On the Use of RBF Interpolation for Flux Reconstruction

Flux reconstruction provides a framework for solving partial differential equations in which functions are discontinuously approximated within elements. Typically, this is done by using polynomials. Here, the use of radial basis functions as a methods for underlying functional approximation is explored in one dimension, using both analytical and numerical methods. At some mesh densities, RBF flux reconstruction is found to outperform polynomial flux reconstruction, and this range of mesh densities becomes finer as the width of the RBF interpolator is increased. A method which avoids the poor conditioning of flat RBFs is used to test a wide range of basis shapes, and at very small values, the polynomial behaviour is recovered. Changing the location of the solution points is found to have an effect similar to that in polynomial FR, with the Gauss--Legendre points being the most effective. Altering the location of the functional centres is found to have only a very small effect on performance. Similar behaviours are determined for the non-linear Burgers' equation.

==> Figs/data/AdvectionAll.csv <==
x,G,IQ,IMQ,MQ,t00,t04
4.9883,0.0001344,9.951e-05,0.00013375,0.00012817,0.00013239,6.1775e-22
4.9423,0.00017324,0.00012538,0.00017267,0.0001587,0.00017387,1.1719e-21
4.875,0.00025915,0.00036835,0.00025937,0.00029475,0.00025721,2.9703e-21
4.8077,0.00037792,0.00044506,0.00037837,0.00040493,0.00037705,7.4605e-21
4.7617,0.00049006,0.00044895,0.00048905,0.00048702,0.00048705,1.392e-20
4.7383,0.00056048,0.00050314,0.00055844,0.00055474,0.00055412,1.9105e-20
4.6923,0.00070893,0.00063341,0.00070788,0.00068362,0.00071122,3.5421e-20
4.625,0.0010234,0.001277,0.0010224,0.0011096,0.0010173,8.6805e-20
4.5577,0.0014436,0.0015759,0.0014438,0.001501,0.0014419,2.1081e-19
4.5117,0.0018287,0.0017702,0.0018252,0.0018331,0.0018203,3.844e-19
4.4883,0.0020645,0.0020003,0.0020581,0.0020733,0.0020468,5.2145e-19
4.4423,0.0025601,0.0024569,0.0025585,0.002519,0.0025674,9.4477e-19
4.375,0.0035674,0.0041071,0.003561,0.0037572,0.0035506,2.2387e-18
4.3077,0.0048681,0.0051171,0.0048662,0.0049795,0.0048662,5.257e-18
4.2617,0.0060244,0.0059764,0.0060134,0.0060549,0.0060035,9.368e-18
4.2383,0.0067154,0.0067063,0.0066967,0.0067733,0.0066718,1.256e-17
4.1923,0.0081586,0.0080326,0.0081572,0.0080908,0.0081787,2.2239e-17
4.125,0.010977,0.012028,0.010953,0.011354,0.010937,5.0953e-17
4.0577,0.014491,0.014922,0.014483,0.01468,0.014493,1.1569e-16
4.0117,0.01752,0.017549,0.017489,0.017607,0.017474,2.0147e-16
3.9883,0.019286,0.019461,0.019237,0.019453,0.019193,2.6697e-16
3.9423,0.022944,0.022784,0.022946,0.02282,0.022993,4.6197e-16
3.875,0.029815,0.031672,0.029744,0.030483,0.029729,1.0234e-15
3.8077,0.038077,0.038726,0.038054,0.038342,0.038092,2.2468e-15
3.7617,0.044974,0.045173,0.044896,0.045145,0.044884,3.8239e-15
3.7383,0.0489,0.049431,0.048787,0.049238,0.048724,5.0078e-15
3.6923,0.056943,0.056669,0.056956,0.05669,0.057045,8.4689e-15
3.625,0.071476,0.074431,0.071305,0.072521,0.071317,1.8141e-14
3.5577,0.088304,0.089097,0.088257,0.088576,0.088354,3.8507e-14
3.5117,0.1019,0.10232,0.10173,0.10214,0.10174,6.4048e-14
3.4883,0.10945,0.11045,0.10922,0.10998,0.10916,8.2901e-14
3.4423,0.12471,0.12411,0.12475,0.1242,0.1249,1.3701e-13
3.375,0.15124,0.15542,0.15089,0.15266,0.15098,2.8377e-13
3.3077,0.18074,0.18139,0.18067,0.18086,0.18086,5.8242e-13
3.2617,0.20376,0.20433,0.20346,0.204,0.20353,9.4672e-13
3.2383,0.21623,0.2176,0.21584,0.21685,0.21582,1.2111e-12
3.1923,0.24103,0.23973,0.24114,0.24009,0.24133,1.9561e-12
3.125,0.28243,0.28767,0.28184,0.2841,0.28206,3.9173e-12
3.0577,0.32648,0.32651,0.32642,0.32621,0.3267,7.774e-12
3.0117,0.35962,0.36005,0.35915,0.35968,0.3593,1.2349e-11
2.9883,0.37705,0.37838,0.37649,0.37755,0.37656,1.5614e-11
2.9423,0.41108,0.4087,0.41131,0.40959,0.4115,2.4646e-11
2.875,0.46549,0.47124,0.46462,0.46715,0.46504,4.7722e-11
2.8077,0.52048,0.51935,0.52048,0.51965,0.52081,9.1572e-11
2.7617,0.56013,0.56007,0.55951,0.55988,0.55977,1.4216e-10
2.7383,0.58031,0.58096,0.57964,0.5804,0.57981,1.7765e-10
2.6923,0.61872,0.61506,0.61912,0.61673,0.61922,2.7404e-10
2.625,0.67709,0.68262,0.67601,0.67849,0.67663,5.1306e-10
2.5577,0.73227,0.72974,0.73242,0.7309,0.7327,9.5191e-10
2.5117,0.76997,0.76914,0.76929,0.76935,0.76961,1.4442e-09
2.4883,0.78828,0.78769,0.78761,0.78777,0.78788,1.7837e-09
2.4423,0.82181,0.81714,0.82242,0.8196,0.82231,2.689e-09
2.375,0.86921,0.87387,0.86806,0.87022,0.86882,4.8678e-09
2.3077,0.90921,0.90554,0.90958,0.90758,0.90967,8.7326e-09
2.2617,0.93408,0.93252,0.93347,0.93323,0.93379,1.2948e-08
2.2383,0.94503,0.94308,0.94451,0.94399,0.94481,1.5805e-08
2.1923,0.96328,0.95832,0.96408,0.9613,0.96369,2.3285e-08
2.125,0.98475,0.98828,0.98373,0.98545,0.9845,4.0758e-08
2.0577,0.99627,0.99221,0.99688,0.99482,0.99668,7.0697e-08
2.0117,1,0.99813,0.99962,0.99922,0.99986,1.0244e-07
1.9883,0.99988,0.99699,0.99963,0.99859,0.99986,1.2359e-07
1.9423,0.99642,0.99207,0.99734,0.99509,0.99668,1.7794e-07
1.875,0.9846,0.98711,0.98386,0.98515,0.9845,3.0116e-07
1.8077,0.9634,0.95981,0.96417,0.96249,0.96369,5.051e-07
1.7617,0.94488,0.94309,0.94469,0.9443,0.94481,7.1528e-07
1.7383,0.93366,0.93055,0.93367,0.93245,0.93379,8.5285e-07
1.6923,0.90958,0.90649,0.9105,0.90906,0.90967,1.2001e-06
1.625,0.86879,0.87059,0.86838,0.86936,0.86882,1.9638e-06
1.5577,0.82217,0.81961,0.82296,0.82189,0.82231,3.1847e-06
1.5117,0.78786,0.78656,0.78787,0.78762,0.78788,4.4074e-06
1.4883,0.76941,0.76675,0.7696,0.76852,0.76961,5.1938e-06
1.4423,0.73274,0.73106,0.73354,0.7329,0.7327,7.1422e-06
1.375,0.67654,0.67789,0.6764,0.67715,0.67663,1.1301e-05
1.3077,0.61921,0.61777,0.61989,0.6194,0.61922,1.772e-05
1.2617,0.57975,0.57901,0.57987,0.57978,0.57981,2.3966e-05
1.2383,0.55957,0.55769,0.55982,0.55904,0.55977,2.7913e-05
1.1923,0.52093,0.52034,0.52153,0.52144,0.52081,3.7513e-05
1.125,0.46494,0.46597,0.46495,0.46552,0.46504,5.7391e-05
1.0577,0.41157,0.41097,0.41206,0.41196,0.4115,8.7011e-05
1.0117,0.37648,0.37618,0.37663,0.37664,0.37656,0.00011501
0.98827,0.35915,0.35804,0.35937,0.35891,0.3593,0.00013239
0.94231,0.32683,0.32685,0.32722,0.3274,0.3267,0.00017387
0.875,0.28198,0.28273,0.28205,0.28245,0.28206,0.00025721
0.80769,0.24142,0.24129,0.24172,0.2418,0.24133,0.00037705
0.76173,0.21576,0.21569,0.21587,0.21592,0.21582,0.00048705
0.73827,0.20344,0.20288,0.20358,0.20335,0.20353,0.00055412
0.69231,0.18097,0.1812,0.18118,0.1814,0.18086,0.00071122
0.625,0.15093,0.15142,0.15099,0.15125,0.15098,0.0010173
0.55769,0.12498,0.12502,0.12513,0.12524,0.1249,0.0014419
0.51173,0.10912,0.10914,0.10919,0.10923,0.10916,0.0018203
0.48827,0.1017,0.10147,0.10178,0.10168,0.10174,0.0020468
0.44231,0.088429,0.088647,0.08853,0.088698,0.088354,0.0025674
0.375,0.071292,0.071576,0.071328,0.071476,0.071317,0.0035506
0.30769,0.057099,0.05717,0.057166,0.057246,0.057045,0.0048662
0.26173,0.048702,0.048735,0.048736,0.048764,0.048724,0.0060035
0.23827,0.044867,0.044787,0.044901,0.04487,0.044884,0.0066718
0.19231,0.038135,0.038275,0.038175,0.038273,0.038092,0.0081787
0.125,0.02972,0.029863,0.029736,0.02981,0.029729,0.010937
0.057691,0.023023,0.023071,0.023047,0.023092,0.022993,0.014493
0.011728,0.019183,0.019205,0.019196,0.01921,0.019193,0.017474
-0.011728,0.01747,0.017448,0.017481,0.017474,0.017474,0.019193
-0.057691,0.014514,0.014585,0.014528,0.014575,0.014493,0.022993
-0.125,0.010934,0.010997,0.01094,0.010972,0.010937,0.029729
-0.19231,0.0081935,0.0082169,0.0082002,0.0082202,0.0081787,0.038092
-0.23827,0.0066682,0.0066787,0.0066721,0.0066782,0.0066718,0.044884
-0.26173,0.0060034,0.0059994,0.006006,0.0060056,0.0060035,0.048724
-0.30769,0.0048756,0.0049054,0.0048789,0.0048982,0.0048662,0.057045
-0.375,0.0035505,0.0035747,0.0035517,0.0035645,0.0035506,0.071317
-0.44231,0.0025736,0.002583,0.0025749,0.0025825,0.0025674,0.088354
-0.48827,0.0020457,0.0020498,0.0020465,0.0020488,0.0020468,0.10174
-0.51173,0.0018208,0.0018209,0.0018211,0.0018218,0.0018203,0.10916
-0.55769,0.0014456,0.0014563,0.001446,0.0014529,0.0014419,0.1249
-0.625,0.0010175,0.0010258,0.0010176,0.0010221,0.0010173,0.15098
-0.69231,0.00071351,0.00071669,0.00071354,0.0007161,0.00071122,0.18086
-0.73827,0.00055386,0.00055528,0.00055392,0.0005547,0.00055412,0.20353
-0.76173,0.00048744,0.0004879,0.00048729,0.00048777,0.00048705,0.21582
-0.80769,0.00037829,0.00038169,0.00037824,0.00038041,0.00037705,0.24133
-0.875,0.00025737,0.00025987,0.00025731,0.00025868,0.00025721,0.28206
-0.94231,0.00017461,0.00017556,0.00017452,0.00017527,0.00017387,0.3267
-0.98827,0.00013235,0.00013278,0.00013231,0.00013255,0.00013239,0.3593
-1.0117,0.00011518,0.00011543,0.00011508,0.00011529,0.00011501,0.37656
-1.0577,8.7388e-05,8.8332e-05,8.7319e-05,8.7929e-05,8.7011e-05,0.4115
-1.125,5.7463e-05,5.8139e-05,5.7422e-05,5.7801e-05,5.7391e-05,0.46504
-1.1923,3.7719e-05,3.7972e-05,3.7673e-05,3.7872e-05,3.7513e-05,0.52081
-1.2383,2.7914e-05,2.8034e-05,2.789e-05,2.796e-05,2.7913e-05,0.55977
-1.2617,2.4028e-05,2.4116e-05,2.3987e-05,2.4058e-05,2.3966e-05,0.57981
-1.3077,1.7821e-05,1.8054e-05,1.7792e-05,1.7945e-05,1.772e-05,0.61922
-1.375,1.1325e-05,1.1489e-05,1.131e-05,1.1404e-05,1.1301e-05,0.67663
-1.4423,7.1931e-06,7.2539e-06,7.1786e-06,7.2258e-06,7.1422e-06,0.7327
-1.4883,5.197e-06,5.2268e-06,5.1884e-06,5.2067e-06,5.1938e-06,0.76961
-1.5117,4.4254e-06,4.4509e-06,4.413e-06,4.4333e-06,4.4074e-06,0.78788
-1.5577,3.2085e-06,3.2602e-06,3.2001e-06,3.2344e-06,3.1847e-06,0.82231
-1.625,1.9701e-06,2.0059e-06,1.9663e-06,1.9872e-06,1.9638e-06,0.86882
-1.6923,1.2112e-06,1.2243e-06,1.2075e-06,1.2176e-06,1.2001e-06,0.90967
-1.7383,8.5425e-07,8.6086e-07,8.5188e-07,8.5619e-07,8.5285e-07,0.93379
-1.7617,7.1975e-07,7.2596e-07,7.1671e-07,7.2164e-07,7.1528e-07,0.94481
-1.8077,5.1006e-07,5.2031e-07,5.0811e-07,5.1498e-07,5.051e-07,0.96369
-1.875,3.0255e-07,3.0958e-07,3.0178e-07,3.0592e-07,3.0116e-07,0.9845
-1.9423,1.8011e-07,1.8264e-07,1.7933e-07,1.8127e-07,1.7794e-07,0.99668
-1.9883,1.24e-07,1.2531e-07,1.2346e-07,1.2437e-07,1.2359e-07,0.99986
-2.0117,1.0339e-07,1.047e-07,1.0277e-07,1.038e-07,1.0244e-07,0.99986
-2.0577,7.1593e-08,7.3467e-08,7.123e-08,7.2466e-08,7.0697e-08,0.99668
-2.125,4.1018e-08,4.2198e-08,4.0893e-08,4.1612e-08,4.0758e-08,0.9845
-2.1923,2.3663e-08,2.4075e-08,2.3519e-08,2.3854e-08,2.3285e-08,0.96369
-2.2383,1.59e-08,1.6214e-08,1.5796e-08,1.598e-08,1.5805e-08,0.94481
-2.2617,1.312e-08,1.345e-08,1.3012e-08,1.3216e-08,1.2948e-08,0.93379
-2.3077,8.8721e-09,9.3043e-09,8.8175e-09,9.0234e-09,8.7326e-09,0.90967
-2.375,4.9105e-09,4.7681e-09,4.8933e-09,4.948e-09,4.8678e-09,0.86882
-2.4423,2.7485e-09,2.871e-09,2.7256e-09,2.8144e-09,2.689e-09,0.82231
-2.4883,1.8014e-09,2.3393e-09,1.7852e-09,1.907e-09,1.7837e-09,0.78788
-2.5117,1.4705e-09,1.9868e-09,1.4556e-09,1.5678e-09,1.4442e-09,0.76961
-2.5577,9.7061e-10,1.2804e-09,9.6128e-10,9.7001e-10,9.5191e-10,0.7327
-2.625,5.1921e-10,-9.6793e-10,5.1688e-10,2.8629e-10,5.1306e-10,0.67663
-2.6923,2.8244e-10,1.2307e-09,2.8516e-10,5.6329e-10,2.7404e-10,0.61922
-2.7383,1.8066e-10,2.4781e-09,1.8063e-10,5.9376e-10,1.7765e-10,0.57981
-2.7617,1.4621e-10,2.0668e-09,1.4384e-10,4.5744e-10,1.4216e-10,0.55977
-2.8077,9.405e-11,-3.2535e-10,7.7361e-11,-2.6503e-10,9.1572e-11,0.52081
-2.875,4.769e-11,-5.51e-09,5.2835e-11,-7.9159e-10,4.7722e-11,0.46504
-2.9423,2.6327e-11,6.1225e-09,5.524e-11,1.5176e-09,2.4646e-11,0.4115
-2.9883,2.0653e-11,8.6568e-09,2.2286e-11,1.5193e-09,1.5614e-11,0.37656
-3.0117,2.1439e-11,6.0598e-09,7.4691e-12,9.0292e-10,1.2349e-11,0.3593
-3.0577,2.2602e-11,-7.2416e-09,-5.4859e-11,-2.3792e-09,7.774e-12,0.3267
-3.125,4.5905e-11,-1.6456e-08,8.9278e-11,-2.1911e-09,3.9173e-12,0.28206
-3.1923,1.0299e-10,2.917e-08,2.2984e-10,6.7748e-09,1.9561e-12,0.24133
-3.2383,1.6056e-10,2.7155e-08,1.4476e-10,4.7217e-09,1.2111e-12,0.21582
-3.2617,2.028e-10,1.3941e-08,1.125e-10,1.7303e-09,9.4672e-13,0.20353
-3.3077,2.6505e-10,-4.2981e-08,-6.6035e-11,-1.1555e-08,5.8242e-13,0.18086
-3.375,5.1533e-10,-3.6116e-08,7.5473e-10,-3.0937e-09,2.8377e-13,0.15098
-3.4423,1.0192e-09,1.1504e-07,1.517e-09,2.6881e-08,1.3701e-13,0.1249
-3.4883,1.5544e-09,6.9762e-08,1.4162e-09,1.2633e-08,8.2901e-14,0.10916
-3.5117,1.9517e-09,1.4636e-08,1.5001e-09,3.1382e-10,6.4048e-14,0.10174
-3.5577,2.639e-09,-1.8504e-07,1.3642e-09,-4.5509e-08,3.8507e-14,0.088354
-3.625,4.9472e-09,-3.519e-08,6.0515e-09,9.2877e-09,1.8141e-14,0.071317
-3.6923,9.1097e-09,3.9303e-07,1.091e-08,9.7856e-08,8.4689e-15,0.057045
-3.7383,1.3574e-08,1.3967e-07,1.2849e-08,3.1931e-08,5.0078e-15,0.048724
-3.7617,1.6849e-08,-5.5421e-08,1.4935e-08,-1.1129e-08,3.8239e-15,0.044884
-3.8077,2.3017e-08,-6.4568e-07,1.8552e-08,-1.4605e-07,2.2468e-15,0.038092
-3.875,4.1504e-08,1.7025e-07,4.5929e-08,1.0842e-07,1.0234e-15,0.029729
-3.9423,7.2605e-08,1.2075e-06,7.8648e-08,3.4661e-07,4.6197e-16,0.022993
-3.9883,1.0574e-07,1.9975e-07,1.0277e-07,1.0836e-07,2.6697e-16,0.019193
-4.0117,1.2951e-07,-3.9168e-07,1.2243e-07,-1.5802e-08,2.0147e-16,0.017474
-4.0577,1.7654e-07,-1.8645e-06,1.6228e-07,-3.4498e-07,1.1569e-16,0.014493
-4.125,3.0623e-07,1.3625e-06,3.2179e-07,6.5709e-07,5.0953e-17,0.010937
-4.1923,5.1371e-07,3.5069e-06,5.325e-07,1.2868e-06,2.2239e-17,0.0081787
-4.2383,7.3114e-07,2.753e-07,7.2088e-07,6.0951e-07,1.256e-17,0.0066718
-4.2617,8.8311e-07,-1.2401e-06,8.5971e-07,3.4795e-07,9.368e-18,0.0060035
-4.3077,1.1929e-06,-4.2468e-06,1.1514e-06,-2.3335e-07,5.257e-18,0.0048662
-4.375,1.9919e-06,6.491e-06,2.0396e-06,3.3659e-06,2.2387e-18,0.0035506
-4.4423,3.219e-06,1.0377e-05,3.2725e-06,5.2464e-06,9.4477e-19,0.0025674
-4.4883,4.4766e-06,1.8061e-06,4.4449e-06,3.9218e-06,5.2145e-19,0.0020468
-4.5117,5.3319e-06,-1.2782e-06,5.2603e-06,3.7763e-06,3.844e-19,0.0018203
-4.5577,7.1073e-06,-5.6548e-06,6.9975e-06,3.6365e-06,2.1081e-19,0.0014419
-4.625,1.1434e-05,2.6405e-05,1.1557e-05,1.5989e-05,8.6805e-20,0.0010173
-4.6923,1.7839e-05,3.3668e-05,1.7975e-05,2.2866e-05,3.5421e-20,0.00071122
-4.7383,2.4238e-05,1.5465e-05,2.4143e-05,2.2671e-05,1.9105e-20,0.00055412
-4.7617,2.8473e-05,1.1705e-05,2.826e-05,2.4872e-05,1.392e-20,0.00048705
-4.8077,3.7355e-05,1.0969e-05,3.7093e-05,2.9833e-05,7.4605e-21,0.00037705
-4.875,5.7934e-05,0.00010072,5.8179e-05,7.1322e-05,2.9703e-21,0.00025721
-4.9423,8.7364e-05,0.00012051,8.7655e-05,9.9287e-05,1.1719e-21,0.00017387
-4.9883,0.00011597,9.4448e-05,0.00011567,0.00011293,6.1775e-22,0.00013239


==> Figs/data/BasicAdvectionDiffusionResults.csv <==
x,Polynomial,Gaussian,Multiquadratic,InverseMultiquadratic,Wendland13,InverseQuadratic,Exact00,Exact10
-4.9722,0.0060352,0.0060385,0.0060463,0.005894,0.0060282,0.0060282,4.6756e-11,0.006035
-4.868,0.0062162,0.0063065,0.0062085,0.0061756,0.0062295,0.0062295,1.4228e-10,0.0062162
-4.732,0.0068143,0.0066493,0.0068496,0.0064051,0.0067561,0.0067561,1.8895e-10,0.0068146
-4.6278,0.0075629,0.0076456,0.0075573,0.0074179,0.0075679,0.0075679,4.4115e-10,0.0075627
-4.5722,0.0080695,0.0080621,0.0080785,0.0077881,0.0080492,0.0080492,9.7823e-10,0.0080693
-4.468,0.0092344,0.0093858,0.0092129,0.0091473,0.0092528,0.0092528,2.3575e-09,0.0092344
-4.332,0.011208,0.010944,0.011269,0.010512,0.011112,0.011112,7.3163e-09,0.011208
-4.2278,0.013102,0.013233,0.013088,0.012836,0.013105,0.013105,1.7552e-08,0.013102
-4.1722,0.014259,0.014246,0.01427,0.013771,0.014222,0.014222,2.7345e-08,0.014259
-4.068,0.016728,0.016964,0.016687,0.016555,0.016752,0.016752,6.481e-08,0.016728
-3.932,0.020589,0.020176,0.020702,0.019465,0.020439,0.020439,1.9343e-07,0.020589
-3.8278,0.024091,0.024295,0.024063,0.023642,0.024092,0.024092,4.3369e-07,0.024091
-3.7722,0.026165,0.026151,0.026184,0.02538,0.026107,0.026107,6.6052e-07,0.026165
-3.668,0.030479,0.030828,0.030411,0.030162,0.030507,0.030507,1.4349e-06,0.030479
-3.532,0.036998,0.036376,0.037201,0.035271,0.036774,0.036774,3.821e-06,0.036997
-3.4278,0.042732,0.04304,0.042688,0.042022,0.04273,0.04273,7.8925e-06,0.042733
-3.3722,0.046069,0.046062,0.0461,0.044876,0.045983,0.045983,1.1514e-05,0.046069
-3.268,0.052881,0.053369,0.052779,0.052344,0.052911,0.052911,2.3005e-05,0.052882
-3.132,0.062912,0.062018,0.063257,0.0604,0.062595,0.062595,5.493e-05,0.062911
-3.0278,0.071516,0.071956,0.071449,0.070458,0.071508,0.071508,0.00010439,0.071517
-2.9722,0.07644,0.076451,0.076493,0.074731,0.076322,0.076322,0.00014567,0.07644
-2.868,0.086327,0.086974,0.086187,0.085484,0.086354,0.086354,0.00026776,0.086328
-2.732,0.10052,0.099302,0.10107,0.097068,0.1001,0.1001,0.00057345,0.10052
-2.6278,0.1124,0.113,0.11231,0.11092,0.11239,0.11239,0.0010026,0.1124
-2.5722,0.11908,0.11913,0.11917,0.11678,0.11893,0.11893,0.0013383,0.11908
-2.468,0.13227,0.13308,0.1321,0.13105,0.13229,0.13229,0.0022631,0.13227
-2.332,0.15072,0.14913,0.15154,0.14623,0.15018,0.15018,0.0043471,0.15072
-2.2278,0.16575,0.16653,0.16563,0.16381,0.16572,0.16572,0.0069921,0.16575
-2.1722,0.17405,0.17415,0.17418,0.17113,0.17386,0.17386,0.0089279,0.17405
-2.068,0.19013,0.19109,0.18994,0.18848,0.19014,0.19014,0.01389,0.19013
-1.932,0.21199,0.21002,0.21313,0.20649,0.21134,0.21134,0.02393,0.21198
-1.8278,0.22927,0.23023,0.22914,0.2269,0.22924,0.22924,0.03541,0.22927
-1.7722,0.23862,0.23879,0.23881,0.23515,0.23841,0.23841,0.043249,0.23862
-1.668,0.25636,0.25744,0.25617,0.25429,0.25635,0.25635,0.061901,0.25636
-1.532,0.27968,0.27738,0.28118,0.27335,0.27895,0.27895,0.095652,0.27968
-1.4278,0.29747,0.29861,0.29734,0.29479,0.29745,0.29745,0.13022,0.29747
-1.3722,0.30687,0.30714,0.30714,0.30303,0.30666,0.30666,0.15213,0.30687
-1.268,0.32424,0.32538,0.32409,0.32183,0.32421,0.32421,0.20032,0.32424
-1.132,0.34611,0.34355,0.34795,0.33928,0.34533,0.34533,0.27764,0.34611
-1.0278,0.36205,0.36332,0.36193,0.35922,0.36203,0.36203,0.34773,0.36205
-0.97223,0.37018,0.37055,0.37052,0.36623,0.36998,0.36998,0.38859,0.37018
-0.868,0.38466,0.3858,0.38459,0.38207,0.38462,0.38462,0.47076,0.38466
-0.732,0.40176,0.39907,0.40388,0.39485,0.40099,0.40099,0.58518,0.40177
-0.62777,0.41332,0.41468,0.41324,0.41057,0.41333,0.41333,0.67429,0.41332
-0.57223,0.41887,0.41933,0.41928,0.41511,0.4187,0.4187,0.72076,0.41886
-0.468,0.42805,0.42912,0.42808,0.42547,0.42801,0.42801,0.80331,0.42805
-0.332,0.43746,0.43477,0.43973,0.43091,0.43672,0.43672,0.89563,0.43746
-0.22777,0.4426,0.44397,0.44258,0.44015,0.44264,0.44264,0.94944,0.4426
-0.17223,0.44457,0.44513,0.44504,0.4413,0.44446,0.44446,0.97077,0.44457
-0.067996,0.4468,0.44776,0.44694,0.44443,0.44677,0.44677,0.99539,0.4468
0.067996,0.4468,0.44426,0.44909,0.441,0.44614,0.44614,0.99539,0.4468
0.17223,0.44457,0.4459,0.4446,0.4426,0.44464,0.44464,0.97077,0.44457
0.22777,0.4426,0.44322,0.44311,0.44001,0.44256,0.44256,0.94944,0.4426
0.332,0.43746,0.43826,0.4377,0.43546,0.43745,0.43745,0.89563,0.43746
0.468,0.42805,0.42577,0.43021,0.42326,0.4275,0.4275,0.80331,0.42805
0.57223,0.41887,0.42008,0.41895,0.41746,0.41897,0.41897,0.72076,0.41886
0.62777,0.41332,0.41396,0.41383,0.4115,0.41334,0.41334,0.67429,0.41332
0.732,0.40177,0.40238,0.40208,0.40021,0.40177,0.40177,0.58518,0.40177
0.868,0.38466,0.38273,0.38657,0.38099,0.38423,0.38423,0.47076,0.38466
0.97223,0.37018,0.37124,0.37031,0.36932,0.37031,0.37031,0.38859,0.37018
1.0278,0.36205,0.36268,0.36253,0.36096,0.36212,0.36212,0.34773,0.36205
1.132,0.34611,0.34655,0.34645,0.345,0.34613,0.34613,0.27764,0.34611
1.268,0.32424,0.3227,0.32582,0.32164,0.32392,0.32392,0.20032,0.32424
1.3722,0.30687,0.30774,0.30702,0.30647,0.30701,0.30701,0.15213,0.30687
1.4278,0.29747,0.29805,0.2979,0.29699,0.29759,0.29759,0.13022,0.29747
1.532,0.27967,0.27997,0.28,0.27896,0.2797,0.2797,0.095652,0.27968
1.668,0.25636,0.2552,0.25759,0.25467,0.25615,0.25615,0.061901,0.25636
1.7722,0.23862,0.2393,0.23877,0.23854,0.23876,0.23876,0.043249,0.23862
1.8278,0.22927,0.22976,0.22963,0.22919,0.22939,0.22939,0.03541,0.22927
1.932,0.21198,0.21216,0.21227,0.21157,0.21202,0.21202,0.02393,0.21198
2.068,0.19013,0.1893,0.19103,0.18912,0.19,0.19,0.01389,0.19013
2.1722,0.17405,0.17455,0.17418,0.17416,0.17417,0.17417,0.0089279,0.17405
2.2278,0.16575,0.16614,0.16603,0.16591,0.16587,0.16587,0.0069921,0.16575
2.332,0.15072,0.15081,0.15094,0.15051,0.15075,0.15075,0.0043471,0.15072
2.468,0.13227,0.13171,0.13289,0.13172,0.1322,0.1322,0.0022631,0.13227
2.5722,0.11908,0.11943,0.11919,0.11927,0.11918,0.11918,0.0013383,0.11908
2.6278,0.1124,0.1127,0.11261,0.11265,0.11251,0.11251,0.0010026,0.1124
2.732,0.10052,0.10056,0.10069,0.10043,0.10055,0.10055,0.00057345,0.10052
2.868,0.086328,0.085963,0.086722,0.086056,0.086286,0.086286,0.00026776,0.086328
2.9722,0.07644,0.076671,0.076523,0.076622,0.076516,0.076516,0.00014567,0.07644
3.0278,0.071516,0.071723,0.07166,0.071759,0.071598,0.071598,0.00010439,0.071517
3.132,0.062911,0.062921,0.063022,0.062879,0.062928,0.062928,5.493e-05,0.062911
3.268,0.052882,0.052656,0.053119,0.052756,0.05286,0.05286,2.3005e-05,0.052882
3.3722,0.046069,0.046214,0.046126,0.046212,0.046122,0.046122,1.1514e-05,0.046069
3.4278,0.042733,0.042869,0.042826,0.042921,0.042791,0.042791,7.8925e-06,0.042733
3.532,0.036997,0.036999,0.037066,0.036989,0.03701,0.03701,3.821e-06,0.036997
3.668,0.030479,0.03034,0.030613,0.03041,0.030466,0.030466,1.4349e-06,0.030479
3.7722,0.026165,0.026255,0.026201,0.026258,0.0262,0.0262,6.6052e-07,0.026165
3.8278,0.024091,0.024173,0.024148,0.024206,0.024128,0.024128,4.3369e-07,0.024091
3.932,0.020589,0.020595,0.020628,0.020586,0.020598,0.020598,1.9343e-07,0.020589
4.068,0.016727,0.016633,0.016801,0.016656,0.016715,0.016715,6.481e-08,0.016728
4.1722,0.014259,0.014317,0.014279,0.014301,0.01428,0.01428,2.7345e-08,0.014259
4.2278,0.013102,0.013147,0.013135,0.013142,0.013122,0.013122,1.7552e-08,0.013102
4.332,0.011208,0.011229,0.011226,0.011202,0.011216,0.011216,7.3163e-09,0.011208
4.468,0.0092339,0.0091491,0.0092748,0.009111,0.0092149,0.0092149,2.3575e-09,0.0092344
4.5722,0.0080696,0.0081172,0.0080793,0.0080618,0.0080822,0.0080822,9.7823e-10,0.0080693
4.6278,0.0075629,0.0075827,0.0075814,0.0075216,0.0075685,0.0075685,4.4115e-10,0.0075627
4.732,0.0068148,0.0068633,0.0068189,0.0067975,0.0068245,0.0068245,1.8895e-10,0.0068146
4.868,0.0062157,0.006108,0.006245,0.005987,0.0061821,0.0061821,1.4228e-10,0.0062162
4.9722,0.0060353,0.006091,0.006037,0.00597,0.0060429,0.0060429,4.6756e-11,0.006035


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_001.csv <==
x,qOut,qIn
0.05236,75.167,74.685
0.15708,75.259,74.505
0.2618,75.136,75.135
0.36652,74.863,75.067
0.47124,74.549,75.264
0.57596,74.544,75.371
0.68068,74.846,74.476
0.7854,75.256,74.044
0.89012,75.563,75.785
0.99484,75.491,76.053
1.0996,75.15,74.528
1.2043,74.782,74.142
1.309,74.641,75.516
1.4137,74.803,75.495
1.5184,75.018,74.883
1.6232,75.131,74.769
1.7279,75.023,74.873
1.8326,74.863,75.039
1.9373,74.815,75.185
2.042,74.892,74.834
2.1468,75.075,74.818
2.2515,75.168,75.085
2.3562,75.138,75.097
2.4609,75.051,75.027
2.5656,74.987,75.216
2.6704,75.022,74.938
2.7751,75.065,74.536
2.8798,75.062,74.697
2.9845,74.975,75.862
3.0892,74.908,75.865
3.194,74.905,74.42
3.2987,74.948,74.026
3.4034,75,75.127
3.5081,75.033,75.746
3.6128,75.043,75.159
3.7176,75.02,74.424
3.8223,74.951,75.143
3.927,74.899,75.368
4.0317,74.949,74.527
4.1364,75.068,75.21
4.2412,75.199,74.972
4.3459,75.136,74.215
4.4506,74.956,75.311
4.5553,74.814,75.458
4.66,74.867,74.568
4.7647,75.052,74.992
4.8695,75.15,74.998
4.9742,75.112,74.99
5.0789,74.939,74.787
5.1836,74.888,74.933
5.2883,74.961,75.858
5.3931,75.059,75.316
5.4978,75.066,74.29
5.6025,74.98,74.389
5.7072,74.915,74.639
5.8119,74.898,75.379
5.9167,74.927,75.625
6.0214,74.915,75.636
6.1261,74.927,74.914
6.2308,75,74.821


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_002.csv <==
x,qOut,qIn
0.05236,74.863,74.542
0.15708,75.046,74.688
0.2618,75.161,74.767
0.36652,75.134,75.135
0.47124,74.928,75.391
0.57596,74.816,74.782
0.68068,74.91,74.622
0.7854,75.127,75.307
0.89012,75.351,75.453
0.99484,75.321,74.835
1.0996,75.064,74.62
1.2043,74.754,74.991
1.309,74.581,75.692
1.4137,74.693,75.214
1.5184,74.923,74.528
1.6232,75.118,74.791
1.7279,75.145,74.826
1.8326,75.071,74.662
1.9373,75.016,74.731
2.042,75.01,75.832
2.1468,75.057,75.637
2.2515,75.07,74.375
2.3562,75.079,74.522
2.4609,75.094,74.663
2.5656,75.129,75.336
2.6704,75.057,75.653
2.7751,74.877,74.767
2.8798,74.711,74.351
2.9845,74.697,75.182
3.0892,74.945,75.549
3.194,75.239,75.367
3.2987,75.39,74.744
3.4034,75.23,74.184
3.5081,74.909,75.168
3.6128,74.715,75.66
3.7176,74.727,74.366
3.8223,74.965,75.175
3.927,75.119,75.947
4.0317,75.125,74.884
4.1364,75.059,74.74
4.2412,75.023,75.199
4.3459,75.067,74.602
4.4506,75.06,74.354
4.5553,74.976,75.052
4.66,74.816,75.622
4.7647,74.787,75.088
4.8695,74.91,74.967
4.9742,75.089,74.708
5.0789,75.217,74.786
5.1836,75.209,75.244
5.2883,75.104,75.349
5.3931,74.953,74.933
5.4978,74.802,74.949
5.6025,74.755,75.2
5.7072,74.865,74.761
5.8119,75.058,74.593
5.9167,75.24,75.632
6.0214,75.196,75.927
6.1261,75.008,74.882
6.2308,74.841,74.611


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_003.csv <==
x,qOut,qIn
0.05236,75.207,74.729
0.15708,75.208,75.419
0.2618,75.189,74.95
0.36652,75.117,74.465
0.47124,74.951,74.956
0.57596,74.726,75.169
0.68068,74.622,74.954
0.7854,74.7,75.018
0.89012,74.987,75.229
0.99484,75.256,74.77
1.0996,75.346,74.658
1.2043,75.253,74.981
1.309,75.005,75.159
1.4137,74.829,74.831
1.5184,74.793,75.215
1.6232,74.858,75.154
1.7279,74.965,74.868
1.8326,75.035,75.52
1.9373,75.065,75.303
2.042,75.053,74.459
2.1468,74.992,74.314
2.2515,74.912,74.813
2.3562,74.881,75.772
2.4609,74.914,75.498
2.5656,75.012,74.303
2.6704,75.088,74.994
2.7751,75.129,75.685
2.8798,75.138,74.419
2.9845,75.128,74.59
3.0892,75.045,75.908
3.194,74.896,75.659
3.2987,74.769,75.123
3.4034,74.759,74.685
3.5081,74.942,74.515
3.6128,75.152,74.349
3.7176,75.248,75.201
3.8223,75.107,75.883
3.927,74.86,75.096
4.0317,74.747,74.388
4.1364,74.83,74.464
4.2412,75.125,75.51
4.3459,75.346,75.595
4.4506,75.319,74.475
4.5553,75.087,74.603
4.66,74.733,74.929
4.7647,74.629,74.985
4.8695,74.812,74.997
4.9742,75.103,74.817
5.0789,75.295,75.439
5.1836,75.175,75.456
5.2883,74.944,74.884
5.3931,74.792,74.822
5.4978,74.887,75.628
5.6025,75.036,75.049
5.7072,75.044,74.146
5.8119,74.938,74.394
5.9167,74.797,74.94
6.0214,74.849,75.213
6.1261,75.006,75.75
6.2308,75.158,75.095


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_004.csv <==
x,qOut,qIn
0.05236,75.15,75.274
0.15708,75.326,74.452
0.2618,75.289,74.89
0.36652,75.096,75.122
0.47124,74.825,74.997
0.57596,74.701,75.268
0.68068,74.761,75.054
0.7854,74.923,74.62
0.89012,75.083,75.159
0.99484,75.132,75.629
1.0996,75.116,75.153
1.2043,75.077,74.731
1.309,75.047,74.88
1.4137,74.993,74.994
1.5184,74.939,74.696
1.6232,74.921,74.702
1.7279,74.974,75.256
1.8326,75.037,74.922
1.9373,75.063,74.65
2.042,75.069,75.582
2.1468,75.089,75.093
2.2515,75.137,74.844
2.3562,75.12,75.07
2.4609,75.02,74.809
2.5656,74.842,74.704
2.6704,74.753,75.468
2.7751,74.787,75.451
2.8798,74.887,74.322
2.9845,74.986,74.668
3.0892,75.055,75.31
3.194,75.119,75.482
3.2987,75.159,75.104
3.4034,75.144,74.904
3.5081,75.034,75.166
3.6128,74.928,74.977
3.7176,74.888,74.417
3.8223,74.962,75.753
3.927,75.015,76.266
4.0317,74.979,74.445
4.1364,74.912,73.463
4.2412,74.892,74.962
4.3459,75.023,75.715
4.4506,75.162,75.313
4.5553,75.204,74.896
4.66,75.059,75.063
4.7647,74.924,74.948
4.8695,74.954,75
4.9742,75.087,74.633
5.0789,75.216,74.677
5.1836,75.059,75.67
5.2883,74.775,75.617
5.3931,74.593,75.087
5.4978,74.736,74.645
5.6025,75.106,74.307
5.7072,75.364,75.03
5.8119,75.374,75.261
5.9167,75.051,74.992
6.0214,74.742,74.909
6.1261,74.679,74.762
6.2308,74.84,75.469


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_005.csv <==
x,qOut,qIn
0.05236,74.888,74.445
0.15708,74.983,74.914
0.2618,75.099,74.74
0.36652,75.18,74.841
0.47124,75.174,75.619
0.57596,75.081,75.112
0.68068,74.978,75.318
0.7854,74.919,75.191
0.89012,74.952,74.329
0.99484,75.017,74.468
1.0996,75.02,74.864
1.2043,74.947,75.076
1.309,74.803,75.924
1.4137,74.759,76.066
1.5184,74.889,74.303
1.6232,75.125,73.549
1.7279,75.376,74.952
1.8326,75.38,75.742
1.9373,75.111,75.422
2.042,74.749,74.735
2.1468,74.5,74.613
2.2515,74.64,75.125
2.3562,75.008,75.532
2.4609,75.35,75.396
2.5656,75.418,74.645
2.6704,75.111,74.314
2.7751,74.738,75.012
2.8798,74.547,75.559
2.9845,74.751,74.901
3.0892,75.092,74.521
3.194,75.268,75.342
3.2987,75.243,75.448
3.4034,75.043,74.466
3.5081,74.991,74.699
3.6128,75.052,75.242
3.7176,75.1,75.138
3.8223,75,74.7
3.927,74.854,74.632
4.0317,74.851,75.271
4.1364,74.974,75.429
4.2412,75.16,74.988
4.3459,75.157,74.818
4.4506,75.027,75.168
4.5553,74.891,75.189
4.66,74.868,74.919
4.7647,74.917,74.891
4.8695,74.942,74.753
4.9742,74.939,75.086
5.0789,74.927,74.874
5.1836,74.983,74.439
5.2883,75.068,75.044
5.3931,75.134,75.901
5.4978,75.136,74.729
5.6025,75.085,74.528
5.7072,75.021,75.457
5.8119,74.968,75.423
5.9167,74.943,74.368
6.0214,74.916,74.739
6.1261,74.882,75.542
6.2308,74.864,75.351


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_006.csv <==
x,qOut,qIn
0.05236,74.955,75.061
0.15708,75.033,75.225
0.2618,75.018,75.231
0.36652,74.93,75.502
0.47124,74.807,74.733
0.57596,74.838,74.814
0.68068,75.03,75.259
0.7854,75.255,75.027
0.89012,75.372,74.891
0.99484,75.178,74.611
1.0996,74.835,74.674
1.2043,74.585,75.18
1.309,74.663,75.313
1.4137,75.014,75.045
1.5184,75.313,74.697
1.6232,75.406,75.35
1.7279,75.191,75.416
1.8326,74.954,74.568
1.9373,74.848,74.482
2.042,74.844,74.986
2.1468,74.874,74.97
2.2515,74.848,74.462
2.3562,74.868,75.529
2.4609,74.958,75.832
2.5656,75.119,74.213
2.6704,75.21,73.933
2.7751,75.197,75.448
2.8798,75.107,75.9
2.9845,74.976,75.058
3.0892,74.847,75.079
3.194,74.787,74.876
3.2987,74.828,74.633
3.4034,74.998,74.9
3.5081,75.15,75.187
3.6128,75.139,75.344
3.7176,74.995,75.11
3.8223,74.783,74.617
3.927,74.8,74.775
4.0317,75.014,75.156
4.1364,75.246,75.08
4.2412,75.303,75.315
4.3459,75.091,75.16
4.4506,74.855,74.615
4.5553,74.759,75.117
4.66,74.931,75.601
4.7647,75.132,74.536
4.8695,75.17,74.47
4.9742,75.061,75.144
5.0789,74.871,75.2
5.1836,74.846,74.627
5.2883,74.956,74.911
5.3931,75.097,75.105
5.4978,75.158,75.208
5.6025,75.13,74.915
5.7072,75.087,74.417
5.8119,75.048,74.808
5.9167,75.02,76.131
6.0214,74.95,76.165
6.1261,74.888,74.295
6.2308,74.878,73.599


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_007.csv <==
x,qOut,qIn
0.05236,75.007,74.656
0.15708,75.298,74.543
0.2618,75.297,75.346
0.36652,75.073,75.592
0.47124,74.745,74.757
0.57596,74.689,74.725
0.68068,74.881,75.267
0.7854,75.138,75.469
0.89012,75.262,75.181
0.99484,75.128,74.934
1.0996,74.918,74.26
1.2043,74.783,74.501
1.309,74.849,75.593
1.4137,74.999,75.449
1.5184,75.099,74.53
1.6232,75.13,74.753
1.7279,75.098,75.433
1.8326,75.107,75.222
1.9373,75.125,75.003
2.042,75.098,75.068
2.1468,74.973,74.533
2.2515,74.81,74.486
2.3562,74.746,75.128
2.4609,74.811,75.383
2.5656,75.003,75.096
2.6704,75.133,74.74
2.7751,75.158,74.704
2.8798,75.123,75.234
2.9845,75.096,75.649
3.0892,75.094,74.966
3.194,75.031,74.3
3.2987,74.916,74.671
3.4034,74.783,75.573
3.5081,74.808,75.505
3.6128,74.94,74.681
3.7176,75.072,74.231
3.8223,75.09,75.722
3.927,75.034,76.031
4.0317,75.016,73.827
4.1364,75.04,73.865
4.2412,75.077,75.435
4.3459,75.012,74.652
4.4506,74.924,75.18
4.5553,74.894,75.829
4.66,74.987,75.621
4.7647,75.095,75.081
4.8695,75.115,74.172
4.9742,75.047,74.504
5.0789,74.917,74.907
5.1836,74.8,75.136
5.2883,74.717,75.6
5.3931,74.71,75.414
5.4978,74.825,74.351
5.6025,75.117,74.372
5.7072,75.409,75.092
5.8119,75.525,75.397
5.9167,75.293,75.161
6.0214,74.858,74.952
6.1261,74.597,74.93
6.2308,74.631,75.072


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_008.csv <==
x,qOut,qIn
0.05236,75.112,73.99
0.15708,75.087,74.951
0.2618,74.973,76.151
0.36652,74.8,75.112
0.47124,74.608,74.427
0.57596,74.637,75.387
0.68068,74.929,75.412
0.7854,75.31,74.551
0.89012,75.58,74.595
0.99484,75.386,75.314
1.0996,74.917,75.516
1.2043,74.519,75.223
1.309,74.541,74.281
1.4137,74.94,74.661
1.5184,75.28,76.028
1.6232,75.372,75.439
1.7279,75.101,74.288
1.8326,74.844,74.9
1.9373,74.792,75.194
2.042,74.896,74.731
2.1468,75.065,74.803
2.2515,75.112,75.03
2.3562,75.088,74.986
2.4609,75.051,74.743
2.5656,75.051,75.497
2.6704,75.075,75.567
2.7751,75.079,74.975
2.8798,75.042,74.704
2.9845,74.947,74.975
3.0892,74.84,75.04
3.194,74.787,74.853
3.2987,74.8,75.088
3.4034,74.875,75.097
3.5081,74.946,74.787
3.6128,75.024,74.849
3.7176,75.111,75.408
3.8223,75.211,74.933
3.927,75.221,74.784
4.0317,75.112,74.911
4.1364,74.959,75.15
4.2412,74.857,74.937
4.3459,74.902,74.586
4.4506,74.996,75.245
4.5553,75.062,75.01
4.66,75.036,74.743
4.7647,74.996,75.285
4.8695,74.993,75.192
4.9742,75.014,74.949
5.0789,75.034,75.005
5.1836,75.011,75.132
5.2883,74.977,74.966
5.3931,74.952,75.23
5.4978,74.951,74.739
5.6025,74.943,74.226
5.7072,74.932,74.463
5.8119,74.935,75.145
5.9167,74.972,76.354
6.0214,75.029,75.829
6.1261,75.077,74.491
6.2308,75.105,74.363


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_009.csv <==
x,qOut,qIn
0.05236,74.799,75.847
0.15708,74.911,75.15
0.2618,75.027,73.557
0.36652,75.058,73.929
0.47124,74.941,75.975
0.57596,74.86,75.902
0.68068,74.906,74.894
0.7854,75.041,74.504
0.89012,75.198,74.747
0.99484,75.272,74.924
1.0996,75.235,75.242
1.2043,75.089,75.244
1.309,74.832,74.542
1.4137,74.596,74.681
1.5184,74.575,75.564
1.6232,74.778,75.224
1.7279,75.173,74.971
1.8326,75.379,75.442
1.9373,75.272,75.165
2.042,74.996,74.702
2.1468,74.749,73.918
2.2515,74.809,74.661
2.3562,74.987,76.275
2.4609,75.114,75.57
2.5656,75.041,74.578
2.6704,74.967,74.978
2.7751,75.034,75.103
2.8798,75.17,74.743
2.9845,75.261,74.861
3.0892,75.085,75.348
3.194,74.811,75.09
3.2987,74.637,74.81
3.4034,74.747,74.947
3.5081,75.052,74.809
3.6128,75.291,75.244
3.7176,75.343,75.373
3.8223,75.122,74.803
3.927,74.859,75.126
4.0317,74.76,75.021
4.1364,74.832,74.649
4.2412,75.036,75.35
4.3459,75.117,75.488
4.4506,75.067,74.287
4.5553,74.974,74.61
4.66,74.94,75.634
4.7647,75.009,75.575
4.8695,75.085,74.98
4.9742,75.116,74.327
5.0789,75.064,74.772
5.1836,74.996,75.159
5.2883,74.95,75.353
5.3931,74.929,74.84
5.4978,74.925,74.742
5.6025,74.941,74.823
5.7072,75.007,75.177
5.8119,75.102,75.164
5.9167,75.201,74.928
6.0214,75.17,75.389
6.1261,75.019,75.137
6.2308,74.854,74.803


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_010.csv <==
x,qOut,qIn
0.05236,74.844,75.689
0.15708,75.032,75.762
0.2618,75.118,74.215
0.36652,75.073,74.014
0.47124,74.922,75.044
0.57596,74.885,75.516
0.68068,74.924,75.476
0.7854,74.973,74.969
0.89012,74.967,74.797
0.99484,74.994,75.197
1.0996,75.088,75.351
1.2043,75.17,74.694
1.309,75.142,75.213
1.4137,74.931,75.688
1.5184,74.737,74.368
1.6232,74.699,74.166
1.7279,74.922,75.378
1.8326,75.201,74.794
1.9373,75.323,74.563
2.042,75.266,75.461
2.1468,75.052,75.718
2.2515,74.947,75.058
2.3562,74.986,74.7
2.4609,75.069,74.637
2.5656,75.077,74.486
2.6704,74.93,75.084
2.7751,74.763,75.72
2.8798,74.683,75.158
2.9845,74.772,74.589
3.0892,74.978,74.839
3.194,75.2,75.36
3.2987,75.34,75.062
3.4034,75.31,74.207
3.5081,75.07,74.862
3.6128,74.802,75.751
3.7176,74.667,74.944
3.8223,74.807,74.715
3.927,75.078,75.471
4.0317,75.239,75.35
4.1364,75.224,75.322
4.2412,75.008,74.431
4.3459,74.84,74.09
4.4506,74.805,74.893
4.5553,74.857,75.343
4.66,74.929,75.838
4.7647,74.95,75.565
4.8695,74.986,74.381
4.9742,75.061,74.355
5.0789,75.183,75.287
5.1836,75.223,75.306
5.2883,75.107,74.988
5.3931,74.896,74.714
5.4978,74.672,74.946
5.6025,74.677,75.228
5.7072,74.908,74.965
5.8119,75.204,74.651
5.9167,75.387,75.114
6.0214,75.255,74.897
6.1261,74.985,75.124
6.2308,74.784,74.818


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_011.csv <==
x,qOut,qIn
0.05236,75.115,75.437
0.15708,75.005,74.863
0.2618,74.888,74.836
0.36652,74.857,74.717
0.47124,74.992,74.784
0.57596,75.175,75.145
0.68068,75.234,75.524
0.7854,75.135,75.052
0.89012,74.877,75.156
0.99484,74.731,75.763
1.0996,74.805,74.509
1.2043,75.005,74.445
1.309,75.2,74.806
1.4137,75.132,74.579
1.5184,74.918,75.604
1.6232,74.751,75.631
1.7279,74.822,74.5
1.8326,75.084,74.543
1.9373,75.294,74.832
2.042,75.341,75.012
2.1468,75.152,75.722
2.2515,74.915,75.945
2.3562,74.78,74.668
2.4609,74.782,74.19
2.5656,74.933,75.116
2.6704,75.096,75.479
2.7751,75.141,74.644
2.8798,75.048,74.538
2.9845,74.819,75.211
3.0892,74.721,75.292
3.194,74.866,75.133
3.2987,75.142,75.07
3.4034,75.401,75.016
3.5081,75.346,74.947
3.6128,75.077,74.725
3.7176,74.798,74.149
3.8223,74.723,75.02
3.927,74.848,76.013
4.0317,74.985,75.257
4.1364,75.07,74.436
4.2412,75.076,74.9
4.3459,75.132,75.346
4.4506,75.173,75.608
4.5553,75.122,74.59
4.66,74.908,74.612
4.7647,74.674,75.634
4.8695,74.618,75.152
4.9742,74.749,74.447
5.0789,75.035,75.388
5.1836,75.222,75.565
5.2883,75.245,74.578
5.3931,75.157,74.67
5.4978,75.034,74.959
5.6025,74.993,74.863
5.7072,74.991,75.277
5.8119,74.99,75.635
5.9167,74.954,75.063
6.0214,74.956,74.142
6.1261,75.022,74.386
6.2308,75.097,75.462


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_012.csv <==
x,qOut,qIn
0.05236,74.732,75.592
0.15708,74.877,75.345
0.2618,75.197,74.768
0.36652,75.431,74.235
0.47124,75.319,75.168
0.57596,74.9,75.722
0.68068,74.562,74.685
0.7854,74.491,74.219
0.89012,74.793,75.229
0.99484,75.13,75.564
1.0996,75.323,75.053
1.2043,75.353,74.516
1.309,75.232,75.166
1.4137,75.053,75.303
1.5184,74.888,75.103
1.6232,74.798,74.943
1.7279,74.832,74.978
1.8326,74.928,75.016
1.9373,74.994,75.039
2.042,75.015,74.842
2.1468,74.995,74.956
2.2515,75.019,74.949
2.3562,75.058,74.776
2.4609,75.08,74.959
2.5656,75.056,75.521
2.6704,75.044,75.127
2.7751,75.06,74.827
2.8798,75.074,74.803
2.9845,75.05,74.87
3.0892,74.975,75.338
3.194,74.904,75.484
3.2987,74.867,74.954
3.4034,74.88,74.328
3.5081,74.934,75.403
3.6128,75.022,75.608
3.7176,75.108,74.569
3.8223,75.15,74.683
3.927,75.085,75.021
4.0317,74.987,74.815
4.1364,74.935,75.09
4.2412,74.997,75.351
4.3459,75.095,74.81
4.4506,75.126,74.763
4.5553,75.086,74.865
4.66,75,74.587
4.7647,74.962,75.08
4.8695,74.935,76.09
4.9742,74.895,75.166
5.0789,74.827,73.918
5.1836,74.854,74.465
5.2883,74.981,75.722
5.3931,75.108,76.3
5.4978,75.116,74.611
5.6025,74.946,74.475
5.7072,74.811,75.14
5.8119,74.822,74.522
5.9167,75.056,74.789
6.0214,75.219,75.245
6.1261,75.143,74.984
6.2308,74.931,75.158


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_013.csv <==
x,qOut,qIn
0.05236,74.956,74.684
0.15708,74.682,74.64
0.2618,74.576,75.803
0.36652,74.705,75.175
0.47124,75.083,75.113
0.57596,75.371,75.449
0.68068,75.39,74.806
0.7854,75.181,74.263
0.89012,74.827,74.836
0.99484,74.654,75.67
1.0996,74.718,75.462
1.2043,74.919,74.503
1.309,75.133,74.561
1.4137,75.231,75.112
1.5184,75.233,75.269
1.6232,75.165,75.103
1.7279,75.05,74.916
1.8326,74.904,75.018
1.9373,74.815,75.071
2.042,74.828,75.202
2.1468,74.977,75.403
2.2515,75.104,74.83
2.3562,75.092,74.097
2.4609,74.978,75.04
2.5656,74.834,75.526
2.6704,74.857,74.801
2.7751,74.99,74.775
2.8798,75.126,74.751
2.9845,75.158,75.157
3.0892,75.113,75.555
3.194,75.067,75.119
3.2987,75.025,74.356
3.4034,74.976,75.205
3.5081,74.896,75.793
3.6128,74.871,74.593
3.7176,74.916,74.414
3.8223,75.028,76.022
3.927,75.056,75.275
4.0317,75.006,73.752
4.1364,74.953,74.294
4.2412,74.983,75.353
4.3459,75.062,75.303
4.4506,75.073,75.601
4.5553,75.021,74.756
4.66,74.941,75.013
4.7647,75.002,75.298
4.8695,75.114,74.903
4.9742,75.151,75.131
5.0789,74.991,75.143
5.1836,74.744,74.719
5.2883,74.654,74.503
5.3931,74.769,74.529
5.4978,75.089,74.922
5.6025,75.308,75.435
5.7072,75.305,75.557
5.8119,75.152,75.32
5.9167,74.956,74.735
6.0214,74.962,74.379
6.1261,75.067,74.749
6.2308,75.117,75.364


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_014.csv <==
x,qOut,qIn
0.05236,75.139,74.971
0.15708,75.026,74.851
0.2618,74.899,74.758
0.36652,74.827,75.331
0.47124,74.852,75.166
0.57596,74.907,74.818
0.68068,74.993,75.028
0.7854,75.098,75.165
0.89012,75.209,74.7
0.99484,75.209,74.744
1.0996,75.076,74.916
1.2043,74.899,75.043
1.309,74.786,75.192
1.4137,74.861,75.395
1.5184,75.025,75.234
1.6232,75.167,74.777
1.7279,75.185,74.379
1.8326,75.088,74.613
1.9373,74.952,75.679
2.042,74.838,75.578
2.1468,74.792,74.259
2.2515,74.841,74.237
2.3562,74.973,75.299
2.4609,75.126,75.838
2.5656,75.236,74.752
2.6704,75.18,74.93
2.7751,75.008,75.765
2.8798,74.842,75.569
2.9845,74.812,73.692
3.0892,74.938,73.708
3.194,75.038,75.609
3.2987,75.031,75.962
3.4034,74.864,75.095
3.5081,74.787,74.739
3.6128,74.929,74.67
3.7176,75.196,74.813
3.8223,75.458,75.401
3.927,75.391,75.486
4.0317,75.051,74.796
4.1364,74.671,74.507
4.2412,74.505,75.094
4.3459,74.706,75.166
4.4506,75.032,75.45
4.5553,75.27,74.73
4.66,75.233,74.957
4.7647,75.009,75.175
4.8695,74.85,74.493
4.9742,74.847,75.264
5.0789,75.045,75.339
5.1836,75.157,74.176
5.2883,75.111,74.965
5.3931,75.001,75.6
5.4978,74.951,74.623
5.6025,75.03,74.748
5.7072,75.073,74.912
5.8119,75.028,74.928
5.9167,74.878,75.467
6.0214,74.856,75.382
6.1261,74.97,74.972
6.2308,75.107,74.761


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_015.csv <==
x,qOut,qIn
0.05236,74.983,74.96
0.15708,74.967,74.21
0.2618,74.998,74.556
0.36652,75.063,75.005
0.47124,75.126,74.711
0.57596,75.064,75.334
0.68068,74.977,76.046
0.7854,74.963,75.044
0.89012,75.11,74.445
0.99484,75.278,75.062
1.0996,75.275,75.101
1.2043,75.09,74.941
1.309,74.755,74.532
1.4137,74.566,75.02
1.5184,74.623,75.665
1.6232,74.86,75.085
1.7279,75.184,74.617
1.8326,75.377,75.06
1.9373,75.346,75.393
2.042,75.143,75.027
2.1468,74.848,74.706
2.2515,74.729,75.137
2.3562,74.803,74.794
2.4609,74.965,74.786
2.5656,75.091,75.134
2.6704,75.105,75.155
2.7751,75.074,75.139
2.8798,75.039,75.225
2.9845,75.032,74.274
3.0892,75.025,74.645
3.194,75,75.783
3.2987,74.958,75.704
3.4034,74.899,75.024
3.5081,74.864,74.536
3.6128,74.902,73.972
3.7176,74.996,74.932
3.8223,75.115,75.597
3.927,75.116,74.925
4.0317,75.011,75.255
4.1364,74.906,74.947
4.2412,74.92,74.649
4.3459,75.101,75.191
4.4506,75.236,75.309
4.5553,75.199,75.31
4.66,74.895,74.456
4.7647,74.622,74.485
4.8695,74.634,75.225
4.9742,74.878,75.569
5.0789,75.243,74.66
5.1836,75.329,74.296
5.2883,75.16,75.118
5.3931,74.928,75.372
5.4978,74.846,75.601
5.6025,74.979,75.104
5.7072,75.096,74.117
5.8119,75.104,75.069
5.9167,74.949,75.616
6.0214,74.863,74.738
6.1261,74.888,74.895
6.2308,74.957,75.675


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_016.csv <==
x,qOut,qIn
0.05236,74.809,74.74
0.15708,74.931,74.852
0.2618,75.052,75.111
0.36652,75.12,74.697
0.47124,75.089,74.676
0.57596,74.997,75.086
0.68068,74.923,75.244
0.7854,74.9,75.107
0.89012,74.949,75.64
0.99484,75.037,75.187
1.0996,75.125,73.953
1.2043,75.164,75.049
1.309,75.106,75.013
1.4137,74.927,74.316
1.5184,74.758,75.5
1.6232,74.703,75.599
1.7279,74.846,75.282
1.8326,75.082,74.63
1.9373,75.246,74.025
2.042,75.269,74.912
2.1468,75.109,75.476
2.2515,74.893,75.24
2.3562,74.77,75.401
2.4609,74.795,75.337
2.5656,74.994,74.009
2.6704,75.212,74.548
2.7751,75.275,75.948
2.8798,75.152,75.542
2.9845,74.844,74.215
3.0892,74.637,74.321
3.194,74.693,74.86
3.2987,74.946,75.37
3.4034,75.291,75.505
3.5081,75.4,75.221
3.6128,75.25,74.7
3.7176,74.998,74.747
3.8223,74.831,75.082
3.927,74.903,75.085
4.0317,74.996,74.988
4.1364,74.983,74.952
4.2412,74.77,74.701
4.3459,74.67,75.166
4.4506,74.826,75.567
4.5553,75.109,75.018
4.66,75.346,74.75
4.7647,75.261,75.525
4.8695,75.022,75.223
4.9742,74.825,74.509
5.0789,74.851,74.339
5.1836,74.983,74.994
5.2883,75.047,75.497
5.3931,75.038,75.227
5.4978,74.987,74.563
5.6025,75.045,74.817
5.7072,75.145,75.4
5.8119,75.199,75.345
5.9167,75.128,74.357
6.0214,74.969,74.396
6.1261,74.827,75.705
6.2308,74.76,75.643


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_017.csv <==
x,qOut,qIn
0.05236,74.856,75.452
0.15708,74.928,75.728
0.2618,75.013,74.234
0.36652,75.1,73.927
0.47124,75.178,76.219
0.57596,75.188,76.224
0.68068,75.102,74.626
0.7854,74.962,73.819
0.89012,74.82,75.024
0.99484,74.804,75.161
1.0996,74.901,74.6
1.2043,75.026,75.087
1.309,75.082,75.229
1.4137,75.023,74.935
1.5184,74.987,74.702
1.6232,75.036,75.212
1.7279,75.213,75.157
1.8326,75.252,74.965
1.9373,75.051,74.915
2.042,74.757,74.636
2.1468,74.568,75.43
2.2515,74.729,75.627
2.3562,75.009,74.478
2.4609,75.205,74.732
2.5656,75.145,75.266
2.6704,75.006,74.988
2.7751,74.96,74.864
2.8798,74.998,74.34
2.9845,75.072,75.126
3.0892,75.034,75.677
3.194,74.965,75.182
3.2987,74.936,75.099
3.4034,75.006,74.948
3.5081,75.089,74.572
3.6128,75.105,74.696
3.7176,75.049,74.773
3.8223,74.93,75.416
3.927,74.823,75.832
4.0317,74.792,75.227
4.1364,74.861,74.424
4.2412,75.048,74.477
4.3459,75.249,75.051
4.4506,75.295,75.245
4.5553,75.156,75.247
4.66,74.832,74.827
4.7647,74.649,74.9
4.8695,74.755,75.357
4.9742,75.037,75.171
5.0789,75.345,74.206
5.1836,75.345,74.772
5.2883,75.09,75.563
5.3931,74.789,75.113
5.4978,74.666,74.865
5.6025,74.836,75.129
5.7072,75.087,75.291
5.8119,75.256,75.452
5.9167,75.206,74.546
6.0214,75.033,74.354
6.1261,74.883,75.011
6.2308,74.814,75.099


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_018.csv <==
x,qOut,qIn
0.05236,74.812,75.725
0.15708,75.07,75.312
0.2618,75.256,74.662
0.36652,75.289,74.819
0.47124,75.114,75.004
0.57596,74.922,74.989
0.68068,74.838,75.226
0.7854,74.848,75.397
0.89012,74.905,74.625
0.99484,74.916,74.353
1.0996,74.961,74.692
1.2043,75.058,75.042
1.309,75.208,75.438
1.4137,75.212,75.361
1.5184,75.077,74.961
1.6232,74.934,74.862
1.7279,74.935,75.128
1.8326,75.087,74.733
1.9373,75.142,75.147
2.042,75.033,75.377
2.1468,74.736,74.736
2.2515,74.611,75.076
2.3562,74.755,75.116
2.4609,75.036,74.572
2.5656,75.292,74.554
2.6704,75.305,75.139
2.7751,75.154,75.675
2.8798,74.978,75.519
2.9845,74.911,74.755
3.0892,74.989,74.629
3.194,75.092,74.501
3.2987,75.132,75.05
3.4034,75.038,75.461
3.5081,74.869,75.381
3.6128,74.757,74.783
3.7176,74.769,75.062
3.8223,74.954,74.811
3.927,75.188,74.39
4.0317,75.289,75.495
4.1364,75.202,75.491
4.2412,74.903,74.027
4.3459,74.693,74.772
4.4506,74.744,75.998
4.5553,74.978,75.115
4.66,75.272,74.532
4.7647,75.318,75.462
4.8695,75.164,75.5
4.9742,74.959,74.468
5.0789,74.867,73.959
5.1836,74.915,75.314
5.2883,74.964,75.786
5.3931,74.972,75.478
5.4978,74.926,74.641
5.6025,74.97,74.364
5.7072,75.084,75.199
5.8119,75.174,75.523
5.9167,75.142,74.775
6.0214,74.947,74.649
6.1261,74.748,74.621
6.2308,74.67,75.043


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_019.csv <==
x,qOut,qIn
0.05236,74.716,74.602
0.15708,74.73,75.279
0.2618,74.926,75.575
0.36652,75.173,75.346
0.47124,75.32,74.507
0.57596,75.231,74.352
0.68068,75.04,74.538
0.7854,74.881,75.125
0.89012,74.872,75.626
0.99484,74.943,74.774
1.0996,75.011,74.805
1.2043,75.066,75.274
1.309,75.119,75.158
1.4137,75.174,75.144
1.5184,75.127,74.73
1.6232,74.971,74.569
1.7279,74.721,75.428
1.8326,74.623,75.521
1.9373,74.752,74.715
2.042,75,74.373
2.1468,75.233,74.293
2.2515,75.251,75.156
2.3562,75.125,76.445
2.4609,74.978,75.264
2.5656,74.928,74.476
2.6704,74.975,75.469
2.7751,75.032,74.98
2.8798,75.054,74.271
2.9845,75.012,75.311
3.0892,74.903,76.034
3.194,74.789,74.652
3.2987,74.758,74.273
3.4034,74.898,74.722
3.5081,75.188,74.969
3.6128,75.388,75.104
3.7176,75.373,75.341
3.8223,75.053,75.368
3.927,74.77,75.095
4.0317,74.758,74.677
4.1364,74.942,74.323
4.2412,75.185,75.168
4.3459,75.139,75.546
4.4506,74.908,74.996
4.5553,74.696,74.628
4.66,74.706,75
4.7647,74.956,75.375
4.8695,75.218,75.212
4.9742,75.342,74.926
5.0789,75.206,74.557
5.1836,74.936,74.334
5.2883,74.755,74.968
5.3931,74.74,75.579
5.4978,74.926,75.086
5.6025,75.082,74.851
5.7072,75.127,75.306
5.8119,75.098,75.312
5.9167,75.058,74.286
6.0214,75.053,74.773
6.1261,74.993,75.752
6.2308,74.874,74.98


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_020.csv <==
x,qOut,qIn
0.05236,74.837,75.348
0.15708,74.704,74.952
0.2618,74.796,74.942
0.36652,74.964,75.079
0.47124,75.04,75.313
0.57596,74.996,75.678
0.68068,74.986,75.078
0.7854,75.036,74.418
0.89012,75.141,74.612
0.99484,75.098,74.933
1.0996,74.949,75.033
1.2043,74.824,75.442
1.309,74.854,74.888
1.4137,75.033,74.224
1.5184,75.206,75.26
1.6232,75.295,75.623
1.7279,75.25,74.574
1.8326,75.115,75.052
1.9373,74.933,75.534
2.042,74.78,74.946
2.1468,74.734,74.341
2.2515,74.871,74.553
2.3562,75.057,75.444
2.4609,75.166,75.187
2.5656,75.084,74.908
2.6704,74.939,75.355
2.7751,74.913,74.876
2.8798,75.003,74.943
2.9845,75.169,75.272
3.0892,75.162,74.874
3.194,74.999,74.997
3.2987,74.808,74.959
3.4034,74.725,75.233
3.5081,74.818,75.31
3.6128,74.971,74.435
3.7176,75.096,74.703
3.8223,75.123,75.221
3.927,75.088,74.604
4.0317,75.055,74.645
4.1364,75.041,75.851
4.2412,75.057,75.404
4.3459,75.054,74.249
4.4506,75.034,74.718
4.5553,75.007,74.849
4.66,74.984,74.818
4.7647,74.936,75.292
4.8695,74.862,75.769
4.9742,74.814,75.308
5.0789,74.85,74.748
5.1836,75.023,74.432
5.2883,75.207,74.632
5.3931,75.278,75.478
5.4978,75.121,75.289
5.6025,74.829,74.366
5.7072,74.663,74.375
5.8119,74.722,75.401
5.9167,75.059,75.886
6.0214,75.355,74.752
6.1261,75.39,74.346
6.2308,75.19,74.829


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_021.csv <==
x,qOut,qIn
0.05236,75.092,75.398
0.15708,75.027,74.987
0.2618,74.865,74.307
0.36652,74.719,74.852
0.47124,74.719,75.749
0.57596,74.935,75.225
0.68068,75.177,74.236
0.7854,75.307,74.94
0.89012,75.213,74.773
0.99484,75.062,74.384
1.0996,74.992,75.473
1.2043,74.991,75.519
1.309,75.01,75.116
1.4137,74.956,74.915
1.5184,74.936,74.935
1.6232,74.977,74.796
1.7279,75.085,75.011
1.8326,75.06,75.487
1.9373,74.914,74.837
2.042,74.779,74.64
2.1468,74.797,75.186
2.2515,75.006,74.919
2.3562,75.203,74.7
2.4609,75.274,75.532
2.5656,75.133,74.977
2.6704,74.945,73.934
2.7751,74.859,74.875
2.8798,74.885,75.642
2.9845,75.002,75.694
3.0892,75.048,75.154
3.194,75.014,74.531
3.2987,74.958,74.772
3.4034,74.948,74.389
3.5081,75.008,74.33
3.6128,75.037,75.436
3.7176,75,75.717
3.8223,74.874,75.465
3.927,74.85,75.292
4.0317,74.999,74.362
4.1364,75.213,74.66
4.2412,75.356,75.354
4.3459,75.164,74.827
4.4506,74.794,74.709
4.5553,74.505,75.055
4.66,74.551,75.407
4.7647,74.911,75.341
4.8695,75.277,74.782
4.9742,75.466,74.259
5.0789,75.34,75.469
5.1836,75.058,76.207
5.2883,74.838,74.839
5.3931,74.764,73.636
5.4978,74.881,74.794
5.6025,75.024,75.569
5.7072,75.104,75.152
5.8119,75.11,75.045
5.9167,75.046,75.031
6.0214,74.996,75.184
6.1261,75.001,74.949
6.2308,75.041,75.004


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_022.csv <==
x,qOut,qIn
0.05236,74.98,75.874
0.15708,74.794,75.336
0.2618,74.753,74.081
0.36652,74.839,74.687
0.47124,74.998,74.94
0.57596,75.073,74.506
0.68068,75.083,75.434
0.7854,75.065,75.656
0.89012,75.05,74.917
0.99484,75.025,74.397
1.0996,75.008,74.827
1.2043,75.006,75.518
1.309,75.023,75.078
1.4137,74.967,74.412
1.5184,74.855,75.122
1.6232,74.779,75.426
1.7279,74.847,74.697
1.8326,75.061,74.673
1.9373,75.215,74.997
2.042,75.219,75.244
2.1468,75.013,75.903
2.2515,74.859,75.339
2.3562,74.879,73.824
2.4609,75.005,74.669
2.5656,75.135,75.591
2.6704,75.091,74.434
2.7751,74.956,74.562
2.8798,74.84,75.302
2.9845,74.847,75.547
3.0892,74.978,75.31
3.194,75.136,75.183
3.2987,75.237,74.76
3.4034,75.208,74.031
3.5081,75.046,74.487
3.6128,74.86,75.647
3.7176,74.746,75.492
3.8223,74.783,75.273
3.927,74.928,75.295
4.0317,75.109,74.413
4.1364,75.259,74.53
4.2412,75.327,74.926
4.3459,75.205,75.279
4.4506,74.92,75.589
4.5553,74.64,74.957
4.66,74.549,74.359
4.7647,74.812,75.167
4.8695,75.178,75.901
4.9742,75.404,75.185
5.0789,75.268,74.673
5.1836,74.919,74.77
5.2883,74.707,74.859
5.3931,74.732,75.044
5.4978,75.026,75.025
5.6025,75.21,74.906
5.7072,75.193,74.61
5.8119,75.074,75.312
5.9167,74.985,75.525
6.0214,75.067,74.666
6.1261,75.162,74.601
6.2308,75.163,74.804


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_023.csv <==
x,qOut,qIn
0.05236,75.197,75.121
0.15708,75.124,74.601
0.2618,74.935,74.86
0.36652,74.753,74.966
0.47124,74.712,75.174
0.57596,74.92,75.363
0.68068,75.192,75.096
0.7854,75.358,74.817
0.89012,75.266,74.564
0.99484,75.04,74.646
1.0996,74.883,75.236
1.2043,74.839,75.636
1.309,74.909,75.404
1.4137,74.938,74.338
1.5184,74.963,74.391
1.6232,75.012,75.466
1.7279,75.113,75.154
1.8326,75.121,75.1
1.9373,74.996,75.4
2.042,74.84,74.783
2.1468,74.78,74.701
2.2515,74.951,74.971
2.3562,75.168,74.531
2.4609,75.269,75.171
2.5656,75.11,75.221
2.6704,74.872,74.489
2.7751,74.816,74.966
2.8798,74.957,75.375
2.9845,75.252,74.685
3.0892,75.319,74.6
3.194,75.114,75.544
3.2987,74.811,75.716
3.4034,74.62,74.748
3.5081,74.729,74.185
3.6128,74.951,74.692
3.7176,75.123,75.472
3.8223,75.107,74.991
3.927,74.981,74.577
4.0317,74.893,75.068
4.1364,74.899,75.528
4.2412,75.031,75.448
4.3459,75.166,74.899
4.4506,75.192,74.831
4.5553,75.095,74.637
4.66,74.882,75.17
4.7647,74.739,75.469
4.8695,74.752,74.474
4.9742,74.882,74.143
5.0789,75.064,75.952
5.1836,75.171,76.227
5.2883,75.211,74.325
5.3931,75.203,73.978
5.4978,75.167,75.1
5.6025,75.069,74.688
5.7072,74.928,75.158
5.8119,74.805,75.465
5.9167,74.766,75.453
6.0214,74.846,74.966
6.1261,74.988,74.49
6.2308,75.124,75.114


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_024.csv <==
x,qOut,qIn
0.05236,74.888,74.894
0.15708,75.044,75.023
0.2618,75.254,74.894
0.36652,75.362,74.806
0.47124,75.204,75.312
0.57596,74.84,75.457
0.68068,74.636,74.899
0.7854,74.712,74.604
0.89012,75.119,74.888
0.99484,75.39,75.333
1.0996,75.33,74.929
1.2043,75.052,75.093
1.309,74.734,74.731
1.4137,74.728,74.448
1.5184,74.926,75.29
1.6232,75.144,75.873
1.7279,75.204,74.665
1.8326,75.089,74.055
1.9373,74.949,75.194
2.042,74.871,75.612
2.1468,74.921,74.437
2.2515,74.999,74.698
2.3562,75.026,75.611
2.4609,75.009,75.394
2.5656,74.968,74.845
2.6704,75.005,74.604
2.7751,75.074,74.825
2.8798,75.104,75.458
2.9845,75.021,74.854
3.0892,74.876,74.502
3.194,74.812,75.404
3.2987,74.865,75.752
3.4034,75.04,74.786
3.5081,75.161,74.268
3.6128,75.159,74.644
3.7176,75.066,75.117
3.8223,74.934,75.331
3.927,74.869,75.203
4.0317,74.893,75.124
4.1364,74.984,74.985
4.2412,75.116,74.992
4.3459,75.203,75.583
4.4506,75.172,75.26
4.5553,75.037,74.333
4.66,74.825,74.759
4.7647,74.717,75.22
4.8695,74.781,74.909
4.9742,74.96,75.218
5.0789,75.174,74.097
5.1836,75.258,74.082
5.2883,75.222,76.062
5.3931,75.133,76.11
5.4978,75.068,74.925
5.6025,75.037,74.79
5.7072,74.983,74.703
5.8119,74.906,74.541
5.9167,74.831,74.936
6.0214,74.821,75.916
6.1261,74.834,75.523
6.2308,74.858,74.451


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_025.csv <==
x,qOut,qIn
0.05236,75.057,74.047
0.15708,75.052,75.111
0.2618,74.992,75.251
0.36652,74.933,75.297
0.47124,74.934,75.284
0.57596,74.982,74.907
0.68068,75.053,74.735
0.7854,75.132,74.734
0.89012,75.217,74.496
0.99484,75.199,75.094
1.0996,75.02,75.485
1.2043,74.786,75.327
1.309,74.633,75.306
1.4137,74.799,75.041
1.5184,75.119,74.234
1.6232,75.357,75.111
1.7279,75.288,75.109
1.8326,74.936,74.623
1.9373,74.642,74.975
2.042,74.577,74.611
2.1468,74.854,75.027
2.2515,75.176,75.783
2.3562,75.333,75.493
2.4609,75.297,74.578
2.5656,75.078,75.07
2.6704,74.901,75.924
2.7751,74.848,74.803
2.8798,74.882,73.964
2.9845,74.942,75.46
3.0892,74.912,75.523
3.194,74.87,74.021
3.2987,74.891,74.585
3.4034,75.044,75.774
3.5081,75.23,75.441
3.6128,75.302,74.887
3.7176,75.243,74.393
3.8223,75.067,74.629
3.927,74.94,75.272
4.0317,74.873,75.789
4.1364,74.838,75.142
4.2412,74.797,74.404
4.3459,74.82,74.944
4.4506,74.951,75.184
4.5553,75.12,75.287
4.66,75.239,74.651
4.7647,75.146,74.37
4.8695,74.952,75.302
4.9742,74.809,75.478
5.0789,74.87,74.849
5.1836,75.072,74.822
5.2883,75.198,75.099
5.3931,75.179,75.034
5.4978,74.981,74.914
5.6025,74.856,75.091
5.7072,74.874,75.073
5.8119,74.963,74.968
5.9167,75.025,74.779
6.0214,74.994,75.441
6.1261,74.972,75.962
6.2308,74.99,74.607


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_026.csv <==
x,qOut,qIn
0.05236,74.985,74.747
0.15708,74.67,74.683
0.2618,74.615,74.951
0.36652,74.761,75.356
0.47124,74.999,75.334
0.57596,75.061,74.66
0.68068,75.007,74.763
0.7854,74.951,75.712
0.89012,75.012,74.464
0.99484,75.127,74.129
1.0996,75.139,75.612
1.2043,75.045,75.635
1.309,74.871,74.537
1.4137,74.847,74.624
1.5184,74.971,75.412
1.6232,75.13,75.265
1.7279,75.203,74.194
1.8326,75.115,75.002
1.9373,74.98,75.894
2.042,74.889,75.45
2.1468,74.917,74.48
2.2515,75.002,74.571
2.3562,75.061,74.854
2.4609,75.064,75.331
2.5656,74.998,75.757
2.6704,74.911,74.862
2.7751,74.87,74.17
2.8798,74.903,74.752
2.9845,75.033,75.205
3.0892,75.162,75.246
3.194,75.171,75.247
3.2987,75.065,74.616
3.4034,74.872,75.013
3.5081,74.834,75.513
3.6128,74.966,75.288
3.7176,75.133,74.685
3.8223,75.18,74.388
3.927,75.001,75.199
4.0317,74.813,75.645
4.1364,74.761,75.222
4.2412,74.954,74.698
4.3459,75.155,75.054
4.4506,75.205,74.866
4.5553,75.129,74.525
4.66,75,74.451
4.7647,74.967,75.304
4.8695,74.963,76.199
4.9742,74.96,75.389
5.0789,74.94,75.031
5.1836,75.029,74.848
5.2883,75.158,74.238
5.3931,75.201,74.815
5.4978,75.028,75.121
5.6025,74.728,74.578
5.7072,74.582,75.176
5.8119,74.679,75.094
5.9167,75.052,74.711
6.0214,75.403,75.167
6.1261,75.522,75.553
6.2308,75.38,75.038


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_027.csv <==
x,qOut,qIn
0.05236,75.294,75.207
0.15708,75.209,75.143
0.2618,74.994,75.623
0.36652,74.797,74.733
0.47124,74.762,74.271
0.57596,74.912,75.26
0.68068,75.082,75.279
0.7854,75.154,75.074
0.89012,75.026,74.804
0.99484,74.846,75.052
1.0996,74.833,75.15
1.2043,74.995,75.329
1.309,75.295,74.85
1.4137,75.353,74.489
1.5184,75.129,75.035
1.6232,74.819,75.301
1.7279,74.66,75.016
1.8326,74.822,75.089
1.9373,75.058,74.803
2.042,75.209,74.624
2.1468,75.152,74.621
2.2515,75.059,75.038
2.3562,75.016,75.563
2.4609,75.004,75.165
2.5656,74.983,75.511
2.6704,74.946,75.468
2.7751,74.96,74.42
2.8798,75.006,74.578
2.9845,75.046,75.008
3.0892,74.945,75.107
3.194,74.791,74.74
3.2987,74.711,74.819
3.4034,74.827,75.568
3.5081,75.096,75.264
3.6128,75.325,74.25
3.7176,75.403,74.672
3.8223,75.249,75.212
3.927,74.991,74.715
4.0317,74.797,75.279
4.1364,74.732,75.298
4.2412,74.834,74.704
4.3459,74.976,75.358
4.4506,75.073,75.554
4.5553,75.095,75.159
4.66,75.027,73.968
4.7647,74.929,74.219
4.8695,74.867,75.729
4.9742,74.867,75.617
5.0789,74.944,74.222
5.1836,75.038,75.127
5.2883,75.115,76.032
5.3931,75.165,75.053
5.4978,75.186,74.085
5.6025,75.158,74.567
5.7072,75.041,75.414
5.8119,74.873,75.646
5.9167,74.707,75.119
6.0214,74.723,74.322
6.1261,74.912,74.469
6.2308,75.148,75.413


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_028.csv <==
x,qOut,qIn
0.05236,74.821,75.34
0.15708,74.779,74.59
0.2618,74.894,74.328
0.36652,75.102,74.658
0.47124,75.331,75.543
0.57596,75.338,75.343
0.68068,75.084,74.603
0.7854,74.749,74.737
0.89012,74.544,75.504
0.99484,74.734,75.22
1.0996,75.095,74.95
1.2043,75.364,74.576
1.309,75.291,74.825
1.4137,74.952,75.364
1.5184,74.702,74.849
1.6232,74.68,74.371
1.7279,74.961,75.514
1.8326,75.184,75.931
1.9373,75.224,74.884
2.042,75.14,74.633
2.1468,75.03,74.965
2.2515,75.002,75.035
2.3562,74.961,74.99
2.4609,74.888,74.784
2.5656,74.781,74.887
2.6704,74.799,74.495
2.7751,74.939,74.824
2.8798,75.115,75.454
2.9845,75.231,75.709
3.0892,75.223,75.071
3.194,75.139,74.573
3.2987,75.03,74.578
3.4034,74.947,75.52
3.5081,74.896,75.308
3.6128,74.849,74.753
3.7176,74.81,75.118
3.8223,74.785,74.576
3.927,74.873,74.624
4.0317,75.06,75.588
4.1364,75.242,75.267
4.2412,75.301,74.835
4.3459,75.146,74.868
4.4506,74.959,74.802
4.5553,74.869,74.859
4.66,74.985,75.308
4.7647,75.109,75.222
4.8695,75.102,74.72
4.9742,75.006,75.156
5.0789,74.905,75.219
5.1836,74.965,74.499
5.2883,75.064,74.478
5.3931,75.098,75.054
5.4978,74.973,75.71
5.6025,74.833,75.011
5.7072,74.824,75.019
5.8119,74.934,75.678
5.9167,75.118,74.009
6.0214,75.191,73.569
6.1261,75.126,75.398
6.2308,74.979,76.275


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_029.csv <==
x,qOut,qIn
0.05236,74.763,75.173
0.15708,74.818,75.122
0.2618,74.971,75.646
0.36652,75.133,75.561
0.47124,75.231,74.315
0.57596,75.275,74.71
0.68068,75.216,75.206
0.7854,75.046,75.138
0.89012,74.769,74.763
0.99484,74.598,75.014
1.0996,74.66,75.608
1.2043,74.896,75.313
1.309,75.208,74.194
1.4137,75.359,74.466
1.5184,75.303,75.242
1.6232,75.111,75.206
1.7279,74.871,74.991
1.8326,74.777,75.204
1.9373,74.859,75.025
2.042,75.034,74.849
2.1468,75.209,74.649
2.2515,75.222,74.971
2.3562,75.075,75.332
2.4609,74.867,75.499
2.5656,74.71,74.775
2.6704,74.743,74.712
2.7751,74.91,74.887
2.8798,75.093,74.908
2.9845,75.175,75.303
3.0892,75.076,75.389
3.194,74.917,74.96
3.2987,74.822,74.594
3.4034,74.902,74.611
3.5081,75.083,74.986
3.6128,75.188,75.447
3.7176,75.16,75.561
3.8223,74.971,74.72
3.927,74.844,73.812
4.0317,74.88,74.731
4.1364,75.016,75.931
4.2412,75.16,75.698
4.3459,75.103,74.822
4.4506,74.933,74.129
4.5553,74.802,75.139
4.66,74.868,75.547
4.7647,75.074,74.639
4.8695,75.169,74.806
4.9742,75.089,75.122
5.0789,74.815,74.72
5.1836,74.718,74.717
5.2883,74.881,75.141
5.3931,75.147,75.261
5.4978,75.318,74.545
5.6025,75.196,75.364
5.7072,74.992,75.996
5.8119,74.871,74.919
5.9167,74.972,74.596
6.0214,75.076,75.099
6.1261,75.031,74.596
6.2308,74.894,74.462


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_030.csv <==
x,qOut,qIn
0.05236,75.156,74.774
0.15708,75.003,74.566
0.2618,74.89,75.174
0.36652,74.849,75.525
0.47124,74.88,74.702
0.57596,74.865,74.634
0.68068,74.884,75.137
0.7854,74.983,75.05
0.89012,75.201,74.83
0.99484,75.318,74.989
1.0996,75.215,75.2
1.2043,74.993,75.179
1.309,74.798,75.115
1.4137,74.865,74.673
1.5184,75.029,74.841
1.6232,75.132,74.9
1.7279,75.04,74.882
1.8326,74.888,75.645
1.9373,74.832,75.669
2.042,74.885,74.823
2.1468,75.026,74.464
2.2515,75.126,74.881
2.3562,75.146,75.108
2.4609,75.084,75.231
2.5656,74.943,75.414
2.6704,74.814,75.084
2.7751,74.816,73.977
2.8798,74.953,74.382
2.9845,75.204,75.34
3.0892,75.324,74.945
3.194,75.215,75.244
3.2987,74.982,75.275
3.4034,74.764,75.142
3.5081,74.83,75.023
3.6128,75.039,74.99
3.7176,75.188,74.978
3.8223,75.076,74.839
3.927,74.776,74.573
4.0317,74.597,74.807
4.1364,74.647,75.28
4.2412,74.971,74.997
4.3459,75.244,74.831
4.4506,75.326,75.728
4.5553,75.252,75.449
4.66,75.092,74.033
4.7647,74.997,74.232
4.8695,74.934,75.642
4.9742,74.875,75.786
5.0789,74.796,75.075
5.1836,74.79,74.832
5.2883,74.909,74.154
5.3931,75.093,75.253
5.4978,75.273,75.822
5.6025,75.27,73.969
5.7072,75.095,74.065
5.8119,74.873,75.442
5.9167,74.748,75.599
6.0214,74.853,75.112
6.1261,75.051,74.958
6.2308,75.197,75.129


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_031.csv <==
x,qOut,qIn
0.05236,74.969,74.475
0.15708,75.009,74.743
0.2618,75.071,75.374
0.36652,75.115,75.197
0.47124,75.083,74.323
0.57596,74.902,74.452
0.68068,74.736,75.248
0.7854,74.714,75.321
0.89012,74.939,75.053
0.99484,75.238,74.89
1.0996,75.395,75.262
1.2043,75.36,75.177
1.309,75.129,75.257
1.4137,74.924,75.094
1.5184,74.817,74.224
1.6232,74.79,74.857
1.7279,74.805,75.656
1.8326,74.851,74.911
1.9373,74.953,74.608
2.042,75.081,74.49
2.1468,75.193,75.165
2.2515,75.204,75.47
2.3562,75.128,75.183
2.4609,75.019,74.88
2.5656,74.928,75.205
2.6704,74.907,75.241
2.7751,74.948,74.701
2.8798,75.006,74.226
2.9845,75.035,75.146
3.0892,74.961,75.315
3.194,74.858,75.285
3.2987,74.819,75.599
3.4034,74.938,74.249
3.5081,75.161,73.816
3.6128,75.293,75.285
3.7176,75.254,76.163
3.8223,74.998,74.889
3.927,74.757,74.314
4.0317,74.703,75.106
4.1364,74.825,75.075
4.2412,75.08,74.468
4.3459,75.236,75.099
4.4506,75.191,76.024
4.5553,75.006,75.315
4.66,74.769,74.605
4.7647,74.771,74.598
4.8695,74.979,75.073
4.9742,75.204,75.529
5.0789,75.235,74.476
5.1836,74.981,74.392
5.2883,74.745,75.305
5.3931,74.709,75.45
5.4978,75.002,75.293
5.6025,75.301,75.101
5.7072,75.367,74.336
5.8119,75.22,74.658
5.9167,74.932,74.896
6.0214,74.802,74.833
6.1261,74.824,75.674
6.2308,74.911,75.865


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_032.csv <==
x,qOut,qIn
0.05236,75.319,75.097
0.15708,75.171,75.566
0.2618,75.006,75.414
0.36652,74.907,74.996
0.47124,74.928,74.646
0.57596,74.933,74.801
0.68068,74.898,75.122
0.7854,74.861,74.741
0.89012,74.869,75.014
0.99484,74.927,75.333
1.0996,74.984,75.307
1.2043,75.035,75.234
1.309,75.084,74.63
1.4137,75.165,74.476
1.5184,75.191,74.593
1.6232,75.116,74.753
1.7279,74.908,75.883
1.8326,74.747,75.627
1.9373,74.772,74.86
2.042,74.944,74.68
2.1468,75.192,75.172
2.2515,75.281,75.17
2.3562,75.164,74.568
2.4609,74.925,74.527
2.5656,74.664,75.571
2.6704,74.604,75.363
2.7751,74.78,74.639
2.8798,75.078,75.003
2.9845,75.371,74.999
3.0892,75.418,74.711
3.194,75.231,74.957
3.2987,74.96,75.455
3.4034,74.773,74.659
3.5081,74.799,74.226
3.6128,74.924,74.717
3.7176,75.051,75.903
3.8223,75.096,75.266
3.927,75.083,74.415
4.0317,75.043,74.953
4.1364,75.001,74.802
4.2412,74.977,75.169
4.3459,74.966,75.884
4.4506,74.929,75.3
4.5553,74.872,74.36
4.66,74.806,74.773
4.7647,74.861,75.256
4.8695,75.018,74.466
4.9742,75.167,74.86
5.0789,75.181,75.87
5.1836,75.011,75.093
5.2883,74.877,74.658
5.3931,74.889,74.829
5.4978,75.128,75.138
5.6025,75.278,75.415
5.7072,75.162,74.906
5.8119,74.888,74.015
5.9167,74.622,75.15
6.0214,74.703,75.968
6.1261,74.988,74.754
6.2308,75.262,74.172


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_033.csv <==
x,qOut,qIn
0.05236,75.169,74.877
0.15708,75.109,74.801
0.2618,74.991,74.967
0.36652,74.892,75.071
0.47124,74.887,75.429
0.57596,74.96,74.293
0.68068,75.01,74.119
0.7854,75.009,75.136
0.89012,74.946,75.876
0.99484,74.951,75.222
1.0996,75.033,74.484
1.2043,75.127,75.328
1.309,75.161,75.265
1.4137,75.092,74.11
1.5184,74.977,74.332
1.6232,74.859,75.363
1.7279,74.767,75.318
1.8326,74.728,74.891
1.9373,74.808,75.165
2.042,74.993,75.617
2.1468,75.255,74.895
2.2515,75.375,74.374
2.3562,75.257,74.61
2.4609,74.992,75.048
2.5656,74.706,75.647
2.6704,74.645,75.516
2.7751,74.783,74.52
2.8798,75.016,74.182
2.9845,75.239,74.495
3.0892,75.341,75.209
3.194,75.264,76.124
3.2987,75.06,75.224
3.4034,74.796,74.479
3.5081,74.729,75.2
3.6128,74.88,74.943
3.7176,75.098,75.066
3.8223,75.209,75.447
3.927,75.025,74.788
4.0317,74.76,74.515
4.1364,74.625,75.018
4.2412,74.815,74.935
4.3459,75.16,75.101
4.4506,75.347,75.031
4.5553,75.3,74.819
4.66,75.003,75.227
4.7647,74.855,75.06
4.8695,74.938,74.576
4.9742,75.104,74.786
5.0789,75.165,75.683
5.1836,74.992,75.281
5.2883,74.82,74.642
5.3931,74.777,74.804
5.4978,74.952,74.906
5.6025,75.101,74.618
5.7072,75.102,75.364
5.8119,75,75.392
5.9167,74.873,74.424
6.0214,74.882,74.655
6.1261,74.988,75.394
6.2308,75.11,75.535


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_034.csv <==
x,qOut,qIn
0.05236,75.051,75.385
0.15708,75.146,75.239
0.2618,75.153,74.431
0.36652,75.046,74.406
0.47124,74.824,75.121
0.57596,74.702,75.511
0.68068,74.774,75.718
0.7854,74.976,74.884
0.89012,75.213,74.474
0.99484,75.294,75.133
1.0996,75.211,74.542
1.2043,75.038,74.873
1.309,74.861,75.396
1.4137,74.781,74.85
1.5184,74.818,75.073
1.6232,74.947,75.286
1.7279,75.143,74.919
1.8326,75.28,74.985
1.9373,75.227,75.194
2.042,75.016,74.601
2.1468,74.714,74.59
2.2515,74.641,75.217
2.3562,74.811,74.97
2.4609,75.067,74.599
2.5656,75.234,76.085
2.6704,75.202,75.973
2.7751,75.112,74.044
2.8798,75.039,73.995
2.9845,75.039,75.404
3.0892,74.977,75.434
3.194,74.838,75.377
3.2987,74.712,74.749
3.4034,74.7,74.714
3.5081,74.882,74.833
3.6128,75.127,74.844
3.7176,75.3,75.606
3.8223,75.272,75.395
3.927,75.056,74.571
4.0317,74.863,74.362
4.1364,74.816,75.223
4.2412,75.007,75.031
4.3459,75.192,74.456
4.4506,75.172,74.846
4.5553,74.998,75.436
4.66,74.767,75.191
4.7647,74.816,74.905
4.8695,75.049,74.781
4.9742,75.258,75.047
5.0789,75.23,75.101
5.1836,74.973,75.023
5.2883,74.76,75.117
5.3931,74.705,75.031
5.4978,74.873,75.446
5.6025,75.027,74.76
5.7072,75.088,73.94
5.8119,75.079,74.972
5.9167,75.04,75.708
6.0214,75.007,75.246
6.1261,74.981,74.719
6.2308,74.987,74.861


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_035.csv <==
x,qOut,qIn
0.05236,75.308,75.05
0.15708,75.168,74.512
0.2618,74.894,75.105
0.36652,74.671,75.377
0.47124,74.685,74.932
0.57596,74.974,74.459
0.68068,75.259,75.074
0.7854,75.358,75.535
0.89012,75.118,74.689
0.99484,74.817,74.657
1.0996,74.741,75.006
1.2043,74.879,75.368
1.309,75.155,74.622
1.4137,75.213,74.392
1.5184,75.09,75.459
1.6232,74.93,75.597
1.7279,74.886,75.089
1.8326,74.956,74.996
1.9373,75.013,74.685
2.042,75.02,74.212
2.1468,74.966,75.727
2.2515,74.925,75.745
2.3562,74.905,74.335
2.4609,74.911,74.75
2.5656,74.95,75.517
2.6704,75.051,74.824
2.7751,75.153,74.991
2.8798,75.183,74.766
2.9845,75.074,74.69
3.0892,74.887,74.588
3.194,74.781,75.016
3.2987,74.81,75.623
3.4034,74.994,75.483
3.5081,75.152,75.026
3.6128,75.206,74.605
3.7176,75.166,74.999
3.8223,75.068,75.493
3.927,74.958,74.915
4.0317,74.83,74.365
4.1364,74.729,74.632
4.2412,74.708,75.489
4.3459,74.872,75.42
4.4506,75.124,74.402
4.5553,75.325,74.738
4.66,75.34,75.333
4.7647,75.184,74.717
4.8695,75.017,74.814
4.9742,74.913,75.066
5.0789,74.916,75.277
5.1836,74.905,75.672
5.2883,74.881,75.307
5.3931,74.886,74.31
5.4978,74.963,74.292
5.6025,75.051,75.068
5.7072,75.05,75.382
5.8119,74.973,75.755
5.9167,74.858,75.044
6.0214,74.877,73.982
6.1261,75.03,74.649
6.2308,75.211,75.708


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_036.csv <==
x,qOut,qIn
0.05236,75.232,74.602
0.15708,75.001,74.966
0.2618,74.782,74.845
0.36652,74.699,74.764
0.47124,74.844,74.718
0.57596,75.049,74.859
0.68068,75.154,75.455
0.7854,75.141,75.492
0.89012,75.024,75.202
0.99484,75,74.139
1.0996,75.077,74.524
1.2043,75.156,75.534
1.309,75.122,75.507
1.4137,74.914,74.726
1.5184,74.734,74.26
1.6232,74.711,74.564
1.7279,74.939,75.575
1.8326,75.199,75.581
1.9373,75.283,75.24
2.042,75.184,74.898
2.1468,74.932,74.735
2.2515,74.819,74.887
2.3562,74.875,75.264
2.4609,74.989,74.794
2.5656,75.026,75.112
2.6704,74.9,75.304
2.7751,74.808,74.534
2.8798,74.858,75.046
2.9845,75.13,75.043
3.0892,75.359,74.178
3.194,75.346,74.925
3.2987,75.139,75.564
3.4034,74.844,75.645
3.5081,74.785,75.498
3.6128,74.901,74.556
3.7176,75.046,74.331
3.8223,75.073,75.209
3.927,74.993,75.315
4.0317,74.906,74.699
4.1364,74.851,74.721
4.2412,74.848,75.646
4.3459,74.915,75.371
4.4506,75.071,74.613
4.5553,75.243,74.61
4.66,75.343,74.94
4.7647,75.204,74.811
4.8695,74.944,74.835
4.9742,74.737,75.395
5.0789,74.755,75.417
5.1836,74.956,74.83
5.2883,75.148,74.821
5.3931,75.237,74.846
5.4978,75.164,74.674
5.6025,75.018,74.697
5.7072,74.865,75.27
5.8119,74.766,75.907
5.9167,74.773,74.362
6.0214,74.926,73.978
6.1261,75.134,75.772
6.2308,75.276,76.032


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_037.csv <==
x,qOut,qIn
0.05236,75.197,75.281
0.15708,75.26,75.277
0.2618,75.186,75.19
0.36652,75.052,74.855
0.47124,74.939,75.007
0.57596,74.933,75.011
0.68068,74.987,74.608
0.7854,75.03,75.198
0.89012,74.99,75.695
0.99484,74.866,74.747
1.0996,74.796,74.327
1.2043,74.84,74.606
1.309,75.044,75.528
1.4137,75.2,75.411
1.5184,75.171,75.057
1.6232,75.017,74.424
1.7279,74.838,74.453
1.8326,74.887,75.108
1.9373,75.057,75.698
2.042,75.184,75.534
2.1468,75.106,74.625
2.2515,74.908,74.652
2.3562,74.819,75.338
2.4609,74.882,75.228
2.5656,75.088,74.502
2.6704,75.125,74.437
2.7751,74.972,75.1
2.8798,74.789,75.842
2.9845,74.76,75.271
3.0892,74.999,74.848
3.194,75.263,75.047
3.2987,75.379,74.968
3.4034,75.208,74.53
3.5081,74.939,74.665
3.6128,74.771,75.114
3.7176,74.74,75.469
3.8223,74.84,74.904
3.927,74.969,74.864
4.0317,75.137,75.337
4.1364,75.29,74.798
4.2412,75.363,74.709
4.3459,75.194,74.913
4.4506,74.898,75.46
4.5553,74.664,75.508
4.66,74.676,74.541
4.7647,74.898,74.326
4.8695,75.12,74.736
4.9742,75.233,75.783
5.0789,75.163,74.596
5.1836,75.013,73.997
5.2883,74.891,76.067
5.3931,74.856,76.09
5.4978,74.95,74.174
5.6025,75.082,74.656
5.7072,75.122,75.349
5.8119,75.043,75.014
5.9167,74.843,75.362
6.0214,74.735,75.238
6.1261,74.805,74.2
6.2308,74.988,74.535


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_038.csv <==
x,qOut,qIn
0.05236,75.022,74.685
0.15708,74.969,75.091
0.2618,75.037,74.939
0.36652,75.132,74.737
0.47124,75.127,75.231
0.57596,74.909,75.679
0.68068,74.724,75.462
0.7854,74.722,74.711
0.89012,75.015,75.047
0.99484,75.273,75.27
1.0996,75.249,74.507
1.2043,75.004,74.583
1.309,74.665,74.923
1.4137,74.633,75.155
1.5184,74.862,75.468
1.6232,75.171,74.979
1.7279,75.373,74.23
1.8326,75.373,74.915
1.9373,75.239,75.649
2.042,75.045,75.23
2.1468,74.857,74.908
2.2515,74.754,75.216
2.3562,74.778,74.931
2.4609,74.897,74.974
2.5656,75.061,74.799
2.6704,75.114,74.74
2.7751,75.034,74.742
2.8798,74.908,75.141
2.9845,74.834,75.917
3.0892,74.928,75.254
3.194,75.095,74.058
3.2987,75.22,74.716
3.4034,75.2,75.523
3.5081,75.046,74.779
3.6128,74.881,74.695
3.7176,74.784,74.989
3.8223,74.811,75.049
3.927,74.923,75.115
4.0317,75.066,75.002
4.1364,75.179,74.887
4.2412,75.203,75.237
4.3459,75.091,75.475
4.4506,74.941,75.101
4.5553,74.846,74.455
4.66,74.893,74.449
4.7647,74.986,75.325
4.8695,75.012,75.072
4.9742,74.98,75.33
5.0789,74.924,74.746
5.1836,74.98,74.037
5.2883,75.099,75.485
5.3931,75.193,75.733
5.4978,75.175,74.954
5.6025,75.023,75.202
5.7072,74.847,74.864
5.8119,74.741,74.053
5.9167,74.793,74.939
6.0214,74.959,76.134
6.1261,75.093,75.533
6.2308,75.129,74.229


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_039.csv <==
x,qOut,qIn
0.05236,75.09,75.656
0.15708,74.938,75.35
0.2618,74.763,74.613
0.36652,74.689,74.705
0.47124,74.838,75.132
0.57596,75.191,75.55
0.68068,75.454,75.333
0.7854,75.458,74.739
0.89012,75.075,75.14
0.99484,74.68,75.035
1.0996,74.59,74.27
1.2043,74.765,74.863
1.309,75.089,75.384
1.4137,75.174,74.707
1.5184,75.091,74.952
1.6232,74.996,74.956
1.7279,75.049,75.574
1.8326,75.197,75.342
1.9373,75.23,74.259
2.042,75.108,74.817
2.1468,74.838,75.736
2.2515,74.712,74.918
2.3562,74.783,74.491
2.4609,74.949,74.745
2.5656,75.088,75.038
2.6704,75.094,74.977
2.7751,75.048,75.31
2.8798,75.006,75.101
2.9845,75.017,74.529
3.0892,75.044,74.339
3.194,75.063,75.44
3.2987,75.06,75.785
3.4034,75.025,74.602
3.5081,74.949,74.618
3.6128,74.885,75.394
3.7176,74.878,75.648
3.8223,74.967,74.205
3.927,75.064,74.322
4.0317,75.06,75.711
4.1364,74.969,75.617
4.2412,74.835,75.236
4.3459,74.857,75.159
4.4506,75.007,74.206
4.5553,75.167,74.741
4.66,75.211,75.528
4.7647,75.093,74.765
4.8695,74.947,74.4
4.9742,74.864,75.05
5.0789,74.916,75.738
5.1836,75.042,74.947
5.2883,75.159,74.646
5.3931,75.208,74.695
5.4978,75.136,74.465
5.6025,74.968,75.073
5.7072,74.823,75.778
5.8119,74.774,75.623
5.9167,74.871,75.211
6.0214,75.009,74.758
6.1261,75.109,74.186
6.2308,75.141,74.506


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_040.csv <==
x,qOut,qIn
0.05236,74.879,75.338
0.15708,74.638,75.324
0.2618,74.62,75.306
0.36652,74.803,74.806
0.47124,75.116,74.721
0.57596,75.349,75.266
0.68068,75.419,75.042
0.7854,75.312,74.97
0.89012,75.026,75.026
0.99484,74.721,75.005
1.0996,74.607,75.147
1.2043,74.719,74.964
1.309,75.052,75.192
1.4137,75.275,75.182
1.5184,75.244,74.675
1.6232,75.05,74.671
1.7279,74.833,75.45
1.8326,74.858,75.463
1.9373,75.011,74.431
2.042,75.148,74.291
2.1468,75.135,75.832
2.2515,75.054,75.149
2.3562,75.012,74.326
2.4609,75.009,74.988
2.5656,75.019,76.005
2.6704,74.982,74.969
2.7751,74.956,74.053
2.8798,74.962,74.551
2.9845,75.011,75.119
3.0892,75.008,75.19
3.194,74.955,75.483
3.2987,74.909,74.983
3.4034,74.934,74.528
3.5081,75.056,74.961
3.6128,75.169,75.118
3.7176,75.192,75.48
3.8223,75.057,75.169
3.927,74.846,74.84
4.0317,74.735,74.774
4.1364,74.779,74.915
4.2412,75.008,75.059
4.3459,75.186,75.109
4.4506,75.171,74.855
4.5553,75.022,74.856
4.66,74.834,74.79
4.7647,74.883,74.478
4.8695,75.083,75.739
4.9742,75.257,76.01
5.0789,75.224,74.334
5.1836,75.013,74.324
5.2883,74.857,74.862
5.3931,74.832,74.938
5.4978,74.966,75.241
5.6025,75.01,75.065
5.7072,74.952,74.831
5.8119,74.894,75.747
5.9167,74.952,75.747
6.0214,75.134,74.313
6.1261,75.234,74.087
6.2308,75.167,74.639


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_041.csv <==
x,qOut,qIn
0.05236,74.76,74.446
0.15708,74.777,75.012
0.2618,74.894,74.67
0.36652,75.028,75.486
0.47124,75.098,75.448
0.57596,75.053,74.248
0.68068,74.958,74.536
0.7854,74.895,74.998
0.89012,74.947,75.321
0.99484,75.087,75.428
1.0996,75.159,75.001
1.2043,75.114,74.877
1.309,74.929,74.666
1.4137,74.866,74.427
1.5184,74.971,75.166
1.6232,75.11,75.567
1.7279,75.119,75.37
1.8326,74.918,75.067
1.9373,74.781,74.565
2.042,74.826,75.07
2.1468,75.12,75.308
2.2515,75.277,74.503
2.3562,75.15,74.618
2.4609,74.883,75.498
2.5656,74.676,74.943
2.6704,74.807,74.215
2.7751,75.083,74.858
2.8798,75.305,75.766
2.9845,75.292,74.837
3.0892,75.114,74.783
3.194,74.954,75.49
3.2987,74.882,75.65
3.4034,74.938,74.203
3.5081,74.985,74.085
3.6128,74.973,75.054
3.7176,74.921,75.107
3.8223,74.864,75.235
3.927,74.876,75.42
4.0317,74.967,74.91
4.1364,75.102,75.12
4.2412,75.243,75.338
4.3459,75.273,74.43
4.4506,75.134,74.572
4.5553,74.89,75.15
4.66,74.63,75.486
4.7647,74.582,75.264
4.8695,74.748,74.833
4.9742,75.014,74.657
5.0789,75.255,75.249
5.1836,75.324,75.223
5.2883,75.231,74.27
5.3931,75.053,74.658
5.4978,74.876,75.281
5.6025,74.824,75.193
5.7072,74.903,75.227
5.8119,75.048,74.704
5.9167,75.187,74.337
6.0214,75.194,75.11
6.1261,75.068,76.102
6.2308,74.893,75.215


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_042.csv <==
x,qOut,qIn
0.05236,75.252,74.854
0.15708,75.086,75.205
0.2618,74.846,75.061
0.36652,74.691,74.661
0.47124,74.763,74.858
0.57596,74.99,74.958
0.68068,75.149,74.733
0.7854,75.152,75.022
0.89012,74.945,75.103
0.99484,74.819,75.043
1.0996,74.918,75.333
1.2043,75.141,75.745
1.309,75.342,75.071
1.4137,75.236,74.121
1.5184,74.96,74.377
1.6232,74.715,75.144
1.7279,74.697,75.338
1.8326,74.831,75.068
1.9373,74.963,75.1
2.042,75.07,74.8
2.1468,75.163,74.774
2.2515,75.305,75.27
2.3562,75.345,75.285
2.4609,75.217,74.501
2.5656,74.884,74.938
2.6704,74.645,75.302
2.7751,74.675,75.106
2.8798,74.894,75.045
2.9845,75.176,75.079
3.0892,75.228,74.91
3.194,75.098,75.072
3.2987,74.925,75.178
3.4034,74.859,74.681
3.5081,74.924,74.808
3.6128,74.985,75.135
3.7176,75.002,75.086
3.8223,74.96,75.504
3.927,74.994,74.897
4.0317,75.085,74.31
4.1364,75.159,74.779
4.2412,75.138,75.381
4.3459,75.028,75.183
4.4506,74.929,75.141
4.5553,74.887,75.266
4.66,74.934,74.578
4.7647,75.019,74.823
4.8695,75.087,74.943
4.9742,75.096,75.145
5.0789,75.008,75.201
5.1836,74.869,74.83
5.2883,74.818,75.329
5.3931,74.895,75.214
5.4978,75.118,73.825
5.6025,75.261,74.354
5.7072,75.203,75.972
5.8119,75.013,76.146
5.9167,74.794,74.085
6.0214,74.803,73.627
6.1261,74.985,75.641
6.2308,75.187,76.045


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_043.csv <==
x,qOut,qIn
0.05236,74.843,74.897
0.15708,74.964,74.538
0.2618,75.073,75.33
0.36652,75.125,75.622
0.47124,75.104,74.666
0.57596,75.111,74.712
0.68068,75.126,75.073
0.7854,75.103,74.628
0.89012,74.996,75.188
0.99484,74.867,75.724
1.0996,74.829,74.661
1.2043,74.895,73.998
1.309,75.054,75.571
1.4137,75.156,76.03
1.5184,75.146,74.904
1.6232,75.052,74.751
1.7279,74.918,74.997
1.8326,74.849,74.692
1.9373,74.861,74.714
2.042,74.915,74.638
2.1468,74.966,74.653
2.2515,74.954,74.978
2.3562,74.933,76.049
2.4609,74.964,75.929
2.5656,75.103,74.16
2.6704,75.269,73.976
2.7751,75.293,75.13
2.8798,75.136,75.561
2.9845,74.797,75.54
3.0892,74.563,75.183
3.194,74.577,74.518
3.2987,74.793,74.843
3.4034,75.131,74.617
3.5081,75.362,74.877
3.6128,75.357,75.369
3.7176,75.15,75.092
3.8223,74.8,74.846
3.927,74.675,74.697
4.0317,74.855,75.313
4.1364,75.16,75.848
4.2412,75.369,74.685
4.3459,75.201,74.223
4.4506,74.886,74.864
4.5553,74.669,75.313
4.66,74.772,75.141
4.7647,75.003,74.85
4.8695,75.12,74.906
4.9742,75.112,75.029
5.0789,75.018,74.778
5.1836,75.052,74.505
5.2883,75.121,75.324
5.3931,75.125,75.713
5.4978,74.972,74.449
5.6025,74.816,74.773
5.7072,74.812,75.552
5.8119,74.929,75.552
5.9167,75.098,74.803
6.0214,75.092,74.628
6.1261,74.964,74.732
6.2308,74.839,75.298


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_044.csv <==
x,qOut,qIn
0.05236,75.327,74.771
0.15708,75.019,74.44
0.2618,74.734,74.74
0.36652,74.644,75.722
0.47124,74.864,75.489
0.57596,75.151,74.367
0.68068,75.332,74.413
0.7854,75.354,75.844
0.89012,75.199,75.468
0.99484,74.96,74.199
1.0996,74.75,74.303
1.2043,74.647,75.27
1.309,74.716,75.358
1.4137,74.899,75.045
1.5184,75.077,75.056
1.6232,75.183,74.987
1.7279,75.166,74.702
1.8326,75.1,75.095
1.9373,75.046,75.428
2.042,75.007,74.976
2.1468,74.969,74.636
2.2515,74.899,74.892
2.3562,74.877,74.793
2.4609,74.933,74.926
2.5656,75.088,75.524
2.6704,75.174,74.981
2.7751,75.127,74.461
2.8798,75.014,75.003
2.9845,74.933,75.475
3.0892,74.983,74.784
3.194,75.022,74.965
3.2987,74.987,75.314
3.4034,74.838,74.575
3.5081,74.788,74.708
3.6128,74.887,75.198
3.7176,75.036,74.764
3.8223,75.115,75.801
3.927,75.049,75.807
4.0317,74.982,74.119
4.1364,74.983,74.445
4.2412,75.094,75.292
4.3459,75.136,75.67
4.4506,75.048,75.319
4.5553,74.903,74.538
4.66,74.797,74.353
4.7647,74.874,74.604
4.8695,75.039,75.204
4.9742,75.171,75.344
5.0789,75.157,75.396
5.1836,75.024,75.124
5.2883,74.941,74.69
5.3931,74.971,74.529
5.4978,75.151,74.949
5.6025,75.223,75.275
5.7072,75.064,75.018
5.8119,74.791,75.324
5.9167,74.568,75.415
6.0214,74.711,74.947
6.1261,75.053,74.635
6.2308,75.341,74.879


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_045.csv <==
x,qOut,qIn
0.05236,75.125,74.876
0.15708,75.334,75.477
0.2618,75.316,74.998
0.36652,75.122,74.177
0.47124,74.843,74.699
0.57596,74.783,74.983
0.68068,74.911,75.365
0.7854,75.083,75.682
0.89012,75.147,75.061
0.99484,75.094,74.394
1.0996,75.047,74.959
1.2043,75.028,75.475
1.309,75.037,74.296
1.4137,74.929,74.342
1.5184,74.769,75.589
1.6232,74.677,75.709
1.7279,74.772,74.321
1.8326,75.047,74.465
1.9373,75.297,75.722
2.042,75.388,75.699
2.1468,75.211,74.341
2.2515,74.925,74.882
2.3562,74.748,75.536
2.4609,74.735,75.101
2.5656,74.895,74.98
2.6704,75.02,75.137
2.7751,75.058,74.754
2.8798,75.043,74.47
2.9845,75.019,74.839
3.0892,75.031,75.36
3.194,75.052,75.885
3.2987,75.068,75.139
3.4034,75.07,73.958
3.5081,75.082,74.236
3.6128,75.088,75.777
3.7176,75.06,75.606
3.8223,74.963,75.021
3.927,74.824,74.966
4.0317,74.773,74.417
4.1364,74.856,75.2
4.2412,75.102,75.299
4.3459,75.269,74.538
4.4506,75.197,75.192
4.5553,74.967,75.457
4.66,74.707,75.179
4.7647,74.754,74.752
4.8695,74.994,74.401
4.9742,75.215,74.297
5.0789,75.202,75.421
5.1836,74.99,75.78
5.2883,74.851,75.15
5.3931,74.879,74.925
5.4978,75.116,74.803
5.6025,75.28,74.931
5.7072,75.253,74.828
5.8119,75.073,75.075
5.9167,74.808,75.14
6.0214,74.644,74.897
6.1261,74.659,75.166
6.2308,74.831,75.062


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_046.csv <==
x,qOut,qIn
0.05236,75.109,74.809
0.15708,75.176,75.045
0.2618,75.105,74.952
0.36652,74.965,75.023
0.47124,74.846,75.179
0.57596,74.831,74.831
0.68068,74.892,74.571
0.7854,74.994,74.961
0.89012,75.112,74.945
0.99484,75.174,75.088
1.0996,75.13,75.584
1.2043,75.024,75.269
1.309,74.917,74.123
1.4137,74.943,74.56
1.5184,75.019,75.862
1.6232,75.052,75.406
1.7279,74.955,74.558
1.8326,74.827,74.903
1.9373,74.817,75.199
2.042,74.93,74.793
2.1468,75.14,74.374
2.2515,75.225,75.558
2.3562,75.141,75.738
2.4609,74.978,74.991
2.5656,74.849,74.666
2.6704,74.915,74.883
2.7751,75.061,75.251
2.8798,75.149,75
2.9845,75.048,74.96
3.0892,74.834,75.404
3.194,74.726,74.904
3.2987,74.788,74.727
3.4034,75.04,75.576
3.5081,75.239,75.095
3.6128,75.268,74.047
3.7176,75.157,74.457
3.8223,74.965,74.589
3.927,74.875,74.969
4.0317,74.905,76.475
4.1364,74.999,75.712
4.2412,75.094,73.881
4.3459,75.139,74.4
4.4506,75.128,75.468
4.5553,75.047,75.459
4.66,74.881,74.826
4.7647,74.662,74.676
4.8695,74.566,74.724
4.9742,74.672,75.355
5.0789,75.032,75.38
5.1836,75.379,74.508
5.2883,75.451,74.859
5.3931,75.251,75.528
5.4978,74.844,75.006
5.6025,74.683,74.534
5.7072,74.802,74.749
5.8119,75.017,74.884
5.9167,75.117,75.374
6.0214,75.02,75.356
6.1261,74.939,74.927
6.2308,74.955,75.057


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_047.csv <==
x,qOut,qIn
0.05236,74.962,74.36
0.15708,74.943,73.971
0.2618,74.981,75.611
0.36652,75.041,75.828
0.47124,75.096,75.197
0.57596,75.125,75.755
0.68068,75.081,74.787
0.7854,74.98,74.236
0.89012,74.853,74.354
0.99484,74.834,74.898
1.0996,74.883,75.703
1.2043,74.931,75.503
1.309,74.907,74.408
1.4137,74.929,74.611
1.5184,75.093,75.676
1.6232,75.301,75.465
1.7279,75.424,74.575
1.8326,75.185,75.267
1.9373,74.799,75.362
2.042,74.539,74.524
2.1468,74.661,74.318
2.2515,75.008,75.028
2.3562,75.242,75.712
2.4609,75.27,74.975
2.5656,75.061,74.981
2.6704,74.95,75.258
2.7751,75.009,75.033
2.8798,75.134,74.765
2.9845,75.188,74.557
3.0892,75.031,74.612
3.194,74.819,75.437
3.2987,74.694,75.415
3.4034,74.781,75.198
3.5081,74.991,75.28
3.6128,75.166,74.711
3.7176,75.233,74.988
3.8223,75.143,74.799
3.927,74.976,74.261
4.0317,74.827,75.268
4.1364,74.757,76.224
4.2412,74.811,74.935
4.3459,74.964,74.203
4.4506,75.143,74.62
4.5553,75.266,74.877
4.66,75.259,75.28
4.7647,75.09,75.315
4.8695,74.887,74.888
4.9742,74.772,74.681
5.0789,74.857,75.368
5.1836,75.083,75.524
5.2883,75.253,74.704
5.3931,75.263,74.44
5.4978,75.034,75.183
5.6025,74.763,75.545
5.7072,74.667,75.237
5.8119,74.765,74.901
5.9167,75.032,74.483
6.0214,75.192,74.588
6.1261,75.184,75.217
6.2308,75.077,75.592


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_048.csv <==
x,qOut,qIn
0.05236,75.286,73.922
0.15708,75.143,74.93
0.2618,74.947,75.797
0.36652,74.84,74.905
0.47124,74.933,75.086
0.57596,75.038,76.285
0.68068,75.063,74.692
0.7854,75.046,73.818
0.89012,75.054,74.544
0.99484,75.11,75.177
1.0996,75.079,75.619
1.2043,74.956,75.438
1.309,74.772,74.88
1.4137,74.807,74.702
1.5184,75.04,74.837
1.6232,75.285,74.769
1.7279,75.333,75.114
1.8326,75.045,75.316
1.9373,74.704,75.067
2.042,74.541,75.039
2.1468,74.745,75.025
2.2515,75.116,74.809
2.3562,75.353,75.139
2.4609,75.352,75.424
2.5656,75.053,74.894
2.6704,74.766,74.644
2.7751,74.701,74.671
2.8798,74.838,74.653
2.9845,75.104,75.196
3.0892,75.216,75.478
3.194,75.168,74.743
3.2987,75.061,74.719
3.4034,75.005,76.038
3.5081,75.057,75.836
3.6128,75.1,74.051
3.7176,75.066,74.032
3.8223,74.907,75.396
3.927,74.747,75.331
4.0317,74.699,74.922
4.1364,74.777,74.59
4.2412,74.964,74.904
4.3459,75.144,75.221
4.4506,75.256,75.374
4.5553,75.276,75.198
4.66,75.19,74.415
4.7647,75.021,74.513
4.8695,74.865,75.139
4.9742,74.79,75.262
5.0789,74.856,75.625
5.1836,74.971,75.16
5.2883,75.037,74.511
5.3931,75.047,74.826
5.4978,75.021,75.059
5.6025,75.042,75.319
5.7072,75.035,75.074
5.8119,74.972,74.549
5.9167,74.833,74.882
6.0214,74.819,75.298
6.1261,74.977,75.777
6.2308,75.183,75.035


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_049.csv <==
x,qOut,qIn
0.05236,75.07,75.166
0.15708,74.912,75.223
0.2618,74.832,75.111
0.36652,74.884,75.358
0.47124,75.085,74.477
0.57596,75.222,74.467
0.68068,75.203,75.434
0.7854,75.069,75.603
0.89012,74.885,75.485
0.99484,74.784,74.886
1.0996,74.793,74.179
1.2043,74.892,74.429
1.309,75.061,74.674
1.4137,75.178,75.216
1.5184,75.148,75.7
1.6232,75.023,75.257
1.7279,74.88,74.231
1.8326,74.968,74.63
1.9373,75.18,75.959
2.042,75.311,75.434
2.1468,75.149,74.332
2.2515,74.75,74.911
2.3562,74.495,75.066
2.4609,74.528,75.165
2.5656,74.917,75.198
2.6704,75.24,74.974
2.7751,75.304,75.129
2.8798,75.171,75.179
2.9845,74.957,74.412
3.0892,74.927,74.572
3.194,74.996,75.146
3.2987,75.048,75.288
3.4034,74.972,75.096
3.5081,74.887,75.114
3.6128,74.937,75.414
3.7176,75.083,74.926
3.8223,75.253,74.402
3.927,75.204,75.125
4.0317,74.992,75.295
4.1364,74.769,75.206
4.2412,74.696,74.58
4.3459,74.825,74.954
4.4506,75.031,75.601
4.5553,75.207,75.301
4.66,75.266,74.113
4.7647,75.178,74.562
4.8695,75.009,75.601
4.9742,74.857,75.237
5.0789,74.817,75.432
5.1836,74.915,75.086
5.2883,75.052,73.943
5.3931,75.151,74.933
5.4978,75.151,75.812
5.6025,75.073,74.691
5.7072,74.964,74.514
5.8119,74.875,75.467
5.9167,74.852,75.386
6.0214,74.937,74.592
6.1261,75.06,74.444
6.2308,75.134,74.825


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_050.csv <==
x,qOut,qIn
0.05236,74.754,74.959
0.15708,74.725,74.872
0.2618,74.897,74.406
0.36652,75.132,75.136
0.47124,75.279,75.893
0.57596,75.217,74.744
0.68068,75.065,74.041
0.7854,74.942,74.327
0.89012,74.96,75.314
0.99484,75.032,75.63
1.0996,75.029,75.879
1.2043,74.953,74.688
1.309,74.835,74.192
1.4137,74.868,75.476
1.5184,75.003,75.568
1.6232,75.106,74.486
1.7279,75.033,74.661
1.8326,74.792,75.602
1.9373,74.656,75.507
2.042,74.739,74.514
2.1468,75.108,74.743
2.2515,75.398,75.407
2.3562,75.38,74.607
2.4609,75.128,74.48
2.5656,74.783,75.77
2.6704,74.736,75.538
2.7751,74.906,74.901
2.8798,75.11,74.74
2.9845,75.163,74.935
3.0892,75.076,75.015
3.194,74.964,74.974
3.2987,74.87,74.763
3.4034,74.815,75.018
3.5081,74.812,75.262
3.6128,74.92,74.779
3.7176,75.1,75.046
3.8223,75.291,74.989
3.927,75.297,75.108
4.0317,75.138,75.244
4.1364,74.936,74.972
4.2412,74.826,74.982
4.3459,74.86,74.587
4.4506,74.931,74.699
4.5553,74.98,75.094
4.66,74.967,74.746
4.7647,74.964,75.167
4.8695,75.001,75.733
4.9742,75.066,75.254
5.0789,75.135,74.407
5.1836,75.155,74.612
5.2883,75.092,75.026
5.3931,74.966,75.111
5.4978,74.799,75.356
5.6025,74.709,75.138
5.7072,74.766,75.017
5.8119,74.939,75.183
5.9167,75.18,74.623
6.0214,75.299,74.928
6.1261,75.216,75.398
6.2308,75.001,75.003


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_051.csv <==
x,qOut,qIn
0.05236,75.41,74.216
0.15708,75.164,74.512
0.2618,74.911,75.398
0.36652,74.767,75.804
0.47124,74.807,74.569
0.57596,74.9,74.727
0.68068,74.994,75.209
0.7854,75.078,74.699
0.89012,75.15,74.928
0.99484,75.163,75.484
1.0996,75.075,75.036
1.2043,74.935,75.331
1.309,74.81,75.263
1.4137,74.861,74.314
1.5184,75.026,74.371
1.6232,75.167,75.368
1.7279,75.14,75.366
1.8326,74.93,74.882
1.9373,74.767,74.96
2.042,74.768,74.525
2.1468,75.014,74.955
2.2515,75.261,75.283
2.3562,75.315,75.076
2.4609,75.18,74.974
2.5656,74.9,75.251
2.6704,74.767,74.95
2.7751,74.84,74.879
2.8798,75.014,75.228
2.9845,75.16,75.128
3.0892,75.088,74.454
3.194,74.904,74.901
3.2987,74.762,75.831
3.4034,74.814,74.904
3.5081,75.018,74.035
3.6128,75.179,74.562
3.7176,75.223,75.19
3.8223,75.107,75.691
3.927,75.003,75.238
4.0317,74.976,74.336
4.1364,75.006,74.673
4.2412,75.056,75.711
4.3459,75.073,75.467
4.4506,75.043,74.665
4.5553,74.966,74.402
4.66,74.843,74.846
4.7647,74.767,74.745
4.8695,74.815,75.02
4.9742,74.948,75.448
5.0789,75.107,75.615
5.1836,75.137,75.01
5.2883,75.092,74.819
5.3931,75.047,74.997
5.4978,75.077,74.756
5.6025,75.066,74.766
5.7072,74.925,74.996
5.8119,74.746,75.406
5.9167,74.655,74.428
6.0214,74.858,74.839
6.1261,75.183,76.046
6.2308,75.43,75.226


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_052.csv <==
x,qOut,qIn
0.05236,74.882,75.294
0.15708,75.253,75.927
0.2618,75.433,75.339
0.36652,75.348,74.35
0.47124,74.984,74.524
0.57596,74.749,74.882
0.68068,74.768,75.077
0.7854,74.926,75.419
0.89012,75.065,75.106
0.99484,75.023,74.793
1.0996,74.967,75.166
1.2043,74.991,75.213
1.309,75.165,74.694
1.4137,75.247,74.651
1.5184,75.107,74.838
1.6232,74.854,75.443
1.7279,74.641,75.142
1.8326,74.753,75.04
1.9373,75.043,75.079
2.042,75.302,74.954
2.1468,75.332,74.11
2.2515,75.14,74.752
2.3562,74.918,76.203
2.4609,74.78,74.851
2.5656,74.801,74.171
2.6704,74.904,75.736
2.7751,75.042,75.518
2.8798,75.161,74.577
2.9845,75.21,74.891
3.0892,75.104,75.546
3.194,74.921,75.398
3.2987,74.782,75.251
3.4034,74.804,74.364
3.5081,74.942,74.22
3.6128,75.035,75.331
3.7176,75.04,75.331
3.8223,74.949,74.528
3.927,74.931,74.862
4.0317,75.012,75.454
4.1364,75.136,75.159
4.2412,75.234,74.823
4.3459,75.232,74.714
4.4506,75.136,75.072
4.5553,74.985,75.289
4.66,74.819,75.555
4.7647,74.741,75.463
4.8695,74.792,74.317
4.9742,74.924,74.189
5.0789,75.074,74.866
5.1836,75.108,75.154
5.2883,75.041,75.794
5.3931,74.946,75.402
5.4978,74.903,74.859
5.6025,74.988,75.068
5.7072,75.135,74.479
5.8119,75.239,74.715
5.9167,75.192,75.455
6.0214,74.942,75.071
6.1261,74.698,74.773
6.2308,74.63,74.514


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_053.csv <==
x,qOut,qIn
0.05236,75.142,74.35
0.15708,75.17,74.765
0.2618,75.144,74.556
0.36652,75.097,75.265
0.47124,75.058,75.527
0.57596,75.015,74.88
0.68068,74.967,75.295
0.7854,74.941,74.849
0.89012,74.969,74.362
0.99484,75.047,75.223
1.0996,75.051,75.512
1.2043,74.946,75.269
1.309,74.719,74.816
1.4137,74.657,74.616
1.5184,74.862,74.882
1.6232,75.182,75.194
1.7279,75.426,75.207
1.8326,75.286,74.907
1.9373,74.959,74.873
2.042,74.706,75.26
2.1468,74.779,75.073
2.2515,75.061,74.813
2.3562,75.238,74.789
2.4609,75.222,74.898
2.5656,74.978,75.349
2.6704,74.818,75.322
2.7751,74.844,74.942
2.8798,74.985,74.282
2.9845,75.141,74.65
3.0892,75.156,75.403
3.194,75.076,75.465
3.2987,74.973,75.196
3.4034,74.92,74.701
3.5081,74.942,74.811
3.6128,75.008,75.463
3.7176,75.069,75.204
3.8223,75.083,74.539
3.927,74.981,74.861
4.0317,74.832,75.016
4.1364,74.745,74.767
4.2412,74.828,75.206
4.3459,75.054,75.734
4.4506,75.236,75.456
4.5553,75.283,74.142
4.66,75.139,75.184
4.7647,74.994,75.816
4.8695,74.926,74.262
4.9742,74.905,74.056
5.0789,74.877,75.708
5.1836,74.833,76.125
5.2883,74.888,74.513
5.3931,75.038,74.266
5.4978,75.256,75.443
5.6025,75.31,75.413
5.7072,75.162,75.089
5.8119,74.921,74.83
5.9167,74.725,74.188
6.0214,74.73,75.037
6.1261,74.864,76.048
6.2308,75.031,75.106


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_054.csv <==
x,qOut,qIn
0.05236,74.85,74.777
0.15708,74.756,75.11
0.2618,74.883,75.441
0.36652,75.099,75.216
0.47124,75.254,75.103
0.57596,75.159,74.958
0.68068,74.94,74.225
0.7854,74.758,74.339
0.89012,74.77,74.938
0.99484,74.922,75.433
1.0996,75.053,75.882
1.2043,75.119,74.707
1.309,75.112,74.704
1.4137,75.164,75.815
1.5184,75.203,75.253
1.6232,75.139,74.76
1.7279,74.884,74.584
1.8326,74.605,74.685
1.9373,74.542,74.845
2.042,74.71,75.503
2.1468,75.07,75.413
2.2515,75.299,74.53
2.3562,75.318,74.229
2.4609,75.203,75.123
2.5656,75.058,75.612
2.6704,75.008,74.985
2.7751,74.976,74.407
2.8798,74.926,75.121
2.9845,74.835,75.557
3.0892,74.853,74.484
3.194,74.98,74.566
3.2987,75.103,75.199
3.4034,75.096,75.186
3.5081,74.932,75.187
3.6128,74.82,75.311
3.7176,74.845,74.927
3.8223,75.053,74.606
3.927,75.188,74.839
4.0317,75.156,74.889
4.1364,75.023,74.985
4.2412,74.884,75.786
4.3459,74.871,75.095
4.4506,74.951,73.984
4.5553,75.07,74.711
4.66,75.179,75.509
4.7647,75.196,74.766
4.8695,75.076,74.945
4.9742,74.89,75.669
5.0789,74.73,75.151
5.1836,74.802,74.109
5.2883,75.007,74.535
5.3931,75.175,75.484
5.4978,75.137,75.504
5.6025,74.917,75.272
5.7072,74.764,74.638
5.8119,74.783,74.414
5.9167,75.038,75.162
6.0214,75.263,74.892
6.1261,75.284,74.969
6.2308,75.126,75.225


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_055.csv <==
x,qOut,qIn
0.05236,74.997,76
0.15708,75.104,75.532
0.2618,75.151,74.336
0.36652,75.14,74.022
0.47124,75.092,74.978
0.57596,75.058,75.436
0.68068,74.996,75.085
0.7854,74.907,74.951
0.89012,74.802,75.235
0.99484,74.84,74.9
1.0996,75.022,75.017
1.2043,75.219,75.068
1.309,75.285,75.162
1.4137,75.065,74.872
1.5184,74.766,74.607
1.6232,74.593,75.253
1.7279,74.736,75.027
1.8326,75.051,74.309
1.9373,75.269,75.241
2.042,75.304,75.532
2.1468,75.118,74.738
2.2515,74.972,75.138
2.3562,74.946,75.316
2.4609,74.989,75.298
2.5656,75.02,74.797
2.6704,74.979,74.861
2.7751,74.943,74.649
2.8798,74.943,74.275
2.9845,74.988,75.433
3.0892,75.003,76.03
3.194,75.008,74.742
3.2987,75.037,74.254
3.4034,75.121,74.567
3.5081,75.205,74.814
3.6128,75.186,76.065
3.7176,75.052,75.733
3.8223,74.813,74.502
3.927,74.667,74.569
4.0317,74.718,74.866
4.1364,74.899,74.923
4.2412,75.122,75.507
4.3459,75.133,75.349
4.4506,74.974,74.382
4.5553,74.817,75.109
4.66,74.845,75.571
4.7647,75.109,74.385
4.8695,75.32,74.423
4.9742,75.324,74.89
5.0789,75.002,75.549
5.1836,74.712,75.181
5.2883,74.7,74.48
5.3931,74.905,75.119
5.4978,75.2,75.509
5.6025,75.27,74.728
5.7072,75.162,74.761
5.8119,74.992,75.26
5.9167,74.877,75.069
6.0214,74.834,74.432
6.1261,74.84,74.668
6.2308,74.893,75.092


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_056.csv <==
x,qOut,qIn
0.05236,74.982,75.153
0.15708,74.938,74.825
0.2618,74.957,74.693
0.36652,74.984,74.841
0.47124,74.965,75.405
0.57596,74.939,75.554
0.68068,74.968,74.947
0.7854,75.036,74.141
0.89012,75.113,74.81
0.99484,75.108,75.775
1.0996,75.029,75.471
1.2043,74.927,74.65
1.309,74.848,74.793
1.4137,74.859,74.787
1.5184,74.955,74.893
1.6232,75.073,75.545
1.7279,75.142,75.198
1.8326,75.054,74.763
1.9373,74.909,75.194
2.042,74.828,74.662
2.1468,74.931,74.401
2.2515,75.116,75.46
2.3562,75.169,75.627
2.4609,75.07,75.05
2.5656,74.841,74.404
2.6704,74.825,74.842
2.7751,75.025,75.518
2.8798,75.256,75.332
2.9845,75.306,74.536
3.0892,75.049,74.716
3.194,74.771,75.331
3.2987,74.661,75.679
3.4034,74.865,74.573
3.5081,75.12,74.107
3.6128,75.214,74.99
3.7176,75.147,75.079
3.8223,74.966,75.011
3.927,74.898,75.664
4.0317,74.944,75.647
4.1364,75.033,74.809
4.2412,75.092,75.253
4.3459,75.096,75.609
4.4506,75.056,74.308
4.5553,74.971,73.844
4.66,74.833,75.359
4.7647,74.707,75.725
4.8695,74.729,75.184
4.9742,74.913,74.294
5.0789,75.242,75.382
5.1836,75.473,75.744
5.2883,75.466,74.394
5.3931,75.255,74.887
5.4978,74.911,74.865
5.6025,74.69,74.636
5.7072,74.668,75.239
5.8119,74.797,75.082
5.9167,75.012,75.023
6.0214,75.16,75.302
6.1261,75.182,74.981
6.2308,75.107,74.788


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_057.csv <==
x,qOut,qIn
0.05236,75.103,74.378
0.15708,75.231,74.336
0.2618,75.206,75.909
0.36652,75.12,75.554
0.47124,75.075,74.34
0.57596,75.086,75.011
0.68068,75.067,75.633
0.7854,75.003,74.842
0.89012,74.901,74.346
0.99484,74.846,75.102
1.0996,74.835,75.481
1.2043,74.856,75.536
1.309,74.898,75.184
1.4137,74.987,74.664
1.5184,75.089,74.106
1.6232,75.148,74.354
1.7279,75.107,75.725
1.8326,74.965,75.781
1.9373,74.835,75.239
2.042,74.8,74.512
2.1468,74.925,75.082
2.2515,75.146,75.227
2.3562,75.283,74.539
2.4609,75.238,74.956
2.5656,74.932,75.566
2.6704,74.611,74.882
2.7751,74.567,74.338
2.8798,74.803,74.977
2.9845,75.264,75.197
3.0892,75.488,74.918
3.194,75.355,75.077
3.2987,75.031,74.821
3.4034,74.739,74.834
3.5081,74.791,75.636
3.6128,74.997,75.312
3.7176,75.159,74.544
3.8223,75.098,74.705
3.927,74.937,74.981
4.0317,74.858,75.429
4.1364,74.883,74.975
4.2412,74.999,74.402
4.3459,75.037,74.97
4.4506,75.016,75.798
4.5553,74.991,75.781
4.66,75.021,74.326
4.7647,75.079,74.34
4.8695,75.081,75.02
4.9742,75.02,74.938
5.0789,74.909,74.938
5.1836,74.859,75.367
5.2883,74.886,75.16
5.3931,74.967,75.05
5.4978,75.072,74.893
5.6025,75.178,75.382
5.7072,75.213,75.342
5.8119,75.133,74.615
5.9167,74.9,74.962
6.0214,74.684,75.348
6.1261,74.665,74.62
6.2308,74.825,74.984


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_058.csv <==
x,qOut,qIn
0.05236,75.041,74.668
0.15708,74.806,74.889
0.2618,74.689,75.226
0.36652,74.737,74.852
0.47124,74.973,74.471
0.57596,75.194,75.034
0.68068,75.261,75.623
0.7854,75.186,75.145
0.89012,75.018,75.361
0.99484,74.952,75.58
1.0996,74.973,74.406
1.2043,75.006,74.048
1.309,74.974,74.961
1.4137,74.884,75.365
1.5184,74.817,75.404
1.6232,74.819,74.915
1.7279,74.915,74.859
1.8326,75.092,74.632
1.9373,75.261,74.964
2.042,75.322,75.876
2.1468,75.178,75.079
2.2515,74.873,74.296
2.3562,74.659,74.93
2.4609,74.651,75.349
2.5656,74.919,75.039
2.6704,75.163,75.078
2.7751,75.202,75.304
2.8798,75.081,74.76
2.9845,74.892,74.013
3.0892,74.913,74.77
3.194,75.07,76.034
3.2987,75.211,75.481
3.4034,75.175,74.369
3.5081,75.009,74.803
3.6128,74.928,75.555
3.7176,74.969,75.395
3.8223,75.131,74.247
3.927,75.107,74.785
4.0317,74.908,75.605
4.1364,74.708,75.769
4.2412,74.702,74.585
4.3459,74.948,74.387
4.4506,75.189,75.011
4.5553,75.286,75.059
4.66,75.134,75.033
4.7647,74.944,74.699
4.8695,74.87,74.983
4.9742,74.914,75.885
5.0789,75.047,75.054
5.1836,75.142,74.497
5.2883,75.171,74.894
5.3931,75.126,74.425
5.4978,75,75.135
5.6025,74.837,75.877
5.7072,74.751,74.913
5.8119,74.788,74.704
5.9167,74.975,75.192
6.0214,75.179,75.126
6.1261,75.28,74.957
6.2308,75.239,75.071


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_059.csv <==
x,qOut,qIn
0.05236,75.1,73.69
0.15708,75.072,74.211
0.2618,74.954,76.134
0.36652,74.834,76.02
0.47124,74.8,74.374
0.57596,74.899,74.346
0.68068,75.072,74.951
0.7854,75.238,75.846
0.89012,75.324,75.49
0.99484,75.22,74.637
1.0996,74.977,74.298
1.2043,74.747,74.936
1.309,74.692,75.24
1.4137,74.888,74.82
1.5184,75.109,74.857
1.6232,75.208,75.3
1.7279,75.066,74.733
1.8326,74.934,74.026
1.9373,74.976,75.285
2.042,75.113,75.776
2.1468,75.218,75.294
2.2515,75.051,75.468
2.3562,74.826,74.687
2.4609,74.727,74.627
2.5656,74.911,74.779
2.6704,75.111,74.46
2.7751,75.098,75.281
2.8798,74.933,75.207
2.9845,74.733,74.821
3.0892,74.818,75.419
3.194,75.083,75.361
3.2987,75.335,74.453
3.4034,75.387,74.829
3.5081,75.184,75.411
3.6128,74.904,74.786
3.7176,74.698,74.644
3.8223,74.699,75.843
3.927,74.852,75.654
4.0317,75.027,74.662
4.1364,75.147,74.848
4.2412,75.156,74.657
4.3459,75.08,74.63
4.4506,74.958,75.102
4.5553,74.845,75.457
4.66,74.793,74.937
4.7647,74.875,74.66
4.8695,75.061,74.873
4.9742,75.254,75.22
5.0789,75.356,75.257
5.1836,75.251,74.862
5.2883,75.023,74.849
5.3931,74.814,74.971
5.4978,74.761,74.95
5.6025,74.888,74.745
5.7072,75.039,74.91
5.8119,75.118,75.258
5.9167,75.049,75.183
6.0214,74.957,75.258
6.1261,74.948,75.436
6.2308,75.008,75.161


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_060.csv <==
x,qOut,qIn
0.05236,74.86,74.84
0.15708,75.103,74.806
0.2618,75.216,74.669
0.36652,75.186,74.731
0.47124,75.039,74.846
0.57596,74.956,75.242
0.68068,74.946,75.541
0.7854,74.971,75.47
0.89012,74.989,75.083
0.99484,75.01,74.984
1.0996,75.04,74.606
1.2043,75.041,74.422
1.309,74.964,75.053
1.4137,74.794,75.723
1.5184,74.69,75.076
1.6232,74.743,74.056
1.7279,75.018,74.984
1.8326,75.327,75.694
1.9373,75.455,75.264
2.042,75.358,74.925
2.1468,75.028,74.857
2.2515,74.755,75.046
2.3562,74.694,74.923
2.4609,74.803,74.746
2.5656,75.002,75.047
2.6704,75.057,75.137
2.7751,74.987,75.102
2.8798,74.901,75.006
2.9845,74.92,75.502
3.0892,75.079,74.812
3.194,75.205,74.315
3.2987,75.205,74.875
3.4034,75.012,75.269
3.5081,74.831,75.637
3.6128,74.8,74.95
3.7176,74.899,74.189
3.8223,75.074,74.937
3.927,75.172,75.574
4.0317,75.169,75.408
4.1364,75.085,74.802
4.2412,74.94,74.078
4.3459,74.83,74.643
4.4506,74.837,75.54
4.5553,74.939,75.089
4.66,75.095,75.515
4.7647,75.115,75.545
4.8695,75.024,74.638
4.9742,74.928,74.423
5.0789,74.945,74.897
5.1836,75.033,74.966
5.2883,75.012,75.287
5.3931,74.882,75.578
5.4978,74.686,74.52
5.6025,74.751,74.205
5.7072,75.033,75.695
5.8119,75.32,75.81
5.9167,75.384,74.168
6.0214,75.121,74.506
6.1261,74.822,75.542
6.2308,74.685,75.466


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_061.csv <==
x,qOut,qIn
0.05236,74.989,75.122
0.15708,75.058,75.109
0.2618,75.147,74.738
0.36652,75.159,75.322
0.47124,74.998,74.997
0.57596,74.775,74.674
0.68068,74.694,75.198
0.7854,74.787,74.869
0.89012,75.047,74.249
0.99484,75.22,74.842
1.0996,75.215,75.449
1.2043,75.089,75.534
1.309,74.927,75.632
1.4137,74.925,74.967
1.5184,75.044,74.286
1.6232,75.162,74.643
1.7279,75.149,75.466
1.8326,74.942,74.783
1.9373,74.711,74.287
2.042,74.601,75.316
2.1468,74.73,75.604
2.2515,75.028,74.351
2.3562,75.31,74.717
2.4609,75.441,75.197
2.5656,75.307,75.354
2.6704,74.991,75.033
2.7751,74.737,74.411
2.8798,74.659,74.729
2.9845,74.826,75.267
3.0892,75.014,75.208
3.194,75.101,75.373
3.2987,75.095,75.415
3.4034,75.029,74.391
3.5081,74.999,74.247
3.6128,74.986,74.974
3.7176,74.967,75.734
3.8223,74.921,75.476
3.927,74.871,74.418
4.0317,74.884,74.506
4.1364,74.974,75.177
4.2412,75.153,75.192
4.3459,75.271,75.016
4.4506,75.199,74.941
4.5553,74.992,74.679
4.66,74.74,75.102
4.7647,74.755,75.847
4.8695,74.977,74.76
4.9742,75.207,74.252
5.0789,75.233,75.348
5.1836,75.028,75.242
5.2883,74.848,75.036
5.3931,74.806,74.928
5.4978,74.966,75.324
5.6025,75.07,75.378
5.7072,75.053,74.33
5.8119,74.985,74.096
5.9167,74.958,75.37
6.0214,75.006,75.62
6.1261,75.031,75.093
6.2308,75.022,74.718


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_062.csv <==
x,qOut,qIn
0.05236,75.031,75.237
0.15708,75.134,74.573
0.2618,75.09,74.853
0.36652,74.966,74.866
0.47124,74.865,74.416
0.57596,74.94,75.758
0.68068,75.076,76.1
0.7854,75.165,74.708
0.89012,75.111,74.552
0.99484,75.008,75.366
1.0996,74.954,75.138
1.2043,74.94,74.643
1.309,74.933,74.268
1.4137,74.843,75.125
1.5184,74.779,76.031
1.6232,74.823,75.543
1.7279,75.047,74.06
1.8326,75.299,74.146
1.9373,75.375,75.322
2.042,75.246,75.304
2.1468,74.924,75.052
2.2515,74.706,75.394
2.3562,74.706,75.284
2.4609,74.863,74.315
2.5656,75.093,74.99
2.6704,75.224,75.608
2.7751,75.188,75.043
2.8798,75.018,74.869
2.9845,74.761,74.825
3.0892,74.67,74.816
3.194,74.822,74.546
3.2987,75.087,74.887
3.4034,75.305,75.456
3.5081,75.222,75.143
3.6128,74.994,75.469
3.7176,74.821,75.228
3.8223,74.893,74.562
3.927,75.081,74.762
4.0317,75.133,75.057
4.1364,75.017,75.28
4.2412,74.756,74.539
4.3459,74.672,74.354
4.4506,74.819,75.373
4.5553,75.083,75.608
4.66,75.332,75.04
4.7647,75.375,75.026
4.8695,75.235,74.654
4.9742,75.018,74.682
5.0789,74.846,75.247
5.1836,74.817,75.338
5.2883,74.86,74.935
5.3931,74.915,74.848
5.4978,74.931,74.892
5.6025,74.98,74.739
5.7072,75.065,75.164
5.8119,75.128,75.228
5.9167,75.099,75.388
6.0214,74.959,75.04
6.1261,74.86,74.364
6.2308,74.87,75.126


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_063.csv <==
x,qOut,qIn
0.05236,74.973,75.18
0.15708,74.74,74.871
0.2618,74.72,74.937
0.36652,74.859,74.872
0.47124,75.061,75.055
0.57596,75.122,75.507
0.68068,75.114,75.6
0.7854,75.105,74.561
0.89012,75.155,74.33
0.99484,75.129,75.257
1.0996,74.975,75.503
1.2043,74.787,75.25
1.309,74.684,74.758
1.4137,74.803,75.024
1.5184,75.015,75.059
1.6232,75.196,74.365
1.7279,75.239,75.144
1.8326,75.149,75.866
1.9373,74.994,74.85
2.042,74.862,74.727
2.1468,74.834,75.39
2.2515,74.973,74.646
2.3562,75.152,74.286
2.4609,75.237,74.817
2.5656,75.1,75.225
2.6704,74.846,75.068
2.7751,74.723,75.384
2.8798,74.792,74.948
2.9845,75.066,74.653
3.0892,75.258,75.399
3.194,75.242,75.633
3.2987,75.065,75.315
3.4034,74.801,74.318
3.5081,74.675,74.504
3.6128,74.734,75.172
3.7176,74.907,75.235
3.8223,75.109,74.78
3.927,75.175,74.554
4.0317,75.127,75.262
4.1364,75.056,75.638
4.2412,75.059,74.551
4.3459,75.152,74.963
4.4506,75.182,75.45
4.5553,75.099,74.813
4.66,74.879,74.141
4.7647,74.75,74.899
4.8695,74.788,75.924
4.9742,74.919,75.67
5.0789,75.041,74.635
5.1836,75.065,74.411
5.2883,75.069,74.732
5.3931,75.078,75.178
5.4978,75.096,75.161
5.6025,74.994,74.897
5.7072,74.833,74.91
5.8119,74.742,74.876
5.9167,74.847,75.629
6.0214,75.106,75.952
6.1261,75.273,74.419
6.2308,75.249,74.096


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_064.csv <==
x,qOut,qIn
0.05236,75.207,74.213
0.15708,75.182,74.497
0.2618,75.025,75.103
0.36652,74.818,75.453
0.47124,74.651,75.053
0.57596,74.714,74.546
0.68068,74.994,74.741
0.7854,75.324,75.699
0.89012,75.529,75.636
0.99484,75.342,74.633
1.0996,74.926,74.271
1.2043,74.558,75.284
1.309,74.515,75.347
1.4137,74.773,74.878
1.5184,75.027,74.699
1.6232,75.151,74.72
1.7279,75.067,74.834
1.8326,75.017,75.209
1.9373,75.064,75.667
2.042,75.146,75.304
2.1468,75.175,74.061
2.2515,75.08,74.588
2.3562,74.976,75.654
2.4609,74.924,75.092
2.5656,74.962,74.757
2.6704,74.956,75.458
2.7751,74.907,75.443
2.8798,74.889,74.756
2.9845,74.99,74.16
3.0892,75.159,74.753
3.194,75.197,75.584
3.2987,75.075,75.252
3.4034,74.809,75.15
3.5081,74.737,74.993
3.6128,74.9,74.856
3.7176,75.142,74.792
3.8223,75.282,75.455
3.927,75.153,75.451
4.0317,74.911,74.467
4.1364,74.723,74.942
4.2412,74.737,74.938
4.3459,74.922,74.68
4.4506,75.12,75.321
4.5553,75.227,75.362
4.66,75.16,74.291
4.7647,75.011,74.779
4.8695,74.927,75.516
4.9742,74.944,74.937
5.0789,75.064,75.082
5.1836,75.103,75.31
5.2883,75.044,74.953
5.3931,74.962,75.42
5.4978,74.943,74.481
5.6025,74.998,73.826
5.7072,75.019,74.965
5.8119,74.98,75.83
5.9167,74.882,75.621
6.0214,74.87,75.139
6.1261,74.964,74.953
6.2308,75.1,74.932


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_065.csv <==
x,qOut,qIn
0.05236,74.706,74.474
0.15708,74.74,74.631
0.2618,74.931,75.501
0.36652,75.136,75.379
0.47124,75.216,74.872
0.57596,75.136,75.164
0.68068,75.027,74.827
0.7854,74.975,74.2
0.89012,75.051,74.791
0.99484,75.132,75.317
1.0996,75.097,75.511
1.2043,74.975,75.264
1.309,74.824,75.225
1.4137,74.877,74.967
1.5184,75.061,74.708
1.6232,75.203,74.484
1.7279,75.124,75.177
1.8326,74.826,74.843
1.9373,74.603,74.932
2.042,74.596,75.735
2.1468,74.894,75.131
2.2515,75.233,74.224
2.3562,75.412,74.635
2.4609,75.383,75.47
2.5656,75.126,75.504
2.6704,74.835,75.295
2.7751,74.683,74.571
2.8798,74.712,74.409
2.9845,74.932,75.243
3.0892,75.148,75.123
3.194,75.229,75.018
3.2987,75.168,74.741
3.4034,74.979,74.646
3.5081,74.873,75.415
3.6128,74.927,75.497
3.7176,75.069,75.294
3.8223,75.205,74.463
3.927,75.147,74.316
4.0317,74.978,75.328
4.1364,74.828,75.144
4.2412,74.824,75.227
4.3459,74.913,75.489
4.4506,74.973,74.57
4.5553,75.001,74.417
4.66,75.022,75.478
4.7647,75.12,75.63
4.8695,75.17,74.983
4.9742,75.11,74.473
5.0789,74.899,74.955
5.1836,74.785,75.357
5.2883,74.863,74.552
5.3931,75.031,74.351
5.4978,75.148,75.748
5.6025,75.063,75.952
5.7072,74.955,74.692
5.8119,74.935,73.926
5.9167,75.09,75.543
6.0214,75.193,75.815
6.1261,75.108,74.958
6.2308,74.908,74.801


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_066.csv <==
x,qOut,qIn
0.05236,75.083,75.071
0.15708,75.022,75.153
0.2618,74.886,74.615
0.36652,74.781,74.586
0.47124,74.816,76.142
0.57596,75.018,75.526
0.68068,75.222,73.942
0.7854,75.311,74.2
0.89012,75.187,75.118
0.99484,74.961,74.851
1.0996,74.793,75.461
1.2043,74.741,75.42
1.309,74.828,75.437
1.4137,74.964,75.503
1.5184,75.098,74.336
1.6232,75.173,73.972
1.7279,75.139,75.117
1.8326,74.94,75.509
1.9373,74.718,75.135
2.042,74.625,74.894
2.1468,74.797,74.49
2.2515,75.155,74.427
2.3562,75.431,75.602
2.4609,75.481,76.156
2.5656,75.19,74.861
2.6704,74.805,74.095
2.7751,74.615,74.522
2.8798,74.667,75.288
2.9845,74.951,75.646
3.0892,75.122,75.09
3.194,75.091,74.351
3.2987,74.963,75.06
3.4034,74.87,75.271
3.5081,75.006,74.592
3.6128,75.196,75.02
3.7176,75.271,75.111
3.8223,75.068,75.114
3.927,74.791,75.093
4.0317,74.727,74.353
4.1364,74.877,74.925
4.2412,75.175,75.282
4.3459,75.237,74.764
4.4506,75.098,74.919
4.5553,74.922,75.339
4.66,74.891,75.466
4.7647,74.997,74.759
4.8695,75.053,74.558
4.9742,75.015,75.186
5.0789,74.88,75.3
5.1836,74.826,74.913
5.2883,74.865,74.892
5.3931,74.954,74.965
5.4978,75.042,74.408
5.6025,75.111,74.753
5.7072,75.148,75.738
5.8119,75.139,75.336
5.9167,75.067,75.057
6.0214,74.994,75.455
6.1261,74.986,74.602
6.2308,75.027,74.547


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_067.csv <==
x,qOut,qIn
0.05236,74.903,74.312
0.15708,74.831,74.728
0.2618,74.835,75.638
0.36652,74.899,75.329
0.47124,75.007,73.987
0.57596,75.095,74.219
0.68068,75.102,75.449
0.7854,75.039,75.829
0.89012,74.933,75.507
0.99484,74.932,74.91
1.0996,75.042,74.446
1.2043,75.169,75.106
1.309,75.213,74.861
1.4137,75.067,74.915
1.5184,74.841,75.505
1.6232,74.67,74.537
1.7279,74.678,74.565
1.8326,74.885,76.036
1.9373,75.154,75.732
2.042,75.348,74.851
2.1468,75.339,74.965
2.2515,75.128,74.913
2.3562,74.919,74.185
2.4609,74.823,74.494
2.5656,74.927,75.472
2.6704,75,75.519
2.7751,74.974,74.971
2.8798,74.941,74.546
2.9845,75.021,75.083
3.0892,75.261,75.357
3.194,75.378,74.863
3.2987,75.251,74.901
3.4034,74.811,75.039
3.5081,74.51,74.909
3.6128,74.572,75.279
3.7176,74.87,75.144
3.8223,75.219,74.573
3.927,75.276,74.653
4.0317,75.126,75.097
4.1364,74.934,75.543
4.2412,74.868,74.624
4.3459,74.953,74.483
4.4506,75.063,75.546
4.5553,75.127,74.93
4.66,75.098,75.008
4.7647,75.035,75.745
4.8695,74.965,74.982
4.9742,74.907,74.68
5.0789,74.875,75.086
5.1836,74.909,75.103
5.2883,74.986,74.73
5.3931,75.052,74.862
5.4978,75.049,74.627
5.6025,74.979,74.973
5.7072,74.943,75.57
5.8119,74.976,75.355
5.9167,75.097,74.319
6.0214,75.173,74.305
6.1261,75.143,75.789
6.2308,75.038,75.855


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_068.csv <==
x,qOut,qIn
0.05236,75.006,75.549
0.15708,75.032,75.505
0.2618,75.01,75.124
0.36652,74.979,74.243
0.47124,74.994,74.543
0.57596,75.108,75.284
0.68068,75.168,75.436
0.7854,75.101,75.066
0.89012,74.853,75.365
0.99484,74.707,75.061
1.0996,74.818,74.263
1.2043,75.075,75.431
1.309,75.325,75.165
1.4137,75.238,74.034
1.5184,74.943,74.666
1.6232,74.682,75.634
1.7279,74.695,74.967
1.8326,74.978,74.079
1.9373,75.239,75.267
2.042,75.334,75.918
2.1468,75.159,75.039
2.2515,74.957,74.453
2.3562,74.881,74.822
2.4609,74.907,75.322
2.5656,74.973,75.319
2.6704,74.933,74.859
2.7751,74.874,74.972
2.8798,74.87,74.708
2.9845,74.982,74.618
3.0892,75.112,74.853
3.194,75.163,75.027
3.2987,75.132,75.076
3.4034,75.03,75.276
3.5081,74.973,75.459
3.6128,74.997,75.117
3.7176,75.063,74.882
3.8223,75.122,74.925
3.927,75.043,74.37
4.0317,74.857,74.617
4.1364,74.683,75.707
4.2412,74.647,75.365
4.3459,74.811,74.701
4.4506,75.051,74.798
4.5553,75.254,74.993
4.66,75.325,75.478
4.7647,75.249,75.128
4.8695,75.065,74.338
4.9742,74.86,74.745
5.0789,74.725,75.171
5.1836,74.784,75.345
5.2883,74.977,75.204
5.3931,75.177,74.309
5.4978,75.253,75.093
5.6025,75.156,75.816
5.7072,75.012,74.935
5.8119,74.909,74.808
5.9167,74.913,75.263
6.0214,74.937,74.619
6.1261,74.951,74.39
6.2308,74.967,74.964


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_069.csv <==
x,qOut,qIn
0.05236,75.216,74.636
0.15708,75.278,75.766
0.2618,75.106,75.41
0.36652,74.836,74.419
0.47124,74.653,74.487
0.57596,74.826,75.003
0.68068,75.114,74.981
0.7854,75.286,75.262
0.89012,75.136,75.306
0.99484,74.888,75.277
1.0996,74.832,75.319
1.2043,74.967,74.469
1.309,75.228,74.752
1.4137,75.236,75.225
1.5184,75.008,74.754
1.6232,74.734,74.511
1.7279,74.62,75.147
1.8326,74.799,75.4
1.9373,75.099,75.252
2.042,75.352,75.091
2.1468,75.409,74.754
2.2515,75.235,75.054
2.3562,74.965,75.031
2.4609,74.734,74.988
2.5656,74.668,75.085
2.6704,74.746,74.834
2.7751,74.878,75.244
2.8798,75.013,75.188
2.9845,75.113,74.611
3.0892,75.175,74.772
3.194,75.164,75.014
3.2987,75.09,75.444
3.4034,74.975,74.466
3.5081,74.929,74.343
3.6128,74.973,75.702
3.7176,75.056,75.709
3.8223,75.116,74.424
3.927,75.081,74.154
4.0317,74.994,75.041
4.1364,74.909,76.023
4.2412,74.874,74.751
4.3459,74.889,74.21
4.4506,74.932,75.184
4.5553,74.987,75.384
4.66,75.041,75.209
4.7647,75.064,75.094
4.8695,75.029,74.413
4.9742,74.955,74.442
5.0789,74.87,75.647
5.1836,74.868,75.828
5.2883,74.948,75.126
5.3931,75.051,74.502
5.4978,75.109,74.405
5.6025,75.077,74.613
5.7072,75.01,75.416
5.8119,74.945,75.83
5.9167,74.909,74.56
6.0214,74.879,74.177
6.1261,74.911,75.551
6.2308,75.019,75.301


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_070.csv <==
x,qOut,qIn
0.05236,75.134,74.088
0.15708,75.04,73.963
0.2618,74.943,75.818
0.36652,74.877,75.965
0.47124,74.854,75.228
0.57596,74.858,75.068
0.68068,74.941,74.222
0.7854,75.09,74.597
0.89012,75.279,75.109
0.99484,75.283,75.267
1.0996,75.059,75.182
1.2043,74.77,75.28
1.309,74.614,75.13
1.4137,74.833,74.978
1.5184,75.189,74.738
1.6232,75.419,74.264
1.7279,75.276,75.61
1.8326,74.877,75.667
1.9373,74.614,74.357
2.042,74.633,73.907
2.1468,75.003,75.682
2.2515,75.322,76.204
2.3562,75.393,75.035
2.4609,75.25,74.325
2.5656,74.971,74.982
2.6704,74.822,75.347
2.7751,74.818,75.088
2.8798,74.882,74.665
2.9845,74.927,74.719
3.0892,74.902,74.893
3.194,74.896,75.137
3.2987,74.96,75.377
3.4034,75.128,74.825
3.5081,75.268,74.818
3.6128,75.263,75.147
3.7176,75.133,74.678
3.8223,74.931,75.072
3.927,74.85,75.686
4.0317,74.87,74.69
4.1364,74.921,74.223
4.2412,74.931,75.699
4.3459,74.953,75.756
4.4506,75.024,74.7
4.5553,75.091,74.694
4.66,75.085,74.981
4.7647,74.97,74.644
4.8695,74.873,75.125
4.9742,74.852,75.298
5.0789,74.94,75.125
5.1836,75.005,75.093
5.2883,75.035,74.702
5.3931,75.063,74.963
5.4978,75.131,75.123
5.6025,75.169,74.705
5.7072,75.103,74.766
5.8119,74.975,74.837
5.9167,74.854,75.472
6.0214,74.894,75.661
6.1261,75.023,75.003
6.2308,75.137,75.038


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_071.csv <==
x,qOut,qIn
0.05236,74.578,75.208
0.15708,74.851,75.018
0.2618,75.206,74.848
0.36652,75.432,75.124
0.47124,75.354,75.297
0.57596,75.066,74.655
0.68068,74.79,74.638
0.7854,74.654,75.316
0.89012,74.749,74.588
0.99484,74.941,74.546
1.0996,75.107,75.36
1.2043,75.198,75.439
1.309,75.184,74.595
1.4137,75.129,74.698
1.5184,75.071,75.347
1.6232,75.018,75.024
1.7279,74.973,75.565
1.8326,74.913,75.894
1.9373,74.865,74.372
2.042,74.858,74.19
2.1468,74.916,75.438
2.2515,75.001,74.927
2.3562,75.036,74.294
2.4609,75.016,74.919
2.5656,74.944,76.097
2.6704,74.95,75.494
2.7751,75.061,74.008
2.8798,75.2,74.284
2.9845,75.278,75.455
3.0892,75.157,75.329
3.194,74.923,74.831
3.2987,74.72,74.361
3.4034,74.687,75.379
3.5081,74.854,75.886
3.6128,75.071,75.014
3.7176,75.221,74.71
3.8223,75.202,74.522
3.927,75.044,74.458
4.0317,74.878,75.306
4.1364,74.792,75.752
4.2412,74.852,75.199
4.3459,74.968,74.577
4.4506,75.062,74.269
4.5553,75.12,75.112
4.66,75.144,75.551
4.7647,75.132,75.064
4.8695,75.038,74.823
4.9742,74.904,74.911
5.0789,74.792,74.405
5.1836,74.886,74.339
5.2883,75.082,75.485
5.3931,75.213,75.43
5.4978,75.105,75.641
5.6025,74.867,75.27
5.7072,74.793,74.398
5.8119,74.916,74.791
5.9167,75.206,74.866
6.0214,75.224,74.507
6.1261,74.966,74.963
6.2308,74.664,75.519


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_072.csv <==
x,qOut,qIn
0.05236,74.872,74.639
0.15708,75.226,75.384
0.2618,75.402,74.785
0.36652,75.368,74.754
0.47124,75.134,75.39
0.57596,74.94,74.881
0.68068,74.877,74.71
0.7854,74.918,75.185
0.89012,75.014,75.317
0.99484,75.046,74.669
1.0996,75.003,75.042
1.2043,74.918,75.256
1.309,74.834,74.684
1.4137,74.842,75.143
1.5184,74.933,75.014
1.6232,75.041,74.854
1.7279,75.095,75.772
1.8326,75.061,75.546
1.9373,75.027,74.287
2.042,75.028,74.051
2.1468,75.088,74.756
2.2515,75.081,75.197
2.3562,74.991,75.975
2.4609,74.894,75.27
2.5656,74.873,74.816
2.6704,75.005,74.972
2.7751,75.177,74.386
2.8798,75.268,75.045
2.9845,75.167,75.475
3.0892,74.885,74.599
3.194,74.648,74.687
3.2987,74.608,75.086
3.4034,74.881,75.641
3.5081,75.247,75.253
3.6128,75.41,74.456
3.7176,75.311,74.745
3.8223,74.942,74.943
3.927,74.717,74.971
4.0317,74.761,75.237
4.1364,74.95,75.018
4.2412,75.118,74.871
4.3459,75.099,74.971
4.4506,75.038,75.015
4.5553,75.011,75.183
4.66,75.073,75.425
4.7647,75.06,75.107
4.8695,74.963,74.436
4.9742,74.871,74.083
5.0789,74.889,74.745
5.1836,75.005,75.448
5.2883,75.065,75.83
5.3931,75.044,74.903
5.4978,74.946,74.801
5.6025,74.982,75.641
5.7072,75.115,75.38
5.8119,75.202,74.334
5.9167,75.09,74.547
6.0214,74.778,75.624
6.1261,74.552,75.627
6.2308,74.554,74.435


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_073.csv <==
x,qOut,qIn
0.05236,74.819,74.542
0.15708,74.786,73.994
0.2618,74.897,75.259
0.36652,75.019,75.834
0.47124,75.024,74.892
0.57596,74.958,74.524
0.68068,74.97,74.901
0.7854,75.065,74.828
0.89012,75.218,75.416
0.99484,75.177,75.572
1.0996,74.957,75.339
1.2043,74.721,74.716
1.309,74.651,74.622
1.4137,74.836,75.223
1.5184,75.057,75.281
1.6232,75.165,74.423
1.7279,75.043,74.675
1.8326,74.869,75.534
1.9373,74.841,75.465
2.042,74.973,74.831
2.1468,75.236,74.823
2.2515,75.349,75.087
2.3562,75.244,74.889
2.4609,75.019,74.864
2.5656,74.802,75.833
2.6704,74.766,75.267
2.7751,74.842,74.085
2.8798,74.952,74.514
2.9845,75.029,75.546
3.0892,75.083,75.522
3.194,75.092,74.647
3.2987,75.052,74.191
3.4034,74.959,75.44
3.5081,74.937,75.622
3.6128,75.015,74.896
3.7176,75.115,74.211
3.8223,75.136,74.991
3.927,75.001,75.756
4.0317,74.869,75.185
4.1364,74.835,75.09
4.2412,74.964,74.955
4.3459,75.073,74.453
4.4506,75.074,74.748
4.5553,75.005,74.803
4.66,74.932,74.823
4.7647,74.921,75.643
4.8695,74.927,75.778
4.9742,74.952,75.191
5.0789,75.014,74.21
5.1836,75.169,74.533
5.2883,75.266,75.529
5.3931,75.201,75.292
5.4978,74.888,74.632
5.6025,74.599,74.977
5.7072,74.594,75.086
5.8119,74.841,74.732
5.9167,75.25,75.629
6.0214,75.438,75.55
6.1261,75.341,74.498
6.2308,75.082,74.961


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_074.csv <==
x,qOut,qIn
0.05236,74.82,75.253
0.15708,74.727,74.784
0.2618,74.827,74.905
0.36652,75.034,75.626
0.47124,75.248,75.058
0.57596,75.329,74.37
0.68068,75.243,74.663
0.7854,75.038,74.994
0.89012,74.779,75.35
0.99484,74.677,74.998
1.0996,74.781,74.522
1.2043,74.997,75.169
1.309,75.207,75.636
1.4137,75.248,75.393
1.5184,75.161,74.839
1.6232,75.024,74.776
1.7279,74.914,74.553
1.8326,74.849,74.433
1.9373,74.826,75.431
2.042,74.848,75.703
2.1468,74.92,75.076
2.2515,75.026,74.391
2.3562,75.143,74.112
2.4609,75.239,75.173
2.5656,75.287,75.892
2.6704,75.189,75.078
2.7751,74.973,74.702
2.8798,74.775,74.888
2.9845,74.742,74.951
3.0892,74.947,74.808
3.194,75.142,74.953
3.2987,75.171,75.485
3.4034,74.914,75.115
3.5081,74.691,74.219
3.6128,74.746,74.838
3.7176,75.005,75.667
3.8223,75.33,74.711
3.927,75.328,74.42
4.0317,75.079,75.519
4.1364,74.812,75.404
4.2412,74.768,75.001
4.3459,74.969,75.541
4.4506,75.152,74.654
4.5553,75.197,73.859
4.66,75.029,75.391
4.7647,74.878,75.574
4.8695,74.853,75.28
4.9742,74.927,74.605
5.0789,75.046,74.855
5.1836,75.121,75.215
5.2883,75.151,74.863
5.3931,75.129,74.672
5.4978,75.04,74.965
5.6025,74.884,75.438
5.7072,74.782,75.621
5.8119,74.799,75.286
5.9167,74.988,74.502
6.0214,75.175,74.496
6.1261,75.197,74.764
6.2308,75.063,75.24


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_075.csv <==
x,qOut,qIn
0.05236,75.013,74.624
0.15708,75.077,74.461
0.2618,75.063,75.903
0.36652,74.971,75.456
0.47124,74.824,74.222
0.57596,74.843,74.922
0.68068,75.008,75.917
0.7854,75.175,75.712
0.89012,75.188,74.204
0.99484,74.983,74.476
1.0996,74.793,75.196
1.2043,74.749,75.111
1.309,74.945,74.781
1.4137,75.128,74.994
1.5184,75.16,75.199
1.6232,75.094,75.013
1.7279,75.021,74.608
1.8326,75.094,74.537
1.9373,75.168,75.093
2.042,75.143,75.8
2.1468,74.932,75.793
2.2515,74.748,74.954
2.3562,74.757,74.306
2.4609,74.906,74.431
2.5656,75.107,74.964
2.6704,75.099,75.31
2.7751,74.93,74.904
2.8798,74.757,74.789
2.9845,74.741,75.529
3.0892,74.969,75.455
3.194,75.268,74.731
3.2987,75.458,74.297
3.4034,75.371,75.049
3.5081,75.009,75.367
3.6128,74.662,74.963
3.7176,74.523,75.176
3.8223,74.739,74.528
3.927,75.063,74.449
4.0317,75.263,75.608
4.1364,75.284,75.644
4.2412,75.117,74.704
4.3459,74.946,74.83
4.4506,74.85,75.29
4.5553,74.842,74.786
4.66,74.922,74.891
4.7647,75.019,75.705
4.8695,75.06,74.786
4.9742,75.04,74.662
5.0789,74.967,74.929
5.1836,74.983,74.822
5.2883,75.079,75.435
5.3931,75.164,75.586
5.4978,75.135,74.304
5.6025,74.987,74.462
5.7072,74.879,74.959
5.8119,74.871,75.66
5.9167,74.988,75.414
6.0214,75.047,74.461
6.1261,75.028,74.5
6.2308,74.991,75.279


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_076.csv <==
x,qOut,qIn
0.05236,75.1,75.996
0.15708,75.076,75.381
0.2618,75.017,74.787
0.36652,75.004,74.891
0.47124,75.102,74.478
0.57596,75.152,74.411
0.68068,75.043,75.071
0.7854,74.843,75.329
0.89012,74.655,75.092
0.99484,74.728,75.089
1.0996,75.004,74.619
1.2043,75.31,75.068
1.309,75.473,75.355
1.4137,75.33,74.928
1.5184,75.002,75.028
1.6232,74.687,75.304
1.7279,74.583,74.859
1.8326,74.744,74.855
1.9373,74.974,74.905
2.042,75.133,74.64
2.1468,75.107,75.023
2.2515,75.004,76.04
2.3562,74.965,75.327
2.4609,75.015,73.831
2.5656,75.149,75.025
2.6704,75.21,75.911
2.7751,75.152,74.819
2.8798,75.016,74.837
2.9845,74.857,74.901
3.0892,74.799,74.747
3.194,74.864,75.024
3.2987,74.999,75.331
3.4034,75.141,75.028
3.5081,75.151,74.209
3.6128,75.04,74.606
3.7176,74.905,75.675
3.8223,74.857,75.555
3.927,74.958,74.9
4.0317,75.076,74.644
4.1364,75.129,74.642
4.2412,75.051,74.966
4.3459,74.965,75.063
4.4506,74.924,75.123
4.5553,74.909,75.45
4.66,74.883,75.211
4.7647,74.887,74.399
4.8695,74.994,74.484
4.9742,75.144,75.197
5.0789,75.251,75.593
5.1836,75.101,74.952
5.2883,74.846,74.436
5.3931,74.691,74.873
5.4978,74.831,75.622
5.6025,75.134,75.299
5.7072,75.3,74.635
5.8119,75.251,74.961
5.9167,74.965,74.828
6.0214,74.79,74.59
6.1261,74.823,74.685
6.2308,74.969,75.058


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_077.csv <==
x,qOut,qIn
0.05236,74.914,74.386
0.15708,75.058,75.098
0.2618,75.116,75.575
0.36652,75.03,75.022
0.47124,74.777,74.885
0.57596,74.689,75.219
0.68068,74.872,75.15
0.7854,75.179,75.154
0.89012,75.428,74.203
0.99484,75.317,74.409
1.0996,75.002,75.405
1.2043,74.723,75.417
1.309,74.717,75.104
1.4137,74.95,74.779
1.5184,75.171,74.701
1.6232,75.266,75.47
1.7279,75.161,75.893
1.8326,75.004,74.364
1.9373,74.874,74.116
2.042,74.801,75.52
2.1468,74.801,74.926
2.2515,74.87,74.11
2.3562,74.977,75.558
2.4609,75.075,75.425
2.5656,75.116,74.563
2.6704,75.117,74.763
2.7751,75.128,75.048
2.8798,75.137,75.265
2.9845,75.116,75.228
3.0892,74.991,75.542
3.194,74.867,75.181
3.2987,74.829,74.406
3.4034,74.955,74.259
3.5081,75.083,74.806
3.6128,75.065,75.578
3.7176,74.938,75.332
3.8223,74.776,74.796
3.927,74.829,75.077
4.0317,75.048,75.396
4.1364,75.279,75.177
4.2412,75.364,74.876
4.3459,75.177,74.947
4.4506,74.868,74.811
4.5553,74.625,74.972
4.66,74.627,74.882
4.7647,74.864,75.282
4.8695,75.126,75.359
4.9742,75.285,74.678
5.0789,75.246,74.422
5.1836,75.137,75.03
5.2883,75.054,75.774
5.3931,75.002,75.386
5.4978,74.963,74.274
5.6025,74.906,74.429
5.7072,74.905,75.088
5.8119,74.967,75.169
5.9167,75.082,75.477
6.0214,75.084,75.633
6.1261,74.985,74.973
6.2308,74.89,74.599


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_078.csv <==
x,qOut,qIn
0.05236,74.974,75.068
0.15708,75.26,75.319
0.2618,75.316,75.107
0.36652,75.146,74.695
0.47124,74.803,74.72
0.57596,74.679,74.862
0.68068,74.81,75.685
0.7854,75.035,75.436
0.89012,75.167,74.527
0.99484,75.095,74.697
1.0996,74.991,75.355
1.2043,74.948,75.154
1.309,75.027,74.436
1.4137,75.059,75.025
1.5184,75.008,75.47
1.6232,74.941,74.776
1.7279,74.944,75.431
1.8326,75.061,75.833
1.9373,75.162,74.344
2.042,75.174,73.77
2.1468,75.041,75.458
2.2515,74.894,75.728
2.3562,74.832,75.383
2.4609,74.861,75.013
2.5656,74.96,74.454
2.6704,75.058,74.877
2.7751,75.131,75.092
2.8798,75.146,74.683
2.9845,75.068,75.079
3.0892,74.89,75.219
3.194,74.769,74.88
3.2987,74.798,75.462
3.4034,75.05,75.766
3.5081,75.304,74.778
3.6128,75.336,73.971
3.7176,75.152,74.602
3.8223,74.813,75.673
3.927,74.662,75.234
4.0317,74.73,74.301
4.1364,74.912,74.881
4.2412,75.083,75.246
4.3459,75.2,74.862
4.4506,75.274,74.831
4.5553,75.266,75.228
4.66,75.124,75.645
4.7647,74.871,75.161
4.8695,74.715,74.698
4.9742,74.731,74.041
5.0789,74.955,74.899
5.1836,75.096,75.87
5.2883,75.057,75.625
5.3931,74.936,74.828
5.4978,74.863,74.458
5.6025,75.011,74.991
5.7072,75.219,75.016
5.8119,75.326,74.675
5.9167,75.186,75.334
6.0214,74.885,75.361
6.1261,74.682,74.751
6.2308,74.689,74.761


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_079.csv <==
x,qOut,qIn
0.05236,74.595,74.577
0.15708,74.896,75.406
0.2618,75.194,76.177
0.36652,75.334,74.298
0.47124,75.212,74.064
0.57596,75.027,75.707
0.68068,74.9,75.797
0.7854,74.842,74.962
0.89012,74.836,74.235
0.99484,74.849,74.792
1.0996,74.93,75.291
1.2043,75.054,75.264
1.309,75.185,74.975
1.4137,75.163,74.739
1.5184,75.013,75.146
1.6232,74.857,74.966
1.7279,74.829,74.816
1.8326,74.969,75.334
1.9373,75.088,75.133
2.042,75.096,74.769
2.1468,74.934,75.439
2.2515,74.842,75.512
2.3562,74.917,74.768
2.4609,75.065,74.516
2.5656,75.163,75.015
2.6704,75.054,75.264
2.7751,74.901,74.917
2.8798,74.83,74.611
2.9845,74.944,74.697
3.0892,75.101,74.878
3.194,75.185,75.258
3.2987,75.186,75.449
3.4034,75.119,75.153
3.5081,75.047,74.866
3.6128,74.977,74.769
3.7176,74.922,75.004
3.8223,74.901,75.005
3.927,74.891,74.924
4.0317,74.86,75.249
4.1364,74.834,75.158
4.2412,74.848,74.693
4.3459,74.988,74.796
4.4506,75.161,74.561
4.5553,75.257,74.956
4.66,75.169,76.165
4.7647,74.972,75.745
4.8695,74.859,74.521
4.9742,74.885,74.238
5.0789,75.065,74.653
5.1836,75.155,75.261
5.2883,75.062,75.047
5.3931,74.866,74.883
5.4978,74.677,75.55
5.6025,74.736,75.309
5.7072,75.005,74.429
5.8119,75.312,75.094
5.9167,75.48,74.791
6.0214,75.289,74.377
6.1261,74.906,75.172
6.2308,74.59,75.176


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_080.csv <==
x,qOut,qIn
0.05236,75.309,75.076
0.15708,75.291,74.642
0.2618,75.119,74.323
0.36652,74.926,74.775
0.47124,74.857,75.447
0.57596,74.873,75.335
0.68068,74.86,75.576
0.7854,74.843,75.234
0.89012,74.883,74.442
0.99484,75.105,74.71
1.0996,75.294,74.604
1.2043,75.292,74.939
1.309,74.967,75.532
1.4137,74.641,75.226
1.5184,74.628,74.569
1.6232,74.897,75.005
1.7279,75.349,75.045
1.8326,75.529,74.661
1.9373,75.345,75.248
2.042,74.965,75.612
2.1468,74.598,74.686
2.2515,74.581,74.724
2.3562,74.814,74.9
2.4609,75.097,75.052
2.5656,75.234,74.741
2.6704,75.151,74.672
2.7751,74.999,75.449
2.8798,74.901,75.562
2.9845,74.962,74.507
3.0892,75.094,74.598
3.194,75.16,75.966
3.2987,75.121,75.504
3.4034,74.962,74.033
3.5081,74.831,75.106
3.6128,74.803,75.589
3.7176,74.866,74.738
3.8223,74.99,74.357
3.927,75.082,75.245
4.0317,75.126,75.465
4.1364,75.132,75.157
4.2412,75.118,74.684
4.3459,75.104,74.517
4.4506,75.078,75.151
4.5553,75.03,75.704
4.66,74.952,74.908
4.7647,74.877,74.09
4.8695,74.848,74.502
4.9742,74.875,75.652
5.0789,74.959,75.727
5.1836,75.036,74.747
5.2883,75.065,74.974
5.3931,75.05,74.92
5.4978,75.008,75.052
5.6025,74.993,75.571
5.7072,74.983,74.69
5.8119,74.953,74.32
5.9167,74.878,74.795
6.0214,74.847,74.973
6.1261,74.944,75.557
6.2308,75.122,75.5


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_081.csv <==
x,qOut,qIn
0.05236,75.022,74.629
0.15708,74.843,75.333
0.2618,74.827,75.523
0.36652,74.889,74.971
0.47124,74.917,74.457
0.57596,74.855,74.792
0.68068,74.844,75.585
0.7854,74.924,75.325
0.89012,75.108,74.846
0.99484,75.184,75.173
1.0996,75.121,74.804
1.2043,75.006,74.77
1.309,74.95,74.743
1.4137,75.01,74.658
1.5184,75.057,75.442
1.6232,75.047,75.785
1.7279,74.959,74.835
1.8326,74.962,74.412
1.9373,75.059,74.635
2.042,75.151,74.814
2.1468,75.124,75.774
2.2515,74.935,76.117
2.3562,74.77,74.66
2.4609,74.743,74.349
2.5656,74.935,74.622
2.6704,75.17,74.988
2.7751,75.256,75.382
2.8798,75.158,74.459
2.9845,74.875,75.36
3.0892,74.696,76.224
3.194,74.775,74.882
3.2987,75.035,74.16
3.4034,75.361,74.704
3.5081,75.395,75.231
3.6128,75.134,75.064
3.7176,74.791,74.985
3.8223,74.605,75.25
3.927,74.758,75.226
4.0317,75.034,75.004
4.1364,75.254,74.679
4.2412,75.266,75.117
4.3459,75.121,75.556
4.4506,74.931,74.614
4.5553,74.788,73.881
4.66,74.771,75.277
4.7647,74.901,75.711
4.8695,75.085,75.237
4.9742,75.22,75.265
5.0789,75.211,74.97
5.1836,75.098,74.467
5.2883,74.997,74.849
5.3931,74.934,75.505
5.4978,74.91,74.75
5.6025,74.822,74.385
5.7072,74.754,74.919
5.8119,74.79,75.145
5.9167,75.007,74.84
6.0214,75.273,75.415
6.1261,75.381,75.435
6.2308,75.296,74.673


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_082.csv <==
x,qOut,qIn
0.05236,74.819,75.301
0.15708,75.044,75.37
0.2618,75.29,75.014
0.36652,75.381,74.721
0.47124,75.149,74.665
0.57596,74.77,74.805
0.68068,74.586,75.255
0.7854,74.66,75.053
0.89012,74.977,75.597
0.99484,75.153,75.42
1.0996,75.158,74.004
1.2043,75.089,74.64
1.309,75.062,76.181
1.4137,75.064,75.208
1.5184,74.993,74.265
1.6232,74.883,74.771
1.7279,74.799,74.696
1.8326,74.904,74.402
1.9373,75.078,75.171
2.042,75.19,75.787
2.1468,75.117,75.27
2.2515,74.98,74.936
2.3562,74.962,74.497
2.4609,75.055,74.89
2.5656,75.209,75.027
2.6704,75.133,74.506
2.7751,74.875,75.474
2.8798,74.634,75.596
2.9845,74.624,75.005
3.0892,74.91,74.815
3.194,75.225,74.652
3.2987,75.386,74.689
3.4034,75.242,75.585
3.5081,74.955,75.463
3.6128,74.768,74.117
3.7176,74.763,74.557
3.8223,74.975,75.699
3.927,75.182,75.565
4.0317,75.253,74.748
4.1364,75.181,74.429
4.2412,74.986,75.41
4.3459,74.846,75.443
4.4506,74.827,74.654
4.5553,74.891,74.689
4.66,74.979,74.841
4.7647,74.993,75.416
4.8695,74.988,75.608
4.9742,75.01,74.577
5.0789,75.102,74.105
5.1836,75.171,75.136
5.2883,75.141,75.781
5.3931,75.037,75.608
5.4978,74.91,74.966
5.6025,74.896,74.779
5.7072,74.974,74.537
5.8119,75.072,74.388
5.9167,75.116,75.408
6.0214,75.043,75.408
6.1261,74.905,74.654
6.2308,74.798,74.761


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_083.csv <==
x,qOut,qIn
0.05236,74.854,74.449
0.15708,75.026,74.685
0.2618,75.085,75.261
0.36652,75.027,75.251
0.47124,74.885,75.086
0.57596,74.829,75.554
0.68068,74.886,75.025
0.7854,75.011,74.662
0.89012,75.147,74.823
0.99484,75.165,74.97
1.0996,75.046,75.294
1.2043,74.875,75.226
1.309,74.75,74.572
1.4137,74.825,74.777
1.5184,75.025,75.25
1.6232,75.222,75.187
1.7279,75.286,74.523
1.8326,75.17,74.804
1.9373,75.001,75.487
2.042,74.885,75.729
2.1468,74.908,74.827
2.2515,75.003,74.704
2.3562,75.064,74.872
2.4609,75.056,74.981
2.5656,74.966,74.759
2.6704,74.888,74.593
2.7751,74.869,75.032
2.8798,74.912,75.392
2.9845,75.006,76.001
3.0892,75.122,74.757
3.194,75.214,73.489
3.2987,75.229,75.084
3.4034,75.121,75.949
3.5081,74.907,74.408
3.6128,74.733,74.745
3.7176,74.688,75.126
3.8223,74.836,75.148
3.927,75.057,75.388
4.0317,75.202,75.219
4.1364,75.212,75.103
4.2412,75.053,73.945
4.3459,74.877,74.111
4.4506,74.823,75.353
4.5553,74.892,75.901
4.66,75.057,75.41
4.7647,75.119,74.934
4.8695,75.092,74.879
4.9742,75.053,75.091
5.0789,75.098,74.77
5.1836,75.134,74.686
5.2883,74.999,75.224
5.3931,74.757,75.299
5.4978,74.523,74.728
5.6025,74.667,75.002
5.7072,75.066,74.843
5.8119,75.447,74.689
5.9167,75.537,75.282
6.0214,75.26,75.263
6.1261,74.928,75.126
6.2308,74.742,75.028


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_084.csv <==
x,qOut,qIn
0.05236,75.109,74.91
0.15708,75.016,74.417
0.2618,75.008,74.717
0.36652,74.981,75.039
0.47124,74.821,75.264
0.57596,74.642,75.248
0.68068,74.654,74.931
0.7854,74.863,74.963
0.89012,75.231,74.586
0.99484,75.452,74.748
1.0996,75.392,75.613
1.2043,75.121,75.03
1.309,74.753,74.859
1.4137,74.63,75.289
1.5184,74.771,75.157
1.6232,75.023,74.783
1.7279,75.213,74.579
1.8326,75.172,74.848
1.9373,75.013,75.632
2.042,74.87,75.404
2.1468,74.864,74.583
2.2515,74.974,75.221
2.3562,75.086,74.968
2.4609,75.137,74.54
2.5656,75.086,74.937
2.6704,74.985,75.278
2.7751,74.902,75.462
2.8798,74.877,74.92
2.9845,74.941,74.543
3.0892,75.058,74.824
3.194,75.143,75.689
3.2987,75.145,75.349
3.4034,75.02,74.262
3.5081,74.868,75
3.6128,74.818,75.692
3.7176,74.884,75.187
3.8223,75.056,74.828
3.927,75.153,74.441
4.0317,75.126,74.438
4.1364,75.032,75.32
4.2412,74.944,75.879
4.3459,74.951,75.165
4.4506,75.011,74.328
4.5553,75.075,74.381
4.66,75.107,74.895
4.7647,75.103,75.446
4.8695,75.04,75.71
4.9742,74.928,74.673
5.0789,74.779,75.009
5.1836,74.76,75.858
5.2883,74.92,75.068
5.3931,75.137,74.405
5.4978,75.268,75.103
5.6025,75.094,75.481
5.7072,74.82,74.284
5.8119,74.67,73.885
5.9167,74.851,75.688
6.0214,75.174,76.109
6.1261,75.345,74.953
6.2308,75.319,74.976


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_085.csv <==
x,qOut,qIn
0.05236,75.339,74.23
0.15708,74.98,74.667
0.2618,74.632,75.344
0.36652,74.537,75.44
0.47124,74.868,74.701
0.57596,75.257,74.818
0.68068,75.426,75.13
0.7854,75.356,75.024
0.89012,75.081,75.373
0.99484,74.871,75.177
1.0996,74.791,74.807
1.2043,74.811,74.636
1.309,74.888,74.916
1.4137,74.959,74.895
1.5184,75.01,75.1
1.6232,75.033,75.482
1.7279,75.021,74.947
1.8326,75.012,74.74
1.9373,75.042,75.063
2.042,75.09,75.24
2.1468,75.126,74.341
2.2515,75.046,74.237
2.3562,74.9,75.587
2.4609,74.791,75.474
2.5656,74.823,75.261
2.6704,74.999,75.29
2.7751,75.169,74.572
2.8798,75.242,74.645
2.9845,75.15,75.433
3.0892,74.978,75.212
3.194,74.826,74.871
3.2987,74.751,74.971
3.4034,74.791,75.395
3.5081,74.935,74.998
3.6128,75.107,74.445
3.7176,75.223,74.631
3.8223,75.2,75.006
3.927,75.046,75.642
4.0317,74.915,75.243
4.1364,74.89,74.204
4.2412,75.032,74.989
4.3459,75.183,75.725
4.4506,75.21,75.282
4.5553,75.111,75.31
4.66,74.911,74.11
4.7647,74.791,73.799
4.8695,74.801,75.557
4.9742,74.898,76.188
5.0789,75.023,75.153
5.1836,75.061,74.566
5.2883,75.038,74.635
5.3931,75.015,74.938
5.4978,75.061,74.565
5.6025,75.139,74.598
5.7072,75.106,75.793
5.8119,74.965,76.062
5.9167,74.751,74.422
6.0214,74.789,74.263
6.1261,75.055,75.564
6.2308,75.322,75.404


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_086.csv <==
x,qOut,qIn
0.05236,74.836,75.138
0.15708,74.857,75.161
0.2618,74.954,74.98
0.36652,75.047,74.916
0.47124,75.064,75.013
0.57596,75.054,75.537
0.68068,75.073,75.443
0.7854,75.097,74.367
0.89012,75.086,74.449
0.99484,74.965,75.294
1.0996,74.838,75.406
1.2043,74.792,75.117
1.309,74.905,74.677
1.4137,75.07,74.76
1.5184,75.171,74.896
1.6232,75.189,75.332
1.7279,75.128,75.612
1.8326,75.045,75.089
1.9373,74.945,74.421
2.042,74.862,74.268
2.1468,74.841,74.637
2.2515,74.939,74.897
2.3562,75.039,75.714
2.4609,75.065,75.524
2.5656,74.952,75.202
2.6704,74.91,75.016
2.7751,75.035,74.447
2.8798,75.201,74.773
2.9845,75.246,75.523
3.0892,74.947,75.304
3.194,74.594,74.722
3.2987,74.449,75.172
3.4034,74.729,74.968
3.5081,75.182,74.333
3.6128,75.455,74.93
3.7176,75.447,75.522
3.8223,75.117,74.272
3.927,74.828,74.447
4.0317,74.776,75.782
4.1364,74.92,75.358
4.2412,75.171,75.238
4.3459,75.258,75.467
4.4506,75.171,74.248
4.5553,74.999,74.93
4.66,74.85,75.225
4.7647,74.807,74.696
4.8695,74.824,75.126
4.9742,74.871,75.337
5.0789,74.926,74.891
5.1836,75.032,74.453
5.2883,75.146,74.627
5.3931,75.203,75.731
5.4978,75.141,75.202
5.6025,74.997,74.144
5.7072,74.91,74.669
5.8119,74.926,75.884
5.9167,75.063,75.47
6.0214,75.139,74.367
6.1261,75.084,74.543
6.2308,74.956,74.975


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_087.csv <==
x,qOut,qIn
0.05236,74.85,74.156
0.15708,74.881,74.622
0.2618,74.909,76.139
0.36652,74.957,75.701
0.47124,75.058,74.574
0.57596,75.197,74.429
0.68068,75.255,74.714
0.7854,75.19,75.18
0.89012,74.984,75.106
0.99484,74.819,75.445
1.0996,74.797,75.083
1.2043,74.899,74.128
1.309,75.08,75.112
1.4137,75.215,75.867
1.5184,75.232,75.007
1.6232,75.119,74.946
1.7279,74.878,75.291
1.8326,74.713,74.573
1.9373,74.766,74.357
2.042,74.963,75.001
2.1468,75.191,75.371
2.2515,75.151,74.854
2.3562,74.955,74.695
2.4609,74.805,74.783
2.5656,74.906,75.676
2.6704,75.178,75.487
2.7751,75.318,74.678
2.8798,75.242,74.627
2.9845,74.918,75.069
3.0892,74.71,75.221
3.194,74.728,75.186
3.2987,74.877,74.813
3.4034,75.028,74.867
3.5081,75.049,74.921
3.6128,75.035,74.597
3.7176,75.042,74.932
3.8223,75.11,75.695
3.927,75.123,75.596
4.0317,75.063,74.746
4.1364,74.988,74.329
4.2412,74.974,75.493
4.3459,75.033,74.948
4.4506,75.032,74.277
4.5553,74.946,75.137
4.66,74.771,75.781
4.7647,74.746,74.909
4.8695,74.921,74.565
4.9742,75.174,74.667
5.0789,75.361,75.192
5.1836,75.284,75.235
5.2883,75.042,74.85
5.3931,74.803,74.231
5.4978,74.733,75.219
5.6025,74.869,75.775
5.7072,75.063,75.296
5.8119,75.2,74.839
5.9167,75.183,74.87
6.0214,75.051,74.959
6.1261,74.915,74.992
6.2308,74.834,75.302


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_088.csv <==
x,qOut,qIn
0.05236,75.167,75.159
0.15708,75.366,74.885
0.2618,75.305,74.634
0.36652,75.09,74.612
0.47124,74.866,75.491
0.57596,74.827,75.701
0.68068,74.879,75.392
0.7854,74.93,74.359
0.89012,74.9,74.607
0.99484,74.899,75.191
1.0996,74.966,75.049
1.2043,75.037,74.768
1.309,75.033,74.929
1.4137,74.925,75.112
1.5184,74.888,75.148
1.6232,74.979,75.485
1.7279,75.221,74.779
1.8326,75.319,74.629
1.9373,75.166,75.046
2.042,74.891,75.159
2.1468,74.664,74.914
2.2515,74.719,74.796
2.3562,74.905,74.904
2.4609,75.076,75.26
2.5656,75.108,76.034
2.6704,75.094,74.973
2.7751,75.101,73.693
2.8798,75.107,74.797
2.9845,75.07,75.446
3.0892,74.954,74.712
3.194,74.858,74.92
3.2987,74.84,75.238
3.4034,74.938,75.138
3.5081,75.083,75.179
3.6128,75.195,74.491
3.7176,75.221,74.43
3.8223,75.114,75.794
3.927,74.904,75.569
4.0317,74.751,74.536
4.1364,74.742,74.526
4.2412,74.938,75.161
4.3459,75.142,75.244
4.4506,75.187,74.737
4.5553,75.086,75.165
4.66,74.887,75.872
4.7647,74.824,74.548
4.8695,74.907,73.912
4.9742,75.046,74.839
5.0789,75.144,75.406
5.1836,75.098,75.375
5.2883,74.971,75.122
5.3931,74.867,75.174
5.4978,74.889,74.664
5.6025,75.072,74.493
5.7072,75.239,75.342
5.8119,75.257,75.315
5.9167,75.011,74.544
6.0214,74.713,74.556
6.1261,74.636,75.029
6.2308,74.8,75.376


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_089.csv <==
x,qOut,qIn
0.05236,75.175,74.943
0.15708,75.145,74.65
0.2618,75.028,74.768
0.36652,74.908,75.101
0.47124,74.869,75.048
0.57596,74.898,75.196
0.68068,74.946,75.041
0.7854,75.004,74.79
0.89012,75.078,74.79
0.99484,75.161,75.193
1.0996,75.173,75.312
1.2043,75.098,74.685
1.309,74.933,74.934
1.4137,74.832,75.502
1.5184,74.858,75.074
1.6232,74.966,74.83
1.7279,75.09,74.757
1.8326,75.098,74.765
1.9373,75.022,74.886
2.042,74.935,75.331
2.1468,74.912,75.52
2.2515,74.964,74.836
2.3562,75.026,74.527
2.4609,75.065,75.213
2.5656,75.062,75.772
2.6704,75.037,75.264
2.7751,74.982,73.964
2.8798,74.915,74.275
2.9845,74.86,74.967
3.0892,74.902,75.108
3.194,75.017,76.076
3.2987,75.135,75.501
3.4034,75.174,73.505
3.5081,75.14,74.438
3.6128,75.109,75.673
3.7176,75.077,74.955
3.8223,75.019,75.071
3.927,74.838,75.919
4.0317,74.693,75.582
4.1364,74.713,74.691
4.2412,75.01,74.107
4.3459,75.315,74.562
4.4506,75.311,75.857
4.5553,75.025,75.336
4.66,74.561,74.322
4.7647,74.488,74.924
4.8695,74.81,75.274
4.9742,75.26,75.348
5.0789,75.548,74.721
5.1836,75.433,75.106
5.2883,75.108,75.36
5.3931,74.8,74.828
5.4978,74.719,74.835
5.6025,74.844,75.009
5.7072,74.988,75.041
5.8119,75.059,74.846
5.9167,74.993,75.014
6.0214,74.937,75.248
6.1261,74.973,75.133
6.2308,75.07,75.278


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_090.csv <==
x,qOut,qIn
0.05236,74.891,74.623
0.15708,74.955,75.022
0.2618,74.933,75.366
0.36652,74.845,75.338
0.47124,74.741,75.112
0.57596,74.831,74.245
0.68068,75.077,74.473
0.7854,75.326,75.761
0.89012,75.415,75.512
0.99484,75.214,74.481
1.0996,74.913,74.705
1.2043,74.707,74.643
1.309,74.773,75.674
1.4137,75.005,75.775
1.5184,75.16,74.428
1.6232,75.158,74.477
1.7279,74.961,74.978
1.8326,74.85,74.669
1.9373,74.918,75.275
2.042,75.07,75.276
2.1468,75.176,74.839
2.2515,75.069,75.376
2.3562,74.924,75.165
2.4609,74.871,74.823
2.5656,75.017,74.565
2.6704,75.131,74.643
2.7751,75.064,75.268
2.8798,74.898,75.32
2.9845,74.76,75.152
3.0892,74.864,75.353
3.194,75.066,75.258
3.2987,75.221,74.394
3.4034,75.201,74.47
3.5081,75.067,75.432
3.6128,74.92,75.292
3.7176,74.816,74.85
3.8223,74.794,74.96
3.927,74.89,75.555
4.0317,75.079,75.087
4.1364,75.258,74.319
4.2412,75.316,74.851
4.3459,75.134,75.136
4.4506,74.866,75.1
4.5553,74.682,74.81
4.66,74.734,75.579
4.7647,74.952,75.694
4.8695,75.151,74.743
4.9742,75.242,74.526
5.0789,75.163,74.744
5.1836,75.005,75.126
5.2883,74.858,75.386
5.3931,74.778,74.845
5.4978,74.807,74.192
5.6025,74.938,74.839
5.7072,75.112,75.547
5.8119,75.25,75.187
5.9167,75.273,75.026
6.0214,75.143,75.858
6.1261,74.973,75.3
6.2308,74.861,74.166


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_091.csv <==
x,qOut,qIn
0.05236,75.042,75.139
0.15708,74.956,74.815
0.2618,74.836,74.792
0.36652,74.824,75.296
0.47124,75.05,75.352
0.57596,75.327,74.548
0.68068,75.379,74.721
0.7854,75.195,75.36
0.89012,74.822,74.715
0.99484,74.685,74.499
1.0996,74.802,75.118
1.2043,75.008,75.005
1.309,75.118,75.066
1.4137,75.08,75.259
1.5184,75.035,75.261
1.6232,75.025,75.039
1.7279,75.059,74.934
1.8326,75.015,75.305
1.9373,74.923,75.011
2.042,74.843,74.01
2.1468,74.835,74.919
2.2515,74.878,75.652
2.3562,74.937,75.42
2.4609,75.006,75.369
2.5656,75.087,74.845
2.6704,75.177,74.539
2.7751,75.212,74.789
2.8798,75.16,75.065
2.9845,74.999,75.057
3.0892,74.801,74.939
3.194,74.694,75.303
3.2987,74.737,75.266
3.4034,74.967,74.92
3.5081,75.249,74.508
3.6128,75.386,74.4
3.7176,75.311,75.277
3.8223,74.992,75.198
3.927,74.731,74.704
4.0317,74.717,75.452
4.1364,74.9,75.126
4.2412,75.18,74.826
4.3459,75.274,75.046
4.4506,75.162,75.083
4.5553,74.944,74.915
4.66,74.739,75.917
4.7647,74.703,75.119
4.8695,74.827,73.448
4.9742,75.027,74.851
5.0789,75.209,76.225
5.1836,75.229,74.985
5.2883,75.111,73.888
5.3931,74.967,74.411
5.4978,74.917,75.535
5.6025,75.018,75.622
5.7072,75.12,75.222
5.8119,75.131,74.988
5.9167,74.983,74.869
6.0214,74.854,74.642
6.1261,74.861,74.79
6.2308,74.951,75.155


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_092.csv <==
x,qOut,qIn
0.05236,75.296,75.207
0.15708,75.207,75.134
0.2618,74.941,74.902
0.36652,74.686,75.153
0.47124,74.644,74.606
0.57596,74.896,74.669
0.68068,75.187,75.625
0.7854,75.338,75.511
0.89012,75.198,74.17
0.99484,74.937,74.438
1.0996,74.788,75.259
1.2043,74.8,75.069
1.309,74.975,74.966
1.4137,75.069,75.55
1.5184,75.053,75.688
1.6232,74.998,74.952
1.7279,74.989,74.285
1.8326,75.049,74.805
1.9373,75.047,75.27
2.042,74.953,75.509
2.1468,74.758,74.858
2.2515,74.687,74.386
2.3562,74.828,74.76
2.4609,75.089,75.219
2.5656,75.355,74.969
2.6704,75.376,74.569
2.7751,75.175,75.132
2.8798,74.912,75.59
2.9845,74.764,75.664
3.0892,74.865,74.934
3.194,75.042,74.124
3.2987,75.143,74.501
3.4034,75.036,75.699
3.5081,74.833,75.501
3.6128,74.728,74.675
3.7176,74.774,74.674
3.8223,74.986,74.825
3.927,75.188,74.98
4.0317,75.285,75.177
4.1364,75.253,75.342
4.2412,75.084,74.723
4.3459,74.887,74.181
4.4506,74.802,75.308
4.5553,74.856,75.642
4.66,75.053,74.476
4.7647,75.155,74.83
4.8695,75.085,75.077
4.9742,74.936,75.235
5.0789,74.84,75.181
5.1836,74.944,74.959
5.2883,75.079,75.616
5.3931,75.126,74.987
5.4978,74.992,73.792
5.6025,74.867,74.79
5.7072,74.854,75.929
5.8119,74.914,75.302
5.9167,74.978,74.956
6.0214,74.993,75.463
6.1261,75.058,74.633
6.2308,75.168,74.445


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_093.csv <==
x,qOut,qIn
0.05236,75.087,74.841
0.15708,74.985,75.212
0.2618,74.985,75.571
0.36652,75.054,75.418
0.47124,75.134,74.675
0.57596,75.126,74.531
0.68068,75.056,75.143
0.7854,74.96,75.072
0.89012,74.872,74.566
0.99484,74.808,75.076
1.0996,74.8,75.76
1.2043,74.867,75.335
1.309,75.019,74.249
1.4137,75.196,74.471
1.5184,75.278,75.433
1.6232,75.218,74.963
1.7279,74.985,75.147
1.8326,74.77,75.758
1.9373,74.738,74.53
2.042,74.875,74.588
2.1468,75.128,75.806
2.2515,75.247,75.516
2.3562,75.174,74.549
2.4609,74.99,74.237
2.5656,74.794,75.277
2.6704,74.763,75.497
2.7751,74.866,74.619
2.8798,75.017,74.825
2.9845,75.118,75.265
3.0892,75.129,75.06
3.194,75.122,75.198
3.2987,75.122,74.778
3.4034,75.145,74.541
3.5081,75.081,74.94
3.6128,74.941,74.975
3.7176,74.818,75.399
3.8223,74.814,75.424
3.927,74.961,74.634
4.0317,75.122,74.181
4.1364,75.209,74.967
4.2412,75.153,75.953
4.3459,75.011,75.773
4.4506,74.86,74.717
4.5553,74.767,73.889
4.66,74.789,75.217
4.7647,74.945,75.754
4.8695,75.107,74.266
4.9742,75.167,74.46
5.0789,75.024,75.724
5.1836,74.849,74.987
5.2883,74.864,74.686
5.3931,75.049,75.004
5.4978,75.331,75.224
5.6025,75.317,75.49
5.7072,75.031,74.891
5.8119,74.709,74.738
5.9167,74.61,74.857
6.0214,74.823,75.189
6.1261,75.064,74.926
6.2308,75.186,74.457


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_094.csv <==
x,qOut,qIn
0.05236,74.943,74.739
0.15708,74.97,74.694
0.2618,75.005,74.921
0.36652,75.058,75.089
0.47124,75.126,74.719
0.57596,75.129,74.741
0.68068,75.076,75.527
0.7854,75.005,75.656
0.89012,74.96,74.811
0.99484,74.966,74.905
1.0996,74.979,75.299
1.2043,74.966,74.905
1.309,74.9,74.831
1.4137,74.826,75.368
1.5184,74.811,74.431
1.6232,74.873,74.685
1.7279,75.012,76.038
1.8326,75.151,75.199
1.9373,75.237,74.467
2.042,75.251,74.351
2.1468,75.182,75.363
2.2515,75.053,75.562
2.3562,74.916,74.355
2.4609,74.822,74.512
2.5656,74.816,75.939
2.6704,74.91,75.433
2.7751,75.055,74.631
2.8798,75.178,74.317
2.9845,75.211,74.672
3.0892,75.085,75.202
3.194,74.889,75.368
3.2987,74.745,75.223
3.4034,74.768,75.323
3.5081,74.949,74.557
3.6128,75.145,74.066
3.7176,75.255,75.212
3.8223,75.196,76.296
3.927,74.996,74.84
4.0317,74.789,74.223
4.1364,74.695,74.519
4.2412,74.818,75.029
4.3459,75.079,75.167
4.4506,75.242,75.582
4.5553,75.214,75.162
4.66,74.938,74.784
4.7647,74.769,75.435
4.8695,74.875,74.868
4.9742,75.119,74.368
5.0789,75.309,75.033
5.1836,75.125,75.194
5.2883,74.812,74.981
5.3931,74.635,74.744
5.4978,74.835,75.198
5.6025,75.195,75.356
5.7072,75.379,75.104
5.8119,75.318,74.921
5.9167,75.011,74.834
6.0214,74.807,74.884
6.1261,74.782,75.181
6.2308,74.86,75.137


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_095.csv <==
x,qOut,qIn
0.05236,74.978,74.406
0.15708,74.898,75.349
0.2618,74.893,75.7
0.36652,74.966,75.163
0.47124,75.109,74.712
0.57596,75.197,74.683
0.68068,75.149,75.174
0.7854,75,75.578
0.89012,74.808,74.591
0.99484,74.737,74.242
1.0996,74.798,75.103
1.2043,74.934,75.504
1.309,75.085,75.225
1.4137,75.184,74.787
1.5184,75.203,74.852
1.6232,75.148,75.206
1.7279,75.036,75.313
1.8326,74.957,74.922
1.9373,74.937,74.008
2.042,74.945,74.392
2.1468,74.94,75.891
2.2515,74.92,75.478
2.3562,74.951,74.595
2.4609,75.033,75.132
2.5656,75.149,74.886
2.6704,75.173,74.374
2.7751,75.083,75.531
2.8798,74.93,75.466
2.9845,74.775,74.96
3.0892,74.703,75.027
3.194,74.754,74.326
3.2987,74.907,74.706
3.4034,75.135,75.872
3.5081,75.265,75.848
3.6128,75.22,74.522
3.7176,75.074,73.883
3.8223,74.937,75.047
3.927,74.987,75.496
4.0317,75.079,75.206
4.1364,75.091,75.25
4.2412,74.918,75.513
4.3459,74.786,74.93
4.4506,74.868,73.913
4.5553,75.078,74.951
4.66,75.288,75.32
4.7647,75.172,74.418
4.8695,74.879,74.923
4.9742,74.659,75.596
5.0789,74.759,75.212
5.1836,75.129,74.613
5.2883,75.413,74.7
5.3931,75.443,74.967
5.4978,75.102,75.272
5.6025,74.745,75.194
5.7072,74.634,75.097
5.8119,74.752,75.088
5.9167,75.021,74.692
6.0214,75.164,74.646
6.1261,75.169,75.117
6.2308,75.088,75.064


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_096.csv <==
x,qOut,qIn
0.05236,75.116,74.537
0.15708,74.795,74.265
0.2618,74.701,75.379
0.36652,74.811,76.25
0.47124,75.043,74.698
0.57596,75.084,74.021
0.68068,74.988,75.031
0.7854,74.89,75.587
0.89012,74.93,74.831
0.99484,75.061,74.555
1.0996,75.11,75.231
1.2043,75.057,75.563
1.309,74.921,75.137
1.4137,74.939,74.55
1.5184,75.079,74.636
1.6232,75.201,74.914
1.7279,75.157,75.121
1.8326,74.95,74.768
1.9373,74.808,74.858
2.042,74.82,75.497
2.1468,75.03,75.175
2.2515,75.193,74.922
2.3562,75.211,75.326
2.4609,75.114,74.901
2.5656,74.958,74.375
2.6704,74.84,74.935
2.7751,74.781,75.445
2.8798,74.791,75.336
2.9845,74.882,74.733
3.0892,75.034,74.424
3.194,75.178,75.068
3.2987,75.26,75.464
3.4034,75.235,74.932
3.5081,75.097,75.313
3.6128,74.924,74.979
3.7176,74.804,74.546
3.8223,74.823,75.168
3.927,74.972,75.575
4.0317,75.094,74.608
4.1364,75.109,74.651
4.2412,74.964,75.694
4.3459,74.859,75.214
4.4506,74.906,74.633
4.5553,75.044,74.214
4.66,75.177,74.976
4.7647,75.124,75.324
4.8695,74.975,75.098
4.9742,74.858,75.707
5.0789,74.887,75.221
5.1836,75.034,74.295
5.2883,75.165,74.614
5.3931,75.206,75.136
5.4978,75.1,74.958
5.6025,74.89,74.999
5.7072,74.71,75.229
5.8119,74.667,74.906
5.9167,74.851,74.358
6.0214,75.177,75.409
6.1261,75.406,75.567
6.2308,75.416,75.069


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_097.csv <==
x,qOut,qIn
0.05236,74.928,74.408
0.15708,75.055,73.972
0.2618,75.202,74.877
0.36652,75.296,75.85
0.47124,75.258,74.96
0.57596,74.981,74.739
0.68068,74.689,74.679
0.7854,74.582,74.678
0.89012,74.835,75.343
0.99484,75.217,75.174
1.0996,75.392,75.204
1.2043,75.297,75.305
1.309,74.929,74.5
1.4137,74.729,74.389
1.5184,74.798,75.557
1.6232,74.989,75.137
1.7279,75.114,74.51
1.8326,74.995,75.533
1.9373,74.85,75.363
2.042,74.826,74.987
2.1468,75.04,75.127
2.2515,75.251,74.981
2.3562,75.26,74.782
2.4609,75.095,75.087
2.5656,74.835,75.026
2.6704,74.761,74.531
2.7751,74.848,74.647
2.8798,74.996,74.923
2.9845,75.102,75.425
3.0892,75.15,75.289
3.194,75.167,74.772
3.2987,75.152,74.891
3.4034,75.093,75.088
3.5081,75.005,75.025
3.6128,74.925,75.107
3.7176,74.868,75.02
3.8223,74.832,74.944
3.927,74.816,75.191
4.0317,74.862,75.275
4.1364,74.965,74.429
4.2412,75.104,74.381
4.3459,75.154,75.249
4.4506,75.098,75.776
4.5553,75.003,75.22
4.66,74.951,74.657
4.7647,75.012,74.818
4.8695,75.102,75.152
4.9742,75.144,75.182
5.0789,75.072,74.743
5.1836,74.919,74.422
5.2883,74.79,75.158
5.3931,74.755,75.692
5.4978,74.869,75.676
5.6025,75.07,74.805
5.7072,75.217,74.307
5.8119,75.241,75.091
5.9167,75.091,74.326
6.0214,74.912,74.279
6.1261,74.821,76.067
6.2308,74.832,76.273


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_098.csv <==
x,qOut,qIn
0.05236,74.944,74.746
0.15708,74.835,74.311
0.2618,74.882,74.553
0.36652,74.971,75.056
0.47124,74.973,75.816
0.57596,74.891,75.243
0.68068,74.889,74.829
0.7854,74.998,74.883
0.89012,75.223,75.081
0.99484,75.32,74.871
1.0996,75.179,75.007
1.2043,74.89,74.825
1.309,74.584,75.194
1.4137,74.572,75.651
1.5184,74.819,74.771
1.6232,75.149,74.601
1.7279,75.376,75.04
1.8326,75.338,74.666
1.9373,75.136,74.657
2.042,74.918,75.141
2.1468,74.828,75.494
2.2515,74.887,75.463
2.3562,74.995,74.718
2.4609,75.088,74.382
2.5656,75.12,75.235
2.6704,75.088,75.295
2.7751,74.985,75.398
2.8798,74.852,75.23
2.9845,74.743,74.366
3.0892,74.792,74.687
3.194,74.971,75.182
3.2987,75.162,74.974
3.4034,75.241,74.927
3.5081,75.124,74.954
3.6128,74.969,74.812
3.7176,74.9,75.536
3.8223,75.022,75.472
3.927,75.186,74.019
4.0317,75.209,74.118
4.1364,75.079,75.935
4.2412,74.828,75.613
4.3459,74.717,73.921
4.4506,74.778,74.668
4.5553,74.928,75.258
4.66,75.065,74.885
4.7647,75.113,75.077
4.8695,75.097,75.388
4.9742,75.04,75.478
5.0789,74.959,74.696
5.1836,74.914,74.668
5.2883,74.954,74.973
5.3931,75.033,75.172
5.4978,75.087,75.014
5.6025,74.975,74.635
5.7072,74.827,74.915
5.8119,74.782,74.992
5.9167,74.969,75.146
6.0214,75.226,75.519
6.1261,75.313,75.23
6.2308,75.208,74.971


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_099.csv <==
x,qOut,qIn
0.05236,74.849,75.244
0.15708,74.951,75.285
0.2618,75.034,75.074
0.36652,75.074,74.709
0.47124,75.07,74.29
0.57596,75.045,74.849
0.68068,74.972,75.641
0.7854,74.882,76.003
0.89012,74.815,75.116
0.99484,74.888,74.353
1.0996,75.057,74.265
1.2043,75.213,74.488
1.309,75.243,75.481
1.4137,75.064,75.431
1.5184,74.819,74.644
1.6232,74.673,74.903
1.7279,74.782,74.966
1.8326,75.121,74.99
1.9373,75.404,75.687
2.042,75.443,75.291
2.1468,75.08,74.426
2.2515,74.629,74.654
2.3562,74.472,75.31
2.4609,74.63,75.26
2.5656,75.036,74.067
2.6704,75.224,74.945
2.7751,75.179,76.111
2.8798,75.053,74.738
2.9845,75.026,74.616
3.0892,75.144,75.809
3.194,75.202,75.237
3.2987,75.129,74.256
3.4034,74.897,74.933
3.5081,74.76,75.577
3.6128,74.788,75.46
3.7176,74.909,74.875
3.8223,75.03,74.25
3.927,75.064,75.16
4.0317,75.059,75.565
4.1364,75.039,75.312
4.2412,75.018,74.568
4.3459,74.982,74.393
4.4506,74.97,75.009
4.5553,74.997,75.417
4.66,75.07,75.373
4.7647,75.099,74.775
4.8695,75.057,74.654
4.9742,74.988,75.274
5.0789,74.953,74.848
5.1836,75.009,74.688
5.2883,75.06,75.053
5.3931,75.047,74.949
5.4978,74.925,75.271
5.6025,74.849,75.385
5.7072,74.914,74.749
5.8119,75.057,74.749
5.9167,75.188,74.941
6.0214,75.126,74.933
6.1261,74.966,74.85
6.2308,74.835,75.119


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_100.csv <==
x,qOut,qIn
0.05236,75.029,75.194
0.15708,75.046,74.334
0.2618,74.963,74.672
0.36652,74.89,75.553
0.47124,74.939,75.406
0.57596,75.048,74.36
0.68068,75.067,74.433
0.7854,74.989,74.976
0.89012,74.84,75.563
0.99484,74.851,75.028
1.0996,75.005,74.708
1.2043,75.177,75.07
1.309,75.226,74.99
1.4137,75.111,74.999
1.5184,74.982,75.252
1.6232,74.907,74.848
1.7279,74.927,75.236
1.8326,74.917,75.09
1.9373,74.895,74.311
2.042,74.91,75.085
2.1468,75.011,75.384
2.2515,75.104,74.49
2.3562,75.103,74.921
2.4609,75.043,75.48
2.5656,74.985,75.397
2.6704,75.026,74.705
2.7751,75.065,74.403
2.8798,75.046,75.265
2.9845,74.927,74.904
3.0892,74.857,74.425
3.194,74.892,75.471
3.2987,74.988,75.401
3.4034,75.085,74.443
3.5081,75.119,74.632
3.6128,75.116,75.376
3.7176,75.084,75.117
3.8223,75.024,75.57
3.927,74.932,75.985
4.0317,74.879,74.431
4.1364,74.897,73.726
4.2412,75.009,74.729
4.3459,75.084,75.398
4.4506,75.039,75.275
4.5553,74.921,75.543
4.66,74.802,75.151
4.7647,74.885,74.838
4.8695,75.115,75.043
4.9742,75.32,74.611
5.0789,75.324,75.22
5.1836,75.005,75.738
5.2883,74.633,74.674
5.3931,74.454,74.363
5.4978,74.676,74.941
5.6025,75.121,75.11
5.7072,75.454,75.369
5.8119,75.534,75.147
5.9167,75.264,74.602
6.0214,74.946,74.404
6.1261,74.816,74.973
6.2308,74.864,75.913


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_101.csv <==
x,qOut,qIn
0.05236,74.886,75.004
0.15708,74.896,74.822
0.2618,74.983,74.964
0.36652,75.081,75.26
0.47124,75.123,75.51
0.57596,75.047,74.679
0.68068,74.933,74.344
0.7854,74.863,75.114
0.89012,74.914,75.223
0.99484,75.017,75.191
1.0996,75.068,75.085
1.2043,75.06,74.715
1.309,75.013,74.356
1.4137,75.041,74.666
1.5184,75.096,75.672
1.6232,75.108,75.597
1.7279,75.013,74.22
1.8326,74.893,74.644
1.9373,74.879,75.922
2.042,74.965,75.746
2.1468,75.118,74.713
2.2515,75.115,74.776
2.3562,74.961,74.179
2.4609,74.786,74.586
2.5656,74.737,75.486
2.6704,74.884,75.389
2.7751,75.057,75.443
2.8798,75.165,75.056
2.9845,75.144,74.331
3.0892,75.146,74.746
3.194,75.158,75.337
3.2987,75.099,74.816
3.4034,74.876,74.917
3.5081,74.618,75.709
3.6128,74.6,75.11
3.7176,74.835,74.391
3.8223,75.277,74.89
3.927,75.476,75.459
4.0317,75.316,75.55
4.1364,74.968,75.129
4.2412,74.654,74.863
4.3459,74.685,74.358
4.4506,74.902,74.619
4.5553,75.117,75.455
4.66,75.154,74.711
4.7647,75.046,74.347
4.8695,74.947,75.529
4.9742,74.938,75.761
5.0789,75.071,74.653
5.1836,75.227,74.454
5.2883,75.254,74.75
5.3931,75.128,75.669
5.4978,74.847,75.123
5.6025,74.666,74.257
5.7072,74.7,75.168
5.8119,74.881,75.234
5.9167,75.11,74.827
6.0214,75.183,74.878
6.1261,75.114,75.109
6.2308,74.986,75.198


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_102.csv <==
x,qOut,qIn
0.05236,75.261,74.141
0.15708,75.493,74.551
0.2618,75.391,75.491
0.36652,75.036,75.431
0.47124,74.583,74.862
0.57596,74.528,75.3
0.68068,74.801,75.266
0.7854,75.153,74.453
0.89012,75.337,75.145
0.99484,75.239,75.856
1.0996,75.007,74.69
1.2043,74.792,74.402
1.309,74.727,75.116
1.4137,74.847,75.316
1.5184,75.048,74.673
1.6232,75.216,74.637
1.7279,75.239,75.487
1.8326,75.11,75.161
1.9373,74.972,74.723
2.042,74.908,74.923
2.1468,74.98,74.716
2.2515,75.042,75.046
2.3562,75.016,75.556
2.4609,74.938,75.13
2.5656,74.865,74.549
2.6704,74.905,74.815
2.7751,75,75.334
2.8798,75.077,75.312
2.9845,75.071,74.961
3.0892,74.996,74.698
3.194,74.934,75.339
3.2987,74.928,75.352
3.4034,75.007,74.05
3.5081,75.092,74.726
3.6128,75.103,75.794
3.7176,75.045,75.179
3.8223,74.942,74.419
3.927,74.94,74.878
4.0317,75.039,75.296
4.1364,75.151,75.954
4.2412,75.179,74.615
4.3459,75.059,73.743
4.4506,74.913,75.157
4.5553,74.827,75.69
4.66,74.871,75.092
4.7647,74.944,74.637
4.8695,74.978,74.681
4.9742,74.987,74.746
5.0789,74.999,75.284
5.1836,75.071,76.037
5.2883,75.127,75.529
5.3931,75.117,74.683
5.4978,74.999,74.576
5.6025,74.895,74.514
5.7072,74.887,74.902
5.8119,74.934,75.17
5.9167,74.97,74.97
6.0214,74.887,75.059
6.1261,74.847,75.552
6.2308,74.946,75.168


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_103.csv <==
x,qOut,qIn
0.05236,74.707,75.075
0.15708,75.017,75.628
0.2618,75.294,74.844
0.36652,75.409,74.75
0.47124,75.266,74.831
0.57596,75.003,75.349
0.68068,74.817,75.681
0.7854,74.777,74.686
0.89012,74.916,74.27
0.99484,75.039,75.16
1.0996,75.059,75.342
1.2043,75.007,75.258
1.309,74.934,75.314
1.4137,74.956,74.594
1.5184,75.041,74.17
1.6232,75.128,75.135
1.7279,75.158,75.049
1.8326,75.092,74.642
1.9373,74.965,75.028
2.042,74.85,75.142
2.1468,74.823,75.47
2.2515,74.959,75.533
2.3562,75.132,75.003
2.4609,75.209,74.534
2.5656,75.059,74.686
2.6704,74.797,74.929
2.7751,74.664,75.156
2.8798,74.712,75.521
2.9845,74.94,75.175
3.0892,75.1,74.52
3.194,75.176,74.434
3.2987,75.204,75.174
3.4034,75.23,75.305
3.5081,75.165,74.727
3.6128,74.984,75.322
3.7176,74.803,75.149
3.8223,74.759,74.719
3.927,74.959,74.945
4.0317,75.178,74.978
4.1364,75.255,75.156
4.2412,75.057,75.146
4.3459,74.821,74.791
4.4506,74.781,74.586
4.5553,74.921,75.398
4.66,75.175,75.839
4.7647,75.233,75.017
4.8695,75.108,73.951
4.9742,74.929,74.874
5.0789,74.844,75.06
5.1836,74.915,74.01
5.2883,75.002,75.035
5.3931,75.04,76.119
5.4978,74.985,75.516
5.6025,74.987,74.595
5.7072,75.084,74.543
5.8119,75.193,75.061
5.9167,75.213,74.871
6.0214,75.01,75.042
6.1261,74.744,75.248
6.2308,74.591,74.581


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_104.csv <==
x,qOut,qIn
0.05236,75.199,74.788
0.15708,75.279,74.938
0.2618,75.105,75.344
0.36652,74.863,75.617
0.47124,74.764,74.303
0.57596,74.934,74.592
0.68068,75.159,75.299
0.7854,75.282,74.966
0.89012,75.174,74.782
0.99484,74.958,75.308
1.0996,74.819,75.466
1.2043,74.817,74.843
1.309,74.978,74.318
1.4137,75.129,74.809
1.5184,75.157,75.749
1.6232,75.068,75.479
1.7279,74.885,74.926
1.8326,74.79,75.043
1.9373,74.844,74.961
2.042,74.986,75.119
2.1468,75.139,74.701
2.2515,75.135,74.359
2.3562,75.005,74.836
2.4609,74.865,75.323
2.5656,74.837,74.859
2.6704,74.99,74.697
2.7751,75.187,75.353
2.8798,75.306,75.572
2.9845,75.243,75.751
3.0892,75.058,74.849
3.194,74.886,73.637
3.2987,74.783,74.438
3.4034,74.782,76.035
3.5081,74.794,75.262
3.6128,74.824,74.55
3.7176,74.9,75.19
3.8223,75.052,74.745
3.927,75.244,74.553
4.0317,75.339,75.706
4.1364,75.274,75.28
4.2412,75.002,74.127
4.3459,74.721,74.772
4.4506,74.647,75.875
4.5553,74.789,75.697
4.66,75.113,74.697
4.7647,75.293,74.504
4.8695,75.248,74.678
4.9742,75.077,75.071
5.0789,74.919,74.94
5.1836,74.916,75.215
5.2883,74.957,75.574
5.3931,74.986,74.653
5.4978,74.971,74.635
5.6025,75.058,75.071
5.7072,75.173,75.235
5.8119,75.196,75.384
5.9167,74.999,74.951
6.0214,74.741,75.035
6.1261,74.698,74.953
6.2308,74.87,74.818


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_105.csv <==
x,qOut,qIn
0.05236,75.218,74.726
0.15708,75.126,75.32
0.2618,74.961,74.917
0.36652,74.833,74.553
0.47124,74.841,75.64
0.57596,74.928,75.075
0.68068,75.011,74.014
0.7854,75.071,75.146
0.89012,75.104,75.609
0.99484,75.143,74.857
1.0996,75.14,75.092
1.2043,75.084,74.724
1.309,74.969,74.426
1.4137,74.906,75.068
1.5184,74.915,75.81
1.6232,74.953,75.116
1.7279,74.961,74.168
1.8326,74.941,74.75
1.9373,74.985,75.692
2.042,75.083,75.566
2.1468,75.202,74.675
2.2515,75.137,75.008
2.3562,74.948,74.989
2.4609,74.787,74.777
2.5656,74.817,74.588
2.6704,74.993,74.864
2.7751,75.09,75.768
2.8798,75.063,75.766
2.9845,74.909,74.725
3.0892,74.917,74.018
3.194,75.071,74.527
3.2987,75.216,75.139
3.4034,75.176,75.172
3.5081,74.917,75.529
3.6128,74.716,75.075
3.7176,74.714,74.655
3.8223,75.002,75.461
3.927,75.297,75.465
4.0317,75.358,74.662
4.1364,75.17,74.517
4.2412,74.765,75.107
4.3459,74.524,75.209
4.4506,74.594,75.1
4.5553,74.874,74.888
4.66,75.224,74.639
4.7647,75.356,74.825
4.8695,75.281,75.153
4.9742,75.114,74.755
5.0789,74.984,75.389
5.1836,74.957,75.634
5.2883,74.963,74.921
5.3931,74.976,74.396
5.4978,74.985,74.719
5.6025,75.013,75.391
5.7072,74.998,75.389
5.8119,74.931,74.422
5.9167,74.816,74.847
6.0214,74.816,75.746
6.1261,74.951,75.537
6.2308,75.123,74.735


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_106.csv <==
x,qOut,qIn
0.05236,74.967,75.512
0.15708,74.882,75.258
0.2618,74.987,74.648
0.36652,75.178,75.122
0.47124,75.321,75.07
0.57596,75.163,74.354
0.68068,74.841,74.852
0.7854,74.564,75.252
0.89012,74.537,74.832
0.99484,74.748,75.142
1.0996,75.026,75.774
1.2043,75.259,75.098
1.309,75.36,74.075
1.4137,75.304,74.816
1.5184,75.124,75.302
1.6232,74.912,75.383
1.7279,74.769,75.316
1.8326,74.782,74.89
1.9373,74.908,74.607
2.042,75.071,74.917
2.1468,75.207,75.181
2.2515,75.217,75.43
2.3562,75.075,75.074
2.4609,74.873,74.291
2.5656,74.723,74.788
2.6704,74.83,75.336
2.7751,75.069,75.039
2.8798,75.26,75.003
2.9845,75.218,75.466
3.0892,75.006,74.873
3.194,74.879,74.618
3.2987,74.9,75.308
3.4034,75.085,74.976
3.5081,75.111,74.608
3.6128,74.957,75.124
3.7176,74.775,75.126
3.8223,74.744,74.829
3.927,74.95,75.173
4.0317,75.173,74.905
4.1364,75.279,74.967
4.2412,75.164,74.882
4.3459,75.001,75.236
4.4506,74.929,75.222
4.5553,74.944,74.531
4.66,75.017,74.676
4.7647,75.016,75.086
4.8695,74.968,75.308
4.9742,74.921,75.581
5.0789,74.922,74.777
5.1836,74.968,74.04
5.2883,75.023,74.962
5.3931,75.058,76.088
5.4978,75.049,75.252
5.6025,74.974,74.617
5.7072,74.879,74.587
5.8119,74.833,75.401
5.9167,74.903,74.551
6.0214,75.063,73.613
6.1261,75.161,75.045
6.2308,75.14,75.797


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_107.csv <==
x,qOut,qIn
0.05236,75.1,75.138
0.15708,75.158,74.986
0.2618,75.105,74.649
0.36652,74.969,74.91
0.47124,74.791,74.296
0.57596,74.762,74.529
0.68068,74.913,75.686
0.7854,75.134,75.725
0.89012,75.297,74.863
0.99484,75.27,74.545
1.0996,75.145,74.911
1.2043,75.008,75.439
1.309,74.931,75.262
1.4137,74.841,74.688
1.5184,74.742,74.683
1.6232,74.702,75.277
1.7279,74.799,74.952
1.8326,75.025,74.91
1.9373,75.206,75.438
2.042,75.257,75.265
2.1468,75.115,74.149
2.2515,74.969,74.706
2.3562,74.941,75.444
2.4609,74.998,75.613
2.5656,75.077,74.599
2.6704,75.041,74.402
2.7751,74.983,75.4
2.8798,74.976,75.458
2.9845,75.081,74.801
3.0892,75.139,75.002
3.194,75.056,74.816
3.2987,74.905,74.875
3.4034,74.793,74.844
3.5081,74.886,74.156
3.6128,75.05,75.09
3.7176,75.157,76.382
3.8223,75.094,75.366
3.927,74.983,74.368
4.0317,74.957,74.633
4.1364,75,74.694
4.2412,75.067,75.057
4.3459,74.976,75.496
4.4506,74.803,75.198
4.5553,74.684,74.901
4.66,74.755,74.843
4.7647,75.03,75.037
4.8695,75.313,75.3
4.9742,75.444,74.589
5.0789,75.281,74.606
5.1836,74.921,75.657
5.2883,74.67,75.7
5.3931,74.658,74.727
5.4978,74.961,74.472
5.6025,75.247,75.151
5.7072,75.311,74.869
5.8119,75.177,74.742
5.9167,74.918,75.664
6.0214,74.802,75.266
6.1261,74.843,74.845
6.2308,74.969,75.034


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_108.csv <==
x,qOut,qIn
0.05236,74.925,75.183
0.15708,74.93,75.015
0.2618,75.084,74.913
0.36652,75.235,75.101
0.47124,75.219,75.31
0.57596,74.988,75.111
0.68068,74.77,74.662
0.7854,74.695,74.933
0.89012,74.854,74.897
0.99484,75.037,74.87
1.0996,75.104,75.217
1.2043,75.073,75.197
1.309,74.989,74.682
1.4137,75.004,75.001
1.5184,75.076,74.97
1.6232,75.132,74.814
1.7279,75.098,75.567
1.8326,74.994,75.395
1.9373,74.913,74.361
2.042,74.894,74.809
2.1468,74.964,75.74
2.2515,75.032,74.988
2.3562,75.039,74.462
2.4609,74.993,74.514
2.5656,74.915,75.284
2.6704,74.905,76.017
2.7751,74.968,74.799
2.8798,75.057,74.036
2.9845,75.119,74.737
3.0892,75.117,75.026
3.194,75.085,75.528
3.2987,75.038,74.928
3.4034,74.987,74.555
3.5081,74.921,75.641
3.6128,74.894,75.747
3.7176,74.926,74.935
3.8223,75.032,74.041
3.927,75.074,74.44
4.0317,74.984,75.362
4.1364,74.837,75.14
4.2412,74.73,75.829
4.3459,74.822,76.018
4.4506,75.02,74.542
4.5553,75.206,73.78
4.66,75.271,75.204
4.7647,75.195,75.387
4.8695,75.011,74.684
4.9742,74.796,74.959
5.0789,74.628,75.139
5.1836,74.703,74.626
5.2883,75.01,74.747
5.3931,75.356,75.568
5.4978,75.531,75.59
5.6025,75.284,74.789
5.7072,74.874,74.453
5.8119,74.587,74.63
5.9167,74.688,75.189
6.0214,74.97,74.976
6.1261,75.12,74.91
6.2308,75.098,74.967


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_109.csv <==
x,qOut,qIn
0.05236,74.933,75.05
0.15708,75.024,74.467
0.2618,75.136,74.812
0.36652,75.202,74.938
0.47124,75.154,75.466
0.57596,74.969,75.745
0.68068,74.792,74.701
0.7854,74.724,74.258
0.89012,74.845,75.172
0.99484,75.044,75.222
1.0996,75.167,75.093
1.2043,75.159,74.778
1.309,74.99,74.563
1.4137,74.843,74.694
1.5184,74.853,75.254
1.6232,74.985,75.839
1.7279,75.174,74.807
1.8326,75.187,74.523
1.9373,75.058,75.616
2.042,74.909,75.505
2.1468,74.876,74.622
2.2515,74.94,74.704
2.3562,74.952,74.501
2.4609,74.902,74.936
2.5656,74.813,75.883
2.6704,74.896,75.354
2.7751,75.104,73.961
2.8798,75.304,74.583
2.9845,75.359,75.533
3.0892,75.227,75.008
3.194,75.026,74.925
3.2987,74.848,74.917
3.4034,74.765,75.178
3.5081,74.788,74.738
3.6128,74.902,74.224
3.7176,75.039,75.264
3.8223,75.124,76.268
3.927,75.049,75.119
4.0317,74.923,74.442
4.1364,74.865,74.436
4.2412,74.986,75.283
4.3459,75.13,75.641
4.4506,75.102,74.355
4.5553,74.932,74.664
4.66,74.702,75.57
4.7647,74.754,74.719
4.8695,75.034,74.729
4.9742,75.335,75.124
5.0789,75.439,74.833
5.1836,75.22,74.53
5.2883,74.908,75.31
5.3931,74.702,75.639
5.4978,74.776,74.859
5.6025,74.989,74.848
5.7072,75.134,75.117
5.8119,75.152,74.894
5.9167,75.025,74.529
6.0214,74.917,74.74
6.1261,74.874,75.331
6.2308,74.885,75.489


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_110.csv <==
x,qOut,qIn
0.05236,75.021,74.404
0.15708,74.96,74.715
0.2618,75.022,75.084
0.36652,75.137,75.466
0.47124,75.214,75.543
0.57596,75.119,74.939
0.68068,74.942,74.784
0.7854,74.799,74.342
0.89012,74.8,75.092
0.99484,74.903,75.754
1.0996,74.971,75.028
1.2043,74.972,75.06
1.309,74.895,74.387
1.4137,74.931,74.566
1.5184,75.093,75.777
1.6232,75.26,75.149
1.7279,75.286,74.222
1.8326,75.049,74.626
1.9373,74.793,75.353
2.042,74.699,75.893
2.1468,74.913,75.04
2.2515,75.173,74.262
2.3562,75.248,75.218
2.4609,75.147,75.191
2.5656,74.931,74.225
2.6704,74.84,74.81
2.7751,74.833,75.851
2.8798,74.856,75.158
2.9845,74.856,75.001
3.0892,74.954,75.464
3.194,75.148,74.732
3.2987,75.309,74.425
3.4034,75.289,75.467
3.5081,75.011,75.757
3.6128,74.735,74.615
3.7176,74.635,74.115
3.8223,74.84,75.202
3.927,75.112,75.293
4.0317,75.249,74.788
4.1364,75.223,74.809
4.2412,75.048,75.728
4.3459,74.926,75.364
4.4506,74.923,74.528
4.5553,74.996,74.422
4.66,75.088,74.671
4.7647,75.054,75.212
4.8695,74.92,75.569
4.9742,74.791,74.839
5.0789,74.782,74.819
5.1836,74.957,75.434
5.2883,75.171,75.154
5.3931,75.289,74.656
5.4978,75.198,75.26
5.6025,74.959,75.527
5.7072,74.763,75.062
5.8119,74.707,74.77
5.9167,74.858,74.285
6.0214,75.06,74.681
6.1261,75.167,75.621
6.2308,75.154,75.326


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_111.csv <==
x,qOut,qIn
0.05236,75.217,74.904
0.15708,75.201,74.202
0.2618,75.051,74.925
0.36652,74.879,75.312
0.47124,74.801,74.521
0.57596,74.836,75.399
0.68068,74.908,75.861
0.7854,74.995,74.395
0.89012,75.09,74.164
0.99484,75.213,75.477
1.0996,75.245,75.869
1.2043,75.138,74.922
1.309,74.864,74.905
1.4137,74.684,75.205
1.5184,74.743,75.025
1.6232,74.955,74.94
1.7279,75.196,74.513
1.8326,75.184,74.348
1.9373,74.993,74.954
2.042,74.8,75.697
2.1468,74.789,75.239
2.2515,74.999,74.501
2.3562,75.225,74.834
2.4609,75.327,75.389
2.5656,75.198,75.356
2.6704,74.961,74.795
2.7751,74.771,74.747
2.8798,74.691,74.653
2.9845,74.752,75.016
3.0892,74.876,75.156
3.194,75.018,75.577
3.2987,75.131,75.559
3.4034,75.17,74.429
3.5081,75.126,74.334
3.6128,75.068,74.711
3.7176,75.026,75.416
3.8223,75.017,74.924
3.927,74.94,74.592
4.0317,74.852,75.446
4.1364,74.846,75.413
4.2412,75.019,74.518
4.3459,75.257,74.715
4.4506,75.305,75.342
4.5553,75.13,75.668
4.66,74.754,74.685
4.7647,74.595,74.35
4.8695,74.732,75.018
4.9742,75.005,75.214
5.0789,75.222,75.422
5.1836,75.191,75.318
5.2883,75.042,74.784
5.3931,74.916,74.777
5.4978,74.938,74.899
5.6025,75.051,74.907
5.7072,75.115,75.112
5.8119,75.086,74.721
5.9167,74.943,74.883
6.0214,74.86,75.562
6.1261,74.917,75.268
6.2308,75.062,75.187


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_112.csv <==
x,qOut,qIn
0.05236,75.176,75.675
0.15708,75.036,75.105
0.2618,74.877,74.744
0.36652,74.832,75.06
0.47124,75.009,75.073
0.57596,75.177,74.28
0.68068,75.121,74.691
0.7854,74.891,75.428
0.89012,74.593,75.283
0.99484,74.623,74.71
1.0996,74.944,74.981
1.2043,75.326,75.398
1.309,75.53,74.673
1.4137,75.374,74.644
1.5184,75.05,74.999
1.6232,74.766,74.89
1.7279,74.709,75.358
1.8326,74.826,75.532
1.9373,74.978,75.007
2.042,75.098,74.789
2.1468,75.146,74.929
2.2515,75.128,74.765
2.3562,75.037,74.987
2.4609,74.915,75.676
2.5656,74.81,74.892
2.6704,74.821,73.789
2.7751,74.938,74.688
2.8798,75.094,75.937
2.9845,75.217,75.486
3.0892,75.204,74.658
3.194,75.087,74.534
3.2987,74.957,75.093
3.4034,74.912,75.113
3.5081,74.992,74.358
3.6128,75.054,75.114
3.7176,75.03,75.212
3.8223,74.871,75.387
3.927,74.795,75.791
4.0317,74.905,74.702
4.1364,75.106,74.523
4.2412,75.272,75.064
4.3459,75.177,74.91
4.4506,74.949,75.043
4.5553,74.761,75.26
4.66,74.776,74.507
4.7647,74.944,74.665
4.8695,75.112,75.196
4.9742,75.213,74.907
5.0789,75.213,75.364
5.1836,75.148,75.722
5.2883,75.041,74.694
5.3931,74.942,74.054
5.4978,74.903,75.112
5.6025,74.948,75.542
5.7072,74.981,75.453
5.8119,74.959,74.807
5.9167,74.854,74.482
6.0214,74.841,74.45
6.1261,74.961,74.769
6.2308,75.113,75.559


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_113.csv <==
x,qOut,qIn
0.05236,75.138,75.611
0.15708,75.071,75.753
0.2618,74.92,74.943
0.36652,74.794,74.819
0.47124,74.8,75.112
0.57596,75.001,74.679
0.68068,75.242,74.553
0.7854,75.357,75.231
0.89012,75.183,75.323
0.99484,74.805,74.622
1.0996,74.585,74.886
1.2043,74.658,75.097
1.309,75.092,75.334
1.4137,75.417,75.517
1.5184,75.39,74.629
1.6232,75.112,74.252
1.7279,74.752,75.928
1.8326,74.717,75.442
1.9373,74.893,74.21
2.042,75.09,74.724
2.1468,75.12,75.056
2.2515,75.034,74.879
2.3562,74.984,75.01
2.4609,74.998,75.245
2.5656,75.075,74.846
2.6704,75.091,74.435
2.7751,75.059,74.998
2.8798,75.015,75.37
2.9845,74.995,74.841
3.0892,74.972,74.822
3.194,74.929,75.465
3.2987,74.898,75.242
3.4034,74.917,75.214
3.5081,74.998,75.3
3.6128,75.05,74.905
3.7176,75.031,73.997
3.8223,74.917,75.005
3.927,74.844,75.784
4.0317,74.875,74.916
4.1364,74.981,74.45
4.2412,75.109,75.218
4.3459,75.19,75.512
4.4506,75.229,75.431
4.5553,75.21,74.568
4.66,75.117,74.719
4.7647,74.925,75.391
4.8695,74.751,74.966
4.9742,74.687,74.709
5.0789,74.808,75.057
5.1836,75.001,75.381
5.2883,75.139,74.863
5.3931,75.195,74.997
5.4978,75.162,74.683
5.6025,75.119,74.195
5.7072,75.052,75.234
5.8119,74.966,75.955
5.9167,74.866,75.719
6.0214,74.85,74.823
6.1261,74.936,73.863
6.2308,75.057,74.336


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_114.csv <==
x,qOut,qIn
0.05236,74.943,74.525
0.15708,74.71,74.355
0.2618,74.769,75.295
0.36652,74.985,75.658
0.47124,75.172,75.032
0.57596,75.089,75.155
0.68068,74.942,74.709
0.7854,74.884,74.373
0.89012,75.043,75.505
0.99484,75.166,75.562
1.0996,75.093,75.045
1.2043,74.907,74.46
1.309,74.739,75.338
1.4137,74.84,75.401
1.5184,75.065,74.38
1.6232,75.235,74.221
1.7279,75.181,75.503
1.8326,74.972,75.776
1.9373,74.84,74.804
2.042,74.864,74.216
2.1468,75.08,75.802
2.2515,75.234,75.668
2.3562,75.202,74.316
2.4609,75.034,74.403
2.5656,74.814,75.072
2.6704,74.745,74.652
2.7751,74.813,75.27
2.8798,74.946,75.339
2.9845,75.068,74.509
3.0892,75.136,74.855
3.194,75.153,75.404
3.2987,75.121,75.304
3.4034,75.047,75.56
3.5081,74.952,75.245
3.6128,74.877,74.391
3.7176,74.85,74.453
3.8223,74.889,75.172
3.927,74.957,75.535
4.0317,74.994,74.79
4.1364,74.998,74.655
4.2412,74.974,75.369
4.3459,75.042,75.171
4.4506,75.183,74.711
4.5553,75.288,74.288
4.66,75.241,74.442
4.7647,74.994,75.211
4.8695,74.771,76.207
4.9742,74.705,75.661
5.0789,74.894,74.293
5.1836,75.124,74.52
5.2883,75.221,74.98
5.3931,75.159,75.206
5.4978,74.945,75.261
5.6025,74.728,74.953
5.7072,74.627,74.707
5.8119,74.692,74.912
5.9167,74.955,75.073
6.0214,75.273,75.246
6.1261,75.412,75.155
6.2308,75.31,75.049


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_115.csv <==
x,qOut,qIn
0.05236,75.105,74.942
0.15708,74.912,74.28
0.2618,74.778,75.443
0.36652,74.754,76.29
0.47124,74.875,74.616
0.57596,75.07,74.352
0.68068,75.222,75.049
0.7854,75.252,74.943
0.89012,75.095,75.036
0.99484,74.817,75.578
1.0996,74.617,75.245
1.2043,74.606,74.628
1.309,74.863,74.55
1.4137,75.196,75.439
1.5184,75.37,75.424
1.6232,75.321,75.017
1.7279,75.023,74.701
1.8326,74.783,74.46
1.9373,74.768,74.586
2.042,74.922,75.58
2.1468,75.147,75.691
2.2515,75.184,74.825
2.3562,75.075,74.544
2.4609,74.948,74.883
2.5656,74.939,75.102
2.6704,75.046,75.085
2.7751,75.078,75.138
2.8798,74.99,74.8
2.9845,74.773,74.845
3.0892,74.74,75.145
3.194,74.937,75.144
3.2987,75.201,74.674
3.4034,75.34,74.692
3.5081,75.173,75.53
3.6128,74.926,75.722
3.7176,74.785,75.021
3.8223,74.903,74.65
3.927,75.077,74.766
4.0317,75.117,75.037
4.1364,75.032,75.235
4.2412,74.87,74.654
4.3459,74.826,74.774
4.4506,74.887,75.006
4.5553,75.004,74.99
4.66,75.125,75.08
4.7647,75.216,74.729
4.8695,75.22,75.265
4.9742,75.127,75.745
5.0789,74.938,75.243
5.1836,74.817,74.58
5.2883,74.831,74.421
5.3931,74.915,75.47
5.4978,74.983,74.718
5.6025,74.94,74.261
5.7072,74.889,75.155
5.8119,74.905,75.734
5.9167,75.041,75.533
6.0214,75.202,74.769
6.1261,75.284,74.057
6.2308,75.255,74.826


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_116.csv <==
x,qOut,qIn
0.05236,75.182,75.28
0.15708,75.03,74.63
0.2618,74.895,74.812
0.36652,74.847,75.334
0.47124,74.936,74.728
0.57596,75.006,74.943
0.68068,75.001,75.697
0.7854,74.968,74.985
0.89012,74.972,73.993
0.99484,75.063,74.643
1.0996,75.143,75.458
1.2043,75.154,75.059
1.309,75.056,75.55
1.4137,74.957,75.637
1.5184,74.946,74.493
1.6232,75.014,74.549
1.7279,75.135,74.946
1.8326,75.13,74.969
1.9373,74.962,75.319
2.042,74.741,74.969
2.1468,74.6,74.83
2.2515,74.743,75.214
2.3562,75.043,75.471
2.4609,75.307,75.079
2.5656,75.35,74.032
2.6704,75.141,74.353
2.7751,74.9,75.573
2.8798,74.772,75.605
2.9845,74.864,75.131
3.0892,75.017,75.335
3.194,75.117,75.097
3.2987,75.149,74.043
3.4034,75.123,75.124
3.5081,75.062,76.115
3.6128,74.933,75.12
3.7176,74.786,74.218
3.8223,74.689,74.312
3.927,74.82,75.18
4.0317,75.097,75.838
4.1364,75.336,75.066
4.2412,75.349,74.842
4.3459,75.095,75.395
4.4506,74.853,75.282
4.5553,74.777,74.784
4.66,74.971,74.383
4.7647,75.111,74.657
4.8695,75.044,75.222
4.9742,74.875,75.606
5.0789,74.752,75.165
5.1836,74.912,74.677
5.2883,75.179,74.694
5.3931,75.365,75.221
5.4978,75.301,75.004
5.6025,75.053,74.434
5.7072,74.821,75.202
5.8119,74.708,75.217
5.9167,74.777,74.922
6.0214,74.941,75.323
6.1261,75.11,74.713
6.2308,75.213,75.238


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_117.csv <==
x,qOut,qIn
0.05236,74.824,76.061
0.15708,75.032,75.216
0.2618,75.181,74.785
0.36652,75.197,74.043
0.47124,75.039,75.13
0.57596,74.881,75.79
0.68068,74.814,74.969
0.7854,74.83,74.375
0.89012,74.897,74.929
0.99484,74.974,75.251
1.0996,75.091,75.111
1.2043,75.211,75.226
1.309,75.286,74.658
1.4137,75.159,74.962
1.5184,74.926,75.521
1.6232,74.746,74.823
1.7279,74.783,74.532
1.8326,74.968,75.025
1.9373,75.079,75.141
2.042,75.067,75.147
2.1468,74.93,74.949
2.2515,74.925,75.242
2.3562,75.043,75.269
2.4609,75.166,74.421
2.5656,75.169,74.615
2.6704,75.03,75.38
2.7751,74.884,75.626
2.8798,74.803,75.069
2.9845,74.833,75.102
3.0892,74.93,75.381
3.194,75.059,74.312
3.2987,75.161,74.514
3.4034,75.175,75.891
3.5081,75.031,74.922
3.6128,74.853,73.859
3.7176,74.771,74.594
3.8223,74.899,75.63
3.927,75.134,75.323
4.0317,75.275,75.043
4.1364,75.258,75.208
4.2412,75.054,74.749
4.3459,74.893,74.49
4.4506,74.857,74.898
4.5553,74.889,75.095
4.66,74.904,75.523
4.7647,74.813,75.683
4.8695,74.772,74.522
4.9742,74.861,74.346
5.0789,75.135,75.136
5.1836,75.341,74.864
5.2883,75.29,75.012
5.3931,75.046,75.493
5.4978,74.724,75.065
5.6025,74.697,74.611
5.7072,74.917,74.671
5.8119,75.187,75.041
5.9167,75.3,75.355
6.0214,75.141,74.876
6.1261,74.901,74.242
6.2308,74.748,75.086


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_118.csv <==
x,qOut,qIn
0.05236,74.914,75.636
0.15708,74.864,75.944
0.2618,74.96,75.021
0.36652,75.06,74.32
0.47124,75.023,74.911
0.57596,74.927,75.236
0.68068,74.897,74.799
0.7854,74.93,75.172
0.89012,74.988,75.013
0.99484,74.961,74.34
1.0996,74.942,75.285
1.2043,74.989,75.394
1.309,75.151,74.603
1.4137,75.245,74.876
1.5184,75.157,75.142
1.6232,74.964,75.165
1.7279,74.781,75.079
1.8326,74.841,74.422
1.9373,75.021,74.556
2.042,75.161,75.553
2.1468,75.11,75.519
2.2515,74.956,74.733
2.3562,74.873,74.883
2.4609,74.891,75.336
2.5656,75.005,74.706
2.6704,75.051,74.751
2.7751,75.011,75.071
2.8798,74.93,75.103
2.9845,74.857,74.974
3.0892,74.871,74.735
3.194,74.984,75.238
3.2987,75.135,75.112
3.4034,75.258,74.692
3.5081,75.215,74.751
3.6128,75.051,75.241
3.7176,74.885,75.076
3.8223,74.836,74.725
3.927,74.92,75.056
4.0317,75.014,75.384
4.1364,75.06,75.365
4.2412,75.024,75.757
4.3459,74.987,75.075
4.4506,74.966,73.451
4.5553,74.952,73.992
4.66,74.93,75.803
4.7647,74.9,75.452
4.8695,74.891,74.972
4.9742,74.93,74.949
5.0789,75.037,75.383
5.1836,75.217,74.858
5.2883,75.339,74.484
5.3931,75.293,75.407
5.4978,74.978,75.171
5.6025,74.584,74.545
5.7072,74.443,74.692
5.8119,74.612,74.828
5.9167,75.081,75.676
6.0214,75.407,75.399
6.1261,75.416,74.231
6.2308,75.202,74.328


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_119.csv <==
x,qOut,qIn
0.05236,74.963,75.07
0.15708,74.794,75.254
0.2618,74.882,74.751
0.36652,75.073,74.804
0.47124,75.177,74.717
0.57596,75.03,74.796
0.68068,74.82,75.386
0.7854,74.704,75.709
0.89012,74.811,74.644
0.99484,75.038,74.092
1.0996,75.214,75.044
1.2043,75.262,75.586
1.309,75.124,75.39
1.4137,74.914,74.888
1.5184,74.786,74.423
1.6232,74.796,74.992
1.7279,74.972,75.158
1.8326,75.143,74.514
1.9373,75.182,74.761
2.042,75.092,75.175
2.1468,74.906,75.356
2.2515,74.839,75.15
2.3562,74.93,75.008
2.4609,75.082,75.001
2.5656,75.178,75.386
2.6704,75.078,75.099
2.7751,74.9,74.515
2.8798,74.768,74.35
2.9845,74.798,75.204
3.0892,74.916,75.2
3.194,75.02,75.38
3.2987,75.09,75.175
3.4034,75.13,74.949
3.5081,75.19,74.62
3.6128,75.207,74.645
3.7176,75.143,75.454
3.8223,74.973,75.265
3.927,74.803,74.709
4.0317,74.747,74.495
4.1364,74.823,75.215
4.2412,75.03,75.936
4.3459,75.211,75.053
4.4506,75.241,73.96
4.5553,75.128,74.219
4.66,74.908,75.212
4.7647,74.815,75.151
4.8695,74.876,75.376
4.9742,75.003,75.628
5.0789,75.084,74.721
5.1836,75.087,74.477
5.2883,75.093,74.894
5.3931,75.091,75.546
5.4978,75.049,74.911
5.6025,74.845,74.309
5.7072,74.649,75.502
5.8119,74.62,75.299
5.9167,74.897,73.922
6.0214,75.266,75.032
6.1261,75.42,75.842
6.2308,75.314,75.055


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_120.csv <==
x,qOut,qIn
0.05236,75.008,75.093
0.15708,75,75.176
0.2618,75.079,74.781
0.36652,75.176,74.833
0.47124,75.202,75.082
0.57596,75.02,75.135
0.68068,74.787,74.835
0.7854,74.662,74.544
0.89012,74.785,74.81
0.99484,75.019,75.074
1.0996,75.16,75.51
1.2043,75.165,76.214
1.309,75.028,74.839
1.4137,74.948,73.817
1.5184,74.956,74.421
1.6232,74.992,75.221
1.7279,74.984,75.469
1.8326,74.869,75.026
1.9373,74.765,74.707
2.042,74.775,74.915
2.1468,74.982,75.555
2.2515,75.296,75.209
2.3562,75.466,74.202
2.4609,75.38,74.679
2.5656,74.964,75.631
2.6704,74.598,75.159
2.7751,74.565,74.436
2.8798,74.802,75.313
2.9845,75.172,75.565
3.0892,75.284,74.079
3.194,75.172,74.233
3.2987,74.983,75.434
3.4034,74.881,75.496
3.5081,74.892,74.893
3.6128,74.93,74.799
3.7176,74.977,74.973
3.8223,75.04,74.824
3.927,75.144,74.995
4.0317,75.172,75.423
4.1364,75.088,75.047
4.2412,74.874,74.787
4.3459,74.757,75.151
4.4506,74.828,75.331
4.5553,75.004,74.577
4.66,75.174,74.78
4.7647,75.151,75.21
4.8695,75.013,75.049
4.9742,74.889,75.368
5.0789,74.901,74.702
5.1836,75.036,74.566
5.2883,75.146,75.283
5.3931,75.165,75.297
5.4978,75.05,75.458
5.6025,74.923,75.655
5.7072,74.862,74.212
5.8119,74.871,74.207
5.9167,74.943,75.179
6.0214,75.022,74.842
6.1261,75.065,75.071
6.2308,75.063,75.169


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_121.csv <==
x,qOut,qIn
0.05236,74.812,74.927
0.15708,74.779,75.053
0.2618,74.88,75.341
0.36652,75.053,74.486
0.47124,75.221,75.151
0.57596,75.255,75.932
0.68068,75.16,75.058
0.7854,75.006,74.775
0.89012,74.868,74.5
0.99484,74.851,74.526
1.0996,74.931,75.39
1.2043,75.034,75.074
1.309,75.079,74.472
1.4137,75.024,75.621
1.5184,74.969,75.748
1.6232,74.981,74.605
1.7279,75.108,74.26
1.8326,75.205,74.95
1.9373,75.147,75.495
2.042,74.97,75.64
2.1468,74.741,75.318
2.2515,74.703,74.8
2.3562,74.85,74.444
2.4609,75.063,74.479
2.5656,75.216,75.721
2.6704,75.167,75.513
2.7751,74.986,74.265
2.8798,74.812,74.365
2.9845,74.786,75.774
3.0892,74.99,75.798
3.194,75.245,74.322
3.2987,75.381,74.192
3.4034,75.238,75.405
3.5081,74.927,75.017
3.6128,74.731,74.922
3.7176,74.732,75.555
3.8223,74.954,75.322
3.927,75.089,74.662
4.0317,75.088,74.542
4.1364,75.026,74.545
4.2412,75.001,74.995
4.3459,75.004,75.531
4.4506,74.954,75.219
4.5553,74.893,74.582
4.66,74.888,75.084
4.7647,75.077,75.804
4.8695,75.28,74.96
4.9742,75.335,74.562
5.0789,75.098,74.815
5.1836,74.767,74.801
5.2883,74.623,75.035
5.3931,74.702,74.906
5.4978,74.979,75.071
5.6025,75.155,75.473
5.7072,75.184,75.192
5.8119,75.129,75.15
5.9167,75.068,74.666
6.0214,75.055,74.496
6.1261,75.017,75.206
6.2308,74.937,75.156


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_122.csv <==
x,qOut,qIn
0.05236,74.904,74.446
0.15708,75.088,74.511
0.2618,75.214,74.944
0.36652,75.219,75.659
0.47124,75.072,74.946
0.57596,74.962,74.34
0.68068,74.973,75.133
0.7854,75.055,75.378
0.89012,75.135,75.532
0.99484,75.069,75.415
1.0996,74.908,74.304
1.2043,74.755,74.117
1.309,74.717,75.168
1.4137,74.829,75.636
1.5184,74.982,75.103
1.6232,75.092,75.271
1.7279,75.091,75.141
1.8326,75.065,74.395
1.9373,75.089,74.528
2.042,75.125,74.827
2.1468,75.117,75.427
2.2515,74.929,75.479
2.3562,74.727,74.64
2.4609,74.675,74.726
2.5656,74.917,75.359
2.6704,75.277,75.005
2.7751,75.432,74.806
2.8798,75.308,75.095
2.9845,74.889,74.883
3.0892,74.619,74.913
3.194,74.658,75.477
3.2987,74.89,75.262
3.4034,75.151,73.92
3.5081,75.203,74.634
3.6128,75.115,75.933
3.7176,74.994,75.898
3.8223,74.943,74.061
3.927,74.976,73.819
4.0317,75.035,75.706
4.1364,75.081,75.67
4.2412,75.083,74.654
4.3459,75.028,75.176
4.4506,74.941,75.193
4.5553,74.877,74.832
4.66,74.892,75.333
4.7647,75.011,74.986
4.8695,75.109,74.62
4.9742,75.107,74.933
5.0789,74.943,74.644
5.1836,74.805,74.88
5.2883,74.836,75.409
5.3931,74.99,75.623
5.4978,75.181,74.613
5.6025,75.202,74.521
5.7072,75.11,75.504
5.8119,74.997,75.39
5.9167,74.948,74.635
6.0214,74.902,75.212
6.1261,74.841,75.25
6.2308,74.82,74.925


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_123.csv <==
x,qOut,qIn
0.05236,74.952,74.513
0.15708,75.071,75.207
0.2618,75.159,75.119
0.36652,75.156,75.605
0.47124,75.017,74.97
0.57596,74.899,74.512
0.68068,74.917,74.882
0.7854,75.027,74.834
0.89012,75.155,74.981
0.99484,75.087,75.006
1.0996,74.895,75.446
1.2043,74.736,75.388
1.309,74.767,74.956
1.4137,75.005,75.02
1.5184,75.234,74.586
1.6232,75.314,74.073
1.7279,75.129,75.09
1.8326,74.842,75.996
1.9373,74.695,75.347
2.042,74.753,74.731
2.1468,75.032,74.9
2.2515,75.28,75.053
2.3562,75.341,75.142
2.4609,75.205,75.106
2.5656,74.888,74.951
2.6704,74.625,74.547
2.7751,74.576,74.227
2.8798,74.738,75.303
2.9845,75.069,75.913
3.0892,75.309,74.935
3.194,75.344,74.428
3.2987,75.219,74.813
3.4034,75.017,75.598
3.5081,74.942,75.473
3.6128,74.932,74.592
3.7176,74.912,74.445
3.8223,74.805,75.243
3.927,74.76,75.432
4.0317,74.879,74.5
4.1364,75.085,74.474
4.2412,75.265,75.466
4.3459,75.215,75.252
4.4506,75.059,74.715
4.5553,74.94,74.36
4.66,74.988,75.53
4.7647,75.069,75.904
4.8695,75.044,74.523
4.9742,74.94,74.155
5.0789,74.826,75.405
5.1836,74.865,75.281
5.2883,74.964,74.765
5.3931,75.032,75.228
5.4978,74.991,75.203
5.6025,74.935,74.307
5.7072,74.943,74.999
5.8119,74.997,75.479
5.9167,75.062,74.725
6.0214,75.038,75.212
6.1261,74.967,75.426
6.2308,74.916,74.541


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_124.csv <==
x,qOut,qIn
0.05236,75.164,74.885
0.15708,75.145,74.814
0.2618,74.986,74.447
0.36652,74.832,75.313
0.47124,74.828,75.248
0.57596,74.976,74.286
0.68068,75.133,75.06
0.7854,75.214,75.728
0.89012,75.156,74.86
0.99484,75.018,74.654
1.0996,74.877,75.12
1.2043,74.782,75.137
1.309,74.771,74.658
1.4137,74.834,75.01
1.5184,74.933,75.999
1.6232,75.028,75.655
1.7279,75.082,73.981
1.8326,75.094,74.118
1.9373,75.085,75.053
2.042,75.061,75.648
2.1468,75.021,74.512
2.2515,74.95,74.95
2.3562,74.92,76.041
2.4609,74.975,75.073
2.5656,75.153,74.61
2.6704,75.307,74.822
2.7751,75.253,74.695
2.8798,75.01,75.521
2.9845,74.64,75.354
3.0892,74.529,74.283
3.194,74.732,74.352
3.2987,75.078,75.309
3.4034,75.371,75.637
3.5081,75.367,75.301
3.6128,75.151,74.685
3.7176,74.894,74.49
3.8223,74.774,75.354
3.927,74.864,75.492
4.0317,75.008,74.674
4.1364,75.092,74.491
4.2412,75.015,74.894
4.3459,74.895,75.151
4.4506,74.885,75.304
4.5553,74.99,75.167
4.66,75.181,75.225
4.7647,75.222,74.642
4.8695,75.108,74.512
4.9742,74.948,75.231
5.0789,74.871,75.213
5.1836,74.904,74.989
5.2883,74.932,74.997
5.3931,74.94,75.019
5.4978,74.943,74.603
5.6025,75.062,75.048
5.7072,75.18,75.141
5.8119,75.192,75.207
5.9167,75.006,75.09
6.0214,74.826,74.949
6.1261,74.83,75.058
6.2308,74.973,74.869


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_125.csv <==
x,qOut,qIn
0.05236,75.119,74.894
0.15708,75.031,74.713
0.2618,74.906,74.744
0.36652,74.806,75.269
0.47124,74.786,75.839
0.57596,74.899,75.721
0.68068,75.09,74.351
0.7854,75.258,73.455
0.89012,75.302,75.135
0.99484,75.144,75.935
1.0996,74.9,75.179
1.2043,74.711,74.699
1.309,74.707,74.673
1.4137,74.91,74.924
1.5184,75.176,75.365
1.6232,75.351,75.207
1.7279,75.29,75.323
1.8326,74.963,75.234
1.9373,74.646,74.965
2.042,74.536,74.197
2.1468,74.798,74.716
2.2515,75.146,75.584
2.3562,75.274,75.378
2.4609,75.173,74.614
2.5656,74.9,74.872
2.6704,74.882,75.472
2.7751,75.094,75.165
2.8798,75.316,75.036
2.9845,75.312,74.489
3.0892,75.01,74.494
3.194,74.726,75.474
3.2987,74.629,75.283
3.4034,74.834,74.982
3.5081,75.063,74.944
3.6128,75.162,74.745
3.7176,75.145,75.129
3.8223,75.057,75.143
3.927,75.02,74.743
4.0317,74.999,74.962
4.1364,74.972,75.491
4.2412,74.919,74.873
4.3459,74.916,74.698
4.4506,74.975,75.421
4.5553,75.045,75.266
4.66,75.063,74.105
4.7647,74.997,74.928
4.8695,74.939,75.854
4.9742,74.938,74.711
5.0789,75.022,74.885
5.1836,75.094,75.605
5.2883,75.117,75.13
5.3931,75.107,74.682
5.4978,75.087,74.458
5.6025,75.048,74.837
5.7072,74.972,75.308
5.8119,74.895,75.106
5.9167,74.86,75.462
6.0214,74.927,75.278
6.1261,75.036,74.731
6.2308,75.12,74.83


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_126.csv <==
x,qOut,qIn
0.05236,75.124,75.148
0.15708,75.305,75.073
0.2618,75.196,74.849
0.36652,74.945,75.115
0.47124,74.744,75.324
0.57596,74.849,74.918
0.68068,75.094,74.688
0.7854,75.28,75.101
0.89012,75.224,75.258
0.99484,74.985,74.626
1.0996,74.803,74.74
1.2043,74.775,74.681
1.309,74.955,75.576
1.4137,75.109,75.324
1.5184,75.146,74.465
1.6232,75.1,74.669
1.7279,75.03,75.025
1.8326,75.022,75.215
1.9373,75.019,75.642
2.042,74.991,75.342
2.1468,74.918,74.269
2.2515,74.88,74.662
2.3562,74.903,75.16
2.4609,74.953,75.281
2.5656,74.99,75.327
2.6704,74.961,74.97
2.7751,74.933,74.478
2.8798,74.961,74.83
2.9845,75.094,75.345
3.0892,75.228,74.666
3.194,75.215,74.716
3.2987,75.065,74.935
3.4034,74.822,75.495
3.5081,74.781,75.635
3.6128,74.939,74.852
3.7176,75.136,74.913
3.8223,75.197,74.94
3.927,75.044,74.674
4.0317,74.869,75.288
4.1364,74.781,74.975
4.2412,74.856,74.232
4.3459,74.944,74.984
4.4506,75.01,75.522
4.5553,75.075,75.766
4.66,75.168,75.137
4.7647,75.246,74.234
4.8695,75.224,74.522
4.9742,75.111,75.269
5.0789,74.938,74.755
5.1836,74.816,74.703
5.2883,74.759,75.691
5.3931,74.778,75.773
5.4978,74.881,73.954
5.6025,75.1,73.972
5.7072,75.298,75.717
5.8119,75.341,76.229
5.9167,75.103,74.61
6.0214,74.758,74.583
6.1261,74.626,75.106
6.2308,74.754,74.834


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_127.csv <==
x,qOut,qIn
0.05236,75.163,74.981
0.15708,75.019,74.545
0.2618,74.789,75.01
0.36652,74.659,75.379
0.47124,74.809,75.491
0.57596,75.142,75.125
0.68068,75.356,74.4
0.7854,75.339,74.528
0.89012,75.03,74.974
0.99484,74.777,75.196
1.0996,74.744,75.778
1.2043,74.868,74.982
1.309,75.043,74.638
1.4137,75.114,75.231
1.5184,75.136,74.827
1.6232,75.124,74.511
1.7279,75.082,75.005
1.8326,74.936,75.363
1.9373,74.803,75.078
2.042,74.79,75.082
2.1468,74.991,74.82
2.2515,75.238,74.307
2.3562,75.299,74.938
2.4609,75.155,75.959
2.5656,74.835,74.985
2.6704,74.674,74.624
2.7751,74.738,75.092
2.8798,74.925,74.986
2.9845,75.111,75.154
3.0892,75.15,74.617
3.194,75.067,74.554
3.2987,74.938,75.363
3.4034,74.84,75.459
3.5081,74.882,74.262
3.6128,75.036,74.293
3.7176,75.198,75.772
3.8223,75.257,75.472
3.927,75.124,74.621
4.0317,74.929,75
4.1364,74.795,75.259
4.2412,74.83,74.486
4.3459,74.943,74.108
4.4506,75.005,75.231
4.5553,74.994,75.837
4.66,74.91,74.941
4.7647,74.898,74.726
4.8695,74.998,74.9
4.9742,75.15,75.062
5.0789,75.282,75.537
5.1836,75.21,75.498
5.2883,74.972,74.59
5.3931,74.729,74.27
5.4978,74.652,74.577
5.6025,74.831,75.206
5.7072,75.06,75.78
5.8119,75.197,75.303
5.9167,75.124,74.91
6.0214,75.016,74.718
6.1261,75.017,74.635
6.2308,75.089,75.28


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_128.csv <==
x,qOut,qIn
0.05236,74.76,74.832
0.15708,74.797,74.59
0.2618,74.96,74.967
0.36652,75.157,75.644
0.47124,75.283,75.095
0.57596,75.201,74.864
0.68068,75.018,75.208
0.7854,74.869,74.878
0.89012,74.887,74.343
0.99484,75.012,74.882
1.0996,75.073,74.907
1.2043,75.033,75.422
1.309,74.886,75.581
1.4137,74.868,74.988
1.5184,75.02,74.43
1.6232,75.22,74.766
1.7279,75.323,75.245
1.8326,75.133,74.958
1.9373,74.814,74.718
2.042,74.576,74.662
2.1468,74.613,75.534
2.2515,74.885,75.628
2.3562,75.17,75.061
2.4609,75.331,74.673
2.5656,75.264,74.158
2.6704,75.054,74.721
2.7751,74.858,75.676
2.8798,74.761,75.6
2.9845,74.819,74.914
3.0892,74.932,74.758
3.194,75.047,74.742
3.2987,75.141,74.867
3.4034,75.202,75.565
3.5081,75.147,75.031
3.6128,74.964,74.517
3.7176,74.769,74.866
3.8223,74.703,74.853
3.927,74.909,74.781
4.0317,75.173,75.469
4.1364,75.311,75.208
4.2412,75.156,74.608
4.3459,74.909,75.449
4.4506,74.823,75.725
4.5553,74.899,74.455
4.66,75.081,74.694
4.7647,75.068,75.775
4.8695,74.93,75.174
4.9742,74.811,74.523
5.0789,74.858,74.389
5.1836,75.024,75.076
5.2883,75.149,75.276
5.3931,75.188,74.525
5.4978,75.122,75.401
5.6025,75.063,75.972
5.7072,75.032,75.022
5.8119,75.017,74.359
5.9167,75.003,74.655
6.0214,74.975,75.418
6.1261,74.914,75.321
6.2308,74.836,74.872


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_129.csv <==
x,qOut,qIn
0.05236,74.971,75.183
0.15708,75.157,75.012
0.2618,75.187,74.483
0.36652,75.12,74.795
0.47124,75.051,74.92
0.57596,75.025,74.476
0.68068,74.935,75.241
0.7854,74.803,75.979
0.89012,74.681,74.828
0.99484,74.832,74.172
1.0996,75.16,74.688
1.2043,75.433,75.263
1.309,75.407,75.053
1.4137,75.037,74.849
1.5184,74.692,75.237
1.6232,74.586,75.378
1.7279,74.863,75.091
1.8326,75.182,74.781
1.9373,75.296,74.513
2.042,75.192,75.223
2.1468,74.908,75.759
2.2515,74.721,74.64
2.3562,74.729,74.529
2.4609,74.885,75.291
2.5656,75.12,74.58
2.6704,75.245,74.498
2.7751,75.207,75.497
2.8798,75.07,75.218
2.9845,74.916,74.493
3.0892,74.908,75.002
3.194,75.015,75.449
3.2987,75.136,75.284
3.4034,75.169,74.734
3.5081,75.054,75.281
3.6128,74.899,75.289
3.7176,74.801,74.507
3.8223,74.843,74.442
3.927,74.948,75.217
4.0317,75.003,75.433
4.1364,74.999,75.005
4.2412,74.949,74.972
4.3459,74.995,75.197
4.4506,75.108,74.699
4.5553,75.196,75.571
4.66,75.164,75.358
4.7647,74.991,74.418
4.8695,74.82,74.439
4.9742,74.744,74.608
5.0789,74.838,75.269
5.1836,74.988,75.381
5.2883,75.085,75.075
5.3931,75.111,74.686
5.4978,75.069,74.967
5.6025,75.09,75.327
5.7072,75.151,75.369
5.8119,75.166,75.106
5.9167,75.042,73.912
6.0214,74.807,74.184
6.1261,74.675,75.749
6.2308,74.72,76.016


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_130.csv <==
x,qOut,qIn
0.05236,75.096,75.72
0.15708,75.102,75.182
0.2618,75.018,74.636
0.36652,74.921,74.657
0.47124,74.891,74.337
0.57596,74.98,74.643
0.68068,75.07,76.04
0.7854,75.082,75.659
0.89012,74.947,74.476
0.99484,74.842,75.167
1.0996,74.909,75.317
1.2043,75.081,74.654
1.309,75.252,74.083
1.4137,75.122,75.071
1.5184,74.827,75.962
1.6232,74.608,75.564
1.7279,74.702,74.77
1.8326,75.056,74.982
1.9373,75.349,74.885
2.042,75.425,74.782
2.1468,75.174,74.572
2.2515,74.841,75.264
2.3562,74.649,75.483
2.4609,74.658,75.03
2.5656,74.884,74.472
2.6704,75.161,74.862
2.7751,75.344,75.857
2.8798,75.359,75.407
2.9845,75.141,74.417
3.0892,74.848,74.681
3.194,74.705,74.766
3.2987,74.752,74.955
3.4034,74.987,75.607
3.5081,75.131,75.084
3.6128,75.132,73.956
3.7176,75.065,75.066
3.8223,75.027,75.961
3.927,75.08,75.048
4.0317,75.096,74.652
4.1364,75.025,75.037
4.2412,74.842,74.815
4.3459,74.749,74.775
4.4506,74.803,75.234
4.5553,74.93,74.938
4.66,75.031,75.182
4.7647,75.019,75.125
4.8695,75.016,74.702
4.9742,75.074,75.087
5.0789,75.222,74.642
5.1836,75.25,75.045
5.2883,75.107,75.683
5.3931,74.908,74.963
5.4978,74.8,74.31
5.6025,74.907,74.892
5.7072,75.052,75.54
5.8119,75.117,75.402
5.9167,75.013,74.782
6.0214,74.905,74.641
6.1261,74.902,74.685
6.2308,74.982,75.051


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_131.csv <==
x,qOut,qIn
0.05236,75.478,74.365
0.15708,75.308,74.522
0.2618,74.981,75.255
0.36652,74.693,75.396
0.47124,74.635,74.639
0.57596,74.803,74.578
0.68068,75.015,75.325
0.7854,75.166,75.366
0.89012,75.175,75.573
0.99484,75.112,75.531
1.0996,75.029,74.251
1.2043,74.953,74.36
1.309,74.899,74.809
1.4137,74.875,75.411
1.5184,74.886,75.594
1.6232,74.925,74.76
1.7279,74.98,74.481
1.8326,75.066,74.591
1.9373,75.172,75.214
2.042,75.238,75.921
2.1468,75.194,75.061
2.2515,74.98,74.231
2.3562,74.781,74.753
2.4609,74.729,75.454
2.5656,74.937,75.103
2.6704,75.149,74.484
2.7751,75.143,75.133
2.8798,74.974,75.589
2.9845,74.753,74.85
3.0892,74.835,74.189
3.194,75.089,74.945
3.2987,75.293,75.32
3.4034,75.225,75.386
3.5081,74.963,75.008
3.6128,74.808,74.617
3.7176,74.84,75.389
3.8223,75.081,75.062
3.927,75.206,74.36
4.0317,75.14,75.074
4.1364,74.973,75.368
4.2412,74.822,74.331
4.3459,74.825,75.021
4.4506,74.924,75.839
4.5553,75.049,74.687
4.66,75.134,74.501
4.7647,75.151,75.237
4.8695,75.108,75.033
4.9742,75.031,74.967
5.0789,74.951,75.589
5.1836,74.902,75.562
5.2883,74.9,75.182
5.3931,74.939,74.556
5.4978,75.012,74.399
5.6025,75.048,74.962
5.7072,74.99,75.169
5.8119,74.876,75.152
5.9167,74.763,74.759
6.0214,74.839,74.89
6.1261,75.083,75.541
6.2308,75.347,75.39


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_132.csv <==
x,qOut,qIn
0.05236,75.243,74.848
0.15708,74.923,74.977
0.2618,74.711,75.055
0.36652,74.713,74.425
0.47124,74.982,75.102
0.57596,75.165,75.399
0.68068,75.121,75.163
0.7854,74.941,75.018
0.89012,74.754,75
0.99484,74.818,74.831
1.0996,75.036,75.095
1.2043,75.235,74.852
1.309,75.243,75.032
1.4137,75.03,75.299
1.5184,74.822,74.868
1.6232,74.759,74.301
1.7279,74.946,75.324
1.8326,75.168,75.971
1.9373,75.244,74.786
2.042,75.17,74.173
2.1468,74.983,74.922
2.2515,74.898,75.614
2.3562,74.915,75.574
2.4609,74.963,75.181
2.5656,74.965,74.141
2.6704,74.925,74.354
2.7751,74.921,75.413
2.8798,74.959,75.3
2.9845,75.031,74.457
3.0892,75.03,74.864
3.194,74.984,75.532
3.2987,74.964,75.315
3.4034,75.042,75.379
3.5081,75.176,75.433
3.6128,75.197,74.505
3.7176,75.073,74.252
3.8223,74.804,75.153
3.927,74.671,75.325
4.0317,74.739,74.628
4.1364,74.915,74.87
4.2412,75.079,75.24
4.3459,75.152,75.01
4.4506,75.205,75.232
4.5553,75.231,75.102
4.66,75.206,74.255
4.7647,75.018,74.263
4.8695,74.794,75.703
4.9742,74.669,76.132
5.0789,74.764,74.775
5.1836,74.962,74.529
5.2883,75.112,75.034
5.3931,75.174,75.13
5.4978,75.142,74.378
5.6025,75.059,74.986
5.7072,74.926,75.639
5.8119,74.806,75.194
5.9167,74.774,74.492
6.0214,74.955,74.197
6.1261,75.211,75.238
6.2308,75.364,75.928


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_133.csv <==
x,qOut,qIn
0.05236,75.261,74.929
0.15708,75.148,75.328
0.2618,74.966,74.603
0.36652,74.828,74.305
0.47124,74.848,75.696
0.57596,74.985,75.408
0.68068,75.1,74.855
0.7854,75.143,74.894
0.89012,75.093,74.928
0.99484,75.048,75.278
1.0996,75.009,74.899
1.2043,74.961,74.796
1.309,74.888,74.708
1.4137,74.848,74.795
1.5184,74.891,75.259
1.6232,74.994,75.41
1.7279,75.119,74.762
1.8326,75.164,74.804
1.9373,75.124,75.283
2.042,75.039,75.078
2.1468,74.956,74.739
2.2515,74.917,75.039
2.3562,74.9,75.18
2.4609,74.898,75.264
2.5656,74.907,74.565
2.6704,74.972,74.471
2.7751,75.063,75.26
2.8798,75.125,75.565
2.9845,75.098,75.616
3.0892,75,74.934
3.194,74.936,74.09
3.2987,74.94,74.41
3.4034,75.025,75.508
3.5081,75.055,75.901
3.6128,74.998,74.944
3.7176,74.916,74.274
3.8223,74.883,74.666
3.927,75.005,75.06
4.0317,75.168,75.247
4.1364,75.245,75.528
4.2412,75.107,75.617
4.3459,74.84,75.068
4.4506,74.713,74.222
4.5553,74.797,74.801
4.66,75.114,75.065
4.7647,75.252,74.344
4.8695,75.094,74.427
4.9742,74.819,75.36
5.0789,74.66,76.125
5.1836,74.907,75.066
5.2883,75.291,74.036
5.3931,75.54,74.936
5.4978,75.406,75.479
5.6025,75.006,74.514
5.7072,74.664,74.602
5.8119,74.523,75.592
5.9167,74.662,75.045
6.0214,74.877,74.568
6.1261,75.079,75.32
6.2308,75.22,75.075


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_134.csv <==
x,qOut,qIn
0.05236,74.834,75.142
0.15708,74.766,74.427
0.2618,74.909,74.649
0.36652,75.151,75.563
0.47124,75.35,75.184
0.57596,75.222,75.075
0.68068,74.883,75.253
0.7854,74.578,74.264
0.89012,74.555,74.949
0.99484,74.839,75.916
1.0996,75.132,74.518
1.2043,75.272,74.401
1.309,75.132,75.311
1.4137,74.954,75.02
1.5184,74.935,75.275
1.6232,75.048,75.173
1.7279,75.22,74.795
1.8326,75.166,74.277
1.9373,74.953,74.642
2.042,74.749,75.621
2.1468,74.728,75.377
2.2515,74.879,74.781
2.3562,75.032,75.014
2.4609,75.123,75.082
2.5656,75.125,75.302
2.6704,75.119,75.299
2.7751,75.056,74.242
2.8798,74.933,74.561
2.9845,74.756,75.736
3.0892,74.727,75.429
3.194,74.893,74.375
3.2987,75.136,74.053
3.4034,75.317,75.522
3.5081,75.266,75.528
3.6128,75.093,74.661
3.7176,74.923,74.564
3.8223,74.874,75.702
3.927,74.918,75.562
4.0317,74.979,74.557
4.1364,75.019,74.54
4.2412,75.015,75.321
4.3459,74.956,75.24
4.4506,74.869,74.697
4.5553,74.817,74.63
4.66,74.864,75.134
4.7647,75.015,75.149
4.8695,75.151,75.28
4.9742,75.209,75.152
5.0789,75.141,74.979
5.1836,75.052,74.655
5.2883,74.998,74.499
5.3931,74.973,75.356
5.4978,74.955,75.296
5.6025,74.92,75.031
5.7072,74.918,75.341
5.8119,74.966,74.734
5.9167,75.076,74.204
6.0214,75.168,74.658
6.1261,75.154,75.176
6.2308,75.037,75.66


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_135.csv <==
x,qOut,qIn
0.05236,74.801,75.234
0.15708,74.814,74.37
0.2618,74.941,74.657
0.36652,75.099,75.289
0.47124,75.203,75.437
0.57596,75.103,74.77
0.68068,74.877,74.401
0.7854,74.692,75.266
0.89012,74.715,75.508
0.99484,74.969,74.84
1.0996,75.217,74.841
1.2043,75.316,74.499
1.309,75.152,74.984
1.4137,74.928,75.662
1.5184,74.833,74.721
1.6232,74.874,74.762
1.7279,75.016,75.281
1.8326,75.081,74.957
1.9373,75.089,74.796
2.042,75.072,74.56
2.1468,75.061,74.865
2.2515,74.982,75.431
2.3562,74.854,76.03
2.4609,74.769,74.918
2.5656,74.826,73.89
2.6704,75.023,75.289
2.7751,75.167,75.929
2.8798,75.171,74.813
2.9845,74.976,75.099
3.0892,74.797,75.379
3.194,74.786,74.241
3.2987,74.923,74.256
3.4034,75.154,75.485
3.5081,75.252,75.74
3.6128,75.171,75.172
3.7176,75.005,74.554
3.8223,74.87,75.154
3.927,74.95,75.258
4.0317,75.107,74.969
4.1364,75.178,74.694
4.2412,75.005,74.608
4.3459,74.736,74.974
4.4506,74.662,75.033
4.5553,74.819,75.043
4.66,75.179,75.223
4.7647,75.366,75.258
4.8695,75.308,75.098
4.9742,75.117,75.045
5.0789,74.932,74.777
5.1836,74.88,74.715
5.2883,74.865,75.023
5.3931,74.847,74.819
5.4978,74.801,75.314
5.6025,74.85,75.93
5.7072,74.995,74.717
5.8119,75.161,74.165
5.9167,75.263,74.817
6.0214,75.219,74.811
6.1261,75.077,75.137
6.2308,74.912,75.65


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_136.csv <==
x,qOut,qIn
0.05236,74.861,74.652
0.15708,74.545,74.355
0.2618,74.543,75.001
0.36652,74.799,74.932
0.47124,75.194,75.401
0.57596,75.37,75.214
0.68068,75.321,74.796
0.7854,75.174,75.11
0.89012,75.077,74.739
0.99484,75.089,74.635
1.0996,75.058,75.337
1.2043,74.944,75.178
1.309,74.739,74.741
1.4137,74.686,75.159
1.5184,74.822,75.181
1.6232,75.034,74.935
1.7279,75.19,74.571
1.8326,75.159,74.762
1.9373,75.032,75.622
2.042,74.912,75.801
2.1468,74.888,74.628
2.2515,74.946,74.222
2.3562,75.017,74.518
2.4609,75.059,75.522
2.5656,75.04,76.055
2.6704,74.974,74.684
2.7751,74.918,73.999
2.8798,74.916,75.244
2.9845,75.01,75.289
3.0892,75.14,74.457
3.194,75.173,75.013
3.2987,75.081,75.783
3.4034,74.861,74.608
3.5081,74.769,74.542
3.6128,74.893,75.257
3.7176,75.113,75.076
3.8223,75.275,74.636
3.927,75.154,74.972
4.0317,74.929,75.315
4.1364,74.79,75.281
4.2412,74.909,75.137
4.3459,75.123,75.052
4.4506,75.209,74.711
4.5553,75.143,74.815
4.66,74.951,74.574
4.7647,74.85,74.758
4.8695,74.845,75.847
4.9742,74.895,75.697
5.0789,74.955,74.917
5.1836,75.056,74.634
5.2883,75.167,74.205
5.3931,75.215,74.51
5.4978,75.122,75.504
5.6025,74.9,75.674
5.7072,74.734,75.033
5.8119,74.728,74.722
5.9167,74.957,75.28
6.0214,75.25,75.59
6.1261,75.374,74.868
6.2308,75.256,74.975


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_137.csv <==
x,qOut,qIn
0.05236,74.919,76.124
0.15708,75.076,75.655
0.2618,75.203,74.444
0.36652,75.247,74.414
0.47124,75.17,74.79
0.57596,75.032,75.395
0.68068,74.912,75.468
0.7854,74.842,74.904
0.89012,74.837,75.023
0.99484,74.868,75.09
1.0996,74.949,74.929
1.2043,75.054,75.443
1.309,75.156,75.028
1.4137,75.127,74.245
1.5184,74.989,74.428
1.6232,74.857,75.108
1.7279,74.86,75.534
1.8326,75.035,75.2
1.9373,75.194,74.922
2.042,75.244,75.363
2.1468,75.124,74.299
2.2515,75.04,74.17
2.3562,75.023,75.255
2.4609,75,76.012
2.5656,74.876,74.89
2.6704,74.72,74.39
2.7751,74.746,75.288
2.8798,74.949,74.82
2.9845,75.277,74.418
3.0892,75.343,75.435
3.194,75.117,75.595
3.2987,74.805,75.03
3.4034,74.642,75.116
3.5081,74.829,75.087
3.6128,75.13,74.538
3.7176,75.327,74.894
3.8223,75.227,75
3.927,74.919,74.65
4.0317,74.685,74.985
4.1364,74.654,75.383
4.2412,74.906,75.11
4.3459,75.192,74.951
4.4506,75.321,75.037
4.5553,75.265,75.327
4.66,75.031,74.973
4.7647,74.84,74.878
4.8695,74.781,74.672
4.9742,74.83,74.743
5.0789,74.94,75.216
5.1836,75.014,74.751
5.2883,75.061,74.806
5.3931,75.094,75.676
5.4978,75.127,75.41
5.6025,75.142,74.596
5.7072,75.117,74.657
5.8119,75.053,74.985
5.9167,74.957,75.453
6.0214,74.859,75.025
6.1261,74.803,74.195
6.2308,74.817,74.415


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_138.csv <==
x,qOut,qIn
0.05236,74.997,75.175
0.15708,75.019,73.902
0.2618,74.999,74.779
0.36652,74.923,75.57
0.47124,74.791,75.269
0.57596,74.766,74.551
0.68068,74.882,74.901
0.7854,75.06,75.263
0.89012,75.198,74.901
0.99484,75.192,74.893
1.0996,75.107,75.35
1.2043,75.007,75.285
1.309,74.948,73.886
1.4137,74.923,73.902
1.5184,74.933,75.77
1.6232,74.972,76.301
1.7279,75.03,75.179
1.8326,75.041,75.031
1.9373,75.026,74.597
2.042,75.021,74.377
2.1468,75.069,74.822
2.2515,75.058,75.403
2.3562,74.903,75.464
2.4609,74.701,75.155
2.5656,74.587,74.863
2.6704,74.827,74.934
2.7751,75.232,75.046
2.8798,75.529,74.959
2.9845,75.444,74.834
3.0892,74.995,74.812
3.194,74.616,74.872
3.2987,74.533,75.214
3.4034,74.889,75.02
3.5081,75.262,74.745
3.6128,75.389,75.198
3.7176,75.28,75.224
3.8223,75.005,74.79
3.927,74.859,75.353
4.0317,74.848,75.223
4.1364,74.897,74.509
4.2412,74.925,74.954
4.3459,74.93,75.419
4.4506,74.963,74.7
4.5553,75.014,74.624
4.66,75.064,75.11
4.7647,75.061,75.565
4.8695,75.043,75.169
4.9742,75.036,74.791
5.0789,75.06,74.565
5.1836,75.055,74.916
5.2883,74.994,75.749
5.3931,74.906,75.311
5.4978,74.833,73.974
5.6025,74.85,74.46
5.7072,74.938,75.573
5.8119,75.048,75.152
5.9167,75.129,75.133
6.0214,75.13,75.275
6.1261,75.076,74.524
6.2308,75.015,75.57


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_139.csv <==
x,qOut,qIn
0.05236,74.98,74.751
0.15708,74.853,74.308
0.2618,74.865,74.268
0.36652,74.953,75.221
0.47124,75.019,75.129
0.57596,74.897,74.56
0.68068,74.766,75.193
0.7854,74.778,75.85
0.89012,75.062,75.005
0.99484,75.421,74.141
1.0996,75.548,74.538
1.2043,75.375,75.399
1.309,74.888,75.128
1.4137,74.541,75.049
1.5184,74.544,75.422
1.6232,74.805,74.697
1.7279,75.176,74.524
1.8326,75.345,75.673
1.9373,75.283,75.291
2.042,75.078,74.417
2.1468,74.834,74.91
2.2515,74.741,75.47
2.3562,74.828,74.899
2.4609,75.011,74.63
2.5656,75.195,75.12
2.6704,75.2,74.986
2.7751,75.057,75.323
2.8798,74.892,75.161
2.9845,74.839,74.576
3.0892,74.94,74.69
3.194,75.037,75.48
3.2987,75.057,75.354
3.4034,74.954,74.813
3.5081,74.896,74.941
3.6128,74.94,74.615
3.7176,75.035,75.275
3.8223,75.113,75.302
3.927,75.095,74.589
4.0317,75.034,74.906
4.1364,74.976,75.079
4.2412,74.966,74.86
4.3459,74.996,75.366
4.4506,75.024,75.321
4.5553,75.027,74.774
4.66,74.983,74.653
4.7647,74.951,75.142
4.8695,74.977,75.1
4.9742,75.032,75.515
5.0789,75.074,74.836
5.1836,75.019,74.084
5.2883,74.948,74.961
5.3931,74.931,75.512
5.4978,75.026,75.124
5.6025,75.101,74.905
5.7072,75.066,74.399
5.8119,74.974,74.909
5.9167,74.907,74.851
6.0214,74.996,74.771
6.1261,75.102,76.043
6.2308,75.125,76.027


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_140.csv <==
x,qOut,qIn
0.05236,75.064,75.406
0.15708,74.896,74.65
0.2618,74.8,74.464
0.36652,74.821,75.199
0.47124,74.978,75.081
0.57596,75.107,74.501
0.68068,75.134,74.786
0.7854,75.087,75.248
0.89012,75.01,75.878
0.99484,75.022,75.272
1.0996,75.092,73.829
1.2043,75.146,74.04
1.309,75.107,76.374
1.4137,74.963,76.223
1.5184,74.829,74.313
1.6232,74.78,74.056
1.7279,74.873,75.004
1.8326,75.029,74.789
1.9373,75.135,74.885
2.042,75.14,75.842
2.1468,75.005,75.22
2.2515,74.851,74.319
2.3562,74.836,74.99
2.4609,74.968,75.237
2.5656,75.227,74.579
2.6704,75.286,74.572
2.7751,75.068,74.99
2.8798,74.762,74.923
2.9845,74.601,75.414
3.0892,74.849,75.55
3.194,75.224,75.367
3.2987,75.462,74.917
3.4034,75.329,74.639
3.5081,74.992,75.012
3.6128,74.737,75.003
3.7176,74.648,74.999
3.8223,74.745,75.107
3.927,74.841,75.162
4.0317,74.962,75.009
4.1364,75.116,74.405
4.2412,75.307,75.326
4.3459,75.365,75.801
4.4506,75.227,74.5
4.5553,74.996,74.815
4.66,74.801,74.722
4.7647,74.832,74.757
4.8695,74.983,75.394
4.9742,75.117,75.134
5.0789,75.107,75.118
5.1836,74.988,75.229
5.2883,74.904,74.633
5.3931,74.903,74.592
5.4978,75.007,75.012
5.6025,75.06,75.01
5.7072,75.018,75.276
5.8119,74.938,75.184
5.9167,74.894,74.9
6.0214,74.978,75.046
6.1261,75.096,74.901
6.2308,75.153,75.303


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_141.csv <==
x,qOut,qIn
0.05236,74.844,75.009
0.15708,74.758,75.263
0.2618,74.914,75.462
0.36652,75.138,74.567
0.47124,75.237,74.532
0.57596,75.115,75.424
0.68068,74.932,75.004
0.7854,74.799,74.762
0.89012,74.804,75.176
0.99484,74.896,74.608
1.0996,75.031,75.148
1.2043,75.153,75.716
1.309,75.207,75.146
1.4137,75.116,74.726
1.5184,74.947,74.588
1.6232,74.806,74.811
1.7279,74.801,74.621
1.8326,74.908,75.165
1.9373,75.006,75.48
2.042,75.058,75.133
2.1468,75.045,74.988
2.2515,75.089,74.738
2.3562,75.168,74.927
2.4609,75.198,75.39
2.5656,75.088,74.87
2.6704,74.842,74.348
2.7751,74.671,75.337
2.8798,74.676,75.32
2.9845,74.925,74.249
3.0892,75.178,74.871
3.194,75.261,75.899
3.2987,75.183,75.722
3.4034,74.988,74.444
3.5081,74.914,74.252
3.6128,74.961,75.249
3.7176,75.039,75.46
3.8223,75.045,75.321
3.927,74.934,75.293
4.0317,74.839,74.509
4.1364,74.84,74.761
4.2412,75,75.559
4.3459,75.191,75.022
4.4506,75.255,74.279
4.5553,75.174,74.318
4.66,74.955,74.969
4.7647,74.843,75.702
4.8695,74.913,75.658
4.9742,75.077,74.972
5.0789,75.224,74.309
5.1836,75.198,74.636
5.2883,75.071,75.637
5.3931,74.921,75.281
5.4978,74.823,74.502
5.6025,74.741,75.148
5.7072,74.715,75.698
5.8119,74.796,74.818
5.9167,75.035,74.355
6.0214,75.285,75.107
6.1261,75.327,75.228
6.2308,75.162,74.944


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_142.csv <==
x,qOut,qIn
0.05236,75.319,75.276
0.15708,75.207,74.816
0.2618,74.893,75.103
0.36652,74.618,75.171
0.47124,74.631,75.057
0.57596,74.95,75.21
0.68068,75.241,74.82
0.7854,75.337,74.557
0.89012,75.118,75.173
0.99484,74.895,75.366
1.0996,74.85,74.788
1.2043,74.94,74.459
1.309,75.079,75.844
1.4137,75.1,75.909
1.5184,75.069,74.48
1.6232,75.034,74.849
1.7279,75.027,74.885
1.8326,74.987,73.955
1.9373,74.925,74.427
2.042,74.88,75.46
2.1468,74.893,75.696
2.2515,74.956,74.878
2.3562,75.054,74.972
2.4609,75.167,75.228
2.5656,75.278,74.798
2.6704,75.273,74.76
2.7751,75.077,75.215
2.8798,74.784,75.231
2.9845,74.516,74.671
3.0892,74.556,74.579
3.194,74.843,75.189
3.2987,75.185,75.415
3.4034,75.39,74.942
3.5081,75.318,74.751
3.6128,75.11,74.939
3.7176,74.919,75.245
3.8223,74.89,75.244
3.927,74.967,74.787
4.0317,75.014,74.289
4.1364,74.999,74.995
4.2412,74.92,75.534
4.3459,74.915,74.874
4.4506,74.979,74.754
4.5553,75.054,75.494
4.66,75.08,75.356
4.7647,75.047,74.38
4.8695,75.005,74.35
4.9742,74.963,74.763
5.0789,74.923,76.091
5.1836,74.865,75.76
5.2883,74.856,74.651
5.3931,74.928,74.144
5.4978,75.104,74.283
5.6025,75.251,75.315
5.7072,75.238,75.831
5.8119,75.081,74.811
5.9167,74.824,74.92
6.0214,74.732,75.546
6.1261,74.87,74.771
6.2308,75.114,74.589


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_143.csv <==
x,qOut,qIn
0.05236,75.147,74.905
0.15708,75.329,74.338
0.2618,75.359,74.819
0.36652,75.254,74.586
0.47124,75.056,75.103
0.57596,74.872,75.726
0.68068,74.719,75.124
0.7854,74.644,74.551
0.89012,74.69,74.977
0.99484,74.953,75.143
1.0996,75.261,74.908
1.2043,75.412,74.83
1.309,75.206,75.758
1.4137,74.792,75.218
1.5184,74.579,74.228
1.6232,74.666,74.985
1.7279,75.069,74.995
1.8326,75.291,74.588
1.9373,75.214,75.083
2.042,74.987,75.675
2.1468,74.801,74.826
2.2515,74.885,74.345
2.3562,75.078,74.964
2.4609,75.22,75.157
2.5656,75.172,75.088
2.6704,74.994,74.821
2.7751,74.85,75.106
2.8798,74.813,75.399
2.9845,74.932,74.852
3.0892,75.082,74.31
3.194,75.148,75.021
3.2987,75.106,75.859
3.4034,74.952,74.46
3.5081,74.834,74.106
3.6128,74.836,75.308
3.7176,74.933,75.547
3.8223,75.08,75.284
3.927,75.138,74.888
4.0317,75.096,74.743
4.1364,75.008,75.367
4.2412,74.935,74.981
4.3459,74.93,74.316
4.4506,74.946,74.952
4.5553,74.952,75.41
4.66,74.923,75.324
4.7647,74.928,74.813
4.8695,75.003,74.414
4.9742,75.109,74.484
5.0789,75.196,75.675
5.1836,75.155,75.841
5.2883,75.031,74.884
5.3931,74.911,74.875
5.4978,74.886,74.994
5.6025,74.969,75.125
5.7072,75.048,75.305
5.8119,75.058,74.627
5.9167,74.946,74.146
6.0214,74.817,74.531
6.1261,74.799,75.531
6.2308,74.91,76.159


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_144.csv <==
x,qOut,qIn
0.05236,74.766,74.569
0.15708,74.856,74.971
0.2618,74.981,75.47
0.36652,75.077,75.143
0.47124,75.098,75.009
0.57596,75.139,75.096
0.68068,75.181,75.221
0.7854,75.166,74.759
0.89012,75.032,74.784
0.99484,74.832,75.299
1.0996,74.719,75.25
1.2043,74.739,75.33
1.309,74.908,74.365
1.4137,75.081,74.17
1.5184,75.183,75.215
1.6232,75.198,75.612
1.7279,75.12,74.952
1.8326,74.999,75.097
1.9373,74.92,75.505
2.042,74.921,75.215
2.1468,75.029,74.747
2.2515,75.123,75.07
2.3562,75.093,74.952
2.4609,74.959,74.787
2.5656,74.769,74.142
2.6704,74.746,74.866
2.7751,74.906,76.448
2.8798,75.144,75.599
2.9845,75.334,73.623
3.0892,75.346,74.221
3.194,75.228,75.516
3.2987,75.056,75.681
3.4034,74.904,75.209
3.5081,74.789,74.864
3.6128,74.752,74.592
3.7176,74.819,75.019
3.8223,75.015,75.157
3.927,75.193,74.937
4.0317,75.173,75.333
4.1364,74.982,75.194
4.2412,74.693,74.751
4.3459,74.685,75.074
4.4506,74.934,74.451
4.5553,75.224,74.498
4.66,75.312,76.036
4.7647,75.094,75.623
4.8695,74.873,74.522
4.9742,74.821,74.445
5.0789,75.062,75.135
5.1836,75.258,75.048
5.2883,75.208,74.72
5.3931,74.981,74.979
5.4978,74.704,75.053
5.6025,74.692,74.671
5.7072,74.888,75.497
5.8119,75.139,75.732
5.9167,75.288,74.557
6.0214,75.221,74.841
6.1261,75.026,75.023
6.2308,74.83,74.786


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_145.csv <==
x,qOut,qIn
0.05236,75.2,74.946
0.15708,75.133,75.112
0.2618,74.993,74.742
0.36652,74.876,75.058
0.47124,74.875,76.046
0.57596,75.019,75.189
0.68068,75.167,73.909
0.7854,75.211,74.542
0.89012,75.059,76.028
0.99484,74.833,75.11
1.0996,74.717,73.873
1.2043,74.753,74.69
1.309,74.943,75.606
1.4137,75.114,75.336
1.5184,75.204,74.556
1.6232,75.21,74.514
1.7279,75.14,75.585
1.8326,75.024,75.173
1.9373,74.918,75.08
2.042,74.859,75.098
2.1468,74.882,74.555
2.2515,74.926,74.268
2.3562,74.946,74.901
2.4609,74.952,75.93
2.5656,74.967,75.696
2.6704,75.016,74.793
2.7751,75.071,74.497
2.8798,75.114,74.389
2.9845,75.142,74.995
3.0892,75.125,75.401
3.194,75.005,74.899
3.2987,74.832,75.109
3.4034,74.676,74.764
3.5081,74.797,74.394
3.6128,75.12,75.277
3.7176,75.409,75.414
3.8223,75.412,74.932
3.927,75.032,75.006
4.0317,74.656,74.898
4.1364,74.523,74.9
4.2412,74.808,75.273
4.3459,75.124,75.162
4.4506,75.209,75.087
4.5553,75.095,74.873
4.66,74.875,74.711
4.7647,74.851,75.086
4.8695,74.965,74.911
4.9742,75.087,74.747
5.0789,75.09,75.408
5.1836,75.005,75.357
5.2883,74.97,74.879
5.3931,75.01,75.086
5.4978,75.124,74.489
5.6025,75.138,74.416
5.7072,75.03,75.623
5.8119,74.879,75.897
5.9167,74.78,74.62
6.0214,74.836,74.558
6.1261,74.982,74.92
6.2308,75.132,74.989


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_146.csv <==
x,qOut,qIn
0.05236,74.959,75.25
0.15708,75.005,75.46
0.2618,75.03,74.84
0.36652,75.041,74.77
0.47124,75.056,74.611
0.57596,75.09,74.447
0.68068,75.083,75.086
0.7854,75.024,75.329
0.89012,74.916,75.357
0.99484,74.898,75.613
1.0996,74.992,74.807
1.2043,75.121,74.343
1.309,75.195,74.257
1.4137,75.1,74.645
1.5184,74.902,76.077
1.6232,74.717,75.86
1.7279,74.654,74.945
1.8326,74.798,74.787
1.9373,75.062,74.5
2.042,75.295,74.657
2.1468,75.349,75.59
2.2515,75.094,75.432
2.3562,74.743,74.37
2.4609,74.537,74.691
2.5656,74.695,75.154
2.6704,75.11,75.165
2.7751,75.429,75.435
2.8798,75.482,75.633
2.9845,75.146,73.958
3.0892,74.784,73.93
3.194,74.682,75.957
3.2987,74.811,75.811
3.4034,75.07,73.844
3.5081,75.111,74.265
3.6128,75.017,75.753
3.7176,74.945,75.898
3.8223,75.048,74.699
3.927,75.22,74.71
4.0317,75.243,75.148
4.1364,75.106,75.377
4.2412,74.848,74.727
4.3459,74.757,74.249
4.4506,74.811,75.19
4.5553,74.908,75.44
4.66,74.938,75.023
4.7647,74.952,74.97
4.8695,75.039,74.748
4.9742,75.158,74.794
5.0789,75.238,75.191
5.1836,75.14,75.08
5.2883,74.969,74.971
5.3931,74.84,74.702
5.4978,74.857,75.223
5.6025,74.948,75.226
5.7072,75.016,75.137
5.8119,75.038,75.126
5.9167,75.008,74.563
6.0214,74.966,74.901
6.1261,74.932,75.351
6.2308,74.925,74.826


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_147.csv <==
x,qOut,qIn
0.05236,75.164,74.811
0.15708,75.326,74.72
0.2618,75.222,75.373
0.36652,74.915,75.119
0.47124,74.522,75.185
0.57596,74.506,75.146
0.68068,74.828,74.513
0.7854,75.221,74.574
0.89012,75.402,75.569
0.99484,75.196,75.414
1.0996,74.899,74.726
1.2043,74.739,74.666
1.309,74.903,74.49
1.4137,75.142,74.833
1.5184,75.219,75.831
1.6232,75.126,75.162
1.7279,74.908,74.487
1.8326,74.828,75.262
1.9373,74.897,75.729
2.042,75.026,74.834
2.1468,75.118,74.319
2.2515,75.067,75.166
2.3562,74.934,75.082
2.4609,74.819,74.699
2.5656,74.822,75.132
2.6704,74.968,75.827
2.7751,75.127,75.169
2.8798,75.214,74.353
2.9845,75.16,75.331
3.0892,75.051,75.517
3.194,74.948,74.589
3.2987,74.865,74.258
3.4034,74.803,75.061
3.5081,74.798,75.451
3.6128,74.898,75.388
3.7176,75.061,75.041
3.8223,75.229,74.839
3.927,75.264,74.885
4.0317,75.178,74.946
4.1364,75.037,74.854
4.2412,74.912,74.929
4.3459,74.835,74.979
4.4506,74.82,75.045
4.5553,74.878,75.231
4.66,75.021,74.814
4.7647,75.186,75.068
4.8695,75.245,75.147
4.9742,75.171,74.597
5.0789,74.961,74.759
5.1836,74.81,75.329
5.2883,74.797,76.061
5.3931,74.88,75.367
5.4978,74.995,74.021
5.6025,75.055,74.269
5.7072,75.075,74.579
5.8119,75.058,75.581
5.9167,75.006,75.754
6.0214,74.909,74.617
6.1261,74.869,74.412
6.2308,74.94,75.353


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_148.csv <==
x,qOut,qIn
0.05236,74.83,74.945
0.15708,74.851,75.977
0.2618,75.004,75.275
0.36652,75.175,74.457
0.47124,75.239,74.043
0.57596,75.158,74.756
0.68068,75.03,75.687
0.7854,74.917,75.481
0.89012,74.856,75.126
0.99484,74.846,75.112
1.0996,74.938,75.011
1.2043,75.101,74.211
1.309,75.29,74.642
1.4137,75.253,75.448
1.5184,74.982,75.247
1.6232,74.679,75.068
1.7279,74.575,74.557
1.8326,74.857,74.686
1.9373,75.243,75.75
2.042,75.476,75.627
2.1468,75.325,74.642
2.2515,74.921,74.71
2.3562,74.619,75.049
2.4609,74.562,75.14
2.5656,74.825,74.55
2.6704,75.073,74.778
2.7751,75.158,75.547
2.8798,75.118,75.511
2.9845,75.026,74.607
3.0892,75.059,74.688
3.194,75.144,75.065
3.2987,75.183,75.308
3.4034,75.076,74.877
3.5081,74.887,74.522
3.6128,74.786,74.626
3.7176,74.819,75.092
3.8223,74.999,75.881
3.927,75.133,74.977
4.0317,75.153,74.311
4.1364,75.088,75.113
4.2412,74.987,75.505
4.3459,74.936,74.783
4.4506,74.912,74.688
4.5553,74.894,74.811
4.66,74.865,74.915
4.7647,74.87,75.114
4.8695,74.942,75.3
4.9742,75.051,75.035
5.0789,75.155,74.479
5.1836,75.161,74.678
5.2883,75.094,75.198
5.3931,75.008,75.426
5.4978,74.958,75.21
5.6025,74.932,74.619
5.7072,74.91,74.857
5.8119,74.909,75.854
5.9167,74.956,74.562
6.0214,75.031,73.848
6.1261,75.032,75.498
6.2308,74.957,75.317


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_149.csv <==
x,qOut,qIn
0.05236,75.007,75.519
0.15708,74.905,74.275
0.2618,74.841,74.464
0.36652,74.814,75.908
0.47124,74.83,75.517
0.57596,74.932,74.554
0.68068,75.058,74.919
0.7854,75.135,75.204
0.89012,75.094,74.276
0.99484,74.975,74.231
1.0996,74.891,75.844
1.2043,74.883,75.405
1.309,74.966,74.64
1.4137,75.058,75.274
1.5184,75.149,75.248
1.6232,75.22,75.331
1.7279,75.254,74.683
1.8326,75.138,74.529
1.9373,74.913,75.223
2.042,74.715,75.264
2.1468,74.69,74.862
2.2515,74.87,74.754
2.3562,75.07,74.867
2.4609,75.186,75.194
2.5656,75.149,75.096
2.6704,75.095,74.917
2.7751,75.07,74.968
2.8798,75.055,75.239
2.9845,75.014,75.46
3.0892,74.951,74.653
3.194,74.922,74.168
3.2987,74.928,74.951
3.4034,74.957,75.14
3.5081,74.949,75.222
3.6128,74.943,75.765
3.7176,74.973,74.556
3.8223,75.067,74.098
3.927,75.163,75.313
4.0317,75.17,75.666
4.1364,75.074,75.238
4.2412,74.878,75.137
4.3459,74.744,74.913
4.4506,74.783,74.504
4.5553,74.956,74.724
4.66,75.202,74.857
4.7647,75.237,75.223
4.8695,75.041,75.555
4.9742,74.791,75.038
5.0789,74.696,74.87
5.1836,74.945,74.987
5.2883,75.257,75.161
5.3931,75.394,75.047
5.4978,75.151,74.337
5.6025,74.772,74.499
5.7072,74.612,75.434
5.8119,74.72,75.525
5.9167,75.068,75.082
6.0214,75.28,74.749
6.1261,75.289,74.462
6.2308,75.166,75.261


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_150.csv <==
x,qOut,qIn
0.05236,74.869,74.953
0.15708,74.951,75.368
0.2618,75.102,74.825
0.36652,75.23,74.936
0.47124,75.247,74.856
0.57596,75.117,74.42
0.68068,74.907,75.231
0.7854,74.718,75.969
0.89012,74.641,74.891
0.99484,74.776,74.505
1.0996,75.043,75.061
1.2043,75.289,75.175
1.309,75.358,74.597
1.4137,75.167,74.553
1.5184,74.916,75.371
1.6232,74.77,75.173
1.7279,74.865,74.755
1.8326,75.072,75.055
1.9373,75.223,75.163
2.042,75.259,75.358
2.1468,75.144,74.815
2.2515,74.975,74.668
2.3562,74.842,75.162
2.4609,74.791,75.584
2.5656,74.851,74.629
2.6704,74.938,74.076
2.7751,74.992,75.002
2.8798,75.012,75.449
2.9845,75.012,75.047
3.0892,75.039,75.656
3.194,75.073,75.302
3.2987,75.095,74.701
3.4034,75.091,74.097
3.5081,75.072,74.77
3.6128,75.015,75.721
3.7176,74.918,75.399
3.8223,74.785,75.125
3.927,74.748,74.921
4.0317,74.884,74.179
4.1364,75.117,74.603
4.2412,75.349,75.889
4.3459,75.301,75.469
4.4506,75.025,74.591
4.5553,74.737,74.578
4.66,74.674,75.471
4.7647,74.931,75.399
4.8695,75.197,74.598
4.9742,75.279,74.561
5.0789,75.025,74.832
5.1836,74.744,75.075
5.2883,74.707,75.306
5.3931,74.89,75.003
5.4978,75.204,74.99
5.6025,75.298,75.113
5.7072,75.188,75.458
5.8119,75.01,75.331
5.9167,74.91,73.688
6.0214,74.919,74.124
6.1261,74.921,75.847
6.2308,74.902,75.666


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_151.csv <==
x,qOut,qIn
0.05236,75.052,75.031
0.15708,75.316,74.526
0.2618,75.386,75.649
0.36652,75.234,76.164
0.47124,74.879,74.812
0.57596,74.733,73.979
0.68068,74.859,74.697
0.7854,75.071,75.69
0.89012,75.149,74.759
0.99484,74.924,74.587
1.0996,74.683,75.306
1.2043,74.629,75.557
1.309,74.919,74.813
1.4137,75.296,74.568
1.5184,75.463,74.987
1.6232,75.36,74.975
1.7279,74.982,75.019
1.8326,74.704,75.122
1.9373,74.691,74.625
2.042,74.872,75.052
2.1468,75.128,75.88
2.2515,75.219,74.986
2.3562,75.162,74.39
2.4609,75.037,74.568
2.5656,74.928,75.339
2.6704,74.869,75.334
2.7751,74.842,75.132
2.8798,74.851,74.512
2.9845,74.905,75.192
3.0892,75.026,75.615
3.194,75.15,75.108
3.2987,75.213,74.49
3.4034,75.155,74.698
3.5081,75.004,75.053
3.6128,74.88,74.925
3.7176,74.851,74.963
3.8223,74.963,75.565
3.927,75.094,74.946
4.0317,75.15,74.437
4.1364,75.13,75.463
4.2412,75.058,75.099
4.3459,75.006,74.587
4.4506,74.942,74.94
4.5553,74.869,74.899
4.66,74.796,75.479
4.7647,74.846,75.386
4.8695,74.993,74.361
4.9742,75.14,74.294
5.0789,75.178,75.11
5.1836,75.092,75.428
5.2883,75.003,75.637
5.3931,74.964,75.321
5.4978,75.003,74.72
5.6025,75.029,74.628
5.7072,75.028,74.739
5.8119,75.002,75.166
5.9167,74.956,75.536
6.0214,74.861,75.117
6.1261,74.795,74.134
6.2308,74.834,74.577


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_152.csv <==
x,qOut,qIn
0.05236,74.911,74.714
0.15708,74.942,74.939
0.2618,75.01,74.373
0.36652,75.057,74.823
0.47124,75.038,75.519
0.57596,75.014,74.662
0.68068,75.028,74.755
0.7854,75.073,75.281
0.89012,75.132,74.924
0.99484,75.163,75.372
1.0996,75.127,75.524
1.2043,75.02,74.554
1.309,74.842,74.403
1.4137,74.729,75.284
1.5184,74.766,75.38
1.6232,74.901,74.728
1.7279,75.056,75.026
1.8326,75.076,74.957
1.9373,75.046,74.967
2.042,75.041,75.037
2.1468,75.129,75.441
2.2515,75.159,75.485
2.3562,75.05,74.241
2.4609,74.886,74.236
2.5656,74.781,75.656
2.6704,74.874,75.501
2.7751,75.012,74.631
2.8798,75.088,74.672
2.9845,75.017,74.987
3.0892,74.964,74.755
3.194,75.004,74.822
3.2987,75.075,75.614
3.4034,75.087,75.804
3.5081,74.961,74.698
3.6128,74.86,74.267
3.7176,74.864,74.707
3.8223,75.029,74.82
3.927,75.116,74.926
4.0317,75.026,75.291
4.1364,74.86,75.341
4.2412,74.756,75.631
4.3459,74.937,75.209
4.4506,75.228,74.194
4.5553,75.414,74.378
4.66,75.292,75.251
4.7647,74.908,75.404
4.8695,74.595,75.011
4.9742,74.526,74.411
5.0789,74.813,74.966
5.1836,75.183,75.395
5.2883,75.401,75.291
5.3931,75.397,74.673
5.4978,75.137,74.568
5.6025,74.848,75.475
5.7072,74.716,75.633
5.8119,74.758,74.75
5.9167,74.954,74.522
6.0214,75.076,75.524
6.1261,75.066,75.641
6.2308,74.985,75.023


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_153.csv <==
x,qOut,qIn
0.05236,75.096,74.625
0.15708,75.144,75.332
0.2618,75.102,75.558
0.36652,74.969,75.101
0.47124,74.767,74.241
0.57596,74.758,75.249
0.68068,74.957,75.7
0.7854,75.203,74.775
0.89012,75.316,74.558
0.99484,75.132,74.794
1.0996,74.861,75.115
1.2043,74.694,75.399
1.309,74.801,75.03
1.4137,75.032,75.026
1.5184,75.175,75.086
1.6232,75.183,74.502
1.7279,75.05,74.588
1.8326,74.959,75.515
1.9373,74.919,75.72
2.042,74.901,74.673
2.1468,74.869,75.126
2.2515,74.901,75.491
2.3562,75.029,74.598
2.4609,75.165,74.288
2.5656,75.198,75.404
2.6704,75.007,75.863
2.7751,74.792,75.026
2.8798,74.714,74.687
2.9845,74.911,74.425
3.0892,75.187,74.578
3.194,75.305,75.619
3.2987,75.223,75.641
3.4034,74.949,74.199
3.5081,74.776,74.325
3.6128,74.814,75.248
3.7176,74.99,75.001
3.8223,75.206,75.257
3.927,75.234,75.345
4.0317,75.088,75.141
4.1364,74.898,75.246
4.2412,74.808,75.395
4.3459,74.908,75.004
4.4506,75.023,74.389
4.5553,75.039,74.277
4.66,74.868,75.594
4.7647,74.72,75.477
4.8695,74.763,74.431
4.9742,74.965,74.592
5.0789,75.251,75.442
5.1836,75.386,75.106
5.2883,75.348,75.192
5.3931,75.192,75.043
5.4978,74.986,74.851
5.6025,74.825,74.684
5.7072,74.76,74.672
5.8119,74.795,75.142
5.9167,74.922,75.612
6.0214,75.026,75.346
6.1261,75.066,74.812
6.2308,75.073,74.376


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_154.csv <==
x,qOut,qIn
0.05236,74.988,75.432
0.15708,74.869,75.34
0.2618,74.812,75.401
0.36652,74.863,75.337
0.47124,75.057,74.668
0.57596,75.224,74.766
0.68068,75.206,75.26
0.7854,75.026,74.726
0.89012,74.751,74.814
0.99484,74.649,75.422
1.0996,74.749,74.548
1.2043,74.963,74.728
1.309,75.191,75.891
1.4137,75.33,74.94
1.5184,75.337,74.232
1.6232,75.217,75.172
1.7279,74.99,75.628
1.8326,74.81,75.168
1.9373,74.756,74.613
2.042,74.803,74.725
2.1468,74.9,74.476
2.2515,74.972,74.786
2.3562,75.029,75.71
2.4609,75.068,75.913
2.5656,75.076,74.779
2.6704,75.054,74.213
2.7751,75.063,74.398
2.8798,75.099,75.126
2.9845,75.146,75.281
3.0892,75.038,74.905
3.194,74.837,75.49
3.2987,74.705,74.987
3.4034,74.811,74.599
3.5081,75.138,75.165
3.6128,75.358,75.186
3.7176,75.319,75.101
3.8223,74.918,74.737
3.927,74.588,74.889
4.0317,74.606,75.317
4.1364,74.886,75.185
4.2412,75.268,74.965
4.3459,75.342,74.773
4.4506,75.16,74.845
4.5553,74.917,75.11
4.66,74.815,75.364
4.7647,74.915,74.929
4.8695,75.042,74.643
4.9742,75.111,75.014
5.0789,75.064,75.834
5.1836,75.025,75.43
5.2883,75.021,73.751
5.3931,75.025,74.173
5.4978,75.003,75.956
5.6025,74.958,75.527
5.7072,74.947,74.634
5.8119,74.979,74.617
5.9167,75.049,75.32
6.0214,75.097,75.267
6.1261,75.107,74.166
6.2308,75.072,74.389


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_155.csv <==
x,qOut,qIn
0.05236,74.976,74.982
0.15708,74.82,75.467
0.2618,74.842,75.051
0.36652,74.93,74.279
0.47124,74.944,74.912
0.57596,74.859,75.516
0.68068,74.872,74.948
0.7854,75.016,74.937
0.89012,75.282,75.195
0.99484,75.359,74.905
1.0996,75.21,74.906
1.2043,74.974,74.936
1.309,74.82,74.695
1.4137,74.843,75.021
1.5184,74.899,75.649
1.6232,74.932,75.322
1.7279,74.913,74.683
1.8326,74.987,74.601
1.9373,75.109,74.534
2.042,75.181,75.103
2.1468,75.104,75.394
2.2515,74.923,75.27
2.3562,74.822,75.11
2.4609,74.86,74.651
2.5656,75.061,75.094
2.6704,75.219,75.003
2.7751,75.203,74.395
2.8798,75.034,75.01
2.9845,74.763,76.038
3.0892,74.657,75.321
3.194,74.792,74.312
3.2987,75.057,74.378
3.4034,75.318,75.787
3.5081,75.312,75.067
3.6128,75.082,74.219
3.7176,74.805,75.232
3.8223,74.674,75.425
3.927,74.813,74.629
4.0317,75.063,74.491
4.1364,75.271,75.051
4.2412,75.301,75.275
4.3459,75.147,75.039
4.4506,74.948,74.879
4.5553,74.821,74.27
4.66,74.867,75.009
4.7647,75.005,75.655
4.8695,75.09,75.595
4.9742,75.083,75.145
5.0789,74.966,74.811
5.1836,74.903,74.395
5.2883,74.928,75.015
5.3931,74.983,75.625
5.4978,74.996,74.68
5.6025,74.897,74.409
5.7072,74.811,75.008
5.8119,74.83,74.746
5.9167,75.031,75.711
6.0214,75.277,76.084
6.1261,75.364,74.787
6.2308,75.261,74.331


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_156.csv <==
x,qOut,qIn
0.05236,74.908,74.24
0.15708,75.017,74.749
0.2618,75.165,75.279
0.36652,75.286,75.305
0.47124,75.298,75.443
0.57596,75.075,74.851
0.68068,74.807,74.539
0.7854,74.678,74.786
0.89012,74.856,74.906
0.99484,75.134,75.065
1.0996,75.224,74.85
1.2043,75.11,75.158
1.309,74.837,75.732
1.4137,74.813,75.088
1.5184,75.017,74.389
1.6232,75.239,74.584
1.7279,75.252,75.081
1.8326,74.978,75.415
1.9373,74.709,75.18
2.042,74.617,74.549
2.1468,74.822,74.981
2.2515,75.094,75.816
2.3562,75.262,75.1
2.4609,75.282,74.218
2.5656,75.14,75.172
2.6704,74.949,75.484
2.7751,74.823,74.931
2.8798,74.809,74.818
2.9845,74.938,74.622
3.0892,75.077,74.943
3.194,75.128,75.806
3.2987,75.097,74.881
3.4034,75.014,74.136
3.5081,74.995,75.074
3.6128,75.013,75.475
3.7176,75.026,74.812
3.8223,74.994,75.434
3.927,74.964,75.833
4.0317,74.98,74.725
4.1364,75.023,74.067
4.2412,75.064,75.115
4.3459,75.029,75.435
4.4506,74.929,75.28
4.5553,74.823,74.909
4.66,74.77,75.087
4.7647,74.868,75.027
4.8695,75.071,74.332
4.9742,75.257,74.943
5.0789,75.297,75.226
5.1836,75.105,74.39
5.2883,74.877,74.72
5.3931,74.771,75.576
5.4978,74.919,75.8
5.6025,75.143,75.005
5.7072,75.229,74.731
5.8119,75.149,74.329
5.9167,74.918,74.815
6.0214,74.772,75.308
6.1261,74.753,75.612
6.2308,74.819,75.23


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_157.csv <==
x,qOut,qIn
0.05236,75.143,74.868
0.15708,75.07,74.294
0.2618,75.002,74.984
0.36652,74.945,75.424
0.47124,74.901,75.158
0.57596,74.915,75.477
0.68068,75.011,75.128
0.7854,75.128,74.538
0.89012,75.191,74.908
0.99484,75.084,75.151
1.0996,74.9,74.81
1.2043,74.756,74.484
1.309,74.759,75.179
1.4137,74.877,75.626
1.5184,75.028,75.201
1.6232,75.162,74.689
1.7279,75.244,74.595
1.8326,75.222,74.967
1.9373,75.075,75.288
2.042,74.879,75.593
2.1468,74.725,75.609
2.2515,74.745,74.76
2.3562,74.885,73.824
2.4609,75.051,74.463
2.5656,75.156,75.457
2.6704,75.132,75.111
2.7751,75.01,75.316
2.8798,74.885,75.151
2.9845,74.859,74.381
3.0892,75.048,74.742
3.194,75.279,75.555
3.2987,75.363,75.592
3.4034,75.115,74.696
3.5081,74.708,74.601
3.6128,74.532,74.929
3.7176,74.662,75.263
3.8223,75.095,74.663
3.927,75.328,75.019
4.0317,75.241,75.62
4.1364,74.998,74.861
4.2412,74.81,75.016
4.3459,74.921,75.516
4.4506,75.116,74.832
4.5553,75.214,74.504
4.66,75.06,74.667
4.7647,74.848,74.852
4.8695,74.789,75.367
4.9742,74.886,75.803
5.0789,75.095,74.173
5.1836,75.192,74.439
5.2883,75.174,75.965
5.3931,75.091,75.725
5.4978,75.003,74.147
5.6025,74.917,74.32
5.7072,74.838,75.361
5.8119,74.804,75.876
5.9167,74.856,74.819
6.0214,74.995,74.701
6.1261,75.122,74.921
6.2308,75.184,75.158


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_158.csv <==
x,qOut,qIn
0.05236,74.8,75.125
0.15708,74.913,74.253
0.2618,75.116,75.13
0.36652,75.281,75.401
0.47124,75.289,75.324
0.57596,75.134,75.18
0.68068,74.922,74.996
0.7854,74.745,74.82
0.89012,74.682,74.514
0.99484,74.756,74.372
1.0996,74.908,75.427
1.2043,75.054,76.131
1.309,75.111,74.869
1.4137,75.075,74.557
1.5184,75.063,74.612
1.6232,75.103,74.856
1.7279,75.204,75.851
1.8326,75.145,75.613
1.9373,74.931,74.336
2.042,74.724,74.071
2.1468,74.709,75.272
2.2515,74.969,75.623
2.3562,75.231,74.929
2.4609,75.324,74.743
2.5656,75.111,75.301
2.6704,74.871,75.1
2.7751,74.836,74.509
2.8798,74.969,74.768
2.9845,75.175,75.36
3.0892,75.12,75.294
3.194,74.911,74.657
3.2987,74.747,74.947
3.4034,74.83,75.186
3.5081,75.091,74.494
3.6128,75.245,74.734
3.7176,75.209,75.121
3.8223,74.953,75.976
3.927,74.796,75.539
4.0317,74.832,74.031
4.1364,74.98,74.591
4.2412,75.128,75.464
4.3459,75.133,74.405
4.4506,75.036,74.494
4.5553,74.912,75.251
4.66,74.831,75.314
4.7647,74.872,75.094
4.8695,75.019,75.467
4.9742,75.185,74.874
5.0789,75.276,74.313
5.1836,75.172,75.261
5.2883,74.955,75.458
5.3931,74.754,75.029
5.4978,74.7,74.953
5.6025,74.811,75.252
5.7072,74.992,75.354
5.8119,75.159,74.899
5.9167,75.247,74.576
6.0214,75.203,74.439
6.1261,75.049,74.662
6.2308,74.88,75.571


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_159.csv <==
x,qOut,qIn
0.05236,75.001,74.372
0.15708,74.907,75.196
0.2618,74.9,75.748
0.36652,74.986,74.736
0.47124,75.155,74.362
0.57596,75.255,74.767
0.68068,75.188,74.946
0.7854,75,75.488
0.89012,74.76,75.792
0.99484,74.73,75.131
1.0996,74.914,74.026
1.2043,75.16,74.7
1.309,75.299,75.482
1.4137,75.162,74.746
1.5184,74.889,74.815
1.6232,74.661,74.942
1.7279,74.645,74.918
1.8326,74.86,75.124
1.9373,75.138,75.623
2.042,75.331,75.454
2.1468,75.306,74.172
2.2515,75.079,74.119
2.3562,74.857,75.258
2.4609,74.758,75.415
2.5656,74.873,75.125
2.6704,74.988,75.337
2.7751,75.02,74.693
2.8798,75.019,74.953
2.9845,75.07,75.408
3.0892,75.187,75.107
3.194,75.178,74.967
3.2987,75.016,74.894
3.4034,74.717,74.632
3.5081,74.643,74.629
3.6128,74.824,75.287
3.7176,75.09,75.457
3.8223,75.246,74.639
3.927,75.182,74.647
4.0317,75.083,75.043
4.1364,75.042,75.224
4.2412,75.122,75.242
4.3459,75.121,75.272
4.4506,74.998,74.88
4.5553,74.847,74.603
4.66,74.792,74.907
4.7647,74.905,75.092
4.8695,75.024,74.826
4.9742,75.061,75.22
5.0789,74.955,74.645
5.1836,74.894,74.591
5.2883,74.964,75.775
5.3931,75.097,74.789
5.4978,75.202,74.498
5.6025,75.112,75.847
5.7072,74.927,75.865
5.8119,74.779,74.935
5.9167,74.795,74.044
6.0214,74.938,74.52
6.1261,75.057,75.619
6.2308,75.091,75.498


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_160.csv <==
x,qOut,qIn
0.05236,75.481,75.061
0.15708,75.423,74.878
0.2618,75.117,74.933
0.36652,74.802,74.7
0.47124,74.721,75.354
0.57596,74.922,75.742
0.68068,75.148,74.607
0.7854,75.249,74.823
0.89012,75.112,75.727
0.99484,74.931,74.878
1.0996,74.856,73.732
1.2043,74.885,74.589
1.309,74.977,76.128
1.4137,74.974,75.433
1.5184,74.936,74.322
1.6232,74.942,74.339
1.7279,75.065,75.625
1.8326,75.216,75.335
1.9373,75.233,74.737
2.042,75.1,75.015
2.1468,74.835,74.797
2.2515,74.699,74.766
2.3562,74.772,75.383
2.4609,74.964,75.294
2.5656,75.164,74.768
2.6704,75.178,74.411
2.7751,75.066,74.623
2.8798,74.943,75.485
2.9845,74.933,75.614
3.0892,75.025,75.038
3.194,75.089,74.609
3.2987,75.089,74.525
3.4034,75.018,75.265
3.5081,74.999,75.143
3.6128,74.991,74.685
3.7176,74.947,74.809
3.8223,74.823,75.435
3.927,74.788,75.376
4.0317,74.932,74.821
4.1364,75.15,74.952
4.2412,75.304,74.804
4.3459,75.17,74.726
4.4506,74.911,75.743
4.5553,74.72,75.455
4.66,74.771,74.117
4.7647,74.957,74.553
4.8695,75.101,74.836
4.9742,75.156,74.98
5.0789,75.11,75.701
5.1836,75.065,75.425
5.2883,75.041,75.056
5.3931,75.044,75.062
5.4978,75.079,74.395
5.6025,75.111,74.312
5.7072,75.043,75.577
5.8119,74.877,75.928
5.9167,74.636,74.615
6.0214,74.596,74.528
6.1261,74.828,75.115
6.2308,75.183,75.084


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_161.csv <==
x,qOut,qIn
0.05236,74.776,75.181
0.15708,74.901,75.866
0.2618,75.087,75.102
0.36652,75.24,74.299
0.47124,75.265,75.149
0.57596,75.111,75.275
0.68068,74.917,74.596
0.7854,74.804,74.543
0.89012,74.874,74.997
0.99484,75.012,75.144
1.0996,75.093,75.517
1.2043,75.107,75.358
1.309,75.069,74.508
1.4137,75.08,74.466
1.5184,75.077,74.926
1.6232,75.015,75.488
1.7279,74.86,75.116
1.8326,74.747,74.786
1.9373,74.775,74.974
2.042,74.918,75.058
2.1468,75.124,75.434
2.2515,75.226,75.265
2.3562,75.176,74.346
2.4609,75.022,74.001
2.5656,74.829,75.685
2.6704,74.78,75.882
2.7751,74.888,74.775
2.8798,75.06,74.822
2.9845,75.185,75.013
3.0892,75.172,74.135
3.194,75.091,74.75
3.2987,74.996,75.912
3.4034,74.924,75.462
3.5081,74.828,74.532
3.6128,74.785,74.547
3.7176,74.852,74.642
3.8223,75.082,75.247
3.927,75.273,75.227
4.0317,75.228,74.578
4.1364,75.005,75.325
4.2412,74.718,75.258
4.3459,74.758,74.306
4.4506,75.026,75.381
4.5553,75.279,75.45
4.66,75.263,75.088
4.7647,74.957,75.057
4.8695,74.689,74.6
4.9742,74.624,75.089
5.0789,74.87,74.749
5.1836,75.127,74.518
5.2883,75.232,74.877
5.3931,75.203,75.288
5.4978,75.091,75.743
5.6025,75.059,75.342
5.7072,75.084,74.471
5.8119,75.107,74.396
5.9167,75.071,75.22
6.0214,74.965,75.377
6.1261,74.846,75.087
6.2308,74.767,74.414


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_162.csv <==
x,qOut,qIn
0.05236,75.192,75.13
0.15708,75.352,74.77
0.2618,75.261,75.344
0.36652,75.003,75.095
0.47124,74.703,75.148
0.57596,74.679,75.682
0.68068,74.864,74.953
0.7854,75.077,74.381
0.89012,75.132,74.891
0.99484,75,75.292
1.0996,74.882,74.946
1.2043,74.872,74.703
1.309,75.025,74.898
1.4137,75.157,74.914
1.5184,75.199,75.386
1.6232,75.172,75.927
1.7279,75.117,74.725
1.8326,75.062,73.923
1.9373,74.984,74.54
2.042,74.902,75.251
2.1468,74.846,75.208
2.2515,74.853,75.408
2.3562,74.899,75.268
2.4609,74.972,74.982
2.5656,75.068,74.653
2.6704,75.204,75.123
2.7751,75.254,74.929
2.8798,75.148,74.604
2.9845,74.831,75.57
3.0892,74.576,75.472
3.194,74.62,74.327
3.2987,74.901,74.191
3.4034,75.305,75.695
3.5081,75.425,75.951
3.6128,75.245,74.753
3.7176,74.951,74.19
3.8223,74.756,75.377
3.927,74.83,75.498
4.0317,74.991,74.552
4.1364,75.098,74.451
4.2412,75.03,75.08
4.3459,74.904,75.238
4.4506,74.866,75.262
4.5553,74.936,74.591
4.66,75.11,75.497
4.7647,75.203,75.69
4.8695,75.156,74.093
4.9742,75.02,74.461
5.0789,74.87,75.108
5.1836,74.836,75.399
5.2883,74.88,75.758
5.3931,74.952,75.082
5.4978,75.004,74.301
5.6025,75.065,74.649
5.7072,75.114,75.035
5.8119,75.105,75.125
5.9167,74.987,75.291
6.0214,74.827,74.905
6.1261,74.793,74.474
6.2308,74.915,75.08


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_163.csv <==
x,qOut,qIn
0.05236,74.925,75.5
0.15708,75.006,74.894
0.2618,75.13,74.395
0.36652,75.19,75.121
0.47124,75.077,75.644
0.57596,74.854,74.975
0.68068,74.739,74.913
0.7854,74.796,74.262
0.89012,75.045,74.478
0.99484,75.196,75.717
1.0996,75.143,75.459
1.2043,74.977,74.985
1.309,74.823,74.74
1.4137,74.896,74.764
1.5184,75.087,75.279
1.6232,75.235,75.523
1.7279,75.184,75.086
1.8326,74.929,74.465
1.9373,74.693,74.231
2.042,74.617,75.062
2.1468,74.811,75.703
2.2515,75.093,75.081
2.3562,75.251,74.893
2.4609,75.246,75.378
2.5656,75.077,74.622
2.6704,75,74.053
2.7751,75.025,75.093
2.8798,75.046,75.248
2.9845,74.94,74.786
3.0892,74.76,74.754
3.194,74.748,75.611
3.2987,74.93,75.448
3.4034,75.278,74.72
3.5081,75.406,74.782
3.6128,75.235,74.804
3.7176,74.918,75.355
3.8223,74.651,75.181
3.927,74.651,74.967
4.0317,74.804,75.186
4.1364,74.992,74.546
4.2412,75.115,74.992
4.3459,75.17,75.532
4.4506,75.143,74.493
4.5553,75.054,74.55
4.66,74.925,75.588
4.7647,74.889,75.084
4.8695,74.981,74.842
4.9742,75.122,75.166
5.0789,75.216,74.936
5.1836,75.124,74.711
5.2883,74.938,74.94
5.3931,74.78,75.36
5.4978,74.768,75.708
5.6025,74.881,75.072
5.7072,75.011,73.846
5.8119,75.105,74.385
5.9167,75.13,75.948
6.0214,75.107,75.269
6.1261,75.039,74.44
6.2308,74.964,74.777


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_164.csv <==
x,qOut,qIn
0.05236,75.01,75.322
0.15708,75.049,74.898
0.2618,75.078,74.521
0.36652,75.088,75.403
0.47124,75.075,75.717
0.57596,75.043,74.723
0.68068,74.995,74.053
0.7854,74.943,74.538
0.89012,74.903,75.707
0.99484,74.895,75.421
1.0996,74.916,75.009
1.2043,74.957,74.655
1.309,75.01,74.818
1.4137,75.079,75.222
1.5184,75.13,75.124
1.6232,75.122,74.788
1.7279,75.011,74.092
1.8326,74.844,74.44
1.9373,74.775,76.117
2.042,74.848,76.04
2.1468,75.084,74.61
2.2515,75.24,74.477
2.3562,75.207,75.235
2.4609,75.044,74.601
2.5656,74.854,74.593
2.6704,74.788,75.862
2.7751,74.778,75.911
2.8798,74.8,74.957
2.9845,74.843,74.465
3.0892,75.047,75.147
3.194,75.294,74.887
3.2987,75.402,74.723
3.4034,75.186,75.116
3.5081,74.774,74.925
3.6128,74.571,74.936
3.7176,74.682,74.828
3.8223,75.13,74.64
3.927,75.437,75.163
4.0317,75.417,75.557
4.1364,75.164,75.319
4.2412,74.822,74.639
4.3459,74.726,74.687
4.4506,74.831,75.593
4.5553,74.987,75.027
4.66,75.04,74.479
4.7647,74.937,75.364
4.8695,74.831,75.302
4.9742,74.817,74.605
5.0789,74.968,74.987
5.1836,75.157,75.415
5.2883,75.247,74.915
5.3931,75.215,75.056
5.4978,75.061,74.945
5.6025,74.938,74.645
5.7072,74.901,75.421
5.8119,74.926,75.327
5.9167,74.978,74.496
6.0214,74.99,74.969
6.1261,74.984,74.996
6.2308,74.983,74.887


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_165.csv <==
x,qOut,qIn
0.05236,75.03,76.038
0.15708,75.086,75.348
0.2618,75.075,73.986
0.36652,75.027,74.641
0.47124,74.978,75.546
0.57596,74.904,75.147
0.68068,74.81,74.385
0.7854,74.759,74.466
0.89012,74.821,75.619
0.99484,75.033,75.423
1.0996,75.257,75.066
1.2043,75.377,74.26
1.309,75.289,74.61
1.4137,75.069,75.747
1.5184,74.883,75.28
1.6232,74.803,74.675
1.7279,74.869,74.871
1.8326,74.956,75.295
1.9373,75.018,75.49
2.042,75.052,75.06
2.1468,75.067,74.752
2.2515,75.03,74.723
2.3562,74.933,74.452
2.4609,74.838,74.712
2.5656,74.82,75.918
2.6704,74.944,75.58
2.7751,75.103,74.555
2.8798,75.213,74.802
2.9845,75.203,74.669
3.0892,75.148,74.349
3.194,75.06,75.764
3.2987,74.933,75.777
3.4034,74.753,74.586
3.5081,74.662,74.966
3.6128,74.789,74.873
3.7176,75.055,74.395
3.8223,75.341,75.082
3.927,75.314,75.773
4.0317,75.054,75.502
4.1364,74.792,74.877
4.2412,74.77,74.29
4.3459,75.021,74.528
4.4506,75.241,75.617
4.5553,75.27,75.352
4.66,74.994,74.753
4.7647,74.712,74.833
4.8695,74.671,75.215
4.9742,74.856,74.987
5.0789,75.199,74.923
5.1836,75.348,75.239
5.2883,75.234,75.136
5.3931,74.985,74.592
5.4978,74.764,75.331
5.6025,74.806,75.481
5.7072,74.987,74.559
5.8119,75.145,74.325
5.9167,75.128,75.075
6.0214,74.996,75.225
6.1261,74.912,74.813
6.2308,74.921,75.132


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_166.csv <==
x,qOut,qIn
0.05236,74.693,74.71
0.15708,74.714,75.032
0.2618,74.863,75.17
0.36652,75.066,75.576
0.47124,75.258,75.03
0.57596,75.304,74.581
0.68068,75.165,74.891
0.7854,74.935,74.943
0.89012,74.731,75.542
0.99484,74.743,75.636
1.0996,74.893,74.11
1.2043,75.063,74.289
1.309,75.141,74.959
1.4137,75.153,74.719
1.5184,75.15,75.516
1.6232,75.127,75.854
1.7279,75.064,74.916
1.8326,74.976,74.512
1.9373,74.953,74.486
2.042,74.988,74.673
2.1468,75.048,76.226
2.2515,74.942,76.068
2.3562,74.76,74.144
2.4609,74.669,73.867
2.5656,74.836,75.381
2.6704,75.18,75.607
2.7751,75.378,74.579
2.8798,75.317,74.29
2.9845,74.937,75.646
3.0892,74.685,75.667
3.194,74.768,74.584
3.2987,75.053,74.416
3.4034,75.353,75.29
3.5081,75.287,75.379
3.6128,74.99,74.571
3.7176,74.708,74.875
3.8223,74.685,75.327
3.927,74.901,74.599
4.0317,75.098,74.918
4.1364,75.177,75.437
4.2412,75.079,74.947
4.3459,74.987,74.288
4.4506,74.952,74.976
4.5553,74.954,75.538
4.66,74.963,75.018
4.7647,74.977,75.188
4.8695,75.01,75.082
4.9742,75.045,74.686
5.0789,75.058,75.004
5.1836,75.036,75.005
5.2883,74.999,74.509
5.3931,74.958,74.622
5.4978,74.919,75.38
5.6025,74.909,75.574
5.7072,74.971,75.383
5.8119,75.079,74.772
5.9167,75.192,74.489
6.0214,75.172,74.712
6.1261,75.02,75.231
6.2308,74.827,75.253


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_167.csv <==
x,qOut,qIn
0.05236,75.017,75.165
0.15708,74.989,76.267
0.2618,74.897,75.416
0.36652,74.835,74.605
0.47124,74.909,74.301
0.57596,75.109,74.365
0.68068,75.225,75.193
0.7854,75.173,75.663
0.89012,74.91,74.841
0.99484,74.713,74.856
1.0996,74.753,74.73
1.2043,74.981,74.885
1.309,75.308,75.137
1.4137,75.411,74.88
1.5184,75.218,75.268
1.6232,74.881,75.112
1.7279,74.593,74.998
1.8326,74.664,75.607
1.9373,74.936,75.193
2.042,75.18,74.324
2.1468,75.174,74.391
2.2515,74.966,75.332
2.3562,74.815,75.439
2.4609,74.814,74.676
2.5656,75.003,74.965
2.6704,75.151,75.364
2.7751,75.198,74.977
2.8798,75.172,74.887
2.9845,75.118,75.065
3.0892,75.028,74.822
3.194,74.893,74.879
3.2987,74.777,75.141
3.4034,74.758,74.639
3.5081,74.891,74.727
3.6128,75.045,75.57
3.7176,75.132,75.292
3.8223,75.08,74.753
3.927,75.008,75.105
4.0317,74.988,75.436
4.1364,74.999,75.098
4.2412,75.003,74.438
4.3459,74.943,74.263
4.4506,74.89,74.802
4.5553,74.887,76
4.66,74.963,75.171
4.7647,75.052,73.982
4.8695,75.121,75.139
4.9742,75.161,75.826
5.0789,75.17,74.848
5.1836,75.104,74.825
5.2883,74.951,75.009
5.3931,74.783,74.875
5.4978,74.683,74.682
5.6025,74.781,75.145
5.7072,74.995,75.371
5.8119,75.194,75.181
5.9167,75.246,74.864
6.0214,75.144,74.712
6.1261,75.033,75.112
6.2308,74.977,74.467


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_168.csv <==
x,qOut,qIn
0.05236,74.971,75.334
0.15708,74.932,75.731
0.2618,74.912,75.107
0.36652,74.968,74.409
0.47124,75.158,74.846
0.57596,75.327,75.121
0.68068,75.283,75.489
0.7854,75.051,75.586
0.89012,74.701,74.045
0.99484,74.595,74.136
1.0996,74.76,75.391
1.2043,75.039,75.38
1.309,75.256,74.482
1.4137,75.23,75.263
1.5184,75.073,76.035
1.6232,74.93,75.118
1.7279,74.943,74.232
1.8326,75.079,75.164
1.9373,75.134,75.247
2.042,75.044,74.888
2.1468,74.776,74.941
2.2515,74.632,74.891
2.3562,74.743,75.2
2.4609,75.011,75.482
2.5656,75.301,74.605
2.6704,75.353,74.41
2.7751,75.207,74.938
2.8798,74.992,75.323
2.9845,74.846,74.884
3.0892,74.85,74.64
3.194,74.938,75.421
3.2987,75.043,75.071
3.4034,75.106,75.521
3.5081,75.106,75.691
3.6128,75.049,74.728
3.7176,74.963,74.052
3.8223,74.876,74.646
3.927,74.837,75.576
4.0317,74.86,75.696
4.1364,74.93,75.067
4.2412,75.024,74.405
4.3459,75.119,74.779
4.4506,75.202,75.156
4.5553,75.238,74.993
4.66,75.192,75.09
4.7647,75.001,75.007
4.8695,74.794,74.898
4.9742,74.707,75.043
5.0789,74.866,75.12
5.1836,75.143,75.233
5.2883,75.271,74.81
5.3931,75.189,74.246
5.4978,74.888,75.531
5.6025,74.737,76.103
5.7072,74.814,74.95
5.8119,74.996,74.57
5.9167,75.128,75.138
6.0214,75.096,74.81
6.1261,75.022,74.412
6.2308,74.969,74.726


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_169.csv <==
x,qOut,qIn
0.05236,74.856,74.655
0.15708,75.089,74.577
0.2618,75.287,75.291
0.36652,75.316,75.096
0.47124,75.07,74.469
0.57596,74.728,74.634
0.68068,74.561,75.413
0.7854,74.644,75.747
0.89012,74.998,75.184
0.99484,75.315,74.694
1.0996,75.408,74.227
1.2043,75.283,75.191
1.309,74.988,75.424
1.4137,74.787,74.539
1.5184,74.743,75.024
1.6232,74.815,75.075
1.7279,74.942,74.836
1.8326,75.075,75.274
1.9373,75.178,75.26
2.042,75.201,74.714
2.1468,75.09,74.869
2.2515,74.914,75.486
2.3562,74.839,75.205
2.4609,74.891,74.414
2.5656,75.063,74.974
2.6704,75.117,75.474
2.7751,75.039,74.916
2.8798,74.933,74.687
2.9845,74.916,75.519
3.0892,75.012,75.198
3.194,75.086,74.511
3.2987,75.093,74.017
3.4034,75.016,74.962
3.5081,74.962,75.845
3.6128,74.938,75.436
3.7176,74.935,74.319
3.8223,74.943,75
3.927,75.017,75.304
4.0317,75.113,75.317
4.1364,75.144,75.486
4.2412,75.017,74.681
4.3459,74.776,74.682
4.4506,74.641,75.111
4.5553,74.688,74.94
4.66,74.954,74.828
4.7647,75.166,75.475
4.8695,75.201,75.057
4.9742,75.115,74.301
5.0789,75.002,74.98
5.1836,75.059,75.353
5.2883,75.174,75.061
5.3931,75.22,75.081
5.4978,75.075,75.577
5.6025,74.872,75.203
5.7072,74.81,74.164
5.8119,74.885,74.07
5.9167,75.05,75.247
6.0214,75.042,75.549
6.1261,74.911,75.25
6.2308,74.8,75.344


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_170.csv <==
x,qOut,qIn
0.05236,74.929,75.013
0.15708,75.16,75.096
0.2618,75.292,75.224
0.36652,75.315,75.143
0.47124,75.23,75.005
0.57596,75.07,74.894
0.68068,74.913,74.65
0.7854,74.818,75.044
0.89012,74.836,75.247
0.99484,74.882,75.539
1.0996,74.901,75.322
1.2043,74.913,74.049
1.309,74.955,74.387
1.4137,75.068,75.748
1.5184,75.134,75.445
1.6232,75.099,74.673
1.7279,74.929,74.717
1.8326,74.838,74.891
1.9373,74.931,75.578
2.042,75.117,75.399
2.1468,75.27,74.23
2.2515,75.147,74.786
2.3562,74.882,75.299
2.4609,74.672,75.25
2.5656,74.714,75.159
2.6704,74.952,74.942
2.7751,75.148,74.881
2.8798,75.21,74.923
2.9845,75.088,74.621
3.0892,74.98,74.874
3.194,74.944,75.254
3.2987,74.947,75.526
3.4034,74.942,74.794
3.5081,74.945,74.782
3.6128,75.018,75.352
3.7176,75.116,74.378
3.8223,75.169,75.144
3.927,75.032,76.282
4.0317,74.836,74.997
4.1364,74.727,73.93
4.2412,74.838,74.725
4.3459,75.067,75.441
4.4506,75.218,75.214
4.5553,75.222,75.089
4.66,75.048,75.486
4.7647,74.885,74.938
4.8695,74.857,74.293
4.9742,74.945,74.716
5.0789,75.107,75.207
5.1836,75.117,74.89
5.2883,74.969,74.83
5.3931,74.8,75.554
5.4978,74.765,75.532
5.6025,74.989,75.179
5.7072,75.249,74.569
5.8119,75.362,74.548
5.9167,75.167,75.234
6.0214,74.838,75.149
6.1261,74.652,74.69
6.2308,74.679,74.57


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_171.csv <==
x,qOut,qIn
0.05236,75.037,74.692
0.15708,74.743,74.362
0.2618,74.57,75.429
0.36652,74.619,75.557
0.47124,74.94,74.979
0.57596,75.258,74.904
0.68068,75.38,75.096
0.7854,75.291,74.348
0.89012,75.019,74.629
0.99484,74.812,75.695
1.0996,74.76,75.773
1.2043,74.832,75.35
1.309,74.968,74.343
1.4137,75.084,74.265
1.5184,75.161,75.369
1.6232,75.166,75.725
1.7279,75.066,74.871
1.8326,74.854,74.382
1.9373,74.704,74.594
2.042,74.722,75.396
2.1468,74.994,75.174
2.2515,75.294,74.758
2.3562,75.379,74.863
2.4609,75.239,75.177
2.5656,74.922,75.486
2.6704,74.803,74.991
2.7751,74.894,74.428
2.8798,75.036,74.966
2.9845,75.051,75.304
3.0892,74.907,74.871
3.194,74.82,74.993
3.2987,74.861,74.694
3.4034,75.057,74.8
3.5081,75.168,75.591
3.6128,75.144,75.078
3.7176,75.053,74.67
3.8223,74.981,75.311
3.927,74.983,75.093
4.0317,75.003,74.589
4.1364,75.01,74.793
4.2412,74.987,75.176
4.3459,74.946,75.232
4.4506,74.898,74.963
4.5553,74.878,75.341
4.66,74.924,74.664
4.7647,75.049,74.344
4.8695,75.143,75.432
4.9742,75.138,75.994
5.0789,74.988,74.698
5.1836,74.849,74.317
5.2883,74.842,74.984
5.3931,74.945,75.047
5.4978,75.108,74.047
5.6025,75.161,74.967
5.7072,75.103,76.295
5.8119,75.008,75.437
5.9167,74.958,74.585
6.0214,75.043,75.178
6.1261,75.163,74.661
6.2308,75.199,75.099


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_172.csv <==
x,qOut,qIn
0.05236,75.207,74.841
0.15708,75.454,74.534
0.2618,75.369,74.988
0.36652,75.033,75.437
0.47124,74.596,74.76
0.57596,74.536,74.749
0.68068,74.807,75.687
0.7854,75.168,75.269
0.89012,75.373,74.982
0.99484,75.26,75.195
1.0996,75.004,74.338
1.2043,74.783,74.656
1.309,74.759,75.184
1.4137,74.878,75.018
1.5184,75.007,75.211
1.6232,75.1,74.92
1.7279,75.132,75.119
1.8326,75.168,74.971
1.9373,75.168,74.736
2.042,75.1,75.178
2.1468,74.936,75.014
2.2515,74.782,74.7
2.3562,74.76,74.916
2.4609,74.861,74.912
2.5656,75.055,75.835
2.6704,75.156,75.716
2.7751,75.128,74.189
2.8798,75.029,74.033
2.9845,74.934,75.896
3.0892,74.929,75.841
3.194,74.958,74.484
3.2987,74.981,74.302
3.4034,74.959,74.679
3.5081,74.968,75.105
3.6128,75.037,75.433
3.7176,75.118,74.571
3.8223,75.149,75.022
3.927,75.064,75.736
4.0317,74.97,75.225
4.1364,74.937,74.832
4.2412,75.024,74.719
4.3459,75.072,74.668
4.4506,74.99,74.768
4.5553,74.845,75.276
4.66,74.734,75.273
4.7647,74.82,75.05
4.8695,75.003,74.448
4.9742,75.166,74.385
5.0789,75.207,75.556
5.1836,75.151,75.779
5.2883,75.043,75.273
5.3931,74.921,74.797
5.4978,74.812,75.102
5.6025,74.816,74.426
5.7072,74.93,74.152
5.8119,75.05,75.293
5.9167,75.058,75.795
6.0214,74.896,74.855
6.1261,74.796,74.724
6.2308,74.873,75.112


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_173.csv <==
x,qOut,qIn
0.05236,74.891,75.198
0.15708,75.043,75.056
0.2618,75.172,74.424
0.36652,75.199,75.364
0.47124,75.072,75.73
0.57596,74.951,74.928
0.68068,74.913,74.53
0.7854,74.933,74.596
0.89012,74.962,75.36
0.99484,74.927,75.441
1.0996,74.868,74.921
1.2043,74.83,74.805
1.309,74.848,74.81
1.4137,74.952,74.625
1.5184,75.108,75.036
1.6232,75.232,75.765
1.7279,75.237,75.469
1.8326,75.068,74.753
1.9373,74.9,73.999
2.042,74.848,74.866
2.1468,75.004,75.395
2.2515,75.132,75.02
2.3562,75.079,75.116
2.4609,74.924,74.8
2.5656,74.791,75.033
2.6704,74.93,75.434
2.7751,75.17,74.555
2.8798,75.307,75.01
2.9845,75.152,75.299
3.0892,74.848,74.692
3.194,74.703,75.084
3.2987,74.779,75.288
3.4034,75.074,74.59
3.5081,75.219,74.566
3.6128,75.141,74.743
3.7176,74.963,75.151
3.8223,74.834,75.793
3.927,74.908,75.554
4.0317,75.059,74.556
4.1364,75.177,74.496
4.2412,75.169,75.389
4.3459,75.071,74.592
4.4506,74.931,74.338
4.5553,74.796,75.002
4.66,74.71,75.596
4.7647,74.765,75.412
4.8695,74.966,75.055
4.9742,75.211,74.411
5.0789,75.389,74.72
5.1836,75.313,75.69
5.2883,75.048,75.493
5.3931,74.76,74.686
5.4978,74.622,74.662
5.6025,74.728,75.609
5.7072,74.951,75.35
5.8119,75.163,74.412
5.9167,75.252,74.747
6.0214,75.169,75.424
6.1261,75.005,75.06
6.2308,74.875,74.39


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_174.csv <==
x,qOut,qIn
0.05236,74.543,75.474
0.15708,74.68,74.701
0.2618,75.056,74.946
0.36652,75.4,75.166
0.47124,75.454,74.979
0.57596,75.226,74.7
0.68068,74.95,74.785
0.7854,74.763,74.934
0.89012,74.762,75.322
0.99484,74.851,75.619
1.0996,74.987,74.545
1.2043,75.124,74.775
1.309,75.22,75.135
1.4137,75.179,74.849
1.5184,75.03,75.138
1.6232,74.869,74.9
1.7279,74.795,74.771
1.8326,74.843,74.989
1.9373,74.939,75.012
2.042,75.035,74.83
2.1468,75.093,75.287
2.2515,75.104,75.293
2.3562,75.07,74.854
2.4609,75.017,74.926
2.5656,74.976,75.403
2.6704,74.968,74.973
2.7751,74.951,74.663
2.8798,74.916,74.919
2.9845,74.864,75.02
3.0892,74.877,74.892
3.194,74.958,74.833
3.2987,75.057,74.923
3.4034,75.122,74.651
3.5081,75.127,74.885
3.6128,75.105,75.996
3.7176,75.072,75.493
3.8223,75.036,74.154
3.927,74.984,75.011
4.0317,74.934,75.398
4.1364,74.897,74.907
4.2412,74.883,75.19
4.3459,74.867,75.453
4.4506,74.875,74.65
4.5553,74.931,73.882
4.66,75.061,75.135
4.7647,75.189,76.54
4.8695,75.205,75.469
4.9742,75.112,74.143
5.0789,74.939,74.052
5.1836,74.906,74.769
5.2883,75.003,75.65
5.3931,75.099,75.517
5.4978,75.047,74.628
5.6025,74.83,75.209
5.7072,74.718,75.712
5.8119,74.806,74.751
5.9167,75.146,74.747
6.0214,75.331,75.007
6.1261,75.177,74.526
6.2308,74.841,75.202


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_175.csv <==
x,qOut,qIn
0.05236,74.911,75.045
0.15708,74.798,74.856
0.2618,74.869,74.853
0.36652,75.019,74.906
0.47124,75.119,75.316
0.57596,75.049,75.038
0.68068,74.923,74.698
0.7854,74.844,75.325
0.89012,74.903,75.28
0.99484,75.035,74.486
1.0996,75.118,74.301
1.2043,75.109,75.276
1.309,74.986,75.318
1.4137,74.881,74.439
1.5184,74.875,74.908
1.6232,74.952,76.113
1.7279,75.076,75.497
1.8326,75.134,74.165
1.9373,75.109,74.031
2.042,75.026,74.833
2.1468,74.914,75.29
2.2515,74.821,75.052
2.3562,74.798,75.089
2.4609,74.869,74.871
2.5656,75.047,74.926
2.6704,75.254,75.155
2.7751,75.349,75.365
2.8798,75.271,75.438
2.9845,74.976,74.457
3.0892,74.675,74.168
3.194,74.582,74.902
3.2987,74.704,75.53
3.4034,75,75.809
3.5081,75.166,75.055
3.6128,75.152,74.098
3.7176,75.06,74.998
3.8223,75.018,74.922
3.927,75.097,74.545
4.0317,75.112,75.424
4.1364,75.008,75.15
4.2412,74.765,75.238
4.3459,74.72,75.411
4.4506,74.928,74.249
4.5553,75.206,74.21
4.66,75.339,75.537
4.7647,75.131,75.416
4.8695,74.842,75.194
4.9742,74.686,75.2
5.0789,74.844,74.871
5.1836,75.106,74.495
5.2883,75.228,75.171
5.3931,75.167,75.095
5.4978,74.924,74.841
5.6025,74.745,75.24
5.7072,74.737,75.359
5.8119,74.882,74.589
5.9167,75.136,74.583
6.0214,75.322,75.616
6.1261,75.326,75.14
6.2308,75.173,74.824


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_176.csv <==
x,qOut,qIn
0.05236,75.01,74.169
0.15708,74.978,73.755
0.2618,74.969,75.236
0.36652,74.969,76.057
0.47124,74.967,75.223
0.57596,74.938,74.548
0.68068,74.898,75.326
0.7854,74.886,75.358
0.89012,74.952,74.107
0.99484,75.08,74.156
1.0996,75.122,75.179
1.2043,75.038,75.721
1.309,74.81,75.476
1.4137,74.735,74.903
1.5184,74.93,74.32
1.6232,75.245,74.736
1.7279,75.492,75.477
1.8326,75.324,74.854
1.9373,74.909,75.074
2.042,74.54,75.366
2.1468,74.506,74.664
2.2515,74.804,74.645
2.3562,75.133,75.207
2.4609,75.317,75.364
2.5656,75.22,74.469
2.6704,74.985,74.37
2.7751,74.824,75.614
2.8798,74.82,75.97
2.9845,75.017,74.992
3.0892,75.181,74.959
3.194,75.187,74.42
3.2987,75.072,74.7
3.4034,74.911,74.886
3.5081,74.868,74.924
3.6128,74.893,75.351
3.7176,74.938,74.958
3.8223,74.964,74.761
3.927,75.067,75.321
4.0317,75.209,75.366
4.1364,75.28,74.697
4.2412,75.161,75.157
4.3459,74.879,75.133
4.4506,74.687,74.24
4.5553,74.68,74.824
4.66,74.908,75.564
4.7647,75.088,75.088
4.8695,75.12,74.814
4.9742,75.063,75.138
5.0789,75.005,75.172
5.1836,75.044,75.013
5.2883,75.065,75.079
5.3931,75.014,74.625
5.4978,74.857,75.027
5.6025,74.769,75.689
5.7072,74.832,74.753
5.8119,74.992,74.56
5.9167,75.169,74.653
6.0214,75.22,74.631
6.1261,75.172,75.667
6.2308,75.081,75.939


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_177.csv <==
x,qOut,qIn
0.05236,74.968,74.896
0.15708,75.021,75.521
0.2618,75.022,75.444
0.36652,74.989,74.91
0.47124,74.945,74.62
0.57596,74.987,75.09
0.68068,75.124,75.233
0.7854,75.258,74.99
0.89012,75.279,74.978
0.99484,75.04,74.875
1.0996,74.746,74.704
1.2043,74.601,74.905
1.309,74.787,75.319
1.4137,75.099,75.082
1.5184,75.248,74.704
1.6232,75.197,75.068
1.7279,74.969,75.603
1.8326,74.886,74.961
1.9373,74.942,74.728
2.042,75.02,75.272
2.1468,74.996,74.512
2.2515,74.893,74.133
2.3562,74.855,75.194
2.4609,74.907,75.221
2.5656,75.037,75.552
2.6704,75.107,75.967
2.7751,75.132,74.968
2.8798,75.145,74.024
2.9845,75.177,74.54
3.0892,75.137,75.549
3.194,74.975,75.206
3.2987,74.771,74.934
3.4034,74.625,75.168
3.5081,74.73,75.018
3.6128,75.014,74.686
3.7176,75.306,74.746
3.8223,75.438,74.851
3.927,75.247,75.062
4.0317,74.902,75.336
4.1364,74.635,75.069
4.2412,74.669,74.63
4.3459,74.968,74.875
4.4506,75.232,75.875
4.5553,75.308,75.466
4.66,75.084,73.979
4.7647,74.825,74.921
4.8695,74.736,75.5
4.9742,74.812,75.028
5.0789,75.003,74.326
5.1836,75.094,74.593
5.2883,75.095,75.589
5.3931,75.066,75.595
5.4978,75.07,74.47
5.6025,75.105,74.256
5.7072,75.101,75.496
5.8119,75.04,75.602
5.9167,74.918,75.272
6.0214,74.832,75.553
6.1261,74.824,74.763
6.2308,74.879,73.845


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_178.csv <==
x,qOut,qIn
0.05236,74.868,75.378
0.15708,74.713,74.711
0.2618,74.735,74.822
0.36652,74.919,75.202
0.47124,75.228,74.91
0.57596,75.318,74.715
0.68068,75.085,75.273
0.7854,74.719,75.098
0.89012,74.467,75.013
0.99484,74.675,75.024
1.0996,75.089,74.631
1.2043,75.418,75.183
1.309,75.396,74.969
1.4137,75.116,74.835
1.5184,74.886,75.215
1.6232,74.821,74.684
1.7279,74.978,75.231
1.8326,75.089,75.931
1.9373,75.076,74.764
2.042,74.993,74.241
2.1468,74.912,74.725
2.2515,74.922,74.776
2.3562,74.971,75.444
2.4609,75.016,75.466
2.5656,75.013,74.597
2.6704,74.993,74.714
2.7751,75.003,75.523
2.8798,75.041,75.878
2.9845,75.093,73.941
3.0892,75.051,74.04
3.194,74.923,75.742
3.2987,74.798,75.47
3.4034,74.773,74.386
3.5081,74.914,75.071
3.6128,75.091,75.617
3.7176,75.206,75.153
3.8223,75.181,74.592
3.927,75.097,74.768
4.0317,75.018,75.486
4.1364,74.948,75.326
4.2412,74.878,74.265
4.3459,74.825,74.374
4.4506,74.857,75.424
4.5553,74.962,75.402
4.66,75.104,75.009
4.7647,75.147,75.195
4.8695,75.105,75.091
4.9742,75.037,75.125
5.0789,75.011,75.438
5.1836,75.006,75.094
5.2883,74.96,74.009
5.3931,74.886,74.381
5.4978,74.811,75.49
5.6025,74.84,75.768
5.7072,74.959,75.398
5.8119,75.109,74.37
5.9167,75.226,74.291
6.0214,75.262,74.91
6.1261,75.204,74.875
6.2308,75.068,75.557


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_179.csv <==
x,qOut,qIn
0.05236,74.801,75.735
0.15708,74.833,75.711
0.2618,74.876,75.204
0.36652,74.939,74.687
0.47124,75.041,74.876
0.57596,75.221,74.842
0.68068,75.326,74.82
0.7854,75.256,74.909
0.89012,74.93,75.583
0.99484,74.6,75.722
1.0996,74.549,74.92
1.2043,74.774,74.196
1.309,75.213,74.664
1.4137,75.436,75.601
1.5184,75.319,75.813
1.6232,75.002,74.341
1.7279,74.676,74.257
1.8326,74.7,75.418
1.9373,74.967,75.33
2.042,75.258,74.799
2.1468,75.352,75.131
2.2515,75.176,75.105
2.3562,74.947,75.007
2.4609,74.815,75.64
2.5656,74.906,74.828
2.6704,75.036,74.153
2.7751,75.037,74.693
2.8798,74.929,75.308
2.9845,74.772,75.233
3.0892,74.802,75.152
3.194,74.975,74.973
3.2987,75.167,74.675
3.4034,75.251,75.39
3.5081,75.204,75.264
3.6128,75.105,74.65
3.7176,74.99,74.835
3.8223,74.879,74.746
3.927,74.793,74.72
4.0317,74.817,75.431
4.1364,74.942,75.563
4.2412,75.135,74.661
4.3459,75.2,74.764
4.4506,75.127,75.084
4.5553,75.005,75.209
4.66,74.939,75.075
4.7647,74.94,75.121
4.8695,74.928,75.268
4.9742,74.91,74.744
5.0789,74.914,74.546
5.1836,75.021,75.452
5.2883,75.125,75.027
5.3931,75.15,74.364
5.4978,75.034,74.905
5.6025,74.936,75.321
5.7072,74.965,75.628
5.8119,75.075,75.063
5.9167,75.187,75.331
6.0214,75.135,75.4
6.1261,74.986,73.861
6.2308,74.841,73.931


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_180.csv <==
x,qOut,qIn
0.05236,74.927,74.69
0.15708,74.936,75.033
0.2618,74.922,75.065
0.36652,74.912,74.998
0.47124,74.946,75.079
0.57596,75.044,74.646
0.68068,75.124,74.912
0.7854,75.146,75.152
0.89012,75.081,75.432
0.99484,74.995,75.257
1.0996,74.941,74.824
1.2043,74.933,74.995
1.309,74.978,74.21
1.4137,75.027,73.996
1.5184,75.029,75.597
1.6232,74.986,76.03
1.7279,74.908,75.108
1.8326,74.907,75.398
1.9373,75.012,75.268
2.042,75.156,74.509
2.1468,75.26,74.263
2.2515,75.15,74.766
2.3562,74.88,75.715
2.4609,74.622,75.151
2.5656,74.554,74.937
2.6704,74.808,75.347
2.7751,75.201,74.507
2.8798,75.518,74.496
2.9845,75.561,75.844
3.0892,75.254,75.591
3.194,74.851,74.358
3.2987,74.587,74.348
3.4034,74.667,75.096
3.5081,74.946,75.596
3.6128,75.15,75.57
3.7176,75.186,74.791
3.8223,75.003,74.342
3.927,74.867,74.86
4.0317,74.894,75.255
4.1364,75.016,75.456
4.2412,75.135,74.723
4.3459,75.068,74.165
4.4506,74.944,75.13
4.5553,74.893,75.936
4.66,75.031,74.809
4.7647,75.194,74.249
4.8695,75.185,75.303
4.9742,75.03,75.586
5.0789,74.801,74.834
5.1836,74.797,74.794
5.2883,74.943,74.662
5.3931,75.086,75.218
5.4978,75.07,74.987
5.6025,74.969,74.363
5.7072,74.95,75.148
5.8119,75.019,75.767
5.9167,75.137,74.872
6.0214,75.122,74.577
6.1261,75.029,75.158
6.2308,74.938,75.297


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_181.csv <==
x,qOut,qIn
0.05236,75.128,74.802
0.15708,74.968,74.926
0.2618,74.801,75.062
0.36652,74.681,74.703
0.47124,74.67,75.156
0.57596,74.877,75.541
0.68068,75.174,74.375
0.7854,75.392,74.553
0.89012,75.366,75.515
0.99484,75.127,75.355
1.0996,74.907,74.943
1.2043,74.812,74.808
1.309,74.904,74.865
1.4137,74.98,74.714
1.5184,74.974,75.083
1.6232,74.921,75.338
1.7279,74.875,75.401
1.8326,74.898,75.185
1.9373,74.97,74.688
2.042,75.064,74.541
2.1468,75.154,74.163
2.2515,75.161,75.171
2.3562,75.053,76.152
2.4609,74.903,74.912
2.5656,74.8,74.385
2.6704,74.911,75.243
2.7751,75.133,75.46
2.8798,75.296,75.122
2.9845,75.233,74.35
3.0892,74.936,75.02
3.194,74.674,75.545
3.2987,74.602,74.861
3.4034,74.829,74.447
3.5081,75.108,75.329
3.6128,75.229,75.63
3.7176,75.177,74.976
3.8223,74.983,74.573
3.927,74.902,74.743
4.0317,74.95,74.801
4.1364,75.033,75.357
4.2412,75.046,75.513
4.3459,74.955,74.694
4.4506,74.896,74.714
4.5553,74.922,74.633
4.66,75.058,75.055
4.7647,75.131,75.756
4.8695,75.068,75.115
4.9742,74.928,74.404
5.0789,74.793,75.559
5.1836,74.841,75.674
5.2883,75.013,74.672
5.3931,75.175,74.569
5.4978,75.187,74.42
5.6025,74.994,74.368
5.7072,74.802,75.381
5.8119,74.748,75.887
5.9167,74.936,75.156
6.0214,75.171,74.64
6.1261,75.287,75.082
6.2308,75.267,75.177


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_182.csv <==
x,qOut,qIn
0.05236,75.249,75.28
0.15708,75.066,75.419
0.2618,74.772,75.048
0.36652,74.576,74.854
0.47124,74.679,75.159
0.57596,75.015,75.1
0.68068,75.287,74.696
0.7854,75.355,74.684
0.89012,75.127,74.904
0.99484,74.869,75.515
1.0996,74.789,75.354
1.2043,74.89,74.633
1.309,75.129,74.665
1.4137,75.255,75.118
1.5184,75.216,75.296
1.6232,75.069,75.127
1.7279,74.89,75.034
1.8326,74.814,74.779
1.9373,74.852,74.179
2.042,74.955,74.851
2.1468,75.074,75.942
2.2515,75.11,75.552
2.3562,75.055,74.834
2.4609,74.97,74.05
2.5656,74.926,75.176
2.6704,74.997,75.889
2.7751,75.056,74.991
2.8798,75.025,74.099
2.9845,74.837,75.037
3.0892,74.715,75.867
3.194,74.818,74.811
3.2987,75.067,74.457
3.4034,75.336,75.632
3.5081,75.304,75.49
3.6128,75.066,74.863
3.7176,74.829,74.346
3.8223,74.805,74.716
3.927,74.952,74.893
4.0317,75.039,75.083
4.1364,75.021,75.384
4.2412,74.9,74.798
4.3459,74.937,74.394
4.4506,75.105,75.56
4.5553,75.263,75.833
4.66,75.265,74.213
4.7647,75.059,74.537
4.8695,74.82,75.415
4.9742,74.678,75.095
5.0789,74.735,75.51
5.1836,74.902,75.447
5.2883,75.062,74.601
5.3931,75.16,74.516
5.4978,75.152,74.423
5.6025,75.091,74.528
5.7072,75.016,75.747
5.8119,74.951,75.548
5.9167,74.908,75.053
6.0214,74.933,74.955
6.1261,75.048,74.722
6.2308,75.183,74.734


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_183.csv <==
x,qOut,qIn
0.05236,75.093,74.646
0.15708,74.902,74.796
0.2618,74.812,74.685
0.36652,74.867,75.395
0.47124,75.071,75.073
0.57596,75.184,74.054
0.68068,75.147,75.194
0.7854,75.037,75.817
0.89012,74.954,74.944
0.99484,74.998,74.85
1.0996,75.053,74.877
1.2043,75.048,74.693
1.309,74.931,75.095
1.4137,74.848,75.927
1.5184,74.871,75.137
1.6232,74.964,73.967
1.7279,75.064,74.959
1.8326,75.091,75.756
1.9373,75.08,75.198
2.042,75.05,74.619
2.1468,75.015,74.82
2.2515,74.951,75.231
2.3562,74.917,75.1
2.4609,74.946,74.582
2.5656,75.06,74.69
2.6704,75.113,75.056
2.7751,75.045,74.817
2.8798,74.931,75.202
2.9845,74.872,75.367
3.0892,74.978,75.487
3.194,75.102,75.554
3.2987,75.141,74.519
3.4034,75.016,74.268
3.5081,74.865,74.872
3.6128,74.778,75.001
3.7176,74.755,75.556
3.8223,74.777,75.26
3.927,74.863,74.489
4.0317,75.066,74.759
4.1364,75.308,75.248
4.2412,75.495,74.803
4.3459,75.363,74.833
4.4506,74.992,75.364
4.5553,74.628,75.384
4.66,74.529,74.24
4.7647,74.794,74.119
4.8695,75.133,75.858
4.9742,75.335,75.662
5.0789,75.222,74.785
5.1836,74.956,75.023
5.2883,74.8,74.817
5.3931,74.824,74.773
5.4978,75.044,74.941
5.6025,75.153,75.276
5.7072,75.075,75.415
5.8119,74.914,75.026
5.9167,74.805,74.449
6.0214,74.912,75.032
6.1261,75.087,75.601
6.2308,75.189,75.203


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_184.csv <==
x,qOut,qIn
0.05236,74.74,75.205
0.15708,74.719,74.949
0.2618,74.821,74.695
0.36652,74.979,75.323
0.47124,75.125,75.708
0.57596,75.166,75.104
0.68068,75.132,73.972
0.7854,75.08,73.973
0.89012,75.072,75.689
0.99484,75.053,75.761
1.0996,74.96,75.146
1.2043,74.846,74.724
1.309,74.79,74.593
1.4137,74.952,75.091
1.5184,75.175,75.503
1.6232,75.278,75.416
1.7279,75.088,74.222
1.8326,74.752,74.367
1.9373,74.604,75.495
2.042,74.716,75.085
2.1468,75.095,74.82
2.2515,75.327,74.962
2.3562,75.289,75.175
2.4609,75.094,75.286
2.5656,74.9,75.15
2.6704,74.938,75.098
2.7751,75.049,75.185
2.8798,75.091,74.562
2.9845,74.944,74.664
3.0892,74.789,75.423
3.194,74.783,75.024
3.2987,74.896,74.441
3.4034,75.056,75.616
3.5081,75.119,75.55
3.6128,75.147,74.391
3.7176,75.165,74.439
3.8223,75.185,75.203
3.927,75.083,75.114
4.0317,74.899,75.758
4.1364,74.752,75.427
4.2412,74.762,74.418
4.3459,74.929,74.585
4.4506,75.09,74.819
4.5553,75.155,75.104
4.66,75.062,75.112
4.7647,74.92,75.156
4.8695,74.86,75.175
4.9742,74.925,74.97
5.0789,75.135,75.163
5.1836,75.319,75.059
5.2883,75.309,74
5.3931,75.11,74.549
5.4978,74.768,76.011
5.6025,74.621,75.299
5.7072,74.746,74.369
5.8119,75.013,74.707
5.9167,75.26,75.654
6.0214,75.28,75.434
6.1261,75.123,74.698
6.2308,74.905,74.411


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_185.csv <==
x,qOut,qIn
0.05236,74.908,75.238
0.15708,74.709,75.101
0.2618,74.73,75.142
0.36652,74.931,74.777
0.47124,75.221,74.98
0.57596,75.312,75.07
0.68068,75.198,74.688
0.7854,74.992,74.529
0.89012,74.818,75.376
0.99484,74.789,75.588
1.0996,74.861,75.366
1.2043,74.978,75.242
1.309,75.085,74.468
1.4137,75.128,74.186
1.5184,75.071,75
1.6232,74.944,75.814
1.7279,74.785,75.145
1.8326,74.732,74.301
1.9373,74.835,74.707
2.042,75.04,75.022
2.1468,75.283,75.474
2.2515,75.374,75.164
2.3562,75.247,74.379
2.4609,74.994,75.013
2.5656,74.741,76.063
2.6704,74.751,75.237
2.7751,74.945,74.086
2.8798,75.141,74.604
2.9845,75.15,75.377
3.0892,74.959,75.028
3.194,74.799,74.908
3.2987,74.78,74.994
3.4034,74.965,74.787
3.5081,75.142,74.914
3.6128,75.218,75.112
3.7176,75.202,75.35
3.8223,75.119,75.253
3.927,75.015,74.834
4.0317,74.921,74.336
4.1364,74.878,74.587
4.2412,74.929,75.022
4.3459,75.013,75.553
4.4506,75.025,75.547
4.5553,74.978,74.624
4.66,74.91,74.493
4.7647,74.995,75.566
4.8695,75.132,75.737
4.9742,75.182,74.489
5.0789,75.006,75.332
5.1836,74.74,75.523
5.2883,74.653,73.838
5.3931,74.779,74.593
5.4978,75.097,75.602
5.6025,75.257,75.257
5.7072,75.2,74.968
5.8119,75.049,74.824
5.9167,74.953,75.284
6.0214,75.046,75.19
6.1261,75.147,74.272
6.2308,75.133,74.753


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_186.csv <==
x,qOut,qIn
0.05236,75.235,75.103
0.15708,75.047,75.27
0.2618,74.887,75.265
0.36652,74.821,74.752
0.47124,74.898,74.13
0.57596,75.028,75.473
0.68068,75.084,76.097
0.7854,75.038,74.736
0.89012,74.883,74.863
0.99484,74.809,75.317
1.0996,74.882,74.978
1.2043,75.03,74.53
1.309,75.162,74.603
1.4137,75.106,75.137
1.5184,74.949,75.525
1.6232,74.833,75.051
1.7279,74.894,74.553
1.8326,75.113,75.161
1.9373,75.275,75.436
2.042,75.276,75.672
2.1468,75.043,74.461
2.2515,74.806,73.786
2.3562,74.73,75.232
2.4609,74.801,75.658
2.5656,74.966,75.163
2.6704,75.043,75.229
2.7751,75.052,74.808
2.8798,75.05,74.491
2.9845,75.095,75.047
3.0892,75.162,75.498
3.194,75.15,75.004
3.2987,75.045,74.682
3.4034,74.85,74.901
3.5081,74.775,74.974
3.6128,74.885,75.107
3.7176,75.08,75.41
3.8223,75.227,74.25
3.927,75.128,74.167
4.0317,74.931,75.311
4.1364,74.797,75.83
4.2412,74.879,75.408
4.3459,75.037,74.861
4.4506,75.099,74.788
4.5553,75.059,74.68
4.66,74.958,74.915
4.7647,74.936,74.735
4.8695,74.917,74.809
4.9742,74.872,75.576
5.0789,74.784,75.5
5.1836,74.853,74.606
5.2883,75.085,74.818
5.3931,75.325,75.271
5.4978,75.393,74.692
5.6025,75.129,74.627
5.7072,74.779,75.221
5.8119,74.569,75.512
5.9167,74.69,74.702
6.0214,74.988,74.496
6.1261,75.234,74.968
6.2308,75.335,75.065


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_187.csv <==
x,qOut,qIn
0.05236,75.235,75.066
0.15708,75.404,75.44
0.2618,75.289,75.25
0.36652,74.987,75.004
0.47124,74.651,74.655
0.57596,74.672,74.794
0.68068,74.93,75.488
0.7854,75.18,75.391
0.89012,75.175,74.654
0.99484,74.921,74.771
1.0996,74.732,75.299
1.2043,74.74,75.188
1.309,75.02,73.931
1.4137,75.24,74.592
1.5184,75.243,76.026
1.6232,75.1,75.799
1.7279,74.92,74.084
1.8326,74.943,74.545
1.9373,75.073,75.622
2.042,75.17,75.523
2.1468,75.101,74.604
2.2515,74.907,74.405
2.3562,74.764,74.873
2.4609,74.741,75.285
2.5656,74.881,75.354
2.6704,75.043,75.226
2.7751,75.136,74.827
2.8798,75.142,75.138
2.9845,75.061,75.136
3.0892,74.99,74.611
3.194,74.954,74.944
3.2987,74.932,74.639
3.4034,74.895,74.867
3.5081,74.85,75.534
3.6128,74.888,75.375
3.7176,75.012,75.384
3.8223,75.208,74.7
3.927,75.295,74.424
4.0317,75.222,74.985
4.1364,75.051,75.533
4.2412,74.867,74.476
4.3459,74.769,74.594
4.4506,74.764,75.56
4.5553,74.851,75.04
4.66,75.031,75.243
4.7647,75.238,75.594
4.8695,75.317,74.141
4.9742,75.23,74.212
5.0789,74.967,75.748
5.1836,74.787,75.6
5.2883,74.788,75.171
5.3931,74.905,75.096
5.4978,75.043,74.683
5.6025,75.091,74.51
5.7072,75.079,74.47
5.8119,75.027,75.527
5.9167,74.941,75.522
6.0214,74.835,74.423
6.1261,74.827,74.581
6.2308,74.954,74.801


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_188.csv <==
x,qOut,qIn
0.05236,75.118,75.113
0.15708,75.037,74.991
0.2618,74.909,75.303
0.36652,74.815,73.963
0.47124,74.834,74.777
0.57596,74.949,76.167
0.68068,75.06,75.335
0.7854,75.117,75.175
0.89012,75.083,75.257
0.99484,75.032,74.493
1.0996,75.019,74.066
1.2043,75.023,75.074
1.309,75.011,75.524
1.4137,74.876,74.519
1.5184,74.724,74.816
1.6232,74.691,75.675
1.7279,74.905,75.355
1.8326,75.276,74.469
1.9373,75.489,74.375
2.042,75.418,75.198
2.1468,74.982,75.793
2.2515,74.616,75.126
2.3562,74.585,74.55
2.4609,74.815,74.814
2.5656,75.163,74.999
2.6704,75.288,74.512
2.7751,75.213,74.827
2.8798,75.049,75.198
2.9845,74.913,75.388
3.0892,74.889,74.745
3.194,74.967,74.652
3.2987,75.092,75.365
3.4034,75.208,75.309
3.5081,75.171,74.983
3.6128,74.991,75.039
3.7176,74.79,74.466
3.8223,74.708,75.013
3.927,74.828,75.82
4.0317,74.993,75.326
4.1364,75.096,74.533
4.2412,75.059,74.656
4.3459,75.022,75.108
4.4506,75.055,75.008
4.5553,75.115,74.768
4.66,75.136,75.161
4.7647,75.032,75.12
4.8695,74.923,74.889
4.9742,74.895,75.277
5.0789,75.022,75.135
5.1836,75.153,74.788
5.2883,75.142,75.006
5.3931,75.007,75.123
5.4978,74.803,74.636
5.6025,74.767,74.857
5.7072,74.88,74.999
5.8119,75.032,75.123
5.9167,75.106,75.406
6.0214,75.096,75.038
6.1261,75.091,74.532
6.2308,75.102,75.046


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_189.csv <==
x,qOut,qIn
0.05236,75.102,74.839
0.15708,75.203,74.823
0.2618,75.242,74.769
0.36652,75.179,75.358
0.47124,74.985,75.128
0.57596,74.81,74.436
0.68068,74.773,75
0.7854,74.859,75.475
0.89012,75.024,75.438
0.99484,75.112,75.34
1.0996,75.088,74.766
1.2043,74.994,74.246
1.309,74.883,74.655
1.4137,74.865,75.367
1.5184,74.93,75.588
1.6232,75.019,74.883
1.7279,75.064,74.713
1.8326,75.074,74.967
1.9373,75.121,75.047
2.042,75.181,75.163
2.1468,75.212,75.24
2.2515,75.049,74.946
2.3562,74.815,74.652
2.4609,74.679,74.353
2.5656,74.806,75.443
2.6704,75.068,75.706
2.7751,75.197,74.364
2.8798,75.147,75.004
2.9845,74.928,75.996
3.0892,74.875,74.505
3.194,74.99,74.144
3.2987,75.124,75.01
3.4034,75.106,75.15
3.5081,74.891,74.959
3.6128,74.721,74.984
3.7176,74.716,75.273
3.8223,74.952,75.359
3.927,75.209,74.471
4.0317,75.324,74.433
4.1364,75.27,75.217
4.2412,75.045,75.929
4.3459,74.818,75.421
4.4506,74.723,74.236
4.5553,74.783,74.504
4.66,75,75.251
4.7647,75.191,75.158
4.8695,75.223,74.307
4.9742,75.109,74.597
5.0789,74.891,75.316
5.1836,74.823,75.055
5.2883,74.945,75.496
5.3931,75.142,75.186
5.4978,75.276,74.746
5.6025,75.176,75.202
5.7072,74.948,75.066
5.8119,74.74,74.453
5.9167,74.694,74.759
6.0214,74.786,75.41
6.1261,74.906,75.43
6.2308,75.016,74.809


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_190.csv <==
x,qOut,qIn
0.05236,75.042,75.073
0.15708,74.931,75.57
0.2618,74.932,75.054
0.36652,75.007,74.84
0.47124,75.088,75.471
0.57596,75.022,75.096
0.68068,74.908,74.467
0.7854,74.842,74.846
0.89012,74.915,75.405
0.99484,74.995,74.825
1.0996,74.989,74.725
1.2043,74.947,75.352
1.309,74.948,74.702
1.4137,75.092,74.386
1.5184,75.223,75.366
1.6232,75.244,75.778
1.7279,75.079,74.897
1.8326,74.914,74.684
1.9373,74.88,74.866
2.042,74.946,74.91
2.1468,75.052,75.637
2.2515,75.045,75.245
2.3562,74.972,74.273
2.4609,74.908,74.38
2.5656,74.93,74.96
2.6704,75.038,75.407
2.7751,75.131,75.748
2.8798,75.155,75.476
2.9845,75.064,74.579
3.0892,74.975,74.369
3.194,74.967,74.746
3.2987,75.002,75.026
3.4034,75.018,74.939
3.5081,74.881,75.068
3.6128,74.742,75.542
3.7176,74.743,75.463
3.8223,75.011,74.656
3.927,75.361,74.484
4.0317,75.474,74.982
4.1364,75.29,75.441
4.2412,74.806,74.536
4.3459,74.516,74.731
4.4506,74.592,75.559
4.5553,74.898,75.427
4.66,75.249,74.108
4.7647,75.365,74.427
4.8695,75.271,75.785
4.9742,75.07,75.742
5.0789,74.869,74.901
5.1836,74.793,74.135
5.2883,74.849,74.794
5.3931,74.973,75.944
5.4978,75.093,74.951
5.6025,75.088,74.465
5.7072,74.99,75.045
5.8119,74.891,74.695
5.9167,74.889,75.26
6.0214,75.014,75.601
6.1261,75.13,74.663
6.2308,75.159,74.404


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_191.csv <==
x,qOut,qIn
0.05236,74.744,75.066
0.15708,74.765,74.281
0.2618,74.982,75.03
0.36652,75.224,75.194
0.47124,75.319,74.564
0.57596,75.157,74.806
0.68068,74.908,75.227
0.7854,74.743,75.25
0.89012,74.814,75.06
0.99484,75.058,75.289
1.0996,75.267,74.754
1.2043,75.327,74.44
1.309,75.152,75.415
1.4137,74.897,75.423
1.5184,74.74,74.762
1.6232,74.728,74.619
1.7279,74.871,74.754
1.8326,75.023,75.585
1.9373,75.114,76
2.042,75.13,74.772
2.1468,75.066,73.996
2.2515,74.983,74.863
2.3562,74.935,75.119
2.4609,74.932,75.262
2.5656,74.969,75.334
2.6704,74.977,74.657
2.7751,74.984,74.675
2.8798,75.028,75.44
2.9845,75.146,75.533
3.0892,75.22,74.64
3.194,75.117,74.542
3.2987,74.892,74.643
3.4034,74.643,75.561
3.5081,74.681,75.117
3.6128,74.927,74.456
3.7176,75.186,75.214
3.8223,75.255,75.197
3.927,75.137,74.654
4.0317,75.034,74.922
4.1364,75.003,75.563
4.2412,75.06,75.51
4.3459,74.999,74.754
4.4506,74.879,74.206
4.5553,74.811,74.598
4.66,74.903,75.392
4.7647,75.047,75.329
4.8695,75.095,74.98
4.9742,75.06,74.901
5.0789,74.995,74.984
5.1836,75.074,75.014
5.2883,75.19,74.437
5.3931,75.22,74.946
5.4978,75.051,75.833
5.6025,74.801,75.348
5.7072,74.696,74.616
5.8119,74.782,74.423
5.9167,75.058,75.228
6.0214,75.228,75.026
6.1261,75.173,74.752
6.2308,74.972,75.783


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_192.csv <==
x,qOut,qIn
0.05236,74.952,74.96
0.15708,74.732,74.781
0.2618,74.737,74.668
0.36652,74.891,74.719
0.47124,75.075,75.14
0.57596,75.063,75.414
0.68068,74.961,75.316
0.7854,74.899,74.942
0.89012,75.004,74.197
0.99484,75.186,74.67
1.0996,75.251,76.351
1.2043,75.154,75.283
1.309,74.889,73.682
1.4137,74.724,75.148
1.5184,74.763,75.607
1.6232,74.938,75.12
1.7279,75.15,74.632
1.8326,75.203,75.143
1.9373,75.117,75.7
2.042,74.989,75.273
2.1468,74.927,74.836
2.2515,74.972,74.777
2.3562,75.005,74.219
2.4609,74.975,74.838
2.5656,74.853,75.768
2.6704,74.817,75.349
2.7751,74.931,74.834
2.8798,75.122,74.739
2.9845,75.296,74.746
3.0892,75.31,74.64
3.194,75.176,75.476
3.2987,74.967,75.577
3.4034,74.754,74.566
3.5081,74.675,74.749
3.6128,74.792,75.37
3.7176,75.029,75.207
3.8223,75.291,74.815
3.927,75.303,74.709
4.0317,75.089,74.282
4.1364,74.838,75.402
4.2412,74.76,75.579
4.3459,74.937,74.589
4.4506,75.137,75.133
4.5553,75.228,75.229
4.66,75.122,74.488
4.7647,74.991,74.816
4.8695,74.903,75.532
4.9742,74.847,75.706
5.0789,74.796,74.878
5.1836,74.802,74.365
5.2883,74.937,74.54
5.3931,75.133,75.199
5.4978,75.303,75.306
5.6025,75.224,75.021
5.7072,74.997,74.5
5.8119,74.811,74.94
5.9167,74.858,75.138
6.0214,75.103,74.817
6.1261,75.267,75.36
6.2308,75.239,75.377


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_193.csv <==
x,qOut,qIn
0.05236,74.988,74.685
0.15708,75.266,74.606
0.2618,75.302,75.193
0.36652,75.141,75.229
0.47124,74.869,74.629
0.57596,74.76,75.13
0.68068,74.844,76.07
0.7854,75.028,75.058
0.89012,75.206,74.202
0.99484,75.208,74.682
1.0996,75.053,74.988
1.2043,74.856,75.06
1.309,74.744,74.83
1.4137,74.81,75.234
1.5184,74.97,75.397
1.6232,75.139,74.827
1.7279,75.244,74.876
1.8326,75.251,75.159
1.9373,75.124,75.407
2.042,74.908,75.065
2.1468,74.664,74.507
2.2515,74.615,74.928
2.3562,74.777,75.648
2.4609,75.022,75.183
2.5656,75.202,74.345
2.6704,75.189,75.165
2.7751,75.089,75.317
2.8798,75.003,74.714
2.9845,75.019,75.139
3.0892,75.067,74.869
3.194,75.076,74.568
3.2987,75.048,75.341
3.4034,75,75.445
3.5081,74.994,74.976
3.6128,75.006,75.101
3.7176,75.011,74.851
3.8223,74.99,74.306
3.927,74.963,75.259
4.0317,74.937,75.603
4.1364,74.915,75.053
4.2412,74.894,74.108
4.3459,74.929,74.436
4.4506,75.045,75.718
4.5553,75.181,75.889
4.66,75.261,75.146
4.7647,75.143,74.635
4.8695,74.939,74.414
4.9742,74.793,74.882
5.0789,74.846,75.133
5.1836,74.987,74.642
5.2883,75.018,75.233
5.3931,74.947,75.544
5.4978,74.821,75.306
5.6025,74.927,74.618
5.7072,75.168,74.073
5.8119,75.34,75.23
5.9167,75.231,75.602
6.0214,74.882,74.74
6.1261,74.644,74.93
6.2308,74.655,75.143


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_194.csv <==
x,qOut,qIn
0.05236,75.398,74.418
0.15708,75.267,74.879
0.2618,74.962,75.873
0.36652,74.709,75.478
0.47124,74.735,74.925
0.57596,75.014,74.685
0.68068,75.239,74.378
0.7854,75.263,75.334
0.89012,74.99,75.386
0.99484,74.701,74.476
1.0996,74.614,75.131
1.2043,74.736,75.028
1.309,75.03,75.31
1.4137,75.255,75.173
1.5184,75.3,74.326
1.6232,75.18,75.022
1.7279,74.932,75.38
1.8326,74.79,74.807
1.9373,74.84,75.049
2.042,75.007,75.056
2.1468,75.186,74.549
2.2515,75.181,75.038
2.3562,75.05,75.849
2.4609,74.906,74.737
2.5656,74.867,74.073
2.6704,74.939,75.106
2.7751,75.028,75.812
2.8798,75.085,75.223
2.9845,75.077,74.568
3.0892,75.042,74.865
3.194,75.006,75.418
3.2987,74.984,75.513
3.4034,74.992,74.563
3.5081,74.992,74.744
3.6128,74.946,75.016
3.7176,74.884,74.877
3.8223,74.846,74.41
3.927,74.933,75.468
4.0317,75.072,76.153
4.1364,75.173,74.882
4.2412,75.148,74.492
4.3459,75.074,75.275
4.4506,75.035,74.893
4.5553,75.012,74.864
4.66,74.96,74.911
4.7647,74.817,74.489
4.8695,74.745,74.701
4.9742,74.821,75.395
5.0789,75.092,75.754
5.1836,75.309,75.118
5.2883,75.309,74.918
5.3931,75.138,74.756
5.4978,74.887,74.593
5.6025,74.795,74.843
5.7072,74.813,75.403
5.8119,74.858,75.517
5.9167,74.843,74.826
6.0214,74.869,74.472
6.1261,75.023,74.884
6.2308,75.233,75.041


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_195.csv <==
x,qOut,qIn
0.05236,74.675,74.519
0.15708,74.769,75.002
0.2618,75.053,75.048
0.36652,75.32,74.793
0.47124,75.367,74.588
0.57596,75.103,75.087
0.68068,74.797,75.586
0.7854,74.656,75.475
0.89012,74.852,74.918
0.99484,75.152,74.979
1.0996,75.284,74.873
1.2043,75.204,75.021
1.309,74.922,74.64
1.4137,74.733,74.809
1.5184,74.721,75.375
1.6232,74.842,74.503
1.7279,75.03,75.265
1.8326,75.187,76.118
1.9373,75.271,74.7
2.042,75.26,74.462
2.1468,75.135,75.022
2.2515,74.969,74.679
2.3562,74.858,75.078
2.4609,74.824,75.428
2.5656,74.87,75.344
2.6704,74.911,74.909
2.7751,74.958,74.503
2.8798,75.022,75.013
2.9845,75.114,75.429
3.0892,75.142,75.262
3.194,75.062,74.349
3.2987,74.938,74.342
3.4034,74.854,74.99
3.5081,74.942,75.294
3.6128,75.095,75.749
3.7176,75.197,75.1
3.8223,75.14,74.251
3.927,75.012,75.119
4.0317,74.947,75.629
4.1364,74.946,74.946
4.2412,74.981,74.383
4.3459,74.901,74.858
4.4506,74.804,74.958
4.5553,74.795,75.023
4.66,74.972,74.956
4.7647,75.193,75.055
4.8695,75.264,75.744
4.9742,75.177,75.463
5.0789,74.967,74.271
5.1836,74.885,74.177
5.2883,74.898,75.046
5.3931,74.913,75.992
5.4978,74.828,75.292
5.6025,74.744,74.578
5.7072,74.821,74.912
5.8119,75.032,75.149
5.9167,75.313,74.231
6.0214,75.374,74.862
6.1261,75.183,76.018
6.2308,74.892,75.267


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_196.csv <==
x,qOut,qIn
0.05236,74.693,74.867
0.15708,74.719,75.363
0.2618,74.913,74.995
0.36652,75.159,74.263
0.47124,75.343,75.164
0.57596,75.344,75.814
0.68068,75.187,75.32
0.7854,74.979,74.592
0.89012,74.834,74.508
0.99484,74.866,75.116
1.0996,74.976,75.366
1.2043,75.058,75.333
1.309,75.014,74.27
1.4137,74.908,74.3
1.5184,74.875,75.641
1.6232,74.941,75.841
1.7279,75.104,74.811
1.8326,75.181,74.211
1.9373,75.122,74.617
2.042,74.994,75.262
2.1468,74.886,75.441
2.2515,74.901,75.677
2.3562,74.961,75.149
2.4609,75.009,74.752
2.5656,74.997,74.57
2.6704,75.017,74.684
2.7751,75.057,75.117
2.8798,75.051,75.142
2.9845,74.922,74.843
3.0892,74.761,75.019
3.194,74.789,74.975
3.2987,75.009,75.194
3.4034,75.375,75.263
3.5081,75.474,74.894
3.6128,75.239,74.864
3.7176,74.874,75.296
3.8223,74.63,74.74
3.927,74.726,74.463
4.0317,74.93,74.991
4.1364,75.079,75.994
4.2412,75.047,74.84
4.3459,75.003,74.156
4.4506,75.037,75.063
4.5553,75.112,75.162
4.66,75.166,75.138
4.7647,75.088,75.207
4.8695,74.955,74.751
4.9742,74.857,75.121
5.0789,74.879,74.87
5.1836,75.01,73.878
5.2883,75.13,75.035
5.3931,75.163,75.703
5.4978,75.049,74.835
5.6025,74.889,75.182
5.7072,74.83,75.829
5.8119,74.895,74.965
5.9167,75.076,74.487
6.0214,75.157,75.162
6.1261,75.062,75.194
6.2308,74.872,74.865


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_197.csv <==
x,qOut,qIn
0.05236,74.852,74.639
0.15708,75.088,75.439
0.2618,75.178,75.279
0.36652,75.1,74.894
0.47124,74.884,75.52
0.57596,74.836,75.174
0.68068,74.953,74.582
0.7854,75.105,74.708
0.89012,75.148,75.26
0.99484,75.01,75.365
1.0996,74.843,74.535
1.2043,74.763,75.015
1.309,74.861,75.417
1.4137,75.064,74.699
1.5184,75.233,74.33
1.6232,75.289,74.958
1.7279,75.172,75.345
1.8326,74.978,74.734
1.9373,74.853,74.522
2.042,74.847,74.953
2.1468,74.982,75.659
2.2515,75.099,75.54
2.3562,75.118,74.743
2.4609,75.05,74.72
2.5656,74.928,75.382
2.6704,74.852,74.667
2.7751,74.832,74.278
2.8798,74.849,74.858
2.9845,74.878,75.728
3.0892,74.909,75.832
3.194,74.979,74.663
3.2987,75.09,73.757
3.4034,75.235,75.145
3.5081,75.288,75.827
3.6128,75.169,75.32
3.7176,74.943,75.108
3.8223,74.701,74.499
3.927,74.692,74.365
4.0317,74.89,75.453
4.1364,75.134,75.155
4.2412,75.253,74.673
4.3459,75.108,75.035
4.4506,74.881,74.787
4.5553,74.756,75.127
4.66,74.898,75.766
4.7647,75.178,75.358
4.8695,75.32,74.434
4.9742,75.248,74.445
5.0789,74.94,74.958
5.1836,74.741,75.078
5.2883,74.743,75.342
5.3931,74.856,75.28
5.4978,74.955,74.318
5.6025,74.994,74.537
5.7072,75.08,75.779
5.8119,75.19,75.041
5.9167,75.267,74.72
6.0214,75.11,75.643
6.1261,74.868,75.183
6.2308,74.725,74.311


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_198.csv <==
x,qOut,qIn
0.05236,75.222,73.811
0.15708,75.234,74.06
0.2618,75.084,76.523
0.36652,74.928,75.973
0.47124,74.909,74.164
0.57596,75.014,74.648
0.68068,75.116,75.217
0.7854,75.149,75.225
0.89012,75.061,74.868
0.99484,74.917,75.148
1.0996,74.813,75.082
1.2043,74.8,75.15
1.309,74.915,74.88
1.4137,75.087,74.682
1.5184,75.191,75.155
1.6232,75.174,74.924
1.7279,75.001,74.445
1.8326,74.841,75.231
1.9373,74.83,75.494
2.042,74.946,75.156
2.1468,75.135,75.064
2.2515,75.195,75.163
2.3562,75.132,75.294
2.4609,75.014,74.705
2.5656,74.923,74.55
2.6704,74.867,75.078
2.7751,74.824,75.016
2.8798,74.822,75.18
2.9845,74.895,75.206
3.0892,75.071,74.488
3.194,75.242,74.928
3.2987,75.323,75.626
3.4034,75.243,75.032
3.5081,75.051,74.332
3.6128,74.867,74.347
3.7176,74.765,75.193
3.8223,74.803,75.654
3.927,74.928,75.236
4.0317,75.055,74.826
4.1364,75.133,74.346
4.2412,75.125,74.788
4.3459,75.073,75.653
4.4506,74.998,75.727
4.5553,74.913,75.028
4.66,74.822,74.805
4.7647,74.796,74.768
4.8695,74.893,74.394
4.9742,75.056,74.774
5.0789,75.204,75.276
5.1836,75.122,75.01
5.2883,74.919,75.312
5.3931,74.787,74.931
5.4978,74.921,74.815
5.6025,75.239,75.278
5.7072,75.384,74.962
5.8119,75.252,75.228
5.9167,74.8,74.915
6.0214,74.534,74.307
6.1261,74.628,75.327
6.2308,74.926,75.624


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_199.csv <==
x,qOut,qIn
0.05236,74.968,75.096
0.15708,74.995,75.02
0.2618,74.988,74.411
0.36652,75.015,74.649
0.47124,75.14,75.435
0.57596,75.206,75.292
0.68068,75.118,75.509
0.7854,74.951,75.585
0.89012,74.816,74.096
0.99484,74.886,74.283
1.0996,75.017,75.269
1.2043,75.076,75.48
1.309,74.946,74.508
1.4137,74.779,74.661
1.5184,74.777,75.589
1.6232,74.95,75.36
1.7279,75.271,74.435
1.8326,75.437,74.829
1.9373,75.332,75.62
2.042,75.048,75.247
2.1468,74.718,74.179
2.2515,74.655,74.999
2.3562,74.81,75.273
2.4609,75.024,75.548
2.5656,75.13,75.329
2.6704,75.085,74.655
2.7751,75.017,74.518
2.8798,74.986,75.035
2.9845,75.028,75.114
3.0892,75.019,74.747
3.194,74.942,74.555
3.2987,74.865,75.329
3.4034,74.863,75.864
3.5081,75.007,74.651
3.6128,75.189,74.076
3.7176,75.292,74.637
3.8223,75.208,75.123
3.927,74.965,75.298
4.0317,74.756,75.56
4.1364,74.691,74.989
4.2412,74.844,74.534
4.3459,75.064,74.915
4.4506,75.196,75.282
4.5553,75.187,75.632
4.66,75.005,74.885
4.7647,74.78,74.58
4.8695,74.683,74.783
4.9742,74.763,74.88
5.0789,75.042,75.649
5.1836,75.26,75.032
5.2883,75.256,74.062
5.3931,75.092,74.998
5.4978,74.877,75.641
5.6025,74.913,74.948
5.7072,75.086,74.927
5.8119,75.216,75.213
5.9167,75.126,74.686
6.0214,74.919,74.546
6.1261,74.816,75.239
6.2308,74.841,75.215


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_200.csv <==
x,qOut,qIn
0.05236,75.203,75.8
0.15708,75.124,74.849
0.2618,74.965,74.397
0.36652,74.829,75.063
0.47124,74.83,74.707
0.57596,74.982,74.941
0.68068,75.084,75.526
0.7854,75.058,74.961
0.89012,74.855,74.913
0.99484,74.774,75.104
1.0996,74.912,74.652
1.2043,75.137,74.926
1.309,75.279,75.798
1.4137,75.125,75.037
1.5184,74.886,74.085
1.6232,74.753,74.891
1.7279,74.893,75.376
1.8326,75.105,74.621
1.9373,75.162,75.062
2.042,75.066,75.597
2.1468,74.867,74.892
2.2515,74.853,74.69
2.3562,74.987,74.753
2.4609,75.13,74.6
2.5656,75.136,74.662
2.6704,74.981,75.014
2.7751,74.845,76.216
2.8798,74.826,75.82
2.9845,74.988,73.885
3.0892,75.175,74.221
3.194,75.238,75.339
3.2987,75.146,75.385
3.4034,74.897,74.508
3.5081,74.673,74.778
3.6128,74.624,75.604
3.7176,74.766,75.889
3.8223,75.085,74.665
3.927,75.356,74.275
4.0317,75.39,75.273
4.1364,75.186,75.291
4.2412,74.791,74.828
4.3459,74.583,74.924
4.4506,74.667,74.698
4.5553,74.922,75.085
4.66,75.189,75.229
4.7647,75.284,74.93
4.8695,75.256,74.716
4.9742,75.165,74.992
5.0789,75.061,75.573
5.1836,74.949,75.502
5.2883,74.871,74.778
5.3931,74.852,74.563
5.4978,74.909,74.785
5.6025,74.967,74.968
5.7072,74.983,75.13
5.8119,74.973,75.357
5.9167,74.963,74.913
6.0214,75.004,74.099
6.1261,75.084,74.703
6.2308,75.163,75.509


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_201.csv <==
x,qOut,qIn
0.05236,75.17,75.482
0.15708,75.276,74.902
0.2618,75.172,73.909
0.36652,74.955,74.92
0.47124,74.744,75.35
0.57596,74.664,74.672
0.68068,74.713,75.276
0.7854,74.87,75.581
0.89012,75.111,75.208
0.99484,75.326,74.915
1.0996,75.359,74.345
1.2043,75.2,74.906
1.309,74.873,75.388
1.4137,74.668,74.834
1.5184,74.691,74.56
1.6232,74.877,75.204
1.7279,75.131,75.107
1.8326,75.286,74.441
1.9373,75.301,75.007
2.042,75.196,75.619
2.1468,75.002,75.037
2.2515,74.853,74.966
2.3562,74.823,74.872
2.4609,74.886,74.486
2.5656,75,75.418
2.6704,75.033,75.864
2.7751,74.991,74.717
2.8798,74.934,74.679
2.9845,74.927,75.002
3.0892,75.013,74.804
3.194,75.11,74.444
3.2987,75.148,74.678
3.4034,75.066,75.917
3.5081,74.929,75.454
3.6128,74.872,74.516
3.7176,74.927,74.559
3.8223,75.107,74.926
3.927,75.211,75.548
4.0317,75.128,75.787
4.1364,74.921,74.831
4.2412,74.686,73.771
4.3459,74.689,74.816
4.4506,74.884,75.617
4.5553,75.115,75.524
4.66,75.217,74.847
4.7647,75.113,74.665
4.8695,74.984,74.954
4.9742,74.943,75.019
5.0789,75.082,75.455
5.1836,75.18,75.311
5.2883,75.081,74.655
5.3931,74.866,74.898
5.4978,74.663,75.441
5.6025,74.776,74.564
5.7072,75.052,74.336
5.8119,75.268,74.562
5.9167,75.208,75.458
6.0214,74.969,75.585
6.1261,74.85,74.993
6.2308,74.915,74.993


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_202.csv <==
x,qOut,qIn
0.05236,74.768,74.94
0.15708,74.771,75.2
0.2618,74.921,74.949
0.36652,75.117,75.044
0.47124,75.245,74.926
0.57596,75.158,74.782
0.68068,74.971,75.231
0.7854,74.821,75.254
0.89012,74.835,75.09
0.99484,74.971,74.832
1.0996,75.093,74.517
1.2043,75.142,74.585
1.309,75.083,75.603
1.4137,75.006,75.679
1.5184,74.971,74.385
1.6232,74.985,74.425
1.7279,75.045,75.275
1.8326,75.095,75.196
1.9373,75.092,75.833
2.042,75.028,75.304
2.1468,74.9,73.907
2.2515,74.808,74.399
2.3562,74.823,75.103
2.4609,74.917,75.576
2.5656,75.043,75.654
2.6704,75.057,75.445
2.7751,75.022,74.107
2.8798,75.027,74.226
2.9845,75.162,75.73
3.0892,75.281,74.947
3.194,75.175,74.28
3.2987,74.896,75.372
3.4034,74.557,75.906
3.5081,74.61,74.703
3.6128,74.975,74.256
3.7176,75.36,74.801
3.8223,75.459,75.739
3.927,75.142,75.027
4.0317,74.769,74.172
4.1364,74.59,75.019
4.2412,74.795,75.315
4.3459,75.099,75.026
4.4506,75.267,75.104
4.5553,75.267,74.92
4.66,75.11,75.034
4.7647,74.969,75.272
4.8695,74.893,75.061
4.9742,74.88,74.963
5.0789,74.92,74.576
5.1836,74.965,74.597
5.2883,75.001,75.069
5.3931,75.029,75.032
5.4978,75.059,75.261
5.6025,75.091,75.53
5.7072,75.101,74.909
5.8119,75.088,74.583
5.9167,75.056,74.788
6.0214,75.029,74.972
6.1261,74.971,75.293
6.2308,74.882,75.094


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_203.csv <==
x,qOut,qIn
0.05236,74.903,75.358
0.15708,75.101,75.958
0.2618,75.156,75.11
0.36652,75.057,74.198
0.47124,74.847,74.606
0.57596,74.844,75.007
0.68068,74.999,75.61
0.7854,75.144,75.277
0.89012,75.097,74.829
0.99484,74.899,75.204
1.0996,74.811,74.659
1.2043,74.887,74.806
1.309,75.131,75.095
1.4137,75.197,74.926
1.5184,75.049,75.302
1.6232,74.842,75.123
1.7279,74.762,75.025
1.8326,74.944,75.003
1.9373,75.162,74.484
2.042,75.256,74.947
2.1468,75.093,75.234
2.2515,74.869,74.972
2.3562,74.795,75.298
2.4609,74.885,74.973
2.5656,75.103,74.257
2.6704,75.204,74.978
2.7751,75.148,75.724
2.8798,75.006,75.253
2.9845,74.858,74.683
3.0892,74.824,74.935
3.194,74.905,75.169
3.2987,75.036,74.853
3.4034,75.151,74.684
3.5081,75.122,75.392
3.6128,74.98,75.383
3.7176,74.841,75.327
3.8223,74.828,75.28
3.927,74.993,74.591
4.0317,75.162,74.055
4.1364,75.217,75.188
4.2412,75.064,74.852
4.3459,74.856,74.334
4.4506,74.773,75.192
4.5553,74.848,75.667
4.66,75.075,75.326
4.7647,75.272,75.492
4.8695,75.328,74.998
4.9742,75.223,74.018
5.0789,74.959,74.876
5.1836,74.706,75.798
5.2883,74.605,75.515
5.3931,74.67,74.622
5.4978,74.882,74.371
5.6025,75.098,75.08
5.7072,75.259,75.479
5.8119,75.329,74.91
5.9167,75.277,75.05
6.0214,75.082,75.575
6.1261,74.875,74.606
6.2308,74.778,74.139


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_204.csv <==
x,qOut,qIn
0.05236,75.028,74.649
0.15708,75.034,74.526
0.2618,75.028,74.939
0.36652,75.004,75.519
0.47124,74.954,75.455
0.57596,74.894,74.97
0.68068,74.89,75.337
0.7854,74.954,74.633
0.89012,75.09,74.21
0.99484,75.149,75.232
1.0996,75.06,75.451
1.2043,74.893,75.058
1.309,74.744,74.93
1.4137,74.824,74.594
1.5184,75.077,74.741
1.6232,75.333,75.713
1.7279,75.419,75.71
1.8326,75.192,74.577
1.9373,74.857,74.095
2.042,74.627,74.975
2.1468,74.702,76.034
2.2515,74.958,75.04
2.3562,75.125,74.096
2.4609,75.135,75.018
2.5656,74.969,74.986
2.6704,74.926,74.436
2.7751,75.037,75.255
2.8798,75.177,75.449
2.9845,75.196,74.728
3.0892,75.032,75.31
3.194,74.902,75.56
3.2987,74.893,74.674
3.4034,75.057,74.283
3.5081,75.115,74.792
3.6128,75.003,75.09
3.7176,74.84,75.523
3.8223,74.773,75.118
3.927,74.917,74.785
4.0317,75.113,75.303
4.1364,75.244,75.065
4.2412,75.221,74.376
4.3459,75.086,74.746
4.4506,74.895,75.667
4.5553,74.726,75.378
4.66,74.655,74.446
4.7647,74.797,75.054
4.8695,75.068,75.328
4.9742,75.309,75.124
5.0789,75.355,74.788
5.1836,75.15,74.588
5.2883,74.902,75.372
5.3931,74.761,75.381
5.4978,74.847,74.809
5.6025,75.006,74.917
5.7072,75.102,74.743
5.8119,75.112,75.104
5.9167,75.041,74.866
6.0214,74.997,74.897
6.1261,74.992,75.397
6.2308,75.01,75.155


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_205.csv <==
x,qOut,qIn
0.05236,74.569,74.855
0.15708,74.649,74.592
0.2618,74.891,75.253
0.36652,75.089,75.625
0.47124,75.066,74.724
0.57596,74.97,74.688
0.68068,74.956,75.272
0.7854,75.023,75.131
0.89012,75.13,74.869
0.99484,75.096,75.02
1.0996,74.974,75.134
1.2043,74.87,75.294
1.309,74.89,74.686
1.4137,75.021,74.153
1.5184,75.129,74.687
1.6232,75.156,76.093
1.7279,75.065,74.559
1.8326,74.969,73.925
1.9373,74.944,75.793
2.042,74.985,75.895
2.1468,75.073,74.595
2.2515,75.097,74.536
2.3562,75.022,75.046
2.4609,74.892,74.994
2.5656,74.765,75.479
2.6704,74.767,75.279
2.7751,74.887,74.233
2.8798,75.047,74.432
2.9845,75.168,75.682
3.0892,75.176,75.786
3.194,75.104,75.018
3.2987,75.006,74.359
3.4034,74.934,75.219
3.5081,74.923,75.509
3.6128,74.951,74.614
3.7176,74.981,74.572
3.8223,74.975,74.802
3.927,74.923,74.845
4.0317,74.908,75.465
4.1364,74.973,75.641
4.2412,75.146,74.941
4.3459,75.274,74.35
4.4506,75.242,74.298
4.5553,75.084,74.889
4.66,74.871,75.683
4.7647,74.787,75.68
4.8695,74.813,75.242
4.9742,74.9,75.118
5.0789,75.004,74.224
5.1836,75.146,74.536
5.2883,75.219,74.999
5.3931,75.142,75.304
5.4978,74.841,75.009
5.6025,74.583,74.478
5.7072,74.641,74.914
5.8119,74.966,75.472
5.9167,75.443,75.104
6.0214,75.579,74.993
6.1261,75.316,74.842
6.2308,74.886,75.038


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_206.csv <==
x,qOut,qIn
0.05236,75.098,74.512
0.15708,75.013,75.015
0.2618,74.954,74.614
0.36652,74.942,75.44
0.47124,74.979,75.611
0.57596,74.991,74.4
0.68068,74.977,74.568
0.7854,74.969,75.297
0.89012,75.007,75.34
0.99484,75.069,74.596
1.0996,75.068,74.434
1.2043,74.999,75.207
1.309,74.878,75.602
1.4137,74.88,75.251
1.5184,75.013,74.669
1.6232,75.173,73.958
1.7279,75.237,75.064
1.8326,75.111,75.867
1.9373,74.927,75.318
2.042,74.804,75.413
2.1468,74.839,74.889
2.2515,74.966,74.128
2.3562,75.09,74.533
2.4609,75.149,75.262
2.5656,75.097,74.821
2.6704,74.915,74.614
2.7751,74.734,75.562
2.8798,74.694,75.552
2.9845,74.925,74.369
3.0892,75.303,74.905
3.194,75.491,76.041
3.2987,75.372,75.385
3.4034,74.884,74.267
3.5081,74.534,74.53
3.6128,74.556,75.269
3.7176,74.823,75.431
3.8223,75.144,74.572
3.927,75.21,74.824
4.0317,75.142,75.508
4.1364,75.069,75.002
4.2412,75.112,74.692
4.3459,75.187,75.154
4.4506,75.163,75.015
4.5553,75.041,74.79
4.66,74.85,74.986
4.7647,74.788,74.693
4.8695,74.874,75.136
4.9742,75.019,75.504
5.0789,75.122,74.971
5.1836,75.087,74.762
5.2883,74.993,75.044
5.3931,74.916,75.074
5.4978,74.919,74.927
5.6025,74.942,74.785
5.7072,74.94,75.223
5.8119,74.93,75.165
5.9167,74.939,74.478
6.0214,75.015,74.801
6.1261,75.099,75.811
6.2308,75.142,75.302


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_207.csv <==
x,qOut,qIn
0.05236,75.022,75.395
0.15708,74.955,75.102
0.2618,74.975,74.558
0.36652,75.044,74.088
0.47124,75.112,75.253
0.57596,75.11,76.026
0.68068,75.055,75.378
0.7854,74.975,74.633
0.89012,74.894,74.724
0.99484,74.872,74.963
1.0996,74.916,75.007
1.2043,74.975,75.403
1.309,74.984,74.623
1.4137,74.871,74.246
1.5184,74.776,75.117
1.6232,74.805,75.086
1.7279,75.043,75.317
1.8326,75.284,75.66
1.9373,75.311,75.047
2.042,75.15,75.042
2.1468,74.875,75.054
2.2515,74.824,74.258
2.3562,74.923,74.51
2.4609,75.014,75.349
2.5656,74.931,75.291
2.6704,74.783,74.536
2.7751,74.805,74.828
2.8798,75.001,75.896
2.9845,75.321,75.209
3.0892,75.433,74.02
3.194,75.283,74.267
3.2987,74.996,75.598
3.4034,74.728,74.805
3.5081,74.675,74.266
3.6128,74.787,76.005
3.7176,74.967,75.582
3.8223,75.125,74.779
3.927,75.207,74.91
4.0317,75.189,74.545
4.1364,75.079,74.937
4.2412,74.891,75.576
4.3459,74.733,75.231
4.4506,74.721,74.728
4.5553,74.858,74.623
4.66,75.125,74.945
4.7647,75.312,75.119
4.8695,75.292,74.994
4.9742,75.109,75.164
5.0789,74.841,74.891
5.1836,74.764,74.747
5.2883,74.888,75.162
5.3931,75.084,75.231
5.4978,75.211,75.044
5.6025,75.125,75.102
5.7072,74.944,74.762
5.8119,74.804,75.253
5.9167,74.833,75.231
6.0214,74.986,74.302
6.1261,75.101,74.579
6.2308,75.123,75.212


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_208.csv <==
x,qOut,qIn
0.05236,75.251,74.616
0.15708,75.242,74.654
0.2618,75.054,75.156
0.36652,74.834,75.041
0.47124,74.722,75.105
0.57596,74.765,74.626
0.68068,74.907,74.645
0.7854,75.086,75.724
0.89012,75.248,75.68
0.99484,75.312,74.462
1.0996,75.242,74.373
1.2043,75.087,74.997
1.309,74.91,74.894
1.4137,74.836,75.016
1.5184,74.85,75.076
1.6232,74.906,74.863
1.7279,74.957,75.066
1.8326,75.033,75.414
1.9373,75.14,75.189
2.042,75.214,74.689
2.1468,75.178,74.984
2.2515,74.969,75.526
2.3562,74.763,75.089
2.4609,74.686,74.392
2.5656,74.839,74.709
2.6704,75.036,75.434
2.7751,75.125,75.469
2.8798,75.112,74.441
2.9845,75.038,75.091
3.0892,75.046,75.774
3.194,75.086,74.834
3.2987,75.101,75.126
3.4034,75.04,74.847
3.5081,74.957,74.454
3.6128,74.909,74.881
3.7176,74.902,74.947
3.8223,74.935,75.657
3.927,74.976,75.687
4.0317,75.022,74.462
4.1364,75.068,74.005
4.2412,75.112,74.571
4.3459,75.14,75.47
4.4506,75.107,76.128
4.5553,75.014,75.087
4.66,74.864,74.445
4.7647,74.816,75.179
4.8695,74.929,75.056
4.9742,75.1,74.339
5.0789,75.196,75.398
5.1836,75.004,75.759
5.2883,74.734,74.945
5.3931,74.612,74.44
5.4978,74.845,75.004
5.6025,75.239,74.881
5.7072,75.43,74.775
5.8119,75.33,74.91
5.9167,74.916,75.128
6.0214,74.667,75.438
6.1261,74.738,75.428
6.2308,74.994,75.188


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_209.csv <==
x,qOut,qIn
0.05236,74.872,75.282
0.15708,75.069,74.57
0.2618,75.188,74.432
0.36652,75.176,75.032
0.47124,75.018,75.755
0.57596,74.905,75.106
0.68068,74.895,74.291
0.7854,74.953,74.664
0.89012,75.029,75.909
0.99484,75.051,75.506
1.0996,75.025,74.803
1.2043,74.973,74.582
1.309,74.914,74.755
1.4137,74.889,74.915
1.5184,74.919,74.942
1.6232,74.98,74.997
1.7279,75.042,75.339
1.8326,75.046,75.499
1.9373,75.05,75.252
2.042,75.09,74.328
2.1468,75.197,74.036
2.2515,75.218,74.676
2.3562,75.061,76.075
2.4609,74.824,75.345
2.5656,74.637,74.666
2.6704,74.754,75.737
2.7751,75.052,75.05
2.8798,75.324,74.444
2.9845,75.371,75.644
3.0892,75.119,75.545
3.194,74.782,74.169
3.2987,74.558,74.283
3.4034,74.62,75.829
3.5081,74.9,75.532
3.6128,75.179,74.401
3.7176,75.33,74.352
3.8223,75.254,74.721
3.927,75.101,75.218
4.0317,75.011,75.726
4.1364,74.995,75.178
4.2412,75.025,75.035
4.3459,74.987,74.918
4.4506,74.95,74.423
4.5553,74.95,74.907
4.66,75.011,75.571
4.7647,74.975,75.139
4.8695,74.856,74.725
4.9742,74.777,74.663
5.0789,74.877,74.981
5.1836,75.149,75.208
5.2883,75.323,75.012
5.3931,75.286,75.22
5.4978,74.971,75.027
5.6025,74.75,74.443
5.7072,74.796,75.119
5.8119,75,75.357
5.9167,75.204,74.833
6.0214,75.134,74.949
6.1261,74.939,74.871
6.2308,74.797,75.169


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_210.csv <==
x,qOut,qIn
0.05236,75.129,75.668
0.15708,75.092,74.729
0.2618,74.986,74.853
0.36652,74.895,74.862
0.47124,74.904,75.041
0.57596,75.002,75.519
0.68068,75.059,74.832
0.7854,75.034,73.988
0.89012,74.904,75.017
0.99484,74.863,75.79
1.0996,74.966,75.397
1.2043,75.128,75.353
1.309,75.24,74.772
1.4137,75.166,74.479
1.5184,75.016,75.058
1.6232,74.887,75.285
1.7279,74.863,74.758
1.8326,74.849,74.393
1.9373,74.823,75.201
2.042,74.842,75.499
2.1468,74.98,74.808
2.2515,75.234,74.909
2.3562,75.392,74.998
2.4609,75.358,75.196
2.5656,75.072,75.019
2.6704,74.821,74.406
2.7751,74.767,74.602
2.8798,74.855,75.56
2.9845,74.986,75.712
3.0892,74.998,74.83
3.194,74.98,74.634
3.2987,74.99,74.779
3.4034,75.066,74.865
3.5081,75.084,75.517
3.6128,75.002,75.216
3.7176,74.884,75.085
3.8223,74.809,75.162
3.927,74.892,74.747
4.0317,75.069,74.247
4.1364,75.226,74.837
4.2412,75.251,75.123
4.3459,75.067,75.207
4.4506,74.849,75.279
4.5553,74.756,74.776
4.66,74.929,75.285
4.7647,75.216,75.4
4.8695,75.335,74.586
4.9742,75.218,74.296
5.0789,74.851,75.815
5.1836,74.612,75.979
5.2883,74.644,74.235
5.3931,74.861,74.256
5.4978,75.138,75.4
5.6025,75.253,74.968
5.7072,75.207,74.838
5.8119,75.072,75.099
5.9167,74.925,75.276
6.0214,74.88,74.661
6.1261,74.941,74.32
6.2308,75.046,75.399


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_211.csv <==
x,qOut,qIn
0.05236,75.045,74.898
0.15708,74.99,75.372
0.2618,74.873,75.296
0.36652,74.813,75.179
0.47124,74.919,74.976
0.57596,75.077,74.696
0.68068,75.131,74.279
0.7854,75.075,74.817
0.89012,74.933,75.191
0.99484,74.88,75.38
1.0996,74.939,75.486
1.2043,75.064,74.855
1.309,75.202,74.519
1.4137,75.268,74.871
1.5184,75.207,75.298
1.6232,75.033,74.879
1.7279,74.772,74.447
1.8326,74.618,75.236
1.9373,74.684,75.632
2.042,74.914,75.121
2.1468,75.223,75.344
2.2515,75.346,75.253
2.3562,75.232,73.989
2.4609,74.992,74.281
2.5656,74.766,76.337
2.6704,74.727,75.574
2.7751,74.81,73.828
2.8798,74.939,74.129
2.9845,75.046,75.434
3.0892,75.16,75.367
3.194,75.226,75.179
3.2987,75.192,74.85
3.4034,75.006,75.288
3.5081,74.82,75.2
3.6128,74.803,74.755
3.7176,74.921,74.328
3.8223,75.095,75.398
3.927,75.041,75.905
4.0317,74.863,74.9
4.1364,74.749,74.579
4.2412,74.884,74.153
4.3459,75.179,74.854
4.4506,75.341,76.056
4.5553,75.284,75.241
4.66,74.979,74.795
4.7647,74.785,75.161
4.8695,74.824,74.783
4.9742,74.999,74.924
5.0789,75.175,75.194
5.1836,75.136,74.83
5.2883,74.963,74.905
5.3931,74.803,74.732
5.4978,74.802,74.948
5.6025,74.99,75.129
5.7072,75.182,75.103
5.8119,75.254,75.246
5.9167,75.107,74.658
6.0214,74.924,74.511
6.1261,74.875,75.439
6.2308,74.937,75.174


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_212.csv <==
x,qOut,qIn
0.05236,75.009,75.157
0.15708,74.877,73.91
0.2618,74.834,74.577
0.36652,74.875,74.809
0.47124,74.969,75.432
0.57596,74.983,75.831
0.68068,74.96,75.134
0.7854,74.977,74.641
0.89012,75.111,74.52
0.99484,75.302,75.301
1.0996,75.349,75.658
1.2043,75.191,74.713
1.309,74.806,74.336
1.4137,74.547,75.317
1.5184,74.606,75.437
1.6232,74.89,75.18
1.7279,75.259,74.448
1.8326,75.371,74.348
1.9373,75.238,74.997
2.042,75.011,75.193
2.1468,74.865,75.854
2.2515,74.897,75.64
2.3562,74.975,74.334
2.4609,75.025,74.592
2.5656,74.997,75.432
2.6704,74.991,74.812
2.7751,74.979,74.181
2.8798,74.928,75.376
2.9845,74.798,75.491
3.0892,74.753,74.4
3.194,74.909,74.929
3.2987,75.171,75.192
3.4034,75.409,75.036
3.5081,75.328,75.054
3.6128,75.041,74.788
3.7176,74.764,74.848
3.8223,74.716,75.383
3.927,74.885,74.827
4.0317,75.063,74.372
4.1364,75.157,75.224
4.2412,75.108,75.695
4.3459,75.022,74.813
4.4506,74.955,74.814
4.5553,74.927,75.094
4.66,74.952,74.814
4.7647,74.992,74.783
4.8695,74.996,74.887
4.9742,74.96,75.267
5.0789,74.893,75.311
5.1836,74.907,74.622
5.2883,75.018,74.545
5.3931,75.155,74.948
5.4978,75.237,75.276
5.6025,75.151,74.984
5.7072,74.973,74.754
5.8119,74.82,74.721
5.9167,74.807,75.412
6.0214,74.94,75.361
6.1261,75.072,74.914
6.2308,75.117,75.545


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_213.csv <==
x,qOut,qIn
0.05236,75.123,74.719
0.15708,75.146,73.958
0.2618,75.136,74.777
0.36652,75.096,75.342
0.47124,75.031,75.3
0.57596,74.916,75.645
0.68068,74.803,75.349
0.7854,74.766,74.197
0.89012,74.876,75.156
0.99484,75.086,75.645
1.0996,75.199,74.828
1.2043,75.141,74.399
1.309,74.872,74.558
1.4137,74.691,75.188
1.5184,74.77,75.558
1.6232,75.031,75.264
1.7279,75.348,74.626
1.8326,75.401,74.626
1.9373,75.219,75.421
2.042,74.964,75.462
2.1468,74.812,74.264
2.2515,74.824,74.582
2.3562,74.867,75.522
2.4609,74.902,75.062
2.5656,74.913,74.29
2.6704,75.019,74.869
2.7751,75.141,75.798
2.8798,75.192,75.741
2.9845,75.092,74.766
3.0892,74.957,74.767
3.194,74.907,74.776
3.2987,74.926,74.476
3.4034,74.962,75.073
3.5081,74.888,75.828
3.6128,74.801,75.449
3.7176,74.795,74.545
3.8223,74.95,74.633
3.927,75.182,74.897
4.0317,75.32,75.37
4.1364,75.285,75.183
4.2412,75.02,74.785
4.3459,74.733,75.105
4.4506,74.656,74.951
4.5553,74.807,74.932
4.66,75.153,74.984
4.7647,75.333,74.538
4.8695,75.24,74.913
4.9742,75,75.496
5.0789,74.782,75.041
5.1836,74.831,74.691
5.2883,75.003,75.288
5.3931,75.142,75.234
5.4978,75.108,75.211
5.6025,74.978,75.307
5.7072,74.885,74.373
5.8119,74.862,74.85
5.9167,74.914,74.786
6.0214,74.964,74.316
6.1261,75.015,75.353
6.2308,75.069,76.054


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_214.csv <==
x,qOut,qIn
0.05236,75.068,75.148
0.15708,74.82,75.026
0.2618,74.769,74.874
0.36652,74.878,74.748
0.47124,75.052,74.938
0.57596,75.074,75.122
0.68068,75.046,74.824
0.7854,75.041,74.829
0.89012,75.118,75.705
0.99484,75.149,75.346
1.0996,75.095,74.234
1.2043,75.004,74.941
1.309,74.94,75.6
1.4137,74.926,74.495
1.5184,74.907,74.656
1.6232,74.883,75.43
1.7279,74.866,74.957
1.8326,74.932,74.787
1.9373,75.041,75.092
2.042,75.132,74.98
2.1468,75.146,74.882
2.2515,75.089,74.732
2.3562,75.026,74.788
2.4609,74.987,75.308
2.5656,74.99,75.058
2.6704,74.996,74.933
2.7751,75,75.133
2.8798,75.006,75.324
2.9845,75.02,75.249
3.0892,75.011,74.909
3.194,74.957,74.197
3.2987,74.883,74.486
3.4034,74.824,75.502
3.5081,74.85,75.387
3.6128,74.945,74.734
3.7176,75.061,75.341
3.8223,75.154,75.65
3.927,75.202,74.643
4.0317,75.186,73.897
4.1364,75.094,74.242
4.2412,74.913,75.931
4.3459,74.721,75.787
4.4506,74.658,75.234
4.5553,74.766,74.378
4.66,75.057,74.112
4.7647,75.337,75.539
4.8695,75.41,75.778
4.9742,75.246,74.988
5.0789,74.853,74.581
5.1836,74.58,74.939
5.2883,74.623,75.189
5.3931,74.897,74.781
5.4978,75.273,74.976
5.6025,75.353,75.357
5.7072,75.134,74.859
5.8119,74.835,74.636
5.9167,74.705,75.597
6.0214,74.922,75.516
6.1261,75.185,74.596
6.2308,75.289,74.819


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_215.csv <==
x,qOut,qIn
0.05236,75.201,74.176
0.15708,75.099,75.106
0.2618,74.936,75.824
0.36652,74.836,75.09
0.47124,74.903,74.488
0.57596,75.036,74.966
0.68068,75.121,74.67
0.7854,75.135,74.618
0.89012,75.075,75.447
0.99484,75.027,75.474
1.0996,75.008,74.635
1.2043,75.015,74.237
1.309,75.044,75.712
1.4137,75.076,76.111
1.5184,75.053,75.303
1.6232,74.963,74.109
1.7279,74.801,74.245
1.8326,74.723,75.01
1.9373,74.788,75.396
2.042,74.93,75.408
2.1468,75.056,74.558
2.2515,75.053,75.032
2.3562,75.043,75.906
2.4609,75.094,74.907
2.5656,75.259,74.27
2.6704,75.288,75.033
2.7751,75.069,75.35
2.8798,74.752,75.039
2.9845,74.54,75
3.0892,74.723,74.985
3.194,75.079,75.174
3.2987,75.368,75.376
3.4034,75.37,74.594
3.5081,75.154,74.435
3.6128,74.935,75.001
3.7176,74.809,75.521
3.8223,74.835,75.311
3.927,74.911,75.109
4.0317,75.012,74.608
4.1364,75.11,74.616
4.2412,75.178,74.942
4.3459,75.143,75.139
4.4506,75.021,75.432
4.5553,74.887,75.222
4.66,74.822,74.847
4.7647,74.898,74.584
4.8695,75.049,74.507
4.9742,75.176,75.525
5.0789,75.179,75.083
5.1836,75.009,74.522
5.2883,74.83,75.33
5.3931,74.775,74.912
5.4978,74.956,74.852
5.6025,75.188,75.392
5.7072,75.24,74.927
5.8119,75.101,75.165
5.9167,74.814,74.705
6.0214,74.73,74.735
6.1261,74.87,75.695
6.2308,75.084,75.318


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_216.csv <==
x,qOut,qIn
0.05236,74.718,74.942
0.15708,74.959,75.253
0.2618,75.136,74.896
0.36652,75.166,75.269
0.47124,75.006,74.856
0.57596,74.882,74.354
0.68068,74.893,75.084
0.7854,74.998,75.33
0.89012,75.131,75.025
0.99484,75.138,74.962
1.0996,75.043,74.632
1.2043,74.932,75.197
1.309,74.891,75.785
1.4137,74.963,75.048
1.5184,75.048,74.119
1.6232,75.079,74.85
1.7279,74.999,75.948
1.8326,74.901,75.294
1.9373,74.873,74.315
2.042,74.916,74.288
2.1468,75.01,75.192
2.2515,75.069,75.413
2.3562,75.095,75.049
2.4609,75.098,74.753
2.5656,75.086,75.187
2.6704,75.058,75.071
2.7751,75.043,74.43
2.8798,75.045,75.548
2.9845,75.064,75.545
3.0892,75.001,74.591
3.194,74.886,74.251
3.2987,74.81,74.831
3.4034,74.875,75.098
3.5081,75.043,74.57
3.6128,75.126,75.059
3.7176,75.086,75.308
3.8223,74.925,74.993
3.927,74.924,75.438
4.0317,75.072,75.669
4.1364,75.212,74.869
4.2412,75.171,74.291
4.3459,74.916,74.774
4.4506,74.698,74.991
4.5553,74.639,74.715
4.66,74.81,75.895
4.7647,74.995,75.967
4.8695,75.125,74.555
4.9742,75.212,74.012
5.0789,75.287,75.023
5.1836,75.289,75.398
5.2883,75.118,74.834
5.3931,74.847,74.824
5.4978,74.582,75.23
5.6025,74.63,74.946
5.7072,74.933,74.846
5.8119,75.275,74.949
5.9167,75.431,74.86
6.0214,75.233,75.514
6.1261,74.9,75.391
6.2308,74.66,74.426


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_217.csv <==
x,qOut,qIn
0.05236,74.8,74.491
0.15708,75.031,74.869
0.2618,75.239,75.633
0.36652,75.28,75.475
0.47124,75.042,74.599
0.57596,74.824,75.208
0.68068,74.852,75.747
0.7854,75.045,74.909
0.89012,75.267,74.377
0.99484,75.124,74.765
1.0996,74.768,75.181
1.2043,74.483,75.506
1.309,74.554,74.767
1.4137,74.933,74.577
1.5184,75.283,75.269
1.6232,75.445,75.167
1.7279,75.315,74.991
1.8326,75.102,75.267
1.9373,74.934,74.565
2.042,74.845,74.392
2.1468,74.838,76.057
2.2515,74.89,75.429
2.3562,74.992,74.065
2.4609,75.09,74.592
2.5656,75.122,75.696
2.6704,75.05,75.021
2.7751,74.96,74.414
2.8798,74.908,75.068
2.9845,74.933,75.536
3.0892,74.964,74.909
3.194,74.988,74.926
3.2987,75.013,74.742
3.4034,75.053,74.936
3.5081,75.053,75.134
3.6128,74.996,74.802
3.7176,74.931,74.784
3.8223,74.919,75.399
3.927,75.005,75.244
4.0317,75.107,74.928
4.1364,75.164,74.708
4.2412,75.128,75.395
4.3459,75.033,75.205
4.4506,74.924,74.056
4.5553,74.841,74.637
4.66,74.818,75.715
4.7647,74.884,75.163
4.8695,74.999,75.059
4.9742,75.107,74.57
5.0789,75.154,74.794
5.1836,75.127,75.227
5.2883,75.045,74.995
5.3931,74.935,75.544
5.4978,74.825,75.267
5.6025,74.793,74.645
5.7072,74.887,74.229
5.8119,75.046,75.014
5.9167,75.201,75.864
6.0214,75.16,75.454
6.1261,74.972,74.531
6.2308,74.796,74.096


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_218.csv <==
x,qOut,qIn
0.05236,74.811,75.116
0.15708,74.787,75.379
0.2618,74.86,74.838
0.36652,74.972,74.536
0.47124,75.062,74.979
0.57596,75.057,75.231
0.68068,75.005,75.401
0.7854,74.963,75.79
0.89012,74.98,74.623
0.99484,75.015,73.622
1.0996,75.02,74.498
1.2043,74.993,75.807
1.309,74.945,75.522
1.4137,74.899,74.81
1.5184,74.887,74.708
1.6232,74.939,75.212
1.7279,75.091,74.654
1.8326,75.272,74.531
1.9373,75.285,75.406
2.042,75.095,75.151
2.1468,74.709,74.961
2.2515,74.544,74.914
2.3562,74.727,74.842
2.4609,75.08,75.297
2.5656,75.377,75.812
2.6704,75.293,74.782
2.7751,75.012,73.988
2.8798,74.767,74.811
2.9845,74.786,75.083
3.0892,74.96,74.761
3.194,75.056,75.309
3.2987,75.046,75.296
3.4034,74.947,75.326
3.5081,74.996,75.357
3.6128,75.133,74.386
3.7176,75.223,74.7
3.8223,75.126,74.898
3.927,74.863,74.658
4.0317,74.672,75.584
4.1364,74.664,75.301
4.2412,74.908,74.133
4.3459,75.181,74.563
4.4506,75.312,75.675
4.5553,75.276,75.514
4.66,75.075,74.613
4.7647,74.891,75.034
4.8695,74.821,75.763
4.9742,74.859,75.456
5.0789,74.983,74.312
5.1836,75.057,74.435
5.2883,75.024,75.086
5.3931,74.925,75.301
5.4978,74.816,74.9
5.6025,74.853,74.562
5.7072,75.017,75.279
5.8119,75.209,75.263
5.9167,75.323,74.753
6.0214,75.277,75.392
6.1261,75.124,74.976
6.2308,74.944,74.575


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_219.csv <==
x,qOut,qIn
0.05236,75.214,75.074
0.15708,75.131,74.657
0.2618,74.933,75.548
0.36652,74.777,75.308
0.47124,74.823,74.489
0.57596,75.093,74.862
0.68068,75.309,75.47
0.7854,75.311,75.267
0.89012,74.972,74.506
0.99484,74.645,74.843
1.0996,74.63,75.07
1.2043,74.879,75.118
1.309,75.267,74.987
1.4137,75.36,75.096
1.5184,75.192,74.765
1.6232,74.955,74.844
1.7279,74.861,75.485
1.8326,74.955,75.644
1.9373,75.04,74.9
2.042,75.041,74.413
2.1468,74.922,75.266
2.2515,74.873,75.193
2.3562,74.915,74.643
2.4609,74.986,74.724
2.5656,75.013,74.118
2.6704,74.989,74.984
2.7751,75.004,76.444
2.8798,75.074,75.198
2.9845,75.195,74.507
3.0892,75.229,75.441
3.194,75.142,74.964
3.2987,74.986,74.635
3.4034,74.831,74.753
3.5081,74.746,75.048
3.6128,74.731,75.294
3.7176,74.791,75.281
3.8223,74.936,74.95
3.927,75.152,74.789
4.0317,75.299,75.134
4.1364,75.293,74.737
4.2412,75.07,74.794
4.3459,74.829,75.468
4.4506,74.747,75.213
4.5553,74.823,74.805
4.66,75.013,74.815
4.7647,75.137,75.204
4.8695,75.175,74.936
4.9742,75.139,74.499
5.0789,75.043,75.416
5.1836,74.913,75.702
5.2883,74.832,75.008
5.3931,74.845,74.601
5.4978,74.981,74.379
5.6025,75.108,74.849
5.7072,75.117,75.613
5.8119,75.023,76.041
5.9167,74.869,74.818
6.0214,74.835,73.887
6.1261,74.941,74.429
6.2308,75.099,75.591


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_220.csv <==
x,qOut,qIn
0.05236,75.07,75.058
0.15708,75.072,75.604
0.2618,75.043,74.783
0.36652,75.012,74.597
0.47124,74.991,75.276
0.57596,74.984,75.049
0.68068,75.032,74.619
0.7854,75.11,74.82
0.89012,75.179,75.335
0.99484,75.099,75.256
1.0996,74.937,74.939
1.2043,74.815,74.825
1.309,74.856,74.982
1.4137,75.015,74.879
1.5184,75.106,74.96
1.6232,75.078,74.958
1.7279,74.918,74.858
1.8326,74.843,75.2
1.9373,74.905,75.801
2.042,75.034,75.399
2.1468,75.142,74.494
2.2515,75.134,74.621
2.3562,75.052,74.217
2.4609,74.947,74.78
2.5656,74.869,75.528
2.6704,74.844,75.108
2.7751,74.898,75.347
2.8798,75.025,75.372
2.9845,75.211,74.715
3.0892,75.338,74.496
3.194,75.268,74.692
3.2987,75.016,75.787
3.4034,74.626,74.809
3.5081,74.45,73.902
3.6128,74.606,74.929
3.7176,74.962,75.366
3.8223,75.354,75.512
3.927,75.456,75.756
4.0317,75.28,74.781
4.1364,74.996,73.958
4.2412,74.794,75.39
4.3459,74.826,75.936
4.4506,74.931,74.997
4.5553,74.989,74.511
4.66,74.899,75
4.7647,74.828,75.178
4.8695,74.906,74.718
4.9742,75.082,74.642
5.0789,75.27,75.257
5.1836,75.225,75.25
5.2883,75.038,74.699
5.3931,74.881,74.774
5.4978,74.929,75.777
5.6025,75.118,75.008
5.7072,75.198,74.091
5.8119,75.115,75.064
5.9167,74.865,75.89
6.0214,74.755,75.159
6.1261,74.824,74.52
6.2308,74.969,74.552


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_221.csv <==
x,qOut,qIn
0.05236,74.794,74.662
0.15708,74.62,74.407
0.2618,74.771,75.531
0.36652,75.069,75.829
0.47124,75.296,75.135
0.57596,75.211,74.384
0.68068,75.01,74.395
0.7854,74.866,75.253
0.89012,74.927,74.986
0.99484,75.022,74.693
1.0996,75.017,74.963
1.2043,74.953,75.361
1.309,74.905,75.695
1.4137,75.03,75.012
1.5184,75.191,74.271
1.6232,75.249,75.094
1.7279,75.078,75.045
1.8326,74.808,74.316
1.9373,74.672,75.058
2.042,74.723,75.768
2.1468,74.962,74.612
2.2515,75.155,74.421
2.3562,75.235,75.408
2.4609,75.219,74.966
2.5656,75.139,74.886
2.6704,75.024,75.236
2.7751,74.906,75.096
2.8798,74.837,75.499
2.9845,74.87,74.685
3.0892,74.993,74.046
3.194,75.089,74.805
3.2987,75.1,75.511
3.4034,74.99,75.555
3.5081,74.876,75.238
3.6128,74.852,74.74
3.7176,74.922,75.057
3.8223,75.072,75.288
3.927,75.176,74.863
4.0317,75.147,74.343
4.1364,75.002,74.882
4.2412,74.783,75.326
4.3459,74.719,75.192
4.4506,74.868,74.631
4.5553,75.124,74.661
4.66,75.358,74.44
4.7647,75.357,75.108
4.8695,75.173,76.409
4.9742,74.941,75.428
5.0789,74.803,74.061
5.1836,74.827,74.8
5.2883,74.918,75.04
5.3931,74.993,74.935
5.4978,74.983,75.247
5.6025,74.89,75.518
5.7072,74.813,74.912
5.8119,74.834,74.494
5.9167,75.026,75.105
6.0214,75.274,75.302
6.1261,75.339,74.944
6.2308,75.178,74.985


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_222.csv <==
x,qOut,qIn
0.05236,75.041,75.067
0.15708,75.074,74.948
0.2618,74.988,74.904
0.36652,74.865,74.815
0.47124,74.805,74.937
0.57596,74.878,75.069
0.68068,74.974,75.534
0.7854,75.032,74.484
0.89012,75.006,74.69
0.99484,75.002,75.892
1.0996,75.047,75.441
1.2043,75.096,74.593
1.309,75.092,74.796
1.4137,75.008,75.173
1.5184,74.938,75.101
1.6232,74.922,75.066
1.7279,74.984,75.081
1.8326,75.011,74.673
1.9373,74.99,74.517
2.042,74.967,75.305
2.1468,75,75.378
2.2515,75.09,74.327
2.3562,75.135,74.294
2.4609,75.108,75.451
2.5656,75,75.95
2.6704,74.95,74.967
2.7751,74.972,74.597
2.8798,75.011,74.713
2.9845,75.001,74.894
3.0892,74.933,74.728
3.194,74.882,74.651
3.2987,74.867,75.704
3.4034,74.889,75.826
3.5081,74.926,74.835
3.6128,75.028,74.704
3.7176,75.167,74.459
3.8223,75.304,74.97
3.927,75.201,75.548
4.0317,74.901,74.595
4.1364,74.615,74.622
4.2412,74.576,75.438
4.3459,74.893,74.556
4.4506,75.284,74.64
4.5553,75.521,75.698
4.66,75.412,75.388
4.7647,75.058,74.688
4.8695,74.746,74.627
4.9742,74.62,75.042
5.0789,74.781,75.277
5.1836,74.985,75.351
5.2883,75.064,74.717
5.3931,75.026,74.634
5.4978,74.915,74.958
5.6025,74.943,74.9
5.7072,75.072,74.896
5.8119,75.188,75.013
5.9167,75.172,75.095
6.0214,75.031,74.652
6.1261,74.931,75.039
6.2308,74.927,75.414


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_223.csv <==
x,qOut,qIn
0.05236,74.793,75.612
0.15708,74.811,75.213
0.2618,74.965,74.724
0.36652,75.161,75.021
0.47124,75.307,75.052
0.57596,75.206,74.947
0.68068,74.913,74.877
0.7854,74.624,74.637
0.89012,74.551,74.868
0.99484,74.802,75.824
1.0996,75.14,75.485
1.2043,75.379,74.138
1.309,75.368,74.75
1.4137,75.209,75.697
1.5184,75.045,75.108
1.6232,74.928,75.333
1.7279,74.886,74.968
1.8326,74.866,74.201
1.9373,74.895,74.7
2.042,74.97,74.928
2.1468,75.08,75.408
2.2515,75.1,75.51
2.3562,75.016,74.673
2.4609,74.919,74.517
2.5656,74.912,75.258
2.6704,75.08,75.455
2.7751,75.228,74.801
2.8798,75.223,74.554
2.9845,74.954,75.758
3.0892,74.69,75.244
3.194,74.676,74.308
3.2987,74.866,74.684
3.4034,75.154,75.367
3.5081,75.198,75.06
3.6128,75.059,75.02
3.7176,74.904,75.417
3.8223,74.901,74.509
3.927,75.044,74.401
4.0317,75.152,75.062
4.1364,75.158,75.527
4.2412,75.024,74.985
4.3459,74.905,74.389
4.4506,74.884,74.823
4.5553,74.953,75.605
4.66,75.085,75.098
4.7647,75.154,74.503
4.8695,75.105,75.192
4.9742,74.98,75.129
5.0789,74.838,75.368
5.1836,74.831,74.968
5.2883,74.924,74.016
5.3931,75.027,74.942
5.4978,75.045,76.007
5.6025,74.986,75.374
5.7072,74.966,74.581
5.8119,75.012,74.448
5.9167,75.126,74.784
6.0214,75.155,74.844
6.1261,75.065,74.768
6.2308,74.919,75.326


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_224.csv <==
x,qOut,qIn
0.05236,75.213,74.481
0.15708,75.12,74.02
0.2618,74.975,74.644
0.36652,74.884,75.644
0.47124,74.944,75.921
0.57596,75.044,75.078
0.68068,75.084,74.314
0.7854,75.074,74.561
0.89012,75.053,75.225
0.99484,75.093,74.796
1.0996,75.07,75.038
1.2043,74.949,75.467
1.309,74.715,74.852
1.4137,74.671,74.607
1.5184,74.898,75.369
1.6232,75.22,74.784
1.7279,75.425,74.801
1.8326,75.229,75.813
1.9373,74.879,75.176
2.042,74.645,74.775
2.1468,74.774,74.444
2.2515,75.082,74.624
2.3562,75.259,75.638
2.4609,75.233,75.715
2.5656,74.993,74.439
2.6704,74.838,74.425
2.7751,74.847,75.768
2.8798,74.961,75.223
2.9845,75.103,73.772
3.0892,75.132,74.92
3.194,75.056,75.773
3.2987,74.944,75.429
3.4034,74.874,74.968
3.5081,74.958,75.273
3.6128,75.117,75.216
3.7176,75.228,74.922
3.8223,75.171,74.824
3.927,74.948,74.89
4.0317,74.741,74.809
4.1364,74.658,74.772
4.2412,74.779,75.325
4.3459,74.995,75.066
4.4506,75.202,74.666
4.5553,75.334,75.488
4.66,75.336,74.789
4.7647,75.205,73.883
4.8695,75.024,75.028
4.9742,74.872,75.527
5.0789,74.818,75.442
5.1836,74.835,75.152
5.2883,74.889,74.612
5.3931,74.965,74.863
5.4978,75.059,74.942
5.6025,75.114,75.068
5.7072,75.063,75.355
5.8119,74.939,74.947
5.9167,74.792,74.702
6.0214,74.8,75.042
6.1261,74.948,75.442
6.2308,75.126,75.55


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_225.csv <==
x,qOut,qIn
0.05236,74.996,75.689
0.15708,74.934,75.035
0.2618,74.99,73.944
0.36652,75.111,74.309
0.47124,75.227,75.84
0.57596,75.204,75.625
0.68068,75.056,75.006
0.7854,74.874,74.814
0.89012,74.753,74.795
0.99484,74.817,74.58
1.0996,74.995,74.562
1.2043,75.145,75.254
1.309,75.124,75.37
1.4137,74.906,74.899
1.5184,74.756,75.101
1.6232,74.804,75.294
1.7279,75.14,75.25
1.8326,75.388,74.908
1.9373,75.298,74.358
2.042,74.973,74.498
2.1468,74.588,75.391
2.2515,74.586,75.78
2.3562,74.852,74.827
2.4609,75.165,75.03
2.5656,75.31,74.912
2.6704,75.282,74.356
2.7751,75.18,75.237
2.8798,75.045,75.299
2.9845,74.894,74.979
3.0892,74.749,75.308
3.194,74.728,74.773
3.2987,74.852,74.559
3.4034,75.12,75.17
3.5081,75.303,75.425
3.6128,75.278,74.943
3.7176,75.105,74.723
3.8223,74.876,75.216
3.927,74.838,75.417
4.0317,74.946,75.001
4.1364,75.074,74.538
4.2412,75.091,75.084
4.3459,74.986,75.623
4.4506,74.897,74.8
4.5553,74.887,73.75
4.66,74.992,75.333
4.7647,75.088,75.829
4.8695,75.118,74.8
4.9742,75.097,74.695
5.0789,75.052,75.181
5.1836,75.04,74.68
5.2883,75.036,75.112
5.3931,75.01,75.379
5.4978,74.933,74.969
5.6025,74.831,75.028
5.7072,74.777,75.105
5.8119,74.806,75.547
5.9167,74.94,74.579
6.0214,75.09,73.906
6.1261,75.156,74.957
6.2308,75.123,75.655


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_226.csv <==
x,qOut,qIn
0.05236,74.945,74.719
0.15708,75.058,75.005
0.2618,75.109,74.961
0.36652,75.042,74.77
0.47124,74.827,75.385
0.57596,74.708,75.617
0.68068,74.815,74.782
0.7854,75.061,74.683
0.89012,75.323,75.248
0.99484,75.299,74.633
1.0996,75.048,74.588
1.2043,74.763,75.005
1.309,74.653,75.559
1.4137,74.796,75.875
1.5184,75.01,75.053
1.6232,75.18,74.373
1.7279,75.217,74.287
1.8326,75.171,75.067
1.9373,75.06,75.716
2.042,74.916,74.771
2.1468,74.774,74.099
2.2515,74.767,75.399
2.3562,74.932,75.886
2.4609,75.173,74.767
2.5656,75.372,74.481
2.6704,75.31,75.55
2.7751,75.052,75.574
2.8798,74.777,74.99
2.9845,74.675,75.028
3.0892,74.796,74.952
3.194,74.949,74.446
3.2987,75.035,74.665
3.4034,74.985,75.441
3.5081,74.95,75.405
3.6128,74.988,74.84
3.7176,75.07,74.441
3.8223,75.15,75.22
3.927,75.185,75.554
4.0317,75.168,74.749
4.1364,75.089,74.853
4.2412,74.936,75.256
4.3459,74.789,74.395
4.4506,74.78,75.125
4.5553,74.898,75.214
4.66,75.102,74.964
4.7647,75.144,75.598
4.8695,75.039,75.121
4.9742,74.916,74.561
5.0789,74.92,74.908
5.1836,75.058,75.242
5.2883,75.146,75.033
5.3931,75.121,75.166
5.4978,74.957,75.131
5.6025,74.873,74.46
5.7072,74.932,74.291
5.8119,75.063,75.202
5.9167,75.176,75.619
6.0214,75.138,75.345
6.1261,75.022,74.844
6.2308,74.926,74.684


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_227.csv <==
x,qOut,qIn
0.05236,75.059,74.914
0.15708,74.946,74.915
0.2618,74.862,75.541
0.36652,74.884,75.312
0.47124,75.062,74.14
0.57596,75.2,74.537
0.68068,75.173,75.946
0.7854,75.017,75.591
0.89012,74.802,73.95
0.99484,74.745,74.484
1.0996,74.842,75.453
1.2043,75.002,75.347
1.309,75.125,75.125
1.4137,75.129,75.555
1.5184,75.058,75.203
1.6232,74.975,75.19
1.7279,74.942,74.603
1.8326,74.973,74.423
1.9373,74.985,74.769
2.042,74.943,75.053
2.1468,74.824,75.343
2.2515,74.786,75.396
2.3562,74.926,74.765
2.4609,75.173,74.148
2.5656,75.43,75.005
2.6704,75.438,75.259
2.7751,75.201,75.28
2.8798,74.879,75.596
2.9845,74.648,74.64
3.0892,74.686,74.222
3.194,74.884,75.351
3.2987,75.089,75.492
3.4034,75.157,74.906
3.5081,75.014,74.455
3.6128,74.814,74.556
3.7176,74.714,75.663
3.8223,74.857,75.643
3.927,75.133,74.591
4.0317,75.303,74.58
4.1364,75.291,74.921
4.2412,75.064,74.803
4.3459,74.89,74.864
4.4506,74.848,75.295
4.5553,74.887,75.595
4.66,74.928,74.85
4.7647,74.956,74.281
4.8695,75.046,75.07
4.9742,75.154,75.62
5.0789,75.214,74.893
5.1836,75.049,74.876
5.2883,74.812,74.848
5.3931,74.687,74.774
5.4978,74.841,74.946
5.6025,75.124,75.417
5.7072,75.268,75.516
5.8119,75.223,74.539
5.9167,74.99,75.032
6.0214,74.882,75.402
6.1261,74.933,74.401
6.2308,75.035,74.821


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_228.csv <==
x,qOut,qIn
0.05236,74.877,74.856
0.15708,74.984,74.537
0.2618,75.091,74.786
0.36652,75.189,75.057
0.47124,75.274,74.966
0.57596,75.214,75.118
0.68068,75.013,75.356
0.7854,74.81,75.068
0.89012,74.763,74.959
0.99484,74.948,75.117
1.0996,75.123,74.999
1.2043,75.153,74.933
1.309,74.939,74.452
1.4137,74.753,74.977
1.5184,74.762,75.511
1.6232,74.917,75.567
1.7279,75.128,74.937
1.8326,75.209,74.433
1.9373,75.187,74.878
2.042,75.11,74.927
2.1468,75.022,74.881
2.2515,74.921,75.345
2.3562,74.843,75.45
2.4609,74.835,74.909
2.5656,74.939,74.696
2.6704,75.128,75.048
2.7751,75.26,74.819
2.8798,75.248,74.99
2.9845,75.026,75.875
3.0892,74.773,75.132
3.194,74.704,73.8
3.2987,74.831,74.568
3.4034,75.121,75.448
3.5081,75.253,75.174
3.6128,75.159,75.316
3.7176,74.957,74.935
3.8223,74.796,74.855
3.927,74.879,74.754
4.0317,75.066,74.947
4.1364,75.19,75.366
4.2412,75.092,74.923
4.3459,74.852,74.702
4.4506,74.726,75.238
4.5553,74.793,75.411
4.66,75.091,75.421
4.7647,75.296,74.681
4.8695,75.258,74.122
4.9742,75.053,74.982
5.0789,74.809,75.451
5.1836,74.795,74.969
5.2883,74.935,74.351
5.3931,75.099,74.563
5.4978,75.161,76.431
5.6025,75.151,76.18
5.7072,75.129,73.954
5.8119,75.085,74.018
5.9167,74.998,75.467
6.0214,74.861,74.944
6.1261,74.775,74.717
6.2308,74.776,75.45


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_229.csv <==
x,qOut,qIn
0.05236,74.819,74.914
0.15708,74.841,74.854
0.2618,74.94,75.137
0.36652,75.008,75.237
0.47124,74.953,75.061
0.57596,74.941,74.724
0.68068,75.044,75.059
0.7854,75.171,75.539
0.89012,75.202,75.03
0.99484,75.011,74.458
1.0996,74.794,74.716
1.2043,74.696,74.977
1.309,74.832,75.228
1.4137,75.021,75.612
1.5184,75.117,74.786
1.6232,75.124,74.489
1.7279,75.07,75.078
1.8326,75.077,74.849
1.9373,75.093,75.126
2.042,75.063,75.209
2.1468,74.94,75.884
2.2515,74.817,75.789
2.3562,74.818,73.989
2.4609,74.933,73.678
2.5656,75.128,74.974
2.6704,75.168,75.532
2.7751,75.032,75.354
2.8798,74.853,74.811
2.9845,74.785,74.949
3.0892,74.987,75.648
3.194,75.271,74.88
3.2987,75.434,74.083
3.4034,75.283,75.272
3.5081,74.873,75.631
3.6128,74.542,74.847
3.7176,74.469,74.897
3.8223,74.773,75.52
3.927,75.147,74.857
4.0317,75.337,74.423
4.1364,75.298,75.069
4.2412,75.036,75.531
4.3459,74.83,75.121
4.4506,74.788,74.219
4.5553,74.878,74.313
4.66,75.038,75.701
4.7647,75.15,75.639
4.8695,75.186,75.007
4.9742,75.149,74.811
5.0789,75.045,74.475
5.1836,74.963,74.895
5.2883,74.948,75.409
5.3931,74.967,75.366
5.4978,74.969,74.141
5.6025,74.89,74.663
5.7072,74.85,75.625
5.8119,74.911,75.26
5.9167,75.116,75.137
6.0214,75.246,75.277
6.1261,75.181,74.71
6.2308,74.999,74.517


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_230.csv <==
x,qOut,qIn
0.05236,74.935,75.756
0.15708,74.972,76.225
0.2618,75.095,74.989
0.36652,75.178,74.135
0.47124,75.096,74.628
0.57596,74.94,75.652
0.68068,74.864,74.916
0.7854,74.879,73.957
0.89012,74.954,75.663
0.99484,74.954,76.363
1.0996,74.966,74.393
1.2043,75.046,73.989
1.309,75.237,75.165
1.4137,75.317,75.154
1.5184,75.161,75.061
1.6232,74.878,75.217
1.7279,74.625,74.887
1.8326,74.687,74.79
1.9373,74.929,75.393
2.042,75.159,75.421
2.1468,75.202,74.853
2.2515,75.07,74.912
2.3562,74.918,74.538
2.4609,74.835,74.545
2.5656,74.889,75.221
2.6704,75.008,75.155
2.7751,75.11,75.124
2.8798,75.161,75.253
2.9845,75.137,74.934
3.0892,75.112,74.776
3.194,75.096,74.801
3.2987,75.052,74.934
3.4034,74.933,75.281
3.5081,74.763,75.101
3.6128,74.699,75.319
3.7176,74.786,75.158
3.8223,75.04,74.301
3.927,75.231,74.602
4.0317,75.239,74.911
4.1364,75.101,75.289
4.2412,74.888,75.693
4.3459,74.809,75.222
4.4506,74.893,74.55
4.5553,75.065,74.307
4.66,75.237,75.017
4.7647,75.231,75.39
4.8695,75.036,75.106
4.9742,74.78,74.945
5.0789,74.613,74.718
5.1836,74.743,74.836
5.2883,75.041,75.183
5.3931,75.302,75.611
5.4978,75.325,74.956
5.6025,75.063,74.236
5.7072,74.785,75.104
5.8119,74.667,75.107
5.9167,74.848,75.241
6.0214,75.071,75.36
6.1261,75.138,74.472
6.2308,75.069,74.301


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_231.csv <==
x,qOut,qIn
0.05236,74.893,75.139
0.15708,74.927,74.54
0.2618,75.13,75.349
0.36652,75.334,75.126
0.47124,75.347,74.395
0.57596,75.01,74.897
0.68068,74.624,75.295
0.7854,74.442,75.275
0.89012,74.672,74.734
0.99484,75.073,74.609
1.0996,75.348,75.095
1.2043,75.407,75.224
1.309,75.212,75.643
1.4137,74.981,75.417
1.5184,74.835,73.947
1.6232,74.798,74.519
1.7279,74.874,75.694
1.8326,74.971,75.083
1.9373,75.023,74.851
2.042,75.019,74.859
2.1468,74.957,75.582
2.2515,74.957,75.329
2.3562,75.037,74.067
2.4609,75.125,74.351
2.5656,75.135,75.793
2.6704,74.998,75.132
2.7751,74.869,74.577
2.8798,74.849,75.049
2.9845,75.019,74.613
3.0892,75.199,74.561
3.194,75.228,75.816
3.2987,75.113,75.662
3.4034,74.897,74.096
3.5081,74.8,74.459
3.6128,74.841,75.208
3.7176,74.95,75.409
3.8223,75.046,75.327
3.927,75.042,74.783
4.0317,74.983,74.927
4.1364,74.936,75.057
4.2412,74.967,75.047
4.3459,75.058,74.9
4.4506,75.081,74.802
4.5553,75.007,75.145
4.66,74.828,74.683
4.7647,74.787,74.532
4.8695,74.934,75.47
4.9742,75.148,75.74
5.0789,75.274,74.535
5.1836,75.163,74.108
5.2883,74.981,75.177
5.3931,74.855,76.006
5.4978,74.895,75.543
5.6025,74.952,74.902
5.7072,74.953,74.395
5.8119,74.937,74.541
5.9167,74.964,74.652
6.0214,75.055,74.87
6.1261,75.082,75.207
6.2308,75.026,75.542


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_232.csv <==
x,qOut,qIn
0.05236,75.026,74.777
0.15708,75.145,75.185
0.2618,75.096,74.962
0.36652,74.975,75.211
0.47124,74.902,74.719
0.57596,74.992,74.644
0.68068,75.11,75.239
0.7854,75.157,74.658
0.89012,75.056,75.012
0.99484,74.937,76.034
1.0996,74.903,75.581
1.2043,74.944,73.83
1.309,75.024,74.956
1.4137,75.05,76.376
1.5184,75.028,75.117
1.6232,74.976,74.345
1.7279,74.908,74.533
1.8326,74.859,74.763
1.9373,74.893,74.803
2.042,74.999,74.958
2.1468,75.154,75.429
2.2515,75.192,75.462
2.3562,75.114,74.861
2.4609,75.012,75.271
2.5656,74.996,74.705
2.6704,75.068,74.044
2.7751,75.045,75.222
2.8798,74.901,75.468
2.9845,74.647,74.816
3.0892,74.603,75.196
3.194,74.816,75.17
3.2987,75.133,75.27
3.4034,75.377,75.245
3.5081,75.353,74.576
3.6128,75.152,74.238
3.7176,74.916,74.857
3.8223,74.779,75.472
3.927,74.782,75.236
4.0317,74.876,74.986
4.1364,75.016,74.776
4.2412,75.159,74.559
4.3459,75.249,74.807
4.4506,75.218,75.303
4.5553,75.075,75.301
4.66,74.844,75.514
4.7647,74.703,75.218
4.8695,74.751,74.343
4.9742,74.934,74.447
5.0789,75.172,75.25
5.1836,75.199,75.382
5.2883,75.014,75.239
5.3931,74.786,74.673
5.4978,74.706,74.543
5.6025,74.922,75.501
5.7072,75.204,75.416
5.8119,75.356,74.94
5.9167,75.206,74.667
6.0214,74.918,74.969
6.1261,74.762,75.382
6.2308,74.797,74.942


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_233.csv <==
x,qOut,qIn
0.05236,75.038,75.59
0.15708,74.72,75.182
0.2618,74.692,74.212
0.36652,74.854,74.57
0.47124,75.051,75.83
0.57596,75.051,75.224
0.68068,74.99,74.108
0.7854,74.97,74.638
0.89012,75.074,75.637
0.99484,75.154,75.443
1.0996,75.133,74.978
1.2043,75.044,74.51
1.309,74.946,75.108
1.4137,74.924,75.05
1.5184,74.936,74.92
1.6232,74.95,75.009
1.7279,74.94,75.169
1.8326,74.935,74.492
1.9373,74.969,74.639
2.042,75.039,75.351
2.1468,75.139,75.352
2.2515,75.172,75.107
2.3562,75.099,75.054
2.4609,74.976,74.89
2.5656,74.878,74.901
2.6704,74.92,75.45
2.7751,74.997,75.016
2.8798,75.021,74.527
2.9845,74.918,74.907
3.0892,74.843,74.997
3.194,74.915,75.296
3.2987,75.078,75.068
3.4034,75.243,74.709
3.5081,75.22,75.306
3.6128,75.087,75.057
3.7176,74.958,74.349
3.8223,74.941,75.043
3.927,74.983,75.281
4.0317,74.987,74.989
4.1364,74.956,74.924
4.2412,74.914,75.846
4.3459,74.959,75.896
4.4506,75.037,74.314
4.5553,75.081,73.905
4.66,75.028,74.463
4.7647,74.912,75.084
4.8695,74.817,76.175
4.9742,74.794,75.841
5.0789,74.871,74.184
5.1836,75.045,74.475
5.2883,75.251,75.375
5.3931,75.379,75.043
5.4978,75.313,74.841
5.6025,74.975,75.356
5.7072,74.629,74.619
5.8119,74.5,74.75
5.9167,74.777,75.524
6.0214,75.231,75.156
6.1261,75.492,74.724
6.2308,75.446,74.873


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_234.csv <==
x,qOut,qIn
0.05236,75.124,74.602
0.15708,75.154,75.396
0.2618,75.038,75.825
0.36652,74.897,74.912
0.47124,74.854,75.244
0.57596,74.98,75.57
0.68068,75.148,74.386
0.7854,75.241,74.282
0.89012,75.159,74.9
0.99484,74.938,75.096
1.0996,74.752,75.276
1.2043,74.71,75.381
1.309,74.897,74.903
1.4137,75.191,74.76
1.5184,75.382,75.048
1.6232,75.375,75.108
1.7279,75.101,74.903
1.8326,74.781,74.775
1.9373,74.632,74.683
2.042,74.686,75.163
2.1468,74.929,75.592
2.2515,75.143,75.19
2.3562,75.239,74.542
2.4609,75.214,74.557
2.5656,75.085,74.823
2.6704,74.956,75.245
2.7751,74.874,75.53
2.8798,74.847,75.243
2.9845,74.868,74.084
3.0892,74.933,74.459
3.194,75.04,76.038
3.2987,75.133,76.077
3.4034,75.152,73.82
3.5081,75.017,73.767
3.6128,74.857,75.63
3.7176,74.791,75.581
3.8223,74.924,74.647
3.927,75.102,75.096
4.0317,75.151,75.444
4.1364,75.086,74.901
4.2412,74.961,74.852
4.3459,74.989,75.144
4.4506,75.059,75.37
4.5553,75.055,75.643
4.66,74.869,74.623
4.7647,74.713,74.325
4.8695,74.772,74.767
4.9742,74.981,75.036
5.0789,75.222,75.21
5.1836,75.206,75.315
5.2883,75.054,74.639
5.3931,74.937,74.964
5.4978,75.024,75
5.6025,75.212,74.394
5.7072,75.266,75.283
5.8119,75.142,75.56
5.9167,74.838,74.993
6.0214,74.665,75.438
6.1261,74.718,74.81
6.2308,74.91,74.33


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_235.csv <==
x,qOut,qIn
0.05236,74.927,74.916
0.15708,74.877,75.335
0.2618,74.966,74.603
0.36652,75.158,74.483
0.47124,75.376,75.332
0.57596,75.267,75.099
0.68068,74.914,74.687
0.7854,74.589,75.214
0.89012,74.582,75.736
0.99484,74.953,74.685
1.0996,75.327,74.042
1.2043,75.48,74.959
1.309,75.237,75.307
1.4137,74.886,75.26
1.5184,74.712,74.932
1.6232,74.756,74.592
1.7279,74.995,75.039
1.8326,75.173,75.378
1.9373,75.219,74.953
2.042,75.146,74.55
2.1468,74.978,74.701
2.2515,74.823,75.406
2.3562,74.784,75.852
2.4609,74.864,74.549
2.5656,75.046,74.698
2.6704,75.141,75.907
2.7751,75.096,75.072
2.8798,74.975,74.413
2.9845,74.865,74.897
3.0892,74.873,75.22
3.194,74.936,75.252
3.2987,75.006,74.784
3.4034,75.043,75.018
3.5081,75.083,75.092
3.6128,75.107,74.688
3.7176,75.095,74.768
3.8223,75.027,75.514
3.927,74.963,74.866
4.0317,74.954,74.547
4.1364,74.985,74.858
4.2412,75.027,75.375
4.3459,75.028,75.594
4.4506,75.003,75.184
4.5553,74.969,75.023
4.66,74.939,74.686
4.7647,74.931,74.441
4.8695,74.948,74.776
4.9742,74.971,75.154
5.0789,74.968,75.31
5.1836,74.92,74.761
5.2883,74.923,74.229
5.3931,75.015,74.969
5.4978,75.223,76.124
5.6025,75.342,75.585
5.7072,75.239,74.567
5.8119,74.99,74.37
5.9167,74.715,74.433
6.0214,74.69,74.581
6.1261,74.816,75.833
6.2308,74.943,75.67


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_236.csv <==
x,qOut,qIn
0.05236,75.145,75.145
0.15708,75.098,74.927
0.2618,74.942,75.611
0.36652,74.821,75.737
0.47124,74.884,74.139
0.57596,75.103,74.085
0.68068,75.229,75.165
0.7854,75.169,75.269
0.89012,74.87,74.986
0.99484,74.646,75.24
1.0996,74.692,75.373
1.2043,74.957,74.768
1.309,75.344,75.005
1.4137,75.498,75.147
1.5184,75.328,74.988
1.6232,74.973,74.849
1.7279,74.615,74.782
1.8326,74.583,74.787
1.9373,74.801,75.236
2.042,75.087,75.215
2.1468,75.26,74.954
2.2515,75.235,75.236
2.3562,75.113,74.948
2.4609,74.986,74.789
2.5656,74.938,75.401
2.6704,74.943,75.072
2.7751,74.941,74.375
2.8798,74.926,75.279
2.9845,74.904,75.737
3.0892,74.946,74.709
3.194,75.029,74.467
3.2987,75.102,74.703
3.4034,75.116,75.308
3.5081,75.062,75.532
3.6128,74.994,74.726
3.7176,74.954,74.188
3.8223,74.971,74.853
3.927,75.042,75.341
4.0317,75.119,75.634
4.1364,75.155,75.726
4.2412,75.102,74.161
4.3459,74.978,74.279
4.4506,74.886,75.46
4.5553,74.864,75.573
4.66,74.934,74.516
4.7647,74.942,74.218
4.8695,74.882,75.376
4.9742,74.844,75.582
5.0789,74.934,74.831
5.1836,75.165,75.228
5.2883,75.312,75.001
5.3931,75.28,74.868
5.4978,75.009,74.712
5.6025,74.809,74.773
5.7072,74.803,75.27
5.8119,74.909,75.748
5.9167,75.003,74.983
6.0214,74.983,74.095
6.1261,74.984,74.392
6.2308,75.037,75.47


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_237.csv <==
x,qOut,qIn
0.05236,75.185,74.523
0.15708,74.944,74.856
0.2618,74.77,75.157
0.36652,74.741,75.462
0.47124,74.889,75.375
0.57596,75.021,74.813
0.68068,75.097,74.785
0.7854,75.132,74.945
0.89012,75.153,74.414
0.99484,75.111,74.641
1.0996,74.984,75.22
1.2043,74.847,75.882
1.309,74.793,74.942
1.4137,74.948,74.179
1.5184,75.182,74.881
1.6232,75.339,75.799
1.7279,75.27,75.231
1.8326,74.982,74.363
1.9373,74.707,74.123
2.042,74.592,74.771
2.1468,74.753,75.772
2.2515,75.017,75.087
2.3562,75.197,74.68
2.4609,75.236,75.456
2.5656,75.114,74.581
2.6704,75.01,74.556
2.7751,74.974,75.774
2.8798,74.956,75.195
2.9845,74.892,74.323
3.0892,74.761,75.413
3.194,74.722,75.838
3.2987,74.825,74.537
3.4034,75.09,74.335
3.5081,75.262,75.359
3.6128,75.233,75.186
3.7176,75.082,75.252
3.8223,74.921,75.059
3.927,74.937,74.942
4.0317,75.037,74.721
4.1364,75.122,74.432
4.2412,75.104,75.076
4.3459,75.016,75.452
4.4506,74.913,75.482
4.5553,74.842,75.015
4.66,74.84,74.352
4.7647,74.965,74.593
4.8695,75.134,75.516
4.9742,75.223,75.679
5.0789,75.104,74.945
5.1836,74.841,74.611
5.2883,74.705,74.885
5.3931,74.777,75.076
5.4978,75.085,74.84
5.6025,75.269,74.968
5.7072,75.199,74.823
5.8119,74.991,75.174
5.9167,74.803,75.196
6.0214,74.893,74.918
6.1261,75.109,75.244
6.2308,75.264,75.065


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_238.csv <==
x,qOut,qIn
0.05236,75.365,76.629
0.15708,75.201,74.931
0.2618,74.904,74.455
0.36652,74.691,74.79
0.47124,74.772,74.839
0.57596,75.024,75.187
0.68068,75.133,74.84
0.7854,75.042,74.515
0.89012,74.753,75.195
0.99484,74.696,75.519
1.0996,74.941,75.294
1.2043,75.297,74.406
1.309,75.54,74.973
1.4137,75.385,75.335
1.5184,75.015,74.81
1.6232,74.682,75.03
1.7279,74.633,75.073
1.8326,74.823,74.98
1.9373,75.019,75.057
2.042,75.131,75.218
2.1468,75.108,74.844
2.2515,75.066,74.518
2.3562,75.013,74.8
2.4609,74.952,75.297
2.5656,74.887,75.251
2.6704,74.901,74.809
2.7751,74.998,74.953
2.8798,75.111,75.15
2.9845,75.165,75.005
3.0892,75.109,74.988
3.194,75.006,74.814
3.2987,74.908,74.92
3.4034,74.859,74.932
3.5081,74.867,74.999
3.6128,74.938,75.467
3.7176,75.037,74.928
3.8223,75.126,74.668
3.927,75.119,75.076
4.0317,75.043,75.125
4.1364,74.956,75.078
4.2412,74.917,74.944
4.3459,74.928,74.881
4.4506,74.957,75.352
4.5553,74.996,75.17
4.66,75.043,74.806
4.7647,75.077,74.701
4.8695,75.053,74.642
4.9742,74.984,74.997
5.0789,74.9,76.051
5.1836,74.907,75.558
5.2883,74.995,74.505
5.3931,75.102,74.126
5.4978,75.164,75.105
5.6025,75.13,75.342
5.7072,75.019,74.998
5.8119,74.883,74.701
5.9167,74.775,75.491
6.0214,74.814,75.025
6.1261,75.006,73.589
6.2308,75.233,75.179


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_239.csv <==
x,qOut,qIn
0.05236,75.122,74.961
0.15708,75.026,74.71
0.2618,74.926,74.99
0.36652,74.913,75.618
0.47124,75.044,74.821
0.57596,75.137,74.637
0.68068,75.137,75.735
0.7854,75.08,75.48
0.89012,75.017,74.544
0.99484,74.942,74.908
1.0996,74.831,74.891
1.2043,74.744,74.392
1.309,74.753,75.163
1.4137,74.915,75.599
1.5184,75.105,75.258
1.6232,75.236,74.671
1.7279,75.243,75
1.8326,75.205,75.47
1.9373,75.137,74.437
2.042,75.029,74.833
2.1468,74.863,75.054
2.2515,74.723,74.757
2.3562,74.725,75.304
2.4609,74.861,75.369
2.5656,75.093,75.206
2.6704,75.219,75.048
2.7751,75.182,74.202
2.8798,75.041,74.623
2.9845,74.879,75.33
3.0892,74.83,74.992
3.194,74.876,75.412
3.2987,74.971,75.274
3.4034,75.067,74.43
3.5081,75.152,74.388
3.6128,75.185,75.065
3.7176,75.13,75.348
3.8223,74.957,75.281
3.927,74.768,75.372
4.0317,74.731,74.966
4.1364,74.862,74.667
4.2412,75.146,73.974
4.3459,75.294,74.674
4.4506,75.185,76.391
4.5553,74.921,75.911
4.66,74.649,73.848
4.7647,74.691,74.169
4.8695,74.966,75.701
4.9742,75.258,75.878
5.0789,75.347,74.588
5.1836,75.106,74.275
5.2883,74.789,75.142
5.3931,74.619,75.573
5.4978,74.787,74.882
5.6025,75.108,74.848
5.7072,75.285,75.086
5.8119,75.246,75.063
5.9167,74.975,75.298
6.0214,74.829,75.211
6.1261,74.89,74.668
6.2308,75.039,74.469


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_240.csv <==
x,qOut,qIn
0.05236,74.816,75.927
0.15708,74.919,76.025
0.2618,75.118,74.262
0.36652,75.3,73.633
0.47124,75.336,75.66
0.57596,75.127,75.787
0.68068,74.854,74.647
0.7854,74.681,74.653
0.89012,74.742,75.209
0.99484,74.939,74.873
1.0996,75.125,74.561
1.2043,75.223,74.8
1.309,75.182,75.457
1.4137,75.028,75.355
1.5184,74.868,75.322
1.6232,74.799,75.201
1.7279,74.906,74.204
1.8326,75.099,74.344
1.9373,75.175,75.431
2.042,75.089,75.541
2.1468,74.833,75.145
2.2515,74.715,74.945
2.3562,74.837,74.342
2.4609,75.093,74.681
2.5656,75.344,75.587
2.6704,75.342,75.511
2.7751,75.127,74.849
2.8798,74.859,74.788
2.9845,74.709,75.066
3.0892,74.824,74.778
3.194,75.037,74.686
3.2987,75.179,75.475
3.4034,75.087,74.73
3.5081,74.867,74.161
3.6128,74.779,75.324
3.7176,74.878,75.619
3.8223,75.169,75.412
3.927,75.301,75.091
4.0317,75.195,74.455
4.1364,74.977,74.731
4.2412,74.809,75.31
4.3459,74.844,75.387
4.4506,74.937,74.939
4.5553,74.998,75.018
4.66,74.962,74.935
4.7647,74.985,74.484
4.8695,75.089,75.206
4.9742,75.19,75.362
5.0789,75.184,74.261
5.1836,75.021,74.78
5.2883,74.882,75.105
5.3931,74.865,75.433
5.4978,75.041,75.604
5.6025,75.201,75.207
5.7072,75.211,74.408
5.8119,75.097,74.606
5.9167,74.922,75.211
6.0214,74.842,74.81
6.1261,74.818,74.797
6.2308,74.818,74.714


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_241.csv <==
x,qOut,qIn
0.05236,74.913,75.747
0.15708,75.231,75.043
0.2618,75.383,74.979
0.36652,75.29,74.631
0.47124,74.929,75.38
0.57596,74.71,75.862
0.68068,74.755,74.744
0.7854,74.938,74.041
0.89012,75.092,74.976
0.99484,75.042,75.051
1.0996,74.951,75.143
1.2043,74.928,74.908
1.309,75.057,75.154
1.4137,75.171,75.75
1.5184,75.18,74.913
1.6232,75.114,74.317
1.7279,75.03,74.448
1.8326,74.979,74.724
1.9373,74.902,75.658
2.042,74.814,75.821
2.1468,74.749,74.79
2.2515,74.858,74.82
2.3562,75.072,75.174
2.4609,75.25,74.832
2.5656,75.251,74.833
2.6704,75.032,75.252
2.7751,74.778,74.969
2.8798,74.641,74.727
2.9845,74.747,75.339
3.0892,75.024,75.324
3.194,75.283,74.752
3.2987,75.398,74.955
3.4034,75.262,74.841
3.5081,74.994,74.631
3.6128,74.809,74.975
3.7176,74.776,75.258
3.8223,74.92,74.528
3.927,75.03,74.764
4.0317,75.066,75.983
4.1364,75.062,75.449
4.2412,75.063,74.497
4.3459,75.066,74.687
4.4506,75.018,74.898
4.5553,74.933,74.86
4.66,74.839,75.274
4.7647,74.818,75.546
4.8695,74.873,74.878
4.9742,74.981,74.204
5.0789,75.118,74.636
5.1836,75.219,75.527
5.2883,75.2,75.944
5.3931,75.063,74.951
5.4978,74.828,75.02
5.6025,74.726,75.15
5.7072,74.829,74.234
5.8119,75.023,74.705
5.9167,75.168,75.872
6.0214,75.051,75.18
6.1261,74.844,73.881
6.2308,74.738,74.769


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_242.csv <==
x,qOut,qIn
0.05236,74.745,75.128
0.15708,74.821,74.144
0.2618,74.983,74.889
0.36652,75.156,75.125
0.47124,75.272,74.927
0.57596,75.224,75.365
0.68068,75.024,75.24
0.7854,74.8,74.58
0.89012,74.695,75.186
0.99484,74.864,75.293
1.0996,75.123,74.655
1.2043,75.275,75.08
1.309,75.139,75.745
1.4137,74.852,75.205
1.5184,74.718,74.395
1.6232,74.797,74.711
1.7279,75.087,74.913
1.8326,75.219,74.425
1.9373,75.134,75.213
2.042,74.96,75.382
2.1468,74.854,74.671
2.2515,74.966,74.556
2.3562,75.158,75.222
2.4609,75.292,75.958
2.5656,75.248,74.471
2.6704,75.048,73.745
2.7751,74.842,75.436
2.8798,74.728,75.891
2.9845,74.783,75.359
3.0892,74.906,74.658
3.194,74.993,74.214
3.2987,75.024,74.824
3.4034,75.004,75.34
3.5081,75.018,74.97
3.6128,75.034,75.01
3.7176,75.026,75.319
3.8223,74.969,75.278
3.927,74.966,74.768
4.0317,75.043,74.637
4.1364,75.118,75.054
4.2412,75.093,75.153
4.3459,74.896,74.677
4.4506,74.735,74.547
4.5553,74.734,75.515
4.66,74.984,75.427
4.7647,75.237,74.819
4.8695,75.308,74.966
4.9742,75.21,75.005
5.0789,75,74.725
5.1836,74.888,74.712
5.2883,74.861,75.189
5.3931,74.875,74.96
5.4978,74.885,74.845
5.6025,74.942,75.724
5.7072,75.063,75.786
5.8119,75.189,74.444
5.9167,75.252,74.292
6.0214,75.161,75.187
6.1261,74.982,75.002
6.2308,74.812,75.535


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_243.csv <==
x,qOut,qIn
0.05236,75.16,74.809
0.15708,75.041,74.763
0.2618,74.906,75.301
0.36652,74.892,75.036
0.47124,75.103,74.503
0.57596,75.267,75.606
0.68068,75.219,75.289
0.7854,75.035,74.885
0.89012,74.843,75.184
0.99484,74.887,75.052
1.0996,75.016,74.571
1.2043,75.088,74.447
1.309,74.977,75.634
1.4137,74.839,75.652
1.5184,74.823,74.868
1.6232,74.92,75.022
1.7279,75.084,74.867
1.8326,75.181,74.561
1.9373,75.189,74.843
2.042,75.115,74.869
2.1468,74.964,75.143
2.2515,74.817,75.407
2.3562,74.804,75.287
2.4609,74.936,75.01
2.5656,75.196,74.716
2.6704,75.34,74.739
2.7751,75.258,75.003
2.8798,75.025,74.569
2.9845,74.75,75.294
3.0892,74.677,75.546
3.194,74.798,74.76
3.2987,75.011,74.893
3.4034,75.208,75.363
3.5081,75.272,74.826
3.6128,75.186,74.564
3.7176,75.005,75.01
3.8223,74.799,75.676
3.927,74.719,74.825
4.0317,74.786,74.296
4.1364,74.938,74.867
4.2412,75.1,75.377
4.3459,75.165,75.009
4.4506,75.133,75.191
4.5553,75.05,75.667
4.66,74.965,74.919
4.7647,74.955,74.082
4.8695,74.998,74.212
4.9742,75.036,75.427
5.0789,75.01,75.804
5.1836,74.905,74.706
5.2883,74.846,74.317
5.3931,74.903,74.716
5.4978,75.126,75.444
5.6025,75.326,75.822
5.7072,75.308,75.257
5.8119,75.089,74.152
5.9167,74.734,75.015
6.0214,74.626,75.596
6.1261,74.785,75
6.2308,75.032,74.723


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_244.csv <==
x,qOut,qIn
0.05236,75.232,75.126
0.15708,75.184,74.256
0.2618,74.953,75.407
0.36652,74.729,75.851
0.47124,74.71,74.944
0.57596,74.94,74.373
0.68068,75.188,74.161
0.7854,75.304,74.862
0.89012,75.166,75.574
0.99484,74.922,75.097
1.0996,74.783,75.091
1.2043,74.812,75.297
1.309,75.03,75.328
1.4137,75.217,74.964
1.5184,75.23,74.391
1.6232,75.073,74.747
1.7279,74.775,74.927
1.8326,74.586,75.085
1.9373,74.629,75.401
2.042,74.86,74.875
2.1468,75.198,74.982
2.2515,75.401,75.433
2.3562,75.385,75.007
2.4609,75.204,74.797
2.5656,74.938,74.775
2.6704,74.778,74.913
2.7751,74.76,75.022
2.8798,74.845,74.924
2.9845,74.985,75.254
3.0892,75.098,75.243
3.194,75.145,74.625
3.2987,75.126,74.964
3.4034,75.055,75.897
3.5081,74.998,75.356
3.6128,74.961,74.077
3.7176,74.934,73.686
3.8223,74.904,75.909
3.927,74.899,76.191
4.0317,74.934,74.591
4.1364,74.994,74.193
4.2412,75.054,75.035
4.3459,75.113,74.937
4.4506,75.164,74.92
4.5553,75.164,75.245
4.66,75.059,75.219
4.7647,74.851,74.68
4.8695,74.726,74.661
4.9742,74.768,75.155
5.0789,75.029,75.265
5.1836,75.213,75.027
5.2883,75.156,75.379
5.3931,74.951,74.811
5.4978,74.748,74.248
5.6025,74.836,75.311
5.7072,75.044,75.208
5.8119,75.183,75.065
5.9167,75.08,75.472
6.0214,74.91,74.881
6.1261,74.9,74.389
6.2308,75.03,75.06


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_245.csv <==
x,qOut,qIn
0.05236,75.034,75.464
0.15708,75.204,75.258
0.2618,75.24,74.653
0.36652,75.156,75.026
0.47124,74.984,75.319
0.57596,74.813,74.81
0.68068,74.717,74.457
0.7854,74.74,74.885
0.89012,74.916,74.877
0.99484,75.144,75.069
1.0996,75.276,75.511
1.2043,75.275,74.975
1.309,75.135,74.327
1.4137,75.046,74.936
1.5184,75.033,75.164
1.6232,75.03,75.323
1.7279,74.957,75.452
1.8326,74.826,74.603
1.9373,74.786,74.868
2.042,74.863,75.136
2.1468,75.055,74.883
2.2515,75.133,74.71
2.3562,75.037,75.03
2.4609,74.87,75.737
2.5656,74.755,74.98
2.6704,74.876,74.295
2.7751,75.113,74.867
2.8798,75.3,75.377
2.9845,75.277,75.055
3.0892,75.05,74.785
3.194,74.839,74.652
3.2987,74.765,75.125
3.4034,74.914,75.936
3.5081,75.1,75.147
3.6128,75.188,74.288
3.7176,75.161,74.584
3.8223,75.028,74.662
3.927,74.913,75.192
4.0317,74.86,75.662
4.1364,74.869,75.316
4.2412,74.932,74.596
4.3459,75.029,74.558
4.4506,75.137,75.13
4.5553,75.2,75.551
4.66,75.163,74.897
4.7647,74.969,74.807
4.8695,74.766,74.686
4.9742,74.695,74.657
5.0789,74.88,75.477
5.1836,75.167,75.572
5.2883,75.297,74.594
5.3931,75.223,74.471
5.4978,74.951,76.143
5.6025,74.838,75.463
5.7072,74.919,73.807
5.8119,75.052,74.197
5.9167,75.068,75.322
6.0214,74.913,75.412
6.1261,74.803,74.986
6.2308,74.828,74.915


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_246.csv <==
x,qOut,qIn
0.05236,74.698,74.769
0.15708,74.87,74.837
0.2618,75.033,74.925
0.36652,75.105,75.209
0.47124,75.039,74.887
0.57596,74.956,75.171
0.68068,74.931,75.721
0.7854,74.973,74.75
0.89012,75.077,74.486
0.99484,75.117,75.347
1.0996,75.034,75.098
1.2043,74.881,74.865
1.309,74.736,74.657
1.4137,74.779,74.797
1.5184,74.965,75.712
1.6232,75.172,75.603
1.7279,75.275,74.267
1.8326,75.203,74.636
1.9373,75.046,75.619
2.042,74.897,74.931
2.1468,74.837,74.29
2.2515,74.865,75.436
2.3562,74.933,75.716
2.4609,75.01,74.823
2.5656,75.07,74.881
2.6704,75.125,74.957
2.7751,75.146,74.632
2.8798,75.11,74.863
2.9845,74.993,75.574
3.0892,74.851,75.385
3.194,74.795,74.47
3.2987,74.853,74.64
3.4034,75.03,75.925
3.5081,75.163,75.513
3.6128,75.158,74.465
3.7176,75.04,74.214
3.8223,74.859,74.813
3.927,74.796,75.416
4.0317,74.869,75.408
4.1364,75.009,75.214
4.2412,75.13,74.188
4.3459,75.158,74.362
4.4506,75.147,75.06
4.5553,75.122,75.183
4.66,75.101,75.881
4.7647,74.988,75.443
4.8695,74.841,74.742
4.9742,74.767,74.671
5.0789,74.882,74.939
5.1836,75.094,75.059
5.2883,75.14,74.74
5.3931,74.988,74.665
5.4978,74.661,75.607
5.6025,74.612,75.538
5.7072,74.895,74.279
5.8119,75.288,74.47
5.9167,75.538,75.438
6.0214,75.38,75.339
6.1261,75.027,75.012
6.2308,74.724,74.692


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_247.csv <==
x,qOut,qIn
0.05236,74.874,74.21
0.15708,74.857,74.697
0.2618,74.918,75.521
0.36652,75.036,75.732
0.47124,75.18,75.166
0.57596,75.191,75.009
0.68068,75.069,74.555
0.7854,74.926,74.523
0.89012,74.894,74.977
0.99484,74.996,75.474
1.0996,75.041,75.46
1.2043,74.991,74.956
1.309,74.847,74.705
1.4137,74.913,74.92
1.5184,75.147,74.869
1.6232,75.345,74.607
1.7279,75.281,75.338
1.8326,74.933,75.696
1.9373,74.677,74.721
2.042,74.678,74.383
2.1468,75.032,75.433
2.2515,75.316,75.588
2.3562,75.311,74.848
2.4609,75.085,75.105
2.5656,74.764,74.651
2.6704,74.689,74.396
2.7751,74.822,75.265
2.8798,75.018,74.927
2.9845,75.129,74.425
3.0892,75.093,75.269
3.194,75.024,75.428
3.2987,74.999,75.165
3.4034,75.08,75.146
3.5081,75.174,74.795
3.6128,75.168,75.106
3.7176,75.051,75.236
3.8223,74.84,74.123
3.927,74.705,74.616
4.0317,74.7,76.065
4.1364,74.799,75.912
4.2412,74.954,74.24
4.3459,75.109,74.222
4.4506,75.227,75.435
4.5553,75.264,75.843
4.66,75.176,74.259
4.7647,74.978,74.458
4.8695,74.816,75.517
4.9742,74.781,75.254
5.0789,74.938,74.982
5.1836,75.147,74.845
5.2883,75.25,74.675
5.3931,75.21,74.681
5.4978,75.02,75.604
5.6025,74.873,75.887
5.7072,74.857,74.707
5.8119,74.934,74.365
5.9167,75.045,74.766
6.0214,75.066,75.033
6.1261,75.016,75.76
6.2308,74.939,75.065


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_248.csv <==
x,qOut,qIn
0.05236,74.881,75.3
0.15708,74.903,75.628
0.2618,75.054,74.842
0.36652,75.136,74.392
0.47124,74.968,75.311
0.57596,74.729,75.423
0.68068,74.671,74.778
0.7854,74.807,74.968
0.89012,75.095,75.119
0.99484,75.247,74.546
1.0996,75.218,74.789
1.2043,75.085,75.408
1.309,74.945,74.94
1.4137,74.915,74.772
1.5184,74.96,75.204
1.6232,75.029,75.457
1.7279,75.069,74.687
1.8326,75.077,74.385
1.9373,75.055,74.895
2.042,75.006,75.307
2.1468,74.932,75.522
2.2515,74.882,75.299
2.3562,74.913,74.393
2.4609,75.007,74.677
2.5656,75.134,75.243
2.6704,75.163,74.961
2.7751,75.072,74.865
2.8798,74.927,74.974
2.9845,74.806,75.03
3.0892,74.83,75.41
3.194,74.967,75.304
3.2987,75.122,74.911
3.4034,75.195,74.539
3.5081,75.104,74.904
3.6128,74.947,75.305
3.7176,74.832,74.872
3.8223,74.856,75.158
3.927,74.963,75.317
4.0317,75.057,74.736
4.1364,75.113,75.233
4.2412,75.127,75.626
4.3459,75.133,74.531
4.4506,75.088,73.71
4.5553,74.996,74.389
4.66,74.876,75.556
4.7647,74.847,75.775
4.8695,74.916,75.582
4.9742,75.032,74.455
5.0789,75.133,75.034
5.1836,75.197,75.861
5.2883,75.187,74.593
5.3931,75.067,74.826
5.4978,74.799,75.129
5.6025,74.532,74.702
5.7072,74.514,74.846
5.8119,74.756,74.372
5.9167,75.223,75.068
6.0214,75.497,76.021
6.1261,75.433,75.3
6.2308,75.164,74.103


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_249.csv <==
x,qOut,qIn
0.05236,74.824,73.902
0.15708,75.071,74.746
0.2618,75.27,75.699
0.36652,75.301,75.326
0.47124,75.077,74.845
0.57596,74.805,74.898
0.68068,74.696,74.565
0.7854,74.78,75.443
0.89012,75.047,75.691
0.99484,75.224,75.008
1.0996,75.195,74.895
1.2043,75.029,74.8
1.309,74.827,74.302
1.4137,74.835,74.694
1.5184,74.969,75.128
1.6232,75.087,75.041
1.7279,75.046,75.375
1.8326,74.961,75.26
1.9373,75.024,74.925
2.042,75.199,74.798
2.1468,75.401,75.576
2.2515,75.266,75.087
2.3562,74.893,73.957
2.4609,74.546,74.68
2.5656,74.5,76.236
2.6704,74.768,75.185
2.7751,75.065,73.998
2.8798,75.253,74.767
2.9845,75.241,75.386
3.0892,75.163,75.011
3.194,75.067,74.919
3.2987,74.97,75.22
3.4034,74.88,75.137
3.5081,74.855,74.753
3.6128,74.926,74.89
3.7176,75.04,75.109
3.8223,75.129,74.822
3.927,75.075,74.791
4.0317,74.955,75.342
4.1364,74.876,75.134
4.2412,74.942,75.2
4.3459,75.105,74.797
4.4506,75.202,74.275
4.5553,75.18,75.12
4.66,75.015,75.688
4.7647,74.888,75.236
4.8695,74.87,74.451
4.9742,74.934,74.569
5.0789,75.035,75.102
5.1836,75.093,74.93
5.2883,75.08,75.238
5.3931,75.003,75.122
5.4978,74.876,75.421
5.6025,74.823,75.53
5.7072,74.91,74.251
5.8119,75.067,74.278
5.9167,75.204,74.935
6.0214,75.121,75.248
6.1261,74.92,75.779
6.2308,74.766,75.256


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_250.csv <==
x,qOut,qIn
0.05236,75.218,74.939
0.15708,75.207,74.81
0.2618,75.05,75.15
0.36652,74.898,75.765
0.47124,74.911,75.197
0.57596,75.076,74.76
0.68068,75.187,74.571
0.7854,75.164,74.852
0.89012,74.964,75.322
0.99484,74.766,75.193
1.0996,74.679,75.027
1.2043,74.724,74.492
1.309,74.898,74.709
1.4137,75.122,75.186
1.5184,75.28,74.916
1.6232,75.304,75.289
1.7279,75.134,75.935
1.8326,74.919,74.639
1.9373,74.844,73.975
2.042,74.912,74.67
2.1468,75.087,75.461
2.2515,75.079,75.111
2.3562,74.898,74.765
2.4609,74.712,74.955
2.5656,74.707,75.721
2.6704,74.984,75.17
2.7751,75.281,74.445
2.8798,75.403,74.603
2.9845,75.179,75.631
3.0892,74.812,75.412
3.194,74.615,74.17
3.2987,74.664,74.562
3.4034,74.97,75.829
3.5081,75.207,75.417
3.6128,75.267,74.594
3.7176,75.194,74.419
3.8223,75.056,74.773
3.927,74.982,74.901
4.0317,74.952,75.657
4.1364,74.942,75.563
4.2412,74.929,74.198
4.3459,74.954,74.294
4.4506,75.025,75.824
4.5553,75.1,75.765
4.66,75.127,74.295
4.7647,75.032,74.851
4.8695,74.89,74.92
4.9742,74.803,74.903
5.0789,74.869,75.653
5.1836,75.048,75.187
5.2883,75.169,74.742
5.3931,75.169,74.856
5.4978,75.017,75.017
5.6025,74.925,75.031
5.7072,74.939,75.219
5.8119,74.987,75.098
5.9167,74.974,75.07
6.0214,74.902,74.999
6.1261,74.923,74.64
6.2308,75.039,74.573


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_251.csv <==
x,qOut,qIn
0.05236,75.124,75.41
0.15708,75.214,74.653
0.2618,75.107,74.562
0.36652,74.913,74.631
0.47124,74.775,75.638
0.57596,74.867,76.223
0.68068,75.064,74.571
0.7854,75.225,74.084
0.89012,75.215,74.934
0.99484,75.083,74.647
1.0996,74.969,74.942
1.2043,74.913,75.095
1.309,74.929,75.331
1.4137,74.914,75.186
1.5184,74.925,75.002
1.6232,74.998,74.958
1.7279,75.166,75.465
1.8326,75.223,75.104
1.9373,75.057,74.2
2.042,74.79,74.623
2.1468,74.586,75.374
2.2515,74.707,74.897
2.3562,74.98,74.728
2.4609,75.219,75.734
2.5656,75.255,75.341
2.6704,75.178,74.547
2.7751,75.107,74.793
2.8798,75.049,75.067
2.9845,74.986,74.896
3.0892,74.853,75.32
3.194,74.759,75.005
3.2987,74.773,74.735
3.4034,74.942,74.688
3.5081,75.157,74.67
3.6128,75.292,75.162
3.7176,75.297,75.161
3.8223,75.144,75.316
3.927,74.953,75.654
4.0317,74.855,74.723
4.1364,74.873,74.735
4.2412,75.006,74.855
4.3459,75.065,74.422
4.4506,74.988,75.188
4.5553,74.845,75.918
4.66,74.732,74.774
4.7647,74.817,74.178
4.8695,75.03,75.054
4.9742,75.237,75.355
5.0789,75.309,74.675
5.1836,75.175,75.101
5.2883,74.963,75.428
5.3931,74.807,75.322
5.4978,74.827,74.374
5.6025,74.996,74.275
5.7072,75.148,75.229
5.8119,75.183,75.935
5.9167,75.024,75.148
6.0214,74.83,74.45
6.1261,74.782,74.68
6.2308,74.889,75.387


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_252.csv <==
x,qOut,qIn
0.05236,74.964,75.01
0.15708,74.86,75.034
0.2618,74.855,74.814
0.36652,74.932,74.361
0.47124,75.066,75.704
0.57596,75.153,75.739
0.68068,75.136,74.27
0.7854,75.039,74.335
0.89012,74.903,75.669
0.99484,74.867,76.046
1.0996,74.938,74.982
1.2043,75.041,74.28
1.309,75.093,74.258
1.4137,75.029,74.527
1.5184,74.937,75.456
1.6232,74.882,75.312
1.7279,74.919,75.315
1.8326,74.99,75.085
1.9373,75.072,74.579
2.042,75.156,75.301
2.1468,75.24,75.326
2.2515,75.2,74.604
2.3562,74.979,74.884
2.4609,74.703,74.855
2.5656,74.535,74.59
2.6704,74.716,75.207
2.7751,75.047,75.448
2.8798,75.306,75.201
2.9845,75.286,75.146
3.0892,75.113,74.835
3.194,75.017,74.398
3.2987,75.018,74.928
3.4034,75.083,75.556
3.5081,74.97,75.326
3.6128,74.795,74.866
3.7176,74.715,75.119
3.8223,74.878,74.752
3.927,75.155,74.449
4.0317,75.292,75.03
4.1364,75.225,75.483
4.2412,74.939,74.85
4.3459,74.753,74.408
4.4506,74.803,74.992
4.5553,75.012,75.054
4.66,75.268,75.248
4.7647,75.306,75.125
4.8695,75.143,74.798
4.9742,74.919,75.555
5.0789,74.788,75.085
5.1836,74.854,74.083
5.2883,74.976,74.89
5.3931,75.045,75.616
5.4978,74.968,74.768
5.6025,74.856,74.406
5.7072,74.838,75.398
5.8119,74.925,75.816
5.9167,75.102,74.673
6.0214,75.217,73.959
6.1261,75.216,75.184
6.2308,75.119,75.66


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_253.csv <==
x,qOut,qIn
0.05236,75.254,75.129
0.15708,75.335,75.22
0.2618,75.233,74.327
0.36652,75.03,74.747
0.47124,74.808,75.537
0.57596,74.69,74.915
0.68068,74.747,74.653
0.7854,74.939,75.426
0.89012,75.209,75.074
0.99484,75.321,74.542
1.0996,75.204,74.906
1.2043,74.966,74.947
1.309,74.749,74.823
1.4137,74.754,75.416
1.5184,74.888,75.513
1.6232,75.037,74.926
1.7279,75.098,74.256
1.8326,75.109,74.9
1.9373,75.098,76.015
2.042,75.055,74.995
2.1468,74.962,74.834
2.2515,74.856,75.345
2.3562,74.838,74.559
2.4609,74.92,74.973
2.5656,75.09,74.895
2.6704,75.175,74.776
2.7751,75.126,75.02
2.8798,75.012,75.047
2.9845,74.924,75.156
3.0892,74.983,75.032
3.194,75.084,75.094
3.2987,75.128,75.56
3.4034,75.023,75.291
3.5081,74.88,74.392
3.6128,74.834,74.103
3.7176,74.882,74.66
3.8223,74.988,75.901
3.927,74.999,75.621
4.0317,74.97,74.426
4.1364,74.979,74.466
4.2412,75.101,75.198
4.3459,75.259,74.902
4.4506,75.288,75.21
4.5553,75.149,75.766
4.66,74.838,74.656
4.7647,74.63,74.014
4.8695,74.676,74.88
4.9742,74.899,75.5
5.0789,75.186,75.184
5.1836,75.225,74.864
5.2883,75.064,74.98
5.3931,74.885,75.546
5.4978,74.886,75.309
5.6025,75.101,74.277
5.7072,75.245,74.211
5.8119,75.199,75.088
5.9167,74.891,75.408
6.0214,74.682,75.482
6.1261,74.741,75.023
6.2308,74.977,74.661


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_254.csv <==
x,qOut,qIn
0.05236,75.216,75.146
0.15708,75.245,74.876
0.2618,75.169,74.575
0.36652,75.072,74.932
0.47124,75.028,75.377
0.57596,75.033,75.204
0.68068,75.023,74.645
0.7854,74.981,74.991
0.89012,74.899,75.418
0.99484,74.888,74.915
1.0996,74.959,74.568
1.2043,75.043,74.464
1.309,75.059,75.274
1.4137,74.959,75.802
1.5184,74.878,75.214
1.6232,74.889,75.066
1.7279,75.039,74.574
1.8326,75.168,74.165
1.9373,75.174,74.822
2.042,75.072,75.258
2.1468,74.902,75.433
2.2515,74.787,74.974
2.3562,74.792,74.881
2.4609,74.919,74.838
2.5656,75.16,75.051
2.6704,75.337,75.524
2.7751,75.272,75.223
2.8798,75.012,74.557
2.9845,74.646,74.963
3.0892,74.582,75.403
3.194,74.805,75.002
3.2987,75.106,75.193
3.4034,75.258,74.542
3.5081,75.146,74.772
3.6128,74.986,75.387
3.7176,74.912,74.905
3.8223,75.023,75.308
3.927,75.126,75.451
4.0317,75.119,74.291
4.1364,75.041,74.272
4.2412,74.962,75.46
4.3459,74.991,75.67
4.4506,75.039,75.361
4.5553,75.052,75.116
4.66,74.987,74.147
4.7647,74.965,74.48
4.8695,75.007,75.439
4.9742,75.045,74.783
5.0789,74.994,74.484
5.1836,74.845,75.826
5.2883,74.789,75.924
5.3931,74.892,74.658
5.4978,75.191,74.264
5.6025,75.392,75.579
5.7072,75.31,75.806
5.8119,75.015,74.668
5.9167,74.635,74.552
6.0214,74.544,74.957
6.1261,74.722,75.088
6.2308,75.004,75.165


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_255.csv <==
x,qOut,qIn
0.05236,75.014,74.82
0.15708,74.931,74.977
0.2618,74.905,74.548
0.36652,74.907,74.793
0.47124,74.903,75.34
0.57596,74.899,75.525
0.68068,74.937,74.943
0.7854,75.019,74.629
0.89012,75.135,75.311
0.99484,75.217,75.301
1.0996,75.194,74.167
1.2043,75.064,74.529
1.309,74.839,75.618
1.4137,74.709,75.144
1.5184,74.778,74.613
1.6232,74.981,74.466
1.7279,75.223,75.022
1.8326,75.272,75.475
1.9373,75.14,75.67
2.042,74.939,75.478
2.1468,74.796,74.091
2.2515,74.809,74.086
2.3562,74.902,75.529
2.4609,74.991,75.497
2.5656,74.999,75.378
2.6704,74.917,75.574
2.7751,74.857,74.348
2.8798,74.895,74.252
2.9845,75.098,75.631
3.0892,75.306,74.942
3.194,75.306,74.329
3.2987,75.106,74.99
3.4034,74.763,75.369
3.5081,74.698,75.203
3.6128,74.925,75.024
3.7176,75.229,75.291
3.8223,75.361,75.018
3.927,75.156,74.472
4.0317,74.872,74.372
4.1364,74.698,75.092
4.2412,74.78,75.679
4.3459,74.918,74.961
4.4506,75.005,74.762
4.5553,75.063,74.801
4.66,75.141,74.969
4.7647,75.239,75.655
4.8695,75.21,75.061
4.9742,75.049,74.629
5.0789,74.782,74.962
5.1836,74.698,75.403
5.2883,74.832,75.249
5.3931,75.052,74.322
5.4978,75.201,74.806
5.6025,75.132,75.581
5.7072,74.981,75.073
5.8119,74.88,74.474
5.9167,74.945,74.867
6.0214,75.087,75.492
6.1261,75.161,75.606
6.2308,75.137,74.941


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_256.csv <==
x,qOut,qIn
0.05236,74.712,74.497
0.15708,74.861,75.335
0.2618,75.037,75.543
0.36652,75.125,74.985
0.47124,75.036,74.26
0.57596,74.913,75.026
0.68068,74.896,75.393
0.7854,74.99,74.9
0.89012,75.169,75.218
0.99484,75.215,75.536
1.0996,75.108,74.535
1.2043,74.952,74.774
1.309,74.872,74.987
1.4137,74.946,74.562
1.5184,75.019,74.501
1.6232,75.019,74.83
1.7279,74.899,76.137
1.8326,74.862,75.921
1.9373,74.963,74.872
2.042,75.114,74.355
2.1468,75.206,74.446
2.2515,75.109,74.899
2.3562,74.91,75.386
2.4609,74.72,75.176
2.5656,74.641,74.722
2.6704,74.727,74.986
2.7751,74.963,75.492
2.8798,75.25,74.81
2.9845,75.488,74.77
3.0892,75.424,75.276
3.194,75.093,75.234
3.2987,74.726,74.849
3.4034,74.58,74.915
3.5081,74.795,75.564
3.6128,75.086,75.152
3.7176,75.258,74.657
3.8223,75.162,74.588
3.927,74.996,74.691
4.0317,74.915,75.304
4.1364,74.926,75.8
4.2412,74.996,74.315
4.3459,75.023,74.057
4.4506,75.049,75.417
4.5553,75.083,75.652
4.66,75.126,74.907
4.7647,75.078,75.192
4.8695,74.958,75.202
4.9742,74.852,74.962
5.0789,74.847,74.701
5.1836,74.96,74.436
5.2883,75.051,74.855
5.3931,75.054,75.737
5.4978,74.926,75.027
5.6025,74.848,74.348
5.7072,74.929,74.798
5.8119,75.108,75.424
5.9167,75.292,74.827
6.0214,75.24,75.231
6.1261,75.013,75.66
6.2308,74.778,74.63


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_257.csv <==
x,qOut,qIn
0.05236,75.384,75.435
0.15708,75.202,74.964
0.2618,74.91,73.808
0.36652,74.67,75.057
0.47124,74.628,75.784
0.57596,74.749,75.147
0.68068,74.922,75.013
0.7854,75.085,74.294
0.89012,75.195,74.93
0.99484,75.225,76.137
1.0996,75.135,75.354
1.2043,74.964,74.425
1.309,74.768,74.371
1.4137,74.738,75.064
1.5184,74.891,75.339
1.6232,75.111,74.819
1.7279,75.267,75.021
1.8326,75.187,75.6
1.9373,75.001,74.933
2.042,74.871,74.508
2.1468,74.952,75.192
2.2515,75.127,74.867
2.3562,75.154,74.711
2.4609,75.016,75.165
2.5656,74.754,75.425
2.6704,74.725,75.21
2.7751,74.913,74.92
2.8798,75.146,74.494
2.9845,75.235,74.807
3.0892,75.112,75.553
3.194,74.943,74.993
3.2987,74.832,74.708
3.4034,74.852,74.871
3.5081,74.944,74.899
3.6128,75.066,75.286
3.7176,75.166,75.393
3.8223,75.193,74.897
3.927,75.075,74.678
4.0317,74.905,75.214
4.1364,74.793,75.025
4.2412,74.845,74.462
4.3459,74.977,75.215
4.4506,75.047,75.658
4.5553,75.04,75.179
4.66,74.974,74.158
4.7647,75.014,74.677
4.8695,75.114,75.426
4.9742,75.175,75.627
5.0789,75.098,74.951
5.1836,74.924,74.935
5.2883,74.827,75.456
5.3931,74.858,74.99
5.4978,75.035,74.21
5.6025,75.139,74.872
5.7072,75.083,75.063
5.8119,74.937,74.822
5.9167,74.797,75.165
6.0214,74.866,75.354
6.1261,75.086,75.162
6.2308,75.309,74.8


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_258.csv <==
x,qOut,qIn
0.05236,75.438,74.19
0.15708,75.401,75.111
0.2618,75.112,75.962
0.36652,74.787,75.662
0.47124,74.647,74.757
0.57596,74.757,74.597
0.68068,74.957,74.573
0.7854,75.127,74.942
0.89012,75.172,75.223
0.99484,75.068,74.823
1.0996,74.899,74.928
1.2043,74.79,75.302
1.309,74.867,74.85
1.4137,75.138,74.899
1.5184,75.353,75.572
1.6232,75.363,75.375
1.7279,75.05,74.504
1.8326,74.724,74.469
1.9373,74.65,74.918
2.042,74.796,75.473
2.1468,75.067,75.301
2.2515,75.143,74.762
2.3562,75.09,74.582
2.4609,75.031,75.132
2.5656,75.09,75.2
2.6704,75.18,74.859
2.7751,75.142,75.028
2.8798,74.994,74.905
2.9845,74.79,75.14
3.0892,74.784,75.487
3.194,74.936,74.895
3.2987,75.109,74.84
3.4034,75.16,75.146
3.5081,75.053,74.982
3.6128,74.942,74.754
3.7176,74.905,74.71
3.8223,74.992,74.738
3.927,75.059,74.955
4.0317,75.056,75.561
4.1364,75.025,75.331
4.2412,75.023,73.915
4.3459,75.091,74.881
4.4506,75.129,76.441
4.5553,75.089,75.659
4.66,74.943,73.724
4.7647,74.821,74.643
4.8695,74.798,75.095
4.9742,74.858,75.114
5.0789,74.966,75.328
5.1836,75.021,75.169
5.2883,75.031,75.472
5.3931,75.034,74.781
5.4978,75.076,74.695
5.6025,75.151,75.248
5.7072,75.136,74.627
5.8119,75.004,74.606
5.9167,74.745,75.365
6.0214,74.643,75.277
6.1261,74.816,75.195
6.2308,75.136,74.744


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_259.csv <==
x,qOut,qIn
0.05236,74.984,74.586
0.15708,75.006,75.158
0.2618,75.046,75.694
0.36652,75.101,75.236
0.47124,75.156,75.016
0.57596,75.095,74.791
0.68068,74.951,74.737
0.7854,74.812,75.03
0.89012,74.775,74.756
0.99484,74.837,74.72
1.0996,74.917,75.228
1.2043,74.997,74.942
1.309,75.072,75.174
1.4137,75.18,75.215
1.5184,75.244,75
1.6232,75.211,75.077
1.7279,75.04,74.669
1.8326,74.853,74.438
1.9373,74.771,75.05
2.042,74.799,75.667
2.1468,74.913,75.087
2.2515,74.987,74.462
2.3562,75.028,74.98
2.4609,75.057,75.576
2.5656,75.098,75.336
2.6704,75.092,74.927
2.7751,75.006,74.444
2.8798,74.892,75.183
2.9845,74.817,74.694
3.0892,74.888,74.119
3.194,75.024,75.228
3.2987,75.136,75.908
3.4034,75.138,75.264
3.5081,75.085,74.418
3.6128,75.073,74.564
3.7176,75.099,74.537
3.8223,75.137,75.16
3.927,75.032,75.975
4.0317,74.845,75.674
4.1364,74.711,74.757
4.2412,74.764,73.958
4.3459,75.012,74.893
4.4506,75.226,75.735
4.5553,75.267,74.932
4.66,75.02,74.666
4.7647,74.711,75.398
4.8695,74.626,75.108
4.9742,74.8,74.956
5.0789,75.212,75.044
5.1836,75.442,74.518
5.2883,75.33,74.932
5.3931,75.009,75.761
5.4978,74.67,74.756
5.6025,74.686,74.554
5.7072,74.913,75.589
5.8119,75.142,75.022
5.9167,75.172,74.399
6.0214,75.062,74.99
6.1261,74.974,75.246
6.2308,74.946,74.929


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_260.csv <==
x,qOut,qIn
0.05236,75.047,74.729
0.15708,74.967,73.975
0.2618,74.925,75.067
0.36652,74.92,75.78
0.47124,74.932,75.804
0.57596,74.959,75.326
0.68068,75.027,73.695
0.7854,75.107,74.292
0.89012,75.161,75.7
0.99484,75.089,74.946
1.0996,74.934,75.235
1.2043,74.794,75.577
1.309,74.768,74.609
1.4137,74.921,73.898
1.5184,75.135,74.782
1.6232,75.275,75.856
1.7279,75.208,74.877
1.8326,74.934,74.739
1.9373,74.722,75.22
2.042,74.723,75.073
2.1468,75.049,74.83
2.2515,75.357,75.084
2.3562,75.351,75.429
2.4609,75.076,74.792
2.5656,74.652,74.657
2.6704,74.576,75.231
2.7751,74.808,75.692
2.8798,75.115,75.032
2.9845,75.255,74.66
3.0892,75.153,74.879
3.194,75.007,75.024
3.2987,74.928,75.064
3.4034,74.992,74.467
3.5081,75.048,74.589
3.6128,75.04,75.61
3.7176,75.01,75.823
3.8223,75.013,75.081
3.927,75.093,74.965
4.0317,75.147,74.663
4.1364,75.117,74.429
4.2412,74.962,75
4.3459,74.805,75.472
4.4506,74.747,74.997
4.5553,74.799,74.835
4.66,74.949,74.808
4.7647,75.134,75.117
4.8695,75.285,75.393
4.9742,75.325,75.204
5.0789,75.18,74.588
5.1836,74.894,74.733
5.2883,74.693,75.483
5.3931,74.675,75.316
5.4978,74.9,74.329
5.6025,75.097,74.643
5.7072,75.142,75.507
5.8119,75.079,75.312
5.9167,74.992,74.993
6.0214,75.022,75.04
6.1261,75.087,74.799
6.2308,75.114,75.332


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_261.csv <==
x,qOut,qIn
0.05236,75.306,74.591
0.15708,75.41,74.357
0.2618,75.253,74.881
0.36652,74.966,75.698
0.47124,74.705,75.594
0.57596,74.677,74.691
0.68068,74.81,74.206
0.7854,74.987,74.872
0.89012,75.096,75.399
0.99484,75.112,75.428
1.0996,75.068,74.763
1.2043,75.002,74.915
1.309,74.943,74.831
1.4137,74.96,74.559
1.5184,75.049,75.172
1.6232,75.134,75.562
1.7279,75.127,74.901
1.8326,74.967,74.76
1.9373,74.832,75.119
2.042,74.828,74.615
2.1468,75.037,75.203
2.2515,75.198,75.557
2.3562,75.15,74.501
2.4609,74.974,74.943
2.5656,74.801,74.866
2.6704,74.89,74.136
2.7751,75.083,75.13
2.8798,75.21,75.776
2.9845,75.112,75.375
3.0892,74.915,74.853
3.194,74.82,74.739
3.2987,74.855,74.658
3.4034,75.008,75.48
3.5081,75.059,75.733
3.6128,74.981,74.683
3.7176,74.86,74.257
3.8223,74.797,75.221
3.927,74.915,75.15
4.0317,75.112,74.48
4.1364,75.258,74.692
4.2412,75.228,75.588
4.3459,75.048,75.214
4.4506,74.916,74.957
4.5553,74.905,75.451
4.66,75.061,74.893
4.7647,75.14,74.151
4.8695,75.048,74.607
4.9742,74.867,75.113
5.0789,74.712,75.271
5.1836,74.756,75.312
5.2883,74.921,75.248
5.3931,75.112,75.529
5.4978,75.244,74.155
5.6025,75.292,73.826
5.7072,75.216,75.65
5.8119,75.028,75.575
5.9167,74.753,74.36
6.0214,74.605,74.646
6.1261,74.706,75.579
6.2308,74.976,75.739


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_262.csv <==
x,qOut,qIn
0.05236,74.934,74.919
0.15708,74.9,74.622
0.2618,74.983,74.883
0.36652,75.059,75.426
0.47124,74.998,75.047
0.57596,74.796,74.258
0.68068,74.668,74.457
0.7854,74.714,75.49
0.89012,75.002,75.738
0.99484,75.28,74.803
1.0996,75.341,74.9
1.2043,75.201,74.883
1.309,74.926,75.036
1.4137,74.828,75.429
1.5184,74.877,74.599
1.6232,74.951,74.644
1.7279,74.917,75.226
1.8326,74.854,75.097
1.9373,74.925,75.153
2.042,75.098,75.128
2.1468,75.298,74.87
2.2515,75.258,74.956
2.3562,75.053,74.934
2.4609,74.846,75.265
2.5656,74.805,74.646
2.6704,74.911,74.572
2.7751,75.01,75.742
2.8798,75.06,75.458
2.9845,75.05,73.871
3.0892,75.076,74.769
3.194,75.097,75.621
3.2987,75.075,75.362
3.4034,74.984,75.156
3.5081,74.921,75.278
3.6128,74.948,74.919
3.7176,75.027,74.489
3.8223,75.106,74.785
3.927,75.071,74.727
4.0317,74.951,74.912
4.1364,74.827,75.628
4.2412,74.783,75.442
4.3459,74.909,74.811
4.4506,75.13,74.251
4.5553,75.314,74.739
4.66,75.325,75.593
4.7647,75.078,75.165
4.8695,74.77,74.593
4.9742,74.587,75.28
5.0789,74.69,75.565
5.1836,74.975,74.271
5.2883,75.214,74.475
5.3931,75.294,75.486
5.4978,75.13,75.469
5.6025,74.885,75.047
5.7072,74.759,74.179
5.8119,74.81,74.197
5.9167,75.055,75.275
6.0214,75.249,75.674
6.1261,75.259,75.199
6.2308,75.129,74.998


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_263.csv <==
x,qOut,qIn
0.05236,74.873,75.572
0.15708,75.018,74.839
0.2618,75.141,74.655
0.36652,75.131,74.616
0.47124,74.908,75.152
0.57596,74.73,75.369
0.68068,74.753,74.943
0.7854,74.919,74.97
0.89012,75.125,75.056
0.99484,75.157,74.868
1.0996,75.087,74.779
1.2043,75.004,75.533
1.309,74.99,74.998
1.4137,74.965,74.251
1.5184,74.904,74.984
1.6232,74.865,75.474
1.7279,74.919,75.388
1.8326,75.056,74.306
1.9373,75.131,74.463
2.042,75.108,75.581
2.1468,74.987,75.213
2.2515,74.95,74.717
2.3562,75.001,75.121
2.4609,75.066,75.106
2.5656,75.065,75.159
2.6704,75.011,74.882
2.7751,74.978,74.433
2.8798,74.971,74.911
2.9845,74.973,75.14
3.0892,74.94,74.957
3.194,74.941,74.963
3.2987,75.002,75.365
3.4034,75.132,75.55
3.5081,75.191,75.18
3.6128,75.123,74.545
3.7176,74.981,74.274
3.8223,74.836,74.932
3.927,74.791,75.469
4.0317,74.816,74.98
4.1364,74.887,75.264
4.2412,74.981,74.957
4.3459,75.13,74.017
4.4506,75.271,74.829
4.5553,75.318,75.559
4.66,75.187,74.607
4.7647,74.904,75.159
4.8695,74.682,76.017
4.9742,74.642,74.971
5.0789,74.871,74.046
5.1836,75.158,75.18
5.2883,75.265,75.797
5.3931,75.153,75.351
5.4978,74.827,74.614
5.6025,74.648,74.524
5.7072,74.748,74.633
5.8119,75.014,75.166
5.9167,75.296,75.458
6.0214,75.309,75.021
6.1261,75.128,74.354
6.2308,74.923,75.095


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_264.csv <==
x,qOut,qIn
0.05236,75.069,75.144
0.15708,74.823,75.578
0.2618,74.673,75.291
0.36652,74.69,74.634
0.47124,74.915,74.921
0.57596,75.193,75.569
0.68068,75.334,74.963
0.7854,75.278,74.666
0.89012,74.993,74.976
0.99484,74.741,74.631
1.0996,74.704,74.938
1.2043,74.854,75.67
1.309,75.121,75.136
1.4137,75.244,74.312
1.5184,75.199,74.626
1.6232,75.073,75.421
1.7279,74.968,75.348
1.8326,74.957,74.924
1.9373,74.962,74.959
2.042,74.956,74.553
2.1468,74.923,74.425
2.2515,74.964,75.445
2.3562,75.046,76.22
2.4609,75.095,75.19
2.5656,75.035,74.353
2.6704,74.941,75.123
2.7751,74.946,75.394
2.8798,75.026,74.617
2.9845,75.128,74.394
3.0892,75.022,75.167
3.194,74.829,75.506
3.2987,74.73,75.229
3.4034,74.903,74.035
3.5081,75.242,74.722
3.6128,75.433,75.896
3.7176,75.375,75.521
3.8223,75.022,74.514
3.927,74.745,74.744
4.0317,74.702,75.49
4.1364,74.821,75.177
4.2412,74.988,74.866
4.3459,75.021,75.275
4.4506,74.978,74.842
4.5553,74.932,74.581
4.66,74.948,75.153
4.7647,75.025,75.082
4.8695,75.106,74.727
4.9742,75.148,75.628
5.0789,75.111,75.054
5.1836,75.036,74.218
5.2883,74.998,75.209
5.3931,75.002,74.83
5.4978,75.037,74.592
5.6025,74.983,75.366
5.7072,74.884,75.305
5.8119,74.828,75.345
5.9167,74.904,75.103
6.0214,75.09,74.576
6.1261,75.231,74.727
6.2308,75.244,74.697


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_265.csv <==
x,qOut,qIn
0.05236,75.121,75.53
0.15708,74.96,75.19
0.2618,74.816,74.875
0.36652,74.815,74.81
0.47124,75.052,74.969
0.57596,75.252,74.903
0.68068,75.217,75.162
0.7854,75,75.173
0.89012,74.709,75.368
0.99484,74.691,75.066
1.0996,74.911,74.371
1.2043,75.183,74.786
1.309,75.316,74.994
1.4137,75.194,74.819
1.5184,74.985,75.034
1.6232,74.838,75.256
1.7279,74.883,74.58
1.8326,75.048,74.55
1.9373,75.177,75.957
2.042,75.196,75.535
2.1468,75.054,74.366
2.2515,74.872,75.345
2.3562,74.776,75.768
2.4609,74.79,74.757
2.5656,74.917,74.366
2.6704,75.013,74.861
2.7751,75.036,74.701
2.8798,75.017,75.205
2.9845,74.999,75.757
3.0892,75.057,74.8
3.194,75.151,74.728
3.2987,75.226,75.368
3.4034,75.227,75.301
3.5081,75.12,74.582
3.6128,74.939,74.068
3.7176,74.759,74.576
3.8223,74.658,76.262
3.927,74.738,75.823
4.0317,74.961,74.382
4.1364,75.211,74.33
4.2412,75.371,75.15
4.3459,75.32,75.114
4.4506,75.118,75.008
4.5553,74.876,74.928
4.66,74.707,75.321
4.7647,74.696,75.062
4.8695,74.839,74.126
4.9742,75.059,75.149
5.0789,75.279,75.745
5.1836,75.294,74.644
5.2883,75.108,74.504
5.3931,74.877,74.72
5.4978,74.785,75.185
5.6025,74.935,75.609
5.7072,75.09,75.081
5.8119,75.125,74.991
5.9167,74.956,74.655
6.0214,74.864,74.492
6.1261,74.94,74.923
6.2308,75.075,75.118


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_266.csv <==
x,qOut,qIn
0.05236,75.368,75.398
0.15708,75.335,75.28
0.2618,75.186,74.801
0.36652,75.01,74.918
0.47124,74.897,75.178
0.57596,74.867,74.85
0.68068,74.868,74.594
0.7854,74.882,74.939
0.89012,74.908,75.424
0.99484,74.981,75.304
1.0996,75.062,74.674
1.2043,75.114,74.619
1.309,75.105,75.324
1.4137,75.068,75.291
1.5184,75.022,74.763
1.6232,74.971,74.6
1.7279,74.909,75.461
1.8326,74.88,75.763
1.9373,74.924,74.503
2.042,75.013,73.92
2.1468,75.105,75.479
2.2515,75.095,75.888
2.3562,75.014,75.219
2.4609,74.935,74.12
2.5656,74.929,74.719
2.6704,75.002,75.358
2.7751,75.068,75.127
2.8798,75.082,75.664
2.9845,75.011,74.826
3.0892,74.927,73.741
3.194,74.912,74.821
3.2987,74.968,75.51
3.4034,75.084,75.088
3.5081,75.103,75.19
3.6128,74.999,75.577
3.7176,74.871,75.054
3.8223,74.84,74.257
3.927,75.024,74.819
4.0317,75.206,75.134
4.1364,75.225,75.133
4.2412,74.939,75.249
4.3459,74.657,75.031
4.4506,74.681,74.746
4.5553,74.961,75.084
4.66,75.374,74.432
4.7647,75.44,74.048
4.8695,75.175,75.43
4.9742,74.813,75.24
5.0789,74.62,75.45
5.1836,74.761,75.883
5.2883,75.019,74.955
5.3931,75.22,74.394
5.4978,75.218,75.369
5.6025,75.047,75.357
5.7072,74.827,74.664
5.8119,74.664,74.418
5.9167,74.649,74.997
6.0214,74.791,75.44
6.1261,75.018,74.951
6.2308,75.239,74.607


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_267.csv <==
x,qOut,qIn
0.05236,75.101,75.489
0.15708,74.8,75.522
0.2618,74.694,74.632
0.36652,74.807,74.811
0.47124,75.096,75.374
0.57596,75.171,74.76
0.68068,75.037,74.863
0.7854,74.856,75.146
0.89012,74.811,74.451
0.99484,74.937,74.882
1.0996,75.058,75.808
1.2043,75.11,75.162
1.309,75.067,74.1
1.4137,75.065,74.916
1.5184,75.09,75.683
1.6232,75.092,75.352
1.7279,75.019,74.602
1.8326,74.918,75.256
1.9373,74.876,75.481
2.042,74.906,75.028
2.1468,75.001,74.313
2.2515,75.055,74.932
2.3562,75.028,75.359
2.4609,74.955,74.498
2.5656,74.881,74.672
2.6704,74.923,75.438
2.7751,75.056,75.503
2.8798,75.193,75.488
2.9845,75.241,74.85
3.0892,75.154,74.462
3.194,75.018,74.957
3.2987,74.894,74.703
3.4034,74.829,74.965
3.5081,74.776,75.624
3.6128,74.763,74.936
3.7176,74.828,75.13
3.8223,75.008,74.827
3.927,75.241,74.552
4.0317,75.36,75.266
4.1364,75.296,74.852
4.2412,75.005,74.834
4.3459,74.715,75.601
4.4506,74.632,75.571
4.5553,74.759,74.772
4.66,75.054,74.229
4.7647,75.245,74.761
4.8695,75.244,75.404
4.9742,75.102,75.808
5.0789,74.894,75.218
5.1836,74.803,74.211
5.2883,74.865,74.294
5.3931,75.015,75.112
5.4978,75.18,75.569
5.6025,75.188,74.834
5.7072,75.036,74.761
5.8119,74.848,74.856
5.9167,74.768,74.983
6.0214,74.947,75.276
6.1261,75.184,74.917
6.2308,75.293,74.53


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_268.csv <==
x,qOut,qIn
0.05236,74.802,74.325
0.15708,75.031,74.719
0.2618,75.282,75.38
0.36652,75.392,75.665
0.47124,75.225,74.77
0.57596,74.916,73.953
0.68068,74.709,75.087
0.7854,74.691,75.437
0.89012,74.907,75.04
0.99484,75.106,75.179
1.0996,75.154,75.398
1.2043,75.081,74.754
1.309,74.953,74.849
1.4137,74.964,75.36
1.5184,75.043,74.433
1.6232,75.084,74.411
1.7279,74.979,75.624
1.8326,74.832,75.544
1.9373,74.83,75.106
2.042,74.975,74.99
2.1468,75.227,74.92
2.2515,75.292,74.73
2.3562,75.133,74.669
2.4609,74.881,74.764
2.5656,74.688,75.742
2.6704,74.707,75.464
2.7751,74.866,74.496
2.8798,75.077,74.605
2.9845,75.261,75.039
3.0892,75.336,75.04
3.194,75.239,75.168
3.2987,75.024,75.29
3.4034,74.768,74.236
3.5081,74.719,74.625
3.6128,74.873,76.316
3.7176,75.089,75.283
3.8223,75.214,73.841
3.927,75.129,74.783
4.0317,74.969,75.697
4.1364,74.855,75.819
4.2412,74.893,74.913
4.3459,75.005,74.473
4.4506,75.084,74.889
4.5553,75.105,75.026
4.66,75.068,74.926
4.7647,75.027,74.959
4.8695,74.966,74.951
4.9742,74.902,74.963
5.0789,74.86,74.603
5.1836,74.968,74.502
5.2883,75.16,75.54
5.3931,75.295,75.963
5.4978,75.219,74.812
5.6025,74.951,74.952
5.7072,74.76,75.028
5.8119,74.745,74.611
5.9167,74.949,74.511
6.0214,75.034,75.069
6.1261,74.943,75.696
6.2308,74.81,75.292


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_269.csv <==
x,qOut,qIn
0.05236,74.991,74.629
0.15708,74.9,75.251
0.2618,74.856,75.593
0.36652,74.904,75.481
0.47124,75.066,74.735
0.57596,75.17,74.162
0.68068,75.141,74.355
0.7854,75.024,75.267
0.89012,74.887,75.812
0.99484,74.847,75.187
1.0996,74.888,74.594
1.2043,74.983,74.809
1.309,75.11,75.096
1.4137,75.231,74.872
1.5184,75.221,75.29
1.6232,75.058,75.152
1.7279,74.742,74.337
1.8326,74.591,75.236
1.9373,74.738,75.324
2.042,75.05,74.893
2.1468,75.349,74.862
2.2515,75.319,75.516
2.3562,75.091,75.525
2.4609,74.873,73.965
2.5656,74.871,74.459
2.6704,75.006,75.897
2.7751,75.056,75.631
2.8798,75.001,74.689
2.9845,74.862,74.658
3.0892,74.896,74.919
3.194,75.057,75.088
3.2987,75.204,75.056
3.4034,75.191,74.952
3.5081,74.989,75.253
3.6128,74.792,75.501
3.7176,74.724,74.641
3.8223,74.881,74.684
3.927,75.104,75.207
4.0317,75.203,74.703
4.1364,75.139,74.722
4.2412,74.91,75.009
4.3459,74.792,74.994
4.4506,74.882,75.753
4.5553,75.081,75.553
4.66,75.264,74.483
4.7647,75.221,74.984
4.8695,75.027,75.143
4.9742,74.816,74.989
5.0789,74.716,75.211
5.1836,74.75,74.864
5.2883,74.861,74.635
5.3931,75.01,74.732
5.4978,75.165,75.31
5.6025,75.273,75.317
5.7072,75.271,75.016
5.8119,75.174,74.901
5.9167,75.015,74.794
6.0214,74.944,74.9
6.1261,74.965,75.289
6.2308,75.007,74.878


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_270.csv <==
x,qOut,qIn
0.05236,75.018,74.392
0.15708,75.026,74.163
0.2618,75.005,74.977
0.36652,74.923,75.57
0.47124,74.761,75.01
0.57596,74.64,74.873
0.68068,74.697,75.123
0.7854,74.935,74.644
0.89012,75.333,75.268
0.99484,75.588,75.591
1.0996,75.479,74.76
1.2043,75.095,74.55
1.309,74.599,75.196
1.4137,74.53,75.421
1.5184,74.816,75.044
1.6232,75.169,74.496
1.7279,75.288,74.918
1.8326,75.109,75.505
1.9373,74.917,74.832
2.042,74.847,74.725
2.1468,74.983,75.196
2.2515,75.089,75.047
2.3562,75.094,74.987
2.4609,75.043,74.436
2.5656,75,75.659
2.6704,74.995,75.883
2.7751,74.972,74.328
2.8798,74.936,74.637
2.9845,74.905,75.178
3.0892,74.956,74.743
3.194,75.033,75.098
3.2987,75.073,74.992
3.4034,75.021,74.86
3.5081,74.946,75.079
3.6128,74.94,75.376
3.7176,75.002,75.065
3.8223,75.108,74.492
3.927,75.128,74.885
4.0317,75.064,75.187
4.1364,74.971,75.323
4.2412,74.912,75.141
4.3459,74.926,75.022
4.4506,74.976,74.531
4.5553,75.03,74.784
4.66,75.059,75.702
4.7647,75.049,75.179
4.8695,74.996,74.092
4.9742,74.931,75.162
5.0789,74.888,75.803
5.1836,74.943,74.533
5.2883,75.05,74.264
5.3931,75.131,75.319
5.4978,75.102,75.374
5.6025,74.979,74.602
5.7072,74.894,74.271
5.8119,74.898,74.399
5.9167,75.015,75.593
6.0214,75.097,76.25
6.1261,75.098,75.417
6.2308,75.055,74.969


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_271.csv <==
x,qOut,qIn
0.05236,75.026,74.975
0.15708,75.013,74.622
0.2618,75.03,74.409
0.36652,75.058,75.376
0.47124,75.066,75.908
0.57596,75.029,74.999
0.68068,75.002,74.259
0.7854,75.005,74.915
0.89012,75.056,75.523
0.99484,75.059,74.706
1.0996,74.967,74.696
1.2043,74.83,74.811
1.309,74.711,75.278
1.4137,74.77,75.071
1.5184,74.973,74.996
1.6232,75.197,74.939
1.7279,75.308,74.853
1.8326,75.2,74.877
1.9373,75.01,75.215
2.042,74.867,75.326
2.1468,74.882,74.625
2.2515,74.958,74.596
2.3562,74.992,74.977
2.4609,74.987,75.531
2.5656,74.971,75.396
2.6704,75.002,74.58
2.7751,75.024,74.25
2.8798,75.018,74.825
2.9845,74.98,76.044
3.0892,74.973,75.821
3.194,74.976,74.832
3.2987,74.97,74.304
3.4034,74.939,74.868
3.5081,74.969,74.758
3.6128,75.04,74.481
3.7176,75.079,75.193
3.8223,74.996,75.685
3.927,74.85,75.143
4.0317,74.86,74.808
4.1364,75.044,74.834
4.2412,75.38,74.918
4.3459,75.44,75.141
4.4506,75.138,75.192
4.5553,74.706,74.659
4.66,74.433,74.588
4.7647,74.628,75.482
4.8695,75.015,75.52
4.9742,75.337,74.394
5.0789,75.366,74.929
5.1836,75.182,75.93
5.2883,74.988,74.925
5.3931,74.877,74.267
5.4978,74.909,75.475
5.6025,74.956,75.358
5.7072,74.965,74.727
5.8119,74.952,75.033
5.9167,74.941,74.748
6.0214,74.978,75.006
6.1261,75.022,75.392
6.2308,75.046,74.772


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_272.csv <==
x,qOut,qIn
0.05236,75.19,75.021
0.15708,74.986,74.921
0.2618,74.845,74.721
0.36652,74.815,75.16
0.47124,74.906,74.35
0.57596,74.979,74.417
0.68068,75.033,75.994
0.7854,75.089,75.567
0.89012,75.168,74.885
0.99484,75.2,75.197
1.0996,75.126,74.607
1.2043,74.984,75.014
1.309,74.832,75.562
1.4137,74.779,74.868
1.5184,74.805,74.407
1.6232,74.876,74.761
1.7279,74.965,75.127
1.8326,75.083,75.021
1.9373,75.177,75.14
2.042,75.202,74.971
2.1468,75.112,75.307
2.2515,75.005,75.05
2.3562,74.98,74.563
2.4609,75.015,74.539
2.5656,75.059,75.475
2.6704,74.965,76.021
2.7751,74.837,75.226
2.8798,74.789,74.449
2.9845,74.927,73.653
3.0892,75.134,74.598
3.194,75.212,76.252
3.2987,75.13,75.56
3.4034,74.893,74.459
3.5081,74.775,75.165
3.6128,74.872,75.363
3.7176,75.092,74.654
3.8223,75.319,74.824
3.927,75.265,75.791
4.0317,74.966,75.179
4.1364,74.645,74.293
4.2412,74.544,75.207
4.3459,74.825,75.641
4.4506,75.192,75.037
4.5553,75.405,74.319
4.66,75.257,74.568
4.7647,74.961,75.114
4.8695,74.815,75.215
4.9742,74.86,75.369
5.0789,75.072,75.051
5.1836,75.157,74.884
5.2883,75.126,74.933
5.3931,75.054,74.86
5.4978,75.025,75.028
5.6025,74.977,75.227
5.7072,74.867,74.664
5.8119,74.765,74.886
5.9167,74.76,75.272
6.0214,74.945,75.536
6.1261,75.164,75.07
6.2308,75.284,74.651


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_273.csv <==
x,qOut,qIn
0.05236,74.884,74.844
0.15708,74.971,74.645
0.2618,75.087,75.681
0.36652,75.174,75.599
0.47124,75.187,74.764
0.57596,75.117,74.558
0.68068,74.995,74.874
0.7854,74.872,75.186
0.89012,74.803,74.765
0.99484,74.84,74.463
1.0996,74.94,75.366
1.2043,75.052,75.816
1.309,75.124,74.571
1.4137,75.17,74.449
1.5184,75.18,75.366
1.6232,75.133,75.285
1.7279,75.001,74.578
1.8326,74.838,74.857
1.9373,74.768,75.062
2.042,74.816,75.222
2.1468,74.982,75.054
2.2515,75.111,74.678
2.3562,75.15,74.655
2.4609,75.112,75.701
2.5656,75.026,75.836
2.6704,74.945,74.59
2.7751,74.896,74.192
2.8798,74.889,74.862
2.9845,74.932,74.693
3.0892,74.975,75.073
3.194,74.977,75.898
3.2987,74.96,75.349
3.4034,74.951,73.913
3.5081,75.05,74.38
3.6128,75.199,75.184
3.7176,75.283,75.661
3.8223,75.181,75.213
3.927,74.89,74.721
4.0317,74.677,75.075
4.1364,74.681,75.407
4.2412,74.998,74.784
4.3459,75.272,74.588
4.4506,75.235,74.84
4.5553,74.959,75.259
4.66,74.591,74.93
4.7647,74.612,74.853
4.8695,74.932,75.283
4.9742,75.292,74.565
5.0789,75.426,75.007
5.1836,75.254,75.479
5.2883,75.004,74.971
5.3931,74.828,74.736
5.4978,74.839,75.067
5.6025,74.912,75.878
5.7072,74.973,75.187
5.8119,75.011,74.153
5.9167,75.024,74.94
6.0214,75.002,75.357
6.1261,74.942,74.733
6.2308,74.886,74.968


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_274.csv <==
x,qOut,qIn
0.05236,74.996,75.243
0.15708,74.875,74.757
0.2618,74.944,74.555
0.36652,75.122,75.004
0.47124,75.29,75.066
0.57596,75.149,74.259
0.68068,74.838,74.576
0.7854,74.601,75.816
0.89012,74.681,75.741
0.99484,75.054,74.45
1.0996,75.393,74.165
1.2043,75.513,75.124
1.309,75.274,75.548
1.4137,74.914,75.212
1.5184,74.683,74.495
1.6232,74.644,74.329
1.7279,74.807,75.367
1.8326,74.989,75.311
1.9373,75.123,74.961
2.042,75.177,74.854
2.1468,75.122,74.832
2.2515,74.99,74.982
2.3562,74.896,75.35
2.4609,74.886,75.311
2.5656,74.988,75.027
2.6704,75.027,75.34
2.7751,74.969,74.957
2.8798,74.893,74.339
2.9845,74.901,74.635
3.0892,75.012,75.45
3.194,75.076,75.216
3.2987,75.059,74.368
3.4034,74.961,75.535
3.5081,75.001,75.681
3.6128,75.15,74.295
3.7176,75.271,74.678
3.8223,75.216,75.337
3.927,74.969,74.679
4.0317,74.751,75.015
4.1364,74.673,75.15
4.2412,74.808,75.302
4.3459,74.982,75.579
4.4506,75.088,74.683
4.5553,75.112,74.385
4.66,75.056,74.663
4.7647,74.996,74.785
4.8695,74.956,75.372
4.9742,74.945,75.277
5.0789,74.963,75.033
5.1836,75.015,74.912
5.2883,75.096,74.699
5.3931,75.161,74.829
5.4978,75.164,75.689
5.6025,75.021,75.699
5.7072,74.822,74.797
5.8119,74.693,73.958
5.9167,74.755,74.811
6.0214,74.972,75.298
6.1261,75.139,75.225
6.2308,75.167,75.609


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_275.csv <==
x,qOut,qIn
0.05236,74.65,75.14
0.15708,74.614,75.225
0.2618,74.833,75.182
0.36652,75.082,74.692
0.47124,75.142,74.553
0.57596,75.021,74.451
0.68068,74.906,75.051
0.7854,74.872,75.605
0.89012,74.957,75.094
0.99484,75.051,74.943
1.0996,75.142,75.116
1.2043,75.216,74.939
1.309,75.26,74.802
1.4137,75.158,74.76
1.5184,74.925,75.101
1.6232,74.691,74.598
1.7279,74.604,75.331
1.8326,74.776,75.827
1.9373,75.051,74.768
2.042,75.272,74.255
2.1468,75.299,75.458
2.2515,75.15,75.838
2.3562,74.957,74.837
2.4609,74.815,74.512
2.5656,74.797,74.298
2.6704,74.854,74.777
2.7751,74.935,75.974
2.8798,75.011,75.295
2.9845,75.058,74.377
3.0892,75.074,75.377
3.194,75.08,75.621
3.2987,75.085,74.715
3.4034,75.098,74.245
3.5081,75.057,75.212
3.6128,74.945,75.784
3.7176,74.83,75.033
3.8223,74.792,74.399
3.927,74.932,74.888
4.0317,75.127,75.096
4.1364,75.249,74.937
4.2412,75.18,75.843
4.3459,74.999,75.274
4.4506,74.879,74.079
4.5553,74.87,74.43
4.66,74.991,75.259
4.7647,75.068,75.646
4.8695,75.041,75.689
4.9742,74.95,74.753
5.0789,74.85,74.53
5.1836,74.89,74.968
5.2883,75.034,74.665
5.3931,75.163,75.07
5.4978,75.147,75.189
5.6025,74.935,74.689
5.7072,74.777,74.777
5.8119,74.81,75.208
5.9167,75.134,75.064
6.0214,75.396,74.581
6.1261,75.339,75.068
6.2308,75.04,75.488


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_276.csv <==
x,qOut,qIn
0.05236,75.012,75.206
0.15708,75.253,75.598
0.2618,75.277,75.123
0.36652,75.084,74.984
0.47124,74.733,74.713
0.57596,74.663,74.494
0.68068,74.861,74.952
0.7854,75.119,75.59
0.89012,75.208,74.278
0.99484,75.065,73.754
1.0996,74.939,75.727
1.2043,74.94,75.841
1.309,75.132,74.58
1.4137,75.253,74.916
1.5184,75.193,75.475
1.6232,75.017,75.42
1.7279,74.824,74.62
1.8326,74.785,74.634
1.9373,74.829,74.85
2.042,74.88,74.773
2.1468,74.871,75.568
2.2515,74.873,75.252
2.3562,74.953,74.907
2.4609,75.081,75.438
2.5656,75.212,74.511
2.6704,75.224,74.202
2.7751,75.121,75.196
2.8798,74.963,75.362
2.9845,74.816,74.697
3.0892,74.768,75.179
3.194,74.846,75.559
3.2987,75.011,75.489
3.4034,75.216,74.163
3.5081,75.297,73.859
3.6128,75.19,75.461
3.7176,74.97,75.669
3.8223,74.742,74.624
3.927,74.706,74.862
4.0317,74.844,75.487
4.1364,75.054,75.284
4.2412,75.237,74.965
4.3459,75.277,74.773
4.4506,75.152,74.632
4.5553,74.935,74.928
4.66,74.714,75.621
4.7647,74.683,75.472
4.8695,74.834,74.552
4.9742,75.053,74.073
5.0789,75.221,75.11
5.1836,75.227,75.896
5.2883,75.119,75.531
5.3931,74.977,74.642
5.4978,74.876,74.642
5.6025,74.879,74.778
5.7072,74.969,74.86
5.8119,75.073,75.15
5.9167,75.112,75.187
6.0214,74.995,75.096
6.1261,74.854,74.89
6.2308,74.82,74.739


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_277.csv <==
x,qOut,qIn
0.05236,74.92,73.973
0.15708,74.962,74.439
0.2618,75.01,75.966
0.36652,75.055,76.236
0.47124,75.091,75.253
0.57596,75.122,74.436
0.68068,75.113,73.967
0.7854,75.051,74.639
0.89012,74.932,75.225
0.99484,74.806,75.152
1.0996,74.732,75.552
1.2043,74.749,75.249
1.309,74.884,74.45
1.4137,75.146,74.623
1.5184,75.382,75.474
1.6232,75.432,75.3
1.7279,75.139,74.604
1.8326,74.668,74.918
1.9373,74.45,75.078
2.042,74.591,74.745
2.1468,75.112,75.081
2.2515,75.446,74.912
2.3562,75.396,75.062
2.4609,75.11,75.163
2.5656,74.8,74.769
2.6704,74.807,74.88
2.7751,74.961,75.42
2.8798,75.083,75.362
2.9845,75.015,74.604
3.0892,74.887,75.076
3.194,74.846,75.376
3.2987,74.893,74.962
3.4034,74.999,75.058
3.5081,75.033,75.263
3.6128,75.018,74.667
3.7176,75,74.463
3.8223,75.024,74.823
3.927,75.071,75.32
4.0317,75.096,75.412
4.1364,75.091,74.74
4.2412,75.06,75.02
4.3459,75.06,75.774
4.4506,75.078,74.677
4.5553,75.07,74.241
4.66,74.994,75.625
4.7647,74.857,75.35
4.8695,74.769,74.691
4.9742,74.782,74.546
5.0789,74.932,75.107
5.1836,75.093,75.239
5.2883,75.159,74.998
5.3931,75.125,74.768
5.4978,75.008,74.939
5.6025,74.949,75.192
5.7072,74.969,75.453
5.8119,75.024,75.429
5.9167,75.059,74.017
6.0214,75.023,74.582
6.1261,74.96,75.732
6.2308,74.913,75.171


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_278.csv <==
x,qOut,qIn
0.05236,74.97,75.427
0.15708,75.106,74.849
0.2618,75.162,74.593
0.36652,75.118,74.582
0.47124,74.981,75.574
0.57596,74.904,76.156
0.68068,74.915,75.215
0.7854,74.969,74.134
0.89012,75.013,74.284
0.99484,75.008,75.055
1.0996,74.97,75.562
1.2043,74.915,75.879
1.309,74.855,74.773
1.4137,74.839,74.141
1.5184,74.935,75.055
1.6232,75.108,75.335
1.7279,75.309,74.585
1.8326,75.287,74.657
1.9373,75.032,74.957
2.042,74.741,75.56
2.1468,74.645,74.961
2.2515,74.932,74.679
2.3562,75.292,75.306
2.4609,75.468,75.682
2.5656,75.231,74.861
2.6704,74.834,74.102
2.7751,74.627,74.732
2.8798,74.66,75.599
2.9845,74.904,74.399
3.0892,75.029,74.69
3.194,75.058,75.896
3.2987,75.072,75.244
3.4034,75.156,74.2
3.5081,75.238,74.966
3.6128,75.204,75.706
3.7176,75.06,75.071
3.8223,74.84,74.734
3.927,74.722,75.206
4.0317,74.757,74.882
4.1364,74.897,74.957
4.2412,75.08,75.019
4.3459,75.153,74.499
4.4506,75.097,74.962
4.5553,74.983,75.612
4.66,74.899,75.097
4.7647,74.944,74.883
4.8695,75.037,74.965
4.9742,75.096,74.828
5.0789,75.051,75.064
5.1836,74.962,75.079
5.2883,74.903,75.103
5.3931,74.894,75.343
5.4978,74.937,74.808
5.6025,75.001,74.797
5.7072,75.078,75
5.8119,75.138,75.079
5.9167,75.143,75.04
6.0214,75.049,75.232
6.1261,74.936,74.576
6.2308,74.886,74.719


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_279.csv <==
x,qOut,qIn
0.05236,75.05,75.318
0.15708,75.276,74.647
0.2618,75.228,75.015
0.36652,74.999,75.241
0.47124,74.747,75.259
0.57596,74.804,74.552
0.68068,75.005,74.284
0.7854,75.151,75.495
0.89012,75.061,75.325
0.99484,74.894,74.517
1.0996,74.867,74.714
1.2043,74.98,75.228
1.309,75.183,75.837
1.4137,75.215,75.173
1.5184,75.091,74.517
1.6232,74.922,74.592
1.7279,74.827,74.928
1.8326,74.857,74.841
1.9373,74.933,74.849
2.042,75.004,74.836
2.1468,75.031,75.45
2.2515,75.057,75.43
2.3562,75.112,74.844
2.4609,75.171,75.031
2.5656,75.203,75.021
2.6704,75.101,74.747
2.7751,74.901,74.716
2.8798,74.717,74.922
2.9845,74.669,75.451
3.0892,74.806,75.497
3.194,74.999,75.038
3.2987,75.156,74.787
3.4034,75.205,74.343
3.5081,75.187,74.361
3.6128,75.11,75.505
3.7176,74.993,75.579
3.8223,74.851,74.511
3.927,74.805,74.985
4.0317,74.915,75.869
4.1364,75.107,75.109
4.2412,75.289,74.357
4.3459,75.247,75.193
4.4506,75.016,74.959
4.5553,74.755,74.848
4.66,74.636,76.149
4.7647,74.772,75.555
4.8695,75.017,73.604
4.9742,75.229,74.229
5.0789,75.284,75.544
5.1836,75.178,75.407
5.2883,75.006,75.305
5.3931,74.86,74.714
5.4978,74.82,74.672
5.6025,74.934,74.992
5.7072,75.119,74.937
5.8119,75.246,75.386
5.9167,75.188,75.044
6.0214,74.935,74.507
6.1261,74.748,74.599
6.2308,74.757,75.401


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_280.csv <==
x,qOut,qIn
0.05236,74.891,75.823
0.15708,74.893,76.067
0.2618,74.904,74.611
0.36652,74.931,73.976
0.47124,74.993,74.596
0.57596,75.139,75.472
0.68068,75.251,75.151
0.7854,75.242,74.855
0.89012,75.035,75.843
0.99484,74.818,75.274
1.0996,74.792,74.245
1.2043,74.93,74.437
1.309,75.162,75.064
1.4137,75.143,75.185
1.5184,74.903,75.168
1.6232,74.653,75.099
1.7279,74.624,75.389
1.8326,74.934,74.955
1.9373,75.29,74.747
2.042,75.468,74.903
2.1468,75.276,75.049
2.2515,74.898,75.053
2.3562,74.659,74.471
2.4609,74.659,74.697
2.5656,74.931,75.856
2.6704,75.183,75.396
2.7751,75.292,74.555
2.8798,75.259,74.701
2.9845,75.112,74.57
3.0892,74.97,74.959
3.194,74.873,75.637
3.2987,74.827,75.133
3.4034,74.826,74.377
3.5081,74.878,75.035
3.6128,74.989,75.456
3.7176,75.11,75.134
3.8223,75.189,74.991
3.927,75.109,74.554
4.0317,74.942,74.433
4.1364,74.809,75.359
4.2412,74.832,75.482
4.3459,74.977,74.476
4.4506,75.082,74.781
4.5553,75.097,75.431
4.66,75.007,75.369
4.7647,74.977,74.746
4.8695,74.999,74.787
4.9742,75.007,75.033
5.0789,74.927,74.986
5.1836,74.832,74.989
5.2883,74.851,74.888
5.3931,74.968,74.913
5.4978,75.136,74.695
5.6025,75.173,75.231
5.7072,75.114,75.457
5.8119,75.039,74.926
5.9167,75.023,75.525
6.0214,75.025,75.368
6.1261,74.99,74.234
6.2308,74.934,74.115


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_281.csv <==
x,qOut,qIn
0.05236,74.896,73.989
0.15708,74.892,74.423
0.2618,75,75.441
0.36652,75.112,75.414
0.47124,75.114,75.017
0.57596,75.003,74.933
0.68068,74.94,75.126
0.7854,74.981,75.301
0.89012,75.154,74.545
0.99484,75.218,75.013
1.0996,75.075,75.682
1.2043,74.832,74.345
1.309,74.638,73.97
1.4137,74.733,75.628
1.5184,74.982,75.993
1.6232,75.209,74.783
1.7279,75.245,74.528
1.8326,75.132,75.385
1.9373,75.034,75.701
2.042,74.994,75.242
2.1468,75.019,74.384
2.2515,74.931,74.419
2.3562,74.78,75.006
2.4609,74.686,75.564
2.5656,74.77,75.178
2.6704,74.999,74.941
2.7751,75.194,74.747
2.8798,75.279,74.848
2.9845,75.212,75.039
3.0892,75.126,74.847
3.194,75.042,74.957
3.2987,74.953,75.123
3.4034,74.843,75.421
3.5081,74.814,75.322
3.6128,74.927,74.813
3.7176,75.102,74.366
3.8223,75.229,75.042
3.927,75.12,75.304
4.0317,74.907,75.013
4.1364,74.755,75.499
4.2412,74.816,75.004
4.3459,75.012,74.353
4.4506,75.175,74.981
4.5553,75.236,74.824
4.66,75.156,74.625
4.7647,75,75.463
4.8695,74.849,75.601
4.9742,74.787,74.804
5.0789,74.889,74.853
5.1836,75.126,75.3
5.2883,75.298,74.645
5.3931,75.293,75.059
5.4978,75.024,75.342
5.6025,74.727,74.875
5.7072,74.636,74.8
5.8119,74.757,74.824
5.9167,75.047,75.238
6.0214,75.219,75.291
6.1261,75.2,75.311
6.2308,75.061,75.19


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_282.csv <==
x,qOut,qIn
0.05236,75.185,75.174
0.15708,75.166,75.485
0.2618,74.999,74.834
0.36652,74.839,74.123
0.47124,74.856,75.313
0.57596,75.015,75.891
0.68068,75.095,74.77
0.7854,75.058,74.349
0.89012,74.911,74.903
0.99484,74.931,74.967
1.0996,75.08,75.118
1.2043,75.212,75.122
1.309,75.166,75.057
1.4137,74.965,74.847
1.5184,74.834,74.994
1.6232,74.842,75.079
1.7279,75.013,75.033
1.8326,75.088,75.113
1.9373,75.017,75.141
2.042,74.89,75.52
2.1468,74.819,74.824
2.2515,74.916,74.069
2.3562,75.059,74.354
2.4609,75.143,75.022
2.5656,75.079,75.7
2.6704,74.954,75.47
2.7751,74.909,74.963
2.8798,74.975,74.619
2.9845,75.156,75.4
3.0892,75.268,74.781
3.194,75.196,74.224
3.2987,74.972,74.845
3.4034,74.656,75.794
3.5081,74.529,75.415
3.6128,74.68,74.798
3.7176,75.002,74.637
3.8223,75.359,75.432
3.927,75.447,75.189
4.0317,75.243,74.548
4.1364,74.912,75.25
4.2412,74.649,74.604
4.3459,74.68,73.723
4.4506,74.892,75.404
4.5553,75.134,75.905
4.66,75.263,75.107
4.7647,75.24,74.92
4.8695,75.137,74.321
4.9742,75.028,74.909
5.0789,74.983,75.886
5.1836,74.979,75.405
5.2883,74.939,74.55
5.3931,74.868,74.305
5.4978,74.789,75.151
5.6025,74.852,75.478
5.7072,75.001,75.057
5.8119,75.124,74.909
5.9167,75.097,74.472
6.0214,74.973,74.965
6.1261,74.941,75.557
6.2308,75.018,74.973


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_283.csv <==
x,qOut,qIn
0.05236,75.059,75.005
0.15708,74.951,75.427
0.2618,74.934,75.79
0.36652,74.948,75.416
0.47124,74.917,74.19
0.57596,74.854,74.548
0.68068,74.871,75.079
0.7854,74.965,74.678
0.89012,75.104,75.301
0.99484,75.064,75.904
1.0996,74.909,74.807
1.2043,74.809,74.502
1.309,74.944,75.127
1.4137,75.254,74.787
1.5184,75.385,74.714
1.6232,75.232,75.189
1.7279,74.759,75.37
1.8326,74.509,75.203
1.9373,74.652,74.881
2.042,75.004,74.596
2.1468,75.325,75.079
2.2515,75.303,75.133
2.3562,75.077,75.271
2.4609,74.836,75.088
2.5656,74.76,74.382
2.6704,74.868,74.884
2.7751,75.037,75.362
2.8798,75.173,74.899
2.9845,75.192,74.68
3.0892,75.089,75.358
3.194,74.966,75.735
3.2987,74.902,74.93
3.4034,74.968,74.006
3.5081,75.066,75.151
3.6128,75.073,75.578
3.7176,74.988,74.971
3.8223,74.836,74.916
3.927,74.803,75.423
4.0317,74.906,75.244
4.1364,75.063,75.054
4.2412,75.183,74.883
4.3459,75.156,74.923
4.4506,75.023,74.765
4.5553,74.876,74.486
4.66,74.805,74.837
4.7647,74.877,75.179
4.8695,75.027,75.519
4.9742,75.173,75.187
5.0789,75.238,75.189
5.1836,75.212,74.984
5.2883,75.136,74.557
5.3931,75.029,75.103
5.4978,74.902,75.501
5.6025,74.756,75.065
5.7072,74.688,73.902
5.8119,74.747,74.356
5.9167,74.968,76.264
6.0214,75.198,75.614
6.1261,75.292,74.184
6.2308,75.238,74.185


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_284.csv <==
x,qOut,qIn
0.05236,74.903,74.795
0.15708,74.972,75.004
0.2618,75.048,74.969
0.36652,75.108,74.912
0.47124,75.127,75.354
0.57596,75.038,75.428
0.68068,74.895,74.586
0.7854,74.798,74.056
0.89012,74.845,75.348
0.99484,75.033,76.111
1.0996,75.196,75.281
1.2043,75.243,74.286
1.309,75.105,74.441
1.4137,74.968,74.968
1.5184,74.949,75.313
1.6232,75.003,75.378
1.7279,75.052,74.404
1.8326,74.954,74.751
1.9373,74.862,75.885
2.042,74.878,75.216
2.1468,75.088,74.328
2.2515,75.237,74.998
2.3562,75.152,75.52
2.4609,74.92,75.303
2.5656,74.683,74.514
2.6704,74.752,74.643
2.7751,74.99,74.773
2.8798,75.201,75.36
2.9845,75.205,75.492
3.0892,75.064,75.381
3.194,74.961,74.901
3.2987,74.944,74.712
3.4034,75.03,75.017
3.5081,75.066,74.245
3.6128,75.017,74.555
3.7176,74.915,75.647
3.8223,74.804,74.996
3.927,74.804,74.697
4.0317,74.957,75.418
4.1364,75.188,74.947
4.2412,75.403,74.798
4.3459,75.354,75.206
4.4506,75.065,75.157
4.5553,74.729,75.263
4.66,74.561,75.04
4.7647,74.696,74.697
4.8695,74.95,74.968
4.9742,75.165,75.11
5.0789,75.213,74.771
5.1836,75.117,74.522
5.2883,74.983,75.309
5.3931,74.897,75.434
5.4978,74.935,74.583
5.6025,75.067,75.143
5.7072,75.176,75.605
5.8119,75.197,74.715
5.9167,75.085,74.162
6.0214,74.943,75.065
6.1261,74.859,75.853
6.2308,74.848,75.3


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_285.csv <==
x,qOut,qIn
0.05236,75.227,73.97
0.15708,75.057,74.672
0.2618,74.944,75.135
0.36652,74.941,75.107
0.47124,75.051,75.22
0.57596,75.02,75.336
0.68068,74.907,75.183
0.7854,74.845,74.848
0.89012,74.975,74.545
0.99484,75.171,74.766
1.0996,75.179,75.194
1.2043,74.999,75.759
1.309,74.688,75.31
1.4137,74.646,74.435
1.5184,74.877,74.608
1.6232,75.188,75.351
1.7279,75.372,74.862
1.8326,75.245,74.642
1.9373,74.973,74.923
2.042,74.751,75.53
2.1468,74.763,74.72
2.2515,74.997,74.599
2.3562,75.239,75.127
2.4609,75.348,75.384
2.5656,75.209,75.079
2.6704,74.952,74.998
2.7751,74.785,75.257
2.8798,74.771,74.664
2.9845,74.932,74.285
3.0892,75.051,74.994
3.194,75.054,75.298
3.2987,74.989,75.124
3.4034,74.921,75.138
3.5081,74.968,75.337
3.6128,75.084,75.318
3.7176,75.186,74.573
3.8223,75.194,74.808
3.927,75.04,75.619
4.0317,74.814,75.057
4.1364,74.645,74.291
4.2412,74.657,74.687
4.3459,74.871,75.624
4.4506,75.127,75.73
4.5553,75.302,74.874
4.66,75.289,74.118
4.7647,75.15,74.5
4.8695,75.007,75.657
4.9742,74.912,75.752
5.0789,74.898,74.895
5.1836,74.892,74.738
5.2883,74.905,74.875
5.3931,74.956,75.083
5.4978,75.063,75.512
5.6025,75.136,75.247
5.7072,75.083,74.234
5.8119,74.947,74.774
5.9167,74.799,74.968
6.0214,74.862,74.441
6.1261,75.061,75.938
6.2308,75.238,75.651


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_286.csv <==
x,qOut,qIn
0.05236,74.866,75.817
0.15708,74.821,75.189
0.2618,74.952,74.079
0.36652,75.141,74.175
0.47124,75.254,75.009
0.57596,75.125,75.38
0.68068,74.879,75.572
0.7854,74.689,74.774
0.89012,74.718,74.733
0.99484,74.976,75.585
1.0996,75.258,75.484
1.2043,75.393,74.744
1.309,75.228,74.334
1.4137,74.856,74.675
1.5184,74.593,74.92
1.6232,74.578,75.531
1.7279,74.891,75.51
1.8326,75.194,74.697
1.9373,75.305,74.722
2.042,75.247,75.297
2.1468,75.093,75.155
2.2515,75.007,74.733
2.3562,74.925,74.964
2.4609,74.828,74.707
2.5656,74.713,75.078
2.6704,74.772,75.104
2.7751,75,74.643
2.8798,75.247,75.02
2.9845,75.346,75.458
3.0892,75.202,75.083
3.194,75.016,74.475
3.2987,74.909,74.835
3.4034,74.969,75.532
3.5081,74.993,75.347
3.6128,74.918,74.733
3.7176,74.822,74.768
3.8223,74.804,74.787
3.927,74.931,74.909
4.0317,75.063,75.233
4.1364,75.121,74.821
4.2412,75.05,75.244
4.3459,74.973,75.571
4.4506,74.973,74.521
4.5553,75.036,74.675
4.66,75.129,74.465
4.7647,75.12,74.974
4.8695,75.008,76.25
4.9742,74.876,74.982
5.0789,74.813,74.18
5.1836,74.906,75.407
5.2883,75.047,75.44
5.3931,75.132,74.458
5.4978,75.069,75.248
5.6025,74.916,75.925
5.7072,74.824,74.836
5.8119,74.848,74.303
5.9167,75.016,74.785
6.0214,75.164,74.824
6.1261,75.173,75.104
6.2308,75.06,75.352


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_287.csv <==
x,qOut,qIn
0.05236,75.107,75.2
0.15708,74.932,74.646
0.2618,74.862,75.291
0.36652,74.919,75.182
0.47124,75.094,74.618
0.57596,75.137,74.422
0.68068,75.002,74.828
0.7854,74.808,75.393
0.89012,74.701,75.317
0.99484,74.848,75.141
1.0996,75.116,75.125
1.2043,75.346,75.101
1.309,75.388,74.556
1.4137,75.211,74.556
1.5184,74.944,75.358
1.6232,74.719,75.474
1.7279,74.654,74.77
1.8326,74.768,74.794
1.9373,74.982,74.769
2.042,75.197,74.832
2.1468,75.319,75.452
2.2515,75.254,75.053
2.3562,75.063,74.205
2.4609,74.871,74.866
2.5656,74.811,76.359
2.6704,74.92,75.277
2.7751,75.047,73.997
2.8798,75.096,74.356
2.9845,74.995,75.7
3.0892,74.871,75.684
3.194,74.821,74.668
3.2987,74.847,74.507
3.4034,74.93,74.758
3.5081,75.01,74.99
3.6128,75.093,75.323
3.7176,75.155,75.273
3.8223,75.167,74.8
3.927,75.068,74.491
4.0317,74.951,74.819
4.1364,74.9,75.327
4.2412,74.992,75.184
4.3459,75.084,75.1
4.4506,75.052,75.146
4.5553,74.944,75.056
4.66,74.847,74.407
4.7647,74.945,74.519
4.8695,75.077,75.388
4.9742,75.111,75.204
5.0789,74.931,75.633
5.1836,74.779,74.946
5.2883,74.847,74.066
5.3931,75.06,75.202
5.4978,75.296,75.251
5.6025,75.244,74.406
5.7072,74.999,75.315
5.8119,74.759,75.387
5.9167,74.721,74.355
6.0214,74.908,74.594
6.1261,75.114,75.075
6.2308,75.214,75.732


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_288.csv <==
x,qOut,qIn
0.05236,75.001,74.729
0.15708,74.823,75.257
0.2618,74.805,75.492
0.36652,74.912,75.096
0.47124,75.069,75.159
0.57596,75.081,75.346
0.68068,75.021,74.784
0.7854,74.976,74.305
0.89012,75.024,75
0.99484,75.046,75.518
1.0996,74.963,75.068
1.2043,74.854,75.189
1.309,74.82,74.591
1.4137,75.009,73.994
1.5184,75.244,74.831
1.6232,75.355,75.676
1.7279,75.187,75.821
1.8326,74.88,75.288
1.9373,74.714,74.21
2.042,74.759,74.675
2.1468,75.033,75.58
2.2515,75.204,74.713
2.3562,75.134,74.8
2.4609,74.907,75.024
2.5656,74.65,74.951
2.6704,74.679,75.113
2.7751,74.948,74.952
2.8798,75.263,74.759
2.9845,75.417,75.016
3.0892,75.26,75.519
3.194,74.998,75.336
3.2987,74.815,74.739
3.4034,74.874,75.296
3.5081,75.01,75.357
3.6128,75.05,73.881
3.7176,74.994,74.362
3.8223,74.884,75.842
3.927,74.879,75.284
4.0317,74.95,74.932
4.1364,75.049,75.082
4.2412,75.135,74.9
4.3459,75.204,74.818
4.4506,75.192,75.316
4.5553,75.074,74.778
4.66,74.836,74.353
4.7647,74.673,75.31
4.8695,74.719,75.732
4.9742,74.926,75.249
5.0789,75.209,74.707
5.1836,75.33,74.973
5.2883,75.269,74.818
5.3931,75.103,74.735
5.4978,74.926,75.172
5.6025,74.832,75.316
5.7072,74.812,75.12
5.8119,74.86,74.299
5.9167,74.967,75.198
6.0214,75.124,76.27
6.1261,75.221,74.788
6.2308,75.196,74.042


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_289.csv <==
x,qOut,qIn
0.05236,74.878,75.046
0.15708,74.959,74.764
0.2618,75.046,74.941
0.36652,75.042,75.151
0.47124,74.866,75.446
0.57596,74.749,75.042
0.68068,74.864,74.827
0.7854,75.122,75.046
0.89012,75.39,75.617
0.99484,75.29,75.217
1.0996,74.945,74.023
1.2043,74.625,74.237
1.309,74.612,75.346
1.4137,74.892,75.303
1.5184,75.153,75.049
1.6232,75.272,74.833
1.7279,75.172,75.224
1.8326,75.1,75.154
1.9373,75.1,75.077
2.042,75.098,74.628
2.1468,75.005,74.526
2.2515,74.802,75.477
2.3562,74.674,75.931
2.4609,74.703,74.942
2.5656,74.933,74.269
2.6704,75.166,74.997
2.7751,75.261,75.074
2.8798,75.207,74.9
2.9845,75.024,75.286
3.0892,74.878,75.364
3.194,74.846,75.03
3.2987,74.918,74.946
3.4034,75.073,75.069
3.5081,75.187,74.822
3.6128,75.165,74.6
3.7176,75.021,75.133
3.8223,74.793,75.047
3.927,74.725,74.572
4.0317,74.87,75.53
4.1364,75.11,75.026
4.2412,75.305,74.53
4.3459,75.275,75.64
4.4506,75.108,74.997
4.5553,74.928,74.398
4.66,74.849,75.235
4.7647,74.872,75.752
4.8695,74.938,75.349
4.9742,75.013,74.735
5.0789,75.066,74.354
5.1836,75.063,75.132
5.2883,74.998,75.427
5.3931,74.914,75.014
5.4978,74.859,75.105
5.6025,74.896,74.84
5.7072,75.003,74.212
5.8119,75.127,74.733
5.9167,75.219,76.424
6.0214,75.201,75.755
6.1261,75.083,74.031
6.2308,74.945,74.298


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_290.csv <==
x,qOut,qIn
0.05236,75.038,74.821
0.15708,74.803,74.971
0.2618,74.749,75.748
0.36652,74.882,75.472
0.47124,75.156,73.855
0.57596,75.237,74.448
0.68068,75.118,75.377
0.7854,74.938,75.438
0.89012,74.854,74.88
0.99484,74.942,74.639
1.0996,75.068,75.27
1.2043,75.157,75.597
1.309,75.158,74.783
1.4137,75.123,74.71
1.5184,75.032,75.173
1.6232,74.9,75.045
1.7279,74.748,74.908
1.8326,74.739,74.7
1.9373,74.889,74.767
2.042,75.088,74.769
2.1468,75.209,75.617
2.2515,75.164,75.565
2.3562,75.076,74.625
2.4609,75.021,75.176
2.5656,75.054,75.478
2.6704,75.053,74.276
2.7751,74.976,74.005
2.8798,74.866,75.156
2.9845,74.784,75.339
3.0892,74.791,74.905
3.194,74.88,75.527
3.2987,75.025,75.042
3.4034,75.205,74.522
3.5081,75.328,74.839
3.6128,75.281,74.862
3.7176,75.079,75.018
3.8223,74.762,75.784
3.927,74.603,75.604
4.0317,74.699,74.183
4.1364,74.958,74.489
4.2412,75.263,75.605
4.3459,75.337,75.159
4.4506,75.152,74.912
4.5553,74.859,74.886
4.66,74.639,74.839
4.7647,74.736,74.777
4.8695,75.008,74.945
4.9742,75.255,75.474
5.0789,75.288,75.558
5.1836,75.119,74.467
5.2883,74.964,74.078
5.3931,74.92,74.978
5.4978,75.05,75.679
5.6025,75.123,75.072
5.7072,75.048,74.903
5.8119,74.909,74.814
5.9167,74.822,74.909
6.0214,74.952,75.432
6.1261,75.132,74.98
6.2308,75.208,74.869


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_291.csv <==
x,qOut,qIn
0.05236,74.647,74.753
0.15708,74.812,75.221
0.2618,75.071,75.213
0.36652,75.284,74.833
0.47124,75.327,74.814
0.57596,75.146,75.198
0.68068,74.895,75.242
0.7854,74.731,74.922
0.89012,74.799,75.13
0.99484,74.994,75.175
1.0996,75.113,74.871
1.2043,75.106,74.813
1.309,74.968,75.251
1.4137,74.908,75.06
1.5184,74.943,74.594
1.6232,75.015,74.969
1.7279,75.054,75.013
1.8326,75.054,75.284
1.9373,75.061,75.468
2.042,75.072,74.657
2.1468,75.074,74.657
2.2515,75.036,74.678
2.3562,74.99,75.048
2.4609,74.952,75.669
2.5656,74.93,75.644
2.6704,74.917,74.453
2.7751,74.955,74.037
2.8798,75.041,75.124
2.9845,75.167,74.75
3.0892,75.172,74.65
3.194,75.018,75.836
3.2987,74.821,75.328
3.4034,74.72,74.395
3.5081,74.903,75.29
3.6128,75.178,75.543
3.7176,75.334,75.271
3.8223,75.171,74.521
3.927,74.812,74.442
4.0317,74.604,75.294
4.1364,74.652,75.333
4.2412,74.991,74.549
4.3459,75.23,74.349
4.4506,75.247,75.004
4.5553,75.129,75.849
4.66,75.003,75.269
4.7647,75.038,74.37
4.8695,75.11,74.958
4.9742,75.123,75.645
5.0789,74.997,74.58
5.1836,74.855,74.078
5.2883,74.789,74.689
5.3931,74.798,75.79
5.4978,74.86,75.636
5.6025,74.942,74.602
5.7072,75.069,74.937
5.8119,75.199,74.943
5.9167,75.281,74.54
6.0214,75.171,75.128
6.1261,74.932,75.478
6.2308,74.708,74.804


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_292.csv <==
x,qOut,qIn
0.05236,75.059,75.438
0.15708,74.872,74.684
0.2618,74.804,74.14
0.36652,74.909,74.874
0.47124,75.199,75.629
0.57596,75.341,75.506
0.68068,75.209,74.809
0.7854,74.934,74.387
0.89012,74.689,75.362
0.99484,74.766,75.545
1.0996,74.994,74.4
1.2043,75.167,74.404
1.309,75.088,75.053
1.4137,74.869,75.141
1.5184,74.779,76.076
1.6232,74.872,75.635
1.7279,75.148,74.251
1.8326,75.278,74.52
1.9373,75.186,74.83
2.042,74.977,74.973
2.1468,74.79,74.803
2.2515,74.769,74.698
2.3562,74.853,75.417
2.4609,74.997,75.769
2.5656,75.169,74.427
2.6704,75.354,74.304
2.7751,75.39,75.637
2.8798,75.221,75.277
2.9845,74.819,74.498
3.0892,74.542,75.272
3.194,74.575,75.72
3.2987,74.818,74.892
3.4034,75.123,74.309
3.5081,75.228,75.278
3.6128,75.179,75.202
3.7176,75.064,74.623
3.8223,74.967,75.118
3.927,74.919,75.265
4.0317,74.934,75.176
4.1364,75.002,75.057
4.2412,75.108,74.737
4.3459,75.144,75.164
4.4506,75.067,75.313
4.5553,74.934,75.309
4.66,74.821,74.114
4.7647,74.842,74.473
4.8695,74.947,75.579
4.9742,75.062,75.589
5.0789,75.114,74.815
5.1836,75.098,74.831
5.2883,75.07,74.832
5.3931,75.059,74.85
5.4978,75.081,74.984
5.6025,75.067,75.447
5.7072,74.989,75.616
5.8119,74.892,74.948
5.9167,74.837,74.503
6.0214,74.925,74.542
6.1261,75.066,74.94
6.2308,75.148,75.497


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_293.csv <==
x,qOut,qIn
0.05236,75.069,75.404
0.15708,75.172,75.034
0.2618,75.293,74.482
0.36652,75.308,74.95
0.47124,75.082,74.814
0.57596,74.718,74.745
0.68068,74.531,75.722
0.7854,74.606,75.735
0.89012,74.964,74.088
0.99484,75.256,74.24
1.0996,75.33,75.415
1.2043,75.215,75.659
1.309,74.969,74.987
1.4137,74.801,75.064
1.5184,74.787,75.073
1.6232,74.902,74.592
1.7279,75.105,74.745
1.8326,75.225,75.373
1.9373,75.173,75.486
2.042,75.003,74.995
2.1468,74.797,74.36
2.2515,74.802,74.481
2.3562,74.99,75.616
2.4609,75.202,75.718
2.5656,75.262,74.518
2.6704,75.073,74.574
2.7751,74.862,75.003
2.8798,74.78,75.112
2.9845,74.95,75
3.0892,75.127,74.449
3.194,75.134,75.376
3.2987,75.012,75.689
3.4034,74.85,74.568
3.5081,74.891,74.63
3.6128,75.031,75.166
3.7176,75.127,75.357
3.8223,75.044,75.09
3.927,74.874,74.902
4.0317,74.806,74.903
4.1364,74.871,74.613
4.2412,75.056,75.428
4.3459,75.145,75.737
4.4506,75.107,75.043
4.5553,75.013,74.129
4.66,74.947,74.633
4.7647,74.981,75.512
4.8695,75.045,75.297
4.9742,75.082,74.517
5.0789,75.039,74.698
5.1836,74.971,75.573
5.2883,74.962,75.401
5.3931,75.016,75.331
5.4978,75.121,75.059
5.6025,75.114,74.746
5.7072,74.981,74.715
5.8119,74.82,74.374
5.9167,74.75,74.822
6.0214,74.838,75.628
6.1261,74.956,75.295
6.2308,75.045,74.735


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_294.csv <==
x,qOut,qIn
0.05236,74.774,75.219
0.15708,74.985,75.634
0.2618,75.14,74.621
0.36652,75.184,74.094
0.47124,75.086,75.164
0.57596,74.966,75.521
0.68068,74.902,75.166
0.7854,74.911,75.222
0.89012,74.994,75.133
0.99484,75.069,74.504
1.0996,75.094,74.623
1.2043,75.065,74.87
1.309,74.989,75.28
1.4137,74.89,75.274
1.5184,74.822,75.023
1.6232,74.835,74.683
1.7279,74.979,74.264
1.8326,75.202,75.257
1.9373,75.316,76.166
2.042,75.247,75.323
2.1468,74.945,74.636
2.2515,74.719,74.734
2.3562,74.742,75.057
2.4609,74.927,75.019
2.5656,75.138,75.003
2.6704,75.088,74.888
2.7751,74.908,74.8
2.8798,74.786,75.132
2.9845,74.905,75.46
3.0892,75.19,75.027
3.194,75.372,74.266
3.2987,75.346,74.516
3.4034,75.052,75.887
3.5081,74.8,75.317
3.6128,74.753,74.057
3.7176,74.862,74.81
3.8223,75.03,75.64
3.927,75.075,74.773
4.0317,75.049,75.26
4.1364,75.003,75.335
4.2412,74.978,74.399
4.3459,74.936,74.247
4.4506,74.896,75.142
4.5553,74.89,75.68
4.66,74.946,75.54
4.7647,75.01,75.181
4.8695,75.057,74.411
4.9742,75.099,74.894
5.0789,75.165,75.084
5.1836,75.191,74.403
5.2883,75.074,74.795
5.3931,74.869,75.735
5.4978,74.666,75.243
5.6025,74.75,74.777
5.7072,75.044,74.486
5.8119,75.337,74.992
5.9167,75.409,75.364
6.0214,75.17,74.801
6.1261,74.866,74.978
6.2308,74.684,74.925


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_295.csv <==
x,qOut,qIn
0.05236,75.021,75.086
0.15708,75.334,74.966
0.2618,75.403,75.029
0.36652,75.253,75.183
0.47124,74.961,75.624
0.57596,74.838,75.122
0.68068,74.877,74.605
0.7854,74.964,74.131
0.89012,74.977,75.076
0.99484,74.885,75.908
1.0996,74.797,75.241
1.2043,74.785,74.64
1.309,74.898,75.182
1.4137,75.094,74.767
1.5184,75.261,74.56
1.6232,75.307,75.049
1.7279,75.152,75.478
1.8326,74.869,75.149
1.9373,74.687,74.498
2.042,74.707,74.999
2.1468,74.988,75.421
2.2515,75.26,75.162
2.3562,75.314,74.654
2.4609,75.158,73.933
2.5656,74.853,75.187
2.6704,74.734,75.85
2.7751,74.833,75.195
2.8798,75.023,74.342
2.9845,75.154,75.171
3.0892,75.142,75.478
3.194,75.085,74.715
3.2987,75.023,74.817
3.4034,74.977,75.289
3.5081,74.86,75.136
3.6128,74.754,74.932
3.7176,74.743,75.046
3.8223,74.909,74.877
3.927,75.121,74.465
4.0317,75.197,75.188
4.1364,75.125,75.792
4.2412,74.937,74.465
4.3459,74.887,74.066
4.4506,74.985,75.408
4.5553,75.122,75.877
4.66,75.179,75.282
4.7647,75.097,74.85
4.8695,74.99,74.177
4.9742,74.927,74.501
5.0789,74.958,75.287
5.1836,74.999,75.202
5.2883,74.999,75.381
5.3931,74.972,75.331
5.4978,74.942,74.797
5.6025,75.007,75.126
5.7072,75.122,74.959
5.8119,75.185,74.517
5.9167,75.086,75.379
6.0214,74.823,75.302
6.1261,74.649,74.368
6.2308,74.688,74.593


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_296.csv <==
x,qOut,qIn
0.05236,74.945,74.791
0.15708,74.942,75.296
0.2618,74.907,75.617
0.36652,74.863,75.222
0.47124,74.849,75.3
0.57596,74.996,74.931
0.68068,75.212,74.173
0.7854,75.346,74.766
0.89012,75.245,75.442
0.99484,74.904,74.797
1.0996,74.62,74.987
1.2043,74.565,75.447
1.309,74.866,74.966
1.4137,75.253,74.697
1.5184,75.442,74.66
1.6232,75.365,75.719
1.7279,75.002,74.92
1.8326,74.711,73.834
1.9373,74.677,74.714
2.042,74.846,75.948
2.1468,75.113,75.21
2.2515,75.212,74.2
2.3562,75.154,74.581
2.4609,75.034,75.332
2.5656,74.956,75.986
2.6704,74.966,75.508
2.7751,74.986,74.327
2.8798,74.976,74.313
2.9845,74.914,74.74
3.0892,74.889,74.987
3.194,74.918,75.508
3.2987,74.966,74.865
3.4034,74.984,74.841
3.5081,74.984,75.287
3.6128,75.048,74.958
3.7176,75.154,74.836
3.8223,75.262,75.415
3.927,75.151,75.322
4.0317,74.891,74.969
4.1364,74.671,75.101
4.2412,74.696,74.815
4.3459,74.948,74.621
4.4506,75.139,74.833
4.5553,75.164,74.637
4.66,74.97,75.513
4.7647,74.874,75.608
4.8695,74.966,74.598
4.9742,75.147,74.462
5.0789,75.29,75.476
5.1836,75.25,75.153
5.2883,75.096,74.542
5.3931,74.913,74.916
5.4978,74.779,74.886
5.6025,74.752,74.326
5.7072,74.833,75.374
5.8119,74.971,75.722
5.9167,75.104,75.246
6.0214,75.123,75.349
6.1261,75.059,74.544
6.2308,74.976,74.148


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_297.csv <==
x,qOut,qIn
0.05236,74.974,75.123
0.15708,75.062,74.497
0.2618,75.081,74.754
0.36652,75.077,75.608
0.47124,75.11,74.484
0.57596,75.136,73.935
0.68068,75.036,75.582
0.7854,74.858,75.82
0.89012,74.685,74.488
0.99484,74.805,74.385
1.0996,75.111,75.501
1.2043,75.379,75.706
1.309,75.374,74.422
1.4137,75.081,74.916
1.5184,74.81,75.437
1.6232,74.711,74.939
1.7279,74.88,74.755
1.8326,75.033,75.335
1.9373,75.067,74.978
2.042,75.025,74.725
2.1468,74.976,74.908
2.2515,75.001,74.819
2.3562,75.044,74.949
2.4609,75.069,75.274
2.5656,75.05,75.44
2.6704,75.011,75.271
2.7751,74.978,75.324
2.8798,74.964,74.701
2.9845,74.98,74.24
3.0892,74.985,74.81
3.194,74.943,75.021
3.2987,74.88,75.105
3.4034,74.83,75.415
3.5081,74.91,74.976
3.6128,75.103,75.054
3.7176,75.308,74.977
3.8223,75.416,74.484
3.927,75.263,75.066
4.0317,74.935,75.869
4.1364,74.622,74.958
4.2412,74.524,74.837
4.3459,74.734,75.345
4.4506,75.048,74.627
4.5553,75.286,74.958
4.66,75.288,75.383
4.7647,75.097,74.857
4.8695,74.911,74.592
4.9742,74.84,74.558
5.0789,74.968,75.333
5.1836,75.128,75.495
5.2883,75.177,74.921
5.3931,75.112,74.629
5.4978,74.958,74.755
5.6025,74.909,75.68
5.7072,74.967,75.733
5.8119,75.044,74.776
5.9167,75.04,73.967
6.0214,74.927,74.641
6.1261,74.844,75.485
6.2308,74.848,75.857


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_298.csv <==
x,qOut,qIn
0.05236,75.004,75.059
0.15708,74.84,75.164
0.2618,74.746,75.089
0.36652,74.775,74.757
0.47124,74.955,74.56
0.57596,75.1,74.929
0.68068,75.125,75.276
0.7854,75.076,75.103
0.89012,75.026,75.178
0.99484,75.079,75.009
1.0996,75.141,74.939
1.2043,75.141,75.115
1.309,75.026,74.967
1.4137,74.9,75.432
1.5184,74.836,75.15
1.6232,74.835,74.273
1.7279,74.883,74.572
1.8326,74.961,75.312
1.9373,75.056,75.657
2.042,75.125,75.686
2.1468,75.121,75.065
2.2515,75.059,74.309
2.3562,75.037,74.163
2.4609,75.06,74.971
2.5656,75.111,74.943
2.6704,75.007,74.889
2.7751,74.823,75.856
2.8798,74.72,74.855
2.9845,74.86,74.896
3.0892,75.211,75.751
3.194,75.447,74.751
3.2987,75.406,74.049
3.4034,74.968,75.406
3.5081,74.545,75.638
3.6128,74.473,74.844
3.7176,74.715,74.902
3.8223,75.155,75.421
3.927,75.358,75.125
4.0317,75.292,74.233
4.1364,75.083,74.743
4.2412,74.883,75.444
4.3459,74.827,74.788
4.4506,74.861,74.676
4.5553,74.944,75.261
4.66,75.04,75.436
4.7647,75.149,74.558
4.8695,75.204,74.624
4.9742,75.166,75.349
5.0789,75.009,75.742
5.1836,74.853,74.934
5.2883,74.807,73.919
5.3931,74.867,74.523
5.4978,75.004,75.437
5.6025,75.082,75.262
5.7072,75.08,75
5.8119,75.038,74.419
5.9167,75,75.305
6.0214,75.031,75.777
6.1261,75.083,75.053
6.2308,75.095,74.57


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_299.csv <==
x,qOut,qIn
0.05236,74.866,74.618
0.15708,74.871,74.454
0.2618,74.939,75.102
0.36652,75.026,76.066
0.47124,75.089,75.06
0.57596,75.095,74.441
0.68068,75.055,74.79
0.7854,74.993,75.017
0.89012,74.935,75.135
0.99484,74.903,75.205
1.0996,74.899,74.559
1.2043,74.924,74.241
1.309,74.977,75.021
1.4137,75.067,75.684
1.5184,75.159,75.719
1.6232,75.203,74.952
1.7279,75.15,74.625
1.8326,75.008,74.911
1.9373,74.882,75.216
2.042,74.818,75.269
2.1468,74.841,74.982
2.2515,74.83,74.761
2.3562,74.808,74.602
2.4609,74.85,75.054
2.5656,75.037,75.325
2.6704,75.276,75.047
2.7751,75.351,75.159
2.8798,75.237,74.824
2.9845,74.963,74.626
3.0892,74.867,74.806
3.194,74.946,75.189
3.2987,75.054,75.51
3.4034,75.026,75.183
3.5081,74.892,74.964
3.6128,74.871,74.872
3.7176,74.98,74.241
3.8223,75.194,74.866
3.927,75.195,75.766
4.0317,74.996,75.267
4.1364,74.774,74.948
4.2412,74.725,74.975
4.3459,74.948,74.825
4.4506,75.215,74.881
4.5553,75.345,75.037
4.66,75.184,75.116
4.7647,74.858,75.108
4.8695,74.643,75.05
4.9742,74.651,75.298
5.0789,74.94,74.685
5.1836,75.232,73.93
5.2883,75.327,75.506
5.3931,75.22,76
5.4978,74.951,74.032
5.6025,74.807,74.731
5.7072,74.858,75.834
5.8119,75.018,75.481
5.9167,75.179,74.279
6.0214,75.191,74.558
6.1261,75.09,75.347
6.2308,74.956,75.464


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_300.csv <==
x,qOut,qIn
0.05236,74.934,75.093
0.15708,75.162,76.347
0.2618,75.267,75.097
0.36652,75.203,74.325
0.47124,74.96,74.482
0.57596,74.844,74.978
0.68068,74.925,75.386
0.7854,75.083,75.051
0.89012,75.168,74.567
0.99484,75.036,75.159
1.0996,74.879,75.151
1.2043,74.836,74.648
1.309,75.017,74.972
1.4137,75.191,75.625
1.5184,75.167,75.219
1.6232,74.991,75.042
1.7279,74.762,75.213
1.8326,74.778,74.469
1.9373,74.939,74.461
2.042,75.08,74.993
2.1468,75.035,75.074
2.2515,74.881,75.232
2.3562,74.827,75.193
2.4609,74.917,75.282
2.5656,75.152,74.692
2.6704,75.308,74.712
2.7751,75.291,75.223
2.8798,75.124,74.649
2.9845,74.854,74.874
3.0892,74.674,75.601
3.194,74.687,75.486
3.2987,74.859,75.216
3.4034,75.129,74.361
3.5081,75.287,74.244
3.6128,75.259,75.261
3.7176,75.096,75.624
3.8223,74.873,74.34
3.927,74.761,74.488
4.0317,74.797,75.714
4.1364,74.941,75.637
4.2412,75.144,74.578
4.3459,75.267,74.798
4.4506,75.224,75.343
4.5553,75.05,74.878
4.66,74.805,75.162
4.7647,74.715,75.527
4.8695,74.799,74.664
4.9742,74.963,74.307
5.0789,75.096,74.847
5.1836,75.123,75.524
5.2883,75.1,75.377
5.3931,75.064,74.839
5.4978,75.039,75.331
5.6025,75.015,75.07
5.7072,75.01,74.294
5.8119,75.014,74.937
5.9167,75.013,75.712
6.0214,74.927,75.083
6.1261,74.822,74.79
6.2308,74.793,74.261


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_301.csv <==
x,qOut,qIn
0.05236,74.903,75.625
0.15708,75.031,74.955
0.2618,75.155,75.011
0.36652,75.2,75.581
0.47124,75.116,74.744
0.57596,75.02,74.317
0.68068,74.954,74.773
0.7854,74.895,75.16
0.89012,74.808,75.464
0.99484,74.717,75.766
1.0996,74.744,75.107
1.2043,74.9,74.577
1.309,75.168,74.256
1.4137,75.325,74.544
1.5184,75.255,75.71
1.6232,75.023,75.234
1.7279,74.731,74.563
1.8326,74.673,75.295
1.9373,74.869,75.547
2.042,75.172,75.146
2.1468,75.418,74.365
2.2515,75.36,74.462
2.3562,75.066,75.626
2.4609,74.739,75.825
2.5656,74.6,74.642
2.6704,74.763,74.094
2.7751,75.024,74.532
2.8798,75.22,75.74
2.9845,75.219,75.267
3.0892,75.104,74.355
3.194,74.995,75.033
3.2987,74.944,75.519
3.4034,74.98,74.618
3.5081,75.043,75.117
3.6128,75.063,75.595
3.7176,75.011,75.352
3.8223,74.869,74.206
3.927,74.777,74.249
4.0317,74.837,75.07
4.1364,74.997,75.487
4.2412,75.173,75.186
4.3459,75.151,74.851
4.4506,75.033,74.957
4.5553,74.96,74.897
4.66,75.068,75.182
4.7647,75.207,75.347
4.8695,75.154,74.754
4.9742,74.941,74.669
5.0789,74.656,74.787
5.1836,74.662,74.886
5.2883,74.893,75.597
5.3931,75.151,75.236
5.4978,75.236,74.815
5.6025,75.114,75.488
5.7072,74.975,74.836
5.8119,74.91,74.685
5.9167,74.98,75.296
6.0214,75.01,74.807
6.1261,74.959,74.151
6.2308,74.895,74.693


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_302.csv <==
x,qOut,qIn
0.05236,74.73,74.527
0.15708,74.984,74.642
0.2618,75.243,74.771
0.36652,75.367,74.829
0.47124,75.238,75.286
0.57596,74.967,75.801
0.68068,74.798,75.209
0.7854,74.811,74.769
0.89012,75.037,74.758
0.99484,75.19,74.699
1.0996,75.146,75.123
1.2043,74.963,75.254
1.309,74.733,74.867
1.4137,74.674,74.565
1.5184,74.804,74.53
1.6232,75.038,75.836
1.7279,75.286,75.369
1.8326,75.362,74.032
1.9373,75.238,74.797
2.042,75.015,75.322
2.1468,74.824,74.939
2.2515,74.821,75.243
2.3562,74.897,75.084
2.4609,74.959,74.646
2.5656,74.926,75.313
2.6704,74.931,75.373
2.7751,75.022,74.894
2.8798,75.123,75.066
2.9845,75.135,75.278
3.0892,74.987,74.867
3.194,74.853,74.053
3.2987,74.83,74.918
3.4034,74.985,75.772
3.5081,75.11,75.122
3.6128,75.118,74.449
3.7176,75.065,74.414
3.8223,75.036,75.366
3.927,75.11,75.328
4.0317,75.143,74.907
4.1364,75.073,74.735
4.2412,74.867,75.032
4.3459,74.758,75.078
4.4506,74.833,74.844
4.5553,74.999,75.334
4.66,75.133,75.079
4.7647,75.065,74.669
4.8695,74.922,75.47
4.9742,74.831,75.125
5.0789,74.908,74.063
5.1836,75.042,74.714
5.2883,75.079,75.409
5.3931,75.02,75.941
5.4978,74.899,75.102
5.6025,74.931,74.187
5.7072,75.087,74.84
5.8119,75.241,75.582
5.9167,75.26,74.72
6.0214,75.066,74.46
6.1261,74.816,75.474
6.2308,74.662,75.601


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_303.csv <==
x,qOut,qIn
0.05236,75.328,74.69
0.15708,75.439,74.402
0.2618,75.207,75.081
0.36652,74.835,75.369
0.47124,74.579,74.994
0.57596,74.73,74.988
0.68068,75.054,75.424
0.7854,75.319,75.336
0.89012,75.321,74.623
0.99484,75.124,74.966
1.0996,74.9,75.487
1.2043,74.745,75.175
1.309,74.73,73.674
1.4137,74.824,74.458
1.5184,74.975,76.093
1.6232,75.122,75.562
1.7279,75.205,74.576
1.8326,75.202,74.811
1.9373,75.163,74.711
2.042,75.116,75.211
2.1468,75.08,75.687
2.2515,74.982,75.196
2.3562,74.843,74.582
2.4609,74.742,74.955
2.5656,74.763,74.64
2.6704,74.933,74.408
2.7751,75.087,75.525
2.8798,75.13,75.481
2.9845,74.987,74.381
3.0892,74.864,75.122
3.194,74.925,75.501
3.2987,75.109,75.065
3.4034,75.318,74.621
3.5081,75.249,74.651
3.6128,74.994,75.23
3.7176,74.753,75.39
3.8223,74.733,74.539
3.927,74.91,75.061
4.0317,75.067,75.332
4.1364,75.129,75.097
4.2412,75.063,74.771
4.3459,75.024,74.647
4.4506,75.012,75.043
4.5553,74.992,75.598
4.66,74.929,75.459
4.7647,74.886,74.582
4.8695,74.922,73.918
4.9742,75.008,74.718
5.0789,75.1,76.102
5.1836,75.086,75.527
5.2883,75.002,74.864
5.3931,74.924,74.626
5.4978,74.929,74.774
5.6025,75.043,74.727
5.7072,75.138,75.01
5.8119,75.127,75.213
5.9167,74.938,75.311
6.0214,74.738,75.459
6.1261,74.748,74.744
6.2308,74.961,74.822


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_304.csv <==
x,qOut,qIn
0.05236,74.564,75.359
0.15708,74.579,75.444
0.2618,74.811,74.321
0.36652,75.159,74.573
0.47124,75.504,75.129
0.57596,75.533,75.264
0.68068,75.248,75.14
0.7854,74.876,74.904
0.89012,74.677,74.732
0.99484,74.837,74.882
1.0996,75.08,75.465
1.2043,75.211,75.677
1.309,75.07,74.433
1.4137,74.87,74.062
1.5184,74.803,75.34
1.6232,74.874,75.573
1.7279,75.044,74.633
1.8326,75.109,75.159
1.9373,75.072,75.524
2.042,75.007,74.58
2.1468,74.998,74.686
2.2515,75.081,75.291
2.3562,75.133,74.926
2.4609,75.094,75.262
2.5656,74.917,74.991
2.6704,74.799,74.694
2.7751,74.859,74.866
2.8798,75.028,75.208
2.9845,75.203,75.308
3.0892,75.15,74.557
3.194,74.961,74.546
3.2987,74.792,75.253
3.4034,74.8,75.636
3.5081,74.959,75.366
3.6128,75.099,74.37
3.7176,75.15,74.501
3.8223,75.071,75.398
3.927,74.988,74.92
4.0317,74.947,74.856
4.1364,74.939,75.224
4.2412,74.943,74.775
4.3459,74.954,74.291
4.4506,75.008,75.147
4.5553,75.085,75.787
4.66,75.152,75.108
4.7647,75.096,74.655
4.8695,74.97,74.837
4.9742,74.872,75.505
5.0789,74.904,74.987
5.1836,75.011,73.897
5.2883,75.043,74.034
5.3931,74.985,75.473
5.4978,74.857,75.937
5.6025,74.876,75.175
5.7072,75.027,75.226
5.8119,75.199,74.96
5.9167,75.27,74.508
6.0214,75.166,75.187
6.1261,74.955,75.119
6.2308,74.727,74.801


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_305.csv <==
x,qOut,qIn
0.05236,74.898,74.942
0.15708,75.076,75.005
0.2618,75.206,75.416
0.36652,75.205,75.12
0.47124,75.026,74.858
0.57596,74.906,75.166
0.68068,74.942,75.008
0.7854,75.055,74.94
0.89012,75.138,74.962
0.99484,75.014,75.674
1.0996,74.825,75.033
1.2043,74.721,74.205
1.309,74.843,75.208
1.4137,75.073,75.584
1.5184,75.201,74.844
1.6232,75.179,74.682
1.7279,75.002,75.198
1.8326,74.913,74.999
1.9373,74.96,74.708
2.042,75.068,75.092
2.1468,75.138,75.48
2.2515,75.078,74.998
2.3562,74.977,74.254
2.4609,74.913,74.809
2.5656,74.952,75.855
2.6704,75.028,75.227
2.7751,75.056,74.306
2.8798,75.032,74.173
2.9845,74.966,75.085
3.0892,74.963,75.707
3.194,75.004,75.483
3.2987,75.041,75.116
3.4034,75.02,74.465
3.5081,74.978,74.712
3.6128,74.983,75.466
3.7176,75.016,74.687
3.8223,75.035,74.096
3.927,74.91,75.339
4.0317,74.767,76.018
4.1364,74.739,75.457
4.2412,74.952,74.898
4.3459,75.266,74.733
4.4506,75.406,74.63
4.5553,75.3,75.116
4.66,74.925,74.577
4.7647,74.634,74.768
4.8695,74.586,75.785
4.9742,74.737,74.827
5.0789,75.004,74.364
5.1836,75.242,75.655
5.2883,75.369,75.348
5.3931,75.335,75.049
5.4978,75.091,75.005
5.6025,74.802,74.807
5.7072,74.698,74.839
5.8119,74.788,74.972
5.9167,75.029,75.544
6.0214,75.095,75.347
6.1261,74.996,74.455
6.2308,74.878,74.399


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_306.csv <==
x,qOut,qIn
0.05236,75.392,74.838
0.15708,75.223,74.582
0.2618,75.016,75.82
0.36652,74.906,75.359
0.47124,74.992,74.034
0.57596,75.053,74.699
0.68068,74.985,75.716
0.7854,74.858,75.101
0.89012,74.778,75.139
0.99484,74.873,75.133
1.0996,75.032,74.67
1.2043,75.161,74.808
1.309,75.182,75.094
1.4137,75.121,75.157
1.5184,75.009,75.037
1.6232,74.895,75.129
1.7279,74.828,75.386
1.8326,74.899,75.028
1.9373,75.047,74.53
2.042,75.161,74.521
2.1468,75.126,75.198
2.2515,74.956,75.465
2.3562,74.834,75.138
2.4609,74.839,74.733
2.5656,75.015,75.048
2.6704,75.187,75.243
2.7751,75.245,74.694
2.8798,75.183,74.461
2.9845,75.013,75.089
3.0892,74.852,75.275
3.194,74.792,75.461
3.2987,74.848,75.743
3.4034,75.022,74.635
3.5081,75.175,73.965
3.6128,75.197,74.59
3.7176,75.091,75.511
3.8223,74.882,75.153
3.927,74.747,74.614
4.0317,74.762,75.141
4.1364,74.907,75.232
4.2412,75.145,74.631
4.3459,75.337,74.866
4.4506,75.343,75.591
4.5553,75.156,75.254
4.66,74.799,74.531
4.7647,74.607,74.328
4.8695,74.702,74.51
4.9742,74.957,76.031
5.0789,75.199,75.64
5.1836,75.171,74.245
5.2883,75.019,74.798
5.3931,74.905,75.212
5.4978,74.983,75.618
5.6025,75.098,75.316
5.7072,75.053,74.153
5.8119,74.881,74.812
5.9167,74.665,75.179
6.0214,74.73,74.48
6.1261,75.007,74.823
6.2308,75.297,75.491


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_307.csv <==
x,qOut,qIn
0.05236,75.094,75.253
0.15708,74.918,75.267
0.2618,74.801,74.546
0.36652,74.782,75.081
0.47124,74.884,75.193
0.57596,75.014,74.69
0.68068,75.084,75.165
0.7854,75.078,75.015
0.89012,74.99,75.003
0.99484,74.933,75.051
1.0996,74.946,74.673
1.2043,75.004,74.991
1.309,75.064,75.386
1.4137,75.065,74.881
1.5184,75.045,74.009
1.6232,75.031,75.106
1.7279,75.048,76.724
1.8326,75.045,75.19
1.9373,75.001,73.403
2.042,74.947,73.796
2.1468,74.921,75.775
2.2515,74.939,75.549
2.3562,74.94,75.32
2.4609,74.913,75.383
2.5656,74.862,74.683
2.6704,74.935,74.463
2.7751,75.112,75.087
2.8798,75.254,75.266
2.9845,75.203,74.704
3.0892,74.873,74.937
3.194,74.588,75.137
3.2987,74.565,75.214
3.4034,74.969,74.578
3.5081,75.437,74.638
3.6128,75.586,75.271
3.7176,75.386,75.201
3.8223,74.89,75.325
3.927,74.655,75.133
4.0317,74.751,74.503
4.1364,74.984,75.115
4.2412,75.128,75.041
4.3459,75.057,74.332
4.4506,74.938,74.967
4.5553,74.865,75.267
4.66,74.902,74.789
4.7647,74.974,75.147
4.8695,75.05,75.226
4.9742,75.108,75.191
5.0789,75.126,75.291
5.1836,75.066,74.872
5.2883,74.971,74.724
5.3931,74.888,74.98
5.4978,74.864,74.68
5.6025,74.872,74.678
5.7072,74.892,75.276
5.8119,74.935,75.429
5.9167,75.021,74.733
6.0214,75.148,74.587
6.1261,75.231,75.245
6.2308,75.225,75.04


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_308.csv <==
x,qOut,qIn
0.05236,75.009,74.264
0.15708,74.956,75.135
0.2618,74.92,75.324
0.36652,74.889,75.107
0.47124,74.849,75.25
0.57596,74.859,75.291
0.68068,74.965,74.452
0.7854,75.12,74.089
0.89012,75.258,75.541
0.99484,75.205,76.002
1.0996,75.004,74.917
1.2043,74.802,74.605
1.309,74.754,74.646
1.4137,74.934,74.664
1.5184,75.145,75.531
1.6232,75.238,75.598
1.7279,75.081,74.937
1.8326,74.824,74.725
1.9373,74.722,74.74
2.042,74.823,75.364
2.1468,75.129,74.295
2.2515,75.286,73.965
2.3562,75.189,75.291
2.4609,74.969,75.859
2.5656,74.795,75.699
2.6704,74.913,75.025
2.7751,75.147,74.551
2.8798,75.303,74.708
2.9845,75.201,75.072
3.0892,74.92,75.244
3.194,74.68,75.053
3.2987,74.588,74.76
3.4034,74.703,74.802
3.5081,74.928,75.528
3.6128,75.178,75.607
3.7176,75.36,74.584
3.8223,75.382,74.891
3.927,75.174,75.191
4.0317,74.915,74.677
4.1364,74.761,74.951
4.2412,74.85,74.833
4.3459,75.017,75.127
4.4506,75.101,75.469
4.5553,75.103,74.716
4.66,75.067,74.515
4.7647,75.108,75.751
4.8695,75.118,75.369
4.9742,75.046,74.647
5.0789,74.862,74.76
5.1836,74.776,75.11
5.2883,74.855,75.255
5.3931,75.009,74.935
5.4978,75.124,74.616
5.6025,75.077,74.571
5.7072,74.977,75.239
5.8119,74.915,75.341
5.9167,74.968,74.732
6.0214,75.059,75.272
6.1261,75.101,75.692
6.2308,75.083,74.778


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_309.csv <==
x,qOut,qIn
0.05236,75.022,75.47
0.15708,75.177,74.781
0.2618,75.195,74.104
0.36652,75.081,75.153
0.47124,74.883,74.74
0.57596,74.829,74.045
0.68068,74.907,75.864
0.7854,75.03,76.399
0.89012,75.103,74.877
0.99484,75.111,74.436
1.0996,75.091,74.34
1.2043,75.036,74.621
1.309,74.932,75.451
1.4137,74.772,75.465
1.5184,74.677,75.44
1.6232,74.722,74.645
1.7279,74.961,74.544
1.8326,75.27,75.117
1.9373,75.431,75.531
2.042,75.356,75.085
2.1468,74.986,74.724
2.2515,74.636,75.108
2.3562,74.589,74.744
2.4609,74.817,74.441
2.5656,75.231,75.011
2.6704,75.386,75.733
2.7751,75.233,75.363
2.8798,74.958,74.57
2.9845,74.787,74.918
3.0892,74.92,75.436
3.194,75.104,75.492
3.2987,75.161,74.46
3.4034,74.944,74.46
3.5081,74.711,75.688
3.6128,74.683,75.435
3.7176,74.843,74.754
3.8223,75.119,74.34
3.927,75.253,74.74
4.0317,75.236,75.645
4.1364,75.134,75.453
4.2412,75.025,74.957
4.3459,74.966,74.974
4.4506,74.943,74.697
4.5553,74.947,75.061
4.66,74.972,75.109
4.7647,74.998,74.65
4.8695,74.989,75.01
4.9742,74.955,74.705
5.0789,74.914,74.941
5.1836,74.967,75.591
5.2883,75.084,75.364
5.3931,75.178,74.786
5.4978,75.153,74.709
5.6025,75.018,75.004
5.7072,74.914,75.196
5.8119,74.883,74.818
5.9167,74.94,75.044
6.0214,74.927,75.45
6.1261,74.884,74.855
6.2308,74.889,74.843


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_310.csv <==
x,qOut,qIn
0.05236,74.949,75.41
0.15708,74.789,75.176
0.2618,74.758,74.957
0.36652,74.855,75.206
0.47124,75.057,74.92
0.57596,75.193,74.329
0.68068,75.174,74.718
0.7854,75.035,75.463
0.89012,74.833,75.876
0.99484,74.761,75.135
1.0996,74.852,74.193
1.2043,75.03,75.192
1.309,75.21,75.367
1.4137,75.239,74.308
1.5184,75.112,74.311
1.6232,74.919,75.163
1.7279,74.766,75.493
1.8326,74.808,74.88
1.9373,75,74.549
2.042,75.218,74.664
2.1468,75.335,75.814
2.2515,75.245,75.913
2.3562,75.04,74.805
2.4609,74.843,74.094
2.5656,74.771,74.75
2.6704,74.822,74.904
2.7751,74.897,75.046
2.8798,74.95,75.787
2.9845,74.947,74.752
3.0892,74.959,74.259
3.194,75.034,75.021
3.2987,75.143,75.474
3.4034,75.249,75.569
3.5081,75.18,75.148
3.6128,74.951,74.535
3.7176,74.717,74.647
3.8223,74.658,74.881
3.927,74.884,74.971
4.0317,75.141,75.215
4.1364,75.257,75.354
4.2412,75.087,74.842
4.3459,74.917,74.481
4.4506,74.951,74.745
4.5553,75.114,75.09
4.66,75.271,75.029
4.7647,75.123,74.799
4.8695,74.857,75.262
4.9742,74.692,75.875
5.0789,74.825,74.476
5.1836,75.092,74.386
5.2883,75.216,75.346
5.3931,75.142,74.787
5.4978,74.868,74.793
5.6025,74.701,75.488
5.7072,74.732,75.368
5.8119,74.9,74.851
5.9167,75.118,74.894
6.0214,75.244,75.001
6.1261,75.246,74.651
6.2308,75.139,74.79


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_311.csv <==
x,qOut,qIn
0.05236,74.767,74.266
0.15708,74.806,74.348
0.2618,74.947,75.326
0.36652,75.05,75.315
0.47124,75,75.157
0.57596,74.963,75.034
0.68068,75.027,74.727
0.7854,75.135,75.104
0.89012,75.207,75.395
0.99484,75.115,75.109
1.0996,74.948,74.687
1.2043,74.808,74.506
1.309,74.787,75.046
1.4137,74.874,75.742
1.5184,74.987,75.188
1.6232,75.075,74.617
1.7279,75.095,74.722
1.8326,75.082,75.224
1.9373,75.072,75.595
2.042,75.062,75.029
2.1468,75.041,74.388
2.2515,74.964,75.03
2.3562,74.892,74.707
2.4609,74.883,74.758
2.5656,74.989,75.459
2.6704,75.114,75.095
2.7751,75.152,74.619
2.8798,75.109,75.141
2.9845,75.024,74.97
3.0892,75.018,74.357
3.194,75.013,75.582
3.2987,74.953,75.829
3.4034,74.791,74.669
3.5081,74.712,74.697
3.6128,74.809,74.962
3.7176,74.998,74.987
3.8223,75.163,74.466
3.927,75.125,74.72
4.0317,74.999,75.447
4.1364,74.914,76.088
4.2412,74.983,75.348
4.3459,75.138,74.38
4.4506,75.235,73.865
4.5553,75.21,74.786
4.66,75.03,75.63
4.7647,74.802,75.231
4.8695,74.662,75.191
4.9742,74.678,74.893
5.0789,74.896,74.939
5.1836,75.209,75.025
5.2883,75.408,74.638
5.3931,75.378,75.231
5.4978,75.03,74.996
5.6025,74.648,74.127
5.7072,74.557,75.152
5.8119,74.766,75.89
5.9167,75.211,74.927
6.0214,75.422,74.472
6.1261,75.3,75.241
6.2308,75.011,75.594


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_312.csv <==
x,qOut,qIn
0.05236,74.786,75.256
0.15708,74.674,74.805
0.2618,74.784,75.079
0.36652,75.032,75.224
0.47124,75.305,74.594
0.57596,75.356,74.881
0.68068,75.194,75.575
0.7854,74.95,75.488
0.89012,74.77,74.537
0.99484,74.787,74.569
1.0996,74.917,74.769
1.2043,75.057,74.907
1.309,75.111,74.909
1.4137,75.056,75.455
1.5184,74.975,75.462
1.6232,74.94,74.683
1.7279,75.016,74.754
1.8326,75.137,75.529
1.9373,75.162,75.516
2.042,75.056,74.865
2.1468,74.808,74.721
2.2515,74.653,75.108
2.3562,74.708,74.93
2.4609,74.908,75.011
2.5656,75.158,75.131
2.6704,75.233,74.52
2.7751,75.162,74.514
2.8798,75.053,75.137
2.9845,75.021,76.053
3.0892,75.085,75.943
3.194,75.124,74.123
3.2987,75.097,73.999
3.4034,74.986,74.99
3.5081,74.925,75.234
3.6128,74.911,75.318
3.7176,74.903,74.787
3.8223,74.851,75.022
3.927,74.847,75.62
4.0317,74.984,75.087
4.1364,75.189,74.248
4.2412,75.354,74.941
4.3459,75.207,75.554
4.4506,74.887,75.207
4.5553,74.636,74.175
4.66,74.695,75.134
4.7647,74.996,76.092
4.8695,75.229,74.965
4.9742,75.281,74.706
5.0789,75.094,75.075
5.1836,74.938,74.443
5.2883,74.898,74.566
5.3931,74.925,75.222
5.4978,74.953,75.115
5.6025,74.928,75.027
5.7072,74.929,75.717
5.8119,74.986,74.966
5.9167,75.117,74.734
6.0214,75.214,75.246
6.1261,75.183,74.567
6.2308,75.032,74.859


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_313.csv <==
x,qOut,qIn
0.05236,75.099,74.755
0.15708,75.329,75.355
0.2618,75.35,75.065
0.36652,75.16,75.087
0.47124,74.796,75.363
0.57596,74.629,74.562
0.68068,74.754,74.825
0.7854,75.024,75.565
0.89012,75.259,74.681
0.99484,75.204,74.647
1.0996,74.984,75.28
1.2043,74.789,75.111
1.309,74.806,75.27
1.4137,75.018,75.472
1.5184,75.207,74.094
1.6232,75.268,74.3
1.7279,75.128,75.938
1.8326,74.968,75.638
1.9373,74.903,74.619
2.042,74.93,74.005
2.1468,75.019,75.234
2.2515,75.067,75.38
2.3562,75.06,75.156
2.4609,75.01,75.117
2.5656,74.929,74.532
2.6704,74.873,74.45
2.7751,74.904,75.11
2.8798,75,75.708
2.9845,75.125,74.899
3.0892,75.107,74.206
3.194,74.975,75.241
3.2987,74.851,75.791
3.4034,74.872,74.977
3.5081,75.031,74.705
3.6128,75.116,75.19
3.7176,75.068,75.496
3.8223,74.87,74.306
3.927,74.816,73.948
4.0317,74.934,75.083
4.1364,75.099,75.634
4.2412,75.16,75.137
4.3459,75.08,74.803
4.4506,75.037,75.141
4.5553,75.079,75.512
4.66,75.216,74.994
4.7647,75.197,74.583
4.8695,74.998,74.65
4.9742,74.752,74.852
5.0789,74.612,74.955
5.1836,74.704,75.151
5.2883,74.914,75.55
5.3931,75.131,75.483
5.4978,75.257,74.814
5.6025,75.27,74.475
5.7072,75.189,74.481
5.8119,75.046,75.025
5.9167,74.879,75.456
6.0214,74.748,75.164
6.1261,74.731,75.081
6.2308,74.846,74.619


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_314.csv <==
x,qOut,qIn
0.05236,75.053,75.25
0.15708,75.169,75.332
0.2618,75.184,74.408
0.36652,75.112,75.08
0.47124,74.997,75.422
0.57596,74.911,74.382
0.68068,74.832,74.963
0.7854,74.775,75.35
0.89012,74.766,74.882
0.99484,74.897,74.708
1.0996,75.085,74.834
1.2043,75.219,74.953
1.309,75.191,74.703
1.4137,75.06,74.973
1.5184,74.977,75.849
1.6232,74.976,75.565
1.7279,75.061,74.226
1.8326,75.078,74.593
1.9373,75.015,75.49
2.042,74.92,74.973
2.1468,74.843,74.684
2.2515,74.809,74.992
2.3562,74.828,75.314
2.4609,74.91,75.041
2.5656,75.067,75.052
2.6704,75.227,75.857
2.7751,75.264,75.392
2.8798,75.162,74.206
2.9845,74.937,73.916
3.0892,74.805,75.061
3.194,74.812,76.017
3.2987,74.895,75.648
3.4034,74.969,74.722
3.5081,75.011,74.787
3.6128,75.102,74.923
3.7176,75.216,74.852
3.8223,75.31,74.71
3.927,75.156,74.991
4.0317,74.843,75.321
4.1364,74.592,75.383
4.2412,74.632,74.781
4.3459,74.998,74.35
4.4506,75.355,74.945
4.5553,75.485,75.603
4.66,75.211,75.332
4.7647,74.813,74.671
4.8695,74.63,74.624
4.9742,74.709,74.907
5.0789,75.024,75.559
5.1836,75.199,75.134
5.2883,75.165,74.766
5.3931,75.019,75.258
5.4978,74.877,74.869
5.6025,74.897,74.887
5.7072,75.011,75.175
5.8119,75.119,75.035
5.9167,75.123,74.093
6.0214,75.018,74.617
6.1261,74.929,75.714
6.2308,74.925,75.199


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_315.csv <==
x,qOut,qIn
0.05236,74.737,75.257
0.15708,74.757,75.157
0.2618,74.932,74.888
0.36652,75.115,74.689
0.47124,75.166,75.081
0.57596,75.087,74.734
0.68068,74.987,74.545
0.7854,74.933,75.111
0.89012,74.97,75.685
0.99484,75.039,75.152
1.0996,75.097,74.783
1.2043,75.126,74.714
1.309,75.115,75.07
1.4137,75.05,74.646
1.5184,74.931,74.752
1.6232,74.808,75.407
1.7279,74.733,75.216
1.8326,74.808,74.746
1.9373,74.993,74.981
2.042,75.188,75.579
2.1468,75.286,75.333
2.2515,75.186,74.449
2.3562,74.978,74.25
2.4609,74.789,74.782
2.5656,74.748,75.4
2.6704,74.862,75.239
2.7751,75.013,74.751
2.8798,75.133,74.618
2.9845,75.174,75.322
3.0892,75.192,75.496
3.194,75.176,75.137
3.2987,75.098,74.301
3.4034,74.928,75.009
3.5081,74.749,76.204
3.6128,74.697,75.436
3.7176,74.784,74.356
3.8223,74.992,74.233
3.927,75.122,74.567
4.0317,75.126,75.377
4.1364,75.058,75.626
4.2412,74.986,75.045
4.3459,74.984,75.177
4.4506,75.033,74.851
4.5553,75.105,74.049
4.66,75.18,75.629
4.7647,75.175,76.183
4.8695,75.026,74.369
4.9742,74.808,74.655
5.0789,74.626,75.194
5.1836,74.753,74.413
5.2883,75.067,74.567
5.3931,75.331,75.374
5.4978,75.298,75.388
5.6025,74.98,74.534
5.7072,74.746,74.995
5.8119,74.745,75.235
5.9167,75.059,74.994
6.0214,75.269,75.053
6.1261,75.207,74.947
6.2308,74.977,75.032


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_316.csv <==
x,qOut,qIn
0.05236,74.936,75.356
0.15708,75.19,75.248
0.2618,75.198,74.335
0.36652,75.04,74.628
0.47124,74.852,75.727
0.57596,74.874,75.205
0.68068,75.004,74.387
0.7854,75.124,74.696
0.89012,75.127,75.633
0.99484,75.064,75.223
1.0996,75.01,74.543
1.2043,74.982,74.859
1.309,74.982,74.377
1.4137,74.968,74.498
1.5184,74.957,75.715
1.6232,74.964,75.957
1.7279,74.995,75.093
1.8326,75.028,74.612
1.9373,75.054,74.962
2.042,75.062,74.975
2.1468,75.05,74.466
2.2515,74.962,74.951
2.3562,74.82,75.079
2.4609,74.718,75.047
2.5656,74.76,75.617
2.6704,75.029,75.297
2.7751,75.336,74.32
2.8798,75.495,75.035
2.9845,75.334,75.019
3.0892,74.957,74.443
3.194,74.665,75.182
3.2987,74.581,75.337
3.4034,74.773,74.89
3.5081,74.998,75.158
3.6128,75.152,74.8
3.7176,75.212,74.722
3.8223,75.177,74.567
3.927,75.072,74.791
4.0317,74.951,76.143
4.1364,74.873,75.908
4.2412,74.892,73.808
4.3459,74.989,73.919
4.4506,75.068,75.659
4.5553,75.078,76.346
4.66,74.982,74.793
4.7647,74.85,74.437
4.8695,74.794,74.707
4.9742,74.855,74.843
5.0789,75.06,74.905
5.1836,75.239,74.836
5.2883,75.235,75.382
5.3931,75.075,75.243
5.4978,74.824,74.723
5.6025,74.824,74.631
5.7072,75.04,75.105
5.8119,75.257,75.412
5.9167,75.237,75.008
6.0214,74.915,74.834
6.1261,74.652,75.048
6.2308,74.622,74.998


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_317.csv <==
x,qOut,qIn
0.05236,74.677,74.457
0.15708,74.977,74.66
0.2618,75.202,75.334
0.36652,75.263,75.344
0.47124,75.119,75.268
0.57596,74.976,75.389
0.68068,74.927,74.922
0.7854,74.955,74.845
0.89012,75.027,74.24
0.99484,75.025,74.709
1.0996,74.949,75.573
1.2043,74.86,75.341
1.309,74.819,74.568
1.4137,74.913,75.035
1.5184,75.098,75.672
1.6232,75.271,75.313
1.7279,75.323,74.166
1.8326,75.155,74.627
1.9373,74.894,75.438
2.042,74.697,75.186
2.1468,74.711,74.468
2.2515,74.895,74.688
2.3562,75.085,75.472
2.4609,75.2,75.071
2.5656,75.185,75.073
2.6704,75.116,75.208
2.7751,75.03,74.357
2.8798,74.943,75.365
2.9845,74.868,76.044
3.0892,74.837,74.534
3.194,74.865,74.156
3.2987,74.924,74.997
3.4034,74.981,75.519
3.5081,74.986,74.881
3.6128,74.962,74.675
3.7176,74.946,74.861
3.8223,74.97,74.758
3.927,75.054,75.096
4.0317,75.159,75.834
4.1364,75.224,75.148
4.2412,75.189,74.406
4.3459,75.043,74.68
4.4506,74.905,74.641
4.5553,74.845,75.386
4.66,74.916,75.692
4.7647,74.971,74.761
4.8695,74.965,75.003
4.9742,74.956,74.922
5.0789,75.024,74.227
5.1836,75.157,74.8
5.2883,75.151,75.647
5.3931,74.986,75.257
5.4978,74.686,74.891
5.6025,74.658,75.105
5.7072,74.933,75.018
5.8119,75.286,75.122
5.9167,75.459,74.667
6.0214,75.214,74.727
6.1261,74.829,75.445
6.2308,74.572,75.148


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_318.csv <==
x,qOut,qIn
0.05236,75.049,75.422
0.15708,75.112,75.392
0.2618,75.073,74.813
0.36652,74.979,74.486
0.47124,74.893,75.249
0.57596,74.948,75.415
0.68068,75.082,74.658
0.7854,75.195,74.644
0.89012,75.186,74.464
0.99484,75.063,74.946
1.0996,74.949,75.993
1.2043,74.905,75.639
1.309,74.966,74.918
1.4137,75.033,74.706
1.5184,75.05,74.488
1.6232,75.015,74.732
1.7279,74.939,74.648
1.8326,74.85,74.833
1.9373,74.79,75.837
2.042,74.808,75.853
2.1468,74.951,74.701
2.2515,75.211,74.631
2.3562,75.401,74.735
2.4609,75.387,75.153
2.5656,75.052,75.698
2.6704,74.636,74.885
2.7751,74.474,74.328
2.8798,74.616,74.68
2.9845,75.038,75.345
3.0892,75.355,75.639
3.194,75.415,75.073
3.2987,75.268,74.207
3.4034,74.994,74.879
3.5081,74.866,75.225
3.6128,74.914,75.065
3.7176,75.031,75.164
3.8223,75.091,75.294
3.927,74.993,74.968
4.0317,74.893,74.567
4.1364,74.888,75.119
4.2412,75.051,74.984
4.3459,75.143,74.796
4.4506,75.046,75.25
4.5553,74.865,75.025
4.66,74.747,74.894
4.7647,74.908,75.405
4.8695,75.147,74.812
4.9742,75.287,74.072
5.0789,75.167,75.445
5.1836,74.953,75.838
5.2883,74.855,74.925
5.3931,74.893,74.135
5.4978,75.042,75.453
5.6025,75.105,75.511
5.7072,75.073,74.459
5.8119,74.989,74.845
5.9167,74.903,75.643
6.0214,74.855,75.283
6.1261,74.867,74.61
6.2308,74.934,74.471


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_319.csv <==
x,qOut,qIn
0.05236,74.963,75.14
0.15708,74.82,75.014
0.2618,74.766,75.012
0.36652,74.827,74.714
0.47124,75.006,75.171
0.57596,75.164,75.435
0.68068,75.22,75.122
0.7854,75.17,74.36
0.89012,75.019,74.707
0.99484,74.886,75.308
1.0996,74.865,75.412
1.2043,74.944,75.084
1.309,75.089,75
1.4137,75.136,74.844
1.5184,75.09,74.687
1.6232,75.017,74.468
1.7279,74.99,75.988
1.8326,74.978,76.217
1.9373,74.926,74.115
2.042,74.876,73.771
2.1468,74.891,75.392
2.2515,75.05,75.356
2.3562,75.178,74.869
2.4609,75.169,75.206
2.5656,74.939,75.5
2.6704,74.764,75.012
2.7751,74.826,74.515
2.8798,75.037,74.797
2.9845,75.257,75.234
3.0892,75.162,74.973
3.194,74.895,74.806
3.2987,74.689,74.973
3.4034,74.768,74.898
3.5081,75.08,74.721
3.6128,75.331,74.898
3.7176,75.391,74.836
3.8223,75.17,75.671
3.927,74.922,76.162
4.0317,74.821,74.879
4.1364,74.862,74.212
4.2412,75.001,74.712
4.3459,75.047,75.029
4.4506,74.98,75.293
4.5553,74.863,74.92
4.66,74.766,74.493
4.7647,74.808,75.276
4.8695,74.987,75.704
4.9742,75.213,75.157
5.0789,75.39,74.422
5.1836,75.337,74.95
5.2883,75.098,75.186
5.3931,74.83,74.859
5.4978,74.701,74.595
5.6025,74.794,75.073
5.7072,74.955,75.361
5.8119,75.084,75.238
5.9167,75.101,75.443
6.0214,75.103,74.451
6.1261,75.103,74.439
6.2308,75.07,75.415


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_320.csv <==
x,qOut,qIn
0.05236,75.166,75.196
0.15708,75.085,75.547
0.2618,75.026,74.987
0.36652,75.035,74.449
0.47124,75.141,74.865
0.57596,75.168,75.593
0.68068,75.044,75.116
0.7854,74.856,75.032
0.89012,74.726,74.624
0.99484,74.839,74.546
1.0996,75.055,75.246
1.2043,75.213,75.432
1.309,75.169,75.059
1.4137,74.996,74.749
1.5184,74.881,74.598
1.6232,74.88,74.678
1.7279,75.018,75.072
1.8326,75.112,76.02
1.9373,75.095,75.619
2.042,75.01,74.269
2.1468,74.912,74.703
2.2515,74.938,75.656
2.3562,75.026,74.778
2.4609,75.073,74.469
2.5656,74.974,74.94
2.6704,74.791,74.615
2.7751,74.743,75.362
2.8798,74.879,75.745
2.9845,75.207,74.637
3.0892,75.387,74.327
3.194,75.29,75.148
3.2987,75.028,75.416
3.4034,74.758,75.147
3.5081,74.73,75.22
3.6128,74.837,75.155
3.7176,74.966,75.201
3.8223,75.016,74.172
3.927,75.054,74.183
4.0317,75.089,75.511
4.1364,75.084,75.792
4.2412,74.992,74.865
4.3459,74.894,74.934
4.4506,74.934,75.319
4.5553,75.088,74.946
4.66,75.299,74.45
4.7647,75.277,74.719
4.8695,75.034,75.013
4.9742,74.751,75.052
5.0789,74.632,75.401
5.1836,74.809,75.444
5.2883,75.094,74.703
5.3931,75.317,74.435
5.4978,75.328,75.464
5.6025,75.131,75.558
5.7072,74.873,75.374
5.8119,74.684,74.433
5.9167,74.678,74.369
6.0214,74.83,75.642
6.1261,75.019,75.176
6.2308,75.156,74.531


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_321.csv <==
x,qOut,qIn
0.05236,74.89,74.335
0.15708,75.088,74.73
0.2618,75.24,75.26
0.36652,75.304,75.355
0.47124,75.247,75.294
0.57596,75.055,74.688
0.68068,74.839,74.528
0.7854,74.721,74.982
0.89012,74.815,74.98
0.99484,75.037,75.262
1.0996,75.174,75.823
1.2043,75.163,74.705
1.309,74.979,74.235
1.4137,74.91,75.682
1.5184,74.995,74.951
1.6232,75.111,74.378
1.7279,75.102,75.354
1.8326,74.917,75.545
1.9373,74.81,75.127
2.042,74.873,74.55
2.1468,75.152,74.769
2.2515,75.292,75.601
2.3562,75.162,75.507
2.4609,74.894,74.903
2.5656,74.667,73.99
2.6704,74.744,74.228
2.7751,74.973,75.665
2.8798,75.18,75.511
2.9845,75.205,74.56
3.0892,75.092,75.131
3.194,74.997,75.568
3.2987,74.982,75.209
3.4034,75.083,74.515
3.5081,75.131,74.918
3.6128,75.032,75.175
3.7176,74.844,74.869
3.8223,74.654,75.257
3.927,74.689,75.416
4.0317,74.903,74.806
4.1364,75.153,74.528
4.2412,75.285,74.927
4.3459,75.22,74.987
4.4506,75.07,75.104
4.5553,74.934,75.236
4.66,74.892,75.486
4.7647,74.924,74.945
4.8695,75,74.3
4.9742,75.078,74.62
5.0789,75.123,75.285
5.1836,75.049,75.161
5.2883,74.903,74.649
5.3931,74.794,75.083
5.4978,74.835,75.676
5.6025,75.035,75.341
5.7072,75.215,74.85
5.8119,75.262,74.455
5.9167,75.091,74.451
6.0214,74.848,75.234
6.1261,74.707,75.606
6.2308,74.718,75.366


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_322.csv <==
x,qOut,qIn
0.05236,74.996,75.956
0.15708,75.148,74.469
0.2618,75.192,73.404
0.36652,75.125,74.612
0.47124,74.968,76.032
0.57596,74.85,75.242
0.68068,74.812,74.517
0.7854,74.853,75.143
0.89012,74.962,75.194
0.99484,75.144,74.116
1.0996,75.3,74.627
1.2043,75.314,75.705
1.309,75.068,74.962
1.4137,74.693,74.464
1.5184,74.541,74.896
1.6232,74.688,75.066
1.7279,75.144,75.704
1.8326,75.41,75.555
1.9373,75.313,74.607
2.042,75.006,75.047
2.1468,74.704,74.972
2.2515,74.733,74.536
2.3562,74.91,74.905
2.4609,75.056,74.83
2.5656,75.012,74.919
2.6704,74.926,75.284
2.7751,74.954,75.184
2.8798,75.085,74.744
2.9845,75.272,75.001
3.0892,75.311,74.962
3.194,75.186,75.406
3.2987,74.98,75.319
3.4034,74.793,74.918
3.5081,74.748,74.792
3.6128,74.813,74.541
3.7176,74.925,75.18
3.8223,75.017,75.061
3.927,75.051,74.846
4.0317,75.046,75.096
4.1364,75.034,74.797
4.2412,75.05,75.142
4.3459,75.107,75.462
4.4506,75.134,74.748
4.5553,75.092,74.927
4.66,74.947,75.33
4.7647,74.829,74.99
4.8695,74.839,74.535
4.9742,74.94,74.708
5.0789,75.073,74.836
5.1836,75.07,74.964
5.2883,74.988,75.678
5.3931,74.921,75.259
5.4978,74.961,74.428
5.6025,75.08,74.969
5.7072,75.153,75.32
5.8119,75.129,74.901
5.9167,74.982,74.748
6.0214,74.829,74.82
6.1261,74.772,75.05
6.2308,74.828,75.784


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_323.csv <==
x,qOut,qIn
0.05236,75.029,75.325
0.15708,74.971,74.548
0.2618,74.913,74.836
0.36652,74.923,75.28
0.47124,75.063,75.005
0.57596,75.178,74.956
0.68068,75.109,74.994
0.7854,74.912,74.88
0.89012,74.684,75.412
0.99484,74.754,74.894
1.0996,75.034,74.281
1.2043,75.304,74.857
1.309,75.339,75.565
1.4137,75.111,75.114
1.5184,74.899,74.812
1.6232,74.833,74.932
1.7279,74.999,75.109
1.8326,75.128,74.874
1.9373,75.106,74.258
2.042,74.984,75.014
2.1468,74.838,76.436
2.2515,74.808,75.099
2.3562,74.885,74.189
2.4609,75.015,74.463
2.5656,75.147,75.09
2.6704,75.17,75.144
2.7751,75.047,74.836
2.8798,74.861,74.961
2.9845,74.715,75.057
3.0892,74.809,75.286
3.194,75.064,75.58
3.2987,75.306,74.909
3.4034,75.361,74.881
3.5081,75.131,74.956
3.6128,74.827,74.533
3.7176,74.634,75.034
3.8223,74.716,75.035
3.927,74.939,74.858
4.0317,75.122,75.262
4.1364,75.215,75.19
4.2412,75.205,74.7
4.3459,75.197,75.101
4.4506,75.148,75.245
4.5553,75.036,75.044
4.66,74.845,74.878
4.7647,74.741,75.174
4.8695,74.805,75.097
4.9742,74.967,74.288
5.0789,75.13,75.579
5.1836,75.137,75.981
5.2883,75.058,74.46
5.3931,74.979,73.916
5.4978,74.983,75.287
5.6025,75.041,75.779
5.7072,75.075,75.345
5.8119,75.063,74.73
5.9167,74.994,74.359
6.0214,74.951,74.661
6.1261,74.965,75.032
6.2308,75.005,75.664


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_324.csv <==
x,qOut,qIn
0.05236,75.318,75.135
0.15708,75.202,75.242
0.2618,74.95,74.972
0.36652,74.756,74.708
0.47124,74.805,74.556
0.57596,75.008,75.164
0.68068,75.152,75.846
0.7854,75.175,74.975
0.89012,75.05,74.423
0.99484,74.958,75.017
1.0996,74.945,75.254
1.2043,74.974,75.326
1.309,74.999,75.043
1.4137,74.962,75.21
1.5184,74.921,74.626
1.6232,74.918,74.642
1.7279,74.996,75.361
1.8326,75.087,75.014
1.9373,75.099,74.53
2.042,75.031,74.989
2.1468,74.908,75.31
2.2515,74.912,74.767
2.3562,75.034,74.873
2.4609,75.163,75.871
2.5656,75.173,74.659
2.6704,75.021,73.746
2.7751,74.876,74.704
2.8798,74.822,75.941
2.9845,74.911,75.761
3.0892,74.977,74.925
3.194,74.991,74.486
3.2987,75,74.778
3.4034,75.066,74.821
3.5081,75.15,74.924
3.6128,75.111,74.739
3.7176,74.959,75
3.8223,74.735,75.857
3.927,74.733,75.273
4.0317,74.966,74.947
4.1364,75.259,74.983
4.2412,75.419,74.438
4.3459,75.217,74.586
4.4506,74.853,75.336
4.5553,74.571,75.265
4.66,74.604,75
4.7647,74.885,74.57
4.8695,75.181,74.246
4.9742,75.371,75.645
5.0789,75.37,75.682
5.1836,75.225,74.511
5.2883,75.008,74.772
5.3931,74.821,75.212
5.4978,74.764,74.696
5.6025,74.867,74.724
5.7072,74.974,75.353
5.8119,74.998,75.153
5.9167,74.873,75.07
6.0214,74.816,75.251
6.1261,74.94,74.85
6.2308,75.151,74.672


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_325.csv <==
x,qOut,qIn
0.05236,74.86,75.254
0.15708,74.999,75.189
0.2618,75.187,75.039
0.36652,75.305,75.763
0.47124,75.246,75.566
0.57596,75.057,74.2
0.68068,74.883,73.963
0.7854,74.78,74.66
0.89012,74.778,75.937
0.99484,74.759,75.607
1.0996,74.755,74.757
1.2043,74.826,74.619
1.309,75.036,75.038
1.4137,75.317,75.042
1.5184,75.448,74.816
1.6232,75.343,74.611
1.7279,74.946,75.709
1.8326,74.603,75.269
1.9373,74.581,74.454
2.042,74.833,75.275
2.1468,75.254,75.031
2.2515,75.41,74.097
2.3562,75.248,74.779
2.4609,74.943,75.999
2.5656,74.711,75.267
2.6704,74.777,74.302
2.7751,74.979,74.638
2.8798,75.157,75.09
2.9845,75.179,75.31
3.0892,75.098,75.198
3.194,74.993,75.059
3.2987,74.91,74.79
3.4034,74.879,74.792
3.5081,74.942,75.515
3.6128,75.059,75.042
3.7176,75.145,74.426
3.8223,75.108,75.072
3.927,74.956,75.359
4.0317,74.861,74.928
4.1364,74.888,74.85
4.2412,75.067,75.125
4.3459,75.166,74.827
4.4506,75.113,74.992
4.5553,74.984,74.95
4.66,74.883,74.916
4.7647,74.911,75.387
4.8695,74.971,75.309
4.9742,75.008,74.734
5.0789,74.985,74.629
5.1836,74.997,74.984
5.2883,75.035,75.265
5.3931,75.052,75.583
5.4978,74.995,75.094
5.6025,74.917,74.8
5.7072,74.918,74.88
5.8119,74.993,75.212
5.9167,75.116,74.637
6.0214,75.121,74.602
6.1261,75.014,74.914
6.2308,74.892,74.588


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_326.csv <==
x,qOut,qIn
0.05236,75.142,74.815
0.15708,75.079,74.161
0.2618,74.973,74.748
0.36652,74.883,75.261
0.47124,74.854,76.008
0.57596,74.84,75.549
0.68068,74.881,74.385
0.7854,74.99,74.533
0.89012,75.178,74.947
0.99484,75.269,74.833
1.0996,75.148,75.025
1.2043,74.898,75.237
1.309,74.64,74.614
1.4137,74.677,74.824
1.5184,74.952,75.325
1.6232,75.269,75.161
1.7279,75.427,74.852
1.8326,75.264,75.622
1.9373,74.958,75.534
2.042,74.715,73.962
2.1468,74.729,74.901
2.2515,74.915,76.194
2.3562,75.046,75.252
2.4609,75.06,74.369
2.5656,74.939,74.415
2.6704,74.923,74.681
2.7751,75.034,75.314
2.8798,75.172,75.216
2.9845,75.219,75.279
3.0892,75.096,75.556
3.194,74.957,74.729
3.2987,74.9,74.706
3.4034,75.006,75.042
3.5081,75.102,74.745
3.6128,75.046,74.788
3.7176,74.882,74.78
3.8223,74.689,75.16
3.927,74.74,75.803
4.0317,74.986,75.175
4.1364,75.254,74.139
4.2412,75.363,74.881
4.3459,75.219,75.588
4.4506,74.983,75.415
4.5553,74.792,74.904
4.66,74.757,74.526
4.7647,74.819,74.924
4.8695,74.925,75.123
4.9742,75.039,75.28
5.0789,75.133,74.862
5.1836,75.129,74.791
5.2883,75.035,75.172
5.3931,74.938,74.942
5.4978,74.934,75.213
5.6025,75.043,74.802
5.7072,75.111,74.471
5.8119,75.08,74.959
5.9167,74.923,75.349
6.0214,74.857,75.127
6.1261,74.933,75.069
6.2308,75.065,75.2


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_327.csv <==
x,qOut,qIn
0.05236,75.195,73.962
0.15708,75.368,74.842
0.2618,75.32,75.845
0.36652,75.083,75.511
0.47124,74.743,74.927
0.57596,74.687,74.947
0.68068,74.89,74.605
0.7854,75.152,74.56
0.89012,75.265,75.722
0.99484,75.098,75.39
1.0996,74.842,74.489
1.2043,74.678,74.735
1.309,74.766,75.368
1.4137,75.037,75.125
1.5184,75.258,74.396
1.6232,75.307,74.714
1.7279,75.091,75.35
1.8326,74.839,75.035
1.9373,74.769,75.349
2.042,74.879,75.215
2.1468,75.117,74.369
2.2515,75.194,74.704
2.3562,75.098,75.555
2.4609,74.937,75.443
2.5656,74.83,74.62
2.6704,74.85,74.679
2.7751,74.937,75.12
2.8798,75.042,75.435
2.9845,75.13,74.435
3.0892,75.164,74.802
3.194,75.106,75.628
3.2987,74.998,75.377
3.4034,74.893,74.587
3.5081,74.926,74.751
3.6128,75.031,75.495
3.7176,75.106,75.244
3.8223,75.05,73.813
3.927,74.926,74.224
4.0317,74.873,76.056
4.1364,74.917,76.098
4.2412,75.048,74.901
4.3459,75.128,74.442
4.4506,75.147,74.552
4.5553,75.121,75.216
4.66,75.07,75.05
4.7647,74.951,74.508
4.8695,74.798,74.851
4.9742,74.703,74.939
5.0789,74.762,75.218
5.1836,75.008,75.605
5.2883,75.253,75.522
5.3931,75.353,74.868
5.4978,75.181,74.823
5.6025,74.893,74.853
5.7072,74.726,74.643
5.8119,74.724,75.009
5.9167,74.879,75.391
6.0214,74.944,74.764
6.1261,74.959,75.258
6.2308,75.011,75.115


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_328.csv <==
x,qOut,qIn
0.05236,75.16,75.053
0.15708,75.175,75.409
0.2618,75.14,75.323
0.36652,75.074,75.093
0.47124,75.001,74.79
0.57596,74.924,74.812
0.68068,74.837,74.741
0.7854,74.767,75.036
0.89012,74.75,75.306
0.99484,74.857,74.717
1.0996,75.038,74.734
1.2043,75.211,74.995
1.309,75.291,75.525
1.4137,75.243,75.166
1.5184,75.122,74.452
1.6232,74.986,74.886
1.7279,74.887,74.678
1.8326,74.86,74.312
1.9373,74.897,75.537
2.042,74.96,76.263
2.1468,75.006,74.683
2.2515,75.007,74.018
2.3562,75.011,75.068
2.4609,75.029,74.664
2.5656,75.061,75.638
2.6704,74.985,76.596
2.7751,74.837,74.702
2.8798,74.741,73.943
2.9845,74.829,74.888
3.0892,75.111,75.256
3.194,75.319,75.121
3.2987,75.312,74.808
3.4034,74.982,74.862
3.5081,74.678,75.499
3.6128,74.684,75.131
3.7176,74.946,74.908
3.8223,75.343,74.644
3.927,75.421,74.7
4.0317,75.181,75.107
4.1364,74.844,75.033
4.2412,74.666,75.257
4.3459,74.804,75.374
4.4506,75.027,75.029
4.5553,75.18,74.74
4.66,75.145,74.704
4.7647,75.056,75.131
4.8695,74.979,75.064
4.9742,74.917,74.531
5.0789,74.857,75.27
5.1836,74.849,75.936
5.2883,74.948,75.034
5.3931,75.101,74.491
5.4978,75.233,74.895
5.6025,75.184,75.603
5.7072,75.013,75.193
5.8119,74.838,74.225
5.9167,74.775,74.517
6.0214,74.846,75.26
6.1261,74.968,75.199
6.2308,75.088,74.934


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_329.csv <==
x,qOut,qIn
0.05236,74.889,74.11
0.15708,75.094,74.326
0.2618,75.15,75.456
0.36652,75.05,75.439
0.47124,74.837,74.979
0.57596,74.78,75.189
0.68068,74.9,75.551
0.7854,75.098,75.46
0.89012,75.263,74.527
0.99484,75.241,74.154
1.0996,75.042,74.746
1.2043,74.786,75.473
1.309,74.611,74.798
1.4137,74.699,74.724
1.5184,74.966,75.246
1.6232,75.26,75.119
1.7279,75.429,74.591
1.8326,75.387,75.072
1.9373,75.188,75.535
2.042,74.931,74.834
2.1468,74.712,74.618
2.2515,74.657,75.18
2.3562,74.764,75.637
2.4609,74.942,75.016
2.5656,75.09,74.364
2.6704,75.087,74.797
2.7751,75,75.567
2.8798,74.923,75.463
2.9845,74.942,74.603
3.0892,75.013,74.51
3.194,75.051,74.892
3.2987,75.051,75.202
3.4034,75.025,75.401
3.5081,75.023,75.159
3.6128,75.016,74.985
3.7176,74.997,74.948
3.8223,74.968,74.439
3.927,74.994,74.463
4.0317,75.029,75.691
4.1364,75.02,75.922
4.2412,74.913,74.213
4.3459,74.831,74.225
4.4506,74.901,75.143
4.5553,75.075,75.484
4.66,75.268,75.686
4.7647,75.21,75.212
4.8695,74.985,74.336
4.9742,74.783,74.676
5.0789,74.804,75.198
5.1836,75.009,75.435
5.2883,75.131,74.738
5.3931,75.092,74.467
5.4978,74.865,75.716
5.6025,74.796,74.964
5.7072,74.954,74.164
5.8119,75.189,74.967
5.9167,75.318,75.461
6.0214,75.15,75.077
6.1261,74.9,75.251
6.2308,74.758,75.161


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_330.csv <==
x,qOut,qIn
0.05236,74.77,75.176
0.15708,74.978,75.631
0.2618,75.164,75.102
0.36652,75.207,74.661
0.47124,75.023,75.169
0.57596,74.86,75.438
0.68068,74.848,75.057
0.7854,74.938,75.113
0.89012,75.042,74.574
0.99484,75.012,74.341
1.0996,74.948,74.279
1.2043,74.938,75.448
1.309,75.053,76.048
1.4137,75.168,74.532
1.5184,75.199,74.542
1.6232,75.168,75.545
1.7279,75.122,74.889
1.8326,75.102,74.146
1.9373,75.002,74.705
2.042,74.824,75.423
2.1468,74.597,75.614
2.2515,74.602,75.368
2.3562,74.863,74.706
2.4609,75.208,74.186
2.5656,75.441,75.318
2.6704,75.331,75.722
2.7751,75.024,74.76
2.8798,74.732,74.861
2.9845,74.658,74.943
3.0892,74.818,74.685
3.194,75.048,75.032
3.2987,75.225,74.733
3.4034,75.248,74.816
3.5081,75.105,75.619
3.6128,74.919,75.57
3.7176,74.813,74.489
3.8223,74.901,75.042
3.927,75.097,75.662
4.0317,75.19,75.125
4.1364,75.122,74.775
4.2412,74.875,74.976
4.3459,74.728,74.962
4.4506,74.774,74.424
4.5553,74.939,74.578
4.66,75.122,75.866
4.7647,75.179,75.62
4.8695,75.155,74.722
4.9742,75.108,74.459
5.0789,75.095,74.91
5.1836,75.11,74.894
5.2883,75.076,75.141
5.3931,74.973,75.426
5.4978,74.795,75.099
5.6025,74.719,74.541
5.7072,74.838,74.579
5.8119,75.067,75.238
5.9167,75.296,75.317
6.0214,75.255,74.709
6.1261,75.022,74.791
6.2308,74.792,74.866


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_331.csv <==
x,qOut,qIn
0.05236,75.108,74.96
0.15708,75.052,74.809
0.2618,74.97,75.268
0.36652,74.93,75.338
0.47124,75.001,75.506
0.57596,75.11,74.919
0.68068,75.112,74.162
0.7854,75.001,74.692
0.89012,74.801,74.851
0.99484,74.754,75.2
1.0996,74.868,75.764
1.2043,75.039,75.193
1.309,75.151,74.315
1.4137,75.185,74.658
1.5184,75.194,75.147
1.6232,75.156,75.314
1.7279,75.028,75.198
1.8326,74.791,75.196
1.9373,74.66,74.853
2.042,74.729,74.941
2.1468,75.056,75.133
2.2515,75.309,74.986
2.3562,75.28,75.172
2.4609,75.044,74.616
2.5656,74.735,74.43
2.6704,74.724,74.997
2.7751,74.938,75.31
2.8798,75.187,75.107
2.9845,75.272,75.193
3.0892,75.165,75.469
3.194,75.045,74.687
3.2987,74.987,74.287
3.4034,75.035,75.493
3.5081,74.992,75.347
3.6128,74.846,74.817
3.7176,74.705,75.352
3.8223,74.698,74.851
3.927,74.901,74.298
4.0317,75.137,74.709
4.1364,75.268,75.253
4.2412,75.178,75.535
4.3459,74.972,75.394
4.4506,74.848,74.614
4.5553,74.868,74.656
4.66,75.062,75.28
4.7647,75.214,74.883
4.8695,75.192,74.73
4.9742,75.029,74.248
5.0789,74.787,75.92
5.1836,74.724,76.313
5.2883,74.866,74.211
5.3931,75.095,73.66
5.4978,75.278,75.653
5.6025,75.244,75.852
5.7072,75.06,74.881
5.8119,74.855,74.544
5.9167,74.755,74.825
6.0214,74.813,74.721
6.1261,74.943,74.986
6.2308,75.065,75.182


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_332.csv <==
x,qOut,qIn
0.05236,74.956,75.303
0.15708,75.263,74.73
0.2618,75.373,74.725
0.36652,75.269,74.53
0.47124,74.983,75.703
0.57596,74.771,75.841
0.68068,74.708,74.452
0.7854,74.772,74.466
0.89012,74.922,74.904
0.99484,75.093,74.501
1.0996,75.209,75.06
1.2043,75.216,75.987
1.309,75.071,74.617
1.4137,74.9,74.105
1.5184,74.86,75.276
1.6232,74.948,75.509
1.7279,75.131,75.187
1.8326,75.146,74.93
1.9373,74.987,74.82
2.042,74.796,75
2.1468,74.737,74.412
2.2515,74.913,74.511
2.3562,75.111,75.687
2.4609,75.197,75.676
2.5656,75.062,74.971
2.6704,74.926,74.961
2.7751,74.945,74.887
2.8798,75.062,74.739
2.9845,75.178,74.85
3.0892,75.057,75.434
3.194,74.832,75.695
3.2987,74.683,74.443
3.4034,74.779,74.524
3.5081,75.056,75.277
3.6128,75.279,75.283
3.7176,75.334,75.294
3.8223,75.143,74.357
3.927,74.907,74.4
4.0317,74.818,75.363
4.1364,74.89,75.509
4.2412,75.096,74.891
4.3459,75.172,74.623
4.4506,75.078,75.128
4.5553,74.918,75.619
4.66,74.822,75.651
4.7647,74.903,74.739
4.8695,75.015,73.771
4.9742,75.061,74.674
5.0789,74.963,75.474
5.1836,74.875,74.759
5.2883,74.897,74.951
5.3931,75,75.655
5.4978,75.131,75.246
5.6025,75.201,74.512
5.7072,75.215,74.516
5.8119,75.16,75.108
5.9167,75.015,74.844
6.0214,74.778,74.636
6.1261,74.627,75.113
6.2308,74.663,75.551


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_333.csv <==
x,qOut,qIn
0.05236,75.293,75.054
0.15708,75.215,73.989
0.2618,75.025,74.446
0.36652,74.873,75.068
0.47124,74.899,74.921
0.57596,75,74.567
0.68068,75.008,75.353
0.7854,74.943,75.526
0.89012,74.859,74.996
0.99484,75.011,75.092
1.0996,75.261,74.818
1.2043,75.393,74.678
1.309,75.186,75.658
1.4137,74.751,75.415
1.5184,74.499,74.377
1.6232,74.553,74.979
1.7279,74.952,74.778
1.8326,75.243,74.448
1.9373,75.287,75.415
2.042,75.163,75.218
2.1468,74.991,74.588
2.2515,74.948,75.192
2.3562,74.991,75.562
2.4609,75.06,75.015
2.5656,75.099,74.429
2.6704,75.071,74.947
2.7751,74.988,75.493
2.8798,74.896,75.391
2.9845,74.846,74.656
3.0892,74.891,75.139
3.194,74.982,75.257
3.2987,75.064,74.379
3.4034,75.091,74.647
3.5081,75.069,75.765
3.6128,75.02,75.473
3.7176,74.97,74.695
3.8223,74.944,75.023
3.927,75.003,75.509
4.0317,75.109,74.761
4.1364,75.177,74.39
4.2412,75.116,75.182
4.3459,74.92,75.363
4.4506,74.769,75.088
4.5553,74.759,74.96
4.66,74.955,74.673
4.7647,75.174,74.408
4.8695,75.264,74.904
4.9742,75.205,75.129
5.0789,75.009,75.221
5.1836,74.859,75.627
5.2883,74.842,75.164
5.3931,74.934,74.487
5.4978,75.093,74.452
5.6025,75.155,75.339
5.7072,75.063,75.838
5.8119,74.877,74.832
5.9167,74.681,74.187
6.0214,74.684,74.983
6.1261,74.878,75.364
6.2308,75.13,76.159


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_334.csv <==
x,qOut,qIn
0.05236,75.01,75.61
0.15708,75.105,76.161
0.2618,75.15,74.957
0.36652,75.135,74.317
0.47124,75.048,74.81
0.57596,74.995,74.71
0.68068,75.014,74.728
0.7854,75.046,75.315
0.89012,75.012,75.233
0.99484,74.884,74.713
1.0996,74.852,74.908
1.2043,74.972,75.23
1.309,75.264,74.725
1.4137,75.378,74.746
1.5184,75.183,75.39
1.6232,74.843,75.408
1.7279,74.572,74.747
1.8326,74.681,74.858
1.9373,74.968,75.263
2.042,75.209,74.828
2.1468,75.204,74.71
2.2515,75.032,74.696
2.3562,74.892,74.883
2.4609,74.859,75.765
2.5656,74.969,75.523
2.6704,75.083,74.585
2.7751,75.144,74.55
2.8798,75.141,75.108
2.9845,75.074,74.919
3.0892,74.955,74.431
3.194,74.823,75.103
3.2987,74.741,75.795
3.4034,74.771,75.29
3.5081,74.952,74.49
3.6128,75.183,73.781
3.7176,75.338,75.312
3.8223,75.293,75.808
3.927,75.035,74.107
4.0317,74.783,74.712
4.1364,74.684,75.353
4.2412,74.856,75.147
4.3459,75.105,75.306
4.4506,75.214,75.263
4.5553,75.147,74.746
4.66,74.905,74.917
4.7647,74.757,75.017
4.8695,74.79,74.784
4.9742,74.931,74.93
5.0789,75.081,74.447
5.1836,75.081,74.68
5.2883,75.018,75.863
5.3931,74.988,75.657
5.4978,75.079,74.384
5.6025,75.192,74.577
5.7072,75.178,75.45
5.8119,75.04,75.386
5.9167,74.817,75.041
6.0214,74.724,75.006
6.1261,74.769,74.631
6.2308,74.888,74.475


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_335.csv <==
x,qOut,qIn
0.05236,75.236,75.133
0.15708,74.983,75.812
0.2618,74.814,75.242
0.36652,74.828,74.922
0.47124,75.074,74.577
0.57596,75.276,74.542
0.68068,75.288,75.491
0.7854,75.13,75.581
0.89012,74.851,74.76
0.99484,74.665,74.786
1.0996,74.668,74.824
1.2043,74.832,74.82
1.309,75.11,75.739
1.4137,75.286,75.462
1.5184,75.258,74.333
1.6232,75.092,74.996
1.7279,74.889,75.052
1.8326,74.896,74.369
1.9373,75.024,74.83
2.042,75.125,75.496
2.1468,75.052,74.694
2.2515,74.901,74.199
2.3562,74.877,75.229
2.4609,74.987,75.946
2.5656,75.19,75.48
2.6704,75.211,74.404
2.7751,75.067,74.327
2.8798,74.888,75.028
2.9845,74.814,75.539
3.0892,74.855,75.126
3.194,74.893,74.623
3.2987,74.909,75.158
3.4034,74.911,75.234
3.5081,75.03,74.388
3.6128,75.186,74.833
3.7176,75.264,75.255
3.8223,75.148,74.849
3.927,74.909,74.949
4.0317,74.778,75.213
4.1364,74.823,74.879
4.2412,75.069,75.149
4.3459,75.232,75.744
4.4506,75.201,75.244
4.5553,75.045,74.488
4.66,74.867,74.241
4.7647,74.84,74.7
4.8695,74.897,75.456
4.9742,74.963,75.123
5.0789,74.972,75.595
5.1836,74.987,75.319
5.2883,75.062,74.141
5.3931,75.163,74.71
5.4978,75.246,75.478
5.6025,75.163,74.953
5.7072,74.937,75.094
5.8119,74.707,75.119
5.9167,74.622,75.352
6.0214,74.815,75.064
6.1261,75.106,74.278
6.2308,75.305,74.367


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_336.csv <==
x,qOut,qIn
0.05236,74.558,75.859
0.15708,74.5,75.683
0.2618,74.76,74.236
0.36652,75.154,73.975
0.47124,75.475,75.794
0.57596,75.443,75.745
0.68068,75.154,74.342
0.7854,74.827,74.189
0.89012,74.688,75.085
0.99484,74.825,75.311
1.0996,75.039,75.556
1.2043,75.189,74.899
1.309,75.155,74.343
1.4137,75.02,74.781
1.5184,74.909,75.524
1.6232,74.867,75.781
1.7279,74.918,74.595
1.8326,74.95,74.453
1.9373,74.946,75.294
2.042,74.943,75.016
2.1468,74.989,75.212
2.2515,75.069,75.413
2.3562,75.075,75.027
2.4609,75.008,74.682
2.5656,74.895,74.517
2.6704,74.94,74.912
2.7751,75.091,75.522
2.8798,75.208,75.139
2.9845,75.141,74.468
3.0892,74.955,74.753
3.194,74.886,75.4
3.2987,74.964,75.285
3.4034,75.167,74.65
3.5081,75.17,75.247
3.6128,75,75.709
3.7176,74.817,74.815
3.8223,74.798,74.762
3.927,74.944,75.452
4.0317,75.05,74.64
4.1364,75.053,74.464
4.2412,74.925,75.242
4.3459,74.879,74.92
4.4506,74.961,75.047
4.5553,75.104,75.183
4.66,75.223,74.703
4.7647,75.213,75.175
4.8695,75.109,75.845
4.9742,74.974,75.236
5.0789,74.869,74.312
5.1836,74.837,74.318
5.2883,74.866,74.678
5.3931,74.923,75.054
5.4978,74.978,75.627
5.6025,74.997,75.354
5.7072,75.022,75.302
5.8119,75.081,74.705
5.9167,75.203,74.816
6.0214,75.277,75.467
6.1261,75.163,74.526
6.2308,74.898,74.55


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_337.csv <==
x,qOut,qIn
0.05236,75.263,74.841
0.15708,75.073,75.094
0.2618,74.793,74.681
0.36652,74.627,74.547
0.47124,74.765,75.358
0.57596,75.058,75.46
0.68068,75.24,74.784
0.7854,75.25,75.052
0.89012,75.081,75.36
0.99484,75.009,74.958
1.0996,75.031,74.692
1.2043,75.047,74.298
1.309,74.948,74.99
1.4137,74.793,75.619
1.5184,74.76,75.449
1.6232,74.868,74.778
1.7279,75.093,74.834
1.8326,75.239,75.005
1.9373,75.258,74.737
2.042,75.165,74.896
2.1468,74.989,75.38
2.2515,74.801,75.394
2.3562,74.715,75.17
2.4609,74.775,74.604
2.5656,75.007,75.15
2.6704,75.221,75.461
2.7751,75.245,74.748
2.8798,75.093,74.397
2.9845,74.82,75.029
3.0892,74.739,75.519
3.194,74.881,75.035
3.2987,75.116,74.691
3.4034,75.29,75.147
3.5081,75.264,74.753
3.6128,75.128,74.286
3.7176,74.978,75.751
3.8223,74.901,75.561
3.927,74.88,74.249
4.0317,74.891,74.837
4.1364,74.932,75.28
4.2412,75.007,75.07
4.3459,75.067,74.536
4.4506,75.035,74.929
4.5553,74.936,75.791
4.66,74.81,74.838
4.7647,74.849,74.236
4.8695,75.035,74.866
4.9742,75.232,75.091
5.0789,75.293,75.951
5.1836,75.121,75.866
5.2883,74.906,74.169
5.3931,74.795,73.696
5.4978,74.912,75.293
5.6025,75.088,75.549
5.7072,75.136,74.989
5.8119,75.05,74.947
5.9167,74.862,74.815
6.0214,74.832,74.909
6.1261,74.98,75.618
6.2308,75.174,75.04


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_338.csv <==
x,qOut,qIn
0.05236,74.967,74.36
0.15708,74.997,74.883
0.2618,75.093,75.801
0.36652,75.122,75.044
0.47124,74.958,74.447
0.57596,74.784,75.099
0.68068,74.808,75.228
0.7854,74.988,74.81
0.89012,75.231,75.033
0.99484,75.215,75.636
1.0996,75.014,75.178
1.2043,74.811,74.622
1.309,74.795,74.783
1.4137,74.958,75.142
1.5184,75.078,75.168
1.6232,75.077,74.462
1.7279,74.914,75.369
1.8326,74.831,76.045
1.9373,74.908,74.502
2.042,75.071,74.062
2.1468,75.223,74.943
2.2515,75.205,75.327
2.3562,75.067,75.745
2.4609,74.91,75.451
2.5656,74.832,74.177
2.6704,74.883,74.172
2.7751,74.995,75.508
2.8798,75.087,75.246
2.9845,75.085,74.405
3.0892,74.964,75.429
3.194,74.847,75.595
3.2987,74.834,74.993
3.4034,75.009,74.976
3.5081,75.242,74.78
3.6128,75.31,74.66
3.7176,75.169,75.105
3.8223,74.819,75.483
3.927,74.618,75.216
4.0317,74.69,74.588
4.1364,74.932,75.009
4.2412,75.2,75.595
4.3459,75.275,74.968
4.4506,75.191,74.092
4.5553,75.034,74.467
4.66,74.893,75.174
4.7647,74.846,75.674
4.8695,74.904,75.218
4.9742,75.026,74.699
5.0789,75.167,74.897
5.1836,75.225,74.894
5.2883,75.171,75.333
5.3931,75.036,75.514
5.4978,74.86,74.747
5.6025,74.729,74.476
5.7072,74.712,74.891
5.8119,74.819,74.981
5.9167,75.047,75.317
6.0214,75.223,75.612
6.1261,75.231,74.889
6.2308,75.117,74.703


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_339.csv <==
x,qOut,qIn
0.05236,74.966,75.713
0.15708,74.723,75.127
0.2618,74.766,74.253
0.36652,74.979,74.79
0.47124,75.202,75.476
0.57596,75.166,74.712
0.68068,74.975,74.722
0.7854,74.796,74.688
0.89012,74.793,74.858
0.99484,74.965,75.694
1.0996,75.147,75.569
1.2043,75.243,74.781
1.309,75.18,74.701
1.4137,75.049,75.323
1.5184,74.941,75.252
1.6232,74.883,74.608
1.7279,74.883,74.285
1.8326,74.862,75.312
1.9373,74.847,75.871
2.042,74.886,75.212
2.1468,75.028,74.53
2.2515,75.213,74.556
2.3562,75.292,75.188
2.4609,75.222,74.91
2.5656,74.992,75.098
2.6704,74.805,75.769
2.7751,74.765,75.055
2.8798,74.851,74.418
2.9845,75.022,74.824
3.0892,75.167,75.834
3.194,75.206,75.446
3.2987,75.121,74.215
3.4034,74.907,74.88
3.5081,74.76,75.773
3.6128,74.807,74.896
3.7176,74.987,74.564
3.8223,75.198,75.17
3.927,75.202,74.884
4.0317,75.078,74.752
4.1364,74.959,75.296
4.2412,74.978,75.169
4.3459,75.067,74.687
4.4506,75.086,74.711
4.5553,75.032,74.671
4.66,74.935,74.486
4.7647,74.936,75.09
4.8695,74.98,76.262
4.9742,75.012,75.548
5.0789,74.977,74.621
5.1836,74.972,75.017
5.2883,75.026,74.559
5.3931,75.068,74.86
5.4978,75.009,75.451
5.6025,74.794,74.874
5.7072,74.637,74.947
5.8119,74.669,75.037
5.9167,74.984,74.775
6.0214,75.345,74.967
6.1261,75.481,74.869
6.2308,75.352,75.172


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_340.csv <==
x,qOut,qIn
0.05236,75.142,74.556
0.15708,75.102,74.271
0.2618,75.027,74.86
0.36652,74.937,75.492
0.47124,74.858,75.227
0.57596,74.857,74.989
0.68068,74.961,74.587
0.7854,75.12,75.167
0.89012,75.281,75.152
0.99484,75.282,74.91
1.0996,75.093,75.29
1.2043,74.829,75.278
1.309,74.626,74.767
1.4137,74.689,74.623
1.5184,74.91,74.674
1.6232,75.126,75.158
1.7279,75.178,75.121
1.8326,75.069,74.992
1.9373,74.975,75.386
2.042,74.974,75.004
2.1468,75.121,74.871
2.2515,75.225,74.85
2.3562,75.168,74.723
2.4609,74.991,75.037
2.5656,74.767,75.637
2.6704,74.717,75.536
2.7751,74.846,74.508
2.8798,75.053,74.181
2.9845,75.23,75.041
3.0892,75.241,75.604
3.194,75.101,75.112
3.2987,74.911,74.429
3.4034,74.774,74.422
3.5081,74.832,75.119
3.6128,75.015,75.703
3.7176,75.189,75.696
3.8223,75.22,74.796
3.927,75.058,74.374
4.0317,74.873,74.63
4.1364,74.779,75.047
4.2412,74.871,75.693
4.3459,74.961,75.111
4.4506,74.944,74.145
4.5553,74.882,75.507
4.66,74.874,74.916
4.7647,75.074,73.452
4.8695,75.276,75.358
4.9742,75.314,76.079
5.0789,75.043,74.745
5.1836,74.742,74.698
5.2883,74.701,75.221
5.3931,74.887,75.333
5.4978,75.195,74.82
5.6025,75.238,74.704
5.7072,75.062,74.794
5.8119,74.846,75.191
5.9167,74.777,75.249
6.0214,74.887,75.188
6.1261,75.032,75.266
6.2308,75.134,75.092


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_341.csv <==
x,qOut,qIn
0.05236,74.993,75.128
0.15708,75.122,75.185
0.2618,75.223,75.04
0.36652,75.208,75.174
0.47124,75.013,74.872
0.57596,74.765,74.552
0.68068,74.626,74.716
0.7854,74.648,75.426
0.89012,74.855,75.28
0.99484,75.098,74.896
1.0996,75.256,75.178
1.2043,75.294,74.368
1.309,75.199,74.368
1.4137,75.084,75.738
1.5184,74.99,75.776
1.6232,74.921,74.728
1.7279,74.867,74.59
1.8326,74.888,75.061
1.9373,75.01,75.452
2.042,75.148,74.687
2.1468,75.199,75.388
2.2515,75.009,76.128
2.3562,74.764,74.397
2.4609,74.652,73.928
2.5656,74.837,75.22
2.6704,75.137,75.329
2.7751,75.272,74.772
2.8798,75.2,75.137
2.9845,74.938,74.826
3.0892,74.848,74.908
3.194,74.973,75.521
3.2987,75.161,74.536
3.4034,75.236,74.351
3.5081,75.058,75.399
3.6128,74.826,75.6
3.7176,74.699,75.263
3.8223,74.806,74.652
3.927,75.015,74.589
4.0317,75.163,74.906
4.1364,75.193,75.364
4.2412,75.075,75.338
4.3459,74.904,74.718
4.4506,74.784,74.835
4.5553,74.769,74.907
4.66,74.902,75.338
4.7647,75.09,75.245
4.8695,75.189,74.531
4.9742,75.154,74.58
5.0789,74.967,75.464
5.1836,74.854,75.349
5.2883,74.909,74.739
5.3931,75.053,74.884
5.4978,75.175,75.641
5.6025,75.111,74.967
5.7072,74.978,74.412
5.8119,74.883,74.43
5.9167,74.922,74.715
6.0214,74.978,75.198
6.1261,74.979,75.465
6.2308,74.964,75.061


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_342.csv <==
x,qOut,qIn
0.05236,75.049,74.584
0.15708,74.916,74.672
0.2618,74.84,74.864
0.36652,74.824,75.121
0.47124,74.854,75.766
0.57596,74.898,75.679
0.68068,74.999,74.592
0.7854,75.138,74.218
0.89012,75.289,74.983
0.99484,75.258,75.519
1.0996,75.026,75.089
1.2043,74.741,75.009
1.309,74.579,74.844
1.4137,74.737,74.243
1.5184,75.058,74.691
1.6232,75.337,75.73
1.7279,75.383,75.555
1.8326,75.154,74.525
1.9373,74.883,74.641
2.042,74.744,74.879
2.1468,74.885,75.73
2.2515,75.104,75.577
2.3562,75.156,73.874
2.4609,75.032,74.23
2.5656,74.776,76.259
2.6704,74.748,75.451
2.7751,74.942,74.199
2.8798,75.183,74.756
2.9845,75.274,75.025
3.0892,75.122,74.802
3.194,74.936,75.117
3.2987,74.836,75.309
3.4034,74.91,75.401
3.5081,74.986,75.434
3.6128,75.016,74.585
3.7176,75.031,74.82
3.8223,75.076,74.659
3.927,75.098,74.712
4.0317,75.019,75.355
4.1364,74.898,74.937
4.2412,74.82,74.762
4.3459,74.953,75.239
4.4506,75.175,75.198
4.5553,75.332,74.772
4.66,75.28,74.538
4.7647,75.071,75.397
4.8695,74.878,75.663
4.9742,74.783,74.84
5.0789,74.832,75.132
5.1836,74.92,75.19
5.2883,74.988,74.641
5.3931,75.015,74.814
5.4978,74.988,75.139
5.6025,74.937,74.819
5.7072,74.91,74.479
5.8119,74.935,75.181
5.9167,75.03,75.475
6.0214,75.143,75.069
6.1261,75.201,75.191
6.2308,75.175,74.886


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_343.csv <==
x,qOut,qIn
0.05236,75.048,75.639
0.15708,75.285,74.714
0.2618,75.353,74.56
0.36652,75.253,74.939
0.47124,75.008,74.497
0.57596,74.767,74.551
0.68068,74.654,75.615
0.7854,74.704,75.671
0.89012,74.922,74.555
0.99484,75.162,74.226
1.0996,75.306,75.216
1.2043,75.31,75.783
1.309,75.15,75.299
1.4137,74.908,74.667
1.5184,74.725,74.688
1.6232,74.68,75.579
1.7279,74.835,75.062
1.8326,75.055,73.933
1.9373,75.165,74.796
2.042,75.131,75.556
2.1468,74.953,75.113
2.2515,74.885,75.034
2.3562,74.989,74.765
2.4609,75.167,74.578
2.5656,75.291,75.262
2.6704,75.211,75.629
2.7751,75.032,74.893
2.8798,74.868,74.762
2.9845,74.822,74.919
3.0892,74.87,74.573
3.194,74.944,75.042
3.2987,75.004,75.001
3.4034,75.02,75.941
3.5081,74.978,75.448
3.6128,74.933,74.069
3.7176,74.936,74.392
3.8223,75.04,75.172
3.927,75.143,75.36
4.0317,75.111,75.523
4.1364,74.973,74.922
4.2412,74.793,74.305
4.3459,74.84,75.012
4.4506,75.047,75.612
4.5553,75.236,75.317
4.66,75.219,74.801
4.7647,74.981,74.946
4.8695,74.795,74.739
4.9742,74.784,74.627
5.0789,75.027,75.114
5.1836,75.217,75.137
5.2883,75.195,75.164
5.3931,75.035,75.499
5.4978,74.858,75.24
5.6025,74.927,74.901
5.7072,75.104,74.307
5.8119,75.21,74.399
5.9167,75.072,75.521
6.0214,74.805,75.081
6.1261,74.678,74.584
6.2308,74.756,75.413


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_344.csv <==
x,qOut,qIn
0.05236,74.616,75.264
0.15708,74.756,74.814
0.2618,74.946,74.299
0.36652,75.079,74.68
0.47124,75.084,75.608
0.57596,75.086,75.501
0.68068,75.103,74.842
0.7854,75.11,74.991
0.89012,75.075,74.867
0.99484,75.044,74.252
1.0996,75.031,74.653
1.2043,74.999,75.449
1.309,74.9,75.442
1.4137,74.77,75.135
1.5184,74.771,75.029
1.6232,74.923,74.895
1.7279,75.214,74.25
1.8326,75.34,74.789
1.9373,75.188,75.857
2.042,74.887,75.312
2.1468,74.606,74.186
2.2515,74.657,74.751
2.3562,74.936,75.819
2.4609,75.237,75.597
2.5656,75.359,74.601
2.6704,75.2,74.812
2.7751,74.941,75.227
2.8798,74.753,74.644
2.9845,74.794,74.63
3.0892,74.965,75.358
3.194,75.078,75.678
3.2987,75.092,75.187
3.4034,75,74.341
3.5081,75.017,74.361
3.6128,75.123,75.217
3.7176,75.199,75.735
3.8223,75.114,74.518
3.927,74.876,73.892
4.0317,74.73,75.718
4.1364,74.769,75.939
4.2412,75.037,74.5
4.3459,75.232,74.72
4.4506,75.207,74.96
4.5553,75.028,74.94
4.66,74.802,75.889
4.7647,74.77,75.91
4.8695,74.882,74.272
4.9742,75.027,74.547
5.0789,75.094,74.657
5.1836,75.068,74.517
5.2883,75.012,75.33
5.3931,74.958,74.93
5.4978,74.923,74.787
5.6025,74.924,75.392
5.7072,75.015,75.305
5.8119,75.161,75.136
5.9167,75.316,74.785
6.0214,75.257,74.93
6.1261,75.003,75.169
6.2308,74.725,75.084


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_345.csv <==
x,qOut,qIn
0.05236,74.915,74.899
0.15708,75.099,74.627
0.2618,75.124,74.674
0.36652,75.05,75.524
0.47124,74.971,75.315
0.57596,75.011,74.895
0.68068,75.09,74.675
0.7854,75.136,74.849
0.89012,75.092,74.947
0.99484,74.982,75.367
1.0996,74.865,75.355
1.2043,74.792,74.434
1.309,74.809,74.573
1.4137,74.924,75.29
1.5184,75.065,75.845
1.6232,75.156,75.479
1.7279,75.126,74.527
1.8326,75.006,74.613
1.9373,74.917,74.718
2.042,74.907,74.981
2.1468,75.003,74.641
2.2515,75.04,74.85
2.3562,74.983,76.168
2.4609,74.915,75.423
2.5656,74.943,74.365
2.6704,75.145,75.023
2.7751,75.297,74.988
2.8798,75.26,74.808
2.9845,74.925,75.006
3.0892,74.608,75.4
3.194,74.582,75.313
3.2987,74.812,74.733
3.4034,75.198,75.417
3.5081,75.383,75.507
3.6128,75.317,74.19
3.7176,75.098,74.144
3.8223,74.847,75.13
3.927,74.752,75.055
4.0317,74.819,75.471
4.1364,74.98,75.52
4.2412,75.156,74.051
4.3459,75.249,74.186
4.4506,75.233,75.693
4.5553,75.121,76.103
4.66,74.934,75.122
4.7647,74.753,74.569
4.8695,74.688,74.477
4.9742,74.767,75.329
5.0789,75.001,74.777
5.1836,75.178,74.279
5.2883,75.158,75.356
5.3931,75.001,75.688
5.4978,74.808,74.581
5.6025,74.886,74.746
5.7072,75.139,75.303
5.8119,75.352,75.285
5.9167,75.304,75.137
6.0214,74.994,74.918
6.1261,74.742,74.75
6.2308,74.689,75.049


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_346.csv <==
x,qOut,qIn
0.05236,75.165,74.98
0.15708,75.253,74.954
0.2618,75.146,74.468
0.36652,74.969,75.078
0.47124,74.876,75.741
0.57596,74.952,75.162
0.68068,75.036,74.551
0.7854,75.056,74.387
0.89012,74.967,75.044
0.99484,74.945,75.114
1.0996,74.995,74.762
1.2043,75.044,75.111
1.309,75.004,75.791
1.4137,74.937,74.897
1.5184,74.976,74.435
1.6232,75.091,74.683
1.7279,75.216,74.936
1.8326,75.098,75.226
1.9373,74.836,75.698
2.042,74.634,75.032
2.1468,74.692,74.516
2.2515,74.99,74.897
2.3562,75.258,75.349
2.4609,75.349,75.286
2.5656,75.159,74.296
2.6704,74.888,74.192
2.7751,74.754,75.343
2.8798,74.802,75.614
2.9845,75.038,75.057
3.0892,75.222,75.305
3.194,75.242,75.331
3.2987,75.129,74.957
3.4034,74.949,74.915
3.5081,74.878,74.643
3.6128,74.874,74.505
3.7176,74.874,75.426
3.8223,74.812,75.135
3.927,74.806,74.304
4.0317,74.952,75.019
4.1364,75.185,75.911
4.2412,75.406,74.269
4.3459,75.376,73.808
4.4506,75.145,75.725
4.5553,74.871,76.013
4.66,74.723,74.916
4.7647,74.776,74.643
4.8695,74.918,74.274
4.9742,75.057,75.078
5.0789,75.114,75.293
5.1836,75.067,75.009
5.2883,74.962,75.335
5.3931,74.872,74.79
5.4978,74.875,74.797
5.6025,74.999,75.023
5.7072,75.115,75.388
5.8119,75.133,75.27
5.9167,74.975,74.336
6.0214,74.793,74.711
6.1261,74.771,75.495
6.2308,74.908,75.315


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_347.csv <==
x,qOut,qIn
0.05236,74.729,75.417
0.15708,74.825,75.019
0.2618,75.088,74.98
0.36652,75.321,74.931
0.47124,75.328,74.712
0.57596,75.09,75.418
0.68068,74.838,75.769
0.7854,74.7,75.043
0.89012,74.767,74.134
0.99484,74.892,74.651
1.0996,75.006,75.64
1.2043,75.088,75.295
1.309,75.128,74.503
1.4137,75.091,74.755
1.5184,75.022,75.155
1.6232,74.991,75.051
1.7279,75.072,75.425
1.8326,75.183,75.8
1.9373,75.17,74.562
2.042,75.041,74.485
2.1468,74.843,74.72
2.2515,74.817,74.398
2.3562,74.909,75.032
2.4609,75,75.557
2.5656,74.965,75.441
2.6704,74.898,75.13
2.7751,74.961,75.064
2.8798,75.121,74.71
2.9845,75.305,74.803
3.0892,75.212,75.545
3.194,74.911,74.815
3.2987,74.621,74.285
3.4034,74.57,75.237
3.5081,74.821,75.659
3.6128,75.146,75.293
3.7176,75.377,74.663
3.8223,75.375,74.627
3.927,75.19,75.594
4.0317,74.969,75.119
4.1364,74.812,74.251
4.2412,74.803,75.614
4.3459,74.875,75.988
4.4506,74.962,74.367
4.5553,75.042,73.947
4.66,75.107,75.23
4.7647,75.145,75.798
4.8695,75.107,75.194
4.9742,75.014,74.656
5.0789,74.899,74.454
5.1836,74.911,74.306
5.2883,75.022,75.537
5.3931,75.126,75.894
5.4978,75.106,74.839
5.6025,74.949,74.645
5.7072,74.838,75.268
5.8119,74.854,75.001
5.9167,75.045,74.818
6.0214,75.169,74.896
6.1261,75.097,74.563
6.2308,74.91,75.068


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_348.csv <==
x,qOut,qIn
0.05236,75.022,74.803
0.15708,74.864,74.666
0.2618,74.814,75.49
0.36652,74.903,75.471
0.47124,75.129,75.053
0.57596,75.299,75.139
0.68068,75.293,74.367
0.7854,75.13,74.697
0.89012,74.855,75.746
0.99484,74.697,74.953
1.0996,74.724,74.045
1.2043,74.879,74.739
1.309,75.081,76.045
1.4137,75.192,75.643
1.5184,75.197,74.273
1.6232,75.125,73.964
1.7279,75.01,75.32
1.8326,74.919,75.743
1.9373,74.877,75.232
2.042,74.877,74.713
2.1468,74.902,74.712
2.2515,74.937,75.156
2.3562,75,74.99
2.4609,75.069,74.872
2.5656,75.119,75.31
2.6704,75.044,75.358
2.7751,74.909,74.705
2.8798,74.832,74.871
2.9845,74.93,75.604
3.0892,75.134,75.332
3.194,75.217,74.315
3.2987,75.133,73.901
3.4034,74.886,75.126
3.5081,74.803,75.619
3.6128,74.915,75.004
3.7176,75.092,75.093
3.8223,75.183,75.515
3.927,75.153,74.766
4.0317,75.12,74.19
4.1364,75.088,75.166
4.2412,75.031,75.348
4.3459,74.818,75.043
4.4506,74.617,74.891
4.5553,74.581,75.009
4.66,74.84,74.762
4.7647,75.202,74.239
4.8695,75.388,75.519
4.9742,75.331,75.638
5.0789,75.011,74.555
5.1836,74.781,74.929
5.2883,74.795,75.204
5.3931,74.974,74.658
5.4978,75.196,74.875
5.6025,75.198,75.574
5.7072,75.036,75.539
5.8119,74.856,74.962
5.9167,74.807,74.984
6.0214,74.934,74.726
6.1261,75.078,74.513
6.2308,75.135,75.167


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_349.csv <==
x,qOut,qIn
0.05236,74.873,75.297
0.15708,74.789,75.488
0.2618,74.853,75.207
0.36652,75.017,74.634
0.47124,75.207,74.647
0.57596,75.226,74.634
0.68068,75.086,74.961
0.7854,74.893,75.101
0.89012,74.762,75.629
0.99484,74.799,75.725
1.0996,74.957,74.455
1.2043,75.144,74.335
1.309,75.274,74.835
1.4137,75.226,75.153
1.5184,75.015,75.564
1.6232,74.765,75.087
1.7279,74.616,74.546
1.8326,74.739,75.398
1.9373,75.02,75.221
2.042,75.276,74.693
2.1468,75.331,74.762
2.2515,75.119,75.459
2.3562,74.861,75.674
2.4609,74.727,74.388
2.5656,74.86,74.112
2.6704,75.092,75.625
2.7751,75.208,75.977
2.8798,75.172,74.512
2.9845,74.987,74.526
3.0892,74.9,75.003
3.194,74.957,74.612
3.2987,75.07,75.475
3.4034,75.136,75.885
3.5081,75.045,74.937
3.6128,74.914,74.325
3.7176,74.842,74.974
3.8223,74.92,75.13
3.927,75.031,74.663
4.0317,75.025,74.88
4.1364,74.909,74.678
4.2412,74.727,75.287
4.3459,74.766,75.74
4.4506,75.024,74.679
4.5553,75.32,74.607
4.66,75.452,75.308
4.7647,75.246,74.936
4.8695,74.932,74.955
4.9742,74.713,75.313
5.0789,74.761,74.855
5.1836,74.896,74.531
5.2883,74.972,74.745
5.3931,74.994,75.092
5.4978,75.004,75.259
5.6025,75.063,74.998
5.7072,75.093,75.294
5.8119,75.079,74.963
5.9167,75.026,74.745
6.0214,75.031,75.027
6.1261,75.039,74.853
6.2308,75.002,74.816


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_350.csv <==
x,qOut,qIn
0.05236,75.055,74.528
0.15708,74.982,75.419
0.2618,74.874,75.769
0.36652,74.797,75.094
0.47124,74.822,74.514
0.57596,74.993,74.82
0.68068,75.182,75.283
0.7854,75.275,75.312
0.89012,75.17,74.36
0.99484,74.922,74.573
1.0996,74.73,75.894
1.2043,74.7,75.333
1.309,74.909,74.228
1.4137,75.166,75.807
1.5184,75.275,75.597
1.6232,75.208,74.603
1.7279,74.974,74.157
1.8326,74.842,74.903
1.9373,74.868,75.631
2.042,74.97,75.242
2.1468,75.044,74.839
2.2515,75.024,75.355
2.3562,75.019,74.802
2.4609,75.057,74.692
2.5656,75.148,75.171
2.6704,75.13,74.688
2.7751,74.991,74.777
2.8798,74.833,75.562
2.9845,74.768,75.508
3.0892,74.89,74.572
3.194,75.076,74.31
3.2987,75.206,74.577
3.4034,75.173,74.939
3.5081,75.008,75.712
3.6128,74.854,75.668
3.7176,74.799,74.925
3.8223,74.902,74.769
3.927,75.077,75.08
4.0317,75.198,75.113
4.1364,75.19,75.253
4.2412,74.997,74.792
4.3459,74.729,74.254
4.4506,74.608,74.799
4.5553,74.708,75.366
4.66,75.064,74.961
4.7647,75.37,74.641
4.8695,75.427,75.267
4.9742,75.272,75.331
5.0789,74.993,75.07
5.1836,74.904,75.315
5.2883,74.949,74.682
5.3931,74.995,74.621
5.4978,74.909,74.966
5.6025,74.783,74.881
5.7072,74.78,75.017
5.8119,74.893,75.177
5.9167,75.077,75.454
6.0214,75.152,75.132
6.1261,75.141,74.788
6.2308,75.092,74.451


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_351.csv <==
x,qOut,qIn
0.05236,75.356,75.174
0.15708,75.398,74.306
0.2618,75.142,74.704
0.36652,74.816,75.492
0.47124,74.673,75.368
0.57596,74.837,74.505
0.68068,75.06,74.133
0.7854,75.183,75.052
0.89012,75.082,75.437
0.99484,74.964,75.136
1.0996,74.967,75.533
1.2043,75.059,75.016
1.309,75.169,74.634
1.4137,75.134,75.107
1.5184,75.009,74.911
1.6232,74.877,74.665
1.7279,74.809,74.872
1.8326,74.796,75.02
1.9373,74.854,74.844
2.042,74.99,75.359
2.1468,75.21,74.996
2.2515,75.357,74.686
2.3562,75.294,75.125
2.4609,75.073,74.732
2.5656,74.788,75.409
2.6704,74.705,75.72
2.7751,74.775,74.769
2.8798,74.89,74.759
2.9845,74.944,74.914
3.0892,74.984,74.81
3.194,75.046,75.011
3.2987,75.092,75.081
3.4034,75.067,75.156
3.5081,74.97,75.12
3.6128,74.933,74.529
3.7176,74.987,75.154
3.8223,75.139,75.25
3.927,75.195,74.683
4.0317,75.109,74.878
4.1364,74.96,74.844
4.2412,74.849,74.662
4.3459,74.884,75.015
4.4506,74.975,75.836
4.5553,75.045,75.54
4.66,75.029,74.721
4.7647,75.002,74.625
4.8695,75.017,74.4
4.9742,75.043,74.48
5.0789,75.033,75.916
5.1836,74.909,75.593
5.2883,74.794,74.788
5.3931,74.793,74.912
5.4978,74.997,74.644
5.6025,75.269,74.201
5.7072,75.358,75.136
5.8119,75.202,76.114
5.9167,74.787,74.715
6.0214,74.533,73.823
6.1261,74.634,75.102
6.2308,74.967,76.105


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_352.csv <==
x,qOut,qIn
0.05236,74.83,74.754
0.15708,74.962,75.027
0.2618,75.061,75.563
0.36652,75.049,75.194
0.47124,74.884,74.292
0.57596,74.817,74.57
0.68068,74.909,75.349
0.7854,75.066,75.186
0.89012,75.17,75.008
0.99484,75.127,74.927
1.0996,75.052,75.132
1.2043,75.012,75.264
1.309,75.057,74.45
1.4137,75.079,74.93
1.5184,75.022,75.545
1.6232,74.921,74.859
1.7279,74.82,74.504
1.8326,74.833,75.19
1.9373,74.941,75.309
2.042,75.07,75.217
2.1468,75.139,75.184
2.2515,75.089,74.991
2.3562,75.001,75.02
2.4609,74.939,74.547
2.5656,74.959,75.433
2.6704,74.977,75.737
2.7751,74.944,74.292
2.8798,74.901,73.884
2.9845,74.903,75.347
3.0892,75.027,75.764
3.194,75.17,75.381
3.2987,75.246,75.224
3.4034,75.175,74.533
3.5081,75.042,74.193
3.6128,74.956,74.951
3.7176,74.921,75.491
3.8223,74.92,75.282
3.927,74.839,75.298
4.0317,74.778,74.848
4.1364,74.828,74.707
4.2412,75.075,75.269
4.3459,75.341,74.671
4.4506,75.367,74.281
4.5553,75.148,74.972
4.66,74.736,75.774
4.7647,74.607,75.597
4.8695,74.817,74.806
4.9742,75.16,74.703
5.0789,75.399,74.358
5.1836,75.3,75.155
5.2883,75.02,75.869
5.3931,74.745,74.791
5.4978,74.65,74.283
5.6025,74.747,75.07
5.7072,74.949,75.553
5.8119,75.161,74.853
5.9167,75.302,74.67
6.0214,75.252,75.484
6.1261,75.062,75.473
6.2308,74.871,74.733


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_353.csv <==
x,qOut,qIn
0.05236,74.836,74.272
0.15708,75.002,74.396
0.2618,75.186,75.199
0.36652,75.27,75.382
0.47124,75.139,75.382
0.57596,74.845,75.096
0.68068,74.652,74.578
0.7854,74.678,74.747
0.89012,74.993,75.597
0.99484,75.277,75.554
1.0996,75.31,74.528
1.2043,75.127,74.673
1.309,74.817,75.454
1.4137,74.751,75.036
1.5184,74.918,74.363
1.6232,75.144,74.294
1.7279,75.238,75.489
1.8326,75.11,75.408
1.9373,74.963,74.653
2.042,74.919,74.837
2.1468,75.065,75.478
2.2515,75.192,75.349
2.3562,75.167,75.363
2.4609,75.024,74.543
2.5656,74.83,74.129
2.6704,74.751,75.317
2.7751,74.768,75.36
2.8798,74.841,74.812
2.9845,74.93,75.391
3.0892,75.048,75.332
3.194,75.179,74.454
3.2987,75.271,74.65
3.4034,75.274,76.015
3.5081,75.125,75.421
3.6128,74.896,73.712
3.7176,74.707,74.357
3.8223,74.681,75.873
3.927,74.867,75.298
4.0317,75.095,74.955
4.1364,75.233,74.628
4.2412,75.166,74.744
4.3459,75.028,75.037
4.4506,74.967,74.994
4.5553,74.978,74.938
4.66,75.019,75.325
4.7647,74.948,75.422
4.8695,74.886,74.84
4.9742,74.915,74.929
5.0789,75.099,74.643
5.1836,75.207,74.243
5.2883,75.103,75.615
5.3931,74.882,75.732
5.4978,74.686,75
5.6025,74.776,75.097
5.7072,75.023,74.631
5.8119,75.247,74.526
5.9167,75.282,74.659
6.0214,75.13,75.063
6.1261,74.937,75.876
6.2308,74.81,75.531


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_354.csv <==
x,qOut,qIn
0.05236,75.236,74.615
0.15708,74.975,74.768
0.2618,74.778,75.63
0.36652,74.746,75.632
0.47124,74.938,74.28
0.57596,75.123,74.698
0.68068,75.147,75.832
0.7854,75.028,75.644
0.89012,74.818,74.186
0.99484,74.755,74.284
1.0996,74.852,74.918
1.2043,75.016,75.512
1.309,75.139,75.69
1.4137,75.138,75.01
1.5184,75.097,74.224
1.6232,75.076,74.56
1.7279,75.123,74.752
1.8326,75.138,75.02
1.9373,75.045,76.102
2.042,74.887,74.961
2.1468,74.726,74.667
2.2515,74.768,75.608
2.3562,74.98,75.183
2.4609,75.197,74.726
2.5656,75.244,74.658
2.6704,74.997,74.72
2.7751,74.722,74.953
2.8798,74.628,75.188
2.9845,74.886,75.252
3.0892,75.226,74.941
3.194,75.369,74.914
3.2987,75.296,74.968
3.4034,75.048,75.584
3.5081,74.921,75.52
3.6128,74.9,74.309
3.7176,74.907,74.557
3.8223,74.861,74.995
3.927,74.846,74.739
4.0317,74.929,74.761
4.1364,75.055,75.342
4.2412,75.145,75.569
4.3459,75.123,75.032
4.4506,75.086,74.888
4.5553,75.075,75.139
4.66,75.113,74.122
4.7647,75.044,74.433
4.8695,74.873,75.876
4.9742,74.715,75.49
5.0789,74.695,74.868
5.1836,74.886,75.582
5.2883,75.142,74.914
5.3931,75.33,74.42
5.4978,75.334,74.512
5.6025,75.141,75.253
5.7072,74.882,75.764
5.8119,74.698,74.996
5.9167,74.717,74.365
6.0214,74.942,74.786
6.1261,75.196,75.178
6.2308,75.337,75.221


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_355.csv <==
x,qOut,qIn
0.05236,75.142,74.663
0.15708,75.243,75.041
0.2618,75.21,74.932
0.36652,75.106,75.112
0.47124,75.004,75.436
0.57596,74.907,75.299
0.68068,74.818,74.699
0.7854,74.789,74.895
0.89012,74.885,74.992
0.99484,75.101,74.452
1.0996,75.236,74.557
1.2043,75.208,75.571
1.309,74.965,74.741
1.4137,74.823,74.368
1.5184,74.92,75.545
1.6232,75.142,75.801
1.7279,75.329,74.68
1.8326,75.232,74.35
1.9373,74.986,75.091
2.042,74.76,75.61
2.1468,74.713,74.699
2.2515,74.795,74.247
2.3562,74.901,74.926
2.4609,75,75.923
2.5656,75.075,75.207
2.6704,75.14,74.678
2.7751,75.153,74.959
2.8798,75.11,74.528
2.9845,75.015,74.892
3.0892,74.933,75.439
3.194,74.882,74.997
3.2987,74.868,75.024
3.4034,74.889,74.918
3.5081,74.978,74.429
3.6128,75.113,75.076
3.7176,75.217,75.769
3.8223,75.202,75.168
3.927,74.998,74.559
4.0317,74.778,75.215
4.1364,74.689,75.261
4.2412,74.851,74.379
4.3459,75.08,74.926
4.4506,75.159,75.275
4.5553,75.085,75.57
4.66,74.901,74.877
4.7647,74.906,74.36
4.8695,75.079,74.676
4.9742,75.266,74.916
5.0789,75.3,75.4
5.1836,75.1,75.647
5.2883,74.867,74.774
5.3931,74.75,74.42
5.4978,74.868,75.608
5.6025,75.08,75.619
5.7072,75.189,74.622
5.8119,75.139,74.365
5.9167,74.905,74.356
6.0214,74.727,75.227
6.1261,74.74,76.088
6.2308,74.905,74.99


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_356.csv <==
x,qOut,qIn
0.05236,75.247,74.579
0.15708,75.161,74.736
0.2618,74.972,74.784
0.36652,74.848,74.531
0.47124,74.941,75.141
0.57596,75.087,75.463
0.68068,75.101,74.843
0.7854,75.006,75.044
0.89012,74.866,75.821
0.99484,74.936,75.461
1.0996,75.108,74.479
1.2043,75.211,74.741
1.309,75.073,74.531
1.4137,74.778,74.239
1.5184,74.613,75.423
1.6232,74.665,75.571
1.7279,74.959,75.059
1.8326,75.215,75.06
1.9373,75.348,74.817
2.042,75.365,75.046
2.1468,75.292,74.914
2.2515,75.115,74.372
2.3562,74.867,74.931
2.4609,74.666,76.297
2.5656,74.638,74.725
2.6704,74.847,73.818
2.7751,75.11,74.66
2.8798,75.278,75.445
2.9845,75.223,75.452
3.0892,75.025,74.763
3.194,74.856,74.745
3.2987,74.799,75.349
3.4034,74.908,75.03
3.5081,75.069,74.605
3.6128,75.151,74.786
3.7176,75.11,75.173
3.8223,74.92,75.214
3.927,74.76,75.241
4.0317,74.769,75.241
4.1364,74.922,74.478
4.2412,75.158,74.515
4.3459,75.227,75.403
4.4506,75.115,75.614
4.5553,74.935,75.211
4.66,74.82,74.602
4.7647,74.881,74.762
4.8695,75.024,74.855
4.9742,75.15,74.968
5.0789,75.171,75.453
5.1836,75.059,75.321
5.2883,74.906,74.821
5.3931,74.816,74.764
5.4978,74.89,74.647
5.6025,75.091,75.097
5.7072,75.211,75.618
5.8119,75.167,75.361
5.9167,74.91,73.981
6.0214,74.757,74.271
6.1261,74.845,76.006
6.2308,75.061,75.875


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_357.csv <==
x,qOut,qIn
0.05236,74.828,75.145
0.15708,74.556,74.867
0.2618,74.615,74.94
0.36652,74.929,75.307
0.47124,75.364,75.027
0.57596,75.498,75.124
0.68068,75.294,75.432
0.7854,74.928,74.643
0.89012,74.614,74.859
0.99484,74.597,75.668
1.0996,74.768,74.932
1.2043,74.983,74.787
1.309,75.106,74.698
1.4137,75.127,74.317
1.5184,75.117,75.334
1.6232,75.11,75.491
1.7279,75.128,74.663
1.8326,75.109,74.809
1.9373,75.049,75.32
2.042,74.986,74.949
2.1468,74.969,74.569
2.2515,75.001,75.546
2.3562,74.998,75.601
2.4609,74.947,74.829
2.5656,74.848,74.203
2.6704,74.853,74.656
2.7751,74.952,75.65
2.8798,75.055,75.543
2.9845,75.06,74.609
3.0892,74.958,74.466
3.194,74.901,75.066
3.2987,74.938,75.806
3.4034,75.094,74.671
3.5081,75.158,74.535
3.6128,75.07,75.449
3.7176,74.916,75.118
3.8223,74.81,74.89
3.927,74.89,75.315
4.0317,75.029,74.792
4.1364,75.116,74.599
4.2412,75.054,75.203
4.3459,74.956,75.433
4.4506,74.95,75.1
4.5553,75.024,74.579
4.66,75.135,74.686
4.7647,75.121,75.331
4.8695,75.024,75.315
4.9742,74.926,75.421
5.0789,74.906,75.119
5.1836,74.944,74.167
5.2883,74.991,74.061
5.3931,75.031,75.32
5.4978,75.056,75.529
5.6025,75.03,74.933
5.7072,74.955,75.067
5.8119,74.901,75.629
5.9167,74.95,74.666
6.0214,75.138,73.743
6.1261,75.251,74.876
6.2308,75.176,75.379


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_358.csv <==
x,qOut,qIn
0.05236,74.968,75.078
0.15708,74.812,75.015
0.2618,74.813,74.138
0.36652,74.922,74.639
0.47124,75.064,75.807
0.57596,75.092,75.578
0.68068,75.036,75.319
0.7854,74.96,74.706
0.89012,74.929,74.269
0.99484,74.965,74.57
1.0996,74.997,75.409
1.2043,74.977,75.752
1.309,74.862,74.433
1.4137,74.762,74.109
1.5184,74.827,75.425
1.6232,75.042,75.836
1.7279,75.36,74.729
1.8326,75.43,74.34
1.9373,75.187,75.149
2.042,74.828,75.572
2.1468,74.602,75.212
2.2515,74.755,74.947
2.3562,75.022,74.881
2.4609,75.194,74.596
2.5656,75.097,74.825
2.6704,74.945,74.815
2.7751,74.909,74.892
2.8798,74.97,75.781
2.9845,75.063,75.434
3.0892,75.07,74.665
3.194,75.078,74.531
3.2987,75.108,74.654
3.4034,75.158,75.386
3.5081,75.037,75.226
3.6128,74.803,74.722
3.7176,74.629,74.613
3.8223,74.691,75.48
3.927,74.999,75.304
4.0317,75.288,74.425
4.1364,75.401,74.643
4.2412,75.217,75.707
4.3459,74.927,75.175
4.4506,74.757,74.44
4.5553,74.761,74.608
4.66,74.947,75.257
4.7647,75.079,75.366
4.8695,75.079,75.079
4.9742,75.001,75.352
5.0789,74.914,74.931
5.1836,74.941,74.698
5.2883,75.019,74.65
5.3931,75.074,75.173
5.4978,75.036,75.067
5.6025,74.936,74.26
5.7072,74.876,75.254
5.8119,74.905,75.932
5.9167,75.052,74.306
6.0214,75.215,74.271
6.1261,75.269,75.454
6.2308,75.188,75.377


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_359.csv <==
x,qOut,qIn
0.05236,74.797,74.474
0.15708,74.887,74.968
0.2618,75.128,75.214
0.36652,75.341,74.893
0.47124,75.34,74.689
0.57596,75.079,75.108
0.68068,74.828,75.946
0.7854,74.751,75.324
0.89012,74.968,74.417
0.99484,75.186,74.326
1.0996,75.18,74.76
1.2043,74.986,75.7
1.309,74.7,75.001
1.4137,74.661,74.89
1.5184,74.843,75.518
1.6232,75.1,74.892
1.7279,75.279,74.914
1.8326,75.286,75.311
1.9373,75.15,74.966
2.042,74.94,74.461
2.1468,74.726,74.719
2.2515,74.684,75.305
2.3562,74.854,75.433
2.4609,75.123,75.087
2.5656,75.352,74.888
2.6704,75.33,75.113
2.7751,75.147,75.207
2.8798,74.947,74.574
2.9845,74.871,75.431
3.0892,74.873,75.814
3.194,74.866,74.217
3.2987,74.868,74.197
3.4034,74.918,75.598
3.5081,75.07,75.27
3.6128,75.193,74.602
3.7176,75.217,75.008
3.8223,75.092,75.166
3.927,74.978,74.653
4.0317,74.959,74.724
4.1364,74.998,75.279
4.2412,75.031,75.424
4.3459,74.965,75.055
4.4506,74.893,74.566
4.5553,74.88,74.531
4.66,74.982,75.108
4.7647,75.084,75.28
4.8695,75.084,75.22
4.9742,75.005,74.599
5.0789,74.893,74.99
5.1836,74.911,75.287
5.2883,75.024,74.637
5.3931,75.126,74.755
5.4978,75.112,76.348
5.6025,74.961,75.556
5.7072,74.836,74.076
5.8119,74.818,74.237
5.9167,74.966,75.146
6.0214,75.088,75.722
6.1261,75.06,75.349
6.2308,74.935,74.511


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_360.csv <==
x,qOut,qIn
0.05236,75.058,74.789
0.15708,75.136,75.056
0.2618,75.11,75.141
0.36652,74.996,74.979
0.47124,74.85,75.112
0.57596,74.871,75.081
0.68068,74.969,74.707
0.7854,75.037,74.917
0.89012,74.976,75.009
0.99484,74.897,74.675
1.0996,74.91,75.177
1.2043,74.993,74.871
1.309,75.094,75.119
1.4137,75.091,75.827
1.5184,75.038,75.076
1.6232,74.987,74.261
1.7279,74.986,75.453
1.8326,74.984,75.836
1.9373,74.955,74.392
2.042,74.917,74.149
2.1468,74.898,75.526
2.2515,74.927,75.587
2.3562,74.985,74.48
2.4609,75.055,74.412
2.5656,75.123,75.585
2.6704,75.157,75.624
2.7751,75.131,74.784
2.8798,75.061,74.763
2.9845,74.971,74.548
3.0892,74.926,74.077
3.194,74.923,75.283
3.2987,74.937,75.45
3.4034,74.943,74.908
3.5081,74.954,75.86
3.6128,75.006,75.812
3.7176,75.087,74.484
3.8223,75.179,74.023
3.927,75.167,74.721
4.0317,75.005,75.584
4.1364,74.774,75.732
4.2412,74.575,74.805
4.3459,74.638,74.551
4.4506,74.932,74.476
4.5553,75.287,75.057
4.66,75.523,75.204
4.7647,75.406,74.836
4.8695,75.051,75.205
4.9742,74.702,74.838
5.0789,74.61,75.006
5.1836,74.855,75.748
5.2883,75.142,75.295
5.3931,75.27,74.615
5.4978,75.07,74.566
5.6025,74.788,75.007
5.7072,74.698,75.254
5.8119,74.813,75.291
5.9167,75.077,74.471
6.0214,75.163,74.429
6.1261,75.104,75.431
6.2308,75.025,75.314


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_361.csv <==
x,qOut,qIn
0.05236,74.889,74.972
0.15708,74.865,74.802
0.2618,74.917,74.786
0.36652,74.989,75.344
0.47124,75.029,75.39
0.57596,75.103,75.027
0.68068,75.19,74.797
0.7854,75.21,75.004
0.89012,75.075,75.673
0.99484,74.834,74.748
1.0996,74.691,73.921
1.2043,74.71,75.181
1.309,74.909,75.656
1.4137,75.061,74.381
1.5184,75.123,74.767
1.6232,75.137,75.57
1.7279,75.155,74.428
1.8326,75.173,74.623
1.9373,75.124,75.916
2.042,75.017,75.481
2.1468,74.88,74.719
2.2515,74.839,74.62
2.3562,74.901,74.417
2.4609,75.003,75.25
2.5656,75.079,75.565
2.6704,75.044,75.316
2.7751,74.964,74.618
2.8798,74.922,74.482
2.9845,75.005,74.751
3.0892,75.16,75.27
3.194,75.2,75.314
3.2987,75.083,75.088
3.4034,74.799,75.136
3.5081,74.685,74.698
3.6128,74.839,74.695
3.7176,75.106,74.905
3.8223,75.298,75.464
3.927,75.15,75.414
4.0317,74.865,74.61
4.1364,74.677,74.991
4.2412,74.801,75.453
4.3459,75.1,74.789
4.4506,75.276,74.428
4.5553,75.242,74.346
4.66,74.964,75.384
4.7647,74.773,75.817
4.8695,74.796,74.924
4.9742,74.964,74.58
5.0789,75.174,74.82
5.1836,75.25,75.063
5.2883,75.193,75.244
5.3931,75.049,74.936
5.4978,74.869,74.704
5.6025,74.737,74.914
5.7072,74.729,75.252
5.8119,74.842,75.859
5.9167,75.053,74.879
6.0214,75.187,74.207
6.1261,75.165,74.812
6.2308,75.039,75.123


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_362.csv <==
x,qOut,qIn
0.05236,75.045,75.04
0.15708,75.187,74.575
0.2618,75.144,75.404
0.36652,74.968,75.223
0.47124,74.749,74.327
0.57596,74.725,74.176
0.68068,74.864,75.221
0.7854,75.05,76.008
0.89012,75.168,75.244
0.99484,75.174,74.649
1.0996,75.146,74.518
1.2043,75.119,74.839
1.309,75.123,75.354
1.4137,75.053,75.385
1.5184,74.892,74.913
1.6232,74.732,74.459
1.7279,74.676,75.865
1.8326,74.855,75.545
1.9373,75.122,73.841
2.042,75.305,74.044
2.1468,75.238,75.677
2.2515,74.974,75.642
2.3562,74.784,75.245
2.4609,74.781,74.883
2.5656,75.028,74.776
2.6704,75.239,74.413
2.7751,75.256,74.774
2.8798,75.105,75.728
2.9845,74.849,74.798
3.0892,74.705,74.56
3.194,74.738,75.138
3.2987,74.911,75.139
3.4034,75.176,75.263
3.5081,75.343,75.407
3.6128,75.278,74.694
3.7176,75.039,75.024
3.8223,74.726,74.573
3.927,74.687,74.168
4.0317,74.872,75.528
4.1364,75.094,75.862
4.2412,75.151,74.477
4.3459,75.039,74.438
4.4506,74.97,75.417
4.5553,75,75.649
4.66,75.144,74.988
4.7647,75.146,74.638
4.8695,75.004,74.748
4.9742,74.84,74.992
5.0789,74.797,74.997
5.1836,74.92,74.832
5.2883,75.053,75.413
5.3931,75.12,75.328
5.4978,75.069,74.524
5.6025,75.04,74.466
5.7072,75.066,75.038
5.8119,75.094,75.105
5.9167,75.054,75.219
6.0214,74.913,75.254
6.1261,74.823,74.827
6.2308,74.852,75.259


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_363.csv <==
x,qOut,qIn
0.05236,75.22,74.316
0.15708,75.401,74.989
0.2618,75.343,75.551
0.36652,75.128,75.389
0.47124,74.866,75.228
0.57596,74.796,74.882
0.68068,74.884,74.021
0.7854,75.004,74.697
0.89012,75.029,75.819
0.99484,74.933,75.451
1.0996,74.854,74.76
1.2043,74.863,74.391
1.309,75.004,75.081
1.4137,75.163,75.493
1.5184,75.221,75.181
1.6232,75.148,74.434
1.7279,74.933,74.75
1.8326,74.755,75.471
1.9373,74.763,75.046
2.042,74.928,74.631
2.1468,75.188,75.48
2.2515,75.253,75.052
2.3562,75.12,74.321
2.4609,74.932,74.79
2.5656,74.855,75.693
2.6704,74.936,75.484
2.7751,74.997,74.882
2.8798,74.989,74.663
2.9845,74.9,74.696
3.0892,74.932,75.07
3.194,75.03,75.384
3.2987,75.087,74.84
3.4034,74.993,74.815
3.5081,74.866,75.354
3.6128,74.888,74.704
3.7176,75.039,74.704
3.8223,75.257,75.244
3.927,75.259,74.767
4.0317,75.082,75.187
4.1364,74.878,74.735
4.2412,74.813,75.057
4.3459,74.921,75.987
4.4506,75.025,75.185
4.5553,75.049,74.669
4.66,74.945,75.17
4.7647,74.886,74.916
4.8695,74.921,74.201
4.9742,74.994,74.643
5.0789,75.029,75.004
5.1836,74.967,75.169
5.2883,74.926,75.97
5.3931,74.97,75.332
5.4978,75.147,74.26
5.6025,75.307,74.565
5.7072,75.289,75.508
5.8119,75.093,75.518
5.9167,74.752,74.182
6.0214,74.554,74.541
6.1261,74.617,75.66
6.2308,74.873,75.253


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_364.csv <==
x,qOut,qIn
0.05236,75.043,75.309
0.15708,74.769,75.265
0.2618,74.62,75.036
0.36652,74.665,74.753
0.47124,74.94,74.743
0.57596,75.203,75.15
0.68068,75.29,75.356
0.7854,75.206,75.03
0.89012,74.998,74.831
0.99484,74.891,74.576
1.0996,74.92,74.476
1.2043,75.02,75.561
1.309,75.111,75.958
1.4137,75.094,74.702
1.5184,75.016,74.083
1.6232,74.948,74.622
1.7279,74.962,75.219
1.8326,75.03,75.258
1.9373,75.028,75.401
2.042,74.943,74.876
2.1468,74.789,75.148
2.2515,74.817,75.13
2.3562,75.023,74.386
2.4609,75.234,75.302
2.5656,75.254,74.831
2.6704,74.976,74.386
2.7751,74.713,75.547
2.8798,74.662,75.618
2.9845,74.965,74.521
3.0892,75.279,74.527
3.194,75.341,75.39
3.2987,75.176,75.249
3.4034,74.872,74.358
3.5081,74.776,75.138
3.6128,74.869,75.762
3.7176,75.028,74.766
3.8223,75.121,74.659
3.927,75.121,75.163
4.0317,75.083,75.253
4.1364,75.027,75.297
4.2412,74.96,74.58
4.3459,74.896,74.107
4.4506,74.892,75.188
4.5553,74.945,75.763
4.66,75.042,74.58
4.7647,75.076,74.375
4.8695,75.044,75.625
4.9742,74.992,76.062
5.0789,74.976,75.044
5.1836,75.014,74.228
5.2883,75.033,74.672
5.3931,75,74.985
5.4978,74.895,74.722
5.6025,74.821,75.032
5.7072,74.846,75.428
5.8119,74.956,75.163
5.9167,75.122,75.163
6.0214,75.261,75.281
6.1261,75.315,74.521
6.2308,75.252,74.754


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_365.csv <==
x,qOut,qIn
0.05236,74.903,74.834
0.15708,75.055,74.566
0.2618,75.164,74.658
0.36652,75.168,75.337
0.47124,75.028,75.11
0.57596,74.912,74.807
0.68068,74.919,75.597
0.7854,75.017,75.205
0.89012,75.146,74.456
0.99484,75.119,75.5
1.0996,74.955,75.119
1.2043,74.768,74.103
1.309,74.68,75.507
1.4137,74.77,76.005
1.5184,74.949,74.978
1.6232,75.129,74.015
1.7279,75.235,74.704
1.8326,75.231,75.503
1.9373,75.128,75.06
2.042,74.985,74.724
2.1468,74.862,75.128
2.2515,74.859,75.037
2.3562,74.961,75.132
2.4609,75.092,75.121
2.5656,75.171,75.11
2.6704,75.098,74.808
2.7751,74.929,74.631
2.8798,74.774,75.111
2.9845,74.746,75.137
3.0892,74.885,74.832
3.194,75.056,74.685
3.2987,75.165,74.596
3.4034,75.137,75.529
3.5081,75.067,76.228
3.6128,75.025,75.32
3.7176,75.009,74.229
3.8223,74.997,73.986
3.927,74.956,74.649
4.0317,74.918,75.733
4.1364,74.89,75.574
4.2412,74.867,74.777
4.3459,74.849,75.089
4.4506,74.927,75.079
4.5553,75.099,74.942
4.66,75.346,74.879
4.7647,75.362,74.971
4.8695,75.075,75.092
4.9742,74.696,75.098
5.0789,74.486,74.471
5.1836,74.732,74.52
5.2883,75.132,75.726
5.3931,75.409,75.619
5.4978,75.317,74.734
5.6025,75.036,74.604
5.7072,74.864,75.059
5.8119,74.859,75.291
5.9167,75.016,75.032
6.0214,75.042,75.248
6.1261,74.954,74.838
6.2308,74.868,74.846


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_366.csv <==
x,qOut,qIn
0.05236,75.119,74.982
0.15708,75.205,74.495
0.2618,75.139,74.753
0.36652,74.979,75.178
0.47124,74.795,76.305
0.57596,74.704,75.427
0.68068,74.744,73.405
0.7854,74.887,74.302
0.89012,75.094,76.109
0.99484,75.217,75.169
1.0996,75.175,74.393
1.2043,75.024,74.409
1.309,74.845,75.147
1.4137,74.863,75.31
1.5184,75.033,75.049
1.6232,75.204,75.474
1.7279,75.214,75.245
1.8326,75.019,74.487
1.9373,74.846,74.449
2.042,74.802,74.781
2.1468,74.962,74.87
2.2515,75.038,74.852
2.3562,74.952,75.826
2.4609,74.832,75.216
2.5656,74.843,74.828
2.6704,75.114,75.333
2.7751,75.357,74.819
2.8798,75.383,74.716
2.9845,75.04,75.592
3.0892,74.659,75.238
3.194,74.55,74.153
3.2987,74.711,74.525
3.4034,75.068,75.292
3.5081,75.275,75.11
3.6128,75.278,75.379
3.7176,75.15,75.051
3.8223,74.985,74.904
3.927,74.941,75.43
4.0317,74.992,75.07
4.1364,75.051,74.18
4.2412,75.024,74.705
4.3459,74.889,75.503
4.4506,74.795,75.392
4.5553,74.82,75.113
4.66,75.014,74.982
4.7647,75.216,74.854
4.8695,75.289,74.938
4.9742,75.218,74.957
5.0789,75.018,74.979
5.1836,74.835,75.086
5.2883,74.746,75.305
5.3931,74.772,75.2
5.4978,74.916,74.585
5.6025,75.115,74.709
5.7072,75.249,75.077
5.8119,75.251,74.558
5.9167,75.074,75.014
6.0214,74.88,75.627
6.1261,74.831,75.052
6.2308,74.924,75.036


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_367.csv <==
x,qOut,qIn
0.05236,74.853,74.25
0.15708,75.046,74.415
0.2618,75.224,75.305
0.36652,75.279,75.72
0.47124,75.104,74.9
0.57596,74.781,74.171
0.68068,74.601,74.564
0.7854,74.669,75.305
0.89012,75.037,75.418
0.99484,75.34,74.964
1.0996,75.38,74.984
1.2043,75.211,75.373
1.309,74.938,74.809
1.4137,74.875,74.466
1.5184,74.954,74.917
1.6232,75.03,75.047
1.7279,74.954,75.186
1.8326,74.801,74.99
1.9373,74.784,74.884
2.042,74.927,74.721
2.1468,75.211,74.956
2.2515,75.327,75.517
2.3562,75.208,75.502
2.4609,74.975,74.982
2.5656,74.779,73.956
2.6704,74.798,74.847
2.7751,74.916,75.961
2.8798,75.018,74.931
2.9845,75.006,74.81
3.0892,74.936,75.54
3.194,74.916,74.927
3.2987,74.97,74.966
3.4034,75.107,75.043
3.5081,75.177,74.716
3.6128,75.109,74.925
3.7176,74.958,74.793
3.8223,74.809,75.726
3.927,74.845,75.317
4.0317,74.997,74.27
4.1364,75.145,74.436
4.2412,75.167,74.941
4.3459,75.084,74.81
4.4506,75.006,75.58
4.5553,74.963,75.744
4.66,74.966,74.548
4.7647,74.971,74.779
4.8695,75.003,75.485
4.9742,75.042,75.028
5.0789,75.058,74.298
5.1836,74.939,74.579
5.2883,74.779,75.547
5.3931,74.708,75.718
5.4978,74.853,75.19
5.6025,75.137,74.559
5.7072,75.34,74.465
5.8119,75.37,74.995
5.9167,75.171,74.557
6.0214,74.928,74.911
6.1261,74.774,75.967
6.2308,74.746,75.776


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_368.csv <==
x,qOut,qIn
0.05236,75.119,75.937
0.15708,75.051,75.614
0.2618,74.95,74.655
0.36652,74.871,74.1
0.47124,74.861,74.609
0.57596,74.929,75.547
0.68068,75.001,75.783
0.7854,75.026,74.877
0.89012,74.956,75.059
0.99484,74.898,75.083
1.0996,74.966,74.403
1.2043,75.116,74.641
1.309,75.272,75.542
1.4137,75.155,75.127
1.5184,74.875,74.705
1.6232,74.668,75.047
1.7279,74.774,75.495
1.8326,75.137,74.75
1.9373,75.373,74.394
2.042,75.339,75.06
2.1468,74.956,75.097
2.2515,74.675,74.786
2.3562,74.693,75.172
2.4609,74.907,75.222
2.5656,75.163,75.081
2.6704,75.219,75.095
2.7751,75.145,74.341
2.8798,75.026,74.622
2.9845,74.94,75.553
3.0892,74.882,75.623
3.194,74.862,75.297
3.2987,74.899,74.621
3.4034,75.009,74.477
3.5081,75.126,74.971
3.6128,75.143,75.119
3.7176,75.049,74.797
3.8223,74.857,74.816
3.927,74.756,75.334
4.0317,74.838,75.166
4.1364,75.045,74.938
4.2412,75.296,74.749
4.3459,75.345,75.376
4.4506,75.16,75.971
4.5553,74.875,74.255
4.66,74.655,74.628
4.7647,74.698,75.95
4.8695,74.873,74.83
4.9742,75.039,74.554
5.0789,75.065,75.045
5.1836,75.029,75.139
5.2883,75.045,75.109
5.3931,75.11,75.179
5.4978,75.2,74.48
5.6025,75.165,74.424
5.7072,75.029,75.228
5.8119,74.881,75.585
5.9167,74.815,74.935
6.0214,74.881,74.611
6.1261,75.001,74.664
6.2308,75.102,74.89


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_369.csv <==
x,qOut,qIn
0.05236,74.921,75.185
0.15708,74.912,74.724
0.2618,74.979,74.465
0.36652,75.033,74.999
0.47124,74.991,74.905
0.57596,74.868,74.894
0.68068,74.813,76.049
0.7854,74.88,75.401
0.89012,75.095,73.636
0.99484,75.245,74.619
1.0996,75.194,75.698
1.2043,74.994,75.695
1.309,74.732,74.666
1.4137,74.665,74.472
1.5184,74.801,75.184
1.6232,75.03,75.444
1.7279,75.238,74.981
1.8326,75.262,75.247
1.9373,75.103,74.716
2.042,74.876,74.64
2.1468,74.717,74.988
2.2515,74.812,74.788
2.3562,75.033,75.466
2.4609,75.209,75.894
2.5656,75.176,74.27
2.6704,75.018,73.797
2.7751,74.941,75.194
2.8798,74.972,75.931
2.9845,75.088,74.733
3.0892,75.036,74.535
3.194,74.902,75.376
3.2987,74.83,75.019
3.4034,74.967,75.099
3.5081,75.185,75.288
3.6128,75.232,74.795
3.7176,75.089,74.966
3.8223,74.792,75.044
3.927,74.703,75.345
4.0317,74.846,75.324
4.1364,75.069,75
4.2412,75.199,74.347
4.3459,75.127,74.525
4.4506,74.997,74.88
4.5553,74.913,74.873
4.66,74.956,75.385
4.7647,75.022,75.475
4.8695,75.07,75.066
4.9742,75.11,75.166
5.0789,75.167,75.152
5.1836,75.188,74.721
5.2883,75.067,74.526
5.3931,74.842,75.271
5.4978,74.588,75.545
5.6025,74.57,74.763
5.7072,74.781,74.157
5.8119,75.082,74.759
5.9167,75.321,75.579
6.0214,75.36,75.312
6.1261,75.242,74.829
6.2308,75.062,74.843


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_370.csv <==
x,qOut,qIn
0.05236,75.435,74.896
0.15708,75.287,74.742
0.2618,74.997,75.304
0.36652,74.745,75.161
0.47124,74.694,74.721
0.57596,74.798,74.917
0.68068,74.945,75.096
0.7854,75.078,74.716
0.89012,75.158,75.426
0.99484,75.168,75.708
1.0996,75.105,74.763
1.2043,75.015,74.087
1.309,74.954,74.681
1.4137,74.969,76.056
1.5184,74.992,75.761
1.6232,74.984,74.362
1.7279,74.917,74.762
1.8326,74.908,75.304
1.9373,74.989,75.303
2.042,75.092,74.686
2.1468,75.128,74.871
2.2515,74.993,75.483
2.3562,74.839,74.946
2.4609,74.793,74.086
2.5656,74.968,74.87
2.6704,75.204,75.327
2.7751,75.285,75.402
2.8798,75.19,75.555
2.9845,74.942,74.896
3.0892,74.853,74.17
3.194,74.938,74.865
3.2987,75.057,75.593
3.4034,75.052,74.857
3.5081,74.86,75.088
3.6128,74.702,75.244
3.7176,74.701,74.439
3.8223,74.944,75.227
3.927,75.223,75.698
4.0317,75.34,74.888
4.1364,75.261,74.347
4.2412,74.988,75.168
4.3459,74.799,75.634
4.4506,74.819,75.168
4.5553,74.976,74.906
4.66,75.16,74.436
4.7647,75.152,74.445
4.8695,75.03,74.86
4.9742,74.915,75.556
5.0789,74.922,75.475
5.1836,74.995,75.006
5.2883,75.048,74.853
5.3931,75.076,75.079
5.4978,75.1,74.844
5.6025,75.122,74.449
5.7072,75.035,74.808
5.8119,74.862,75.22
5.9167,74.654,75.106
6.0214,74.69,75.168
6.1261,74.956,75.179
6.2308,75.27,74.966


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_371.csv <==
x,qOut,qIn
0.05236,75.11,75.582
0.15708,75.049,75.782
0.2618,74.984,74.798
0.36652,74.955,74.604
0.47124,74.979,74.953
0.57596,74.971,74.827
0.68068,74.945,74.428
0.7854,74.937,75.169
0.89012,74.98,75.739
0.99484,75.013,74.582
1.0996,75.014,74.426
1.2043,75.018,74.843
1.309,75.077,75.37
1.4137,75.148,75.408
1.5184,75.091,75.369
1.6232,74.927,75.14
1.7279,74.714,74.372
1.8326,74.749,74.153
1.9373,74.961,74.688
2.042,75.159,75.437
2.1468,75.137,75.13
2.2515,74.917,74.933
2.3562,74.801,75.69
2.4609,74.885,75.366
2.5656,75.214,74.546
2.6704,75.394,75.005
2.7751,75.24,75.079
2.8798,74.874,74.832
2.9845,74.477,74.941
3.0892,74.467,75.309
3.194,74.768,75.165
3.2987,75.16,74.643
3.4034,75.421,75.333
3.5081,75.416,75.327
3.6128,75.241,73.993
3.7176,75.022,74.601
3.8223,74.877,75.427
3.927,74.85,74.706
4.0317,74.903,75.492
4.1364,74.99,75.293
4.2412,75.07,74.567
4.3459,75.105,75.198
4.4506,75.068,75.318
4.5553,74.973,74.974
4.66,74.839,74.814
4.7647,74.763,74.658
4.8695,74.801,74.887
4.9742,74.928,75.445
5.0789,75.107,75.398
5.1836,75.199,74.602
5.2883,75.173,74.446
5.3931,75.082,75.255
5.4978,74.994,75.735
5.6025,74.986,74.878
5.7072,74.993,74.043
5.8119,74.98,74.653
5.9167,74.922,75.973
6.0214,74.919,75.314
6.1261,74.991,74.273
6.2308,75.079,74.414


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_372.csv <==
x,qOut,qIn
0.05236,75.036,75.636
0.15708,75.386,75.315
0.2618,75.447,74.475
0.36652,75.225,74.622
0.47124,74.785,75.005
0.57596,74.59,75.198
0.68068,74.729,75.255
0.7854,75.029,74.81
0.89012,75.282,74.481
0.99484,75.259,74.941
1.0996,75.099,75.731
1.2043,74.949,74.949
1.309,74.945,74.719
1.4137,74.991,75.304
1.5184,74.989,74.682
1.6232,74.955,75.475
1.7279,74.93,75.192
1.8326,74.978,74.349
1.9373,75.013,75.005
2.042,75.004,75.435
2.1468,74.942,74.497
2.2515,74.938,74.671
2.3562,74.977,75.9
2.4609,75.009,75.292
2.5656,74.987,73.961
2.6704,74.991,74.748
2.7751,75.069,75.554
2.8798,75.157,75.308
2.9845,75.169,74.353
3.0892,75.03,74.962
3.194,74.902,75.908
3.2987,74.877,75.047
3.4034,75.021,74.811
3.5081,75.119,75.546
3.6128,75.061,74.776
3.7176,74.909,74.451
3.8223,74.761,74.781
3.927,74.795,74.905
4.0317,74.933,75.543
4.1364,75.078,75.328
4.2412,75.137,74.521
4.3459,75.138,74.883
4.4506,75.127,75.468
4.5553,75.098,75.416
4.66,75.036,75.137
4.7647,74.911,74.739
4.8695,74.815,74.646
4.9742,74.807,74.605
5.0789,74.933,74.75
5.1836,75.071,75.258
5.2883,75.119,75.674
5.3931,75.091,75.716
5.4978,75.024,74.675
5.6025,75.074,74.008
5.7072,75.176,74.598
5.8119,75.212,75.432
5.9167,75.059,75.536
6.0214,74.761,75.277
6.1261,74.591,74.482
6.2308,74.661,74.706


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_373.csv <==
x,qOut,qIn
0.05236,75.048,74.796
0.15708,74.999,75.014
0.2618,74.99,75.558
0.36652,75.014,74.943
0.47124,75.052,74.673
0.57596,75.051,75.785
0.68068,75.026,76.027
0.7854,74.996,74.476
0.89012,74.983,73.899
0.99484,74.959,74.882
1.0996,74.907,75.026
1.2043,74.857,75.446
1.309,74.846,75.661
1.4137,74.939,74.69
1.5184,75.104,74.424
1.6232,75.261,74.816
1.7279,75.339,75.406
1.8326,75.224,75.435
1.9373,74.945,74.869
2.042,74.654,75.014
2.1468,74.512,74.562
2.2515,74.715,74.574
2.3562,75.08,75.529
2.4609,75.368,75.371
2.5656,75.34,74.62
2.6704,75.027,74.454
2.7751,74.79,75.369
2.8798,74.776,75.411
2.9845,75.07,74.251
3.0892,75.253,74.413
3.194,75.179,75.872
3.2987,74.975,75.566
3.4034,74.813,74.526
3.5081,74.896,75.297
3.6128,75.043,75.481
3.7176,75.119,74.891
3.8223,75.019,74.404
3.927,74.89,74.895
4.0317,74.838,75.21
4.1364,74.864,75.305
4.2412,74.943,75.255
4.3459,75.016,74.983
4.4506,75.099,75.087
4.5553,75.172,75.054
4.66,75.208,74.395
4.7647,75.125,74.789
4.8695,74.964,75.426
4.9742,74.82,74.906
5.0789,74.789,75.147
5.1836,74.919,75.517
5.2883,75.113,74.547
5.3931,75.267,74.669
5.4978,75.284,75.444
5.6025,75.13,75.061
5.7072,74.921,74.951
5.8119,74.772,74.607
5.9167,74.786,75.303
6.0214,74.915,75.642
6.1261,75.035,74.617
6.2308,75.091,74.398


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_374.csv <==
x,qOut,qIn
0.05236,74.77,75.32
0.15708,75.125,75.51
0.2618,75.434,75.028
0.36652,75.497,74.517
0.47124,75.159,74.896
0.57596,74.743,74.938
0.68068,74.553,75.005
0.7854,74.609,75.592
0.89012,74.858,74.857
0.99484,75.039,74.091
1.0996,75.153,74.843
1.2043,75.214,75.375
1.309,75.234,74.804
1.4137,75.14,75.083
1.5184,74.973,75.476
1.6232,74.837,75.039
1.7279,74.843,74.59
1.8326,75.001,74.957
1.9373,75.129,75.216
2.042,75.128,74.859
2.1468,74.925,75.459
2.2515,74.737,75.327
2.3562,74.741,74.161
2.4609,74.907,74.556
2.5656,75.165,75.575
2.6704,75.239,75.122
2.7751,75.126,75.294
2.8798,74.948,74.824
2.9845,74.844,74.734
3.0892,74.92,75.326
3.194,75.041,75.016
3.2987,75.102,75.207
3.4034,75.013,75.304
3.5081,74.885,74.577
3.6128,74.863,74.424
3.7176,74.958,75.125
3.8223,75.153,75.583
3.927,75.218,74.558
4.0317,75.117,74.12
4.1364,74.957,75.573
4.2412,74.871,75.697
4.3459,74.988,74.56
4.4506,75.143,73.97
4.5553,75.207,74.967
4.66,75.066,76.131
4.7647,74.874,75.17
4.8695,74.795,74.385
4.9742,74.838,74.488
5.0789,74.973,74.712
5.1836,75.04,75.001
5.2883,75.036,75.75
5.3931,74.994,75.527
5.4978,74.944,75.09
5.6025,74.928,75.168
5.7072,74.978,74.373
5.8119,75.065,74.464
5.9167,75.155,74.928
6.0214,75.069,74.971
6.1261,74.857,74.986
6.2308,74.695,75.078


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_375.csv <==
x,qOut,qIn
0.05236,75.052,75.29
0.15708,75.183,75.026
0.2618,75.185,74.805
0.36652,75.087,74.922
0.47124,74.934,74.571
0.57596,74.907,74.817
0.68068,75.001,75.363
0.7854,75.114,75.577
0.89012,75.126,74.815
0.99484,75.02,74.317
1.0996,74.961,75.065
1.2043,74.988,75.53
1.309,75.107,75.129
1.4137,75.076,74.866
1.5184,74.917,74.655
1.6232,74.777,75.232
1.7279,74.818,75.359
1.8326,75.032,74.945
1.9373,75.188,74.514
2.042,75.199,75.089
2.1468,75.022,74.429
2.2515,74.902,74.094
2.3562,74.919,75.952
2.4609,75.011,76.277
2.5656,75.091,74.237
2.6704,75.077,74.373
2.7751,75.049,75.001
2.8798,75.035,74.758
2.9845,75.049,75.216
3.0892,74.963,75.603
3.194,74.819,75.241
3.2987,74.735,75.276
3.4034,74.831,75.181
3.5081,75.095,74.586
3.6128,75.276,74.197
3.7176,75.248,74.577
3.8223,74.926,75.702
3.927,74.63,75.324
4.0317,74.612,74.603
4.1364,74.848,74.592
4.2412,75.254,75.404
4.3459,75.487,75.679
4.4506,75.436,74.784
4.5553,75.17,74.777
4.66,74.792,75.026
4.7647,74.606,75.045
4.8695,74.667,74.833
4.9742,74.871,74.494
5.0789,75.09,74.811
5.1836,75.139,75.357
5.2883,75.074,75.465
5.3931,74.999,75.288
5.4978,75.02,74.571
5.6025,75.126,74.224
5.7072,75.169,75.289
5.8119,75.099,76.025
5.9167,74.894,74.766
6.0214,74.739,74.338
6.1261,74.734,75.03
6.2308,74.854,75.321


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_376.csv <==
x,qOut,qIn
0.05236,74.888,75.172
0.15708,74.867,75.359
0.2618,74.904,75.361
0.36652,74.966,75.141
0.47124,75.008,74.862
0.57596,75.051,75.093
0.68068,75.116,74.946
0.7854,75.154,74.812
0.89012,75.1,75.039
0.99484,74.903,74.629
1.0996,74.752,74.825
1.2043,74.761,75.366
1.309,75.014,75.718
1.4137,75.269,74.882
1.5184,75.335,74.322
1.6232,75.226,74.536
1.7279,75,74.863
1.8326,74.88,75.325
1.9373,74.853,75.65
2.042,74.873,75.017
2.1468,74.891,74.7
2.2515,74.974,74.997
2.3562,75.113,75.187
2.4609,75.208,75.17
2.5656,75.146,75.43
2.6704,74.89,75.327
2.7751,74.687,74.113
2.8798,74.676,73.992
2.9845,74.958,75.341
3.0892,75.243,75.124
3.194,75.303,75.102
3.2987,75.171,75.199
3.4034,74.927,75.657
3.5081,74.92,75.465
3.6128,75.083,74.241
3.7176,75.221,74.09
3.8223,75.128,75.809
3.927,74.803,75.883
4.0317,74.56,74.519
4.1364,74.549,74.312
4.2412,74.863,75.264
4.3459,75.218,75.66
4.4506,75.403,74.581
4.5553,75.378,74.179
4.66,75.135,75.49
4.7647,74.898,75.395
4.8695,74.811,74.81
4.9742,74.875,75.088
5.0789,75.059,74.663
5.1836,75.156,74.168
5.2883,75.114,75.374
5.3931,74.991,75.765
5.4978,74.866,74.373
5.6025,74.859,74.447
5.7072,74.928,75.412
5.8119,75.017,75.594
5.9167,75.07,75.211
6.0214,75.075,74.854
6.1261,75.035,74.59
6.2308,74.966,74.537


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_377.csv <==
x,qOut,qIn
0.05236,75.1,74.74
0.15708,75.009,74.792
0.2618,74.947,74.491
0.36652,74.936,75.041
0.47124,74.977,75.746
0.57596,74.967,74.921
0.68068,74.929,74.831
0.7854,74.918,75.251
0.89012,74.99,74.881
0.99484,75.118,74.569
1.0996,75.162,74.763
1.2043,75.08,74.71
1.309,74.853,75.653
1.4137,74.73,76.09
1.5184,74.834,74.606
1.6232,75.074,74.292
1.7279,75.328,75.08
1.8326,75.328,75.185
1.9373,75.116,75.248
2.042,74.848,75.308
2.1468,74.687,74.864
2.2515,74.735,74.008
2.3562,74.91,74.129
2.4609,75.11,75.606
2.5656,75.242,75.826
2.6704,75.209,74.641
2.7751,75.068,74.932
2.8798,74.942,75.507
2.9845,74.961,74.693
3.0892,75.11,74.148
3.194,75.146,75.359
3.2987,74.999,75.326
3.4034,74.647,74.969
3.5081,74.515,75.302
3.6128,74.735,74.751
3.7176,75.129,74.798
3.8223,75.479,75.244
3.927,75.45,74.877
4.0317,75.167,74.513
4.1364,74.857,74.577
4.2412,74.746,75.656
4.3459,74.851,75.73
4.4506,74.993,75.096
4.5553,75.083,74.488
4.66,75.068,75.007
4.7647,75.034,75.629
4.8695,74.988,74.718
4.9742,74.925,74.394
5.0789,74.841,75.572
5.1836,74.804,75.425
5.2883,74.878,74.668
5.3931,75.036,74.531
5.4978,75.236,75.081
5.6025,75.301,75.396
5.7072,75.194,75.083
5.8119,75.005,74.452
5.9167,74.847,74.763
6.0214,74.878,75.302
6.1261,75.005,75.529
6.2308,75.115,75.171


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_378.csv <==
x,qOut,qIn
0.05236,75.142,75.275
0.15708,75.093,75.584
0.2618,75.029,75.537
0.36652,74.971,74.044
0.47124,74.94,74.637
0.57596,74.942,75.872
0.68068,74.957,74.971
0.7854,74.968,74.33
0.89012,74.963,75.358
0.99484,74.974,75.748
1.0996,75.039,74.949
1.2043,75.136,75.041
1.309,75.236,74.63
1.4137,75.194,73.672
1.5184,75.009,75.113
1.6232,74.797,75.998
1.7279,74.691,75.087
1.8326,74.808,74.779
1.9373,75.027,74.784
2.042,75.224,74.564
2.1468,75.293,74.919
2.2515,75.224,75.451
2.3562,75.046,75.479
2.4609,74.84,75.264
2.5656,74.681,74.562
2.6704,74.738,74.815
2.7751,74.962,75.262
2.8798,75.183,75.336
2.9845,75.215,74.747
3.0892,74.971,74.643
3.194,74.738,75.023
3.2987,74.694,75.098
3.4034,74.976,74.626
3.5081,75.272,74.908
3.6128,75.343,75.728
3.7176,75.213,75.404
3.8223,74.962,74.053
3.927,74.898,74.395
4.0317,74.97,75.465
4.1364,75.05,75.549
4.2412,75.002,75.08
4.3459,74.866,74.727
4.4506,74.817,75.292
4.5553,74.89,75.21
4.66,75.089,74.429
4.7647,75.182,74.651
4.8695,75.092,75.178
4.9742,74.907,75.456
5.0789,74.741,74.944
5.1836,74.804,74.597
5.2883,75.024,75.302
5.3931,75.247,75.5
5.4978,75.319,74.611
5.6025,75.158,74.744
5.7072,74.921,75.11
5.8119,74.752,75.004
5.9167,74.777,75.102
6.0214,74.923,75.099
6.1261,75.065,74.786
6.2308,75.149,74.855


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_379.csv <==
x,qOut,qIn
0.05236,75.278,74.944
0.15708,75.244,75.499
0.2618,75.066,75.69
0.36652,74.894,74.845
0.47124,74.881,74.515
0.57596,75.06,74.826
0.68068,75.209,75.102
0.7854,75.2,75.553
0.89012,74.935,75.178
0.99484,74.657,74.224
1.0996,74.61,74.571
1.2043,74.791,76.118
1.309,75.148,75.403
1.4137,75.326,74.324
1.5184,75.239,74.384
1.6232,75.009,74.908
1.7279,74.8,75.427
1.8326,74.846,75.159
1.9373,75.012,74.31
2.042,75.149,75.099
2.1468,75.116,75.848
2.2515,75.035,74.779
2.3562,75.039,74.427
2.4609,75.096,75.036
2.5656,75.132,74.691
2.6704,74.976,74.502
2.7751,74.781,75.247
2.8798,74.697,75.725
2.9845,74.85,75.163
3.0892,75.086,74.607
3.194,75.226,74.858
3.2987,75.233,74.965
3.4034,75.107,74.829
3.5081,74.949,74.925
3.6128,74.805,75.355
3.7176,74.732,75.044
3.8223,74.788,74.529
3.927,75.001,75.201
4.0317,75.219,75.562
4.1364,75.313,75.006
4.2412,75.171,74.765
4.3459,74.929,75.495
4.4506,74.791,75.076
4.5553,74.801,74.788
4.66,74.959,74.881
4.7647,75.055,74.604
4.8695,75.052,74.799
4.9742,75.003,75.006
5.0789,74.972,75.562
5.1836,75.021,75.481
5.2883,75.095,74.705
5.3931,75.145,74.963
5.4978,75.131,74.776
5.6025,75.07,74.376
5.7072,74.977,75.662
5.8119,74.876,75.624
5.9167,74.785,74.897
6.0214,74.787,74.923
6.1261,74.917,74.425
6.2308,75.109,74.534


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_380.csv <==
x,qOut,qIn
0.05236,74.951,74.108
0.15708,74.838,74.797
0.2618,74.863,75.941
0.36652,74.963,75.711
0.47124,75.048,74.773
0.57596,75.031,74.76
0.68068,75.003,74.882
0.7854,75.007,75.51
0.89012,75.074,75.057
0.99484,75.056,74.311
1.0996,74.927,74.697
1.2043,74.79,74.766
1.309,74.768,75.449
1.4137,74.968,75.492
1.5184,75.212,74.909
1.6232,75.349,75.05
1.7279,75.246,75.185
1.8326,75.053,74.636
1.9373,74.942,74.528
2.042,74.916,75.05
2.1468,74.931,75.531
2.2515,74.838,74.937
2.3562,74.777,74.651
2.4609,74.841,75.297
2.5656,75.103,74.304
2.6704,75.318,73.886
2.7751,75.299,75.544
2.8798,75.097,76.414
2.9845,74.812,75.012
3.0892,74.752,74.796
3.194,74.89,74.924
3.2987,75.084,74.693
3.4034,75.189,75.001
3.5081,75.083,74.79
3.6128,74.86,74.751
3.7176,74.671,75.433
3.8223,74.665,75.344
3.927,74.918,74.443
4.0317,75.25,74.824
4.1364,75.474,75.161
4.2412,75.413,75.314
4.3459,75.082,75.258
4.4506,74.76,74.579
4.5553,74.617,74.778
4.66,74.776,75.06
4.7647,75.016,74.946
4.8695,75.158,75.3
4.9742,75.169,75.434
5.0789,75.05,74.732
5.1836,74.96,74.498
5.2883,74.948,75.132
5.3931,74.989,75.166
5.4978,75.043,74.801
5.6025,75.021,75.092
5.7072,74.96,75.326
5.8119,74.929,74.756
5.9167,74.997,74.683
6.0214,75.131,75.841
6.1261,75.192,75.375
6.2308,75.137,74.442


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_381.csv <==
x,qOut,qIn
0.05236,75.232,74.6
0.15708,74.991,74.444
0.2618,74.788,75.25
0.36652,74.752,75.766
0.47124,74.965,74.804
0.57596,75.196,74.357
0.68068,75.304,74.94
0.7854,75.271,75.514
0.89012,75.109,75.24
0.99484,74.923,74.916
1.0996,74.789,74.65
1.2043,74.746,75.188
1.309,74.825,74.779
1.4137,74.968,74.662
1.5184,75.075,75.622
1.6232,75.103,75.2
1.7279,75.024,74.198
1.8326,74.952,75.138
1.9373,74.963,75.656
2.042,75.032,74.921
2.1468,75.113,74.252
2.2515,75.081,74.755
2.3562,74.991,75.48
2.4609,74.923,75.685
2.5656,74.958,75.136
2.6704,75.031,74.799
2.7751,75.049,74.719
2.8798,75.01,74.657
2.9845,74.941,75.278
3.0892,74.919,75.468
3.194,74.902,74.708
3.2987,74.883,74.66
3.4034,74.866,75.271
3.5081,74.978,75.174
3.6128,75.166,75.129
3.7176,75.295,74.82
3.8223,75.224,74.982
3.927,74.968,74.678
4.0317,74.782,74.901
4.1364,74.765,74.81
4.2412,74.969,74.714
4.3459,75.112,76.034
4.4506,75.116,75.974
4.5553,75.054,74.494
4.66,75.025,74.069
4.7647,75.087,74.99
4.8695,75.094,75.461
4.9742,74.996,74.971
5.0789,74.776,75.21
5.1836,74.663,75.295
5.2883,74.765,74.625
5.3931,75.011,74.702
5.4978,75.303,74.878
5.6025,75.382,74.7
5.7072,75.2,75.672
5.8119,74.899,75.599
5.9167,74.651,74.759
6.0214,74.731,74.905
6.1261,74.999,75.145
6.2308,75.238,74.873


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_382.csv <==
x,qOut,qIn
0.05236,75.061,73.895
0.15708,75.003,74.877
0.2618,74.864,75.984
0.36652,74.762,75.608
0.47124,74.829,74.411
0.57596,75.09,74.761
0.68068,75.302,75.25
0.7854,75.335,74.982
0.89012,75.093,74.687
0.99484,74.824,75.169
1.0996,74.721,75.684
1.2043,74.789,74.933
1.309,74.987,74.213
1.4137,75.143,74.801
1.5184,75.207,74.957
1.6232,75.17,75.178
1.7279,75.024,75.389
1.8326,74.869,74.974
1.9373,74.838,74.801
2.042,74.934,75.145
2.1468,75.135,75.578
2.2515,75.184,75.197
2.3562,75.027,74.725
2.4609,74.79,74.41
2.5656,74.63,74.949
2.6704,74.731,75.267
2.7751,74.958,74.849
2.8798,75.166,75.171
2.9845,75.221,75.411
3.0892,75.171,74.768
3.194,75.134,74.783
3.2987,75.131,74.575
3.4034,75.156,74.94
3.5081,75.047,75.604
3.6128,74.851,75.482
3.7176,74.707,74.832
3.8223,74.759,74.618
3.927,75.015,74.955
4.0317,75.242,75.127
4.1364,75.305,75.483
4.2412,75.1,74.489
4.3459,74.837,74.118
4.4506,74.733,75.358
4.5553,74.815,75.485
4.66,75.066,75.048
4.7647,75.226,75.009
4.8695,75.208,75.036
4.9742,75.073,74.881
5.0789,74.909,75.144
5.1836,74.891,75.659
5.2883,74.952,75.044
5.3931,75.001,73.987
5.4978,74.952,74.831
5.6025,74.896,75.675
5.7072,74.932,75.12
5.8119,75.031,75.574
5.9167,75.136,74.436
6.0214,75.124,74.161
6.1261,75.073,75.717
6.2308,75.037,75.434


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_383.csv <==
x,qOut,qIn
0.05236,74.933,75.821
0.15708,75.188,75.624
0.2618,75.294,74.581
0.36652,75.204,74.245
0.47124,74.916,74.878
0.57596,74.784,75.023
0.68068,74.882,75.166
0.7854,75.066,75.551
0.89012,75.156,75.012
0.99484,75.019,74.944
1.0996,74.885,75.58
1.2043,74.867,74.605
1.309,75.039,74.38
1.4137,75.096,75.258
1.5184,74.954,74.895
1.6232,74.76,74.988
1.7279,74.697,74.923
1.8326,74.94,74.806
1.9373,75.263,75.602
2.042,75.467,75.094
2.1468,75.38,74.551
2.2515,75.088,75.297
2.3562,74.804,75.577
2.4609,74.645,75.16
2.5656,74.69,74.277
2.6704,74.841,74.575
2.7751,75.004,75.313
2.8798,75.122,75.555
2.9845,75.143,74.639
3.0892,75.085,74.733
3.194,75.027,75.444
3.2987,75.013,74.883
3.4034,75.077,75.087
3.5081,75.119,75.114
3.6128,75.069,74.67
3.7176,74.958,74.922
3.8223,74.834,75.487
3.927,74.844,75.036
4.0317,74.963,74.847
4.1364,75.098,74.895
4.2412,75.153,74.77
4.3459,75.078,74.852
4.4506,74.967,75.236
4.5553,74.891,74.973
4.66,74.907,75.159
4.7647,74.968,75.78
4.8695,75.037,75.105
4.9742,75.095,73.942
5.0789,75.129,74.615
5.1836,75.085,75.965
5.2883,74.965,75.643
5.3931,74.843,74.781
5.4978,74.802,74.802
5.6025,74.923,74.802
5.7072,75.106,74.877
5.8119,75.233,75.024
5.9167,75.198,75.581
6.0214,75,75.542
6.1261,74.813,74.072
6.2308,74.758,74.202


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_384.csv <==
x,qOut,qIn
0.05236,74.883,75.066
0.15708,74.913,74.896
0.2618,74.941,74.846
0.36652,74.983,74.532
0.47124,75.048,75.194
0.57596,75.06,75.978
0.68068,75.01,75.146
0.7854,74.951,75.039
0.89012,74.948,74.436
0.99484,75.03,74.025
1.0996,75.082,75.468
1.2043,75.048,76.341
1.309,74.886,74.855
1.4137,74.753,74.13
1.5184,74.785,74.659
1.6232,74.962,75.009
1.7279,75.233,75.198
1.8326,75.337,75.689
1.9373,75.209,74.621
2.042,74.974,74.433
2.1468,74.787,75.719
2.2515,74.895,75.325
2.3562,75.128,74.316
2.4609,75.273,74.461
2.5656,75.121,75.353
2.6704,74.798,75.495
2.7751,74.639,75.18
2.8798,74.723,74.891
2.9845,75.057,74.921
3.0892,75.25,74.855
3.194,75.215,74.75
3.2987,75.05,75.034
3.4034,74.888,74.709
3.5081,74.854,75.007
3.6128,74.897,75.396
3.7176,74.983,74.924
3.8223,75.092,75.165
3.927,75.202,75.722
4.0317,75.207,74.944
4.1364,75.093,74.239
4.2412,74.868,74.356
4.3459,74.749,75.231
4.4506,74.786,75.847
4.5553,74.907,74.976
4.66,75.019,75.1
4.7647,75.075,75.565
4.8695,75.131,74.833
4.9742,75.173,74.601
5.0789,75.172,74.913
5.1836,75.015,75.148
5.2883,74.806,74.928
5.3931,74.683,74.47
5.4978,74.777,75.328
5.6025,75.042,75.753
5.7072,75.273,74.698
5.8119,75.36,74.403
5.9167,75.222,75.169
6.0214,75.013,75.145
6.1261,74.876,75.068
6.2308,74.835,74.883


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_385.csv <==
x,qOut,qIn
0.05236,75.063,75.286
0.15708,75.04,75.008
0.2618,75.027,75.13
0.36652,75.014,74.716
0.47124,74.984,74.879
0.57596,74.984,75.16
0.68068,75.019,75.207
0.7854,75.043,74.718
0.89012,74.997,75.019
0.99484,74.905,75.311
1.0996,74.898,74.539
1.2043,74.986,74.728
1.309,75.15,75.959
1.4137,75.161,75.628
1.5184,75.033,74.249
1.6232,74.888,74.159
1.7279,74.865,75.366
1.8326,74.966,75.255
1.9373,75.019,74.628
2.042,74.986,74.662
2.1468,74.865,75.091
2.2515,74.876,75.754
2.3562,75.024,75.505
2.4609,75.193,74.808
2.5656,75.253,74.758
2.6704,75.106,74.867
2.7751,74.892,74.82
2.8798,74.738,74.672
2.9845,74.755,75.129
3.0892,74.867,75.935
3.194,74.987,75.218
3.2987,75.098,73.896
3.4034,75.201,75.031
3.5081,75.295,75.252
3.6128,75.259,74.527
3.7176,75.082,75.469
3.8223,74.776,75.563
3.927,74.639,74.688
4.0317,74.771,74.495
4.1364,75.039,74.933
4.2412,75.277,75.319
4.3459,75.211,75.416
4.4506,74.945,74.985
4.5553,74.69,74.444
4.66,74.656,74.833
4.7647,74.897,75.257
4.8695,75.181,75.077
4.9742,75.341,74.943
5.0789,75.229,74.574
5.1836,74.989,74.788
5.2883,74.858,75.797
5.3931,74.888,75.417
5.4978,75.083,74.232
5.6025,75.147,74.595
5.7072,75.039,75.567
5.8119,74.873,75.616
5.9167,74.789,74.68
6.0214,74.876,74.643
6.1261,75,74.794
6.2308,75.08,75.133


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_386.csv <==
x,qOut,qIn
0.05236,75.056,74.861
0.15708,75.151,75.243
0.2618,75.138,75.006
0.36652,75.049,74.694
0.47124,74.925,74.86
0.57596,74.805,75.14
0.68068,74.76,75.232
0.7854,74.827,75.062
0.89012,75.036,75.33
0.99484,75.237,74.964
1.0996,75.279,74.42
1.2043,75.171,74.854
1.309,74.957,74.969
1.4137,74.858,74.658
1.5184,74.875,75.203
1.6232,74.948,75.593
1.7279,75.008,75.034
1.8326,75.075,74.761
1.9373,75.143,74.784
2.042,75.157,75.145
2.1468,75.056,74.739
2.2515,74.864,74.522
2.3562,74.742,75.347
2.4609,74.754,75.132
2.5656,74.933,75.105
2.6704,75.115,75.63
2.7751,75.205,75.229
2.8798,75.192,74.634
2.9845,75.079,74.342
3.0892,74.951,74.609
3.194,74.86,75.376
3.2987,74.828,75.57
3.4034,74.865,74.877
3.5081,74.946,75.1
3.6128,75.063,74.502
3.7176,75.178,74.603
3.8223,75.256,75.971
3.927,75.178,75.88
4.0317,74.966,74.79
4.1364,74.752,74.707
4.2412,74.682,74.4
4.3459,74.86,74.372
4.4506,75.081,75.168
4.5553,75.189,75.686
4.66,75.045,75.168
4.7647,74.856,74.518
4.8695,74.87,74.544
4.9742,75.075,75.102
5.0789,75.404,75.834
5.1836,75.427,75.011
5.2883,75.122,73.8
5.3931,74.732,75.434
5.4978,74.541,75.937
5.6025,74.757,74.216
5.7072,75.076,74.008
5.8119,75.27,74.958
5.9167,75.15,75.378
6.0214,74.924,75.039
6.1261,74.823,75.28
6.2308,74.875,75.103


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_387.csv <==
x,qOut,qIn
0.05236,75.241,74.941
0.15708,75.524,75.288
0.2618,75.48,75.13
0.36652,75.195,74.802
0.47124,74.8,75.126
0.57596,74.645,74.912
0.68068,74.758,74.508
0.7854,75,75.142
0.89012,75.212,75.358
0.99484,75.205,74.819
1.0996,75.068,74.879
1.2043,74.936,75.529
1.309,74.945,74.806
1.4137,75.055,74.364
1.5184,75.099,75.202
1.6232,75.037,74.949
1.7279,74.87,75.362
1.8326,74.815,75.776
1.9373,74.903,74.188
2.042,75.055,74.215
2.1468,75.179,75.651
2.2515,75.181,75.298
2.3562,75.1,74.509
2.4609,74.991,74.933
2.5656,74.906,75.252
2.6704,74.894,74.592
2.7751,74.942,74.765
2.8798,75.003,75.52
2.9845,75.027,75.79
3.0892,74.971,74.653
3.194,74.908,74.076
3.2987,74.894,74.873
3.4034,74.978,75.321
3.5081,75.059,74.98
3.6128,75.052,75.244
3.7176,74.985,75.037
3.8223,74.913,74.578
3.927,74.996,75.316
4.0317,75.146,75.378
4.1364,75.233,75.006
4.2412,75.125,74.199
4.3459,74.89,74.476
4.4506,74.758,76.06
4.5553,74.796,75.895
4.66,75.025,74.424
4.7647,75.176,74.464
4.8695,75.165,74.573
4.9742,75.06,75.006
5.0789,74.954,74.937
5.1836,74.943,74.947
5.2883,74.954,75.815
5.3931,74.963,75.737
5.4978,74.964,74.825
5.6025,75.065,74.175
5.7072,75.168,74.6
5.8119,75.153,75.197
5.9167,74.904,75.455
6.0214,74.606,75.033
6.1261,74.557,74.925
6.2308,74.783,74.921


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_388.csv <==
x,qOut,qIn
0.05236,75.037,75.668
0.15708,75.043,74.731
0.2618,74.982,73.985
0.36652,74.928,74.848
0.47124,74.964,75.648
0.57596,75.075,75.336
0.68068,75.126,74.875
0.7854,75.084,74.78
0.89012,74.944,75.071
0.99484,74.89,74.693
1.0996,74.926,75.025
1.2043,74.974,75.476
1.309,74.942,75.021
1.4137,74.842,74.589
1.5184,74.828,74.321
1.6232,74.932,75.268
1.7279,75.155,75.674
1.8326,75.253,74.968
1.9373,75.161,74.812
2.042,74.984,75.353
2.1468,74.857,75.019
2.2515,74.934,74.265
2.3562,75.049,74.796
2.4609,75.078,74.973
2.5656,74.92,75.089
2.6704,74.783,75.954
2.7751,74.839,75.502
2.8798,75.044,73.983
2.9845,75.312,74.495
3.0892,75.374,75.394
3.194,75.212,74.876
3.2987,74.946,75.272
3.4034,74.71,75.087
3.5081,74.679,74.736
3.6128,74.837,75.306
3.7176,75.075,75.356
3.8223,75.282,74.706
3.927,75.253,74.545
4.0317,75.002,75.234
4.1364,74.71,75.52
4.2412,74.579,74.471
4.3459,74.781,74.476
4.4506,75.102,75.445
4.5553,75.341,75.526
4.66,75.321,75.061
4.7647,75.14,74.804
4.8695,74.991,74.599
4.9742,74.931,75.104
5.0789,74.98,75.229
5.1836,74.989,75.021
5.2883,74.959,74.918
5.3931,74.933,74.679
5.4978,74.959,75.15
5.6025,75.034,75.643
5.7072,75.093,74.658
5.8119,75.103,74.798
5.9167,75.036,75.489
6.0214,74.95,74.698
6.1261,74.921,74.331
6.2308,74.954,75.169


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_389.csv <==
x,qOut,qIn
0.05236,75.458,74.116
0.15708,75.321,75.399
0.2618,75.042,75.69
0.36652,74.803,74.774
0.47124,74.779,74.674
0.57596,74.918,75.163
0.68068,75.051,75.136
0.7854,75.116,75.315
0.89012,75.079,74.886
0.99484,75.02,74.419
1.0996,74.96,75.225
1.2043,74.916,75.473
1.309,74.91,74.594
1.4137,74.96,74.594
1.5184,75.019,75.207
1.6232,75.052,75.527
1.7279,75.03,75.005
1.8326,75.016,74.749
1.9373,75.045,74.608
2.042,75.083,75.008
2.1468,75.086,75.299
2.2515,75.004,75.403
2.3562,74.916,74.978
2.4609,74.881,74.289
2.5656,74.947,75.01
2.6704,75.043,75.539
2.7751,75.087,75.066
2.8798,75.062,75.33
2.9845,74.964,75.105
3.0892,74.895,74.294
3.194,74.919,74.738
3.2987,75.009,75.022
3.4034,75.122,75.345
3.5081,75.087,75.848
3.6128,74.946,74.807
3.7176,74.833,74.008
3.8223,74.897,74.906
3.927,75.143,75.468
4.0317,75.305,75.109
4.1364,75.266,75.285
4.2412,74.948,74.796
4.3459,74.719,74.59
4.4506,74.77,75.396
4.5553,74.996,75.174
4.66,75.238,74.257
4.7647,75.17,74.018
4.8695,74.924,75.337
4.9742,74.717,75.923
5.0789,74.76,75.17
5.1836,75.021,75.141
5.2883,75.25,75.13
5.3931,75.325,75.051
5.4978,75.165,74.499
5.6025,74.937,74.441
5.7072,74.754,75.72
5.8119,74.659,75.305
5.9167,74.67,74.323
6.0214,74.808,75.327
6.1261,75.06,75.796
6.2308,75.317,74.735


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_390.csv <==
x,qOut,qIn
0.05236,75.109,75.313
0.15708,75.193,74.663
0.2618,75.173,75.132
0.36652,75.081,75.249
0.47124,74.968,74.519
0.57596,74.948,74.556
0.68068,74.986,75.379
0.7854,75.015,75.964
0.89012,74.971,74.832
0.99484,74.913,74.669
1.0996,74.938,75.083
1.2043,75.028,74.566
1.309,75.138,74.547
1.4137,75.095,75.693
1.5184,74.945,75.916
1.6232,74.815,74.847
1.7279,74.835,73.929
1.8326,75.041,74.509
1.9373,75.252,76.049
2.042,75.327,75.917
2.1468,75.146,74.163
2.2515,74.84,74.36
2.3562,74.68,75.23
2.4609,74.742,75.355
2.5656,75.054,74.772
2.6704,75.256,74.955
2.7751,75.2,75.379
2.8798,74.992,75.324
2.9845,74.788,75.122
3.0892,74.873,75.327
3.194,75.072,74.461
3.2987,75.192,74.408
3.4034,75.052,74.814
3.5081,74.82,74.96
3.6128,74.754,75.242
3.7176,74.873,75.299
3.8223,75.137,75.696
3.927,75.27,75.099
4.0317,75.259,74.415
4.1364,75.155,74.843
4.2412,75.023,74.882
4.3459,74.858,74.801
4.4506,74.704,75.264
4.5553,74.651,74.904
4.66,74.784,74.966
4.7647,75.075,75.377
4.8695,75.326,74.768
4.9742,75.419,74.42
5.0789,75.262,75.099
5.1836,74.998,75.459
5.2883,74.81,75.499
5.3931,74.761,74.926
5.4978,74.88,74.475
5.6025,75.014,75.141
5.7072,75.066,75.568
5.8119,75.031,74.796
5.9167,74.919,74.918
6.0214,74.847,75.426
6.1261,74.868,74.477
6.2308,74.964,74.894


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_391.csv <==
x,qOut,qIn
0.05236,75.495,75.476
0.15708,75.445,75.317
0.2618,75.122,74.366
0.36652,74.765,74.907
0.47124,74.632,74.48
0.57596,74.82,74.477
0.68068,75.067,75.93
0.7854,75.211,75.347
0.89012,75.126,74.167
0.99484,75.01,75.211
1.0996,74.984,76.346
1.2043,75.019,75.444
1.309,75.055,74.02
1.4137,74.971,74.558
1.5184,74.856,75.14
1.6232,74.794,75.216
1.7279,74.858,74.824
1.8326,74.974,74.984
1.9373,75.068,75.118
2.042,75.135,74.948
2.1468,75.185,74.986
2.2515,75.242,75.176
2.3562,75.211,75.142
2.4609,75.07,74.848
2.5656,74.816,74.823
2.6704,74.684,75.429
2.7751,74.763,75.591
2.8798,74.957,74.541
2.9845,75.135,74.354
3.0892,75.119,75.173
3.194,75.017,75.384
3.2987,74.937,75.186
3.4034,74.974,74.72
3.5081,75.043,74.46
3.6128,75.079,75.256
3.7176,75.086,75.395
3.8223,75.086,75.248
3.927,75.065,74.745
4.0317,74.981,74.436
4.1364,74.878,75.13
4.2412,74.82,75.099
4.3459,74.908,74.673
4.4506,75.033,75.442
4.5553,75.103,75.763
4.66,75.038,74.605
4.7647,74.97,74.249
4.8695,74.985,74.445
4.9742,75.036,75.177
5.0789,75.047,75.861
5.1836,74.924,75.309
5.2883,74.832,75.157
5.3931,74.869,74.875
5.4978,75.108,74.287
5.6025,75.308,74.977
5.7072,75.262,75.341
5.8119,75.012,74.991
5.9167,74.651,75.059
6.0214,74.571,75.308
6.1261,74.81,74.873
6.2308,75.185,74.71


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_392.csv <==
x,qOut,qIn
0.05236,74.955,75.023
0.15708,75.056,74.651
0.2618,75.153,74.897
0.36652,75.19,74.849
0.47124,75.124,75.568
0.57596,75.025,76.117
0.68068,74.953,74.771
0.7854,74.916,73.991
0.89012,74.91,74.863
0.99484,74.929,74.918
1.0996,74.979,75.046
1.2043,75.028,75.728
1.309,75.031,74.728
1.4137,74.983,73.982
1.5184,74.995,74.771
1.6232,75.084,75.333
1.7279,75.247,75.424
1.8326,75.219,74.816
1.9373,74.986,75.169
2.042,74.732,75.572
2.1468,74.675,74.662
2.2515,74.924,74.335
2.3562,75.158,74.742
2.4609,75.198,75.743
2.5656,74.913,75.525
2.6704,74.673,74.6
2.7751,74.721,74.513
2.8798,74.982,75.253
2.9845,75.321,75.11
3.0892,75.375,74.23
3.194,75.175,74.615
3.2987,74.899,75.581
3.4034,74.739,75.157
3.5081,74.831,74.745
3.6128,75.041,75.538
3.7176,75.228,75.138
3.8223,75.26,74.398
3.927,75.114,74.983
4.0317,74.909,74.932
4.1364,74.754,74.974
4.2412,74.744,75.562
4.3459,74.851,75.535
4.4506,75.005,74.656
4.5553,75.151,74.453
4.66,75.247,75.121
4.7647,75.218,75.17
4.8695,75.05,74.872
4.9742,74.836,74.689
5.0789,74.69,74.702
5.1836,74.784,75.239
5.2883,75.02,75.4
5.3931,75.24,75.233
5.4978,75.294,74.73
5.6025,75.151,74.828
5.7072,74.963,75.352
5.8119,74.832,75.326
5.9167,74.839,74.664
6.0214,74.886,74.584
6.1261,74.91,74.813
6.2308,74.923,75.603


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_393.csv <==
x,qOut,qIn
0.05236,75.195,74.693
0.15708,75.281,74.618
0.2618,75.121,74.905
0.36652,74.867,76.151
0.47124,74.71,75.134
0.57596,74.818,73.897
0.68068,75.016,74.906
0.7854,75.161,75.348
0.89012,75.14,74.841
0.99484,75.025,75.261
1.0996,74.906,75.228
1.2043,74.838,74.847
1.309,74.865,75.145
1.4137,75.012,75.395
1.5184,75.192,74.433
1.6232,75.286,74.594
1.7279,75.175,75.265
1.8326,74.913,75.069
1.9373,74.75,75.054
2.042,74.777,75.046
2.1468,75.034,75.36
2.2515,75.218,75.204
2.3562,75.211,74.423
2.4609,75.072,74.031
2.5656,74.898,75.064
2.6704,74.841,75.595
2.7751,74.866,75.309
2.8798,74.937,74.74
2.9845,75.02,75.16
3.0892,75.131,75.706
3.194,75.201,74.931
3.2987,75.169,74.435
3.4034,74.98,75.178
3.5081,74.735,75.218
3.6128,74.614,74.638
3.7176,74.669,74.325
3.8223,74.919,75.3
3.927,75.164,75.643
4.0317,75.282,75.213
4.1364,75.266,75.122
4.2412,75.137,74.159
4.3459,75.044,74.554
4.4506,74.997,75.465
4.5553,74.956,75.175
4.66,74.871,75.408
4.7647,74.783,75.225
4.8695,74.805,74.23
4.9742,74.939,74.467
5.0789,75.163,75.765
5.1836,75.253,75.666
5.2883,75.143,74.953
5.3931,74.932,74.254
5.4978,74.751,74.977
5.6025,74.821,75.394
5.7072,75.019,74.842
5.8119,75.172,74.659
5.9167,75.113,75.205
6.0214,74.916,75.252
6.1261,74.836,74.981
6.2308,74.927,74.997


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_394.csv <==
x,qOut,qIn
0.05236,75.445,74.724
0.15708,75.306,74.729
0.2618,75.005,75.94
0.36652,74.76,75.319
0.47124,74.777,73.983
0.57596,74.983,74.984
0.68068,75.122,75.801
0.7854,75.105,75.647
0.89012,74.888,74.116
0.99484,74.746,73.959
1.0996,74.803,75.585
1.2043,74.994,75.796
1.309,75.218,74.847
1.4137,75.244,74.802
1.5184,75.111,74.543
1.6232,74.95,75.299
1.7279,74.902,75.385
1.8326,75.006,74.599
1.9373,75.09,74.572
2.042,75.079,75.021
2.1468,74.922,75.595
2.2515,74.836,74.95
2.3562,74.895,74.705
2.4609,75.021,74.898
2.5656,75.107,74.833
2.6704,75.045,75.171
2.7751,74.955,75.143
2.8798,74.916,75.108
2.9845,74.981,74.84
3.0892,75.03,74.719
3.194,75.03,74.966
3.2987,75.012,75.42
3.4034,75.017,75.264
3.5081,75.012,75.05
3.6128,74.962,75.063
3.7176,74.911,74.364
3.8223,74.92,74.909
3.927,75.023,75.195
4.0317,75.085,74.696
4.1364,75.06,74.775
4.2412,74.927,75.451
4.3459,74.91,75.139
4.4506,75.047,75.254
4.5553,75.216,75.361
4.66,75.275,74.306
4.7647,75.092,74.22
4.8695,74.83,74.987
4.9742,74.646,75.24
5.0789,74.673,75.731
5.1836,74.835,75.65
5.2883,75.025,74.573
5.3931,75.184,74.636
5.4978,75.279,74.974
5.6025,75.262,74.785
5.7072,75.089,74.89
5.8119,74.837,75.524
5.9167,74.603,74.984
6.0214,74.639,74.148
6.1261,74.916,74.674
6.2308,75.25,75.592


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_395.csv <==
x,qOut,qIn
0.05236,75.353,74.692
0.15708,75.08,74.391
0.2618,74.738,74.43
0.36652,74.547,75.517
0.47124,74.702,75.575
0.57596,75.057,74.463
0.68068,75.33,75.033
0.7854,75.409,75.643
0.89012,75.224,74.341
0.99484,75.007,74.643
1.0996,74.873,75.815
1.2043,74.816,75.278
1.309,74.798,74.25
1.4137,74.8,74.77
1.5184,74.905,74.957
1.6232,75.082,75.134
1.7279,75.272,74.732
1.8326,75.254,74.758
1.9373,75.087,75.93
2.042,74.924,75.13
2.1468,74.925,74.373
2.2515,75.039,75.236
2.3562,75.058,75.694
2.4609,74.951,75.295
2.5656,74.737,74.612
2.6704,74.691,74.722
2.7751,74.831,74.753
2.8798,75.041,74.931
2.9845,75.189,75.521
3.0892,75.171,75.073
3.194,75.075,74.771
3.2987,74.997,74.821
3.4034,75.024,74.99
3.5081,75.122,75.315
3.6128,75.158,74.993
3.7176,75.089,74.666
3.8223,74.892,75.135
3.927,74.777,75.183
4.0317,74.839,74.924
4.1364,75.004,74.806
4.2412,75.167,75.205
4.3459,75.135,75.264
4.4506,74.998,75.095
4.5553,74.881,74.646
4.66,74.908,74.799
4.7647,75.016,74.72
4.8695,75.067,75.104
4.9742,75.041,75.3
5.0789,74.95,75.297
5.1836,74.942,75.4
5.2883,75.013,75.21
5.3931,75.102,74.344
5.4978,75.143,73.945
5.6025,75.076,75.321
5.7072,74.937,76.012
5.8119,74.803,75.389
5.9167,74.75,74.537
6.0214,74.879,74.886
6.1261,75.121,75.368
6.2308,75.33,75.319


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_396.csv <==
x,qOut,qIn
0.05236,74.503,75.127
0.15708,74.582,74.694
0.2618,74.949,74.957
0.36652,75.354,75.182
0.47124,75.533,75.367
0.57596,75.295,75.205
0.68068,74.923,74.603
0.7854,74.673,74.605
0.89012,74.768,75.377
0.99484,75.006,74.903
1.0996,75.131,74.267
1.2043,75.109,74.555
1.309,74.958,76.569
1.4137,74.925,75.883
1.5184,75.01,73.857
1.6232,75.121,74.218
1.7279,75.159,75.578
1.8326,75.063,75.176
1.9373,74.908,74.935
2.042,74.774,74.93
2.1468,74.732,74.886
2.2515,74.822,75.143
2.3562,75.006,75.174
2.4609,75.195,74.849
2.5656,75.298,74.743
2.6704,75.205,74.782
2.7751,75.014,74.891
2.8798,74.864,75.363
2.9845,74.888,74.619
3.0892,75.037,74.684
3.194,75.136,76.006
3.2987,75.131,75.509
3.4034,75.006,74.47
3.5081,74.935,75.037
3.6128,74.923,74.812
3.7176,74.92,74.898
3.8223,74.868,75.445
3.927,74.826,74.759
4.0317,74.886,74.834
4.1364,75.026,74.804
4.2412,75.2,75.398
4.3459,75.261,75.426
4.4506,75.195,74.687
4.5553,75.057,74.819
4.66,74.912,74.948
4.7647,74.865,75.224
4.8695,74.919,75.51
4.9742,75.013,75.076
5.0789,75.077,74.203
5.1836,75.041,74.227
5.2883,74.978,74.848
5.3931,74.947,75.44
5.4978,74.996,75.937
5.6025,75.043,75.364
5.7072,75.059,74.502
5.8119,75.073,74.487
5.9167,75.125,75.113
6.0214,75.151,75.173
6.1261,75.014,74.778
6.2308,74.767,75.026


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_397.csv <==
x,qOut,qIn
0.05236,75.17,74.629
0.15708,74.979,74.667
0.2618,74.898,75.385
0.36652,74.934,75.697
0.47124,75.058,74.858
0.57596,75.081,74.589
0.68068,75.015,74.761
0.7854,74.929,74.834
0.89012,74.895,75.808
0.99484,74.918,75.347
1.0996,74.95,74.148
1.2043,74.984,74.503
1.309,75.025,75.783
1.4137,75.102,75.32
1.5184,75.147,74.573
1.6232,75.123,74.431
1.7279,74.997,75.146
1.8326,74.887,75.49
1.9373,74.882,75.164
2.042,74.958,74.673
2.1468,75.065,74.863
2.2515,75.07,74.974
2.3562,75.014,74.935
2.4609,74.962,75.555
2.5656,74.977,74.848
2.6704,75.004,74.33
2.7751,74.99,75.296
2.8798,74.962,75.701
2.9845,74.966,74.857
3.0892,75.034,74.615
3.194,75.062,74.937
3.2987,75.025,74.355
3.4034,74.919,75.028
3.5081,74.915,75.832
3.6128,75.01,75.198
3.7176,75.119,75.428
3.8223,75.142,75.222
3.927,75.101,74.121
4.0317,75.077,74.178
4.1364,75.049,75.056
4.2412,74.971,75.347
4.3459,74.766,74.858
4.4506,74.629,74.98
4.5553,74.686,75.366
4.66,75.031,74.261
4.7647,75.41,74.061
4.8695,75.524,76.019
4.9742,75.328,75.91
5.0789,74.836,74.781
5.1836,74.521,74.73
5.2883,74.569,74.893
5.3931,74.849,75.467
5.4978,75.181,74.78
5.6025,75.221,74.442
5.7072,75.039,75.406
5.8119,74.827,75.351
5.9167,74.784,74.603
6.0214,74.981,74.725
6.1261,75.2,75.155
6.2308,75.301,75.336


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_398.csv <==
x,qOut,qIn
0.05236,74.901,74.758
0.15708,75.092,74.343
0.2618,75.247,75.472
0.36652,75.269,75.076
0.47124,75.081,74.598
0.57596,74.866,74.942
0.68068,74.791,75.21
0.7854,74.852,75.276
0.89012,75.003,75.233
0.99484,75.07,75.365
1.0996,75.076,74.896
1.2043,75.056,74.325
1.309,75.046,74.611
1.4137,74.985,75.533
1.5184,74.881,75.73
1.6232,74.805,74.722
1.7279,74.832,74.327
1.8326,74.998,74.971
1.9373,75.184,75.228
2.042,75.283,75.572
2.1468,75.202,75.659
2.2515,74.982,74.714
2.3562,74.806,74.5
2.4609,74.769,74.587
2.5656,74.944,74.866
2.6704,75.11,75.484
2.7751,75.094,74.801
2.8798,74.949,74.371
2.9845,74.774,75.67
3.0892,74.893,75.471
3.194,75.196,74.618
3.2987,75.44,74.427
3.4034,75.374,75.381
3.5081,74.978,75.617
3.6128,74.63,74.819
3.7176,74.523,74.897
3.8223,74.782,74.926
3.927,75.051,74.831
4.0317,75.156,74.957
4.1364,75.12,74.8
4.2412,75.01,74.864
4.3459,74.963,75.578
4.4506,74.967,75.228
4.5553,75.004,74.173
4.66,75.062,75.298
4.7647,75.126,76.078
4.8695,75.129,74.712
4.9742,75.053,74.114
5.0789,74.897,74.804
5.1836,74.811,75.062
5.2883,74.843,75.618
5.3931,74.941,75.448
5.4978,75.036,74.817
5.6025,75.054,74.632
5.7072,75.044,74.893
5.8119,75.032,75.286
5.9167,75.036,74.848
6.0214,74.983,74.483
6.1261,74.893,75.074
6.2308,74.84,75.674


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_399.csv <==
x,qOut,qIn
0.05236,74.932,75.975
0.15708,74.956,75.362
0.2618,75.018,74.281
0.36652,75.094,74.366
0.47124,75.154,75.332
0.57596,75.08,75.303
0.68068,74.893,74.784
0.7854,74.717,74.866
0.89012,74.687,74.484
0.99484,74.926,74.313
1.0996,75.255,75.712
1.2043,75.476,75.597
1.309,75.402,75.053
1.4137,75.083,75.606
1.5184,74.818,74.664
1.6232,74.737,74.43
1.7279,74.922,75.157
1.8326,75.053,75.073
1.9373,74.999,74.668
2.042,74.851,74.805
2.1468,74.739,75.719
2.2515,74.883,75.38
2.3562,75.144,74.715
2.4609,75.343,74.211
2.5656,75.314,74.722
2.6704,75.08,75.658
2.7751,74.847,75.613
2.8798,74.73,74.6
2.9845,74.809,75.029
3.0892,74.966,75.495
3.194,75.113,74.88
3.2987,75.192,75.106
3.4034,75.157,74.753
3.5081,74.994,74.043
3.6128,74.818,74.79
3.7176,74.742,75.475
3.8223,74.867,75.728
3.927,75.094,74.982
4.0317,75.241,74.287
4.1364,75.255,75.05
4.2412,75.12,75.544
4.3459,75.01,74.529
4.4506,74.937,74.569
4.5553,74.873,75.527
4.66,74.78,75.266
4.7647,74.762,74.537
4.8695,74.896,74.462
4.9742,75.1,75.19
5.0789,75.262,75.292
5.1836,75.189,74.616
5.2883,75.008,74.696
5.3931,74.87,75.183
5.4978,74.916,75.223
5.6025,75.043,75.175
5.7072,75.097,75.152
5.8119,75.059,74.56
5.9167,74.944,74.602
6.0214,74.891,74.961
6.1261,74.893,75.161
6.2308,74.919,75.247


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_400.csv <==
x,qOut,qIn
0.05236,74.977,75.318
0.15708,75.001,74.834
0.2618,75.01,74.457
0.36652,74.991,75.675
0.47124,74.942,75.734
0.57596,74.947,73.927
0.68068,75.014,73.811
0.7854,75.091,74.816
0.89012,75.123,76.287
0.99484,75.055,75.747
1.0996,74.957,73.972
1.2043,74.901,74.465
1.309,74.956,75.245
1.4137,75.096,74.763
1.5184,75.171,75.563
1.6232,75.107,75.697
1.7279,74.848,74.59
1.8326,74.631,74.29
1.9373,74.66,74.961
2.042,74.887,75.212
2.1468,75.218,74.343
2.2515,75.272,74.851
2.3562,75.086,75.785
2.4609,74.876,75.188
2.5656,74.88,75.104
2.6704,75.148,75.171
2.7751,75.338,74.731
2.8798,75.293,74.642
2.9845,74.913,74.687
3.0892,74.609,74.992
3.194,74.586,75.498
3.2987,74.772,75.606
3.4034,75.038,74.712
3.5081,75.185,74.459
3.6128,75.233,75.253
3.7176,75.197,75.231
3.8223,75.079,74.729
3.927,74.881,74.995
4.0317,74.738,75.234
4.1364,74.733,75.191
4.2412,74.928,75.184
4.3459,75.169,74.936
4.4506,75.29,74.47
4.5553,75.254,75.027
4.66,75.054,75.194
4.7647,74.881,74.608
4.8695,74.836,75.086
4.9742,74.903,75.087
5.0789,75.043,75.033
5.1836,75.128,74.903
5.2883,75.134,75.042
5.3931,75.08,75.15
5.4978,74.988,74.854
5.6025,74.915,74.737
5.7072,74.895,75.076
5.8119,74.926,75.308
5.9167,74.998,74.979
6.0214,75.035,75.197
6.1261,75.021,74.887
6.2308,74.989,74.816


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_401.csv <==
x,qOut,qIn
0.05236,75.045,75.183
0.15708,74.954,75.659
0.2618,74.918,74.624
0.36652,74.937,74.298
0.47124,74.995,75.542
0.57596,75.045,75.463
0.68068,75.079,74.674
0.7854,75.078,74.279
0.89012,75.026,75.547
0.99484,74.956,75.656
1.0996,74.933,74.599
1.2043,74.96,74.68
1.309,75.025,74.865
1.4137,75.037,74.961
1.5184,75.008,75.234
1.6232,74.974,75.164
1.7279,74.973,74.212
1.8326,74.99,74.827
1.9373,74.998,76.028
2.042,75.002,75.206
2.1468,75.012,74.664
2.2515,75.029,75.215
2.3562,75.018,74.752
2.4609,74.982,75.126
2.5656,74.932,75.034
2.6704,74.92,74.396
2.7751,74.938,75.356
2.8798,74.97,75.207
2.9845,75.004,74.531
3.0892,75.059,74.978
3.194,75.103,75.179
3.2987,75.102,74.966
3.4034,75.022,74.319
3.5081,74.938,74.914
3.6128,74.935,75.951
3.7176,74.993,76.067
3.8223,75.069,75.051
3.927,75.039,74.348
4.0317,74.955,74.072
4.1364,74.88,74.627
4.2412,74.873,75.505
4.3459,74.86,75.696
4.4506,74.826,75.127
4.5553,74.84,74.658
4.66,74.984,74.916
4.7647,75.282,75.133
4.8695,75.483,75.053
4.9742,75.429,75.084
5.0789,74.991,74.527
5.1836,74.54,74.918
5.2883,74.46,75.681
5.3931,74.731,74.835
5.4978,75.245,74.469
5.6025,75.469,75.452
5.7072,75.336,75.4
5.8119,75.036,74.849
5.9167,74.801,74.896
6.0214,74.85,75.233
6.1261,74.998,74.973
6.2308,75.101,74.669


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_402.csv <==
x,qOut,qIn
0.05236,74.937,75.984
0.15708,75.041,75.593
0.2618,75.159,73.864
0.36652,75.234,74.534
0.47124,75.211,75.645
0.57596,75.058,75.058
0.68068,74.872,74.562
0.7854,74.757,75.055
0.89012,74.804,75.433
0.99484,74.966,74.839
1.0996,75.107,74.52
1.2043,75.161,75.084
1.309,75.087,75.294
1.4137,74.973,74.777
1.5184,74.901,74.765
1.6232,74.9,74.662
1.7279,74.986,75.005
1.8326,75.08,75.216
1.9373,75.112,75.002
2.042,75.075,75.31
2.1468,74.98,75.134
2.2515,74.943,74.433
2.3562,74.971,75.221
2.4609,75.007,75.607
2.5656,74.99,74.557
2.6704,74.888,74.22
2.7751,74.804,75.159
2.8798,74.799,75.492
2.9845,74.923,75.475
3.0892,75.092,75.383
3.194,75.207,74.52
3.2987,75.234,73.845
3.4034,75.158,75.154
3.5081,75.05,76.063
3.6128,74.947,75.293
3.7176,74.872,74.866
3.8223,74.839,74.202
3.927,74.916,74.172
4.0317,75.078,75.411
4.1364,75.21,75.331
4.2412,75.187,75.272
4.3459,74.927,75.45
4.4506,74.696,74.852
4.5553,74.67,75.098
4.66,74.985,75.013
4.7647,75.296,74.184
4.8695,75.289,74.948
4.9742,75.013,75.434
5.0789,74.599,74.823
5.1836,74.567,74.599
5.2883,74.867,75.057
5.3931,75.244,75.53
5.4978,75.431,75.436
5.6025,75.314,75.178
5.7072,75.089,74.511
5.8119,74.897,74.586
5.9167,74.852,75.219
6.0214,74.862,74.991
6.1261,74.873,74.751
6.2308,74.892,74.691


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_403.csv <==
x,qOut,qIn
0.05236,74.966,73.984
0.15708,74.856,74.521
0.2618,74.885,75.424
0.36652,75.029,75.803
0.47124,75.23,74.554
0.57596,75.233,74.682
0.68068,75.091,75.749
0.7854,74.946,75.054
0.89012,74.953,74.211
0.99484,75.042,74.807
1.0996,75.006,75.427
1.2043,74.852,75.364
1.309,74.64,75.008
1.4137,74.71,74.828
1.5184,74.998,75.292
1.6232,75.289,75.435
1.7279,75.365,74.663
1.8326,75.144,74.336
1.9373,74.866,74.856
2.042,74.698,75.42
2.1468,74.77,75.208
2.2515,74.947,74.845
2.3562,75.111,74.943
2.4609,75.218,75.13
2.5656,75.242,74.351
2.6704,75.183,74.56
2.7751,75.05,75.902
2.8798,74.9,75.075
2.9845,74.791,75.147
3.0892,74.812,75.638
3.194,74.938,74.207
3.2987,75.086,74.366
3.4034,75.17,75.867
3.5081,75.084,75.637
3.6128,74.912,74.685
3.7176,74.784,74.303
3.8223,74.828,74.837
3.927,75.021,74.897
4.0317,75.163,75.097
4.1364,75.171,75.207
4.2412,74.988,75.149
4.3459,74.847,75.147
4.4506,74.884,75.227
4.5553,75.042,74.982
4.66,75.235,74.617
4.7647,75.196,74.392
4.8695,74.969,75.252
4.9742,74.726,75.832
5.0789,74.654,74.716
5.1836,74.849,74.301
5.2883,75.119,74.915
5.3931,75.311,75.289
5.4978,75.295,75.232
5.6025,75.129,75.622
5.7072,74.944,74.982
5.8119,74.827,74.578
5.9167,74.843,74.629
6.0214,74.953,75.277
6.1261,75.053,75.818
6.2308,75.076,74.841


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_404.csv <==
x,qOut,qIn
0.05236,75.245,75.443
0.15708,75.08,75.638
0.2618,74.857,74.994
0.36652,74.742,74.632
0.47124,74.874,74.923
0.57596,75.069,74.923
0.68068,75.15,74.825
0.7854,75.113,74.719
0.89012,74.99,75.423
0.99484,74.938,75.193
1.0996,74.958,74.919
1.2043,75.015,74.685
1.309,75.079,74.702
1.4137,75.116,75.736
1.5184,75.077,75.46
1.6232,74.972,74.722
1.7279,74.82,74.836
1.8326,74.792,74.742
1.9373,74.904,75.092
2.042,75.053,75.711
2.1468,75.122,74.606
2.2515,75.024,74.031
2.3562,74.913,74.921
2.4609,74.89,75.293
2.5656,75.032,74.745
2.6704,75.172,75.275
2.7751,75.183,75.782
2.8798,75.089,74.977
2.9845,74.949,74.928
3.0892,74.945,75.018
3.194,75.004,74.543
3.2987,75.019,74.506
3.4034,74.881,75.341
3.5081,74.701,75.287
3.6128,74.692,75.335
3.7176,74.871,75.067
3.8223,75.211,75.078
3.927,75.404,75.105
4.0317,75.339,74.92
4.1364,75.096,74.724
4.2412,74.79,74.556
4.3459,74.666,75.118
4.4506,74.738,75.628
4.5553,74.928,75.406
4.66,75.149,74.417
4.7647,75.291,74.336
4.8695,75.305,75.16
4.9742,75.205,75.395
5.0789,75.014,75.37
5.1836,74.846,75.321
5.2883,74.786,74.602
5.3931,74.84,74.25
5.4978,75.005,75.264
5.6025,75.151,75.672
5.7072,75.162,74.92
5.8119,75.047,74.179
5.9167,74.838,75.547
6.0214,74.793,76.044
6.1261,74.944,74.449
6.2308,75.149,74.054


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_405.csv <==
x,qOut,qIn
0.05236,75.18,74.674
0.15708,75.075,74.565
0.2618,74.914,75.445
0.36652,74.803,75.051
0.47124,74.842,74.838
0.57596,75.026,75.379
0.68068,75.169,74.811
0.7854,75.186,74.236
0.89012,75.019,74.854
0.99484,74.905,75.537
1.0996,74.946,75.366
1.2043,75.066,75.066
1.309,75.155,74.948
1.4137,75.092,74.716
1.5184,74.991,74.707
1.6232,74.914,75.205
1.7279,74.905,75.823
1.8326,74.846,74.978
1.9373,74.781,74.302
2.042,74.79,74.713
2.1468,74.956,74.633
2.2515,75.178,74.72
2.3562,75.252,75.602
2.4609,75.157,75.525
2.5656,74.912,75.083
2.6704,74.842,74.846
2.7751,74.986,74.77
2.8798,75.183,74.745
2.9845,75.246,75.16
3.0892,75.004,74.633
3.194,74.707,74.908
3.2987,74.57,75.743
3.4034,74.773,74.883
3.5081,75.126,74.324
3.6128,75.353,75.356
3.7176,75.364,75.73
3.8223,75.115,74.931
3.927,74.86,74.145
4.0317,74.751,74.425
4.1364,74.788,75.53
4.2412,74.937,75.554
4.3459,75.049,75.21
4.4506,75.107,74.296
4.5553,75.129,74.787
4.66,75.139,75.611
4.7647,75.139,74.563
4.8695,75.081,74.368
4.9742,74.967,75.099
5.0789,74.81,75.614
5.1836,74.751,75.284
5.2883,74.849,74.858
5.3931,75.036,74.464
5.4978,75.222,74.779
5.6025,75.212,75.211
5.7072,75.045,75.239
5.8119,74.851,75.446
5.9167,74.769,74.63
6.0214,74.863,74.287
6.1261,75.024,75.275
6.2308,75.156,75.799


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_406.csv <==
x,qOut,qIn
0.05236,74.925,75.557
0.15708,75.028,76.013
0.2618,74.993,74.889
0.36652,74.89,74.571
0.47124,74.832,74.994
0.57596,75.016,74.927
0.68068,75.228,75.22
0.7854,75.282,74.788
0.89012,75.015,74.518
0.99484,74.68,75.283
1.0996,74.599,75.377
1.2043,74.783,74.685
1.309,75.174,75.132
1.4137,75.372,75.516
1.5184,75.304,74.715
1.6232,75.085,74.835
1.7279,74.863,75.609
1.8326,74.815,74.835
1.9373,74.864,74.522
2.042,74.931,74.452
2.1468,74.947,75.059
2.2515,74.964,75.734
2.3562,75.005,75.113
2.4609,75.051,74.637
2.5656,75.078,75.005
2.6704,75.096,75.321
2.7751,75.116,75.347
2.8798,75.105,74.53
2.9845,75.017,74.758
3.0892,74.84,75.348
3.194,74.725,75.39
3.2987,74.748,75.176
3.4034,74.961,74.628
3.5081,75.171,74.398
3.6128,75.243,74.963
3.7176,75.184,75.148
3.8223,75.035,74.87
3.927,74.946,74.56
4.0317,74.931,75.614
4.1364,74.966,76.053
4.2412,75.027,74.169
4.3459,75.099,74.027
4.4506,75.118,75.417
4.5553,75.048,75.616
4.66,74.862,75.234
4.7647,74.711,75.468
4.8695,74.731,74.553
4.9742,74.899,74.394
5.0789,75.158,75.113
5.1836,75.275,75.415
5.2883,75.201,75.214
5.3931,75.02,74.385
5.4978,74.835,74.709
5.6025,74.836,75.318
5.7072,74.99,75.257
5.8119,75.169,75.182
5.9167,75.238,75.299
6.0214,75.098,74.939
6.1261,74.915,74.278
6.2308,74.821,74.255


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_407.csv <==
x,qOut,qIn
0.05236,75.036,75.128
0.15708,75.068,74.697
0.2618,75.04,74.273
0.36652,74.94,74.927
0.47124,74.771,75.503
0.57596,74.716,75.396
0.68068,74.84,75.143
0.7854,75.064,74.424
0.89012,75.289,74.377
0.99484,75.32,75.682
1.0996,75.161,75.892
1.2043,74.918,74.478
1.309,74.71,74.303
1.4137,74.699,75.446
1.5184,74.858,75.304
1.6232,75.075,74.857
1.7279,75.229,75.231
1.8326,75.171,75.051
1.9373,74.994,74.669
2.042,74.844,74.561
2.1468,74.869,75.338
2.2515,75.015,75.717
2.3562,75.08,75.078
2.4609,75.031,74.94
2.5656,74.875,74.375
2.6704,74.888,74.4
2.7751,75.036,75.537
2.8798,75.165,75.285
2.9845,75.105,75.086
3.0892,74.89,75.531
3.194,74.797,74.632
3.2987,74.892,75.025
3.4034,75.19,75.201
3.5081,75.317,74.688
3.6128,75.179,74.519
3.7176,74.916,74.755
3.8223,74.706,75.849
3.927,74.776,75.626
4.0317,74.989,74.488
4.1364,75.19,74.462
4.2412,75.24,75.168
4.3459,75.16,74.801
4.4506,75.04,74.484
4.5553,74.931,74.875
4.66,74.865,75.412
4.7647,74.847,75.666
4.8695,74.917,74.913
4.9742,75.05,74.389
5.0789,75.211,75.461
5.1836,75.216,75.443
5.2883,75.035,74.703
5.3931,74.79,74.865
5.4978,74.627,75.135
5.6025,74.709,74.306
5.7072,74.918,74.577
5.8119,75.126,75.336
5.9167,75.214,75.33
6.0214,75.179,75.127
6.1261,75.101,75.065
6.2308,75.035,75.069


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_408.csv <==
x,qOut,qIn
0.05236,74.957,74.489
0.15708,75.156,75.269
0.2618,75.217,75.655
0.36652,75.179,74.823
0.47124,75.1,74.297
0.57596,75.036,74.506
0.68068,74.974,75.328
0.7854,74.925,75.541
0.89012,74.901,74.943
0.99484,74.941,74.987
1.0996,75.017,75.371
1.2043,75.086,75.211
1.309,75.107,74.939
1.4137,75.05,74.598
1.5184,74.934,74.704
1.6232,74.81,74.802
1.7279,74.734,75.602
1.8326,74.802,75.092
1.9373,74.989,74.442
2.042,75.2,74.993
2.1468,75.333,75.033
2.2515,75.285,75.377
2.3562,75.121,75.272
2.4609,74.938,74.285
2.5656,74.827,75.207
2.6704,74.816,75.784
2.7751,74.87,74.84
2.8798,74.949,74.404
2.9845,75.016,74.774
3.0892,75.027,75.164
3.194,75.004,75.394
3.2987,74.99,75.16
3.4034,75.026,75.323
3.5081,75.077,75.12
3.6128,75.082,74.278
3.7176,75.041,74.462
3.8223,74.974,75.626
3.927,74.936,75.887
4.0317,74.91,75.022
4.1364,74.907,74.059
4.2412,74.941,74.571
4.3459,75.079,75.345
4.4506,75.212,75.165
4.5553,75.231,75.009
4.66,75.034,75.625
4.7647,74.799,75.15
4.8695,74.777,74.204
4.9742,74.951,74.333
5.0789,75.251,75.463
5.1836,75.257,75.137
5.2883,74.987,74.778
5.3931,74.681,75.22
5.4978,74.608,75.104
5.6025,74.905,74.921
5.7072,75.248,75.287
5.8119,75.407,75.058
5.9167,75.192,74.347
6.0214,74.835,75.06
6.1261,74.647,75.617
6.2308,74.688,74.944


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_409.csv <==
x,qOut,qIn
0.05236,75.01,75.642
0.15708,74.774,74.701
0.2618,74.662,74.654
0.36652,74.703,74.806
0.47124,74.893,75.502
0.57596,75.096,75.1
0.68068,75.217,74.08
0.7854,75.224,75.07
0.89012,75.099,75.943
0.99484,74.971,75.088
1.0996,74.948,74.722
1.2043,75.015,74.511
1.309,75.128,74.78
1.4137,75.102,75.501
1.5184,74.961,75.383
1.6232,74.817,75.02
1.7279,74.785,74.502
1.8326,74.92,74.789
1.9373,75.109,74.833
2.042,75.248,74.78
2.1468,75.247,75.79
2.2515,75.082,75.597
2.3562,74.888,74.532
2.4609,74.789,74.374
2.5656,74.901,75.002
2.6704,75.107,75.185
2.7751,75.17,75.491
2.8798,75.05,74.819
2.9845,74.756,74.406
3.0892,74.674,75.257
3.194,74.864,75.731
3.2987,75.149,75.251
3.4034,75.318,74.755
3.5081,75.18,74.978
3.6128,74.95,74.621
3.7176,74.806,74.449
3.8223,74.896,75.322
3.927,75.036,75.313
4.0317,75.071,74.997
4.1364,75.027,74.958
4.2412,74.97,75.118
4.3459,75.068,75.107
4.4506,75.187,75.104
4.5553,75.197,74.537
4.66,74.982,74.75
4.7647,74.725,75.693
4.8695,74.658,75.361
4.9742,74.79,74.994
5.0789,75.072,74.709
5.1836,75.227,75
5.2883,75.221,75.293
5.3931,75.119,74.339
5.4978,74.998,74.606
5.6025,74.911,75.711
5.7072,74.865,75.023
5.8119,74.884,74.926
5.9167,74.989,75.563
6.0214,75.156,75.032
6.1261,75.255,74.163
6.2308,75.221,75.178


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_410.csv <==
x,qOut,qIn
0.05236,75.321,75.568
0.15708,75.093,75.17
0.2618,74.864,74.957
0.36652,74.76,74.388
0.47124,74.868,75.049
0.57596,74.977,75.706
0.68068,74.973,75.019
0.7854,74.897,74.568
0.89012,74.815,74.91
0.99484,74.894,75.038
1.0996,75.085,75.058
1.2043,75.267,75.161
1.309,75.318,75.006
1.4137,75.16,75.031
1.5184,74.948,74.593
1.6232,74.819,74.599
1.7279,74.898,75.032
1.8326,75.047,75.378
1.9373,75.094,75.733
2.042,75.035,75.116
2.1468,74.909,73.692
2.2515,74.931,74.982
2.3562,75.032,76.161
2.4609,75.092,74.508
2.5656,74.985,74.236
2.6704,74.804,75.552
2.7751,74.76,75.687
2.8798,74.882,75.195
2.9845,75.153,75.204
3.0892,75.283,74.929
3.194,75.199,74.419
3.2987,74.992,74.67
3.4034,74.789,75.203
3.5081,74.752,75.261
3.6128,74.815,75.044
3.7176,74.917,74.909
3.8223,75.002,75.177
3.927,75.134,75.122
4.0317,75.263,74.624
4.1364,75.294,74.527
4.2412,75.123,75.236
4.3459,74.83,75.454
4.4506,74.68,75.355
4.5553,74.745,74.801
4.66,75.043,74.475
4.7647,75.243,74.765
4.8695,75.229,75.077
4.9742,75.069,75.685
5.0789,74.864,75.068
5.1836,74.794,74.995
5.2883,74.859,74.909
5.3931,74.999,74.816
5.4978,75.155,74.927
5.6025,75.196,74.795
5.7072,75.072,74.973
5.8119,74.874,75.145
5.9167,74.717,74.839
6.0214,74.824,74.669
6.1261,75.086,74.767
6.2308,75.314,75.411


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_411.csv <==
x,qOut,qIn
0.05236,75.18,75.046
0.15708,74.889,74.907
0.2618,74.712,75.23
0.36652,74.762,74.754
0.47124,75.091,75.196
0.57596,75.327,75.509
0.68068,75.297,74.768
0.7854,75.072,74.612
0.89012,74.767,75.426
0.99484,74.692,75.158
1.0996,74.829,74.312
1.2043,75.043,74.478
1.309,75.186,75.305
1.4137,75.153,75.601
1.5184,75.043,75.025
1.6232,74.952,74.734
1.7279,74.97,75.478
1.8326,75.055,75.377
1.9373,75.089,74.545
2.042,75.038,74.378
2.1468,74.887,75.127
2.2515,74.771,75.518
2.3562,74.77,75.246
2.4609,74.877,74.776
2.5656,75.067,74.923
2.6704,75.229,74.89
2.7751,75.283,74.625
2.8798,75.218,75.005
2.9845,75.034,74.977
3.0892,74.864,74.289
3.194,74.813,75.231
3.2987,74.882,76.28
3.4034,75.051,75.095
3.5081,75.172,74.134
3.6128,75.164,74.68
3.7176,75.045,75.165
3.8223,74.851,75.291
3.927,74.74,75.358
4.0317,74.752,74.457
4.1364,74.857,74.327
4.2412,75.01,75.506
4.3459,75.16,75.415
4.4506,75.26,74.907
4.5553,75.262,75.047
4.66,75.118,74.646
4.7647,74.907,74.096
4.8695,74.799,75.237
4.9742,74.823,75.785
5.0789,74.972,75.49
5.1836,75.014,74.709
5.2883,74.969,74.012
5.3931,74.934,75.214
5.4978,75.021,75.075
5.6025,75.138,74.589
5.7072,75.104,75.444
5.8119,74.948,75.64
5.9167,74.748,74.817
6.0214,74.824,74.14
6.1261,75.065,74.713
6.2308,75.257,75.51


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_412.csv <==
x,qOut,qIn
0.05236,74.945,74.438
0.15708,74.996,75.191
0.2618,75.056,75.456
0.36652,75.072,75.387
0.47124,74.98,74.711
0.57596,74.877,74.826
0.68068,74.923,75.247
0.7854,75.086,74.884
0.89012,75.295,74.571
0.99484,75.217,75.388
1.0996,74.924,75.661
1.2043,74.655,75.058
1.309,74.664,74.147
1.4137,74.981,74.524
1.5184,75.269,75.587
1.6232,75.355,75.714
1.7279,75.111,74.956
1.8326,74.842,74.712
1.9373,74.777,74.613
2.042,74.896,74.936
2.1468,75.132,75.148
2.2515,75.196,74.552
2.3562,75.079,74.983
2.4609,74.899,75.301
2.5656,74.794,75.188
2.6704,74.905,75.133
2.7751,75.101,75.184
2.8798,75.233,74.865
2.9845,75.158,74.584
3.0892,74.928,74.974
3.194,74.758,75.337
3.2987,74.735,75.39
3.4034,74.899,74.843
3.5081,75.047,75.078
3.6128,75.121,75.485
3.7176,75.142,74.641
3.8223,75.146,74.599
3.927,75.109,75.714
4.0317,75,74.414
4.1364,74.881,73.879
4.2412,74.834,75.73
4.3459,74.963,75.88
4.4506,75.151,75.233
4.5553,75.28,74.552
4.66,75.244,74.773
4.7647,75.086,75.442
4.8695,74.907,75.155
4.9742,74.762,74.709
5.0789,74.691,74.496
5.1836,74.699,75.123
5.2883,74.813,75.294
5.3931,75.001,75.023
5.4978,75.222,75.252
5.6025,75.321,75.056
5.7072,75.252,74.296
5.8119,75.084,74.761
5.9167,74.91,75.901
6.0214,74.862,75.501
6.1261,74.885,74.801
6.2308,74.928,74.382


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_413.csv <==
x,qOut,qIn
0.05236,74.827,75.069
0.15708,74.867,75.289
0.2618,75.076,74.843
0.36652,75.31,75.018
0.47124,75.397,75.162
0.57596,75.147,74.621
0.68068,74.819,75.319
0.7854,74.642,75.467
0.89012,74.815,74.502
0.99484,75.08,74.521
1.0996,75.155,75.238
1.2043,75.049,75.384
1.309,74.834,74.987
1.4137,74.848,74.885
1.5184,75.021,74.993
1.6232,75.194,75.323
1.7279,75.207,74.528
1.8326,75.088,74.377
1.9373,74.974,75.301
2.042,74.909,75.112
2.1468,74.909,75.096
2.2515,74.927,75.063
2.3562,74.986,74.967
2.4609,75.067,74.626
2.5656,75.139,75.072
2.6704,75.096,75.527
2.7751,74.972,75.296
2.8798,74.849,75.08
2.9845,74.814,75.19
3.0892,74.883,74.741
3.194,74.981,74.481
3.2987,75.048,74.73
3.4034,75.036,75.17
3.5081,74.955,75.302
3.6128,74.893,75.216
3.7176,74.914,75.161
3.8223,75.072,75.133
3.927,75.268,75.029
4.0317,75.332,74.189
4.1364,75.22,74.345
4.2412,74.916,76.112
4.3459,74.682,75.396
4.4506,74.669,74.43
4.5553,74.843,75.071
4.66,75.133,74.962
4.7647,75.311,74.532
4.8695,75.29,74.926
4.9742,75.108,75.325
5.0789,74.828,74.982
5.1836,74.688,74.543
5.2883,74.764,74.506
5.3931,74.974,75.303
5.4978,75.211,76.346
5.6025,75.256,75.653
5.7072,75.128,73.988
5.8119,74.946,73.709
5.9167,74.846,75.586
6.0214,74.889,75.853
6.1261,74.932,74.789
6.2308,74.922,74.261


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_414.csv <==
x,qOut,qIn
0.05236,75.02,74.558
0.15708,74.716,74.738
0.2618,74.715,75.371
0.36652,74.918,75.295
0.47124,75.157,74.424
0.57596,75.118,74.58
0.68068,74.95,75.416
0.7854,74.823,75.458
0.89012,74.891,75.561
0.99484,75.05,75.019
1.0996,75.148,74.424
1.2043,75.151,74.588
1.309,75.056,74.75
1.4137,74.961,74.78
1.5184,74.892,75.367
1.6232,74.865,75.363
1.7279,74.896,75.074
1.8326,75.023,75.54
1.9373,75.192,75.073
2.042,75.3,74.413
2.1468,75.239,74.584
2.2515,74.965,75.158
2.3562,74.687,75.441
2.4609,74.568,74.995
2.5656,74.74,74.561
2.6704,75.045,75.013
2.7751,75.277,75.245
2.8798,75.358,74.878
2.9845,75.241,75.181
3.0892,75.041,75.398
3.194,74.868,75.03
3.2987,74.786,74.958
3.4034,74.844,74.818
3.5081,74.973,74.938
3.6128,75.056,75.312
3.7176,75.053,74.758
3.8223,74.944,74.946
3.927,74.892,75.488
4.0317,74.958,74.682
4.1364,75.085,74.177
4.2412,75.197,75.905
4.3459,75.173,76.627
4.4506,75.078,74.382
4.5553,74.987,73.53
4.66,74.969,74.823
4.7647,74.992,75.248
4.8695,74.982,75.724
4.9742,74.93,75.745
5.0789,74.844,74.402
5.1836,74.85,74.472
5.2883,74.982,74.939
5.3931,75.156,75.347
5.4978,75.276,74.788
5.6025,75.136,74.605
5.7072,74.859,75.451
5.8119,74.66,75.147
5.9167,74.759,74.404
6.0214,75.12,74.956
6.1261,75.385,75.551
6.2308,75.388,75.385


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_415.csv <==
x,qOut,qIn
0.05236,74.942,75.294
0.15708,74.825,74.299
0.2618,74.808,74.804
0.36652,74.911,75.664
0.47124,75.129,75.198
0.57596,75.237,74.718
0.68068,75.175,74.591
0.7854,75.029,74.598
0.89012,74.912,74.747
0.99484,74.941,74.92
1.0996,75.014,75.785
1.2043,75.059,75.504
1.309,75.023,74.692
1.4137,75.01,75.173
1.5184,75.048,75.348
1.6232,75.078,74.412
1.7279,75.03,74.17
1.8326,74.844,75.261
1.9373,74.68,75.713
2.042,74.656,75.396
2.1468,74.87,75.107
2.2515,75.188,74.524
2.3562,75.4,74.674
2.4609,75.411,75.028
2.5656,75.163,75.458
2.6704,74.837,75.447
2.7751,74.631,74.509
2.8798,74.619,74.23
2.9845,74.837,75.287
3.0892,75.133,75.159
3.194,75.324,75.011
3.2987,75.327,75.307
3.4034,75.081,75.03
3.5081,74.837,74.743
3.6128,74.801,75.086
3.7176,74.932,75.034
3.8223,75.134,74.666
3.927,75.091,74.883
4.0317,74.903,75.313
4.1364,74.757,75.237
4.2412,74.84,74.455
4.3459,75.089,74.826
4.4506,75.259,75.486
4.5553,75.266,75.448
4.66,75.073,74.688
4.7647,74.907,74.22
4.8695,74.855,75.257
4.9742,74.89,76.089
5.0789,74.962,74.581
5.1836,74.987,73.899
5.2883,74.987,75.109
5.3931,74.986,75.488
5.4978,75.005,74.824
5.6025,75.036,75.277
5.7072,75.052,75.159
5.8119,75.047,75.106
5.9167,75.021,74.93
6.0214,75.021,74.813
6.1261,75.036,74.823
6.2308,75.025,75.303


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_416.csv <==
x,qOut,qIn
0.05236,75.103,74.814
0.15708,74.865,74.529
0.2618,74.781,75.216
0.36652,74.865,75.164
0.47124,75.078,74.789
0.57596,75.098,75.176
0.68068,74.963,74.905
0.7854,74.832,74.559
0.89012,74.877,75.308
0.99484,75.096,75.557
1.0996,75.252,75.01
1.2043,75.25,74.461
1.309,75.037,74.669
1.4137,74.87,75.635
1.5184,74.847,75.331
1.6232,74.913,74.425
1.7279,74.98,75.107
1.8326,74.964,75.634
1.9373,74.955,74.857
2.042,74.987,74.897
2.1468,75.075,74.895
2.2515,75.081,74.665
2.3562,74.997,75.544
2.4609,74.901,75.52
2.5656,74.884,73.809
2.6704,74.981,74.068
2.7751,75.078,75.965
2.8798,75.115,76.056
2.9845,75.054,74.815
3.0892,75.009,74.679
3.194,75.033,74.748
3.2987,75.089,74.962
3.4034,75.129,74.734
3.5081,75.055,74.679
3.6128,74.908,75.359
3.7176,74.779,75.974
3.8223,74.76,75.192
3.927,74.929,74.746
4.0317,75.165,74.763
4.1364,75.313,74.756
4.2412,75.224,74.287
4.3459,74.912,75.109
4.4506,74.656,75.898
4.5553,74.612,74.861
4.66,74.882,74.364
4.7647,75.226,75.124
4.8695,75.434,75.641
4.9742,75.438,75.353
5.0789,75.199,75.056
5.1836,74.874,75.23
5.2883,74.662,74.259
5.3931,74.643,74.611
5.4978,74.862,75.466
5.6025,75.072,75.129
5.7072,75.121,74.969
5.8119,75.047,74.526
5.9167,74.933,74.825
6.0214,75.01,75.363
6.1261,75.166,75.323
6.2308,75.247,75.273


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_417.csv <==
x,qOut,qIn
0.05236,74.978,74.786
0.15708,75,74.669
0.2618,75.107,74.605
0.36652,75.13,75.238
0.47124,74.909,75.229
0.57596,74.66,74.83
0.68068,74.676,75.004
0.7854,74.939,75.026
0.89012,75.368,74.978
0.99484,75.522,74.752
1.0996,75.325,74.922
1.2043,74.955,75.362
1.309,74.635,75.279
1.4137,74.662,75.193
1.5184,74.893,74.852
1.6232,75.135,74.768
1.7279,75.207,74.902
1.8326,75.104,74.863
1.9373,74.957,74.764
2.042,74.856,75.074
2.1468,74.87,75.047
2.2515,74.968,74.988
2.3562,75.098,75.046
2.4609,75.199,74.702
2.5656,75.218,74.804
2.6704,75.11,75.136
2.7751,74.94,75.663
2.8798,74.796,75.451
2.9845,74.766,74.612
3.0892,74.86,74.987
3.194,74.984,74.91
3.2987,75.065,75.403
3.4034,75.044,74.57
3.5081,74.951,73.876
3.6128,74.879,75.372
3.7176,74.885,75.974
3.8223,75.01,74.568
3.927,75.174,74.633
4.0317,75.259,75.056
4.1364,75.229,75.036
4.2412,75.07,76.03
4.3459,74.927,75.579
4.4506,74.869,73.593
4.5553,74.878,73.817
4.66,74.921,75.846
4.7647,74.94,75.449
4.8695,74.953,74.827
4.9742,74.973,74.858
5.0789,75.002,75.232
5.1836,75.05,75.019
5.2883,75.109,74.79
5.3931,75.134,75.406
5.4978,75.068,75.384
5.6025,74.862,74.401
5.7072,74.694,74.087
5.8119,74.687,74.916
5.9167,74.942,75.71
6.0214,75.213,75.608
6.1261,75.279,75.125
6.2308,75.171,74.93


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_418.csv <==
x,qOut,qIn
0.05236,74.93,74.687
0.15708,74.991,74.363
0.2618,75.044,75.033
0.36652,75.038,75.592
0.47124,74.931,75.152
0.57596,74.82,74.494
0.68068,74.805,74.533
0.7854,74.888,75.288
0.89012,75.045,75.429
0.99484,75.148,75.279
1.0996,75.162,74.701
1.2043,75.113,74.402
1.309,75.036,74.717
1.4137,74.998,75.23
1.5184,74.99,75.908
1.6232,74.987,74.701
1.7279,74.96,74.266
1.8326,74.94,75.42
1.9373,74.977,75.324
2.042,75.047,75.357
2.1468,75.114,75.283
2.2515,75.046,74.611
2.3562,74.911,74.548
2.4609,74.821,74.849
2.5656,74.895,74.684
2.6704,75.04,74.875
2.7751,75.071,75.884
2.8798,74.993,75.48
2.9845,74.858,73.93
3.0892,74.964,74.584
3.194,75.199,75.705
3.2987,75.35,75.307
3.4034,75.191,74.854
3.5081,74.814,75.599
3.6128,74.602,75.247
3.7176,74.666,74.656
3.8223,75.04,74.413
3.927,75.278,74.479
4.0317,75.228,75.105
4.1364,75,75.273
4.2412,74.751,75.418
4.3459,74.774,75.538
4.4506,74.998,74.75
4.5553,75.253,74.815
4.66,75.367,75.166
4.7647,75.217,74.771
4.8695,74.923,74.908
4.9742,74.657,75.181
5.0789,74.583,74.64
5.1836,74.746,74.757
5.2883,75.011,75.251
5.3931,75.248,75.237
5.4978,75.341,75.039
5.6025,75.257,74.464
5.7072,75.093,74.63
5.8119,74.947,75.36
5.9167,74.907,74.946
6.0214,74.928,74.234
6.1261,74.936,75.37
6.2308,74.932,76.036


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_419.csv <==
x,qOut,qIn
0.05236,74.959,74.488
0.15708,75.154,74.036
0.2618,75.267,75.391
0.36652,75.228,75.53
0.47124,74.998,74.543
0.57596,74.812,74.955
0.68068,74.791,75.24
0.7854,74.901,74.994
0.89012,75.072,74.829
0.99484,75.17,74.742
1.0996,75.185,75.134
1.2043,75.126,75.409
1.309,75.004,75.594
1.4137,74.881,75.138
1.5184,74.849,74.177
1.6232,74.908,74.484
1.7279,75.037,75.062
1.8326,75.064,74.915
1.9373,74.982,75.449
2.042,74.885,75.667
2.1468,74.877,74.741
2.2515,75.031,74.055
2.3562,75.21,74.606
2.4609,75.29,75.584
2.5656,75.157,75.104
2.6704,74.872,74.862
2.7751,74.671,75.181
2.8798,74.673,75.158
2.9845,74.962,75.015
3.0892,75.273,75.163
3.194,75.344,74.985
3.2987,75.165,75.014
3.4034,74.78,73.93
3.5081,74.615,74.203
3.6128,74.744,75.911
3.7176,75.015,75.671
3.8223,75.242,74.938
3.927,75.246,74.931
4.0317,75.149,75.214
4.1364,75.05,75.089
4.2412,75.035,74.917
4.3459,74.978,75.167
4.4506,74.832,74.947
4.5553,74.686,74.546
4.66,74.653,75.1
4.7647,74.861,75.473
4.8695,75.142,74.937
4.9742,75.337,74.296
5.0789,75.303,74.557
5.1836,75.125,75.462
5.2883,74.978,76.056
5.3931,74.921,74.878
5.4978,74.972,74.559
5.6025,74.991,75.437
5.7072,74.973,74.95
5.8119,74.943,74.7
5.9167,74.932,74.882
6.0214,74.9,74.602
6.1261,74.854,75.442
6.2308,74.852,75.991


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_420.csv <==
x,qOut,qIn
0.05236,75.279,75.104
0.15708,75.179,74.759
0.2618,74.954,74.505
0.36652,74.783,75.34
0.47124,74.839,75.371
0.57596,75.063,74.759
0.68068,75.205,74.815
0.7854,75.189,74.738
0.89012,74.99,75.188
0.99484,74.894,75.585
1.0996,74.943,74.857
1.2043,75.04,74.461
1.309,75.061,74.848
1.4137,74.989,75.022
1.5184,74.962,74.613
1.6232,74.997,74.856
1.7279,75.079,75.917
1.8326,75.041,75.79
1.9373,74.953,74.986
2.042,74.906,74.777
2.1468,74.989,74.158
2.2515,75.065,74.371
2.3562,74.987,75.513
2.4609,74.81,75.187
2.5656,74.626,75.128
2.6704,74.708,74.946
2.7751,75.007,74.897
2.8798,75.345,75.487
2.9845,75.546,74.8
3.0892,75.422,74.477
3.194,75.071,75.113
3.2987,74.708,75.241
3.4034,74.554,74.854
3.5081,74.717,74.961
3.6128,74.987,75.022
3.7176,75.194,75.239
3.8223,75.194,75.288
3.927,75.085,74.67
4.0317,75.004,74.471
4.1364,74.976,75.253
4.2412,74.998,75.317
4.3459,74.964,74.87
4.4506,74.919,74.561
4.5553,74.913,75.442
4.66,74.991,75.409
4.7647,75.089,74.019
4.8695,75.124,74.176
4.9742,75.085,75.63
5.0789,74.976,75.694
5.1836,74.892,74.677
5.2883,74.886,74.982
5.3931,74.954,75.03
5.4978,75.08,74.305
5.6025,75.153,75.128
5.7072,75.104,75.882
5.8119,74.967,75.171
5.9167,74.793,74.454
6.0214,74.772,75.004
6.1261,74.922,75.176
6.2308,75.133,75.231


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_421.csv <==
x,qOut,qIn
0.05236,74.708,75.45
0.15708,74.683,75.037
0.2618,74.86,74.544
0.36652,75.055,74.633
0.47124,75.079,75.104
0.57596,74.971,75.627
0.68068,74.931,75.193
0.7854,74.998,74.346
0.89012,75.171,74.53
0.99484,75.236,75.05
1.0996,75.167,75.477
1.2043,75.033,75.35
1.309,74.914,75.232
1.4137,74.874,74.848
1.5184,74.902,74.72
1.6232,74.973,75.204
1.7279,75.063,74.313
1.8326,75.069,74.604
1.9373,74.957,75.815
2.042,74.818,75.901
2.1468,74.764,74.157
2.2515,74.955,74.259
2.3562,75.223,75.607
2.4609,75.379,75.646
2.5656,75.244,74.148
2.6704,74.927,74.584
2.7751,74.717,75.857
2.8798,74.713,75.653
2.9845,74.955,74.918
3.0892,75.168,74.968
3.194,75.229,74.662
3.2987,75.154,74.658
3.4034,74.983,74.769
3.5081,74.865,75.039
3.6128,74.844,75.166
3.7176,74.907,75.527
3.8223,75.026,74.903
3.927,75.151,74.293
4.0317,75.233,75.11
4.1364,75.227,75.374
4.2412,75.087,75.138
4.3459,74.844,75.211
4.4506,74.673,74.548
4.5553,74.669,74.382
4.66,74.897,75.234
4.7647,75.15,75.498
4.8695,75.247,75.494
4.9742,75.182,75.275
5.0789,74.988,73.991
5.1836,74.909,74.269
5.2883,74.956,75.654
5.3931,75.032,75.2
5.4978,75.028,74.944
5.6025,74.898,75.149
5.7072,74.818,74.537
5.8119,74.872,75.036
5.9167,75.119,75.494
6.0214,75.308,75.136
6.1261,75.253,74.752
6.2308,75.014,74.954


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_422.csv <==
x,qOut,qIn
0.05236,74.978,74.613
0.15708,74.999,75.348
0.2618,74.969,76.369
0.36652,74.95,75.339
0.47124,75.008,74.092
0.57596,75.145,74.841
0.68068,75.214,75.096
0.7854,75.147,74.992
0.89012,74.897,74.91
0.99484,74.675,75.049
1.0996,74.664,75.164
1.2043,74.856,75.511
1.309,75.207,74.363
1.4137,75.441,73.935
1.5184,75.413,75.284
1.6232,75.167,75.752
1.7279,74.788,75.112
1.8326,74.627,74.994
1.9373,74.747,74.733
2.042,75.006,74.701
2.1468,75.235,75.251
2.2515,75.219,75.648
2.3562,75.037,75.13
2.4609,74.832,74.477
2.5656,74.743,74.309
2.6704,74.835,74.949
2.7751,75.005,75.712
2.8798,75.144,75.215
2.9845,75.149,74.907
3.0892,75.026,75.159
3.194,74.934,74.839
3.2987,74.941,75.508
3.4034,75.093,75.011
3.5081,75.145,74.381
3.6128,75.014,74.982
3.7176,74.819,74.854
3.8223,74.721,74.781
3.927,74.892,75.431
4.0317,75.124,75.117
4.1364,75.262,74.709
4.2412,75.182,74.72
4.3459,75.073,75.097
4.4506,75.052,75.49
4.5553,75.071,74.906
4.66,75.046,75.186
4.7647,74.885,75.802
4.8695,74.76,74.549
4.9742,74.757,74.207
5.0789,74.936,75.311
5.1836,75.07,75.604
5.2883,75.063,74.884
5.3931,74.979,74.09
5.4978,74.913,75.334
5.6025,75.001,75.737
5.7072,75.131,75.019
5.8119,75.202,74.692
5.9167,75.123,75.257
6.0214,74.978,74.942
6.1261,74.896,74.528
6.2308,74.898,74.745


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_423.csv <==
x,qOut,qIn
0.05236,75.014,75.012
0.15708,75.104,75.443
0.2618,75.13,74.925
0.36652,75.045,74.745
0.47124,74.826,75.271
0.57596,74.731,75.531
0.68068,74.85,75.169
0.7854,75.066,74.518
0.89012,75.227,74.282
0.99484,75.14,75.131
1.0996,74.957,75.316
1.2043,74.828,75.027
1.309,74.881,74.797
1.4137,75.026,75.013
1.5184,75.147,75.512
1.6232,75.204,75.25
1.7279,75.18,75.043
1.8326,75.073,74.776
1.9373,74.905,74.601
2.042,74.756,74.855
2.1468,74.713,74.28
2.2515,74.837,74.711
2.3562,75.012,76.419
2.4609,75.15,75.9
2.5656,75.173,73.796
2.6704,75.168,74.365
2.7751,75.165,75.529
2.8798,75.12,75.357
2.9845,74.971,74.856
3.0892,74.726,75.349
3.194,74.599,75.319
3.2987,74.677,74.473
3.4034,75.01,75.118
3.5081,75.31,75.588
3.6128,75.354,74.82
3.7176,75.165,75.084
3.8223,74.816,75.178
3.927,74.698,74.883
4.0317,74.854,74.632
4.1364,75.118,74.474
4.2412,75.297,75.486
4.3459,75.2,75.574
4.4506,75,74.588
4.5553,74.864,74.395
4.66,74.945,75.334
4.7647,75.127,75.799
4.8695,75.217,74.954
4.9742,75.166,74.333
5.0789,74.966,74.812
5.1836,74.819,75.643
5.2883,74.801,75.378
5.3931,74.878,74.852
5.4978,74.995,74.862
5.6025,75.045,74.453
5.7072,75.044,74.68
5.8119,75.028,75.516
5.9167,75.034,75.059
6.0214,75.035,74.728
6.1261,75.011,75.264
6.2308,74.99,74.746


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_424.csv <==
x,qOut,qIn
0.05236,74.873,74.617
0.15708,74.685,74.939
0.2618,74.787,75.087
0.36652,75.037,74.834
0.47124,75.257,75.068
0.57596,75.223,75.372
0.68068,75.056,74.736
0.7854,74.902,74.588
0.89012,74.896,75.333
0.99484,74.976,75.451
1.0996,75.019,75.216
1.2043,75.002,74.499
1.309,74.93,74.385
1.4137,74.91,75.312
1.5184,74.933,75.217
1.6232,74.966,74.676
1.7279,74.973,75.476
1.8326,74.972,74.897
1.9373,75.008,74.356
2.042,75.07,75.44
2.1468,75.14,75.789
2.2515,75.094,75.008
2.3562,74.944,74.359
2.4609,74.79,74.604
2.5656,74.747,75.184
2.6704,74.882,74.924
2.7751,75.036,74.907
2.8798,75.108,74.732
2.9845,75.021,75.059
3.0892,74.962,75.622
3.194,75.039,75.446
3.2987,75.176,74.815
3.4034,75.267,74.734
3.5081,75.12,75.253
3.6128,74.883,75.2
3.7176,74.715,74.726
3.8223,74.76,74.422
3.927,74.906,74.83
4.0317,75.016,75.559
4.1364,75.078,75.513
4.2412,75.108,74.735
4.3459,75.179,74.839
4.4506,75.211,75.175
4.5553,75.164,74.496
4.66,75.013,74.19
4.7647,74.871,75.553
4.8695,74.803,76.227
4.9742,74.814,75.33
5.0789,74.892,74.339
5.1836,75.034,74.728
5.2883,75.181,74.948
5.3931,75.234,75.04
5.4978,75.092,75.303
5.6025,74.785,75.001
5.7072,74.588,75.009
5.8119,74.629,75.145
5.9167,74.986,74.813
6.0214,75.34,74.714
6.1261,75.432,75.186
6.2308,75.26,75.308


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_425.csv <==
x,qOut,qIn
0.05236,75.037,74.815
0.15708,74.851,74.864
0.2618,74.837,74.618
0.36652,74.969,75.369
0.47124,75.185,75.029
0.57596,75.255,75.002
0.68068,75.16,75.889
0.7854,74.994,74.852
0.89012,74.87,74.086
0.99484,74.897,74.886
1.0996,74.956,75.377
1.2043,74.963,75.348
1.309,74.851,74.937
1.4137,74.797,74.837
1.5184,74.924,75.075
1.6232,75.157,75.656
1.7279,75.387,74.553
1.8326,75.329,73.975
1.9373,75.044,75.072
2.042,74.736,75.688
2.1468,74.623,74.94
2.2515,74.796,74.725
2.3562,75.054,75.275
2.4609,75.247,74.908
2.5656,75.253,74.226
2.6704,75.136,75.395
2.7751,74.992,75.78
2.8798,74.876,75.066
2.9845,74.826,74.428
3.0892,74.852,74.974
3.194,74.954,75.439
3.2987,75.072,75.038
3.4034,75.136,74.193
3.5081,75.029,74.767
3.6128,74.86,75.714
3.7176,74.764,75.48
3.8223,74.872,75.321
3.927,75.095,75.245
4.0317,75.227,74.033
4.1364,75.205,74.768
4.2412,75.011,75.863
4.3459,74.849,74.904
4.4506,74.792,74.462
4.5553,74.829,74.813
4.66,74.93,74.806
4.7647,75.071,74.843
4.8695,75.2,75.112
4.9742,75.249,75.244
5.0789,75.145,75.173
5.1836,74.961,74.802
5.2883,74.881,74.944
5.3931,74.927,74.616
5.4978,75.085,75.218
5.6025,75.07,75.875
5.7072,74.897,75.26
5.8119,74.728,74.547
5.9167,74.744,74.63
6.0214,74.98,75.187
6.1261,75.183,75.285
6.2308,75.23,74.864


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_426.csv <==
x,qOut,qIn
0.05236,75.155,74.574
0.15708,74.989,74.69
0.2618,74.953,74.927
0.36652,75.024,75.49
0.47124,75.138,74.56
0.57596,75.077,74.113
0.68068,74.915,75.609
0.7854,74.787,76.541
0.89012,74.826,74.547
0.99484,74.997,73.923
1.0996,75.124,74.953
1.2043,75.132,75.282
1.309,74.979,74.882
1.4137,74.831,75.144
1.5184,74.797,75.14
1.6232,74.879,74.843
1.7279,75.05,74.994
1.8326,75.206,75.599
1.9373,75.27,75.258
2.042,75.212,74.669
2.1468,75.009,74.853
2.2515,74.79,74.565
2.3562,74.717,74.647
2.4609,74.803,75.329
2.5656,75.021,75.234
2.6704,75.131,74.994
2.7751,75.119,75.147
2.8798,75.071,74.689
2.9845,75.091,74.912
3.0892,75.153,74.985
3.194,75.095,74.779
3.2987,74.923,75.548
3.4034,74.683,75.552
3.5081,74.68,74.315
3.6128,74.897,74.191
3.7176,75.161,75.26
3.8223,75.289,75.366
3.927,75.147,75.078
4.0317,74.906,74.824
4.1364,74.739,74.889
4.2412,74.797,75.44
4.3459,75.022,75.253
4.4506,75.208,74.509
4.5553,75.246,74.594
4.66,75.054,74.636
4.7647,74.828,74.569
4.8695,74.758,75.64
4.9742,74.855,75.576
5.0789,75.087,74.924
5.1836,75.214,74.876
5.2883,75.198,75.007
5.3931,75.093,75.247
5.4978,74.972,74.879
5.6025,74.87,75.196
5.7072,74.78,75.216
5.8119,74.743,74.659
5.9167,74.809,74.493
6.0214,75.016,74.829
6.1261,75.211,75.639
6.2308,75.288,75.389


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_427.csv <==
x,qOut,qIn
0.05236,75.07,75.524
0.15708,75.08,75.357
0.2618,75.12,73.706
0.36652,75.12,74.555
0.47124,75,75.884
0.57596,74.791,75.44
0.68068,74.695,74.789
0.7854,74.776,74.775
0.89012,75.056,74.842
0.99484,75.292,74.824
1.0996,75.327,74.914
1.2043,75.174,75.084
1.309,74.874,74.877
1.4137,74.697,74.487
1.5184,74.757,75.057
1.6232,74.98,75.861
1.7279,75.262,75.012
1.8326,75.323,74.384
1.9373,75.156,74.699
2.042,74.905,75.566
2.1468,74.74,75.455
2.2515,74.789,74.688
2.3562,74.903,74.887
2.4609,74.989,74.921
2.5656,74.978,74.571
2.6704,74.998,74.844
2.7751,75.06,75.003
2.8798,75.108,75.478
2.9845,75.074,75.339
3.0892,75.002,74.196
3.194,75.015,74.477
3.2987,75.095,75.701
3.4034,75.196,75.662
3.5081,75.083,74.693
3.6128,74.845,74.37
3.7176,74.662,74.956
3.8223,74.718,75.205
3.927,74.973,74.685
4.0317,75.164,74.878
4.1364,75.196,74.981
4.2412,75.014,75.576
4.3459,74.897,75.617
4.4506,74.95,74.748
4.5553,75.091,74.42
4.66,75.203,74.694
4.7647,75.1,75.082
4.8695,74.901,75.307
4.9742,74.752,74.959
5.0789,74.788,74.759
5.1836,74.96,75.139
5.2883,75.128,75.181
5.3931,75.223,75.543
5.4978,75.198,74.693
5.6025,75.082,74.425
5.7072,74.928,75.081
5.8119,74.807,74.943
5.9167,74.791,74.608
6.0214,74.895,75.334
6.1261,75.014,75.684
6.2308,75.086,74.828


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_428.csv <==
x,qOut,qIn
0.05236,74.809,74.506
0.15708,74.925,74.545
0.2618,75.09,75.129
0.36652,75.199,75.626
0.47124,75.152,74.528
0.57596,74.951,74.473
0.68068,74.786,75.237
0.7854,74.768,74.947
0.89012,74.982,74.995
0.99484,75.215,75.5
1.0996,75.281,75.106
1.2043,75.181,74.643
1.309,74.958,74.687
1.4137,74.864,75.571
1.5184,74.899,75.91
1.6232,74.972,74.793
1.7279,74.979,74.343
1.8326,74.912,74.799
1.9373,74.889,74.945
2.042,74.934,75.308
2.1468,75.048,75.336
2.2515,75.08,74.794
2.3562,75.051,74.505
2.4609,75.034,74.582
2.5656,75.111,75.595
2.6704,75.203,75.568
2.7751,75.147,74.721
2.8798,74.966,74.837
2.9845,74.721,75.283
3.0892,74.735,74.852
3.194,74.946,74.551
3.2987,75.156,74.442
3.4034,75.154,75.296
3.5081,74.931,75.885
3.6128,74.776,75.328
3.7176,74.807,74.592
3.8223,75.089,74.867
3.927,75.299,74.936
4.0317,75.274,74.825
4.1364,75.069,74.875
4.2412,74.782,74.623
4.3459,74.67,74.66
4.4506,74.753,75.582
4.5553,74.956,75.692
4.66,75.194,74.246
4.7647,75.322,74.879
4.8695,75.266,76.06
4.9742,75.069,74.91
5.0789,74.802,74.335
5.1836,74.692,75.247
5.2883,74.746,74.944
5.3931,74.877,75.265
5.4978,74.989,75.195
5.6025,75.049,74.607
5.7072,75.109,74.972
5.8119,75.161,74.889
5.9167,75.185,74.696
6.0214,75.102,74.858
6.1261,74.957,75.825
6.2308,74.833,75.561


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_429.csv <==
x,qOut,qIn
0.05236,74.869,75.226
0.15708,74.919,75.728
0.2618,74.917,75.071
0.36652,74.899,74.223
0.47124,74.927,75.014
0.57596,75.065,75.996
0.68068,75.166,75.144
0.7854,75.154,74.103
0.89012,74.977,74.777
0.99484,74.84,75.587
1.0996,74.86,75.205
1.2043,74.981,75.051
1.309,75.118,74.811
1.4137,75.113,74.881
1.5184,75.04,75.03
1.6232,74.977,74.976
1.7279,74.992,75.066
1.8326,75.011,75.074
1.9373,74.977,74.681
2.042,74.926,74.781
2.1468,74.913,74.763
2.2515,75.015,74.763
2.3562,75.124,75.636
2.4609,75.158,75.568
2.5656,75.044,75.377
2.6704,74.919,74.816
2.7751,74.9,73.862
2.8798,74.952,74.351
2.9845,75.013,75.683
3.0892,74.922,75.778
3.194,74.795,75.376
3.2987,74.763,74.794
3.4034,74.941,74.789
3.5081,75.232,75.229
3.6128,75.385,74.74
3.7176,75.301,74.867
3.8223,74.915,74.756
3.927,74.563,74.567
4.0317,74.531,75.551
4.1364,74.798,75.165
4.2412,75.281,74.933
4.3459,75.542,75.271
4.4506,75.45,74.634
4.5553,75.137,75.046
4.66,74.786,75.923
4.7647,74.719,75.318
4.8695,74.836,74.037
4.9742,74.986,74.766
5.0789,75.029,75.319
5.1836,75.005,74.57
5.2883,74.988,75.041
5.3931,74.987,75.029
5.4978,74.995,74.389
5.6025,75.022,75.221
5.7072,75.098,75.76
5.8119,75.184,74.943
5.9167,75.221,74.733
6.0214,75.11,75.305
6.1261,74.952,74.959
6.2308,74.842,74.457


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_430.csv <==
x,qOut,qIn
0.05236,75.059,75.441
0.15708,74.912,75.049
0.2618,74.756,74.578
0.36652,74.665,74.972
0.47124,74.711,75.44
0.57596,74.929,75.031
0.68068,75.196,74.579
0.7854,75.38,74.743
0.89012,75.357,75.079
0.99484,75.129,74.633
1.0996,74.89,75.352
1.2043,74.766,75.977
1.309,74.856,75.034
1.4137,75.017,74.157
1.5184,75.115,74.13
1.6232,75.118,75.293
1.7279,75.02,75.78
1.8326,74.905,74.664
1.9373,74.835,74.44
2.042,74.851,74.744
2.1468,74.989,75.637
2.2515,75.193,75.547
2.3562,75.291,74.672
2.4609,75.212,74.572
2.5656,74.914,75.34
2.6704,74.696,75.037
2.7751,74.723,74.546
2.8798,74.911,75.356
2.9845,75.123,75.234
3.0892,75.102,74.84
3.194,74.983,75.158
3.2987,74.911,74.441
3.4034,75.022,74.474
3.5081,75.156,75.257
3.6128,75.135,75.591
3.7176,75.001,75.156
3.8223,74.837,75.02
3.927,74.905,74.803
4.0317,75.105,74.687
4.1364,75.262,75.315
4.2412,75.206,75.095
4.3459,74.944,74.316
4.4506,74.709,75.242
4.5553,74.634,75.579
4.66,74.818,74.507
4.7647,75.09,75.001
4.8695,75.255,75.357
4.9742,75.252,75.256
5.0789,75.053,74.793
5.1836,74.887,74.861
5.2883,74.876,75.26
5.3931,74.973,74.796
5.4978,75.095,74.313
5.6025,75.078,74.911
5.7072,74.996,75.251
5.8119,74.939,75.216
5.9167,74.986,75.774
6.0214,75.084,75.463
6.1261,75.148,74.308
6.2308,75.145,74.49


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_431.csv <==
x,qOut,qIn
0.05236,74.966,74.281
0.15708,75.176,75.175
0.2618,75.22,76.077
0.36652,75.09,74.82
0.47124,74.817,75.064
0.57596,74.69,75.753
0.68068,74.795,74.488
0.7854,75.03,74.239
0.89012,75.269,75.066
0.99484,75.254,75.273
1.0996,75.045,74.859
1.2043,74.829,74.939
1.309,74.804,75.295
1.4137,75.037,75.006
1.5184,75.269,74.891
1.6232,75.335,74.662
1.7279,75.106,75.222
1.8326,74.822,75.07
1.9373,74.697,74.821
2.042,74.745,75.284
2.1468,74.93,74.959
2.2515,75.064,74.594
2.3562,75.123,75.059
2.4609,75.12,75.443
2.5656,75.067,74.784
2.6704,74.982,74.112
2.7751,74.914,74.604
2.8798,74.896,75.804
2.9845,74.953,75.839
3.0892,75.028,74.892
3.194,75.073,74.653
3.2987,75.082,74.682
3.4034,75.06,75.145
3.5081,75.019,75.017
3.6128,74.933,74.632
3.7176,74.829,74.8
3.8223,74.74,75.023
3.927,74.807,74.838
4.0317,75.029,75.609
4.1364,75.28,75.63
4.2412,75.417,74.729
4.3459,75.263,74.667
4.4506,74.967,74.734
4.5553,74.723,75.477
4.66,74.71,75.324
4.7647,74.842,74.424
4.8695,74.952,74.725
4.9742,75.019,75.096
5.0789,75.059,75.037
5.1836,75.169,75.1
5.2883,75.232,74.84
5.3931,75.189,75.222
5.4978,75,75.525
5.6025,74.889,74.351
5.7072,74.941,74.058
5.8119,75.06,75.133
5.9167,75.118,75.636
6.0214,74.978,75.136
6.1261,74.823,75.114
6.2308,74.785,74.797


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_432.csv <==
x,qOut,qIn
0.05236,75.257,75.068
0.15708,75.327,74.869
0.2618,75.128,75.191
0.36652,74.863,74.908
0.47124,74.752,75.371
0.57596,74.848,75.484
0.68068,74.967,74.418
0.7854,75.031,74.416
0.89012,74.993,75.599
0.99484,74.989,75.69
1.0996,75.035,74.5
1.2043,75.091,74.365
1.309,75.11,75.233
1.4137,75.076,75.529
1.5184,75.041,75.008
1.6232,75.018,74.496
1.7279,75.012,74.801
1.8326,74.984,75.268
1.9373,74.962,75.431
2.042,74.967,75.045
2.1468,75.018,74.418
2.2515,75.048,75.355
2.3562,75.028,75.717
2.4609,74.987,74.602
2.5656,74.966,74.978
2.6704,74.992,75.629
2.7751,75.005,74.605
2.8798,74.994,74.408
2.9845,74.959,75.246
3.0892,74.987,74.864
3.194,75.054,74.649
3.2987,75.107,75.283
3.4034,75.097,75.075
3.5081,75.062,74.875
3.6128,75.047,75.176
3.7176,75.038,74.937
3.8223,75.007,75.274
3.927,74.92,75.362
4.0317,74.847,74.929
4.1364,74.828,74.265
4.2412,74.886,74.205
4.3459,74.958,75.247
4.4506,75.011,75.97
4.5553,75.047,75.955
4.66,75.069,74.63
4.7647,75.099,74.027
4.8695,75.134,74.89
4.9742,75.138,75.285
5.0789,75.076,74.965
5.1836,74.872,75.212
5.2883,74.658,75.308
5.3931,74.586,75.156
5.4978,74.802,74.186
5.6025,75.22,74.535
5.7072,75.5,75.777
5.8119,75.483,75.209
5.9167,75.051,74.355
6.0214,74.649,75.256
6.1261,74.61,75.255
6.2308,74.863,75.006


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_433.csv <==
x,qOut,qIn
0.05236,74.963,74.801
0.15708,75.26,75.265
0.2618,75.301,75.046
0.36652,75.117,74.642
0.47124,74.808,74.738
0.57596,74.778,75.355
0.68068,74.946,75.4
0.7854,75.129,74.757
0.89012,75.139,75.042
0.99484,75.036,75.24
1.0996,74.984,74.814
1.2043,74.996,74.511
1.309,75.045,75.339
1.4137,74.982,75.826
1.5184,74.893,74.685
1.6232,74.863,74.479
1.7279,74.969,75.166
1.8326,75.108,74.96
1.9373,75.152,75.095
2.042,75.091,75.035
2.1468,74.94,74.221
2.2515,74.857,74.95
2.3562,74.888,75.894
2.4609,74.988,75.219
2.5656,75.102,75.354
2.6704,75.127,75.368
2.7751,75.079,74.557
2.8798,75.002,74.54
2.9845,74.947,74.391
3.0892,74.914,74.833
3.194,74.877,75.468
3.2987,74.859,75.684
3.4034,74.896,74.307
3.5081,75.073,74.429
3.6128,75.289,75.654
3.7176,75.402,75.593
3.8223,75.27,74.548
3.927,74.919,74.819
4.0317,74.631,75.476
4.1364,74.55,75.464
4.2412,74.776,74.509
4.3459,75.05,74.405
4.4506,75.187,74.693
4.5553,75.171,75.467
4.66,75.023,75.961
4.7647,74.941,75.042
4.8695,74.978,74.072
4.9742,75.082,74.436
5.0789,75.185,75.166
5.1836,75.157,75.404
5.2883,75.011,75.419
5.3931,74.839,75.196
5.4978,74.736,74.179
5.6025,74.829,74.464
5.7072,75.044,75.757
5.8119,75.233,75.469
5.9167,75.243,74.411
6.0214,74.996,74.822
6.1261,74.751,75.608
6.2308,74.691,75.074


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_434.csv <==
x,qOut,qIn
0.05236,74.983,74.827
0.15708,75.178,75.246
0.2618,75.243,75.067
0.36652,75.151,75.014
0.47124,74.924,75.015
0.57596,74.836,74.64
0.68068,74.882,74.309
0.7854,74.961,75.705
0.89012,74.964,75.635
0.99484,74.919,74.441
1.0996,74.948,74.972
1.2043,75.048,75.141
1.309,75.186,74.656
1.4137,75.179,74.651
1.5184,75.034,74.58
1.6232,74.855,75.417
1.7279,74.755,75.615
1.8326,74.847,74.538
1.9373,75.059,74.671
2.042,75.267,75.056
2.1468,75.35,75.174
2.2515,75.182,75.506
2.3562,74.881,75.079
2.4609,74.63,75.044
2.5656,74.611,75.012
2.6704,74.835,74.754
2.7751,75.09,74.624
2.8798,75.238,74.732
2.9845,75.165,75.06
3.0892,74.985,75.537
3.194,74.878,75.124
3.2987,74.909,74.596
3.4034,75.112,74.867
3.5081,75.287,75.429
3.6128,75.281,75.554
3.7176,75.108,74.834
3.8223,74.816,74.248
3.927,74.681,74.803
4.0317,74.747,75.088
4.1364,74.92,75.44
4.2412,75.085,75.337
4.3459,75.12,74.96
4.4506,75.09,74.413
4.5553,75.056,74.893
4.66,75.078,75.764
4.7647,75.083,75.166
4.8695,74.996,74.309
4.9742,74.856,74.38
5.0789,74.727,75.545
5.1836,74.805,75.211
5.2883,75.016,75.033
5.3931,75.208,75.283
5.4978,75.221,74.872
5.6025,75.067,74.383
5.7072,74.949,74.942
5.8119,74.929,75.775
5.9167,75.028,74.443
6.0214,75.014,73.921
6.1261,74.922,75.598
6.2308,74.87,75.582


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_435.csv <==
x,qOut,qIn
0.05236,74.87,75.278
0.15708,74.853,75.313
0.2618,74.949,75.902
0.36652,75.111,74.802
0.47124,75.275,73.861
0.57596,75.297,74.949
0.68068,75.156,75.63
0.7854,74.929,75.464
0.89012,74.706,74.975
0.99484,74.664,74.601
1.0996,74.824,74.671
1.2043,75.086,75.431
1.309,75.339,74.933
1.4137,75.346,74.607
1.5184,75.106,75.052
1.6232,74.8,75.452
1.7279,74.638,74.57
1.8326,74.825,74.548
1.9373,75.123,75.587
2.042,75.309,75.678
2.1468,75.179,74.704
2.2515,74.916,75.077
2.3562,74.799,75.31
2.4609,74.861,74.79
2.5656,75.07,74.609
2.6704,75.114,74.857
2.7751,75.02,75.038
2.8798,74.913,74.86
2.9845,74.927,74.776
3.0892,75.067,75.227
3.194,75.197,75.726
3.2987,75.248,75.11
3.4034,75.179,74.646
3.5081,75.053,74.644
3.6128,74.918,74.897
3.7176,74.809,75.383
3.8223,74.756,75.736
3.927,74.775,74.76
4.0317,74.866,73.872
4.1364,75.002,75.135
4.2412,75.155,75.356
4.3459,75.231,74.51
4.4506,75.167,75.079
4.5553,75.014,75.464
4.66,74.841,74.977
4.7647,74.855,74.834
4.8695,75.009,74.868
4.9742,75.155,75.04
5.0789,75.14,75.164
5.1836,74.942,74.719
5.2883,74.789,74.461
5.3931,74.789,75.158
5.4978,75.006,75.628
5.6025,75.182,74.91
5.7072,75.194,75.097
5.8119,75.091,75.145
5.9167,74.958,75.001
6.0214,74.937,75.03
6.1261,74.949,74.206
6.2308,74.94,74.783


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_436.csv <==
x,qOut,qIn
0.05236,75.036,74.599
0.15708,75.046,74.366
0.2618,75.002,74.969
0.36652,74.971,75.302
0.47124,75.018,75.419
0.57596,75.142,75.264
0.68068,75.232,74.763
0.7854,75.23,74.854
0.89012,75.098,74.851
0.99484,74.965,74.504
1.0996,74.888,75.023
1.2043,74.853,75.71
1.309,74.828,74.622
1.4137,74.836,73.796
1.5184,74.948,75.662
1.6232,75.114,76.106
1.7279,75.265,74.33
1.8326,75.196,74.711
1.9373,74.986,75.497
2.042,74.794,75.355
2.1468,74.781,74.552
2.2515,74.927,74.312
2.3562,75.047,75.264
2.4609,75.079,75.361
2.5656,74.991,75.191
2.6704,74.949,75.619
2.7751,74.997,75.236
2.8798,75.086,74.286
2.9845,75.154,74.278
3.0892,75.118,74.726
3.194,75.005,75.484
3.2987,74.878,76
3.4034,74.798,74.854
3.5081,74.85,74.24
3.6128,75.029,74.851
3.7176,75.235,75.347
3.8223,75.36,75.074
3.927,75.193,74.766
4.0317,74.848,74.704
4.1364,74.564,74.9
4.2412,74.587,75.693
4.3459,74.939,75.361
4.4506,75.283,74.674
4.5553,75.418,74.947
4.66,75.191,75.407
4.7647,74.884,74.848
4.8695,74.753,74.178
4.9742,74.803,74.771
5.0789,74.979,75.251
5.1836,75.029,74.978
5.2883,75.017,75.229
5.3931,75.027,74.692
5.4978,75.142,74.765
5.6025,75.245,75.559
5.7072,75.203,75.605
5.8119,75.039,74.975
5.9167,74.809,74.832
6.0214,74.726,75.164
6.1261,74.793,74.959
6.2308,74.925,75.22


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_437.csv <==
x,qOut,qIn
0.05236,75.024,75.146
0.15708,75.236,75.064
0.2618,75.229,74.817
0.36652,75.063,74.966
0.47124,74.84,75.335
0.57596,74.821,74.961
0.68068,74.938,74.789
0.7854,75.056,74.661
0.89012,75.043,74.914
0.99484,74.934,75.872
1.0996,74.889,75.411
1.2043,74.943,74.748
1.309,75.099,75.025
1.4137,75.173,74.804
1.5184,75.132,74.392
1.6232,75.029,75.033
1.7279,74.928,75.244
1.8326,74.873,74.707
1.9373,74.871,75.062
2.042,74.94,75.511
2.1468,75.1,75.14
2.2515,75.276,74.541
2.3562,75.295,74.123
2.4609,75.136,74.737
2.5656,74.812,75.727
2.6704,74.647,75.077
2.7751,74.727,74.985
2.8798,74.946,75.605
2.9845,75.169,74.799
3.0892,75.237,74.417
3.194,75.164,75.015
3.2987,74.998,75.407
3.4034,74.789,74.808
3.5081,74.652,74.791
3.6128,74.693,75.171
3.7176,74.891,74.507
3.8223,75.204,74.573
3.927,75.383,75.539
4.0317,75.332,75.774
4.1364,75.13,75.092
4.2412,74.89,74.756
4.3459,74.851,74.785
4.4506,74.948,74.888
4.5553,75.046,75.64
4.66,75.011,74.931
4.7647,74.845,74.301
4.8695,74.731,74.883
4.9742,74.759,75.185
5.0789,74.988,74.525
5.1836,75.227,74.696
5.2883,75.302,75.938
5.3931,75.209,75.768
5.4978,74.98,74.01
5.6025,74.896,74.252
5.7072,74.972,75.491
5.8119,75.078,75.729
5.9167,75.062,74.739
6.0214,74.867,74.282
6.1261,74.729,74.968
6.2308,74.759,75.421


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_438.csv <==
x,qOut,qIn
0.05236,74.971,74.859
0.15708,74.964,74.579
0.2618,74.911,75.27
0.36652,74.886,75.01
0.47124,74.956,75.034
0.57596,75.128,75.71
0.68068,75.294,75.617
0.7854,75.354,74.564
0.89012,75.22,74.087
0.99484,74.94,74.865
1.0996,74.71,75.696
1.2043,74.63,75.443
1.309,74.764,74.799
1.4137,74.946,75.167
1.5184,75.097,74.871
1.6232,75.202,74.586
1.7279,75.26,75.136
1.8326,75.21,75.363
1.9373,75.025,74.854
2.042,74.811,74.772
2.1468,74.697,75.806
2.2515,74.861,75.037
2.3562,75.128,73.91
2.4609,75.304,74.689
2.5656,75.208,75.324
2.6704,74.94,74.81
2.7751,74.769,75.352
2.8798,74.778,75.378
2.9845,74.997,74.955
3.0892,75.174,74.728
3.194,75.21,74.415
3.2987,75.12,74.864
3.4034,74.938,76.088
3.5081,74.778,75.13
3.6128,74.735,74.025
3.7176,74.827,74.43
3.8223,75.062,75.813
3.927,75.254,76.026
4.0317,75.252,74.774
4.1364,75.084,74.373
4.2412,74.818,75.056
4.3459,74.758,75.187
4.4506,74.893,74.934
4.5553,75.07,74.933
4.66,75.123,75.038
4.7647,74.991,75.003
4.8695,74.888,75.094
4.9742,74.918,74.759
5.0789,75.15,74.868
5.1836,75.307,75.451
5.2883,75.24,74.835
5.3931,75.032,74.522
5.4978,74.814,75.151
5.6025,74.851,74.931
5.7072,75.012,75.1
5.8119,75.14,75.611
5.9167,75.085,75.526
6.0214,74.947,74.949
6.1261,74.88,74.248
6.2308,74.896,74.776


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_439.csv <==
x,qOut,qIn
0.05236,75.206,75.058
0.15708,75.009,74.862
0.2618,74.786,75.494
0.36652,74.634,75.457
0.47124,74.637,74.894
0.57596,74.867,74.699
0.68068,75.199,74.884
0.7854,75.445,75.256
0.89012,75.413,75.496
0.99484,75.051,74.881
1.0996,74.69,74.373
1.2043,74.558,75.105
1.309,74.833,74.845
1.4137,75.201,74.606
1.5184,75.358,75.41
1.6232,75.275,74.819
1.7279,74.987,74.851
1.8326,74.867,75.51
1.9373,74.95,74.932
2.042,75.097,74.893
2.1468,75.147,75.219
2.2515,75.012,75.146
2.3562,74.868,75.215
2.4609,74.81,74.581
2.5656,74.906,74.766
2.6704,74.987,75.557
2.7751,74.982,75.34
2.8798,74.936,74.82
2.9845,74.915,74.449
3.0892,75.008,75.27
3.194,75.132,75.209
3.2987,75.205,75.031
3.4034,75.158,74.834
3.5081,75.03,74.553
3.6128,74.93,74.869
3.7176,74.903,75.519
3.8223,74.975,75.768
3.927,75.045,74.682
4.0317,75.055,74.098
4.1364,75.014,74.843
4.2412,74.952,75.85
4.3459,74.944,74.869
4.4506,74.959,74.177
4.5553,74.967,75.129
4.66,74.94,75.088
4.7647,74.965,74.459
4.8695,75.062,75.362
4.9742,75.159,75.352
5.0789,75.164,75.198
5.1836,75.009,75.317
5.2883,74.861,74.887
5.3931,74.818,74.534
5.4978,74.947,74.784
5.6025,75.036,74.808
5.7072,75.001,74.647
5.8119,74.917,75.317
5.9167,74.888,76.336
6.0214,75.023,75.263
6.1261,75.19,73.889
6.2308,75.279,74.371


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_440.csv <==
x,qOut,qIn
0.05236,75.101,75.029
0.15708,75.296,74.943
0.2618,75.343,74.312
0.36652,75.219,74.696
0.47124,74.924,75.678
0.57596,74.716,75.413
0.68068,74.744,74.918
0.7854,74.944,74.841
0.89012,75.212,74.714
0.99484,75.278,75.14
1.0996,75.134,75.59
1.2043,74.898,74.669
1.309,74.701,74.507
1.4137,74.699,75.319
1.5184,74.853,75.13
1.6232,75.063,75.258
1.7279,75.229,74.621
1.8326,75.243,74.179
1.9373,75.138,75.31
2.042,75.003,76.252
2.1468,74.933,74.711
2.2515,74.95,73.807
2.3562,74.969,75.186
2.4609,74.961,75.458
2.5656,74.918,74.267
2.6704,74.93,75.084
2.7751,74.974,75.889
2.8798,75.012,75.215
2.9845,75.007,74.252
3.0892,75.036,74.336
3.194,75.108,75.634
3.2987,75.147,75.853
3.4034,75.059,74.836
3.5081,74.834,74.875
3.6128,74.704,74.734
3.7176,74.761,74.804
3.8223,75.051,75.285
3.927,75.241,75.215
4.0317,75.186,74.875
4.1364,74.989,74.946
4.2412,74.801,75.116
4.3459,74.886,75.116
4.4506,75.093,74.982
4.5553,75.245,74.886
4.66,75.169,74.879
4.7647,74.951,74.907
4.8695,74.819,74.718
4.9742,74.841,74.887
5.0789,75.035,74.571
5.1836,75.155,74.991
5.2883,75.14,76.105
5.3931,75.055,75.43
5.4978,74.986,74.607
5.6025,75.003,74.849
5.7072,75.008,74.859
5.8119,74.957,74.79
5.9167,74.824,75.183
6.0214,74.73,75.594
6.1261,74.752,74.959
6.2308,74.883,74.791


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_441.csv <==
x,qOut,qIn
0.05236,75.139,75.318
0.15708,75.254,75.384
0.2618,75.226,74.779
0.36652,75.075,74.806
0.47124,74.83,75.13
0.57596,74.649,75.324
0.68068,74.662,74.853
0.7854,74.845,74.931
0.89012,75.144,75.525
0.99484,75.287,75.004
1.0996,75.213,74.278
1.2043,75.032,74.398
1.309,74.881,74.962
1.4137,74.914,75.258
1.5184,75.012,75.613
1.6232,75.086,75.244
1.7279,75.068,74.269
1.8326,75.079,74.912
1.9373,75.124,75.784
2.042,75.126,75.029
2.1468,74.996,74.282
2.2515,74.76,74.794
2.3562,74.639,75.345
2.4609,74.706,75.04
2.5656,74.992,75.415
2.6704,75.228,75.461
2.7751,75.278,74.724
2.8798,75.179,74.715
2.9845,74.998,75.044
3.0892,74.918,75.038
3.194,74.902,75.014
3.2987,74.899,75.329
3.4034,74.855,75.044
3.5081,74.87,74.804
3.6128,75.001,74.391
3.7176,75.172,74.391
3.8223,75.28,76.134
3.927,75.166,76.227
4.0317,74.97,74.353
4.1364,74.844,74.103
4.2412,74.93,75.038
4.3459,75.114,74.947
4.4506,75.179,74.929
4.5553,75.084,75.167
4.66,74.823,75.361
4.7647,74.689,75.027
4.8695,74.796,74.119
4.9742,75.051,75.249
5.0789,75.328,75.348
5.1836,75.318,74.266
5.2883,75.061,75.204
5.3931,74.765,75.761
5.4978,74.662,75.209
5.6025,74.865,74.713
5.7072,75.108,74.032
5.8119,75.221,74.452
5.9167,75.072,75.703
6.0214,74.882,75.67
6.1261,74.837,74.848
6.2308,74.937,74.391


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_442.csv <==
x,qOut,qIn
0.05236,75.084,75.423
0.15708,75.404,75.401
0.2618,75.396,74.786
0.36652,75.113,74.561
0.47124,74.674,74.975
0.57596,74.579,75.482
0.68068,74.812,75.431
0.7854,75.136,74.764
0.89012,75.291,74.865
0.99484,75.152,75.364
1.0996,74.96,74.635
1.2043,74.859,74.542
1.309,74.958,75.14
1.4137,75.04,74.919
1.5184,75.03,74.918
1.6232,74.99,75.197
1.7279,75.005,75.076
1.8326,75.115,74.412
1.9373,75.168,74.833
2.042,75.108,75.697
2.1468,74.911,75.046
2.2515,74.781,74.427
2.3562,74.789,75.358
2.4609,74.886,75.572
2.5656,75.002,74.988
2.6704,75.042,74.91
2.7751,75.025,74.405
2.8798,74.982,74.398
2.9845,74.945,75.31
3.0892,74.945,75.449
3.194,74.997,75.405
3.2987,75.082,74.739
3.4034,75.173,75.138
3.5081,75.21,75.598
3.6128,75.165,74.828
3.7176,75.047,74.176
3.8223,74.873,75.14
3.927,74.725,75.448
4.0317,74.702,74.937
4.1364,74.819,74.891
4.2412,75.073,74.5
4.3459,75.284,74.986
4.4506,75.326,75.526
4.5553,75.214,75.131
4.66,74.994,75.229
4.7647,74.863,75.284
4.8695,74.851,74.791
4.9742,74.908,74.185
5.0789,74.976,74.633
5.1836,74.992,75.84
5.2883,74.963,76.079
5.3931,74.927,75.176
5.4978,74.925,73.902
5.6025,75.039,74.313
5.7072,75.195,75.529
5.8119,75.272,75.035
5.9167,75.14,75.304
6.0214,74.834,75.613
6.1261,74.648,74.584
6.2308,74.706,74.411


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_443.csv <==
x,qOut,qIn
0.05236,75.122,74.487
0.15708,75.22,74.912
0.2618,75.206,75.308
0.36652,75.101,75.315
0.47124,74.93,74.606
0.57596,74.812,74.755
0.68068,74.839,75.47
0.7854,74.981,75.897
0.89012,75.181,74.359
0.99484,75.213,73.836
1.0996,75.06,75.225
1.2043,74.849,76.13
1.309,74.727,74.769
1.4137,74.825,74.16
1.5184,75.005,75.364
1.6232,75.153,75.33
1.7279,75.173,74.528
1.8326,75.128,75.164
1.9373,75.064,75.055
2.042,74.993,75.097
2.1468,74.914,74.737
2.2515,74.89,74.496
2.3562,74.966,75.441
2.4609,75.081,75.524
2.5656,75.153,75.118
2.6704,75.046,75.253
2.7751,74.889,75.019
2.8798,74.804,74.763
2.9845,74.899,74.078
3.0892,75.028,74.984
3.194,75.049,75.739
3.2987,74.989,75.267
3.4034,74.904,74.933
3.5081,74.982,75.207
3.6128,75.155,74.599
3.7176,75.294,75.103
3.8223,75.272,75.822
3.927,75.044,74.659
4.0317,74.786,74.037
4.1364,74.647,74.688
4.2412,74.756,75.031
4.3459,75.006,75.072
4.4506,75.189,75.501
4.5553,75.234,75.328
4.66,75.101,74.875
4.7647,75.018,74.849
4.8695,75.045,74.577
4.9742,75.093,74.983
5.0789,75.045,74.958
5.1836,74.813,74.819
5.2883,74.636,75.517
5.3931,74.653,75.197
5.4978,74.967,75.104
5.6025,75.292,75.209
5.7072,75.379,74.47
5.8119,75.225,74.427
5.9167,74.882,75.553
6.0214,74.698,75.542
6.1261,74.742,75.082
6.2308,74.921,74.627


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_444.csv <==
x,qOut,qIn
0.05236,75.129,75.027
0.15708,75.177,74.971
0.2618,75.062,74.907
0.36652,74.862,74.684
0.47124,74.686,74.171
0.57596,74.687,75.201
0.68068,74.805,76.568
0.7854,74.967,75.365
0.89012,75.106,74.071
0.99484,75.213,74.882
1.0996,75.249,75.112
1.2043,75.182,75.076
1.309,74.985,74.991
1.4137,74.753,75.427
1.5184,74.658,75.458
1.6232,74.749,74.52
1.7279,75.046,74.601
1.8326,75.321,75.084
1.9373,75.368,75.436
2.042,75.188,75.353
2.1468,74.824,74.525
2.2515,74.669,74.419
2.3562,74.82,75.032
2.4609,75.115,75.726
2.5656,75.354,74.833
2.6704,75.265,74.44
2.7751,75.014,75.23
2.8798,74.805,75.188
2.9845,74.835,75.024
3.0892,75.01,75.427
3.194,75.107,74.873
3.2987,75.075,74.32
3.4034,74.908,75.505
3.5081,74.85,75.751
3.6128,74.93,74.509
3.7176,75.057,74.184
3.8223,75.126,74.949
3.927,75.063,75.385
4.0317,74.981,75.697
4.1364,74.945,74.674
4.2412,75.005,74.707
4.3459,75.054,75.133
4.4506,75.048,74.655
4.5553,75.005,74.943
4.66,74.957,75.67
4.7647,74.919,74.912
4.8695,74.893,74.572
4.9742,74.907,75.155
5.0789,74.996,75.288
5.1836,75.118,75.016
5.2883,75.128,75.208
5.3931,75.015,74.85
5.4978,74.797,74.744
5.6025,74.76,74.979
5.7072,74.919,74.622
5.8119,75.13,74.804
5.9167,75.225,74.954
6.0214,75.126,75.098
6.1261,75.021,75.515
6.2308,75.003,75.09


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_445.csv <==
x,qOut,qIn
0.05236,75.138,74.63
0.15708,75.125,75.325
0.2618,75.081,76.228
0.36652,75.012,75.289
0.47124,74.922,74.257
0.57596,74.908,74.831
0.68068,74.991,74.823
0.7854,75.091,74.567
0.89012,75.113,75.226
0.99484,74.939,75.823
1.0996,74.767,75.223
1.2043,74.76,74.918
1.309,75.057,74.472
1.4137,75.404,74.588
1.5184,75.461,75.428
1.6232,75.204,75.165
1.7279,74.686,74.662
1.8326,74.461,75.255
1.9373,74.633,75.019
2.042,75.006,74.696
2.1468,75.346,75.628
2.2515,75.386,75.308
2.3562,75.204,74.567
2.4609,74.954,74.455
2.5656,74.794,75.351
2.6704,74.814,75.802
2.7751,74.914,74.675
2.8798,75.01,74.431
2.9845,75.023,74.877
3.0892,75.017,75.233
3.194,75.043,75.179
3.2987,75.082,75.062
3.4034,75.096,74.702
3.5081,75.021,74.598
3.6128,74.941,75.268
3.7176,74.916,75.511
3.8223,74.994,74.715
3.927,75.048,74.88
4.0317,75.015,75.602
4.1364,74.943,75.214
4.2412,74.904,74.388
4.3459,74.979,74.899
4.4506,75.052,75.283
4.5553,75.06,74.924
4.66,74.958,74.328
4.7647,74.909,74.625
4.8695,74.982,75.839
4.9742,75.113,75.467
5.0789,75.215,74.492
5.1836,75.172,75.097
5.2883,75.055,75.283
5.3931,74.937,75.425
5.4978,74.879,74.983
5.6025,74.851,74.042
5.7072,74.836,74.761
5.8119,74.846,75.822
5.9167,74.901,75.32
6.0214,74.995,74.573
6.1261,75.078,74.672
6.2308,75.13,74.873


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_446.csv <==
x,qOut,qIn
0.05236,75.113,75.225
0.15708,74.995,75.514
0.2618,74.933,74.813
0.36652,74.918,75.044
0.47124,74.919,75.328
0.57596,74.888,74.496
0.68068,74.901,74.505
0.7854,74.975,75.188
0.89012,75.117,75.052
0.99484,75.15,74.491
1.0996,75.048,75.352
1.2043,74.915,75.907
1.309,74.882,74.705
1.4137,75.043,74.642
1.5184,75.197,74.392
1.6232,75.215,74.311
1.7279,74.995,75.818
1.8326,74.768,75.895
1.9373,74.724,75.1
2.042,74.852,74.688
2.1468,75.1,74.593
2.2515,75.255,74.89
2.3562,75.24,75.26
2.4609,75.073,74.973
2.5656,74.782,74.836
2.6704,74.585,75.283
2.7751,74.645,75.263
2.8798,74.914,74.692
2.9845,75.307,74.915
3.0892,75.462,75.477
3.194,75.3,75.169
3.2987,74.982,74.407
3.4034,74.714,74.563
3.5081,74.762,75.309
3.6128,74.959,75.129
3.7176,75.13,75.333
3.8223,75.119,75.726
3.927,75.027,74.996
4.0317,74.992,74.256
4.1364,75.014,74.864
4.2412,75.062,75.369
4.3459,74.984,74.974
4.4506,74.836,74.644
4.5553,74.734,74.952
4.66,74.792,75.053
4.7647,75.032,74.616
4.8695,75.286,74.999
4.9742,75.416,75.606
5.0789,75.297,75.25
5.1836,75.024,74.585
5.2883,74.833,74.704
5.3931,74.803,75.052
5.4978,74.966,75.592
5.6025,75.051,75.034
5.7072,74.999,74.088
5.8119,74.9,74.579
5.9167,74.871,75.784
6.0214,75.001,75.766
6.1261,75.144,74.559
6.2308,75.205,74.255


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_447.csv <==
x,qOut,qIn
0.05236,74.89,74.669
0.15708,75.072,75.187
0.2618,75.174,75.598
0.36652,75.141,75.163
0.47124,74.942,74.676
0.57596,74.797,75.133
0.68068,74.852,75.071
0.7854,75.051,74.947
0.89012,75.303,75.061
0.99484,75.28,75.001
1.0996,75.012,74.822
1.2043,74.719,74.759
1.309,74.646,75.543
1.4137,74.905,75.254
1.5184,75.188,74.455
1.6232,75.311,74.825
1.7279,75.127,74.914
1.8326,74.921,74.777
1.9373,74.874,75.353
2.042,74.946,75.072
2.1468,75.046,75.326
2.2515,75.022,75.058
2.3562,74.98,74.264
2.4609,74.976,75.404
2.5656,75.041,75.63
2.6704,75.021,74.516
2.7751,74.931,74.794
2.8798,74.861,75.465
2.9845,74.909,74.387
3.0892,75.049,74.221
3.194,75.128,74.942
3.2987,75.108,75.222
3.4034,74.979,75.362
3.5081,74.934,75.486
3.6128,75.024,75.481
3.7176,75.168,74.641
3.8223,75.27,74.665
3.927,75.167,75.335
4.0317,74.921,74.881
4.1364,74.673,74.806
4.2412,74.567,75.314
4.3459,74.687,75.151
4.4506,74.943,74.652
4.5553,75.216,74.987
4.66,75.395,75.42
4.7647,75.361,75.074
4.8695,75.15,74.543
4.9742,74.899,74.662
5.0789,74.758,75.076
5.1836,74.839,75.22
5.2883,74.998,74.815
5.3931,75.119,74.953
5.4978,75.098,75.6
5.6025,75.034,75.303
5.7072,75.019,74.018
5.8119,75.037,74.244
5.9167,75.051,76.07
6.0214,74.957,76.222
6.1261,74.839,74.747
6.2308,74.789,73.773


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_448.csv <==
x,qOut,qIn
0.05236,74.636,75.375
0.15708,74.702,75.539
0.2618,74.943,74.594
0.36652,75.16,74.756
0.47124,75.175,75.46
0.57596,75.057,74.422
0.68068,74.938,74.405
0.7854,74.87,75.317
0.89012,74.878,75.591
0.99484,74.939,74.693
1.0996,75.047,74.548
1.2043,75.154,75.215
1.309,75.208,75.369
1.4137,75.142,75.053
1.5184,75.013,74.971
1.6232,74.893,75.179
1.7279,74.846,74.479
1.8326,74.878,73.861
1.9373,74.952,75.187
2.042,75.028,75.425
2.1468,75.068,75.312
2.2515,75.048,75.418
2.3562,75.032,74.856
2.4609,75.057,75.14
2.5656,75.157,74.91
2.6704,75.185,74.264
2.7751,75.04,74.969
2.8798,74.797,75.525
2.9845,74.57,75.215
3.0892,74.622,75.27
3.194,74.884,74.794
3.2987,75.187,74.617
3.4034,75.364,74.915
3.5081,75.309,75.176
3.6128,75.11,75.297
3.7176,74.896,75.01
3.8223,74.788,75.001
3.927,74.856,74.934
4.0317,75.021,74.333
4.1364,75.173,75.098
4.2412,75.206,75.878
4.3459,75.075,74.757
4.4506,74.914,74.03
4.5553,74.836,74.484
4.66,74.937,75.943
4.7647,75.092,75.929
4.8695,75.129,75.07
4.9742,75.042,74.15
5.0789,74.86,74.942
5.1836,74.836,75.391
5.2883,74.948,74.667
5.3931,75.064,74.777
5.4978,75.037,74.986
5.6025,74.872,75.086
5.7072,74.814,75.407
5.8119,74.931,74.928
5.9167,75.249,74.39
6.0214,75.399,75.061
6.1261,75.24,75.44
6.2308,74.918,74.809


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_449.csv <==
x,qOut,qIn
0.05236,75.181,75.315
0.15708,75.214,74.392
0.2618,75.084,75.163
0.36652,74.919,75.54
0.47124,74.851,75.534
0.57596,74.959,74.786
0.68068,75.1,74.532
0.7854,75.153,74.605
0.89012,75.013,74.912
0.99484,74.794,75.262
1.0996,74.692,75.306
1.2043,74.756,74.941
1.309,74.997,74.783
1.4137,75.218,75.271
1.5184,75.311,75.498
1.6232,75.259,75.23
1.7279,75.066,74.257
1.8326,74.848,74.392
1.9373,74.728,75.179
2.042,74.742,75.767
2.1468,74.908,75.134
2.2515,75.079,74.242
2.3562,75.169,74.786
2.4609,75.178,75.368
2.5656,75.129,74.628
2.6704,75.088,74.534
2.7751,75.017,75.412
2.8798,74.919,75.356
2.9845,74.807,74.793
3.0892,74.844,75.001
3.194,75.01,75.47
3.2987,75.169,75.469
3.4034,75.17,74.833
3.5081,74.963,74.287
3.6128,74.775,74.613
3.7176,74.725,75.647
3.8223,74.892,75.545
3.927,75.044,74.627
4.0317,75.1,74.513
4.1364,75.105,74.955
4.2412,75.127,74.653
4.3459,75.192,74.931
4.4506,75.171,75.899
4.5553,75.052,75.23
4.66,74.849,74.86
4.7647,74.81,75.336
4.8695,74.954,74.409
4.9742,75.139,74.275
5.0789,75.201,75.67
5.1836,75.004,75.596
5.2883,74.775,74.637
5.3931,74.697,74.8
5.4978,74.922,74.998
5.6025,75.239,74.65
5.7072,75.362,75.074
5.8119,75.242,75.208
5.9167,74.887,75.641
6.0214,74.674,74.905
6.1261,74.727,73.758
6.2308,74.941,74.999


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_450.csv <==
x,qOut,qIn
0.05236,75.128,74.467
0.15708,75.145,75.383
0.2618,75.125,75.762
0.36652,75.113,75.076
0.47124,75.126,74.395
0.57596,75.034,74.783
0.68068,74.874,75.016
0.7854,74.744,75.371
0.89012,74.75,75.224
0.99484,74.897,74.861
1.0996,75.061,74.762
1.2043,75.173,75.255
1.309,75.179,74.856
1.4137,75.129,74.823
1.5184,75.046,75.343
1.6232,74.95,74.915
1.7279,74.863,74.584
1.8326,74.865,75.399
1.9373,74.971,75.238
2.042,75.109,74.696
2.1468,75.188,74.706
2.2515,75.113,75.521
2.3562,74.995,75.116
2.4609,74.924,74.436
2.5656,74.977,75.15
2.6704,75.03,75.151
2.7751,75.007,75.077
2.8798,74.943,74.83
2.9845,74.897,75.402
3.0892,74.941,75.369
3.194,74.997,74.864
3.2987,75.021,75.101
3.4034,74.987,74.713
3.5081,74.967,74.122
3.6128,74.972,74.693
3.7176,74.984,75.491
3.8223,74.983,75.839
3.927,74.993,75.397
4.0317,75.055,74.313
4.1364,75.145,74.135
4.2412,75.234,75.235
4.3459,75.194,75.774
4.4506,75.009,75.367
4.5553,74.78,75.124
4.66,74.618,74.584
4.7647,74.718,74.215
4.8695,74.997,75.294
4.9742,75.265,75.141
5.0789,75.329,74.609
5.1836,75.077,75.495
5.2883,74.794,75.296
5.3931,74.701,74.693
5.4978,74.98,75.149
5.6025,75.341,75.407
5.7072,75.435,75.181
5.8119,75.237,74.669
5.9167,74.794,74.005
6.0214,74.6,75.025
6.1261,74.707,75.927
6.2308,74.948,74.93


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_451.csv <==
x,qOut,qIn
0.05236,75.025,74.568
0.15708,74.791,75.037
0.2618,74.706,75.101
0.36652,74.814,74.563
0.47124,75.121,75.132
0.57596,75.343,75.528
0.68068,75.319,74.966
0.7854,75.107,74.43
0.89012,74.809,74.792
0.99484,74.76,74.945
1.0996,74.908,75.501
1.2043,75.082,75.849
1.309,75.098,74.685
1.4137,74.959,74.497
1.5184,74.872,75.225
1.6232,74.891,74.877
1.7279,75.033,74.62
1.8326,75.048,75.034
1.9373,74.938,75.226
2.042,74.829,75.332
2.1468,74.865,75.138
2.2515,75.1,75.292
2.3562,75.317,75.202
2.4609,75.376,74.607
2.5656,75.162,74.343
2.6704,74.856,75.304
2.7751,74.68,75.821
2.8798,74.686,74.671
2.9845,74.88,74.368
3.0892,75.081,75.245
3.194,75.228,75.267
3.2987,75.291,75.388
3.4034,75.248,74.844
3.5081,75.089,74.575
3.6128,74.913,74.886
3.7176,74.812,75.416
3.8223,74.872,75.137
3.927,74.988,74.055
4.0317,75.025,74.782
4.1364,74.981,75.792
4.2412,74.889,75.328
4.3459,74.931,74.727
4.4506,75.057,75.022
4.5553,75.16,75.051
4.66,75.131,74.961
4.7647,75.001,74.825
4.8695,74.901,74.563
4.9742,74.872,75.528
5.0789,74.921,75.351
5.1836,74.969,74.406
5.2883,75.039,74.613
5.3931,75.129,74.828
5.4978,75.228,75.021
5.6025,75.182,75.363
5.7072,74.999,75.51
5.8119,74.812,75.471
5.9167,74.767,74.226
6.0214,74.939,74.015
6.1261,75.126,75.684
6.2308,75.191,75.636


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_452.csv <==
x,qOut,qIn
0.05236,74.718,75.238
0.15708,74.766,74.786
0.2618,74.987,74.737
0.36652,75.176,74.987
0.47124,75.128,74.734
0.57596,74.895,75.557
0.68068,74.755,75.444
0.7854,74.807,74.649
0.89012,75.098,74.749
0.99484,75.329,74.78
1.0996,75.342,75.031
1.2043,75.174,75.171
1.309,74.905,75.296
1.4137,74.782,75.21
1.5184,74.83,74.6
1.6232,74.975,74.68
1.7279,75.133,75.078
1.8326,75.183,75.05
1.9373,75.099,74.824
2.042,74.942,74.598
2.1468,74.791,75.945
2.2515,74.819,75.801
2.3562,74.983,74.192
2.4609,75.154,74.444
2.5656,75.19,75.306
2.6704,75.039,74.867
2.7751,74.862,74.651
2.8798,74.766,74.802
2.9845,74.831,75.18
3.0892,74.961,75.691
3.194,75.081,75.476
3.2987,75.161,75.024
3.4034,75.184,74.292
3.5081,75.127,74.495
3.6128,74.996,75.535
3.7176,74.85,75.227
3.8223,74.757,74.651
3.927,74.788,74.83
4.0317,74.918,74.797
4.1364,75.094,75.252
4.2412,75.26,75.93
4.3459,75.321,75.078
4.4506,75.227,74.119
4.5553,75.034,74.795
4.66,74.823,75.467
4.7647,74.776,75.036
4.8695,74.845,74.932
4.9742,74.935,75.321
5.0789,74.946,74.808
5.1836,74.955,74.008
5.2883,75.051,74.815
5.3931,75.176,75.869
5.4978,75.242,75.348
5.6025,75.094,74.486
5.7072,74.912,74.453
5.8119,74.849,74.75
5.9167,75.032,75.569
6.0214,75.212,75.479
6.1261,75.171,74.817
6.2308,74.967,75.08


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_453.csv <==
x,qOut,qIn
0.05236,74.957,75.195
0.15708,75.137,75.021
0.2618,75.151,75.064
0.36652,75.042,74.342
0.47124,74.899,74.88
0.57596,74.906,75.911
0.68068,74.975,75.663
0.7854,75.024,74.488
0.89012,74.983,74.691
0.99484,74.962,75.443
1.0996,75.012,74.964
1.2043,75.076,74.817
1.309,75.081,75.022
1.4137,74.956,75.671
1.5184,74.848,75.412
1.6232,74.852,74.138
1.7279,75.042,74.14
1.8326,75.233,75.055
1.9373,75.245,75.212
2.042,75.094,75.235
2.1468,74.839,75.458
2.2515,74.795,75.221
2.3562,74.975,74.644
2.4609,75.214,75.15
2.5656,75.329,75.208
2.6704,75.122,74.475
2.7751,74.77,74.674
2.8798,74.498,74.809
2.9845,74.515,75.666
3.0892,74.807,75.554
3.194,75.148,74.066
3.2987,75.383,74.626
3.4034,75.381,75.731
3.5081,75.21,74.944
3.6128,75.021,74.725
3.7176,74.891,74.744
3.8223,74.873,74.836
3.927,74.877,75.224
4.0317,74.892,75.5
4.1364,74.928,75.383
4.2412,74.997,74.5
4.3459,75.054,74.38
4.4506,75.066,75.102
4.5553,75.044,75.151
4.66,75.006,75.726
4.7647,74.957,75.583
4.8695,74.91,73.981
4.9742,74.909,74.185
5.0789,75.003,75.8
5.1836,75.159,75.295
5.2883,75.204,74.585
5.3931,75.103,74.946
5.4978,74.849,75.055
5.6025,74.765,74.908
5.7072,74.911,74.901
5.8119,75.128,75.091
5.9167,75.226,75.048
6.0214,75.051,74.965
6.1261,74.847,74.704
6.2308,74.774,75.136


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_454.csv <==
x,qOut,qIn
0.05236,74.634,75.199
0.15708,74.733,75.159
0.2618,74.977,75.467
0.36652,75.212,75.228
0.47124,75.295,73.942
0.57596,75.19,74.26
0.68068,74.992,76.008
0.7854,74.801,76.136
0.89012,74.705,74.823
0.99484,74.754,73.983
1.0996,74.927,74.528
1.2043,75.136,75.702
1.309,75.294,75.411
1.4137,75.242,74.758
1.5184,75.028,74.665
1.6232,74.815,74.882
1.7279,74.777,74.782
1.8326,74.995,74.851
1.9373,75.222,75.175
2.042,75.289,74.986
2.1468,75.054,75.382
2.2515,74.796,75.265
2.3562,74.779,74.891
2.4609,74.957,74.603
2.5656,75.218,75.242
2.6704,75.167,75.445
2.7751,74.911,74.661
2.8798,74.683,74.409
2.9845,74.72,75.575
3.0892,74.972,75.222
3.194,75.177,74.295
3.2987,75.244,75.314
3.4034,75.128,75.371
3.5081,75.021,74.461
3.6128,74.972,74.886
3.7176,74.964,75.413
3.8223,74.97,75.149
3.927,74.962,74.861
4.0317,74.952,74.794
4.1364,74.949,74.722
4.2412,74.963,75.223
4.3459,75.011,75.38
4.4506,75.07,74.129
4.5553,75.11,74.664
4.66,75.098,75.938
4.7647,75.057,75.191
4.8695,75.032,74.996
4.9742,75.025,74.763
5.0789,75.024,74.747
5.1836,74.972,74.904
5.2883,74.887,74.697
5.3931,74.813,74.974
5.4978,74.795,75.576
5.6025,74.864,75.219
5.7072,75.006,74.761
5.8119,75.167,74.998
5.9167,75.296,74.811
6.0214,75.259,74.461
6.1261,75.051,74.861
6.2308,74.796,75.129


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_455.csv <==
x,qOut,qIn
0.05236,74.798,75.061
0.15708,74.958,74.812
0.2618,75.091,74.834
0.36652,75.073,75.135
0.47124,74.828,75.587
0.57596,74.712,74.908
0.68068,74.849,74.201
0.7854,75.105,74.852
0.89012,75.305,75.265
0.99484,75.217,74.829
1.0996,75.003,74.969
1.2043,74.837,74.855
1.309,74.875,74.659
1.4137,75.022,75.467
1.5184,75.116,75.599
1.6232,75.113,74.79
1.7279,74.997,74.82
1.8326,74.891,75.385
1.9373,74.85,74.889
2.042,74.869,74.746
2.1468,74.935,74.89
2.2515,74.961,74.928
2.3562,74.947,75.369
2.4609,74.939,75.061
2.5656,74.99,74.996
2.6704,75.109,75.341
2.7751,75.18,74.568
2.8798,75.152,74.692
2.9845,74.996,75.352
3.0892,74.878,74.975
3.194,74.873,75.228
3.2987,74.946,75.413
3.4034,75.041,74.318
3.5081,75.08,74.195
3.6128,75.076,74.996
3.7176,75.041,75.757
3.8223,74.977,74.822
3.927,74.91,74.397
4.0317,74.915,75.706
4.1364,75.001,75.824
4.2412,75.16,74.447
4.3459,75.214,74.02
4.4506,75.089,74.895
4.5553,74.871,75.319
4.66,74.669,75.144
4.7647,74.69,75.662
4.8695,74.887,75.492
4.9742,75.136,74.699
5.0789,75.313,74.274
5.1836,75.316,75.062
5.2883,75.154,75.565
5.3931,74.912,75.571
5.4978,74.677,74.234
5.6025,74.628,73.83
5.7072,74.804,75.323
5.8119,75.097,75.902
5.9167,75.382,74.864
6.0214,75.389,75.101
6.1261,75.159,74.947
6.2308,74.888,74.977


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_456.csv <==
x,qOut,qIn
0.05236,74.672,74.695
0.15708,74.858,75.345
0.2618,75.194,75.146
0.36652,75.454,74.792
0.47124,75.404,75.596
0.57596,75.012,75.326
0.68068,74.656,74.406
0.7854,74.546,74.836
0.89012,74.826,75.206
0.99484,75.108,74.889
1.0996,75.164,74.965
1.2043,75.046,74.873
1.309,74.863,74.923
1.4137,74.903,75.544
1.5184,75.076,75.108
1.6232,75.228,74.292
1.7279,75.209,74.628
1.8326,75.052,75.227
1.9373,74.922,75.313
2.042,74.88,75.043
2.1468,74.95,75.159
2.2515,74.999,75.353
2.3562,75.013,75.217
2.4609,75.01,74.895
2.5656,75.016,73.865
2.6704,74.981,74.504
2.7751,74.884,76.017
2.8798,74.789,75.552
2.9845,74.771,74.742
3.0892,74.932,74.803
3.194,75.167,74.993
3.2987,75.341,75.495
3.4034,75.325,74.99
3.5081,75.096,74.59
3.6128,74.825,74.558
3.7176,74.659,75.176
3.8223,74.721,75.266
3.927,74.941,74.885
4.0317,75.147,74.907
4.1364,75.245,75.061
4.2412,75.163,75.038
4.3459,75.029,75.045
4.4506,74.957,75.115
4.5553,74.947,74.777
4.66,74.975,75.051
4.7647,74.936,75.305
4.8695,74.901,75.323
4.9742,74.921,75.02
5.0789,75.036,74.047
5.1836,75.116,74.407
5.2883,75.096,75.591
5.3931,75.017,75.909
5.4978,74.945,75.015
5.6025,74.965,75.347
5.7072,75.033,75.022
5.8119,75.1,73.816
5.9167,75.132,74.852
6.0214,75.083,76.008
6.1261,74.933,75.15
6.2308,74.765,74.443


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_457.csv <==
x,qOut,qIn
0.05236,74.877,76.156
0.15708,74.865,75.214
0.2618,75.028,74.421
0.36652,75.225,74.397
0.47124,75.305,74.998
0.57596,75.134,75.318
0.68068,74.867,74.973
0.7854,74.664,75.223
0.89012,74.667,75.115
0.99484,74.848,74.183
1.0996,75.09,74.837
1.2043,75.282,75.52
1.309,75.329,75.241
1.4137,75.142,74.671
1.5184,74.866,74.743
1.6232,74.687,75.28
1.7279,74.785,75.007
1.8326,75.07,74.51
1.9373,75.245,74.978
2.042,75.219,74.897
2.1468,74.951,75.311
2.2515,74.798,75.094
2.3562,74.859,74.694
2.4609,75.024,75.169
2.5656,75.149,75.808
2.6704,75.091,75.2
2.7751,74.975,74.322
2.8798,74.889,74.337
2.9845,74.902,75.391
3.0892,74.924,75.333
3.194,74.918,74.551
3.2987,74.917,75.188
3.4034,74.959,74.675
3.5081,75.083,74.449
3.6128,75.208,76.127
3.7176,75.261,75.653
3.8223,75.175,74.271
3.927,74.978,74.828
4.0317,74.813,75.094
4.1364,74.758,74.629
4.2412,74.87,75.168
4.3459,75.01,75.529
4.4506,75.082,74.821
4.5553,75.096,74.613
4.66,75.09,74.696
4.7647,75.154,75.21
4.8695,75.184,75.58
4.9742,75.114,75.134
5.0789,74.893,74.587
5.1836,74.732,74.658
5.2883,74.766,75.099
5.3931,74.924,75.444
5.4978,75.096,75.501
5.6025,75.066,75.022
5.7072,74.947,74.437
5.8119,74.872,74.915
5.9167,74.967,75.254
6.0214,75.118,74.441
6.1261,75.151,74.269
6.2308,75.06,75.31


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_458.csv <==
x,qOut,qIn
0.05236,74.945,74.608
0.15708,74.899,74.65
0.2618,74.82,75.894
0.36652,74.81,75.645
0.47124,74.981,74.231
0.57596,75.286,74.581
0.68068,75.457,75.357
0.7854,75.387,75.746
0.89012,75.009,74.61
0.99484,74.678,74.34
1.0996,74.62,75.197
1.2043,74.787,75.585
1.309,75.08,74.72
1.4137,75.217,74.457
1.5184,75.182,74.753
1.6232,75.056,75.047
1.7279,74.929,75.417
1.8326,74.917,75.312
1.9373,74.988,75.282
2.042,75.071,75.351
2.1468,75.092,74.501
2.2515,75.03,74.298
2.3562,74.944,75.009
2.4609,74.868,75.868
2.5656,74.824,75.14
2.6704,74.806,74.38
2.7751,74.878,74.451
2.8798,75.041,75.149
2.9845,75.288,74.827
3.0892,75.392,75.127
3.194,75.248,75.781
3.2987,74.976,74.697
3.4034,74.738,74.524
3.5081,74.814,75.595
3.6128,75.034,75.158
3.7176,75.187,74.502
3.8223,75.077,75.389
3.927,74.824,75.456
4.0317,74.714,74.892
4.1364,74.806,74.97
4.2412,75.104,74.452
4.3459,75.26,74.269
4.4506,75.178,75.093
4.5553,74.974,75.422
4.66,74.797,75.428
4.7647,74.858,75.125
4.8695,75.044,74.503
4.9742,75.214,74.819
5.0789,75.241,75.489
5.1836,75.113,75.162
5.2883,74.917,74.49
5.3931,74.744,74.422
5.4978,74.678,74.995
5.6025,74.782,75.216
5.7072,74.983,75.768
5.8119,75.167,75.602
5.9167,75.217,74.692
6.0214,75.116,74.882
6.1261,74.998,74.658
6.2308,74.928,74.898


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_459.csv <==
x,qOut,qIn
0.05236,75.022,75.602
0.15708,74.996,76.494
0.2618,74.955,74.653
0.36652,74.936,73.723
0.47124,74.974,74.426
0.57596,74.98,75.119
0.68068,74.903,75.727
0.7854,74.803,74.967
0.89012,74.755,74.593
0.99484,74.898,75.598
1.0996,75.149,75.321
1.2043,75.362,74.691
1.309,75.395,75.334
1.4137,75.156,75.23
1.5184,74.823,74.23
1.6232,74.589,74.575
1.7279,74.635,75.501
1.8326,74.895,75.013
1.9373,75.132,74.736
2.042,75.243,75.177
2.1468,75.155,75.033
2.2515,75.069,74.623
2.3562,75.053,75.177
2.4609,75.057,74.877
2.5656,75.004,74.7
2.6704,74.862,75.458
2.7751,74.787,75.837
2.8798,74.833,75.138
2.9845,75.022,74.019
3.0892,75.15,74.604
3.194,75.145,75.338
3.2987,75.046,75.635
3.4034,74.914,75.31
3.5081,74.852,75.141
3.6128,74.882,74.585
3.7176,74.988,74.499
3.8223,75.154,74.821
3.927,75.241,74.876
4.0317,75.145,75.553
4.1364,74.933,75.319
4.2412,74.709,74.407
4.3459,74.783,74.79
4.4506,75.074,75.343
4.5553,75.349,75.33
4.66,75.366,74.891
4.7647,75.045,74.993
4.8695,74.726,74.952
4.9742,74.614,74.998
5.0789,74.859,75.357
5.1836,75.125,75.062
5.2883,75.19,74.601
5.3931,75.086,74.756
5.4978,74.897,75.284
5.6025,74.885,75.328
5.7072,74.993,74.625
5.8119,75.108,74.614
5.9167,75.12,74.773
6.0214,75.054,74.918
6.1261,75.007,75.323
6.2308,74.998,74.789


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_460.csv <==
x,qOut,qIn
0.05236,74.847,75.213
0.15708,74.851,75.262
0.2618,74.917,74.964
0.36652,75.041,74.781
0.47124,75.199,75.054
0.57596,75.253,75.181
0.68068,75.186,74.922
0.7854,75.051,74.981
0.89012,74.913,74.612
0.99484,74.85,74.873
1.0996,74.863,75.401
1.2043,74.927,75.136
1.309,75.012,74.599
1.4137,75.061,74.847
1.5184,75.055,75.538
1.6232,75.016,75.012
1.7279,74.971,74.808
1.8326,74.954,75.29
1.9373,74.949,75.226
2.042,74.95,74.864
2.1468,74.95,75.324
2.2515,74.974,75.232
2.3562,75.009,73.998
2.4609,75.03,74.221
2.5656,75.018,75.691
2.6704,74.991,75.494
2.7751,74.988,74.924
2.8798,75.016,75.402
2.9845,75.077,74.987
3.0892,75.132,73.797
3.194,75.129,74.23
3.2987,75.043,75.717
3.4034,74.854,76.276
3.5081,74.666,75.13
3.6128,74.648,74.227
3.7176,74.826,74.281
3.8223,75.193,75.528
3.927,75.432,75.494
4.0317,75.339,74.527
4.1364,75.006,74.336
4.2412,74.583,75.183
4.3459,74.556,75.563
4.4506,74.884,75.051
4.5553,75.296,74.875
4.66,75.503,75.127
4.7647,75.294,75.157
4.8695,74.937,74.916
4.9742,74.683,74.769
5.0789,74.751,74.989
5.1836,74.94,75.097
5.2883,75.026,74.418
5.3931,75.012,74.79
5.4978,74.951,75.745
5.6025,75.041,74.954
5.7072,75.168,74.789
5.8119,75.222,75.545
5.9167,75.108,74.834
6.0214,74.953,74.662
6.1261,74.865,74.969
6.2308,74.84,74.71


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_461.csv <==
x,qOut,qIn
0.05236,74.829,74.826
0.15708,75.037,75.107
0.2618,75.195,74.591
0.36652,75.217,74.196
0.47124,75.032,75.382
0.57596,74.802,75.921
0.68068,74.739,75.083
0.7854,74.874,74.6
0.89012,75.191,74.871
0.99484,75.393,75.291
1.0996,75.351,75.379
1.2043,75.122,74.544
1.309,74.799,74.312
1.4137,74.646,74.913
1.5184,74.703,75.575
1.6232,74.894,75.238
1.7279,75.13,75.09
1.8326,75.26,75.327
1.9373,75.251,74.76
2.042,75.144,74.534
2.1468,75,75.301
2.2515,74.9,75.39
2.3562,74.83,74.863
2.4609,74.793,74.938
2.5656,74.796,74.649
2.6704,74.929,74.729
2.7751,75.122,75.468
2.8798,75.256,75.955
2.9845,75.205,74.262
3.0892,75.009,74.056
3.194,74.88,75.207
3.2987,74.883,75.912
3.4034,75.042,74.941
3.5081,75.103,74.189
3.6128,75.038,75.016
3.7176,74.944,75.013
3.8223,74.941,74.721
3.927,75.059,75.759
4.0317,75.13,75.271
4.1364,75.099,74.73
4.2412,74.937,74.905
4.3459,74.878,74.834
4.4506,74.96,75.095
4.5553,75.069,75.511
4.66,75.07,74.751
4.7647,74.885,74.621
4.8695,74.746,75.365
4.9742,74.769,75.132
5.0789,75.035,74.271
5.1836,75.249,74.56
5.2883,75.243,75.494
5.3931,75.084,75.854
5.4978,74.884,74.92
5.6025,74.904,74.321
5.7072,75.053,74.598
5.8119,75.182,75.366
5.9167,75.152,74.934
6.0214,74.97,74.855
6.1261,74.793,75.75
6.2308,74.722,75.309


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_462.csv <==
x,qOut,qIn
0.05236,74.854,74.868
0.15708,75.246,75.473
0.2618,75.449,75.167
0.36652,75.359,74.594
0.47124,74.922,74.427
0.57596,74.552,74.767
0.68068,74.535,75.463
0.7854,74.811,75.626
0.89012,75.249,74.528
0.99484,75.422,74.536
1.0996,75.31,75.772
1.2043,75.07,75.618
1.309,74.887,74.584
1.4137,74.875,75.05
1.5184,74.896,75.062
1.6232,74.893,74.813
1.7279,74.84,75.037
1.8326,74.899,75.095
1.9373,75.048,74.759
2.042,75.189,74.571
2.1468,75.215,75.36
2.2515,75.141,75.27
2.3562,75.08,74.674
2.4609,75.056,75.267
2.5656,75.064,75.082
2.6704,75.008,74.119
2.7751,74.935,75.18
2.8798,74.889,75.307
2.9845,74.906,75.065
3.0892,74.914,75.324
3.194,74.907,74.782
3.2987,74.922,74.606
3.4034,75.004,75.386
3.5081,75.115,75.604
3.6128,75.147,74.789
3.7176,75.086,74.19
3.8223,74.946,74.955
3.927,74.885,75.541
4.0317,74.921,75.171
4.1364,74.999,74.402
4.2412,75.053,74.957
4.3459,75.046,75.432
4.4506,75.031,74.992
4.5553,75.027,74.912
4.66,75.044,75.507
4.7647,75.007,75.5
4.8695,74.929,74.563
4.9742,74.865,74.109
5.0789,74.88,74.757
5.1836,74.959,75.163
5.2883,74.998,75.757
5.3931,74.985,75.15
5.4978,74.923,75.58
5.6025,74.988,75.109
5.7072,75.154,73.566
5.8119,75.285,74.295
5.9167,75.233,75.865
6.0214,74.935,75.536
6.1261,74.658,75.095
6.2308,74.585,74.665


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_463.csv <==
x,qOut,qIn
0.05236,75.008,75.205
0.15708,75.149,74.936
0.2618,75.134,75.079
0.36652,75.024,75.153
0.47124,74.919,75.04
0.57596,74.973,75.218
0.68068,75.048,74.777
0.7854,75.057,74.847
0.89012,74.929,74.7
0.99484,74.842,74.977
1.0996,74.897,75.482
1.2043,75.039,75.211
1.309,75.186,74.903
1.4137,75.193,75.027
1.5184,75.116,74.638
1.6232,75.024,74.776
1.7279,74.983,75.538
1.8326,74.952,74.985
1.9373,74.914,74.457
2.042,74.901,74.851
2.1468,74.954,76.037
2.2515,75.076,75.542
2.3562,75.152,73.754
2.4609,75.13,74.543
2.5656,74.981,75.856
2.6704,74.863,74.933
2.7751,74.856,74.901
2.8798,74.925,74.955
2.9845,75.017,74.448
3.0892,75.05,75.092
3.194,75.059,75.78
3.2987,75.06,75.032
3.4034,75.064,74.956
3.5081,75.031,75.11
3.6128,75,74.281
3.7176,75.001,74.362
3.8223,75.062,75.001
3.927,75.076,75.33
4.0317,74.999,75.873
4.1364,74.905,75.666
4.2412,74.892,74.646
4.3459,75.065,74.098
4.4506,75.216,74.713
4.5553,75.196,75.53
4.66,74.878,75.436
4.7647,74.544,74.756
4.8695,74.496,74.2
4.9742,74.737,75.074
5.0789,75.205,75.341
5.1836,75.515,74.6
5.2883,75.507,75.141
5.3931,75.246,75.468
5.4978,74.836,74.6
5.6025,74.666,74.579
5.7072,74.778,75.327
5.8119,75.001,75.661
5.9167,75.136,74.586
6.0214,75.027,74.183
6.1261,74.883,75.151
6.2308,74.841,75.386


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_464.csv <==
x,qOut,qIn
0.05236,74.993,75.073
0.15708,74.842,74.688
0.2618,74.784,74.375
0.36652,74.802,74.939
0.47124,74.857,75.548
0.57596,74.886,74.989
0.68068,74.943,74.54
0.7854,75.042,74.582
0.89012,75.182,75.548
0.99484,75.248,75.607
1.0996,75.197,74.675
1.2043,75.068,74.865
1.309,74.914,74.669
1.4137,74.844,74.597
1.5184,74.862,75.417
1.6232,74.927,75.522
1.7279,74.989,75.085
1.8326,74.991,74.69
1.9373,74.976,74.44
2.042,74.985,74.88
2.1468,75.061,75.352
2.2515,75.109,75.624
2.3562,75.052,75.52
2.4609,74.942,74.419
2.5656,74.862,74.287
2.6704,74.978,74.974
2.7751,75.136,75.133
2.8798,75.185,75.12
2.9845,74.985,75.231
3.0892,74.752,75.311
3.194,74.758,75.05
3.2987,74.982,74.636
3.4034,75.341,75.235
3.5081,75.388,75.1
3.6128,75.101,74.166
3.7176,74.715,75.104
3.8223,74.505,75.96
3.927,74.698,74.789
4.0317,75.049,74.313
4.1364,75.332,75.303
4.2412,75.352,74.842
4.3459,75.165,74.552
4.4506,74.945,75.297
4.5553,74.798,74.998
4.66,74.797,74.893
4.7647,74.894,75.182
4.8695,75.035,75.203
4.9742,75.157,75.493
5.0789,75.2,74.853
5.1836,75.111,74.266
5.2883,74.97,74.806
5.3931,74.864,75.715
5.4978,74.875,74.535
5.6025,74.942,74.041
5.7072,74.986,74.958
5.8119,75.01,75.768
5.9167,75.036,75.042
6.0214,75.121,74.414
6.1261,75.178,75.34
6.2308,75.149,75.699


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_465.csv <==
x,qOut,qIn
0.05236,74.765,75.02
0.15708,74.904,74.852
0.2618,75.111,75.098
0.36652,75.258,75.052
0.47124,75.21,75.255
0.57596,74.922,75.194
0.68068,74.661,74.377
0.7854,74.596,74.572
0.89012,74.852,75.052
0.99484,75.181,75.038
1.0996,75.354,75.321
1.2043,75.335,75.472
1.309,75.129,74.889
1.4137,74.986,74.626
1.5184,74.971,74.63
1.6232,75.012,75.341
1.7279,75.013,75.334
1.8326,74.879,74.665
1.9373,74.764,74.857
2.042,74.772,74.948
2.1468,74.985,74.475
2.2515,75.215,75.119
2.3562,75.275,75.85
2.4609,75.164,74.91
2.5656,74.923,74.705
2.6704,74.833,75.093
2.7751,74.922,75.206
2.8798,75.068,75.143
2.9845,75.131,74.517
3.0892,74.994,74.871
3.194,74.829,75.191
3.2987,74.767,74.954
3.4034,74.917,75.396
3.5081,75.122,75.182
3.6128,75.207,74.314
3.7176,75.153,74.578
3.8223,74.984,76.239
3.927,74.899,75.659
4.0317,74.906,74.029
4.1364,74.952,74.211
4.2412,74.974,74.883
4.3459,74.975,75.179
4.4506,74.987,75.609
4.5553,75.001,74.872
4.66,74.992,74.793
4.7647,74.974,75.62
4.8695,75.015,75.483
4.9742,75.095,74.207
5.0789,75.172,74.488
5.1836,75.06,75.358
5.2883,74.843,75.149
5.3931,74.689,74.793
5.4978,74.769,75.477
5.6025,75.045,75.455
5.7072,75.268,74.584
5.8119,75.329,74.229
5.9167,75.162,74.639
6.0214,74.957,75.399
6.1261,74.808,75.508
6.2308,74.743,75.226


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_466.csv <==
x,qOut,qIn
0.05236,75.28,75.265
0.15708,75.102,75.873
0.2618,74.859,74.805
0.36652,74.743,74.601
0.47124,74.917,75.117
0.57596,75.128,74.801
0.68068,75.12,74.569
0.7854,74.926,74.912
0.89012,74.639,75.237
0.99484,74.672,75.254
1.0996,74.982,74.781
1.2043,75.344,74.908
1.309,75.521,74.845
1.4137,75.359,74.689
1.5184,75.058,75.537
1.6232,74.799,75.252
1.7279,74.743,74.805
1.8326,74.812,75.302
1.9373,74.909,75.209
2.042,74.997,74.828
2.1468,75.057,74.238
2.2515,75.067,74.54
2.3562,75.015,75.734
2.4609,74.949,75.618
2.5656,74.926,74.658
2.6704,75.007,75.025
2.7751,75.12,75.215
2.8798,75.19,74.771
2.9845,75.149,75.287
3.0892,75.008,75.4
3.194,74.853,74.035
3.2987,74.76,74.547
3.4034,74.794,75.855
3.5081,74.95,75.229
3.6128,75.123,74.6
3.7176,75.226,74.58
3.8223,75.183,75.295
3.927,75.05,75.556
4.0317,74.936,74.548
4.1364,74.877,74.137
4.2412,74.884,75.487
4.3459,74.888,75.995
4.4506,74.918,75.025
4.5553,74.984,74.546
4.66,75.092,75.174
4.7647,75.134,74.798
4.8695,75.066,74.442
4.9742,74.943,74.811
5.0789,74.838,75.902
5.1836,74.835,75.562
5.2883,74.91,74.439
5.3931,75.028,74.316
5.4978,75.165,74.759
5.6025,75.264,75.352
5.7072,75.212,75.669
5.8119,75.028,75.024
5.9167,74.752,73.948
6.0214,74.696,74.267
6.1261,74.887,75.749
6.2308,75.15,75.416


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_467.csv <==
x,qOut,qIn
0.05236,74.964,75.633
0.15708,74.965,75.002
0.2618,75.038,74.052
0.36652,75.165,74.468
0.47124,75.294,75.079
0.57596,75.201,75.208
0.68068,74.957,75.64
0.7854,74.746,74.817
0.89012,74.75,74.453
0.99484,75.01,75.265
1.0996,75.276,75.224
1.2043,75.376,75.271
1.309,75.163,74.696
1.4137,74.816,74.594
1.5184,74.635,75.155
1.6232,74.694,75.285
1.7279,75.015,74.274
1.8326,75.23,74.706
1.9373,75.199,75.848
2.042,75.018,75.476
2.1468,74.828,74.749
2.2515,74.884,75.183
2.3562,75.052,75.007
2.4609,75.167,74.758
2.5656,75.078,74.285
2.6704,74.88,74.601
2.7751,74.77,75.821
2.8798,74.796,75.962
2.9845,74.967,74.455
3.0892,75.128,74.284
3.194,75.226,75.402
3.2987,75.232,75.337
3.4034,75.126,74.836
3.5081,74.916,74.811
3.6128,74.732,74.637
3.7176,74.677,75.145
3.8223,74.837,75.345
3.927,75.096,74.713
4.0317,75.268,74.915
4.1364,75.284,75.042
4.2412,75.105,74.743
4.3459,74.918,75.363
4.4506,74.836,75.951
4.5553,74.853,75.054
4.66,74.93,74.133
4.7647,74.966,75.004
4.8695,74.986,75.097
4.9742,75.004,74.804
5.0789,75.029,74.774
5.1836,74.999,74.837
5.2883,74.964,75.157
5.3931,74.984,74.854
5.4978,75.123,75.76
5.6025,75.263,75.694
5.7072,75.232,74.455
5.8119,75.042,74.584
5.9167,74.754,75.024
6.0214,74.67,74.52
6.1261,74.764,75.089
6.2308,74.908,75.665


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_468.csv <==
x,qOut,qIn
0.05236,75.03,74.894
0.15708,75.211,75.058
0.2618,75.244,75.37
0.36652,75.157,75.091
0.47124,74.998,73.866
0.57596,74.893,74.572
0.68068,74.861,76.225
0.7854,74.886,75.529
0.89012,74.943,73.829
0.99484,75.026,74.108
1.0996,75.12,75.733
1.2043,75.18,75.871
1.309,75.159,75.553
1.4137,75.029,75.132
1.5184,74.889,74.181
1.6232,74.818,74.436
1.7279,74.887,75.075
1.8326,74.991,75.164
1.9373,74.995,75.575
2.042,74.91,75.16
2.1468,74.775,74.718
2.2515,74.857,74.822
2.3562,75.124,74.909
2.4609,75.373,74.854
2.5656,75.38,74.666
2.6704,75.021,75.034
2.7751,74.675,75.625
2.8798,74.586,75.349
2.9845,74.936,74.703
3.0892,75.316,74.637
3.194,75.398,75.148
3.2987,75.2,75.326
3.4034,74.815,74.486
3.5081,74.65,74.891
3.6128,74.719,75.526
3.7176,74.905,74.412
3.8223,75.084,75.305
3.927,75.182,76.045
4.0317,75.194,74.653
4.1364,75.13,74.392
4.2412,74.999,75.322
4.3459,74.898,75.365
4.4506,74.884,75.014
4.5553,74.928,74.938
4.66,74.982,75.259
4.7647,74.975,75.026
4.8695,74.962,74.361
4.9742,74.979,74.322
5.0789,75.054,75.251
5.1836,75.096,75.49
5.2883,75.077,75.088
5.3931,75.043,74.929
5.4978,75.048,74.964
5.6025,75.133,75.15
5.7072,75.178,75.108
5.8119,75.118,74.506
5.9167,74.902,74.97
6.0214,74.695,75.331
6.1261,74.653,75.002
6.2308,74.775,75.134


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_469.csv <==
x,qOut,qIn
0.05236,74.767,74.475
0.15708,74.846,75.102
0.2618,75.004,75.571
0.36652,75.125,74.921
0.47124,75.104,74.129
0.57596,74.993,74.591
0.68068,74.919,75.614
0.7854,74.927,75.726
0.89012,75.042,75.07
0.99484,75.133,74.612
1.0996,75.128,74.437
1.2043,75.048,74.82
1.309,74.932,75.533
1.4137,74.868,75.301
1.5184,74.836,75.17
1.6232,74.83,75.182
1.7279,74.847,75.233
1.8326,74.975,74.615
1.9373,75.143,74.184
2.042,75.229,75.46
2.1468,75.101,74.439
2.2515,74.83,74.173
2.3562,74.711,76.197
2.4609,74.829,75.925
2.5656,75.208,74.195
2.6704,75.458,74.665
2.7751,75.406,75.04
2.8798,75.137,75.281
2.9845,74.786,74.954
3.0892,74.645,74.782
3.194,74.706,74.728
3.2987,74.881,75.168
3.4034,75.081,75.164
3.5081,75.214,75.13
3.6128,75.217,75.374
3.7176,75.102,75.117
3.8223,74.901,74.301
3.927,74.807,74.42
4.0317,74.851,75.22
4.1364,74.952,75.509
4.2412,75.008,75.088
4.3459,74.966,74.814
4.4506,74.961,74.683
4.5553,75.036,75.235
4.66,75.213,75.101
4.7647,75.255,75.097
4.8695,75.089,75.281
4.9742,74.837,74.804
5.0789,74.661,74.825
5.1836,74.77,74.971
5.2883,74.997,74.86
5.3931,75.171,75.005
5.4978,75.134,75.157
5.6025,74.99,75.039
5.7072,74.931,75.181
5.8119,74.991,74.596
5.9167,75.164,74.814
6.0214,75.204,75.916
6.1261,75.076,75.343
6.2308,74.887,74.558


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_470.csv <==
x,qOut,qIn
0.05236,74.86,74.609
0.15708,75.014,74.861
0.2618,75.188,75.222
0.36652,75.273,74.728
0.47124,75.16,74.768
0.57596,74.931,75.585
0.68068,74.816,75.847
0.7854,74.865,74.874
0.89012,75.078,74.841
0.99484,75.149,75.225
1.0996,75.031,74.595
1.2043,74.84,74.384
1.309,74.719,75.086
1.4137,74.77,75.858
1.5184,74.899,75.615
1.6232,75.045,74.263
1.7279,75.17,74.525
1.8326,75.288,75.403
1.9373,75.297,74.953
2.042,75.161,75.095
2.1468,74.859,74.9
2.2515,74.65,74.642
2.3562,74.701,75.493
2.4609,74.936,75.244
2.5656,75.242,74.772
2.6704,75.299,75.439
2.7751,75.114,75.069
2.8798,74.853,74.937
2.9845,74.704,74.261
3.0892,74.82,74.29
3.194,75.031,75.593
3.2987,75.187,75.874
3.4034,75.157,74.873
3.5081,75.045,74.665
3.6128,75.005,75.018
3.7176,75.044,74.854
3.8223,75.138,75.207
3.927,75.084,75.409
4.0317,74.911,74.666
4.1364,74.75,74.416
4.2412,74.739,75.392
4.3459,74.931,75.608
4.4506,75.153,74.821
4.5553,75.274,74.993
4.66,75.183,75.027
4.7647,74.986,74.713
4.8695,74.862,75.052
4.9742,74.854,75.475
5.0789,74.972,74.04
5.1836,75.017,74.273
5.2883,74.987,75.755
5.3931,74.956,76.036
5.4978,75.012,74.817
5.6025,75.137,74.531
5.7072,75.201,74.921
5.8119,75.166,74.903
5.9167,75.023,75.306
6.0214,74.895,75.35
6.1261,74.82,74.786
6.2308,74.807,74.795


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_471.csv <==
x,qOut,qIn
0.05236,75.021,75.415
0.15708,75.054,75.438
0.2618,75.028,75.451
0.36652,75,74.793
0.47124,75.029,74.464
0.57596,75.088,74.987
0.68068,75.082,75.387
0.7854,74.989,74.755
0.89012,74.803,74.572
0.99484,74.699,75.366
1.0996,74.788,75.354
1.2043,75.018,75.323
1.309,75.308,74.676
1.4137,75.386,74.216
1.5184,75.222,75.154
1.6232,74.952,75.708
1.7279,74.741,74.656
1.8326,74.748,74.751
1.9373,74.864,74.836
2.042,74.994,74.86
2.1468,75.06,75.44
2.2515,75.106,75.061
2.3562,75.117,75.072
2.4609,75.076,75.302
2.5656,74.966,75.214
2.6704,74.883,74.66
2.7751,74.891,74.713
2.8798,74.948,75.124
2.9845,74.99,74.824
3.0892,74.936,74.644
3.194,74.898,74.993
3.2987,74.943,75.807
3.4034,75.118,74.771
3.5081,75.268,74.066
3.6128,75.28,74.92
3.7176,75.169,75.125
3.8223,74.98,75.141
3.927,74.848,75.883
4.0317,74.801,75.721
4.1364,74.833,74.29
4.2412,74.936,74.11
4.3459,75.071,75.665
4.4506,75.128,75.29
4.5553,75.065,74.689
4.66,74.854,74.979
4.7647,74.712,75.122
4.8695,74.796,75.114
4.9742,75.046,74.963
5.0789,75.365,74.577
5.1836,75.397,75.167
5.2883,75.137,75.407
5.3931,74.797,74.979
5.4978,74.622,74.631
5.6025,74.799,75.066
5.7072,75.071,75.404
5.8119,75.24,75.178
5.9167,75.141,74.815
6.0214,74.956,74.713
6.1261,74.872,74.532
6.2308,74.903,74.845


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_472.csv <==
x,qOut,qIn
0.05236,75.052,75.171
0.15708,75.038,75.127
0.2618,74.975,74.448
0.36652,74.912,74.467
0.47124,74.896,74.995
0.57596,74.927,75.245
0.68068,74.97,75.061
0.7854,75.018,74.985
0.89012,75.068,75.677
0.99484,75.144,75.304
1.0996,75.196,74.259
1.2043,75.172,74.559
1.309,75.022,75.466
1.4137,74.802,75.111
1.5184,74.67,74.735
1.6232,74.692,74.53
1.7279,74.904,75.529
1.8326,75.142,75.902
1.9373,75.274,74.967
2.042,75.269,74.121
2.1468,75.122,74.885
2.2515,74.964,75.756
2.3562,74.874,74.916
2.4609,74.863,74.198
2.5656,74.924,75.328
2.6704,74.987,75.722
2.7751,75.045,74.932
2.8798,75.098,74.783
2.9845,75.147,74.318
3.0892,75.133,74.224
3.194,75.031,75.858
3.2987,74.894,75.859
3.4034,74.791,75.425
3.5081,74.839,75.444
3.6128,74.984,73.806
3.7176,75.128,73.94
3.8223,75.178,75.575
3.927,75.082,75.654
4.0317,74.91,74.955
4.1364,74.769,74.567
4.2412,74.765,74.897
4.3459,74.989,74.816
4.4506,75.275,74.995
4.5553,75.424,75.304
4.66,75.233,75.191
4.7647,74.799,74.835
4.8695,74.543,74.995
4.9742,74.601,75.435
5.0789,75.031,74.713
5.1836,75.301,74.468
5.2883,75.23,75.669
5.3931,74.965,75.21
5.4978,74.72,74.332
5.6025,74.805,75.105
5.7072,75.038,75.388
5.8119,75.232,74.895
5.9167,75.22,74.764
6.0214,75.099,75.2
6.1261,75.018,75.388
6.2308,75.004,75.139


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_473.csv <==
x,qOut,qIn
0.05236,74.711,75.441
0.15708,74.926,74.124
0.2618,75.146,74.56
0.36652,75.267,75.584
0.47124,75.214,75.104
0.57596,75.063,74.614
0.68068,74.908,74.87
0.7854,74.811,74.793
0.89012,74.817,75.594
0.99484,74.925,75.693
1.0996,75.066,74.387
1.2043,75.162,74.304
1.309,75.132,75.336
1.4137,74.995,75.059
1.5184,74.884,75.003
1.6232,74.858,75.556
1.7279,74.946,75.295
1.8326,75.013,74.401
1.9373,75.033,74.788
2.042,75.03,75.212
2.1468,75.041,75.166
2.2515,75.019,74.73
2.3562,74.944,74.259
2.4609,74.883,74.929
2.5656,74.919,75.527
2.6704,75.111,75.134
2.7751,75.286,75.253
2.8798,75.329,75.394
2.9845,75.151,74.361
3.0892,74.941,74.194
3.194,74.833,75.335
3.2987,74.812,75.299
3.4034,74.829,75.276
3.5081,74.804,75.33
3.6128,74.851,74.614
3.7176,74.998,74.336
3.8223,75.253,75.313
3.927,75.368,75.664
4.0317,75.23,75.221
4.1364,74.953,74.632
4.2412,74.69,74.936
4.3459,74.734,75.142
4.4506,74.964,74.601
4.5553,75.177,74.784
4.66,75.179,75.634
4.7647,74.983,75.724
4.8695,74.838,74.69
4.9742,74.849,74.344
5.0789,75.081,74.585
5.1836,75.256,75.109
5.2883,75.21,75.394
5.3931,75.004,74.814
5.4978,74.744,75.328
5.6025,74.738,75.414
5.7072,74.95,74.737
5.8119,75.205,75.086
5.9167,75.32,74.666
6.0214,75.159,74.252
6.1261,74.887,75.009
6.2308,74.683,75.757


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_474.csv <==
x,qOut,qIn
0.05236,75.001,74.38
0.15708,75.176,74.094
0.2618,75.157,75.544
0.36652,74.981,75.934
0.47124,74.738,75.019
0.57596,74.769,74.774
0.68068,75.003,74.829
0.7854,75.241,74.704
0.89012,75.282,75.315
0.99484,75.078,74.987
1.0996,74.844,74.691
1.2043,74.718,75.337
1.309,74.804,75.088
1.4137,74.997,74.532
1.5184,75.176,75.211
1.6232,75.261,75.094
1.7279,75.187,74.711
1.8326,74.989,75.23
1.9373,74.822,75.169
2.042,74.777,75.234
2.1468,74.918,74.595
2.2515,75.083,74.664
2.3562,75.152,75.423
2.4609,75.124,75.104
2.5656,75.02,75.32
2.6704,74.945,75.202
2.7751,74.918,74.364
2.8798,74.935,74.822
2.9845,74.992,75.289
3.0892,75.058,74.913
3.194,75.078,74.384
3.2987,75.049,75.009
3.4034,74.976,76.332
3.5081,74.97,75.547
3.6128,75.032,74.068
3.7176,75.098,74.088
3.8223,75.094,75.166
3.927,74.98,74.736
4.0317,74.851,74.713
4.1364,74.78,75.591
4.2412,74.824,75.302
4.3459,74.968,74.404
4.4506,75.158,74.57
4.5553,75.307,75.243
4.66,75.33,75.801
4.7647,75.099,75.179
4.8695,74.765,74.503
4.9742,74.537,74.432
5.0789,74.62,75.101
5.1836,74.942,75.501
5.2883,75.195,75.592
5.3931,75.256,74.63
5.4978,75.048,74.476
5.6025,74.899,75.084
5.7072,74.943,75.051
5.8119,75.089,75.205
5.9167,75.204,75.184
6.0214,75.087,74.804
6.1261,74.917,74.949
6.2308,74.844,75.356


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_475.csv <==
x,qOut,qIn
0.05236,74.95,75.133
0.15708,74.929,74.718
0.2618,75.009,74.509
0.36652,75.087,74.646
0.47124,75.057,75.519
0.57596,74.941,75.661
0.68068,74.879,74.673
0.7854,74.91,74.45
0.89012,75.043,74.96
0.99484,75.132,74.841
1.0996,75.123,75.262
1.2043,75.036,75.625
1.309,74.901,74.984
1.4137,74.809,74.982
1.5184,74.825,75.349
1.6232,74.932,74.476
1.7279,75.103,74.395
1.8326,75.146,75.651
1.9373,75.021,75.436
2.042,74.852,75.069
2.1468,74.786,75.003
2.2515,74.987,74.776
2.3562,75.263,74.602
2.4609,75.421,74.966
2.5656,75.29,75.272
2.6704,74.963,75.065
2.7751,74.713,74.873
2.8798,74.662,74.823
2.9845,74.883,75.522
3.0892,75.151,75.573
3.194,75.28,74.535
3.2987,75.227,74.603
3.4034,74.982,74.506
3.5081,74.793,74.37
3.6128,74.782,75.301
3.7176,74.903,75.998
3.8223,75.071,74.818
3.927,75.123,74.384
4.0317,75.117,75.4
4.1364,75.099,75.645
4.2412,75.112,74.577
4.3459,75.028,74.669
4.4506,74.84,75.059
4.5553,74.668,74.883
4.66,74.653,74.404
4.7647,74.883,74.796
4.8695,75.16,76.2
4.9742,75.333,75.386
5.0789,75.276,74.167
5.1836,75.119,75.121
5.2883,75.006,75.205
5.3931,74.95,75.578
5.4978,74.933,74.645
5.6025,74.842,74.131
5.7072,74.773,75.173
5.8119,74.797,75.762
5.9167,74.976,74.624
6.0214,75.156,74.525
6.1261,75.193,75.255
6.2308,75.107,75.467


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_476.csv <==
x,qOut,qIn
0.05236,74.803,74.622
0.15708,74.628,75.617
0.2618,74.73,75.1
0.36652,74.959,73.878
0.47124,75.133,75.127
0.57596,75.075,75.816
0.68068,74.956,75.581
0.7854,74.909,75.261
0.89012,75.052,74.405
0.99484,75.229,74.502
1.0996,75.255,75.022
1.2043,75.116,75.473
1.309,74.843,74.654
1.4137,74.695,74.74
1.5184,74.745,75.189
1.6232,74.932,74.982
1.7279,75.177,74.891
1.8326,75.329,75.384
1.9373,75.309,75.085
2.042,75.141,74.665
2.1468,74.869,74.927
2.2515,74.739,75.099
2.3562,74.806,75.045
2.4609,74.965,74.998
2.5656,75.079,75.099
2.6704,75.022,75.3
2.7751,74.937,74.772
2.8798,74.914,74.422
2.9845,75.02,75.014
3.0892,75.083,75.342
3.194,75.035,75.514
3.2987,74.939,75.654
3.4034,74.881,74.406
3.5081,74.964,74.059
3.6128,75.077,75.103
3.7176,75.13,75.511
3.8223,75.043,75.023
3.927,74.884,74.795
4.0317,74.802,74.742
4.1364,74.855,75.361
4.2412,75.08,75.07
4.3459,75.3,74.491
4.4506,75.333,74.94
4.5553,75.173,75.097
4.66,74.852,74.63
4.7647,74.696,75.319
4.8695,74.776,75.899
4.9742,74.974,75.298
5.0789,75.137,74.662
5.1836,75.123,74.644
5.2883,75.036,74.588
5.3931,74.951,75.008
5.4978,74.927,75.117
5.6025,74.882,75.073
5.7072,74.855,75.183
5.8119,74.908,74.444
5.9167,75.106,74.962
6.0214,75.333,76.01
6.1261,75.364,75.522
6.2308,75.179,74.442


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_477.csv <==
x,qOut,qIn
0.05236,75.018,74.428
0.15708,74.916,75.373
0.2618,74.942,75.505
0.36652,75.01,75.23
0.47124,75.016,75.254
0.57596,74.971,75.075
0.68068,74.995,74.248
0.7854,75.071,74.802
0.89012,75.152,75.007
0.99484,75.031,74.585
1.0996,74.804,75.153
1.2043,74.65,75.988
1.309,74.741,75.25
1.4137,75.05,74.381
1.5184,75.315,74.378
1.6232,75.385,74.798
1.7279,75.143,75.474
1.8326,74.801,75.246
1.9373,74.62,74.699
2.042,74.669,74.664
2.1468,74.958,75.108
2.2515,75.237,75.11
2.3562,75.355,75.396
2.4609,75.285,75.291
2.5656,75.025,74.904
2.6704,74.779,75.029
2.7751,74.71,74.698
2.8798,74.808,74.562
2.9845,75.029,74.483
3.0892,75.113,74.852
3.194,75.048,76.177
3.2987,74.95,75.348
3.4034,74.958,74.276
3.5081,75.136,75.468
3.6128,75.276,75.359
3.7176,75.257,74.794
3.8223,74.991,75.143
3.927,74.709,75.235
4.0317,74.616,74.426
4.1364,74.718,74.45
4.2412,74.979,75.651
4.3459,75.177,75.576
4.4506,75.236,74.651
4.5553,75.182,74.22
4.66,75.058,74.749
4.7647,75.006,75.759
4.8695,75.019,75.63
4.9742,75.033,74.732
5.0789,74.977,74.65
5.1836,74.882,75.413
5.2883,74.872,75.109
5.3931,74.947,74.983
5.4978,75.075,74.722
5.6025,75.042,74.674
5.7072,74.907,75.418
5.8119,74.811,75.088
5.9167,74.903,74.821
6.0214,75.126,75.608
6.1261,75.25,75.29
6.2308,75.219,74.118


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_478.csv <==
x,qOut,qIn
0.05236,75.233,74.26
0.15708,75.191,74.516
0.2618,75.065,75.369
0.36652,74.95,75.264
0.47124,74.929,74.36
0.57596,74.94,74.736
0.68068,74.944,75.63
0.7854,74.965,75.726
0.89012,75.039,74.825
0.99484,75.151,74.53
1.0996,75.167,74.813
1.2043,75.059,74.897
1.309,74.826,75.358
1.4137,74.701,75.551
1.5184,74.751,74.744
1.6232,74.907,74.842
1.7279,75.076,75.069
1.8326,75.169,74.619
1.9373,75.194,74.994
2.042,75.145,75.572
2.1468,75.009,74.971
2.2515,74.844,74.728
2.3562,74.802,74.671
2.4609,74.906,74.27
2.5656,75.147,75.051
2.6704,75.243,75.597
2.7751,75.135,75.754
2.8798,74.952,75.437
2.9845,74.85,74.504
3.0892,74.974,74.723
3.194,75.129,74.89
3.2987,75.163,75.168
3.4034,74.951,75.067
3.5081,74.669,74.837
3.6128,74.574,75.219
3.7176,74.718,74.771
3.8223,75.106,74.689
3.927,75.431,75.547
4.0317,75.484,75.193
4.1364,75.285,74.623
4.2412,74.9,74.919
4.3459,74.727,75.593
4.4506,74.825,75.25
4.5553,75.035,74.869
4.66,75.169,74.51
4.7647,75.072,74.695
4.8695,74.912,75.181
4.9742,74.817,74.791
5.0789,74.892,75.287
5.1836,75.01,75.983
5.2883,75.08,74.936
5.3931,75.105,73.857
5.4978,75.107,75.614
5.6025,75.114,76.099
5.7072,75.055,74.401
5.8119,74.934,74.063
5.9167,74.771,75.135
6.0214,74.752,75.527
6.1261,74.894,75.417
6.2308,75.095,75.101


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_479.csv <==
x,qOut,qIn
0.05236,74.861,74.398
0.15708,74.952,74.231
0.2618,75.035,75.171
0.36652,75.054,75.829
0.47124,74.968,74.874
0.57596,74.885,74.685
0.68068,74.908,75.393
0.7854,75.033,75.037
0.89012,75.24,74.088
0.99484,75.307,74.88
1.0996,75.142,75.908
1.2043,74.86,75.252
1.309,74.613,74.268
1.4137,74.706,75.63
1.5184,75.009,76.01
1.6232,75.292,75.144
1.7279,75.328,73.929
1.8326,75.088,74.272
1.9373,74.823,75.11
2.042,74.687,75.5
2.1468,74.792,75.171
2.2515,74.968,74.655
2.3562,75.116,74.934
2.4609,75.217,74.99
2.5656,75.276,75.225
2.6704,75.26,75.513
2.7751,75.101,75.094
2.8798,74.861,74.867
2.9845,74.623,74.748
3.0892,74.642,74.769
3.194,74.868,74.914
3.2987,75.124,75.086
3.4034,75.218,74.919
3.5081,75.078,75.082
3.6128,74.937,75.354
3.7176,74.923,75.175
3.8223,75.125,74.566
3.927,75.264,74.967
4.0317,75.185,75.262
4.1364,74.968,75.457
4.2412,74.738,74.796
4.3459,74.745,74.507
4.4506,74.902,74.765
4.5553,75.079,75.01
4.66,75.155,75.585
4.7647,75.122,74.966
4.8695,75.048,74.339
4.9742,74.987,75.328
5.0789,74.986,74.898
5.1836,75.044,74.225
5.2883,75.085,75.287
5.3931,75.063,75.129
5.4978,74.94,75.307
5.6025,74.832,75.477
5.7072,74.845,74.287
5.8119,74.95,74.433
5.9167,75.094,75.639
6.0214,75.097,75.533
6.1261,74.993,75.136
6.2308,74.879,74.97


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_480.csv <==
x,qOut,qIn
0.05236,74.988,74.575
0.15708,75.182,74.947
0.2618,75.253,75.614
0.36652,75.22,75.137
0.47124,75.116,74.993
0.57596,75.009,75.409
0.68068,74.925,74.538
0.7854,74.875,73.887
0.89012,74.872,75.918
0.99484,74.885,76.388
1.0996,74.894,74.737
1.2043,74.915,73.848
1.309,74.97,75.034
1.4137,75.087,75.782
1.5184,75.168,75.475
1.6232,75.145,74.718
1.7279,74.961,74.404
1.8326,74.782,75.113
1.9373,74.786,75.181
2.042,74.949,74.953
2.1468,75.208,74.88
2.2515,75.265,75.293
2.3562,75.132,75.149
2.4609,74.961,74.67
2.5656,74.922,75.068
2.6704,75.056,74.963
2.7751,75.138,74.622
2.8798,75.088,75.149
2.9845,74.866,75.22
3.0892,74.774,74.909
3.194,74.882,75.146
3.2987,75.071,75.391
3.4034,75.191,75.03
3.5081,75.111,74.696
3.6128,74.965,74.172
3.7176,74.853,74.524
3.8223,74.853,75.776
3.927,74.895,75.853
4.0317,74.96,75.217
4.1364,75.052,74.72
4.2412,75.175,74.557
4.3459,75.255,74.829
4.4506,75.193,75.178
4.5553,75.002,75.031
4.66,74.72,75.557
4.7647,74.58,75.204
4.8695,74.695,73.92
4.9742,74.991,74.776
5.0789,75.366,75.268
5.1836,75.493,74.631
5.2883,75.299,75.201
5.3931,74.955,75.328
5.4978,74.682,75.387
5.6025,74.779,75.23
5.7072,75.036,74.589
5.8119,75.221,74.92
5.9167,75.118,74.802
6.0214,74.857,74.787
6.1261,74.71,75.108
6.2308,74.748,74.982


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_481.csv <==
x,qOut,qIn
0.05236,75.128,75.639
0.15708,74.908,74.953
0.2618,74.707,74.408
0.36652,74.651,74.632
0.47124,74.86,75.347
0.57596,75.214,75.468
0.68068,75.419,74.785
0.7854,75.37,74.657
0.89012,75.01,75.283
0.99484,74.764,75.073
1.0996,74.81,74.887
1.2043,75.015,75.027
1.309,75.185,74.499
1.4137,75.064,75.164
1.5184,74.873,75.781
1.6232,74.785,74.446
1.7279,74.945,74.731
1.8326,75.131,75.477
1.9373,75.17,75.161
2.042,75.086,74.707
2.1468,74.94,75.184
2.2515,74.908,75.217
2.3562,74.952,74.783
2.4609,75.011,75.082
2.5656,75.032,74.842
2.6704,75.016,74.91
2.7751,74.98,75.547
2.8798,74.941,75.232
2.9845,74.918,74.282
3.0892,74.957,74.66
3.194,75.033,75.163
3.2987,75.092,75.269
3.4034,75.074,75.151
3.5081,74.998,75.069
3.6128,74.97,74.924
3.7176,75.011,74.868
3.8223,75.125,74.955
3.927,75.149,75.445
4.0317,75.039,75.325
4.1364,74.874,74.808
4.2412,74.749,75.458
4.3459,74.811,75.286
4.4506,74.986,73.888
4.5553,75.152,74.24
4.66,75.188,75.669
4.7647,75.064,75.586
4.8695,74.935,74.315
4.9742,74.905,74.49
5.0789,75.057,76.142
5.1836,75.242,75.586
5.2883,75.283,74.297
5.3931,75.157,73.973
5.4978,74.871,74.842
5.6025,74.667,75.436
5.7072,74.643,75.613
5.8119,74.764,75.489
5.9167,74.969,74.807
6.0214,75.133,74.546
6.1261,75.226,74.678
6.2308,75.229,75.179


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_482.csv <==
x,qOut,qIn
0.05236,75.339,74.422
0.15708,75.078,75.992
0.2618,74.775,76.197
0.36652,74.574,74.568
0.47124,74.597,74.145
0.57596,74.806,75.15
0.68068,75.071,75.352
0.7854,75.271,75.262
0.89012,75.296,74.892
0.99484,75.1,74.919
1.0996,74.867,74.802
1.2043,74.763,75.064
1.309,74.932,75.103
1.4137,75.19,74.839
1.5184,75.262,75.33
1.6232,75.13,75.086
1.7279,74.834,74.254
1.8326,74.778,74.699
1.9373,74.948,75.412
2.042,75.154,75.493
2.1468,75.178,75.102
2.2515,75.004,75.099
2.3562,74.897,74.9
2.4609,74.93,74.659
2.5656,75.128,74.86
2.6704,75.15,75.016
2.7751,74.974,74.985
2.8798,74.762,74.86
2.9845,74.701,75.408
3.0892,74.901,75.243
3.194,75.16,74.663
3.2987,75.32,74.77
3.4034,75.252,75.325
3.5081,75.027,74.959
3.6128,74.821,74.989
3.7176,74.728,75.351
3.8223,74.817,74.585
3.927,74.968,74.909
4.0317,75.077,75.155
4.1364,75.116,74.752
4.2412,75.073,75.27
4.3459,75.016,75.502
4.4506,74.985,74.716
4.5553,74.992,74.809
4.66,75.043,74.687
4.7647,75.087,74.549
4.8695,75.073,75.444
4.9742,75.007,75.847
5.0789,74.907,74.991
5.1836,74.883,74.918
5.2883,74.952,75.129
5.3931,75.054,74.897
5.4978,75.123,74.258
5.6025,75.063,74.522
5.7072,74.928,75.379
5.8119,74.819,74.949
5.9167,74.833,75.363
6.0214,75.014,76.094
6.1261,75.241,74.961
6.2308,75.389,73.878


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_483.csv <==
x,qOut,qIn
0.05236,74.914,74.61
0.15708,74.956,75.022
0.2618,75.001,75.503
0.36652,75.028,74.863
0.47124,75.008,74.494
0.57596,74.966,74.716
0.68068,74.973,75.124
0.7854,75.03,75.583
0.89012,75.12,75.955
0.99484,75.122,75.285
1.0996,75.056,73.794
1.2043,74.986,74.428
1.309,74.98,75.119
1.4137,74.992,74.863
1.5184,74.929,75.622
1.6232,74.828,75.418
1.7279,74.75,74.354
1.8326,74.911,74.523
1.9373,75.21,75.283
2.042,75.435,75.303
2.1468,75.368,74.486
2.2515,74.979,74.592
2.3562,74.65,75.622
2.4609,74.588,75.518
2.5656,74.934,74.356
2.6704,75.272,74.535
2.7751,75.324,75.872
2.8798,75.132,75.591
2.9845,74.8,74.918
3.0892,74.706,75.026
3.194,74.821,74.398
3.2987,74.997,74.977
3.4034,75.083,75.316
3.5081,75.049,74.645
3.6128,75,74.794
3.7176,74.989,75.273
3.8223,75.048,75.918
3.927,75.125,75.395
4.0317,75.172,73.76
4.1364,75.158,74.039
4.2412,75.054,75.518
4.3459,74.903,75.262
4.4506,74.813,74.803
4.5553,74.827,75.198
4.66,74.966,75.383
4.7647,75.127,74.996
4.8695,75.222,74.759
4.9742,75.212,74.905
5.0789,75.07,74.993
5.1836,74.835,74.88
5.2883,74.656,74.815
5.3931,74.636,74.995
5.4978,74.854,75.529
5.6025,75.156,75
5.7072,75.333,74.171
5.8119,75.329,75.256
5.9167,75.127,75.345
6.0214,74.95,74.706
6.1261,74.873,75.122
6.2308,74.874,75.186


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_484.csv <==
x,qOut,qIn
0.05236,74.809,75.07
0.15708,74.941,74.994
0.2618,75.078,74.835
0.36652,75.126,75.55
0.47124,75.001,75.157
0.57596,74.836,74.662
0.68068,74.83,75.317
0.7854,74.984,75.065
0.89012,75.258,74.88
0.99484,75.279,74.906
1.0996,75.031,74.56
1.2043,74.73,74.781
1.309,74.629,75.212
1.4137,74.882,75.402
1.5184,75.203,75.578
1.6232,75.398,74.925
1.7279,75.311,73.961
1.8326,75.115,74.781
1.9373,74.948,75.804
2.042,74.837,75.468
2.1468,74.777,74.699
2.2515,74.755,74.964
2.3562,74.849,75.405
2.4609,75.031,75.044
2.5656,75.257,74.509
2.6704,75.289,75.036
2.7751,75.1,75.331
2.8798,74.845,74.985
2.9845,74.703,74.449
3.0892,74.859,75.101
3.194,75.125,75.457
3.2987,75.317,74.927
3.4034,75.266,75.107
3.5081,75.061,75.456
3.6128,74.905,74.967
3.7176,74.862,74.398
3.8223,74.952,74.688
3.927,74.99,75.329
4.0317,74.956,75.589
4.1364,74.909,74.707
4.2412,74.914,74.619
4.3459,75.009,75.491
4.4506,75.119,74.829
4.5553,75.178,75.255
4.66,75.128,74.851
4.7647,74.987,74.469
4.8695,74.862,75.651
4.9742,74.822,75.536
5.0789,74.918,74.139
5.1836,75.036,74.353
5.2883,75.063,75.393
5.3931,75.006,75.79
5.4978,74.9,74.933
5.6025,74.914,74.532
5.7072,75.037,74.684
5.8119,75.175,74.603
5.9167,75.227,75.926
6.0214,75.12,76.072
6.1261,74.947,74.487
6.2308,74.812,74.041


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_485.csv <==
x,qOut,qIn
0.05236,74.761,74.93
0.15708,74.801,74.666
0.2618,75.053,75.373
0.36652,75.285,75.667
0.47124,75.268,74.391
0.57596,75.025,74.49
0.68068,74.824,75.378
0.7854,74.771,75.261
0.89012,74.92,74.924
0.99484,75.025,75.199
1.0996,75.028,74.689
1.2043,74.99,74.548
1.309,74.992,75.328
1.4137,75.068,75.102
1.5184,75.105,75.183
1.6232,75.068,75.077
1.7279,74.946,74.691
1.8326,74.898,74.878
1.9373,74.945,75.183
2.042,75.016,75.123
2.1468,75.027,74.822
2.2515,74.939,75.155
2.3562,74.88,75.75
2.4609,74.908,74.493
2.5656,75.057,74.41
2.6704,75.159,75.487
2.7751,75.125,75.601
2.8798,75.003,74.791
2.9845,74.868,74.145
3.0892,74.887,74.891
3.194,75.014,75.921
3.2987,75.148,75.792
3.4034,75.187,74.142
3.5081,75.094,74.227
3.6128,74.966,75.268
3.7176,74.876,75.267
3.8223,74.891,74.585
3.927,74.944,74.868
4.0317,74.967,75.68
4.1364,74.968,75.673
4.2412,74.969,75.292
4.3459,75.057,74.936
4.4506,75.143,74.285
4.5553,75.135,74.264
4.66,74.953,74.93
4.7647,74.728,75.512
4.8695,74.667,75.777
4.9742,74.798,74.703
5.0789,75.102,74.664
5.1836,75.352,75.3
5.2883,75.436,74.618
5.3931,75.332,75.233
5.4978,75.037,75.707
5.6025,74.701,74.557
5.7072,74.553,74.512
5.8119,74.655,75.055
5.9167,75.026,75.146
6.0214,75.304,74.9
6.1261,75.283,74.791
6.2308,75.052,75.086


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_486.csv <==
x,qOut,qIn
0.05236,74.864,74.4
0.15708,75.034,75.23
0.2618,75.146,75.748
0.36652,75.134,75.19
0.47124,74.963,75.068
0.57596,74.837,75.313
0.68068,74.869,74.411
0.7854,75.006,74.525
0.89012,75.171,75.898
0.99484,75.119,75.157
1.0996,74.906,74.001
1.2043,74.712,75.1
1.309,74.73,75.376
1.4137,75.01,74.668
1.5184,75.276,74.872
1.6232,75.362,75.362
1.7279,75.138,75.088
1.8326,74.877,74.795
1.9373,74.802,75.207
2.042,74.89,74.853
2.1468,75.064,75.047
2.2515,75.076,75.475
2.3562,74.994,74.523
2.4609,74.928,74.732
2.5656,74.981,75.101
2.6704,75.087,74.821
2.7751,75.138,74.818
2.8798,75.121,74.989
2.9845,75.046,76
3.0892,74.997,75.956
3.194,74.974,74.409
3.2987,74.965,73.89
3.4034,74.958,74.646
3.5081,74.949,75.19
3.6128,74.918,75.519
3.7176,74.879,74.966
3.8223,74.846,74.637
3.927,74.931,75.362
4.0317,75.129,75.42
4.1364,75.323,74.664
4.2412,75.385,74.537
4.3459,75.146,74.801
4.4506,74.795,75.119
4.5553,74.556,75.25
4.66,74.639,75.217
4.7647,74.944,75.092
4.8695,75.193,75.363
4.9742,75.277,74.846
5.0789,75.131,74.583
5.1836,74.963,75.326
5.2883,74.856,75.159
5.3931,74.81,75.085
5.4978,74.805,74.95
5.6025,74.868,74.993
5.7072,75.029,74.871
5.8119,75.212,74.492
5.9167,75.325,75.352
6.0214,75.211,75.948
6.1261,74.994,74.993
6.2308,74.829,74.098


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_487.csv <==
x,qOut,qIn
0.05236,74.629,75.567
0.15708,74.798,74.823
0.2618,75.109,74.607
0.36652,75.384,74.839
0.47124,75.466,75.45
0.57596,75.273,75.039
0.68068,74.921,74.837
0.7854,74.597,75.525
0.89012,74.488,74.541
0.99484,74.685,73.99
1.0996,75.003,75.528
1.2043,75.256,76.299
1.309,75.276,74.415
1.4137,75.091,73.887
1.5184,74.921,75.126
1.6232,74.877,75.638
1.7279,75.035,75.033
1.8326,75.16,74.904
1.9373,75.133,74.52
2.042,75.015,74.855
2.1468,74.903,75.583
2.2515,74.968,75.002
2.3562,75.079,74.832
2.4609,75.12,75.166
2.5656,74.99,74.847
2.6704,74.847,74.867
2.7751,74.833,74.899
2.8798,74.919,74.667
2.9845,75.034,75.554
3.0892,75.015,75.551
3.194,74.958,74.919
3.2987,74.951,74.37
3.4034,75.071,74.826
3.5081,75.168,75.412
3.6128,75.12,75.382
3.7176,74.973,74.612
3.8223,74.806,74.766
3.927,74.824,75.12
4.0317,74.969,74.931
4.1364,75.127,75.406
4.2412,75.183,75.328
4.3459,75.099,74.214
4.4506,74.974,74.773
4.5553,74.887,75.218
4.66,74.91,75.346
4.7647,74.982,75.145
4.8695,75.006,75.063
4.9742,74.977,74.925
5.0789,74.914,74.506
5.1836,74.972,74.757
5.2883,75.099,75.008
5.3931,75.182,75.392
5.4978,75.098,75.392
5.6025,74.916,75.243
5.7072,74.858,75.178
5.8119,74.956,74.923
5.9167,75.191,74.346
6.0214,75.227,74.321
6.1261,75.028,74.766
6.2308,74.763,75.511


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_488.csv <==
x,qOut,qIn
0.05236,74.827,74.973
0.15708,74.93,74.86
0.2618,75.129,75.476
0.36652,75.274,75.325
0.47124,75.212,73.944
0.57596,74.964,74.261
0.68068,74.772,75.965
0.7854,74.742,75.981
0.89012,74.937,74.551
0.99484,75.128,74.382
1.0996,75.2,74.973
1.2043,75.167,75.541
1.309,75.068,74.742
1.4137,74.991,74.371
1.5184,74.918,75.233
1.6232,74.863,75.293
1.7279,74.846,74.85
1.8326,74.956,74.448
1.9373,75.114,75.304
2.042,75.206,75.484
2.1468,75.118,74.386
2.2515,74.923,75.229
2.3562,74.82,76.194
2.4609,74.849,75.032
2.5656,75.006,74.392
2.6704,75.062,75.064
2.7751,75.008,75.016
2.8798,74.922,75.16
2.9845,74.893,74.836
3.0892,74.932,74.727
3.194,75,74.971
3.2987,75.087,74.964
3.4034,75.194,74.71
3.5081,75.272,75.153
3.6128,75.221,75.605
3.7176,75.065,75.401
3.8223,74.852,75.249
3.927,74.811,74.394
4.0317,74.915,73.974
4.1364,75.034,75.13
4.2412,75.03,75.643
4.3459,74.881,74.925
4.4506,74.78,74.846
4.5553,74.824,75.051
4.66,75.073,74.939
4.7647,75.321,75.031
4.8695,75.366,75.087
4.9742,75.193,74.939
5.0789,74.824,74.522
5.1836,74.608,74.836
5.2883,74.679,75.315
5.3931,74.931,75.114
5.4978,75.222,75.528
5.6025,75.27,75.339
5.7072,75.134,74.514
5.8119,74.958,74.233
5.9167,74.896,75.26
6.0214,74.939,75.627
6.1261,74.942,74.881
6.2308,74.898,74.826


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_489.csv <==
x,qOut,qIn
0.05236,74.926,75.584
0.15708,74.878,75.279
0.2618,74.877,75.06
0.36652,74.973,74.983
0.47124,75.203,74.646
0.57596,75.344,74.77
0.68068,75.242,75.538
0.7854,74.975,75.503
0.89012,74.669,74.821
0.99484,74.657,74.262
1.0996,74.871,74.37
1.2043,75.133,75.503
1.309,75.262,75.552
1.4137,75.186,74.794
1.5184,75.04,74.873
1.6232,74.937,75.367
1.7279,74.971,75.025
1.8326,75.083,74.317
1.9373,75.123,74.556
2.042,75.041,75.261
2.1468,74.812,75.227
2.2515,74.681,75.08
2.3562,74.784,75.23
2.4609,75.042,74.994
2.5656,75.336,75.003
2.6704,75.367,75.002
2.7751,75.161,74.904
2.8798,74.88,75.177
2.9845,74.701,74.73
3.0892,74.734,74.489
3.194,74.882,75.316
3.2987,75.056,75.027
3.4034,75.182,75.549
3.5081,75.216,75.543
3.6128,75.154,74.136
3.7176,75.046,74.251
3.8223,74.953,75.487
3.927,74.943,75.726
4.0317,74.956,75.017
4.1364,74.957,74.836
4.2412,74.921,74.97
4.3459,74.949,74.71
4.4506,75.038,74.839
4.5553,75.109,75.012
4.66,75.069,75.434
4.7647,74.903,74.741
4.8695,74.8,74.362
4.9742,74.847,75.267
5.0789,75.096,75.194
5.1836,75.295,74.678
5.2883,75.278,74.867
5.3931,75.095,74.421
5.4978,74.838,75.492
5.6025,74.786,76.427
5.7072,74.888,75.008
5.8119,75.014,74.067
5.9167,75.033,75.109
6.0214,74.969,75.242
6.1261,74.928,74.469
6.2308,74.918,74.541


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_490.csv <==
x,qOut,qIn
0.05236,75.019,75.295
0.15708,75.094,75.194
0.2618,75.142,74.856
0.36652,75.118,75.053
0.47124,75,74.842
0.57596,74.911,74.608
0.68068,74.89,74.978
0.7854,74.91,75.262
0.89012,74.927,75.4
0.99484,74.933,74.784
1.0996,74.985,74.524
1.2043,75.072,75.158
1.309,75.169,74.847
1.4137,75.147,75.044
1.5184,75.022,75.722
1.6232,74.885,74.889
1.7279,74.837,74.355
1.8326,74.93,74.873
1.9373,75.052,75.092
2.042,75.117,75.798
2.1468,75.048,74.574
2.2515,74.928,73.531
2.3562,74.889,75.171
2.4609,74.953,76.499
2.5656,75.12,75.171
2.6704,75.175,74.29
2.7751,75.065,74.799
2.8798,74.892,75.295
2.9845,74.782,74.486
3.0892,74.87,74.67
3.194,74.996,75.274
3.2987,75.05,75.475
3.4034,74.944,75.366
3.5081,74.9,75.028
3.6128,75.029,74.921
3.7176,75.219,74.696
3.8223,75.322,74.564
3.927,75.103,75.227
4.0317,74.782,75.365
4.1364,74.59,75.13
4.2412,74.732,75.222
4.3459,75.054,75.012
4.4506,75.3,74.332
4.5553,75.377,74.343
4.66,75.232,75.503
4.7647,74.992,75.436
4.8695,74.792,74.542
4.9742,74.72,74.841
5.0789,74.848,75.121
5.1836,75.095,74.843
5.2883,75.259,75.334
5.3931,75.242,75.409
5.4978,74.978,74.631
5.6025,74.718,74.427
5.7072,74.659,75.54
5.8119,74.778,75.18
5.9167,75.01,74.651
6.0214,75.108,75.12
6.1261,75.084,74.863
6.2308,75.022,74.975


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_491.csv <==
x,qOut,qIn
0.05236,74.94,74.312
0.15708,74.942,74.265
0.2618,74.969,75.321
0.36652,74.996,75.412
0.47124,74.998,75.114
0.57596,74.98,75.109
0.68068,74.993,75.048
0.7854,75.049,75.155
0.89012,75.152,74.331
0.99484,75.188,74.381
1.0996,75.094,75.882
1.2043,74.925,75.455
1.309,74.754,74.515
1.4137,74.773,74.628
1.5184,74.952,74.969
1.6232,75.163,75.855
1.7279,75.269,75.511
1.8326,75.16,74.255
1.9373,74.971,74.075
2.042,74.834,74.835
2.1468,74.871,74.981
2.2515,74.987,75.39
2.3562,75.033,76.017
2.4609,75.001,75.071
2.5656,74.919,74.521
2.6704,74.991,75.585
2.7751,75.143,75.252
2.8798,75.22,74.081
2.9845,75.058,74.903
3.0892,74.714,75.932
3.194,74.538,74.971
3.2987,74.653,74.516
3.4034,75.116,74.654
3.5081,75.498,74.776
3.6128,75.55,75.255
3.7176,75.321,75.089
3.8223,74.924,75.439
3.927,74.744,75.505
4.0317,74.789,74.697
4.1364,74.933,74.87
4.2412,75.041,74.719
4.3459,75.04,74.735
4.4506,74.967,75.203
4.5553,74.874,75.172
4.66,74.809,74.823
4.7647,74.87,75.169
4.8695,75.044,75.054
4.9742,75.229,75.075
5.0789,75.308,74.793
5.1836,75.18,74.533
5.2883,74.973,75.25
5.3931,74.815,75.316
5.4978,74.82,74.754
5.6025,74.922,74.827
5.7072,75.016,75.165
5.8119,75.067,75.292
5.9167,75.06,74.693
6.0214,75.039,75.112
6.1261,75.006,75.474
6.2308,74.971,75.335


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_492.csv <==
x,qOut,qIn
0.05236,75.065,74.748
0.15708,75.094,74.609
0.2618,75.141,74.691
0.36652,75.138,75.081
0.47124,75.022,74.949
0.57596,74.85,75.196
0.68068,74.774,75.673
0.7854,74.834,75.697
0.89012,75.042,74.527
0.99484,75.2,73.712
1.0996,75.185,74.741
1.2043,75.023,75.502
1.309,74.769,75.819
1.4137,74.65,75.194
1.5184,74.741,74.199
1.6232,74.983,74.844
1.7279,75.298,75.012
1.8326,75.465,75.163
1.9373,75.356,75.721
2.042,75.046,74.665
2.1468,74.65,74.273
2.2515,74.565,75.443
2.3562,74.795,75.58
2.4609,75.125,74.48
2.5656,75.316,75.12
2.6704,75.181,75.627
2.7751,74.96,74.758
2.8798,74.844,74.747
2.9845,74.994,75.022
3.0892,75.165,74.845
3.194,75.144,75.327
3.2987,74.983,75.026
3.4034,74.788,74.729
3.5081,74.842,74.875
3.6128,75.02,74.86
3.7176,75.162,75.382
3.8223,75.121,74.898
3.927,75,74.387
4.0317,74.952,75.275
4.1364,74.983,75.506
4.2412,75.067,75.083
4.3459,75.058,74.916
4.4506,74.982,74.689
4.5553,74.899,75.011
4.66,74.871,74.915
4.7647,74.911,74.477
4.8695,74.975,75.224
4.9742,75.031,75.66
5.0789,75.051,74.726
5.1836,75.056,74.392
5.2883,75.068,75.426
5.3931,75.076,75.956
5.4978,75.063,74.614
5.6025,74.979,74.364
5.7072,74.885,75.188
5.8119,74.843,75.037
5.9167,74.91,74.73
6.0214,75.022,75.309
6.1261,75.086,75.277
6.2308,75.096,75.15


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_493.csv <==
x,qOut,qIn
0.05236,75.036,75.049
0.15708,75.093,75.407
0.2618,75.062,74.921
0.36652,74.997,74.827
0.47124,74.97,74.882
0.57596,75.05,75.048
0.68068,75.105,75.506
0.7854,75.061,74.967
0.89012,74.868,74.141
0.99484,74.744,74.816
1.0996,74.81,75.401
1.2043,74.995,75.247
1.309,75.192,75.193
1.4137,75.196,75.254
1.5184,75.092,74.546
1.6232,74.992,75.003
1.7279,75.004,75.617
1.8326,75.035,74.954
1.9373,74.969,74.709
2.042,74.846,74.461
2.1468,74.737,74.643
2.2515,74.834,75.443
2.3562,75.032,75.726
2.4609,75.196,74.797
2.5656,75.193,74.71
2.6704,75.099,75.206
2.7751,75.058,74.905
2.8798,75.07,74.492
2.9845,75.102,74.56
3.0892,74.967,75.416
3.194,74.783,76.188
3.2987,74.703,75.468
3.4034,74.868,74.025
3.5081,75.152,74.561
3.6128,75.284,75.237
3.7176,75.195,75.076
3.8223,74.866,75.174
3.927,74.634,75.126
4.0317,74.653,74.755
4.1364,74.867,74.954
4.2412,75.187,75.204
4.3459,75.378,74.319
4.4506,75.344,74.818
4.5553,75.13,75.797
4.66,74.805,75.159
4.7647,74.674,74.387
4.8695,74.795,74.718
4.9742,75.032,75.391
5.0789,75.217,74.843
5.1836,75.15,74.7
5.2883,74.969,75.464
5.3931,74.826,75.369
5.4978,74.858,74.304
5.6025,74.998,74.96
5.7072,75.103,75.571
5.8119,75.126,75.344
5.9167,75.039,74.739
6.0214,74.937,74.266
6.1261,74.896,74.88
6.2308,74.929,75.362


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_494.csv <==
x,qOut,qIn
0.05236,74.833,75.146
0.15708,74.91,74.564
0.2618,75.032,74.776
0.36652,75.152,74.939
0.47124,75.231,75.307
0.57596,75.197,75.555
0.68068,75.041,75.131
0.7854,74.85,75.127
0.89012,74.73,74.408
0.99484,74.835,74.061
1.0996,75.039,75.13
1.2043,75.183,76.15
1.309,75.109,74.83
1.4137,74.904,73.993
1.5184,74.829,74.844
1.6232,74.936,75.889
1.7279,75.233,75.243
1.8326,75.347,74.42
1.9373,75.178,74.678
2.042,74.883,75.593
2.1468,74.66,75.119
2.2515,74.762,74.442
2.3562,74.997,75.262
2.4609,75.175,74.928
2.5656,75.127,74.707
2.6704,74.981,75.487
2.7751,74.923,74.823
2.8798,74.973,74.871
2.9845,75.107,75.116
3.0892,75.136,74.846
3.194,75.087,75.004
3.2987,75.025,74.501
3.4034,75.016,75.077
3.5081,74.993,75.648
3.6128,74.915,75.44
3.7176,74.839,75.005
3.8223,74.839,75.184
3.927,74.975,74.64
4.0317,75.102,74.239
4.1364,75.129,75.174
4.2412,74.985,75.263
4.3459,74.821,74.625
4.4506,74.782,74.988
4.5553,74.888,75.474
4.66,75.128,75.011
4.7647,75.325,74.849
4.8695,75.343,75.118
4.9742,75.181,74.553
5.0789,74.866,75.071
5.1836,74.677,75.498
5.2883,74.719,74.594
5.3931,74.905,74.592
5.4978,75.118,75.485
5.6025,75.183,75.185
5.7072,75.147,75.324
5.8119,75.075,74.985
5.9167,75.026,74.459
6.0214,74.97,74.543
6.1261,74.896,75.123
6.2308,74.838,75.551


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_495.csv <==
x,qOut,qIn
0.05236,75.111,74.941
0.15708,75.098,75.858
0.2618,75.039,75.481
0.36652,74.975,74.823
0.47124,74.954,74.459
0.57596,75.04,74.639
0.68068,75.131,75.077
0.7854,75.126,75.118
0.89012,74.928,76.189
0.99484,74.672,75.33
1.0996,74.611,73.545
1.2043,74.781,74.515
1.309,75.163,76.106
1.4137,75.367,75.161
1.5184,75.251,74.259
1.6232,74.958,74.685
1.7279,74.678,75.62
1.8326,74.76,75.292
1.9373,75.048,74.335
2.042,75.301,74.499
2.1468,75.283,75.235
2.2515,75.024,75.516
2.3562,74.819,75.283
2.4609,74.793,74.725
2.5656,75.012,74.726
2.6704,75.167,75.001
2.7751,75.142,74.677
2.8798,75.004,74.83
2.9845,74.856,75.22
3.0892,74.84,74.932
3.194,74.906,75.475
3.2987,75.005,75.191
3.4034,75.098,75.06
3.5081,75.163,75.306
3.6128,75.121,74.464
3.7176,74.978,74.348
3.8223,74.76,75.265
3.927,74.692,75.426
4.0317,74.815,74.977
4.1364,75.03,75.073
4.2412,75.216,75.282
4.3459,75.264,74.916
4.4506,75.214,74.863
4.5553,75.101,74.865
4.66,74.955,74.542
4.7647,74.805,75.115
4.8695,74.745,75.374
4.9742,74.808,74.668
5.0789,75.007,74.977
5.1836,75.202,75.717
5.2883,75.282,75.037
5.3931,75.234,74.89
5.4978,75.069,74.632
5.6025,74.908,74.649
5.7072,74.817,75.472
5.8119,74.804,75.562
5.9167,74.864,74.803
6.0214,74.941,74.598
6.1261,75.016,74.794
6.2308,75.075,74.513


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_496.csv <==
x,qOut,qIn
0.05236,75.095,74.382
0.15708,74.867,75.708
0.2618,74.727,75.514
0.36652,74.76,75.001
0.47124,75.012,75.279
0.57596,75.26,75.006
0.68068,75.339,74.682
0.7854,75.228,74.601
0.89012,74.941,75.534
0.99484,74.686,75.81
1.0996,74.592,74.803
1.2043,74.675,73.723
1.309,74.923,74.714
1.4137,75.193,75.983
1.5184,75.341,75.777
1.6232,75.318,74.776
1.7279,75.092,74.417
1.8326,74.896,75.074
1.9373,74.885,75.291
2.042,74.998,74.92
2.1468,75.136,75.007
2.2515,75.028,75.269
2.3562,74.815,74.695
2.4609,74.695,74.952
2.5656,74.86,74.991
2.6704,75.177,74.323
2.7751,75.33,75.097
2.8798,75.251,75.728
2.9845,74.929,74.663
3.0892,74.775,74.371
3.194,74.864,75.276
3.2987,75.049,75.691
3.4034,75.151,75.087
3.5081,75.044,75.058
3.6128,74.907,74.836
3.7176,74.841,74.765
3.8223,74.922,74.787
3.927,75.002,75.072
4.0317,75.016,75.283
4.1364,74.994,74.618
4.2412,74.974,75.14
4.3459,75.027,75.269
4.4506,75.117,75.056
4.5553,75.185,75.058
4.66,75.174,74.577
4.7647,75.045,74.825
4.8695,74.893,75.525
4.9742,74.805,75.152
5.0789,74.858,75.339
5.1836,74.976,75.067
5.2883,75.053,74.478
5.3931,75.069,74.688
5.4978,75.03,74.884
5.6025,75.009,75.097
5.7072,74.993,75.621
5.8119,74.98,75.369
5.9167,74.972,74.539
6.0214,75.045,74.961
6.1261,75.152,75.243
6.2308,75.201,74.337


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_497.csv <==
x,qOut,qIn
0.05236,74.71,74.132
0.15708,75.034,74.69
0.2618,75.328,75.609
0.36652,75.42,75.417
0.47124,75.179,74.773
0.57596,74.838,74.686
0.68068,74.678,74.797
0.7854,74.752,75.216
0.89012,75.055,75.641
0.99484,75.245,74.77
1.0996,75.2,74.304
1.2043,75.012,74.983
1.309,74.812,75.094
1.4137,74.841,74.741
1.5184,74.985,75.214
1.6232,75.102,75.209
1.7279,75.058,75.118
1.8326,74.958,75.141
1.9373,74.95,74.939
2.042,75.017,74.812
2.1468,75.102,74.689
2.2515,75.013,74.919
2.3562,74.863,75.515
2.4609,74.784,75.049
2.5656,74.899,75.276
2.6704,75.096,75.564
2.7751,75.205,74.352
2.8798,75.194,74.147
2.9845,75.066,75.298
3.0892,74.955,75.712
3.194,74.886,74.912
3.2987,74.871,74.871
3.4034,74.918,75.17
3.5081,75.051,74.823
3.6128,75.18,75.527
3.7176,75.216,75.222
3.8223,75.074,73.787
3.927,74.846,74.478
4.0317,74.726,75.828
4.1364,74.77,75.545
4.2412,74.995,74.496
4.3459,75.197,74.714
4.4506,75.286,75.049
4.5553,75.265,75.449
4.66,75.157,75.078
4.7647,75.021,74.97
4.8695,74.879,75.258
4.9742,74.771,74.893
5.0789,74.746,74.185
5.1836,74.857,74.679
5.2883,75.003,75.763
5.3931,75.091,75.909
5.4978,75.029,74.567
5.6025,74.944,74.771
5.7072,74.985,75.435
5.8119,75.118,74.352
5.9167,75.269,74.684
6.0214,75.156,75.939
6.1261,74.879,75.549
6.2308,74.657,74.872


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_498.csv <==
x,qOut,qIn
0.05236,75.312,74.676
0.15708,75.41,74.569
0.2618,75.205,75.148
0.36652,74.834,75.386
0.47124,74.491,75.314
0.57596,74.581,74.837
0.68068,74.954,74.971
0.7854,75.333,75.133
0.89012,75.445,75.218
0.99484,75.199,75.454
1.0996,74.853,74.658
1.2043,74.624,74.383
1.309,74.692,75.344
1.4137,74.929,75.645
1.5184,75.138,74.785
1.6232,75.24,74.443
1.7279,75.183,74.998
1.8326,75.092,75.219
1.9373,75.041,75.179
2.042,75.031,74.935
2.1468,75.049,74.288
2.2515,75.017,74.791
2.3562,74.97,75.8
2.4609,74.944,75.341
2.5656,74.98,74.859
2.6704,75.027,74.999
2.7751,75.03,74.742
2.8798,74.996,75.272
2.9845,74.947,75.538
3.0892,74.934,74.657
3.194,74.93,74.086
3.2987,74.928,74.911
3.4034,74.929,75.56
3.5081,74.998,74.574
3.6128,75.094,74.701
3.7176,75.151,75.834
3.8223,75.105,74.559
3.927,75.026,74.174
4.0317,75.005,75.562
4.1364,75.018,75.816
4.2412,75.014,74.85
4.3459,74.896,74.383
4.4506,74.797,74.666
4.5553,74.803,75.557
4.66,74.979,75.006
4.7647,75.122,74.54
4.8695,75.124,74.823
4.9742,75.041,75.002
5.0789,74.965,75.344
5.1836,75.026,75.762
5.2883,75.103,75.337
5.3931,75.113,74.782
5.4978,74.99,74.492
5.6025,74.884,74.206
5.7072,74.874,74.882
5.8119,74.92,75.6
5.9167,74.959,75.424
6.0214,74.923,75.112
6.1261,74.943,74.85
6.2308,75.063,74.765


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_499.csv <==
x,qOut,qIn
0.05236,75.173,75.189
0.15708,74.877,75.739
0.2618,74.742,75.18
0.36652,74.796,74.503
0.47124,75.021,75.21
0.57596,75.163,75.642
0.68068,75.143,74.175
0.7854,75.011,73.973
0.89012,74.838,75.773
0.99484,74.777,76.01
1.0996,74.846,74.995
1.2043,74.996,74.623
1.309,75.171,74.969
1.4137,75.258,74.935
1.5184,75.197,74.598
1.6232,75.024,74.526
1.7279,74.791,75.265
1.8326,74.683,75.108
1.9373,74.763,74.865
2.042,74.973,75.101
2.1468,75.241,75.569
2.2515,75.376,75.08
2.3562,75.291,74.656
2.4609,75.05,74.788
2.5656,74.747,75.675
2.6704,74.635,75.373
2.7751,74.715,74.289
2.8798,74.884,74.359
2.9845,75.031,75.356
3.0892,75.104,75.727
3.194,75.144,75.183
3.2987,75.16,74.264
3.4034,75.152,74.31
3.5081,75.107,75.005
3.6128,75.056,75.986
3.7176,75.013,75.549
3.8223,74.979,74.558
3.927,74.931,74.932
4.0317,74.921,74.708
4.1364,74.966,74.962
4.2412,75.076,75.244
4.3459,75.088,75.078
4.4506,74.96,75.175
4.5553,74.809,74.744
4.66,74.78,74.344
4.7647,75.007,75.03
4.8695,75.243,75.698
4.9742,75.31,75.4
5.0789,75.056,75.293
5.1836,74.788,75.123
5.2883,74.78,74.245
5.3931,74.97,74.845
5.4978,75.23,75.25
5.6025,75.167,74.485
5.7072,74.908,75.146
5.8119,74.694,75.641
5.9167,74.763,74.588
6.0214,75.078,74.499
6.1261,75.341,75.172
6.2308,75.407,74.764


==> Figs/data/BurgulenceData/Gaussian_0p01/N15/Burgers_Legendre_4_Gaussian0p01_15_500.csv <==
x,qOut,qIn
0.05236,75.089,74.142
0.15708,75.081,74.672
0.2618,74.958,75.271
0.36652,74.822,75.537
0.47124,74.78,74.848
0.57596,74.881,74.842
0.68068,75.042,75.342
0.7854,75.187,75.311
0.89012,75.251,74.983
0.99484,75.184,74.619
1.0996,74.995,74.629
1.2043,74.774,74.812
1.309,74.626,75.625
1.4137,74.719,75.719
1.5184,74.97,74.819
1.6232,75.225,74.198
1.7279,75.329,75.37
1.8326,75.239,75.274
1.9373,75.075,74.72
2.042,74.921,75.145
2.1468,74.839,75.339
2.2515,74.816,74.41
2.3562,74.889,74.083
2.4609,75.033,75.416
2.5656,75.215,75.709
2.6704,75.232,74.627
2.7751,75.083,74.628
2.8798,74.906,75.051
2.9845,74.863,74.872
3.0892,75.012,74.884
3.194,75.119,75.251
3.2987,75.087,75.419
3.4034,74.856,75.139
3.5081,74.738,74.823
3.6128,74.844,74.443
3.7176,75.056,75.063
3.8223,75.219,75.489
3.927,75.116,74.834
4.0317,74.91,74.366
4.1364,74.777,74.626
4.2412,74.879,75.383
4.3459,75.108,74.813
4.4506,75.239,74.987
4.5553,75.211,75.66
4.66,75.002,75.259
4.7647,74.868,74.724
4.8695,74.882,74.623
4.9742,74.965,74.8
5.0789,75.015,75.549
5.1836,74.915,75.543
5.2883,74.796,74.465
5.3931,74.771,74.373
5.4978,74.933,75.183
5.6025,75.171,74.984
5.7072,75.305,74.898
5.8119,75.28,75.109
5.9167,75.071,74.737
6.0214,74.893,75.346
6.1261,74.867,75.931
6.2308,74.955,74.649


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_001.csv <==
x,qOut,qIn
0.03927,75.091,74.77
0.11781,75.234,74.473
0.19635,75.311,74.914
0.27489,75.227,75.218
0.35343,74.899,74.859
0.43197,74.494,74.893
0.51051,74.306,75.29
0.58905,74.415,75.465
0.66759,74.839,74.639
0.74613,75.279,73.923
0.82467,75.568,74.464
0.90321,75.652,75.715
0.98175,75.508,76.155
1.0603,75.23,75.17
1.1388,74.943,74.161
1.2174,74.736,74.297
1.2959,74.685,75.527
1.3744,74.762,75.717
1.453,74.909,75.011
1.5315,75.061,74.706
1.6101,75.165,74.916
1.6886,75.144,74.892
1.7671,74.985,74.925
1.8457,74.779,75.074
1.9242,74.632,75.217
2.0028,74.728,74.947
2.0813,74.998,74.659
2.1598,75.27,74.779
2.2384,75.368,75.101
2.3169,75.181,75.158
2.3955,74.931,75.025
2.474,74.804,74.999
2.5525,74.958,75.245
2.6311,75.186,75.124
2.7096,75.242,74.678
2.7882,75.12,74.47
2.8667,74.869,74.638
2.9452,74.814,75.258
3.0238,74.932,75.958
3.1023,75.075,75.855
3.1809,75.084,74.578
3.2594,74.938,73.992
3.3379,74.825,74.421
3.4165,74.826,75.05
3.495,74.989,75.912
3.5736,75.151,75.842
3.6521,75.205,74.743
3.7306,75.134,74.239
3.8092,74.941,74.93
3.8877,74.746,75.364
3.9663,74.683,74.942
4.0448,74.795,74.542
4.1233,75.098,75.558
4.2019,75.387,75.777
4.2804,75.425,74.655
4.359,75.195,74.106
4.4375,74.729,75.221
4.516,74.503,75.608
4.5946,74.676,74.825
4.6731,75.071,74.293
4.7517,75.462,75.091
4.8302,75.445,75.369
4.9087,75.123,74.913
4.9873,74.764,74.884
5.0658,74.649,74.936
5.1444,74.86,74.822
5.2229,75.125,75.316
5.3014,75.274,75.846
5.38,75.181,75.19
5.4585,75.004,74.375
5.5371,74.886,74.301
5.6156,74.855,74.354
5.6941,74.91,74.553
5.7727,74.948,75.237
5.8512,74.959,75.512
5.9298,74.954,75.458
6.0083,74.949,75.747
6.0868,74.948,75.422
6.1654,74.958,74.771
6.2439,75,74.834


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_002.csv <==
x,qOut,qIn
0.03927,74.893,74.45
0.11781,75.13,74.535
0.19635,75.238,74.832
0.27489,75.203,74.877
0.35343,75.043,75.12
0.43197,74.915,75.476
0.51051,74.846,75.251
0.58905,74.835,74.68
0.66759,74.867,74.51
0.74613,74.978,75.073
0.82467,75.169,75.642
0.90321,75.351,75.487
0.98175,75.432,74.91
1.0603,75.246,74.664
1.1388,74.892,74.669
1.2174,74.566,75.075
1.2959,74.465,75.814
1.3744,74.646,75.558
1.453,74.92,74.527
1.5315,75.144,74.348
1.6101,75.197,75.017
1.6886,75.103,74.939
1.7671,74.973,74.753
1.8457,74.899,74.592
1.9242,74.96,74.576
2.0028,75.111,75.449
2.0813,75.209,76.353
2.1598,75.193,75.845
2.2384,75.02,74.422
2.3169,74.889,74.238
2.3955,74.932,74.585
2.474,75.093,74.665
2.5525,75.283,75.179
2.6311,75.242,75.706
2.7096,75.006,75.274
2.7882,74.73,74.638
2.8667,74.579,74.388
2.9452,74.618,74.823
3.0238,74.765,75.445
3.1023,74.976,75.551
3.1809,75.221,75.413
3.2594,75.471,75.062
3.3379,75.522,74.351
3.4165,75.308,74.046
3.495,74.795,75.372
3.5736,74.439,76.142
3.6521,74.502,75.005
3.7306,74.853,73.817
3.8092,75.291,74.87
3.8877,75.347,75.912
3.9663,75.095,75.505
4.0448,74.792,74.772
4.1233,74.713,74.947
4.2019,74.972,75.268
4.2804,75.266,75.016
4.359,75.386,74.546
4.4375,75.157,74.274
4.516,74.813,74.705
4.5946,74.655,75.581
4.6731,74.725,75.815
4.7517,75.006,75.089
4.8302,75.139,74.827
4.9087,75.076,74.886
4.9873,74.944,74.696
5.0658,74.899,74.736
5.1444,75.074,75.114
5.2229,75.277,75.295
5.3014,75.345,75.306
5.38,75.139,74.884
5.4585,74.803,74.7
5.5371,74.589,75.063
5.6156,74.581,75.209
5.6941,74.816,74.82
5.7727,75.105,74.608
5.8512,75.318,74.781
5.9298,75.381,75.591
6.0083,75.234,75.784
6.0868,74.947,75.025
6.1654,74.73,74.883
6.2439,74.689,74.86


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_003.csv <==
x,qOut,qIn
0.03927,75.107,74.382
0.11781,75.182,75.104
0.19635,75.217,75.671
0.27489,75.206,75.071
0.35343,75.159,74.402
0.43197,75.07,74.687
0.51051,74.886,74.977
0.58905,74.658,75.274
0.66759,74.458,75.02
0.74613,74.513,74.852
0.82467,74.805,75.255
0.90321,75.174,75.284
0.98175,75.45,74.871
1.0603,75.441,74.725
1.1388,75.237,74.657
1.2174,75.002,75.01
1.2959,74.902,75.387
1.3744,74.951,75.001
1.453,74.991,74.722
1.5315,74.961,75.111
1.6101,74.83,75.153
1.6886,74.785,74.696
1.7671,74.883,74.98
1.8457,75.056,75.688
1.9242,75.215,75.484
2.0028,75.213,74.585
2.0813,75.087,74.315
2.1598,74.925,74.46
2.2384,74.821,74.723
2.3169,74.835,75.423
2.3955,74.924,75.825
2.474,75.027,75.305
2.5525,75.091,74.144
2.6311,75.072,74.499
2.7096,75.006,75.824
2.7882,74.961,75.845
2.8667,75.004,74.013
2.9452,75.154,73.789
3.0238,75.268,75.171
3.1023,75.241,76.008
3.1809,74.982,75.7
3.2594,74.663,75.416
3.3379,74.54,74.922
3.4165,74.658,74.516
3.495,75.01,74.567
3.5736,75.283,74.486
3.6521,75.342,74.568
3.7306,75.228,75.378
3.8092,75.018,75.966
3.8877,74.907,75.461
3.9663,74.857,74.722
4.0448,74.82,74.312
4.1233,74.747,74.423
4.2019,74.789,74.974
4.2804,75.039,75.653
4.359,75.372,75.52
4.4375,75.635,74.51
4.516,75.441,74.529
4.5946,74.918,74.995
4.6731,74.42,74.91
4.7517,74.314,75.138
4.8302,74.696,75.335
4.9087,75.191,74.803
4.9873,75.528,74.655
5.0658,75.488,75.368
5.1444,75.143,75.595
5.2229,74.776,75.214
5.3014,74.587,74.802
5.38,74.738,74.807
5.4585,75.044,75.366
5.5371,75.233,75.631
5.6156,75.215,74.905
5.6941,74.947,74.065
5.7727,74.737,74.276
5.8512,74.734,74.861
5.9298,74.879,75.124
6.0083,75.072,75.185
6.0868,75.118,75.601
6.1654,75.085,75.609
6.2439,75.056,74.865


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_004.csv <==
x,qOut,qIn
0.03927,74.932,75.607
0.11781,75.271,74.757
0.19635,75.524,74.364
0.27489,75.535,74.815
0.35343,75.179,75.061
0.43197,74.734,74.893
0.51051,74.527,75.075
0.58905,74.594,75.297
0.66759,74.904,75.133
0.74613,75.081,74.733
0.82467,75.061,74.582
0.90321,74.951,75.106
0.98175,74.879,75.616
1.0603,75.007,75.366
1.1388,75.207,74.972
1.2174,75.329,74.737
1.2959,75.231,74.746
1.3744,74.956,74.937
1.453,74.745,75.041
1.5315,74.71,74.752
1.6101,74.922,74.639
1.6886,75.141,75.102
1.7671,75.198,75.316
1.8457,75.104,74.721
1.9242,74.907,74.467
2.0028,74.852,75.479
2.0813,74.968,75.803
2.1598,75.157,75.043
2.2384,75.306,74.938
2.3169,75.258,75.251
2.3955,75.069,74.994
2.474,74.856,74.616
2.5525,74.742,74.428
2.6311,74.782,75.108
2.7096,74.875,75.997
2.7882,74.944,75.543
2.8667,74.926,74.053
2.9452,74.875,74.205
3.0238,74.865,75.087
3.1023,74.923,75.321
3.1809,75.059,75.41
3.2594,75.215,75.389
3.3379,75.302,74.858
3.4165,75.271,74.825
3.495,75.084,75.211
3.5736,74.852,75.123
3.6521,74.749,74.671
3.7306,74.816,74.313
3.8092,75.06,75.368
3.8877,75.233,76.343
3.9663,75.188,75.745
4.0448,74.977,74.291
4.1233,74.691,73.501
4.2019,74.639,74.232
4.2804,74.836,75.334
4.359,75.135,75.834
4.4375,75.376,75.382
4.516,75.365,74.949
4.5946,75.162,75.015
4.6731,74.904,75.186
4.7517,74.735,74.859
4.8302,74.766,74.778
4.9087,74.955,74.986
4.9873,75.194,74.622
5.0658,75.382,74.385
5.1444,75.289,75.269
5.2229,74.914,75.948
5.3014,74.487,75.688
5.38,74.271,75.1
5.4585,74.549,74.954
5.5371,75.063,74.587
5.6156,75.517,74.263
5.6941,75.634,74.899
5.7727,75.394,75.304
5.8512,75.063,75.027
5.9298,74.813,74.88
6.0083,74.779,74.851
6.0868,74.768,74.696
6.1654,74.736,75.04
6.2439,74.759,75.694


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_005.csv <==
x,qOut,qIn
0.03927,74.826,74.019
0.11781,74.811,74.464
0.19635,74.924,75.607
0.27489,75.108,75.099
0.35343,75.288,74.647
0.43197,75.301,75.629
0.51051,75.182,75.631
0.58905,75.026,74.984
0.66759,74.935,75.214
0.74613,74.923,75.442
0.82467,74.931,74.791
0.90321,74.945,74.216
0.98175,74.967,74.464
1.0603,75.028,74.807
1.1388,75.045,74.951
1.2174,74.983,75.043
1.2959,74.821,75.559
1.3744,74.732,76.122
1.453,74.812,75.659
1.5315,75.01,74.26
1.6101,75.246,73.577
1.6886,75.365,74.319
1.7671,75.371,75.307
1.8457,75.284,75.845
1.9242,75.127,75.537
2.0028,74.88,74.943
2.0813,74.616,74.567
2.1598,74.449,74.601
2.2384,74.487,75.094
2.3169,74.762,75.488
2.3955,75.156,75.523
2.474,75.502,75.296
2.5525,75.649,74.847
2.6311,75.376,74.395
2.7096,74.83,74.46
2.7882,74.342,75.037
2.8667,74.251,75.57
2.9452,74.669,75.404
3.0238,75.212,74.72
3.1023,75.57,74.487
3.1809,75.477,75.28
3.2594,75.064,75.561
3.3379,74.747,74.976
3.4165,74.715,74.363
3.495,75.082,74.745
3.5736,75.415,75.264
3.6521,75.427,75.192
3.7306,75.161,74.96
3.8092,74.727,74.832
3.8877,74.587,74.663
3.9663,74.753,74.865
4.0448,75.041,75.278
4.1233,75.247,75.364
4.2019,75.219,75.201
4.2804,75.084,74.882
4.359,74.956,74.824
4.4375,74.938,75.162
4.516,74.962,75.232
4.5946,74.954,74.987
4.6731,74.922,74.815
4.7517,74.895,74.907
4.8302,74.939,74.857
4.9087,74.986,74.864
4.9873,74.991,75.164
5.0658,74.919,75.143
5.1444,74.888,74.563
5.2229,74.967,74.246
5.3014,75.103,75.016
5.38,75.224,76.124
5.4585,75.195,75.477
5.5371,75.085,74.445
5.6156,74.984,74.53
5.6941,74.977,75.478
5.7727,75.01,75.54
5.8512,75.004,74.877
5.9298,74.962,74.336
6.0083,74.908,74.638
6.0868,74.913,75.291
6.1654,74.923,75.669
6.2439,74.903,75.198


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_006.csv <==
x,qOut,qIn
0.03927,75.11,75.145
0.11781,75.096,75.385
0.19635,75.005,74.866
0.27489,74.929,75.076
0.35343,74.952,75.754
0.43197,74.948,75.16
0.51051,74.838,74.461
0.58905,74.713,74.974
0.66759,74.69,75.418
0.74613,74.988,74.947
0.82467,75.414,74.873
0.90321,75.688,74.97
0.98175,75.528,74.497
1.0603,74.926,74.337
1.1388,74.397,74.943
1.2174,74.243,75.379
1.2959,74.666,75.28
1.3744,75.191,75.126
1.453,75.474,74.849
1.5315,75.471,74.745
1.6101,75.199,75.509
1.6886,74.999,75.773
1.7671,74.972,75.055
1.8457,75.049,74.536
1.9242,75.13,74.444
2.0028,75.037,74.656
2.0813,74.841,75.361
2.1598,74.665,75.315
2.2384,74.633,74.342
2.3169,74.783,74.801
2.3955,74.989,75.826
2.474,75.15,75.793
2.5525,75.175,74.58
2.6311,75.111,73.879
2.7096,75.076,74.261
2.7882,75.104,75.476
2.8667,75.206,75.801
2.9452,75.205,75.178
3.0238,75.051,74.977
3.1023,74.836,75.103
3.1809,74.673,74.953
3.2594,74.718,74.654
3.3379,74.892,74.659
3.4165,75.09,74.995
3.495,75.217,75.064
3.5736,75.228,75.106
3.6521,75.107,75.365
3.7306,74.895,75.123
3.8092,74.645,74.637
3.8877,74.569,74.676
3.9663,74.755,74.985
4.0448,75.095,75.183
4.1233,75.459,74.954
4.2019,75.529,75.058
4.2804,75.291,75.345
4.359,74.927,75.138
4.4375,74.654,74.539
4.516,74.684,74.831
4.5946,74.877,75.733
4.6731,75.088,75.841
4.7517,75.186,74.521
4.8302,75.172,74.092
4.9087,75.074,74.686
4.9873,74.941,75.352
5.0658,74.819,75.391
5.1444,74.812,74.863
5.2229,74.923,74.676
5.3014,75.072,74.892
5.38,75.171,75.003
5.4585,75.13,75.107
5.5371,75.04,75.197
5.6156,74.991,74.804
5.6941,75.065,74.363
5.7727,75.183,74.668
5.8512,75.195,75.212
5.9298,75.078,75.915
6.0083,74.838,76.415
6.0868,74.715,75.322
6.1654,74.783,73.7
6.2439,74.953,73.631


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_007.csv <==
x,qOut,qIn
0.03927,75.046,74.921
0.11781,75.416,74.589
0.19635,75.528,74.521
0.27489,75.373,75.265
0.35343,74.977,75.623
0.43197,74.642,75.076
0.51051,74.554,74.747
0.58905,74.698,74.649
0.66759,75.017,75.163
0.74613,75.251,75.573
0.82467,75.302,75.246
0.90321,75.2,74.987
0.98175,75.005,75.029
1.0603,74.889,74.593
1.1388,74.855,74.21
1.2174,74.862,74.617
1.2959,74.86,75.443
1.3744,74.888,75.589
1.453,74.985,75.117
1.5315,75.105,74.522
1.6101,75.183,74.858
1.6886,75.108,75.396
1.7671,74.991,75.411
1.8457,74.944,75.142
1.9242,75.072,74.979
2.0028,75.246,75.109
2.0813,75.243,75.032
2.1598,75.042,74.537
2.2384,74.671,74.542
2.3169,74.51,75.06
2.3955,74.65,75.21
2.474,74.95,75.258
2.5525,75.237,75.106
2.6311,75.267,74.821
2.7096,75.123,74.772
2.7882,74.959,74.786
2.8667,74.933,75.213
2.9452,75.088,75.651
3.0238,75.252,75.49
3.1023,75.302,74.837
3.1809,75.132,74.263
3.2594,74.858,74.481
3.3379,74.678,75.102
3.4165,74.664,75.556
3.495,74.851,75.581
3.5736,75.064,75.057
3.6521,75.174,74.421
3.7306,75.153,74.248
3.8092,74.992,75.156
3.8877,74.858,76.078
3.9663,74.88,75.576
4.0448,75.033,73.876
4.1233,75.268,74.02
4.2019,75.305,75.532
4.2804,75.098,75.438
4.359,74.805,74.423
4.4375,74.62,74.908
4.516,74.783,75.871
4.5946,75.091,75.737
4.6731,75.315,75.443
4.7517,75.241,75.105
4.8302,74.958,74.399
4.9087,74.777,74.245
4.9873,74.796,74.736
5.0658,75.056,74.883
5.1444,75.172,74.961
5.2229,75.021,75.451
5.3014,74.742,75.679
5.38,74.525,75.441
5.4585,74.629,74.766
5.5371,74.915,74.171
5.6156,75.223,74.431
5.6941,75.41,75.088
5.7727,75.492,75.306
5.8512,75.45,75.281
5.9298,75.262,75.179
6.0083,74.903,74.88
6.0868,74.542,74.76
6.1654,74.433,75.061
6.2439,74.609,75.168


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_008.csv <==
x,qOut,qIn
0.03927,74.945,73.825
0.11781,74.998,74.29
0.19635,75.115,75.982
0.27489,75.168,76.376
0.35343,75.031,74.798
0.43197,74.696,74.096
0.51051,74.422,74.664
0.58905,74.383,75.605
0.66759,74.702,75.597
0.74613,75.226,74.756
0.82467,75.685,74.261
0.90321,75.862,74.566
0.98175,75.562,75.241
1.0603,74.882,75.504
1.1388,74.333,75.481
1.2174,74.191,75.155
1.2959,74.632,74.404
1.3744,75.176,74.36
1.453,75.471,75.362
1.5315,75.459,76.103
1.6101,75.144,75.245
1.6886,74.902,74.295
1.7671,74.866,74.304
1.8457,74.951,75.117
1.9242,75.035,75.347
2.0028,74.942,74.754
2.0813,74.838,74.567
2.1598,74.844,74.79
2.2384,75.064,75.126
2.3169,75.272,75.161
2.3955,75.267,74.75
2.474,75.097,74.638
2.5525,74.862,75.469
2.6311,74.898,75.722
2.7096,75.106,75.183
2.7882,75.277,74.826
2.8667,75.201,74.786
2.9452,74.919,74.829
3.0238,74.723,75.049
3.1023,74.706,75.01
3.1809,74.905,74.817
3.2594,75.011,75.032
3.3379,74.963,75.244
3.4165,74.852,75.146
3.495,74.795,74.666
3.5736,74.887,74.579
3.6521,75.041,75.206
3.7306,75.184,75.604
3.8092,75.261,74.864
3.8877,75.263,74.654
3.9663,75.177,75.083
4.0448,75.031,75.078
4.1233,74.864,75.132
4.2019,74.806,75.294
4.2804,74.874,74.774
4.359,74.998,74.612
4.4375,75.094,75.254
4.516,75.074,75.124
4.5946,74.994,74.583
4.6731,74.924,74.564
4.7517,74.924,75.351
4.8302,74.989,75.53
4.9087,75.059,75.064
4.9873,75.096,74.845
5.0658,75.068,74.914
5.1444,75.007,75.034
5.2229,74.97,75.054
5.3014,74.974,75.021
5.38,75.026,75.407
5.4585,75.046,75.161
5.5371,74.999,74.417
5.6156,74.915,74.233
5.6941,74.834,74.436
5.7727,74.836,74.747
5.8512,74.915,75.602
5.9298,75.03,76.408
6.0083,75.139,75.742
6.0868,75.172,74.619
6.1654,75.117,74.536
6.2439,75.023,74.669


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_009.csv <==
x,qOut,qIn
0.03927,74.744,75.752
0.11781,75.066,75.654
0.19635,75.241,74.474
0.27489,75.197,73.448
0.35343,74.916,73.954
0.43197,74.724,75.383
0.51051,74.733,76.209
0.58905,74.874,75.781
0.66759,75.048,74.883
0.74613,75.105,74.642
0.82467,75.097,74.693
0.90321,75.094,74.812
0.98175,75.155,74.905
1.0603,75.276,75.142
1.1388,75.344,75.275
1.2174,75.269,75.188
1.2959,74.97,74.623
1.3744,74.54,74.485
1.453,74.264,75.158
1.5315,74.288,75.638
1.6101,74.701,75.013
1.6886,75.254,74.693
1.7671,75.622,75.176
1.8457,75.655,75.475
1.9242,75.242,75.217
2.0028,74.752,74.911
2.0813,74.569,74.492
2.1598,74.705,74.05
2.2384,75.09,74.621
2.3169,75.258,75.906
2.3955,75.167,76.144
2.474,74.962,75.114
2.5525,74.819,74.549
2.6311,74.878,74.853
2.7096,75.023,75.031
2.7882,75.162,75.066
2.8667,75.217,74.684
2.9452,75.232,74.56
3.0238,75.196,75.031
3.1023,75.081,75.425
3.1809,74.856,75.144
3.2594,74.602,74.832
3.3379,74.515,74.936
3.4165,74.653,75.169
3.495,75.04,74.585
3.5736,75.415,74.611
3.6521,75.546,75.522
3.7306,75.406,75.499
3.8092,75.01,74.655
3.8877,74.725,74.886
3.9663,74.685,75.299
4.0448,74.806,75.102
4.1233,74.967,74.504
4.2019,75.022,74.751
4.2804,75.043,75.522
4.359,75.064,75.427
4.4375,75.102,74.297
4.516,75.055,74.411
4.5946,74.948,75.268
4.6731,74.864,75.69
4.7517,74.89,75.707
4.8302,75.023,75.37
4.9087,75.135,74.588
4.9873,75.165,74.207
5.0658,75.07,74.746
5.1444,74.959,75.131
5.2229,74.913,75.333
5.3014,74.933,75.29
5.38,75.005,74.727
5.4585,75.018,74.687
5.5371,74.951,74.901
5.6156,74.863,74.78
5.6941,74.819,75.078
5.7727,74.951,75.325
5.8512,75.196,74.898
5.9298,75.4,74.68
6.0083,75.406,75.618
6.0868,75.107,75.776
6.1654,74.757,74.761
6.2439,74.574,74.594


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_010.csv <==
x,qOut,qIn
0.03927,75.068,75.525
0.11781,75.236,76.006
0.19635,75.182,74.949
0.27489,75,74.011
0.35343,74.816,74.215
0.43197,74.834,74.745
0.51051,74.971,75.297
0.58905,75.103,75.545
0.66759,75.112,75.504
0.74613,75.012,75.159
0.82467,74.912,74.776
0.90321,74.866,74.758
0.98175,74.903,75.24
1.0603,74.984,75.491
1.1388,75.099,75.096
1.2174,75.2,74.485
1.2959,75.236,74.808
1.3744,75.061,75.609
1.453,74.749,75.48
1.5315,74.496,74.399
1.6101,74.501,74.198
1.6886,74.833,75.187
1.7671,75.235,75.417
1.8457,75.499,74.617
1.9242,75.448,74.344
2.0028,75.187,75.241
2.0813,74.968,75.91
2.1598,74.892,75.78
2.2384,75.017,75.077
2.3169,75.114,74.71
2.3955,75.108,74.701
2.474,75.039,74.684
2.5525,74.969,74.37
2.6311,74.954,74.749
2.7096,74.924,75.7
2.7882,74.857,75.838
2.8667,74.749,75.002
2.9452,74.705,74.658
3.0238,74.757,74.586
3.1023,74.89,74.959
3.1809,75.076,75.425
3.2594,75.292,75.194
3.3379,75.449,74.622
3.4165,75.45,74.163
3.495,75.198,74.937
3.5736,74.779,75.837
3.6521,74.502,75.469
3.7306,74.503,74.517
3.8092,74.854,74.517
3.8877,75.231,75.206
3.9663,75.402,75.447
4.0448,75.344,75.377
4.1233,75.075,75.543
4.2019,74.88,75.03
4.2804,74.845,74.135
4.359,74.907,74.121
4.4375,74.974,74.862
4.516,74.917,75.139
4.5946,74.839,75.348
4.6731,74.827,75.71
4.7517,74.957,75.641
4.8302,75.094,74.802
4.9087,75.105,74.237
4.9873,75.028,74.537
5.0658,74.93,75.259
5.1444,75.047,75.397
5.2229,75.262,75.177
5.3014,75.368,74.919
5.38,75.157,74.728
5.4585,74.691,74.731
5.5371,74.382,74.967
5.6156,74.407,75.388
5.6941,74.858,75.076
5.7727,75.349,74.503
5.8512,75.599,74.912
5.9298,75.546,75.342
6.0083,75.17,74.901
6.0868,74.792,74.877
6.1654,74.655,74.973
6.2439,74.764,74.743


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_011.csv <==
x,qOut,qIn
0.03927,74.984,75.577
0.11781,74.998,75.063
0.19635,75.015,74.833
0.27489,74.975,74.802
0.35343,74.84,74.646
0.43197,74.796,74.712
0.51051,74.939,74.953
0.58905,75.185,75.175
0.66759,75.424,75.558
0.74613,75.382,75.324
0.82467,75.061,74.583
0.90321,74.661,74.725
0.98175,74.405,75.938
1.0603,74.55,75.445
1.1388,74.942,74.25
1.2174,75.337,74.513
1.2959,75.499,75.089
1.3744,75.278,74.632
1.453,74.893,74.753
1.5315,74.595,75.561
1.6101,74.619,75.606
1.6886,74.883,74.77
1.7671,75.133,74.467
1.8457,75.261,74.506
1.9242,75.202,74.789
2.0028,75.129,75.003
2.0813,75.114,75.027
2.1598,75.131,75.536
2.2384,75.134,75.997
2.3169,75.012,75.237
2.3955,74.83,74.405
2.474,74.703,74.293
2.5525,74.74,74.852
2.6311,74.968,75.389
2.7096,75.214,75.286
2.7882,75.329,74.661
2.8667,75.178,74.611
2.9452,74.831,75.045
3.0238,74.555,75.271
3.1023,74.497,75.293
3.1809,74.754,75.153
3.2594,75.143,75.09
3.3379,75.454,75.079
3.4165,75.568,74.999
3.495,75.389,75.047
3.5736,75.028,74.954
3.6521,74.741,74.426
3.7306,74.648,73.998
3.8092,74.828,74.609
3.8877,75.021,75.728
3.9663,75.069,76.094
4.0448,75.002,75.274
4.1233,74.883,74.41
4.2019,74.921,74.7
4.2804,75.076,75.158
4.359,75.241,75.383
4.4375,75.303,75.666
4.516,75.227,75.054
4.5946,75.067,74
4.6731,74.869,74.395
4.7517,74.665,75.655
4.8302,74.503,75.532
4.9087,74.5,74.768
4.9873,74.681,74.368
5.0658,75.05,75.233
5.1444,75.37,75.684
5.2229,75.447,75.049
5.3014,75.298,74.477
5.38,74.988,74.885
5.4585,74.876,75.123
5.5371,74.983,74.949
5.6156,75.141,74.799
5.6941,75.164,75.157
5.7727,74.965,75.614
5.8512,74.788,75.624
5.9298,74.76,75.162
6.0083,74.967,74.033
6.0868,75.143,73.834
6.1654,75.164,74.859
6.2439,75.082,75.755


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_012.csv <==
x,qOut,qIn
0.03927,74.341,75.579
0.11781,74.553,75.51
0.19635,75.07,75.175
0.27489,75.586,74.689
0.35343,75.807,74.11
0.43197,75.548,74.456
0.51051,75.049,75.491
0.58905,74.603,75.731
0.66759,74.492,74.764
0.74613,74.636,74.294
0.82467,74.791,74.559
0.90321,74.892,75.258
0.98175,74.92,75.638
1.0603,75.062,75.343
1.1388,75.278,74.709
1.2174,75.448,74.456
1.2959,75.451,75.202
1.3744,75.202,75.434
1.453,74.874,75.036
1.5315,74.641,74.953
1.6101,74.664,75.004
1.6886,74.878,74.953
1.7671,75.059,75.011
1.8457,75.104,75.049
1.9242,74.94,75.049
2.0028,74.8,74.87
2.0813,74.844,74.804
2.1598,75.019,74.909
2.2384,75.236,75.023
2.3169,75.228,74.923
2.3955,75.06,74.72
2.474,74.894,74.987
2.5525,74.895,75.687
2.6311,75.054,75.429
2.7096,75.172,74.674
2.7882,75.177,74.649
2.8667,75.033,74.876
2.9452,74.939,74.789
3.0238,74.944,75.098
3.1023,74.992,75.289
3.1809,75.012,75.495
3.2594,74.943,75.341
3.3379,74.86,74.425
3.4165,74.819,74.059
3.495,74.861,75.609
3.5736,74.965,76.268
3.6521,75.094,75.062
3.7306,75.199,74.108
3.8092,75.235,74.519
3.8877,75.126,74.948
3.9663,74.936,75.06
4.0448,74.787,74.867
4.1233,74.799,75.134
4.2019,74.994,75.506
4.2804,75.191,75.188
4.359,75.265,74.763
4.4375,75.112,74.74
4.516,74.894,74.81
4.5946,74.825,74.868
4.6731,74.927,74.722
4.7517,75.178,75.086
4.8302,75.258,75.929
4.9087,75.085,75.839
4.9873,74.796,74.747
5.0658,74.567,74.039
5.1444,74.657,74.186
5.2229,74.935,74.732
5.3014,75.218,75.778
5.38,75.331,76.474
5.4585,75.228,75.399
5.5371,75.016,74.182
5.6156,74.8,74.632
5.6941,74.675,75.348
5.7727,74.699,74.566
5.8512,74.884,74.144
5.9298,75.151,74.756
6.0083,75.418,75.167
6.0868,75.41,74.946
6.1654,75.076,75.026
6.2439,74.633,75.316


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_013.csv <==
x,qOut,qIn
0.03927,74.961,74.819
0.11781,74.748,74.484
0.19635,74.582,75.408
0.27489,74.527,75.903
0.35343,74.637,74.773
0.43197,74.914,74.616
0.51051,75.245,75.365
0.58905,75.497,75.487
0.66759,75.549,74.867
0.74613,75.317,74.404
0.82467,74.948,74.304
0.90321,74.638,74.75
0.98175,74.57,75.792
1.0603,74.74,75.971
1.1388,74.962,75.004
1.2174,75.126,74.225
1.2959,75.148,74.494
1.3744,75.122,74.943
1.453,75.126,75.12
1.5315,75.166,75.238
1.6101,75.231,75.127
1.6886,75.206,74.913
1.7671,75.054,74.983
1.8457,74.838,74.977
1.9242,74.632,75.013
2.0028,74.618,75.222
2.0813,74.815,75.266
2.1598,75.106,75.337
2.2384,75.365,74.8
2.3169,75.332,74.088
2.3955,75.045,74.385
2.474,74.716,75.426
2.5525,74.578,75.719
2.6311,74.788,75.078
2.7096,75.094,74.68
2.7882,75.291,74.714
2.8667,75.205,74.66
2.9452,74.99,74.815
3.0238,74.888,75.362
3.1023,74.949,75.604
3.1809,75.174,75.233
3.2594,75.273,74.555
3.3379,75.148,74.258
3.4165,74.892,74.951
3.495,74.634,75.963
3.5736,74.646,75.371
3.6521,74.88,74.224
3.7306,75.162,74.483
3.8092,75.308,75.955
3.8877,75.154,75.812
3.9663,74.878,74.572
4.0448,74.689,73.641
4.1233,74.782,74.494
4.2019,75.07,75.432
4.2804,75.271,75.301
4.359,75.276,75.372
4.4375,75.021,75.706
4.516,74.805,74.965
4.5946,74.79,74.409
4.6731,74.93,74.967
4.7517,75.134,75.205
4.8302,75.215,74.839
4.9087,75.202,74.993
4.9873,75.13,75.335
5.0658,75.035,75.145
5.1444,74.846,74.82
5.2229,74.625,74.771
5.3014,74.509,74.563
5.38,74.636,74.462
5.4585,75.023,74.713
5.5371,75.411,75.068
5.6156,75.601,75.517
5.6941,75.426,75.607
5.7727,75.049,75.401
5.8512,74.792,75.164
5.9298,74.759,74.748
6.0083,74.991,74.364
6.0868,75.192,74.534
6.1654,75.243,75.011
6.2439,75.154,75.433


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_014.csv <==
x,qOut,qIn
0.03927,75.075,74.986
0.11781,74.88,74.935
0.19635,74.796,74.692
0.27489,74.828,74.764
0.35343,74.956,75.468
0.43197,75.001,75.511
0.51051,74.941,74.93
0.58905,74.859,74.789
0.66759,74.85,75.06
0.74613,75.01,75.157
0.82467,75.221,74.984
0.90321,75.359,74.627
0.98175,75.312,74.778
1.0603,75.11,74.989
1.1388,74.896,74.949
1.2174,74.761,75
1.2959,74.771,75.053
1.3744,74.861,75.285
1.453,74.979,75.613
1.5315,75.093,75.294
1.6101,75.173,74.761
1.6886,75.191,74.615
1.7671,75.142,74.404
1.8457,75.055,74.687
1.9242,74.964,75.643
2.0028,74.904,75.763
2.0813,74.861,75.003
2.1598,74.83,74.306
2.2384,74.811,74.019
2.3169,74.848,74.595
2.3955,74.966,75.755
2.474,75.134,75.904
2.5525,75.313,74.813
2.6311,75.373,74.668
2.7096,75.239,75.359
2.7882,74.977,75.872
2.8667,74.672,75.637
2.9452,74.603,74.563
3.0238,74.796,73.468
3.1023,75.092,73.803
3.1809,75.312,75.495
3.2594,75.187,75.947
3.3379,74.851,75.443
3.4165,74.556,74.986
3.495,74.553,74.827
3.5736,74.862,74.745
3.6521,75.209,74.631
3.7306,75.441,74.8
3.8092,75.444,75.16
3.8877,75.374,75.474
3.9663,75.263,75.593
4.0448,75.069,74.87
4.1233,74.737,74.451
4.2019,74.381,75.018
4.2804,74.304,75.188
4.359,74.56,75.21
4.4375,75.138,75.486
4.516,75.581,74.99
4.5946,75.605,74.365
4.6731,75.274,74.783
4.7517,74.722,75.124
4.8302,74.519,74.597
4.9087,74.713,74.691
4.9873,75.081,75.61
5.0658,75.37,75.89
5.1444,75.346,74.655
5.2229,75.129,73.896
5.3014,74.894,74.813
5.38,74.807,75.7
5.4585,74.932,74.936
5.5371,75.126,74.422
5.6156,75.251,74.862
5.6941,75.18,75.023
5.7727,74.938,74.746
5.8512,74.724,75.07
5.9298,74.659,75.517
6.0083,74.832,75.421
6.0868,75.086,75.1
6.1654,75.245,74.831
6.2439,75.252,74.776


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_015.csv <==
x,qOut,qIn
0.03927,74.884,75.256
0.11781,74.698,74.443
0.19635,74.765,74.052
0.27489,75.009,74.505
0.35343,75.308,75.048
0.43197,75.32,74.859
0.51051,75.09,74.756
0.58905,74.822,75.512
0.66759,74.737,76.227
0.74613,74.929,75.396
0.82467,75.168,74.309
0.90321,75.313,74.303
0.98175,75.251,74.993
1.0603,75.156,75.126
1.1388,75.11,75.098
1.2174,75.063,74.933
1.2959,74.936,74.454
1.3744,74.656,74.694
1.453,74.444,75.583
1.5315,74.44,75.777
1.6101,74.744,74.904
1.6886,75.158,74.549
1.7671,75.464,74.788
1.8457,75.569,75.085
1.9242,75.41,75.409
2.0028,75.106,75.301
2.0813,74.839,74.607
2.1598,74.707,74.496
2.2384,74.781,75.134
2.3169,74.912,75.042
2.3955,74.979,74.759
2.474,74.984,74.841
2.5525,74.953,75.184
2.6311,75.029,75.183
2.7096,75.147,74.947
2.7882,75.21,75.082
2.8667,75.12,75.444
2.9452,74.953,74.771
3.0238,74.884,74.118
3.1023,74.932,74.812
3.1809,75.079,75.867
3.2594,75.088,75.725
3.3379,74.963,75.224
3.4165,74.816,74.789
3.495,74.77,74.686
3.5736,74.862,74.316
3.6521,74.979,74.117
3.7306,75.069,75.139
3.8092,75.102,75.849
3.8877,75.134,75.198
3.9663,75.117,74.964
4.0448,75.028,75.179
4.1233,74.85,74.829
4.2019,74.744,74.476
4.2804,74.849,74.865
4.359,75.114,75.188
4.4375,75.457,75.284
4.516,75.521,75.464
4.5946,75.215,75.095
4.6731,74.737,74.438
4.7517,74.337,74.447
4.8302,74.406,74.992
4.9087,74.795,75.432
4.9873,75.246,75.51
5.0658,75.514,74.868
5.1444,75.453,74.318
5.2229,75.172,74.577
5.3014,74.856,75.168
5.38,74.69,75.162
5.4585,74.784,75.309
5.5371,75.009,75.638
5.6156,75.212,74.9
5.6941,75.254,73.94
5.7727,75.082,74.772
5.8512,74.851,75.867
5.9298,74.712,75.873
6.0083,74.801,74.558
6.0868,75.034,74.296
6.1654,75.178,75.377
6.2439,75.146,75.968


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_016.csv <==
x,qOut,qIn
0.03927,74.626,74.745
0.11781,74.872,74.768
0.19635,75.15,75.107
0.27489,75.294,75.132
0.35343,75.161,74.566
0.43197,74.942,74.479
0.51051,74.875,74.815
0.58905,74.962,75.186
0.66759,75.157,75.281
0.74613,75.138,75.108
0.82467,74.948,75.107
0.90321,74.769,75.493
0.98175,74.793,75.133
1.0603,75.054,74.117
1.1388,75.297,74.314
1.2174,75.376,75.571
1.2959,75.18,75.323
1.3744,74.91,74.386
1.453,74.739,74.822
1.5315,74.693,75.584
1.6101,74.757,75.326
1.6886,74.819,75.197
1.7671,74.915,75.26
1.8457,75.055,74.445
1.9242,75.241,73.827
2.0028,75.333,74.639
2.0813,75.25,75.528
2.1598,75.048,75.617
2.2384,74.81,75.181
2.3169,74.734,75.251
2.3955,74.804,75.533
2.474,74.94,75.319
2.5525,75.054,73.964
2.6311,75.128,73.998
2.7096,75.204,75.539
2.7882,75.254,76.215
2.8667,75.242,75.346
2.9452,75.02,74.48
3.0238,74.683,74.077
3.1023,74.423,74.401
3.1809,74.435,74.855
3.2594,74.78,75.174
3.3379,75.233,75.439
3.4165,75.583,75.454
3.495,75.643,75.265
3.5736,75.358,74.9
3.6521,74.949,74.679
3.7306,74.647,74.829
3.8092,74.664,75.108
3.8877,74.959,75.115
3.9663,75.253,74.919
4.0448,75.349,74.936
4.1233,75.079,75.037
4.2019,74.629,74.782
4.2804,74.377,74.777
4.359,74.453,75.238
4.4375,74.909,75.667
4.516,75.35,75.263
4.5946,75.53,74.527
4.6731,75.434,74.528
4.7517,75.099,75.565
4.8302,74.847,75.661
4.9087,74.796,74.945
4.9873,74.888,74.353
5.0658,75.035,74.224
5.1444,75.068,74.676
5.2229,75.006,75.386
5.3014,74.919,75.583
5.38,74.884,75.207
5.4585,74.962,74.751
5.5371,75.087,74.474
5.6156,75.186,74.967
5.6941,75.182,75.472
5.7727,75.102,75.321
5.8512,75.05,75.075
5.9298,75.047,74.504
6.0083,75.097,74.338
6.0868,75.02,75.212
6.1654,74.822,75.811
6.2439,74.64,75.412


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_017.csv <==
x,qOut,qIn
0.03927,74.755,74.998
0.11781,74.842,75.638
0.19635,75.017,75.626
0.27489,75.161,74.332
0.35343,75.159,73.795
0.43197,75.054,75.302
0.51051,75.013,76.494
0.58905,75.068,76.194
0.66759,75.224,74.742
0.74613,75.215,73.932
0.82467,74.99,74.203
0.90321,74.703,75.079
0.98175,74.534,75.027
1.0603,74.699,74.518
1.1388,75.026,74.848
1.2174,75.303,75.41
1.2959,75.33,75.181
1.3744,75.069,74.936
1.453,74.773,74.884
1.5315,74.65,74.809
1.6101,74.873,75.332
1.6886,75.299,75.396
1.7671,75.579,74.91
1.8457,75.538,75.039
1.9242,75.042,75.074
2.0028,74.514,74.559
2.0813,74.352,74.62
2.1598,74.544,75.237
2.2384,74.985,75.705
2.3169,75.205,75.051
2.3955,75.185,74.438
2.474,75.051,74.943
2.5525,74.951,75.265
2.6311,74.967,75.038
2.7096,75.024,75.132
2.7882,75.082,74.881
2.8667,75.118,74.107
2.9452,75.139,74.474
3.0238,75.098,75.57
3.1023,75.001,75.627
3.1809,74.87,75.083
3.2594,74.856,75.211
3.3379,74.964,75.263
3.4165,75.105,74.983
3.495,75.175,74.626
3.5736,75.117,74.649
3.6521,75.04,74.682
3.7306,75,74.739
3.8092,75.036,75.26
3.8877,75,75.778
3.9663,74.856,75.67
4.0448,74.7,75.136
4.1233,74.649,74.455
4.2019,74.838,74.263
4.2804,75.141,74.671
4.359,75.398,75.118
4.4375,75.46,75.253
4.516,75.281,75.296
4.5946,74.987,75.144
4.6731,74.713,74.881
4.7517,74.584,74.795
4.8302,74.629,75.094
4.9087,74.822,75.46
4.9873,75.097,75.105
5.0658,75.391,74.12
5.1444,75.51,74.361
5.2229,75.337,75.397
5.3014,74.974,75.711
5.38,74.568,74.895
5.4585,74.502,74.705
5.5371,74.738,75.06
5.6156,75.074,75.093
5.6941,75.296,75.195
5.7727,75.27,75.566
5.8512,75.132,75.294
5.9298,75.002,74.551
6.0083,74.986,74.332
6.0868,74.994,74.78
6.1654,74.934,75.128
6.2439,74.836,75.002


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_018.csv <==
x,qOut,qIn
0.03927,74.513,75.784
0.11781,74.904,75.611
0.19635,75.392,74.839
0.27489,75.7,74.539
0.35343,75.562,74.948
0.43197,75.066,75.096
0.51051,74.685,75.034
0.58905,74.615,74.91
0.66759,74.967,75.15
0.74613,75.208,75.493
0.82467,75.121,75.213
0.90321,74.842,74.58
0.98175,74.572,74.383
1.0603,74.671,74.595
1.1388,74.999,74.797
1.2174,75.337,75.032
1.2959,75.474,75.424
1.3744,75.327,75.481
1.453,75.052,75.15
1.5315,74.814,74.882
1.6101,74.766,74.875
1.6886,74.907,75.222
1.7671,75.102,75.25
1.8457,75.246,74.548
1.9242,75.247,74.926
2.0028,75.084,75.588
2.0813,74.832,75.063
2.1598,74.607,74.541
2.2384,74.523,75.198
2.3169,74.658,75.487
2.3955,74.924,74.845
2.474,75.198,74.332
2.5525,75.359,74.58
2.6311,75.331,74.936
2.7096,75.187,75.166
2.7882,75.026,75.622
2.8667,74.943,75.58
2.9452,74.945,74.905
3.0238,74.967,74.69
3.1023,74.984,74.54
3.1809,74.982,74.439
3.2594,75.021,74.924
3.3379,75.08,75.278
3.4165,75.107,75.344
3.495,75.049,75.474
3.5736,74.878,75.166
3.6521,74.703,74.778
3.7306,74.629,75.154
3.8092,74.746,75.142
3.8877,75.036,74.464
3.9663,75.333,74.632
4.0448,75.482,75.474
4.1233,75.343,75.495
4.2019,74.95,74.451
4.2804,74.595,74.001
4.359,74.46,75.022
4.4375,74.681,76.179
4.516,75.032,75.397
4.5946,75.303,74.3
4.6731,75.415,74.385
4.7517,75.328,75.417
4.8302,75.157,75.687
4.9087,75.002,75.224
4.9873,74.912,74.242
5.0658,74.923,73.574
5.1444,74.971,74.608
5.2229,74.99,75.965
5.3014,74.962,76.023
5.38,74.883,75.475
5.4585,74.856,75.101
5.5371,74.921,74.485
5.6156,75.041,74.331
5.6941,75.159,75.115
5.7727,75.181,75.566
5.8512,75.14,75.164
5.9298,75.071,74.62
6.0083,75.014,74.683
6.0868,74.87,74.7
6.1654,74.645,74.717
6.2439,74.475,75.114


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_019.csv <==
x,qOut,qIn
0.03927,74.465,74.584
0.11781,74.525,75.104
0.19635,74.807,75.233
0.27489,75.132,75.493
0.35343,75.333,75.484
0.43197,75.351,74.771
0.51051,75.25,74.264
0.58905,75.102,74.475
0.66759,74.974,74.548
0.74613,74.904,74.678
0.82467,74.898,75.613
0.90321,74.941,75.869
0.98175,75.017,74.712
1.0603,75.054,74.435
1.1388,75.018,75.078
1.2174,74.957,75.44
1.2959,74.924,74.984
1.3744,75.049,75.044
1.453,75.231,75.296
1.5315,75.31,74.848
1.6101,75.125,74.443
1.6886,74.723,74.996
1.7671,74.446,75.558
1.8457,74.449,75.493
1.9242,74.821,74.78
2.0028,75.208,74.462
2.0813,75.371,74.473
2.1598,75.302,74.48
2.2384,75.04,75.127
2.3169,74.895,76.223
2.3955,74.937,76.149
2.474,75.073,74.758
2.5525,75.186,74.124
2.6311,75.102,75.059
2.7096,74.935,75.549
2.7882,74.825,75.031
2.8667,74.909,74.163
2.9452,75.118,74.449
3.0238,75.207,75.658
3.1023,75.092,76.055
3.1809,74.726,74.79
3.2594,74.473,74.318
3.3379,74.553,74.611
3.4165,74.899,74.714
3.495,75.39,75.027
3.5736,75.644,75.283
3.6521,75.553,75.151
3.7306,75.229,75.305
3.8092,74.827,75.299
3.8877,74.672,75.152
3.9663,74.734,75.158
4.0448,74.892,74.714
4.1233,75.018,74.175
4.2019,75.105,74.645
4.2804,75.158,75.397
4.359,75.135,75.598
4.4375,74.98,75.071
4.516,74.726,74.687
4.5946,74.589,74.706
4.6731,74.655,74.946
4.7517,74.965,75.44
4.8302,75.28,75.499
4.9087,75.442,75.05
4.9873,75.423,74.83
5.0658,75.227,74.737
5.1444,74.968,74.384
5.2229,74.744,74.372
5.3014,74.635,74.977
5.38,74.707,75.625
5.4585,74.933,75.447
5.5371,75.148,74.96
5.6156,75.238,74.811
5.6941,75.105,75.286
5.7727,74.91,75.437
5.8512,74.87,74.915
5.9298,74.996,74.278
6.0083,75.258,74.818
6.0868,75.317,75.692
6.1654,75.094,75.492
6.2439,74.745,74.572


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_020.csv <==
x,qOut,qIn
0.03927,74.63,75.593
0.11781,74.53,75.272
0.19635,74.712,74.525
0.27489,75.012,74.743
0.35343,75.244,75.116
0.43197,75.141,75.048
0.51051,74.859,75.435
0.58905,74.646,75.71
0.66759,74.75,75.213
0.74613,75.131,74.597
0.82467,75.42,74.358
0.90321,75.437,74.616
0.98175,75.054,74.843
1.0603,74.687,74.877
1.1388,74.637,75.202
1.2174,74.842,75.576
1.2959,75.167,75.296
1.3744,75.203,74.44
1.453,75.041,74.31
1.5315,74.891,75.206
1.6101,74.965,75.645
1.6886,75.256,74.841
1.7671,75.455,74.405
1.8457,75.411,75.328
1.9242,75.018,75.774
2.0028,74.607,74.932
2.0813,74.465,74.613
2.1598,74.6,74.46
2.2384,74.959,74.487
2.3169,75.228,75.107
2.3955,75.301,75.481
2.474,75.203,75.006
2.5525,74.978,74.665
2.6311,74.82,75.174
2.7096,74.806,75.342
2.7882,74.909,74.946
2.8667,75.076,75.001
2.9452,75.194,75.404
3.0238,75.239,75.21
3.1023,75.204,74.792
3.1809,75.088,74.951
3.2594,74.895,75.05
3.3379,74.718,74.827
3.4165,74.644,75.045
3.495,74.751,75.342
3.5736,74.965,74.784
3.6521,75.123,74.427
3.7306,75.166,74.906
3.8092,75.06,75.374
3.8877,74.981,74.867
3.9663,75.01,74.334
4.0448,75.103,74.655
4.1233,75.194,76.079
4.2019,75.156,76.212
4.2804,75.046,74.935
4.359,74.942,74.129
4.4375,74.919,74.656
4.516,74.966,74.808
4.5946,75.016,74.7
4.6731,75.032,74.879
4.7517,74.991,75.252
4.8302,74.923,75.621
4.9087,74.85,75.64
4.9873,74.798,75.145
5.0658,74.786,74.931
5.1444,74.854,74.619
5.2229,75.022,74.149
5.3014,75.235,74.569
5.38,75.433,75.625
5.4585,75.402,75.689
5.5371,75.105,74.97
5.6156,74.713,74.246
5.6941,74.431,74.212
5.7727,74.525,74.976
5.8512,74.862,75.981
5.9298,75.249,76.056
6.0083,75.505,74.775
6.0868,75.528,74.161
6.1654,75.32,74.473
6.2439,74.983,75.038


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_021.csv <==
x,qOut,qIn
0.03927,75.246,75.425
0.11781,75.415,75.247
0.19635,75.181,74.488
0.27489,74.73,74.232
0.35343,74.32,74.944
0.43197,74.424,75.545
0.51051,74.853,75.694
0.58905,75.301,75.032
0.66759,75.47,74.139
0.74613,75.301,74.722
0.82467,75.048,75.503
0.90321,74.889,75.004
0.98175,74.969,74.449
1.0603,75.136,75.161
1.1388,75.216,75.493
1.2174,75.167,75.273
1.2959,74.973,75.236
1.3744,74.793,75.071
1.453,74.74,74.791
1.5315,74.827,74.845
1.6101,75.046,74.755
1.6886,75.221,74.644
1.7671,75.222,75.093
1.8457,75.068,75.588
1.9242,74.81,74.981
2.0028,74.699,74.544
2.0813,74.767,74.928
2.1598,74.932,75.237
2.2384,75.091,74.864
2.3169,75.177,74.593
2.3955,75.224,75.026
2.474,75.228,75.8
2.5525,75.175,75.411
2.6311,75.009,74.24
2.7096,74.83,74.002
2.7882,74.736,74.864
2.8667,74.818,75.506
2.9452,75.003,75.653
3.0238,75.145,75.653
3.1023,75.177,75.005
3.1809,75.063,74.448
3.2594,74.908,74.746
3.3379,74.822,74.968
3.4165,74.843,74.542
3.495,74.992,74.263
3.5736,75.164,74.988
3.6521,75.22,75.676
3.7306,75.117,75.61
3.8092,74.836,75.286
3.8877,74.615,75.355
3.9663,74.649,75.053
4.0448,74.913,74.417
4.1233,75.338,74.752
4.2019,75.581,75.424
4.2804,75.481,75.223
4.359,75.122,74.731
4.4375,74.639,74.657
4.516,74.42,74.959
4.5946,74.477,75.214
4.6731,74.693,75.387
4.7517,74.93,75.415
4.8302,75.149,75.049
4.9087,75.35,74.487
4.9873,75.463,74.21
5.0658,75.412,75.068
5.1444,75.152,76.094
5.2229,74.887,75.983
5.3014,74.752,74.757
5.38,74.853,73.568
5.4585,74.986,74.057
5.5371,75.011,75.31
5.6156,74.963,75.501
5.6941,74.912,75.081
5.7727,75.03,75.269
5.8512,75.191,75.052
5.9298,75.251,74.927
6.0083,75.076,75.162
6.0868,74.798,75.054
6.1654,74.708,74.968
6.2439,74.858,75.074


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_022.csv <==
x,qOut,qIn
0.03927,74.758,75.833
0.11781,74.596,75.776
0.19635,74.701,74.641
0.27489,74.918,73.964
0.35343,75.062,74.988
0.43197,74.994,75.459
0.51051,74.88,74.699
0.58905,74.852,74.492
0.66759,75.019,75.363
0.74613,75.243,75.638
0.82467,75.323,75.386
0.90321,75.221,74.985
0.98175,74.932,74.317
1.0603,74.759,74.358
1.1388,74.827,75.126
1.2174,75.04,75.662
1.2959,75.263,75.435
1.3744,75.206,74.674
1.453,74.942,74.397
1.5315,74.668,75.044
1.6101,74.59,75.425
1.6886,74.777,74.944
1.7671,75.048,74.568
1.8457,75.268,74.708
1.9242,75.329,75.006
2.0028,75.234,75.13
2.0813,75.04,75.329
2.1598,74.841,75.734
2.2384,74.732,75.413
2.3169,74.821,74.237
2.3955,75.02,73.923
2.474,75.195,75.111
2.5525,75.211,75.936
2.6311,75.06,74.954
2.7096,74.912,74.157
2.7882,74.845,74.47
2.8667,74.909,75.298
2.9452,74.925,75.616
3.0238,74.887,75.536
3.1023,74.881,75.234
3.1809,75.008,75.18
3.2594,75.255,74.987
3.3379,75.386,74.476
3.4165,75.31,74.098
3.495,74.972,74.409
3.5736,74.718,75.269
3.6521,74.72,75.717
3.7306,74.883,75.286
3.8092,75.061,75.178
3.8877,74.997,75.376
3.9663,74.852,74.777
4.0448,74.81,74.33
4.1233,75.033,74.721
4.2019,75.398,74.944
4.2804,75.584,75.033
4.359,75.462,75.314
4.4375,74.955,75.657
4.516,74.468,75.248
4.5946,74.311,74.479
4.6731,74.477,74.351
4.7517,74.888,75.12
4.8302,75.242,75.769
4.9087,75.44,75.689
4.9873,75.445,74.91
5.0658,75.233,74.752
5.1444,74.895,74.819
5.2229,74.635,74.564
5.3014,74.564,74.772
5.38,74.757,75.117
5.4585,75.055,74.988
5.5371,75.283,74.937
5.6156,75.352,74.909
5.6941,75.197,74.571
5.7727,74.941,74.954
5.8512,74.797,75.834
5.9298,74.845,75.638
6.0083,75.129,74.855
6.0868,75.379,74.716
6.1654,75.38,74.489
6.2439,75.15,74.745


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_023.csv <==
x,qOut,qIn
0.03927,75.318,75.267
0.11781,75.504,74.738
0.19635,75.331,74.701
0.27489,74.937,74.881
0.35343,74.523,74.852
0.43197,74.5,74.97
0.51051,74.773,75.285
0.58905,75.125,75.376
0.66759,75.341,75.125
0.74613,75.348,74.904
0.82467,75.234,74.777
0.90321,75.081,74.595
0.98175,74.954,74.682
1.0603,74.897,75.107
1.1388,74.923,75.323
1.2174,74.986,75.581
1.2959,75.035,75.779
1.3744,74.965,74.828
1.453,74.848,73.767
1.5315,74.791,74.261
1.6101,74.899,75.69
1.6886,75.127,75.563
1.7671,75.289,74.994
1.8457,75.286,75.119
1.9242,75.055,75.506
2.0028,74.766,74.982
2.0813,74.615,74.37
2.1598,74.662,74.479
2.2384,74.93,75.036
2.3169,75.254,74.865
2.3955,75.443,74.646
2.474,75.404,75.333
2.5525,75.065,75.41
2.6311,74.672,74.662
2.7096,74.528,74.698
2.7882,74.68,75.044
2.8667,75.109,75.373
2.9452,75.454,75.136
3.0238,75.532,74.476
3.1023,75.358,74.695
3.1809,74.985,75.549
3.2594,74.699,75.669
3.3379,74.604,75.391
3.4165,74.669,74.788
3.495,74.837,74.089
3.5736,74.991,74.237
3.6521,75.097,75.098
3.7306,75.139,75.621
3.8092,75.104,75.166
3.8877,75.026,74.664
3.9663,74.954,74.669
4.0448,74.911,75.095
4.1233,74.909,75.474
4.2019,74.942,75.625
4.2804,75.038,75.388
4.359,75.171,74.779
4.4375,75.314,74.765
4.516,75.279,74.766
4.5946,75.028,74.549
4.6731,74.712,74.99
4.7517,74.514,75.558
4.8302,74.658,74.976
4.9087,74.953,74.169
4.9873,75.188,74.209
5.0658,75.171,75.512
5.1444,75.001,76.342
5.2229,74.94,75.787
5.3014,75.047,74.287
5.38,75.334,74.108
5.4585,75.44,75.115
5.5371,75.256,75.167
5.6156,74.929,74.579
5.6941,74.654,74.96
5.7727,74.707,75.477
5.8512,74.899,75.437
5.9298,75.034,75.394
6.0083,74.932,74.931
6.0868,74.743,74.434
6.1654,74.732,74.715
6.2439,74.93,75.379


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_024.csv <==
x,qOut,qIn
0.03927,74.578,74.922
0.11781,74.717,75.165
0.19635,75.102,74.849
0.27489,75.505,74.77
0.35343,75.699,74.764
0.43197,75.451,74.998
0.51051,74.944,75.459
0.58905,74.481,75.41
0.66759,74.363,74.944
0.74613,74.629,74.751
0.82467,75.027,74.573
0.90321,75.371,74.712
0.98175,75.514,75.362
1.0603,75.423,75.298
1.1388,75.162,74.962
1.2174,74.868,75.158
1.2959,74.683,74.893
1.3744,74.712,74.407
1.453,74.856,74.719
1.5315,75.018,75.393
1.6101,75.109,75.936
1.6886,75.155,75.465
1.7671,75.155,74.359
1.8457,75.088,73.981
1.9242,74.934,75.072
2.0028,74.777,75.658
2.0813,74.764,75.133
2.1598,74.899,74.393
2.2384,75.152,74.708
2.3169,75.257,75.458
2.3955,75.141,75.574
2.474,74.922,75.147
2.5525,74.744,75.036
2.6311,74.837,74.774
2.7096,75.084,74.308
2.7882,75.301,74.73
2.8667,75.31,75.647
2.9452,75.07,75.416
3.0238,74.806,74.628
3.1023,74.67,74.5
3.1809,74.784,75.332
3.2594,74.966,75.714
3.3379,75.063,75.455
3.4165,75.078,74.782
3.495,75.049,74.244
3.5736,75.114,74.371
3.6521,75.173,74.856
3.7306,75.14,75.178
3.8092,74.937,75.477
3.8877,74.749,75.367
3.9663,74.745,74.855
4.0448,74.892,74.962
4.1233,75.107,75.038
4.2019,75.156,74.778
4.2804,75.114,75.179
4.359,75.082,75.642
4.4375,75.166,75.395
4.516,75.221,74.615
4.5946,75.075,74.147
4.6731,74.796,74.712
4.7517,74.498,75.043
4.8302,74.543,74.786
4.9087,74.857,75.159
4.9873,75.221,75.468
5.0658,75.408,74.401
5.1444,75.292,73.828
5.2229,75.062,74.885
5.3014,74.9,76.189
5.38,74.962,75.852
5.4585,75.166,75.083
5.5371,75.292,74.88
5.6156,75.246,74.739
5.6941,74.964,74.715
5.7727,74.679,74.672
5.8512,74.6,74.408
5.9298,74.724,74.77
6.0083,75.008,76.067
6.0868,75.133,76.149
6.1654,75.013,74.928
6.2439,74.774,74.166


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_025.csv <==
x,qOut,qIn
0.03927,75.118,73.812
0.11781,74.926,74.721
0.19635,74.828,75.248
0.27489,74.852,75.304
0.35343,74.995,75.34
0.43197,75.081,75.395
0.51051,75.066,75.205
0.58905,74.994,74.812
0.66759,74.92,74.718
0.74613,74.952,74.818
0.82467,75.098,74.599
0.90321,75.273,74.391
0.98175,75.392,75.131
1.0603,75.241,75.67
1.1388,74.869,75.44
1.2174,74.495,75.161
1.2959,74.359,75.182
1.3744,74.631,75.129
1.453,75.076,74.634
1.5315,75.457,74.298
1.6101,75.561,75.423
1.6886,75.358,75.671
1.7671,75.02,74.736
1.8457,74.712,74.645
1.9242,74.575,75.103
2.0028,74.591,74.643
2.0813,74.712,74.371
2.1598,74.907,75.018
2.2384,75.152,75.712
2.3169,75.374,75.597
2.3955,75.441,75.197
2.474,75.325,74.49
2.5525,75.024,74.641
2.6311,74.782,75.674
2.7096,74.745,75.835
2.7882,74.877,74.806
2.8667,75.103,73.862
2.9452,75.174,74.592
3.0238,75.05,75.711
3.1023,74.834,75.43
3.1809,74.653,73.98
3.2594,74.706,74.3
3.3379,74.939,75.489
3.4165,75.21,75.893
3.495,75.375,75.562
3.5736,75.324,75.195
3.6521,75.16,74.606
3.7306,75.008,74.31
3.8092,74.989,74.62
3.8877,75.051,75.062
3.9663,75.054,75.477
4.0448,74.97,75.737
4.1233,74.804,75.109
4.2019,74.723,74.359
4.2804,74.74,74.472
4.359,74.81,75.064
4.4375,74.883,75.217
4.516,75.009,75.221
4.5946,75.208,75.275
4.6731,75.376,74.808
4.7517,75.386,74.31
4.8302,75.068,74.843
4.9087,74.688,75.487
4.9873,74.507,75.384
5.0658,74.753,74.96
5.1444,75.199,74.834
5.2229,75.454,74.797
5.3014,75.405,75.044
5.38,75.002,75.011
5.4585,74.699,74.842
5.5371,74.706,74.958
5.6156,74.926,75.129
5.6941,75.207,75.12
5.7727,75.215,75.013
5.8512,75.016,74.869
5.9298,74.794,74.847
6.0083,74.74,75.41
6.0868,74.919,75.944
6.1654,75.13,75.574
6.2439,75.233,74.218


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_026.csv <==
x,qOut,qIn
0.03927,74.89,74.851
0.11781,74.516,74.783
0.19635,74.498,74.63
0.27489,74.719,74.906
0.35343,75.01,75.36
0.43197,75.107,75.535
0.51051,75.05,75.218
0.58905,74.931,74.474
0.66759,74.842,74.552
0.74613,74.847,75.586
0.82467,74.943,75.782
0.90321,75.088,74.574
0.98175,75.238,74.167
1.0603,75.276,75.251
1.1388,75.153,75.735
1.2174,74.94,75.305
1.2959,74.727,74.756
1.3744,74.716,74.567
1.453,74.885,74.657
1.5315,75.11,75.332
1.6101,75.257,75.303
1.6886,75.213,74.401
1.7671,75.071,74.317
1.8457,74.941,75.117
1.9242,74.927,75.949
2.0028,74.981,75.736
2.0813,75.007,74.836
2.1598,74.996,74.36
2.2384,74.96,74.564
2.3169,75.007,74.742
2.3955,75.083,74.965
2.474,75.117,75.389
2.5525,75.037,75.91
2.6311,74.903,75.346
2.7096,74.818,74.312
2.7882,74.803,74.059
2.8667,74.852,74.899
2.9452,74.909,75.271
3.0238,75.024,75.158
3.1023,75.18,75.292
3.1809,75.352,75.361
3.2594,75.292,74.75
3.3379,74.983,74.449
3.4165,74.64,75.056
3.495,74.507,75.366
3.5736,74.805,75.166
3.6521,75.242,75.19
3.7306,75.527,74.711
3.8092,75.396,74.277
3.8877,74.943,74.836
3.9663,74.573,75.468
4.0448,74.484,75.683
4.1233,74.804,75.203
4.2019,75.183,74.649
4.2804,75.365,74.691
4.359,75.313,75.15
4.4375,75.038,75.003
4.516,74.852,74.559
4.5946,74.879,74.45
4.6731,75.036,74.523
4.7517,75.206,75.339
4.8302,75.133,76.191
4.9087,74.903,75.897
4.9873,74.701,74.997
5.0658,74.713,74.977
5.1444,74.97,75.029
5.2229,75.247,74.53
5.3014,75.391,74.215
5.38,75.278,74.971
5.4585,75.032,75.502
5.5371,74.815,74.978
5.6156,74.682,74.517
5.6941,74.659,75.1
5.7727,74.66,75.192
5.8512,74.749,74.771
5.9298,74.962,74.669
6.0083,75.322,75.214
6.0868,75.651,75.612
6.1654,75.701,75.322
6.2439,75.441,74.81


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_027.csv <==
x,qOut,qIn
0.03927,75.131,75.313
0.11781,75.133,75.076
0.19635,75.171,75.461
0.27489,75.127,75.613
0.35343,74.874,74.551
0.43197,74.559,73.905
0.51051,74.514,74.518
0.58905,74.77,75.414
0.66759,75.293,75.401
0.74613,75.55,75.157
0.82467,75.345,74.92
0.90321,74.873,74.716
0.98175,74.407,75.037
1.0603,74.451,75.225
1.1388,74.861,75.244
1.2174,75.348,75.339
1.2959,75.638,75.031
1.3744,75.565,74.549
1.453,75.222,74.592
1.5315,74.809,75.056
1.6101,74.531,75.272
1.6886,74.571,75.014
1.7671,74.82,74.933
1.8457,75.106,75.16
1.9242,75.263,74.925
2.0028,75.195,74.572
2.0813,75.031,74.65
2.1598,74.913,74.673
2.2384,74.974,75.082
2.3169,75.152,75.59
2.3955,75.245,75.394
2.474,75.185,74.94
2.5525,74.935,75.454
2.6311,74.754,75.671
2.7096,74.773,74.743
2.7882,74.936,74.26
2.8667,75.153,74.839
2.9452,75.21,74.941
3.0238,75.098,74.927
3.1023,74.902,75.164
3.1809,74.715,74.853
3.2594,74.656,74.639
3.3379,74.731,75.09
3.4165,74.9,75.471
3.495,75.116,75.397
3.5736,75.308,74.722
3.6521,75.41,74.205
3.7306,75.389,74.866
3.8092,75.226,75.507
3.8877,74.99,74.933
3.9663,74.801,74.652
4.0448,74.714,75.18
4.1233,74.77,75.291
4.2019,74.88,74.691
4.2804,74.969,74.806
4.359,75.02,75.455
4.4375,75.026,75.647
4.516,75.054,75.334
4.5946,75.086,74.803
4.6731,75.083,74.085
4.7517,75.001,74.082
4.8302,74.868,75.158
4.9087,74.806,75.96
4.9873,74.851,75.38
5.0658,75.017,74.11
5.1444,75.127,74.583
5.2229,75.107,75.834
5.3014,75.017,76.148
5.38,74.94,74.871
5.4585,75.041,74.125
5.5371,75.23,74.238
5.6156,75.354,74.662
5.6941,75.261,75.309
5.7727,74.928,75.639
5.8512,74.616,75.53
5.9298,74.496,75.207
6.0083,74.699,74.173
6.0868,75,73.902
6.1654,75.183,74.931
6.2439,75.222,75.724


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_028.csv <==
x,qOut,qIn
0.03927,74.938,75.389
0.11781,74.791,74.774
0.19635,74.729,74.616
0.27489,74.803,74.415
0.35343,75.04,74.543
0.43197,75.302,75.216
0.51051,75.449,75.57
0.58905,75.417,75.304
0.66759,75.164,74.598
0.74613,74.786,74.565
0.82467,74.475,75.228
0.90321,74.366,75.661
0.98175,74.562,75.219
1.0603,75.001,74.915
1.1388,75.446,74.827
1.2174,75.677,74.565
1.2959,75.482,74.571
1.3744,74.941,75.163
1.453,74.52,75.392
1.5315,74.441,74.877
1.6101,74.84,74.253
1.6886,75.221,74.784
1.7671,75.315,75.81
1.8457,75.178,75.942
1.9242,74.927,74.954
2.0028,74.922,74.648
2.0813,75.088,74.916
2.1598,75.247,74.963
2.2384,75.214,75.184
2.3169,74.971,75.283
2.3955,74.751,74.752
2.474,74.67,74.632
2.5525,74.809,75.09
2.6311,74.943,74.743
2.7096,74.965,74.365
2.7882,74.929,74.752
2.8667,74.916,75.447
2.9452,75.078,75.754
3.0238,75.284,75.575
3.1023,75.392,74.997
3.1809,75.267,74.547
3.2594,75.003,74.462
3.3379,74.841,74.921
3.4165,74.844,75.61
3.495,75.03,75.163
3.5736,75.106,74.573
3.6521,74.988,75.006
3.7306,74.772,75.425
3.8092,74.585,74.713
3.8877,74.624,74.436
3.9663,74.848,75.064
4.0448,75.144,75.642
4.1233,75.403,75.063
4.2019,75.472,74.727
4.2804,75.305,74.998
4.359,75.013,74.795
4.4375,74.729,74.685
4.516,74.725,74.918
4.5946,74.938,74.97
4.6731,75.185,75.253
4.7517,75.282,75.206
4.8302,75.142,74.792
4.9087,74.934,74.837
4.9873,74.798,75.364
5.0658,74.848,75.32
5.1444,75.003,74.732
5.2229,75.135,74.538
5.3014,75.181,74.535
5.38,75.097,74.944
5.4585,74.932,75.733
5.5371,74.782,75.712
5.6156,74.718,74.778
5.6941,74.795,74.784
5.7727,74.949,75.742
5.8512,75.078,75.563
5.9298,75.143,74.104
6.0083,75.122,73.536
6.0868,75.101,74.75
6.1654,75.086,75.862
6.2439,75.044,76.117


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_029.csv <==
x,qOut,qIn
0.03927,74.904,75.48
0.11781,74.978,75.348
0.19635,74.945,74.801
0.27489,74.897,75.403
0.35343,74.936,75.726
0.43197,75.105,74.644
0.51051,75.299,74.198
0.58905,75.421,74.834
0.66759,75.382,75.302
0.74613,75.15,75.119
0.82467,74.849,74.955
0.90321,74.615,74.827
0.98175,74.575,74.968
1.0603,74.695,75.433
1.1388,74.851,75.614
1.2174,74.995,75.149
1.2959,75.1,74.167
1.3744,75.231,74.163
1.453,75.319,75.004
1.5315,75.298,75.405
1.6101,75.106,75.049
1.6886,74.865,74.883
1.7671,74.754,75.021
1.8457,74.796,75.237
1.9242,74.972,75.103
2.0028,75.08,74.92
2.0813,75.115,74.746
2.1598,75.124,74.626
2.2384,75.166,74.903
2.3169,75.187,75.244
2.3955,75.076,75.504
2.474,74.865,75.491
2.5525,74.62,74.643
2.6311,74.599,74.516
2.7096,74.79,75.225
2.7882,75.051,75.116
2.8667,75.23,74.722
2.9452,75.22,75.08
3.0238,75.109,75.319
3.1023,74.979,75.419
3.1809,74.9,75.062
3.2594,74.841,74.666
3.3379,74.82,74.571
3.4165,74.871,74.639
3.495,75.027,74.961
3.5736,75.225,75.348
3.6521,75.311,75.506
3.7306,75.241,75.506
3.8092,74.998,75.198
3.8877,74.801,74.17
3.9663,74.773,73.595
4.0448,74.891,74.647
4.1233,75.099,75.977
4.2019,75.241,75.902
4.2804,75.252,75.39
4.359,75.132,74.684
4.4375,74.891,74.038
4.516,74.668,74.68
4.5946,74.628,75.879
4.6731,74.793,75.776
4.7517,75.159,74.625
4.8302,75.448,74.531
4.9087,75.413,75.011
4.9873,75.077,75.183
5.0658,74.52,74.833
5.1444,74.289,74.661
5.2229,74.527,74.706
5.3014,75.027,75.132
5.38,75.538,75.351
5.4585,75.62,74.732
5.5371,75.311,74.579
5.6156,74.884,75.575
5.6941,74.648,76.225
5.7727,74.843,75.238
5.8512,75.165,74.241
5.9298,75.36,74.375
6.0083,75.205,75.171
6.0868,74.896,74.961
6.1654,74.719,74.371
6.2439,74.725,74.481


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_030.csv <==
x,qOut,qIn
0.03927,75.071,75.014
0.11781,74.75,74.652
0.19635,74.732,74.484
0.27489,74.953,75.104
0.35343,75.276,75.619
0.43197,75.198,75.091
0.51051,74.812,74.523
0.58905,74.44,74.702
0.66759,74.425,75.181
0.74613,74.857,75.043
0.82467,75.351,74.846
0.90321,75.647,74.812
0.98175,75.531,75.057
1.0603,75.18,75.258
1.1388,74.881,75.097
1.2174,74.749,75.083
1.2959,74.841,75.345
1.3744,74.945,74.922
1.453,75.01,74.446
1.5315,75.044,74.715
1.6101,75.067,74.906
1.6886,75.049,74.692
1.7671,74.975,75.08
1.8457,74.891,75.761
1.9242,74.855,75.82
2.0028,74.903,75.114
2.0813,74.972,74.427
2.1598,75.029,74.404
2.2384,75.057,74.814
2.3169,75.12,75.015
2.3955,75.179,75.198
2.474,75.171,75.257
2.5525,75.031,75.179
2.6311,74.804,75.2
2.7096,74.65,74.926
2.7882,74.649,74.086
2.8667,74.849,74.448
2.9452,75.141,75.433
3.0238,75.393,75.237
3.1023,75.497,74.923
3.1809,75.362,75.209
3.2594,75.01,75.273
3.3379,74.682,75.177
3.4165,74.549,75.142
3.495,74.742,75.064
3.5736,75.083,75.007
3.6521,75.325,74.927
3.7306,75.358,74.953
3.8092,75.108,74.884
3.8877,74.767,74.64
3.9663,74.551,74.72
4.0448,74.534,74.882
4.1233,74.748,75.296
4.2019,75.01,75.412
4.2804,75.203,74.89
4.359,75.289,74.841
4.4375,75.25,75.693
4.516,75.174,75.672
4.5946,75.121,74.84
4.6731,75.095,74.092
4.7517,75.084,74.102
4.8302,75.021,75.044
4.9087,74.919,75.9
4.9873,74.821,75.631
5.0658,74.772,74.882
5.1444,74.795,74.849
5.2229,74.865,74.719
5.3014,74.964,74.326
5.38,75.071,75.391
5.4585,75.194,76.427
5.5371,75.298,75.374
5.6156,75.324,73.606
5.6941,75.215,73.746
5.7727,74.933,75.148
5.8512,74.65,75.818
5.9298,74.53,75.648
6.0083,74.716,75.067
6.0868,75.098,74.837
6.1654,75.376,75.091
6.2439,75.402,75.235


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_031.csv <==
x,qOut,qIn
0.03927,74.888,74.443
0.11781,74.725,74.388
0.19635,74.812,75.18
0.27489,75.065,75.527
0.35343,75.351,75.175
0.43197,75.332,74.63
0.51051,75.057,74.22
0.58905,74.723,74.586
0.66759,74.544,75.256
0.74613,74.635,75.228
0.82467,74.856,75.192
0.90321,75.095,75.174
0.98175,75.263,74.829
1.0603,75.351,74.938
1.1388,75.337,75.295
1.2174,75.236,75.148
1.2959,75.071,75.117
1.3744,74.969,75.227
1.453,74.947,74.745
1.5315,74.944,74.242
1.6101,74.883,74.996
1.6886,74.745,75.8
1.7671,74.684,75.461
1.8457,74.764,74.816
1.9242,75.021,74.599
2.0028,75.232,74.462
2.0813,75.266,74.619
2.1598,75.165,75.184
2.2384,75.009,75.493
2.3169,75.01,75.322
2.3955,75.094,74.999
2.474,75.14,74.86
2.5525,75.027,75.057
2.6311,74.826,75.271
2.7096,74.749,75.303
2.7882,74.842,74.709
2.8667,75.114,74.058
2.9452,75.274,74.719
3.0238,75.182,75.482
3.1023,74.921,75.19
3.1809,74.617,75.088
3.2594,74.599,75.746
3.3379,74.833,75.506
3.4165,75.145,74.33
3.495,75.349,73.74
3.5736,75.322,74.663
3.6521,75.19,75.781
3.7306,75.059,76.112
3.8092,75.027,75.156
3.8877,74.984,74.394
3.9663,74.849,74.6
4.0448,74.692,75.133
4.1233,74.605,74.962
4.2019,74.781,74.575
4.2804,75.115,74.568
4.359,75.406,75.318
4.4375,75.459,76.109
4.516,75.144,75.505
4.5946,74.713,74.778
4.6731,74.436,74.62
4.7517,74.553,74.427
4.8302,74.972,74.623
4.9087,75.375,75.448
4.9873,75.561,75.661
5.0658,75.368,74.627
5.1444,74.956,74.231
5.2229,74.633,74.728
5.3014,74.534,75.389
5.38,74.736,75.294
5.4585,75.01,75.117
5.5371,75.245,75.309
5.6156,75.392,74.992
5.6941,75.421,74.285
5.7727,75.261,74.548
5.8512,74.979,75.093
5.9298,74.735,75.157
6.0083,74.701,74.605
6.0868,74.906,75.005
6.1654,75.088,76.05
6.2439,75.113,75.908


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_032.csv <==
x,qOut,qIn
0.03927,75.311,74.952
0.11781,75.149,75.443
0.19635,74.953,75.637
0.27489,74.832,75.409
0.35343,74.89,75.032
0.43197,75.069,74.768
0.51051,75.149,74.653
0.58905,75.055,74.855
0.66759,74.75,75.144
0.74613,74.583,74.835
0.82467,74.707,74.601
0.90321,74.989,75.043
0.98175,75.253,75.234
1.0603,75.175,75.167
1.1388,74.923,75.361
1.2174,74.74,75.294
1.2959,74.864,74.541
1.3744,75.219,74.38
1.453,75.466,74.884
1.5315,75.463,74.766
1.6101,75.12,74.488
1.6886,74.789,75.42
1.7671,74.68,76.046
1.8457,74.753,75.527
1.9242,74.917,74.821
2.0028,74.964,74.76
2.0813,74.981,74.858
2.1598,75.038,75.095
2.2384,75.193,75.26
2.3169,75.302,74.885
2.3955,75.22,74.398
2.474,74.976,74.579
2.5525,74.635,75.578
2.6311,74.48,75.625
2.7096,74.574,74.793
2.7882,74.837,74.511
2.8667,75.17,75.251
2.9452,75.407,75.284
3.0238,75.466,74.82
3.1023,75.358,74.666
3.1809,75.11,74.926
3.2594,74.913,75.351
3.3379,74.849,75.374
3.4165,74.875,74.575
3.495,74.923,74.255
3.5736,74.898,74.639
3.6521,74.883,75.192
3.7306,74.931,76.021
3.8092,75.078,75.518
3.8877,75.186,74.573
3.9663,75.16,74.686
4.0448,75.038,74.997
4.1233,74.884,74.533
4.2019,74.871,74.62
4.2804,74.969,75.507
4.359,75.079,75.952
4.4375,75.103,75.436
4.516,74.968,74.657
4.5946,74.77,74.169
4.6731,74.632,74.51
4.7517,74.67,75.369
4.8302,74.937,75.04
4.9087,75.277,74.396
4.9873,75.503,75.009
5.0658,75.435,76.078
5.1444,75.048,75.55
5.2229,74.671,74.61
5.3014,74.531,74.49
5.38,74.802,74.912
5.4585,75.219,74.967
5.5371,75.476,75.127
5.6156,75.466,75.547
5.6941,75.13,75.154
5.7727,74.747,74.109
5.8512,74.546,73.957
5.9298,74.569,74.949
6.0083,74.808,76.078
6.0868,75.063,75.523
6.1654,75.253,74.355
6.2439,75.343,74.191


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_033.csv <==
x,qOut,qIn
0.03927,75.265,74.82
0.11781,75.277,74.721
0.19635,75.124,75.138
0.27489,74.91,75.088
0.35343,74.755,74.91
0.43197,74.81,75.505
0.51051,74.972,75.33
0.58905,75.113,74.048
0.66759,75.109,73.823
0.74613,74.965,74.884
0.82467,74.827,75.65
0.90321,74.788,75.858
0.98175,74.923,75.234
1.0603,75.129,74.566
1.1388,75.254,74.741
1.2174,75.248,75.653
1.2959,75.081,75.518
1.3744,74.954,74.442
1.453,74.972,74.048
1.5315,75.06,74.408
1.6101,75.116,75.393
1.6886,74.905,75.647
1.7671,74.587,75.143
1.8457,74.391,74.783
1.9242,74.533,75.078
2.0028,74.944,75.573
2.0813,75.33,75.542
2.1598,75.533,74.857
2.2384,75.436,74.443
2.3169,75.218,74.578
2.3955,75.036,74.735
2.474,74.912,75.049
2.5525,74.838,75.504
2.6311,74.717,75.641
2.7096,74.659,75.212
2.7882,74.733,74.475
2.8667,74.987,74.266
2.9452,75.246,74.497
3.0238,75.368,74.774
3.1023,75.354,75.266
3.1809,75.239,76.147
3.2594,75.141,75.73
3.3379,75.006,74.357
3.4165,74.831,74.138
3.495,74.624,75.262
3.5736,74.622,75.338
3.6521,74.88,74.865
3.7306,75.234,75.077
3.8092,75.494,75.643
3.8877,75.328,75.123
3.9663,74.873,74.294
4.0448,74.437,74.398
4.1233,74.336,75.211
4.2019,74.67,75.044
4.2804,75.141,74.775
4.359,75.502,75.238
4.4375,75.542,75.204
4.516,75.254,74.692
4.5946,74.892,74.895
4.6731,74.675,75.206
4.7517,74.791,75.168
4.8302,75.1,74.83
4.9087,75.327,74.482
4.9873,75.354,74.859
5.0658,75.104,75.677
5.1444,74.811,75.566
5.2229,74.668,75.004
5.3014,74.702,74.581
5.38,74.898,74.903
5.4585,75.065,75.216
5.5371,75.141,74.839
5.6156,75.134,74.571
5.6941,75.069,75.275
5.7727,75.012,75.54
5.8512,74.966,74.946
5.9298,74.926,74.356
6.0083,74.885,74.622
6.0868,74.883,75.229
6.1654,74.966,75.54
6.2439,75.107,75.425


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_034.csv <==
x,qOut,qIn
0.03927,75.112,75.204
0.11781,75.169,75.299
0.19635,75.173,75.143
0.27489,75.139,74.487
0.35343,75.078,74.404
0.43197,74.893,74.98
0.51051,74.648,75.302
0.58905,74.492,75.514
0.66759,74.572,75.799
0.74613,74.913,75.325
0.82467,75.275,74.23
0.90321,75.476,74.092
0.98175,75.364,75.223
1.0603,75.091,75.116
1.1388,74.922,74.508
1.2174,74.915,74.97
1.2959,75.076,75.616
1.3744,75.07,75.117
1.453,74.877,74.733
1.5315,74.674,74.993
1.6101,74.659,75.322
1.6886,74.969,75.098
1.7671,75.345,74.814
1.8457,75.558,75.082
1.9242,75.401,75.333
2.0028,74.971,74.745
2.0813,74.609,74.244
2.1598,74.484,74.419
2.2384,74.703,75.362
2.3169,74.989,75.444
2.3955,75.169,74.629
2.474,75.22,74.458
2.5525,75.149,75.807
2.6311,75.078,76.296
2.7096,75.044,75.246
2.7882,75.049,73.915
2.8667,75.088,74.176
2.9452,75.119,75.195
3.0238,75.095,75.501
3.1023,75.001,75.466
3.1809,74.835,75.438
3.2594,74.697,74.932
3.3379,74.661,74.514
3.4165,74.728,74.677
3.495,74.875,74.679
3.5736,75.035,74.587
3.6521,75.196,75.238
3.7306,75.321,75.884
3.8092,75.375,75.545
3.8877,75.221,74.816
3.9663,74.915,74.268
4.0448,74.643,74.386
4.1233,74.603,75.398
4.2019,74.916,75.502
4.2804,75.315,74.738
4.359,75.547,74.384
4.4375,75.378,74.793
4.516,74.908,75.279
4.5946,74.54,75.431
4.6731,74.464,75.139
4.7517,74.798,74.914
4.8302,75.195,74.827
4.9087,75.416,74.895
4.9873,75.405,75.12
5.0658,75.143,75.138
5.1444,74.852,75.051
5.2229,74.71,75.082
5.3014,74.736,75.106
5.38,74.913,74.897
5.4585,75.01,75.212
5.5371,74.982,75.499
5.6156,74.913,74.483
5.6941,74.904,73.698
5.7727,75.038,74.755
5.8512,75.166,75.65
5.9298,75.196,75.749
6.0083,75.053,75.28
6.0868,74.908,74.838
6.1654,74.889,74.727
6.2439,74.975,74.975


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_035.csv <==
x,qOut,qIn
0.03927,75.414,75.221
0.11781,75.529,74.581
0.19635,75.272,74.801
0.27489,74.796,75.189
0.35343,74.316,75.271
0.43197,74.309,75.266
0.51051,74.706,74.9
0.58905,75.241,74.287
0.66759,75.65,74.858
0.74613,75.645,75.651
0.82467,75.273,75.255
0.90321,74.79,74.553
0.98175,74.483,74.696
1.0603,74.62,75.04
1.1388,74.968,75.145
1.2174,75.277,75.325
1.2959,75.321,74.791
1.3744,75.154,74.307
1.453,74.994,74.911
1.5315,74.925,75.575
1.6101,74.996,75.439
1.6886,75.011,75.122
1.7671,74.945,74.965
1.8457,74.87,75.108
1.9242,74.874,74.819
2.0028,74.969,74.11
2.0813,75.033,74.448
2.1598,75.033,75.666
2.2384,74.955,75.783
2.3169,74.935,74.717
2.3955,74.959,74.283
2.474,74.977,75.108
2.5525,74.933,75.724
2.6311,74.903,75.135
2.7096,74.998,74.887
2.7882,75.175,74.925
2.8667,75.369,74.631
2.9452,75.312,74.674
3.0238,75.031,74.808
3.1023,74.715,74.51
3.1809,74.57,74.824
3.2594,74.729,75.568
3.3379,74.995,75.669
3.4165,75.205,75.393
3.495,75.218,75.086
3.5736,75.108,74.74
3.6521,75.031,74.661
3.7306,75.04,75.126
3.8092,75.163,75.508
3.8877,75.208,75.172
3.9663,75.076,74.706
4.0448,74.831,74.367
4.1233,74.568,74.609
4.2019,74.514,75.114
4.2804,74.661,75.5
4.359,74.916,75.367
4.4375,75.181,74.426
4.516,75.364,74.495
4.5946,75.405,75.378
4.6731,75.307,75.585
4.7517,75.084,74.627
4.8302,74.93,74.421
4.9087,74.939,74.996
4.9873,75.038,75.195
5.0658,75.123,75.136
5.1444,74.995,75.546
5.2229,74.791,75.731
5.3014,74.674,75.267
5.38,74.793,74.249
5.4585,75.031,73.971
5.5371,75.172,74.521
5.6156,75.166,75.201
5.6941,75.006,75.348
5.7727,74.917,75.617
5.8512,74.92,75.884
5.9298,74.946,75.218
6.0083,74.912,73.91
6.0868,74.841,74.046
6.1654,74.895,75.152
6.2439,75.09,75.877


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_036.csv <==
x,qOut,qIn
0.03927,75.291,74.393
0.11781,75.142,74.623
0.19635,74.899,75.191
0.27489,74.675,75.008
0.35343,74.587,74.788
0.43197,74.696,74.831
0.51051,74.914,74.673
0.58905,75.137,75.009
0.66759,75.273,75.448
0.74613,75.232,75.326
0.82467,75.052,75.549
0.90321,74.862,75.442
0.98175,74.801,74.002
1.0603,74.983,73.776
1.1388,75.23,74.997
1.2174,75.368,75.824
1.2959,75.233,75.611
1.3744,74.935,75.05
1.453,74.717,74.487
1.5315,74.659,74.226
1.6101,74.786,74.494
1.6886,74.907,75.262
1.7671,75.034,75.753
1.8457,75.183,75.531
1.9242,75.377,75.209
2.0028,75.405,75.042
2.0813,75.148,74.866
2.1598,74.761,74.788
2.2384,74.45,74.911
2.3169,74.599,75.197
2.3955,75.008,75.082
2.474,75.362,74.608
2.5525,75.358,74.94
2.6311,74.95,75.36
2.7096,74.548,74.939
2.7882,74.418,74.515
2.8667,74.758,75.301
2.9452,75.25,75.642
3.0238,75.565,74.731
3.1023,75.598,74.068
3.1809,75.295,74.795
3.2594,74.959,75.438
3.3379,74.8,75.464
3.4165,74.819,75.478
3.495,74.971,75.552
3.5736,75.028,74.943
3.6521,74.984,74.393
3.7306,74.908,74.429
3.8092,74.878,75.11
3.8877,74.946,75.409
3.9663,75.039,75.037
4.0448,75.085,74.627
4.1233,75.023,74.723
4.2019,74.86,75.335
4.2804,74.725,75.729
4.359,74.716,75.262
4.4375,74.912,74.574
4.516,75.234,74.616
4.5946,75.477,74.869
4.6731,75.515,74.976
4.7517,75.243,74.783
4.8302,74.864,74.726
4.9087,74.659,75.036
4.9873,74.679,75.54
5.0658,74.921,75.594
5.1444,75.069,75.075
5.2229,75.077,74.7
5.3014,75.031,74.757
5.38,75.037,74.832
5.4585,75.15,74.784
5.5371,75.211,74.754
5.6156,75.146,74.603
5.6941,74.905,75.079
5.7727,74.692,75.928
5.8512,74.646,75.758
5.9298,74.749,74.565
6.0083,74.949,73.785
6.0868,75.113,74.875
6.1654,75.234,76.241
6.2439,75.298,75.87


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_037.csv <==
x,qOut,qIn
0.03927,75.166,75.237
0.11781,75.081,75.27
0.19635,75.105,75.381
0.27489,75.181,75.204
0.35343,75.219,74.777
0.43197,75.05,74.777
0.51051,74.846,75.037
0.58905,74.767,75.006
0.66759,74.95,74.546
0.74613,75.197,74.896
0.82467,75.243,75.77
0.90321,75.066,75.817
0.98175,74.705,74.881
1.0603,74.542,74.386
1.1388,74.654,74.252
1.2174,74.927,74.682
1.2959,75.218,75.573
1.3744,75.345,75.628
1.453,75.297,75.236
1.5315,75.127,74.906
1.6101,74.899,74.387
1.6886,74.751,74.285
1.7671,74.755,74.746
1.8457,74.892,75.143
1.9242,75.124,75.631
2.0028,75.313,75.767
2.0813,75.328,75.172
2.1598,75.152,74.663
2.2384,74.796,74.581
2.3169,74.556,74.979
2.3955,74.625,75.38
2.474,74.929,75.12
2.5525,75.352,74.653
2.6311,75.465,74.418
2.7096,75.189,74.453
2.7882,74.742,75.124
2.8667,74.391,75.937
2.9452,74.505,75.699
3.0238,74.907,75.046
3.1023,75.333,74.801
3.1809,75.536,75.062
3.2594,75.419,75.039
3.3379,75.148,74.739
3.4165,74.902,74.524
3.495,74.848,74.589
3.5736,74.931,74.89
3.6521,74.954,75.33
3.7306,74.871,75.505
3.8092,74.672,74.929
3.8877,74.634,74.761
3.9663,74.843,75.34
4.0448,75.187,75.411
4.1233,75.527,74.556
4.2019,75.593,74.584
4.2804,75.388,74.948
4.359,75.055,74.89
4.4375,74.761,75.319
4.516,74.662,75.696
4.5946,74.687,75.15
4.6731,74.773,74.394
4.7517,74.865,74.325
4.8302,75.002,74.634
4.9087,75.155,75.147
4.9873,75.263,75.906
5.0658,75.266,75.059
5.1444,75.151,73.943
5.2229,74.987,74.762
5.3014,74.841,76.175
5.38,74.768,75.911
5.4585,74.807,74.557
5.5371,74.951,74.029
5.6156,75.123,74.861
5.6941,75.244,75.5
5.7727,75.14,75.017
5.8512,74.883,74.78
5.9298,74.65,75.244
6.0083,74.626,75.225
6.0868,74.855,74.419
6.1654,75.104,74.24
6.2439,75.242,74.832


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_038.csv <==
x,qOut,qIn
0.03927,74.815,74.593
0.11781,74.661,75.068
0.19635,74.801,75.057
0.27489,75.1,74.881
0.35343,75.395,74.699
0.43197,75.406,74.922
0.51051,75.125,75.398
0.58905,74.728,75.784
0.66759,74.414,75.594
0.74613,74.465,74.886
0.82467,74.809,74.53
0.90321,75.242,74.887
0.98175,75.563,75.297
1.0603,75.508,74.864
1.1388,75.146,74.47
1.2174,74.72,74.722
1.2959,74.502,74.922
1.3744,74.642,75.011
1.453,74.891,75.338
1.5315,75.091,75.477
1.6101,75.116,74.968
1.6886,75.151,74.333
1.7671,75.266,74.373
1.8457,75.381,75.021
1.9242,75.389,75.694
2.0028,75.181,75.451
2.0813,74.928,74.767
2.1598,74.757,74.756
2.2384,74.768,75.159
2.3169,74.814,75.023
2.3955,74.836,74.989
2.474,74.876,75.065
2.5525,74.993,74.679
2.6311,75.168,74.623
2.7096,75.217,74.997
2.7882,75.098,74.914
2.8667,74.803,75.029
2.9452,74.65,75.651
3.0238,74.757,75.75
3.1023,75.017,75.152
3.1809,75.287,74.045
3.2594,75.319,74.33
3.3379,75.175,75.532
3.4165,74.995,75.753
3.495,74.921,74.756
3.5736,74.967,74.483
3.6521,74.986,74.855
3.7306,74.929,75.107
3.8092,74.775,75.012
3.8877,74.727,75.072
3.9663,74.862,75.092
4.0448,75.103,75.004
4.1233,75.354,74.838
4.2019,75.388,75.001
4.2804,75.205,75.438
4.359,74.942,75.414
4.4375,74.756,75.149
4.516,74.817,74.789
4.5946,74.99,74.124
4.6731,75.122,74.133
4.7517,75.071,75.425
4.8302,74.909,75.651
4.9087,74.822,75.054
4.9873,74.859,75.32
5.0658,75.028,75.216
5.1444,75.107,74.215
5.2229,75.071,74.335
5.3014,75.009,75.451
5.38,75.03,75.579
5.4585,75.179,74.938
5.5371,75.256,74.916
5.6156,75.158,75.332
5.6941,74.809,75.075
5.7727,74.499,74.15
5.8512,74.474,73.941
5.9298,74.716,74.786
6.0083,75.154,76.326
6.0868,75.443,76.341
6.1654,75.436,74.826
6.2439,75.193,73.901


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_039.csv <==
x,qOut,qIn
0.03927,75.381,75.699
0.11781,75.229,75.671
0.19635,74.846,74.806
0.27489,74.483,74.453
0.35343,74.4,74.846
0.43197,74.662,74.976
0.51051,75.061,75.198
0.58905,75.431,75.643
0.66759,75.639,75.482
0.74613,75.607,74.837
0.82467,75.307,74.662
0.90321,74.87,75.045
0.98175,74.456,75.038
1.0603,74.401,74.43
1.1388,74.67,74.374
1.2174,75.05,75.153
1.2959,75.319,75.626
1.3744,75.264,75.031
1.453,75.016,74.704
1.5315,74.784,74.869
1.6101,74.774,74.766
1.6886,75.021,75.085
1.7671,75.31,75.646
1.8457,75.476,75.29
1.9242,75.378,74.198
2.0028,75.092,74.465
2.0813,74.812,75.637
2.1598,74.651,75.868
2.2384,74.689,75.065
2.3169,74.824,74.662
2.3955,74.973,74.446
2.474,75.084,74.79
2.5525,75.118,75.068
2.6311,75.063,74.985
2.7096,74.983,75.269
2.7882,74.942,75.345
2.8667,74.999,75.018
2.9452,75.08,74.885
3.0238,75.082,74.571
3.1023,75.018,74.229
3.1809,74.925,75.215
3.2594,74.988,75.982
3.3379,75.138,75.311
3.4165,75.233,74.574
3.495,75.122,74.469
3.5736,74.84,74.945
3.6521,74.663,75.699
3.7306,74.701,75.644
3.8092,75.014,74.366
3.8877,75.288,74.031
3.9663,75.324,74.961
4.0448,75.139,75.84
4.1233,74.799,75.36
4.2019,74.621,74.94
4.2804,74.682,75.239
4.359,74.895,75.121
4.4375,75.146,74.193
4.516,75.237,74.444
4.5946,75.172,75.445
4.6731,75.045,75.662
4.7517,74.963,74.81
4.8302,75.005,74.347
4.9087,75.044,74.535
4.9873,75.011,75.261
5.0658,74.854,76.043
5.1444,74.793,75.457
5.2229,74.946,74.376
5.3014,75.209,74.401
5.38,75.442,74.823
5.4585,75.331,74.543
5.5371,75.002,74.551
5.6156,74.701,75.194
5.6941,74.676,75.819
5.7727,74.899,75.706
5.8512,75.07,75.321
5.9298,75.083,75.104
6.0083,74.88,74.806
6.0868,74.793,74.291
6.1654,74.934,74.173
6.2439,75.182,74.673


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_040.csv <==
x,qOut,qIn
0.03927,74.816,75.49
0.11781,74.566,75.493
0.19635,74.577,75.027
0.27489,74.769,75.097
0.35343,75.018,74.813
0.43197,75.079,74.426
0.51051,75.055,74.914
0.58905,75.077,75.331
0.66759,75.274,75.077
0.74613,75.521,74.966
0.82467,75.51,75.081
0.90321,75.19,75.084
0.98175,74.577,75.023
1.0603,74.256,75.11
1.1388,74.423,75.062
1.2174,74.88,74.89
1.2959,75.376,75.17
1.3744,75.497,75.289
1.453,75.286,74.832
1.5315,74.948,74.58
1.6101,74.711,74.708
1.6886,74.755,75.028
1.7671,74.937,75.526
1.8457,75.116,75.483
1.9242,75.166,74.482
2.0028,75.112,74.078
2.0813,75.043,75.007
2.1598,75.002,76.049
2.2384,75.02,75.115
2.3169,75.061,74.14
2.3955,75.088,74.44
2.474,75.076,75.372
2.5525,75.006,76.173
2.6311,74.906,75.546
2.7096,74.849,74.289
2.7882,74.869,73.897
2.8667,74.984,74.707
2.9452,75.092,75.185
3.0238,75.104,75.182
3.1023,75.029,75.173
3.1809,74.901,75.506
3.2594,74.871,75.249
3.3379,74.926,74.534
3.4165,74.999,74.385
3.495,75.011,74.897
3.5736,74.998,75.111
3.6521,75.062,75.318
3.7306,75.167,75.556
3.8092,75.253,75.192
3.8877,75.065,74.858
3.9663,74.722,74.848
4.0448,74.472,74.831
4.1233,74.563,74.917
4.2019,74.982,74.975
4.2804,75.367,74.98
4.359,75.509,75.206
4.4375,75.247,74.929
4.516,74.847,74.667
4.5946,74.623,75.137
4.6731,74.649,75.174
4.7517,74.938,74.226
4.8302,75.223,74.779
4.9087,75.377,76.177
4.9873,75.369,76.02
5.0658,75.186,74.309
5.1444,74.948,74.079
5.2229,74.796,74.819
5.3014,74.776,75.052
5.38,74.909,74.731
5.4585,75.051,75.019
5.5371,75.114,75.283
5.6156,75.085,75.014
5.6941,74.968,74.677
5.7727,74.847,75.406
5.8512,74.806,76.316
5.9298,74.876,75.893
6.0083,75.073,74.408
6.0868,75.281,73.948
6.1654,75.328,74.208
6.2439,75.175,74.769


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_041.csv <==
x,qOut,qIn
0.03927,74.867,74.161
0.11781,74.885,74.731
0.19635,74.835,74.988
0.27489,74.803,74.828
0.35343,74.886,75.699
0.43197,75.118,76.104
0.51051,75.293,75.015
0.58905,75.286,74.089
0.66759,74.998,74.44
0.74613,74.685,74.867
0.82467,74.628,75.029
0.90321,74.837,75.254
0.98175,75.263,75.47
1.0603,75.482,75.235
1.1388,75.333,74.893
1.2174,74.953,74.897
1.2959,74.539,74.904
1.3744,74.545,74.508
1.453,74.901,74.458
1.5315,75.336,75.126
1.6101,75.571,75.525
1.6886,75.359,75.351
1.7671,74.908,75.284
1.8457,74.519,74.993
1.9242,74.477,74.512
2.0028,74.781,74.859
2.0813,75.156,75.526
2.1598,75.417,75.496
2.2384,75.418,74.378
2.3169,75.207,74.127
2.3955,74.921,75.061
2.474,74.688,75.779
2.5525,74.619,75.273
2.6311,74.729,74.401
2.7096,74.946,74.054
2.7882,75.178,74.851
2.8667,75.337,75.927
2.9452,75.324,75.398
3.0238,75.179,74.605
3.1023,75.006,74.799
3.1809,74.916,75.514
3.2594,74.95,75.693
3.3379,74.99,75.214
3.4165,74.984,74.156
3.495,74.898,74.162
3.5736,74.874,74.957
3.6521,74.924,75.091
3.7306,74.976,74.861
3.8092,74.946,75.096
3.8877,74.831,75.433
3.9663,74.788,75.253
4.0448,74.873,74.902
4.1233,75.107,75.223
4.2019,75.294,75.632
4.2804,75.352,75.122
4.359,75.297,74.314
4.4375,75.171,74.423
4.516,75.004,74.946
4.5946,74.789,75.362
4.6731,74.597,75.442
4.7517,74.512,75.377
4.8302,74.665,75.146
4.9087,74.938,74.691
4.9873,75.185,74.621
5.0658,75.267,75.043
5.1444,75.225,75.285
5.2229,75.192,74.915
5.3014,75.186,74.303
5.38,75.201,74.823
5.4585,75.059,75.371
5.5371,74.827,75.145
5.6156,74.657,75.266
5.6941,74.7,75.371
5.7727,74.97,74.797
5.8512,75.252,74.434
5.9298,75.401,74.444
6.0083,75.294,75.024
6.0868,75.051,75.855
6.1654,74.864,75.952
6.2439,74.794,74.875


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_042.csv <==
x,qOut,qIn
0.03927,75.246,74.643
0.11781,75.217,74.901
0.19635,75.049,75.499
0.27489,74.793,75.207
0.35343,74.518,74.564
0.43197,74.468,74.659
0.51051,74.708,74.953
0.58905,75.1,74.906
0.66759,75.488,74.682
0.74613,75.485,74.98
0.82467,75.102,75.209
0.90321,74.632,75.173
0.98175,74.414,74.951
1.0603,74.724,75.065
1.1388,75.219,75.571
1.2174,75.585,75.846
1.2959,75.546,75.369
1.3744,75.217,74.467
1.453,74.906,73.964
1.5315,74.742,74.346
1.6101,74.795,75.134
1.6886,74.835,75.457
1.7671,74.832,75.272
1.8457,74.834,75.032
1.9242,74.896,75.118
2.0028,74.989,74.932
2.0813,75.058,74.605
2.1598,75.123,74.746
2.2384,75.219,75.343
2.3169,75.387,75.47
2.3955,75.457,74.875
2.474,75.325,74.275
2.5525,74.907,74.887
2.6311,74.493,75.33
2.7096,74.39,75.114
2.7882,74.603,75.008
2.8667,75.065,75.11
2.9452,75.376,75.161
3.0238,75.391,75.112
3.1023,75.185,74.815
3.1809,74.869,74.979
3.2594,74.758,75.296
3.3379,74.855,75.009
3.4165,75.028,74.62
3.495,75.128,74.893
3.5736,75.039,75.204
3.6521,74.882,75.005
3.7306,74.779,74.95
3.8092,74.836,75.684
3.8877,75.008,75.359
3.9663,75.16,74.236
4.0448,75.225,74.104
4.1233,75.153,74.893
4.2019,75.044,75.359
4.2804,74.984,75.488
4.359,74.976,75.001
4.4375,75.008,75.026
4.516,74.979,75.485
4.5946,74.911,75.006
4.6731,74.866,74.345
4.7517,74.907,74.978
4.8302,75.056,75.332
4.9087,75.197,74.869
4.9873,75.233,75.024
5.0658,75.077,75.454
5.1444,74.804,75.006
5.2229,74.621,74.796
5.3014,74.627,75.236
5.38,74.878,75.317
5.4585,75.176,74.366
5.5371,75.344,73.78
5.6156,75.333,74.512
5.6941,75.13,75.919
5.7727,74.919,76.191
5.8512,74.812,75.563
5.9298,74.817,74.287
6.0083,74.918,73.475
6.0868,75.02,74.663
6.1654,75.114,76.084
6.2439,75.191,75.852


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_043.csv <==
x,qOut,qIn
0.03927,74.867,75.129
0.11781,74.918,74.578
0.19635,74.992,74.693
0.27489,75.064,75.352
0.35343,75.101,75.651
0.43197,75.062,75.025
0.51051,75.033,74.493
0.58905,75.063,74.813
0.66759,75.193,75.204
0.74613,75.254,74.689
0.82467,75.136,74.385
0.90321,74.917,74.984
0.98175,74.708,75.907
1.0603,74.747,75.402
1.1388,74.928,74.143
1.2174,75.1,73.925
1.2959,75.113,75.231
1.3744,75.034,76.015
1.453,75.017,75.772
1.5315,75.074,74.898
1.6101,75.182,74.944
1.6886,75.121,75.176
1.7671,74.924,74.787
1.8457,74.731,74.753
1.9242,74.692,74.784
2.0028,74.865,74.504
2.0813,75.068,74.704
2.1598,75.167,74.874
2.2384,75.05,74.849
2.3169,74.824,75.551
2.3955,74.701,76.203
2.474,74.771,75.778
2.5525,75.081,74.331
2.6311,75.409,73.821
2.7096,75.539,74.488
2.7882,75.431,75.279
2.8667,75.083,75.346
2.9452,74.804,75.409
3.0238,74.7,75.505
3.1023,74.703,75.068
3.1809,74.712,74.496
3.2594,74.66,74.798
3.3379,74.72,75
3.4165,74.943,74.586
3.495,75.35,75.015
3.5736,75.636,75.597
3.6521,75.551,75.172
3.7306,75.152,74.813
3.8092,74.561,75.075
3.8877,74.345,74.822
3.9663,74.588,74.578
4.0448,75.062,75.236
4.1233,75.51,76.028
4.2019,75.587,75.348
4.2804,75.325,74.317
4.359,74.927,74.247
4.4375,74.619,74.847
4.516,74.612,75.106
4.5946,74.795,75.3
4.6731,75.023,75.156
4.7517,75.169,74.927
4.8302,75.184,74.951
4.9087,75.09,74.888
4.9873,74.955,74.991
5.0658,74.852,75.103
5.1444,74.918,74.625
5.2229,75.109,74.357
5.3014,75.287,75.221
5.38,75.305,75.853
5.4585,75.058,74.917
5.5371,74.761,74.37
5.6156,74.605,74.794
5.6941,74.752,75.558
5.7727,75.039,75.682
5.8512,75.227,75.161
5.9298,75.244,74.72
6.0083,75.062,74.579
6.0868,74.894,74.586
6.1654,74.819,74.975
6.2439,74.821,75.432


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_044.csv <==
x,qOut,qIn
0.03927,75.269,74.862
0.11781,75.043,74.495
0.19635,74.816,74.403
0.27489,74.667,74.817
0.35343,74.665,75.822
0.43197,74.806,75.978
0.51051,75.01,75.133
0.58905,75.204,74.12
0.66759,75.325,74.174
0.74613,75.354,75.491
0.82467,75.299,76.282
0.90321,75.18,75.57
0.98175,75.022,74.209
1.0603,74.857,74.011
1.1388,74.713,74.685
1.2174,74.623,75.466
1.2959,74.611,75.413
1.3744,74.727,75.101
1.453,74.955,75.065
1.5315,75.198,75.077
1.6101,75.353,74.997
1.6886,75.249,74.764
1.7671,75.004,74.754
1.8457,74.815,75.176
1.9242,74.883,75.506
2.0028,75.162,75.144
2.0813,75.31,74.617
2.1598,75.201,74.476
2.2384,74.769,74.989
2.3169,74.515,75.069
2.3955,74.66,74.704
2.474,75.046,74.897
2.5525,75.451,75.591
2.6311,75.462,75.318
2.7096,75.185,74.611
2.7882,74.863,74.389
2.8667,74.748,75.086
2.9452,74.9,75.681
3.0238,75.103,75.422
3.1023,75.219,74.588
3.1809,75.143,74.785
3.2594,74.955,75.398
3.3379,74.776,75.143
3.4165,74.689,74.503
3.495,74.756,74.816
3.5736,74.936,75.315
3.6521,75.108,74.964
3.7306,75.19,74.497
3.8092,75.115,75.703
3.8877,74.964,76.164
3.9663,74.875,74.622
4.0448,74.894,73.84
4.1233,75.044,74.852
4.2019,75.173,75.187
4.2804,75.191,75.3
4.359,75.11,75.767
4.4375,74.962,75.517
4.516,74.873,74.667
4.5946,74.847,74.385
4.6731,74.861,74.416
4.7517,74.881,74.625
4.8302,74.944,75.063
4.9087,75.074,75.21
4.9873,75.204,75.244
5.0658,75.256,75.381
5.1444,75.078,75.262
5.2229,74.807,74.995
5.3014,74.638,74.668
5.38,74.757,74.509
5.4585,75.139,74.665
5.5371,75.481,75.062
5.6156,75.576,75.293
5.6941,75.25,75.024
5.7727,74.727,75.198
5.8512,74.402,75.561
5.9298,74.401,75.41
6.0083,74.767,74.981
6.0868,75.142,74.726
6.1654,75.364,74.718
6.2439,75.405,74.964


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_045.csv <==
x,qOut,qIn
0.03927,75.245,74.526
0.11781,75.489,75.154
0.19635,75.463,75.845
0.27489,75.244,75.129
0.35343,74.935,74.021
0.43197,74.774,74.41
0.51051,74.79,74.914
0.58905,74.912,75.02
0.66759,75.052,75.248
0.74613,75.125,75.642
0.82467,75.133,75.699
0.90321,75.093,75.202
0.98175,75.023,74.26
1.0603,74.961,74.388
1.1388,74.961,75.339
1.2174,75.021,75.579
1.2959,75.134,74.43
1.3744,75.151,74.078
1.453,74.996,74.914
1.5315,74.744,75.742
1.6101,74.499,75.65
1.6886,74.522,74.879
1.7671,74.8,74.257
1.8457,75.179,74.477
1.9242,75.497,75.666
2.0028,75.537,75.938
2.0813,75.328,74.962
2.1598,75.018,74.162
2.2384,74.779,74.916
2.3169,74.746,75.617
2.3955,74.805,75.394
2.474,74.869,74.83
2.5525,74.867,74.897
2.6311,74.907,75.159
2.7096,75.015,75.054
2.7882,75.122,74.709
2.8667,75.143,74.46
2.9452,75.02,74.702
3.0238,74.91,75.053
3.1023,74.905,75.487
3.1809,75.07,75.92
3.2594,75.198,75.415
3.3379,75.165,74.624
3.4165,75.036,74.107
3.495,74.911,74.123
3.5736,74.993,75.12
3.6521,75.158,75.875
3.7306,75.251,75.357
3.8092,75.129,74.957
3.8877,74.865,75.043
3.9663,74.655,74.569
4.0448,74.592,74.409
4.1233,74.73,75.444
4.2019,74.992,75.842
4.2804,75.284,75.052
4.359,75.473,74.45
4.4375,75.423,75.066
4.516,75.03,75.414
4.5946,74.593,75.316
4.6731,74.386,75.123
4.7517,74.641,74.867
4.8302,75.115,74.572
4.9087,75.415,74.224
4.9873,75.412,74.279
5.0658,75.041,75.344
5.1444,74.724,75.848
5.2229,74.696,75.297
5.3014,74.893,74.986
5.38,75.195,75.135
5.4585,75.281,74.831
5.5371,75.191,74.735
5.6156,75.065,74.981
5.6941,75.048,74.87
5.7727,75.151,74.897
5.8512,75.158,75.298
5.9298,74.996,75.277
6.0083,74.63,74.835
6.0868,74.399,74.936
6.1654,74.483,75.256
6.2439,74.807,75.036


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_046.csv <==
x,qOut,qIn
0.03927,75.244,74.608
0.11781,75.038,74.761
0.19635,74.924,75.288
0.27489,74.945,75.132
0.35343,75.102,74.999
0.43197,75.105,75.199
0.51051,74.939,75.099
0.58905,74.742,74.739
0.66759,74.674,74.521
0.74613,74.851,74.863
0.82467,75.101,75.146
0.90321,75.278,75.044
0.98175,75.257,75.035
1.0603,75.099,75.412
1.1388,74.944,75.588
1.2174,74.865,75.128
1.2959,74.907,74.236
1.3744,74.993,74.251
1.453,75.073,75.179
1.5315,75.118,75.922
1.6101,75.105,75.196
1.6886,75.013,74.558
1.7671,74.875,74.697
1.8457,74.756,74.928
1.9242,74.725,75.229
2.0028,74.832,75.077
2.0813,75.027,74.293
2.1598,75.223,74.101
2.2384,75.34,75.708
2.3169,75.275,76.347
2.3955,75.06,75.35
2.474,74.824,74.635
2.5525,74.701,74.66
2.6311,74.819,74.754
2.7096,75.052,75.107
2.7882,75.246,75.285
2.8667,75.254,74.909
2.9452,75.071,74.662
3.0238,74.85,75.042
3.1023,74.694,75.508
3.1809,74.679,75.017
3.2594,74.733,74.614
3.3379,74.851,75.043
3.4165,75.031,75.549
3.495,75.278,75.153
3.5736,75.453,74.331
3.6521,75.401,74.09
3.7306,75.165,74.716
3.8092,74.83,74.702
3.8877,74.736,74.662
3.9663,74.87,75.828
4.0448,75.069,76.578
4.1233,75.156,75.529
4.2019,75.076,74.233
4.2804,74.993,73.836
4.359,74.987,74.564
4.4375,75.104,75.499
4.516,75.193,75.506
4.5946,75.15,75.059
4.6731,74.974,74.72
4.7517,74.687,74.734
4.8302,74.445,74.758
4.9087,74.396,74.847
4.9873,74.577,75.437
5.0658,74.994,75.669
5.1444,75.47,74.842
5.2229,75.733,74.389
5.3014,75.656,74.831
5.38,75.144,75.602
5.4585,74.609,75.42
5.5371,74.455,74.759
5.6156,74.671,74.499
5.6941,75.154,74.742
5.7727,75.354,74.799
5.8512,75.199,74.939
5.9298,74.891,75.418
6.0083,74.674,75.193
6.0868,74.815,74.742
6.1654,75.096,75.12
6.2439,75.304,75.292


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_047.csv <==
x,qOut,qIn
0.03927,75.166,74.788
0.11781,75.184,73.974
0.19635,75.026,74.346
0.27489,74.836,75.613
0.35343,74.771,75.629
0.43197,74.963,74.893
0.51051,75.229,75.273
0.58905,75.386,75.817
0.66759,75.263,74.991
0.74613,74.917,74.324
0.82467,74.648,74.351
0.90321,74.601,74.495
0.98175,74.871,74.786
1.0603,75.154,75.397
1.1388,75.213,75.776
1.2174,75.05,75.373
1.2959,74.72,74.603
1.3744,74.588,74.447
1.453,74.75,74.883
1.5315,75.096,75.66
1.6101,75.484,75.405
1.6886,75.645,74.56
1.7671,75.493,74.651
1.8457,75.119,75.45
1.9242,74.646,75.536
2.0028,74.404,74.688
2.0813,74.472,74.236
2.1598,74.753,74.348
2.2384,75.127,75.122
2.3169,75.364,75.794
2.3955,75.364,75.353
2.474,75.182,74.607
2.5525,74.898,74.938
2.6311,74.798,75.284
2.7096,74.912,75.116
2.7882,75.116,74.942
2.8667,75.267,74.824
2.9452,75.242,74.753
3.0238,75.117,74.671
3.1023,74.959,74.568
3.1809,74.827,75.305
3.2594,74.72,75.605
3.3379,74.695,75.045
3.4165,74.784,74.995
3.495,75.009,75.285
3.5736,75.224,74.926
3.6521,75.288,74.759
3.7306,75.207,75.148
3.8092,75.023,75.154
3.8877,74.943,74.417
3.9663,74.938,74.234
4.0448,74.928,75.253
4.1233,74.826,76.381
4.2019,74.71,75.705
4.2804,74.732,74.48
4.359,74.891,74.178
4.4375,75.151,74.634
4.516,75.298,74.719
4.5946,75.295,74.892
4.6731,75.197,75.3
4.7517,75.078,75.291
4.8302,74.996,74.926
4.9087,74.906,74.779
4.9873,74.811,74.753
5.0658,74.726,75.206
5.1444,74.801,75.572
5.2229,75.049,75.253
5.3014,75.334,74.652
5.38,75.51,74.467
5.4585,75.31,74.848
5.5371,74.879,75.406
5.6156,74.501,75.522
5.6941,74.464,75.248
5.7727,74.789,75.083
5.8512,75.133,74.795
5.9298,75.304,74.506
6.0083,75.157,74.532
6.0868,74.944,74.967
6.1654,74.882,75.437
6.2439,74.971,75.579


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_048.csv <==
x,qOut,qIn
0.03927,75.333,73.829
0.11781,75.036,74.395
0.19635,74.766,75.456
0.27489,74.667,75.861
0.35343,74.846,74.64
0.43197,75.117,74.133
0.51051,75.254,75.462
0.58905,75.206,76.447
0.66759,74.957,74.984
0.74613,74.794,73.897
0.82467,74.853,74.16
0.90321,75.059,74.664
0.98175,75.306,75.14
1.0603,75.293,75.57
1.1388,75.039,75.598
1.2174,74.727,75.327
1.2959,74.565,74.932
1.3744,74.703,74.735
1.453,74.968,74.811
1.5315,75.21,74.851
1.6101,75.3,74.654
1.6886,75.293,74.84
1.7671,75.209,75.228
1.8457,75.041,75.356
1.9242,74.769,75.082
2.0028,74.5,74.995
2.0813,74.456,75.176
2.1598,74.676,75.134
2.2384,75.15,74.721
2.3169,75.538,74.827
2.3955,75.612,75.36
2.474,75.39,75.49
2.5525,74.941,74.908
2.6311,74.66,74.655
2.7096,74.634,74.784
2.7882,74.77,74.733
2.8667,74.947,74.52
2.9452,75.061,74.775
3.0238,75.143,75.276
3.1023,75.19,75.514
3.1809,75.193,74.855
3.2594,75.107,74.612
3.3379,74.999,75.108
3.4165,74.939,75.902
3.495,74.988,75.94
3.5736,75.109,74.709
3.6521,75.182,73.83
3.7306,75.146,74.313
3.8092,74.953,75.403
3.8877,74.725,75.5
3.9663,74.612,75.097
4.0448,74.65,74.8
4.1233,74.846,74.583
4.2019,75.021,74.717
4.2804,75.097,75.118
4.359,75.105,75.204
4.4375,75.093,75.326
4.516,75.19,75.402
4.5946,75.31,74.925
4.6731,75.333,74.379
4.7517,75.135,74.542
4.8302,74.796,75.02
4.9087,74.606,75.149
4.9873,74.66,75.15
5.0658,75,75.801
5.1444,75.239,75.569
5.2229,75.192,74.384
5.3014,74.96,74.273
5.38,74.696,75.051
5.4585,74.757,75.022
5.5371,75.036,75.061
5.6156,75.305,75.397
5.6941,75.336,75.2
5.7727,75.059,74.58
5.8512,74.729,74.591
5.9298,74.547,75.096
6.0083,74.673,75.124
6.0868,74.988,75.362
6.1654,75.285,75.716
6.2439,75.435,74.912


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_049.csv <==
x,qOut,qIn
0.03927,75.016,75.09
0.11781,74.663,75.173
0.19635,74.59,75.217
0.27489,74.776,75.178
0.35343,75.139,75.558
0.43197,75.291,75.081
0.51051,75.207,74.164
0.58905,75.029,74.599
0.66759,74.923,75.496
0.74613,75.031,75.441
0.82467,75.152,75.438
0.90321,75.141,75.418
0.98175,74.878,74.922
1.0603,74.602,74.334
1.1388,74.57,74.248
1.2174,74.776,74.6
1.2959,75.16,74.547
1.3744,75.392,74.87
1.453,75.384,75.677
1.5315,75.2,75.82
1.6101,74.93,75.23
1.6886,74.769,74.643
1.7671,74.787,74.294
1.8457,74.963,74.683
1.9242,75.256,75.941
2.0028,75.491,75.855
2.0813,75.47,74.523
2.1598,75.179,74.091
2.2384,74.643,74.874
2.3169,74.288,75.105
2.3955,74.304,75.088
2.474,74.602,75.17
2.5525,75.047,75.349
2.6311,75.36,75.101
2.7096,75.447,74.809
2.7882,75.32,75.051
2.8667,75.014,75.304
2.9452,74.792,74.725
3.0238,74.809,74.3
3.1023,74.992,74.655
3.1809,75.232,75.169
3.2594,75.206,75.196
3.3379,74.965,75.211
3.4165,74.713,75.208
3.495,74.669,74.991
3.5736,74.905,75.118
3.6521,75.183,75.419
3.7306,75.347,74.855
3.8092,75.278,74.279
3.8877,75.122,74.796
3.9663,74.994,75.16
4.0448,74.904,75.324
4.1233,74.84,75.331
4.2019,74.753,74.837
4.2804,74.729,74.565
4.359,74.807,75.036
4.4375,75.006,75.664
4.516,75.203,75.482
4.5946,75.304,74.767
4.6731,75.292,74.064
4.7517,75.171,74.633
4.8302,75.005,75.552
4.9087,74.849,75.442
4.9873,74.754,74.891
5.0658,74.767,75.383
5.1444,74.897,75.425
5.2229,75.049,74.309
5.3014,75.148,73.837
5.38,75.122,75.199
5.4585,75.053,76.097
5.5371,75.047,75.602
5.6156,75.093,74.394
5.6941,75.149,74.271
5.7727,75.023,75.298
5.8512,74.802,75.805
5.9298,74.66,75.432
6.0083,74.769,74.625
6.0868,75.099,74.359
6.1654,75.347,74.566
6.2439,75.357,74.925


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_050.csv <==
x,qOut,qIn
0.03927,74.635,74.818
0.11781,74.588,74.944
0.19635,74.773,74.811
0.27489,75.05,74.492
0.35343,75.269,75.193
0.43197,75.307,76.028
0.51051,75.215,75.52
0.58905,75.075,74.666
0.66759,74.969,74.051
0.74613,74.928,74.009
0.82467,74.943,74.865
0.90321,75,75.561
0.98175,75.084,75.651
1.0603,75.138,75.869
1.1388,75.087,75.487
1.2174,74.942,74.365
1.2959,74.734,73.801
1.3744,74.665,74.883
1.453,74.814,76.061
1.5315,75.088,75.708
1.6101,75.374,74.297
1.6886,75.361,74.185
1.7671,75.017,74.99
1.8457,74.565,75.761
1.9242,74.268,75.676
2.0028,74.467,74.837
2.0813,74.982,74.131
2.1598,75.51,74.475
2.2384,75.764,75.52
2.3169,75.517,75.204
2.3955,75.02,74.333
2.474,74.609,74.522
2.5525,74.608,75.826
2.6311,74.93,75.865
2.7096,75.183,75.066
2.7882,75.226,74.71
2.8667,74.982,74.846
2.9452,74.841,74.886
3.0238,74.929,74.969
3.1023,75.117,75.039
3.1809,75.236,75.021
3.2594,75.06,74.815
3.3379,74.789,74.671
3.4165,74.617,74.878
3.495,74.711,75.227
3.5736,74.932,75
3.6521,75.117,74.92
3.7306,75.231,75.207
3.8092,75.272,74.853
3.8877,75.286,74.896
3.9663,75.212,75.546
4.0448,75.063,75.402
4.1233,74.872,74.82
4.2019,74.819,75.015
4.2804,74.887,75.004
4.359,74.976,74.457
4.4375,74.977,74.547
4.516,74.891,75.115
4.5946,74.854,75.053
4.6731,74.897,74.715
4.7517,75.028,75.184
4.8302,75.091,75.783
4.9087,75.078,75.633
4.9873,75.049,75
5.0658,75.07,74.377
5.1444,75.163,74.44
5.2229,75.224,74.905
5.3014,75.195,75.113
5.38,75.031,74.975
5.4585,74.821,75.256
5.5371,74.674,75.455
5.6156,74.629,75.008
5.6941,74.706,74.909
5.7727,74.843,75.304
5.8512,75.02,75.064
5.9298,75.203,74.548
6.0083,75.365,75.001
6.0868,75.392,75.527
6.1654,75.22,75.228
6.2439,74.932,74.751


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_051.csv <==
x,qOut,qIn
0.03927,75.39,74.427
0.11781,75.229,74.442
0.19635,74.99,74.424
0.27489,74.788,75.31
0.35343,74.735,75.985
0.43197,74.818,75.057
0.51051,74.912,74.354
0.58905,74.963,74.852
0.66759,74.938,75.38
0.74613,74.941,74.791
0.82467,75.023,74.338
0.90321,75.153,74.775
0.98175,75.294,75.447
1.0603,75.295,75.239
1.1388,75.101,75.107
1.2174,74.81,75.497
1.2959,74.545,75.523
1.3744,74.581,74.659
1.453,74.871,73.994
1.5315,75.22,74.345
1.6101,75.421,75.492
1.6886,75.301,75.71
1.7671,75.018,75.184
1.8457,74.759,74.845
1.9242,74.698,74.978
2.0028,74.781,74.607
2.0813,74.893,74.418
2.1598,75.017,74.947
2.2384,75.156,75.297
2.3169,75.342,75.148
2.3955,75.41,74.948
2.474,75.279,74.994
2.5525,74.897,75.343
2.6311,74.567,75.156
2.7096,74.544,74.788
2.7882,74.789,74.822
2.8667,75.211,75.283
2.9452,75.426,75.458
3.0238,75.325,74.977
3.1023,75.02,74.291
3.1809,74.663,74.676
3.2594,74.579,75.707
3.3379,74.741,75.873
3.4165,74.998,74.958
3.495,75.19,74.082
3.5736,75.213,74.272
3.6521,75.143,74.764
3.7306,75.056,75.204
3.8092,75.022,75.637
3.8877,75.046,75.518
3.9663,75.079,74.858
4.0448,75.084,74.298
4.1233,75.029,74.728
4.2019,74.936,75.465
4.2804,74.896,75.663
4.359,74.944,75.444
4.4375,75.105,74.743
4.516,75.201,74.367
4.5946,75.08,74.675
4.6731,74.809,75.007
4.7517,74.496,74.682
4.8302,74.521,74.696
4.9087,74.847,75.172
4.9873,75.237,75.558
5.0658,75.437,75.87
5.1444,75.24,75.378
5.2229,74.913,74.495
5.3014,74.716,74.63
5.38,74.883,75.121
5.4585,75.232,74.89
5.5371,75.413,74.812
5.6156,75.32,74.642
5.6941,74.907,74.876
5.7727,74.569,75.484
5.8512,74.503,75.25
5.9298,74.66,74.466
6.0083,74.945,74.902
6.0868,75.166,75.949
6.1654,75.321,75.783
6.2439,75.4,74.742


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_052.csv <==
x,qOut,qIn
0.03927,74.91,75.092
0.11781,75.265,75.827
0.19635,75.472,75.846
0.27489,75.482,75.238
0.35343,75.266,74.325
0.43197,74.958,74.262
0.51051,74.735,74.744
0.58905,74.674,74.901
0.66759,74.82,74.979
0.74613,75.036,75.37
0.82467,75.173,75.505
0.90321,75.165,75.207
0.98175,74.966,74.701
1.0603,74.743,74.825
1.1388,74.703,75.322
1.2174,74.878,75.223
1.2959,75.261,74.737
1.3744,75.525,74.621
1.453,75.446,74.581
1.5315,75.086,74.879
1.6101,74.566,75.567
1.6886,74.386,75.419
1.7671,74.589,74.918
1.8457,74.971,75.075
1.9242,75.306,75.193
2.0028,75.376,74.967
2.0813,75.269,74.748
2.1598,75.105,74.257
2.2384,75.007,74.775
2.3169,74.989,76.014
2.3955,74.963,75.837
2.474,74.897,74.235
2.5525,74.777,73.705
2.6311,74.729,75.117
2.7096,74.821,76.09
2.7882,75.014,75.612
2.8667,75.253,74.486
2.9452,75.372,74.476
3.0238,75.304,75.166
3.1023,75.101,75.59
3.1809,74.831,75.405
3.2594,74.7,75.369
3.3379,74.754,75.162
3.4165,74.917,74.5
3.495,75.095,74.123
3.5736,75.103,74.81
3.6521,74.96,75.506
3.7306,74.796,75.187
3.8092,74.756,74.573
3.8877,74.94,74.716
3.9663,75.158,75.142
4.0448,75.267,75.449
4.1233,75.142,75.04
4.2019,74.991,74.874
4.2804,75.024,74.913
4.359,75.193,74.648
4.4375,75.401,74.938
4.516,75.271,75.343
4.5946,74.911,75.219
4.6731,74.581,75.33
4.7517,74.554,75.586
4.8302,74.81,74.89
4.9087,75.036,74.102
4.9873,75.117,74.293
5.0658,74.99,75.017
5.1444,74.935,75.113
5.2229,75.004,75.175
5.3014,75.102,75.671
5.38,75.113,75.37
5.4585,74.949,74.671
5.5371,74.79,74.878
5.6156,74.763,75.114
5.6941,74.968,74.518
5.7727,75.265,74.482
5.8512,75.428,75.231
5.9298,75.365,75.612
6.0083,75.015,75.104
6.0868,74.629,74.764
6.1654,74.461,74.625
6.2439,74.557,74.518


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_053.csv <==
x,qOut,qIn
0.03927,75.15,74.161
0.11781,75.327,74.585
0.19635,75.304,74.721
0.27489,75.134,74.654
0.35343,74.912,75.385
0.43197,74.951,75.937
0.51051,75.135,75.398
0.58905,75.252,74.736
0.66759,75.087,75.241
0.74613,74.753,75.192
0.82467,74.621,74.273
0.90321,74.772,74.228
0.98175,75.214,75.118
1.0603,75.44,75.45
1.1388,75.258,75.493
1.2174,74.827,75.221
1.2959,74.377,74.915
1.3744,74.362,74.7
1.453,74.692,74.672
1.5315,75.138,74.886
1.6101,75.476,75.159
1.6886,75.559,75.283
1.7671,75.403,75.098
1.8457,75.104,74.863
1.9242,74.768,74.838
2.0028,74.586,75.156
2.0813,74.624,75.345
2.1598,74.827,75.037
2.2384,75.126,74.928
2.3169,75.34,74.964
2.3955,75.352,74.722
2.474,75.184,74.839
2.5525,74.881,75.325
2.6311,74.716,75.414
2.7096,74.768,75.237
2.7882,74.948,74.856
2.8667,75.141,74.195
2.9452,75.168,74.24
3.0238,75.088,74.977
3.1023,74.998,75.467
3.1809,74.998,75.467
3.2594,75.073,75.357
3.3379,75.101,75.057
3.4165,75.046,74.779
3.495,74.894,74.745
3.5736,74.824,75.175
3.6521,74.917,75.488
3.7306,75.1,75.065
3.8092,75.281,74.427
3.8877,75.216,74.661
3.9663,74.929,75.167
4.0448,74.608,75.102
4.1233,74.458,74.616
4.2019,74.651,74.862
4.2804,75.012,75.426
4.359,75.34,75.844
4.4375,75.448,75.636
4.516,75.296,74.503
4.5946,75.062,73.848
4.6731,74.897,74.982
4.7517,74.932,75.733
4.8302,75.053,74.67
4.9087,75.091,74.122
4.9873,75.014,74.391
5.0658,74.824,75.291
5.1444,74.716,76.075
5.2229,74.752,75.691
5.3014,74.896,74.507
5.38,75.097,74.386
5.4585,75.266,75.199
5.5371,75.344,75.614
5.6156,75.303,75.275
5.6941,75.121,75.048
5.7727,74.897,75.104
5.8512,74.755,74.588
5.9298,74.713,74.194
6.0083,74.763,75.01
6.0868,74.784,75.96
6.1654,74.823,75.818
6.2439,74.93,74.694


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_054.csv <==
x,qOut,qIn
0.03927,74.875,74.681
0.11781,74.658,74.832
0.19635,74.613,75.469
0.27489,74.783,75.56
0.35343,75.174,75.122
0.43197,75.48,74.958
0.51051,75.478,74.964
0.58905,75.211,74.997
0.66759,74.781,74.339
0.74613,74.611,74.131
0.82467,74.717,74.733
0.90321,74.933,75.135
0.98175,75.075,75.412
1.0603,75.045,75.829
1.1388,74.974,75.537
1.2174,74.947,74.38
1.2959,75.029,74.397
1.3744,75.157,75.498
1.453,75.268,75.629
1.5315,75.312,75.203
1.6101,75.246,74.932
1.6886,75.029,74.638
1.7671,74.735,74.515
1.8457,74.49,74.723
1.9242,74.42,74.82
2.0028,74.599,75.247
2.0813,74.924,75.747
2.1598,75.252,75.406
2.2384,75.449,74.577
2.3169,75.375,74.237
2.3955,75.126,74.528
2.474,74.889,75.349
2.5525,74.856,75.57
2.6311,75.069,75.199
2.7096,75.253,74.841
2.7882,75.246,74.489
2.8667,74.92,75.198
2.9452,74.588,75.913
3.0238,74.546,75.249
3.1023,74.778,74.324
3.1809,75.208,74.446
3.2594,75.421,75.044
3.3379,75.305,75.32
3.4165,74.99,75.233
3.495,74.648,75.173
3.5736,74.618,75.272
3.6521,74.839,75.224
3.7306,75.126,74.824
3.8092,75.285,74.522
3.8877,75.211,74.728
3.9663,75.066,74.974
4.0448,74.971,74.94
4.1233,75.033,74.857
4.2019,75.096,75.438
4.2804,75.026,75.776
4.359,74.875,74.935
4.4375,74.731,73.843
4.516,74.836,74.371
4.5946,75.102,75.554
4.6731,75.352,75.745
4.7517,75.409,74.755
4.8302,75.209,74.638
4.9087,74.919,75.221
4.9873,74.688,75.817
5.0658,74.64,75.494
5.1444,74.745,74.452
5.2229,74.932,73.945
5.3014,75.125,74.528
5.38,75.259,75.526
5.4585,75.215,75.552
5.5371,75.004,75.277
5.6156,74.759,75.347
5.6941,74.626,74.793
5.7727,74.74,74.207
5.8512,74.974,74.796
5.9298,75.2,75.4
6.0083,75.299,74.745
6.0868,75.296,74.556
6.1654,75.223,75.221
6.2439,75.085,75.393


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_055.csv <==
x,qOut,qIn
0.03927,75.197,76.028
0.11781,75.22,75.953
0.19635,75.107,74.838
0.27489,74.995,74.111
0.35343,75.019,74.108
0.43197,75.13,74.516
0.51051,75.179,75.209
0.58905,75.138,75.516
0.66759,75.013,75.112
0.74613,74.948,74.874
0.82467,74.903,75.212
0.90321,74.844,75.389
0.98175,74.735,74.878
1.0603,74.755,74.787
1.1388,74.994,75.04
1.2174,75.317,75.094
1.2959,75.556,75.209
1.3744,75.338,75.059
1.453,74.825,74.588
1.5315,74.369,74.575
1.6101,74.325,75.424
1.6886,74.712,75.646
1.7671,75.148,74.845
1.8457,75.42,74.154
1.9242,75.369,75.072
2.0028,75.181,75.67
2.0813,75.03,75.041
2.1598,74.969,74.526
2.2384,75.017,75.128
2.3169,75.049,75.475
2.3955,75.034,75.396
2.474,74.988,75.232
2.5525,74.932,74.63
2.6311,74.913,74.669
2.7096,74.937,75.127
2.7882,74.988,74.784
2.8667,75.044,74.054
2.9452,75.042,74.581
3.0238,74.983,75.734
3.1023,74.915,76.112
3.1809,74.895,74.885
3.2594,74.964,74.231
3.3379,75.065,74.676
3.4165,75.155,74.916
3.495,75.197,74.667
3.5736,75.225,75.424
3.6521,75.216,76.151
3.7306,75.13,75.531
3.8092,74.928,74.542
3.8877,74.666,74.494
3.9663,74.52,74.689
4.0448,74.562,74.886
4.1233,74.832,74.79
4.2019,75.163,75.069
4.2804,75.358,75.538
4.359,75.329,75.315
4.4375,75.015,74.335
4.516,74.658,74.721
4.5946,74.548,75.917
4.6731,74.733,75.848
4.7517,75.2,74.403
4.8302,75.562,74.083
4.9087,75.578,74.567
4.9873,75.283,75.009
5.0658,74.768,75.571
5.1444,74.507,75.491
5.2229,74.594,74.67
5.3014,74.872,74.385
5.38,75.149,75.31
5.4585,75.208,75.794
5.5371,75.138,75.268
5.6156,75.055,74.634
5.6941,75.074,74.661
5.7727,75.157,75.066
5.8512,75.145,75.454
5.9298,75.002,75.15
6.0083,74.724,74.526
6.0868,74.59,74.559
6.1654,74.699,74.711
6.2439,74.947,75.094


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_056.csv <==
x,qOut,qIn
0.03927,74.806,75.27
0.11781,74.979,75.063
0.19635,75.112,74.589
0.27489,75.124,74.59
0.35343,74.976,74.818
0.43197,74.89,75.115
0.51051,74.918,75.52
0.58905,75,75.582
0.66759,75.055,75.078
0.74613,75.038,74.331
0.82467,75.027,74.065
0.90321,75.048,74.718
0.98175,75.112,75.857
1.0603,75.134,75.918
1.1388,75.085,75.04
1.2174,74.984,74.458
1.2959,74.857,74.835
1.3744,74.756,74.872
1.453,74.742,74.655
1.5315,74.838,74.879
1.6101,75.057,75.683
1.6886,75.281,75.7
1.7671,75.319,75.013
1.8457,75.14,74.677
1.9242,74.746,75.213
2.0028,74.514,74.974
2.0813,74.634,74.104
2.1598,74.992,74.267
2.2384,75.428,75.344
2.3169,75.525,75.664
2.3955,75.255,75.536
2.474,74.838,74.956
2.5525,74.535,74.476
2.6311,74.63,74.637
2.7096,74.954,74.99
2.7882,75.297,75.492
2.8667,75.469,75.335
2.9452,75.412,74.736
3.0238,75.181,74.571
3.1023,74.877,74.718
3.1809,74.605,75.229
3.2594,74.523,75.685
3.3379,74.664,75.504
3.4165,74.94,74.668
3.495,75.25,74.088
3.5736,75.367,74.58
3.6521,75.241,75.103
3.7306,74.991,74.948
3.8092,74.766,74.883
3.8877,74.809,75.441
3.9663,75.003,75.782
4.0448,75.169,75.605
4.1233,75.128,74.67
4.2019,74.931,74.586
4.2804,74.836,75.478
4.359,74.914,75.666
4.4375,75.191,74.422
4.516,75.303,73.76
4.5946,75.112,74.424
4.6731,74.76,75.488
4.7517,74.446,75.782
4.8302,74.501,75.446
4.9087,74.8,74.752
4.9873,75.149,74.186
5.0658,75.366,75.163
5.1444,75.416,75.85
5.2229,75.383,74.889
5.3014,75.31,74.258
5.38,75.236,75.365
5.4585,75.101,75.405
5.5371,74.893,74.568
5.6156,74.678,74.703
5.6941,74.529,75.339
5.7727,74.599,75.052
5.8512,74.857,74.794
5.9298,75.163,74.882
6.0083,75.37,75.425
6.0868,75.291,75.38
6.1654,75.045,74.764
6.2439,74.819,74.711


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_057.csv <==
x,qOut,qIn
0.03927,75.148,74.564
0.11781,75.109,74.081
0.19635,75.083,75.188
0.27489,75.088,76.072
0.35343,75.124,75.306
0.43197,75.16,74.443
0.51051,75.187,74.448
0.58905,75.179,75.166
0.66759,75.105,75.753
0.74613,74.957,75.152
0.82467,74.844,74.235
0.90321,74.817,74.245
0.98175,74.917,75.003
1.0603,74.983,75.37
1.1388,74.935,75.571
1.2174,74.838,75.531
1.2959,74.783,75.111
1.3744,74.915,74.808
1.453,75.11,74.677
1.5315,75.241,74.195
1.6101,75.186,74.213
1.6886,75.042,75.277
1.7671,74.96,75.92
1.8457,74.95,75.779
1.9242,74.985,75.296
2.0028,74.881,74.705
2.0813,74.735,74.472
2.1598,74.697,74.984
2.2384,74.908,75.192
2.3169,75.302,74.682
2.3955,75.564,74.636
2.474,75.523,75.217
2.5525,75.048,75.668
2.6311,74.5,75.207
2.7096,74.271,74.413
2.7882,74.416,74.277
2.8667,74.9,75.141
2.9452,75.35,75.442
3.0238,75.595,75.111
3.1023,75.584,74.836
3.1809,75.292,75.085
3.2594,74.916,75.006
3.3379,74.691,74.51
3.4165,74.678,74.623
3.495,74.888,75.81
3.5736,75.086,75.935
3.6521,75.176,74.828
3.7306,75.157,74.288
3.8092,75.041,74.732
3.8877,74.896,74.921
3.9663,74.798,75.232
4.0448,74.799,75.404
4.1233,74.941,74.898
4.2019,75.117,74.459
4.2804,75.164,74.549
4.359,75.063,75.042
4.4375,74.83,75.775
4.516,74.751,75.973
4.5946,74.9,75.231
4.6731,75.151,74.205
4.7517,75.352,74.375
4.8302,75.265,74.986
4.9087,75.013,75.042
4.9873,74.785,74.745
5.0658,74.774,74.807
5.1444,74.959,75.227
5.2229,75.093,75.308
5.3014,75.078,75.165
5.38,74.855,75.153
5.4585,74.73,74.893
5.5371,74.868,74.829
5.6156,75.17,75.559
5.6941,75.498,75.605
5.7727,75.469,74.722
5.8512,75.114,74.35
5.9298,74.683,74.798
6.0083,74.455,75.294
6.0868,74.602,74.883
6.1654,74.878,74.762
6.2439,75.107,75.223


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_058.csv <==
x,qOut,qIn
0.03927,75.347,74.656
0.11781,74.913,74.705
0.19635,74.527,75.135
0.27489,74.39,75.268
0.35343,74.643,74.786
0.43197,75.015,74.47
0.51051,75.279,74.609
0.58905,75.367,75.157
0.66759,75.246,75.68
0.74613,75.077,75.317
0.82467,74.974,74.795
0.90321,74.959,75.112
0.98175,75.03,75.718
1.0603,75.06,75.057
1.1388,75.023,74.067
1.2174,74.958,74.095
1.2959,74.916,74.852
1.3744,74.928,75.261
1.453,74.926,75.565
1.5315,74.886,75.401
1.6101,74.799,74.815
1.6886,74.779,74.847
1.7671,74.884,74.975
1.8457,75.074,74.477
1.9242,75.294,74.688
2.0028,75.413,75.798
2.0813,75.372,76.014
2.1598,75.183,75.185
2.2384,74.875,74.255
2.3169,74.598,74.491
2.3955,74.497,75.183
2.474,74.605,75.359
2.5525,74.922,75.137
2.6311,75.263,75.087
2.7096,75.421,75.114
2.7882,75.334,75.224
2.8667,74.972,74.75
2.9452,74.656,74.189
3.0238,74.623,74.244
3.1023,74.842,74.874
3.1809,75.233,75.999
3.2594,75.447,75.851
3.3379,75.375,74.729
3.4165,75.11,74.347
3.495,74.776,74.596
3.5736,74.693,75.074
3.6521,74.873,75.751
3.7306,75.159,75.355
3.8092,75.383,74.201
3.8877,75.315,74.382
3.9663,75.01,75.199
4.0448,74.656,75.755
4.1233,74.448,75.841
4.2019,74.55,75.134
4.2804,74.849,74.248
4.359,75.175,74.515
4.4375,75.371,75.09
4.516,75.303,74.899
4.5946,75.076,74.999
4.6731,74.862,75.167
4.7517,74.837,74.513
4.8302,74.981,74.435
4.9087,75.066,75.488
4.9873,75.03,76.175
5.0658,74.852,75.203
5.1444,74.857,74.526
5.2229,75.08,74.836
5.3014,75.34,74.953
5.38,75.427,74.096
5.4585,75.161,74.298
5.5371,74.823,75.506
5.6156,74.634,75.952
5.6941,74.777,75.008
5.7727,74.977,74.693
5.8512,75.02,75.033
5.9298,74.95,75.26
6.0083,74.861,75.002
6.0868,75.023,74.815
6.1654,75.3,75.148
6.2439,75.478,75.218


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_059.csv <==
x,qOut,qIn
0.03927,75.213,73.882
0.11781,75.089,73.776
0.19635,74.924,74.983
0.27489,74.811,76.253
0.35343,74.834,75.873
0.43197,74.894,74.741
0.51051,74.912,74.244
0.58905,74.905,74.34
0.66759,74.912,74.835
0.74613,75.04,75.628
0.82467,75.239,75.958
0.90321,75.402,75.429
0.98175,75.421,74.744
1.0603,75.174,74.434
1.1388,74.784,74.446
1.2174,74.462,75.063
1.2959,74.417,75.312
1.3744,74.742,74.948
1.453,75.187,74.793
1.5315,75.492,74.888
1.6101,75.413,75.391
1.6886,74.966,75.427
1.7671,74.587,74.557
1.8457,74.53,73.869
1.9242,74.974,75.063
2.0028,75.48,75.898
2.0813,75.636,75.286
2.1598,75.407,74.957
2.2384,74.837,75.624
2.3169,74.526,75.306
2.3955,74.605,74.471
2.474,74.896,74.629
2.5525,75.171,75.041
2.6311,75.207,74.595
2.7096,75.114,74.652
2.7882,74.983,75.225
2.8667,74.891,75.083
2.9452,74.789,74.676
3.0238,74.717,74.923
3.1023,74.742,75.578
3.1809,74.93,75.558
3.2594,75.234,74.666
3.3379,75.462,74.159
3.4165,75.507,74.682
3.495,75.283,75.427
3.5736,74.963,75.103
3.6521,74.75,74.611
3.7306,74.689,74.732
3.8092,74.786,75.867
3.8877,74.868,75.971
3.9663,74.913,74.836
4.0448,74.954,74.448
4.1233,75.024,75.182
4.2019,75.13,74.99
4.2804,75.192,74.553
4.359,75.168,74.582
4.4375,75.023,75.056
4.516,74.838,75.449
4.5946,74.729,75.334
4.6731,74.735,74.951
4.7517,74.872,74.622
4.8302,75.031,74.652
4.9087,75.163,75.012
4.9873,75.259,75.291
5.0658,75.319,75.406
5.1444,75.313,75.087
5.2229,75.185,74.691
5.3014,74.973,74.765
5.38,74.733,74.979
5.4585,74.66,75.029
5.5371,74.774,74.961
5.6156,74.981,74.658
5.6941,75.172,74.803
5.7727,75.201,75.245
5.8512,75.088,75.289
5.9298,74.924,75.242
6.0083,74.807,75.114
6.0868,74.855,75.183
6.1654,75.013,75.536
6.2439,75.169,75.16


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_060.csv <==
x,qOut,qIn
0.03927,74.817,74.785
0.11781,75.062,74.747
0.19635,75.264,74.816
0.27489,75.327,74.728
0.35343,75.171,74.739
0.43197,74.953,74.803
0.51051,74.86,74.978
0.58905,74.909,75.244
0.66759,75.079,75.533
0.74613,75.111,75.602
0.82467,74.994,75.243
0.90321,74.853,74.955
0.98175,74.83,75.035
1.0603,75.017,74.838
1.1388,75.212,74.505
1.2174,75.262,74.414
1.2959,75.041,74.727
1.3744,74.738,75.485
1.453,74.586,75.88
1.5315,74.622,75.101
1.6101,74.83,73.882
1.6886,75.004,74.286
1.7671,75.144,75.404
1.8457,75.273,75.725
1.9242,75.415,75.275
2.0028,75.469,75.095
2.0813,75.329,74.892
2.1598,75.039,74.74
2.2384,74.68,75.167
2.3169,74.523,75.267
2.3955,74.623,74.746
2.474,74.874,74.629
2.5525,75.159,74.996
2.6311,75.25,75.146
2.7096,75.105,75.245
2.7882,74.848,75.103
2.8667,74.631,74.882
2.9452,74.721,75.36
3.0238,75.02,75.522
3.1023,75.325,74.599
3.1809,75.425,74.154
3.2594,75.239,74.835
3.3379,74.982,75.088
3.4165,74.813,75.045
3.495,74.863,75.895
3.5736,74.964,75.818
3.6521,74.991,74.445
3.7306,74.963,73.94
3.8092,74.928,74.741
3.8877,75.016,75.399
3.9663,75.161,75.719
4.0448,75.266,75.412
4.1233,75.242,74.889
4.2019,75.049,74.319
4.2804,74.789,73.973
4.359,74.592,74.928
4.4375,74.578,75.715
4.516,74.811,75.041
4.5946,75.149,74.841
4.6731,75.403,75.438
4.7517,75.393,75.599
4.8302,75.065,74.952
4.9087,74.726,74.436
4.9873,74.603,74.527
5.0658,74.879,74.973
5.1444,75.268,74.98
5.2229,75.401,74.92
5.3014,75.215,75.256
5.38,74.714,75.74
5.4585,74.426,75.287
5.5371,74.529,74.349
5.6156,74.883,74.172
5.6941,75.295,75.564
5.7727,75.471,76.013
5.8512,75.429,75.034
5.9298,75.252,74.027
6.0083,75.03,74.538
6.0868,74.832,75.46
6.1654,74.702,75.577
6.2439,74.685,75.195


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_061.csv <==
x,qOut,qIn
0.03927,74.899,75.093
0.11781,75.046,75.191
0.19635,75.155,74.764
0.27489,75.193,74.708
0.35343,75.147,75.58
0.43197,75.069,75.524
0.51051,74.931,74.706
0.58905,74.76,74.715
0.66759,74.59,75.295
0.74613,74.604,74.969
0.82467,74.837,74.401
0.90321,75.158,74.133
0.98175,75.42,74.949
1.0603,75.387,75.618
1.1388,75.144,75.368
1.2174,74.877,75.334
1.2959,74.777,75.641
1.3744,74.891,75.277
1.453,75.057,74.712
1.5315,75.18,74.276
1.6101,75.192,74.651
1.6886,75.163,75.358
1.7671,75.093,75.349
1.8457,74.966,74.66
1.9242,74.771,74.117
2.0028,74.589,74.886
2.0813,74.546,76.085
2.1598,74.672,75.946
2.2384,74.971,74.312
2.3169,75.314,74.142
2.3955,75.55,74.95
2.474,75.587,75.3
2.5525,75.35,75.33
2.6311,74.979,75.235
2.7096,74.72,74.739
2.7882,74.65,74.379
2.8667,74.801,74.805
2.9452,74.913,75.281
3.0238,74.926,75.256
3.1023,74.91,75.193
3.1809,74.953,75.369
3.2594,75.111,75.486
3.3379,75.215,75.148
3.4165,75.18,74.3
3.495,74.945,74.332
3.5736,74.765,74.943
3.6521,74.803,75.202
3.7306,74.98,75.678
3.8092,75.175,75.814
3.8877,75.091,74.851
3.9663,74.848,74.054
4.0448,74.662,74.41
4.1233,74.738,75.236
4.2019,75.064,75.317
4.2804,75.383,75.194
4.359,75.529,74.913
4.4375,75.372,74.942
4.516,75.006,74.873
4.5946,74.665,74.454
4.6731,74.51,74.757
4.7517,74.666,76.077
4.8302,75.032,75.724
4.9087,75.366,74.264
4.9873,75.496,74.163
5.0658,75.27,75.441
5.1444,74.851,75.463
5.2229,74.601,74.912
5.3014,74.633,74.876
5.38,74.996,74.949
5.4585,75.262,74.953
5.5371,75.233,75.403
5.6156,75,75.386
5.6941,74.705,74.416
5.7727,74.704,73.971
5.8512,74.929,74.591
5.9298,75.192,75.435
6.0083,75.3,75.646
6.0868,75.167,75.326
6.1654,74.967,74.9
6.2439,74.839,74.729


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_062.csv <==
x,qOut,qIn
0.03927,75.176,75.515
0.11781,75.235,74.785
0.19635,75.161,74.392
0.27489,75.019,74.774
0.35343,74.878,74.911
0.43197,74.822,74.288
0.51051,74.87,74.614
0.58905,74.987,76.06
0.66759,75.132,76.42
0.74613,75.203,75.042
0.82467,75.154,74.088
0.90321,75.028,74.384
0.98175,74.877,75.365
1.0603,74.861,75.449
1.1388,74.973,74.976
1.2174,75.104,74.556
1.2959,75.133,74.144
1.3744,74.931,74.629
1.453,74.654,75.766
1.5315,74.489,76.174
1.6101,74.608,75.533
1.6886,74.977,74.595
1.7671,75.366,73.863
1.8457,75.597,74.324
1.9242,75.519,75.363
2.0028,75.198,75.247
2.0813,74.899,74.942
2.1598,74.757,74.984
2.2384,74.87,75.533
2.3169,74.946,75.624
2.3955,74.866,74.787
2.474,74.742,74.025
2.5525,74.724,74.815
2.6311,75.032,75.555
2.7096,75.404,75.296
2.7882,75.57,74.95
2.8667,75.272,75.059
2.9452,74.713,74.844
3.0238,74.391,74.664
3.1023,74.451,74.917
3.1809,74.929,74.619
3.2594,75.322,74.513
3.3379,75.451,75.389
3.4165,75.352,75.707
3.495,75.103,75.136
3.5736,74.89,75.252
3.6521,74.773,75.45
3.7306,74.77,75.124
3.8092,74.891,74.477
3.8877,75.084,74.553
3.9663,75.217,75.046
4.0448,75.211,75.201
4.1233,75.007,75.336
4.2019,74.766,75.079
4.2804,74.653,74.374
4.359,74.693,74.331
4.4375,74.874,75.306
4.516,75.061,75.68
4.5946,75.232,75.19
4.6731,75.361,74.863
4.7517,75.425,75.051
4.8302,75.326,74.845
4.9087,75.093,74.619
4.9873,74.85,74.739
5.0658,74.732,75.152
5.1444,74.834,75.359
5.2229,75,75.23
5.3014,75.096,74.919
5.38,75.003,74.91
5.4585,74.817,75.04
5.5371,74.734,74.876
5.6156,74.815,74.725
5.6941,75.085,75.096
5.7727,75.305,75.245
5.8512,75.312,75.145
5.9298,75.128,75.294
6.0083,74.817,74.999
6.0868,74.677,74.394
6.1654,74.76,74.626
6.2439,74.967,75.464


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_063.csv <==
x,qOut,qIn
0.03927,74.841,75.383
0.11781,74.508,75.18
0.19635,74.565,74.619
0.27489,74.87,74.752
0.35343,75.218,74.84
0.43197,75.253,74.884
0.51051,75.067,75.296
0.58905,74.853,75.552
0.66759,74.809,75.674
0.74613,75.001,74.983
0.82467,75.249,74.031
0.90321,75.399,74.223
0.98175,75.317,75.138
1.0603,75.042,75.452
1.1388,74.783,75.519
1.2174,74.661,75.217
1.2959,74.765,74.641
1.3744,74.899,74.825
1.453,74.942,75.358
1.5315,74.93,75.129
1.6101,74.933,74.116
1.6886,75.109,74.323
1.7671,75.31,75.437
1.8457,75.37,75.989
1.9242,75.13,74.958
2.0028,74.737,74.57
2.0813,74.535,75.272
2.1598,74.62,75.53
2.2384,75.017,74.694
2.3169,75.35,74.224
2.3955,75.439,74.378
2.474,75.306,74.992
2.5525,75.015,75.336
2.6311,74.804,75.142
2.7096,74.719,75.214
2.7882,74.732,75.345
2.8667,74.806,74.847
2.9452,74.933,74.466
3.0238,75.113,74.846
3.1023,75.282,75.506
3.1809,75.369,75.713
3.2594,75.259,75.501
3.3379,75.009,74.93
3.4165,74.738,74.233
3.495,74.57,74.556
3.5736,74.585,75.178
3.6521,74.748,75.189
3.7306,74.987,75.061
3.8092,75.231,75.05
3.8877,75.335,74.667
3.9663,75.234,74.47
4.0448,75.017,75.186
4.1233,74.799,75.772
4.2019,74.846,74.937
4.2804,75.101,74.361
4.359,75.371,75.153
4.4375,75.458,75.676
4.516,75.214,74.929
4.5946,74.858,74.329
4.6731,74.612,74.139
4.7517,74.678,74.889
4.8302,74.931,75.819
4.9087,75.11,75.904
4.9873,75.127,75.394
5.0658,74.944,74.667
5.1444,74.82,74.38
5.2229,74.863,74.634
5.3014,75.017,74.85
5.38,75.195,75.138
5.4585,75.244,75.3
5.5371,75.175,75.029
5.6156,75.03,74.891
5.6941,74.849,74.96
5.7727,74.677,74.85
5.8512,74.623,74.836
5.9298,74.742,75.311
6.0083,75.075,76.183
6.0868,75.439,75.427
6.1654,75.552,73.995
6.2439,75.356,74.143


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_064.csv <==
x,qOut,qIn
0.03927,75.008,74.159
0.11781,75.068,74.201
0.19635,75.17,74.875
0.27489,75.192,75.269
0.35343,75.012,75.425
0.43197,74.664,75.332
0.51051,74.441,74.84
0.58905,74.486,74.467
0.66759,74.887,74.622
0.74613,75.373,75.401
0.82467,75.684,75.996
0.90321,75.712,75.653
0.98175,75.387,74.587
1.0603,74.922,74.112
1.1388,74.566,74.715
1.2174,74.419,75.617
1.2959,74.531,75.38
1.3744,74.757,74.941
1.453,75.003,74.86
1.5315,75.18,74.749
1.6101,75.21,74.694
1.6886,75.046,74.815
1.7671,74.859,75.027
1.8457,74.803,75.186
1.9242,75.013,75.629
2.0028,75.32,75.635
2.0813,75.431,74.76
2.1598,75.288,74.006
2.2384,74.887,74.639
2.3169,74.682,75.583
2.3955,74.806,75.462
2.474,75.093,74.704
2.5525,75.327,74.554
2.6311,75.193,75.18
2.7096,74.868,75.725
2.7882,74.604,75.491
2.8667,74.638,74.766
2.9452,74.94,74.28
3.0238,75.249,74.21
3.1023,75.408,74.945
3.1809,75.294,75.644
3.2594,75.016,75.287
3.3379,74.774,75.005
3.4165,74.675,75.204
3.495,74.794,74.926
3.5736,74.976,74.647
3.6521,75.101,74.847
3.7306,75.154,74.882
3.8092,75.147,75.344
3.8877,75.165,75.596
3.9663,75.134,74.834
4.0448,75.007,74.386
4.1233,74.745,75.265
4.2019,74.563,75.402
4.2804,74.643,74.758
4.359,74.929,74.627
4.4375,75.321,75.307
4.516,75.467,75.494
4.5946,75.315,74.883
4.6731,75.017,74.175
4.7517,74.757,74.911
4.8302,74.759,75.714
4.9087,74.92,75.233
4.9873,75.099,74.548
5.0658,75.169,75.036
5.1444,75.114,75.355
5.2229,75.01,74.905
5.3014,74.924,74.882
5.38,74.911,75.771
5.4585,74.977,75.35
5.5371,75.058,74.089
5.6156,75.097,73.772
5.6941,75.043,74.821
5.7727,74.931,75.577
5.8512,74.854,75.809
5.9298,74.855,75.65
6.0083,74.959,75.059
6.0868,75.058,74.803
6.1654,75.084,75.103
6.2439,75.056,75.021


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_065.csv <==
x,qOut,qIn
0.03927,74.711,74.57
0.11781,74.767,74.446
0.19635,74.829,75.004
0.27489,74.904,75.561
0.35343,75.016,75.275
0.43197,75.218,74.788
0.51051,75.338,74.855
0.58905,75.282,75.304
0.66759,74.974,74.994
0.74613,74.725,74.201
0.82467,74.778,74.26
0.90321,75.055,74.861
0.98175,75.415,75.359
1.0603,75.41,75.576
1.1388,75.088,75.336
1.2174,74.713,75.143
1.2959,74.571,75.203
1.3744,74.787,75.104
1.453,75.092,75.062
1.5315,75.307,74.708
1.6101,75.292,74.316
1.6886,75.143,74.958
1.7671,74.944,75.338
1.8457,74.75,74.694
1.9242,74.604,74.672
2.0028,74.566,75.648
2.0813,74.686,75.929
2.1598,74.927,75.226
2.2384,75.234,74.122
2.3169,75.448,74.135
2.3955,75.487,75.087
2.474,75.366,75.66
2.5525,75.123,75.369
2.6311,74.909,75.335
2.7096,74.776,75.211
2.7882,74.719,74.609
2.8667,74.72,74.349
2.9452,74.77,75.033
3.0238,74.902,75.417
3.1023,75.084,75.022
3.1809,75.281,74.962
3.2594,75.332,74.991
3.3379,75.17,74.483
3.4165,74.895,74.507
3.495,74.63,75.372
3.5736,74.665,75.628
3.6521,74.959,75.451
3.7306,75.31,75.236
3.8092,75.506,74.643
3.8877,75.322,74.25
3.9663,74.956,74.808
4.0448,74.663,75.387
4.1233,74.686,74.86
4.2019,74.946,74.743
4.2804,75.128,75.373
4.359,75.12,75.524
4.4375,74.857,74.653
4.516,74.662,74.33
4.5946,74.711,74.841
4.6731,74.955,75.525
4.7517,75.305,75.62
4.8302,75.471,75.193
4.9087,75.36,74.799
4.9873,75.064,74.501
5.0658,74.712,74.707
5.1444,74.608,75.254
5.2229,74.756,75.159
5.3014,75.014,74.545
5.38,75.225,74.316
5.4585,75.228,75.069
5.5371,75.076,75.955
5.6156,74.887,76
5.6941,74.783,74.837
5.7727,74.866,73.939
5.8512,75.06,74.368
5.9298,75.247,75.637
6.0083,75.306,75.711
6.0868,75.162,75.014
6.1654,74.934,74.934
6.2439,74.746,75.022


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_066.csv <==
x,qOut,qIn
0.03927,75.258,74.777
0.11781,75.213,75.018
0.19635,74.986,75.443
0.27489,74.738,74.797
0.35343,74.638,74.377
0.43197,74.75,75.515
0.51051,74.949,76.13
0.58905,75.143,75.448
0.66759,75.254,73.949
0.74613,75.282,73.889
0.82467,75.224,75.049
0.90321,75.106,75.459
0.98175,74.957,74.799
1.0603,74.858,75.057
1.1388,74.829,75.534
1.2174,74.846,75.349
1.2959,74.877,75.173
1.3744,74.9,75.513
1.453,74.955,75.294
1.5315,75.052,74.352
1.6101,75.197,73.964
1.6886,75.28,74.645
1.7671,75.185,75.311
1.8457,74.944,75.574
1.9242,74.619,75.194
2.0028,74.508,74.921
2.0813,74.666,74.948
2.1598,74.966,74.693
2.2384,75.259,74.265
2.3169,75.382,74.921
2.3955,75.394,76.007
2.474,75.338,76.165
2.5525,75.253,75.063
2.6311,75.027,74.24
2.7096,74.707,74.198
2.7882,74.464,74.616
2.8667,74.474,75.204
2.9452,74.812,75.563
3.0238,75.211,75.479
3.1023,75.443,75.008
3.1809,75.309,74.311
3.2594,74.908,74.709
3.3379,74.595,75.67
3.4165,74.556,75.505
3.495,74.91,74.583
3.5736,75.362,74.723
3.6521,75.586,75.144
3.7306,75.477,75.068
3.8092,74.974,75.023
3.8877,74.522,75.147
3.9663,74.455,74.592
4.0448,74.726,74.318
4.1233,75.21,75.162
4.2019,75.43,75.537
4.2804,75.323,75.131
4.359,75.054,74.681
4.4375,74.826,74.815
4.516,74.872,75.185
4.5946,75.034,75.538
4.6731,75.156,75.553
4.7517,75.097,74.705
4.8302,74.966,74.3
4.9087,74.893,74.817
4.9873,74.883,75.425
5.0658,74.909,75.425
5.1444,74.864,75.062
5.2229,74.823,74.76
5.3014,74.841,74.845
5.38,74.962,75.06
5.4585,75.073,74.737
5.5371,75.106,74.421
5.6156,75.091,74.828
5.6941,75.081,75.769
5.7727,75.147,75.569
5.8512,75.182,74.733
5.9298,75.127,74.727
6.0083,74.94,75.546
6.0868,74.819,75.199
6.1654,74.883,74.477
6.2439,75.064,74.609


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_067.csv <==
x,qOut,qIn
0.03927,74.935,74.358
0.11781,74.894,74.386
0.19635,74.852,75.148
0.27489,74.816,75.72
0.35343,74.793,75.315
0.43197,74.875,74.432
0.51051,75.059,73.966
0.58905,75.245,74.273
0.66759,75.32,75.333
0.74613,75.142,75.796
0.82467,74.873,75.608
0.90321,74.699,75.463
0.98175,74.794,74.792
1.0603,75.063,74.228
1.1388,75.252,74.788
1.2174,75.279,75.438
1.2959,75.102,74.956
1.3744,74.984,74.755
1.453,74.968,75.271
1.5315,74.955,75.504
1.6101,74.822,74.266
1.6886,74.564,73.82
1.7671,74.475,75.107
1.8457,74.66,76.214
1.9242,75.168,75.876
2.0028,75.606,75.14
2.0813,75.673,74.673
2.1598,75.391,74.839
2.2384,74.852,74.896
2.3169,74.602,74.342
2.3955,74.731,74.23
2.474,75.038,74.727
2.5525,75.289,75.378
2.6311,75.211,75.584
2.7096,74.932,75.38
2.7882,74.657,74.917
2.8667,74.585,74.518
2.9452,74.805,74.7
3.0238,75.179,75.22
3.1023,75.524,75.397
3.1809,75.672,74.892
3.2594,75.448,74.797
3.3379,74.981,75.181
3.4165,74.523,75.159
3.495,74.331,74.947
3.5736,74.486,75.205
3.6521,74.792,75.244
3.7306,75.098,75.007
3.8092,75.285,74.545
3.8877,75.316,74.491
3.9663,75.189,74.921
4.0448,74.987,75.241
4.1233,74.811,75.637
4.2019,74.831,75.298
4.2804,74.981,74.41
4.359,75.132,74.518
4.4375,75.154,75.6
4.516,75.061,75.214
4.5946,75.003,74.273
4.6731,75.023,74.801
4.7517,75.136,75.675
4.8302,75.14,75.226
4.9087,74.997,74.85
4.9873,74.807,74.813
5.0658,74.691,75.049
5.1444,74.793,75.129
5.2229,75.007,74.828
5.3014,75.198,74.694
5.38,75.242,75.042
5.4585,75.114,74.84
5.5371,74.941,74.561
5.6156,74.825,75.103
5.6941,74.852,75.652
5.7727,74.964,75.399
5.8512,75.073,75.043
5.9298,75.141,74.551
6.0083,75.145,74.09
6.0868,75.115,74.933
6.1654,75.06,76.115
6.2439,74.994,75.738


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_068.csv <==
x,qOut,qIn
0.03927,75.23,75.483
0.11781,75.312,75.574
0.19635,75.126,75.61
0.27489,74.84,75.085
0.35343,74.651,74.091
0.43197,74.778,74.144
0.51051,75.071,74.84
0.58905,75.342,75.391
0.66759,75.418,75.467
0.74613,75.246,75.197
0.82467,74.948,74.967
0.90321,74.669,75.249
0.98175,74.541,74.954
1.0603,74.622,74.229
1.1388,74.879,74.717
1.2174,75.205,75.921
1.2959,75.503,75.423
1.3744,75.523,74.253
1.453,75.203,74.299
1.5315,74.741,74.825
1.6101,74.381,75.627
1.6886,74.481,75.731
1.7671,74.872,74.642
1.8457,75.291,73.987
1.9242,75.487,75.062
2.0028,75.363,75.828
2.0813,75.09,75.667
2.1598,74.851,75.045
2.2384,74.812,74.47
2.3169,74.95,74.563
2.3955,75.087,74.976
2.474,75.126,75.361
2.5525,74.992,75.493
2.6311,74.841,75.103
2.7096,74.809,74.86
2.7882,74.888,74.89
2.8667,75.039,74.621
2.9452,75.062,74.514
3.0238,74.994,74.707
3.1023,74.944,74.901
3.1809,75.031,75.023
3.2594,75.212,75.059
3.3379,75.268,75.063
3.4165,75.148,75.188
3.495,74.846,75.544
3.5736,74.735,75.434
3.6521,74.908,74.934
3.7306,75.199,74.83
3.8092,75.404,75.21
3.8877,75.252,74.693
3.9663,74.913,73.929
4.0448,74.607,74.501
4.1233,74.545,75.923
4.2019,74.677,75.856
4.2804,74.832,75.009
4.359,74.95,74.669
4.4375,75.003,74.822
4.516,75.083,74.836
4.5946,75.193,75.098
4.6731,75.298,75.444
4.7517,75.36,75.082
4.8302,75.295,74.413
4.9087,75.083,74.504
4.9873,74.803,75.033
5.0658,74.549,75.087
5.1444,74.528,75.236
5.2229,74.744,75.522
5.3014,75.071,75.198
5.38,75.371,74.071
5.4585,75.424,74.258
5.5371,75.247,75.504
5.6156,74.993,75.869
5.6941,74.834,74.954
5.7727,74.919,74.778
5.8512,75.062,75.236
5.9298,75.112,75.388
6.0083,74.938,74.59
6.0868,74.736,74.179
6.1654,74.735,74.574
6.2439,74.919,75.182


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_069.csv <==
x,qOut,qIn
0.03927,75.44,74.282
0.11781,75.628,75.288
0.19635,75.438,75.963
0.27489,75.001,75.459
0.35343,74.499,74.382
0.43197,74.376,74.183
0.51051,74.636,74.633
0.58905,75.061,75.101
0.66759,75.422,74.999
0.74613,75.457,75.11
0.82467,75.219,75.456
0.90321,74.889,75.344
0.98175,74.664,75.457
1.0603,74.703,75.629
1.1388,74.901,74.87
1.2174,75.129,74.136
1.2959,75.273,74.513
1.3744,75.287,75.116
1.453,75.16,75.27
1.5315,74.938,74.786
1.6101,74.677,74.463
1.6886,74.548,74.881
1.7671,74.628,75.331
1.8457,74.862,75.351
1.9242,75.17,75.246
2.0028,75.388,75.275
2.0813,75.47,74.9
2.1598,75.418,74.594
2.2384,75.25,75.159
2.3169,75.01,75.344
2.3955,74.788,74.892
2.474,74.659,74.889
2.5525,74.69,75.273
2.6311,74.814,74.992
2.7096,74.904,74.852
2.7882,74.933,75.171
2.8667,74.896,75.182
2.9452,74.955,74.714
3.0238,75.106,74.539
3.1023,75.252,74.824
3.1809,75.281,75.017
3.2594,75.129,75.316
3.3379,74.952,75.425
3.4165,74.86,74.584
3.495,74.942,74.386
3.5736,75.066,75.413
3.6521,75.126,75.799
3.7306,75.117,75.394
3.8092,75.063,74.627
3.8877,75.051,74.148
3.9663,75.039,74.29
4.0448,74.994,75.126
4.1233,74.888,76.184
4.2019,74.81,75.632
4.2804,74.834,74.294
4.359,74.93,74.236
4.4375,75.051,75.207
4.516,75.056,75.302
4.5946,74.99,75.077
4.6731,74.945,75.033
4.7517,75.018,75.224
4.8302,75.161,74.83
4.9087,75.173,74.247
4.9873,75.014,74.492
5.0658,74.687,75.52
5.1444,74.569,75.908
5.2229,74.773,75.622
5.3014,75.126,75.027
5.38,75.418,74.569
5.4585,75.317,74.485
5.5371,75.005,74.521
5.6156,74.748,74.613
5.6941,74.809,75.26
5.7727,75.1,75.842
5.8512,75.263,75.643
5.9298,75.18,74.78
6.0083,74.798,74.003
6.0868,74.551,74.743
6.1654,74.645,75.761
6.2439,74.988,75.117


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_070.csv <==
x,qOut,qIn
0.03927,75.05,74.437
0.11781,74.972,73.796
0.19635,74.94,74.564
0.27489,74.95,75.887
0.35343,74.997,75.705
0.43197,74.985,75.079
0.51051,74.884,75.25
0.58905,74.761,74.94
0.66759,74.698,74.184
0.74613,74.843,74.512
0.82467,75.134,74.983
0.90321,75.415,75.105
0.98175,75.535,75.256
1.0603,75.331,75.285
1.1388,74.92,75.245
1.2174,74.529,75.312
1.2959,74.386,75.042
1.3744,74.608,74.974
1.453,75.023,75.226
1.5315,75.422,74.798
1.6101,75.616,73.97
1.6886,75.429,74.787
1.7671,74.994,75.886
1.8457,74.572,75.67
1.9242,74.429,74.424
2.0028,74.64,73.876
2.0813,74.958,74.424
2.1598,75.224,75.661
2.2384,75.31,76.264
2.3169,75.314,75.574
2.3955,75.29,74.639
2.474,75.227,74.358
2.5525,75.102,74.855
2.6311,74.892,75.271
2.7096,74.731,75.355
2.7882,74.703,75.064
2.8667,74.872,74.655
2.9452,75.063,74.643
3.0238,75.078,74.827
3.1023,74.92,74.887
3.1809,74.634,75.072
3.2594,74.6,75.386
3.3379,74.888,75.288
3.4165,75.306,74.799
3.495,75.635,74.908
3.5736,75.521,75.259
3.6521,75.133,74.952
3.7306,74.769,74.435
3.8092,74.736,74.691
3.8877,74.995,75.501
3.9663,75.169,75.618
4.0448,75.13,74.727
4.1233,74.815,74.138
4.2019,74.636,75.014
4.2804,74.727,75.96
4.359,74.975,75.686
4.4375,75.226,74.665
4.516,75.268,74.655
4.5946,75.158,75.145
4.6731,74.991,75.219
4.7517,74.862,74.51
4.8302,74.818,74.605
4.9087,74.851,75.334
4.9873,74.929,75.361
5.0658,75.017,75.1
5.1444,75.039,75.137
5.2229,74.991,74.805
5.3014,74.933,74.666
5.38,74.937,75.073
5.4585,75.077,75.297
5.5371,75.244,75.096
5.6156,75.322,74.567
5.6941,75.205,74.65
5.7727,74.957,74.891
5.8512,74.776,74.892
5.9298,74.741,75.403
6.0083,74.896,75.609
6.0868,75.062,75.145
6.1654,75.143,75.036
6.2439,75.134,75.202


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_071.csv <==
x,qOut,qIn
0.03927,74.621,75.15
0.11781,74.828,74.98
0.19635,75.068,75.053
0.27489,75.28,74.943
0.35343,75.418,75.128
0.43197,75.394,75.452
0.51051,75.202,75.207
0.58905,74.937,74.465
0.66759,74.715,74.474
0.74613,74.671,75.273
0.82467,74.739,75.338
0.90321,74.847,74.602
0.98175,74.928,74.532
1.0603,75.019,75.173
1.1388,75.127,75.495
1.2174,75.214,75.287
1.2959,75.23,74.666
1.3744,75.154,74.563
1.453,75.073,75.057
1.5315,75.033,75.387
1.6101,75.067,74.756
1.6886,75.063,74.813
1.7671,74.976,75.767
1.8457,74.857,75.923
1.9242,74.772,74.484
2.0028,74.801,74.044
2.0813,74.885,74.894
2.1598,74.971,75.592
2.2384,75.02,74.864
2.3169,75.063,74.16
2.3955,75.086,74.492
2.474,75.063,75.262
2.5525,74.966,76.03
2.6311,74.865,75.903
2.7096,74.876,74.76
2.7882,75.003,73.883
2.8667,75.228,74.462
2.9452,75.354,75.259
3.0238,75.303,75.413
3.1023,75.124,75.387
3.1809,74.892,74.974
3.2594,74.765,74.334
3.3379,74.729,74.467
3.4165,74.742,75.261
3.495,74.759,75.966
3.5736,74.844,75.568
3.6521,75.037,74.8
3.7306,75.255,74.738
3.8092,75.397,74.633
3.8877,75.227,74.358
3.9663,74.876,74.769
4.0448,74.595,75.406
4.1233,74.64,75.718
4.2019,74.984,75.431
4.2804,75.248,74.936
4.359,75.267,74.498
4.4375,74.936,74.207
4.516,74.703,74.744
4.5946,74.819,75.611
4.6731,75.158,75.603
4.7517,75.539,75.174
4.8302,75.487,75.013
4.9087,75.076,74.786
4.9873,74.613,74.888
5.0658,74.426,74.533
5.1444,74.691,74.224
5.2229,75.12,75.009
5.3014,75.458,75.603
5.38,75.483,75.072
5.4585,75.177,75.272
5.5371,74.784,75.777
5.6156,74.532,75.099
5.6941,74.621,74.249
5.7727,74.967,74.727
5.8512,75.308,75.213
5.9298,75.476,74.966
6.0083,75.335,74.461
6.0868,74.994,74.698
6.1654,74.684,75.274
6.2439,74.53,75.584


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_072.csv <==
x,qOut,qIn
0.03927,74.952,74.295
0.11781,75.329,75.149
0.19635,75.482,75.396
0.27489,75.417,74.854
0.35343,75.175,74.79
0.43197,75.034,75.361
0.51051,75.029,75.342
0.58905,75.06,74.784
0.66759,75.002,74.571
0.74613,74.834,75.006
0.82467,74.773,75.558
0.90321,74.878,75.571
0.98175,75.165,74.485
1.0603,75.269,74.41
1.1388,75.082,75.365
1.2174,74.774,75.385
1.2959,74.563,74.423
1.3744,74.717,74.795
1.453,75.016,75.474
1.5315,75.246,75.192
1.6101,75.213,74.694
1.6886,75.026,75.275
1.7671,74.895,75.864
1.8457,74.886,75.482
1.9242,75.025,74.321
2.0028,75.14,73.994
2.0813,75.165,74.532
2.1598,75.11,75.029
2.2384,74.996,75.121
2.3169,74.905,75.642
2.3955,74.874,75.825
2.474,74.895,75.027
2.5525,74.949,74.666
2.6311,74.984,74.957
2.7096,75.036,74.681
2.7882,75.126,74.412
2.8667,75.276,75.218
2.9452,75.357,75.802
3.0238,75.214,75.263
3.1023,74.891,74.447
3.1809,74.475,74.554
3.2594,74.352,74.972
3.3379,74.587,75.272
3.4165,75.017,75.623
3.495,75.459,75.233
3.5736,75.62,74.532
3.6521,75.445,74.534
3.7306,75.071,74.989
3.8092,74.666,74.909
3.8877,74.563,74.865
3.9663,74.74,75.296
4.0448,75.023,75.322
4.1233,75.233,74.929
4.2019,75.197,74.813
4.2804,75.007,74.779
4.359,74.822,75.118
4.4375,74.799,75.109
4.516,74.995,74.959
4.5946,75.217,75.322
4.6731,75.311,75.357
4.7517,75.141,75.303
4.8302,74.847,74.945
4.9087,74.686,74.12
4.9873,74.728,73.992
5.0658,74.992,74.657
5.1444,75.194,75.229
5.2229,75.218,75.789
5.3014,75.104,75.801
5.38,74.923,74.728
5.4585,74.845,74.369
5.5371,74.887,75.127
5.6156,75.011,75.766
5.6941,75.171,75.523
5.7727,75.305,74.657
5.8512,75.313,74.038
5.9298,75.152,74.466
6.0083,74.792,75.672
6.0868,74.443,75.967
6.1654,74.344,75.142
6.2439,74.522,74.122


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_073.csv <==
x,qOut,qIn
0.03927,74.629,74.811
0.11781,74.68,74.011
0.19635,74.935,74.515
0.27489,75.179,75.396
0.35343,75.203,75.748
0.43197,75.012,75.335
0.51051,74.83,74.539
0.58905,74.775,74.662
0.66759,74.926,75.009
0.74613,75.115,74.626
0.82467,75.23,74.881
0.90321,75.249,75.532
0.98175,75.172,75.526
1.0603,75.031,75.297
1.1388,74.845,75.146
1.2174,74.677,74.674
1.2959,74.598,74.517
1.3744,74.709,75.024
1.453,74.952,75.409
1.5315,75.198,75.24
1.6101,75.322,74.274
1.6886,75.199,74.183
1.7671,74.94,75.009
1.8457,74.716,75.682
1.9242,74.694,75.562
2.0028,74.918,75.014
2.0813,75.215,74.638
2.1598,75.429,74.712
2.2384,75.422,75.198
2.3169,75.209,75.181
2.3955,74.966,74.705
2.474,74.814,74.819
2.5525,74.853,75.822
2.6311,74.942,75.69
2.7096,74.937,74.584
2.7882,74.849,73.958
2.8667,74.716,74.692
2.9452,74.77,75.293
3.0238,74.997,75.439
3.1023,75.249,75.624
3.1809,75.366,74.867
3.2594,75.198,74.035
3.3379,74.921,74.565
3.4165,74.726,75.545
3.495,74.786,75.614
3.5736,75.03,75.08
3.6521,75.249,74.61
3.7306,75.329,74.228
3.8092,75.185,74.722
3.8877,74.912,75.565
3.9663,74.697,75.58
4.0448,74.651,75.169
4.1233,74.857,75.263
4.2019,75.149,75.299
4.2804,75.294,74.808
4.359,75.229,74.346
4.4375,74.931,74.693
4.516,74.759,74.912
4.5946,74.85,74.581
4.6731,75.066,74.755
4.7517,75.225,75.597
4.8302,75.042,75.878
4.9087,74.745,75.616
4.9873,74.586,75.041
5.0658,74.789,74.234
5.1444,75.205,74.232
5.2229,75.508,75.138
5.3014,75.558,75.663
5.38,75.266,75.137
5.4585,74.881,74.633
5.5371,74.608,74.643
5.6156,74.501,75.101
5.6941,74.575,75.178
5.7727,74.73,74.713
5.8512,74.97,74.785
5.9298,75.246,75.576
6.0083,75.507,75.476
6.0868,75.543,74.618
6.1654,75.299,74.658
6.2439,74.93,75.326


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_074.csv <==
x,qOut,qIn
0.03927,74.764,75.405
0.11781,74.856,74.976
0.19635,74.925,74.601
0.27489,74.935,74.895
0.35343,74.876,75.792
0.43197,74.958,75.622
0.51051,75.188,74.686
0.58905,75.42,74.329
0.66759,75.493,74.649
0.74613,75.221,74.82
0.82467,74.813,75.082
0.90321,74.515,75.369
0.98175,74.553,74.87
1.0603,74.836,74.332
1.1388,75.1,74.841
1.2174,75.228,75.517
1.2959,75.145,75.619
1.3744,75.045,75.505
1.453,75.049,75.121
1.5315,75.128,74.792
1.6101,75.222,74.905
1.6886,75.123,74.901
1.7671,74.894,74.533
1.8457,74.693,74.405
1.9242,74.683,75.286
2.0028,74.872,75.766
2.0813,75.035,75.402
2.1598,75.075,74.984
2.2384,74.93,74.378
2.3169,74.851,73.953
2.3955,74.972,74.426
2.474,75.222,75.49
2.5525,75.495,76.057
2.6311,75.501,75.47
2.7096,75.232,74.777
2.7882,74.854,74.617
2.8667,74.557,74.94
2.9452,74.553,75.031
3.0238,74.771,74.889
3.1023,75.072,74.782
3.1809,75.324,74.862
3.2594,75.345,75.303
3.3379,75.086,75.718
3.4165,74.701,75.338
3.495,74.377,74.088
3.5736,74.464,74.156
3.6521,74.871,75.301
3.7306,75.347,75.841
3.8092,75.637,74.975
3.8877,75.518,74.383
3.9663,75.148,74.803
4.0448,74.772,75.552
4.1233,74.638,75.23
4.2019,74.769,74.656
4.2804,74.977,74.997
4.359,75.15,75.787
4.4375,75.211,74.939
4.516,75.187,73.697
4.5946,75.074,74.338
4.6731,74.918,75.702
4.7517,74.773,75.474
4.8302,74.792,75.035
4.9087,74.942,75.041
4.9873,75.105,74.628
5.0658,75.152,74.757
5.1444,75.046,75.194
5.2229,74.962,75.053
5.3014,74.984,74.8
5.38,75.167,74.7
5.4585,75.274,74.813
5.5371,75.165,75.184
5.6156,74.913,75.429
5.6941,74.635,75.612
5.7727,74.63,75.548
5.8512,74.853,74.922
5.9298,75.137,74.384
6.0083,75.308,74.495
6.0868,75.226,74.716
6.1654,75.008,74.937
6.2439,74.805,75.285


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_075.csv <==
x,qOut,qIn
0.03927,74.887,74.876
0.11781,75.003,74.33
0.19635,75.146,75.134
0.27489,75.188,75.978
0.35343,75.01,75.232
0.43197,74.72,74.345
0.51051,74.593,74.405
0.58905,74.71,75.027
0.66759,75.101,75.9
0.74613,75.427,75.968
0.82467,75.461,75.028
0.90321,75.228,74.004
0.98175,74.802,74.582
1.0603,74.585,75.362
1.1388,74.659,75.155
1.2174,74.899,74.841
1.2959,75.152,74.741
1.3744,75.239,74.866
1.453,75.186,75.173
1.5315,75.056,75.238
1.6101,74.916,75
1.6886,74.868,74.777
1.7671,74.964,74.57
1.8457,75.148,74.528
1.9242,75.352,74.963
2.0028,75.329,75.61
2.0813,75.078,75.957
2.1598,74.775,75.807
2.2384,74.626,74.952
2.3169,74.769,74.299
2.3955,74.986,74.364
2.474,75.125,74.604
2.5525,75.068,74.738
2.6311,74.994,75.169
2.7096,74.98,75.406
2.7882,74.97,74.978
2.8667,74.888,74.734
2.9452,74.702,75.227
3.0238,74.631,75.53
3.1023,74.775,75.486
3.1809,75.191,74.863
3.2594,75.605,74.317
3.3379,75.723,74.434
3.4165,75.488,75.041
3.495,74.893,75.274
3.5736,74.437,75.002
3.6521,74.379,75.108
3.7306,74.624,75.361
3.8092,75.011,74.729
3.8877,75.182,74.301
3.9663,75.169,74.869
4.0448,75.096,75.676
4.1233,75.094,75.538
4.2019,75.191,74.95
4.2804,75.22,74.731
4.359,75.112,74.824
4.4375,74.827,75.317
4.516,74.629,75.09
4.5946,74.676,74.271
4.6731,74.903,74.547
4.7517,75.208,75.736
4.8302,75.292,75.385
4.9087,75.146,74.648
4.9873,74.912,74.767
5.0658,74.751,75.186
5.1444,74.839,74.882
5.2229,75.062,74.618
5.3014,75.271,75.319
5.38,75.327,75.765
5.4585,75.191,74.704
5.5371,74.981,74.126
5.6156,74.804,74.527
5.6941,74.759,74.94
5.7727,74.828,75.367
5.8512,74.945,75.864
5.9298,75.058,75.513
6.0083,75.125,74.47
6.0868,75.107,74.266
6.1654,75.016,74.794
6.2439,74.919,75.44


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_076.csv <==
x,qOut,qIn
0.03927,75.318,76.159
0.11781,75.114,75.825
0.19635,74.842,74.793
0.27489,74.711,74.593
0.35343,74.9,75.106
0.43197,75.207,74.841
0.51051,75.357,74.41
0.58905,75.291,74.362
0.66759,75.002,75.006
0.74613,74.782,75.384
0.82467,74.711,75.074
0.90321,74.744,74.916
0.98175,74.813,75.058
1.0603,74.895,74.755
1.1388,75.065,74.777
1.2174,75.291,75.277
1.2959,75.52,75.548
1.3744,75.521,75.131
1.453,75.26,74.679
1.5315,74.881,74.942
1.6101,74.561,75.419
1.6886,74.514,75.073
1.7671,74.653,74.71
1.8457,74.86,74.91
1.9242,75.023,75.046
2.0028,75.103,74.676
2.0813,75.093,74.431
2.1598,75.024,74.789
2.2384,74.931,76.253
2.3169,74.925,76.249
2.3955,75.02,74.571
2.474,75.148,73.463
2.5525,75.228,74.704
2.6311,75.18,75.811
2.7096,75.087,75.338
2.7882,75.021,74.707
2.8667,75.041,75.184
2.9452,75.043,75.17
3.0238,74.943,74.688
3.1023,74.792,74.805
3.1809,74.664,75.049
3.2594,74.764,75.128
3.3379,75.039,75.44
3.4165,75.319,75.188
3.495,75.428,74.097
3.5736,75.195,74.047
3.6521,74.828,75.107
3.7306,74.575,75.936
3.8092,74.669,75.68
3.8877,75.019,75.13
3.9663,75.292,74.741
4.0448,75.344,74.606
4.1233,75.078,74.6
4.2019,74.827,74.821
4.2804,74.813,75.08
4.359,74.982,75.029
4.4375,75.231,75.023
4.516,75.209,75.398
4.5946,74.947,75.602
4.6731,74.646,75.327
4.7517,74.523,74.326
4.8302,74.744,74.06
4.9087,75.13,74.772
4.9873,75.463,75.42
5.0658,75.538,75.732
5.1444,75.256,75.326
5.2229,74.844,74.474
5.3014,74.542,74.315
5.38,74.565,74.925
5.4585,74.815,75.436
5.5371,75.085,75.608
5.6156,75.279,75.179
5.6941,75.34,74.603
5.7727,75.286,74.897
5.8512,75.094,75.18
5.9298,74.838,74.763
6.0083,74.608,74.804
6.0868,74.648,74.996
6.1654,74.911,74.58
6.2439,75.204,74.962


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_077.csv <==
x,qOut,qIn
0.03927,74.73,74.232
0.11781,74.995,74.687
0.19635,75.267,75.573
0.27489,75.361,75.686
0.35343,75.116,74.859
0.43197,74.704,74.664
0.51051,74.466,75.078
0.58905,74.512,75.184
0.66759,74.881,75.11
0.74613,75.258,75.316
0.82467,75.477,74.958
0.90321,75.493,74.175
0.98175,75.29,74.473
1.0603,74.977,75.327
1.1388,74.715,75.407
1.2174,74.608,75.16
1.2959,74.74,75.169
1.3744,75.002,74.954
1.453,75.212,74.607
1.5315,75.285,74.692
1.6101,75.16,75.502
1.6886,75.019,76.189
1.7671,74.984,75.652
1.8457,75.021,74.01
1.9242,75.062,73.733
2.0028,74.92,75.214
2.0813,74.719,76.078
2.1598,74.618,75.262
2.2384,74.768,74.126
2.3169,75.075,74.92
2.3955,75.273,75.618
2.474,75.268,75.117
2.5525,75.007,74.595
2.6311,74.82,74.686
2.7096,74.89,74.758
2.7882,75.132,75.047
2.8667,75.416,75.293
2.9452,75.365,75.145
3.0238,75.039,75.241
3.1023,74.685,75.628
3.1809,74.574,75.352
3.2594,74.816,74.563
3.3379,75.119,74.239
3.4165,75.289,74.348
3.495,75.172,74.734
3.5736,74.965,75.326
3.6521,74.84,75.582
3.7306,74.81,75.178
3.8092,74.849,74.841
3.8877,74.834,74.969
3.9663,74.855,75.098
4.0448,74.969,75.35
4.1233,75.218,75.166
4.2019,75.451,74.831
4.2804,75.479,74.92
4.359,75.276,74.915
4.4375,74.85,74.8
4.516,74.507,74.975
4.5946,74.436,74.972
4.6731,74.613,74.809
4.7517,74.972,75.36
4.8302,75.25,75.653
4.9087,75.334,75.083
4.9873,75.251,74.436
5.0658,75.059,74.476
5.1444,74.984,74.822
5.2229,75.046,75.231
5.3014,75.146,75.723
5.38,75.172,75.401
5.4585,75.036,74.57
5.5371,74.863,74.265
5.6156,74.754,74.457
5.6941,74.793,75.036
5.7727,74.931,75.182
5.8512,75.088,75.052
5.9298,75.202,75.4
6.0083,75.219,75.574
6.0868,75.081,75.128
6.1654,74.863,74.903
6.2439,74.7,74.684


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_078.csv <==
x,qOut,qIn
0.03927,74.99,74.881
0.11781,75.456,75.151
0.19635,75.592,75.566
0.27489,75.401,75.199
0.35343,74.942,74.624
0.43197,74.634,74.799
0.51051,74.615,74.884
0.58905,74.788,74.856
0.66759,75.021,75.565
0.74613,75.115,75.687
0.82467,75.108,74.958
0.90321,75.052,74.517
0.98175,74.997,74.621
1.0603,74.943,75.069
1.1388,74.918,75.41
1.2174,74.951,75.03
1.2959,75.069,74.312
1.3744,75.186,74.676
1.453,75.176,75.518
1.5315,75.044,75.561
1.6101,74.822,74.488
1.6886,74.767,74.613
1.7671,74.918,75.692
1.8457,75.151,75.905
1.9242,75.323,74.487
2.0028,75.251,73.703
2.0813,75.042,74.423
2.1598,74.846,75.732
2.2384,74.806,75.504
2.3169,74.898,75.037
2.3955,74.975,75.42
2.474,74.987,75.184
2.5525,74.909,74.29
2.6311,74.888,74.571
2.7096,74.973,75.333
2.7882,75.114,75.233
2.8667,75.25,74.48
2.9452,75.245,74.695
3.0238,75.078,75.234
3.1023,74.831,75.199
3.1809,74.599,74.796
3.2594,74.587,75.255
3.3379,74.818,75.885
3.4165,75.161,75.747
3.495,75.477,74.843
3.5736,75.49,74.119
3.6521,75.221,74.125
3.7306,74.867,74.869
3.8092,74.652,75.658
3.8877,74.738,75.511
3.9663,74.909,74.613
4.0448,75.015,74.222
4.1233,74.931,75.133
4.2019,74.832,75.45
4.2804,74.874,75.051
4.359,75.057,74.83
4.4375,75.345,74.808
4.516,75.512,74.995
4.5946,75.423,75.54
4.6731,75.123,75.759
4.7517,74.69,75.251
4.8302,74.49,74.808
4.9087,74.612,74.354
4.9873,74.907,73.951
5.0658,75.19,74.744
5.1444,75.196,75.681
5.2229,75.024,75.683
5.3014,74.843,75.474
5.38,74.827,74.935
5.4585,74.952,74.353
5.5371,75.055,74.549
5.6156,75.103,75.122
5.6941,75.097,75.109
5.7727,75.215,74.671
5.8512,75.353,74.738
5.9298,75.348,75.341
6.0083,75.034,75.331
6.0868,74.556,74.836
6.1654,74.327,74.735
6.2439,74.461,74.913


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_079.csv <==
x,qOut,qIn
0.03927,74.675,74.453
0.11781,75.041,74.967
0.19635,75.255,76.293
0.27489,75.297,76.242
0.35343,75.187,73.847
0.43197,75.099,73.252
0.51051,75.05,74.713
0.58905,75.02,75.908
0.66759,74.979,75.881
0.74613,74.938,75.344
0.82467,74.914,74.516
0.90321,74.896,74.072
0.98175,74.864,74.898
1.0603,74.823,75.516
1.1388,74.864,75.193
1.2174,75.009,75.056
1.2959,75.267,75.133
1.3744,75.412,74.823
1.453,75.268,74.822
1.5315,74.915,75.106
1.6101,74.488,74.886
1.6886,74.46,74.586
1.7671,74.812,74.931
1.8457,75.265,75.464
1.9242,75.52,75.251
2.0028,75.284,74.744
2.0813,74.848,74.864
2.1598,74.546,75.405
2.2384,74.684,75.528
2.3169,75.088,75.025
2.3955,75.362,74.625
2.474,75.381,74.6
2.5525,75.083,74.898
2.6311,74.835,75.201
2.7096,74.776,75.198
2.7882,74.853,74.898
2.8667,74.976,74.646
2.9452,75.018,74.666
3.0238,75.035,74.765
3.1023,75.059,74.939
3.1809,75.115,75.223
3.2594,75.165,75.375
3.3379,75.189,75.392
3.4165,75.172,75.071
3.495,75.1,74.959
3.5736,74.968,74.955
3.6521,74.852,74.8
3.7306,74.816,74.998
3.8092,74.91,75.09
3.8877,75.025,74.913
3.9663,75.022,74.995
4.0448,74.903,75.249
4.1233,74.704,75.159
4.2019,74.664,74.692
4.2804,74.821,74.617
4.359,75.073,74.835
4.4375,75.303,74.592
4.516,75.357,74.674
4.5946,75.255,75.459
4.6731,75.082,76.232
4.7517,74.923,75.696
4.8302,74.867,74.683
4.9087,74.898,74.449
4.9873,74.976,74.468
5.0658,75.058,74.38
5.1444,75.116,74.945
5.2229,75.125,75.457
5.3014,75.068,75.167
5.38,74.93,74.799
5.4585,74.741,75.194
5.5371,74.613,75.605
5.6156,74.631,75.173
5.6941,74.855,74.344
5.7727,75.226,74.909
5.8512,75.551,75.559
5.9298,75.661,74.923
6.0083,75.405,74.457
6.0868,74.883,75.05
6.1654,74.477,75.207
6.2439,74.369,74.95


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_080.csv <==
x,qOut,qIn
0.03927,75.677,75.166
0.11781,75.361,74.865
0.19635,74.918,74.331
0.27489,74.631,74.259
0.35343,74.747,74.795
0.43197,75.057,75.422
0.51051,75.222,75.587
0.58905,75.151,75.228
0.66759,74.818,75.507
0.74613,74.585,75.591
0.82467,74.611,74.704
0.90321,74.843,74.178
0.98175,75.189,74.752
1.0603,75.431,74.848
1.1388,75.462,74.665
1.2174,75.277,74.983
1.2959,74.892,75.47
1.3744,74.551,75.377
1.453,74.45,74.91
1.5315,74.6,74.574
1.6101,74.962,75.177
1.6886,75.316,75.431
1.7671,75.534,74.925
1.8457,75.557,74.529
1.9242,75.344,75.142
2.0028,74.984,75.722
2.0813,74.666,75.245
2.1598,74.505,74.52
2.2384,74.588,74.75
2.3169,74.808,74.996
2.3955,75.037,74.958
2.474,75.198,75.01
2.5525,75.233,74.914
2.6311,75.156,74.668
2.7096,75.038,74.878
2.7882,74.942,75.444
2.8667,74.923,75.564
2.9452,74.969,75.062
3.0238,75.04,74.493
3.1023,75.104,74.588
3.1809,75.137,75.93
3.2594,75.116,75.986
3.3379,75.038,74.432
3.4165,74.934,73.76
3.495,74.842,75.07
3.5736,74.826,75.742
3.6521,74.868,75.361
3.7306,74.931,74.448
3.8092,74.98,74.142
3.8877,75.026,74.866
3.9663,75.083,75.553
4.0448,75.133,75.546
4.1233,75.149,75.16
4.2019,75.11,74.93
4.2804,75.072,74.635
4.359,75.056,74.487
4.4375,75.074,75.004
4.516,75.038,75.62
4.5946,74.955,75.641
4.6731,74.881,74.914
4.7517,74.883,74.121
4.8302,74.929,74.223
4.9087,74.912,74.879
4.9873,74.85,75.815
5.0658,74.786,76.149
5.1444,74.922,75.211
5.2229,75.156,74.39
5.3014,75.307,74.766
5.38,75.189,74.864
5.4585,74.877,74.593
5.5371,74.715,75.232
5.6156,74.797,75.645
5.6941,75.158,74.812
5.7727,75.317,74.289
5.8512,75.112,74.645
5.9298,74.734,75.01
6.0083,74.437,74.881
6.0868,74.627,75.191
6.1654,75.1,75.621
6.2439,75.549,75.452


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_081.csv <==
x,qOut,qIn
0.03927,74.8,74.489
0.11781,74.695,75.055
0.19635,74.817,75.554
0.27489,75.008,75.538
0.35343,75.106,74.946
0.43197,75.007,74.595
0.51051,74.819,74.62
0.58905,74.672,74.782
0.66759,74.683,75.516
0.74613,74.869,75.623
0.82467,75.114,74.797
0.90321,75.305,74.642
0.98175,75.341,75.13
1.0603,75.186,74.933
1.1388,74.964,74.781
1.2174,74.812,74.86
1.2959,74.852,74.981
1.3744,75.057,74.723
1.453,75.224,74.658
1.5315,75.242,75.374
1.6101,75.023,75.847
1.6886,74.789,75.275
1.7671,74.754,74.642
1.8457,74.906,74.321
1.9242,75.187,74.592
2.0028,75.284,74.802
2.0813,75.176,74.833
2.1598,74.978,75.578
2.2384,74.831,76.124
2.3169,74.821,75.215
2.3955,74.84,74.47
2.474,74.848,74.55
2.5525,74.823,74.528
2.6311,74.924,74.751
2.7096,75.142,75.544
2.7882,75.342,75.456
2.8667,75.375,74.06
2.9452,75.079,74.322
3.0238,74.671,75.832
3.1023,74.405,76.28
3.1809,74.51,75.033
3.2594,74.926,74.362
3.3379,75.365,74.33
3.4165,75.623,74.641
3.495,75.527,75.273
3.5736,75.146,75.338
3.6521,74.775,74.964
3.7306,74.594,74.956
3.8092,74.739,75.208
3.8877,74.947,75.251
3.9663,75.032,75.237
4.0448,75.014,74.995
4.1233,74.952,74.611
4.2019,75.065,74.661
4.2804,75.237,75.186
4.359,75.306,75.703
4.4375,75.109,74.854
4.516,74.755,73.844
4.5946,74.567,74.211
4.6731,74.635,75.393
4.7517,74.986,75.578
4.8302,75.258,75.157
4.9087,75.327,75.294
4.9873,75.245,75.474
5.0658,75.099,75.206
5.1444,75.029,74.635
5.2229,74.999,74.298
5.3014,74.984,74.817
5.38,74.971,75.654
5.4585,74.998,75.283
5.5371,74.992,74.476
5.6156,74.907,74.375
5.6941,74.705,74.934
5.7727,74.575,75.103
5.8512,74.684,74.892
5.9298,74.988,74.67
6.0083,75.406,75.575
6.0868,75.607,75.971
6.1654,75.491,75.078
6.2439,75.171,74.354


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_082.csv <==
x,qOut,qIn
0.03927,74.435,75.182
0.11781,74.832,75.314
0.19635,75.339,75.377
0.27489,75.69,75.042
0.35343,75.659,74.749
0.43197,75.251,74.737
0.51051,74.768,74.704
0.58905,74.455,74.866
0.66759,74.515,75.257
0.74613,74.784,75.097
0.82467,75.028,74.912
0.90321,75.153,75.348
0.98175,75.099,75.53
1.0603,74.989,74.553
1.1388,74.939,73.992
1.2174,74.984,74.989
1.2959,75.14,76.353
1.3744,75.254,75.775
1.453,75.207,74.423
1.5315,75.024,74.08
1.6101,74.761,75.046
1.6886,74.662,75.138
1.7671,74.763,74.557
1.8457,74.974,74.304
1.9242,75.187,75.046
2.0028,75.265,75.757
2.0813,75.195,75.589
2.1598,75.035,75.076
2.2384,74.851,75.061
2.3169,74.805,74.822
2.3955,74.944,74.49
2.474,75.175,74.962
2.5525,75.389,75.408
2.6311,75.333,74.76
2.7096,75.034,74.602
2.7882,74.68,75.365
2.8667,74.48,75.489
2.9452,74.572,75.074
3.0238,74.802,74.991
3.1023,75.047,74.756
3.1809,75.21,74.615
3.2594,75.318,74.686
3.3379,75.331,74.829
3.4165,75.23,75.446
3.495,75.001,75.424
3.5736,74.803,74.411
3.6521,74.762,74.216
3.7306,74.855,74.957
3.8092,75.022,75.588
3.8877,75.116,75.665
3.9663,75.165,75.309
4.0448,75.187,74.703
4.1233,75.199,74.375
4.2019,75.092,74.93
4.2804,74.888,75.68
4.359,74.709,75.276
4.4375,74.691,74.571
4.516,74.882,74.818
4.5946,75.068,74.853
4.6731,75.121,74.831
4.7517,74.943,75.443
4.8302,74.765,75.808
4.9087,74.793,75.28
4.9873,74.999,74.273
5.0658,75.309,73.982
5.1444,75.392,74.71
5.2229,75.226,75.429
5.3014,74.972,75.823
5.38,74.818,75.631
5.4585,74.911,75.113
5.5371,75.041,74.786
5.6156,75.073,74.843
5.6941,74.9,74.626
5.7727,74.782,74.25
5.8512,74.892,74.633
5.9298,75.136,75.425
6.0083,75.378,75.42
6.0868,75.239,74.843
6.1654,74.836,74.62
6.2439,74.467,74.934


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_083.csv <==
x,qOut,qIn
0.03927,74.984,74.488
0.11781,74.983,74.458
0.19635,74.965,74.857
0.27489,74.97,75.315
0.35343,75.023,75.202
0.43197,75.012,74.848
0.51051,74.929,75.205
0.58905,74.841,75.601
0.66759,74.822,75.129
0.74613,74.923,74.708
0.82467,75.072,74.767
0.90321,75.197,74.932
0.98175,75.231,74.846
1.0603,75.136,75.01
1.1388,74.952,75.417
1.2174,74.766,75.239
1.2959,74.668,74.618
1.3744,74.735,74.609
1.453,74.909,74.91
1.5315,75.106,75.277
1.6101,75.247,75.2
1.6886,75.294,74.726
1.7671,75.258,74.597
1.8457,75.157,74.781
1.9242,75.013,75.399
2.0028,74.879,75.833
2.0813,74.831,75.407
2.1598,74.881,74.673
2.2384,75.026,74.825
2.3169,75.127,75.088
2.3955,75.105,74.84
2.474,74.996,74.862
2.5525,74.858,74.793
2.6311,74.849,74.588
2.7096,74.924,74.908
2.7882,74.995,75.129
2.8667,74.969,75.198
2.9452,74.883,75.783
3.0238,74.886,75.809
3.1023,75.009,74.507
3.1809,75.255,73.228
3.2594,75.391,74.428
3.3379,75.315,76.404
3.4165,75.098,76.422
3.495,74.847,74.361
3.5736,74.767,74.098
3.6521,74.79,74.981
3.7306,74.83,75.223
3.8092,74.802,75.106
3.8877,74.829,75.316
3.9663,75.006,75.212
4.0448,75.245,75.185
4.1233,75.432,75.348
4.2019,75.259,74.551
4.2804,74.854,73.724
4.359,74.508,74.213
4.4375,74.518,75.336
4.516,74.928,75.739
4.5946,75.34,75.712
4.6731,75.502,75.441
4.7517,75.207,74.855
4.8302,74.779,74.631
4.9087,74.622,75.035
4.9873,74.792,75.216
5.0658,75.26,74.94
5.1444,75.527,74.692
5.2229,75.404,74.698
5.3014,74.999,75.188
5.38,74.48,75.327
5.4585,74.274,74.765
5.5371,74.424,74.66
5.6156,74.8,75.111
5.6941,75.252,74.958
5.7727,75.575,74.559
5.8512,75.642,74.896
5.9298,75.466,75.398
6.0083,75.09,75.178
6.0868,74.829,74.991
6.1654,74.787,75.196
6.2439,74.878,75.101


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_084.csv <==
x,qOut,qIn
0.03927,74.949,75.076
0.11781,75.092,74.523
0.19635,75.185,74.412
0.27489,75.16,74.728
0.35343,74.987,74.97
0.43197,74.833,75.122
0.51051,74.731,75.347
0.58905,74.664,75.177
0.66759,74.607,74.889
0.74613,74.644,75.015
0.82467,74.871,75.021
0.90321,75.221,74.713
0.98175,75.602,74.801
1.0603,75.7,75.445
1.1388,75.447,75.379
1.2174,75.01,74.695
1.2959,74.603,74.772
1.3744,74.524,75.213
1.453,74.672,75.265
1.5315,74.9,75.103
1.6101,75.073,74.8
1.6886,75.176,74.695
1.7671,75.198,74.767
1.8457,75.137,74.791
1.9242,74.991,75.545
2.0028,74.865,75.776
2.0813,74.849,74.735
2.1598,74.923,74.253
2.2384,75.048,75.347
2.3169,75.093,75.499
2.3955,75.068,74.665
2.474,75.023,74.376
2.5525,75.012,74.879
2.6311,75.04,75.203
2.7096,75.032,75.538
2.7882,74.971,75.452
2.8667,74.849,74.828
2.9452,74.797,74.657
3.0238,74.875,74.693
3.1023,75.032,74.832
3.1809,75.2,75.631
3.2594,75.22,75.702
3.3379,75.111,74.663
3.4165,74.955,74.126
3.495,74.844,75.025
3.5736,74.822,75.72
3.6521,74.856,75.483
3.7306,74.932,74.904
3.8092,75.044,74.997
3.8877,75.182,74.709
3.9663,75.237,74.077
4.0448,75.168,74.349
4.1233,74.949,75.386
4.2019,74.805,75.883
4.2804,74.856,75.746
4.359,75.021,74.987
4.4375,75.186,74.299
4.516,75.118,74.356
4.5946,74.949,74.668
4.6731,74.853,74.987
4.7517,74.994,75.499
4.8302,75.249,75.836
4.9087,75.305,75.3
4.9873,75.094,74.355
5.0658,74.607,74.7
5.1444,74.342,75.659
5.2229,74.5,75.679
5.3014,74.935,75.016
5.38,75.453,74.437
5.4585,75.62,74.545
5.5371,75.361,75.217
5.6156,74.88,75.558
5.6941,74.428,74.476
5.7727,74.436,73.765
5.8512,74.791,74.408
5.9298,75.228,75.659
6.0083,75.484,76.087
6.0868,75.404,75.365
6.1654,75.162,74.923
6.2439,74.951,75.217


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_085.csv <==
x,qOut,qIn
0.03927,75.439,74.26
0.11781,74.959,74.412
0.19635,74.594,74.864
0.27489,74.472,75.383
0.35343,74.654,75.494
0.43197,74.874,74.939
0.51051,75.065,74.506
0.58905,75.226,75.002
0.66759,75.37,75.264
0.74613,75.406,74.842
0.82467,75.265,75.067
0.90321,75.029,75.434
0.98175,74.812,75.197
1.0603,74.8,74.845
1.1388,74.87,74.683
1.2174,74.908,74.674
1.2959,74.814,75.039
1.3744,74.764,74.996
1.453,74.873,74.678
1.5315,75.064,75.015
1.6101,75.226,75.634
1.6886,75.154,75.298
1.7671,74.983,74.754
1.8457,74.871,74.758
1.9242,74.965,75.06
2.0028,75.163,75.169
2.0813,75.27,75.137
2.1598,75.229,74.513
2.2384,75.023,74.249
2.3169,74.832,75.155
2.3955,74.739,75.605
2.474,74.746,75.182
2.5525,74.839,75.129
2.6311,74.968,75.373
2.7096,75.096,75.065
2.7882,75.187,74.551
2.8667,75.204,74.665
2.9452,75.148,75.271
3.0238,75.069,75.493
3.1023,74.994,75.1
3.1809,74.942,74.797
3.2594,74.862,74.986
3.3379,74.77,75.176
3.4165,74.726,75.469
3.495,74.793,74.813
3.5736,75.004,74.147
3.6521,75.234,74.662
3.7306,75.363,74.94
3.8092,75.283,74.747
3.8877,75.046,75.371
3.9663,74.853,75.852
4.0448,74.796,75.271
4.1233,74.938,73.992
4.2019,75.096,74.266
4.2804,75.168,75.463
4.359,75.163,75.688
4.4375,75.111,75.192
4.516,75.097,75.468
4.5946,75.056,75.331
4.6731,74.947,74.302
4.7517,74.739,73.704
4.8302,74.586,74.79
4.9087,74.639,75.963
4.9873,74.869,76.049
5.0658,75.216,75.293
5.1444,75.362,74.738
5.2229,75.209,74.547
5.3014,74.901,74.655
5.38,74.622,74.97
5.4585,74.726,74.95
5.5371,75.093,74.55
5.6156,75.449,74.59
5.6941,75.52,75.66
5.7727,75.129,76.177
5.8512,74.619,75.552
5.9298,74.323,74.492
6.0083,74.529,74.165
6.0868,75.055,75.009
6.1654,75.515,75.728
6.2439,75.697,75.178


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_086.csv <==
x,qOut,qIn
0.03927,74.759,75.147
0.11781,74.719,75.185
0.19635,74.843,74.967
0.27489,75.051,74.924
0.35343,75.24,74.973
0.43197,75.171,74.884
0.51051,74.954,75.159
0.58905,74.793,75.636
0.66759,74.895,75.604
0.74613,75.222,74.68
0.82467,75.417,73.986
0.90321,75.334,74.384
0.98175,74.88,75.205
1.0603,74.544,75.418
1.1388,74.585,75.384
1.2174,74.876,75.084
1.2959,75.223,74.627
1.3744,75.238,74.645
1.453,75.05,74.862
1.5315,74.875,74.986
1.6101,74.927,75.338
1.6886,75.177,75.615
1.7671,75.353,75.382
1.8457,75.319,75.121
1.9242,74.981,74.531
2.0028,74.625,74.095
2.0813,74.524,74.55
2.1598,74.693,74.857
2.2384,75.09,74.848
2.3169,75.347,75.398
2.3955,75.307,75.724
2.474,75.049,75.366
2.5525,74.697,75.192
2.6311,74.619,75.15
2.7096,74.833,74.618
2.7882,75.177,74.389
2.8667,75.474,74.847
2.9452,75.489,75.317
3.0238,75.219,75.578
3.1023,74.812,75.174
3.1809,74.438,74.63
3.2594,74.357,75.063
3.3379,74.547,75.527
3.4165,74.884,75.16
3.495,75.232,74.172
3.5736,75.463,74.339
3.6521,75.508,75.385
3.7306,75.371,75.655
3.8092,75.069,74.43
3.8877,74.784,74.147
3.9663,74.674,75.085
4.0448,74.751,75.877
4.1233,74.992,75.011
4.2019,75.202,74.638
4.2804,75.289,75.479
4.359,75.253,75.341
4.4375,75.115,74.156
4.516,74.982,74.733
4.5946,74.891,75.652
4.6731,74.843,75.425
4.7517,74.835,74.652
4.8302,74.851,74.816
4.9087,74.872,75.303
4.9873,74.889,75.337
5.0658,74.89,75.071
5.1444,74.927,74.644
5.2229,75.033,74.156
5.3014,75.167,74.604
5.38,75.272,75.959
5.4585,75.205,75.924
5.5371,75.021,74.729
5.6156,74.845,74.025
5.6941,74.81,74.505
5.7727,74.938,75.482
5.8512,75.088,76.167
5.9298,75.179,75.605
6.0083,75.158,74.385
6.0868,75.097,74.263
6.1654,75.007,74.737
6.2439,74.894,75.042


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_087.csv <==
x,qOut,qIn
0.03927,75.069,74.138
0.11781,75.142,74.079
0.19635,74.954,75.685
0.27489,74.7,76.412
0.35343,74.61,75.416
0.43197,74.88,74.75
0.51051,75.253,74.548
0.58905,75.498,74.354
0.66759,75.413,74.61
0.74613,75.106,75.17
0.82467,74.86,75.125
0.90321,74.783,74.965
0.98175,74.933,75.584
1.0603,75.021,75.579
1.1388,74.956,74.604
1.2174,74.838,73.878
1.2959,74.793,74.81
1.3744,75.015,75.772
1.453,75.34,75.566
1.5315,75.545,74.952
1.6101,75.409,75.125
1.6886,74.932,75.43
1.7671,74.502,75.074
1.8457,74.357,74.505
1.9242,74.664,74.275
2.0028,75.101,74.691
2.0813,75.377,75.42
2.1598,75.405,75.45
2.2384,75.145,74.972
2.3169,74.823,74.795
2.3955,74.639,74.593
2.474,74.657,74.766
2.5525,74.904,75.683
2.6311,75.217,75.765
2.7096,75.436,74.937
2.7882,75.471,74.509
2.8667,75.254,74.752
2.9452,74.914,74.972
3.0238,74.667,75.214
3.1023,74.601,75.186
3.1809,74.766,75.168
3.2594,74.984,74.995
3.3379,75.114,74.669
3.4165,75.116,74.766
3.495,74.973,74.928
3.5736,74.854,74.705
3.6521,74.888,74.665
3.7306,75.047,75.07
3.8092,75.274,75.538
3.8877,75.303,75.7
3.9663,75.121,75.484
4.0448,74.881,74.721
4.1233,74.762,74.213
4.2019,74.902,75.054
4.2804,75.114,75.625
4.359,75.238,74.79
4.4375,75.137,74.05
4.516,74.914,74.844
4.5946,74.734,75.857
4.6731,74.661,75.936
4.7517,74.728,74.975
4.8302,74.862,74.52
4.9087,75.047,74.527
4.9873,75.242,74.735
5.0658,75.403,75.128
5.1444,75.399,75.313
5.2229,75.219,75.233
5.3014,74.965,74.785
5.38,74.756,74.04
5.4585,74.71,74.549
5.5371,74.763,75.647
5.6156,74.864,75.767
5.6941,74.972,75.279
5.7727,75.138,75.067
5.8512,75.281,74.814
5.9298,75.301,74.862
6.0083,75.098,74.817
6.0868,74.804,74.791
6.1654,74.688,75.282
6.2439,74.782,75.451


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_088.csv <==
x,qOut,qIn
0.03927,75.37,75.053
0.11781,75.576,74.907
0.19635,75.483,75.152
0.27489,75.208,74.76
0.35343,74.898,74.438
0.43197,74.796,75.153
0.51051,74.865,75.612
0.58905,74.988,75.806
0.66759,75.048,75.546
0.74613,74.973,74.597
0.82467,74.835,74.104
0.90321,74.73,74.544
0.98175,74.748,75.177
1.0603,74.931,75.189
1.1388,75.153,74.936
1.2174,75.282,74.744
1.2959,75.197,74.966
1.3744,74.932,75.091
1.453,74.715,74.842
1.5315,74.683,75.087
1.6101,74.931,75.71
1.6886,75.286,75.231
1.7671,75.511,74.548
1.8457,75.492,74.653
1.9242,75.146,75.074
2.0028,74.731,75.093
2.0813,74.544,75.046
2.1598,74.622,74.877
2.2384,74.94,74.877
2.3169,75.122,74.961
2.3955,75.085,74.914
2.474,74.939,75.267
2.5525,74.827,76.15
2.6311,74.936,75.601
2.7096,75.138,74.024
2.7882,75.288,73.539
2.8667,75.248,75.124
2.9452,75.062,75.84
3.0238,74.903,75.184
3.1023,74.844,74.586
3.1809,74.933,74.882
3.2594,74.999,75.21
3.3379,74.973,75.096
3.4165,74.909,74.913
3.495,74.877,75.336
3.5736,75.032,75.046
3.6521,75.264,74.269
3.7306,75.404,74.433
3.8092,75.28,75.791
3.8877,74.896,75.924
3.9663,74.578,74.891
4.0448,74.506,74.331
4.1233,74.805,74.696
4.2019,75.139,74.926
4.2804,75.27,75.115
4.359,75.202,75.313
4.4375,74.996,74.785
4.516,74.935,74.803
4.5946,74.983,75.795
4.6731,75.028,76.096
4.7517,74.95,74.43
4.8302,74.823,73.498
4.9087,74.833,74.331
4.9873,74.985,75.296
5.0658,75.242,75.336
5.1444,75.294,75.348
5.2229,75.107,75.329
5.3014,74.837,75.161
5.38,74.665,75.304
5.4585,74.763,75.12
5.5371,75,74.503
5.6156,75.244,74.533
5.6941,75.382,75.321
5.7727,75.381,75.367
5.8512,75.205,74.919
5.9298,74.902,74.478
6.0083,74.534,74.573
6.0868,74.379,74.951
6.1654,74.545,75.172
6.2439,74.924,75.336


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_089.csv <==
x,qOut,qIn
0.03927,75.172,75.056
0.11781,75.056,74.687
0.19635,75.025,74.493
0.27489,75.032,74.763
0.35343,75.01,75.156
0.43197,74.921,75.052
0.51051,74.862,75.09
0.58905,74.863,75.164
0.66759,74.934,75.076
0.74613,74.97,74.916
0.82467,74.987,74.703
0.90321,75.027,74.804
0.98175,75.139,75.172
1.0603,75.266,75.318
1.1388,75.276,75.099
1.2174,75.146,74.543
1.2959,74.88,74.779
1.3744,74.699,75.385
1.453,74.703,75.284
1.5315,74.848,75.012
1.6101,75.065,74.957
1.6886,75.184,74.809
1.7671,75.169,74.756
1.8457,75.062,74.743
1.9242,74.916,74.809
2.0028,74.858,75.174
2.0813,74.902,75.569
2.1598,74.993,75.585
2.2384,75.068,74.75
2.3169,75.039,74.284
2.3955,74.959,74.848
2.474,74.904,75.507
2.5525,74.949,75.605
2.6311,75.078,75.478
2.7096,75.156,74.863
2.7882,75.117,73.995
2.8667,74.912,74.417
2.9452,74.716,75.174
3.0238,74.691,75.063
3.1023,74.841,75.064
3.1809,75.131,76.051
3.2594,75.32,76.018
3.3379,75.298,74.456
3.4165,75.119,73.269
3.495,74.868,74.576
3.5736,74.829,75.855
3.6521,75.018,75.334
3.7306,75.265,74.42
3.8092,75.381,74.809
3.8877,75.11,75.687
3.9663,74.669,76.053
4.0448,74.356,75.562
4.1233,74.454,74.724
4.2019,74.922,74.371
4.2804,75.403,74.258
4.359,75.65,74.613
4.4375,75.456,75.803
4.516,74.953,75.752
4.5946,74.523,74.495
4.6731,74.366,74.145
4.7517,74.614,74.79
4.8302,74.947,75.123
4.9087,75.177,75.458
4.9873,75.295,75.373
5.0658,75.332,74.549
5.1444,75.397,74.761
5.2229,75.367,75.634
5.3014,75.185,75.526
5.38,74.809,74.647
5.4585,74.551,74.664
5.5371,74.615,74.956
5.6156,74.891,75.045
5.6941,75.218,75.041
5.7727,75.203,74.913
5.8512,74.954,74.783
5.9298,74.714,74.956
6.0083,74.728,75.213
6.0868,74.989,75.195
6.1654,75.219,75.236
6.2439,75.302,75.348


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_090.csv <==
x,qOut,qIn
0.03927,74.851,74.613
0.11781,75.064,75.019
0.19635,75.142,75.186
0.27489,75.031,75.321
0.35343,74.725,75.293
0.43197,74.566,75.349
0.51051,74.656,74.934
0.58905,74.9,74.102
0.66759,75.167,74.207
0.74613,75.301,75.389
0.82467,75.355,76.212
0.90321,75.35,75.682
0.98175,75.308,74.583
1.0603,75.108,74.524
1.1388,74.805,74.602
1.2174,74.569,74.543
1.2959,74.574,75.496
1.3744,74.9,76.009
1.453,75.28,75.123
1.5315,75.483,74.276
1.6101,75.298,74.713
1.6886,74.847,75.222
1.7671,74.526,74.956
1.8457,74.512,74.575
1.9242,74.912,75.189
2.0028,75.354,75.473
2.0813,75.522,74.835
2.1598,75.363,74.615
2.2384,74.881,75.425
2.3169,74.55,75.515
2.3955,74.601,74.992
2.474,74.92,74.727
2.5525,75.332,74.641
2.6311,75.409,74.566
2.7096,75.172,74.905
2.7882,74.836,75.303
2.8667,74.642,75.22
2.9452,74.745,75.106
3.0238,74.943,75.228
3.1023,75.091,75.387
3.1809,75.072,75.375
3.2594,75.017,74.711
3.3379,75.034,73.986
3.4165,75.107,74.317
3.495,75.197,75.393
3.5736,75.149,75.531
3.6521,74.978,75.156
3.7306,74.784,74.788
3.8092,74.675,74.639
3.8877,74.748,75.257
3.9663,74.94,75.826
4.0448,75.162,75.186
4.1233,75.333,74.201
4.2019,75.388,74.51
4.2804,75.292,75.039
4.359,75.075,75.227
4.4375,74.777,75.127
4.516,74.581,74.814
4.5946,74.595,74.871
4.6731,74.779,75.507
4.7517,75.061,75.666
4.8302,75.223,75.004
4.9087,75.227,74.653
4.9873,75.144,74.688
5.0658,75.063,74.701
5.1444,75.066,74.935
5.2229,75.049,75.319
5.3014,74.968,75.396
5.38,74.796,74.823
5.4585,74.712,74.266
5.5371,74.789,74.352
5.6156,74.962,74.916
5.6941,75.141,75.577
5.7727,75.223,75.422
5.8512,75.25,74.706
5.9298,75.238,74.756
6.0083,75.19,76.06
6.0868,75.027,76.06
6.1654,74.839,74.649
6.2439,74.742,73.858


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_091.csv <==
x,qOut,qIn
0.03927,75.465,75.198
0.11781,75.213,74.951
0.19635,74.733,74.753
0.27489,74.389,74.805
0.35343,74.524,75.337
0.43197,75.055,75.653
0.51051,75.551,75.118
0.58905,75.771,74.443
0.66759,75.528,74.608
0.74613,75.074,75.211
0.82467,74.736,75.385
0.90321,74.622,74.743
0.98175,74.774,74.585
1.0603,74.939,75.077
1.1388,75.032,75.049
1.2174,75.053,74.794
1.2959,75.017,75.093
1.3744,74.984,75.292
1.453,74.997,75.15
1.5315,75.053,75.169
1.6101,75.142,75.072
1.6886,75.147,74.821
1.7671,75.047,74.964
1.8457,74.912,75.448
1.9242,74.829,75.216
2.0028,74.872,74.16
2.0813,74.938,73.927
2.1598,74.96,74.975
2.2384,74.885,75.479
2.3169,74.838,75.264
2.3955,74.894,75.491
2.474,75.02,75.534
2.5525,75.158,74.921
2.6311,75.19,74.552
2.7096,75.15,74.66
2.7882,75.101,74.853
2.8667,75.101,75.015
2.9452,75.124,75.177
3.0238,75.065,75.09
3.1023,74.906,74.89
3.1809,74.655,75.212
3.2594,74.518,75.374
3.3379,74.617,75.087
3.4165,74.907,74.866
3.495,75.313,74.468
3.5736,75.568,74.229
3.6521,75.534,74.707
3.7306,75.264,75.53
3.8092,74.854,75.437
3.8877,74.645,74.844
3.9663,74.686,75.078
4.0448,74.864,75.449
4.1233,75.043,74.898
4.2019,75.114,74.672
4.2804,75.142,74.933
4.359,75.154,75.123
4.4375,75.169,75.08
4.516,75.085,74.873
4.5946,74.89,75.09
4.6731,74.677,75.81
4.7517,74.555,75.053
4.8302,74.667,73.563
4.9087,74.931,73.867
4.9873,75.211,75.567
5.0658,75.371,76.308
5.1444,75.332,75.504
5.2229,75.173,74.457
5.3014,74.992,73.848
5.38,74.885,74.475
5.4585,74.87,75.287
5.5371,74.929,75.568
5.6156,75.036,75.64
5.6941,75.174,75.305
5.7727,75.243,75.009
5.8512,75.128,75.022
5.9298,74.874,74.914
6.0083,74.559,74.6
6.0868,74.54,74.611
6.1654,74.839,74.963
6.2439,75.23,75.243


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_092.csv <==
x,qOut,qIn
0.03927,75.427,75.178
0.11781,75.329,75.23
0.19635,75.068,75.018
0.27489,74.755,74.899
0.35343,74.507,75.32
0.43197,74.494,75.095
0.51051,74.71,74.391
0.58905,75.039,74.77
0.66759,75.355,75.708
0.74613,75.446,75.609
0.82467,75.302,74.895
0.90321,75.045,74.066
0.98175,74.819,74.522
1.0603,74.772,75.303
1.1388,74.837,75.175
1.2174,74.94,74.784
1.2959,75.017,74.847
1.3744,75.077,75.325
1.453,75.091,75.792
1.5315,75.048,75.698
1.6101,74.94,74.935
1.6886,74.895,74.306
1.7671,74.98,74.297
1.8457,75.123,74.951
1.9242,75.232,75.315
2.0028,75.11,75.397
2.0813,74.854,75.433
2.1598,74.631,74.874
2.2384,74.612,74.42
2.3169,74.789,74.629
2.3955,75.009,74.929
2.474,75.198,75.221
2.5525,75.307,75.208
2.6311,75.386,74.734
2.7096,75.358,74.554
2.7882,75.19,75.086
2.8667,74.857,75.527
2.9452,74.608,75.637
3.0238,74.647,75.561
3.1023,74.914,74.773
3.1809,75.299,74.033
3.2594,75.398,74.309
3.3379,75.177,75.071
3.4165,74.835,75.744
3.495,74.609,75.491
3.5736,74.713,74.839
3.6521,74.927,74.656
3.7306,75.074,74.848
3.8092,75.005,74.717
3.8877,74.903,74.815
3.9663,74.966,75.29
4.0448,75.168,75.315
4.1233,75.443,75.355
4.2019,75.422,75.331
4.2804,75.081,74.578
4.359,74.655,74.028
4.4375,74.422,75.122
4.516,74.655,75.863
4.5946,75.088,75.011
4.6731,75.432,74.189
4.7517,75.422,74.956
4.8302,75.081,75.403
4.9087,74.737,75.019
4.9873,74.595,75.102
5.0658,74.803,75.47
5.1444,75.12,75.107
5.2229,75.312,75.002
5.3014,75.309,75.46
5.38,75.081,74.963
5.4585,74.834,73.941
5.5371,74.723,73.961
5.6156,74.761,75.009
5.6941,74.933,76.038
5.7727,75.044,75.576
5.8512,75.032,74.6
5.9298,74.953,74.632
6.0083,74.878,75.551
6.0868,74.954,75.202
6.1654,75.139,74.412
6.2439,75.331,74.487


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_093.csv <==
x,qOut,qIn
0.03927,74.993,74.892
0.11781,75.016,75.174
0.19635,74.982,75.207
0.27489,74.937,75.481
0.35343,74.949,75.484
0.43197,75.101,75.018
0.51051,75.236,74.595
0.58905,75.25,74.544
0.66759,75.057,75.105
0.74613,74.863,75.158
0.82467,74.829,74.752
0.90321,74.912,74.571
0.98175,75.028,75.031
1.0603,74.956,75.615
1.1388,74.798,75.694
1.2174,74.709,75.124
1.2959,74.831,74.397
1.3744,75.121,74.302
1.453,75.367,74.841
1.5315,75.447,75.426
1.6101,75.267,74.692
1.6886,74.98,74.405
1.7671,74.773,75.439
1.8457,74.703,75.797
1.9242,74.789,74.602
2.0028,74.878,74.418
2.0813,74.96,75.254
2.1598,75.056,75.854
2.2384,75.198,75.602
2.3169,75.3,74.904
2.3955,75.229,74.313
2.474,75.009,74.309
2.5525,74.695,75.048
2.6311,74.585,75.517
2.7096,74.715,75.213
2.7882,74.955,74.621
2.8667,75.154,74.979
2.9452,75.158,75.42
3.0238,75.056,75.187
3.1023,74.963,75.028
3.1809,74.985,75.245
3.2594,75.131,74.983
3.3379,75.275,74.421
3.4165,75.315,74.43
3.495,75.161,74.848
3.5736,74.879,74.91
3.6521,74.681,75.178
3.7306,74.662,75.546
3.8092,74.883,75.553
3.8877,75.111,74.969
3.9663,75.192,74.223
4.0448,75.148,74.144
4.1233,75.036,75.024
4.2019,75.064,75.702
4.2804,75.155,75.879
4.359,75.178,75.794
4.4375,75.006,74.95
4.516,74.709,73.978
4.5946,74.534,73.981
4.6731,74.575,74.974
4.7517,74.874,75.905
4.8302,75.213,75.097
4.9087,75.401,74.042
4.9873,75.359,74.678
5.0658,75.033,75.989
5.1444,74.642,75.429
5.2229,74.488,74.358
5.3014,74.649,74.479
5.38,75.144,75.131
5.4585,75.597,75.033
5.5371,75.694,75.299
5.6156,75.412,75.473
5.6941,74.794,74.984
5.7727,74.426,74.778
5.8512,74.493,74.79
5.9298,74.816,74.727
6.0083,75.156,75.348
6.0868,75.208,75.447
6.1654,75.106,74.613
6.2439,74.991,74.271


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_094.csv <==
x,qOut,qIn
0.03927,74.874,74.797
0.11781,74.984,74.663
0.19635,75.037,74.694
0.27489,75.032,74.928
0.35343,74.989,75.132
0.43197,75.032,74.988
0.51051,75.133,74.743
0.58905,75.209,74.712
0.66759,75.173,75.431
0.74613,75.02,75.785
0.82467,74.897,75.279
0.90321,74.874,74.785
0.98175,74.999,74.81
1.0603,75.103,75.092
1.1388,75.079,75.323
1.2174,74.956,74.804
1.2959,74.79,74.433
1.3744,74.748,75.145
1.453,74.807,75.311
1.5315,74.897,74.554
1.6101,74.944,74.692
1.6886,74.946,75.875
1.7671,74.983,76.003
1.8457,75.077,75.013
1.9242,75.234,74.399
2.0028,75.326,74.404
2.0813,75.284,74.548
2.1598,75.144,75.165
2.2384,74.966,75.708
2.3169,74.891,74.999
2.3955,74.887,74.144
2.474,74.892,74.681
2.5525,74.845,76.004
2.6311,74.799,75.832
2.7096,74.865,74.984
2.7882,75.036,74.458
2.8667,75.289,74.379
2.9452,75.396,74.464
3.0238,75.256,74.809
3.1023,74.963,75.327
3.1809,74.643,75.403
3.2594,74.601,75.173
3.3379,74.783,75.282
3.4165,75.016,75.272
3.495,75.119,74.714
3.5736,75.053,74.215
3.6521,75.018,74.216
3.7306,75.086,75.469
3.8092,75.298,76.633
3.8877,75.331,75.588
3.9663,75.061,74.255
4.0448,74.665,74.019
4.1233,74.375,74.54
4.2019,74.535,74.999
4.2804,74.957,75.242
4.359,75.381,75.078
4.4375,75.564,75.51
4.516,75.402,75.548
4.5946,75.033,74.618
4.6731,74.666,74.469
4.7517,74.501,75.555
4.8302,74.68,75.457
4.9087,75.075,74.518
4.9873,75.457,74.262
5.0658,75.604,74.973
5.1444,75.288,75.243
5.2229,74.766,75.17
5.3014,74.384,74.932
5.38,74.466,74.688
5.4585,74.906,74.932
5.5371,75.302,75.31
5.6156,75.475,75.393
5.6941,75.304,75.133
5.7727,75.072,74.944
5.8512,74.955,74.947
5.9298,74.946,74.86
6.0083,74.995,74.907
6.0868,74.94,75.167
6.1654,74.85,75.187
6.2439,74.804,75.045


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_095.csv <==
x,qOut,qIn
0.03927,75.168,74.124
0.11781,75.008,74.784
0.19635,74.814,75.912
0.27489,74.729,75.886
0.35343,74.88,75.074
0.43197,75.14,74.828
0.51051,75.3,74.72
0.58905,75.297,74.671
0.66759,75.109,75.065
0.74613,74.932,75.559
0.82467,74.84,75.439
0.90321,74.817,74.618
0.98175,74.826,74.294
1.0603,74.801,74.875
1.1388,74.785,75.245
1.2174,74.824,75.381
1.2959,74.957,75.376
1.3744,75.175,74.975
1.453,75.354,74.616
1.5315,75.394,74.811
1.6101,75.207,75.235
1.6886,74.924,75.228
1.7671,74.79,75.154
1.8457,74.85,74.873
1.9242,75.104,74.041
2.0028,75.199,74.06
2.0813,75.054,75.124
2.1598,74.817,76.003
2.2384,74.676,75.448
2.3169,74.845,74.646
2.3955,75.122,74.749
2.474,75.311,75.459
2.5525,75.235,75.266
2.6311,75.018,74.468
2.7096,74.905,74.583
2.7882,74.934,75.484
2.8667,75.101,75.286
2.9452,75.075,74.725
3.0238,74.835,75.105
3.1023,74.56,74.909
3.1809,74.461,74.247
3.2594,74.71,74.606
3.3379,75.096,75.198
3.4165,75.409,75.783
3.495,75.464,75.987
3.5736,75.274,75.158
3.6521,75.03,74.089
3.7306,74.864,73.908
3.8092,74.881,74.987
3.8877,74.994,75.494
3.9663,75.109,75.132
4.0448,75.168,75.08
4.1233,75.132,75.365
4.2019,74.96,75.374
4.2804,74.728,75.416
4.359,74.573,74.754
4.4375,74.631,73.782
4.516,74.968,74.547
4.5946,75.357,75.797
4.6731,75.569,75.587
4.7517,75.389,74.4
4.8302,74.887,74.503
4.9087,74.479,75.222
4.9873,74.382,75.672
5.0658,74.736,75.337
5.1444,75.188,74.801
5.2229,75.486,74.667
5.3014,75.556,74.728
5.38,75.365,74.877
5.4585,75.06,75.193
5.5371,74.789,75.298
5.6156,74.642,75.153
5.6941,74.688,75.077
5.7727,74.852,75.156
5.8512,75.006,75.03
5.9298,75.088,74.77
6.0083,75.054,74.504
6.0868,75.028,74.758
6.1654,75.077,75.324
6.2439,75.148,75.059


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_096.csv <==
x,qOut,qIn
0.03927,75.086,74.892
0.11781,74.751,74.39
0.19635,74.598,74.221
0.27489,74.659,75.315
0.35343,74.926,76.432
0.43197,75.16,75.62
0.51051,75.207,74.272
0.58905,75.072,73.973
0.66759,74.796,74.936
0.74613,74.642,75.481
0.82467,74.721,75.37
0.90321,74.968,74.913
0.98175,75.294,74.514
1.0603,75.428,74.836
1.1388,75.266,75.385
1.2174,74.93,75.541
1.2959,74.58,75.307
1.3744,74.61,74.792
1.453,74.958,74.483
1.5315,75.36,74.603
1.6101,75.54,74.863
1.6886,75.283,75.138
1.7671,74.88,75.125
1.8457,74.615,74.663
1.9242,74.74,74.703
2.0028,75.032,75.382
2.0813,75.181,75.656
2.1598,75.149,75.273
2.2384,74.964,74.925
2.3169,74.966,75.17
2.3955,75.116,75.24
2.474,75.245,74.726
2.5525,75.169,74.317
2.6311,74.885,74.676
2.7096,74.669,75.215
2.7882,74.632,75.494
2.8667,74.835,75.312
2.9452,74.991,75.057
3.0238,75.014,74.703
3.1023,74.978,74.3
3.1809,74.984,74.922
3.2594,75.143,75.588
3.3379,75.321,75.114
3.4165,75.395,74.67
3.495,75.257,75.384
3.5736,74.97,75.436
3.6521,74.717,74.797
3.7306,74.609,74.439
3.8092,74.721,74.851
3.8877,74.961,75.48
3.9663,75.185,75.387
4.0448,75.288,74.644
4.1233,75.181,74.697
4.2019,74.916,75.54
4.2804,74.703,75.697
4.359,74.659,75.104
4.4375,74.866,74.628
4.516,75.129,74.349
4.5946,75.27,74.297
4.6731,75.252,75.008
4.7517,75.074,75.129
4.8302,74.92,74.824
4.9087,74.865,75.413
4.9873,74.894,76.034
5.0658,74.973,75.491
5.1444,75.022,74.547
5.2229,75.058,74.252
5.3014,75.102,74.632
5.38,75.176,75.113
5.4585,75.224,75.112
5.5371,75.146,74.99
5.6156,74.939,74.914
5.6941,74.629,75.24
5.7727,74.462,75.232
5.8512,74.551,74.377
5.9298,74.834,74.09
6.0083,75.217,75.501
6.0868,75.49,76.031
6.1654,75.558,75.299
6.2439,75.418,74.821


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_097.csv <==
x,qOut,qIn
0.03927,74.79,74.672
0.11781,74.704,73.945
0.19635,74.88,74.007
0.27489,75.201,74.958
0.35343,75.518,75.984
0.43197,75.518,75.399
0.51051,75.213,74.604
0.58905,74.795,74.823
0.66759,74.486,74.812
0.74613,74.484,74.435
0.82467,74.684,74.949
0.90321,74.971,75.55
0.98175,75.243,75.094
1.0603,75.458,74.91
1.1388,75.47,75.29
1.2174,75.243,75.396
1.2959,74.765,74.77
1.3744,74.447,74.33
1.453,74.539,74.776
1.5315,74.916,75.542
1.6101,75.387,74.94
1.6886,75.455,74.158
1.7671,75.154,74.728
1.8457,74.759,75.727
1.9242,74.572,75.519
2.0028,74.765,74.99
2.0813,75.074,75.022
2.1598,75.309,75.114
2.2384,75.318,75.007
2.3169,75.201,74.858
2.3955,75.06,74.858
2.474,74.94,75.173
2.5525,74.871,75.177
2.6311,74.842,74.706
2.7096,74.845,74.454
2.7882,74.866,74.622
2.8667,74.891,74.839
2.9452,74.944,75.184
3.0238,75.056,75.528
3.1023,75.197,75.196
3.1809,75.324,74.71
3.2594,75.299,74.876
3.3379,75.144,75.12
3.4165,74.966,75.146
3.495,74.885,75.007
3.5736,74.961,75.033
3.6521,75.043,75.103
3.7306,75.034,75.003
3.8092,74.859,74.911
3.8877,74.677,75.118
3.9663,74.645,75.423
4.0448,74.77,75.245
4.1233,75.026,74.268
4.2019,75.209,74.098
4.2804,75.235,74.736
4.359,75.137,75.36
4.4375,74.972,75.769
4.516,74.911,75.496
4.5946,74.961,74.825
4.6731,75.052,74.62
4.7517,75.1,74.807
4.8302,75.061,75.029
4.9087,75.03,75.152
4.9873,75.049,75.132
5.0658,75.145,74.989
5.1444,75.147,74.554
5.2229,74.974,74.48
5.3014,74.719,75.124
5.38,74.508,75.603
5.4585,74.6,75.755
5.5371,74.921,75.603
5.6156,75.277,74.528
5.6941,75.472,74.076
5.7727,75.341,75.019
5.8512,75.049,75.359
5.9298,74.805,74.544
6.0083,74.806,74.194
6.0868,74.983,75.424
6.1654,75.079,76.372
6.2439,75.023,76.01


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_098.csv <==
x,qOut,qIn
0.03927,74.915,74.867
0.11781,74.869,74.48
0.19635,74.907,74.383
0.27489,75,74.57
0.35343,75.107,74.912
0.43197,75.065,75.658
0.51051,74.904,75.877
0.58905,74.744,75.097
0.66759,74.718,74.686
0.74613,74.88,74.9
0.82467,75.112,75.096
0.90321,75.314,75.208
0.98175,75.403,74.822
1.0603,75.341,74.765
1.1388,75.121,74.988
1.2174,74.817,74.813
1.2959,74.52,74.877
1.3744,74.433,75.499
1.453,74.589,75.525
1.5315,74.896,74.821
1.6101,75.242,74.692
1.6886,75.437,75.078
1.7671,75.417,74.991
1.8457,75.239,74.568
1.9242,74.985,74.562
2.0028,74.874,75.032
2.0813,74.902,75.299
2.1598,74.973,75.347
2.2384,74.98,75.69
2.3169,74.895,75.357
2.3955,74.855,74.33
2.474,74.913,74.283
2.5525,75.097,75.331
2.6311,75.234,75.422
2.7096,75.217,75.132
2.7882,75.071,75.273
2.8667,74.845,75.364
2.9452,74.7,74.653
3.0238,74.669,74.231
3.1023,74.741,74.828
3.1809,74.892,75.307
3.2594,75.104,74.972
3.3379,75.297,74.756
3.4165,75.381,74.854
3.495,75.264,74.946
3.5736,74.98,74.824
3.6521,74.766,75.017
3.7306,74.747,75.727
3.8092,75.008,75.83
3.8877,75.306,74.586
3.9663,75.405,73.642
4.0448,75.272,74.124
4.1233,74.923,76.157
4.2019,74.693,76.648
4.2804,74.699,75.031
4.359,74.851,73.677
4.4375,75.025,74.485
4.516,75.01,75.211
4.5946,74.897,75.029
4.6731,74.823,74.854
4.7517,74.921,75.009
4.8302,75.168,75.25
4.9087,75.326,75.527
4.9873,75.273,75.469
5.0658,74.92,74.628
5.1444,74.595,74.466
5.2229,74.6,75.029
5.3014,74.893,75.155
5.38,75.368,75.107
5.4585,75.505,75.23
5.5371,75.221,74.961
5.6156,74.761,74.548
5.6941,74.431,74.827
5.7727,74.581,75.05
5.8512,74.96,74.872
5.9298,75.311,75.039
6.0083,75.406,75.553
6.0868,75.303,75.474
6.1654,75.147,75.074
6.2439,75.004,74.934


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_099.csv <==
x,qOut,qIn
0.03927,75.05,75.183
0.11781,74.971,75.209
0.19635,74.896,75.268
0.27489,74.893,75.09
0.35343,75.013,74.765
0.43197,75.134,74.379
0.51051,75.159,74.397
0.58905,75.085,74.915
0.66759,74.932,75.578
0.74613,74.832,75.981
0.82467,74.818,75.819
0.90321,74.866,75.04
0.98175,74.939,74.517
1.0603,75.001,74.412
1.1388,75.079,74.19
1.2174,75.169,74.442
1.2959,75.266,75.371
1.3744,75.26,75.59
1.453,75.085,75.048
1.5315,74.809,74.594
1.6101,74.527,75.111
1.6886,74.492,75.284
1.7671,74.746,74.901
1.8457,75.163,75.023
1.9242,75.608,75.705
2.0028,75.77,75.486
2.0813,75.504,74.787
2.1598,74.962,74.41
2.2384,74.358,74.541
2.3169,74.223,75.021
2.3955,74.509,75.493
2.474,74.951,75.188
2.5525,75.276,73.954
2.6311,75.296,74.345
2.7096,75.129,75.961
2.7882,74.939,76.277
2.8667,74.883,74.279
2.9452,75.02,73.82
3.0238,75.221,75.128
3.1023,75.358,75.961
3.1809,75.313,75.36
3.2594,75.092,74.521
3.3379,74.861,74.258
3.4165,74.729,75.014
3.495,74.784,75.38
3.5736,74.894,75.257
3.6521,74.951,75.433
3.7306,74.956,74.913
3.8092,74.938,73.948
3.8877,75.002,74.601
3.9663,75.085,75.797
4.0448,75.121,75.808
4.1233,75.049,75.291
4.2019,74.96,74.929
4.2804,74.945,74.328
4.359,74.983,74.485
4.4375,75.024,75.01
4.516,74.971,75.188
4.5946,74.934,75.469
4.6731,74.976,75.442
4.7517,75.146,74.683
4.8302,75.203,74.385
4.9087,75.042,74.99
4.9873,74.803,75.508
5.0658,74.672,74.864
5.1444,74.914,74.575
5.2229,75.272,75.029
5.3014,75.476,75.167
5.38,75.269,74.755
5.4585,74.825,74.917
5.5371,74.569,75.4
5.6156,74.626,75.343
5.6941,75.033,74.76
5.7727,75.338,74.759
5.8512,75.358,74.931
5.9298,75.166,74.908
6.0083,74.878,74.943
6.0868,74.791,74.943
6.1654,74.875,74.957
6.2439,75.005,75.178


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_100.csv <==
x,qOut,qIn
0.03927,75.115,75.377
0.11781,75.182,74.501
0.19635,75.072,74.423
0.27489,74.874,74.789
0.35343,74.703,75.557
0.43197,74.782,75.839
0.51051,75.032,75.134
0.58905,75.268,74.195
0.66759,75.306,74.257
0.74613,75.038,74.775
0.82467,74.703,75.312
0.90321,74.521,75.699
0.98175,74.681,74.929
1.0603,75.057,74.41
1.1388,75.36,74.898
1.2174,75.445,75.31
1.2959,75.204,74.979
1.3744,74.903,74.92
1.453,74.813,75.327
1.5315,74.936,75.309
1.6101,75.217,74.624
1.6886,75.233,74.804
1.7671,74.968,75.346
1.8457,74.65,75.001
1.9242,74.542,74.182
2.0028,74.813,74.793
2.0813,75.155,75.795
2.1598,75.343,75.656
2.2384,75.19,74.462
2.3169,74.921,74.457
2.3955,74.807,75.16
2.474,74.882,75.564
2.5525,75.123,75.528
2.6311,75.241,75.016
2.7096,75.196,74.345
2.7882,75.057,74.376
2.8667,74.911,75.497
2.9452,74.837,75.597
3.0238,74.824,74.588
3.1023,74.861,74.448
3.1809,74.944,75.469
3.2594,75.052,75.474
3.3379,75.11,74.879
3.4165,75.101,74.475
3.495,75.016,74.543
3.5736,74.991,75.021
3.6521,75.058,75.391
3.7306,75.142,74.991
3.8092,75.151,75.286
3.8877,74.997,76.005
3.9663,74.828,75.367
4.0448,74.759,74.286
4.1233,74.885,73.848
4.2019,75.069,74.23
4.2804,75.167,75.091
4.359,75.157,75.378
4.4375,75.047,75.199
4.516,74.939,75.563
4.5946,74.842,75.659
4.6731,74.775,75.2
4.7517,74.758,74.896
4.8302,74.893,75.021
4.9087,75.158,74.866
4.9873,75.411,74.441
5.0658,75.505,74.906
5.1444,75.232,75.677
5.2229,74.754,75.489
5.3014,74.34,74.648
5.38,74.255,74.464
5.4585,74.54,74.875
5.5371,74.964,75.043
5.6156,75.356,75.117
5.6941,75.572,75.346
5.7727,75.582,75.283
5.8512,75.412,74.932
5.9298,75.148,74.641
6.0083,74.879,74.267
6.0868,74.743,74.488
6.1654,74.776,75.445
6.2439,74.921,76.109


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_101.csv <==
x,qOut,qIn
0.03927,74.866,75.067
0.11781,74.721,74.889
0.19635,74.8,74.831
0.27489,75.037,74.968
0.35343,75.328,75.203
0.43197,75.359,75.564
0.51051,75.156,75.468
0.58905,74.891,74.416
0.66759,74.757,74.111
0.74613,74.842,75.027
0.82467,74.967,75.399
0.90321,75.042,75.162
0.98175,75.004,75.348
1.0603,74.993,75.452
1.1388,75.026,74.846
1.2174,75.054,74.519
1.2959,75.019,74.448
1.3744,74.963,74.464
1.453,74.999,75.061
1.5315,75.108,75.723
1.6101,75.249,75.606
1.6886,75.178,74.713
1.7671,74.919,74.142
1.8457,74.653,74.771
1.9242,74.578,75.98
2.0028,74.828,75.944
2.0813,75.187,74.979
2.1598,75.439,74.32
2.2384,75.39,74.932
2.3169,75.042,74.767
2.3955,74.673,74.147
2.474,74.484,74.656
2.5525,74.638,75.567
2.6311,74.967,75.503
2.7096,75.222,75.348
2.7882,75.295,75.358
2.8667,75.112,75.106
2.9452,74.894,74.525
3.0238,74.865,74.313
3.1023,75.033,74.892
3.1809,75.363,75.463
3.2594,75.466,74.958
3.3379,75.211,74.385
3.4165,74.769,74.679
3.495,74.37,75.833
3.5736,74.399,75.753
3.6521,74.729,74.706
3.7306,75.143,74.241
3.8092,75.433,74.784
3.8877,75.512,75.308
3.9663,75.394,75.591
4.0448,75.15,75.522
4.1233,74.857,75.101
4.2019,74.691,75.001
4.2804,74.699,74.825
4.359,74.814,74.234
4.4375,74.948,74.4
4.516,75.011,75.32
4.5946,75.056,75.591
4.6731,75.101,74.886
4.7517,75.157,74.27
4.8302,75.099,74.978
4.9087,74.948,75.797
4.9873,74.829,75.63
5.0658,74.875,74.652
5.1444,75.153,74.379
5.2229,75.421,74.621
5.3014,75.491,74.913
5.38,75.197,75.793
5.4585,74.755,75.905
5.5371,74.51,74.692
5.6156,74.536,74.246
5.6941,74.835,75.142
5.7727,75.039,75.212
5.8512,75.079,74.89
5.9298,75.035,74.835
6.0083,75.013,74.828
6.0868,75.095,74.916
6.1654,75.142,75.168
6.2439,75.082,75.214


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_102.csv <==
x,qOut,qIn
0.03927,75.49,74.215
0.11781,75.738,74.285
0.19635,75.669,74.895
0.27489,75.342,75.539
0.35343,74.844,75.36
0.43197,74.515,74.845
0.51051,74.484,74.894
0.58905,74.666,75.429
0.66759,74.939,75.461
0.74613,75.101,74.645
0.82467,75.177,74.172
0.90321,75.205,74.917
0.98175,75.227,75.837
1.0603,75.166,75.214
1.1388,74.979,74.539
1.2174,74.75,74.57
1.2959,74.583,74.883
1.3744,74.66,75.234
1.453,74.911,75.294
1.5315,75.19,74.738
1.6101,75.355,74.606
1.6886,75.322,75.28
1.7671,75.167,75.521
1.8457,74.988,75.047
1.9242,74.877,74.674
2.0028,74.873,74.946
2.0813,74.942,74.989
2.1598,75.032,74.738
2.2384,75.093,75.058
2.3169,75.061,75.546
2.3955,74.964,75.432
2.474,74.87,74.91
2.5525,74.852,74.562
2.6311,74.927,74.672
2.7096,75.009,75.071
2.7882,75.058,75.37
2.8667,75.048,75.236
2.9452,75.053,75.202
3.0238,75.059,75.056
3.1023,75.03,74.531
3.1809,74.924,75.146
3.2594,74.823,75.693
3.3379,74.853,74.781
3.4165,75,73.944
3.495,75.223,74.733
3.5736,75.282,75.729
3.6521,75.143,75.654
3.7306,74.923,74.801
3.8092,74.764,74.354
3.8877,74.834,74.646
3.9663,75.03,74.98
4.0448,75.217,75.39
4.1233,75.268,76.205
4.2019,75.171,75.704
4.2804,75.028,74.119
4.359,74.904,73.697
4.4375,74.851,75.032
4.516,74.819,75.592
4.5946,74.82,75.376
4.6731,74.873,75.16
4.7517,75.003,74.505
4.8302,75.107,74.252
4.9087,75.061,74.805
4.9873,74.906,74.878
5.0658,74.716,75.012
5.1444,74.805,75.818
5.2229,75.123,76.109
5.3014,75.433,75.515
5.38,75.48,74.689
5.4585,75.099,74.604
5.5371,74.676,74.619
5.6156,74.503,74.518
5.6941,74.815,74.803
5.7727,75.237,75.119
5.8512,75.352,75.165
5.9298,75.126,75.068
6.0083,74.612,74.976
6.0868,74.383,75.286
6.1654,74.568,75.558
6.2439,75.005,75.045


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_103.csv <==
x,qOut,qIn
0.03927,74.79,74.892
0.11781,74.861,75.579
0.19635,74.977,75.161
0.27489,75.168,74.736
0.35343,75.446,74.99
0.43197,75.529,74.905
0.51051,75.293,74.876
0.58905,74.9,75.485
0.66759,74.57,75.874
0.74613,74.658,75.007
0.82467,74.959,74.061
0.90321,75.219,74.077
0.98175,75.2,75.199
1.0603,74.983,75.599
1.1388,74.825,75.245
1.2174,74.812,75.154
1.2959,74.981,75.481
1.3744,75.088,74.956
1.453,75.067,74.01
1.5315,74.987,74.083
1.6101,74.937,75.412
1.6886,75.055,75.516
1.7671,75.23,74.749
1.8457,75.311,74.663
1.9242,75.154,75.079
2.0028,74.796,75.013
2.0813,74.547,75.11
2.1598,74.563,75.463
2.2384,74.945,75.502
2.3169,75.373,75.109
2.3955,75.535,74.84
2.474,75.373,74.567
2.5525,74.886,74.74
2.6311,74.522,74.914
2.7096,74.489,74.774
2.7882,74.702,75.095
2.8667,75.022,75.635
2.9452,75.144,75.469
3.0238,75.086,74.972
3.1023,74.97,74.394
3.1809,74.924,74.284
3.2594,75.06,74.904
3.3379,75.268,75.627
3.4165,75.409,75.619
3.495,75.351,74.618
3.5736,75.068,74.716
3.6521,74.753,75.395
3.7306,74.567,75.105
3.8092,74.64,74.715
3.8877,74.897,74.893
3.9663,75.176,74.834
4.0448,75.356,74.95
4.1233,75.335,75.21
4.2019,75.093,75.202
4.2804,74.797,75.067
4.359,74.617,74.67
4.4375,74.702,74.475
4.516,74.982,75.173
4.5946,75.235,75.78
4.6731,75.341,75.723
4.7517,75.212,75.103
4.8302,75,74.271
4.9087,74.851,74.156
4.9873,74.803,75.222
5.0658,74.862,75.535
5.1444,74.934,74.378
5.2229,75.005,73.966
5.3014,75.058,74.995
5.38,75.074,76.135
5.4585,74.991,75.975
5.5371,74.877,75.201
5.6156,74.835,74.446
5.6941,74.963,74.462
5.7727,75.217,74.947
5.8512,75.377,75.121
5.9298,75.341,74.853
6.0083,75.04,75.127
6.0868,74.743,75.438
6.1654,74.625,74.975
6.2439,74.664,74.327


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_104.csv <==
x,qOut,qIn
0.03927,75.369,74.873
0.11781,75.341,74.858
0.19635,75.165,74.841
0.27489,74.933,75.328
0.35343,74.735,75.851
0.43197,74.68,74.875
0.51051,74.791,74.051
0.58905,74.998,74.74
0.66759,75.22,75.463
0.74613,75.304,74.993
0.82467,75.245,74.616
0.90321,75.108,74.757
0.98175,74.974,75.331
1.0603,74.897,75.579
1.1388,74.85,75.225
1.2174,74.838,74.648
1.2959,74.871,74.382
1.3744,74.999,74.57
1.453,75.15,75.174
1.5315,75.233,75.764
1.6101,75.158,75.356
1.6886,74.962,74.871
1.7671,74.802,75.04
1.8457,74.752,74.982
1.9242,74.858,74.873
2.0028,74.989,75.169
2.0813,75.089,75.16
2.1598,75.148,74.768
2.2384,75.168,74.315
2.3169,75.107,74.52
2.3955,74.945,75.072
2.474,74.768,75.371
2.5525,74.679,74.99
2.6311,74.843,74.678
2.7096,75.14,74.94
2.7882,75.392,75.396
2.8667,75.424,75.416
2.9452,75.218,75.574
3.0238,74.995,75.624
3.1023,74.873,74.663
3.1809,74.938,73.502
3.2594,74.966,74.03
3.3379,74.87,75.451
3.4165,74.729,76.264
3.495,74.652,75.153
3.5736,74.77,74.308
3.6521,74.941,74.843
3.7306,75.06,75.573
3.8092,75.035,74.961
3.8877,75.014,74.45
3.9663,75.129,75.104
4.0448,75.318,75.769
4.1233,75.492,75.102
4.2019,75.305,74.308
4.2804,74.836,74.308
4.359,74.39,74.852
4.4375,74.292,75.806
4.516,74.68,75.928
4.5946,75.186,75.156
4.6731,75.526,74.596
4.7517,75.461,74.433
4.8302,75.126,74.475
4.9087,74.854,74.903
4.9873,74.791,75.176
5.0658,75.021,74.928
5.1444,75.228,75.062
5.2229,75.22,75.595
5.3014,75.03,75.572
5.38,74.735,74.406
5.4585,74.64,74.279
5.5371,74.803,74.976
5.6156,75.109,75.041
5.6941,75.426,75.113
5.7727,75.47,75.519
5.8512,75.199,75.244
5.9298,74.791,74.79
6.0083,74.464,75.125
6.0868,74.522,75.253
6.1654,74.829,74.859
6.2439,75.177,74.718


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_105.csv <==
x,qOut,qIn
0.03927,75.204,74.446
0.11781,75.196,75.106
0.19635,75.057,75.517
0.27489,74.864,74.987
0.35343,74.713,74.381
0.43197,74.792,75.136
0.51051,74.987,75.715
0.58905,75.137,74.88
0.66759,75.088,73.813
0.74613,74.908,74.77
0.82467,74.838,76.034
0.90321,74.935,75.849
0.98175,75.215,74.965
1.0603,75.349,75.017
1.1388,75.232,74.913
1.2174,74.985,74.528
1.2959,74.767,74.405
1.3744,74.819,74.793
1.453,75.001,75.506
1.5315,75.149,75.826
1.6101,75.111,75.017
1.6886,74.922,74.296
1.7671,74.752,74.341
1.8457,74.7,74.806
1.9242,74.834,75.649
2.0028,75.096,75.815
2.0813,75.352,74.989
2.1598,75.465,74.438
2.2384,75.308,75.103
2.3169,74.909,75.325
2.3955,74.58,74.836
2.474,74.503,74.638
2.5525,74.808,74.641
2.6311,75.19,74.696
2.7096,75.353,75.316
2.7882,75.245,75.84
2.8667,74.873,75.708
2.9452,74.628,75.233
3.0238,74.678,74.503
3.1023,74.939,73.891
3.1809,75.281,74.378
3.2594,75.4,75.066
3.3379,75.283,75.057
3.4165,75.05,74.955
3.495,74.842,75.715
3.5736,74.776,75.706
3.6521,74.774,74.737
3.7306,74.807,74.496
3.8092,74.856,75.312
3.8877,75.063,75.588
3.9663,75.355,75.252
4.0448,75.543,74.626
4.1233,75.421,74.561
4.2019,74.904,74.955
4.2804,74.398,75.146
4.359,74.186,75.254
4.4375,74.481,75.152
4.516,74.956,74.916
4.5946,75.306,74.815
4.6731,75.445,74.614
4.7517,75.333,74.994
4.8302,75.167,75.399
4.9087,75.069,74.852
4.9873,75.058,74.478
5.0658,75.13,75.261
5.1444,75.131,75.706
5.2229,75.027,75.37
5.3014,74.89,74.814
5.38,74.806,74.447
5.4585,74.897,74.473
5.5371,75.064,74.942
5.6156,75.181,75.497
5.6941,75.131,75.527
5.7727,74.95,74.715
5.8512,74.799,74.124
5.9298,74.751,74.844
6.0083,74.848,75.591
6.0868,74.961,75.473
6.1654,75.056,75.336
6.2439,75.134,74.717


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_106.csv <==
x,qOut,qIn
0.03927,74.731,75.506
0.11781,74.533,75.394
0.19635,74.719,74.806
0.27489,75.11,74.6
0.35343,75.488,75.341
0.43197,75.519,75.541
0.51051,75.286,74.908
0.58905,74.978,74.19
0.66759,74.799,74.679
0.74613,74.759,75.265
0.82467,74.694,75.124
0.90321,74.602,74.889
0.98175,74.519,75.068
1.0603,74.704,75.568
1.1388,75.081,75.7
1.2174,75.443,74.865
1.2959,75.576,73.892
1.3744,75.378,74.374
1.453,75.095,75.241
1.5315,74.9,75.467
1.6101,74.939,75.313
1.6886,74.987,75.369
1.7671,74.907,75.213
1.8457,74.769,74.793
1.9242,74.679,74.571
2.0028,74.827,74.858
2.0813,75.101,75.05
2.1598,75.346,75.12
2.2384,75.421,75.538
2.3169,75.248,75.468
2.3955,74.929,74.689
2.474,74.626,74.102
2.5525,74.503,74.614
2.6311,74.675,75.239
2.7096,75.021,75.278
2.7882,75.358,75.015
2.8667,75.509,75.006
2.9452,75.335,75.426
3.0238,74.994,75.447
3.1023,74.704,74.695
3.1809,74.672,74.442
3.2594,74.902,75.209
3.3379,75.175,75.548
3.4165,75.329,75.098
3.495,75.235,74.536
3.5736,74.951,74.781
3.6521,74.68,75.265
3.7306,74.561,75.08
3.8092,74.701,74.676
3.8877,74.98,74.982
3.9663,75.221,75.102
4.0448,75.334,74.961
4.1233,75.257,75.102
4.2019,75.092,74.935
4.2804,74.954,74.779
4.359,74.896,75.424
4.4375,74.947,75.453
4.516,75.026,74.554
4.5946,75.065,74.36
4.6731,75.046,74.662
4.7517,74.961,75.069
4.8302,74.889,75.319
4.9087,74.879,75.43
4.9873,74.917,75.597
5.0658,74.981,75.142
5.1444,74.989,74.217
5.2229,74.964,73.985
5.3014,74.952,74.982
5.38,75,76.209
5.4585,75.108,75.761
5.5371,75.173,74.827
5.6156,75.132,74.585
5.6941,74.938,74.574
5.7727,74.711,75.042
5.8512,74.639,75.696
5.9298,74.77,74.855
6.0083,75.117,73.541
6.0868,75.418,74.261
6.1654,75.44,75.496
6.2439,75.191,75.754


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_107.csv <==
x,qOut,qIn
0.03927,74.954,75.1
0.11781,75.205,75.02
0.19635,75.323,74.817
0.27489,75.237,74.678
0.35343,74.911,75.119
0.43197,74.64,74.806
0.51051,74.617,74.103
0.58905,74.802,74.665
0.66759,75.107,75.743
0.74613,75.272,75.718
0.82467,75.281,75.306
0.90321,75.2,74.872
0.98175,75.101,74.467
1.0603,75.045,74.57
1.1388,75.023,75.179
1.2174,75.021,75.551
1.2959,75.027,75.489
1.3744,74.992,74.95
1.453,74.876,74.275
1.5315,74.72,74.584
1.6101,74.581,75.437
1.6886,74.617,75.3
1.7671,74.839,74.931
1.8457,75.141,74.821
1.9242,75.411,75.4
2.0028,75.434,75.557
2.0813,75.214,74.685
2.1598,74.912,73.977
2.2384,74.714,74.706
2.3169,74.834,75.459
2.3955,75.095,75.563
2.474,75.29,75.467
2.5525,75.222,74.797
2.6311,74.95,74.309
2.7096,74.751,74.758
2.7882,74.742,75.469
2.8667,74.987,75.354
2.9452,75.228,74.793
3.0238,75.308,74.769
3.1023,75.22,75.067
3.1809,74.984,74.844
3.2594,74.764,74.732
3.3379,74.668,75.163
3.4165,74.725,75.158
3.495,74.944,73.924
3.5736,75.197,74.125
3.6521,75.314,75.784
3.7306,75.251,76.678
3.8092,74.992,75.625
3.8877,74.811,74.6
3.9663,74.84,74.457
4.0448,75,74.661
4.1233,75.171,74.505
4.2019,75.143,74.693
4.2804,75.012,75.31
4.359,74.887,75.478
4.4375,74.868,75.19
4.516,74.838,75.06
4.5946,74.732,74.904
4.6731,74.641,74.924
4.7517,74.68,75.001
4.8302,75.019,75.175
4.9087,75.458,75.101
4.9873,75.737,74.417
5.0658,75.604,74.443
5.1444,75.051,75.332
5.2229,74.535,75.726
5.3014,74.335,75.617
5.38,74.654,74.716
5.4585,75.09,74.131
5.5371,75.337,74.605
5.6156,75.356,75.343
5.6941,75.161,74.982
5.7727,75.019,74.542
5.8512,74.982,75.147
5.9298,74.991,75.858
6.0083,74.975,75.141
6.0868,74.862,74.557
6.1654,74.767,74.991
6.2439,74.773,75.279


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_108.csv <==
x,qOut,qIn
0.03927,74.782,75.244
0.11781,74.817,75.139
0.19635,74.995,74.831
0.27489,75.218,74.861
0.35343,75.39,75.121
0.43197,75.383,75.234
0.51051,75.172,75.331
0.58905,74.871,74.982
0.66759,74.618,74.597
0.74613,74.639,74.915
0.82467,74.843,75.124
0.90321,75.065,74.972
0.98175,75.142,74.795
1.0603,75.063,75.01
1.1388,74.973,75.337
1.2174,74.939,75.169
1.2959,75.002,74.474
1.3744,75.049,74.714
1.453,75.06,75.342
1.5315,75.064,75.138
1.6101,75.094,74.654
1.6886,75.125,75.1
1.7671,75.087,75.64
1.8457,74.989,75.342
1.9242,74.859,74.323
2.0028,74.827,74.503
2.0813,74.898,75.562
2.1598,75.009,75.899
2.2384,75.089,75.002
2.3169,75.078,74.463
2.3955,75.008,74.505
2.474,74.924,74.636
2.5525,74.87,74.725
2.6311,74.88,75.673
2.7096,74.953,76.212
2.7882,75.056,74.969
2.8667,75.151,74
2.9452,75.152,74.611
3.0238,75.07,74.958
3.1023,74.98,75.014
3.1809,74.964,75.51
3.2594,75.084,75.31
3.3379,75.196,74.343
3.4165,75.183,74.368
3.495,74.942,75.623
3.5736,74.648,75.994
3.6521,74.582,75.481
3.7306,74.776,74.716
3.8092,75.212,74.005
3.8877,75.457,74.147
3.9663,75.325,75.145
4.0448,74.956,75.51
4.1233,74.553,74.777
4.2019,74.561,75.111
4.2804,74.84,75.992
4.359,75.13,76.078
4.4375,75.173,74.722
4.516,74.995,73.8
4.5946,74.9,74.223
4.6731,74.985,75.265
4.7517,75.298,75.339
4.8302,75.431,74.776
4.9087,75.206,74.738
4.9873,74.78,75.201
5.0658,74.378,75.224
5.1444,74.422,74.768
5.2229,74.787,74.622
5.3014,75.24,74.825
5.38,75.558,75.632
5.4585,75.627,75.881
5.5371,75.453,75.226
5.6156,75.119,74.772
5.6941,74.718,74.497
5.7727,74.504,74.376
5.8512,74.572,74.95
5.9298,74.823,75.3
6.0083,75.133,75.018
6.0868,75.241,74.905
6.1654,75.137,74.875
6.2439,74.938,74.975


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_109.csv <==
x,qOut,qIn
0.03927,74.872,75.248
0.11781,74.992,74.693
0.19635,75.091,74.578
0.27489,75.159,74.799
0.35343,75.197,74.771
0.43197,75.194,74.971
0.51051,75.116,75.507
0.58905,74.984,75.878
0.66759,74.828,74.903
0.74613,74.729,74.114
0.82467,74.72,74.685
0.90321,74.8,75.322
0.98175,74.965,75.225
1.0603,75.181,75.115
1.1388,75.322,74.985
1.2174,75.304,74.742
1.2959,75.056,74.705
1.3744,74.744,74.668
1.453,74.612,74.572
1.5315,74.712,75.206
1.6101,75.048,76.029
1.6886,75.332,75.526
1.7671,75.396,74.598
1.8457,75.247,74.486
1.9242,74.929,75.572
2.0028,74.74,75.735
2.0813,74.79,74.842
2.1598,74.984,74.391
2.2384,75.198,74.719
2.3169,75.156,74.632
2.3955,74.906,74.594
2.474,74.639,75.056
2.5525,74.555,75.715
2.6311,74.767,75.649
2.7096,75.09,74.834
2.7882,75.356,73.973
2.8667,75.416,74.779
2.9452,75.295,75.672
3.0238,75.148,75.342
3.1023,75.058,74.96
3.1809,75.091,74.941
3.2594,75.073,74.873
3.3379,74.912,74.964
3.4165,74.693,75.133
3.495,74.531,74.765
3.5736,74.668,74.241
3.6521,74.993,74.451
3.7306,75.298,75.596
3.8092,75.374,76.538
3.8877,75.135,75.731
3.9663,74.831,74.527
4.0448,74.663,74.238
4.1233,74.802,74.428
4.2019,75.083,74.652
4.2804,75.276,75.421
4.359,75.301,75.67
4.4375,75.119,74.419
4.516,74.899,74.318
4.5946,74.728,75.539
4.6731,74.643,75.856
4.7517,74.659,74.727
4.8302,74.823,74.464
4.9087,75.136,74.867
4.9873,75.468,75.228
5.0658,75.673,75.083
5.1444,75.455,74.626
5.2229,74.971,74.619
5.3014,74.542,75.284
5.38,74.497,75.657
5.4585,74.828,75.15
5.5371,75.148,74.705
5.6156,75.284,74.919
5.6941,75.125,75.194
5.7727,74.982,74.92
5.8512,74.973,74.691
5.9298,75.037,74.547
6.0083,75.077,74.776
6.0868,74.972,75.236
6.1654,74.848,75.339
6.2439,74.792,75.376


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_110.csv <==
x,qOut,qIn
0.03927,74.879,74.331
0.11781,74.977,74.497
0.19635,75.089,74.965
0.27489,75.145,75.197
0.35343,75.098,75.425
0.43197,75.1,75.721
0.51051,75.148,75.437
0.58905,75.157,74.836
0.66759,75.029,74.775
0.74613,74.774,74.521
0.82467,74.619,74.208
0.90321,74.658,74.955
0.98175,74.945,75.672
1.0603,75.184,75.256
1.1388,75.174,75.062
1.2174,74.966,75.248
1.2959,74.658,74.395
1.3744,74.619,74.195
1.453,74.874,75.526
1.5315,75.255,76.001
1.6101,75.579,74.865
1.6886,75.568,74.246
1.7671,75.235,74.269
1.8457,74.786,74.768
1.9242,74.45,75.279
2.0028,74.498,75.677
2.0813,74.807,75.955
2.1598,75.172,75.257
2.2384,75.396,74.262
2.3169,75.337,74.73
2.3955,75.102,75.313
2.474,74.868,75.007
2.5525,74.814,74.213
2.6311,74.982,74.462
2.7096,75.13,75.529
2.7882,75.113,75.947
2.8667,74.821,74.842
2.9452,74.545,74.516
3.0238,74.562,75.18
3.1023,74.856,75.531
3.1809,75.351,74.847
3.2594,75.643,74.44
3.3379,75.58,74.661
3.4165,75.256,75.366
3.495,74.813,75.851
3.5736,74.61,75.171
3.6521,74.642,74.244
3.7306,74.79,74.165
3.8092,74.924,75.114
3.8877,75.025,75.43
3.9663,75.136,75.111
4.0448,75.229,74.72
4.1233,75.261,74.769
4.2019,75.145,75.42
4.2804,74.964,75.787
4.359,74.826,75.244
4.4375,74.826,74.509
4.516,74.958,74.473
4.5946,75.108,74.601
4.6731,75.188,74.698
4.7517,75.125,75.274
4.8302,74.937,75.731
4.9087,74.76,75.286
4.9873,74.69,74.551
5.0658,74.804,74.601
5.1444,74.99,75.24
5.2229,75.126,75.557
5.3014,75.194,75.172
5.38,75.199,74.541
5.4585,75.215,74.855
5.5371,75.156,75.519
5.6156,74.988,75.453
5.6941,74.696,75.034
5.7727,74.537,74.994
5.8512,74.656,74.683
5.9298,74.951,74.365
6.0083,75.279,74.571
6.0868,75.334,75.268
6.1654,75.171,75.69
6.2439,74.959,75.145


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_111.csv <==
x,qOut,qIn
0.03927,75.386,75.315
0.11781,75.226,74.508
0.19635,74.99,74.032
0.27489,74.82,74.799
0.35343,74.836,75.383
0.43197,74.938,74.686
0.51051,74.985,74.528
0.58905,74.949,75.67
0.66759,74.822,76.176
0.74613,74.757,74.746
0.82467,74.838,73.685
0.90321,75.037,74.048
0.98175,75.311,75.575
1.0603,75.476,76.202
1.1388,75.416,75.398
1.2174,75.161,74.547
1.2959,74.775,74.77
1.3744,74.536,75.132
1.453,74.535,75.272
1.5315,74.717,75.062
1.6101,74.996,75.027
1.6886,75.237,74.825
1.7671,75.346,74.329
1.8457,75.276,74.381
1.9242,74.992,74.881
2.0028,74.671,75.427
2.0813,74.567,75.813
2.1598,74.727,75.312
2.2384,75.144,74.564
2.3169,75.452,74.667
2.3955,75.467,75.004
2.474,75.259,75.41
2.5525,74.952,75.523
2.6311,74.892,75.066
2.7096,74.982,74.696
2.7882,75.035,74.661
2.8667,74.862,74.536
2.9452,74.585,74.875
3.0238,74.518,75.31
3.1023,74.709,75.032
3.1809,75.141,75.395
3.2594,75.416,75.883
3.3379,75.39,75.12
3.4165,75.163,74.248
3.495,74.871,74.335
3.5736,74.841,74.658
3.6521,75.026,75.001
3.7306,75.245,75.477
3.8092,75.308,75.164
3.8877,75.084,74.605
3.9663,74.772,74.821
4.0448,74.57,75.453
4.1233,74.653,75.355
4.2019,74.942,74.73
4.2804,75.241,74.517
4.359,75.421,74.746
4.4375,75.383,75.279
4.516,75.131,75.657
4.5946,74.805,75.468
4.6731,74.563,74.691
4.7517,74.554,74.414
4.8302,74.771,74.873
4.9087,75.033,75.072
4.9873,75.215,75.081
5.0658,75.215,75.414
5.1444,75.119,75.462
5.2229,75.03,74.964
5.3014,74.972,74.688
5.38,74.948,74.892
5.4585,74.902,74.982
5.5371,74.909,74.931
5.6156,74.997,74.899
5.6941,75.185,75.129
5.7727,75.277,74.897
5.8512,75.153,74.44
5.9298,74.905,74.699
6.0083,74.664,75.614
6.0868,74.726,75.629
6.1654,74.999,75.138
6.2439,75.285,75.171


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_112.csv <==
x,qOut,qIn
0.03927,75.304,75.699
0.11781,75.227,75.31
0.19635,74.981,75.026
0.27489,74.718,74.779
0.35343,74.604,75.102
0.43197,74.821,75.433
0.51051,75.193,74.875
0.58905,75.473,74.146
0.66759,75.422,74.497
0.74613,74.974,75.26
0.82467,74.496,75.589
0.90321,74.265,75.443
0.98175,74.502,74.54
1.0603,74.95,74.426
1.1388,75.335,75.326
1.2174,75.55,75.575
1.2959,75.527,74.678
1.3744,75.369,74.5
1.453,75.169,74.944
1.5315,74.986,75.095
1.6101,74.869,74.694
1.6886,74.782,74.962
1.7671,74.732,75.601
1.8457,74.748,75.471
1.9242,74.866,74.96
2.0028,75.061,74.905
2.0813,75.201,74.925
2.1598,75.223,75.01
2.2384,75.083,74.656
2.3169,74.944,74.629
2.3955,74.904,75.308
2.474,74.926,75.871
2.5525,74.948,75.353
2.6311,74.87,74.149
2.7096,74.804,73.698
2.7882,74.832,74.671
2.8667,75.017,75.988
2.9452,75.233,75.913
3.0238,75.334,75.095
3.1023,75.287,74.612
3.1809,75.083,74.493
3.2594,74.869,74.762
3.3379,74.765,75.513
3.4165,74.802,75.471
3.495,74.993,74.262
3.5736,75.204,74.428
3.6521,75.252,75.283
3.7306,75.097,75.192
3.8092,74.726,75.084
3.8877,74.485,75.689
3.9663,74.582,75.489
4.0448,74.931,74.705
4.1233,75.392,74.654
4.2019,75.545,75.075
4.2804,75.346,75.11
4.359,74.996,74.801
4.4375,74.735,74.95
4.516,74.803,75.366
4.5946,74.967,75.074
4.6731,75.051,74.442
4.7517,74.908,74.758
4.8302,74.782,75.286
4.9087,74.866,75.035
4.9873,75.102,74.66
5.0658,75.386,75.013
5.1444,75.411,75.665
5.2229,75.206,75.786
5.3014,74.935,74.74
5.38,74.773,73.961
5.4585,74.826,74.677
5.5371,74.962,75.312
5.6156,75.074,75.659
5.6941,75.071,75.554
5.7727,74.98,74.99
5.8512,74.87,74.572
5.9298,74.792,74.491
6.0083,74.788,74.346
6.0868,74.872,74.441
6.1654,75.027,75.114
6.2439,75.192,75.754


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_113.csv <==
x,qOut,qIn
0.03927,74.944,75.496
0.11781,75.068,75.836
0.19635,75.179,75.329
0.27489,75.157,74.836
0.35343,74.904,74.968
0.43197,74.629,75.151
0.51051,74.586,75.003
0.58905,74.804,74.626
0.66759,75.262,74.453
0.74613,75.62,74.955
0.82467,75.606,75.639
0.90321,75.228,75.53
0.98175,74.56,74.563
1.0603,74.211,74.489
1.1388,74.375,75.043
1.2174,74.856,75.158
1.2959,75.404,75.045
1.3744,75.622,75.458
1.453,75.503,75.561
1.5315,75.194,74.692
1.6101,74.867,74.049
1.6886,74.726,75.241
1.7671,74.745,76.183
1.8457,74.853,75.179
1.9242,74.984,74.017
2.0028,75.101,74.691
2.0813,75.143,75.252
2.1598,75.089,75.091
2.2384,74.929,74.922
2.3169,74.826,75.046
2.3955,74.889,75.083
2.474,75.062,75.23
2.5525,75.256,75.079
2.6311,75.237,74.561
2.7096,75.068,74.435
2.7882,74.9,74.969
2.8667,74.891,75.398
2.9452,75.031,75.142
3.0238,75.106,74.786
3.1023,75.047,74.882
3.1809,74.822,75.449
3.2594,74.705,75.291
3.3379,74.791,75.015
3.4165,74.993,75.166
3.495,75.196,75.435
3.5736,75.215,75.229
3.6521,75.091,74.418
3.7306,74.919,73.791
3.8092,74.796,74.693
3.8877,74.78,75.689
3.9663,74.848,75.589
4.0448,74.957,74.846
4.1233,75.068,74.482
4.2019,75.118,74.954
4.2804,75.109,75.445
4.359,75.091,75.521
4.4375,75.122,75.485
4.516,75.241,74.92
4.5946,75.317,74.201
4.6731,75.251,74.571
4.7517,74.961,75.305
4.8302,74.623,75.111
4.9087,74.483,74.918
4.9873,74.582,74.792
5.0658,74.907,74.827
5.1444,75.157,75.238
5.2229,75.209,75.337
5.3014,75.122,74.942
5.38,74.982,75.166
5.4585,75.022,75.234
5.5371,75.172,74.443
5.6156,75.282,74.158
5.6941,75.192,75.095
5.7727,74.918,75.802
5.8512,74.722,75.856
5.9298,74.704,75.618
6.0083,74.919,74.833
6.0868,75.069,73.956
6.1654,75.063,73.99
6.2439,74.983,74.646


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_114.csv <==
x,qOut,qIn
0.03927,74.663,74.791
0.11781,74.488,74.378
0.19635,74.697,74.43
0.27489,75.06,75.264
0.35343,75.323,75.67
0.43197,75.275,75.079
0.51051,75.053,74.872
0.58905,74.827,75.302
0.66759,74.76,74.89
0.74613,74.864,74.172
0.82467,75.034,74.73
0.90321,75.186,75.633
0.98175,75.252,75.656
1.0603,75.192,75.262
1.1388,75.009,74.671
1.2174,74.787,74.39
1.2959,74.619,75.176
1.3744,74.663,75.571
1.453,74.889,75.036
1.5315,75.171,74.289
1.6101,75.378,74.234
1.6886,75.343,74.932
1.7671,75.113,75.631
1.8457,74.843,75.88
1.9242,74.701,74.967
2.0028,74.82,74.128
2.0813,75.064,74.662
2.1598,75.277,75.798
2.2384,75.313,75.754
2.3169,75.169,74.74
2.3955,74.995,74.136
2.474,74.877,74.648
2.5525,74.88,75.409
2.6311,74.867,74.922
2.7096,74.796,74.503
2.7882,74.741,75.106
2.8667,74.789,75.385
2.9452,75.014,74.715
3.0238,75.234,74.489
3.1023,75.323,74.962
3.1809,75.175,75.442
3.2594,74.991,75.296
3.3379,74.958,75.205
3.4165,75.04,75.517
3.495,75.155,75.202
3.5736,75.04,74.462
3.6521,74.823,74.412
3.7306,74.681,74.679
3.8092,74.78,74.822
3.8877,75.008,75.345
3.9663,75.129,75.656
4.0448,75.095,74.931
4.1233,74.902,74.644
4.2019,74.798,75.222
4.2804,74.858,75.309
4.359,75.037,75.19
4.4375,75.269,74.809
4.516,75.425,74.328
4.5946,75.41,74.309
4.6731,75.219,74.62
4.7517,74.863,75.065
4.8302,74.594,75.817
4.9087,74.577,76.212
4.9873,74.767,75.44
5.0658,75.078,74.215
5.1444,75.242,74.265
5.2229,75.23,74.938
5.3014,75.13,75.15
5.38,75.044,75.101
5.4585,75.056,75.273
5.5371,75.03,75.149
5.6156,74.895,74.911
5.6941,74.604,74.728
5.7727,74.408,74.853
5.8512,74.515,74.996
5.9298,74.878,75.059
6.0083,75.407,75.232
6.0868,75.717,75.225
6.1654,75.618,75.127
6.2439,75.212,75.043


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_115.csv <==
x,qOut,qIn
0.03927,75.135,75.412
0.11781,74.866,74.514
0.19635,74.733,74.147
0.27489,74.763,75.355
0.35343,74.933,76.478
0.43197,74.985,75.414
0.51051,74.944,74.269
0.58905,74.926,74.364
0.66759,75.057,75.107
0.74613,75.299,74.987
0.82467,75.394,74.633
0.90321,75.254,74.949
0.98175,74.843,75.54
1.0603,74.545,75.438
1.1388,74.524,75.078
1.2174,74.696,74.573
1.2959,74.925,74.243
1.3744,75.05,74.98
1.453,75.161,75.767
1.5315,75.274,75.565
1.6101,75.385,75.017
1.6886,75.273,74.81
1.7671,74.969,74.603
1.8457,74.666,74.396
1.9242,74.578,74.449
2.0028,74.817,75.269
2.0813,75.142,75.993
2.1598,75.361,75.764
2.2384,75.315,74.879
2.3169,75.063,74.518
2.3955,74.808,74.629
2.474,74.69,74.985
2.5525,74.818,75.085
2.6311,75.109,75.077
2.7096,75.34,75.263
2.7882,75.365,75.158
2.8667,75.055,74.696
2.9452,74.62,74.692
3.0238,74.415,74.976
3.1023,74.535,75.183
3.1809,75.003,75.203
3.2594,75.432,74.86
3.3379,75.582,74.434
3.4165,75.436,74.64
3.495,75.02,75.493
3.5736,74.707,75.812
3.6521,74.679,75.499
3.7306,74.866,74.845
3.8092,75.157,74.772
3.8877,75.25,74.792
3.9663,75.141,74.564
4.0448,74.954,74.943
4.1233,74.829,75.373
4.2019,74.88,74.878
4.2804,74.975,74.539
4.359,75.013,74.863
4.4375,74.908,75.048
4.516,74.793,74.863
4.5946,74.828,75.112
4.6731,75.014,75.325
4.7517,75.32,74.565
4.8302,75.473,74.613
4.9087,75.354,75.583
4.9873,75.056,75.891
5.0658,74.715,75.408
5.1444,74.651,74.801
5.2229,74.805,74.137
5.3014,75.003,74.414
5.38,75.067,75.8
5.4585,74.964,75.504
5.5371,74.864,74.3
5.6156,74.843,74.272
5.6941,74.953,75.136
5.7727,75.031,75.502
5.8512,75.026,75.659
5.9298,74.994,75.404
6.0083,75.011,74.87
6.0868,75.158,74.309
6.1654,75.302,74.226
6.2439,75.329,75.063


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_116.csv <==
x,qOut,qIn
0.03927,75.162,75.485
0.11781,74.871,74.799
0.19635,74.775,74.441
0.27489,74.855,74.803
0.35343,75.046,75.477
0.43197,75.089,75.138
0.51051,74.99,74.635
0.58905,74.853,75.05
0.66759,74.791,75.809
0.74613,74.862,75.244
0.82467,74.966,74.302
0.90321,75.053,73.916
0.98175,75.081,74.686
1.0603,75.128,75.437
1.1388,75.188,75.272
1.2174,75.209,74.777
1.2959,75.133,75.396
1.3744,74.962,75.807
1.453,74.834,75.075
1.5315,74.823,74.38
1.6101,74.978,74.767
1.6886,75.179,75.082
1.7671,75.289,74.948
1.8457,75.252,74.965
1.9242,75.028,75.322
2.0028,74.726,75.122
2.0813,74.52,74.713
2.1598,74.497,74.872
2.2384,74.714,75.079
2.3169,75.034,75.217
2.3955,75.299,75.471
2.474,75.422,75.04
2.5525,75.34,74.153
2.6311,75.127,74.109
2.7096,74.913,74.862
2.7882,74.782,75.647
2.8667,74.799,75.448
2.9452,74.917,75.087
3.0238,75.045,75.148
3.1023,75.119,75.452
3.1809,75.083,75.279
3.2594,74.995,74.238
3.3379,74.972,73.864
3.4165,75.031,74.99
3.495,75.173,76.136
3.5736,75.175,75.66
3.6521,74.968,74.7
3.7306,74.677,74.188
3.8092,74.461,74.153
3.8877,74.571,74.759
3.9663,74.911,75.791
4.0448,75.301,75.936
4.1233,75.564,74.85
4.2019,75.541,74.541
4.2804,75.261,75.069
4.359,74.883,75.458
4.4375,74.58,75.336
4.516,74.592,75.003
4.5946,74.858,74.559
4.6731,75.184,74.382
4.7517,75.374,74.559
4.8302,75.199,74.95
4.9087,74.822,75.464
4.9873,74.52,75.646
5.0658,74.567,75.29
5.1444,74.959,74.834
5.2229,75.343,74.539
5.3014,75.518,74.694
5.38,75.333,75.287
5.4585,75.082,75.479
5.5371,74.989,74.956
5.6156,75.019,74.241
5.6941,75.076,75.019
5.7727,74.884,75.504
5.8512,74.63,74.709
5.9298,74.521,74.601
6.0083,74.746,75.304
6.0868,75.147,75.032
6.1654,75.417,74.883
6.2439,75.444,75.464


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_117.csv <==
x,qOut,qIn
0.03927,74.793,76.219
0.11781,75.028,75.664
0.19635,75.207,75.134
0.27489,75.275,74.649
0.35343,75.199,73.768
0.43197,75.03,74.273
0.51051,74.865,75.592
0.58905,74.781,75.828
0.66759,74.843,75.013
0.74613,74.976,74.55
0.82467,75.026,74.509
0.90321,74.964,74.937
0.98175,74.784,75.125
1.0603,74.758,75.027
1.1388,74.994,75.285
1.2174,75.352,75.363
1.2959,75.664,74.623
1.3744,75.512,74.67
1.453,75.006,75.456
1.5315,74.501,75.612
1.6101,74.378,74.621
1.6886,74.752,74.291
1.7671,75.179,74.734
1.8457,75.386,75.079
1.9242,75.152,75.133
2.0028,74.799,75.203
2.0813,74.663,75.065
2.1598,74.776,74.884
2.2384,75.102,75.401
2.3169,75.269,75.636
2.3955,75.233,74.822
2.474,75.099,74.101
2.5525,74.998,74.479
2.6311,75.026,75.136
2.7096,75.053,75.622
2.7882,75.006,75.628
2.8667,74.833,74.989
2.9452,74.706,74.662
3.0238,74.734,75.075
3.1023,74.884,75.525
3.1809,75.097,74.473
3.2594,75.227,74.094
3.3379,75.258,75.327
3.4165,75.203,76.025
3.495,75.083,74.975
3.5736,74.897,73.975
3.6521,74.725,74.002
3.7306,74.658,74.956
3.8092,74.783,75.654
3.8877,75.075,75.477
3.9663,75.348,75.147
4.0448,75.465,75.025
4.1233,75.314,75.346
4.2019,75.021,75.132
4.2804,74.816,74.553
4.359,74.779,74.469
4.4375,74.949,74.903
4.516,75.103,75.059
4.5946,75.1,74.993
4.6731,74.945,75.296
4.7517,74.674,75.84
4.8302,74.523,75.202
4.9087,74.612,74.222
4.9873,74.89,74.411
5.0658,75.279,75.264
5.1444,75.521,75.055
5.2229,75.503,74.71
5.3014,75.278,74.962
5.38,74.932,75.606
5.4585,74.714,75.416
5.5371,74.664,74.805
5.6156,74.74,74.565
5.6941,74.889,74.658
5.7727,75.087,74.886
5.8512,75.275,75.191
5.9298,75.364,75.277
6.0083,75.262,74.995
6.0868,74.983,74.479
6.1654,74.735,74.327
6.2439,74.643,75.321


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_118.csv <==
x,qOut,qIn
0.03927,74.822,75.396
0.11781,74.847,75.912
0.19635,74.93,75.772
0.27489,75.031,74.98
0.35343,75.121,74.323
0.43197,75.116,74.501
0.51051,74.987,75.055
0.58905,74.826,75.264
0.66759,74.743,74.771
0.74613,74.902,74.978
0.82467,75.121,75.616
0.90321,75.216,75.341
0.98175,75.015,74.248
1.0603,74.703,74.628
1.1388,74.625,75.498
1.2174,74.836,75.319
1.2959,75.318,74.523
1.3744,75.6,74.684
1.453,75.483,75.166
1.5315,75.095,75.239
1.6101,74.63,75.093
1.6886,74.552,75.237
1.7671,74.791,74.957
1.8457,75.12,74.289
1.9242,75.305,74.345
2.0028,75.238,75.285
2.0813,75.066,75.928
2.1598,74.911,75.66
2.2384,74.879,74.657
2.3169,74.915,74.527
2.3955,74.939,75.186
2.474,74.941,75.467
2.5525,74.922,74.572
2.6311,74.966,74.511
2.7096,75.056,75.332
2.7882,75.117,75.304
2.8667,75.073,74.977
2.9452,74.877,75.171
3.0238,74.69,74.844
3.1023,74.648,74.813
3.1809,74.86,75.249
3.2594,75.198,75.103
3.3379,75.422,74.895
3.4165,75.436,74.736
3.495,75.182,74.763
3.5736,74.914,75.118
3.6521,74.808,75.207
3.7306,74.854,74.933
3.8092,74.997,74.659
3.8877,75.056,74.872
3.9663,75.045,75.313
4.0448,75.016,75.456
4.1233,75.016,75.238
4.2019,75.033,75.408
4.2804,75.035,75.624
4.359,75.018,74.963
4.4375,74.986,73.446
4.516,74.952,73.552
4.5946,74.921,75.087
4.6731,74.906,76.061
4.7517,74.922,75.467
4.8302,74.958,74.964
4.9087,74.965,74.902
4.9873,74.943,75.058
5.0658,74.9,75.591
5.1444,74.977,75.225
5.2229,75.199,74.103
5.3014,75.439,74.306
5.38,75.562,75.747
5.4585,75.281,75.674
5.5371,74.737,74.832
5.6156,74.249,74.54
5.6941,74.144,74.717
5.7727,74.509,74.625
5.8512,75.027,74.993
5.9298,75.454,75.603
6.0083,75.587,75.463
6.0868,75.437,74.605
6.1654,75.165,74.141
6.2439,74.918,74.548


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_119.csv <==
x,qOut,qIn
0.03927,74.826,74.973
0.11781,74.763,75.297
0.19635,74.871,74.996
0.27489,75.06,74.701
0.35343,75.233,74.96
0.43197,75.246,74.928
0.51051,75.1,74.648
0.58905,74.883,74.835
0.66759,74.696,75.351
0.74613,74.646,75.643
0.82467,74.718,75.553
0.90321,74.874,74.756
0.98175,75.077,74.033
1.0603,75.266,74.523
1.1388,75.345,75.35
1.2174,75.287,75.573
1.2959,75.084,75.479
1.3744,74.907,75.157
1.453,74.828,74.467
1.5315,74.82,74.349
1.6101,74.832,75.148
1.6886,74.843,75.473
1.7671,74.95,74.954
1.8457,75.133,74.438
1.9242,75.353,74.665
2.0028,75.33,75.031
2.0813,75.05,75.297
2.1598,74.714,75.386
2.2384,74.556,75.206
2.3169,74.782,75.052
2.3955,75.143,74.92
2.474,75.395,74.998
2.5525,75.319,75.323
2.6311,75.009,75.305
2.7096,74.763,75.062
2.7882,74.699,74.494
2.8667,74.882,74.241
2.9452,75.005,74.985
3.0238,74.967,75.37
3.1023,74.861,75.181
3.1809,74.809,75.305
3.2594,74.965,75.326
3.3379,75.177,75.026
3.4165,75.312,74.984
3.495,75.252,74.427
3.5736,75.117,74.168
3.6521,75.06,75.092
3.7306,75.08,75.782
3.8092,75.143,75.285
3.8877,75.033,74.819
3.9663,74.806,74.637
4.0448,74.616,74.59
4.1233,74.626,75.215
4.2019,74.88,75.865
4.2804,75.193,75.693
4.359,75.409,74.954
4.4375,75.393,73.98
4.516,75.15,73.924
4.5946,74.85,74.858
4.6731,74.645,75.427
4.7517,74.669,75.024
4.8302,74.885,75.072
4.9087,75.113,75.646
4.9873,75.226,75.734
5.0658,75.12,74.764
5.1444,74.909,74.389
5.2229,74.829,74.699
5.3014,74.939,75.042
5.38,75.262,75.596
5.4585,75.421,75.635
5.5371,75.214,74.717
5.6156,74.778,74.201
5.6941,74.321,75.397
5.7727,74.33,75.651
5.8512,74.704,74.396
5.9298,75.184,73.648
6.0083,75.513,75.18
6.0868,75.543,76.223
6.1654,75.352,75.461
6.2439,75.069,74.577


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_120.csv <==
x,qOut,qIn
0.03927,74.92,74.96
0.11781,74.782,75.102
0.19635,74.853,75.119
0.27489,75.064,74.836
0.35343,75.319,74.892
0.43197,75.387,75.024
0.51051,75.23,75.009
0.58905,74.952,75.208
0.66759,74.68,74.962
0.74613,74.626,74.498
0.82467,74.754,74.603
0.90321,74.949,74.872
0.98175,75.093,74.924
1.0603,75.115,75.211
1.1388,75.079,75.947
1.2174,75.034,76.374
1.2959,75.027,75.074
1.3744,75.014,73.934
1.453,74.979,74.081
1.5315,74.949,74.588
1.6101,74.955,75.081
1.6886,75.022,75.476
1.7671,75.056,75.394
1.8457,75.001,74.939
1.9242,74.814,74.665
2.0028,74.631,74.823
2.0813,74.625,75.143
2.1598,74.828,75.457
2.2384,75.235,75.224
2.3169,75.63,74.466
2.3955,75.751,74.311
2.474,75.517,74.979
2.5525,74.89,75.622
2.6311,74.375,75.413
2.7096,74.319,74.669
2.7882,74.638,74.407
2.8667,75.166,75.537
2.9452,75.397,76.128
3.0238,75.299,75.198
3.1023,75.048,73.786
3.1809,74.851,73.948
3.2594,74.911,75.16
3.3379,75.052,75.783
3.4165,75.123,75.552
3.495,74.992,74.938
3.5736,74.822,74.762
3.6521,74.787,74.84
3.7306,74.889,75
3.8092,75.086,74.773
3.8877,75.192,74.823
3.9663,75.213,75.457
4.0448,75.181,75.53
4.1233,75.13,74.894
4.2019,74.977,74.727
4.2804,74.745,74.902
4.359,74.571,75.223
4.4375,74.604,75.406
4.516,74.931,74.839
4.5946,75.293,74.269
4.6731,75.475,74.754
4.7517,75.286,75.005
4.8302,74.91,74.792
4.9087,74.695,75.317
4.9873,74.729,75.62
5.0658,75.033,74.855
5.1444,75.243,74.455
5.2229,75.255,74.778
5.3014,75.142,75.327
5.38,75.002,75.153
5.4585,74.985,74.94
5.5371,75.022,75.472
5.6156,75.034,75.73
5.6941,74.951,74.376
5.7727,74.806,73.912
5.8512,74.728,74.967
5.9298,74.771,75.467
6.0083,74.972,74.805
6.0868,75.184,74.803
6.1654,75.253,75.167
6.2439,75.16,75.188


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_121.csv <==
x,qOut,qIn
0.03927,74.657,75.018
0.11781,74.715,75.077
0.19635,74.856,75.195
0.27489,74.984,75.23
0.35343,75.02,74.195
0.43197,75.067,74.281
0.51051,75.168,75.688
0.58905,75.266,75.908
0.66759,75.294,75.02
0.74613,75.149,74.949
0.82467,74.932,74.953
0.90321,74.766,74.676
0.98175,74.761,74.4
1.0603,74.895,74.919
1.1388,75.054,75.479
1.2174,75.16,74.929
1.2959,75.156,74.133
1.3744,75.044,75.051
1.453,74.894,76.181
1.5315,74.793,75.878
1.6101,74.818,74.459
1.6886,74.999,74.074
1.7671,75.216,74.513
1.8457,75.342,75.024
1.9242,75.26,75.42
2.0028,74.997,75.673
2.0813,74.755,75.56
2.1598,74.641,75.267
2.2384,74.735,74.909
2.3169,74.852,74.578
2.3955,74.918,74.304
2.474,74.971,74.499
2.5525,75.07,75.648
2.6311,75.247,75.848
2.7096,75.305,74.804
2.7882,75.161,74.092
2.8667,74.764,74.471
2.9452,74.482,75.174
3.0238,74.567,75.863
3.1023,74.946,75.78
3.1809,75.484,74.421
3.2594,75.734,73.996
3.3379,75.558,74.928
3.4165,75.112,75.66
3.495,74.602,74.88
3.5736,74.488,74.521
3.6521,74.714,75.241
3.7306,75.042,75.838
3.8092,75.226,75.445
3.8877,75.104,74.863
3.9663,74.868,74.619
4.0448,74.717,74.543
4.1233,74.833,74.453
4.2019,75.127,74.656
4.2804,75.317,75.187
4.359,75.287,75.601
4.4375,74.964,75.359
4.516,74.689,74.765
4.5946,74.67,74.412
4.6731,74.863,74.833
4.7517,75.164,75.932
4.8302,75.335,75.684
4.9087,75.373,74.66
4.9873,75.298,74.518
5.0658,75.136,74.898
5.1444,74.861,74.802
5.2229,74.602,74.768
5.3014,74.492,74.986
5.38,74.658,74.845
5.4585,74.996,74.764
5.5371,75.248,75.295
5.6156,75.307,75.469
5.6941,75.101,75.165
5.7727,74.905,75.199
5.8512,74.902,75.205
5.9298,75.056,74.755
6.0083,75.286,74.545
6.0868,75.295,75.019
6.1654,75.091,75.165
6.2439,74.821,74.974


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_122.csv <==
x,qOut,qIn
0.03927,74.916,74.389
0.11781,75.081,74.321
0.19635,75.237,74.783
0.27489,75.322,75.129
0.35343,75.272,75.763
0.43197,75.095,75.631
0.51051,74.936,74.603
0.58905,74.873,74.303
0.66759,74.961,75.1
0.74613,75.071,75.332
0.82467,75.129,75.159
0.90321,75.134,75.368
0.98175,75.105,75.431
1.0603,75.038,74.649
1.1388,74.884,74.166
1.2174,74.694,74.289
1.2959,74.538,74.925
1.3744,74.633,75.512
1.453,74.93,75.526
1.5315,75.247,75.144
1.6101,75.392,75.447
1.6886,75.21,75.553
1.7671,74.921,74.827
1.8457,74.748,74.336
1.9242,74.89,74.509
2.0028,75.216,74.679
2.0813,75.409,74.915
2.1598,75.337,75.301
2.2384,74.919,75.563
2.3169,74.514,75.066
2.3955,74.401,74.534
2.474,74.585,74.846
2.5525,75.003,75.441
2.6311,75.363,75.202
2.7096,75.55,74.754
2.7882,75.536,74.751
2.8667,75.309,75.204
2.9452,74.963,75.16
3.0238,74.664,74.879
3.1023,74.52,74.856
3.1809,74.614,75.454
3.2594,74.859,75.557
3.3379,75.106,74.644
3.4165,75.257,73.834
3.495,75.231,74.59
3.5736,75.091,75.72
3.6521,74.973,76.04
3.7306,74.938,75.629
3.8092,75.021,74.475
3.8877,75.075,73.731
3.9663,75.042,74.422
4.0448,74.971,75.736
4.1233,74.931,75.432
4.2019,75.027,74.574
4.2804,75.153,74.735
4.359,75.192,75.333
4.4375,75.034,75.283
4.516,74.753,74.799
4.5946,74.596,74.937
4.6731,74.668,75.464
4.7517,75.027,74.818
4.8302,75.386,74.265
4.9087,75.46,74.864
4.9873,75.231,75.217
5.0658,74.735,74.596
5.1444,74.491,74.613
5.2229,74.638,75.211
5.3014,74.99,75.559
5.38,75.312,75.682
5.4585,75.298,75.202
5.5371,75.113,74.44
5.6156,74.948,74.504
5.6941,74.985,75.494
5.7727,75.119,75.614
5.8512,75.15,74.767
5.9298,75.047,74.415
6.0083,74.823,75.265
6.0868,74.692,75.55
6.1654,74.689,75.111
6.2439,74.778,74.773


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_123.csv <==
x,qOut,qIn
0.03927,74.81,74.411
0.11781,75.104,75.034
0.19635,75.322,74.897
0.27489,75.368,75.069
0.35343,75.187,75.921
0.43197,74.973,75.551
0.51051,74.834,74.584
0.58905,74.794,74.595
0.66759,74.853,74.963
0.74613,74.976,74.654
0.82467,75.125,74.847
0.90321,75.227,75.149
0.98175,75.21,74.898
1.0603,75.007,75.082
1.1388,74.742,75.561
1.2174,74.559,75.38
1.2959,74.592,74.844
1.3744,74.839,74.963
1.453,75.157,75.039
1.5315,75.408,74.597
1.6101,75.465,73.921
1.6886,75.271,74.336
1.7671,74.968,75.475
1.8457,74.72,76.11
1.9242,74.679,75.475
2.0028,74.805,74.863
2.0813,74.959,74.788
2.1598,75.085,74.927
2.2384,75.149,75.04
2.3169,75.231,75.13
2.3955,75.288,75.15
2.474,75.252,75.086
2.5525,75.056,74.939
2.6311,74.725,74.679
2.7096,74.455,74.327
2.7882,74.374,74.302
2.8667,74.58,75.415
2.9452,74.963,76.127
3.0238,75.336,75.628
3.1023,75.554,74.77
3.1809,75.492,74.386
3.2594,75.19,74.637
3.3379,74.909,75.145
3.4165,74.801,75.541
3.495,74.984,75.545
3.5736,75.191,74.979
3.6521,75.18,74.452
3.7306,74.956,74.532
3.8092,74.583,74.916
3.8877,74.447,75.348
3.9663,74.628,75.417
4.0448,74.994,74.611
4.1233,75.386,74.477
4.2019,75.512,75.241
4.2804,75.332,75.459
4.359,75.004,75.264
4.4375,74.72,74.801
4.516,74.79,74.327
4.5946,75.07,74.516
4.6731,75.319,75.325
4.7517,75.296,76.092
4.8302,75.005,75.372
4.9087,74.755,74.117
4.9873,74.69,74.202
5.0658,74.9,75.336
5.1444,75.072,75.461
5.2229,75.082,75.037
5.3014,74.998,74.74
5.38,74.928,75.377
5.4585,74.992,75.753
5.5371,75.044,74.983
5.6156,75.013,74.107
5.6941,74.849,74.822
5.7727,74.794,75.585
5.8512,74.934,75.1
5.9298,75.152,74.592
6.0083,75.299,75.22
6.0868,75.145,75.589
6.1654,74.873,75.161
6.2439,74.696,74.282


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_124.csv <==
x,qOut,qIn
0.03927,75.255,74.78
0.11781,75.193,74.838
0.19635,75.019,74.649
0.27489,74.84,74.527
0.35343,74.762,75.508
0.43197,74.827,75.915
0.51051,74.963,74.922
0.58905,75.107,74.118
0.66759,75.199,74.884
0.74613,75.223,75.685
0.82467,75.19,75.502
0.90321,75.121,74.843
0.98175,75.042,74.658
1.0603,74.962,74.966
1.1388,74.865,75.162
1.2174,74.767,75.041
1.2959,74.688,74.823
1.3744,74.722,74.834
1.453,74.871,75.218
1.5315,75.056,75.952
1.6101,75.187,75.703
1.6886,75.148,74.474
1.7671,75.022,73.9
1.8457,74.921,74.097
1.9242,74.953,74.948
2.0028,75.093,75.652
2.0813,75.186,75.34
2.1598,75.166,74.498
2.2384,74.995,75.076
2.3169,74.837,76.105
2.3955,74.803,75.66
2.474,74.899,74.531
2.5525,75.102,74.571
2.6311,75.311,74.838
2.7096,75.409,74.551
2.7882,75.322,74.681
2.8667,74.985,75.733
2.9452,74.567,75.892
3.0238,74.368,74.995
3.1023,74.46,74.054
3.1809,74.854,74.188
3.2594,75.196,75.094
3.3379,75.352,75.588
3.4165,75.357,75.621
3.495,75.283,75.345
3.5736,75.229,74.866
3.6521,75.096,74.544
3.7306,74.882,74.548
3.8092,74.609,75.228
3.8877,74.585,75.597
3.9663,74.851,75.139
4.0448,75.207,74.58
4.1233,75.428,74.601
4.2019,75.213,74.808
4.2804,74.795,74.948
4.359,74.489,75.229
4.4375,74.591,75.327
4.516,75.026,75.139
4.5946,75.413,75.21
4.6731,75.546,75.317
4.7517,75.27,74.538
4.8302,74.88,74.165
4.9087,74.705,74.852
4.9873,74.785,75.51
5.0658,75.094,75.274
5.1444,75.218,74.988
5.2229,75.077,74.891
5.3014,74.821,75.006
5.38,74.633,75.117
5.4585,74.743,74.645
5.5371,75.023,74.516
5.6156,75.298,75.213
5.6941,75.412,75.292
5.7727,75.297,75.032
5.8512,75.048,75.26
5.9298,74.795,75.119
6.0083,74.666,75.017
6.0868,74.737,75.16
6.1654,74.932,74.978
6.2439,75.141,74.75


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_125.csv <==
x,qOut,qIn
0.03927,74.986,74.9
0.11781,75.022,74.725
0.19635,75.048,74.696
0.27489,75.001,74.811
0.35343,74.826,75.26
0.43197,74.679,75.567
0.51051,74.713,75.737
0.58905,74.907,75.753
0.66759,75.202,74.611
0.74613,75.356,73.472
0.82467,75.334,73.796
0.90321,75.202,75.169
0.98175,75.046,75.903
1.0603,74.95,75.477
1.1388,74.876,74.958
1.2174,74.804,74.765
1.2959,74.726,74.625
1.3744,74.715,74.759
1.453,74.843,75.318
1.5315,75.088,75.448
1.6101,75.42,75.046
1.6886,75.601,75.201
1.7671,75.414,75.384
1.8457,74.937,75.241
1.9242,74.316,75.03
2.0028,74.159,74.433
2.0813,74.511,74.017
2.1598,75.081,74.686
2.2384,75.552,75.542
2.3169,75.553,75.513
2.3955,75.211,75.085
2.474,74.81,74.517
2.5525,74.648,74.682
2.6311,74.84,75.28
2.7096,75.144,75.381
2.7882,75.386,75.168
2.8667,75.428,75.213
2.9452,75.324,74.934
3.0238,75.117,74.413
3.1023,74.863,74.524
3.1809,74.616,75.435
3.2594,74.531,75.429
3.3379,74.671,74.871
3.4165,74.939,74.929
3.495,75.219,74.825
3.5736,75.254,74.53
3.6521,75.087,74.945
3.7306,74.89,75.354
3.8092,74.847,75.387
3.8877,75.036,74.947
3.9663,75.222,74.39
4.0448,75.255,74.845
4.1233,75.018,75.668
4.2019,74.761,75.348
4.2804,74.711,74.746
4.359,74.854,74.686
4.4375,75.128,75.411
4.516,75.217,75.454
4.5946,75.102,74.677
4.6731,74.909,73.975
4.7517,74.784,75.119
4.8302,74.86,76.178
4.9087,75.011,75.321
4.9873,75.122,74.114
5.0658,75.089,74.722
5.1444,74.981,75.519
5.2229,74.932,75.347
5.3014,74.977,75.008
5.38,75.124,74.839
5.4585,75.219,74.534
5.5371,75.191,74.468
5.6156,75.068,74.983
5.6941,74.897,75.367
5.7727,74.812,75.056
5.8512,74.835,75.063
5.9298,74.929,75.462
6.0083,75.049,75.254
6.0868,75.104,74.767
6.1654,75.083,74.762
6.2439,75.026,74.987


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_126.csv <==
x,qOut,qIn
0.03927,75.206,75.208
0.11781,75.278,75.265
0.19635,75.253,74.743
0.27489,75.135,74.729
0.35343,74.914,75.212
0.43197,74.656,75.368
0.51051,74.579,75.213
0.58905,74.745,74.882
0.66759,75.172,74.621
0.74613,75.512,74.867
0.82467,75.524,75.477
0.90321,75.258,75.404
0.98175,74.828,74.759
1.0603,74.68,74.708
1.1388,74.797,74.57
1.2174,74.996,74.581
1.2959,75.075,75.628
1.3744,75.005,75.717
1.453,74.963,74.649
1.5315,74.999,74.247
1.6101,75.128,74.863
1.6886,75.154,75.112
1.7671,75.075,75.055
1.8457,74.976,75.23
1.9242,74.956,75.69
2.0028,75.04,75.589
2.0813,75.083,74.779
2.1598,75.028,74.098
2.2384,74.84,74.681
2.3169,74.723,75.224
2.3955,74.79,75.21
2.474,74.971,75.175
2.5525,75.17,75.329
2.6311,75.132,75.167
2.7096,74.916,74.719
2.7882,74.707,74.447
2.8667,74.693,74.872
2.9452,74.964,75.474
3.0238,75.303,75.307
3.1023,75.514,74.498
3.1809,75.422,74.563
3.2594,75.066,74.964
3.3379,74.717,74.985
3.4165,74.557,75.376
3.495,74.726,75.62
3.5736,75.049,75.09
3.6521,75.292,74.828
3.7306,75.351,75.092
3.8092,75.155,75.214
3.8877,74.895,74.795
3.9663,74.769,74.665
4.0448,74.801,75.171
4.1233,74.979,74.943
4.2019,75.045,74.195
4.2804,74.952,74.392
4.359,74.802,75.102
4.4375,74.722,75.496
4.516,74.869,75.693
4.5946,75.132,75.757
4.6731,75.362,75.245
4.7517,75.418,74.148
4.8302,75.271,74.053
4.9087,75.075,74.913
4.9873,74.939,75.456
5.0658,74.952,74.979
5.1444,74.987,74.621
5.2229,74.918,74.898
5.3014,74.767,75.691
5.38,74.582,75.872
5.4585,74.582,74.783
5.5371,74.809,73.774
5.6156,75.159,73.989
5.6941,75.519,75.585
5.7727,75.621,76.307
5.8512,75.381,75.553
5.9298,74.95,74.414
6.0083,74.523,74.796
6.0868,74.466,75.39
6.1654,74.689,74.847
6.2439,74.999,74.499


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_127.csv <==
x,qOut,qIn
0.03927,75.432,75.156
0.11781,75.279,74.633
0.19635,74.887,74.638
0.27489,74.511,75.035
0.35343,74.408,75.301
0.43197,74.663,75.391
0.51051,75.07,75.369
0.58905,75.431,75.1
0.66759,75.575,74.441
0.74613,75.4,74.35
0.82467,75.041,74.924
0.90321,74.711,75.199
0.98175,74.623,75.189
1.0603,74.807,75.605
1.1388,75.028,75.545
1.2174,75.141,74.702
1.2959,75.036,74.382
1.3744,74.889,75.005
1.453,74.881,75.307
1.5315,75.018,74.885
1.6101,75.272,74.492
1.6886,75.358,74.7
1.7671,75.182,75.102
1.8457,74.868,75.443
1.9242,74.574,75.132
2.0028,74.602,74.983
2.0813,74.88,75.248
2.1598,75.22,74.936
2.2384,75.432,74.224
2.3169,75.371,74.52
2.3955,75.138,75.469
2.474,74.884,76.11
2.5525,74.758,74.927
2.6311,74.783,74.443
2.7096,74.836,75.376
2.7882,74.868,75.369
2.8667,74.845,74.692
2.9452,74.903,75.085
3.0238,75.06,75.109
3.1023,75.224,74.533
3.1809,75.289,74.369
3.2594,75.11,75.086
3.3379,74.835,75.814
3.4165,74.645,75.616
3.495,74.711,74.121
3.5736,74.992,73.719
3.6521,75.271,74.971
3.7306,75.421,76.219
3.8092,75.343,75.733
3.8877,75.159,74.833
3.9663,75.005,74.658
4.0448,74.915,75.011
4.1233,74.899,75.269
4.2019,74.844,75.009
4.2804,74.798,74.396
4.359,74.817,74.02
4.4375,74.961,75.017
4.516,75.109,75.844
4.5946,75.091,75.517
4.6731,74.928,74.801
4.7517,74.679,74.819
4.8302,74.688,75.028
4.9087,74.967,74.911
4.9873,75.33,74.987
5.0658,75.569,75.386
5.1444,75.456,75.572
5.2229,75.129,75.223
5.3014,74.786,74.556
5.38,74.619,74.362
5.4585,74.62,74.506
5.5371,74.7,74.75
5.6156,74.836,75.315
5.6941,75.024,75.823
5.7727,75.232,75.494
5.8512,75.297,74.943
5.9298,75.189,74.872
6.0083,74.912,74.592
6.0868,74.797,74.362
6.1654,74.948,74.961
6.2439,75.219,75.537


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_128.csv <==
x,qOut,qIn
0.03927,74.635,75.031
0.11781,74.762,74.741
0.19635,74.97,74.36
0.27489,75.136,74.895
0.35343,75.16,75.796
0.43197,75.177,75.524
0.51051,75.218,74.926
0.58905,75.211,74.826
0.66759,75.065,75.267
0.74613,74.799,75.107
0.82467,74.682,74.362
0.90321,74.797,74.116
0.98175,75.177,74.842
1.0603,75.413,75.042
1.1388,75.306,75.117
1.2174,74.975,75.536
1.2959,74.603,75.577
1.3744,74.592,75.181
1.453,74.856,74.8
1.5315,75.194,74.468
1.6101,75.407,74.809
1.6886,75.41,75.25
1.7671,75.259,75.184
1.8457,75.026,74.922
1.9242,74.777,74.711
2.0028,74.585,74.582
2.0813,74.514,74.902
2.1598,74.586,75.579
2.2384,74.805,75.605
2.3169,75.109,75.186
2.3955,75.372,74.942
2.474,75.488,74.714
2.5525,75.363,74.041
2.6311,75.06,74.281
2.7096,74.808,75.477
2.7882,74.721,75.908
2.8667,74.874,75.467
2.9452,75.026,75.074
3.0238,75.026,74.727
3.1023,74.915,74.832
3.1809,74.77,74.785
3.2594,74.851,74.644
3.3379,75.117,75.171
3.4165,75.386,75.69
3.495,75.468,74.984
3.5736,75.168,74.367
3.6521,74.718,74.635
3.7306,74.4,75.103
3.8092,74.477,75.029
3.8877,74.886,74.767
3.9663,75.317,74.956
4.0448,75.567,75.437
4.1233,75.473,75.141
4.2019,75.129,74.545
4.2804,74.807,74.782
4.359,74.667,75.634
4.4375,74.829,75.939
4.516,75.082,74.841
4.5946,75.213,73.87
4.6731,75.172,74.48
4.7517,74.944,75.756
4.8302,74.756,75.598
4.9087,74.726,74.917
4.9873,74.829,74.485
5.0658,75.014,74.08
5.1444,75.108,74.63
5.2229,75.097,75.804
5.3014,75.042,75.493
5.38,75.015,74.172
5.4585,75.094,74.624
5.5371,75.189,75.76
5.6156,75.212,76.001
5.6941,75.082,75.132
5.7727,74.892,74.571
5.8512,74.821,74.352
5.9298,74.89,74.504
6.0083,75.087,75.552
6.0868,75.132,75.84
6.1654,74.978,75.028
6.2439,74.757,74.667


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_129.csv <==
x,qOut,qIn
0.03927,75.212,75.077
0.11781,75.33,75.001
0.19635,75.207,74.879
0.27489,74.981,74.553
0.35343,74.813,74.902
0.43197,74.912,75.256
0.51051,75.144,74.787
0.58905,75.303,74.398
0.66759,75.191,75.083
0.74613,74.795,75.897
0.82467,74.448,75.794
0.90321,74.365,74.811
0.98175,74.701,74.175
1.0603,75.209,74.439
1.1388,75.586,74.948
1.2174,75.689,75.284
1.2959,75.414,75.236
1.3744,74.992,74.937
1.453,74.703,74.767
1.5315,74.62,75.168
1.6101,74.758,75.392
1.6886,74.875,75.133
1.7671,74.969,74.978
1.8457,75.074,74.748
1.9242,75.234,74.424
2.0028,75.317,74.874
2.0813,75.182,75.84
2.1598,74.901,76.032
2.2384,74.592,74.491
2.3169,74.587,73.956
2.3955,74.817,74.963
2.474,75.097,75.618
2.5525,75.231,74.725
2.6311,75.182,74.334
2.7096,75.107,75.017
2.7882,75.068,75.591
2.8667,75.099,75.043
2.9452,75.034,74.495
3.0238,74.901,74.612
3.1023,74.816,75.077
3.1809,74.903,75.484
3.2594,75.152,75.429
3.3379,75.324,74.908
3.4165,75.303,74.53
3.495,75.01,75.433
3.5736,74.734,75.814
3.6521,74.673,74.933
3.7306,74.795,74.188
3.8092,75.018,74.286
3.8877,75.097,74.882
3.9663,75.043,75.404
4.0448,74.938,75.467
4.1233,74.87,74.956
4.2019,74.885,74.675
4.2804,74.951,75.06
4.359,75.04,75.169
4.4375,75.125,74.634
4.516,75.185,75.264
4.5946,75.204,76.083
4.6731,75.173,75.386
4.7517,75.088,74.672
4.8302,74.937,74.73
4.9087,74.764,74.323
4.9873,74.653,74.455
5.0658,74.685,75.194
5.1444,74.907,75.427
5.2229,75.157,75.351
5.3014,75.29,75.032
5.38,75.176,74.631
5.4585,74.931,74.755
5.5371,74.817,75.191
5.6156,74.908,75.293
5.6941,75.231,75.331
5.7727,75.468,75.365
5.8512,75.421,74.78
5.9298,75.126,73.994
6.0083,74.67,74.059
6.0868,74.448,75.16
6.1654,74.555,76.058
6.2439,74.862,75.844


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_130.csv <==
x,qOut,qIn
0.03927,75.1,75.804
0.11781,75.261,75.519
0.19635,75.265,74.831
0.27489,75.109,74.527
0.35343,74.814,74.797
0.43197,74.652,74.732
0.51051,74.747,74.384
0.58905,75.012,74.698
0.66759,75.326,76.021
0.74613,75.365,76.01
0.82467,75.12,74.756
0.90321,74.783,74.237
0.98175,74.577,75.136
1.0603,74.722,75.484
1.1388,75.053,75.16
1.2174,75.362,74.47
1.2959,75.459,73.97
1.3744,75.259,74.558
1.453,74.901,75.567
1.5315,74.577,76.063
1.6101,74.468,75.487
1.6886,74.641,74.806
1.7671,74.952,74.809
1.8457,75.251,74.943
1.9242,75.402,74.915
2.0028,75.357,74.94
2.0813,75.202,74.597
2.1598,75.025,74.46
2.2384,74.913,75.318
2.3169,74.816,75.744
2.3955,74.695,75.289
2.474,74.612,74.818
2.5525,74.64,74.583
2.6311,74.911,74.642
2.7096,75.289,75.229
2.7882,75.579,75.856
2.8667,75.588,75.323
2.9452,75.266,74.457
3.0238,74.876,74.421
3.1023,74.615,74.754
3.1809,74.641,74.784
3.2594,74.786,74.814
3.3379,74.931,75.137
3.4165,75.055,75.48
3.495,75.163,75.096
3.5736,75.213,74.199
3.6521,75.133,74.266
3.7306,74.984,75.531
3.8092,74.855,76.144
3.8877,74.963,75.412
3.9663,75.18,74.634
4.0448,75.309,74.582
4.1233,75.153,75.197
4.2019,74.781,75.114
4.2804,74.539,74.738
4.359,74.555,74.81
4.4375,74.895,75.25
4.516,75.175,74.995
4.5946,75.197,74.771
4.6731,75.02,75.178
4.7517,74.75,74.951
4.8302,74.726,74.481
4.9087,74.954,74.993
4.9873,75.272,75.387
5.0658,75.503,74.512
5.1444,75.431,74.63
5.2229,75.154,75.784
5.3014,74.862,75.885
5.38,74.75,74.764
5.4585,74.861,74.292
5.5371,75.011,74.439
5.6156,75.095,75.017
5.6941,75.041,75.553
5.7727,74.983,75.493
5.8512,74.968,75.083
5.9298,74.97,74.655
6.0083,74.946,74.778
6.0868,74.875,74.882
6.1654,74.852,74.652
6.2439,74.919,75.021


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_131.csv <==
x,qOut,qIn
0.03927,75.495,74.409
0.11781,75.414,74.326
0.19635,75.176,74.886
0.27489,74.862,75.357
0.35343,74.57,75.366
0.43197,74.525,75.008
0.51051,74.711,74.541
0.58905,74.98,74.593
0.66759,75.17,75.301
0.74613,75.152,75.42
0.82467,75.055,75.095
0.90321,74.996,75.339
0.98175,75.079,75.503
1.0603,75.178,74.642
1.1388,75.136,74.293
1.2174,74.972,74.646
1.2959,74.743,74.592
1.3744,74.72,75.041
1.453,74.883,75.929
1.5315,75.081,75.718
1.6101,75.15,74.591
1.6886,75.001,74.442
1.7671,74.837,74.656
1.8457,74.807,74.533
1.9242,75.027,74.977
2.0028,75.332,75.87
2.0813,75.471,75.933
2.1598,75.359,75.109
2.2384,74.957,74.254
2.3169,74.582,74.431
2.3955,74.479,75.013
2.474,74.655,75.499
2.5525,75.061,75.417
2.6311,75.393,74.74
2.7096,75.45,74.483
2.7882,75.225,75.072
2.8667,74.75,75.607
2.9452,74.446,75.385
3.0238,74.521,74.657
3.1023,74.875,74.113
3.1809,75.355,74.779
3.2594,75.554,75.259
3.3379,75.397,75.247
3.4165,75.044,75.344
3.495,74.699,74.917
3.5736,74.691,74.462
3.6521,74.905,74.953
3.7306,75.144,75.712
3.8092,75.211,75.437
3.8877,75.114,74.561
3.9663,75.027,74.256
4.0448,75,74.999
4.1233,75.052,75.459
4.2019,74.979,74.659
4.2804,74.818,74.293
4.359,74.701,75.274
4.4375,74.771,76.08
4.516,75.014,74.973
4.5946,75.203,73.983
4.6731,75.247,74.346
4.7517,75.089,75.231
4.8302,74.982,75.197
4.9087,75.011,74.91
4.9873,75.094,74.998
5.0658,75.121,75.603
5.1444,74.965,75.689
5.2229,74.785,75.36
5.3014,74.707,75.058
5.38,74.835,74.578
5.4585,75.048,74.253
5.5371,75.191,74.575
5.6156,75.206,75.013
5.6941,75.06,75.163
5.7727,74.85,75.21
5.8512,74.694,75.071
5.9298,74.661,74.834
6.0083,74.799,74.808
6.0868,75.029,75.254
6.1654,75.261,75.632
6.2439,75.432,75.281


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_132.csv <==
x,qOut,qIn
0.03927,75.256,74.649
0.11781,74.868,74.663
0.19635,74.636,75.618
0.27489,74.613,75.276
0.35343,74.795,74.113
0.43197,74.973,74.595
0.51051,75.115,75.35
0.58905,75.204,75.458
0.66759,75.234,75.146
0.74613,75.085,75.033
0.82467,74.803,75.13
0.90321,74.565,75.116
0.98175,74.558,74.85
1.0603,74.875,74.942
1.1388,75.263,74.98
1.2174,75.51,74.747
1.2959,75.432,74.895
1.3744,75.114,75.263
1.453,74.812,75.294
1.5315,74.662,74.839
1.6101,74.756,74.156
1.6886,74.941,74.529
1.7671,75.115,75.636
1.8457,75.233,76.028
1.9242,75.262,74.954
2.0028,75.197,74.275
2.0813,75.069,74.398
2.1598,74.937,74.933
2.2384,74.861,75.561
2.3169,74.875,75.71
2.3955,74.94,75.517
2.474,75.007,75.116
2.5525,75.03,74.208
2.6311,74.961,74.062
2.7096,74.846,74.914
2.7882,74.772,75.546
2.8667,74.827,75.184
2.9452,75.039,74.617
3.0238,75.217,74.482
3.1023,75.233,74.991
3.1809,74.978,75.574
3.2594,74.699,75.363
3.3379,74.694,75.043
3.4165,74.957,75.148
3.495,75.422,75.594
3.5736,75.595,75.142
3.6521,75.345,74.251
3.7306,74.882,74.25
3.8092,74.48,74.921
3.8877,74.541,75.285
3.9663,74.841,75.194
4.0448,75.114,74.691
4.1233,75.115,74.993
4.2019,74.936,75.404
4.2804,74.842,75.118
4.359,74.917,75.028
4.4375,75.197,75.252
4.516,75.426,75.136
4.5946,75.457,74.903
4.6731,75.29,74.446
4.7517,74.963,74.082
4.8302,74.704,74.938
4.9087,74.622,76.113
4.9873,74.696,76.075
5.0658,74.884,74.944
5.1444,75.03,74.482
5.2229,75.083,74.58
5.3014,75.071,75.054
5.38,75.034,75.184
5.4585,75.091,74.568
5.5371,75.196,74.366
5.6156,75.241,75.186
5.6941,75.115,75.75
5.7727,74.81,75.241
5.8512,74.567,74.917
5.9298,74.536,74.703
6.0083,74.825,73.955
6.0868,75.237,74.374
6.1654,75.517,75.785
6.2439,75.55,76.064


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_133.csv <==
x,qOut,qIn
0.03927,75.503,74.572
0.11781,75.285,75.144
0.19635,74.937,75.542
0.27489,74.693,74.735
0.35343,74.771,74.108
0.43197,74.999,75.235
0.51051,75.113,75.986
0.58905,75.087,75.16
0.66759,74.952,74.678
0.74613,74.989,75.147
0.82467,75.137,74.869
0.90321,75.253,74.736
0.98175,75.192,75.297
1.0603,75.006,75.222
1.1388,74.887,74.853
1.2174,74.876,74.81
1.2959,74.972,74.752
1.3744,74.972,74.703
1.453,74.901,74.965
1.5315,74.853,75.305
1.6101,74.926,75.436
1.6886,75.095,75.069
1.7671,75.201,74.663
1.8457,75.185,74.828
1.9242,75.015,75.323
2.0028,74.878,75.211
2.0813,74.881,74.738
2.1598,74.98,74.695
2.2384,75.108,74.922
2.3169,75.078,75.012
2.3955,74.93,75.319
2.474,74.782,75.331
2.5525,74.76,74.681
2.6311,74.909,74.388
2.7096,75.094,74.815
2.7882,75.213,75.345
2.8667,75.184,75.398
2.9452,75.075,75.542
3.0238,74.987,75.542
3.1023,74.947,74.738
3.1809,74.968,74.02
3.2594,74.965,74.343
3.3379,74.945,74.802
3.4165,74.944,75.426
3.495,75.005,75.952
3.5736,75.091,75.442
3.6521,75.084,74.61
3.7306,74.976,74.268
3.8092,74.775,74.608
3.8877,74.733,74.93
3.9663,74.936,75.068
4.0448,75.254,75.265
4.1233,75.535,75.557
4.2019,75.42,75.589
4.2804,74.971,75.472
4.359,74.485,74.925
4.4375,74.286,74.168
4.516,74.588,74.575
4.5946,75.095,75.327
4.6731,75.509,75.174
4.7517,75.568,74.354
4.8302,75.212,74.222
4.9087,74.742,74.727
4.9873,74.434,75.563
5.0658,74.53,76.278
5.1444,74.9,75.656
5.2229,75.286,74.271
5.3014,75.544,73.889
5.38,75.564,75.188
5.4585,75.382,75.818
5.5371,75.104,75.171
5.6156,74.845,74.387
5.6941,74.717,74.464
5.7727,74.706,75.267
5.8512,74.705,75.851
5.9298,74.693,75.163
6.0083,74.665,74.669
6.0868,74.796,75.23
6.1654,75.081,75.26
6.2439,75.372,74.792


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_134.csv <==
x,qOut,qIn
0.03927,74.729,75.299
0.11781,74.637,74.584
0.19635,74.714,74.38
0.27489,74.92,74.738
0.35343,75.203,75.689
0.43197,75.44,75.607
0.51051,75.484,74.899
0.58905,75.299,75.181
0.66759,74.873,75.521
0.74613,74.48,74.479
0.82467,74.346,73.761
0.90321,74.485,74.589
0.98175,74.865,76.032
1.0603,75.236,75.38
1.1388,75.425,74.209
1.2174,75.378,74.545
1.2959,75.065,75.401
1.3744,74.755,75.177
1.453,74.696,75.212
1.5315,74.889,75.269
1.6101,75.284,75.096
1.6886,75.515,75.016
1.7671,75.428,74.66
1.8457,75.107,74.187
1.9242,74.683,74.459
2.0028,74.532,75.376
2.0813,74.665,75.862
2.1598,74.923,75.493
2.2384,75.131,74.74
2.3169,75.123,74.737
2.3955,75.009,75.129
2.474,74.925,75.095
2.5525,74.997,75.08
2.6311,75.203,75.348
2.7096,75.334,74.964
2.7882,75.277,74.271
2.8667,74.947,74.658
2.9452,74.591,75.455
3.0238,74.465,75.628
3.1023,74.599,75.448
3.1809,74.97,74.52
3.2594,75.292,73.889
3.3379,75.42,74.557
3.4165,75.351,75.601
3.495,75.111,75.587
3.5736,74.939,74.92
3.6521,74.928,74.468
3.7306,75.005,74.694
3.8092,75.07,75.62
3.8877,74.958,75.783
3.9663,74.816,75.038
4.0448,74.781,74.436
4.1233,74.973,74.655
4.2019,75.21,75.094
4.2804,75.238,75.371
4.359,75.052,75.204
4.4375,74.701,74.702
4.516,74.595,74.581
4.5946,74.771,74.914
4.6731,75.051,75.28
4.7517,75.234,75.082
4.8302,75.167,75.062
4.9087,75.042,75.284
4.9873,74.986,75.162
5.0658,75.106,75.072
5.1444,75.197,74.84
5.2229,75.133,74.314
5.3014,74.978,74.463
5.38,74.839,75.554
5.4585,74.903,75.701
5.5371,75.028,75.049
5.6156,75.084,75.08
5.6941,74.96,75.476
5.7727,74.826,74.909
5.8512,74.851,74.256
5.9298,75.013,74.132
6.0083,75.252,74.612
6.0868,75.324,75.056
6.1654,75.2,75.386
6.2439,74.966,75.681


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_135.csv <==
x,qOut,qIn
0.03927,74.806,75.468
0.11781,74.73,74.647
0.19635,74.754,74.359
0.27489,74.863,74.681
0.35343,75.037,75.237
0.43197,75.23,75.503
0.51051,75.323,75.303
0.58905,75.249,74.621
0.66759,74.956,74.25
0.74613,74.627,74.961
0.82467,74.506,75.797
0.90321,74.638,75.68
0.98175,75.015,74.858
1.0603,75.353,74.709
1.1388,75.475,74.756
1.2174,75.365,74.429
1.2959,75.04,74.588
1.3744,74.781,75.444
1.453,74.745,75.537
1.5315,74.883,74.8
1.6101,75.114,74.916
1.6886,75.158,75.364
1.7671,75.021,75.096
1.8457,74.851,75.016
1.9242,74.817,74.896
2.0028,75.04,74.461
2.0813,75.286,74.638
2.1598,75.36,75.06
2.2384,75.089,75.333
2.3169,74.689,75.804
2.3955,74.501,75.81
2.474,74.587,74.623
2.5525,74.94,73.61
2.6311,75.189,74.624
2.7096,75.246,75.987
2.7882,75.179,76.04
2.8667,75.081,74.506
2.9452,75.05,74.39
3.0238,74.998,75.368
3.1023,74.899,75.378
3.1809,74.738,74.261
3.2594,74.705,74.145
3.3379,74.888,74.829
3.4165,75.183,75.539
3.495,75.465,75.821
3.5736,75.416,75.501
3.6521,75.078,74.808
3.7306,74.7,74.48
3.8092,74.556,75.182
3.8877,74.826,75.402
3.9663,75.22,74.981
4.0448,75.478,74.82
4.1233,75.374,74.778
4.2019,74.999,74.532
4.2804,74.648,74.597
4.359,74.479,75.113
4.4375,74.598,75.138
4.516,74.837,74.907
4.5946,75.096,75.108
4.6731,75.309,75.185
4.7517,75.419,75.335
4.8302,75.34,75.348
4.9087,75.138,75.041
4.9873,74.945,74.993
5.0658,74.901,74.831
5.1444,74.987,74.661
5.2229,75.01,74.871
5.3014,74.921,75.045
5.38,74.714,74.668
5.4585,74.653,74.658
5.5371,74.776,75.468
5.6156,74.98,76.09
5.6941,75.141,74.953
5.7727,75.17,74.068
5.8512,75.161,74.567
5.9298,75.162,74.966
6.0083,75.21,74.81
6.0868,75.211,74.994
6.1654,75.118,75.305
6.2439,74.967,75.701


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_136.csv <==
x,qOut,qIn
0.03927,74.846,74.692
0.11781,74.388,74.305
0.19635,74.266,74.998
0.27489,74.477,75.167
0.35343,74.946,74.591
0.43197,75.316,75.064
0.51051,75.457,75.511
0.58905,75.387,75.135
0.66759,75.148,74.708
0.74613,74.973,75.079
0.82467,74.975,75.277
0.90321,75.102,74.836
0.98175,75.279,74.627
1.0603,75.279,75.13
1.1388,75.097,75.371
1.2174,74.85,75.004
1.2959,74.67,74.609
1.3744,74.682,74.941
1.453,74.806,75.322
1.5315,74.958,75.242
1.6101,75.061,74.944
1.6886,75.113,74.775
1.7671,75.122,74.659
1.8457,75.09,74.722
1.9242,75.021,75.501
2.0028,74.95,75.985
2.0813,74.92,75.352
2.1598,74.932,74.498
2.2384,74.977,74.205
2.3169,74.999,74.312
2.3955,74.997,74.861
2.474,74.991,75.706
2.5525,75.01,76.452
2.6311,75.055,75.439
2.7096,75.058,73.624
2.7882,74.996,73.739
2.8667,74.854,75.582
2.9452,74.78,75.878
3.0238,74.891,75.07
3.1023,75.126,74.215
3.1809,75.399,74.802
3.2594,75.36,75.797
3.3379,74.999,75.549
3.4165,74.573,74.533
3.495,74.376,74.584
3.5736,74.692,75.224
3.6521,75.205,75.264
3.7306,75.581,74.847
3.8092,75.513,74.66
3.8877,75.053,74.857
3.9663,74.651,75.016
4.0448,74.536,75.286
4.1233,74.86,75.267
4.2019,75.188,75.087
4.2804,75.275,75.114
4.359,75.167,75.028
4.4375,74.966,74.71
4.516,74.948,74.757
4.5946,75.029,74.958
4.6731,75.091,74.745
4.7517,75.02,74.703
4.8302,74.896,75.473
4.9087,74.836,75.922
4.9873,74.851,75.486
5.0658,74.922,74.925
5.1444,74.979,74.736
5.2229,75.058,74.358
5.3014,75.153,74.186
5.38,75.25,74.499
5.4585,75.226,75.108
5.5371,75.073,75.695
5.6156,74.873,75.616
5.6941,74.72,75.076
5.7727,74.691,74.854
5.8512,74.77,74.778
5.9298,74.937,75.14
6.0083,75.171,75.583
6.0868,75.422,75.193
6.1654,75.505,74.877
6.2439,75.332,75.124


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_137.csv <==
x,qOut,qIn
0.03927,74.894,76.219
0.11781,74.929,76.19
0.19635,75.03,74.717
0.27489,75.18,74.138
0.35343,75.35,74.674
0.43197,75.328,74.688
0.51051,75.114,74.858
0.58905,74.86,75.54
0.66759,74.747,75.633
0.74613,74.892,74.992
0.82467,75.044,74.741
0.90321,75.048,75.01
0.98175,74.786,74.968
1.0603,74.587,74.77
1.1388,74.702,75.213
1.2174,75.042,75.678
1.2959,75.463,75.277
1.3744,75.476,74.497
1.453,75.104,74.045
1.5315,74.647,74.399
1.6101,74.447,75.075
1.6886,74.733,75.476
1.7671,75.176,75.58
1.8457,75.499,75.01
1.9242,75.459,74.793
2.0028,75.156,75.439
2.0813,74.882,75.303
2.1598,74.788,74.266
2.2384,74.978,74.18
2.3169,75.227,75.026
2.3955,75.312,75.607
2.474,75.177,75.927
2.5525,74.806,75.108
2.6311,74.499,74.382
2.7096,74.461,74.913
2.7882,74.674,75.369
2.8667,75.071,74.553
2.9452,75.371,74.086
3.0238,75.457,74.718
3.1023,75.336,75.593
3.1809,75.045,75.695
3.2594,74.769,75.2
3.3379,74.619,74.833
3.4165,74.627,75.017
3.495,74.802,75.053
3.5736,75.085,74.624
3.6521,75.353,74.647
3.7306,75.487,75.106
3.8092,75.37,75.14
3.8877,75.028,74.74
3.9663,74.694,74.653
4.0448,74.519,74.999
4.1233,74.616,75.395
4.2019,74.838,75.285
4.2804,75.074,75.041
4.359,75.266,74.856
4.4375,75.372,74.99
4.516,75.327,75.368
4.5946,75.139,75.233
4.6731,74.912,74.845
4.7517,74.765,74.987
4.8302,74.796,74.937
4.9087,74.89,74.565
4.9873,74.959,74.715
5.0658,74.931,75.433
5.1444,74.906,75.076
5.2229,74.954,74.331
5.3014,75.052,74.688
5.38,75.157,75.861
5.4585,75.17,75.884
5.5371,75.122,75.143
5.6156,75.068,74.442
5.6941,75.06,74.551
5.7727,75.085,74.904
5.8512,75.071,75.136
5.9298,75.002,75.416
6.0083,74.88,75.125
6.0868,74.809,74.407
6.1654,74.812,74.041
6.2439,74.855,74.588


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_138.csv <==
x,qOut,qIn
0.03927,74.803,75.592
0.11781,75.047,74.25
0.19635,75.263,74.109
0.27489,75.273,74.829
0.35343,74.936,75.441
0.43197,74.589,75.607
0.51051,74.537,75.101
0.58905,74.751,74.439
0.66759,75.131,74.759
0.74613,75.258,75.24
0.82467,75.134,75.198
0.90321,74.94,74.939
0.98175,74.878,74.859
1.0603,75.074,75.174
1.1388,75.282,75.423
1.2174,75.331,75.194
1.2959,75.075,74.197
1.3744,74.759,73.7
1.453,74.667,74.479
1.5315,74.811,75.872
1.6101,75.144,76.185
1.6886,75.285,75.391
1.7671,75.17,74.929
1.8457,74.936,75.086
1.9242,74.752,74.77
2.0028,74.825,74.31
2.0813,75.041,74.446
2.1598,75.243,74.824
2.2384,75.288,75.412
2.3169,75.11,75.627
2.3955,74.796,75.349
2.474,74.496,75.051
2.5525,74.356,74.835
2.6311,74.524,74.849
2.7096,74.941,75.061
2.7882,75.427,75.09
2.8667,75.804,74.934
2.9452,75.759,74.847
3.0238,75.315,74.809
3.1023,74.747,74.81
3.1809,74.372,74.835
3.2594,74.458,75.103
3.3379,74.786,75.348
3.4165,75.143,75.167
3.495,75.349,74.628
3.5736,75.394,74.794
3.6521,75.301,75.381
3.7306,75.131,75.231
3.8092,74.951,74.551
3.8877,74.888,75.014
3.9663,74.922,75.677
4.0448,74.972,75.333
4.1233,74.952,74.34
4.2019,74.857,74.422
4.2804,74.81,75.207
4.359,74.852,75.393
4.4375,75.004,74.742
4.516,75.121,74.687
4.5946,75.133,74.798
4.6731,75.064,74.996
4.7517,74.955,75.68
4.8302,74.921,75.663
4.9087,74.97,74.921
4.9873,75.06,74.673
5.0658,75.142,74.555
5.1444,75.142,74.645
5.2229,75.063,75.477
5.3014,74.949,75.86
5.38,74.852,75.262
5.4585,74.833,74.367
5.5371,74.859,73.919
5.6156,74.892,74.636
5.6941,74.891,75.665
5.7727,74.913,75.3
5.8512,75.019,74.625
5.9298,75.171,74.924
6.0083,75.316,75.145
6.0868,75.255,74.553
6.1654,75.032,74.936
6.2439,74.82,76.034


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_139.csv <==
x,qOut,qIn
0.03927,74.82,74.819
0.11781,74.561,74.385
0.19635,74.622,74.148
0.27489,74.889,74.343
0.35343,75.205,75.368
0.43197,75.232,75.62
0.51051,75.013,74.894
0.58905,74.734,74.463
0.66759,74.594,75.055
0.74613,74.702,75.732
0.82467,74.934,75.785
0.90321,75.194,75.057
0.98175,75.405,74.098
1.0603,75.557,74.146
1.1388,75.532,74.932
1.2174,75.292,75.55
1.2959,74.818,75.22
1.3744,74.452,74.985
1.453,74.431,75.267
1.5315,74.678,75.412
1.6101,75.057,74.547
1.6886,75.213,74.017
1.7671,75.193,74.8
1.8457,75.13,75.909
1.9242,75.168,75.542
2.0028,75.245,74.541
2.0813,75.153,74.313
2.1598,74.903,74.739
2.2384,74.556,75.648
2.3169,74.523,75.543
2.3955,74.818,74.578
2.474,75.223,74.539
2.5525,75.501,75.295
2.6311,75.395,75.146
2.7096,75.061,74.933
2.7882,74.734,75.202
2.8667,74.647,75.163
2.9452,74.831,74.809
3.0238,75.068,74.651
3.1023,75.208,74.674
3.1809,75.132,75.405
3.2594,74.952,75.589
3.3379,74.842,74.856
3.4165,74.858,74.579
3.495,75.023,74.904
3.5736,75.132,74.72
3.6521,75.112,74.84
3.7306,75.026,75.499
3.8092,74.961,75.58
3.8877,75.037,74.84
3.9663,75.127,74.467
4.0448,75.134,74.841
4.1233,74.978,75.063
4.2019,74.826,74.782
4.2804,74.832,74.961
4.359,74.964,75.423
4.4375,75.154,75.438
4.516,75.157,74.981
4.5946,74.994,74.484
4.6731,74.808,74.487
4.7517,74.747,75.113
4.8302,74.911,75.261
4.9087,75.143,75.287
4.9873,75.296,75.611
5.0658,75.233,75.24
5.1444,74.992,74.283
5.2229,74.775,74.016
5.3014,74.704,74.908
5.38,74.867,75.477
5.4585,75.112,75.136
5.5371,75.266,75.094
5.6156,75.262,74.781
5.6941,75.06,74.306
5.7727,74.813,74.756
5.8512,74.699,75.325
5.9298,74.773,75.154
6.0083,75.057,74.632
6.0868,75.339,75.367
6.1654,75.406,76.258
6.2439,75.23,75.879


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_140.csv <==
x,qOut,qIn
0.03927,75.027,75.594
0.11781,74.914,74.988
0.19635,74.829,74.296
0.27489,74.788,74.407
0.35343,74.807,75.35
0.43197,74.909,75.477
0.51051,75.051,74.818
0.58905,75.164,74.446
0.66759,75.183,74.735
0.74613,75.081,75.064
0.82467,74.953,75.409
0.90321,74.883,75.771
0.98175,74.95,75.377
1.0603,75.12,74.235
1.1388,75.257,73.668
1.2174,75.277,74.328
1.2959,75.112,76.182
1.3744,74.889,76.629
1.453,74.776,75.339
1.5315,74.796,74.089
1.6101,74.939,74.282
1.6886,74.977,74.909
1.7671,74.912,75.063
1.8457,74.857,74.661
1.9242,74.941,74.678
2.0028,75.195,75.644
2.0813,75.334,76.146
2.1598,75.218,75.399
2.2384,74.747,74.307
2.3169,74.383,74.561
2.3955,74.474,75.18
2.474,74.926,75.177
2.5525,75.568,74.657
2.6311,75.786,74.535
2.7096,75.459,74.754
2.7882,74.86,74.99
2.8667,74.337,74.728
2.9452,74.381,75.093
3.0238,74.764,75.713
3.1023,75.2,75.452
3.1809,75.427,75.288
3.2594,75.441,75.259
3.3379,75.327,74.646
3.4165,75.146,74.505
3.495,74.945,75.021
3.5736,74.802,75.121
3.6521,74.761,74.966
3.7306,74.783,74.982
3.8092,74.814,75.035
3.8877,74.771,75.117
3.9663,74.749,75.311
4.0448,74.823,75.023
4.1233,75.05,74.169
4.2019,75.315,74.48
4.2804,75.456,75.685
4.359,75.423,75.706
4.4375,75.191,74.486
4.516,74.932,74.777
4.5946,74.779,75.263
4.6731,74.758,74.782
4.7517,74.873,74.84
4.8302,75.011,75.454
4.9087,75.115,75.307
4.9873,75.159,74.875
5.0658,75.125,74.99
5.1444,75.023,75.258
5.2229,74.898,75.05
5.3014,74.811,74.611
5.38,74.819,74.638
5.4585,74.944,75.011
5.5371,75.085,75.078
5.6156,75.154,74.968
5.6941,75.071,75.237
5.7727,74.911,75.336
5.8512,74.826,74.923
5.9298,74.862,74.762
6.0083,75.037,75.009
6.0868,75.18,74.947
6.1654,75.214,75.051
6.2439,75.153,75.44


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_141.csv <==
x,qOut,qIn
0.03927,74.612,75.007
0.11781,74.729,75.185
0.19635,74.98,75.475
0.27489,75.181,75.415
0.35343,75.171,74.419
0.43197,75.083,74
0.51051,75.048,74.728
0.58905,75.054,75.668
0.66759,75.062,75.155
0.74613,74.928,74.572
0.82467,74.768,75.164
0.90321,74.704,75.519
0.98175,74.842,74.417
1.0603,75.07,74.393
1.1388,75.224,75.54
1.2174,75.266,75.906
1.2959,75.195,75.246
1.3744,75.124,74.826
1.453,75.023,74.513
1.5315,74.885,74.577
1.6101,74.706,74.923
1.6886,74.663,74.684
1.7671,74.821,74.592
1.8457,75.072,75.339
1.9242,75.28,75.63
2.0028,75.219,75.122
2.0813,75.002,75.01
2.1598,74.815,75.088
2.2384,74.838,74.659
2.3169,75.073,74.584
2.3955,75.301,75.124
2.474,75.38,75.529
2.5525,75.195,75.288
2.6311,74.863,74.549
2.7096,74.599,74.362
2.7882,74.509,75.21
2.8667,74.661,75.299
2.9452,74.915,74.476
3.0238,75.155,74.371
3.1023,75.314,74.987
3.1809,75.341,75.87
3.2594,75.225,75.884
3.3379,75.032,75.233
3.4165,74.863,74.508
3.495,74.82,74.146
3.5736,74.935,74.704
3.6521,75.083,75.482
3.7306,75.162,75.4
3.8092,75.087,75.204
3.8877,74.93,75.362
3.9663,74.801,74.936
4.0448,74.743,74.483
4.1233,74.774,74.849
4.2019,74.858,75.445
4.2804,75.022,75.499
4.359,75.225,74.889
4.4375,75.424,74.278
4.516,75.388,74.295
4.5946,75.096,74.536
4.6731,74.742,74.948
4.7517,74.555,75.729
4.8302,74.773,75.934
4.9087,75.146,75.395
4.9873,75.42,74.789
5.0658,75.361,74.427
5.1444,75.064,74.447
5.2229,74.848,75.034
5.3014,74.829,75.643
5.38,75.064,75.174
5.4585,75.181,74.53
5.5371,75.013,74.625
5.6156,74.68,75.338
5.6941,74.357,75.837
5.7727,74.414,75.093
5.8512,74.791,74.219
5.9298,75.269,74.154
6.0083,75.628,75.215
6.0868,75.609,75.606
6.1654,75.273,75.02
6.2439,74.854,74.757


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_142.csv <==
x,qOut,qIn
0.03927,75.661,75.585
0.11781,75.606,75.175
0.19635,75.082,74.513
0.27489,74.464,74.897
0.35343,74.18,75.179
0.43197,74.502,74.923
0.51051,75.031,75.125
0.58905,75.443,75.224
0.66759,75.466,74.869
0.74613,75.213,74.577
0.82467,74.952,74.682
0.90321,74.823,75.113
0.98175,74.919,75.488
1.0603,75.045,75.189
1.1388,75.085,74.489
1.2174,75.046,74.421
1.2959,74.961,75.633
1.3744,74.941,76.106
1.453,74.979,75.173
1.5315,75.04,74.372
1.6101,75.087,75.244
1.6886,75.086,75.474
1.7671,75.03,74.464
1.8457,74.942,73.875
1.9242,74.849,74.291
2.0028,74.844,75.048
2.0813,74.922,75.862
2.1598,75.018,75.934
2.2384,75.057,74.801
2.3169,74.996,74.526
2.3955,74.952,75.145
2.474,75,75.348
2.5525,75.196,74.843
2.6311,75.39,74.695
2.7096,75.396,75.045
2.7882,75.188,75.284
2.8667,74.78,75.193
2.9452,74.456,74.945
3.0238,74.374,74.558
3.1023,74.521,74.617
3.1809,74.847,75.163
3.2594,75.193,75.378
3.3379,75.433,75.234
3.4165,75.492,74.934
3.495,75.309,74.714
3.5736,75.019,74.781
3.6521,74.837,75.096
3.7306,74.823,75.303
3.8092,74.992,75.217
3.8877,75.116,74.96
3.9663,75.119,74.58
4.0448,75.032,74.339
4.1233,74.906,75.084
4.2019,74.837,75.686
4.2804,74.849,75.302
4.359,74.931,74.796
4.4375,75.067,74.671
4.516,75.151,75.193
4.5946,75.116,75.848
4.6731,75.005,75.44
4.7517,74.885,74.532
4.8302,74.924,74.349
4.9087,75.046,74.324
4.9873,75.124,74.78
5.0658,75.031,76.175
5.1444,74.828,76.222
5.2229,74.722,74.959
5.3014,74.775,74.339
5.38,75.006,74.337
5.4585,75.176,74.139
5.5371,75.219,74.548
5.6156,75.19,75.488
5.6941,75.168,75.985
5.7727,75.202,75.165
5.8512,75.137,74.263
5.9298,74.938,74.693
6.0083,74.601,75.628
6.0868,74.485,75.222
6.1654,74.742,74.472
6.2439,75.203,74.642


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_143.csv <==
x,qOut,qIn
0.03927,75.392,75.011
0.11781,75.555,74.325
0.19635,75.424,74.82
0.27489,75.163,74.959
0.35343,74.962,74.277
0.43197,75.022,74.515
0.51051,75.162,75.363
0.58905,75.191,75.838
0.66759,74.933,75.247
0.74613,74.526,74.628
0.82467,74.308,74.647
0.90321,74.402,74.946
0.98175,74.856,75.271
1.0603,75.37,75.202
1.1388,75.683,74.697
1.2174,75.678,74.773
1.2959,75.271,75.823
1.3744,74.734,75.637
1.453,74.425,74.373
1.5315,74.438,74.068
1.6101,74.788,75.349
1.6886,75.133,75.467
1.7671,75.316,74.779
1.8457,75.319,74.502
1.9242,75.148,74.984
2.0028,74.945,75.55
2.0813,74.826,75.625
2.1598,74.826,74.839
2.2384,74.958,74.504
2.3169,75.108,74.964
2.3955,75.194,74.928
2.474,75.196,74.959
2.5525,75.107,75.22
2.6311,74.988,74.972
2.7096,74.885,74.825
2.7882,74.827,75.078
2.8667,74.839,75.442
2.9452,74.91,75.301
3.0238,75.007,74.669
3.1023,75.099,74.201
3.1809,75.16,74.842
3.2594,75.167,75.778
3.3379,75.098,75.674
3.4165,74.977,74.497
3.495,74.836,74.151
3.5736,74.793,74.994
3.6521,74.867,75.429
3.7306,74.997,75.327
3.8092,75.111,75.443
3.8877,75.141,75.151
3.9663,75.12,74.47
4.0448,75.07,74.638
4.1233,75.007,75.576
4.2019,74.912,75.534
4.2804,74.85,74.753
4.359,74.865,74.22
4.4375,74.995,74.807
4.516,75.091,75.315
4.5946,75.036,75.386
4.6731,74.893,75.334
4.7517,74.756,74.822
4.8302,74.865,74.353
4.9087,75.11,74.367
4.9873,75.312,74.602
5.0658,75.293,75.559
5.1444,75.089,75.992
5.2229,74.937,75.28
5.3014,74.908,74.744
5.38,75.03,75.122
5.4585,75.032,75.141
5.5371,74.918,74.925
5.6156,74.82,75.216
5.6941,74.888,75.43
5.7727,75.115,74.791
5.8512,75.218,74.281
5.9298,75.099,74.209
6.0083,74.707,74.383
6.0868,74.465,75.047
6.1654,74.58,75.929
6.2439,74.943,76.196


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_144.csv <==
x,qOut,qIn
0.03927,74.831,74.54
0.11781,75.042,74.777
0.19635,75.114,75.304
0.27489,75.061,75.505
0.35343,74.933,75.003
0.43197,74.929,74.941
0.51051,75.039,75.181
0.58905,75.177,75.051
0.66759,75.255,75.176
0.74613,75.211,75.042
0.82467,75.09,74.471
0.90321,74.949,74.73
0.98175,74.841,75.098
1.0603,74.786,75.028
1.1388,74.774,75.451
1.2174,74.802,75.495
1.2959,74.867,74.625
1.3744,74.979,74.099
1.453,75.11,74.336
1.5315,75.212,75.236
1.6101,75.24,75.581
1.6886,75.174,75.152
1.7671,75.065,74.994
1.8457,74.954,75.087
1.9242,74.874,75.505
2.0028,74.823,75.442
2.0813,74.842,74.799
2.1598,74.942,74.603
2.2384,75.131,75.036
2.3169,75.261,75.058
2.3955,75.182,74.937
2.474,74.935,74.779
2.5525,74.6,74.199
2.6311,74.517,74.406
2.7096,74.715,75.761
2.7882,75.042,76.561
2.8667,75.33,75.44
2.9452,75.403,74.022
3.0238,75.321,73.586
3.1023,75.186,74.406
3.1809,75.096,75.519
3.2594,75.075,75.659
3.3379,75.056,75.344
3.4165,75.002,75.137
3.495,74.886,74.851
3.5736,74.741,74.548
3.6521,74.644,74.721
3.7306,74.666,75.183
3.8092,74.864,75.359
3.8877,75.213,75.036
3.9663,75.462,74.858
4.0448,75.433,75.243
4.1233,74.97,75.206
4.2019,74.426,74.587
4.2804,74.281,74.684
4.359,74.571,75.21
4.4375,75.23,74.601
4.516,75.634,74.177
4.5946,75.576,75.13
4.6731,75.203,76.179
4.7517,74.73,75.639
4.8302,74.632,74.671
4.9087,74.832,74.39
4.9873,75.115,74.661
5.0658,75.26,75.06
5.1444,75.221,75.129
5.2229,75.123,74.999
5.3014,75.024,74.744
5.38,74.961,75.027
5.4585,74.855,75.396
5.5371,74.741,75.001
5.6156,74.694,74.552
5.6941,74.787,75.363
5.7727,75.036,75.938
5.8512,75.295,75.16
5.9298,75.429,74.316
6.0083,75.312,74.9
6.0868,74.996,75.271
6.1654,74.731,74.935
6.2439,74.646,74.625


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_145.csv <==
x,qOut,qIn
0.03927,75.144,74.729
0.11781,75.193,74.975
0.19635,75.153,75.209
0.27489,75.026,74.877
0.35343,74.827,74.996
0.43197,74.726,75.784
0.51051,74.808,75.916
0.58905,75.015,75.002
0.66759,75.271,73.833
0.74613,75.35,74.213
0.82467,75.205,75.426
0.90321,74.948,76.128
0.98175,74.713,75.067
1.0603,74.704,73.9
1.1388,74.828,74.142
1.2174,74.957,75.168
1.2959,74.971,75.373
1.3744,74.936,75.372
1.453,74.998,75.488
1.5315,75.155,74.697
1.6101,75.374,74.385
1.6886,75.375,75.407
1.7671,75.133,75.655
1.8457,74.824,75.07
1.9242,74.655,74.969
2.0028,74.814,75.2
2.0813,75.052,75.018
2.1598,75.161,74.587
2.2384,74.957,74.182
2.3169,74.676,74.472
2.3955,74.635,75.351
2.474,74.847,76.1
2.5525,75.257,75.88
2.6311,75.411,75.125
2.7096,75.247,74.609
2.7882,74.961,74.436
2.8667,74.787,74.293
2.9452,74.964,74.531
3.0238,75.247,75.158
3.1023,75.404,75.462
3.1809,75.229,74.93
3.2594,74.836,74.955
3.3379,74.517,75.402
3.4165,74.42,74.916
3.495,74.636,74.458
3.5736,75.021,75.079
3.6521,75.423,75.368
3.7306,75.678,75.216
3.8092,75.628,74.788
3.8877,75.169,74.875
3.9663,74.622,75.247
4.0448,74.294,75.027
4.1233,74.447,74.803
4.2019,74.86,75.202
4.2804,75.2,75.357
4.359,75.342,75.063
4.4375,75.22,75.044
4.516,75.025,75.09
4.5946,74.883,74.654
4.6731,74.836,74.562
4.7517,74.906,75.153
4.8302,75.019,75.185
4.9087,75.105,74.745
4.9873,75.13,74.69
5.0658,75.067,75.43
5.1444,74.976,75.52
5.2229,74.937,74.879
5.3014,74.971,74.756
5.38,75.079,75.347
5.4585,75.165,75.061
5.5371,75.169,74.433
5.6156,75.094,74.338
5.6941,74.955,75.469
5.7727,74.844,76.058
5.8512,74.803,75.343
5.9298,74.828,74.45
6.0083,74.9,74.596
6.0868,74.964,74.968
6.1654,75.02,74.987
6.2439,75.076,74.886


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_146.csv <==
x,qOut,qIn
0.03927,75.138,75.15
0.11781,75.127,75.551
0.19635,75.022,75.141
0.27489,74.915,74.746
0.35343,74.895,74.943
0.43197,74.993,74.913
0.51051,75.119,74.508
0.58905,75.192,74.441
0.66759,75.14,75.05
0.74613,75.002,75.323
0.82467,74.894,75.112
0.90321,74.864,75.12
0.98175,74.943,75.787
1.0603,75.029,75.486
1.1388,75.078,74.454
1.2174,75.097,74.246
1.2959,75.108,74.369
1.3744,75.122,74.398
1.453,75.076,75.344
1.5315,74.957,76.165
1.6101,74.764,75.656
1.6886,74.627,75.002
1.7671,74.629,74.862
1.8457,74.757,74.771
1.9242,74.981,74.509
2.0028,75.216,74.549
2.0813,75.394,74.925
2.1598,75.439,75.551
2.2384,75.281,75.334
2.3169,74.903,74.47
2.3955,74.527,74.515
2.474,74.35,75.054
2.5525,74.534,75.247
2.6311,74.98,75.159
2.7096,75.438,75.066
2.7882,75.716,75.402
2.8667,75.645,75.897
2.9452,75.223,74.986
3.0238,74.753,73.664
3.1023,74.48,74.038
3.1809,74.603,75.94
3.2594,74.925,76.031
3.3379,75.168,74.787
3.4165,75.228,73.777
3.495,75.046,74.179
3.5736,74.829,75.311
3.6521,74.751,75.985
3.7306,74.849,75.676
3.8092,75.124,74.671
3.8877,75.378,74.535
3.9663,75.442,75.086
4.0448,75.291,75.305
4.1233,74.931,75.368
4.2019,74.674,75.258
4.2804,74.683,74.529
4.359,74.871,74.227
4.4375,75.11,75.085
4.516,75.069,75.434
4.5946,74.833,75.135
4.6731,74.626,74.871
4.7517,74.681,75.086
4.8302,75.037,75.031
4.9087,75.371,74.64
4.9873,75.495,74.758
5.0658,75.259,75.169
5.1444,74.972,75.176
5.2229,74.89,75.22
5.3014,74.974,74.967
5.38,75.122,74.539
5.4585,75.02,74.969
5.5371,74.818,75.395
5.6156,74.706,75.157
5.6941,74.86,75.067
5.7727,75.121,75.28
5.8512,75.231,74.959
5.9298,75.153,74.499
6.0083,74.9,75.002
6.0868,74.776,75.502
6.1654,74.839,75.071
6.2439,74.997,74.54


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_147.csv <==
x,qOut,qIn
0.03927,74.991,74.794
0.11781,75.354,74.489
0.19635,75.563,75.37
0.27489,75.453,75.573
0.35343,74.887,74.862
0.43197,74.295,74.888
0.51051,74.138,75.177
0.58905,74.431,75.21
0.66759,75.084,74.584
0.74613,75.546,74.361
0.82467,75.619,75.011
0.90321,75.37,75.618
0.98175,74.92,75.42
1.0603,74.685,74.902
1.1388,74.739,74.684
1.2174,74.95,74.786
1.2959,75.154,74.566
1.3744,75.194,74.612
1.453,75.15,75.401
1.5315,75.094,75.868
1.6101,75.089,74.941
1.6886,75.053,74.368
1.7671,74.945,74.735
1.8457,74.824,75.383
1.9242,74.764,75.83
2.0028,74.89,75.252
2.0813,75.103,74.157
2.1598,75.262,74.096
2.2384,75.228,75.141
2.3169,74.98,75.315
2.3955,74.732,74.952
2.474,74.634,74.631
2.5525,74.808,74.755
2.6311,75.082,75.55
2.7096,75.243,76.066
2.7882,75.24,75.255
2.8667,75.058,74.192
2.9452,74.952,74.718
3.0238,74.996,75.532
3.1023,75.1,75.538
3.1809,75.147,74.658
3.2594,74.979,74.253
3.3379,74.753,74.572
3.4165,74.619,75.132
3.495,74.712,75.428
3.5736,74.913,75.439
3.6521,75.075,75.273
3.7306,75.167,74.993
3.8092,75.189,74.853
3.8877,75.228,74.862
3.9663,75.236,74.886
4.0448,75.185,74.933
4.1233,75.057,74.819
4.2019,74.96,74.85
4.2804,74.919,75.07
4.359,74.89,74.898
4.4375,74.815,74.949
4.516,74.731,75.316
4.5946,74.788,75.116
4.6731,74.99,74.668
4.7517,75.307,75.277
4.8302,75.447,75.617
4.9087,75.325,74.763
4.9873,75.056,74.287
5.0658,74.797,74.798
5.1444,74.761,75.162
5.2229,74.848,75.648
5.3014,74.944,76.018
5.38,74.949,75.359
5.4585,74.918,74.203
5.5371,74.918,73.851
5.6156,74.955,74.395
5.6941,75.02,74.579
5.7727,75.076,75.104
5.8512,75.115,76.059
5.9298,75.113,75.891
6.0083,75.05,74.559
6.0868,74.899,74.147
6.1654,74.771,74.881
6.2439,74.772,75.646


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_148.csv <==
x,qOut,qIn
0.03927,74.636,74.576
0.11781,74.796,75.615
0.19635,75.055,75.952
0.27489,75.267,75.289
0.35343,75.3,74.614
0.43197,75.147,74.17
0.51051,74.982,74.042
0.58905,74.92,75.01
0.66759,75.052,75.809
0.74613,75.188,75.441
0.82467,75.135,75.185
0.90321,74.921,75.125
0.98175,74.621,75.181
1.0603,74.576,75.146
1.1388,74.808,74.669
1.2174,75.162,74.014
1.2959,75.47,74.469
1.3744,75.507,75.272
1.453,75.257,75.336
1.5315,74.86,75.19
1.6101,74.478,75.23
1.6886,74.404,74.949
1.7671,74.642,74.519
1.8457,75.043,74.728
1.9242,75.447,75.715
2.0028,75.63,75.811
2.0813,75.531,75.061
2.1598,75.229,74.554
2.2384,74.827,74.653
2.3169,74.554,74.894
2.3955,74.477,75.165
2.474,74.573,75.124
2.5525,74.805,74.578
2.6311,75.076,74.547
2.7096,75.247,75.18
2.7882,75.254,75.656
2.8667,75.051,75.482
2.9452,74.863,74.865
3.0238,74.876,74.499
3.1023,75.058,74.734
3.1809,75.327,75.068
3.2594,75.37,75.224
3.3379,75.181,75.241
3.4165,74.913,74.817
3.495,74.742,74.7
3.5736,74.778,74.808
3.6521,74.876,74.58
3.7306,74.955,75.047
3.8092,74.954,76.005
3.8877,75.01,75.489
3.9663,75.131,74.494
4.0448,75.228,74.231
4.1233,75.197,75.271
4.2019,75.001,75.788
4.2804,74.839,75.232
4.359,74.812,74.719
4.4375,74.991,74.692
4.516,75.118,74.709
4.5946,75.043,74.867
4.6731,74.846,74.931
4.7517,74.652,75.144
4.8302,74.746,75.383
4.9087,75.024,75.227
4.9873,75.291,74.904
5.0658,75.351,74.438
5.1444,75.158,74.481
5.2229,74.944,75.047
5.3014,74.858,75.327
5.38,75.017,75.346
5.4585,75.2,75.428
5.5371,75.194,75.094
5.6156,75.013,74.456
5.6941,74.715,74.633
5.7727,74.644,75.706
5.8512,74.826,75.992
5.9298,75.103,74.883
6.0083,75.303,73.717
6.0868,75.226,74.584
6.1654,74.973,75.688
6.2439,74.719,75.07


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_149.csv <==
x,qOut,qIn
0.03927,74.936,75.934
0.11781,74.953,74.839
0.19635,74.994,73.765
0.27489,74.968,74.36
0.35343,74.795,76.138
0.43197,74.645,76.219
0.51051,74.693,75.083
0.58905,74.911,74.463
0.66759,75.233,74.867
0.74613,75.345,75.117
0.82467,75.192,75.093
0.90321,74.923,74.574
0.98175,74.719,74.071
1.0603,74.816,75.009
1.1388,75.038,75.925
1.2174,75.188,75.128
1.2959,75.084,74.585
1.3744,74.842,75.105
1.453,74.757,75.023
1.5315,74.905,75.171
1.6101,75.302,75.546
1.6886,75.569,75.13
1.7671,75.509,74.578
1.8457,75.197,74.508
1.9242,74.763,75.153
2.0028,74.585,75.327
2.0813,74.646,75.011
2.1598,74.815,74.826
2.2384,74.95,74.729
2.3169,75.013,74.755
2.3955,75.043,75.014
2.474,75.052,75.263
2.5525,75.039,75.113
2.6311,75.038,74.946
2.7096,75.087,74.971
2.7882,75.148,75.008
2.8667,75.166,75.206
2.9452,75.044,75.505
3.0238,74.894,75.255
3.1023,74.82,74.54
3.1809,74.915,74.076
3.2594,75.038,74.632
3.3379,75.044,75.424
3.4165,74.954,75.295
3.495,74.826,75.344
3.5736,74.857,75.898
3.6521,74.984,75.337
3.7306,75.105,74.084
3.8092,75.113,73.864
3.8877,75.058,74.85
3.9663,75.063,75.616
4.0448,75.124,75.707
4.1233,75.215,75.178
4.2019,75.115,75.035
4.2804,74.845,75.155
4.359,74.578,74.831
4.4375,74.5,74.447
4.516,74.763,74.683
4.5946,75.18,74.907
4.6731,75.519,74.853
4.7517,75.562,75.364
4.8302,75.197,75.824
4.9087,74.701,75.265
4.9873,74.371,74.741
5.0658,74.471,74.897
5.1444,74.899,74.981
5.2229,75.342,75.028
5.3014,75.601,75.134
5.38,75.515,75.114
5.4585,75.162,74.685
5.5371,74.781,74.254
5.6156,74.541,74.584
5.6941,74.573,75.425
5.7727,74.759,75.541
5.8512,74.984,75.207
5.9298,75.186,74.963
6.0083,75.321,74.762
6.0868,75.336,74.475
6.1654,75.223,74.672
6.2439,75.059,75.49


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_150.csv <==
x,qOut,qIn
0.03927,74.844,74.756
0.11781,75.12,75.212
0.19635,75.258,75.184
0.27489,75.233,74.85
0.35343,75.063,75.09
0.43197,75.022,75.252
0.51051,75.113,74.792
0.58905,75.2,74.255
0.66759,75.126,74.992
0.74613,74.795,75.987
0.82467,74.476,75.763
0.90321,74.37,74.864
0.98175,74.638,74.553
1.0603,75.072,74.921
1.1388,75.391,75.107
1.2174,75.488,75.048
1.2959,75.297,74.792
1.3744,75.062,74.54
1.453,74.94,74.782
1.5315,74.918,75.336
1.6101,74.947,75.039
1.6886,74.883,74.649
1.7671,74.838,74.899
1.8457,74.896,75.046
1.9242,75.127,75.108
2.0028,75.35,75.399
2.0813,75.38,75.298
2.1598,75.22,74.827
2.2384,74.921,74.613
2.3169,74.768,74.92
2.3955,74.787,75.407
2.474,74.88,75.608
2.5525,74.938,74.968
2.6311,74.918,74.173
2.7096,74.902,74.128
2.7882,74.913,74.995
2.8667,74.961,75.409
2.9452,74.983,74.924
3.0238,75.006,75.11
3.1023,75.047,75.751
3.1809,75.122,75.495
3.2594,75.14,74.865
3.3379,75.073,74.448
3.4165,74.986,74.058
3.495,74.962,74.858
3.5736,75.069,75.832
3.6521,75.142,75.595
3.7306,75.078,75.049
3.8092,74.8,75.014
3.8877,74.547,75.021
3.9663,74.542,74.631
4.0448,74.773,74.196
4.1233,75.177,74.611
4.2019,75.475,75.563
4.2804,75.544,75.979
4.359,75.381,75.313
4.4375,75.008,74.528
4.516,74.646,74.566
4.5946,74.503,74.944
4.6731,74.618,75.432
4.7517,74.991,75.44
4.8302,75.371,74.894
4.9087,75.52,74.516
4.9873,75.374,74.679
5.0658,74.91,74.727
5.1444,74.518,74.901
5.2229,74.463,75.459
5.3014,74.702,75.408
5.38,75.132,74.851
5.4585,75.392,74.951
5.5371,75.382,75.185
5.6156,75.183,75.011
5.6941,74.903,75.344
5.7727,74.829,75.668
5.8512,74.955,74.806
5.9298,75.128,73.737
6.0083,75.176,73.962
6.0868,74.974,75.21
6.1654,74.743,76.045
6.2439,74.652,75.393


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_151.csv <==
x,qOut,qIn
0.03927,75.033,75.411
0.11781,75.42,74.752
0.19635,75.6,74.641
0.27489,75.522,75.585
0.35343,75.167,76.191
0.43197,74.785,75.528
0.51051,74.601,74.501
0.58905,74.652,73.797
0.66759,74.93,74.488
0.74613,75.189,75.597
0.82467,75.279,75.563
0.90321,75.18,74.754
0.98175,74.899,74.554
1.0603,74.651,75.056
1.1388,74.574,75.494
1.2174,74.676,75.481
1.2959,74.928,74.953
1.3744,75.204,74.59
1.453,75.424,74.68
1.5315,75.51,74.993
1.6101,75.386,74.876
1.6886,75.033,74.765
1.7671,74.68,75.073
1.8457,74.509,75.137
1.9242,74.677,74.595
2.0028,74.988,74.765
2.0813,75.187,75.674
2.1598,75.218,76.066
2.2384,75.075,75.023
2.3169,75.024,74.294
2.3955,75.08,74.343
2.474,75.136,74.737
2.5525,75.07,75.353
2.6311,74.874,75.482
2.7096,74.748,75.323
2.7882,74.752,75.021
2.8667,74.908,74.343
2.9452,74.978,74.638
3.0238,74.949,75.509
3.1023,74.923,75.654
3.1809,75.015,75.156
3.2594,75.246,74.692
3.3379,75.384,74.423
3.4165,75.315,74.629
3.495,74.956,75.058
3.5736,74.633,75.037
3.6521,74.607,74.874
3.7306,74.837,75
3.8092,75.224,75.807
3.8877,75.364,75.415
3.9663,75.216,74.044
4.0448,74.956,74.212
4.1233,74.788,75.875
4.2019,74.928,75.717
4.2804,75.165,74.699
4.359,75.288,74.624
4.4375,75.11,75.033
4.516,74.773,74.775
4.5946,74.576,74.86
4.6731,74.607,75.393
4.7517,74.896,75.462
4.8302,75.158,74.741
4.9087,75.257,74.188
4.9873,75.2,74.435
5.0658,75.018,75.127
5.1444,74.881,75.372
5.2229,74.872,75.422
5.3014,74.97,75.565
5.38,75.138,75.365
5.4585,75.196,74.861
5.5371,75.104,74.638
5.6156,74.949,74.624
5.6941,74.839,74.707
5.7727,74.936,75.016
5.8512,75.1,75.319
5.9298,75.172,75.386
6.0083,75,75.262
6.0868,74.695,74.602
6.1654,74.545,74.086
6.2439,74.646,74.761


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_152.csv <==
x,qOut,qIn
0.03927,74.889,74.424
0.11781,75.105,74.777
0.19635,75.148,75.039
0.27489,75.032,74.543
0.35343,74.819,74.835
0.43197,74.826,75.716
0.51051,75.018,75.36
0.58905,75.218,74.464
0.66759,75.24,74.613
0.74613,75.025,75.285
0.82467,74.847,75.198
0.90321,74.854,74.809
0.98175,75.148,75.512
1.0603,75.406,75.937
1.1388,75.37,75.111
1.2174,75.083,74.179
1.2959,74.65,74.091
1.3744,74.517,74.908
1.453,74.692,75.859
1.5315,74.985,75.517
1.6101,75.192,74.519
1.6886,75.158,74.82
1.7671,74.992,75.153
1.8457,74.829,74.924
1.9242,74.793,74.898
2.0028,74.936,75.077
2.0813,75.168,75.011
2.1598,75.361,75.139
2.2384,75.392,75.709
2.3169,75.154,75.096
2.3955,74.822,73.972
2.474,74.597,74.303
2.5525,74.668,75.547
2.6311,74.964,75.686
2.7096,75.221,75.146
2.7882,75.303,74.576
2.8667,75.113,74.811
2.9452,74.865,75.047
3.0238,74.757,74.857
3.1023,74.817,74.754
3.1809,75.031,74.757
3.2594,75.199,75.266
3.3379,75.235,76.039
3.4165,75.142,75.927
3.495,74.941,74.692
3.5736,74.77,74.11
3.6521,74.742,74.455
3.7306,74.862,74.914
3.8092,75.113,74.854
3.8877,75.279,74.844
3.9663,75.229,75.051
4.0448,75.015,75.306
4.1233,74.723,75.24
4.2019,74.627,75.377
4.2804,74.755,75.608
4.359,75.012,75.116
4.4375,75.295,74.185
4.516,75.485,74.223
4.5946,75.483,74.87
4.6731,75.275,75.258
4.7517,74.861,75.567
4.8302,74.519,75.466
4.9087,74.453,74.631
4.9873,74.622,74.235
5.0658,74.936,74.941
5.1444,75.133,75.363
5.2229,75.235,75.254
5.3014,75.293,75.16
5.38,75.364,74.682
5.4585,75.327,74.321
5.5371,75.088,74.872
5.6156,74.759,75.578
5.6941,74.493,75.749
5.7727,74.591,75.114
5.8512,74.919,74.259
5.9298,75.24,74.376
6.0083,75.32,75.46
6.0868,75.098,75.801
6.1654,74.838,75.509
6.2439,74.721,74.884


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_153.csv <==
x,qOut,qIn
0.03927,75.123,74.539
0.11781,75.318,75.063
0.19635,75.325,75.384
0.27489,75.157,75.536
0.35343,74.867,75.219
0.43197,74.681,74.315
0.51051,74.649,74.245
0.58905,74.744,75.557
0.66759,74.925,75.985
0.74613,75.165,74.901
0.82467,75.373,74.385
0.90321,75.434,74.619
0.98175,75.233,74.652
1.0603,74.829,74.762
1.1388,74.537,75.324
1.2174,74.506,75.508
1.2959,74.83,74.963
1.3744,75.182,74.925
1.453,75.317,75.387
1.5315,75.225,75.171
1.6101,74.946,74.34
1.6886,74.829,74.276
1.7671,74.946,74.788
1.8457,75.155,75.767
1.9242,75.286,75.94
2.0028,75.099,74.888
2.0813,74.78,74.347
2.1598,74.559,75.019
2.2384,74.651,75.474
2.3169,74.977,74.863
2.3955,75.278,74.409
2.474,75.42,74.423
2.5525,75.308,75.19
2.6311,75.061,75.818
2.7096,74.811,75.536
2.7882,74.649,74.95
2.8667,74.649,74.9
2.9452,74.82,74.754
3.0238,75.086,74.393
3.1023,75.327,74.639
3.1809,75.427,75.589
3.2594,75.301,75.769
3.3379,75.061,75.068
3.4165,74.835,74.117
3.495,74.74,74.456
3.5736,74.749,75.265
3.6521,74.822,75.071
3.7306,74.958,74.663
3.8092,75.165,75.339
3.8877,75.36,75.524
3.9663,75.353,74.925
4.0448,75.133,74.957
4.1233,74.732,75.362
4.2019,74.565,75.367
4.2804,74.737,75.286
4.359,75.068,74.994
4.4375,75.339,74.432
4.516,75.238,74.132
4.5946,74.914,74.679
4.6731,74.61,75.61
4.7517,74.568,75.514
4.8302,74.794,74.678
4.9087,75.053,74.324
4.9873,75.22,74.831
5.0658,75.2,75.618
5.1444,75.14,75.38
5.2229,75.154,74.985
5.3014,75.23,75.06
5.38,75.33,75.022
5.4585,75.248,74.863
5.5371,74.988,74.814
5.6156,74.698,74.671
5.6941,74.546,74.608
5.7727,74.683,74.941
5.8512,74.94,75.435
5.9298,75.146,75.64
6.0083,75.144,75.399
6.0868,74.982,75.01
6.1654,74.869,74.618
6.2439,74.898,74.352


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_154.csv <==
x,qOut,qIn
0.03927,75.231,75.487
0.11781,74.97,75.454
0.19635,74.658,75.315
0.27489,74.522,75.356
0.35343,74.76,75.415
0.43197,75.172,74.992
0.51051,75.419,74.546
0.58905,75.399,74.845
0.66759,75.068,75.385
0.74613,74.814,74.92
0.82467,74.775,74.235
0.90321,74.849,74.496
0.98175,74.891,75.527
1.0603,74.764,75.163
1.1388,74.688,74.396
1.2174,74.783,74.854
1.2959,75.129,76.146
1.3744,75.462,75.541
1.453,75.568,74.039
1.5315,75.444,74.012
1.6101,75.129,75.433
1.6886,74.914,75.744
1.7671,74.852,75.474
1.8457,74.873,75.042
1.9242,74.883,74.636
2.0028,74.815,74.712
2.0813,74.758,74.806
2.1598,74.77,74.568
2.2384,74.894,74.675
2.3169,75.072,75.361
2.3955,75.206,75.955
2.474,75.236,75.837
2.5525,75.113,74.863
2.6311,74.907,74.286
2.7096,74.789,74.327
2.7882,74.834,74.519
2.8667,75.093,75.099
2.9452,75.358,75.591
3.0238,75.401,75.252
3.1023,75.191,74.814
3.1809,74.746,75.425
3.2594,74.46,75.33
3.3379,74.507,74.43
3.4165,74.807,74.486
3.495,75.237,75.042
3.5736,75.529,75.075
3.6521,75.55,75.235
3.7306,75.304,75.162
3.8092,74.822,74.717
3.8877,74.452,74.744
3.9663,74.422,75.248
4.0448,74.683,75.404
4.1233,75.126,75.068
4.2019,75.401,75.011
4.2804,75.413,74.963
4.359,75.23,74.714
4.4375,74.95,74.739
4.516,74.79,75.05
4.5946,74.782,75.281
4.6731,74.874,75.418
4.7517,75.005,74.881
4.8302,75.084,74.485
4.9087,75.085,74.791
4.9873,75.035,75.209
5.0658,74.971,75.606
5.1444,74.996,75.674
5.2229,75.089,74.791
5.3014,75.167,73.735
5.38,75.139,74.28
5.4585,74.974,75.597
5.5371,74.824,76.068
5.6156,74.787,75.316
5.6941,74.939,74.569
5.7727,75.118,74.708
5.8512,75.166,74.843
5.9298,75.082,75.15
6.0083,74.899,75.366
6.0868,74.874,74.661
6.1654,75.021,74.054
6.2439,75.194,74.583


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_155.csv <==
x,qOut,qIn
0.03927,74.7,74.759
0.11781,74.641,75.28
0.19635,74.826,75.585
0.27489,75.074,75.07
0.35343,75.202,74.162
0.43197,75.058,74.317
0.51051,74.792,75.158
0.58905,74.597,75.618
0.66759,74.651,75.015
0.74613,74.955,74.82
0.82467,75.298,75.253
0.90321,75.509,75.273
0.98175,75.441,74.932
1.0603,75.142,74.906
1.1388,74.865,74.93
1.2174,74.753,74.922
1.2959,74.913,74.724
1.3744,75.089,74.824
1.453,75.078,75.315
1.5315,74.914,75.677
1.6101,74.676,75.251
1.6886,74.684,74.727
1.7671,74.906,74.658
1.8457,75.179,74.555
1.9242,75.328,74.457
2.0028,75.258,74.929
2.0813,75.105,75.393
2.1598,74.971,75.448
2.2384,74.938,75.34
2.3169,74.911,75.225
2.3955,74.863,74.856
2.474,74.845,74.539
2.5525,74.919,74.997
2.6311,75.127,75.172
2.7096,75.311,74.744
2.7882,75.347,74.389
2.8667,75.125,75.065
2.9452,74.762,75.898
3.0238,74.517,75.861
3.1023,74.499,75.244
3.1809,74.767,74.337
3.2594,75.105,74.133
3.3379,75.344,75.035
3.4165,75.42,75.979
3.495,75.292,74.866
3.5736,75.072,73.827
3.6521,74.874,74.685
3.7306,74.749,75.804
3.8092,74.729,75.561
3.8877,74.765,74.87
3.9663,74.872,74.494
4.0448,75.042,74.519
4.1233,75.27,75.085
4.2019,75.419,75.383
4.2804,75.365,75.131
4.359,75.148,75.09
4.4375,74.84,75
4.516,74.729,74.325
4.5946,74.81,74.242
4.6731,74.956,75.094
4.7517,75.024,75.598
4.8302,74.994,75.535
4.9087,74.992,75.391
4.9873,75.032,75.113
5.0658,75.097,75.136
5.1444,75.009,74.651
5.2229,74.858,74.199
5.3014,74.785,74.896
5.38,74.929,75.773
5.4585,75.166,75.245
5.5371,75.213,74.416
5.6156,75.033,74.472
5.6941,74.648,75.068
5.7727,74.5,74.724
5.8512,74.702,74.613
5.9298,75.1,75.595
6.0083,75.507,76.054
6.0868,75.62,75.169
6.1654,75.42,74.569
6.2439,75.056,74.515


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_156.csv <==
x,qOut,qIn
0.03927,74.896,74.087
0.11781,74.828,74.355
0.19635,74.885,75.286
0.27489,75.073,75.471
0.35343,75.381,75.141
0.43197,75.58,75.429
0.51051,75.464,75.405
0.58905,75.087,74.704
0.66759,74.557,74.444
0.74613,74.379,74.808
0.82467,74.612,74.842
0.90321,75.037,74.785
0.98175,75.406,75.114
1.0603,75.42,75.077
1.1388,75.149,74.879
1.2174,74.798,75.225
1.2959,74.587,75.857
1.3744,74.7,75.469
1.453,75.008,74.512
1.5315,75.324,74.238
1.6101,75.467,74.701
1.6886,75.318,74.917
1.7671,75.002,75.183
1.8457,74.7,75.454
1.9242,74.589,75.313
2.0028,74.68,74.742
2.0813,74.826,74.336
2.1598,74.955,74.779
2.2384,75.015,75.955
2.3169,75.115,75.773
2.3955,75.254,74.574
2.474,75.347,74.052
2.5525,75.303,75.052
2.6311,75.032,75.561
2.7096,74.727,75.237
2.7882,74.568,74.841
2.8667,74.714,74.977
2.9452,75.032,74.912
3.0238,75.249,74.592
3.1023,75.269,75.073
3.1809,75.034,75.931
3.2594,74.848,75.239
3.3379,74.873,74.089
3.4165,75.039,73.976
3.495,75.237,75.159
3.5736,75.192,75.712
3.6521,75.002,75.124
3.7306,74.835,74.515
3.8092,74.865,75.143
3.8877,75.042,75.835
3.9663,75.142,75.636
4.0448,75.108,74.668
4.1233,74.924,74.026
4.2019,74.879,74.675
4.2804,75.001,75.444
4.359,75.145,75.39
4.4375,75.145,75.227
4.516,74.899,75.148
4.5946,74.658,74.788
4.6731,74.587,74.943
4.7517,74.81,75.009
4.8302,75.107,74.459
4.9087,75.3,74.465
4.9873,75.356,75.228
5.0658,75.276,75.427
5.1444,75.143,74.687
5.2229,74.966,74.471
5.3014,74.799,74.772
5.38,74.697,75.529
5.4585,74.797,76.019
5.5371,75.041,75.523
5.6156,75.279,74.986
5.6941,75.355,74.797
5.7727,75.167,74.335
5.8512,74.894,74.344
5.9298,74.697,74.969
6.0083,74.717,75.117
6.0868,74.858,75.249
6.1654,74.963,75.679
6.2439,74.983,75.227


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_157.csv <==
x,qOut,qIn
0.03927,74.967,75.2
0.11781,74.957,74.513
0.19635,75.095,74.198
0.27489,75.21,74.908
0.35343,75.12,75.417
0.43197,74.818,75.089
0.51051,74.625,75.188
0.58905,74.68,75.547
0.66759,75.062,75.264
0.74613,75.385,74.627
0.82467,75.419,74.51
0.90321,75.223,74.875
0.98175,74.915,75.203
1.0603,74.845,75.038
1.1388,74.922,74.607
1.2174,74.984,74.448
1.2959,74.867,75.046
1.3744,74.685,75.564
1.453,74.674,75.477
1.5315,74.857,75.125
1.6101,75.205,74.762
1.6886,75.426,74.536
1.7671,75.419,74.671
1.8457,75.24,75.05
1.9242,74.971,75.268
2.0028,74.817,75.451
2.0813,74.794,75.681
2.1598,74.836,75.463
2.2384,74.867,74.947
2.3169,74.833,74.261
2.3955,74.825,73.838
2.474,74.898,74.66
2.5525,75.095,75.66
2.6311,75.282,75.348
2.7096,75.289,74.976
2.7882,75.107,75.189
2.8667,74.767,75.203
2.9452,74.598,74.63
3.0238,74.73,74.407
3.1023,75.065,74.79
3.1809,75.472,75.532
3.2594,75.643,75.712
3.3379,75.462,75.189
3.4165,75.036,74.625
3.495,74.512,74.528
3.5736,74.315,74.744
3.6521,74.499,75.177
3.7306,74.896,75.311
3.8092,75.317,74.605
3.8877,75.484,74.698
3.9663,75.356,75.588
4.0448,75.055,75.73
4.1233,74.729,74.565
4.2019,74.658,74.453
4.2804,74.83,75.338
4.359,75.103,75.507
4.4375,75.325,74.849
4.516,75.317,74.65
4.5946,75.116,74.627
4.6731,74.86,74.821
4.7517,74.697,74.502
4.8302,74.755,74.647
4.9087,74.928,75.905
4.9873,75.102,76.05
5.0658,75.169,74.314
5.1444,75.145,74.022
5.2229,75.101,75.174
5.3014,75.068,76.128
5.38,75.064,75.597
5.4585,75.058,74.568
5.5371,75.031,74.08
5.6156,74.966,74.358
5.6941,74.847,75.283
5.7727,74.704,75.868
5.8512,74.652,75.503
5.9298,74.736,74.622
6.0083,74.987,74.866
6.0868,75.216,75.23
6.1654,75.268,74.894
6.2439,75.165,75.019


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_158.csv <==
x,qOut,qIn
0.03927,74.71,75.465
0.11781,74.989,74.5
0.19635,75.202,74.546
0.27489,75.286,75.15
0.35343,75.211,75.187
0.43197,75.139,75.246
0.51051,75.129,75.376
0.58905,75.137,75.136
0.66759,75.101,74.947
0.74613,74.89,74.912
0.82467,74.624,74.835
0.90321,74.468,74.754
0.98175,74.575,74.067
1.0603,74.901,74.479
1.1388,75.202,76.023
1.2174,75.337,76.312
1.2959,75.196,74.812
1.3744,74.956,74.433
1.453,74.837,74.865
1.5315,74.897,74.806
1.6101,75.145,74.652
1.6886,75.343,75.365
1.7671,75.359,75.937
1.8457,75.197,75.518
1.9242,74.893,74.396
2.0028,74.637,74.075
2.0813,74.536,74.481
2.1598,74.611,75.273
2.2384,74.859,75.604
2.3169,75.191,75.157
2.3955,75.436,74.806
2.474,75.469,74.857
2.5525,75.181,75.279
2.6311,74.768,75.257
2.7096,74.586,74.727
2.7882,74.714,74.455
2.8667,75.162,74.864
2.9452,75.464,75.163
3.0238,75.39,75.341
3.1023,75.037,75.27
3.1809,74.57,74.669
3.2594,74.471,74.737
3.3379,74.717,75.409
3.4165,75.088,75.412
3.495,75.352,74.455
3.5736,75.338,74.331
3.6521,75.165,74.874
3.7306,74.967,75.222
3.8092,74.874,75.822
3.8877,74.866,75.901
3.9663,74.874,74.896
4.0448,74.893,73.967
4.1233,74.928,74.816
4.2019,75.029,75.763
4.2804,75.134,75.21
4.359,75.187,74.22
4.4375,75.139,74.311
4.516,75.024,75.04
4.5946,74.891,75.531
4.6731,74.783,75.503
4.7517,74.731,75.018
4.8302,74.804,75.156
4.9087,75.01,75.406
4.9873,75.254,74.735
5.0658,75.425,74.09
5.1444,75.331,74.819
5.2229,75.067,75.536
5.3014,74.81,75.535
5.38,74.74,74.984
5.4585,74.819,74.851
5.5371,74.858,75.114
5.6156,74.838,75.28
5.6941,74.778,75.349
5.7727,74.919,75.09
5.8512,75.2,74.684
5.9298,75.439,74.542
6.0083,75.443,74.404
6.0868,75.13,74.456
6.1654,74.771,74.979
6.2439,74.575,75.754


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_159.csv <==
x,qOut,qIn
0.03927,75.071,74.132
0.11781,75.037,74.624
0.19635,74.947,75.979
0.27489,74.838,75.951
0.35343,74.757,74.49
0.43197,74.882,74.116
0.51051,75.171,74.543
0.58905,75.441,74.802
0.66759,75.493,74.866
0.74613,75.147,75.353
0.82467,74.71,75.688
0.90321,74.465,75.627
0.98175,74.661,75.276
1.0603,75.041,74.488
1.1388,75.271,74.071
1.2174,75.294,74.96
1.2959,75.118,75.698
1.3744,75.066,75.076
1.453,75.09,74.629
1.5315,75.053,74.743
1.6101,74.809,74.899
1.6886,74.498,74.958
1.7671,74.442,75.082
1.8457,74.684,75.068
1.9242,75.199,75.521
2.0028,75.572,75.733
2.0813,75.602,75.027
2.1598,75.342,74.239
2.2384,74.891,74.002
2.3169,74.656,74.687
2.3955,74.719,75.486
2.474,74.946,75.313
2.5525,75.17,74.937
2.6311,75.153,75.235
2.7096,74.966,75.1
2.7882,74.773,74.733
2.8667,74.738,75.088
2.9452,74.944,75.469
3.0238,75.228,75.334
3.1023,75.424,75.07
3.1809,75.379,74.962
3.2594,75.063,74.898
3.3379,74.688,74.891
3.4165,74.451,74.726
3.495,74.52,74.573
3.5736,74.82,74.995
3.6521,75.126,75.458
3.7306,75.302,75.398
3.8092,75.238,74.588
3.8877,75.053,74.454
3.9663,74.936,75.035
4.0448,74.953,75.217
4.1233,75.134,75.128
4.2019,75.285,75.167
4.2804,75.291,75.178
4.359,75.16,75.31
4.4375,74.926,75.004
4.516,74.753,74.612
4.5946,74.715,74.619
4.6731,74.797,74.826
4.7517,74.969,75.093
4.8302,75.107,75
4.9087,75.129,74.963
4.9873,75.044,75.339
5.0658,74.876,74.795
5.1444,74.793,74.411
5.2229,74.862,75.39
5.3014,75.033,75.863
5.38,75.237,74.376
5.4585,75.312,73.877
5.5371,75.228,74.968
5.6156,75.044,76.07
5.6941,74.834,76.009
5.7727,74.734,75.254
5.8512,74.76,74.509
5.9298,74.866,74.072
6.0083,74.997,74.412
6.0868,75.074,75.275
6.1654,75.097,75.782
6.2439,75.087,75.31


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_160.csv <==
x,qOut,qIn
0.03927,75.513,75.258
0.11781,75.48,75.097
0.19635,75.283,74.581
0.27489,75,74.74
0.35343,74.718,74.603
0.43197,74.608,74.677
0.51051,74.72,75.659
0.58905,74.973,75.684
0.66759,75.273,74.584
0.74613,75.384,74.704
0.82467,75.25,75.436
0.90321,74.99,75.689
0.98175,74.753,74.967
1.0603,74.782,74.007
1.1388,74.964,73.863
1.2174,75.126,74.96
1.2959,75.094,76.096
1.3744,74.89,75.855
1.453,74.729,75.041
1.5315,74.71,74.24
1.6101,74.896,74.302
1.6886,75.095,75.25
1.7671,75.208,75.745
1.8457,75.238,75.21
1.9242,75.212,74.644
2.0028,75.172,74.985
2.0813,75.045,75.232
2.1598,74.838,74.861
2.2384,74.573,74.806
2.3169,74.503,75.3
2.3955,74.722,75.37
2.474,75.097,75.115
2.5525,75.467,74.897
2.6311,75.465,74.55
2.7096,75.144,74.287
2.7882,74.772,74.635
2.8667,74.644,75.566
2.9452,74.907,75.793
3.0238,75.221,75.328
3.1023,75.361,75.057
3.1809,75.15,74.71
3.2594,74.868,74.341
3.3379,74.784,74.777
3.4165,74.904,75.328
3.495,75.175,75.097
3.5736,75.283,74.676
3.6521,75.161,74.737
3.7306,74.899,74.98
3.8092,74.612,75.432
3.8877,74.529,75.522
3.9663,74.696,74.942
4.0448,75.015,74.709
4.1233,75.378,75.131
4.2019,75.525,75.198
4.2804,75.373,74.869
4.359,75.046,74.624
4.4375,74.705,75.619
4.516,74.656,75.874
4.5946,74.808,74.625
4.6731,74.991,73.825
4.7517,75.039,74.645
4.8302,74.971,75.054
4.9087,74.948,74.751
4.9873,75.012,74.876
5.0658,75.175,75.811
5.1444,75.243,75.731
5.2229,75.16,75.024
5.3014,75.003,74.89
5.38,74.87,75.249
5.4585,74.921,74.932
5.5371,75.082,74.306
5.6156,75.218,74.276
5.6941,75.197,75.441
5.7727,74.955,76.052
5.8512,74.653,75.402
5.9298,74.454,74.532
6.0083,74.503,74.588
6.0868,74.766,75.033
6.1654,75.093,75.057
6.2439,75.373,74.917


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_161.csv <==
x,qOut,qIn
0.03927,74.812,74.924
0.11781,74.781,75.782
0.19635,74.851,75.743
0.27489,75.039,75.009
0.35343,75.337,74.239
0.43197,75.484,74.628
0.51051,75.341,75.346
0.58905,75.018,75.288
0.66759,74.667,74.594
0.74613,74.65,74.472
0.82467,74.88,74.877
0.90321,75.141,75.126
0.98175,75.213,75.113
1.0603,75.035,75.389
1.1388,74.857,75.542
1.2174,74.823,75.263
1.2959,75.043,74.536
1.3744,75.271,74.33
1.453,75.298,74.637
1.5315,75.137,75.045
1.6101,74.853,75.545
1.6886,74.75,75.434
1.7671,74.806,74.867
1.8457,74.894,74.838
1.9242,74.879,75.035
2.0028,74.797,74.911
2.0813,74.835,75.086
2.1598,75.015,75.318
2.2384,75.322,75.48
2.3169,75.445,74.938
2.3955,75.269,73.94
2.474,74.923,73.96
2.5525,74.578,75.474
2.6311,74.566,76.055
2.7096,74.813,75.445
2.7882,75.132,74.681
2.8667,75.331,75.031
2.9452,75.278,75.427
3.0238,75.093,74.814
3.1023,74.928,73.965
3.1809,74.931,74.474
3.2594,75.099,75.657
3.3379,75.217,76.11
3.4165,75.164,75.526
3.495,74.853,74.624
3.5736,74.543,74.466
3.6521,74.494,74.518
3.7306,74.716,74.611
3.8092,75.164,75.122
3.8877,75.507,75.337
3.9663,75.56,74.896
4.0448,75.333,74.584
4.1233,74.877,75.57
4.2019,74.542,76.027
4.2804,74.503,75.002
4.359,74.716,74.125
4.4375,75.099,75.189
4.516,75.408,75.653
4.5946,75.483,74.963
4.6731,75.302,74.942
4.7517,74.87,74.915
4.8302,74.531,74.476
4.9087,74.495,74.887
4.9873,74.699,75.387
5.0658,75.023,74.76
5.1444,75.18,74.417
5.2229,75.197,74.795
5.3014,75.16,75.028
5.38,75.159,75.161
5.4585,75.166,75.554
5.5371,75.12,75.699
5.6156,75.046,75.264
5.6941,74.988,74.491
5.7727,75.025,74.32
5.8512,75.071,74.77
5.9298,75.066,75.318
6.0083,74.96,75.4
6.0868,74.863,75.189
6.1654,74.827,74.782
6.2439,74.825,74.325


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_162.csv <==
x,qOut,qIn
0.03927,75.132,75.409
0.11781,75.481,74.937
0.19635,75.591,74.786
0.27489,75.398,75.228
0.35343,74.886,74.942
0.43197,74.505,74.695
0.51051,74.486,75.349
0.58905,74.736,75.756
0.66759,75.107,75.094
0.74613,75.255,74.49
0.82467,75.163,74.453
0.90321,74.951,74.827
0.98175,74.759,75.374
1.0603,74.77,75.287
1.1388,74.929,74.739
1.2174,75.116,74.65
1.2959,75.21,75.01
1.3744,75.142,74.926
1.453,75.021,74.864
1.5315,74.953,75.377
1.6101,75.031,76.115
1.6886,75.192,75.519
1.7671,75.267,74.338
1.8457,75.198,73.774
1.9242,74.949,74.423
2.0028,74.748,75.143
2.0813,74.737,75.19
2.1598,74.873,75.157
2.2384,75.078,75.345
2.3169,75.1,75.311
2.3955,74.956,75.266
2.474,74.793,74.975
2.5525,74.765,74.324
2.6311,75.005,74.769
2.7096,75.334,75.621
2.7882,75.536,75.152
2.8667,75.407,74.39
2.9452,74.927,75.027
3.0238,74.459,75.621
3.1023,74.256,75.483
3.1809,74.513,74.433
3.2594,74.965,74.041
3.3379,75.332,74.708
3.4165,75.5,75.637
3.495,75.399,76.102
3.5736,75.176,75.431
3.6521,74.969,74.334
3.7306,74.844,74.194
3.8092,74.842,75.182
3.8877,74.892,75.599
3.9663,74.969,75.206
4.0448,75.052,74.506
4.1233,75.126,74.539
4.2019,75.121,74.989
4.2804,75.003,75.138
4.359,74.833,75.289
4.4375,74.69,75.361
4.516,74.763,74.768
4.5946,75.017,74.411
4.6731,75.296,75.291
4.7517,75.431,75.58
4.8302,75.26,74.412
4.9087,74.973,74.221
4.9873,74.77,74.941
5.0658,74.835,75.068
5.1444,75.009,75.188
5.2229,75.056,75.733
5.3014,74.971,75.805
5.38,74.802,75.016
5.4585,74.84,74.365
5.5371,75.022,74.328
5.6156,75.196,74.741
5.6941,75.206,75.039
5.7727,75.079,75.056
5.8512,74.963,75.143
5.9298,74.893,75.282
6.0083,74.87,74.831
6.0868,74.781,74.355
6.1654,74.735,74.722
6.2439,74.826,75.368


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_163.csv <==
x,qOut,qIn
0.03927,74.857,75.58
0.11781,74.88,75.25
0.19635,75.003,74.523
0.27489,75.172,74.336
0.35343,75.33,75.221
0.43197,75.278,75.881
0.51051,75.001,75.492
0.58905,74.675,74.875
0.66759,74.501,74.96
0.74613,74.703,74.556
0.82467,75.059,73.83
0.90321,75.335,74.243
0.98175,75.311,75.743
1.0603,75.07,75.925
1.1388,74.879,75.224
1.2174,74.827,74.88
1.2959,74.952,74.772
1.3744,74.993,74.679
1.453,74.963,75.034
1.5315,74.969,75.366
1.6101,75.129,75.499
1.6886,75.35,75.306
1.7671,75.325,74.816
1.8457,75.019,74.41
1.9242,74.459,74.162
2.0028,74.219,74.658
2.0813,74.45,75.631
2.1598,74.943,75.835
2.2384,75.448,75.09
2.3169,75.584,74.807
2.3955,75.373,75.076
2.474,75.021,75.517
2.5525,74.751,74.831
2.6311,74.829,74.094
2.7096,75.108,74.686
2.7882,75.357,75.234
2.8667,75.351,75.002
2.9452,75.013,74.998
3.0238,74.63,74.834
3.1023,74.434,74.745
3.1809,74.615,75.52
3.2594,74.999,75.682
3.3379,75.333,74.931
3.4165,75.499,74.551
3.495,75.416,74.768
3.5736,75.205,74.812
3.6521,74.988,75.002
3.7306,74.83,75.468
3.8092,74.771,75.194
3.8877,74.764,74.911
3.9663,74.794,75.336
4.0448,74.852,75.261
4.1233,74.93,74.276
4.2019,75.008,74.288
4.2804,75.08,75.258
4.359,75.14,75.576
4.4375,75.186,74.536
4.516,75.147,74.371
4.5946,75.007,75.225
4.6731,74.844,75.84
4.7517,74.748,74.933
4.8302,74.864,74.432
4.9087,75.104,75.067
4.9873,75.322,75.422
5.0658,75.375,75.023
5.1444,75.207,74.746
5.2229,74.959,74.71
5.3014,74.76,74.968
5.38,74.721,75.329
5.4585,74.799,75.529
5.5371,74.898,75.509
5.6156,74.975,75.012
5.6941,74.999,73.869
5.7727,75.022,73.935
5.8512,75.061,75.318
5.9298,75.102,76.137
6.0083,75.127,75.275
6.0868,75.093,74.455
6.1654,75.01,74.487
6.2439,74.919,75.041


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_164.csv <==
x,qOut,qIn
0.03927,74.908,75.416
0.11781,74.989,75.193
0.19635,75.122,74.417
0.27489,75.212,74.439
0.35343,75.169,75.605
0.43197,75.05,75.95
0.51051,74.979,75.315
0.58905,74.974,74.676
0.66759,75.029,74.079
0.74613,74.995,74.101
0.82467,74.898,75.201
0.90321,74.822,75.883
0.98175,74.858,75.445
1.0603,74.996,75.079
1.1388,75.09,74.875
1.2174,75.079,74.658
1.2959,74.926,74.687
1.3744,74.819,75.089
1.453,74.892,75.351
1.5315,75.096,75.144
1.6101,75.355,74.865
1.6886,75.348,74.546
1.7671,75.046,74.053
1.8457,74.66,74.612
1.9242,74.437,76.076
2.0028,74.659,76.136
2.0813,75.099,75.383
2.1598,75.474,74.615
2.2384,75.513,74.536
2.3169,75.185,75.078
2.3955,74.829,75.03
2.474,74.666,74.275
2.5525,74.869,74.314
2.6311,75.126,75.405
2.7096,75.142,76.089
2.7882,74.924,75.916
2.8667,74.543,74.976
2.9452,74.442,74.249
3.0238,74.693,74.486
3.1023,75.135,75.364
3.1809,75.581,75.072
3.2594,75.723,74.538
3.3379,75.5,74.969
3.4165,75.06,75.25
3.495,74.592,74.907
3.5736,74.428,74.846
3.6521,74.54,74.948
3.7306,74.807,74.823
3.8092,75.101,74.546
3.8877,75.363,74.89
3.9663,75.504,75.474
4.0448,75.458,75.629
4.1233,75.163,75.302
4.2019,74.815,74.991
4.2804,74.67,74.686
4.359,74.75,74.667
4.4375,75.015,75.544
4.516,75.14,75.415
4.5946,75.092,74.313
4.6731,74.96,74.255
4.7517,74.851,75.396
4.8302,74.812,75.602
4.9087,74.797,74.987
4.9873,74.818,74.424
5.0658,74.899,74.773
5.1444,75.095,75.309
5.2229,75.29,75.294
5.3014,75.378,74.943
5.38,75.266,75.209
5.4585,75.053,75.362
5.5371,74.901,74.86
5.6156,74.852,74.562
5.6941,74.912,75.35
5.7727,74.939,75.578
5.8512,74.934,74.731
5.9298,74.936,74.241
6.0083,74.984,75.074
6.0868,75.028,75.348
6.1654,75.007,74.837
6.2439,74.951,74.762


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_165.csv <==
x,qOut,qIn
0.03927,75.117,76.062
0.11781,75.066,75.792
0.19635,75.014,74.417
0.27489,74.986,73.826
0.35343,74.999,74.936
0.43197,75.022,75.497
0.51051,75.007,75.321
0.58905,74.937,75.179
0.66759,74.803,74.498
0.74613,74.695,74.139
0.82467,74.698,75.06
0.90321,74.813,75.868
0.98175,75.022,75.387
1.0603,75.228,74.993
1.1388,75.376,74.826
1.2174,75.419,74.207
1.2959,75.316,74.241
1.3744,75.057,75.355
1.453,74.805,75.812
1.5315,74.694,75.308
1.6101,74.842,74.706
1.6886,75.077,74.737
1.7671,75.154,75.023
1.8457,75.054,75.351
1.9242,74.805,75.526
2.0028,74.796,75.252
2.0813,75.032,74.774
2.1598,75.291,74.614
2.2384,75.324,74.813
2.3169,74.961,74.665
2.3955,74.575,74.393
2.474,74.434,74.766
2.5525,74.746,75.891
2.6311,75.173,75.927
2.7096,75.378,74.979
2.7882,75.32,74.414
2.8667,75.021,75.069
2.9452,74.881,75.28
3.0238,74.991,74.57
3.1023,75.212,74.282
3.1809,75.371,75.638
3.2594,75.212,76.053
3.3379,74.862,74.968
3.4165,74.538,74.304
3.495,74.452,75.056
3.5736,74.646,75.213
3.6521,74.958,74.603
3.7306,75.256,74.228
3.8092,75.431,74.888
3.8877,75.413,75.625
3.9663,75.206,75.823
4.0448,74.922,75.461
4.1233,74.689,74.958
4.2019,74.693,74.597
4.2804,74.88,74.277
4.359,75.122,74.65
4.4375,75.294,75.605
4.516,75.3,75.478
4.5946,75.155,74.905
4.6731,74.928,74.797
4.7517,74.696,74.766
4.8302,74.587,74.918
4.9087,74.656,75.173
4.9873,74.87,74.926
5.0658,75.184,74.803
5.1444,75.44,75.161
5.2229,75.481,75.469
5.3014,75.288,75.149
5.38,74.877,74.383
5.4585,74.596,74.765
5.5371,74.632,75.529
5.6156,74.892,75.458
5.6941,75.239,74.602
5.7727,75.327,74.361
5.8512,75.168,74.605
5.9298,74.921,75.055
6.0083,74.766,75.206
6.0868,74.829,74.922
6.1654,74.978,74.885
6.2439,75.103,75.307


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_166.csv <==
x,qOut,qIn
0.03927,74.806,74.635
0.11781,74.786,74.824
0.19635,74.758,75.051
0.27489,74.784,75.246
0.35343,74.925,75.727
0.43197,75.183,75.506
0.51051,75.409,74.73
0.58905,75.478,74.561
0.66759,75.276,74.946
0.74613,74.896,74.931
0.82467,74.612,74.802
0.90321,74.549,75.282
0.98175,74.78,75.701
1.0603,75.025,74.725
1.1388,75.11,74
1.2174,75.053,74.574
1.2959,74.913,75.189
1.3744,74.93,74.814
1.453,75.105,74.818
1.5315,75.308,75.49
1.6101,75.404,75.904
1.6886,75.238,75.289
1.7671,74.951,74.6
1.8457,74.73,74.563
1.9242,74.749,74.563
2.0028,74.984,74.402
2.0813,75.197,75.011
2.1598,75.248,76.128
2.2384,75.029,76.153
2.3169,74.719,74.788
2.3955,74.544,73.847
2.474,74.572,74.137
2.5525,74.824,75.102
2.6311,75.133,75.606
2.7096,75.385,75.417
2.7882,75.498,74.58
2.8667,75.403,74.238
2.9452,75.066,75.053
3.0238,74.683,75.87
3.1023,74.461,75.566
3.1809,74.588,74.587
3.2594,75.013,74.459
3.3379,75.431,74.75
3.4165,75.613,75.162
3.495,75.359,75.513
3.5736,74.852,75.079
3.6521,74.524,74.476
3.7306,74.521,74.994
3.8092,74.903,75.549
3.8877,75.183,74.902
3.9663,75.188,74.608
4.0448,75.029,74.907
4.1233,74.87,75.457
4.2019,74.965,75.447
4.2804,75.13,74.726
4.359,75.197,74.186
4.4375,75.018,74.846
4.516,74.801,75.498
4.5946,74.775,75.306
4.6731,74.92,74.827
4.7517,75.164,75.364
4.8302,75.216,75.562
4.9087,75.108,74.803
4.9873,74.967,74.466
5.0658,74.927,74.854
5.1444,75.01,75.035
5.2229,75.095,74.98
5.3014,75.12,74.56
5.38,75.041,74.596
5.4585,74.916,75.167
5.5371,74.811,75.503
5.6156,74.781,75.582
5.6941,74.87,75.444
5.7727,75.064,74.998
5.8512,75.246,74.561
5.9298,75.327,74.589
6.0083,75.229,74.493
6.0868,75.034,74.71
6.1654,74.878,75.466
6.2439,74.798,75.323


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_167.csv <==
x,qOut,qIn
0.03927,75.305,74.769
0.11781,75.118,75.992
0.19635,74.854,76.164
0.27489,74.684,75.381
0.35343,74.746,74.747
0.43197,74.914,74.532
0.51051,75.076,74.334
0.58905,75.198,74.314
0.66759,75.265,75.065
0.74613,75.268,75.727
0.82467,75.148,75.317
0.90321,74.934,74.573
0.98175,74.675,75.058
1.0603,74.55,75.234
1.1388,74.632,74.598
1.2174,74.883,74.768
1.2959,75.251,75.276
1.3744,75.566,74.987
1.453,75.614,75.002
1.5315,75.35,75.243
1.6101,74.768,75.022
1.6886,74.356,74.736
1.7671,74.379,75.098
1.8457,74.72,75.757
1.9242,75.191,75.427
2.0028,75.375,74.5
2.0813,75.265,74.086
2.1598,75.017,74.251
2.2384,74.803,75.496
2.3169,74.794,75.987
2.3955,74.912,75.024
2.474,75.052,74.34
2.5525,75.12,74.767
2.6311,75.094,75.258
2.7096,75.042,75.363
2.7882,75.022,75.008
2.8667,75.084,74.925
2.9452,75.206,75.128
3.0238,75.257,75.027
3.1023,75.167,74.751
3.1809,74.884,74.804
3.2594,74.614,75.128
3.3379,74.574,75.133
3.4165,74.757,74.726
3.495,75.108,74.721
3.5736,75.285,75.345
3.6521,75.213,75.543
3.7306,75.013,75.066
3.8092,74.844,74.785
3.8877,74.916,74.986
3.9663,75.086,75.165
4.0448,75.202,75.385
4.1233,75.127,75.116
4.2019,74.957,74.63
4.2804,74.853,74.411
4.359,74.844,74.208
4.4375,74.924,74.555
4.516,74.951,75.664
4.5946,74.95,76.345
4.6731,74.965,75.446
4.7517,75.042,73.894
4.8302,75.124,74.369
4.9087,75.145,75.617
4.9873,75.119,75.828
5.0658,75.077,74.82
5.1444,75.11,74.67
5.2229,75.13,75.061
5.3014,75.05,75.115
5.38,74.789,74.829
5.4585,74.5,74.633
5.5371,74.44,74.713
5.6156,74.648,75.283
5.6941,75.112,75.455
5.7727,75.462,75.159
5.8512,75.488,75.122
5.9298,75.252,75.01
6.0083,74.868,74.741
6.0868,74.767,74.929
6.1654,74.945,74.857
6.2439,75.2,74.249


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_168.csv <==
x,qOut,qIn
0.03927,75.127,75.084
0.11781,74.973,75.574
0.19635,74.796,75.789
0.27489,74.707,75.134
0.35343,74.803,74.325
0.43197,75.074,74.638
0.51051,75.355,75.176
0.58905,75.505,74.979
0.66759,75.398,75.296
0.74613,75.093,75.918
0.82467,74.79,75.163
0.90321,74.6,74.031
0.98175,74.6,74.06
1.0603,74.678,74.973
1.1388,74.823,75.56
1.2174,75.027,75.169
1.2959,75.285,74.416
1.3744,75.434,74.835
1.453,75.327,75.782
1.5315,75.041,76.096
1.6101,74.696,74.998
1.6886,74.675,74.044
1.7671,74.936,74.351
1.8457,75.253,75.392
1.9242,75.387,75.411
2.0028,75.155,74.865
2.0813,74.784,74.885
2.1598,74.511,75.07
2.2384,74.546,74.753
2.3169,74.784,74.822
2.3955,75.016,75.454
2.474,75.168,75.584
2.5525,75.204,74.661
2.6311,75.25,74.301
2.7096,75.271,74.702
2.7882,75.213,75.069
2.8667,75.017,75.301
2.9452,74.806,75.282
3.0238,74.763,74.783
3.1023,74.884,74.667
3.1809,75.123,75.383
3.2594,75.186,75.179
3.3379,75.077,74.801
3.4165,74.937,75.458
3.495,74.925,75.652
3.5736,75.074,74.901
3.6521,75.157,74.446
3.7306,75.088,74.143
3.8092,74.823,74.477
3.8877,74.67,75.279
3.9663,74.747,75.72
4.0448,74.957,75.672
4.1233,75.165,75.12
4.2019,75.157,74.505
4.2804,75.027,74.371
4.359,74.918,74.934
4.4375,74.966,75.24
4.516,75.182,74.934
4.5946,75.369,74.932
4.6731,75.384,75.108
4.7517,75.104,74.973
4.8302,74.677,74.848
4.9087,74.419,74.994
4.9873,74.457,75.125
5.0658,74.852,74.983
5.1444,75.299,75.149
5.2229,75.526,75.283
5.3014,75.457,74.828
5.38,75.06,74.036
5.4585,74.701,74.635
5.5371,74.621,75.977
5.6156,74.78,76.088
5.6941,75.08,74.968
5.7727,75.191,74.649
5.8512,75.113,74.935
5.9298,74.963,75.182
6.0083,74.872,74.757
6.0868,74.935,74.358
6.1654,75.061,74.571
6.2439,75.152,74.926


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_169.csv <==
x,qOut,qIn
0.03927,74.779,74.737
0.11781,74.97,74.415
0.19635,75.199,74.996
0.27489,75.369,75.391
0.35343,75.403,74.972
0.43197,75.255,74.623
0.51051,74.96,74.555
0.58905,74.636,74.626
0.66759,74.407,75.288
0.74613,74.456,75.795
0.82467,74.751,75.496
0.90321,75.145,74.96
0.98175,75.485,74.787
1.0603,75.556,74.479
1.1388,75.371,74.462
1.2174,75.081,75.417
1.2959,74.856,75.784
1.3744,74.852,74.876
1.453,74.924,74.476
1.5315,74.953,74.928
1.6101,74.834,74.997
1.6886,74.708,74.714
1.7671,74.746,74.962
1.8457,74.948,75.358
1.9242,75.279,75.357
2.0028,75.448,74.869
2.0813,75.326,74.506
2.1598,75.02,74.754
2.2384,74.677,75.604
2.3169,74.664,75.646
2.3955,74.917,74.773
2.474,75.216,74.197
2.5525,75.333,74.652
2.6311,75.145,75.332
2.7096,74.877,75.666
2.7882,74.715,75.011
2.8667,74.818,74.605
2.9452,75.04,75.268
3.0238,75.175,75.506
3.1023,75.17,75.197
3.1809,75.009,74.593
3.2594,74.908,74.036
3.3379,74.937,74.151
3.4165,75.039,74.885
3.495,75.134,76.063
3.5736,75.071,76.125
3.6521,74.921,74.763
3.7306,74.8,73.989
3.8092,74.823,75.09
3.8877,74.988,75.417
3.9663,75.167,74.872
4.0448,75.277,75.129
4.1233,75.257,75.736
4.2019,75.134,75.107
4.2804,74.919,74.557
4.359,74.67,74.668
4.4375,74.446,75.148
4.516,74.451,75.072
4.5946,74.729,74.595
4.6731,75.134,74.602
4.7517,75.498,75.647
4.8302,75.483,75.694
4.9087,75.159,74.596
4.9873,74.794,74.072
5.0658,74.677,74.861
5.1444,74.944,75.337
5.2229,75.285,75.231
5.3014,75.478,75.02
5.38,75.342,75.11
5.4585,75.039,75.365
5.5371,74.802,75.458
5.6156,74.711,75.195
5.6941,74.804,74.277
5.7727,74.935,73.892
5.8512,75.046,74.534
5.9298,75.107,75.326
6.0083,75.095,75.471
6.0868,74.98,75.283
6.1654,74.829,75.358
6.2439,74.732,75.47


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_170.csv <==
x,qOut,qIn
0.03927,74.938,75.019
0.11781,74.988,75.099
0.19635,75.064,75.151
0.27489,75.18,75.212
0.35343,75.345,75.125
0.43197,75.43,74.985
0.51051,75.324,74.955
0.58905,75.076,74.85
0.66759,74.774,74.64
0.74613,74.713,74.922
0.82467,74.859,75.232
0.90321,75.041,75.212
0.98175,75.078,75.694
1.0603,74.908,75.808
1.1388,74.744,74.777
1.2174,74.711,73.682
1.2959,74.898,73.903
1.3744,75.13,75.239
1.453,75.259,76.178
1.5315,75.251,75.57
1.6101,75.101,74.604
1.6886,74.92,74.75
1.7671,74.785,74.857
1.8457,74.744,74.859
1.9242,74.83,75.511
2.0028,75.053,75.726
2.0813,75.311,74.757
2.1598,75.455,73.998
2.2384,75.334,74.883
2.3169,74.899,75.529
2.3955,74.482,75.201
2.474,74.333,75.035
2.5525,74.648,75.191
2.6311,75.146,75.018
2.7096,75.45,74.901
2.7882,75.449,74.887
2.8667,75.085,74.979
2.9452,74.794,74.742
3.0238,74.799,74.576
3.1023,74.999,74.93
3.1809,75.235,75.277
3.2594,75.152,75.463
3.3379,74.895,75.415
3.4165,74.692,74.85
3.495,74.765,74.895
3.5736,75.054,75.403
3.6521,75.287,74.958
3.7306,75.352,73.975
3.8092,75.177,74.752
3.8877,74.97,76.102
3.9663,74.839,75.854
4.0448,74.787,74.832
4.1233,74.793,74.018
4.2019,74.81,74.193
4.2804,74.891,75.075
4.359,75.036,75.503
4.4375,75.235,75.201
4.516,75.354,75.093
4.5946,75.304,75.292
4.6731,75.114,75.491
4.7517,74.833,74.924
4.8302,74.67,74.299
4.9087,74.711,74.422
4.9873,74.904,74.966
5.0658,75.18,75.327
5.1444,75.305,75.059
5.2229,75.171,74.536
5.3014,74.873,74.778
5.38,74.543,75.725
5.4585,74.53,75.684
5.5371,74.818,75.26
5.6156,75.213,75.18
5.6941,75.508,74.697
5.7727,75.493,74.378
5.8512,75.245,74.85
5.9298,74.926,75.26
6.0083,74.705,75.268
6.0868,74.674,74.988
6.1654,74.751,74.496
6.2439,74.861,74.551


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_171.csv <==
x,qOut,qIn
0.03927,75.117,74.875
0.11781,74.786,74.296
0.19635,74.553,74.9
0.27489,74.493,75.55
0.35343,74.635,75.387
0.43197,74.845,75.137
0.51051,75.082,74.924
0.58905,75.299,74.969
0.66759,75.45,75.193
0.74613,75.378,74.567
0.82467,75.111,73.982
0.90321,74.822,74.564
0.98175,74.705,75.6
1.0603,74.853,75.817
1.1388,75.025,75.678
1.2174,75.087,75.292
1.2959,74.939,74.516
1.3744,74.84,74.136
1.453,74.932,74.666
1.5315,75.144,75.468
1.6101,75.365,75.663
1.6886,75.342,75.215
1.7671,75.092,74.676
1.8457,74.758,74.298
1.9242,74.495,74.471
2.0028,74.472,75.169
2.0813,74.685,75.582
2.1598,75.04,75.145
2.2384,75.44,74.883
2.3169,75.638,75.015
2.3955,75.481,74.9
2.474,75.085,75.127
2.5525,74.62,75.516
2.6311,74.572,75.241
2.7096,74.878,74.622
2.7882,75.249,74.392
2.8667,75.379,75.096
2.9452,75.094,75.53
3.0238,74.722,75.201
3.1023,74.525,74.79
3.1809,74.722,75.001
3.2594,75.063,74.875
3.3379,75.258,74.364
3.4165,75.253,74.542
3.495,75.05,75.699
3.5736,74.957,75.672
3.6521,75.021,74.784
3.7306,75.136,74.583
3.8092,75.172,75.408
3.8877,75.021,75.345
3.9663,74.862,74.497
4.0448,74.816,74.408
4.1233,74.983,74.932
4.2019,75.169,75.046
4.2804,75.176,75.269
4.359,75.01,75.138
4.4375,74.721,74.883
4.516,74.621,75.312
4.5946,74.757,75.473
4.6731,75.011,74.795
4.7517,75.248,74.254
4.8302,75.304,74.924
4.9087,75.21,75.825
4.9873,75.046,75.957
5.0658,74.896,74.865
5.1444,74.815,74.263
5.2229,74.791,74.583
5.3014,74.82,75.075
5.38,74.895,75.045
5.4585,75.025,74.376
5.5371,75.16,74.138
5.6156,75.238,75.156
5.6941,75.201,76.442
5.7727,75.047,75.859
5.8512,74.892,74.435
5.9298,74.83,74.215
6.0083,74.939,75.13
6.0868,75.161,74.961
6.1654,75.331,74.826
6.2439,75.344,75.299


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_172.csv <==
x,qOut,qIn
0.03927,75.26,75.032
0.11781,75.594,74.639
0.19635,75.675,74.494
0.27489,75.465,74.964
0.35343,74.962,75.522
0.43197,74.511,75.231
0.51051,74.354,74.656
0.58905,74.486,74.801
0.66759,74.848,75.715
0.74613,75.194,75.488
0.82467,75.403,74.668
0.90321,75.426,74.678
0.98175,75.229,75.251
1.0603,74.952,74.782
1.1388,74.777,74.333
1.2174,74.745,74.841
1.2959,74.859,75.208
1.3744,74.935,75.052
1.453,74.956,75.281
1.5315,74.969,75.243
1.6101,75.024,74.736
1.6886,75.111,74.912
1.7671,75.171,75.229
1.8457,75.19,74.866
1.9242,75.17,74.6
2.0028,75.135,75.13
2.0813,75.044,75.385
2.1598,74.908,75.062
2.2384,74.746,74.757
2.3169,74.696,74.86
2.3955,74.79,74.857
2.474,74.964,74.844
2.5525,75.141,75.628
2.6311,75.215,75.995
2.7096,75.186,75.179
2.7882,75.089,74.076
2.8667,74.963,74.024
2.9452,74.875,75.179
3.0238,74.862,76.086
3.1023,74.913,75.757
3.1809,75.013,74.531
3.2594,75.073,74.308
3.3379,75.04,74.666
3.4165,74.945,74.717
3.495,74.827,75.305
3.5736,74.848,75.811
3.6521,75.026,74.96
3.7306,75.245,74.159
3.8092,75.375,74.74
3.8877,75.2,75.544
3.9663,74.874,75.723
4.0448,74.64,75.242
4.1233,74.733,74.922
4.2019,75.098,74.797
4.2804,75.358,74.657
4.359,75.341,74.638
4.4375,74.93,74.733
4.516,74.582,75.149
4.5946,74.585,75.365
4.6731,74.847,75.106
4.7517,75.2,75.283
4.8302,75.219,75.049
4.9087,75.017,74.182
4.9873,74.829,74.311
5.0658,74.89,75.374
5.1444,75.186,75.813
5.2229,75.396,75.858
5.3014,75.367,75.266
5.38,74.998,74.731
5.4585,74.633,75.039
5.5371,74.535,75.019
5.6156,74.691,74.29
5.6941,75.03,73.942
5.7727,75.257,74.902
5.8512,75.276,75.972
5.9298,75.117,76.008
6.0083,74.831,74.785
6.0868,74.629,74.369
6.1654,74.645,74.94
6.2439,74.87,75.3


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_173.csv <==
x,qOut,qIn
0.03927,74.87,75.227
0.11781,75.212,75.337
0.19635,75.333,74.366
0.27489,75.233,74.285
0.35343,74.966,75.656
0.43197,74.888,76.034
0.51051,74.998,75.424
0.58905,75.141,74.831
0.66759,75.145,74.557
0.74613,74.951,74.476
0.82467,74.792,74.821
0.90321,74.775,75.391
0.98175,74.975,75.407
1.0603,75.115,74.999
1.1388,75.045,74.864
1.2174,74.84,74.914
1.2959,74.62,74.973
1.3744,74.649,74.71
1.453,74.884,74.474
1.5315,75.189,75.012
1.6101,75.427,75.873
1.6886,75.456,75.674
1.7671,75.26,75.123
1.8457,74.955,74.641
1.9242,74.672,73.991
2.0028,74.671,74.457
2.0813,74.909,75.521
2.1598,75.203,75.568
2.2384,75.363,75.041
2.3169,75.224,75.083
2.3955,74.931,75.069
2.474,74.671,74.703
2.5525,74.619,74.752
2.6311,74.792,75.312
2.7096,75.072,75.111
2.7882,75.333,74.602
2.8667,75.462,75.243
2.9452,75.314,75.695
3.0238,74.958,75.126
3.1023,74.611,74.548
3.1809,74.504,74.993
3.2594,74.765,75.399
3.3379,75.135,74.983
3.4165,75.391,74.485
3.495,75.337,74.565
3.5736,75.067,74.7
3.6521,74.831,74.865
3.7306,74.739,75.203
3.8092,74.862,75.624
3.8877,75.009,75.722
3.9663,75.097,75.368
4.0448,75.128,74.56
4.1233,75.123,74.491
4.2019,75.123,75.324
4.2804,75.11,75.332
4.359,75.069,74.442
4.4375,74.994,74.161
4.516,74.883,74.785
4.5946,74.751,75.422
4.6731,74.65,75.677
4.7517,74.632,75.427
4.8302,74.784,75.147
4.9087,75.062,74.839
4.9873,75.348,74.339
5.0658,75.52,74.516
5.1444,75.444,75.372
5.2229,75.201,75.645
5.3014,74.929,75.428
5.38,74.77,74.724
5.4585,74.726,74.291
5.5371,74.698,74.863
5.6156,74.69,75.839
5.6941,74.725,75.601
5.7727,74.95,74.556
5.8512,75.26,74.218
5.9298,75.471,74.626
6.0083,75.399,75.563
6.0868,75.022,75.575
6.1654,74.681,74.633
6.2439,74.581,74.208


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_174.csv <==
x,qOut,qIn
0.03927,74.207,75.669
0.11781,74.608,74.942
0.19635,75.157,74.772
0.27489,75.535,74.963
0.35343,75.478,75.098
0.43197,75.242,75.113
0.51051,75.101,74.944
0.58905,75.082,74.596
0.66759,75.154,74.727
0.74613,75.022,75.002
0.82467,74.779,74.836
0.90321,74.603,75.024
0.98175,74.671,75.711
1.0603,74.947,75.194
1.1388,75.208,74.491
1.2174,75.342,74.941
1.2959,75.27,75.173
1.3744,75.122,74.87
1.453,75.009,75.195
1.5315,74.954,75.216
1.6101,74.96,74.761
1.6886,74.92,74.672
1.7671,74.832,74.756
1.8457,74.755,75.122
1.9242,74.755,75.112
2.0028,74.895,74.75
2.0813,75.085,74.886
2.1598,75.228,75.265
2.2384,75.23,75.367
2.3169,75.105,75.073
2.3955,74.987,74.748
2.474,74.945,74.98
2.5525,75.029,75.486
2.6311,75.105,75.215
2.7096,75.079,74.693
2.7882,74.973,74.597
2.8667,74.828,75.005
2.9452,74.79,75.09
3.0238,74.852,74.929
3.1023,74.957,74.894
3.1809,75.039,74.85
3.2594,75.066,74.856
3.3379,75.072,74.989
3.4165,75.078,74.879
3.495,75.1,74.739
3.5736,75.117,75.47
3.6521,75.119,76.076
3.7306,75.101,75.264
3.8092,75.063,73.905
3.8877,74.992,74.463
3.9663,74.913,75.559
4.0448,74.862,75.583
4.1233,74.875,74.712
4.2019,74.942,74.771
4.2804,74.981,75.398
4.359,74.958,75.438
4.4375,74.854,74.766
4.516,74.796,74.111
4.5946,74.87,73.871
4.6731,75.045,74.902
4.7517,75.271,76.628
4.8302,75.352,76.348
4.9087,75.232,74.867
4.9873,74.995,73.964
5.0658,74.755,74.056
5.1444,74.74,74.459
5.2229,74.928,75.076
5.3014,75.18,75.672
5.38,75.35,75.523
5.4585,75.263,74.808
5.5371,74.958,74.649
5.6156,74.598,75.387
5.6941,74.359,75.874
5.7727,74.459,75
5.8512,74.853,74.264
5.9298,75.339,74.557
6.0083,75.718,75.06
6.0868,75.588,74.787
6.1654,75.026,74.627
6.2439,74.42,75.399


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_175.csv <==
x,qOut,qIn
0.03927,74.845,75.038
0.11781,74.786,74.904
0.19635,74.82,74.966
0.27489,74.905,74.897
0.35343,75.002,74.803
0.43197,75.095,75.145
0.51051,75.121,75.377
0.58905,75.05,74.908
0.66759,74.864,74.552
0.74613,74.707,75.189
0.82467,74.716,75.651
0.90321,74.881,75.256
0.98175,75.161,74.552
1.0603,75.32,74.324
1.1388,75.272,74.601
1.2174,75.087,75.478
1.2959,74.861,75.616
1.3744,74.804,74.728
1.453,74.886,74.264
1.5315,75.004,74.917
1.6101,75.056,76.276
1.6886,75.019,76.176
1.7671,74.991,74.917
1.8457,75.008,74.045
1.9242,75.094,73.976
2.0028,75.132,74.437
2.0813,75.061,75.253
2.1598,74.921,75.396
2.2384,74.773,75.154
2.3169,74.77,75.198
2.3955,74.878,74.942
2.474,75.006,74.745
2.5525,75.059,74.919
2.6311,75.049,75.082
2.7096,75.117,75.191
2.7882,75.262,75.37
2.8667,75.459,75.58
2.9452,75.353,75.002
3.0238,74.923,74.16
3.1023,74.449,74.207
3.1809,74.256,74.87
3.2594,74.591,75.271
3.3379,75.088,75.614
3.4165,75.442,75.754
3.495,75.389,74.977
3.5736,75.07,74.083
3.6521,74.808,74.466
3.7306,74.746,75.449
3.8092,74.967,75.141
3.8877,75.236,74.551
3.9663,75.372,74.947
4.0448,75.308,75.459
4.1233,75.003,74.88
4.2019,74.644,74.703
4.2804,74.483,75.341
4.359,74.591,75.481
4.4375,74.991,74.334
4.516,75.382,73.943
4.5946,75.515,74.931
4.6731,75.362,75.719
4.7517,74.945,75.448
4.8302,74.665,75.224
4.9087,74.672,75.142
4.9873,74.866,75.234
5.0658,75.099,75.138
5.1444,75.145,74.648
5.2229,75.091,74.6
5.3014,75.034,75.098
5.38,75.066,74.964
5.4585,75.083,74.741
5.5371,74.977,75.051
5.6156,74.794,75.24
5.6941,74.615,75.406
5.7727,74.673,74.988
5.8512,74.935,74.08
5.9298,75.256,74.265
6.0083,75.487,75.727
6.0868,75.482,75.782
6.1654,75.294,74.866
6.2439,75.04,74.733


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_176.csv <==
x,qOut,qIn
0.03927,75.133,74.446
0.11781,75.087,73.688
0.19635,74.941,74.335
0.27489,74.795,75.399
0.35343,74.76,75.934
0.43197,74.93,75.803
0.51051,75.127,74.986
0.58905,75.205,74.488
0.66759,75.032,75.23
0.74613,74.753,75.486
0.82467,74.638,74.86
0.90321,74.756,74.044
0.98175,75.129,74.163
1.0603,75.411,74.944
1.1388,75.366,75.426
1.2174,75.045,75.622
1.2959,74.558,75.446
1.3744,74.41,75.111
1.453,74.676,74.775
1.5315,75.147,74.365
1.6101,75.582,74.72
1.6886,75.667,75.571
1.7671,75.449,75.464
1.8457,75.096,74.683
1.9242,74.793,74.899
2.0028,74.632,75.467
2.0813,74.548,75.196
2.1598,74.545,74.643
2.2384,74.644,74.625
2.3169,74.955,75.033
2.3955,75.318,75.327
2.474,75.538,75.29
2.5525,75.421,74.755
2.6311,75.022,74.299
2.7096,74.695,74.58
2.7882,74.612,75.624
2.8667,74.878,75.96
2.9452,75.162,75.118
3.0238,75.272,74.788
3.1023,75.214,74.979
3.1809,75.031,74.522
3.2594,74.913,74.485
3.3379,74.89,75.032
3.4165,74.934,75
3.495,75.007,75.011
3.5736,75.04,75.418
3.6521,74.993,75.192
3.7306,74.895,74.715
3.8092,74.781,74.592
3.8877,74.812,75.082
3.9663,75.022,75.631
4.0448,75.297,75.409
4.1233,75.506,74.508
4.2019,75.392,74.651
4.2804,75.037,75.277
4.359,74.669,75.093
4.4375,74.528,74.19
4.516,74.702,74.54
4.5946,74.963,75.49
4.6731,75.155,75.648
4.7517,75.158,75.127
4.8302,75.056,74.883
4.9087,74.959,74.918
4.9873,74.922,75.237
5.0658,74.983,75.25
5.1444,75.097,75.052
5.2229,75.176,75.023
5.3014,75.165,75.032
5.38,75.017,74.495
5.4585,74.814,74.396
5.5371,74.689,75.256
5.6156,74.69,75.793
5.6941,74.838,74.883
5.7727,75.024,74.473
5.8512,75.168,74.919
5.9298,75.236,74.907
6.0083,75.204,74.484
6.0868,75.128,75.093
6.1654,75.084,75.987
6.2439,75.086,75.897


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_177.csv <==
x,qOut,qIn
0.03927,74.705,74.821
0.11781,74.77,75.484
0.19635,75.044,75.431
0.27489,75.3,75.315
0.35343,75.299,74.968
0.43197,74.978,74.548
0.51051,74.686,74.66
0.58905,74.634,75.247
0.66759,74.972,75.34
0.74613,75.4,74.959
0.82467,75.608,74.923
0.90321,75.504,74.92
0.98175,75.045,74.971
1.0603,74.575,74.915
1.1388,74.38,74.683
1.2174,74.494,74.911
1.2959,74.888,75.253
1.3744,75.247,75.183
1.453,75.385,75.011
1.5315,75.29,74.749
1.6101,74.985,75.063
1.6886,74.787,75.649
1.7671,74.825,75.54
1.8457,75.008,74.756
1.9242,75.21,74.555
2.0028,75.185,75.252
2.0813,75.008,75.404
2.1598,74.821,74.664
2.2384,74.767,74.166
2.3169,74.862,74.817
2.3955,74.982,75.221
2.474,75.064,75.007
2.5525,75.063,75.343
2.6311,75.042,75.934
2.7096,75.048,75.642
2.7882,75.087,74.855
2.8667,75.159,74.063
2.9452,75.207,73.978
3.0238,75.19,74.874
3.1023,75.11,75.671
3.1809,74.981,75.305
3.2594,74.858,74.962
3.3379,74.754,75.052
3.4165,74.682,75.155
3.495,74.655,75.046
3.5736,74.756,74.809
3.6521,75.013,74.676
3.7306,75.328,74.803
3.8092,75.593,74.791
3.8877,75.522,74.918
3.9663,75.124,75.372
4.0448,74.642,75.405
4.1233,74.352,75.006
4.2019,74.514,74.851
4.2804,74.904,74.743
4.359,75.284,74.883
4.4375,75.436,75.846
4.516,75.333,75.883
4.5946,75.116,74.54
4.6731,74.906,73.643
4.7517,74.807,75.054
4.8302,74.784,75.943
4.9087,74.801,75.269
4.9873,74.86,74.659
5.0658,74.972,74.383
5.1444,75.114,74.382
5.2229,75.18,75.104
5.3014,75.145,75.685
5.38,75.002,75.536
5.4585,74.945,75.032
5.5371,75.027,74.359
5.6156,75.155,74.254
5.6941,75.211,75.384
5.7727,75.055,75.717
5.8512,74.854,75.116
5.9298,74.756,75.013
6.0083,74.89,75.783
6.0868,75.065,75.475
6.1654,75.067,74.147
6.2439,74.921,73.625


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_178.csv <==
x,qOut,qIn
0.03927,75.088,75.481
0.11781,74.734,74.846
0.19635,74.474,74.819
0.27489,74.461,74.912
0.35343,74.796,75.213
0.43197,75.275,75.24
0.51051,75.605,74.747
0.58905,75.613,74.77
0.66759,75.158,75.311
0.74613,74.54,75.134
0.82467,74.213,74.813
0.90321,74.292,74.879
0.98175,74.79,74.989
1.0603,75.254,74.734
1.1388,75.495,74.861
1.2174,75.502,75.393
1.2959,75.297,74.97
1.3744,75.067,74.703
1.453,74.926,75.299
1.5315,74.892,75.33
1.6101,74.966,74.386
1.6886,75.036,74.464
1.7671,75.064,75.502
1.8457,75.054,76.042
1.9242,75.021,74.926
2.0028,74.99,74.227
2.0813,74.949,74.63
2.1598,74.91,74.997
2.2384,74.883,74.613
2.3169,74.926,74.902
2.3955,75.025,75.627
2.474,75.12,75.472
2.5525,75.148,74.76
2.6311,75.053,74.589
2.7096,74.921,74.772
2.7882,74.845,75.533
2.8667,74.913,76.118
2.9452,75.099,74.934
3.0238,75.239,73.621
3.1023,75.231,74.172
3.1809,74.992,75.809
3.2594,74.697,75.648
3.3379,74.583,74.619
3.4165,74.692,74.246
3.495,75.016,75.128
3.5736,75.239,75.723
3.6521,75.241,75.398
3.7306,75.097,74.881
3.8092,74.919,74.671
3.8877,74.953,74.658
3.9663,75.109,75.087
4.0448,75.223,75.515
4.1233,75.133,75.307
4.2019,74.87,74.687
4.2804,74.689,74.229
4.359,74.688,74.408
4.4375,74.918,75.361
4.516,75.103,75.527
4.5946,75.139,74.985
4.6731,75.085,74.901
4.7517,75.033,75.179
4.8302,75.085,75.132
4.9087,75.124,75.098
4.9873,75.096,75.161
5.0658,74.97,75.279
5.1444,74.936,75.241
5.2229,75.007,74.728
5.3014,75.072,74.043
5.38,74.995,74.475
5.4585,74.764,75.255
5.5371,74.633,75.566
5.6156,74.701,75.823
5.6941,75.019,75.605
5.7727,75.265,74.698
5.8512,75.296,73.956
5.9298,75.181,74.148
6.0083,75.029,74.795
6.0868,75.069,74.845
6.1654,75.197,75.169
6.2439,75.255,75.78


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_179.csv <==
x,qOut,qIn
0.03927,74.868,75.712
0.11781,74.972,75.923
0.19635,74.991,75.501
0.27489,74.936,75.061
0.35343,74.832,74.683
0.43197,74.841,74.752
0.51051,75.002,74.966
0.58905,75.235,74.829
0.66759,75.444,74.763
0.74613,75.438,74.866
0.82467,75.199,75.057
0.90321,74.842,75.532
0.98175,74.5,75.79
1.0603,74.388,75.299
1.1388,74.536,74.559
1.2174,74.862,74.15
1.2959,75.277,74.516
1.3744,75.564,75.292
1.453,75.563,75.933
1.5315,75.304,75.751
1.6101,74.865,74.129
1.6886,74.614,73.635
1.7671,74.62,74.771
1.8457,74.784,75.541
1.9242,74.977,75.341
2.0028,75.144,74.977
2.0813,75.303,74.81
2.1598,75.386,75.177
2.2384,75.303,74.933
2.3169,74.969,74.675
2.3955,74.665,75.374
2.474,74.588,75.926
2.5525,74.9,74.978
2.6311,75.274,74.186
2.7096,75.346,74.424
2.7882,75.102,74.85
2.8667,74.604,75.241
2.9452,74.43,75.305
3.0238,74.657,75.089
3.1023,75.052,75.238
3.1809,75.349,75.095
3.2594,75.279,74.577
3.3379,75.048,74.806
3.4165,74.879,75.433
3.495,74.974,75.178
3.5736,75.219,74.609
3.6521,75.33,74.758
3.7306,75.221,75.074
3.8092,74.855,74.945
3.8877,74.583,74.693
3.9663,74.59,74.736
4.0448,74.816,75.386
4.1233,75.157,75.628
4.2019,75.332,74.923
4.2804,75.295,74.554
4.359,75.129,74.827
4.4375,74.94,75.12
4.516,74.903,75.127
4.5946,74.979,75.17
4.6731,75.068,75.14
4.7517,75.069,75.037
4.8302,74.951,75.126
4.9087,74.822,75.231
4.9873,74.764,74.661
5.0658,74.838,74.162
5.1444,74.995,75.039
5.2229,75.143,75.743
5.3014,75.218,75.143
5.38,75.169,74.26
5.4585,75.025,74.648
5.5371,74.899,75.183
5.6156,74.861,75.351
5.6941,74.967,75.614
5.7727,75.136,75.351
5.8512,75.247,74.714
5.9298,75.244,74.983
6.0083,75.094,75.606
6.0868,74.902,74.684
6.1654,74.781,73.545
6.2439,74.765,74.101


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_180.csv <==
x,qOut,qIn
0.03927,75.08,74.527
0.11781,74.931,74.791
0.19635,74.851,75.317
0.27489,74.879,75.186
0.35343,75.01,74.936
0.43197,75.029,75.205
0.51051,74.967,75.018
0.58905,74.925,74.588
0.66759,75.012,74.804
0.74613,75.174,75.108
0.82467,75.227,75.2
0.90321,75.141,75.424
0.98175,74.922,75.195
1.0603,74.821,74.786
1.1388,74.871,74.93
1.2174,74.985,75.164
1.2959,75.057,74.579
1.3744,75.042,73.941
1.453,75.029,74.343
1.5315,75.034,75.615
1.6101,75.058,75.937
1.6886,74.991,75.214
1.7671,74.877,75.059
1.8457,74.808,75.504
1.9242,74.874,75.428
2.0028,75.067,74.666
2.0813,75.253,74.302
2.1598,75.338,74.453
2.2384,75.25,74.604
2.3169,75.015,75.188
2.3955,74.737,75.688
2.474,74.525,74.977
2.5525,74.473,74.761
2.6311,74.621,75.318
2.7096,74.913,74.923
2.7882,75.254,74.417
2.8667,75.55,74.523
2.9452,75.67,75.31
3.0238,75.549,76.004
3.1023,75.243,75.449
3.1809,74.832,74.335
3.2594,74.558,74.333
3.3379,74.513,74.771
3.4165,74.658,75.122
3.495,74.93,75.649
3.5736,75.172,75.849
3.6521,75.266,75.294
3.7306,75.186,74.567
3.8092,74.928,74.219
3.8877,74.703,74.58
3.9663,74.675,75.169
4.0448,74.834,75.374
4.1233,75.135,75.512
4.2019,75.322,75.304
4.2804,75.264,74.459
4.359,75.016,74.112
4.4375,74.67,74.968
4.516,74.583,75.789
4.5946,74.826,75.799
4.6731,75.225,74.966
4.7517,75.58,74.12
4.8302,75.508,74.639
4.9087,75.09,75.624
4.9873,74.632,75.542
5.0658,74.465,74.737
5.1444,74.758,74.714
5.2229,75.155,74.855
5.3014,75.39,74.792
5.38,75.235,75.315
5.4585,74.882,75.528
5.5371,74.677,74.767
5.6156,74.725,74.225
5.6941,75.065,74.979
5.7727,75.317,75.749
5.8512,75.309,75.559
5.9298,75.112,74.922
6.0083,74.85,74.427
6.0868,74.829,74.693
6.1654,74.969,75.432
6.2439,75.108,75.323


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_181.csv <==
x,qOut,qIn
0.03927,75.095,74.784
0.11781,75.202,74.832
0.19635,75.126,75.079
0.27489,74.878,75.082
0.35343,74.519,74.556
0.43197,74.408,74.553
0.51051,74.603,75.311
0.58905,74.969,75.565
0.66759,75.349,74.457
0.74613,75.527,74.331
0.82467,75.468,75.197
0.90321,75.25,75.566
0.98175,74.967,75.513
1.0603,74.832,75.326
1.1388,74.862,74.748
1.2174,74.964,74.737
1.2959,75.029,74.932
1.3744,74.969,74.745
1.453,74.879,74.875
1.5315,74.833,75.125
1.6101,74.893,75.263
1.6886,74.969,75.353
1.7671,74.976,75.342
1.8457,74.93,75.118
1.9242,74.864,74.746
2.0028,74.921,74.645
2.0813,75.087,74.436
2.1598,75.268,74.159
2.2384,75.358,75.27
2.3169,75.235,76.359
2.3955,74.99,75.703
2.474,74.766,74.346
2.5525,74.707,74.301
2.6311,74.833,74.988
2.7096,75.033,75.223
2.7882,75.224,75.396
2.8667,75.338,75.254
2.9452,75.341,74.517
3.0238,75.174,74.318
3.1023,74.884,75.238
3.1809,74.537,75.763
3.2594,74.412,75.015
3.3379,74.594,74.346
3.4165,74.957,74.308
3.495,75.348,75.412
3.5736,75.457,75.973
3.6521,75.264,75.359
3.7306,74.947,74.679
3.8092,74.715,74.426
3.8877,74.798,74.595
3.9663,75.018,74.973
4.0448,75.185,74.959
4.1233,75.129,75.354
4.2019,74.97,75.834
4.2804,74.897,75.325
4.359,74.925,74.522
4.4375,75.021,74.644
4.516,74.984,74.776
4.5946,74.913,74.475
4.6731,74.921,74.878
4.7517,75.114,75.881
4.8302,75.3,75.669
4.9087,75.235,74.645
4.9873,74.959,74.28
5.0658,74.576,75.457
5.1444,74.542,75.874
5.2229,74.848,75.091
5.3014,75.259,74.508
5.38,75.528,74.834
5.4585,75.411,74.786
5.5371,75.044,74.372
5.6156,74.662,74.364
5.6941,74.499,75.233
5.7727,74.658,75.805
5.8512,74.962,75.743
5.9298,75.239,75.231
6.0083,75.337,74.613
6.0868,75.232,74.758
6.1654,75.082,75.185
6.2439,75.002,75.141


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_182.csv <==
x,qOut,qIn
0.03927,75.403,75.194
0.11781,75.223,75.449
0.19635,74.914,75.322
0.27489,74.624,75.014
0.35343,74.495,74.851
0.43197,74.584,75.01
0.51051,74.826,75.21
0.58905,75.121,75.022
0.66759,75.375,74.7
0.74613,75.441,74.753
0.82467,75.283,74.706
0.90321,75,74.796
0.98175,74.719,75.595
1.0603,74.664,75.762
1.1388,74.807,75.035
1.2174,75.033,74.426
1.2959,75.221,74.627
1.3744,75.276,74.993
1.453,75.225,75.147
1.5315,75.123,75.259
1.6101,75.032,75.132
1.6886,74.978,74.927
1.7671,74.917,74.893
1.8457,74.841,74.795
1.9242,74.75,74.188
2.0028,74.763,74.419
2.0813,74.92,75.563
2.1598,75.14,76.052
2.2384,75.326,75.739
2.3169,75.27,75.262
2.3955,75.026,74.364
2.474,74.772,73.901
2.5525,74.693,74.916
2.6311,74.889,75.827
2.7096,75.155,75.637
2.7882,75.307,74.865
2.8667,75.186,74.083
2.9452,74.853,74.244
3.0238,74.562,75.312
3.1023,74.47,76.036
3.1809,74.692,74.992
3.2594,75.096,74.288
3.3379,75.459,75.01
3.4165,75.612,75.763
3.495,75.405,75.54
3.5736,74.948,75.047
3.6521,74.62,74.593
3.7306,74.587,74.34
3.8092,74.945,74.811
3.8877,75.245,74.973
3.9663,75.228,74.673
4.0448,74.982,74.962
4.1233,74.665,75.521
4.2019,74.694,75.365
4.2804,74.96,74.715
4.359,75.243,74.279
4.4375,75.322,75.374
4.516,75.221,76.055
4.5946,75.145,75.158
4.6731,75.131,74.027
4.7517,75.176,74.701
4.8302,75.022,75.581
4.9087,74.741,75.17
4.9873,74.524,74.713
5.0658,74.568,75.401
5.1444,74.855,75.65
5.2229,75.124,75.146
5.3014,75.247,74.528
5.38,75.135,74.679
5.4585,74.987,74.796
5.5371,74.943,74.38
5.6156,74.999,74.614
5.6941,75.123,75.715
5.7727,75.131,75.672
5.8512,75.012,75.058
5.9298,74.861,74.984
6.0083,74.78,74.92
6.0868,74.9,74.645
6.1654,75.134,74.702
6.2439,75.346,74.825


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_183.csv <==
x,qOut,qIn
0.03927,75.122,74.473
0.11781,74.839,74.656
0.19635,74.688,74.949
0.27489,74.716,74.854
0.35343,74.927,75.517
0.43197,75.12,75.868
0.51051,75.22,74.724
0.58905,75.217,73.894
0.66759,75.113,74.99
0.74613,74.957,75.824
0.82467,74.856,75.428
0.90321,74.868,74.787
0.98175,75.038,74.934
1.0603,75.199,75.086
1.1388,75.182,74.802
1.2174,75.006,74.571
1.2959,74.733,74.63
1.3744,74.693,75.546
1.453,74.888,76.252
1.5315,75.144,75.257
1.6101,75.266,73.773
1.6886,75.105,74.21
1.7671,74.873,75.338
1.8457,74.758,75.861
1.9242,74.92,75.304
2.0028,75.198,74.764
2.0813,75.326,74.613
2.1598,75.232,74.748
2.2384,74.891,75.308
2.3169,74.651,75.432
2.3955,74.692,74.876
2.474,74.941,74.422
2.5525,75.286,74.513
2.6311,75.392,74.892
2.7096,75.209,75.007
2.7882,74.894,74.894
2.8667,74.636,75.316
2.9452,74.717,75.505
3.0238,75.003,75.313
3.1023,75.274,75.542
3.1809,75.313,75.724
3.2594,75.099,74.861
3.3379,74.891,73.984
3.4165,74.816,74.15
3.495,74.962,74.773
3.5736,75.037,74.906
3.6521,74.924,75.23
3.7306,74.725,75.715
3.8092,74.586,75.487
3.8877,74.701,74.724
3.9663,74.941,74.447
4.0448,75.191,74.77
4.1233,75.348,75.297
4.2019,75.472,75.104
4.2804,75.524,74.651
4.359,75.421,74.915
4.4375,75.075,75.39
4.516,74.597,75.342
4.5946,74.323,75.187
4.6731,74.371,74.501
4.7517,74.787,74.039
4.8302,75.231,75.125
4.9087,75.475,75.965
4.9873,75.467,75.346
5.0658,75.192,74.712
5.1444,74.888,74.938
5.2229,74.73,74.923
5.3014,74.743,74.81
5.38,74.91,74.806
5.4585,75.069,74.872
5.5371,75.168,75.093
5.6156,75.193,75.256
5.6941,75.136,75.431
5.7727,74.984,75.297
5.8512,74.81,74.66
5.9298,74.714,74.424
6.0083,74.791,74.936
6.0868,75.034,75.423
6.1654,75.251,75.578
6.2439,75.315,75.058


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_184.csv <==
x,qOut,qIn
0.03927,74.796,75.281
0.11781,74.647,75.215
0.19635,74.634,74.59
0.27489,74.775,74.609
0.35343,75.065,75.446
0.43197,75.289,75.685
0.51051,75.3,75.417
0.58905,75.142,75.091
0.66759,74.892,74.109
0.74613,74.864,73.659
0.82467,75.05,74.679
0.90321,75.273,75.917
0.98175,75.338,75.653
1.0603,75.106,75.068
1.1388,74.803,75.059
1.2174,74.615,74.852
1.2959,74.698,74.546
1.3744,74.903,74.844
1.453,75.099,75.265
1.5315,75.246,75.547
1.6101,75.333,75.546
1.6886,75.287,74.8
1.7671,75.018,74.054
1.8457,74.65,74.516
1.9242,74.341,75.542
2.0028,74.465,75.162
2.0813,74.913,74.657
2.1598,75.401,74.847
2.2384,75.639,74.899
2.3169,75.407,74.934
2.3955,74.972,75.226
2.474,74.644,75.329
2.5525,74.706,75.187
2.6311,75.05,75.11
2.7096,75.323,75.237
2.7882,75.367,75.158
2.8667,75.078,74.438
2.9452,74.763,74.209
3.0238,74.653,74.843
3.1023,74.747,75.649
3.1809,74.99,75.213
3.2594,75.097,74.359
3.3379,75.042,74.676
3.4165,74.928,75.57
3.495,74.872,75.659
3.5736,74.992,74.841
3.6521,75.185,74.192
3.7306,75.335,74.615
3.8092,75.334,75.471
3.8877,75.161,75.261
3.9663,74.925,75.054
4.0448,74.733,75.59
4.1233,74.68,75.439
4.2019,74.77,74.57
4.2804,74.917,74.427
4.359,75.05,74.578
4.4375,75.105,74.769
4.516,75.105,75.064
4.5946,75.091,75.146
4.6731,75.065,75.117
4.7517,75.019,75.176
4.8302,74.902,75.226
4.9087,74.809,75.102
4.9873,74.827,74.902
5.0658,75.035,74.889
5.1444,75.335,75.089
5.2229,75.496,74.863
5.3014,75.42,74.113
5.38,75.043,74.583
5.4585,74.659,75.777
5.5371,74.508,75.909
5.6156,74.596,75.165
5.6941,74.873,74.34
5.7727,75.091,74.492
5.8512,75.198,75.242
5.9298,75.215,75.675
6.0083,75.172,75.569
6.0868,75.129,75.071
6.1654,75.064,74.402
6.2439,74.958,74.405


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_185.csv <==
x,qOut,qIn
0.03927,74.694,75.209
0.11781,74.548,75.08
0.19635,74.623,75.354
0.27489,74.826,75.203
0.35343,75.055,74.631
0.43197,75.238,74.722
0.51051,75.334,75.054
0.58905,75.32,75.103
0.66759,75.176,74.727
0.74613,74.995,74.487
0.82467,74.879,74.775
0.90321,74.836,75.502
0.98175,74.849,75.447
1.0603,74.837,75.154
1.1388,74.859,75.412
1.2174,74.948,75.368
1.2959,75.126,74.628
1.3744,75.242,74.17
1.453,75.203,74.431
1.5315,75.052,75.104
1.6101,74.864,75.842
1.6886,74.8,75.734
1.7671,74.809,74.775
1.8457,74.831,74.239
1.9242,74.81,74.656
2.0028,74.838,74.9
2.0813,75,75.048
2.1598,75.241,75.429
2.2384,75.492,75.126
2.3169,75.498,74.401
2.3955,75.216,74.533
2.474,74.812,75.355
2.5525,74.485,76.086
2.6311,74.54,75.686
2.7096,74.868,74.61
2.7882,75.241,73.999
2.8667,75.431,74.77
2.9452,75.265,75.43
3.0238,74.921,75.298
3.1023,74.639,74.95
3.1809,74.649,74.894
3.2594,74.903,74.999
3.3379,75.112,74.945
3.4165,75.16,74.719
3.495,74.976,74.923
3.5736,74.88,75.177
3.6521,75.008,75.237
3.7306,75.244,75.342
3.8092,75.433,75.284
3.8877,75.267,74.99
3.9663,74.914,74.504
4.0448,74.636,74.305
4.1233,74.685,74.674
4.2019,74.993,74.891
4.2804,75.233,75.12
4.359,75.269,75.667
4.4375,75.023,75.736
4.516,74.786,74.898
4.5946,74.732,74.198
4.6731,74.845,74.39
4.7517,75.068,75.672
4.8302,75.241,76.127
4.9087,75.311,75.163
4.9873,75.249,74.096
5.0658,75.03,75.073
5.1444,74.712,75.738
5.2229,74.491,74.581
5.3014,74.482,73.712
5.38,74.759,74.992
5.4585,75.145,75.739
5.5371,75.406,75.389
5.6156,75.444,75.23
5.6941,75.188,75.083
5.7727,74.874,74.794
5.8512,74.757,74.838
5.9298,74.87,75.147
6.0083,75.197,75.202
6.0868,75.399,74.58
6.1654,75.327,74.384
6.2439,75.053,75.024


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_186.csv <==
x,qOut,qIn
0.03927,75.365,75.155
0.11781,75.147,75.267
0.19635,74.901,75.12
0.27489,74.75,75.156
0.35343,74.793,74.853
0.43197,74.908,74.075
0.51051,75.002,74.275
0.58905,75.062,75.856
0.66759,75.095,76.415
0.74613,75.102,74.964
0.82467,75.024,74.226
0.90321,74.884,74.842
0.98175,74.724,75.273
1.0603,74.73,75.022
1.1388,74.909,74.798
1.2174,75.144,74.542
1.2959,75.31,74.588
1.3744,75.238,74.944
1.453,74.992,75.275
1.5315,74.727,75.491
1.6101,74.605,75.025
1.6886,74.754,74.461
1.7671,75.068,74.69
1.8457,75.378,75.23
1.9242,75.522,75.403
2.0028,75.377,75.644
2.0813,75.088,75.646
2.1598,74.826,74.673
2.2384,74.757,73.784
2.3169,74.803,74.612
2.3955,74.825,75.486
2.474,74.824,75.476
2.5525,74.837,74.99
2.6311,74.99,75.124
2.7096,75.138,75.35
2.7882,75.172,74.9
2.8667,74.994,74.42
2.9452,74.832,74.654
3.0238,74.902,75.155
3.1023,75.147,75.609
3.1809,75.463,75.151
3.2594,75.429,74.659
3.3379,75.061,74.789
3.4165,74.629,74.945
3.495,74.435,74.884
3.5736,74.688,74.981
3.6521,75.105,75.363
3.7306,75.429,75.497
3.8092,75.436,74.304
3.8877,75.161,73.889
3.9663,74.846,74.872
4.0448,74.663,75.569
4.1233,74.747,75.67
4.2019,74.974,75.654
4.2804,75.165,75.185
4.359,75.229,74.852
4.4375,75.102,74.804
4.516,74.906,74.627
4.5946,74.81,74.736
4.6731,74.856,74.979
4.7517,75.063,74.675
4.8302,75.183,74.558
4.9087,75.077,75.081
4.9873,74.826,75.789
5.0658,74.551,75.818
5.1444,74.584,74.957
5.2229,74.898,74.342
5.3014,75.307,74.732
5.38,75.613,75.377
5.4585,75.588,75.041
5.5371,75.294,74.574
5.6156,74.914,74.638
5.6941,74.648,75.188
5.7727,74.616,75.482
5.8512,74.696,75.299
5.9298,74.809,74.686
6.0083,74.895,74.536
6.0868,75.047,74.882
6.1654,75.242,75.006
6.2439,75.382,74.963


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_187.csv <==
x,qOut,qIn
0.03927,75.318,74.939
0.11781,75.537,75.306
0.19635,75.511,75.437
0.27489,75.261,75.255
0.35343,74.837,75.08
0.43197,74.532,74.875
0.51051,74.501,74.658
0.58905,74.702,74.834
0.66759,75.059,75.464
0.74613,75.341,75.502
0.82467,75.401,75.025
0.90321,75.228,74.66
0.98175,74.836,74.656
1.0603,74.542,75.01
1.1388,74.544,75.447
1.2174,74.789,75.128
1.2959,75.178,73.944
1.3744,75.392,74.066
1.453,75.359,75.338
1.5315,75.165,76.211
1.6101,74.918,75.754
1.6886,74.834,74.563
1.7671,74.916,73.961
1.8457,75.07,74.725
1.9242,75.194,75.692
2.0028,75.185,75.542
2.0813,75.089,75.083
2.1598,74.973,74.58
2.2384,74.908,74.373
2.3169,74.86,74.647
2.3955,74.774,75.085
2.474,74.696,75.31
2.5525,74.685,75.278
2.6311,74.892,75.271
2.7096,75.188,75.112
2.7882,75.385,74.864
2.8667,75.298,75.248
2.9452,74.982,75.497
3.0238,74.781,74.939
3.1023,74.814,74.58
3.1809,75.139,74.966
3.2594,75.294,74.761
3.3379,75.112,74.345
3.4165,74.77,74.798
3.495,74.508,75.354
3.5736,74.671,75.272
3.6521,75.031,75.529
3.7306,75.342,75.54
3.8092,75.383,74.893
3.8877,75.227,74.43
3.9663,75.09,74.388
4.0448,75.045,75.003
4.1233,75.124,75.683
4.2019,75.126,75.078
4.2804,74.988,74.309
4.359,74.781,74.66
4.4375,74.6,75.647
4.516,74.602,75.265
4.5946,74.779,74.458
4.6731,75.05,74.928
4.7517,75.33,75.622
4.8302,75.469,74.675
4.9087,75.386,73.975
4.9873,75.139,74.502
5.0658,74.809,75.872
5.1444,74.674,75.895
5.2229,74.764,75.028
5.3014,74.955,74.942
5.38,75.103,75.314
5.4585,75.067,74.84
5.5371,74.964,74.475
5.6156,74.906,74.539
5.6941,74.994,74.423
5.7727,75.128,75.034
5.8512,75.14,76.101
5.9298,75.01,75.701
6.0083,74.749,74.532
6.0868,74.614,74.494
6.1654,74.708,74.646
6.2439,74.971,74.753


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_188.csv <==
x,qOut,qIn
0.03927,75.121,75.193
0.11781,75.011,74.967
0.19635,74.925,75.375
0.27489,74.869,75.265
0.35343,74.843,73.517
0.43197,74.832,73.568
0.51051,74.863,75.541
0.58905,74.942,76.211
0.66759,75.072,75.293
0.74613,75.187,75.314
0.82467,75.201,75.466
0.90321,75.111,75.232
0.98175,74.929,74.525
1.0603,74.848,74.036
1.1388,74.943,74.328
1.2174,75.125,75.369
1.2959,75.283,75.858
1.3744,75.145,74.954
1.453,74.777,74.295
1.5315,74.414,74.754
1.6101,74.305,75.757
1.6886,74.603,75.748
1.7671,75.104,75.025
1.8457,75.574,74.359
1.9242,75.803,74.272
2.0028,75.617,74.843
2.0813,75.141,75.662
2.1598,74.645,75.859
2.2384,74.415,75.164
2.3169,74.577,74.605
2.3955,74.885,74.582
2.474,75.145,74.975
2.5525,75.194,75.228
2.6311,75.117,74.77
2.7096,75.068,74.413
2.7882,75.086,74.742
2.8667,75.186,75.133
2.9452,75.15,75.43
3.0238,74.956,75.374
3.1023,74.749,74.559
3.1809,74.699,74.435
3.2594,74.962,75.256
3.3379,75.297,75.626
3.4165,75.485,75.398
3.495,75.327,75.019
3.5736,74.973,74.98
3.6521,74.72,74.806
3.7306,74.654,74.32
3.8092,74.796,74.784
3.8877,74.888,75.667
3.9663,74.926,75.76
4.0448,74.959,75.245
4.1233,75.042,74.554
4.2019,75.083,74.411
4.2804,75.015,74.746
4.359,74.917,75.244
4.4375,74.886,75.115
4.516,75.069,74.731
4.5946,75.283,74.839
4.6731,75.354,75.2
4.7517,75.121,75.026
4.8302,74.758,74.751
4.9087,74.598,75.084
4.9873,74.712,75.483
5.0658,75.11,75.297
5.1444,75.397,74.881
5.2229,75.387,74.685
5.3014,75.142,74.972
5.38,74.772,75.191
5.4585,74.636,74.749
5.5371,74.748,74.555
5.6156,74.962,74.95
5.6941,75.115,75.07
5.7727,75.08,74.977
5.8512,74.974,75.228
5.9298,74.906,75.38
6.0083,74.972,75.063
6.0868,75.108,74.641
6.1654,75.201,74.669
6.2439,75.213,75.241


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_189.csv <==
x,qOut,qIn
0.03927,75.108,74.903
0.11781,75.338,74.921
0.19635,75.372,74.499
0.27489,75.246,74.694
0.35343,75.034,75.534
0.43197,74.95,75.61
0.51051,74.951,74.974
0.58905,74.949,74.277
0.66759,74.856,74.812
0.74613,74.747,75.458
0.82467,74.777,75.398
0.90321,74.946,75.329
0.98175,75.225,75.447
1.0603,75.337,75.111
1.1388,75.189,74.463
1.2174,74.898,74.165
1.2959,74.619,74.483
1.3744,74.643,75.108
1.453,74.884,75.763
1.5315,75.156,75.631
1.6101,75.271,74.755
1.6886,75.131,74.553
1.7671,74.909,74.797
1.8457,74.776,75.044
1.9242,74.882,75.041
2.0028,75.183,75.071
2.0813,75.438,75.268
2.1598,75.481,75.243
2.2384,75.171,75.035
2.3169,74.7,74.825
2.3955,74.428,74.463
2.474,74.471,74.294
2.5525,74.874,75.12
2.6311,75.271,75.775
2.7096,75.429,75.202
2.7882,75.328,74.361
2.8667,74.988,75.237
2.9452,74.73,76.293
3.0238,74.713,75.657
3.1023,74.89,74.239
3.1809,75.173,73.966
3.2594,75.311,74.791
3.3379,75.244,75.324
3.4165,75.035,75.136
3.495,74.767,75.049
3.5736,74.628,75.116
3.6521,74.653,74.995
3.7306,74.793,75.261
3.8092,74.985,75.642
3.8877,75.14,74.92
3.9663,75.25,74.076
4.0448,75.312,74.32
4.1233,75.323,75.221
4.2019,75.217,75.705
4.2804,74.985,75.835
4.359,74.728,75.278
4.4375,74.566,74.269
4.516,74.659,74.372
4.5946,74.909,74.941
4.6731,75.168,75.092
4.7517,75.296,75.388
4.8302,75.282,75.016
4.9087,75.197,74.148
4.9873,75.069,74.643
5.0658,74.909,75.491
5.1444,74.725,75.191
5.2229,74.674,75.159
5.3014,74.814,75.429
5.38,75.179,75.12
5.4585,75.474,74.632
5.5371,75.449,74.76
5.6156,75.155,75.38
5.6941,74.706,75.259
5.7727,74.581,74.495
5.8512,74.75,74.344
5.9298,74.99,74.733
6.0083,75.059,75.484
6.0868,74.904,75.705
6.1654,74.789,75.124
6.2439,74.833,74.605


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_190.csv <==
x,qOut,qIn
0.03927,74.902,74.854
0.11781,74.561,75.417
0.19635,74.615,75.483
0.27489,74.956,75.057
0.35343,75.407,74.84
0.43197,75.46,75.245
0.51051,75.155,75.502
0.58905,74.762,74.984
0.66759,74.574,74.372
0.74613,74.756,74.695
0.82467,75.025,75.327
0.90321,75.182,75.589
0.98175,75.067,74.645
1.0603,74.843,74.242
1.1388,74.724,75.112
1.2174,74.767,75.661
1.2959,74.986,74.975
1.3744,75.197,74.393
1.453,75.304,74.549
1.5315,75.295,75.382
1.6101,75.179,75.782
1.6886,75.047,75.229
1.7671,74.946,74.708
1.8457,74.894,74.711
1.9242,74.896,74.878
2.0028,74.937,74.793
2.0813,74.992,75.061
2.1598,75.032,75.655
2.2384,75.03,75.227
2.3169,74.984,74.358
2.3955,74.927,74.254
2.474,74.887,74.629
2.5525,74.885,74.905
2.6311,74.939,75.204
2.7096,75.054,75.593
2.7882,75.182,75.772
2.8667,75.273,75.532
2.9452,75.185,74.922
3.0238,74.974,74.403
3.1023,74.791,74.386
3.1809,74.798,74.726
3.2594,75.035,74.92
3.3379,75.236,75.025
3.4165,75.237,75.039
3.495,74.908,74.985
3.5736,74.534,75.268
3.6521,74.421,75.619
3.7306,74.605,75.41
3.8092,75.052,74.821
3.8877,75.459,74.475
3.9663,75.66,74.42
4.0448,75.598,74.985
4.1233,75.24,75.585
4.2019,74.796,75.001
4.2804,74.525,74.418
4.359,74.493,74.794
4.4375,74.714,75.59
4.516,74.938,75.548
4.5946,75.089,74.919
4.6731,75.182,74.092
4.7517,75.249,74.557
4.8302,75.299,75.695
4.9087,75.245,75.695
4.9873,75.083,75.351
5.0658,74.829,75.288
5.1444,74.693,74.474
5.2229,74.738,73.865
5.3014,74.891,74.72
5.38,75.053,76.157
5.4585,75.106,75.704
5.5371,75.101,74.576
5.6156,75.073,74.473
5.6941,75.052,75.121
5.7727,74.953,74.756
5.8512,74.825,74.426
5.9298,74.778,75.18
6.0083,74.928,75.477
6.0868,75.241,74.755
6.1654,75.422,74.61
6.2439,75.339,74.637


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_191.csv <==
x,qOut,qIn
0.03927,74.736,75.331
0.11781,74.751,74.358
0.19635,74.828,74.565
0.27489,74.977,75.118
0.35343,75.209,75.086
0.43197,75.408,74.701
0.51051,75.41,74.604
0.58905,75.209,74.801
0.66759,74.836,75.212
0.74613,74.611,75.359
0.82467,74.638,74.997
0.90321,74.839,74.852
0.98175,75.1,75.424
1.0603,75.268,75.248
1.1388,75.334,74.469
1.2174,75.303,74.371
1.2959,75.179,75.42
1.3744,74.984,75.622
1.453,74.813,74.883
1.5315,74.726,74.583
1.6101,74.77,74.78
1.6886,74.85,74.689
1.7671,74.911,75.028
1.8457,74.965,75.661
1.9242,75.036,76.118
2.0028,75.145,75.319
2.0813,75.194,73.956
2.1598,75.144,73.746
2.2384,74.971,74.914
2.3169,74.836,75.341
2.3955,74.846,75.057
2.474,74.961,75.184
2.5525,75.114,75.481
2.6311,75.103,74.946
2.7096,74.945,74.535
2.7882,74.777,74.679
2.8667,74.744,75.496
2.9452,74.988,75.858
3.0238,75.325,75.251
3.1023,75.524,74.568
3.1809,75.36,74.495
3.2594,74.846,74.489
3.3379,74.414,74.919
3.4165,74.31,75.678
3.495,74.704,74.916
3.5736,75.193,74.088
3.6521,75.443,74.847
3.7306,75.399,75.689
3.8092,75.064,75.381
3.8877,74.825,74.801
3.9663,74.848,74.554
4.0448,75.055,74.931
4.1233,75.323,75.6
4.2019,75.336,75.681
4.2804,75.105,75.27
4.359,74.802,74.64
4.4375,74.622,74.179
4.516,74.722,74.39
4.5946,74.927,75.012
4.6731,75.088,75.48
4.7517,75.076,75.263
4.8302,74.992,74.953
4.9087,74.957,75.025
4.9873,74.982,75.005
5.0658,75.048,74.835
5.1444,75.058,74.966
5.2229,75.082,74.778
5.3014,75.149,74.491
5.38,75.284,75.029
5.4585,75.271,75.714
5.5371,75.023,75.76
5.6156,74.687,75.278
5.6941,74.456,74.644
5.7727,74.615,74.375
5.8512,74.977,74.723
5.9298,75.306,75.323
6.0083,75.383,74.822
6.0868,75.207,74.375
6.1654,74.968,75.275
6.2439,74.782,76.22


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_192.csv <==
x,qOut,qIn
0.03927,74.896,75.019
0.11781,74.583,74.886
0.19635,74.548,74.653
0.27489,74.755,74.621
0.35343,75.113,74.688
0.43197,75.262,74.93
0.51051,75.166,75.303
0.58905,74.958,75.427
0.66759,74.802,75.324
0.74613,74.854,75.103
0.82467,75.004,74.796
0.90321,75.149,74.495
0.98175,75.198,74.444
1.0603,75.198,75.546
1.1388,75.175,76.332
1.2174,75.109,74.883
1.2959,74.972,73.349
1.3744,74.77,74.43
1.453,74.638,75.65
1.5315,74.651,75.766
1.6101,74.861,75.09
1.6886,75.145,74.696
1.7671,75.332,74.742
1.8457,75.345,75.219
1.9242,75.131,75.747
2.0028,74.868,75.514
2.0813,74.764,74.807
2.1598,74.844,74.621
2.2384,75.094,74.781
2.3169,75.187,74.392
2.3955,75.023,74.365
2.474,74.744,75.084
2.5525,74.536,75.855
2.6311,74.688,75.644
2.7096,75.022,74.977
2.7882,75.308,74.692
2.8667,75.322,74.817
2.9452,75.132,74.953
3.0238,75.025,74.819
3.1023,75.078,74.578
3.1809,75.317,75.326
3.2594,75.333,75.767
3.3379,75.033,75.126
3.4165,74.623,74.509
3.495,74.362,74.679
3.5736,74.536,75.159
3.6521,74.936,75.447
3.7306,75.329,75.091
3.8092,75.509,74.723
3.8877,75.416,74.745
3.9663,75.143,74.448
4.0448,74.841,74.357
4.1233,74.661,75.621
4.2019,74.717,76.223
4.2804,74.915,75.231
4.359,75.125,74.44
4.4375,75.224,75.053
4.516,75.159,75.337
4.5946,75.031,74.844
4.6731,74.934,74.455
4.7517,74.957,74.751
4.8302,75.046,75.309
4.9087,75.054,75.694
4.9873,74.941,75.633
5.0658,74.692,75.004
5.1444,74.556,74.459
5.2229,74.669,74.311
5.3014,74.967,74.6
5.38,75.348,75.235
5.4585,75.523,75.328
5.5371,75.424,75.111
5.6156,75.148,75.01
5.6941,74.827,74.549
5.7727,74.69,74.659
5.8512,74.741,75.371
5.9298,74.913,75.373
6.0083,75.135,74.749
6.0868,75.333,74.971
6.1654,75.388,75.468
6.2439,75.253,75.337


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_193.csv <==
x,qOut,qIn
0.03927,75.11,74.777
0.11781,75.115,74.563
0.19635,75.13,74.889
0.27489,75.166,75.245
0.35343,75.207,75.187
0.43197,75.051,74.871
0.51051,74.785,74.665
0.58905,74.594,75.307
0.66759,74.661,76.193
0.74613,74.995,75.419
0.82467,75.323,74.255
0.90321,75.468,74.058
0.98175,75.285,74.658
1.0603,74.963,74.976
1.1388,74.757,75.043
1.2174,74.729,75.018
1.2959,74.886,74.629
1.3744,74.978,74.921
1.453,74.969,75.76
1.5315,74.932,75.557
1.6101,74.949,74.647
1.6886,75.097,74.719
1.7671,75.281,75.048
1.8457,75.387,75.195
1.9242,75.307,75.396
2.0028,75.002,75.264
2.0813,74.666,74.767
2.1598,74.47,74.558
2.2384,74.562,74.791
2.3169,74.818,75.32
2.3955,75.038,75.69
2.474,75.155,75.029
2.5525,75.139,74.083
2.6311,75.13,74.714
2.7096,75.135,75.637
2.7882,75.123,75.452
2.8667,75.053,74.498
2.9452,74.988,74.823
3.0238,75.008,75.364
3.1023,75.079,74.672
3.1809,75.146,74.29
3.2594,75.069,75.237
3.3379,74.945,75.773
3.4165,74.879,75.563
3.495,74.972,74.931
3.5736,75.098,74.913
3.6521,75.1,75.155
3.7306,74.994,74.803
3.8092,74.835,74.019
3.8877,74.861,74.696
3.9663,75.011,75.818
4.0448,75.137,75.794
4.1233,75.086,75.05
4.2019,74.857,74.481
4.2804,74.676,74.069
4.359,74.667,74.561
4.4375,74.907,75.677
4.516,75.223,75.898
4.5946,75.435,75.498
4.6731,75.456,75.038
4.7517,75.223,74.723
4.8302,74.859,74.489
4.9087,74.601,74.456
4.9873,74.565,74.971
5.0658,74.827,75.42
5.1444,75.169,74.894
5.2229,75.331,74.608
5.3014,75.234,75.144
5.38,74.84,75.499
5.4585,74.524,75.349
5.5371,74.556,75.119
5.6156,74.889,74.492
5.6941,75.415,73.934
5.7727,75.682,74.788
5.8512,75.53,75.968
5.9298,75.104,75.834
6.0083,74.613,74.757
6.0868,74.505,74.678
6.1654,74.695,75.031
6.2439,74.97,75.151


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_194.csv <==
x,qOut,qIn
0.03927,75.595,74.455
0.11781,75.416,74.581
0.19635,75.062,75.41
0.27489,74.713,75.942
0.35343,74.551,75.309
0.43197,74.668,74.837
0.51051,74.931,74.846
0.58905,75.197,74.696
0.66759,75.337,74.278
0.74613,75.289,74.884
0.82467,75.101,75.995
0.90321,74.867,75.691
0.98175,74.687,74.549
1.0603,74.642,74.793
1.1388,74.696,75.08
1.2174,74.807,74.852
1.2959,74.934,75.265
1.3744,75.113,75.411
1.453,75.302,74.561
1.5315,75.4,74.226
1.6101,75.302,75.29
1.6886,74.973,75.736
1.7671,74.674,75.181
1.8457,74.582,74.73
1.9242,74.835,75.013
2.0028,75.189,75.096
2.0813,75.374,74.868
2.1598,75.333,74.608
2.2384,75.06,75.122
2.3169,74.866,75.874
2.3955,74.85,75.437
2.474,74.934,74.26
2.5525,75.012,73.93
2.6311,74.95,74.686
2.7096,74.874,75.612
2.7882,74.88,75.871
2.8667,75.048,75.109
2.9452,75.228,74.631
3.0238,75.251,74.701
3.1023,75.118,74.843
3.1809,74.865,75.343
3.2594,74.778,75.698
3.3379,74.907,75.11
3.4165,75.119,74.406
3.495,75.264,74.735
3.5736,75.116,75.1
3.6521,74.809,75.071
3.7306,74.562,74.77
3.8092,74.588,74.198
3.8877,74.909,74.88
3.9663,75.252,76.202
4.0448,75.425,76.279
4.1233,75.264,74.621
4.2019,74.959,73.997
4.2804,74.806,74.749
4.359,74.868,75.395
4.4375,75.149,74.945
4.516,75.281,74.805
4.5946,75.168,75.1
4.6731,74.921,74.985
4.7517,74.687,74.534
4.8302,74.65,74.569
4.9087,74.741,74.873
4.9873,74.899,75.487
5.0658,75.073,75.948
5.1444,75.287,75.46
5.2229,75.42,74.857
5.3014,75.38,74.784
5.38,75.082,74.786
5.4585,74.758,74.636
5.5371,74.674,74.666
5.6156,74.813,74.918
5.6941,75.099,75.363
5.7727,75.131,75.497
5.8512,74.918,75.351
5.9298,74.66,74.859
6.0083,74.579,74.429
6.0868,74.814,74.635
6.1654,75.18,75.046
6.2439,75.493,75.024


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_195.csv <==
x,qOut,qIn
0.03927,74.455,74.451
0.11781,74.395,74.831
0.19635,74.729,74.99
0.27489,75.227,75.022
0.35343,75.638,74.821
0.43197,75.638,74.583
0.51051,75.296,74.765
0.58905,74.849,75.095
0.66759,74.558,75.555
0.74613,74.598,75.673
0.82467,74.813,75.128
0.90321,75.059,74.778
0.98175,75.216,74.962
1.0603,75.276,74.944
1.1388,75.221,74.952
1.2174,75.075,75.069
1.2959,74.869,74.623
1.3744,74.749,74.6
1.453,74.749,75.393
1.5315,74.813,75.461
1.6101,74.869,74.087
1.6886,74.888,74.211
1.7671,74.968,75.729
1.8457,75.121,76.151
1.9242,75.336,74.766
2.0028,75.408,74.46
2.0813,75.278,75.034
2.1598,75.045,75.3
2.2384,74.836,74.534
2.3169,74.82,74.512
2.3955,74.908,75.311
2.474,74.997,75.561
2.5525,74.994,75.436
2.6311,74.92,75.137
2.7096,74.848,74.478
2.7882,74.824,74.434
2.8667,74.883,75.148
2.9452,75.026,75.307
3.0238,75.186,75.244
3.1023,75.276,75.313
3.1809,75.21,74.517
3.2594,74.985,74.086
3.3379,74.774,74.791
3.4165,74.698,75.175
3.495,74.847,75.295
3.5736,75.093,75.726
3.6521,75.267,75.611
3.7306,75.294,74.853
3.8092,75.126,74.047
3.8877,74.895,74.61
3.9663,74.774,75.678
4.0448,74.817,75.777
4.1233,75.048,74.841
4.2019,75.231,74.286
4.2804,75.181,74.43
4.359,74.939,74.982
4.4375,74.589,75.017
4.516,74.524,74.915
4.5946,74.784,75.122
4.6731,75.18,75.121
4.7517,75.503,74.972
4.8302,75.462,75.416
4.9087,75.161,75.798
4.9873,74.834,75.326
5.0658,74.724,74.474
5.1444,74.917,74.136
5.2229,75.137,74.217
5.3014,75.202,75.079
5.38,74.967,76.079
5.4585,74.68,75.874
5.5371,74.593,75.022
5.6156,74.711,74.413
5.6941,74.983,74.826
5.7727,75.127,75.261
5.8512,75.166,74.837
5.9298,75.186,74.251
6.0083,75.284,74.852
6.0868,75.361,75.852
6.1654,75.214,75.838
6.2439,74.881,74.862


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_196.csv <==
x,qOut,qIn
0.03927,74.735,74.59
0.11781,74.6,75.103
0.19635,74.627,75.651
0.27489,74.822,75.089
0.35343,75.155,74.055
0.43197,75.409,74.525
0.51051,75.482,75.565
0.58905,75.386,75.825
0.66759,75.156,75.372
0.74613,74.94,74.915
0.82467,74.815,74.394
0.90321,74.795,74.441
0.98175,74.876,75.032
1.0603,74.981,75.329
1.1388,75.056,75.451
1.2174,75.079,75.314
1.2959,75.041,74.45
1.3744,74.963,74.088
1.453,74.872,74.84
1.5315,74.816,75.755
1.6101,74.837,75.718
1.6886,75.002,75.221
1.7671,75.215,74.703
1.8457,75.335,74.031
1.9242,75.217,74.41
2.0028,74.89,75.234
2.0813,74.669,75.27
2.1598,74.688,75.28
2.2384,75.032,75.775
2.3169,75.297,75.608
2.3955,75.241,74.926
2.474,74.961,74.674
2.5525,74.62,74.59
2.6311,74.678,74.55
2.7096,75.031,74.87
2.7882,75.389,75.175
2.8667,75.453,75.113
2.9452,75.06,74.829
3.0238,74.574,74.854
3.1023,74.308,75.027
3.1809,74.524,74.977
3.2594,75.011,75.112
3.3379,75.452,75.34
3.4165,75.688,75.354
3.495,75.602,74.731
3.5736,75.28,74.499
3.6521,74.911,75.194
3.7306,74.648,75.523
3.8092,74.622,74.875
3.8877,74.772,74.448
3.9663,74.95,74.459
4.0448,75.065,75.079
4.1233,75.044,76.22
4.2019,74.961,75.771
4.2804,74.922,74.346
4.359,74.962,74.148
4.4375,75.093,75.088
4.516,75.187,75.131
4.5946,75.185,74.846
4.6731,75.111,75.024
4.7517,75.01,75.229
4.8302,74.962,74.897
4.9087,74.928,74.774
4.9873,74.886,75.276
5.0658,74.816,75.452
5.1444,74.833,74.301
5.2229,74.991,73.733
5.3014,75.204,74.877
5.38,75.371,75.717
5.4585,75.267,75.139
5.5371,74.984,74.86
5.6156,74.72,75.259
5.6941,74.679,75.917
5.7727,74.878,75.336
5.8512,75.092,74.301
5.9298,75.207,74.354
6.0083,75.146,75.108
6.0868,75.061,75.242
6.1654,74.982,75.107
6.2439,74.886,74.815


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_197.csv <==
x,qOut,qIn
0.03927,74.948,74.31
0.11781,75.21,75.109
0.19635,75.289,75.817
0.27489,75.192,75.406
0.35343,74.959,74.736
0.43197,74.816,75.248
0.51051,74.822,75.624
0.58905,74.922,75.011
0.66759,75.038,74.49
0.74613,75.078,74.777
0.82467,75.079,74.865
0.90321,75.062,75.057
0.98175,75.044,75.432
1.0603,74.948,75
1.1388,74.799,74.61
1.2174,74.692,75.214
1.2959,74.732,75.407
1.3744,74.976,74.894
1.453,75.266,74.695
1.5315,75.455,74.45
1.6101,75.416,74.976
1.6886,75.193,75.503
1.7671,74.954,75.093
1.8457,74.795,74.665
1.9242,74.786,74.521
2.0028,74.848,74.745
2.0813,74.939,75.235
2.1598,75.037,75.603
2.2384,75.122,75.658
2.3169,75.16,75.145
2.3955,75.135,74.554
2.474,75.061,74.791
2.5525,74.96,75.566
2.6311,74.87,75.098
2.7096,74.829,74.184
2.7882,74.847,74.148
2.8667,74.931,74.913
2.9452,74.984,75.367
3.0238,74.943,75.713
3.1023,74.858,75.909
3.1809,74.799,74.92
3.2594,74.93,73.788
3.3379,75.175,74.018
3.4165,75.39,75.191
3.495,75.432,75.787
3.5736,75.272,75.501
3.6521,75.054,75.212
3.7306,74.86,75.185
3.8092,74.753,74.698
3.8877,74.646,74.281
3.9663,74.608,74.863
4.0448,74.716,75.506
4.1233,75.037,74.923
4.2019,75.416,74.435
4.2804,75.528,74.805
4.359,75.3,75.055
4.4375,74.72,74.766
4.516,74.374,74.977
4.5946,74.523,75.47
4.6731,74.994,75.727
4.7517,75.547,75.412
4.8302,75.686,74.722
4.9087,75.414,74.357
4.9873,74.974,74.598
5.0658,74.646,75.019
5.1444,74.692,75.075
5.2229,74.897,75.078
5.3014,75.056,75.294
5.38,74.99,75.397
5.4585,74.805,74.837
5.5371,74.708,74.217
5.6156,74.773,74.692
5.6941,75.031,75.877
5.7727,75.313,75.319
5.8512,75.458,74.247
5.9298,75.403,74.47
6.0083,75.105,75.692
6.0868,74.757,75.654
6.1654,74.59,74.792
6.2439,74.652,74.155


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_198.csv <==
x,qOut,qIn
0.03927,75.223,74.178
0.11781,75.235,73.71
0.19635,75.135,75.074
0.27489,74.976,76.607
0.35343,74.825,75.641
0.43197,74.829,74.287
0.51051,74.975,74.281
0.58905,75.162,74.708
0.66759,75.278,75.19
0.74613,75.221,75.347
0.82467,75.083,74.931
0.90321,74.957,74.727
0.98175,74.933,75.144
1.0603,74.94,75.213
1.1388,74.883,75.106
1.2174,74.796,75.165
1.2959,74.73,75.061
1.3744,74.878,74.732
1.453,75.154,74.738
1.5315,75.374,75.105
1.6101,75.344,74.881
1.6886,75.014,74.335
1.7671,74.701,74.616
1.8457,74.597,75.364
1.9242,74.846,75.567
2.0028,75.129,75.228
2.0813,75.225,75.044
2.1598,75.159,75.137
2.2384,75.007,75.132
2.3169,75.012,75.186
2.3955,75.098,75.128
2.474,75.151,74.58
2.5525,75.06,74.333
2.6311,74.889,74.866
2.7096,74.762,75.309
2.7882,74.717,75.127
2.8667,74.762,75.18
2.9452,74.844,75.526
3.0238,74.976,75.033
3.1023,75.136,74.349
3.1809,75.294,74.749
3.2594,75.355,75.547
3.3379,75.307,75.594
3.4165,75.192,74.993
3.495,75.057,74.34
3.5736,74.92,74.194
3.6521,74.78,74.624
3.7306,74.688,75.377
3.8092,74.697,75.681
3.8877,74.877,75.422
3.9663,75.114,75.168
4.0448,75.277,74.781
4.1233,75.242,74.254
4.2019,75.04,74.38
4.2804,74.884,75.103
4.359,74.866,75.791
4.4375,75.051,75.826
4.516,75.177,75.255
4.5946,75.07,74.733
4.6731,74.803,74.655
4.7517,74.495,74.862
4.8302,74.526,74.647
4.9087,74.871,74.375
4.9873,75.307,74.862
5.0658,75.595,75.432
5.1444,75.433,75.164
5.2229,74.975,75.092
5.3014,74.537,75.238
5.38,74.439,74.831
5.4585,74.775,74.503
5.5371,75.245,74.847
5.6156,75.599,75.455
5.6941,75.628,75.063
5.7727,75.317,74.932
5.8512,74.884,75.58
5.9298,74.544,75.18
6.0083,74.486,74.273
6.0868,74.657,74.832
6.1654,74.895,75.581
6.2439,75.108,75.511


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_199.csv <==
x,qOut,qIn
0.03927,75.098,75.002
0.11781,74.893,75.097
0.19635,74.732,74.78
0.27489,74.741,74.401
0.35343,75.007,74.667
0.43197,75.301,75.374
0.51051,75.422,75.614
0.58905,75.34,75.103
0.66759,75.068,75.35
0.74613,74.852,75.912
0.82467,74.783,75.111
0.90321,74.83,73.973
0.98175,74.939,74.259
1.0603,75.026,75.089
1.1388,75.079,75.453
1.2174,75.072,75.317
1.2959,74.981,74.561
1.3744,74.809,74.426
1.453,74.682,75.228
1.5315,74.687,75.715
1.6101,74.889,75.233
1.6886,75.191,74.664
1.7671,75.438,74.474
1.8457,75.529,74.884
1.9242,75.38,75.68
2.0028,75.042,75.582
2.0813,74.722,74.464
2.1598,74.561,73.85
2.2384,74.675,75.028
2.3169,74.913,75.585
2.3955,75.086,75.366
2.474,75.138,75.489
2.5525,75.045,75.462
2.6311,74.986,74.878
2.7096,75.008,74.453
2.7882,75.061,74.519
2.8667,75.077,75.108
2.9452,75.018,75.217
3.0238,74.977,74.905
3.1023,74.975,74.741
3.1809,75.013,74.514
3.2594,74.925,74.913
3.3379,74.769,75.919
3.4165,74.692,76.016
3.495,74.845,74.684
3.5736,75.222,73.977
3.6521,75.527,74.249
3.7306,75.583,74.879
3.8092,75.25,75.205
3.8877,74.836,75.264
3.9663,74.647,75.293
4.0448,74.695,75.459
4.1233,74.919,74.951
4.2019,74.977,74.462
4.2804,74.917,74.723
4.359,74.879,74.906
4.4375,75.008,75.177
4.516,75.263,75.665
4.5946,75.368,75.514
4.6731,75.218,74.798
4.7517,74.754,74.723
4.8302,74.397,74.933
4.9087,74.423,74.682
4.9873,74.757,74.758
5.0658,75.261,75.71
5.1444,75.521,75.505
5.2229,75.443,74.281
5.3014,75.144,73.921
5.38,74.775,75.258
5.4585,74.65,75.916
5.5371,74.785,75.395
5.6156,75.053,74.856
5.6941,75.318,74.898
5.7727,75.381,75.133
5.8512,75.22,75.207
5.9298,74.955,74.775
6.0083,74.723,74.539
6.0868,74.749,74.996
6.1654,74.935,75.289
6.2439,75.11,75.08


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_200.csv <==
x,qOut,qIn
0.03927,75.394,76.092
0.11781,75.387,75.384
0.19635,75.149,74.123
0.27489,74.829,74.203
0.35343,74.599,75.353
0.43197,74.657,75.097
0.51051,74.912,74.531
0.58905,75.195,75.091
0.66759,75.348,75.695
0.74613,75.227,75.043
0.82467,74.921,74.571
0.90321,74.619,74.747
0.98175,74.516,75.231
1.0603,74.744,75.033
1.1388,75.126,74.553
1.2174,75.44,74.978
1.2959,75.476,75.757
1.3744,75.161,75.406
1.453,74.774,74.643
1.5315,74.552,74.105
1.6101,74.694,75.062
1.6886,75.011,75.784
1.7671,75.247,75.121
1.8457,75.313,74.488
1.9242,75.168,74.958
2.0028,74.986,75.557
2.0813,74.86,75.424
2.1598,74.817,74.788
2.2384,74.867,74.846
2.3169,74.986,75.002
2.3955,75.124,74.557
2.474,75.212,74.433
2.5525,75.18,74.918
2.6311,75.016,74.953
2.7096,74.852,75.203
2.7882,74.781,76.088
2.8667,74.879,75.884
2.9452,75.036,74.432
3.0238,75.139,73.76
3.1023,75.17,74.359
3.1809,75.131,75.367
3.2594,75.119,75.416
3.3379,75.096,74.932
3.4165,75.013,74.49
3.495,74.821,74.695
3.5736,74.608,75.315
3.6521,74.538,75.837
3.7306,74.66,75.832
3.8092,74.984,74.935
3.8877,75.343,74.284
3.9663,75.543,74.599
4.0448,75.493,75.303
4.1233,75.124,75.122
4.2019,74.689,74.734
4.2804,74.497,74.872
4.359,74.586,74.88
4.4375,74.924,74.655
4.516,75.106,75.003
4.5946,75.074,75.307
4.6731,74.973,75.235
4.7517,74.974,74.948
4.8302,75.21,74.743
4.9087,75.426,74.781
4.9873,75.451,75.086
5.0658,75.145,75.455
5.1444,74.806,75.574
5.2229,74.708,75.294
5.3014,74.816,74.759
5.38,75.033,74.64
5.4585,75.025,74.741
5.5371,74.885,74.785
5.6156,74.775,75.031
5.6941,74.856,75.114
5.7727,75.054,75.218
5.8512,75.157,75.492
5.9298,75.117,75.073
6.0083,74.923,74.124
6.0868,74.836,74.288
6.1654,74.945,74.955
6.2439,75.167,75.578


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_201.csv <==
x,qOut,qIn
0.03927,75.265,75.459
0.11781,75.153,75.198
0.19635,75.06,74.257
0.27489,75.025,73.879
0.35343,75.062,75.203
0.43197,74.987,75.848
0.51051,74.783,75.161
0.58905,74.569,74.495
0.66759,74.481,75.136
0.74613,74.658,75.68
0.82467,74.98,75.311
0.90321,75.295,75.028
0.98175,75.459,74.93
1.0603,75.42,74.496
1.1388,75.25,74.494
1.2174,75.031,75.129
1.2959,74.835,75.446
1.3744,74.695,75.045
1.453,74.655,74.631
1.5315,74.728,74.58
1.6101,74.92,75.331
1.6886,75.124,75.573
1.7671,75.241,74.879
1.8457,75.266,74.319
1.9242,75.214,74.88
2.0028,75.181,75.557
2.0813,75.127,75.455
2.1598,75.024,74.894
2.2384,74.85,75.115
2.3169,74.75,75.24
2.3955,74.806,74.638
2.474,74.953,74.301
2.5525,75.099,75.16
2.6311,75.088,75.856
2.7096,74.998,75.34
2.7882,74.922,74.636
2.8667,74.942,74.944
2.9452,74.98,75.048
3.0238,74.974,74.784
3.1023,74.959,74.877
3.1809,74.989,74.545
3.2594,75.132,74.337
3.3379,75.241,75.198
3.4165,75.222,76.062
3.495,74.997,75.354
3.5736,74.765,74.447
3.6521,74.723,74.587
3.7306,74.867,74.854
3.8092,75.149,74.875
3.8877,75.308,75.291
3.9663,75.276,75.678
4.0448,75.107,75.739
4.1233,74.879,74.869
4.2019,74.728,73.8
4.2804,74.677,73.903
4.359,74.721,75.049
4.4375,74.847,75.706
4.516,75.054,75.515
4.5946,75.248,75.253
4.6731,75.321,74.817
4.7517,75.169,74.721
4.8302,74.854,74.944
4.9087,74.667,74.945
4.9873,74.732,74.94
5.0658,75.126,75.401
5.1444,75.484,75.509
5.2229,75.476,75.004
5.3014,75.121,74.586
5.38,74.512,74.974
5.4585,74.272,75.569
5.5371,74.519,75.272
5.6156,75.017,74.442
5.6941,75.495,74.247
5.7727,75.571,74.453
5.8512,75.301,74.817
5.9298,74.917,75.46
6.0083,74.672,75.554
6.0868,74.77,75.104
6.1654,75.022,74.969
6.2439,75.243,75.142


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_202.csv <==
x,qOut,qIn
0.03927,74.671,74.793
0.11781,74.699,75.058
0.19635,74.82,75.185
0.27489,74.983,75.01
0.35343,75.142,75.132
0.43197,75.252,75.175
0.51051,75.258,74.868
0.58905,75.158,74.743
0.66759,74.958,75.171
0.74613,74.792,75.324
0.82467,74.764,75.095
0.90321,74.865,75.081
0.98175,75.062,74.77
1.0603,75.177,74.38
1.1388,75.158,74.543
1.2174,75.061,74.732
1.2959,74.957,75.392
1.3744,74.972,75.826
1.453,75.048,75.15
1.5315,75.107,74.298
1.6101,75.073,74.574
1.6886,74.981,75.349
1.7671,74.945,75.466
1.8457,74.993,75.074
1.9242,75.133,75.722
2.0028,75.196,75.813
2.0813,75.085,74.486
2.1598,74.857,73.716
2.2384,74.597,74.239
2.3169,74.559,74.806
2.3955,74.755,75.459
2.474,75.047,75.641
2.5525,75.283,75.367
2.6311,75.247,75.506
2.7096,75.015,75.218
2.7882,74.782,74.192
2.8667,74.746,74.214
2.9452,75.021,75.441
3.0238,75.379,75.714
3.1023,75.578,74.743
3.1809,75.396,74.061
3.2594,74.861,75.011
3.3379,74.374,76.132
3.4165,74.193,76.061
3.495,74.5,74.738
3.5736,75.013,74.11
3.6521,75.447,74.391
3.7306,75.653,75.022
3.8092,75.516,75.907
3.8877,75.139,75.541
3.9663,74.786,74.142
4.0448,74.611,73.965
4.1233,74.726,75.328
4.2019,74.899,75.604
4.2804,74.99,75.127
4.359,75.023,75.008
4.4375,75.053,75.165
4.516,75.196,74.946
4.5946,75.301,74.796
4.6731,75.263,74.972
4.7517,74.992,75.266
4.8302,74.738,75.201
4.9087,74.724,75.043
4.9873,74.892,74.975
5.0658,75.131,74.616
5.1444,75.088,74.486
5.2229,74.881,74.859
5.3014,74.729,75.133
5.38,74.848,74.892
5.4585,75.163,74.918
5.5371,75.357,75.362
5.6156,75.332,75.595
5.6941,75.042,75.008
5.7727,74.85,74.568
5.8512,74.887,74.741
5.9298,75.056,74.848
6.0083,75.224,74.991
6.0868,75.178,75.307
6.1654,74.99,75.261
6.2439,74.782,74.967


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_203.csv <==
x,qOut,qIn
0.03927,74.948,75.031
0.11781,75.354,75.816
0.19635,75.456,75.969
0.27489,75.26,75.098
0.35343,74.826,74.157
0.43197,74.599,74.432
0.51051,74.694,74.925
0.58905,74.969,74.984
0.66759,75.247,75.517
0.74613,75.286,75.625
0.82467,75.153,74.752
0.90321,74.959,74.508
0.98175,74.817,75.315
1.0603,74.749,75.166
1.1388,74.775,74.56
1.2174,74.904,74.839
1.2959,75.151,75.19
1.3744,75.366,74.947
1.453,75.333,75.085
1.5315,75.067,75.308
1.6101,74.637,75.016
1.6886,74.513,74.824
1.7671,74.749,75.077
1.8457,75.127,74.95
1.9242,75.399,74.421
2.0028,75.325,74.753
2.0813,75.08,75.409
2.1598,74.852,75.41
2.2384,74.817,74.963
2.3169,74.906,75.135
2.3955,74.986,75.273
2.474,75.03,74.844
2.5525,75.035,74.162
2.6311,75.087,74.558
2.7096,75.146,75.495
2.7882,75.158,75.83
2.8667,75.076,75.125
2.9452,74.923,74.692
3.0238,74.791,74.804
3.1023,74.741,74.927
3.1809,74.816,75.176
3.2594,74.987,75.101
3.3379,75.172,74.492
3.4165,75.285,74.55
3.495,75.248,75.284
3.5736,75.032,75.395
3.6521,74.783,75.431
3.7306,74.639,75.383
3.8092,74.724,75.455
3.8877,74.982,74.942
3.9663,75.228,73.824
4.0448,75.347,73.944
4.1233,75.243,75.567
4.2019,75.027,75.568
4.2804,74.858,74.568
4.359,74.788,74.228
4.4375,74.838,75.099
4.516,74.863,75.634
4.5946,74.877,75.41
4.6731,74.944,75.143
4.7517,75.131,75.703
4.8302,75.385,75.608
4.9087,75.478,74.44
4.9873,75.326,73.737
5.0658,74.88,74.648
5.1444,74.514,75.601
5.2229,74.46,75.846
5.3014,74.65,75.443
5.38,74.956,74.64
5.4585,75.044,74.261
5.5371,74.965,74.54
5.6156,74.878,75.221
5.6941,74.947,75.589
5.7727,75.235,75.109
5.8512,75.512,74.524
5.9298,75.586,74.765
6.0083,75.285,75.72
6.0868,74.781,75.33
6.1654,74.478,74.246
6.2439,74.513,74.106


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_204.csv <==
x,qOut,qIn
0.03927,74.931,74.728
0.11781,74.815,74.565
0.19635,74.878,74.646
0.27489,75.025,74.981
0.35343,75.134,75.495
0.43197,75.043,75.788
0.51051,74.876,75.411
0.58905,74.759,74.837
0.66759,74.807,75.29
0.74613,74.952,75.087
0.82467,75.083,73.985
0.90321,75.161,74.053
0.98175,75.167,75.187
1.0603,75.13,75.505
1.1388,75.022,75.274
1.2174,74.865,74.95
1.2959,74.694,75.064
1.3744,74.663,74.792
1.453,74.829,74.386
1.5315,75.119,74.724
1.6101,75.446,75.831
1.6886,75.592,76.064
1.7671,75.458,75.333
1.8457,75.112,74.391
1.9242,74.659,73.975
2.0028,74.422,74.592
2.0813,74.488,75.657
2.1598,74.758,76.145
2.2384,75.112,74.948
2.3169,75.316,73.938
2.3955,75.268,74.476
2.474,75.037,75.499
2.5525,74.714,75.313
2.6311,74.638,74.568
2.7096,74.866,74.49
2.7882,75.227,75.216
2.8667,75.528,75.43
2.9452,75.431,74.817
3.0238,75.046,74.766
3.1023,74.661,75.456
3.1809,74.576,75.736
3.2594,74.891,74.937
3.3379,75.246,74.189
3.4165,75.402,74.17
3.495,75.165,74.767
3.5736,74.816,75.088
3.6521,74.671,75.249
3.7306,74.753,75.561
3.8092,75.017,75.229
3.8877,75.103,74.788
3.9663,75.029,75.147
4.0448,74.935,75.377
4.1233,74.973,74.955
4.2019,75.174,74.581
4.2804,75.327,74.476
4.359,75.31,74.783
4.4375,75.028,75.645
4.516,74.669,75.67
4.5946,74.469,74.717
4.6731,74.5,74.218
4.7517,74.788,75.133
4.8302,75.128,75.596
4.9087,75.369,75.182
4.9873,75.454,74.942
5.0658,75.35,75.112
5.1444,75.168,74.727
5.2229,74.995,74.491
5.3014,74.865,75.221
5.38,74.795,75.354
5.4585,74.79,74.781
5.5371,74.878,74.882
5.6156,75.015,74.841
5.6941,75.149,74.67
5.7727,75.135,75.083
5.8512,75.021,75.236
5.9298,74.923,74.923
6.0083,74.96,74.93
6.0868,75.113,75.328
6.1654,75.194,75.313
6.2439,75.143,74.972


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_205.csv <==
x,qOut,qIn
0.03927,74.466,75.107
0.11781,74.655,74.686
0.19635,74.959,74.526
0.27489,75.199,75.191
0.35343,75.215,75.722
0.43197,75.028,75.144
0.51051,74.828,74.565
0.58905,74.747,74.745
0.66759,74.889,75.313
0.74613,75.108,75.182
0.82467,75.236,74.848
0.90321,75.229,74.847
0.98175,75.078,74.94
1.0603,74.949,74.993
1.1388,74.893,75.27
1.2174,74.893,75.36
1.2959,74.914,74.898
1.3744,74.944,74.266
1.453,75.013,74.014
1.5315,75.101,74.76
1.6101,75.176,76.441
1.6886,75.148,75.884
1.7671,75.05,73.987
1.8457,74.952,73.972
1.9242,74.924,75.775
2.0028,74.959,75.921
2.0813,75.006,75.15
2.1598,75.048,74.517
2.2384,75.087,74.593
2.3169,75.111,74.962
2.3955,75.034,74.98
2.474,74.861,74.849
2.5525,74.619,75.381
2.6311,74.567,75.525
2.7096,74.761,74.792
2.7882,75.063,74.146
2.8667,75.305,74.498
2.9452,75.269,75.287
3.0238,75.101,75.799
3.1023,74.973,75.792
3.1809,75.052,75.141
3.2594,75.196,74.48
3.3379,75.173,74.441
3.4165,74.99,75.124
3.495,74.711,75.494
3.5736,74.718,74.924
3.6521,74.958,74.555
3.7306,75.208,74.751
3.8092,75.232,74.938
3.8877,74.941,74.829
3.9663,74.655,74.936
4.0448,74.58,75.439
4.1233,74.873,75.671
4.2019,75.281,75.249
4.2804,75.516,74.668
4.359,75.489,74.319
4.4375,75.158,74.269
4.516,74.846,74.591
4.5946,74.766,75.248
4.6731,74.873,75.739
4.7517,75.075,75.559
4.8302,75.055,75.231
4.9087,74.871,75.385
4.9873,74.701,75.249
5.0658,74.728,74.031
5.1444,75.003,74.101
5.2229,75.31,75.126
5.3014,75.47,75.296
5.38,75.33,75.233
5.4585,74.934,75.351
5.5371,74.542,74.842
5.6156,74.347,74.366
5.6941,74.502,74.795
5.7727,74.889,75.425
5.8512,75.315,75.368
5.9298,75.628,74.979
6.0083,75.699,75.034
6.0868,75.444,75.009
6.1654,75.003,74.894
6.2439,74.603,75.068


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_206.csv <==
x,qOut,qIn
0.03927,75.159,74.272
0.11781,75.016,74.774
0.19635,74.927,74.862
0.27489,74.911,74.724
0.35343,74.968,75.658
0.43197,75.014,76.151
0.51051,75.027,75.213
0.58905,75.009,74.24
0.66759,74.964,74.426
0.74613,74.908,75.061
0.82467,74.89,75.515
0.90321,74.934,75.41
0.98175,75.059,74.547
1.0603,75.162,74.18
1.1388,75.115,74.734
1.2174,74.936,75.464
1.2959,74.674,75.576
1.3744,74.631,75.404
1.453,74.862,75.204
1.5315,75.21,74.622
1.6101,75.491,73.744
1.6886,75.418,74.242
1.7671,75.113,75.529
1.8457,74.811,75.869
1.9242,74.754,75.273
2.0028,74.938,75.478
2.0813,75.067,75.599
2.1598,75.035,74.987
2.2384,74.783,74.08
2.3169,74.689,74.139
2.3955,74.893,74.863
2.474,75.234,75.386
2.5525,75.512,75.082
2.6311,75.316,74.63
2.7096,74.808,74.81
2.7882,74.345,75.536
2.8667,74.286,75.544
2.9452,74.701,74.746
3.0238,75.25,74.422
3.1023,75.677,75.032
3.1809,75.77,76.072
3.2594,75.49,75.7
3.3379,75.011,74.653
3.4165,74.574,74.225
3.495,74.413,74.432
3.5736,74.566,74.927
3.6521,74.83,75.452
3.7306,75.063,75.384
3.8092,75.149,74.525
3.8877,75.137,74.54
3.9663,75.091,75.464
4.0448,75.047,75.661
4.1233,75.031,74.791
4.2019,75.059,74.467
4.2804,75.143,74.732
4.359,75.237,75.332
4.4375,75.29,75.132
4.516,75.153,74.673
4.5946,74.891,74.973
4.6731,74.665,75.203
4.7517,74.644,74.58
4.8302,74.862,74.651
4.9087,75.097,75.382
4.9873,75.221,75.6
5.0658,75.136,75.026
5.1444,75.018,74.773
5.2229,74.974,74.995
5.3014,74.981,75.101
5.38,74.99,74.985
5.4585,74.936,75.068
5.5371,74.91,74.911
5.6156,74.939,74.771
5.6941,75.033,75.171
5.7727,75.035,75.285
5.8512,74.945,74.892
5.9298,74.854,74.628
6.0083,74.868,74.581
6.0868,75.026,75.189
6.1654,75.184,75.918
6.2439,75.252,75.156


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_207.csv <==
x,qOut,qIn
0.03927,74.942,75.308
0.11781,74.933,75.2
0.19635,74.983,75.163
0.27489,75.046,74.583
0.35343,75.075,73.896
0.43197,75.052,74.505
0.51051,75.035,75.599
0.58905,75.056,76.159
0.66759,75.14,75.54
0.74613,75.183,74.791
0.82467,75.088,74.577
0.90321,74.896,74.677
0.98175,74.674,74.898
1.0603,74.68,74.991
1.1388,74.91,75.23
1.2174,75.186,75.511
1.2959,75.316,74.816
1.3744,75.072,74.22
1.453,74.67,74.667
1.5315,74.394,75.197
1.6101,74.507,74.813
1.6886,74.969,74.856
1.7671,75.44,75.545
1.8457,75.685,75.656
1.9242,75.503,75.02
2.0028,75.039,75.013
2.0813,74.676,75.368
2.1598,74.594,75.222
2.2384,74.899,74.211
2.3169,75.213,74.079
2.3955,75.285,74.835
2.474,75.123,75.544
2.5525,74.785,75.573
2.6311,74.612,74.844
2.7096,74.666,74.241
2.7882,74.866,74.787
2.8667,75.103,76.102
2.9452,75.263,75.918
3.0238,75.355,74.704
3.1023,75.377,73.869
3.1809,75.324,74.095
3.2594,75.138,75.15
3.3379,74.873,75.981
3.4165,74.645,75.168
3.495,74.573,74.272
3.5736,74.718,75.346
3.6521,74.937,75.982
3.7306,75.107,75.155
3.8092,75.116,74.729
3.8877,75.052,74.946
3.9663,75.056,74.62
4.0448,75.128,74.499
4.1233,75.236,75.02
4.2019,75.119,75.489
4.2804,74.829,75.526
4.359,74.572,75.179
4.4375,74.566,74.76
4.516,74.861,74.614
4.5946,75.183,74.725
4.6731,75.373,74.921
4.7517,75.315,75.083
4.8302,75.198,75.041
4.9087,75.112,75.092
4.9873,75.029,75.244
5.0658,74.893,75.005
5.1444,74.706,74.735
5.2229,74.663,74.835
5.3014,74.809,75.173
5.38,75.152,75.199
5.4585,75.386,74.943
5.5371,75.353,74.967
5.6156,75.114,75.173
5.6941,74.777,74.789
5.7727,74.648,74.919
5.8512,74.739,75.702
5.9298,74.94,75.382
6.0083,75.126,74.381
6.0868,75.182,74.42
6.1654,75.13,74.784
6.2439,75.03,75.251


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_208.csv <==
x,qOut,qIn
0.03927,75.123,74.614
0.11781,75.202,74.543
0.19635,75.201,75.107
0.27489,75.087,75.257
0.35343,74.849,74.839
0.43197,74.688,75.053
0.51051,74.683,75.092
0.58905,74.78,74.512
0.66759,74.898,74.414
0.74613,74.969,75.417
0.82467,75.069,76.209
0.90321,75.205,75.831
0.98175,75.37,74.401
1.0603,75.385,74.009
1.1388,75.217,74.715
1.2174,74.975,75.215
1.2959,74.79,74.808
1.3744,74.823,74.857
1.453,74.961,75.243
1.5315,75.067,75.167
1.6101,75.014,74.761
1.6886,74.834,74.839
1.7671,74.725,75.22
1.8457,74.783,75.428
1.9242,75.077,75.254
2.0028,75.399,74.88
2.0813,75.491,74.559
2.1598,75.302,74.879
2.2384,74.828,75.591
2.3169,74.509,75.467
2.3955,74.54,74.748
2.474,74.802,74.269
2.5525,75.125,74.58
2.6311,75.19,75.204
2.7096,75.075,75.595
2.7882,74.936,75.407
2.8667,74.93,74.216
2.9452,75.061,74.239
3.0238,75.168,75.562
3.1023,75.181,75.722
3.1809,75.058,74.764
3.2594,74.965,75.119
3.3379,74.98,75.493
3.4165,75.051,74.898
3.495,75.109,74.56
3.5736,75.011,74.887
3.6521,74.853,74.841
3.7306,74.757,74.802
3.8092,74.843,75.473
3.8877,75.039,75.84
3.9663,75.144,75.264
4.0448,75.107,74.362
4.1233,74.91,74.116
4.2019,74.832,74.4
4.2804,74.96,74.839
4.359,75.183,75.637
4.4375,75.362,76.263
4.516,75.27,75.496
4.5946,74.999,74.342
4.6731,74.724,74.221
4.7517,74.618,75.334
4.8302,74.753,75.515
4.9087,75.02,74.571
4.9873,75.278,74.086
5.0658,75.403,75.222
5.1444,75.218,75.855
5.2229,74.808,75.506
5.3014,74.422,74.824
5.38,74.324,74.448
5.4585,74.669,74.823
5.5371,75.188,75.174
5.6156,75.608,74.746
5.6941,75.684,74.639
5.7727,75.375,75.02
5.8512,74.956,74.956
5.9298,74.656,75.143
6.0083,74.668,75.356
6.0868,74.828,75.329
6.1654,74.969,75.394
6.2439,75.065,75.191


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_209.csv <==
x,qOut,qIn
0.03927,74.914,75.431
0.11781,75.123,74.872
0.19635,75.239,74.364
0.27489,75.24,74.406
0.35343,75.127,75.011
0.43197,74.994,75.606
0.51051,74.903,75.659
0.58905,74.874,75.007
0.66759,74.918,74.239
0.74613,74.968,74.386
0.82467,74.987,75.326
0.90321,74.984,76.086
0.98175,74.983,75.438
1.0603,75.05,74.718
1.1388,75.12,74.747
1.2174,75.114,74.748
1.2959,74.956,74.724
1.3744,74.741,74.885
1.453,74.68,74.945
1.5315,74.808,74.939
1.6101,75.124,74.96
1.6886,75.299,75.192
1.7671,75.202,75.396
1.8457,74.954,75.577
1.9242,74.722,75.373
2.0028,74.839,74.555
2.0813,75.169,74.115
2.1598,75.463,74.338
2.2384,75.47,74.416
2.3169,75.127,75.233
2.3955,74.75,76.101
2.474,74.547,75.118
2.5525,74.678,74.206
2.6311,74.882,75.29
2.7096,75,75.921
2.7882,75.059,75.164
2.8667,75.119,74.327
2.9452,75.292,74.981
3.0238,75.393,75.791
3.1023,75.293,75.486
3.1809,74.886,74.184
3.2594,74.457,74.071
3.3379,74.328,75.042
3.4165,74.515,75.87
3.495,74.961,75.584
3.5736,75.28,74.755
3.6521,75.354,74.303
3.7306,75.246,74.531
3.8092,75.046,74.587
3.8877,74.98,74.922
3.9663,75.048,75.817
4.0448,75.159,75.857
4.1233,75.215,74.966
4.2019,75.124,74.824
4.2804,74.949,75.028
4.359,74.79,74.899
4.4375,74.738,74.39
4.516,74.869,74.667
4.5946,75.087,75.402
4.6731,75.243,75.688
4.7517,75.191,75.099
4.8302,74.875,74.657
4.9087,74.573,74.738
4.9873,74.493,74.777
5.0658,74.8,74.903
5.1444,75.267,75.17
5.2229,75.576,75.098
5.3014,75.602,75.002
5.38,75.268,75.332
5.4585,74.86,75.46
5.5371,74.631,74.877
5.6156,74.63,74.346
5.6941,74.855,74.996
5.7727,75.1,75.436
5.8512,75.25,75.019
5.9298,75.259,74.643
6.0083,75.094,75.014
6.0868,74.857,75.092
6.1654,74.713,74.904
6.2439,74.722,75.187


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_210.csv <==
x,qOut,qIn
0.03927,75.203,75.987
0.11781,75.278,75.117
0.19635,75.147,74.522
0.27489,74.918,74.737
0.35343,74.731,74.789
0.43197,74.794,74.69
0.51051,74.99,75.205
0.58905,75.167,75.586
0.66759,75.185,75.001
0.74613,75.05,74.154
0.82467,74.878,74.039
0.90321,74.75,75.017
0.98175,74.731,75.656
1.0603,74.852,75.415
1.1388,75.087,75.445
1.2174,75.323,75.512
1.2959,75.441,74.895
1.3744,75.253,74.459
1.453,74.925,74.746
1.5315,74.687,75.135
1.6101,74.763,75.223
1.6886,75.043,75.138
1.7671,75.177,74.705
1.8457,75.065,74.288
1.9242,74.673,75.043
2.0028,74.457,75.635
2.0813,74.6,75.12
2.1598,74.987,74.669
2.2384,75.457,74.914
2.3169,75.665,75.031
2.3955,75.547,75.051
2.474,75.224,75.206
2.5525,74.853,75.235
2.6311,74.74,74.656
2.7096,74.841,74.15
2.7882,74.998,74.567
2.8667,75.042,75.627
2.9452,74.925,76.001
3.0238,74.812,75.577
3.1023,74.795,74.581
3.1809,74.938,74.51
3.2594,75.076,74.914
3.3379,75.11,74.657
3.4165,75.066,74.611
3.495,74.994,75.63
3.5736,75.016,75.786
3.6521,75.042,75.087
3.7306,74.994,74.995
3.8092,74.802,75.131
3.8877,74.639,74.855
3.9663,74.707,74.479
4.0448,74.983,74.297
4.1233,75.403,74.989
4.2019,75.572,75.245
4.2804,75.359,75.024
4.359,74.927,75.293
4.4375,74.5,75.419
4.516,74.49,74.812
4.5946,74.793,74.666
4.6731,75.187,75.235
4.7517,75.454,75.403
4.8302,75.49,74.795
4.9087,75.338,74.386
4.9873,75.077,74.414
5.0658,74.787,75.509
5.1444,74.595,76.157
5.2229,74.571,75.282
5.3014,74.697,74.126
5.38,74.936,74.47
5.4585,75.152,75.343
5.5371,75.264,75.409
5.6156,75.268,74.846
5.6941,75.174,74.719
5.7727,75.082,75.059
5.8512,75.011,75.268
5.9298,74.948,75.277
6.0083,74.868,74.62
6.0868,74.804,74.149
6.1654,74.844,74.677
6.2439,74.985,75.75


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_211.csv <==
x,qOut,qIn
0.03927,75.107,74.786
0.11781,74.951,75.203
0.19635,74.814,75.337
0.27489,74.744,75.297
0.35343,74.776,75.25
0.43197,74.889,75.023
0.51051,75.035,74.852
0.58905,75.154,74.621
0.66759,75.187,74.255
0.74613,75.107,74.608
0.82467,74.986,75.178
0.90321,74.896,75.226
0.98175,74.903,75.509
1.0603,74.97,75.776
1.1388,75.026,75.184
1.2174,75.061,74.585
1.2959,75.073,74.506
1.3744,75.143,74.711
1.453,75.241,75.141
1.5315,75.286,75.316
1.6101,75.192,74.823
1.6886,74.912,74.35
1.7671,74.615,74.542
1.8457,74.45,75.476
1.9242,74.546,75.808
2.0028,74.836,75.158
2.0813,75.166,74.864
2.1598,75.416,75.054
2.2384,75.485,75.477
2.3169,75.323,74.769
2.3955,75.038,73.779
2.474,74.784,74.435
2.5525,74.713,76.305
2.6311,74.825,76.192
2.7096,74.935,74.651
2.7882,74.959,73.615
2.8667,74.842,74.337
2.9452,74.791,75.264
3.0238,74.924,75.44
3.1023,75.175,75.414
3.1809,75.455,75.244
3.2594,75.488,74.835
3.3379,75.241,74.923
3.4165,74.872,75.339
3.495,74.567,75.222
3.5736,74.598,74.831
3.6521,74.877,74.532
3.7306,75.199,74.333
3.8092,75.363,75.231
3.8877,75.171,75.931
3.9663,74.792,75.283
4.0448,74.492,74.724
4.1233,74.53,74.92
4.2019,74.911,74.497
4.2804,75.313,74.172
4.359,75.534,75.059
4.4375,75.414,76.19
4.516,75.163,75.514
4.5946,74.987,74.508
4.6731,74.909,74.595
4.7517,74.901,75.183
4.8302,74.806,74.986
4.9087,74.76,74.729
4.9873,74.847,75.01
5.0658,75.132,75.308
5.1444,75.341,75
5.2229,75.251,74.857
5.3014,74.941,74.86
5.38,74.55,74.627
5.4585,74.532,74.73
5.5371,74.845,75.069
5.6156,75.252,75.155
5.6941,75.503,75.063
5.7727,75.393,75.21
5.8512,75.088,75.293
5.9298,74.802,74.782
6.0083,74.741,74.56
6.0868,74.901,75.223
6.1654,75.086,75.383
6.2439,75.182,74.899


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_212.csv <==
x,qOut,qIn
0.03927,75.066,75.597
0.11781,74.902,74.35
0.19635,74.773,73.996
0.27489,74.76,74.521
0.35343,74.923,74.52
0.43197,75.089,74.868
0.51051,75.117,75.796
0.58905,75.022,75.765
0.66759,74.854,75.134
0.74613,74.821,74.909
0.82467,74.935,74.555
0.90321,75.127,74.441
0.98175,75.316,75.377
1.0603,75.433,75.963
1.1388,75.419,75.324
1.2174,75.243,74.348
1.2959,74.879,74.024
1.3744,74.486,74.827
1.453,74.322,75.686
1.5315,74.453,75.597
1.6101,74.893,75.257
1.6886,75.34,74.84
1.7671,75.547,74.254
1.8457,75.462,74.417
1.9242,75.072,75.008
2.0028,74.757,75.058
2.0813,74.741,75.183
2.1598,74.948,75.711
2.2384,75.248,75.661
2.3169,75.247,74.71
2.3955,74.984,74.337
2.474,74.691,74.897
2.5525,74.619,75.465
2.6311,74.914,75.099
2.7096,75.266,74.295
2.7882,75.424,74.177
2.8667,75.166,75.664
2.9452,74.703,76.182
3.0238,74.445,75.107
3.1023,74.513,74.256
3.1809,74.944,74.832
3.2594,75.341,75.176
3.3379,75.515,74.994
3.4165,75.46,74.922
3.495,75.209,75.145
3.5736,74.972,75.021
3.6521,74.836,74.677
3.7306,74.792,74.847
3.8092,74.813,75.447
3.8877,74.833,75.151
3.9663,74.894,74.457
4.0448,75.007,74.332
4.1233,75.178,75.341
4.2019,75.269,75.993
4.2804,75.193,75.522
4.359,75.01,74.607
4.4375,74.812,74.675
4.516,74.811,75.143
4.5946,74.941,75.029
4.6731,75.077,74.723
4.7517,75.091,74.869
4.8302,75.009,75.014
4.9087,74.943,74.923
4.9873,74.915,75.256
5.0658,74.919,75.406
5.1444,74.878,74.87
5.2229,74.874,74.637
5.3014,74.959,74.588
5.38,75.174,74.91
5.4585,75.349,75.275
5.5371,75.328,75.162
5.6156,75.138,75.003
5.6941,74.849,74.804
5.7727,74.725,74.607
5.8512,74.774,74.901
5.9298,74.903,75.418
6.0083,75.011,75.326
6.0868,75.074,74.916
6.1654,75.12,75.088
6.2439,75.129,75.8


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_213.csv <==
x,qOut,qIn
0.03927,75.201,74.991
0.11781,75.075,74.063
0.19635,74.985,74.221
0.27489,74.978,74.872
0.35343,75.077,75.224
0.43197,75.136,75.204
0.51051,75.085,75.281
0.58905,74.955,75.83
0.66759,74.796,75.602
0.74613,74.722,74.324
0.82467,74.746,74.087
0.90321,74.854,75.137
0.98175,75.031,75.583
1.0603,75.24,75.018
1.1388,75.342,74.674
1.2174,75.251,74.519
1.2959,74.898,74.427
1.3744,74.533,74.885
1.453,74.454,75.53
1.5315,74.684,75.633
1.6101,75.18,75.257
1.6886,75.56,74.916
1.7671,75.631,74.533
1.8457,75.425,74.714
1.9242,75.015,75.423
2.0028,74.773,75.501
2.0813,74.793,75.006
2.1598,74.949,74.179
2.2384,75.085,74.705
2.3169,74.972,75.649
2.3955,74.748,75.357
2.474,74.604,74.654
2.5525,74.721,74.292
2.6311,75.056,74.55
2.7096,75.341,75.28
2.7882,75.429,75.88
2.8667,75.211,75.728
2.9452,74.935,75.011
3.0238,74.831,74.609
3.1023,74.897,74.835
3.1809,75.076,74.893
3.2594,75.091,74.471
3.3379,74.982,74.422
3.4165,74.865,74.997
3.495,74.865,75.95
3.5736,74.931,75.945
3.6521,74.917,74.965
3.7306,74.837,74.322
3.8092,74.737,74.759
3.8877,74.869,74.905
3.9663,75.187,74.858
4.0448,75.498,75.251
4.1233,75.594,75.182
4.2019,75.294,74.695
4.2804,74.833,74.826
4.359,74.476,75.175
4.4375,74.464,74.986
4.516,74.726,74.846
4.5946,75.059,75.128
4.6731,75.336,75.149
4.7517,75.461,74.464
4.8302,75.367,74.497
4.9087,75.092,75.194
4.9873,74.793,75.622
5.0658,74.646,75.294
5.1444,74.786,74.789
5.2229,75.024,74.711
5.3014,75.19,75.222
5.38,75.134,75.116
5.4585,74.979,74.848
5.5371,74.904,75.296
5.6156,74.93,75.25
5.6941,75.045,74.351
5.7727,75.04,74.652
5.8512,74.925,75.389
5.9298,74.803,75.024
6.0083,74.785,74.255
6.0868,74.932,74.837
6.1654,75.115,75.749
6.2439,75.235,76.043


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_214.csv <==
x,qOut,qIn
0.03927,74.74,75.153
0.11781,74.692,75.044
0.19635,74.847,74.954
0.27489,75.025,74.864
0.35343,75.055,74.734
0.43197,74.975,74.746
0.51051,74.92,75.021
0.58905,74.934,75.132
0.66759,75.029,74.84
0.74613,75.106,74.764
0.82467,75.143,75.089
0.90321,75.142,75.625
0.98175,75.111,75.393
1.0603,75.052,74.508
1.1388,74.995,74.325
1.2174,74.965,75.295
1.2959,74.989,75.992
1.3744,75.007,75.005
1.453,74.968,74.06
1.5315,74.889,74.519
1.6101,74.806,75.589
1.6886,74.814,75.337
1.7671,74.888,74.739
1.8457,74.983,74.835
1.9242,75.055,75.162
2.0028,75.106,74.952
2.0813,75.134,74.852
2.1598,75.127,74.926
2.2384,75.07,74.595
2.3169,75.011,74.469
2.3955,75.006,75.096
2.474,75.039,75.518
2.5525,75.076,75.056
2.6311,75.011,74.862
2.7096,74.91,75.117
2.7882,74.859,75.235
2.8667,74.943,75.302
2.9452,75.093,75.234
3.0238,75.166,75.01
3.1023,75.124,74.937
3.1809,74.963,74.315
3.2594,74.833,74.174
3.3379,74.777,74.962
3.4165,74.781,75.474
3.495,74.821,75.427
3.5736,74.9,75.026
3.6521,75.013,74.9
3.7306,75.119,75.566
3.8092,75.17,75.69
3.8877,75.156,75.014
3.9663,75.151,74.46
4.0448,75.169,73.917
4.1233,75.209,74.073
4.2019,75.111,75.447
4.2804,74.878,76.244
4.359,74.638,75.624
4.4375,74.539,75.214
4.516,74.687,74.904
4.5946,74.94,73.889
4.6731,75.184,73.866
4.7517,75.314,75.571
4.8302,75.387,76.192
4.9087,75.406,75.468
4.9873,75.314,74.702
5.0658,75.047,74.513
5.1444,74.615,74.765
5.2229,74.32,75.211
5.3014,74.337,75.227
5.38,74.788,74.638
5.4585,75.382,74.604
5.5371,75.707,75.115
5.6156,75.605,75.422
5.6941,74.971,74.944
5.7727,74.393,74.604
5.8512,74.322,74.893
5.9298,74.69,75.597
6.0083,75.324,75.433
6.0868,75.62,74.671
6.1654,75.488,74.691
6.2439,75.117,75.12


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_215.csv <==
x,qOut,qIn
0.03927,75.327,73.987
0.11781,75.139,74.55
0.19635,74.907,75.782
0.27489,74.752,75.991
0.35343,74.774,74.932
0.43197,74.901,74.299
0.51051,75.026,74.518
0.58905,75.104,75.088
0.66759,75.104,74.788
0.74613,75.075,74.481
0.82467,75.059,74.879
0.90321,75.063,75.403
0.98175,75.092,75.63
1.0603,75.076,75.131
1.1388,74.998,74.261
1.2174,74.911,74.217
1.2959,74.882,75.635
1.3744,75.014,76.253
1.453,75.192,75.706
1.5315,75.271,75.04
1.6101,75.113,74.128
1.6886,74.782,73.905
1.7671,74.555,74.644
1.8457,74.544,75.024
1.9242,74.812,75.301
2.0028,75.096,75.603
2.0813,75.225,75.144
2.1598,75.18,74.567
2.2384,74.971,75.061
2.3169,74.794,75.847
2.3955,74.804,75.592
2.474,75.007,74.479
2.5525,75.384,74.134
2.6311,75.604,74.762
2.7096,75.423,75.324
2.7882,74.943,75.381
2.8667,74.345,74.945
2.9452,74.249,74.957
3.0238,74.603,75.091
3.1023,75.095,74.925
3.1809,75.398,75.081
3.2594,75.355,75.471
3.3379,75.196,75.203
3.4165,75.079,74.586
3.495,75.132,74.328
3.5736,75.151,74.656
3.6521,75.014,75.333
3.7306,74.806,75.595
3.8092,74.649,75.215
3.8877,74.763,75.12
3.9663,75.007,75.05
4.0448,75.211,74.67
4.1233,75.215,74.631
4.2019,75.078,74.92
4.2804,74.994,75.049
4.359,75.006,75.13
4.4375,75.125,75.407
4.516,75.096,75.381
4.5946,74.905,74.976
4.6731,74.698,74.768
4.7517,74.641,74.5
4.8302,74.867,74.316
4.9087,75.186,74.924
4.9873,75.414,75.821
5.0658,75.384,75.323
5.1444,75.112,74.561
5.2229,74.809,74.925
5.3014,74.632,75.373
5.38,74.705,74.618
5.4585,74.93,74.37
5.5371,75.168,75.171
5.6156,75.321,75.343
5.6941,75.315,74.862
5.7727,75.124,75.203
5.8512,74.849,75.338
5.9298,74.631,74.86
6.0083,74.608,74.635
6.0868,74.816,75.29
6.1654,75.101,75.769
6.2439,75.315,75.106


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_216.csv <==
x,qOut,qIn
0.03927,74.751,74.879
0.11781,75.067,75.307
0.19635,75.248,74.886
0.27489,75.253,74.805
0.35343,75.082,75.522
0.43197,74.952,75.425
0.51051,74.902,74.618
0.58905,74.896,74.288
0.66759,74.884,75.016
0.74613,74.893,75.357
0.82467,75.004,75.041
0.90321,75.171,74.883
0.98175,75.328,74.913
1.0603,75.252,74.657
1.1388,74.998,74.845
1.2174,74.744,75.423
1.2959,74.682,75.833
1.3744,74.884,75.421
1.453,75.133,74.433
1.5315,75.272,74.046
1.6101,75.168,74.973
1.6886,74.94,75.813
1.7671,74.789,75.869
1.8457,74.777,75.131
1.9242,74.935,74.3
2.0028,75.053,74.234
2.0813,75.039,74.673
2.1598,74.946,75.223
2.2384,74.848,75.421
2.3169,74.94,75.219
2.3955,75.148,74.922
2.474,75.317,74.758
2.5525,75.284,75.157
2.6311,75.006,75.207
2.7096,74.768,74.426
2.7882,74.74,74.386
2.8667,75.05,75.933
2.9452,75.366,76.063
3.0238,75.369,75.022
3.1023,75.079,74.535
3.1809,74.59,74.29
3.2594,74.452,74.435
3.3379,74.704,75.291
3.4165,75.108,75.343
3.495,75.4,74.526
3.5736,75.335,74.686
3.6521,75.065,75.254
3.7306,74.788,75.314
3.8092,74.689,74.938
3.8877,74.795,75.207
3.9663,75.007,75.658
4.0448,75.227,75.666
4.1233,75.374,74.827
4.2019,75.33,74.215
4.2804,75.088,74.344
4.359,74.786,74.969
4.4375,74.583,75.096
4.516,74.664,74.606
4.5946,74.873,74.842
4.6731,75.046,75.833
4.7517,75.037,76.036
4.8302,74.94,75.053
4.9087,74.939,74.201
4.9873,75.067,74.134
5.0658,75.321,74.777
5.1444,75.47,75.312
5.2229,75.395,75.382
5.3014,75.135,74.883
5.38,74.761,74.859
5.4585,74.528,75.257
5.5371,74.514,75.171
5.6156,74.678,74.862
5.6941,74.954,74.836
5.7727,75.231,75.006
5.8512,75.424,74.834
5.9298,75.458,74.685
6.0083,75.267,75.72
6.0868,74.9,76.034
6.1654,74.602,74.863
6.2439,74.518,74.064


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_217.csv <==
x,qOut,qIn
0.03927,74.632,74.567
0.11781,74.978,74.759
0.19635,75.3,75.115
0.27489,75.474,75.612
0.35343,75.413,75.468
0.43197,75.136,74.771
0.51051,74.798,74.606
0.58905,74.582,75.382
0.66759,74.652,75.915
0.74613,75.021,75.171
0.82467,75.415,74.363
0.90321,75.59,74.354
0.98175,75.323,74.636
1.0603,74.738,74.887
1.1388,74.304,75.402
1.2174,74.233,75.584
1.2959,74.646,74.908
1.3744,75.102,74.504
1.453,75.349,74.87
1.5315,75.373,75.325
1.6101,75.204,75.043
1.6886,75.113,74.702
1.7671,75.148,74.981
1.8457,75.218,75.44
1.9242,75.207,74.72
2.0028,74.971,74.076
2.0813,74.696,75.022
2.1598,74.562,76.137
2.2384,74.731,75.482
2.3169,75.062,74.308
2.3955,75.286,74.093
2.474,75.305,74.97
2.5525,75.067,75.738
2.6311,74.859,75.36
2.7096,74.837,74.674
2.7882,74.95,74.389
2.8667,75.112,75.175
2.9452,75.096,75.77
3.0238,74.963,75.39
3.1023,74.838,74.811
3.1809,74.849,74.888
3.2594,75.01,74.826
3.3379,75.161,74.629
3.4165,75.204,74.848
3.495,75.061,75.19
3.5736,74.875,75.009
3.6521,74.812,74.675
3.7306,74.882,74.811
3.8092,75.063,75.426
3.8877,75.132,75.424
3.9663,75.085,75.078
4.0448,75.018,74.835
4.1233,75.043,74.639
4.2019,75.176,74.919
4.2804,75.231,75.432
4.359,75.139,75.171
4.4375,74.87,74.027
4.516,74.701,74.226
4.5946,74.731,75.551
4.6731,74.873,75.984
4.7517,75.01,75.23
4.8302,75.02,75.031
4.9087,75.009,74.855
4.9873,75.033,74.455
5.0658,75.132,74.673
5.1444,75.177,75.116
5.2229,75.125,74.965
5.3014,75.021,75.002
5.38,74.927,75.792
5.4585,74.876,75.606
5.5371,74.817,74.879
5.6156,74.766,74.579
5.6941,74.749,74.256
5.7727,74.909,74.607
5.8512,75.179,75.56
5.9298,75.398,75.863
6.0083,75.397,75.64
6.0868,75.077,75.064
6.1654,74.7,74.186
6.2439,74.489,74.046


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_218.csv <==
x,qOut,qIn
0.03927,74.735,74.894
0.11781,74.612,75.276
0.19635,74.753,75.409
0.27489,75.015,74.891
0.35343,75.223,74.517
0.43197,75.159,74.797
0.51051,74.967,75.112
0.58905,74.809,75.226
0.66759,74.835,75.319
0.74613,74.977,75.757
0.82467,75.091,75.767
0.90321,75.128,74.706
0.98175,75.065,73.56
1.0603,74.992,73.922
1.1388,74.95,75.098
1.2174,74.951,75.974
1.2959,75.001,75.624
1.3744,75.043,74.997
1.453,75.006,74.747
1.5315,74.905,74.773
1.6101,74.767,75.345
1.6886,74.799,75.195
1.7671,75.051,74.395
1.8457,75.379,74.641
1.9242,75.623,75.477
2.0028,75.421,75.161
2.0813,74.88,74.809
2.1598,74.345,74.935
2.2384,74.184,74.885
2.3169,74.556,74.724
2.3955,75.104,74.959
2.474,75.538,75.453
2.5525,75.608,76.034
2.6311,75.339,75.371
2.7096,74.988,74.005
2.7882,74.747,73.809
2.8667,74.775,75.057
2.9452,74.92,75.443
3.0238,75.03,74.925
3.1023,75.073,74.735
3.1809,75.047,75.306
3.2594,75.009,75.355
3.3379,74.941,75.001
3.4165,74.878,75.077
3.495,74.862,75.416
3.5736,75.018,74.833
3.6521,75.251,74.379
3.7306,75.392,74.904
3.8092,75.267,75.119
3.8877,74.874,74.691
3.9663,74.54,75.027
4.0448,74.447,75.585
4.1233,74.718,75.21
4.2019,75.048,74.448
4.2804,75.228,74.164
4.359,75.249,74.671
4.4375,75.147,75.669
4.516,75.122,75.683
4.5946,75.146,74.968
4.6731,75.143,74.612
4.7517,75.029,74.908
4.8302,74.843,75.435
4.9087,74.75,75.818
4.9873,74.798,75.324
5.0658,75.01,74.307
5.1444,75.187,74.24
5.2229,75.195,74.891
5.3014,75.046,75.232
5.38,74.781,75.206
5.4585,74.646,75.24
5.5371,74.724,74.837
5.6156,74.94,74.495
5.6941,75.195,75.2
5.7727,75.28,75.461
5.8512,75.224,74.733
5.9298,75.133,74.401
6.0083,75.126,75.57
6.0868,75.207,75.704
6.1654,75.192,74.681
6.2439,75.038,74.401


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_219.csv <==
x,qOut,qIn
0.03927,75.182,75.346
0.11781,75.27,74.692
0.19635,75.172,74.924
0.27489,74.915,75.541
0.35343,74.563,75.176
0.43197,74.487,74.59
0.51051,74.767,74.677
0.58905,75.222,74.834
0.66759,75.649,75.394
0.74613,75.648,75.56
0.82467,75.225,74.782
0.90321,74.667,74.37
0.98175,74.309,74.729
1.0603,74.479,74.953
1.1388,74.913,75.231
1.2174,75.33,75.155
1.2959,75.474,74.918
1.3744,75.341,75.046
1.453,75.114,74.914
1.5315,74.923,74.756
1.6101,74.877,74.871
1.6886,74.91,75.157
1.7671,74.966,75.548
1.8457,75.02,75.71
1.9242,75.055,75.032
2.0028,75.018,74.38
2.0813,74.906,74.671
2.1598,74.795,75.334
2.2384,74.772,75.107
2.3169,74.914,74.615
2.3955,75.085,74.746
2.474,75.165,74.911
2.5525,75.054,74
2.6311,74.866,74.334
2.7096,74.79,76.207
2.7882,74.87,76.69
2.8667,75.117,74.763
2.9452,75.329,73.97
3.0238,75.382,74.788
3.1023,75.279,75.586
3.1809,75.041,75.087
3.2594,74.879,74.675
3.3379,74.862,74.718
3.4165,74.914,74.743
3.495,74.937,75.087
3.5736,74.778,75.398
3.6521,74.594,75.268
3.7306,74.549,75.187
3.8092,74.791,75.073
3.8877,75.209,74.836
3.9663,75.516,74.93
4.0448,75.574,75.097
4.1233,75.279,74.585
4.2019,74.922,74.407
4.2804,74.76,75.037
4.359,74.794,75.546
4.4375,74.965,75.308
4.516,74.982,74.952
4.5946,74.906,74.681
4.6731,74.864,74.682
4.7517,74.984,75.327
4.8302,75.206,75.358
4.9087,75.335,74.631
4.9873,75.305,74.359
5.0658,75.084,75.353
5.1444,74.869,75.797
5.2229,74.758,75.209
5.3014,74.751,74.826
5.38,74.826,74.797
5.4585,74.937,74.47
5.5371,75.062,74.485
5.6156,75.153,74.895
5.6941,75.159,75.527
5.7727,75.057,76.018
5.8512,74.934,75.843
5.9298,74.854,74.809
6.0083,74.869,73.877
6.0868,74.913,74.077
6.1654,74.972,74.919
6.2439,75.055,75.746


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_220.csv <==
x,qOut,qIn
0.03927,74.922,74.741
0.11781,74.99,75.384
0.19635,75.075,75.464
0.27489,75.127,74.833
0.35343,75.11,74.662
0.43197,75.021,75.102
0.51051,74.896,75.305
0.58905,74.809,74.991
0.66759,74.831,74.573
0.74613,75.043,74.694
0.82467,75.29,75.126
0.90321,75.399,75.317
0.98175,75.201,75.383
1.0603,74.812,75.255
1.1388,74.583,74.778
1.2174,74.626,74.764
1.2959,74.977,75.021
1.3744,75.232,74.927
1.453,75.248,74.898
1.5315,75.102,74.951
1.6101,74.918,74.943
1.6886,74.88,74.924
1.7671,74.903,74.997
1.8457,74.924,75.211
1.9242,74.892,75.8
2.0028,74.924,75.729
2.0813,75.049,74.755
2.1598,75.192,74.131
2.2384,75.261,74.779
2.3169,75.154,74.735
2.3955,74.982,74.223
2.474,74.851,74.846
2.5525,74.856,75.748
2.6311,74.923,75.349
2.7096,74.948,74.948
2.7882,74.934,75.234
2.8667,74.902,75.431
2.9452,74.999,74.934
3.0238,75.205,74.558
3.1023,75.398,74.446
3.1809,75.451,74.579
3.2594,75.205,75.49
3.3379,74.798,76.031
3.4165,74.447,74.984
3.495,74.366,73.911
3.5736,74.578,74.466
3.6521,74.894,75.183
3.7306,75.186,75.263
3.8092,75.351,75.252
3.8877,75.411,75.711
3.9663,75.358,75.695
4.0448,75.2,74.768
4.1233,74.946,73.791
4.2019,74.72,74.535
4.2804,74.671,75.819
4.359,74.802,75.929
4.4375,75.086,75.036
4.516,75.245,74.683
4.5946,75.133,74.662
4.6731,74.847,74.934
4.7517,74.525,75.221
4.8302,74.558,74.978
4.9087,74.912,74.614
4.9873,75.353,74.684
5.0658,75.633,75.153
5.1444,75.467,75.329
5.2229,75.036,75.085
5.3014,74.643,74.677
5.38,74.589,74.721
5.4585,74.905,75.483
5.5371,75.26,75.789
5.6156,75.443,74.763
5.6941,75.286,73.888
5.7727,74.979,74.789
5.8512,74.773,75.813
5.9298,74.737,76.03
6.0083,74.889,75.049
6.0868,74.987,74.352
6.1654,74.984,74.66
6.2439,74.938,74.786


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_221.csv <==
x,qOut,qIn
0.03927,74.504,74.891
0.11781,74.417,74.418
0.19635,74.668,74.818
0.27489,75.038,75.587
0.35343,75.301,75.69
0.43197,75.331,75.425
0.51051,75.216,74.986
0.58905,75.049,74.173
0.66759,74.915,74.186
0.74613,74.857,75.14
0.82467,74.895,75.435
0.90321,75.002,74.985
0.98175,75.145,74.727
1.0603,75.168,74.898
1.1388,75.029,75.085
1.2174,74.834,75.372
1.2959,74.709,75.805
1.3744,74.857,75.396
1.453,75.162,74.333
1.5315,75.424,74.159
1.6101,75.448,75.394
1.6886,75.135,75.634
1.7671,74.74,74.765
1.8457,74.492,74.205
1.9242,74.592,74.909
2.0028,74.871,75.661
2.0813,75.07,75.586
2.1598,75.126,74.657
2.2384,75.017,74.528
2.3169,75.006,75.295
2.3955,75.133,75.233
2.474,75.281,74.593
2.5525,75.315,74.844
2.6311,75.116,75.22
2.7096,74.874,74.958
2.7882,74.735,75.038
2.8667,74.82,75.78
2.9452,74.958,75.395
3.0238,75.019,74.286
3.1023,75.018,74.022
3.1809,74.998,74.754
3.2594,75.059,75.27
3.3379,75.11,75.504
3.4165,75.092,75.51
3.495,74.961,75.165
3.5736,74.836,74.725
3.6521,74.803,74.923
3.7306,74.857,75.282
3.8092,74.972,75.346
3.8877,75.101,75.054
3.9663,75.216,74.385
4.0448,75.252,74.286
4.1233,75.138,75.038
4.2019,74.843,75.275
4.2804,74.59,75.225
4.359,74.539,75.17
4.4375,74.814,74.718
4.516,75.203,74.587
4.5946,75.442,74.793
4.6731,75.461,74.618
4.7517,75.234,75.057
4.8302,75.043,76.169
4.9087,74.988,76.261
4.9873,75.003,74.971
5.0658,74.986,73.9
5.1444,74.825,74.41
5.2229,74.691,75.005
5.3014,74.698,75.123
5.38,74.934,74.881
5.4585,75.188,74.936
5.5371,75.23,75.322
5.6156,75.05,75.586
5.6941,74.688,75.043
5.7727,74.523,74.51
5.8512,74.684,74.635
5.9298,75.056,75.086
6.0083,75.496,75.354
6.0868,75.659,75.166
6.1654,75.439,74.864
6.2439,74.987,75.019


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_222.csv <==
x,qOut,qIn
0.03927,75.258,75.018
0.11781,75.286,74.924
0.19635,75.097,75.15
0.27489,74.845,74.979
0.35343,74.702,74.732
0.43197,74.77,74.997
0.51051,74.921,75.024
0.58905,75.052,75.124
0.66759,75.08,75.605
0.74613,75.037,74.887
0.82467,74.971,73.875
0.90321,74.919,74.481
0.98175,74.912,75.912
1.0603,74.98,75.869
1.1388,75.092,75.041
1.2174,75.183,74.466
1.2959,75.188,74.662
1.3744,75.064,75.042
1.453,74.915,75.26
1.5315,74.836,75.141
1.6101,74.908,75.078
1.6886,75.064,75.136
1.7671,75.141,74.955
1.8457,75.085,74.607
1.9242,74.868,74.412
2.0028,74.712,75.009
2.0813,74.768,75.742
2.1598,74.991,75.481
2.2384,75.299,74.355
2.3169,75.384,74.059
2.3955,75.206,74.651
2.474,74.926,75.714
2.5525,74.736,76.182
2.6311,74.862,75.427
2.7096,75.111,74.597
2.7882,75.277,74.475
2.8667,75.167,74.737
2.9452,74.882,74.83
3.0238,74.705,74.89
3.1023,74.725,74.655
3.1809,74.982,74.489
3.2594,75.158,75.341
3.3379,75.099,76.271
3.4165,74.882,75.98
3.495,74.626,74.938
3.5736,74.665,74.697
3.6521,74.984,74.59
3.7306,75.38,74.37
3.8092,75.636,74.508
3.8877,75.476,75.316
3.9663,75.047,75.663
4.0448,74.617,74.762
4.1233,74.464,74.635
4.2019,74.592,75.542
4.2804,74.784,75.319
4.359,74.973,74.338
4.4375,75.13,74.403
4.516,75.396,75.514
4.5946,75.608,75.93
4.6731,75.595,75.409
4.7517,75.195,74.625
4.8302,74.653,74.426
4.9087,74.392,74.883
4.9873,74.485,75.196
5.0658,74.912,75.08
5.1444,75.214,75.293
5.2229,75.268,75.324
5.3014,75.139,74.786
5.38,74.925,74.681
5.4585,74.801,74.951
5.5371,74.796,74.845
5.6156,74.894,74.975
5.6941,75.075,74.94
5.7727,75.256,74.839
5.8512,75.311,75.214
5.9298,75.207,75.296
6.0083,74.931,74.563
6.0868,74.74,74.592
6.1654,74.785,75.274
6.2439,74.994,75.504


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_223.csv <==
x,qOut,qIn
0.03927,74.941,75.671
0.11781,74.722,75.398
0.19635,74.608,74.796
0.27489,74.722,74.659
0.35343,75.137,75.173
0.43197,75.524,75.198
0.51051,75.59,75.005
0.58905,75.323,74.872
0.66759,74.774,74.914
0.74613,74.431,74.799
0.82467,74.432,74.442
0.90321,74.654,74.731
0.98175,74.932,75.902
1.0603,75.104,75.993
1.1388,75.228,74.915
1.2174,75.314,73.838
1.2959,75.36,74.428
1.3744,75.264,75.474
1.453,75.093,75.495
1.5315,74.953,75.114
1.6101,74.951,75.61
1.6886,75.022,75.595
1.7671,74.999,74.588
1.8457,74.877,74.14
1.9242,74.684,74.677
2.0028,74.7,74.853
2.0813,74.939,74.855
2.1598,75.234,75.333
2.2384,75.403,75.499
2.3169,75.211,74.883
2.3955,74.841,74.544
2.474,74.555,74.662
2.5525,74.608,74.983
2.6311,75,75.389
2.7096,75.419,75.611
2.7882,75.633,74.894
2.8667,75.445,74.395
2.9452,74.972,75.319
3.0238,74.567,75.849
3.1023,74.418,75.086
3.1809,74.646,74.191
3.2594,74.982,74.545
3.3379,75.214,75.229
3.4165,75.269,75.513
3.495,75.112,74.892
3.5736,74.902,74.678
3.6521,74.798,75.372
3.7306,74.839,75.636
3.8092,75.034,74.548
3.8877,75.188,74.204
3.9663,75.218,74.765
4.0448,75.157,75.236
4.1233,75.062,75.505
4.2019,75.029,75.391
4.2804,75,74.747
4.359,74.94,74.321
4.4375,74.826,74.676
4.516,74.797,75.37
4.5946,74.917,75.772
4.6731,75.112,75.261
4.7517,75.289,74.573
4.8302,75.259,74.924
4.9087,75.06,75.145
4.9873,74.824,74.949
5.0658,74.689,75.365
5.1444,74.762,75.308
5.2229,74.951,74.269
5.3014,75.13,73.914
5.38,75.183,75.138
5.4585,75.048,75.992
5.5371,74.865,75.882
5.6156,74.775,75.206
5.6941,74.903,74.594
5.7727,75.147,74.506
5.8512,75.287,74.589
5.9298,75.261,74.788
6.0083,75.048,74.738
6.0868,74.929,74.615
6.1654,74.951,75.041
6.2439,75.001,75.547


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_224.csv <==
x,qOut,qIn
0.03927,75.389,74.66
0.11781,75.173,74.059
0.19635,74.882,74.119
0.27489,74.703,74.737
0.35343,74.795,75.608
0.43197,75.04,75.994
0.51051,75.218,75.676
0.58905,75.245,74.987
0.66759,75.071,74.297
0.74613,74.876,74.312
0.82467,74.809,75.089
0.90321,74.898,75.47
0.98175,75.141,74.694
1.0603,75.328,74.601
1.1388,75.262,75.286
1.2174,74.961,75.611
1.2959,74.486,75.124
1.3744,74.293,74.66
1.453,74.525,74.777
1.5315,75.016,75.282
1.6101,75.56,74.535
1.6886,75.739,74.136
1.7671,75.492,75.274
1.8457,75.022,75.833
1.9242,74.586,75.194
2.0028,74.558,74.977
2.0813,74.788,74.84
2.1598,75.061,74.579
2.2384,75.17,74.556
2.3169,75.146,75.236
2.3955,75.118,75.772
2.474,75.107,75.576
2.5525,75.107,74.744
2.6311,74.989,74.317
2.7096,74.815,74.823
2.7882,74.7,75.735
2.8667,74.754,75.102
2.9452,74.975,73.833
3.0238,75.199,73.989
3.1023,75.303,75.092
3.1809,75.184,75.837
3.2594,74.922,75.615
3.3379,74.729,75
3.4165,74.714,74.843
3.495,74.949,75.32
3.5736,75.228,75.415
3.6521,75.357,75.07
3.7306,75.303,74.819
3.8092,75.072,74.722
3.8877,74.895,74.82
3.9663,74.812,75.07
4.0448,74.767,74.887
4.1233,74.69,74.662
4.2019,74.617,75.08
4.2804,74.702,75.345
4.359,74.943,74.998
4.4375,75.306,74.546
4.516,75.508,75.217
4.5946,75.467,75.905
4.6731,75.277,75.017
4.7517,75.065,73.916
4.8302,75.008,74.543
4.9087,75.009,75.273
4.9873,74.987,75.4
5.0658,74.874,75.497
5.1444,74.795,75.362
5.2229,74.817,74.678
5.3014,74.9,74.505
5.38,74.982,75.032
5.4585,75.002,75.083
5.5371,75.028,74.949
5.6156,75.079,75.075
5.6941,75.16,75.386
5.7727,75.123,75.132
5.8512,74.945,74.659
5.9298,74.735,74.738
6.0083,74.619,74.868
6.0868,74.765,75.075
6.1654,75.059,75.656
6.2439,75.324,75.617


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_225.csv <==
x,qOut,qIn
0.03927,74.816,75.632
0.11781,74.864,75.353
0.19635,74.994,74.618
0.27489,75.095,73.922
0.35343,75.078,74.304
0.43197,75.054,75.453
0.51051,75.1,75.995
0.58905,75.181,75.522
0.66759,75.245,74.963
0.74613,75.116,74.913
0.82467,74.835,74.888
0.90321,74.57,74.753
0.98175,74.494,74.577
1.0603,74.767,74.526
1.1388,75.187,74.804
1.2174,75.492,75.413
1.2959,75.428,75.56
1.3744,74.952,75.081
1.453,74.495,74.78
1.5315,74.349,75.046
1.6101,74.729,75.268
1.6886,75.28,75.229
1.7671,75.625,75.26
1.8457,75.64,74.728
1.9242,75.258,74.294
2.0028,74.81,74.553
2.0813,74.551,74.686
2.1598,74.525,75.219
2.2384,74.719,75.785
2.3169,74.926,75.252
2.3955,75.093,74.827
2.474,75.2,75.241
2.5525,75.234,75.274
2.6311,75.2,74.528
2.7096,75.156,74.411
2.7882,75.13,75.157
2.8667,75.147,75.183
2.9452,75.075,74.749
3.0238,74.863,75.078
3.1023,74.618,75.341
3.1809,74.472,74.859
3.2594,74.623,74.562
3.3379,74.959,74.722
3.4165,75.304,75.128
3.495,75.488,75.44
3.5736,75.43,75.189
3.6521,75.219,74.823
3.7306,74.977,74.758
3.8092,74.816,75.134
3.8877,74.788,75.423
3.9663,74.857,75.289
4.0448,74.973,74.929
4.1233,75.087,74.517
4.2019,75.126,74.6
4.2804,75.063,75.17
4.359,74.943,75.857
4.4375,74.824,75.097
4.516,74.83,73.735
4.5946,74.941,73.97
4.6731,75.076,75.317
4.7517,75.148,75.867
4.8302,75.115,75.196
4.9087,75.06,74.594
4.9873,75.035,74.861
5.0658,75.082,75.532
5.1444,75.1,75.008
5.2229,75.042,74.351
5.3014,74.956,74.919
5.38,74.907,75.43
5.4585,74.98,75.043
5.5371,75.038,75.009
5.6156,74.993,74.954
5.6941,74.769,74.996
5.7727,74.592,75.521
5.8512,74.66,75.591
5.9298,74.923,74.721
6.0083,75.287,73.872
6.0868,75.402,74.403
6.1654,75.253,75.285
6.2439,74.996,75.639


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_226.csv <==
x,qOut,qIn
0.03927,74.807,74.581
0.11781,75,74.833
0.19635,75.201,75.201
0.27489,75.29,75.04
0.35343,75.162,74.656
0.43197,74.862,74.921
0.51051,74.593,75.476
0.58905,74.5,75.688
0.66759,74.691,74.875
0.74613,75.052,74.522
0.82467,75.374,75.146
0.90321,75.519,75.48
0.98175,75.373,74.502
1.0603,75.036,74.136
1.1388,74.75,74.838
1.2174,74.632,75.235
1.2959,74.756,75.324
1.3744,74.911,75.785
1.453,74.99,75.771
1.5315,75.011,75.05
1.6101,75.018,74.456
1.6886,75.104,74.288
1.7671,75.209,74.435
1.8457,75.264,75.225
1.9242,75.207,75.877
2.0028,75.051,75.15
2.0813,74.864,74.017
2.1598,74.706,73.929
2.2384,74.627,75.41
2.3169,74.676,76.148
2.3955,74.886,75.524
2.474,75.192,74.387
2.5525,75.522,74.228
2.6311,75.604,75.142
2.7096,75.336,75.74
2.7882,74.893,75.6
2.8667,74.499,74.941
2.9452,74.551,74.828
3.0238,74.861,75.117
3.1023,75.146,74.862
3.1809,75.133,74.375
3.2594,74.865,74.6
3.3379,74.688,75.03
3.4165,74.735,75.483
3.495,75.077,75.427
3.5736,75.314,74.988
3.6521,75.26,74.624
3.7306,75.031,74.462
3.8092,74.794,74.919
3.8877,74.909,75.509
3.9663,75.22,75.523
4.0448,75.467,74.813
4.1233,75.393,74.912
4.2019,74.996,75.658
4.2804,74.627,75.193
4.359,74.479,74.166
4.4375,74.686,74.899
4.516,74.989,75.485
4.5946,75.2,74.747
4.6731,75.259,74.724
4.7517,75.134,75.593
4.8302,74.923,75.445
4.9087,74.771,74.891
4.9873,74.759,74.522
5.0658,74.946,74.809
5.1444,75.186,75.174
5.2229,75.314,75.119
5.3014,75.292,75.018
5.38,75.107,75.265
5.4585,74.926,75.319
5.5371,74.82,74.916
5.6156,74.794,74.34
5.6941,74.838,74.195
5.7727,74.942,74.91
5.8512,75.091,75.585
5.9298,75.22,75.612
6.0083,75.258,75.365
6.0868,75.126,75.04
6.1654,74.923,74.809
6.2439,74.778,74.725


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_227.csv <==
x,qOut,qIn
0.03927,75.219,74.938
0.11781,74.985,74.721
0.19635,74.755,75.347
0.27489,74.676,75.664
0.35343,74.857,75.286
0.43197,75.126,74.616
0.51051,75.306,74.134
0.58905,75.33,74.623
0.66759,75.161,75.945
0.74613,74.936,75.935
0.82467,74.788,74.672
0.90321,74.754,73.807
0.98175,74.845,74.427
1.0603,74.919,75.264
1.1388,74.944,75.539
1.2174,74.963,75.156
1.2959,75.034,74.995
1.3744,75.179,75.389
1.453,75.247,75.316
1.5315,75.174,75.186
1.6101,74.914,75.431
1.6886,74.735,74.985
1.7671,74.799,74.343
1.8457,75.012,74.496
1.9242,75.239,74.831
2.0028,75.144,74.846
2.0813,74.838,75.092
2.1598,74.569,75.24
2.2384,74.587,75.62
2.3169,74.906,75.378
2.3955,75.239,74.293
2.474,75.433,73.97
2.5525,75.376,75.02
2.6311,75.265,75.332
2.7096,75.208,75.045
2.7882,75.165,75.192
2.8667,75.067,75.839
2.9452,74.818,75.394
3.0238,74.602,74.331
3.1023,74.552,74.244
3.1809,74.769,75.296
3.2594,75.092,75.489
3.3379,75.312,75.137
3.4165,75.339,74.871
3.495,75.114,74.397
3.5736,74.782,74.263
3.6521,74.559,74.962
3.7306,74.546,75.94
3.8092,74.805,75.896
3.8877,75.167,74.962
3.9663,75.425,74.437
4.0448,75.479,74.553
4.1233,75.256,74.929
4.2019,74.948,74.931
4.2804,74.794,74.799
4.359,74.831,74.862
4.4375,75.053,75.223
4.516,75.136,75.554
4.5946,74.994,75.544
4.6731,74.759,75.012
4.7517,74.599,74.111
4.8302,74.781,74.392
4.9087,75.157,75.505
4.9873,75.486,75.72
5.0658,75.531,74.826
5.1444,75.197,74.747
5.2229,74.774,75.04
5.3014,74.508,74.945
5.38,74.6,74.734
5.4585,74.869,74.822
5.5371,75.112,75.008
5.6156,75.262,75.611
5.6941,75.29,75.728
5.7727,75.229,74.714
5.8512,75.068,74.204
5.9298,74.876,74.817
6.0083,74.737,75.377
6.0868,74.82,74.779
6.1654,75.039,74.524
6.2439,75.227,75.112


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_228.csv <==
x,qOut,qIn
0.03927,75.219,74.905
0.11781,75.027,74.466
0.19635,74.776,74.701
0.27489,74.702,74.901
0.35343,75.005,75.025
0.43197,75.443,75.04
0.51051,75.628,74.967
0.58905,75.461,75.156
0.66759,74.914,75.406
0.74613,74.541,75.182
0.82467,74.567,74.845
0.90321,74.853,74.936
0.98175,75.191,74.98
1.0603,75.259,74.86
1.1388,75.142,75.137
1.2174,74.969,75.037
1.2959,74.862,74.337
1.3744,74.813,74.615
1.453,74.794,75.383
1.5315,74.823,75.658
1.6101,74.922,75.552
1.6886,75.08,75.347
1.7671,75.2,74.77
1.8457,75.237,74.365
1.9242,75.163,74.802
2.0028,75.074,74.983
2.0813,75.022,74.738
2.1598,75,74.855
2.2384,74.986,75.291
2.3169,74.919,75.452
2.3955,74.821,75.334
2.474,74.756,74.803
2.5525,74.787,74.545
2.6311,74.979,74.913
2.7096,75.248,75.04
2.7882,75.453,74.859
2.8667,75.455,74.946
2.9452,75.169,75.539
3.0238,74.8,75.745
3.1023,74.547,75.008
3.1809,74.584,73.764
3.2594,74.81,74.153
3.3379,75.05,75.434
3.4165,75.222,75.651
3.495,75.27,75.282
3.5736,75.216,75.392
3.6521,75.063,75.103
3.7306,74.871,74.751
3.8092,74.711,74.996
3.8877,74.727,74.891
3.9663,74.918,74.526
4.0448,75.167,74.856
4.1233,75.354,75.495
4.2019,75.28,75.291
4.2804,74.986,74.816
4.359,74.654,74.663
4.4375,74.487,75.15
4.516,74.662,75.4
4.5946,75.03,75.366
4.6731,75.385,75.446
4.7517,75.535,74.538
4.8302,75.372,73.782
4.9087,75.05,74.502
4.9873,74.76,75.412
5.0658,74.684,75.382
5.1444,74.813,75.126
5.2229,74.986,74.888
5.3014,75.108,74.407
5.38,75.106,74.374
5.4585,75.043,75.516
5.5371,75.01,76.553
5.6156,75.046,76.07
5.6941,75.18,74.032
5.7727,75.269,73.773
5.8512,75.165,75.027
5.9298,74.908,75.736
6.0083,74.573,74.742
6.0868,74.524,74.292
6.1654,74.76,75.202
6.2439,75.069,75.817


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_229.csv <==
x,qOut,qIn
0.03927,74.662,74.974
0.11781,74.966,74.932
0.19635,75.19,74.981
0.27489,75.215,75.127
0.35343,74.971,75.196
0.43197,74.749,75.23
0.51051,74.736,74.957
0.58905,74.911,74.698
0.66759,75.213,74.966
0.74613,75.379,75.426
0.82467,75.338,75.559
0.90321,75.149,75.097
0.98175,74.898,74.411
1.0603,74.754,74.441
1.1388,74.724,74.911
1.2174,74.775,75.026
1.2959,74.867,74.872
1.3744,74.99,75.425
1.453,75.104,75.728
1.5315,75.162,74.907
1.6101,75.118,74.477
1.6886,75.009,75.069
1.7671,74.956,75.059
1.8457,74.998,74.851
1.9242,75.155,75.1
2.0028,75.246,75.183
2.0813,75.155,75.163
2.1598,74.929,75.619
2.2384,74.648,75.901
2.3169,74.583,74.748
2.3955,74.755,73.693
2.474,75.041,73.881
2.5525,75.298,74.829
2.6311,75.34,75.392
2.7096,75.193,75.539
2.7882,74.97,75.318
2.8667,74.797,74.798
2.9452,74.775,74.541
3.0238,74.861,75.065
3.1023,75.01,75.8
3.1809,75.182,75.123
3.2594,75.373,74.128
3.3379,75.461,74.273
3.4165,75.346,75.266
3.495,74.937,75.615
3.5736,74.45,75.061
3.6521,74.248,74.77
3.7306,74.401,75.089
3.8092,74.904,75.708
3.8877,75.32,75.258
3.9663,75.446,74.263
4.0448,75.325,74.276
4.1233,75.048,75.222
4.2019,74.936,75.47
4.2804,74.97,75.35
4.359,75.024,75.096
4.4375,74.96,74.303
4.516,74.808,74.043
4.5946,74.768,74.915
4.6731,74.886,75.853
4.7517,75.164,75.548
4.8302,75.351,74.991
4.9087,75.343,75.022
4.9873,75.181,74.966
5.0658,74.935,74.418
5.1444,74.788,74.574
5.2229,74.793,75.169
5.3014,74.916,75.522
5.38,75.108,75.481
5.4585,75.192,74.601
5.5371,75.07,73.967
5.6156,74.826,74.882
5.6941,74.576,75.796
5.7727,74.648,75.289
5.8512,74.992,74.845
5.9298,75.376,74.997
6.0083,75.556,75.381
6.0868,75.314,75.077
6.1654,74.902,74.482
6.2439,74.599,74.509


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_230.csv <==
x,qOut,qIn
0.03927,74.734,75.48
0.11781,74.909,76.209
0.19635,75.186,75.821
0.27489,75.397,74.883
0.35343,75.389,74.249
0.43197,75.134,74.109
0.51051,74.838,74.845
0.58905,74.67,75.828
0.66759,74.774,75.215
0.74613,75.018,74.072
0.82467,75.158,74.056
0.90321,75.112,75.427
0.98175,74.837,76.45
1.0603,74.631,75.292
1.1388,74.7,74.017
1.2174,74.997,74.22
1.2959,75.432,75.197
1.3744,75.615,75.252
1.453,75.422,74.957
1.5315,75.01,74.991
1.6101,74.594,75.33
1.6886,74.57,75.197
1.7671,74.784,74.838
1.8457,75.008,74.75
1.9242,75.018,75.339
2.0028,74.921,75.557
2.0813,74.944,75.037
2.1598,75.082,74.604
2.2384,75.279,75.078
2.3169,75.191,75.025
2.3955,74.908,74.363
2.474,74.663,74.484
2.5525,74.703,75.285
2.6311,75.011,75.273
2.7096,75.267,74.957
2.7882,75.335,75.047
2.8667,75.13,75.371
2.9452,74.951,75.112
3.0238,74.945,74.777
3.1023,75.062,74.837
3.1809,75.216,74.832
3.2594,75.214,74.728
3.3379,75.076,75.167
3.4165,74.881,75.468
3.495,74.716,75.001
3.5736,74.668,75.011
3.6521,74.736,75.42
3.7306,74.879,75.156
3.8092,75.048,74.117
3.8877,75.173,74.259
3.9663,75.223,75.058
4.0448,75.199,75.155
4.1233,75.108,75.181
4.2019,74.985,75.626
4.2804,74.877,75.599
4.359,74.825,75.149
4.4375,74.859,74.592
4.516,74.981,74.314
4.5946,75.139,74.48
4.6731,75.267,75.017
4.7517,75.3,75.355
4.8302,75.166,75.219
4.9087,74.91,75.068
4.9873,74.647,74.983
5.0658,74.504,74.65
5.1444,74.595,74.672
5.2229,74.869,75.137
5.3014,75.203,75.332
5.38,75.481,75.669
5.4585,75.521,75.62
5.5371,75.281,74.644
5.6156,74.898,74.21
5.6941,74.537,75.054
5.7727,74.501,75.141
5.8512,74.738,74.779
5.9298,75.065,75.079
6.0083,75.295,75.388
6.0868,75.258,74.781
6.1654,75.041,74.294
6.2439,74.809,74.431


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_231.csv <==
x,qOut,qIn
0.03927,74.752,75.49
0.11781,74.594,74.765
0.19635,74.763,74.678
0.27489,75.154,75.263
0.35343,75.621,75.016
0.43197,75.711,74.387
0.51051,75.354,74.501
0.58905,74.793,74.987
0.66759,74.333,75.302
0.74613,74.347,75.314
0.82467,74.63,75.121
0.90321,74.961,74.785
0.98175,75.145,74.552
1.0603,75.242,74.811
1.1388,75.313,75.217
1.2174,75.338,75.208
1.2959,75.287,75.414
1.3744,75.118,75.611
1.453,74.919,74.849
1.5315,74.763,73.943
1.6101,74.712,74.723
1.6886,74.755,75.747
1.7671,74.875,75.538
1.8457,75.025,75.021
1.9242,75.163,74.856
2.0028,75.16,74.782
2.0813,75.006,74.99
2.1598,74.818,75.421
2.2384,74.729,75.496
2.3169,74.892,74.643
2.3955,75.159,73.888
2.474,75.348,74.552
2.5525,75.285,75.933
2.6311,74.99,75.599
2.7096,74.735,74.625
2.7882,74.669,74.431
2.8667,74.898,75.301
2.9452,75.177,75.216
3.0238,75.304,74.353
3.1023,75.263,74.677
3.1809,75.08,75.902
3.2594,74.992,75.808
3.3379,74.998,74.84
3.4165,75.01,73.878
3.495,74.921,74.601
3.5736,74.764,75.406
3.6521,74.735,75.166
3.7306,74.869,75.174
3.8092,75.16,75.548
3.8877,75.287,75.07
3.9663,75.15,74.625
4.0448,74.886,74.827
4.1233,74.672,75.03
4.2019,74.779,75.021
4.2804,75.066,75.094
4.359,75.324,74.809
4.4375,75.352,74.693
4.516,75.089,75.116
4.5946,74.758,75.251
4.6731,74.561,74.815
4.7517,74.67,74.457
4.8302,74.997,75.027
4.9087,75.306,75.703
4.9873,75.449,75.666
5.0658,75.311,74.841
5.1444,75.037,74.162
5.2229,74.848,74.245
5.3014,74.808,75.213
5.38,74.94,75.98
5.4585,75.029,75.776
5.5371,75.017,75.332
5.6156,74.945,74.771
5.6941,74.869,74.385
5.7727,74.847,74.504
5.8512,74.872,74.675
5.9298,74.945,74.65
6.0083,75.07,74.918
6.0868,75.205,75.238
6.1654,75.212,75.252
6.2439,75.063,75.504


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_232.csv <==
x,qOut,qIn
0.03927,75.183,74.695
0.11781,75.302,75.071
0.19635,75.166,74.913
0.27489,74.903,74.926
0.35343,74.673,75.457
0.43197,74.743,75.17
0.51051,75.01,74.54
0.58905,75.28,74.738
0.66759,75.359,75.347
0.74613,75.18,74.766
0.82467,74.954,74.284
0.90321,74.828,74.917
0.98175,74.924,76.137
1.0603,75.064,76.106
1.1388,75.083,74.808
1.2174,74.992,73.462
1.2959,74.837,74.453
1.3744,74.839,76.07
1.453,74.974,76.024
1.5315,75.13,75.031
1.6101,75.187,74.577
1.6886,75.069,74.486
1.7671,74.879,74.522
1.8457,74.728,74.833
1.9242,74.715,74.863
2.0028,74.873,74.826
2.0813,75.12,75.066
2.1598,75.327,75.308
2.2384,75.371,75.498
2.3169,75.131,75.188
2.3955,74.809,74.974
2.474,74.633,75.432
2.5525,74.813,75.074
2.6311,75.212,74.154
2.7096,75.435,74.341
2.7882,75.337,75.245
2.8667,74.834,75.336
2.9452,74.445,74.782
3.0238,74.435,74.805
3.1023,74.697,75.296
3.1809,75.051,75.244
3.2594,75.18,75.154
3.3379,75.19,75.391
3.4165,75.19,75.246
3.495,75.281,74.643
3.5736,75.335,74.284
3.6521,75.227,74.369
3.7306,75.001,75.02
3.8092,74.735,75.459
3.8877,74.662,75.34
3.9663,74.761,75.237
4.0448,74.932,74.988
4.1233,75.065,74.799
4.2019,75.106,74.657
4.2804,75.128,74.536
4.359,75.169,74.914
4.4375,75.264,75.342
4.516,75.29,75.245
4.5946,75.137,75.22
4.6731,74.858,75.418
4.7517,74.541,75.262
4.8302,74.49,74.6
4.9087,74.721,74.285
4.9873,75.076,74.622
5.0658,75.383,75.303
5.1444,75.415,75.437
5.2229,75.196,75.144
5.3014,74.876,75.091
5.38,74.624,74.708
5.4585,74.615,74.224
5.5371,74.794,74.77
5.6156,75.053,75.669
5.6941,75.287,75.566
5.7727,75.407,75.026
5.8512,75.356,74.807
5.9298,75.154,74.69
6.0083,74.837,74.937
6.0868,74.628,75.325
6.1654,74.659,75.317
6.2439,74.872,74.781


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_233.csv <==
x,qOut,qIn
0.03927,74.752,75.591
0.11781,74.551,75.518
0.19635,74.681,74.588
0.27489,74.937,74.081
0.35343,75.098,74.64
0.43197,75.03,75.492
0.51051,74.899,75.804
0.58905,74.832,75.071
0.66759,74.931,74.038
0.74613,75.088,74.37
0.82467,75.172,75.342
0.90321,75.162,75.694
0.98175,75.059,75.653
1.0603,75.013,75.424
1.1388,75.044,74.586
1.2174,75.089,74.352
1.2959,75.072,75.135
1.3744,74.928,75.23
1.453,74.794,74.947
1.5315,74.766,74.841
1.6101,74.929,75.003
1.6886,75.106,75.311
1.7671,75.106,75.115
1.8457,74.954,74.326
1.9242,74.716,74.426
2.0028,74.757,75.237
2.0813,75.057,75.529
2.1598,75.397,75.389
2.2384,75.536,75.046
2.3169,75.281,74.939
2.3955,74.906,75.103
2.474,74.659,74.911
2.5525,74.759,74.638
2.6311,75.018,75.201
2.7096,75.183,75.573
2.7882,75.183,75.077
2.8667,74.998,74.469
2.9452,74.81,74.796
3.0238,74.709,75.112
3.1023,74.721,74.928
3.1809,74.859,75.206
3.2594,75.084,75.342
3.3379,75.282,74.689
3.4165,75.36,74.46
3.495,75.234,75.523
3.5736,74.998,75.701
3.6521,74.852,74.568
3.7306,74.858,74.064
3.8092,75.036,75.003
3.8877,75.152,75.35
3.9663,75.114,75.034
4.0448,74.976,74.884
4.1233,74.822,74.886
4.2019,74.815,75.241
4.2804,74.911,76.007
4.359,75.024,75.818
4.4375,75.068,74.407
4.516,75.036,73.943
4.5946,74.999,74.347
4.6731,74.982,74.727
4.7517,74.997,74.898
4.8302,74.96,75.663
4.9087,74.877,76.316
4.9873,74.801,75.68
5.0658,74.795,74.266
5.1444,74.889,74.17
5.2229,75.038,74.862
5.3014,75.204,75.443
5.38,75.359,74.869
5.4585,75.454,74.409
5.5371,75.347,75.011
5.6156,75.028,75.413
5.6941,74.515,74.675
5.7727,74.221,74.567
5.8512,74.362,75.255
5.9298,74.823,75.615
6.0083,75.436,75.151
6.0868,75.773,74.734
6.1654,75.684,74.757
6.2439,75.287,75.015


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_234.csv <==
x,qOut,qIn
0.03927,75.176,74.437
0.11781,75.124,75.043
0.19635,75.056,75.916
0.27489,75.006,75.888
0.35343,74.987,74.632
0.43197,74.931,74.564
0.51051,74.875,75.522
0.58905,74.874,75.535
0.66759,74.976,74.413
0.74613,75.156,74.277
0.82467,75.279,74.707
0.90321,75.262,74.989
0.98175,75.038,75.029
1.0603,74.739,75.167
1.1388,74.572,75.4
1.2174,74.611,75.413
1.2959,74.889,74.991
1.3744,75.214,74.752
1.453,75.432,74.827
1.5315,75.483,75.061
1.6101,75.333,75.087
1.6886,75.102,74.926
1.7671,74.894,74.827
1.8457,74.744,74.773
1.9242,74.67,74.663
2.0028,74.647,74.948
2.0813,74.725,75.451
2.1598,74.9,75.586
2.2384,75.158,75.206
2.3169,75.338,74.705
2.3955,75.339,74.543
2.474,75.199,74.68
2.5525,74.981,74.743
2.6311,74.884,75.041
2.7096,74.908,75.497
2.7882,74.972,75.583
2.8667,74.983,75.32
2.9452,74.886,74.635
3.0238,74.787,73.981
3.1023,74.775,74.603
3.1809,74.921,76.028
3.2594,75.167,76.21
3.3379,75.338,75.293
3.4165,75.331,73.875
3.495,75.064,73.737
3.5736,74.718,75.05
3.6521,74.559,75.766
3.7306,74.653,75.217
3.8092,75.014,74.593
3.8877,75.338,74.897
3.9663,75.409,75.415
4.0448,75.225,75.465
4.1233,74.828,74.74
4.2019,74.623,74.657
4.2804,74.768,75.072
4.359,75.114,75.099
4.4375,75.472,75.256
4.516,75.4,75.754
4.5946,74.977,75.453
4.6731,74.525,74.534
4.7517,74.39,74.371
4.8302,74.712,74.75
4.9087,75.121,74.905
4.9873,75.379,74.96
5.0658,75.294,74.989
5.1444,75.09,75.237
5.2229,74.964,75.187
5.3014,74.938,74.73
5.38,74.987,75.11
5.4585,74.991,75.508
5.5371,75.034,74.913
5.6156,75.142,74.183
5.6941,75.323,75.091
5.7727,75.333,75.807
5.8512,75.096,75.024
5.9298,74.761,74.685
6.0083,74.519,75.481
6.0868,74.608,75.268
6.1654,74.862,74.573
6.2439,75.104,74.29


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_235.csv <==
x,qOut,qIn
0.03927,74.939,74.629
0.11781,74.72,75.104
0.19635,74.648,75.264
0.27489,74.792,74.685
0.35343,75.186,74.496
0.43197,75.571,75.08
0.51051,75.661,75.381
0.58905,75.406,75.032
0.66759,74.809,74.584
0.74613,74.38,74.987
0.82467,74.368,75.714
0.90321,74.667,75.815
0.98175,75.111,74.638
1.0603,75.375,73.892
1.1388,75.428,74.425
1.2174,75.32,75.338
1.2959,75.108,75.148
1.3744,74.913,75.121
1.453,74.807,75.445
1.5315,74.797,75.056
1.6101,74.874,74.497
1.6886,74.944,74.705
1.7671,74.999,75.179
1.8457,75.06,75.428
1.9242,75.158,75.042
2.0028,75.257,74.622
2.0813,75.221,74.572
2.1598,75.035,74.777
2.2384,74.708,75.442
2.3169,74.539,75.955
2.3955,74.659,75.398
2.474,74.961,74.144
2.5525,75.302,74.199
2.6311,75.36,75.515
2.7096,75.165,76.014
2.7882,74.9,75.143
2.8667,74.769,74.445
2.9452,74.889,74.719
3.0238,75.043,74.957
3.1023,75.094,75.336
3.1809,74.935,75.355
3.2594,74.795,74.85
3.3379,74.847,74.678
3.4165,75.039,74.945
3.495,75.28,75.217
3.5736,75.274,74.978
3.6521,75.072,74.501
3.7306,74.856,74.783
3.8092,74.822,75.704
3.8877,75.015,75.295
3.9663,75.185,74.442
4.0448,75.205,74.394
4.1233,74.991,74.899
4.2019,74.833,75.145
4.2804,74.88,75.436
4.359,75.05,75.624
4.4375,75.216,75.257
4.516,75.142,75.033
4.5946,74.946,75.057
4.6731,74.785,74.685
4.7517,74.804,74.524
4.8302,74.951,74.798
4.9087,75.077,74.865
4.9873,75.117,75.105
5.0658,75.032,75.289
5.1444,74.889,74.987
5.2229,74.772,74.561
5.3014,74.752,74.278
5.38,74.889,74.964
5.4585,75.167,75.904
5.5371,75.43,76.043
5.6156,75.544,75.48
5.6941,75.387,74.604
5.7727,75.028,74.356
5.8512,74.706,74.665
5.9298,74.56,74.764
6.0083,74.682,74.362
6.0868,74.909,75.047
6.1654,75.074,76.058
6.2439,75.101,75.561


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_236.csv <==
x,qOut,qIn
0.03927,75.284,75.366
0.11781,75.128,74.91
0.19635,74.968,74.944
0.27489,74.859,75.593
0.35343,74.824,75.893
0.43197,74.814,74.842
0.51051,74.897,73.9
0.58905,75.072,74.166
0.66759,75.325,75.155
0.74613,75.386,75.218
0.82467,75.138,74.98
0.90321,74.738,74.954
0.98175,74.398,75.358
1.0603,74.481,75.565
1.1388,74.838,75.024
1.2174,75.241,74.524
1.2959,75.469,75.018
1.3744,75.486,75.234
1.453,75.379,74.957
1.5315,75.198,74.88
1.6101,74.977,74.89
1.6886,74.718,74.879
1.7671,74.55,74.917
1.8457,74.553,74.688
1.9242,74.785,75.105
2.0028,75.091,75.422
2.0813,75.294,74.923
2.1598,75.341,74.776
2.2384,75.213,75.289
2.3169,75.069,75.218
2.3955,74.982,74.806
2.474,74.951,74.767
2.5525,74.963,75.38
2.6311,74.975,75.33
2.7096,74.975,74.584
2.7882,74.952,74.334
2.8667,74.896,75.489
2.9452,74.844,76.096
3.0238,74.85,75.441
3.1023,74.918,74.523
3.1809,75.033,74.404
3.2594,75.1,74.649
3.3379,75.101,74.822
3.4165,75.067,75.198
3.495,75.036,75.618
3.5736,75.043,75.192
3.6521,75.045,74.413
3.7306,75.015,74.166
3.8092,74.936,74.937
3.8877,74.885,75.29
3.9663,74.945,75.027
4.0448,75.099,75.486
4.1233,75.312,76.06
4.2019,75.352,74.906
4.2804,75.142,73.847
4.359,74.82,74.456
4.4375,74.559,75.531
4.516,74.666,75.457
4.5946,74.988,75.231
4.6731,75.267,74.711
4.7517,75.253,74.033
4.8302,74.906,74.617
4.9087,74.574,75.723
4.9873,74.483,75.546
5.0658,74.795,74.633
5.1444,75.245,74.958
5.2229,75.525,75.334
5.3014,75.527,75.108
5.38,75.186,74.918
5.4585,74.819,74.858
5.5371,74.696,74.691
5.6156,74.815,74.759
5.6941,75.118,75.185
5.7727,75.215,75.689
5.8512,75.052,75.695
5.9298,74.792,75.041
6.0083,74.634,73.974
6.0868,74.788,73.889
6.1654,75.068,74.93
6.2439,75.288,75.749


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_237.csv <==
x,qOut,qIn
0.03927,75.099,74.458
0.11781,74.794,74.658
0.19635,74.686,75.026
0.27489,74.753,75.238
0.35343,74.924,75.465
0.43197,74.978,75.585
0.51051,74.945,75.221
0.58905,74.909,74.718
0.66759,74.961,74.747
0.74613,75.103,74.982
0.82467,75.226,74.787
0.90321,75.265,74.314
0.98175,75.176,74.639
1.0603,75.015,75.206
1.1388,74.854,75.524
1.2174,74.746,75.88
1.2959,74.735,75.159
1.3744,74.843,74.254
1.453,75.047,74.38
1.5315,75.269,75.027
1.6101,75.427,75.828
1.6886,75.396,75.668
1.7671,75.184,74.795
1.8457,74.894,74.321
1.9242,74.64,74.116
2.0028,74.539,74.351
2.0813,74.589,75.353
2.1598,74.757,75.987
2.2384,75.01,74.904
2.3169,75.28,74.26
2.3955,75.409,75.133
2.474,75.336,75.856
2.5525,75.022,74.701
2.6311,74.774,74.26
2.7096,74.809,75.313
2.7882,75.04,75.936
2.8667,75.324,74.932
2.9452,75.221,74.188
3.0238,74.829,74.606
3.1023,74.452,75.582
3.1809,74.415,76.015
3.2594,74.786,75.043
3.3379,75.197,73.809
3.4165,75.428,74.108
3.495,75.304,75.258
3.5736,75.049,75.328
3.6521,74.907,75.264
3.7306,74.921,75.35
3.8092,75.09,74.919
3.8877,75.169,74.85
3.9663,75.115,75.254
4.0448,75,74.86
4.1233,74.911,74.246
4.2019,74.968,74.752
4.2804,75.091,75.32
4.359,75.165,75.467
4.4375,75.074,75.476
4.516,74.817,75.263
4.5946,74.612,74.74
4.6731,74.596,74.411
4.7517,74.874,74.511
4.8302,75.242,75.12
4.9087,75.456,75.669
4.9873,75.435,75.59
5.0658,75.141,75.117
5.1444,74.824,74.705
5.2229,74.649,74.518
5.3014,74.639,74.852
5.38,74.782,75.093
5.4585,75,74.827
5.5371,75.231,74.847
5.6156,75.372,74.942
5.6941,75.316,74.792
5.7727,75.009,75.049
5.8512,74.701,75.431
5.9298,74.587,75.35
6.0083,74.825,74.855
6.0868,75.205,74.969
6.1654,75.434,75.305
6.2439,75.415,75.014


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_238.csv <==
x,qOut,qIn
0.03927,75.607,77.086
0.11781,75.403,75.749
0.19635,74.967,74.242
0.27489,74.564,74.221
0.35343,74.465,74.906
0.43197,74.727,74.747
0.51051,75.068,74.775
0.58905,75.29,75.336
0.66759,75.238,75.034
0.74613,75.003,74.387
0.82467,74.738,74.702
0.90321,74.553,75.261
0.98175,74.532,75.637
1.0603,74.718,75.603
1.1388,75.09,74.839
1.2174,75.504,74.177
1.2959,75.808,74.884
1.3744,75.657,75.379
1.453,75.15,74.898
1.5315,74.629,74.7
1.6101,74.467,75.246
1.6886,74.756,75.235
1.7671,75.06,74.968
1.8457,75.173,74.978
1.9242,74.954,75.066
2.0028,74.811,75.147
2.0813,74.916,75.212
2.1598,75.151,74.85
2.2384,75.353,74.548
2.3169,75.232,74.714
2.3955,74.944,74.974
2.474,74.699,75.33
2.5525,74.698,75.475
2.6311,74.893,75.022
2.7096,75.077,74.535
2.7882,75.164,74.841
2.8667,75.101,75.197
2.9452,75.041,75.008
3.0238,75.05,75.034
3.1023,75.099,74.938
3.1809,75.139,74.762
3.2594,75.057,74.888
3.3379,74.9,75.078
3.4165,74.764,75.041
3.495,74.747,75.058
3.5736,74.887,75.422
3.6521,75.074,75.257
3.7306,75.206,74.676
3.8092,75.188,74.549
3.8877,75.048,74.924
3.9663,74.923,75.226
4.0448,74.883,75.17
4.1233,74.974,75.083
4.2019,75.05,75.117
4.2804,75.024,74.918
4.359,74.93,74.895
4.4375,74.83,75.324
4.516,74.873,75.281
4.5946,75.018,74.896
4.6731,75.166,74.718
4.7517,75.22,74.782
4.8302,75.12,74.724
4.9087,74.952,74.62
4.9873,74.817,75.043
5.0658,74.805,76.096
5.1444,74.921,75.993
5.2229,75.06,74.987
5.3014,75.149,74.289
5.38,75.125,74.13
5.4585,75.053,74.666
5.5371,75.029,75.402
5.6156,75.06,75.307
5.6941,75.135,74.954
5.7727,75.09,74.824
5.8512,74.906,74.792
5.9298,74.696,75.286
6.0083,74.589,75.026
6.0868,74.751,73.834
6.1654,75.093,73.957
6.2439,75.437,75.832


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_239.csv <==
x,qOut,qIn
0.03927,75.058,75.168
0.11781,74.682,74.949
0.19635,74.652,74.435
0.27489,74.895,74.877
0.35343,75.257,75.814
0.43197,75.305,75.475
0.51051,75.127,74.624
0.58905,74.925,74.654
0.66759,74.91,75.733
0.74613,75.082,75.696
0.82467,75.218,74.788
0.90321,75.216,74.321
0.98175,75.009,75.073
1.0603,74.781,75.296
1.1388,74.656,74.525
1.2174,74.652,74.155
1.2959,74.765,75.081
1.3744,74.907,75.597
1.453,75.044,75.407
1.5315,75.149,75.134
1.6101,75.201,74.673
1.6886,75.201,74.46
1.7671,75.184,75.101
1.8457,75.171,75.54
1.9242,75.177,74.549
2.0028,75.145,74.537
2.0813,75.031,75.415
2.1598,74.864,75.225
2.2384,74.689,74.772
2.3169,74.635,75.171
2.3955,74.726,75.415
2.474,74.909,75.26
2.5525,75.121,75.035
2.6311,75.247,75.101
2.7096,75.233,74.815
2.7882,75.109,74.26
2.8667,74.921,74.729
2.9452,74.829,75.482
3.0238,74.864,75.273
3.1023,74.961,74.971
3.1809,75.04,75.374
3.2594,75.017,75.387
3.3379,74.972,74.931
3.4165,74.974,74.446
3.495,75.08,74.311
3.5736,75.22,74.719
3.6521,75.277,75.269
3.7306,75.21,75.336
3.8092,75.001,75.199
3.8877,74.769,75.338
3.9663,74.641,75.245
4.0448,74.665,74.951
4.1233,74.862,74.827
4.2019,75.126,74.403
4.2804,75.331,74.035
4.359,75.393,74.852
4.4375,75.248,76.412
4.516,74.955,76.234
4.5946,74.681,74.901
4.6731,74.54,73.78
4.7517,74.62,74.123
4.8302,74.851,75.284
4.9087,75.129,75.899
4.9873,75.354,75.629
5.0658,75.445,74.827
5.1444,75.308,74.309
5.2229,74.98,74.459
5.3014,74.622,75.169
5.38,74.404,75.563
5.4585,74.535,75.145
5.5371,74.924,74.697
5.6156,75.353,74.935
5.6941,75.606,75.171
5.7727,75.409,74.968
5.8512,74.948,75.04
5.9298,74.561,75.25
6.0083,74.587,75.316
6.0868,75.015,74.959
6.1654,75.381,74.434
6.2439,75.451,74.464


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_240.csv <==
x,qOut,qIn
0.03927,74.671,75.625
0.11781,74.727,76.234
0.19635,74.949,75.509
0.27489,75.243,74.131
0.35343,75.507,73.585
0.43197,75.511,74.79
0.51051,75.265,76.007
0.58905,74.936,75.723
0.66759,74.717,74.606
0.74613,74.763,74.605
0.82467,74.894,75.126
0.90321,74.972,75.217
0.98175,74.883,75.005
1.0603,74.815,74.803
1.1388,74.927,74.499
1.2174,75.16,74.825
1.2959,75.418,75.561
1.3744,75.34,75.494
1.453,74.974,75.118
1.5315,74.59,75.206
1.6101,74.483,75.368
1.6886,74.8,74.705
1.7671,75.202,74.128
1.8457,75.438,74.36
1.9242,75.301,75.372
2.0028,74.999,75.646
2.0813,74.803,75.14
2.1598,74.763,74.987
2.2384,74.874,74.941
2.3169,74.906,74.447
2.3955,74.919,74.396
2.474,74.997,74.885
2.5525,75.218,75.493
2.6311,75.441,75.605
2.7096,75.442,75.25
2.7882,75.204,74.815
2.8667,74.761,74.867
2.9452,74.501,75.065
3.0238,74.56,75.053
3.1023,74.841,74.65
3.1809,75.208,74.535
3.2594,75.379,75.325
3.3379,75.273,75.713
3.4165,74.981,74.951
3.495,74.628,74.092
3.5736,74.538,74.695
3.6521,74.734,75.553
3.7306,75.067,75.523
3.8092,75.369,75.472
3.8877,75.434,75.34
3.9663,75.285,74.562
4.0448,75.038,74.33
4.1233,74.817,74.851
4.2019,74.758,75.13
4.2804,74.833,75.337
4.359,74.962,75.37
4.4375,75.068,74.953
4.516,75.064,74.938
4.5946,74.961,75.294
4.6731,74.841,75.226
4.7517,74.793,74.237
4.8302,74.942,74.422
4.9087,75.192,75.598
4.9873,75.383,75.449
5.0658,75.352,74.082
5.1444,75.047,74.341
5.2229,74.735,75.096
5.3014,74.606,75.31
5.38,74.81,75.41
5.4585,75.132,75.54
5.5371,75.337,75.455
5.6156,75.362,75.159
5.6941,75.188,74.433
5.7727,75.003,74.388
5.8512,74.895,75.115
5.9298,74.866,75.385
6.0083,74.897,74.888
6.0868,74.899,74.756
6.1654,74.84,74.659
6.2439,74.752,74.671


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_241.csv <==
x,qOut,qIn
0.03927,74.836,75.971
0.11781,75.252,75.387
0.19635,75.559,74.881
0.27489,75.61,74.841
0.35343,75.286,74.464
0.43197,74.819,74.672
0.51051,74.544,75.654
0.58905,74.547,75.965
0.66759,74.847,74.87
0.74613,75.117,74.032
0.82467,75.202,74.453
0.90321,75.111,75.188
0.98175,74.881,74.972
1.0603,74.751,74.907
1.1388,74.838,75.134
1.2174,75.068,74.919
1.2959,75.343,74.789
1.3744,75.354,75.51
1.453,75.124,75.807
1.5315,74.859,74.988
1.6101,74.791,74.359
1.6886,75.032,74.535
1.7671,75.266,74.549
1.8457,75.297,74.75
1.9242,74.971,75.575
2.0028,74.638,75.946
2.0813,74.575,75.389
2.1598,74.742,74.691
2.2384,75.029,74.88
2.3169,75.115,75.238
2.3955,75.081,75.048
2.474,75.051,74.632
2.5525,75.148,74.653
2.6311,75.251,75.099
2.7096,75.153,75.307
2.7882,74.879,75
2.8667,74.509,74.669
2.9452,74.443,75.002
3.0238,74.712,75.418
3.1023,75.131,75.306
3.1809,75.498,74.754
3.2594,75.572,74.859
3.3379,75.392,75.185
3.4165,75.103,74.871
3.495,74.861,74.686
3.5736,74.801,74.983
3.6521,74.848,75.087
3.7306,74.923,75.193
3.8092,74.954,74.567
3.8877,74.962,74.456
3.9663,74.979,75.623
4.0448,75.011,76.154
4.1233,75.053,75.199
4.2019,75.09,74.545
4.2804,75.108,74.466
4.359,75.092,74.785
4.4375,75.029,74.952
4.516,74.933,74.813
4.5946,74.867,74.839
4.6731,74.854,75.173
4.7517,74.905,75.669
4.8302,74.937,75.376
4.9087,74.931,74.494
4.9873,74.933,74.09
5.0658,74.993,74.498
5.1444,75.168,75.205
5.2229,75.338,75.929
5.3014,75.384,75.937
5.38,75.195,74.731
5.4585,74.851,74.484
5.5371,74.598,75.231
5.6156,74.553,75.093
5.6941,74.784,74.165
5.7727,75.083,74.499
5.8512,75.281,75.365
5.9298,75.304,75.799
6.0083,75.109,75.281
6.0868,74.801,74.286
6.1654,74.581,74.023
6.2439,74.564,75.156


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_242.csv <==
x,qOut,qIn
0.03927,74.897,75.494
0.11781,74.93,74.434
0.19635,74.876,74.306
0.27489,74.837,74.883
0.35343,74.918,74.979
0.43197,75.163,74.787
0.51051,75.39,74.999
0.58905,75.443,75.484
0.66759,75.178,75.382
0.74613,74.716,74.691
0.82467,74.411,74.511
0.90321,74.421,75.161
0.98175,74.838,75.195
1.0603,75.32,74.621
1.1388,75.57,74.801
1.2174,75.504,75.388
1.2959,75.089,75.714
1.3744,74.687,75.478
1.453,74.545,74.896
1.5315,74.655,74.377
1.6101,74.953,74.844
1.6886,75.17,75.297
1.7671,75.246,74.758
1.8457,75.203,74.402
1.9242,75.074,75.114
2.0028,74.944,75.383
2.0813,74.862,75.098
2.1598,74.85,74.654
2.2384,74.918,74.526
2.3169,75.046,74.966
2.3955,75.198,75.561
2.474,75.318,75.991
2.5525,75.35,74.817
2.6311,75.214,73.732
2.7096,74.973,74.541
2.7882,74.747,75.626
2.8667,74.662,75.571
2.9452,74.764,75.434
3.0238,74.926,75.215
3.1023,75.044,74.525
3.1809,75.032,74.09
3.2594,74.93,74.605
3.3379,74.854,75.297
3.4165,74.865,75.489
3.495,75.013,74.915
3.5736,75.199,74.759
3.6521,75.26,75.157
3.7306,75.153,75.437
3.8092,74.863,75.442
3.8877,74.695,75.02
3.9663,74.82,74.441
4.0448,75.126,74.554
4.1233,75.455,75.128
4.2019,75.379,75.25
4.2804,74.978,75.071
4.359,74.555,74.524
4.4375,74.437,74.375
4.516,74.724,75.259
4.5946,75.077,75.913
4.6731,75.299,75.509
4.7517,75.247,74.88
4.8302,75.141,74.917
4.9087,75.101,74.972
4.9873,75.105,74.942
5.0658,75.094,74.84
5.1444,74.976,74.721
5.2229,74.861,74.876
5.3014,74.813,75.159
5.38,74.881,74.842
5.4585,74.92,74.614
5.5371,74.889,75.094
5.6156,74.857,75.851
5.6941,74.914,75.988
5.7727,75.135,74.953
5.8512,75.35,73.784
5.9298,75.423,74.065
6.0083,75.239,75.116
6.0868,74.954,75.125
6.1654,74.786,75.152
6.2439,74.77,75.719


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_243.csv <==
x,qOut,qIn
0.03927,75.459,75.074
0.11781,75.073,74.848
0.19635,74.615,74.55
0.27489,74.415,75.126
0.35343,74.746,75.067
0.43197,75.306,74.195
0.51051,75.644,74.689
0.58905,75.614,75.786
0.66759,75.136,75.489
0.74613,74.705,74.9
0.82467,74.622,74.961
0.90321,74.824,75.188
0.98175,75.175,75.113
1.0603,75.271,74.734
1.1388,75.129,74.389
1.2174,74.903,74.49
1.2959,74.765,75.615
1.3744,74.8,75.895
1.453,74.869,75.039
1.5315,74.906,74.69
1.6101,74.863,75.293
1.6886,74.885,75.211
1.7671,75.023,74.7
1.8457,75.211,74.538
1.9242,75.366,74.83
2.0028,75.334,74.836
2.0813,75.137,74.836
2.1598,74.883,75.135
2.2384,74.689,75.443
2.3169,74.668,75.417
2.3955,74.796,75.131
2.474,75.007,74.941
2.5525,75.229,74.662
2.6311,75.363,74.647
2.7096,75.35,75.201
2.7882,75.211,75.101
2.8667,74.985,74.267
2.9452,74.811,74.666
3.0238,74.728,75.545
3.1023,74.724,75.534
3.1809,74.776,74.735
3.2594,74.885,74.802
3.3379,75.053,75.33
3.4165,75.226,75.45
3.495,75.343,74.868
3.5736,75.297,74.51
3.6521,75.127,74.608
3.7306,74.927,75.152
3.8092,74.796,75.874
3.8877,74.774,75.333
3.9663,74.802,74.284
4.0448,74.849,74.145
4.1233,74.892,74.959
4.2019,74.971,75.467
4.2804,75.075,75.386
4.359,75.166,74.858
4.4375,75.204,75.019
4.516,75.149,75.687
4.5946,75.033,75.629
4.6731,74.915,74.857
4.7517,74.849,74.118
4.8302,74.898,74.056
4.9087,75.021,74.612
4.9873,75.132,75.65
5.0658,75.142,76.069
5.1444,74.978,75.203
5.2229,74.775,74.241
5.3014,74.672,74.189
5.38,74.788,74.737
5.4585,75.056,75.122
5.5371,75.308,75.55
5.6156,75.446,75.948
5.6941,75.4,75.477
5.7727,75.182,74.334
5.8512,74.855,74.078
5.9298,74.554,74.991
6.0083,74.414,75.559
6.0868,74.614,75.169
6.1654,75.024,74.837
6.2439,75.39,74.814


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_244.csv <==
x,qOut,qIn
0.03927,75.336,75.609
0.11781,75.34,74.609
0.19635,75.108,74.35
0.27489,74.777,75.317
0.35343,74.511,75.793
0.43197,74.555,75.219
0.51051,74.823,74.674
0.58905,75.155,74.335
0.66759,75.393,74.104
0.74613,75.42,74.496
0.82467,75.267,75.415
0.90321,75.039,75.793
0.98175,74.851,75.044
1.0603,74.821,74.805
1.1388,74.886,75.2
1.2174,74.974,75.404
1.2959,75.012,75.286
1.3744,75.051,75.093
1.453,75.134,74.721
1.5315,75.206,74.42
1.6101,75.197,74.872
1.6886,74.949,75.08
1.7671,74.612,74.912
1.8457,74.394,75.111
1.9242,74.493,75.479
2.0028,74.86,75.076
2.0813,75.223,74.537
2.1598,75.433,74.889
2.2384,75.374,75.339
2.3169,75.221,75.061
2.3955,75.129,74.977
2.474,75.099,74.903
2.5525,75.098,74.761
2.6311,74.956,74.846
2.7096,74.766,74.991
2.7882,74.658,75.028
2.8667,74.756,74.847
2.9452,74.992,74.958
3.0238,75.177,75.278
3.1023,75.236,75.257
3.1809,75.122,74.639
3.2594,74.993,74.705
3.3379,74.95,75.48
3.4165,74.986,75.835
3.495,75.075,75.625
3.5736,75.082,74.786
3.6521,74.999,73.601
3.7306,74.884,73.678
3.8092,74.804,75.643
3.8877,74.836,76.44
3.9663,74.936,75.555
4.0448,75.038,74.402
4.1233,75.08,74.37
4.2019,75.035,74.903
4.2804,74.971,75.047
4.359,74.959,74.935
4.4375,75.062,74.871
4.516,75.261,75.106
4.5946,75.364,75.43
4.6731,75.257,75.258
4.7517,74.846,74.737
4.8302,74.43,74.619
4.9087,74.366,74.774
4.9873,74.661,75.235
5.0658,75.25,75.452
5.1444,75.599,75.137
5.2229,75.494,75.065
5.3014,75.081,75.289
5.38,74.582,74.759
5.4585,74.516,73.959
5.5371,74.787,74.36
5.6156,75.14,75.569
5.6941,75.315,75.4
5.7727,75.239,74.878
5.8512,75.064,75.3
5.9298,74.898,75.481
6.0083,74.825,75.017
6.0868,74.844,74.594
6.1654,74.966,74.443
6.2439,75.146,75.214


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_245.csv <==
x,qOut,qIn
0.03927,75.209,75.468
0.11781,75.196,75.425
0.19635,75.112,74.76
0.27489,75.057,74.564
0.35343,75.121,75.199
0.43197,75.176,75.418
0.51051,75.055,75.211
0.58905,74.795,74.665
0.66759,74.479,74.38
0.74613,74.467,74.791
0.82467,74.758,75.093
0.90321,75.157,74.936
0.98175,75.45,75.086
1.0603,75.437,75.526
1.1388,75.247,75.401
1.2174,75.045,74.738
1.2959,74.986,74.097
1.3744,75.039,74.566
1.453,75.09,75.342
1.5315,75.102,75.342
1.6101,75.068,75.246
1.6886,75.019,75.7
1.7671,74.915,75.391
1.8457,74.78,74.398
1.9242,74.655,74.64
2.0028,74.711,75.236
2.0813,74.937,75.056
2.1598,75.195,74.935
2.2384,75.342,74.507
2.3169,75.209,74.49
2.3955,74.908,75.464
2.474,74.631,75.988
2.5525,74.562,75.262
2.6311,74.77,74.469
2.7096,75.098,74.314
2.7882,75.384,74.872
2.8667,75.48,75.363
2.9452,75.326,75.189
3.0238,75.056,74.878
3.1023,74.818,74.794
3.1809,74.754,74.644
3.2594,74.814,74.825
3.3379,74.879,75.582
3.4165,74.926,76.054
3.495,74.959,75.056
3.5736,75.085,74.167
3.6521,75.218,74.481
3.7306,75.256,74.906
3.8092,75.1,74.547
3.8877,74.857,74.84
3.9663,74.748,75.602
4.0448,74.807,75.778
4.1233,75.024,75.262
4.2019,75.093,74.834
4.2804,74.991,74.599
4.359,74.867,74.484
4.4375,74.887,75.005
4.516,75.155,75.608
4.5946,75.397,75.322
4.6731,75.42,74.721
4.7517,75.058,74.924
4.8302,74.592,74.988
4.9087,74.393,74.582
4.9873,74.524,74.579
5.0658,74.967,75.232
5.1444,75.351,75.644
5.2229,75.507,75.433
5.3014,75.419,74.6
5.38,75.1,74.351
5.4585,74.786,75.507
5.5371,74.671,76.232
5.6156,74.77,75.238
5.6941,75.058,73.732
5.7727,75.254,74.036
5.8512,75.221,74.926
5.9298,75.016,75.327
6.0083,74.73,75.513
6.0868,74.658,75.36
6.1654,74.805,74.863
6.2439,75.037,74.902


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_246.csv <==
x,qOut,qIn
0.03927,74.844,74.771
0.11781,74.917,74.817
0.19635,74.944,74.791
0.27489,74.962,74.935
0.35343,75.021,75.319
0.43197,75.105,75.148
0.51051,75.104,74.823
0.58905,75.011,75.315
0.66759,74.836,75.907
0.74613,74.806,75.045
0.82467,74.967,74.078
0.90321,75.198,74.241
0.98175,75.351,75.401
1.0603,75.212,75.52
1.1388,74.917,74.935
1.2174,74.66,74.798
1.2959,74.631,74.787
1.3744,74.791,74.672
1.453,74.961,75.126
1.5315,75.081,75.739
1.6101,75.122,75.607
1.6886,75.203,74.73
1.7671,75.28,74.206
1.8457,75.274,74.74
1.9242,75.106,75.718
2.0028,74.851,75.268
2.0813,74.714,74.151
2.1598,74.751,74.108
2.2384,74.981,75.465
2.3169,75.134,75.965
2.3955,75.106,75.336
2.474,74.978,74.535
2.5525,74.863,74.898
2.6311,74.969,75.09
2.7096,75.176,74.592
2.7882,75.321,74.514
2.8667,75.247,74.914
2.9452,75.013,75.27
3.0238,74.829,75.599
3.1023,74.763,75.335
3.1809,74.842,74.473
3.2594,74.872,74.419
3.3379,74.874,75.266
3.4165,74.922,76.006
3.495,75.094,75.531
3.5736,75.292,74.673
3.6521,75.303,74.323
3.7306,75.107,74.37
3.8092,74.734,74.608
3.8877,74.556,75.153
3.9663,74.667,75.62
4.0448,74.938,75.503
4.1233,75.214,75.374
4.2019,75.27,74.656
4.2804,75.15,73.837
4.359,74.983,74.607
4.4375,74.9,75.227
4.516,75.028,74.852
4.5946,75.24,75.326
4.6731,75.355,76.014
4.7517,75.198,75.381
4.8302,74.776,74.643
4.9087,74.452,74.731
4.9873,74.429,74.865
5.0658,74.841,74.794
5.1444,75.332,74.993
5.2229,75.545,75.137
5.3014,75.401,74.803
5.38,74.886,74.556
5.4585,74.471,75.075
5.5371,74.412,75.648
5.6156,74.659,75.514
5.6941,75.098,74.351
5.7727,75.431,74.235
5.8512,75.566,75.115
5.9298,75.496,75.53
6.0083,75.232,75.431
6.0868,74.94,75.265
6.1654,74.768,74.824
6.2439,74.739,74.617


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_247.csv <==
x,qOut,qIn
0.03927,75.028,74.332
0.11781,74.701,74.543
0.19635,74.554,74.758
0.27489,74.664,75.467
0.35343,75.042,75.763
0.43197,75.365,75.262
0.51051,75.456,75.02
0.58905,75.31,75.001
0.66759,74.957,74.645
0.74613,74.699,74.462
0.82467,74.708,74.663
0.90321,74.923,74.987
0.98175,75.243,75.47
1.0603,75.312,75.61
1.1388,75.081,75.301
1.2174,74.736,74.839
1.2959,74.497,74.627
1.3744,74.644,74.825
1.453,75.028,75.033
1.5315,75.42,74.89
1.6101,75.607,74.467
1.6886,75.445,74.764
1.7671,75.064,75.518
1.8457,74.678,75.734
1.9242,74.505,74.839
2.0028,74.634,74.364
2.0813,74.917,74.723
2.1598,75.209,75.386
2.2384,75.383,75.586
2.3169,75.375,75.135
2.3955,75.205,74.927
2.474,74.962,75.294
2.5525,74.745,74.828
2.6311,74.676,74.303
2.7096,74.736,74.802
2.7882,74.867,75.329
2.8667,75.009,74.756
2.9452,75.121,74.194
3.0238,75.161,74.613
3.1023,75.115,75.45
3.1809,74.978,75.511
3.2594,74.879,75.14
3.3379,74.928,75.213
3.4165,75.094,75.362
3.495,75.317,74.562
3.5736,75.359,74.457
3.6521,75.198,75.406
3.7306,74.952,75.393
3.8092,74.763,74.276
3.8877,74.741,74.257
3.9663,74.771,75.125
4.0448,74.784,76.121
4.1233,74.734,75.874
4.2019,74.765,74.818
4.2804,74.931,74.149
4.359,75.161,74.199
4.4375,75.369,75.305
4.516,75.392,75.969
4.5946,75.255,75.277
4.6731,75.054,74.158
4.7517,74.894,74.575
4.8302,74.822,75.52
4.9087,74.782,75.376
4.9873,74.773,74.882
5.0658,74.805,75.053
5.1444,74.993,75.004
5.2229,75.248,74.627
5.3014,75.412,74.576
5.38,75.319,74.604
5.4585,74.976,74.99
5.5371,74.708,75.803
5.6156,74.67,75.889
5.6941,74.96,74.802
5.7727,75.195,74.365
5.8512,75.178,74.741
5.9298,75.002,75.035
6.0083,74.814,74.921
6.0868,74.913,75.344
6.1654,75.117,75.646
6.2439,75.219,74.863


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_248.csv <==
x,qOut,qIn
0.03927,74.721,75.224
0.11781,74.969,75.842
0.19635,75.193,75.174
0.27489,75.283,74.61
0.35343,75.176,74.4
0.43197,75.01,74.825
0.51051,74.829,75.496
0.58905,74.673,75.401
0.66759,74.576,74.736
0.74613,74.65,74.861
0.82467,74.899,75.353
0.90321,75.2,75.265
0.98175,75.414,74.445
1.0603,75.343,74.405
1.1388,75.103,75.156
1.2174,74.881,75.58
1.2959,74.862,75.067
1.3744,74.998,74.734
1.453,75.07,74.795
1.5315,75.028,75.225
1.6101,74.868,75.53
1.6886,74.859,75.101
1.7671,75.01,74.549
1.8457,75.188,74.319
1.9242,75.248,74.8
2.0028,75.1,75.244
2.0813,74.904,75.274
2.1598,74.78,75.364
2.2384,74.822,75.338
2.3169,74.933,74.71
2.3955,75.023,74.416
2.474,75.073,74.889
2.5525,75.076,75.324
2.6311,75.09,75.098
2.7096,75.111,74.791
2.7882,75.104,74.82
2.8667,75.035,75.004
2.9452,74.865,74.94
3.0238,74.707,75.117
3.1023,74.668,75.434
3.1809,74.843,75.378
3.2594,75.144,75.068
3.3379,75.341,74.717
3.4165,75.339,74.508
3.495,75.072,74.967
3.5736,74.815,75.402
3.6521,74.756,75.11
3.7306,74.862,74.646
3.8092,75.056,75.061
3.8877,75.085,75.381
3.9663,74.99,74.909
4.0448,74.891,74.681
4.1233,74.91,75.414
4.2019,75.082,75.788
4.2804,75.254,75.319
4.359,75.319,74.346
4.4375,75.185,73.634
4.516,74.95,74.05
4.5946,74.791,75.067
4.6731,74.772,75.735
4.7517,74.927,75.779
4.8302,75.072,75.682
4.9087,75.101,75.2
4.9873,75.035,74.256
5.0658,74.916,74.658
5.1444,74.933,75.707
5.2229,75.099,75.281
5.3014,75.289,74.543
5.38,75.37,75.189
5.4585,75.095,75.479
5.5371,74.608,74.884
5.6156,74.197,74.726
5.6941,74.154,74.959
5.7727,74.568,74.429
5.8512,75.149,74.169
5.9298,75.632,74.924
6.0083,75.782,76.182
6.0868,75.51,75.973
6.1654,75.064,74.603
6.2439,74.718,73.868


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_249.csv <==
x,qOut,qIn
0.03927,74.918,73.788
0.11781,75.084,74.177
0.19635,75.15,75.371
0.27489,75.157,75.87
0.35343,75.169,75.164
0.43197,75.185,74.696
0.51051,75.083,74.895
0.58905,74.871,74.829
0.66759,74.587,74.451
0.74613,74.53,75.164
0.82467,74.764,75.984
0.90321,75.136,75.816
0.98175,75.473,75.033
1.0603,75.45,74.849
1.1388,75.111,74.916
1.2174,74.703,74.78
1.2959,74.498,74.159
1.3744,74.714,74.368
1.453,75.093,75.195
1.5315,75.375,75.3
1.6101,75.32,74.859
1.6886,74.974,75.156
1.7671,74.675,75.463
1.8457,74.616,75.242
1.9242,74.928,74.894
2.0028,75.352,74.781
2.0813,75.617,75.01
2.1598,75.618,75.501
2.2384,75.285,75.132
2.3169,74.842,74.173
2.3955,74.531,74.035
2.474,74.436,75.059
2.5525,74.587,76.422
2.6311,74.802,75.843
2.7096,74.996,74.163
2.7882,75.138,73.765
2.8667,75.208,75.058
2.9452,75.206,75.53
3.0238,75.159,75.291
3.1023,75.103,74.9
3.1809,75.079,74.849
3.2594,75.067,75.152
3.3379,74.995,75.363
3.4165,74.868,75.218
3.495,74.706,74.731
3.5736,74.705,74.692
3.6521,74.899,74.997
3.7306,75.162,75.155
3.8092,75.344,74.932
3.8877,75.207,74.783
3.9663,74.901,75.049
4.0448,74.659,75.333
4.1233,74.711,74.945
4.2019,75.009,74.99
4.2804,75.258,75.23
4.359,75.338,74.66
4.4375,75.174,74.124
4.516,75.024,74.882
4.5946,74.984,75.628
4.6731,75.006,75.594
4.7517,75.013,75.418
4.8302,74.934,74.971
4.9087,74.875,74.321
4.9873,74.883,74.61
5.0658,74.985,75.29
5.1444,75.081,75.073
5.2229,75.133,74.798
5.3014,75.128,75.113
5.38,75.061,75.035
5.4585,74.899,74.927
5.5371,74.717,75.543
5.6156,74.627,75.485
5.6941,74.74,74.313
5.7727,75.046,74.171
5.8512,75.327,74.808
5.9298,75.433,75.16
6.0083,75.238,75.096
6.0868,74.91,75.461
6.1654,74.71,75.834
6.2439,74.707,75.135


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_250.csv <==
x,qOut,qIn
0.03927,75.39,75.134
0.11781,75.203,74.97
0.19635,74.97,74.523
0.27489,74.818,75.043
0.35343,74.846,75.945
0.43197,74.971,75.546
0.51051,75.094,74.87
0.58905,75.171,74.769
0.66759,75.172,74.633
0.74613,75.121,74.603
0.82467,75.036,75.144
0.90321,74.934,75.421
0.98175,74.833,75.275
1.0603,74.748,75.17
1.1388,74.701,74.776
1.2174,74.71,74.352
1.2959,74.789,74.415
1.3744,74.942,74.986
1.453,75.141,75.423
1.5315,75.322,75.074
1.6101,75.42,75.26
1.6886,75.313,76.049
1.7671,75.048,75.626
1.8457,74.783,74.448
1.9242,74.683,73.855
2.0028,74.864,74.379
2.0813,75.139,75.226
2.1598,75.319,75.535
2.2384,75.232,75.202
2.3169,74.916,74.893
2.3955,74.615,74.694
2.474,74.486,75.016
2.5525,74.64,75.842
2.6311,74.944,75.568
2.7096,75.263,74.544
2.7882,75.491,74.256
2.8667,75.544,74.645
2.9452,75.318,75.153
3.0238,74.914,75.774
3.1023,74.546,75.25
3.1809,74.435,74.084
3.2594,74.667,74.362
3.3379,74.999,75.338
3.4165,75.248,75.916
3.495,75.254,75.502
3.5736,75.138,74.844
3.6521,75.075,74.4
3.7306,75.087,74.498
3.8092,75.161,74.952
3.8877,75.084,74.932
3.9663,74.915,75.027
4.0448,74.791,75.575
4.1233,74.853,75.604
4.2019,75.022,74.836
4.2804,75.074,74.176
4.359,74.991,74.252
4.4375,74.799,75.715
4.516,74.848,76.151
4.5946,75.107,74.799
4.6731,75.356,73.915
4.7517,75.354,75.003
4.8302,74.982,75.367
4.9087,74.608,74.713
4.9873,74.48,74.751
5.0658,74.788,75.776
5.1444,75.212,75.572
5.2229,75.429,74.79
5.3014,75.367,74.585
5.38,75.014,74.939
5.4585,74.732,75.069
5.5371,74.708,75.006
5.6156,74.886,75.048
5.6941,75.166,75.229
5.7727,75.229,75.151
5.8512,75.056,74.98
5.9298,74.803,75.009
6.0083,74.652,75.048
6.0868,74.801,74.791
6.1654,75.097,74.523
6.2439,75.351,74.601


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_251.csv <==
x,qOut,qIn
0.03927,75.171,75.649
0.11781,75.25,75.008
0.19635,75.239,74.384
0.27489,75.132,74.446
0.35343,74.916,74.515
0.43197,74.672,74.803
0.51051,74.606,75.829
0.58905,74.769,76.343
0.66759,75.176,74.797
0.74613,75.48,73.935
0.82467,75.446,74.736
0.90321,75.151,75.191
0.98175,74.737,74.707
1.0603,74.7,74.79
1.1388,74.975,74.914
1.2174,75.275,75.047
1.2959,75.297,75.35
1.3744,74.922,75.309
1.453,74.553,75.095
1.5315,74.453,74.956
1.6101,74.817,74.898
1.6886,75.318,75.186
1.7671,75.594,75.465
1.8457,75.534,74.99
1.9242,75.086,74.151
2.0028,74.655,74.435
2.0813,74.505,75.189
2.1598,74.613,75.518
2.2384,74.893,74.695
2.3169,75.057,74.289
2.3955,75.108,75.265
2.474,75.108,76.15
2.5525,75.125,75.622
2.6311,75.16,74.766
2.7096,75.17,74.368
2.7882,75.147,74.75
2.8667,75.094,75.087
2.9452,75.022,74.784
3.0238,74.919,74.907
3.1023,74.806,75.414
3.1809,74.718,75.14
3.2594,74.737,74.71
3.3379,74.839,74.81
3.4165,74.97,74.825
3.495,75.073,74.576
3.5736,75.172,74.836
3.6521,75.284,75.294
3.7306,75.35,75.143
3.8092,75.301,75.05
3.8877,75.05,75.552
3.9663,74.778,75.383
4.0448,74.645,74.744
4.1233,74.79,74.917
4.2019,75.062,75.206
4.2804,75.229,74.762
4.359,75.221,74.3
4.4375,75.01,74.981
4.516,74.803,75.877
4.5946,74.703,75.776
4.6731,74.716,74.88
4.7517,74.824,74.07
4.8302,74.96,74.485
4.9087,75.1,75.364
4.9873,75.218,75.332
5.0658,75.287,74.569
5.1444,75.269,74.802
5.2229,75.156,75.395
5.3014,74.984,75.544
5.38,74.794,75.378
5.4585,74.705,74.852
5.5371,74.779,74.205
5.6156,74.972,74.269
5.6941,75.225,75.122
5.7727,75.331,75.819
5.8512,75.213,75.8
5.9298,74.959,75.167
6.0083,74.687,74.432
6.0868,74.639,74.388
6.1654,74.782,74.936
6.2439,75,75.523


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_252.csv <==
x,qOut,qIn
0.03927,75.025,74.916
0.11781,74.836,74.977
0.19635,74.762,75.218
0.27489,74.82,74.857
0.35343,74.991,74.07
0.43197,75.078,74.844
0.51051,75.091,76.075
0.58905,75.092,75.56
0.66759,75.156,74.198
0.74613,75.193,74.36
0.82467,75.065,74.907
0.90321,74.834,75.568
0.98175,74.602,76.182
1.0603,74.695,75.671
1.1388,75.013,74.565
1.2174,75.314,74.217
1.2959,75.35,74.329
1.3744,75.055,74.377
1.453,74.758,74.991
1.5315,74.657,75.499
1.6101,74.896,75.084
1.6886,75.145,75.06
1.7671,75.158,75.37
1.8457,74.978,75.002
1.9242,74.703,74.447
2.0028,74.733,75.064
2.0813,75.063,75.813
2.1598,75.459,75.498
2.2384,75.67,74.624
2.3169,75.363,74.688
2.3955,74.779,74.95
2.474,74.297,74.787
2.5525,74.29,74.448
2.6311,74.71,74.893
2.7096,75.155,75.451
2.7882,75.415,75.518
2.8667,75.338,75.142
2.9452,75.114,75.065
3.0238,74.938,75.121
3.1023,74.892,74.736
3.1809,75.019,74.322
3.2594,75.19,74.758
3.3379,75.272,75.328
3.4165,75.21,75.587
3.495,74.969,75.257
3.5736,74.706,74.852
3.6521,74.587,75.027
3.7306,74.647,75.315
3.8092,74.883,74.92
3.8877,75.136,74.48
3.9663,75.314,74.555
4.0448,75.368,75.063
4.1233,75.259,75.517
4.2019,75.008,75.304
4.2804,74.754,74.659
4.359,74.621,74.403
4.4375,74.712,74.935
4.516,74.963,75.014
4.5946,75.218,74.946
4.6731,75.375,75.194
4.7517,75.355,75.066
4.8302,75.194,74.737
4.9087,74.989,75.084
4.9873,74.82,75.83
5.0658,74.758,75.485
5.1444,74.814,74.37
5.2229,74.941,74.104
5.3014,75.067,74.883
5.38,75.12,75.65
5.4585,75.03,75.331
5.5371,74.874,74.563
5.6156,74.753,74.412
5.6941,74.771,75.271
5.7727,74.909,75.733
5.8512,75.049,75.627
5.9298,75.141,74.911
6.0083,75.156,73.803
6.0868,75.186,74.299
6.1654,75.21,75.567
6.2439,75.175,75.662


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_253.csv <==
x,qOut,qIn
0.03927,75.239,74.921
0.11781,75.169,75.232
0.19635,75.136,74.885
0.27489,75.159,74.35
0.35343,75.228,74.877
0.43197,75.068,75.571
0.51051,74.725,75.44
0.58905,74.43,74.735
0.66759,74.429,74.503
0.74613,74.807,75.259
0.82467,75.256,75.709
0.90321,75.546,75.142
0.98175,75.486,74.605
1.0603,75.193,74.836
1.1388,74.91,74.944
1.2174,74.751,74.833
1.2959,74.787,74.612
1.3744,74.853,75.091
1.453,74.898,75.81
1.5315,74.935,75.627
1.6101,74.99,74.907
1.6886,75.054,74.493
1.7671,75.081,74.342
1.8457,75.075,75.081
1.9242,75.056,76.133
2.0028,75.09,75.381
2.0813,75.116,74.196
2.1598,75.074,74.592
2.2384,74.91,75.139
2.3169,74.728,74.567
2.3955,74.695,74.844
2.474,74.835,75.364
2.5525,75.136,74.915
2.6311,75.356,74.691
2.7096,75.354,74.965
2.7882,75.167,75.093
2.8667,74.864,74.954
2.9452,74.746,75.093
3.0238,74.873,75.198
3.1023,75.112,74.99
3.1809,75.308,74.985
3.2594,75.225,75.451
3.3379,74.969,75.711
3.4165,74.729,75.297
3.495,74.699,74.442
3.5736,74.874,74.046
3.6521,75.039,74.229
3.7306,75.098,74.829
3.8092,74.99,75.844
3.8877,74.903,75.955
3.9663,74.91,74.974
4.0448,74.974,74.26
4.1233,75.041,74.609
4.2019,75.046,75.21
4.2804,75.076,75.296
4.359,75.162,74.748
4.4375,75.326,74.984
4.516,75.378,75.791
4.5946,75.172,75.702
4.6731,74.796,74.697
4.7517,74.38,74.022
4.8302,74.336,74.517
4.9087,74.661,75.172
4.9873,75.129,75.461
5.0658,75.498,75.281
5.1444,75.469,74.971
5.2229,75.139,74.773
5.3014,74.761,74.989
5.38,74.599,75.614
5.4585,74.782,75.715
5.5371,75.095,75.021
5.6156,75.35,74.042
5.6941,75.392,74.047
5.7727,75.217,74.93
5.8512,74.937,75.316
5.9298,74.691,75.33
6.0083,74.608,75.529
6.0868,74.749,75.332
6.1654,74.989,74.868
6.2439,75.195,74.627


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_254.csv <==
x,qOut,qIn
0.03927,75.038,75.168
0.11781,75.268,74.992
0.19635,75.374,74.647
0.27489,75.287,74.562
0.35343,74.967,74.988
0.43197,74.785,75.253
0.51051,74.905,75.299
0.58905,75.178,75.178
0.66759,75.405,74.666
0.74613,75.215,74.773
0.82467,74.829,75.407
0.90321,74.55,75.512
0.98175,74.667,74.944
1.0603,75.042,74.592
1.1388,75.296,74.503
1.2174,75.301,74.508
1.2959,74.996,75.053
1.3744,74.745,75.702
1.453,74.712,75.637
1.5315,74.847,75.194
1.6101,75.06,75.285
1.6886,75.153,75.056
1.7671,75.138,74.244
1.8457,75.079,74.249
1.9242,75.045,74.82
2.0028,75.088,74.982
2.0813,75.119,75.373
2.1598,75.064,75.583
2.2384,74.858,74.937
2.3169,74.625,74.655
2.3955,74.577,74.895
2.474,74.754,74.898
2.5525,75.155,74.886
2.6311,75.509,75.337
2.7096,75.603,75.544
2.7882,75.409,75.215
2.8667,74.939,74.466
2.9452,74.543,74.515
3.0238,74.435,75.326
3.1023,74.593,75.262
3.1809,74.945,74.888
3.2594,75.231,75.384
3.3379,75.337,75.172
3.4165,75.259,74.51
3.495,75.011,74.85
3.5736,74.801,75.447
3.6521,74.774,75.178
3.7306,74.91,74.611
3.8092,75.162,75.124
3.8877,75.288,75.576
3.9663,75.219,74.933
4.0448,75.032,74.19
4.1233,74.83,74.349
4.2019,74.815,75.106
4.2804,74.948,75.737
4.359,75.112,75.545
4.4375,75.184,75.298
4.516,75.096,75.409
4.5946,74.954,74.872
4.6731,74.858,74.157
4.7517,74.893,74.47
4.8302,75.022,75.272
4.9087,75.133,75.303
4.9873,75.158,74.445
5.0658,75.043,74.16
5.1444,74.835,75.285
5.2229,74.663,76.246
5.3014,74.622,75.971
5.38,74.789,74.577
5.4585,75.114,73.92
5.5371,75.419,74.525
5.6156,75.556,75.892
5.6941,75.394,76.067
5.7727,75.015,74.909
5.8512,74.689,74.266
5.9298,74.543,74.543
6.0083,74.654,74.879
6.0868,74.773,74.957
6.1654,74.835,75.151
6.2439,74.897,75.217


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_255.csv <==
x,qOut,qIn
0.03927,75.007,74.708
0.11781,75.114,74.936
0.19635,75.079,74.761
0.27489,74.929,74.556
0.35343,74.73,74.877
0.43197,74.747,75.133
0.51051,74.921,75.337
0.58905,75.093,75.574
0.66759,75.098,75.1
0.74613,74.942,74.612
0.82467,74.866,74.733
0.90321,74.959,75.117
0.98175,75.266,75.428
1.0603,75.462,74.771
1.1388,75.362,74.1
1.2174,75.046,74.732
1.2959,74.653,75.663
1.3744,74.538,75.425
1.453,74.668,74.902
1.5315,74.903,74.526
1.6101,75.102,74.437
1.6886,75.214,74.773
1.7671,75.257,75.239
1.8457,75.23,75.502
1.9242,75.13,75.66
2.0028,74.993,75.679
2.0813,74.886,75.134
2.1598,74.827,74.202
2.2384,74.819,73.98
2.3169,74.832,74.926
2.3955,74.904,75.701
2.474,75.019,75.289
2.5525,75.154,75.122
2.6311,75.122,75.611
2.7096,74.905,75.198
2.7882,74.663,74.307
2.8667,74.576,74.27
2.9452,74.844,75.324
3.0238,75.278,75.744
3.1023,75.626,74.703
3.1809,75.646,74.11
3.2594,75.239,74.888
3.3379,74.721,75.391
3.4165,74.393,75.35
3.495,74.513,75.196
3.5736,74.926,75.092
3.6521,75.318,75.161
3.7306,75.516,75.378
3.8092,75.387,75.067
3.8877,75.068,74.606
3.9663,74.801,74.429
4.0448,74.696,74.448
4.1233,74.823,75.057
4.2019,74.949,75.784
4.2804,74.95,75.643
4.359,74.864,74.714
4.4375,74.764,74.642
4.516,74.835,75.02
4.5946,75.038,74.628
4.6731,75.264,74.724
4.7517,75.401,75.723
4.8302,75.369,75.598
4.9087,75.198,74.815
4.9873,74.961,74.574
5.0658,74.727,74.769
5.1444,74.603,75.204
5.2229,74.657,75.729
5.3014,74.862,75.297
5.38,75.175,74.117
5.4585,75.359,74.191
5.5371,75.276,75.104
5.6156,75.007,75.715
5.6941,74.678,75.21
5.7727,74.652,74.575
5.8512,74.888,74.509
5.9298,75.186,74.881
6.0083,75.335,75.523
6.0868,75.221,75.783
6.1654,75.035,75.355
6.2439,74.923,74.739


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_256.csv <==
x,qOut,qIn
0.03927,74.634,74.37
0.11781,74.629,75.057
0.19635,74.829,75.455
0.27489,75.113,75.521
0.35343,75.336,75.051
0.43197,75.248,74.295
0.51051,74.959,74.302
0.58905,74.692,75.216
0.66759,74.666,75.583
0.74613,74.927,74.998
0.82467,75.245,74.603
0.90321,75.448,74.997
0.98175,75.395,75.515
1.0603,75.13,74.93
1.1388,74.848,74.59
1.2174,74.694,75.021
1.2959,74.788,74.988
1.3744,75.023,74.637
1.453,75.188,74.685
1.5315,75.188,74.588
1.6101,74.958,74.628
1.6886,74.743,75.607
1.7671,74.731,76.327
1.8457,74.894,75.822
1.9242,75.159,74.882
2.0028,75.245,74.529
2.0813,75.16,74.438
2.1598,75.019,74.461
2.2384,74.949,74.923
2.3169,74.99,75.412
2.3955,74.999,75.317
2.474,74.918,75.004
2.5525,74.718,74.762
2.6311,74.573,74.856
2.7096,74.607,75.298
2.7882,74.822,75.472
2.8667,75.195,74.601
2.9452,75.568,74.421
3.0238,75.72,75.089
3.1023,75.558,75.286
3.1809,75.021,75.223
3.2594,74.521,75.085
3.3379,74.405,74.62
3.4165,74.632,74.708
3.495,75.078,75.635
3.5736,75.296,75.623
3.6521,75.26,74.89
3.7306,75.099,74.552
3.8092,74.965,74.681
3.8877,74.972,74.629
3.9663,75.013,74.766
4.0448,75.024,75.333
4.1233,74.955,76.002
4.2019,74.91,75.216
4.2804,74.931,73.946
4.359,74.987,74.097
4.4375,75.03,75.417
4.516,75.023,75.672
4.5946,75.041,75.107
4.6731,75.099,74.741
4.7517,75.2,75.241
4.8302,75.161,75.416
4.9087,74.953,75.089
4.9873,74.716,74.855
5.0658,74.61,74.902
5.1444,74.817,74.564
5.2229,75.132,74.21
5.3014,75.337,74.812
5.38,75.231,75.932
5.4585,74.899,75.645
5.5371,74.662,74.683
5.6156,74.655,74.25
5.6941,74.95,74.74
5.7727,75.24,75.311
5.8512,75.363,75.283
5.9298,75.327,74.749
6.0083,75.178,75.409
6.0868,75.058,76.041
6.1654,74.933,75.196
6.2439,74.792,74.162


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_257.csv <==
x,qOut,qIn
0.03927,75.393,75.428
0.11781,75.163,75.355
0.19635,74.963,74.065
0.27489,74.819,73.691
0.35343,74.727,75.434
0.43197,74.656,76.156
0.51051,74.674,75.482
0.58905,74.785,75.122
0.66759,74.977,75.186
0.74613,75.104,74.449
0.82467,75.14,73.958
0.90321,75.135,74.709
0.98175,75.15,76.145
1.0603,75.204,75.96
1.1388,75.176,74.985
1.2174,75.024,74.338
1.2959,74.729,74.178
1.3744,74.507,74.704
1.453,74.531,75.489
1.5315,74.786,75.448
1.6101,75.225,74.676
1.6886,75.563,74.56
1.7671,75.569,75.128
1.8457,75.259,75.79
1.9242,74.702,75.116
2.0028,74.451,74.368
2.0813,74.664,74.849
2.1598,75.121,75.317
2.2384,75.552,74.862
2.3169,75.498,74.615
2.3955,75.089,74.859
2.474,74.645,75.317
2.5525,74.507,75.458
2.6311,74.757,75.29
2.7096,75.061,75.053
2.7882,75.235,74.863
2.8667,75.145,74.455
2.9452,75.03,74.329
3.0238,75.025,75.076
3.1023,75.089,75.616
3.1809,75.149,75.073
3.2594,75.044,74.741
3.3379,74.873,74.889
3.4165,74.756,74.99
3.495,74.798,74.834
3.5736,74.961,75.028
3.6521,75.143,75.387
3.7306,75.274,75.395
3.8092,75.302,75.172
3.8877,75.176,74.793
3.9663,74.937,74.55
4.0448,74.71,75.073
4.1233,74.627,75.018
4.2019,74.789,74.417
4.2804,75.037,74.698
4.359,75.211,75.276
4.4375,75.169,75.694
4.516,74.975,75.497
4.5946,74.829,74.625
4.6731,74.822,74.024
4.7517,75.007,74.646
4.8302,75.205,75.355
4.9087,75.29,75.577
4.9873,75.24,75.519
5.0658,75.061,75.055
5.1444,74.88,74.844
5.2229,74.766,75.168
5.3014,74.739,75.466
5.38,74.803,74.942
5.4585,74.941,74.178
5.5371,75.109,74.218
5.6156,75.224,75.079
5.6941,75.204,75.221
5.7727,74.981,74.739
5.8512,74.726,74.829
5.9298,74.606,75.183
6.0083,74.77,75.403
6.0868,75.118,75.321
6.1654,75.41,74.959
6.2439,75.53,74.733


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_258.csv <==
x,qOut,qIn
0.03927,75.473,74.144
0.11781,75.287,74.682
0.19635,75.1,75.449
0.27489,74.948,75.995
0.35343,74.837,75.649
0.43197,74.744,74.936
0.51051,74.725,74.639
0.58905,74.785,74.578
0.66759,74.915,74.531
0.74613,75.041,74.794
0.82467,75.144,75.21
0.90321,75.197,75.404
0.98175,75.174,74.668
1.0603,74.986,74.449
1.1388,74.724,75.19
1.2174,74.555,75.496
1.2959,74.64,74.952
1.3744,75.01,74.791
1.453,75.42,75.19
1.5315,75.651,75.605
1.6101,75.51,75.326
1.6886,75.058,74.74
1.7671,74.646,74.425
1.8457,74.478,74.462
1.9242,74.694,74.834
2.0028,74.991,75.342
2.0813,75.14,75.539
2.1598,75.123,75.29
2.2384,74.962,74.759
2.3169,74.882,74.516
2.3955,74.923,74.785
2.474,75.041,75.297
2.5525,75.175,75.362
2.6311,75.261,74.996
2.7096,75.267,74.784
2.7882,75.172,74.957
2.8667,74.96,74.82
2.9452,74.714,74.766
3.0238,74.609,75.298
3.1023,74.698,75.51
3.1809,75.002,74.94
3.2594,75.271,74.794
3.3379,75.32,75.084
3.4165,75.165,75.158
3.495,74.868,75.041
3.5736,74.76,74.903
3.6521,74.88,74.688
3.7306,75.086,74.702
3.8092,75.217,74.88
3.8877,75.118,74.878
3.9663,74.939,74.958
4.0448,74.82,75.484
4.1233,74.889,75.453
4.2019,75.062,74.376
4.2804,75.185,74.008
4.359,75.21,75.042
4.4375,75.115,76.56
4.516,75.03,76.196
4.5946,74.994,74.357
4.6731,74.975,73.273
4.7517,74.931,74.844
4.8302,74.822,75.653
4.9087,74.744,74.891
4.9873,74.76,74.834
5.0658,74.921,75.445
5.1444,75.105,75.275
5.2229,75.156,75.355
5.3014,75.063,75.408
5.38,74.84,74.607
5.4585,74.779,74.238
5.5371,74.965,74.857
5.6156,75.253,75.35
5.6941,75.466,74.715
5.7727,75.264,74.457
5.8512,74.817,75.043
5.9298,74.442,75.587
6.0083,74.456,75.11
6.0868,74.851,74.863
6.1654,75.274,75.216
6.2439,75.528,74.799


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_259.csv <==
x,qOut,qIn
0.03927,74.834,74.395
0.11781,74.712,74.793
0.19635,74.836,75.881
0.27489,75.083,75.884
0.35343,75.304,75.02
0.43197,75.322,74.988
0.51051,75.19,74.97
0.58905,75.003,74.763
0.66759,74.853,74.682
0.74613,74.787,74.96
0.82467,74.793,75.118
0.90321,74.846,74.814
0.98175,74.922,74.834
1.0603,74.958,75.248
1.1388,74.938,75.025
1.2174,74.912,74.7
1.2959,74.937,75.2
1.3744,75.11,75.342
1.453,75.331,74.953
1.5315,75.462,74.901
1.6101,75.366,75.228
1.6886,75.061,75.013
1.7671,74.787,74.533
1.8457,74.671,74.412
1.9242,74.798,74.944
2.0028,74.945,75.527
2.0813,74.998,75.673
2.1598,74.974,75.23
2.2384,74.92,74.297
2.3169,74.934,74.364
2.3955,74.986,75.389
2.474,75.048,75.743
2.5525,75.095,75.359
2.6311,75.131,75.08
2.7096,75.116,74.544
2.7882,75.032,74.449
2.8667,74.862,75.474
2.9452,74.716,75.443
3.0238,74.718,74.32
3.1023,74.866,74.116
3.1809,75.134,75.123
3.2594,75.292,75.688
3.3379,75.241,75.826
3.4165,75.054,75.376
3.495,74.839,74.458
3.5736,74.86,74.321
3.6521,75.061,74.525
3.7306,75.27,74.501
3.8092,75.309,74.966
3.8877,75.118,75.753
3.9663,74.889,75.944
4.0448,74.74,75.607
4.1233,74.758,74.873
4.2019,74.793,74.079
4.2804,74.827,74.079
4.359,74.919,75.101
4.4375,75.138,75.891
4.516,75.407,75.208
4.5946,75.438,74.301
4.6731,75.168,74.431
4.7517,74.589,75.472
4.8302,74.244,75.515
4.9087,74.374,74.924
4.9873,74.833,74.909
5.0658,75.42,75.337
5.1444,75.717,74.792
5.2229,75.611,74.208
5.3014,75.218,74.834
5.38,74.695,75.996
5.4585,74.495,75.508
5.5371,74.657,74.478
5.6156,74.977,74.622
5.6941,75.223,75.658
5.7727,75.164,75.234
5.8512,74.978,74.351
5.9298,74.854,74.269
6.0083,74.967,75.032
6.0868,75.183,75.394
6.1654,75.251,75.105
6.2439,75.131,74.76


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_260.csv <==
x,qOut,qIn
0.03927,74.884,75.128
0.11781,74.917,74.151
0.19635,75.032,74.076
0.27489,75.101,75.07
0.35343,75.004,75.66
0.43197,74.827,75.519
0.51051,74.771,75.641
0.58905,74.869,75.264
0.66759,75.112,73.726
0.74613,75.231,73.767
0.82467,75.173,75.467
0.90321,75.036,76.14
0.98175,74.946,74.845
1.0603,75.01,74.689
1.1388,75.053,75.482
1.2174,74.979,75.7
1.2959,74.719,75.048
1.3744,74.56,74.127
1.453,74.705,73.618
1.5315,75.068,74.705
1.6101,75.515,76.046
1.6886,75.6,75.435
1.7671,75.263,74.647
1.8457,74.758,74.76
1.9242,74.394,75.264
2.0028,74.534,75.101
2.0813,74.957,74.861
2.1598,75.389,74.897
2.2384,75.578,75.103
2.3169,75.458,75.345
2.3955,75.137,75.156
2.474,74.763,74.579
2.5525,74.483,74.629
2.6311,74.435,75.079
2.7096,74.62,75.543
2.7882,74.934,75.657
2.8667,75.266,74.895
2.9452,75.39,74.56
3.0238,75.272,74.806
3.1023,75.039,74.864
3.1809,74.848,74.952
3.2594,74.892,75.16
3.3379,75.048,74.958
3.4165,75.173,74.573
3.495,75.137,74.439
3.5736,74.984,75.08
3.6521,74.862,75.895
3.7306,74.843,75.777
3.8092,74.974,75.055
3.8877,75.162,74.958
3.9663,75.278,74.899
4.0448,75.26,74.665
4.1233,75.06,74.357
4.2019,74.837,74.573
4.2804,74.751,75.213
4.359,74.797,75.478
4.4375,74.934,75.049
4.516,74.927,74.915
4.5946,74.822,74.882
4.6731,74.757,74.801
4.7517,74.872,75.129
4.8302,75.189,75.448
4.9087,75.479,75.345
4.9873,75.574,75.081
5.0658,75.33,74.666
5.1444,74.892,74.577
5.2229,74.564,75.078
5.3014,74.475,75.537
5.38,74.695,75.279
5.4585,74.976,74.638
5.5371,75.154,74.329
5.6156,75.192,74.71
5.6941,75.074,75.502
5.7727,74.941,75.462
5.8512,74.907,74.909
5.9298,74.981,74.866
6.0083,75.155,74.985
6.0868,75.244,74.785
6.1654,75.179,75.009
6.2439,75.028,75.529


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_261.csv <==
x,qOut,qIn
0.03927,75.324,74.705
0.11781,75.462,74.297
0.19635,75.417,74.423
0.27489,75.221,74.976
0.35343,74.919,75.716
0.43197,74.699,75.84
0.51051,74.664,75.378
0.58905,74.775,74.451
0.66759,74.967,74.089
0.74613,75.027,74.747
0.82467,74.962,75.168
0.90321,74.886,75.267
0.98175,74.934,75.49
1.0603,75.151,75.169
1.1388,75.286,74.759
1.2174,75.214,75.012
1.2959,74.844,74.977
1.3744,74.582,74.569
1.453,74.701,74.723
1.5315,75.079,75.227
1.6101,75.533,75.587
1.6886,75.526,75.26
1.7671,75.108,74.737
1.8457,74.609,74.826
1.9242,74.397,75.214
2.0028,74.677,74.708
2.0813,75.11,74.345
2.1598,75.432,74.987
2.2384,75.426,75.55
2.3169,75.185,74.89
2.3955,74.92,74.571
2.474,74.754,75.241
2.5525,74.777,75.152
2.6311,74.902,74.292
2.7096,75.055,74.486
2.7882,75.185,75.218
2.8667,75.25,75.654
2.9452,75.197,75.613
3.0238,75.039,75.181
3.1023,74.855,74.81
3.1809,74.732,74.753
3.2594,74.761,74.626
3.3379,74.888,74.728
3.4165,75.035,75.346
3.495,75.127,75.871
3.5736,75.113,75.278
3.6521,75.002,74.317
3.7306,74.853,74.269
3.8092,74.728,75.09
3.8877,74.751,75.282
3.9663,74.938,74.966
4.0448,75.199,74.475
4.1233,75.436,74.697
4.2019,75.428,75.439
4.2804,75.176,75.616
4.359,74.85,75.09
4.4375,74.645,74.828
4.516,74.781,75.371
4.5946,75.082,75.635
4.6731,75.332,74.982
4.7517,75.324,74.155
4.8302,75.06,74.311
4.9087,74.787,74.83
4.9873,74.653,75.142
5.0658,74.763,75.276
5.1444,74.912,75.317
5.2229,74.974,75.143
5.3014,74.971,75.231
5.38,74.954,75.836
5.4585,75.059,75.183
5.5371,75.227,73.74
5.6156,75.359,73.973
5.6941,75.36,75.669
5.7727,75.183,75.61
5.8512,74.913,74.816
5.9298,74.659,74.333
6.0083,74.526,74.529
6.0868,74.581,75.205
6.1654,74.786,75.833
6.2439,75.062,75.662


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_262.csv <==
x,qOut,qIn
0.03927,74.983,74.974
0.11781,74.795,74.678
0.19635,74.723,74.75
0.27489,74.828,74.967
0.35343,75.146,75.473
0.43197,75.332,75.462
0.51051,75.162,74.679
0.58905,74.762,74.217
0.66759,74.332,74.351
0.74613,74.377,75.025
0.82467,74.795,76.004
0.90321,75.302,76.015
0.98175,75.616,74.7
1.0603,75.547,74.423
1.1388,75.235,75.053
1.2174,74.892,74.97
1.2959,74.723,74.789
1.3744,74.817,75.321
1.453,75.019,75.166
1.5315,75.17,74.607
1.6101,75.127,74.751
1.6886,74.885,75.227
1.7671,74.652,75.283
1.8457,74.589,74.99
1.9242,74.826,75.084
2.0028,75.221,75.278
2.0813,75.496,74.963
2.1598,75.519,74.777
2.2384,75.194,74.896
2.3169,74.824,74.904
2.3955,74.683,75.124
2.474,74.77,75.374
2.5525,75.023,74.957
2.6311,75.103,74.497
2.7096,75.017,74.755
2.7882,74.893,75.684
2.8667,74.871,75.474
2.9452,75.003,74.122
3.0238,75.144,73.907
3.1023,75.208,74.975
3.1809,75.127,75.735
3.2594,74.999,75.417
3.3379,74.917,75.033
3.4165,74.906,75.068
3.495,74.972,75.362
3.5736,75.03,75.181
3.6521,75.049,74.64
3.7306,75.04,74.405
3.8092,75.023,74.871
3.8877,75.039,74.845
3.9663,75.035,74.562
4.0448,74.971,74.882
4.1233,74.814,75.755
4.2019,74.674,75.689
4.2804,74.697,75.094
4.359,74.888,74.75
4.4375,75.221,74.296
4.516,75.456,74.423
4.5946,75.472,75.234
4.6731,75.301,75.628
4.7517,75.01,75.234
4.8302,74.794,74.745
4.9087,74.673,74.7
4.9873,74.631,75.503
5.0658,74.643,76.027
5.1444,74.767,74.851
5.2229,75.012,73.741
5.3014,75.275,74.325
5.38,75.446,75.61
5.4585,75.334,75.551
5.5371,75.025,75.252
5.6156,74.717,74.988
5.6941,74.613,74.286
5.7727,74.783,74.036
5.8512,75.037,74.584
5.9298,75.238,75.27
6.0083,75.272,75.731
6.0868,75.232,75.543
6.1654,75.181,75.038
6.2439,75.108,74.993


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_263.csv <==
x,qOut,qIn
0.03927,74.652,75.724
0.11781,74.92,75.122
0.19635,75.276,74.701
0.27489,75.486,74.603
0.35343,75.328,74.519
0.43197,74.869,74.794
0.51051,74.514,75.341
0.58905,74.458,75.331
0.66759,74.819,74.924
0.74613,75.181,75.001
0.82467,75.293,75.098
0.90321,75.18,75.019
0.98175,74.924,74.821
1.0603,74.865,74.717
1.1388,75.006,75.099
1.2174,75.199,75.74
1.2959,75.281,75.232
1.3744,75.099,74.4
1.453,74.818,74.588
1.5315,74.621,75.073
1.6101,74.677,75.295
1.6886,74.93,75.64
1.7671,75.167,75.264
1.8457,75.274,74.045
1.9242,75.166,74.134
2.0028,74.982,75.399
2.0813,74.867,75.848
2.1598,74.864,75.268
2.2384,74.99,74.784
2.3169,75.128,75.029
2.3955,75.19,75.113
2.474,75.152,74.981
2.5525,75.005,75.23
2.6311,74.894,75.112
2.7096,74.916,74.402
2.7882,75.029,74.327
2.8667,75.165,75.08
2.9452,75.085,75.247
3.0238,74.854,75.04
3.1023,74.658,74.929
3.1809,74.693,74.944
3.2594,74.99,75.204
3.3379,75.28,75.533
3.4165,75.407,75.503
3.495,75.249,75.267
3.5736,75.031,74.851
3.6521,74.924,74.388
3.7306,74.914,74.274
3.8092,74.94,74.62
3.8877,74.844,75.256
3.9663,74.741,75.513
4.0448,74.724,75.103
4.1233,74.871,75.433
4.2019,75.034,75.632
4.2804,75.108,74.622
4.359,75.123,73.845
4.4375,75.133,74.668
4.516,75.261,75.546
4.5946,75.373,75.245
4.6731,75.338,74.588
4.7517,75.036,75.139
4.8302,74.629,75.957
4.9087,74.418,75.772
4.9873,74.487,74.559
5.0658,74.857,73.834
5.1444,75.236,74.649
5.2229,75.45,75.68
5.3014,75.441,75.914
5.38,75.183,75.312
5.4585,74.835,74.755
5.5371,74.593,74.505
5.6156,74.537,74.535
5.6941,74.711,74.604
5.7727,74.973,74.956
5.8512,75.218,75.367
5.9298,75.377,75.334
6.0083,75.398,75.122
6.0868,75.224,74.691
6.1654,74.935,74.509
6.2439,74.691,75.309


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_264.csv <==
x,qOut,qIn
0.03927,75.214,75.138
0.11781,74.952,75.593
0.19635,74.707,75.275
0.27489,74.569,75.098
0.35343,74.606,74.638
0.43197,74.772,74.431
0.51051,75.009,75.164
0.58905,75.249,75.656
0.66759,75.432,75.039
0.74613,75.443,74.652
0.82467,75.239,74.94
0.90321,74.916,75.164
0.98175,74.598,74.462
1.0603,74.535,74.39
1.1388,74.714,75.344
1.2174,75.001,75.915
1.2959,75.256,75.415
1.3744,75.314,74.601
1.453,75.19,74.169
1.5315,74.992,74.605
1.6101,74.838,75.454
1.6886,74.88,75.618
1.7671,75.042,75.185
1.8457,75.187,74.885
1.9242,75.181,75.005
2.0028,74.975,74.701
2.0813,74.755,74.291
2.1598,74.663,74.484
2.2384,74.817,75.366
2.3169,75.101,76.085
2.3955,75.295,75.961
2.474,75.299,74.855
2.5525,75.04,74.244
2.6311,74.741,74.804
2.7096,74.654,75.354
2.7882,74.808,75.385
2.8667,75.188,74.521
2.9452,75.433,74.15
3.0238,75.347,74.715
3.1023,75.008,75.215
3.1809,74.549,75.501
3.2594,74.419,75.505
3.3379,74.654,74.754
3.4165,75.071,73.934
3.495,75.47,74.779
3.5736,75.596,75.924
3.6521,75.442,75.812
3.7306,75.142,75.13
3.8092,74.85,74.629
3.8877,74.773,74.599
3.9663,74.815,74.979
4.0448,74.861,75.473
4.1233,74.803,75.059
4.2019,74.767,74.607
4.2804,74.866,74.986
4.359,75.034,75.347
4.4375,75.169,74.925
4.516,75.043,74.571
4.5946,74.826,74.75
4.6731,74.723,75.118
4.7517,74.923,75.065
4.8302,75.271,74.779
4.9087,75.441,75.025
4.9873,75.354,75.898
5.0658,74.992,75.356
5.1444,74.777,74.327
5.2229,74.833,74.77
5.3014,75.031,75.29
5.38,75.203,74.503
5.4585,75.151,74.176
5.5371,74.998,74.861
5.6156,74.861,75.48
5.6941,74.839,75.32
5.7727,74.86,75.296
5.8512,74.878,75.475
5.9298,74.916,75.207
6.0083,75.007,74.562
6.0868,75.176,74.513
6.1654,75.319,74.751
6.2439,75.355,74.695


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_265.csv <==
x,qOut,qIn
0.03927,75.294,75.661
0.11781,75.079,75.518
0.19635,74.757,74.865
0.27489,74.547,74.706
0.35343,74.654,74.839
0.43197,75.02,74.985
0.51051,75.357,75.028
0.58905,75.499,74.876
0.66759,75.322,75.091
0.74613,74.989,75.231
0.82467,74.716,75.119
0.90321,74.599,75.313
0.98175,74.697,74.985
1.0603,74.895,74.331
1.1388,75.114,74.539
1.2174,75.284,75.083
1.2959,75.344,75.04
1.3744,75.243,74.829
1.453,75.047,74.92
1.5315,74.861,75.081
1.6101,74.791,75.31
1.6886,74.857,75.151
1.7671,74.977,74.554
1.8457,75.094,74.521
1.9242,75.163,75.883
2.0028,75.188,75.965
2.0813,75.139,74.586
2.1598,75.018,74.178
2.2384,74.832,75.298
2.3169,74.702,75.828
2.3955,74.707,75.468
2.474,74.822,74.464
2.5525,75,74.173
2.6311,75.095,74.687
2.7096,75.084,74.89
2.7882,75.015,74.778
2.8667,74.942,75.226
2.9452,74.95,75.931
3.0238,75.021,75.645
3.1023,75.109,74.561
3.1809,75.165,74.497
3.2594,75.152,75.301
3.3379,75.122,75.546
3.4165,75.11,75.221
3.495,75.15,74.727
3.5736,75.133,74.273
3.6521,74.961,74.039
3.7306,74.701,74.706
3.8092,74.452,76.198
3.8877,74.505,76.266
3.9663,74.822,75.1
4.0448,75.212,74.199
4.1233,75.472,74.494
4.2019,75.421,75.035
4.2804,75.202,75.239
4.359,74.996,75.049
4.4375,74.978,74.973
4.516,75.078,75.007
4.5946,75.055,74.929
4.6731,74.867,75.147
4.7517,74.522,75.087
4.8302,74.418,74.377
4.9087,74.681,74.367
4.9873,75.144,75.539
5.0658,75.609,75.979
5.1444,75.653,75.042
5.2229,75.298,74.469
5.3014,74.824,74.473
5.38,74.549,74.648
5.4585,74.713,74.829
5.5371,75.028,75.344
5.6156,75.26,75.62
5.6941,75.214,75.14
5.7727,75.025,75.012
5.8512,74.86,75.08
5.9298,74.78,74.68
6.0083,74.811,74.568
6.0868,74.918,74.896
6.1654,75.089,74.916
6.2439,75.244,75.025


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_266.csv <==
x,qOut,qIn
0.03927,75.477,75.407
0.11781,75.427,75.487
0.19635,75.243,74.925
0.27489,75.04,74.692
0.35343,74.931,75.011
0.43197,74.96,75.192
0.51051,74.995,75.131
0.58905,74.964,74.752
0.66759,74.811,74.529
0.74613,74.708,74.839
0.82467,74.769,75.176
0.90321,74.947,75.361
0.98175,75.162,75.365
1.0603,75.208,74.968
1.1388,75.118,74.576
1.2174,75.001,74.69
1.2959,74.972,75.312
1.3744,75.05,75.435
1.453,75.115,74.957
1.5315,75.113,74.645
1.6101,75.011,74.604
1.6886,74.898,74.886
1.7671,74.824,75.547
1.8457,74.808,75.884
1.9242,74.857,74.724
2.0028,74.98,73.782
2.0813,75.119,74.449
2.1598,75.197,75.62
2.2384,75.142,75.92
2.3169,74.993,75.489
2.3955,74.899,74.734
2.474,74.904,74.005
2.5525,75.021,74.566
2.6311,75.05,75.265
2.7096,74.982,75.124
2.7882,74.911,75.099
2.8667,74.95,75.986
2.9452,75.113,75.789
3.0238,75.18,74.332
3.1023,75.084,73.649
3.1809,74.788,74.68
3.2594,74.666,75.348
3.3379,74.86,75.331
3.4165,75.2,75.121
3.495,75.473,75.175
3.5736,75.273,75.491
3.6521,74.802,75.483
3.7306,74.418,74.86
3.8092,74.473,74.015
3.8877,74.955,74.415
3.9663,75.445,75.382
4.0448,75.674,75.367
4.1233,75.428,75.016
4.2019,74.905,75.191
4.2804,74.494,75.122
4.359,74.378,75.053
4.4375,74.663,74.763
4.516,75.059,74.893
4.5946,75.37,75.304
4.6731,75.514,74.719
4.7517,75.438,74.067
4.8302,75.187,74.895
4.9087,74.883,75.397
4.9873,74.653,74.935
5.0658,74.611,75.21
5.1444,74.763,75.897
5.2229,74.994,75.69
5.3014,75.194,74.878
5.38,75.264,74.359
5.4585,75.193,74.927
5.5371,75.075,75.528
5.6156,74.972,75.324
5.6941,74.934,74.69
5.7727,74.869,74.476
5.8512,74.749,74.547
5.9298,74.64,74.873
6.0083,74.621,75.58
6.0868,74.791,75.47
6.1654,75.066,74.643
6.2439,75.331,74.518


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_267.csv <==
x,qOut,qIn
0.03927,75.037,75.333
0.11781,74.525,75.673
0.19635,74.407,75.177
0.27489,74.651,74.577
0.35343,75.138,74.925
0.43197,75.378,75.525
0.51051,75.284,75.293
0.58905,75,74.605
0.66759,74.711,74.741
0.74613,74.705,75.217
0.82467,74.887,74.99
0.90321,75.09,74.48
0.98175,75.146,74.824
1.0603,75.042,75.618
1.1388,74.941,75.75
1.2174,74.925,74.861
1.2959,75.049,74.07
1.3744,75.163,74.512
1.453,75.182,75.195
1.5315,75.127,75.712
1.6101,75.039,75.346
1.6886,75.014,74.602
1.7671,75,74.667
1.8457,74.955,75.402
1.9242,74.846,75.631
2.0028,74.777,75.177
2.0813,74.84,74.623
2.1598,74.999,74.176
2.2384,75.194,75.121
2.3169,75.211,75.798
2.3955,75.037,74.919
2.474,74.806,74.059
2.5525,74.668,74.48
2.6311,74.786,75.194
2.7096,75.031,75.561
2.7882,75.248,75.543
2.8667,75.296,75.601
2.9452,75.198,75.331
3.0238,75.099,74.651
3.1023,75.049,74.413
3.1809,75.075,74.97
3.2594,75.034,74.884
3.3379,74.932,74.318
3.4165,74.837,74.751
3.495,74.822,75.545
3.5736,74.841,75.177
3.6521,74.808,75.005
3.7306,74.765,75.345
3.8092,74.778,74.949
3.8877,75.022,74.51
3.9663,75.368,75.06
4.0448,75.611,75.347
4.1233,75.549,74.575
4.2019,75.156,74.459
4.2804,74.735,75.118
4.359,74.489,75.719
4.4375,74.567,75.679
4.516,74.762,75.069
4.5946,74.939,74.379
4.6731,75.075,74.132
4.7517,75.169,74.778
4.8302,75.237,75.398
4.9087,75.228,75.543
4.9873,75.142,75.736
5.0658,74.998,75.429
5.1444,74.876,74.549
5.2229,74.808,74.162
5.3014,74.805,74.329
5.38,74.874,75.065
5.4585,75.048,75.715
5.5371,75.25,75.404
5.6156,75.351,74.745
5.6941,75.222,74.722
5.7727,74.846,74.845
5.8512,74.533,74.809
5.9298,74.487,74.838
6.0083,74.857,75.448
6.0868,75.371,75.431
6.1654,75.656,74.586
6.2439,75.573,74.382


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_268.csv <==
x,qOut,qIn
0.03927,74.768,74.218
0.11781,74.859,74.405
0.19635,75.071,75.282
0.27489,75.314,75.58
0.35343,75.485,75.659
0.43197,75.422,75.519
0.51051,75.168,74.398
0.58905,74.857,73.934
0.66759,74.632,74.981
0.74613,74.609,75.38
0.82467,74.747,75.142
0.90321,74.965,75.075
0.98175,75.189,75.122
1.0603,75.279,75.246
1.1388,75.166,75.253
1.2174,74.941,74.62
1.2959,74.721,74.543
1.3744,74.8,75.233
1.453,75.096,75.143
1.5315,75.378,74.448
1.6101,75.406,74.434
1.6886,75.06,75.287
1.7671,74.675,75.794
1.8457,74.5,75.455
1.9242,74.734,75.049
2.0028,75.109,75.086
2.0813,75.347,75.048
2.1598,75.381,74.905
2.2384,75.191,74.791
2.3169,74.999,74.71
2.3955,74.884,74.594
2.474,74.832,74.769
2.5525,74.81,75.773
2.6311,74.768,75.826
2.7096,74.757,74.753
2.7882,74.813,74.286
2.8667,74.965,74.794
2.9452,75.176,75.053
3.0238,75.354,75.094
3.1023,75.426,74.966
3.1809,75.329,75.099
3.2594,75.093,75.391
3.3379,74.845,75.129
3.4165,74.678,74.446
3.495,74.669,74.577
3.5736,74.787,75.809
3.6521,74.977,76.106
3.7306,75.166,74.748
3.8092,75.285,73.723
3.8877,75.212,74.328
3.9663,74.99,75.3
4.0448,74.766,75.834
4.1233,74.7,75.819
4.2019,74.876,75.374
4.2804,75.101,74.652
4.359,75.227,74.47
4.4375,75.129,74.877
4.516,74.95,74.978
4.5946,74.891,74.913
4.6731,74.975,74.897
4.7517,75.187,74.992
4.8302,75.223,75.016
4.9087,75.006,74.919
4.9873,74.692,74.94
5.0658,74.475,74.87
5.1444,74.667,74.503
5.2229,75.116,74.589
5.3014,75.55,75.516
5.38,75.699,76.043
5.4585,75.391,75.164
5.5371,74.92,74.595
5.6156,74.578,75.056
5.6941,74.626,75.202
5.7727,74.883,74.64
5.8512,75.069,74.439
5.9298,75.113,74.59
6.0083,74.996,74.99
6.0868,74.897,75.513
6.1654,74.828,75.681
6.2439,74.786,75.124


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_269.csv <==
x,qOut,qIn
0.03927,75.012,74.514
0.11781,74.782,74.984
0.19635,74.669,75.503
0.27489,74.716,75.657
0.35343,74.933,75.524
0.43197,75.148,75.103
0.51051,75.247,74.471
0.58905,75.213,74.099
0.66759,75.051,74.24
0.74613,74.915,74.916
0.82467,74.887,75.686
0.90321,74.938,75.855
0.98175,75.018,75.256
1.0603,74.98,74.721
1.1388,74.865,74.58
1.2174,74.786,74.937
1.2959,74.857,75.376
1.3744,75.133,75.033
1.453,75.419,74.59
1.5315,75.523,75.116
1.6101,75.266,75.258
1.6886,74.737,74.309
1.7671,74.342,74.412
1.8457,74.285,75.414
1.9242,74.691,75.513
2.0028,75.204,74.942
2.0813,75.524,74.734
2.1598,75.561,74.812
2.2384,75.264,75.732
2.3169,74.924,76.082
2.3955,74.774,74.781
2.474,74.827,73.448
2.5525,75.045,74.014
2.6311,75.138,75.44
2.7096,75.06,76.254
2.7882,74.904,75.689
2.8667,74.782,74.632
2.9452,74.818,74.537
3.0238,74.934,74.775
3.1023,75.054,74.941
3.1809,75.109,75.062
3.2594,75.15,75.113
3.3379,75.207,74.995
3.4165,75.227,75.005
3.495,75.146,75.256
3.5736,74.86,75.484
3.6521,74.559,75.209
3.7306,74.442,74.405
3.8092,74.685,74.509
3.8877,75.162,75.116
3.9663,75.514,74.976
4.0448,75.563,74.657
4.1233,75.171,74.821
4.2019,74.73,75.165
4.2804,74.585,75.181
4.359,74.73,74.876
4.4375,75.074,75.61
4.516,75.234,75.938
4.5946,75.23,74.876
4.6731,75.159,74.212
4.7517,75.123,75.072
4.8302,75.073,75.429
4.9087,74.94,74.983
4.9873,74.776,74.838
5.0658,74.663,75.333
5.1444,74.719,75.123
5.2229,74.841,74.558
5.3014,74.95,74.508
5.38,74.978,74.718
5.4585,75.024,75.066
5.5371,75.141,75.472
5.6156,75.273,75.263
5.6941,75.348,74.963
5.7727,75.235,74.975
5.8512,75.028,74.95
5.9298,74.861,74.867
6.0083,74.864,74.887
6.0868,75.025,75.162
6.1654,75.167,75.183
6.2439,75.188,74.722


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_270.csv <==
x,qOut,qIn
0.03927,75.156,74.527
0.11781,74.97,74.092
0.19635,74.813,74.453
0.27489,74.799,75.094
0.35343,75.016,75.561
0.43197,75.134,75.336
0.51051,74.948,74.83
0.58905,74.592,74.934
0.66759,74.272,75.227
0.74613,74.442,74.713
0.82467,74.983,74.471
0.90321,75.599,75.207
0.98175,76.007,75.527
1.0603,75.901,74.901
1.1388,75.367,74.646
1.2174,74.72,74.728
1.2959,74.312,75.122
1.3744,74.416,75.407
1.453,74.788,75.284
1.5315,75.178,74.971
1.6101,75.365,74.464
1.6886,75.306,74.414
1.7671,75.107,75.131
1.8457,74.899,75.583
1.9242,74.809,74.904
2.0028,74.882,74.621
2.0813,75.012,75.099
2.1598,75.104,75.299
2.2384,75.077,75.21
2.3169,74.975,75.198
2.3955,74.918,74.611
2.474,74.944,74.226
2.5525,75.076,75.38
2.6311,75.15,76.052
2.7096,75.082,75.166
2.7882,74.924,74.225
2.8667,74.759,74.978
2.9452,74.777,75.502
3.0238,74.927,74.972
3.1023,75.096,74.738
3.1809,75.168,75.117
3.2594,75.126,75.001
3.3379,75.055,74.82
3.4165,74.993,74.938
3.495,74.959,74.959
3.5736,74.906,75.103
3.6521,74.888,75.404
3.7306,74.939,75.028
3.8092,75.084,74.452
3.8877,75.196,74.656
3.9663,75.174,74.948
4.0448,75.056,75.233
4.1233,74.91,75.363
4.2019,74.911,75.129
4.2804,74.996,75.046
4.359,75.064,75.004
4.4375,75.016,74.57
4.516,74.919,74.593
4.5946,74.907,75.172
4.6731,74.985,75.641
4.7517,75.132,75.148
4.8302,75.147,74.242
4.9087,75.007,74.431
4.9873,74.817,75.645
5.0658,74.696,76.148
5.1444,74.786,75.077
5.2229,75.004,73.886
5.3014,75.219,74.141
5.38,75.301,75.521
5.4585,75.173,75.705
5.5371,74.96,75.119
5.6156,74.8,74.477
5.6941,74.82,74.265
5.7727,74.966,74.282
5.8512,75.072,74.629
5.9298,75.087,75.491
6.0083,74.989,76.277
6.0868,74.97,75.914
6.1654,75.059,75.212
6.2439,75.16,74.99


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_271.csv <==
x,qOut,qIn
0.03927,74.867,75.072
0.11781,75.011,74.942
0.19635,75.137,74.259
0.27489,75.167,74.335
0.35343,75.049,75.502
0.43197,74.962,76.025
0.51051,74.97,75.547
0.58905,75.019,74.934
0.66759,75.037,74.258
0.74613,74.974,74.474
0.82467,74.953,75.603
0.90321,75.015,75.752
0.98175,75.179,74.812
1.0603,75.226,74.605
1.1388,75.062,74.615
1.2174,74.782,74.791
1.2959,74.518,75.399
1.3744,74.517,75.318
1.453,74.749,74.878
1.5315,75.082,74.864
1.6101,75.381,74.954
1.6886,75.466,74.921
1.7671,75.316,74.899
1.8457,75.055,74.84
1.9242,74.831,75.152
2.0028,74.87,75.431
2.0813,75.035,75.079
2.1598,75.153,74.535
2.2384,75.053,74.596
2.3169,74.834,74.906
2.3955,74.747,75.191
2.474,74.84,75.565
2.5525,75.107,75.521
2.6311,75.23,74.896
2.7096,75.14,74.344
2.7882,74.945,74.237
2.8667,74.784,74.754
2.9452,74.83,75.636
3.0238,74.985,76.132
3.1023,75.127,75.779
3.1809,75.145,74.899
3.2594,75.013,74.375
3.3379,74.836,74.497
3.4165,74.73,74.892
3.495,74.796,74.697
3.5736,75.046,74.371
3.6521,75.293,74.716
3.7306,75.371,75.462
3.8092,75.13,75.783
3.8877,74.707,75.387
3.9663,74.473,74.906
4.0448,74.566,74.747
4.1233,75.054,74.878
4.2019,75.561,74.899
4.2804,75.774,74.963
4.359,75.617,75.189
4.4375,75.066,75.289
4.516,74.56,74.845
4.5946,74.371,74.347
4.6731,74.466,74.48
4.7517,74.747,75.543
4.8302,74.967,75.88
4.9087,75.147,75.081
4.9873,75.289,74.08
5.0658,75.39,74.513
5.1444,75.314,75.677
5.2229,75.09,75.788
5.3014,74.863,74.895
5.38,74.792,74.227
5.4585,74.935,74.965
5.5371,75.081,75.758
5.6156,75.108,75.188
5.6941,74.926,74.575
5.7727,74.766,75.094
5.8512,74.79,75.183
5.9298,74.949,74.667
6.0083,75.16,75.241
6.0868,75.171,75.815
6.1654,75.031,74.97
6.2439,74.881,74.368


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_272.csv <==
x,qOut,qIn
0.03927,75.087,75.052
0.11781,74.915,75.028
0.19635,74.863,74.621
0.27489,74.889,74.674
0.35343,74.938,75.422
0.43197,74.947,75.092
0.51051,74.924,74.208
0.58905,74.9,74.467
0.66759,74.902,75.991
0.74613,74.986,75.875
0.82467,75.142,74.701
0.90321,75.296,74.587
0.98175,75.369,75.175
1.0603,75.253,74.822
1.1388,75.026,74.687
1.2174,74.815,75.229
1.2959,74.749,75.678
1.3744,74.832,75.199
1.453,74.917,74.515
1.5315,74.936,74.336
1.6101,74.845,74.837
1.6886,74.799,75.172
1.7671,74.893,75.105
1.8457,75.082,75.042
1.9242,75.303,75.142
2.0028,75.341,74.969
2.0813,75.179,74.99
2.1598,74.945,75.358
2.2384,74.783,74.993
2.3169,74.878,74.456
2.3955,75.1,74.546
2.474,75.273,74.701
2.5525,75.228,75.26
2.6311,74.966,75.924
2.7096,74.719,75.761
2.7882,74.625,75.138
2.8667,74.785,74.68
2.9452,75.013,74.024
3.0238,75.159,73.713
3.1023,75.201,74.853
3.1809,75.146,76.378
3.2594,75.106,75.875
3.3379,75.052,74.599
3.4165,74.95,74.263
3.495,74.766,75.178
3.5736,74.624,75.548
3.6521,74.697,75.129
3.7306,74.975,74.431
3.8092,75.416,74.412
3.8877,75.636,75.404
3.9663,75.408,75.996
4.0448,74.876,75.253
4.1233,74.264,74.152
4.2019,74.197,74.614
4.2804,74.613,75.573
4.359,75.19,75.619
4.4375,75.597,75.064
4.516,75.573,74.619
4.5946,75.273,74.227
4.6731,74.929,74.55
4.7517,74.777,74.992
4.8302,74.848,75.07
4.9087,74.967,75.345
4.9873,75.054,75.466
5.0658,75.057,75.048
5.1444,75.077,74.847
5.2229,75.096,75.019
5.3014,75.09,75.004
5.38,75.034,74.772
5.4585,75.019,74.776
5.5371,75.055,75.11
5.6156,75.059,75.162
5.6941,74.937,74.686
5.7727,74.681,74.854
5.8512,74.537,75.098
5.9298,74.61,75.148
6.0083,74.959,75.693
6.0868,75.292,75.63
6.1654,75.416,74.774
6.2439,75.332,74.516


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_273.csv <==
x,qOut,qIn
0.03927,74.931,75.056
0.11781,74.988,74.633
0.19635,74.982,75.074
0.27489,74.968,75.715
0.35343,75.005,75.46
0.43197,75.154,74.971
0.51051,75.295,74.689
0.58905,75.313,74.554
0.66759,75.103,74.783
0.74613,74.79,75.093
0.82467,74.632,75.237
0.90321,74.689,74.936
0.98175,74.969,74.36
1.0603,75.145,74.819
1.1388,75.126,75.693
1.2174,75.008,75.812
1.2959,74.921,74.689
1.3744,75.046,74.265
1.453,75.245,74.933
1.5315,75.364,75.499
1.6101,75.257,75.155
1.6886,74.988,74.629
1.7671,74.773,74.602
1.8457,74.701,74.894
1.9242,74.823,75.06
2.0028,74.939,75.184
2.0813,74.973,75.214
2.1598,74.962,75.018
2.2384,74.964,74.639
2.3169,75.066,74.508
2.3955,75.169,75.039
2.474,75.195,75.968
2.5525,75.078,76.129
2.6311,74.934,75.093
2.7096,74.879,74.036
2.7882,74.9,74.093
2.8667,74.956,75.056
2.9452,74.924,75.005
3.0238,74.884,74.663
3.1023,74.901,75.166
3.1809,75.032,76.007
3.2594,75.111,75.645
3.3379,75.031,74.546
3.4165,74.875,73.699
3.495,74.762,74.401
3.5736,74.952,75.208
3.6521,75.304,75.392
3.7306,75.57,75.563
3.8092,75.499,75.43
3.8877,75.018,74.883
3.9663,74.521,74.647
4.0448,74.296,75.044
4.1233,74.562,75.477
4.2019,75.045,75.089
4.2804,75.429,74.569
4.359,75.561,74.622
4.4375,75.328,74.846
4.516,74.865,75.058
4.5946,74.476,75.333
4.6731,74.349,74.98
4.7517,74.619,75.038
4.8302,75.069,75.485
4.9087,75.424,74.904
4.9873,75.555,74.19
5.0658,75.369,74.955
5.1444,75.087,75.513
5.2229,74.931,74.973
5.3014,74.922,74.784
5.38,75.031,74.888
5.4585,75.003,74.682
5.5371,74.878,75.224
5.6156,74.781,76.049
5.6941,74.84,75.465
5.7727,75.036,74.293
5.8512,75.186,74.135
5.9298,75.209,74.871
6.0083,75.052,75.334
6.0868,74.876,74.953
6.1654,74.798,74.762
6.2439,74.823,75.153


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_274.csv <==
x,qOut,qIn
0.03927,74.942,75.245
0.11781,74.777,74.826
0.19635,74.754,74.759
0.27489,74.885,74.653
0.35343,75.163,75.043
0.43197,75.417,75.372
0.51051,75.44,74.834
0.58905,75.202,74.148
0.66759,74.711,74.366
0.74613,74.376,75.404
0.82467,74.404,76.24
0.90321,74.718,75.803
0.98175,75.181,74.477
1.0603,75.483,74.026
1.1388,75.547,74.531
1.2174,75.414,75.383
1.2959,75.147,75.37
1.3744,74.935,75.259
1.453,74.842,75.316
1.5315,74.827,74.611
1.6101,74.831,74.195
1.6886,74.752,75.014
1.7671,74.693,75.521
1.8457,74.749,75.261
1.9242,75.003,74.925
2.0028,75.33,74.924
2.0813,75.451,74.903
2.1598,75.294,74.897
2.2384,74.832,74.902
2.3169,74.554,75.135
2.3955,74.679,75.441
2.474,75.041,75.284
2.5525,75.414,74.81
2.6311,75.349,75.122
2.7096,74.994,75.521
2.7882,74.649,75.045
2.8667,74.62,74.283
2.9452,74.914,74.251
3.0238,75.195,74.761
3.1023,75.298,75.72
3.1809,75.107,75.479
3.2594,74.881,74.361
3.3379,74.805,74.4
3.4165,74.881,75.372
3.495,75.072,75.784
3.5736,75.204,74.896
3.6521,75.26,74.219
3.7306,75.253,74.96
3.8092,75.201,75.581
3.8877,75.073,74.933
3.9663,74.879,74.635
4.0448,74.699,74.963
4.1233,74.621,75.061
4.2019,74.741,74.96
4.2804,74.955,75.375
4.359,75.14,75.603
4.4375,75.178,74.799
4.516,75.08,74.375
4.5946,74.984,74.662
4.6731,74.953,74.84
4.7517,75.029,74.771
4.8302,75.082,75.137
4.9087,75.063,75.35
4.9873,75.005,75.158
5.0658,74.954,75.005
5.1444,74.955,74.969
5.2229,74.981,74.869
5.3014,75.027,74.712
5.38,75.095,74.748
5.4585,75.199,75.299
5.5371,75.231,75.837
5.6156,75.132,75.668
5.6941,74.857,74.888
5.7727,74.611,74.158
5.8512,74.576,74.054
5.9298,74.737,74.899
6.0083,75.036,75.068
6.0868,75.233,74.867
6.1654,75.261,75.512
6.2439,75.148,75.884


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_275.csv <==
x,qOut,qIn
0.03927,74.433,75.034
0.11781,74.608,75.109
0.19635,74.915,75.545
0.27489,75.157,75.266
0.35343,75.169,74.585
0.43197,75.047,74.619
0.51051,74.934,74.562
0.58905,74.892,74.465
0.66759,74.957,74.934
0.74613,75.027,75.488
0.82467,75.035,75.539
0.90321,74.989,75.013
0.98175,74.914,75.141
1.0603,74.931,75.426
1.1388,75.065,74.892
1.2174,75.249,74.703
1.2959,75.405,74.802
1.3744,75.384,74.738
1.453,75.175,75.191
1.5315,74.873,75.159
1.6101,74.59,74.27
1.6886,74.498,74.585
1.7671,74.6,75.695
1.8457,74.826,75.813
1.9242,75.097,74.824
2.0028,75.298,74.373
2.0813,75.365,74.555
2.1598,75.304,75.386
2.2384,75.135,75.835
2.3169,74.985,75.226
2.3955,74.908,74.673
2.474,74.886,74.63
2.5525,74.889,74.368
2.6311,74.86,74.448
2.7096,74.838,75.404
2.7882,74.861,76.042
2.8667,74.963,75.098
2.9452,75.095,74.217
3.0238,75.151,74.606
3.1023,75.105,75.552
3.1809,74.945,75.786
3.2594,74.87,75.036
3.3379,74.975,74.207
3.4165,75.166,74.181
3.495,75.323,75.195
3.5736,75.166,75.839
3.6521,74.829,75.557
3.7306,74.562,74.743
3.8092,74.615,74.213
3.8877,74.957,74.616
3.9663,75.259,75.332
4.0448,75.367,75.231
4.1233,75.177,74.68
4.2019,74.991,75.369
4.2804,74.962,75.96
4.359,75.027,75.058
4.4375,75.077,73.954
4.516,74.932,74.353
4.5946,74.786,74.987
4.6731,74.779,75.367
4.7517,75.028,75.657
4.8302,75.272,75.799
4.9087,75.253,75.377
4.9873,75.009,74.525
5.0658,74.641,74.331
5.1444,74.593,74.809
5.2229,74.863,74.919
5.3014,75.234,74.736
5.38,75.477,75.2
5.4585,75.359,75.449
5.5371,74.998,74.931
5.6156,74.619,74.673
5.6941,74.443,74.758
5.7727,74.611,74.992
5.8512,74.999,75.392
5.9298,75.415,75.239
6.0083,75.678,74.476
6.0868,75.554,74.596
6.1654,75.124,75.358
6.2439,74.655,75.576


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_276.csv <==
x,qOut,qIn
0.03927,75.075,74.992
0.11781,75.532,75.474
0.19635,75.666,75.579
0.27489,75.445,75.164
0.35343,74.892,75.11
0.43197,74.501,75.001
0.51051,74.485,74.473
0.58905,74.735,74.551
0.66759,75.083,74.927
0.74613,75.241,75.341
0.82467,75.226,75.622
0.90321,75.111,74.586
0.98175,74.972,73.709
1.0603,74.87,74.939
1.1388,74.856,75.968
1.2174,74.946,75.514
1.2959,75.147,74.589
1.3744,75.345,74.693
1.453,75.384,75.16
1.5315,75.24,75.532
1.6101,74.918,75.463
1.6886,74.702,74.869
1.7671,74.719,74.385
1.8457,74.887,74.822
1.9242,75.087,74.981
2.0028,75.061,74.52
2.0813,74.874,74.988
2.1598,74.694,75.727
2.2384,74.692,75.085
2.3169,74.908,74.572
2.3955,75.139,75.247
2.474,75.262,75.756
2.5525,75.181,74.682
2.6311,75.071,74.053
2.7096,75.059,74.643
2.7882,75.11,75.34
2.8667,75.153,75.253
2.9452,75.006,74.763
3.0238,74.794,74.739
3.1023,74.669,75.27
3.1809,74.769,75.593
3.2594,75.003,75.544
3.3379,75.195,75.251
3.4165,75.284,74.377
3.495,75.243,73.734
3.5736,75.165,74.668
3.6521,75.056,75.746
3.7306,74.926,75.499
3.8092,74.786,74.682
3.8877,74.727,74.719
3.9663,74.774,75.162
4.0448,74.887,75.508
4.1233,75.012,75.17
4.2019,75.113,74.949
4.2804,75.221,74.933
4.359,75.306,74.748
4.4375,75.329,74.589
4.516,75.126,74.803
4.5946,74.787,75.185
4.6731,74.51,75.588
4.7517,74.504,75.573
4.8302,74.796,74.934
4.9087,75.111,74.219
4.9873,75.286,74.086
5.0658,75.192,74.82
5.1444,75.052,75.671
5.2229,75.035,76.109
5.3014,75.108,75.547
5.38,75.192,74.576
5.4585,75.043,74.5
5.5371,74.788,74.748
5.6156,74.626,74.758
5.6941,74.741,74.79
5.7727,75.083,75.128
5.8512,75.356,75.224
5.9298,75.393,75.162
6.0083,75.064,75.126
6.0868,74.628,74.998
6.1654,74.438,74.813
6.2439,74.581,74.726


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_277.csv <==
x,qOut,qIn
0.03927,74.957,74.106
0.11781,75.119,74.144
0.19635,75.141,75.026
0.27489,75.038,76.063
0.35343,74.865,76.129
0.43197,74.891,75.543
0.51051,75.079,74.937
0.58905,75.262,74.341
0.66759,75.267,73.901
0.74613,75.039,74.308
0.82467,74.826,75.182
0.90321,74.762,75.426
0.98175,74.947,75.179
1.0603,75.082,75.435
1.1388,74.973,75.457
1.2174,74.718,75.084
1.2959,74.467,74.516
1.3744,74.635,74.452
1.453,75.144,75.089
1.5315,75.686,75.555
1.6101,75.946,75.205
1.6886,75.539,74.662
1.7671,74.785,74.508
1.8457,74.166,75.132
1.9242,74.152,75.225
2.0028,74.641,74.61
2.0813,75.167,74.824
2.1598,75.507,75.254
2.2384,75.512,74.831
2.3169,75.327,74.747
2.3955,75.076,75.169
2.474,74.864,75.234
2.5525,74.786,74.871
2.6311,74.868,74.776
2.7096,75.013,74.966
2.7882,75.119,75.414
2.8667,75.094,75.402
2.9452,74.972,74.739
3.0238,74.875,74.593
3.1023,74.855,75.199
3.1809,74.938,75.502
3.2594,74.998,75.049
3.3379,74.998,74.723
3.4165,74.966,74.921
3.495,74.946,75.31
3.5736,74.973,75.009
3.6521,75.001,74.531
3.7306,75.01,74.492
3.8092,74.995,74.714
3.8877,75.021,75.102
3.9663,75.079,75.504
4.0448,75.128,75.421
4.1233,75.119,74.623
4.2019,75.054,74.375
4.2804,75.012,75.198
4.359,75.023,75.955
4.4375,75.101,74.889
4.516,75.149,74.057
4.5946,75.112,74.846
4.6731,75.001,75.832
4.7517,74.843,75.316
4.8302,74.728,74.629
4.9087,74.709,74.583
4.9873,74.786,74.701
5.0658,74.95,75.027
5.1444,75.111,75.263
5.2229,75.182,75.259
5.3014,75.154,74.985
5.38,75.035,74.725
5.4585,74.966,74.866
5.5371,74.979,75.088
5.6156,75.032,75.126
5.6941,75.067,75.403
5.7727,75.053,75.69
5.8512,75.04,74.962
5.9298,75.032,73.886
6.0083,75.018,74.701
6.0868,74.923,75.879
6.1654,74.829,75.544
6.2439,74.816,74.69


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_278.csv <==
x,qOut,qIn
0.03927,75.011,75.574
0.11781,75.082,75.181
0.19635,75.11,74.599
0.27489,75.107,74.48
0.35343,75.083,74.466
0.43197,75.018,74.936
0.51051,74.938,75.92
0.58905,74.885,76.16
0.66759,74.904,75.353
0.74613,74.98,74.508
0.82467,75.031,73.985
0.90321,75.03,74.295
0.98175,74.963,74.903
1.0603,74.944,75.296
1.1388,74.994,75.789
1.2174,75.049,75.945
1.2959,75.031,75.058
1.3744,74.853,74.222
1.453,74.669,74.437
1.5315,74.631,75.12
1.6101,74.872,75.253
1.6886,75.309,74.767
1.7671,75.621,74.445
1.8457,75.609,74.707
1.9242,75.104,74.969
2.0028,74.48,75.362
2.0813,74.237,75.604
2.1598,74.453,74.994
2.2384,75.09,74.724
2.3169,75.596,75.202
2.3955,75.727,75.472
2.474,75.508,75.591
2.5525,75.018,75.228
2.6311,74.688,74.337
2.7096,74.64,73.861
2.7882,74.763,74.683
2.8667,74.906,75.826
2.9452,74.891,75.094
3.0238,74.844,74.171
3.1023,74.861,74.868
3.1809,75.022,76.062
3.2594,75.186,75.452
3.3379,75.24,74.435
3.4165,75.209,74.13
3.495,75.143,74.904
3.5736,75.184,75.595
3.6521,75.221,75.585
3.7306,75.15,74.818
3.8092,74.877,74.551
3.8877,74.595,75.053
3.9663,74.533,75.159
4.0448,74.69,74.91
4.1233,75.007,75.034
4.2019,75.205,75.282
4.2804,75.247,74.945
4.359,75.18,74.355
4.4375,75.068,74.776
4.516,74.951,75.576
4.5946,74.86,75.546
4.6731,74.84,75.056
4.7517,74.936,74.921
4.8302,75.1,74.977
4.9087,75.176,74.885
4.9873,75.125,74.757
5.0658,74.933,75.205
5.1444,74.846,75.215
5.2229,74.918,74.664
5.3014,75.043,74.945
5.38,75.087,75.536
5.4585,74.942,75.083
5.5371,74.799,74.712
5.6156,74.783,74.764
5.6941,74.989,75.023
5.7727,75.229,75.132
5.8512,75.32,74.895
5.9298,75.242,74.792
6.0083,75.01,75.391
6.0868,74.844,75.159
6.1654,74.817,74.417
6.2439,74.892,74.746


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_279.csv <==
x,qOut,qIn
0.03927,75.331,75.524
0.11781,75.595,74.876
0.19635,75.482,74.775
0.27489,75.109,75.023
0.35343,74.642,75.114
0.43197,74.509,75.287
0.51051,74.702,75.16
0.58905,75.024,74.357
0.66759,75.268,74.061
0.74613,75.253,75.197
0.82467,75.061,75.98
0.90321,74.833,75.376
0.98175,74.713,74.664
1.0603,74.803,74.741
1.1388,75.013,74.771
1.2174,75.218,75.204
1.2959,75.294,75.983
1.3744,75.212,75.607
1.453,75.086,74.638
1.5315,74.984,74.341
1.6101,74.959,74.686
1.6886,74.888,74.904
1.7671,74.777,74.987
1.8457,74.717,74.795
1.9242,74.812,74.792
2.0028,75.057,74.85
2.0813,75.227,74.939
2.1598,75.23,75.448
2.2384,75.002,75.354
2.3169,74.863,74.828
2.3955,74.975,74.93
2.474,75.226,75.25
2.5525,75.459,75.014
2.6311,75.329,74.773
2.7096,74.969,74.849
2.7882,74.629,74.792
2.8667,74.564,74.833
2.9452,74.74,75.225
3.0238,74.902,75.493
3.1023,74.968,75.494
3.1809,74.904,75.084
3.2594,74.931,74.844
3.3379,75.063,74.823
3.4165,75.211,74.53
3.495,75.273,74.264
3.5736,75.194,74.985
3.6521,75.063,75.706
3.7306,74.943,75.441
3.8092,74.885,74.605
3.8877,74.838,74.682
3.9663,74.82,75.293
4.0448,74.869,75.852
4.1233,75.025,74.992
4.2019,75.257,74.053
4.2804,75.402,74.576
4.359,75.368,75.313
4.4375,75.081,75.035
4.516,74.723,74.772
4.5946,74.536,75.168
4.6731,74.575,76.052
4.7517,74.846,75.525
4.8302,75.093,73.924
4.9087,75.206,73.704
4.9873,75.2,74.8
5.0658,75.116,75.588
5.1444,75.095,75.508
5.2229,75.109,75.395
5.3014,75.087,75.232
5.38,74.956,74.627
5.4585,74.754,74.433
5.5371,74.673,74.874
5.6156,74.782,74.93
5.6941,75.114,74.83
5.7727,75.424,75.379
5.8512,75.472,75.505
5.9298,75.236,75.041
6.0083,74.739,74.496
6.0868,74.414,74.428
6.1654,74.473,74.879
6.2439,74.826,75.569


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_280.csv <==
x,qOut,qIn
0.03927,75.049,75.612
0.11781,75.064,76.203
0.19635,74.95,75.394
0.27489,74.819,74.43
0.35343,74.793,74.173
0.43197,74.91,74.173
0.51051,75.081,74.784
0.58905,75.242,75.654
0.66759,75.341,75.303
0.74613,75.358,74.723
0.82467,75.24,75.198
0.90321,75.009,75.94
0.98175,74.701,75.223
1.0603,74.544,74.23
1.1388,74.66,74.283
1.2174,74.964,74.75
1.2959,75.343,74.979
1.3744,75.429,75.155
1.453,75.14,75.386
1.5315,74.685,75.214
1.6101,74.328,74.998
1.6886,74.449,75.354
1.7671,74.86,75.336
1.8457,75.301,74.87
1.9242,75.525,74.705
2.0028,75.494,74.917
2.0813,75.314,74.915
2.1598,75.071,74.884
2.2384,74.834,75.182
2.3169,74.643,74.892
2.3955,74.592,74.355
2.474,74.702,74.765
2.5525,74.974,75.895
2.6311,75.232,75.749
2.7096,75.351,74.833
2.7882,75.331,74.418
2.8667,75.196,74.943
2.9452,75.081,74.824
3.0238,75,74.493
3.1023,74.943,75.105
3.1809,74.893,75.79
3.2594,74.872,75.294
3.3379,74.871,74.555
3.4165,74.869,74.206
3.495,74.84,75.168
3.5736,74.842,75.786
3.6521,74.954,75.234
3.7306,75.138,74.856
3.8092,75.34,75.033
3.8877,75.314,74.754
3.9663,75.056,74.44
4.0448,74.742,74.479
4.1233,74.578,75.459
4.2019,74.753,75.958
4.2804,75.062,75.156
4.359,75.294,74.338
4.4375,75.258,74.629
4.516,75.007,75.24
4.5946,74.804,75.601
4.6731,74.779,75.484
4.7517,75.022,74.698
4.8302,75.272,74.504
4.9087,75.301,74.942
4.9873,75.105,75.133
5.0658,74.731,74.971
5.1444,74.567,74.971
5.2229,74.704,74.926
5.3014,75,74.897
5.38,75.281,74.996
5.4585,75.286,74.736
5.5371,75.105,74.657
5.6156,74.914,75.427
5.6941,74.893,75.642
5.7727,75.069,74.911
5.8512,75.225,74.85
5.9298,75.242,75.444
6.0083,75.031,75.447
6.0868,74.817,74.61
6.1654,74.773,74.017
6.2439,74.873,74.279


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_281.csv <==
x,qOut,qIn
0.03927,74.766,73.908
0.11781,74.791,73.949
0.19635,74.955,75.188
0.27489,75.151,75.691
0.35343,75.271,75.218
0.43197,75.228,75.077
0.51051,75.071,75.001
0.58905,74.899,74.921
0.66759,74.805,75.094
0.74613,74.871,75.328
0.82467,75.053,75.112
0.90321,75.248,74.493
0.98175,75.352,75.192
1.0603,75.215,76.033
1.1388,74.902,75.169
1.2174,74.592,73.756
1.2959,74.473,73.605
1.3744,74.66,74.946
1.453,74.982,76.161
1.5315,75.267,76.063
1.6101,75.36,74.629
1.6886,75.244,74.205
1.7671,75.057,74.954
1.8457,74.919,75.408
1.9242,74.93,75.643
2.0028,75.054,75.602
2.0813,75.175,74.833
2.1598,75.206,74.367
2.2384,75.074,74.247
2.3169,74.782,74.528
2.3955,74.509,75.378
2.474,74.411,75.697
2.5525,74.624,75.149
2.6311,75.048,74.944
2.7096,75.386,74.963
2.7882,75.481,74.811
2.8667,75.209,74.833
2.9452,74.908,75.081
3.0238,74.885,75.046
3.1023,75.087,74.787
3.1809,75.391,74.874
3.2594,75.285,75.101
3.3379,74.871,75.205
3.4165,74.478,75.405
3.495,74.452,75.374
3.5736,74.845,74.999
3.6521,75.262,74.569
3.7306,75.477,74.345
3.8092,75.321,75.009
3.8877,75.027,75.363
3.9663,74.827,74.918
4.0448,74.779,74.922
4.1233,74.89,75.77
4.2019,74.956,75.658
4.2804,74.951,74.723
4.359,74.936,74.271
4.4375,74.976,74.956
4.516,75.127,74.98
4.5946,75.271,74.396
4.6731,75.306,74.556
4.7517,75.141,75.388
4.8302,74.854,75.628
4.9087,74.651,75.378
4.9873,74.623,74.648
5.0658,74.826,74.612
5.1444,75.094,75.173
5.2229,75.304,75.053
5.3014,75.398,74.685
5.38,75.337,75.256
5.4585,75.136,75.579
5.5371,74.869,75.132
5.6156,74.64,74.831
5.6941,74.548,74.814
5.7727,74.646,74.745
5.8512,74.866,74.949
5.9298,75.107,75.371
6.0083,75.276,75.124
6.0868,75.28,75.001
6.1654,75.131,75.465
6.2439,74.925,75.277


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_282.csv <==
x,qOut,qIn
0.03927,75.546,74.973
0.11781,75.385,75.457
0.19635,74.962,75.475
0.27489,74.583,74.805
0.35343,74.552,73.964
0.43197,74.869,74.477
0.51051,75.189,75.667
0.58905,75.327,75.93
0.66759,75.145,74.853
0.74613,74.882,74.382
0.82467,74.761,74.703
0.90321,74.818,75.017
0.98175,75.039,74.967
1.0603,75.203,75.036
1.1388,75.257,75.093
1.2174,75.217,75.101
1.2959,75.12,75.184
1.3744,74.99,74.973
1.453,74.847,74.744
1.5315,74.749,74.931
1.6101,74.762,75.073
1.6886,74.942,74.994
1.7671,75.15,75.101
1.8457,75.247,75.057
1.9242,75.105,75.051
2.0028,74.833,75.492
2.0813,74.684,75.567
2.1598,74.731,74.822
2.2384,74.995,74.192
2.3169,75.191,74.299
2.3955,75.211,74.472
2.474,75.107,75.03
2.5525,74.961,75.592
2.6311,74.916,75.617
2.7096,74.935,75.593
2.7882,74.971,74.988
2.8667,74.981,74.456
2.9452,75.01,75.129
3.0238,75.101,75.437
3.1023,75.219,74.642
3.1809,75.319,74.051
3.2594,75.232,74.607
3.3379,74.936,75.439
3.4165,74.576,75.866
3.495,74.322,75.489
3.5736,74.424,74.969
3.6521,74.791,74.622
3.7306,75.231,74.69
3.8092,75.551,75.419
3.8877,75.589,75.442
3.9663,75.398,74.719
4.0448,75.108,74.481
4.1233,74.862,75.589
4.2019,74.732,75.633
4.2804,74.667,74.219
4.359,74.662,73.629
4.4375,74.725,75.232
4.516,74.946,75.953
4.5946,75.235,75.289
4.6731,75.444,74.821
4.7517,75.428,74.961
4.8302,75.165,74.576
4.9087,74.901,74.444
4.9873,74.789,75.124
5.0658,74.945,75.92
5.1444,75.148,75.717
5.2229,75.2,74.939
5.3014,75.082,74.408
5.38,74.816,74.3
5.4585,74.63,74.727
5.5371,74.626,75.447
5.6156,74.785,75.383
5.6941,75.067,75.012
5.7727,75.281,75.125
5.8512,75.274,74.819
5.9298,75.071,74.43
6.0083,74.734,75.081
6.0868,74.65,75.72
6.1654,74.891,75.245
6.2439,75.265,74.627


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_283.csv <==
x,qOut,qIn
0.03927,74.926,74.983
0.11781,74.767,75.266
0.19635,74.82,75.579
0.27489,74.998,75.786
0.35343,75.189,75.517
0.43197,75.146,74.551
0.51051,74.902,74.013
0.58905,74.64,74.73
0.66759,74.561,75.269
0.74613,74.841,74.685
0.82467,75.239,74.417
0.90321,75.485,75.069
0.98175,75.32,76.005
1.0603,74.813,75.484
1.1388,74.44,74.521
1.2174,74.434,74.564
1.2959,74.935,75.244
1.3744,75.492,75.01
1.453,75.741,74.527
1.5315,75.612,74.642
1.6101,75.095,75.272
1.6886,74.637,75.405
1.7671,74.477,75.231
1.8457,74.573,75.262
1.9242,74.827,74.988
2.0028,75.009,74.513
2.0813,75.132,74.759
2.1598,75.212,75.254
2.2384,75.265,75.01
2.3169,75.219,74.97
2.3955,75.063,75.341
2.474,74.872,75.117
2.5525,74.73,74.271
2.6311,74.741,74.518
2.7096,74.867,75.34
2.7882,75.04,75.486
2.8667,75.196,74.742
2.9452,75.281,74.545
3.0238,75.251,74.998
3.1023,75.12,75.332
3.1809,74.915,75.753
3.2594,74.805,75.501
3.3379,74.863,74.151
3.4165,75.019,73.777
3.495,75.178,75.134
3.5736,75.149,75.747
3.6521,74.985,75.365
3.7306,74.81,74.734
3.8092,74.758,74.743
3.8877,74.852,75.225
3.9663,74.96,75.461
4.0448,75.023,75.281
4.1233,75.002,75.127
4.2019,75.027,74.933
4.2804,75.111,74.776
4.359,75.173,75.008
4.4375,75.117,74.874
4.516,74.884,74.422
4.5946,74.68,74.569
4.6731,74.642,74.938
4.7517,74.877,75.198
4.8302,75.163,75.479
4.9087,75.286,75.373
4.9873,75.239,75.04
5.0658,75.059,75.224
5.1444,75.025,75.159
5.2229,75.128,74.548
5.3014,75.242,74.488
5.38,75.226,75.27
5.4585,75.034,75.407
5.5371,74.82,75.204
5.6156,74.675,75.091
5.6941,74.668,74.041
5.7727,74.717,73.832
5.8512,74.819,75.305
5.9298,74.979,76.398
6.0083,75.201,75.685
6.0868,75.376,74.527
6.1654,75.378,74.049
6.2439,75.216,74.438


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_284.csv <==
x,qOut,qIn
0.03927,74.939,74.764
0.11781,74.891,74.945
0.19635,74.879,74.958
0.27489,74.931,74.947
0.35343,75.056,74.874
0.43197,75.177,75.035
0.51051,75.219,75.439
0.58905,75.15,75.434
0.66759,74.95,74.694
0.74613,74.716,74.087
0.82467,74.616,74.297
0.90321,74.712,75.29
0.98175,75.035,76.176
1.0603,75.363,75.828
1.1388,75.473,74.825
1.2174,75.336,74.174
1.2959,74.964,74.428
1.3744,74.722,74.797
1.453,74.76,74.941
1.5315,74.983,75.283
1.6101,75.256,75.54
1.6886,75.295,74.906
1.7671,75.091,74.372
1.8457,74.786,74.831
1.9242,74.536,75.934
2.0028,74.589,75.573
2.0813,74.913,74.425
2.1598,75.313,74.25
2.2384,75.593,74.836
2.3169,75.431,75.246
2.3955,74.962,75.625
2.474,74.51,75.258
2.5525,74.421,74.449
2.6311,74.761,74.463
2.7096,75.14,74.69
2.7882,75.339,74.89
2.8667,75.193,75.44
2.9452,74.993,75.525
3.0238,74.947,75.258
3.1023,75.028,75.501
3.1809,75.156,75.073
3.2594,75.076,74.493
3.3379,74.903,75.029
3.4165,74.794,75.291
3.495,74.906,74.041
3.5736,75.13,73.829
3.6521,75.196,75.146
3.7306,75.053,76.005
3.8092,74.699,75.189
3.8877,74.533,74.664
3.9663,74.678,75.031
4.0448,75.015,75.431
4.1233,75.384,74.711
4.2019,75.543,74.471
4.2804,75.499,75.076
4.359,75.318,75.21
4.4375,75.077,75.064
4.516,74.834,75.283
4.5946,74.629,75.363
4.6731,74.52,75.11
4.7517,74.56,74.686
4.8302,74.771,74.755
4.9087,75.05,75.033
4.9873,75.281,75.11
5.0658,75.357,75.096
5.1444,75.233,74.692
5.2229,75.02,74.461
5.3014,74.837,75.175
5.38,74.792,75.47
5.4585,74.875,74.768
5.5371,75.007,74.56
5.6156,75.133,75.334
5.6941,75.211,75.804
5.7727,75.219,74.951
5.8512,75.142,74.157
5.9298,75.019,74.141
6.0083,74.895,75.031
6.0868,74.865,75.774
6.1654,74.903,75.71
6.2439,74.947,75.034


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_285.csv <==
x,qOut,qIn
0.03927,75.109,73.743
0.11781,74.754,74.165
0.19635,74.699,75.247
0.27489,74.888,75.371
0.35343,75.204,74.971
0.43197,75.296,75.111
0.51051,75.148,75.26
0.58905,74.898,75.347
0.66759,74.704,75.249
0.74613,74.741,74.995
0.82467,74.934,74.66
0.90321,75.156,74.541
0.98175,75.289,74.634
1.0603,75.233,74.888
1.1388,75.021,75.508
1.2174,74.763,75.893
1.2959,74.58,75.667
1.3744,74.615,74.795
1.453,74.816,73.962
1.5315,75.075,74.485
1.6101,75.276,75.518
1.6886,75.347,75.217
1.7671,75.306,74.757
1.8457,75.184,74.501
1.9242,75.011,74.811
2.0028,74.8,75.512
2.0813,74.649,75.439
2.1598,74.644,74.637
2.2384,74.858,74.697
2.3169,75.218,75.209
2.3955,75.488,75.194
2.474,75.528,75.244
2.5525,75.225,75.148
2.6311,74.829,74.976
2.7096,74.634,75.176
2.7882,74.679,75.246
2.8667,74.935,74.571
2.9452,75.062,74.11
3.0238,75.03,74.477
3.1023,74.939,75.133
3.1809,74.911,75.345
3.2594,74.994,75.139
3.3379,75.057,75.05
3.4165,75.056,75.167
3.495,74.966,75.345
3.5736,74.962,75.377
3.6521,75.083,75.061
3.7306,75.242,74.411
3.8092,75.332,74.542
3.8877,75.205,75.371
3.9663,74.939,75.541
4.0448,74.668,75.017
4.1233,74.529,74.298
4.2019,74.582,74.297
4.2804,74.761,75.028
4.359,74.988,75.769
4.4375,75.189,75.828
4.516,75.304,75.165
4.5946,75.317,74.489
4.6731,75.248,74.209
4.7517,75.121,74.362
4.8302,74.983,75.131
4.9087,74.891,75.863
4.9873,74.869,75.646
5.0658,74.941,74.978
5.1444,75.006,74.755
5.2229,74.961,74.676
5.3014,74.84,74.87
5.38,74.703,75.035
5.4585,74.813,75.207
5.5371,75.122,75.512
5.6156,75.408,75.17
5.6941,75.434,74.169
5.7727,75.031,74.449
5.8512,74.581,75.547
5.9298,74.391,75.482
6.0083,74.713,74.254
6.0868,75.234,74.984
6.1654,75.542,76.176
6.2439,75.519,75.447


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_286.csv <==
x,qOut,qIn
0.03927,74.678,75.831
0.11781,74.768,75.573
0.19635,74.971,74.595
0.27489,75.139,73.954
0.35343,75.141,74.28
0.43197,75.109,74.847
0.51051,75.128,75.243
0.58905,75.148,75.389
0.66759,75.087,75.605
0.74613,74.846,75.122
0.82467,74.626,74.341
0.90321,74.582,74.615
0.98175,74.83,75.545
1.0603,75.204,75.662
1.1388,75.484,75.256
1.2174,75.555,74.613
1.2959,75.33,74.233
1.3744,74.895,74.473
1.453,74.5,74.819
1.5315,74.331,75.034
1.6101,74.532,75.59
1.6886,74.952,75.832
1.7671,75.305,75.219
1.8457,75.44,74.626
1.9242,75.24,74.642
2.0028,74.951,75.051
2.0813,74.855,75.518
2.1598,74.972,75.224
2.2384,75.265,74.887
2.3169,75.309,75.072
2.3955,75.027,74.771
2.474,74.625,74.501
2.5525,74.353,75.049
2.6311,74.517,75.23
2.7096,74.932,74.716
2.7882,75.351,74.564
2.8667,75.548,75.153
2.9452,75.429,75.417
3.0238,75.154,75.344
3.1023,74.907,75.007
3.1809,74.866,74.479
3.2594,75.015,74.633
3.3379,75.16,75.237
3.4165,75.194,75.509
3.495,75.036,75.415
3.5736,74.841,75.041
3.6521,74.741,74.692
3.7306,74.749,74.838
3.8092,74.847,74.755
3.8877,74.913,74.759
3.9663,74.964,75.247
4.0448,75.025,75.304
4.1233,75.119,74.604
4.2019,75.159,74.652
4.2804,75.081,75.426
4.359,74.944,75.56
4.4375,74.823,74.578
4.516,74.902,74.592
4.5946,75.108,75.021
4.6731,75.29,74.645
4.7517,75.296,75.057
4.8302,75.083,76.218
4.9087,74.851,75.864
4.9873,74.732,74.369
5.0658,74.828,73.85
5.1444,74.978,74.923
5.2229,75.056,75.835
5.3014,75.061,75.501
5.38,75.022,74.232
5.4585,75.039,74.416
5.5371,75.045,75.523
5.6156,74.991,76.089
5.6941,74.838,75.022
5.7727,74.735,74.268
5.8512,74.817,74.621
5.9298,75.04,74.903
6.0083,75.329,74.849
6.0868,75.385,75.023
6.1654,75.181,75.137
6.2439,74.879,75.344


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_287.csv <==
x,qOut,qIn
0.03927,75.083,75.461
0.11781,74.794,74.802
0.19635,74.668,74.855
0.27489,74.749,75.269
0.35343,75.034,75.057
0.43197,75.246,74.765
0.51051,75.268,74.597
0.58905,75.128,74.379
0.66759,74.889,74.688
0.74613,74.717,75.276
0.82467,74.65,75.477
0.90321,74.688,75.296
0.98175,74.822,75.205
1.0603,75.05,75.239
1.1388,75.3,75.098
1.2174,75.473,75.039
1.2959,75.468,74.655
1.3744,75.276,74.424
1.453,75.041,74.893
1.5315,74.85,75.443
1.6101,74.77,75.434
1.6886,74.697,74.919
1.7671,74.645,74.614
1.8457,74.674,74.882
1.9242,74.85,74.854
2.0028,75.136,74.654
2.0813,75.369,75.019
2.1598,75.46,75.381
2.2384,75.346,75.176
2.3169,75.122,74.529
2.3955,74.907,74.217
2.474,74.771,75.11
2.5525,74.763,76.504
2.6311,74.874,75.962
2.7096,75.04,74.435
2.7882,75.17,73.776
2.8667,75.176,74.457
2.9452,75.015,75.256
3.0238,74.833,75.751
3.1023,74.744,75.661
3.1809,74.85,74.779
3.2594,75.013,74.474
3.3379,75.055,74.756
3.4165,74.972,74.819
3.495,74.79,74.989
3.5736,74.803,75.306
3.6521,75.042,75.329
3.7306,75.338,75.187
3.8092,75.499,74.932
3.8877,75.246,74.586
3.9663,74.808,74.498
4.0448,74.503,74.836
4.1233,74.632,75.358
4.2019,75.099,75.331
4.2804,75.457,75.02
4.359,75.497,75.176
4.4375,75.072,75.245
4.516,74.638,75.005
4.5946,74.55,74.921
4.6731,74.775,74.448
4.7517,75.198,74.664
4.8302,75.383,75.397
4.9087,75.277,75.188
4.9873,75.008,74.889
5.0658,74.728,75.794
5.1444,74.648,75.502
5.2229,74.751,74.008
5.3014,74.954,73.853
5.38,75.17,75.577
5.4585,75.307,75.997
5.5371,75.326,75.003
5.6156,75.23,74.208
5.6941,75.036,75.161
5.7727,74.827,75.638
5.8512,74.7,74.784
5.9298,74.703,74.199
6.0083,74.864,74.52
6.0868,75.112,74.889
6.1654,75.29,75.377
6.2439,75.305,75.823


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_288.csv <==
x,qOut,qIn
0.03927,74.862,74.578
0.11781,74.665,75.03
0.19635,74.695,75.626
0.27489,74.876,75.569
0.35343,75.103,74.973
0.43197,75.196,74.91
0.51051,75.121,75.178
0.58905,74.947,75.426
0.66759,74.753,74.948
0.74613,74.738,74.341
0.82467,74.919,74.35
0.90321,75.166,74.921
0.98175,75.33,75.477
1.0603,75.17,75.287
1.1388,74.836,75.122
1.2174,74.578,75.314
1.2959,74.643,74.843
1.3744,75.007,74.079
1.453,75.356,74.158
1.5315,75.523,74.912
1.6101,75.387,75.588
1.6886,75.156,75.712
1.7671,74.972,75.636
1.8457,74.846,75.223
1.9242,74.759,74.21
2.0028,74.68,74.291
2.0813,74.737,75.514
2.1598,74.941,75.933
2.2384,75.275,74.625
2.3169,75.436,74.317
2.3955,75.261,74.989
2.474,74.865,75.157
2.5525,74.42,74.92
2.6311,74.356,75.057
2.7096,74.658,74.995
2.7882,75.119,74.914
2.8667,75.524,74.75
2.9452,75.616,74.769
3.0238,75.401,75.246
3.1023,75.052,75.516
3.1809,74.772,75.388
3.2594,74.809,75.005
3.3379,75.001,74.567
3.4165,75.154,75.012
3.495,75.083,75.469
3.5736,74.885,74.5
3.6521,74.786,73.781
3.7306,74.827,74.68
3.8092,75.006,75.952
3.8877,75.062,75.623
3.9663,74.981,74.995
4.0448,74.873,74.838
4.1233,74.86,75.174
4.2019,75.012,75.182
4.2804,75.195,74.891
4.359,75.309,74.764
4.4375,75.271,75.306
4.516,75.124,75.123
4.5946,74.933,74.225
4.6731,74.753,74.264
4.7517,74.629,75.189
4.8302,74.621,75.638
4.9087,74.763,75.688
4.9873,75.008,75.131
5.0658,75.295,74.597
5.1444,75.434,74.826
5.2229,75.365,74.999
5.3014,75.172,74.852
5.38,74.966,74.691
5.4585,74.938,74.997
5.5371,74.985,75.348
5.6156,74.99,75.28
5.6941,74.841,75.179
5.7727,74.661,74.638
5.8512,74.652,73.997
5.9298,74.832,74.857
6.0083,75.179,76.356
6.0868,75.421,75.673
6.1654,75.418,74.333
6.2439,75.208,74.082


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_289.csv <==
x,qOut,qIn
0.03927,74.634,75.077
0.11781,74.864,74.836
0.19635,75.188,74.952
0.27489,75.384,75.004
0.35343,75.253,75.036
0.43197,74.863,75.406
0.51051,74.53,75.439
0.58905,74.437,74.924
0.66759,74.707,74.736
0.74613,75.142,75.04
0.82467,75.498,75.213
0.90321,75.62,75.514
0.98175,75.378,75.271
1.0603,74.903,74.337
1.1388,74.547,73.944
1.2174,74.469,74.495
1.2959,74.756,75.308
1.3744,75.057,75.419
1.453,75.199,75.302
1.5315,75.198,75.009
1.6101,75.116,74.761
1.6886,75.087,75.096
1.7671,75.081,75.323
1.8457,75.079,75.13
1.9242,75.073,75.079
2.0028,75.125,74.83
2.0813,75.148,74.383
2.1598,75.061,74.489
2.2384,74.783,75.426
2.3169,74.508,75.994
2.3955,74.485,75.692
2.474,74.71,74.652
2.5525,75.124,74.054
2.6311,75.352,74.664
2.7096,75.322,75.269
2.7882,75.152,75.169
2.8667,74.993,74.814
2.9452,75.021,75.052
3.0238,75.079,75.35
3.1023,75.052,75.38
3.1809,74.838,75.064
3.2594,74.66,74.938
3.3379,74.725,75.038
3.4165,74.992,75.046
3.495,75.374,74.836
3.5736,75.486,74.621
3.6521,75.256,74.736
3.7306,74.866,75.288
3.8092,74.543,75.491
3.8877,74.595,74.802
3.9663,74.863,74.558
4.0448,75.147,75.334
4.1233,75.256,74.866
4.2019,75.216,74.006
4.2804,75.162,74.869
4.359,75.135,75.76
4.4375,75.151,75.155
4.516,75.083,74.513
4.5946,74.944,74.554
4.6731,74.814,75.291
4.7517,74.777,75.605
4.8302,74.877,75.323
4.9087,75.025,75.262
4.9873,75.141,74.784
5.0658,75.156,74.143
5.1444,75.057,74.713
5.2229,74.912,75.56
5.3014,74.799,75.551
5.38,74.791,74.885
5.4585,74.886,74.886
5.5371,74.983,75.089
5.6156,75.028,74.801
5.6941,74.979,74.155
5.7727,74.952,74.404
5.8512,75.035,75.469
5.9298,75.186,76.423
6.0083,75.342,75.826
6.0868,75.274,74.461
6.1654,75.009,73.968
6.2439,74.73,74.662


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_290.csv <==
x,qOut,qIn
0.03927,75.031,75.035
0.11781,74.64,74.891
0.19635,74.453,74.949
0.27489,74.566,75.65
0.35343,75.013,75.611
0.43197,75.403,74.262
0.51051,75.467,73.786
0.58905,75.234,74.628
0.66759,74.797,75.429
0.74613,74.629,75.358
0.82467,74.781,75.24
0.90321,75.066,74.998
0.98175,75.273,74.519
1.0603,75.209,74.787
1.1388,75.034,75.543
1.2174,74.908,75.638
1.2959,74.973,74.807
1.3744,75.162,74.605
1.453,75.258,75.111
1.5315,75.17,75.275
1.6101,74.84,74.897
1.6886,74.552,74.923
1.7671,74.534,74.881
1.8457,74.757,74.712
1.9242,75.143,74.742
2.0028,75.329,74.711
2.0813,75.252,74.888
2.1598,75.044,75.538
2.2384,74.874,75.557
2.3169,74.952,74.827
2.3955,75.129,74.727
2.474,75.25,75.492
2.5525,75.172,75.684
2.6311,75.006,74.707
2.7096,74.918,73.941
2.7882,74.918,74.028
2.8667,74.981,75.294
2.9452,74.92,75.799
3.0238,74.786,75.186
3.1023,74.692,74.846
3.1809,74.748,75.517
3.2594,74.938,75.315
3.3379,75.135,74.485
3.4165,75.274,74.409
3.495,75.309,74.762
3.5736,75.3,74.767
3.6521,75.23,74.942
3.7306,75.08,75.112
3.8092,74.829,75.562
3.8877,74.574,75.788
3.9663,74.491,75.079
4.0448,74.625,74.16
4.1233,74.983,74.641
4.2019,75.34,75.565
4.2804,75.505,75.594
4.359,75.433,75.033
4.4375,75.116,74.848
4.516,74.788,74.957
4.5946,74.605,74.895
4.6731,74.586,74.849
4.7517,74.72,74.73
4.8302,74.92,74.756
4.9087,75.146,75.137
4.9873,75.323,75.602
5.0658,75.372,75.857
5.1444,75.203,75.021
5.2229,74.954,73.838
5.3014,74.789,73.919
5.38,74.861,75.066
5.4585,75.099,75.761
5.5371,75.277,75.696
5.6156,75.286,74.857
5.6941,75.056,74.786
5.7727,74.788,75.032
5.8512,74.662,74.635
5.9298,74.714,74.691
6.0083,74.94,75.469
6.0868,75.197,75.376
6.1654,75.351,74.891
6.2439,75.319,74.886


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_291.csv <==
x,qOut,qIn
0.03927,74.728,74.724
0.11781,74.599,75.151
0.19635,74.704,75.13
0.27489,75.021,75.113
0.35343,75.484,74.841
0.43197,75.672,74.665
0.51051,75.458,74.956
0.58905,75.016,75.266
0.66759,74.581,75.275
0.74613,74.546,74.997
0.82467,74.779,74.867
0.90321,75.061,75.111
0.98175,75.182,75.172
1.0603,75.118,74.924
1.1388,74.997,74.804
1.2174,74.903,74.872
1.2959,74.902,75.255
1.3744,74.956,75.216
1.453,75.003,74.69
1.5315,75.015,74.54
1.6101,74.972,75.165
1.6886,74.943,75.158
1.7671,74.979,74.898
1.8457,75.059,75.474
1.9242,75.152,75.674
2.0028,75.154,74.717
2.0813,75.082,74.436
2.1598,74.992,74.777
2.2384,74.947,74.556
2.3169,74.968,74.59
2.3955,75.003,75.304
2.474,75.016,75.848
2.5525,74.982,75.945
2.6311,74.913,75.012
2.7096,74.854,73.79
2.7882,74.852,73.919
2.8667,74.946,75.421
2.9452,75.146,75.442
3.0238,75.333,74.546
3.1023,75.388,74.676
3.1809,75.204,75.895
3.2594,74.835,75.632
3.3379,74.545,74.458
3.4165,74.485,74.141
3.495,74.756,75.299
3.5736,75.169,75.78
3.6521,75.473,75.454
3.7306,75.527,75.119
3.8092,75.216,74.663
3.8877,74.736,74.373
3.9663,74.435,74.814
4.0448,74.435,75.35
4.1233,74.788,75.265
4.2019,75.152,74.839
4.2804,75.333,74.366
4.359,75.313,74.423
4.4375,75.108,74.923
4.516,74.922,75.513
4.5946,74.873,76.005
4.6731,74.961,75.427
4.7517,75.168,74.291
4.8302,75.315,74.467
4.9087,75.284,75.387
4.9873,75.105,75.739
5.0658,74.836,74.658
5.1444,74.752,74.046
5.2229,74.849,74.435
5.3014,74.978,74.912
5.38,74.973,75.759
5.4585,74.781,76.195
5.5371,74.663,75.309
5.6156,74.742,74.453
5.6941,75.097,74.869
5.7727,75.41,75.064
5.8512,75.467,74.615
5.9298,75.301,74.488
6.0083,74.998,75.136
6.0868,74.872,75.533
6.1654,74.869,75.234
6.2439,74.863,74.576


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_292.csv <==
x,qOut,qIn
0.03927,75.092,75.541
0.11781,74.774,74.998
0.19635,74.635,74.241
0.27489,74.7,74.108
0.35343,74.943,74.977
0.43197,75.184,75.499
0.51051,75.365,75.557
0.58905,75.429,75.503
0.66759,75.329,74.957
0.74613,75.008,74.405
0.82467,74.65,74.524
0.90321,74.452,75.256
0.98175,74.594,75.587
1.0603,74.988,74.823
1.1388,75.325,74.241
1.2174,75.421,74.606
1.2959,75.129,75.337
1.3744,74.694,75.209
1.453,74.479,75.207
1.5315,74.578,75.911
1.6101,75.015,75.651
1.6886,75.399,74.471
1.7671,75.499,74.139
1.8457,75.328,74.657
1.9242,74.95,74.892
2.0028,74.755,74.817
2.0813,74.811,75.027
2.1598,74.971,74.954
2.2384,75.058,74.61
2.3169,74.911,75.011
2.3955,74.747,75.679
2.474,74.735,75.763
2.5525,75.012,74.65
2.6311,75.404,74.133
2.7096,75.628,74.933
2.7882,75.568,75.723
2.8667,75.15,75.025
2.9452,74.701,74.408
3.0238,74.502,74.747
3.1023,74.558,75.37
3.1809,74.814,75.808
3.2594,74.958,75.308
3.3379,74.982,74.21
3.4165,74.972,74.012
3.495,75.023,75.409
3.5736,75.161,75.756
3.6521,75.247,74.844
3.7306,75.215,74.391
3.8092,75.024,75.232
3.8877,74.854,75.395
3.9663,74.819,74.829
4.0448,74.897,74.974
4.1233,75.034,75.191
4.2019,75.11,74.745
4.2804,75.134,74.867
4.359,75.116,75.125
4.4375,75.063,75.307
4.516,74.938,75.507
4.5946,74.813,74.958
4.6731,74.768,74.061
4.7517,74.876,74.425
4.8302,75.048,75.374
4.9087,75.137,75.738
4.9873,75.123,75.381
5.0658,75.015,74.8
5.1444,74.984,74.768
5.2229,75.017,74.856
5.3014,75.054,74.86
5.38,75.028,74.838
5.4585,74.999,74.891
5.5371,75.045,75.084
5.6156,75.117,75.55
5.6941,75.145,75.725
5.7727,74.969,75.169
5.8512,74.739,74.61
5.9298,74.627,74.539
6.0083,74.791,74.414
6.0868,75.127,74.536
6.1654,75.361,75.221
6.2439,75.376,75.645


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_293.csv <==
x,qOut,qIn
0.03927,74.712,75.52
0.11781,75.008,75.399
0.19635,75.396,74.421
0.27489,75.651,74.305
0.35343,75.576,75.187
0.43197,75.207,75.245
0.51051,74.787,74.784
0.58905,74.489,74.669
0.66759,74.45,75.623
0.74613,74.583,76.011
0.82467,74.806,75.069
0.90321,75.056,74.041
0.98175,75.276,74.145
1.0603,75.373,74.976
1.1388,75.309,75.656
1.2174,75.138,75.537
1.2959,74.935,74.919
1.3744,74.822,74.964
1.453,74.785,75.329
1.5315,74.8,75.131
1.6101,74.839,74.465
1.6886,74.953,74.469
1.7671,75.134,74.876
1.8457,75.292,75.568
1.9242,75.332,75.624
2.0028,75.123,75.062
2.0813,74.804,74.79
2.1598,74.57,74.527
2.2384,74.605,74.34
2.3169,74.911,75.037
2.3955,75.261,75.852
2.474,75.48,75.615
2.5525,75.42,74.412
2.6311,75.132,74.345
2.7096,74.822,75.176
2.7882,74.639,75.229
2.8667,74.697,74.936
2.9452,74.917,75.329
3.0238,75.165,75.034
3.1023,75.324,74.258
3.1809,75.292,75.099
3.2594,75.032,75.924
3.3379,74.749,75.214
3.4165,74.622,74.442
3.495,74.808,74.64
3.5736,75.133,75.068
3.6521,75.305,75.243
3.7306,75.25,75.274
3.8092,74.947,75.077
3.8877,74.759,74.943
3.9663,74.8,75.144
4.0448,74.963,74.947
4.1233,75.104,74.38
4.2019,75.053,74.891
4.2804,74.952,75.691
4.359,74.91,75.766
4.4375,75.016,75.148
4.516,75.111,74.394
4.5946,75.077,74.02
4.6731,74.96,74.56
4.7517,74.84,75.498
4.8302,74.922,75.563
4.9087,75.116,75.023
4.9873,75.27,74.385
5.0658,75.231,74.396
5.1444,74.993,75.199
5.2229,74.785,75.709
5.3014,74.742,75.505
5.38,74.962,75.435
5.4585,75.246,75.319
5.5371,75.353,74.889
5.6156,75.223,74.723
5.6941,74.834,74.784
5.7727,74.55,74.467
5.8512,74.572,74.218
5.9298,74.819,74.702
6.0083,75.155,75.725
6.0868,75.203,75.721
6.1654,74.997,74.906
6.2439,74.755,74.602


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_294.csv <==
x,qOut,qIn
0.03927,74.815,74.894
0.11781,74.811,75.515
0.19635,74.872,75.548
0.27489,75.018,74.648
0.35343,75.249,74.056
0.43197,75.31,74.668
0.51051,75.145,75.363
0.58905,74.899,75.578
0.66759,74.755,75.177
0.74613,74.895,75.137
0.82467,75.106,75.452
0.90321,75.21,75.253
0.98175,75.057,74.508
1.0603,74.853,74.402
1.1388,74.827,74.704
1.2174,74.964,74.922
1.2959,75.202,75.345
1.3744,75.198,75.417
1.453,74.961,74.992
1.5315,74.68,74.878
1.6101,74.564,74.794
1.6886,74.768,74.332
1.7671,75.12,74.418
1.8457,75.434,75.479
1.9242,75.549,76.297
2.0028,75.399,75.597
2.0813,75.085,74.738
2.1598,74.76,74.662
2.2384,74.574,74.647
2.3169,74.617,74.728
2.3955,74.825,75.076
2.474,75.081,75.029
2.5525,75.274,75.061
2.6311,75.245,75.009
2.7096,75.001,74.683
2.7882,74.698,74.744
2.8667,74.515,75.18
2.9452,74.674,75.372
3.0238,75.06,75.307
3.1023,75.463,75.006
3.1809,75.677,74.306
3.2594,75.512,74.23
3.3379,75.112,75.109
3.4165,74.727,75.884
3.495,74.61,75.404
3.5736,74.794,74.374
3.6521,75.007,74.115
3.7306,75.101,75.183
3.8092,74.968,76.044
3.8877,74.835,75.216
3.9663,74.859,74.613
4.0448,75.004,75.092
4.1233,75.201,75.362
4.2019,75.195,74.811
4.2804,75.004,74.308
4.359,74.777,74.226
4.4375,74.679,75.02
4.516,74.832,75.624
4.5946,75.054,75.522
4.6731,75.19,75.375
4.7517,75.102,75.183
4.8302,74.913,74.6
4.9087,74.853,74.552
4.9873,74.97,75.149
5.0658,75.268,75.432
5.1444,75.441,74.69
5.2229,75.347,73.951
5.3014,75.055,74.68
5.38,74.679,75.945
5.4585,74.508,75.569
5.5371,74.572,74.938
5.6156,74.797,74.752
5.6941,75.096,74.503
5.7727,75.352,74.674
5.8512,75.458,75.447
5.9298,75.385,75.617
6.0083,75.121,74.728
6.0868,74.878,74.598
6.1654,74.773,75.053
6.2439,74.775,74.959


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_295.csv <==
x,qOut,qIn
0.03927,75.251,75.047
0.11781,75.413,74.972
0.19635,75.374,75.17
0.27489,75.235,75.105
0.35343,75.103,75.078
0.43197,75.027,75.547
0.51051,74.98,75.558
0.58905,74.951,75.084
0.66759,74.932,74.658
0.74613,74.942,74.205
0.82467,74.957,74.16
0.90321,74.948,74.938
0.98175,74.891,76.059
1.0603,74.808,75.872
1.1388,74.767,74.782
1.2174,74.796,74.518
1.2959,74.911,75.314
1.3744,75.044,75.064
1.453,75.166,74.393
1.5315,75.268,74.454
1.6101,75.349,75.126
1.6886,75.334,75.373
1.7671,75.131,75.39
1.8457,74.808,75.078
1.9242,74.461,74.486
2.0028,74.424,74.755
2.0813,74.716,75.438
2.1598,75.154,75.381
2.2384,75.537,75.482
2.3169,75.584,75.34
2.3955,75.324,74.085
2.474,74.943,73.639
2.5525,74.649,74.927
2.6311,74.632,75.8
2.7096,74.79,75.84
2.7882,74.997,75.119
2.8667,75.139,74.225
2.9452,75.165,74.571
3.0238,75.094,75.439
3.1023,74.994,75.426
3.1809,74.936,74.688
3.2594,75.041,74.811
3.3379,75.194,75.167
3.4165,75.239,75.355
3.495,75.02,75.112
3.5736,74.631,74.871
3.6521,74.428,74.95
3.7306,74.533,75.137
3.8092,74.995,75.188
3.8877,75.384,74.66
3.9663,75.45,74.356
4.0448,75.239,75.111
4.1233,74.861,75.95
4.2019,74.729,75.291
4.2804,74.847,74.225
4.359,75.053,74.005
4.4375,75.168,75.252
4.516,75.118,75.896
4.5946,75.053,75.482
4.6731,75.038,75.069
4.7517,75.115,74.963
4.8302,75.122,74.488
4.9087,75.019,74.139
4.9873,74.882,74.626
5.0658,74.805,75.41
5.1444,74.897,75.316
5.2229,75.055,75.063
5.3014,75.157,75.289
5.38,75.092,75.423
5.4585,74.881,74.847
5.5371,74.733,74.685
5.6156,74.763,75.297
5.6941,75.059,75.165
5.7727,75.389,74.433
5.8512,75.455,74.618
5.9298,75.215,75.355
6.0083,74.686,75.311
6.0868,74.385,74.592
6.1654,74.488,74.363
6.2439,74.844,74.829


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_296.csv <==
x,qOut,qIn
0.03927,74.975,74.714
0.11781,75.093,75.156
0.19635,75.092,75.587
0.27489,74.984,75.623
0.35343,74.814,75.086
0.43197,74.748,75.067
0.51051,74.812,75.256
0.58905,74.966,74.875
0.66759,75.163,74.107
0.74613,75.343,74.451
0.82467,75.409,75.451
0.90321,75.301,75.723
0.98175,74.969,74.632
1.0603,74.592,74.437
1.1388,74.421,75.342
1.2174,74.516,75.652
1.2959,74.878,74.941
1.3744,75.256,74.668
1.453,75.498,74.637
1.5315,75.545,74.809
1.6101,75.356,75.984
1.6886,75.028,75.875
1.7671,74.741,74.312
1.8457,74.603,73.746
1.9242,74.695,74.589
2.0028,74.892,75.551
2.0813,75.067,76.046
2.1598,75.165,75.285
2.2384,75.154,74.246
2.3169,75.092,74.327
2.3955,75.017,74.853
2.474,74.954,75.407
2.5525,74.921,75.955
2.6311,74.954,75.844
2.7096,75.046,74.915
2.7882,75.128,74.198
2.8667,75.122,74.492
2.9452,74.933,74.813
3.0238,74.727,74.775
3.1023,74.663,75.092
3.1809,74.888,75.594
3.2594,75.215,75.052
3.3379,75.314,74.446
3.4165,75.139,74.71
3.495,74.709,75.306
3.5736,74.581,75.162
3.6521,74.881,74.824
3.7306,75.361,74.862
3.8092,75.723,75.43
3.8877,75.512,75.464
3.9663,74.956,75.02
4.0448,74.448,74.888
4.1233,74.383,75.274
4.2019,74.74,75.101
4.2804,75.118,74.617
4.359,75.314,74.702
4.4375,75.187,74.909
4.516,74.968,74.533
4.5946,74.836,74.685
4.6731,74.832,75.427
4.7517,74.959,75.718
4.8302,75.071,75.057
4.9087,75.132,74.344
4.9873,75.157,74.562
5.0658,75.168,75.438
5.1444,75.193,75.406
5.2229,75.193,74.897
5.3014,75.141,74.509
5.38,75.017,75.059
5.4585,74.859,75.41
5.5371,74.735,74.717
5.6156,74.69,74.236
5.6941,74.755,75.241
5.7727,74.917,75.805
5.8512,75.096,75.271
5.9298,75.212,74.965
6.0083,75.186,75.469
6.0868,75.033,75.087
6.1654,74.897,74.251
6.2439,74.858,74.118


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_297.csv <==
x,qOut,qIn
0.03927,75.169,75.33
0.11781,75.219,74.683
0.19635,75.056,74.343
0.27489,74.831,74.768
0.35343,74.715,75.842
0.43197,74.932,75.485
0.51051,75.288,74.08
0.58905,75.519,73.968
0.66759,75.362,75.509
0.74613,74.821,75.836
0.82467,74.37,75.221
0.90321,74.28,74.593
0.98175,74.734,74.156
1.0603,75.316,74.743
1.1388,75.651,75.894
1.2174,75.642,75.699
1.2959,75.248,74.341
1.3744,74.876,74.503
1.453,74.754,75.319
1.5315,74.832,75.556
1.6101,74.997,74.806
1.6886,74.984,74.431
1.7671,74.904,74.944
1.8457,74.874,75.413
1.9242,75.002,75.043
2.0028,75.128,74.738
2.0813,75.103,74.856
2.1598,74.971,74.969
2.2384,74.821,74.807
2.3169,74.887,74.822
2.3955,75.064,75.044
2.474,75.202,75.34
2.5525,75.153,75.582
2.6311,74.992,75.412
2.7096,74.896,75.179
2.7882,74.899,75.193
2.8667,74.997,74.687
2.9452,75.026,74.114
3.0238,75.001,74.344
3.1023,74.968,74.966
3.1809,74.972,75.05
3.2594,74.954,74.929
3.3379,74.883,75.342
3.4165,74.813,75.643
3.495,74.811,74.852
3.5736,74.955,74.608
3.6521,75.179,75.138
3.7306,75.388,75.061
3.8092,75.499,74.49
3.8877,75.424,74.769
3.9663,75.157,75.571
4.0448,74.801,75.884
4.1233,74.482,74.689
4.2019,74.418,74.26
4.2804,74.593,75.089
4.359,74.885,75.394
4.4375,75.164,74.621
4.516,75.314,74.761
4.5946,75.322,75.469
4.6731,75.216,75.459
4.7517,75.03,74.937
4.8302,74.855,74.697
4.9087,74.775,74.511
4.9873,74.813,74.56
5.0658,74.975,75.317
5.1444,75.164,75.614
5.2229,75.264,75.036
5.3014,75.232,74.752
5.38,75.043,74.761
5.4585,74.844,74.551
5.5371,74.776,74.948
5.6156,74.856,75.822
5.6941,75.066,75.943
5.7727,75.217,75.137
5.8512,75.205,74.21
5.9298,75.051,73.91
6.0083,74.801,74.502
6.0868,74.667,75.177
6.1654,74.73,75.76
6.2439,74.926,75.857


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_298.csv <==
x,qOut,qIn
0.03927,75.225,75.105
0.11781,74.917,75.232
0.19635,74.573,74.994
0.27489,74.44,74.971
0.35343,74.729,74.798
0.43197,75.167,74.53
0.51051,75.377,74.685
0.58905,75.293,75.003
0.66759,74.914,75.265
0.74613,74.722,75.139
0.82467,74.849,75.044
0.90321,75.138,75.258
0.98175,75.391,74.82
1.0603,75.331,74.554
1.1388,75.101,75.194
1.2174,74.889,75.322
1.2959,74.876,74.754
1.3744,74.993,75.166
1.453,75.034,75.666
1.5315,74.953,75.209
1.6101,74.748,74.129
1.6886,74.678,74.193
1.7671,74.796,74.949
1.8457,75.011,75.34
1.9242,75.211,75.558
2.0028,75.246,75.823
2.0813,75.148,75.555
2.1598,75,75.013
2.2384,74.887,74.328
2.3169,74.886,74.04
2.3955,74.987,74.41
2.474,75.132,75.171
2.5525,75.259,75.092
2.6311,75.229,74.821
2.7096,75.012,75.549
2.7882,74.72,75.877
2.8667,74.488,74.447
2.9452,74.559,74.104
3.0238,74.9,75.21
3.1023,75.34,75.937
3.1809,75.703,74.947
3.2594,75.691,74.049
3.3379,75.282,74.412
3.4165,74.715,75.447
3.495,74.276,75.58
3.5736,74.316,74.984
3.6521,74.664,74.856
3.7306,75.082,75.122
3.8092,75.346,75.285
3.8877,75.377,75.242
3.9663,75.248,74.802
4.0448,75.066,74.273
4.1233,74.936,74.877
4.2019,74.929,75.561
4.2804,74.966,75.255
4.359,74.977,74.722
4.4375,74.899,74.585
4.516,74.819,74.971
4.5946,74.848,75.657
4.6731,74.985,75.598
4.7517,75.201,74.532
4.8302,75.312,74.295
4.9087,75.266,74.909
4.9873,75.118,75.541
5.0658,74.939,75.78
5.1444,74.848,75.332
5.2229,74.834,74.347
5.3014,74.869,73.852
5.38,74.925,74.668
5.4585,74.985,75.395
5.5371,75.034,75.407
5.6156,75.067,75.268
5.6941,75.082,75.077
5.7727,75.092,74.492
5.8512,75.067,74.428
5.9298,75.006,75.249
6.0083,74.908,75.829
6.0868,74.919,75.41
6.1654,75.063,74.748
6.2439,75.215,74.576


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_299.csv <==
x,qOut,qIn
0.03927,74.767,74.816
0.11781,74.701,74.45
0.19635,74.789,74.327
0.27489,74.94,75.112
0.35343,75.051,76.293
0.43197,75.058,75.765
0.51051,75.053,74.581
0.58905,75.076,74.462
0.66759,75.152,74.885
0.74613,75.116,74.856
0.82467,74.957,74.918
0.90321,74.794,75.004
0.98175,74.773,75.312
1.0603,74.966,75.009
1.1388,75.122,74.323
1.2174,75.114,74.215
1.2959,74.845,74.919
1.3744,74.682,75.522
1.453,74.837,75.763
1.5315,75.19,75.645
1.6101,75.563,74.911
1.6886,75.512,74.558
1.7671,75.136,74.83
1.8457,74.732,74.864
1.9242,74.611,75.1
2.0028,74.85,75.416
2.0813,75.099,75.132
2.1598,75.162,74.909
2.2384,74.895,74.761
2.3169,74.589,74.568
2.3955,74.509,74.713
2.474,74.687,75.19
2.5525,75.096,75.426
2.6311,75.456,75.18
2.7096,75.582,75.12
2.7882,75.447,75.115
2.8667,75.058,74.742
2.9452,74.742,74.595
3.0238,74.703,74.727
3.1023,74.885,74.805
3.1809,75.181,75.1
3.2594,75.261,75.494
3.3379,75.105,75.476
3.4165,74.852,75.188
3.495,74.665,75.015
3.5736,74.721,74.943
3.6521,74.937,74.617
3.7306,75.184,74.093
3.8092,75.338,74.582
3.8877,75.306,75.546
3.9663,75.117,75.678
4.0448,74.869,75.244
4.1233,74.669,75.056
4.2019,74.64,75.056
4.2804,74.769,74.907
4.359,74.988,74.811
4.4375,75.229,74.867
4.516,75.399,74.988
4.5946,75.4,75.071
4.6731,75.214,75.087
4.7517,74.844,75.146
4.8302,74.523,75.126
4.9087,74.44,75.076
4.9873,74.6,75.334
5.0658,74.96,75.367
5.1444,75.286,74.265
5.2229,75.444,73.735
5.3014,75.405,75.283
5.38,75.167,76.133
5.4585,74.92,74.608
5.5371,74.802,73.942
5.6156,74.817,74.887
5.6941,74.939,75.945
5.7727,75.023,75.673
5.8512,75.071,74.821
5.9298,75.113,74.218
6.0083,75.18,74.476
6.0868,75.217,75.094
6.1654,75.142,75.538
6.2439,74.978,75.38


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_300.csv <==
x,qOut,qIn
0.03927,74.915,74.555
0.11781,75.187,75.946
0.19635,75.38,76.159
0.27489,75.412,75.116
0.35343,75.221,74.514
0.43197,74.927,74.481
0.51051,74.728,74.545
0.58905,74.704,75.069
0.66759,74.897,75.485
0.74613,75.165,75.217
0.82467,75.341,74.625
0.90321,75.324,74.371
0.98175,75.03,75.265
1.0603,74.638,75.582
1.1388,74.473,74.903
1.2174,74.622,74.431
1.2959,75.11,74.62
1.3744,75.507,75.329
1.453,75.53,75.871
1.5315,75.224,75.364
1.6101,74.708,75.035
1.6886,74.526,75.387
1.7671,74.708,75.092
1.8457,75.028,74.29
1.9242,75.227,74.317
2.0028,75.132,74.955
2.0813,74.948,75.063
2.1598,74.824,75.052
2.2384,74.884,75.115
2.3169,74.965,75.076
2.3955,74.966,75.342
2.474,74.938,75.383
2.5525,74.954,74.742
2.6311,75.155,74.59
2.7096,75.395,75.113
2.7882,75.509,75.269
2.8667,75.339,74.385
2.9452,74.946,74.369
3.0238,74.607,75.242
3.1023,74.467,75.657
3.1809,74.619,75.473
3.2594,74.86,75.383
3.3379,75.062,75.075
3.4165,75.192,74.429
3.495,75.232,74.166
3.5736,75.219,74.843
3.6521,75.163,75.567
3.7306,75.08,75.546
3.8092,74.986,74.46
3.8877,74.881,74.204
3.9663,74.782,75.07
4.0448,74.73,75.843
4.1233,74.766,75.526
4.2019,74.946,74.833
4.2804,75.201,74.541
4.359,75.403,74.906
4.4375,75.421,75.418
4.516,75.153,75.001
4.5946,74.801,74.553
4.6731,74.573,74.999
4.7517,74.661,75.524
4.8302,74.928,75.018
4.9087,75.103,74.5
4.9873,75.114,74.396
5.0658,74.937,74.607
5.1444,74.877,75.244
5.2229,75.004,75.755
5.3014,75.201,75.433
5.38,75.32,74.721
5.4585,75.186,74.958
5.5371,74.96,75.374
5.6156,74.807,75.017
5.6941,74.872,74.214
5.7727,75.055,74.608
5.8512,75.165,75.654
5.9298,75.138,75.938
6.0083,74.941,75.052
6.0868,74.736,74.651
6.1654,74.644,74.677
6.2439,74.7,74.254


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_301.csv <==
x,qOut,qIn
0.03927,74.879,75.92
0.11781,75.036,75.377
0.19635,75.158,74.493
0.27489,75.195,74.844
0.35343,75.116,75.809
0.43197,75.027,75.319
0.51051,75.008,74.44
0.58905,75.046,74.284
0.66759,75.112,74.771
0.74613,75.075,75.033
0.82467,74.931,75.111
0.90321,74.754,75.331
0.98175,74.628,75.837
1.0603,74.656,75.557
1.1388,74.808,74.837
1.2174,75.013,74.52
1.2959,75.198,74.418
1.3744,75.293,74.383
1.453,75.287,75.01
1.5315,75.198,75.701
1.6101,75.047,75.037
1.6886,74.861,74.391
1.7671,74.696,74.797
1.8457,74.623,75.398
1.9242,74.71,75.573
2.0028,74.989,75.331
2.0813,75.332,74.89
2.1598,75.576,74.504
2.2384,75.564,74.319
2.3169,75.221,75.013
2.3955,74.792,75.883
2.474,74.505,75.745
2.5525,74.561,74.829
2.6311,74.83,74.214
2.7096,75.061,74.034
2.7882,75.159,74.604
2.8667,75.064,75.877
2.9452,74.99,75.988
3.0238,75.04,74.9
3.1023,75.155,74.202
3.1809,75.247,74.945
3.2594,75.097,75.56
3.3379,74.846,75.106
3.4165,74.694,74.455
3.495,74.839,75.12
3.5736,75.179,75.734
3.6521,75.344,75.606
3.7306,75.212,75.157
3.8092,74.721,74.217
3.8877,74.405,74.01
3.9663,74.518,74.759
4.0448,74.918,75.265
4.1233,75.393,75.39
4.2019,75.492,75.391
4.2804,75.258,75.029
4.359,74.915,74.862
4.4375,74.712,74.986
4.516,74.811,74.868
4.5946,75.046,74.83
4.6731,75.271,75.038
4.7517,75.366,75.456
4.8302,75.306,75.205
4.9087,75.09,74.604
4.9873,74.797,74.675
5.0658,74.52,74.956
5.1444,74.503,74.835
5.2229,74.756,75.003
5.3014,75.116,75.53
5.38,75.404,75.164
5.4585,75.382,74.462
5.5371,75.143,74.889
5.6156,74.876,75.669
5.6941,74.775,75.027
5.7727,74.897,74.495
5.8512,75.071,75.036
5.9298,75.178,75.279
6.0083,75.123,74.954
6.0868,74.97,74.472
6.1654,74.837,74.139
6.2439,74.789,74.847


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_302.csv <==
x,qOut,qIn
0.03927,74.522,74.465
0.11781,74.772,74.44
0.19635,75.153,74.796
0.27489,75.493,74.875
0.35343,75.622,74.753
0.43197,75.379,74.895
0.51051,74.972,75.415
0.58905,74.66,75.903
0.66759,74.686,75.354
0.74613,74.937,74.78
0.82467,75.125,74.876
0.90321,75.17,74.852
0.98175,75.048,74.68
1.0603,75.012,74.958
1.1388,75.041,75.236
1.2174,75.032,75.211
1.2959,74.876,74.863
1.3744,74.646,74.602
1.453,74.565,74.426
1.5315,74.686,74.65
1.6101,75.014,76.086
1.6886,75.318,76.333
1.7671,75.482,74.851
1.8457,75.472,73.831
1.9242,75.278,74.667
2.0028,74.997,75.305
2.0813,74.79,75.02
2.1598,74.738,74.78
2.2384,74.895,75.366
2.3169,75.073,75.446
2.3955,75.087,74.783
2.474,74.942,74.484
2.5525,74.682,75.306
2.6311,74.635,75.527
2.7096,74.86,74.938
2.7882,75.203,74.771
2.8667,75.486,75.215
2.9452,75.403,75.218
3.0238,75.047,75.103
3.1023,74.674,74.786
3.1809,74.553,74.034
3.2594,74.789,74.49
3.3379,75.105,75.662
3.4165,75.305,75.821
3.495,75.229,75.328
3.5736,75.031,74.871
3.6521,74.908,74.224
3.7306,74.908,74.396
3.8092,75.041,75.348
3.8877,75.152,75.484
3.9663,75.2,75.095
4.0448,75.179,74.813
4.1233,75.091,74.755
4.2019,74.919,74.859
4.2804,74.73,75.12
4.359,74.631,75.008
4.4375,74.72,74.752
4.516,75.003,75.219
4.5946,75.273,75.635
4.6731,75.371,75.378
4.7517,75.158,74.466
4.8302,74.808,74.733
4.9087,74.631,75.616
4.9873,74.705,75.057
5.0658,75.043,73.98
5.1444,75.266,74.345
5.2229,75.231,75.017
5.3014,75.027,75.545
5.38,74.786,76.028
5.4585,74.764,75.789
5.5371,74.9,74.786
5.6156,75.078,74.023
5.6941,75.183,74.64
5.7727,75.212,75.486
5.8512,75.212,75.5
5.9298,75.179,74.842
6.0083,75.1,74.346
6.0868,74.911,74.948
6.1654,74.679,75.748
6.2439,74.514,75.508


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_303.csv <==
x,qOut,qIn
0.03927,75.669,74.912
0.11781,75.717,74.462
0.19635,75.385,74.46
0.27489,74.909,75.056
0.35343,74.557,75.334
0.43197,74.563,75.153
0.51051,74.749,75.053
0.58905,74.953,74.938
0.66759,75.036,75.354
0.74613,75.091,75.535
0.82467,75.174,74.974
0.90321,75.246,74.589
0.98175,75.251,74.863
1.0603,75.103,75.3
1.1388,74.888,75.558
1.2174,74.708,75.051
1.2959,74.654,73.62
1.3744,74.724,73.83
1.453,74.86,75.576
1.5315,75.013,76.357
1.6101,75.141,75.259
1.6886,75.211,74.5
1.7671,75.213,74.54
1.8457,75.167,74.888
1.9242,75.097,74.74
2.0028,75.056,74.957
2.0813,75.062,75.55
2.1598,75.086,75.696
2.2384,75.098,75.198
2.3169,74.99,74.684
2.3955,74.775,74.713
2.474,74.577,75.155
2.5525,74.531,74.952
2.6311,74.789,74.412
2.7096,75.169,74.604
2.7882,75.439,75.488
2.8667,75.372,75.448
2.9452,74.975,74.478
3.0238,74.631,74.404
3.1023,74.557,75.309
3.1809,74.902,75.651
3.2594,75.313,75.141
3.3379,75.511,74.817
3.4165,75.455,74.73
3.495,75.155,74.454
3.5736,74.89,74.723
3.6521,74.764,75.544
3.7306,74.765,75.453
3.8092,74.855,74.335
3.8877,74.939,74.635
3.9663,74.991,75.53
4.0448,75.007,75.526
4.1233,74.984,75.035
4.2019,74.981,74.908
4.2804,75.038,74.691
4.359,75.121,74.662
4.4375,75.185,74.973
4.516,75.102,75.424
4.5946,74.925,75.682
4.6731,74.77,75.368
4.7517,74.76,74.708
4.8302,74.899,74.113
4.9087,75.034,74.011
4.9873,75.096,74.953
5.0658,75.043,76.251
5.1444,75.033,75.972
5.2229,75.087,74.987
5.3014,75.126,74.64
5.38,75.055,74.7
5.4585,74.859,74.774
5.5371,74.761,74.935
5.6156,74.852,74.608
5.6941,75.186,74.857
5.7727,75.431,75.332
5.8512,75.329,75.093
5.9298,74.952,75.104
6.0083,74.441,75.47
6.0868,74.338,75.082
6.1654,74.674,74.742
6.2439,75.206,74.955


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_304.csv <==
x,qOut,qIn
0.03927,74.629,75.198
0.11781,74.334,75.524
0.19635,74.339,74.814
0.27489,74.672,74.243
0.35343,75.296,74.829
0.43197,75.778,75.115
0.51051,75.864,75.114
0.58905,75.579,75.29
0.66759,75.007,75.22
0.74613,74.642,74.934
0.82467,74.615,74.854
0.90321,74.801,74.817
0.98175,75.03,74.772
1.0603,75.123,75.133
1.1388,75.133,75.681
1.2174,75.092,75.684
1.2959,75.028,74.772
1.3744,74.906,74.082
1.453,74.784,74.397
1.5315,74.735,75.359
1.6101,74.828,75.484
1.6886,75.035,74.797
1.7671,75.216,74.593
1.8457,75.275,75.354
1.9242,75.138,75.751
2.0028,74.911,74.805
2.0813,74.791,74.095
2.1598,74.844,74.551
2.2384,75.102,75.152
2.3169,75.329,74.945
2.3955,75.342,75.135
2.474,75.148,75.495
2.5525,74.795,74.985
2.6311,74.61,74.652
2.7096,74.684,74.938
2.7882,74.918,75.003
2.8667,75.184,75.133
2.9452,75.29,75.481
3.0238,75.243,75.158
3.1023,75.099,74.403
3.1809,74.919,74.401
3.2594,74.765,75.096
3.3379,74.696,75.456
3.4165,74.744,75.441
3.495,74.931,75.579
3.5736,75.156,75.026
3.6521,75.264,74.158
3.7306,75.217,74.561
3.8092,75.004,75.528
3.8877,74.871,75.203
3.9663,74.915,74.734
4.0448,75.052,74.795
4.1233,75.169,75.329
4.2019,75.06,75.273
4.2804,74.842,74.625
4.359,74.687,74.181
4.4375,74.762,74.963
4.516,75.053,75.751
4.5946,75.325,75.612
4.6731,75.426,75.079
4.7517,75.228,74.592
4.8302,74.905,74.576
4.9087,74.721,75.145
4.9873,74.745,75.659
5.0658,74.996,75.206
5.1444,75.186,74.231
5.2229,75.197,73.77
5.3014,75.063,74.124
5.38,74.85,75.504
5.4585,74.736,76.278
5.5371,74.764,75.779
5.6156,74.9,74.968
5.6941,75.103,75.18
5.7727,75.245,75.268
5.8512,75.254,74.5
5.9298,75.161,74.31
6.0083,75.018,75.157
6.0868,74.99,75.308
6.1654,74.993,75.02
6.2439,74.911,74.752


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_305.csv <==
x,qOut,qIn
0.03927,74.756,75.126
0.11781,74.993,75.1
0.19635,75.287,74.896
0.27489,75.469,75.259
0.35343,75.379,75.07
0.43197,75.059,74.691
0.51051,74.786,75.087
0.58905,74.706,75.076
0.66759,74.913,74.961
0.74613,75.168,75.141
0.82467,75.28,74.766
0.90321,75.21,74.644
0.98175,74.954,75.908
1.0603,74.712,75.935
1.1388,74.624,74.507
1.2174,74.701,73.948
1.2959,74.927,75.036
1.3744,75.124,75.611
1.453,75.201,75.254
1.5315,75.165,74.752
1.6101,75.044,74.779
1.6886,74.955,75.07
1.7671,74.916,75.216
1.8457,74.912,74.94
1.9242,74.924,74.65
2.0028,74.979,74.953
2.0813,75.086,75.364
2.1598,75.19,75.382
2.2384,75.225,75.116
2.3169,75.098,74.592
2.3955,74.916,74.295
2.474,74.8,74.997
2.5525,74.863,75.866
2.6311,75.043,75.586
2.7096,75.165,74.842
2.7882,75.163,74.215
2.8667,75.002,74.166
2.9452,74.864,74.652
3.0238,74.849,75.338
3.1023,74.936,75.762
3.1809,75.082,75.553
3.2594,75.157,75.266
3.3379,75.121,74.96
3.4165,75.005,74.527
3.495,74.845,74.711
3.5736,74.802,75.341
3.6521,74.937,75.277
3.7306,75.151,74.357
3.8092,75.324,73.863
3.8877,75.156,74.789
3.9663,74.759,75.924
4.0448,74.417,76.13
4.1233,74.421,75.35
4.2019,74.845,74.927
4.2804,75.341,74.806
4.359,75.656,74.72
4.4375,75.575,74.604
4.516,75.231,74.978
4.5946,74.918,75.23
4.6731,74.754,74.709
4.7517,74.808,74.787
4.8302,74.795,75.649
4.9087,74.676,75.573
4.9873,74.58,74.388
5.0658,74.655,73.921
5.1444,75.018,75.111
5.2229,75.445,75.878
5.3014,75.709,75.483
5.38,75.6,75.125
5.4585,75.156,75.127
5.5371,74.731,74.878
5.6156,74.531,74.813
5.6941,74.699,74.857
5.7727,74.948,74.869
5.8512,75.102,75.096
5.9298,75.138,75.512
6.0083,75.069,75.344
6.0868,74.956,74.626
6.1654,74.817,74.355
6.2439,74.725,74.581


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_306.csv <==
x,qOut,qIn
0.03927,75.617,75.147
0.11781,75.167,74.59
0.19635,74.782,75.036
0.27489,74.673,75.801
0.35343,74.979,75.216
0.43197,75.26,74.247
0.51051,75.26,74.118
0.58905,75.045,74.913
0.66759,74.747,75.776
0.74613,74.711,75.251
0.82467,74.844,74.697
0.90321,74.99,75.118
0.98175,74.996,75.013
1.0603,74.929,74.499
1.1388,74.943,74.761
1.2174,75.052,75.039
1.2959,75.238,75.039
1.3744,75.303,75.128
1.453,75.202,75.149
1.5315,74.996,75.06
1.6101,74.768,75.122
1.6886,74.676,75.336
1.7671,74.757,75.334
1.8457,74.952,74.947
1.9242,75.194,74.524
2.0028,75.298,74.495
2.0813,75.203,74.737
2.1598,74.988,75.233
2.2384,74.762,75.449
2.3169,74.729,75.231
2.3955,74.841,74.965
2.474,74.993,74.724
2.5525,75.081,74.891
2.6311,75.106,75.217
2.7096,75.141,75.156
2.7882,75.191,74.689
2.8667,75.245,74.432
2.9452,75.182,74.869
3.0238,74.996,75.306
3.1023,74.778,75.214
3.1809,74.635,75.322
3.2594,74.71,75.814
3.3379,74.934,75.623
3.4165,75.173,74.578
3.495,75.293,74.055
3.5736,75.211,74.474
3.6521,75.045,74.907
3.7306,74.906,75.513
3.8092,74.893,75.377
3.8877,74.921,74.739
3.9663,74.884,74.719
4.0448,74.805,75.138
4.1233,74.73,75.198
4.2019,74.848,74.857
4.2804,75.131,74.666
4.359,75.429,74.914
4.4375,75.59,75.583
4.516,75.399,75.475
4.5946,74.973,74.77
4.6731,74.561,74.406
4.7517,74.421,74.239
4.8302,74.652,74.236
4.9087,75.008,75.09
4.9873,75.286,76.39
5.0658,75.315,76.077
5.1444,75.138,74.662
5.2229,74.932,74.238
5.3014,74.809,74.776
5.38,74.853,75.013
5.4585,74.985,75.221
5.5371,75.126,75.701
5.6156,75.207,75.143
5.6941,75.173,74.045
5.7727,74.941,74.601
5.8512,74.618,75.513
5.9298,74.396,75.39
6.0083,74.466,74.44
6.0868,74.89,74.445
6.1654,75.393,75.109
6.2439,75.714,75.611


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_307.csv <==
x,qOut,qIn
0.03927,75.12,75.173
0.11781,74.956,75.422
0.19635,74.824,74.81
0.27489,74.758,74.478
0.35343,74.778,75.323
0.43197,74.841,75.632
0.51051,74.935,74.98
0.58905,75.042,74.649
0.66759,75.145,75.15
0.74613,75.161,75.089
0.82467,75.066,74.757
0.90321,74.924,74.908
0.98175,74.812,75.005
1.0603,74.856,74.712
1.1388,74.986,74.803
1.2174,75.102,75.17
1.2959,75.109,75.248
1.3744,75.023,75.057
1.453,74.962,74.603
1.5315,74.972,74.119
1.6101,75.079,75.148
1.6886,75.154,76.558
1.7671,75.139,76.402
1.8457,75.054,74.943
1.9242,74.943,73.354
2.0028,74.886,73.402
2.0813,74.876,74.889
2.1598,74.894,76.135
2.2384,74.926,75.413
2.3169,74.986,74.957
2.3955,75.026,75.436
2.474,75,75.568
2.5525,74.859,74.83
2.6311,74.707,74.418
2.7096,74.748,74.646
2.7882,74.999,75.141
2.8667,75.446,75.242
2.9452,75.638,74.822
3.0238,75.321,74.667
3.1023,74.704,74.97
3.1809,74.092,75.171
3.2594,74.177,75.229
3.3379,74.772,75.074
3.4165,75.471,74.572
3.495,75.877,74.736
3.5736,75.763,75.298
3.6521,75.344,75.191
3.7306,74.901,74.98
3.8092,74.707,75.219
3.8877,74.771,75.255
3.9663,74.89,74.89
4.0448,74.973,74.542
4.1233,74.962,75.323
4.2019,74.96,75.62
4.2804,74.987,74.71
4.359,75.021,74.257
4.4375,75.04,74.926
4.516,75.001,75.257
4.5946,74.928,74.955
4.6731,74.873,74.594
4.7517,74.887,75.299
4.8302,75.005,75.647
4.9087,75.137,75.092
4.9873,75.206,75.031
5.0658,75.142,75.406
5.1444,75.02,75.081
5.2229,74.955,74.628
5.3014,74.958,74.662
5.38,75.016,75.097
5.4585,74.992,74.96
5.5371,74.897,74.591
5.6156,74.801,74.713
5.6941,74.782,75.253
5.7727,74.868,75.406
5.8512,74.993,75.243
5.9298,75.113,74.831
6.0083,75.196,74.556
6.0868,75.257,74.917
6.1654,75.279,75.212
6.2439,75.24,74.903


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_308.csv <==
x,qOut,qIn
0.03927,74.812,74.013
0.11781,74.904,74.706
0.19635,75.076,75.474
0.27489,75.158,75.453
0.35343,74.998,75.047
0.43197,74.76,75.016
0.51051,74.669,75.219
0.58905,74.751,75.321
0.66759,74.982,74.608
0.74613,75.143,74.046
0.82467,75.226,74.403
0.90321,75.256,75.526
0.98175,75.263,75.954
1.0603,75.161,75.212
1.1388,74.93,74.742
1.2174,74.688,74.787
1.2959,74.573,74.832
1.3744,74.751,74.634
1.453,75.08,74.853
1.5315,75.372,75.509
1.6101,75.451,75.539
1.6886,75.249,75.075
1.7671,74.917,74.895
1.8457,74.626,74.607
1.9242,74.534,74.615
2.0028,74.683,75.328
2.0813,74.978,75.387
2.1598,75.282,74.4
2.2384,75.463,73.971
2.3169,75.347,74.835
2.3955,75.02,75.537
2.474,74.703,75.723
2.5525,74.624,75.885
2.6311,74.874,75.423
2.7096,75.196,74.533
2.7882,75.397,74.39
2.8667,75.315,74.772
2.9452,75.073,74.945
3.0238,74.879,75.182
3.1023,74.797,75.204
3.1809,74.854,75.078
3.2594,74.831,74.927
3.3379,74.704,74.631
3.4165,74.587,74.746
3.495,74.611,75.596
3.5736,74.921,75.883
3.6521,75.351,75.167
3.7306,75.671,74.289
3.8092,75.661,74.872
3.8877,75.248,75.288
3.9663,74.781,74.605
4.0448,74.531,74.511
4.1233,74.716,75.218
4.2019,75.047,75.061
4.2804,75.215,74.822
4.359,75.17,75.15
4.4375,74.924,75.608
4.516,74.806,75.075
4.5946,74.903,74.073
4.6731,75.121,74.185
4.7517,75.341,75.867
4.8302,75.341,76.076
4.9087,75.138,74.973
4.9873,74.865,74.437
5.0658,74.672,74.642
5.1444,74.685,74.941
5.2229,74.81,75.405
5.3014,74.958,75.322
5.38,75.05,74.878
5.4585,75.111,74.791
5.5371,75.13,74.648
5.6156,75.081,74.553
5.6941,74.938,75.146
5.7727,74.791,75.444
5.8512,74.792,75.01
5.9298,74.943,74.637
6.0083,75.217,75.352
6.0868,75.329,75.93
6.1654,75.208,75.385
6.2439,74.981,74.408


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_309.csv <==
x,qOut,qIn
0.03927,75.119,75.496
0.11781,75.327,75.116
0.19635,75.352,74.337
0.27489,75.214,74.109
0.35343,74.953,75.475
0.43197,74.801,75.739
0.51051,74.819,74.384
0.58905,74.932,73.972
0.66759,75.042,75.695
0.74613,75.034,76.46
0.82467,74.989,75.68
0.90321,74.981,74.612
0.98175,75.072,74.631
1.0603,75.172,74.657
1.1388,75.175,74.239
1.2174,75.076,74.555
1.2959,74.895,75.486
1.3744,74.776,75.602
1.453,74.747,75.564
1.5315,74.775,75.335
1.6101,74.816,74.511
1.6886,74.852,74.348
1.7671,74.956,74.821
1.8457,75.141,75.17
1.9242,75.411,75.52
2.0028,75.57,75.363
2.0813,75.421,74.658
2.1598,75.018,74.503
2.2384,74.473,75.177
2.3169,74.297,75.132
2.3955,74.563,74.57
2.474,75.05,74.379
2.5525,75.511,74.709
2.6311,75.617,75.441
2.7096,75.383,75.957
2.7882,74.997,75.421
2.8667,74.667,74.468
2.9452,74.655,74.629
3.0238,74.868,75.237
3.1023,75.131,75.453
3.1809,75.272,75.551
3.2594,75.194,74.94
3.3379,74.996,73.895
3.4165,74.79,74.235
3.495,74.685,75.654
3.5736,74.686,75.77
3.6521,74.762,75.173
3.7306,74.898,74.651
3.8092,75.086,74.382
3.8877,75.267,74.511
3.9663,75.326,75.184
4.0448,75.252,75.703
4.1233,75.061,75.324
4.2019,74.982,74.893
4.2804,75.024,74.902
4.359,75.072,75.004
4.4375,74.988,74.7
4.516,74.774,74.857
4.5946,74.689,75.406
4.6731,74.808,75.32
4.7517,75.157,74.671
4.8302,75.329,74.763
4.9087,75.171,74.893
4.9873,74.85,74.574
5.0658,74.587,74.73
5.1444,74.74,75.408
5.2229,75.105,75.74
5.3014,75.415,75.374
5.38,75.416,74.771
5.4585,75.131,74.655
5.5371,74.857,74.753
5.6156,74.751,75.104
5.6941,74.92,75.291
5.7727,75.121,74.912
5.8512,75.173,74.593
5.9298,75.061,74.862
6.0083,74.811,75.541
6.0868,74.645,75.302
6.1654,74.663,74.696
6.2439,74.837,74.879


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_310.csv <==
x,qOut,qIn
0.03927,75.076,75.492
0.11781,74.88,75.375
0.19635,74.753,74.868
0.27489,74.733,74.862
0.35343,74.837,75.344
0.43197,74.976,75.288
0.51051,75.111,74.756
0.58905,75.205,74.205
0.66759,75.227,74.553
0.74613,75.117,75.295
0.82467,74.929,75.658
0.90321,74.762,75.849
0.98175,74.721,75.006
1.0603,74.825,74.035
1.1388,74.972,74.596
1.2174,75.098,75.708
1.2959,75.155,75.567
1.3744,75.195,74.651
1.453,75.204,74.231
1.5315,75.146,74.364
1.6101,74.986,75.165
1.6886,74.765,75.627
1.7671,74.639,75.228
1.8457,74.68,74.884
1.9242,74.936,74.611
2.0028,75.246,74.423
2.0813,75.414,74.993
2.1598,75.38,75.769
2.2384,75.119,76.053
2.3169,74.907,75.4
2.3955,74.877,74.369
2.474,74.948,74.058
2.5525,74.999,74.84
2.6311,74.853,74.976
2.7096,74.713,74.524
2.7882,74.719,74.951
2.8667,74.985,76.127
2.9452,75.219,75.54
3.0238,75.187,74.306
3.1023,74.963,74.294
3.1809,74.685,75.041
3.2594,74.787,75.245
3.3379,75.17,75.443
3.4165,75.543,75.544
3.495,75.606,75.185
3.5736,75.176,74.668
3.6521,74.626,74.513
3.7306,74.29,74.769
3.8092,74.45,74.827
3.8877,74.885,74.864
3.9663,75.265,75.219
4.0448,75.441,75.317
4.1233,75.314,75.376
4.2019,75.027,75.175
4.2804,74.793,74.588
4.359,74.734,74.496
4.4375,74.94,74.743
4.516,75.254,74.919
4.5946,75.446,75.179
4.6731,75.412,75.156
4.7517,75.082,74.655
4.8302,74.717,74.824
4.9087,74.563,75.683
4.9873,74.645,76.013
5.0658,74.933,74.459
5.1444,75.176,74.042
5.2229,75.286,75.346
5.3014,75.258,75.623
5.38,75.099,74.383
5.4585,74.891,74.342
5.5371,74.739,75.089
5.6156,74.694,75.583
5.6941,74.791,75.43
5.7727,74.928,75.035
5.8512,75.029,74.704
5.9298,75.09,74.793
6.0083,75.122,75.042
6.0868,75.19,74.836
6.1654,75.241,74.601
6.2439,75.219,74.863


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_311.csv <==
x,qOut,qIn
0.03927,74.806,74.337
0.11781,74.95,74.081
0.19635,75.053,74.894
0.27489,75.082,75.472
0.35343,75.021,75.1
0.43197,74.913,75.012
0.51051,74.845,75.228
0.58905,74.867,74.953
0.66759,75.022,74.633
0.74613,75.202,75.016
0.82467,75.271,75.377
0.90321,75.21,75.387
0.98175,75.027,75.151
1.0603,74.91,74.856
1.1388,74.874,74.611
1.2174,74.866,74.52
1.2959,74.815,74.724
1.3744,74.77,75.453
1.453,74.847,75.816
1.5315,75.016,75.251
1.6101,75.218,74.635
1.6886,75.211,74.653
1.7671,75.039,74.92
1.8457,74.868,75.224
1.9242,74.871,75.63
2.0028,75.085,75.426
2.0813,75.265,74.401
2.1598,75.274,74.026
2.2384,75.006,75.183
2.3169,74.704,75.323
2.3955,74.613,74.544
2.474,74.754,74.689
2.5525,75.101,75.426
2.6311,75.345,75.293
2.7096,75.347,74.899
2.7882,75.162,74.632
2.8667,74.881,75.292
2.9452,74.818,75.615
3.0238,74.973,74.785
3.1023,75.177,74.242
3.1809,75.245,75.414
3.2594,75.028,76.004
3.3379,74.741,75.226
3.4165,74.572,74.523
3.495,74.681,74.664
3.5736,74.919,74.899
3.6521,75.092,75.054
3.7306,75.153,74.947
3.8092,75.09,74.494
3.8877,75.044,74.484
3.9663,75.032,74.903
4.0448,75.03,75.558
4.1233,75.006,76.186
4.2019,74.976,75.777
4.2804,75.001,74.901
4.359,75.079,74.261
4.4375,75.196,73.827
4.516,75.232,74.344
4.5946,75.152,75.47
4.6731,74.999,75.9
4.7517,74.833,75.155
4.8302,74.744,74.9
4.9087,74.703,75.149
4.9873,74.695,74.915
5.0658,74.709,74.845
5.1444,74.869,75.057
5.2229,75.197,74.82
5.3014,75.537,74.654
5.38,75.719,75.427
5.4585,75.392,75.687
5.5371,74.775,74.719
5.6156,74.268,73.968
5.6941,74.272,74.921
5.7727,74.766,75.843
5.8512,75.298,75.682
5.9298,75.608,75.035
6.0083,75.499,74.309
6.0868,75.163,74.615
6.1654,74.863,75.604
6.2439,74.72,75.64


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_312.csv <==
x,qOut,qIn
0.03927,74.593,75.455
0.11781,74.491,74.978
0.19635,74.646,74.697
0.27489,74.909,75.024
0.35343,75.133,75.285
0.43197,75.283,74.853
0.51051,75.353,74.625
0.58905,75.32,74.887
0.66759,75.16,75.558
0.74613,74.931,75.686
0.82467,74.771,75.008
0.90321,74.731,74.412
0.98175,74.834,74.523
1.0603,74.959,74.706
1.1388,75.046,74.901
1.2174,75.089,74.92
1.2959,75.09,74.725
1.3744,75.066,75.175
1.453,75.013,75.786
1.5315,74.95,75.531
1.6101,74.894,74.534
1.6886,74.912,74.409
1.7671,75.019,75.058
1.8457,75.16,75.58
1.9242,75.273,75.579
2.0028,75.204,75.184
2.0813,74.965,74.549
2.1598,74.688,74.597
2.2384,74.516,75.086
2.3169,74.59,75.025
2.3955,74.815,74.924
2.474,75.072,75.078
2.5525,75.251,75.41
2.6311,75.299,74.869
2.7096,75.217,74.003
2.7882,75.067,74.348
2.8667,74.913,75.146
2.9452,74.907,75.499
3.0238,75.05,76.117
3.1023,75.226,75.841
3.1809,75.305,74.226
3.2594,75.137,73.882
3.3379,74.885,74.67
3.4165,74.728,75.119
3.495,74.831,75.322
3.5736,75.08,75.514
3.6521,75.201,75.067
3.7306,75.107,74.585
3.8092,74.757,74.713
3.8877,74.489,75.397
3.9663,74.522,75.839
4.0448,74.821,75.144
4.1233,75.309,74.107
4.2019,75.635,74.437
4.2804,75.58,75.241
4.359,75.202,75.656
4.4375,74.616,75.354
4.516,74.387,74.46
4.5946,74.598,73.961
4.6731,75.01,74.882
4.7517,75.343,76.143
4.8302,75.315,75.617
4.9087,75.116,74.706
4.9873,74.947,74.817
5.0658,74.992,75.302
5.1444,75.118,74.741
5.2229,75.118,74.176
5.3014,74.998,74.49
5.38,74.809,75.308
5.4585,74.825,75.447
5.5371,74.966,75.123
5.6156,75.076,75.003
5.6941,74.994,75.709
5.7727,74.804,75.352
5.8512,74.773,74.3
5.9298,74.951,74.421
6.0083,75.334,75.296
6.0868,75.532,74.988
6.1654,75.383,74.537
6.2439,75.011,75.006


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_313.csv <==
x,qOut,qIn
0.03927,75.114,74.522
0.11781,75.286,75.157
0.19635,75.385,75.412
0.27489,75.374,75.114
0.35343,75.213,75.087
0.43197,74.874,75.57
0.51051,74.563,75.355
0.58905,74.443,74.268
0.66759,74.649,74.523
0.74613,75.033,75.659
0.82467,75.344,75.458
0.90321,75.447,74.644
0.98175,75.242,74.63
1.0603,74.897,75.133
1.1388,74.655,75.321
1.2174,74.611,74.953
1.2959,74.818,74.892
1.3744,75.085,75.429
1.453,75.278,75.199
1.5315,75.344,74.174
1.6101,75.249,74.363
1.6886,75.061,75.543
1.7671,74.897,75.91
1.8457,74.823,75.677
1.9242,74.894,74.759
2.0028,75.008,73.926
2.0813,75.061,74.398
2.1598,75.041,75.431
2.2384,74.957,75.235
2.3169,74.961,74.901
2.3955,75.045,75.246
2.474,75.119,75.276
2.5525,75.08,74.636
2.6311,74.875,74.373
2.7096,74.703,74.637
2.7882,74.7,75.19
2.8667,74.971,75.77
2.9452,75.313,75.582
3.0238,75.438,74.637
3.1023,75.283,74.123
3.1809,74.832,75.067
3.2594,74.538,75.741
3.3379,74.615,75.529
3.4165,74.941,74.974
3.495,75.339,74.65
3.5736,75.395,74.922
3.6521,75.13,75.423
3.7306,74.767,75.498
3.8092,74.555,74.539
3.8877,74.698,73.904
3.9663,75.002,74.352
4.0448,75.264,75.19
4.1233,75.305,75.519
4.2019,75.128,75.385
4.2804,74.926,75.013
4.359,74.834,74.772
4.4375,74.961,75.069
4.516,75.172,75.443
4.5946,75.298,75.441
4.6731,75.295,74.966
4.7517,75.152,74.617
4.8302,75.02,74.627
4.9087,74.9,74.717
4.9873,74.77,74.86
5.0658,74.607,75.034
5.1444,74.546,75.094
5.2229,74.697,75.151
5.3014,74.982,75.5
5.38,75.292,75.525
5.4585,75.363,75.039
5.5371,75.244,74.733
5.6156,75.086,74.362
5.6941,75.052,74.334
5.7727,75.14,74.866
5.8512,75.143,75.376
5.9298,75.011,75.613
6.0083,74.732,75.128
6.0868,74.591,74.911
6.1654,74.665,74.961
6.2439,74.874,74.582


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_314.csv <==
x,qOut,qIn
0.03927,75.272,75.078
0.11781,75.235,75.437
0.19635,75.062,74.875
0.27489,74.911,74.383
0.35343,74.933,75.334
0.43197,75.081,75.975
0.51051,75.167,75.137
0.58905,75.116,74.227
0.66759,74.886,74.8
0.74613,74.666,75.337
0.82467,74.6,75.17
0.90321,74.7,74.836
0.98175,74.952,74.738
1.0603,75.196,74.818
1.1388,75.308,74.867
1.2174,75.266,74.93
1.2959,75.064,74.811
1.3744,74.903,74.81
1.453,74.904,75.294
1.5315,75.026,75.856
1.6101,75.196,75.579
1.6886,75.202,74.627
1.7671,75.07,74.111
1.8457,74.912,74.789
1.9242,74.846,75.605
2.0028,74.916,75.078
2.0813,74.991,74.55
2.1598,74.998,74.754
2.2384,74.881,74.858
2.3169,74.756,74.984
2.3955,74.733,75.338
2.474,74.83,75.03
2.5525,75.04,74.767
2.6311,75.252,75.538
2.7096,75.364,75.998
2.7882,75.334,75.397
2.8667,75.132,74.193
2.9452,74.89,73.762
3.0238,74.77,74.201
3.1023,74.798,75.268
3.1809,74.966,76.087
3.2594,75.054,75.859
3.3379,75.006,75.089
3.4165,74.894,74.628
3.495,74.814,74.708
3.5736,74.887,74.796
3.6521,75.065,74.988
3.7306,75.266,74.865
3.8092,75.418,74.743
3.8877,75.4,74.901
3.9663,75.131,75.013
4.0448,74.719,75.294
4.1233,74.304,75.442
4.2019,74.293,75.16
4.2804,74.689,74.667
4.359,75.253,74.258
4.4375,75.727,74.752
4.516,75.745,75.484
4.5946,75.374,75.673
4.6731,74.886,75.376
4.7517,74.587,74.715
4.8302,74.645,74.49
4.9087,74.815,74.646
4.9873,74.951,74.974
5.0658,74.949,75.787
5.1444,75.001,75.52
5.2229,75.126,74.372
5.3014,75.218,74.526
5.38,75.155,75.559
5.4585,74.895,75.206
5.5371,74.691,74.726
5.6156,74.683,74.911
5.6941,74.974,75.247
5.7727,75.29,75.112
5.8512,75.375,74.691
5.9298,75.216,74.073
6.0083,74.851,74.708
6.0868,74.679,75.736
6.1654,74.791,75.519
6.2439,75.047,74.787


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_315.csv <==
x,qOut,qIn
0.03927,74.699,75.227
0.11781,74.752,75.227
0.19635,74.914,75.135
0.27489,75.089,74.867
0.35343,75.193,74.628
0.43197,75.19,74.944
0.51051,75.095,75.101
0.58905,74.968,74.672
0.66759,74.878,74.409
0.74613,74.907,74.88
0.82467,74.999,75.566
0.90321,75.079,75.785
0.98175,75.072,75.247
1.0603,75.024,74.855
1.1388,75.026,74.621
1.2174,75.081,74.724
1.2959,75.171,75.291
1.3744,75.161,74.952
1.453,75.052,74.28
1.5315,74.904,74.625
1.6101,74.786,75.542
1.6886,74.73,75.526
1.7671,74.72,75.071
1.8457,74.77,74.647
1.9242,74.894,74.842
2.0028,75.113,75.421
2.0813,75.318,75.738
2.1598,75.407,75.344
2.2384,75.286,74.544
2.3169,75.016,74.255
2.3955,74.782,74.354
2.474,74.672,74.883
2.5525,74.741,75.288
2.6311,74.855,75.324
2.7096,74.958,75.276
2.7882,75.042,74.79
2.8667,75.109,74.529
2.9452,75.135,75.052
3.0238,75.121,75.454
3.1023,75.109,75.501
3.1809,75.152,75.254
3.2594,75.236,74.588
3.3379,75.196,74.056
3.4165,74.993,74.813
3.495,74.623,76.237
3.5736,74.448,76.03
3.6521,74.605,74.955
3.7306,74.947,74.224
3.8092,75.284,74.368
3.8877,75.289,74.479
3.9663,75.078,74.642
4.0448,74.866,75.329
4.1233,74.872,75.658
4.2019,75.093,75.146
4.2804,75.243,74.929
4.359,75.203,75.272
4.4375,74.896,75.064
4.516,74.69,74.137
4.5946,74.808,74.037
4.6731,75.145,75.411
4.7517,75.545,76.166
4.8302,75.513,74.972
4.9087,75.059,74.325
4.9873,74.508,75.08
5.0658,74.234,75.278
5.1444,74.509,74.602
5.2229,75.009,74.597
5.3014,75.444,74.71
5.38,75.566,75.343
5.4585,75.382,75.838
5.5371,75.05,75.174
5.6156,74.736,74.379
5.6941,74.59,74.856
5.7727,74.673,75.295
5.8512,74.91,75.033
5.9298,75.179,74.908
6.0083,75.361,75.062
6.0868,75.321,75.006
6.1654,75.104,74.947
6.2439,74.848,75.064


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_316.csv <==
x,qOut,qIn
0.03927,75.123,75.195
0.11781,75.158,75.388
0.19635,75.129,74.969
0.27489,75.072,74.337
0.35343,75.002,74.672
0.43197,74.874,75.508
0.51051,74.797,75.627
0.58905,74.832,75.133
0.66759,75.022,74.394
0.74613,75.198,74.46
0.82467,75.221,75.222
0.90321,75.111,75.704
0.98175,74.924,75.173
1.0603,74.885,74.568
1.1388,74.979,74.703
1.2174,75.095,75.096
1.2959,75.112,74.418
1.3744,74.979,74.202
1.453,74.852,75.239
1.5315,74.827,75.936
1.6101,74.979,75.805
1.6886,75.142,75.495
1.7671,75.162,74.91
1.8457,75.056,74.526
1.9242,74.87,74.927
2.0028,74.865,75.129
2.0813,75.025,74.6
2.1598,75.196,74.299
2.2384,75.21,74.988
2.3169,74.952,75.271
2.3955,74.646,75.014
2.474,74.485,74.973
2.5525,74.632,75.565
2.6311,74.975,75.54
2.7096,75.328,74.65
2.7882,75.57,74.253
2.8667,75.606,75.375
2.9452,75.406,75.622
3.0238,75.076,74.761
3.1023,74.763,74.361
3.1809,74.617,75.134
3.2594,74.652,75.404
3.3379,74.745,74.929
3.4165,74.842,74.657
3.495,74.911,75.233
3.5736,75.039,75.187
3.6521,75.186,74.692
3.7306,75.275,74.698
3.8092,75.229,74.81
3.8877,75.068,74.67
3.9663,74.93,75.174
4.0448,74.878,76.111
4.1233,74.948,75.939
4.2019,75.009,74.581
4.2804,75.006,73.614
4.359,74.966,74.001
4.4375,74.931,75.552
4.516,74.977,76.303
4.5946,75.049,75.774
4.6731,75.081,74.565
4.7517,75.013,74.672
4.8302,74.851,75.071
4.9087,74.721,74.59
4.9873,74.715,74.624
5.0658,74.906,75.016
5.1444,75.23,74.874
5.2229,75.461,75.072
5.3014,75.448,75.372
5.38,75.062,75.156
5.4585,74.572,74.89
5.5371,74.404,74.734
5.6156,74.63,74.581
5.6941,75.237,74.982
5.7727,75.674,75.436
5.8512,75.654,75.318
5.9298,75.265,75.034
6.0083,74.676,74.815
6.0868,74.46,74.88
6.1654,74.612,75.042
6.2439,74.913,74.97


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_317.csv <==
x,qOut,qIn
0.03927,74.759,74.563
0.11781,75.02,74.554
0.19635,75.201,74.812
0.27489,75.268,75.321
0.35343,75.198,75.247
0.43197,75.07,75.07
0.51051,74.98,75.401
0.58905,74.954,75.312
0.66759,75.004,74.916
0.74613,75.025,74.986
0.82467,75.008,74.753
0.90321,74.988,74.195
0.98175,75.006,74.77
1.0603,75.041,75.641
1.1388,75,75.525
1.2174,74.886,75.039
1.2959,74.727,74.5
1.3744,74.718,74.697
1.453,74.886,75.496
1.5315,75.138,75.794
1.6101,75.362,75.32
1.6886,75.415,74.483
1.7671,75.296,74.027
1.8457,75.072,74.857
1.9242,74.815,75.583
2.0028,74.651,75.167
2.0813,74.646,74.824
2.1598,74.777,74.523
2.2384,75.009,74.697
2.3169,75.175,75.318
2.3955,75.198,75.385
2.474,75.124,74.822
2.5525,75.024,74.89
2.6311,75.065,75.241
2.7096,75.161,74.71
2.7882,75.19,74.367
2.8667,75.032,75.627
2.9452,74.799,76.452
3.0238,74.719,75.665
3.1023,74.815,74.273
3.1809,75.056,73.961
3.2594,75.118,74.701
3.3379,74.995,75.511
3.4165,74.838,75.653
3.495,74.821,74.902
3.5736,74.994,74.573
3.6521,75.117,74.723
3.7306,75.091,74.943
3.8092,74.854,74.811
3.8877,74.727,74.894
3.9663,74.872,75.485
4.0448,75.187,75.843
4.1233,75.527,75.028
4.2019,75.514,74.28
4.2804,75.174,74.415
4.359,74.758,74.794
4.4375,74.547,74.604
4.516,74.759,74.955
4.5946,75.103,75.987
4.6731,75.318,76.001
4.7517,75.173,74.712
4.8302,74.821,74.574
4.9087,74.616,75.087
4.9873,74.675,74.914
5.0658,75.048,74.163
5.1444,75.382,74.449
5.2229,75.457,75.432
5.3014,75.264,75.776
5.38,74.837,75.057
5.4585,74.506,74.759
5.5371,74.451,74.941
5.6156,74.654,75.143
5.6941,75.053,75.032
5.7727,75.416,75.093
5.8512,75.584,75.136
5.9298,75.504,74.733
6.0083,75.149,74.77
6.0868,74.745,75.357
6.1654,74.52,75.367
6.2439,74.525,74.899


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_318.csv <==
x,qOut,qIn
0.03927,75.072,75.404
0.11781,75.261,75.591
0.19635,75.248,75.085
0.27489,75.075,74.672
0.35343,74.823,74.448
0.43197,74.757,74.787
0.51051,74.861,75.453
0.58905,75.025,75.333
0.66759,75.133,74.648
0.74613,75.168,74.724
0.82467,75.185,74.796
0.90321,75.172,74.588
0.98175,75.1,74.919
1.0603,74.935,75.75
1.1388,74.828,75.936
1.2174,74.849,75.362
1.2959,75.048,74.956
1.3744,75.172,74.798
1.453,75.101,74.499
1.5315,74.925,74.464
1.6101,74.78,74.816
1.6886,74.875,74.904
1.7671,75.028,74.79
1.8457,75.077,74.743
1.9242,74.88,75.686
2.0028,74.642,76.161
2.0813,74.621,75.253
2.1598,74.837,74.508
2.2384,75.256,74.653
2.3169,75.57,74.727
2.3955,75.614,74.812
2.474,75.394,75.211
2.5525,74.952,75.934
2.6311,74.599,75.41
2.7096,74.477,74.246
2.7882,74.547,74.116
2.8667,74.732,74.776
2.9452,74.892,75.079
3.0238,75.068,75.404
3.1023,75.255,75.752
3.1809,75.444,75.266
3.2594,75.442,74.298
3.3379,75.193,74.234
3.4165,74.852,74.933
3.495,74.609,75.14
3.5736,74.751,74.98
3.6521,75.096,75.131
3.7306,75.379,75.29
3.8092,75.339,75.321
3.8877,74.951,75.113
3.9663,74.583,74.62
4.0448,74.473,74.546
4.1233,74.795,75.323
4.2019,75.246,75.367
4.2804,75.487,74.794
4.359,75.418,74.819
4.4375,74.995,75.32
4.516,74.615,75.113
4.5946,74.532,74.656
4.6731,74.718,74.632
4.7517,75.079,75.697
4.8302,75.301,75.659
4.9087,75.325,74.209
4.9873,75.206,73.797
5.0658,75.017,75.216
5.1444,74.891,75.914
5.2229,74.863,75.676
5.3014,74.913,74.815
5.38,75.015,73.994
5.4585,75.089,74.696
5.5371,75.095,75.796
5.6156,75.049,75.376
5.6941,74.977,74.336
5.7727,74.976,74.755
5.8512,75.017,75.431
5.9298,75.037,75.673
6.0083,74.964,75.372
6.0868,74.818,74.84
6.1654,74.754,74.406
6.2439,74.829,74.524


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_319.csv <==
x,qOut,qIn
0.03927,74.796,75.109
0.11781,74.779,74.931
0.19635,74.884,75.219
0.27489,74.973,75.081
0.35343,74.914,74.56
0.43197,74.817,74.837
0.51051,74.875,75.356
0.58905,75.085,75.497
0.66759,75.406,75.197
0.74613,75.491,74.549
0.82467,75.252,74.252
0.90321,74.858,74.713
0.98175,74.524,75.293
1.0603,74.583,75.441
1.1388,74.896,75.266
1.2174,75.233,75.005
1.2959,75.372,75.041
1.3744,75.226,74.97
1.453,74.98,74.783
1.5315,74.812,74.622
1.6101,74.877,74.238
1.6886,75.091,74.932
1.7671,75.223,76.284
1.8457,75.178,76.205
1.9242,74.897,74.246
2.0028,74.647,73.635
2.0813,74.626,74.613
2.1598,74.818,75.538
2.2384,75.163,75.297
2.3169,75.388,74.867
2.3955,75.384,75.007
2.474,75.183,75.432
2.5525,74.846,75.547
2.6311,74.607,75.227
2.7096,74.583,74.701
2.7882,74.755,74.474
2.8667,75.079,74.859
2.9452,75.355,75.221
3.0238,75.4,75.211
3.1023,75.197,74.908
3.1809,74.766,74.756
3.2594,74.502,74.927
3.3379,74.582,75.084
3.4165,74.896,74.957
3.495,75.282,74.709
3.5736,75.437,74.776
3.6521,75.388,74.903
3.7306,75.237,74.812
3.8092,75.093,75.4
3.8877,74.984,76.145
3.9663,74.89,75.683
4.0448,74.834,74.752
4.1233,74.854,74.345
4.2019,74.964,74.575
4.2804,75.055,74.958
4.359,75.072,74.983
4.4375,74.978,75.243
4.516,74.887,75.227
4.5946,74.839,74.531
4.6731,74.816,74.415
4.7517,74.787,75.199
4.8302,74.79,75.671
4.9087,74.929,75.622
4.9873,75.176,74.985
5.0658,75.483,74.236
5.1444,75.565,74.601
5.2229,75.334,75.387
5.3014,74.945,75.341
5.38,74.596,74.795
5.4585,74.61,74.556
5.5371,74.836,74.581
5.6156,75.058,75.267
5.6941,75.068,75.447
5.7727,74.912,75.079
5.8512,74.83,75.415
5.9298,74.901,75.71
6.0083,75.162,74.212
6.0868,75.324,73.657
6.1654,75.255,75.009
6.2439,75.038,75.849


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_320.csv <==
x,qOut,qIn
0.03927,75.302,75.051
0.11781,75.138,75.51
0.19635,74.942,75.373
0.27489,74.84,74.92
0.35343,74.943,74.455
0.43197,75.183,74.416
0.51051,75.339,75.057
0.58905,75.294,75.671
0.66759,74.957,75.223
0.74613,74.607,75.034
0.82467,74.522,75.12
0.90321,74.7,74.694
0.98175,75.073,74.56
1.0603,75.267,75.081
1.1388,75.241,75.355
1.2174,75.11,75.317
1.2959,75.015,75.155
1.3744,75.029,74.864
1.453,75.009,74.497
1.5315,74.924,74.542
1.6101,74.768,74.696
1.6886,74.794,74.694
1.7671,75.014,75.345
1.8457,75.268,76.148
1.9242,75.374,75.877
2.0028,75.163,74.675
2.0813,74.857,73.846
2.1598,74.67,74.428
2.2384,74.791,75.757
2.3169,75.088,75.438
2.3955,75.294,74.442
2.474,75.292,74.484
2.5525,75.007,75.251
2.6311,74.659,74.849
2.7096,74.48,74.539
2.7882,74.54,75.243
2.8667,74.866,75.835
2.9452,75.263,75.217
3.0238,75.532,74.445
3.1023,75.561,74.291
3.1809,75.264,75.064
3.2594,74.854,75.424
3.3379,74.642,75.176
3.4165,74.686,75.08
3.495,74.985,75.157
3.5736,75.137,75.127
3.6521,75.046,75.273
3.7306,74.846,75.254
3.8092,74.711,74.373
3.8877,74.866,73.968
3.9663,75.138,74.633
4.0448,75.331,75.612
4.1233,75.264,75.706
4.2019,74.991,75.131
4.2804,74.758,74.846
4.359,74.692,74.941
4.4375,74.876,75.324
4.516,75.124,75.148
4.5946,75.303,74.578
4.6731,75.368,74.374
4.7517,75.296,74.746
4.8302,75.123,75.031
4.9087,74.887,74.997
4.9873,74.67,74.981
5.0658,74.552,75.219
5.1444,74.647,75.472
5.2229,74.912,75.368
5.3014,75.219,74.71
5.38,75.433,74.341
5.4585,75.409,75.138
5.5371,75.221,75.781
5.6156,74.991,75.437
5.6941,74.845,75.355
5.7727,74.783,74.991
5.8512,74.732,73.852
5.9298,74.701,74.028
6.0083,74.718,75.706
6.0868,74.879,75.791
6.1654,75.105,74.82
6.2439,75.282,74.405


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_321.csv <==
x,qOut,qIn
0.03927,75.019,74.171
0.11781,75.056,74.316
0.19635,75.031,75.317
0.27489,75.045,75.505
0.35343,75.195,75.212
0.43197,75.401,75.392
0.51051,75.421,75.224
0.58905,75.196,74.525
0.66759,74.713,74.38
0.74613,74.409,74.923
0.82467,74.491,75.167
0.90321,74.84,75.139
0.98175,75.289,75.138
1.0603,75.455,75.544
1.1388,75.297,75.659
1.2174,74.976,74.437
1.2959,74.681,73.624
1.3744,74.717,75.042
1.453,74.998,75.982
1.5315,75.312,75.141
1.6101,75.448,74.308
1.6886,75.238,74.965
1.7671,74.869,75.571
1.8457,74.575,75.504
1.9242,74.571,75.165
2.0028,74.844,74.811
2.0813,75.174,74.382
2.1598,75.4,74.668
2.2384,75.388,75.592
2.3169,75.138,75.746
2.3955,74.821,75.289
2.474,74.601,74.769
2.5525,74.629,74.177
2.6311,74.837,74.007
2.7096,75.041,74.809
2.7882,75.161,75.726
2.8667,75.145,75.343
2.9452,75.129,74.606
3.0238,75.131,74.646
3.1023,75.107,75.256
3.1809,74.997,75.648
3.2594,74.847,75.356
3.3379,74.842,74.795
3.4165,75.002,74.331
3.495,75.308,75.099
3.5736,75.373,75.607
3.6521,75.09,74.936
3.7306,74.666,74.594
3.8092,74.367,75.107
3.8877,74.533,75.42
3.9663,74.91,75.269
4.0448,75.237,74.781
4.1233,75.28,74.554
4.2019,75.141,74.813
4.2804,75.045,75.053
4.359,75.048,74.959
4.4375,75.164,75.012
4.516,75.158,75.217
4.5946,75.023,75.348
4.6731,74.872,75.481
4.7517,74.83,74.909
4.8302,74.952,74.264
4.9087,75.102,74.414
4.9873,75.191,74.866
5.0658,75.155,75.253
5.1444,75.064,75.273
5.2229,74.962,74.794
5.3014,74.866,74.606
5.38,74.786,75.186
5.4585,74.771,75.647
5.5371,74.868,75.667
5.6156,75.043,75.223
5.6941,75.248,74.88
5.7727,75.335,74.665
5.8512,75.241,74.297
5.9298,75.02,74.424
6.0083,74.741,75.089
6.0868,74.614,75.489
6.1654,74.676,75.706
6.2439,74.845,75.316


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_322.csv <==
x,qOut,qIn
0.03927,74.989,76.146
0.11781,75.23,75.117
0.19635,75.322,73.707
0.27489,75.243,73.329
0.35343,74.998,74.751
0.43197,74.836,75.925
0.51051,74.856,75.876
0.58905,74.978,75.115
0.66759,75.096,74.437
0.74613,74.996,74.834
0.82467,74.795,75.712
0.90321,74.679,75.451
0.98175,74.825,74.005
1.0603,75.243,74.001
1.1388,75.609,75.186
1.2174,75.673,75.939
1.2959,75.209,75.084
1.3744,74.507,74.47
1.453,74.138,74.719
1.5315,74.252,74.995
1.6101,74.88,74.832
1.6886,75.429,75.248
1.7671,75.638,75.9
1.8457,75.522,75.37
1.9242,75.151,74.47
2.0028,74.868,74.994
2.0813,74.752,75.487
2.1598,74.754,75.074
2.2384,74.798,74.614
2.3169,74.865,74.843
2.3955,74.982,74.85
2.474,75.089,74.686
2.5525,75.108,74.765
2.6311,74.955,75.166
2.7096,74.817,75.531
2.7882,74.82,75.219
2.8667,75.069,74.616
2.9452,75.34,74.941
3.0238,75.42,75.165
3.1023,75.31,74.897
3.1809,75.057,75.274
3.2594,74.933,75.544
3.3379,74.925,75.012
3.4165,74.934,74.779
3.495,74.858,74.734
3.5736,74.738,74.501
3.6521,74.721,74.807
3.7306,74.83,75.404
3.8092,75.053,75.06
3.8877,75.199,74.769
3.9663,75.193,75.206
4.0448,75.079,75.209
4.1233,74.921,74.579
4.2019,74.884,74.674
4.2804,74.983,75.325
4.359,75.136,75.439
4.4375,75.254,74.751
4.516,75.198,74.845
4.5946,75.005,75.291
4.6731,74.792,75.295
4.7517,74.684,75.12
4.8302,74.772,74.856
4.9087,74.96,74.474
4.9873,75.133,74.732
5.0658,75.186,74.907
5.1444,75.102,74.844
5.2229,74.973,75.349
5.3014,74.879,75.713
5.38,74.888,75.179
5.4585,74.967,74.476
5.5371,75.048,74.412
5.6156,75.101,75.18
5.6941,75.11,75.476
5.7727,75.118,74.91
5.8512,75.111,74.688
5.9298,75.059,74.722
6.0083,74.931,74.814
6.0868,74.767,74.965
6.1654,74.693,75.285
6.2439,74.758,75.905


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_323.csv <==
x,qOut,qIn
0.03927,75.168,75.576
0.11781,75.12,74.816
0.19635,74.898,74.485
0.27489,74.664,74.819
0.35343,74.599,75.309
0.43197,74.885,75.156
0.51051,75.29,74.815
0.58905,75.543,75.086
0.66759,75.386,75.11
0.74613,74.866,74.704
0.82467,74.436,75.032
0.90321,74.339,75.453
0.98175,74.728,74.925
1.0603,75.209,74.312
1.1388,75.497,74.38
1.2174,75.524,75.103
1.2959,75.269,75.649
1.3744,74.975,75.337
1.453,74.817,74.859
1.5315,74.825,74.751
1.6101,74.991,74.989
1.6886,75.116,74.997
1.7671,75.139,74.978
1.8457,75.094,74.878
1.9242,75.034,74.224
2.0028,75.026,74.502
2.0813,74.996,75.982
2.1598,74.914,76.777
2.2384,74.764,75.004
2.3169,74.709,73.816
2.3955,74.824,74.323
2.474,75.037,74.832
2.5525,75.255,75.075
2.6311,75.29,75.215
2.7096,75.165,74.89
2.7882,74.974,74.766
2.8667,74.821,75.066
2.9452,74.742,75.135
3.0238,74.719,75.061
3.1023,74.777,75.369
3.1809,74.943,75.686
3.2594,75.255,75.124
3.3379,75.506,74.544
3.4165,75.522,74.81
3.495,75.146,74.811
3.5736,74.64,74.378
3.6521,74.421,74.782
3.7306,74.544,75.34
3.8092,74.973,75.191
3.8877,75.198,74.871
3.9663,75.145,74.855
4.0448,74.975,75.226
4.1233,74.884,75.196
4.2019,75.053,74.713
4.2804,75.299,74.747
4.359,75.448,75.177
4.4375,75.348,75.315
4.516,75.06,75.103
4.5946,74.78,74.887
4.6731,74.623,74.813
4.7517,74.671,75.306
4.8302,74.821,75.417
4.9087,74.976,74.648
4.9873,75.087,74.039
5.0658,75.119,75.358
5.1444,75.093,76.194
5.2229,75.042,75.273
5.3014,74.993,74.215
5.38,74.97,74.003
5.4585,74.976,74.721
5.5371,75.008,75.651
5.6156,75.055,75.76
5.6941,75.105,75.372
5.7727,75.126,75.043
5.8512,75.089,74.497
5.9298,75.006,74.278
6.0083,74.893,74.59
6.0868,74.843,74.886
6.1654,74.904,75.304
6.2439,75.031,75.77


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_324.csv <==
x,qOut,qIn
0.03927,75.584,75.083
0.11781,75.326,75.261
0.19635,74.953,75.152
0.27489,74.686,74.932
0.35343,74.722,74.758
0.43197,74.915,74.618
0.51051,75.062,74.711
0.58905,75.118,75.267
0.66759,75.076,75.928
0.74613,75.078,75.358
0.82467,75.097,74.315
0.90321,75.086,74.339
0.98175,75,74.814
1.0603,74.903,74.974
1.1388,74.888,75.48
1.2174,74.951,75.436
1.2959,75.073,74.805
1.3744,75.1,75.04
1.453,74.998,75.245
1.5315,74.847,74.745
1.6101,74.738,74.632
1.6886,74.836,75.187
1.7671,75.07,75.279
1.8457,75.282,74.985
1.9242,75.31,74.52
2.0028,75.06,74.745
2.0813,74.76,75.397
2.1598,74.61,75.442
2.2384,74.779,74.581
2.3169,75.104,74.426
2.3955,75.325,75.467
2.474,75.353,76.203
2.5525,75.141,74.97
2.6311,74.919,73.831
2.7096,74.824,73.933
2.7882,74.849,74.855
2.8667,74.955,75.895
2.9452,75.006,76.051
3.0238,74.999,75.523
3.1023,74.964,74.726
3.1809,74.935,74.434
3.2594,74.93,74.771
3.3379,74.957,74.85
3.4165,75.022,74.689
3.495,75.132,75.083
3.5736,75.234,75.115
3.6521,75.197,74.614
3.7306,75.001,74.971
3.8092,74.645,76.073
3.8877,74.436,75.699
3.9663,74.573,74.778
4.0448,74.976,74.744
4.1233,75.519,75.161
4.2019,75.753,74.768
4.2804,75.531,74.385
4.359,75.041,74.638
4.4375,74.539,75.333
4.516,74.481,75.34
4.5946,74.699,74.973
4.6731,74.951,74.93
4.7517,75.012,74.43
4.8302,74.986,73.935
4.9087,75.066,74.788
4.9873,75.244,76.13
5.0658,75.476,75.983
5.1444,75.482,74.873
5.2229,75.239,74.503
5.3014,74.895,74.789
5.38,74.619,75.227
5.4585,74.615,75.028
5.5371,74.804,74.542
5.6156,75.041,74.827
5.6941,75.186,75.433
5.7727,75.106,75.174
5.8512,74.856,74.852
5.9298,74.6,74.957
6.0083,74.509,75.295
6.0868,74.741,75.095
6.1654,75.14,74.707
6.2439,75.49,74.677


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_325.csv <==
x,qOut,qIn
0.03927,74.654,75.334
0.11781,74.832,75.448
0.19635,75.127,74.802
0.27489,75.38,74.914
0.35343,75.445,75.972
0.43197,75.288,76.102
0.51051,75.054,75.088
0.58905,74.87,74.051
0.66759,74.847,73.861
0.74613,74.91,74.29
0.82467,74.931,75.226
0.90321,74.883,76.052
0.98175,74.765,75.604
1.0603,74.711,74.842
1.1388,74.744,74.65
1.2174,74.837,74.782
1.2959,74.955,74.966
1.3744,75.112,75.086
1.453,75.325,75.141
1.5315,75.505,74.817
1.6101,75.557,74.404
1.6886,75.234,75.204
1.7671,74.7,75.876
1.8457,74.273,75.081
1.9242,74.271,74.244
2.0028,74.735,75.097
2.0813,75.285,75.817
2.1598,75.644,75.191
2.2384,75.573,74.027
2.3169,75.186,74.261
2.3955,74.828,75.357
2.474,74.673,76.189
2.5525,74.836,75.564
2.6311,75.006,74.567
2.7096,75.041,74.239
2.7882,74.987,74.628
2.8667,74.928,74.998
2.9452,75,75.246
3.0238,75.114,75.42
3.1023,75.18,75.085
3.1809,75.124,75.025
3.2594,74.979,75.042
3.3379,74.83,74.525
3.4165,74.748,74.551
3.495,74.787,75.6
3.5736,74.984,75.578
3.6521,75.231,74.708
3.7306,75.377,74.302
3.8092,75.271,74.947
3.8877,74.915,75.375
3.9663,74.632,75.225
4.0448,74.6,74.88
4.1233,74.939,74.893
4.2019,75.291,75.199
4.2804,75.373,75.117
4.359,75.199,74.76
4.4375,74.845,74.936
4.516,74.715,75.059
4.5946,74.83,74.776
4.6731,75.037,74.842
4.7517,75.162,75.396
4.8302,75.083,75.479
4.9087,74.933,75.09
4.9873,74.831,74.606
5.0658,74.88,74.644
5.1444,75.019,74.86
5.2229,75.126,74.869
5.3014,75.153,75.24
5.38,75.071,75.717
5.4585,74.972,75.386
5.5371,74.906,74.964
5.6156,74.877,74.708
5.6941,74.879,74.824
5.7727,74.912,75.199
5.8512,75.008,75.145
5.9298,75.131,74.575
6.0083,75.238,74.81
6.0868,75.173,75.193
6.1654,74.959,74.591
6.2439,74.736,74.301


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_326.csv <==
x,qOut,qIn
0.03927,75.03,75.051
0.11781,74.943,74.381
0.19635,74.982,74.329
0.27489,75.058,74.766
0.35343,75.07,75.044
0.43197,74.941,75.618
0.51051,74.78,76.013
0.58905,74.686,75.44
0.66759,74.743,74.389
0.74613,74.918,74.436
0.82467,75.125,74.965
0.90321,75.293,75.074
0.98175,75.364,74.714
1.0603,75.303,74.76
1.1388,75.115,75.261
1.2174,74.862,75.33
1.2959,74.615,74.616
1.3744,74.521,74.593
1.453,74.643,75.105
1.5315,74.929,75.406
1.6101,75.313,75.111
1.6886,75.568,74.723
1.7671,75.532,74.922
1.8457,75.246,75.889
1.9242,74.795,75.879
2.0028,74.574,74.253
2.0813,74.649,73.534
2.1598,74.875,74.708
2.2384,75.079,76.226
2.3169,75.094,75.872
2.3955,75.008,74.807
2.474,74.914,74.321
2.5525,74.893,74.501
2.6311,74.92,74.579
2.7096,74.971,74.831
2.7882,75.048,75.287
2.8667,75.159,75.107
2.9452,75.285,74.899
3.0238,75.305,75.398
3.1023,75.177,75.57
3.1809,74.879,74.787
3.2594,74.657,74.619
3.3379,74.708,75.077
3.4165,74.973,75.165
3.495,75.355,74.74
3.5736,75.424,74.68
3.6521,75.123,74.806
3.7306,74.684,74.782
3.8092,74.394,74.798
3.8877,74.564,75.526
3.9663,74.944,76.09
4.0448,75.286,75.26
4.1233,75.371,73.957
4.2019,75.27,74.314
4.2804,75.145,75.263
4.359,75.056,75.63
4.4375,75.034,75.445
4.516,74.985,75.176
4.5946,74.902,74.64
4.6731,74.81,74.395
4.7517,74.735,74.921
4.8302,74.718,75.223
4.9087,74.81,75.202
4.9873,74.999,75.253
5.0658,75.262,74.825
5.1444,75.386,74.683
5.2229,75.249,75.31
5.3014,74.956,75.31
5.38,74.656,74.699
5.4585,74.706,75.019
5.5371,75.009,75.233
5.6156,75.317,74.743
5.6941,75.379,74.358
5.7727,75.097,74.752
5.8512,74.776,75.337
5.9298,74.631,75.364
6.0083,74.831,75.251
6.0868,75.12,75.273
6.1654,75.259,75.017
6.2439,75.221,75.142


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_327.csv <==
x,qOut,qIn
0.03927,75.366,73.823
0.11781,75.529,74.261
0.19635,75.48,75.56
0.27489,75.264,76.043
0.35343,74.943,75.36
0.43197,74.705,74.882
0.51051,74.646,74.856
0.58905,74.745,75.016
0.66759,74.955,74.665
0.74613,75.149,74.388
0.82467,75.262,74.956
0.90321,75.26,75.801
0.98175,75.12,75.369
1.0603,74.869,74.551
1.1388,74.632,74.524
1.2174,74.521,75.002
1.2959,74.631,75.184
1.3744,74.931,75.18
1.453,75.269,75.076
1.5315,75.496,74.506
1.6101,75.476,74.74
1.6886,75.175,75.468
1.7671,74.818,75.366
1.8457,74.604,74.916
1.9242,74.702,75.256
2.0028,74.979,75.449
2.0813,75.197,74.841
2.1598,75.261,74.382
2.2384,75.109,74.582
2.3169,74.93,75.182
2.3955,74.858,75.682
2.474,74.894,75.334
2.5525,75.01,74.785
2.6311,75.029,74.634
2.7096,74.954,74.465
2.7882,74.875,75.05
2.8667,74.889,75.645
2.9452,75.064,74.869
3.0238,75.253,74.293
3.1023,75.328,74.967
3.1809,75.176,75.742
3.2594,74.901,75.414
3.3379,74.728,74.972
3.4165,74.736,74.64
3.495,74.964,74.713
3.5736,75.18,75.252
3.6521,75.233,75.504
3.7306,75.123,75.056
3.8092,74.886,73.957
3.8877,74.754,73.839
3.9663,74.788,75.099
4.0448,74.919,76.225
4.1233,75.054,75.886
4.2019,75.082,75.188
4.2804,75.074,74.708
4.359,75.082,74.398
4.4375,75.148,74.447
4.516,75.177,74.988
4.5946,75.132,75.471
4.6731,75.05,75.176
4.7517,74.985,74.551
4.8302,74.931,74.669
4.9087,74.798,74.867
4.9873,74.631,74.876
5.0658,74.503,75.149
5.1444,74.693,75.537
5.2229,75.13,75.658
5.3014,75.558,75.457
5.38,75.708,74.814
5.4585,75.341,74.638
5.5371,74.812,74.866
5.6156,74.469,74.893
5.6941,74.623,74.578
5.7727,74.998,74.751
5.8512,75.186,75.515
5.9298,75.111,75.752
6.0083,74.775,74.592
6.0868,74.613,74.576
6.1654,74.734,75.451
6.2439,75.031,75.136


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_328.csv <==
x,qOut,qIn
0.03927,75.142,74.974
0.11781,75.259,75.276
0.19635,75.235,75.365
0.27489,75.103,75.309
0.35343,74.922,75.171
0.43197,74.932,74.836
0.51051,75.062,74.686
0.58905,75.144,74.884
0.66759,75.003,74.771
0.74613,74.691,74.79
0.82467,74.521,75.355
0.90321,74.596,75.479
0.98175,74.954,74.699
1.0603,75.225,74.465
1.1388,75.272,74.804
1.2174,75.177,75.092
1.2959,75.061,75.521
1.3744,75.127,75.432
1.453,75.245,74.732
1.5315,75.278,74.388
1.6101,75.103,75.115
1.6886,74.846,75.255
1.7671,74.721,74.52
1.8457,74.771,74.228
1.9242,74.992,75.326
2.0028,75.143,76.226
2.0813,75.13,75.961
2.1598,74.999,74.803
2.2384,74.821,74.071
2.3169,74.786,74.651
2.3955,74.905,74.933
2.474,75.087,74.355
2.5525,75.229,75.103
2.6311,75.182,76.467
2.7096,74.986,76.08
2.7882,74.757,74.62
2.8667,74.619,74.135
2.9452,74.661,74.612
3.0238,74.853,75.035
3.1023,75.124,75.278
3.1809,75.41,75.209
3.2594,75.542,74.968
3.3379,75.365,74.591
3.4165,74.955,74.662
3.495,74.437,75.524
3.5736,74.3,75.541
3.6521,74.601,75.036
3.7306,75.113,74.88
3.8092,75.586,74.643
3.8877,75.669,74.575
3.9663,75.375,75.011
4.0448,74.927,75.188
4.1233,74.582,74.869
4.2019,74.629,75.018
4.2804,74.888,75.404
4.359,75.134,75.326
4.4375,75.157,75.036
4.516,75,74.916
4.5946,74.897,74.638
4.6731,74.934,74.618
4.7517,75.155,75.184
4.8302,75.275,75.31
4.9087,75.172,74.819
4.9873,74.935,74.383
5.0658,74.696,74.987
5.1444,74.699,75.8
5.2229,74.868,75.657
5.3014,75.077,74.974
5.38,75.201,74.612
5.4585,75.224,74.582
5.5371,75.179,74.994
5.6156,75.088,75.785
5.6941,74.966,75.471
5.7727,74.86,74.4
5.8512,74.82,74.016
5.9298,74.84,74.466
6.0083,74.898,75.216
6.0868,74.917,75.325
6.1654,74.939,75.123
6.2439,75.001,74.91


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_329.csv <==
x,qOut,qIn
0.03927,75.175,74.179
0.11781,75.274,74.056
0.19635,75.195,74.953
0.27489,75.048,75.596
0.35343,74.949,75.235
0.43197,74.909,75.003
0.51051,74.855,75.069
0.58905,74.796,75.194
0.66759,74.756,75.503
0.74613,74.88,75.615
0.82467,75.135,75.176
0.90321,75.383,74.541
0.98175,75.476,74.054
1.0603,75.252,74.318
1.1388,74.869,75.145
1.2174,74.546,75.585
1.2959,74.495,74.772
1.3744,74.704,74.531
1.453,74.973,75.259
1.5315,75.184,75.433
1.6101,75.246,75.013
1.6886,75.245,74.694
1.7671,75.263,74.55
1.8457,75.294,75.273
1.9242,75.323,75.71
2.0028,75.172,74.957
2.0813,74.862,74.47
2.1598,74.556,74.669
2.2384,74.441,75.163
2.3169,74.642,75.548
2.3955,74.954,75.425
2.474,75.198,74.798
2.5525,75.217,74.362
2.6311,75.085,74.568
2.7096,74.954,75.222
2.7882,74.892,75.644
2.8667,74.937,75.428
2.9452,75.01,74.879
3.0238,75.07,74.408
3.1023,75.097,74.608
3.1809,75.069,74.919
3.2594,74.992,74.973
3.3379,74.944,75.316
3.4165,74.967,75.449
3.495,75.096,75.18
3.5736,75.169,75.011
3.6521,75.077,74.962
3.7306,74.893,74.96
3.8092,74.725,74.705
3.8877,74.837,74.382
3.9663,75.108,74.672
4.0448,75.32,75.68
4.1233,75.258,76.011
4.2019,74.927,74.85
4.2804,74.652,73.968
4.359,74.597,74.296
4.4375,74.87,75.141
4.516,75.193,75.352
4.5946,75.378,75.401
4.6731,75.386,75.667
4.7517,75.217,75.08
4.8302,74.984,74.224
4.9087,74.775,74.543
4.9873,74.662,75.035
5.0658,74.706,74.856
5.1444,74.927,75.246
5.2229,75.182,75.688
5.3014,75.318,74.902
5.38,75.185,74.294
5.4585,74.827,75.326
5.5371,74.566,75.771
5.6156,74.573,74.775
5.6941,74.962,73.966
5.7727,75.404,74.706
5.8512,75.572,75.608
5.9298,75.411,75.622
6.0083,74.923,75.044
6.0868,74.587,75.085
6.1654,74.6,75.333
6.2439,74.851,75.127


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_330.csv <==
x,qOut,qIn
0.03927,74.716,75.002
0.11781,75.003,75.503
0.19635,75.239,75.469
0.27489,75.322,75.063
0.35343,75.19,74.654
0.43197,74.964,74.827
0.51051,74.79,75.44
0.58905,74.74,75.312
0.66759,74.87,74.979
0.74613,75.073,75.303
0.82467,75.183,75.021
0.90321,75.136,74.352
0.98175,74.895,74.477
1.0603,74.703,74.541
1.1388,74.729,74.512
1.2174,74.934,75.604
1.2959,75.239,76.543
1.3744,75.359,75.252
1.453,75.265,73.899
1.5315,75.073,74.35
1.6101,74.917,75.78
1.6886,74.968,75.546
1.7671,75.132,74.512
1.8457,75.262,74.082
1.9242,75.213,74.629
2.0028,74.919,75.177
2.0813,74.573,75.511
2.1598,74.366,75.57
2.2384,74.467,75.484
2.3169,74.828,75.047
2.3955,75.232,74.382
2.474,75.51,74.128
2.5525,75.511,75.127
2.6311,75.262,75.768
2.7096,74.987,75.182
2.7882,74.817,74.648
2.8667,74.856,75.136
2.9452,74.877,75.255
3.0238,74.795,74.83
3.1023,74.712,74.656
3.1809,74.759,75.043
3.2594,75.082,74.868
3.3379,75.423,74.451
3.4165,75.556,74.757
3.495,75.273,75.66
3.5736,74.797,75.806
3.6521,74.541,75.09
3.7306,74.603,74.234
3.8092,74.994,74.901
3.8877,75.276,75.64
3.9663,75.318,75.349
4.0448,75.186,74.988
4.1233,74.984,74.889
4.2019,74.881,74.814
4.2804,74.836,74.922
4.359,74.808,75.016
4.4375,74.76,74.489
4.516,74.786,74.31
4.5946,74.93,75.116
4.6731,75.129,75.977
4.7517,75.3,75.633
4.8302,75.272,74.866
4.9087,75.105,74.538
4.9873,74.938,74.594
5.0658,74.916,75.011
5.1444,75.072,75.007
5.2229,75.219,74.827
5.3014,75.241,75.075
5.38,75.05,75.483
5.4585,74.794,75.365
5.5371,74.638,74.847
5.6156,74.633,74.501
5.6941,74.792,74.517
5.7727,75.024,74.966
5.8512,75.255,75.548
5.9298,75.392,75.486
6.0083,75.351,74.641
6.0868,75.078,74.47
6.1654,74.768,74.906
6.2439,74.597,74.939


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_331.csv <==
x,qOut,qIn
0.03927,75.303,75.052
0.11781,75.39,74.836
0.19635,75.133,75.037
0.27489,74.763,75.296
0.35343,74.561,75.181
0.43197,74.83,75.363
0.51051,75.259,75.477
0.58905,75.534,74.731
0.66759,75.368,74.052
0.74613,74.918,74.595
0.82467,74.61,75.048
0.90321,74.585,74.92
0.98175,74.897,75.216
1.0603,75.125,75.791
1.1388,75.147,75.646
1.2174,75.046,74.923
1.2959,74.937,74.333
1.3744,74.986,74.444
1.453,75.136,74.746
1.5315,75.286,75.177
1.6101,75.344,75.319
1.6886,75.204,75.133
1.7671,74.906,75.184
1.8457,74.593,75.211
1.9242,74.425,74.869
2.0028,74.561,74.811
2.0813,74.901,75.203
2.1598,75.273,75.259
2.2384,75.517,75.055
2.3169,75.475,75.182
2.3955,75.179,74.944
2.474,74.801,74.412
2.5525,74.528,74.351
2.6311,74.576,74.781
2.7096,74.842,75.179
2.7882,75.155,75.329
2.8667,75.349,75.048
2.9452,75.322,74.888
3.0238,75.163,75.216
3.1023,74.994,75.569
3.1809,74.935,74.843
3.2594,75.019,74.177
3.3379,75.136,74.699
3.4165,75.188,75.643
3.495,75.092,75.155
3.5736,74.866,74.528
3.6521,74.65,75.146
3.7306,74.547,75.73
3.8092,74.64,74.975
3.8877,74.862,74.34
3.9663,75.087,74.495
4.0448,75.243,74.832
4.1233,75.27,75.162
4.2019,75.202,75.365
4.2804,75.085,75.419
4.359,74.959,75.432
4.4375,74.859,74.707
4.516,74.827,74.411
4.5946,74.893,75.149
4.6731,75.028,75.43
4.7517,75.197,75.077
4.8302,75.276,74.937
4.9087,75.201,74.337
4.9873,75.01,74.061
5.0658,74.759,75.46
5.1444,74.632,76.463
5.2229,74.699,75.749
5.3014,74.908,74.111
5.38,75.193,73.716
5.4585,75.362,74.927
5.5371,75.339,75.904
5.6156,75.18,75.864
5.6941,74.969,74.936
5.7727,74.912,74.542
5.8512,74.946,74.832
5.9298,74.958,74.906
6.0083,74.833,74.77
6.0868,74.678,74.955
6.1654,74.715,75.024
6.2439,74.94,75.139


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_332.csv <==
x,qOut,qIn
0.03927,75.214,75.416
0.11781,75.308,74.927
0.19635,75.264,74.817
0.27489,75.191,74.715
0.35343,75.184,74.255
0.43197,75.144,74.888
0.51051,75.001,76.009
0.58905,74.816,75.755
0.66759,74.679,74.425
0.74613,74.725,74.419
0.82467,74.858,75.043
0.90321,74.993,75.127
0.98175,75.055,74.326
1.0603,75.136,74.471
1.1388,75.254,75.607
1.2174,75.326,76.208
1.2959,75.249,74.797
1.3744,74.955,73.989
1.453,74.686,74.824
1.5315,74.61,75.492
1.6101,74.857,75.239
1.6886,75.204,75.204
1.7671,75.377,75.131
1.8457,75.302,74.887
1.9242,74.951,74.776
2.0028,74.637,74.981
2.0813,74.554,75.012
2.1598,74.691,74.536
2.2384,74.991,74.489
2.3169,75.225,75.339
2.3955,75.296,75.787
2.474,75.211,75.451
2.5525,74.996,74.968
2.6311,74.839,74.932
2.7096,74.852,74.936
2.7882,75,74.883
2.8667,75.221,74.728
2.9452,75.292,74.74
3.0238,75.172,75.072
3.1023,74.951,75.547
3.1809,74.741,75.807
3.2594,74.678,74.843
3.3379,74.728,73.932
3.4165,74.851,74.466
3.495,75.007,75.104
3.5736,75.208,75.112
3.6521,75.369,75.424
3.7306,75.4,75.413
3.8092,75.221,74.437
3.8877,74.916,74.166
3.9663,74.705,74.898
4.0448,74.679,75.504
4.1233,74.886,75.391
4.2019,75.149,75.144
4.2804,75.308,74.819
4.359,75.292,74.577
4.4375,75.051,74.993
4.516,74.742,75.525
4.5946,74.6,75.665
4.6731,74.687,75.54
4.7517,75.022,74.821
4.8302,75.271,73.954
4.9087,75.239,73.935
4.9873,75.001,75.017
5.0658,74.68,75.677
5.1444,74.669,75.047
5.2229,74.913,74.63
5.3014,75.194,74.941
5.38,75.285,75.759
5.4585,75.093,75.667
5.5371,74.892,74.881
5.6156,74.855,74.458
5.6941,75.121,74.505
5.7727,75.412,74.869
5.8512,75.416,75.247
5.9298,75.122,74.865
6.0083,74.589,74.725
6.0868,74.35,75.121
6.1654,74.507,75.222
6.2439,74.87,75.476


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_333.csv <==
x,qOut,qIn
0.03927,75.355,75.245
0.11781,75.346,74.128
0.19635,75.151,74.323
0.27489,74.878,74.63
0.35343,74.656,74.947
0.43197,74.748,75.257
0.51051,75.04,74.856
0.58905,75.293,74.481
0.66759,75.268,75.221
0.74613,74.881,75.655
0.82467,74.511,75.155
0.90321,74.427,74.788
0.98175,74.836,75.242
1.0603,75.439,75.223
1.1388,75.811,74.604
1.2174,75.774,74.585
1.2959,75.203,75.63
1.3744,74.592,75.702
1.453,74.362,74.627
1.5315,74.501,74.235
1.6101,74.897,75.374
1.6886,75.082,75.427
1.7671,75.075,74.576
1.8457,75.01,74.407
1.9242,75.035,75.386
2.0028,75.157,75.407
2.0813,75.218,74.658
2.1598,75.168,74.527
2.2384,74.988,75.097
2.3169,74.882,75.441
2.3955,74.924,75.477
2.474,75.047,74.882
2.5525,75.166,74.464
2.6311,75.134,74.725
2.7096,75.01,75.002
2.7882,74.885,75.467
2.8667,74.849,75.46
2.9452,74.906,74.775
3.0238,74.968,74.66
3.1023,74.993,75.256
3.1809,74.951,75.454
3.2594,74.918,74.636
3.3379,74.95,73.961
3.4165,75.033,74.508
3.495,75.144,75.731
3.5736,75.162,75.777
3.6521,75.057,75.181
3.7306,74.901,74.591
3.8092,74.777,74.718
3.8877,74.834,75.356
3.9663,75.02,75.515
4.0448,75.219,74.808
4.1233,75.311,74.367
4.2019,75.224,74.862
4.2804,75.033,75.272
4.359,74.831,75.425
4.4375,74.702,75.136
4.516,74.683,74.933
4.5946,74.783,75.026
4.6731,74.969,74.761
4.7517,75.202,74.407
4.8302,75.336,74.701
4.9087,75.297,75.042
4.9873,75.142,75.085
5.0658,74.958,75.015
5.1444,74.901,75.436
5.2229,74.909,75.661
5.3014,74.925,75.19
5.38,74.892,74.493
5.4585,74.931,74.321
5.5371,75.076,74.732
5.6156,75.227,75.446
5.6941,75.265,75.945
5.7727,75.052,75.291
5.8512,74.758,74.11
5.9298,74.552,73.979
6.0083,74.585,74.841
6.0868,74.78,75.254
6.1654,75.015,75.788
6.2439,75.221,76.327


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_334.csv <==
x,qOut,qIn
0.03927,74.829,75.272
0.11781,75.064,76.08
0.19635,75.289,75.875
0.27489,75.384,74.904
0.35343,75.241,74.42
0.43197,74.949,74.69
0.51051,74.763,74.843
0.58905,74.786,74.683
0.66759,75.074,74.629
0.74613,75.316,75.125
0.82467,75.297,75.576
0.90321,75.053,75.327
0.98175,74.672,74.676
1.0603,74.531,74.682
1.1388,74.696,75.109
1.2174,75.042,75.291
1.2959,75.422,74.787
1.3744,75.59,74.621
1.453,75.454,75.086
1.5315,75.1,75.475
1.6101,74.649,75.361
1.6886,74.458,74.971
1.7671,74.574,74.676
1.8457,74.851,74.951
1.9242,75.125,75.326
2.0028,75.226,74.918
2.0813,75.189,74.582
2.1598,75.083,74.719
2.2384,74.977,74.572
2.3169,74.912,74.548
2.3955,74.895,75.274
2.474,74.92,76.021
2.5525,74.983,75.709
2.6311,75.059,74.885
2.7096,75.121,74.5
2.7882,75.153,74.579
2.8667,75.14,75.149
2.9452,75.093,75.312
3.0238,75.037,74.728
3.1023,74.976,74.371
3.1809,74.912,74.983
3.2594,74.799,75.664
3.3379,74.679,75.67
3.4165,74.636,74.984
3.495,74.752,74.733
3.5736,75.056,74.328
3.6521,75.375,74.058
3.7306,75.552,75.591
3.8092,75.44,76.362
3.8877,75.106,74.749
3.9663,74.805,73.969
4.0448,74.662,74.623
4.1233,74.757,75.278
4.2019,74.878,75.169
4.2804,74.965,75.185
4.359,75.042,75.328
4.4375,75.155,75.319
4.516,75.242,74.897
4.5946,75.151,74.611
4.6731,74.918,74.901
4.7517,74.618,74.952
4.8302,74.624,74.725
4.9087,74.916,74.867
4.9873,75.258,75.054
5.0658,75.393,74.544
5.1444,75.133,74.415
5.2229,74.793,75.268
5.3014,74.632,75.974
5.38,74.87,75.558
5.4585,75.251,74.749
5.5371,75.45,74.361
5.6156,75.396,74.626
5.6941,75.076,75.41
5.7727,74.834,75.492
5.8512,74.78,75.036
5.9298,74.844,74.929
6.0083,74.922,75.044
6.0868,74.869,74.785
6.1654,74.771,74.502
6.2439,74.728,74.496


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_335.csv <==
x,qOut,qIn
0.03927,75.136,74.805
0.11781,74.855,75.526
0.19635,74.719,75.856
0.27489,74.758,75.325
0.35343,74.964,75.049
0.43197,75.15,74.953
0.51051,75.235,74.522
0.58905,75.226,74.531
0.66759,75.149,75.412
0.74613,75.107,75.705
0.82467,75.052,75.129
0.90321,74.93,74.587
0.98175,74.691,74.908
1.0603,74.472,75.069
1.1388,74.474,74.702
1.2174,74.712,74.721
1.2959,75.158,75.707
1.3744,75.508,75.772
1.453,75.571,74.628
1.5315,75.364,74.189
1.6101,74.944,75.373
1.6886,74.685,75.581
1.7671,74.722,74.806
1.8457,74.954,74.216
1.9242,75.245,74.674
2.0028,75.311,75.394
2.0813,75.152,75.489
2.1598,74.904,74.853
2.2384,74.723,74.126
2.3169,74.782,74.602
2.3955,74.983,75.551
2.474,75.187,75.97
2.5525,75.262,75.804
2.6311,75.179,74.89
2.7096,75.038,73.989
2.7882,74.916,74.211
2.8667,74.876,75.052
2.9452,74.878,75.444
3.0238,74.892,75.49
3.1023,74.911,75.04
3.1809,74.935,74.528
3.2594,74.93,74.905
3.3379,74.872,75.659
3.4165,74.815,75.477
3.495,74.823,74.321
3.5736,75.036,74.347
3.6521,75.323,75.107
3.7306,75.486,75.331
3.8092,75.323,74.869
3.8877,74.869,74.852
3.9663,74.536,75.122
4.0448,74.512,75.224
4.1233,74.911,74.744
4.2019,75.281,74.714
4.2804,75.381,75.358
4.359,75.256,75.869
4.4375,75.016,75.398
4.516,74.951,74.643
4.5946,74.982,74.369
4.6731,74.997,74.293
4.7517,74.89,74.756
4.8302,74.787,75.407
4.9087,74.822,75.279
4.9873,74.954,74.866
5.0658,75.113,75.553
5.1444,75.096,75.673
5.2229,74.98,74.55
5.3014,74.896,73.982
5.38,74.971,74.952
5.4585,75.199,75.662
5.5371,75.377,75.417
5.6156,75.371,74.818
5.6941,75.075,74.988
5.7727,74.67,75.197
5.8512,74.444,75.074
5.9298,74.489,75.307
6.0083,74.836,74.962
6.0868,75.206,74.24
6.1654,75.406,74.371
6.2439,75.389,74.632


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_336.csv <==
x,qOut,qIn
0.03927,74.399,75.576
0.11781,74.317,75.854
0.19635,74.56,75.425
0.27489,74.954,74.244
0.35343,75.316,73.901
0.43197,75.499,75.051
0.51051,75.482,75.938
0.58905,75.308,75.728
0.66759,75.03,74.425
0.74613,74.805,74.05
0.82467,74.714,74.771
0.90321,74.743,75.285
0.98175,74.854,75.327
1.0603,74.97,75.533
1.1388,75.095,75.331
1.2174,75.203,74.696
1.2959,75.268,74.396
1.3744,75.158,74.581
1.453,74.926,74.929
1.5315,74.728,75.543
1.6101,74.732,75.91
1.6886,74.98,75.204
1.7671,75.185,74.361
1.8457,75.192,74.531
1.9242,74.881,75.325
2.0028,74.626,75.055
2.0813,74.706,74.739
2.1598,75.03,75.201
2.2384,75.443,75.374
2.3169,75.443,75.048
2.3955,75.078,74.894
2.474,74.648,74.719
2.5525,74.484,74.517
2.6311,74.769,74.709
2.7096,75.19,75.266
2.7882,75.49,75.557
2.8667,75.452,75.054
2.9452,75.15,74.602
3.0238,74.845,74.56
3.1023,74.697,74.769
3.1809,74.826,75.36
3.2594,75.068,75.478
3.3379,75.245,74.877
3.4165,75.285,74.613
3.495,75.144,75.191
3.5736,74.926,75.648
3.6521,74.755,75.484
3.7306,74.698,74.56
3.8092,74.806,74.417
3.8877,75.002,75.259
3.9663,75.146,75.387
4.0448,75.162,74.675
4.1233,74.996,74.481
4.2019,74.809,75.189
4.2804,74.76,75.315
4.359,74.854,74.788
4.4375,75.059,74.912
4.516,75.172,75.318
4.5946,75.179,75.028
4.6731,75.139,74.691
4.7517,75.121,75.208
4.8302,75.127,75.852
4.9087,75.081,75.657
4.9873,74.983,74.924
5.0658,74.849,74.276
5.1444,74.809,74.235
5.2229,74.853,74.679
5.3014,74.925,74.806
5.38,74.964,74.881
5.4585,74.968,75.559
5.5371,74.974,75.689
5.6156,74.983,75.274
5.6941,74.984,75.313
5.7727,74.97,75.046
5.8512,75.022,74.272
5.9298,75.153,74.485
6.0083,75.363,75.518
6.0868,75.432,75.103
6.1654,75.221,74.393
6.2439,74.827,74.687


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_337.csv <==
x,qOut,qIn
0.03927,75.617,74.789
0.11781,75.393,75.132
0.19635,74.855,74.817
0.27489,74.38,74.573
0.35343,74.345,74.544
0.43197,74.757,74.915
0.51051,75.206,75.494
0.58905,75.457,75.463
0.66759,75.333,74.78
0.74613,75.059,74.868
0.82467,74.899,75.469
0.90321,74.917,75.391
0.98175,75.128,75.147
1.0603,75.257,75.031
1.1388,75.205,74.389
1.2174,75.023,74.128
1.2959,74.794,74.842
1.3744,74.686,75.481
1.453,74.7,75.65
1.5315,74.796,75.39
1.6101,74.927,74.738
1.6886,75.052,74.596
1.7671,75.145,74.978
1.8457,75.198,74.98
1.9242,75.207,74.685
2.0028,75.215,74.842
2.0813,75.198,75.16
2.1598,75.111,75.453
2.2384,74.905,75.414
2.3169,74.646,75.224
2.3955,74.534,74.919
2.474,74.638,74.526
2.5525,74.988,75.068
2.6311,75.332,75.525
2.7096,75.457,74.993
2.7882,75.336,74.583
2.8667,74.985,74.472
2.9452,74.711,74.619
3.0238,74.648,75.287
3.1023,74.757,75.522
3.1809,74.962,75.061
3.2594,75.125,74.794
3.3379,75.235,74.826
3.4165,75.279,75.121
3.495,75.243,74.639
3.5736,75.117,74.083
3.6521,74.986,74.838
3.7306,74.911,76.256
3.8092,74.942,75.937
3.8877,74.963,74.615
3.9663,74.898,74.398
4.0448,74.799,74.87
4.1233,74.736,75.135
4.2019,74.864,75.264
4.2804,75.087,75.043
4.359,75.255,74.373
4.4375,75.225,74.681
4.516,74.974,75.708
4.5946,74.706,75.81
4.6731,74.572,74.853
4.7517,74.695,74.36
4.8302,74.986,74.77
4.9087,75.282,74.864
4.9873,75.461,74.931
5.0658,75.42,75.655
5.1444,75.178,76.063
5.2229,74.919,75.429
5.3014,74.766,74.108
5.38,74.82,73.701
5.4585,74.928,74.69
5.5371,74.991,75.563
5.6156,75.022,75.544
5.6941,75.063,74.974
5.7727,75.144,74.929
5.8512,75.116,75.144
5.9298,74.957,74.946
6.0083,74.68,74.926
6.0868,74.637,75.468
6.1654,74.919,75.458
6.2439,75.324,74.765


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_338.csv <==
x,qOut,qIn
0.03927,74.74,74.32
0.11781,74.956,74.507
0.19635,75.216,75.575
0.27489,75.356,75.92
0.35343,75.241,74.816
0.43197,74.946,74.245
0.51051,74.678,74.609
0.58905,74.566,75.247
0.66759,74.705,75.337
0.74613,74.982,74.906
0.82467,75.236,74.615
0.90321,75.361,74.861
0.98175,75.27,75.749
1.0603,75.008,75.717
1.1388,74.761,74.862
1.2174,74.655,74.485
1.2959,74.793,74.647
1.3744,75.044,74.978
1.453,75.21,75.469
1.5315,75.212,75.215
1.6101,75.005,74.195
1.6886,74.803,74.438
1.7671,74.752,75.661
1.8457,74.839,76.125
1.9242,75.011,74.688
2.0028,75.103,74.021
2.0813,75.137,74.589
2.1598,75.152,75.151
2.2384,75.19,75.259
2.3169,75.178,75.562
2.3955,75.075,75.729
2.474,74.934,75.348
2.5525,74.83,74.465
2.6311,74.851,74.049
2.7096,74.92,74.544
2.7882,74.986,75.496
2.8667,75.01,75.099
2.9452,75.071,74.217
3.0238,75.121,74.607
3.1023,75.088,75.642
3.1809,74.892,75.745
3.2594,74.671,75.092
3.3379,74.68,74.848
3.4165,74.933,75.012
3.495,75.396,74.687
3.5736,75.631,74.43
3.6521,75.461,74.873
3.7306,75.034,75.311
3.8092,74.565,75.458
3.8877,74.486,75.349
3.9663,74.674,74.802
4.0448,74.918,74.555
4.1233,75.01,75.116
4.2019,75.004,75.541
4.2804,75.063,75.537
4.359,75.19,74.722
4.4375,75.356,74.011
4.516,75.303,74.43
4.5946,75.041,74.804
4.6731,74.744,75.051
4.7517,74.608,75.842
4.8302,74.775,75.832
4.9087,75.048,74.852
4.9873,75.254,74.529
5.0658,75.243,75.03
5.1444,75.099,74.956
5.2229,75.006,74.868
5.3014,75.017,75.275
5.38,75.151,75.581
5.4585,75.148,75.146
5.5371,74.921,74.641
5.6156,74.603,74.379
5.6941,74.365,74.814
5.7727,74.508,75.073
5.8512,74.913,74.838
5.9298,75.35,75.191
6.0083,75.591,75.547
6.0868,75.458,75.083
6.1654,75.117,74.863
6.2439,74.802,74.841


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_339.csv <==
x,qOut,qIn
0.03927,74.813,75.72
0.11781,74.595,75.464
0.19635,74.682,74.645
0.27489,74.941,74.186
0.35343,75.206,74.911
0.43197,75.262,75.667
0.51051,75.154,75.377
0.58905,74.984,74.545
0.66759,74.857,74.633
0.74613,74.812,74.821
0.82467,74.811,74.515
0.90321,74.844,74.737
0.98175,74.91,75.685
1.0603,75.056,75.845
1.1388,75.224,75.307
1.2174,75.325,74.622
1.2959,75.271,74.582
1.3744,75.052,75.104
1.453,74.853,75.337
1.5315,74.788,75.214
1.6101,74.942,74.64
1.6886,75.099,74.156
1.7671,75.059,74.515
1.8457,74.854,75.518
1.9242,74.565,75.98
2.0028,74.556,75.397
2.0813,74.832,74.833
2.1598,75.209,74.644
2.2384,75.487,74.42
2.3169,75.451,74.703
2.3955,75.216,75.232
2.474,74.964,74.848
2.5525,74.876,74.902
2.6311,74.939,75.642
2.7096,74.956,75.454
2.7882,74.876,74.943
2.8667,74.687,74.496
2.9452,74.682,74.392
3.0238,74.931,75.097
3.1023,75.281,75.987
3.1809,75.553,75.7
3.2594,75.43,74.554
3.3379,75.027,73.915
3.4165,74.616,74.686
3.495,74.478,75.789
3.5736,74.687,75.368
3.6521,74.993,74.637
3.7306,75.231,74.645
3.8092,75.274,75.23
3.8877,75.175,75.081
3.9663,75.01,74.696
4.0448,74.867,74.726
4.1233,74.827,75.425
4.2019,74.965,75.494
4.2804,75.167,74.876
4.359,75.287,74.712
4.4375,75.182,74.783
4.516,74.905,74.568
4.5946,74.734,74.647
4.6731,74.765,74.662
4.7517,75.047,75.014
4.8302,75.237,75.943
4.9087,75.188,76.188
4.9873,74.99,75.205
5.0658,74.778,74.366
5.1444,74.801,74.8
5.2229,74.973,75.036
5.3014,75.158,74.676
5.38,75.227,74.891
5.4585,75.147,75.57
5.5371,74.965,75.411
5.6156,74.749,74.707
5.6941,74.567,74.834
5.7727,74.536,75.191
5.8512,74.708,74.837
5.9298,75.022,74.636
6.0083,75.401,74.966
6.0868,75.625,74.967
6.1654,75.56,74.944
6.2439,75.259,75.253


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_340.csv <==
x,qOut,qIn
0.03927,75.268,74.811
0.11781,75.142,74.39
0.19635,75.003,74.107
0.27489,74.935,74.797
0.35343,74.995,75.547
0.43197,74.991,75.309
0.51051,74.891,75.121
0.58905,74.793,74.887
0.66759,74.814,74.546
0.74613,75.018,74.991
0.82467,75.249,75.494
0.90321,75.395,75.273
0.98175,75.37,74.879
1.0603,75.214,75.091
1.1388,74.975,75.37
1.2174,74.721,75.22
1.2959,74.519,74.766
1.3744,74.508,74.621
1.453,74.706,74.661
1.5315,74.999,74.746
1.6101,75.263,75.208
1.6886,75.29,75.378
1.7671,75.127,74.988
1.8457,74.922,75.038
1.9242,74.834,75.444
2.0028,74.95,75.11
2.0813,75.132,74.724
2.1598,75.269,74.862
2.2384,75.269,74.753
2.3169,75.175,74.524
2.3955,75.046,74.873
2.474,74.91,75.219
2.5525,74.788,75.456
2.6311,74.715,75.636
2.7096,74.748,75.31
2.7882,74.878,74.496
2.8667,75.079,74.197
2.9452,75.23,74.617
3.0238,75.281,75.146
3.1023,75.24,75.754
3.1809,75.131,75.343
3.2594,74.991,74.527
3.3379,74.837,74.308
3.4165,74.716,74.416
3.495,74.677,75.096
3.5736,74.807,75.708
3.6521,75.064,75.764
3.7306,75.318,75.568
3.8092,75.441,74.86
3.8877,75.252,74.383
3.9663,74.884,74.549
4.0448,74.574,74.744
4.1233,74.557,74.901
4.2019,74.875,75.386
4.2804,75.21,75.678
4.359,75.338,74.92
4.4375,75.071,73.92
4.516,74.65,75.03
4.5946,74.474,76.437
4.6731,74.642,75.436
4.7517,75.171,73.358
4.8302,75.616,74.254
4.9087,75.691,75.888
4.9873,75.404,75.957
5.0658,74.827,74.834
5.1444,74.492,74.6
5.2229,74.552,74.897
5.3014,74.851,75.28
5.38,75.182,75.307
5.4585,75.256,74.982
5.5371,75.153,74.717
5.6156,75.009,74.683
5.6941,74.961,74.764
5.7727,74.99,75.058
5.8512,74.97,75.328
5.9298,74.894,75.295
6.0083,74.78,75.181
6.0868,74.829,75.231
6.1654,75.015,75.237
6.2439,75.209,75.042


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_341.csv <==
x,qOut,qIn
0.03927,75.116,75.158
0.11781,75.21,75.251
0.19635,75.201,74.924
0.27489,75.151,74.959
0.35343,75.134,75.32
0.43197,75.132,75.106
0.51051,75.011,74.705
0.58905,74.782,74.526
0.66759,74.488,74.642
0.74613,74.43,75.159
0.82467,74.648,75.69
0.90321,74.998,75.436
0.98175,75.315,74.956
1.0603,75.393,75.11
1.1388,75.285,74.903
1.2174,75.114,74.097
1.2959,75.009,73.964
1.3744,75.042,75.192
1.453,75.117,76.286
1.5315,75.142,75.884
1.6101,75.039,74.597
1.6886,74.848,74.451
1.7671,74.713,74.79
1.8457,74.719,75.171
1.9242,74.925,75.524
2.0028,75.229,74.949
2.0813,75.429,74.272
2.1598,75.404,74.985
2.2384,75.056,76.27
2.3169,74.597,75.395
2.3955,74.358,73.986
2.474,74.438,74.041
2.5525,74.864,75.066
2.6311,75.303,75.341
2.7096,75.519,75.098
2.7882,75.462,74.798
2.8667,75.122,75.39
2.9452,74.814,75.289
3.0238,74.73,74.577
3.1023,74.84,75.076
3.1809,75.065,75.764
3.2594,75.186,74.761
3.3379,75.206,73.885
3.4165,75.156,74.244
3.495,75.069,75.316
3.5736,74.91,75.654
3.6521,74.741,75.547
3.7306,74.662,75.19
3.8092,74.771,74.648
3.8877,75.012,74.52
3.9663,75.193,74.824
4.0448,75.247,75.017
4.1233,75.141,75.335
4.2019,75.084,75.597
4.2804,75.083,75.116
4.359,75.05,74.688
4.4375,74.879,74.825
4.516,74.623,74.847
4.5946,74.549,74.922
4.6731,74.721,75.295
4.7517,75.152,75.238
4.8302,75.471,74.661
4.9087,75.456,74.472
4.9873,75.171,74.752
5.0658,74.737,75.395
5.1444,74.603,75.528
5.2229,74.797,75.119
5.3014,75.125,74.686
5.38,75.372,74.893
5.4585,75.314,75.559
5.5371,75.08,75.584
5.6156,74.848,74.832
5.6941,74.795,74.355
5.7727,74.926,74.44
5.8512,75.058,74.568
5.9298,75.092,74.718
6.0083,74.958,75.261
6.0868,74.818,75.617
6.1654,74.808,75.262
6.2439,74.92,74.867


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_342.csv <==
x,qOut,qIn
0.03927,74.9,74.586
0.11781,74.794,74.624
0.19635,74.843,74.724
0.27489,74.942,74.889
0.35343,74.976,75.03
0.43197,74.891,75.396
0.51051,74.796,75.851
0.58905,74.774,75.6
0.66759,74.886,74.671
0.74613,75.095,74.302
0.82467,75.306,74.421
0.90321,75.429,74.88
0.98175,75.384,75.594
1.0603,75.148,75.514
1.1388,74.847,74.955
1.2174,74.609,74.999
1.2959,74.548,75.039
1.3744,74.641,74.423
1.453,74.829,74.217
1.5315,75.069,74.739
1.6101,75.327,75.784
1.6886,75.501,76.046
1.7671,75.436,75.298
1.8457,75.152,74.326
1.9242,74.707,74.511
2.0028,74.495,74.879
2.0813,74.639,74.912
2.1598,74.997,75.491
2.2384,75.389,75.672
2.3169,75.478,74.456
2.3955,75.235,73.728
2.474,74.835,74.595
2.5525,74.485,76.374
2.6311,74.497,76.071
2.7096,74.803,74.489
2.7882,75.2,73.963
2.8667,75.49,75.075
2.9452,75.439,75.329
3.0238,75.124,74.906
3.1023,74.773,74.705
3.1809,74.634,75.093
3.2594,74.844,75.371
3.3379,75.109,75.143
3.4165,75.216,75.232
3.495,74.987,75.35
3.5736,74.713,74.757
3.6521,74.704,74.717
3.7306,74.941,75.085
3.8092,75.336,74.7
3.8877,75.421,74.534
3.9663,75.177,75.155
4.0448,74.828,75.44
4.1233,74.635,74.732
4.2019,74.774,74.515
4.2804,75.011,75.012
4.359,75.189,75.246
4.4375,75.186,75.212
4.516,75.166,75.023
4.5946,75.192,74.496
4.6731,75.211,74.405
4.7517,75.151,75.528
4.8302,74.965,76.05
4.9087,74.804,75.235
4.9873,74.752,74.493
5.0658,74.862,75.092
5.1444,74.978,75.339
5.2229,75.011,74.806
5.3014,74.981,74.538
5.38,74.926,74.941
5.4585,74.94,75.128
5.5371,74.977,75.027
5.6156,74.989,74.758
5.6941,74.928,74.418
5.7727,74.846,74.876
5.8512,74.855,75.665
5.9298,74.975,75.613
6.0083,75.209,75.151
6.0868,75.372,75.215
6.1654,75.345,75.062
6.2439,75.164,74.736


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_343.csv <==
x,qOut,qIn
0.03927,74.996,75.9
0.11781,75.067,75.104
0.19635,75.186,74.351
0.27489,75.305,74.461
0.35343,75.361,75.075
0.43197,75.219,74.909
0.51051,74.942,74.434
0.58905,74.677,74.599
0.66759,74.576,75.542
0.74613,74.694,75.733
0.82467,74.88,75.282
0.90321,75.036,74.631
0.98175,75.078,74.175
1.0603,75.11,74.703
1.1388,75.199,75.495
1.2174,75.297,75.76
1.2959,75.336,75.446
1.3744,75.144,74.892
1.453,74.824,74.484
1.5315,74.556,74.706
1.6101,74.52,75.746
1.6886,74.726,75.858
1.7671,75.004,74.681
1.8457,75.228,73.758
1.9242,75.3,74.599
2.0028,75.191,75.463
2.0813,74.966,75.363
2.1598,74.761,74.944
2.2384,74.715,75.159
2.3169,74.929,75.13
2.3955,75.221,74.612
2.474,75.411,74.487
2.5525,75.329,74.992
2.6311,75.088,75.53
2.7096,74.947,75.547
2.7882,74.954,74.933
2.8667,75.106,74.868
2.9452,75.051,75.154
3.0238,74.819,74.831
3.1023,74.614,74.571
3.1809,74.656,74.967
3.2594,74.982,74.952
3.3379,75.266,75.085
3.4165,75.335,75.936
3.495,75.061,75.365
3.5736,74.753,74.085
3.6521,74.673,74.139
3.7306,74.821,74.832
3.8092,75.138,75.205
3.8877,75.328,75.3
3.9663,75.319,75.392
4.0448,75.158,75.46
4.1233,74.916,74.922
4.2019,74.746,74.305
4.2804,74.713,74.493
4.359,74.813,75.107
4.4375,75.027,75.638
4.516,75.255,75.507
4.5946,75.351,74.911
4.6731,75.252,74.646
4.7517,74.914,74.977
4.8302,74.582,74.92
4.9087,74.519,74.643
4.9873,74.734,74.62
5.0658,75.183,75.232
5.1444,75.482,75.278
5.2229,75.445,74.783
5.3014,75.151,75.031
5.38,74.73,75.663
5.4585,74.603,75.369
5.5371,74.793,74.989
5.6156,75.118,74.931
5.6941,75.375,74.404
5.7727,75.347,74.115
5.8512,75.116,74.909
5.9298,74.84,75.674
6.0083,74.683,74.97
6.0868,74.715,74.335
6.1654,74.826,74.907
6.2439,74.941,75.803


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_344.csv <==
x,qOut,qIn
0.03927,74.766,75.286
0.11781,74.928,75.056
0.19635,74.982,74.517
0.27489,74.947,74.262
0.35343,74.862,74.684
0.43197,74.892,75.312
0.51051,75.033,75.674
0.58905,75.197,75.417
0.66759,75.286,74.812
0.74613,75.2,74.947
0.82467,75.042,75.275
0.90321,74.929,75.001
0.98175,74.968,74.204
1.0603,75.117,74.267
1.1388,75.206,74.992
1.2174,75.155,75.593
1.2959,74.914,75.475
1.3744,74.66,75.21
1.453,74.566,75.149
1.5315,74.663,75.05
1.6101,74.942,74.961
1.6886,75.228,74.566
1.7671,75.401,74.26
1.8457,75.411,74.926
1.9242,75.227,75.929
2.0028,74.945,75.57
2.0813,74.694,74.618
2.1598,74.557,74.182
2.2384,74.593,74.67
2.3169,74.773,75.491
2.3955,75.043,75.864
2.474,75.313,75.383
2.5525,75.495,74.593
2.6311,75.424,74.638
2.7096,75.127,75.188
2.7882,74.778,75.273
2.8667,74.569,74.459
2.9452,74.676,74.33
3.0238,74.95,74.897
3.1023,75.205,75.517
3.1809,75.271,75.728
3.2594,75.095,75.348
3.3379,74.863,74.853
3.4165,74.744,74.326
3.495,74.886,74.394
3.5736,75.189,75.035
3.6521,75.401,75.407
3.7306,75.409,75.643
3.8092,75.137,75.048
3.8877,74.831,74.012
3.9663,74.667,74.299
4.0448,74.659,75.693
4.1233,74.777,75.801
4.2019,74.931,74.739
4.2804,75.128,74.435
4.359,75.299,74.777
4.4375,75.363,75.012
4.516,75.137,74.905
4.5946,74.795,74.961
4.6731,74.571,75.672
4.7517,74.695,75.915
4.8302,75.045,74.815
4.9087,75.267,74.296
4.9873,75.246,74.913
5.0658,74.93,74.741
5.1444,74.744,74.385
5.2229,74.84,75.091
5.3014,75.078,75.444
5.38,75.273,74.658
5.4585,75.128,74.449
5.5371,74.834,75.02
5.6156,74.634,75.449
5.6941,74.754,75.332
5.7727,75.121,75.242
5.8512,75.442,75.037
5.9298,75.556,74.703
6.0083,75.337,75.079
6.0868,74.967,75.431
6.1654,74.696,75.01
6.2439,74.614,74.894


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_345.csv <==
x,qOut,qIn
0.03927,75.073,74.962
0.11781,74.995,74.651
0.19635,74.944,74.416
0.27489,74.97,74.724
0.35343,75.088,75.706
0.43197,75.1,75.636
0.51051,75.03,75.039
0.58905,74.972,74.842
0.66759,75.028,74.745
0.74613,75.153,74.752
0.82467,75.189,74.901
0.90321,75.109,74.902
0.98175,74.924,75.534
1.0603,74.836,75.796
1.1388,74.837,74.878
1.2174,74.853,74.098
1.2959,74.804,74.585
1.3744,74.751,75.114
1.453,74.831,75.382
1.5315,75.032,75.764
1.6101,75.309,75.537
1.6886,75.386,74.709
1.7671,75.205,74.414
1.8457,74.908,74.66
1.9242,74.667,74.74
2.0028,74.74,74.858
2.0813,75.009,75.089
2.1598,75.27,74.951
2.2384,75.328,74.683
2.3169,75.089,75.484
2.3955,74.773,76.148
2.474,74.592,75.132
2.5525,74.73,74.221
2.6311,75.107,74.762
2.7096,75.446,75.054
2.7882,75.566,75.002
2.8667,75.318,74.819
2.9452,74.882,74.833
3.0238,74.579,75.12
3.1023,74.514,75.496
3.1809,74.732,75.421
3.2594,74.936,74.836
3.3379,75.056,74.645
3.4165,75.129,75.213
3.495,75.214,75.654
3.5736,75.301,74.839
3.6521,75.259,73.922
3.7306,75.082,74.29
3.8092,74.796,75.315
3.8877,74.657,75.193
3.9663,74.724,74.927
4.0448,74.905,75.356
4.1233,75.089,75.698
4.2019,75.158,74.765
4.2804,75.164,73.882
4.359,75.154,74.225
4.4375,75.169,75.608
4.516,75.175,76.141
4.5946,75.125,75.626
4.6731,75.009,75.014
4.7517,74.826,74.499
4.8302,74.642,74.274
4.9087,74.571,74.853
4.9873,74.663,75.581
5.0658,74.949,75.097
5.1444,75.279,74.314
5.2229,75.418,74.481
5.3014,75.291,75.384
5.38,74.866,75.684
5.4585,74.526,74.928
5.5371,74.542,74.497
5.6156,74.86,74.805
5.6941,75.368,75.315
5.7727,75.639,75.286
5.8512,75.529,75.129
5.9298,75.163,75.132
6.0083,74.717,74.845
6.0868,74.607,74.608
6.1654,74.766,74.925
6.2439,74.992,75.205


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_346.csv <==
x,qOut,qIn
0.03927,75.496,74.851
0.11781,75.493,74.946
0.19635,75.252,74.779
0.27489,74.949,74.536
0.35343,74.762,75.169
0.43197,74.799,75.773
0.51051,74.963,75.575
0.58905,75.128,75.079
0.66759,75.174,74.592
0.74613,75.037,74.357
0.82467,74.851,74.581
0.90321,74.754,75.036
0.98175,74.87,75.175
1.0603,75.113,74.912
1.1388,75.252,74.722
1.2174,75.202,75.225
1.2959,74.919,76.021
1.3744,74.696,75.416
1.453,74.723,74.416
1.5315,74.956,74.264
1.6101,75.308,74.759
1.6886,75.462,74.977
1.7671,75.325,75.034
1.8457,75.003,75.288
1.9242,74.64,75.74
2.0028,74.533,75.307
2.0813,74.652,74.563
2.1598,74.872,74.512
2.2384,75.056,74.804
2.3169,75.164,75.099
2.3955,75.251,75.408
2.474,75.298,75.245
2.5525,75.274,74.535
2.6311,75.051,74.117
2.7096,74.749,74.496
2.7882,74.552,75.375
2.8667,74.633,75.525
2.9452,74.976,75.087
3.0238,75.319,75.053
3.1023,75.487,75.403
3.1809,75.334,75.424
3.2594,75.008,75.003
3.3379,74.779,74.85
3.4165,74.745,74.885
3.495,74.957,74.58
3.5736,75.126,74.366
3.6521,75.082,74.877
3.7306,74.874,75.705
3.8092,74.593,75.482
3.8877,74.554,74.538
3.9663,74.766,74.241
4.0448,75.089,75.024
4.1233,75.366,76.118
4.2019,75.449,75.414
4.2804,75.392,73.894
4.359,75.264,73.786
4.4375,75.137,75.605
4.516,74.982,76.134
4.5946,74.808,75.254
4.6731,74.685,74.637
4.7517,74.69,74.702
4.8302,74.863,74.461
4.9087,75.059,74.474
4.9873,75.174,75.27
5.0658,75.118,75.254
5.1444,75.016,74.967
5.2229,74.974,75.669
5.3014,74.977,75.499
5.38,74.981,74.488
5.4585,74.871,74.645
5.5371,74.785,74.986
5.6156,74.827,75
5.6941,75.086,75.32
5.7727,75.334,75.517
5.8512,75.304,74.877
5.9298,75.021,74.29
6.0083,74.576,74.675
6.0868,74.47,75.329
6.1654,74.739,75.516
6.2439,75.163,75.133


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_347.csv <==
x,qOut,qIn
0.03927,74.39,75.567
0.11781,74.649,75.193
0.19635,75.093,74.794
0.27489,75.451,74.894
0.35343,75.491,74.981
0.43197,75.285,74.682
0.51051,75.041,74.883
0.58905,74.873,75.51
0.66759,74.865,75.858
0.74613,74.88,75.353
0.82467,74.838,74.536
0.90321,74.768,74.152
0.98175,74.717,74.597
1.0603,74.82,75.368
1.1388,75.03,75.611
1.2174,75.235,75.054
1.2959,75.321,74.533
1.3744,75.193,74.613
1.453,74.963,74.864
1.5315,74.781,75.16
1.6101,74.786,74.936
1.6886,75.006,74.871
1.7671,75.273,75.584
1.8457,75.432,75.798
1.9242,75.338,74.652
2.0028,75.006,74.401
2.0813,74.702,74.964
2.1598,74.596,74.926
2.2384,74.817,74.345
2.3169,75.113,74.634
2.3955,75.222,75.281
2.474,75.11,75.602
2.5525,74.798,75.609
2.6311,74.642,75.311
2.7096,74.739,74.882
2.7882,74.991,74.928
2.8667,75.267,74.688
2.9452,75.38,74.361
3.0238,75.327,75.004
3.1023,75.154,75.644
3.1809,74.915,74.976
3.2594,74.692,74.305
3.3379,74.568,74.539
3.4165,74.579,75.319
3.495,74.749,75.549
3.5736,75.015,75.313
3.6521,75.281,75.198
3.7306,75.458,74.678
3.8092,75.468,74.242
3.8877,75.264,75.146
3.9663,74.975,75.82
4.0448,74.75,75.203
4.1233,74.732,74.034
4.2019,74.881,74.633
4.2804,75.004,76
4.359,75.024,75.955
4.4375,74.894,74.444
4.516,74.828,73.979
4.5946,74.927,74.454
4.6731,75.119,75.177
4.7517,75.307,75.948
4.8302,75.263,75.787
4.9087,75.056,74.81
4.9873,74.84,74.53
5.0658,74.781,74.74
5.1444,74.898,74.363
5.2229,75.036,74.598
5.3014,75.121,75.52
5.38,75.11,75.857
5.4585,75.106,75.29
5.5371,75.065,74.677
5.6156,74.952,74.68
5.6941,74.73,75.284
5.7727,74.606,75.12
5.8512,74.759,74.63
5.9298,75.104,74.681
6.0083,75.511,74.884
6.0868,75.518,74.645
6.1654,75.125,74.7
6.2439,74.634,75.255


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_348.csv <==
x,qOut,qIn
0.03927,75.072,74.912
0.11781,74.948,74.52
0.19635,74.827,75.076
0.27489,74.774,75.607
0.35343,74.838,75.34
0.43197,75.002,74.882
0.51051,75.203,74.989
0.58905,75.364,75.16
0.66759,75.409,74.432
0.74613,75.244,74.407
0.82467,74.954,75.326
0.90321,74.693,75.841
0.98175,74.615,74.947
1.0603,74.738,74.054
1.1388,74.9,74.222
1.2174,75.015,75.105
1.2959,75.025,75.908
1.3744,75.057,75.923
1.453,75.147,75.181
1.5315,75.236,74.19
1.6101,75.252,73.96
1.6886,75.096,74.766
1.7671,74.891,75.646
1.8457,74.765,75.716
1.9242,74.838,75.271
2.0028,75.022,74.958
2.0813,75.099,74.574
2.1598,75.011,74.578
2.2384,74.735,75.167
2.3169,74.613,75.219
2.3955,74.797,74.928
2.474,75.152,74.858
2.5525,75.503,75.168
2.6311,75.414,75.385
2.7096,74.977,75.131
2.7882,74.53,74.709
2.8667,74.436,74.929
2.9452,74.838,75.389
3.0238,75.32,75.515
3.1023,75.584,75.301
3.1809,75.381,74.46
3.2594,74.953,73.894
3.3379,74.678,74.188
3.4165,74.662,75.129
3.495,74.935,75.568
3.5736,75.141,75.16
3.6521,75.188,74.987
3.7306,75.127,75.276
3.8092,75.032,75.649
3.8877,75.004,75.129
3.9663,75.039,74.145
4.0448,75.114,74.119
4.1233,75.209,75.442
4.2019,75.23,75.612
4.2804,75.072,75.044
4.359,74.782,75.111
4.4375,74.436,74.985
4.516,74.357,74.743
4.5946,74.586,75.279
4.6731,74.976,75.163
4.7517,75.356,74.072
4.8302,75.51,74.63
4.9087,75.43,75.809
4.9873,75.2,75.559
5.0658,74.914,74.46
5.1444,74.723,74.663
5.2229,74.687,75.308
5.3014,74.797,75.29
5.38,75.027,74.475
5.4585,75.253,74.478
5.5371,75.352,75.185
5.6156,75.293,75.678
5.6941,75.073,75.58
5.7727,74.865,75.123
5.8512,74.773,74.856
5.9298,74.795,74.975
6.0083,74.903,74.646
6.0868,75.013,74.341
6.1654,75.094,74.801
6.2439,75.121,75.415


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_349.csv <==
x,qOut,qIn
0.03927,74.849,75.141
0.11781,74.779,75.424
0.19635,74.801,75.691
0.27489,74.905,75.247
0.35343,75.075,74.546
0.43197,75.222,74.63
0.51051,75.266,74.747
0.58905,75.201,74.584
0.66759,75.034,74.862
0.74613,74.888,75.155
0.82467,74.819,75.047
0.90321,74.819,75.405
0.98175,74.862,75.783
1.0603,74.903,75.001
1.1388,74.975,74.303
1.2174,75.089,74.507
1.2959,75.251,74.832
1.3744,75.361,74.977
1.453,75.304,75.363
1.5315,75.086,75.58
1.6101,74.743,75.049
1.6886,74.525,74.354
1.7671,74.532,74.653
1.8457,74.714,75.562
1.9242,74.992,75.425
2.0028,75.232,74.775
2.0813,75.371,74.586
2.1598,75.367,74.801
2.2384,75.181,75.495
2.3169,74.873,75.851
2.3955,74.653,75.213
2.474,74.632,74.023
2.5525,74.885,73.766
2.6311,75.182,75.009
2.7096,75.314,76.271
2.7882,75.255,76.043
2.8667,75.023,74.251
2.9452,74.888,73.933
3.0238,74.908,74.808
3.1023,75.006,75.034
3.1809,75.079,74.511
3.2594,75.066,75.166
3.3379,75.067,76.065
3.4165,75.097,75.904
3.495,75.149,74.997
3.5736,75.017,74.438
3.6521,74.764,74.513
3.7306,74.585,75.196
3.8092,74.681,75.262
3.8877,75.071,74.798
3.9663,75.375,74.802
4.0448,75.374,74.88
4.1233,74.901,74.474
4.2019,74.417,74.637
4.2804,74.342,75.472
4.359,74.658,75.815
4.4375,75.251,74.79
4.516,75.62,74.449
4.5946,75.641,75.143
4.6731,75.398,75.508
4.7517,75.01,74.852
4.8302,74.79,74.666
4.9087,74.794,75.164
4.9873,74.919,75.458
5.0658,75.039,74.851
5.1444,74.975,74.523
5.2229,74.818,74.852
5.3014,74.709,74.894
5.38,74.783,74.993
5.4585,75.021,75.392
5.5371,75.225,75.19
5.6156,75.293,75.011
5.6941,75.152,75.312
5.7727,74.977,75.094
5.8512,74.911,74.64
5.9298,74.957,74.596
6.0083,75.085,75.114
6.0868,75.138,75.144
6.1654,75.09,74.731
6.2439,74.978,74.769


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_350.csv <==
x,qOut,qIn
0.03927,75.214,74.345
0.11781,75.11,75.019
0.19635,74.942,75.792
0.27489,74.803,75.827
0.35343,74.777,75.042
0.43197,74.835,74.559
0.51051,74.922,74.575
0.58905,75.022,74.889
0.66759,75.127,75.269
0.74613,75.255,75.363
0.82467,75.321,75.079
0.90321,75.257,74.529
0.98175,75.002,74.367
1.0603,74.668,75.266
1.1388,74.484,76.074
1.2174,74.538,75.089
1.2959,74.876,73.707
1.3744,75.263,74.982
1.453,75.469,76.235
1.5315,75.426,75.79
1.6101,75.103,74.618
1.6886,74.807,74.17
1.7671,74.744,74.34
1.8457,74.871,74.995
1.9242,75.095,75.68
2.0028,75.131,75.514
2.0813,75.021,74.687
2.1598,74.892,74.528
2.2384,74.879,75.498
2.3169,74.97,75.397
2.3955,75.04,74.568
2.474,75.066,74.649
2.5525,75.052,75.341
2.6311,75.121,74.955
2.7096,75.174,74.435
2.7882,75.116,74.721
2.8667,74.862,75.67
2.9452,74.626,75.855
3.0238,74.646,75.221
3.1023,74.885,74.419
3.1809,75.251,74.278
3.2594,75.365,74.518
3.3379,75.228,74.631
3.4165,75.007,74.853
3.495,74.893,75.762
3.5736,74.961,76.033
3.6521,75.015,75.379
3.7306,74.979,74.709
3.8092,74.813,74.688
3.8877,74.771,74.969
3.9663,74.936,75.126
4.0448,75.198,75.144
4.1233,75.425,75.346
4.2019,75.331,75.226
4.2804,74.955,74.564
4.359,74.521,74.198
4.4375,74.278,74.683
4.516,74.456,75.226
4.5946,74.888,75.392
4.6731,75.352,75.129
4.7517,75.64,74.499
4.8302,75.599,74.726
4.9087,75.311,75.477
4.9873,74.972,75.34
5.0658,74.787,74.835
5.1444,74.897,75.19
5.2229,75.109,75.303
5.3014,75.239,74.763
5.38,75.118,74.679
5.4585,74.825,74.991
5.5371,74.617,74.871
5.6156,74.6,74.951
5.6941,74.839,75.044
5.7727,75.077,75.001
5.8512,75.158,75.328
5.9298,75.098,75.526
6.0083,74.949,75.143
6.0868,74.925,74.818
6.1654,75.027,74.676
6.2439,75.158,74.445


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_351.csv <==
x,qOut,qIn
0.03927,75.434,75.476
0.11781,75.515,74.588
0.19635,75.351,74.191
0.27489,75.028,74.691
0.35343,74.654,75.521
0.43197,74.507,75.596
0.51051,74.643,75.038
0.58905,74.943,74.432
0.66759,75.267,74.071
0.74613,75.34,74.603
0.82467,75.144,75.636
0.90321,74.85,75.652
0.98175,74.66,75.15
1.0603,74.835,75.399
1.1388,75.177,75.432
1.2174,75.429,74.819
1.2959,75.342,74.48
1.3744,74.99,74.928
1.453,74.76,75.143
1.5315,74.776,74.932
1.6101,75.09,74.661
1.6886,75.194,74.694
1.7671,74.968,74.89
1.8457,74.637,75.046
1.9242,74.479,74.838
2.0028,74.774,75.152
2.0813,75.236,75.591
2.1598,75.591,75.051
2.2384,75.599,74.849
2.3169,75.316,75.262
2.3955,74.99,74.894
2.474,74.773,74.442
2.5525,74.78,75.262
2.6311,74.862,75.821
2.7096,74.899,75.172
2.7882,74.876,74.633
2.8667,74.798,74.989
2.9452,74.776,75.083
3.0238,74.848,74.864
3.1023,74.985,74.753
3.1809,75.151,74.988
3.2594,75.241,75.139
3.3379,75.209,74.961
3.4165,75.087,74.992
3.495,74.919,75.121
3.5736,74.838,74.738
3.6521,74.884,74.714
3.7306,75.016,75.395
3.8092,75.18,75.367
3.8877,75.251,74.811
3.9663,75.192,74.857
4.0448,75.049,74.923
4.1233,74.881,74.764
4.2019,74.817,74.747
4.2804,74.858,74.75
4.359,74.95,75.124
4.4375,75.031,75.846
4.516,75.044,75.708
4.5946,75.008,75.026
4.6731,74.96,74.491
4.7517,74.936,74.882
4.8302,74.975,74.894
4.9087,75.065,74.116
4.9873,75.149,74.356
5.0658,75.171,75.959
5.1444,75.052,76.001
5.2229,74.853,75.014
5.3014,74.688,74.597
5.38,74.665,75.141
5.4585,74.835,75.127
5.5371,75.108,74.495
5.6156,75.37,74.083
5.6941,75.514,74.898
5.7727,75.404,75.991
5.8512,75.069,76.019
5.9298,74.675,74.863
6.0083,74.41,73.726
6.0868,74.476,74.336
6.1654,74.774,75.638
6.2439,75.143,76.154


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_352.csv <==
x,qOut,qIn
0.03927,74.842,74.822
0.11781,75.196,74.979
0.19635,75.335,75.225
0.27489,75.216,75.517
0.35343,74.855,75.185
0.43197,74.649,74.544
0.51051,74.708,74.293
0.58905,74.915,74.671
0.66759,75.115,75.333
0.74613,75.116,75.233
0.82467,75.044,74.974
0.90321,75.008,75.097
0.98175,75.106,74.747
1.0603,75.187,74.696
1.1388,75.134,75.383
1.2174,75.005,75.392
1.2959,74.892,74.354
1.3744,74.992,74.535
1.453,75.149,75.525
1.5315,75.199,75.688
1.6101,74.992,74.664
1.6886,74.708,74.251
1.7671,74.621,74.682
1.8457,74.755,75.325
1.9242,75.071,75.351
2.0028,75.234,75.184
2.0813,75.194,75.272
2.1598,75.049,75.26
2.2384,74.917,75.056
2.3169,74.907,75.027
2.3955,74.952,74.776
2.474,75.001,74.411
2.5525,75.015,75.136
2.6311,75.031,75.831
2.7096,75.023,75.285
2.7882,74.97,74.197
2.8667,74.851,73.906
2.9452,74.767,74.781
3.0238,74.83,75.709
3.1023,75.023,75.695
3.1809,75.3,75.312
3.2594,75.439,75.41
3.3379,75.36,75.196
3.4165,75.134,74.624
3.495,74.862,74.066
3.5736,74.773,74.424
3.6521,74.865,75.315
3.7306,75.024,75.56
3.8092,75.127,75.116
3.8877,75.013,75.237
3.9663,74.758,75.408
4.0448,74.54,74.933
4.1233,74.536,74.623
4.2019,74.857,75.161
4.2804,75.308,75.234
4.359,75.651,74.503
4.4375,75.663,74.138
4.516,75.254,74.803
4.5946,74.737,75.397
4.6731,74.399,75.78
4.7517,74.484,75.502
4.8302,74.826,74.881
4.9087,75.163,74.882
4.9873,75.377,74.9
5.0658,75.385,74.178
5.1444,75.27,74.634
5.2229,75.117,75.956
5.3014,74.973,76.033
5.38,74.879,74.525
5.4585,74.772,74.069
5.5371,74.656,74.582
5.6156,74.601,75.196
5.6941,74.683,75.594
5.7727,74.977,75.158
5.8512,75.326,74.394
5.9298,75.545,74.527
6.0083,75.459,75.6
6.0868,75.068,75.839
6.1654,74.704,75.034
6.2439,74.577,74.474


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_353.csv <==
x,qOut,qIn
0.03927,74.691,74.379
0.11781,74.783,74.242
0.19635,74.997,74.675
0.27489,75.223,75.25
0.35343,75.357,75.247
0.43197,75.289,75.259
0.51051,75.047,75.417
0.58905,74.755,74.985
0.66759,74.547,74.517
0.74613,74.564,74.713
0.82467,74.762,75.025
0.90321,75.045,75.487
0.98175,75.319,75.615
1.0603,75.439,74.93
1.1388,75.312,74.447
1.2174,75.008,74.862
1.2959,74.629,75.403
1.3744,74.53,75.249
1.453,74.751,74.894
1.5315,75.114,74.347
1.6101,75.417,74.183
1.6886,75.384,74.989
1.7671,75.109,75.661
1.8457,74.81,75.333
1.9242,74.708,74.591
2.0028,74.89,74.729
2.0813,75.142,75.318
2.1598,75.304,75.718
2.2384,75.246,75.203
2.3169,75.084,75.025
2.3955,74.974,75.251
2.474,74.944,74.483
2.5525,74.986,73.767
2.6311,74.911,74.779
2.7096,74.756,75.75
2.7882,74.644,75.494
2.8667,74.703,74.665
2.9452,74.928,74.934
3.0238,75.119,75.454
3.1023,75.19,75.352
3.1809,75.088,74.49
3.2594,75.055,74.402
3.3379,75.172,75.229
3.4165,75.321,75.868
3.495,75.35,75.618
3.5736,75.037,74.437
3.6521,74.625,73.65
3.7306,74.376,74.7
3.8092,74.52,76.007
3.8877,74.906,75.64
3.9663,75.239,75.055
4.0448,75.39,74.824
4.1233,75.28,74.61
4.2019,75.067,74.557
4.2804,74.903,74.889
4.359,74.851,75.067
4.4375,74.953,74.996
4.516,75.114,74.941
4.5946,75.198,74.981
4.6731,75.144,75.204
4.7517,74.905,75.489
4.8302,74.68,75.187
4.9087,74.685,74.777
4.9873,74.913,75.005
5.0658,75.316,75.098
5.1444,75.499,74.399
5.2229,75.327,74.381
5.3014,74.952,75.496
5.38,74.585,75.606
5.4585,74.587,74.925
5.5371,74.809,75.031
5.6156,75.048,75.087
5.6941,75.112,74.665
5.7727,75.074,74.539
5.8512,75.086,74.676
5.9298,75.155,74.862
6.0083,75.258,74.893
6.0868,75.204,75.387
6.1654,75.013,75.946
6.2439,74.801,75.418


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_354.csv <==
x,qOut,qIn
0.03927,75.246,74.802
0.11781,75.07,74.66
0.19635,74.862,74.872
0.27489,74.704,75.59
0.35343,74.67,75.716
0.43197,74.815,74.76
0.51051,75.065,74.203
0.58905,75.283,74.815
0.66759,75.329,75.883
0.74613,75.088,75.838
0.82467,74.766,74.923
0.90321,74.573,73.994
0.98175,74.698,74.336
1.0603,74.976,74.932
1.1388,75.141,75.12
1.2174,75.144,75.461
1.2959,74.987,75.723
1.3744,74.958,75.324
1.453,75.055,74.601
1.5315,75.165,74.177
1.6101,75.152,74.712
1.6886,75.03,75.059
1.7671,74.994,74.806
1.8457,75.071,75.119
1.9242,75.247,76.177
2.0028,75.174,75.413
2.0813,74.848,74.078
2.1598,74.511,74.425
2.2384,74.433,75.555
2.3169,74.805,75.425
2.3955,75.302,75.004
2.474,75.628,74.737
2.5525,75.515,74.653
2.6311,75.025,74.679
2.7096,74.562,74.865
2.7882,74.369,75
2.8667,74.617,75.145
2.9452,75.018,75.333
3.0238,75.324,75.185
3.1023,75.438,74.882
3.1809,75.302,74.889
3.2594,75.063,74.975
3.3379,74.906,74.999
3.4165,74.894,75.409
3.495,75.058,75.54
3.5736,75.16,74.726
3.6521,75.073,74.33
3.7306,74.867,74.828
3.8092,74.646,74.994
3.8877,74.67,74.751
3.9663,74.882,74.741
4.0448,75.13,74.846
4.1233,75.26,75.355
4.2019,75.191,75.716
4.2804,75.039,75.5
4.359,74.919,74.84
4.4375,74.933,74.778
4.516,75.064,75.257
4.5946,75.194,74.998
4.6731,75.236,74.231
4.7517,75.116,74.341
4.8302,74.895,75.417
4.9087,74.716,75.95
4.9873,74.647,75.176
5.0658,74.736,74.557
5.1444,74.872,75.273
5.2229,75.009,75.522
5.3014,75.141,74.959
5.38,75.272,74.519
5.4585,75.371,74.452
5.5371,75.339,74.654
5.6156,75.167,75.422
5.6941,74.868,75.907
5.7727,74.648,75.251
5.8512,74.612,74.459
5.9298,74.733,74.305
6.0083,74.957,74.679
6.0868,75.157,74.993
6.1654,75.286,75.31
6.2439,75.321,75.224


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_355.csv <==
x,qOut,qIn
0.03927,75.377,74.675
0.11781,75.291,75.087
0.19635,75.074,74.736
0.27489,74.906,74.798
0.35343,74.951,75.186
0.43197,75.138,75.296
0.51051,75.216,75.396
0.58905,75.096,75.255
0.66759,74.728,74.715
0.74613,74.469,74.783
0.82467,74.544,75.188
0.90321,74.878,75.062
0.98175,75.35,74.352
1.0603,75.555,74.264
1.1388,75.402,75.066
1.2174,75.042,75.842
1.2959,74.671,74.96
1.3744,74.628,74.258
1.453,74.834,74.87
1.5315,75.115,75.683
1.6101,75.296,75.711
1.6886,75.313,75.153
1.7671,75.232,74.517
1.8457,75.107,74.302
1.9242,74.983,74.966
2.0028,74.858,75.571
2.0813,74.758,75.417
2.1598,74.713,74.716
2.2384,74.755,74.152
2.3169,74.868,74.478
2.3955,74.983,75.421
2.474,75.06,76.071
2.5525,75.071,75.299
2.6311,75.088,74.703
2.7096,75.142,75.044
2.7882,75.192,75.049
2.8667,75.183,74.262
2.9452,75.036,74.359
3.0238,74.878,75.161
3.1023,74.811,75.496
3.1809,74.926,74.996
3.2594,75.043,74.96
3.3379,74.995,75.297
3.4165,74.839,75.102
3.495,74.676,74.345
3.5736,74.828,74.567
3.6521,75.192,75.416
3.7306,75.52,75.871
3.8092,75.56,75.563
3.8877,75.192,74.797
3.9663,74.737,74.376
4.0448,74.456,75.074
4.1233,74.561,75.302
4.2019,74.857,74.468
4.2804,75.119,74.428
4.359,75.26,74.992
4.4375,75.229,75.281
4.516,75.078,75.51
4.5946,74.89,75.52
4.6731,74.767,74.909
4.7517,74.804,74.351
4.8302,75.021,74.481
4.9087,75.273,74.822
4.9873,75.426,74.922
5.0658,75.362,75.203
5.1444,75.121,75.645
5.2229,74.872,75.399
5.3014,74.714,74.722
5.38,74.719,74.372
5.4585,74.8,75.053
5.5371,74.93,75.85
5.6156,75.091,75.494
5.6941,75.272,74.616
5.7727,75.33,74.541
5.8512,75.152,74.467
5.9298,74.833,74.441
6.0083,74.505,75.225
6.0868,74.514,76.036
6.1654,74.803,75.722
6.2439,75.163,74.575


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_356.csv <==
x,qOut,qIn
0.03927,75.305,74.483
0.11781,75.169,74.561
0.19635,74.956,75.004
0.27489,74.772,74.885
0.35343,74.714,74.35
0.43197,74.858,74.65
0.51051,75.107,75.382
0.58905,75.307,75.407
0.66759,75.309,74.802
0.74613,75.029,74.983
0.82467,74.711,75.436
0.90321,74.567,75.761
0.98175,74.782,75.487
1.0603,75.188,74.76
1.1388,75.454,74.523
1.2174,75.44,74.97
1.2959,75.052,74.828
1.3744,74.648,74.256
1.453,74.502,74.545
1.5315,74.605,75.425
1.6101,74.883,75.422
1.6886,75.035,75.006
1.7671,75.07,75.091
1.8457,75.073,75.032
1.9242,75.131,74.769
2.0028,75.272,74.967
2.0813,75.394,75.254
2.1598,75.417,75.044
2.2384,75.274,74.158
2.3169,74.992,74.293
2.3955,74.715,75.709
2.474,74.554,76.633
2.5525,74.601,74.85
2.6311,74.793,73.731
2.7096,75.012,74.485
2.7882,75.18,74.992
2.8667,75.237,75.23
2.9452,75.196,75.635
3.0238,75.106,75.272
3.1023,75.004,74.637
3.1809,74.926,74.632
3.2594,74.852,75.215
3.3379,74.79,75.478
3.4165,74.786,75.026
3.495,74.888,74.655
3.5736,75.124,74.769
3.6521,75.311,74.923
3.7306,75.314,75.183
3.8092,75.011,75.231
3.8877,74.652,75.22
3.9663,74.562,75.324
4.0448,74.757,75.193
4.1233,75.18,74.346
4.2019,75.375,74.14
4.2804,75.273,74.915
4.359,75.037,75.446
4.4375,74.864,75.601
4.516,74.93,75.507
4.5946,75.034,74.862
4.6731,75.054,74.464
4.7517,74.898,74.807
4.8302,74.806,74.968
4.9087,74.915,74.834
4.9873,75.143,74.935
5.0658,75.378,75.484
5.1444,75.331,75.484
5.2229,75.043,74.9
5.3014,74.705,74.697
5.38,74.524,74.916
5.4585,74.672,74.739
5.5371,75,74.736
5.6156,75.318,75.139
5.6941,75.449,75.631
5.7727,75.278,75.569
5.8512,74.952,74.916
5.9298,74.668,74.127
6.0083,74.619,74.124
6.0868,74.819,75.299
6.1654,75.084,76.197
6.2439,75.282,75.603


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_357.csv <==
x,qOut,qIn
0.03927,74.64,75.299
0.11781,74.291,75.051
0.19635,74.36,74.62
0.27489,74.715,74.855
0.35343,75.172,75.416
0.43197,75.439,75.265
0.51051,75.507,74.982
0.58905,75.428,75.165
0.66759,75.271,75.543
0.74613,75.071,74.927
0.82467,74.833,74.158
0.90321,74.621,74.579
0.98175,74.508,75.766
1.0603,74.628,75.533
1.1388,74.893,74.7
1.2174,75.144,74.802
1.2959,75.223,74.952
1.3744,75.087,74.404
1.453,74.941,74.679
1.5315,74.911,75.362
1.6101,75.097,75.39
1.6886,75.299,74.913
1.7671,75.332,74.586
1.8457,75.191,74.893
1.9242,74.909,75.42
2.0028,74.759,75.115
2.0813,74.814,74.447
2.1598,74.996,74.348
2.2384,75.206,75.637
2.3169,75.238,76.097
2.3955,75.083,75.281
2.474,74.856,74.541
2.5525,74.69,74.262
2.6311,74.747,74.393
2.7096,74.933,75.06
2.7882,75.115,75.703
2.8667,75.169,75.474
2.9452,75.088,74.898
3.0238,74.968,74.6
3.1023,74.87,74.355
3.1809,74.835,74.872
3.2594,74.852,75.788
3.3379,74.953,75.668
3.4165,75.112,74.673
3.495,75.303,74.591
3.5736,75.314,75.334
3.6521,75.08,75.394
3.7306,74.759,74.812
3.8092,74.542,74.68
3.8877,74.719,75.17
3.9663,75.085,75.228
4.0448,75.368,74.811
4.1233,75.311,74.605
4.2019,74.956,74.943
4.2804,74.682,75.388
4.359,74.657,75.395
4.4375,74.986,75.135
4.516,75.285,74.819
4.5946,75.342,74.404
4.6731,75.197,74.535
4.7517,74.945,75.369
4.8302,74.875,75.589
4.9087,74.95,75.312
4.9873,75.05,75.396
5.0658,75.052,75.332
5.1444,74.942,74.507
5.2229,74.851,73.784
5.3014,74.847,74.062
5.38,74.973,75.491
5.4585,75.131,75.876
5.5371,75.203,75.221
5.6156,75.145,74.905
5.6941,74.931,75.031
5.7727,74.71,75.382
5.8512,74.667,75.758
5.9298,74.837,74.872
6.0083,75.217,73.793
6.0868,75.535,74.388
6.1654,75.539,75.09
6.2439,75.224,75.248


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_358.csv <==
x,qOut,qIn
0.03927,74.885,74.851
0.11781,74.85,75.038
0.19635,74.898,74.846
0.27489,74.968,74.229
0.35343,75.004,74.678
0.43197,74.991,75.7
0.51051,74.973,75.818
0.58905,74.981,75.521
0.66759,75.039,75.359
0.74613,75.066,74.959
0.82467,75.007,74.448
0.90321,74.909,74.356
0.98175,74.84,74.404
1.0603,74.944,74.889
1.1388,75.106,75.697
1.2174,75.175,75.78
1.2959,75.006,74.705
1.3744,74.693,74.054
1.453,74.531,74.576
1.5315,74.627,75.52
1.6101,75.031,75.754
1.6886,75.466,75.245
1.7671,75.691,74.528
1.8457,75.612,74.323
1.9242,75.168,75.041
2.0028,74.647,75.493
2.0813,74.395,75.439
2.1598,74.481,75.202
2.2384,74.902,75.029
2.3169,75.253,74.953
2.3955,75.325,74.691
2.474,75.155,74.494
2.5525,74.823,74.88
2.6311,74.715,74.905
2.7096,74.875,74.565
2.7882,75.136,74.868
2.8667,75.301,76.011
2.9452,75.152,75.932
3.0238,74.891,74.969
3.1023,74.737,74.692
3.1809,74.888,74.631
3.2594,75.216,74.375
3.3379,75.418,74.907
3.4165,75.382,75.442
3.495,75.047,75.291
3.5736,74.718,74.895
3.6521,74.565,74.571
3.7306,74.579,74.66
3.8092,74.709,75.388
3.8877,74.859,75.539
3.9663,75.069,74.935
4.0448,75.302,74.355
4.1233,75.51,74.677
4.2019,75.466,75.492
4.2804,75.169,75.684
4.359,74.806,75.039
4.4375,74.594,74.408
4.516,74.721,74.561
4.5946,74.977,74.902
4.6731,75.172,75.288
4.7517,75.135,75.214
4.8302,74.975,74.95
4.9087,74.882,75.326
4.9873,74.896,75.571
5.0658,75.02,74.842
5.1444,75.049,74.617
5.2229,74.992,74.913
5.3014,74.934,74.828
5.38,74.974,75.188
5.4585,75.096,75.617
5.5371,75.125,74.857
5.6156,75.022,74.107
5.6941,74.782,75.035
5.7727,74.688,75.975
5.8512,74.827,75.497
5.9298,75.094,74.24
6.0083,75.357,74.34
6.0868,75.401,75.329
6.1654,75.262,75.49
6.2439,75.05,75.054


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_359.csv <==
x,qOut,qIn
0.03927,74.746,74.37
0.11781,74.845,74.797
0.19635,74.999,75.275
0.27489,75.18,75.252
0.35343,75.374,74.812
0.43197,75.466,74.767
0.51051,75.303,74.825
0.58905,74.947,75.195
0.66759,74.506,75.95
0.74613,74.442,75.654
0.82467,74.777,74.709
0.90321,75.252,74.397
0.98175,75.58,74.091
1.0603,75.417,74.156
1.1388,74.977,75.31
1.2174,74.582,75.997
1.2959,74.551,75.06
1.3744,74.825,74.726
1.453,75.052,75.423
1.5315,75.113,75.62
1.6101,74.946,74.595
1.6886,74.9,74.505
1.7671,75.075,75.222
1.8457,75.326,75.305
1.9242,75.479,74.956
2.0028,75.22,74.677
2.0813,74.742,74.405
2.1598,74.356,74.714
2.2384,74.366,75.259
2.3169,74.758,75.42
2.3955,75.203,75.323
2.474,75.499,75.016
2.5525,75.492,74.855
2.6311,75.293,75.027
2.7096,75.08,75.3
2.7882,74.946,75.19
2.8667,74.957,74.336
2.9452,75.001,74.542
3.0238,74.987,75.676
3.1023,74.908,75.868
3.1809,74.771,74.332
3.2594,74.699,73.957
3.3379,74.755,74.997
3.4165,74.917,75.702
3.495,75.146,75.293
3.5736,75.295,74.752
3.6521,75.298,74.698
3.7306,75.188,75.217
3.8092,75.017,75.264
3.8877,74.924,74.792
3.9663,74.921,74.613
4.0448,74.969,74.771
4.1233,75.028,75.298
4.2019,75.056,75.48
4.2804,75.031,75.248
4.359,74.959,75.037
4.4375,74.85,74.634
4.516,74.808,74.415
4.5946,74.889,74.782
4.6731,75.041,75.223
4.7517,75.195,75.296
4.8302,75.196,75.244
4.9087,75.075,74.95
4.9873,74.922,74.474
5.0658,74.835,74.765
5.1444,74.853,75.282
5.2229,74.939,75.217
5.3014,75.059,74.655
5.38,75.186,74.627
5.4585,75.241,75.829
5.5371,75.14,76.474
5.6156,74.932,75.25
5.6941,74.692,73.951
5.7727,74.68,74.287
5.8512,74.875,74.7
5.9298,75.12,75.113
6.0083,75.244,75.763
6.0868,75.129,75.713
6.1654,74.92,75.002
6.2439,74.753,74.355


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_360.csv <==
x,qOut,qIn
0.03927,75.157,74.743
0.11781,75.344,74.945
0.19635,75.321,75.139
0.27489,75.114,75.148
0.35343,74.781,74.937
0.43197,74.657,74.942
0.51051,74.805,75.114
0.58905,75.073,75.109
0.66759,75.283,74.704
0.74613,75.192,74.725
0.82467,74.944,75.262
0.90321,74.736,75.214
0.98175,74.76,74.696
1.0603,74.969,74.951
1.1388,75.138,75.1
1.2174,75.18,74.706
1.2959,75.046,74.818
1.3744,74.942,75.625
1.453,74.949,75.776
1.5315,75.024,75.052
1.6101,75.098,74.141
1.6886,75.062,74.604
1.7671,74.977,75.766
1.8457,74.91,75.812
1.9242,74.923,74.469
2.0028,74.983,74.115
2.0813,75.013,74.706
2.1598,74.989,75.479
2.2384,74.902,75.662
2.3169,74.848,74.949
2.3955,74.891,74.304
2.474,75.011,74.564
2.5525,75.179,75.392
2.6311,75.25,75.699
2.7096,75.189,75.434
2.7882,75.06,74.787
2.8667,74.946,74.925
2.9452,74.956,75.121
3.0238,75,74.413
3.1023,75.004,73.983
3.1809,74.902,75.144
3.2594,74.83,75.633
3.3379,74.885,74.864
3.4165,75.008,74.69
3.495,75.112,75.961
3.5736,75.031,76.3
3.6521,74.91,75.262
3.7306,74.891,74.098
3.8092,75.1,74.079
3.8877,75.355,74.476
3.9663,75.384,74.843
4.0448,75.159,75.555
4.1233,74.715,75.822
4.2019,74.466,75.085
4.2804,74.496,74.527
4.359,74.695,74.605
4.4375,74.92,74.505
4.516,75.097,74.695
4.5946,75.301,75.446
4.6731,75.491,75.374
4.7517,75.609,74.941
4.8302,75.38,75.197
4.9087,74.884,75.048
4.9873,74.413,74.614
5.0658,74.275,74.71
5.1444,74.629,75.47
5.2229,75.148,75.858
5.3014,75.532,75.335
5.38,75.514,74.647
5.4585,75.11,74.468
5.5371,74.679,74.566
5.6156,74.47,75.179
5.6941,74.676,75.36
5.7727,75.035,75.195
5.8512,75.27,75.171
5.9298,75.302,74.553
6.0083,75.097,74.447
6.0868,74.882,75.221
6.1654,74.813,75.477
6.2439,74.909,75.068


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_361.csv <==
x,qOut,qIn
0.03927,74.784,75.1
0.11781,75.014,74.934
0.19635,75.158,74.429
0.27489,75.127,74.692
0.35343,74.878,75.486
0.43197,74.722,75.522
0.51051,74.811,75.255
0.58905,75.076,74.989
0.66759,75.409,74.77
0.74613,75.494,74.834
0.82467,75.284,75.347
0.90321,74.931,75.72
0.98175,74.622,74.732
1.0603,74.624,73.806
1.1388,74.8,74.27
1.2174,74.974,75.663
1.2959,74.975,76.111
1.3744,74.87,74.891
1.453,74.852,74.032
1.5315,74.961,74.665
1.6101,75.2,75.769
1.6886,75.323,75.135
1.7671,75.275,74.268
1.8457,75.139,74.703
1.9242,75.027,75.957
2.0028,75.035,75.716
2.0813,75.025,74.781
2.1598,74.938,74.57
2.2384,74.74,74.48
2.3169,74.68,74.209
2.3955,74.84,74.822
2.474,75.1,75.577
2.5525,75.306,75.427
2.6311,75.221,75.317
2.7096,74.977,75.227
2.7882,74.764,74.695
2.8667,74.764,74.545
2.9452,74.955,74.619
3.0238,75.171,74.736
3.1023,75.315,75.469
3.1809,75.32,75.474
3.2594,75.17,74.952
3.3379,74.889,75.167
3.4165,74.605,75.23
3.495,74.454,74.716
3.5736,74.628,74.59
3.6521,75.011,74.76
3.7306,75.389,74.958
3.8092,75.55,75.325
3.8877,75.333,75.51
3.9663,74.931,75.076
4.0448,74.587,74.603
4.1233,74.534,75.149
4.2019,74.764,75.618
4.2804,75.081,75.227
4.359,75.34,74.724
4.4375,75.424,74.466
4.516,75.31,74.272
4.5946,75.069,74.514
4.6731,74.824,75.286
4.7517,74.696,75.864
4.8302,74.755,75.396
4.9087,74.918,74.721
4.9873,75.089,74.637
5.0658,75.181,74.764
5.1444,75.178,74.926
5.2229,75.148,75.267
5.3014,75.127,75.284
5.38,75.149,74.877
5.4585,75.101,74.678
5.5371,74.912,74.788
5.6156,74.664,74.897
5.6941,74.468,75.144
5.7727,74.578,75.775
5.8512,74.919,75.857
5.9298,75.286,74.921
6.0083,75.47,74.228
6.0868,75.302,74.572
6.1654,74.984,74.991
6.2439,74.741,75.059


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_362.csv <==
x,qOut,qIn
0.03927,75.171,75.252
0.11781,75.218,74.647
0.19635,75.179,75.007
0.27489,75.082,75.451
0.35343,74.947,75.067
0.43197,74.777,74.663
0.51051,74.668,74.33
0.58905,74.679,74.096
0.66759,74.848,74.985
0.74613,75.051,75.986
0.82467,75.173,75.827
0.90321,75.195,75.157
0.98175,75.125,74.679
1.0603,75.081,74.495
1.1388,75.091,74.613
1.2174,75.135,74.921
1.2959,75.183,75.228
1.3744,75.189,75.437
1.453,75.11,75.464
1.5315,74.94,74.906
1.6101,74.68,74.232
1.6886,74.474,75.059
1.7671,74.489,75.986
1.8457,74.732,75.495
1.9242,75.175,73.864
2.0028,75.521,73.737
2.0813,75.539,74.982
2.1598,75.254,75.873
2.2384,74.748,75.684
2.3169,74.523,75.375
2.3955,74.681,75.047
2.474,75.028,74.862
2.5525,75.333,75.046
2.6311,75.326,74.621
2.7096,75.153,73.982
2.7882,74.985,74.67
2.8667,74.987,76.023
2.9452,75.056,75.454
3.0238,74.985,74.483
3.1023,74.785,74.579
3.1809,74.515,75.213
3.2594,74.542,75.124
3.3379,74.887,74.887
3.4165,75.348,75.094
3.495,75.706,75.387
3.5736,75.626,74.948
3.6521,75.193,74.792
3.7306,74.688,75.235
3.8092,74.413,74.897
3.8877,74.545,74.176
3.9663,74.852,74.575
4.0448,75.14,75.584
4.1233,75.247,75.817
4.2019,75.18,75.017
4.2804,75.03,74.291
4.359,74.898,74.5
4.4375,74.874,75.385
4.516,74.988,75.622
4.5946,75.141,75.36
4.6731,75.24,74.968
4.7517,75.206,74.678
4.8302,75.059,74.662
4.9087,74.888,74.767
4.9873,74.767,75.002
5.0658,74.755,75.176
5.1444,74.87,74.923
5.2229,75.044,74.969
5.3014,75.182,75.369
5.38,75.185,75.304
5.4585,75.026,74.815
5.5371,74.885,74.481
5.6156,74.876,74.461
5.6941,75.092,74.975
5.7727,75.307,75.145
5.8512,75.304,74.949
5.9298,75.096,75.112
6.0083,74.752,75.258
6.0868,74.63,74.947
6.1654,74.752,74.915
6.2439,74.983,75.429


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_363.csv <==
x,qOut,qIn
0.03927,75.169,74.192
0.11781,75.451,74.608
0.19635,75.551,75.409
0.27489,75.413,75.671
0.35343,75.01,75.3
0.43197,74.691,75.083
0.51051,74.66,75.053
0.58905,74.843,74.883
0.66759,75.111,74.057
0.74613,75.142,74.251
0.82467,74.996,75.452
0.90321,74.829,75.887
0.98175,74.809,75.641
1.0603,74.931,75.231
1.1388,75.001,74.446
1.2174,74.973,74.309
1.2959,74.837,74.874
1.3744,74.871,75.371
1.453,75.107,75.711
1.5315,75.375,75.215
1.6101,75.477,74.331
1.6886,75.175,74.289
1.7671,74.721,74.886
1.8457,74.413,75.687
1.9242,74.521,75.231
2.0028,74.944,74.501
2.0813,75.351,74.917
2.1598,75.547,75.547
2.2384,75.377,75.042
2.3169,74.996,74.336
2.3955,74.72,74.417
2.474,74.686,75.071
2.5525,74.979,75.664
2.6311,75.25,75.64
2.7096,75.256,75.218
2.7882,75.039,74.816
2.8667,74.699,74.74
2.9452,74.642,74.713
3.0238,74.859,74.816
3.1023,75.158,75.089
3.1809,75.335,75.43
3.2594,75.247,75.117
3.3379,75.022,74.419
3.4165,74.8,74.533
3.495,74.705,75.521
3.5736,74.755,75.32
3.6521,74.922,74.435
3.7306,75.145,74.693
3.8092,75.369,75.515
3.8877,75.422,75.054
3.9663,75.242,74.79
4.0448,74.95,75.045
4.1233,74.696,74.526
4.2019,74.733,74.355
4.2804,74.935,75.391
4.359,75.123,76.127
4.4375,75.125,75.349
4.516,74.973,74.714
4.5946,74.847,74.848
4.6731,74.818,75.122
4.7517,74.925,74.921
4.8302,75.029,74.365
4.9087,75.082,74.302
4.9873,75.084,74.882
5.0658,75.05,75.122
5.1444,74.977,75.078
5.2229,74.871,75.559
5.3014,74.795,75.949
5.38,74.814,75.213
5.4585,75.004,74.48
5.5371,75.264,74.35
5.6156,75.458,74.595
5.6941,75.454,75.427
5.7727,75.212,75.729
5.8512,74.892,74.973
5.9298,74.631,74.174
6.0083,74.548,74.484
6.0868,74.583,75.36
6.1654,74.701,75.658
6.2439,74.895,74.966


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_364.csv <==
x,qOut,qIn
0.03927,75.219,75.262
0.11781,74.711,75.265
0.19635,74.41,75.256
0.27489,74.427,75.04
0.35343,74.787,74.75
0.43197,75.07,74.666
0.51051,75.171,74.853
0.58905,75.157,75.221
0.66759,75.122,75.397
0.74613,75.148,75.144
0.82467,75.139,74.844
0.90321,75.064,74.766
0.98175,74.91,74.518
1.0603,74.83,74.316
1.1388,74.892,74.865
1.2174,75.043,75.874
1.2959,75.214,76.216
1.3744,75.247,75.276
1.453,75.123,74.15
1.5315,74.931,73.956
1.6101,74.769,74.693
1.6886,74.808,75.206
1.7671,75.002,75.287
1.8457,75.208,75.254
1.9242,75.28,75.429
2.0028,75.07,75.087
2.0813,74.735,74.629
2.1598,74.49,75.033
2.2384,74.536,74.961
2.3169,74.897,74.28
2.3955,75.328,74.802
2.474,75.597,75.77
2.5525,75.492,75.028
2.6311,75.008,74.287
2.7096,74.531,75.018
2.7882,74.335,75.717
2.8667,74.631,75.465
2.9452,75.11,74.92
3.0238,75.437,74.476
3.1023,75.504,74.527
3.1809,75.26,75.346
3.2594,74.973,75.46
3.3379,74.807,74.686
3.4165,74.78,74.246
3.495,74.871,75.212
3.5736,74.946,75.928
3.6521,74.995,75.357
3.7306,75.032,74.355
3.8092,75.07,74.657
3.8877,75.117,75.127
3.9663,75.154,74.987
4.0448,75.157,75.141
4.1233,75.103,75.461
4.2019,74.987,75.146
4.2804,74.873,74.432
4.359,74.811,74.043
4.4375,74.846,74.985
4.516,74.927,75.727
4.5946,75.009,75.487
4.6731,75.074,74.636
4.7517,75.119,74.377
4.8302,75.117,75.213
4.9087,75.031,75.852
4.9873,74.91,75.906
5.0658,74.815,75.397
5.1444,74.906,74.528
5.2229,75.09,74.073
5.3014,75.209,74.582
5.38,75.103,74.965
5.4585,74.819,74.778
5.5371,74.644,74.853
5.6156,74.676,75.033
5.6941,74.962,75.409
5.7727,75.155,75.349
5.8512,75.141,74.873
5.9298,75.031,74.945
6.0083,74.973,75.307
6.0868,75.181,74.862
6.1654,75.438,74.54
6.2439,75.522,74.927


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_365.csv <==
x,qOut,qIn
0.03927,74.811,74.831
0.11781,74.915,74.593
0.19635,75.124,74.655
0.27489,75.3,74.771
0.35343,75.3,75.41
0.43197,75.067,75.602
0.51051,74.815,74.938
0.58905,74.696,74.785
0.66759,74.836,75.637
0.74613,75.066,75.496
0.82467,75.208,74.42
0.90321,75.219,74.026
0.98175,75.091,75.82
1.0603,74.963,76.157
1.1388,74.859,74.406
1.2174,74.78,73.685
1.2959,74.718,75.288
1.3744,74.716,76.098
1.453,74.816,75.698
1.5315,74.989,74.809
1.6101,75.191,74.022
1.6886,75.303,74.126
1.7671,75.288,74.966
1.8457,75.181,75.66
1.9242,75.028,75.174
2.0028,74.941,74.671
2.0813,74.932,74.959
2.1598,74.963,75.24
2.2384,74.983,75.088
2.3169,74.953,75.106
2.3955,74.95,75.057
2.474,75.013,75.068
2.5525,75.175,75.106
2.6311,75.269,74.902
2.7096,75.142,74.73
2.7882,74.861,74.685
2.8667,74.536,75.195
2.9452,74.542,75.327
3.0238,74.83,74.947
3.1023,75.176,74.814
3.1809,75.342,74.764
3.2594,75.209,74.547
3.3379,75.008,74.665
3.4165,74.903,75.421
3.495,75.025,76.303
3.5736,75.175,75.923
3.6521,75.186,74.836
3.7306,75.068,74.096
3.8092,74.872,74.046
3.8877,74.8,74.356
3.9663,74.862,75.025
4.0448,74.987,75.748
4.1233,75.097,75.507
4.2019,75.075,74.81
4.2804,74.919,74.772
4.359,74.728,75.159
4.4375,74.612,75.156
4.516,74.777,74.955
4.5946,75.167,74.896
4.6731,75.565,74.888
4.7517,75.749,74.964
4.8302,75.402,75.066
4.9087,74.765,75.103
4.9873,74.241,75.074
5.0658,74.229,74.671
5.1444,74.7,74.408
5.2229,75.218,74.981
5.3014,75.533,75.756
5.38,75.454,75.466
5.4585,75.183,74.944
5.5371,74.96,74.766
5.6156,74.872,74.518
5.6941,74.959,74.939
5.7727,75.022,75.41
5.8512,75.022,75.044
5.9298,74.993,74.826
6.0083,74.984,75.28
6.0868,74.988,75.148
6.1654,74.942,74.806
6.2439,74.87,74.882


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_366.csv <==
x,qOut,qIn
0.03927,75.066,75.098
0.11781,75.123,74.648
0.19635,75.164,74.627
0.27489,75.147,74.795
0.35343,75.036,74.958
0.43197,74.886,75.722
0.51051,74.774,76.209
0.58905,74.722,75.247
0.66759,74.736,73.343
0.74613,74.78,73.757
0.82467,74.878,75.653
0.90321,75.029,76.381
0.98175,75.227,75.246
1.0603,75.35,74.479
1.1388,75.285,74.312
1.2174,75.065,74.54
1.2959,74.75,75.06
1.3744,74.625,75.322
1.453,74.777,75.156
1.5315,75.09,75.051
1.6101,75.427,75.659
1.6886,75.455,75.666
1.7671,75.146,74.79
1.8457,74.727,74.529
1.9242,74.458,74.516
2.0028,74.669,74.462
2.0813,75.101,75.05
2.1598,75.429,75.201
2.2384,75.343,74.753
2.3169,74.889,75.278
2.3955,74.523,75.758
2.474,74.468,74.985
2.5525,74.861,74.678
2.6311,75.283,75.24
2.7096,75.501,75.069
2.7882,75.497,74.752
2.8667,75.303,74.727
2.9452,75.075,75.198
3.0238,74.848,75.693
3.1023,74.671,75.079
3.1809,74.592,74.05
3.2594,74.686,74.357
3.3379,74.898,75.192
3.4165,75.126,75.543
3.495,75.267,75.058
3.5736,75.271,75.092
3.6521,75.179,75.324
3.7306,75.045,74.98
3.8092,74.921,74.662
3.8877,74.867,75.202
3.9663,74.912,75.666
4.0448,75.019,75.119
4.1233,75.143,74.027
4.2019,75.133,74.171
4.2804,74.969,75.036
4.359,74.756,75.615
4.4375,74.619,75.433
4.516,74.725,75.186
4.5946,74.979,75.104
4.6731,75.23,74.999
4.7517,75.328,74.88
4.8302,75.226,74.918
4.9087,75.081,74.925
4.9873,74.998,74.93
5.0658,75.062,75.012
5.1444,75.095,75.063
5.2229,74.963,75.147
5.3014,74.74,75.287
5.38,74.538,75.254
5.4585,74.635,74.827
5.5371,74.956,74.449
5.6156,75.308,74.851
5.6941,75.496,75.233
5.7727,75.39,74.623
5.8512,75.13,74.282
5.9298,74.882,74.879
6.0083,74.801,75.61
6.0868,74.865,75.334
6.1654,74.955,74.992
6.2439,75.03,75.146


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_367.csv <==
x,qOut,qIn
0.03927,74.642,74.299
0.11781,74.785,74.145
0.19635,75.093,74.816
0.27489,75.401,75.454
0.35343,75.536,75.72
0.43197,75.306,75.394
0.51051,74.883,74.581
0.58905,74.513,74.135
0.66759,74.437,74.461
0.74613,74.631,74.993
0.82467,74.907,75.533
0.90321,75.167,75.477
0.98175,75.35,74.962
1.0603,75.446,74.891
1.1388,75.353,75.169
1.2174,75.104,75.453
1.2959,74.757,74.865
1.3744,74.671,74.44
1.453,74.892,74.86
1.5315,75.209,75.05
1.6101,75.377,74.87
1.6886,75.116,75.127
1.7671,74.705,75.221
1.8457,74.446,74.942
1.9242,74.611,74.864
2.0028,75.022,74.816
2.0813,75.338,74.653
2.1598,75.443,74.946
2.2384,75.277,75.393
2.3169,75.099,75.463
2.3955,75.004,75.475
2.474,74.963,74.944
2.5525,74.922,73.831
2.6311,74.837,74.268
2.7096,74.812,75.782
2.7882,74.877,76.135
2.8667,75.043,74.544
2.9452,75.135,74.166
3.0238,75.068,75.125
3.1023,74.904,75.623
3.1809,74.729,74.953
3.2594,74.749,74.9
3.3379,74.949,75.291
3.4165,75.203,75.14
3.495,75.375,74.866
3.5736,75.277,74.986
3.6521,74.993,74.695
3.7306,74.715,74.634
3.8092,74.642,75.783
3.8877,74.858,75.797
3.9663,75.127,74.583
4.0448,75.276,74.031
4.1233,75.16,74.611
4.2019,74.951,75.102
4.2804,74.876,75.036
4.359,74.964,74.71
4.4375,75.192,75.418
4.516,75.263,75.95
4.5946,75.131,75.274
4.6731,74.916,74.464
4.7517,74.76,74.826
4.8302,74.827,75.457
4.9087,75.017,75.323
4.9873,75.19,74.735
5.0658,75.218,74.38
5.1444,75.035,74.431
5.2229,74.765,74.999
5.3014,74.559,75.606
5.38,74.565,75.602
5.4585,74.797,75.408
5.5371,75.092,75.051
5.6156,75.32,74.398
5.6941,75.369,74.342
5.7727,75.273,74.958
5.8512,75.147,75.047
5.9298,75.051,74.654
6.0083,75.029,74.791
6.0868,74.981,75.601
6.1654,74.858,76.129
6.2439,74.721,75.589


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_368.csv <==
x,qOut,qIn
0.03927,74.9,75.933
0.11781,74.984,75.943
0.19635,75.13,75.147
0.27489,75.173,74.475
0.35343,74.966,74.156
0.43197,74.703,74.261
0.51051,74.648,74.919
0.58905,74.812,75.733
0.66759,75.156,75.903
0.74613,75.324,75.101
0.82467,75.215,74.589
0.90321,74.941,74.936
0.98175,74.651,75.15
1.0603,74.66,74.656
1.1388,74.949,74.317
1.2174,75.323,74.791
1.2959,75.584,75.538
1.3744,75.427,75.377
1.453,74.959,74.995
1.5315,74.482,74.7
1.6101,74.321,75.056
1.6886,74.639,75.564
1.7671,75.137,75.332
1.8457,75.544,74.595
1.9242,75.625,74.275
2.0028,75.362,74.864
2.0813,74.978,75.411
2.1598,74.673,75.228
2.2384,74.623,74.743
2.3169,74.753,74.93
2.3955,74.919,75.298
2.474,75.057,75.192
2.5525,75.124,74.882
2.6311,75.158,75.052
2.7096,75.159,74.918
2.7882,75.132,74.413
2.8667,75.087,74.674
2.9452,75.019,75.364
3.0238,74.923,75.615
3.1023,74.831,75.631
3.1809,74.78,75.406
3.2594,74.844,74.846
3.3379,74.979,74.371
3.4165,75.107,74.436
3.495,75.149,74.936
3.5736,75.113,75.139
3.6521,75.064,75.035
3.7306,75.01,74.713
3.8092,74.947,74.587
3.8877,74.808,75.086
3.9663,74.697,75.544
4.0448,74.716,75.268
4.1233,74.95,74.975
4.2019,75.301,74.879
4.2804,75.532,74.774
4.359,75.522,75.603
4.4375,75.183,76.271
4.516,74.774,74.769
4.5946,74.572,73.355
4.6731,74.605,74.293
4.7517,74.845,75.876
4.8302,74.985,75.333
4.9087,74.988,74.668
4.9873,74.937,74.751
5.0658,74.931,74.998
5.1444,75.023,75.061
5.2229,75.11,75.123
5.3014,75.15,75.143
5.38,75.118,75.315
5.4585,75.147,74.918
5.5371,75.219,74.311
5.6156,75.237,74.46
5.6941,75.09,75.191
5.7727,74.8,75.505
5.8512,74.629,75.377
5.9298,74.671,74.827
6.0083,74.976,74.83
6.0868,75.197,74.958
6.1654,75.189,74.509
6.2439,75.045,74.771


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_369.csv <==
x,qOut,qIn
0.03927,74.892,75.239
0.11781,74.782,74.956
0.19635,74.841,74.548
0.27489,75.011,74.46
0.35343,75.214,75.106
0.43197,75.208,75.361
0.51051,74.987,74.872
0.58905,74.714,74.886
0.66759,74.573,76.055
0.74613,74.755,75.891
0.82467,75.09,74.301
0.90321,75.373,73.376
0.98175,75.415,74.582
1.0603,75.219,75.67
1.1388,74.983,75.801
1.2174,74.821,75.466
1.2959,74.817,74.869
1.3744,74.819,74.45
1.453,74.781,74.545
1.5315,74.768,75.192
1.6101,74.852,75.433
1.6886,75.105,74.921
1.7671,75.359,74.93
1.8457,75.453,75.294
1.9242,75.237,74.818
2.0028,74.788,74.525
2.0813,74.455,74.98
2.1598,74.421,75.278
2.2384,74.805,74.587
2.3169,75.285,74.781
2.3955,75.53,75.84
2.474,75.455,76.01
2.5525,75.028,74.573
2.6311,74.696,73.727
2.7096,74.695,74.237
2.7882,74.936,75.334
2.8667,75.263,75.904
2.9452,75.32,75.341
3.0238,75.153,74.51
3.1023,74.916,74.588
3.1809,74.77,75.41
3.2594,74.778,75.137
3.3379,74.874,74.625
3.4165,75.019,75.034
3.495,75.186,75.132
3.5736,75.31,74.671
3.6521,75.248,74.958
3.7306,75.008,75.222
3.8092,74.632,74.931
3.8877,74.494,75.128
3.9663,74.686,75.468
4.0448,75.044,75.389
4.1233,75.37,75.07
4.2019,75.364,74.559
4.2804,75.133,74.233
4.359,74.88,74.622
4.4375,74.814,74.949
4.516,74.951,74.785
4.5946,75.079,74.895
4.6731,75.106,75.405
4.7517,74.976,75.395
4.8302,74.883,75.028
4.9087,74.915,75.134
4.9873,75.044,75.333
5.0658,75.218,75.19
5.1444,75.316,74.86
5.2229,75.275,74.552
5.3014,75.099,74.571
5.38,74.802,75.366
5.4585,74.558,75.699
5.5371,74.499,75.21
5.6156,74.616,74.694
5.6941,74.867,74.18
5.7727,75.071,74.398
5.8512,75.19,75.291
5.9298,75.247,75.618
6.0083,75.275,75.425
6.0868,75.287,75.125
6.1654,75.226,74.717
6.2439,75.091,74.859


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_370.csv <==
x,qOut,qIn
0.03927,75.431,75.06
0.11781,75.256,74.851
0.19635,75.065,74.932
0.27489,74.916,75.262
0.35343,74.848,75.075
0.43197,74.794,74.754
0.51051,74.742,74.733
0.58905,74.732,75.006
0.66759,74.806,75.164
0.74613,74.986,74.764
0.82467,75.173,74.652
0.90321,75.286,75.381
0.98175,75.255,75.642
1.0603,75.126,74.974
1.1388,75.002,74.547
1.2174,74.933,74.18
1.2959,74.952,74.212
1.3744,75.003,75.493
1.453,75.041,76.556
1.5315,75.046,75.851
1.6101,75.002,74.161
1.6886,74.921,74.285
1.7671,74.85,75.104
1.8457,74.834,75.394
1.9242,74.908,75.33
2.0028,75.07,74.916
2.0813,75.212,74.443
2.1598,75.234,74.698
2.2384,75.046,75.638
2.3169,74.714,75.516
2.3955,74.508,74.419
2.474,74.559,73.883
2.5525,74.952,74.841
2.6311,75.403,75.33
2.7096,75.601,75.208
2.7882,75.483,75.318
2.8667,75.038,75.703
2.9452,74.729,75.465
3.0238,74.737,74.664
3.1023,74.938,74.023
3.1809,75.149,74.693
3.2594,75.124,75.556
3.3379,75.009,75.366
3.4165,74.909,74.694
3.495,74.913,75.316
3.5736,74.848,75.734
3.6521,74.699,74.762
3.7306,74.599,74.049
3.8092,74.696,75.043
3.8877,75.065,75.743
3.9663,75.445,75.398
4.0448,75.625,74.757
4.1233,75.421,74.342
4.2019,74.97,74.686
4.2804,74.622,75.47
4.359,74.535,75.587
4.4375,74.798,75.168
4.516,75.124,75.122
4.5946,75.312,74.808
4.6731,75.314,74.39
4.7517,75.113,74.379
4.8302,74.899,74.663
4.9087,74.822,75.18
4.9873,74.886,75.666
5.0658,75.07,75.544
5.1444,75.152,75.151
5.2229,75.071,74.914
5.3014,74.917,74.865
5.38,74.799,75.137
5.4585,74.917,75.145
5.5371,75.163,74.707
5.6156,75.351,74.369
5.6941,75.29,74.712
5.7727,74.924,75.161
5.8512,74.548,75.197
5.9298,74.38,75.064
6.0083,74.592,75.266
6.0868,74.981,75.352
6.1654,75.312,74.981
6.2439,75.484,74.842


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_371.csv <==
x,qOut,qIn
0.03927,75.127,75.355
0.11781,74.861,75.79
0.19635,74.763,75.481
0.27489,74.871,74.777
0.35343,75.174,74.756
0.43197,75.281,74.868
0.51051,75.093,74.761
0.58905,74.789,74.917
0.66759,74.594,74.471
0.74613,74.801,74.646
0.82467,75.151,75.889
0.90321,75.368,75.98
0.98175,75.197,74.667
1.0603,74.806,74.285
1.1388,74.615,74.503
1.2174,74.735,74.935
1.2959,75.197,75.39
1.3744,75.509,75.468
1.453,75.456,75.358
1.5315,75.131,75.313
1.6101,74.694,75.236
1.6886,74.539,74.733
1.7671,74.65,74.161
1.8457,74.893,74.169
1.9242,75.125,74.62
2.0028,75.27,75.178
2.0813,75.28,75.586
2.1598,75.143,75.324
2.2384,74.856,74.853
2.3169,74.619,75.284
2.3955,74.631,75.744
2.474,74.881,75.206
2.5525,75.309,74.371
2.6311,75.591,74.73
2.7096,75.552,75.327
2.7882,75.231,75.198
2.8667,74.712,74.754
2.9452,74.375,74.776
3.0238,74.348,74.956
3.1023,74.559,75.44
3.1809,74.9,75.34
3.2594,75.18,74.703
3.3379,75.348,74.56
3.4165,75.398,75.122
3.495,75.336,75.42
3.5736,75.225,74.521
3.6521,75.106,73.972
3.7306,75.001,74.933
3.8092,74.922,75.899
3.8877,74.883,75.093
3.9663,74.892,74.558
4.0448,74.937,75.272
4.1233,74.995,75.238
4.2019,75.039,74.471
4.2804,75.075,74.737
4.359,75.099,75.304
4.4375,75.108,75.36
4.516,75.052,75.051
4.5946,74.935,74.888
4.6731,74.806,74.843
4.7517,74.719,74.614
4.8302,74.739,74.665
4.9087,74.855,75.108
4.9873,75.021,75.565
5.0658,75.188,75.574
5.1444,75.256,74.938
5.2229,75.186,74.324
5.3014,75.035,74.421
5.38,74.879,75.309
5.4585,74.882,75.769
5.5371,75.011,75.454
5.6156,75.154,74.789
5.6941,75.191,74.03
5.7727,75.041,74.242
5.8512,74.833,75.399
5.9298,74.702,76.073
6.0083,74.77,75.351
6.0868,75.009,74.457
6.1654,75.23,74.246
6.2439,75.305,74.648


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_372.csv <==
x,qOut,qIn
0.03927,74.968,75.565
0.11781,75.261,75.517
0.19635,75.502,74.954
0.27489,75.568,74.439
0.35343,75.331,74.76
0.43197,74.814,75.01
0.51051,74.397,74.958
0.58905,74.301,75.303
0.66759,74.678,75.386
0.74613,75.181,74.86
0.82467,75.472,74.627
0.90321,75.466,74.597
0.98175,75.13,74.896
1.0603,74.845,75.519
1.1388,74.821,75.556
1.2174,74.991,74.654
1.2959,75.237,74.441
1.3744,75.218,75.1
1.453,74.99,75.003
1.5315,74.75,74.761
1.6101,74.705,75.814
1.6886,74.928,75.955
1.7671,75.176,74.826
1.8457,75.284,74.18
1.9242,75.115,74.881
2.0028,74.854,75.449
2.0813,74.741,75.199
2.1598,74.816,74.652
2.2384,75.071,74.556
2.3169,75.196,75.376
2.3955,75.096,75.902
2.474,74.878,74.996
2.5525,74.681,73.907
2.6311,74.762,74.328
2.7096,75.037,75.14
2.7882,75.326,75.63
2.8667,75.45,75.304
2.9452,75.3,74.623
3.0238,75.03,74.415
3.1023,74.804,75.115
3.1809,74.771,76.027
3.2594,74.895,75.393
3.3379,75.044,74.298
3.4165,75.146,74.496
3.495,75.153,75.609
3.5736,75.07,75.318
3.6521,74.912,74.521
3.7306,74.746,74.469
3.8092,74.647,74.945
3.8877,74.735,74.906
3.9663,74.935,74.966
4.0448,75.124,75.451
4.1233,75.173,75.334
4.2019,75.08,74.675
4.2804,75.006,74.54
4.359,75.017,74.989
4.4375,75.149,75.472
4.516,75.209,75.42
4.5946,75.136,75.281
4.6731,74.996,75.186
4.7517,74.877,74.707
4.8302,74.846,74.478
4.9087,74.837,74.661
4.9873,74.84,74.657
5.0658,74.86,74.758
5.1444,74.993,75.092
5.2229,75.146,75.265
5.3014,75.213,75.639
5.38,75.092,75.841
5.4585,74.903,75.264
5.5371,74.862,74.458
5.6156,74.995,73.828
5.6941,75.287,74.392
5.7727,75.436,75.343
5.8512,75.322,75.458
5.9298,75.02,75.376
6.0083,74.648,75.36
6.0868,74.475,74.828
6.1654,74.517,74.434
6.2439,74.709,74.85


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_373.csv <==
x,qOut,qIn
0.03927,75.031,74.821
0.11781,74.955,74.902
0.19635,74.935,75.394
0.27489,74.978,75.574
0.35343,75.082,74.772
0.43197,75.151,74.391
0.51051,75.121,75.002
0.58905,75.016,75.98
0.66759,74.872,76.249
0.74613,74.852,75.043
0.82467,74.96,73.639
0.90321,75.089,73.634
0.98175,75.121,74.891
1.0603,74.951,75.229
1.1388,74.758,75.073
1.2174,74.687,75.483
1.2959,74.862,75.876
1.3744,75.1,75.121
1.453,75.192,74.395
1.5315,75.14,74.351
1.6101,74.99,74.789
1.6886,75.059,75.16
1.7671,75.287,75.454
1.8457,75.44,75.374
1.9242,75.267,74.878
2.0028,74.702,75
2.0813,74.231,75.161
2.1598,74.141,74.669
2.2384,74.625,74.66
2.3169,75.254,75.401
2.3955,75.656,75.436
2.474,75.705,75.078
2.5525,75.333,74.876
2.6311,74.856,74.54
2.7096,74.583,74.658
2.7882,74.59,75.316
2.8667,74.891,75.39
2.9452,75.198,74.785
3.0238,75.354,74.256
3.1023,75.324,74.438
3.1809,75.099,75.805
3.2594,74.867,75.921
3.3379,74.78,74.697
3.4165,74.848,74.295
3.495,75.048,75.277
3.5736,75.175,75.651
3.6521,75.156,75.326
3.7306,75.036,74.711
3.8092,74.879,74.302
3.8877,74.841,74.619
3.9663,74.893,75.099
4.0448,74.955,75.292
4.1233,74.945,75.271
4.2019,74.866,75.361
4.2804,74.841,75.309
4.359,74.91,74.835
4.4375,75.089,74.967
4.516,75.215,75.273
4.5946,75.227,74.796
4.6731,75.165,74.377
4.7517,75.092,74.775
4.8302,75.054,75.317
4.9087,74.967,75.281
4.9873,74.835,74.675
5.0658,74.68,74.898
5.1444,74.719,75.508
5.2229,74.954,75.18
5.3014,75.243,74.515
5.38,75.433,74.793
5.4585,75.375,75.463
5.5371,75.174,75.41
5.6156,74.957,74.997
5.6941,74.841,74.949
5.7727,74.807,74.728
5.8512,74.804,74.53
5.9298,74.828,75.153
6.0083,74.887,75.688
6.0868,74.99,75.048
6.1654,75.07,74.392
6.2439,75.092,74.514


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_374.csv <==
x,qOut,qIn
0.03927,74.838,75.127
0.11781,75.268,75.403
0.19635,75.492,75.607
0.27489,75.51,75.081
0.35343,75.364,74.448
0.43197,75.157,74.69
0.51051,74.917,75.04
0.58905,74.708,74.898
0.66759,74.594,74.856
0.74613,74.64,75.464
0.82467,74.779,75.764
0.90321,74.932,74.96
0.98175,75.021,74.095
1.0603,75.056,74.509
1.1388,75.102,75.156
1.2174,75.178,75.339
1.2959,75.289,74.745
1.3744,75.319,74.827
1.453,75.195,75.456
1.5315,74.967,75.57
1.6101,74.712,74.951
1.6886,74.656,74.578
1.7671,74.818,74.647
1.8457,75.077,75.071
1.9242,75.302,75.283
2.0028,75.296,74.903
2.0813,75.083,74.775
2.1598,74.803,75.323
2.2384,74.61,75.378
2.3169,74.655,74.489
2.3955,74.853,74.106
2.474,75.082,74.854
2.5525,75.228,75.856
2.6311,75.251,75.465
2.7096,75.183,74.908
2.7882,75.065,75.08
2.8667,74.936,74.75
2.9452,74.843,74.357
3.0238,74.837,74.94
3.1023,74.917,75.399
3.1809,75.073,75.023
3.2594,75.179,75.077
3.3379,75.143,75.512
3.4165,74.989,75.349
3.495,74.766,74.648
3.5736,74.686,74.405
3.6521,74.809,74.594
3.7306,75.054,75.271
3.8092,75.322,75.81
3.8877,75.394,75.046
3.9663,75.229,73.878
4.0448,74.945,74.047
4.1233,74.685,75.883
4.2019,74.694,76.153
4.2804,74.913,75.121
4.359,75.188,74.482
4.4375,75.364,73.987
4.516,75.318,74.352
4.5946,75.114,75.812
4.6731,74.88,76.325
4.7517,74.746,75.231
4.8302,74.807,74.459
4.9087,74.948,74.358
4.9873,75.043,74.644
5.0658,74.972,74.811
5.1444,74.811,74.872
5.2229,74.775,75.215
5.3014,74.907,75.73
5.38,75.21,75.45
5.4585,75.308,74.903
5.5371,75.096,75.06
5.6156,74.771,75.191
5.6941,74.583,74.467
5.7727,74.867,74.308
5.8512,75.318,74.818
5.9298,75.595,74.963
6.0083,75.375,75.003
6.0868,74.805,75.097
6.1654,74.411,75.013
6.2439,74.391,75.063


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_375.csv <==
x,qOut,qIn
0.03927,74.873,75.424
0.11781,75.226,75.248
0.19635,75.455,74.637
0.27489,75.438,74.669
0.35343,75.091,75.084
0.43197,74.711,74.769
0.51051,74.597,74.507
0.58905,74.767,74.908
0.66759,75.176,75.378
0.74613,75.41,75.485
0.82467,75.32,75.473
0.90321,75.026,74.953
0.98175,74.696,74.19
1.0603,74.705,74.499
1.1388,74.968,75.419
1.2174,75.264,75.591
1.2959,75.365,75.222
1.3744,75.167,74.982
1.453,74.871,74.464
1.5315,74.65,74.597
1.6101,74.649,75.387
1.6886,74.796,75.459
1.7671,74.994,75.181
1.8457,75.18,74.854
1.9242,75.308,74.476
2.0028,75.283,74.885
2.0813,75.09,75.412
2.1598,74.851,74.802
2.2384,74.708,73.885
2.3169,74.842,74.957
2.3955,75.087,76.428
2.474,75.257,76.128
2.5525,75.177,74.098
2.6311,74.937,73.968
2.7096,74.8,75.216
2.7882,74.845,75.307
2.8667,75.099,74.418
2.9452,75.263,74.747
3.0238,75.213,75.42
3.1023,75.011,75.64
3.1809,74.756,75.25
3.2594,74.649,75.255
3.3379,74.692,75.419
3.4165,74.838,75.114
3.495,75.041,74.754
3.5736,75.255,74.473
3.6521,75.358,74.141
3.7306,75.282,74.625
3.8092,74.974,75.77
3.8877,74.658,75.666
3.9663,74.559,74.771
4.0448,74.681,74.427
4.1233,74.972,74.645
4.2019,75.179,74.942
4.2804,75.298,75.586
4.359,75.366,75.622
4.4375,75.432,74.826
4.516,75.389,74.783
4.5946,75.143,75.036
4.6731,74.789,75.007
4.7517,74.461,75.118
4.8302,74.465,75.077
4.9087,74.736,74.655
4.9873,75.076,74.401
5.0658,75.285,74.684
5.1444,75.209,75.169
5.2229,74.981,75.509
5.3014,74.787,75.493
5.38,74.805,75.349
5.4585,75.036,75.062
5.5371,75.258,74.484
5.6156,75.341,74.111
5.6941,75.184,75.061
5.7727,74.985,76.042
5.8512,74.9,75.723
5.9298,74.905,74.767
6.0083,74.938,74.292
6.0868,74.821,74.649
6.1654,74.68,75.204
6.2439,74.656,75.292


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_376.csv <==
x,qOut,qIn
0.03927,74.667,75.284
0.11781,74.784,75.477
0.19635,74.985,75.022
0.27489,75.121,75.163
0.35343,75.065,75.245
0.43197,74.901,74.813
0.51051,74.817,74.861
0.58905,74.885,75.193
0.66759,75.148,75.01
0.74613,75.388,74.705
0.82467,75.394,75.002
0.90321,75.163,75.196
0.98175,74.74,74.598
1.0603,74.515,74.495
1.1388,74.599,74.982
1.2174,74.875,75.5
1.2959,75.188,75.914
1.3744,75.322,75.359
1.453,75.295,74.383
1.5315,75.179,74.166
1.6101,75.048,74.626
1.6886,74.978,74.811
1.7671,74.975,74.971
1.8457,75.004,75.442
1.9242,75.027,75.747
2.0028,74.968,75.193
2.0813,74.85,74.661
2.1598,74.753,74.651
2.2384,74.757,74.961
2.3169,74.943,75.143
2.3955,75.211,75.221
2.474,75.403,75.152
2.5525,75.366,75.178
2.6311,75.011,75.397
2.7096,74.599,75.097
2.7882,74.371,74.141
2.8667,74.536,73.966
2.9452,74.952,75.051
3.0238,75.332,75.562
3.1023,75.519,75.007
3.1809,75.399,74.945
3.2594,75.104,75.267
3.3379,74.848,75.248
3.4165,74.748,75.477
3.495,74.884,75.573
3.5736,75.121,74.741
3.6521,75.306,73.992
3.7306,75.346,74.234
3.8092,75.167,75.647
3.8877,74.843,76.107
3.9663,74.567,75.196
4.0448,74.459,74.35
4.1233,74.606,74.492
4.2019,74.862,74.792
4.2804,75.085,75.285
4.359,75.229,75.797
4.4375,75.271,74.817
4.516,75.301,73.987
4.5946,75.285,74.7
4.6731,75.177,75.609
4.7517,74.934,75.367
4.8302,74.688,74.855
4.9087,74.655,74.885
4.9873,74.84,75.294
5.0658,75.204,75.033
5.1444,75.36,74.28
5.2229,75.212,74.374
5.3014,74.927,75.361
5.38,74.717,75.791
5.4585,74.844,74.915
5.5371,75.072,74.148
5.6156,75.194,74.574
5.6941,75.03,75.448
5.7727,74.812,75.499
5.8512,74.801,75.358
5.9298,74.98,75.19
6.0083,75.272,74.889
6.0868,75.31,74.609
6.1654,75.099,74.501
6.2439,74.817,74.571


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_377.csv <==
x,qOut,qIn
0.03927,75.036,74.565
0.11781,75.051,74.694
0.19635,74.98,74.88
0.27489,74.873,74.635
0.35343,74.809,75.017
0.43197,74.938,75.862
0.51051,75.109,75.688
0.58905,75.172,74.675
0.66759,74.99,74.624
0.74613,74.739,75.307
0.82467,74.684,75.292
0.90321,74.854,74.929
0.98175,75.22,74.521
1.0603,75.414,74.519
1.1388,75.307,74.79
1.2174,75.004,74.718
1.2959,74.65,75.345
1.3744,74.571,76.117
1.453,74.748,75.512
1.5315,75.038,74.498
1.6101,75.288,74.493
1.6886,75.353,74.946
1.7671,75.266,75.148
1.8457,75.114,75.22
1.9242,74.99,75.23
2.0028,74.947,75.261
2.0813,74.899,75.321
2.1598,74.808,74.853
2.2384,74.653,74.048
2.3169,74.61,73.941
2.3955,74.78,74.594
2.474,75.085,75.888
2.5525,75.421,76.197
2.6311,75.487,75.102
2.7096,75.254,74.464
2.7882,74.904,74.86
2.8667,74.648,75.597
2.9452,74.755,75.399
3.0238,75.081,74.468
3.1023,75.393,74.122
3.1809,75.469,75.27
3.2594,75.168,75.468
3.3379,74.694,74.757
3.4165,74.318,74.699
3.495,74.291,75.381
3.5736,74.63,75.17
3.6521,75.095,74.649
3.7306,75.485,74.845
3.8092,75.626,75.236
3.8877,75.476,75.046
3.9663,75.193,74.815
4.0448,74.939,74.511
4.1233,74.863,74.443
4.2019,74.888,75.209
4.2804,74.892,75.904
4.359,74.874,75.638
4.4375,74.864,75.115
4.516,74.959,74.789
4.5946,75.069,74.362
4.6731,75.122,74.771
4.7517,75.056,75.742
4.8302,74.987,75.335
4.9087,74.981,74.383
4.9873,74.996,74.413
5.0658,74.968,75.587
5.1444,74.819,75.691
5.2229,74.697,74.879
5.3014,74.711,74.483
5.38,74.949,74.638
5.4585,75.268,74.831
5.5371,75.45,75.239
5.6156,75.416,75.438
5.6941,75.12,75.162
5.7727,74.839,74.607
5.8512,74.761,74.395
5.9298,74.86,74.83
6.0083,75.058,75.184
6.0868,75.117,75.347
6.1654,75.076,75.513
6.2439,75.019,75.132


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_378.csv <==
x,qOut,qIn
0.03927,75.139,75.252
0.11781,74.985,75.541
0.19635,74.94,75.771
0.27489,74.989,75.42
0.35343,75.081,73.743
0.43197,75.033,73.602
0.51051,74.912,75.211
0.58905,74.827,76.025
0.66759,74.884,75.092
0.74613,75.028,74.425
0.82467,75.095,74.576
0.90321,75.048,75.223
0.98175,74.877,75.882
1.0603,74.805,75.533
1.1388,74.928,74.789
1.2174,75.171,75.1
1.2959,75.439,75.183
1.3744,75.446,73.978
1.453,75.159,73.739
1.5315,74.761,75.056
1.6101,74.469,75.975
1.6886,74.57,75.431
1.7671,74.878,74.911
1.8457,75.157,74.768
1.9242,75.187,74.828
2.0028,75.023,74.589
2.0813,74.948,74.5
2.1598,75.05,74.927
2.2384,75.373,75.347
2.3169,75.519,75.426
2.3955,75.287,75.518
2.474,74.823,75.274
2.5525,74.345,74.488
2.6311,74.335,74.528
2.7096,74.695,75.171
2.7882,75.164,75.418
2.8667,75.486,75.332
2.9452,75.457,75.03
3.0238,75.145,74.622
3.1023,74.751,74.658
3.1809,74.488,75.024
3.2594,74.558,75.092
3.3379,74.846,74.94
3.4165,75.182,74.72
3.495,75.406,74.817
3.5736,75.413,75.408
3.6521,75.242,75.77
3.7306,75.008,75.223
3.8092,74.834,74.029
3.8877,74.863,74.053
3.9663,75.021,75.146
4.0448,75.176,75.671
4.1233,75.193,75.339
4.2019,75.036,75.341
4.2804,74.854,75.077
4.359,74.748,74.622
4.4375,74.799,75.154
4.516,74.901,75.455
4.5946,74.999,74.786
4.6731,75.086,74.352
4.7517,75.173,74.614
4.8302,75.198,75.004
4.9087,75.067,75.307
4.9873,74.837,75.433
5.0658,74.599,75.235
5.1444,74.64,74.71
5.2229,74.925,74.542
5.3014,75.268,75.227
5.38,75.469,75.551
5.4585,75.375,74.881
5.5371,75.141,74.573
5.6156,74.918,74.763
5.6941,74.847,75.108
5.7727,74.838,75.052
5.8512,74.807,74.889
5.9298,74.785,75.068
6.0083,74.826,75.074
6.0868,75.008,74.793
6.1654,75.186,74.783
6.2439,75.258,74.963


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_379.csv <==
x,qOut,qIn
0.03927,75.329,74.793
0.11781,75.305,75.237
0.19635,75.177,75.906
0.27489,75.008,75.746
0.35343,74.862,74.706
0.43197,74.828,74.384
0.51051,74.913,74.644
0.58905,75.064,74.852
0.66759,75.224,75.006
0.74613,75.272,75.459
0.82467,75.142,75.69
0.90321,74.884,75.315
0.98175,74.57,74.012
1.0603,74.436,73.838
1.1388,74.554,75.347
1.2174,74.849,76.556
1.2959,75.224,75.573
1.3744,75.48,74.505
1.453,75.486,74.379
1.5315,75.255,74.511
1.6101,74.829,74.803
1.6886,74.56,75.173
1.7671,74.627,75.397
1.8457,74.931,75.05
1.9242,75.329,74.235
2.0028,75.416,74.75
2.0813,75.165,75.889
2.1598,74.801,76.074
2.2384,74.584,74.708
2.3169,74.809,74.106
2.3955,75.223,74.723
2.474,75.527,75.313
2.5525,75.434,74.779
2.6311,74.983,74.419
2.7096,74.602,74.881
2.7882,74.498,75.386
2.8667,74.808,75.684
2.9452,75.095,75.556
3.0238,75.151,74.913
3.1023,75.054,74.582
3.1809,74.936,74.837
3.2594,75.059,74.904
3.3379,75.25,74.917
3.4165,75.325,74.943
3.495,75.113,74.802
3.5736,74.775,75.021
3.6521,74.586,75.408
3.7306,74.606,74.989
3.8092,74.834,74.486
3.8877,75.03,74.911
3.9663,75.172,75.314
4.0448,75.27,75.534
4.1233,75.339,74.965
4.2019,75.284,74.424
4.2804,75.084,74.942
4.359,74.845,75.609
4.4375,74.694,75.187
4.516,74.764,74.786
4.5946,74.931,74.947
4.6731,75.074,75.011
4.7517,75.083,74.574
4.8302,75.001,74.55
4.9087,74.925,74.874
4.9873,74.899,75.058
5.0658,74.952,75.494
5.1444,75.04,75.639
5.2229,75.108,75.024
5.3014,75.127,74.622
5.38,75.075,75.205
5.4585,75.02,75.377
5.5371,75.032,74.68
5.6156,75.091,74.293
5.6941,75.159,75.516
5.7727,75.076,75.883
5.8512,74.872,74.968
5.9298,74.673,74.68
6.0083,74.613,74.888
6.0868,74.762,74.523
6.1654,75.001,74.452
6.2439,75.22,74.679


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_380.csv <==
x,qOut,qIn
0.03927,74.905,74.16
0.11781,74.803,74.469
0.19635,74.798,75.23
0.27489,74.881,75.971
0.35343,75.03,75.631
0.43197,75.12,74.895
0.51051,75.088,74.747
0.58905,74.968,74.729
0.66759,74.812,74.769
0.74613,74.79,75.336
0.82467,74.933,75.734
0.90321,75.146,75.163
0.98175,75.32,74.435
1.0603,75.206,74.591
1.1388,74.861,74.62
1.2174,74.522,74.634
1.2959,74.442,75.407
1.3744,74.791,75.664
1.453,75.279,75.099
1.5315,75.621,74.796
1.6101,75.557,75.212
1.6886,75.149,75.348
1.7671,74.799,74.995
1.8457,74.709,74.599
1.9242,75.014,74.47
2.0028,75.297,74.768
2.0813,75.28,75.425
2.1598,75.007,75.619
2.2384,74.593,74.841
2.3169,74.478,74.451
2.3955,74.67,75.019
2.474,75,75.569
2.5525,75.282,74.71
2.6311,75.365,73.839
2.7096,75.303,74.185
2.7882,75.17,75.612
2.8667,75.038,76.453
2.9452,74.92,75.537
3.0238,74.824,74.641
3.1023,74.78,74.919
3.1809,74.82,75.082
3.2594,74.966,74.554
3.3379,75.132,74.716
3.4165,75.233,75.081
3.495,75.192,74.754
3.5736,75.011,74.561
3.6521,74.781,74.967
3.7306,74.596,75.634
3.8092,74.538,75.742
3.8877,74.665,74.834
3.9663,74.96,74.148
4.0448,75.318,74.673
4.1233,75.632,75.11
4.2019,75.657,75.081
4.2804,75.379,75.431
4.359,74.979,75.139
4.4375,74.673,74.506
4.516,74.655,74.746
4.5946,74.762,75.131
4.6731,74.878,75.208
4.7517,74.914,74.867
4.8302,75.014,74.989
4.9087,75.167,75.431
4.9873,75.263,75.457
5.0658,75.178,74.926
5.1444,74.917,74.531
5.2229,74.734,74.639
5.3014,74.74,75.121
5.38,74.996,75.079
5.4585,75.208,74.826
5.5371,75.207,74.963
5.6156,75.041,75.054
5.6941,74.804,75.344
5.7727,74.759,75.123
5.8512,74.892,74.242
5.9298,75.09,74.387
6.0083,75.238,75.894
6.0868,75.259,75.983
6.1654,75.183,74.98
6.2439,75.052,74.252


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_381.csv <==
x,qOut,qIn
0.03927,75.055,74.846
0.11781,74.885,74.561
0.19635,74.847,74.47
0.27489,74.874,75.196
0.35343,74.89,75.845
0.43197,74.903,75.34
0.51051,74.992,74.535
0.58905,75.135,74.317
0.66759,75.289,74.876
0.74613,75.305,75.385
0.82467,75.203,75.437
0.90321,75.058,75.145
0.98175,74.954,74.899
1.0603,74.898,74.698
1.1388,74.823,74.884
1.2174,74.74,75.358
1.2959,74.677,74.967
1.3744,74.776,74.563
1.453,74.999,75.075
1.5315,75.212,75.657
1.6101,75.278,75.085
1.6886,75.092,74.201
1.7671,74.849,74.295
1.8457,74.724,75.381
1.9242,74.87,75.856
2.0028,75.141,75.115
2.0813,75.29,74.416
2.1598,75.251,74.233
2.2384,75.003,74.66
2.3169,74.832,75.224
2.3955,74.846,75.657
2.474,74.984,75.645
2.5525,75.151,75.19
2.6311,75.171,74.886
2.7096,75.063,74.808
2.7882,74.909,74.725
2.8667,74.798,74.549
2.9452,74.834,74.835
3.0238,74.981,75.368
3.1023,75.127,75.535
3.1809,75.155,74.792
3.2594,74.948,74.492
3.3379,74.684,75.072
3.4165,74.564,75.39
3.495,74.766,75.275
3.5736,75.196,75.236
3.6521,75.538,74.882
3.7306,75.615,74.701
3.8092,75.292,75.288
3.8877,74.845,74.996
3.9663,74.599,74.276
4.0448,74.618,74.654
4.1233,74.899,74.859
4.2019,75.122,74.376
4.2804,75.186,74.96
4.359,75.125,76.327
4.4375,74.994,76.318
4.516,74.945,74.865
4.5946,75,73.914
4.6731,75.107,73.989
4.7517,75.202,75.037
4.8302,75.182,75.608
4.9087,75.069,75.215
4.9873,74.917,74.724
5.0658,74.787,75.066
5.1444,74.68,75.356
5.2229,74.603,75.082
5.3014,74.61,74.608
5.38,74.758,74.813
5.4585,75.108,75.18
5.5371,75.483,74.92
5.6156,75.676,74.642
5.6941,75.481,75.523
5.7727,74.942,75.81
5.8512,74.502,75.097
5.9298,74.395,74.641
6.0083,74.773,74.982
6.0868,75.202,75.233
6.1654,75.391,74.963
6.2439,75.326,74.706


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_382.csv <==
x,qOut,qIn
0.03927,75.29,73.82
0.11781,75.219,74.307
0.19635,74.934,75.464
0.27489,74.611,76.11
0.35343,74.44,75.567
0.43197,74.61,74.648
0.51051,74.985,74.324
0.58905,75.361,74.925
0.66759,75.542,75.364
0.74613,75.407,74.985
0.82467,75.119,74.735
0.90321,74.861,74.738
0.98175,74.812,75.108
1.0603,74.879,75.571
1.1388,74.885,75.543
1.2174,74.827,74.699
1.2959,74.742,74.027
1.3744,74.876,74.49
1.453,75.156,75.037
1.5315,75.398,75.085
1.6101,75.413,75.151
1.6886,75.144,75.431
1.7671,74.852,75.344
1.8457,74.704,74.859
1.9242,74.827,74.689
2.0028,75.003,75.048
2.0813,75.109,75.426
2.1598,75.145,75.656
2.2384,75.146,75.191
2.3169,75.111,74.709
2.3955,74.945,74.59
2.474,74.704,74.46
2.5525,74.477,74.804
2.6311,74.549,75.239
2.7096,74.862,75.08
2.7882,75.214,74.84
2.8667,75.4,75.295
2.9452,75.289,75.665
3.0238,75.06,75.248
3.1023,74.894,74.682
3.1809,74.951,74.767
3.2594,75.169,74.667
3.3379,75.34,74.454
3.4165,75.346,74.932
3.495,75.096,75.529
3.5736,74.761,75.512
3.6521,74.566,75.291
3.7306,74.575,74.766
3.8092,74.807,74.572
3.8877,75.043,74.824
3.9663,75.201,74.955
4.0448,75.277,75.158
4.1233,75.285,75.692
4.2019,75.22,75.263
4.2804,75.039,74.139
4.359,74.801,74.202
4.4375,74.586,75.352
4.516,74.606,75.414
4.5946,74.852,75.119
4.6731,75.176,75.028
4.7517,75.419,74.978
4.8302,75.368,74.959
4.9087,75.096,75.029
4.9873,74.799,74.873
5.0658,74.678,74.954
5.1444,74.849,75.506
5.2229,75.103,75.556
5.3014,75.256,74.967
5.38,75.147,73.856
5.4585,74.873,74.019
5.5371,74.695,75.354
5.6156,74.714,75.62
5.6941,74.985,75.006
5.7727,75.24,75.607
5.8512,75.301,75.765
5.9298,75.182,74.623
6.0083,74.932,74.078
6.0868,74.825,75.161
6.1654,74.92,75.896
6.2439,75.115,75.108


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_383.csv <==
x,qOut,qIn
0.03927,74.755,75.698
0.11781,75.274,75.857
0.19635,75.632,75.286
0.27489,75.662,74.497
0.35343,75.242,74.29
0.43197,74.742,74.69
0.51051,74.53,75.018
0.58905,74.639,74.997
0.66759,75.022,75.074
0.74613,75.282,75.503
0.82467,75.301,75.603
0.90321,75.129,75.128
0.98175,74.839,74.981
1.0603,74.665,75.463
1.1388,74.718,75.289
1.2174,74.946,74.239
1.2959,75.271,74.09
1.3744,75.374,74.97
1.453,75.16,75.218
1.5315,74.789,74.94
1.6101,74.472,75.136
1.6886,74.548,75.287
1.7671,74.866,74.883
1.8457,75.213,74.79
1.9242,75.388,75.585
2.0028,75.398,75.401
2.0813,75.355,74.473
2.1598,75.281,74.45
2.2384,75.176,75.176
2.3169,74.939,75.475
2.3955,74.672,75.555
2.474,74.507,75.083
2.5525,74.565,74.268
2.6311,74.795,74.306
2.7096,75.025,74.963
2.7882,75.169,75.451
2.8667,75.164,75.586
2.9452,75.112,75.087
3.0238,75.075,74.45
3.1023,75.053,74.87
3.1809,75.031,75.555
3.2594,74.965,74.974
3.3379,74.935,74.563
3.4165,74.982,75.095
3.495,75.14,75.015
3.5736,75.236,74.493
3.6521,75.133,74.73
3.7306,74.898,75.17
3.8092,74.639,75.719
3.8877,74.669,75.401
3.9663,74.924,74.563
4.0448,75.211,74.628
4.1233,75.325,74.999
4.2019,75.189,74.88
4.2804,75.004,74.796
4.359,74.9,74.892
4.4375,74.978,75.258
4.516,75.055,75.082
4.5946,75.009,74.705
4.6731,74.888,74.993
4.7517,74.769,75.858
4.8302,74.837,75.639
4.9087,75.026,74.604
4.9873,75.212,73.751
5.0658,75.269,74.176
5.1444,75.14,75.492
5.2229,74.943,76.275
5.3014,74.788,75.713
5.38,74.777,74.741
5.4585,74.866,74.72
5.5371,74.947,74.868
5.6156,74.991,74.776
5.6941,74.985,74.838
5.7727,75.06,75.039
5.8512,75.201,75.022
5.9298,75.292,75.313
6.0083,75.208,75.673
6.0868,74.863,74.765
6.1654,74.533,73.887
6.2439,74.438,74.423


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_384.csv <==
x,qOut,qIn
0.03927,74.877,75.189
0.11781,74.886,75.073
0.19635,74.906,74.713
0.27489,74.924,74.713
0.35343,74.935,74.418
0.43197,75.018,74.5
0.51051,75.125,75.544
0.58905,75.176,76.011
0.66759,75.086,75.194
0.74613,74.918,75.066
0.82467,74.848,75.275
0.90321,74.91,74.702
0.98175,75.102,73.813
1.0603,75.2,74.569
1.1388,75.154,76.079
1.2174,75.02,76.406
1.2959,74.877,75.155
1.3744,74.779,74.257
1.453,74.703,74.081
1.5315,74.681,74.658
1.6101,74.752,74.934
1.6886,75.015,74.76
1.7671,75.353,75.272
1.8457,75.579,75.779
1.9242,75.508,74.797
2.0028,75.075,74.245
2.0813,74.621,75.012
2.1598,74.418,75.792
2.2384,74.684,75.362
2.3169,75.194,74.536
2.3955,75.56,74.269
2.474,75.588,74.685
2.5525,75.132,75.289
2.6311,74.569,75.501
2.7096,74.335,75.366
2.7882,74.486,75.128
2.8667,74.98,74.922
2.9452,75.31,74.873
3.0238,75.339,74.957
3.1023,75.174,74.794
3.1809,74.961,74.701
3.2594,74.956,75.018
3.3379,75.056,75.036
3.4165,75.116,74.659
3.495,74.998,75.081
3.5736,74.781,75.576
3.6521,74.695,75.227
3.7306,74.803,74.673
3.8092,75.122,74.927
3.8877,75.382,75.583
3.9663,75.418,75.521
4.0448,75.254,74.889
4.1233,74.949,74.329
4.2019,74.769,74.223
4.2804,74.748,74.623
4.359,74.815,75.397
4.4375,74.882,75.942
4.516,74.904,75.258
4.5946,74.939,74.501
4.6731,74.996,74.912
4.7517,75.074,75.575
4.8302,75.113,75.168
4.9087,75.136,74.681
4.9873,75.161,74.678
5.0658,75.204,74.72
5.1444,75.16,74.977
5.2229,74.968,75.41
5.3014,74.715,75.027
5.38,74.517,74.301
5.4585,74.604,74.657
5.5371,74.908,75.488
5.6156,75.251,75.881
5.6941,75.453,74.861
5.7727,75.393,74.246
5.8512,75.199,74.855
5.9298,75.009,75.276
6.0083,74.95,75.235
6.0868,74.964,75.213
6.1654,74.957,74.899
6.2439,74.921,74.8


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_385.csv <==
x,qOut,qIn
0.03927,74.865,75.342
0.11781,75.074,75.114
0.19635,75.258,75.233
0.27489,75.281,75.129
0.35343,75.035,74.542
0.43197,74.755,74.654
0.51051,74.699,75.028
0.58905,74.87,75.234
0.66759,75.217,75.264
0.74613,75.354,74.88
0.82467,75.197,74.507
0.90321,74.903,74.82
0.98175,74.665,75.358
1.0603,74.749,74.933
1.1388,75.015,74.486
1.2174,75.274,74.887
1.2959,75.349,75.818
1.3744,75.213,75.904
1.453,75.002,75.084
1.5315,74.831,74.157
1.6101,74.795,74.219
1.6886,74.879,75.013
1.7671,74.996,75.535
1.8457,75.077,75.101
1.9242,75.062,74.57
2.0028,74.961,74.756
2.0813,74.849,74.789
2.1598,74.788,74.965
2.2384,74.827,75.88
2.3169,74.955,76.024
2.3955,75.131,75.137
2.474,75.286,74.584
2.5525,75.353,74.701
2.6311,75.213,74.815
2.7096,74.938,74.936
2.7882,74.692,74.845
2.8667,74.647,74.616
2.9452,74.831,74.666
3.0238,75,75.265
3.1023,75.035,76.175
3.1809,74.854,75.551
3.2594,74.751,74.041
3.3379,74.9,73.91
3.4165,75.216,75.061
3.495,75.569,75.045
3.5736,75.602,74.326
3.6521,75.323,74.945
3.7306,74.925,75.985
3.8092,74.632,75.695
3.8877,74.604,74.907
3.9663,74.708,74.545
4.0448,74.856,74.541
4.1233,74.982,74.93
4.2019,75.171,75.197
4.2804,75.334,75.351
4.359,75.351,75.417
4.4375,75.099,75.086
4.516,74.688,74.57
4.5946,74.44,74.405
4.6731,74.474,74.802
4.7517,74.838,75.258
4.8302,75.226,75.209
4.9087,75.45,74.987
4.9873,75.463,74.938
5.0658,75.248,74.653
5.1444,74.947,74.587
5.2229,74.742,75.355
5.3014,74.719,75.88
5.38,74.938,75.301
5.4585,75.22,74.526
5.5371,75.34,74.241
5.6156,75.24,74.672
5.6941,74.9,75.539
5.7727,74.656,75.726
5.8512,74.676,75.152
5.9298,74.877,74.484
6.0083,75.13,74.8
6.0868,75.149,75.08
6.1654,75.002,74.781
6.2439,74.852,75.045


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_386.csv <==
x,qOut,qIn
0.03927,75.155,74.737
0.11781,74.963,75.087
0.19635,74.851,75.209
0.27489,74.918,75.002
0.35343,75.222,74.709
0.43197,75.343,74.722
0.51051,75.107,74.973
0.58905,74.704,75.217
0.66759,74.394,75.243
0.74613,74.592,75.043
0.82467,75.042,75.1
0.90321,75.433,75.293
0.98175,75.472,74.998
1.0603,75.211,74.529
1.1388,74.96,74.508
1.2174,74.856,75.037
1.2959,74.985,75.136
1.3744,75.072,74.718
1.453,75.025,74.732
1.5315,74.908,75.223
1.6101,74.812,75.626
1.6886,74.861,75.288
1.7671,74.997,74.821
1.8457,75.145,74.769
1.9242,75.237,74.79
2.0028,75.231,74.963
2.0813,75.132,75.274
2.1598,74.98,74.902
2.2384,74.826,74.527
2.3169,74.752,75.059
2.3955,74.763,75.336
2.474,74.83,74.928
2.5525,74.922,74.958
2.6311,75.021,75.514
2.7096,75.124,75.525
2.7882,75.204,75.161
2.8667,75.233,74.694
2.9452,75.157,74.465
3.0238,75.021,74.466
3.1023,74.896,74.558
3.1809,74.855,75.289
3.2594,74.903,75.791
3.3379,74.95,75.077
3.4165,74.959,74.53
3.495,74.906,75.229
3.5736,74.895,75.06
3.6521,74.985,74.37
3.7306,75.14,74.632
3.8092,75.313,75.895
3.8877,75.356,76.115
3.9663,75.207,75.237
4.0448,74.929,74.633
4.1233,74.606,75.018
4.2019,74.482,74.792
4.2804,74.617,74.223
4.359,74.908,74.429
4.4375,75.232,75.137
4.516,75.35,75.509
4.5946,75.219,75.612
4.6731,74.953,75.173
4.7517,74.694,74.527
4.8302,74.682,74.4
4.9087,74.901,74.738
4.9873,75.226,75.229
5.0658,75.527,75.86
5.1444,75.606,75.486
5.2229,75.388,74.09
5.3014,74.981,73.733
5.38,74.53,75.869
5.4585,74.393,76.663
5.5371,74.587,75.291
5.6156,74.95,73.998
5.6941,75.301,73.911
5.7727,75.4,74.554
5.8512,75.235,75.424
5.9298,74.946,75.609
6.0083,74.694,74.946
6.0868,74.729,74.927
6.1654,74.945,75.342
6.2439,75.152,75.101


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_387.csv <==
x,qOut,qIn
0.03927,75.236,74.832
0.11781,75.311,75.167
0.19635,75.416,75.334
0.27489,75.469,75.128
0.35343,75.36,74.739
0.43197,74.961,74.907
0.51051,74.561,75.199
0.58905,74.393,74.817
0.66759,74.648,74.38
0.74613,75.076,74.945
0.82467,75.354,75.572
0.90321,75.382,75.429
0.98175,75.111,74.812
1.0603,74.848,74.751
1.1388,74.775,75.161
1.2174,74.874,75.66
1.2959,75.088,75.04
1.3744,75.201,74.363
1.453,75.182,74.697
1.5315,75.074,75.237
1.6101,74.932,74.644
1.6886,74.829,74.564
1.7671,74.79,75.642
1.8457,74.819,75.757
1.9242,74.917,74.244
2.0028,75.044,74.031
2.0813,75.14,75.026
2.1598,75.181,75.726
2.2384,75.154,75.344
2.3169,75.125,74.715
2.3955,75.106,74.564
2.474,75.067,75.156
2.5525,74.974,75.426
2.6311,74.835,74.846
2.7096,74.772,74.511
2.7882,74.827,74.771
2.8667,75.02,75.509
2.9452,75.156,75.955
3.0238,75.113,75.542
3.1023,74.945,74.437
3.1809,74.74,73.913
3.2594,74.743,74.599
3.3379,74.917,75.426
3.4165,75.127,75.532
3.495,75.231,74.902
3.5736,75.154,74.944
3.6521,75.002,75.319
3.7306,74.87,75.004
3.8092,74.841,74.34
3.8877,74.906,74.896
3.9663,75.044,75.598
4.0448,75.206,75.5
4.1233,75.348,75.069
4.2019,75.297,74.679
4.2804,75.024,74.268
4.359,74.691,74.489
4.4375,74.492,75.949
4.516,74.68,76.248
4.5946,75.057,75
4.6731,75.369,74.169
4.7517,75.378,74.443
4.8302,75.092,74.559
4.9087,74.814,74.734
4.9873,74.718,75.084
5.0658,74.926,75.09
5.1444,75.183,74.914
5.2229,75.26,75.296
5.3014,75.133,75.823
5.38,74.82,75.656
5.4585,74.648,75.219
5.5371,74.76,74.639
5.6156,75.06,74.099
5.6941,75.418,74.43
5.7727,75.443,75.015
5.8512,75.11,75.4
5.9298,74.656,75.604
6.0083,74.363,74.892
6.0868,74.495,74.535
6.1654,74.813,75.049
6.2439,75.117,75.073


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_388.csv <==
x,qOut,qIn
0.03927,75.277,75.762
0.11781,75.13,75.12
0.19635,74.894,74.209
0.27489,74.732,73.954
0.35343,74.782,74.999
0.43197,74.968,75.635
0.51051,75.145,75.469
0.58905,75.244,75.366
0.66759,75.22,74.974
0.74613,75.118,74.626
0.82467,74.982,75.041
0.90321,74.867,75.306
0.98175,74.82,74.488
1.0603,74.897,74.418
1.1388,75.036,75.408
1.2174,75.128,75.684
1.2959,75.063,75.094
1.3744,74.81,74.725
1.453,74.597,74.22
1.5315,74.58,74.324
1.6101,74.881,75.419
1.6886,75.289,75.895
1.7671,75.523,75.457
1.8457,75.494,74.851
1.9242,75.158,74.714
2.0028,74.833,75.163
2.0813,74.714,75.621
2.1598,74.787,75.21
2.2384,74.994,74.237
2.3169,75.137,74.389
2.3955,75.156,74.958
2.474,75.053,74.947
2.5525,74.835,74.761
2.6311,74.643,75.584
2.7096,74.638,76.243
2.7882,74.826,75.531
2.8667,75.18,73.762
2.9452,75.425,73.698
3.0238,75.445,74.988
3.1023,75.301,75.386
3.1809,75.093,74.783
3.2594,75.014,75.23
3.3379,74.968,75.635
3.4165,74.872,75.216
3.495,74.656,74.747
3.5736,74.529,75.082
3.6521,74.671,75.364
3.7306,75.015,75.245
3.8092,75.455,74.934
3.8877,75.605,74.591
3.9663,75.346,74.53
4.0448,74.855,75.183
4.1233,74.364,75.615
4.2019,74.322,74.976
4.2804,74.638,74.356
4.359,75.068,74.509
4.4375,75.367,75.4
4.516,75.393,75.579
4.5946,75.262,75.182
4.6731,75.109,74.987
4.7517,75.062,74.721
4.8302,75.094,74.447
4.9087,75.088,74.838
4.9873,75.018,75.324
5.0658,74.884,75.281
5.1444,74.851,75.083
5.2229,74.924,74.947
5.3014,75.018,74.886
5.38,75.038,74.607
5.4585,74.94,74.592
5.5371,74.871,75.28
5.6156,74.907,75.739
5.6941,75.106,74.771
5.7727,75.264,74.522
5.8512,75.217,75.414
5.9298,75.01,75.58
6.0083,74.73,74.763
6.0868,74.704,74.374
6.1654,74.907,74.577
6.2439,75.161,75.39


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_389.csv <==
x,qOut,qIn
0.03927,75.565,73.833
0.11781,75.35,74.835
0.19635,75.093,75.829
0.27489,74.899,75.758
0.35343,74.85,74.651
0.43197,74.868,74.355
0.51051,74.902,74.871
0.58905,74.935,75.245
0.66759,74.961,75.109
0.74613,74.986,75.231
0.82467,75.018,75.468
0.90321,75.054,75.073
0.98175,75.096,74.355
1.0603,75.062,74.748
1.1388,74.93,75.455
1.2174,74.786,75.421
1.2959,74.734,74.694
1.3744,74.909,74.477
1.453,75.135,74.733
1.5315,75.249,75.264
1.6101,75.095,75.54
1.6886,74.85,75.194
1.7671,74.79,74.875
1.8457,74.937,74.676
1.9242,75.25,74.586
2.0028,75.342,74.888
2.0813,75.186,75.175
2.1598,74.946,75.259
2.2384,74.815,75.476
2.3169,74.905,75.294
2.3955,75.009,74.656
2.474,75.026,74.168
2.5525,74.885,74.847
2.6311,74.822,75.498
2.7096,74.933,75.253
2.7882,75.126,75.011
2.8667,75.281,75.542
2.9452,75.166,75.637
3.0238,74.896,74.883
3.1023,74.67,74.112
3.1809,74.684,74.61
3.2594,74.956,75.096
3.3379,75.244,74.83
3.4165,75.381,75.107
3.495,75.227,75.93
3.5736,74.903,75.428
3.6521,74.657,74.389
3.7306,74.608,73.967
3.8092,74.829,74.741
3.8877,75.149,75.373
3.9663,75.405,75.25
4.0448,75.498,75.075
4.1233,75.351,75.534
4.2019,75.009,75.323
4.2804,74.669,74.538
4.359,74.492,74.697
4.4375,74.605,75.436
4.516,74.931,75.174
4.5946,75.263,74.844
4.6731,75.437,74.471
4.7517,75.308,73.836
4.8302,74.923,74.486
4.9087,74.582,75.773
4.9873,74.474,75.944
5.0658,74.736,75.135
5.1444,75.121,75.056
5.2229,75.37,75.25
5.3014,75.411,75.19
5.38,75.213,75.096
5.4585,75.031,74.97
5.5371,74.984,74.491
5.6156,75.015,74.447
5.6941,75.035,75.657
5.7727,74.843,75.659
5.8512,74.573,74.463
5.9298,74.413,74.17
6.0083,74.541,75.235
6.0868,74.918,75.803
6.1654,75.315,75.565
6.2439,75.573,74.454


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_390.csv <==
x,qOut,qIn
0.03927,75.054,75.658
0.11781,75.293,74.966
0.19635,75.362,74.484
0.27489,75.244,74.99
0.35343,74.957,75.273
0.43197,74.802,74.811
0.51051,74.862,74.552
0.58905,75.03,74.472
0.66759,75.168,75.21
0.74613,75.082,76.034
0.82467,74.898,75.671
0.90321,74.76,74.777
0.98175,74.806,74.715
1.0603,74.975,75.069
1.1388,75.119,74.923
1.2174,75.182,74.328
1.2959,75.134,74.28
1.3744,75.063,75.244
1.453,74.985,76.154
1.5315,74.898,75.966
1.6101,74.798,74.788
1.6886,74.736,74.187
1.7671,74.791,74.143
1.8457,74.963,74.556
1.9242,75.236,75.917
2.0028,75.452,76.276
2.0813,75.454,75.058
2.1598,75.231,74.01
2.2384,74.804,74.321
2.3169,74.486,75.014
2.3955,74.46,75.376
2.474,74.693,75.221
2.5525,75.107,74.805
2.6311,75.441,74.813
2.7096,75.502,75.099
2.7882,75.272,75.41
2.8667,74.772,75.287
2.9452,74.453,74.912
3.0238,74.562,75.061
3.1023,74.961,75.38
3.1809,75.452,74.619
3.2594,75.504,74.265
3.3379,75.151,74.744
3.4165,74.701,74.876
3.495,74.503,75.067
3.5736,74.746,75.381
3.6521,75.079,75.153
3.7306,75.276,75.178
3.8092,75.161,75.821
3.8877,75.002,75.495
3.9663,75,74.473
4.0448,75.125,74.261
4.1233,75.304,75.06
4.2019,75.276,75.173
4.2804,75.068,74.841
4.359,74.804,74.77
4.4375,74.623,75.256
4.516,74.611,75.092
4.5946,74.716,74.56
4.6731,74.888,74.772
4.7517,75.083,75.493
4.8302,75.281,75.239
4.9087,75.416,74.463
4.9873,75.434,74.373
5.0658,75.289,75.059
5.1444,75.03,75.387
5.2229,74.806,75.489
5.3014,74.706,75.438
5.38,74.793,74.929
5.4585,74.945,74.461
5.5371,75.036,74.678
5.6156,75.041,75.205
5.6941,74.955,75.64
5.7727,74.922,75.163
5.8512,74.957,74.282
5.9298,75.001,74.631
6.0083,74.983,75.402
6.0868,74.867,74.833
6.1654,74.79,74.523
6.2439,74.832,75.181


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_391.csv <==
x,qOut,qIn
0.03927,75.733,75.399
0.11781,75.659,75.51
0.19635,75.271,74.705
0.27489,74.808,74.292
0.35343,74.527,75.284
0.43197,74.594,75.236
0.51051,74.832,74.284
0.58905,75.076,74.515
0.66759,75.186,75.965
0.74613,75.168,75.706
0.82467,75.086,74.425
0.90321,74.999,74.179
0.98175,74.957,75.004
1.0603,74.974,75.872
1.1388,75.026,76.27
1.2174,75.074,75.161
1.2959,75.083,74.013
1.3744,75.016,74.272
1.453,74.895,74.733
1.5315,74.783,75.179
1.6101,74.741,75.233
1.6886,74.84,74.905
1.7671,75.007,74.761
1.8457,75.141,75.085
1.9242,75.141,75.209
2.0028,75.005,74.916
2.0813,74.913,74.871
2.1598,74.961,74.964
2.2384,75.22,75.205
2.3169,75.443,75.276
2.3955,75.379,75.032
2.474,75.055,74.763
2.5525,74.565,74.69
2.6311,74.417,75.168
2.7096,74.64,75.785
2.7882,75.007,75.603
2.8667,75.261,74.385
2.9452,75.205,74.01
3.0238,75.024,74.601
3.1023,74.882,75.341
3.1809,74.922,75.422
3.2594,75.037,75.205
3.3379,75.105,75.148
3.4165,75.102,74.891
3.495,75.032,74.427
3.5736,74.976,74.808
3.6521,74.966,75.335
3.7306,75.013,75.314
3.8092,75.129,75.406
3.8877,75.234,75.069
3.9663,75.186,74.253
4.0448,74.984,74.318
4.1233,74.658,75.313
4.2019,74.547,75.535
4.2804,74.745,75.009
4.359,75.091,74.54
4.4375,75.39,75.286
4.516,75.328,75.905
4.5946,75.031,75.334
4.6731,74.743,74.435
4.7517,74.709,74.329
4.8302,74.958,74.462
4.9087,75.205,74.59
4.9873,75.284,75.242
5.0658,75.072,76.113
5.1444,74.794,75.691
5.2229,74.669,74.903
5.3014,74.729,74.946
5.38,74.956,74.983
5.4585,75.136,74.331
5.5371,75.234,74.352
5.6156,75.264,75.116
5.6941,75.251,75.465
5.7727,75.138,75.079
5.8512,74.884,74.76
5.9298,74.596,74.966
6.0083,74.4,75.319
6.0868,74.543,75.069
6.1654,74.951,74.75
6.2439,75.416,74.755


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_392.csv <==
x,qOut,qIn
0.03927,74.84,75.081
0.11781,75.077,74.598
0.19635,75.268,74.87
0.27489,75.32,74.998
0.35343,75.166,74.659
0.43197,74.984,74.874
0.51051,74.929,75.752
0.58905,74.988,76.239
0.66759,75.117,75.009
0.74613,75.077,73.994
0.82467,74.89,74.362
0.90321,74.703,75.037
0.98175,74.675,74.756
1.0603,74.903,74.675
1.1388,75.185,75.421
1.2174,75.342,75.972
1.2959,75.215,74.895
1.3744,74.901,74.021
1.453,74.689,74.504
1.5315,74.708,74.967
1.6101,75.035,75.098
1.6886,75.409,75.583
1.7671,75.566,75.45
1.8457,75.428,74.605
1.9242,74.961,74.931
2.0028,74.528,75.72
2.0813,74.415,75.337
2.1598,74.616,74.565
2.2384,75.057,74.255
2.3169,75.367,74.456
2.3955,75.388,75.201
2.474,75.161,75.937
2.5525,74.769,75.745
2.6311,74.558,74.933
2.7096,74.628,74.33
2.7882,74.879,74.489
2.8667,75.181,75.361
2.9452,75.322,75.558
3.0238,75.307,74.82
3.1023,75.201,74.114
3.1809,75.081,74.439
3.2594,74.963,75.288
3.3379,74.822,75.806
3.4165,74.708,75.36
3.495,74.682,74.688
3.5736,74.885,75.131
3.6521,75.201,75.575
3.7306,75.444,74.94
3.8092,75.424,74.181
3.8877,75.13,74.678
3.9663,74.849,75.17
4.0448,74.728,75.047
4.1233,74.863,74.924
4.2019,74.944,75.251
4.2804,74.872,75.529
4.359,74.762,75.568
4.4375,74.762,74.795
4.516,75.014,74.361
4.5946,75.307,74.757
4.6731,75.468,75.194
4.7517,75.349,75.098
4.8302,75.067,74.861
4.9087,74.818,74.889
4.9873,74.68,74.764
5.0658,74.696,74.611
5.1444,74.768,74.996
5.2229,74.894,75.304
5.3014,75.063,75.419
5.38,75.261,75.292
5.4585,75.37,74.946
5.5371,75.311,74.778
5.6156,75.126,74.786
5.6941,74.88,75.283
5.7727,74.775,75.498
5.8512,74.826,74.987
5.9298,74.942,74.583
6.0083,75.018,74.452
6.0868,74.94,74.54
6.1654,74.806,75.248
6.2439,74.736,75.815


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_393.csv <==
x,qOut,qIn
0.03927,75.431,74.7
0.11781,75.506,74.528
0.19635,75.274,74.572
0.27489,74.903,75.041
0.35343,74.599,76.438
0.43197,74.646,76.267
0.51051,74.88,74.579
0.58905,75.1,73.721
0.66759,75.113,74.797
0.74613,74.99,75.372
0.82467,74.935,74.917
0.90321,74.989,74.7
0.98175,75.152,75.237
1.0603,75.157,75.356
1.1388,74.965,75.133
1.2174,74.715,74.775
1.2959,74.569,74.901
1.3744,74.729,75.341
1.453,75.086,75.056
1.5315,75.446,74.442
1.6101,75.62,74.746
1.6886,75.414,75.271
1.7671,74.982,75.242
1.8457,74.595,75.045
1.9242,74.522,75.036
2.0028,74.791,75.015
2.0813,75.104,75.095
2.1598,75.289,75.256
2.2384,75.218,75.392
2.3169,75.078,74.939
2.3955,74.998,74.056
2.474,74.98,73.966
2.5525,74.991,74.879
2.6311,74.928,75.485
2.7096,74.857,75.658
2.7882,74.837,75.291
2.8667,74.917,74.679
2.9452,75.027,74.678
3.0238,75.1,75.309
3.1023,75.134,75.82
3.1809,75.138,75.099
3.2594,75.173,74.425
3.3379,75.17,74.673
3.4165,75.068,75.186
3.495,74.809,75.317
3.5736,74.52,74.955
3.6521,74.428,74.377
3.7306,74.579,74.311
3.8092,74.974,75.238
3.8877,75.309,75.672
3.9663,75.413,75.256
4.0448,75.314,75.094
4.1233,75.083,75.445
4.2019,75.001,74.666
4.2804,75.067,73.877
4.359,75.164,74.82
4.4375,75.16,75.685
4.516,75.026,75.074
4.5946,74.901,74.895
4.6731,74.831,75.288
4.7517,74.837,75.313
4.8302,74.793,74.579
4.9087,74.76,74.117
4.9873,74.82,74.666
5.0658,75.052,75.684
5.1444,75.337,75.842
5.2229,75.424,75.521
5.3014,75.26,74.861
5.38,74.839,74.154
5.4585,74.567,74.447
5.5371,74.623,75.254
5.6156,74.907,75.396
5.6941,75.275,74.85
5.7727,75.417,74.705
5.8512,75.288,74.875
5.9298,74.995,75.255
6.0083,74.67,75.148
6.0868,74.58,74.878
6.1654,74.761,75.082
6.2439,75.09,75.13


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_394.csv <==
x,qOut,qIn
0.03927,75.521,74.923
0.11781,75.401,74.512
0.19635,75.131,75.256
0.27489,74.849,75.996
0.35343,74.692,75.174
0.43197,74.736,74.03
0.51051,74.897,74.171
0.58905,75.079,75.144
0.66759,75.197,75.827
0.74613,75.178,75.796
0.82467,75.02,75.218
0.90321,74.808,74.286
0.98175,74.639,73.799
1.0603,74.674,74.772
1.1388,74.88,75.913
1.2174,75.141,75.642
1.2959,75.339,74.746
1.3744,75.362,74.73
1.453,75.215,74.713
1.5315,74.981,74.658
1.6101,74.748,75.456
1.6886,74.695,75.76
1.7671,74.866,75.024
1.8457,75.145,74.566
1.9242,75.403,74.545
2.0028,75.321,74.704
2.0813,74.958,75.415
2.1598,74.589,75.775
2.2384,74.515,74.891
2.3169,74.861,74.47
2.3955,75.235,74.858
2.474,75.385,75.053
2.5525,75.106,74.65
2.6311,74.766,74.914
2.7096,74.709,75.409
2.7882,74.908,75.283
2.8667,75.26,75.138
2.9452,75.306,75.025
3.0238,75.08,74.676
3.1023,74.808,74.753
3.1809,74.734,74.968
3.2594,74.958,75.224
3.3379,75.21,75.525
3.4165,75.309,75.296
3.495,75.113,75.238
3.5736,74.818,75.332
3.6521,74.67,74.642
3.7306,74.722,74.074
3.8092,74.974,74.757
3.8877,75.187,75.258
3.9663,75.257,75.078
4.0448,75.189,74.656
4.1233,75.01,74.777
4.2019,74.853,75.421
4.2804,74.802,75.473
4.359,74.875,75.044
4.4375,75.071,75.166
4.516,75.291,75.502
4.5946,75.407,75.098
4.6731,75.36,74.267
4.7517,75.106,74.254
4.8302,74.796,74.833
4.9087,74.611,75.078
4.9873,74.596,75.117
5.0658,74.76,75.591
5.1444,74.915,75.8
5.2229,74.991,75.165
5.3014,75.015,74.51
5.38,75.026,74.828
5.4585,75.125,75.073
5.5371,75.266,74.898
5.6156,75.347,74.718
5.6941,75.269,74.796
5.7727,74.98,75.359
5.8512,74.652,75.702
5.9298,74.45,75.1
6.0083,74.516,74.074
6.0868,74.798,74.214
6.1654,75.138,75.149
6.2439,75.414,75.746


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_395.csv <==
x,qOut,qIn
0.03927,75.46,74.694
0.11781,75.311,74.422
0.19635,74.921,74.375
0.27489,74.487,74.553
0.35343,74.235,75.607
0.43197,74.434,76.177
0.51051,74.911,75.331
0.58905,75.406,74.182
0.66759,75.67,74.791
0.74613,75.521,75.755
0.82467,75.16,75.298
0.90321,74.85,74.318
0.98175,74.851,74.636
1.0603,75.083,75.633
1.1388,75.184,75.771
1.2174,75.048,74.905
1.2959,74.635,74.082
1.3744,74.433,74.454
1.453,74.61,75.024
1.5315,75.009,75.091
1.6101,75.427,75.189
1.6886,75.515,75.189
1.7671,75.319,74.695
1.8457,75.018,74.822
1.9242,74.809,75.945
2.0028,74.83,75.509
2.0813,74.969,74.291
2.1598,75.116,74.266
2.2384,75.173,75.103
2.3169,75.122,75.52
2.3955,74.979,75.681
2.474,74.801,75.203
2.5525,74.647,74.501
2.6311,74.644,74.594
2.7096,74.787,74.972
2.7882,74.988,74.872
2.8667,75.147,74.804
2.9452,75.187,75.418
3.0238,75.165,75.552
3.1023,75.118,74.924
3.1809,75.075,74.688
3.2594,74.978,74.931
3.3379,74.887,74.811
3.4165,74.884,74.888
3.495,75.047,75.358
3.5736,75.279,75.255
3.6521,75.34,74.795
3.7306,75.182,74.623
3.8092,74.8,75.142
3.8877,74.586,75.306
3.9663,74.675,75.002
4.0448,74.948,74.819
4.1233,75.242,74.809
4.2019,75.295,75.038
4.2804,75.15,75.234
4.359,74.935,75.36
4.4375,74.788,75.166
4.516,74.809,74.661
4.5946,74.932,74.683
4.6731,75.064,74.97
4.7517,75.12,74.614
4.8302,75.071,74.675
4.9087,74.991,75.246
4.9873,74.937,75.371
5.0658,74.962,75.337
5.1444,75.002,75.424
5.2229,75.004,75.254
5.3014,74.988,75.079
5.38,74.984,74.36
5.4585,75.07,73.715
5.5371,75.169,74.257
5.6156,75.196,75.572
5.6941,75.069,76.165
5.7727,74.849,75.621
5.8512,74.691,74.849
5.9298,74.662,74.46
6.0083,74.797,74.829
6.0868,74.992,75.266
6.1654,75.2,75.457
6.2439,75.37,75.237


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_396.csv <==
x,qOut,qIn
0.03927,74.259,75.308
0.11781,74.354,74.874
0.19635,74.735,74.646
0.27489,75.203,74.912
0.35343,75.572,75.132
0.43197,75.672,75.206
0.51051,75.467,75.316
0.58905,75.087,75.232
0.66759,74.692,74.651
0.74613,74.588,74.427
0.82467,74.738,75.004
0.90321,74.981,75.417
0.98175,75.152,75.048
1.0603,75.16,74.5
1.1388,75.084,74.123
1.2174,74.991,74.675
1.2959,74.939,76.545
1.3744,74.922,76.569
1.453,74.948,74.661
1.5315,75.015,73.552
1.6101,75.121,74.505
1.6886,75.184,75.501
1.7671,75.145,75.636
1.8457,75.034,75.001
1.9242,74.899,74.841
2.0028,74.858,75.076
2.0813,74.85,74.881
2.1598,74.822,74.871
2.2384,74.724,75.09
2.3169,74.713,75.123
2.3955,74.911,75.091
2.474,75.224,74.811
2.5525,75.53,74.791
2.6311,75.456,74.813
2.7096,75.075,74.636
2.7882,74.681,74.87
2.8667,74.593,75.547
2.9452,74.913,75.262
3.0238,75.251,74.513
3.1023,75.382,74.693
3.1809,75.133,76.013
3.2594,74.852,75.905
3.3379,74.797,74.563
3.4165,74.93,74.128
3.495,75.149,75.144
3.5736,75.138,75.214
3.6521,74.957,74.642
3.7306,74.759,74.869
3.8092,74.7,75.747
3.8877,74.799,75.218
3.9663,74.932,74.493
4.0448,75.034,74.632
4.1233,75.06,74.676
4.2019,75.081,74.95
4.2804,75.139,75.607
4.359,75.212,75.337
4.4375,75.27,74.636
4.516,75.186,74.822
4.5946,74.982,75.058
4.6731,74.781,74.964
4.7517,74.715,75.255
4.8302,74.886,75.616
4.9087,75.126,75.39
4.9873,75.276,74.877
5.0658,75.195,74.181
5.1444,74.951,74.066
5.2229,74.764,74.67
5.3014,74.735,75.033
5.38,74.925,75.268
5.4585,75.135,75.801
5.5371,75.204,75.864
5.6156,75.125,75.23
5.6941,74.916,74.495
5.7727,74.816,74.463
5.8512,74.923,74.763
5.9298,75.154,75.077
6.0083,75.402,75.194
6.0868,75.364,74.955
6.1654,75.021,74.812
6.2439,74.573,75.14


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_397.csv <==
x,qOut,qIn
0.03927,75.094,74.768
0.11781,74.85,74.565
0.19635,74.797,74.783
0.27489,74.915,75.408
0.35343,75.137,75.759
0.43197,75.189,75.222
0.51051,75.096,74.625
0.58905,74.966,74.632
0.66759,74.919,74.789
0.74613,74.944,74.659
0.82467,74.937,75.053
0.90321,74.901,75.805
0.98175,74.864,75.394
1.0603,74.931,74.352
1.1388,75.013,74.09
1.2174,75.04,74.815
1.2959,74.955,75.826
1.3744,74.921,75.663
1.453,75.037,74.905
1.5315,75.215,74.435
1.6101,75.339,74.451
1.6886,75.168,74.812
1.7671,74.861,75.332
1.8457,74.644,75.521
1.9242,74.734,75.234
2.0028,75.05,74.827
2.0813,75.268,74.612
2.1598,75.262,74.882
2.2384,74.952,74.806
2.3169,74.702,74.638
2.3955,74.734,75.27
2.474,74.971,75.82
2.5525,75.288,75.096
2.6311,75.292,74.359
2.7096,75.023,74.666
2.7882,74.714,75.385
2.8667,74.618,75.641
2.9452,74.882,75.249
3.0238,75.217,74.701
3.1023,75.397,74.626
3.1809,75.228,75
3.2594,74.881,74.534
3.3379,74.663,74.054
3.4165,74.672,74.874
3.495,74.945,75.774
3.5736,75.193,75.419
3.6521,75.272,75.215
3.7306,75.196,75.632
3.8092,75.005,75.398
3.8877,74.909,74.439
3.9663,74.974,74.156
4.0448,75.13,74.282
4.1233,75.287,75.031
4.2019,75.217,75.538
4.2804,74.936,75.148
4.359,74.607,74.825
4.4375,74.416,74.932
4.516,74.512,75.234
4.5946,74.788,75.387
4.6731,75.125,74.552
4.7517,75.417,74.02
4.8302,75.605,75.293
4.9087,75.578,76.145
4.9873,75.321,75.536
5.0658,74.844,74.867
5.1444,74.467,74.765
5.2229,74.404,74.565
5.3014,74.61,74.873
5.38,74.985,75.656
5.4585,75.239,75.42
5.5371,75.306,74.531
5.6156,75.214,74.452
5.6941,75.014,75.39
5.7727,74.825,75.444
5.8512,74.735,74.877
5.9298,74.775,74.583
6.0083,74.962,74.585
6.0868,75.208,74.823
6.1654,75.358,75.384
6.2439,75.337,75.39


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_398.csv <==
x,qOut,qIn
0.03927,74.681,75.035
0.11781,75.059,74.368
0.19635,75.418,74.877
0.27489,75.558,75.502
0.35343,75.322,74.78
0.43197,74.953,74.431
0.51051,74.743,74.829
0.58905,74.746,74.931
0.66759,74.952,75.122
0.74613,75.055,75.394
0.82467,75.015,75.16
0.90321,74.922,75.132
0.98175,74.885,75.407
1.0603,74.998,75.162
1.1388,75.147,74.64
1.2174,75.233,74.255
1.2959,75.166,74.405
1.3744,75.004,75.17
1.453,74.867,75.911
1.5315,74.798,75.756
1.6101,74.817,74.63
1.6886,74.827,74.103
1.7671,74.846,74.43
1.8457,74.914,75.179
1.9242,75.071,75.258
2.0028,75.277,75.276
2.0813,75.386,75.88
2.1598,75.324,75.805
2.2384,75.04,74.72
2.3169,74.703,74.351
2.3955,74.538,74.596
2.474,74.611,74.661
2.5525,74.944,74.443
2.6311,75.289,75.152
2.7096,75.402,75.762
2.7882,75.234,74.968
2.8667,74.782,74.206
2.9452,74.475,75.136
3.0238,74.552,75.848
3.1023,74.929,75.398
3.1809,75.463,74.604
3.2594,75.758,74.453
3.3379,75.67,74.7
3.4165,75.284,75.291
3.495,74.731,75.612
3.5736,74.431,75.144
3.6521,74.468,74.831
3.7306,74.711,75.063
3.8092,74.999,74.935
3.8877,75.115,74.764
3.9663,75.094,74.952
4.0448,75.026,75.007
4.1233,75.009,74.746
4.2019,75.078,74.584
4.2804,75.112,74.979
4.359,75.06,75.77
4.4375,74.884,75.5
4.516,74.784,74.33
4.5946,74.874,74.036
4.6731,75.083,75.1
4.7517,75.312,76.166
4.8302,75.322,75.432
4.9087,75.155,74.281
4.9873,74.941,74.18
5.0658,74.82,74.853
5.1444,74.821,75.018
5.2229,74.848,75.301
5.3014,74.879,75.602
5.38,74.912,75.408
5.4585,75.022,75.008
5.5371,75.122,74.71
5.6156,75.137,74.645
5.6941,75.002,74.839
5.7727,74.876,75.145
5.8512,74.908,75.336
5.9298,75.049,74.907
6.0083,75.211,74.488
6.0868,75.101,74.841
6.1654,74.824,75.333
6.2439,74.606,75.679


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_399.csv <==
x,qOut,qIn
0.03927,75.127,76.094
0.11781,75.033,75.877
0.19635,74.87,74.547
0.27489,74.804,74.023
0.35343,74.982,74.489
0.43197,75.255,75.018
0.51051,75.369,75.457
0.58905,75.259,75.26
0.66759,74.909,74.737
0.74613,74.618,74.806
0.82467,74.535,75.118
0.90321,74.646,74.789
0.98175,74.899,74.171
1.0603,75.179,74.979
1.1388,75.429,75.921
1.2174,75.562,75.413
1.2959,75.493,74.695
1.3744,75.152,75.348
1.453,74.759,75.489
1.5315,74.527,74.742
1.6101,74.641,74.509
1.6886,74.971,74.951
1.7671,75.227,75.119
1.8457,75.278,75.13
1.9242,75.036,74.715
2.0028,74.743,74.557
2.0813,74.612,75.247
2.1598,74.675,75.853
2.2384,74.916,75.375
2.3169,75.145,74.764
2.3955,75.288,74.514
2.474,75.327,74.259
2.5525,75.252,74.471
2.6311,75.098,75.345
2.7096,74.942,75.991
2.7882,74.839,75.625
2.8667,74.835,74.406
2.9452,74.872,74.428
3.0238,74.9,75.282
3.1023,74.929,75.544
3.1809,74.982,74.866
3.2594,75.131,74.977
3.3379,75.278,75.458
3.4165,75.303,74.902
3.495,75.091,74.112
3.5736,74.714,74.504
3.6521,74.481,75.003
3.7306,74.523,75.441
3.8092,74.918,75.769
3.8877,75.33,75.359
3.9663,75.483,74.615
4.0448,75.359,74.271
4.1233,74.992,75.166
4.2019,74.803,75.856
4.2804,74.904,75.293
4.359,75.141,74.317
4.4375,75.321,74.379
4.516,75.155,75.32
4.5946,74.803,75.752
4.6731,74.508,75.249
4.7517,74.504,74.589
4.8302,74.801,74.437
4.9087,75.158,74.682
4.9873,75.398,75.327
5.0658,75.375,75.457
5.1444,75.152,74.861
5.2229,74.937,74.536
5.3014,74.843,74.697
5.38,74.951,75.205
5.4585,75.061,75.326
5.5371,75.061,75.102
5.6156,74.993,75.263
5.6941,74.931,75.296
5.7727,75.004,74.649
5.8512,75.082,74.357
5.9298,75.072,74.618
6.0083,74.902,74.94
6.0868,74.781,75.065
6.1654,74.837,75.125
6.2439,74.992,75.259


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_400.csv <==
x,qOut,qIn
0.03927,75.011,75.352
0.11781,75.05,75.108
0.19635,75.043,74.485
0.27489,75.008,74.466
0.35343,74.965,75.907
0.43197,74.925,76.445
0.51051,74.903,75.132
0.58905,74.914,73.707
0.66759,74.976,73.656
0.74613,75.064,74.371
0.82467,75.125,75.383
0.90321,75.139,76.14
0.98175,75.099,75.934
1.0603,75.046,74.714
1.1388,74.982,73.887
1.2174,74.913,74.788
1.2959,74.84,75.516
1.3744,74.868,74.928
1.453,75.05,74.933
1.5315,75.278,75.535
1.6101,75.426,75.685
1.6886,75.16,75.075
1.7671,74.63,74.406
1.8457,74.193,74.258
1.9242,74.211,74.898
2.0028,74.758,75.257
2.0813,75.386,74.882
2.1598,75.76,74.303
2.2384,75.588,74.969
2.3169,75.045,75.871
2.3955,74.629,75.508
2.474,74.561,74.773
2.5525,74.965,75.097
2.6311,75.378,75.296
2.7096,75.538,74.834
2.7882,75.434,74.612
2.8667,75.107,74.746
2.9452,74.818,74.727
3.0238,74.662,74.809
3.1023,74.634,74.981
3.1809,74.711,75.415
3.2594,74.808,75.703
3.3379,74.903,75.403
3.4165,75,74.813
3.495,75.103,74.39
3.5736,75.223,74.808
3.6521,75.295,75.357
3.7306,75.273,75.128
3.8092,75.117,74.706
3.8877,74.903,74.863
3.9663,74.739,75.109
4.0448,74.668,75.257
4.1233,74.708,75.155
4.2019,74.817,75.091
4.2804,74.995,75.132
4.359,75.199,74.888
4.4375,75.378,74.396
4.516,75.376,74.754
4.5946,75.187,75.545
4.6731,74.935,75.4
4.7517,74.763,74.716
4.8302,74.802,74.939
4.9087,74.925,75.008
4.9873,75.027,74.93
5.0658,75.02,75.134
5.1444,75.003,75.023
5.2229,75.053,74.819
5.3014,75.135,74.982
5.38,75.192,75.181
5.4585,75.092,75.041
5.5371,74.915,74.848
5.6156,74.783,74.649
5.6941,74.811,74.998
5.7727,74.973,75.405
5.8512,75.113,75.084
5.9298,75.157,74.769
6.0083,75.055,75.309
6.0868,74.939,75.3
6.1654,74.898,74.736
6.2439,74.93,74.761


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_401.csv <==
x,qOut,qIn
0.03927,74.93,74.8
0.11781,75.016,75.488
0.19635,75.068,75.623
0.27489,75.033,74.702
0.35343,74.879,74.254
0.43197,74.8,75.096
0.51051,74.886,75.672
0.58905,75.064,75.433
0.66759,75.237,74.711
0.74613,75.214,74.302
0.82467,75.057,74.583
0.90321,74.888,75.518
0.98175,74.83,75.617
1.0603,74.894,74.836
1.1388,74.983,74.604
1.2174,75.048,74.938
1.2959,75.056,74.833
1.3744,75.038,74.798
1.453,75.003,75.173
1.5315,74.973,75.325
1.6101,74.973,75.252
1.6886,75.027,74.634
1.7671,75.064,74.12
1.8457,75.035,75.075
1.9242,74.904,76.232
2.0028,74.826,75.454
2.0813,74.905,74.376
2.1598,75.073,74.341
2.2384,75.227,75.308
2.3169,75.136,75.232
2.3955,74.921,74.734
2.474,74.762,75.204
2.5525,74.837,75.396
2.6311,75.051,74.588
2.7096,75.153,74.609
2.7882,75.089,75.301
2.8667,74.853,75.059
2.9452,74.775,74.481
3.0238,74.926,74.663
3.1023,75.173,75.025
3.1809,75.354,75.212
3.2594,75.25,75.131
3.3379,74.998,74.669
3.4165,74.787,74.344
3.495,74.803,74.761
3.5736,75.014,75.555
3.6521,75.199,76.19
3.7306,75.251,75.982
3.8092,75.101,75.2
3.8877,74.928,74.577
3.9663,74.842,74.013
4.0448,74.837,74.043
4.1233,74.883,74.628
4.2019,74.911,75.182
4.2804,74.932,75.669
4.359,74.936,75.662
4.4375,74.905,75.176
4.516,74.789,74.809
4.5946,74.705,74.682
4.6731,74.766,74.898
4.7517,75.07,75.106
4.8302,75.529,75.098
4.9087,75.801,75.109
4.9873,75.691,75.114
5.0658,75.036,74.497
5.1444,74.321,74.568
5.2229,74.076,75.518
5.3014,74.326,75.789
5.38,74.974,74.584
5.4585,75.453,74.061
5.5371,75.603,74.829
5.6156,75.469,75.545
5.6941,75.126,75.465
5.7727,74.864,75.079
5.8512,74.803,74.669
5.9298,74.896,74.826
6.0083,75.065,75.181
6.0868,75.106,75.051
6.1654,75.036,74.9
6.2439,74.944,74.688


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_402.csv <==
x,qOut,qIn
0.03927,74.959,75.898
0.11781,74.857,76.029
0.19635,74.881,74.486
0.27489,75.042,73.662
0.35343,75.32,74.888
0.43197,75.434,75.671
0.51051,75.29,75.525
0.58905,75.005,74.907
0.66759,74.731,74.482
0.74613,74.72,74.867
0.82467,74.858,75.458
0.90321,75,75.465
0.98175,75.007,74.907
1.0603,74.968,74.586
1.1388,75.002,74.645
1.2174,75.086,75.228
1.2959,75.166,75.404
1.3744,75.057,74.965
1.453,74.862,74.799
1.5315,74.732,74.749
1.6101,74.817,74.555
1.6886,75.046,74.715
1.7671,75.199,75.103
1.8457,75.21,75.267
1.9242,75.053,74.972
2.0028,74.965,75.12
2.0813,74.986,75.654
2.1598,75.04,75.406
2.2384,75.032,74.364
2.3169,74.951,74.633
2.3955,74.932,75.477
2.474,74.99,75.604
2.5525,75.109,74.772
2.6311,75.057,74.239
2.7096,74.859,74.576
2.7882,74.664,75.226
2.8667,74.635,75.319
2.9452,74.828,75.295
3.0238,75.076,75.409
3.1023,75.264,75.434
3.1809,75.304,74.711
3.2594,75.24,73.872
3.3379,75.137,73.998
3.4165,75.043,75.05
3.495,75.004,76.108
3.5736,75.027,75.843
3.6521,75.033,75.054
3.7306,74.976,74.861
3.8092,74.815,74.308
3.8877,74.692,73.962
3.9663,74.767,74.921
4.0448,75.02,75.582
4.1233,75.396,75.01
4.2019,75.539,74.906
4.2804,75.29,75.394
4.359,74.806,75.459
4.4375,74.307,74.818
4.516,74.288,74.933
4.5946,74.692,75.552
4.6731,75.245,75.314
4.7517,75.673,74.092
4.8302,75.651,74.291
4.9087,75.227,75.266
4.9873,74.688,75.486
5.0658,74.355,75.033
5.1444,74.506,74.681
5.2229,74.883,74.449
5.3014,75.237,74.995
5.38,75.344,75.573
5.4585,75.269,75.42
5.5371,75.182,75.282
5.6156,75.141,75.189
5.6941,75.177,74.589
5.7727,75.127,74.382
5.8512,74.972,74.982
5.9298,74.8,75.3
6.0083,74.713,75.102
6.0868,74.801,74.911
6.1654,74.939,74.582
6.2439,75.023,74.666


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_403.csv <==
x,qOut,qIn
0.03927,74.949,74.031
0.11781,74.624,74.28
0.19635,74.555,74.756
0.27489,74.752,75.469
0.35343,75.172,75.926
0.43197,75.465,75.202
0.51051,75.473,74.328
0.58905,75.248,74.824
0.66759,74.877,75.873
0.74613,74.701,75.288
0.82467,74.807,74.322
0.90321,75.071,74.123
0.98175,75.344,74.824
1.0603,75.297,75.385
1.1388,74.944,75.368
1.2174,74.524,75.206
1.2959,74.308,75.162
1.3744,74.542,74.903
1.453,74.985,74.884
1.5315,75.38,75.266
1.6101,75.491,75.484
1.6886,75.339,75.047
1.7671,75.13,74.447
1.8457,74.97,74.359
1.9242,74.933,74.802
2.0028,74.854,75.202
2.0813,74.742,75.475
2.1598,74.697,75.234
2.2384,74.825,74.871
2.3169,75.1,74.902
2.3955,75.304,75.027
2.474,75.35,75.124
2.5525,75.184,74.471
2.6311,75.051,74.299
2.7096,75.048,75.396
2.7882,75.094,75.997
2.8667,75.079,74.62
2.9452,74.875,74.301
3.0238,74.682,75.403
3.1023,74.641,75.7
3.1809,74.863,74.294
3.2594,75.157,74.107
3.3379,75.314,75.187
3.4165,75.287,75.96
3.495,75.069,75.734
3.5736,74.867,75.048
3.6521,74.775,74.397
3.7306,74.79,74.348
3.8092,74.887,74.884
3.8877,75.001,74.968
3.9663,75.111,74.921
4.0448,75.181,75.055
4.1233,75.175,75.208
4.2019,75.046,75.196
4.2804,74.866,75.067
4.359,74.74,75.248
4.4375,74.763,75.303
4.516,74.969,74.957
4.5946,75.23,74.92
4.6731,75.401,74.822
4.7517,75.347,74.176
4.8302,75.036,74.508
4.9087,74.698,75.704
4.9873,74.521,75.961
5.0658,74.659,74.972
5.1444,74.94,74.34
5.2229,75.141,74.25
5.3014,75.214,74.903
5.38,75.147,75.259
5.4585,75.144,75.007
5.5371,75.209,75.321
5.6156,75.251,75.649
5.6941,75.167,75.111
5.7727,74.909,74.655
5.8512,74.672,74.619
5.9298,74.597,74.692
6.0083,74.789,75.299
6.0868,75.101,75.882
6.1654,75.293,75.504
6.2439,75.265,74.487


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_404.csv <==
x,qOut,qIn
0.03927,75.414,75.248
0.11781,75.082,75.657
0.19635,74.742,75.592
0.27489,74.576,74.989
0.35343,74.73,74.658
0.43197,75.013,74.838
0.51051,75.187,74.872
0.58905,75.188,75.018
0.66759,74.99,74.884
0.74613,74.87,74.57
0.82467,74.933,74.974
0.90321,75.086,75.619
0.98175,75.202,75.039
1.0603,75.067,74.592
1.1388,74.859,74.981
1.2174,74.766,74.822
1.2959,74.962,74.228
1.3744,75.275,75.184
1.453,75.396,76.306
1.5315,75.267,75.687
1.6101,74.891,74.595
1.6886,74.671,74.798
1.7671,74.7,74.908
1.8457,74.869,74.656
1.9242,75.033,74.921
2.0028,75.089,75.698
2.0813,75.103,75.654
2.1598,75.08,74.696
2.2384,75.01,73.944
2.3169,74.83,74.408
2.3955,74.689,75.225
2.474,74.708,75.265
2.5525,74.983,74.658
2.6311,75.345,74.982
2.7096,75.516,75.808
2.7882,75.417,75.851
2.8667,75.01,74.739
2.9452,74.688,74.581
3.0238,74.684,75.046
3.1023,74.919,75.074
3.1809,75.261,74.533
3.2594,75.308,74.36
3.3379,75.052,74.935
3.4165,74.689,75.546
3.495,74.448,75.235
3.5736,74.545,75.115
3.6521,74.824,75.263
3.7306,75.124,75.063
3.8092,75.3,75.145
3.8877,75.362,75.21
3.9663,75.348,74.823
4.0448,75.266,74.786
4.1233,75.115,74.809
4.2019,74.899,74.552
4.2804,74.713,74.671
4.359,74.629,75.224
4.4375,74.7,75.667
4.516,74.87,75.527
4.5946,75.058,75.057
4.6731,75.212,74.452
4.7517,75.288,74.262
4.8302,75.279,74.774
4.9087,75.211,75.353
4.9873,75.119,75.343
5.0658,75.041,75.253
5.1444,74.961,75.401
5.2229,74.849,75.177
5.3014,74.736,74.572
5.38,74.668,74.174
5.4585,74.781,74.711
5.5371,75.04,75.484
5.6156,75.307,75.738
5.6941,75.434,75.067
5.7727,75.239,74.294
5.8512,74.869,74.303
5.9298,74.558,75.343
6.0083,74.535,76.189
6.0868,74.84,75.277
6.1654,75.221,74.039
6.2439,75.471,74.171


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_405.csv <==
x,qOut,qIn
0.03927,75.471,74.809
0.11781,75.472,74.426
0.19635,75.127,75.059
0.27489,74.692,75.522
0.35343,74.457,74.808
0.43197,74.644,74.459
0.51051,75.014,74.987
0.58905,75.337,75.487
0.66759,75.409,74.976
0.74613,75.222,74.323
0.82467,74.954,74.275
0.90321,74.765,74.816
0.98175,74.798,75.545
1.0603,75.01,75.595
1.1388,75.218,75.218
1.2174,75.307,75.014
1.2959,75.184,74.958
1.3744,74.977,74.788
1.453,74.859,74.734
1.5315,74.868,74.756
1.6101,75.007,75.15
1.6886,75.077,75.776
1.7671,75.007,75.711
1.8457,74.843,74.794
1.9242,74.655,74.196
2.0028,74.606,74.616
2.0813,74.735,75.008
2.1598,74.985,74.77
2.2384,75.289,74.748
2.3169,75.455,75.396
2.3955,75.372,75.581
2.474,75.105,75.31
2.5525,74.754,75.104
2.6311,74.644,74.966
2.7096,74.808,74.931
2.7882,75.107,74.771
2.8667,75.383,74.625
2.9452,75.411,75.145
3.0238,75.185,75.23
3.1023,74.841,74.465
3.1809,74.535,74.626
3.2594,74.496,75.663
3.3379,74.68,75.853
3.4165,74.961,75.01
3.495,75.208,74.326
3.5736,75.336,74.917
3.6521,75.349,75.559
3.7306,75.269,75.61
3.8092,75.117,75.228
3.8877,74.945,74.446
3.9663,74.824,73.805
4.0448,74.776,74.384
4.1233,74.812,75.663
4.2019,74.86,75.618
4.2804,74.913,75.23
4.359,74.981,75.216
4.4375,75.082,74.409
4.516,75.164,74.347
4.5946,75.168,75.551
4.6731,75.12,75.892
4.7517,75.061,74.538
4.8302,75.107,74.024
4.9087,75.148,74.611
4.9873,75.077,75.353
5.0658,74.793,75.628
5.1444,74.507,75.461
5.2229,74.499,75.184
5.3014,74.767,74.808
5.38,75.244,74.405
5.4585,75.491,74.505
5.5371,75.401,74.968
5.6156,75.126,75.233
5.6941,74.864,75.199
5.7727,74.878,75.441
5.8512,74.975,75.443
5.9298,75,74.718
6.0083,74.814,74.248
6.0868,74.678,74.884
6.1654,74.802,75.603
6.2439,75.109,75.737


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_406.csv <==
x,qOut,qIn
0.03927,75.15,75.186
0.11781,75.291,75.929
0.19635,75.18,75.873
0.27489,74.917,74.927
0.35343,74.629,74.668
0.43197,74.6,75.081
0.51051,74.83,75.045
0.58905,75.17,74.864
0.66759,75.461,75.195
0.74613,75.487,75.069
0.82467,75.246,74.378
0.90321,74.871,74.387
0.98175,74.516,75.333
1.0603,74.406,75.624
1.1388,74.559,75.061
1.2174,74.882,74.468
1.2959,75.271,74.821
1.3744,75.518,75.452
1.453,75.504,75.487
1.5315,75.284,74.782
1.6101,74.953,74.862
1.6886,74.819,75.67
1.7671,74.869,75.469
1.8457,74.963,74.701
1.9242,74.947,74.495
2.0028,74.82,74.515
2.0813,74.766,74.439
2.1598,74.838,74.898
2.2384,75.047,75.818
2.3169,75.161,75.636
2.3955,75.122,74.812
2.474,75.01,74.575
2.5525,74.923,74.923
2.6311,74.986,75.225
2.7096,75.129,75.564
2.7882,75.258,75.33
2.8667,75.286,74.349
2.9452,75.163,74.35
3.0238,74.924,75.062
3.1023,74.67,75.418
3.1809,74.504,75.364
3.2594,74.579,75.289
3.3379,74.849,75.086
3.4165,75.167,74.687
3.495,75.377,74.44
3.5736,75.322,74.756
3.6521,75.128,74.971
3.7306,74.962,75.057
3.8092,74.986,75.296
3.8877,75.121,74.783
3.9663,75.143,74.4
4.0448,75.021,75.444
4.1233,74.769,76.253
4.2019,74.728,75.062
4.2804,74.936,73.861
4.359,75.226,74.076
4.4375,75.403,75.408
4.516,75.239,75.657
4.5946,74.91,75.064
4.6731,74.633,74.895
4.7517,74.616,75.622
4.8302,74.794,75.252
4.9087,74.956,74.327
4.9873,75.035,74.403
5.0658,75.003,74.927
5.1444,75.048,75.286
5.2229,75.168,75.748
5.3014,75.253,75.271
5.38,75.183,74.2
5.4585,74.9,74.287
5.5371,74.655,74.948
5.6156,74.614,75.41
5.6941,74.903,75.286
5.7727,75.293,75.188
5.8512,75.493,75.234
5.9298,75.42,75.231
6.0083,75.04,75.029
6.0868,74.715,74.545
6.1654,74.659,74.148
6.2439,74.834,74.325


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_407.csv <==
x,qOut,qIn
0.03927,74.953,75.128
0.11781,75.182,74.891
0.19635,75.284,74.479
0.27489,75.204,74.299
0.35343,74.931,75.003
0.43197,74.696,75.528
0.51051,74.608,75.412
0.58905,74.665,75.415
0.66759,74.841,75.313
0.74613,75.049,74.637
0.82467,75.224,74.061
0.90321,75.321,74.237
0.98175,75.297,75.773
1.0603,75.187,76.398
1.1388,75.056,75.354
1.2174,74.924,74.023
1.2959,74.8,73.939
1.3744,74.663,74.987
1.453,74.621,75.726
1.5315,74.736,75.4
1.6101,75.054,74.792
1.6886,75.393,75.046
1.7671,75.489,75.322
1.8457,75.293,74.974
1.9242,74.804,74.631
2.0028,74.498,74.616
2.0813,74.6,74.687
2.1598,74.968,75.279
2.2384,75.407,75.632
2.3169,75.443,75.219
2.3955,75.109,75.076
2.474,74.688,75.09
2.5525,74.494,74.6
2.6311,74.752,74.283
2.7096,75.163,74.762
2.7882,75.459,75.535
2.8667,75.41,75.057
2.9452,75.108,74.594
3.0238,74.809,75.254
3.1023,74.645,75.541
3.1809,74.701,74.664
3.2594,74.849,74.836
3.3379,75.046,75.501
3.4165,75.241,75.188
3.495,75.392,74.877
3.5736,75.343,74.844
3.6521,75.089,74.444
3.7306,74.779,74.704
3.8092,74.591,75.756
3.8877,74.692,75.898
3.9663,74.928,75.082
4.0448,75.143,74.365
4.1233,75.202,74.584
4.2019,75.136,75.084
4.2804,75.064,75.174
4.359,75.038,74.663
4.4375,75.095,74.398
4.516,75.134,74.817
4.5946,75.074,75.074
4.6731,74.935,75.249
4.7517,74.755,75.879
4.8302,74.723,75.61
4.9087,74.88,74.469
4.9873,75.131,74.256
5.0658,75.362,75.32
5.1444,75.358,75.617
5.2229,75.148,75.236
5.3014,74.872,74.673
5.38,74.692,74.968
5.4585,74.691,75.432
5.5371,74.739,74.913
5.6156,74.78,74.184
5.6941,74.777,74.432
5.7727,74.892,75.142
5.8512,75.125,75.475
5.9298,75.346,75.338
6.0083,75.417,75.137
6.0868,75.22,75.066
6.1654,74.964,75.058
6.2439,74.825,75.075


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_408.csv <==
x,qOut,qIn
0.03927,75.015,74.308
0.11781,75.132,74.914
0.19635,75.136,75.815
0.27489,75.088,75.735
0.35343,75.065,74.685
0.43197,75.138,74.363
0.51051,75.193,74.348
0.58905,75.155,74.619
0.66759,74.965,75.274
0.74613,74.791,75.498
0.82467,74.776,75.31
0.90321,74.895,74.886
0.98175,75.09,75.108
1.0603,75.138,75.512
1.1388,75.055,75.229
1.2174,74.949,74.999
1.2959,74.943,75.018
1.3744,75.089,74.758
1.453,75.191,74.704
1.5315,75.133,74.701
1.6101,74.824,74.597
1.6886,74.538,75.276
1.7671,74.528,75.768
1.8457,74.769,74.831
1.9242,75.176,74.238
2.0028,75.386,75.03
2.0813,75.361,75.215
2.1598,75.222,74.918
2.2384,75.113,75.603
2.3169,75.15,75.849
2.3955,75.18,74.708
2.474,75.11,73.908
2.5525,74.874,74.958
2.6311,74.677,75.784
2.7096,74.675,75.456
2.7882,74.831,74.736
2.8667,75.073,74.522
2.9452,75.151,74.668
3.0238,75.04,74.908
3.1023,74.853,75.201
3.1809,74.723,75.406
3.2594,74.835,75.269
3.3379,75.085,75.031
3.4165,75.303,75.209
3.495,75.322,75.126
3.5736,75.096,74.468
3.6521,74.859,74.266
3.7306,74.767,74.678
3.8092,74.941,75.441
3.8877,75.149,75.905
3.9663,75.165,75.725
4.0448,75.001,74.932
4.1233,74.722,74.036
4.2019,74.672,74.068
4.2804,74.874,74.786
4.359,75.181,75.547
4.4375,75.429,75.285
4.516,75.426,74.874
4.5946,75.203,75.235
4.6731,74.886,75.602
4.7517,74.607,75.256
4.8302,74.548,74.511
4.9087,74.735,74.066
4.9873,75.067,74.492
5.0658,75.435,75.607
5.1444,75.536,75.468
5.2229,75.259,74.566
5.3014,74.786,74.598
5.38,74.359,75.43
5.4585,74.406,75.408
5.5371,74.788,75.041
5.6156,75.24,74.864
5.6941,75.508,75.279
5.7727,75.488,75.266
5.8512,75.276,74.61
5.9298,74.991,74.245
6.0083,74.745,75.091
6.0868,74.628,75.738
6.1654,74.664,75.392
6.2439,74.811,74.637


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_409.csv <==
x,qOut,qIn
0.03927,74.934,75.899
0.11781,74.842,75.064
0.19635,74.78,74.478
0.27489,74.71,74.568
0.35343,74.608,74.689
0.43197,74.647,75.078
0.51051,74.869,75.609
0.58905,75.168,74.924
0.66759,75.418,73.898
0.74613,75.408,74.704
0.82467,75.189,75.981
0.90321,74.922,76.171
0.98175,74.777,75.066
1.0603,74.874,74.569
1.1388,75.084,74.705
1.2174,75.26,74.578
1.2959,75.268,74.624
1.3744,75.088,75.244
1.453,74.881,75.439
1.5315,74.761,75.363
1.6101,74.825,75.162
1.6886,74.92,74.588
1.7671,74.919,74.4
1.8457,74.865,74.939
1.9242,74.835,74.956
2.0028,75.051,74.579
2.0813,75.356,75.028
2.1598,75.524,75.785
2.2384,75.326,75.711
2.3169,74.836,74.931
2.3955,74.495,74.281
2.474,74.486,74.479
2.5525,74.906,75.022
2.6311,75.308,75.143
2.7096,75.435,75.418
2.7882,75.288,75.46
2.8667,74.924,74.704
2.9452,74.656,74.254
3.0238,74.591,74.67
3.1023,74.703,75.352
3.1809,74.938,75.775
3.2594,75.184,75.529
3.3379,75.351,74.797
3.4165,75.37,74.544
3.495,75.184,75.11
3.5736,74.877,75.025
3.6521,74.685,74.376
3.7306,74.703,74.381
3.8092,74.988,75.371
3.8877,75.256,75.505
3.9663,75.284,74.959
4.0448,75.094,74.84
4.1233,74.755,75.035
4.2019,74.665,75.117
4.2804,74.875,75.196
4.359,75.212,75.073
4.4375,75.478,75.136
4.516,75.41,74.809
4.5946,75.106,74.201
4.6731,74.763,74.556
4.7517,74.585,75.679
4.8302,74.648,75.707
4.9087,74.816,75.219
4.9873,74.988,74.962
5.0658,75.084,74.658
5.1444,75.119,74.772
5.2229,75.115,75.365
5.3014,75.099,75.335
5.38,75.093,74.089
5.4585,75.106,73.823
5.5371,75.072,75.04
5.6156,74.968,75.814
5.6941,74.779,75.095
5.7727,74.665,74.887
5.8512,74.748,75.273
5.9298,74.982,75.488
6.0083,75.294,75.04
6.0868,75.43,74.336
6.1654,75.348,74.47
6.2439,75.143,75.57


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_410.csv <==
x,qOut,qIn
0.03927,75.305,75.66
0.11781,75.095,75.343
0.19635,74.932,75.104
0.27489,74.848,74.877
0.35343,74.855,74.228
0.43197,74.872,74.388
0.51051,74.894,75.387
0.58905,74.922,75.794
0.66759,74.961,75.104
0.74613,74.955,74.624
0.82467,74.878,74.722
0.90321,74.786,74.932
0.98175,74.746,74.999
1.0603,74.894,75.048
1.1388,75.177,75.167
1.2174,75.447,75.2
1.2959,75.554,74.801
1.3744,75.329,74.898
1.453,74.939,75.169
1.5315,74.623,74.739
1.6101,74.611,74.566
1.6886,74.891,74.982
1.7671,75.186,75.178
1.8457,75.324,75.375
1.9242,75.172,75.785
2.0028,74.908,75.528
2.0813,74.759,74.363
2.1598,74.782,73.503
2.2384,74.991,75.211
2.3169,75.16,76.64
2.3955,75.197,75.448
2.474,75.12,73.7
2.5525,74.966,73.913
2.6311,74.829,75.12
2.7096,74.743,75.901
2.7882,74.741,75.742
2.8667,74.848,75.131
2.9452,75.079,75.095
3.0238,75.306,75.154
3.1023,75.396,74.866
3.1809,75.223,74.397
3.2594,74.888,74.554
3.3379,74.691,74.981
3.4165,74.721,75.207
3.495,75.009,75.33
3.5736,75.141,75.262
3.6521,74.986,74.933
3.7306,74.72,74.868
3.8092,74.565,75.074
3.8877,74.843,75.166
3.9663,75.317,75.043
4.0448,75.687,74.632
4.1233,75.665,74.484
4.2019,75.226,74.983
4.2804,74.749,75.436
4.359,74.482,75.445
4.4375,74.611,75.375
4.516,74.87,75.064
4.5946,75.072,74.508
4.6731,75.178,74.428
4.7517,75.186,74.552
4.8302,75.162,74.727
4.9087,75.11,75.531
4.9873,75.041,75.899
5.0658,74.971,74.938
5.1444,74.891,74.792
5.2229,74.809,75.278
5.3014,74.773,75.085
5.38,74.837,74.733
5.4585,75.057,74.947
5.5371,75.292,74.99
5.6156,75.389,74.706
5.6941,75.205,74.861
5.7727,74.818,75.215
5.8512,74.532,75.063
5.9298,74.492,74.78
6.0083,74.784,74.648
6.0868,75.148,74.672
6.1654,75.389,75.007
6.2439,75.45,75.55


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_411.csv <==
x,qOut,qIn
0.03927,75.203,75.084
0.11781,74.837,74.852
0.19635,74.601,75.257
0.27489,74.603,75.287
0.35343,74.891,74.49
0.43197,75.182,74.644
0.51051,75.344,75.471
0.58905,75.373,75.488
0.66759,75.297,74.758
0.74613,75.157,74.632
0.82467,74.929,74.943
0.90321,74.687,75.429
0.98175,74.52,75.105
1.0603,74.631,74.384
1.1388,74.94,74.38
1.2174,75.259,74.739
1.2959,75.395,75.128
1.3744,75.247,75.543
1.453,75.009,75.494
1.5315,74.842,75.008
1.6101,74.885,74.706
1.6886,75.017,75.115
1.7671,75.094,75.538
1.8457,75.094,75.353
1.9242,75.024,74.598
2.0028,74.997,74.339
2.0813,74.975,74.663
2.1598,74.917,75.113
2.2384,74.785,75.607
2.3169,74.668,75.597
2.3955,74.692,74.991
2.474,74.855,74.652
2.5525,75.133,74.833
2.6311,75.317,74.935
2.7096,75.333,74.889
2.7882,75.238,74.675
2.8667,75.11,75.079
2.9452,75.072,75.438
3.0238,75.037,74.753
3.1023,74.949,74.204
3.1809,74.765,75.017
3.2594,74.684,76.071
3.3379,74.825,76.204
3.4165,75.101,75.135
3.495,75.39,74.145
3.5736,75.393,74.374
3.6521,75.149,74.948
3.7306,74.845,75.161
3.8092,74.684,75.023
3.8877,74.776,75.306
3.9663,74.928,75.318
4.0448,75.009,74.54
4.1233,74.914,74.271
4.2019,74.789,75.118
4.2804,74.808,75.61
4.359,74.989,75.387
4.4375,75.321,74.859
4.516,75.538,74.954
4.5946,75.453,75.325
4.6731,75.122,74.899
4.7517,74.653,74.031
4.8302,74.514,74.592
4.9087,74.737,75.544
4.9873,75.093,75.749
5.0658,75.326,75.572
5.1444,75.181,75.066
5.2229,74.873,74.13
5.3014,74.645,73.996
5.38,74.72,75.564
5.4585,75.024,75.785
5.5371,75.3,74.63
5.6156,75.408,74.656
5.6941,75.243,75.501
5.7727,74.924,75.501
5.8512,74.656,75.398
5.9298,74.563,74.949
6.0083,74.733,74.008
6.0868,75.054,74.1
6.1654,75.325,75.144
6.2439,75.413,75.686


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_412.csv <==
x,qOut,qIn
0.03927,74.655,74.307
0.11781,74.853,74.852
0.19635,75.154,75.292
0.27489,75.358,75.497
0.35343,75.29,75.496
0.43197,75.016,75.006
0.51051,74.753,74.62
0.58905,74.637,74.879
0.66759,74.765,75.33
0.74613,75.061,75.038
0.82467,75.364,74.478
0.90321,75.519,74.466
0.98175,75.38,75.379
1.0603,74.943,75.826
1.1388,74.527,75.495
1.2174,74.359,74.849
1.2959,74.614,74.221
1.3744,75.037,74.248
1.453,75.348,74.939
1.5315,75.453,75.672
1.6101,75.298,75.66
1.6886,75.081,75.136
1.7671,74.921,74.776
1.8457,74.837,74.738
1.9242,74.826,74.607
2.0028,74.832,74.703
2.0813,74.911,75.282
2.1598,75.059,75.441
2.2384,75.269,74.413
2.3169,75.326,74.331
2.3955,75.127,75.2
2.474,74.8,75.427
2.5525,74.517,75.28
2.6311,74.63,75.226
2.7096,75.014,75.067
2.7882,75.402,75.095
2.8667,75.525,74.858
2.9452,75.254,74.559
3.0238,74.878,74.681
3.1023,74.636,75.033
3.1809,74.733,75.34
3.2594,74.954,75.425
3.3379,75.049,75.206
3.4165,74.996,74.855
3.495,74.821,75.03
3.5736,74.802,75.428
3.6521,74.962,75.347
3.7306,75.189,74.398
3.8092,75.356,73.918
3.8877,75.306,75.229
3.9663,75.096,75.94
4.0448,74.853,74.623
4.1233,74.709,73.74
4.2019,74.75,75.085
4.2804,74.905,76.062
4.359,75.091,75.802
4.4375,75.23,75.249
4.516,75.285,74.881
4.5946,75.259,74.39
4.6731,75.172,74.671
4.7517,75.046,75.344
4.8302,74.918,75.265
4.9087,74.821,75.082
4.9873,74.765,74.722
5.0658,74.761,74.284
5.1444,74.768,74.761
5.2229,74.772,75.497
5.3014,74.803,75.431
5.38,74.896,74.915
5.4585,75.118,74.991
5.5371,75.352,75.22
5.6156,75.459,75.038
5.6941,75.302,74.29
5.7727,74.972,74.436
5.8512,74.769,75.443
5.9298,74.781,76.047
6.0083,75.038,75.481
6.0868,75.143,74.88
6.1654,75.001,74.701
6.2439,74.773,74.455


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_413.csv <==
x,qOut,qIn
0.03927,74.756,74.936
0.11781,74.65,75.307
0.19635,74.732,75.139
0.27489,75.009,74.825
0.35343,75.464,75.114
0.43197,75.743,75.5
0.51051,75.562,75.095
0.58905,75.039,74.513
0.66759,74.379,75.156
0.74613,74.295,75.603
0.82467,74.715,75.093
0.90321,75.258,74.476
0.98175,75.523,74.487
1.0603,75.267,74.986
1.1388,74.843,75.365
1.2174,74.565,75.295
1.2959,74.704,75.033
1.3744,75.034,74.911
1.453,75.246,74.851
1.5315,75.271,75.008
1.6101,75.095,75.486
1.6886,74.992,75.114
1.7671,75.012,74.198
1.8457,75.082,74.549
1.9242,75.113,75.402
2.0028,75.013,75.015
2.0813,74.874,74.872
2.1598,74.786,75.16
2.2384,74.827,75.072
2.3169,74.97,74.903
2.3955,75.11,74.79
2.474,75.183,74.585
2.5525,75.136,74.935
2.6311,75.044,75.436
2.7096,74.983,75.495
2.7882,74.958,75.269
2.8667,74.956,75.1
2.9452,74.895,75.205
3.0238,74.833,75.146
3.1023,74.832,74.641
3.1809,74.951,74.399
3.2594,75.108,74.664
3.3379,75.169,74.938
3.4165,75.105,75.201
3.495,74.914,75.247
3.5736,74.77,75.185
3.6521,74.757,75.263
3.7306,74.865,75.203
3.8092,75.062,74.876
3.8877,75.26,75.002
3.9663,75.39,75.059
4.0448,75.402,74.319
4.1233,75.257,74.18
4.2019,74.99,75.605
4.2804,74.736,76.297
4.359,74.589,75.105
4.4375,74.624,74.184
4.516,74.787,75.013
4.5946,74.993,75.514
4.6731,75.18,74.996
4.7517,75.297,74.595
4.8302,75.319,74.886
4.9087,75.242,75.081
4.9873,75.086,75.275
5.0658,74.879,74.98
5.1444,74.7,74.598
5.2229,74.643,74.577
5.3014,74.734,74.634
5.38,74.98,75.232
5.4585,75.232,76.022
5.5371,75.336,76.219
5.6156,75.263,75.536
5.6941,75.017,74.092
5.7727,74.831,73.572
5.8512,74.805,74.392
5.9298,74.896,75.667
6.0083,75.032,75.878
6.0868,75.08,75.132
6.1654,75.031,74.479
6.2439,74.914,74.352


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_414.csv <==
x,qOut,qIn
0.03927,74.677,74.583
0.11781,74.545,74.558
0.19635,74.739,75.109
0.27489,75.036,75.456
0.35343,75.208,75.284
0.43197,75.165,74.76
0.51051,75.038,74.249
0.58905,74.916,74.77
0.66759,74.871,75.482
0.74613,74.854,75.301
0.82467,74.855,75.372
0.90321,74.897,75.593
0.98175,75.005,74.976
1.0603,75.143,74.341
1.1388,75.198,74.488
1.2174,75.148,74.797
1.2959,74.993,74.957
1.3744,74.923,74.824
1.453,74.964,74.703
1.5315,75.025,75.253
1.6101,74.999,75.352
1.6886,74.847,74.895
1.7671,74.775,75.143
1.8457,74.874,75.635
1.9242,75.203,75.246
2.0028,75.493,74.535
2.0813,75.514,74.347
2.1598,75.27,74.62
2.2384,74.819,75.106
2.3169,74.542,75.409
2.3955,74.534,75.351
2.474,74.694,74.87
2.5525,74.896,74.445
2.6311,74.996,74.78
2.7096,75.049,75.344
2.7882,75.108,75.316
2.8667,75.215,74.715
2.9452,75.315,74.846
3.0238,75.304,75.348
3.1023,75.159,75.394
3.1809,74.878,75.029
3.2594,74.662,74.998
3.3379,74.653,75.031
3.4165,74.817,74.889
3.495,75.089,74.929
3.5736,75.216,75.226
3.6521,75.143,75.165
3.7306,74.965,74.574
3.8092,74.801,74.728
3.8877,74.827,75.401
3.9663,74.964,75.216
4.0448,75.106,74.6
4.1233,75.151,74.069
4.2019,75.125,74.722
4.2804,75.106,76.279
4.359,75.105,76.669
4.4375,75.118,74.63
4.516,75.069,73.568
4.5946,74.992,74.205
4.6731,74.935,75.143
4.7517,74.942,74.968
4.8302,74.983,75.136
4.9087,75.002,76.031
4.9873,74.978,75.862
5.0658,74.901,74.347
5.1444,74.794,74.168
5.2229,74.727,74.822
5.3014,74.769,75.148
5.38,74.978,75.364
5.4585,75.311,75.261
5.5371,75.5,74.693
5.6156,75.395,74.567
5.6941,74.877,75.406
5.7727,74.379,75.41
5.8512,74.326,74.575
5.9298,74.694,74.363
6.0083,75.36,74.835
6.0868,75.731,75.28
6.1654,75.625,75.616
6.2439,75.2,75.31


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_415.csv <==
x,qOut,qIn
0.03927,75.024,75.696
0.11781,74.625,74.733
0.19635,74.497,74.053
0.27489,74.664,74.712
0.35343,75.067,75.755
0.43197,75.298,75.539
0.51051,75.307,74.927
0.58905,75.191,74.709
0.66759,75.073,74.626
0.74613,75.027,74.47
0.82467,74.987,74.758
0.90321,74.953,74.994
0.98175,74.939,74.811
1.0603,75.036,75.3
1.1388,75.149,75.824
1.2174,75.177,75.361
1.2959,75.027,74.549
1.3744,74.832,74.882
1.453,74.802,75.611
1.5315,74.946,75.431
1.6101,75.23,74.26
1.6886,75.315,73.855
1.7671,75.115,74.439
1.8457,74.778,75.495
1.9242,74.49,75.79
2.0028,74.526,75.409
2.0813,74.774,75.317
2.1598,75.071,75.235
2.2384,75.261,74.467
2.3169,75.312,74.294
2.3955,75.294,74.832
2.474,75.245,75.145
2.5525,75.197,75.204
2.6311,75.086,75.474
2.7096,74.879,75.449
2.7882,74.639,74.572
2.8667,74.446,74.15
2.9452,74.498,74.986
3.0238,74.811,75.394
3.1023,75.241,75.122
3.1809,75.637,74.929
3.2594,75.68,75.233
3.3379,75.341,75.443
3.4165,74.85,75.088
3.495,74.479,74.747
3.5736,74.555,74.965
3.6521,74.892,75.133
3.7306,75.241,74.952
3.8092,75.376,74.734
3.8877,75.222,74.795
3.9663,74.932,74.949
4.0448,74.683,75.289
4.1233,74.639,75.292
4.2019,74.82,74.698
4.2804,75.068,74.411
4.359,75.26,74.933
4.4375,75.291,75.508
4.516,75.204,75.456
4.5946,75.095,75.263
4.6731,75.011,74.921
4.7517,74.979,73.955
4.8302,74.935,74.283
4.9087,74.885,75.836
4.9873,74.861,76.281
5.0658,74.9,75.03
5.1444,74.99,74.024
5.2229,75.044,74.008
5.3014,75.03,75.075
5.38,74.925,75.406
5.4585,74.859,74.781
5.5371,74.927,74.854
5.6156,75.085,75.353
5.6941,75.271,75.252
5.7727,75.233,75.084
5.8512,74.996,75.096
5.9298,74.749,74.849
6.0083,74.7,74.942
6.0868,74.969,75.045
6.1654,75.253,74.85
6.2439,75.334,75.302


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_416.csv <==
x,qOut,qIn
0.03927,75.046,75.022
0.11781,74.719,74.58
0.19635,74.635,74.712
0.27489,74.774,75.204
0.35343,75.067,75.071
0.43197,75.252,74.655
0.51051,75.246,74.791
0.58905,75.08,75.3
0.66759,74.805,75.064
0.74613,74.639,74.534
0.82467,74.695,74.672
0.90321,74.927,75.379
0.98175,75.259,75.43
1.0603,75.441,74.976
1.1388,75.387,74.914
1.2174,75.169,74.551
1.2959,74.891,74.369
1.3744,74.78,75.244
1.453,74.828,75.795
1.5315,74.944,75.354
1.6101,75.028,74.291
1.6886,75.013,74.434
1.7671,74.946,75.444
1.8457,74.886,75.639
1.9242,74.883,74.83
2.0028,74.965,74.846
2.0813,75.082,75.29
2.1598,75.159,75.133
2.2384,75.125,74.575
2.3169,74.951,75.067
2.3955,74.78,75.721
2.474,74.723,75.404
2.5525,74.875,74.074
2.6311,75.098,73.738
2.7096,75.201,74.724
2.7882,75.151,76.058
2.8667,74.952,75.885
2.9452,74.876,75.027
3.0238,74.97,74.759
3.1023,75.125,74.628
3.1809,75.207,74.681
3.2594,75.107,74.958
3.3379,74.996,74.992
3.4165,74.972,74.85
3.495,75.11,74.486
3.5736,75.163,74.792
3.6521,74.986,75.799
3.7306,74.693,76.12
3.8092,74.445,75.326
3.8877,74.588,74.811
3.9663,75.002,74.616
4.0448,75.429,74.752
4.1233,75.613,74.838
4.2019,75.375,74.419
4.2804,74.954,74.404
4.359,74.613,75.314
4.4375,74.592,76.058
4.516,74.761,75.176
4.5946,74.887,74.205
4.6731,74.947,74.337
4.7517,74.958,74.972
4.8302,75.15,75.39
4.9087,75.425,75.707
4.9873,75.594,75.293
5.0658,75.467,74.731
5.1444,75.025,75.09
5.2229,74.595,75.106
5.3014,74.39,74.399
5.38,74.563,74.715
5.4585,74.888,75.501
5.5371,75.159,75.358
5.6156,75.282,75.126
5.6941,75.192,75.048
5.7727,74.956,74.603
5.8512,74.755,74.402
5.9298,74.716,74.769
6.0083,74.941,75.373
6.0868,75.274,75.474
6.1654,75.457,75.268
6.2439,75.398,75.249


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_417.csv <==
x,qOut,qIn
0.03927,74.834,74.821
0.11781,75.011,74.706
0.19635,75.191,74.448
0.27489,75.282,74.607
0.35343,75.223,75.381
0.43197,74.99,75.517
0.51051,74.676,75.07
0.58905,74.444,74.804
0.66759,74.457,74.975
0.74613,74.794,74.973
0.82467,75.254,75.025
0.90321,75.622,75.02
0.98175,75.698,74.707
1.0603,75.43,74.735
1.1388,75.028,75.154
1.2174,74.69,75.462
1.2959,74.588,75.187
1.3744,74.665,75.137
1.453,74.818,75.182
1.5315,74.99,74.914
1.6101,75.141,74.791
1.6886,75.22,74.862
1.7671,75.184,74.857
1.8457,75.071,74.874
1.9242,74.933,74.771
2.0028,74.878,74.933
2.0813,74.883,75.219
2.1598,74.912,75.045
2.2384,74.932,75.119
2.3169,74.991,75.28
2.3955,75.108,74.822
2.474,75.231,74.514
2.5525,75.297,74.947
2.6311,75.211,75.098
2.7096,75.035,75.025
2.7882,74.861,75.531
2.8667,74.781,75.533
2.9452,74.795,74.646
3.0238,74.84,74.572
3.1023,74.894,75.043
3.1809,74.94,74.928
3.2594,75.017,75.203
3.3379,75.093,75.636
3.4165,75.123,74.872
3.495,75.065,73.73
3.5736,74.924,74.524
3.6521,74.804,75.878
3.7306,74.781,75.92
3.8092,74.916,74.484
3.8877,75.14,74.358
3.9663,75.305,75.154
4.0448,75.331,75.258
4.1233,75.159,74.738
4.2019,74.946,75.326
4.2804,74.871,76.06
4.359,74.936,75.487
4.4375,75.109,73.625
4.516,75.112,73.462
4.5946,74.932,74.964
4.6731,74.725,76.15
4.7517,74.67,75.391
4.8302,74.891,74.686
4.9087,75.149,74.825
4.9873,75.262,75.064
5.0658,75.077,75.301
5.1444,74.821,75.175
5.2229,74.79,74.637
5.3014,74.992,74.723
5.38,75.374,75.574
5.4585,75.454,75.712
5.5371,75.13,75.112
5.6156,74.64,74.183
5.6941,74.284,73.943
5.7727,74.452,74.675
5.8512,74.907,75.376
5.9298,75.349,75.778
6.0083,75.503,75.525
6.0868,75.318,75.106
6.1654,75.023,75.136
6.2439,74.808,75.049


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_418.csv <==
x,qOut,qIn
0.03927,74.887,74.844
0.11781,75.005,74.305
0.19635,75.13,74.551
0.27489,75.185,75.131
0.35343,75.098,75.571
0.43197,74.913,75.468
0.51051,74.775,74.967
0.58905,74.749,74.329
0.66759,74.878,74.393
0.74613,75.001,75.138
0.82467,75.032,75.467
0.90321,75.005,75.294
0.98175,74.982,75.476
1.0603,75.088,75.256
1.1388,75.207,74.412
1.2174,75.231,74.292
1.2959,75.057,74.769
1.3744,74.854,75.055
1.453,74.84,75.595
1.5315,74.992,75.83
1.6101,75.236,74.477
1.6886,75.193,73.713
1.7671,74.911,74.654
1.8457,74.636,75.576
1.9242,74.631,75.344
2.0028,74.988,75.298
2.0813,75.361,75.563
2.1598,75.51,75.357
2.2384,75.235,74.645
2.3169,74.785,74.449
2.3955,74.543,74.636
2.474,74.608,74.914
2.5525,75.003,74.881
2.6311,75.316,74.762
2.7096,75.326,75.129
2.7882,75.074,75.836
2.8667,74.654,75.489
2.9452,74.497,74.307
3.0238,74.7,73.953
3.1023,75.107,74.741
3.1809,75.529,75.783
3.2594,75.642,75.515
3.3379,75.419,74.657
3.4165,75.018,74.579
3.495,74.629,75.703
3.5736,74.511,75.795
3.6521,74.617,74.932
3.7306,74.838,74.488
3.8092,75.064,74.502
3.8877,75.241,74.412
3.9663,75.294,74.675
4.0448,75.196,75.133
4.1233,74.932,75.165
4.2019,74.695,75.115
4.2804,74.659,75.456
4.359,74.813,75.556
4.4375,75.099,74.809
4.516,75.276,74.657
4.5946,75.315,75.231
4.6731,75.267,75.303
4.7517,75.2,74.749
4.8302,75.107,74.75
4.9087,74.918,75.086
4.9873,74.684,75.23
5.0658,74.483,74.553
5.1444,74.536,74.538
5.2229,74.8,75.348
5.3014,75.125,75.441
5.38,75.354,75.089
5.4585,75.389,75.2
5.5371,75.298,74.788
5.6156,75.161,74.497
5.6941,75.051,74.566
5.7727,74.992,75.008
5.8512,74.974,75.662
5.9298,74.978,75.236
6.0083,74.984,74.077
6.0868,74.952,74.589
6.1654,74.896,75.883
6.2439,74.859,76.083


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_419.csv <==
x,qOut,qIn
0.03927,74.874,74.825
0.11781,75.255,74
0.19635,75.475,74.467
0.27489,75.434,75.459
0.35343,75.075,75.401
0.43197,74.782,74.657
0.51051,74.764,74.553
0.58905,74.93,75.066
0.66759,75.133,75.302
0.74613,75.068,75.011
0.82467,74.888,74.9
0.90321,74.788,74.928
0.98175,74.949,74.656
1.0603,75.249,74.776
1.1388,75.398,75.294
1.2174,75.313,75.474
1.2959,74.963,75.533
1.3744,74.71,75.399
1.453,74.708,74.747
1.5315,74.872,74.142
1.6101,75.076,74.612
1.6886,75.103,75.193
1.7671,75.035,74.973
1.8457,74.964,74.948
1.9242,74.981,75.424
2.0028,74.999,75.634
2.0813,74.942,75.47
2.1598,74.86,74.806
2.2384,74.824,73.921
2.3169,74.995,74.055
2.3955,75.258,75.131
2.474,75.441,75.795
2.5525,75.373,75.155
2.6311,75.025,74.811
2.7096,74.657,75.114
2.7882,74.461,75.271
2.8667,74.586,75.072
2.9452,74.892,74.938
3.0238,75.212,74.97
3.1023,75.437,75.226
3.1809,75.482,75.073
3.2594,75.273,74.987
3.3379,74.896,74.909
3.4165,74.545,74.04
3.495,74.417,74.309
3.5736,74.631,75.701
3.6521,74.995,75.824
3.7306,75.312,75.187
3.8092,75.406,75.079
3.8877,75.264,75.004
3.9663,75.06,74.839
4.0448,74.93,75.111
4.1233,74.985,75.078
4.2019,75.125,74.803
4.2804,75.193,75.003
4.359,75.128,75.201
4.4375,74.896,75.011
4.516,74.637,74.636
4.5946,74.51,74.548
4.6731,74.577,75.067
4.7517,74.868,75.509
4.8302,75.224,75.205
4.9087,75.448,74.615
4.9873,75.464,74.236
5.0658,75.222,74.472
5.1444,74.958,75.133
5.2229,74.863,75.905
5.3014,74.927,76.027
5.38,75.096,74.681
5.4585,75.126,74.021
5.5371,75.018,74.788
5.6156,74.872,75.646
5.6941,74.792,75.08
5.7727,74.867,74.576
5.8512,75.004,75.018
5.9298,75.097,75.161
6.0083,75.043,74.445
6.0868,74.828,74.786
6.1654,74.639,75.83
6.2439,74.616,76.07


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_420.csv <==
x,qOut,qIn
0.03927,75.683,75.119
0.11781,75.49,74.876
0.19635,74.996,74.529
0.27489,74.545,74.547
0.35343,74.476,75.508
0.43197,74.791,75.77
0.51051,75.159,75.08
0.58905,75.385,74.706
0.66759,75.327,74.865
0.74613,75.091,74.731
0.82467,74.853,74.642
0.90321,74.734,75.059
0.98175,74.835,75.589
1.0603,75.068,75.218
1.1388,75.227,74.69
1.2174,75.216,74.505
1.2959,74.969,74.7
1.3744,74.746,74.976
1.453,74.753,74.936
1.5315,74.955,74.648
1.6101,75.269,74.817
1.6886,75.358,75.553
1.7671,75.184,76.009
1.8457,74.896,75.714
1.9242,74.673,75.005
2.0028,74.737,74.868
2.0813,74.967,74.815
2.1598,75.19,74.219
2.2384,75.238,74.528
2.3169,75.066,75.51
2.3955,74.826,75.289
2.474,74.647,74.769
2.5525,74.639,75.278
2.6311,74.731,75.185
2.7096,74.856,74.512
2.7882,75.008,74.765
2.8667,75.197,75.754
2.9452,75.452,75.385
3.0238,75.612,74.51
3.1023,75.558,74.491
3.1809,75.179,75.141
3.2594,74.694,75.215
3.3379,74.444,74.966
3.4165,74.502,74.77
3.495,74.866,74.962
3.5736,75.159,75.059
3.6521,75.239,75.089
3.7306,75.151,75.268
3.8092,74.97,75.473
3.8877,74.909,74.966
3.9663,74.975,74.195
4.0448,75.086,74.39
4.1233,75.151,75.431
4.2019,75.082,75.484
4.2804,74.96,75.101
4.359,74.868,74.786
4.4375,74.881,74.489
4.516,74.949,75.082
4.5946,74.991,75.978
4.6731,75.006,75.616
4.7517,75.008,73.954
4.8302,75.086,73.618
4.9087,75.166,74.738
4.9873,75.167,76
5.0658,75.011,76.111
5.1444,74.805,75.112
5.2229,74.733,74.398
5.3014,74.816,74.823
5.38,75.035,75.065
5.4585,75.151,74.448
5.5371,75.144,74.478
5.6156,75.09,75.205
5.6941,75.084,75.953
5.7727,75.111,75.574
5.8512,75.01,74.49
5.9298,74.793,74.316
6.0083,74.512,74.9
6.0868,74.543,75.068
6.1654,74.908,75.261
6.2439,75.373,75.276


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_421.csv <==
x,qOut,qIn
0.03927,74.496,75.481
0.11781,74.62,75.251
0.19635,74.923,74.754
0.27489,75.183,74.495
0.35343,75.198,74.681
0.43197,74.981,74.838
0.51051,74.771,75.206
0.58905,74.707,75.746
0.66759,74.89,75.39
0.74613,75.142,74.488
0.82467,75.292,74.248
0.90321,75.3,74.61
0.98175,75.157,74.963
1.0603,75.042,75.262
1.1388,75.029,75.483
1.2174,75.073,75.313
1.2959,75.11,75.505
1.3744,74.987,75.159
1.453,74.794,74.134
1.5315,74.676,74.493
1.6101,74.773,75.529
1.6886,75.074,74.891
1.7671,75.323,74.269
1.8457,75.36,74.586
1.9242,75.054,75.75
2.0028,74.653,76.129
2.0813,74.487,75.237
2.1598,74.616,74.179
2.2384,75.034,74.116
2.3169,75.385,75.021
2.3955,75.504,75.856
2.474,75.393,75.476
2.5525,75.093,74.194
2.6311,74.836,74.197
2.7096,74.711,75.288
2.7882,74.702,76.012
2.8667,74.769,75.459
2.9452,74.857,74.893
3.0238,74.998,74.874
3.1023,75.161,74.982
3.1809,75.308,74.731
3.2594,75.266,74.653
3.3379,75.056,74.695
3.4165,74.823,74.734
3.495,74.735,75.027
3.5736,74.874,75.2
3.6521,75.03,75.297
3.7306,75.084,75.572
3.8092,74.95,75.207
3.8877,74.89,74.427
3.9663,75.037,74.433
4.0448,75.285,75.111
4.1233,75.484,75.269
4.2019,75.338,74.98
4.2804,74.983,75.127
4.359,74.646,75.251
4.4375,74.553,74.641
4.516,74.668,74.26
4.5946,74.822,74.732
4.6731,74.967,75.358
4.7517,75.091,75.421
4.8302,75.255,75.42
4.9087,75.332,75.525
4.9873,75.257,75.272
5.0658,74.984,74.057
5.1444,74.753,73.883
5.2229,74.747,75.138
5.3014,74.923,75.835
5.38,75.196,74.828
5.4585,75.266,74.525
5.5371,75.094,75.146
5.6156,74.814,75.087
5.6941,74.585,74.452
5.7727,74.64,74.897
5.8512,74.925,75.491
5.9298,75.277,75.484
6.0083,75.536,75.249
6.0868,75.484,75.001
6.1654,75.152,74.704
6.2439,74.747,74.99


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_422.csv <==
x,qOut,qIn
0.03927,75.059,74.652
0.11781,75.156,74.98
0.19635,75.088,75.853
0.27489,74.917,76.365
0.35343,74.74,75.207
0.43197,74.819,74.027
0.51051,75.074,74.221
0.58905,75.321,74.979
0.66759,75.374,75.162
0.74613,75.184,75.013
0.82467,74.937,74.899
0.90321,74.744,74.867
0.98175,74.687,75.009
1.0603,74.651,75.148
1.1388,74.662,75.368
1.2174,74.784,75.572
1.2959,75.078,74.654
1.3744,75.455,73.861
1.453,75.65,74.371
1.5315,75.553,75.396
1.6101,75.093,75.62
1.6886,74.65,75.201
1.7671,74.52,75.023
1.8457,74.667,74.992
1.9242,74.987,74.788
2.0028,75.119,74.649
2.0813,75.092,74.798
2.1598,75.032,75.178
2.2384,75.076,75.694
2.3169,75.191,75.518
2.3955,75.165,74.866
2.474,74.97,74.388
2.5525,74.62,74.314
2.6311,74.505,74.673
2.7096,74.721,75.292
2.7882,75.101,75.709
2.8667,75.446,75.073
2.9452,75.432,74.633
3.0238,75.136,75.01
3.1023,74.784,75.175
3.1809,74.62,74.789
3.2594,74.793,75.275
3.3379,75.112,75.851
3.4165,75.372,75.131
3.495,75.389,74.465
3.5736,75.112,74.882
3.6521,74.751,74.98
3.7306,74.517,74.641
3.8092,74.597,74.522
3.8877,74.92,75.14
3.9663,75.228,75.531
4.0448,75.371,75.181
4.1233,75.231,74.734
4.2019,74.985,74.712
4.2804,74.868,74.864
4.359,74.934,75.133
4.4375,75.19,75.54
4.516,75.354,75.192
4.5946,75.296,74.462
4.6731,75.067,74.862
4.7517,74.752,75.877
4.8302,74.606,75.234
4.9087,74.658,74.256
4.9873,74.829,74.309
5.0658,75.027,75.059
5.1444,75.129,75.554
5.2229,75.116,75.696
5.3014,75.026,74.891
5.38,74.907,73.883
5.4585,74.872,74.591
5.5371,74.936,75.744
5.6156,75.051,75.706
5.6941,75.158,74.973
5.7727,75.187,74.805
5.8512,75.148,74.953
5.9298,75.065,75.361
6.0083,74.965,74.771
6.0868,74.872,74.204
6.1654,74.846,74.73
6.2439,74.905,75.023


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_423.csv <==
x,qOut,qIn
0.03927,74.801,74.868
0.11781,75.193,75.428
0.19635,75.464,75.218
0.27489,75.452,74.85
0.35343,75.047,74.789
0.43197,74.617,75.032
0.51051,74.465,75.417
0.58905,74.601,75.527
0.66759,74.969,75.268
0.74613,75.248,74.797
0.82467,75.337,74.198
0.90321,75.251,74.095
0.98175,75.028,75.22
1.0603,74.841,75.706
1.1388,74.788,75.142
1.2174,74.854,74.828
1.2959,75,74.787
1.3744,75.069,74.868
1.453,75.055,75.386
1.5315,75.024,75.573
1.6101,75.054,75.105
1.6886,75.19,75.013
1.7671,75.28,75.05
1.8457,75.22,74.69
1.9242,74.921,74.507
2.0028,74.595,74.848
2.0813,74.501,74.926
2.1598,74.658,74.521
2.2384,75.032,74.56
2.3169,75.268,75.778
2.3955,75.26,76.531
2.474,75.106,75.541
2.5525,74.936,73.806
2.6311,74.992,73.897
2.7096,75.178,74.967
2.7882,75.336,75.68
2.8667,75.306,75.184
2.9452,75.069,74.747
3.0238,74.794,75.046
3.1023,74.594,75.393
3.1809,74.555,75.387
3.2594,74.611,74.761
3.3379,74.762,74.256
3.4165,74.996,74.999
3.495,75.305,75.469
3.5736,75.512,74.912
3.6521,75.419,74.947
3.7306,75.08,75.378
3.8092,74.6,75.12
3.8877,74.464,74.888
3.9663,74.705,75.014
4.0448,75.103,74.714
4.1233,75.408,74.272
4.2019,75.394,74.907
4.2804,75.192,75.76
4.359,74.964,75.445
4.4375,74.865,74.565
4.516,74.875,74.514
4.5946,74.918,74.662
4.6731,74.981,75.242
4.7517,75.065,75.793
4.8302,75.188,75.354
4.9087,75.256,74.726
4.9873,75.216,74.36
5.0658,75.033,74.526
5.1444,74.82,75.326
5.2229,74.711,75.814
5.3014,74.737,75.425
5.38,74.908,74.831
5.4585,75.077,74.922
5.5371,75.117,74.862
5.6156,75.028,74.326
5.6941,74.829,74.463
5.7727,74.781,75.373
5.8512,74.945,75.698
5.9298,75.185,75.162
6.0083,75.339,74.813
6.0868,75.159,75.163
6.1654,74.846,75.036
6.2439,74.649,74.474


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_424.csv <==
x,qOut,qIn
0.03927,74.658,74.428
0.11781,74.485,74.624
0.19635,74.71,75.406
0.27489,75.083,75.279
0.35343,75.33,74.705
0.43197,75.278,74.74
0.51051,75.112,75.007
0.58905,74.97,75.561
0.66759,74.968,74.958
0.74613,74.995,74.336
0.82467,74.98,74.945
0.90321,74.942,75.428
0.98175,74.916,75.495
1.0603,74.954,75.436
1.1388,74.996,74.979
1.2174,75.008,74.348
1.2959,74.964,73.966
1.3744,74.922,74.836
1.453,74.921,75.942
1.5315,74.956,75.437
1.6101,75.013,74.409
1.6886,75.041,75.123
1.7671,75.027,75.63
1.8457,74.989,74.631
1.9242,74.95,74.054
2.0028,74.989,75.253
2.0813,75.111,76.009
2.1598,75.235,75.749
2.2384,75.27,75.163
2.3169,75.064,74.669
2.3955,74.749,74.286
2.474,74.528,74.675
2.5525,74.596,75.287
2.6311,74.932,75.093
2.7096,75.255,74.823
2.7882,75.39,74.825
2.8667,75.198,74.657
2.9452,74.864,74.728
3.0238,74.661,75.332
3.1023,74.681,75.655
3.1809,74.968,75.502
3.2594,75.295,75.075
3.3379,75.473,74.578
3.4165,75.428,74.629
3.495,75.112,75.298
3.5736,74.767,75.449
3.6521,74.636,74.995
3.7306,74.726,74.583
3.8092,74.989,74.437
3.8877,75.074,74.613
3.9663,74.962,75.154
4.0448,74.807,75.613
4.1233,74.786,75.488
4.2019,75.019,74.993
4.2804,75.29,74.694
4.359,75.431,74.868
4.4375,75.298,75.257
4.516,75.041,74.789
4.5946,74.891,73.974
4.6731,74.892,74.087
4.7517,75.044,75.542
4.8302,75.06,76.391
4.9087,74.906,75.971
4.9873,74.714,74.969
5.0658,74.642,74.162
5.1444,74.837,74.426
5.2229,75.143,75.129
5.3014,75.388,75.124
5.38,75.417,74.926
5.4585,75.222,75.299
5.5371,74.93,75.33
5.6156,74.655,74.894
5.6941,74.493,74.899
5.7727,74.474,75.213
5.8512,74.639,75.122
5.9298,74.959,74.894
6.0083,75.394,74.589
6.0868,75.686,74.807
6.1654,75.604,75.404
6.2439,75.217,75.33


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_425.csv <==
x,qOut,qIn
0.03927,75.104,74.801
0.11781,74.938,74.89
0.19635,74.762,74.497
0.27489,74.689,74.597
0.35343,74.82,75.653
0.43197,75.12,75.607
0.51051,75.374,74.849
0.58905,75.443,75.094
0.66759,75.214,76.025
0.74613,74.873,75.219
0.82467,74.696,74.004
0.90321,74.744,73.973
0.98175,75.022,74.791
1.0603,75.193,75.231
1.1388,75.124,75.434
1.2174,74.898,75.304
1.2959,74.641,74.994
1.3744,74.61,74.817
1.453,74.775,74.791
1.5315,75.03,75.121
1.6101,75.262,75.886
1.6886,75.422,75.39
1.7671,75.469,74.103
1.8457,75.362,74.021
1.9242,75.064,75.04
2.0028,74.682,75.458
2.0813,74.467,75.496
2.1598,74.507,75.002
2.2384,74.842,74.697
2.3169,75.186,75.095
2.3955,75.331,75.311
2.474,75.273,74.729
2.5525,75.045,73.925
2.6311,74.95,74.759
2.7096,75.029,75.917
2.7882,75.15,75.94
2.8667,75.154,75.019
2.9452,74.918,74.458
3.0238,74.681,74.528
3.1023,74.618,75.088
3.1809,74.866,75.512
3.2594,75.203,75.22
3.3379,75.375,74.594
3.4165,75.316,74.169
3.495,75.011,74.728
3.5736,74.721,75.551
3.6521,74.602,75.734
3.7306,74.666,75.255
3.8092,74.89,75.035
3.8877,75.142,75.284
3.9663,75.308,74.907
4.0448,75.326,74.133
4.1233,75.148,74.924
4.2019,74.931,75.998
4.2804,74.85,75.631
4.359,74.896,74.71
4.4375,75.018,74.391
4.516,74.95,74.747
4.5946,74.777,74.97
4.6731,74.683,74.801
4.7517,74.849,74.945
4.8302,75.23,75.227
4.9087,75.505,75.059
4.9873,75.516,75.137
5.0658,75.152,75.314
5.1444,74.766,74.979
5.2229,74.655,74.848
5.3014,74.813,74.88
5.38,75.167,74.417
5.4585,75.34,74.616
5.5371,75.242,75.578
5.6156,74.974,75.912
5.6941,74.672,75.346
5.7727,74.598,74.804
5.8512,74.725,74.445
5.9298,74.937,74.6
6.0083,75.109,75.143
6.0868,75.182,75.324
6.1654,75.2,75.174
6.2439,75.172,74.777


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_426.csv <==
x,qOut,qIn
0.03927,75.063,74.586
0.11781,74.89,74.569
0.19635,74.839,74.634
0.27489,74.913,74.977
0.35343,75.093,75.688
0.43197,75.229,75.362
0.51051,75.239,74.348
0.58905,75.124,73.981
0.66759,74.903,75.365
0.74613,74.716,76.567
0.82467,74.679,76.035
0.90321,74.795,74.512
0.98175,75.049,73.933
1.0603,75.237,74.588
1.1388,75.222,75.166
1.2174,75.041,75.134
1.2959,74.768,74.757
1.3744,74.711,74.961
1.453,74.855,75.358
1.5315,75.037,75.223
1.6101,75.077,74.785
1.6886,74.917,74.698
1.7671,74.821,75.052
1.8457,74.913,75.795
1.9242,75.276,75.468
2.0028,75.541,74.661
2.0813,75.43,74.72
2.1598,75.032,74.971
2.2384,74.515,74.476
2.3169,74.437,74.318
2.3955,74.731,74.932
2.474,75.117,75.542
2.5525,75.309,75.233
2.6311,75.19,74.984
2.7096,74.985,75.364
2.7882,74.856,75.23
2.8667,74.929,74.469
2.9452,75.109,74.591
3.0238,75.274,75.041
3.1023,75.345,74.966
3.1809,75.259,74.647
3.2594,75.003,75.27
3.3379,74.708,76.034
3.4165,74.518,75.647
3.495,74.566,74.318
3.5736,74.809,73.973
3.6521,75.087,74.633
3.7306,75.295,75.527
3.8092,75.351,75.269
3.8877,75.268,75.034
3.9663,75.083,75.228
4.0448,74.866,74.96
4.1233,74.689,74.81
4.2019,74.656,75.195
4.2804,74.786,75.397
4.359,75.019,75.243
4.4375,75.285,74.551
4.516,75.414,74.444
4.5946,75.299,74.957
4.6731,75.009,74.913
4.7517,74.643,74.496
4.8302,74.548,75.126
4.9087,74.753,75.74
4.9873,75.087,75.417
5.0658,75.352,75.059
5.1444,75.324,74.94
5.2229,75.133,74.598
5.3014,74.955,74.914
5.38,74.964,75.389
5.4585,75.104,74.985
5.5371,75.155,74.822
5.6156,75.051,75.322
5.6941,74.77,75.366
5.7727,74.585,74.708
5.8512,74.615,74.525
5.9298,74.81,74.646
6.0083,75.088,74.721
6.0868,75.281,75.248
6.1654,75.334,75.695
6.2439,75.255,75.255


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_427.csv <==
x,qOut,qIn
0.03927,74.811,75.378
0.11781,74.95,75.674
0.19635,75.174,74.295
0.27489,75.339,73.548
0.35343,75.311,74.903
0.43197,75.087,75.834
0.51051,74.83,75.84
0.58905,74.66,75.272
0.66759,74.676,74.769
0.74613,74.795,74.819
0.82467,74.944,74.905
0.90321,75.1,74.852
0.98175,75.253,74.827
1.0603,75.384,74.887
1.1388,75.374,74.962
1.2174,75.193,75.099
1.2959,74.829,75.147
1.3744,74.523,74.658
1.453,74.469,74.288
1.5315,74.66,74.995
1.6101,75.05,76.04
1.6886,75.392,75.576
1.7671,75.522,74.602
1.8457,75.413,74.373
1.9242,75.061,74.653
2.0028,74.75,75.182
2.0813,74.666,75.875
2.1598,74.776,75.619
2.2384,75,74.706
2.3169,75.076,74.689
2.3955,74.995,74.967
2.474,74.852,74.884
2.5525,74.754,74.408
2.6311,74.821,74.619
2.7096,75.007,75.148
2.7882,75.203,75.181
2.8667,75.303,75.496
2.9452,75.178,75.796
3.0238,74.943,74.986
3.1023,74.778,74.037
3.1809,74.856,74.264
3.2594,75.163,75.326
3.3379,75.416,76.059
3.4165,75.453,75.668
3.495,75.145,74.811
3.5736,74.752,74.468
3.6521,74.535,74.481
3.7306,74.539,75.069
3.8092,74.748,75.372
3.8877,74.975,74.905
3.9663,75.178,74.697
4.0448,75.306,74.842
4.1233,75.304,74.827
4.2019,75.071,75.162
4.2804,74.779,75.73
4.359,74.627,75.562
4.4375,74.804,74.787
4.516,75.193,74.519
4.5946,75.45,74.565
4.6731,75.433,74.737
4.7517,75.055,75.034
4.8302,74.722,75.271
4.9087,74.677,75.258
4.9873,74.842,74.867
5.0658,75.077,74.682
5.1444,75.06,74.973
5.2229,74.927,75.055
5.3014,74.857,75.215
5.38,75.019,75.775
5.4585,75.295,75.317
5.5371,75.398,74.367
5.6156,75.256,74.477
5.6941,74.847,75.162
5.7727,74.574,74.962
5.8512,74.606,74.581
5.9298,74.842,74.514
6.0083,75.137,75.505
6.0868,75.201,76.076
6.1654,75.069,75.224
6.2439,74.887,74.434


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_428.csv <==
x,qOut,qIn
0.03927,74.597,74.691
0.11781,74.682,74.523
0.19635,74.979,74.409
0.27489,75.303,75.078
0.35343,75.461,75.824
0.43197,75.322,75.126
0.51051,75.044,74.279
0.58905,74.79,74.563
0.66759,74.709,75.33
0.74613,74.761,75.003
0.82467,74.871,74.57
0.90321,75.013,74.878
0.98175,75.177,75.499
1.0603,75.308,75.358
1.1388,75.282,74.924
1.2174,75.102,74.608
1.2959,74.804,74.443
1.3744,74.685,75.13
1.453,74.807,76.209
1.5315,75.036,76.026
1.6101,75.209,74.604
1.6886,75.12,74.133
1.7671,74.898,74.443
1.8457,74.717,74.906
1.9242,74.74,74.935
2.0028,74.936,75.141
2.0813,75.129,75.504
2.1598,75.22,75.335
2.2384,75.137,74.95
2.3169,74.963,74.732
2.3955,74.838,74.375
2.474,74.846,74.554
2.5525,75.05,75.472
2.6311,75.347,75.735
2.7096,75.487,75.209
2.7882,75.361,74.656
2.8667,74.889,74.967
2.9452,74.468,75.348
3.0238,74.425,75.137
3.1023,74.714,74.815
3.1809,75.215,74.595
3.2594,75.469,74.401
3.3379,75.378,74.567
3.4165,75.068,75.247
3.495,74.704,75.99
3.5736,74.592,75.783
3.6521,74.728,74.896
3.7306,74.986,74.454
3.8092,75.232,74.782
3.8877,75.324,74.944
3.9663,75.273,75.045
4.0448,75.147,74.872
4.1233,75.027,74.898
4.2019,74.949,74.933
4.2804,74.844,74.591
4.359,74.719,74.639
4.4375,74.593,75.52
4.516,74.667,75.874
4.5946,74.958,75.112
4.6731,75.318,74.2
4.7517,75.578,74.915
4.8302,75.483,76.022
4.9087,75.145,75.743
4.9873,74.796,74.372
5.0658,74.675,74.03
5.1444,74.807,74.915
5.2229,74.939,75.219
5.3014,74.966,75.021
5.38,74.823,75.452
5.4585,74.76,75.624
5.5371,74.863,74.922
5.6156,75.056,74.611
5.6941,75.234,74.965
5.7727,75.239,74.842
5.8512,75.158,74.808
5.9298,75.081,74.939
6.0083,75.099,74.672
6.0868,75.106,75.152
6.1654,74.985,75.938
6.2439,74.787,75.468


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_429.csv <==
x,qOut,qIn
0.03927,75.095,75.026
0.11781,75.103,75.656
0.19635,74.923,75.61
0.27489,74.711,74.989
0.35343,74.64,74.155
0.43197,74.824,74.282
0.51051,75.095,75.329
0.58905,75.301,76.179
0.66759,75.312,75.419
0.74613,75.16,74.292
0.82467,74.976,74.051
0.90321,74.843,74.671
0.98175,74.823,75.552
1.0603,74.868,75.507
1.1388,74.949,75.173
1.2174,75.046,75.093
1.2959,75.144,74.735
1.3744,75.161,74.709
1.453,75.053,75.132
1.5315,74.895,75.149
1.6101,74.784,74.898
1.6886,74.912,74.926
1.7671,75.144,75.078
1.8457,75.283,75.056
1.9242,75.133,74.683
2.0028,74.782,74.706
2.0813,74.602,75.015
2.1598,74.708,74.979
2.2384,75.145,74.701
2.3169,75.448,75.196
2.3955,75.415,75.685
2.474,75.149,75.443
2.5525,74.816,75.402
2.6311,74.768,75.181
2.7096,74.911,74.249
2.7882,75.077,73.757
2.8667,75.105,74.401
2.9452,75.013,75.368
3.0238,74.916,75.873
3.1023,74.851,75.689
3.1809,74.837,75.412
3.2594,74.812,75.122
3.3379,74.818,74.52
3.4165,74.898,74.588
3.495,75.087,75.231
3.5736,75.341,75.023
3.6521,75.487,74.722
3.7306,75.408,74.974
3.8092,75.006,75.032
3.8877,74.493,74.619
3.9663,74.228,74.843
4.0448,74.324,75.484
4.1233,74.813,74.929
4.2019,75.347,74.511
4.2804,75.677,75.146
4.359,75.711,75.229
4.4375,75.388,74.59
4.516,74.969,74.921
4.5946,74.729,75.517
4.6731,74.717,75.828
4.7517,74.922,75.379
4.8302,75.04,74.384
4.9087,75.017,74.152
4.9873,74.926,75.139
5.0658,74.864,75.651
5.1444,74.925,74.864
5.2229,75.026,74.482
5.3014,75.087,74.942
5.38,75.04,75.03
5.4585,74.922,74.427
5.5371,74.847,74.518
5.6156,74.874,75.407
5.6941,75.044,75.921
5.7727,75.259,75.193
5.8512,75.369,74.427
5.9298,75.315,74.557
6.0083,75.059,75.387
6.0868,74.821,75.349
6.1654,74.774,74.658
6.2439,74.889,74.348


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_430.csv <==
x,qOut,qIn
0.03927,75.105,75.486
0.11781,74.975,75.323
0.19635,74.837,74.717
0.27489,74.719,74.505
0.35343,74.642,75.065
0.43197,74.616,75.429
0.51051,74.701,75.231
0.58905,74.901,75.077
0.66759,75.202,74.639
0.74613,75.453,74.466
0.82467,75.506,75.162
0.90321,75.357,75.387
0.98175,75.026,74.463
1.0603,74.781,74.663
1.1388,74.741,75.782
1.2174,74.851,76.116
1.2959,75.023,75.191
1.3744,75.068,74.394
1.453,75.019,73.997
1.5315,74.962,74.203
1.6101,74.987,75.342
1.6886,75.092,76.076
1.7671,75.142,75.511
1.8457,75.086,74.503
1.9242,74.896,74.336
2.0028,74.746,74.589
2.0813,74.751,75.025
2.1598,74.902,75.6
2.2384,75.16,75.605
2.3169,75.381,74.976
2.3955,75.425,74.515
2.474,75.249,74.692
2.5525,74.828,75.365
2.6311,74.464,75.261
2.7096,74.444,74.566
2.7882,74.735,74.493
2.8667,75.244,75.642
2.9452,75.467,75.743
3.0238,75.272,74.913
3.1023,74.87,74.916
3.1809,74.532,75.314
3.2594,74.672,74.545
3.3379,75.064,74.07
3.4165,75.41,74.468
3.495,75.429,75.24
3.5736,75.149,75.599
3.6521,74.867,75.42
3.7306,74.733,75.007
3.8092,74.845,75.09
3.8877,74.974,74.985
3.9663,75.049,74.57
4.0448,75.106,74.639
4.1233,75.198,75.445
4.2019,75.311,75.705
4.2804,75.273,74.921
4.359,75.054,74.107
4.4375,74.662,75.052
4.516,74.435,75.819
4.5946,74.52,74.984
4.6731,74.827,74.305
4.7517,75.226,74.967
4.8302,75.438,75.397
4.9087,75.394,75.38
4.9873,75.171,75.163
5.0658,74.871,74.9
5.1444,74.752,74.814
5.2229,74.84,74.956
5.3014,75.022,75.206
5.38,75.169,74.737
5.4585,75.137,74.218
5.5371,75.007,74.489
5.6156,74.883,74.993
5.6941,74.868,75.244
5.7727,74.938,75.218
5.8512,75.007,75.249
5.9298,75.051,75.683
6.0083,75.061,75.489
6.0868,75.104,74.57
6.1654,75.157,74.251
6.2439,75.172,74.758


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_431.csv <==
x,qOut,qIn
0.03927,75.083,74.146
0.11781,75.138,74.681
0.19635,75.156,76.013
0.27489,75.167,76.187
0.35343,75.184,74.385
0.43197,75.015,74.162
0.51051,74.708,75.479
0.58905,74.464,75.767
0.66759,74.494,74.546
0.74613,74.89,74.283
0.82467,75.357,74.649
0.90321,75.636,75.027
0.98175,75.499,75.342
1.0603,75.034,75.17
1.1388,74.638,74.78
1.2174,74.519,74.98
1.2959,74.816,75.339
1.3744,75.193,75.169
1.453,75.406,75.056
1.5315,75.409,74.854
1.6101,75.197,74.515
1.6886,74.988,74.93
1.7671,74.861,75.316
1.8457,74.805,75.029
1.9242,74.79,74.732
2.0028,74.77,75.17
2.0813,74.802,75.482
2.1598,74.898,75.012
2.2384,75.055,74.607
2.3169,75.167,74.904
2.3955,75.191,75.243
2.474,75.151,75.417
2.5525,75.084,74.975
2.6311,75.028,74.286
2.7096,74.957,74.165
2.7882,74.883,74.697
2.8667,74.826,75.831
2.9452,74.873,76.216
3.0238,74.991,75.493
3.1023,75.105,74.799
3.1809,75.139,74.654
3.2594,75.072,74.588
3.3379,74.994,74.814
3.4165,74.962,75.155
3.495,75.022,75.046
3.5736,75.091,74.714
3.6521,75.055,74.606
3.7306,74.902,74.907
3.8092,74.642,75.367
3.8877,74.516,75.018
3.9663,74.67,74.669
4.0448,75.035,75.423
4.1233,75.513,75.672
4.2019,75.732,74.894
4.2804,75.555,74.674
4.359,75.131,74.62
4.4375,74.669,74.613
4.516,74.593,75.239
4.5946,74.782,75.839
4.6731,75.006,75.527
4.7517,75.038,74.337
4.8302,74.901,74.238
4.9087,74.802,74.992
4.9873,74.825,75.206
5.0658,75.01,74.951
5.1444,75.203,75.069
5.2229,75.309,75.01
5.3014,75.295,74.875
5.38,75.139,75.277
5.4585,74.911,75.74
5.5371,74.761,75.28
5.6156,74.769,74.14
5.6941,74.991,73.835
5.7727,75.239,74.771
5.8512,75.301,75.732
5.9298,75.153,75.798
6.0083,74.816,75.181
6.0868,74.635,75.077
6.1654,74.697,75.016
6.2439,74.894,74.701


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_432.csv <==
x,qOut,qIn
0.03927,75.341,75.259
0.11781,75.288,75.03
0.19635,75.154,74.821
0.27489,74.996,75.066
0.35343,74.853,74.732
0.43197,74.773,74.813
0.51051,74.809,75.674
0.58905,74.919,75.339
0.66759,75.047,74.349
0.74613,75.029,74.468
0.82467,74.915,74.851
0.90321,74.829,75.504
0.98175,74.898,75.722
1.0603,75.112,74.94
1.1388,75.271,74.355
1.2174,75.281,74.546
1.2959,75.082,75.044
1.3744,74.899,75.432
1.453,74.876,75.516
1.5315,74.977,75.015
1.6101,75.138,74.471
1.6886,75.145,74.6
1.7671,75.005,75.028
1.8457,74.827,75.265
1.9242,74.729,75.457
2.0028,74.838,75.351
2.0813,75.052,74.591
2.1598,75.224,74.282
2.2384,75.208,75.4
2.3169,74.989,75.971
2.3955,74.8,75.287
2.474,74.775,74.232
2.5525,75.013,74.653
2.6311,75.233,75.543
2.7096,75.221,75.361
2.7882,75.024,74.569
2.8667,74.746,74.49
2.9452,74.748,75.11
3.0238,74.963,75.263
3.1023,75.195,74.747
3.1809,75.24,74.522
3.2594,75.071,75.142
3.3379,74.924,75.516
3.4165,74.905,75.104
3.495,75.084,74.989
3.5736,75.211,75.267
3.6521,75.171,75.01
3.7306,75.022,74.744
3.8092,74.86,75.292
3.8877,74.857,75.505
3.9663,74.926,75.081
4.0448,74.972,74.757
4.1233,74.911,74.304
4.2019,74.821,73.997
4.2804,74.807,74.476
4.359,74.875,75.423
4.4375,75.012,75.985
4.516,75.113,76.01
4.5946,75.152,75.653
4.6731,75.136,74.687
4.7517,75.074,74.005
4.8302,75.023,74.485
4.9087,75.046,75.142
4.9873,75.123,75.221
5.0658,75.227,74.897
5.1444,75.141,75.054
5.2229,74.827,75.336
5.3014,74.458,75.361
5.38,74.238,75.262
5.4585,74.437,74.697
5.5371,74.929,74.12
5.6156,75.479,74.625
5.6941,75.867,75.852
5.7727,75.806,75.564
5.8512,75.336,74.314
5.9298,74.746,74.068
6.0083,74.371,75.303
6.0868,74.499,75.584
6.1654,74.863,75.058
6.2439,75.215,74.893


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_433.csv <==
x,qOut,qIn
0.03927,75.216,74.675
0.11781,75.527,75.135
0.19635,75.507,75.248
0.27489,75.239,75.022
0.35343,74.836,74.65
0.43197,74.641,74.544
0.51051,74.724,74.897
0.58905,74.96,75.472
0.66759,75.199,75.511
0.74613,75.221,74.918
0.82467,75.085,74.601
0.90321,74.925,75.03
0.98175,74.88,75.208
1.0603,74.987,74.868
1.1388,75.106,74.677
1.2174,75.151,74.564
1.2959,75.058,74.918
1.3744,74.936,75.675
1.453,74.86,75.771
1.5315,74.839,74.782
1.6101,74.866,74.541
1.6886,74.925,75.18
1.7671,75.03,75.179
1.8457,75.145,74.869
1.9242,75.224,75.049
2.0028,75.172,75.221
2.0813,75.029,74.704
2.1598,74.875,74.15
2.2384,74.791,75.055
2.3169,74.792,76.022
2.3955,74.856,75.595
2.474,74.969,74.792
2.5525,75.122,75.408
2.6311,75.243,75.61
2.7096,75.235,74.554
2.7882,75.115,74.302
2.8667,74.924,74.826
2.9452,74.876,74.545
3.0238,74.952,74.516
3.1023,75.031,74.791
3.1809,74.981,75.389
3.2594,74.802,75.837
3.3379,74.705,75.307
3.4165,74.782,74.31
3.495,75.082,74.384
3.5736,75.387,75.323
3.6521,75.53,75.79
3.7306,75.474,75.351
3.8092,75.21,74.612
3.8877,74.898,74.614
3.9663,74.65,75.008
4.0448,74.516,75.512
4.1233,74.527,75.514
4.2019,74.666,74.801
4.2804,74.897,74.303
4.359,75.134,74.452
4.4375,75.288,74.667
4.516,75.229,75.107
4.5946,75.039,75.836
4.6731,74.867,75.981
4.7517,74.867,75.072
4.8302,75.039,74.198
4.9087,75.182,74.157
4.9873,75.208,74.703
5.0658,75.062,75.13
5.1444,74.982,75.322
5.2229,75.036,75.385
5.3014,75.114,75.403
5.38,75.074,75.343
5.4585,74.788,74.698
5.5371,74.541,74.126
5.6156,74.536,74.561
5.6941,74.923,75.746
5.7727,75.42,75.658
5.8512,75.641,74.827
5.9298,75.48,74.384
6.0083,74.892,74.807
6.0868,74.415,75.441
6.1654,74.372,75.471
6.2439,74.688,74.81


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_434.csv <==
x,qOut,qIn
0.03927,75.12,74.729
0.11781,75.391,75.077
0.19635,75.417,75.101
0.27489,75.239,75.053
0.35343,74.94,75.099
0.43197,74.772,74.997
0.51051,74.786,74.923
0.58905,74.912,74.527
0.66759,75.065,74.129
0.74613,75.099,75.213
0.82467,75.006,76.461
0.90321,74.865,75.925
0.98175,74.767,74.423
1.0603,74.842,74.522
1.1388,75.015,75.172
1.2174,75.172,75.103
1.2959,75.199,74.574
1.3744,75.12,74.596
1.453,75.045,74.652
1.5315,74.992,74.691
1.6101,74.956,75.497
1.6886,74.814,76.055
1.7671,74.677,75.354
1.8457,74.676,74.317
1.9242,74.927,74.536
2.0028,75.311,75.082
2.0813,75.556,74.965
2.1598,75.545,75.015
2.2384,75.206,75.501
2.3169,74.831,75.343
2.3955,74.624,75.066
2.474,74.59,75.106
2.5525,74.681,75.048
2.6311,74.757,74.815
2.7096,74.891,74.647
2.7882,75.086,74.629
2.8667,75.331,74.73
2.9452,75.382,74.798
3.0238,75.168,75.178
3.1023,74.845,75.607
3.1809,74.61,75.263
3.2594,74.724,74.691
3.3379,75.027,74.58
3.4165,75.323,74.902
3.495,75.426,75.373
3.5736,75.339,75.582
3.6521,75.174,75.397
3.7306,74.997,74.681
3.8092,74.855,74.133
3.8877,74.721,74.493
3.9663,74.652,74.904
4.0448,74.69,75.185
4.1233,74.868,75.503
4.2019,75.104,75.407
4.2804,75.247,75.189
4.359,75.242,74.874
4.4375,75.052,74.377
4.516,74.877,74.63
4.5946,74.883,75.435
4.6731,75.042,75.789
4.7517,75.292,75.354
4.8302,75.297,74.682
4.9087,75.011,74.064
4.9873,74.629,74.451
5.0658,74.387,75.687
5.1444,74.566,75.553
5.2229,74.977,74.871
5.3014,75.369,74.884
5.38,75.509,75.423
5.4585,75.303,75.282
5.5371,74.965,74.686
5.6156,74.718,74.288
5.6941,74.763,74.771
5.7727,75.04,75.63
5.8512,75.274,75.763
5.9298,75.315,74.691
6.0083,75.048,73.86
6.0868,74.719,74.865
6.1654,74.605,75.785
6.2439,74.745,75.302


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_435.csv <==
x,qOut,qIn
0.03927,74.912,75.411
0.11781,74.83,75.265
0.19635,74.806,75.627
0.27489,74.9,75.839
0.35343,75.152,74.642
0.43197,75.359,73.702
0.51051,75.377,74.161
0.58905,75.235,75.089
0.66759,74.998,75.632
0.74613,74.881,75.622
0.82467,74.849,75.201
0.90321,74.825,75.018
0.98175,74.732,74.362
1.0603,74.662,74.099
1.1388,74.768,75.155
1.2174,75.039,75.773
1.2959,75.434,75.077
1.3744,75.64,74.609
1.453,75.466,74.666
1.5315,75.013,75.104
1.6101,74.44,75.534
1.6886,74.282,75.112
1.7671,74.576,74.459
1.8457,75.077,74.519
1.9242,75.517,75.531
2.0028,75.548,75.852
2.0813,75.227,75.113
2.1598,74.807,74.543
2.2384,74.563,75.139
2.3169,74.702,75.495
2.3955,74.983,75.084
2.474,75.201,74.566
2.5525,75.175,74.565
2.6311,75.024,74.78
2.7096,74.924,75.049
2.7882,74.912,75.059
2.8667,74.989,74.808
2.9452,75.006,74.761
3.0238,74.993,74.873
3.1023,75.009,75.371
3.1809,75.113,75.798
3.2594,75.244,75.279
3.3379,75.287,74.729
3.4165,75.223,74.61
3.495,75.056,74.62
3.5736,74.922,74.739
3.6521,74.849,75.063
3.7306,74.82,75.469
3.8092,74.807,75.885
3.8877,74.807,75.266
3.9663,74.831,73.941
4.0448,74.873,73.768
4.1233,74.92,75.47
4.2019,75.008,75.984
4.2804,75.162,75.068
4.359,75.312,74.329
4.4375,75.378,74.944
4.516,75.175,75.492
4.5946,74.837,75.255
4.6731,74.586,74.911
4.7517,74.64,74.857
4.8302,74.99,74.862
4.9087,75.319,74.896
4.9873,75.432,75.054
5.0658,75.169,75.2
5.1444,74.77,74.924
5.2229,74.565,74.548
5.3014,74.63,74.476
5.38,74.974,75.192
5.4585,75.228,75.868
5.5371,75.265,75.581
5.6156,75.148,74.69
5.6941,74.98,74.942
5.7727,74.962,75.365
5.8512,75.023,74.858
5.9298,75.071,74.718
6.0083,75.02,75.065
6.0868,74.944,74.576
6.1654,74.92,74.318
6.2439,74.924,75.032


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_436.csv <==
x,qOut,qIn
0.03927,75.213,74.716
0.11781,75.272,74.303
0.19635,75.09,74.596
0.27489,74.829,75.053
0.35343,74.677,75.19
0.43197,74.835,75.285
0.51051,75.138,75.407
0.58905,75.391,75.232
0.66759,75.413,74.758
0.74613,75.193,74.772
0.82467,74.947,75.104
0.90321,74.817,74.975
0.98175,74.919,74.501
1.0603,75.081,74.737
1.1388,75.106,75.272
1.2174,74.978,75.763
1.2959,74.716,75.244
1.3744,74.605,74.014
1.453,74.724,74.054
1.5315,74.983,75.597
1.6101,75.269,76.07
1.6886,75.385,74.795
1.7671,75.314,74.195
1.8457,75.126,74.87
1.9242,74.903,75.559
2.0028,74.769,75.334
2.0813,74.751,75.1
2.1598,74.827,74.697
2.2384,74.969,74.285
2.3169,75.104,74.817
2.3955,75.148,75.366
2.474,75.084,75.228
2.5525,74.912,74.945
2.6311,74.811,75.417
2.7096,74.869,75.915
2.7882,75.025,75.306
2.8667,75.191,74.158
2.9452,75.186,74.15
3.0238,75.091,74.572
3.1023,75.011,74.671
3.1809,75.048,75.263
3.2594,75.094,76.092
3.3379,75.006,75.812
3.4165,74.829,74.862
3.495,74.646,74.215
3.5736,74.724,74.499
3.6521,75.013,75.107
3.7306,75.347,75.358
3.8092,75.558,75.122
3.8877,75.485,74.877
3.9663,75.153,74.752
4.0448,74.716,74.71
4.1233,74.344,74.788
4.2019,74.308,75.378
4.2804,74.606,75.769
4.359,75.069,75.252
4.4375,75.517,74.6
4.516,75.634,74.86
4.5946,75.378,75.305
4.6731,74.951,75.367
4.7517,74.601,74.912
4.8302,74.659,74.361
4.9087,74.929,74.29
4.9873,75.167,74.993
5.0658,75.143,75.385
5.1444,74.917,75.097
5.2229,74.764,75.106
5.3014,74.792,75.169
5.38,75.058,74.508
5.4585,75.29,74.388
5.5371,75.344,75.143
5.6156,75.249,75.584
5.6941,75.068,75.621
5.7727,74.99,75.33
5.8512,74.962,74.645
5.9298,74.913,74.73
6.0083,74.772,75
6.0868,74.662,74.827
6.1654,74.727,75.191
6.2439,74.933,75.427


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_437.csv <==
x,qOut,qIn
0.03927,75.01,75.104
0.11781,75.2,75.068
0.19635,75.328,74.989
0.27489,75.31,74.839
0.35343,75.064,74.954
0.43197,74.732,75.345
0.51051,74.61,75.394
0.58905,74.754,74.779
0.66759,75.163,74.707
0.74613,75.382,74.898
0.82467,75.239,74.462
0.90321,74.892,74.674
0.98175,74.562,75.958
1.0603,74.655,75.992
1.1388,74.984,75.051
1.2174,75.287,74.601
1.2959,75.311,75.008
1.3744,75.099,74.96
1.453,74.929,74.513
1.5315,74.907,74.38
1.6101,75.091,75.18
1.6886,75.188,75.562
1.7671,75.073,75.089
1.8457,74.832,74.603
1.9242,74.592,74.948
2.0028,74.617,75.448
2.0813,74.878,75.455
2.1598,75.228,74.999
2.2384,75.518,74.721
2.3169,75.548,74.429
2.3955,75.313,74.12
2.474,74.953,74.828
2.5525,74.634,75.993
2.6311,74.585,75.496
2.7096,74.733,74.53
2.7882,74.94,74.813
2.8667,75.07,75.89
2.9452,75.086,75.408
3.0238,75.075,74.454
3.1023,75.083,74.458
3.1809,75.152,75.035
3.2594,75.177,75.218
3.3379,75.058,75.277
3.4165,74.831,74.785
3.495,74.559,74.943
3.5736,74.506,75.405
3.6521,74.706,74.876
3.7306,75.03,74.163
3.8092,75.331,74.403
3.8877,75.42,75.217
3.9663,75.34,75.776
4.0448,75.184,75.761
4.1233,75.055,75.036
4.2019,74.979,74.688
4.2804,74.921,74.836
4.359,74.894,74.731
4.4375,74.916,74.737
4.516,75.031,75.492
4.5946,75.134,75.814
4.6731,75.134,74.955
4.7517,74.955,74.443
4.8302,74.702,74.884
4.9087,74.568,74.953
4.9873,74.625,75.017
5.0658,74.903,74.652
5.1444,75.245,74.466
5.2229,75.467,75.272
5.3014,75.474,76.042
5.38,75.193,75.75
5.4585,74.832,74.596
5.5371,74.673,73.804
5.6156,74.768,74.414
5.6941,75.108,75.511
5.7727,75.331,75.65
5.8512,75.295,75.389
5.9298,75.071,74.835
6.0083,74.776,74.175
6.0868,74.653,74.443
6.1654,74.695,75.273
6.2439,74.837,75.475


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_438.csv <==
x,qOut,qIn
0.03927,74.919,74.99
0.11781,75.029,74.6
0.19635,75.058,75.03
0.27489,74.997,75.329
0.35343,74.864,74.755
0.43197,74.81,74.711
0.51051,74.889,75.296
0.58905,75.067,75.81
0.66759,75.296,75.74
0.74613,75.443,74.938
0.82467,75.409,74.12
0.90321,75.203,74.105
0.98175,74.854,74.7
1.0603,74.618,75.352
1.1388,74.613,75.806
1.2174,74.772,75.334
1.2959,74.994,74.6
1.3744,75.051,74.943
1.453,74.981,75.291
1.5315,74.905,74.954
1.6101,74.951,74.528
1.6886,75.182,74.78
1.7671,75.403,75.207
1.8457,75.448,75.46
1.9242,75.165,74.929
2.0028,74.709,74.581
2.0813,74.436,75.209
2.1598,74.476,75.837
2.2384,74.887,75.06
2.3169,75.301,74.026
2.3955,75.477,74.071
2.474,75.393,75.093
2.5525,75.074,75.589
2.6311,74.828,75.038
2.7096,74.765,74.861
2.7882,74.832,75.279
2.8667,74.948,75.325
2.9452,74.996,74.973
3.0238,75.031,74.778
3.1023,75.085,74.802
3.1809,75.178,74.442
3.2594,75.222,74.462
3.3379,75.144,75.501
3.4165,74.966,76.261
3.495,74.726,75.032
3.5736,74.602,73.86
3.6521,74.667,74.197
3.7306,74.875,74.859
3.8092,75.155,75.628
3.8877,75.335,76.116
3.9663,75.352,75.441
4.0448,75.23,74.629
4.1233,75.014,74.521
4.2019,74.812,74.821
4.2804,74.696,75.209
4.359,74.708,75.142
4.4375,74.878,74.891
4.516,75.146,74.966
4.5946,75.299,75.056
4.6731,75.227,75.128
4.7517,74.849,74.929
4.8302,74.518,74.911
4.9087,74.549,75.069
4.9873,74.894,74.732
5.0658,75.437,74.573
5.1444,75.664,75.239
5.2229,75.469,75.47
5.3014,75.054,74.882
5.38,74.675,74.495
5.4585,74.69,75.038
5.5371,74.919,75.283
5.6156,75.143,74.792
5.6941,75.162,74.907
5.7727,75.057,75.627
5.8512,74.98,75.664
5.9298,74.957,75.408
6.0083,74.98,74.978
6.0868,74.928,74.389
6.1654,74.858,74.373
6.2439,74.835,75.008


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_439.csv <==
x,qOut,qIn
0.03927,75.237,75.27
0.11781,75.206,74.97
0.19635,75.009,74.941
0.27489,74.754,75.422
0.35343,74.572,75.411
0.43197,74.546,75.032
0.51051,74.636,74.865
0.58905,74.82,74.667
0.66759,75.085,74.779
0.74613,75.421,75.136
0.82467,75.624,75.428
0.90321,75.556,75.487
0.98175,75.099,74.841
1.0603,74.57,74.309
1.1388,74.365,74.666
1.2174,74.524,75.401
1.2959,74.998,75.002
1.3744,75.345,74.55
1.453,75.441,75.096
1.5315,75.333,75.457
1.6101,75.097,74.507
1.6886,74.91,74.273
1.7671,74.829,75.131
1.8457,74.859,75.591
1.9242,74.996,74.973
2.0028,75.159,74.825
2.0813,75.223,75.213
2.1598,75.149,75.341
2.2384,74.918,75.182
2.3169,74.751,75.226
2.3955,74.772,74.984
2.474,74.921,74.41
2.5525,75.106,74.612
2.6311,75.109,75.316
2.7096,74.975,75.394
2.7882,74.821,75.276
2.8667,74.773,74.949
2.9452,74.864,74.308
3.0238,74.998,74.569
3.1023,75.112,75.391
3.1809,75.158,75.323
3.2594,75.183,75.025
3.3379,75.199,75.053
3.4165,75.182,74.893
3.495,75.103,74.56
3.5736,74.937,74.667
3.6521,74.794,75.051
3.7306,74.758,75.606
3.8092,74.904,75.946
3.8877,75.118,75.21
3.9663,75.207,74.256
4.0448,75.127,74.024
4.1233,74.869,74.85
4.2019,74.733,75.77
4.2804,74.836,75.731
4.359,75.066,74.638
4.4375,75.281,73.97
4.516,75.195,74.836
4.5946,74.915,75.749
4.6731,74.664,75.364
4.7517,74.666,74.474
4.8302,74.975,74.937
4.9087,75.32,75.421
4.9873,75.492,75.181
5.0658,75.309,75.173
5.1444,74.91,75.38
5.2229,74.637,75.062
5.3014,74.622,74.776
5.38,74.933,74.56
5.4585,75.185,74.593
5.5371,75.183,74.878
5.6156,74.997,74.771
5.6941,74.753,74.519
5.7727,74.768,75.033
5.8512,74.955,75.91
5.9298,75.148,76.366
6.0083,75.18,75.336
6.0868,75.092,74.102
6.1654,75.061,73.915
6.2439,75.112,74.723


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_440.csv <==
x,qOut,qIn
0.03927,74.969,74.819
0.11781,75.242,74.901
0.19635,75.472,74.93
0.27489,75.532,74.446
0.35343,75.314,74.687
0.43197,74.928,75.502
0.51051,74.64,75.67
0.58905,74.561,75.344
0.66759,74.751,74.938
0.74613,74.981,74.866
0.82467,75.141,74.882
0.90321,75.219,74.739
0.98175,75.221,75.222
1.0603,75.179,75.755
1.1388,75.07,75.254
1.2174,74.914,74.301
1.2959,74.745,74.226
1.3744,74.662,74.992
1.453,74.703,75.393
1.5315,74.849,75.226
1.6101,75.071,75.448
1.6886,75.282,75.251
1.7671,75.368,74.358
1.8457,75.296,74.131
1.9242,75.05,75.136
2.0028,74.853,76.085
2.0813,74.862,76.095
2.1598,75.018,74.969
2.2384,75.221,73.606
2.3169,75.158,74.201
2.3955,74.895,75.609
2.474,74.642,75.409
2.5525,74.626,74.121
2.6311,74.921,74.602
2.7096,75.231,75.832
2.7882,75.355,76.045
2.8667,75.123,75.047
2.9452,74.775,74.587
3.0238,74.655,74.322
3.1023,74.821,74.315
3.1809,75.265,75.465
3.2594,75.524,76.061
3.3379,75.395,75.261
3.4165,74.999,74.584
3.495,74.527,74.96
3.5736,74.43,75.003
3.6521,74.644,74.676
3.7306,74.967,74.771
3.8092,75.199,75.25
3.8877,75.295,75.3
3.9663,75.292,75.052
4.0448,75.185,74.85
4.1233,74.959,75.002
4.2019,74.693,75.106
4.2804,74.614,75.091
4.359,74.775,75.112
4.4375,75.182,75.024
4.516,75.464,74.913
4.5946,75.417,74.844
4.6731,75.125,74.799
4.7517,74.738,74.933
4.8302,74.658,74.88
4.9087,74.833,74.769
4.9873,75.078,74.927
5.0658,75.203,74.579
5.1444,75.149,74.656
5.2229,75.048,75.764
5.3014,74.979,76.235
5.38,75.003,75.173
5.4585,75.059,74.545
5.5371,75.088,74.714
5.6156,75.069,74.833
5.6941,74.991,74.844
5.7727,74.907,74.899
5.8512,74.857,74.731
5.9298,74.839,75.029
6.0083,74.841,75.601
6.0868,74.805,75.312
6.1654,74.774,74.88
6.2439,74.809,74.856


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_441.csv <==
x,qOut,qIn
0.03927,75.13,75.29
0.11781,75.115,75.539
0.19635,75.127,74.917
0.27489,75.166,74.644
0.35343,75.227,74.954
0.43197,75.09,74.962
0.51051,74.756,75.113
0.58905,74.431,75.379
0.66759,74.346,74.941
0.74613,74.685,74.751
0.82467,75.166,75.276
0.90321,75.519,75.55
0.98175,75.5,75.066
1.0603,75.17,74.468
1.1388,74.858,74.235
1.2174,74.734,74.536
1.2959,74.911,75.014
1.3744,75.097,75.185
1.453,75.13,75.297
1.5315,75.044,75.548
1.6101,74.916,75.312
1.6886,74.931,74.53
1.7671,75.041,74.331
1.8457,75.165,75.066
1.9242,75.222,75.876
2.0028,75.214,75.318
2.0813,75.14,74.397
2.1598,74.993,74.244
2.2384,74.763,74.782
2.3169,74.543,75.216
2.3955,74.504,75.207
2.474,74.673,74.882
2.5525,75.043,75.38
2.6311,75.352,75.624
2.7096,75.425,74.935
2.7882,75.28,74.574
2.8667,74.97,74.876
2.9452,74.821,75.004
3.0238,74.896,75.072
3.1023,75.067,75
3.1809,75.18,74.982
3.2594,75.033,75.285
3.3379,74.781,75.325
3.4165,74.609,74.868
3.495,74.693,75.024
3.5736,74.975,74.925
3.6521,75.237,74.176
3.7306,75.366,74.307
3.8092,75.278,75.837
3.8877,75.099,76.446
3.9663,74.945,75.462
4.0448,74.861,74.21
4.1233,74.87,74.339
4.2019,74.92,74.943
4.2804,75.005,75.117
4.359,75.107,74.858
4.4375,75.203,74.858
4.516,75.213,75.178
4.5946,75.08,75.184
4.6731,74.857,75.136
4.7517,74.61,75.075
4.8302,74.557,74.453
4.9087,74.759,74.416
4.9873,75.11,75.626
5.0658,75.486,75.764
5.1444,75.572,74.563
5.2229,75.307,74.406
5.3014,74.879,75.219
5.38,74.524,75.674
5.4585,74.567,75.322
5.5371,74.843,75.01
5.6156,75.132,74.612
5.6941,75.229,74.02
5.7727,75.136,74.207
5.8512,74.995,75.021
5.9298,74.888,75.758
6.0083,74.88,75.767
6.0868,74.937,75.192
6.1654,75.022,74.514
6.2439,75.1,74.397


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_442.csv <==
x,qOut,qIn
0.03927,74.977,75.369
0.11781,75.477,75.555
0.19635,75.75,75.124
0.27489,75.654,74.691
0.35343,75.085,74.605
0.43197,74.511,74.762
0.51051,74.356,75.114
0.58905,74.596,75.575
0.66759,75.106,75.572
0.74613,75.372,74.971
0.82467,75.332,74.446
0.90321,75.115,74.589
0.98175,74.879,75.508
1.0603,74.817,75.296
1.1388,74.892,74.418
1.2174,75.023,74.538
1.2959,75.132,75.187
1.3744,75.13,75.05
1.453,75.013,74.871
1.5315,74.867,74.905
1.6101,74.787,75.229
1.6886,74.921,75.383
1.7671,75.158,74.945
1.8457,75.338,74.27
1.9242,75.301,74.605
2.0028,75.061,75.53
2.0813,74.85,75.846
2.1598,74.773,75.268
2.2384,74.894,74.295
2.3169,74.981,74.668
2.3955,74.955,75.635
2.474,74.881,75.55
2.5525,74.848,74.864
2.6311,74.958,74.912
2.7096,75.094,74.908
2.7882,75.157,74.459
2.8667,75.061,74.318
2.9452,74.886,75.047
3.0238,74.787,75.514
3.1023,74.819,75.45
3.1809,75.01,75.414
3.2594,75.196,74.981
3.3379,75.253,74.525
3.4165,75.188,74.994
3.495,75.032,75.671
3.5736,74.996,75.258
3.6521,75.081,74.442
3.7306,75.161,74.138
3.8092,75.095,75.134
3.8877,74.809,75.542
3.9663,74.557,74.857
4.0448,74.503,74.74
4.1233,74.773,75.178
4.2019,75.137,74.704
4.2804,75.363,74.477
4.359,75.395,75.139
4.4375,75.215,75.642
4.516,75.052,75.171
4.5946,75,74.909
4.6731,75.019,75.23
4.7517,75.04,75.248
4.8302,74.933,74.836
4.9087,74.798,74.568
4.9873,74.74,74.19
5.0658,74.854,74.369
5.1444,75.036,75.391
5.2229,75.106,76.231
5.3014,75.037,76.119
5.38,74.841,75.245
5.4585,74.769,74.335
5.5371,74.884,73.761
5.6156,75.103,74.583
5.6941,75.319,75.676
5.7727,75.391,75.077
5.8512,75.308,74.554
5.9298,75.1,75.126
6.0083,74.801,75.628
6.0868,74.519,74.947
6.1654,74.418,74.398
6.2439,74.56,74.574


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_443.csv <==
x,qOut,qIn
0.03927,75.106,74.451
0.11781,75.159,74.7
0.19635,75.18,75.062
0.27489,75.177,75.348
0.35343,75.157,75.368
0.43197,75.063,74.908
0.51051,74.898,74.552
0.58905,74.743,74.748
0.66759,74.683,75.396
0.74613,74.83,75.921
0.82467,75.104,75.614
0.90321,75.351,74.45
0.98175,75.423,73.759
1.0603,75.186,74.577
1.1388,74.824,75.71
1.2174,74.559,76.105
1.2959,74.601,75.162
1.3744,74.892,74.245
1.453,75.151,74.443
1.5315,75.243,75.357
1.6101,75.072,75.18
1.6886,74.896,74.398
1.7671,74.914,74.628
1.8457,75.089,75.243
1.9242,75.342,75.108
2.0028,75.306,75.054
2.0813,74.998,75.221
2.1598,74.654,74.982
2.2384,74.541,74.345
2.3169,74.843,74.776
2.3955,75.248,75.653
2.474,75.492,75.488
2.5525,75.341,75.16
2.6311,74.963,75.257
2.7096,74.698,74.9
2.7882,74.653,74.902
2.8667,74.862,74.962
2.9452,75.008,74.236
3.0238,75.043,74.149
3.1023,75.027,75.159
3.1809,75.038,75.895
3.2594,75.052,75.458
3.3379,74.99,74.737
3.4165,74.894,74.646
3.495,74.83,75.312
3.5736,74.96,75.07
3.6521,75.195,74.6
3.7306,75.386,75.241
3.8092,75.393,76.061
3.8877,75.171,75.222
3.9663,74.862,74.045
4.0448,74.606,73.904
4.1233,74.523,74.833
4.2019,74.636,75.181
4.2804,74.885,75.065
4.359,75.164,75.023
4.4375,75.372,75.471
4.516,75.348,75.529
4.5946,75.133,74.969
4.6731,74.893,74.721
4.7517,74.808,74.851
4.8302,75.006,74.669
4.9087,75.272,74.683
4.9873,75.399,75.116
5.0658,75.201,75.103
5.1444,74.775,74.809
5.2229,74.45,75.153
5.3014,74.383,75.528
5.38,74.668,75.001
5.4585,75.038,74.766
5.5371,75.308,75.163
5.6156,75.419,75.276
5.6941,75.338,74.531
5.7727,75.157,74.223
5.8512,74.959,74.941
5.9298,74.803,75.666
6.0083,74.738,75.566
6.0868,74.772,75.241
6.1654,74.875,74.911
6.2439,75.001,74.606


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_444.csv <==
x,qOut,qIn
0.03927,75.281,75.1
0.11781,75.308,75.072
0.19635,75.158,74.794
0.27489,74.926,74.811
0.35343,74.725,74.771
0.43197,74.692,74.364
0.51051,74.747,74.452
0.58905,74.816,75.339
0.66759,74.832,76.642
0.74613,74.868,76.003
0.82467,74.977,74.192
0.90321,75.131,73.807
0.98175,75.285,74.789
1.0603,75.332,75.091
1.1388,75.269,75.162
1.2174,75.138,75.073
1.2959,74.992,74.845
1.3744,74.854,75.197
1.453,74.712,75.781
1.5315,74.608,75.501
1.6101,74.584,74.322
1.6886,74.772,74.305
1.7671,75.126,74.969
1.8457,75.472,75.056
1.9242,75.628,75.297
2.0028,75.358,75.591
2.0813,74.877,75.076
2.1598,74.492,74.488
2.2384,74.502,74.316
2.3169,74.837,74.676
2.3955,75.176,75.421
2.474,75.375,75.823
2.5525,75.348,75.018
2.6311,75.249,74.426
2.7096,75.11,74.83
2.7882,74.943,75.31
2.8667,74.753,74.997
2.9452,74.689,74.757
3.0238,74.834,75.079
3.1023,75.082,75.538
3.1809,75.297,75.045
3.2594,75.196,74.325
3.3379,74.894,74.497
3.4165,74.63,75.407
3.495,74.643,75.873
3.5736,74.946,75.106
3.6521,75.243,74.17
3.7306,75.366,74.269
3.8092,75.186,74.849
3.8877,74.921,75.218
3.9663,74.803,75.883
4.0448,74.861,75.727
4.1233,75.083,74.415
4.2019,75.2,74.206
4.2804,75.14,74.904
4.359,74.984,75.209
4.4375,74.835,74.638
4.516,74.878,74.713
4.5946,75.036,75.498
4.6731,75.164,75.84
4.7517,75.117,74.867
4.8302,74.871,74.336
4.9087,74.664,74.789
4.9873,74.651,75.41
5.0658,74.951,75.41
5.1444,75.328,75.117
5.2229,75.475,75.09
5.3014,75.324,75.167
5.38,74.86,74.755
5.4585,74.536,74.508
5.5371,74.552,74.795
5.6156,74.811,75.045
5.6941,75.159,74.664
5.7727,75.309,74.634
5.8512,75.266,75.071
5.9298,75.114,75.005
6.0083,74.945,75.277
6.0868,74.881,75.762
6.1654,74.951,75.23
6.2439,75.105,74.775


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_445.csv <==
x,qOut,qIn
0.03927,74.941,74.61
0.11781,74.909,74.953
0.19635,75.088,75.884
0.27489,75.293,76.271
0.35343,75.313,75.142
0.43197,74.976,74.165
0.51051,74.617,74.328
0.58905,74.494,74.952
0.66759,74.814,74.941
0.74613,75.279,74.6
0.82467,75.501,74.543
0.90321,75.379,75.128
0.98175,74.882,75.793
1.0603,74.491,75.527
1.1388,74.46,75.119
1.2174,74.731,74.973
1.2959,75.184,74.593
1.3744,75.515,74.429
1.453,75.617,74.916
1.5315,75.476,75.459
1.6101,75.098,75.059
1.6886,74.697,74.464
1.7671,74.485,74.703
1.8457,74.496,75.453
1.9242,74.719,75.183
2.0028,74.942,74.554
2.0813,75.126,74.978
2.1598,75.269,75.77
2.2384,75.378,75.192
2.3169,75.364,74.415
2.3955,75.174,74.583
2.474,74.906,74.697
2.5525,74.686,75.073
2.6311,74.724,75.723
2.7096,74.905,75.376
2.7882,75.071,74.629
2.8667,75.074,74.624
2.9452,74.959,74.758
3.0238,74.893,74.913
3.1023,74.933,75.313
3.1809,75.101,75.262
3.2594,75.233,75.035
3.3379,75.235,75.051
3.4165,75.11,74.807
3.495,74.884,74.535
3.5736,74.722,74.944
3.6521,74.731,75.475
3.7306,74.886,75.474
3.8092,75.141,74.809
3.8877,75.255,74.685
3.9663,75.145,75.164
4.0448,74.912,75.627
4.1233,74.694,75.165
4.2019,74.756,74.436
4.2804,75.003,74.441
4.359,75.245,75.058
4.4375,75.292,75.366
4.516,75.092,74.98
4.5946,74.861,74.7
4.6731,74.745,74.526
4.7517,74.861,74.44
4.8302,75.057,75.203
4.9087,75.185,75.973
4.9873,75.214,75.288
5.0658,75.144,74.366
5.1444,75.093,74.807
5.2229,75.067,75.219
5.3014,75.037,75.345
5.38,74.968,75.49
5.4585,74.891,75.5
5.5371,74.871,74.811
5.6156,74.894,73.826
5.6941,74.933,74.434
5.7727,74.874,75.678
5.8512,74.788,75.909
5.9298,74.771,75.364
6.0083,74.917,74.578
6.0868,75.135,74.471
6.1654,75.223,74.783
6.2439,75.155,74.903


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_446.csv <==
x,qOut,qIn
0.03927,75.157,74.959
0.11781,74.951,75.438
0.19635,74.818,75.424
0.27489,74.835,74.883
0.35343,75.048,75.17
0.43197,75.141,75.605
0.51051,74.976,75.028
0.58905,74.701,74.418
0.66759,74.51,74.418
0.74613,74.73,74.909
0.82467,75.151,75.5
0.90321,75.487,75.349
0.98175,75.461,74.222
1.0603,75.071,74.474
1.1388,74.699,75.91
1.2174,74.572,76.067
1.2959,74.851,74.455
1.3744,75.218,74.4
1.453,75.413,75.171
1.5315,75.39,74.666
1.6101,75.148,73.985
1.6886,74.916,75.161
1.7671,74.791,76.117
1.8457,74.773,75.806
1.9242,74.843,75.083
2.0028,74.916,74.908
2.0813,74.969,74.7
2.1598,75.012,74.624
2.2384,75.055,74.857
2.3169,75.148,75.154
2.3955,75.228,75.195
2.474,75.206,74.858
2.5525,74.993,74.716
2.6311,74.649,75.103
2.7096,74.442,75.445
2.7882,74.494,75.273
2.8667,74.877,74.585
2.9452,75.325,74.556
3.0238,75.588,75.169
3.1023,75.58,75.517
3.1809,75.25,75.271
3.2594,74.866,74.706
3.3379,74.67,74.136
3.4165,74.693,74.394
3.495,74.911,75.274
3.5736,75.058,75.325
3.6521,75.082,75.178
3.7306,75.04,75.426
3.8092,75.003,75.851
3.8877,75.027,75.381
3.9663,75.044,74.342
4.0448,75.033,74.136
4.1233,74.982,75.039
4.2019,74.997,75.426
4.2804,75.05,75.315
4.359,75.054,74.828
4.4375,74.919,74.546
4.516,74.677,74.884
4.5946,74.55,75.234
4.6731,74.635,75.224
4.7517,74.983,74.52
4.8302,75.372,74.528
4.9087,75.595,75.29
4.9873,75.577,75.754
5.0658,75.278,75.449
5.1444,74.912,74.835
5.2229,74.704,74.492
5.3014,74.704,74.67
5.38,74.918,74.948
5.4585,75.101,75.36
5.5371,75.139,75.596
5.6156,75.053,74.832
5.6941,74.892,73.992
5.7727,74.817,74.445
5.8512,74.836,75.125
5.9298,74.91,75.705
6.0083,74.994,75.842
6.0868,75.095,75.082
6.1654,75.196,74.336
6.2439,75.24,74.367


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_447.csv <==
x,qOut,qIn
0.03927,74.905,74.725
0.11781,75.019,75.147
0.19635,75.099,75.185
0.27489,75.153,75.464
0.35343,75.195,75.17
0.43197,75.139,74.567
0.51051,74.927,74.728
0.58905,74.671,75.266
0.66759,74.508,75.171
0.74613,74.729,74.868
0.82467,75.207,74.996
0.90321,75.64,75.038
0.98175,75.722,75.078
1.0603,75.224,75.002
1.1388,74.595,74.706
1.2174,74.245,74.734
1.2959,74.526,75.61
1.3744,75.084,75.596
1.453,75.439,74.537
1.5315,75.466,74.257
1.6101,75.119,75.093
1.6886,74.845,75.228
1.7671,74.816,74.832
1.8457,74.956,74.799
1.9242,75.143,75.352
2.0028,75.151,75.159
2.0813,75.039,74.836
2.1598,74.909,75.23
2.2384,74.862,74.916
2.3169,74.921,74.116
2.3955,75.023,74.694
2.474,75.105,75.932
2.5525,75.112,76.019
2.6311,75.02,74.917
2.7096,74.887,74.177
2.7882,74.789,74.713
2.8667,74.797,75.677
2.9452,74.915,75.007
3.0238,75.06,74.044
3.1023,75.165,74.323
3.1809,75.174,74.999
3.2594,75.089,74.994
3.3379,74.957,75.212
3.4165,74.842,75.435
3.495,74.804,75.51
3.5736,74.915,75.551
3.6521,75.123,75.199
3.7306,75.317,74.444
3.8092,75.38,74.408
3.8877,75.228,75.109
3.9663,74.986,75.264
4.0448,74.777,74.913
4.1233,74.711,74.848
4.2019,74.703,75.145
4.2804,74.686,75.348
4.359,74.698,75.051
4.4375,74.796,74.595
4.516,75.064,74.883
4.5946,75.367,75.315
4.6731,75.558,75.411
4.7517,75.505,75.069
4.8302,75.215,74.654
4.9087,74.887,74.609
4.9873,74.673,74.8
5.0658,74.696,74.97
5.1444,74.864,75.166
5.2229,75.04,75.023
5.3014,75.149,74.819
5.38,75.137,74.991
5.4585,75.05,75.284
5.5371,74.966,75.548
5.6156,74.934,75.213
5.6941,74.989,74.071
5.7727,75.083,73.995
5.8512,75.134,74.988
5.9298,75.105,76.039
6.0083,74.969,76.442
6.0868,74.815,75.588
6.1654,74.744,74.105
6.2439,74.775,73.693


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_448.csv <==
x,qOut,qIn
0.03927,74.581,75.154
0.11781,74.899,75.652
0.19635,75.082,75.291
0.27489,75.092,74.571
0.35343,74.956,74.845
0.43197,74.972,75.623
0.51051,75.092,75.271
0.58905,75.183,74.259
0.66759,75.106,74.185
0.74613,74.89,75.015
0.82467,74.743,75.765
0.90321,74.748,75.722
0.98175,74.944,74.665
1.0603,75.125,74.278
1.1388,75.192,74.808
1.2174,75.167,75.432
1.2959,75.091,75.362
1.3744,75.085,75.13
1.453,75.116,75.156
1.5315,75.122,75.043
1.6101,75.039,75.262
1.6886,74.866,75.206
1.7671,74.726,74.218
1.8457,74.7,73.826
1.9242,74.851,75.058
2.0028,75.083,75.462
2.0813,75.229,75.017
2.1598,75.219,75.151
2.2384,75.011,75.365
2.3169,74.822,74.953
2.3955,74.827,74.961
2.474,75.008,75.351
2.5525,75.303,75.284
2.6311,75.43,74.511
2.7096,75.317,74.108
2.7882,75.043,74.877
2.8667,74.715,75.543
2.9452,74.527,75.208
3.0238,74.511,75.126
3.1023,74.639,75.315
3.1809,74.87,74.925
3.2594,75.119,74.555
3.3379,75.289,74.743
3.4165,75.346,74.983
3.495,75.271,75.111
3.5736,75.167,75.222
3.6521,75.067,75.273
3.7306,74.958,74.971
3.8092,74.818,74.88
3.8877,74.703,75.008
3.9663,74.737,74.677
4.0448,74.919,74.371
4.1233,75.219,75.215
4.2019,75.39,76.004
4.2804,75.325,75.537
4.359,75.093,74.645
4.4375,74.797,74.006
4.516,74.699,74.126
4.5946,74.804,75.136
4.6731,75.007,76.05
4.7517,75.196,76.032
4.8302,75.247,75.45
4.9087,75.144,74.606
4.9873,74.948,74.059
5.0658,74.727,74.766
5.1444,74.658,75.379
5.2229,74.798,74.98
5.3014,75.056,74.588
5.38,75.325,74.982
5.4585,75.312,75.13
5.5371,75,74.997
5.6156,74.612,75.089
5.6941,74.4,75.453
5.7727,74.667,75.174
5.8512,75.195,74.477
5.9298,75.665,74.298
6.0083,75.772,75.131
6.0868,75.365,75.595
6.1654,74.816,75.113
6.2439,74.459,74.539


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_449.csv <==
x,qOut,qIn
0.03927,75.198,75.584
0.11781,75.309,74.625
0.19635,75.259,74.784
0.27489,75.096,75.243
0.35343,74.88,75.318
0.43197,74.784,75.61
0.51051,74.845,75.405
0.58905,75.002,74.69
0.66759,75.179,74.466
0.74613,75.233,74.586
0.82467,75.124,74.69
0.90321,74.911,74.917
0.98175,74.671,75.263
1.0603,74.606,75.391
1.1388,74.738,75.192
1.2174,74.966,74.844
1.2959,75.168,74.71
1.3744,75.208,75.045
1.453,75.179,75.395
1.5315,75.166,75.52
1.6101,75.249,75.339
1.6886,75.278,74.626
1.7671,75.103,74.053
1.8457,74.802,74.526
1.9242,74.497,75.184
2.0028,74.527,75.504
2.0813,74.813,75.806
2.1598,75.146,75.329
2.2384,75.317,74.122
2.3169,75.22,74.17
2.3955,75.027,75.163
2.474,74.898,75.497
2.5525,74.972,74.84
2.6311,75.18,74.502
2.7096,75.3,74.774
2.7882,75.229,75.397
2.8667,74.892,75.254
2.9452,74.574,74.863
3.0238,74.543,74.875
3.1023,74.791,75.041
3.1809,75.251,75.411
3.2594,75.5,75.525
3.3379,75.39,75.288
3.4165,75.047,74.848
3.495,74.651,74.202
3.5736,74.587,74.213
3.6521,74.767,75.058
3.7306,74.995,75.884
3.8092,75.077,75.799
3.8877,75.011,74.989
3.9663,74.949,74.294
4.0448,74.949,74.434
4.1233,75.036,75.068
4.2019,75.102,74.991
4.2804,75.158,74.668
4.359,75.213,74.996
4.4375,75.279,75.953
4.516,75.21,75.572
4.5946,74.961,74.488
4.6731,74.673,74.506
4.7517,74.521,75.465
4.8302,74.746,75.041
4.9087,75.153,74.132
4.9873,75.477,74.323
5.0658,75.46,75.513
5.1444,75.073,75.774
5.2229,74.664,75.244
5.3014,74.469,74.599
5.38,74.665,74.987
5.4585,74.998,75.29
5.5371,75.249,74.825
5.6156,75.361,74.657
5.6941,75.312,75.045
5.7727,75.195,75.105
5.8512,75.027,75.231
5.9298,74.847,75.524
6.0083,74.694,74.913
6.0868,74.663,73.903
6.1654,74.776,74.105
6.2439,74.976,75.502


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_450.csv <==
x,qOut,qIn
0.03927,75.048,74.341
0.11781,75.098,75.047
0.19635,75.126,75.642
0.27489,75.135,75.758
0.35343,75.125,75.056
0.43197,75.138,74.385
0.51051,75.132,74.439
0.58905,75.055,74.844
0.66759,74.856,75.015
0.74613,74.634,75.27
0.82467,74.583,75.43
0.90321,74.728,75.217
0.98175,75.06,74.793
1.0603,75.257,74.642
1.1388,75.207,75.042
1.2174,75.028,75.428
1.2959,74.875,74.934
1.3744,75.009,74.702
1.453,75.231,75.117
1.5315,75.326,75.39
1.6101,75.089,74.777
1.6886,74.714,74.309
1.7671,74.567,74.799
1.8457,74.709,75.485
1.9242,75.125,75.385
2.0028,75.376,74.922
2.0813,75.34,74.411
2.1598,75.124,74.472
2.2384,74.877,75.708
2.3169,74.845,75.797
2.3955,74.962,74.616
2.474,75.106,74.209
2.5525,75.157,75.208
2.6311,75.082,75.349
2.7096,74.958,75.054
2.7882,74.854,74.946
2.8667,74.831,74.716
2.9452,74.898,75.031
3.0238,74.991,75.604
3.1023,75.052,75.262
3.1809,75.025,74.746
3.2594,74.944,75.118
3.3379,74.904,75.309
3.4165,74.935,74.826
3.495,75.05,74.043
3.5736,75.11,74.222
3.6521,75.066,75.07
3.7306,74.975,75.63
3.8092,74.908,75.793
3.8877,74.958,75.648
3.9663,75.045,74.916
4.0448,75.106,74.222
4.1233,75.087,74.159
4.2019,75.084,74.724
4.2804,75.143,75.539
4.359,75.204,75.796
4.4375,75.191,75.363
4.516,74.971,75.19
4.5946,74.663,75.233
4.6731,74.438,74.853
4.7517,74.456,74.075
4.8302,74.752,74.592
4.9087,75.172,75.463
4.9873,75.519,75.016
5.0658,75.612,74.294
5.1444,75.278,75.09
5.2229,74.759,75.789
5.3014,74.382,75.393
5.38,74.457,74.573
5.4585,74.921,74.837
5.5371,75.412,75.379
5.6156,75.701,75.362
5.6941,75.606,75.195
5.7727,75.23,75.007
5.8512,74.831,74.298
5.9298,74.577,73.944
6.0083,74.596,75.073
6.0868,74.741,76.03
6.1654,74.884,75.568
6.2439,74.992,74.472


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_451.csv <==
x,qOut,qIn
0.03927,75.253,74.403
0.11781,74.938,74.759
0.19635,74.611,75.382
0.27489,74.473,75.19
0.35343,74.683,74.378
0.43197,75.06,74.622
0.51051,75.382,75.333
0.58905,75.537,75.647
0.66759,75.445,75.066
0.74613,75.152,74.441
0.82467,74.827,74.592
0.90321,74.625,74.954
0.98175,74.683,74.799
1.0603,74.935,75.084
1.1388,75.164,75.803
1.2174,75.25,75.922
1.2959,75.101,74.807
1.3744,74.877,74.357
1.453,74.757,74.916
1.5315,74.78,75.313
1.6101,74.948,74.658
1.6886,75.105,74.422
1.7671,75.167,74.93
1.8457,75.115,74.955
1.9242,74.94,75.083
2.0028,74.742,75.491
2.0813,74.673,75.248
2.1598,74.783,75.084
2.2384,75.095,75.279
2.3169,75.409,75.283
2.3955,75.531,75.037
2.474,75.426,74.496
2.5525,75.098,74.223
2.6311,74.821,74.891
2.7096,74.714,75.717
2.7882,74.736,75.817
2.8667,74.814,74.482
2.9452,74.833,73.921
3.0238,74.859,74.734
3.1023,74.938,75.311
3.1809,75.104,75.232
3.2594,75.286,75.44
3.3379,75.383,75.367
3.4165,75.349,74.787
3.495,75.155,74.669
3.5736,74.885,74.922
3.6521,74.698,74.982
3.7306,74.671,75.395
3.8092,74.86,75.617
3.8877,75.108,74.54
3.9663,75.206,73.837
4.0448,75.102,74.669
4.1233,74.782,75.838
4.2019,74.593,75.777
4.2804,74.705,75.136
4.359,75.015,74.607
4.4375,75.369,74.943
4.516,75.4,75.15
4.5946,75.16,74.869
4.6731,74.87,74.859
4.7517,74.77,74.748
4.8302,74.957,74.469
4.9087,75.151,74.942
4.9873,75.184,75.847
5.0658,74.927,75.585
5.1444,74.673,74.672
5.2229,74.674,74.45
5.3014,74.908,74.632
5.38,75.299,74.714
5.4585,75.478,74.866
5.5371,75.373,75.152
5.6156,75.101,75.401
5.6941,74.821,75.492
5.7727,74.743,75.539
5.8512,74.781,75.317
5.9298,74.853,74.44
6.0083,74.884,73.936
6.0868,74.988,75.001
6.1654,75.165,75.877
6.2439,75.299,75.356


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_452.csv <==
x,qOut,qIn
0.03927,74.594,75.452
0.11781,74.586,75.007
0.19635,74.778,74.357
0.27489,75.076,74.612
0.35343,75.373,75.148
0.43197,75.368,74.668
0.51051,75.055,74.738
0.58905,74.665,75.793
0.66759,74.468,75.712
0.74613,74.7,74.677
0.82467,75.086,74.566
0.90321,75.386,74.862
0.98175,75.388,74.722
1.0603,75.222,74.791
1.1388,75.089,75.119
1.2174,75.028,75.209
1.2959,75.038,75.163
1.3744,74.927,75.24
1.453,74.762,75.085
1.5315,74.67,74.641
1.6101,74.776,74.751
1.6886,75.055,75.03
1.7671,75.316,74.979
1.8457,75.429,75.143
1.9242,75.291,74.946
2.0028,74.99,74.456
2.0813,74.729,74.839
2.1598,74.625,75.844
2.2384,74.758,75.835
2.3169,74.989,74.666
2.3955,75.174,74.149
2.474,75.249,74.802
2.5525,75.172,75.452
2.6311,75.021,75.093
2.7096,74.892,74.488
2.7882,74.828,74.536
2.8667,74.863,74.844
2.9452,74.922,74.922
3.0238,74.952,75.391
3.1023,74.959,75.709
3.1809,74.958,75.524
3.2594,75.041,75.23
3.3379,75.172,74.835
3.4165,75.263,74.394
3.495,75.222,74.473
3.5736,75.033,75.218
3.6521,74.856,75.502
3.7306,74.775,74.967
3.8092,74.848,74.581
3.8877,74.887,74.744
3.9663,74.833,74.789
4.0448,74.775,74.84
4.1233,74.822,75.231
4.2019,75.101,75.799
4.2804,75.423,75.865
4.359,75.595,74.832
4.4375,75.439,73.957
4.516,75.031,74.591
4.5946,74.697,75.425
4.6731,74.595,75.587
4.7517,74.825,75.012
4.8302,75.071,74.797
4.9087,75.115,75.088
4.9873,74.971,75.452
5.0658,74.699,75.2
5.1444,74.626,74.295
5.2229,74.821,73.889
5.3014,75.154,74.773
5.38,75.473,75.933
5.4585,75.487,75.819
5.5371,75.207,75.038
5.6156,74.835,74.36
5.6941,74.599,74.39
5.7727,74.714,74.629
5.8512,75.011,74.965
5.9298,75.297,75.618
6.0083,75.396,75.345
6.0868,75.279,74.681
6.1654,75.038,74.958
6.2439,74.777,75.385


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_453.csv <==
x,qOut,qIn
0.03927,75.147,75.211
0.11781,75.271,75.019
0.19635,75.183,75.252
0.27489,74.997,75.074
0.35343,74.852,74.09
0.43197,74.878,74.238
0.51051,74.974,75.395
0.58905,75.049,75.982
0.66759,75.029,75.755
0.74613,74.975,74.97
0.82467,74.941,74.092
0.90321,74.931,74.528
0.98175,74.935,75.343
1.0603,74.962,75.109
1.1388,75.053,74.953
1.2174,75.166,74.94
1.2959,75.248,74.736
1.3744,75.119,75.306
1.453,74.848,76.062
1.5315,74.617,75.503
1.6101,74.614,73.982
1.6886,74.912,73.7
1.7671,75.269,74.454
1.8457,75.482,75.197
1.9242,75.371,75.234
2.0028,75.029,75.194
2.0813,74.749,75.301
2.1598,74.663,75.332
2.2384,74.85,75.316
2.3169,75.042,74.978
2.3955,75.143,74.725
2.474,75.186,75.295
2.5525,75.235,75.373
2.6311,75.277,74.701
2.7096,75.126,74.61
2.7882,74.796,74.703
2.8667,74.349,74.585
2.9452,74.24,75.035
3.0238,74.527,75.707
3.1023,74.997,75.526
3.1809,75.413,74.094
3.2594,75.509,74.202
3.3379,75.373,75.62
3.4165,75.167,76.003
3.495,75.053,74.953
3.5736,75.088,74.59
3.6521,75.14,74.755
3.7306,75.123,74.807
3.8092,74.967,74.81
3.8877,74.778,75.079
3.9663,74.698,75.317
4.0448,74.76,75.498
4.1233,74.97,75.478
4.2019,75.136,74.94
4.2804,75.146,74.315
4.359,75.04,74.447
4.4375,74.888,75.114
4.516,74.922,75.096
4.5946,75.09,75.004
4.6731,75.23,75.454
4.7517,75.176,75.772
4.8302,74.896,74.75
4.9087,74.665,73.751
4.9873,74.638,74.412
5.0658,74.923,75.886
5.1444,75.274,75.667
5.2229,75.455,74.667
5.3014,75.4,74.433
5.38,75.082,75.156
5.4585,74.741,75.21
5.5371,74.585,75.008
5.6156,74.656,74.809
5.6941,74.954,74.859
5.7727,75.259,75.113
5.8512,75.387,75.076
5.9298,75.29,74.948
6.0083,74.955,74.976
6.0868,74.675,74.826
6.1654,74.649,74.84
6.2439,74.836,75.263


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_454.csv <==
x,qOut,qIn
0.03927,74.614,75.322
0.11781,74.799,75.245
0.19635,74.966,75.19
0.27489,75.083,75.392
0.35343,75.147,75.33
0.43197,75.214,74.555
0.51051,75.232,73.828
0.58905,75.174,74.418
0.66759,75.024,75.949
0.74613,74.874,76.173
0.82467,74.778,75.585
0.90321,74.739,74.868
0.98175,74.745,73.839
1.0603,74.789,73.854
1.1388,74.913,75.096
1.2174,75.102,75.978
1.2959,75.33,75.516
1.3744,75.444,74.925
1.453,75.327,74.726
1.5315,75.026,74.7
1.6101,74.618,74.914
1.6886,74.45,74.915
1.7671,74.642,74.638
1.8457,75.064,75.023
1.9242,75.556,75.288
2.0028,75.673,74.835
2.0813,75.31,75.011
2.1598,74.738,75.432
2.2384,74.292,75.299
2.3169,74.473,74.983
2.3955,75.002,74.73
2.474,75.493,74.607
2.5525,75.584,75.061
2.6311,75.226,75.487
2.7096,74.797,75.254
2.7882,74.548,74.616
2.8667,74.677,74.338
2.9452,74.91,75.08
3.0238,75.05,75.711
3.1023,75.093,75.021
3.1809,75.07,74.101
3.2594,75.122,75.052
3.3379,75.184,76.021
3.4165,75.191,75.583
3.495,75.085,74.424
3.5736,74.941,74.476
3.6521,74.873,75.159
3.7306,74.899,75.485
3.8092,75.012,75.225
3.8877,75.068,74.949
3.9663,75.026,74.772
4.0448,74.932,74.77
4.1233,74.847,74.667
4.2019,74.859,74.698
4.2804,74.936,75.219
4.359,75.031,75.462
4.4375,75.102,74.226
4.516,75.144,74.142
4.5946,75.144,75.692
4.6731,75.099,76.262
4.7517,75.006,75.237
4.8302,74.954,74.901
4.9087,74.995,74.905
4.9873,75.08,74.739
5.0658,75.139,74.603
5.1444,75.03,74.818
5.2229,74.853,74.972
5.3014,74.732,74.785
5.38,74.785,74.939
5.4585,74.909,75.467
5.5371,74.95,75.569
5.6156,74.921,75.086
5.6941,74.864,74.683
5.7727,75,74.983
5.8512,75.261,75.191
5.9298,75.474,74.909
6.0083,75.464,74.476
6.0868,75.156,74.637
6.1654,74.792,74.931
6.2439,74.56,75.112


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_455.csv <==
x,qOut,qIn
0.03927,74.633,75.029
0.11781,74.958,74.857
0.19635,75.299,75.012
0.27489,75.437,74.936
0.35343,75.175,75.033
0.43197,74.686,75.505
0.51051,74.402,75.42
0.58905,74.468,74.789
0.66759,74.94,74.136
0.74613,75.344,74.573
0.82467,75.458,75.407
0.90321,75.328,75.446
0.98175,75.053,74.81
1.0603,74.935,74.799
1.1388,74.953,75.012
1.2174,75.008,74.822
1.2959,74.994,74.409
1.3744,74.942,75.049
1.453,74.971,75.918
1.5315,75.071,75.711
1.6101,75.209,74.647
1.6886,75.173,74.409
1.7671,74.976,74.926
1.8457,74.755,75.531
1.9242,74.666,75.033
2.0028,74.82,74.636
2.0813,75.043,74.965
2.1598,75.176,75.05
2.2384,75.079,74.847
2.3169,74.842,75.114
2.3955,74.696,75.392
2.474,74.735,74.971
2.5525,75.009,74.77
2.6311,75.278,75.248
2.7096,75.365,75.085
2.7882,75.267,74.573
2.8667,75.012,74.786
2.9452,74.861,75.413
3.0238,74.879,75.405
3.1023,74.987,74.829
3.1809,75.081,75.077
3.2594,75.035,75.577
3.3379,74.945,75.117
3.4165,74.901,74.249
3.495,74.98,74.162
3.5736,75.1,74.731
3.6521,75.142,75.348
3.7306,75.09,75.773
3.8092,74.952,75.123
3.8877,74.863,74.407
3.9663,74.856,74.904
4.0448,74.912,75.773
4.1233,75.003,75.706
4.2019,75.112,75.018
4.2804,75.212,74.266
4.359,75.245,73.939
4.4375,75.15,74.765
4.516,74.897,75.354
4.5946,74.645,75.05
4.6731,74.526,75.038
4.7517,74.654,75.633
4.8302,74.934,75.676
4.9087,75.177,75.27
4.9873,75.302,74.56
5.0658,75.248,74.132
5.1444,75.18,74.661
5.2229,75.179,75.367
5.3014,75.187,75.671
5.38,75.119,75.693
5.4585,74.824,75.057
5.5371,74.509,74.014
5.6156,74.376,73.737
5.6941,74.598,75.152
5.7727,75.031,76.008
5.8512,75.417,75.289
5.9298,75.613,74.54
6.0083,75.517,75.243
6.0868,75.19,75.43
6.1654,74.819,74.849
6.2439,74.581,74.875


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_456.csv <==
x,qOut,qIn
0.03927,74.422,74.374
0.11781,74.591,75.005
0.19635,74.973,75.729
0.27489,75.393,75.302
0.35343,75.685,74.626
0.43197,75.665,75.164
0.51051,75.322,75.624
0.58905,74.835,75.274
0.66759,74.408,74.386
0.74613,74.361,74.601
0.82467,74.632,75.361
0.90321,75.02,75.294
0.98175,75.324,74.945
1.0603,75.321,75.042
1.1388,75.079,74.971
1.2174,74.797,74.791
1.2959,74.69,74.615
1.3744,74.885,75.221
1.453,75.169,75.772
1.5315,75.366,75.199
1.6101,75.325,74.198
1.6886,75.146,74.287
1.7671,74.989,74.918
1.8457,74.908,75.279
1.9242,74.93,75.305
2.0028,74.974,75.163
2.0813,75.022,74.972
2.1598,75.05,75.157
2.2384,75.035,75.262
2.3169,74.95,75.163
2.3955,74.887,75.223
2.474,74.907,74.908
2.5525,75.058,73.897
2.6311,75.173,74.034
2.7096,75.099,75.386
2.7882,74.884,76.174
2.8667,74.619,75.257
2.9452,74.608,74.716
3.0238,74.819,74.868
3.1023,75.098,74.701
3.1809,75.278,74.831
3.2594,75.286,75.544
3.3379,75.239,75.47
3.4165,75.19,74.885
3.495,75.177,74.629
3.5736,75.032,74.604
3.6521,74.763,74.763
3.7306,74.526,75.281
3.8092,74.496,75.329
3.8877,74.803,74.978
3.9663,75.204,74.901
4.0448,75.471,74.938
4.1233,75.391,75.053
4.2019,75.047,75.093
4.2804,74.779,75.04
4.359,74.736,75.062
4.4375,75.011,75.138
4.516,75.236,74.853
4.5946,75.206,74.715
4.6731,74.987,75.136
4.7517,74.703,75.147
4.8302,74.695,75.057
4.9087,74.902,75.374
4.9873,75.146,75.069
5.0658,75.248,74.174
5.1444,75.142,74.109
5.2229,74.99,74.722
5.3014,74.905,75.668
5.38,74.975,75.929
5.4585,75.086,75.158
5.5371,75.117,74.869
5.6156,75.061,75.54
5.6941,74.93,75.357
5.7727,74.888,73.965
5.8512,74.977,73.579
5.9298,75.125,74.707
6.0083,75.25,75.978
6.0868,75.161,75.649
6.1654,74.882,74.874
6.2439,74.576,74.46


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_457.csv <==
x,qOut,qIn
0.03927,74.645,76.357
0.11781,74.626,75.754
0.19635,74.886,74.605
0.27489,75.228,74.219
0.35343,75.449,74.46
0.43197,75.376,74.676
0.51051,75.137,75.091
0.58905,74.896,75.386
0.66759,74.811,74.987
0.74613,74.848,75.018
0.82467,74.84,75.62
0.90321,74.762,75.41
0.98175,74.622,74.132
1.0603,74.695,74.211
1.1388,75.022,75.128
1.2174,75.423,75.61
1.2959,75.698,75.341
1.3744,75.485,74.866
1.453,74.954,74.712
1.5315,74.462,74.796
1.6101,74.374,75.333
1.6886,74.728,75.437
1.7671,75.155,74.712
1.8457,75.438,74.564
1.9242,75.415,75.012
2.0028,75.211,74.809
2.0813,74.962,74.853
2.1598,74.766,75.386
2.2384,74.705,74.976
2.3169,74.804,74.421
2.3955,74.996,74.868
2.474,75.17,75.471
2.5525,75.217,75.88
2.6311,75.101,75.571
2.7096,74.964,74.657
2.7882,74.897,74.175
2.8667,74.969,74.353
2.9452,75.027,74.934
3.0238,74.989,75.536
3.1023,74.903,75.227
3.1809,74.843,74.451
3.2594,74.903,74.998
3.3379,74.978,75.672
3.4165,75.009,75.001
3.495,74.951,74.422
3.5736,74.974,75.554
3.6521,75.134,76.15
3.7306,75.321,75.233
3.8092,75.401,74.109
3.8877,75.156,74.493
3.9663,74.78,75.266
4.0448,74.514,75.211
4.1233,74.589,74.407
4.2019,74.904,74.629
4.2804,75.163,75.402
4.359,75.247,75.535
4.4375,75.083,74.878
4.516,74.925,74.686
4.5946,74.924,74.711
4.6731,75.059,74.695
4.7517,75.274,75.241
4.8302,75.356,75.701
4.9087,75.256,75.432
4.9873,75.037,74.921
5.0658,74.781,74.658
5.1444,74.663,74.604
5.2229,74.707,74.72
5.3014,74.849,75.113
5.38,75.016,75.414
5.4585,75.112,75.475
5.5371,75.109,75.416
5.6156,75.025,74.907
5.6941,74.88,74.354
5.7727,74.775,74.719
5.8512,74.806,75.372
5.9298,74.969,75.336
6.0083,75.24,74.455
6.0868,75.384,74.098
6.1654,75.267,74.576
6.2439,74.977,75.59


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_458.csv <==
x,qOut,qIn
0.03927,75.186,74.859
0.11781,75.08,74.555
0.19635,74.824,75.016
0.27489,74.598,75.878
0.35343,74.589,75.578
0.43197,74.853,74.525
0.51051,75.206,74.21
0.58905,75.484,74.636
0.66759,75.545,75.311
0.74613,75.371,75.736
0.82467,75.088,75.487
0.90321,74.828,74.623
0.98175,74.713,74.288
1.0603,74.729,74.866
1.1388,74.794,75.488
1.2174,74.88,75.525
1.2959,74.969,74.801
1.3744,75.114,74.443
1.453,75.233,74.565
1.5315,75.244,74.814
1.6101,75.066,74.931
1.6886,74.815,75.303
1.7671,74.727,75.635
1.8457,74.841,75.122
1.9242,75.156,75.097
2.0028,75.313,75.592
2.0813,75.202,75.172
2.1598,74.958,74.488
2.2384,74.763,74.166
2.3169,74.871,74.552
2.3955,75.07,75.489
2.474,75.156,76.005
2.5525,74.951,75.296
2.6311,74.662,74.539
2.7096,74.581,74.285
2.7882,74.74,74.519
2.8667,75.106,75.255
2.9452,75.372,75.188
3.0238,75.46,74.725
3.1023,75.391,75.252
3.1809,75.205,75.978
3.2594,74.956,75.053
3.3379,74.722,73.95
3.4165,74.605,74.231
3.495,74.695,75.768
3.5736,74.999,75.848
3.6521,75.298,74.672
3.7306,75.412,74.298
3.8092,75.18,75.321
3.8877,74.759,75.581
3.9663,74.505,75.112
4.0448,74.541,74.811
4.1233,74.919,75.216
4.2019,75.28,74.944
4.2804,75.419,74.216
4.359,75.327,74.328
4.4375,75.033,75.086
4.516,74.801,75.279
4.5946,74.751,75.303
4.6731,74.856,75.319
4.7517,75.057,75.186
4.8302,75.165,74.744
4.9087,75.155,74.534
4.9873,75.092,74.969
5.0658,75.056,75.455
5.1444,75.125,75.346
5.2229,75.164,74.902
5.3014,75.084,74.44
5.38,74.812,74.422
5.4585,74.557,74.916
5.5371,74.529,75.27
5.6156,74.722,75.102
5.6941,75.081,75.635
5.7727,75.324,75.986
5.8512,75.349,75.032
5.9298,75.201,74.409
6.0083,74.95,74.901
6.0868,74.832,74.897
6.1654,74.899,74.725
6.2439,75.055,74.956


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_459.csv <==
x,qOut,qIn
0.03927,75.141,75.007
0.11781,74.961,76.266
0.19635,74.809,76.24
0.27489,74.772,74.678
0.35343,74.91,73.871
0.43197,75.081,74.278
0.51051,75.142,74.609
0.58905,75.072,75.275
0.66759,74.876,75.863
0.74613,74.75,75.254
0.82467,74.759,74.316
0.90321,74.854,74.274
0.98175,74.963,75.745
1.0603,75.004,76.006
1.1388,75.073,74.944
1.2174,75.206,74.467
1.2959,75.428,75.206
1.3744,75.478,75.405
1.453,75.199,74.742
1.5315,74.743,74.167
1.6101,74.327,74.704
1.6886,74.414,75.444
1.7671,74.835,75.487
1.8457,75.273,74.867
1.9242,75.413,74.595
2.0028,75.184,75.077
2.0813,74.919,75.462
2.1598,74.825,75.24
2.2384,75.062,74.59
2.3169,75.332,74.793
2.3955,75.379,75.131
2.474,75.203,74.747
2.5525,74.858,74.677
2.6311,74.673,75.216
2.7096,74.69,75.522
2.7882,74.824,75.754
2.8667,74.975,75.215
2.9452,75.058,74.196
3.0238,75.087,74.057
3.1023,75.079,74.72
3.1809,75.051,75.348
3.2594,75.043,75.574
3.3379,75.048,75.457
3.4165,75.029,75.113
3.495,74.941,75.331
3.5736,74.792,75.128
3.6521,74.722,74.376
3.7306,74.8,74.436
3.8092,75.071,75.01
3.8877,75.357,74.907
3.9663,75.437,74.943
4.0448,75.261,75.456
4.1233,74.822,75.325
4.2019,74.486,74.576
4.2804,74.484,74.406
4.359,74.77,74.884
4.4375,75.243,75.386
4.516,75.562,75.379
4.5946,75.587,75.048
4.6731,75.358,74.778
4.7517,74.951,75.039
4.8302,74.663,75.104
4.9087,74.6,74.91
4.9873,74.715,74.975
5.0658,74.935,75.39
5.1444,75.119,75.269
5.2229,75.195,74.744
5.3014,75.148,74.527
5.38,74.968,74.81
5.4585,74.807,75.039
5.5371,74.796,75.253
5.6156,74.925,75.362
5.6941,75.149,74.739
5.7727,75.241,74.487
5.8512,75.162,74.871
5.9298,75.004,74.891
6.0083,74.883,74.934
6.0868,74.943,75.285
6.1654,75.085,75.161
6.2439,75.19,74.585


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_460.csv <==
x,qOut,qIn
0.03927,74.787,75.194
0.11781,74.817,75.39
0.19635,74.891,75.107
0.27489,74.99,74.877
0.35343,75.097,74.782
0.43197,75.18,74.874
0.51051,75.198,75.114
0.58905,75.161,75.174
0.66759,75.088,74.95
0.74613,75.064,74.997
0.82467,75.067,74.963
0.90321,75.049,74.598
0.98175,74.958,74.944
1.0603,74.844,75.49
1.1388,74.821,75.284
1.2174,74.898,74.901
1.2959,75.061,74.644
1.3744,75.137,74.703
1.453,75.087,75.286
1.5315,74.979,75.565
1.6101,74.895,74.809
1.6886,74.935,74.537
1.7671,75.019,74.973
1.8457,75.068,75.407
1.9242,75.009,75.306
2.0028,74.899,74.919
2.0813,74.854,74.807
2.1598,74.9,75.083
2.2384,75.042,75.412
2.3169,75.13,74.692
2.3955,75.105,73.828
2.474,75.015,74.38
2.5525,74.923,75.66
2.6311,74.945,75.699
2.7096,75.024,75.111
2.7882,75.086,74.868
2.8667,75.059,75.67
2.9452,74.991,75.65
3.0238,74.983,74.477
3.1023,75.047,73.699
3.1809,75.173,74.058
3.2594,75.204,75.136
3.3379,75.085,76.294
3.4165,74.87,76.365
3.495,74.636,75.254
3.5736,74.543,74.399
3.6521,74.625,74.093
3.7306,74.845,74.412
3.8092,75.151,75.45
3.8877,75.44,75.714
3.9663,75.572,74.979
4.0448,75.469,74.377
4.1233,75.069,74.413
4.2019,74.567,74.782
4.2804,74.282,75.387
4.359,74.335,75.548
4.4375,74.783,75.094
4.516,75.363,74.951
4.5946,75.755,74.984
4.6731,75.78,75.157
4.7517,75.287,75.071
4.8302,74.674,74.835
4.9087,74.444,74.93
4.9873,74.625,74.851
5.0658,75.129,74.75
5.1444,75.291,75.051
5.2229,75.069,75.059
5.3014,74.73,74.519
5.38,74.584,74.781
5.4585,74.835,75.75
5.5371,75.18,75.703
5.6156,75.402,74.706
5.6941,75.325,74.576
5.7727,75.117,75.512
5.8512,74.973,75.604
5.9298,74.931,74.706
6.0083,74.99,74.928
6.0868,74.985,75.407
6.1654,74.913,74.674
6.2439,74.827,74.379


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_461.csv <==
x,qOut,qIn
0.03927,74.652,74.643
0.11781,74.791,75.019
0.19635,75.088,75.12
0.27489,75.372,74.606
0.35343,75.46,74.05
0.43197,75.182,74.676
0.51051,74.784,75.723
0.58905,74.524,75.924
0.66759,74.637,75.147
0.74613,74.973,74.754
0.82467,75.253,74.72
0.90321,75.378,74.9
0.98175,75.299,75.367
1.0603,75.217,75.571
1.1388,75.171,75.007
1.2174,75.109,74.282
1.2959,74.964,74.329
1.3744,74.724,74.718
1.453,74.557,75.154
1.5315,74.556,75.543
1.6101,74.785,75.124
1.6886,75.105,74.815
1.7671,75.339,75.208
1.8457,75.405,75.345
1.9242,75.24,74.817
2.0028,75.014,74.541
2.0813,74.921,74.755
2.1598,74.971,75.334
2.2384,75.133,75.256
2.3169,75.09,74.793
2.3955,74.844,74.994
2.474,74.583,75.161
2.5525,74.52,74.797
2.6311,74.782,74.611
2.7096,75.133,74.75
2.7882,75.383,75.487
2.8667,75.376,76.202
2.9452,75.191,75.127
3.0238,74.988,73.773
3.1023,74.851,74.196
3.1809,74.837,75.248
3.2594,74.893,75.587
3.3379,74.991,75.808
3.4165,75.092,75.164
3.495,75.156,74.051
3.5736,75.09,74.364
3.6521,74.929,75.274
3.7306,74.785,74.968
3.8092,74.778,74.317
3.8877,74.985,75.276
3.9663,75.232,75.905
4.0448,75.35,75.379
4.1233,75.189,74.749
4.2019,74.848,74.886
4.2804,74.647,75.013
4.359,74.706,74.738
4.4375,75.091,74.942
4.516,75.417,75.548
4.5946,75.408,75.443
4.6731,75.101,74.828
4.7517,74.604,74.578
4.8302,74.415,75.052
4.9087,74.579,75.387
4.9873,74.917,74.962
5.0658,75.222,74.372
5.1444,75.335,74.384
5.2229,75.3,74.826
5.3014,75.172,75.543
5.38,75.001,75.881
5.4585,74.859,75.384
5.5371,74.835,74.635
5.6156,74.926,74.24
5.6941,75.111,74.498
5.7727,75.216,75.154
5.8512,75.191,75.505
5.9298,75.083,75.1
6.0083,74.96,74.84
6.0868,74.881,75.446
6.1654,74.792,75.688
6.2439,74.708,75.048


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_462.csv <==
x,qOut,qIn
0.03927,74.757,74.659
0.11781,75.155,75.243
0.19635,75.488,75.532
0.27489,75.614,75.179
0.35343,75.424,74.611
0.43197,74.986,74.466
0.51051,74.539,74.578
0.58905,74.278,74.766
0.66759,74.363,75.355
0.74613,74.738,75.743
0.82467,75.2,75.34
0.90321,75.549,74.665
0.98175,75.603,74.364
1.0603,75.296,75.113
1.1388,74.919,75.984
1.2174,74.713,75.465
1.2959,74.881,74.436
1.3744,75.158,74.768
1.453,75.212,75.231
1.5315,75.022,75.139
1.6101,74.632,74.759
1.6886,74.507,74.843
1.7671,74.706,75.076
1.8457,75.053,75.15
1.9242,75.345,74.808
2.0028,75.343,74.491
2.0813,75.154,74.789
2.1598,74.953,75.319
2.2384,74.916,75.323
2.3169,75.071,74.887
2.3955,75.22,74.763
2.474,75.249,75.478
2.5525,75.074,75.551
2.6311,74.882,74.462
2.7096,74.828,74.303
2.7882,74.895,75.108
2.8667,75.033,75.095
2.9452,75.047,74.795
3.0238,74.957,75.16
3.1023,74.845,75.367
3.1809,74.799,74.861
3.2594,74.85,74.568
3.3379,74.947,74.82
3.4165,75.055,75.311
3.495,75.148,75.728
3.5736,75.212,75.313
3.6521,75.207,74.414
3.7306,75.125,74.123
3.8092,74.965,74.704
3.8877,74.825,75.371
3.9663,74.792,75.745
4.0448,74.869,75.196
4.1233,75.039,74.268
4.2019,75.144,74.459
4.2804,75.112,75.164
4.359,74.995,75.507
4.4375,74.865,75.059
4.516,74.914,74.86
4.5946,75.084,75.108
4.6731,75.226,75.388
4.7517,75.185,75.668
4.8302,74.92,75.167
4.9087,74.688,74.197
4.9873,74.64,74.069
5.0658,74.889,74.81
5.1444,75.168,75.128
5.2229,75.239,75.48
5.3014,75.103,75.678
5.38,74.815,74.864
5.4585,74.719,74.974
5.5371,74.851,75.671
5.6156,75.086,74.967
5.6941,75.278,73.459
5.7727,75.325,73.921
5.8512,75.285,75.365
5.9298,75.181,76.105
6.0083,75.022,75.528
6.0868,74.768,75.095
6.1654,74.558,74.957
6.2439,74.52,74.68


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_463.csv <==
x,qOut,qIn
0.03927,75.264,75.419
0.11781,75.281,75.152
0.19635,75.143,74.637
0.27489,74.967,74.93
0.35343,74.867,75.186
0.43197,74.873,74.915
0.51051,74.95,75.14
0.58905,75.059,75.12
0.66759,75.167,74.764
0.74613,75.174,74.935
0.82467,75.032,74.917
0.90321,74.825,74.771
0.98175,74.665,74.889
1.0603,74.768,75.253
1.1388,75.028,75.496
1.2174,75.266,75.111
1.2959,75.305,74.799
1.3744,75.132,74.989
1.453,74.959,74.891
1.5315,74.894,74.644
1.6101,75.013,74.764
1.6886,75.119,75.369
1.7671,75.1,75.594
1.8457,74.986,74.807
1.9242,74.832,74.311
2.0028,74.785,74.754
2.0813,74.846,75.261
2.1598,74.972,75.831
2.2384,75.115,75.656
2.3169,75.21,74.358
2.3955,75.2,73.785
2.474,75.089,74.996
2.5525,74.892,76.163
2.6311,74.765,75.407
2.7096,74.794,74.615
2.7882,74.927,74.745
2.8667,75.096,75.036
2.9452,75.105,74.608
3.0238,74.975,74.49
3.1023,74.834,75.268
3.1809,74.815,75.926
3.2594,75.006,75.251
3.3379,75.212,74.528
3.4165,75.284,74.761
3.495,75.087,75.125
3.5736,74.821,74.575
3.6521,74.767,74.213
3.7306,74.941,74.535
3.8092,75.304,75.035
3.8877,75.414,75.225
3.9663,75.185,75.54
4.0448,74.818,75.859
4.1233,74.561,75.68
4.2019,74.708,75.116
4.2804,75.052,74.467
4.359,75.36,73.986
4.4375,75.424,74.517
4.516,75.242,75.387
4.5946,74.961,75.596
4.6731,74.697,75.327
4.7517,74.548,74.827
4.8302,74.512,74.339
4.9087,74.585,74.408
4.9873,74.767,75.327
5.0658,75.049,75.632
5.1444,75.404,74.855
5.2229,75.667,74.616
5.3014,75.694,75.116
5.38,75.35,75.501
5.4585,74.787,75.007
5.5371,74.424,74.479
5.6156,74.417,74.592
5.6941,74.843,75.26
5.7727,75.25,75.628
5.8512,75.363,75.449
5.9298,75.193,74.684
6.0083,74.814,74.207
6.0868,74.641,74.762
6.1654,74.755,75.231
6.2439,75.019,75.242


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_464.csv <==
x,qOut,qIn
0.03927,74.853,75.083
0.11781,74.719,74.798
0.19635,74.781,74.517
0.27489,74.929,74.412
0.35343,75.028,74.971
0.43197,74.904,75.55
0.51051,74.739,75.454
0.58905,74.695,74.887
0.66759,74.913,74.516
0.74613,75.207,74.517
0.82467,75.332,74.829
0.90321,75.272,75.48
0.98175,75.06,75.563
1.0603,75.022,74.91
1.1388,75.127,74.756
1.2174,75.209,75.117
1.2959,75.084,74.786
1.3744,74.78,74.48
1.453,74.62,74.955
1.5315,74.701,75.497
1.6101,75.061,75.417
1.6886,75.28,75.166
1.7671,75.19,74.955
1.8457,74.916,74.649
1.9242,74.638,74.41
2.0028,74.701,74.68
2.0813,74.991,75.176
2.1598,75.291,75.4
2.2384,75.392,75.728
2.3169,75.204,75.827
2.3955,74.916,75.066
2.474,74.703,74.113
2.5525,74.722,74.169
2.6311,74.929,74.751
2.7096,75.171,75.026
2.7882,75.331,75.134
2.8667,75.308,75.129
2.9452,75.078,75.139
3.0238,74.77,75.299
3.1023,74.55,75.302
3.1809,74.571,75.093
3.2594,74.866,74.757
3.3379,75.263,74.623
3.4165,75.57,75.13
3.495,75.608,75.026
3.5736,75.262,74.215
3.6521,74.762,74.433
3.7306,74.384,75.565
3.8092,74.382,76.218
3.8877,74.691,75.332
3.9663,75.04,74.182
4.0448,75.285,74.216
4.1233,75.317,75.624
4.2019,75.248,75.511
4.2804,75.163,74.389
4.359,75.087,74.723
4.4375,75.027,75.502
4.516,74.919,74.923
4.5946,74.789,74.634
4.6731,74.703,74.858
4.7517,74.72,75.101
4.8302,74.882,75.13
4.9087,75.115,75.379
4.9873,75.308,75.602
5.0658,75.357,75.074
5.1444,75.182,74.363
5.2229,74.932,74.229
5.3014,74.762,74.871
5.38,74.818,75.921
5.4585,75.02,75.342
5.5371,75.156,74.065
5.6156,75.154,74.084
5.6941,74.976,74.926
5.7727,74.834,75.427
5.8512,74.841,75.796
5.9298,74.974,75.233
6.0083,75.187,74.352
6.0868,75.32,74.808
6.1654,75.29,75.623
6.2439,75.121,75.651


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_465.csv <==
x,qOut,qIn
0.03927,74.52,75.173
0.11781,74.807,74.952
0.19635,75.145,74.755
0.27489,75.369,75.013
0.35343,75.357,74.982
0.43197,75.222,74.952
0.51051,75.033,75.363
0.58905,74.822,75.097
0.66759,74.609,74.332
0.74613,74.489,74.497
0.82467,74.587,74.992
0.90321,74.871,75.19
0.98175,75.283,74.929
1.0603,75.544,75.04
1.1388,75.527,75.514
1.2174,75.302,75.53
1.2959,74.973,74.861
1.3744,74.83,74.612
1.453,74.887,74.708
1.5315,75.033,74.765
1.6101,75.147,75.403
1.6886,75.106,75.72
1.7671,74.951,75.055
1.8457,74.769,74.609
1.9242,74.651,74.858
2.0028,74.685,74.933
2.0813,74.847,74.753
2.1598,75.064,74.448
2.2384,75.261,75.261
2.3169,75.342,76.083
2.3955,75.272,75.432
2.474,75.094,74.439
2.5525,74.86,74.76
2.6311,74.742,75.091
2.7096,74.809,74.848
2.7882,75.002,75.069
2.8667,75.243,75.316
2.9452,75.313,74.698
3.0238,75.16,74.39
3.1023,74.889,75.077
3.1809,74.633,75.355
3.2594,74.623,74.821
3.3379,74.823,74.926
3.4165,75.098,75.288
3.495,75.314,75.329
3.5736,75.334,74.753
3.6521,75.182,74.184
3.7306,74.967,74.716
3.8092,74.81,76.19
3.8877,74.84,76.15
3.9663,74.964,74.755
4.0448,75.062,73.832
4.1233,75.021,74.512
4.2019,74.891,74.948
4.2804,74.835,74.866
4.359,74.9,75.347
4.4375,75.101,75.781
4.516,75.224,75
4.5946,75.163,74.44
4.6731,74.98,74.672
4.7517,74.761,75.765
4.8302,74.754,75.995
4.9087,74.966,74.882
4.9873,75.247,73.831
5.0658,75.438,74.188
5.1444,75.273,75.085
5.2229,74.868,75.587
5.3014,74.497,75.211
5.38,74.445,74.684
5.4585,74.795,75.086
5.5371,75.207,75.587
5.6156,75.452,75.396
5.6941,75.335,74.652
5.7727,75.083,74.351
5.8512,74.975,74.307
5.9298,75.028,74.579
6.0083,75.202,75.431
6.0868,75.12,75.745
6.1654,74.827,75.361
6.2439,74.547,75.1


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_466.csv <==
x,qOut,qIn
0.03927,75.405,74.965
0.11781,75.322,75.723
0.19635,74.985,75.465
0.27489,74.61,74.762
0.35343,74.446,74.768
0.43197,74.739,75.091
0.51051,75.205,75.14
0.58905,75.534,74.653
0.66759,75.439,74.462
0.74613,74.952,74.898
0.82467,74.498,75.068
0.90321,74.331,75.13
0.98175,74.63,75.35
1.0603,75.062,75.119
1.1388,75.368,74.701
1.2174,75.481,74.945
1.2959,75.375,75.02
1.3744,75.225,74.676
1.453,75.108,75.058
1.5315,75.025,75.554
1.6101,74.961,75.077
1.6886,74.854,74.63
1.7671,74.75,74.947
1.8457,74.703,75.37
1.9242,74.761,75.269
2.0028,74.911,74.968
2.0813,75.074,74.677
2.1598,75.181,74.379
2.2384,75.173,74.435
2.3169,75.057,75.256
2.3955,74.932,75.863
2.474,74.871,75.427
2.5525,74.935,74.514
2.6311,75.053,74.744
2.7096,75.127,75.437
2.7882,75.137,75.344
2.8667,75.081,74.568
2.9452,75.069,74.669
3.0238,75.094,75.328
3.1023,75.092,75.44
3.1809,74.993,74.119
3.2594,74.785,74.103
3.3379,74.635,75.494
3.4165,74.643,76.031
3.495,74.882,75.28
3.5736,75.183,74.733
3.6521,75.348,74.56
3.7306,75.327,74.677
3.8092,75.105,74.994
3.8877,74.93,75.481
3.9663,74.911,75.452
4.0448,74.989,74.585
4.1233,75.074,74.079
4.2019,74.994,74.778
4.2804,74.834,75.695
4.359,74.722,76.117
4.4375,74.777,75.19
4.516,74.994,74.491
4.5946,75.207,74.885
4.6731,75.302,75.257
4.7517,75.176,74.846
4.8302,74.939,74.466
4.9087,74.802,74.459
4.9873,74.822,74.952
5.0658,75.019,75.827
5.1444,75.095,75.861
5.2229,74.968,75.079
5.3014,74.777,74.334
5.38,74.697,74.458
5.4585,74.946,74.681
5.5371,75.32,74.832
5.6156,75.582,75.499
5.6941,75.514,75.809
5.7727,75.149,75.22
5.8512,74.773,74.599
5.9298,74.554,74.111
6.0083,74.613,74.169
6.0868,74.792,75.171
6.1654,75.02,75.792
6.2439,75.24,75.131


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_467.csv <==
x,qOut,qIn
0.03927,74.828,75.567
0.11781,74.784,75.26
0.19635,74.9,74.694
0.27489,75.093,74.084
0.35343,75.262,74.578
0.43197,75.316,75.189
0.51051,75.263,75.063
0.58905,75.135,75.281
0.66759,74.961,75.772
0.74613,74.799,75.118
0.82467,74.715,74.19
0.90321,74.738,74.236
0.98175,74.882,75.201
1.0603,75.108,75.402
1.1388,75.331,75.315
1.2174,75.444,75.306
1.2959,75.345,74.767
1.3744,74.978,74.476
1.453,74.591,74.861
1.5315,74.407,75.255
1.6101,74.617,75.328
1.6886,75.06,74.724
1.7671,75.402,74.17
1.8457,75.483,74.859
1.9242,75.184,75.961
2.0028,74.788,75.661
2.0813,74.605,74.789
2.1598,74.69,74.538
2.2384,75.038,75.208
2.3169,75.298,75.273
2.3955,75.327,74.899
2.474,75.169,74.695
2.5525,74.909,74.366
2.6311,74.801,74.344
2.7096,74.836,75.166
2.7882,74.915,75.942
2.8667,74.93,75.952
2.9452,74.885,75.141
3.0238,74.916,74.195
3.1023,75.043,74.35
3.1809,75.257,75.403
3.2594,75.35,75.413
3.3379,75.272,74.859
3.4165,75.094,74.703
3.495,74.912,74.826
3.5736,74.803,74.684
3.6521,74.714,74.743
3.7306,74.664,75.281
3.8092,74.68,75.599
3.8877,74.908,75.002
3.9663,75.245,74.546
4.0448,75.502,74.818
4.1233,75.481,75.053
4.2019,75.145,74.815
4.2804,74.818,74.907
4.359,74.69,75.432
4.4375,74.9,76.044
4.516,75.099,75.511
4.5946,75.075,74.236
4.6731,74.897,73.806
4.7517,74.693,75.148
4.8302,74.771,75.623
4.9087,75.02,74.851
4.9873,75.25,74.577
5.0658,75.272,74.744
5.1444,75.057,74.774
5.2229,74.814,75.226
5.3014,74.697,75.222
5.38,74.826,74.548
5.4585,75.105,75.076
5.5371,75.358,76.01
5.6156,75.461,75.587
5.6941,75.311,74.378
5.7727,74.972,74.503
5.8512,74.686,75.189
5.9298,74.587,75.309
6.0083,74.77,74.382
6.0868,74.997,74.451
6.1654,75.077,75.41
6.2439,75.007,75.807


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_468.csv <==
x,qOut,qIn
0.03927,75.076,74.871
0.11781,75.29,74.861
0.19635,75.321,75.29
0.27489,75.21,75.445
0.35343,75.028,75.181
0.43197,74.977,74.386
0.51051,75.01,73.833
0.58905,75.031,74.826
0.66759,74.941,76.312
0.74613,74.805,75.783
0.82467,74.774,74.633
0.90321,74.867,73.886
0.98175,75.068,74.055
1.0603,75.18,75.161
1.1388,75.18,75.87
1.2174,75.131,75.627
1.2959,75.111,75.529
1.3744,75.141,75.402
1.453,75.091,74.631
1.5315,74.937,74.1
1.6101,74.68,74.571
1.6886,74.613,75.105
1.7671,74.825,75.16
1.8457,75.151,75.182
1.9242,75.393,75.562
2.0028,75.185,75.342
2.0813,74.725,74.814
2.1598,74.369,74.639
2.2384,74.463,74.846
2.3169,75.012,74.961
2.3955,75.579,74.881
2.474,75.855,74.802
2.5525,75.581,74.625
2.6311,74.96,74.817
2.7096,74.479,75.481
2.7882,74.348,75.71
2.8667,74.684,75.26
2.9452,75.082,74.914
3.0238,75.339,74.629
3.1023,75.415,74.657
3.1809,75.302,75.12
3.2594,75.106,75.36
3.3379,74.918,75.038
3.4165,74.792,74.428
3.495,74.773,75.102
3.5736,74.792,75.842
3.6521,74.812,74.964
3.7306,74.853,73.88
3.8092,74.943,74.973
3.8877,75.126,76.049
3.9663,75.295,75.434
4.0448,75.354,74.504
4.1233,75.213,74.584
4.2019,74.961,75.092
4.2804,74.793,75.444
4.359,74.777,75.297
4.4375,74.94,74.987
4.516,75.079,74.996
4.5946,75.102,75.051
4.6731,75.033,75.213
4.7517,74.919,75.061
4.8302,74.869,74.538
4.9087,74.891,74.257
4.9873,74.961,74.434
5.0658,75.055,75.168
5.1444,75.12,75.528
5.2229,75.116,75.293
5.3014,75.057,75.016
5.38,74.969,75.023
5.4585,74.969,74.964
5.5371,75.065,74.938
5.6156,75.188,75.255
5.6941,75.258,75.246
5.7727,75.194,74.582
5.8512,75.036,74.387
5.9298,74.84,74.936
6.0083,74.664,75.227
6.0868,74.566,75.005
6.1654,74.61,75.136
6.2439,74.788,75.3


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_469.csv <==
x,qOut,qIn
0.03927,74.784,74.347
0.11781,74.852,74.789
0.19635,74.946,75.605
0.27489,75.046,75.658
0.35343,75.138,74.835
0.43197,75.183,74.302
0.51051,75.125,74.159
0.58905,74.98,74.736
0.66759,74.781,75.6
0.74613,74.714,75.727
0.82467,74.853,75.409
0.90321,75.107,74.978
0.98175,75.363,74.684
1.0603,75.341,74.497
1.1388,75.089,74.471
1.2174,74.812,74.899
1.2959,74.738,75.653
1.3744,74.959,75.547
1.453,75.156,75.05
1.5315,75.144,75.037
1.6101,74.785,75.191
1.6886,74.479,75.231
1.7671,74.541,75.168
1.8457,74.907,74.373
1.9242,75.442,73.953
2.0028,75.642,75.221
2.0813,75.406,75.881
2.1598,74.94,74.73
2.2384,74.503,74.097
2.3169,74.491,75.505
2.3955,74.778,76.399
2.474,75.147,75.503
2.5525,75.389,74.084
2.6311,75.441,74.299
2.7096,75.368,74.904
2.7882,75.222,75.187
2.8667,75.049,75.321
2.9452,74.867,75.113
3.0238,74.723,74.788
3.1023,74.655,74.781
3.1809,74.698,74.743
3.2594,74.82,74.967
3.3379,74.97,75.354
3.4165,75.114,75.211
3.495,75.229,75.155
3.5736,75.29,75.415
3.6521,75.224,75.348
3.7306,75.043,74.979
3.8092,74.771,74.43
3.8877,74.65,74.281
3.9663,74.764,74.584
4.0448,75.001,75.246
4.1233,75.216,75.474
4.2019,75.161,75.198
4.2804,74.947,75.036
4.359,74.76,74.691
4.4375,74.783,74.582
4.516,75.003,75.153
4.5946,75.239,75.4
4.6731,75.385,75.107
4.7517,75.366,75.213
4.8302,75.209,75.458
4.9087,74.951,75.026
4.9873,74.687,74.569
5.0658,74.519,74.743
5.1444,74.604,74.96
5.2229,74.878,75.015
5.3014,75.178,74.887
5.38,75.336,75.017
5.4585,75.211,75.26
5.5371,74.954,75.111
5.6156,74.752,75.051
5.6941,74.78,75.274
5.7727,75.009,74.827
5.8512,75.242,74.173
5.9298,75.362,74.552
6.0083,75.276,75.962
6.0868,75.076,75.949
6.1654,74.888,75.004
6.2439,74.776,74.431


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_470.csv <==
x,qOut,qIn
0.03927,74.601,74.512
0.11781,74.756,74.621
0.19635,75.101,75.365
0.27489,75.445,75.349
0.35343,75.595,74.533
0.43197,75.362,74.492
0.51051,74.948,74.999
0.58905,74.62,75.77
0.66759,74.632,76.004
0.74613,74.923,75.171
0.82467,75.189,74.416
0.90321,75.286,74.655
0.98175,75.114,75.271
1.0603,74.888,74.96
1.1388,74.766,74.427
1.2174,74.767,74.422
1.2959,74.878,74.813
1.3744,74.946,75.544
1.453,74.933,76.189
1.5315,74.884,75.641
1.6101,74.85,74.07
1.6886,74.959,73.858
1.7671,75.182,74.868
1.8457,75.403,75.505
1.9242,75.497,74.977
2.0028,75.328,75.002
2.0813,75.015,75.404
2.1598,74.719,75.143
2.2384,74.595,74.53
2.3169,74.632,74.985
2.3955,74.763,75.61
2.474,74.959,75.113
2.5525,75.21,74.506
2.6311,75.426,75.133
2.7096,75.399,75.466
2.7882,75.124,75.151
2.8667,74.647,75.118
2.9452,74.451,74.815
3.0238,74.646,74.108
3.1023,75.029,74.325
3.1809,75.36,75.531
3.2594,75.348,75.929
3.3379,75.145,75.419
3.4165,74.937,74.892
3.495,74.904,74.605
3.5736,74.99,74.708
3.6521,75.059,75.003
3.7306,75.085,74.81
3.8092,75.074,75.103
3.8877,75.115,75.491
3.9663,75.114,75.045
4.0448,75.011,74.55
4.1233,74.757,74.417
4.2019,74.559,74.874
4.2804,74.612,75.612
4.359,74.885,75.543
4.4375,75.307,74.8
4.516,75.527,74.954
4.5946,75.414,75.316
4.6731,75.085,75.153
4.7517,74.7,74.54
4.8302,74.634,74.633
4.9087,74.829,75.46
4.9873,75.084,75.613
5.0658,75.195,74.112
5.1444,75.057,73.824
5.2229,74.849,75.034
5.3014,74.722,76.005
5.38,74.805,75.939
5.4585,75.028,75.267
5.5371,75.229,74.597
5.6156,75.32,74.55
5.6941,75.229,74.933
5.7727,75.056,74.867
5.8512,74.941,74.841
5.9298,74.922,75.28
6.0083,75.011,75.278
6.0868,75.021,74.817
6.1654,74.892,74.833
6.2439,74.715,74.962


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_471.csv <==
x,qOut,qIn
0.03927,74.903,75.465
0.11781,75.001,75.508
0.19635,75.135,75.45
0.27489,75.187,75.355
0.35343,75.048,74.747
0.43197,74.883,74.39
0.51051,74.886,74.637
0.58905,75.032,75.089
0.66759,75.254,75.458
0.74613,75.242,75.024
0.82467,74.999,74.286
0.90321,74.692,74.384
0.98175,74.514,75.377
1.0603,74.617,75.608
1.1388,74.887,75.313
1.2174,75.195,75.282
1.2959,75.424,74.99
1.3744,75.481,74.292
1.453,75.335,74.254
1.5315,75.066,75.155
1.6101,74.778,75.796
1.6886,74.707,74.986
1.7671,74.815,74.416
1.8457,74.959,74.883
1.9242,74.983,74.948
2.0028,74.849,74.602
2.0813,74.767,75.147
2.1598,74.84,75.642
2.2384,75.14,75.034
2.3169,75.401,74.812
2.3955,75.394,75.142
2.474,75.144,75.398
2.5525,74.733,75.433
2.6311,74.592,74.93
2.7096,74.76,74.36
2.7882,75.048,74.621
2.8667,75.24,75.224
2.9452,75.135,75.059
3.0238,74.909,74.753
3.1023,74.745,74.554
3.1809,74.807,74.843
3.2594,75.012,75.654
3.3379,75.183,75.876
3.4165,75.258,74.848
3.495,75.205,74.135
3.5736,75.161,74.685
3.6521,75.148,75.043
3.7306,75.128,74.952
3.8092,75.056,74.96
3.8877,74.92,75.593
3.9663,74.809,76.061
4.0448,74.763,75.685
4.1233,74.806,74.195
4.2019,74.859,73.445
4.2804,74.923,74.452
4.359,75.014,75.972
4.4375,75.153,75.559
4.516,75.246,74.684
4.5946,75.155,74.769
4.6731,74.912,75.037
4.7517,74.583,75.061
4.8302,74.506,75.081
4.9087,74.749,75.166
4.9873,75.161,74.968
5.0658,75.571,74.364
5.1444,75.656,74.771
5.2229,75.361,75.64
5.3014,74.876,75.575
5.38,74.435,74.897
5.4585,74.436,74.63
5.5371,74.77,74.695
5.6156,75.181,75.143
5.6941,75.41,75.454
5.7727,75.31,75.291
5.8512,75.071,74.924
5.9298,74.876,74.708
6.0083,74.889,74.771
6.0868,74.984,74.662
6.1654,75.004,74.548
6.2439,74.96,74.909


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_472.csv <==
x,qOut,qIn
0.03927,75.084,75.11
0.11781,75.02,75.212
0.19635,74.94,74.75
0.27489,74.872,74.379
0.35343,74.841,74.573
0.43197,74.857,74.807
0.51051,74.908,75.035
0.58905,74.97,75.327
0.66759,75.022,75.14
0.74613,75.018,74.878
0.82467,74.984,75.177
0.90321,74.977,75.617
0.98175,75.05,75.358
1.0603,75.202,74.55
1.1388,75.303,74.237
1.2174,75.273,74.806
1.2959,75.048,75.537
1.3744,74.77,75.365
1.453,74.602,74.888
1.5315,74.588,74.622
1.6101,74.734,74.409
1.6886,74.909,74.914
1.7671,75.062,75.852
1.8457,75.18,75.867
1.9242,75.254,75.057
2.0028,75.282,74.422
2.0813,75.233,74.079
2.1598,75.112,74.666
2.2384,74.928,75.919
2.3169,74.802,75.681
2.3955,74.819,74.427
2.474,74.938,74.071
2.5525,75.098,75.075
2.6311,75.081,75.696
2.7096,74.933,75.559
2.7882,74.807,74.925
2.8667,74.872,74.987
2.9452,75.154,74.957
3.0238,75.361,74.198
3.1023,75.339,74.234
3.1809,74.972,75.78
3.2594,74.646,76.076
3.3379,74.634,75.099
3.4165,74.859,74.965
3.495,75.173,75.557
3.5736,75.173,74.567
3.6521,74.984,73.641
3.7306,74.829,74.201
3.8092,74.935,75.437
3.8877,75.228,75.748
3.9663,75.358,75.486
4.0448,75.213,74.896
4.1233,74.749,74.588
4.2019,74.449,74.834
4.2804,74.544,74.974
4.359,74.926,74.775
4.4375,75.434,74.88
4.516,75.688,75.25
4.5946,75.56,75.393
4.6731,75.141,75.251
4.7517,74.564,74.762
4.8302,74.282,74.717
4.9087,74.413,75.231
4.9873,74.807,75.56
5.0658,75.278,75.089
5.1444,75.498,74.506
5.2229,75.394,74.69
5.3014,75.083,75.564
5.38,74.719,75.046
5.4585,74.617,74.191
5.5371,74.759,74.622
5.6156,74.998,75.184
5.6941,75.18,75.392
5.7727,75.208,75.117
5.8512,75.149,74.643
5.9298,75.071,74.729
6.0083,75.036,75.155
6.0868,75.05,75.348
6.1654,75.082,75.343
6.2439,75.102,75.079


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_473.csv <==
x,qOut,qIn
0.03927,74.683,75.977
0.11781,75.014,74.755
0.19635,75.243,73.652
0.27489,75.292,74.376
0.35343,75.129,75.718
0.43197,75.015,75.559
0.51051,75.029,74.867
0.58905,75.096,74.581
0.66759,75.118,74.876
0.74613,74.951,74.774
0.82467,74.735,74.757
0.90321,74.624,75.429
0.98175,74.752,75.807
1.0603,75.07,74.943
1.1388,75.338,74.114
1.2174,75.408,74.465
1.2959,75.154,75.412
1.3744,74.785,75.259
1.453,74.621,74.853
1.5315,74.722,74.961
1.6101,75.083,75.681
1.6886,75.267,75.799
1.7671,75.148,75.097
1.8457,74.881,74.197
1.9242,74.673,74.59
2.0028,74.824,75.238
2.0813,75.126,75.16
2.1598,75.341,75.112
2.2384,75.245,74.694
2.3169,74.926,74.162
2.3955,74.686,74.438
2.474,74.654,75.214
2.5525,74.898,75.672
2.6311,75.174,75.34
2.7096,75.358,75.06
2.7882,75.414,75.205
2.8667,75.328,75.53
2.9452,75.138,75.009
3.0238,74.928,74.107
3.1023,74.789,74.278
3.1809,74.803,75.341
3.2594,74.919,75.305
3.3379,74.966,74.933
3.4165,74.893,75.139
3.495,74.677,75.412
3.5736,74.583,74.946
3.6521,74.735,74.365
3.7306,75.05,74.366
3.8092,75.414,75.211
3.8877,75.565,75.672
3.9663,75.458,75.496
4.0448,75.181,75.116
4.1233,74.847,74.624
4.2019,74.648,74.594
4.2804,74.629,75.077
4.359,74.761,75.119
4.4375,74.998,74.609
4.516,75.226,74.704
4.5946,75.31,75.094
4.6731,75.214,75.517
4.7517,74.925,75.802
4.8302,74.683,75.232
4.9087,74.664,74.49
4.9873,74.848,74.398
5.0658,75.173,74.413
5.1444,75.378,74.81
5.2229,75.362,75.607
5.3014,75.171,75.506
5.38,74.88,74.549
5.4585,74.711,74.813
5.5371,74.699,75.562
5.6156,74.794,75.324
5.6941,74.93,74.642
5.7727,75.086,75.062
5.8512,75.255,75.353
5.9298,75.358,74.742
6.0083,75.312,74.301
6.0868,75.016,74.759
6.1654,74.685,75.227
6.2439,74.517,75.741


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_474.csv <==
x,qOut,qIn
0.03927,75.161,74.639
0.11781,75.505,74.01
0.19635,75.461,74.678
0.27489,75.121,75.671
0.35343,74.641,75.789
0.43197,74.481,75.293
0.51051,74.65,74.839
0.58905,74.97,74.804
0.66759,75.245,74.851
0.74613,75.302,74.628
0.82467,75.213,74.85
0.90321,75.079,75.448
0.98175,74.997,74.84
1.0603,74.966,74.304
1.1388,74.905,74.972
1.2174,74.814,75.673
1.2959,74.709,75.403
1.3744,74.761,74.708
1.453,74.988,74.596
1.5315,75.27,75.14
1.6101,75.472,74.985
1.6886,75.38,74.526
1.7671,75.088,74.856
1.8457,74.791,75.279
1.9242,74.691,75.191
2.0028,74.819,75.247
2.0813,74.967,75.197
2.1598,75.04,74.604
2.2384,74.975,74.814
2.3169,74.957,75.523
2.3955,75.036,75.23
2.474,75.143,74.766
2.5525,75.188,75.268
2.6311,75.068,75.395
2.7096,74.893,74.625
2.7882,74.77,74.27
2.8667,74.795,75.053
2.9452,74.929,75.313
3.0238,75.072,75.054
3.1023,75.166,74.918
3.1809,75.168,74.431
3.2594,75.089,74.568
3.3379,74.985,75.692
3.4165,74.919,76.37
3.495,74.95,75.663
3.5736,75.074,74.478
3.6521,75.177,73.876
3.7306,75.184,74.327
3.8092,75.036,75.374
3.8877,74.856,75.094
3.9663,74.783,74.266
4.0448,74.823,74.571
4.1233,74.955,75.809
4.2019,74.984,75.822
4.2804,74.913,74.947
4.359,74.849,74.304
4.4375,74.909,74.46
4.516,75.183,74.943
4.5946,75.469,75.592
4.6731,75.569,75.854
4.7517,75.294,75.275
4.8302,74.777,74.669
4.9087,74.414,74.347
4.9873,74.358,74.501
5.0658,74.677,75.074
5.1444,74.996,75.433
5.2229,75.178,75.624
5.3014,75.23,75.501
5.38,75.194,74.502
5.4585,75.087,74.121
5.5371,74.915,74.769
5.6156,74.777,75.105
5.6941,74.786,74.977
5.7727,75.059,75.208
5.8512,75.364,75.367
5.9298,75.477,75.265
6.0083,75.192,74.74
6.0868,74.725,74.68
6.1654,74.514,75.172
6.2439,74.656,75.465


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_475.csv <==
x,qOut,qIn
0.03927,74.674,75.226
0.11781,74.756,74.902
0.19635,75.067,74.519
0.27489,75.366,74.457
0.35343,75.401,74.575
0.43197,75.081,75.017
0.51051,74.758,75.678
0.58905,74.647,75.652
0.66759,74.907,74.728
0.74613,75.168,74.406
0.82467,75.196,74.845
0.90321,75.056,75.182
0.98175,74.873,74.666
1.0603,74.962,74.739
1.1388,75.172,75.567
1.2174,75.29,75.765
1.2959,75.11,75.117
1.3744,74.734,74.922
1.453,74.509,75.095
1.5315,74.556,75.274
1.6101,74.926,74.309
1.6886,75.273,73.786
1.7671,75.389,74.809
1.8457,75.268,75.824
1.9242,74.945,75.544
2.0028,74.705,75.152
2.0813,74.669,75.069
2.1598,74.803,74.974
2.2384,75.041,74.782
2.3169,75.234,74.618
2.3955,75.356,74.708
2.474,75.391,75.078
2.5525,75.329,75.286
2.6311,75.119,75.16
2.7096,74.82,75.001
2.7882,74.561,74.857
2.8667,74.476,74.726
2.9452,74.66,75.059
3.0238,75,75.66
3.1023,75.333,75.484
3.1809,75.511,74.535
3.2594,75.397,74.578
3.3379,75.086,74.947
3.4165,74.764,74.641
3.495,74.622,74.3
3.5736,74.745,74.914
3.6521,74.966,75.705
3.7306,75.146,76.007
3.8092,75.168,75.095
3.8877,75.065,74.366
3.9663,74.959,74.641
4.0448,74.928,75.452
4.1233,75.03,75.633
4.2019,75.189,74.901
4.2804,75.253,74.413
4.359,75.155,74.793
4.4375,74.85,75.137
4.516,74.551,74.829
4.5946,74.461,74.763
4.6731,74.602,74.654
4.7517,74.947,74.686
4.8302,75.264,75.668
4.9087,75.419,76.15
4.9873,75.393,75.008
5.0658,75.187,73.852
5.1444,74.991,74.587
5.2229,74.935,75.344
5.3014,74.997,75.409
5.38,75.124,75.797
5.4585,75.109,75.437
5.5371,74.961,74.281
5.6156,74.781,74.071
5.6941,74.682,75.089
5.7727,74.73,75.709
5.8512,74.873,75.406
5.9298,75.051,74.569
6.0083,75.218,74.563
6.0868,75.273,75.149
6.1654,75.141,75.361
6.2439,74.905,75.329


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_476.csv <==
x,qOut,qIn
0.03927,74.677,74.182
0.11781,74.447,75.195
0.19635,74.533,76.051
0.27489,74.822,75.202
0.35343,75.167,73.567
0.43197,75.298,74.299
0.51051,75.189,75.757
0.58905,74.95,75.733
0.66759,74.712,75.447
0.74613,74.699,75.663
0.82467,74.907,74.975
0.90321,75.198,74.323
0.98175,75.423,74.367
1.0603,75.37,74.727
1.1388,75.12,75.367
1.2174,74.859,75.546
1.2959,74.782,74.572
1.3744,74.889,74.459
1.453,74.943,75.273
1.5315,74.885,75.391
1.6101,74.705,74.827
1.6886,74.761,74.663
1.7671,75.086,74.928
1.8457,75.465,75.532
1.9242,75.649,75.266
2.0028,75.348,74.655
2.0813,74.851,74.686
2.1598,74.491,74.956
2.2384,74.57,75.048
2.3169,74.909,75.023
2.3955,75.16,75.086
2.474,75.218,75.035
2.5525,75.039,74.927
2.6311,74.892,75.2
2.7096,74.863,75.264
2.7882,74.922,74.796
2.8667,75.017,74.378
2.9452,75.076,74.743
3.0238,75.102,75.275
3.1023,75.094,75.301
3.1809,75.047,75.405
3.2594,74.957,75.784
3.3379,74.881,75.458
3.4165,74.862,74.432
3.495,74.936,74.04
3.5736,75.046,74.738
3.6521,75.123,75.366
3.7306,75.141,75.403
3.8092,75.089,75.072
3.8877,74.99,74.853
3.9663,74.86,74.61
4.0448,74.75,74.758
4.1233,74.713,75.519
4.2019,74.858,75.553
4.2804,75.145,74.821
4.359,75.43,74.419
4.4375,75.562,74.91
4.516,75.341,75.137
4.5946,74.929,74.809
4.6731,74.579,74.574
4.7517,74.543,75.305
4.8302,74.818,75.943
4.9087,75.107,75.764
4.9873,75.244,75.04
5.0658,75.102,74.705
5.1444,74.901,74.679
5.2229,74.846,74.42
5.3014,74.942,74.549
5.38,75.151,75.104
5.4585,75.193,75.25
5.5371,75.038,75.105
5.6156,74.808,75.08
5.6941,74.652,75.258
5.7727,74.717,74.683
5.8512,74.931,74.131
5.9298,75.195,74.846
6.0083,75.422,75.998
6.0868,75.526,75.886
6.1654,75.411,75.111
6.2439,75.109,74.296


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_477.csv <==
x,qOut,qIn
0.03927,74.724,74.27
0.11781,74.875,75.103
0.19635,75.123,75.42
0.27489,75.272,75.471
0.35343,75.156,75.241
0.43197,74.939,75.054
0.51051,74.82,75.196
0.58905,74.835,75.022
0.66759,74.975,74.248
0.74613,75.092,74.545
0.82467,75.168,75.329
0.90321,75.183,75.173
0.98175,75.123,74.502
1.0603,74.908,74.772
1.1388,74.636,75.592
1.2174,74.469,76.117
1.2959,74.565,75.376
1.3744,74.93,74.586
1.453,75.323,74.475
1.5315,75.556,74.467
1.6101,75.468,74.667
1.6886,75.149,75.253
1.7671,74.842,75.459
1.8457,74.671,75.237
1.9242,74.719,74.723
2.0028,74.801,74.555
2.0813,74.852,74.96
2.1598,74.91,75.28
2.2384,75.023,75.01
2.3169,75.25,75.102
2.3955,75.444,75.48
2.474,75.471,75.291
2.5525,75.206,74.722
2.6311,74.774,74.9
2.7096,74.508,75.204
2.7882,74.528,74.812
2.8667,74.891,74.558
2.9452,75.226,74.765
3.0238,75.308,74.643
3.1023,75.161,74.859
3.1809,74.862,76.158
3.2594,74.749,75.944
3.3379,74.861,74.218
3.4165,75.08,73.875
3.495,75.271,75.527
3.5736,75.303,75.855
3.6521,75.229,75.067
3.7306,75.11,74.612
3.8092,75.002,74.909
3.8877,74.887,75.216
3.9663,74.758,75.127
4.0448,74.659,74.484
4.1233,74.642,74.409
4.2019,74.791,75.225
4.2804,75.039,75.799
4.359,75.261,75.467
4.4375,75.334,74.712
4.516,75.179,74.413
4.5946,74.963,74.245
4.6731,74.84,74.693
4.7517,74.947,75.668
4.8302,75.167,75.808
4.9087,75.276,75.403
4.9873,75.207,74.607
5.0658,74.935,74.38
5.1444,74.716,75.107
5.2229,74.687,75.457
5.3014,74.823,75.173
5.38,75.071,75.102
5.4585,75.244,75.054
5.5371,75.227,74.656
5.6156,75.03,74.697
5.6941,74.687,75.431
5.7727,74.508,75.285
5.8512,74.65,74.576
5.9298,75.003,74.629
6.0083,75.419,75.698
6.0868,75.508,75.773
6.1654,75.268,74.775
6.2439,74.922,73.842


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_478.csv <==
x,qOut,qIn
0.03927,75.271,74.272
0.11781,75.23,74.218
0.19635,75.082,75.018
0.27489,74.913,75.511
0.35343,74.823,75.193
0.43197,74.936,74.621
0.51051,75.09,74.379
0.58905,75.135,74.802
0.66759,74.932,75.589
0.74613,74.697,75.797
0.82467,74.722,75.383
0.90321,74.991,74.777
0.98175,75.428,74.583
1.0603,75.535,74.768
1.1388,75.247,74.828
1.2174,74.81,74.825
1.2959,74.522,75.131
1.3744,74.665,75.52
1.453,74.942,75.349
1.5315,75.117,74.774
1.6101,74.993,74.983
1.6886,74.797,75.316
1.7671,74.793,74.926
1.8457,74.991,74.538
1.9242,75.349,74.898
2.0028,75.497,75.49
2.0813,75.323,75.486
2.1598,74.964,74.874
2.2384,74.603,74.913
2.3169,74.579,75.003
2.3955,74.808,74.357
2.474,75.106,74.058
2.5525,75.289,75.132
2.6311,75.289,75.609
2.7096,75.184,75.259
2.7882,75.044,75.54
2.8667,74.932,75.623
2.9452,74.865,74.708
3.0238,74.874,74.463
3.1023,74.958,74.735
3.1809,75.109,74.876
3.2594,75.232,75.076
3.3379,75.208,75.296
3.4165,75.026,75.281
3.495,74.702,74.697
3.5736,74.468,74.734
3.6521,74.471,75.209
3.7306,74.69,74.721
3.8092,75.072,74.424
3.8877,75.418,75.239
3.9663,75.589,75.579
4.0448,75.531,75.205
4.1233,75.213,74.627
4.2019,74.839,74.553
4.2804,74.646,75.076
4.359,74.686,75.708
4.4375,74.956,75.397
4.516,75.189,74.946
4.5946,75.247,74.796
4.6731,75.138,74.546
4.7517,74.9,74.738
4.8302,74.733,75.173
4.9087,74.716,75.031
4.9873,74.821,74.578
5.0658,75,74.902
5.1444,75.112,75.812
5.2229,75.108,76
5.3014,75.029,74.926
5.38,74.927,73.634
5.4585,74.96,74.475
5.5371,75.109,76.065
5.6156,75.261,76.068
5.6941,75.289,74.468
5.7727,75.085,74.083
5.8512,74.809,74.63
5.9298,74.619,75.221
6.0083,74.654,75.483
6.0868,74.84,75.496
6.1654,75.044,75.376
6.2439,75.202,75.069


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_479.csv <==
x,qOut,qIn
0.03927,75.039,74.599
0.11781,74.972,74.199
0.19635,74.906,74.417
0.27489,74.908,75.223
0.35343,75.033,75.884
0.43197,75.121,75.438
0.51051,75.058,74.655
0.58905,74.898,74.695
0.66759,74.725,75.447
0.74613,74.787,75.267
0.82467,75.062,74.433
0.90321,75.384,74.116
0.98175,75.581,74.687
1.0603,75.423,75.493
1.1388,75.012,75.947
1.2174,74.588,75.029
1.2959,74.403,73.924
1.3744,74.58,74.921
1.453,74.92,76.202
1.5315,75.246,76.181
1.6101,75.403,75.169
1.6886,75.368,74.235
1.7671,75.196,73.812
1.8457,74.971,74.433
1.9242,74.774,75.124
2.0028,74.681,75.291
2.0813,74.71,75.496
2.1598,74.829,75.325
2.2384,75.002,74.568
2.3169,75.11,74.52
2.3955,75.109,75.044
2.474,75.063,75.037
2.5525,75.052,75.141
2.6311,75.225,75.502
2.7096,75.4,75.294
2.7882,75.383,75.02
2.8667,74.983,74.975
2.9452,74.457,74.833
3.0238,74.279,74.692
3.1023,74.515,74.778
3.1809,75.126,74.926
3.2594,75.509,75.055
3.3379,75.464,75.05
3.4165,75.131,74.948
3.495,74.715,74.989
3.5736,74.636,75.207
3.6521,74.834,75.448
3.7306,75.124,75.139
3.8092,75.324,74.488
3.8877,75.342,74.691
3.9663,75.223,75.101
4.0448,75.038,75.354
4.1233,74.856,75.568
4.2019,74.763,75.174
4.2804,74.773,74.527
4.359,74.848,74.558
4.4375,74.943,74.788
4.516,75.005,74.788
4.5946,75.054,75.215
4.6731,75.102,75.618
4.7517,75.157,74.93
4.8302,75.151,74.266
4.9087,75.055,74.686
4.9873,74.924,75.703
5.0658,74.827,75.154
5.1444,74.909,74.263
5.2229,75.101,74.821
5.3014,75.265,75.398
5.38,75.254,74.77
5.4585,75.012,74.723
5.5371,74.756,75.408
5.6156,74.645,75.528
5.6941,74.809,74.373
5.7727,75.065,74.156
5.8512,75.197,75.136
5.9298,75.167,75.763
6.0083,74.978,75.558
6.0868,74.874,75.285
6.1654,74.902,75.073
6.2439,74.989,74.99


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_480.csv <==
x,qOut,qIn
0.03927,75.119,74.587
0.11781,75.189,74.711
0.19635,75.172,75.313
0.27489,75.135,75.654
0.35343,75.148,74.98
0.43197,75.189,74.589
0.51051,75.159,75.117
0.58905,75.048,75.529
0.66759,74.868,74.71
0.74613,74.792,73.824
0.82467,74.851,74.317
0.90321,74.966,75.896
0.98175,75.046,76.422
1.0603,74.996,75.321
1.1388,74.891,74.263
1.2174,74.817,73.974
1.2959,74.85,74.943
1.3744,74.986,75.682
1.453,75.151,75.486
1.5315,75.267,75.293
1.6101,75.27,74.831
1.6886,75.108,74.243
1.7671,74.849,74.555
1.8457,74.625,75.222
1.9242,74.562,75.282
2.0028,74.764,75.031
2.0813,75.115,74.8
2.1598,75.423,74.763
2.2384,75.498,75.408
2.3169,75.195,75.537
2.3955,74.799,74.86
2.474,74.588,74.497
2.5525,74.811,75.142
2.6311,75.239,75.158
2.7096,75.448,74.434
2.7882,75.332,74.485
2.8667,74.859,75.348
2.9452,74.578,75.467
3.0238,74.655,75.176
3.1023,74.929,74.772
3.1809,75.184,75.037
3.2594,75.174,75.48
3.3379,75.061,75.239
3.4165,74.982,74.853
3.495,75.051,74.82
3.5736,75.118,74.486
3.6521,75.061,74.13
3.7306,74.912,74.617
3.8092,74.736,75.704
3.8877,74.72,75.966
3.9663,74.839,75.566
4.0448,75.006,75.103
4.1233,75.131,74.824
4.2019,75.165,74.601
4.2804,75.158,74.632
4.359,75.147,74.866
4.4375,75.166,75.17
4.516,75.151,75.088
4.5946,75.011,74.96
4.6731,74.774,75.392
4.7517,74.491,75.194
4.8302,74.42,74.163
4.9087,74.641,74.12
4.9873,75.046,75.231
5.0658,75.506,75.474
5.1444,75.725,74.792
5.2229,75.591,74.884
5.3014,75.209,75.243
5.38,74.732,75.151
5.4585,74.549,75.178
5.5371,74.675,75.387
5.6156,74.95,75.17
5.6941,75.201,74.588
5.7727,75.263,74.814
5.8512,75.151,75.158
5.9298,74.944,74.798
6.0083,74.731,74.894
6.0868,74.659,75.291
6.1654,74.75,75.036
6.2439,74.931,74.79


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_481.csv <==
x,qOut,qIn
0.03927,75.327,75.777
0.11781,75.263,75.352
0.19635,74.882,74.518
0.27489,74.441,74.282
0.35343,74.246,74.671
0.43197,74.58,75.029
0.51051,75.139,75.366
0.58905,75.616,75.532
0.66759,75.74,74.895
0.74613,75.463,74.51
0.82467,75.017,75.009
0.90321,74.647,75.393
0.98175,74.574,74.997
1.0603,74.794,74.774
1.1388,75.106,75.052
1.2174,75.329,75.149
1.2959,75.306,74.283
1.3744,75.021,74.667
1.453,74.713,76.13
1.5315,74.573,75.981
1.6101,74.759,73.99
1.6886,75.084,74.014
1.7671,75.289,75.197
1.8457,75.299,75.554
1.9242,75.087,75.147
2.0028,74.926,74.86
2.0813,74.918,74.769
2.1598,74.998,75.164
2.2384,75.068,75.104
2.3169,74.988,74.712
2.3955,74.883,74.978
2.474,74.858,75.32
2.5525,75.008,74.97
2.6311,75.191,74.788
2.7096,75.218,75.076
2.7882,75.08,75.537
2.8667,74.807,75.223
2.9452,74.702,74.439
3.0238,74.819,74.31
3.1023,75.034,74.727
3.1809,75.201,75.157
3.2594,75.16,75.259
3.3379,75.025,75.171
3.4165,74.914,75.133
3.495,74.932,75.038
3.5736,75.008,74.912
3.6521,75.05,74.956
3.7306,75.06,74.907
3.8092,75.06,74.794
3.8877,75.122,75.217
3.9663,75.155,75.578
4.0448,75.09,75.352
4.1233,74.872,74.667
4.2019,74.66,74.888
4.2804,74.626,75.583
4.359,74.772,75.167
4.4375,75.064,73.875
4.516,75.267,74.051
4.5946,75.291,74.942
4.6731,75.172,75.551
4.7517,74.967,75.763
4.8302,74.851,75.016
4.9087,74.861,74.117
4.9873,74.959,74.653
5.0658,75.092,76.177
5.1444,75.201,76.069
5.2229,75.27,74.841
5.3014,75.276,74.053
5.38,75.194,74.061
5.4585,74.981,74.496
5.5371,74.715,75.189
5.6156,74.517,75.402
5.6941,74.503,75.54
5.7727,74.71,75.727
5.8512,74.984,75.252
5.9298,75.188,74.737
6.0083,75.196,74.563
6.0868,75.083,74.578
6.1654,75.049,74.796
6.2439,75.13,75.259


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_482.csv <==
x,qOut,qIn
0.03927,75.37,74.044
0.11781,75.149,75.367
0.19635,74.915,76.587
0.27489,74.733,76.251
0.35343,74.655,74.386
0.43197,74.632,73.738
0.51051,74.658,74.461
0.58905,74.748,75.296
0.66759,74.916,75.404
0.74613,75.158,75.345
0.82467,75.365,75.092
0.90321,75.422,74.741
0.98175,75.223,75.011
1.0603,74.8,75.074
1.1388,74.471,74.804
1.2174,74.435,75.06
1.2959,74.841,75.302
1.3744,75.399,74.938
1.453,75.684,74.902
1.5315,75.553,75.269
1.6101,74.927,75.073
1.6886,74.444,74.418
1.7671,74.476,74.333
1.8457,74.879,74.763
1.9242,75.408,75.383
2.0028,75.499,75.54
2.0813,75.236,75.243
2.1598,74.886,74.989
2.2384,74.735,75.206
2.3169,74.871,75.169
2.3955,75.067,74.704
2.474,75.199,74.556
2.5525,75.18,74.737
2.6311,75.119,74.937
2.7096,75.024,75.269
2.7882,74.894,75.066
2.8667,74.726,74.719
2.9452,74.63,75.127
3.0238,74.703,75.456
3.1023,74.914,75.192
3.1809,75.209,74.636
3.2594,75.394,74.686
3.3379,75.391,75.148
3.4165,75.235,75.563
3.495,74.98,74.662
3.5736,74.799,74.308
3.6521,74.743,75.419
3.7306,74.782,75.662
3.8092,74.875,74.442
3.8877,74.96,74.557
3.9663,75.03,75.349
4.0448,75.079,75.319
4.1233,75.104,74.521
4.2019,75.095,74.747
4.2804,75.059,75.545
4.359,75.012,75.404
4.4375,74.97,74.646
4.516,74.961,74.845
4.5946,74.986,75.102
4.6731,75.023,74.877
4.7517,75.046,74.378
4.8302,75.031,74.839
4.9087,74.996,75.814
4.9873,74.962,75.889
5.0658,74.949,75.033
5.1444,74.941,74.848
5.2229,74.938,75.07
5.3014,74.953,75.163
5.38,75.001,74.897
5.4585,75.076,74.523
5.5371,75.12,74.265
5.6156,75.094,74.614
5.6941,74.972,75.42
5.7727,74.817,75.126
5.8512,74.732,74.517
5.9298,74.764,75.161
6.0083,74.941,76.078
6.0868,75.184,75.454
6.1654,75.383,74.532
6.2439,75.464,73.869


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_483.csv <==
x,qOut,qIn
0.03927,74.838,74.56
0.11781,74.899,74.777
0.19635,74.961,75.46
0.27489,75.016,75.56
0.35343,75.065,74.693
0.43197,75.044,74.417
0.51051,74.938,74.649
0.58905,74.828,74.7
0.66759,74.808,74.991
0.74613,74.983,75.522
0.82467,75.207,75.671
0.90321,75.336,75.726
0.98175,75.234,75.402
1.0603,74.988,74.328
1.1388,74.824,73.847
1.2174,74.822,74.775
1.2959,75.017,75.32
1.3744,75.18,74.916
1.453,75.177,75.119
1.5315,75.016,75.609
1.6101,74.736,75.371
1.6886,74.551,74.662
1.7671,74.583,74.299
1.8457,74.817,74.594
1.9242,75.215,75.264
2.0028,75.567,75.36
2.0813,75.657,75.003
2.1598,75.439,74.608
2.2384,74.906,74.494
2.3169,74.48,75.122
2.3955,74.425,75.711
2.474,74.685,75.367
2.5525,75.136,74.617
2.6311,75.421,74.414
2.7096,75.438,74.924
2.7882,75.24,75.834
2.8667,74.909,75.405
2.9452,74.706,74.697
3.0238,74.709,74.925
3.1023,74.843,75.037
3.1809,75.013,74.396
3.2594,75.043,74.694
3.3379,74.975,75.534
3.4165,74.906,75.519
3.495,74.935,74.575
3.5736,75.057,74.424
3.6521,75.128,75.026
3.7306,75.101,75.425
3.8092,74.952,75.76
3.8877,74.909,75.734
3.9663,75.039,74.741
4.0448,75.226,73.697
4.1233,75.326,74.16
4.2019,75.14,75.242
4.2804,74.862,75.574
4.359,74.689,75.152
4.4375,74.8,74.732
4.516,75.026,75.09
4.5946,75.116,75.494
4.6731,75.049,75.399
4.7517,74.855,75.021
4.8302,74.871,74.814
4.9087,75.101,74.813
4.9873,75.349,74.968
5.0658,75.4,75.041
5.1444,75.05,74.935
5.2229,74.597,74.711
5.3014,74.332,74.773
5.38,74.51,74.957
5.4585,74.93,75.287
5.5371,75.259,75.585
5.6156,75.387,74.743
5.6941,75.257,73.947
5.7727,75.131,75.012
5.8512,75.1,75.92
5.9298,75.12,75.532
6.0083,75.118,74.672
6.0868,75.005,74.82
6.1654,74.879,75.262
6.2439,74.807,75.147


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_484.csv <==
x,qOut,qIn
0.03927,74.566,75.182
0.11781,74.596,75.218
0.19635,74.908,74.49
0.27489,75.288,74.688
0.35343,75.505,75.819
0.43197,75.286,75.753
0.51051,74.841,74.914
0.58905,74.482,74.622
0.66759,74.507,75.299
0.74613,74.905,75.207
0.82467,75.337,74.688
0.90321,75.571,74.799
0.98175,75.42,74.843
1.0603,75.002,74.505
1.1388,74.63,74.631
1.2174,74.475,74.958
1.2959,74.654,75.29
1.3744,74.939,75.4
1.453,75.166,75.368
1.5315,75.29,75.463
1.6101,75.297,74.981
1.6886,75.26,74.131
1.7671,75.19,74.06
1.8457,75.099,74.978
1.9242,74.998,75.871
2.0028,74.916,75.601
2.0813,74.841,74.974
2.1598,74.766,74.653
2.2384,74.684,74.963
2.3169,74.672,75.374
2.3955,74.802,75.342
2.474,75.043,74.865
2.5525,75.345,74.441
2.6311,75.486,74.746
2.7096,75.344,75.167
2.7882,75.006,75.358
2.8667,74.595,75.016
2.9452,74.482,74.46
3.0238,74.694,74.553
3.1023,75.061,75.24
3.1809,75.391,75.564
3.2594,75.447,75.056
3.3379,75.287,74.682
3.4165,75.064,75.027
3.495,74.939,75.484
3.5736,74.96,75.222
3.6521,74.989,74.693
3.7306,74.973,74.351
3.8092,74.882,74.655
3.8877,74.869,75.137
3.9663,74.932,75.429
4.0448,74.997,75.505
4.1233,74.98,74.605
4.2019,74.9,74.035
4.2804,74.887,74.874
4.359,74.968,75.588
4.4375,75.14,74.882
4.516,75.24,75.035
4.5946,75.225,75.697
4.6731,75.123,75.091
4.7517,74.979,74.473
4.8302,74.842,75.283
4.9087,74.755,75.761
4.9873,74.759,75.262
5.0658,74.894,74.244
5.1444,75.092,74.108
5.2229,75.175,74.697
5.3014,75.094,75.49
5.38,74.833,75.798
5.4585,74.69,75.321
5.5371,74.791,74.674
5.6156,75.037,74.573
5.6941,75.29,74.741
5.7727,75.31,74.477
5.8512,75.192,74.735
5.9298,75.07,75.844
6.0083,75.078,76.085
6.0868,75.126,74.943
6.1654,75.034,74.185
6.2439,74.826,74.267


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_485.csv <==
x,qOut,qIn
0.03927,74.552,75.163
0.11781,74.717,74.742
0.19635,75.055,74.702
0.27489,75.373,75.347
0.35343,75.493,75.78
0.43197,75.341,74.956
0.51051,75.05,74.185
0.58905,74.784,74.585
0.66759,74.7,75.45
0.74613,74.814,75.312
0.82467,74.979,74.815
0.90321,75.087,74.668
0.98175,75.052,75.409
1.0603,74.947,75.314
1.1388,74.882,74.379
1.2174,74.894,74.45
1.2959,74.999,75.507
1.3744,75.107,75.351
1.453,75.165,74.857
1.5315,75.154,75.02
1.6101,75.064,75.139
1.6886,74.933,74.777
1.7671,74.844,74.723
1.8457,74.844,74.923
1.9242,74.967,75.176
2.0028,75.108,75.15
2.0813,75.146,75.022
2.1598,75.071,74.943
2.2384,74.9,75.209
2.3169,74.812,75.685
2.3955,74.854,75.265
2.474,74.978,74.07
2.5525,75.12,74.275
2.6311,75.178,75.231
2.7096,75.144,75.525
2.7882,75.048,75.489
2.8667,74.926,74.83
2.9452,74.859,74.218
3.0238,74.871,74.365
3.1023,74.939,74.983
3.1809,75.033,75.873
3.2594,75.118,76.033
3.3379,75.189,75.158
3.4165,75.217,74.035
3.495,75.171,74.303
3.5736,74.985,75.197
3.6521,74.772,75.288
3.7306,74.663,74.982
3.8092,74.783,74.619
3.8877,75.048,74.67
3.9663,75.193,75.285
4.0448,75.125,75.761
4.1233,74.795,75.554
4.2019,74.6,75.291
4.2804,74.747,75.168
4.359,75.107,74.887
4.4375,75.497,74.324
4.516,75.465,74.183
4.5946,75.091,74.558
4.6731,74.67,75.086
4.7517,74.524,75.473
4.8302,74.743,75.731
4.9087,74.992,75.445
4.9873,75.111,74.447
5.0658,74.996,74.317
5.1444,74.968,75.105
5.2229,75.155,75.204
5.3014,75.432,74.726
5.38,75.639,75.402
5.4585,75.434,76.105
5.5371,74.937,75.337
5.6156,74.442,74.398
5.6941,74.257,74.428
5.7727,74.493,74.902
5.8512,74.908,75.194
5.9298,75.295,75.171
6.0083,75.484,74.885
6.0868,75.384,74.718
6.1654,75.066,74.882
6.2439,74.721,75.187


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_486.csv <==
x,qOut,qIn
0.03927,74.795,74.279
0.11781,74.934,74.9
0.19635,75.115,75.607
0.27489,75.245,75.784
0.35343,75.241,75.056
0.43197,75.087,74.694
0.51051,74.879,75.128
0.58905,74.721,75.346
0.66759,74.7,74.484
0.74613,74.86,74.308
0.82467,75.116,75.163
0.90321,75.325,76.002
0.98175,75.345,74.977
1.0603,75.04,73.785
1.1388,74.639,74.476
1.2174,74.399,75.727
1.2959,74.557,75.55
1.3744,75.009,74.836
1.453,75.42,74.651
1.5315,75.599,74.913
1.6101,75.401,75.384
1.6886,75.035,75.417
1.7671,74.779,75.018
1.8457,74.722,74.723
1.9242,74.9,75.186
2.0028,75.063,75.094
2.0813,75.099,74.454
2.1598,75.024,74.801
2.2384,74.876,75.398
2.3169,74.816,74.796
2.3955,74.884,74.591
2.474,75.024,75.014
2.5525,75.164,75.15
2.6311,75.171,74.914
2.7096,75.094,74.821
2.7882,75.023,74.826
2.8667,75.048,74.846
2.9452,75.133,75.396
3.0238,75.142,76.099
3.1023,75.054,75.935
3.1809,74.878,74.556
3.2594,74.808,73.891
3.3379,74.856,74.285
3.4165,74.95,74.771
3.495,75.001,75.169
3.5736,74.98,75.523
3.6521,74.949,75.376
3.7306,74.922,74.787
3.8092,74.905,74.377
3.8877,74.857,75.01
3.9663,74.863,75.865
4.0448,74.982,75.541
4.1233,75.261,74.527
4.2019,75.536,74.432
4.2804,75.538,74.573
4.359,75.232,74.918
4.4375,74.635,75.129
4.516,74.297,75.142
4.5946,74.422,75.313
4.6731,74.83,75.381
4.7517,75.281,74.99
4.8302,75.369,75.041
4.9087,75.186,75.323
4.9873,74.953,74.768
5.0658,74.9,74.387
5.1444,75.069,75.028
5.2229,75.189,75.266
5.3014,75.134,75.182
5.38,74.821,75.204
5.4585,74.58,75.029
5.5371,74.607,74.901
5.6156,74.844,75.018
5.6941,75.184,74.959
5.7727,75.363,74.539
5.8512,75.369,74.481
5.9298,75.263,75.235
6.0083,75.117,76.026
6.0868,74.976,75.556
6.1654,74.851,74.548
6.2439,74.778,74.024


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_487.csv <==
x,qOut,qIn
0.03927,74.658,75.693
0.11781,74.793,75.115
0.19635,74.972,74.709
0.27489,75.163,74.587
0.35343,75.34,74.751
0.43197,75.456,75.308
0.51051,75.442,75.525
0.58905,75.286,74.868
0.66759,74.987,74.63
0.74613,74.659,75.452
0.82467,74.441,75.71
0.90321,74.404,74.74
0.98175,74.594,73.869
1.0603,74.932,74.778
1.1388,75.263,76.066
1.2174,75.456,76.242
1.2959,75.396,74.697
1.3744,75.114,73.812
1.453,74.838,74.314
1.5315,74.716,75.268
1.6101,74.856,75.517
1.6886,75.086,75.099
1.7671,75.235,74.886
1.8457,75.252,74.912
1.9242,75.117,74.545
2.0028,74.938,74.595
2.0813,74.814,75.349
2.1598,74.799,75.831
2.2384,74.937,74.827
2.3169,75.166,74.343
2.3955,75.299,75.1
2.474,75.241,75.427
2.5525,74.917,74.709
2.6311,74.625,74.727
2.7096,74.627,75.327
2.7882,74.869,75.057
2.8667,75.236,74.4
2.9452,75.288,75.093
3.0238,75.057,75.743
3.1023,74.777,75.532
3.1809,74.706,74.945
3.2594,74.943,74.522
3.3379,75.197,74.411
3.4165,75.303,74.832
3.495,75.135,75.457
3.5736,74.935,75.572
3.6521,74.868,75.036
3.7306,74.912,74.414
3.8092,75.005,74.593
3.8877,74.975,75.027
3.9663,74.904,75.149
4.0448,74.888,75
4.1233,75.018,75.522
4.2019,75.217,75.898
4.2804,75.291,75.017
4.359,75.186,74.084
4.4375,74.88,74.598
4.516,74.674,75.107
4.5946,74.73,75.24
4.6731,74.961,75.444
4.7517,75.244,75.017
4.8302,75.247,74.763
4.9087,75.003,75.145
4.9873,74.717,75.018
5.0658,74.61,74.438
5.1444,74.832,74.565
5.2229,75.178,74.905
5.3014,75.442,75.112
5.38,75.442,75.4
5.4585,75.165,75.506
5.5371,74.832,75.351
5.6156,74.626,75.179
5.6941,74.704,75.179
5.7727,74.974,75.085
5.8512,75.235,74.699
5.9298,75.361,74.271
6.0083,75.252,74.355
6.0868,74.995,74.704
6.1654,74.752,74.998
6.2439,74.618,75.555


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_488.csv <==
x,qOut,qIn
0.03927,74.733,75.161
0.11781,74.86,74.899
0.19635,75.054,74.947
0.27489,75.245,75.421
0.35343,75.369,75.395
0.43197,75.325,74.546
0.51051,75.1,73.937
0.58905,74.805,74.335
0.66759,74.569,75.859
0.74613,74.599,76.177
0.82467,74.838,75.253
0.90321,75.131,74.45
0.98175,75.32,74.35
1.0603,75.268,74.703
1.1388,75.09,75.224
1.2174,74.938,75.561
1.2959,74.961,74.873
1.3744,75.123,74.333
1.453,75.189,74.938
1.5315,75.077,75.37
1.6101,74.741,75.079
1.6886,74.527,75.137
1.7671,74.631,74.923
1.8457,74.961,74.293
1.9242,75.381,75.069
2.0028,75.492,75.746
2.0813,75.26,74.96
2.1598,74.89,74.285
2.2384,74.626,75.28
2.3169,74.734,76.279
2.3955,74.994,75.829
2.474,75.19,74.523
2.5525,75.128,74.274
2.6311,74.952,74.848
2.7096,74.877,74.912
2.7882,74.922,74.994
2.8667,75.058,75.33
2.9452,75.045,75.097
3.0238,74.922,74.72
3.1023,74.802,74.728
3.1809,74.806,74.991
3.2594,74.941,74.981
3.3379,75.116,74.801
3.4165,75.277,74.674
3.495,75.386,75.222
3.5736,75.384,75.702
3.6521,75.207,75.459
3.7306,74.927,75.206
3.8092,74.646,75.401
3.8877,74.639,74.825
3.9663,74.858,73.944
4.0448,75.12,73.934
4.1233,75.231,75.285
4.2019,75.096,75.928
4.2804,74.889,75.388
4.359,74.744,74.826
4.4375,74.765,74.835
4.516,74.842,74.984
4.5946,74.929,75.043
4.6731,75.048,74.895
4.7517,75.232,75.057
4.8302,75.45,75.216
4.9087,75.49,75.069
4.9873,75.278,74.859
5.0658,74.779,74.454
5.1444,74.391,74.605
5.2229,74.379,75.276
5.3014,74.679,75.421
5.38,75.164,74.889
5.4585,75.445,75.173
5.5371,75.425,75.651
5.6156,75.197,75.261
5.6941,74.89,74.511
5.7727,74.794,74.295
5.8512,74.901,74.48
5.9298,75.073,75.191
6.0083,75.162,75.652
6.0868,75.062,75.211
6.1654,74.883,74.76
6.2439,74.739,74.938


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_489.csv <==
x,qOut,qIn
0.03927,75.209,75.743
0.11781,75.021,75.602
0.19635,74.732,74.903
0.27489,74.563,74.869
0.35343,74.718,75.087
0.43197,75.145,74.874
0.51051,75.522,74.7
0.58905,75.652,74.767
0.66759,75.373,75.444
0.74613,74.924,75.65
0.82467,74.637,75.181
0.90321,74.593,74.805
0.98175,74.803,74.142
1.0603,74.95,73.931
1.1388,75.01,74.843
1.2174,75.051,75.836
1.2959,75.158,75.745
1.3744,75.277,75.047
1.453,75.248,74.675
1.5315,75.076,74.87
1.6101,74.799,75.426
1.6886,74.727,75.417
1.7671,74.904,74.804
1.8457,75.178,74.179
1.9242,75.38,74.406
2.0028,75.25,75.095
2.0813,74.884,75.423
2.1598,74.514,75.271
2.2384,74.381,75.132
2.3169,74.624,75.24
2.3955,75.03,75.115
2.474,75.386,74.877
2.5525,75.498,75.021
2.6311,75.354,75.062
2.7096,75.138,74.824
2.7882,74.971,74.865
2.8667,74.946,75.333
2.9452,74.891,75.207
3.0238,74.759,74.594
3.1023,74.646,74.513
3.1809,74.67,75.296
3.2594,74.926,75.125
3.3379,75.222,74.726
3.4165,75.404,75.363
3.495,75.343,75.519
3.5736,75.14,74.463
3.6521,74.967,74.089
3.7306,74.89,74.586
3.8092,74.939,75.248
3.8877,74.999,75.675
3.9663,75.032,75.676
4.0448,75.031,75.058
4.1233,74.994,74.921
4.2019,74.917,75.103
4.2804,74.851,74.794
4.359,74.851,74.76
4.4375,74.968,74.852
4.516,75.148,74.831
4.5946,75.227,75.222
4.6731,75.138,75.537
4.7517,74.843,74.677
4.8302,74.588,74.106
4.9087,74.58,74.696
4.9873,74.807,75.607
5.0658,75.214,75.241
5.1444,75.502,74.73
5.2229,75.526,75.095
5.3014,75.32,74.97
5.38,74.953,74.063
5.4585,74.731,74.485
5.5371,74.737,75.842
5.6156,74.887,76.598
5.6941,75.072,75.282
5.7727,75.125,74.141
5.8512,75.042,74.373
5.9298,74.896,75.083
6.0083,74.761,75.333
6.0868,74.78,74.834
6.1654,74.941,74.295
6.2439,75.126,74.656


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_490.csv <==
x,qOut,qIn
0.03927,74.999,75.244
0.11781,75.195,75.238
0.19635,75.312,75.061
0.27489,75.291,74.873
0.35343,75.1,75.182
0.43197,74.919,75.143
0.51051,74.856,74.64
0.58905,74.89,74.639
0.66759,74.976,74.971
0.74613,74.972,75.097
0.82467,74.898,75.362
0.90321,74.825,75.492
0.98175,74.829,74.66
1.0603,74.94,74.196
1.1388,75.079,74.865
1.2174,75.183,75.455
1.2959,75.198,74.85
1.3744,75.153,74.797
1.453,75.086,75.632
1.5315,75.009,75.817
1.6101,74.927,74.649
1.6886,74.845,74.13
1.7671,74.826,74.537
1.8457,74.894,74.904
1.9242,75.06,74.972
2.0028,75.203,75.651
2.0813,75.205,75.97
2.1598,75.067,74.84
2.2384,74.818,73.384
2.3169,74.685,74.181
2.3955,74.761,75.91
2.474,74.988,76.583
2.5525,75.281,75.499
2.6311,75.418,74.472
2.7096,75.302,74.194
2.7882,75.001,74.804
2.8667,74.617,75.374
2.9452,74.481,74.831
3.0238,74.667,74.402
3.1023,75.022,74.707
3.1809,75.369,75.252
3.2594,75.345,75.408
3.3379,74.989,75.441
3.4165,74.587,75.449
3.495,74.452,74.968
3.5736,74.819,74.73
3.6521,75.347,74.915
3.7306,75.704,74.723
3.8092,75.584,74.321
3.8877,75.085,74.873
3.9663,74.656,75.652
4.0448,74.499,75.518
4.1233,74.734,75.039
4.2019,74.936,75.087
4.2804,74.988,75.084
4.359,74.987,75.05
4.4375,75.064,74.437
4.516,75.298,74.137
4.5946,75.454,74.76
4.6731,75.406,75.471
4.7517,75.062,75.524
4.8302,74.699,74.935
4.9087,74.547,74.502
4.9873,74.619,75.014
5.0658,74.874,75.175
5.1444,75.116,74.847
5.2229,75.294,75.241
5.3014,75.369,75.446
5.38,75.309,75.36
5.4585,75.085,75.146
5.5371,74.803,74.503
5.6156,74.593,74.467
5.6941,74.572,75.524
5.7727,74.743,75.413
5.8512,74.976,74.503
5.9298,75.161,74.425
6.0083,75.199,75.082
6.0868,75.086,75.02
6.1654,74.947,74.908
6.2439,74.887,75.068


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_491.csv <==
x,qOut,qIn
0.03927,74.894,74.437
0.11781,74.858,74.109
0.19635,74.909,74.802
0.27489,74.994,75.443
0.35343,75.048,75.212
0.43197,75.013,75.059
0.51051,74.95,75.163
0.58905,74.911,75.094
0.66759,74.944,74.993
0.74613,75.006,75.148
0.82467,75.07,75.156
0.90321,75.133,74.522
0.98175,75.201,74.388
1.0603,75.229,75.459
1.1388,75.126,75.831
1.2174,74.922,75.059
1.2959,74.668,74.602
1.3744,74.618,74.61
1.453,74.797,74.439
1.5315,75.075,74.951
1.6101,75.305,76.013
1.6886,75.327,76.046
1.7671,75.21,75.173
1.8457,75.047,73.968
1.9242,74.93,73.881
2.0028,74.858,74.707
2.0813,74.834,75.093
2.1598,74.877,75.13
2.2384,75.014,75.32
2.3169,75.163,75.814
2.3955,75.149,75.816
2.474,74.968,74.785
2.5525,74.651,74.139
2.6311,74.587,75.12
2.7096,74.872,75.959
2.7882,75.302,75.342
2.8667,75.64,73.863
2.9452,75.433,74.002
3.0238,74.843,75.311
3.1023,74.274,76.063
3.1809,74.149,75.117
3.2594,74.567,74.552
3.3379,75.125,74.757
3.4165,75.555,74.753
3.495,75.642,74.802
3.5736,75.464,75.191
3.6521,75.206,75.197
3.7306,75,74.945
3.8092,74.958,75.362
3.8877,74.977,75.618
3.9663,74.932,74.964
4.0448,74.834,74.594
4.1233,74.718,75.137
4.2019,74.792,75.038
4.2804,75.012,74.625
4.359,75.22,74.704
4.4375,75.245,75.22
4.516,74.998,75.301
4.5946,74.728,74.834
4.6731,74.617,74.676
4.7517,74.81,75.167
4.8302,75.098,75.206
4.9087,75.279,75.039
4.9873,75.319,75.089
5.0658,75.22,75.027
5.1444,75.124,74.621
5.2229,75.035,74.649
5.3014,74.946,75.207
5.38,74.852,75.249
5.4585,74.822,74.883
5.5371,74.874,74.816
5.6156,74.962,74.753
5.6941,75.03,75.094
5.7727,75.024,75.455
5.8512,74.999,75.002
5.9298,74.995,74.591
6.0083,75.047,75.084
6.0868,75.096,75.489
6.1654,75.08,75.487
6.2439,75.006,75.224


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_492.csv <==
x,qOut,qIn
0.03927,75.009,74.776
0.11781,74.95,74.583
0.19635,75.019,74.567
0.27489,75.165,74.739
0.35343,75.308,75.161
0.43197,75.206,75.099
0.51051,74.934,74.9
0.58905,74.675,75.291
0.66759,74.62,75.701
0.74613,74.786,75.671
0.82467,74.987,75.514
0.90321,75.132,74.702
0.98175,75.162,73.635
1.0603,75.166,74.037
1.1388,75.116,75.108
1.2174,74.996,75.555
1.2959,74.794,75.926
1.3744,74.648,75.632
1.453,74.652,74.34
1.5315,74.778,74.018
1.6101,74.97,75.168
1.6886,75.137,75.355
1.7671,75.319,74.941
1.8457,75.481,75.223
1.9242,75.587,75.866
2.0028,75.366,75.056
2.0813,74.861,73.935
2.1598,74.36,74.111
2.2384,74.184,75.523
2.3169,74.55,75.93
2.3955,75.118,75.057
2.474,75.559,74.145
2.5525,75.582,74.88
2.6311,75.178,75.641
2.7096,74.732,75.316
2.7882,74.522,74.69
2.8667,74.773,74.919
2.9452,75.204,75.246
3.0238,75.459,74.917
3.1023,75.426,74.883
3.1809,75.048,75.358
3.2594,74.698,75.136
3.3379,74.616,74.674
3.4165,74.772,74.619
3.495,75.081,74.839
3.5736,75.219,74.854
3.6521,75.159,75.064
3.7306,75.012,75.515
3.8092,74.908,75.165
3.8877,74.964,74.47
3.9663,75.062,74.641
4.0448,75.114,75.305
4.1233,75.045,75.384
4.2019,74.981,75.107
4.2804,75.003,75.037
4.359,75.063,74.867
4.4375,75.088,74.626
4.516,74.956,74.893
4.5946,74.793,75.289
4.6731,74.721,75.146
4.7517,74.846,74.38
4.8302,75.058,74.653
4.9087,75.179,75.499
4.9873,75.167,75.695
5.0658,75.008,75.043
5.1444,74.904,74.437
5.2229,74.938,74.461
5.3014,75.06,75.411
5.38,75.195,76.038
5.4585,75.177,75.279
5.5371,75.04,74.451
5.6156,74.883,74.282
5.6941,74.811,75.128
5.7727,74.853,75.275
5.8512,74.919,74.55
5.9298,74.973,74.616
6.0083,74.993,75.199
6.0868,75.046,75.227
6.1654,75.092,75.31
6.2439,75.093,75.196


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_493.csv <==
x,qOut,qIn
0.03927,75.197,74.769
0.11781,75.189,75.13
0.19635,75.066,75.524
0.27489,74.922,75.072
0.35343,74.845,74.887
0.43197,74.872,75.03
0.51051,74.995,74.857
0.58905,75.157,75.11
0.66759,75.308,75.6
0.74613,75.265,75.214
0.82467,75.003,74.385
0.90321,74.678,74.017
0.98175,74.478,74.775
1.0603,74.624,75.388
1.1388,74.947,75.424
1.2174,75.249,75.107
1.2959,75.345,74.969
1.3744,75.235,75.218
1.453,75.065,75.149
1.5315,74.94,74.646
1.6101,74.943,75.094
1.6886,75.043,75.778
1.7671,75.15,75.419
1.8457,75.178,74.874
1.9242,75.05,74.746
2.0028,74.786,74.531
2.0813,74.583,74.367
2.1598,74.562,74.661
2.2384,74.812,75.452
2.3169,75.148,75.827
2.3955,75.346,75.371
2.474,75.343,74.522
2.5525,75.114,74.563
2.6311,74.915,75.086
2.7096,74.903,75.164
2.7882,75.048,74.872
2.8667,75.288,74.516
2.9452,75.363,74.47
3.0238,75.193,74.823
3.1023,74.875,75.537
3.1809,74.538,76.259
3.2594,74.48,75.879
3.3379,74.704,74.644
3.4165,75.054,73.814
3.495,75.36,74.652
3.5736,75.397,75.387
3.6521,75.211,75.11
3.7306,74.949,74.817
3.8092,74.777,75.023
3.8877,74.762,75.178
3.9663,74.769,75.271
4.0448,74.754,74.844
4.1233,74.699,74.932
4.2019,74.825,75.517
4.2804,75.149,75.006
4.359,75.495,74.165
4.4375,75.668,74.587
4.516,75.385,75.613
4.5946,74.883,75.882
4.6731,74.492,75.204
4.7517,74.526,74.334
4.8302,74.878,74.389
4.9087,75.18,75.079
4.9873,75.296,75.516
5.0658,75.147,75.064
5.1444,75.022,74.665
5.2229,75.005,74.804
5.3014,75.032,75.437
5.38,75.013,75.4
5.4585,74.876,74.491
5.5371,74.78,74.295
5.6156,74.812,75.155
5.6941,75.03,75.668
5.7727,75.236,75.325
5.8512,75.26,75.159
5.9298,75.111,74.9
6.0083,74.839,74.084
6.0868,74.73,74.239
6.1654,74.83,75.295
6.2439,75.029,75.496


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_494.csv <==
x,qOut,qIn
0.03927,74.942,75.376
0.11781,75.041,74.798
0.19635,75.029,74.441
0.27489,74.981,74.705
0.35343,74.989,74.849
0.43197,75.138,74.988
0.51051,75.304,75.514
0.58905,75.361,75.501
0.66759,75.19,75.09
0.74613,74.848,75.204
0.82467,74.579,75.167
0.90321,74.518,74.513
0.98175,74.753,73.921
1.0603,75.093,74.528
1.1388,75.327,75.718
1.2174,75.362,76.256
1.2959,75.136,75.138
1.3744,74.82,74.098
1.453,74.636,74.1
1.5315,74.661,74.948
1.6101,74.928,75.928
1.6886,75.245,75.769
1.7671,75.451,74.916
1.8457,75.467,74.296
1.9242,75.234,74.525
2.0028,74.85,75.306
2.0813,74.545,75.866
2.1598,74.462,75.399
2.2384,74.705,74.344
2.3169,75.099,74.656
2.3955,75.361,75.336
2.474,75.367,74.788
2.5525,75.028,74.373
2.6311,74.7,75.198
2.7096,74.681,75.359
2.7882,74.927,74.882
2.8667,75.325,75.038
2.9452,75.396,75.31
3.0238,75.159,74.999
3.1023,74.862,74.891
3.1809,74.781,75.057
3.2594,75.034,74.543
3.3379,75.282,74.396
3.4165,75.327,75.051
3.495,75.02,75.706
3.5736,74.696,75.675
3.6521,74.603,75.175
3.7306,74.714,74.913
3.8092,74.946,75.311
3.8877,75.056,74.975
3.9663,75.083,74.117
4.0448,75.085,74.151
4.1233,75.116,75.399
4.2019,75.108,75.7
4.2804,75.005,75.011
4.359,74.848,74.525
4.4375,74.698,74.898
4.516,74.701,75.371
4.5946,74.874,75.442
4.6731,75.144,75.037
4.7517,75.429,74.946
4.8302,75.552,75.177
4.9087,75.417,74.853
4.9873,75.096,74.31
5.0658,74.694,74.777
5.1444,74.521,75.476
5.2229,74.615,75.346
5.3014,74.852,74.597
5.38,75.093,74.634
5.4585,75.17,75.454
5.5371,75.121,75.506
5.6156,75.036,75.15
5.6941,75.01,75.288
5.7727,75.099,75.165
5.8512,75.188,74.707
5.9298,75.187,74.477
6.0083,75.016,74.465
6.0868,74.798,74.788
6.1654,74.706,75.333
6.2439,74.758,75.593


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_495.csv <==
x,qOut,qIn
0.03927,74.964,74.603
0.11781,75.129,75.523
0.19635,75.237,76.045
0.27489,75.208,75.541
0.35343,74.988,74.9
0.43197,74.798,74.584
0.51051,74.814,74.298
0.58905,75.001,74.87
0.66759,75.289,75.196
0.74613,75.381,74.823
0.82467,75.206,75.324
0.90321,74.873,76.092
0.98175,74.53,75.4
1.0603,74.425,73.928
1.1388,74.555,73.691
1.2174,74.833,75.058
1.2959,75.166,76.214
1.3744,75.441,75.638
1.453,75.515,74.566
1.5315,75.349,74.15
1.6101,74.925,74.768
1.6886,74.564,75.363
1.7671,74.522,75.622
1.8457,74.773,75.171
1.9242,75.229,74.336
2.0028,75.521,74.388
2.0813,75.485,74.914
2.1598,75.189,75.246
2.2384,74.739,75.581
2.3169,74.549,75.587
2.3955,74.705,75.054
2.474,75.035,74.586
2.5525,75.34,74.494
2.6311,75.305,74.852
2.7096,75.051,75.173
2.7882,74.807,74.805
2.8667,74.809,74.805
2.9452,75.029,75.393
3.0238,75.144,75.266
3.1023,75.058,74.816
3.1809,74.734,75.367
3.2594,74.623,75.501
3.3379,74.848,74.743
3.4165,75.222,74.826
3.495,75.517,75.321
3.5736,75.402,74.792
3.6521,75.041,74.325
3.7306,74.688,74.478
3.8092,74.595,75.159
3.8877,74.749,75.453
3.9663,74.935,75.225
4.0448,75.06,74.945
4.1233,75.066,75.163
4.2019,75.073,75.393
4.2804,75.112,75.227
4.359,75.162,74.819
4.4375,75.196,74.829
4.516,75.169,74.964
4.5946,75.078,74.688
4.6731,74.941,74.438
4.7517,74.783,75.182
4.8302,74.679,75.643
4.9087,74.693,75.113
4.9873,74.818,74.393
5.0658,75.03,74.685
5.1444,75.207,75.491
5.2229,75.287,75.507
5.3014,75.278,75.04
5.38,75.202,75.122
5.4585,75.122,74.983
5.5371,75.025,74.515
5.6156,74.907,74.725
5.6941,74.77,75.471
5.7727,74.716,75.549
5.8512,74.789,75.248
5.9298,74.934,74.774
6.0083,75.077,74.649
6.0868,75.075,74.804
6.1654,74.986,74.69
6.2439,74.914,74.377


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_496.csv <==
x,qOut,qIn
0.03927,75.093,73.939
0.11781,74.843,75.184
0.19635,74.666,76.087
0.27489,74.626,75.644
0.35343,74.759,74.942
0.43197,74.978,75.177
0.51051,75.185,75.251
0.58905,75.317,74.98
0.66759,75.321,74.683
0.74613,75.22,74.567
0.82467,75.071,74.795
0.90321,74.912,75.477
0.98175,74.771,75.945
1.0603,74.626,75.379
1.1388,74.531,74.237
1.2174,74.55,73.591
1.2959,74.743,74.427
1.3744,75.088,75.613
1.453,75.423,76.027
1.5315,75.609,75.71
1.6101,75.518,74.821
1.6886,75.183,74.282
1.7671,74.834,74.604
1.8457,74.64,75.17
1.9242,74.728,75.351
2.0028,74.999,75.065
2.0813,75.261,74.694
2.1598,75.364,74.785
2.2384,75.172,75.405
2.3169,74.726,75.207
2.3955,74.379,74.609
2.474,74.347,75.001
2.5525,74.789,75.323
2.6311,75.365,74.541
2.7096,75.67,74.298
2.7882,75.59,75.067
2.8667,75.074,75.811
2.9452,74.663,75.276
3.0238,74.629,74.483
3.1023,74.86,74.288
3.1809,75.169,75.166
3.2594,75.194,75.743
3.3379,75.059,75.356
3.4165,74.929,74.931
3.495,74.959,75.093
3.5736,75.058,75.019
3.6521,75.06,74.79
3.7306,74.964,74.754
3.8092,74.804,74.697
3.8877,74.803,74.924
3.9663,74.941,75.491
4.0448,75.099,75.332
4.1233,75.149,74.329
4.2019,75.02,74.694
4.2804,74.874,75.493
4.359,74.834,75.149
4.4375,75.002,74.889
4.516,75.252,75.262
4.5946,75.375,75.007
4.6731,75.306,74.592
4.7517,75.017,74.897
4.8302,74.772,75.465
4.9087,74.722,75.307
4.9873,74.83,74.882
5.0658,75.023,75.423
5.1444,75.103,75.382
5.2229,75.066,74.515
5.3014,74.979,74.304
5.38,74.911,74.844
5.4585,74.933,74.99
5.5371,75.007,74.992
5.6156,75.072,75.064
5.6941,75.071,75.586
5.7727,74.98,75.636
5.8512,74.892,74.889
5.9298,74.877,74.45
6.0083,74.995,74.951
6.0868,75.176,75.299
6.1654,75.292,74.987
6.2439,75.278,74.079


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_497.csv <==
x,qOut,qIn
0.03927,74.644,74.079
0.11781,74.839,74.284
0.19635,75.137,75.277
0.27489,75.417,75.759
0.35343,75.553,75.303
0.43197,75.405,74.866
0.51051,75.07,74.663
0.58905,74.722,74.76
0.66759,74.535,74.772
0.74613,74.585,74.927
0.82467,74.806,75.57
0.90321,75.095,75.714
0.98175,75.364,74.834
1.0603,75.412,74.31
1.1388,75.174,74.477
1.2174,74.813,75.192
1.2959,74.538,75.24
1.3744,74.688,74.806
1.453,75.064,74.927
1.5315,75.379,75.232
1.6101,75.352,75.09
1.6886,75.001,75.017
1.7671,74.704,75.173
1.8457,74.651,75.129
1.9242,74.965,74.939
2.0028,75.288,74.866
2.0813,75.366,74.825
2.1598,75.202,74.828
2.2384,74.851,74.822
2.3169,74.662,75.17
2.3955,74.712,75.447
2.474,74.901,74.916
2.5525,75.106,75.081
2.6311,75.16,75.624
2.7096,75.117,74.976
2.7882,75.057,74.225
2.8667,75.06,74.272
2.9452,75.11,74.758
3.0238,75.116,75.46
3.1023,75.051,75.79
3.1809,74.91,74.993
3.2594,74.812,74.683
3.3379,74.809,75.357
3.4165,74.886,75.5
3.495,75.012,74.685
3.5736,75.134,74.964
3.6521,75.218,75.657
3.7306,75.223,75.13
3.8092,75.114,73.854
3.8877,74.881,74.034
3.9663,74.657,75.053
4.0448,74.558,75.913
4.1233,74.684,75.421
4.2019,74.975,74.61
4.2804,75.251,74.518
4.359,75.404,74.724
4.4375,75.34,74.995
4.516,75.175,75.394
4.5946,75.082,75.445
4.6731,75.086,75.143
4.7517,75.18,74.911
4.8302,75.098,75.066
4.9087,74.832,75.236
4.9873,74.554,74.799
5.0658,74.462,74.325
5.1444,74.712,74.452
5.2229,75.07,74.878
5.3014,75.317,75.747
5.38,75.255,75.999
5.4585,74.957,75.071
5.5371,74.722,74.394
5.6156,74.696,74.933
5.6941,74.972,75.641
5.7727,75.279,74.644
5.8512,75.417,73.722
5.9298,75.357,74.538
6.0083,75.11,75.82
6.0868,74.858,75.751
6.1654,74.677,75.386
6.2439,74.6,74.865


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_498.csv <==
x,qOut,qIn
0.03927,75.469,74.812
0.11781,75.643,74.612
0.19635,75.524,74.716
0.27489,75.177,75.141
0.35343,74.693,75.28
0.43197,74.373,75.432
0.51051,74.357,75.413
0.58905,74.596,74.596
0.66759,75.001,74.752
0.74613,75.344,75.366
0.82467,75.504,74.974
0.90321,75.454,75
0.98175,75.192,75.527
1.0603,74.885,75.098
1.1388,74.681,74.43
1.2174,74.618,74.418
1.2959,74.705,75.077
1.3744,74.847,75.584
1.453,75.016,75.526
1.5315,75.174,74.804
1.6101,75.285,74.479
1.6886,75.245,74.821
1.7671,75.08,75.118
1.8457,74.903,75.223
1.9242,74.842,75.204
2.0028,74.984,75.085
2.0813,75.162,74.717
2.1598,75.236,74.345
2.2384,75.085,74.73
2.3169,74.844,75.536
2.3955,74.745,75.751
2.474,74.83,75.078
2.5525,75.099,74.796
2.6311,75.25,74.996
2.7096,75.176,74.787
2.7882,74.972,74.743
2.8667,74.77,75.394
2.9452,74.823,75.69
3.0238,75.018,75.262
3.1023,75.174,74.526
3.1809,75.113,73.988
3.2594,74.857,74.515
3.3379,74.678,75.616
3.4165,74.702,75.852
3.495,75.006,74.356
3.5736,75.302,73.996
3.6521,75.368,75.357
3.7306,75.213,76.234
3.8092,74.886,74.766
3.8877,74.75,73.976
3.9663,74.879,74.889
4.0448,75.129,75.777
4.1233,75.328,75.623
4.2019,75.217,75.168
4.2804,74.914,74.689
4.359,74.637,74.263
4.4375,74.599,74.513
4.516,74.816,75.402
4.5946,75.052,75.655
4.6731,75.181,75.029
4.7517,75.11,74.54
4.8302,74.998,74.675
4.9087,74.949,74.933
4.9873,74.965,74.989
5.0658,75.019,75.166
5.1444,75.063,75.644
5.2229,75.128,75.762
5.3014,75.185,75.323
5.38,75.195,74.822
5.4585,75.023,74.719
5.5371,74.788,74.498
5.6156,74.656,74.101
5.6941,74.79,74.66
5.7727,75.081,75.532
5.8512,75.227,75.612
5.9298,75.144,75.384
6.0083,74.807,75.173
6.0868,74.62,74.949
6.1654,74.745,74.745
6.2439,75.077,74.754


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_499.csv <==
x,qOut,qIn
0.03927,75.128,75.025
0.11781,74.838,75.679
0.19635,74.724,75.547
0.27489,74.779,75.075
0.35343,74.959,74.476
0.43197,75.055,74.511
0.51051,75.06,75.354
0.58905,75.029,75.719
0.66759,75.026,74.361
0.74613,75.06,73.758
0.82467,75.042,74.692
0.90321,74.953,75.821
0.98175,74.793,76.061
1.0603,74.722,75.435
1.1388,74.81,74.766
1.2174,75.001,74.702
1.2959,75.219,74.845
1.3744,75.295,74.925
1.453,75.228,75.028
1.5315,75.09,74.659
1.6101,74.964,74.432
1.6886,74.901,75.013
1.7671,74.836,75.336
1.8457,74.756,75.089
1.9242,74.662,74.801
2.0028,74.72,74.966
2.0813,74.977,75.413
2.1598,75.314,75.654
2.2384,75.594,75.074
2.3169,75.542,74.579
2.3955,75.217,74.65
2.474,74.836,74.933
2.5525,74.637,75.661
2.6311,74.704,75.685
2.7096,74.822,74.685
2.7882,74.892,74.117
2.8667,74.849,74.493
2.9452,74.864,74.995
3.0238,74.964,75.552
3.1023,75.097,75.771
3.1809,75.199,75.305
3.2594,75.232,74.497
3.3379,75.207,74.159
3.4165,75.132,74.512
3.495,75.009,74.782
3.5736,74.924,75.404
3.6521,74.959,76.085
3.7306,75.067,75.425
3.8092,75.176,74.346
3.8877,75.045,74.664
3.9663,74.778,75.024
4.0448,74.591,74.846
4.1233,74.704,74.994
4.2019,75.112,75.355
4.2804,75.44,75.246
4.359,75.469,74.995
4.4375,75.028,75.166
4.516,74.518,75.021
4.5946,74.372,74.391
4.6731,74.614,74.365
4.7517,75.173,74.902
4.8302,75.538,75.39
4.9087,75.53,75.689
4.9873,75.234,75.297
5.0658,74.79,75.168
5.1444,74.598,75.26
5.2229,74.701,74.734
5.3014,74.96,74.249
5.38,75.215,75.031
5.4585,75.301,75.685
5.5371,75.226,75.117
5.6156,75.044,74.29
5.6941,74.814,74.922
5.7727,74.643,75.707
5.8512,74.62,75.376
5.9298,74.757,74.547
6.0083,75.046,74.642
6.0868,75.341,75.22
6.1654,75.483,74.934
6.2439,75.419,74.436


==> Figs/data/BurgulenceData/Gaussian_0p01/N20/Burgers_Legendre_4_Gaussian0p01_20_500.csv <==
x,qOut,qIn
0.03927,75.27,74.224
0.11781,75.281,74.562
0.19635,75.063,74.595
0.27489,74.797,75.187
0.35343,74.686,75.663
0.43197,74.815,75.172
0.51051,74.977,74.765
0.58905,75.056,74.878
0.66759,74.962,75.318
0.74613,74.909,75.312
0.82467,75.031,75.171
0.90321,75.259,74.982
0.98175,75.49,74.681
1.0603,75.378,74.602
1.1388,74.956,74.614
1.2174,74.489,74.824
1.2959,74.277,75.437
1.3744,74.529,75.813
1.453,74.963,75.6
1.5315,75.327,74.761
1.6101,75.399,74.065
1.6886,75.234,74.832
1.7671,75.062,75.649
1.8457,74.999,75.134
1.9242,75.127,74.534
2.0028,75.215,75.101
2.0813,75.108,75.537
2.1598,74.867,75.361
2.2384,74.59,74.389
2.3169,74.581,73.887
2.3955,74.83,74.533
2.474,75.177,75.805
2.5525,75.456,75.961
2.6311,75.453,75.006
2.7096,75.207,74.48
2.7882,74.886,74.612
2.8667,74.673,75.082
2.9452,74.738,75.052
3.0238,74.96,74.77
3.1023,75.183,74.929
3.1809,75.264,75.279
3.2594,75.144,75.362
3.3379,74.907,75.286
3.4165,74.675,74.993
3.495,74.567,74.888
3.5736,74.692,74.664
3.6521,74.983,74.601
3.7306,75.284,75.217
3.8092,75.438,75.499
3.8877,75.273,75.087
3.9663,74.944,74.777
4.0448,74.671,74.398
4.1233,74.666,74.544
4.2019,74.889,75.364
4.2804,75.122,75.436
4.359,75.265,74.625
4.4375,75.259,74.743
4.516,75.196,75.627
4.5946,75.083,75.735
4.6731,74.945,75.208
4.7517,74.81,74.81
4.8302,74.816,74.702
4.9087,74.962,74.616
4.9873,75.129,74.799
5.0658,75.183,75.306
5.1444,75.01,75.609
5.2229,74.783,75.323
5.3014,74.652,74.488
5.38,74.744,74.423
5.4585,74.931,75.068
5.5371,75.079,75.242
5.6156,75.168,74.9
5.6941,75.205,74.826
5.7727,75.265,75.116
5.8512,75.256,75.073
5.9298,75.138,74.689
6.0083,74.881,75.54
6.0868,74.708,76.332
6.1654,74.77,75.37
6.2439,74.994,74.083


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_001.csv <==
x,qOut,qIn
0.031416,74.882,74.903
0.094248,75.014,74.53
0.15708,75.28,74.571
0.21991,75.482,75.014
0.28274,75.418,75.178
0.34558,74.978,74.931
0.40841,74.464,74.837
0.47124,74.141,75.048
0.53407,74.239,75.438
0.5969,74.587,75.43
0.65973,74.955,74.873
0.72257,75.253,74.083
0.7854,75.427,73.917
0.84823,75.546,74.821
0.91106,75.59,75.907
0.97389,75.533,76.264
1.0367,75.351,75.504
1.0996,75.083,74.534
1.1624,74.844,74.072
1.2252,74.703,74.436
1.2881,74.708,75.419
1.3509,74.778,75.778
1.4137,74.851,75.371
1.4765,74.92,74.848
1.5394,74.985,74.824
1.6022,75.096,74.926
1.665,75.197,74.9
1.7279,75.207,74.886
1.7907,75.044,74.946
1.8535,74.714,75.102
1.9164,74.448,75.236
1.9792,74.407,75.082
2.042,74.713,74.702
2.1049,75.204,74.654
2.1677,75.575,74.865
2.2305,75.648,75.069
2.2934,75.279,75.173
2.3562,74.769,75.126
2.419,74.544,74.989
2.4819,74.68,75.002
2.5447,75.166,75.223
2.6075,75.491,75.205
2.6704,75.46,74.893
2.7332,75.173,74.577
2.796,74.789,74.493
2.8588,74.686,74.641
2.9217,74.826,75.04
2.9845,75.045,75.623
3.0473,75.173,76.099
3.1102,75.123,75.738
3.173,74.991,74.752
3.2358,74.86,74.028
3.2987,74.806,74.186
3.3615,74.834,74.604
3.4243,74.915,75.055
3.4872,75.015,75.691
3.55,75.1,75.999
3.6128,75.152,75.33
3.6757,75.165,74.506
3.7385,75.13,74.281
3.8013,75.042,74.747
3.8642,74.872,75.275
3.927,74.68,75.375
3.9898,74.57,74.816
4.0527,74.64,74.517
4.1155,74.949,75.256
4.1783,75.356,75.862
4.2412,75.654,75.435
4.304,75.642,74.28
4.3668,75.173,74.19
4.4296,74.581,74.987
4.4925,74.215,75.644
4.5553,74.38,75.316
4.6181,74.908,74.59
4.681,75.417,74.336
4.7438,75.69,74.849
4.8066,75.552,75.372
4.8695,75.14,75.143
4.9323,74.761,74.864
4.9951,74.588,74.955
5.058,74.742,75.044
5.1208,74.982,74.836
5.1836,75.141,74.907
5.2465,75.195,75.472
5.3093,75.152,75.931
5.3721,75.108,75.414
5.435,75.044,74.56
5.4978,74.96,74.168
5.5606,74.86,74.346
5.6235,74.841,74.344
5.6863,74.91,74.398
5.7491,74.998,74.963
5.8119,75.023,75.581
5.8748,74.934,75.509
5.9376,74.856,75.41
6.0004,74.859,75.635
6.0633,74.998,75.559
6.1261,75.105,74.999
6.1889,75.078,74.745
6.2518,74.975,74.943


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_002.csv <==
x,qOut,qIn
0.031416,74.986,74.443
0.094248,75.149,74.445
0.15708,75.218,74.758
0.21991,75.203,74.894
0.28274,75.116,74.779
0.34558,75.014,74.998
0.40841,74.946,75.414
0.47124,74.915,75.527
0.53407,74.916,75.06
0.5969,74.872,74.585
0.65973,74.816,74.485
0.72257,74.82,74.843
0.7854,74.953,75.489
0.84823,75.228,75.673
0.91106,75.485,75.348
0.97389,75.585,74.93
1.0367,75.402,74.713
1.0996,75.005,74.635
1.1624,74.646,74.748
1.2252,74.458,75.139
1.2881,74.529,75.73
1.3509,74.673,75.736
1.4137,74.809,75.054
1.4765,74.938,74.354
1.5394,75.079,74.573
1.6022,75.217,75.031
1.665,75.239,74.99
1.7279,75.126,74.766
1.7907,74.88,74.726
1.8535,74.734,74.603
1.9164,74.813,74.566
1.9792,75.051,75.08
2.042,75.356,76.123
2.1049,75.439,76.352
2.1677,75.249,75.555
2.2305,74.931,74.515
2.2934,74.662,74.233
2.3562,74.721,74.476
2.419,75.014,74.605
2.4819,75.334,74.601
2.5447,75.479,75.03
2.6075,75.313,75.612
2.6704,74.999,75.609
2.7332,74.723,75.108
2.796,74.661,74.57
2.8588,74.748,74.395
2.9217,74.796,74.647
2.9845,74.765,75.199
3.0473,74.652,75.511
3.1102,74.705,75.464
3.173,74.996,75.362
3.2358,75.405,75.197
3.2987,75.797,74.769
3.3615,75.796,74.177
3.4243,75.343,74.06
3.4872,74.703,74.882
3.55,74.203,76.196
3.6128,74.27,75.938
3.6757,74.686,74.502
3.7385,75.163,73.68
3.8013,75.439,74.617
3.8642,75.416,75.71
3.927,75.17,75.911
3.9898,74.849,75.31
4.0527,74.605,74.695
4.1155,74.622,74.813
4.1783,74.88,75.214
4.2412,75.235,75.293
4.304,75.538,74.863
4.3668,75.526,74.482
4.4296,75.184,74.337
4.4925,74.725,74.508
4.5553,74.397,75.167
4.6181,74.51,75.743
4.681,74.882,75.716
4.7438,75.248,75.206
4.8066,75.359,74.877
4.8695,75.126,74.906
4.9323,74.81,74.828
4.9951,74.637,74.623
5.058,74.804,74.691
5.1208,75.166,75.006
5.1836,75.443,75.217
5.2465,75.511,75.326
5.3093,75.291,75.317
5.3721,75.012,75.02
5.435,74.82,74.696
5.4978,74.717,74.774
5.5606,74.671,75.187
5.6235,74.61,75.175
5.6863,74.657,74.847
5.7491,74.853,74.617
5.8119,75.214,74.565
5.8748,75.518,74.987
5.9376,75.566,75.788
6.0004,75.357,76.045
6.0633,74.932,75.168
6.1261,74.637,74.704
6.1889,74.597,74.929
6.2518,74.746,74.917


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_003.csv <==
x,qOut,qIn
0.031416,75.238,74.298
0.094248,75.299,74.826
0.15708,75.23,75.594
0.21991,75.107,75.651
0.28274,75.019,74.754
0.34558,75.091,74.334
0.40841,75.195,74.579
0.47124,75.188,74.881
0.53407,74.931,75.119
0.5969,74.533,75.304
0.65973,74.293,75.15
0.72257,74.323,74.869
0.7854,74.672,75.042
0.84823,75.068,75.32
0.91106,75.359,75.184
0.97389,75.495,74.866
1.0367,75.45,74.765
1.0996,75.27,74.713
1.1624,75.051,74.713
1.2252,74.891,75.061
1.2881,74.884,75.446
1.3509,75.009,75.166
1.4137,75.107,74.714
1.4765,75.088,74.744
1.5394,74.886,75.338
1.6022,74.69,75.327
1.665,74.671,74.786
1.7279,74.819,74.599
1.7907,75.085,75.247
1.8535,75.233,75.801
1.9164,75.233,75.681
1.9792,75.146,74.896
2.042,75.052,74.27
2.1049,75.009,74.329
2.1677,74.957,74.494
2.2305,74.887,74.677
2.2934,74.8,75.23
2.3562,74.809,75.777
2.419,74.922,75.755
2.4819,75.068,75.155
2.5447,75.166,74.241
2.6075,75.14,74.244
2.6704,75.043,75.194
2.7332,74.945,76.026
2.796,74.909,75.562
2.8588,74.952,74.333
2.9217,75.065,73.663
2.9845,75.209,74.274
3.0473,75.35,75.577
3.1102,75.335,75.937
3.173,75.082,75.681
3.2358,74.7,75.46
3.2987,74.34,75.24
3.3615,74.344,74.775
3.4243,74.678,74.489
3.4872,75.133,74.527
3.55,75.496,74.481
3.6128,75.517,74.394
3.6757,75.262,74.781
3.7385,74.94,75.546
3.8013,74.776,75.987
3.8642,74.916,75.675
3.927,75.108,75.073
3.9898,75.15,74.536
4.0527,74.871,74.331
4.1155,74.511,74.444
4.1783,74.422,74.772
4.2412,74.667,75.289
4.304,75.235,75.784
4.3668,75.74,75.409
4.4296,75.91,74.567
4.4925,75.69,74.351
4.5553,75.076,74.953
4.6181,74.509,75.019
4.681,74.271,74.742
4.7438,74.346,74.9
4.8066,74.644,75.377
4.8695,74.949,75.151
4.9323,75.256,74.679
4.9951,75.504,74.682
5.058,75.627,75.298
5.1208,75.399,75.602
5.1836,74.928,75.428
5.2465,74.491,75.076
5.3093,74.379,74.752
5.3721,74.691,74.755
5.435,75.119,75.191
5.4978,75.423,75.677
5.5606,75.398,75.464
5.6235,75.103,74.682
5.6863,74.784,74.113
5.7491,74.609,74.106
5.8119,74.708,74.608
5.8748,74.927,74.98
5.9376,75.084,75.063
6.0004,75.125,75.116
6.0633,75.022,75.523
6.1261,74.935,75.765
6.1889,74.957,75.425
6.2518,75.07,74.709


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_004.csv <==
x,qOut,qIn
0.031416,74.871,75.749
0.094248,75.217,75.033
0.15708,75.53,74.341
0.21991,75.694,74.383
0.28274,75.604,75.027
0.34558,75.214,75.159
0.40841,74.75,74.923
0.47124,74.434,74.863
0.53407,74.457,75.181
0.5969,74.716,75.324
0.65973,74.988,75.175
0.72257,75.156,74.855
0.7854,75.133,74.512
0.84823,74.983,74.683
0.91106,74.827,75.271
0.97389,74.764,75.651
1.0367,74.874,75.47
1.0996,75.129,75.139
1.1624,75.372,74.882
1.2252,75.471,74.743
1.2881,75.312,74.716
1.3509,74.966,74.869
1.4137,74.682,75.071
1.4765,74.589,75.002
1.5394,74.771,74.617
1.6022,75.022,74.592
1.665,75.19,74.957
1.7279,75.235,75.323
1.7907,75.146,75.194
1.8535,75.008,74.558
1.9164,74.881,74.262
1.9792,74.815,75.036
2.042,74.85,76.061
2.1049,75.011,75.641
2.1677,75.224,74.787
2.2305,75.382,74.708
2.2934,75.377,75.215
2.3562,75.168,75.178
2.419,74.91,74.885
2.4819,74.734,74.587
2.5447,74.75,74.422
2.6075,74.85,74.838
2.6704,74.91,75.646
2.7332,74.913,76.041
2.796,74.87,75.197
2.8588,74.879,74.169
2.9217,74.908,74.04
2.9845,74.918,74.705
3.0473,74.878,75.174
3.1102,74.863,75.184
3.173,74.955,75.316
3.2358,75.132,75.435
3.2987,75.35,75.07
3.3615,75.436,74.785
3.4243,75.336,74.949
3.4872,75.113,75.157
3.55,74.85,75.236
3.6128,74.702,75.003
3.6757,74.694,74.475
3.7385,74.805,74.266
3.8013,75.004,75.125
3.8642,75.233,76.16
3.927,75.342,76.3
3.9898,75.253,75.399
4.0527,74.9,74.025
4.1155,74.544,73.484
4.1783,74.468,73.928
4.2412,74.679,74.855
4.304,75.12,75.582
4.3668,75.412,75.765
4.4296,75.443,75.51
4.4925,75.291,75.057
4.5553,75.067,74.88
4.6181,74.99,75.078
4.681,74.988,75.199
4.7438,74.964,74.992
4.8066,74.822,74.765
4.8695,74.674,74.898
4.9323,74.733,74.926
4.9951,75.002,74.525
5.058,75.453,74.282
5.1208,75.658,74.949
5.1836,75.361,75.768
5.2465,74.73,76.01
5.3093,74.031,75.467
5.3721,73.969,75.05
5.435,74.455,75.007
5.4978,75.136,74.932
5.5606,75.658,74.358
5.6235,75.766,74.206
5.6863,75.551,74.761
5.7491,75.208,75.277
5.8119,74.948,75.164
5.8748,74.924,74.956
5.9376,74.99,74.944
6.0004,75.009,74.943
6.0633,74.863,74.667
6.1261,74.651,74.703
6.1889,74.545,75.26
6.2518,74.609,75.808


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_005.csv <==
x,qOut,qIn
0.031416,74.731,74.037
0.094248,74.617,74.168
0.15708,74.72,75.276
0.21991,74.981,75.682
0.28274,75.318,74.555
0.34558,75.468,74.357
0.40841,75.365,75.376
0.47124,75.123,76.032
0.53407,74.889,75.347
0.5969,74.914,74.835
0.65973,75.07,75.046
0.72257,75.174,75.439
0.7854,75.048,75.219
0.84823,74.788,74.575
0.91106,74.683,74.214
0.97389,74.797,74.356
1.0367,75.14,74.728
1.0996,75.326,74.9
1.1624,75.21,74.975
1.2252,74.913,75.055
1.2881,74.609,75.384
1.3509,74.609,75.991
1.4137,74.811,76.184
1.4765,75.049,75.352
1.5394,75.164,73.944
1.6022,75.173,73.527
1.665,75.199,74.029
1.7279,75.267,74.862
1.7907,75.381,75.56
1.8535,75.388,75.825
1.9164,75.23,75.609
1.9792,74.966,75.127
2.042,74.672,74.696
2.1049,74.504,74.531
2.1677,74.471,74.646
2.2305,74.544,75.001
2.2934,74.684,75.411
2.3562,74.881,75.565
2.419,75.156,75.472
2.4819,75.453,75.255
2.5447,75.718,74.956
2.6075,75.676,74.517
2.6704,75.213,74.263
2.7332,74.548,74.566
2.796,73.976,75.157
2.8588,74.02,75.475
2.9217,74.531,75.525
2.9845,75.192,75.156
3.0473,75.697,74.515
3.1102,75.798,74.537
3.173,75.505,75.12
3.2358,75.024,75.584
3.2987,74.593,75.379
3.3615,74.547,74.755
3.4243,74.811,74.33
3.4872,75.191,74.541
3.55,75.501,75.184
3.6128,75.571,75.342
3.6757,75.369,75.106
3.7385,75.001,74.92
3.8013,74.596,74.922
3.8642,74.459,74.722
3.927,74.62,74.601
3.9898,74.94,74.95
4.0527,75.261,75.338
4.1155,75.356,75.336
4.1783,75.232,75.274
4.2412,75.016,75.083
4.304,74.853,74.81
4.3668,74.907,74.854
4.4296,75.054,75.099
4.4925,75.149,75.258
4.5553,75.052,75.134
4.6181,74.831,74.916
4.681,74.711,74.827
4.7438,74.761,74.895
4.8066,75.013,74.849
4.8695,75.194,74.773
4.9323,75.162,74.964
4.9951,74.976,75.243
5.058,74.73,75.189
5.1208,74.697,74.738
5.1836,74.867,74.3
5.2465,75.114,74.348
5.3093,75.303,75.343
5.3721,75.308,76.091
5.435,75.18,75.771
5.4978,75.02,74.829
5.5606,74.929,74.348
5.6235,74.969,74.746
5.6863,75.062,75.352
5.7491,75.124,75.633
5.8119,75.079,75.278
5.8748,74.942,74.668
5.9376,74.828,74.33
6.0004,74.802,74.543
6.0633,74.91,75.099
6.1261,75.039,75.538
6.1889,75.057,75.636
6.2518,74.951,75.09


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_006.csv <==
x,qOut,qIn
0.031416,75.3,75.051
0.094248,75.075,75.448
0.15708,74.822,75.057
0.21991,74.714,74.807
0.28274,74.883,75.345
0.34558,75.124,75.738
0.40841,75.198,75.401
0.47124,75.063,74.644
0.53407,74.72,74.569
0.5969,74.47,75.233
0.65973,74.485,75.533
0.72257,74.754,75.163
0.7854,75.225,74.773
0.84823,75.696,74.908
0.91106,75.905,75.001
0.97389,75.716,74.7
1.0367,75.022,74.28
1.0996,74.308,74.546
1.1624,74.071,75.127
1.2252,74.313,75.397
1.2881,74.917,75.25
1.3509,75.333,75.168
1.4137,75.468,75.063
1.4765,75.399,74.797
1.5394,75.233,74.734
1.6022,75.118,75.294
1.665,75.052,75.799
1.7279,75.022,75.578
1.7907,75.015,74.829
1.8535,75.062,74.55
1.9164,75.124,74.562
1.9792,75.13,74.581
2.042,75.008,75
2.1049,74.768,75.447
2.1677,74.573,75.158
2.2305,74.521,74.472
2.2934,74.68,74.57
2.3562,74.934,75.435
2.419,75.152,75.93
2.4819,75.264,75.639
2.5447,75.219,74.759
2.6075,75.071,74.011
2.6704,74.95,73.825
2.7332,74.941,74.545
2.796,75.107,75.759
2.8588,75.319,75.961
2.9217,75.376,75.358
2.9845,75.232,74.887
3.0473,74.875,75.04
3.1102,74.624,75.159
3.173,74.621,75.012
3.2358,74.787,74.735
3.2987,74.998,74.559
3.3615,75.03,74.742
3.4243,74.98,75.077
3.4872,74.971,75.166
3.55,75.119,75.07
3.6128,75.31,75.243
3.6757,75.28,75.336
3.7385,74.998,75.047
3.8013,74.488,74.675
3.8642,74.25,74.631
3.927,74.448,74.783
3.9898,74.923,75.066
4.0527,75.466,75.163
4.1155,75.715,75.01
4.1783,75.626,74.994
4.2412,75.321,75.226
4.304,74.954,75.343
4.3668,74.772,75.022
4.4296,74.747,74.659
4.4925,74.794,74.639
4.5553,74.828,75.286
4.6181,74.88,75.885
4.681,74.998,75.703
4.7438,75.146,74.768
4.8066,75.268,74.101
4.8695,75.233,74.362
4.9323,75.065,74.886
4.9951,74.863,75.368
5.058,74.731,75.507
5.1208,74.75,75.06
5.1836,74.868,74.597
5.2465,75.02,74.663
5.3093,75.145,74.974
5.3721,75.203,75.031
5.435,75.177,75.068
5.4978,75.086,75.165
5.5606,74.956,75.129
5.6235,74.896,74.701
5.6863,74.97,74.335
5.7491,75.134,74.479
5.8119,75.328,74.937
5.8748,75.324,75.42
5.9376,75.079,76.011
6.0004,74.747,76.355
6.0633,74.509,75.761
6.1261,74.627,74.416
6.1889,74.947,73.487
6.2518,75.244,73.795


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_007.csv <==
x,qOut,qIn
0.031416,75.119,74.981
0.094248,75.264,74.688
0.15708,75.386,74.387
0.21991,75.453,74.654
0.28274,75.409,75.539
0.34558,75.098,75.738
0.40841,74.69,75.247
0.47124,74.405,74.803
0.53407,74.449,74.66
0.5969,74.77,74.668
0.65973,75.127,75
0.72257,75.369,75.483
0.7854,75.379,75.473
0.84823,75.217,75.142
0.91106,75.027,75.028
0.97389,74.904,75.022
1.0367,74.922,74.726
1.0996,74.988,74.301
1.1624,74.985,74.267
1.2252,74.899,74.745
1.2881,74.741,75.345
1.3509,74.691,75.604
1.4137,74.818,75.488
1.4765,75.053,74.935
1.5394,75.31,74.437
1.6022,75.366,74.717
1.665,75.195,75.271
1.7279,74.93,75.507
1.7907,74.727,75.346
1.8535,74.809,75.111
1.9164,75.082,74.944
1.9792,75.366,75.036
2.042,75.485,75.219
2.1049,75.298,74.904
2.1677,74.922,74.401
2.2305,74.553,74.371
2.2934,74.383,74.94
2.3562,74.499,75.229
2.419,74.784,75.227
2.4819,75.101,75.245
2.5447,75.331,75.149
2.6075,75.359,74.899
2.6704,75.194,74.796
2.7332,74.959,74.758
2.796,74.793,74.749
2.8588,74.866,75.095
2.9217,75.089,75.565
2.9845,75.314,75.702
3.0473,75.4,75.32
3.1102,75.295,74.731
3.173,75.092,74.296
3.2358,74.88,74.323
3.2987,74.738,74.81
3.3615,74.665,75.272
3.4243,74.672,75.553
3.4872,74.766,75.599
3.55,74.954,75.247
3.6128,75.174,74.69
3.6757,75.295,74.302
3.7385,75.26,74.288
3.8013,75.036,74.899
3.8642,74.79,75.867
3.927,74.698,76.224
3.9898,74.793,75.195
4.0527,75.073,73.399
4.1155,75.356,73.573
4.1783,75.47,75.169
4.2412,75.352,76.037
4.304,74.964,74.996
4.3668,74.563,74.224
4.4296,74.428,74.643
4.4925,74.595,75.623
4.5553,75.045,75.921
4.6181,75.44,75.645
4.681,75.543,75.48
4.7438,75.333,75.237
4.8066,74.835,74.536
4.8695,74.493,74.118
4.9323,74.542,74.384
4.9951,74.875,74.868
5.058,75.332,74.923
5.1208,75.446,74.903
5.1836,75.159,75.197
5.2465,74.702,75.553
5.3093,74.356,75.659
5.3721,74.47,75.47
5.435,74.817,74.989
5.4978,75.14,74.36
5.5606,75.197,74.187
5.6235,75.074,74.591
5.6863,75.05,75.032
5.7491,75.203,75.287
5.8119,75.564,75.305
5.8748,75.732,75.258
5.9376,75.487,75.181
6.0004,74.966,74.99
6.0633,74.388,74.737
6.1261,74.267,74.844
6.1889,74.503,75.133
6.2518,74.865,75.163


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_008.csv <==
x,qOut,qIn
0.031416,74.843,73.929
0.094248,74.921,73.973
0.15708,75.087,75.163
0.21991,75.232,76.303
0.28274,75.253,76.131
0.34558,75.086,75.053
0.40841,74.789,74.18
0.47124,74.488,74.161
0.53407,74.309,75.01
0.5969,74.363,75.689
0.65973,74.622,75.705
0.72257,75.012,75.066
0.7854,75.452,74.336
0.84823,75.845,74.277
0.91106,75.985,74.705
0.97389,75.765,75.21
1.0367,75.095,75.454
1.0996,74.368,75.51
1.1624,74.031,75.42
1.2252,74.142,75.112
1.2881,74.653,74.557
1.3509,75.153,74.284
1.4137,75.489,74.69
1.4765,75.593,75.633
1.5394,75.41,76.128
1.6022,75.027,75.465
1.665,74.737,74.512
1.7279,74.692,74.066
1.7907,74.997,74.56
1.8535,75.296,75.269
1.9164,75.286,75.467
1.9792,75.002,74.997
2.042,74.551,74.508
2.1049,74.465,74.604
2.1677,74.778,74.854
2.2305,75.249,75.036
2.2934,75.612,75.235
2.3562,75.544,75.074
2.419,75.161,74.626
2.4819,74.737,74.631
2.5447,74.557,75.369
2.6075,74.783,75.74
2.6704,75.17,75.48
2.7332,75.475,75.038
2.796,75.475,74.885
2.8588,75.144,74.833
2.9217,74.768,74.792
2.9845,74.563,74.916
3.0473,74.71,75.08
3.1102,74.982,74.961
3.173,75.107,74.798
3.2358,75.046,74.912
3.2987,74.81,75.215
3.3615,74.715,75.249
3.4243,74.797,75.088
3.4872,74.949,74.821
3.55,75.04,74.482
3.6128,74.991,74.732
3.6757,74.954,75.429
3.7385,75.012,75.643
3.8013,75.221,74.933
3.8642,75.396,74.618
3.927,75.384,74.923
3.9898,75.203,75.154
4.0527,74.909,74.894
4.1155,74.76,74.949
4.1783,74.785,75.311
4.2412,74.898,75.233
4.304,74.997,74.587
4.3668,75.02,74.652
4.4296,75.03,75.191
4.4925,75.045,75.301
4.5553,75.072,74.782
4.6181,75.028,74.503
4.681,74.928,74.668
4.7438,74.849,75.197
4.8066,74.867,75.546
4.8695,75.012,75.301
4.9323,75.157,74.983
4.9951,75.213,74.88
5.058,75.108,74.855
5.1208,74.949,74.975
5.1836,74.875,75.165
5.2465,74.91,75.061
5.3093,75.048,75.017
5.3721,75.12,75.313
5.435,75.088,75.307
5.4978,74.998,74.795
5.5606,74.913,74.301
5.6235,74.896,74.327
5.6863,74.894,74.5
5.7491,74.88,74.642
5.8119,74.835,75.039
5.8748,74.851,75.895
5.9376,74.966,76.494
6.0004,75.13,76.123
6.0633,75.276,74.803
6.1261,75.263,74.297
6.1889,75.115,74.651
6.2518,74.937,74.736


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_009.csv <==
x,qOut,qIn
0.031416,74.836,75.654
0.094248,75.182,75.833
0.15708,75.327,75.142
0.21991,75.269,74.097
0.28274,75.035,73.355
0.34558,74.815,73.757
0.40841,74.715,74.96
0.47124,74.738,76.03
0.53407,74.868,76.171
0.5969,74.981,75.588
0.65973,75.034,74.948
0.72257,75.042,74.637
0.7854,75.032,74.644
0.84823,75.066,74.728
0.91106,75.129,74.812
0.97389,75.193,74.882
1.0367,75.224,75.075
1.0996,75.251,75.258
1.1624,75.293,75.277
1.2252,75.284,75.153
1.2881,75.151,74.738
1.3509,74.739,74.455
1.4137,74.248,74.726
1.4765,73.943,75.34
1.5394,74.075,75.636
1.6022,74.609,75.208
1.665,75.264,74.707
1.7279,75.794,74.794
1.7907,75.99,75.337
1.8535,75.702,75.442
1.9164,75.134,75.229
1.9792,74.609,74.99
2.042,74.449,74.785
2.1049,74.667,74.333
2.1677,74.973,73.966
2.2305,75.2,74.321
2.2934,75.232,75.658
2.3562,75.153,76.374
2.419,75.016,75.867
2.4819,74.88,74.863
2.5447,74.797,74.518
2.6075,74.845,74.749
2.6704,74.996,74.949
2.7332,75.162,75.071
2.796,75.245,75.078
2.8588,75.187,74.808
2.9217,75.106,74.536
2.9845,75.083,74.679
3.0473,75.187,75.218
3.1102,75.234,75.431
3.173,75.048,75.245
3.2358,74.695,74.903
3.2987,74.292,74.765
3.3615,74.248,75.021
3.4243,74.576,75.212
3.4872,75.088,74.856
3.55,75.577,74.478
3.6128,75.77,75.034
3.6757,75.61,75.638
3.7385,75.231,75.391
3.8013,74.806,74.634
3.8642,74.676,74.729
3.927,74.78,75.222
3.9898,74.941,75.346
4.0527,74.976,74.952
4.1155,74.871,74.625
4.1783,74.815,74.596
4.2412,74.875,75.062
4.304,75.087,75.681
4.3668,75.239,75.284
4.4296,75.226,74.388
4.4925,75.089,74.178
4.5553,74.893,74.938
4.6181,74.812,75.458
4.681,74.847,75.603
4.7438,74.943,75.623
4.8066,75.04,75.56
4.8695,75.102,75.053
4.9323,75.13,74.372
4.9951,75.125,74.194
5.058,75.083,74.745
5.1208,75.012,75.071
5.1836,74.942,75.14
5.2465,74.898,75.331
5.3093,74.902,75.247
5.3721,74.958,74.785
5.435,75.03,74.655
5.4978,75.064,74.874
5.5606,75.01,74.819
5.6235,74.849,74.675
5.6863,74.712,74.939
5.7491,74.715,75.3
5.8119,74.95,75.182
5.8748,75.337,74.775
5.9376,75.623,74.713
6.0004,75.644,75.287
6.0633,75.265,75.902
6.1261,74.733,75.376
6.1889,74.431,74.563
6.2518,74.46,74.668


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_010.csv <==
x,qOut,qIn
0.031416,75.214,75.299
0.094248,75.388,75.985
0.15708,75.299,75.663
0.21991,75.048,74.641
0.28274,74.765,74.018
0.34558,74.701,74.174
0.40841,74.838,74.568
0.47124,75.048,75.046
0.53407,75.192,75.391
0.5969,75.154,75.527
0.65973,75.014,75.531
0.72257,74.882,75.299
0.7854,74.859,74.899
0.84823,74.946,74.726
0.91106,75.022,74.81
0.97389,75.029,75.111
1.0367,74.926,75.508
1.0996,74.863,75.421
1.1624,74.958,74.882
1.2252,75.16,74.404
1.2881,75.399,74.626
1.3509,75.354,75.393
1.4137,74.989,75.816
1.4765,74.521,75.27
1.5394,74.21,74.066
1.6022,74.359,73.989
1.665,74.788,74.909
1.7279,75.263,75.634
1.7907,75.568,75.168
1.8535,75.589,74.394
1.9164,75.384,74.249
1.9792,75.097,74.883
2.042,74.878,75.743
2.1049,74.881,75.954
2.1677,75.021,75.655
2.2305,75.167,75.168
2.2934,75.188,74.768
2.3562,75.062,74.656
2.419,74.933,74.716
2.4819,74.889,74.678
2.5447,75,74.428
2.6075,75.101,74.564
2.6704,75.056,75.205
2.7332,74.893,75.852
2.796,74.678,75.653
2.8588,74.656,75.032
2.9217,74.778,74.733
2.9845,74.912,74.631
3.0473,74.92,74.653
3.1102,74.819,75.027
3.173,74.824,75.394
3.2358,75.005,75.355
3.2987,75.396,74.962
3.3615,75.704,74.438
3.4243,75.685,74.118
3.4872,75.351,74.594
3.55,74.772,75.731
3.6128,74.413,75.921
3.6757,74.391,75.162
3.7385,74.599,74.365
3.8013,74.891,74.38
3.8642,75.137,74.99
3.927,75.334,75.487
3.9898,75.428,75.478
4.0527,75.359,75.359
4.1155,75.08,75.472
4.1783,74.807,75.252
4.2412,74.698,74.565
4.304,74.882,74.01
4.3668,75.131,74.269
4.4296,75.177,74.828
4.4925,75.001,75.128
4.5553,74.639,75.155
4.6181,74.509,75.455
4.681,74.7,75.804
4.7438,75.054,75.76
4.8066,75.38,75.033
4.8695,75.364,74.36
4.9323,75.08,74.257
4.9951,74.759,74.666
5.058,74.644,75.224
5.1208,74.897,75.411
5.1836,75.298,75.285
5.2465,75.604,75.089
5.3093,75.589,74.91
5.3721,75.182,74.747
5.435,74.66,74.707
5.4978,74.286,74.812
5.5606,74.289,75.125
5.6235,74.56,75.439
5.6863,74.908,75.325
5.7491,75.24,74.687
5.8119,75.492,74.492
5.8748,75.632,75.081
5.9376,75.547,75.342
6.0004,75.254,74.992
6.0633,74.796,74.901
6.1261,74.515,75.089
6.1889,74.56,74.858
6.2518,74.838,74.631


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_011.csv <==
x,qOut,qIn
0.031416,74.989,75.67
0.094248,75.182,75.22
0.15708,75.214,74.849
0.21991,75.086,74.793
0.28274,74.842,74.807
0.34558,74.734,74.664
0.40841,74.78,74.668
0.47124,74.91,74.852
0.53407,75.037,74.989
0.5969,75.158,75.175
0.65973,75.313,75.449
0.72257,75.425,75.479
0.7854,75.401,74.906
0.84823,75.031,74.511
0.91106,74.527,74.914
0.97389,74.186,75.765
1.0367,74.286,75.685
1.0996,74.763,74.669
1.1624,75.285,74.22
1.2252,75.633,74.745
1.2881,75.629,75.208
1.3509,75.317,74.787
1.4137,74.916,74.479
1.4765,74.614,74.9
1.5394,74.572,75.822
1.6022,74.706,75.802
1.665,74.887,75.002
1.7279,75.053,74.414
1.7907,75.165,74.458
1.8535,75.229,74.549
1.9164,75.217,74.706
1.9792,75.149,74.942
2.042,75.056,74.95
2.1049,75.053,75.135
2.1677,75.131,75.703
2.2305,75.202,76.059
2.2934,75.165,75.483
2.3562,74.954,74.66
2.419,74.719,74.321
2.4819,74.59,74.395
2.5447,74.678,74.709
2.6075,74.909,75.24
2.6704,75.156,75.548
2.7332,75.331,75.167
2.796,75.366,74.503
2.8588,75.213,74.524
2.9217,74.919,74.918
2.9845,74.614,75.225
3.0473,74.441,75.306
3.1102,74.513,75.279
3.173,74.749,75.164
3.2358,75.048,75.092
3.2987,75.314,75.113
3.3615,75.522,75.06
3.4243,75.597,74.97
3.4872,75.482,74.958
3.55,75.13,75.058
3.6128,74.71,74.794
3.6757,74.512,74.233
3.7385,74.593,73.952
3.8013,74.954,74.438
3.8642,75.221,75.409
3.927,75.221,76.136
3.9898,75.022,75.996
4.0527,74.739,74.972
4.1155,74.699,74.385
4.1783,74.888,74.563
4.2412,75.156,75.032
4.304,75.345,75.187
4.3668,75.329,75.344
4.4296,75.205,75.594
4.4925,75.078,75.365
4.5553,75.048,74.3
4.6181,75.077,73.96
4.681,75.019,74.724
4.7438,74.833,75.574
4.8066,74.507,75.689
4.8695,74.28,75.195
4.9323,74.314,74.551
4.9951,74.593,74.372
5.058,75.063,75.059
5.1208,75.492,75.643
5.1836,75.677,75.516
5.2465,75.563,74.854
5.3093,75.121,74.487
5.3721,74.729,74.784
5.435,74.679,75.092
5.4978,74.922,75.095
5.5606,75.345,74.855
5.6235,75.468,74.813
5.6863,75.22,75.077
5.7491,74.814,75.489
5.8119,74.505,75.678
5.8748,74.617,75.535
5.9376,74.952,75.088
6.0004,75.262,74.288
6.0633,75.315,73.727
6.1261,75.111,74.233
6.1889,74.899,75.192
6.2518,74.822,75.801


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_012.csv <==
x,qOut,qIn
0.031416,74.056,75.575
0.094248,74.292,75.568
0.15708,74.869,75.348
0.21991,75.496,75.037
0.28274,75.907,74.625
0.34558,75.926,74.239
0.40841,75.592,74.252
0.47124,75.106,74.891
0.53407,74.697,75.731
0.5969,74.592,75.624
0.65973,74.647,74.893
0.72257,74.725,74.326
0.7854,74.706,74.295
0.84823,74.704,74.751
0.91106,74.798,75.364
0.97389,74.955,75.625
1.0367,75.118,75.509
1.0996,75.201,75.094
1.1624,75.272,74.537
1.2252,75.357,74.452
1.2881,75.474,75.134
1.3509,75.429,75.456
1.4137,75.131,75.186
1.4765,74.723,74.956
1.5394,74.393,75.057
1.6022,74.474,75.034
1.665,74.832,74.959
1.7279,75.213,74.992
1.7907,75.367,75.002
1.8535,75.147,75.028
1.9164,74.783,75.094
1.9792,74.527,74.959
2.042,74.607,74.757
2.1049,74.968,74.824
2.1677,75.322,74.944
2.2305,75.488,74.993
2.2934,75.318,74.979
2.3562,74.979,74.83
2.419,74.752,74.736
2.4819,74.74,75.049
2.5447,74.99,75.662
2.6075,75.218,75.6
2.6704,75.276,74.974
2.7332,75.186,74.56
2.796,75.002,74.855
2.8588,74.92,74.982
2.9217,74.95,74.783
2.9845,75.025,74.822
3.0473,75.07,75.175
3.1102,75.027,75.293
3.173,74.95,75.346
3.2358,74.884,75.422
3.2987,74.87,74.979
3.3615,74.882,74.204
3.4243,74.887,74.118
3.4872,74.884,75.119
3.55,74.882,76.324
3.6128,74.944,75.901
3.6757,75.076,74.664
3.7385,75.223,74.059
3.8013,75.327,74.451
3.8642,75.266,74.85
3.927,75.062,75.076
3.9898,74.825,75.024
4.0527,74.675,74.766
4.1155,74.729,74.967
4.1783,74.922,75.452
4.2412,75.153,75.531
4.304,75.325,75.007
4.3668,75.333,74.721
4.4296,75.155,74.747
4.4925,74.887,74.806
4.5553,74.64,74.888
4.6181,74.655,74.83
4.681,74.924,74.647
4.7438,75.269,74.86
4.8066,75.504,75.799
4.8695,75.352,76.181
4.9323,74.943,75.532
4.9951,74.546,74.52
5.058,74.441,74.053
5.1208,74.679,74.096
5.1836,74.985,74.378
5.2465,75.201,75
5.3093,75.208,76.04
5.3721,75.165,76.487
5.435,75.146,75.811
5.4978,75.129,74.57
5.5606,75.068,74.204
5.6235,74.898,74.957
5.6863,74.715,75.453
5.7491,74.612,74.951
5.8119,74.662,74.042
5.8748,74.848,74.248
5.9376,75.125,74.997
6.0004,75.402,75.305
6.0633,75.599,74.986
6.1261,75.459,74.912
6.1889,74.968,75.101
6.2518,74.395,75.366


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_013.csv <==
x,qOut,qIn
0.031416,75.058,75.04
0.094248,74.88,74.503
0.15708,74.66,74.733
0.21991,74.492,75.613
0.28274,74.465,75.799
0.34558,74.601,74.982
0.40841,74.83,74.546
0.47124,75.092,74.957
0.53407,75.333,75.484
0.5969,75.532,75.337
0.65973,75.597,74.942
0.72257,75.478,74.517
0.7854,75.133,74.265
0.84823,74.727,74.381
0.91106,74.5,74.847
0.97389,74.508,75.559
1.0367,74.76,76.076
1.0996,75.005,75.621
1.1624,75.124,74.697
1.2252,75.125,74.183
1.2881,75.043,74.419
1.3509,75.022,74.816
1.4137,75.084,75.074
1.4765,75.179,75.172
1.5394,75.247,75.286
1.6022,75.231,75.215
1.665,75.18,74.954
1.7279,75.119,74.874
1.7907,75.065,74.992
1.8535,74.91,74.959
1.9164,74.667,74.962
1.9792,74.469,75.138
2.042,74.456,75.227
2.1049,74.764,75.297
2.1677,75.216,75.388
2.2305,75.579,75.039
2.2934,75.63,74.17
2.3562,75.251,73.992
2.419,74.742,74.696
2.4819,74.401,75.606
2.5447,74.491,75.814
2.6075,74.853,75.298
2.6704,75.187,74.758
2.7332,75.357,74.624
2.796,75.277,74.788
2.8588,75.097,74.738
2.9217,74.941,74.721
2.9845,74.863,75.041
3.0473,74.894,75.49
3.1102,74.997,75.565
3.173,75.141,75.312
3.2358,75.269,74.776
3.2987,75.321,74.205
3.3615,75.164,74.378
3.4243,74.845,75.172
3.4872,74.534,75.872
3.55,74.415,75.655
3.6128,74.634,74.718
3.6757,75.029,74.135
3.7385,75.391,74.665
3.8013,75.526,75.858
3.8642,75.308,76.019
3.927,74.913,75.249
3.9898,74.578,74.198
4.0527,74.53,73.591
4.1155,74.783,74.163
4.1783,75.122,75.245
4.2412,75.379,75.607
4.304,75.413,75.228
4.3668,75.2,75.458
4.4296,74.89,75.788
4.4925,74.657,75.334
4.5553,74.666,74.343
4.6181,74.911,74.489
4.681,75.174,75.238
4.7438,75.306,75.416
4.8066,75.181,74.884
4.8695,74.98,74.802
4.9323,74.94,75.114
4.9951,75.057,75.391
5.058,75.283,75.207
5.1208,75.187,74.902
5.1836,74.768,74.796
5.2465,74.317,74.719
5.3093,74.161,74.477
5.3721,74.523,74.433
5.435,75.091,74.621
5.4978,75.587,74.86
5.5606,75.77,75.236
5.6235,75.609,75.584
5.6863,75.268,75.639
5.7491,74.932,75.479
5.8119,74.779,75.31
5.8748,74.824,75.053
5.9376,74.948,74.671
6.0004,75.068,74.387
6.0633,75.12,74.423
6.1261,75.143,74.746
6.1889,75.153,75.183
6.2518,75.133,75.463


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_014.csv <==
x,qOut,qIn
0.031416,75.16,74.958
0.094248,74.868,74.98
0.15708,74.669,74.821
0.21991,74.666,74.663
0.28274,74.917,74.839
0.34558,75.143,75.331
0.40841,75.159,75.579
0.47124,75,75.246
0.53407,74.747,74.851
0.5969,74.691,74.889
0.65973,74.829,74.997
0.72257,75.051,75.14
0.7854,75.233,75.192
0.84823,75.308,74.875
0.91106,75.314,74.558
0.97389,75.264,74.66
1.0367,75.166,74.952
1.0996,75.009,74.973
1.1624,74.86,74.958
1.2252,74.769,75.025
1.2881,74.779,75.057
1.3509,74.834,75.196
1.4137,74.899,75.502
1.4765,74.976,75.595
1.5394,75.076,75.105
1.6022,75.19,74.703
1.665,75.24,74.663
1.7279,75.205,74.585
1.7907,75.078,74.377
1.8535,74.983,74.767
1.9164,74.959,75.503
1.9792,74.968,75.864
2.042,74.954,75.428
2.1049,74.864,74.76
2.1677,74.779,74.303
2.2305,74.756,74.112
2.2934,74.84,74.321
2.3562,74.954,75.161
2.419,75.046,75.942
2.4819,75.125,75.819
2.5447,75.208,74.907
2.6075,75.332,74.599
2.6704,75.389,74.978
2.7332,75.299,75.564
2.796,74.995,75.875
2.8588,74.624,75.654
2.9217,74.436,74.934
2.9845,74.509,73.943
3.0473,74.867,73.338
3.1102,75.272,74.031
3.173,75.489,75.345
3.2358,75.418,76.018
3.2987,74.985,75.648
3.3615,74.488,75.28
3.4243,74.283,75.023
3.4872,74.435,74.809
3.55,74.93,74.779
3.6128,75.366,74.725
3.6757,75.535,74.642
3.7385,75.451,74.825
3.8013,75.169,75.13
3.8642,75.063,75.395
3.927,75.204,75.642
3.9898,75.396,75.461
4.0527,75.403,74.571
4.1155,74.899,74.285
4.1783,74.256,74.854
4.2412,73.881,75.326
4.304,74.131,75.117
4.3668,74.778,75.182
4.4296,75.407,75.489
4.4925,75.796,75.266
4.5553,75.783,74.417
4.6181,75.432,74.397
4.681,74.973,75.044
4.7438,74.616,75.306
4.8066,74.546,74.681
4.8695,74.692,74.42
4.9323,74.916,74.943
4.9951,75.139,75.798
5.058,75.306,76.064
5.1208,75.378,75.093
5.1836,75.282,73.938
5.2465,75.061,73.94
5.3093,74.778,75.284
5.3721,74.687,75.81
5.435,74.835,75.201
5.4978,75.103,74.414
5.5606,75.35,74.554
5.6235,75.365,75.066
5.6863,75.178,75.149
5.7491,74.915,74.838
5.8119,74.716,74.775
5.8748,74.678,75.219
5.9376,74.738,75.559
6.0004,74.847,75.488
6.0633,74.962,75.201
6.1261,75.121,74.969
6.1889,75.266,74.782
6.2518,75.308,74.78


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_015.csv <==
x,qOut,qIn
0.031416,74.766,75.366
0.094248,74.498,74.664
0.15708,74.545,74.099
0.21991,74.831,74.094
0.28274,75.245,74.705
0.34558,75.501,75.038
0.40841,75.469,74.941
0.47124,75.194,74.705
0.53407,74.757,74.924
0.5969,74.523,75.719
0.65973,74.624,76.23
0.72257,74.946,75.813
0.7854,75.343,74.66
0.84823,75.484,74.188
0.91106,75.337,74.506
0.97389,75.067,74.988
1.0367,74.868,75.1
1.0996,74.994,75.086
1.1624,75.237,75.08
1.2252,75.353,74.926
1.2881,75.103,74.519
1.3509,74.622,74.537
1.4137,74.311,75.13
1.4765,74.303,75.744
1.5394,74.642,75.64
1.6022,74.932,75.032
1.665,75.089,74.591
1.7279,75.185,74.595
1.7907,75.318,74.877
1.8535,75.518,75.091
1.9164,75.563,75.284
1.9792,75.372,75.383
2.042,74.903,74.962
2.1049,74.566,74.491
2.1677,74.581,74.618
2.2305,74.836,75.08
2.2934,75.158,75.097
2.3562,75.167,74.808
2.419,74.949,74.76
2.4819,74.719,74.919
2.5447,74.697,75.139
2.6075,74.957,75.207
2.6704,75.267,75.081
2.7332,75.445,74.943
2.796,75.335,75.23
2.8588,75.027,75.44
2.9217,74.777,75.022
2.9845,74.711,74.279
3.0473,74.914,74.231
3.1102,75.157,75.095
3.173,75.245,75.835
3.2358,75.158,75.899
3.2987,74.91,75.466
3.3615,74.748,75.075
3.4243,74.748,74.776
3.4872,74.85,74.655
3.55,74.972,74.402
3.6128,74.99,74.069
3.6757,74.957,74.348
3.7385,74.942,75.367
3.8013,75.005,75.989
3.8642,75.131,75.448
3.927,75.225,74.874
3.9898,75.224,74.943
4.0527,75.076,75.307
4.1155,74.834,75.013
4.1783,74.644,74.513
4.2412,74.609,74.502
4.304,74.804,75.02
4.3668,75.171,75.188
4.4296,75.536,75.175
4.4925,75.722,75.382
4.5553,75.564,75.469
4.6181,75.039,74.895
4.681,74.488,74.332
4.7438,74.176,74.334
4.8066,74.317,74.825
4.8695,74.693,75.25
4.9323,75.073,75.506
4.9951,75.361,75.485
5.058,75.494,75.017
5.1208,75.479,74.436
5.1836,75.311,74.283
5.2465,75.059,74.718
5.3093,74.805,75.248
5.3721,74.687,75.272
5.435,74.717,75.227
5.4978,74.852,75.488
5.5606,75.044,75.529
5.6235,75.239,74.66
5.6863,75.335,73.924
5.7491,75.269,74.308
5.8119,74.988,75.519
5.8748,74.66,76.001
5.9376,74.531,75.689
6.0004,74.654,74.862
6.0633,75.027,74.181
6.1261,75.343,74.674
6.1889,75.395,75.675
6.2518,75.188,75.97


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_016.csv <==
x,qOut,qIn
0.031416,74.433,74.802
0.094248,74.847,74.726
0.15708,75.267,74.889
0.21991,75.497,75.16
0.28274,75.382,75.054
0.34558,75.04,74.633
0.40841,74.75,74.455
0.47124,74.664,74.625
0.53407,74.888,74.936
0.5969,75.208,75.192
0.65973,75.375,75.31
0.72257,75.304,75.187
0.7854,74.948,74.978
0.84823,74.612,75.21
0.91106,74.543,75.622
0.97389,74.741,75.45
1.0367,75.15,74.247
1.0996,75.445,73.818
1.1624,75.488,74.72
1.2252,75.32,75.836
1.2881,75.016,75.582
1.3509,74.836,74.605
1.4137,74.808,74.34
1.4765,74.843,75.008
1.5394,74.838,75.643
1.6022,74.748,75.45
1.665,74.698,75.2
1.7279,74.75,75.29
1.7907,74.94,75.047
1.8535,75.146,74.198
1.9164,75.291,73.787
1.9792,75.351,74.259
2.042,75.319,75.245
2.1049,75.19,75.64
2.1677,74.979,75.483
2.2305,74.763,75.234
2.2934,74.63,75.167
2.3562,74.712,75.355
2.419,74.924,75.575
2.4819,75.125,75.266
2.5447,75.175,74.124
2.6075,75.054,73.799
2.6704,74.964,74.742
2.7332,75.012,75.886
2.796,75.273,76.058
2.8588,75.469,75.467
2.9217,75.335,74.715
2.9845,74.921,74.133
3.0473,74.345,74.154
3.1102,74.151,74.522
3.173,74.375,74.818
3.2358,74.814,75.08
3.2987,75.235,75.363
3.3615,75.465,75.47
3.4243,75.554,75.421
3.4872,75.536,75.302
3.55,75.44,74.988
3.6128,75.203,74.697
3.6757,74.865,74.708
3.7385,74.569,74.895
3.8013,74.459,75.073
3.8642,74.686,75.13
3.927,75.114,75.035
3.9898,75.502,74.9
4.0527,75.616,75.023
4.1155,75.227,75.085
4.1783,74.624,74.853
4.2412,74.174,74.654
4.304,74.223,74.9
4.3668,74.651,75.357
4.4296,75.102,75.611
4.4925,75.412,75.465
4.5553,75.474,74.852
4.6181,75.415,74.429
4.681,75.282,74.659
4.7438,75.107,75.392
4.8066,74.918,75.736
4.8695,74.796,75.306
4.9323,74.8,74.745
4.9951,74.9,74.351
5.058,75.051,74.217
5.1208,75.124,74.489
5.1836,75.091,75.061
5.2465,74.988,75.521
5.3093,74.864,75.507
5.3721,74.812,75.226
5.435,74.863,74.889
5.4978,74.996,74.543
5.5606,75.181,74.58
5.6235,75.302,75.114
5.6863,75.272,75.502
5.7491,75.122,75.439
5.8119,74.905,75.258
5.8748,74.862,74.921
5.9376,75.018,74.372
6.0004,75.223,74.215
6.0633,75.305,74.978
6.1261,75.034,75.726
6.1889,74.621,75.748
6.2518,74.337,75.243


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_017.csv <==
x,qOut,qIn
0.031416,74.557,74.856
0.094248,74.713,75.43
0.15708,75.015,75.946
0.21991,75.288,75.4
0.28274,75.365,73.873
0.34558,75.183,73.626
0.40841,74.935,74.8
0.47124,74.795,76.181
0.53407,74.91,76.552
0.5969,75.181,75.945
0.65973,75.381,74.959
0.72257,75.394,74.079
0.7854,75.135,73.84
0.84823,74.781,74.452
0.91106,74.546,75.227
0.97389,74.501,75.301
1.0367,74.672,74.547
1.0996,74.905,74.45
1.1624,75.134,75.077
1.2252,75.308,75.516
1.2881,75.39,75.184
1.3509,75.26,74.963
1.4137,74.924,75.01
1.4765,74.557,74.872
1.5394,74.356,74.768
1.6022,74.588,75.185
1.665,75.132,75.451
1.7279,75.703,75.148
1.7907,76.025,74.93
1.8535,75.708,75.192
1.9164,74.981,75.185
1.9792,74.31,74.748
2.042,74.179,74.43
2.1049,74.581,74.77
2.1677,74.994,75.366
2.2305,75.19,75.75
2.2934,75.025,75.233
2.3562,74.889,74.514
2.419,74.932,74.544
2.4819,75.079,75.151
2.5447,75.211,75.336
2.6075,75.132,75.095
2.6704,74.968,75.064
2.7332,74.859,75.095
2.796,74.933,74.758
2.8588,75.122,74.254
2.9217,75.261,74.25
2.9845,75.274,75.014
3.0473,75.114,75.688
3.1102,74.901,75.435
3.173,74.764,75.085
3.2358,74.754,75.1
3.2987,74.898,75.3
3.3615,75.097,75.209
3.4243,75.231,74.9
3.4872,75.245,74.607
3.55,75.096,74.648
3.6128,74.924,74.724
3.6757,74.882,74.672
3.7385,74.976,74.727
3.8013,75.179,75.151
3.8642,75.22,75.66
3.927,75.024,75.832
3.9898,74.72,75.563
4.0527,74.47,75.057
4.1155,74.527,74.566
4.1783,74.802,74.254
4.2412,75.138,74.367
4.304,75.379,74.847
4.3668,75.45,75.142
4.4296,75.387,75.216
4.4925,75.245,75.278
4.5553,75.081,75.294
4.6181,74.925,75.066
4.681,74.776,74.839
4.7438,74.654,74.807
4.8066,74.584,74.977
4.8695,74.626,75.296
4.9323,74.801,75.443
4.9951,75.069,75.01
5.058,75.383,74.188
5.1208,75.606,74.164
5.1836,75.587,74.893
5.2465,75.315,75.613
5.3093,74.81,75.563
5.3721,74.428,75.027
5.435,74.377,74.693
5.4978,74.604,74.855
5.5606,74.999,75.088
5.6235,75.275,75.008
5.6863,75.353,75.073
5.7491,75.271,75.439
5.8119,75.079,75.628
5.8748,74.948,75.087
5.9376,74.946,74.416
6.0004,75.031,74.239
6.0633,75.141,74.649
6.1261,75.097,75.023
6.1889,74.899,75.126
6.2518,74.672,74.94


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_018.csv <==
x,qOut,qIn
0.031416,74.189,75.733
0.094248,74.804,75.749
0.15708,75.469,75.223
0.21991,75.924,74.67
0.28274,75.959,74.637
0.34558,75.55,74.906
0.40841,74.967,75.075
0.47124,74.517,75.075
0.53407,74.485,74.982
0.5969,74.803,74.912
0.65973,75.157,75.026
0.72257,75.355,75.387
0.7854,75.248,75.515
0.84823,74.934,75.032
0.91106,74.633,74.483
0.97389,74.488,74.306
1.0367,74.607,74.535
1.0996,74.883,74.726
1.1624,75.185,74.852
1.2252,75.417,75.048
1.2881,75.5,75.384
1.3509,75.389,75.509
1.4137,75.147,75.323
1.4765,74.895,75.057
1.5394,74.76,74.851
1.6022,74.803,74.825
1.665,74.928,75.122
1.7279,75.054,75.465
1.7907,75.114,74.939
1.8535,75.161,74.342
1.9164,75.204,74.673
1.9792,75.194,75.439
2.042,75.07,75.486
2.1049,74.791,74.856
2.1677,74.525,74.545
2.2305,74.406,74.937
2.2934,74.547,75.522
2.3562,74.835,75.27
2.419,75.115,74.642
2.4819,75.308,74.311
2.5447,75.359,74.522
2.6075,75.306,74.828
2.6704,75.199,75.048
2.7332,75.086,75.291
2.796,75.014,75.793
2.8588,74.997,75.761
2.9217,74.999,75.085
2.9845,74.991,74.609
3.0473,74.952,74.687
3.1102,74.925,74.534
3.173,74.946,74.353
3.2358,75.005,74.689
3.2987,75.079,75.243
3.3615,75.111,75.319
3.4243,75.101,75.304
3.4872,75.053,75.42
3.55,74.973,75.26
3.6128,74.828,74.851
3.6757,74.658,74.858
3.7385,74.556,75.292
3.8013,74.611,75.312
3.8642,74.875,74.654
3.927,75.234,74.306
3.9898,75.538,74.797
4.0527,75.645,75.713
4.1155,75.431,75.632
4.1783,75.01,74.763
4.2412,74.592,73.977
4.304,74.388,74.197
4.3668,74.487,75.314
4.4296,74.744,76.175
4.4925,75.031,75.851
4.5553,75.239,74.624
4.6181,75.346,74.191
4.681,75.359,74.613
4.7438,75.301,75.323
4.8066,75.199,75.691
4.8695,75.092,75.527
4.9323,74.992,74.969
4.9951,74.913,74.13
5.058,74.864,73.488
5.1208,74.893,74.157
5.1836,74.984,75.518
5.2465,75.064,76.184
5.3093,75.055,75.751
5.3721,74.884,75.423
5.435,74.705,75.242
5.4978,74.662,74.854
5.5606,74.881,74.326
5.6235,75.226,74.381
5.6863,75.411,74.938
5.7491,75.349,75.508
5.8119,74.994,75.498
5.8748,74.774,74.983
5.9376,74.878,74.587
6.0004,75.137,74.611
6.0633,75.324,74.701
6.1261,74.993,74.651
6.1889,74.425,74.799
6.2518,74.029,75.2


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_019.csv <==
x,qOut,qIn
0.031416,74.397,74.494
0.094248,74.456,74.966
0.15708,74.682,75.179
0.21991,74.972,75.306
0.28274,75.231,75.623
0.34558,75.366,75.563
0.40841,75.356,74.997
0.47124,75.251,74.395
0.53407,75.118,74.301
0.5969,75.071,74.585
0.65973,75.062,74.725
0.72257,75.025,74.625
0.7854,74.895,75.067
0.84823,74.769,75.801
0.91106,74.794,75.751
0.97389,74.958,74.966
1.0367,75.216,74.377
1.0996,75.274,74.686
1.1624,75.085,75.267
1.2252,74.812,75.429
1.2881,74.646,74.988
1.3509,74.832,74.963
1.4137,75.204,75.296
1.4765,75.524,75.259
1.5394,75.562,74.61
1.6022,75.21,74.406
1.665,74.716,74.795
1.7279,74.339,75.337
1.7907,74.311,75.641
1.8535,74.558,75.403
1.9164,74.886,74.848
1.9792,75.18,74.484
2.042,75.353,74.514
2.1049,75.372,74.464
2.1677,75.23,74.423
2.2305,75.011,74.854
2.2934,74.816,76.044
2.3562,74.824,76.542
2.419,74.999,75.771
2.4819,75.211,74.475
2.5447,75.325,73.965
2.6075,75.216,74.713
2.6704,74.975,75.574
2.7332,74.748,75.554
2.796,74.675,74.827
2.8588,74.823,74.34
2.9217,75.083,74.24
2.9845,75.312,74.875
3.0473,75.375,76.029
3.1102,75.137,75.969
3.173,74.72,74.93
3.2358,74.353,74.28
3.2987,74.267,74.562
3.3615,74.551,74.665
3.4243,75.023,74.609
3.4872,75.49,74.877
3.55,75.78,75.24
3.6128,75.729,75.202
3.6757,75.385,75.191
3.7385,74.962,75.371
3.8013,74.698,75.336
3.8642,74.773,75.179
3.927,74.942,75.194
3.9898,75.021,75.078
4.0527,74.856,74.533
4.1155,74.7,74.189
4.1783,74.791,74.443
4.2412,75.074,75.067
4.304,75.443,75.545
4.3668,75.452,75.515
4.4296,75.092,75.156
4.4925,74.625,74.767
4.5553,74.359,74.661
4.6181,74.529,74.759
4.681,74.869,74.968
4.7438,75.171,75.325
4.8066,75.259,75.545
4.8695,75.252,75.297
4.9323,75.273,74.956
4.9951,75.318,74.847
5.058,75.358,74.799
5.1208,75.215,74.488
5.1836,74.914,74.263
5.2465,74.603,74.476
5.3093,74.441,75.154
5.3721,74.566,75.588
5.435,74.87,75.555
5.4978,75.196,75.206
5.5606,75.396,74.843
5.6235,75.336,74.86
5.6863,75.085,75.164
5.7491,74.808,75.45
5.8119,74.683,75.325
5.8748,74.831,74.693
5.9376,75.116,74.201
6.0004,75.374,74.507
6.0633,75.452,75.582
6.1261,75.27,75.88
6.1889,74.927,75.191
6.2518,74.584,74.392


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_020.csv <==
x,qOut,qIn
0.031416,74.525,75.59
0.094248,74.286,75.464
0.15708,74.428,74.748
0.21991,74.806,74.455
0.28274,75.246,75.023
0.34558,75.461,75.237
0.40841,75.341,75.036
0.47124,74.975,75.083
0.53407,74.494,75.613
0.5969,74.336,75.724
0.65973,74.596,75.298
0.72257,75.095,74.75
0.7854,75.625,74.383
0.84823,75.776,74.397
0.91106,75.464,74.706
0.97389,74.916,74.911
1.0367,74.416,74.832
1.0996,74.432,74.974
1.1624,74.799,75.329
1.2252,75.218,75.619
1.2881,75.399,75.472
1.3509,75.237,74.707
1.4137,74.949,74.087
1.4765,74.738,74.44
1.5394,74.78,75.519
1.6022,75.02,75.73
1.665,75.297,75.105
1.7279,75.495,74.381
1.7907,75.522,74.654
1.8535,75.338,75.614
1.9164,75.008,75.958
1.9792,74.665,75.297
2.042,74.451,74.648
2.1049,74.48,74.557
2.1677,74.679,74.422
2.2305,74.946,74.429
2.2934,75.181,74.943
2.3562,75.32,75.441
2.419,75.314,75.393
2.4819,75.176,74.865
2.5447,74.926,74.56
2.6075,74.74,74.988
2.6704,74.73,75.439
2.7332,74.865,75.308
2.796,75.081,74.768
2.8588,75.169,74.85
2.9217,75.133,75.324
2.9845,75.071,75.496
3.0473,75.096,75.021
3.1102,75.232,74.731
3.173,75.271,74.862
3.2358,75.125,75.06
3.2987,74.735,74.889
3.3615,74.451,74.846
3.4243,74.486,75.179
3.4872,74.757,75.407
3.55,75.131,74.931
3.6128,75.27,74.426
3.6757,75.185,74.525
3.7385,75.01,75.062
3.8013,74.896,75.396
3.8642,74.944,75.068
3.927,75.057,74.534
3.9898,75.154,74.303
4.0527,75.169,74.825
4.1155,75.149,75.802
4.1783,75.126,76.339
4.2412,75.092,75.782
4.304,75.032,74.507
4.3668,74.94,74.178
4.4296,74.887,74.608
4.4925,74.905,74.864
4.5553,75.015,74.658
4.6181,75.102,74.72
4.681,75.082,74.969
4.7438,74.979,75.201
4.8066,74.833,75.567
4.8695,74.804,75.776
4.9323,74.867,75.493
4.9951,74.933,75.028
5.058,74.909,74.931
5.1208,74.785,74.75
5.1836,74.735,74.294
5.2465,74.85,74.161
5.3093,75.19,74.791
5.3721,75.558,75.507
5.435,75.672,75.765
5.4978,75.459,75.44
5.5606,74.892,74.684
5.6235,74.44,74.202
5.6863,74.359,74.235
5.7491,74.563,74.688
5.8119,74.901,75.526
5.8748,75.076,76.127
5.9376,75.171,75.919
6.0004,75.271,75.008
6.0633,75.454,74.238
6.1261,75.571,74.249
6.1889,75.426,74.622
6.2518,75.049,75.079


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_021.csv <==
x,qOut,qIn
0.031416,75.37,75.356
0.094248,75.698,75.361
0.15708,75.561,74.915
0.21991,75.045,74.339
0.28274,74.315,74.32
0.34558,74.052,74.871
0.40841,74.332,75.394
0.47124,74.875,75.674
0.53407,75.369,75.608
0.5969,75.505,74.895
0.65973,75.376,74.145
0.72257,75.15,74.352
0.7854,75.001,75.415
0.84823,74.999,75.472
0.91106,75.04,74.687
0.97389,75.068,74.258
1.0367,75.044,74.999
1.0996,75.068,75.568
1.1624,75.145,75.419
1.2252,75.195,75.149
1.2881,75.132,75.26
1.3509,74.892,75.166
1.4137,74.651,74.837
1.4765,74.557,74.752
1.5394,74.738,74.958
1.6022,75.084,74.872
1.665,75.356,74.629
1.7279,75.427,74.684
1.7907,75.194,75.378
1.8535,74.861,75.648
1.9164,74.673,75.145
1.9792,74.681,74.587
2.042,74.88,74.689
2.1049,74.995,75.058
2.1677,74.988,75.208
2.2305,74.946,75.02
2.2934,74.975,74.564
2.3562,75.152,74.628
2.419,75.332,75.3
2.4819,75.401,75.922
2.5447,75.263,75.628
2.6075,75.01,74.58
2.6704,74.805,73.827
2.7332,74.709,74.118
2.796,74.756,75.109
2.8588,74.848,75.541
2.9217,74.96,75.623
2.9845,75.071,75.705
3.0473,75.166,75.488
3.1102,75.181,74.842
3.173,75.099,74.428
3.2358,74.968,74.572
3.2987,74.849,75.03
3.3615,74.812,74.891
3.4243,74.841,74.37
3.4872,74.921,74.179
3.55,75.035,74.755
3.6128,75.196,75.438
3.6757,75.29,75.727
3.7385,75.222,75.519
3.8013,74.905,75.212
3.8642,74.514,75.321
3.927,74.365,75.377
3.9898,74.537,74.907
4.0527,75.045,74.237
4.1155,75.542,74.525
4.1783,75.78,75.287
4.2412,75.698,75.538
4.304,75.274,75.053
4.3668,74.832,74.679
4.4296,74.589,74.606
4.4925,74.537,74.838
4.5553,74.615,75.125
4.6181,74.622,75.278
4.681,74.626,75.401
4.7438,74.711,75.403
4.8066,74.947,75.213
4.8695,75.275,74.802
4.9323,75.545,74.328
4.9951,75.652,74.202
5.058,75.51,74.864
5.1208,75.175,75.844
5.1836,74.848,76.295
5.2465,74.667,75.748
5.3093,74.74,74.469
5.3721,74.941,73.688
5.435,75.097,73.779
5.4978,75.132,74.67
5.5606,74.991,75.502
5.6235,74.811,75.335
5.6863,74.755,74.965
5.7491,74.867,75.123
5.8119,75.158,75.276
5.8748,75.42,74.988
5.9376,75.448,74.951
6.0004,75.218,75.148
6.0633,74.748,75.088
6.1261,74.424,74.928
6.1889,74.47,74.987
6.2518,74.823,75.126


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_022.csv <==
x,qOut,qIn
0.031416,74.593,75.717
0.094248,74.514,75.939
0.15708,74.676,75.27
0.21991,74.917,74.337
0.28274,75.073,73.995
0.34558,75.075,74.67
0.40841,74.982,75.45
0.47124,74.865,75.29
0.53407,74.785,74.48
0.5969,74.806,74.61
0.65973,74.955,75.285
0.72257,75.178,75.671
0.7854,75.414,75.49
0.84823,75.458,75.277
0.91106,75.24,74.973
0.97389,74.889,74.465
1.0367,74.571,74.255
1.0996,74.599,74.733
1.1624,74.903,75.32
1.2252,75.267,75.656
1.2881,75.472,75.58
1.3509,75.317,74.93
1.4137,74.953,74.278
1.4765,74.614,74.462
1.5394,74.53,75.299
1.6022,74.708,75.484
1.665,74.92,75.109
1.7279,75.055,74.648
1.7907,75.039,74.585
1.8535,75.065,74.802
1.9164,75.196,74.988
1.9792,75.336,75.101
2.042,75.364,75.148
2.1049,75.09,75.453
2.1677,74.716,75.841
2.2305,74.486,75.642
2.2934,74.62,74.492
2.3562,75.015,73.772
2.419,75.345,74.199
2.4819,75.449,75.388
2.5447,75.204,76.067
2.6075,74.872,75.344
2.6704,74.721,74.312
2.7332,74.784,74.073
2.796,75.044,74.693
2.8588,75.167,75.226
2.9217,75.065,75.563
2.9845,74.842,75.652
3.0473,74.636,75.416
3.1102,74.688,75.191
3.173,74.957,75.15
3.2358,75.297,75.08
3.2987,75.563,74.751
3.3615,75.554,74.326
3.4243,75.253,74.082
3.4872,74.832,74.274
3.55,74.49,75.059
3.6128,74.534,75.668
3.6757,74.85,75.633
3.7385,75.192,75.147
3.8013,75.314,75.037
3.8642,75.065,75.342
3.927,74.71,75.239
3.9898,74.509,74.636
4.0527,74.69,74.357
4.1155,75.127,74.662
4.1783,75.535,74.896
4.2412,75.75,74.973
4.304,75.648,75.09
4.3668,75.308,75.389
4.4296,74.888,75.613
4.4925,74.524,75.457
4.5553,74.333,74.8
4.6181,74.341,74.354
4.681,74.523,74.458
4.7438,74.818,74.957
4.8066,75.158,75.687
4.8695,75.425,75.941
4.9323,75.529,75.447
4.9951,75.461,74.751
5.058,75.228,74.709
5.1208,74.954,74.833
5.1836,74.734,74.657
5.2465,74.607,74.57
5.3093,74.599,74.934
5.3721,74.697,75.162
5.435,74.894,75.032
5.4978,75.139,74.88
5.5606,75.379,74.985
5.6235,75.462,74.916
5.6863,75.312,74.665
5.7491,75.012,74.734
5.8119,74.674,75.532
5.8748,74.592,75.897
5.9376,74.802,75.392
6.0004,75.163,74.78
6.0633,75.523,74.789
6.1261,75.613,74.708
6.1889,75.385,74.467
6.2518,74.984,74.772


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_023.csv <==
x,qOut,qIn
0.031416,75.461,75.379
0.094248,75.768,74.885
0.15708,75.641,74.609
0.21991,75.185,74.72
0.28274,74.574,74.909
0.34558,74.376,74.892
0.40841,74.574,74.909
0.47124,74.913,75.106
0.53407,75.119,75.351
0.5969,75.097,75.343
0.65973,75.07,75.17
0.72257,75.13,74.96
0.7854,75.334,74.851
0.84823,75.404,74.722
0.91106,75.229,74.546
0.97389,74.932,74.572
1.0367,74.678,75.01
1.0996,74.746,75.311
1.1624,74.992,75.375
1.2252,75.21,75.587
1.2881,75.207,75.833
1.3509,74.985,75.198
1.4137,74.759,74.131
1.4765,74.659,73.701
1.5394,74.776,74.653
1.6022,74.975,75.618
1.665,75.15,75.692
1.7279,75.259,75.183
1.7907,75.282,74.966
1.8535,75.229,75.286
1.9164,75.085,75.522
1.9792,74.885,75.237
2.042,74.673,74.53
2.1049,74.569,74.325
2.1677,74.627,74.62
2.2305,74.823,75.007
2.2934,75.122,74.906
2.3562,75.425,74.606
2.419,75.582,74.824
2.4819,75.502,75.52
2.5447,75.107,75.575
2.6075,74.613,74.875
2.6704,74.359,74.526
2.7332,74.434,74.744
2.796,74.855,75.079
2.8588,75.276,75.261
2.9217,75.52,75.275
2.9845,75.559,74.84
3.0473,75.397,74.426
3.1102,75.183,74.858
3.173,74.984,75.508
3.2358,74.817,75.741
3.2987,74.689,75.573
3.3615,74.612,75.234
3.4243,74.635,74.7
3.4872,74.752,74.206
3.55,74.943,74.081
3.6128,75.111,74.6
3.6757,75.192,75.334
3.7385,75.18,75.632
3.8013,75.079,75.267
3.8642,74.967,74.786
3.927,74.913,74.546
3.9898,74.927,74.749
4.0527,75.004,75.169
4.1155,75.027,75.425
4.1783,74.962,75.613
4.2412,74.881,75.648
4.304,74.87,75.13
4.3668,75.076,74.658
4.4296,75.368,74.706
4.4925,75.54,74.81
4.5553,75.387,74.531
4.6181,74.88,74.617
4.681,74.414,75.18
4.7438,74.245,75.562
4.8066,74.56,75.212
4.8695,75.029,74.508
4.9323,75.334,74.066
4.9951,75.378,74.307
5.058,75.113,75.293
5.1208,74.818,76.197
5.1836,74.717,76.348
5.2465,74.846,75.424
5.3093,75.191,73.927
5.3721,75.506,73.821
5.435,75.611,74.853
5.4978,75.467,75.535
5.5606,75.065,74.87
5.6235,74.678,74.429
5.6863,74.524,74.849
5.7491,74.616,75.39
5.8119,74.914,75.416
5.8748,75.151,75.426
5.9376,75.173,75.455
6.0004,74.989,75.13
6.0633,74.637,74.475
6.1261,74.432,74.401
6.1889,74.55,74.937
6.2518,74.927,75.486


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_024.csv <==
x,qOut,qIn
0.031416,74.402,74.876
0.094248,74.509,75.193
0.15708,74.858,74.93
0.21991,75.307,74.768
0.28274,75.716,74.852
0.34558,75.858,74.817
0.40841,75.634,74.891
0.47124,75.167,75.213
0.53407,74.631,75.527
0.5969,74.399,75.328
0.65973,74.437,74.922
0.72257,74.613,74.755
0.7854,74.789,74.702
0.84823,75.001,74.572
0.91106,75.288,74.764
0.97389,75.549,75.276
1.0367,75.663,75.33
1.0996,75.419,74.989
1.1624,74.997,75.027
1.2252,74.648,75.282
1.2881,74.619,75.01
1.3509,74.821,74.498
1.4137,74.978,74.457
1.4765,75.01,74.881
1.5394,74.889,75.488
1.6022,74.886,75.84
1.665,75.041,75.703
1.7279,75.24,74.982
1.7907,75.35,74.061
1.8535,75.203,74.066
1.9164,74.92,74.854
1.9792,74.672,75.601
2.042,74.622,75.556
2.1049,74.78,74.884
2.1677,75.01,74.33
2.2305,75.209,74.485
2.2934,75.295,75.315
2.3562,75.244,75.695
2.419,75.07,75.449
2.4819,74.851,75.041
2.5447,74.669,75.029
2.6075,74.676,74.893
2.6704,74.889,74.446
2.7332,75.197,74.324
2.796,75.482,74.97
2.8588,75.476,75.55
2.9217,75.163,75.575
2.9845,74.748,75.065
3.0473,74.469,74.453
3.1102,74.608,74.599
3.173,74.946,75.228
3.2358,75.228,75.693
3.2987,75.212,75.684
3.3615,74.952,75.276
3.4243,74.763,74.683
3.4872,74.79,74.271
3.55,75.123,74.286
3.6128,75.437,74.607
3.6757,75.466,74.967
3.7385,75.214,75.179
3.8013,74.739,75.444
3.8642,74.49,75.457
3.927,74.583,75.049
3.9898,74.881,74.809
4.0527,75.211,75.173
4.1155,75.3,75.2
4.1783,75.167,74.806
4.2412,74.956,74.773
4.304,74.821,75.383
4.3668,74.947,75.693
4.4296,75.223,75.477
4.4925,75.447,74.871
4.5553,75.417,74.134
4.6181,75.021,74.233
4.681,74.555,74.949
4.7438,74.284,75.269
4.8066,74.432,74.758
4.8695,74.817,74.762
4.9323,75.171,75.346
4.9951,75.38,75.531
5.058,75.373,74.651
5.1208,75.256,73.87
5.1836,75.104,74.081
5.2465,74.973,75.271
5.3093,74.908,76.325
5.3721,74.943,76.057
5.435,75.074,75.277
5.4978,75.236,74.851
5.5606,75.361,74.838
5.6235,75.293,74.705
5.6863,75.026,74.631
5.7491,74.697,74.684
5.8119,74.463,74.528
5.8748,74.523,74.434
5.9376,74.786,74.914
6.0004,75.089,75.783
6.0633,75.272,76.333
6.1261,75.195,75.698
6.1889,74.915,74.556
6.2518,74.594,74.14


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_025.csv <==
x,qOut,qIn
0.031416,75.018,73.672
0.094248,74.848,74.41
0.15708,74.812,75.132
0.21991,74.878,75.348
0.28274,74.992,75.241
0.34558,75.03,75.306
0.40841,75.017,75.398
0.47124,75,75.362
0.53407,75.027,75.076
0.5969,75.058,74.753
0.65973,75.027,74.638
0.72257,74.955,74.776
0.7854,74.879,74.833
0.84823,74.974,74.505
0.91106,75.227,74.359
0.97389,75.475,74.89
1.0367,75.544,75.591
1.0996,75.179,75.602
1.1624,74.612,75.359
1.2252,74.177,75.161
1.2881,74.198,75.078
1.3509,74.622,75.147
1.4137,75.108,75.078
1.4765,75.464,74.515
1.5394,75.543,74.286
1.6022,75.442,75.13
1.665,75.272,75.741
1.7279,75.092,75.289
1.7907,74.948,74.606
1.8535,74.799,74.845
1.9164,74.659,75.134
1.9792,74.569,74.881
2.042,74.574,74.286
2.1049,74.693,74.486
2.1677,74.892,75.246
2.2305,75.124,75.754
2.2934,75.344,75.688
2.3562,75.487,75.44
2.419,75.482,74.974
2.4819,75.327,74.4
2.5447,75.04,74.446
2.6075,74.785,75.357
2.6704,74.682,76.046
2.7332,74.733,75.689
2.796,74.916,74.483
2.8588,75.106,73.918
2.9217,75.213,74.272
2.9845,75.194,75.211
3.0473,75.021,75.85
3.1102,74.773,75.183
3.173,74.596,74.082
3.2358,74.569,73.949
3.2987,74.745,75.044
3.3615,75.039,75.714
3.4243,75.327,75.738
3.4872,75.498,75.528
3.55,75.452,75.347
3.6128,75.182,74.94
3.6757,74.906,74.459
3.7385,74.793,74.3
3.8013,74.979,74.597
3.8642,75.245,74.935
3.927,75.298,75.229
3.9898,75.107,75.58
4.0527,74.703,75.803
4.1155,74.548,75.317
4.1783,74.702,74.519
4.2412,74.961,74.189
4.304,75.088,74.69
4.3668,74.882,75.159
4.4296,74.636,75.257
4.4925,74.586,75.21
4.5553,74.922,75.335
4.6181,75.432,75.182
4.681,75.749,74.653
4.7438,75.709,74.288
4.8066,75.195,74.658
4.8695,74.601,75.279
4.9323,74.322,75.515
4.9951,74.415,75.276
5.058,74.842,74.984
5.1208,75.246,74.859
5.1836,75.494,74.748
5.2465,75.533,74.849
5.3093,75.324,75.136
5.3721,74.944,75.084
5.435,74.629,74.872
5.4978,74.531,74.841
5.5606,74.761,75.033
5.6235,75.121,75.138
5.6863,75.358,75.105
5.7491,75.37,75.044
5.8119,75.09,74.984
5.8748,74.755,74.836
5.9376,74.599,74.847
6.0004,74.666,75.234
6.0633,74.952,75.914
6.1261,75.21,75.995
6.1889,75.307,75.179
6.2518,75.235,73.986


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_026.csv <==
x,qOut,qIn
0.031416,74.789,74.865
0.094248,74.485,74.843
0.15708,74.464,74.602
0.21991,74.625,74.649
0.28274,74.84,75.008
0.34558,74.991,75.295
0.40841,75.071,75.525
0.47124,75.082,75.517
0.53407,75.024,74.959
0.5969,74.929,74.345
0.65973,74.854,74.368
0.72257,74.828,75.208
0.7854,74.867,76.115
0.84823,74.945,75.509
0.91106,75.062,74.216
0.97389,75.196,73.874
1.0367,75.328,74.981
1.0996,75.341,75.729
1.1624,75.172,75.657
1.2252,74.899,75.153
1.2881,74.623,74.801
1.3509,74.573,74.602
1.4137,74.74,74.489
1.4765,75.011,74.806
1.5394,75.264,75.587
1.6022,75.355,75.513
1.665,75.262,74.636
1.7279,75.061,74.063
1.7907,74.845,74.528
1.8535,74.819,75.311
1.9164,74.964,75.846
1.9792,75.139,75.904
2.042,75.187,75.278
2.1049,74.994,74.626
2.1677,74.775,74.426
2.2305,74.709,74.521
2.2934,74.943,74.7
2.3562,75.267,74.867
2.419,75.378,75.052
2.4819,75.232,75.434
2.5447,74.839,75.911
2.6075,74.651,75.622
2.6704,74.764,74.768
2.7332,75.002,74.103
2.796,75.147,74.195
2.8588,74.961,74.761
2.9217,74.693,75.217
2.9845,74.582,75.249
3.0473,74.831,75.172
3.1102,75.294,75.381
3.173,75.628,75.438
3.2358,75.655,75.002
3.2987,75.234,74.346
3.3615,74.672,74.563
3.4243,74.36,75.279
3.4872,74.395,75.539
3.55,74.786,75.204
3.6128,75.196,75.152
3.6757,75.479,75.094
3.7385,75.568,74.624
3.8013,75.412,74.228
3.8642,75.025,74.607
3.927,74.612,75.217
3.9898,74.371,75.611
4.0527,74.472,75.671
4.1155,74.823,75.345
4.1783,75.199,74.773
4.2412,75.448,74.47
4.304,75.453,74.89
4.3668,75.241,75.25
4.4296,74.961,75.082
4.4925,74.754,74.681
4.5553,74.744,74.501
4.6181,74.928,74.443
4.681,75.172,74.506
4.7438,75.337,75.05
4.8066,75.296,76.1
4.8695,75.008,76.331
4.9323,74.672,75.589
4.9951,74.481,74.831
5.058,74.601,74.91
5.1208,74.952,75.07
5.1836,75.303,74.828
5.2465,75.505,74.395
5.3093,75.435,74.195
5.3721,75.171,74.713
5.435,74.92,75.441
5.4978,74.789,75.502
5.5606,74.853,74.684
5.6235,74.9,74.504
5.6863,74.802,75.021
5.7491,74.623,75.288
5.8119,74.464,74.922
5.8748,74.571,74.689
5.9376,74.917,74.741
6.0004,75.363,75.054
6.0633,75.762,75.596
6.1261,75.915,75.641
6.1889,75.739,75.127
6.2518,75.322,74.722


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_027.csv <==
x,qOut,qIn
0.031416,74.715,75.429
0.094248,74.852,75.099
0.15708,75.232,75.166
0.21991,75.546,75.545
0.28274,75.484,75.599
0.34558,74.937,74.821
0.40841,74.369,73.981
0.47124,74.121,73.933
0.53407,74.456,74.905
0.5969,75.044,75.503
0.65973,75.526,75.394
0.72257,75.731,75.196
0.7854,75.536,75.14
0.84823,75.05,74.841
0.91106,74.565,74.677
0.97389,74.298,74.946
1.0367,74.422,75.177
1.0996,74.777,75.175
1.1624,75.157,75.291
1.2252,75.453,75.384
1.2881,75.584,75.13
1.3509,75.567,74.67
1.4137,75.4,74.458
1.4765,75.114,74.68
1.5394,74.752,75.181
1.6022,74.469,75.326
1.665,74.412,75.094
1.7279,74.585,74.855
1.7907,74.958,75.047
1.8535,75.301,75.233
1.9164,75.434,75.023
1.9792,75.336,74.656
2.042,75.022,74.63
2.1049,74.787,74.66
2.1677,74.784,74.611
2.2305,74.963,74.888
2.2934,75.237,75.539
2.3562,75.37,75.656
2.419,75.306,75.221
2.4819,75.104,74.862
2.5447,74.843,75.277
2.6075,74.701,75.692
2.6704,74.726,75.347
2.7332,74.866,74.54
2.796,75.056,74.383
2.8588,75.173,74.803
2.9217,75.191,74.938
2.9845,75.13,74.835
3.0473,75.019,75.069
3.1102,74.894,75.262
3.173,74.765,74.966
3.2358,74.665,74.64
3.2987,74.627,74.84
3.3615,74.717,75.235
3.4243,74.911,75.459
3.4872,75.139,75.431
3.55,75.324,74.91
3.6128,75.398,74.305
3.6757,75.387,74.321
3.7385,75.324,75.059
3.8013,75.241,75.606
3.8642,75.108,75.158
3.927,74.917,74.591
3.9898,74.734,74.691
4.0527,74.632,75.448
4.1155,74.711,75.474
4.1783,74.887,74.835
4.2412,75.047,74.477
4.304,75.079,75.047
4.3668,74.984,75.593
4.4296,74.904,75.653
4.4925,74.915,75.449
4.5553,75.073,75.17
4.6181,75.22,74.58
4.681,75.211,73.96
4.7438,75.052,73.959
4.8066,74.783,74.836
4.8695,74.663,75.717
4.9323,74.747,75.923
4.9951,74.946,75.19
5.058,75.146,74.161
5.1208,75.193,74.29
5.1836,75.126,75.234
5.2465,75.02,76.093
5.3093,74.95,75.981
5.3721,74.936,75.068
5.435,74.973,74.265
5.4978,75.068,74.093
5.5606,75.232,74.307
5.6235,75.416,74.676
5.6863,75.416,75.249
5.7491,75.165,75.61
5.8119,74.633,75.556
5.8748,74.252,75.462
5.9376,74.301,75.199
6.0004,74.681,74.477
6.0633,75.228,73.807
6.1261,75.466,74.279
6.1889,75.323,75.251
6.2518,74.995,75.756


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_028.csv <==
x,qOut,qIn
0.031416,75.044,75.491
0.094248,74.782,74.924
0.15708,74.578,74.68
0.21991,74.56,74.555
0.28274,74.822,74.302
0.34558,75.174,74.444
0.40841,75.411,75.018
0.47124,75.478,75.514
0.53407,75.351,75.558
0.5969,75.232,75.202
0.65973,75.15,74.725
0.72257,75.024,74.486
0.7854,74.757,74.835
0.84823,74.356,75.414
0.91106,74.129,75.636
0.97389,74.23,75.337
1.0367,74.745,74.986
1.0996,75.405,74.9
1.1624,75.899,74.752
1.2252,76.03,74.504
1.2881,75.629,74.469
1.3509,74.906,74.963
1.4137,74.37,75.453
1.4765,74.232,75.344
1.5394,74.598,74.683
1.6022,75.028,74.327
1.665,75.301,74.536
1.7279,75.371,75.289
1.7907,75.227,76.014
1.8535,74.992,75.803
1.9164,74.819,75.066
1.9792,74.799,74.62
2.042,75,74.848
2.1049,75.284,74.956
2.1677,75.428,74.87
2.2305,75.346,74.998
2.2934,74.986,75.352
2.3562,74.638,75.131
2.419,74.533,74.626
2.4819,74.662,74.644
2.5447,74.963,75.14
2.6075,75.127,74.922
2.6704,75.074,74.379
2.7332,74.89,74.362
2.796,74.687,74.925
2.8588,74.71,75.37
2.9217,74.961,75.706
2.9845,75.301,75.804
3.0473,75.581,75.376
3.1102,75.562,74.884
3.173,75.276,74.646
3.2358,74.917,74.469
3.2987,74.699,74.509
3.3615,74.79,75.145
3.4243,75.005,75.722
3.4872,75.176,75.494
3.55,75.154,74.598
3.6128,75.003,74.567
3.6757,74.843,75.22
3.7385,74.722,75.484
3.8013,74.665,74.842
3.8642,74.625,74.422
3.927,74.655,74.636
3.9898,74.795,75.273
4.0527,75.075,75.659
4.1155,75.417,75.249
4.1783,75.632,74.759
4.2412,75.609,74.827
4.304,75.258,74.935
4.3668,74.798,74.655
4.4296,74.55,74.632
4.4925,74.591,74.836
4.5553,74.933,74.877
4.6181,75.233,75.039
4.681,75.339,75.357
4.7438,75.266,75.34
4.8066,75.064,74.853
4.8695,74.923,74.674
4.9323,74.869,74.995
4.9951,74.872,75.471
5.058,74.888,75.428
5.1208,74.916,74.912
5.1836,75.001,74.54
5.2465,75.124,74.496
5.3093,75.249,74.47
5.3721,75.226,74.769
5.435,75.043,75.542
5.4978,74.804,76.027
5.5606,74.628,75.388
5.6235,74.648,74.56
5.6863,74.796,74.556
5.7491,74.976,75.408
5.8119,75.101,76.084
5.8748,75.139,75.194
5.9376,75.112,73.765
6.0004,75.059,73.313
6.0633,75.019,74.366
6.1261,75.058,75.469
6.1889,75.133,76.029
6.2518,75.158,76.033


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_029.csv <==
x,qOut,qIn
0.031416,74.932,75.474
0.094248,74.863,75.509
0.15708,74.859,74.855
0.21991,74.916,74.818
0.28274,75.006,75.822
0.34558,75.001,75.92
0.40841,74.977,74.966
0.47124,75.026,74.096
0.53407,75.23,74.385
0.5969,75.489,75.057
0.65973,75.561,75.322
0.72257,75.381,75.21
0.7854,74.921,75.033
0.84823,74.577,74.907
0.91106,74.527,74.806
0.97389,74.673,74.901
1.0367,74.867,75.313
1.0996,74.87,75.624
1.1624,74.805,75.54
1.2252,74.8,75.04
1.2881,74.965,74.254
1.3509,75.222,74.053
1.4137,75.417,74.576
1.4765,75.472,75.201
1.5394,75.329,75.321
1.6022,75.055,75.113
1.665,74.794,74.905
1.7279,74.653,74.868
1.7907,74.722,75.14
1.8535,74.936,75.268
1.9164,75.122,75.097
1.9792,75.189,74.95
2.042,75.063,74.9
2.1049,74.916,74.693
2.1677,74.932,74.605
2.2305,75.098,74.849
2.2934,75.368,75.125
2.3562,75.395,75.331
2.419,75.11,75.573
2.4819,74.696,75.492
2.5447,74.383,74.742
2.6075,74.468,74.443
2.6704,74.785,74.93
2.7332,75.116,75.303
2.796,75.257,74.85
2.8588,75.187,74.646
2.9217,75.062,74.964
2.9845,74.984,75.248
3.0473,75.036,75.407
3.1102,75.105,75.427
3.173,75.07,75.13
3.2358,74.934,74.761
3.2987,74.731,74.6
3.3615,74.666,74.574
3.4243,74.787,74.64
3.4872,75.022,74.881
3.55,75.281,75.258
3.6128,75.405,75.477
3.6757,75.352,75.514
3.7385,75.173,75.489
3.8013,74.936,75.337
3.8642,74.801,74.515
3.927,74.79,73.591
3.9898,74.86,73.698
4.0527,74.952,75.075
4.1155,75.026,75.976
4.1783,75.117,75.996
4.2412,75.211,75.618
4.304,75.29,75.219
4.3668,75.223,74.618
4.4296,74.994,74.113
4.4925,74.714,74.327
4.5553,74.512,75.469
4.6181,74.553,76.001
4.681,74.791,75.505
4.7438,75.118,74.734
4.8066,75.434,74.467
4.8695,75.599,74.744
4.9323,75.459,75.122
4.9951,75.038,75.156
5.058,74.404,74.85
5.1208,74.039,74.681
5.1836,74.154,74.656
5.2465,74.628,74.803
5.3093,75.288,75.299
5.3721,75.777,75.44
5.435,75.877,74.919
5.4978,75.583,74.394
5.5606,74.931,74.851
5.6235,74.473,75.853
5.6863,74.493,76.281
5.7491,74.858,75.685
5.8119,75.364,74.513
5.8748,75.541,74.164
5.9376,75.367,74.585
6.0004,75.024,75.105
6.0633,74.728,75.106
6.1261,74.712,74.657
6.1889,74.835,74.291
6.2518,74.953,74.563


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_030.csv <==
x,qOut,qIn
0.031416,74.987,75.065
0.094248,74.526,74.761
0.15708,74.434,74.425
0.21991,74.685,74.581
0.28274,75.192,75.347
0.34558,75.524,75.643
0.40841,75.438,75.292
0.47124,74.994,74.717
0.53407,74.32,74.505
0.5969,74.044,74.833
0.65973,74.309,75.191
0.72257,74.893,75.161
0.7854,75.531,74.889
0.84823,75.822,74.815
0.91106,75.718,74.835
0.97389,75.378,74.954
1.0367,74.995,75.258
1.0996,74.883,75.282
1.1624,74.938,75.04
1.2252,74.998,75.075
1.2881,74.904,75.391
1.3509,74.763,75.111
1.4137,74.771,74.54
1.4765,74.927,74.419
1.5394,75.189,74.939
1.6022,75.272,75.035
1.665,75.144,74.717
1.7279,74.928,74.687
1.7907,74.768,75.334
1.8535,74.813,75.866
1.9164,74.942,75.861
1.9792,75.041,75.377
2.042,75.008,74.666
2.1049,74.918,74.349
2.1677,74.897,74.51
2.2305,74.971,74.81
2.2934,75.14,74.953
2.3562,75.263,75.089
2.419,75.269,75.24
2.4819,75.17,75.262
2.5447,74.99,75.129
2.6075,74.824,75.191
2.6704,74.714,75.241
2.7332,74.672,74.732
2.796,74.701,73.796
2.8588,74.799,74.101
2.9217,74.973,75.224
2.9845,75.198,75.662
3.0473,75.446,75.056
3.1102,75.585,74.914
3.173,75.485,75.187
3.2358,75.175,75.318
3.2987,74.72,75.177
3.3615,74.472,75.16
3.4243,74.532,75.168
3.4872,74.789,75.067
3.55,75.102,75.035
3.6128,75.283,75.016
3.6757,75.34,74.911
3.7385,75.287,74.946
3.8013,75.143,74.952
3.8642,74.884,74.717
3.927,74.599,74.613
3.9898,74.418,74.741
4.0527,74.459,74.863
4.1155,74.721,75.13
4.1783,75.036,75.449
4.2412,75.275,75.287
4.304,75.331,74.729
4.3668,75.249,74.921
4.4296,75.152,75.592
4.4925,75.102,75.832
4.5553,75.144,75.271
4.6181,75.181,74.573
4.681,75.157,74.069
4.7438,75.088,74.031
4.8066,75.002,74.75
4.8695,74.958,75.618
4.9323,74.918,75.922
4.9951,74.861,75.481
5.058,74.768,74.832
5.1208,74.717,74.814
5.1836,74.764,74.964
5.2465,74.888,74.638
5.3093,75.051,74.114
5.3721,75.139,74.943
5.435,75.156,76.292
5.4978,75.156,76.417
5.5606,75.201,74.687
5.6235,75.315,73.396
5.6863,75.344,73.512
5.7491,75.192,74.674
5.8119,74.785,75.713
5.8748,74.386,75.839
5.9376,74.294,75.547
6.0004,74.537,75.167
6.0633,75.071,74.836
6.1261,75.538,74.877
6.1889,75.7,75.174
6.2518,75.516,75.244


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_031.csv <==
x,qOut,qIn
0.031416,74.684,74.509
0.094248,74.541,74.247
0.15708,74.675,74.842
0.21991,74.978,75.388
0.28274,75.318,75.434
0.34558,75.476,75.201
0.40841,75.389,74.802
0.47124,75.125,74.38
0.53407,74.78,74.236
0.5969,74.594,74.711
0.65973,74.598,75.288
0.72257,74.714,75.338
0.7854,74.852,75.107
0.84823,74.931,75.194
0.91106,75.009,75.191
0.97389,75.121,74.918
1.0367,75.297,74.88
1.0996,75.444,75.199
1.1624,75.433,75.276
1.2252,75.263,75.054
1.2881,74.958,75.021
1.3509,74.806,75.224
1.4137,74.889,75.121
1.4765,75.076,74.589
1.5394,75.2,74.147
1.6022,75.008,74.715
1.665,74.677,75.654
1.7279,74.446,75.899
1.7907,74.537,75.209
1.8535,74.879,74.755
1.9164,75.203,74.65
1.9792,75.374,74.521
2.042,75.297,74.385
2.1049,75.119,74.765
2.1677,74.983,75.308
2.2305,74.941,75.516
2.2934,75.019,75.409
2.3562,75.131,75.195
2.419,75.205,74.915
2.4819,75.196,74.854
2.5447,75.065,75.046
2.6075,74.842,75.226
2.6704,74.659,75.333
2.7332,74.615,75.189
2.796,74.789,74.483
2.8588,75.112,74.047
2.9217,75.381,74.458
2.9845,75.451,75.273
3.0473,75.198,75.424
3.1102,74.757,74.976
3.173,74.449,74.924
3.2358,74.414,75.501
3.2987,74.729,75.936
3.3615,75.109,75.203
3.4243,75.358,74.077
3.4872,75.424,73.638
3.55,75.287,74.323
3.6128,75.107,75.292
3.6757,75.011,75.99
3.7385,75.02,76.055
3.8013,75.127,75.349
3.8642,75.146,74.56
3.927,74.999,74.298
3.9898,74.76,74.729
4.0527,74.529,75.203
4.1155,74.52,75.017
4.1783,74.713,74.674
4.2412,75.005,74.513
4.304,75.284,74.693
4.3668,75.467,75.459
4.4296,75.485,76.175
4.4925,75.306,75.875
4.5553,74.903,74.921
4.6181,74.45,74.678
4.681,74.235,74.725
4.7438,74.351,74.605
4.8066,74.83,74.449
4.8695,75.384,74.946
4.9323,75.73,75.641
4.9951,75.747,75.637
5.058,75.344,74.744
5.1208,74.847,74.242
5.1836,74.591,74.395
5.2465,74.602,74.938
5.3093,74.829,75.461
5.3721,74.901,75.436
5.435,74.862,75.133
5.4978,74.862,75.119
5.5606,75.054,75.311
5.6235,75.418,74.883
5.6863,75.658,74.308
5.7491,75.614,74.332
5.8119,75.158,74.912
5.8748,74.64,75.173
5.9376,74.437,75.065
6.0004,74.582,74.765
6.0633,75.02,74.765
6.1261,75.307,75.508
6.1889,75.29,76.181
6.2518,75.044,75.782


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_032.csv <==
x,qOut,qIn
0.031416,75.466,74.886
0.094248,75.439,75.322
0.15708,75.142,75.603
0.21991,74.77,75.612
0.28274,74.552,75.337
0.34558,74.734,75.054
0.40841,75.106,74.836
0.47124,75.408,74.681
0.53407,75.399,74.662
0.5969,75.012,74.911
0.65973,74.547,75.183
0.72257,74.275,75.009
0.7854,74.425,74.495
0.84823,74.874,74.681
0.91106,75.311,75.224
0.97389,75.525,75.371
1.0367,75.338,75.145
1.0996,74.879,75.23
1.1624,74.534,75.396
1.2252,74.498,75.266
1.2881,74.894,74.636
1.3509,75.379,74.347
1.4137,75.659,74.644
1.4765,75.648,74.931
1.5394,75.305,74.509
1.6022,74.922,74.385
1.665,74.718,75.117
1.7279,74.707,75.987
1.7907,74.86,75.938
1.8535,74.943,75.293
1.9164,74.925,74.837
1.9792,74.863,74.725
2.042,74.824,74.788
2.1049,74.901,74.922
2.1677,75.067,75.138
2.2305,75.248,75.244
2.2934,75.372,75.036
2.3562,75.342,74.61
2.419,75.157,74.361
2.4819,74.894,74.659
2.5447,74.637,75.464
2.6075,74.506,75.721
2.6704,74.508,75.257
2.7332,74.62,74.617
2.796,74.811,74.649
2.8588,75.073,75.151
2.9217,75.353,75.342
2.9845,75.556,75.057
3.0473,75.588,74.751
3.1102,75.36,74.736
3.173,75.033,74.841
3.2358,74.791,75.202
3.2987,74.804,75.632
3.3615,74.984,75.186
3.4243,75.085,74.345
3.4872,75.032,74.144
3.55,74.791,74.453
3.6128,74.656,74.786
3.6757,74.748,75.505
3.7385,74.987,76.162
3.8013,75.258,75.734
3.8642,75.322,74.799
3.927,75.202,74.45
3.9898,75.015,74.757
4.0527,74.891,75.01
4.1155,74.902,74.696
4.1783,74.949,74.5
4.2412,74.978,74.95
4.304,74.95,75.747
4.3668,74.981,75.899
4.4296,75.071,75.515
4.4925,75.125,74.888
4.5553,75.034,74.283
4.6181,74.732,74.189
4.681,74.461,74.659
4.7438,74.402,75.28
4.8066,74.7,75.188
4.8695,75.186,74.57
4.9323,75.591,74.474
4.9951,75.755,75.227
5.058,75.546,76.096
5.1208,75.088,75.826
5.1836,74.674,74.957
5.2465,74.471,74.439
5.3093,74.594,74.675
5.3721,74.851,74.916
5.435,75.128,74.953
5.4978,75.362,74.959
5.5606,75.51,75.311
5.6235,75.461,75.64
5.6863,75.179,75.338
5.7491,74.801,74.448
5.8119,74.497,73.756
5.8748,74.514,74.166
5.9376,74.719,75.191
6.0004,74.942,76.023
6.0633,75.019,75.785
6.1261,75.016,74.841
6.1889,75.093,74.202
6.2518,75.252,74.316


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_033.csv <==
x,qOut,qIn
0.031416,75.373,74.898
0.094248,75.412,74.688
0.15708,75.243,74.916
0.21991,74.977,75.188
0.28274,74.752,74.875
0.34558,74.735,74.765
0.40841,74.842,75.356
0.47124,74.974,75.804
0.53407,75.043,74.861
0.5969,75.079,73.734
0.65973,75.093,73.701
0.72257,75.055,74.506
0.7854,74.929,75.348
0.84823,74.747,75.778
0.91106,74.675,75.832
0.97389,74.775,75.428
1.0367,75.079,74.642
1.0996,75.372,74.422
1.1624,75.462,75.029
1.2252,75.332,75.826
1.2881,75.001,75.674
1.3509,74.77,74.761
1.4137,74.783,74.113
1.4765,74.976,74.042
1.5394,75.253,74.528
1.6022,75.326,75.238
1.665,75.096,75.66
1.7279,74.679,75.46
1.7907,74.231,74.987
1.8535,74.135,74.824
1.9164,74.418,74.97
1.9792,74.912,75.414
2.042,75.431,75.755
2.1049,75.689,75.379
2.1677,75.607,74.695
2.2305,75.312,74.364
2.2934,74.969,74.528
2.3562,74.933,74.664
2.419,75.097,74.816
2.4819,75.22,75.089
2.5447,75.054,75.424
2.6075,74.631,75.641
2.6704,74.354,75.557
2.7332,74.393,75.019
2.796,74.84,74.352
2.8588,75.283,74.212
2.9217,75.472,74.414
2.9845,75.408,74.663
3.0473,75.143,74.837
3.1102,75.026,75.344
3.173,75.122,76
3.2358,75.292,76.034
3.2987,75.37,74.923
3.3615,75.125,74.137
3.4243,74.733,74.369
3.4872,74.429,75.112
3.55,74.436,75.39
3.6128,74.726,75.049
3.6757,75.097,74.866
3.7385,75.409,75.197
3.8013,75.55,75.636
3.8642,75.448,75.351
3.927,75.1,74.653
3.9898,74.655,74.195
4.0527,74.285,74.638
4.1155,74.254,75.183
4.1783,74.523,75.141
4.2412,74.942,74.766
4.304,75.359,74.941
4.3668,75.615,75.427
4.4296,75.613,75.363
4.4925,75.373,74.851
4.5553,74.944,74.683
4.6181,74.64,75.002
4.681,74.62,75.213
4.7438,74.824,75.172
4.8066,75.146,74.95
4.8695,75.345,74.632
4.9323,75.378,74.51
4.9951,75.274,74.955
5.058,75.076,75.656
5.1208,74.867,75.69
5.1836,74.71,75.269
5.2465,74.649,74.826
5.3093,74.718,74.546
5.3721,74.887,74.724
5.435,75.061,75.183
5.4978,75.173,75.226
5.5606,75.166,74.63
5.6235,75.084,74.57
5.6863,75.01,75.125
5.7491,74.977,75.569
5.8119,75.007,75.323
5.8748,75.027,74.731
5.9376,74.987,74.336
6.0004,74.904,74.493
6.0633,74.802,75.062
6.1261,74.799,75.439
6.1889,74.935,75.561
6.2518,75.15,75.385


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_034.csv <==
x,qOut,qIn
0.031416,75.156,75.162
0.094248,75.074,75.279
0.15708,75.024,75.353
0.21991,75.047,74.996
0.28274,75.166,74.289
0.34558,75.236,74.278
0.40841,75.11,74.811
0.47124,74.81,75.229
0.53407,74.397,75.356
0.5969,74.22,75.543
0.65973,74.393,75.687
0.72257,74.809,75.553
0.7854,75.327,74.742
0.84823,75.652,74.059
0.91106,75.648,74.266
0.97389,75.377,75.061
1.0367,74.936,75.21
1.0996,74.72,74.66
1.1624,74.82,74.572
1.2252,75.082,75.173
1.2881,75.322,75.694
1.3509,75.259,75.324
1.4137,74.959,74.756
1.4765,74.62,74.709
1.5394,74.447,75.149
1.6022,74.576,75.305
1.665,74.9,75.193
1.7279,75.275,74.919
1.7907,75.573,74.855
1.8535,75.646,75.194
1.9164,75.435,75.377
1.9792,75.043,75.011
2.042,74.611,74.375
2.1049,74.454,74.22
2.1677,74.562,74.532
2.2305,74.795,75.145
2.2934,74.999,75.564
2.3562,75.085,75.127
2.419,75.115,74.445
2.4819,75.13,74.506
2.5447,75.161,75.596
2.6075,75.157,76.295
2.6704,75.101,75.983
2.7332,75.03,74.845
2.796,74.988,73.735
2.8588,75.033,73.926
2.9217,75.119,74.925
2.9845,75.181,75.599
3.0473,75.156,75.457
3.1102,75.009,75.43
3.173,74.804,75.492
3.2358,74.629,75.162
3.2987,74.571,74.559
3.3615,74.676,74.514
3.4243,74.853,74.803
3.4872,75.006,74.868
3.55,75.041,74.496
3.6128,74.995,74.716
3.6757,75.026,75.513
3.7385,75.172,75.974
3.8013,75.451,75.589
3.8642,75.533,75.019
3.927,75.24,74.538
3.9898,74.743,74.224
4.0527,74.285,74.494
4.1155,74.367,75.221
4.1783,74.849,75.58
4.2412,75.416,75.191
4.304,75.763,74.559
4.3668,75.682,74.463
4.4296,75.305,74.698
4.4925,74.855,75.135
4.5553,74.562,75.5
4.6181,74.519,75.375
4.681,74.615,75.048
4.7438,74.783,74.911
4.8066,74.974,74.822
4.8695,75.234,74.774
4.9323,75.454,74.975
4.9951,75.51,75.175
5.058,75.28,75.171
5.1208,74.855,75.074
5.1836,74.562,75.019
5.2465,74.533,75.091
5.3093,74.845,75.081
5.3721,75.14,74.953
5.435,75.19,75.084
5.4978,75.024,75.482
5.5606,74.722,75.268
5.6235,74.65,74.178
5.6863,74.841,73.568
5.7491,75.142,74.244
5.8119,75.38,75.433
5.8748,75.344,75.761
5.9376,75.122,75.642
6.0004,74.877,75.345
6.0633,74.774,74.93
6.1261,74.874,74.693
6.1889,75.039,74.787
6.2518,75.162,75.036


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_035.csv <==
x,qOut,qIn
0.031416,75.487,75.384
0.094248,75.636,74.721
0.15708,75.512,74.55
0.21991,75.146,74.895
0.28274,74.604,75.186
0.34558,74.236,75.227
0.40841,74.212,75.297
0.47124,74.477,75.225
0.53407,74.927,74.605
0.5969,75.358,74.183
0.65973,75.671,74.605
0.72257,75.768,75.455
0.7854,75.56,75.656
0.84823,75.039,75.029
0.91106,74.525,74.491
0.97389,74.272,74.553
1.0367,74.488,74.945
1.0996,74.959,75.087
1.1624,75.356,75.223
1.2252,75.516,75.365
1.2881,75.314,74.97
1.3509,74.98,74.384
1.4137,74.805,74.441
1.4765,74.853,75.104
1.5394,75.133,75.601
1.6022,75.27,75.487
1.665,75.141,75.213
1.7279,74.868,75.003
1.7907,74.62,74.999
1.8535,74.69,75.147
1.9164,74.949,75.04
1.9792,75.192,74.36
2.042,75.221,73.897
2.1049,75.012,74.784
2.1677,74.803,75.918
2.2305,74.735,76.04
2.2934,74.918,74.977
2.3562,75.142,74.276
2.419,75.2,74.445
2.4819,75.076,75.315
2.5447,74.801,75.866
2.6075,74.68,75.373
2.6704,74.8,74.798
2.7332,75.07,74.829
2.796,75.372,74.946
2.8588,75.5,74.665
2.9217,75.416,74.633
2.9845,75.173,74.854
3.0473,74.844,74.666
3.1102,74.587,74.375
3.173,74.498,74.668
3.2358,74.588,75.347
3.2987,74.847,75.743
3.3615,75.15,75.611
3.4243,75.336,75.351
3.4872,75.338,75.114
3.55,75.109,74.814
3.6128,74.884,74.612
3.6757,74.868,74.764
3.7385,75.04,75.224
3.8013,75.332,75.525
3.8642,75.403,75.321
3.927,75.211,74.944
3.9898,74.898,74.561
4.0527,74.64,74.349
4.1155,74.6,74.568
4.1783,74.643,74.958
4.2412,74.69,75.284
4.304,74.68,75.605
4.3668,74.766,75.318
4.4296,75.006,74.559
4.4925,75.313,74.303
4.5553,75.585,74.994
4.6181,75.594,75.543
4.681,75.343,75.449
4.7438,74.993,74.829
4.8066,74.728,74.384
4.8695,74.778,74.679
4.9323,75.027,75.102
4.9951,75.274,75.152
5.058,75.329,75.089
5.1208,75.081,75.411
5.1836,74.729,75.719
5.2465,74.487,75.682
5.3093,74.545,75.127
5.3721,74.848,74.397
5.435,75.156,73.963
5.4978,75.32,74.118
5.5606,75.223,74.786
5.6235,74.985,75.245
5.6863,74.822,75.378
5.7491,74.812,75.505
5.8119,74.999,75.882
5.8748,75.144,75.783
5.9376,75.109,74.992
6.0004,74.935,74.065
6.0633,74.704,73.855
6.1261,74.671,74.557
6.1889,74.86,75.461
6.2518,75.17,75.88


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_036.csv <==
x,qOut,qIn
0.031416,75.432,74.363
0.094248,75.21,74.406
0.15708,74.931,75.111
0.21991,74.722,75.278
0.28274,74.692,74.788
0.34558,74.721,74.693
0.40841,74.719,74.84
0.47124,74.719,74.821
0.53407,74.774,74.688
0.5969,75.016,75.101
0.65973,75.314,75.591
0.72257,75.485,75.458
0.7854,75.347,75.266
0.84823,74.913,75.588
0.91106,74.557,75.391
0.97389,74.499,74.362
1.0367,74.891,73.654
1.0996,75.385,74.326
1.1624,75.63,75.32
1.2252,75.543,75.812
1.2881,75.1,75.669
1.3509,74.744,75.245
1.4137,74.674,74.713
1.4765,74.797,74.358
1.5394,74.965,74.202
1.6022,74.916,74.402
1.665,74.788,75.029
1.7279,74.735,75.67
1.7907,74.895,75.698
1.8535,75.21,75.402
1.9164,75.494,75.236
1.9792,75.606,75.097
2.042,75.431,74.914
2.1049,74.976,74.829
2.1677,74.502,74.793
2.2305,74.241,74.829
2.2934,74.385,75.179
2.3562,74.84,75.303
2.419,75.332,74.91
2.4819,75.631,74.502
2.5447,75.534,74.792
2.6075,75.03,75.291
2.6704,74.491,75.294
2.7332,74.208,74.802
2.796,74.417,74.471
2.8588,74.873,75.017
2.9217,75.304,75.667
2.9845,75.585,75.445
3.0473,75.634,74.369
3.1102,75.493,74.079
3.173,75.234,74.63
3.2358,74.968,75.315
3.2987,74.805,75.503
3.3615,74.814,75.458
3.4243,74.914,75.532
3.4872,75.017,75.59
3.55,75.041,75.132
3.6128,74.985,74.541
3.6757,74.915,74.348
3.7385,74.873,74.515
3.8013,74.889,75.014
3.8642,74.931,75.38
3.927,74.983,75.286
3.9898,75.033,74.909
4.0527,75.079,74.584
4.1155,75.079,74.671
4.1783,74.982,75.141
4.2412,74.814,75.664
4.304,74.62,75.648
4.3668,74.587,75.092
4.4296,74.78,74.601
4.4925,75.123,74.523
4.5553,75.52,74.767
4.6181,75.728,74.925
4.681,75.618,74.952
4.7438,75.259,74.846
4.8066,74.762,74.69
4.8695,74.512,74.804
4.9323,74.584,75.197
4.9951,74.837,75.608
5.058,75.11,75.669
5.1208,75.173,75.258
5.1836,75.059,74.772
5.2465,74.895,74.652
5.3093,74.819,74.839
5.3721,74.963,74.855
5.435,75.208,74.797
5.4978,75.392,74.782
5.5606,75.356,74.673
5.6235,75.077,74.566
5.6863,74.777,74.882
5.7491,74.608,75.662
5.8119,74.689,76.157
5.8748,74.832,75.46
5.9376,74.898,74.311
6.0004,74.904,73.756
6.0633,74.896,74.463
6.1261,75.035,75.686
6.1889,75.256,76.33
6.2518,75.431,75.657


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_037.csv <==
x,qOut,qIn
0.031416,74.959,75.255
0.094248,74.751,75.267
0.15708,74.867,75.329
0.21991,75.185,75.355
0.28274,75.537,75.127
0.34558,75.497,74.835
0.40841,75.119,74.738
0.47124,74.688,74.879
0.53407,74.517,75.099
0.5969,74.771,74.949
0.65973,75.143,74.639
0.72257,75.4,74.681
0.7854,75.353,75.391
0.84823,75.117,75.895
0.91106,74.862,75.659
0.97389,74.668,74.956
1.0367,74.585,74.515
1.0996,74.586,74.347
1.1624,74.71,74.29
1.2252,74.935,74.73
1.2881,75.229,75.565
1.3509,75.418,75.714
1.4137,75.409,75.348
1.4765,75.244,75.099
1.5394,74.998,74.927
1.6022,74.86,74.491
1.665,74.826,74.25
1.7279,74.836,74.47
1.7907,74.83,74.852
1.8535,74.837,75.136
1.9164,74.95,75.506
1.9792,75.152,75.785
2.042,75.411,75.513
2.1049,75.482,74.987
2.1677,75.248,74.674
2.2305,74.83,74.565
2.2934,74.396,74.866
2.3562,74.345,75.306
2.419,74.652,75.337
2.4819,75.115,75.002
2.5447,75.52,74.685
2.6075,75.623,74.472
2.6704,75.391,74.359
2.7332,74.962,74.582
2.796,74.504,75.322
2.8588,74.33,75.889
2.9217,74.449,75.843
2.9845,74.748,75.356
3.0473,75.101,74.907
3.1102,75.395,74.865
3.173,75.553,75.014
3.2358,75.53,75.088
3.2987,75.285,74.91
3.3615,74.95,74.654
3.4243,74.756,74.529
3.4872,74.767,74.589
3.55,75.005,74.766
3.6128,75.17,75.087
3.6757,75.091,75.438
3.7385,74.827,75.505
3.8013,74.486,75.06
3.8642,74.412,74.745
3.927,74.637,74.958
3.9898,75.026,75.432
4.0527,75.429,75.246
4.1155,75.651,74.619
4.1783,75.638,74.514
4.2412,75.442,74.885
4.304,75.137,74.871
4.3668,74.926,74.759
4.4296,74.837,75.16
4.4925,74.807,75.65
4.5553,74.757,75.56
4.6181,74.663,74.907
4.681,74.643,74.327
4.7438,74.742,74.264
4.8066,74.983,74.477
4.8695,75.212,74.781
4.9323,75.316,75.434
4.9951,75.294,76.026
5.058,75.164,75.397
5.1208,75.074,74.175
5.1836,75.043,73.982
5.2465,75.024,75.118
5.3093,74.957,76.409
5.3721,74.808,76.139
5.435,74.699,74.942
5.4978,74.714,73.964
5.5606,74.914,74.242
5.6235,75.206,75.122
5.6863,75.393,75.563
5.7491,75.364,75.256
5.8119,75.031,74.677
5.8748,74.6,74.874
5.9376,74.379,75.427
6.0004,74.458,75.441
6.0633,74.863,74.588
6.1261,75.263,74.116
6.1889,75.421,74.389
6.2518,75.314,74.981


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_038.csv <==
x,qOut,qIn
0.031416,74.721,74.522
0.094248,74.57,74.988
0.15708,74.676,75.068
0.21991,74.939,75.008
0.28274,75.24,74.86
0.34558,75.421,74.715
0.40841,75.443,74.819
0.47124,75.309,75.154
0.53407,75.037,75.549
0.5969,74.69,75.793
0.65973,74.394,75.694
0.72257,74.263,75.143
0.7854,74.394,74.532
0.84823,74.801,74.578
0.91106,75.331,75.03
0.97389,75.759,75.348
1.0367,75.865,74.983
1.0996,75.437,74.513
1.1624,74.807,74.525
1.2252,74.359,74.845
1.2881,74.448,74.94
1.3509,74.848,74.957
1.4137,75.116,75.172
1.4765,75.14,75.412
1.5394,74.882,75.49
1.6022,74.77,75.117
1.665,74.93,74.477
1.7279,75.252,74.166
1.7907,75.586,74.533
1.8535,75.645,75.15
1.9164,75.429,75.624
1.9792,75.092,75.625
2.042,74.81,75.018
2.1049,74.782,74.685
2.1677,74.884,74.907
2.2305,74.97,75.208
2.2934,74.904,75.039
2.3562,74.74,74.893
2.419,74.656,75.045
2.4819,74.724,75.114
2.5447,74.978,74.715
2.6075,75.253,74.574
2.6704,75.387,74.886
2.7332,75.321,75.034
2.796,75.02,74.737
2.8588,74.674,74.907
2.9217,74.504,75.489
2.9845,74.568,75.831
3.0473,74.882,75.687
3.1102,75.222,75.026
3.173,75.415,74.183
3.2358,75.411,74.051
3.2987,75.189,75.046
3.3615,74.959,75.733
3.4243,74.872,75.553
3.4872,74.923,74.909
3.55,75.068,74.473
3.6128,75.104,74.614
3.6757,75.014,74.968
3.7385,74.865,75.106
3.8013,74.738,74.993
3.8642,74.709,75.038
3.927,74.766,75.126
3.9898,74.895,75.088
4.0527,75.085,74.98
4.1155,75.32,74.901
4.1783,75.471,74.911
4.2412,75.44,75.19
4.304,75.144,75.48
4.3668,74.758,75.34
4.4296,74.578,75.085
4.4925,74.669,74.899
4.5553,75.038,74.475
4.6181,75.308,74.026
4.681,75.294,74.238
4.7438,75.062,75.169
4.8066,74.726,75.666
4.8695,74.641,75.246
4.9323,74.799,75.095
4.9951,75.046,75.494
5.058,75.214,75.461
5.1208,75.178,74.504
5.1836,75.041,73.91
5.2465,74.914,74.54
5.3093,74.896,75.751
5.3721,74.996,75.759
5.435,75.158,75.102
5.4978,75.3,74.727
5.5606,75.349,75.075
5.6235,75.183,75.415
5.6863,74.84,75.231
5.7491,74.487,74.468
5.8119,74.305,73.81
5.8748,74.447,74.098
5.9376,74.794,74.99
6.0004,75.188,76.038
6.0633,75.484,76.566
6.1261,75.567,75.75
6.1889,75.405,74.401
6.2518,75.086,73.881


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_039.csv <==
x,qOut,qIn
0.031416,75.609,75.615
0.094248,75.413,75.802
0.15708,74.961,75.238
0.21991,74.52,74.607
0.28274,74.36,74.586
0.34558,74.501,74.839
0.40841,74.724,74.937
0.47124,74.934,74.989
0.53407,75.07,75.381
0.5969,75.276,75.742
0.65973,75.533,75.596
0.72257,75.715,75.046
0.7854,75.69,74.577
0.84823,75.307,74.745
0.91106,74.765,75.168
0.97389,74.325,75.193
1.0367,74.231,74.554
1.0996,74.472,74.218
1.1624,74.847,74.56
1.2252,75.203,75.317
1.2881,75.414,75.756
1.3509,75.386,75.273
1.4137,75.136,74.638
1.4765,74.818,74.662
1.5394,74.605,74.955
1.6022,74.699,74.842
1.665,74.993,74.939
1.7279,75.317,75.41
1.7907,75.511,75.66
1.8535,75.487,75.093
1.9164,75.313,74.36
1.9792,75.085,74.214
2.042,74.903,75.12
2.1049,74.804,75.834
2.1677,74.741,75.673
2.2305,74.701,75.1
2.2934,74.681,74.76
2.3562,74.77,74.549
2.419,74.966,74.498
2.4819,75.174,74.854
2.5447,75.295,75.151
2.6075,75.179,75.02
2.6704,74.939,75.027
2.7332,74.749,75.299
2.796,74.78,75.271
2.8588,75.035,74.989
2.9217,75.27,74.934
2.9845,75.335,74.873
3.0473,75.108,74.318
3.1102,74.798,74.165
3.173,74.677,74.924
3.2358,74.797,75.858
3.2987,75.158,75.779
3.3615,75.431,75.052
3.4243,75.423,74.583
3.4872,75.168,74.496
3.55,74.746,74.737
3.6128,74.537,75.316
3.6757,74.616,75.806
3.7385,74.865,75.569
3.8013,75.133,74.535
3.8642,75.26,73.997
3.927,75.277,74.361
3.9898,75.214,75.264
4.0527,75.099,75.886
4.1155,74.891,75.583
4.1783,74.657,74.996
4.2412,74.516,74.927
4.304,74.582,75.347
4.3668,74.881,75.025
4.4296,75.224,74.303
4.4925,75.436,74.186
4.5553,75.361,75.037
4.6181,75.049,75.62
4.681,74.79,75.511
4.7438,74.742,74.94
4.8066,75.015,74.416
4.8695,75.299,74.358
4.9323,75.31,74.705
4.9951,75.058,75.359
5.058,74.618,76.067
5.1208,74.472,75.763
5.1836,74.709,74.73
5.2465,75.146,74.216
5.3093,75.572,74.687
5.3721,75.673,74.876
5.435,75.44,74.627
5.4978,75.034,74.404
5.5606,74.642,74.719
5.6235,74.534,75.351
5.6863,74.678,75.789
5.7491,74.937,75.814
5.8119,75.174,75.471
5.8748,75.219,75.239
5.9376,75.053,75.144
6.0004,74.794,74.898
6.0633,74.582,74.422
6.1261,74.673,74.156
6.1889,75.012,74.247
6.2518,75.395,74.766


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_040.csv <==
x,qOut,qIn
0.031416,74.732,75.461
0.094248,74.408,75.577
0.15708,74.429,75.155
0.21991,74.694,74.974
0.28274,75.05,75.295
0.34558,75.188,75.032
0.40841,75.116,74.464
0.47124,74.957,74.478
0.53407,74.846,75.124
0.5969,74.932,75.326
0.65973,75.192,75.125
0.72257,75.505,74.952
0.7854,75.751,75.04
0.84823,75.631,75.098
0.91106,75.114,75.046
0.97389,74.476,74.99
1.0367,74.047,75.112
1.0996,74.206,75.162
1.1624,74.695,74.989
1.2252,75.218,74.845
1.2881,75.505,75.086
1.3509,75.499,75.301
1.4137,75.305,75.116
1.4765,75.045,74.73
1.5394,74.835,74.632
1.6022,74.746,74.749
1.665,74.773,74.902
1.7279,74.879,75.254
1.7907,75.023,75.616
1.8535,75.131,75.396
1.9164,75.16,74.749
1.9792,75.123,74.1
2.042,75.045,74.258
2.1049,75.009,75.385
2.1677,75.019,76.145
2.2305,75.048,75.513
2.2934,75.061,74.301
2.3562,75.05,74.164
2.419,75.052,74.667
2.4819,75.063,75.472
2.5447,75.077,76.165
2.6075,75.007,75.866
2.6704,74.87,74.854
2.7332,74.752,74.023
2.796,74.744,74.036
2.8588,74.926,74.574
2.9217,75.16,75.09
2.9845,75.298,75.271
3.0473,75.196,75.124
3.1102,74.891,75.196
3.173,74.658,75.436
3.2358,74.64,75.414
3.2987,74.934,74.844
3.3615,75.236,74.412
3.4243,75.277,74.491
3.4872,75.074,74.874
3.55,74.701,75.023
3.6128,74.64,75.116
3.6757,74.949,75.441
3.7385,75.383,75.619
3.8013,75.664,75.234
3.8642,75.383,74.908
3.927,74.782,74.885
3.9898,74.265,74.857
4.0527,74.235,74.796
4.1155,74.658,74.884
4.1783,75.132,74.968
4.2412,75.453,74.952
4.304,75.476,75.082
4.3668,75.344,75.269
4.4296,75.143,75.112
4.4925,74.925,74.721
4.5553,74.731,74.83
4.6181,74.623,75.223
4.681,74.67,75.066
4.7438,74.853,74.451
4.8066,75.134,74.47
4.8695,75.369,75.545
4.9323,75.462,76.321
4.9951,75.4,75.824
5.058,75.188,74.423
5.1208,74.957,73.998
5.1836,74.807,74.463
5.2465,74.765,74.986
5.3093,74.835,74.882
5.3721,74.933,74.722
5.435,75.016,74.911
5.4978,75.071,75.239
5.5606,75.088,75.242
5.6235,75.077,74.894
5.6863,75.025,74.705
5.7491,74.937,75.077
5.8119,74.822,76.042
5.8748,74.742,76.34
5.9376,74.776,75.619
6.0004,74.936,74.537
6.0633,75.217,74.003
6.1261,75.458,74.058
6.1889,75.466,74.34
6.2518,75.219,74.81


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_041.csv <==
x,qOut,qIn
0.031416,75.033,74.021
0.094248,75.006,74.495
0.15708,74.849,75.108
0.21991,74.682,75.015
0.28274,74.627,74.688
0.34558,74.783,75.375
0.40841,75.069,76.133
0.47124,75.35,75.835
0.53407,75.498,74.589
0.5969,75.369,74.085
0.65973,75.021,74.352
0.72257,74.64,74.781
0.7854,74.421,74.938
0.84823,74.536,75.088
0.91106,74.887,75.315
0.97389,75.303,75.464
1.0367,75.62,75.323
1.0996,75.613,75.026
1.1624,75.261,74.867
1.2252,74.77,74.94
1.2881,74.383,74.982
1.3509,74.421,74.635
1.4137,74.757,74.316
1.4765,75.182,74.569
1.5394,75.5,75.346
1.6022,75.595,75.608
1.665,75.433,75.405
1.7279,75.084,75.247
1.7907,74.639,75.255
1.8535,74.395,74.935
1.9164,74.459,74.551
1.9792,74.74,74.642
2.042,75.114,75.274
2.1049,75.354,75.611
2.1677,75.421,75.371
2.2305,75.353,74.643
2.2934,75.204,74.032
2.3562,75.05,74.454
2.419,74.89,75.366
2.4819,74.739,75.814
2.5447,74.612,75.374
2.6075,74.595,74.64
2.6704,74.728,74.091
2.7332,74.968,74.159
2.796,75.263,75.172
2.8588,75.463,75.911
2.9217,75.464,75.64
2.9845,75.284,74.84
3.0473,74.969,74.601
3.1102,74.792,75.009
3.173,74.846,75.414
3.2358,75.032,75.691
3.2987,75.216,75.688
3.3615,75.138,74.91
3.4243,74.884,73.947
3.4872,74.652,73.884
3.55,74.648,74.794
3.6128,74.918,75.189
3.6757,75.182,75.018
3.7385,75.252,74.797
3.8013,74.974,75.006
3.8642,74.614,75.362
3.927,74.507,75.431
3.9898,74.692,75.165
4.0527,75.14,74.806
4.1155,75.42,75.022
4.1783,75.404,75.583
4.2412,75.211,75.664
4.304,75.001,74.767
4.3668,75.077,74.194
4.4296,75.272,74.388
4.4925,75.355,74.808
4.5553,75.096,75.177
4.6181,74.611,75.42
4.681,74.309,75.403
4.7438,74.326,75.333
4.8066,74.717,75.239
4.8695,75.07,74.904
4.9323,75.224,74.636
4.9951,75.211,74.662
5.058,75.103,74.925
5.1208,75.074,75.239
5.1836,75.127,75.286
5.2465,75.214,74.754
5.3093,75.286,74.178
5.3721,75.284,74.584
5.435,75.169,75.282
5.4978,74.958,75.38
5.5606,74.684,75.151
5.6235,74.527,75.377
5.6863,74.599,75.447
5.7491,74.856,75.038
5.8119,75.228,74.538
5.8748,75.48,74.393
5.9376,75.494,74.474
6.0004,75.304,74.877
6.0633,74.974,75.692
6.1261,74.772,76.125
6.1889,74.773,75.696
6.2518,74.895,74.655


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_042.csv <==
x,qOut,qIn
0.031416,75.146,74.634
0.094248,75.125,74.707
0.15708,75.145,75.368
0.21991,75.108,75.554
0.28274,74.911,74.966
0.34558,74.538,74.595
0.40841,74.254,74.59
0.47124,74.237,74.798
0.53407,74.612,75
0.5969,75.217,74.852
0.65973,75.722,74.635
0.72257,75.878,74.815
0.7854,75.452,75.189
0.84823,74.663,75.223
0.91106,74.151,75.129
0.97389,74.159,75.018
1.0367,74.798,74.97
1.0996,75.433,75.263
1.1624,75.734,75.707
1.2252,75.682,75.852
1.2881,75.317,75.5
1.3509,75.025,74.748
1.4137,74.93,74.03
1.4765,74.955,73.96
1.5394,74.987,74.504
1.6022,74.872,75.025
1.665,74.732,75.415
1.7279,74.665,75.472
1.7907,74.75,75.152
1.8535,74.89,75.018
1.9164,74.993,75.092
1.9792,75.044,75.038
2.042,75.047,74.697
2.1049,75.047,74.593
2.1677,75.064,74.848
2.2305,75.124,75.202
2.2934,75.251,75.567
2.3562,75.453,75.367
2.419,75.558,74.596
2.4819,75.435,74.185
2.5447,74.969,74.791
2.6075,74.422,75.278
2.6704,74.182,75.228
2.7332,74.316,75.053
2.796,74.803,75.064
2.8588,75.237,75.108
2.9217,75.459,75.15
2.9845,75.461,75.193
3.0473,75.267,74.99
3.1102,75.024,74.745
3.173,74.833,74.851
3.2358,74.745,75.21
3.2987,74.79,75.264
3.3615,74.932,74.874
3.4243,75.091,74.587
3.4872,75.186,74.714
3.55,75.14,75.2
3.6128,74.944,75.236
3.6757,74.748,74.91
3.7385,74.667,74.936
3.8013,74.795,75.635
3.8642,75.028,75.593
3.927,75.21,74.709
3.9898,75.278,74.045
4.0527,75.197,74.322
4.1155,75.086,74.844
4.1783,75.014,75.244
4.2412,74.99,75.51
4.304,75.005,75.342
4.3668,75.012,74.882
4.4296,75.012,74.81
4.4925,74.998,75.318
4.5553,74.967,75.497
4.6181,74.902,74.774
4.681,74.846,74.271
4.7438,74.847,74.668
4.8066,74.948,75.329
4.8695,75.133,75.137
4.9323,75.289,74.843
4.9951,75.323,75.118
5.058,75.153,75.54
5.1208,74.832,75.187
5.1836,74.56,74.721
5.2465,74.465,74.83
5.3093,74.641,75.459
5.3721,74.952,75.409
5.435,75.228,74.666
5.4978,75.381,73.885
5.5606,75.345,73.86
5.6235,75.21,74.758
5.6863,75.075,75.826
5.7491,74.972,76.271
5.8119,74.916,75.996
5.8748,74.848,75.21
5.9376,74.807,74.087
6.0004,74.835,73.44
6.0633,74.968,74.241
6.1261,75.132,75.591
6.1889,75.222,76.175
6.2518,75.225,75.627


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_043.csv <==
x,qOut,qIn
0.031416,74.737,75.248
0.094248,74.706,74.714
0.15708,74.848,74.489
0.21991,75.076,74.825
0.28274,75.288,75.527
0.34558,75.269,75.698
0.40841,75.059,75.244
0.47124,74.827,74.623
0.53407,74.755,74.533
0.5969,74.989,74.976
0.65973,75.326,75.251
0.72257,75.54,74.935
0.7854,75.423,74.329
0.84823,75.005,74.482
0.91106,74.631,75.195
0.97389,74.495,75.795
1.0367,74.737,75.688
1.0996,75.058,74.797
1.1624,75.22,73.92
1.2252,75.189,74.011
1.2881,74.977,75.046
1.3509,74.842,75.869
1.4137,74.883,76.113
1.4765,75.048,75.559
1.5394,75.256,74.715
1.6022,75.309,74.759
1.665,75.186,75.163
1.7279,74.972,75.094
1.7907,74.768,74.731
1.8535,74.692,74.83
1.9164,74.713,74.91
1.9792,74.796,74.628
2.042,74.906,74.509
2.1049,75.075,74.771
2.1677,75.209,74.849
2.2305,75.206,74.851
2.2934,74.963,75.322
2.3562,74.605,76.012
2.419,74.45,76.188
2.4819,74.604,75.617
2.5447,75.105,74.503
2.6075,75.595,73.856
2.6704,75.798,74.019
2.7332,75.671,74.733
2.796,75.22,75.309
2.8588,74.852,75.397
2.9217,74.747,75.381
2.9845,74.82,75.466
3.0473,74.937,75.451
3.1102,74.86,74.946
3.173,74.687,74.437
3.2358,74.545,74.591
3.2987,74.556,75.177
3.3615,74.707,74.907
3.4243,74.959,74.398
3.4872,75.268,74.673
3.55,75.601,75.559
3.6128,75.784,75.555
3.6757,75.593,74.999
3.7385,75.09,74.78
3.8013,74.399,75.103
3.8642,74.13,74.951
3.927,74.369,74.546
3.9898,74.881,74.65
4.0527,75.396,75.528
4.1155,75.632,76.005
4.1783,75.593,75.638
4.2412,75.369,74.756
4.304,75.058,74.19
4.3668,74.821,74.404
4.4296,74.704,74.841
4.4925,74.687,75.081
4.5553,74.741,75.225
4.6181,74.826,75.29
4.681,74.949,75.086
4.7438,75.09,74.884
4.8066,75.225,74.955
4.8695,75.261,74.964
4.9323,75.148,74.894
4.9951,74.947,75.002
5.058,74.733,75.158
5.1208,74.713,74.799
5.1836,74.913,74.315
5.2465,75.215,74.475
5.3093,75.489,75.616
5.3721,75.479,76.004
5.435,75.172,75.22
5.4978,74.757,74.345
5.5606,74.454,74.457
5.6235,74.53,75.002
5.6863,74.839,75.435
5.7491,75.17,75.699
5.8119,75.323,75.478
5.8748,75.236,75.001
5.9376,75.057,74.733
6.0004,74.91,74.629
6.0633,74.908,74.522
6.1261,74.973,74.692
6.1889,74.973,75.148
6.2518,74.891,75.49


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_044.csv <==
x,qOut,qIn
0.031416,75.314,74.895
0.094248,75.177,74.589
0.15708,74.952,74.427
0.21991,74.724,74.464
0.28274,74.583,74.921
0.34558,74.621,75.663
0.40841,74.778,76.042
0.47124,74.971,75.689
0.53407,75.12,74.781
0.5969,75.205,74.052
0.65973,75.267,74.006
0.72257,75.317,74.978
0.7854,75.361,76.239
0.84823,75.322,76.209
0.91106,75.18,75.277
0.97389,74.991,74.32
1.0367,74.823,73.94
1.0996,74.776,74.248
1.1624,74.774,74.962
1.2252,74.748,75.536
1.2881,74.631,75.465
1.3509,74.531,75.179
1.4137,74.61,75.07
1.4765,74.876,75.061
1.5394,75.309,75.088
1.6022,75.609,75.033
1.665,75.538,74.826
1.7279,75.154,74.66
1.7907,74.574,74.865
1.8535,74.389,75.282
1.9164,74.705,75.506
1.9792,75.257,75.323
2.042,75.745,74.836
2.1049,75.66,74.522
2.1677,75.098,74.526
2.2305,74.461,74.849
2.2934,74.19,75.113
2.3562,74.523,74.9
2.419,75.063,74.686
2.4819,75.5,74.975
2.5447,75.579,75.576
2.6075,75.386,75.491
2.6704,75.126,74.923
2.7332,74.919,74.454
2.796,74.858,74.436
2.8588,74.856,74.91
2.9217,74.889,75.569
2.9845,74.961,75.807
3.0473,75.086,75.081
3.1102,75.212,74.437
3.173,75.222,74.604
3.2358,75.094,75.232
3.2987,74.834,75.471
3.3615,74.65,74.947
3.4243,74.634,74.401
3.4872,74.748,74.545
3.55,74.93,75.297
3.6128,75.067,75.33
3.6757,75.155,74.742
3.7385,75.186,74.427
3.8013,75.153,75.403
3.8642,75.014,76.197
3.927,74.845,75.593
3.9898,74.752,74.278
4.0527,74.836,74.049
4.1155,75.075,74.768
4.1783,75.281,75.128
4.2412,75.344,75.132
4.304,75.176,75.498
4.3668,74.95,75.92
4.4296,74.844,75.686
4.4925,74.866,74.939
4.5553,74.988,74.404
4.6181,74.999,74.372
4.681,74.905,74.423
4.7438,74.801,74.534
4.8066,74.786,74.976
4.8695,74.916,75.27
4.9323,75.111,75.197
4.9951,75.283,75.208
5.058,75.353,75.382
5.1208,75.233,75.331
5.1836,74.948,75.147
5.2465,74.642,74.889
5.3093,74.471,74.633
5.3721,74.624,74.541
5.435,75.016,74.585
5.4978,75.455,74.794
5.5606,75.759,75.222
5.6235,75.687,75.299
5.6863,75.266,75.042
5.7491,74.726,75.059
5.8119,74.326,75.503
5.8748,74.323,75.572
5.9376,74.566,75.288
6.0004,74.879,75.014
6.0633,75.105,74.759
6.1261,75.237,74.63
6.1889,75.315,74.803
6.2518,75.341,75.024


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_045.csv <==
x,qOut,qIn
0.031416,75.277,74.483
0.094248,75.486,74.882
0.15708,75.533,75.692
0.21991,75.418,75.824
0.28274,75.154,74.715
0.34558,74.9,73.976
0.40841,74.776,74.238
0.47124,74.78,74.83
0.53407,74.884,74.927
0.5969,74.968,74.929
0.65973,75.023,75.2
0.72257,75.065,75.542
0.7854,75.109,75.75
0.84823,75.138,75.604
0.91106,75.123,75.089
0.97389,75.067,74.434
1.0367,74.983,74.217
1.0996,74.916,74.828
1.1624,74.91,75.535
1.2252,74.972,75.518
1.2881,75.103,74.582
1.3509,75.218,74.059
1.4137,75.188,74.397
1.4765,74.995,75.19
1.5394,74.648,75.792
1.6022,74.405,75.715
1.665,74.417,75.13
1.7279,74.644,74.468
1.7907,75.008,74.191
1.8535,75.319,74.614
1.9164,75.514,75.436
1.9792,75.561,75.997
2.042,75.438,75.588
2.1049,75.157,74.645
2.1677,74.869,74.16
2.2305,74.701,74.629
2.2934,74.765,75.529
2.3562,74.939,75.652
2.419,75.001,75.205
2.4819,74.909,74.753
2.5447,74.663,74.849
2.6075,74.603,75.107
2.6704,74.828,75.14
2.7332,75.182,74.975
2.796,75.479,74.626
2.8588,75.363,74.425
2.9217,74.973,74.606
2.9845,74.61,74.954
3.0473,74.584,75.117
3.1102,74.954,75.508
3.173,75.348,75.961
3.2358,75.523,75.712
3.2987,75.283,74.911
3.3615,74.892,74.426
3.4243,74.705,74.11
3.4872,74.789,74.048
3.55,75.14,74.852
3.6128,75.364,75.764
3.6757,75.343,75.783
3.7385,75.16,75.138
3.8013,74.936,74.85
3.8642,74.859,75.032
3.927,74.836,74.923
3.9898,74.79,74.489
4.0527,74.656,74.44
4.1155,74.581,75.182
4.1783,74.709,75.847
4.2412,75.014,75.688
4.304,75.438,74.699
4.3668,75.711,74.452
4.4296,75.628,74.999
4.4925,75.219,75.413
4.5553,74.566,75.324
4.6181,74.189,75.263
4.681,74.271,75.13
4.7438,74.672,74.866
4.8066,75.201,74.691
4.8695,75.535,74.448
4.9323,75.569,74.156
4.9951,75.342,74.298
5.058,74.922,75.174
5.1208,74.617,75.798
5.1836,74.579,75.663
5.2465,74.762,75.164
5.3093,75.081,75.11
5.3721,75.306,75.193
5.435,75.35,74.921
5.4978,75.24,74.638
5.5606,75.018,74.855
5.6235,74.894,75.069
5.6863,74.961,74.943
5.7491,75.145,74.838
5.8119,75.351,75.14
5.8748,75.304,75.346
5.9376,74.985,75.176
6.0004,74.57,74.897
6.0633,74.267,74.862
6.1261,74.307,75.107
6.1889,74.585,75.257
6.2518,74.954,74.961


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_046.csv <==
x,qOut,qIn
0.031416,75.2,74.592
0.094248,74.942,74.602
0.15708,74.791,75.208
0.21991,74.814,75.357
0.28274,75.052,74.93
0.34558,75.274,74.933
0.40841,75.281,75.156
0.47124,75.076,75.217
0.53407,74.708,75.012
0.5969,74.525,74.685
0.65973,74.614,74.474
0.72257,74.867,74.693
0.7854,75.149,75.139
0.84823,75.278,75.146
0.91106,75.27,74.958
0.97389,75.181,74.974
1.0367,75.07,75.312
1.0996,74.987,75.578
1.1624,74.935,75.51
1.2252,74.915,75.023
1.2881,74.924,74.361
1.3509,74.959,74.154
1.4137,75.016,74.566
1.4765,75.079,75.45
1.5394,75.133,75.951
1.6022,75.134,75.402
1.665,75.061,74.68
1.7279,74.937,74.513
1.7907,74.795,74.756
1.8535,74.722,74.913
1.9164,74.74,75.098
1.9792,74.825,75.182
2.042,74.944,74.76
2.1049,75.064,74.126
2.1677,75.192,74.179
2.2305,75.305,75.268
2.2934,75.377,76.365
2.3562,75.28,75.991
2.419,75.006,75.063
2.4819,74.691,74.631
2.5447,74.495,74.687
2.6075,74.635,74.708
2.6704,74.987,74.912
2.7332,75.34,75.183
2.796,75.482,75.291
2.8588,75.287,75.045
2.9217,74.968,74.679
2.9845,74.729,74.675
3.0473,74.76,75.287
3.1102,74.903,75.557
3.173,74.912,75.185
3.2358,74.776,74.671
3.2987,74.538,74.703
3.3615,74.564,75.226
3.4243,74.892,75.58
3.4872,75.348,75.338
3.55,75.736,74.498
3.6128,75.731,74.013
3.6757,75.369,74.255
3.7385,74.901,74.873
3.8013,74.608,74.885
3.8642,74.717,74.605
3.927,74.983,75.042
3.9898,75.19,76.103
4.0527,75.154,76.575
4.1155,74.999,75.749
4.1783,74.916,74.568
4.2412,74.943,73.8
4.304,75.083,73.987
4.3668,75.146,74.755
4.4296,75.124,75.433
4.4925,75.076,75.61
4.5553,75.073,75.28
4.6181,75.101,74.932
4.681,75.028,74.732
4.7438,74.83,74.693
4.8066,74.513,74.745
4.8695,74.327,74.781
4.9323,74.373,74.986
4.9951,74.605,75.532
5.058,74.944,75.792
5.1208,75.296,75.138
5.1836,75.622,74.427
5.2465,75.805,74.383
5.3093,75.725,75.036
5.3721,75.208,75.53
5.435,74.577,75.548
5.4978,74.19,75.102
5.5606,74.368,74.609
5.6235,74.926,74.561
5.6863,75.417,74.736
5.7491,75.613,74.814
5.8119,75.346,74.742
5.8748,74.884,75.071
5.9376,74.575,75.554
6.0004,74.54,75.47
6.0633,74.83,74.753
6.1261,75.157,74.748
6.1889,75.357,75.266
6.2518,75.38,75.311


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_047.csv <==
x,qOut,qIn
0.031416,75.222,75.005
0.094248,75.319,74.162
0.15708,75.2,73.852
0.21991,74.941,74.626
0.28274,74.651,75.946
0.34558,74.621,75.942
0.40841,74.846,75.038
0.47124,75.18,74.682
0.53407,75.465,75.626
0.5969,75.513,75.898
0.65973,75.313,75.129
0.72257,74.975,74.406
0.7854,74.624,74.349
0.84823,74.482,74.389
0.91106,74.584,74.462
0.97389,74.845,74.723
1.0367,75.168,75.233
1.0996,75.353,75.68
1.1624,75.274,75.721
1.2252,74.982,75.26
1.2881,74.568,74.686
1.3509,74.405,74.436
1.4137,74.58,74.529
1.4765,74.957,75.097
1.5394,75.369,75.853
1.6022,75.584,75.638
1.665,75.602,74.758
1.7279,75.484,74.313
1.7907,75.303,74.916
1.8535,75.075,75.604
1.9164,74.781,75.684
1.9792,74.496,75.016
2.042,74.306,74.291
2.1049,74.398,74.212
2.1677,74.729,74.409
2.2305,75.147,74.868
2.2934,75.495,75.759
2.3562,75.567,75.872
2.419,75.35,75.056
2.4819,74.995,74.472
2.5447,74.682,74.869
2.6075,74.68,75.24
2.6704,74.914,75.204
2.7332,75.197,75.054
2.796,75.343,74.955
2.8588,75.247,74.827
2.9217,75.074,74.771
2.9845,74.964,74.791
3.0473,75.044,74.524
3.1102,75.142,74.527
3.173,75.04,75.133
3.2358,74.772,75.626
3.2987,74.427,75.269
3.3615,74.416,74.961
3.4243,74.738,75.151
3.4872,75.178,75.343
3.55,75.506,75.006
3.6128,75.477,74.699
3.6757,75.214,74.864
3.7385,74.929,75.263
3.8013,74.832,75.267
3.8642,74.968,74.645
3.927,75.118,74.115
3.9898,75.151,74.386
4.0527,74.968,75.604
4.1155,74.729,76.338
4.1783,74.6,76.02
4.2412,74.622,75.025
4.304,74.798,74.275
4.3668,75.001,74.321
4.4296,75.176,74.632
4.4925,75.291,74.746
4.5553,75.318,74.7
4.6181,75.245,75.007
4.681,75.125,75.399
4.7438,75.024,75.4
4.8066,75.003,75.029
4.8695,75.032,74.826
4.9323,74.998,74.739
4.9951,74.875,74.753
5.058,74.662,75.095
5.1208,74.562,75.51
5.1836,74.704,75.541
5.2465,75.041,75.099
5.3093,75.496,74.568
5.3721,75.751,74.476
5.435,75.598,74.695
5.4978,75.125,75.12
5.5606,74.487,75.506
5.6235,74.248,75.473
5.6863,74.446,75.242
5.7491,74.852,75.106
5.8119,75.21,74.984
5.8748,75.316,74.697
5.9376,75.237,74.471
6.0004,75.069,74.494
6.0633,74.904,74.812
6.1261,74.821,75.22
6.1889,74.864,75.538
6.2518,75.009,75.562


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_048.csv <==
x,qOut,qIn
0.031416,75.39,73.827
0.094248,75.125,74.102
0.15708,74.821,74.975
0.21991,74.615,75.708
0.28274,74.628,75.836
0.34558,74.836,75.055
0.40841,75.1,74.101
0.47124,75.301,74.357
0.53407,75.339,76.071
0.5969,75.184,76.458
0.65973,74.933,75.26
0.72257,74.719,74.045
0.7854,74.666,73.972
0.84823,74.842,74.312
0.91106,75.145,74.641
0.97389,75.417,75.045
1.0367,75.507,75.486
1.0996,75.24,75.652
1.1624,74.785,75.537
1.2252,74.412,75.28
1.2881,74.388,74.993
1.3509,74.731,74.773
1.4137,75.12,74.717
1.4765,75.352,74.829
1.5394,75.259,74.819
1.6022,75.039,74.681
1.665,74.969,74.751
1.7279,75.081,75.044
1.7907,75.362,75.312
1.8535,75.352,75.313
1.9164,74.955,75.149
1.9792,74.431,74.993
2.042,74.104,75.087
2.1049,74.341,75.196
2.1677,74.87,75.076
2.2305,75.402,74.818
2.2934,75.674,74.724
2.3562,75.649,75.063
2.419,75.436,75.469
2.4819,75.153,75.462
2.5447,74.91,74.975
2.6075,74.764,74.686
2.6704,74.706,74.706
2.7332,74.718,74.795
2.796,74.782,74.659
2.8588,74.878,74.547
2.9217,74.99,74.662
2.9845,75.1,74.958
3.0473,75.191,75.486
3.1102,75.236,75.515
3.173,75.215,74.943
3.2358,75.142,74.57
3.2987,75.035,74.784
3.3615,74.95,75.353
3.4243,74.92,76.01
3.4872,74.952,76.095
3.55,75.045,75.058
3.6128,75.163,74.026
3.6757,75.23,73.866
3.7385,75.194,74.519
3.8013,75.013,75.361
3.8642,74.76,75.554
3.927,74.577,75.272
3.9898,74.527,74.976
4.0527,74.648,74.819
4.1155,74.845,74.631
4.1783,75.032,74.636
4.2412,75.154,74.933
4.304,75.167,75.15
4.3668,75.066,75.143
4.4296,74.967,75.235
4.4925,74.971,75.4
4.5553,75.167,75.263
4.6181,75.457,74.74
4.681,75.551,74.329
4.7438,75.344,74.389
4.8066,74.773,74.934
4.8695,74.336,75.204
4.9323,74.353,75.11
4.9951,74.727,75.119
5.058,75.281,75.708
5.1208,75.519,75.765
5.1836,75.369,74.935
5.2465,75.004,74.2
5.3093,74.634,74.565
5.3721,74.578,75.071
5.435,74.764,75.048
5.4978,75.04,74.909
5.5606,75.256,75.193
5.6235,75.343,75.496
5.6863,75.294,75.355
5.7491,75.124,74.782
5.8119,74.856,74.372
5.8748,74.617,74.721
5.9376,74.533,75.207
6.0004,74.627,75.257
6.0633,74.886,75.273
6.1261,75.174,75.649
6.1889,75.393,75.57
6.2518,75.482,74.707


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_049.csv <==
x,qOut,qIn
0.031416,74.95,75.059
0.094248,74.592,75.146
0.15708,74.439,75.271
0.21991,74.527,75.208
0.28274,74.852,75.179
0.34558,75.229,75.438
0.40841,75.446,75.31
0.47124,75.412,74.538
0.53407,75.063,74.186
0.5969,74.718,74.886
0.65973,74.686,75.534
0.72257,74.942,75.561
0.7854,75.395,75.345
0.84823,75.528,75.448
0.91106,75.238,75.429
0.97389,74.752,75.075
1.0367,74.363,74.432
1.0996,74.438,74.141
1.1624,74.761,74.366
1.2252,75.099,74.69
1.2881,75.239,74.566
1.3509,75.249,74.696
1.4137,75.25,75.331
1.4765,75.249,75.82
1.5394,75.23,75.695
1.6022,75.064,75.273
1.665,74.828,74.811
1.7279,74.658,74.423
1.7907,74.685,74.269
1.8535,74.937,74.809
1.9164,75.274,75.721
1.9792,75.554,76.077
2.042,75.65,75.138
2.1049,75.456,74.26
2.1677,75.048,74.281
2.2305,74.601,74.791
2.2934,74.305,75.076
2.3562,74.283,75.084
2.419,74.437,75.094
2.4819,74.68,75.202
2.5447,74.932,75.365
2.6075,75.209,75.209
2.6704,75.449,74.88
2.7332,75.55,74.809
2.796,75.413,75.23
2.8588,75.022,75.358
2.9217,74.658,74.919
2.9845,74.522,74.366
3.0473,74.772,74.361
3.1102,75.195,74.81
3.173,75.463,75.177
3.2358,75.442,75.237
3.2987,75.044,75.168
3.3615,74.624,75.216
3.4243,74.49,75.213
3.4872,74.648,75.083
3.55,75.035,75.05
3.6128,75.292,75.309
3.6757,75.341,75.33
3.7385,75.248,74.716
3.8013,75.099,74.177
3.8642,75.051,74.576
3.927,75.072,75.117
3.9898,75.089,75.271
4.0527,75.027,75.353
4.1155,74.856,75.382
4.1783,74.682,74.992
4.2412,74.596,74.552
4.304,74.675,74.665
4.3668,74.88,75.197
4.4296,75.098,75.601
4.4925,75.25,75.623
4.5553,75.275,75.222
4.6181,75.226,74.514
4.681,75.185,73.99
4.7438,75.16,74.306
4.8066,75.15,75.421
4.8695,75.023,75.757
4.9323,74.807,75.232
4.9951,74.62,74.776
5.058,74.589,75.221
5.1208,74.798,75.521
5.1836,75.091,74.981
5.2465,75.309,74.068
5.3093,75.307,73.925
5.3721,75.087,74.915
5.435,74.865,75.95
5.4978,74.791,76.134
5.5606,74.985,75.182
5.6235,75.273,74.239
5.6863,75.387,74.116
5.7491,75.244,74.904
5.8119,74.812,75.765
5.8748,74.471,75.773
5.9376,74.46,75.286
6.0004,74.73,74.7
6.0633,75.173,74.375
6.1261,75.477,74.416
6.1889,75.526,74.677
6.2518,75.337,74.959


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_050.csv <==
x,qOut,qIn
0.031416,74.506,74.777
0.094248,74.478,74.931
0.15708,74.698,74.949
0.21991,74.999,74.719
0.28274,75.215,74.35
0.34558,75.267,74.871
0.40841,75.232,75.889
0.47124,75.169,76.103
0.53407,75.134,75.229
0.5969,75.101,74.576
0.65973,75.046,74.213
0.72257,74.978,73.975
0.7854,74.912,74.331
0.84823,74.9,75.122
0.91106,74.953,75.549
0.97389,75.048,75.601
1.0367,75.155,75.889
1.0996,75.194,75.915
1.1624,75.118,75.158
1.2252,74.953,74.155
1.2881,74.743,73.721
1.3509,74.619,74.461
1.4137,74.638,75.674
1.4765,74.79,76.174
1.5394,75.053,75.374
1.6022,75.35,74.438
1.665,75.509,74.104
1.7279,75.408,74.489
1.7907,74.943,75.293
1.8535,74.372,75.786
1.9164,74.097,75.725
1.9792,74.215,75.144
2.042,74.734,74.32
2.1049,75.293,74.125
2.1677,75.715,74.676
2.2305,75.884,75.403
2.2934,75.707,75.402
2.3562,75.169,74.707
2.419,74.603,74.252
2.4819,74.303,74.666
2.5447,74.514,75.758
2.6075,75.025,75.993
2.6704,75.422,75.415
2.7332,75.504,74.869
2.796,75.124,74.819
2.8588,74.662,74.851
2.9217,74.528,74.869
2.9845,74.75,74.927
3.0473,75.277,74.991
3.1102,75.556,75.038
3.173,75.408,75.03
3.2358,74.998,74.897
3.2987,74.559,74.698
3.3615,74.533,74.698
3.4243,74.769,74.955
3.4872,75.02,75.271
3.55,75.047,75.021
3.6128,74.905,74.757
3.6757,74.859,75.05
3.7385,74.989,75.327
3.8013,75.327,74.916
3.8642,75.553,74.792
3.927,75.49,75.279
3.9898,75.206,75.616
4.0527,74.819,75.148
4.1155,74.692,74.776
4.1783,74.81,74.946
4.2412,75.009,75.187
4.304,75.113,74.794
4.3668,75.025,74.304
4.4296,74.877,74.396
4.4925,74.774,74.938
4.5553,74.802,75.255
4.6181,74.905,74.944
4.681,75.006,74.648
4.7438,75.069,74.966
4.8066,75.072,75.683
4.8695,75.042,75.825
4.9323,75.015,75.475
4.9951,75.017,74.909
5.058,75.069,74.416
5.1208,75.157,74.359
5.1836,75.234,74.666
5.2465,75.258,75.015
5.3093,75.194,75.035
5.3721,75.041,74.971
5.435,74.856,75.157
5.4978,74.699,75.47
5.5606,74.63,75.321
5.6235,74.662,74.855
5.6863,74.749,74.765
5.7491,74.848,75.157
5.8119,74.923,75.389
5.8748,75.001,74.898
5.9376,75.129,74.458
6.0004,75.291,74.738
6.0633,75.46,75.481
6.1261,75.459,75.523
6.1889,75.216,75.052
6.2518,74.848,74.689


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_051.csv <==
x,qOut,qIn
0.031416,75.553,74.409
0.094248,75.337,74.451
0.15708,75.028,74.321
0.21991,74.787,74.59
0.28274,74.758,75.67
0.34558,74.841,76.086
0.40841,74.882,75.378
0.47124,74.865,74.45
0.53407,74.806,74.451
0.5969,74.863,75.094
0.65973,74.986,75.418
0.72257,75.082,75.067
0.7854,75.056,74.382
0.84823,74.959,74.386
0.91106,74.972,74.971
0.97389,75.123,75.489
1.0367,75.41,75.288
1.0996,75.482,75.021
1.1624,75.185,75.217
1.2252,74.695,75.621
1.2881,74.253,75.599
1.3509,74.318,74.944
1.4137,74.747,74.219
1.4765,75.254,73.963
1.5394,75.558,74.549
1.6022,75.5,75.347
1.665,75.224,75.737
1.7279,74.922,75.542
1.7907,74.78,74.984
1.8535,74.82,74.872
1.9164,74.883,75.043
1.9792,74.894,74.807
2.042,74.81,74.258
2.1049,74.784,74.522
2.1677,74.892,75.134
2.2305,75.102,75.347
2.2934,75.357,75.219
2.3562,75.516,75.082
2.419,75.49,74.911
2.4819,75.275,75.005
2.5447,74.885,75.356
2.6075,74.521,75.272
2.6704,74.381,74.887
2.7332,74.504,74.728
2.796,74.881,74.887
2.8588,75.295,75.165
2.9217,75.546,75.467
2.9845,75.545,75.393
3.0473,75.23,74.686
3.1102,74.814,74.206
3.173,74.553,74.484
3.2358,74.514,75.377
3.2987,74.715,76.078
3.3615,74.931,75.679
3.4243,75.082,74.728
3.4872,75.161,74.046
3.55,75.173,74.181
3.6128,75.154,74.581
3.6757,75.12,74.884
3.7385,75.081,75.203
3.8013,75.046,75.587
3.8642,75.01,75.624
3.927,74.999,75.245
3.9898,75.026,74.652
4.0527,75.105,74.241
4.1155,75.152,74.569
4.1783,75.071,75.277
4.2412,74.898,75.687
4.304,74.694,75.662
4.3668,74.728,75.399
4.4296,75.005,74.885
4.4925,75.331,74.418
4.5553,75.491,74.425
4.6181,75.185,74.801
4.681,74.646,75.013
4.7438,74.222,74.8
4.8066,74.252,74.646
4.8695,74.702,74.951
4.9323,75.218,75.283
4.9951,75.57,75.554
5.058,75.575,75.873
5.1208,75.264,75.612
5.1836,74.857,74.82
5.2465,74.572,74.396
5.3093,74.6,74.909
5.3721,74.911,75.211
5.435,75.291,74.961
5.4978,75.553,74.748
5.5606,75.532,74.765
5.6235,75.201,74.622
5.6863,74.793,74.687
5.7491,74.512,75.263
5.8119,74.532,75.658
5.8748,74.706,75.018
5.9376,74.845,74.303
6.0004,74.921,74.531
6.0633,74.943,75.799
6.1261,75.085,76.204
6.1889,75.315,75.458
6.2518,75.513,74.531


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_052.csv <==
x,qOut,qIn
0.031416,74.961,74.973
0.094248,75.24,75.653
0.15708,75.415,75.934
0.21991,75.478,75.74
0.28274,75.433,75.099
0.34558,75.281,74.429
0.40841,75.063,74.203
0.47124,74.845,74.508
0.53407,74.693,74.811
0.5969,74.665,74.819
0.65973,74.75,74.924
0.72257,74.912,75.232
0.7854,75.109,75.536
0.84823,75.26,75.454
0.91106,75.256,75.121
0.97389,75.087,74.78
1.0367,74.764,74.73
1.0996,74.532,75.079
1.1624,74.565,75.362
1.2252,74.838,75.149
1.2881,75.285,74.726
1.3509,75.638,74.628
1.4137,75.699,74.621
1.4765,75.444,74.638
1.5394,74.888,74.988
1.6022,74.435,75.492
1.665,74.321,75.53
1.7279,74.499,75.078
1.7907,74.86,74.97
1.8535,75.127,75.24
1.9164,75.273,75.217
1.9792,75.317,75.039
2.042,75.287,74.984
2.1049,75.195,74.6
2.1677,75.078,74.11
2.2305,74.987,74.411
2.2934,74.975,75.827
2.3562,75.025,76.345
2.419,75.024,75.381
2.4819,74.936,73.916
2.5447,74.74,73.522
2.6075,74.619,74.618
2.6704,74.681,75.885
2.7332,74.883,76.161
2.796,75.155,75.319
2.8588,75.314,74.603
2.9217,75.343,74.385
2.9845,75.287,74.733
3.0473,75.202,75.383
3.1102,75.108,75.568
3.173,74.95,75.401
3.2358,74.753,75.339
3.2987,74.559,75.405
3.3615,74.58,74.992
3.4243,74.838,74.343
3.4872,75.171,74.071
3.55,75.401,74.594
3.6128,75.219,75.292
3.6757,74.782,75.483
3.7385,74.412,75.037
3.8013,74.431,74.617
3.8642,74.897,74.638
3.927,75.406,74.84
3.9898,75.667,75.262
4.0527,75.434,75.442
4.1155,74.937,75.113
4.1783,74.636,74.892
4.2412,74.692,74.965
4.304,75.17,74.772
4.3668,75.602,74.532
4.4296,75.693,74.807
4.4925,75.433,75.256
4.5553,74.873,75.276
4.6181,74.472,75.22
4.681,74.416,75.431
4.7438,74.621,75.592
4.8066,74.957,75.124
4.8695,75.141,74.365
4.9323,75.125,74.073
4.9951,74.982,74.432
5.058,74.804,75.021
5.1208,74.793,75.123
5.1836,74.953,75.019
5.2465,75.166,75.271
5.3093,75.303,75.89
5.3721,75.209,75.632
5.435,74.971,74.811
5.4978,74.739,74.523
5.5606,74.661,75.059
5.6235,74.772,75.114
5.6863,74.98,74.66
5.7491,75.206,74.38
5.8119,75.389,74.83
5.8748,75.473,75.416
5.9376,75.368,75.549
6.0004,75.089,75.195
6.0633,74.671,74.863
6.1261,74.397,74.739
6.1889,74.398,74.55
6.2518,74.617,74.481


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_053.csv <==
x,qOut,qIn
0.031416,75.358,74.056
0.094248,75.728,74.421
0.15708,75.658,74.811
0.21991,75.263,74.743
0.28274,74.723,74.568
0.34558,74.586,75.135
0.40841,74.854,75.871
0.47124,75.272,75.93
0.53407,75.562,75.054
0.5969,75.444,74.688
0.65973,75.047,75.068
0.72257,74.619,75.334
0.7854,74.411,74.666
0.84823,74.551,74.141
0.91106,74.896,74.43
0.97389,75.277,75.06
1.0367,75.543,75.395
1.0996,75.5,75.486
1.1624,75.132,75.428
1.2252,74.638,75.183
1.2881,74.259,74.971
1.3509,74.301,74.767
1.4137,74.612,74.588
1.4765,74.992,74.699
1.5394,75.25,74.929
1.6022,75.384,75.097
1.665,75.45,75.277
1.7279,75.447,75.255
1.7907,75.364,75.027
1.8535,75.133,74.846
1.9164,74.839,74.794
1.9792,74.597,75.023
2.042,74.517,75.402
2.1049,74.617,75.29
2.1677,74.834,74.913
2.2305,75.097,74.804
2.2934,75.346,74.995
2.3562,75.476,74.885
2.419,75.395,74.703
2.4819,75.144,74.878
2.5447,74.794,75.313
2.6075,74.616,75.432
2.6704,74.671,75.316
2.7332,74.868,75.137
2.796,75.095,74.801
2.8588,75.202,74.316
2.9217,75.185,74.141
2.9845,75.09,74.534
3.0473,74.972,75.184
3.1102,74.928,75.447
3.173,74.982,75.451
3.2358,75.086,75.391
3.2987,75.188,75.227
3.3615,75.171,74.961
3.4243,75.038,74.759
3.4872,74.868,74.717
3.55,74.75,75.054
3.6128,74.785,75.444
3.6757,74.947,75.416
3.7385,75.157,74.939
3.8013,75.337,74.444
3.8642,75.351,74.53
3.927,75.141,74.953
3.9898,74.798,75.232
4.0527,74.438,74.949
4.1155,74.339,74.636
4.1783,74.525,74.739
4.2412,74.876,75.155
4.304,75.254,75.573
4.3668,75.484,75.844
4.4296,75.501,75.752
4.4925,75.341,74.936
4.5553,75.055,73.732
4.6181,74.857,74.046
4.681,74.846,75.421
4.7438,74.971,76.019
4.8066,75.157,74.942
4.8695,75.197,74.12
4.9323,75.074,74.162
4.9951,74.882,74.541
5.058,74.731,75.057
5.1208,74.74,75.876
5.1836,74.824,76.227
5.2465,74.904,75.437
5.3093,74.907,74.242
5.3721,74.926,74.252
5.435,75.066,74.953
5.4978,75.284,75.561
5.5606,75.515,75.546
5.6235,75.465,75.159
5.6863,75.137,74.923
5.7491,74.75,75.062
5.8119,74.557,74.989
5.8748,74.745,74.416
5.9376,74.996,74.176
6.0004,75.076,74.723
6.0633,74.789,75.814
6.1261,74.456,76.142
6.1889,74.443,75.51
6.2518,74.764,74.491


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_054.csv <==
x,qOut,qIn
0.031416,75.087,74.709
0.094248,74.594,74.689
0.15708,74.311,75.21
0.21991,74.387,75.591
0.28274,74.886,75.434
0.34558,75.397,75.162
0.40841,75.673,74.989
0.47124,75.657,74.898
0.53407,75.33,75.073
0.5969,74.933,75.012
0.65973,74.675,74.472
0.72257,74.61,74.089
0.7854,74.751,74.455
0.84823,74.911,74.889
0.91106,75.006,75.071
0.97389,75.029,75.291
1.0367,74.99,75.81
1.0996,74.959,75.901
1.1624,74.959,75.191
1.2252,74.989,74.171
1.2881,75.042,74.168
1.3509,75.109,75.171
1.4137,75.192,75.806
1.4765,75.271,75.594
1.5394,75.322,75.139
1.6022,75.278,74.968
1.665,75.126,74.719
1.7279,74.903,74.48
1.7907,74.66,74.61
1.8535,74.481,74.798
1.9164,74.406,74.818
1.9792,74.458,75.057
2.042,74.648,75.661
2.1049,74.972,75.733
2.1677,75.329,75.22
2.2305,75.58,74.66
2.2934,75.593,74.236
2.3562,75.277,74.214
2.419,74.865,74.79
2.4819,74.602,75.492
2.5447,74.705,75.591
2.6075,75.08,75.32
2.6704,75.422,75.065
2.7332,75.539,74.718
2.796,75.282,74.36
2.8588,74.83,74.878
2.9217,74.494,75.817
2.9845,74.403,75.919
3.0473,74.626,74.874
3.1102,74.934,74.24
3.173,75.215,74.339
3.2358,75.404,74.858
3.2987,75.456,75.299
3.3615,75.263,75.32
3.4243,74.887,75.18
3.4872,74.526,75.14
3.55,74.396,75.262
3.6128,74.649,75.304
3.6757,75.066,75.122
3.7385,75.416,74.749
3.8013,75.483,74.51
3.8642,75.228,74.639
3.927,74.906,74.882
3.9898,74.73,75.007
4.0527,74.879,74.837
4.1155,75.186,74.827
4.1783,75.351,75.248
4.2412,75.273,75.786
4.304,74.898,75.603
4.3668,74.591,74.666
4.4296,74.573,73.941
4.4925,74.8,74.039
4.5553,75.172,75.056
4.6181,75.395,75.741
4.681,75.425,75.562
4.7438,75.319,74.893
4.8066,75.15,74.571
4.8695,75.005,74.895
4.9323,74.875,75.435
4.9951,74.763,75.846
5.058,74.674,75.634
5.1208,74.667,74.777
5.1836,74.76,74.014
5.2465,74.926,73.971
5.3093,75.132,74.78
5.3721,75.308,75.475
5.435,75.346,75.603
5.4978,75.206,75.34
5.5606,74.859,75.343
5.6235,74.535,75.443
5.6863,74.468,75.05
5.7491,74.658,74.343
5.8119,75.058,74.303
5.8748,75.313,75.028
5.9376,75.314,75.411
6.0004,75.165,75.021
6.0633,75.005,74.483
6.1261,75.099,74.807
6.1889,75.29,75.373
6.2518,75.359,75.355


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_055.csv <==
x,qOut,qIn
0.031416,75.442,75.934
0.094248,75.244,76.109
0.15708,74.936,75.416
0.21991,74.746,74.545
0.28274,74.87,74.165
0.34558,75.172,74.133
0.40841,75.376,74.348
0.47124,75.374,74.859
0.53407,75.103,75.369
0.5969,74.856,75.47
0.65973,74.823,75.256
0.72257,74.958,74.914
0.7854,75.172,74.955
0.84823,75.138,75.308
0.91106,74.876,75.354
0.97389,74.579,74.986
1.0367,74.46,74.782
1.0996,74.693,74.962
1.1624,75.129,75.054
1.2252,75.554,75.046
1.2881,75.776,75.179
1.3509,75.562,75.151
1.4137,75.005,74.815
1.4765,74.411,74.514
1.5394,74.116,74.646
1.6022,74.328,75.217
1.665,74.769,75.687
1.7279,75.194,75.473
1.7907,75.388,74.448
1.8535,75.358,74.125
1.9164,75.228,74.818
1.9792,75.101,75.611
2.042,75.065,75.479
2.1049,75.079,74.825
2.1677,75.072,74.556
2.2305,75.037,74.98
2.2934,74.976,75.392
2.3562,74.981,75.375
2.419,75.028,75.404
2.4819,75.058,75.26
2.5447,75.006,74.655
2.6075,74.877,74.561
2.6704,74.801,75.03
2.7332,74.837,75.146
2.796,75.022,74.543
2.8588,75.178,74.141
2.9217,75.17,74.323
2.9845,75.024,75.097
3.0473,74.802,76.049
3.1102,74.757,76.019
3.173,74.891,75.13
3.2358,75.081,74.297
3.2987,75.19,74.404
3.3615,75.129,74.797
3.4243,75.04,74.821
3.4872,75.023,74.678
3.55,75.16,75.194
3.6128,75.311,75.999
3.6757,75.324,76.059
3.7385,75.187,75.303
3.8013,74.922,74.575
3.8642,74.712,74.459
3.927,74.585,74.559
3.9898,74.531,74.767
4.0527,74.528,74.883
4.1155,74.646,74.845
4.1783,74.932,74.948
4.2412,75.283,75.309
4.304,75.585,75.606
4.3668,75.526,75.18
4.4296,75.12,74.473
4.4925,74.623,74.416
4.5553,74.325,75.465
4.6181,74.476,76.059
4.681,74.872,75.581
4.7438,75.303,74.569
4.8066,75.587,74.092
4.8695,75.663,74.344
4.9323,75.499,74.685
4.9951,75.158,74.994
5.058,74.722,75.493
5.1208,74.471,75.611
5.1836,74.499,75.093
5.2465,74.721,74.494
5.3093,75.02,74.462
5.3721,75.203,75.088
5.435,75.238,75.747
5.4978,75.163,75.742
5.5606,75.021,75.001
5.6235,74.932,74.59
5.6863,74.973,74.668
5.7491,75.114,74.941
5.8119,75.31,75.337
5.8748,75.306,75.435
5.9376,75.025,75.001
6.0004,74.632,74.499
6.0633,74.332,74.55
6.1261,74.464,74.716
6.1889,74.869,74.764
6.2518,75.281,75.112


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_056.csv <==
x,qOut,qIn
0.031416,74.956,75.277
0.094248,75.23,75.198
0.15708,75.262,74.735
0.21991,75.111,74.511
0.28274,74.877,74.695
0.34558,74.821,74.833
0.40841,74.906,75.007
0.47124,75.027,75.325
0.53407,75.078,75.588
0.5969,75.036,75.532
0.65973,74.982,75.183
0.72257,74.96,74.566
0.7854,74.998,74.007
0.84823,75.052,74.176
0.91106,75.098,74.903
0.97389,75.125,75.693
1.0367,75.125,76.046
1.0996,75.091,75.585
1.1624,75.035,74.775
1.2252,74.972,74.437
1.2881,74.918,74.804
1.3509,74.847,74.916
1.4137,74.754,74.725
1.4765,74.693,74.649
1.5394,74.718,75.002
1.6022,74.923,75.545
1.665,75.231,75.784
1.7279,75.479,75.434
1.7907,75.508,74.795
1.8535,75.163,74.737
1.9164,74.663,75.086
1.9792,74.295,75.164
2.042,74.324,74.427
2.1049,74.721,74.025
2.1677,75.219,74.5
2.2305,75.606,75.285
2.2934,75.704,75.62
2.3562,75.443,75.601
2.419,75.001,75.405
2.4819,74.61,74.895
2.5447,74.499,74.478
2.6075,74.662,74.541
2.6704,74.907,74.769
2.7332,75.131,75.15
2.796,75.26,75.612
2.8588,75.359,75.472
2.9217,75.403,74.893
2.9845,75.35,74.534
3.0473,75.163,74.573
3.1102,74.881,74.752
3.173,74.626,75.127
3.2358,74.476,75.575
3.2987,74.49,75.764
3.3615,74.654,75.294
3.4243,74.936,74.5
3.4872,75.25,74.03
3.55,75.51,74.428
3.6128,75.496,74.989
3.6757,75.192,75.087
3.7385,74.791,74.832
3.8013,74.521,74.821
3.8642,74.653,75.259
3.927,75.007,75.675
3.9898,75.337,75.81
4.0527,75.414,75.529
4.1155,75.162,74.896
4.1783,74.813,74.491
4.2412,74.587,74.906
4.304,74.675,75.7
4.3668,75.014,75.533
4.4296,75.352,74.685
4.4925,75.507,73.843
4.5553,75.321,73.863
4.6181,74.885,74.752
4.681,74.51,75.592
4.7438,74.361,75.811
4.8066,74.554,75.627
4.8695,74.828,75.198
4.9323,75.024,74.497
4.9951,75.139,74.125
5.058,75.199,74.867
5.1208,75.317,75.755
5.1836,75.425,75.636
5.2465,75.454,74.653
5.3093,75.337,74.36
5.3721,75.173,75.147
5.435,75.08,75.516
5.4978,75.033,74.998
5.5606,74.977,74.505
5.6235,74.713,74.924
5.6863,74.404,75.366
5.7491,74.266,75.244
5.8119,74.496,74.839
5.8748,75.016,74.78
5.9376,75.487,74.939
6.0004,75.691,75.286
6.0633,75.446,75.479
6.1261,74.963,75.099
6.1889,74.642,74.666
6.2518,74.621,74.769


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_057.csv <==
x,qOut,qIn
0.031416,74.94,74.806
0.094248,75.044,74.106
0.15708,75.188,74.432
0.21991,75.265,75.493
0.28274,75.175,76.075
0.34558,75.014,75.508
0.40841,74.96,74.64
0.47124,75.045,74.245
0.53407,75.269,74.626
0.5969,75.376,75.297
0.65973,75.254,75.729
0.72257,74.988,75.464
0.7854,74.698,74.553
0.84823,74.661,74.13
0.91106,74.832,74.421
0.97389,75.054,74.966
1.0367,75.164,75.276
1.0996,75.046,75.465
1.1624,74.821,75.594
1.2252,74.637,75.522
1.2881,74.632,75.161
1.3509,74.833,74.878
1.4137,75.113,74.785
1.4765,75.333,74.568
1.5394,75.369,73.978
1.6022,75.165,74.047
1.665,74.906,74.954
1.7279,74.764,75.833
1.7907,74.892,75.899
1.8535,75.148,75.651
1.9164,75.233,75.39
1.9792,75.077,74.909
2.042,74.662,74.372
2.1049,74.426,74.572
2.1677,74.549,75.162
2.2305,74.923,75.35
2.2934,75.388,74.779
2.3562,75.659,74.473
2.419,75.668,74.791
2.4819,75.443,75.355
2.5447,75.025,75.651
2.6075,74.582,75.403
2.6704,74.288,74.812
2.7332,74.22,74.276
2.796,74.424,74.392
2.8588,74.798,75.005
2.9217,75.23,75.423
2.9845,75.597,75.351
3.0473,75.788,74.973
3.1102,75.652,74.859
3.173,75.272,74.985
3.2358,74.862,75.08
3.2987,74.649,74.743
3.3615,74.728,74.457
3.4243,74.884,74.749
3.4872,74.99,75.519
3.55,74.949,76.08
3.6128,74.946,75.514
3.6757,75.055,74.545
3.7385,75.195,74.298
3.8013,75.258,74.769
3.8642,75.065,74.897
3.927,74.772,74.975
3.9898,74.577,75.284
4.0527,74.664,75.422
4.1155,74.967,75.007
4.1783,75.241,74.548
4.2412,75.354,74.405
4.304,75.205,74.665
4.3668,74.94,75.119
4.4296,74.73,75.616
4.4925,74.657,75.985
4.5553,74.766,75.815
4.6181,74.983,74.901
4.681,75.231,74.077
4.7438,75.411,74.149
4.8066,75.431,74.863
4.8695,75.184,75.109
4.9323,74.832,74.965
4.9951,74.585,74.693
5.058,74.64,74.717
5.1208,74.958,75.097
5.1836,75.249,75.377
5.2465,75.34,75.3
5.3093,75.095,75.156
5.3721,74.722,75.16
5.435,74.516,74.975
5.4978,74.577,74.69
5.5606,74.947,75.096
5.6235,75.383,75.775
5.6863,75.663,75.715
5.7491,75.666,75.029
5.8119,75.295,74.378
5.8748,74.772,74.417
5.9376,74.45,74.955
6.0004,74.427,75.393
6.0633,74.727,74.947
6.1261,74.966,74.574
6.1889,75.029,74.934
6.2518,74.986,75.379


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_058.csv <==
x,qOut,qIn
0.031416,75.432,74.691
0.094248,75.014,74.617
0.15708,74.593,74.925
0.21991,74.346,75.237
0.28274,74.411,75.215
0.34558,74.652,74.865
0.40841,74.932,74.527
0.47124,75.181,74.465
0.53407,75.349,74.731
0.5969,75.393,75.242
0.65973,75.288,75.667
0.72257,75.105,75.534
0.7854,74.929,74.877
0.84823,74.919,74.807
0.91106,75.018,75.313
0.97389,75.122,75.701
1.0367,75.124,75.319
1.0996,75.015,74.482
1.1624,74.905,73.967
1.2252,74.853,74.215
1.2881,74.901,74.833
1.3509,74.978,75.167
1.4137,75.015,75.41
1.4765,74.985,75.562
1.5394,74.869,75.288
1.6022,74.732,74.859
1.665,74.68,74.801
1.7279,74.755,75.026
1.7907,74.98,74.792
1.8535,75.219,74.301
1.9164,75.358,74.486
1.9792,75.383,75.416
2.042,75.303,76.182
2.1049,75.244,75.844
2.1677,75.171,74.978
2.2305,75.023,74.291
2.2934,74.737,74.353
2.3562,74.436,74.877
2.419,74.35,75.288
2.4819,74.519,75.3
2.5447,74.934,75.171
2.6075,75.323,75.101
2.6704,75.525,75.018
2.7332,75.505,75.142
2.796,75.256,75.284
2.8588,74.935,74.878
2.9217,74.681,74.312
2.9845,74.562,74.113
3.0473,74.624,74.319
3.1102,74.838,74.975
3.173,75.15,75.861
3.2358,75.44,76.084
3.2987,75.594,75.176
3.3615,75.417,74.514
3.4243,75.021,74.508
3.4872,74.649,74.675
3.55,74.555,74.883
3.6128,74.801,75.436
3.6757,75.126,75.763
3.7385,75.357,75.223
3.8013,75.358,74.221
3.8642,75.246,74.198
3.927,75.101,74.844
3.9898,74.928,75.439
4.0527,74.712,75.749
4.1155,74.46,75.814
4.1783,74.354,75.406
4.2412,74.476,74.608
4.304,74.875,74.233
4.3668,75.339,74.723
4.4296,75.603,75.175
4.4925,75.561,75.043
4.5553,75.143,74.802
4.6181,74.706,75.068
4.681,74.583,75.204
4.7438,74.773,74.8
4.8066,75.201,74.282
4.8695,75.392,74.805
4.9323,75.217,75.82
4.9951,74.845,76.207
5.058,74.497,75.386
5.1208,74.569,74.637
5.1836,74.964,74.569
5.2465,75.429,74.912
5.3093,75.717,74.865
5.3721,75.58,74.296
5.435,75.148,74.107
5.4978,74.695,74.787
5.5606,74.503,75.835
5.6235,74.687,75.838
5.6863,74.978,75.121
5.7491,75.174,74.656
5.8119,75.106,74.895
5.8748,74.883,75.133
5.9376,74.713,75.22
6.0004,74.703,75.145
6.0633,74.918,74.785
6.1261,75.238,74.832
6.1889,75.507,75.25
6.2518,75.607,75.229


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_059.csv <==
x,qOut,qIn
0.031416,75.248,74.042
0.094248,75.032,73.667
0.15708,74.855,74.2
0.21991,74.787,75.395
0.28274,74.87,76.396
0.34558,74.962,76.096
0.40841,74.97,75.057
0.47124,74.906,74.279
0.53407,74.801,74.249
0.5969,74.797,74.409
0.65973,74.904,74.713
0.72257,75.067,75.356
0.7854,75.216,76.013
0.84823,75.299,75.873
0.91106,75.351,75.256
0.97389,75.366,74.749
1.0367,75.339,74.473
1.0996,75.109,74.342
1.1624,74.693,74.616
1.2252,74.287,75.183
1.2881,74.111,75.362
1.3509,74.387,75.064
1.4137,74.95,74.827
1.4765,75.533,74.782
1.5394,75.886,74.893
1.6022,75.683,75.212
1.665,75.055,75.511
1.7279,74.405,75.231
1.7907,74.162,74.13
1.8535,74.534,73.836
1.9164,75.145,74.74
1.9792,75.677,75.785
2.042,75.864,75.684
2.1049,75.622,75.113
2.1677,75.121,75.067
2.2305,74.634,75.472
2.2934,74.435,75.478
2.3562,74.61,74.819
2.419,74.915,74.424
2.4819,75.158,74.768
2.5447,75.178,75.177
2.6075,75.056,74.763
2.6704,74.963,74.378
2.7332,74.961,74.741
2.796,75.08,75.398
2.8588,75.1,75.226
2.9217,74.932,74.752
2.9845,74.678,74.627
3.0473,74.475,75.155
3.1102,74.579,75.679
3.173,74.913,75.66
3.2358,75.305,74.999
3.2987,75.582,74.186
3.3615,75.611,74.225
3.4243,75.444,74.895
3.4872,75.19,75.436
3.55,74.965,75.25
3.6128,74.84,74.79
3.6757,74.779,74.56
3.7385,74.758,74.819
3.8013,74.758,75.7
3.8642,74.809,76.074
3.927,74.884,75.48
3.9898,74.949,74.609
4.0527,74.969,74.663
4.1155,74.977,75.149
4.1783,75.034,75.1
4.2412,75.134,74.676
4.304,75.259,74.534
4.3668,75.252,74.697
4.4296,75.075,74.933
4.4925,74.824,75.33
4.5553,74.622,75.513
4.6181,74.661,75.231
4.681,74.848,74.901
4.7438,75.036,74.659
4.8066,75.086,74.609
4.8695,75.014,74.827
4.9323,74.996,75.098
4.9951,75.095,75.293
5.058,75.344,75.444
5.1208,75.502,75.231
5.1836,75.427,74.779
5.2465,75.17,74.64
5.3093,74.826,74.867
5.3721,74.664,74.976
5.435,74.669,75.023
5.4978,74.755,75.05
5.5606,74.83,74.84
5.6235,74.929,74.588
5.6863,75.089,74.692
5.7491,75.243,75.102
5.8119,75.308,75.333
5.8748,75.136,75.276
5.9376,74.859,75.255
6.0004,74.658,75.214
6.0633,74.7,75.106
6.1261,74.955,75.32
6.1889,75.211,75.529
6.2518,75.342,75.069


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_060.csv <==
x,qOut,qIn
0.031416,74.785,74.779
0.094248,75.031,74.721
0.15708,75.236,74.86
0.21991,75.355,74.818
0.28274,75.358,74.686
0.34558,75.206,74.744
0.40841,74.952,74.775
0.47124,74.735,74.825
0.53407,74.694,75.068
0.5969,74.926,75.299
0.65973,75.217,75.445
0.72257,75.359,75.596
0.7854,75.161,75.483
0.84823,74.762,75.133
0.91106,74.542,74.962
0.97389,74.628,75.001
1.0367,75.071,74.915
1.0996,75.448,74.633
1.1624,75.509,74.457
1.2252,75.283,74.445
1.2881,74.857,74.632
1.3509,74.623,75.238
1.4137,74.62,75.862
1.4765,74.732,75.801
1.5394,74.818,74.789
1.6022,74.812,73.982
1.665,74.832,74.045
1.7279,74.931,74.858
1.7907,75.139,75.611
1.8535,75.348,75.595
1.9164,75.481,75.279
1.9792,75.51,75.104
2.042,75.421,75.052
2.1049,75.24,74.827
2.1677,75,74.713
2.2305,74.751,74.986
2.2934,74.547,75.321
2.3562,74.469,75.052
2.419,74.567,74.65
2.4819,74.81,74.667
2.5447,75.155,75.003
2.6075,75.41,75.124
2.6704,75.385,75.165
2.7332,75.096,75.222
2.796,74.607,74.997
2.8588,74.37,74.837
2.9217,74.535,75.207
2.9845,74.951,75.676
3.0473,75.426,75.256
3.1102,75.609,74.33
3.173,75.471,73.997
3.2358,75.16,74.539
3.2987,74.855,75.188
3.3615,74.801,75.073
3.4243,74.909,74.987
3.4872,75.037,75.55
3.55,75.046,76.02
3.6128,74.943,75.195
3.6757,74.86,74.162
3.7385,74.855,74.007
3.8013,74.964,74.665
3.8642,75.075,75.232
3.927,75.139,75.634
3.9898,75.167,75.692
4.0527,75.18,75.302
4.1155,75.212,74.877
4.1783,75.179,74.494
4.2412,75.038,74.038
4.304,74.756,74.184
4.3668,74.495,75.204
4.4296,74.44,75.852
4.4925,74.612,75.396
4.5553,74.991,74.626
4.6181,75.372,74.971
4.681,75.577,75.634
4.7438,75.528,75.727
4.8066,75.168,75.146
4.8695,74.697,74.625
4.9323,74.427,74.402
4.9951,74.47,74.593
5.058,74.871,74.963
5.1208,75.348,75.01
5.1836,75.614,74.896
5.2465,75.545,74.965
5.3093,75.053,75.385
5.3721,74.498,75.662
5.435,74.266,75.502
5.4978,74.401,74.893
5.5606,74.858,74.074
5.6235,75.215,74.262
5.6863,75.364,75.321
5.7491,75.352,76.07
5.8119,75.257,75.66
5.8748,75.234,74.671
5.9376,75.237,73.981
6.0004,75.189,74.254
6.0633,75.013,75.266
6.1261,74.757,75.677
6.1889,74.592,75.493
6.2518,74.589,75.117


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_061.csv <==
x,qOut,qIn
0.031416,74.989,74.999
0.094248,75.213,75.203
0.15708,75.257,75.051
0.21991,75.152,74.696
0.28274,74.965,74.802
0.34558,74.972,75.403
0.40841,75.114,75.647
0.47124,75.214,75.153
0.53407,75.088,74.604
0.5969,74.706,74.884
0.65973,74.384,75.28
0.72257,74.316,75.181
0.7854,74.632,74.676
0.84823,75.086,74.263
0.91106,75.435,74.141
0.97389,75.571,74.654
1.0367,75.423,75.537
1.0996,75.131,75.637
1.1624,74.892,75.3
1.2252,74.789,75.349
1.2881,74.874,75.658
1.3509,74.981,75.442
1.4137,75.039,74.994
1.4765,75.061,74.538
1.5394,75.077,74.205
1.6022,75.135,74.484
1.665,75.185,75.189
1.7279,75.185,75.569
1.7907,75.105,75.164
1.8535,74.969,74.514
1.9164,74.8,74.182
1.9792,74.634,74.523
2.042,74.502,75.611
2.1049,74.488,76.209
2.1677,74.637,75.695
2.2305,74.911,74.532
2.2934,75.256,74.073
2.3562,75.546,74.597
2.419,75.689,75.09
2.4819,75.644,75.225
2.5447,75.384,75.292
2.6075,74.999,75.308
2.6704,74.681,75.022
2.7332,74.544,74.599
2.796,74.675,74.355
2.8588,74.923,74.657
2.9217,75.075,75.18
2.9845,75.053,75.379
3.0473,74.811,75.22
3.1102,74.629,75.205
3.173,74.713,75.301
3.2358,75.012,75.467
3.2987,75.43,75.527
3.3615,75.546,74.908
3.4243,75.27,74.116
3.4872,74.818,74.101
3.55,74.461,74.787
3.6128,74.585,75.112
3.6757,74.98,75.334
3.7385,75.348,75.748
3.8013,75.408,75.913
3.8642,75.113,75.194
3.927,74.748,74.28
3.9898,74.527,74.001
4.0527,74.625,74.672
4.1155,74.877,75.231
4.1783,75.116,75.326
4.2412,75.289,75.245
4.304,75.371,75.093
4.3668,75.428,74.882
4.4296,75.396,74.838
4.4925,75.228,74.91
4.5553,74.888,74.648
4.6181,74.526,74.45
4.681,74.365,74.921
4.7438,74.472,75.815
4.8066,74.861,76.002
4.8695,75.323,74.971
4.9323,75.639,74.058
4.9951,75.68,74.32
5.058,75.337,75.394
5.1208,74.803,75.573
5.1836,74.451,75.117
5.2465,74.422,74.81
5.3093,74.78,75.045
5.3721,75.173,75.077
5.435,75.382,74.904
5.4978,75.359,75.074
5.5606,75.094,75.513
5.6235,74.794,75.302
5.6863,74.624,74.619
5.7491,74.631,74.006
5.8119,74.828,74.13
5.8748,75.091,74.86
5.9376,75.297,75.499
6.0004,75.365,75.693
6.0633,75.224,75.445
6.1261,74.951,75.091
6.1889,74.762,74.813
6.2518,74.755,74.743


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_062.csv <==
x,qOut,qIn
0.031416,75.15,75.604
0.094248,75.227,75.008
0.15708,75.217,74.468
0.21991,75.13,74.412
0.28274,74.987,75.022
0.34558,74.881,75.092
0.40841,74.843,74.429
0.47124,74.857,74.068
0.53407,74.9,75.097
0.5969,74.961,76.366
0.65973,75.063,76.582
0.72257,75.178,75.585
0.7854,75.273,74.287
0.84823,75.218,74.055
0.91106,75.023,74.592
0.97389,74.806,75.293
1.0367,74.695,75.481
1.0996,74.82,75.19
1.1624,75.058,74.864
1.2252,75.255,74.562
1.2881,75.265,74.17
1.3509,75.048,74.376
1.4137,74.752,75.233
1.4765,74.516,76.008
1.5394,74.461,76.066
1.6022,74.559,75.579
1.665,74.771,74.888
1.7279,75.068,74.166
1.7907,75.426,73.853
1.8535,75.718,74.507
1.9164,75.711,75.359
1.9792,75.395,75.447
2.042,74.811,74.982
2.1049,74.52,74.912
2.1677,74.684,75.057
2.2305,75.062,75.349
2.2934,75.36,75.751
2.3562,75.142,75.414
2.419,74.667,74.449
2.4819,74.304,73.935
2.5447,74.402,74.635
2.6075,74.921,75.416
2.6704,75.494,75.555
2.7332,75.852,75.191
2.796,75.763,74.991
2.8588,75.216,75.062
2.9217,74.593,74.922
2.9845,74.223,74.647
3.0473,74.38,74.785
3.1102,74.806,75.022
3.173,75.155,74.826
3.2358,75.32,74.485
3.2987,75.246,74.902
3.3615,75.184,75.575
3.4243,75.2,75.582
3.4872,75.221,75.189
3.55,75.15,75.197
3.6128,74.884,75.454
3.6757,74.633,75.397
3.7385,74.559,75.014
3.8013,74.793,74.497
3.8642,75.153,74.461
3.927,75.383,74.862
3.9898,75.395,75.145
4.0527,75.14,75.121
4.1155,74.863,75.235
4.1783,74.719,75.219
4.2412,74.705,74.762
4.304,74.782,74.232
4.3668,74.812,74.447
4.4296,74.835,75.122
4.4925,74.902,75.669
4.5553,75.056,75.493
4.6181,75.255,75.05
4.681,75.415,74.916
4.7438,75.485,75.03
4.8066,75.427,74.916
4.8695,75.243,74.66
4.9323,74.993,74.625
4.9951,74.768,74.801
5.058,74.656,75.097
5.1208,74.733,75.324
5.1836,74.936,75.356
5.2465,75.14,75.152
5.3093,75.225,74.847
5.3721,75.073,74.831
5.435,74.8,75.023
5.4978,74.581,75.074
5.5606,74.585,74.75
5.6235,74.839,74.705
5.6863,75.167,75.046
5.7491,75.417,75.265
5.8119,75.455,75.102
5.8748,75.271,75.174
5.9376,74.993,75.398
6.0004,74.751,75.218
6.0633,74.663,74.455
6.1261,74.726,74.27
6.1889,74.863,74.898
6.2518,75.019,75.624


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_063.csv <==
x,qOut,qIn
0.031416,74.634,75.404
0.094248,74.37,75.36
0.15708,74.49,74.711
0.21991,74.805,74.542
0.28274,75.104,74.94
0.34558,75.225,74.918
0.40841,75.209,74.833
0.47124,75.107,75.074
0.53407,74.971,75.351
0.5969,74.843,75.523
0.65973,74.794,75.665
0.72257,74.861,75.301
0.7854,75.069,74.311
0.84823,75.341,73.962
0.91106,75.502,74.456
0.97389,75.453,75.123
1.0367,75.117,75.379
1.0996,74.721,75.471
1.1624,74.546,75.479
1.2252,74.624,75.182
1.2881,74.93,74.675
1.3509,75.103,74.698
1.4137,75.045,75.138
1.4765,74.862,75.401
1.5394,74.691,74.934
1.6022,74.767,74.272
1.665,75.034,74.141
1.7279,75.345,74.765
1.7907,75.554,75.802
1.8535,75.48,75.927
1.9164,75.138,75.185
1.9792,74.702,74.546
2.042,74.374,74.887
2.1049,74.414,75.436
2.1677,74.736,75.421
2.2305,75.147,74.844
2.2934,75.459,74.297
2.3562,75.505,74.25
2.419,75.338,74.525
2.4819,75.097,75.063
2.5447,74.93,75.415
2.6075,74.91,75.229
2.6704,74.897,75.055
2.7332,74.828,75.228
2.796,74.66,75.395
2.8588,74.601,75.004
2.9217,74.75,74.514
2.9845,75.035,74.477
3.0473,75.353,75.098
3.1102,75.474,75.588
3.173,75.393,75.671
3.2358,75.204,75.584
3.2987,75.02,75.362
3.3615,74.917,74.699
3.4243,74.806,74.125
3.4872,74.671,74.318
3.55,74.513,75.064
3.6128,74.523,75.286
3.6757,74.737,75.14
3.7385,75.05,75.039
3.8013,75.342,75.106
3.8642,75.441,74.81
3.927,75.347,74.401
3.9898,75.136,74.566
4.0527,74.894,75.505
4.1155,74.744,75.846
4.1783,74.745,75.225
4.2412,74.896,74.369
4.304,75.184,74.577
4.3668,75.488,75.459
4.4296,75.6,75.76
4.4925,75.441,75.252
4.5553,74.964,74.565
4.6181,74.53,74.214
4.681,74.431,74.146
4.7438,74.64,74.651
4.8066,75.058,75.631
4.8695,75.291,76.036
4.9323,75.242,75.787
4.9951,75.012,75.292
5.058,74.733,74.746
5.1208,74.676,74.414
5.1836,74.829,74.479
5.2465,75.063,74.705
5.3093,75.237,74.808
5.3721,75.22,75.032
5.435,75.106,75.296
5.4978,75.012,75.237
5.5606,75.047,74.96
5.6235,75.141,74.918
5.6863,75.086,74.947
5.7491,74.857,74.903
5.8119,74.473,74.79
5.8748,74.323,74.929
5.9376,74.549,75.434
6.0004,75.026,76.045
6.0633,75.588,75.764
6.1261,75.867,74.578
6.1889,75.716,73.875
6.2518,75.248,74.354


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_064.csv <==
x,qOut,qIn
0.031416,74.824,74.196
0.094248,74.887,74.074
0.15708,75.117,74.584
0.21991,75.343,75.058
0.28274,75.393,75.206
0.34558,75.117,75.361
0.40841,74.675,75.406
0.47124,74.302,75.132
0.53407,74.224,74.699
0.5969,74.494,74.467
0.65973,74.941,74.546
0.72257,75.4,75.106
0.7854,75.724,75.895
0.84823,75.801,75.99
0.91106,75.628,75.48
0.97389,75.309,74.791
1.0367,74.967,74.084
1.0996,74.745,74.159
1.1624,74.597,75.06
1.2252,74.499,75.755
1.2881,74.433,75.435
1.3509,74.518,75.025
1.4137,74.775,74.934
1.4765,75.102,74.841
1.5394,75.384,74.698
1.6022,75.407,74.697
1.665,75.164,74.766
1.7279,74.817,74.917
1.7907,74.552,75.045
1.8535,74.627,75.192
1.9164,74.972,75.486
1.9792,75.39,75.702
2.042,75.689,75.31
2.1049,75.6,74.472
2.1677,75.175,73.973
2.2305,74.684,74.322
2.2934,74.423,75.443
2.3562,74.634,75.802
2.419,75.063,75.218
2.4819,75.434,74.549
2.5447,75.502,74.5
2.6075,75.24,74.968
2.6704,74.879,75.549
2.7332,74.609,75.755
2.796,74.592,75.344
2.8588,74.725,74.815
2.9217,74.897,74.397
2.9845,75.075,74.151
3.0473,75.247,74.363
3.1102,75.4,75.11
3.173,75.391,75.709
3.2358,75.187,75.522
3.2987,74.783,74.922
3.3615,74.512,75.037
3.4243,74.557,75.332
3.4872,74.829,75.111
3.55,75.19,74.689
3.6128,75.29,74.751
3.6757,75.14,74.852
3.7385,74.925,74.843
3.8013,74.847,75.171
3.8642,75.069,75.589
3.927,75.338,75.383
3.9898,75.423,74.655
4.0527,75.115,74.453
4.1155,74.607,75.083
4.1783,74.319,75.459
4.2412,74.378,75.132
4.304,74.824,74.629
4.3668,75.25,74.746
4.4296,75.472,75.157
4.4925,75.48,75.51
4.5553,75.298,75.358
4.6181,75.091,74.629
4.681,74.925,74.095
4.7438,74.824,74.524
4.8066,74.793,75.649
4.8695,74.83,75.722
4.9323,74.939,74.962
4.9951,75.078,74.456
5.058,75.198,74.897
5.1208,75.199,75.326
5.1836,75.089,75.216
5.2465,74.947,74.836
5.3093,74.858,75.031
5.3721,74.888,75.621
5.435,74.97,75.601
5.4978,75.05,74.751
5.5606,75.08,73.815
5.6235,75.088,73.923
5.6863,75.067,74.701
5.7491,75.001,75.43
5.8119,74.873,75.732
5.8748,74.755,75.798
5.9376,74.763,75.621
6.0004,74.9,75.227
6.0633,75.141,74.78
6.1261,75.26,74.844
6.1889,75.182,75.177
6.2518,74.997,74.995


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_065.csv <==
x,qOut,qIn
0.031416,74.897,74.658
0.094248,75.042,74.415
0.15708,74.944,74.638
0.21991,74.729,75.189
0.28274,74.559,75.618
0.34558,74.732,75.409
0.40841,75.144,74.898
0.47124,75.552,74.657
0.53407,75.711,75.03
0.5969,75.378,75.385
0.65973,74.816,75.203
0.72257,74.392,74.461
0.7854,74.451,73.999
0.84823,74.938,74.411
0.91106,75.448,74.959
0.97389,75.726,75.288
1.0367,75.567,75.583
1.0996,75.12,75.584
1.1624,74.709,75.232
1.2252,74.508,75.107
1.2881,74.636,75.259
1.3509,74.867,75.161
1.4137,75.064,75.025
1.4765,75.189,74.974
1.5394,75.227,74.538
1.6022,75.215,74.244
1.665,75.161,74.742
1.7279,75.072,75.427
1.7907,74.959,75.115
1.8535,74.796,74.442
1.9164,74.605,74.515
1.9792,74.466,75.307
2.042,74.46,76.026
2.1049,74.673,75.802
2.1677,75.011,75.037
2.2305,75.344,74.277
2.2934,75.542,73.987
2.3562,75.54,74.511
2.419,75.412,75.352
2.4819,75.241,75.672
2.5447,75.108,75.351
2.6075,74.991,75.313
2.6704,74.861,75.39
2.7332,74.746,75.1
2.796,74.687,74.389
2.8588,74.736,74.249
2.9217,74.821,74.816
2.9845,74.891,75.447
3.0473,74.903,75.278
3.1102,74.963,74.855
3.173,75.134,74.834
3.2358,75.335,75.009
3.2987,75.47,74.76
3.3615,75.268,74.41
3.4243,74.835,74.624
3.4872,74.443,75.259
3.55,74.376,75.603
3.6128,74.737,75.525
3.6757,75.236,75.397
3.7385,75.626,75.24
3.8013,75.693,74.815
3.8642,75.406,74.314
3.927,74.976,74.336
3.9898,74.626,74.981
4.0527,74.555,75.417
4.1155,74.736,75.044
4.1783,74.99,74.693
4.2412,75.186,74.944
4.304,75.215,75.555
4.3668,75.065,75.436
4.4296,74.831,74.793
4.4925,74.635,74.318
4.5553,74.594,74.5
4.6181,74.747,75.06
4.681,75.017,75.58
4.7438,75.303,75.707
4.8066,75.515,75.323
4.8695,75.527,74.936
4.9323,75.303,74.701
4.9951,74.954,74.499
5.058,74.616,74.567
5.1208,74.544,75.09
5.1836,74.697,75.406
5.2465,74.938,75.053
5.3093,75.124,74.381
5.3721,75.191,74.298
5.435,75.188,74.791
5.4978,75.139,75.582
5.5606,75.06,76.094
5.6235,74.905,75.871
5.6863,74.75,75.106
5.7491,74.695,74.144
5.8119,74.834,73.804
5.8748,75.146,74.727
5.9376,75.421,75.862
6.0004,75.504,76.005
6.0633,75.263,75.143
6.1261,74.868,74.814
6.1889,74.631,74.993
6.2518,74.633,75.062


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_066.csv <==
x,qOut,qIn
0.031416,75.385,74.774
0.094248,75.227,74.894
0.15708,74.992,75.386
0.21991,74.793,75.381
0.28274,74.726,74.405
0.34558,74.721,74.21
0.40841,74.74,75.159
0.47124,74.799,76.114
0.53407,74.926,76.057
0.5969,75.129,75.193
0.65973,75.302,74.177
0.72257,75.375,73.728
0.7854,75.29,74.485
0.84823,75.143,75.287
0.91106,75.029,75.291
0.97389,74.96,74.863
1.0367,74.922,74.949
1.0996,74.841,75.413
1.1624,74.787,75.521
1.2252,74.805,75.232
1.2881,74.933,75.07
1.3509,75.028,75.41
1.4137,74.994,75.613
1.4765,74.894,75.103
1.5394,74.818,74.095
1.6022,74.992,73.883
1.665,75.297,74.407
1.7279,75.503,75.059
1.7907,75.376,75.466
1.8535,74.873,75.54
1.9164,74.411,75.285
1.9792,74.253,74.972
2.042,74.586,74.963
2.1049,75.034,74.905
2.1677,75.299,74.589
2.2305,75.343,74.32
2.2934,75.183,74.644
2.3562,75.118,75.517
2.419,75.22,76.173
2.4819,75.385,76.072
2.5447,75.491,75.21
2.6075,75.294,74.427
2.6704,74.87,74.11
2.7332,74.437,74.271
2.796,74.227,74.674
2.8588,74.385,75.126
2.9217,74.754,75.496
2.9845,75.163,75.584
3.0473,75.461,75.406
3.1102,75.531,74.933
3.173,75.348,74.4
3.2358,75.007,74.444
3.2987,74.629,75.363
3.3615,74.454,75.75
3.4243,74.531,75.249
3.4872,74.802,74.62
3.55,75.192,74.631
3.6128,75.579,74.989
3.6757,75.751,75.171
3.7385,75.591,74.992
3.8013,75.007,74.882
3.8642,74.395,75.119
3.927,74.192,75.044
3.9898,74.421,74.492
4.0527,75.004,74.356
4.1155,75.447,74.994
4.1783,75.573,75.506
4.2412,75.414,75.467
4.304,75.039,74.926
4.3668,74.77,74.664
4.4296,74.746,74.81
4.4925,74.911,75.079
4.5553,75.17,75.336
4.6181,75.264,75.595
4.681,75.161,75.526
4.7438,74.965,74.937
4.8066,74.802,74.298
4.8695,74.842,74.443
4.9323,74.983,75.034
4.9951,75.088,75.478
5.058,75.023,75.459
5.1208,74.817,75.182
5.1836,74.665,74.86
5.2465,74.663,74.736
5.3093,74.87,74.942
5.3721,75.108,75.051
5.435,75.218,74.858
5.4978,75.176,74.518
5.5606,74.987,74.439
5.6235,74.871,74.977
5.6863,74.94,75.66
5.7491,75.136,75.78
5.8119,75.375,75.052
5.8748,75.383,74.626
5.9376,75.14,74.911
6.0004,74.815,75.473
6.0633,74.604,75.339
6.1261,74.729,74.689
6.1889,75.031,74.481
6.2518,75.312,74.758


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_067.csv <==
x,qOut,qIn
0.031416,74.877,74.422
0.094248,74.971,74.253
0.15708,75.005,74.749
0.21991,74.945,75.385
0.28274,74.786,75.746
0.34558,74.688,75.441
0.40841,74.724,74.686
0.47124,74.881,74.075
0.53407,75.126,73.935
0.5969,75.36,74.384
0.65973,75.45,75.208
0.72257,75.33,75.764
0.7854,74.955,75.656
0.84823,74.572,75.562
0.91106,74.471,75.534
0.97389,74.678,75.088
1.0367,75.155,74.233
1.0996,75.494,74.275
1.1624,75.487,75.062
1.2252,75.208,75.524
1.2881,74.783,75.064
1.3509,74.688,74.735
1.4137,74.928,74.939
1.4765,75.244,75.403
1.5394,75.35,75.492
1.6022,74.966,74.634
1.665,74.432,73.776
1.7279,74.102,74.141
1.7907,74.287,75.598
1.8535,74.818,76.227
1.9164,75.368,75.959
1.9792,75.749,75.347
2.042,75.822,74.779
2.1049,75.579,74.672
2.1677,75.153,74.96
2.2305,74.749,75.03
2.2934,74.571,74.465
2.3562,74.683,74.12
2.419,74.924,74.343
2.4819,75.158,74.849
2.5447,75.269,75.327
2.6075,75.244,75.567
2.6704,75.092,75.536
2.7332,74.861,75.261
2.796,74.604,74.841
2.8588,74.474,74.569
2.9217,74.574,74.594
2.9845,74.879,74.931
3.0473,75.334,75.362
3.1102,75.72,75.35
3.173,75.838,74.998
3.2358,75.649,74.754
3.2987,75.152,75.028
3.3615,74.694,75.224
3.4243,74.461,75.043
3.4872,74.422,74.881
3.55,74.496,75.147
3.6128,74.566,75.331
3.6757,74.731,75.191
3.7385,74.996,74.941
3.8013,75.346,74.582
3.8642,75.533,74.45
3.927,75.429,74.731
3.9898,75.123,75.035
4.0527,74.749,75.224
4.1155,74.644,75.509
4.1783,74.794,75.486
4.2412,75.044,74.873
4.304,75.228,74.269
4.3668,75.22,74.709
4.4296,75.098,75.497
4.4925,74.964,75.529
4.5553,74.913,74.451
4.6181,74.975,74.282
4.681,75.09,75.177
4.7438,75.189,75.797
4.8066,75.214,75.363
4.8695,75.119,74.914
4.9323,74.93,74.823
4.9951,74.732,74.872
5.058,74.612,74.971
5.1208,74.68,75.119
5.1836,74.897,75.068
5.2465,75.152,74.773
5.3093,75.329,74.754
5.3721,75.298,74.998
5.435,75.113,74.937
5.4978,74.903,74.604
5.5606,74.801,74.684
5.6235,74.856,75.299
5.6863,74.947,75.685
5.7491,75.007,75.554
5.8119,74.983,75.214
5.8748,74.992,74.904
5.9376,75.08,74.479
6.0004,75.19,74.155
6.0633,75.251,74.613
6.1261,75.152,75.668
6.1889,74.986,76.158
6.2518,74.861,75.523


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_068.csv <==
x,qOut,qIn
0.031416,75.35,75.513
0.094248,75.439,75.574
0.15708,75.278,75.568
0.21991,74.963,75.505
0.28274,74.616,74.914
0.34558,74.53,74.178
0.40841,74.717,74.039
0.47124,75.038,74.466
0.53407,75.337,75.043
0.5969,75.44,75.384
0.65973,75.367,75.484
0.72257,75.2,75.311
0.7854,75.031,74.935
0.84823,74.901,75.019
0.91106,74.756,75.396
0.97389,74.612,75.265
1.0367,74.496,74.264
1.0996,74.571,74.113
1.1624,74.86,75.141
1.2252,75.255,76.144
1.2881,75.635,75.655
1.3509,75.745,74.543
1.4137,75.485,74.102
1.4765,74.99,74.387
1.5394,74.44,74.838
1.6022,74.253,75.376
1.665,74.43,75.832
1.7279,74.798,75.455
1.7907,75.169,74.213
1.8535,75.389,74.005
1.9164,75.45,74.897
1.9792,75.378,75.731
2.042,75.205,75.82
2.1049,74.99,75.506
2.1677,74.811,74.972
2.2305,74.732,74.493
2.2934,74.804,74.503
2.3562,75.017,74.814
2.419,75.22,75.078
2.4819,75.279,75.359
2.5447,75.071,75.589
2.6075,74.719,75.272
2.6704,74.545,74.808
2.7332,74.644,74.81
2.796,75.057,74.941
2.8588,75.362,74.68
2.9217,75.316,74.513
2.9845,75.012,74.595
3.0473,74.608,74.767
3.1102,74.604,74.894
3.173,74.965,75.008
3.2358,75.414,75.061
3.2987,75.663,75.055
3.3615,75.431,75.084
3.4243,74.956,75.218
3.4872,74.557,75.456
3.55,74.541,75.526
3.6128,74.873,75.191
3.6757,75.246,74.846
3.7385,75.476,74.867
3.8013,75.426,75.217
3.8642,75.194,74.926
3.927,74.926,74.163
3.9898,74.713,73.921
4.0527,74.629,74.848
4.1155,74.63,75.794
4.1783,74.678,75.993
4.2412,74.753,75.458
4.304,74.843,74.835
4.3668,74.936,74.758
4.4296,75.014,74.858
4.4925,75.077,74.852
4.5553,75.127,74.879
4.6181,75.195,75.217
4.681,75.277,75.503
4.7438,75.341,75.307
4.8066,75.355,74.504
4.8695,75.26,74.229
4.9323,75.05,74.69
4.9951,74.783,75.154
5.058,74.524,75.103
5.1208,74.407,75.155
5.1836,74.492,75.413
5.2465,74.751,75.515
5.3093,75.135,75.04
5.3721,75.483,74.282
5.435,75.614,74.058
5.4978,75.482,74.792
5.5606,75.076,75.788
5.6235,74.734,75.72
5.6863,74.685,75.084
5.7491,74.88,74.706
5.8119,75.213,74.988
5.8748,75.326,75.344
5.9376,75.165,75.328
6.0004,74.86,74.788
6.0633,74.573,74.208
6.1261,74.548,74.295
6.1889,74.755,74.751
6.2518,75.065,75.236


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_069.csv <==
x,qOut,qIn
0.031416,75.382,74.14
0.094248,75.677,74.895
0.15708,75.71,75.875
0.21991,75.441,76.003
0.28274,74.87,75.206
0.34558,74.401,74.492
0.40841,74.276,74.164
0.47124,74.456,74.316
0.53407,74.836,74.848
0.5969,75.177,75.119
0.65973,75.415,75.04
0.72257,75.498,75.024
0.7854,75.374,75.385
0.84823,75.053,75.464
0.91106,74.748,75.217
0.97389,74.608,75.225
1.0367,74.749,75.721
1.0996,74.961,75.482
1.1624,75.068,74.558
1.2252,75.079,74.037
1.2881,75.041,74.422
1.3509,75.154,74.967
1.4137,75.299,75.312
1.4765,75.312,75.189
1.5394,75.033,74.619
1.6022,74.6,74.434
1.665,74.371,74.726
1.7279,74.442,75.15
1.7907,74.836,75.387
1.8535,75.16,75.298
1.9164,75.285,75.152
1.9792,75.273,75.242
2.042,75.218,75.211
2.1049,75.302,74.772
2.1677,75.423,74.576
2.2305,75.444,74.946
2.2934,75.232,75.381
2.3562,74.847,75.159
2.419,74.56,74.818
2.4819,74.493,74.941
2.5447,74.718,75.346
2.6075,74.967,75.13
2.6704,75.052,74.751
2.7332,74.972,74.868
2.796,74.766,75.326
2.8588,74.694,75.265
2.9217,74.824,74.848
2.9845,75.073,74.487
3.0473,75.338,74.65
3.1102,75.421,74.92
3.173,75.312,74.992
3.2358,75.102,75.191
3.2987,74.897,75.632
3.3615,74.837,75.237
3.4243,74.899,74.301
3.4872,75.012,74.117
3.55,75.108,75.162
3.6128,75.133,75.83
3.6757,75.102,75.73
3.7385,75.05,75.26
3.8013,75.009,74.718
3.8642,75.025,74.249
3.927,75.072,74.105
3.9898,75.098,74.459
4.0527,75.051,75.333
4.1155,74.902,76.044
4.1783,74.746,75.933
4.2412,74.676,74.935
4.304,74.775,74.116
4.3668,75.004,74.471
4.4296,75.197,75.148
4.4925,75.244,75.393
4.5553,75.054,75.147
4.6181,74.777,75.038
4.681,74.674,75.086
4.7438,74.81,75.177
4.8066,75.208,74.99
4.8695,75.504,74.488
4.9323,75.426,74.224
4.9951,75.024,74.602
5.058,74.42,75.432
5.1208,74.21,75.87
5.1836,74.488,75.828
5.2465,75.02,75.462
5.3093,75.543,74.942
5.3721,75.675,74.577
5.435,75.41,74.489
5.4978,74.963,74.549
5.5606,74.585,74.479
5.6235,74.607,74.603
5.6863,74.9,75.134
5.7491,75.24,75.72
5.8119,75.413,75.893
5.8748,75.309,75.426
5.9376,75.031,74.625
6.0004,74.724,74.046
6.0633,74.53,74.47
6.1261,74.531,75.431
6.1889,74.712,75.703
6.2518,75.015,74.861


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_070.csv <==
x,qOut,qIn
0.031416,75.19,74.659
0.094248,75.008,73.891
0.15708,74.845,73.905
0.21991,74.8,74.915
0.28274,74.941,76.117
0.34558,75.101,75.99
0.40841,75.129,75.201
0.47124,75.011,74.956
0.53407,74.767,75.28
0.5969,74.607,74.817
0.65973,74.621,74.148
0.72257,74.785,74.251
0.7854,75.048,74.917
0.84823,75.289,75.05
0.91106,75.459,75.033
0.97389,75.518,75.207
1.0367,75.438,75.272
1.0996,75.173,75.191
1.1624,74.794,75.285
1.2252,74.444,75.357
1.2881,74.273,75.11
1.3509,74.397,74.956
1.4137,74.746,75.103
1.4765,75.188,75.183
1.5394,75.598,74.532
1.6022,75.783,73.988
1.665,75.624,74.451
1.7279,75.204,75.517
1.7907,74.652,75.946
1.8535,74.38,75.406
1.9164,74.438,74.614
1.9792,74.685,73.951
2.042,74.953,73.914
2.1049,75.109,74.771
2.1677,75.191,75.855
2.2305,75.23,76.329
2.2934,75.251,75.836
2.3562,75.262,75.044
2.419,75.272,74.474
2.4819,75.263,74.411
2.5447,75.215,74.793
2.6075,75.038,75.171
2.6704,74.774,75.371
2.7332,74.553,75.309
2.796,74.505,74.981
2.8588,74.741,74.688
2.9217,75.096,74.616
2.9845,75.353,74.745
3.0473,75.304,74.843
3.1102,74.866,74.855
3.173,74.393,74.99
3.2358,74.192,75.29
3.2987,74.508,75.493
3.3615,75.14,75.155
3.4243,75.712,74.686
3.4872,75.982,74.709
3.55,75.743,75.242
3.6128,75.141,75.254
3.6757,74.646,74.771
3.7385,74.495,74.358
3.8013,74.838,74.533
3.8642,75.232,75.258
3.927,75.376,75.817
3.9898,75.247,75.483
4.0527,74.883,74.426
4.1155,74.628,74.11
4.1783,74.593,74.686
4.2412,74.725,75.63
4.304,74.941,76.004
4.3668,75.1,75.465
4.4296,75.187,74.761
4.4925,75.206,74.532
4.5553,75.168,74.927
4.6181,75.095,75.231
4.681,75.008,75.131
4.7438,74.921,74.673
4.8066,74.843,74.493
4.8695,74.782,74.99
4.9323,74.785,75.412
4.9951,74.866,75.27
5.058,75.034,75.029
5.1208,75.167,75.128
5.1836,75.142,75.05
5.2465,74.984,74.751
5.3093,74.748,74.695
5.3721,74.727,75.004
5.435,74.957,75.266
5.4978,75.288,75.304
5.5606,75.541,74.874
5.6235,75.465,74.48
5.6863,75.168,74.573
5.7491,74.854,74.838
5.8119,74.733,74.768
5.8748,74.816,75.003
5.9376,74.913,75.588
6.0004,74.959,75.766
6.0633,74.922,75.225
6.1261,74.978,74.937
6.1889,75.109,75.124
6.2518,75.216,75.271


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_071.csv <==
x,qOut,qIn
0.031416,74.618,75.164
0.094248,74.688,74.975
0.15708,74.85,75.098
0.21991,75.077,75.057
0.28274,75.336,74.839
0.34558,75.512,75.023
0.40841,75.514,75.395
0.47124,75.346,75.494
0.53407,75.031,74.955
0.5969,74.774,74.335
0.65973,74.683,74.291
0.72257,74.724,74.977
0.7854,74.841,75.622
0.84823,74.864,75.157
0.91106,74.815,74.405
0.97389,74.777,74.356
1.0367,74.839,75.002
1.0996,75.047,75.409
1.1624,75.271,75.486
1.2252,75.398,75.224
1.2881,75.324,74.758
1.3509,75.111,74.536
1.4137,74.952,74.721
1.4765,74.928,75.19
1.5394,75.089,75.376
1.6022,75.223,74.969
1.665,75.189,74.686
1.7279,75.017,75.144
1.7907,74.773,76.036
1.8535,74.696,75.793
1.9164,74.786,74.72
1.9792,74.931,73.987
2.042,75.008,74.378
2.1049,74.934,75.175
2.1677,74.842,75.578
2.2305,74.834,75.152
2.2934,74.993,74.25
2.3562,75.192,74.145
2.419,75.254,74.712
2.4819,75.153,75.37
2.5447,74.9,75.914
2.6075,74.752,76.041
2.6704,74.786,75.449
2.7332,74.94,74.443
2.796,75.125,73.845
2.8588,75.239,74.259
2.9217,75.308,75.067
2.9845,75.323,75.493
3.0473,75.269,75.424
3.1102,75.07,75.386
3.173,74.835,75.129
3.2358,74.689,74.538
3.2987,74.754,74.201
3.3615,74.912,74.663
3.4243,74.935,75.408
3.4872,74.807,75.943
3.55,74.558,75.728
3.6128,74.576,75.083
3.6757,74.928,74.744
3.7385,75.408,74.839
3.8013,75.784,74.725
3.8642,75.614,74.397
3.927,75.019,74.475
3.9898,74.403,74.934
4.0527,74.197,75.495
4.1155,74.583,75.729
4.1783,75.146,75.554
4.2412,75.559,75.154
4.304,75.544,74.819
4.3668,75.149,74.479
4.4296,74.701,74.233
4.4925,74.453,74.479
4.5553,74.608,75.336
4.6181,75.015,75.705
4.681,75.426,75.421
4.7438,75.673,75.124
4.8066,75.619,75.061
4.8695,75.259,74.893
4.9323,74.804,74.8
4.9951,74.464,74.927
5.058,74.425,74.724
5.1208,74.628,74.262
5.1836,74.931,74.414
5.2465,75.237,75.205
5.3093,75.475,75.548
5.3721,75.552,75.186
5.435,75.363,75.146
5.4978,74.985,75.615
5.5606,74.529,75.651
5.6235,74.374,74.818
5.6863,74.564,74.23
5.7491,74.942,74.45
5.8119,75.324,75.14
5.8748,75.501,75.209
5.9376,75.46,74.806
6.0004,75.27,74.485
6.0633,75.008,74.552
6.1261,74.801,74.937
6.1889,74.672,75.444
6.2518,74.616,75.596


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_072.csv <==
x,qOut,qIn
0.031416,74.963,74.141
0.094248,75.388,74.892
0.15708,75.616,75.489
0.21991,75.595,75.335
0.28274,75.296,74.627
0.34558,74.956,74.639
0.40841,74.842,75.217
0.47124,74.964,75.574
0.53407,75.288,75.143
0.5969,75.38,74.655
0.65973,75.114,74.593
0.72257,74.689,74.839
0.7854,74.359,75.275
0.84823,74.533,75.639
0.91106,75.018,75.501
0.97389,75.487,74.776
1.0367,75.623,74.276
1.0996,75.26,74.84
1.1624,74.737,75.511
1.2252,74.386,75.28
1.2881,74.497,74.396
1.3509,74.869,74.564
1.4137,75.161,75.325
1.4765,75.266,75.542
1.5394,75.135,74.912
1.6022,75.021,74.681
1.665,74.992,75.058
1.7279,75.004,75.674
1.7907,74.993,75.861
1.8535,74.923,75.295
1.9164,74.914,74.492
1.9792,74.999,73.979
2.042,75.19,74.187
2.1049,75.282,74.71
2.1677,75.189,75.012
2.2305,74.989,75.09
2.2934,74.791,75.539
2.3562,74.789,75.955
2.419,74.905,75.618
2.4819,75.025,74.822
2.5447,75.043,74.543
2.6075,74.981,74.873
2.6704,74.942,74.976
2.7332,74.969,74.608
2.796,75.084,74.363
2.8588,75.242,74.974
2.9217,75.378,75.728
2.9845,75.404,75.793
3.0473,75.233,74.914
3.1102,74.822,74.363
3.173,74.407,74.503
3.2358,74.199,74.864
3.2987,74.374,75.045
3.3615,74.788,75.39
3.4243,75.213,75.711
3.4872,75.523,75.455
3.55,75.629,74.65
3.6128,75.545,74.364
3.6757,75.301,74.679
3.7385,74.983,75.083
3.8013,74.681,74.976
3.8642,74.542,74.835
3.927,74.598,75.063
3.9898,74.794,75.356
4.0527,75.062,75.203
4.1155,75.274,74.913
4.1783,75.32,74.84
4.2412,75.187,74.799
4.304,74.881,74.895
4.3668,74.638,75.189
4.4296,74.642,75.22
4.4925,74.87,75.003
4.5553,75.258,75.16
4.6181,75.494,75.376
4.681,75.434,75.259
4.7438,75.146,75.189
4.8066,74.744,75.129
4.8695,74.574,74.561
4.9323,74.665,73.979
4.9951,74.891,74.045
5.058,75.107,74.645
5.1208,75.191,75.078
5.1836,75.177,75.473
5.2465,75.107,75.853
5.3093,75.021,75.742
5.3721,74.939,74.963
5.435,74.89,74.356
5.4978,74.891,74.585
5.5606,74.954,75.389
5.6235,75.045,75.755
5.6863,75.137,75.607
5.7491,75.22,74.964
5.8119,75.289,74.149
5.8748,75.313,74.058
5.9376,75.193,74.661
6.0004,74.919,75.478
6.0633,74.503,76.043
6.1261,74.211,75.734
6.1889,74.218,74.78
6.2518,74.493,74.011


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_073.csv <==
x,qOut,qIn
0.031416,74.414,75.042
0.094248,74.548,74.183
0.15708,74.922,74.025
0.21991,75.277,74.728
0.28274,75.368,75.478
0.34558,75.169,75.669
0.40841,74.904,75.529
0.47124,74.734,74.955
0.53407,74.787,74.479
0.5969,74.929,74.814
0.65973,75.031,75.156
0.72257,75.077,74.832
0.7854,75.079,74.511
0.84823,75.138,75.071
0.91106,75.212,75.649
0.97389,75.239,75.652
1.0367,75.158,75.37
1.0996,74.982,75.27
1.1624,74.791,75.008
1.2252,74.638,74.583
1.2881,74.564,74.483
1.3509,74.582,74.853
1.4137,74.728,75.237
1.4765,74.974,75.442
1.5394,75.283,75.137
1.6022,75.46,74.438
1.665,75.38,74.102
1.7279,75.108,74.507
1.7907,74.749,75.276
1.8535,74.606,75.668
1.9164,74.687,75.632
1.9792,74.889,75.211
2.042,75.094,74.734
2.1049,75.263,74.614
2.1677,75.406,74.776
2.2305,75.467,75.076
2.2934,75.383,75.269
2.3562,75.09,74.993
2.419,74.787,74.636
2.4819,74.64,74.878
2.5447,74.79,75.721
2.6075,75.056,75.862
2.6704,75.166,75.195
2.7332,75.053,74.3
2.796,74.702,74.019
2.8588,74.476,74.542
2.9217,74.552,75.157
2.9845,74.862,75.387
3.0473,75.291,75.583
3.1102,75.523,75.695
3.173,75.462,75.14
3.2358,75.197,74.235
3.2987,74.85,74.057
3.3615,74.716,74.867
3.4243,74.783,75.652
3.4872,74.934,75.75
3.55,75.037,75.255
3.6128,75.074,74.833
3.6757,75.147,74.457
3.7385,75.244,74.197
3.8013,75.333,74.536
3.8642,75.172,75.336
3.927,74.806,75.77
3.9898,74.462,75.517
4.0527,74.382,75.078
4.1155,74.718,75.157
4.1783,75.206,75.338
4.2412,75.575,75.175
4.304,75.58,74.586
4.3668,75.172,74.323
4.4296,74.693,74.543
4.4925,74.434,74.892
4.5553,74.634,74.751
4.6181,75.091,74.561
4.681,75.433,74.891
4.7438,75.482,75.493
4.8066,75.106,75.861
4.8695,74.618,75.805
4.9323,74.384,75.468
4.9951,74.483,74.973
5.058,74.916,74.344
5.1208,75.326,74.135
5.1836,75.555,74.617
5.2465,75.583,75.36
5.3093,75.415,75.62
5.3721,75.175,75.251
5.435,74.94,74.747
5.4978,74.747,74.505
5.5606,74.626,74.781
5.6235,74.57,75.192
5.6863,74.58,75.293
5.7491,74.653,74.897
5.8119,74.78,74.472
5.8748,74.969,74.99
5.9376,75.225,75.787
6.0004,75.485,75.784
6.0633,75.687,74.749
6.1261,75.602,74.364
6.1889,75.213,74.889
6.2518,74.733,75.478


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_074.csv <==
x,qOut,qIn
0.031416,74.813,75.438
0.094248,75.05,75.133
0.15708,75.098,74.716
0.21991,74.98,74.594
0.28274,74.769,75.053
0.34558,74.714,75.653
0.40841,74.838,75.779
0.47124,75.074,75.199
0.53407,75.342,74.486
0.5969,75.537,74.423
0.65973,75.557,74.65
0.72257,75.373,74.8
0.7854,74.971,74.878
0.84823,74.575,75.187
0.91106,74.406,75.426
0.97389,74.489,75.15
1.0367,74.8,74.349
1.0996,75.101,74.347
1.1624,75.268,75.098
1.2252,75.276,75.619
1.2881,75.116,75.582
1.3509,74.935,75.544
1.4137,74.88,75.378
1.4765,74.98,75.023
1.5394,75.231,74.76
1.6022,75.399,74.816
1.665,75.316,74.941
1.7279,75.025,74.834
1.7907,74.614,74.356
1.8535,74.462,74.42
1.9164,74.623,75.13
1.9792,74.937,75.73
2.042,75.221,75.592
2.1049,75.229,75.272
2.1677,75.021,75.014
2.2305,74.769,74.551
2.2934,74.651,73.973
2.3562,74.796,74.037
2.419,75.096,74.725
2.4819,75.41,75.634
2.5447,75.602,76.113
2.6075,75.566,75.723
2.6704,75.341,75.021
2.7332,75.037,74.632
2.796,74.776,74.702
2.8588,74.65,74.889
2.9217,74.613,75.029
2.9845,74.643,74.985
3.0473,74.723,74.845
3.1102,74.94,74.791
3.173,75.248,74.864
3.2358,75.486,75.137
3.2987,75.492,75.594
3.3615,75.079,75.696
3.4243,74.517,75.181
3.4872,74.129,74.312
3.55,74.212,73.977
3.6128,74.675,74.69
3.6757,75.213,75.57
3.7385,75.628,75.801
3.8013,75.76,75.155
3.8642,75.568,74.493
3.927,75.192,74.391
3.9898,74.832,74.998
4.0527,74.69,75.691
4.1155,74.779,75.44
4.1783,74.899,74.762
4.2412,74.961,74.552
4.304,74.906,75.361
4.3668,74.937,75.908
4.4296,75.101,75.351
4.4925,75.289,74.035
4.5553,75.371,73.575
4.6181,75.14,74.758
4.681,74.779,75.884
4.7438,74.526,75.755
4.8066,74.605,75.149
4.8695,74.949,75.13
4.9323,75.251,74.897
4.9951,75.356,74.495
5.058,75.153,74.661
5.1208,74.89,75.107
5.1836,74.791,75.184
5.2465,74.88,74.985
5.3093,75.125,74.802
5.3721,75.291,74.74
5.435,75.322,74.747
5.4978,75.236,74.946
5.5606,75.066,75.276
5.6235,74.83,75.435
5.6863,74.594,75.524
5.7491,74.47,75.594
5.8119,74.566,75.311
5.8748,74.921,74.725
5.9376,75.321,74.368
6.0004,75.562,74.429
6.0633,75.45,74.642
6.1261,75.049,74.791
6.1889,74.702,75.046
6.2518,74.585,75.341


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_075.csv <==
x,qOut,qIn
0.031416,74.756,75.107
0.094248,74.921,74.416
0.15708,75.144,74.488
0.21991,75.306,75.388
0.28274,75.302,76.049
0.34558,75.069,75.465
0.40841,74.722,74.54
0.47124,74.445,74.19
0.53407,74.417,74.537
0.5969,74.714,75.11
0.65973,75.16,75.747
0.72257,75.548,76.061
0.7854,75.689,75.672
0.84823,75.446,74.67
0.91106,75.005,73.905
0.97389,74.621,74.237
1.0367,74.541,75.236
1.0996,74.738,75.384
1.1624,74.953,75.054
1.2252,75.069,74.819
1.2881,75.01,74.751
1.3509,74.991,74.8
1.4137,75.089,75.031
1.4765,75.221,75.229
1.5394,75.279,75.189
1.6022,75.061,75.012
1.665,74.752,74.845
1.7279,74.586,74.69
1.7907,74.777,74.507
1.8535,75.253,74.534
1.9164,75.632,74.88
1.9792,75.692,75.415
2.042,75.249,75.85
2.1049,74.674,75.969
2.1677,74.422,75.751
2.2305,74.545,75.151
2.2934,74.996,74.403
2.3562,75.243,74.207
2.419,75.187,74.45
2.4819,74.971,74.642
2.5447,74.775,74.675
2.6075,74.841,75.021
2.6704,75.04,75.419
2.7332,75.202,75.363
2.796,75.167,74.773
2.8588,74.922,74.647
2.9217,74.651,75.072
2.9845,74.495,75.478
3.0473,74.566,75.583
3.1102,74.811,75.438
3.173,75.153,74.983
3.2358,75.506,74.446
3.2987,75.796,74.246
3.3615,75.823,74.592
3.4243,75.476,75.154
3.4872,74.91,75.409
3.55,74.339,75.016
3.6128,74.215,74.882
3.6757,74.466,75.24
3.7385,74.857,75.435
3.8013,75.152,74.875
3.8642,75.22,74.342
3.927,75.136,74.438
3.9898,75.006,75.104
4.0527,74.932,75.783
4.1155,75.01,75.664
4.1783,75.191,75.111
4.2412,75.354,74.745
4.304,75.377,74.697
4.3668,75.131,74.857
4.4296,74.771,75.185
4.4925,74.5,75.256
4.5553,74.513,74.581
4.6181,74.78,74.221
4.681,75.089,74.803
4.7438,75.306,75.671
4.8066,75.328,75.54
4.8695,75.2,74.833
4.9323,75.002,74.636
4.9951,74.814,74.927
5.058,74.709,75.197
5.1208,74.754,74.997
5.1836,74.938,74.641
5.2465,75.18,74.717
5.3093,75.391,75.68
5.3721,75.406,75.945
5.435,75.236,75.036
5.4978,74.997,74.096
5.5606,74.822,74.245
5.6235,74.813,74.72
5.6863,74.857,74.951
5.7491,74.884,75.206
5.8119,74.84,75.732
5.8748,74.858,75.853
5.9376,74.989,75.335
6.0004,75.156,74.596
6.0633,75.267,74.216
6.1261,75.171,74.458
6.1889,74.96,75.029
6.2518,74.776,75.494


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_076.csv <==
x,qOut,qIn
0.031416,75.508,76.124
0.094248,75.158,76.072
0.15708,74.738,75.231
0.21991,74.498,74.589
0.28274,74.647,74.804
0.34558,75.029,75.096
0.40841,75.36,74.96
0.47124,75.5,74.583
0.53407,75.347,74.325
0.5969,75.071,74.431
0.65973,74.868,74.839
0.72257,74.793,75.317
0.7854,74.867,75.297
0.84823,74.891,74.992
0.91106,74.819,74.977
0.97389,74.723,75.112
1.0367,74.694,74.798
1.0996,74.851,74.574
1.1624,75.134,74.928
1.2252,75.43,75.408
1.2881,75.631,75.575
1.3509,75.614,75.29
1.4137,75.391,74.813
1.4765,75.067,74.664
1.5394,74.763,75.141
1.6022,74.613,75.434
1.665,74.573,75.209
1.7279,74.598,74.779
1.7907,74.644,74.768
1.8535,74.768,75.033
1.9164,74.966,75.048
1.9792,75.162,74.815
2.042,75.268,74.535
2.1049,75.174,74.461
2.1677,74.972,74.889
2.2305,74.799,75.892
2.2934,74.787,76.499
2.3562,74.948,75.552
2.419,75.148,74.083
2.4819,75.287,73.443
2.5447,75.282,74.398
2.6075,75.167,75.577
2.6704,75.043,75.849
2.7332,74.972,75.166
2.796,75.005,74.715
2.8588,75.081,75.06
2.9217,75.115,75.239
2.9845,75.072,74.923
3.0473,74.932,74.69
3.1102,74.761,74.942
3.173,74.636,75.118
3.2358,74.619,75.114
3.2987,74.751,75.298
3.3615,75.053,75.439
3.4243,75.396,75.065
3.4872,75.593,74.324
3.55,75.456,73.899
3.6128,74.936,74.47
3.6757,74.448,75.438
3.7385,74.281,75.975
3.8013,74.653,75.747
3.8642,75.197,75.293
3.927,75.531,74.882
3.9898,75.548,74.668
4.0527,75.207,74.612
4.1155,74.872,74.601
4.1783,74.737,74.739
4.2412,74.789,74.987
4.304,74.962,75.077
4.3668,75.099,74.971
4.4296,75.198,74.988
4.4925,75.228,75.253
4.5553,75.156,75.556
4.6181,74.879,75.577
4.681,74.544,75.25
4.7438,74.35,74.54
4.8066,74.481,74.023
4.8695,74.912,74.353
4.9323,75.393,74.984
4.9951,75.72,75.442
5.058,75.712,75.721
5.1208,75.34,75.527
5.1836,74.866,74.841
5.2465,74.526,74.322
5.3093,74.531,74.438
5.3721,74.737,74.862
5.435,74.921,75.305
5.4978,75.018,75.591
5.5606,75.006,75.557
5.6235,75.069,75.077
5.6863,75.23,74.573
5.7491,75.387,74.692
5.8119,75.428,75.276
5.8748,75.165,75.107
5.9376,74.742,74.568
6.0004,74.4,74.54
6.0633,74.376,75.035
6.1261,74.72,74.884
6.1889,75.173,74.567
6.2518,75.504,75.056


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_077.csv <==
x,qOut,qIn
0.031416,74.539,74.234
0.094248,74.871,74.451
0.15708,75.273,75.206
0.21991,75.546,75.734
0.28274,75.509,75.537
0.34558,75.123,75.001
0.40841,74.657,74.648
0.47124,74.353,74.796
0.53407,74.419,75.169
0.5969,74.711,75.122
0.65973,75.004,75.001
0.72257,75.216,75.214
0.7854,75.298,75.377
0.84823,75.371,74.722
0.91106,75.423,74.016
0.97389,75.388,74.174
1.0367,75.197,75.165
1.0996,74.848,75.549
1.1624,74.55,75.322
1.2252,74.445,75.095
1.2881,74.64,75.173
1.3509,74.988,75.053
1.4137,75.286,74.733
1.4765,75.426,74.569
1.5394,75.322,74.723
1.6022,75.074,75.295
1.665,74.878,76.075
1.7279,74.834,76.301
1.7907,75.008,75.07
1.8535,75.21,73.702
1.9164,75.239,73.578
1.9792,75.065,74.66
2.042,74.7,75.981
2.1049,74.452,75.982
2.1677,74.475,74.919
2.2305,74.721,74.026
2.2934,75.102,74.692
2.3562,75.383,75.59
2.419,75.447,75.516
2.4819,75.294,74.876
2.5447,74.951,74.574
2.6075,74.666,74.649
2.6704,74.634,74.718
2.7332,74.85,74.825
2.796,75.272,75.157
2.8588,75.603,75.348
2.9217,75.598,75.184
2.9845,75.258,75.046
3.0473,74.641,75.409
3.1102,74.309,75.724
3.173,74.458,75.492
3.2358,74.895,74.819
3.2987,75.374,74.278
3.3615,75.457,74.233
3.4243,75.223,74.389
3.4872,74.912,74.664
3.55,74.784,75.188
3.6128,74.928,75.584
3.6757,75.065,75.496
3.7385,75.056,75.066
3.8013,74.809,74.827
3.8642,74.635,74.911
3.927,74.691,75.014
3.9898,74.906,75.177
4.0527,75.167,75.436
4.1155,75.287,75.298
4.1783,75.335,74.897
4.2412,75.362,74.772
4.304,75.414,74.96
4.3668,75.319,74.885
4.4296,74.994,74.74
4.4925,74.578,74.876
4.5553,74.251,75.119
4.6181,74.314,74.916
4.681,74.655,74.747
4.7438,75.072,75.13
4.8066,75.373,75.681
4.8695,75.434,75.47
4.9323,75.299,74.851
4.9951,75.085,74.382
5.058,74.917,74.467
5.1208,74.928,74.715
5.1836,75.066,74.952
5.2465,75.219,75.379
5.3093,75.277,75.852
5.3721,75.173,75.565
5.435,74.995,74.794
5.4978,74.84,74.275
5.5606,74.795,74.252
5.6235,74.835,74.518
5.6863,74.881,74.97
5.7491,74.914,75.207
5.8119,74.927,74.999
5.8748,75.013,75.113
5.9376,75.162,75.56
6.0004,75.286,75.714
6.0633,75.291,75.223
6.1261,75.059,74.892
6.1889,74.729,74.878
6.2518,74.496,74.695


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_078.csv <==
x,qOut,qIn
0.031416,75.05,74.875
0.094248,75.475,75.026
0.15708,75.688,75.457
0.21991,75.638,75.559
0.28274,75.284,74.958
0.34558,74.836,74.568
0.40841,74.579,74.732
0.47124,74.573,75.003
0.53407,74.82,74.753
0.5969,74.999,74.802
0.65973,75.029,75.444
0.72257,74.976,75.79
0.7854,74.935,75.277
0.84823,75.026,74.771
0.91106,75.139,74.58
0.97389,75.174,74.602
1.0367,75.043,74.936
1.0996,74.847,75.335
1.1624,74.764,75.361
1.2252,74.841,74.916
1.2881,75.088,74.343
1.3509,75.3,74.475
1.4137,75.341,75.132
1.4765,75.21,75.657
1.5394,74.934,75.387
1.6022,74.719,74.69
1.665,74.678,74.446
1.7279,74.801,75.068
1.7907,75.053,75.948
1.8535,75.285,75.75
1.9164,75.385,74.774
1.9792,75.32,73.807
2.042,75.073,73.76
2.1049,74.824,74.827
2.1677,74.738,75.909
2.2305,74.813,75.868
2.2934,75.015,75.072
2.3562,75.096,75.143
2.419,75.011,75.437
2.4819,74.859,75.095
2.5447,74.76,74.321
2.6075,74.853,74.386
2.6704,75.023,75.027
2.7332,75.158,75.432
2.796,75.155,75.005
2.8588,75.111,74.534
2.9217,75.132,74.568
2.9845,75.175,74.995
3.0473,75.172,75.304
3.1102,74.9,75.085
3.173,74.528,74.803
3.2358,74.303,75.01
3.2987,74.46,75.707
3.3615,74.952,75.935
3.4243,75.462,75.6
3.4872,75.768,74.991
3.55,75.685,74.239
3.6128,75.289,73.926
3.6757,74.871,74.324
3.7385,74.62,75.021
3.8013,74.682,75.551
3.8642,74.856,75.627
3.927,74.974,75.168
3.9898,74.998,74.421
4.0527,74.922,74.308
4.1155,74.859,74.969
4.1783,74.843,75.437
4.2412,74.875,75.306
4.304,74.951,74.962
4.3668,75.062,74.885
4.4296,75.229,74.87
4.4925,75.414,74.912
4.5553,75.578,75.232
4.6181,75.507,75.663
4.681,75.129,75.72
4.7438,74.627,75.312
4.8066,74.233,74.979
4.8695,74.329,74.694
4.9323,74.759,74.155
4.9951,75.234,73.874
5.058,75.471,74.564
5.1208,75.301,75.464
5.1836,74.944,75.779
5.2465,74.654,75.652
5.3093,74.669,75.531
5.3721,74.935,75.114
5.435,75.174,74.465
5.4978,75.253,74.255
5.5606,75.078,74.755
5.6235,74.875,75.205
5.6863,74.851,75.221
5.7491,75.027,74.823
5.8119,75.378,74.491
5.8748,75.619,74.896
5.9376,75.536,75.489
6.0004,75.147,75.506
6.0633,74.524,74.934
6.1261,74.144,74.683
6.1889,74.182,74.792
6.2518,74.536,74.962


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_079.csv <==
x,qOut,qIn
0.031416,74.858,74.564
0.094248,75.155,74.723
0.15708,75.239,75.564
0.21991,75.188,76.464
0.28274,75.104,75.968
0.34558,75.109,74.258
0.40841,75.152,73.195
0.47124,75.172,73.728
0.53407,75.112,75.2
0.5969,75.001,75.875
0.65973,74.919,75.875
0.72257,74.892,75.534
0.7854,74.93,74.959
0.84823,74.952,74.311
0.91106,74.934,74.073
0.97389,74.892,74.6
1.0367,74.854,75.448
1.0996,74.839,75.473
1.1624,74.856,75.106
1.2252,74.934,75.07
1.2881,75.1,75.214
1.3509,75.368,74.931
1.4137,75.513,74.695
1.4765,75.376,74.863
1.5394,74.815,75.211
1.6022,74.212,75.029
1.665,74.068,74.624
1.7279,74.423,74.596
1.7907,75.206,75.15
1.8535,75.801,75.52
1.9164,75.874,75.388
1.9792,75.465,74.896
2.042,74.696,74.64
2.1049,74.293,75.011
2.1677,74.431,75.505
2.2305,74.877,75.622
2.2934,75.341,75.171
2.3562,75.477,74.739
2.419,75.355,74.589
2.4819,75.122,74.648
2.5447,74.932,74.832
2.6075,74.881,75.116
2.6704,74.898,75.286
2.7332,74.923,75.15
2.796,74.899,74.819
2.8588,74.873,74.64
2.9217,74.905,74.646
2.9845,74.992,74.75
3.0473,75.118,74.784
3.1102,75.173,74.943
3.173,75.138,75.219
3.2358,75.072,75.366
3.2987,75.044,75.449
3.3615,75.139,75.32
3.4243,75.248,74.976
3.4872,75.263,74.877
3.55,75.083,74.963
3.6128,74.806,74.847
3.6757,74.657,74.844
3.7385,74.702,75.063
3.8013,74.964,75.132
3.8642,75.175,74.958
3.927,75.185,74.907
3.9898,75.022,75.05
4.0527,74.748,75.339
4.1155,74.601,75.274
4.1783,74.628,74.813
4.2412,74.775,74.47
4.304,74.973,74.746
4.3668,75.143,74.908
4.4296,75.272,74.685
4.4925,75.338,74.566
4.5553,75.321,74.961
4.6181,75.201,75.738
4.681,75.036,76.301
4.7438,74.898,76.002
4.8066,74.853,74.887
4.8695,74.898,74.366
4.9323,74.967,74.479
4.9951,75.023,74.513
5.058,75.039,74.298
5.1208,75.055,74.712
5.1836,75.088,75.394
5.2465,75.113,75.49
5.3093,75.1,74.962
5.3721,74.992,74.808
5.435,74.821,75.043
5.4978,74.655,75.441
5.5606,74.568,75.603
5.6235,74.608,75.016
5.6863,74.771,74.329
5.7491,75.031,74.555
5.8119,75.359,75.58
5.8748,75.679,75.479
5.9376,75.785,74.592
6.0004,75.581,74.249
6.0633,74.999,74.911
6.1261,74.427,75.281
6.1889,74.233,75.152
6.2518,74.408,74.87


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_080.csv <==
x,qOut,qIn
0.031416,75.822,75.162
0.094248,75.454,74.98
0.15708,74.957,74.569
0.21991,74.59,74.253
0.28274,74.584,74.307
0.34558,74.842,74.681
0.40841,75.118,75.262
0.47124,75.276,75.697
0.53407,75.219,75.42
0.5969,75.015,75.116
0.65973,74.774,75.318
0.72257,74.596,75.635
0.7854,74.57,75.24
0.84823,74.701,74.468
0.91106,74.923,74.234
0.97389,75.163,74.62
1.0367,75.358,74.85
1.0996,75.474,74.675
1.1624,75.454,74.732
1.2252,75.279,75.096
1.2881,74.937,75.411
1.3509,74.572,75.44
1.4137,74.377,75.242
1.4765,74.41,74.782
1.5394,74.686,74.559
1.6022,75.015,75.007
1.665,75.29,75.433
1.7279,75.471,75.292
1.7907,75.537,74.723
1.8535,75.505,74.551
1.9164,75.36,74.905
1.9792,75.122,75.581
2.042,74.819,75.718
2.1049,74.577,75.005
2.1677,74.485,74.45
2.2305,74.544,74.599
2.2934,74.732,74.952
2.3562,74.944,74.956
2.419,75.122,74.972
2.4819,75.233,75.046
2.5447,75.254,75.005
2.6075,75.181,74.733
2.6704,75.063,74.615
2.7332,74.96,75.003
2.796,74.93,75.562
2.8588,74.968,75.57
2.9217,75.003,75.245
2.9845,75.012,74.788
3.0473,74.98,74.35
3.1102,75.011,74.681
3.173,75.115,75.623
3.2358,75.214,76.173
3.2987,75.22,75.271
3.3615,75.04,74.072
3.4243,74.824,73.921
3.4872,74.706,74.799
3.55,74.803,75.677
3.6128,74.978,75.667
3.6757,75.044,75.097
3.7385,74.986,74.343
3.8013,74.822,74.07
3.8642,74.808,74.595
3.927,74.976,75.322
3.9898,75.206,75.656
4.0527,75.361,75.414
4.1155,75.26,75.152
4.1783,75.029,75.004
4.2412,74.847,74.838
4.304,74.889,74.511
4.3668,75.131,74.476
4.4296,75.302,74.902
4.4925,75.267,75.467
4.5553,74.929,75.783
4.6181,74.634,75.481
4.681,74.645,74.748
4.7438,74.892,74.146
4.8066,75.248,74.114
4.8695,75.244,74.508
4.9323,74.915,75.157
4.9951,74.54,75.908
5.058,74.426,76.27
5.1208,74.763,75.573
5.1836,75.244,74.541
5.2465,75.594,74.336
5.3093,75.569,75.092
5.3721,75.185,75.102
5.435,74.743,74.597
5.4978,74.481,74.668
5.5606,74.584,75.507
5.6235,74.926,75.63
5.6863,75.28,75.001
5.7491,75.477,74.35
5.8119,75.371,74.385
5.8748,74.94,74.781
5.9376,74.468,74.99
6.0004,74.219,74.931
6.0633,74.413,75.086
6.1261,74.92,75.5
6.1889,75.454,75.607
6.2518,75.812,75.352


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_081.csv <==
x,qOut,qIn
0.031416,74.813,74.436
0.094248,74.688,74.859
0.15708,74.71,75.368
0.21991,74.853,75.627
0.28274,75.081,75.46
0.34558,75.199,75.033
0.40841,75.11,74.662
0.47124,74.889,74.581
0.53407,74.642,74.59
0.5969,74.61,74.786
0.65973,74.743,75.33
0.72257,74.923,75.699
0.7854,75.029,75.176
0.84823,75.088,74.657
0.91106,75.189,74.813
0.97389,75.302,75.153
1.0367,75.376,74.998
1.0996,75.202,74.764
1.1624,74.876,74.787
1.2252,74.616,74.912
1.2881,74.637,75.035
1.3509,74.979,74.825
1.4137,75.352,74.517
1.4765,75.537,74.772
1.5394,75.346,75.638
1.6022,74.925,75.909
1.665,74.609,75.484
1.7279,74.545,74.881
1.7907,74.818,74.486
1.8535,75.144,74.347
1.9164,75.333,74.493
1.9792,75.344,74.754
2.042,75.168,74.703
2.1049,74.971,74.995
2.1677,74.861,75.818
2.2305,74.849,76.26
2.2934,74.922,75.471
2.3562,74.948,74.611
2.419,74.89,74.464
2.4819,74.794,74.686
2.5447,74.715,74.608
2.6075,74.768,74.623
2.6704,74.962,75.116
2.7332,75.222,75.635
2.796,75.471,75.241
2.8588,75.51,74.302
2.9217,75.261,74.071
2.9845,74.841,74.964
3.0473,74.408,76.207
3.1102,74.295,76.115
3.173,74.487,75.147
3.2358,74.843,74.427
3.2987,75.211,74.35
3.3615,75.505,74.394
3.4243,75.66,74.669
3.4872,75.609,75.155
3.55,75.291,75.377
3.6128,74.82,75.135
3.6757,74.512,74.924
3.7385,74.49,75.013
3.8013,74.818,75.208
3.8642,75.139,75.251
3.927,75.213,75.259
3.9898,75.056,75.185
4.0527,74.736,74.939
4.1155,74.639,74.681
4.1783,74.856,74.593
4.2412,75.236,74.799
4.304,75.6,75.477
4.3668,75.57,75.754
4.4296,75.159,75.13
4.4925,74.641,74.092
4.5553,74.329,73.712
4.6181,74.505,74.542
4.681,74.9,75.592
4.7438,75.251,75.822
4.8066,75.329,75.215
4.8695,75.196,75.098
4.9323,75.069,75.378
4.9951,75.04,75.505
5.058,75.172,75.265
5.1208,75.255,74.808
5.1836,75.176,74.358
5.2465,74.984,74.35
5.3093,74.763,75.045
5.3721,74.76,75.595
5.435,74.946,75.477
5.4978,75.157,74.843
5.5606,75.221,74.363
5.6235,74.965,74.499
5.6863,74.589,74.845
5.7491,74.337,75.105
5.8119,74.433,75.112
5.8748,74.823,74.792
5.9376,75.256,74.634
6.0004,75.576,75.233
6.0633,75.654,76.011
6.1261,75.535,75.644
6.1889,75.302,74.809
6.2518,75.037,74.332


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_082.csv <==
x,qOut,qIn
0.031416,74.333,75.153
0.094248,74.758,75.262
0.15708,75.254,75.44
0.21991,75.649,75.33
0.28274,75.804,74.917
0.34558,75.671,74.717
0.40841,75.323,74.738
0.47124,74.911,74.771
0.53407,74.592,74.685
0.5969,74.474,74.894
0.65973,74.514,75.26
0.72257,74.66,75.233
0.7854,74.864,74.821
0.84823,75.087,74.996
0.91106,75.223,75.53
0.97389,75.218,75.657
1.0367,75.035,74.809
1.0996,74.836,74.015
1.1624,74.8,74.181
1.2252,74.935,75.261
1.2881,75.218,76.31
1.3509,75.399,76.093
1.4137,75.365,75.059
1.4765,75.158,74.157
1.5394,74.852,74.281
1.6022,74.679,74.909
1.665,74.678,75.196
1.7279,74.783,74.899
1.7907,74.916,74.392
1.8535,75.003,74.372
1.9164,75.08,74.837
1.9792,75.16,75.572
2.042,75.253,75.862
2.1049,75.26,75.438
2.1677,75.108,75.015
2.2305,74.861,74.966
2.2934,74.608,74.912
2.3562,74.617,74.581
2.419,74.907,74.561
2.4819,75.309,75.095
2.5447,75.639,75.568
2.6075,75.576,75.015
2.6704,75.185,74.352
2.7332,74.723,74.691
2.796,74.476,75.638
2.8588,74.578,75.631
2.9217,74.748,75.178
2.9845,74.842,74.968
3.0473,74.76,74.917
3.1102,74.779,74.685
3.173,75.01,74.59
3.2358,75.339,74.648
3.2987,75.62,74.642
3.3615,75.553,74.989
3.4243,75.212,75.622
3.4872,74.827,75.683
3.55,74.639,74.613
3.6128,74.757,73.995
3.6757,74.957,74.419
3.7385,75.091,75.16
3.8013,75.04,75.525
3.8642,74.94,75.668
3.927,74.935,75.597
3.9898,75.046,75.157
4.0527,75.263,74.593
4.1155,75.388,74.421
4.1783,75.3,74.703
4.2412,75.038,75.362
4.304,74.674,75.666
4.3668,74.496,75.062
4.4296,74.583,74.484
4.4925,74.84,74.627
4.5553,75.15,74.982
4.6181,75.29,74.83
4.681,75.185,74.808
4.7438,74.917,75.243
4.8066,74.593,75.814
4.8695,74.512,75.685
4.9323,74.734,74.978
4.9951,75.126,74.146
5.058,75.533,73.905
5.1208,75.642,74.436
5.1836,75.403,75.13
5.2465,74.996,75.617
5.3093,74.644,75.84
5.3721,74.679,75.703
5.435,74.958,75.269
5.4978,75.242,74.862
5.5606,75.299,74.803
5.6235,75.062,74.897
5.6863,74.761,74.775
5.7491,74.584,74.364
5.8119,74.688,74.222
5.8748,74.998,74.868
5.9376,75.326,75.554
6.0004,75.514,75.58
6.0633,75.423,74.973
6.1261,75.008,74.616
6.1889,74.523,74.695
6.2518,74.223,75.023


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_083.csv <==
x,qOut,qIn
0.031416,74.92,74.506
0.094248,74.842,74.388
0.15708,74.866,74.682
0.21991,74.968,75.018
0.28274,75.099,75.405
0.34558,75.113,75.386
0.40841,75.024,74.9
0.47124,74.901,74.783
0.53407,74.825,75.432
0.5969,74.835,75.645
0.65973,74.877,75.237
0.72257,74.925,74.775
0.7854,74.962,74.69
0.84823,75.047,74.82
0.91106,75.17,74.935
0.97389,75.265,74.93
1.0367,75.265,74.918
1.0996,75.099,75.203
1.1624,74.856,75.437
1.2252,74.653,75.17
1.2881,74.601,74.634
1.3509,74.711,74.553
1.4137,74.893,74.76
1.4765,75.069,75.036
1.5394,75.174,75.351
1.6022,75.203,75.307
1.665,75.202,74.854
1.7279,75.201,74.533
1.7907,75.226,74.616
1.8535,75.217,74.837
1.9164,75.112,75.231
1.9792,74.942,75.736
2.042,74.756,75.807
2.1049,74.726,75.177
2.1677,74.859,74.577
2.2305,75.062,74.621
2.2934,75.229,75.064
2.3562,75.223,75.01
2.419,75.068,74.821
2.4819,74.867,74.898
2.5447,74.727,74.888
2.6075,74.768,74.629
2.6704,74.932,74.658
2.7332,75.1,74.977
2.796,75.158,75.047
2.8588,75.013,75.126
2.9217,74.794,75.622
2.9845,74.658,76.04
3.0473,74.75,75.499
3.1102,75.058,74.183
3.173,75.384,73.319
3.2358,75.57,73.803
3.2987,75.481,75.647
3.3615,75.172,76.651
3.4243,74.873,76.061
3.4872,74.719,74.629
3.55,74.809,74.031
3.6128,74.95,74.594
3.6757,74.983,75.112
3.7385,74.899,75.115
3.8013,74.72,75.028
3.8642,74.644,75.255
3.927,74.746,75.351
3.9898,74.996,75.204
4.0527,75.343,75.265
4.1155,75.593,75.347
4.1783,75.522,74.841
4.2412,75.127,73.973
4.304,74.457,73.771
4.3668,74.085,74.478
4.4296,74.258,75.243
4.4925,74.809,75.697
4.5553,75.511,75.767
4.6181,75.85,75.654
4.681,75.67,75.417
4.7438,75.154,75.009
4.8066,74.555,74.618
4.8695,74.442,74.767
4.9323,74.733,75.131
4.9951,75.152,75.203
5.058,75.416,74.986
5.1208,75.442,74.755
5.1836,75.354,74.601
5.2465,75.191,74.792
5.3093,74.969,75.378
5.3721,74.604,75.455
5.435,74.271,74.921
5.4978,74.145,74.486
5.5606,74.373,74.841
5.6235,74.843,75.242
5.6863,75.335,75.116
5.7491,75.699,74.662
5.8119,75.812,74.573
5.8748,75.636,75.063
5.9376,75.293,75.446
6.0004,74.958,75.342
6.0633,74.804,74.981
6.1261,74.863,75.033
6.1889,74.963,75.234
6.2518,75.007,75.07


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_084.csv <==
x,qOut,qIn
0.031416,74.938,75.161
0.094248,75.221,74.66
0.15708,75.371,74.387
0.21991,75.304,74.462
0.28274,74.977,74.816
0.34558,74.744,75.008
0.40841,74.762,75.065
0.47124,74.906,75.223
0.53407,75.007,75.338
0.5969,74.773,75.104
0.65973,74.441,74.867
0.72257,74.278,74.927
0.7854,74.521,75.121
0.84823,75.047,74.945
0.91106,75.551,74.616
0.97389,75.853,74.601
1.0367,75.812,75.365
1.0996,75.507,75.709
1.1624,75.135,75.138
1.2252,74.83,74.52
1.2881,74.698,74.705
1.3509,74.642,75.111
1.4137,74.629,75.271
1.4765,74.681,75.24
1.5394,74.826,75.077
1.6022,75.043,74.839
1.665,75.218,74.703
1.7279,75.289,74.756
1.7907,75.217,74.697
1.8535,75.082,74.764
1.9164,74.955,75.283
1.9792,74.866,75.808
2.042,74.832,75.356
2.1049,74.852,74.478
2.1677,74.936,74.361
2.2305,75.051,75.068
2.2934,75.158,75.597
2.3562,75.152,75.128
2.419,75.047,74.484
2.4819,74.93,74.426
2.5447,74.894,74.895
2.6075,75.006,75.134
2.6704,75.137,75.312
2.7332,75.177,75.548
2.796,75.027,75.356
2.8588,74.783,74.855
2.9217,74.647,74.678
2.9845,74.691,74.737
3.0473,74.944,74.641
3.1102,75.201,74.824
3.173,75.315,75.429
3.2358,75.269,75.812
3.2987,75.072,75.233
3.3615,74.917,74.401
3.4243,74.884,74.208
3.4872,74.931,74.761
3.55,74.991,75.649
3.6128,74.922,75.804
3.6757,74.803,75.268
3.7385,74.751,74.805
3.8013,74.877,74.984
3.8642,75.164,74.866
3.927,75.401,74.296
3.9898,75.449,74.032
4.0527,75.197,74.559
4.1155,74.825,75.288
4.1783,74.616,75.793
4.2412,74.655,75.92
4.304,74.969,75.553
4.3668,75.268,74.863
4.4296,75.358,74.316
4.4925,75.224,74.251
4.5553,74.889,74.531
4.6181,74.655,74.763
4.681,74.694,74.992
4.7438,74.956,75.327
4.8066,75.355,75.871
4.8695,75.562,75.794
4.9323,75.423,74.964
4.9951,75.018,74.205
5.058,74.48,74.505
5.1208,74.224,75.402
5.1836,74.315,75.889
5.2465,74.637,75.571
5.3093,75.05,74.891
5.3721,75.428,74.537
5.435,75.664,74.44
5.4978,75.65,74.745
5.5606,75.284,75.498
5.6235,74.703,75.545
5.6863,74.302,74.707
5.7491,74.248,73.854
5.8119,74.623,73.878
5.8748,75.082,74.773
5.9376,75.42,75.82
6.0004,75.561,76.247
6.0633,75.455,75.534
6.1261,75.174,74.9
6.1889,74.903,75.014
6.2518,74.784,75.367


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_085.csv <==
x,qOut,qIn
0.031416,75.442,74.261
0.094248,74.905,74.292
0.15708,74.567,74.634
0.21991,74.51,75.044
0.28274,74.745,75.465
0.34558,74.863,75.523
0.40841,74.815,75.129
0.47124,74.742,74.601
0.53407,74.803,74.621
0.5969,75.127,75.183
0.65973,75.498,75.423
0.72257,75.702,75.028
0.7854,75.54,74.788
0.84823,75.077,75.194
0.91106,74.698,75.469
0.97389,74.596,75.296
1.0367,74.897,74.947
1.0996,75.177,74.773
1.1624,75.149,74.639
1.2252,74.875,74.667
1.2881,74.492,75.01
1.3509,74.471,75.065
1.4137,74.776,74.769
1.4765,75.174,74.688
1.5394,75.42,75.227
1.6022,75.33,75.618
1.665,75.071,75.451
1.7279,74.835,74.967
1.7907,74.804,74.706
1.8535,74.946,74.857
1.9164,75.105,75.069
1.9792,75.209,75.164
2.042,75.208,75.263
2.1049,75.183,74.992
2.1677,75.139,74.331
2.2305,75.062,74.07
2.2934,74.932,74.944
2.3562,74.792,75.66
2.419,74.718,75.492
2.4819,74.73,75.008
2.5447,74.825,75.049
2.6075,74.928,75.336
2.6704,75.024,75.311
2.7332,75.117,74.926
2.796,75.21,74.451
2.8588,75.25,74.56
2.9217,75.192,75.1
2.9845,75.075,75.521
3.0473,74.953,75.395
3.1102,74.95,74.991
3.173,75.003,74.766
3.2358,75.01,74.881
3.2987,74.873,75.027
3.3615,74.658,75.277
3.4243,74.566,75.557
3.4872,74.661,75.173
3.55,74.971,74.194
3.6128,75.279,74.198
3.6757,75.443,74.821
3.7385,75.434,74.954
3.8013,75.249,74.685
3.8642,75.023,75.131
3.927,74.849,75.76
3.9898,74.772,75.831
4.0527,74.817,75.006
4.1155,74.952,74.165
4.1783,75.108,74.045
4.2412,75.215,74.819
4.304,75.203,75.67
4.3668,75.084,75.522
4.4296,74.991,75.133
4.4925,74.991,75.283
4.5553,75.129,75.674
4.6181,75.21,75.08
4.681,75.08,74.037
4.7438,74.795,73.589
4.8066,74.456,74.433
4.8695,74.387,75.556
4.9323,74.601,76.082
4.9951,74.96,75.914
5.058,75.314,75.385
5.1208,75.484,74.886
5.1836,75.399,74.563
5.2465,75.116,74.539
5.3093,74.712,74.682
5.3721,74.484,74.872
5.435,74.564,75.005
5.4978,74.882,74.829
5.5606,75.334,74.425
5.6235,75.656,74.662
5.6863,75.662,75.471
5.7491,75.341,76.141
5.8119,74.725,76.029
5.8748,74.241,75.234
5.9376,74.153,74.366
6.0004,74.428,74.077
6.0633,74.966,74.752
6.1261,75.483,75.542
6.1889,75.8,75.668
6.2518,75.815,74.984


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_086.csv <==
x,qOut,qIn
0.031416,74.762,75.1
0.094248,74.495,75.188
0.15708,74.492,75.113
0.21991,74.76,74.938
0.28274,75.254,74.996
0.34558,75.559,75.04
0.40841,75.453,74.885
0.47124,75.044,74.905
0.53407,74.507,75.318
0.5969,74.411,75.709
0.65973,74.776,75.696
0.72257,75.33,75.04
0.7854,75.783,74.091
0.84823,75.725,74
0.91106,75.234,74.598
0.97389,74.639,75.205
1.0367,74.31,75.374
1.0996,74.494,75.387
1.1624,74.884,75.336
1.2252,75.223,75.057
1.2881,75.294,74.625
1.3509,75.174,74.586
1.4137,75.011,74.804
1.4765,74.887,74.927
1.5394,74.864,74.936
1.6022,74.927,75.218
1.665,75.079,75.581
1.7279,75.268,75.603
1.7907,75.442,75.32
1.8535,75.391,75.107
1.9164,75.065,74.731
1.9792,74.636,74.198
2.042,74.313,74.243
2.1049,74.405,74.68
2.1677,74.785,74.793
2.2305,75.224,74.8
2.2934,75.502,75.261
2.3562,75.463,75.72
2.419,75.188,75.646
2.4819,74.847,75.241
2.5447,74.62,75.117
2.6075,74.626,75.188
2.6704,74.78,74.962
2.7332,74.997,74.515
2.796,75.199,74.443
2.8588,75.387,74.816
2.9217,75.495,75.183
2.9845,75.449,75.486
3.0473,75.175,75.528
3.1102,74.742,75.058
3.173,74.395,74.617
3.2358,74.265,74.812
3.2987,74.436,75.468
3.3615,74.717,75.504
3.4243,74.982,74.98
3.4872,75.199,74.346
3.55,75.353,74.139
3.6128,75.476,74.782
3.6757,75.506,75.613
3.7385,75.405,75.606
3.8013,75.143,74.597
3.8642,74.824,74.097
3.927,74.621,74.478
3.9898,74.597,75.378
4.0527,74.787,75.915
4.1155,75.042,75.357
4.1783,75.235,74.614
4.2412,75.314,74.822
4.304,75.246,75.662
4.3668,75.132,75.149
4.4296,75.062,74.166
4.4925,75.039,74.298
4.5553,75.043,75.479
4.6181,74.943,75.704
4.681,74.79,75.168
4.7438,74.689,74.675
4.8066,74.747,74.716
4.8695,74.932,75.075
4.9323,75.045,75.362
4.9951,75.015,75.285
5.058,74.806,75.077
5.1208,74.694,74.791
5.1836,74.817,74.334
5.2465,75.095,74.173
5.3093,75.412,74.826
5.3721,75.48,75.751
5.435,75.293,76.083
5.4978,74.994,75.447
5.5606,74.747,74.395
5.6235,74.728,74.083
5.6863,74.858,74.425
5.7491,75.03,75.17
5.8119,75.146,76.038
5.8748,75.16,76.123
5.9376,75.105,75.358
6.0004,75.038,74.475
6.0633,75.018,74.216
6.1261,75.084,74.496
6.1889,75.119,74.855
6.2518,75.036,75.027


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_087.csv <==
x,qOut,qIn
0.031416,75.34,74.33
0.094248,75.32,73.9
0.15708,75.025,74.823
0.21991,74.659,76.05
0.28274,74.438,76.235
0.34558,74.531,75.565
0.40841,74.84,74.903
0.47124,75.217,74.594
0.53407,75.517,74.469
0.5969,75.594,74.303
0.65973,75.425,74.441
0.72257,75.119,74.982
0.7854,74.809,75.313
0.84823,74.72,75.058
0.91106,74.829,74.949
0.97389,75.01,75.345
1.0367,75.136,75.737
1.0996,75.085,75.209
1.1624,74.899,74.278
1.2252,74.697,73.839
1.2881,74.603,74.59
1.3509,74.772,75.562
1.4137,75.15,75.867
1.4765,75.557,75.422
1.5394,75.809,74.849
1.6022,75.6,74.978
1.665,75.042,75.39
1.7279,74.466,75.431
1.7907,74.232,74.871
1.8535,74.459,74.428
1.9164,74.825,74.323
1.9792,75.134,74.517
2.042,75.24,75.124
2.1049,75.292,75.512
2.1677,75.304,75.313
2.2305,75.224,74.943
2.2934,74.989,74.87
2.3562,74.658,74.751
2.419,74.477,74.568
2.4819,74.539,74.79
2.5447,74.891,75.579
2.6075,75.276,75.855
2.6704,75.511,75.379
2.7332,75.554,74.737
2.796,75.391,74.602
2.8588,75.182,74.756
2.9217,74.991,74.897
2.9845,74.823,75.104
3.0473,74.669,75.199
3.1102,74.566,75.143
3.173,74.621,75.154
3.2358,74.825,75.077
3.2987,75.144,74.74
3.3615,75.325,74.656
3.4243,75.241,74.868
3.4872,74.982,74.98
3.55,74.673,74.748
3.6128,74.638,74.589
3.6757,74.869,74.765
3.7385,75.203,75.164
3.8013,75.468,75.499
3.8642,75.46,75.681
3.927,75.214,75.671
3.9898,74.893,75.314
4.0527,74.671,74.478
4.1155,74.722,74.139
4.1783,74.94,74.765
4.2412,75.173,75.645
4.304,75.277,75.408
4.3668,75.2,74.462
4.4296,75.037,74.057
4.4925,74.877,74.478
4.5553,74.802,75.457
4.6181,74.787,75.996
4.681,74.771,75.788
4.7438,74.751,75.092
4.8066,74.733,74.613
4.8695,74.813,74.534
4.9323,75.016,74.551
4.9951,75.276,74.737
5.058,75.523,75.121
5.1208,75.56,75.303
5.1836,75.347,75.256
5.2465,75.018,75.129
5.3093,74.734,74.659
5.3721,74.736,74.134
5.435,74.878,74.293
5.4978,74.981,75.154
5.5606,74.875,75.77
5.6235,74.672,75.588
5.6863,74.648,75.28
5.7491,74.86,75.102
5.8119,75.317,74.899
5.8748,75.638,74.8
5.9376,75.575,74.929
6.0004,75.19,74.962
6.0633,74.616,74.695
6.1261,74.403,74.885
6.1889,74.608,75.455
6.2518,75.005,75.471


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_088.csv <==
x,qOut,qIn
0.031416,75.563,75.128
0.094248,75.572,74.916
0.15708,75.43,75.046
0.21991,75.244,75.102
0.28274,75.11,74.496
0.34558,74.996,74.295
0.40841,74.88,74.93
0.47124,74.801,75.563
0.53407,74.809,75.671
0.5969,74.954,75.779
0.65973,75.101,75.69
0.72257,75.139,74.966
0.7854,74.968,74.091
0.84823,74.707,74.156
0.91106,74.574,74.723
0.97389,74.633,75.174
1.0367,74.904,75.22
1.0996,75.174,75.061
1.1624,75.325,74.867
1.2252,75.33,74.747
1.2881,75.187,74.882
1.3509,74.978,75.072
1.4137,74.775,75.005
1.4765,74.644,74.864
1.5394,74.638,75.274
1.6022,74.805,75.697
1.665,75.117,75.436
1.7279,75.461,74.772
1.7907,75.722,74.526
1.8535,75.636,74.813
1.9164,75.206,75.075
1.9792,74.676,75.126
2.042,74.334,75.082
2.1049,74.461,75.002
2.1677,74.82,74.837
2.2305,75.156,74.796
2.2934,75.242,74.967
2.3562,75.089,74.974
2.419,74.882,74.952
2.4819,74.751,75.324
2.5447,74.799,76.063
2.6075,74.953,75.916
2.6704,75.127,74.832
2.7332,75.262,73.703
2.796,75.316,73.71
2.8588,75.254,74.81
2.9217,75.092,75.77
2.9845,74.906,75.721
3.0473,74.781,74.924
3.1102,74.822,74.611
3.173,74.964,74.759
3.2358,75.097,75.13
3.2987,75.113,75.28
3.3615,74.976,75.025
3.4243,74.811,74.896
3.4872,74.735,75.175
3.55,74.843,75.219
3.6128,75.121,74.607
3.6757,75.422,74.194
3.7385,75.58,74.561
3.8013,75.439,75.659
3.8642,74.954,76.032
3.927,74.458,75.438
3.9898,74.227,74.633
4.0527,74.482,74.441
4.1155,74.983,74.666
4.1783,75.366,74.863
4.2412,75.481,74.97
4.304,75.223,75.267
4.3668,74.898,75.355
4.4296,74.778,74.97
4.4925,74.88,74.689
4.5553,75.165,75.254
4.6181,75.285,76.013
4.681,75.152,75.987
4.7438,74.878,74.894
4.8066,74.608,73.543
4.8695,74.594,73.663
4.9323,74.813,74.688
4.9951,75.131,75.385
5.058,75.411,75.312
5.1208,75.449,75.325
5.1836,75.222,75.419
5.2465,74.879,75.303
5.3093,74.597,75.103
5.3721,74.633,75.195
5.435,74.865,75.233
5.4978,75.108,74.874
5.5606,75.185,74.38
5.6235,75.127,74.639
5.6863,75.131,75.263
5.7491,75.23,75.479
5.8119,75.43,75.148
5.8748,75.367,74.765
5.9376,74.956,74.455
6.0004,74.432,74.483
6.0633,74.09,74.84
6.1261,74.282,75.087
6.1889,74.771,75.244
6.2518,75.282,75.35


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_089.csv <==
x,qOut,qIn
0.031416,74.964,75.07
0.094248,74.991,74.764
0.15708,75.121,74.598
0.21991,75.221,74.536
0.28274,75.154,74.898
0.34558,74.949,75.213
0.40841,74.794,75.085
0.47124,74.766,74.952
0.53407,74.909,75.145
0.5969,75.028,75.197
0.65973,75.03,75.057
0.72257,74.954,74.949
0.7854,74.86,74.788
0.84823,74.887,74.698
0.91106,75.014,74.869
0.97389,75.174,75.118
1.0367,75.298,75.339
1.0996,75.33,75.312
1.1624,75.255,74.913
1.2252,75.096,74.449
1.2881,74.88,74.633
1.3509,74.71,75.23
1.4137,74.664,75.469
1.4765,74.741,75.231
1.5394,74.917,75.017
1.6022,75.078,74.99
1.665,75.169,74.848
1.7279,75.183,74.732
1.7907,75.124,74.753
1.8535,75.031,74.749
1.9164,74.928,74.802
1.9792,74.849,75.031
2.042,74.826,75.39
2.1049,74.901,75.629
2.1677,75.032,75.544
2.2305,75.14,75.002
2.2934,75.145,74.279
2.3562,75.003,74.381
2.419,74.84,75.099
2.4819,74.765,75.585
2.5447,74.874,75.534
2.6075,75.095,75.531
2.6704,75.26,75.354
2.7332,75.285,74.626
2.796,75.112,73.807
2.8588,74.87,74.145
2.9217,74.696,75.016
2.9845,74.639,75.333
3.0473,74.719,74.943
3.1102,74.866,75.12
3.173,75.063,75.791
3.2358,75.264,76.193
3.2987,75.422,75.416
3.3615,75.382,73.976
3.4243,75.124,73.253
3.4872,74.801,74.029
3.55,74.588,75.717
3.6128,74.732,75.949
3.6757,75.112,74.983
3.7385,75.488,74.283
3.8013,75.629,74.699
3.8642,75.325,75.447
3.927,74.786,75.985
3.9898,74.32,76.008
4.0527,74.224,75.38
4.1155,74.493,74.744
4.1783,74.886,74.449
4.2412,75.265,74.344
4.304,75.529,74.223
4.3668,75.655,74.683
4.4296,75.503,75.597
4.4925,75.096,75.966
4.5553,74.493,75.038
4.6181,74.175,74.261
4.681,74.315,74.349
4.7438,74.739,74.798
4.8066,75.224,74.996
4.8695,75.365,75.224
4.9323,75.208,75.524
4.9951,74.983,75.361
5.058,74.934,74.6
5.1208,75.249,74.573
5.1836,75.619,75.286
5.2465,75.749,75.753
5.3093,75.357,75.257
5.3721,74.662,74.682
5.435,74.236,74.609
5.4978,74.267,74.864
5.5606,74.819,74.978
5.6235,75.315,74.988
5.6863,75.471,75.047
5.7491,75.295,74.98
5.8119,74.852,74.781
5.8748,74.552,74.805
5.9376,74.561,75.029
6.0004,74.804,75.241
6.0633,75.161,75.17
6.1261,75.341,75.121
6.1889,75.297,75.312
6.2518,75.13,75.396


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_090.csv <==
x,qOut,qIn
0.031416,74.874,74.605
0.094248,75.184,74.976
0.15708,75.317,74.983
0.21991,75.226,75.2
0.28274,74.894,75.321
0.34558,74.557,75.226
0.40841,74.427,75.363
0.47124,74.532,75.362
0.53407,74.861,74.604
0.5969,75.155,73.934
0.65973,75.281,74.107
0.72257,75.255,74.978
0.7854,75.122,76.04
0.84823,75.126,76.184
0.91106,75.284,75.422
0.97389,75.446,74.569
1.0367,75.438,74.554
1.0996,75.065,74.723
1.1624,74.599,74.52
1.2252,74.316,74.462
1.2881,74.461,75.298
1.3509,74.875,75.987
1.4137,75.271,75.709
1.4765,75.512,74.839
1.5394,75.505,74.234
1.6022,75.298,74.513
1.665,74.951,75.131
1.7279,74.592,75.309
1.7907,74.354,74.731
1.8535,74.419,74.539
1.9164,74.772,74.985
1.9792,75.251,75.478
2.042,75.694,75.215
2.1049,75.77,74.689
2.1677,75.404,74.714
2.2305,74.828,75.264
2.2934,74.331,75.568
2.3562,74.357,75.249
2.419,74.743,74.883
2.4819,75.211,74.756
2.5447,75.5,74.707
2.6075,75.473,74.568
2.6704,75.217,74.641
2.7332,74.892,75.017
2.796,74.664,75.346
2.8588,74.667,75.277
2.9217,74.811,75.121
2.9845,74.979,75.128
3.0473,75.061,75.273
3.1102,75.044,75.396
3.173,75.001,75.378
3.2358,74.978,74.981
3.2987,75.01,74.196
3.3615,75.069,73.97
3.4243,75.139,74.53
3.4872,75.196,75.314
3.55,75.215,75.55
3.6128,75.118,75.319
3.6757,74.914,75.054
3.7385,74.702,74.793
3.8013,74.592,74.577
3.8642,74.694,75.006
3.927,74.907,75.733
3.9898,75.118,75.803
4.0527,75.223,74.839
4.1155,75.248,74.189
4.1783,75.276,74.359
4.2412,75.307,74.898
4.304,75.328,75.092
4.3668,75.168,75.148
4.4296,74.84,75.207
4.4925,74.506,74.951
4.5553,74.347,74.641
4.6181,74.532,75.029
4.681,74.901,75.673
4.7438,75.253,75.835
4.8066,75.401,75.164
4.8695,75.262,74.666
4.9323,75.024,74.661
4.9951,74.869,74.758
5.058,74.963,74.698
5.1208,75.201,74.83
5.1836,75.311,75.148
5.2465,75.201,75.394
5.3093,74.829,75.379
5.3721,74.561,74.963
5.435,74.583,74.384
5.4978,74.812,74.148
5.5606,75.116,74.491
5.6235,75.193,75.019
5.6863,75.095,75.464
5.7491,74.975,75.56
5.8119,74.99,75.024
5.8748,75.2,74.613
5.9376,75.402,74.912
6.0004,75.443,75.747
6.0633,75.19,76.281
6.1261,74.803,75.508
6.1889,74.568,74.254
6.2518,74.579,73.849


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_091.csv <==
x,qOut,qIn
0.031416,75.901,75.229
0.094248,75.571,75.038
0.15708,74.834,74.803
0.21991,74.177,74.729
0.28274,74.096,74.808
0.34558,74.61,75.16
0.40841,75.229,75.637
0.47124,75.68,75.61
0.53407,75.759,74.835
0.5969,75.605,74.369
0.65973,75.358,74.512
0.72257,75.105,75.025
0.7854,74.915,75.533
0.84823,74.773,75.247
0.91106,74.695,74.536
0.97389,74.697,74.375
1.0367,74.795,75.003
1.0996,74.962,75.223
1.1624,75.107,74.94
1.2252,75.165,74.727
1.2881,75.082,75.054
1.3509,74.922,75.282
1.4137,74.833,75.184
1.4765,74.877,75.127
1.5394,75.087,75.257
1.6022,75.285,75.149
1.665,75.309,74.87
1.7279,75.159,74.771
1.7907,74.87,75.135
1.8535,74.722,75.537
1.9164,74.784,75.407
1.9792,74.951,74.538
2.042,75.094,73.65
2.1049,75.038,74.155
2.1677,74.881,75.28
2.2305,74.752,75.706
2.2934,74.77,75.27
2.3562,74.902,75.28
2.419,75.028,75.56
2.4819,75.105,75.532
2.5447,75.112,74.998
2.6075,75.134,74.611
2.6704,75.16,74.567
2.7332,75.161,74.718
2.796,75.103,74.836
2.8588,75.042,74.96
2.9217,75.054,75.148
2.9845,75.106,75.23
3.0473,75.146,74.957
3.1102,74.974,74.849
3.173,74.657,75.143
3.2358,74.385,75.386
3.2987,74.355,75.197
3.3615,74.645,75.011
3.4243,75.067,74.903
3.4872,75.452,74.614
3.55,75.656,74.202
3.6128,75.63,74.332
3.6757,75.414,74.969
3.7385,75.106,75.639
3.8013,74.811,75.637
3.8642,74.658,75.019
3.927,74.664,74.703
3.9898,74.779,75.154
4.0527,74.949,75.47
4.1155,75.074,75.007
4.1783,75.114,74.685
4.2412,75.096,74.79
4.304,75.051,74.979
4.3668,75.086,75.082
4.4296,75.171,75.171
4.4925,75.214,74.968
4.5553,75.118,74.713
4.6181,74.835,75.306
4.681,74.546,76.007
4.7438,74.406,75.554
4.8066,74.539,73.774
4.8695,74.85,73.235
4.9323,75.162,74.374
4.9951,75.371,75.894
5.058,75.396,76.339
5.1208,75.283,75.812
5.1836,75.136,74.993
5.2465,75.023,74.191
5.3093,74.998,73.827
5.3721,74.999,74.296
5.435,74.97,75.082
5.4978,74.922,75.517
5.5606,74.875,75.646
5.6235,74.919,75.662
5.6863,75.066,75.382
5.7491,75.239,75.066
5.8119,75.364,75.023
5.8748,75.228,75.01
5.9376,74.832,74.86
6.0004,74.388,74.661
6.0633,74.136,74.559
6.1261,74.381,74.744
6.1889,74.965,75.07
6.2518,75.573,75.26


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_092.csv <==
x,qOut,qIn
0.031416,75.259,75.147
0.094248,75.244,75.267
0.15708,75.234,75.135
0.21991,75.124,74.947
0.28274,74.811,74.924
0.34558,74.422,75.179
0.40841,74.252,75.24
0.47124,74.383,74.724
0.53407,74.835,74.408
0.5969,75.297,75.005
0.65973,75.558,75.624
0.72257,75.568,75.759
0.7854,75.309,75.386
0.84823,75.033,74.613
0.91106,74.897,73.96
0.97389,74.886,74.211
1.0367,74.943,75.181
1.0996,74.889,75.418
1.1624,74.805,75.037
1.2252,74.787,74.719
1.2881,74.923,74.819
1.3509,75.127,75.167
1.4137,75.237,75.598
1.4765,75.206,75.837
1.5394,75.016,75.622
1.6022,74.834,75.057
1.665,74.767,74.448
1.7279,74.834,74.128
1.7907,75.029,74.514
1.8535,75.25,75.091
1.9164,75.351,75.329
1.9792,75.259,75.379
2.042,74.919,75.547
2.1049,74.569,75.315
2.1677,74.467,74.7
2.2305,74.616,74.364
2.2934,74.964,74.547
2.3562,75.152,74.791
2.419,75.13,75.022
2.4819,75.027,75.239
2.5447,74.998,75.295
2.6075,75.221,74.899
2.6704,75.499,74.467
2.7332,75.612,74.617
2.796,75.349,75.265
2.8588,74.806,75.556
2.9217,74.405,75.616
2.9845,74.338,75.672
3.0473,74.719,75.351
3.1102,75.188,74.587
3.173,75.493,74.081
3.2358,75.545,74.122
3.2987,75.29,74.634
3.3615,74.897,75.313
3.4243,74.601,75.793
3.4872,74.514,75.671
3.55,74.705,74.971
3.6128,74.98,74.603
3.6757,75.154,74.72
3.7385,75.163,74.916
3.8013,74.973,74.745
3.8642,74.765,74.734
3.927,74.723,75.097
3.9898,74.884,75.356
4.0527,75.249,75.17
4.1155,75.593,75.201
4.1783,75.671,75.409
4.2412,75.418,75.147
4.304,74.815,74.236
4.3668,74.317,74.019
4.4296,74.236,74.788
4.4925,74.525,75.758
4.5553,75.062,75.646
4.6181,75.462,74.693
4.681,75.584,74.186
4.7438,75.438,74.65
4.8066,75.064,75.374
4.8695,74.734,75.256
4.9323,74.608,74.981
4.9951,74.675,75.176
5.058,74.881,75.574
5.1208,75.063,75.262
5.1836,75.204,74.816
5.2465,75.289,75.059
5.3093,75.306,75.681
5.3721,75.164,75.199
5.435,74.899,74.183
5.4978,74.649,73.687
5.5606,74.562,74.214
5.6235,74.746,75.209
5.6863,75.022,75.966
5.7491,75.215,75.882
5.8119,75.165,74.952
5.8748,74.931,74.489
5.9376,74.753,74.842
6.0004,74.743,75.466
6.0633,74.976,75.378
6.1261,75.227,74.709
6.1889,75.35,74.348
6.2518,75.349,74.615


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_093.csv <==
x,qOut,qIn
0.031416,75.271,74.86
0.094248,75.299,75.138
0.15708,75.074,75.114
0.21991,74.79,75.254
0.28274,74.662,75.599
0.34558,74.857,75.525
0.40841,75.172,75.171
0.47124,75.413,74.81
0.53407,75.409,74.475
0.5969,75.191,74.568
0.65973,74.935,75.035
0.72257,74.763,75.241
0.7854,74.775,74.939
0.84823,74.907,74.653
0.91106,75.045,74.609
0.97389,75.108,74.907
1.0367,75.024,75.5
1.0996,74.822,75.793
1.1624,74.648,75.559
1.2252,74.607,75.003
1.2881,74.779,74.495
1.3509,75.077,74.274
1.4137,75.356,74.434
1.4765,75.517,75.03
1.5394,75.48,75.52
1.6022,75.255,75.022
1.665,74.971,74.351
1.7279,74.754,74.661
1.7907,74.714,75.773
1.8535,74.815,75.687
1.9164,74.911,74.766
1.9792,74.938,74.28
2.042,74.849,74.834
2.1049,74.799,75.495
2.1677,74.908,75.816
2.2305,75.14,75.68
2.2934,75.436,75.12
2.3562,75.506,74.543
2.419,75.266,74.243
2.4819,74.864,74.366
2.5447,74.498,74.905
2.6075,74.491,75.429
2.6704,74.722,75.539
2.7332,74.992,75.058
2.796,75.111,74.51
2.8588,75.079,74.791
2.9217,75.036,75.347
2.9845,75.028,75.436
3.0473,75.079,75.088
3.1102,75.052,75.062
3.173,74.974,75.19
3.2358,74.943,75.128
3.2987,75.062,74.646
3.3615,75.328,74.355
3.4243,75.484,74.549
3.4872,75.392,74.884
3.55,74.945,74.857
3.6128,74.508,74.925
3.6757,74.419,75.316
3.7385,74.652,75.619
3.8013,75.107,75.568
3.8642,75.342,75.177
3.927,75.286,74.572
3.9898,75.071,74.108
4.0527,74.863,74.238
4.1155,74.891,74.887
4.1783,75.076,75.545
4.2412,75.273,75.85
4.304,75.341,75.937
4.3668,75.207,75.792
4.4296,74.96,75.129
4.4925,74.712,74.235
4.5553,74.567,73.755
4.6181,74.558,74.21
4.681,74.652,75.187
4.7438,74.82,75.889
4.8066,75.033,75.39
4.8695,75.279,74.363
4.9323,75.45,74.092
4.9951,75.449,74.946
5.058,75.182,75.975
5.1208,74.727,75.722
5.1836,74.375,74.784
5.2465,74.296,74.221
5.3093,74.6,74.809
5.3721,75.111,75.25
5.435,75.614,75.047
5.4978,75.916,74.963
5.5606,75.837,75.466
5.6235,75.274,75.498
5.6863,74.603,75.01
5.7491,74.19,74.751
5.8119,74.354,74.903
5.8748,74.839,74.764
5.9376,75.213,74.659
6.0004,75.323,75.088
6.0633,75.076,75.548
6.1261,74.83,75.092
6.1889,74.813,74.42
6.2518,74.989,74.305


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_094.csv <==
x,qOut,qIn
0.031416,74.878,74.812
0.094248,75.081,74.678
0.15708,75.159,74.668
0.21991,75.093,74.752
0.28274,74.9,74.986
0.34558,74.824,75.123
0.40841,74.932,75.052
0.47124,75.139,74.889
0.53407,75.335,74.64
0.5969,75.341,74.731
0.65973,75.187,75.266
0.72257,74.977,75.761
0.7854,74.822,75.613
0.84823,74.814,75.101
0.91106,74.911,74.79
0.97389,75.043,74.801
1.0367,75.145,75.003
1.0996,75.151,75.242
1.1624,75.049,75.238
1.2252,74.889,74.695
1.2881,74.729,74.275
1.3509,74.691,74.881
1.4137,74.776,75.521
1.4765,74.912,75.22
1.5394,75.019,74.219
1.6022,74.998,74.421
1.665,74.905,75.568
1.7279,74.834,76.33
1.7907,74.876,75.685
1.8535,75.068,74.773
1.9164,75.295,74.391
1.9792,75.445,74.374
2.042,75.416,74.377
2.1049,75.223,74.697
2.1677,75.015,75.315
2.2305,74.887,75.699
2.2934,74.909,75.257
2.3562,74.96,74.432
2.419,74.955,74.166
2.4819,74.9,74.887
2.5447,74.824,75.976
2.6075,74.801,76.018
2.6704,74.816,75.353
2.7332,74.869,74.746
2.796,74.96,74.511
2.8588,75.166,74.394
2.9217,75.406,74.412
2.9845,75.523,74.586
3.0473,75.35,74.983
3.1102,74.862,75.394
3.173,74.442,75.515
3.2358,74.328,75.267
3.2987,74.69,75.126
3.3615,75.151,75.312
3.4243,75.358,75.244
3.4872,75.26,74.787
3.55,74.869,74.317
3.6128,74.643,74.131
3.6757,74.77,74.482
3.7385,75.132,75.678
3.8013,75.572,76.733
3.8642,75.667,76.062
3.927,75.336,74.694
3.9898,74.792,73.992
4.0527,74.304,74.197
4.1155,74.283,74.483
4.1783,74.582,74.87
4.2412,74.974,75.238
4.304,75.235,75.131
4.3668,75.349,74.999
4.4296,75.397,75.31
4.4925,75.385,75.624
4.5553,75.303,75.083
4.6181,75.03,74.456
4.681,74.66,74.642
4.7438,74.376,75.354
4.8066,74.358,75.618
4.8695,74.692,74.997
4.9323,75.212,74.335
4.9951,75.685,74.328
5.058,75.897,74.94
5.1208,75.567,75.223
5.1836,74.902,75.191
5.2465,74.306,75.099
5.3093,74.189,74.884
5.3721,74.578,74.693
5.435,75.056,74.827
5.4978,75.39,75.167
5.5606,75.407,75.369
5.6235,75.28,75.338
5.6863,75.143,75.192
5.7491,75.046,74.992
5.8119,75.016,74.949
5.8748,75.018,74.929
5.9376,75.036,74.811
6.0004,75.036,74.834
6.0633,74.979,75.107
6.1261,74.839,75.231
6.1889,74.725,75.163
6.2518,74.716,75.017


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_095.csv <==
x,qOut,qIn
0.031416,75.366,74.093
0.094248,74.997,74.436
0.15708,74.67,75.528
0.21991,74.555,76.094
0.28274,74.765,75.62
0.34558,75.044,75.101
0.40841,75.222,74.878
0.47124,75.28,74.815
0.53407,75.225,74.658
0.5969,75.17,74.647
0.65973,75.112,74.959
0.72257,75.033,75.431
0.7854,74.915,75.7
0.84823,74.807,75.233
0.91106,74.771,74.43
0.97389,74.8,74.137
1.0367,74.877,74.722
1.0996,74.88,75.188
1.1624,74.806,75.288
1.2252,74.735,75.345
1.2881,74.755,75.413
1.3509,74.981,75.126
1.4137,75.313,74.72
1.4765,75.582,74.594
1.5394,75.62,74.954
1.6022,75.3,75.259
1.665,74.863,75.244
1.7279,74.567,75.125
1.7907,74.641,75.162
1.8535,74.984,74.841
1.9164,75.294,74.198
1.9792,75.403,73.912
2.042,75.185,74.502
2.1049,74.814,75.459
2.1677,74.557,76.024
2.2305,74.532,75.72
2.2934,74.804,74.767
2.3562,75.16,74.485
2.419,75.402,74.971
2.4819,75.443,75.591
2.5447,75.225,75.451
2.6075,74.922,74.685
2.6704,74.754,74.266
2.7332,74.786,74.76
2.796,75.038,75.749
2.8588,75.262,75.595
2.9217,75.265,74.808
2.9845,75.033,74.693
3.0473,74.594,75.161
3.1102,74.291,74.774
3.173,74.309,74.221
3.2358,74.596,74.351
3.2987,75.058,74.935
3.3615,75.418,75.389
3.4243,75.55,75.84
3.4872,75.465,75.994
3.55,75.198,75.471
3.6128,74.994,74.563
3.6757,74.94,73.915
3.7385,74.977,73.986
3.8013,75.02,74.834
3.8642,74.964,75.425
3.927,74.926,75.381
3.9898,74.975,75.073
4.0527,75.162,75.22
4.1155,75.295,75.443
4.1783,75.204,75.364
4.2412,74.923,75.348
4.304,74.535,75.333
4.3668,74.373,74.599
4.4296,74.498,73.83
4.4925,74.821,74.093
4.5553,75.231,75.434
4.6181,75.582,75.897
4.681,75.703,75.278
4.7438,75.515,74.473
4.8066,74.955,74.383
4.8695,74.4,74.876
4.9323,74.227,75.401
4.9951,74.438,75.655
5.058,74.946,75.444
5.1208,75.302,74.96
5.1836,75.433,74.632
5.2465,75.416,74.648
5.3093,75.355,74.718
5.3721,75.342,74.819
5.435,75.249,75.108
5.4978,75.031,75.324
5.5606,74.662,75.264
5.6235,74.435,75.111
5.6863,74.517,75.034
5.7491,74.815,75.119
5.8119,75.194,75.157
5.8748,75.296,74.958
5.9376,75.122,74.732
6.0004,74.861,74.585
6.0633,74.726,74.612
6.1261,74.923,75.016
6.1889,75.246,75.368
6.2518,75.465,74.969


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_096.csv <==
x,qOut,qIn
0.031416,75.247,74.973
0.094248,74.809,74.573
0.15708,74.507,74.069
0.21991,74.468,74.386
0.28274,74.756,75.708
0.34558,75.055,76.399
0.40841,75.202,75.979
0.47124,75.198,74.89
0.53407,75.082,74.016
0.5969,74.981,74.125
0.65973,74.873,74.807
0.72257,74.754,75.404
0.7854,74.626,75.5
0.84823,74.633,75.252
0.91106,74.853,74.855
0.97389,75.203,74.522
1.0367,75.578,74.717
1.0996,75.65,75.206
1.1624,75.323,75.448
1.2252,74.792,75.479
1.2881,74.307,75.395
1.3509,74.308,74.974
1.4137,74.704,74.507
1.4765,75.243,74.45
1.5394,75.682,74.66
1.6022,75.744,74.816
1.665,75.397,75.071
1.7279,74.865,75.265
1.7907,74.417,74.959
1.8535,74.476,74.541
1.9164,74.87,74.596
1.9792,75.291,75.141
2.042,75.439,75.696
2.1049,75.192,75.591
2.1677,74.848,75.14
2.2305,74.659,74.867
2.2934,74.836,75.119
2.3562,75.207,75.332
2.419,75.463,75.112
2.4819,75.471,74.6
2.5447,75.139,74.307
2.6075,74.738,74.523
2.6704,74.531,74.951
2.7332,74.563,75.348
2.796,74.822,75.466
2.8588,75.027,75.327
2.9217,75.07,75.144
2.9845,74.985,74.95
3.0473,74.834,74.492
3.1102,74.811,74.237
3.173,74.945,74.651
3.2358,75.161,75.43
3.2987,75.371,75.551
3.3615,75.443,74.928
3.4243,75.375,74.683
3.4872,75.218,75.182
3.55,75.031,75.503
3.6128,74.859,75.072
3.6757,74.703,74.662
3.7385,74.602,74.483
3.8013,74.597,74.695
3.8642,74.77,75.299
3.927,75.064,75.664
3.9898,75.343,75.25
4.0527,75.471,74.409
4.1155,75.293,74.51
4.1783,74.937,75.315
4.2412,74.61,75.877
4.304,74.517,75.51
4.3668,74.698,74.954
4.4296,74.967,74.657
4.4925,75.195,74.433
4.5553,75.274,74.117
4.6181,75.246,74.459
4.681,75.164,75.231
4.7438,75.06,75.403
4.8066,74.958,74.793
4.8695,74.864,74.92
4.9323,74.826,75.667
4.9951,74.866,76.112
5.058,74.995,75.638
5.1208,75.111,74.806
5.1836,75.122,74.26
5.2465,75.053,74.279
5.3093,74.948,74.766
5.3721,75.011,75.106
5.435,75.205,75.137
5.4978,75.362,75.016
5.5606,75.301,74.95
5.6235,74.915,74.939
5.6863,74.506,75.046
5.7491,74.302,75.271
5.8119,74.489,74.923
5.8748,74.819,74.181
5.9376,75.068,74.175
6.0004,75.208,75.143
6.0633,75.253,76.039
6.1261,75.38,75.751
6.1889,75.508,75.094
6.2518,75.507,74.836


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_097.csv <==
x,qOut,qIn
0.031416,74.672,74.771
0.094248,74.551,74.073
0.15708,74.663,73.901
0.21991,74.955,74.21
0.28274,75.352,75.236
0.34558,75.646,75.985
0.40841,75.663,75.656
0.47124,75.403,74.791
0.53407,74.902,74.661
0.5969,74.562,75.046
0.65973,74.525,75.001
0.72257,74.667,74.545
0.7854,74.819,74.499
0.84823,74.771,75.165
0.91106,74.722,75.593
0.97389,74.831,75.296
1.0367,75.229,74.894
1.0996,75.694,75.104
1.1624,75.808,75.361
1.2252,75.467,75.351
1.2881,74.637,74.935
1.3509,74.095,74.416
1.4137,74.197,74.33
1.4765,74.738,74.974
1.5394,75.421,75.717
1.6022,75.696,75.255
1.665,75.54,74.285
1.7279,75.14,74.079
1.7907,74.719,75.152
1.8535,74.583,75.851
1.9164,74.675,75.657
1.9792,74.865,75.117
2.042,75.023,74.952
2.1049,75.121,75.059
2.1677,75.199,75.094
2.2305,75.255,75.036
2.2934,75.283,74.876
2.3562,75.217,74.792
2.419,75.066,74.95
2.4819,74.894,75.24
2.5447,74.768,75.245
2.6075,74.776,74.855
2.6704,74.871,74.488
2.7332,74.964,74.449
2.796,74.972,74.693
2.8588,74.868,74.858
2.9217,74.785,75.065
2.9845,74.818,75.407
3.0473,75.041,75.477
3.1102,75.332,75.058
3.173,75.496,74.711
3.2358,75.465,74.755
3.2987,75.202,75.048
3.3615,74.939,75.153
3.4243,74.831,75.105
3.4872,74.869,75.02
3.55,75.008,75.022
3.6128,75.089,75.085
3.6757,75.089,75.08
3.7385,75.015,74.972
3.8013,74.877,74.944
3.8642,74.699,75.051
3.927,74.58,75.222
3.9898,74.588,75.428
4.0527,74.776,75.138
4.1155,75.055,74.408
4.1783,75.271,74.054
4.2412,75.345,74.356
4.304,75.222,74.911
4.3668,75.019,75.364
4.4296,74.879,75.742
4.4925,74.853,75.674
4.5553,74.966,75.056
4.6181,75.09,74.706
4.681,75.147,74.709
4.7438,75.128,74.785
4.8066,75.038,74.982
4.8695,74.963,75.166
4.9323,74.956,75.138
4.9951,75.02,75.097
5.058,75.146,75.085
5.1208,75.235,74.703
5.1836,75.174,74.318
5.2465,74.958,74.577
5.3093,74.603,75.306
5.3721,74.368,75.623
5.435,74.409,75.728
5.4978,74.691,75.8
5.5606,75.139,75.286
5.6235,75.498,74.285
5.6863,75.609,73.924
5.7491,75.461,74.615
5.8119,75.072,75.539
5.8748,74.746,75.193
5.9376,74.67,74.265
6.0004,74.81,74.008
6.0633,75.089,75.052
6.1261,75.236,76.106
6.1889,75.171,76.394
6.2518,74.954,75.829


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_098.csv <==
x,qOut,qIn
0.031416,74.848,74.957
0.094248,74.67,74.611
0.15708,74.747,74.3
0.21991,74.97,74.39
0.28274,75.2,74.566
0.34558,75.232,74.803
0.40841,75.095,75.451
0.47124,74.893,76.042
0.53407,74.732,75.607
0.5969,74.701,74.857
0.65973,74.767,74.689
0.72257,74.889,74.823
0.7854,75.022,74.939
0.84823,75.153,75.15
0.91106,75.275,75.226
0.97389,75.364,74.934
1.0367,75.395,74.755
1.0996,75.305,74.938
1.1624,75.084,74.952
1.2252,74.795,74.73
1.2881,74.513,74.73
1.3509,74.376,75.305
1.4137,74.419,75.759
1.4765,74.611,75.412
1.5394,74.91,74.599
1.6022,75.241,74.569
1.665,75.496,74.986
1.7279,75.587,75.186
1.7907,75.435,74.845
1.8535,75.113,74.492
1.9164,74.853,74.478
1.9792,74.767,74.855
2.042,74.928,75.268
2.1049,75.101,75.324
2.1677,75.124,75.32
2.2305,75.009,75.505
2.2934,74.8,75.574
2.3562,74.716,74.888
2.419,74.797,74.17
2.4819,74.977,74.37
2.5447,75.179,75.305
2.6075,75.285,75.492
2.6704,75.263,75.184
2.7332,75.143,75.093
2.796,74.963,75.456
2.8588,74.832,75.435
2.9217,74.772,74.878
2.9845,74.753,74.241
3.0473,74.739,74.39
3.1102,74.717,75.047
3.173,74.768,75.345
3.2358,74.921,75.134
3.2987,75.191,74.78
3.3615,75.447,74.759
3.4243,75.524,74.915
3.4872,75.384,74.995
3.55,75.018,74.816
3.6128,74.693,74.806
3.6757,74.603,75.219
3.7385,74.743,75.853
3.8013,75.063,75.962
3.8642,75.346,75.023
3.927,75.478,73.911
3.9898,75.426,73.574
4.0527,75.177,74.357
4.1155,74.861,75.735
4.1783,74.648,76.732
4.2412,74.603,76.228
4.304,74.762,74.372
4.3668,74.973,73.659
4.4296,75.106,74.274
4.4925,75.112,75.099
4.5553,74.967,75.173
4.6181,74.785,74.952
4.681,74.705,74.902
4.7438,74.779,75.008
4.8066,75.032,75.148
4.8695,75.349,75.37
4.9323,75.519,75.585
4.9951,75.416,75.446
5.058,74.939,74.697
5.1208,74.379,74.406
5.1836,74.168,74.81
5.2465,74.396,75.143
5.3093,75.064,75.004
5.3721,75.685,75.026
5.435,75.879,75.222
5.4978,75.589,75.23
5.5606,74.829,74.753
5.6235,74.312,74.485
5.6863,74.344,74.73
5.7491,74.73,75.034
5.8119,75.192,74.928
5.8748,75.292,74.876
5.9376,75.184,75.146
6.0004,75.068,75.496
6.0633,75.14,75.546
6.1261,75.31,75.272
6.1889,75.339,74.999
6.2518,75.184,74.956


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_099.csv <==
x,qOut,qIn
0.031416,75.082,75.163
0.094248,74.94,75.172
0.15708,74.833,75.329
0.21991,74.819,75.256
0.28274,74.929,75.053
0.34558,75.06,74.842
0.40841,75.147,74.469
0.47124,75.173,74.245
0.53407,75.129,74.535
0.5969,75.04,75.034
0.65973,74.932,75.486
0.72257,74.844,75.888
0.7854,74.813,76.061
0.84823,74.851,75.625
0.91106,74.911,74.882
0.97389,74.96,74.418
1.0367,74.972,74.474
1.0996,74.989,74.366
1.1624,75.051,74.184
1.2252,75.151,74.484
1.2881,75.271,75.259
1.3509,75.329,75.614
1.4137,75.26,75.418
1.4765,75.064,74.874
1.5394,74.76,74.595
1.6022,74.498,74.952
1.665,74.406,75.298
1.7279,74.512,75.159
1.7907,74.811,74.831
1.8535,75.205,75.139
1.9164,75.594,75.661
1.9792,75.849,75.683
2.042,75.844,75.078
2.1049,75.417,74.623
2.1677,74.778,74.452
2.2305,74.241,74.543
2.2934,74.115,74.843
2.3562,74.387,75.27
2.419,74.775,75.516
2.4819,75.112,75.102
2.5447,75.274,74.085
2.6075,75.29,74.053
2.6704,75.188,75.127
2.7332,75.03,76.261
2.796,74.885,76.023
2.8588,74.858,74.652
2.9217,74.956,73.753
2.9845,75.127,74.251
3.0473,75.31,75.524
3.1102,75.414,75.881
3.173,75.371,75.496
3.2358,75.187,74.759
3.2987,74.878,74.115
3.3615,74.649,74.412
3.4243,74.64,75.253
3.4872,74.804,75.584
3.55,75.062,75.249
3.6128,75.116,75.299
3.6757,74.948,75.369
3.7385,74.727,74.812
3.8013,74.645,73.93
3.8642,74.888,74.263
3.927,75.226,75.374
3.9898,75.422,75.979
4.0527,75.258,75.534
4.1155,74.87,75.213
4.1783,74.651,75.071
4.2412,74.723,74.652
4.304,75.135,74.298
4.3668,75.39,74.616
4.4296,75.265,75.039
4.4925,74.907,75.185
4.5553,74.534,75.302
4.6181,74.625,75.509
4.681,75.04,75.399
4.7438,75.466,74.906
4.8066,75.594,74.333
4.8695,75.249,74.528
4.9323,74.743,75.232
4.9951,74.392,75.557
5.058,74.475,74.966
5.1208,74.884,74.574
5.1836,75.331,74.787
5.2465,75.623,75.126
5.3093,75.6,75.064
5.3721,75.244,74.828
5.435,74.781,74.818
5.4978,74.453,75.134
5.5606,74.478,75.483
5.6235,74.785,75.25
5.6863,75.139,74.774
5.7491,75.391,74.666
5.8119,75.425,74.936
5.8748,75.26,74.941
5.9376,75.007,74.848
6.0004,74.795,74.913
6.0633,74.74,74.924
6.1261,74.861,74.869
6.1889,75.026,75.04
6.2518,75.13,75.244


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_100.csv <==
x,qOut,qIn
0.031416,75.156,75.524
0.094248,75.298,74.711
0.15708,75.244,74.373
0.21991,75.033,74.477
0.28274,74.727,74.817
0.34558,74.583,75.378
0.40841,74.68,75.851
0.47124,74.934,75.714
0.53407,75.235,74.729
0.5969,75.392,74.09
0.65973,75.35,74.245
0.72257,75.141,74.632
0.7854,74.815,74.934
0.84823,74.534,75.472
0.91106,74.432,75.756
0.97389,74.544,75.233
1.0367,74.876,74.437
1.0996,75.297,74.545
1.1624,75.595,75.066
1.2252,75.629,75.323
1.2881,75.282,75.059
1.3509,74.778,74.897
1.4137,74.521,75.077
1.4765,74.624,75.377
1.5394,75.116,75.181
1.6022,75.524,74.719
1.665,75.539,74.681
1.7279,75.186,75.11
1.7907,74.561,75.355
1.8535,74.256,74.808
1.9164,74.415,74.227
1.9792,74.847,74.435
2.042,75.319,75.462
2.1049,75.486,75.889
2.1677,75.346,75.427
2.2305,75.05,74.59
2.2934,74.769,74.369
2.3562,74.734,74.849
2.419,74.889,75.309
2.4819,75.098,75.525
2.5447,75.225,75.541
2.6075,75.206,75.216
2.6704,75.121,74.64
2.7332,75.036,74.25
2.796,75.013,74.492
2.8588,75.01,75.235
2.9217,74.963,75.706
2.9845,74.871,75.245
3.0473,74.749,74.359
3.1102,74.72,74.606
3.173,74.833,75.388
3.2358,75.031,75.639
3.2987,75.246,75.143
3.3615,75.281,74.719
3.4243,75.118,74.504
3.4872,74.891,74.513
3.55,74.756,74.901
3.6128,74.916,75.333
3.6757,75.208,75.296
3.7385,75.416,74.86
3.8013,75.326,75.048
3.8642,74.961,75.842
3.927,74.652,75.966
3.9898,74.572,75.109
4.0527,74.835,74.169
4.1155,75.116,73.917
4.1783,75.211,74.041
4.2412,75.142,74.604
4.304,74.978,75.279
4.3668,74.966,75.314
4.4296,75.055,75.132
4.4925,75.12,75.371
4.5553,75.035,75.793
4.6181,74.818,75.562
4.681,74.665,75.063
4.7438,74.664,74.804
4.8066,74.861,75.037
4.8695,75.087,75.079
4.9323,75.272,74.704
4.9951,75.398,74.349
5.058,75.466,74.728
5.1208,75.383,75.494
5.1836,75.056,75.798
5.2465,74.598,75.309
5.3093,74.167,74.46
5.3721,74.135,74.357
5.435,74.449,74.756
5.4978,74.9,75.061
5.5606,75.275,75.034
5.6235,75.445,75.118
5.6863,75.482,75.32
5.7491,75.457,75.354
5.8119,75.437,75.079
5.8748,75.378,74.835
5.9376,75.22,74.649
6.0004,74.991,74.404
6.0633,74.737,74.301
6.1261,74.628,74.874
6.1889,74.705,75.741
6.2518,74.906,76.143


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_101.csv <==
x,qOut,qIn
0.031416,74.774,75.102
0.094248,74.446,74.946
0.15708,74.505,74.804
0.21991,74.856,74.845
0.28274,75.345,74.981
0.34558,75.576,75.156
0.40841,75.475,75.476
0.47124,75.169,75.711
0.53407,74.818,75.133
0.5969,74.719,74.17
0.65973,74.829,73.943
0.72257,75,74.66
0.7854,75.077,75.444
0.84823,74.994,75.363
0.91106,74.883,75.051
0.97389,74.843,75.136
1.0367,74.953,75.51
1.0996,75.115,75.239
1.1624,75.196,74.7
1.2252,75.158,74.517
1.2881,74.985,74.52
1.3509,74.836,74.425
1.4137,74.825,74.658
1.4765,74.954,75.256
1.5394,75.201,75.826
1.6022,75.382,75.688
1.665,75.346,74.994
1.7279,75.101,74.256
1.7907,74.686,74.227
1.8535,74.437,75
1.9164,74.496,75.817
1.9792,74.781,76.104
2.042,75.169,75.553
2.1049,75.421,74.706
2.1677,75.481,74.343
2.2305,75.369,74.737
2.2934,75.121,74.874
2.3562,74.825,74.322
2.419,74.575,74.21
2.4819,74.45,74.86
2.5447,74.517,75.588
2.6075,74.785,75.581
2.6704,75.137,75.339
2.7332,75.415,75.311
2.796,75.466,75.435
2.8588,75.181,75.18
2.9217,74.793,74.687
2.9845,74.556,74.291
3.0473,74.698,74.437
3.1102,75.142,75.049
3.173,75.566,75.467
3.2358,75.748,75.225
3.2987,75.498,74.534
3.3615,74.956,74.375
3.4243,74.493,74.85
3.4872,74.29,75.64
3.55,74.459,75.913
3.6128,74.702,75.249
3.6757,74.907,74.476
3.7385,75.087,74.286
3.8013,75.276,74.732
3.8642,75.491,75.17
3.927,75.58,75.461
3.9898,75.469,75.614
4.0527,75.111,75.45
4.1155,74.738,75.118
4.1783,74.575,75.021
4.2412,74.632,75.053
4.304,74.875,74.589
4.3668,75.029,74.077
4.4296,75.018,74.255
4.4925,74.912,75.015
4.5553,74.803,75.704
4.6181,74.887,75.452
4.681,75.116,74.675
4.7438,75.33,74.221
4.8066,75.365,74.724
4.8695,75.093,75.512
4.9323,74.75,75.853
4.9951,74.564,75.497
5.058,74.733,74.703
5.1208,75.138,74.383
5.1836,75.51,74.526
5.2465,75.688,74.715
5.3093,75.549,74.866
5.3721,75.164,75.488
5.435,74.741,76.024
5.4978,74.448,75.539
5.5606,74.423,74.346
5.6235,74.622,74.355
5.6863,74.899,75.087
5.7491,75.12,75.351
5.8119,75.171,74.949
5.8748,75.023,74.843
5.9376,74.849,74.915
6.0004,74.797,74.88
6.0633,74.995,74.874
6.1261,75.297,75.071
6.1889,75.408,75.194
6.2518,75.245,75.183


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_102.csv <==
x,qOut,qIn
0.031416,75.336,74.263
0.094248,75.588,74.186
0.15708,75.749,74.528
0.21991,75.711,75.112
0.28274,75.367,75.627
0.34558,74.845,75.496
0.40841,74.473,74.968
0.47124,74.373,74.69
0.53407,74.602,75.077
0.5969,74.855,75.538
0.65973,75.001,75.528
0.72257,75.05,74.951
0.7854,75.035,74.173
0.84823,75.069,74.287
0.91106,75.158,75.193
0.97389,75.256,75.914
1.0367,75.312,75.407
1.0996,75.193,74.658
1.1624,74.908,74.525
1.2252,74.596,74.704
1.2881,74.412,74.807
1.3509,74.538,75.114
1.4137,74.856,75.425
1.4765,75.19,75.208
1.5394,75.373,74.516
1.6022,75.339,74.483
1.665,75.217,75.084
1.7279,75.109,75.59
1.7907,75.104,75.415
1.8535,75.09,74.906
1.9164,74.98,74.594
1.9792,74.83,74.798
2.042,74.725,75.146
2.1049,74.856,74.921
2.1677,75.103,74.651
2.2305,75.286,74.873
2.2934,75.227,75.479
2.3562,74.945,75.623
2.419,74.721,75.278
2.4819,74.686,74.818
2.5447,74.925,74.595
2.6075,75.137,74.609
2.6704,75.151,74.823
2.7332,75.018,75.181
2.796,74.831,75.353
2.8588,74.859,75.246
2.9217,75.04,75.212
2.9845,75.222,75.261
3.0473,75.253,74.786
3.1102,75.075,74.398
3.173,74.854,74.858
3.2358,74.714,75.612
3.2987,74.758,75.423
3.3615,74.913,74.455
3.4243,75.092,73.933
3.4872,75.239,74.413
3.55,75.315,75.56
3.6128,75.266,75.92
3.6757,75.078,75.421
3.7385,74.842,74.646
3.8013,74.66,74.3
3.8642,74.711,74.517
3.927,74.945,74.881
3.9898,75.218,75.108
4.0527,75.387,75.447
4.1155,75.325,76
4.1783,75.128,76.006
4.2412,74.933,75.023
4.304,74.876,73.742
4.3668,74.961,73.866
4.4296,75.018,74.883
4.4925,74.967,75.584
4.5553,74.754,75.431
4.6181,74.594,75.31
4.681,74.663,75.224
4.7438,74.92,74.74
4.8066,75.294,74.241
4.8695,75.42,74.506
4.9323,75.19,74.862
4.9951,74.776,74.81
5.058,74.404,74.898
5.1208,74.485,75.576
5.1836,74.925,76.109
5.2465,75.454,76.047
5.3093,75.81,75.294
5.3721,75.684,74.695
5.435,75.16,74.599
5.4978,74.559,74.716
5.5606,74.234,74.529
5.6235,74.453,74.45
5.6863,74.946,74.753
5.7491,75.415,75.063
5.8119,75.592,75.158
5.8748,75.357,75.144
5.9376,74.901,75.053
6.0004,74.483,74.987
6.0633,74.355,75.188
6.1261,74.524,75.505
6.1889,74.803,75.474
6.2518,75.096,74.913


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_103.csv <==
x,qOut,qIn
0.031416,74.933,74.681
0.094248,74.641,75.432
0.15708,74.514,75.558
0.21991,74.686,75.04
0.28274,75.219,74.782
0.34558,75.739,74.967
0.40841,75.909,74.945
0.47124,75.665,74.792
0.53407,75.008,75.035
0.5969,74.508,75.655
0.65973,74.446,75.907
0.72257,74.704,75.391
0.7854,75.086,74.396
0.84823,75.238,73.951
0.91106,75.2,74.228
0.97389,75.069,75
1.0367,74.944,75.576
1.0996,74.847,75.459
1.1624,74.794,75.178
1.2252,74.816,75.196
1.2881,74.943,75.45
1.3509,75.126,75.182
1.4137,75.214,74.463
1.4765,75.156,73.892
1.5394,74.926,74.307
1.6022,74.762,75.221
1.665,74.829,75.606
1.7279,75.079,75.172
1.7907,75.43,74.638
1.8535,75.542,74.811
1.9164,75.299,75.102
1.9792,74.846,75.091
2.042,74.383,74.961
2.1049,74.317,75.204
2.1677,74.604,75.549
2.2305,75.047,75.601
2.2934,75.443,75.228
2.3562,75.622,74.932
2.419,75.544,74.741
2.4819,75.258,74.546
2.5447,74.833,74.682
2.6075,74.5,74.892
2.6704,74.4,74.82
2.7332,74.521,74.815
2.796,74.816,75.259
2.8588,75.089,75.624
2.9217,75.218,75.565
2.9845,75.183,75.24
3.0473,74.99,74.763
3.1102,74.836,74.341
3.173,74.843,74.288
3.2358,74.995,74.656
3.2987,75.245,75.309
3.3615,75.424,75.718
3.4243,75.462,75.507
3.4872,75.357,74.79
3.55,75.121,74.623
3.6128,74.851,75.187
3.6757,74.652,75.366
3.7385,74.574,74.926
3.8013,74.647,74.661
3.8642,74.804,74.839
3.927,75.003,74.89
3.9898,75.206,74.857
4.0527,75.384,75.023
4.1155,75.437,75.221
4.1783,75.268,75.219
4.2412,74.941,75.127
4.304,74.552,74.981
4.3668,74.434,74.609
4.4296,74.629,74.394
4.4925,74.987,74.854
4.5553,75.333,75.653
4.6181,75.435,75.834
4.681,75.315,75.619
4.7438,75.099,75.227
4.8066,74.924,74.419
4.8695,74.902,73.935
4.9323,74.936,74.442
4.9951,74.945,75.465
5.058,74.863,75.728
5.1208,74.79,74.762
5.1836,74.831,73.849
5.2465,74.97,74.076
5.3093,75.17,75.345
5.3721,75.242,76.084
5.435,75.126,76.111
5.4978,74.899,75.652
5.5606,74.661,74.913
5.6235,74.64,74.397
5.6863,74.86,74.367
5.7491,75.204,74.773
5.8119,75.544,75.213
5.8748,75.6,75.061
5.9376,75.321,74.746
6.0004,74.888,74.912
6.0633,74.526,75.456
6.1261,74.572,75.349
6.1889,74.825,74.734
6.2518,75.027,74.247


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_104.csv <==
x,qOut,qIn
0.031416,75.174,74.841
0.094248,75.26,74.859
0.15708,75.303,74.856
0.21991,75.231,74.933
0.28274,74.985,75.562
0.34558,74.697,75.912
0.40841,74.561,75.221
0.47124,74.623,74.163
0.53407,74.889,74.206
0.5969,75.154,75.07
0.65973,75.304,75.506
0.72257,75.323,75.229
0.7854,75.216,74.686
0.84823,75.1,74.604
0.91106,75.032,74.847
0.97389,75.007,75.221
1.0367,75.006,75.591
1.0996,74.95,75.527
1.1624,74.848,75.032
1.2252,74.762,74.567
1.2881,74.752,74.426
1.3509,74.892,74.48
1.4137,75.115,74.782
1.4765,75.308,75.364
1.5394,75.359,75.851
1.6022,75.172,75.559
1.665,74.891,74.956
1.7279,74.682,74.829
1.7907,74.703,75.054
1.8535,74.897,74.911
1.9164,75.048,74.814
1.9792,75.077,75.037
2.042,74.936,75.268
2.1049,74.868,75.071
2.1677,74.987,74.682
2.2305,75.201,74.351
2.2934,75.39,74.403
2.3562,75.255,74.804
2.419,74.884,75.207
2.4819,74.523,75.359
2.5447,74.432,75.09
2.6075,74.711,74.737
2.6704,75.126,74.691
2.7332,75.474,75.058
2.796,75.585,75.434
2.8588,75.437,75.464
2.9217,75.161,75.516
2.9845,74.909,75.698
3.0473,74.824,75.412
3.1102,74.928,74.408
3.173,75.066,73.613
3.2358,75.116,73.681
3.2987,74.975,74.71
3.3615,74.723,75.814
3.4243,74.546,76.228
3.4872,74.532,75.548
3.55,74.735,74.373
3.6128,74.995,74.346
3.6757,75.157,75.126
3.7385,75.172,75.656
3.8013,75.013,75.161
3.8642,74.852,74.526
3.927,74.855,74.579
3.9898,75.046,75.311
4.0527,75.414,75.818
4.1155,75.697,75.295
4.1783,75.617,74.487
4.2412,75.171,74.152
4.304,74.416,74.388
4.3668,73.979,74.935
4.4296,74.094,75.67
4.4925,74.591,76.019
4.5553,75.236,75.536
4.6181,75.631,74.943
4.681,75.673,74.641
4.7438,75.433,74.505
4.8066,75.017,74.401
4.8695,74.782,74.614
4.9323,74.801,75.032
4.9951,74.964,75.197
5.058,75.128,74.997
5.1208,75.17,74.978
5.1836,75.161,75.263
5.2465,75.121,75.669
5.3093,75.055,75.439
5.3721,74.847,74.591
5.435,74.605,74.205
5.4978,74.499,74.633
5.5606,74.688,75.021
5.6235,75.147,74.882
5.6863,75.581,74.965
5.7491,75.765,75.386
5.8119,75.503,75.549
5.8748,74.945,75.092
5.9376,74.5,74.736
6.0004,74.35,74.95
6.0633,74.598,75.273
6.1261,74.884,75.057
6.1889,75.059,74.793
6.2518,75.139,74.754


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_105.csv <==
x,qOut,qIn
0.031416,75.203,74.375
0.094248,75.368,74.88
0.15708,75.321,75.443
0.21991,75.067,75.481
0.28274,74.653,74.703
0.34558,74.467,74.338
0.40841,74.624,74.866
0.47124,74.975,75.641
0.53407,75.338,75.583
0.5969,75.368,74.579
0.65973,75.094,73.809
0.72257,74.736,74.255
0.7854,74.537,75.691
0.84823,74.723,76.132
0.91106,75.11,75.552
0.97389,75.465,74.895
1.0367,75.568,75.034
1.0996,75.329,75.148
1.1624,74.968,74.769
1.2252,74.702,74.413
1.2881,74.726,74.435
1.3509,74.929,74.653
1.4137,75.088,75.089
1.4765,75.135,75.655
1.5394,75.039,75.814
1.6022,74.985,75.199
1.665,74.973,74.448
1.7279,74.939,74.184
1.7907,74.811,74.425
1.8535,74.641,74.866
1.9164,74.629,75.461
1.9792,74.826,75.863
2.042,75.244,75.496
2.1049,75.612,74.751
2.1677,75.699,74.473
2.2305,75.478,74.886
2.2934,74.967,75.35
2.3562,74.547,75.118
2.419,74.409,74.735
2.4819,74.52,74.667
2.5447,74.799,74.723
2.6075,75.092,74.654
2.6704,75.336,74.889
2.7332,75.435,75.481
2.796,75.291,75.851
2.8588,74.881,75.712
2.9217,74.508,75.409
2.9845,74.39,74.95
3.0473,74.694,74.206
3.1102,75.168,73.834
3.173,75.499,74.194
3.2358,75.57,74.889
3.2987,75.307,75.199
3.3615,74.985,75.002
3.4243,74.826,74.955
3.4872,74.842,75.449
3.55,74.994,75.845
3.6128,75,75.259
3.6757,74.849,74.555
3.7385,74.673,74.567
3.8013,74.62,75.233
3.8642,74.831,75.577
3.927,75.206,75.502
3.9898,75.573,75.074
4.0527,75.771,74.511
4.1155,75.566,74.468
4.1783,75.026,74.841
4.2412,74.433,75.129
4.304,74.096,75.191
4.3668,74.229,75.259
4.4296,74.594,75.207
4.4925,74.981,74.999
4.5553,75.212,74.89
4.6181,75.32,74.753
4.681,75.351,74.541
4.7438,75.317,74.727
4.8066,75.224,75.42
4.8695,75.084,75.339
4.9323,74.997,74.64
4.9951,75.01,74.433
5.058,75.152,75.151
5.1208,75.264,75.657
5.1836,75.2,75.615
5.2465,74.991,75.211
5.3093,74.704,74.776
5.3721,74.637,74.504
5.435,74.817,74.416
5.4978,75.1,74.627
5.5606,75.328,75.133
5.6235,75.304,75.554
5.6863,75.096,75.589
5.7491,74.846,75.034
5.8119,74.704,74.122
5.8748,74.749,74.226
5.9376,74.875,75.152
6.0004,74.986,75.716
6.0633,74.998,75.533
6.1261,74.942,75.415
6.1889,74.928,75.168
6.2518,75.004,74.617


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_106.csv <==
x,qOut,qIn
0.031416,74.593,75.424
0.094248,74.315,75.44
0.15708,74.434,75.201
0.21991,74.84,74.707
0.28274,75.385,74.654
0.34558,75.723,75.188
0.40841,75.688,75.567
0.47124,75.364,75.4
0.53407,74.875,74.558
0.5969,74.701,74.129
0.65973,74.845,74.522
0.72257,75.056,75.144
0.7854,75.047,75.262
0.84823,74.655,75.039
0.91106,74.265,74.892
0.97389,74.151,75
1.0367,74.519,75.448
1.0996,75.085,75.765
1.1624,75.544,75.532
1.2252,75.753,74.694
1.2881,75.609,73.866
1.3509,75.261,74.112
1.4137,74.97,74.926
1.4765,74.858,75.426
1.5394,75.009,75.327
1.6022,75.162,75.284
1.665,75.135,75.364
1.7279,74.948,75.356
1.7907,74.668,75.102
1.8535,74.58,74.722
1.9164,74.697,74.504
1.9792,74.911,74.713
2.042,75.098,75.065
2.1049,75.184,75.072
2.1677,75.245,75.1
2.2305,75.299,75.378
2.2934,75.354,75.602
2.3562,75.224,75.168
2.419,74.889,74.436
2.4819,74.52,74.068
2.5447,74.318,74.503
2.6075,74.502,75.091
2.6704,74.906,75.338
2.7332,75.324,75.232
2.796,75.562,74.931
2.8588,75.543,74.935
2.9217,75.34,75.311
2.9845,75.062,75.627
3.0473,74.82,75.219
3.1102,74.696,74.504
3.173,74.7,74.317
3.2358,74.814,74.896
3.2987,75.016,75.609
3.3615,75.247,75.478
3.4243,75.383,74.939
3.4872,75.344,74.555
3.55,75.068,74.666
3.6128,74.703,75.064
3.6757,74.485,75.28
3.7385,74.49,74.988
3.8013,74.747,74.585
3.8642,75.028,74.841
3.927,75.21,75.217
3.9898,75.28,75.116
4.0527,75.247,74.92
4.1155,75.206,75.066
4.1783,75.15,75.008
4.2412,75.065,74.732
4.304,74.935,74.988
4.3668,74.837,75.631
4.4296,74.86,75.645
4.4925,74.983,74.886
4.5553,75.159,74.275
4.6181,75.193,74.416
4.681,75.071,74.723
4.7438,74.896,75.037
4.8066,74.789,75.24
4.8695,74.845,75.344
4.9323,74.949,75.512
4.9951,75.019,75.638
5.058,74.989,75.273
5.1208,74.949,74.472
5.1836,74.953,73.916
5.2465,74.979,74.135
5.3093,74.992,75.323
5.3721,74.965,76.171
5.435,74.983,75.996
5.4978,75.066,75.177
5.5606,75.219,74.747
5.6235,75.254,74.715
5.6863,75.075,74.623
5.7491,74.777,74.824
5.8119,74.49,75.635
5.8748,74.487,75.592
5.9376,74.744,74.478
6.0004,75.12,73.546
6.0633,75.472,73.955
6.1261,75.628,74.998
6.1889,75.489,75.67
6.2518,75.113,75.642


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_107.csv <==
x,qOut,qIn
0.031416,74.811,75.066
0.094248,75.209,75.035
0.15708,75.501,75.004
0.21991,75.543,74.769
0.28274,75.222,74.691
0.34558,74.77,74.995
0.40841,74.512,74.977
0.47124,74.528,74.383
0.53407,74.829,74.166
0.5969,75.066,74.948
0.65973,75.143,75.699
0.72257,75.125,75.85
0.7854,75.104,75.502
0.84823,75.187,75.17
0.91106,75.263,74.855
0.97389,75.255,74.557
1.0367,75.102,74.467
1.0996,74.948,74.837
1.1624,74.917,75.334
1.2252,74.987,75.554
1.2881,75.105,75.499
1.3509,75.096,75.146
1.4137,74.973,74.54
1.4765,74.806,74.246
1.5394,74.673,74.841
1.6022,74.596,75.424
1.665,74.57,75.391
1.7279,74.627,75.064
1.7907,74.8,74.835
1.8535,75.126,74.876
1.9164,75.462,75.2
1.9792,75.646,75.575
2.042,75.522,75.28
2.1049,75.091,74.401
2.1677,74.676,73.965
2.2305,74.498,74.457
2.2934,74.725,75.289
2.3562,75.119,75.555
2.419,75.399,75.575
2.4819,75.447,75.468
2.5447,75.188,74.941
2.6075,74.845,74.382
2.6704,74.656,74.4
2.7332,74.679,74.953
2.796,74.925,75.588
2.8588,75.142,75.509
2.9217,75.227,74.932
2.9845,75.206,74.582
3.0473,75.131,74.906
3.1102,75.121,75.136
3.173,75.097,74.983
3.2358,74.988,74.723
3.2987,74.732,74.878
3.3615,74.503,75.24
3.4243,74.518,75.072
3.4872,74.781,74.253
3.55,75.245,73.848
3.6128,75.563,74.875
3.6757,75.54,76.204
3.7385,75.239,76.654
3.8013,74.771,75.819
3.8642,74.585,74.849
3.927,74.739,74.379
3.9898,75.053,74.481
4.0527,75.321,74.689
4.1155,75.3,74.595
4.1783,75.088,74.582
4.2412,74.853,74.943
4.304,74.767,75.432
4.3668,74.881,75.42
4.4296,75.023,75.19
4.4925,75.063,75.065
4.5553,74.892,74.953
4.6181,74.606,74.891
4.681,74.42,74.96
4.7438,74.45,74.99
4.8066,74.767,75.169
4.8695,75.26,75.276
4.9323,75.733,74.899
4.9951,75.982,74.273
5.058,75.814,74.317
5.1208,75.193,75.058
5.1836,74.555,75.621
5.2465,74.218,75.779
5.3093,74.43,75.6
5.3721,74.827,74.947
5.435,75.12,74.209
5.4978,75.26,74.14
5.5606,75.249,74.92
5.6235,75.227,75.408
5.6863,75.169,75.203
5.7491,75.078,74.636
5.8119,74.963,74.63
5.8748,74.944,75.405
5.9376,75.015,75.919
6.0004,75.078,75.478
6.0633,75.026,74.605
6.1261,74.8,74.656
6.1889,74.596,75.125
6.2518,74.562,75.277


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_108.csv <==
x,qOut,qIn
0.031416,74.976,75.231
0.094248,74.904,75.212
0.15708,74.82,74.958
0.21991,74.843,74.787
0.28274,75.079,74.955
0.34558,75.424,75.151
0.40841,75.612,75.198
0.47124,75.525,75.259
0.53407,75.083,75.282
0.5969,74.625,74.9
0.65973,74.45,74.544
0.72257,74.561,74.727
0.7854,74.896,75.154
0.84823,75.116,75.107
0.91106,75.153,74.894
0.97389,75.068,74.806
1.0367,74.939,74.913
1.0996,74.91,75.174
1.1624,74.969,75.36
1.2252,75.056,75.112
1.2881,75.104,74.475
1.3509,75.06,74.543
1.4137,74.988,75.173
1.4765,74.951,75.407
1.5394,75.01,74.899
1.6022,75.133,74.665
1.665,75.211,74.921
1.7279,75.191,75.429
1.7907,75.039,75.67
1.8535,74.875,75.182
1.9164,74.802,74.476
1.9792,74.827,74.289
2.042,74.933,75.06
2.1049,75.004,75.774
2.1677,75.029,75.767
2.2305,75.031,75.181
2.2934,75.037,74.539
2.3562,75.044,74.392
2.419,75.015,74.572
2.4819,74.953,74.657
2.5447,74.874,74.578
2.6075,74.852,75.327
2.6704,74.895,76.311
2.7332,74.976,76.071
2.796,75.062,74.438
2.8588,75.137,73.846
2.9217,75.184,74.406
2.9845,75.177,74.995
3.0473,75.083,74.909
3.1102,74.916,74.972
3.173,74.821,75.364
3.2358,74.876,75.489
3.2987,75.136,74.749
3.3615,75.395,74.217
3.4243,75.389,74.58
3.4872,75.099,75.445
3.55,74.565,75.996
3.6128,74.282,75.816
3.6757,74.424,75.254
3.7385,74.852,74.646
3.8013,75.383,74.12
3.8642,75.668,74.018
3.927,75.576,74.557
3.9898,75.186,75.342
4.0527,74.618,75.356
4.1155,74.331,74.878
4.1783,74.453,74.923
4.2412,74.825,75.551
4.304,75.249,76.185
4.3668,75.383,75.94
4.4296,75.203,74.991
4.4925,74.881,73.975
4.5553,74.614,73.752
4.6181,74.689,74.528
4.681,75.036,75.414
4.7438,75.443,75.545
4.8066,75.697,74.88
4.8695,75.511,74.603
4.9323,74.995,74.872
4.9951,74.455,75.304
5.058,74.224,75.288
5.1208,74.453,74.905
5.1836,74.834,74.647
5.2465,75.16,74.625
5.3093,75.26,74.86
5.3721,75.306,75.436
5.435,75.417,75.906
5.4978,75.532,75.687
5.5606,75.556,75.049
5.6235,75.212,74.798
5.6863,74.692,74.642
5.7491,74.303,74.399
5.8119,74.344,74.58
5.8748,74.747,75.105
5.9376,75.136,75.259
6.0004,75.332,75.057
6.0633,75.205,74.935
6.1261,75.011,74.922
6.1889,74.921,74.878
6.2518,74.925,74.978


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_109.csv <==
x,qOut,qIn
0.031416,74.962,75.383
0.094248,74.894,74.886
0.15708,74.89,74.446
0.21991,74.993,74.579
0.28274,75.216,74.862
0.34558,75.349,74.819
0.40841,75.303,74.873
0.47124,75.137,75.161
0.53407,74.947,75.76
0.5969,74.899,75.889
0.65973,74.909,75.194
0.72257,74.886,74.265
0.7854,74.752,74.244
0.84823,74.629,74.913
0.91106,74.666,75.311
0.97389,74.86,75.28
1.0367,75.175,75.151
1.0996,75.411,75.081
1.1624,75.463,74.914
1.2252,75.33,74.702
1.2881,75.032,74.682
1.3509,74.74,74.685
1.4137,74.581,74.557
1.4765,74.585,74.684
1.5394,74.754,75.451
1.6022,75.002,75.98
1.665,75.26,75.763
1.7279,75.444,75.045
1.7907,75.475,74.4
1.8535,75.255,74.615
1.9164,74.907,75.372
1.9792,74.624,75.836
2.042,74.594,75.303
2.1049,74.844,74.628
2.1677,75.155,74.492
2.2305,75.351,74.69
2.2934,75.285,74.655
2.3562,75.007,74.519
2.419,74.706,74.7
2.4819,74.512,75.166
2.5447,74.527,75.613
2.6075,74.687,75.736
2.6704,74.931,75.417
2.7332,75.199,74.556
2.796,75.438,73.836
2.8588,75.518,74.449
2.9217,75.383,75.51
2.9845,75.134,75.75
3.0473,74.902,75.182
3.1102,74.939,74.979
3.173,75.14,74.971
3.2358,75.301,74.91
3.2987,75.217,74.844
3.3615,74.855,75.025
3.4243,74.505,75.174
3.4872,74.354,74.917
3.55,74.542,74.318
3.6128,74.882,74.185
3.6757,75.207,74.732
3.7385,75.419,75.784
3.8013,75.446,76.591
3.8642,75.226,76.108
3.927,74.867,74.978
3.9898,74.565,74.283
4.0527,74.523,74.439
4.1155,74.808,74.553
4.1783,75.18,74.525
4.2412,75.436,74.852
4.304,75.397,75.713
4.3668,75.148,75.632
4.4296,74.934,74.673
4.4925,74.848,74.133
4.5553,74.943,74.955
4.6181,74.938,75.775
4.681,74.758,75.655
4.7438,74.539,74.891
4.8066,74.444,74.458
4.8695,74.701,74.668
4.9323,75.196,74.988
4.9951,75.701,75.219
5.058,76.002,75.186
5.1208,75.777,74.771
5.1836,75.147,74.437
5.2465,74.493,74.729
5.3093,74.228,75.496
5.3721,74.535,75.699
5.435,75.004,75.331
5.4978,75.34,74.817
5.5606,75.301,74.73
5.6235,75.053,75.042
5.6863,74.868,75.235
5.7491,74.849,75.058
5.8119,75.049,74.772
5.8748,75.213,74.632
5.9376,75.203,74.531
6.0004,75.057,74.648
6.0633,74.843,75.149
6.1261,74.784,75.413
6.1889,74.854,75.327
6.2518,74.949,75.35


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_110.csv <==
x,qOut,qIn
0.031416,74.853,74.335
0.094248,75.054,74.373
0.15708,75.216,74.77
0.21991,75.246,75.086
0.28274,75.079,75.117
0.34558,74.914,75.309
0.40841,74.921,75.677
0.47124,75.079,75.769
0.53407,75.33,75.18
0.5969,75.372,74.737
0.65973,75.143,74.744
0.72257,74.782,74.658
0.7854,74.462,74.142
0.84823,74.45,74.336
0.91106,74.683,75.244
0.97389,75.008,75.809
1.0367,75.274,75.336
1.0996,75.325,74.966
1.1624,75.141,75.159
1.2252,74.836,75.348
1.2881,74.546,74.605
1.3509,74.518,74.106
1.4137,74.734,74.765
1.4765,75.071,75.793
1.5394,75.393,75.802
1.6022,75.587,74.994
1.665,75.605,74.371
1.7279,75.438,74.183
1.7907,75.088,74.385
1.8535,74.682,74.83
1.9164,74.419,75.3
1.9792,74.381,75.589
2.042,74.611,75.931
2.1049,74.95,75.84
2.1677,75.265,75.019
2.2305,75.464,74.249
2.2934,75.473,74.566
2.3562,75.261,75.216
2.419,74.947,75.279
2.4819,74.697,74.84
2.5447,74.665,74.32
2.6075,74.893,74.304
2.6704,75.185,74.894
2.7332,75.351,75.749
2.796,75.216,75.845
2.8588,74.8,75.066
2.9217,74.419,74.502
2.9845,74.289,74.7
3.0473,74.57,75.424
3.1102,75.059,75.479
3.173,75.504,74.936
3.2358,75.756,74.476
3.2987,75.695,74.459
3.3615,75.37,74.846
3.4243,74.998,75.488
3.4872,74.741,75.857
3.55,74.733,75.443
3.6128,74.806,74.643
3.6757,74.81,74.102
3.7385,74.758,74.25
3.8013,74.697,75.043
3.8642,74.823,75.427
3.927,75.077,75.275
3.9898,75.322,74.974
4.0527,75.413,74.665
4.1155,75.283,74.7
4.1783,75.088,75.218
4.2412,74.942,75.767
4.304,74.939,75.683
4.3668,74.937,75.061
4.4296,74.87,74.524
4.4925,74.81,74.407
4.5553,74.849,74.595
4.6181,75.095,74.623
4.681,75.329,74.667
4.7438,75.372,75.057
4.8066,75.061,75.716
4.8695,74.638,75.683
4.9323,74.466,75.036
4.9951,74.597,74.452
5.058,75.007,74.521
5.1208,75.248,75.043
5.1836,75.211,75.504
5.2465,75.027,75.532
5.3093,74.86,75.006
5.3721,74.981,74.602
5.435,75.256,74.693
5.4978,75.466,75.205
5.5606,75.394,75.577
5.6235,74.983,75.326
5.6863,74.542,74.984
5.7491,74.31,74.956
5.8119,74.473,74.929
5.8748,74.842,74.568
5.9376,75.188,74.329
6.0004,75.393,74.485
6.0633,75.376,75.081
6.1261,75.181,75.602
6.1889,74.946,75.606
6.2518,74.8,74.997


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_111.csv <==
x,qOut,qIn
0.031416,75.335,75.437
0.094248,75.214,74.801
0.15708,75.055,74.007
0.21991,74.909,74.094
0.28274,74.821,75.176
0.34558,74.833,75.496
0.40841,74.913,74.901
0.47124,75.001,74.304
0.53407,75.035,74.85
0.5969,74.959,75.983
0.65973,74.826,76.337
0.72257,74.716,75.351
0.7854,74.706,73.89
0.84823,74.837,73.645
0.91106,75.065,74.284
0.97389,75.315,75.279
1.0367,75.516,76.221
1.0996,75.554,76.061
1.1624,75.379,75.053
1.2252,75.064,74.451
1.2881,74.702,74.722
1.3509,74.526,75.049
1.4137,74.55,75.263
1.4765,74.686,75.235
1.5394,74.832,74.986
1.6022,74.918,74.95
1.665,75.023,74.926
1.7279,75.17,74.591
1.7907,75.376,74.287
1.8535,75.424,74.481
1.9164,75.156,74.853
1.9792,74.699,75.269
2.042,74.235,75.767
2.1049,74.261,75.747
2.1677,74.729,75.114
2.2305,75.348,74.546
2.2934,75.823,74.6
2.3562,75.802,74.867
2.419,75.391,75.121
2.4819,74.9,75.43
2.5447,74.666,75.604
2.6075,74.865,75.245
2.6704,75.171,74.738
2.7332,75.329,74.628
2.796,75.132,74.691
2.8588,74.749,74.561
2.9217,74.455,74.737
2.9845,74.368,75.223
3.0473,74.548,75.18
3.1102,74.84,74.865
3.173,75.157,75.155
3.2358,75.412,75.782
3.2987,75.526,75.683
3.3615,75.375,74.82
3.4243,75.049,74.206
3.4872,74.748,74.24
3.55,74.674,74.531
3.6128,74.912,74.755
3.6757,75.241,75.182
3.7385,75.464,75.56
3.8013,75.408,75.305
3.8642,75.099,74.73
3.927,74.765,74.549
3.9898,74.561,74.968
4.0527,74.612,75.594
4.1155,74.782,75.483
4.1783,74.949,74.902
4.2412,75.087,74.496
4.304,75.19,74.548
4.3668,75.328,74.811
4.4296,75.411,75.185
4.4925,75.346,75.572
4.5553,75.048,75.74
4.6181,74.63,75.266
4.681,74.377,74.527
4.7438,74.395,74.264
4.8066,74.737,74.768
4.8695,75.109,75.099
4.9323,75.304,75.06
4.9951,75.293,75.04
5.058,75.08,75.343
5.1208,74.927,75.5
5.1836,74.947,75.255
5.2465,75.073,74.849
5.3093,75.209,74.73
5.3721,75.119,74.856
5.435,74.88,74.969
5.4978,74.674,74.999
5.5606,74.684,74.872
5.6235,74.975,74.898
5.6863,75.319,75.087
5.7491,75.518,75.039
5.8119,75.396,74.567
5.8748,75.009,74.434
5.9376,74.654,74.859
6.0004,74.508,75.499
6.0633,74.698,75.695
6.1261,75.005,75.352
6.1889,75.25,75.095
6.2518,75.37,75.251


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_112.csv <==
x,qOut,qIn
0.031416,75.283,75.749
0.094248,75.363,75.437
0.15708,75.232,75.152
0.21991,74.925,74.931
0.28274,74.514,74.695
0.34558,74.381,74.909
0.40841,74.621,75.409
0.47124,75.078,75.403
0.53407,75.563,74.539
0.5969,75.737,74.064
0.65973,75.518,74.388
0.72257,75.047,75.046
0.7854,74.51,75.477
0.84823,74.274,75.598
0.91106,74.33,75.403
0.97389,74.561,74.797
1.0367,74.834,74.312
1.0996,75.11,74.794
1.1624,75.38,75.516
1.2252,75.578,75.523
1.2881,75.63,74.755
1.3509,75.452,74.464
1.4137,75.183,74.721
1.4765,74.969,75.049
1.5394,74.948,75.003
1.6022,75.014,74.78
1.665,74.968,74.819
1.7279,74.8,75.3
1.7907,74.542,75.625
1.8535,74.512,75.319
1.9164,74.753,74.979
1.9792,75.111,74.873
2.042,75.415,74.871
2.1049,75.413,74.956
2.1677,75.176,75.041
2.2305,74.896,74.82
2.2934,74.775,74.536
2.3562,74.903,74.886
2.419,75.074,75.533
2.4819,75.141,75.905
2.5447,74.988,75.54
2.6075,74.776,74.515
2.6704,74.685,73.637
2.7332,74.743,73.804
2.796,74.937,75.005
2.8588,75.103,75.879
2.9217,75.208,76.043
2.9845,75.26,75.546
3.0473,75.275,74.899
3.1102,75.239,74.651
3.173,75.134,74.6
3.2358,74.985,74.646
3.2987,74.831,75.133
3.3615,74.744,75.61
3.4243,74.753,75.317
3.4872,74.862,74.445
3.55,75.067,74.293
3.6128,75.308,74.992
3.6757,75.389,75.321
3.7385,75.212,75.03
3.8013,74.706,74.908
3.8642,74.241,75.505
3.927,74.182,75.858
3.9898,74.528,75.34
4.0527,75.194,74.52
4.1155,75.715,74.546
4.1783,75.837,74.966
4.2412,75.57,75.215
4.304,74.979,75.001
4.3668,74.598,74.738
4.4296,74.624,74.796
4.4925,74.902,75.231
4.5553,75.221,75.432
4.6181,75.218,74.879
4.681,74.979,74.335
4.7438,74.707,74.495
4.8066,74.612,75.238
4.8695,74.774,75.329
4.9323,75.045,74.875
4.9951,75.298,74.6
5.058,75.429,74.925
5.1208,75.412,75.496
5.1836,75.27,75.893
5.2465,75.065,75.598
5.3093,74.866,74.363
5.3721,74.779,73.833
5.435,74.815,74.425
5.4978,74.921,75.168
5.5606,75.038,75.439
5.6235,75.088,75.635
5.6863,75.064,75.626
5.7491,74.992,75.213
5.8119,74.9,74.681
5.8748,74.832,74.52
5.9376,74.807,74.537
6.0004,74.822,74.459
6.0633,74.871,74.33
6.1261,74.93,74.689
6.1889,75.016,75.348
6.2518,75.132,75.812


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_113.csv <==
x,qOut,qIn
0.031416,74.929,75.358
0.094248,75.115,75.793
0.15708,75.248,75.701
0.21991,75.269,75.18
0.28274,75.14,74.817
0.34558,74.916,74.901
0.40841,74.684,75.119
0.47124,74.532,75.182
0.53407,74.535,74.881
0.5969,74.74,74.555
0.65973,75.12,74.475
0.72257,75.542,74.743
0.7854,75.878,75.382
0.84823,75.77,75.703
0.91106,75.184,75.383
0.97389,74.444,74.71
1.0367,73.949,74.432
1.0996,74.113,74.787
1.1624,74.637,75.119
1.2252,75.208,75.094
1.2881,75.55,74.984
1.3509,75.623,75.321
1.4137,75.496,75.673
1.4765,75.27,75.42
1.5394,75.051,74.337
1.6022,74.936,73.973
1.665,74.88,74.825
1.7279,74.833,76.023
1.7907,74.747,76
1.8535,74.711,74.778
1.9164,74.818,73.933
1.9792,75.029,74.299
2.042,75.285,75.215
2.1049,75.342,75.265
2.1677,75.157,74.942
2.2305,74.865,74.841
2.2934,74.631,75.008
2.3562,74.692,75.06
2.419,74.96,75.132
2.4819,75.263,75.26
2.5447,75.434,75.17
2.6075,75.339,74.715
2.6704,75.069,74.348
2.7332,74.794,74.514
2.796,74.687,75.141
2.8588,74.854,75.392
2.9217,75.124,75.252
2.9845,75.311,74.972
3.0473,75.238,74.701
3.1102,74.927,74.942
3.173,74.653,75.467
3.2358,74.573,75.462
3.2987,74.797,74.981
3.3615,75.064,75.021
3.4243,75.187,75.275
3.4872,75.169,75.363
3.55,75.055,75.406
3.6128,75.039,74.991
3.6757,75.062,74.12
3.7385,75.036,73.718
3.8013,74.875,74.499
3.8642,74.692,75.47
3.927,74.666,75.808
3.9898,74.801,75.432
4.0527,75.066,74.684
4.1155,75.217,74.437
4.1783,75.202,74.78
4.2412,75.095,75.307
4.304,74.991,75.46
4.3668,75.01,75.453
4.4296,75.109,75.472
4.4925,75.229,75.166
4.5553,75.311,74.366
4.6181,75.339,74.202
4.681,75.26,74.818
4.7438,75.053,75.374
4.8066,74.701,75.169
4.8695,74.379,74.904
4.9323,74.305,74.896
4.9951,74.504,74.824
5.058,74.954,74.729
5.1208,75.337,75.09
5.1836,75.438,75.47
5.2465,75.269,75.288
5.3093,74.886,74.782
5.3721,74.701,74.954
5.435,74.848,75.303
5.4978,75.185,75.013
5.5606,75.533,74.204
5.6235,75.53,74.229
5.6863,75.204,74.944
5.7491,74.784,75.669
5.8119,74.524,75.876
5.8748,74.63,75.814
5.9376,74.901,75.618
6.0004,75.137,75.063
6.0633,75.162,74.108
6.1261,75.011,73.753
6.1889,74.86,74.168
6.2518,74.808,74.779


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_114.csv <==
x,qOut,qIn
0.031416,74.518,74.878
0.094248,74.372,74.492
0.15708,74.601,74.233
0.21991,74.985,74.589
0.28274,75.286,75.54
0.34558,75.339,75.792
0.40841,75.224,75.26
0.47124,75.047,74.745
0.53407,74.907,75.052
0.5969,74.841,75.444
0.65973,74.831,75.167
0.72257,74.869,74.37
0.7854,74.945,74.175
0.84823,75.054,75.018
0.91106,75.165,75.721
0.97389,75.243,75.71
1.0367,75.257,75.442
1.0996,75.163,75.076
1.1624,74.967,74.488
1.2252,74.736,74.354
1.2881,74.55,75.055
1.3509,74.547,75.551
1.4137,74.727,75.397
1.4765,75.004,74.812
1.5394,75.284,74.193
1.6022,75.435,74.169
1.665,75.415,74.694
1.7279,75.253,75.333
1.7907,74.994,75.815
1.8535,74.762,75.845
1.9164,74.647,75.252
1.9792,74.679,74.329
2.042,74.871,74.072
2.1049,75.16,75.005
2.1677,75.397,75.964
2.2305,75.468,75.959
2.2934,75.268,75.016
2.3562,74.932,74.291
2.419,74.747,74.191
2.4819,74.782,74.8
2.5447,75.056,75.49
2.6075,75.158,75.154
2.6704,74.954,74.459
2.7332,74.612,74.535
2.796,74.356,75.428
2.8588,74.543,75.516
2.9217,75.005,74.911
2.9845,75.462,74.42
3.0473,75.646,74.593
3.1102,75.392,75.097
3.173,74.961,75.461
3.2358,74.651,75.404
3.2987,74.734,75.091
3.3615,75.111,75.281
3.4243,75.403,75.649
3.4872,75.429,75.446
3.55,75.061,74.599
3.6128,74.667,74.273
3.6757,74.542,74.501
3.7385,74.675,74.745
3.8013,74.985,74.735
3.8642,75.13,75.152
3.927,75.107,75.732
3.9898,75.009,75.569
4.0527,74.943,74.601
4.1155,74.931,74.472
4.1783,74.905,75.068
4.2412,74.871,75.428
4.304,74.854,75.291
4.3668,74.971,75.169
4.4296,75.191,74.916
4.4925,75.416,74.476
4.5553,75.546,74.217
4.6181,75.468,74.376
4.681,75.204,74.667
4.7438,74.858,75.015
4.8066,74.545,75.623
4.8695,74.443,76.173
4.9323,74.571,76.076
4.9951,74.846,75.248
5.058,75.172,74.27
5.1208,75.357,74.144
5.1836,75.326,74.636
5.2465,75.147,75.081
5.3093,74.914,75.016
5.3721,74.876,75.03
5.435,75.023,75.243
5.4978,75.201,75.284
5.5606,75.241,75.1
5.6235,74.971,74.887
5.6863,74.57,74.689
5.7491,74.265,74.767
5.8119,74.269,75.014
5.8748,74.565,75.019
5.9376,74.993,75.043
6.0004,75.423,75.199
6.0633,75.749,75.239
6.1261,75.831,75.153
6.1889,75.561,75.105
6.2518,75.064,75.048


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_115.csv <==
x,qOut,qIn
0.031416,75.165,75.538
0.094248,74.747,74.818
0.15708,74.545,74.058
0.21991,74.623,74.306
0.28274,74.985,75.847
0.34558,75.212,76.553
0.40841,75.138,75.819
0.47124,74.876,74.606
0.53407,74.59,74.192
0.5969,74.659,74.591
0.65973,75.027,75.05
0.72257,75.459,75.115
0.7854,75.72,74.691
0.84823,75.539,74.657
0.91106,75.062,75.121
0.97389,74.58,75.551
1.0367,74.397,75.494
1.0996,74.589,75.23
1.1624,74.851,74.954
1.2252,74.997,74.541
1.2881,74.886,74.155
1.3509,74.743,74.666
1.4137,74.79,75.588
1.4765,75.037,75.86
1.5394,75.448,75.349
1.6022,75.671,75.028
1.665,75.526,74.867
1.7279,75.12,74.703
1.7907,74.62,74.55
1.8535,74.479,74.38
1.9164,74.649,74.386
1.9792,74.929,74.935
2.042,75.108,75.813
2.1049,75.16,76.025
2.1677,75.211,75.591
2.2305,75.255,74.962
2.2934,75.265,74.565
2.3562,75.045,74.522
2.419,74.726,74.728
2.4819,74.516,75.026
2.5447,74.616,75.13
2.6075,75.003,75.078
2.6704,75.403,75.136
2.7332,75.618,75.259
2.796,75.481,75.076
2.8588,75.052,74.74
2.9217,74.6,74.654
2.9845,74.32,74.824
3.0473,74.368,75.049
3.1102,74.629,75.174
3.173,74.979,75.189
3.2358,75.326,75.001
3.2987,75.599,74.577
3.3615,75.662,74.421
3.4243,75.436,74.764
3.4872,75.038,75.374
3.55,74.625,75.81
3.6128,74.543,75.747
3.6757,74.745,75.29
3.7385,75.051,74.761
3.8013,75.271,74.735
3.8642,75.285,74.812
3.927,75.161,74.628
3.9898,74.987,74.609
4.0527,74.846,75.169
4.1155,74.799,75.434
4.1783,74.853,75.048
4.2412,74.966,74.55
4.304,75.09,74.614
4.3668,75.095,75.001
4.4296,74.954,75.166
4.4925,74.759,74.947
4.5553,74.623,74.836
4.6181,74.731,75.212
4.681,75.036,75.341
4.7438,75.389,74.82
4.8066,75.641,74.474
4.8695,75.587,75.101
4.9323,75.259,75.762
4.9951,74.846,75.819
5.058,74.558,75.401
5.1208,74.595,74.984
5.1836,74.815,74.488
5.2465,75.047,74.108
5.3093,75.134,74.645
5.3721,75.048,75.62
5.435,74.897,75.739
5.4978,74.778,74.857
5.5606,74.776,74.166
5.6235,74.886,74.515
5.6863,75.023,75.096
5.7491,75.115,75.456
5.8119,75.098,75.628
5.8748,74.981,75.624
5.9376,74.876,75.33
6.0004,74.868,74.945
6.0633,75.028,74.403
6.1261,75.298,74.077
6.1889,75.49,74.449
6.2518,75.481,75.249


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_116.csv <==
x,qOut,qIn
0.031416,75.14,75.548
0.094248,74.825,74.989
0.15708,74.679,74.565
0.21991,74.739,74.468
0.28274,75.005,74.983
0.34558,75.202,75.442
0.40841,75.191,75.296
0.47124,75.015,74.799
0.53407,74.757,74.657
0.5969,74.682,75.243
0.65973,74.794,75.805
0.72257,74.976,75.577
0.7854,75.098,74.69
0.84823,75.058,74.102
0.91106,74.963,73.972
0.97389,74.917,74.433
1.0367,75.01,75.348
1.0996,75.189,75.58
1.1624,75.317,75.069
1.2252,75.322,74.68
1.2881,75.151,75.224
1.3509,74.929,75.779
1.4137,74.799,75.588
1.4765,74.794,74.845
1.5394,74.922,74.366
1.6022,75.042,74.634
1.665,75.119,75.031
1.7279,75.17,75.091
1.7907,75.222,74.89
1.8535,75.255,75.017
1.9164,75.143,75.299
1.9792,74.881,75.265
2.042,74.496,74.778
2.1049,74.31,74.704
2.1677,74.439,75.014
2.2305,74.771,75.171
2.2934,75.154,75.159
2.3562,75.336,75.374
2.419,75.343,75.406
2.4819,75.271,74.931
2.5447,75.223,74.26
2.6075,75.206,74.044
2.6704,75.113,74.344
2.7332,74.944,75.113
2.796,74.726,75.716
2.8588,74.674,75.554
2.9217,74.812,75.167
2.9845,75.033,75.035
3.0473,75.214,75.231
3.1102,75.215,75.489
3.173,75.09,75.436
3.2358,74.937,74.64
3.2987,74.85,73.655
3.3615,74.9,74.08
3.4243,75.053,75.34
3.4872,75.224,76.169
3.55,75.327,75.881
3.6128,75.194,75.14
3.6757,74.852,74.494
3.7385,74.483,74.211
3.8013,74.291,74.169
3.8642,74.457,74.513
3.927,74.823,75.292
3.9898,75.209,75.959
4.0527,75.451,75.777
4.1155,75.522,75.026
4.1783,75.485,74.538
4.2412,75.371,74.703
4.304,75.204,75.241
4.3668,74.916,75.431
4.4296,74.586,75.337
4.4925,74.373,75.113
4.5553,74.431,74.77
4.6181,74.832,74.468
4.681,75.341,74.408
4.7438,75.682,74.556
4.8066,75.592,74.801
4.8695,75.005,75.187
4.9323,74.399,75.576
4.9951,74.131,75.642
5.058,74.479,75.335
5.1208,75.078,74.961
5.1836,75.533,74.639
5.2465,75.693,74.533
5.3093,75.465,74.755
5.3721,75.099,75.161
5.435,74.873,75.491
5.4978,74.87,75.417
5.5606,75.121,74.574
5.6235,75.316,74.152
5.6863,75.257,74.738
5.7491,74.976,75.475
5.8119,74.556,75.108
5.8748,74.363,74.57
5.9376,74.471,74.802
6.0004,74.775,75.317
6.0633,75.143,75.075
6.1261,75.41,74.714
6.1889,75.508,75.072
6.2518,75.42,75.653


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_117.csv <==
x,qOut,qIn
0.031416,74.885,76.344
0.094248,75.024,75.933
0.15708,75.095,75.205
0.21991,75.136,74.937
0.28274,75.192,74.58
0.34558,75.25,73.907
0.40841,75.197,73.991
0.47124,75.022,74.963
0.53407,74.741,75.795
0.5969,74.609,75.632
0.65973,74.72,75.102
0.72257,74.969,74.633
0.7854,75.227,74.417
0.84823,75.222,74.607
0.91106,74.978,75.042
0.97389,74.67,75.257
1.0367,74.495,74.985
1.0996,74.652,75.015
1.1624,75.062,75.393
1.2252,75.537,75.389
1.2881,75.901,74.705
1.3509,75.827,74.544
1.4137,75.286,75.059
1.4765,74.588,75.612
1.5394,74.104,75.475
1.6022,74.258,74.789
1.665,74.772,74.303
1.7279,75.304,74.424
1.7907,75.549,74.879
1.8535,75.397,75.051
1.9164,75.024,75.086
1.9792,74.663,75.173
2.042,74.541,75.217
2.1049,74.714,74.995
2.1677,74.998,74.849
2.2305,75.239,75.139
2.2934,75.306,75.725
2.3562,75.21,75.436
2.419,75.059,74.512
2.4819,74.947,74.023
2.5447,74.953,74.423
2.6075,75.062,74.956
2.6704,75.161,75.408
2.7332,75.166,75.677
2.796,75.003,75.593
2.8588,74.753,75.152
2.9217,74.598,74.688
2.9845,74.615,74.664
3.0473,74.844,75.389
3.1102,75.087,75.562
3.173,75.201,74.782
3.2358,75.191,74.045
3.2987,75.086,74.624
3.3615,75.085,75.658
3.4243,75.174,75.924
3.4872,75.236,75.253
3.55,75.141,74.148
3.6128,74.825,73.774
3.6757,74.53,74.249
3.7385,74.436,75.128
3.8013,74.681,75.648
3.8642,75.093,75.577
3.927,75.431,75.316
3.9898,75.579,75.064
4.0527,75.452,75.068
4.1155,75.2,75.275
4.1783,74.991,75.251
4.2412,74.879,74.834
4.304,74.881,74.469
4.3668,74.865,74.564
4.4296,74.863,74.816
4.4925,74.92,75.044
4.5553,75.082,75.009
4.6181,75.191,75.043
4.681,75.056,75.412
4.7438,74.732,75.777
4.8066,74.328,75.46
4.8695,74.29,74.618
4.9323,74.626,74.158
4.9951,75.124,74.563
5.058,75.548,75.276
5.1208,75.658,75.193
5.1836,75.514,74.783
5.2465,75.261,74.683
5.3093,75.056,75.131
5.3721,74.966,75.545
5.435,74.89,75.538
5.4978,74.793,75.092
5.5606,74.661,74.704
5.6235,74.641,74.633
5.6863,74.775,74.65
5.7491,75.005,74.795
5.8119,75.257,75.061
5.8748,75.417,75.249
5.9376,75.425,75.254
6.0004,75.282,75.037
6.0633,75.002,74.604
6.1261,74.744,74.285
6.1889,74.644,74.528
6.2518,74.7,75.516


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_118.csv <==
x,qOut,qIn
0.031416,75.053,75.277
0.094248,74.902,75.794
0.15708,74.729,76.01
0.21991,74.691,75.609
0.28274,74.926,74.804
0.34558,75.264,74.373
0.40841,75.411,74.387
0.47124,75.285,74.736
0.53407,74.853,75.226
0.5969,74.521,75.226
0.65973,74.522,74.864
0.72257,74.791,74.803
0.7854,75.213,75.397
0.84823,75.437,75.642
0.91106,75.343,75.129
0.97389,75.011,74.352
1.0367,74.559,74.437
1.0996,74.363,75.199
1.1624,74.528,75.54
1.2252,74.939,75.153
1.2881,75.454,74.544
1.3509,75.777,74.568
1.4137,75.734,74.95
1.4765,75.375,75.255
1.5394,74.796,75.11
1.6022,74.473,75.02
1.665,74.523,75.218
1.7279,74.796,75.275
1.7907,75.099,74.705
1.8535,75.22,74.158
1.9164,75.218,74.249
1.9792,75.159,74.947
2.042,75.104,75.768
2.1049,75.022,75.942
2.1677,74.924,75.51
2.2305,74.857,74.828
2.2934,74.873,74.438
2.3562,74.97,74.776
2.419,75.032,75.369
2.4819,75.01,75.451
2.5447,74.875,74.674
2.6075,74.796,74.411
2.6704,74.881,74.965
2.7332,75.073,75.442
2.796,75.291,75.018
2.8588,75.274,74.81
2.9217,75.01,75.152
2.9845,74.661,75.207
3.0473,74.417,74.726
3.1102,74.503,74.842
3.173,74.829,75.282
3.2358,75.228,75.258
3.2987,75.538,74.928
3.3615,75.589,74.839
3.4243,75.386,74.727
3.4872,75.074,74.699
3.55,74.818,75.041
3.6128,74.815,75.284
3.6757,74.941,75.139
3.7385,75.055,74.855
3.8013,75.024,74.667
3.8642,74.931,74.771
3.927,74.914,75.108
3.9898,74.981,75.401
4.0527,75.108,75.395
4.1155,75.126,75.294
4.1783,75.05,75.329
4.2412,74.964,75.537
4.304,74.956,75.576
4.3668,75.034,74.771
4.4296,75.078,73.672
4.4925,75.042,73.293
4.5553,74.9,74.274
4.6181,74.796,75.495
4.681,74.81,75.991
4.7438,74.911,75.632
4.8066,75.048,75.075
4.8695,75.082,74.911
4.9323,75.009,74.915
4.9951,74.898,75.069
5.058,74.827,75.506
5.1208,74.882,75.435
5.1836,75.048,74.63
5.2465,75.271,73.991
5.3093,75.498,74.646
5.3721,75.626,75.618
5.435,75.491,75.812
5.4978,75.08,75.276
5.5606,74.416,74.653
5.6235,73.95,74.633
5.6863,73.948,74.807
5.7491,74.331,74.697
5.8119,74.955,74.632
5.8748,75.453,75.184
5.9376,75.68,75.705
6.0004,75.633,75.628
6.0633,75.336,74.821
6.1261,75.075,74.198
6.1889,74.991,74.205
6.2518,75.018,74.688


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_119.csv <==
x,qOut,qIn
0.031416,74.851,74.87
0.094248,74.63,75.255
0.15708,74.66,75.228
0.21991,74.894,74.895
0.28274,75.243,74.713
0.34558,75.399,74.885
0.40841,75.308,74.975
0.47124,75.082,74.781
0.53407,74.865,74.658
0.5969,74.828,74.941
0.65973,74.841,75.304
0.72257,74.802,75.589
0.7854,74.627,75.751
0.84823,74.522,75.367
0.91106,74.663,74.565
0.97389,74.996,74.029
1.0367,75.431,74.323
1.0996,75.624,75.008
1.1624,75.494,75.471
1.2252,75.179,75.508
1.2881,74.86,75.454
1.3509,74.824,75.294
1.4137,74.945,74.803
1.4765,75.048,74.356
1.5394,74.97,74.432
1.6022,74.778,74.968
1.665,74.669,75.462
1.7279,74.717,75.394
1.7907,74.948,74.706
1.8535,75.229,74.412
1.9164,75.442,74.634
1.9792,75.491,74.946
2.042,75.292,75.151
2.1049,74.865,75.346
2.1677,74.488,75.383
2.2305,74.362,75.219
2.2934,74.636,75.111
2.3562,75.107,75.028
2.419,75.48,74.896
2.4819,75.601,75.002
2.5447,75.35,75.342
2.6075,74.919,75.365
2.6704,74.619,75.154
2.7332,74.569,74.903
2.796,74.829,74.309
2.8588,75.094,74.1
2.9217,75.167,74.755
2.9845,75.046,75.441
3.0473,74.77,75.262
3.1102,74.625,75.057
3.173,74.709,75.259
3.2358,74.95,75.381
3.2987,75.251,75.083
3.3615,75.4,74.996
3.4243,75.358,75.078
3.4872,75.196,74.729
3.55,75.003,74.077
3.6128,74.957,74.443
3.6757,75.055,75.4
3.7385,75.198,75.83
3.8013,75.28,75.329
3.8642,75.146,74.916
3.927,74.861,74.765
3.9898,74.582,74.612
4.0527,74.47,74.535
4.1155,74.619,75.039
4.1783,74.9,75.734
4.2412,75.182,75.96
4.304,75.347,75.517
4.3668,75.381,74.835
4.4296,75.326,74.156
4.4925,75.205,73.827
4.5553,75.041,74.348
4.6181,74.818,75.102
4.681,74.62,75.364
4.7438,74.541,75.181
4.8066,74.664,74.955
4.8695,74.974,75.27
4.9323,75.284,75.787
4.9951,75.436,75.712
5.058,75.288,74.845
5.1208,74.909,74.404
5.1836,74.612,74.542
5.2465,74.572,74.819
5.3093,74.909,74.998
5.3721,75.379,75.393
5.435,75.655,75.729
5.4978,75.583,75.396
5.5606,75.049,74.337
5.6235,74.431,74.227
5.6863,74.15,75.119
5.7491,74.26,75.773
5.8119,74.723,75.128
5.8748,75.104,74.043
5.9376,75.305,73.71
6.0004,75.372,74.669
6.0633,75.374,76.15
6.1261,75.39,76.117
6.1889,75.331,75.117
6.2518,75.158,74.493


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_120.csv <==
x,qOut,qIn
0.031416,74.883,74.908
0.094248,74.774,75.031
0.15708,74.793,75.242
0.21991,74.923,75.081
0.28274,75.129,74.744
0.34558,75.318,74.828
0.40841,75.41,75.001
0.47124,75.365,74.998
0.53407,75.155,75.103
0.5969,74.856,75.281
0.65973,74.624,75.092
0.72257,74.545,74.632
0.7854,74.682,74.466
0.84823,74.91,74.682
0.91106,75.083,74.886
0.97389,75.145,75.018
1.0367,75.066,75.019
1.0996,74.982,75.435
1.1624,74.982,76.207
1.2252,75.045,76.421
1.2881,75.135,75.293
1.3509,75.12,74.16
1.4137,75.018,73.892
1.4765,74.902,74.205
1.5394,74.847,74.588
1.6022,74.903,74.987
1.665,75.01,75.397
1.7279,75.102,75.552
1.7907,75.118,75.253
1.8535,75.016,74.856
1.9164,74.838,74.668
1.9792,74.665,74.737
2.042,74.581,74.961
2.1049,74.642,75.254
2.1677,74.831,75.497
2.2305,75.111,75.388
2.2934,75.445,74.612
2.3562,75.767,74.141
2.419,75.857,74.491
2.4819,75.602,75.155
2.5447,74.916,75.549
2.6075,74.257,75.528
2.6704,74.067,75.116
2.7332,74.337,74.521
2.796,74.95,74.437
2.8588,75.396,75.245
2.9217,75.524,76.091
2.9845,75.375,76.011
3.0473,75.027,74.638
3.1102,74.775,73.623
3.173,74.753,73.771
3.2358,74.915,74.754
3.2987,75.183,75.662
3.3615,75.294,75.79
3.4243,75.165,75.432
3.4872,74.892,74.973
3.55,74.604,74.779
3.6128,74.598,74.8
3.6757,74.841,74.892
3.7385,75.149,75.006
3.8013,75.329,74.853
3.8642,75.218,74.759
3.927,75.007,75.11
3.9898,74.89,75.547
4.0527,75.047,75.394
4.1155,75.313,74.947
4.1783,75.332,74.738
4.2412,75.04,74.788
4.304,74.444,74.977
4.3668,74.157,75.255
4.4296,74.383,75.426
4.4925,74.922,75.098
4.5553,75.522,74.296
4.6181,75.743,74.324
4.681,75.557,75.017
4.7438,75.149,75.26
4.8066,74.746,74.743
4.8695,74.651,74.875
4.9323,74.772,75.505
4.9951,74.962,75.655
5.058,75.079,74.951
5.1208,75.138,74.488
5.1836,75.182,74.55
5.2465,75.195,74.945
5.3093,75.148,75.426
5.3721,75.022,75.35
5.435,74.931,74.936
5.4978,74.929,74.979
5.5606,75.054,75.762
5.6235,75.133,75.709
5.6863,75.053,74.671
5.7491,74.859,73.858
5.8119,74.632,74.415
5.8748,74.606,75.222
5.9376,74.772,75.323
6.0004,75.021,74.913
6.0633,75.236,74.749
6.1261,75.306,75.018
6.1889,75.233,75.215
6.2518,75.072,75.135


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_121.csv <==
x,qOut,qIn
0.031416,74.65,75.07
0.094248,74.832,75.089
0.15708,74.957,74.999
0.21991,74.982,75.21
0.28274,74.901,75.245
0.34558,74.885,74.5
0.40841,74.971,74.085
0.47124,75.117,74.866
0.53407,75.272,75.927
0.5969,75.353,75.682
0.65973,75.325,75.046
0.72257,75.197,74.854
0.7854,74.987,75.043
0.84823,74.803,74.894
0.91106,74.73,74.583
0.97389,74.772,74.407
1.0367,74.91,74.747
1.0996,75.032,75.318
1.1624,75.098,75.408
1.2252,75.119,74.754
1.2881,75.113,74.075
1.3509,75.096,74.658
1.4137,75.025,75.803
1.4765,74.905,76.305
1.5394,74.748,75.572
1.6022,74.696,74.612
1.665,74.828,74.092
1.7279,75.086,74.201
1.7907,75.397,74.673
1.8535,75.518,75.037
1.9164,75.362,75.361
1.9792,75.032,75.62
2.042,74.664,75.643
2.1049,74.56,75.485
2.1677,74.688,75.239
2.2305,74.892,74.914
2.2934,75.011,74.7
2.3562,74.938,74.477
2.419,74.797,74.269
2.4819,74.728,74.533
2.5447,74.855,75.491
2.6075,75.179,75.929
2.6704,75.478,75.419
2.7332,75.558,74.52
2.796,75.238,74.148
2.8588,74.673,74.449
2.9217,74.302,74.942
2.9845,74.299,75.502
3.0473,74.749,76.017
3.1102,75.249,75.688
3.173,75.592,74.68
3.2358,75.728,73.953
3.2987,75.642,74.341
3.3615,75.382,75.227
3.4243,75,75.636
3.4872,74.626,75.183
3.55,74.393,74.482
3.6128,74.467,74.749
3.6757,74.781,75.485
3.7385,75.157,75.87
3.8013,75.417,75.54
3.8642,75.322,75.027
3.927,74.951,74.676
3.9898,74.561,74.57
4.0527,74.421,74.544
4.1155,74.717,74.494
4.1783,75.193,74.556
4.2412,75.568,74.849
4.304,75.583,75.386
4.3668,75.189,75.625
4.4296,74.732,75.401
4.4925,74.48,74.946
4.5553,74.656,74.499
4.6181,74.989,74.456
4.681,75.189,74.98
4.7438,75.212,75.77
4.8066,75.071,75.859
4.8695,75.076,75.097
4.9323,75.245,74.541
4.9951,75.421,74.639
5.058,75.429,74.908
5.1208,75.087,74.837
5.1836,74.635,74.746
5.2465,74.322,74.809
5.3093,74.369,75.086
5.3721,74.666,75.002
5.435,75.001,74.725
5.4978,75.259,74.911
5.5606,75.362,75.42
5.6235,75.294,75.408
5.6863,75.082,75.184
5.7491,74.847,75.138
5.8119,74.719,75.31
5.8748,74.863,75.104
5.9376,75.166,74.614
6.0004,75.435,74.41
6.0633,75.481,74.931
6.1261,75.212,75.275
6.1889,74.854,75.083
6.2518,74.61,74.885


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_122.csv <==
x,qOut,qIn
0.031416,74.833,74.418
0.094248,74.96,74.27
0.15708,75.139,74.612
0.21991,75.317,74.91
0.28274,75.442,75.092
0.34558,75.362,75.573
0.40841,75.111,75.786
0.47124,74.845,75.215
0.53407,74.739,74.362
0.5969,74.902,74.424
0.65973,75.126,74.995
0.72257,75.249,75.361
0.7854,75.135,75.173
0.84823,74.95,75.185
0.91106,74.911,75.508
0.97389,75.02,75.565
1.0367,75.239,74.86
1.0996,75.225,74.242
1.1624,74.938,74.16
1.2252,74.563,74.384
1.2881,74.321,74.789
1.3509,74.448,75.356
1.4137,74.8,75.693
1.4765,75.188,75.457
1.5394,75.442,75.031
1.6022,75.459,75.262
1.665,75.258,75.605
1.7279,74.958,75.343
1.7907,74.691,74.595
1.8535,74.666,74.354
1.9164,74.873,74.491
1.9792,75.187,74.651
2.042,75.477,74.754
2.1049,75.542,75.023
2.1677,75.319,75.371
2.2305,74.913,75.572
2.2934,74.461,75.226
2.3562,74.281,74.678
2.419,74.408,74.563
2.4819,74.723,74.98
2.5447,75.09,75.435
2.6075,75.354,75.328
2.6704,75.49,74.948
2.7332,75.512,74.682
2.796,75.445,74.857
2.8588,75.317,75.159
2.9217,75.114,75.211
2.9845,74.859,75.011
3.0473,74.584,74.81
3.1102,74.441,74.915
3.173,74.51,75.267
3.2358,74.743,75.6
3.2987,75.066,75.273
3.3615,75.294,74.333
3.4243,75.344,73.793
3.4872,75.239,74.294
3.55,75.026,75.463
3.6128,74.889,76.038
3.6757,74.897,75.979
3.7385,75,75.529
3.8013,75.133,74.732
3.8642,75.152,73.871
3.927,75.071,73.735
3.9898,74.959,74.754
4.0527,74.892,75.983
4.1155,74.916,75.705
4.1783,74.992,74.763
4.2412,75.084,74.403
4.304,75.168,74.941
4.3668,75.221,75.404
4.4296,75.148,75.439
4.4925,74.932,74.973
4.5553,74.571,74.621
4.6181,74.339,75.101
4.681,74.451,75.587
4.7438,74.857,75.189
4.8066,75.465,74.274
4.8695,75.834,74.406
4.9323,75.689,75.057
4.9951,75.14,75.222
5.058,74.385,74.629
5.1208,74.166,74.514
5.1836,74.502,74.966
5.2465,75.059,75.368
5.3093,75.479,75.525
5.3721,75.463,75.632
5.435,75.193,75.404
5.4978,74.908,74.781
5.5606,74.839,74.341
5.6235,74.995,74.66
5.6863,75.17,75.296
5.7491,75.252,75.696
5.8119,75.16,75.236
5.8748,75.016,74.569
5.9376,74.901,74.512
6.0004,74.828,75.07
6.0633,74.792,75.545
6.1261,74.754,75.362
6.1889,74.738,75.008
6.2518,74.761,74.779


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_123.csv <==
x,qOut,qIn
0.031416,75.016,74.229
0.094248,75.271,74.863
0.15708,75.323,75.1
0.21991,75.246,74.93
0.28274,75.141,75.22
0.34558,75.13,75.808
0.40841,75.11,75.765
0.47124,75.021,75.044
0.53407,74.823,74.481
0.5969,74.7,74.774
0.65973,74.761,75.102
0.72257,74.946,74.832
0.7854,75.167,74.57
0.84823,75.252,74.952
0.91106,75.229,75.18
0.97389,75.149,75.019
1.0367,75.06,74.978
1.0996,74.904,75.361
1.1624,74.685,75.578
1.2252,74.506,75.286
1.2881,74.479,74.828
1.3509,74.702,74.887
1.4137,75.046,75.089
1.4765,75.368,74.986
1.5394,75.536,74.441
1.6022,75.495,74.019
1.665,75.296,74.111
1.7279,75.034,74.823
1.7907,74.806,75.817
1.8535,74.711,76.076
1.9164,74.731,75.606
1.9792,74.816,74.993
2.042,74.907,74.764
2.1049,74.97,74.82
2.1677,75.032,74.935
2.2305,75.107,75.033
2.2934,75.206,75.106
2.3562,75.288,75.147
2.419,75.311,75.145
2.4819,75.252,75.076
2.5447,75.102,74.918
2.6075,74.867,74.758
2.6704,74.593,74.564
2.7332,74.367,74.273
2.796,74.277,74.31
2.8588,74.419,75.155
2.9217,74.76,76.027
2.9845,75.185,76.095
3.0473,75.582,75.347
3.1102,75.75,74.697
3.173,75.603,74.39
3.2358,75.251,74.5
3.2987,74.838,74.904
3.3615,74.704,75.289
3.4243,74.837,75.555
3.4872,75.078,75.588
3.55,75.258,75.145
3.6128,75.257,74.604
3.6757,75.11,74.439
3.7385,74.878,74.62
3.8013,74.62,74.821
3.8642,74.432,75.211
3.927,74.415,75.607
3.9898,74.594,75.277
4.0527,74.968,74.308
4.1155,75.402,74.291
4.1783,75.676,75.031
4.2412,75.665,75.548
4.304,75.267,75.414
4.3668,74.747,75.199
4.4296,74.493,74.926
4.4925,74.594,74.472
4.5553,75.06,74.242
4.6181,75.462,74.719
4.681,75.559,75.476
4.7438,75.349,76.024
4.8066,74.882,75.68
4.8695,74.566,74.644
4.9323,74.572,73.998
4.9951,74.808,74.37
5.058,75.143,75.271
5.1208,75.258,75.513
5.1836,75.123,75.274
5.2465,74.877,74.901
5.3093,74.681,74.713
5.3721,74.774,75.133
5.435,75.049,75.746
5.4978,75.3,75.653
5.5606,75.32,74.563
5.6235,75.004,74.036
5.6863,74.637,74.53
5.7491,74.464,75.424
5.8119,74.69,75.54
5.8748,75.143,74.898
5.9376,75.48,74.598
6.0004,75.535,75.013
6.0633,75.186,75.587
6.1261,74.745,75.482
6.1889,74.55,74.89
6.2518,74.648,74.174


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_124.csv <==
x,qOut,qIn
0.031416,75.328,74.715
0.094248,75.223,74.825
0.15708,75.055,74.852
0.21991,74.902,74.599
0.28274,74.83,74.484
0.34558,74.801,75.202
0.40841,74.8,75.937
0.47124,74.844,75.686
0.53407,74.954,74.512
0.5969,75.126,74.122
0.65973,75.265,74.671
0.72257,75.315,75.508
0.7854,75.23,75.779
0.84823,75.1,75.318
0.91106,75.021,74.75
0.97389,75.002,74.574
1.0367,75.034,74.887
1.0996,75.003,75.142
1.1624,74.895,75.141
1.2252,74.756,74.986
1.2881,74.641,74.865
1.3509,74.623,74.805
1.4137,74.719,74.912
1.4765,74.9,75.411
1.5394,75.13,76.168
1.6022,75.283,75.932
1.665,75.255,74.823
1.7279,75.079,73.933
1.7907,74.814,73.904
1.8535,74.743,74.21
1.9164,74.91,74.727
1.9792,75.177,75.464
2.042,75.38,75.785
2.1049,75.298,75.082
2.1677,75.054,74.34
2.2305,74.831,74.639
2.2934,74.809,76.001
2.3562,74.937,76.254
2.419,75.011,75.271
2.4819,74.995,74.327
2.5447,74.886,74.464
2.6075,74.971,74.803
2.6704,75.261,74.751
2.7332,75.552,74.532
2.796,75.615,74.799
2.8588,75.15,75.552
2.9217,74.493,75.962
2.9845,74.045,75.575
3.0473,74.177,74.645
3.1102,74.704,74.02
3.173,75.186,74.025
3.2358,75.429,74.755
3.2987,75.299,75.496
3.3615,75.073,75.64
3.4243,75.003,75.585
3.4872,75.122,75.393
3.55,75.414,75.01
3.6128,75.505,74.658
3.6757,75.255,74.494
3.7385,74.812,74.578
3.8013,74.382,75.107
3.8642,74.359,75.559
3.927,74.665,75.463
3.9898,75.092,74.971
4.0527,75.438,74.543
4.1155,75.531,74.544
4.1783,75.324,74.748
4.2412,74.921,74.895
4.304,74.453,75.025
4.3668,74.286,75.283
4.4296,74.502,75.41
4.4925,74.954,75.227
4.5553,75.47,75.043
4.6181,75.739,75.266
4.681,75.64,75.348
4.7438,75.266,74.822
4.8066,74.755,74.126
4.8695,74.528,74.365
4.9323,74.646,75.118
4.9951,74.952,75.562
5.058,75.264,75.286
5.1208,75.337,75.037
5.1836,75.17,74.979
5.2465,74.884,74.916
5.3093,74.621,75.09
5.3721,74.587,75.185
5.435,74.748,74.788
5.4978,74.991,74.35
5.5606,75.201,74.782
5.6235,75.309,75.42
5.6863,75.338,75.404
5.7491,75.3,75.089
5.8119,75.204,75.204
5.8748,75.009,75.259
5.9376,74.774,74.988
6.0004,74.604,74.915
6.0633,74.601,75.153
6.1261,74.795,75.125
6.1889,75.059,74.902
6.2518,75.273,74.725


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_125.csv <==
x,qOut,qIn
0.031416,74.728,74.909
0.094248,74.99,74.759
0.15708,75.27,74.738
0.21991,75.35,74.713
0.28274,75.053,74.841
0.34558,74.654,75.224
0.40841,74.482,75.491
0.47124,74.579,75.584
0.53407,74.916,75.869
0.5969,75.159,75.779
0.65973,75.253,74.892
0.72257,75.252,73.739
0.7854,75.224,73.301
0.84823,75.228,74.155
0.91106,75.206,75.411
0.97389,75.131,76.009
1.0367,74.99,75.626
1.0996,74.87,75.145
1.1624,74.819,74.877
1.2252,74.816,74.798
1.2881,74.832,74.68
1.3509,74.792,74.679
1.4137,74.748,75.001
1.4765,74.777,75.413
1.5394,74.945,75.326
1.6022,75.287,75.041
1.665,75.635,75.132
1.7279,75.773,75.405
1.7907,75.487,75.318
1.8535,74.752,75.151
1.9164,74.082,75.077
1.9792,73.822,74.677
2.042,74.223,73.974
2.1049,74.89,74.119
2.1677,75.463,74.943
2.2305,75.77,75.545
2.2934,75.682,75.595
2.3562,75.28,75.366
2.419,74.845,74.885
2.4819,74.591,74.45
2.5447,74.691,74.552
2.6075,74.956,75.102
2.6704,75.171,75.489
2.7332,75.278,75.367
2.796,75.253,75.122
2.8588,75.255,75.153
2.9217,75.301,75.058
2.9845,75.318,74.696
3.0473,75.225,74.306
3.1102,74.917,74.631
3.173,74.553,75.346
3.2358,74.32,75.577
3.2987,74.388,74.987
3.3615,74.734,74.828
3.4243,75.14,75.11
3.4872,75.426,75.039
3.55,75.436,74.528
3.6128,75.157,74.611
3.6757,74.824,75.103
3.7385,74.636,75.397
3.8013,74.763,75.395
3.8642,75.083,75.11
3.927,75.355,74.566
3.9898,75.445,74.407
4.0527,75.255,75.122
4.1155,74.926,75.645
4.1783,74.671,75.507
4.2412,74.59,75.031
4.304,74.745,74.616
4.3668,74.99,74.766
4.4296,75.192,75.278
4.4925,75.279,75.554
4.5553,75.196,75.198
4.6181,74.99,74.401
4.681,74.795,73.917
4.7438,74.707,74.59
4.8066,74.803,76.131
4.8695,75.001,76.142
4.9323,75.158,74.853
4.9951,75.2,73.946
5.058,75.074,74.551
5.1208,74.901,75.355
5.1836,74.828,75.537
5.2465,74.888,75.261
5.3093,75.088,75.029
5.3721,75.241,74.869
5.435,75.262,74.617
5.4978,75.181,74.422
5.5606,75.056,74.583
5.6235,75.011,75.106
5.6863,74.983,75.46
5.7491,74.917,75.228
5.8119,74.762,74.851
5.8748,74.674,75.17
5.9376,74.79,75.577
6.0004,75.041,75.439
6.0633,75.328,74.849
6.1261,75.325,74.66
6.1889,75.074,74.842
6.2518,74.795,75.034


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_126.csv <==
x,qOut,qIn
0.031416,75.007,75.149
0.094248,74.952,75.34
0.15708,75.089,74.959
0.21991,75.299,74.657
0.28274,75.434,74.858
0.34558,75.148,75.162
0.40841,74.621,75.353
0.47124,74.205,75.362
0.53407,74.249,75.103
0.5969,74.783,74.827
0.65973,75.413,74.707
0.72257,75.842,74.75
0.7854,75.819,75.195
0.84823,75.383,75.54
0.91106,74.898,75.259
0.97389,74.615,74.725
1.0367,74.734,74.766
1.0996,74.973,74.805
1.1624,75.091,74.478
1.2252,75.064,74.537
1.2881,74.92,75.51
1.3509,74.864,75.85
1.4137,74.904,75.157
1.4765,74.997,74.41
1.5394,75.095,74.401
1.6022,75.172,74.768
1.665,75.199,75.075
1.7279,75.153,75.112
1.7907,75.012,75.078
1.8535,74.868,75.304
1.9164,74.852,75.563
1.9792,74.963,75.685
2.042,75.178,75.328
2.1049,75.247,74.517
2.1677,75.087,74.061
2.2305,74.808,74.457
2.2934,74.553,75.126
2.3562,74.585,75.25
2.419,74.838,75.192
2.4819,75.142,75.191
2.5447,75.326,75.31
2.6075,75.241,75.25
2.6704,74.975,74.955
2.7332,74.696,74.606
2.796,74.574,74.41
2.8588,74.693,74.708
2.9217,74.944,75.344
2.9845,75.219,75.665
3.0473,75.421,74.974
3.1102,75.513,74.329
3.173,75.443,74.449
3.2358,75.215,74.868
3.2987,74.848,74.912
3.3615,74.549,75.066
3.4243,74.49,75.528
3.4872,74.659,75.73
3.55,75.009,75.22
3.6128,75.307,74.801
3.6757,75.434,74.886
3.7385,75.376,75.193
3.8013,75.138,75.303
3.8642,74.869,74.941
3.927,74.704,74.541
3.9898,74.69,74.736
4.0527,74.847,75.407
4.1155,75.053,75.179
4.1783,75.16,74.356
4.2412,75.11,74.021
4.304,74.864,74.628
4.3668,74.624,75.214
4.4296,74.582,75.501
4.4925,74.751,75.639
4.5553,75.1,75.788
4.6181,75.385,75.667
4.681,75.493,75.115
4.7438,75.432,74.344
4.8066,75.232,73.939
4.8695,75.057,74.4
4.9323,74.969,75.159
4.9951,74.956,75.461
5.058,74.991,75.074
5.1208,75.006,74.679
5.1836,74.98,74.622
5.2465,74.903,75.09
5.3093,74.77,75.896
5.3721,74.606,75.945
5.435,74.508,75.156
5.4978,74.548,74.146
5.5606,74.781,73.656
5.6235,75.172,74.182
5.6863,75.571,75.308
5.7491,75.807,76.24
5.8119,75.716,76.166
5.8748,75.224,75.183
5.9376,74.662,74.293
6.0004,74.319,74.411
6.0633,74.44,75.371
6.1261,74.795,75.347
6.1889,75.059,74.644
6.2518,75.143,74.465


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_127.csv <==
x,qOut,qIn
0.031416,75.429,75.26
0.094248,75.352,74.759
0.15708,75.093,74.518
0.21991,74.741,74.713
0.28274,74.41,75.113
0.34558,74.338,75.299
0.40841,74.533,75.375
0.47124,74.881,75.394
0.53407,75.255,75.348
0.5969,75.521,75.044
0.65973,75.615,74.562
0.72257,75.516,74.291
0.7854,75.216,74.643
0.84823,74.843,75.053
0.91106,74.595,75.123
0.97389,74.549,75.107
1.0367,74.746,75.552
1.0996,75.011,75.803
1.1624,75.187,75.301
1.2252,75.212,74.512
1.2881,75.045,74.284
1.3509,74.828,74.792
1.4137,74.731,75.326
1.4765,74.808,75.28
1.5394,75.076,74.712
1.6022,75.359,74.49
1.665,75.486,74.604
1.7279,75.398,74.865
1.7907,75.066,75.28
1.8535,74.7,75.469
1.9164,74.503,75.247
1.9792,74.519,74.98
2.042,74.752,75.176
2.1049,75.041,75.222
2.1677,75.299,74.769
2.2305,75.458,74.314
2.2934,75.459,74.294
2.3562,75.258,74.89
2.419,74.972,75.793
2.4819,74.745,76.154
2.5447,74.715,75.134
2.6075,74.849,74.434
2.6704,74.962,74.891
2.7332,74.968,75.504
2.796,74.813,75.019
2.8588,74.69,74.592
2.9217,74.735,74.964
2.9845,74.928,75.346
3.0473,75.216,74.904
3.1102,75.399,74.364
3.173,75.388,74.36
3.2358,75.205,74.818
3.2987,74.895,75.534
3.3615,74.635,75.869
3.4243,74.539,75.466
3.4872,74.624,74.477
3.55,74.885,73.594
3.6128,75.211,74.089
3.6757,75.463,75.459
3.7385,75.547,76.335
3.8013,75.386,75.892
3.8642,75.1,75.068
3.927,74.909,74.595
3.9898,74.88,74.701
4.0527,75.039,75.095
4.1155,75.109,75.227
4.1783,74.985,75.134
4.2412,74.759,74.809
4.304,74.553,74.115
4.3668,74.62,74.001
4.4296,74.904,74.79
4.4925,75.223,75.696
4.5553,75.395,75.844
4.6181,75.189,75.299
4.681,74.753,74.725
4.7438,74.376,74.67
4.8066,74.35,74.999
4.8695,74.771,74.998
4.9323,75.328,74.911
4.9951,75.745,75.019
5.058,75.775,75.299
5.1208,75.429,75.546
5.1836,75.032,75.541
5.2465,74.789,75.057
5.3093,74.863,74.445
5.3721,74.922,74.323
5.435,74.781,74.449
5.4978,74.55,74.607
5.5606,74.396,74.888
5.6235,74.62,75.418
5.6863,75.05,75.82
5.7491,75.446,75.692
5.8119,75.58,75.08
5.8748,75.365,74.879
5.9376,75.01,74.985
6.0004,74.726,74.81
6.0633,74.705,74.311
6.1261,74.896,74.501
6.1889,75.143,75.199
6.2518,75.345,75.6


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_128.csv <==
x,qOut,qIn
0.031416,74.534,75.036
0.094248,74.962,74.877
0.15708,75.241,74.447
0.21991,75.257,74.399
0.28274,74.961,75.166
0.34558,74.767,75.764
0.40841,74.875,75.673
0.47124,75.187,75.174
0.53407,75.561,74.832
0.5969,75.566,74.92
0.65973,75.181,75.146
0.72257,74.671,75.226
0.7854,74.347,74.78
0.84823,74.527,74.206
0.91106,74.973,74.197
0.97389,75.412,74.751
1.0367,75.595,74.978
1.0996,75.439,74.931
1.1624,75.091,75.262
1.2252,74.735,75.662
1.2881,74.551,75.597
1.3509,74.595,75.301
1.4137,74.78,75.04
1.4765,75.021,74.685
1.5394,75.241,74.401
1.6022,75.387,74.677
1.665,75.415,75.157
1.7279,75.333,75.33
1.7907,75.158,75.087
1.8535,74.985,74.893
1.9164,74.835,74.794
1.9792,74.7,74.62
2.042,74.567,74.558
2.1049,74.483,75.098
2.1677,74.53,75.706
2.2305,74.712,75.748
2.2934,75.007,75.283
2.3562,75.297,75.01
2.419,75.494,74.901
2.4819,75.549,74.701
2.5447,75.423,74.125
2.6075,75.135,74.089
2.6704,74.828,74.895
2.7332,74.636,75.717
2.796,74.676,75.755
2.8588,74.898,75.479
2.9217,75.113,75.198
2.9845,75.196,74.857
3.0473,75.049,74.745
3.1102,74.792,74.909
3.173,74.635,74.925
3.2358,74.667,74.686
3.2987,74.935,74.735
3.3615,75.281,75.371
3.4243,75.538,75.735
3.4872,75.594,75.261
3.55,75.353,74.444
3.6128,74.883,74.392
3.6757,74.459,74.787
3.7385,74.263,75.148
3.8013,74.431,75.117
3.8642,74.798,74.835
3.927,75.191,74.725
3.9898,75.496,75.067
4.0527,75.626,75.574
4.1155,75.517,75.323
4.1783,75.218,74.667
4.2412,74.876,74.439
4.304,74.65,75.037
4.3668,74.667,75.778
4.4296,74.838,76.005
4.4925,75.051,75.306
4.5553,75.203,74.041
4.6181,75.237,73.897
4.681,75.14,74.812
4.7438,74.959,75.729
4.8066,74.753,75.712
4.8695,74.671,75.2
4.9323,74.739,74.779
4.9951,74.893,74.511
5.058,75.054,74.114
5.1208,75.126,74.354
5.1836,75.121,75.339
5.2465,75.07,75.91
5.3093,75.004,75.1
5.3721,74.955,74.268
5.435,74.98,74.369
5.4978,75.085,75.205
5.5606,75.273,75.988
5.6235,75.359,75.858
5.6863,75.201,75.201
5.7491,74.886,74.667
5.8119,74.544,74.481
5.8748,74.583,74.348
5.9376,74.942,74.525
6.0004,75.343,75.262
6.0633,75.493,75.9
6.1261,75.152,75.505
6.1889,74.661,74.843
6.2518,74.357,74.703


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_129.csv <==
x,qOut,qIn
0.031416,75.273,75.043
0.094248,75.373,74.969
0.15708,75.301,75.079
0.21991,75.113,74.827
0.28274,74.876,74.422
0.34558,74.744,74.698
0.40841,74.799,75.225
0.47124,74.998,75.229
0.53407,75.282,74.561
0.5969,75.438,74.391
0.65973,75.317,74.895
0.72257,74.959,75.69
0.7854,74.447,76.118
0.84823,74.172,75.552
0.91106,74.268,74.604
0.97389,74.641,74.126
1.0367,75.161,74.315
1.0996,75.597,74.691
1.1624,75.812,75.081
1.2252,75.752,75.293
1.2881,75.38,75.277
1.3509,74.934,75.035
1.4137,74.68,74.744
1.4765,74.656,74.822
1.5394,74.842,75.338
1.6022,74.932,75.465
1.665,74.877,75.212
1.7279,74.778,75.005
1.7907,74.749,74.933
1.8535,74.94,74.708
1.9164,75.251,74.509
1.9792,75.502,74.646
2.042,75.517,75.351
2.1049,75.154,76.019
2.1677,74.671,75.925
2.2305,74.353,74.897
2.2934,74.456,73.897
2.3562,74.848,74.3
2.419,75.192,75.274
2.4819,75.338,75.623
2.5447,75.181,74.889
2.6075,74.969,74.353
2.6704,74.906,74.547
2.7332,75.005,75.221
2.796,75.239,75.6
2.8588,75.337,75.2
2.9217,75.206,74.607
2.9845,74.932,74.405
3.0473,74.635,74.752
3.1102,74.593,75.143
3.173,74.817,75.399
3.2358,75.163,75.491
3.2987,75.48,75.273
3.3615,75.512,74.742
3.4243,75.256,74.508
3.4872,74.885,75.099
3.55,74.605,75.856
3.6128,74.646,75.489
3.6757,74.847,74.662
3.7385,75.033,74.161
3.8013,75.039,74.208
3.8642,74.954,74.665
3.927,74.929,75.254
3.9898,74.973,75.501
4.0527,75.059,75.435
4.1155,74.993,75.132
4.1783,74.844,74.692
4.2412,74.751,74.688
4.304,74.856,75.233
4.3668,75.119,75.13
4.4296,75.308,74.648
4.4925,75.329,74.895
4.5553,75.126,76.03
4.6181,74.978,76.014
4.681,75.016,75.005
4.7438,75.143,74.443
4.8066,75.224,74.774
4.8695,74.991,74.63
4.9323,74.63,74.276
4.9951,74.388,74.498
5.058,74.498,75.162
5.1208,74.89,75.413
5.1836,75.271,75.399
5.2465,75.472,75.266
5.3093,75.364,74.971
5.3721,75.084,74.685
5.435,74.839,74.67
5.4978,74.732,74.962
5.5606,74.83,75.249
5.6235,75.017,75.241
5.6863,75.228,75.237
5.7491,75.408,75.361
5.8119,75.512,75.223
5.8748,75.412,74.527
5.9376,75.086,73.889
6.0004,74.679,73.921
6.0633,74.366,74.827
6.1261,74.39,75.754
6.1889,74.656,76.105
6.2518,75.004,75.71


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_130.csv <==
x,qOut,qIn
0.031416,74.993,75.802
0.094248,75.176,75.701
0.15708,75.34,75.122
0.21991,75.37,74.66
0.28274,75.162,74.584
0.34558,74.781,74.701
0.40841,74.505,74.794
0.47124,74.48,74.617
0.53407,74.802,74.318
0.5969,75.226,74.826
0.65973,75.501,75.8
0.72257,75.525,76.218
0.7854,75.233,75.386
0.84823,74.851,74.476
0.91106,74.607,74.377
0.97389,74.565,74.98
1.0367,74.739,75.457
1.0996,74.959,75.357
1.1624,75.173,74.982
1.2252,75.344,74.405
1.2881,75.444,73.949
1.3509,75.377,74.284
1.4137,75.126,75.123
1.4765,74.794,75.815
1.5394,74.504,76.053
1.6022,74.429,75.688
1.665,74.541,74.957
1.7279,74.768,74.599
1.7907,75.036,74.906
1.8535,75.299,74.969
1.9164,75.463,74.808
1.9792,75.468,74.893
2.042,75.257,74.891
2.1049,74.994,74.505
2.1677,74.885,74.477
2.2305,74.927,75.073
2.2934,75.069,75.728
2.3562,74.958,75.607
2.419,74.633,75.126
2.4819,74.338,74.791
2.5447,74.331,74.65
2.6075,74.735,74.582
2.6704,75.281,74.824
2.7332,75.723,75.427
2.796,75.847,75.969
2.8588,75.593,75.556
2.9217,75.172,74.658
2.9845,74.809,74.22
3.0473,74.713,74.547
3.1102,74.8,74.803
3.173,74.853,74.827
3.2358,74.822,74.785
3.2987,74.699,74.918
3.3615,74.723,75.262
3.4243,74.936,75.523
3.4872,75.224,75.323
3.55,75.456,74.331
3.6128,75.393,73.881
3.6757,75.09,74.632
3.7385,74.754,75.807
3.8013,74.604,76.183
3.8642,74.808,75.678
3.927,75.177,74.98
3.9898,75.484,74.514
4.0527,75.518,74.724
4.1155,75.196,75.136
4.1783,74.752,75.19
4.2412,74.425,74.922
4.304,74.426,74.668
4.3668,74.675,74.897
4.4296,74.971,75.281
4.4925,75.196,75.174
4.5553,75.266,74.652
4.6181,75.167,74.852
4.681,74.931,75.365
4.7438,74.676,75.268
4.8066,74.528,74.472
4.8695,74.668,74.512
4.9323,75.037,75.216
4.9951,75.453,75.44
5.058,75.734,74.618
5.1208,75.639,74.448
5.1836,75.264,75.25
5.2465,74.856,75.973
5.3093,74.674,75.636
5.3721,74.807,74.872
5.435,75.003,74.371
5.4978,75.112,74.279
5.5606,75.027,74.587
5.6235,74.93,75.097
5.6863,74.925,75.519
5.7491,74.987,75.586
5.8119,75.064,75.314
5.8748,75.046,74.937
5.9376,74.978,74.618
6.0004,74.907,74.631
6.0633,74.88,74.904
6.1261,74.871,74.813
6.1889,74.869,74.679
6.2518,74.901,75.102


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_131.csv <==
x,qOut,qIn
0.031416,75.337,74.483
0.094248,75.535,74.271
0.15708,75.528,74.559
0.21991,75.264,75.056
0.28274,74.743,75.358
0.34558,74.384,75.352
0.40841,74.367,75.145
0.47124,74.601,74.772
0.53407,74.949,74.458
0.5969,75.167,74.674
0.65973,75.223,75.192
0.72257,75.152,75.476
0.7854,74.998,75.169
0.84823,74.888,75.111
0.91106,74.915,75.518
0.97389,75.058,75.688
1.0367,75.277,74.819
1.0996,75.348,74.163
1.1624,75.176,74.42
1.2252,74.863,74.809
1.2881,74.547,74.606
1.3509,74.537,74.814
1.4137,74.79,75.58
1.4765,75.118,76.025
1.5394,75.33,75.439
1.6022,75.246,74.667
1.665,74.983,74.423
1.7279,74.727,74.622
1.7907,74.661,74.571
1.8535,74.831,74.42
1.9164,75.098,74.817
1.9792,75.346,75.605
2.042,75.481,76.106
2.1049,75.471,75.751
2.1677,75.297,74.927
2.2305,75.003,74.263
2.2934,74.647,74.32
2.3562,74.425,74.754
2.419,74.438,75.173
2.4819,74.657,75.504
2.5447,75.018,75.55
2.6075,75.365,74.976
2.6704,75.56,74.366
2.7332,75.526,74.54
2.796,75.202,75.265
2.8588,74.733,75.544
2.9217,74.396,75.517
2.9845,74.322,75.169
3.0473,74.58,74.32
3.1102,74.98,74.069
3.173,75.366,74.682
3.2358,75.616,75.217
3.2987,75.623,75.161
3.3615,75.296,75.272
3.4243,74.838,75.44
3.4872,74.508,75.165
3.55,74.548,74.459
3.6128,74.91,74.489
3.6757,75.261,75.236
3.7385,75.409,75.827
3.8013,75.203,75.567
3.8642,74.884,74.811
3.927,74.757,74.213
3.9898,74.869,74.358
4.0527,75.212,75.309
4.1155,75.374,75.559
4.1783,75.202,74.916
4.2412,74.829,74.233
4.304,74.448,74.507
4.3668,74.455,75.56
4.4296,74.769,76.174
4.4925,75.165,75.508
4.5553,75.415,74.151
4.6181,75.349,73.961
4.681,75.1,74.617
4.7438,74.859,75.216
4.8066,74.812,75.263
4.8695,74.998,75.053
4.9323,75.212,74.871
4.9951,75.306,75.046
5.058,75.155,75.57
5.1208,74.891,75.729
5.1836,74.723,75.511
5.2465,74.704,75.251
5.3093,74.847,75.094
5.3721,74.942,74.718
5.435,74.972,74.289
5.4978,74.997,74.266
5.5606,75.092,74.745
5.6235,75.226,75.053
5.6863,75.21,75.134
5.7491,75.015,75.19
5.8119,74.65,75.189
5.8748,74.483,74.999
5.9376,74.62,74.797
6.0004,74.921,74.784
6.0633,75.212,75.112
6.1261,75.265,75.514
6.1889,75.21,75.602
6.2518,75.191,75.175


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_132.csv <==
x,qOut,qIn
0.031416,75.189,74.754
0.094248,74.76,74.497
0.15708,74.615,75.236
0.21991,74.705,75.709
0.28274,74.917,74.861
0.34558,74.914,74.108
0.40841,74.799,74.373
0.47124,74.745,75.127
0.53407,74.922,75.42
0.5969,75.274,75.322
0.65973,75.493,75.211
0.72257,75.427,75.061
0.7854,74.959,75.041
0.84823,74.458,75.147
0.91106,74.28,75.085
0.97389,74.453,74.852
1.0367,74.921,74.94
1.0996,75.313,75.1
1.1624,75.511,74.886
1.2252,75.512,74.658
1.2881,75.34,74.843
1.3509,75.117,75.176
1.4137,74.92,75.342
1.4765,74.779,75.211
1.5394,74.715,74.718
1.6022,74.721,74.279
1.665,74.822,74.313
1.7279,74.998,74.985
1.7907,75.218,75.955
1.8535,75.348,75.948
1.9164,75.323,75.097
1.9792,75.192,74.36
2.042,75.02,74.284
2.1049,74.959,74.531
2.1677,74.97,74.99
2.2305,74.982,75.516
2.2934,74.924,75.688
2.3562,74.841,75.58
2.419,74.842,75.449
2.4819,74.932,75.096
2.5447,75.099,74.328
2.6075,75.15,73.991
2.6704,75.014,74.419
2.7332,74.775,75.157
2.796,74.546,75.539
2.8588,74.587,75.281
2.9217,74.884,74.766
2.9845,75.263,74.433
3.0473,75.543,74.579
3.1102,75.427,75.109
3.173,74.997,75.578
3.2358,74.539,75.525
3.2987,74.361,75.098
3.3615,74.652,75.028
3.4243,75.16,75.24
3.4872,75.624,75.519
3.55,75.815,75.333
3.6128,75.582,74.618
3.6757,75.065,74.175
3.7385,74.545,74.368
3.8013,74.31,74.816
3.8642,74.501,75.195
3.927,74.869,75.416
3.9898,75.185,75.086
4.0527,75.248,74.541
4.1155,75.055,74.794
4.1783,74.811,75.344
4.2412,74.684,75.406
4.304,74.811,75.031
4.3668,75.084,75.076
4.4296,75.324,75.272
4.4925,75.452,75.229
4.5553,75.417,75.04
4.6181,75.325,74.779
4.681,75.2,74.358
4.7438,75.032,74.11
4.8066,74.805,74.61
4.8695,74.59,75.621
4.9323,74.534,76.242
4.9951,74.655,75.936
5.058,74.939,75.019
5.1208,75.152,74.541
5.1836,75.184,74.488
5.2465,75.081,74.705
5.3093,74.919,75.19
5.3721,74.902,75.271
5.435,75.026,74.754
5.4978,75.202,74.255
5.5606,75.332,74.573
5.6235,75.323,75.413
5.6863,75.166,75.866
5.7491,74.908,75.501
5.8119,74.604,74.919
5.8748,74.407,74.858
5.9376,74.435,74.705
6.0004,74.686,74.203
6.0633,75.126,74.081
6.1261,75.555,75.052
6.1889,75.751,76.05
6.2518,75.643,75.966


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_133.csv <==
x,qOut,qIn
0.031416,75.804,74.509
0.094248,75.394,74.936
0.15708,74.824,75.536
0.21991,74.446,75.45
0.28274,74.576,74.332
0.34558,75.012,73.987
0.40841,75.315,74.858
0.47124,75.333,75.93
0.53407,74.981,75.773
0.5969,74.702,74.84
0.65973,74.733,74.477
0.72257,74.995,74.939
0.7854,75.354,75.153
0.84823,75.451,74.783
0.91106,75.293,74.786
0.97389,75.037,75.207
1.0367,74.854,75.272
1.0996,74.867,74.937
1.1624,74.961,74.836
1.2252,75.04,74.883
1.2881,75.03,74.787
1.3509,74.966,74.69
1.4137,74.88,74.796
1.4765,74.805,75.062
1.5394,74.768,75.359
1.6022,74.851,75.437
1.665,75.048,75.206
1.7279,75.258,74.795
1.7907,75.367,74.661
1.8535,75.228,74.944
1.9164,74.968,75.251
1.9792,74.763,75.312
2.042,74.777,74.937
2.1049,74.968,74.672
2.1677,75.14,74.793
2.2305,75.202,74.984
2.2934,75.092,74.948
2.3562,74.932,75.102
2.419,74.802,75.381
2.4819,74.737,75.32
2.5447,74.755,74.793
2.6075,74.856,74.415
2.6704,75.02,74.489
2.7332,75.183,74.971
2.796,75.277,75.365
2.8588,75.215,75.425
2.9217,75.06,75.496
2.9845,74.917,75.622
3.0473,74.89,75.354
3.1102,74.988,74.544
3.173,75.08,73.961
3.2358,75.09,74.125
3.2987,74.962,74.612
3.3615,74.825,74.979
3.4243,74.812,75.515
3.4872,74.927,75.934
3.55,75.147,75.654
3.6128,75.261,74.96
3.6757,75.177,74.447
3.7385,74.95,74.31
3.8013,74.67,74.545
3.8642,74.579,74.843
3.927,74.722,75.041
3.9898,75.023,75.121
4.0527,75.387,75.326
4.1155,75.634,75.575
4.1783,75.603,75.593
4.2412,75.281,75.504
4.304,74.693,75.394
4.3668,74.241,74.836
4.4296,74.17,74.201
4.4925,74.439,74.292
4.5553,74.938,75.127
4.6181,75.39,75.384
4.681,75.652,74.978
4.7438,75.65,74.43
4.8066,75.32,74.181
4.8695,74.823,74.391
4.9323,74.469,74.963
4.9951,74.384,75.66
5.058,74.633,76.239
5.1208,74.934,75.968
5.1836,75.165,74.933
5.2465,75.326,73.999
5.3093,75.436,74.032
5.3721,75.536,74.91
5.435,75.513,75.756
5.4978,75.328,75.745
5.5606,74.96,74.862
5.6235,74.663,74.335
5.6863,74.612,74.406
5.7491,74.745,74.982
5.8119,74.955,75.847
5.8748,74.911,75.751
5.9376,74.661,74.856
6.0004,74.417,74.458
6.0633,74.405,75.118
6.1261,74.771,75.437
6.1889,75.296,75.131
6.2518,75.721,74.677


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_134.csv <==
x,qOut,qIn
0.031416,74.795,75.389
0.094248,74.614,74.773
0.15708,74.571,74.435
0.21991,74.689,74.412
0.28274,74.959,74.851
0.34558,75.24,75.533
0.40841,75.442,75.734
0.47124,75.522,75.21
0.53407,75.456,74.923
0.5969,75.248,75.416
0.65973,74.932,75.591
0.72257,74.596,74.919
0.7854,74.334,73.83
0.84823,74.284,73.863
0.91106,74.459,74.923
0.97389,74.782,75.965
1.0367,75.168,75.667
1.0996,75.471,74.617
1.1624,75.564,74.171
1.2252,75.422,74.773
1.2881,75.046,75.498
1.3509,74.692,75.302
1.4137,74.57,75.038
1.4765,74.692,75.189
1.5394,75.022,75.246
1.6022,75.336,75.056
1.665,75.527,75.059
1.7279,75.545,74.966
1.7907,75.358,74.459
1.8535,75.004,74.11
1.9164,74.645,74.335
1.9792,74.428,75.066
2.042,74.477,75.809
2.1049,74.754,75.83
2.1677,75.073,75.342
2.2305,75.282,74.811
2.2934,75.245,74.683
2.3562,75.011,74.944
2.419,74.812,75.161
2.4819,74.779,75.036
2.5447,75.001,74.954
2.6075,75.275,75.279
2.6704,75.421,75.363
2.7332,75.397,74.795
2.796,75.193,74.121
2.8588,74.932,74.469
2.9217,74.677,75.256
2.9845,74.485,75.667
3.0473,74.409,75.654
3.1102,74.54,75.423
3.173,74.86,74.77
3.2358,75.245,74.005
3.2987,75.565,73.979
3.3615,75.602,74.888
3.4243,75.362,75.713
3.4872,75.015,75.727
3.55,74.756,75.119
3.6128,74.803,74.644
3.6757,75.023,74.453
3.7385,75.23,74.768
3.8013,75.251,75.496
3.8642,75.027,75.827
3.927,74.735,75.51
3.9898,74.549,74.823
4.0527,74.62,74.438
4.1155,74.938,74.606
4.1783,75.299,74.962
4.2412,75.505,75.287
4.304,75.371,75.37
4.3668,74.897,75.135
4.4296,74.455,74.788
4.4925,74.301,74.564
4.5553,74.627,74.667
4.6181,75.124,75.043
4.681,75.429,75.307
4.7438,75.43,75.185
4.8066,75.07,75.044
4.8695,74.753,75.21
4.9323,74.741,75.265
4.9951,74.986,75.097
5.058,75.38,75.039
5.1208,75.499,74.944
5.1836,75.283,74.563
5.2465,74.917,74.27
5.3093,74.629,74.614
5.3721,74.712,75.362
5.435,74.995,75.764
5.4978,75.249,75.429
5.5606,75.258,74.974
5.6235,75.02,75.234
5.6863,74.775,75.501
5.7491,74.668,75.193
5.8119,74.809,74.491
5.8748,75.03,74.154
5.9376,75.194,74.203
6.0004,75.267,74.543
6.0633,75.241,74.919
6.1261,75.2,75.208
6.1889,75.124,75.509
6.2518,74.995,75.719


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_135.csv <==
x,qOut,qIn
0.031416,74.813,75.606
0.094248,74.806,74.902
0.15708,74.81,74.347
0.21991,74.81,74.362
0.28274,74.802,74.781
0.34558,74.884,75.174
0.40841,75.079,75.464
0.47124,75.306,75.505
0.53407,75.472,75.104
0.5969,75.361,74.5
0.65973,75.008,74.241
0.72257,74.611,74.641
0.7854,74.39,75.532
0.84823,74.503,75.868
0.91106,74.779,75.501
0.97389,75.074,74.915
1.0367,75.26,74.735
1.0996,75.387,74.801
1.1624,75.445,74.667
1.2252,75.383,74.335
1.2881,75.144,74.396
1.3509,74.784,75.181
1.4137,74.566,75.785
1.4765,74.599,75.426
1.5394,74.947,74.558
1.6022,75.303,74.7
1.665,75.399,75.29
1.7279,75.215,75.384
1.7907,74.784,75.038
1.8535,74.535,75.065
1.9164,74.634,75.039
1.9792,74.976,74.629
2.042,75.412,74.403
2.1049,75.605,74.757
2.1677,75.454,75.103
2.2305,75.064,75.31
2.2934,74.582,75.716
2.3562,74.375,75.997
2.419,74.477,75.53
2.4819,74.754,74.385
2.5447,75.054,73.569
2.6075,75.218,74.186
2.6704,75.236,75.42
2.7332,75.158,76.216
2.796,75.036,75.784
2.8588,74.995,74.761
2.9217,75.051,74.276
2.9845,75.13,74.813
3.0473,75.148,75.538
3.1102,74.973,75.168
3.173,74.712,74.376
3.2358,74.529,74.03
3.2987,74.575,74.455
3.3615,74.884,75.066
3.4243,75.295,75.566
3.4872,75.617,75.784
3.55,75.678,75.68
3.6128,75.314,75.212
3.6757,74.756,74.612
3.7385,74.329,74.472
3.8013,74.349,75.116
3.8642,74.797,75.429
3.927,75.312,75.152
3.9898,75.644,74.881
4.0527,75.587,74.924
4.1155,75.257,74.831
4.1783,74.924,74.59
4.2412,74.715,74.446
4.304,74.711,74.79
4.3668,74.67,75.224
4.4296,74.576,75.233
4.4925,74.549,74.972
4.5553,74.719,75.01
4.6181,75.126,75.148
4.681,75.523,75.128
4.7438,75.715,75.246
4.8066,75.533,75.371
4.8695,75.116,75.178
4.9323,74.804,75.02
4.9951,74.734,75.033
5.058,74.98,74.888
5.1208,75.2,74.677
5.1836,75.201,74.732
5.2465,75.012,74.937
5.3093,74.705,75.061
5.3721,74.559,74.832
5.435,74.612,74.577
5.4978,74.785,74.861
5.5606,74.985,75.855
5.6235,75.095,76.109
5.6863,75.12,75.258
5.7491,75.099,74.217
5.8119,75.076,74.227
5.8748,75.107,74.734
5.9376,75.182,74.887
6.0004,75.255,74.819
6.0633,75.275,74.913
6.1261,75.187,75.157
6.1889,75.036,75.434
6.2518,74.889,75.734


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_136.csv <==
x,qOut,qIn
0.031416,74.871,74.887
0.094248,74.387,74.352
0.15708,74.187,74.512
0.21991,74.277,75.103
0.28274,74.602,74.96
0.34558,74.933,74.568
0.40841,75.22,74.884
0.47124,75.423,75.459
0.53407,75.51,75.444
0.5969,75.396,74.951
0.65973,75.15,74.66
0.72257,74.918,74.892
0.7854,74.852,75.372
0.84823,75.01,75.192
0.91106,75.232,74.671
0.97389,75.382,74.514
1.0367,75.343,75.001
1.0996,75.155,75.37
1.1624,74.938,75.303
1.2252,74.769,74.901
1.2881,74.707,74.575
1.3509,74.708,74.793
1.4137,74.75,75.224
1.4765,74.824,75.371
1.5394,74.927,75.143
1.6022,75.041,74.951
1.665,75.127,74.821
1.7279,75.164,74.722
1.7907,75.137,74.604
1.8535,75.077,74.748
1.9164,75.014,75.288
1.9792,74.962,75.908
2.042,74.931,75.83
2.1049,74.914,75.08
2.1677,74.922,74.442
2.2305,74.957,74.204
2.2934,75.018,74.224
2.3562,75.051,74.499
2.419,75.023,75.102
2.4819,74.961,75.814
2.5447,74.905,76.433
2.6075,74.962,75.899
2.6704,75.088,74.385
2.7332,75.181,73.39
2.796,75.133,74.166
2.8588,74.902,75.4
2.9217,74.673,75.924
2.9845,74.598,75.605
3.0473,74.794,74.698
3.1102,75.175,74.183
3.173,75.516,74.526
3.2358,75.635,75.505
3.2987,75.37,76.02
3.3615,74.785,75.263
3.4243,74.28,74.344
3.4872,74.111,74.338
3.55,74.459,75.093
3.6128,75.059,75.351
3.6757,75.595,75.163
3.7385,75.847,74.774
3.8013,75.626,74.638
3.8642,75.002,74.784
3.927,74.456,74.914
3.9898,74.279,75.098
4.0527,74.679,75.363
4.1155,75.206,75.344
4.1783,75.459,75.125
4.2412,75.377,75.038
4.304,74.972,75.13
4.3668,74.745,74.998
4.4296,74.846,74.747
4.4925,75.115,74.689
4.5553,75.346,74.95
4.6181,75.236,74.929
4.681,74.966,74.62
4.7438,74.755,74.587
4.8066,74.807,75.27
4.8695,74.989,75.871
4.9323,75.055,75.853
4.9951,74.976,75.34
5.058,74.775,74.895
5.1208,74.755,74.779
5.1836,74.932,74.612
5.2465,75.178,74.295
5.3093,75.353,74.195
5.3721,75.334,74.478
5.435,75.199,74.909
5.4978,75.038,75.429
5.5606,74.935,75.76
5.6235,74.881,75.525
5.6863,74.826,75.073
5.7491,74.768,74.859
5.8119,74.714,74.794
5.8748,74.729,74.846
5.9376,74.851,75.245
6.0004,75.065,75.622
6.0633,75.346,75.29
6.1261,75.585,74.857
6.1889,75.616,74.954
6.2518,75.385,75.245


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_137.csv <==
x,qOut,qIn
0.031416,74.934,76.076
0.094248,74.814,76.403
0.15708,74.782,75.437
0.21991,74.898,74.39
0.28274,75.191,74.371
0.34558,75.496,74.674
0.40841,75.58,74.689
0.47124,75.386,74.629
0.53407,74.896,75.1
0.5969,74.529,75.706
0.65973,74.541,75.737
0.72257,74.841,75.224
0.7854,75.278,74.708
0.84823,75.395,74.788
0.91106,75.122,75.115
0.97389,74.667,75.15
1.0367,74.283,74.727
1.0996,74.344,74.816
1.1624,74.756,75.421
1.2252,75.284,75.751
1.2881,75.704,75.366
1.3509,75.73,74.718
1.4137,75.34,74.156
1.4765,74.773,74.058
1.5394,74.322,74.554
1.6022,74.368,75.047
1.665,74.737,75.377
1.7279,75.176,75.599
1.7907,75.449,75.443
1.8535,75.496,74.873
1.9164,75.381,74.614
1.9792,75.182,75.158
2.042,74.975,75.753
2.1049,74.836,75.031
2.1677,74.817,74.01
2.2305,74.916,73.946
2.2934,75.115,74.77
2.3562,75.314,75.355
2.419,75.371,75.766
2.4819,75.224,75.943
2.5447,74.834,75.339
2.6075,74.434,74.52
2.6704,74.285,74.457
2.7332,74.426,75.062
2.796,74.839,75.367
2.8588,75.229,74.779
2.9217,75.438,74.123
2.9845,75.455,74.17
3.0473,75.294,75.045
3.1102,75.15,75.675
3.173,75.062,75.747
3.2358,74.974,75.383
3.2987,74.814,74.88
3.3615,74.572,74.845
3.4243,74.451,75.137
3.4872,74.551,75.19
3.55,74.934,74.692
3.6128,75.385,74.475
3.6757,75.661,74.787
3.7385,75.669,75.211
3.8013,75.35,75.203
3.8642,74.966,74.858
3.927,74.729,74.617
3.9898,74.648,74.699
4.0527,74.685,75.116
4.1155,74.654,75.398
4.1783,74.65,75.345
4.2412,74.758,75.114
4.304,75.049,74.992
4.3668,75.385,74.875
4.4296,75.559,74.854
4.4925,75.51,75.216
4.5553,75.214,75.48
4.6181,74.92,75.117
4.681,74.775,74.781
4.7438,74.771,74.849
4.8066,74.863,75.01
4.8695,74.917,74.761
4.9323,74.935,74.531
4.9951,74.93,74.78
5.058,74.914,75.421
5.1208,74.883,75.286
5.1836,74.883,74.578
5.2465,74.943,74.275
5.3093,75.089,74.972
5.3721,75.227,75.752
5.435,75.249,75.974
5.4978,75.161,75.593
5.5606,74.993,74.846
5.6235,74.938,74.419
5.6863,75.026,74.502
5.7491,75.163,74.802
5.8119,75.243,74.953
5.8748,75.138,75.23
5.9376,74.935,75.492
6.0004,74.755,75.237
6.0633,74.717,74.624
6.1261,74.822,74.186
6.1889,74.945,74.069
6.2518,75.004,74.694


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_138.csv <==
x,qOut,qIn
0.031416,74.656,75.866
0.094248,75.003,74.623
0.15708,75.357,73.865
0.21991,75.523,74.205
0.28274,75.332,74.955
0.34558,74.849,75.324
0.40841,74.429,75.624
0.47124,74.29,75.559
0.53407,74.586,74.786
0.5969,75.028,74.348
0.65973,75.335,74.65
0.72257,75.406,75.141
0.7854,75.189,75.28
0.84823,74.9,75.125
0.91106,74.741,74.908
0.97389,74.772,74.832
1.0367,75.011,75.068
1.0996,75.297,75.353
1.1624,75.462,75.418
1.2252,75.412,75.123
1.2881,75.075,74.384
1.3509,74.644,73.755
1.4137,74.439,73.842
1.4765,74.549,74.84
1.5394,74.997,76.129
1.6022,75.4,76.327
1.665,75.5,75.642
1.7279,75.306,74.929
1.7907,74.881,75.029
1.8535,74.661,75.205
1.9164,74.732,74.873
1.9792,74.953,74.409
2.042,75.145,74.345
2.1049,75.144,74.542
2.1677,75.096,74.848
2.2305,75.086,75.301
2.2934,75.183,75.622
2.3562,75.148,75.522
2.419,74.851,75.257
2.4819,74.433,75.038
2.5447,74.091,74.851
2.6075,74.194,74.814
2.6704,74.647,74.975
2.7332,75.232,75.099
2.796,75.737,75.046
2.8588,75.977,74.948
2.9217,75.879,74.869
2.9845,75.511,74.816
3.0473,74.973,74.818
3.1102,74.589,74.814
3.173,74.447,74.821
3.2358,74.491,74.991
3.2987,74.635,75.302
3.3615,74.821,75.339
3.4243,75.068,75.081
3.4872,75.32,74.73
3.55,75.513,74.675
3.6128,75.488,75.095
3.6757,75.276,75.428
3.7385,75.01,75.138
3.8013,74.836,74.522
3.8642,74.862,74.782
3.927,74.973,75.506
3.9898,75.064,75.726
4.0527,75.039,75.093
4.1155,74.925,74.48
4.1783,74.81,74.299
4.2412,74.749,74.712
4.304,74.787,75.417
4.3668,74.898,75.312
4.4296,75.03,74.728
4.4925,75.134,74.583
4.5553,75.166,74.84
4.6181,75.109,74.839
4.681,75.015,74.998
4.7438,74.936,75.494
4.8066,74.922,75.76
4.8695,74.958,75.302
4.9323,75.006,74.798
4.9951,75.054,74.722
5.058,75.098,74.644
5.1208,75.153,74.558
5.1836,75.163,75.008
5.2465,75.091,75.65
5.3093,74.91,75.813
5.3721,74.745,75.351
5.435,74.727,74.624
5.4978,74.835,73.988
5.5606,75.024,74.031
5.6235,75.058,74.855
5.6863,74.931,75.62
5.7491,74.775,75.574
5.8119,74.738,74.751
5.8748,74.954,74.623
5.9376,75.272,75.173
6.0004,75.509,75.403
6.0633,75.495,74.583
6.1261,75.183,74.385
6.1889,74.802,75.319
6.2518,74.565,76.261


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_139.csv <==
x,qOut,qIn
0.031416,74.72,74.837
0.094248,74.409,74.467
0.15708,74.433,74.303
0.21991,74.717,74.167
0.28274,75.141,74.403
0.34558,75.389,75.159
0.40841,75.34,75.657
0.47124,75.069,75.386
0.53407,74.69,74.655
0.5969,74.538,74.513
0.65973,74.637,74.934
0.72257,74.85,75.558
0.7854,75.024,75.925
0.84823,75.043,75.63
0.91106,75.042,74.894
0.97389,75.125,74.201
1.0367,75.38,74.016
1.0996,75.68,74.474
1.1624,75.735,75.183
1.2252,75.448,75.581
1.2881,74.769,75.308
1.3509,74.232,75.009
1.4137,74.178,75.063
1.4765,74.512,75.34
1.5394,75.054,75.428
1.6022,75.326,74.815
1.665,75.277,74.057
1.7279,75.053,74.093
1.7907,74.827,75.273
1.8535,74.887,76.028
1.9164,75.166,75.729
1.9792,75.454,74.838
2.042,75.533,74.28
2.1049,75.189,74.385
2.1677,74.675,74.824
2.2305,74.303,75.45
2.2934,74.363,75.698
2.3562,74.763,75.076
2.419,75.184,74.448
2.4819,75.464,74.645
2.5447,75.487,75.336
2.6075,75.362,75.262
2.6704,75.158,74.872
2.7332,74.923,74.935
2.796,74.696,75.351
2.8588,74.569,75.232
2.9217,74.645,74.906
2.9845,74.888,74.73
3.0473,75.243,74.561
3.1102,75.414,74.67
3.173,75.273,75.224
3.2358,74.945,75.641
3.2987,74.603,75.232
3.3615,74.631,74.699
3.4243,74.929,74.695
3.4872,75.257,74.94
3.55,75.37,74.727
3.6128,75.174,74.587
3.6757,74.913,75.043
3.7385,74.771,75.651
3.8013,74.895,75.688
3.8642,75.121,75.08
3.927,75.261,74.496
3.9898,75.26,74.478
4.0527,75.097,75.045
4.1155,74.909,75.178
4.1783,74.781,74.843
4.2412,74.75,74.678
4.304,74.839,75.151
4.3668,75.019,75.518
4.4296,75.194,75.44
4.4925,75.269,75.133
4.5553,75.159,74.707
4.6181,74.899,74.421
4.681,74.683,74.559
4.7438,74.626,75.053
4.8066,74.811,75.203
4.8695,75.094,75.129
4.9323,75.312,75.421
4.9951,75.385,75.724
5.058,75.254,75.387
5.1208,75.008,74.548
5.1836,74.792,73.932
5.2465,74.69,74.151
5.3093,74.759,75.238
5.3721,74.904,75.633
5.435,75.051,75.231
5.4978,75.169,74.955
5.5606,75.243,75.069
5.6235,75.254,74.719
5.6863,75.15,74.307
5.7491,74.951,74.495
5.8119,74.697,75.184
5.8748,74.586,75.349
5.9376,74.702,74.993
6.0004,74.98,74.642
6.0633,75.334,75.108
6.1261,75.549,75.976
6.1889,75.495,76.259
6.2518,75.199,75.687


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_140.csv <==
x,qOut,qIn
0.031416,75.068,75.63
0.094248,74.99,75.218
0.15708,74.891,74.559
0.21991,74.801,74.214
0.28274,74.747,74.561
0.34558,74.769,75.19
0.40841,74.865,75.535
0.47124,74.999,75.245
0.53407,75.128,74.628
0.5969,75.193,74.491
0.65973,75.185,74.701
0.72257,75.122,74.978
0.7854,75.028,75.179
0.84823,74.931,75.538
0.91106,74.869,75.846
0.97389,74.878,75.558
1.0367,74.988,74.548
1.0996,75.189,73.782
1.1624,75.357,73.729
1.2252,75.389,74.501
1.2881,75.191,75.958
1.3509,74.853,76.682
1.4137,74.622,76.149
1.4765,74.606,74.918
1.5394,74.867,74.032
1.6022,75.138,74.152
1.665,75.2,74.739
1.7279,75.047,75.141
1.7907,74.713,74.948
1.8535,74.558,74.558
1.9164,74.722,74.563
1.9792,75.098,75.269
2.042,75.55,76.174
2.1049,75.669,76.034
2.1677,75.309,75.133
2.2305,74.675,74.329
2.2934,74.052,74.425
2.3562,74.017,74.96
2.419,74.498,75.24
2.4819,75.2,75.082
2.5447,75.834,74.721
2.6075,76.063,74.538
2.6704,75.766,74.556
2.7332,75.14,74.836
2.796,74.454,74.975
2.8588,74.291,74.793
2.9217,74.526,74.928
2.9845,74.867,75.507
3.0473,75.023,75.641
3.1102,75.027,75.257
3.173,75.108,75.175
3.2358,75.288,75.287
3.2987,75.546,74.95
3.3615,75.533,74.534
3.4243,75.229,74.606
3.4872,74.842,74.948
3.55,74.619,75.127
3.6128,74.737,75.041
3.6757,74.93,74.951
3.7385,75.012,75.01
3.8013,74.837,75.057
3.8642,74.633,75.083
3.927,74.592,75.236
3.9898,74.715,75.282
4.0527,74.957,74.903
4.1155,75.137,74.368
4.1783,75.264,74.258
4.2412,75.355,74.958
4.304,75.432,75.943
4.3668,75.415,75.52
4.4296,75.253,74.476
4.4925,75.009,74.446
4.5553,74.768,75.379
4.6181,74.706,75.192
4.681,74.793,74.503
4.7438,74.936,74.556
4.8066,75.038,75.361
4.8695,75.058,75.524
4.9323,75.061,75.166
4.9951,75.08,74.809
5.058,75.141,74.912
5.1208,75.153,75.2
5.1836,75.05,75.247
5.2465,74.872,74.945
5.3093,74.68,74.514
5.3721,74.668,74.54
5.435,74.842,74.914
5.4978,75.089,75.163
5.5606,75.285,75.008
5.6235,75.26,74.939
5.6863,75.071,75.127
5.7491,74.853,75.348
5.8119,74.746,75.161
5.8748,74.819,74.832
5.9376,74.966,74.821
6.0004,75.102,75.02
6.0633,75.157,74.94
6.1261,75.161,74.877
6.1889,75.144,75.171
6.2518,75.112,75.531


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_141.csv <==
x,qOut,qIn
0.031416,74.462,75.039
0.094248,74.673,75.138
0.15708,75.025,75.273
0.21991,75.296,75.497
0.28274,75.293,75.378
0.34558,75.064,74.643
0.40841,74.869,74.012
0.47124,74.844,74.137
0.53407,75.085,75.142
0.5969,75.317,75.742
0.65973,75.287,75.433
0.72257,75.012,74.694
0.7854,74.573,74.702
0.84823,74.431,75.349
0.91106,74.646,75.463
0.97389,75.022,74.74
1.0367,75.336,74.238
1.0996,75.33,74.943
1.1624,75.143,75.761
1.2252,74.969,75.826
1.2881,75,75.263
1.3509,75.206,74.922
1.4137,75.314,74.691
1.4765,75.206,74.5
1.5394,74.808,74.675
1.6022,74.475,74.928
1.665,74.449,74.773
1.7279,74.689,74.465
1.7907,75.095,74.828
1.8535,75.341,75.56
1.9164,75.359,75.747
1.9792,75.21,75.324
2.042,74.98,74.931
2.1049,74.833,75.037
2.1677,74.798,75.119
2.2305,74.86,74.818
2.2934,74.993,74.533
2.3562,75.181,74.835
2.419,75.356,75.268
2.4819,75.424,75.527
2.5447,75.29,75.439
2.6075,74.959,74.79
2.6704,74.646,74.165
2.7332,74.482,74.486
2.796,74.567,75.539
2.8588,74.727,75.496
2.9217,74.859,74.692
2.9845,74.972,74.218
3.0473,75.097,74.478
3.1102,75.286,75.111
3.173,75.42,75.801
3.2358,75.412,76.002
3.2987,75.191,75.573
3.3615,74.891,75.001
3.4243,74.717,74.461
3.4872,74.726,74.161
3.55,74.935,74.5
3.6128,75.146,75.189
3.6757,75.233,75.527
3.7385,75.177,75.286
3.8013,74.981,75.1
3.8642,74.818,75.326
3.927,74.787,75.288
3.9898,74.853,74.811
4.0527,74.955,74.424
4.1155,74.904,74.732
4.1783,74.763,75.297
4.2412,74.684,75.62
4.304,74.817,75.355
4.3668,75.207,74.758
4.4296,75.591,74.275
4.4925,75.737,74.215
4.5553,75.433,74.448
4.6181,74.837,74.638
4.681,74.415,74.988
4.7438,74.359,75.571
4.8066,74.766,75.971
4.8695,75.211,75.733
4.9323,75.467,75.194
4.9951,75.495,74.744
5.058,75.295,74.511
5.1208,75.027,74.4
5.1836,74.82,74.605
5.2465,74.746,75.226
5.3093,74.855,75.724
5.3721,75.079,75.337
5.435,75.252,74.672
5.4978,75.25,74.436
5.5606,74.968,74.792
5.6235,74.541,75.445
5.6863,74.263,75.877
5.7491,74.256,75.466
5.8119,74.581,74.515
5.8748,75.008,74.097
5.9376,75.399,74.271
6.0004,75.662,74.966
6.0633,75.728,75.614
6.1261,75.495,75.397
6.1889,75.055,74.882
6.2518,74.632,74.784


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_142.csv <==
x,qOut,qIn
0.031416,75.848,75.63
0.094248,75.849,75.423
0.15708,75.398,74.608
0.21991,74.724,74.466
0.28274,74.118,75.206
0.34558,74.061,75.323
0.40841,74.429,74.968
0.47124,74.953,74.896
0.53407,75.372,75.204
0.5969,75.528,75.203
0.65973,75.432,74.947
0.72257,75.185,74.638
0.7854,74.906,74.526
0.84823,74.814,74.792
0.91106,74.904,75.19
0.97389,75.057,75.428
1.0367,75.142,75.356
1.0996,75.072,74.87
1.1624,74.967,74.363
1.2252,74.912,74.471
1.2881,74.978,75.404
1.3509,75.046,76.081
1.4137,75.035,75.86
1.4765,74.979,74.897
1.5394,74.932,74.362
1.6022,75.011,74.967
1.665,75.134,75.539
1.7279,75.197,75.155
1.7907,75.101,74.17
1.8535,74.888,73.937
1.9164,74.724,74.273
1.9792,74.692,74.815
2.042,74.847,75.479
2.1049,75.057,75.983
2.1677,75.178,75.843
2.2305,75.16,75.043
2.2934,74.972,74.495
2.3562,74.79,74.834
2.419,74.784,75.258
2.4819,74.96,75.285
2.5447,75.291,74.923
2.6075,75.52,74.701
2.6704,75.524,74.803
2.7332,75.336,75.131
2.796,75.028,75.253
2.8588,74.789,75.158
2.9217,74.605,75.044
2.9845,74.458,74.781
3.0473,74.33,74.502
3.1102,74.371,74.682
3.173,74.656,75.096
3.2358,75.087,75.373
3.2987,75.54,75.357
3.3615,75.725,75.15
3.4243,75.578,74.9
3.4872,75.238,74.744
3.55,74.886,74.722
3.6128,74.809,74.907
3.6757,74.911,75.186
3.7385,75.039,75.313
3.8013,75.045,75.208
3.8642,74.978,75.047
3.927,74.972,74.822
3.9898,75.03,74.48
4.0527,75.127,74.29
4.1155,75.07,74.846
4.1783,74.889,75.596
4.2412,74.717,75.682
4.304,74.693,75.128
4.3668,74.888,74.775
4.4296,75.144,74.692
4.4925,75.317,74.975
4.5553,75.28,75.684
4.6181,75.061,75.838
4.681,74.837,75.204
4.7438,74.73,74.499
4.8066,74.838,74.412
4.8695,75.064,74.411
4.9323,75.238,74.356
4.9951,75.264,74.821
5.058,75.065,76.053
5.1208,74.763,76.392
5.1836,74.57,75.563
5.2465,74.575,74.656
5.3093,74.831,74.523
5.3721,75.142,74.431
5.435,75.322,74.155
5.4978,75.321,74.164
5.5606,75.115,74.83
5.6235,74.947,75.649
5.6863,74.982,76.004
5.7491,75.169,75.538
5.8119,75.421,74.447
5.8748,75.365,74.261
5.9376,74.973,74.986
6.0004,74.487,75.598
6.0633,74.193,75.431
6.1261,74.387,74.831
6.1889,74.887,74.389
6.2518,75.448,74.743


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_143.csv <==
x,qOut,qIn
0.031416,75.467,75.218
0.094248,75.612,74.423
0.15708,75.538,74.473
0.21991,75.309,74.916
0.28274,75.005,74.811
0.34558,74.863,74.369
0.40841,74.943,74.36
0.47124,75.144,74.888
0.53407,75.343,75.619
0.5969,75.299,75.801
0.65973,74.995,75.4
0.72257,74.578,74.78
0.7854,74.226,74.529
0.84823,74.186,74.723
0.91106,74.425,74.975
0.97389,74.826,75.17
1.0367,75.267,75.301
1.0996,75.637,75.016
1.1624,75.81,74.617
1.2252,75.717,74.822
1.2881,75.307,75.69
1.3509,74.794,75.831
1.4137,74.459,75.066
1.4765,74.375,74.133
1.5394,74.556,74.297
1.6022,74.773,75.189
1.665,74.987,75.539
1.7279,75.185,75.14
1.7907,75.36,74.621
1.8535,75.394,74.596
1.9164,75.228,74.898
1.9792,74.963,75.387
2.042,74.731,75.798
2.1049,74.749,75.448
2.1677,74.916,74.618
2.2305,75.088,74.281
2.2934,75.125,74.892
2.3562,75.077,75.125
2.419,75.077,74.886
2.4819,75.131,74.933
2.5447,75.217,75.276
2.6075,75.135,75.094
2.6704,74.931,74.77
2.7332,74.746,74.829
2.796,74.73,75.169
2.8588,74.889,75.365
2.9217,75.026,75.402
2.9845,75.061,75.091
3.0473,74.946,74.427
3.1102,74.916,74.184
3.173,75.048,74.628
3.2358,75.238,75.513
3.2987,75.354,76.081
3.3615,75.18,75.377
3.4243,74.873,74.225
3.4872,74.642,73.909
3.55,74.684,74.792
3.6128,74.928,75.404
3.6757,75.126,75.4
3.7385,75.182,75.235
3.8013,75.039,75.418
3.8642,74.923,75.307
3.927,74.955,74.748
3.9898,75.089,74.403
4.0527,75.253,74.841
4.1155,75.213,75.452
4.1783,74.978,75.64
4.2412,74.706,75.262
4.304,74.567,74.446
4.3668,74.746,74.222
4.4296,75.079,74.716
4.4925,75.343,75.232
4.5553,75.324,75.321
4.6181,74.971,75.387
4.681,74.605,75.365
4.7438,74.465,74.964
4.8066,74.741,74.463
4.8695,75.198,74.342
4.9323,75.512,74.382
4.9951,75.552,74.616
5.058,75.239,75.384
5.1208,74.875,75.968
5.1836,74.731,75.758
5.2465,74.827,75.081
5.3093,75.129,74.799
5.3721,75.292,75.042
5.435,75.195,75.173
5.4978,74.926,75.014
5.5606,74.612,74.974
5.6235,74.573,75.341
5.6863,74.815,75.515
5.7491,75.171,75.075
5.8119,75.464,74.4
5.8748,75.414,74.215
5.9376,75.049,74.263
6.0004,74.589,74.408
6.0633,74.286,74.785
6.1261,74.376,75.489
6.1889,74.72,76.124
6.2518,75.138,76.168


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_144.csv <==
x,qOut,qIn
0.031416,75.017,74.569
0.094248,75.169,74.673
0.15708,75.113,75.002
0.21991,74.97,75.413
0.28274,74.881,75.445
0.34558,74.932,75.083
0.40841,75.012,74.914
0.47124,75.065,75.111
0.53407,75.057,75.102
0.5969,75.105,74.943
0.65973,75.207,75.088
0.72257,75.285,75.148
0.7854,75.246,74.624
0.84823,75.053,74.462
0.91106,74.865,74.949
0.97389,74.771,75.273
1.0367,74.84,74.971
1.0996,74.894,75.096
1.1624,74.844,75.559
1.2252,74.751,75.495
1.2881,74.703,74.735
1.3509,74.852,74.18
1.4137,75.095,74.082
1.4765,75.301,74.554
1.5394,75.344,75.453
1.6022,75.225,75.689
1.665,75.086,75.281
1.7279,75.004,74.966
1.7907,75.035,74.976
1.8535,75.052,75.119
1.9164,74.981,75.394
1.9792,74.857,75.529
2.042,74.732,75.124
2.1049,74.746,74.673
2.1677,74.904,74.694
2.2305,75.13,75.006
2.2934,75.343,75.062
2.3562,75.377,74.947
2.419,75.166,74.915
2.4819,74.811,74.787
2.5447,74.44,74.343
2.6075,74.361,74.238
2.6704,74.579,74.935
2.7332,74.946,76.088
2.796,75.298,76.549
2.8588,75.437,75.68
2.9217,75.378,74.39
2.9845,75.23,73.545
3.0473,75.113,73.748
3.1102,75.141,74.619
3.173,75.21,75.445
3.2358,75.223,75.733
3.2987,75.09,75.463
3.3615,74.924,75.267
3.4243,74.865,75.181
3.4872,74.897,74.961
3.55,74.975,74.581
3.6128,74.865,74.542
3.6757,74.627,74.855
3.7385,74.447,75.252
3.8013,74.512,75.408
3.8642,74.928,75.154
3.927,75.457,74.829
3.9898,75.808,74.902
4.0527,75.697,75.454
4.1155,75.002,75.396
4.1783,74.256,74.732
4.2412,73.894,74.351
4.304,74.26,74.962
4.3668,74.952,75.325
4.4296,75.53,74.855
4.4925,75.813,74.206
4.5553,75.678,74.436
4.6181,75.29,75.502
4.681,74.894,76.252
4.7438,74.65,75.916
4.8066,74.68,74.895
4.8695,74.852,74.422
4.9323,75.033,74.426
4.9951,75.163,74.721
5.058,75.201,75.04
5.1208,75.179,75.142
5.1836,75.128,75.087
5.2465,75.074,74.92
5.3093,75.037,74.654
5.3721,75.002,74.839
5.435,74.934,75.349
5.4978,74.835,75.424
5.5606,74.714,74.738
5.6235,74.64,74.515
5.6863,74.676,75.079
5.7491,74.836,75.855
5.8119,75.119,75.782
5.8748,75.428,74.851
5.9376,75.575,74.276
6.0004,75.476,74.652
6.0633,75.067,75.243
6.1261,74.658,75.13
6.1889,74.533,74.83
6.2518,74.68,74.629


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_145.csv <==
x,qOut,qIn
0.031416,75.135,74.682
0.094248,75.22,74.857
0.15708,75.238,75.248
0.21991,75.176,75.187
0.28274,75.032,74.669
0.34558,74.846,74.855
0.40841,74.692,75.573
0.47124,74.638,76.052
0.53407,74.736,75.737
0.5969,74.998,74.792
0.65973,75.304,73.926
0.72257,75.504,73.907
0.7854,75.454,74.816
0.84823,75.118,75.74
0.91106,74.753,76.099
0.97389,74.554,75.454
1.0367,74.678,74.061
1.0996,74.917,73.698
1.1624,75.052,74.471
1.2252,75.048,75.355
1.2881,74.911,75.393
1.3509,74.833,75.347
1.4137,74.862,75.549
1.4765,74.984,75.35
1.5394,75.173,74.316
1.6022,75.389,74.146
1.665,75.5,75.12
1.7279,75.404,75.897
1.7907,75.005,75.433
1.8535,74.533,74.888
1.9164,74.373,74.901
1.9792,74.584,75.149
2.042,75.151,75.176
2.1049,75.527,74.902
2.1677,75.418,74.528
2.2305,74.948,74.247
2.2934,74.329,74.29
2.3562,74.233,74.847
2.419,74.635,75.635
2.4819,75.219,76.153
2.5447,75.654,75.985
2.6075,75.625,75.364
2.6704,75.262,74.768
2.7332,74.834,74.505
2.796,74.623,74.462
2.8588,74.778,74.355
2.9217,75.085,74.409
2.9845,75.357,74.782
3.0473,75.431,75.368
3.1102,75.326,75.434
3.173,75.132,75.034
3.2358,74.91,74.847
3.2987,74.712,75.356
3.3615,74.531,75.346
3.4243,74.431,74.645
3.4872,74.477,74.297
3.55,74.72,74.913
3.6128,75.145,75.377
3.6757,75.6,75.358
3.7385,75.898,75.138
3.8013,75.861,74.806
3.8642,75.363,74.794
3.927,74.717,75.145
3.9898,74.248,75.259
4.0527,74.251,74.831
4.1155,74.563,74.73
4.1783,74.892,75.081
4.2412,75.13,75.401
4.304,75.211,75.261
4.3668,75.241,74.977
4.4296,75.213,74.934
4.4925,75.123,75.086
4.5553,74.97,74.906
4.6181,74.826,74.57
4.681,74.778,74.635
4.7438,74.836,75.023
4.8066,74.995,75.253
4.8695,75.141,74.989
4.9323,75.2,74.659
4.9951,75.164,74.731
5.058,75.044,75.324
5.1208,74.944,75.574
5.1836,74.915,75.244
5.2465,74.946,74.767
5.3093,75.016,74.914
5.3721,75.075,75.297
5.435,75.126,75.208
5.4978,75.162,74.737
5.5606,75.174,74.258
5.6235,75.109,74.427
5.6863,74.976,75.228
5.7491,74.838,75.997
5.8119,74.762,75.861
5.8748,74.799,75.041
5.9376,74.884,74.395
6.0004,74.958,74.443
6.0633,74.97,74.881
6.1261,74.955,74.995
6.1889,74.971,74.983
6.2518,75.03,74.885


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_146.csv <==
x,qOut,qIn
0.031416,75.133,75.032
0.094248,75.159,75.515
0.15708,75.091,75.413
0.21991,74.967,75.002
0.28274,74.837,74.752
0.34558,74.828,74.85
0.40841,74.945,74.966
0.47124,75.114,74.781
0.53407,75.254,74.404
0.5969,75.256,74.493
0.65973,75.139,74.925
0.72257,74.979,75.303
0.7854,74.852,75.26
0.84823,74.836,75.072
0.91106,74.906,75.182
0.97389,75.005,75.614
1.0367,75.076,75.68
1.0996,75.073,74.956
1.1624,75.034,74.301
1.2252,75.01,74.33
1.2881,75.052,74.508
1.3509,75.145,74.356
1.4137,75.189,74.674
1.4765,75.13,75.598
1.5394,74.931,76.221
1.6022,74.715,75.827
1.665,74.598,75.158
1.7279,74.6,74.814
1.7907,74.714,74.865
1.8535,74.841,74.744
1.9164,74.968,74.532
1.9792,75.102,74.486
2.042,75.25,74.652
2.1049,75.399,75.116
2.1677,75.465,75.669
2.2305,75.385,75.619
2.2934,75.102,74.611
2.3562,74.687,74.203
2.419,74.361,74.698
2.4819,74.255,75.189
2.5447,74.462,75.236
2.6075,74.843,75.185
2.6704,75.26,75.087
2.7332,75.607,75.121
2.796,75.798,75.557
2.8588,75.723,75.818
2.9217,75.377,75.361
2.9845,74.913,74.275
3.0473,74.51,73.517
3.1102,74.423,74.335
3.173,74.593,75.746
3.2358,74.878,76.274
3.2987,75.137,75.446
3.3615,75.264,74.404
3.4243,75.226,73.776
3.4872,75.06,73.987
3.55,74.819,75
3.6128,74.688,75.805
3.6757,74.734,75.989
3.7385,74.91,75.552
3.8013,75.143,74.75
3.8642,75.324,74.481
3.927,75.437,74.818
3.9898,75.446,75.209
4.0527,75.319,75.187
4.1155,74.975,75.23
4.1783,74.587,75.359
4.2412,74.373,75.06
4.304,74.532,74.266
4.3668,75.004,74.257
4.4296,75.392,74.972
4.4925,75.451,75.457
4.5553,74.977,75.288
4.6181,74.382,75.032
4.681,74.192,74.891
4.7438,74.474,74.98
4.8066,75.18,75.096
4.8695,75.713,74.847
4.9323,75.805,74.612
4.9951,75.513,74.821
5.058,74.951,75.216
5.1208,74.667,75.21
5.1836,74.778,75.126
5.2465,75.09,75.157
5.3093,75.373,74.84
5.3721,75.301,74.515
5.435,74.989,74.805
5.4978,74.659,75.331
5.5606,74.54,75.334
5.6235,74.712,75.011
5.6863,74.992,74.954
5.7491,75.228,75.207
5.8119,75.289,75.276
5.8748,75.182,74.8
5.9376,75.004,74.434
6.0004,74.845,74.723
6.0633,74.786,75.496
6.1261,74.825,75.491
6.1889,74.923,74.833
6.2518,75.038,74.461


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_147.csv <==
x,qOut,qIn
0.031416,74.777,74.955
0.094248,75.167,74.446
0.15708,75.59,74.9
0.21991,75.81,75.535
0.28274,75.599,75.365
0.34558,74.915,74.906
0.40841,74.231,74.835
0.47124,73.892,75.054
0.53407,74.162,75.259
0.5969,74.693,75.149
0.65973,75.192,74.743
0.72257,75.54,74.359
0.7854,75.664,74.598
0.84823,75.539,75.233
0.91106,75.205,75.629
0.97389,74.83,75.548
1.0367,74.601,75.016
1.0996,74.693,74.68
1.1624,74.943,74.716
1.2252,75.172,74.841
1.2881,75.218,74.683
1.3509,75.115,74.545
1.4137,75.023,74.861
1.4765,75.01,75.589
1.5394,75.115,75.848
1.6022,75.194,75.144
1.665,75.169,74.451
1.7279,75.053,74.413
1.7907,74.88,74.919
1.8535,74.748,75.432
1.9164,74.706,75.756
1.9792,74.771,75.543
2.042,74.951,74.607
2.1049,75.198,74.008
2.1677,75.369,74.291
2.2305,75.367,75.027
2.2934,75.112,75.334
2.3562,74.752,75.116
2.419,74.534,74.846
2.4819,74.538,74.642
2.5447,74.793,74.664
2.6075,75.092,75.277
2.6704,75.299,76.013
2.7332,75.353,75.994
2.796,75.211,74.884
2.8588,74.961,74.2
2.9217,74.799,74.48
2.9845,74.819,75.218
3.0473,75.083,75.647
3.1102,75.339,75.394
3.173,75.335,74.795
3.2358,75.076,74.297
3.2987,74.624,74.318
3.3615,74.447,74.738
3.4243,74.61,75.182
3.4872,74.918,75.431
3.55,75.145,75.463
3.6128,75.074,75.38
3.6757,74.909,75.187
3.7385,74.843,74.959
3.8013,75.045,74.852
3.8642,75.368,74.854
3.927,75.52,74.873
3.9898,75.421,74.902
4.0527,75.034,74.948
4.1155,74.766,74.881
4.1783,74.805,74.813
4.2412,75.023,74.967
4.304,75.247,75.022
4.3668,75.109,74.804
4.4296,74.758,74.825
4.4925,74.462,75.189
4.5553,74.489,75.397
4.6181,74.844,74.969
4.681,75.25,74.582
4.7438,75.526,74.927
4.8066,75.53,75.687
4.8695,75.333,75.372
4.9323,75.085,74.508
4.9951,74.887,74.272
5.058,74.824,74.82
5.1208,74.846,75.086
5.1836,74.888,75.295
5.2465,74.919,75.758
5.3093,74.916,76.118
5.3721,74.901,75.576
5.435,74.894,74.507
5.4978,74.908,73.732
5.5606,74.949,74.064
5.6235,74.999,74.564
5.6863,75.034,74.638
5.7491,75.049,74.858
5.8119,75.045,75.732
5.8748,75.062,76.145
5.9376,75.1,75.663
6.0004,75.116,74.799
6.0633,75.065,74.079
6.1261,74.892,74.292
6.1889,74.702,75.223
6.2518,74.627,75.738


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_148.csv <==
x,qOut,qIn
0.031416,74.544,74.386
0.094248,74.628,75.266
0.15708,74.892,76.062
0.21991,75.204,75.903
0.28274,75.432,75.085
0.34558,75.428,74.615
0.40841,75.21,74.289
0.47124,74.92,73.991
0.53407,74.714,74.283
0.5969,74.799,75.254
0.65973,75.077,75.878
0.72257,75.344,75.671
0.7854,75.4,75.207
0.84823,75.112,75.151
0.91106,74.721,75.146
0.97389,74.467,75.124
1.0367,74.561,75.237
1.0996,74.848,75.052
1.1624,75.09,74.417
1.2252,75.23,73.912
1.2881,75.252,74.315
1.3509,75.348,75.072
1.4137,75.417,75.407
1.4765,75.319,75.32
1.5394,74.911,75.194
1.6022,74.39,75.185
1.665,74.168,75.065
1.7279,74.333,74.746
1.7907,74.886,74.457
1.8535,75.38,74.84
1.9164,75.627,75.576
1.9792,75.634,75.922
2.042,75.442,75.444
2.1049,75.264,74.857
2.1677,75.127,74.598
2.2305,74.982,74.641
2.2934,74.769,74.806
2.3562,74.498,75.029
2.419,74.349,75.2
2.4819,74.403,75.096
2.5447,74.706,74.648
2.6075,75.088,74.484
2.6704,75.367,74.832
2.7332,75.452,75.354
2.796,75.277,75.677
2.8588,74.966,75.563
2.9217,74.734,75.051
2.9845,74.689,74.538
3.0473,74.899,74.551
3.1102,75.214,74.846
3.173,75.449,75.055
3.2358,75.502,75.188
3.2987,75.29,75.335
3.3615,74.946,75.145
3.4243,74.714,74.69
3.4872,74.681,74.529
3.55,74.888,74.837
3.6128,75.051,74.778
3.6757,75.03,74.611
3.7385,74.888,75.129
3.8013,74.721,76.013
3.8642,74.79,75.779
3.927,75.05,74.909
3.9898,75.336,74.271
4.0527,75.478,74.329
4.1155,75.306,75.024
4.1783,74.967,75.742
4.2412,74.674,75.7
4.304,74.633,75.015
4.3668,74.861,74.724
4.4296,75.135,74.72
4.4925,75.292,74.718
4.5553,75.197,74.791
4.6181,74.919,74.894
4.681,74.654,74.901
4.7438,74.53,75.049
4.8066,74.643,75.348
4.8695,74.916,75.362
4.9323,75.22,75.148
4.9951,75.436,74.866
5.058,75.457,74.488
5.1208,75.216,74.403
5.1836,74.884,74.76
5.2465,74.665,75.177
5.3093,74.746,75.245
5.3721,75.074,75.283
5.435,75.368,75.435
5.4978,75.456,75.393
5.5606,75.201,74.861
5.6235,74.817,74.353
5.6863,74.583,74.459
5.7491,74.573,75.321
5.8119,74.802,76.201
5.8748,75.022,75.771
5.9376,75.168,74.566
6.0004,75.236,73.697
6.0633,75.238,74.294
6.1261,75.139,75.406
6.1889,74.929,75.605
6.2518,74.696,74.781


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_149.csv <==
x,qOut,qIn
0.031416,74.823,76.027
0.094248,74.911,75.263
0.15708,75.067,74.072
0.21991,75.153,73.704
0.28274,75.047,74.734
0.34558,74.776,75.916
0.40841,74.544,76.354
0.47124,74.48,75.774
0.53407,74.675,74.762
0.5969,75.011,74.537
0.65973,75.321,74.84
0.72257,75.486,75.099
0.7854,75.405,75.172
0.84823,75.078,74.976
0.91106,74.721,74.446
0.97389,74.524,74.052
1.0367,74.648,74.736
1.0996,75.002,75.759
1.1624,75.316,75.775
1.2252,75.412,74.828
1.2881,75.142,74.443
1.3509,74.692,74.945
1.4137,74.435,75.162
1.4765,74.517,75.066
1.5394,75.009,75.303
1.6022,75.548,75.552
1.665,75.826,75.296
1.7279,75.757,74.818
1.7907,75.304,74.447
1.8535,74.874,74.575
1.9164,74.702,75.076
1.9792,74.727,75.364
2.042,74.824,75.127
2.1049,74.746,74.933
2.1677,74.663,74.871
2.2305,74.703,74.779
2.2934,74.972,74.705
2.3562,75.237,74.848
2.419,75.277,75.118
2.4819,75.117,75.287
2.5447,74.829,75.147
2.6075,74.776,74.977
2.6704,74.975,74.94
2.7332,75.259,74.984
2.796,75.442,74.961
2.8588,75.317,75.105
2.9217,75.015,75.454
2.9845,74.734,75.551
3.0473,74.664,75.047
3.1102,74.833,74.407
3.173,75.054,74.088
3.2358,75.191,74.364
3.2987,75.133,75.231
3.3615,74.944,75.469
3.4243,74.775,75.076
3.4872,74.717,75.068
3.55,74.833,75.879
3.6128,75.02,75.914
3.6757,75.158,74.942
3.7385,75.194,73.876
3.8013,75.098,73.751
3.8642,74.971,74.51
3.927,74.926,75.348
3.9898,74.99,75.754
4.0527,75.172,75.613
4.1155,75.319,75.269
4.1783,75.284,75.038
4.2412,75.06,75.1
4.304,74.676,75.096
4.3668,74.422,74.712
4.4296,74.435,74.422
4.4925,74.667,74.544
4.5553,75.032,74.911
4.6181,75.359,74.902
4.681,75.573,74.772
4.7438,75.6,75.084
4.8066,75.374,75.823
4.8695,74.891,75.736
4.9323,74.419,75.046
4.9951,74.185,74.684
5.058,74.373,74.899
5.1208,74.833,74.978
5.1836,75.311,74.96
5.2465,75.644,75.044
5.3093,75.7,75.178
5.3721,75.49,75.107
5.435,75.159,74.837
5.4978,74.849,74.427
5.5606,74.69,74.26
5.6235,74.644,74.725
5.6863,74.642,75.35
5.7491,74.68,75.607
5.8119,74.766,75.359
5.8748,74.951,75.117
5.9376,75.182,74.994
6.0004,75.378,74.839
6.0633,75.462,74.502
6.1261,75.365,74.44
6.1889,75.148,74.889
6.2518,74.927,75.63


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_150.csv <==
x,qOut,qIn
0.031416,74.96,74.626
0.094248,75.178,75.038
0.15708,75.276,75.394
0.21991,75.26,75.147
0.28274,75.148,74.757
0.34558,75.011,74.964
0.40841,74.942,75.26
0.47124,74.982,75.172
0.53407,75.156,74.515
0.5969,75.322,74.209
0.65973,75.277,74.734
0.72257,74.991,75.721
0.7854,74.475,76.127
0.84823,74.146,75.517
0.91106,74.215,74.723
0.97389,74.595,74.428
1.0367,75.147,74.832
1.0996,75.529,75.122
1.1624,75.616,75.093
1.2252,75.453,74.997
1.2881,75.111,74.894
1.3509,74.907,74.605
1.4137,74.926,74.487
1.4765,75.061,74.912
1.5394,75.179,75.466
1.6022,75.072,75.217
1.665,74.838,74.708
1.7279,74.638,74.654
1.7907,74.628,74.976
1.8535,74.854,75.011
1.9164,75.182,75.024
1.9792,75.464,75.283
2.042,75.563,75.504
2.1049,75.378,75.175
2.1677,75.052,74.729
2.2305,74.778,74.592
2.2934,74.744,74.785
2.3562,74.902,75.144
2.419,75.012,75.528
2.4819,74.992,75.604
2.5447,74.8,75.106
2.6075,74.71,74.374
2.6704,74.806,73.97
2.7332,74.991,74.285
2.796,75.142,75.29
2.8588,75.082,75.589
2.9217,74.919,75.042
2.9845,74.799,74.697
3.0473,74.854,75.413
3.1102,75.066,75.897
3.173,75.263,75.571
3.2358,75.335,75.025
3.2987,75.191,74.75
3.3615,74.938,74.302
3.4243,74.778,73.954
3.4872,74.796,74.487
3.55,75.042,75.683
3.6128,75.297,75.921
3.6757,75.334,75.418
3.7385,75.123,74.975
3.8013,74.68,74.944
3.8642,74.393,75.031
3.927,74.429,74.955
3.9898,74.696,74.507
4.0527,75.058,74.106
4.1155,75.259,74.482
4.1783,75.334,75.293
4.2412,75.355,75.972
4.304,75.402,75.828
4.3668,75.4,75.108
4.4296,75.197,74.569
4.4925,74.833,74.472
4.5553,74.397,74.696
4.6181,74.285,75.099
4.681,74.545,75.494
4.7438,75.003,75.53
4.8066,75.461,75.035
4.8695,75.671,74.588
4.9323,75.59,74.543
4.9951,75.29,74.765
5.058,74.871,74.769
5.1208,74.552,74.809
5.1836,74.422,75.193
5.2465,74.481,75.518
5.3093,74.703,75.245
5.3721,75.035,74.876
5.435,75.368,74.885
5.4978,75.565,75.138
5.5606,75.492,75.102
5.6235,75.118,74.914
5.6863,74.745,75.128
5.7491,74.591,75.61
5.8119,74.829,75.471
5.8748,75.207,74.447
5.9376,75.406,73.633
6.0004,75.334,73.771
6.0633,74.954,74.874
6.1261,74.618,75.829
6.1889,74.531,75.955
6.2518,74.669,75.18


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_151.csv <==
x,qOut,qIn
0.031416,75.079,75.564
0.094248,75.382,75.012
0.15708,75.571,74.378
0.21991,75.611,74.764
0.28274,75.476,75.893
0.34558,75.197,76.212
0.40841,74.879,75.797
0.47124,74.629,75.027
0.53407,74.547,74.171
0.5969,74.656,73.783
0.65973,74.89,74.211
0.72257,75.149,75.264
0.7854,75.342,75.9
0.84823,75.344,75.353
0.91106,75.143,74.594
0.97389,74.848,74.44
1.0367,74.588,74.899
1.0996,74.558,75.321
1.1624,74.693,75.541
1.2252,74.873,75.436
1.2881,74.976,75.037
1.3509,75.003,74.667
1.4137,75.098,74.547
1.4765,75.287,74.753
1.5394,75.58,75.064
1.6022,75.647,74.991
1.665,75.309,74.757
1.7279,74.75,74.821
1.7907,74.229,75.176
1.8535,74.292,75.093
1.9164,74.758,74.726
1.9792,75.271,74.606
2.042,75.485,75.17
2.1049,75.266,75.889
2.1677,74.928,76.003
2.2305,74.732,75.257
2.2934,74.897,74.446
2.3562,75.229,74.301
2.419,75.412,74.4
2.4819,75.348,74.756
2.5447,74.994,75.366
2.6075,74.69,75.521
2.6704,74.619,75.305
2.7332,74.737,75.224
2.796,74.958,74.969
2.8588,75.055,74.445
2.9217,75.019,74.457
2.9845,74.916,75.117
3.0473,74.817,75.619
3.1102,74.812,75.506
3.173,74.929,75.215
3.2358,75.138,74.829
3.2987,75.403,74.466
3.3615,75.544,74.44
3.4243,75.397,74.716
3.4872,75.023,75.029
3.55,74.526,75.079
3.6128,74.356,74.937
3.6757,74.58,74.859
3.7385,75.011,75.046
3.8013,75.433,75.705
3.8642,75.541,75.67
3.927,75.335,74.674
3.9898,74.98,73.884
4.0527,74.669,74.612
4.1155,74.664,75.713
4.1783,74.906,75.903
4.2412,75.22,75.186
4.304,75.435,74.579
4.3668,75.363,74.816
4.4296,75.065,75.1
4.4925,74.718,74.925
4.5553,74.514,74.636
4.6181,74.58,75
4.681,74.776,75.526
4.7438,74.977,75.57
4.8066,75.075,74.952
4.8695,75.128,74.359
4.9323,75.178,74.191
4.9951,75.194,74.542
5.058,75.132,75.093
5.1208,74.936,75.333
5.1836,74.757,75.366
5.2465,74.72,75.451
5.3093,74.923,75.649
5.3721,75.23,75.466
5.435,75.397,74.998
5.4978,75.341,74.661
5.5606,75.014,74.634
5.6235,74.723,74.639
5.6863,74.676,74.674
5.7491,74.847,74.892
5.8119,75.162,75.231
5.8748,75.33,75.366
5.9376,75.256,75.358
6.0004,74.999,75.269
6.0633,74.647,74.793
6.1261,74.454,74.193
6.1889,74.501,74.194
6.2518,74.735,74.953


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_152.csv <==
x,qOut,qIn
0.031416,74.945,74.357
0.094248,75.26,74.609
0.15708,75.357,75.108
0.21991,75.214,74.995
0.28274,74.848,74.248
0.34558,74.587,74.529
0.40841,74.617,75.539
0.47124,74.883,75.891
0.53407,75.29,75.018
0.5969,75.498,74.339
0.65973,75.377,74.411
0.72257,75.036,75.071
0.7854,74.63,75.473
0.84823,74.566,75.068
0.91106,74.849,74.734
0.97389,75.275,75.177
1.0367,75.623,75.976
1.0996,75.606,75.706
1.1624,75.274,74.779
1.2252,74.839,74.09
1.2881,74.533,74.068
1.3509,74.532,74.618
1.4137,74.689,75.472
1.4765,74.879,75.916
1.5394,74.997,75.175
1.6022,75.088,74.491
1.665,75.142,74.683
1.7279,75.125,75.17
1.7907,75.001,75.066
1.8535,74.828,74.779
1.9164,74.748,74.828
1.9792,74.809,75.035
2.042,75.027,75.064
2.1049,75.273,75.019
2.1677,75.441,75.196
2.2305,75.465,75.576
2.2934,75.293,75.354
2.3562,74.942,74.399
2.419,74.598,73.939
2.4819,74.429,74.516
2.5447,74.578,75.456
2.6075,74.953,75.73
2.6704,75.299,75.507
2.7332,75.456,74.953
2.796,75.298,74.53
2.8588,74.992,74.694
2.9217,74.788,75.015
2.9845,74.752,75.016
3.0473,74.902,74.827
3.1102,74.993,74.781
3.173,75.007,74.79
3.2358,75.015,75.051
3.2987,75.1,75.744
3.3615,75.247,76.118
3.4243,75.263,75.766
3.4872,75.097,74.917
3.55,74.733,74.157
3.6128,74.502,74.161
3.6757,74.582,74.625
3.7385,74.889,74.955
3.8013,75.3,74.877
3.8642,75.482,74.821
3.927,75.369,74.914
3.9898,75.08,75.134
4.0527,74.766,75.325
4.1155,74.68,75.302
4.1783,74.75,75.311
4.2412,74.858,75.526
4.304,74.884,75.547
4.3668,74.898,74.949
4.4296,75.045,74.274
4.4925,75.306,74.087
4.5553,75.638,74.586
4.6181,75.695,75.023
4.681,75.359,75.199
4.7438,74.822,75.404
4.8066,74.336,75.61
4.8695,74.32,75.146
4.9323,74.604,74.413
4.9951,74.936,74.236
5.058,75.08,74.861
5.1208,75.038,75.297
5.1836,74.994,75.312
5.2465,75.041,75.219
5.3093,75.241,75.242
5.3721,75.463,74.877
5.435,75.534,74.346
5.4978,75.387,74.394
5.5606,74.979,75.126
5.6235,74.544,75.64
5.6863,74.339,75.73
5.7491,74.42,75.373
5.8119,74.785,74.579
5.8748,75.184,74.177
5.9376,75.428,74.554
6.0004,75.437,75.345
6.0633,75.155,75.768
6.1261,74.779,75.665
6.1889,74.574,75.358
6.2518,74.621,74.835


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_153.csv <==
x,qOut,qIn
0.031416,75.315,74.452
0.094248,75.444,74.89
0.15708,75.359,75.307
0.21991,75.158,75.468
0.28274,74.962,75.614
0.34558,74.881,75.378
0.40841,74.837,74.553
0.47124,74.783,73.926
0.53407,74.682,74.664
0.5969,74.654,75.887
0.65973,74.775,76.166
0.72257,75.013,75.333
0.7854,75.316,74.391
0.84823,75.533,74.403
0.91106,75.546,74.746
0.97389,75.337,74.798
1.0367,74.909,74.665
1.0996,74.51,75.009
1.1624,74.356,75.441
1.2252,74.469,75.484
1.2881,74.822,75.043
1.3509,75.195,74.878
1.4137,75.427,75.154
1.4765,75.438,75.409
1.5394,75.172,74.978
1.6022,74.797,74.386
1.665,74.6,74.233
1.7279,74.679,74.451
1.7907,75.075,75.106
1.8535,75.45,75.905
1.9164,75.524,76.085
1.9792,75.277,75.313
2.042,74.747,74.277
2.1049,74.423,74.455
2.1677,74.472,75.29
2.2305,74.765,75.622
2.2934,75.123,75.048
2.3562,75.277,74.537
2.419,75.284,74.362
2.4819,75.232,74.482
2.5447,75.211,75.02
2.6075,75.189,75.679
2.6704,75.061,75.853
2.7332,74.837,75.399
2.796,74.553,74.88
2.8588,74.445,74.821
2.9217,74.598,74.829
2.9845,74.931,74.613
3.0473,75.34,74.356
3.1102,75.573,74.75
3.173,75.526,75.456
3.2358,75.28,75.839
3.2987,74.951,75.571
3.3615,74.844,74.759
3.4243,74.911,73.998
3.4872,74.987,74.115
3.55,74.898,75.168
3.6128,74.671,75.434
3.6757,74.581,74.875
3.7385,74.727,74.574
3.8013,75.152,75.248
3.8642,75.549,75.574
3.927,75.668,75.171
3.9898,75.472,74.843
4.0527,74.972,75.146
4.1155,74.55,75.378
4.1783,74.427,75.378
4.2412,74.581,75.351
4.304,74.938,75.213
4.3668,75.257,74.927
4.4296,75.407,74.589
4.4925,75.338,74.189
4.5553,75.017,74.179
4.6181,74.643,74.967
4.681,74.469,75.75
4.7438,74.542,75.71
4.8066,74.855,74.897
4.8695,75.115,74.376
4.9323,75.213,74.389
4.9951,75.183,74.952
5.058,75.087,75.669
5.1208,75.065,75.547
5.1836,75.111,75.002
5.2465,75.192,74.916
5.3093,75.27,75.182
5.3721,75.342,75.069
5.435,75.346,74.9
5.4978,75.221,74.847
5.5606,74.91,74.767
5.6235,74.542,74.623
5.6863,74.372,74.614
5.7491,74.473,74.805
5.8119,74.863,75.208
5.8748,75.231,75.538
5.9376,75.359,75.61
6.0004,75.233,75.441
6.0633,74.885,75.135
6.1261,74.667,74.808
6.1889,74.728,74.516
6.2518,74.984,74.337


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_154.csv <==
x,qOut,qIn
0.031416,75.514,75.5
0.094248,75.184,75.53
0.15708,74.637,75.31
0.21991,74.22,75.277
0.28274,74.263,75.427
0.34558,74.756,75.407
0.40841,75.325,75.145
0.47124,75.699,74.7
0.53407,75.649,74.573
0.5969,75.227,74.994
0.65973,74.799,75.343
0.72257,74.601,75.169
0.7854,74.815,74.46
0.84823,75.107,74.206
0.91106,75.158,74.696
0.97389,74.958,75.424
1.0367,74.562,75.344
1.0996,74.41,74.642
1.1624,74.579,74.411
1.2252,74.936,75.055
1.2881,75.319,76.086
1.3509,75.534,75.886
1.4137,75.573,74.708
1.4765,75.473,73.81
1.5394,75.28,74.364
1.6022,75.085,75.345
1.665,74.954,75.727
1.7279,74.898,75.595
1.7907,74.916,75.388
1.8535,74.925,75.036
1.9164,74.885,74.616
1.9792,74.812,74.609
2.042,74.735,74.919
2.1049,74.74,74.753
2.1677,74.814,74.459
2.2305,74.917,74.589
2.2934,75.001,75.141
2.3562,75.074,75.696
2.419,75.167,76.014
2.4819,75.242,75.769
2.5447,75.25,74.966
2.6075,75.051,74.393
2.6704,74.763,74.272
2.7332,74.579,74.374
2.796,74.687,74.468
2.8588,75.084,74.899
2.9217,75.482,75.518
2.9845,75.667,75.66
3.0473,75.459,74.971
3.1102,75.013,74.772
3.173,74.643,75.279
3.2358,74.476,75.508
3.2987,74.576,74.731
3.3615,74.696,74.334
3.4243,74.821,74.727
3.4872,75.001,75.118
3.55,75.295,75.05
3.6128,75.622,75.107
3.6757,75.704,75.25
3.7385,75.451,75.147
3.8013,74.818,74.781
3.8642,74.301,74.685
3.927,74.215,74.961
3.9898,74.486,75.342
4.0527,74.962,75.316
4.1155,75.271,75.082
4.1783,75.385,75.017
4.2412,75.356,75.039
4.304,75.253,74.861
4.3668,75.138,74.647
4.4296,75.011,74.714
4.4925,74.885,74.949
4.5553,74.775,75.121
4.6181,74.749,75.346
4.681,74.833,75.448
4.7438,74.983,75.077
4.8066,75.147,74.515
4.8695,75.196,74.543
4.9323,75.113,74.932
4.9951,74.97,75.251
5.058,74.854,75.453
5.1208,74.892,75.7
5.1836,75.043,75.487
5.2465,75.206,74.489
5.3093,75.283,73.56
5.3721,75.198,74.054
5.435,75.009,75.236
5.4978,74.813,76.089
5.5606,74.704,75.906
5.6235,74.748,75.112
5.6863,74.907,74.517
5.7491,75.105,74.567
5.8119,75.266,74.806
5.8748,75.264,74.922
5.9376,75.085,75.22
6.0004,74.841,75.394
6.0633,74.658,74.879
6.1261,74.757,74.193
6.1889,75.071,74.115
6.2518,75.394,74.765


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_155.csv <==
x,qOut,qIn
0.031416,74.611,74.693
0.094248,74.527,75.104
0.15708,74.676,75.564
0.21991,74.941,75.541
0.28274,75.2,74.868
0.34558,75.294,74.27
0.40841,75.173,74.176
0.47124,74.917,74.664
0.53407,74.626,75.43
0.5969,74.522,75.576
0.65973,74.62,75.148
0.72257,74.849,74.79
0.7854,75.123,75.076
0.84823,75.383,75.316
0.91106,75.554,75.154
0.97389,75.553,74.934
1.0367,75.299,74.898
1.0996,74.877,74.916
1.1624,74.602,74.942
1.2252,74.607,74.918
1.2881,74.967,74.763
1.3509,75.308,74.751
1.4137,75.345,75.027
1.4765,75.09,75.453
1.5394,74.623,75.707
1.6022,74.42,75.402
1.665,74.571,74.846
1.7279,74.917,74.583
1.7907,75.267,74.657
1.8535,75.38,74.52
1.9164,75.299,74.414
1.9792,75.138,74.714
2.042,75.015,75.265
2.1049,75.01,75.451
2.1677,75.048,75.383
2.2305,75.059,75.283
2.2934,74.984,75.321
2.3562,74.865,75.142
2.419,74.784,74.693
2.4819,74.78,74.487
2.5447,74.875,74.921
2.6075,75.043,75.196
2.6704,75.241,75.005
2.7332,75.393,74.599
2.796,75.423,74.348
2.8588,75.211,74.853
2.9217,74.848,75.712
2.9845,74.512,76.083
3.0473,74.386,75.715
3.1102,74.527,75.141
3.173,74.792,74.538
3.2358,75.07,74.106
3.2987,75.272,74.362
3.3615,75.396,75.385
3.4243,75.411,76.07
3.4872,75.313,75.412
3.55,75.102,73.886
3.6128,74.899,73.918
3.6757,74.802,75.103
3.7385,74.799,75.939
3.8013,74.856,75.643
3.8642,74.823,75.064
3.927,74.743,74.631
3.9898,74.721,74.448
4.0527,74.86,74.543
4.1155,75.199,74.94
4.1783,75.536,75.353
4.2412,75.678,75.349
4.304,75.444,75.078
4.3668,74.936,75.143
4.4296,74.573,75.134
4.4925,74.53,74.594
4.5553,74.908,73.973
4.6181,75.225,74.435
4.681,75.212,75.327
4.7438,74.956,75.677
4.8066,74.613,75.596
4.8695,74.654,75.552
4.9323,74.996,75.269
4.9951,75.365,75.045
5.058,75.474,75.199
5.1208,75.148,74.864
5.1836,74.715,74.201
5.2465,74.465,74.247
5.3093,74.642,75.231
5.3721,75.052,75.746
5.435,75.371,75.48
5.4978,75.455,74.777
5.5606,75.204,74.306
5.6235,74.813,74.622
5.6863,74.512,75.111
5.7491,74.41,74.953
5.8119,74.572,74.333
5.8748,74.873,74.829
5.9376,75.214,75.913
6.0004,75.508,76.271
6.0633,75.68,75.411
6.1261,75.624,74.696
6.1889,75.339,74.525
6.2518,74.953,74.591


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_156.csv <==
x,qOut,qIn
0.031416,75.066,74.122
0.094248,74.844,74.141
0.15708,74.664,74.896
0.21991,74.672,75.469
0.28274,74.973,75.258
0.34558,75.418,75.088
0.40841,75.755,75.345
0.47124,75.82,75.608
0.53407,75.474,75.179
0.5969,74.882,74.522
0.65973,74.422,74.339
0.72257,74.264,74.661
0.7854,74.505,74.943
0.84823,74.853,74.817
0.91106,75.164,74.775
0.97389,75.378,75.023
1.0367,75.457,75.111
1.0996,75.334,74.904
1.1624,75.03,74.938
1.2252,74.692,75.333
1.2881,74.486,75.822
1.3509,74.585,75.672
1.4137,74.879,74.971
1.4765,75.218,74.328
1.5394,75.457,74.382
1.6022,75.509,74.695
1.665,75.374,74.853
1.7279,75.116,74.988
1.7907,74.813,75.308
1.8535,74.619,75.5
1.9164,74.59,75.338
1.9792,74.684,74.932
2.042,74.848,74.433
2.1049,74.955,74.379
2.1677,74.978,74.948
2.2305,74.96,75.755
2.2934,74.951,75.996
2.3562,75.064,75.236
2.419,75.266,74.278
2.4819,75.445,74.083
2.5447,75.481,74.935
2.6075,75.224,75.507
2.6704,74.816,75.444
2.7332,74.476,75.101
2.796,74.419,74.834
2.8588,74.677,74.868
2.9217,75.041,74.972
2.9845,75.34,74.776
3.0473,75.425,74.623
3.1102,75.249,75.251
3.173,74.944,75.902
3.2358,74.691,75.643
3.2987,74.661,74.493
3.3615,74.907,73.924
3.4243,75.233,74.155
3.4872,75.444,74.892
3.55,75.363,75.717
3.6128,75.008,75.633
3.6757,74.687,74.856
3.7385,74.591,74.444
3.8013,74.864,75.002
3.8642,75.229,75.69
3.927,75.39,75.902
3.9898,75.289,75.427
4.0527,74.92,74.427
4.1155,74.66,73.998
4.1783,74.69,74.42
4.2412,74.935,75.203
4.304,75.281,75.451
4.3668,75.403,75.24
4.4296,75.217,75.168
4.4925,74.85,75.184
4.5553,74.466,74.888
4.6181,74.412,74.785
4.681,74.662,75.087
4.7438,75.023,75.151
4.8066,75.296,74.562
4.8695,75.301,74.274
4.9323,75.175,74.664
4.9951,75.076,75.386
5.058,75.156,75.574
5.1208,75.315,74.94
5.1836,75.291,74.391
5.2465,75.05,74.466
5.3093,74.615,74.808
5.3721,74.442,75.301
5.435,74.641,75.965
5.4978,75.034,76.022
5.5606,75.407,75.282
5.6235,75.473,74.949
5.6863,75.311,74.905
5.7491,75.069,74.535
5.8119,74.905,74.103
5.8748,74.847,74.496
5.9376,74.801,75.13
6.0004,74.754,75.288
6.0633,74.714,75.157
6.1261,74.811,75.472
6.1889,74.983,75.653
6.2518,75.109,75.101


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_157.csv <==
x,qOut,qIn
0.031416,74.742,75.305
0.094248,74.684,74.752
0.15708,74.943,74.15
0.21991,75.321,74.274
0.28274,75.591,75.215
0.34558,75.349,75.546
0.40841,74.786,75.175
0.47124,74.299,74.935
0.53407,74.288,75.35
0.5969,74.787,75.626
0.65973,75.356,75.393
0.72257,75.707,74.82
0.7854,75.605,74.415
0.84823,75.203,74.587
0.91106,74.846,74.963
0.97389,74.707,75.185
1.0367,74.902,75.137
1.0996,75.135,74.845
1.1624,75.185,74.503
1.2252,75.037,74.46
1.2881,74.723,74.938
1.3509,74.534,75.452
1.4137,74.566,75.608
1.4765,74.763,75.401
1.5394,75.042,75.099
1.6022,75.255,74.827
1.665,75.379,74.571
1.7279,75.41,74.519
1.7907,75.352,74.792
1.8535,75.196,75.105
1.9164,74.984,75.289
1.9792,74.799,75.395
2.042,74.721,75.617
2.1049,74.801,75.666
2.1677,74.927,75.364
2.2305,74.995,74.969
2.2934,74.909,74.436
2.3562,74.735,73.899
2.419,74.662,73.991
2.4819,74.763,74.866
2.5447,75.075,75.71
2.6075,75.387,75.526
2.6704,75.497,74.997
2.7332,75.365,74.94
2.796,74.984,75.377
2.8588,74.651,75.299
2.9217,74.543,74.794
2.9845,74.648,74.38
3.0473,74.91,74.471
3.1102,75.165,74.908
3.173,75.397,75.405
3.2358,75.567,75.728
3.2987,75.639,75.539
3.3615,75.433,74.998
3.4243,74.969,74.599
3.4872,74.462,74.538
3.55,74.161,74.623
3.6128,74.295,74.892
3.6757,74.682,75.298
3.7385,75.115,75.317
3.8013,75.404,74.694
3.8642,75.49,74.558
3.927,75.407,75.141
3.9898,75.214,75.751
4.0527,74.976,75.565
4.1155,74.766,74.793
4.1783,74.646,74.359
4.2412,74.656,74.795
4.304,74.822,75.515
4.3668,75.114,75.368
4.4296,75.384,74.872
4.4925,75.497,74.63
4.5553,75.329,74.611
4.6181,74.957,74.677
4.681,74.664,74.882
4.7438,74.583,74.803
4.8066,74.797,74.42
4.8695,75.025,75.086
4.9323,75.112,76.158
4.9951,75.082,75.989
5.058,74.996,74.486
5.1208,75.035,73.922
5.1836,75.145,74.498
5.2465,75.228,75.537
5.3093,75.182,76.153
5.3721,75.028,75.765
5.435,74.924,74.857
5.4978,74.923,74.161
5.5606,75.054,74.088
5.6235,75.11,74.465
5.6863,74.991,75.09
5.7491,74.768,75.75
5.8119,74.539,75.944
5.8748,74.523,75.24
5.9376,74.706,74.469
6.0004,74.987,74.577
6.0633,75.263,75.2
6.1261,75.392,75.109
6.1889,75.303,74.882
6.2518,75.058,75.089


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_158.csv <==
x,qOut,qIn
0.031416,74.653,75.703
0.094248,74.894,74.783
0.15708,75.176,74.227
0.21991,75.379,74.639
0.28274,75.388,75.249
0.34558,75.204,75.225
0.40841,75.019,75.214
0.47124,74.955,75.371
0.53407,75.105,75.293
0.5969,75.28,75.035
0.65973,75.274,74.961
0.72257,75.064,74.928
0.7854,74.668,74.81
0.84823,74.388,74.822
0.91106,74.351,74.768
0.97389,74.525,74.348
1.0367,74.842,74.172
1.0996,75.156,75.19
1.1624,75.366,76.308
1.2252,75.405,76.209
1.2881,75.217,74.908
1.3509,74.91,74.41
1.4137,74.717,74.721
1.4765,74.732,74.937
1.5394,75.004,74.6
1.6022,75.291,74.606
1.665,75.428,75.127
1.7279,75.398,75.757
1.7907,75.213,75.935
1.8535,75.045,75.344
1.9164,74.923,74.496
1.9792,74.812,74.048
2.042,74.67,74.189
2.1049,74.519,74.708
2.1677,74.493,75.384
2.2305,74.644,75.688
2.2934,74.994,75.294
2.3562,75.402,74.885
2.419,75.66,74.784
2.4819,75.651,74.917
2.5447,75.278,75.206
2.6075,74.761,75.314
2.6704,74.45,75.062
2.7332,74.457,74.604
2.796,74.817,74.509
2.8588,75.229,74.837
2.9217,75.51,75.083
2.9845,75.562,75.217
3.0473,75.314,75.408
3.1102,74.843,75.255
3.173,74.442,74.785
3.2358,74.304,74.605
3.2987,74.572,75.121
3.3615,75.019,75.505
3.4243,75.362,75.268
3.4872,75.483,74.599
3.55,75.301,74.305
3.6128,75.045,74.641
3.6757,74.919,74.966
3.7385,74.936,75.187
3.8013,75.064,75.688
3.8642,75.046,75.984
3.927,74.893,75.541
3.9898,74.732,74.576
4.0527,74.706,73.855
4.1155,74.889,74.458
4.1783,75.116,75.601
4.2412,75.262,75.862
4.304,75.218,74.809
4.3668,75.072,74.11
4.4296,74.98,74.231
4.4925,74.977,74.807
4.5553,75.072,75.354
4.6181,75.05,75.576
4.681,74.867,75.438
4.7438,74.644,75.09
4.8066,74.523,75.095
4.8695,74.711,75.391
4.9323,75.1,75.275
4.9951,75.487,74.561
5.058,75.675,74.003
5.1208,75.469,74.515
5.1836,75.041,75.333
5.2465,74.663,75.663
5.3093,74.605,75.408
5.3721,74.861,75.069
5.435,75.086,74.844
5.4978,75.11,74.953
5.5606,74.813,75.15
5.6235,74.538,75.251
5.6863,74.543,75.365
5.7491,74.805,75.223
5.8119,75.243,74.795
5.8748,75.536,74.614
5.9376,75.589,74.591
6.0004,75.435,74.48
6.0633,75.131,74.369
6.1261,74.833,74.64
6.1889,74.627,75.231
6.2518,74.558,75.846


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_159.csv <==
x,qOut,qIn
0.031416,74.993,74.182
0.094248,75.079,74.309
0.15708,75.123,75.42
0.21991,75.056,76.185
0.28274,74.825,75.632
0.34558,74.582,74.658
0.40841,74.557,74.128
0.47124,74.799,74.263
0.53407,75.313,74.667
0.5969,75.77,74.75
0.65973,75.817,74.798
0.72257,75.424,75.153
0.7854,74.627,75.633
0.84823,74.168,75.71
0.91106,74.308,75.571
0.97389,74.812,75.327
1.0367,75.373,74.679
1.0996,75.503,74.069
1.1624,75.273,74.259
1.2252,74.935,75.19
1.2881,74.758,75.798
1.3509,74.949,75.329
1.4137,75.264,74.685
1.4765,75.444,74.564
1.5394,75.25,74.854
1.6022,74.752,74.919
1.665,74.347,74.932
1.7279,74.234,75.04
1.7907,74.54,75.028
1.8535,74.941,75.037
1.9164,75.265,75.371
1.9792,75.477,75.732
2.042,75.574,75.469
2.1049,75.536,74.766
2.1677,75.29,74.198
2.2305,74.924,73.983
2.2934,74.557,74.455
2.3562,74.519,75.211
2.419,74.781,75.517
2.4819,75.136,75.18
2.5447,75.363,74.815
2.6075,75.262,75.114
2.6704,74.985,75.378
2.7332,74.727,75.04
2.796,74.679,74.643
2.8588,74.816,74.961
2.9217,74.986,75.399
2.9845,75.132,75.511
3.0473,75.221,75.23
3.1102,75.338,75.045
3.173,75.39,74.997
3.2358,75.282,74.927
3.2987,74.923,74.898
3.3615,74.49,74.855
3.4243,74.292,74.671
3.4872,74.397,74.562
3.55,74.806,74.841
3.6128,75.18,75.281
3.6757,75.356,75.512
3.7385,75.335,75.335
3.8013,75.15,74.663
3.8642,74.987,74.401
3.927,74.922,74.778
3.9898,74.949,75.152
4.0527,75.045,75.107
4.1155,75.149,75.106
4.1783,75.239,75.16
4.2412,75.287,75.131
4.304,75.268,75.272
4.3668,75.149,75.363
4.4296,74.972,75.079
4.4925,74.798,74.702
4.5553,74.691,74.588
4.6181,74.685,74.667
4.681,74.771,74.848
4.7438,74.917,75.091
4.8066,75.094,74.999
4.8695,75.215,74.844
4.9323,75.195,75.098
4.9951,75.049,75.45
5.058,74.816,75.031
5.1208,74.706,74.434
5.1836,74.778,74.689
5.2465,74.96,75.602
5.3093,75.16,75.772
5.3721,75.254,74.696
5.435,75.262,73.859
5.4978,75.22,74.188
5.5606,75.163,75.399
5.6235,75.058,76.094
5.6863,74.902,76.085
5.7491,74.749,75.529
5.8119,74.665,74.855
5.8748,74.733,74.329
5.9376,74.891,74.05
6.0004,75.053,74.297
6.0633,75.138,75.028
6.1261,75.111,75.629
6.1889,75.036,75.753
6.2518,74.977,75.184


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_160.csv <==
x,qOut,qIn
0.031416,75.38,75.257
0.094248,75.426,75.224
0.15708,75.415,74.705
0.21991,75.301,74.536
0.28274,75.05,74.957
0.34558,74.75,74.846
0.40841,74.545,74.55
0.47124,74.505,75.004
0.53407,74.672,75.86
0.5969,74.982,75.519
0.65973,75.314,74.668
0.72257,75.529,74.477
0.7854,75.497,75.137
0.84823,75.171,75.589
0.91106,74.801,75.609
0.97389,74.596,75.146
1.0367,74.729,74.203
1.0996,75.018,73.692
1.1624,75.21,74.114
1.2252,75.228,75.191
1.2881,75.038,76.081
1.3509,74.831,76.038
1.4137,74.706,75.45
1.4765,74.685,74.757
1.5394,74.767,74.122
1.6022,74.917,74.167
1.665,75.088,74.963
1.7279,75.216,75.731
1.7907,75.237,75.635
1.8535,75.145,75.011
1.9164,75.072,74.611
1.9792,75.078,74.795
2.042,75.209,75.297
2.1049,75.214,75.165
2.1677,74.94,74.697
2.2305,74.521,74.642
2.2934,74.149,75.201
2.3562,74.258,75.46
2.419,74.765,75.299
2.4819,75.388,75.048
2.5447,75.847,74.926
2.6075,75.786,74.669
2.6704,75.28,74.351
2.7332,74.677,74.309
2.796,74.361,74.768
2.8588,74.607,75.421
2.9217,75.072,75.809
2.9845,75.451,75.638
3.0473,75.482,75.23
3.1102,75.233,75.093
3.173,74.954,74.876
3.2358,74.787,74.446
3.2987,74.835,74.412
3.3615,74.94,74.966
3.4243,75.023,75.369
3.4872,75.089,75.263
3.55,75.159,74.746
3.6128,75.233,74.594
3.6757,75.182,74.807
3.7385,74.98,75.028
3.8013,74.63,75.337
3.8642,74.399,75.55
3.927,74.439,75.282
3.9898,74.706,74.828
4.0527,75.118,74.783
4.1155,75.467,75.051
4.1783,75.635,75.221
4.2412,75.574,75.143
4.304,75.253,74.641
4.3668,74.844,74.614
4.4296,74.595,75.345
4.4925,74.58,75.955
4.5553,74.824,75.343
4.6181,75.053,74.278
4.681,75.116,73.898
4.7438,75.03,74.384
4.8066,74.842,75.044
4.8695,74.781,74.974
4.9323,74.891,74.695
4.9951,75.094,74.933
5.058,75.294,75.773
5.1208,75.334,75.875
5.1836,75.226,75.295
5.2465,75.054,74.881
5.3093,74.912,75.039
5.3721,74.879,75.193
5.435,74.919,75.079
5.4978,75.001,74.649
5.5606,75.094,74.152
5.6235,75.199,74.367
5.6863,75.228,75.197
5.7491,75.118,75.983
5.8119,74.816,75.889
5.8748,74.486,75.115
5.9376,74.355,74.474
6.0004,74.458,74.414
6.0633,74.782,74.968
6.1261,75.071,75.199
6.1889,75.25,74.974
6.2518,75.341,74.86


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_161.csv <==
x,qOut,qIn
0.031416,74.84,74.777
0.094248,74.67,75.583
0.15708,74.65,75.883
0.21991,74.795,75.603
0.28274,75.088,74.828
0.34558,75.389,74.281
0.40841,75.573,74.437
0.47124,75.56,75.077
0.53407,75.28,75.409
0.5969,74.843,75.127
0.65973,74.526,74.703
0.72257,74.468,74.441
0.7854,74.751,74.651
0.84823,75.135,74.982
0.91106,75.372,75.085
0.97389,75.366,75.098
1.0367,75.059,75.303
1.0996,74.707,75.525
1.1624,74.581,75.515
1.2252,74.725,75.194
1.2881,75.13,74.577
1.3509,75.46,74.316
1.4137,75.51,74.505
1.4765,75.294,74.768
1.5394,74.872,75.069
1.6022,74.642,75.449
1.665,74.708,75.535
1.7279,74.926,75.172
1.7907,75.118,74.802
1.8535,75.032,74.935
1.9164,74.799,75.097
1.9792,74.607,74.986
2.042,74.637,74.935
2.1049,74.878,75.161
2.1677,75.168,75.335
2.2305,75.398,75.39
2.2934,75.485,75.198
2.3562,75.401,74.471
2.419,75.152,73.784
2.4819,74.827,74.047
2.5447,74.531,75.304
2.6075,74.469,76.019
2.6704,74.65,75.871
2.7332,74.958,75.196
2.796,75.268,74.594
2.8588,75.408,74.809
2.9217,75.351,75.39
2.9845,75.168,75.407
3.0473,74.942,74.424
3.1102,74.836,73.861
3.173,74.885,74.302
3.2358,75.04,75.303
3.2987,75.238,76.094
3.3615,75.33,76.025
3.4243,75.204,75.344
3.4872,74.898,74.632
3.55,74.478,74.499
3.6128,74.28,74.565
3.6757,74.421,74.512
3.7385,74.801,74.585
3.8013,75.286,75.011
3.8642,75.603,75.332
3.927,75.659,75.225
3.9898,75.49,74.77
4.0527,75.161,74.553
4.1155,74.878,75.241
4.1783,74.681,76.037
4.2412,74.56,75.853
4.304,74.494,74.487
4.3668,74.569,74.103
4.4296,74.864,74.956
4.4925,75.282,75.688
4.5553,75.708,75.185
4.6181,75.762,74.876
4.681,75.369,75.172
4.7438,74.78,75.168
4.8066,74.312,74.476
4.8695,74.368,74.45
4.9323,74.706,75.122
4.9951,75.049,75.475
5.058,75.145,74.846
5.1208,75.048,74.428
5.1836,74.961,74.616
5.2465,74.977,74.9
5.3093,75.154,74.948
5.3721,75.324,75.117
5.435,75.348,75.443
5.4978,75.219,75.708
5.5606,74.96,75.626
5.6235,74.823,75.148
5.6863,74.897,74.597
5.7491,75.089,74.291
5.8119,75.281,74.464
5.8748,75.231,74.95
5.9376,75.01,75.359
6.0004,74.784,75.42
6.0633,74.724,75.31
6.1261,74.86,75.076
6.1889,74.99,74.583
6.2518,75.008,74.254


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_162.csv <==
x,qOut,qIn
0.031416,75.203,75.518
0.094248,75.541,75.098
0.15708,75.698,74.643
0.21991,75.624,74.843
0.28274,75.286,75.415
0.34558,74.828,75.162
0.40841,74.491,74.682
0.47124,74.388,74.835
0.53407,74.583,75.601
0.5969,74.883,75.729
0.65973,75.137,75.209
0.72257,75.273,74.613
0.7854,75.241,74.396
0.84823,75.076,74.534
0.91106,74.869,74.889
0.97389,74.713,75.279
1.0367,74.69,75.383
1.0996,74.821,75.03
1.1624,75.026,74.649
1.2252,75.209,74.693
1.2881,75.28,75.008
1.3509,75.193,74.979
1.4137,75.032,74.833
1.4765,74.902,74.938
1.5394,74.894,75.579
1.6022,75.014,76.064
1.665,75.179,75.796
1.7279,75.309,74.902
1.7907,75.337,74.054
1.8535,75.2,73.853
1.9164,74.946,74.227
1.9792,74.699,74.941
2.042,74.59,75.281
2.1049,74.729,75.169
2.1677,74.984,75.187
2.2305,75.2,75.356
2.2934,75.228,75.307
2.3562,75.049,75.226
2.419,74.823,75.235
2.4819,74.679,74.952
2.5447,74.723,74.323
2.6075,74.906,74.525
2.6704,75.167,75.379
2.7332,75.426,75.662
2.796,75.617,74.758
2.8588,75.529,74.326
2.9217,75.102,74.794
2.9845,74.546,75.446
3.0473,74.119,75.706
3.1102,74.197,75.361
3.173,74.597,74.604
3.2358,75.063,74.044
3.2987,75.353,74.267
3.3615,75.421,74.996
3.4243,75.375,75.712
3.4872,75.286,76.07
3.55,75.212,75.713
3.6128,75.097,74.833
3.6757,74.952,74.171
3.7385,74.836,74.289
3.8013,74.816,75.06
3.8642,74.903,75.553
3.927,74.987,75.528
3.9898,75.019,75.012
4.0527,74.966,74.387
4.1155,74.977,74.415
4.1783,75.086,74.869
4.2412,75.189,75.161
4.304,75.165,75.16
4.3668,74.866,75.319
4.4296,74.533,75.402
4.4925,74.404,75.021
4.5553,74.678,74.281
4.6181,75.214,74.582
4.681,75.642,75.626
4.7438,75.753,75.933
4.8066,75.374,74.631
4.8695,74.819,73.912
4.9323,74.539,74.453
4.9951,74.625,75.161
5.058,75.074,75.108
5.1208,75.347,75.096
5.1836,75.256,75.464
5.2465,74.935,75.827
5.3093,74.575,75.731
5.3721,74.576,75.158
5.435,74.855,74.51
5.4978,75.193,74.206
5.5606,75.37,74.442
5.6235,75.26,74.817
5.6863,75.033,75.059
5.7491,74.858,75.078
5.8119,74.888,75.027
5.8748,75.048,75.196
5.9376,75.123,75.324
6.0004,75.037,75.049
6.0633,74.751,74.386
6.1261,74.537,74.35
6.1889,74.562,74.939
6.2518,74.806,75.467


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_163.csv <==
x,qOut,qIn
0.031416,75.027,75.573
0.094248,74.895,75.433
0.15708,74.786,74.833
0.21991,74.822,74.371
0.28274,75.1,74.383
0.34558,75.446,74.976
0.40841,75.566,75.777
0.47124,75.363,75.953
0.53407,74.791,75.212
0.5969,74.305,74.814
0.65973,74.235,74.885
0.72257,74.54,74.772
0.7854,75.109,74.064
0.84823,75.507,73.818
0.91106,75.553,74.491
0.97389,75.3,75.559
1.0367,74.849,75.984
1.0996,74.649,75.564
1.1624,74.79,75.084
1.2252,75.079,74.927
1.2881,75.292,74.834
1.3509,75.135,74.678
1.4137,74.812,74.804
1.4765,74.589,75.133
1.5394,74.712,75.373
1.6022,75.137,75.469
1.665,75.545,75.401
1.7279,75.707,75.078
1.7907,75.428,74.693
1.8535,74.827,74.397
1.9164,74.295,74.224
1.9792,74.06,74.422
2.042,74.276,75.21
2.1049,74.683,75.794
2.1677,75.104,75.703
2.2305,75.444,75.213
2.2934,75.633,74.804
2.3562,75.574,74.856
2.419,75.275,75.242
2.4819,74.903,75.57
2.5447,74.643,75.087
2.6075,74.708,74.252
2.6704,74.984,74.144
2.7332,75.298,74.842
2.796,75.489,75.168
2.8588,75.426,74.955
2.9217,75.124,75.008
2.9845,74.724,75.061
3.0473,74.383,74.679
3.1102,74.345,74.718
3.173,74.587,75.36
3.2358,74.965,75.768
3.2987,75.329,75.292
3.3615,75.508,74.752
3.4243,75.484,74.64
3.4872,75.333,74.767
3.55,75.148,74.763
3.6128,75.064,74.814
3.6757,75.02,75.164
3.7385,74.948,75.557
3.8013,74.78,75.315
3.8642,74.629,74.94
3.927,74.632,75.083
3.9898,74.775,75.377
4.0527,75.008,75.127
4.1155,75.099,74.479
4.1783,75.035,74.163
4.2412,74.929,74.625
4.304,74.907,75.542
4.3668,75.073,75.48
4.4296,75.271,74.717
4.4925,75.354,74.259
4.5553,75.194,74.714
4.6181,74.885,75.486
4.681,74.667,75.827
4.7438,74.636,75.272
4.8066,74.845,74.437
4.8695,75.096,74.634
4.9323,75.279,75.239
4.9951,75.364,75.409
5.058,75.343,75.062
5.1208,75.245,74.805
5.1836,75.074,74.691
5.2465,74.876,74.758
5.3093,74.703,75.03
5.3721,74.666,75.317
5.435,74.762,75.486
5.4978,74.91,75.54
5.5606,75.019,75.465
5.6235,74.995,74.91
5.6863,74.921,74.086
5.7491,74.89,73.74
5.8119,74.987,74.573
5.8748,75.154,75.681
5.9376,75.24,76.065
6.0004,75.203,75.53
6.0633,75.028,74.607
6.1261,74.923,74.332
6.1889,74.943,74.62
6.2518,75.011,75.129


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_164.csv <==
x,qOut,qIn
0.031416,74.767,75.361
0.094248,74.999,75.348
0.15708,75.229,74.784
0.21991,75.339,74.304
0.28274,75.243,74.605
0.34558,75.071,75.413
0.40841,74.951,75.955
0.47124,74.923,75.769
0.53407,74.997,75.111
0.5969,75.074,74.656
0.65973,75.096,74.275
0.72257,75.047,74.021
0.7854,74.924,74.567
0.84823,74.796,75.493
0.91106,74.751,75.825
0.97389,74.81,75.553
1.0367,74.977,75.171
1.0996,75.134,74.975
1.1624,75.186,74.804
1.2252,75.119,74.627
1.2881,74.94,74.649
1.3509,74.768,74.961
1.4137,74.712,75.27
1.4765,74.808,75.348
1.5394,75.073,75.028
1.6022,75.4,74.771
1.665,75.559,74.675
1.7279,75.428,74.362
1.7907,74.912,74.03
1.8535,74.376,74.799
1.9164,74.214,75.997
1.9792,74.451,76.341
2.042,75.021,75.726
2.1049,75.493,75.125
2.1677,75.682,74.579
2.2305,75.577,74.389
2.2934,75.194,75
2.3562,74.802,75.316
2.419,74.611,74.795
2.4819,74.654,74.096
2.5447,74.915,74.172
2.6075,75.171,75.052
2.6704,75.268,75.911
2.7332,75.16,76.163
2.796,74.825,75.826
2.8588,74.466,75.174
2.9217,74.311,74.389
2.9845,74.42,74.082
3.0473,74.809,74.858
3.1102,75.285,75.523
3.173,75.671,75.287
3.2358,75.84,74.654
3.2987,75.679,74.672
3.3615,75.257,75.1
3.4243,74.849,75.19
3.4872,74.602,74.979
3.55,74.621,74.834
3.6128,74.644,74.903
3.6757,74.605,74.942
3.7385,74.604,74.784
3.8013,74.759,74.54
3.8642,75.178,74.731
3.927,75.622,75.219
3.9898,75.854,75.591
4.0527,75.648,75.55
4.1155,75.085,75.31
4.1783,74.622,75.088
4.2412,74.479,74.887
4.304,74.793,74.536
4.3668,75.114,74.685
4.4296,75.2,75.374
4.4925,75.091,75.628
4.5553,74.882,74.744
4.6181,74.852,74.156
4.681,74.944,74.49
4.7438,75.032,75.233
4.8066,74.992,75.664
4.8695,74.825,75.385
4.9323,74.686,74.764
4.9951,74.662,74.388
5.058,74.814,74.647
5.1208,75.059,75.168
5.1836,75.298,75.459
5.2465,75.449,75.227
5.3093,75.441,74.848
5.3721,75.249,75.052
5.435,75.005,75.381
5.4978,74.836,75.257
5.5606,74.86,74.641
5.6235,74.99,74.584
5.6863,75.043,75.137
5.7491,74.978,75.624
5.8119,74.791,75.241
5.8748,74.732,74.5
5.9376,74.866,74.301
6.0004,75.081,74.827
6.0633,75.243,75.376
6.1261,75.149,75.14
6.1889,74.92,74.74
6.2518,74.735,74.814


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_165.csv <==
x,qOut,qIn
0.031416,75.041,75.923
0.094248,75.103,75.976
0.15708,75.112,75.22
0.21991,75.05,74.131
0.28274,74.915,73.955
0.34558,74.871,74.753
0.40841,74.961,75.409
0.47124,75.094,75.464
0.53407,75.157,75.33
0.5969,74.987,75.227
0.65973,74.725,74.748
0.72257,74.547,74.171
0.7854,74.617,74.428
0.84823,74.855,75.369
0.91106,75.045,75.871
0.97389,75.118,75.566
1.0367,75.038,75.096
1.0996,75.049,74.969
1.1624,75.229,74.651
1.2252,75.461,74.08
1.2881,75.6,74.055
1.3509,75.34,74.994
1.4137,74.848,75.827
1.4765,74.439,75.803
1.5394,74.43,75.107
1.6022,74.844,74.724
1.665,75.293,74.69
1.7279,75.515,74.866
1.7907,75.291,75.123
1.8535,74.819,75.377
1.9164,74.499,75.515
1.9792,74.496,75.386
2.042,74.901,74.966
2.1049,75.373,74.685
2.1677,75.613,74.664
2.2305,75.516,74.759
2.2934,75.013,74.746
2.3562,74.461,74.515
2.419,74.226,74.416
2.4819,74.361,74.859
2.5447,74.839,75.783
2.6075,75.286,76.044
2.6704,75.511,75.497
2.7332,75.475,74.731
2.796,75.172,74.45
2.8588,74.857,74.844
2.9217,74.75,75.314
2.9845,74.871,75.144
3.0473,75.191,74.267
3.1102,75.428,74.333
3.173,75.448,75.349
3.2358,75.266,76.122
3.2987,74.933,75.59
3.3615,74.667,74.671
3.4243,74.534,74.394
3.4872,74.52,74.84
3.55,74.59,75.286
3.6128,74.729,74.981
3.6757,74.957,74.413
3.7385,75.229,74.226
3.8013,75.488,74.786
3.8642,75.558,75.446
3.927,75.392,75.797
3.9898,75.091,75.775
4.0527,74.782,75.351
4.1155,74.673,74.934
4.1783,74.719,74.708
4.2412,74.837,74.473
4.304,74.947,74.252
4.3668,75.073,74.76
4.4296,75.223,75.564
4.4925,75.331,75.685
4.5553,75.324,75.035
4.6181,75.134,74.823
4.681,74.886,74.914
4.7438,74.691,74.831
4.8066,74.644,74.878
4.8695,74.655,75.158
4.9323,74.685,75.104
4.9951,74.776,74.819
5.058,74.981,74.806
5.1208,75.338,75.058
5.1836,75.636,75.309
5.2465,75.694,75.441
5.3093,75.349,74.975
5.3721,74.788,74.444
5.435,74.427,74.572
5.4978,74.407,75.193
5.5606,74.784,75.631
5.6235,75.17,75.305
5.6863,75.369,74.672
5.7491,75.357,74.335
5.8119,75.147,74.445
5.8748,74.93,74.736
5.9376,74.82,75.11
6.0004,74.824,75.275
6.0633,74.927,74.979
6.1261,74.994,74.778
6.1889,75.01,74.987
6.2518,75.011,75.41


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_166.csv <==
x,qOut,qIn
0.031416,74.825,74.581
0.094248,74.83,74.7
0.15708,74.801,75.045
0.21991,74.75,75.143
0.28274,74.7,75.258
0.34558,74.788,75.619
0.40841,75.033,75.653
0.47124,75.34,75.131
0.53407,75.603,74.613
0.5969,75.614,74.674
0.65973,75.349,74.874
0.72257,74.947,74.975
0.7854,74.572,74.792
0.84823,74.471,74.892
0.91106,74.6,75.464
0.97389,74.836,75.803
1.0367,75.051,75
1.0996,75.144,74.096
1.1624,75.102,74.091
1.2252,74.979,74.798
1.2881,74.837,75.279
1.3509,74.822,74.961
1.4137,74.967,74.63
1.4765,75.203,74.92
1.5394,75.445,75.71
1.6022,75.51,75.937
1.665,75.349,75.519
1.7279,75.052,74.849
1.7907,74.735,74.556
1.8535,74.626,74.665
1.9164,74.732,74.675
1.9792,74.957,74.451
2.042,75.199,74.473
2.1049,75.317,75.345
2.1677,75.249,76.323
2.2305,75.029,76.386
2.2934,74.711,75.168
2.3562,74.517,74.089
2.419,74.53,73.838
2.4819,74.691,74.306
2.5447,74.918,74.976
2.6075,75.07,75.5
2.6704,75.182,75.701
2.7332,75.292,75.234
2.796,75.436,74.365
2.8588,75.503,74.206
2.9217,75.341,74.759
2.9845,74.983,75.565
3.0473,74.506,75.906
3.1102,74.286,75.377
3.173,74.42,74.639
3.2358,74.801,74.377
3.2987,75.292,74.605
3.3615,75.678,74.872
3.4243,75.763,75.195
3.4872,75.493,75.46
3.55,74.841,75.238
3.6128,74.299,74.666
3.6757,74.249,74.54
3.7385,74.614,75.171
3.8013,75.234,75.674
3.8642,75.518,75.153
3.927,75.35,74.558
3.9898,74.938,74.589
4.0527,74.551,75.008
4.1155,74.629,75.325
4.1783,75.014,75.53
4.2412,75.405,75.248
4.304,75.51,74.433
4.3668,75.206,74.17
4.4296,74.797,74.652
4.4925,74.546,75.359
4.5553,74.675,75.592
4.6181,74.997,75.149
4.681,75.229,74.757
4.7438,75.279,75.074
4.8066,75.106,75.63
4.8695,74.963,75.269
4.9323,74.952,74.625
4.9951,75.023,74.489
5.058,75.096,74.814
5.1208,75.043,75.008
5.1836,74.964,75.092
5.2465,74.945,74.881
5.3093,75.06,74.423
5.3721,75.167,74.492
5.435,75.109,74.998
5.4978,74.913,75.421
5.5606,74.649,75.543
5.6235,74.615,75.57
5.6863,74.817,75.473
5.7491,75.114,75.164
5.8119,75.348,74.671
5.8748,75.378,74.528
5.9376,75.276,74.683
6.0004,75.128,74.664
6.0633,75.018,74.564
6.1261,74.944,75.062
6.1889,74.884,75.535
6.2518,74.84,75.224


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_167.csv <==
x,qOut,qIn
0.031416,75.308,74.545
0.094248,74.993,75.664
0.15708,74.796,76.331
0.21991,74.753,76.048
0.28274,74.85,75.184
0.34558,74.86,74.739
0.40841,74.83,74.587
0.47124,74.85,74.46
0.53407,75.012,74.26
0.5969,75.247,74.33
0.65973,75.386,74.832
0.72257,75.373,75.57
0.7854,75.181,75.772
0.84823,74.989,75.075
0.91106,74.866,74.477
0.97389,74.785,74.75
1.0367,74.701,75.287
1.0996,74.581,74.94
1.1624,74.555,74.556
1.2252,74.698,74.88
1.2881,75.057,75.362
1.3509,75.518,75.111
1.4137,75.837,74.859
1.4765,75.841,75.023
1.5394,75.374,75.335
1.6022,74.671,75.154
1.665,74.212,74.771
1.7279,74.159,74.721
1.7907,74.568,75.388
1.8535,74.999,75.856
1.9164,75.272,75.563
1.9792,75.364,74.789
2.042,75.28,74.222
2.1049,75.107,74.066
2.1677,74.927,74.292
2.2305,74.808,75.137
2.2934,74.81,76.032
2.3562,74.898,75.671
2.419,74.995,74.732
2.4819,75.065,74.321
2.5447,75.088,74.679
2.6075,75.104,75.13
2.6704,75.101,75.428
2.7332,75.069,75.307
2.796,74.997,74.884
2.8588,74.965,74.849
2.9217,75.053,75.084
2.9845,75.218,75.171
3.0473,75.402,74.925
3.1102,75.326,74.709
3.173,74.963,74.739
3.2358,74.522,75.017
3.2987,74.25,75.262
3.3615,74.438,75.031
3.4243,74.893,74.615
3.4872,75.344,74.578
3.55,75.537,75.209
3.6128,75.343,75.617
3.6757,74.984,75.424
3.7385,74.706,74.937
3.8013,74.736,74.77
3.8642,75.001,74.914
3.927,75.237,75.048
3.9898,75.319,75.24
4.0527,75.166,75.45
4.1155,74.974,75.225
4.1783,74.871,74.757
4.2412,74.864,74.489
4.304,74.932,74.303
4.3668,74.961,74.155
4.4296,74.951,74.478
4.4925,74.922,75.285
4.5553,74.896,76.269
4.6181,74.888,76.225
4.681,74.927,75.108
4.7438,75.017,73.996
4.8066,75.159,74.088
4.8695,75.251,75.051
4.9323,75.213,75.822
4.9951,75.083,75.714
5.058,74.919,74.875
5.1208,74.934,74.619
5.1836,75.107,74.914
5.2465,75.277,75.143
5.3093,75.27,75.028
5.3721,74.922,74.858
5.435,74.468,74.675
5.4978,74.169,74.568
5.5606,74.259,74.9
5.6235,74.675,75.41
5.6863,75.183,75.545
5.7491,75.588,75.277
5.8119,75.723,75.083
5.8748,75.467,75.106
5.9376,75.003,74.969
6.0004,74.621,74.708
6.0633,74.603,74.938
6.1261,74.952,75.124
6.1889,75.319,74.632
6.2518,75.494,74.084


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_168.csv <==
x,qOut,qIn
0.031416,75.189,75.009
0.094248,75.153,75.401
0.15708,74.955,75.843
0.21991,74.701,75.712
0.28274,74.52,74.882
0.34558,74.624,74.354
0.40841,74.954,74.481
0.47124,75.347,75.006
0.53407,75.638,75.108
0.5969,75.631,74.827
0.65973,75.371,75.024
0.72257,75.028,75.739
0.7854,74.789,75.82
0.84823,74.763,74.8
0.91106,74.779,73.912
0.97389,74.742,73.887
1.0367,74.589,74.722
1.0996,74.535,75.414
1.1624,74.698,75.524
1.2252,75.013,75.031
1.2881,75.391,74.443
1.3509,75.598,74.613
1.4137,75.541,75.321
1.4765,75.268,75.986
1.5394,74.857,76.052
1.6022,74.59,75.273
1.665,74.582,74.229
1.7279,74.784,73.862
1.7907,75.118,74.748
1.8535,75.389,75.564
1.9164,75.457,75.554
1.9792,75.286,75.032
2.042,74.865,74.76
2.1049,74.475,74.948
2.1677,74.366,75.09
2.2305,74.534,74.915
2.2934,74.922,74.708
2.3562,75.171,75.087
2.419,75.174,75.591
2.4819,75.032,75.547
2.5447,74.882,74.759
2.6075,75.012,74.314
2.6704,75.314,74.476
2.7332,75.549,74.838
2.796,75.471,75.023
2.8588,75.011,75.188
2.9217,74.579,75.344
2.9845,74.437,75.171
3.0473,74.778,74.58
3.1102,75.223,74.704
3.173,75.427,75.373
3.2358,75.341,75.409
3.2987,74.98,74.653
3.3615,74.738,74.917
3.4243,74.755,75.764
3.4872,74.952,75.878
3.55,75.216,75.118
3.6128,75.318,74.618
3.6757,75.217,74.319
3.7385,74.983,74.124
3.8013,74.7,74.373
3.8642,74.571,75.039
3.927,74.652,75.578
3.9898,74.869,75.776
4.0527,75.131,75.639
4.1155,75.251,75.218
4.1783,75.199,74.661
4.2412,75.051,74.296
4.304,74.897,74.524
4.3668,74.869,75.071
4.4296,74.954,75.33
4.4925,75.103,75.081
4.5553,75.266,74.811
4.6181,75.406,74.983
4.681,75.42,75.147
4.7438,75.246,75.068
4.8066,74.834,74.837
4.8695,74.394,74.857
4.9323,74.216,75.068
4.9951,74.362,75.145
5.058,74.824,74.962
5.1208,75.314,75.063
5.1836,75.634,75.316
5.2465,75.689,75.234
5.3093,75.408,74.648
5.3721,74.95,74.171
5.435,74.612,74.332
5.4978,74.52,75.294
5.5606,74.746,76.186
5.6235,75.018,75.88
5.6863,75.167,75.096
5.7491,75.174,74.622
5.8119,75.05,74.747
5.8748,74.956,75.039
5.9376,74.927,75.172
6.0004,74.941,74.932
6.0633,74.965,74.389
6.1261,74.978,74.316
6.1889,75.024,74.709
6.2518,75.099,74.989


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_169.csv <==
x,qOut,qIn
0.031416,74.775,74.862
0.094248,75.058,74.413
0.15708,75.25,74.642
0.21991,75.311,75.161
0.28274,75.234,75.347
0.34558,75.23,75.049
0.40841,75.277,74.703
0.47124,75.254,74.577
0.53407,75.022,74.506
0.5969,74.586,74.619
0.65973,74.267,75.128
0.72257,74.227,75.699
0.7854,74.57,75.767
0.84823,75.012,75.333
0.91106,75.36,74.916
0.97389,75.55,74.774
1.0367,75.551,74.518
1.0996,75.42,74.281
1.1624,75.208,74.718
1.2252,74.988,75.629
1.2881,74.83,75.944
1.3509,74.818,75.187
1.4137,74.917,74.426
1.4765,75.03,74.488
1.5394,75.056,75.143
1.6022,74.899,75.129
1.665,74.677,74.761
1.7279,74.543,74.707
1.7907,74.634,75.103
1.8535,74.956,75.395
1.9164,75.336,75.399
1.9792,75.601,75.056
2.042,75.599,74.583
2.1049,75.262,74.515
2.1677,74.81,74.866
2.2305,74.485,75.419
2.2934,74.506,75.777
2.3562,74.822,75.335
2.419,75.187,74.505
2.4819,75.429,74.169
2.5447,75.408,74.576
2.6075,75.159,75.15
2.6704,74.87,75.637
2.7332,74.684,75.571
2.796,74.72,74.706
2.8588,74.885,74.458
2.9217,75.053,75.07
2.9845,75.168,75.607
3.0473,75.193,75.426
3.1102,75.137,75.083
3.173,75.011,74.734
3.2358,74.874,74.207
3.2987,74.791,73.917
3.3615,74.889,74.32
3.4243,75.1,75.008
3.4872,75.275,75.777
3.55,75.258,76.331
3.6128,74.978,75.66
3.6757,74.692,74.361
3.7385,74.588,73.96
3.8013,74.816,74.967
3.8642,75.147,75.445
3.927,75.317,75.101
3.9898,75.285,74.829
4.0527,75.06,75.441
4.1155,74.981,75.807
4.1783,75.09,75.331
4.2412,75.217,74.657
4.304,75.162,74.542
4.3668,74.737,74.799
4.4296,74.273,75.058
4.4925,74.062,75.15
4.5553,74.342,74.839
4.6181,74.909,74.522
4.681,75.445,74.693
4.7438,75.754,75.374
4.8066,75.681,75.849
4.8695,75.262,75.241
4.9323,74.798,74.321
4.9951,74.533,74.094
5.058,74.667,74.763
5.1208,75.021,75.257
5.1836,75.337,75.335
5.2465,75.497,75.166
5.3093,75.423,75.005
5.3721,75.227,75.076
5.435,75.02,75.293
5.4978,74.865,75.45
5.5606,74.81,75.466
5.6235,74.812,75.128
5.6863,74.834,74.453
5.7491,74.867,73.911
5.8119,74.905,74.115
5.8748,74.997,74.792
5.9376,75.114,75.371
6.0004,75.181,75.579
6.0633,75.122,75.283
6.1261,74.893,75.188
6.1889,74.672,75.452
6.2518,74.594,75.516


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_170.csv <==
x,qOut,qIn
0.031416,75.121,75.023
0.094248,75.028,75.106
0.15708,74.898,75.09
0.21991,74.872,75.155
0.28274,75.067,75.239
0.34558,75.384,75.17
0.40841,75.603,75.018
0.47124,75.604,74.917
0.53407,75.295,74.975
0.5969,74.875,74.836
0.65973,74.617,74.601
0.72257,74.6,74.758
0.7854,74.847,75.233
0.84823,75.092,75.244
0.91106,75.184,75.126
0.97389,75.108,75.434
1.0367,74.877,75.937
1.0996,74.685,75.473
1.1624,74.646,74.378
1.2252,74.752,73.574
1.2881,74.971,73.755
1.3509,75.151,74.804
1.4137,75.236,75.945
1.4765,75.233,76.195
1.5394,75.161,75.194
1.6022,75.077,74.546
1.665,74.987,74.68
1.7279,74.897,74.942
1.7907,74.811,74.79
1.8535,74.759,74.824
1.9164,74.781,75.28
1.9792,74.892,75.752
2.042,75.096,75.406
2.1049,75.366,74.447
2.1677,75.554,73.997
2.2305,75.518,74.551
2.2934,75.123,75.461
2.3562,74.506,75.479
2.419,74.101,75.104
2.4819,74.1,75.047
2.5447,74.601,75.211
2.6075,75.225,75.088
2.6704,75.654,74.952
2.7332,75.749,74.872
2.796,75.404,74.923
2.8588,74.885,74.986
2.9217,74.581,74.825
2.9845,74.607,74.549
3.0473,74.998,74.692
3.1102,75.343,75.06
3.173,75.413,75.233
3.2358,75.219,75.402
3.2987,74.817,75.613
3.3615,74.562,75.273
3.4243,74.585,74.689
3.4872,74.817,74.636
3.55,75.155,75.4
3.6128,75.365,75.476
3.6757,75.383,74.596
3.7385,75.259,73.794
3.8013,75.06,74.455
3.8642,74.95,75.774
3.927,74.927,76.257
3.9898,74.927,75.651
4.0527,74.878,74.686
4.1155,74.766,74.135
4.1783,74.699,74.043
4.2412,74.733,74.569
4.304,74.904,75.288
4.3668,75.123,75.443
4.4296,75.296,75.276
4.4925,75.377,75.088
4.5553,75.334,75.108
4.6181,75.217,75.377
4.681,75.071,75.516
4.7438,74.917,75.139
4.8066,74.765,74.39
4.8695,74.622,74.201
4.9323,74.594,74.585
4.9951,74.732,75.061
5.058,75.074,75.294
5.1208,75.435,75.179
5.1836,75.523,74.782
5.2465,75.275,74.51
5.3093,74.681,74.99
5.3721,74.293,75.666
5.435,74.363,75.764
5.4978,74.752,75.379
5.5606,75.248,75.291
5.6235,75.472,75.281
5.6863,75.461,74.842
5.7491,75.337,74.403
5.8119,75.232,74.563
5.8748,75.151,75.004
5.9376,74.993,75.239
6.0004,74.781,75.235
6.0633,74.565,75.113
6.1261,74.573,74.766
6.1889,74.77,74.44
6.2518,75.005,74.597


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_171.csv <==
x,qOut,qIn
0.031416,75.059,75.073
0.094248,74.678,74.391
0.15708,74.56,74.42
0.21991,74.634,75.094
0.28274,74.769,75.547
0.34558,74.693,75.402
0.40841,74.576,75.216
0.47124,74.601,75.072
0.53407,74.926,74.863
0.5969,75.42,74.984
0.65973,75.752,75.22
0.72257,75.753,74.876
0.7854,75.294,74.027
0.84823,74.751,74.042
0.91106,74.523,74.827
0.97389,74.638,75.584
1.0367,75.036,75.795
1.0996,75.243,75.759
1.1624,75.173,75.591
1.2252,74.947,75.251
1.2881,74.724,74.649
1.3509,74.722,74.179
1.4137,74.887,74.267
1.4765,75.114,74.884
1.5394,75.295,75.575
1.6022,75.364,75.706
1.665,75.324,75.378
1.7279,75.193,74.917
1.7907,75,74.522
1.8535,74.777,74.284
1.9164,74.565,74.392
1.9792,74.427,74.918
2.042,74.423,75.589
2.1049,74.624,75.518
2.1677,75.005,74.953
2.2305,75.442,74.74
2.2934,75.815,74.997
2.3562,75.847,74.975
2.419,75.463,74.938
2.4819,74.879,75.185
2.5447,74.363,75.486
2.6075,74.352,75.372
2.6704,74.724,74.957
2.7332,75.209,74.492
2.796,75.547,74.422
2.8588,75.513,74.92
2.9217,75.155,75.472
2.9845,74.694,75.531
3.0473,74.376,75.002
3.1102,74.461,74.767
3.173,74.802,74.91
3.2358,75.179,74.981
3.2987,75.386,74.585
3.3615,75.32,74.325
3.4243,75.098,74.689
3.4872,74.881,75.494
3.55,74.823,75.803
3.6128,74.974,75.211
3.6757,75.189,74.632
3.7385,75.331,74.668
3.8013,75.277,75.311
3.8642,75.033,75.457
3.927,74.78,74.925
3.9898,74.657,74.369
4.0527,74.776,74.621
4.1155,75.041,74.989
4.1783,75.266,75.005
4.2412,75.341,75.081
4.304,75.18,75.296
4.3668,74.882,75.087
4.4296,74.635,74.823
4.4925,74.541,75.09
4.5553,74.667,75.635
4.6181,74.897,75.334
4.681,75.121,74.576
4.7438,75.273,74.215
4.8066,75.302,74.656
4.8695,75.221,75.409
4.9323,75.097,75.982
4.9951,74.986,75.893
5.058,74.94,75.004
5.1208,74.906,74.35
5.1836,74.845,74.348
5.2465,74.783,74.728
5.3093,74.761,75.147
5.3721,74.857,75.114
5.435,75.01,74.577
5.4978,75.146,74.042
5.5606,75.198,74.353
5.6235,75.195,75.441
5.6863,75.181,76.312
5.7491,75.141,76.24
5.8119,75.046,75.032
5.8748,74.854,74.216
5.9376,74.712,74.452
6.0004,74.733,75.126
6.0633,75.008,74.986
6.1261,75.379,74.655
6.1889,75.57,74.992
6.2518,75.482,75.47


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_172.csv <==
x,qOut,qIn
0.031416,75.309,75.092
0.094248,75.613,74.758
0.15708,75.737,74.449
0.21991,75.655,74.56
0.28274,75.359,75.129
0.34558,74.982,75.468
0.40841,74.648,75.377
0.47124,74.42,74.952
0.53407,74.336,74.558
0.5969,74.402,74.924
0.65973,74.651,75.621
0.72257,75.025,75.724
0.7854,75.454,74.947
0.84823,75.675,74.573
0.91106,75.558,74.87
0.97389,75.212,75.265
1.0367,74.798,74.919
1.0996,74.698,74.369
1.1624,74.83,74.438
1.2252,74.992,75.023
1.2881,74.978,75.296
1.3509,74.814,75.099
1.4137,74.735,75.08
1.4765,74.812,75.288
1.5394,75.066,75.143
1.6022,75.227,74.777
1.665,75.212,74.817
1.7279,75.099,75.157
1.7907,74.997,75.151
1.8535,75.065,74.706
1.9164,75.203,74.523
1.9792,75.29,74.899
2.042,75.21,75.418
2.1049,74.999,75.335
2.1677,74.8,74.94
2.2305,74.685,74.688
2.2934,74.699,74.862
2.3562,74.763,74.949
2.419,74.858,74.802
2.4819,74.978,74.815
2.5447,75.122,75.482
2.6075,75.228,75.996
2.6704,75.237,75.724
2.7332,75.162,74.855
2.796,75.032,73.91
2.8588,74.952,73.913
2.9217,74.92,74.801
2.9845,74.907,75.8
3.0473,74.879,76.148
3.1102,74.866,75.562
3.173,74.922,74.633
3.2358,75.028,74.226
3.2987,75.15,74.599
3.3615,75.146,74.707
3.4243,74.999,74.591
3.4872,74.804,74.949
3.55,74.67,75.854
3.6128,74.76,75.665
3.6757,75.038,74.614
3.7385,75.358,74.065
3.8013,75.578,74.598
3.8642,75.444,75.339
3.927,75.003,75.81
3.9898,74.519,75.651
4.0527,74.285,75.112
4.1155,74.559,74.914
4.1783,75.102,74.834
4.2412,75.599,74.697
4.304,75.758,74.671
4.3668,75.381,74.668
4.4296,74.772,74.658
4.4925,74.308,74.973
4.5553,74.341,75.443
4.6181,74.771,75.317
4.681,75.205,74.989
4.7438,75.432,75.069
4.8066,75.292,75.218
4.8695,74.957,74.626
4.9323,74.692,74.09
4.9951,74.636,74.426
5.058,74.879,75.334
5.1208,75.246,75.754
5.1836,75.519,75.864
5.2465,75.573,75.725
5.3093,75.313,75.06
5.3721,74.901,74.661
5.435,74.597,74.94
5.4978,74.498,75.24
5.5606,74.65,74.8
5.6235,74.837,74.097
5.6863,74.999,73.91
5.7491,75.132,74.498
5.8119,75.248,75.576
5.8748,75.292,76.109
5.9376,75.169,75.852
6.0004,74.915,75.027
6.0633,74.595,74.366
6.1261,74.468,74.577
6.1889,74.602,75.095
6.2518,74.917,75.288


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_173.csv <==
x,qOut,qIn
0.031416,74.928,75.075
0.094248,75.308,75.433
0.15708,75.491,74.891
0.21991,75.424,74.209
0.28274,75.081,74.504
0.34558,74.741,75.462
0.40841,74.675,76.034
0.47124,74.878,75.837
0.53407,75.289,75.213
0.5969,75.465,74.835
0.65973,75.271,74.614
0.72257,74.876,74.478
0.7854,74.509,74.546
0.84823,74.572,74.994
0.91106,74.905,75.479
0.97389,75.239,75.532
1.0367,75.313,75.096
1.0996,75.084,74.855
1.1624,74.806,74.869
1.2252,74.636,74.94
1.2881,74.696,74.982
1.3509,74.788,74.809
1.4137,74.828,74.517
1.4765,74.872,74.537
1.5394,74.996,75.251
1.6022,75.298,75.865
1.665,75.573,75.796
1.7279,75.635,75.303
1.7907,75.313,75.059
1.8535,74.789,74.659
1.9164,74.47,74.053
1.9792,74.484,74.14
2.042,74.875,75.19
2.1049,75.239,75.651
2.1677,75.396,75.344
2.2305,75.352,75.016
2.2934,75.148,75.067
2.3562,74.964,75.115
2.419,74.836,74.987
2.4819,74.754,74.635
2.5447,74.702,74.565
2.6075,74.69,75.137
2.6704,74.791,75.483
2.7332,75.01,75.012
2.796,75.337,74.488
2.8588,75.594,75.007
2.9217,75.568,75.656
2.9845,75.25,75.604
3.0473,74.677,74.855
3.1102,74.325,74.54
3.173,74.385,74.814
3.2358,74.734,75.32
3.2987,75.194,75.327
3.3615,75.442,74.811
3.4243,75.439,74.465
3.4872,75.257,74.504
3.55,74.99,74.66
3.6128,74.819,74.757
3.6757,74.784,74.949
3.7385,74.843,75.255
3.8013,74.942,75.577
3.8642,74.999,75.735
3.927,75.024,75.642
3.9898,75.044,75.162
4.0527,75.089,74.321
4.1155,75.15,74.284
4.1783,75.176,75.107
4.2412,75.149,75.686
4.304,75.058,75.016
4.3668,74.986,74.216
4.4296,74.968,74.123
4.4925,74.968,74.553
4.5553,74.936,75.142
4.6181,74.785,75.547
4.681,74.609,75.65
4.7438,74.52,75.478
4.8066,74.621,75.243
4.8695,74.893,75.024
4.9323,75.215,74.682
4.9951,75.481,74.269
5.058,75.604,74.36
5.1208,75.511,75.102
5.1836,75.253,75.671
5.2465,74.962,75.669
5.3093,74.781,75.4
5.3721,74.816,74.918
5.435,74.905,74.333
5.4978,74.913,74.331
5.5606,74.722,75.251
5.6235,74.499,75.962
5.6863,74.483,75.784
5.7491,74.711,74.903
5.8119,75.17,74.211
5.8748,75.577,74.275
5.9376,75.717,74.732
6.0004,75.546,75.365
6.0633,75.054,75.723
6.1261,74.58,75.205
6.1889,74.4,74.383
6.2518,74.53,74.221


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_174.csv <==
x,qOut,qIn
0.031416,74.1,75.81
0.094248,74.73,75.174
0.15708,75.297,74.708
0.21991,75.597,74.763
0.28274,75.502,75.008
0.34558,75.243,75.081
0.40841,75.04,75.125
0.47124,74.988,75.082
0.53407,75.149,74.811
0.5969,75.32,74.542
0.65973,75.316,74.588
0.72257,75.12,74.918
0.7854,74.756,74.967
0.84823,74.531,74.84
0.91106,74.547,75.131
0.97389,74.732,75.654
1.0367,74.98,75.365
1.0996,75.144,74.616
1.1624,75.242,74.574
1.2252,75.287,75.157
1.2881,75.288,75.296
1.3509,75.19,74.94
1.4137,75.04,74.945
1.4765,74.921,75.225
1.5394,74.918,75.108
1.6022,75.006,74.764
1.665,75.037,74.679
1.7279,74.96,74.706
1.7907,74.755,74.875
1.8535,74.625,75.183
1.9164,74.67,75.222
1.9792,74.845,74.885
2.042,75.082,74.693
2.1049,75.238,74.996
2.1677,75.279,75.321
2.2305,75.22,75.381
2.2934,75.086,75.179
2.3562,74.958,74.893
2.419,74.912,74.755
2.4819,74.955,75.048
2.5447,75.083,75.483
2.6075,75.174,75.358
2.6704,75.152,74.918
2.7332,75.034,74.592
2.796,74.856,74.682
2.8588,74.76,74.95
2.9217,74.779,75.096
2.9845,74.869,75.015
3.0473,74.978,74.922
3.1102,75.02,74.93
3.173,75.009,74.88
3.2358,74.986,74.84
3.2987,74.998,74.956
3.3615,75.069,74.979
3.4243,75.14,74.807
3.4872,75.169,74.725
3.55,75.119,75.241
3.6128,75.053,75.938
3.6757,75.047,75.966
3.7385,75.09,75.038
3.8013,75.154,73.889
3.8642,75.102,74.137
3.927,74.954,75.181
3.9898,74.806,75.749
4.0527,74.76,75.344
4.1155,74.862,74.834
4.1783,74.989,74.671
4.2412,75.06,75.04
4.304,75.012,75.504
4.3668,74.917,75.331
4.4296,74.84,74.811
4.4925,74.802,74.276
4.5553,74.808,73.805
4.6181,74.862,74.056
4.681,75.006,75.192
4.7438,75.207,76.452
4.8066,75.425,76.599
4.8695,75.445,75.588
4.9323,75.208,74.516
4.9951,74.859,73.993
5.058,74.582,74.043
5.1208,74.654,74.306
5.1836,74.937,74.733
5.2465,75.226,75.273
5.3093,75.325,75.782
5.3721,75.244,75.651
5.435,75.143,75.003
5.4978,75.055,74.523
5.5606,74.988,74.824
5.6235,74.722,75.575
5.6863,74.362,75.968
5.7491,74.137,75.407
5.8119,74.276,74.348
5.8748,74.833,74.258
5.9376,75.524,74.768
6.0004,76.035,75.099
6.0633,76.071,74.85
6.1261,75.403,74.577
6.1889,74.513,74.816
6.2518,73.924,75.58


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_175.csv <==
x,qOut,qIn
0.031416,74.891,75.082
0.094248,74.846,74.951
0.15708,74.82,74.912
0.21991,74.826,74.948
0.28274,74.88,74.829
0.34558,74.97,74.79
0.40841,75.06,75.029
0.47124,75.128,75.355
0.53407,75.157,75.273
0.5969,75.092,74.755
0.65973,74.909,74.493
0.72257,74.689,74.898
0.7854,74.529,75.621
0.84823,74.624,75.613
0.91106,74.922,75.076
0.97389,75.262,74.588
1.0367,75.478,74.306
1.0996,75.412,74.32
1.1624,75.17,74.87
1.2252,74.912,75.628
1.2881,74.802,75.721
1.3509,74.85,75.013
1.4137,74.929,74.34
1.4765,74.983,74.31
1.5394,74.98,75.163
1.6022,75.006,76.087
1.665,75.038,76.355
1.7279,75.04,75.662
1.7907,74.977,74.569
1.8535,74.929,74.073
1.9164,74.993,74.017
1.9792,75.128,74.256
2.042,75.271,74.915
2.1049,75.169,75.374
2.1677,74.865,75.267
2.2305,74.568,75.074
2.2934,74.5,75.227
2.3562,74.785,75.168
2.419,75.149,74.847
2.4819,75.36,74.714
2.5447,75.218,74.895
2.6075,74.867,75.044
2.6704,74.68,75.137
2.7332,74.8,75.232
2.796,75.304,75.434
2.8588,75.77,75.542
2.9217,75.793,75.236
2.9845,75.345,74.527
3.0473,74.487,74.084
3.1102,74.016,74.36
3.173,74.157,74.833
3.2358,74.66,75.188
3.2987,75.208,75.427
3.3615,75.426,75.696
3.4243,75.382,75.771
3.4872,75.205,75.301
3.55,75.025,74.167
3.6128,74.912,73.931
3.6757,74.853,74.815
3.7385,74.852,75.634
3.8013,74.908,75.327
3.8642,75.06,74.672
3.927,75.262,74.555
3.9898,75.412,75.091
4.0527,75.411,75.499
4.1155,75.135,75.086
4.1783,74.72,74.665
4.2412,74.377,74.899
4.304,74.313,75.532
4.3668,74.579,75.379
4.4296,75.003,74.609
4.4925,75.414,73.928
4.5553,75.663,74.304
4.6181,75.599,75.237
4.681,75.251,75.684
4.7438,74.815,75.528
4.8066,74.516,75.277
4.8695,74.583,75.192
4.9323,74.855,75.151
4.9951,75.128,75.242
5.058,75.215,75.265
5.1208,75.104,74.813
5.1836,74.962,74.398
5.2465,74.898,74.674
5.3093,74.997,75.257
5.3721,75.154,75.103
5.435,75.226,74.759
5.4978,75.158,74.82
5.5606,74.92,75.103
5.6235,74.649,75.211
5.6863,74.5,75.309
5.7491,74.532,75.186
5.8119,74.776,74.446
5.8748,75.111,73.997
5.9376,75.404,74.489
6.0004,75.568,75.496
6.0633,75.53,75.894
6.1261,75.344,75.303
6.1889,75.133,74.746
6.2518,74.965,74.839


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_176.csv <==
x,qOut,qIn
0.031416,75.298,74.679
0.094248,75.251,73.806
0.15708,75.04,73.772
0.21991,74.791,74.615
0.28274,74.639,75.478
0.34558,74.681,75.815
0.40841,74.863,75.926
0.47124,75.089,75.572
0.53407,75.272,74.66
0.5969,75.287,74.48
0.65973,75.106,75.1
0.72257,74.824,75.543
0.7854,74.56,75.271
0.84823,74.524,74.593
0.91106,74.725,73.961
0.97389,75.059,73.987
1.0367,75.421,74.724
1.0996,75.596,75.266
1.1624,75.42,75.521
1.2252,74.962,75.613
1.2881,74.346,75.475
1.3509,74.11,75.214
1.4137,74.371,74.969
1.4765,74.927,74.65
1.5394,75.54,74.216
1.6022,75.843,74.484
1.665,75.768,75.375
1.7279,75.447,75.858
1.7907,75.05,75.138
1.8535,74.912,74.519
1.9164,74.937,74.723
1.9792,74.936,75.326
2.042,74.719,75.481
2.1049,74.389,75.026
2.1677,74.261,74.582
2.2305,74.42,74.541
2.2934,74.886,74.912
2.3562,75.362,75.231
2.419,75.657,75.355
2.4819,75.693,75.252
2.5447,75.415,74.866
2.6075,74.975,74.392
2.6704,74.633,74.265
2.7332,74.518,74.812
2.796,74.712,75.926
2.8588,75.003,76.153
2.9217,75.215,75.367
2.9845,75.29,74.637
3.0473,75.194,74.953
3.1102,75.07,75.098
3.173,75.003,74.617
3.2358,74.988,74.374
3.2987,74.998,74.888
3.3615,74.932,75.084
3.4243,74.86,74.831
3.4872,74.858,74.828
3.55,74.996,75.372
3.6128,75.156,75.464
3.6757,75.146,75.038
3.7385,74.961,74.634
3.8013,74.637,74.574
3.8642,74.532,74.9
3.927,74.748,75.411
3.9898,75.149,75.67
4.0527,75.575,75.222
4.1155,75.714,74.617
4.1783,75.518,74.525
4.2412,75.125,74.975
4.304,74.71,75.356
4.3668,74.558,74.923
4.4296,74.619,74.267
4.4925,74.769,74.266
4.5553,74.885,75.151
4.6181,74.966,75.636
4.681,75.059,75.485
4.7438,75.14,75.169
4.8066,75.175,74.906
4.8695,75.074,74.811
4.9323,74.92,75.022
4.9951,74.822,75.305
5.058,74.882,75.293
5.1208,75.075,75.104
5.1836,75.243,74.993
5.2465,75.295,75.026
5.3093,75.16,75.066
5.3721,74.961,74.703
5.435,74.815,74.324
5.4978,74.744,74.618
5.5606,74.745,75.605
5.6235,74.73,75.773
5.6863,74.752,75.068
5.7491,74.855,74.467
5.8119,75.074,74.748
5.8748,75.3,74.98
5.9376,75.378,74.754
6.0004,75.291,74.523
6.0633,75.054,74.843
6.1261,74.921,75.593
6.1889,74.978,76.088
6.2518,75.141,75.784


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_177.csv <==
x,qOut,qIn
0.031416,74.347,74.716
0.094248,74.544,75.389
0.15708,75.012,75.446
0.21991,75.456,75.381
0.28274,75.606,75.381
0.34558,75.347,75.074
0.40841,74.909,74.635
0.47124,74.55,74.465
0.53407,74.516,74.857
0.5969,74.771,75.35
0.65973,75.104,75.444
0.72257,75.388,75.104
0.7854,75.523,74.884
0.84823,75.544,74.925
0.91106,75.418,74.895
0.97389,75.145,74.91
1.0367,74.728,74.95
1.0996,74.351,74.785
1.1624,74.234,74.714
1.2252,74.409,74.982
1.2881,74.859,75.245
1.3509,75.318,75.225
1.4137,75.566,75.137
1.4765,75.534,74.928
1.5394,75.185,74.659
1.6022,74.806,74.916
1.665,74.652,75.517
1.7279,74.741,75.795
1.7907,75.032,75.295
1.8535,75.236,74.609
1.9164,75.267,74.431
1.9792,75.161,74.971
2.042,74.977,75.576
2.1049,74.854,75.246
2.1677,74.811,74.453
2.2305,74.823,74.024
2.2934,74.861,74.662
2.3562,74.911,75.254
2.419,74.985,75.152
2.4819,75.064,74.875
2.5447,75.123,75.189
2.6075,75.095,75.801
2.6704,75.016,75.971
2.7332,74.961,75.47
2.796,75.007,74.768
2.8588,75.163,74.241
2.9217,75.295,73.896
2.9845,75.318,74.205
3.0473,75.164,75.259
3.1102,74.977,75.716
3.173,74.889,75.399
3.2358,74.888,75
3.2987,74.931,74.991
3.3615,74.839,75.094
3.4243,74.678,75.139
3.4872,74.569,75.08
3.55,74.634,74.865
3.6128,74.864,74.687
3.6757,75.146,74.705
3.7385,75.404,74.847
3.8013,75.582,74.829
3.8642,75.619,74.849
3.927,75.4,75.14
3.9898,74.976,75.435
4.0527,74.429,75.297
4.1155,74.184,74.999
4.1783,74.356,74.891
4.2412,74.783,74.859
4.304,75.266,74.673
4.3668,75.499,74.906
4.4296,75.464,75.597
4.4925,75.27,76.027
4.5553,75.048,75.373
4.6181,74.965,74.148
4.681,74.962,73.664
4.7438,74.956,74.579
4.8066,74.868,75.865
4.8695,74.747,75.757
4.9323,74.703,75.048
4.9951,74.768,74.644
5.058,74.947,74.481
5.1208,75.138,74.329
5.1836,75.259,74.633
5.2465,75.27,75.301
5.3093,75.142,75.679
5.3721,74.938,75.521
5.435,74.807,75.216
5.4978,74.83,74.77
5.5606,75.062,74.142
5.6235,75.336,74.299
5.6863,75.409,75.202
5.7491,75.224,75.781
5.8119,74.766,75.371
5.8748,74.463,75.006
5.9376,74.549,75.151
6.0004,74.908,75.57
6.0633,75.37,75.745
6.1261,75.452,74.941
6.1889,75.126,73.815
6.2518,74.654,73.641


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_178.csv <==
x,qOut,qIn
0.031416,75.16,75.6
0.094248,74.875,75.001
0.15708,74.549,74.774
0.21991,74.332,74.826
0.28274,74.363,74.875
0.34558,74.668,75.075
0.40841,75.124,75.295
0.47124,75.565,75.088
0.53407,75.845,74.65
0.5969,75.726,74.861
0.65973,75.218,75.302
0.72257,74.584,75.295
0.7854,74.13,74.873
0.84823,74.168,74.794
0.91106,74.49,74.971
0.97389,74.884,75.084
1.0367,75.158,74.733
1.0996,75.336,74.598
1.1624,75.444,75.068
1.2252,75.463,75.524
1.2881,75.365,75.099
1.3509,75.144,74.695
1.4137,74.937,74.968
1.4765,74.836,75.39
1.5394,74.909,75.178
1.6022,75.033,74.569
1.665,75.091,74.322
1.7279,75.071,74.823
1.7907,74.989,75.867
1.8535,74.975,75.996
1.9164,75.022,75.166
1.9792,75.067,74.314
2.042,75.045,74.336
2.1049,74.941,74.78
2.1677,74.846,74.958
2.2305,74.815,74.751
2.2934,74.885,74.753
2.3562,74.992,75.318
2.419,75.086,75.667
2.4819,75.146,75.35
2.5447,75.162,74.787
2.6075,75.124,74.594
2.6704,75.019,74.623
2.7332,74.883,74.949
2.796,74.762,75.776
2.8588,74.778,76.124
2.9217,74.953,75.379
2.9845,75.197,74.08
3.0473,75.41,73.585
3.1102,75.366,74.523
3.173,75.065,75.678
3.2358,74.684,75.924
3.2987,74.427,75.066
3.3615,74.511,74.404
3.4243,74.798,74.362
3.4872,75.117,74.889
3.55,75.312,75.672
3.6128,75.32,75.751
3.6757,75.175,75.208
3.7385,74.963,74.803
3.8013,74.774,74.742
3.8642,74.785,74.645
3.927,75.006,74.768
3.9898,75.289,75.212
4.0527,75.469,75.564
4.1155,75.252,75.362
4.1783,74.798,74.88
4.2412,74.419,74.41
4.304,74.432,74.156
4.3668,74.846,74.498
4.4296,75.246,75.23
4.4925,75.4,75.607
4.5553,75.13,75.187
4.6181,74.787,74.898
4.681,74.718,75.029
4.7438,74.93,75.196
4.8066,75.357,75.143
4.8695,75.513,75.085
4.9323,75.303,75.119
4.9951,74.923,75.185
5.058,74.614,75.196
5.1208,74.719,75.267
5.1836,75.049,75.167
5.2465,75.341,74.538
5.3093,75.342,73.914
5.3721,75.003,74.295
5.435,74.614,75.053
5.4978,74.399,75.482
5.5606,74.54,75.689
5.6235,74.879,75.887
5.6863,75.188,75.658
5.7491,75.36,75.014
5.8119,75.316,74.2
5.8748,75.163,73.919
5.9376,75.029,74.314
6.0004,74.98,74.844
6.0633,75.056,74.778
6.1261,75.182,74.823
6.1889,75.279,75.395
6.2518,75.288,75.908


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_179.csv <==
x,qOut,qIn
0.031416,74.775,75.666
0.094248,75.028,75.985
0.15708,75.172,75.665
0.21991,75.129,75.334
0.28274,74.858,75.044
0.34558,74.645,74.713
0.40841,74.673,74.698
0.47124,74.905,74.935
0.53407,75.259,74.91
0.5969,75.457,74.73
0.65973,75.46,74.76
0.72257,75.339,74.84
0.7854,75.19,74.87
0.84823,75.086,75.183
0.91106,74.912,75.64
0.97389,74.652,75.812
1.0367,74.316,75.502
1.0996,74.198,74.933
1.1624,74.418,74.369
1.2252,74.874,74.145
1.2881,75.427,74.474
1.3509,75.78,75.058
1.4137,75.79,75.63
1.4765,75.506,75.988
1.5394,75.016,75.641
1.6022,74.71,74.482
1.665,74.675,73.601
1.7279,74.785,73.985
1.7907,74.887,75.094
1.8535,74.838,75.472
1.9164,74.785,75.407
1.9792,74.84,75.09
2.042,75.084,74.706
2.1049,75.416,74.889
2.1677,75.613,75.324
2.2305,75.549,75.212
2.2934,75.124,74.605
2.3562,74.583,74.842
2.419,74.306,75.644
2.4819,74.404,75.979
2.5447,74.907,75.142
2.6075,75.429,74.331
2.6704,75.647,74.231
2.7332,75.471,74.537
2.796,74.86,74.853
2.8588,74.321,75.163
2.9217,74.221,75.327
2.9845,74.515,75.188
3.0473,75.067,75.129
3.1102,75.41,75.329
3.173,75.44,75.262
3.2358,75.247,74.757
3.2987,74.954,74.47
3.3615,74.817,74.994
3.4243,74.865,75.546
3.4872,75.027,75.429
3.55,75.219,74.684
3.6128,75.35,74.516
3.6757,75.35,74.883
3.7385,75.194,75.133
3.8013,74.869,74.988
3.8642,74.553,74.751
3.927,74.454,74.609
3.9898,74.592,74.87
4.0527,74.945,75.616
4.1155,75.254,75.749
4.1783,75.393,75.14
4.2412,75.36,74.554
4.304,75.18,74.618
4.3668,75.002,74.943
4.4296,74.903,75.129
4.4925,74.893,75.144
4.5553,74.968,75.157
4.6181,75.06,75.17
4.681,75.107,75.122
4.7438,75.083,75.079
4.8066,74.971,75.087
4.8695,74.846,75.198
4.9323,74.775,75.126
4.9951,74.773,74.552
5.058,74.836,74.056
5.1208,74.921,74.692
5.1836,75.038,75.628
5.2465,75.164,75.754
5.3093,75.28,74.792
5.3721,75.261,74.23
5.435,75.095,74.48
5.4978,74.885,75.046
5.5606,74.752,75.197
5.6235,74.835,75.28
5.6863,75.026,75.551
5.7491,75.203,75.523
5.8119,75.253,74.868
5.8748,75.211,74.701
5.9376,75.159,75.209
6.0004,75.101,75.589
6.0633,75.027,75.024
6.1261,74.855,73.969
6.1889,74.688,73.536
6.2518,74.63,74.337


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_180.csv <==
x,qOut,qIn
0.031416,74.982,74.524
0.094248,74.688,74.624
0.15708,74.661,75.148
0.21991,74.85,75.384
0.28274,75.155,74.973
0.34558,75.237,74.821
0.40841,75.079,75.148
0.47124,74.829,75.325
0.53407,74.66,74.803
0.5969,74.774,74.497
0.65973,75.064,74.747
0.72257,75.348,75.058
0.7854,75.452,75.085
0.84823,75.263,75.263
0.91106,74.959,75.51
0.97389,74.731,75.373
1.0367,74.759,74.829
1.0996,74.959,74.731
1.1624,75.105,75.041
1.2252,75.118,75.204
1.2881,74.959,74.753
1.3509,74.862,74.076
1.4137,74.916,73.878
1.4765,75.057,74.632
1.5394,75.199,75.927
1.6022,75.178,76.115
1.665,75.033,75.418
1.7279,74.857,74.89
1.7907,74.747,75.213
1.8535,74.766,75.63
1.9164,74.883,75.559
1.9792,75.047,74.941
2.042,75.21,74.31
2.1049,75.31,74.307
2.1677,75.318,74.532
2.2305,75.238,74.639
2.2934,75.09,75.035
2.3562,74.909,75.623
2.419,74.699,75.531
2.4819,74.503,74.763
2.5447,74.368,74.584
2.6075,74.422,75.173
2.6704,74.682,75.294
2.7332,75.057,74.804
2.796,75.443,74.367
2.8588,75.67,74.506
2.9217,75.698,75.043
2.9845,75.577,75.777
3.0473,75.373,75.96
3.1102,75.167,75.211
3.173,74.928,74.384
3.2358,74.676,74.192
3.2987,74.443,74.613
3.3615,74.42,74.887
3.4243,74.633,75.095
3.4872,74.96,75.493
3.55,75.262,75.88
3.6128,75.348,75.658
3.6757,75.247,75.072
3.7385,75.057,74.5
3.8013,74.887,74.201
3.8642,74.788,74.414
3.927,74.724,74.933
3.9898,74.708,75.292
4.0527,74.759,75.289
4.1155,74.973,75.382
4.1783,75.265,75.442
4.2412,75.468,75.008
4.304,75.417,74.211
4.3668,75.018,74.161
4.4296,74.571,74.809
4.4925,74.342,75.601
4.5553,74.545,75.992
4.6181,75.013,75.61
4.681,75.466,74.786
4.7438,75.731,74.172
4.8066,75.67,74.404
4.8695,75.281,75.207
4.9323,74.781,75.711
4.9951,74.409,75.406
5.058,74.381,74.73
5.1208,74.673,74.664
5.1836,75.076,74.882
5.2465,75.407,74.87
5.3093,75.512,74.693
5.3721,75.295,75.099
5.435,74.892,75.564
5.4978,74.534,75.322
5.5606,74.45,74.471
5.6235,74.73,74.249
5.6863,75.156,74.772
5.7491,75.5,75.568
5.8119,75.555,75.82
5.8748,75.247,75.385
5.9376,74.842,74.846
6.0004,74.595,74.512
6.0633,74.732,74.531
6.1261,75.09,75.037
6.1889,75.327,75.513
6.2518,75.316,75.235


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_181.csv <==
x,qOut,qIn
0.031416,75.122,74.807
0.094248,75.349,74.789
0.15708,75.362,74.961
0.21991,75.145,75.117
0.28274,74.727,75.052
0.34558,74.434,74.729
0.40841,74.38,74.465
0.47124,74.511,74.75
0.53407,74.742,75.596
0.5969,74.981,75.512
0.65973,75.247,74.622
0.72257,75.484,74.176
0.7854,75.63,74.835
0.84823,75.511,75.381
0.91106,75.2,75.438
0.97389,74.881,75.411
1.0367,74.749,75.433
1.0996,74.859,75.063
1.1624,75.015,74.683
1.2252,75.098,74.79
1.2881,75.024,74.995
1.3509,74.918,74.808
1.4137,74.854,74.728
1.4765,74.836,74.921
1.5394,74.85,75.153
1.6022,74.877,75.256
1.665,74.938,75.333
1.7279,75.003,75.349
1.7907,75.036,75.33
1.8535,74.951,75.083
1.9164,74.824,74.707
1.9792,74.768,74.621
2.042,74.888,74.714
2.1049,75.165,74.321
2.1677,75.412,74.069
2.2305,75.502,74.807
2.2934,75.332,76.263
2.3562,75.028,76.372
2.419,74.794,75.257
2.4819,74.704,74.147
2.5447,74.792,74.183
2.6075,74.893,74.786
2.6704,74.964,75.168
2.7332,75.032,75.3
2.796,75.126,75.497
2.8588,75.267,75.361
2.9217,75.372,74.725
2.9845,75.372,74.173
3.0473,75.204,74.586
3.1102,74.883,75.489
3.173,74.543,75.821
3.2358,74.319,75.345
3.2987,74.324,74.606
3.3615,74.577,74.251
3.4243,74.983,74.373
3.4872,75.393,75.122
3.55,75.665,75.948
3.6128,75.553,75.8
3.6757,75.12,75.131
3.7385,74.65,74.631
3.8013,74.451,74.421
3.8642,74.735,74.503
3.927,75.17,74.862
3.9898,75.459,75.017
4.0527,75.34,74.81
4.1155,74.941,75.137
4.1783,74.656,75.772
4.2412,74.645,75.83
4.304,75.001,74.99
4.3668,75.308,74.437
4.4296,75.304,74.518
4.4925,75.038,74.779
4.5553,74.622,74.555
4.6181,74.526,74.512
4.681,74.799,75.074
4.7438,75.236,75.731
4.8066,75.608,75.877
4.8695,75.569,75.229
4.9323,75.177,74.398
4.9951,74.691,74.31
5.058,74.399,75.287
5.1208,74.503,75.876
5.1836,74.802,75.582
5.2465,75.123,74.867
5.3093,75.321,74.56
5.3721,75.429,74.743
5.435,75.424,74.847
5.4978,75.276,74.639
5.5606,74.957,74.244
5.6235,74.597,74.429
5.6863,74.417,75.13
5.7491,74.479,75.718
5.8119,74.797,75.832
5.8748,75.15,75.623
5.9376,75.385,75.152
6.0004,75.442,74.663
6.0633,75.283,74.676
6.1261,75.027,75.043
6.1889,74.869,75.209
6.2518,74.886,75.061


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_182.csv <==
x,qOut,qIn
0.031416,75.27,75.14
0.094248,75.193,75.413
0.15708,75.08,75.427
0.21991,74.902,75.239
0.28274,74.638,74.967
0.34558,74.456,74.863
0.40841,74.473,74.943
0.47124,74.657,75.118
0.53407,74.947,75.21
0.5969,75.197,74.955
0.65973,75.371,74.641
0.72257,75.446,74.677
0.7854,75.401,74.821
0.84823,75.209,74.7
0.91106,74.946,74.811
0.97389,74.719,75.38
1.0367,74.635,75.834
1.0996,74.714,75.467
1.1624,74.877,74.803
1.2252,75.064,74.404
1.2881,75.22,74.575
1.3509,75.309,74.892
1.4137,75.292,75.077
1.4765,75.19,75.192
1.5394,75.035,75.297
1.6022,74.96,75.196
1.665,74.979,74.976
1.7279,75.024,74.851
1.7907,75.014,74.943
1.8535,74.872,74.772
1.9164,74.706,74.328
1.9792,74.625,74.219
2.042,74.723,75.026
2.1049,74.974,75.807
2.1677,75.249,75.931
2.2305,75.429,75.687
2.2934,75.408,75.492
2.3562,75.151,74.922
2.419,74.825,74.107
2.4819,74.603,73.871
2.5447,74.639,74.733
2.6075,74.881,75.641
2.6704,75.146,75.883
2.7332,75.317,75.465
2.796,75.306,74.765
2.8588,75.156,74.232
2.9217,74.937,74.084
2.9845,74.712,74.608
3.0473,74.538,75.731
3.1102,74.468,76.034
3.173,74.56,75.286
3.2358,74.815,74.379
3.2987,75.215,74.492
3.3615,75.633,75.285
3.4243,75.816,75.763
3.4872,75.646,75.634
3.55,75.036,75.214
3.6128,74.424,74.841
3.6757,74.254,74.459
3.7385,74.528,74.317
3.8013,75.152,74.757
3.8642,75.559,74.992
3.927,75.515,74.741
3.9898,75.119,74.681
4.0527,74.536,75.136
4.1155,74.342,75.45
4.1783,74.597,75.475
4.2412,75.062,75.174
4.304,75.47,74.404
4.3668,75.487,74.259
4.4296,75.224,75.076
4.4925,74.929,75.983
4.5553,74.854,75.85
4.6181,75.105,74.767
4.681,75.391,73.932
4.7438,75.486,74.267
4.8066,75.194,75.504
4.8695,74.727,75.649
4.9323,74.431,74.937
4.9951,74.403,74.643
5.058,74.665,75.319
5.1208,74.906,75.676
5.1836,75.057,75.446
5.2465,75.139,74.939
5.3093,75.187,74.457
5.3721,75.172,74.503
5.435,75.056,74.818
5.4978,74.909,74.722
5.5606,74.818,74.283
5.6235,74.941,74.737
5.6863,75.16,75.642
5.7491,75.304,75.871
5.8119,75.205,75.202
5.8748,74.897,74.979
5.9376,74.666,75.133
6.0004,74.646,75.043
6.0633,74.92,74.705
6.1261,75.212,74.652
6.1889,75.361,74.715
6.2518,75.368,74.827


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_183.csv <==
x,qOut,qIn
0.031416,74.968,74.447
0.094248,74.744,74.549
0.15708,74.721,74.917
0.21991,74.811,74.973
0.28274,74.905,74.687
0.34558,74.911,75.176
0.40841,74.932,75.911
0.47124,75.018,75.63
0.53407,75.203,74.247
0.5969,75.335,73.904
0.65973,75.282,74.734
0.72257,75.075,75.696
0.7854,74.773,75.773
0.84823,74.651,75.217
0.91106,74.778,74.75
0.97389,75.048,74.791
1.0367,75.338,75.081
1.0996,75.405,74.969
1.1624,75.209,74.733
1.2252,74.878,74.573
1.2881,74.567,74.527
1.3509,74.54,75.207
1.4137,74.762,76.175
1.4765,75.08,76.18
1.5394,75.339,74.797
1.6022,75.361,73.838
1.665,75.154,73.959
1.7279,74.854,74.785
1.7907,74.616,75.623
1.8535,74.66,75.786
1.9164,74.928,75.399
1.9792,75.255,74.891
2.042,75.473,74.652
2.1049,75.417,74.623
2.1677,75.156,74.766
2.2305,74.842,75.16
2.2934,74.635,75.476
2.3562,74.616,75.201
2.419,74.733,74.718
2.4819,74.941,74.411
2.5447,75.203,74.414
2.6075,75.451,74.758
2.6704,75.476,75.108
2.7332,75.228,75.011
2.796,74.691,74.844
2.8588,74.346,75.197
2.9217,74.461,75.497
2.9845,74.902,75.411
3.0473,75.471,75.349
3.1102,75.659,75.667
3.173,75.414,75.763
3.2358,74.969,75.227
3.2987,74.603,74.223
3.3615,74.673,73.927
3.4243,74.976,74.351
3.4872,75.246,74.818
3.55,75.236,74.832
3.6128,74.946,74.963
3.6757,74.64,75.404
3.7385,74.486,75.799
3.8013,74.607,75.607
3.8642,74.833,74.95
3.927,75.01,74.454
3.9898,75.104,74.459
4.0527,75.108,74.896
4.1155,75.155,75.233
4.1783,75.297,75.216
4.2412,75.483,74.834
4.304,75.65,74.672
4.3668,75.567,75.069
4.4296,75.184,75.43
4.4925,74.67,75.42
4.5553,74.238,75.321
4.6181,74.202,75.022
4.681,74.464,74.326
4.7438,74.85,73.931
4.8066,75.188,74.827
4.8695,75.411,75.863
4.9323,75.494,75.853
4.9951,75.424,75.086
5.058,75.19,74.65
5.1208,74.899,74.852
5.1836,74.72,75.017
5.2465,74.703,74.915
5.3093,74.866,74.803
5.3721,75.006,74.833
5.435,75.048,74.835
5.4978,75.035,74.934
5.5606,75.03,75.152
5.6235,75.145,75.27
5.6863,75.246,75.333
5.7491,75.214,75.367
5.8119,74.938,75.008
5.8748,74.596,74.524
5.9376,74.477,74.49
6.0004,74.637,74.854
6.0633,75.071,75.318
6.1261,75.422,75.584
6.1889,75.5,75.47
6.2518,75.327,74.949


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_184.csv <==
x,qOut,qIn
0.031416,74.889,75.233
0.094248,74.705,75.346
0.15708,74.535,74.847
0.21991,74.481,74.48
0.28274,74.633,74.774
0.34558,74.993,75.351
0.40841,75.371,75.673
0.47124,75.579,75.553
0.53407,75.445,75.399
0.5969,75.013,75.101
0.65973,74.655,74.365
0.72257,74.582,73.681
0.7854,74.942,73.941
0.84823,75.395,75.095
0.91106,75.599,76.019
0.97389,75.48,75.929
1.0367,75.018,75.178
1.0996,74.651,74.989
1.1624,74.587,75.028
1.2252,74.742,74.809
1.2881,74.979,74.517
1.3509,75.007,74.71
1.4137,74.915,75.096
1.4765,74.861,75.384
1.5394,74.992,75.58
1.6022,75.31,75.548
1.665,75.537,75.064
1.7279,75.483,74.338
1.7907,74.984,74.034
1.8535,74.354,74.733
1.9164,74.056,75.581
1.9792,74.192,75.469
2.042,74.76,74.637
2.1049,75.327,74.655
2.1677,75.686,75.019
2.2305,75.76,75.011
2.2934,75.499,74.9
2.3562,75.047,75.121
2.419,74.675,75.263
2.4819,74.529,75.294
2.5447,74.708,75.243
2.6075,75.026,75.131
2.6704,75.31,75.116
2.7332,75.452,75.235
2.796,75.369,75.123
2.8588,75.064,74.594
2.9217,74.725,74.191
2.9845,74.526,74.367
3.0473,74.62,75.176
3.1102,74.903,75.712
3.173,75.134,75.476
3.2358,75.202,74.616
3.2987,75.033,74.225
3.3615,74.837,74.936
3.4243,74.782,75.708
3.4872,74.873,75.78
3.55,75.078,75.088
3.6128,75.212,74.407
3.6757,75.262,74.213
3.7385,75.264,74.757
3.8013,75.261,75.524
3.8642,75.239,75.403
3.927,75.114,74.94
3.9898,74.902,75.105
4.0527,74.637,75.875
4.1155,74.536,75.672
4.1783,74.657,74.788
4.2412,74.901,74.279
4.304,75.153,74.48
4.3668,75.2,74.61
4.4296,75.078,74.706
4.4925,74.923,74.954
4.5553,74.884,75.161
4.6181,75.048,75.141
4.681,75.219,75.108
4.7438,75.249,75.136
4.8066,75.013,75.231
4.8695,74.709,75.202
4.9323,74.605,75.045
4.9951,74.745,74.875
5.058,75.108,74.793
5.1208,75.412,75.023
5.1836,75.549,75.201
5.2465,75.512,74.698
5.3093,75.318,73.862
5.3721,75.028,74.302
5.435,74.727,75.481
5.4978,74.513,76.132
5.5606,74.482,75.736
5.6235,74.648,75.012
5.6863,74.892,74.417
5.7491,75.108,74.333
5.8119,75.202,74.889
5.8748,75.194,75.426
5.9376,75.155,75.631
6.0004,75.121,75.551
6.0633,75.116,75.275
6.1261,75.107,74.754
6.1889,75.076,74.29
6.2518,75.007,74.452


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_185.csv <==
x,qOut,qIn
0.031416,74.7,75.28
0.094248,74.724,75.093
0.15708,74.711,75.198
0.21991,74.664,75.356
0.28274,74.628,75.061
0.34558,74.833,74.666
0.40841,75.19,74.652
0.47124,75.509,74.915
0.53407,75.598,75.112
0.5969,75.363,75.045
0.65973,75.043,74.813
0.72257,74.83,74.532
0.7854,74.888,74.459
0.84823,75.027,74.983
0.91106,75.035,75.647
0.97389,74.907,75.668
1.0367,74.682,75.174
1.0996,74.634,75.221
1.1624,74.788,75.452
1.2252,75.043,75.329
1.2881,75.283,74.741
1.3509,75.356,74.253
1.4137,75.257,74.183
1.4765,75.066,74.588
1.5394,74.873,75.19
1.6022,74.813,75.687
1.665,74.858,75.873
1.7279,74.924,75.391
1.7907,74.925,74.484
1.8535,74.824,74.276
1.9164,74.723,74.611
1.9792,74.705,74.884
2.042,74.84,74.866
2.1049,75.085,75.158
2.1677,75.346,75.551
2.2305,75.537,75.364
2.2934,75.587,74.523
2.3562,75.432,74.267
2.419,75.1,74.748
2.4819,74.714,75.502
2.5447,74.409,76.035
2.6075,74.369,75.903
2.6704,74.595,75.197
2.7332,74.975,74.339
2.796,75.393,74.018
2.8588,75.612,74.57
2.9217,75.485,75.3
2.9845,75.097,75.515
3.0473,74.579,75.178
3.1102,74.389,74.928
3.173,74.581,74.856
3.2358,74.958,74.958
3.2987,75.305,75.072
3.3615,75.348,74.878
3.4243,75.125,74.657
3.4872,74.815,74.824
3.55,74.612,75.102
3.6128,74.735,75.159
3.6757,75.095,75.297
3.7385,75.484,75.388
3.8013,75.696,75.26
3.8642,75.472,75.079
3.927,74.971,74.807
3.9898,74.51,74.417
4.0527,74.413,74.346
4.1155,74.741,74.632
4.1783,75.149,74.835
4.2412,75.408,74.935
4.304,75.333,75.31
4.3668,75.082,75.791
4.4296,74.871,75.796
4.4925,74.777,75.22
4.5553,74.837,74.418
4.6181,74.888,74.152
4.681,74.913,74.528
4.7438,74.954,75.369
4.8066,75.059,76.211
4.8695,75.235,75.901
4.9323,75.361,74.729
4.9951,75.352,73.976
5.058,75.138,74.769
5.1208,74.801,75.677
5.1836,74.517,75.438
5.2465,74.385,74.264
5.3093,74.476,73.755
5.3721,74.707,74.705
5.435,75.01,75.63
5.4978,75.31,75.66
5.5606,75.54,75.351
5.6235,75.537,75.333
5.6863,75.255,75.128
5.7491,74.854,74.865
5.8119,74.526,74.77
5.8748,74.597,74.919
5.9376,74.96,75.21
6.0004,75.374,75.314
6.0633,75.599,74.703
6.1261,75.46,74.237
6.1889,75.129,74.565
6.2518,74.809,75.207


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_186.csv <==
x,qOut,qIn
0.031416,75.464,75.117
0.094248,75.154,75.259
0.15708,74.854,75.186
0.21991,74.71,75.113
0.28274,74.831,75.288
0.34558,74.985,75.021
0.40841,75.002,74.257
0.47124,74.916,73.833
0.53407,74.801,74.751
0.5969,74.896,76.194
0.65973,75.117,76.652
0.72257,75.296,75.576
0.7854,75.262,74.152
0.84823,74.988,74.309
0.91106,74.713,75.115
0.97389,74.588,75.4
1.0367,74.724,75.11
1.0996,74.932,74.927
1.1624,75.08,74.705
1.2252,75.16,74.506
1.2881,75.187,74.56
1.3509,75.234,74.827
1.4137,75.198,75.102
1.4765,75.03,75.365
1.5394,74.695,75.555
1.6022,74.426,75.214
1.665,74.445,74.567
1.7279,74.743,74.351
1.7907,75.266,74.904
1.8535,75.677,75.31
1.9164,75.752,75.399
1.9792,75.505,75.54
2.042,74.995,75.838
2.1049,74.705,75.434
2.1677,74.761,74.4
2.2305,74.978,73.693
2.2934,75.125,74.341
2.3562,74.933,75.273
2.419,74.641,75.546
2.4819,74.486,75.333
2.5447,74.669,74.978
2.6075,75.042,75.039
2.6704,75.33,75.366
2.7332,75.409,75.304
2.796,75.195,74.7
2.8588,74.869,74.424
2.9217,74.657,74.542
2.9845,74.657,74.85
3.0473,74.927,75.396
3.1102,75.316,75.65
3.173,75.605,75.285
3.2358,75.643,74.76
3.2987,75.292,74.696
3.3615,74.727,74.848
3.4243,74.348,74.917
3.4872,74.311,74.953
3.55,74.695,74.875
3.6128,75.13,75.057
3.6757,75.409,75.511
3.7385,75.49,75.519
3.8013,75.365,74.48
3.8642,75.163,73.859
3.927,74.952,74.315
3.9898,74.777,75.142
4.0527,74.672,75.47
4.1155,74.68,75.58
4.1783,74.825,75.707
4.2412,75.051,75.529
4.304,75.293,75.023
4.3668,75.361,74.845
4.4296,75.208,74.88
4.4925,74.94,74.718
4.5553,74.689,74.552
4.6181,74.677,74.816
4.681,74.86,75.027
4.7438,75.106,74.827
4.8066,75.284,74.509
4.8695,75.257,74.739
4.9323,75.027,75.307
4.9951,74.709,75.86
5.058,74.434,75.92
5.1208,74.423,75.255
5.1836,74.677,74.481
5.2465,75.076,74.32
5.3093,75.491,74.979
5.3721,75.729,75.378
5.435,75.698,75.187
5.4978,75.441,74.744
5.5606,75.033,74.531
5.6235,74.747,74.732
5.6863,74.664,75.104
5.7491,74.711,75.435
5.8119,74.793,75.535
5.8748,74.779,75.134
5.9376,74.733,74.563
6.0004,74.739,74.416
6.0633,74.868,74.805
6.1261,75.128,75.024
6.1889,75.397,74.987
6.2518,75.548,74.933


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_187.csv <==
x,qOut,qIn
0.031416,75.355,74.869
0.094248,75.63,75.189
0.15708,75.67,75.467
0.21991,75.489,75.429
0.28274,75.132,75.194
0.34558,74.82,75.065
0.40841,74.62,74.945
0.47124,74.526,74.771
0.53407,74.518,74.63
0.5969,74.637,74.9
0.65973,74.915,75.389
0.72257,75.259,75.586
0.7854,75.562,75.268
0.84823,75.554,74.887
0.91106,75.222,74.673
0.97389,74.767,74.677
1.0367,74.423,74.868
1.0996,74.445,75.241
1.1624,74.691,75.458
1.2252,74.992,75.037
1.2881,75.194,74.042
1.3509,75.302,73.873
1.4137,75.341,74.679
1.4765,75.302,75.689
1.5394,75.172,76.229
1.6022,74.959,75.906
1.665,74.792,74.913
1.7279,74.755,74.003
1.7907,74.914,74.108
1.8535,75.159,74.983
1.9164,75.318,75.684
1.9792,75.315,75.71
2.042,75.1,75.307
2.1049,74.869,74.924
2.1677,74.8,74.534
2.2305,74.885,74.367
2.2934,75.078,74.531
2.3562,75.062,74.863
2.419,74.799,75.188
2.4819,74.478,75.31
2.5447,74.318,75.247
2.6075,74.585,75.271
2.6704,75.103,75.265
2.7332,75.59,75.047
2.796,75.774,74.783
2.8588,75.426,75.053
2.9217,74.845,75.501
2.9845,74.417,75.41
3.0473,74.505,74.714
3.1102,75.015,74.595
3.173,75.483,74.915
3.2358,75.645,74.929
3.2987,75.293,74.389
3.3615,74.739,74.396
3.4243,74.4,75.026
3.4872,74.395,75.497
3.55,74.752,75.238
3.6128,75.094,75.244
3.6757,75.291,75.612
3.7385,75.343,75.56
3.8013,75.277,74.948
3.8642,75.179,74.518
3.927,75.096,74.348
3.9898,75.056,74.511
4.0527,75.085,75.212
4.1155,75.152,75.669
4.1783,75.174,75.327
4.2412,75.108,74.56
4.304,74.923,74.291
4.3668,74.716,74.89
4.4296,74.592,75.562
4.4925,74.581,75.541
4.5553,74.694,74.625
4.6181,74.858,74.472
4.681,75.057,75.256
4.7438,75.266,75.752
4.8066,75.462,74.963
4.8695,75.536,74.095
4.9323,75.393,74.019
4.9951,75.087,74.703
5.058,74.701,75.781
5.1208,74.541,76.023
5.1836,74.657,75.405
5.2465,74.918,74.881
5.3093,75.173,75.193
5.3721,75.204,75.378
5.435,75.056,75.001
5.4978,74.864,74.511
5.5606,74.775,74.536
5.6235,74.879,74.62
5.6863,75.062,74.501
5.7491,75.211,74.737
5.8119,75.229,75.787
5.8748,75.123,76.141
5.9376,74.945,75.367
6.0004,74.75,74.521
6.0633,74.588,74.469
6.1261,74.544,74.624
6.1889,74.685,74.682
6.2518,74.973,74.733


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_188.csv <==
x,qOut,qIn
0.031416,75.169,75.332
0.094248,75.054,75.001
0.15708,74.937,75.045
0.21991,74.869,75.411
0.28274,74.888,75.144
0.34558,74.903,73.926
0.40841,74.868,73.31
0.47124,74.817,74.35
0.53407,74.798,75.983
0.5969,74.895,75.988
0.65973,75.062,75.316
0.72257,75.218,75.155
0.7854,75.288,75.495
0.84823,75.229,75.443
0.91106,75.08,75.141
0.97389,74.91,74.655
1.0367,74.789,74.089
1.0996,74.801,74.024
1.1624,74.954,74.606
1.2252,75.172,75.53
1.2881,75.377,75.979
1.3509,75.348,75.303
1.4137,75.027,74.4
1.4765,74.569,74.258
1.5394,74.171,75.003
1.6022,74.162,75.654
1.665,74.479,75.841
1.7279,74.95,75.467
1.7907,75.397,74.773
1.8535,75.706,74.332
1.9164,75.821,74.285
1.9792,75.72,74.616
2.042,75.393,75.302
2.1049,74.929,75.805
2.1677,74.525,75.774
2.2305,74.315,75.302
2.2934,74.399,74.712
2.3562,74.715,74.5
2.419,75.089,74.673
2.4819,75.357,75.042
2.5447,75.363,75.307
2.6075,75.09,74.959
2.6704,74.822,74.401
2.7332,74.757,74.411
2.796,75.053,74.878
2.8588,75.43,75.103
2.9217,75.515,75.359
2.9845,75.255,75.583
3.0473,74.666,75.091
3.1102,74.341,74.35
3.173,74.488,74.306
3.2358,74.94,74.954
3.2987,75.475,75.595
3.3615,75.694,75.608
3.4243,75.547,75.306
3.4872,75.185,74.993
3.55,74.79,75.039
3.6128,74.681,75.034
3.6757,74.787,74.616
3.7385,74.934,74.207
3.8013,74.94,74.642
3.8642,74.779,75.451
3.927,74.662,75.823
3.9898,74.7,75.677
4.0527,74.968,75.136
4.1155,75.25,74.623
4.1783,75.329,74.4
4.2412,75.185,74.509
4.304,74.837,74.946
4.3668,74.63,75.293
4.4296,74.713,75.218
4.4925,75.003,74.846
4.5553,75.383,74.67
4.6181,75.564,74.946
4.681,75.457,75.264
4.7438,75.138,75.201
4.8066,74.716,74.748
4.8695,74.484,74.782
4.9323,74.522,75.244
4.9951,74.762,75.538
5.058,75.113,75.344
5.1208,75.415,74.995
5.1836,75.526,74.723
5.2465,75.402,74.718
5.3093,75.017,75.123
5.3721,74.646,75.26
5.435,74.537,74.887
5.4978,74.676,74.482
5.5606,74.995,74.692
5.6235,75.167,75.085
5.6863,75.141,75.138
5.7491,75.008,74.997
5.8119,74.884,75.072
5.8748,74.89,75.301
5.9376,74.965,75.365
6.0004,75.047,75.168
6.0633,75.086,74.7
6.1261,75.123,74.512
6.1889,75.172,74.84
6.2518,75.201,75.36


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_189.csv <==
x,qOut,qIn
0.031416,75.243,74.835
0.094248,75.41,74.964
0.15708,75.414,74.706
0.21991,75.291,74.48
0.28274,75.088,74.852
0.34558,74.945,75.424
0.40841,74.927,75.668
0.47124,74.994,75.441
0.53407,75.096,74.626
0.5969,75.063,74.213
0.65973,74.882,74.648
0.72257,74.665,75.319
0.7854,74.54,75.459
0.84823,74.683,75.363
0.91106,75.008,75.378
0.97389,75.344,75.402
1.0367,75.524,75.271
1.0996,75.392,74.822
1.1624,75.058,74.306
1.2252,74.71,74.165
1.2881,74.54,74.465
1.3509,74.609,74.914
1.4137,74.801,75.455
1.4765,75.022,75.816
1.5394,75.199,75.469
1.6022,75.294,74.834
1.665,75.235,74.556
1.7279,75.045,74.658
1.7907,74.766,74.886
1.8535,74.644,75.03
1.9164,74.776,75.086
1.9792,75.08,75.06
2.042,75.448,75.169
2.1049,75.641,75.29
2.1677,75.552,75.192
2.2305,75.227,75.013
2.2934,74.74,74.923
2.3562,74.389,74.688
2.419,74.317,74.355
2.4819,74.496,74.285
2.5447,74.86,74.897
2.6075,75.233,75.654
2.6704,75.478,75.743
2.7332,75.515,74.97
2.796,75.281,74.192
2.8588,74.921,74.86
2.9217,74.679,76.108
2.9845,74.642,76.419
3.0473,74.845,75.15
3.1102,75.058,74.035
3.173,75.186,73.85
3.2358,75.233,74.477
3.2987,75.223,75.274
3.3615,75.182,75.325
3.4243,75.051,74.998
3.4872,74.843,74.93
3.55,74.588,75.124
3.6128,74.489,75.065
3.6757,74.61,75.027
3.7385,74.864,75.322
3.8013,75.144,75.704
3.8642,75.241,75.224
3.927,75.179,74.321
3.9898,75.085,73.986
4.0527,75.092,74.556
4.1155,75.281,75.18
4.1783,75.421,75.59
4.2412,75.35,75.796
4.304,74.929,75.794
4.3668,74.474,75.164
4.4296,74.353,74.302
4.4925,74.574,74.169
4.5553,75.06,74.828
4.6181,75.331,75.028
4.681,75.3,74.98
4.7438,75.115,75.203
4.8066,74.959,75.195
4.8695,75.072,74.49
4.9323,75.273,74.177
4.9951,75.356,74.848
5.058,75.124,75.582
5.1208,74.684,75.333
5.1836,74.392,75.002
5.2465,74.405,75.179
5.3093,74.805,75.54
5.3721,75.312,75.253
5.435,75.667,74.736
5.4978,75.733,74.531
5.5606,75.399,74.989
5.6235,74.863,75.488
5.6863,74.504,75.411
5.7491,74.46,74.76
5.8119,74.796,74.272
5.8748,75.113,74.415
5.9376,75.191,74.81
6.0004,75.046,75.322
6.0633,74.749,75.754
6.1261,74.613,75.539
6.1889,74.709,74.912
6.2518,74.954,74.562


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_190.csv <==
x,qOut,qIn
0.031416,74.68,74.735
0.094248,74.258,75.24
0.15708,74.341,75.612
0.21991,74.77,75.431
0.28274,75.324,74.917
0.34558,75.621,74.813
0.40841,75.576,75.108
0.47124,75.27,75.497
0.53407,74.82,75.392
0.5969,74.559,74.813
0.65973,74.571,74.402
0.72257,74.764,74.5
0.7854,75.017,75.011
0.84823,75.165,75.473
0.91106,75.177,75.565
0.97389,75.069,74.981
1.0367,74.863,74.185
1.0996,74.675,74.505
1.1624,74.633,75.378
1.2252,74.754,75.677
1.2881,75.033,75.1
1.3509,75.274,74.514
1.4137,75.36,74.303
1.4765,75.308,74.73
1.5394,75.163,75.594
1.6022,75.102,75.84
1.665,75.107,75.427
1.7279,75.098,74.87
1.7907,74.99,74.66
1.8535,74.82,74.791
1.9164,74.757,74.945
1.9792,74.836,74.848
2.042,75.06,74.725
2.1049,75.18,75.244
2.1677,75.115,75.793
2.2305,74.952,75.505
2.2934,74.812,74.533
2.3562,74.878,74.16
2.419,75.014,74.349
2.4819,75.081,74.704
2.5447,74.951,74.884
2.6075,74.762,75.096
2.6704,74.753,75.424
2.7332,74.948,75.681
2.796,75.326,75.775
2.8588,75.538,75.584
2.9217,75.427,75.116
2.9845,75.092,74.603
3.0473,74.681,74.344
3.1102,74.569,74.449
3.173,74.744,74.699
3.2358,75.049,74.888
3.2987,75.315,74.982
3.3615,75.375,75.037
3.4243,75.206,75.033
3.4872,74.89,75.006
3.55,74.528,75.167
3.6128,74.363,75.498
3.6757,74.453,75.612
3.7385,74.722,75.327
3.8013,75.069,74.852
3.8642,75.363,74.545
3.927,75.575,74.405
3.9898,75.667,74.528
4.0527,75.606,75.198
4.1155,75.309,75.611
4.1783,74.886,75.224
4.2412,74.522,74.546
4.304,74.403,74.454
4.3668,74.567,74.993
4.4296,74.814,75.524
4.4925,75.01,75.659
4.5553,75.046,75.346
4.6181,75.012,74.646
4.681,75.036,73.969
4.7438,75.143,74.169
4.8066,75.339,75.501
4.8695,75.445,76.017
4.9323,75.336,75.55
4.9951,75.056,75.246
5.058,74.682,75.378
5.1208,74.534,74.781
5.1836,74.66,73.943
5.2465,74.922,73.918
5.3093,75.158,75.12
5.3721,75.15,76.059
5.435,74.99,75.966
5.4978,74.845,75.083
5.5606,74.882,74.406
5.6235,75.118,74.665
5.6863,75.293,75.125
5.7491,75.256,74.993
5.8119,74.889,74.294
5.8748,74.504,74.568
5.9376,74.44,75.485
6.0004,74.722,75.747
6.0633,75.299,74.909
6.1261,75.741,74.497
6.1889,75.766,74.631
6.2518,75.386,74.683


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_191.csv <==
x,qOut,qIn
0.031416,74.879,75.541
0.094248,74.795,74.56
0.15708,74.709,74.309
0.21991,74.708,74.7
0.28274,74.866,75.193
0.34558,75.172,75.172
0.40841,75.47,74.806
0.47124,75.613,74.535
0.53407,75.468,74.649
0.5969,75.075,74.864
0.65973,74.711,75.092
0.72257,74.541,75.34
0.7854,74.685,75.244
0.84823,74.89,74.908
0.91106,74.991,74.897
0.97389,75.01,75.262
1.0367,75.002,75.402
1.0996,75.151,74.866
1.1624,75.359,74.331
1.2252,75.473,74.441
1.2881,75.343,75.295
1.3509,75.007,75.672
1.4137,74.74,75.294
1.4765,74.657,74.722
1.5394,74.824,74.736
1.6022,74.945,74.855
1.665,74.912,74.689
1.7279,74.807,74.71
1.7907,74.744,75.202
1.8535,74.875,75.768
1.9164,75.083,76.068
1.9792,75.25,75.697
2.042,75.271,74.501
2.1049,75.188,73.745
2.1677,75.077,73.941
2.2305,74.965,74.706
2.2934,74.866,75.312
2.3562,74.784,75.25
2.419,74.795,75.036
2.4819,74.913,75.248
2.5447,75.134,75.552
2.6075,75.269,75.158
2.6704,75.187,74.628
2.7332,74.94,74.48
2.796,74.622,74.748
2.8588,74.546,75.294
2.9217,74.764,75.845
2.9845,75.152,75.781
3.0473,75.569,74.944
3.1102,75.728,74.512
3.173,75.485,74.576
3.2358,74.959,74.527
3.2987,74.329,74.452
3.3615,74.122,75.164
3.4243,74.362,75.843
3.4872,74.828,75.394
3.55,75.276,74.124
3.6128,75.485,74.184
3.6757,75.464,75.182
3.7385,75.283,75.783
3.8013,75.02,75.451
3.8642,74.805,74.955
3.927,74.733,74.597
3.9898,74.824,74.595
4.0527,75.082,75.063
4.1155,75.382,75.541
4.1783,75.511,75.712
4.2412,75.384,75.536
4.304,74.94,75.087
4.3668,74.528,74.571
4.4296,74.443,74.214
4.4925,74.655,74.248
4.5553,75.067,74.696
4.6181,75.259,75.19
4.681,75.162,75.489
4.7438,74.923,75.402
4.8066,74.72,74.986
4.8695,74.807,74.893
4.9323,75.054,75.065
4.9951,75.268,75.01
5.058,75.262,74.739
5.1208,75.022,74.895
5.1836,74.814,75.054
5.2465,74.802,74.724
5.3093,75.106,74.411
5.3721,75.478,74.875
5.435,75.589,75.554
5.4978,75.362,75.898
5.5606,74.774,75.634
5.6235,74.329,75.18
5.6863,74.293,74.761
5.7491,74.58,74.416
5.8119,75.036,74.387
5.8748,75.321,74.917
5.9376,75.388,75.422
6.0004,75.292,75.185
6.0633,75.102,74.306
6.1261,74.961,74.537
6.1889,74.902,75.676
6.2518,74.89,76.338


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_192.csv <==
x,qOut,qIn
0.031416,74.86,75.026
0.094248,74.42,74.938
0.15708,74.349,74.737
0.21991,74.587,74.619
0.28274,75.005,74.657
0.34558,75.265,74.702
0.40841,75.306,74.835
0.47124,75.179,75.124
0.53407,74.955,75.36
0.5969,74.806,75.393
0.65973,74.798,75.346
0.72257,74.896,75.186
0.7854,75.052,74.94
0.84823,75.135,74.695
0.91106,75.136,74.459
0.97389,75.104,74.414
1.0367,75.097,75.242
1.0996,75.165,76.25
1.1624,75.224,76.057
1.2252,75.2,74.496
1.2881,75.031,73.235
1.3509,74.789,73.949
1.4137,74.619,75.27
1.4765,74.576,75.883
1.5394,74.693,75.581
1.6022,74.864,75.17
1.665,75.049,74.778
1.7279,75.226,74.614
1.7907,75.376,74.859
1.8535,75.411,75.315
1.9164,75.246,75.672
1.9792,74.947,75.669
2.042,74.608,75.112
2.1049,74.539,74.687
2.1677,74.779,74.73
2.2305,75.152,74.847
2.2934,75.463,74.466
2.3562,75.342,74.194
2.419,74.865,74.543
2.4819,74.36,75.25
2.5447,74.178,75.838
2.6075,74.547,75.784
2.6704,75.123,75.259
2.7332,75.582,74.83
2.796,75.634,74.737
2.8588,75.278,74.755
2.9217,74.874,74.931
2.9845,74.687,75.043
3.0473,74.924,74.623
3.1102,75.331,74.515
3.173,75.582,75.124
3.2358,75.555,75.74
3.2987,75.177,75.54
3.3615,74.726,74.899
3.4243,74.434,74.511
3.4872,74.359,74.604
3.55,74.513,75.026
3.6128,74.752,75.359
3.6757,75.038,75.4
3.7385,75.315,75.005
3.8013,75.531,74.642
3.8642,75.546,74.725
3.927,75.337,74.719
3.9898,75.02,74.402
4.0527,74.734,74.336
4.1155,74.659,75.259
4.1783,74.73,76.206
4.2412,74.859,76.023
4.304,74.965,74.827
4.3668,75.08,74.461
4.4296,75.196,74.899
4.4925,75.253,75.349
4.5553,75.181,75.147
4.6181,74.973,74.686
4.681,74.812,74.473
4.7438,74.801,74.666
4.8066,75.013,75.145
4.8695,75.226,75.548
4.9323,75.222,75.735
4.9951,74.998,75.591
5.058,74.597,75.068
5.1208,74.378,74.585
5.1836,74.455,74.36
5.2465,74.745,74.35
5.3093,75.133,74.691
5.3721,75.432,75.18
5.435,75.559,75.346
5.4978,75.504,75.168
5.5606,75.267,75.151
5.6235,75.008,75.061
5.6863,74.853,74.647
5.7491,74.802,74.516
5.8119,74.828,75.115
5.8748,74.801,75.46
5.9376,74.802,75.206
6.0004,74.908,74.799
6.0633,75.185,74.87
6.1261,75.506,75.294
6.1889,75.605,75.472
6.2518,75.401,75.237


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_193.csv <==
x,qOut,qIn
0.031416,75.073,74.871
0.094248,74.951,74.599
0.15708,74.917,74.625
0.21991,75.014,74.99
0.28274,75.259,75.263
0.34558,75.418,75.177
0.40841,75.3,74.977
0.47124,74.951,74.734
0.53407,74.469,74.741
0.5969,74.306,75.478
0.65973,74.539,76.202
0.72257,74.99,75.867
0.7854,75.452,74.622
0.84823,75.624,74.083
0.91106,75.487,74.228
0.97389,75.178,74.606
1.0367,74.863,74.898
1.0996,74.77,75.025
1.1624,74.825,75.063
1.2252,74.909,75.02
1.2881,74.907,74.669
1.3509,74.866,74.744
1.4137,74.881,75.427
1.4765,74.946,75.842
1.5394,75.031,75.27
1.6022,75.016,74.667
1.665,74.982,74.647
1.7279,75.021,74.957
1.7907,75.223,75.069
1.8535,75.477,75.146
1.9164,75.507,75.348
1.9792,75.248,75.366
2.042,74.683,74.993
2.1049,74.311,74.659
2.1677,74.351,74.605
2.2305,74.663,74.777
2.2934,75.046,75.164
2.3562,75.145,75.591
2.419,75.041,75.592
2.4819,74.907,74.873
2.5447,74.917,74.055
2.6075,75.114,74.406
2.6704,75.305,75.319
2.7332,75.364,75.758
2.796,75.185,75.163
2.8588,74.924,74.565
2.9217,74.797,74.652
2.9845,74.857,75.256
3.0473,75.116,75.178
3.1102,75.315,74.375
3.173,75.304,74.17
3.2358,75.114,74.85
3.2987,74.81,75.669
3.3615,74.688,75.779
3.4243,74.808,75.449
3.4872,75.054,75.011
3.55,75.289,74.862
3.6128,75.274,75.041
3.6757,75.046,75.136
3.7385,74.774,74.713
3.8013,74.641,73.983
3.8642,74.787,74.356
3.927,75.054,75.443
3.9898,75.27,75.992
4.0527,75.279,75.55
4.1155,75.08,75.055
4.1783,74.83,74.651
4.2412,74.647,74.238
4.304,74.625,74.096
4.3668,74.715,74.721
4.4296,74.878,75.586
4.4925,75.088,75.966
4.5553,75.325,75.697
4.6181,75.51,75.353
4.681,75.521,75.03
4.7438,75.34,74.734
4.8066,74.975,74.545
4.8695,74.641,74.451
4.9323,74.48,74.553
4.9951,74.51,75.054
5.058,74.718,75.525
5.1208,75.034,75.116
5.1836,75.346,74.515
5.2465,75.504,74.643
5.3093,75.355,75.363
5.3721,74.866,75.554
5.435,74.402,75.407
5.4978,74.229,75.244
5.5606,74.549,74.98
5.6235,75.097,74.369
5.6863,75.579,73.944
5.7491,75.833,74.367
5.8119,75.738,75.605
5.8748,75.327,76.075
5.9376,74.835,75.575
6.0004,74.487,74.825
6.0633,74.48,74.644
6.1261,74.72,74.897
6.1889,74.976,75.091
6.2518,75.123,75.105


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_194.csv <==
x,qOut,qIn
0.031416,75.682,74.537
0.094248,75.582,74.465
0.15708,75.255,74.911
0.21991,74.868,75.627
0.28274,74.606,75.922
0.34558,74.581,75.461
0.40841,74.68,74.93
0.47124,74.829,74.793
0.53407,74.967,74.848
0.5969,75.149,74.611
0.65973,75.324,74.374
0.72257,75.401,74.585
0.7854,75.286,75.618
0.84823,74.992,76.063
0.91106,74.724,75.377
0.97389,74.598,74.519
1.0367,74.698,74.729
1.0996,74.826,75.157
1.1624,74.85,74.99
1.2252,74.8,74.713
1.2881,74.734,75.122
1.3509,74.853,75.462
1.4137,75.136,75.075
1.4765,75.444,74.38
1.5394,75.635,74.319
1.6022,75.492,75.063
1.665,75.088,75.708
1.7279,74.648,75.629
1.7907,74.414,74.951
1.8535,74.543,74.746
1.9164,74.87,74.967
1.9792,75.218,75.129
2.042,75.435,75.016
2.1049,75.435,74.77
2.1677,75.245,74.573
2.2305,74.983,74.84
2.2934,74.778,75.816
2.3562,74.798,75.999
2.419,74.961,75.053
2.4819,75.119,74.041
2.5447,75.123,73.907
2.6075,74.939,74.419
2.6704,74.749,75.158
2.7332,74.684,75.784
2.796,74.845,75.795
2.8588,75.114,75.248
2.9217,75.32,74.72
2.9845,75.384,74.591
3.0473,75.25,74.72
3.1102,75.024,74.834
3.173,74.829,75.15
3.2358,74.734,75.625
3.2987,74.778,75.601
3.3615,74.927,74.865
3.4243,75.133,74.349
3.4872,75.299,74.584
3.55,75.331,75.013
3.6128,75.063,75.062
3.6757,74.634,75.038
3.7385,74.306,74.757
3.8013,74.332,74.217
3.8642,74.766,74.543
3.927,75.301,75.625
3.9898,75.671,76.42
4.0527,75.645,76.053
4.1155,75.232,74.924
4.1783,74.78,74.035
4.2412,74.55,74.142
4.304,74.745,75.08
4.3668,75.122,75.381
4.4296,75.381,75.045
4.4925,75.414,74.764
4.5553,75.158,74.997
4.6181,74.869,75.118
4.681,74.731,74.869
4.7438,74.743,74.54
4.8066,74.867,74.529
4.8695,74.862,74.725
4.9323,74.753,75.024
4.9951,74.673,75.551
5.058,74.766,76.005
5.1208,75.122,75.683
5.1836,75.524,75.025
5.2465,75.743,74.745
5.3093,75.56,74.894
5.3721,75.026,74.82
5.435,74.575,74.67
5.4978,74.438,74.644
5.5606,74.767,74.69
5.6235,75.148,74.945
5.6863,75.297,75.345
5.7491,75.198,75.52
5.8119,74.891,75.477
5.8748,74.664,75.227
5.9376,74.586,74.762
6.0004,74.633,74.449
6.0633,74.764,74.531
6.1261,74.966,74.851
6.1889,75.242,75.098
6.2518,75.51,74.976


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_195.csv <==
x,qOut,qIn
0.031416,74.238,74.383
0.094248,74.157,74.698
0.15708,74.477,74.976
0.21991,74.999,75.034
0.28274,75.513,75.047
0.34558,75.783,74.916
0.40841,75.723,74.621
0.47124,75.41,74.564
0.53407,74.954,74.857
0.5969,74.694,75.14
0.65973,74.665,75.422
0.72257,74.746,75.676
0.7854,74.797,75.462
0.84823,74.779,74.979
0.91106,74.852,74.816
0.97389,75.046,74.946
1.0367,75.361,74.934
1.0996,75.504,74.871
1.1624,75.342,75.012
1.2252,74.998,75.113
1.2881,74.643,74.748
1.3509,74.63,74.529
1.4137,74.831,74.931
1.4765,75.029,75.514
1.5394,75.01,75.295
1.6022,74.802,74.382
1.665,74.659,73.993
1.7279,74.695,74.792
1.7907,74.978,76.122
1.8535,75.296,75.982
1.9164,75.49,74.927
1.9792,75.509,74.351
2.042,75.33,74.751
2.1049,75.088,75.18
2.1677,74.914,75.23
2.2305,74.846,74.745
2.2934,74.899,74.422
2.3562,74.946,74.92
2.419,74.947,75.437
2.4819,74.927,75.493
2.5447,74.923,75.4
2.6075,74.963,75.264
2.6704,74.967,74.82
2.7332,74.908,74.385
2.796,74.772,74.579
2.8588,74.718,75.1
2.9217,74.844,75.297
2.9845,75.091,75.189
3.0473,75.376,75.374
3.1102,75.447,75.385
3.173,75.274,74.739
3.2358,74.988,74.107
3.2987,74.745,74.437
3.3615,74.718,74.962
3.4243,74.805,75.062
3.4872,74.916,75.188
3.55,74.975,75.648
3.6128,75.076,75.801
3.6757,75.232,75.435
3.7385,75.347,74.722
3.8013,75.31,74.041
3.8642,75.025,74.32
3.927,74.713,75.262
3.9898,74.564,75.863
4.0527,74.737,75.604
4.1155,75.083,74.986
4.1783,75.35,74.39
4.2412,75.412,74.187
4.304,75.176,74.643
4.3668,74.795,75.072
4.4296,74.498,75.089
4.4925,74.404,74.93
4.5553,74.59,75.022
4.6181,74.928,75.149
4.681,75.291,75.058
4.7438,75.557,74.968
4.8066,75.621,75.275
4.8695,75.367,75.71
4.9323,74.941,75.734
4.9951,74.586,75.188
5.058,74.539,74.525
5.1208,74.855,74.19
5.1836,75.244,74.073
5.2465,75.463,74.399
5.3093,75.301,75.309
5.3721,74.857,76.006
5.435,74.497,76.029
5.4978,74.402,75.481
5.5606,74.688,74.749
5.6235,75.023,74.43
5.6863,75.185,74.637
5.7491,75.163,75.156
5.8119,74.99,75.24
5.8748,74.921,74.63
5.9376,75.035,74.185
6.0004,75.263,74.556
6.0633,75.518,75.685
6.1261,75.541,76.119
6.1889,75.233,75.563
6.2518,74.736,74.663


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_196.csv <==
x,qOut,qIn
0.031416,74.631,74.553
0.094248,74.404,74.89
0.15708,74.437,75.531
0.21991,74.684,75.635
0.28274,75.059,74.781
0.34558,75.323,74.125
0.40841,75.419,74.281
0.47124,75.395,75.07
0.53407,75.318,75.741
0.5969,75.289,75.706
0.65973,75.232,75.371
0.72257,75.099,75.038
0.7854,74.85,74.613
0.84823,74.68,74.34
0.91106,74.723,74.538
0.97389,74.911,74.993
1.0367,75.138,75.243
1.0996,75.143,75.356
1.1624,75.003,75.469
1.2252,74.874,75.305
1.2881,74.916,74.606
1.3509,75.084,74.097
1.4137,75.135,74.312
1.4765,75.009,75.116
1.5394,74.688,75.835
1.6022,74.543,75.799
1.665,74.722,75.382
1.7279,75.107,74.993
1.7907,75.542,74.41
1.8535,75.647,73.922
1.9164,75.36,74.196
1.9792,74.877,74.989
2.042,74.443,75.362
2.1049,74.438,75.25
2.1677,74.758,75.327
2.2305,75.174,75.657
2.2934,75.466,75.719
2.3562,75.445,75.243
2.419,75.144,74.818
2.4819,74.738,74.719
2.5447,74.423,74.619
2.6075,74.468,74.523
2.6704,74.821,74.708
2.7332,75.286,74.973
2.796,75.666,75.215
2.8588,75.646,75.2
2.9217,75.211,74.896
2.9845,74.62,74.709
3.0473,74.184,74.949
3.1102,74.258,75.071
3.173,74.635,74.977
3.2358,75.079,75.023
3.2987,75.37,75.258
3.3615,75.515,75.379
3.4243,75.571,75.329
3.4872,75.542,74.967
3.55,75.417,74.43
3.6128,75.14,74.687
3.6757,74.818,75.395
3.7385,74.582,75.532
3.8013,74.552,74.919
3.8642,74.715,74.521
3.927,74.928,74.428
3.9898,75.089,74.584
4.0527,75.117,75.245
4.1155,75.035,76.036
4.1783,74.923,76.057
4.2412,74.848,75.067
4.304,74.868,74.117
4.3668,74.98,74.374
4.4296,75.128,75.015
4.4925,75.245,75.241
4.5553,75.272,74.882
4.6181,75.171,74.853
4.681,75.018,75.162
4.7438,74.902,75.288
4.8066,74.908,74.982
4.8695,75.013,74.75
4.9323,75.065,74.877
4.9951,74.996,75.383
5.058,74.767,75.646
5.1208,74.603,74.714
5.1836,74.685,73.617
5.2465,74.979,73.844
5.3093,75.411,75.357
5.3721,75.625,75.831
5.435,75.469,75.331
5.4978,75.067,74.839
5.5606,74.602,74.898
5.6235,74.513,75.388
5.6863,74.74,75.869
5.7491,75.057,75.664
5.8119,75.233,74.629
5.8748,75.161,74.193
5.9376,75.018,74.582
6.0004,74.934,75.09
6.0633,75.019,75.237
6.1261,75.149,75.19
6.1889,75.144,75.033
6.2518,74.971,74.786


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_197.csv <==
x,qOut,qIn
0.031416,75.009,74.241
0.094248,75.226,74.836
0.15708,75.309,75.609
0.21991,75.267,75.834
0.28274,75.121,75.104
0.34558,74.925,74.696
0.40841,74.779,75.06
0.47124,74.746,75.614
0.53407,74.877,75.483
0.5969,75.061,74.797
0.65973,75.141,74.398
0.72257,75.091,74.613
0.7854,74.913,74.895
0.84823,74.867,74.904
0.91106,75.004,75.107
0.97389,75.184,75.419
1.0367,75.238,75.106
1.0996,74.958,74.583
1.1624,74.595,74.768
1.2252,74.404,75.421
1.2881,74.612,75.477
1.3509,75.048,75.041
1.4137,75.4,74.812
1.4765,75.544,74.607
1.5394,75.406,74.334
1.6022,75.225,74.741
1.665,75.124,75.43
1.7279,75.08,75.461
1.7907,75.034,74.956
1.8535,74.869,74.678
1.9164,74.718,74.523
1.9792,74.686,74.627
2.042,74.858,75.011
2.1049,75.084,75.37
2.1677,75.192,75.609
2.2305,75.167,75.649
2.2934,75.023,75.33
2.3562,74.982,74.795
2.419,75.063,74.53
2.4819,75.165,74.893
2.5447,75.167,75.567
2.6075,74.958,75.351
2.6704,74.716,74.536
2.7332,74.598,74.03
2.796,74.739,74.342
2.8588,75.016,74.869
2.9217,75.189,75.245
2.9845,75.164,75.485
3.0473,74.89,75.893
3.1102,74.633,75.944
3.173,74.603,75.196
3.2358,74.8,74.075
3.2987,75.179,73.591
3.3615,75.474,74.324
3.4243,75.555,75.398
3.4872,75.433,75.887
3.55,75.15,75.588
3.6128,74.959,75.293
3.6757,74.934,75.201
3.7385,74.985,75.221
3.8013,74.995,74.874
3.8642,74.782,74.35
3.927,74.503,74.378
3.9898,74.355,75.051
4.0527,74.513,75.573
4.1155,74.958,75.148
4.1783,75.459,74.501
4.2412,75.789,74.433
4.304,75.738,74.968
4.3668,75.2,75.031
4.4296,74.536,74.789
4.4925,74.115,74.825
4.5553,74.256,75.255
4.6181,74.776,75.588
4.681,75.331,75.707
4.7438,75.721,75.518
4.8066,75.798,74.895
4.8695,75.555,74.402
4.9323,75.139,74.389
4.9951,74.751,74.693
5.058,74.59,75.016
5.1208,74.696,75.082
5.1836,74.901,75.019
5.2465,75.068,75.113
5.3093,75.085,75.381
5.3721,74.965,75.371
5.435,74.803,75.045
5.4978,74.687,74.508
5.5606,74.695,74.187
5.6235,74.82,74.883
5.6863,75.01,75.817
5.7491,75.217,75.725
5.8119,75.399,74.543
5.8748,75.503,74.166
5.9376,75.433,74.752
6.0004,75.191,75.568
6.0633,74.801,75.786
6.1261,74.526,75.264
6.1889,74.51,74.545
6.2518,74.701,74.142


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_198.csv <==
x,qOut,qIn
0.031416,75.217,74.468
0.094248,75.318,73.717
0.15708,75.275,74.03
0.21991,75.114,75.541
0.28274,74.887,76.787
0.34558,74.754,76.023
0.40841,74.764,74.591
0.47124,74.886,74.005
0.53407,75.078,74.397
0.5969,75.256,74.735
0.65973,75.345,75.067
0.72257,75.308,75.34
0.7854,75.118,75.2
0.84823,74.893,74.824
0.91106,74.797,74.771
0.97389,74.857,75.074
1.0367,75.07,75.21
1.0996,75.158,75.105
1.1624,74.988,75.123
1.2252,74.673,75.212
1.2881,74.371,75.136
1.3509,74.47,74.826
1.4137,74.923,74.617
1.4765,75.464,74.805
1.5394,75.823,75.256
1.6022,75.62,75.07
1.665,75.038,74.44
1.7279,74.477,74.223
1.7907,74.355,74.877
1.8535,74.736,75.487
1.9164,75.167,75.627
1.9792,75.393,75.361
2.042,75.224,75.029
2.1049,74.961,75.053
2.1677,74.859,75.191
2.2305,74.938,75.163
2.2934,75.162,75.195
2.3562,75.263,75.263
2.419,75.205,74.973
2.4819,75.06,74.46
2.5447,74.917,74.28
2.6075,74.874,74.679
2.6704,74.876,75.181
2.7332,74.866,75.333
2.796,74.791,74.936
2.8588,74.694,74.987
2.9217,74.678,75.486
2.9845,74.782,75.534
3.0473,75.022,74.726
3.1102,75.276,74.268
3.173,75.417,74.578
3.2358,75.413,75.319
3.2987,75.258,75.759
3.3615,75.127,75.46
3.4243,75.101,74.874
3.4872,75.125,74.397
3.55,75.122,74.163
3.6128,74.943,74.317
3.6757,74.7,74.847
3.7385,74.536,75.471
3.8013,74.586,75.727
3.8642,74.815,75.532
3.927,75.076,75.265
3.9898,75.275,75.051
4.0527,75.341,74.713
4.1155,75.268,74.332
4.1783,75.086,74.27
4.2412,74.877,74.669
4.304,74.728,75.356
4.3668,74.783,75.825
4.4296,75.011,75.883
4.4925,75.258,75.48
4.5553,75.367,74.896
4.6181,75.12,74.664
4.681,74.677,74.719
4.7438,74.313,74.828
4.8066,74.296,74.73
4.8695,74.657,74.462
4.9323,75.142,74.448
4.9951,75.55,74.982
5.058,75.716,75.518
5.1208,75.561,75.295
5.1836,75.154,74.964
5.2465,74.686,75.086
5.3093,74.367,75.316
5.3721,74.391,74.968
5.435,74.674,74.543
5.4978,75.073,74.513
5.5606,75.449,75.136
5.6235,75.68,75.524
5.6863,75.673,75.252
5.7491,75.44,74.892
5.8119,75.017,75.379
5.8748,74.667,75.58
5.9376,74.521,74.886
6.0004,74.546,74.256
6.0633,74.674,74.611
6.1261,74.779,75.322
6.1889,74.898,75.656
6.2518,75.042,75.395


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_199.csv <==
x,qOut,qIn
0.031416,75.178,74.936
0.094248,74.888,75.083
0.15708,74.608,75.031
0.21991,74.503,74.675
0.28274,74.703,74.322
0.34558,75.086,74.55
0.40841,75.421,75.178
0.47124,75.575,75.688
0.53407,75.444,75.429
0.5969,75.17,74.953
0.65973,74.958,75.072
0.72257,74.868,75.752
0.7854,74.923,75.826
0.84823,74.92,74.737
0.91106,74.855,73.848
0.97389,74.808,74.021
1.0367,74.871,74.876
1.0996,75.051,75.344
1.1624,75.192,75.471
1.2252,75.205,75.272
1.2881,75.024,74.688
1.3509,74.784,74.377
1.4137,74.631,74.744
1.4765,74.612,75.426
1.5394,74.745,75.674
1.6022,74.931,75.319
1.665,75.127,74.815
1.7279,75.307,74.464
1.7907,75.448,74.548
1.8535,75.522,74.997
1.9164,75.452,75.477
1.9792,75.224,75.715
2.042,74.839,75.166
2.1049,74.5,74.169
2.1677,74.412,73.898
2.2305,74.583,74.737
2.2934,74.974,75.493
2.3562,75.266,75.409
2.419,75.287,75.404
2.4819,75.097,75.597
2.5447,74.795,75.514
2.6075,74.753,75.057
2.6704,74.969,74.628
2.7332,75.245,74.407
2.796,75.365,74.601
2.8588,75.143,75.022
2.9217,74.83,75.238
2.9845,74.659,75.071
3.0473,74.832,74.875
3.1102,75.166,74.779
3.173,75.32,74.619
3.2358,75.194,74.705
3.2987,74.748,75.454
3.3615,74.425,76.078
3.4243,74.46,75.856
3.4872,74.789,74.931
3.55,75.289,74.059
3.6128,75.645,73.987
3.6757,75.736,74.443
3.7385,75.565,74.954
3.8013,75.162,75.206
3.8642,74.773,75.256
3.927,74.59,75.218
3.9898,74.629,75.336
4.0527,74.861,75.552
4.1155,75.051,75.153
4.1783,75.077,74.539
4.2412,74.959,74.468
4.304,74.743,74.789
4.3668,74.673,74.866
4.4296,74.851,75.05
4.4925,75.182,75.505
4.5553,75.551,75.807
4.6181,75.597,75.323
4.681,75.234,74.647
4.7438,74.679,74.52
4.8066,74.207,74.947
4.8695,74.238,74.911
4.9323,74.607,74.618
4.9951,75.062,74.778
5.058,75.364,75.608
5.1208,75.461,75.712
5.1836,75.419,74.899
5.2465,75.284,74.027
5.3093,75.094,74.069
5.3721,74.86,74.987
5.435,74.677,75.839
5.4978,74.624,75.85
5.5606,74.766,75.179
5.6235,75.055,74.86
5.6863,75.345,74.867
5.7491,75.51,75.059
5.8119,75.444,75.302
5.8748,75.149,75.115
5.9376,74.811,74.638
6.0004,74.593,74.449
6.0633,74.633,74.878
6.1261,74.87,75.263
6.1889,75.126,75.248
6.2518,75.266,74.992


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_200.csv <==
x,qOut,qIn
0.031416,75.464,76.086
0.094248,75.502,75.718
0.15708,75.317,74.639
0.21991,75.005,73.952
0.28274,74.686,74.54
0.34558,74.571,75.275
0.40841,74.646,75.256
0.47124,74.828,74.684
0.53407,75.022,74.632
0.5969,75.189,75.356
0.65973,75.307,75.776
0.72257,75.321,75.362
0.7854,75.175,74.625
0.84823,74.836,74.564
0.91106,74.498,74.866
0.97389,74.341,75.16
1.0367,74.513,75.139
1.0996,74.938,74.763
1.1624,75.388,74.591
1.2252,75.673,75.11
1.2881,75.625,75.733
1.3509,75.226,75.593
1.4137,74.765,75.08
1.4765,74.48,74.415
1.5394,74.569,74.039
1.6022,74.844,74.724
1.665,75.074,75.697
1.7279,75.195,75.726
1.7907,75.182,74.829
1.8535,75.169,74.495
1.9164,75.151,74.79
1.9792,75.097,75.401
2.042,74.978,75.706
2.1049,74.847,75.249
2.1677,74.789,74.663
2.2305,74.816,74.627
2.2934,74.923,75.05
2.3562,75.046,74.895
2.419,75.171,74.435
2.4819,75.258,74.436
2.5447,75.27,74.976
2.6075,75.105,74.99
2.6704,74.846,74.842
2.7332,74.65,75.381
2.796,74.673,76.404
2.8588,74.926,76.123
2.9217,75.174,74.851
2.9845,75.282,73.81
3.0473,75.147,73.846
3.1102,74.983,74.565
3.173,74.973,75.287
3.2358,75.092,75.517
3.2987,75.274,75.217
3.3615,75.243,74.769
3.4243,75.024,74.472
3.4872,74.756,74.616
3.55,74.597,75.118
3.6128,74.599,75.608
3.6757,74.649,75.912
3.7385,74.719,75.79
3.8013,74.798,75.114
3.8642,75.041,74.415
3.927,75.4,74.241
3.9898,75.69,74.773
4.0527,75.716,75.43
4.1155,75.25,75.286
4.1783,74.619,74.807
4.2412,74.199,74.662
4.304,74.331,74.945
4.3668,74.835,74.85
4.4296,75.258,74.606
4.4925,75.394,74.807
4.5553,75.1,75.279
4.6181,74.722,75.323
4.681,74.601,75.167
4.7438,74.791,74.98
4.8066,75.275,74.776
4.8695,75.667,74.704
4.9323,75.733,74.859
4.9951,75.475,75.141
5.058,74.944,75.392
5.1208,74.595,75.563
5.1836,74.603,75.542
5.2465,74.845,75.158
5.3093,75.151,74.664
5.3721,75.197,74.591
5.435,75.02,74.714
5.4978,74.776,74.757
5.5606,74.635,74.866
5.6235,74.719,75.096
5.6863,74.92,75.186
5.7491,75.125,75.178
5.8119,75.231,75.396
5.8748,75.196,75.446
5.9376,75.055,74.903
6.0004,74.886,74.179
6.0633,74.767,74.181
6.1261,74.803,74.695
6.1889,74.988,75.127
6.2518,75.238,75.579


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_201.csv <==
x,qOut,qIn
0.031416,75.245,75.358
0.094248,75.167,75.327
0.15708,75.043,74.857
0.21991,74.951,74.066
0.28274,74.965,73.934
0.34558,75.097,74.903
0.40841,75.162,75.791
0.47124,75.056,75.728
0.53407,74.697,74.829
0.5969,74.354,74.503
0.65973,74.29,74.928
0.72257,74.511,75.578
0.7854,74.962,75.557
0.84823,75.321,75.197
0.91106,75.469,75.089
0.97389,75.435,75.012
1.0367,75.268,74.566
1.0996,75.169,74.318
1.1624,75.155,74.673
1.2252,75.14,75.273
1.2881,75.023,75.465
1.3509,74.739,75.191
1.4137,74.494,74.832
1.4765,74.438,74.556
1.5394,74.686,74.607
1.6022,75.059,75.133
1.665,75.312,75.599
1.7279,75.362,75.399
1.7907,75.165,74.601
1.8535,74.994,74.319
1.9164,75.023,74.7
1.9792,75.195,75.385
2.042,75.416,75.719
2.1049,75.351,75.295
2.1677,75.029,74.785
2.2305,74.669,74.886
2.2934,74.507,75.301
2.3562,74.697,75.012
2.419,75.005,74.472
2.4819,75.235,74.307
2.5447,75.214,74.931
2.6075,75.011,75.714
2.6704,74.833,75.842
2.7332,74.786,75.151
2.796,74.944,74.597
2.8588,75.121,74.839
2.9217,75.151,75.062
2.9845,75.036,74.898
3.0473,74.81,74.847
3.1102,74.742,74.978
3.173,74.893,74.733
3.2358,75.157,74.344
3.2987,75.406,74.593
3.3615,75.42,75.516
3.4243,75.218,76.123
3.4872,74.925,75.716
3.55,74.684,74.589
3.6128,74.634,74.318
3.6757,74.743,74.7
3.7385,74.944,74.897
3.8013,75.172,74.832
3.8642,75.339,75.133
3.927,75.359,75.531
3.9898,75.235,75.76
4.0527,74.989,75.771
4.1155,74.824,75.123
4.1783,74.789,74.04
4.2412,74.811,73.508
4.304,74.799,74.262
4.3668,74.693,75.277
4.4296,74.658,75.738
4.4925,74.778,75.635
4.5553,75.11,75.414
4.6181,75.448,75.129
4.681,75.545,74.732
4.7438,75.356,74.624
4.8066,74.878,74.91
4.8695,74.507,75.01
4.9323,74.47,74.914
4.9951,74.725,74.93
5.058,75.174,75.336
5.1208,75.549,75.547
5.1836,75.678,75.279
5.2465,75.493,74.85
5.3093,74.947,74.531
5.3721,74.349,74.775
5.435,74.083,75.454
5.4978,74.226,75.723
5.5606,74.765,74.948
5.6235,75.317,74.289
5.6863,75.66,74.244
5.7491,75.714,74.396
5.8119,75.427,74.515
5.8748,75.008,75.002
5.9376,74.715,75.59
6.0004,74.636,75.693
6.0633,74.807,75.204
6.1261,75.01,74.93
6.1889,75.161,75.012
6.2518,75.241,75.199


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_202.csv <==
x,qOut,qIn
0.031416,74.645,74.727
0.094248,74.681,74.944
0.15708,74.794,75.258
0.21991,74.92,75.185
0.28274,75.001,74.927
0.34558,75.067,75.048
0.40841,75.158,75.199
0.47124,75.25,75.079
0.53407,75.316,74.757
0.5969,75.231,74.775
0.65973,75.011,75.097
0.72257,74.767,75.335
0.7854,74.624,75.147
0.84823,74.709,75.073
0.91106,74.926,75.168
0.97389,75.149,74.94
1.0367,75.257,74.448
1.0996,75.204,74.404
1.1624,75.069,74.583
1.2252,74.945,74.739
1.2881,74.912,75.218
1.3509,74.977,75.772
1.4137,75.073,75.67
1.4765,75.142,74.907
1.5394,75.139,74.177
1.6022,75.069,74.387
1.665,74.976,75.15
1.7279,74.908,75.681
1.7907,74.905,75.226
1.8535,74.982,74.96
1.9164,75.108,75.468
1.9792,75.217,75.927
2.042,75.247,75.219
2.1049,75.106,74.144
2.1677,74.835,73.812
2.2305,74.561,74.195
2.2934,74.418,74.599
2.3562,74.53,75.046
2.419,74.82,75.604
2.4819,75.152,75.654
2.5447,75.397,75.282
2.6075,75.394,75.435
2.6704,75.157,75.602
2.7332,74.838,75.009
2.796,74.609,73.851
2.8588,74.676,73.962
2.9217,74.959,75.106
2.9845,75.31,75.939
3.0473,75.582,75.457
3.1102,75.642,74.488
3.173,75.428,74.04
3.2358,75.01,74.57
3.2987,74.483,75.752
3.3615,74.17,76.253
3.4243,74.191,75.859
3.4872,74.474,74.935
3.55,74.908,74.198
3.6128,75.306,74.166
3.6757,75.59,74.546
3.7385,75.699,75.084
3.8013,75.584,75.809
3.8642,75.225,75.794
3.927,74.805,74.815
3.9898,74.518,73.91
4.0527,74.538,74.245
4.1155,74.81,75.163
4.1783,75.074,75.621
4.2412,75.173,75.394
4.304,74.985,75.047
4.3668,74.735,75.107
4.4296,74.721,75.182
4.4925,74.973,75.049
4.5553,75.47,74.8
4.6181,75.722,74.818
4.681,75.485,75.042
4.7438,74.939,75.268
4.8066,74.354,75.22
4.8695,74.373,75.068
4.9323,74.832,75.042
4.9951,75.343,75.001
5.058,75.515,74.682
5.1208,75.172,74.472
5.1836,74.694,74.633
5.2465,74.41,74.965
5.3093,74.592,75.121
5.3721,75.025,74.981
5.435,75.38,74.863
5.4978,75.523,75.063
5.5606,75.367,75.523
5.6235,75.105,75.571
5.6863,74.909,75.154
5.7491,74.838,74.651
5.8119,74.917,74.626
5.8748,75.028,74.788
5.9376,75.125,74.79
6.0004,75.182,74.903
6.0633,75.184,75.243
6.1261,75.093,75.347
6.1889,74.924,75.196
6.2518,74.748,74.923


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_203.csv <==
x,qOut,qIn
0.031416,74.887,74.907
0.094248,75.393,75.612
0.15708,75.684,76.072
0.21991,75.632,75.828
0.28274,75.141,74.811
0.34558,74.594,74.157
0.40841,74.396,74.289
0.47124,74.567,74.815
0.53407,75.04,74.882
0.5969,75.326,74.882
0.65973,75.323,75.325
0.72257,75.145,75.693
0.7854,74.941,75.193
0.84823,74.95,74.579
0.91106,75.053,74.65
0.97389,75.09,75.176
1.0367,74.91,75.269
1.0996,74.609,74.779
1.1624,74.488,74.579
1.2252,74.648,74.985
1.2881,75.133,75.265
1.3509,75.599,75.021
1.4137,75.725,74.931
1.4765,75.461,75.134
1.5394,74.815,75.351
1.6022,74.358,75.152
1.665,74.357,74.833
1.7279,74.687,74.859
1.7907,75.155,75.122
1.8535,75.391,74.866
1.9164,75.386,74.463
1.9792,75.231,74.535
2.042,75.032,75.183
2.1049,74.917,75.484
2.1677,74.889,75.272
2.2305,74.913,74.964
2.2934,74.948,75.074
2.3562,74.957,75.292
2.419,74.957,75.198
2.4819,74.971,74.735
2.5447,75.02,74.184
2.6075,75.094,74.34
2.6704,75.156,75.057
2.7332,75.18,75.701
2.796,75.149,75.742
2.8588,75.075,75.266
2.9217,74.971,74.767
2.9845,74.858,74.672
3.0473,74.758,74.832
3.1102,74.721,74.908
3.173,74.778,75.049
3.2358,74.909,75.166
3.2987,75.086,74.791
3.3615,75.239,74.421
3.4243,75.315,74.703
3.4872,75.29,75.269
3.55,75.146,75.373
3.6128,74.907,75.332
3.6757,74.672,75.437
3.7385,74.541,75.405
3.8013,74.601,75.378
3.8642,74.858,75.153
3.927,75.185,74.415
3.9898,75.439,73.707
4.0527,75.486,74.241
4.1155,75.266,75.38
4.1783,74.962,75.71
4.2412,74.748,75.091
4.304,74.779,74.331
4.3668,74.934,74.364
4.4296,75.008,74.924
4.4925,74.959,75.54
4.5553,74.788,75.628
4.6181,74.729,75.302
4.681,74.853,75.144
4.7438,75.1,75.447
4.8066,75.393,75.808
4.8695,75.579,75.174
4.9323,75.55,74.093
4.9951,75.296,73.709
5.058,74.83,74.515
5.1208,74.428,75.378
5.1836,74.315,75.811
5.2465,74.479,75.793
5.3093,74.856,75.355
5.3721,75.121,74.753
5.435,75.143,74.311
5.4978,74.983,74.278
5.5606,74.737,74.748
5.6235,74.694,75.317
5.6863,74.89,75.58
5.7491,75.215,75.335
5.8119,75.539,74.703
5.8748,75.696,74.504
5.9376,75.619,74.933
6.0004,75.328,75.586
6.0633,74.861,75.552
6.1261,74.444,74.727
6.1889,74.289,74.096
6.2518,74.439,74.221


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_204.csv <==
x,qOut,qIn
0.031416,74.725,74.781
0.094248,74.667,74.617
0.15708,74.83,74.512
0.21991,75.068,74.706
0.28274,75.236,75.016
0.34558,75.203,75.36
0.40841,75.025,75.761
0.47124,74.818,75.803
0.53407,74.7,75.103
0.5969,74.752,74.762
0.65973,74.893,75.119
0.72257,75.032,75.288
0.7854,75.084,74.404
0.84823,75.058,73.858
0.91106,75.045,74.323
0.97389,75.076,75.08
1.0367,75.173,75.505
1.0996,75.206,75.48
1.1624,75.087,75.136
1.2252,74.864,74.909
1.2881,74.607,75.07
1.3509,74.534,74.927
1.4137,74.67,74.505
1.4765,74.934,74.375
1.5394,75.235,74.899
1.6022,75.467,75.674
1.665,75.586,76.1
1.7279,75.564,75.823
1.7907,75.38,75.027
1.8535,75.049,74.323
1.9164,74.693,74.006
1.9792,74.429,74.298
2.042,74.365,75.12
2.1049,74.508,75.905
2.1677,74.783,76.112
2.2305,75.095,75.362
2.2934,75.357,74.027
2.3562,75.444,73.887
2.419,75.297,74.84
2.4819,74.995,75.654
2.5447,74.646,75.453
2.6075,74.498,74.773
2.6704,74.611,74.329
2.7332,74.913,74.613
2.796,75.317,75.467
2.8588,75.64,75.572
2.9217,75.664,74.985
2.9845,75.354,74.555
3.0473,74.714,74.974
3.1102,74.278,75.628
3.173,74.351,75.801
3.2358,74.804,75.27
3.2987,75.436,74.423
3.3615,75.704,74.103
3.4243,75.494,74.278
3.4872,75.013,74.702
3.55,74.53,74.997
3.6128,74.512,75.131
3.6757,74.804,75.359
3.7385,75.13,75.625
3.8013,75.216,75.377
3.8642,75.044,74.877
3.927,74.864,74.853
3.9898,74.806,75.226
4.0527,74.96,75.336
4.1155,75.119,75.008
4.1783,75.198,74.674
4.2412,75.222,74.493
4.304,75.24,74.484
4.3668,75.268,74.851
4.4296,75.15,75.469
4.4925,74.872,75.788
4.5553,74.458,75.249
4.6181,74.273,74.474
4.681,74.432,74.283
4.7438,74.805,74.868
4.8066,75.225,75.573
4.8695,75.439,75.473
4.9323,75.451,75.062
4.9951,75.343,74.953
5.058,75.207,75.18
5.1208,75.145,74.884
5.1836,75.122,74.388
5.2465,75.081,74.589
5.3093,74.962,75.55
5.3721,74.771,75.585
5.435,74.639,74.908
5.4978,74.648,74.63
5.5606,74.861,74.932
5.6235,75.157,74.8
5.6863,75.332,74.59
5.7491,75.305,74.874
5.8119,75.024,75.339
5.8748,74.754,75.17
5.9376,74.721,74.809
6.0004,74.91,74.788
6.0633,75.257,75.266
6.1261,75.425,75.461
6.1889,75.316,75.204
6.2518,75.035,74.889


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_205.csv <==
x,qOut,qIn
0.031416,74.38,75.168
0.094248,74.531,74.821
0.15708,74.832,74.458
0.21991,75.141,74.627
0.28274,75.331,75.448
0.34558,75.294,75.76
0.40841,75.068,75.359
0.47124,74.793,74.752
0.53407,74.62,74.54
0.5969,74.7,74.877
0.65973,74.939,75.286
0.72257,75.194,75.309
0.7854,75.329,74.942
0.84823,75.271,74.811
0.91106,75.111,74.925
0.97389,74.958,75.005
1.0367,74.917,74.936
1.0996,74.978,75.079
1.1624,75.018,75.346
1.2252,74.986,75.361
1.2881,74.853,74.95
1.3509,74.776,74.434
1.4137,74.852,74.079
1.4765,75.038,74.115
1.5394,75.267,75.021
1.6022,75.327,76.165
1.665,75.199,76.262
1.7279,74.994,74.965
1.7907,74.841,73.688
1.8535,74.89,74.322
1.9164,75.029,75.652
1.9792,75.132,76.128
2.042,75.078,75.489
2.1049,74.927,74.916
2.1677,74.858,74.534
2.2305,74.927,74.476
2.2934,75.157,74.91
2.3562,75.302,75.118
2.419,75.183,74.899
2.4819,74.853,74.794
2.5447,74.411,75.271
2.6075,74.263,75.571
2.6704,74.487,75.25
2.7332,74.925,74.565
2.796,75.394,74.111
2.8588,75.555,74.389
2.9217,75.356,75.054
2.9845,74.984,75.63
3.0473,74.668,75.871
3.1102,74.778,75.739
3.173,75.155,75.264
3.2358,75.502,74.653
3.2987,75.528,74.271
3.3615,75.139,74.599
3.4243,74.699,75.293
3.4872,74.47,75.616
3.55,74.657,75.07
3.6128,74.998,74.566
3.6757,75.247,74.595
3.7385,75.327,74.858
3.8013,75.206,74.979
3.8642,74.973,74.864
3.927,74.703,74.769
3.9898,74.507,75.04
4.0527,74.491,75.578
4.1155,74.751,75.69
4.1783,75.18,75.411
4.2412,75.584,74.954
4.304,75.777,74.532
4.3668,75.552,74.317
4.4296,75.088,74.288
4.4925,74.673,74.456
4.5553,74.593,74.914
4.6181,74.857,75.432
4.681,75.143,75.753
4.7438,75.268,75.737
4.8066,75.09,75.228
4.8695,74.816,75.119
4.9323,74.652,75.468
4.9951,74.648,75.258
5.058,74.81,74.086
5.1208,74.984,73.902
5.1836,75.154,74.764
5.2465,75.309,75.323
5.3093,75.446,75.043
5.3721,75.426,75.094
5.435,75.153,75.371
5.4978,74.734,75.244
5.5606,74.318,74.62
5.6235,74.246,74.345
5.6863,74.481,74.623
5.7491,74.86,75.247
5.8119,75.214,75.574
5.8748,75.458,75.257
5.9376,75.609,74.917
6.0004,75.649,74.958
6.0633,75.559,75.018
6.1261,75.264,74.88
6.1889,74.86,74.942
6.2518,74.511,75.136


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_206.csv <==
x,qOut,qIn
0.031416,75.146,74.12
0.094248,75.001,74.555
0.15708,74.908,75.061
0.21991,74.899,74.884
0.28274,74.984,74.625
0.34558,75.037,75.352
0.40841,75.018,76.144
0.47124,74.967,75.973
0.53407,74.941,74.795
0.5969,74.999,74.19
0.65973,75.05,74.367
0.72257,75.035,74.874
0.7854,74.902,75.347
0.84823,74.778,75.549
0.91106,74.802,75.337
0.97389,74.964,74.747
1.0367,75.23,74.168
1.0996,75.345,74.327
1.1624,75.199,74.978
1.2252,74.885,75.539
1.2881,74.531,75.613
1.3509,74.454,75.468
1.4137,74.664,75.304
1.4765,75.028,75.069
1.5394,75.402,74.467
1.6022,75.602,73.872
1.665,75.535,73.969
1.7279,75.246,74.852
1.7907,74.806,75.798
1.8535,74.565,75.73
1.9164,74.662,75.254
1.9792,74.967,75.292
2.042,75.316,75.738
2.1049,75.324,75.485
2.1677,75.006,74.799
2.2305,74.603,74.166
2.2934,74.389,74.026
2.3562,74.613,74.466
2.419,75.08,75.068
2.4819,75.532,75.396
2.5447,75.739,75.205
2.6075,75.509,74.745
2.6704,74.969,74.529
2.7332,74.408,74.964
2.796,74.13,75.737
2.8588,74.294,75.668
2.9217,74.686,74.978
2.9845,75.125,74.42
3.0473,75.452,74.483
3.1102,75.668,75.201
3.173,75.737,76.015
3.2358,75.621,76.004
3.2987,75.284,75.042
3.3615,74.811,74.441
3.4243,74.443,74.333
3.4872,74.313,74.434
3.55,74.506,74.758
3.6128,74.824,75.243
3.6757,75.065,75.505
3.7385,75.157,75.316
3.8013,75.06,74.642
3.8642,74.965,74.431
3.927,74.993,74.969
3.9898,75.108,75.627
4.0527,75.247,75.494
4.1155,75.183,74.89
4.1783,74.993,74.505
4.2412,74.851,74.491
4.304,74.938,74.967
4.3668,75.268,75.412
4.4296,75.518,75.322
4.4925,75.493,74.807
4.5553,75.036,74.684
4.6181,74.528,75.083
4.681,74.372,75.18
4.7438,74.577,74.764
4.8066,75.061,74.536
4.8695,75.329,75.023
4.9323,75.287,75.517
4.9951,75.07,75.544
5.058,74.849,75.118
5.1208,74.881,74.811
5.1836,75.054,74.807
5.2465,75.201,75.041
5.3093,75.159,75.029
5.3721,74.943,74.92
5.435,74.767,75.059
5.4978,74.737,75.113
5.5606,74.926,74.793
5.6235,75.128,74.747
5.6863,75.187,75.082
5.7491,75.098,75.322
5.8119,74.891,75.093
5.8748,74.766,74.785
5.9376,74.776,74.658
6.0004,74.887,74.64
6.0633,75.045,74.981
6.1261,75.176,75.673
6.1889,75.25,75.817
6.2518,75.245,74.929


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_207.csv <==
x,qOut,qIn
0.031416,74.959,75.346
0.094248,74.898,75.233
0.15708,74.913,75.211
0.21991,74.99,75.045
0.28274,75.106,74.372
0.34558,75.15,73.921
0.40841,75.099,74.235
0.47124,75.008,75.066
0.53407,74.935,75.896
0.5969,74.984,76.109
0.65973,75.121,75.677
0.72257,75.252,74.991
0.7854,75.281,74.622
0.84823,75.101,74.583
0.91106,74.808,74.694
0.97389,74.559,74.919
1.0367,74.509,74.917
1.0996,74.724,74.984
1.1624,75.066,75.375
1.2252,75.368,75.579
1.2881,75.477,74.999
1.3509,75.251,74.324
1.4137,74.804,74.28
1.4765,74.373,74.825
1.5394,74.199,75.217
1.6022,74.405,74.97
1.665,74.837,74.765
1.7279,75.324,75.116
1.7907,75.714,75.686
1.8535,75.833,75.553
1.9164,75.596,75.111
1.9792,75.132,74.922
2.042,74.621,75.204
2.1049,74.471,75.396
2.1677,74.659,75.112
2.2305,74.991,74.397
2.2934,75.263,74.002
2.3562,75.329,74.419
2.419,75.215,75.077
2.4819,74.996,75.571
2.5447,74.749,75.634
2.6075,74.606,75.105
2.6704,74.621,74.404
2.7332,74.76,74.247
2.796,74.971,75.063
2.8588,75.133,75.949
2.9217,75.223,76.11
2.9845,75.264,75.394
3.0473,75.287,74.361
3.1102,75.334,73.893
3.173,75.354,74.032
3.2358,75.291,74.769
3.2987,75.095,75.892
3.3615,74.784,75.884
3.4243,74.512,74.788
3.4872,74.401,74.079
3.55,74.547,75.085
3.6128,74.881,76.06
3.6757,75.198,75.775
3.7385,75.346,74.858
3.8013,75.194,74.635
3.8642,74.874,74.905
3.927,74.713,74.852
3.9898,74.823,74.564
4.0527,75.259,74.533
4.1155,75.576,74.923
4.1783,75.453,75.381
4.2412,74.98,75.619
4.304,74.339,75.44
4.3668,74.211,75.103
4.4296,74.571,74.8
4.4925,75.099,74.627
4.5553,75.456,74.664
4.6181,75.396,74.781
4.681,75.15,74.936
4.7438,74.955,75.103
4.8066,75.03,75.028
4.8695,75.274,74.973
4.9323,75.388,75.165
4.9951,75.269,75.294
5.058,74.864,75.064
5.1208,74.538,74.785
5.1836,74.487,74.722
5.2465,74.666,74.916
5.3093,74.98,75.258
5.3721,75.224,75.277
5.435,75.367,75.006
5.4978,75.393,74.832
5.5606,75.286,75.103
5.6235,75.037,75.217
5.6863,74.777,74.938
5.7491,74.622,74.787
5.8119,74.675,75.437
5.8748,74.854,75.734
5.9376,75.023,75.106
6.0004,75.127,74.39
6.0633,75.137,74.351
6.1261,75.124,74.614
6.1889,75.093,74.933
6.2518,75.041,75.282


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_208.csv <==
x,qOut,qIn
0.031416,75.042,74.72
0.094248,75.366,74.51
0.15708,75.479,74.745
0.21991,75.331,75.205
0.28274,74.926,75.112
0.34558,74.657,74.811
0.40841,74.645,74.977
0.47124,74.778,75.253
0.53407,74.908,74.898
0.5969,74.865,74.335
0.65973,74.787,74.341
0.72257,74.784,75.035
0.7854,74.943,76
0.84823,75.163,76.222
0.91106,75.336,75.625
0.97389,75.425,74.643
1.0367,75.409,73.964
1.0996,75.307,74.232
1.1624,75.127,74.948
1.2252,74.923,75.232
1.2881,74.752,74.83
1.3509,74.733,74.777
1.4137,74.857,75.112
1.4765,75.035,75.292
1.5394,75.171,75.045
1.6022,75.133,74.809
1.665,74.938,74.775
1.7279,74.704,74.984
1.7907,74.553,75.331
1.8535,74.646,75.421
1.9164,74.959,75.26
1.9792,75.353,74.994
2.042,75.688,74.625
2.1049,75.673,74.589
2.1677,75.272,75.018
2.2305,74.726,75.502
2.2934,74.324,75.597
2.3562,74.412,75.156
2.419,74.763,74.545
2.4819,75.116,74.256
2.5447,75.232,74.521
2.6075,75.138,75.015
2.6704,74.997,75.442
2.7332,74.902,75.624
2.796,74.912,75.324
2.8588,74.962,74.52
2.9217,75.042,74.065
2.9845,75.135,74.753
3.0473,75.23,75.82
3.1102,75.223,75.506
3.173,75.083,74.747
3.2358,74.902,74.822
3.2987,74.79,75.61
3.3615,74.918,75.394
3.4243,75.155,74.635
3.4872,75.315,74.371
3.55,75.214,74.845
3.6128,74.861,74.982
3.6757,74.567,74.781
3.7385,74.509,74.779
3.8013,74.811,75.34
3.8642,75.195,75.808
3.927,75.382,75.698
3.9898,75.308,75.017
4.0527,74.957,74.243
4.1155,74.682,74.059
4.1783,74.675,74.292
4.2412,74.887,74.618
4.304,75.219,75.042
4.3668,75.398,75.761
4.4296,75.382,76.246
4.4925,75.235,75.888
4.5553,75.036,74.767
4.6181,74.886,74.178
4.681,74.775,74.396
4.7438,74.703,75.072
4.8066,74.675,75.651
4.8695,74.765,75.23
4.9323,74.992,74.274
4.9951,75.27,74.068
5.058,75.512,75.092
5.1208,75.479,75.783
5.1836,75.114,75.744
5.2465,74.598,75.312
5.3093,74.153,74.725
5.3721,74.147,74.439
5.435,74.507,74.677
5.4978,75.035,75.137
5.5606,75.534,75.044
5.6235,75.805,74.572
5.6863,75.742,74.508
5.7491,75.413,74.881
5.8119,74.915,74.998
5.8748,74.656,74.98
5.9376,74.702,75.249
6.0004,74.889,75.412
6.0633,75.017,75.332
6.1261,74.91,75.367
6.1889,74.778,75.358
6.2518,74.778,75.143


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_209.csv <==
x,qOut,qIn
0.031416,75.012,75.489
0.094248,75.112,75.083
0.15708,75.145,74.528
0.21991,75.159,74.289
0.28274,75.199,74.472
0.34558,75.204,74.906
0.40841,75.109,75.463
0.47124,74.952,75.797
0.53407,74.789,75.493
0.5969,74.782,74.851
0.65973,74.907,74.362
0.72257,75.057,74.245
0.7854,75.124,74.749
0.84823,75.03,75.621
0.91106,74.892,76.119
0.97389,74.822,75.719
1.0367,74.917,74.854
1.0996,75.126,74.647
1.1624,75.28,74.755
1.2252,75.274,74.73
1.2881,75.031,74.708
1.3509,74.688,74.841
1.4137,74.481,74.909
1.4765,74.508,74.952
1.5394,74.82,74.916
1.6022,75.223,74.924
1.665,75.486,75.118
1.7279,75.486,75.338
1.7907,75.13,75.448
1.8535,74.672,75.586
1.9164,74.467,75.512
1.9792,74.603,74.872
2.042,75.093,74.095
2.1049,75.556,74.132
2.1677,75.735,74.46
2.2305,75.584,74.514
2.2934,75.102,74.988
2.3562,74.671,75.921
2.419,74.525,75.924
2.4819,74.623,74.8
2.5447,74.869,74.042
2.6075,74.979,74.883
2.6704,74.958,75.914
2.7332,74.898,75.898
2.796,74.893,74.8
2.8588,75.02,74.329
2.9217,75.237,74.715
2.9845,75.445,75.479
3.0473,75.552,75.856
3.1102,75.367,75.283
3.173,74.916,74.359
3.2358,74.417,73.934
3.2987,74.118,74.483
3.3615,74.26,75.35
3.4243,74.667,75.879
3.4872,75.115,75.747
3.55,75.398,74.954
3.6128,75.407,74.364
3.6757,75.228,74.348
3.7385,75.015,74.638
3.8013,74.924,74.645
3.8642,75.022,74.764
3.927,75.158,75.365
3.9898,75.229,75.936
4.0527,75.145,75.66
4.1155,75.055,75.048
4.1783,75.058,74.812
4.2412,75.096,74.918
4.304,75.082,75.062
4.3668,74.845,74.815
4.4296,74.589,74.442
4.4925,74.519,74.476
4.5553,74.812,75.078
4.6181,75.294,75.558
4.681,75.573,75.626
4.7438,75.491,75.261
4.8066,74.943,74.729
4.8695,74.417,74.624
4.9323,74.278,74.763
4.9951,74.503,74.773
5.058,74.978,74.833
5.1208,75.33,75.099
5.1836,75.513,75.191
5.2465,75.547,75.077
5.3093,75.46,74.973
5.3721,75.26,75.184
5.435,74.996,75.49
5.4978,74.753,75.372
5.5606,74.615,74.574
5.6235,74.631,74.303
5.6863,74.768,74.819
5.7491,74.974,75.395
5.8119,75.201,75.313
5.8748,75.359,74.869
5.9376,75.344,74.658
6.0004,75.161,74.892
6.0633,74.84,75.099
6.1261,74.636,74.951
6.1889,74.647,74.955
6.2518,74.805,75.28


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_210.csv <==
x,qOut,qIn
0.031416,75.387,76.114
0.094248,75.551,75.427
0.15708,75.352,74.619
0.21991,74.958,74.467
0.28274,74.585,74.934
0.34558,74.616,74.936
0.40841,74.896,74.665
0.47124,75.181,74.78
0.53407,75.229,75.421
0.5969,75.066,75.597
0.65973,74.94,75.141
0.72257,74.934,74.387
0.7854,75.087,73.823
0.84823,75.082,74.254
0.91106,74.861,75.279
0.97389,74.594,75.816
1.0367,74.483,75.445
1.0996,74.754,75.297
1.1624,75.217,75.511
1.2252,75.621,75.552
1.2881,75.735,75.015
1.3509,75.43,74.527
1.4137,74.944,74.506
1.4765,74.557,74.86
1.5394,74.528,75.129
1.6022,74.81,75.17
1.665,75.135,75.199
1.7279,75.325,75.056
1.7907,75.24,74.45
1.8535,74.923,74.237
1.9164,74.566,74.804
1.9792,74.348,75.54
2.042,74.42,75.488
2.1049,74.742,74.942
2.1677,75.156,74.704
2.2305,75.526,74.845
2.2934,75.732,75.008
2.3562,75.691,75.025
2.419,75.43,75.09
2.4819,75.076,75.241
2.5447,74.768,75.279
2.6075,74.68,74.861
2.6704,74.786,74.297
2.7332,74.976,74.154
2.796,75.139,74.763
2.8588,75.126,75.512
2.9217,74.95,75.967
2.9845,74.734,75.96
3.0473,74.615,75.215
3.1102,74.744,74.43
3.173,75.004,74.333
3.2358,75.231,74.782
3.2987,75.27,74.903
3.3615,75.092,74.585
3.4243,74.89,74.662
3.4872,74.802,75.384
3.55,74.94,75.828
3.6128,75.163,75.38
3.6757,75.248,75.03
3.7385,75.129,75.103
3.8013,74.773,75.099
3.8642,74.468,74.93
3.927,74.429,74.778
3.9898,74.658,74.402
4.0527,75.109,74.305
4.1155,75.535,74.846
4.1783,75.734,75.232
4.2412,75.63,75.129
4.304,75.17,75.081
4.3668,74.662,75.437
4.4296,74.417,75.529
4.4925,74.472,75.059
4.5553,74.79,74.505
4.6181,75.056,74.793
4.681,75.222,75.411
4.7438,75.319,75.537
4.8066,75.386,74.985
4.8695,75.414,74.525
4.9323,75.328,74.323
4.9951,75.129,74.457
5.058,74.842,75.266
5.1208,74.615,76.073
5.1836,74.521,75.979
5.2465,74.556,74.952
5.3093,74.699,73.977
5.3721,74.901,74.253
5.435,75.117,75.126
5.4978,75.285,75.63
5.5606,75.347,75.207
5.6235,75.256,74.722
5.6863,75.103,74.682
5.7491,74.984,74.94
5.8119,74.992,75.161
5.8748,75.084,75.303
5.9376,75.1,75.278
6.0004,74.99,74.836
6.0633,74.728,74.159
6.1261,74.562,74.221
6.1889,74.662,75.006
6.2518,74.968,75.901


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_211.csv <==
x,qOut,qIn
0.031416,75.059,74.7
0.094248,75.019,75.067
0.15708,74.928,75.371
0.21991,74.812,75.36
0.28274,74.71,75.302
0.34558,74.723,75.299
0.40841,74.834,75.091
0.47124,74.986,74.857
0.53407,75.118,74.844
0.5969,75.193,74.609
0.65973,75.201,74.252
0.72257,75.141,74.389
0.7854,75.015,75.049
0.84823,74.884,75.238
0.91106,74.835,75.102
0.97389,74.88,75.283
1.0367,75.016,75.81
1.0996,75.107,75.632
1.1624,75.097,74.958
1.2252,75.028,74.523
1.2881,74.959,74.53
1.3509,75.024,74.634
1.4137,75.188,74.892
1.4765,75.351,75.226
1.5394,75.407,75.311
1.6022,75.254,74.935
1.665,74.967,74.445
1.7279,74.668,74.27
1.7907,74.485,74.834
1.8535,74.472,75.647
1.9164,74.579,75.918
1.9792,74.759,75.436
2.042,74.969,74.875
2.1049,75.207,74.881
2.1677,75.421,75.131
2.2305,75.537,75.402
2.2934,75.485,75.04
2.3562,75.211,74.124
2.419,74.865,73.81
2.4819,74.617,74.684
2.5447,74.623,76.169
2.6075,74.844,76.424
2.6704,75.055,75.475
2.7332,75.123,74.224
2.796,74.942,73.627
2.8588,74.691,74.099
2.9217,74.602,75.04
2.9845,74.728,75.551
3.0473,75.075,75.418
3.1102,75.396,75.41
3.173,75.552,75.365
3.2358,75.526,74.992
3.2987,75.329,74.696
3.3615,75.084,75.042
3.4243,74.833,75.426
3.4872,74.616,75.323
3.55,74.462,74.965
3.6128,74.504,74.718
3.6757,74.802,74.415
3.7385,75.224,74.302
3.8013,75.622,74.995
3.8642,75.555,75.812
3.927,75.026,75.795
3.9898,74.396,75.106
4.0527,74.085,74.803
4.1155,74.431,74.898
4.1783,75.048,74.651
4.2412,75.578,74.207
4.304,75.715,74.323
4.3668,75.475,75.331
4.4296,75.138,76.187
4.4925,74.912,75.93
4.5553,74.971,74.759
4.6181,75.147,74.419
4.681,75.196,74.828
4.7438,75.063,75.199
4.8066,74.734,75.066
4.8695,74.507,74.805
4.9323,74.546,74.763
4.9951,74.811,75.095
5.058,75.226,75.383
5.1208,75.524,75.126
5.1836,75.525,74.811
5.2465,75.24,74.823
5.3093,74.718,74.869
5.3721,74.365,74.669
5.435,74.37,74.664
5.4978,74.66,74.924
5.5606,75.112,75.118
5.6235,75.455,75.098
5.6863,75.575,75.076
5.7491,75.467,75.147
5.8119,75.147,75.374
5.8748,74.844,75.185
5.9376,74.726,74.608
6.0004,74.786,74.389
6.0633,74.976,75.084
6.1261,75.092,75.528
6.1889,75.117,75.25
6.2518,75.09,74.758


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_212.csv <==
x,qOut,qIn
0.031416,75.175,75.854
0.094248,74.879,74.751
0.15708,74.651,73.828
0.21991,74.592,74.017
0.28274,74.765,74.694
0.34558,75.016,74.666
0.40841,75.192,74.684
0.47124,75.228,75.301
0.53407,75.078,75.891
0.5969,74.87,75.59
0.65973,74.754,75.11
0.72257,74.777,74.921
0.7854,74.955,74.801
0.84823,75.127,74.469
0.91106,75.217,74.444
0.97389,75.247,75.079
1.0367,75.252,75.936
1.0996,75.341,75.816
1.1624,75.417,75.024
1.2252,75.356,74.242
1.2881,75.03,73.93
1.3509,74.537,74.501
1.4137,74.209,75.467
1.4765,74.186,75.802
1.5394,74.54,75.406
1.6022,74.975,75.208
1.665,75.328,74.997
1.7279,75.537,74.531
1.7907,75.571,74.217
1.8535,75.41,74.551
1.9164,75.086,75.006
1.9792,74.745,75.113
2.042,74.541,74.969
2.1049,74.671,75.322
2.1677,75.024,75.862
2.2305,75.377,75.867
2.2934,75.511,74.922
2.3562,75.22,74.266
2.419,74.734,74.473
2.4819,74.366,75.075
2.5447,74.413,75.405
2.6075,74.852,75.26
2.6704,75.347,74.764
2.7332,75.65,74.163
2.796,75.553,74.263
2.8588,75.108,75.321
2.9217,74.632,76.197
2.9845,74.353,75.93
3.0473,74.449,74.673
3.1102,74.719,74.268
3.173,74.996,74.72
3.2358,75.228,75.165
3.2987,75.393,75.077
3.3615,75.498,74.948
3.4243,75.451,74.973
3.4872,75.258,75.079
3.55,74.944,75.101
3.6128,74.767,74.859
3.6757,74.799,74.658
3.7385,74.927,74.908
3.8013,75.008,75.428
3.8642,74.866,75.323
3.927,74.683,74.773
3.9898,74.639,74.319
4.0527,74.886,74.4
4.1155,75.287,75.107
4.1783,75.531,75.898
4.2412,75.495,76.015
4.304,75.097,75.162
4.3668,74.718,74.494
4.4296,74.633,74.542
4.4925,74.802,75.008
4.5553,75.121,75.196
4.6181,75.222,74.933
4.681,75.109,74.687
4.7438,74.923,74.748
4.8066,74.819,75
4.8695,74.904,74.984
4.9323,75.045,74.983
4.9951,75.122,75.325
5.058,75.033,75.504
5.1208,74.827,75.06
5.1836,74.674,74.664
5.2465,74.678,74.57
5.3093,74.912,74.561
5.3721,75.259,74.781
5.435,75.507,75.206
5.4978,75.542,75.336
5.5606,75.273,75.103
5.6235,74.914,74.995
5.6863,74.722,74.892
5.7491,74.732,74.667
5.8119,74.923,74.632
5.8748,74.993,75.061
5.9376,74.928,75.497
6.0004,74.842,75.48
6.0633,74.863,74.967
6.1261,75.057,74.851
6.1889,75.257,75.294
6.2518,75.333,75.923


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_213.csv <==
x,qOut,qIn
0.031416,75.232,75.19
0.094248,75.03,74.268
0.15708,74.897,73.965
0.21991,74.895,74.361
0.28274,75.06,74.973
0.34558,75.207,75.221
0.40841,75.218,75.22
0.47124,75.107,75.159
0.53407,74.915,75.459
0.5969,74.821,75.96
0.65973,74.829,75.862
0.72257,74.868,74.795
0.7854,74.86,73.763
0.84823,74.768,74.322
0.91106,74.717,75.43
0.97389,74.792,75.788
1.0367,75.055,75.164
1.0996,75.395,74.74
1.1624,75.558,74.63
1.2252,75.426,74.542
1.2881,74.916,74.409
1.3509,74.416,74.696
1.4137,74.27,75.254
1.4765,74.476,75.645
1.5394,74.943,75.523
1.6022,75.299,75.234
1.665,75.5,75.031
1.7279,75.568,74.769
1.7907,75.542,74.489
1.8535,75.365,74.788
1.9164,75.046,75.353
1.9792,74.727,75.585
2.042,74.573,75.412
2.1049,74.766,74.745
2.1677,75.099,74.025
2.2305,75.326,74.317
2.2934,75.216,75.508
2.3562,74.804,75.734
2.419,74.453,75.139
2.4819,74.365,74.55
2.5447,74.675,74.317
2.6075,75.104,74.415
2.6704,75.426,74.885
2.7332,75.549,75.491
2.796,75.414,75.944
2.8588,75.116,75.834
2.9217,74.84,75.226
2.9845,74.714,74.643
3.0473,74.843,74.67
3.1102,75.1,74.95
3.173,75.254,74.962
3.2358,75.212,74.628
3.2987,74.914,74.307
3.3615,74.653,74.538
3.4243,74.65,75.132
3.4872,74.858,75.773
3.55,75.184,76.098
3.6128,75.231,75.583
3.6757,74.973,74.67
3.7385,74.623,74.293
3.8013,74.428,74.748
3.8642,74.648,74.916
3.927,75.101,74.763
3.9898,75.55,74.915
4.0527,75.775,75.452
4.1155,75.648,75.349
4.1783,75.289,74.8
4.2412,74.888,74.57
4.304,74.637,74.983
4.3668,74.575,75.226
4.4296,74.586,75.093
4.4925,74.638,74.854
4.5553,74.714,74.936
4.6181,74.95,75.183
4.681,75.294,75.092
4.7438,75.589,74.618
4.8066,75.673,74.392
4.8695,75.366,74.829
4.9323,74.888,75.374
4.9951,74.518,75.612
5.058,74.518,75.393
5.1208,74.815,74.931
5.1836,75.115,74.59
5.2465,75.274,74.798
5.3093,75.191,75.414
5.3721,75.02,75.335
5.435,74.893,74.861
5.4978,74.857,74.881
5.5606,74.93,75.446
5.6235,75.029,75.161
5.6863,75.093,74.417
5.7491,75.088,74.372
5.8119,74.99,75.254
5.8748,74.837,75.393
5.9376,74.722,74.746
6.0004,74.708,74.24
6.0633,74.842,74.586
6.1261,75.068,75.341
6.1889,75.26,75.939
6.2518,75.337,75.994


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_214.csv <==
x,qOut,qIn
0.031416,74.628,75.153
0.094248,74.731,75.062
0.15708,74.951,75.03
0.21991,75.105,74.936
0.28274,75.035,74.862
0.34558,74.885,74.794
0.40841,74.837,74.713
0.47124,74.905,74.822
0.53407,75.063,75.109
0.5969,75.094,75.116
0.65973,75.019,74.897
0.72257,74.944,74.74
0.7854,74.984,74.819
0.84823,75.157,75.258
0.91106,75.283,75.72
0.97389,75.273,75.588
1.0367,75.062,74.695
1.0996,74.862,74.188
1.1624,74.832,74.552
1.2252,74.947,75.508
1.2881,75.141,76.088
1.3509,75.169,75.397
1.4137,75.032,74.307
1.4765,74.844,73.992
1.5394,74.729,74.863
1.6022,74.78,75.539
1.665,74.892,75.489
1.7279,74.976,74.97
1.7907,74.961,74.711
1.8535,74.906,74.977
1.9164,74.913,75.2
1.9792,75,75.071
2.042,75.174,74.814
2.1049,75.285,74.87
2.1677,75.232,74.973
2.2305,75.058,74.789
2.2934,74.832,74.396
2.3562,74.813,74.653
2.419,74.996,75.298
2.4819,75.22,75.547
2.5447,75.304,75.109
2.6075,75.086,74.864
2.6704,74.791,75.004
2.7332,74.631,75.176
2.796,74.794,75.193
2.8588,75.106,75.274
2.9217,75.292,75.277
2.9845,75.279,75.077
3.0473,75.048,75.069
3.1102,74.894,74.979
3.173,74.894,74.461
3.2358,74.96,74.109
3.2987,74.98,74.586
3.3615,74.843,75.17
3.4243,74.695,75.413
3.4872,74.648,75.475
3.55,74.791,75.088
3.6128,75.012,74.745
3.6757,75.179,75.098
3.7385,75.242,75.749
3.8013,75.175,75.772
3.8642,75.076,75.232
3.927,75.036,74.712
3.9898,75.076,74.279
4.0527,75.206,73.741
4.1155,75.305,73.891
4.1783,75.256,75.028
4.2412,75.053,76.199
4.304,74.717,76.067
4.3668,74.476,75.349
4.4296,74.455,75.059
4.4925,74.625,75.028
4.5553,74.928,74.416
4.6181,75.173,73.735
4.681,75.281,74.046
4.7438,75.273,75.238
4.8066,75.185,76.179
4.8695,75.206,75.933
4.9323,75.34,75.207
4.9951,75.439,74.667
5.058,75.333,74.528
5.1208,74.834,74.657
5.1836,74.269,74.99
5.2465,73.962,75.277
5.3093,74.189,75.145
5.3721,74.769,74.745
5.435,75.395,74.548
5.4978,75.855,74.774
5.5606,75.979,75.302
5.6235,75.603,75.404
5.6863,74.905,75.046
5.7491,74.258,74.651
5.8119,74.047,74.598
5.8748,74.387,75.1
5.9376,74.949,75.73
6.0004,75.47,75.698
6.0633,75.734,74.798
6.1261,75.643,74.455
6.1889,75.28,74.84
6.2518,74.864,75.224


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_215.csv <==
x,qOut,qIn
0.031416,75.357,74.007
0.094248,75.143,74.241
0.15708,74.934,75.257
0.21991,74.805,76.009
0.28274,74.81,75.819
0.34558,74.842,75.119
0.40841,74.865,74.412
0.47124,74.9,74.181
0.53407,74.978,74.787
0.5969,75.108,75.179
0.65973,75.192,74.914
0.72257,75.184,74.515
0.7854,75.051,74.602
0.84823,74.937,75.046
0.91106,74.953,75.435
0.97389,75.069,75.579
1.0367,75.231,75.367
1.0996,75.207,74.716
1.1624,74.991,74.104
1.2252,74.737,74.284
1.2881,74.621,75.496
1.3509,74.835,76.206
1.4137,75.205,75.994
1.4765,75.497,75.499
1.5394,75.482,75.054
1.6022,75.109,74.336
1.665,74.693,73.859
1.7279,74.456,74.185
1.7907,74.577,74.788
1.8535,74.789,74.948
1.9164,74.904,75.152
1.9792,74.941,75.523
2.042,74.962,75.533
2.1049,75.127,74.941
2.1677,75.266,74.508
2.2305,75.241,74.784
2.2934,74.929,75.759
2.3562,74.577,76.011
2.419,74.521,75.248
2.4819,74.804,74.267
2.5447,75.399,74.093
2.6075,75.878,74.552
2.6704,75.903,75.064
2.7332,75.458,75.412
2.796,74.601,75.288
2.8588,74.059,74.975
2.9217,74.098,74.925
2.9845,74.524,75.085
3.0473,75.07,75.028
3.1102,75.358,74.841
3.173,75.392,74.944
3.2358,75.262,75.352
3.2987,75.067,75.515
3.3615,74.978,75.026
3.4243,75.052,74.494
3.4872,75.211,74.34
3.55,75.362,74.493
3.6128,75.25,74.936
3.6757,74.913,75.49
3.7385,74.562,75.593
3.8013,74.43,75.205
3.8642,74.673,75.112
3.927,75.054,75.195
3.9898,75.354,74.981
4.0527,75.379,74.541
4.1155,75.167,74.56
4.1783,74.937,74.839
4.2412,74.826,75.036
4.304,74.938,75.045
4.3668,75.137,75.141
4.4296,75.26,75.349
4.4925,75.237,75.438
4.5553,75.021,75.151
4.6181,74.733,74.889
4.681,74.547,74.819
4.7438,74.546,74.657
4.8066,74.778,74.247
4.8695,75.108,74.423
4.9323,75.383,75.253
4.9951,75.509,75.952
5.058,75.413,75.536
5.1208,75.153,74.725
5.1836,74.876,74.555
5.2465,74.685,75.054
5.3093,74.661,75.404
5.3721,74.744,74.884
5.435,74.876,74.327
5.4978,75.027,74.593
5.5606,75.174,75.361
5.6235,75.306,75.228
5.6863,75.354,74.8
5.7491,75.276,74.975
5.8119,75.038,75.499
5.8748,74.727,75.237
5.9376,74.516,74.696
6.0004,74.489,74.557
6.0633,74.7,75.097
6.1261,75.019,75.665
6.1889,75.293,75.673
6.2518,75.429,74.925


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_216.csv <==
x,qOut,qIn
0.031416,74.921,74.738
0.094248,75.291,75.264
0.15708,75.365,75.156
0.21991,75.217,74.806
0.28274,74.968,74.916
0.34558,74.897,75.383
0.40841,74.976,75.546
0.47124,75.083,75.108
0.53407,75.094,74.388
0.5969,74.957,74.356
0.65973,74.802,74.868
0.72257,74.732,75.338
0.7854,74.826,75.227
0.84823,75.045,74.962
0.91106,75.279,74.947
0.97389,75.422,74.996
1.0367,75.381,74.671
1.0996,75.121,74.571
1.1624,74.804,75.028
1.2252,74.596,75.545
1.2881,74.643,75.777
1.3509,74.881,75.606
1.4137,75.131,74.983
1.4765,75.289,74.231
1.5394,75.277,74.107
1.6022,75.146,74.807
1.665,74.962,75.619
1.7279,74.793,76.006
1.7907,74.701,75.694
1.8535,74.751,74.989
1.9164,74.92,74.372
1.9792,75.11,74.163
2.042,75.219,74.395
2.1049,75.112,74.845
2.1677,74.88,75.272
2.2305,74.689,75.447
2.2934,74.698,75.295
2.3562,74.963,75.044
2.419,75.305,74.856
2.4819,75.537,74.768
2.5447,75.49,74.996
2.6075,75.107,75.242
2.6704,74.662,74.967
2.7332,74.416,74.324
2.796,74.594,74.575
2.8588,75.088,75.704
2.9217,75.549,76.177
2.9845,75.731,75.571
3.0473,75.421,74.854
3.1102,74.797,74.66
3.173,74.339,74.426
3.2358,74.258,74.322
3.2987,74.667,74.907
3.3615,75.124,75.413
3.4243,75.379,75.164
3.4872,75.403,74.613
3.55,75.21,74.568
3.6128,75.021,75.007
3.6757,74.911,75.336
3.7385,74.865,75.25
3.8013,74.849,74.937
3.8642,74.797,75.07
3.927,74.789,75.464
3.9898,74.887,75.741
4.0527,75.14,75.602
4.1155,75.437,74.982
4.1783,75.548,74.335
4.2412,75.393,74.148
4.304,74.924,74.527
4.3668,74.523,75.051
4.4296,74.451,75.247
4.4925,74.651,74.812
4.5553,75,74.416
4.6181,75.131,75.107
4.681,75.05,76.055
4.7438,74.894,76.206
4.8066,74.813,75.358
4.8695,74.897,74.525
4.9323,75.046,74.099
4.9951,75.193,74.209
5.058,75.286,74.677
5.1208,75.379,75.178
5.1836,75.432,75.488
5.2465,75.373,75.29
5.3093,75.127,74.71
5.3721,74.76,74.726
5.435,74.508,75.167
5.4978,74.461,75.339
5.5606,74.666,75.08
5.6235,74.862,74.827
5.6863,74.958,74.733
5.7491,75.011,74.933
5.8119,75.104,75.068
5.8748,75.354,74.752
5.9376,75.557,74.658
6.0004,75.532,75.331
6.0633,75.111,76.152
6.1261,74.55,75.627
6.1889,74.292,74.5
6.2518,74.42,74.036


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_217.csv <==
x,qOut,qIn
0.031416,74.776,74.595
0.094248,74.967,74.73
0.15708,75.114,74.818
0.21991,75.245,75.234
0.28274,75.395,75.745
0.34558,75.475,75.583
0.40841,75.352,74.963
0.47124,75.048,74.479
0.53407,74.623,74.811
0.5969,74.407,75.588
0.65973,74.515,75.956
0.72257,74.861,75.517
0.7854,75.327,74.59
0.84823,75.674,74.279
0.91106,75.718,74.5
0.97389,75.43,74.71
1.0367,74.813,74.766
1.0996,74.283,75.112
1.1624,74.124,75.522
1.2252,74.305,75.574
1.2881,74.722,75.028
1.3509,75.073,74.558
1.4137,75.298,74.593
1.4765,75.384,75.009
1.5394,75.329,75.377
1.6022,75.164,75.188
1.665,75.017,74.755
1.7279,74.984,74.676
1.7907,75.143,75.211
1.8535,75.363,75.485
1.9164,75.397,75.052
1.9792,75.184,74.212
2.042,74.709,74.244
2.1049,74.386,75.417
2.1677,74.426,76.221
2.2305,74.738,75.808
2.2934,75.176,74.549
2.3562,75.41,73.978
2.419,75.387,74.297
2.4819,75.192,75.154
2.5447,74.93,75.735
2.6075,74.801,75.547
2.6704,74.825,75.006
2.7332,74.939,74.509
2.796,75.069,74.399
2.8588,75.13,74.947
2.9217,75.113,75.678
2.9845,75.032,75.809
3.0473,74.908,75.126
3.1102,74.786,74.758
3.173,74.75,74.868
3.2358,74.835,74.903
3.2987,75.065,74.622
3.3615,75.304,74.653
3.4243,75.348,74.961
3.4872,75.163,75.172
3.55,74.759,75.103
3.6128,74.546,74.839
3.6757,74.692,74.645
3.7385,75.045,74.865
3.8013,75.403,75.415
3.8642,75.367,75.496
3.927,75.049,75.203
3.9898,74.731,74.971
4.0527,74.703,74.848
4.1155,75.035,74.702
4.1783,75.396,74.787
4.2412,75.558,75.182
4.304,75.337,75.492
4.3668,74.932,75.018
4.4296,74.652,74.226
4.4925,74.593,73.981
4.5553,74.793,74.925
4.6181,74.975,75.812
4.681,75.032,75.806
4.7438,74.988,75.278
4.8066,74.888,75.099
4.8695,74.869,75.06
4.9323,74.956,74.714
4.9951,75.101,74.357
5.058,75.252,74.526
5.1208,75.274,75.004
5.1836,75.153,75.188
5.2465,74.977,74.957
5.3093,74.848,75.108
5.3721,74.897,75.711
5.435,75.007,75.746
5.4978,75.046,75.151
5.5606,74.889,74.833
5.6235,74.63,74.684
5.6863,74.519,74.315
5.7491,74.645,74.374
5.8119,75.045,75.197
5.8748,75.456,75.735
5.9376,75.643,75.739
6.0004,75.538,75.581
6.0633,75.11,75.294
6.1261,74.68,74.623
6.1889,74.488,74.045
6.2518,74.537,74.101


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_218.csv <==
x,qOut,qIn
0.031416,74.458,74.826
0.094248,74.397,75.16
0.15708,74.676,75.489
0.21991,75.06,75.331
0.28274,75.311,74.703
0.34558,75.278,74.485
0.40841,75.083,74.69
0.47124,74.875,74.991
0.53407,74.799,75.174
0.5969,74.867,75.206
0.65973,74.964,75.259
0.72257,75.025,75.59
0.7854,75.005,76.016
0.84823,74.997,75.537
0.91106,75.042,74.427
0.97389,75.101,73.618
1.0367,75.122,73.676
1.0996,75.015,74.442
1.1624,74.88,75.452
1.2252,74.819,76.017
1.2881,74.927,75.705
1.3509,75.118,75.167
1.4137,75.199,74.846
1.4765,75.115,74.712
1.5394,74.846,74.789
1.6022,74.65,75.171
1.665,74.663,75.334
1.7279,74.86,74.829
1.7907,75.177,74.331
1.8535,75.48,74.853
1.9164,75.663,75.512
1.9792,75.614,75.408
2.042,75.223,74.794
2.1049,74.562,74.809
2.1677,74.058,75.052
2.2305,73.949,74.995
2.2934,74.388,74.734
2.3562,75.021,74.794
2.419,75.538,75.081
2.4819,75.791,75.512
2.5447,75.666,76.012
2.6075,75.288,75.696
2.6704,74.933,74.604
2.7332,74.749,73.771
2.796,74.843,74.028
2.8588,74.97,74.844
2.9217,74.989,75.433
2.9845,74.932,75.315
3.0473,74.863,74.765
3.1102,74.94,74.808
3.173,75.082,75.213
3.2358,75.179,75.427
3.2987,75.124,75.141
3.3615,74.933,74.972
3.4243,74.761,75.194
3.4872,74.712,75.449
3.55,74.859,74.993
3.6128,75.14,74.402
3.6757,75.414,74.488
3.7385,75.538,75.086
3.8013,75.382,75.28
3.8642,74.925,74.816
3.927,74.474,74.637
3.9898,74.264,75.153
4.0527,74.482,75.681
4.1155,74.895,75.327
4.1783,75.202,74.656
4.2412,75.308,74.19
4.304,75.161,74.216
4.3668,75.014,74.802
4.4296,75.007,75.55
4.4925,75.116,75.816
4.5553,75.283,75.309
4.6181,75.306,74.799
4.681,75.176,74.681
4.7438,74.976,74.876
4.8066,74.799,75.288
4.8695,74.742,75.716
4.9323,74.775,75.747
4.9951,74.864,75.19
5.058,74.973,74.397
5.1208,75.104,74.173
5.1836,75.21,74.525
5.2465,75.225,75.045
5.3093,75.085,75.13
5.3721,74.795,75.111
5.435,74.543,75.269
5.4978,74.473,75.206
5.5606,74.694,74.605
5.6235,75.082,74.459
5.6863,75.391,74.994
5.7491,75.49,75.494
5.8119,75.275,75.189
5.8748,74.967,74.544
5.9376,74.855,74.471
6.0004,74.987,75.248
6.0633,75.354,75.806
6.1261,75.537,75.19
6.1889,75.352,74.519
6.2518,74.927,74.497


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_219.csv <==
x,qOut,qIn
0.031416,75.136,75.515
0.094248,75.408,74.842
0.15708,75.462,74.614
0.21991,75.26,75.072
0.28274,74.811,75.669
0.34558,74.453,75.371
0.40841,74.369,74.712
0.47124,74.539,74.513
0.53407,74.893,74.678
0.5969,75.291,74.818
0.65973,75.641,75.211
0.72257,75.798,75.583
0.7854,75.611,75.225
0.84823,74.992,74.587
0.91106,74.363,74.448
0.97389,74.063,74.726
1.0367,74.365,74.862
1.0996,74.932,75.009
1.1624,75.373,75.274
1.2252,75.551,75.152
1.2881,75.387,74.849
1.3509,75.153,74.982
1.4137,75.036,75.085
1.4765,75.037,74.891
1.5394,75.123,74.745
1.6022,75.058,74.875
1.665,74.886,75.054
1.7279,74.745,75.324
1.7907,74.782,75.676
1.8535,75.015,75.695
1.9164,75.219,75.237
1.9792,75.257,74.54
2.042,75.021,74.321
2.1049,74.725,74.876
2.1677,74.604,75.427
2.2305,74.689,75.34
2.2934,74.959,74.666
2.3562,75.155,74.528
2.419,75.2,74.86
2.4819,75.126,74.947
2.5447,74.988,74.171
2.6075,74.885,74.056
2.6704,74.829,75.226
2.7332,74.826,76.554
2.796,74.876,76.434
2.8588,75.018,75.117
2.9217,75.23,74.038
2.9845,75.422,74.087
3.0473,75.5,75.186
3.1102,75.328,75.596
3.173,75.015,75.187
3.2358,74.746,74.725
3.2987,74.699,74.729
3.3615,74.894,74.726
3.4243,75.096,74.688
3.4872,75.146,74.947
3.55,74.919,75.355
3.6128,74.577,75.374
3.6757,74.368,75.232
3.7385,74.392,75.194
3.8013,74.696,75.157
3.8642,75.124,74.905
3.927,75.515,74.766
3.9898,75.729,74.968
4.0527,75.635,75.138
4.1155,75.219,74.757
4.1783,74.799,74.377
4.2412,74.605,74.569
4.304,74.819,75.285
4.3668,75.124,75.55
4.4296,75.202,75.326
4.4925,75.04,75.034
4.5553,74.699,74.837
4.6181,74.608,74.643
4.681,74.802,74.703
4.7438,75.119,75.132
4.8066,75.374,75.469
4.8695,75.4,75.061
4.9323,75.282,74.45
4.9951,75.121,74.385
5.058,75.016,75.196
5.1208,74.964,75.761
5.1836,74.905,75.585
5.2465,74.828,75.06
5.3093,74.73,74.93
5.3721,74.702,74.872
5.435,74.794,74.551
5.4978,74.972,74.357
5.5606,75.194,74.586
5.6235,75.3,74.984
5.6863,75.226,75.423
5.7491,75.038,75.894
5.8119,74.83,76.149
5.8748,74.808,75.594
5.9376,74.919,74.588
6.0004,75.036,73.909
6.0633,75.027,73.902
6.1261,74.886,74.413
6.1889,74.8,75.236
6.2518,74.864,75.821


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_220.csv <==
x,qOut,qIn
0.031416,75.102,74.581
0.094248,75.143,75.152
0.15708,75.043,75.698
0.21991,74.926,75.388
0.28274,74.924,74.628
0.34558,75.096,74.593
0.40841,75.231,74.968
0.47124,75.194,75.314
0.53407,74.876,75.235
0.5969,74.542,74.887
0.65973,74.504,74.627
0.72257,74.785,74.605
0.7854,75.342,74.923
0.84823,75.736,75.215
0.91106,75.697,75.27
0.97389,75.284,75.298
1.0367,74.626,75.339
1.0996,74.326,75.04
1.1624,74.479,74.721
1.2252,74.868,74.808
1.2881,75.237,75.044
1.3509,75.327,74.971
1.4137,75.213,74.873
1.4765,75.027,74.895
1.5394,74.899,74.97
1.6022,74.908,74.95
1.665,74.984,74.923
1.7279,75.042,74.958
1.7907,75.004,75.01
1.8535,74.871,75.243
1.9164,74.767,75.643
1.9792,74.772,75.847
2.042,74.948,75.329
2.1049,75.188,74.488
2.1677,75.339,74.162
2.2305,75.343,74.571
2.2934,75.165,74.808
2.3562,74.959,74.377
2.419,74.845,74.317
2.4819,74.837,75.051
2.5447,74.921,75.801
2.6075,74.978,75.542
2.6704,74.98,74.991
2.7332,74.944,74.926
2.796,74.894,75.439
2.8588,74.876,75.511
2.9217,74.923,75.094
2.9845,75.044,74.636
3.0473,75.237,74.547
3.1102,75.445,74.479
3.173,75.526,74.483
3.2358,75.402,75.115
3.2987,75.015,76.159
3.3615,74.571,75.853
3.4243,74.322,74.599
3.4872,74.322,73.818
3.55,74.572,74.266
3.6128,74.833,74.942
3.6757,75.036,75.252
3.7385,75.18,75.177
3.8013,75.28,75.171
3.8642,75.354,75.574
3.927,75.384,75.866
3.9898,75.352,75.533
4.0527,75.247,74.478
4.1155,75.043,73.851
4.1783,74.78,74.198
4.2412,74.564,75.249
4.304,74.501,76.001
4.3668,74.713,75.732
4.4296,75.081,75.093
4.4925,75.401,74.703
4.5553,75.47,74.642
4.6181,75.132,74.722
4.681,74.651,74.989
4.7438,74.319,75.209
4.8066,74.403,75.073
4.8695,74.792,74.744
4.9323,75.223,74.593
4.9951,75.549,74.747
5.058,75.663,75.094
5.1208,75.545,75.311
5.1836,75.203,75.268
5.2465,74.779,74.975
5.3093,74.435,74.572
5.3721,74.451,74.641
5.435,74.787,75.253
5.4978,75.241,75.866
5.5606,75.603,75.551
5.6235,75.594,74.47
5.6863,75.27,73.824
5.7491,74.867,74.331
5.8119,74.643,75.469
5.8748,74.762,75.981
5.9376,74.97,75.932
6.0004,75.087,75.334
6.0633,74.964,74.426
6.1261,74.8,74.324
6.1889,74.782,74.764
6.2518,74.9,74.792


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_221.csv <==
x,qOut,qIn
0.031416,74.31,75.058
0.094248,74.35,74.542
0.15708,74.7,74.39
0.21991,75.076,74.992
0.28274,75.214,75.695
0.34558,75.154,75.732
0.40841,75.105,75.523
0.47124,75.128,75.269
0.53407,75.25,74.704
0.5969,75.227,74.033
0.65973,75.03,74.003
0.72257,74.793,74.783
0.7854,74.673,75.542
0.84823,74.819,75.349
0.91106,75.074,74.843
0.97389,75.282,74.648
1.0367,75.302,74.843
1.0996,75.144,74.999
1.1624,74.923,75.159
1.2252,74.736,75.404
1.2881,74.665,75.738
1.3509,74.73,75.6
1.4137,74.935,74.886
1.4765,75.222,74.157
1.5394,75.529,74.323
1.6022,75.62,75.166
1.665,75.355,75.69
1.7279,74.869,75.368
1.7907,74.358,74.458
1.8535,74.291,74.239
1.9164,74.6,74.75
1.9792,75.023,75.484
2.042,75.294,75.879
2.1049,75.224,75.351
2.1677,74.978,74.437
2.2305,74.765,74.241
2.2934,74.781,75.181
2.3562,75.051,75.552
2.419,75.364,75.008
2.4819,75.544,74.437
2.5447,75.432,74.724
2.6075,75.075,75.158
2.6704,74.749,75.146
2.7332,74.618,74.936
2.796,74.803,75.168
2.8588,75.045,75.651
2.9217,75.12,75.619
2.9845,75.024,74.867
3.0473,74.801,74.082
3.1102,74.769,74.158
3.173,74.95,74.661
3.2358,75.196,75.161
3.2987,75.335,75.444
3.3615,75.196,75.53
3.4243,74.951,75.505
3.4872,74.771,75.324
3.55,74.817,74.764
3.6128,74.961,74.627
3.6757,75.009,75.07
3.7385,74.949,75.361
3.8013,74.808,75.288
3.8642,74.841,75.159
3.927,75.059,74.786
3.9898,75.321,74.292
4.0527,75.477,74.41
4.1155,75.312,74.98
4.1783,74.917,75.244
4.2412,74.511,75.199
4.304,74.321,75.284
4.3668,74.485,75.209
4.4296,74.856,74.778
4.4925,75.261,74.546
4.5553,75.543,74.831
4.6181,75.578,74.763
4.681,75.387,74.467
4.7438,75.107,74.793
4.8066,74.893,75.944
4.8695,74.923,76.487
4.9323,75.081,75.962
4.9951,75.202,74.716
5.058,75.127,73.832
5.1208,74.852,74.154
5.1836,74.595,74.847
5.2465,74.502,75.145
5.3093,74.681,75.044
5.3721,74.988,74.941
5.435,75.241,74.882
5.4978,75.344,75.053
5.5606,75.228,75.493
5.6235,74.965,75.591
5.6863,74.692,75.176
5.7491,74.516,74.626
5.8119,74.522,74.465
5.8748,74.706,74.758
5.9376,75.034,75.146
6.0004,75.412,75.348
6.0633,75.746,75.24
6.1261,75.761,74.987
6.1889,75.37,74.876
6.2518,74.792,75.081


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_222.csv <==
x,qOut,qIn
0.031416,75.411,75.073
0.094248,75.308,74.911
0.15708,75.089,75.039
0.21991,74.871,75.151
0.28274,74.757,74.814
0.34558,74.751,74.63
0.40841,74.811,74.926
0.47124,74.899,75.167
0.53407,74.979,74.947
0.5969,75.026,75.129
0.65973,75.045,75.578
0.72257,75.043,75.283
0.7854,75.029,74.058
0.84823,74.983,73.888
0.91106,74.916,74.852
0.97389,74.869,75.825
1.0367,74.889,76.004
1.0996,75.013,75.506
1.1624,75.168,74.805
1.2252,75.272,74.454
1.2881,75.25,74.61
1.3509,75.107,74.929
1.4137,74.938,75.221
1.4765,74.815,75.265
1.5394,74.798,75.062
1.6022,74.873,75.036
1.665,75.011,75.135
1.7279,75.153,75.105
1.7907,75.248,74.861
1.8535,75.158,74.556
1.9164,74.89,74.419
1.9792,74.599,74.744
2.042,74.458,75.519
2.1049,74.668,75.777
2.1677,75.088,75.285
2.2305,75.492,74.494
2.2934,75.661,74.032
2.3562,75.424,74.25
2.419,74.991,74.959
2.4819,74.634,75.835
2.5447,74.613,76.258
2.6075,74.889,75.734
2.6704,75.185,74.878
2.7332,75.354,74.443
2.796,75.288,74.605
2.8588,75.103,74.752
2.9217,74.894,74.802
2.9845,74.724,74.86
3.0473,74.638,74.854
3.1102,74.693,74.592
3.173,74.898,74.473
3.2358,75.15,74.97
3.2987,75.339,76.003
3.3615,75.203,76.314
3.4243,74.811,75.74
3.4872,74.425,74.964
3.55,74.323,74.753
3.6128,74.678,74.723
3.6757,75.237,74.515
3.7385,75.729,74.307
3.8013,75.905,74.372
3.8642,75.614,75.051
3.927,75.082,75.776
3.9898,74.611,75.544
4.0527,74.496,74.35
4.1155,74.671,74.346
4.1783,74.821,75.332
4.2412,74.843,75.809
4.304,74.69,74.966
4.3668,74.667,74.157
4.4296,74.888,74.204
4.4925,75.272,75.117
4.5553,75.714,76.003
4.6181,75.92,75.85
4.681,75.725,75.243
4.7438,75.224,74.731
4.8066,74.564,74.387
4.8695,74.263,74.526
4.9323,74.38,75.035
4.9951,74.72,75.224
5.058,75.062,75.026
5.1208,75.199,75.201
5.1836,75.184,75.46
5.2465,75.098,75.238
5.3093,75.022,74.588
5.3721,74.987,74.544
5.435,74.943,74.899
5.4978,74.87,74.974
5.5606,74.759,74.884
5.6235,74.733,75.044
5.6863,74.888,75.052
5.7491,75.168,74.865
5.8119,75.496,74.962
5.8748,75.562,75.294
5.9376,75.288,75.238
6.0004,74.86,74.732
6.0633,74.513,74.49
6.1261,74.586,74.94
6.1889,74.915,75.408
6.2518,75.264,75.454


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_223.csv <==
x,qOut,qIn
0.031416,75.044,75.628
0.094248,74.672,75.501
0.15708,74.405,75.146
0.21991,74.386,74.701
0.28274,74.706,74.764
0.34558,75.183,75.143
0.40841,75.603,75.224
0.47124,75.802,75.06
0.53407,75.634,74.967
0.5969,75.137,74.905
0.65973,74.649,74.83
0.72257,74.386,74.836
0.7854,74.512,74.609
0.84823,74.726,74.445
0.91106,74.828,74.873
0.97389,74.838,75.679
1.0367,74.82,76.145
1.0996,74.977,75.593
1.1624,75.242,74.506
1.2252,75.48,73.751
1.2881,75.555,74.2
1.3509,75.381,75.201
1.4137,75.101,75.708
1.4765,74.874,75.431
1.5394,74.843,75.039
1.6022,74.981,75.39
1.665,75.121,75.712
1.7279,75.158,75.234
1.7907,75.016,74.324
1.8535,74.787,74.227
1.9164,74.61,74.606
1.9792,74.569,74.869
2.042,74.719,74.739
2.1049,75.018,74.962
2.1677,75.339,75.504
2.2305,75.526,75.634
2.2934,75.43,75.052
2.3562,74.995,74.61
2.419,74.536,74.54
2.4819,74.315,74.723
2.5447,74.55,74.944
2.6075,75.027,75.27
2.6704,75.453,75.625
2.7332,75.688,75.498
2.796,75.632,74.567
2.8588,75.371,74.279
2.9217,75.021,75.018
2.9845,74.693,75.859
3.0473,74.485,75.684
3.1102,74.453,74.813
3.173,74.592,74.218
3.2358,74.843,74.315
3.2987,75.139,74.929
3.3615,75.343,75.376
3.4243,75.352,75.469
3.4872,75.182,75.136
3.55,74.873,74.591
3.6128,74.667,74.848
3.6757,74.685,75.585
3.7385,74.879,75.643
3.8013,75.174,74.647
3.8642,75.326,74.181
3.927,75.271,74.487
3.9898,75.096,74.948
4.0527,74.911,75.191
4.1155,74.942,75.414
4.1783,75.104,75.488
4.2412,75.231,75.163
4.304,75.151,74.532
4.3668,74.864,74.322
4.4296,74.643,74.621
4.4925,74.623,75.161
4.5553,74.892,75.715
4.6181,75.177,75.701
4.681,75.303,75.066
4.7438,75.275,74.495
4.8066,75.139,74.849
4.8695,75.068,75.244
4.9323,75.012,75.06
4.9951,74.914,74.834
5.058,74.721,75.239
5.1208,74.591,75.428
5.1836,74.685,74.86
5.2465,74.955,74.057
5.3093,75.319,74.028
5.3721,75.43,74.927
5.435,75.216,75.821
5.4978,74.845,76.087
5.5606,74.528,75.714
5.6235,74.591,75.127
5.6863,74.918,74.602
5.7491,75.29,74.46
5.8119,75.495,74.549
5.8748,75.392,74.645
5.9376,75.112,74.823
6.0004,74.844,74.862
6.0633,74.773,74.571
6.1261,74.949,74.671
6.1889,75.161,75.235
6.2518,75.242,75.626


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_224.csv <==
x,qOut,qIn
0.031416,75.486,74.763
0.094248,75.171,74.174
0.15708,74.854,73.999
0.21991,74.676,74.251
0.28274,74.741,74.838
0.34558,74.898,75.486
0.40841,75.04,75.949
0.47124,75.137,75.972
0.53407,75.178,75.473
0.5969,75.187,74.891
0.65973,75.127,74.446
0.72257,75.003,74.234
0.7854,74.833,74.629
0.84823,74.739,75.282
0.91106,74.811,75.411
0.97389,75.021,74.906
1.0367,75.325,74.523
1.0996,75.496,74.914
1.1624,75.353,75.442
1.2252,74.943,75.581
1.2881,74.366,75.258
1.3509,74.091,74.78
1.4137,74.239,74.514
1.4765,74.675,74.889
1.5394,75.227,75.451
1.6022,75.664,74.912
1.665,75.852,74.098
1.7279,75.734,74.395
1.7907,75.269,75.618
1.8535,74.736,75.753
1.9164,74.474,75.229
1.9792,74.525,74.943
2.042,74.862,74.972
2.1049,75.095,74.766
2.1677,75.131,74.508
2.2305,75.051,74.482
2.2934,74.963,75.04
2.3562,75.028,75.646
2.419,75.161,75.771
2.4819,75.253,75.463
2.5447,75.198,74.908
2.6075,75.019,74.388
2.6704,74.84,74.338
2.7332,74.727,75.062
2.796,74.721,75.968
2.8588,74.757,75.454
2.9217,74.847,74.119
2.9845,75,73.491
3.0473,75.223,74.332
3.1102,75.394,75.299
3.173,75.347,75.783
3.2358,75.093,75.759
3.2987,74.684,75.262
3.3615,74.485,74.889
3.4243,74.611,74.925
3.4872,74.948,75.221
3.55,75.348,75.444
3.6128,75.53,75.284
3.6757,75.432,74.975
3.7385,75.156,74.813
3.8013,74.834,74.737
3.8642,74.766,74.768
3.927,74.904,74.983
3.9898,75.049,75.067
4.0527,74.991,74.737
4.1155,74.642,74.617
4.1783,74.335,74.942
4.2412,74.293,75.328
4.304,74.683,75.299
4.3668,75.231,74.866
4.4296,75.618,74.551
4.4925,75.725,74.894
4.5553,75.475,75.889
4.6181,75.156,75.785
4.681,75.009,74.625
4.7438,75.044,73.813
4.8066,75.215,74.331
4.8695,75.222,75.068
4.9323,75.062,75.343
4.9951,74.854,75.31
5.058,74.737,75.43
5.1208,74.779,75.454
5.1836,74.867,75.053
5.2465,74.935,74.561
5.3093,74.936,74.626
5.3721,74.942,74.986
5.435,74.966,75.1
5.4978,74.998,74.992
5.5606,75.018,74.948
5.6235,75.058,75.148
5.6863,75.133,75.359
5.7491,75.189,75.276
5.8119,75.158,74.781
5.8748,74.92,74.627
5.9376,74.619,74.868
6.0004,74.442,74.992
6.0633,74.562,74.948
6.1261,74.941,75.326
6.1889,75.335,75.743
6.2518,75.565,75.562


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_225.csv <==
x,qOut,qIn
0.031416,74.909,75.599
0.094248,74.983,75.482
0.15708,74.99,75.067
0.21991,74.98,74.388
0.28274,75.019,73.801
0.34558,75.111,74.124
0.40841,75.142,75.124
0.47124,75.1,75.977
0.53407,74.997,75.885
0.5969,75.041,75.339
0.65973,75.204,74.979
0.72257,75.32,74.891
0.7854,75.207,74.929
0.84823,74.776,74.858
0.91106,74.364,74.716
0.97389,74.218,74.612
1.0367,74.526,74.486
1.0996,75.065,74.554
1.1624,75.542,74.997
1.2252,75.767,75.516
1.2881,75.579,75.623
1.3509,75.012,75.243
1.4137,74.432,74.822
1.4765,74.129,74.785
1.5394,74.332,75.191
1.6022,74.82,75.345
1.665,75.316,75.231
1.7279,75.663,75.214
1.7907,75.741,75.148
1.8535,75.543,74.604
1.9164,75.193,74.193
1.9792,74.847,74.386
2.042,74.659,74.636
2.1049,74.618,74.805
2.1677,74.623,75.36
2.2305,74.655,75.832
2.2934,74.717,75.393
2.3562,74.91,74.817
2.419,75.161,74.929
2.4819,75.357,75.412
2.5447,75.385,75.424
2.6075,75.22,74.753
2.6704,75.038,74.223
2.7332,74.962,74.529
2.796,75.089,75.424
2.8588,75.269,75.401
2.9217,75.287,74.822
2.9845,75.094,74.697
3.0473,74.686,75.257
3.1102,74.383,75.339
3.173,74.357,74.932
3.2358,74.565,74.584
3.2987,74.924,74.6
3.3615,75.219,74.832
3.4243,75.394,75.181
3.4872,75.447,75.444
3.55,75.386,75.286
3.6128,75.266,74.944
3.6757,75.124,74.773
3.7385,74.985,74.802
3.8013,74.867,75.072
3.8642,74.784,75.363
3.927,74.774,75.403
3.9898,74.843,75.21
4.0527,74.987,74.875
4.1155,75.124,74.571
4.1783,75.182,74.52
4.2412,75.146,74.8
4.304,75.018,75.479
4.3668,74.877,75.923
4.4296,74.785,75.45
4.4925,74.772,74.154
4.5553,74.854,73.424
4.6181,75.014,74.325
4.681,75.167,75.566
4.7438,75.238,76
4.8066,75.159,75.411
4.8695,74.986,74.79
4.9323,74.888,74.588
4.9951,74.93,74.979
5.058,75.147,75.583
5.1208,75.303,75.259
5.1836,75.236,74.45
5.2465,75.001,74.351
5.3093,74.691,75.287
5.3721,74.656,75.576
5.435,74.897,75.149
5.4978,75.206,74.872
5.5606,75.361,75.017
5.6235,75.09,74.944
5.6863,74.618,74.916
5.7491,74.266,75.305
5.8119,74.336,75.789
5.8748,74.793,75.404
5.9376,75.282,74.486
6.0004,75.582,73.847
6.0633,75.512,74.192
6.1261,75.215,74.942
6.1889,74.948,75.432
6.2518,74.825,75.582


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_226.csv <==
x,qOut,qIn
0.031416,74.795,74.567
0.094248,74.95,74.714
0.15708,75.132,75.097
0.21991,75.272,75.227
0.28274,75.309,74.904
0.34558,75.207,74.69
0.40841,74.978,74.795
0.47124,74.698,75.163
0.53407,74.454,75.662
0.5969,74.41,75.652
0.65973,74.601,75.079
0.72257,74.943,74.53
0.7854,75.339,74.751
0.84823,75.598,75.322
0.91106,75.613,75.425
0.97389,75.404,74.797
1.0367,75.021,74.113
1.0996,74.723,74.401
1.1624,74.627,75.007
1.2252,74.696,75.219
1.2881,74.861,75.223
1.3509,74.961,75.645
1.4137,74.974,75.961
1.4765,74.938,75.646
1.5394,74.897,74.87
1.6022,74.941,74.459
1.665,75.072,74.31
1.7279,75.226,74.275
1.7907,75.337,74.642
1.8535,75.3,75.396
1.9164,75.161,75.837
1.9792,75.005,75.513
2.042,74.92,74.485
2.1049,74.889,73.849
2.1677,74.813,74.094
2.2305,74.694,75.106
2.2934,74.559,76.102
2.3562,74.597,76.016
2.419,74.848,75.174
2.4819,75.219,74.258
2.5447,75.607,74.104
2.6075,75.798,74.822
2.6704,75.651,75.596
2.7332,75.221,75.818
2.796,74.605,75.479
2.8588,74.263,75.058
2.9217,74.356,74.804
2.9845,74.741,74.941
3.0473,75.236,75.102
3.1102,75.443,74.739
3.173,75.247,74.374
3.2358,74.813,74.443
3.2987,74.354,74.789
3.3615,74.354,75.181
3.4243,74.765,75.538
3.4872,75.302,75.504
3.55,75.674,75.135
3.6128,75.542,74.808
3.6757,75.072,74.525
3.7385,74.609,74.453
3.8013,74.506,74.811
3.8642,74.87,75.365
3.927,75.347,75.674
3.9898,75.673,75.382
4.0527,75.623,74.538
4.1155,75.292,74.62
4.1783,74.928,75.514
4.2412,74.668,75.858
4.304,74.611,74.686
4.3668,74.613,73.992
4.4296,74.656,74.601
4.4925,74.771,75.437
4.5553,74.998,75.107
4.6181,75.275,74.63
4.681,75.406,74.942
4.7438,75.318,75.534
4.8066,74.967,75.555
4.8695,74.646,75.13
4.9323,74.578,74.746
4.9951,74.745,74.535
5.058,75.081,74.719
5.1208,75.299,75.083
5.1836,75.336,75.224
5.2465,75.249,75.097
5.3093,75.112,75.014
5.3721,75.052,75.195
5.435,75.026,75.346
5.4978,74.982,75.203
5.5606,74.866,74.743
5.6235,74.746,74.277
5.6863,74.732,74.114
5.7491,74.836,74.6
5.8119,75.045,75.44
5.8748,75.225,75.657
5.9376,75.306,75.503
6.0004,75.281,75.382
6.0633,75.153,75.116
6.1261,74.977,74.825
6.1889,74.823,74.799
6.2518,74.746,74.758


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_227.csv <==
x,qOut,qIn
0.031416,75.198,75.042
0.094248,74.935,74.699
0.15708,74.758,75.011
0.21991,74.702,75.496
0.28274,74.767,75.605
0.34558,74.856,75.319
0.40841,74.988,74.825
0.47124,75.158,74.299
0.53407,75.357,74.143
0.5969,75.424,74.8
0.65973,75.268,75.739
0.72257,74.977,76.124
0.7854,74.678,75.373
0.84823,74.647,74.316
0.91106,74.81,73.843
0.97389,75,74.23
1.0367,75.049,75.069
1.0996,74.931,75.506
1.1624,74.815,75.476
1.2252,74.802,75.073
1.2881,74.964,74.861
1.3509,75.195,75.245
1.4137,75.365,75.531
1.4765,75.389,75.312
1.5394,75.2,75.214
1.6022,74.851,75.398
1.665,74.567,75.17
1.7279,74.502,74.585
1.7907,74.775,74.346
1.8535,75.214,74.648
1.9164,75.484,74.868
1.9792,75.428,74.865
2.042,74.929,74.979
2.1049,74.416,75.147
2.1677,74.29,75.211
2.2305,74.548,75.421
2.2934,75.093,75.591
2.3562,75.433,74.937
2.419,75.467,74.049
2.4819,75.306,74.003
2.5447,75.098,74.936
2.6075,75.1,75.339
2.6704,75.251,75.155
2.7332,75.394,75.009
2.796,75.372,75.348
2.8588,75.112,75.722
2.9217,74.785,75.626
2.9845,74.546,74.906
3.0473,74.527,74.119
3.1102,74.656,74.398
3.173,74.83,75.219
3.2358,75.005,75.58
3.2987,75.157,75.235
3.3615,75.296,75.045
3.4243,75.334,74.917
3.4872,75.219,74.562
3.55,74.914,74.185
3.6128,74.582,74.483
3.6757,74.433,75.286
3.7385,74.511,76.051
3.8013,74.814,76.031
3.8642,75.137,75.267
3.927,75.379,74.555
3.9898,75.499,74.372
4.0527,75.472,74.662
4.1155,75.287,74.9
4.1783,75.004,74.954
4.2412,74.748,74.855
4.304,74.643,74.783
4.3668,74.803,74.907
4.4296,75.092,75.173
4.4925,75.315,75.471
4.5553,75.284,75.635
4.6181,74.927,75.433
4.681,74.532,74.897
4.7438,74.344,74.281
4.8066,74.563,74.172
4.8695,75.036,74.921
4.9323,75.489,75.705
4.9951,75.738,75.641
5.058,75.633,74.855
5.1208,75.216,74.685
5.1836,74.77,74.967
5.2465,74.505,75.083
5.3093,74.589,74.816
5.3721,74.806,74.696
5.435,74.942,74.787
5.4978,74.982,74.91
5.5606,74.946,75.175
5.6235,75.056,75.719
5.6863,75.268,75.872
5.7491,75.43,75.134
5.8119,75.384,74.16
5.8748,75.044,74.297
5.9376,74.679,75.056
6.0004,74.503,75.519
6.0633,74.693,74.891
6.1261,75.057,74.364
6.1889,75.326,74.719
6.2518,75.395,75.313


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_228.csv <==
x,qOut,qIn
0.031416,75.462,74.986
0.094248,75.139,74.495
0.15708,74.684,74.603
0.21991,74.382,74.792
0.28274,74.484,74.863
0.34558,74.957,74.99
0.40841,75.509,75.052
0.47124,75.877,74.988
0.53407,75.827,75.001
0.5969,75.299,75.225
0.65973,74.698,75.39
0.72257,74.36,75.3
0.7854,74.564,74.935
0.84823,74.973,74.832
0.91106,75.209,75.038
0.97389,75.212,75.123
1.0367,74.993,74.824
1.0996,74.923,74.879
1.1624,75.016,75.197
1.2252,75.129,75.022
1.2881,75.096,74.345
1.3509,74.864,74.423
1.4137,74.671,75.07
1.4765,74.637,75.559
1.5394,74.838,75.546
1.6022,75.043,75.492
1.665,75.135,75.448
1.7279,75.143,75.165
1.7907,75.119,74.533
1.8535,75.163,74.347
1.9164,75.201,74.712
1.9792,75.182,75.006
2.042,75.066,74.804
2.1049,74.957,74.725
2.1677,74.936,74.961
2.2305,74.974,75.269
2.2934,75.028,75.437
2.3562,74.96,75.433
2.419,74.806,75.202
2.4819,74.669,74.726
2.5447,74.652,74.471
2.6075,74.826,74.776
2.6704,75.12,75.084
2.7332,75.417,75.039
2.796,75.609,74.753
2.8588,75.548,74.874
2.9217,75.252,75.368
2.9845,74.872,75.788
3.0473,74.577,75.648
3.1102,74.544,74.808
3.173,74.669,73.886
3.2358,74.836,73.824
3.2987,74.942,74.978
3.3615,75.025,75.626
3.4243,75.134,75.412
3.4872,75.244,75.16
3.55,75.317,75.425
3.6128,75.23,75.397
3.6757,75.021,74.945
3.7385,74.796,74.681
3.8013,74.672,74.979
3.8642,74.709,74.983
3.927,74.834,74.623
3.9898,74.995,74.528
4.0527,75.148,75.064
4.1155,75.306,75.469
4.1783,75.371,75.402
4.2412,75.26,75.052
4.304,74.904,74.678
4.3668,74.492,74.707
4.4296,74.327,75.097
4.4925,74.473,75.383
4.5553,74.93,75.274
4.6181,75.362,75.4
4.681,75.586,75.542
4.7438,75.577,74.935
4.8066,75.343,73.817
4.8695,75.081,73.897
4.9323,74.893,74.832
4.9951,74.789,75.513
5.058,74.757,75.405
5.1208,74.756,75.199
5.1836,74.827,75.06
5.2465,74.962,74.765
5.3093,75.144,74.245
5.3721,75.235,74.324
5.435,75.17,75.128
5.4978,75.01,76.134
5.5606,74.84,76.67
5.6235,74.871,75.828
5.6863,75.093,74.285
5.7491,75.356,73.571
5.8119,75.497,74.401
5.8748,75.268,75.354
5.9376,74.793,75.635
6.0004,74.353,75.108
6.0633,74.235,74.214
6.1261,74.548,74.484
6.1889,75.021,75.532
6.2518,75.399,75.873


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_229.csv <==
x,qOut,qIn
0.031416,74.653,75.022
0.094248,74.935,74.987
0.15708,75.194,74.841
0.21991,75.321,74.99
0.28274,75.226,75.138
0.34558,74.93,75.131
0.40841,74.645,75.247
0.47124,74.535,75.212
0.53407,74.733,74.819
0.5969,75.095,74.665
0.65973,75.382,74.902
0.72257,75.49,75.3
0.7854,75.345,75.614
0.84823,75.133,75.473
0.91106,74.994,74.971
0.97389,74.93,74.487
1.0367,74.913,74.362
1.0996,74.82,74.652
1.1624,74.721,75.003
1.2252,74.692,74.998
1.2881,74.797,74.787
1.3509,74.964,75.214
1.4137,75.095,75.803
1.4765,75.164,75.629
1.5394,75.163,74.534
1.6022,75.13,74.274
1.665,75.058,74.916
1.7279,74.97,75.327
1.7907,74.891,74.929
1.8535,74.935,74.798
1.9164,75.102,75.05
1.9792,75.285,75.213
2.042,75.369,75.082
2.1049,75.186,75.262
2.1677,74.849,75.778
2.2305,74.548,76.001
2.2934,74.473,75.101
2.3562,74.651,73.985
2.419,74.921,73.652
2.4819,75.17,74.063
2.5447,75.31,74.738
2.6075,75.339,75.256
2.6704,75.25,75.543
2.7332,75.08,75.514
2.796,74.873,75.297
2.8588,74.771,74.947
2.9217,74.807,74.547
2.9845,74.919,74.556
3.0473,75.03,75.434
3.1102,75.038,75.91
3.173,75.039,75.355
3.2358,75.116,74.375
3.2987,75.345,73.922
3.3615,75.583,74.532
3.4243,75.531,75.459
3.4872,75.138,75.762
3.55,74.413,75.211
3.6128,73.965,74.794
3.6757,74.052,74.814
3.7385,74.516,75.188
3.8013,75.133,75.678
3.8642,75.513,75.489
3.927,75.573,74.695
3.9898,75.38,74.122
4.0527,75.024,74.512
4.1155,74.815,75.164
4.1783,74.863,75.444
4.2412,75.059,75.389
4.304,75.262,75.346
4.3668,75.18,75.093
4.4296,74.889,74.498
4.4925,74.605,74.019
4.5553,74.55,74.325
4.6181,74.809,75.242
4.681,75.141,75.912
4.7438,75.374,75.793
4.8066,75.358,75.072
4.8695,75.219,74.874
4.9323,75.127,75.064
4.9951,75.098,74.968
5.058,75.118,74.417
5.1208,74.972,74.434
5.1836,74.742,74.952
5.2465,74.602,75.334
5.3093,74.725,75.541
5.3721,75.097,75.52
5.435,75.405,74.894
5.4978,75.451,74.038
5.5606,75.076,74.177
5.6235,74.568,75.22
5.6863,74.319,75.84
5.7491,74.421,75.571
5.8119,74.879,74.909
5.8748,75.337,74.835
5.9376,75.614,75.117
6.0004,75.644,75.342
6.0633,75.388,75.225
6.1261,74.979,74.78
6.1889,74.644,74.407
6.2518,74.508,74.57


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_230.csv <==
x,qOut,qIn
0.031416,74.719,75.282
0.094248,74.829,76.065
0.15708,75.034,76.246
0.21991,75.264,75.597
0.28274,75.454,74.795
0.34558,75.471,74.391
0.40841,75.274,74.065
0.47124,74.959,74.183
0.53407,74.649,75.318
0.5969,74.582,75.979
0.65973,74.737,75.412
0.72257,74.99,74.366
0.7854,75.21,73.744
0.84823,75.264,74.372
0.91106,75.129,75.754
0.97389,74.874,76.555
1.0367,74.581,75.678
1.0996,74.456,74.403
1.1624,74.597,73.96
1.2252,74.957,74.437
1.2881,75.464,75.153
1.3509,75.841,75.297
1.4137,75.806,75.085
1.4765,75.373,74.913
1.5394,74.619,75.09
1.6022,74.244,75.295
1.665,74.431,75.273
1.7279,74.905,75.035
1.7907,75.335,74.731
1.8535,75.251,74.79
1.9164,74.854,75.196
1.9792,74.495,75.562
2.042,74.519,75.385
2.1049,74.976,74.865
2.1677,75.464,74.607
2.2305,75.692,74.88
2.2934,75.405,75.127
2.3562,74.832,74.691
2.419,74.458,74.305
2.4819,74.452,74.588
2.5447,74.882,75.255
2.6075,75.259,75.343
2.6704,75.38,75.077
2.7332,75.291,74.918
2.796,75.087,75.178
2.8588,74.995,75.371
2.9217,74.992,75.218
2.9845,75.022,74.897
3.0473,75.03,74.77
3.1102,75.064,74.903
3.173,75.146,74.957
3.2358,75.22,74.768
3.2987,75.219,74.839
3.3615,75.061,75.299
3.4243,74.845,75.455
3.4872,74.672,75.156
3.55,74.635,74.936
3.6128,74.701,75.223
3.6757,74.804,75.44
3.7385,74.92,75.059
3.8013,75.033,74.144
3.8642,75.14,74.087
3.927,75.208,74.788
3.9898,75.223,75.201
4.0527,75.181,74.942
4.1155,75.116,75.067
4.1783,75.036,75.519
4.2412,74.947,75.745
4.304,74.854,75.484
4.3668,74.804,75.064
4.4296,74.834,74.666
4.4925,74.931,74.363
4.5553,75.069,74.291
4.6181,75.186,74.62
4.681,75.263,75.114
4.7438,75.286,75.4
4.8066,75.242,75.255
4.8695,75.085,75.084
4.9323,74.84,75.06
4.9951,74.6,75.002
5.058,74.464,74.685
5.1208,74.528,74.607
5.1836,74.733,74.933
5.2465,75,75.234
5.3093,75.248,75.232
5.3721,75.444,75.463
5.435,75.536,75.737
5.4978,75.474,75.344
5.5606,75.211,74.314
5.6235,74.807,74.259
5.6863,74.486,74.964
5.7491,74.378,75.271
5.8119,74.576,74.798
5.8748,74.91,74.804
5.9376,75.201,75.282
6.0004,75.357,75.48
6.0633,75.313,74.975
6.1261,75.126,74.441
6.1889,74.906,74.259
6.2518,74.745,74.514


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_231.csv <==
x,qOut,qIn
0.031416,74.644,75.668
0.094248,74.313,75.011
0.15708,74.414,74.437
0.21991,74.843,74.752
0.28274,75.442,75.47
0.34558,75.851,75.206
0.40841,75.897,74.524
0.47124,75.593,74.263
0.53407,74.987,74.653
0.5969,74.499,75.054
0.65973,74.341,75.283
0.72257,74.439,75.338
0.7854,74.671,75.255
0.84823,74.798,75.026
0.91106,74.873,74.736
0.97389,74.966,74.562
1.0367,75.138,74.714
1.0996,75.338,75.056
1.1624,75.452,75.241
1.2252,75.436,75.156
1.2881,75.262,75.256
1.3509,75.062,75.6
1.4137,74.937,75.461
1.4765,74.884,74.586
1.5394,74.875,73.788
1.6022,74.792,74.394
1.665,74.691,75.538
1.7279,74.663,75.937
1.7907,74.793,75.337
1.8535,75.057,74.975
1.9164,75.278,74.899
1.9792,75.345,74.815
2.042,75.165,74.788
2.1049,74.868,75.116
2.1677,74.663,75.503
2.2305,74.633,75.539
2.2934,74.821,74.915
2.3562,75.081,74.128
2.419,75.307,73.945
2.4819,75.422,74.757
2.5447,75.363,75.913
2.6075,75.082,75.849
2.6704,74.729,75.011
2.7332,74.492,74.421
2.796,74.547,74.588
2.8588,74.888,75.089
2.9217,75.276,75.354
2.9845,75.518,74.851
3.0473,75.445,74.301
3.1102,75.126,74.919
3.173,74.856,75.77
3.2358,74.789,76.01
3.2987,75.035,75.476
3.3615,75.275,74.493
3.4243,75.242,73.789
3.4872,74.967,74.211
3.55,74.539,75.298
3.6128,74.42,75.432
3.6757,74.659,75.103
3.7385,75.064,75.202
3.8013,75.42,75.619
3.8642,75.454,75.281
3.927,75.224,74.682
3.9898,74.905,74.581
4.0527,74.688,74.985
4.1155,74.691,75.085
4.1783,74.812,75.014
4.2412,74.973,75.06
4.304,75.114,75.017
4.3668,75.282,74.718
4.4296,75.378,74.632
4.4925,75.303,74.943
4.5553,74.961,75.333
4.6181,74.539,75.163
4.681,74.372,74.679
4.7438,74.528,74.424
4.8066,75.005,74.824
4.8695,75.42,75.449
4.9323,75.581,75.768
4.9951,75.491,75.577
5.058,75.191,74.976
5.1208,74.933,74.324
5.1836,74.826,74.014
5.2465,74.849,74.434
5.3093,74.96,75.466
5.3721,75.029,76.006
5.435,75.025,75.883
5.4978,74.969,75.519
5.5606,74.887,75.176
5.6235,74.871,74.723
5.6863,74.916,74.371
5.7491,74.967,74.403
5.8119,74.959,74.684
5.8748,74.858,74.678
5.9376,74.794,74.592
6.0004,74.857,74.779
6.0633,75.112,75.184
6.1261,75.391,75.293
6.1889,75.427,75.293
6.2518,75.176,75.543


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_232.csv <==
x,qOut,qIn
0.031416,75.255,74.564
0.094248,75.44,74.955
0.15708,75.374,75.121
0.21991,75.106,74.916
0.28274,74.718,75.011
0.34558,74.512,75.381
0.40841,74.588,75.323
0.47124,74.867,74.837
0.53407,75.241,74.48
0.5969,75.475,74.894
0.65973,75.461,75.393
0.72257,75.243,75.094
0.7854,74.891,74.253
0.84823,74.712,74.365
0.91106,74.789,75.171
0.97389,75.007,75.961
1.0367,75.224,76.329
1.0996,75.207,75.688
1.1624,75.015,74.276
1.2252,74.799,73.317
1.2881,74.714,74.11
1.3509,74.828,75.66
1.4137,75.012,76.403
1.4765,75.162,75.846
1.5394,75.185,74.862
1.6022,75.113,74.57
1.665,75.021,74.498
1.7279,74.944,74.443
1.7907,74.907,74.648
1.8535,74.836,74.913
1.9164,74.736,74.897
1.9792,74.679,74.816
2.042,74.743,74.956
2.1049,75.034,75.144
2.1677,75.405,75.31
2.2305,75.627,75.506
2.2934,75.473,75.244
2.3562,74.885,74.886
2.419,74.353,75.121
2.4819,74.21,75.588
2.5447,74.7,75.291
2.6075,75.409,74.388
2.6704,75.841,73.982
2.7332,75.807,74.523
2.796,75.185,75.465
2.8588,74.526,75.492
2.9217,74.278,74.923
2.9845,74.42,74.567
3.0473,74.827,75.014
3.1102,75.016,75.408
3.173,75.016,75.318
3.2358,74.962,75.141
3.2987,74.997,75.309
3.3615,75.14,75.399
3.4243,75.28,75.148
3.4872,75.364,74.716
3.55,75.356,74.335
3.6128,75.291,74.241
3.6757,75.152,74.535
3.7385,74.954,75.128
3.8013,74.716,75.485
3.8642,74.583,75.403
3.927,74.637,75.28
3.9898,74.827,75.162
4.0527,75.077,74.93
4.1155,75.187,74.77
4.1783,75.139,74.704
4.2412,75.028,74.576
4.304,74.964,74.611
4.3668,75.08,75.022
4.4296,75.285,75.363
4.4925,75.437,75.333
4.5553,75.397,75.136
4.6181,75.1,75.271
4.681,74.716,75.492
4.7438,74.425,75.384
4.8066,74.389,74.766
4.8695,74.588,74.309
4.9323,74.896,74.338
4.9951,75.206,74.728
5.058,75.423,75.248
5.1208,75.468,75.449
5.1836,75.318,75.277
5.2465,75.049,75.098
5.3093,74.755,75.228
5.3721,74.61,74.929
5.435,74.624,74.285
5.4978,74.744,74.207
5.5606,74.907,75.14
5.6235,75.065,75.786
5.6863,75.218,75.664
5.7491,75.344,75.181
5.8119,75.423,74.908
5.8748,75.378,74.758
5.9376,75.176,74.653
6.0004,74.883,74.844
6.0633,74.584,75.253
6.1261,74.484,75.397
6.1889,74.624,75.186
6.2518,74.915,74.691


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_233.csv <==
x,qOut,qIn
0.031416,74.641,75.499
0.094248,74.466,75.631
0.15708,74.639,75.093
0.21991,74.952,74.368
0.28274,75.173,74.114
0.34558,75.116,74.525
0.40841,74.939,75.258
0.47124,74.791,75.822
0.53407,74.807,75.676
0.5969,74.907,74.869
0.65973,74.994,74.117
0.72257,75.058,74.105
0.7854,75.107,74.948
0.84823,75.184,75.526
0.91106,75.197,75.573
0.97389,75.118,75.509
1.0367,74.934,75.598
1.0996,74.857,75.125
1.1624,74.975,74.39
1.2252,75.174,74.363
1.2881,75.314,75.124
1.3509,75.115,75.296
1.4137,74.741,74.999
1.4765,74.459,74.86
1.5394,74.531,74.856
1.6022,74.944,74.916
1.665,75.338,75.246
1.7279,75.481,75.439
1.7907,75.181,74.803
1.8535,74.685,74.146
1.9164,74.409,74.284
1.9792,74.488,74.975
2.042,74.97,75.503
2.1049,75.464,75.521
2.1677,75.71,75.345
2.2305,75.647,75.124
2.2934,75.252,74.926
2.3562,74.842,74.978
2.419,74.658,75.099
2.4819,74.705,74.868
2.5447,74.933,74.557
2.6075,75.072,74.977
2.6704,75.097,75.563
2.7332,75.063,75.555
2.796,75.043,74.826
2.8588,75.051,74.438
2.9217,74.99,74.666
2.9845,74.849,75.103
3.0473,74.638,75.009
3.1102,74.563,74.81
3.173,74.709,75.048
3.2358,75.003,75.363
3.2987,75.347,75.061
3.3615,75.514,74.538
3.4243,75.446,74.538
3.4872,75.219,75.186
3.55,74.932,75.842
3.6128,74.789,75.291
3.6757,74.807,74.277
3.7385,74.925,74.08
3.8013,75.074,74.909
3.8642,75.175,75.334
3.927,75.182,75.208
3.9898,75.091,74.951
4.0527,74.905,74.962
4.1155,74.755,74.999
4.1783,74.747,75.072
4.2412,74.865,75.543
4.304,75.064,76.143
4.3668,75.152,75.665
4.4296,75.091,74.567
4.4925,74.96,73.913
4.5553,74.855,74.139
4.6181,74.91,74.48
4.681,75.045,74.689
4.7438,75.14,74.893
4.8066,75.081,75.421
4.8695,74.874,76.103
4.9323,74.7,76.259
4.9951,74.662,75.496
5.058,74.835,74.345
5.1208,75.045,74.071
5.1836,75.137,74.486
5.2465,75.118,75.095
5.3093,75.021,75.495
5.3721,75.096,75.14
5.435,75.337,74.448
5.4978,75.558,74.445
5.5606,75.554,75.289
5.6235,75.086,75.394
5.6863,74.466,74.817
5.7491,74.043,74.465
5.8119,74.129,74.909
5.8748,74.561,75.427
5.9376,75.048,75.552
6.0004,75.46,75.277
6.0633,75.716,74.812
6.1261,75.788,74.658
6.1889,75.572,74.815
6.2518,75.149,75.062


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_234.csv <==
x,qOut,qIn
0.031416,75.112,74.442
0.094248,75.056,74.82
0.15708,75.033,75.501
0.21991,75.043,76.027
0.28274,75.075,75.718
0.34558,75.055,74.874
0.40841,74.97,74.447
0.47124,74.862,74.936
0.53407,74.778,75.709
0.5969,74.807,75.351
0.65973,74.947,74.497
0.72257,75.138,74.159
0.7854,75.311,74.543
0.84823,75.367,74.818
0.91106,75.279,74.947
0.97389,75.077,75.046
1.0367,74.806,75.098
1.0996,74.573,75.241
1.1624,74.474,75.453
1.2252,74.547,75.409
1.2881,74.812,75.042
1.3509,75.177,74.788
1.4137,75.481,74.744
1.4765,75.614,74.889
1.5394,75.486,75.106
1.6022,75.221,75.12
1.665,75.025,74.975
1.7279,74.941,74.841
1.7907,74.976,74.833
1.8535,74.888,74.772
1.9164,74.694,74.673
1.9792,74.528,74.805
2.042,74.536,75.261
2.1049,74.758,75.541
2.1677,75.032,75.53
2.2305,75.25,75.306
2.2934,75.327,74.807
2.3562,75.317,74.496
2.419,75.251,74.587
2.4819,75.144,74.74
2.5447,75.004,74.738
2.6075,74.884,74.921
2.6704,74.856,75.293
2.7332,74.913,75.574
2.796,75.032,75.536
2.8588,75.065,75.302
2.9217,74.97,74.871
2.9845,74.814,74.23
3.0473,74.678,74.023
3.1102,74.701,74.847
3.173,74.869,75.886
3.2358,75.108,76.329
3.2987,75.341,75.944
3.3615,75.449,74.861
3.4243,75.36,73.674
3.4872,75.107,73.471
3.55,74.748,74.722
3.6128,74.522,75.711
3.6757,74.518,75.662
3.7385,74.694,75.004
3.8013,74.978,74.614
3.8642,75.257,74.766
3.927,75.452,75.133
3.9898,75.48,75.499
4.0527,75.264,75.372
4.1155,74.82,74.852
4.1783,74.448,74.614
4.2412,74.36,74.861
4.304,74.713,75.1
4.3668,75.302,75.006
4.4296,75.734,75.098
4.4925,75.771,75.583
4.5553,75.209,75.872
4.6181,74.452,75.197
4.681,74.104,74.357
4.7438,74.274,74.216
4.8066,74.935,74.642
4.8695,75.413,74.839
4.9323,75.491,74.949
4.9951,75.275,74.971
5.058,74.927,74.894
5.1208,74.855,75.138
5.1836,75.014,75.416
5.2465,75.213,75.108
5.3093,75.245,74.564
5.3721,75.033,74.887
5.435,74.81,75.475
5.4978,74.739,75.459
5.5606,74.941,74.532
5.6235,75.264,74.125
5.6863,75.493,74.743
5.7491,75.52,75.688
5.8119,75.264,75.54
5.8748,74.862,74.827
5.9376,74.551,74.823
6.0004,74.444,75.363
6.0633,74.613,75.406
6.1261,74.867,74.857
6.1889,75.06,74.441
6.2518,75.148,74.341


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_235.csv <==
x,qOut,qIn
0.031416,75.054,74.509
0.094248,74.76,74.881
0.15708,74.523,75.447
0.21991,74.475,75.219
0.28274,74.713,74.447
0.34558,75.142,74.408
0.40841,75.58,74.9
0.47124,75.85,75.377
0.53407,75.79,75.313
0.5969,75.324,74.903
0.65973,74.74,74.63
0.72257,74.32,74.778
0.7854,74.314,75.378
0.84823,74.568,75.838
0.91106,74.848,75.727
0.97389,75.076,74.954
1.0367,75.215,73.924
1.0996,75.35,73.9
1.1624,75.415,74.768
1.2252,75.369,75.473
1.2881,75.174,75.164
1.3509,74.939,75.051
1.4137,74.789,75.424
1.4765,74.752,75.433
1.5394,74.829,74.834
1.6022,74.92,74.517
1.665,74.985,74.597
1.7279,75.011,74.92
1.7907,74.99,75.327
1.8535,74.968,75.415
1.9164,75.026,75.126
1.9792,75.161,74.725
2.042,75.358,74.55
2.1049,75.369,74.606
2.1677,75.086,74.797
2.2305,74.662,75.234
2.2934,74.304,75.958
2.3562,74.387,75.943
2.419,74.783,74.991
2.4819,75.244,73.942
2.5447,75.527,73.991
2.6075,75.487,75.107
2.6704,75.222,76.065
2.7332,74.901,75.931
2.796,74.692,74.803
2.8588,74.709,74.357
2.9217,74.885,74.619
2.9845,75.099,74.899
3.0473,75.238,75.078
3.1102,75.162,75.395
3.173,74.914,75.45
3.2358,74.656,75.05
3.2987,74.56,74.61
3.3615,74.787,74.727
3.4243,75.176,75.031
3.4872,75.499,75.17
3.55,75.536,75.11
3.6128,75.179,74.776
3.6757,74.734,74.47
3.7385,74.488,74.862
3.8013,74.689,75.716
3.8642,75.146,75.546
3.927,75.469,74.734
3.9898,75.491,74.287
4.0527,75.098,74.583
4.1155,74.696,74.899
4.1783,74.606,75.07
4.2412,74.81,75.233
4.304,75.213,75.57
4.3668,75.384,75.644
4.4296,75.272,75.331
4.4925,75.021,75.051
4.5553,74.805,75.137
4.6181,74.806,74.98
4.681,74.897,74.539
4.7438,74.971,74.403
4.8066,74.935,74.731
4.8695,74.907,74.869
4.9323,74.973,74.923
4.9951,75.087,75.141
5.058,75.178,75.292
5.1208,75.064,75.108
5.1836,74.821,74.805
5.2465,74.614,74.437
5.3093,74.608,74.22
5.3721,74.847,74.763
5.435,75.172,75.675
5.4978,75.45,76.16
5.5606,75.569,75.937
5.6235,75.523,75.37
5.6863,75.349,74.721
5.7491,75.104,74.345
5.8119,74.845,74.493
5.8748,74.645,74.734
5.9376,74.564,74.701
6.0004,74.61,74.462
6.0633,74.779,74.784
6.1261,75,75.695
6.1889,75.168,76.047
6.2518,75.208,75.34


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_236.csv <==
x,qOut,qIn
0.031416,75.078,75.435
0.094248,74.968,75.003
0.15708,74.997,74.84
0.21991,75.07,75.082
0.28274,75.075,75.816
0.34558,74.914,75.973
0.40841,74.722,75.203
0.47124,74.633,74.203
0.53407,74.759,73.837
0.5969,75.075,74.365
0.65973,75.412,75.123
0.72257,75.595,75.331
0.7854,75.463,75.017
0.84823,74.968,74.941
0.91106,74.438,75.006
0.97389,74.158,75.194
1.0367,74.363,75.626
1.0996,74.84,75.496
1.1624,75.26,74.787
1.2252,75.482,74.449
1.2881,75.406,74.963
1.3509,75.256,75.242
1.4137,75.217,75.066
1.4765,75.277,74.894
1.5394,75.385,74.951
1.6022,75.21,74.922
1.665,74.802,74.872
1.7279,74.41,74.945
1.7907,74.307,74.781
1.8535,74.594,74.609
1.9164,74.972,74.933
1.9792,75.246,75.384
2.042,75.256,75.191
2.1049,75.164,74.816
2.1677,75.127,74.875
2.2305,75.157,75.203
2.2934,75.231,75.296
2.3562,75.169,75
2.419,75.009,74.738
2.4819,74.861,74.813
2.5447,74.84,75.288
2.6075,74.956,75.427
2.6704,75.062,75.015
2.7332,75.084,74.425
2.796,74.971,74.397
2.8588,74.845,75.225
2.9217,74.788,76.036
2.9845,74.806,76
3.0473,74.884,75.096
3.1102,74.961,74.457
3.173,75.028,74.346
3.2358,75.082,74.561
3.2987,75.114,74.72
3.3615,75.105,74.915
3.4243,75.063,75.282
3.4872,75.018,75.581
3.55,74.997,75.385
3.6128,75.022,74.769
3.6757,75.062,74.26
3.7385,75.076,74.211
3.8013,75.025,74.818
3.8642,74.9,75.247
3.927,74.798,75.148
3.9898,74.805,75.081
4.0527,74.995,75.804
4.1155,75.319,76.121
4.1783,75.54,75.317
4.2412,75.506,74.136
4.304,75.092,73.905
4.3668,74.576,74.77
4.4296,74.349,75.56
4.4925,74.48,75.611
4.5553,74.952,75.329
4.6181,75.344,75.102
4.681,75.459,74.619
4.7438,75.296,74.141
4.8066,74.895,74.35
4.8695,74.545,75.245
4.9323,74.416,75.81
4.9951,74.514,75.384
5.058,74.807,74.573
5.1208,75.148,74.77
5.1836,75.452,75.333
5.2465,75.625,75.373
5.3093,75.581,74.956
5.3721,75.235,74.88
5.435,74.788,74.888
5.4978,74.483,74.77
5.5606,74.543,74.686
5.6235,74.93,74.813
5.6863,75.32,75.086
5.7491,75.49,75.535
5.8119,75.245,75.846
5.8748,74.771,75.558
5.9376,74.462,74.903
6.0004,74.465,74.179
6.0633,74.849,73.743
6.1261,75.221,74.248
6.1889,75.368,75.276
6.2518,75.302,75.806


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_237.csv <==
x,qOut,qIn
0.031416,75.038,74.442
0.094248,74.731,74.54
0.15708,74.638,74.886
0.21991,74.731,75.129
0.28274,74.941,75.195
0.34558,75.026,75.377
0.40841,74.971,75.594
0.47124,74.86,75.529
0.53407,74.789,75.028
0.5969,74.855,74.657
0.65973,75.002,74.652
0.72257,75.154,74.913
0.7854,75.243,75.062
0.84823,75.246,74.64
0.91106,75.198,74.214
0.97389,75.128,74.47
1.0367,75.064,75.025
1.0996,74.984,75.305
1.1624,74.869,75.695
1.2252,74.751,75.957
1.2881,74.667,75.324
1.3509,74.712,74.448
1.4137,74.891,74.215
1.4765,75.14,74.515
1.5394,75.386,75.127
1.6022,75.502,75.714
1.665,75.444,75.814
1.7279,75.257,75.258
1.7907,75.001,74.618
1.8535,74.824,74.377
1.9164,74.732,74.235
1.9792,74.68,74.223
2.042,74.618,74.756
2.1049,74.555,75.632
2.1677,74.601,75.982
2.2305,74.793,75.33
2.2934,75.148,74.227
2.3562,75.513,74.44
2.419,75.655,75.482
2.4819,75.496,75.918
2.5447,74.99,74.911
2.6075,74.54,74.237
2.6704,74.479,74.674
2.7332,74.775,75.584
2.796,75.324,75.877
2.8588,75.633,75.179
2.9217,75.487,74.312
2.9845,74.999,74.133
3.0473,74.355,74.913
3.1102,74.133,75.72
3.173,74.374,76.005
3.2358,74.845,75.468
3.2987,75.294,74.174
3.3615,75.463,73.734
3.4243,75.378,74.423
3.4872,75.163,75.27
3.55,74.953,75.307
3.6128,74.907,75.163
3.6757,74.973,75.329
3.7385,75.067,75.426
3.8013,75.101,74.981
3.8642,75.099,74.797
3.927,75.106,75.121
3.9898,75.105,75.241
4.0527,75.058,74.579
4.1155,74.904,74.198
4.1783,74.792,74.558
4.2412,74.828,75.146
4.304,75.1,75.375
4.3668,75.366,75.405
4.4296,75.326,75.451
4.4925,74.992,75.367
4.5553,74.451,74.987
4.6181,74.283,74.606
4.681,74.56,74.423
4.7438,75.044,74.465
4.8066,75.463,74.939
4.8695,75.546,75.508
4.9323,75.399,75.694
4.9951,75.177,75.502
5.058,75.035,75.167
5.1208,74.967,74.819
5.1836,74.867,74.539
5.2465,74.731,74.559
5.3093,74.584,75.016
5.3721,74.601,75.191
5.435,74.805,74.896
5.4978,75.109,74.677
5.5606,75.416,74.932
5.6235,75.55,74.978
5.6863,75.427,74.802
5.7491,75.108,74.895
5.8119,74.685,75.315
5.8748,74.464,75.46
5.9376,74.536,75.255
6.0004,74.819,74.921
6.0633,75.201,74.895
6.1261,75.481,75.181
6.1889,75.547,75.283
6.2518,75.394,74.914


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_238.csv <==
x,qOut,qIn
0.031416,75.727,77.212
0.094248,75.649,76.31
0.15708,75.214,74.731
0.21991,74.665,73.995
0.28274,74.289,74.552
0.34558,74.416,74.942
0.40841,74.808,74.806
0.47124,75.189,74.575
0.53407,75.305,75.017
0.5969,75.17,75.495
0.65973,75.005,75.239
0.72257,74.914,74.558
0.7854,74.969,74.4
0.84823,74.923,74.872
0.91106,74.687,75.292
0.97389,74.403,75.524
1.0367,74.251,75.737
1.0996,74.516,75.393
1.1624,75.096,74.547
1.2252,75.74,74.101
1.2881,76.213,74.717
1.3509,76.104,75.315
1.4137,75.452,75.235
1.4765,74.669,74.794
1.5394,74.23,74.815
1.6022,74.476,75.195
1.665,74.95,75.28
1.7279,75.301,75.063
1.7907,75.242,74.965
1.8535,74.961,75.048
1.9164,74.727,75.076
1.9792,74.656,75.114
2.042,74.813,75.27
2.1049,75.073,75.14
2.1677,75.32,74.728
2.2305,75.446,74.507
2.2934,75.351,74.641
2.3562,75.025,74.832
2.419,74.704,75.087
2.4819,74.557,75.372
2.5447,74.719,75.506
2.6075,74.985,75.193
2.6704,75.147,74.672
2.7332,75.17,74.528
2.796,75.057,75.063
2.8588,74.996,75.291
2.9217,75.012,75.056
2.9845,75.066,74.929
3.0473,75.108,75.025
3.1102,75.12,74.909
3.173,75.126,74.781
3.2358,75.105,74.814
3.2987,75.034,75
3.3615,74.865,75.088
3.4243,74.698,74.986
3.4872,74.632,74.94
3.55,74.755,75.388
3.6128,75.012,75.546
3.6757,75.241,75.066
3.7385,75.341,74.549
3.8013,75.232,74.513
3.8642,75.011,74.801
3.927,74.846,75.122
3.9898,74.809,75.256
4.0527,74.942,75.082
4.1155,75.086,75.013
4.1783,75.13,75.127
4.2412,75.069,75.107
4.304,74.92,74.829
4.3668,74.823,74.913
4.4296,74.814,75.286
4.4925,74.873,75.383
4.5553,74.967,75.031
4.6181,75.061,74.814
4.681,75.152,74.762
4.7438,75.214,74.742
4.8066,75.217,74.77
4.8695,75.092,74.697
4.9323,74.895,74.661
4.9951,74.733,75.114
5.058,74.711,76.038
5.1208,74.862,76.164
5.1836,75.063,75.456
5.2465,75.21,74.705
5.3093,75.213,74.306
5.3721,75.102,74.153
5.435,74.992,74.451
5.4978,74.947,75.131
5.5606,75.016,75.406
5.6235,75.123,75.144
5.6863,75.183,74.966
5.7491,75.155,74.856
5.8119,75.017,74.653
5.8748,74.826,74.914
5.9376,74.662,75.462
6.0004,74.583,75.338
6.0633,74.636,74.037
6.1261,74.83,73.476
6.1889,75.142,74.44
6.2518,75.472,76.205


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_239.csv <==
x,qOut,qIn
0.031416,74.739,75.166
0.094248,74.391,75.112
0.15708,74.516,74.545
0.21991,74.907,74.422
0.28274,75.312,75.151
0.34558,75.409,75.722
0.40841,75.263,75.669
0.47124,75.028,75.06
0.53407,74.868,74.467
0.5969,74.887,74.807
0.65973,75.007,75.594
0.72257,75.141,75.877
0.7854,75.212,75.236
0.84823,75.208,74.565
0.91106,75.136,74.389
0.97389,75.01,74.806
1.0367,74.848,75.386
1.0996,74.712,75.068
1.1624,74.655,74.294
1.2252,74.676,74.149
1.2881,74.76,74.974
1.3509,74.843,75.527
1.4137,74.933,75.541
1.4765,75.039,75.319
1.5394,75.171,75.189
1.6022,75.264,74.869
1.665,75.257,74.438
1.7279,75.18,74.532
1.7907,75.08,75.455
1.8535,75.1,75.55
1.9164,75.193,74.702
1.9792,75.253,74.334
2.042,75.169,75.215
2.1049,74.957,75.474
2.1677,74.773,74.928
2.2305,74.683,74.665
2.2934,74.717,75.048
2.3562,74.726,75.342
2.419,74.728,75.415
2.4819,74.794,75.212
2.5447,74.998,74.961
2.6075,75.283,75.067
2.6704,75.432,75.125
2.7332,75.365,74.688
2.796,75.035,74.089
2.8588,74.75,74.46
2.9217,74.702,75.332
2.9845,74.84,75.657
3.0473,75.066,75.074
3.1102,75.124,74.944
3.173,75.046,75.319
3.2358,74.935,75.482
3.2987,74.9,75.181
3.3615,74.961,74.771
3.4243,75.04,74.415
3.4872,75.106,74.303
3.55,75.139,74.57
3.6128,75.201,75.031
3.6757,75.258,75.337
3.7385,75.248,75.288
3.8013,75.105,75.145
3.8642,74.841,75.286
3.927,74.614,75.391
3.9898,74.526,75.191
4.0527,74.653,74.907
4.1155,74.889,74.789
4.1783,75.123,74.552
4.2412,75.298,74.16
4.304,75.374,74.117
4.3668,75.365,75.096
4.4296,75.259,76.277
4.4925,75.067,76.528
4.5553,74.805,75.602
4.6181,74.576,74.488
4.681,74.49,73.747
4.7438,74.569,73.897
4.8066,74.809,74.983
4.8695,75.07,75.784
4.9323,75.261,75.885
4.9951,75.361,75.506
5.058,75.362,74.951
5.1208,75.323,74.426
5.1836,75.206,74.214
5.2465,74.986,74.608
5.3093,74.645,75.339
5.3721,74.332,75.575
5.435,74.258,75.307
5.4978,74.471,74.825
5.5606,74.97,74.741
5.6235,75.533,75.071
5.6863,75.859,75.231
5.7491,75.779,75.063
5.8119,75.148,74.929
5.8748,74.411,75.101
5.9376,74.146,75.284
6.0004,74.417,75.298
6.0633,75.164,75.116
6.1261,75.722,74.717
6.1889,75.787,74.348
6.2518,75.416,74.505


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_240.csv <==
x,qOut,qIn
0.031416,74.598,75.444
0.094248,74.572,76.162
0.15708,74.755,76.066
0.21991,75.067,75.153
0.28274,75.406,73.865
0.34558,75.602,73.519
0.40841,75.592,74.353
0.47124,75.4,75.617
0.53407,75.066,76.061
0.5969,74.769,75.451
0.65973,74.645,74.702
0.72257,74.701,74.473
0.7854,74.918,74.926
0.84823,75.095,75.209
0.91106,75.092,75.111
0.97389,74.93,74.95
1.0367,74.661,74.884
1.0996,74.59,74.646
1.1624,74.821,74.525
1.2252,75.223,74.909
1.2881,75.647,75.538
1.3509,75.672,75.582
1.4137,75.225,75.25
1.4765,74.593,75.073
1.5394,74.127,75.372
1.6022,74.3,75.414
1.665,74.853,74.93
1.7279,75.426,74.304
1.7907,75.682,74.088
1.8535,75.482,74.507
1.9164,75.084,75.212
1.9792,74.759,75.67
2.042,74.758,75.363
2.1049,74.957,75.047
2.1677,75.065,75.105
2.2305,75.009,75.054
2.2934,74.77,74.552
2.3562,74.671,74.288
2.419,74.798,74.509
2.4819,75.061,74.99
2.5447,75.344,75.42
2.6075,75.495,75.614
2.6704,75.499,75.525
2.7332,75.368,75.12
2.796,75.118,74.77
2.8588,74.792,74.833
2.9217,74.521,75.014
2.9845,74.411,75.112
3.0473,74.544,74.955
3.1102,74.864,74.566
3.173,75.218,74.431
3.2358,75.471,74.992
3.2987,75.502,75.813
3.3615,75.25,75.581
3.4243,74.864,74.686
3.4872,74.533,74.06
3.55,74.439,74.484
3.6128,74.6,75.279
3.6757,74.885,75.59
3.7385,75.182,75.387
3.8013,75.398,75.398
3.8642,75.466,75.439
3.927,75.372,74.979
3.9898,75.176,74.42
4.0527,74.957,74.456
4.1155,74.844,74.833
4.1783,74.812,75.056
4.2412,74.818,75.185
4.304,74.814,75.421
4.3668,74.864,75.378
4.4296,74.996,75.031
4.4925,75.137,74.864
4.5553,75.197,75.129
4.6181,75.021,75.338
4.681,74.753,75.138
4.7438,74.586,74.51
4.8066,74.704,74.205
4.8695,75.08,74.98
4.9323,75.454,75.74
4.9951,75.638,75.296
5.058,75.472,74.052
5.1208,75.052,74.106
5.1836,74.672,74.909
5.2465,74.501,75.279
5.3093,74.656,75.187
5.3721,74.929,75.378
5.435,75.16,75.52
5.4978,75.295,75.493
5.5606,75.303,75.436
5.6235,75.251,75.126
5.6863,75.172,74.581
5.7491,75.082,74.294
5.8119,74.992,74.735
5.8748,74.896,75.272
5.9376,74.829,75.289
6.0004,74.816,74.909
6.0633,74.879,74.818
6.1261,74.942,74.819
6.1889,74.905,74.592
6.2518,74.779,74.638


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_241.csv <==
x,qOut,qIn
0.031416,74.775,76.066
0.094248,75.277,75.629
0.15708,75.641,74.957
0.21991,75.767,74.79
0.28274,75.585,74.929
0.34558,75.22,74.625
0.40841,74.864,74.511
0.47124,74.623,75.093
0.53407,74.57,75.884
0.5969,74.606,75.85
0.65973,74.722,75.166
0.72257,74.914,74.22
0.7854,75.179,73.983
0.84823,75.354,74.692
0.91106,75.256,75.253
0.97389,74.941,75.133
1.0367,74.518,74.889
1.0996,74.447,75.058
1.1624,74.775,75.107
1.2252,75.275,74.838
1.2881,75.697,74.666
1.3509,75.669,75.256
1.4137,75.259,75.908
1.4765,74.76,75.712
1.5394,74.487,74.67
1.6022,74.683,74.259
1.665,75.1,74.479
1.7279,75.47,74.653
1.7907,75.548,74.531
1.8535,75.247,74.79
1.9164,74.792,75.401
1.9792,74.441,75.922
2.042,74.435,75.804
2.1049,74.73,75.154
2.1677,75.05,74.639
2.2305,75.229,74.704
2.2934,75.137,75.202
2.3562,74.929,75.26
2.419,74.825,74.911
2.4819,74.897,74.567
2.5447,75.176,74.583
2.6075,75.42,74.953
2.6704,75.425,75.315
2.7332,75.176,75.286
2.796,74.7,74.86
2.8588,74.358,74.671
2.9217,74.327,74.869
2.9845,74.557,75.262
3.0473,74.953,75.466
3.1102,75.297,75.206
3.173,75.515,74.792
3.2358,75.578,74.737
3.2987,75.464,75.189
3.3615,75.233,75.148
3.4243,75.011,74.688
3.4872,74.872,74.566
3.55,74.87,74.896
3.6128,74.897,75.055
3.6757,74.891,75.146
3.7385,74.871,75.21
3.8013,74.871,74.752
3.8642,74.95,74.385
3.927,75.035,74.906
3.9898,75.072,75.868
4.0527,75.018,76.032
4.1155,74.966,75.333
4.1783,74.997,74.69
4.2412,75.089,74.411
4.304,75.201,74.557
4.3668,75.188,74.837
4.4296,75.066,74.975
4.4925,74.913,74.881
4.5553,74.812,74.758
4.6181,74.81,74.913
4.681,74.862,75.248
4.7438,74.929,75.574
4.8066,74.982,75.557
4.8695,74.997,74.97
4.9323,74.957,74.291
4.9951,74.899,74.106
5.058,74.864,74.471
5.1208,74.983,74.983
5.1836,75.23,75.57
5.2465,75.466,76.027
5.3093,75.543,75.831
5.3721,75.286,74.989
5.435,74.878,74.43
5.4978,74.549,74.768
5.5606,74.521,75.335
5.6235,74.714,74.891
5.6863,74.901,74.215
5.7491,75.019,74.228
5.8119,75.043,74.991
5.8748,75.153,75.568
5.9376,75.282,75.752
6.0004,75.295,75.446
6.0633,75.055,74.488
6.1261,74.624,73.865
6.1889,74.343,74.301
6.2518,74.365,75.424


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_242.csv <==
x,qOut,qIn
0.031416,74.923,75.719
0.094248,74.893,74.75
0.15708,74.872,74.096
0.21991,74.864,74.374
0.28274,74.862,75.045
0.34558,74.864,75.064
0.40841,74.961,74.82
0.47124,75.162,74.769
0.53407,75.464,75.178
0.5969,75.6,75.564
0.65973,75.37,75.5
0.72257,74.88,74.935
0.7854,74.305,74.339
0.84823,74.175,74.656
0.91106,74.471,75.369
0.97389,74.958,75.447
1.0367,75.384,74.704
1.0996,75.58,74.522
1.1624,75.559,74.98
1.2252,75.365,75.496
1.2881,75.049,75.696
1.3509,74.735,75.594
1.4137,74.563,75.226
1.4765,74.565,74.713
1.5394,74.75,74.287
1.6022,74.969,74.586
1.665,75.133,75.251
1.7279,75.219,75.299
1.7907,75.219,74.489
1.8535,75.165,74.407
1.9164,75.071,75.04
1.9792,74.967,75.426
2.042,74.886,75.256
2.1049,74.877,74.962
2.1677,74.912,74.612
2.2305,74.955,74.497
2.2934,74.97,74.779
2.3562,75.012,75.249
2.419,75.145,75.767
2.4819,75.32,76.018
2.5447,75.477,75.153
2.6075,75.394,73.944
2.6704,75.101,73.818
2.7332,74.773,74.832
2.796,74.604,75.666
2.8588,74.694,75.616
2.9217,74.85,75.478
2.9845,74.958,75.399
3.0473,74.933,75.01
3.1102,74.931,74.372
3.173,74.992,74.087
3.2358,75.048,74.362
3.2987,75.01,75.003
3.3615,74.824,75.421
3.4243,74.695,75.427
3.4872,74.748,75.05
3.55,75.076,74.738
3.6128,75.447,74.925
3.6757,75.547,75.262
3.7385,75.31,75.435
3.8013,74.732,75.455
3.8642,74.352,75.187
3.927,74.441,74.664
3.9898,74.882,74.383
4.0527,75.49,74.71
4.1155,75.794,75.107
4.1783,75.631,75.245
4.2412,75.132,75.197
4.304,74.489,74.916
4.3668,74.246,74.433
4.4296,74.431,74.287
4.4925,74.827,74.887
4.5553,75.192,75.837
4.6181,75.305,75.889
4.681,75.223,75.292
4.7438,75.072,74.832
4.8066,74.979,74.902
4.8695,75.058,74.995
4.9323,75.211,74.959
4.9951,75.305,74.913
5.058,75.21,74.908
5.1208,74.937,74.76
5.1836,74.713,74.674
5.2465,74.661,74.94
5.3093,74.869,75.231
5.3721,75.088,74.975
5.435,75.112,74.622
5.4978,74.951,74.683
5.5606,74.665,75.363
5.6235,74.59,75.954
5.6863,74.79,75.994
5.7491,75.141,75.362
5.8119,75.493,74.145
5.8748,75.599,73.714
5.9376,75.444,74.355
6.0004,75.15,75.125
6.0633,74.866,75.117
6.1261,74.783,74.996
6.1889,74.831,75.317
6.2518,74.91,75.859


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_243.csv <==
x,qOut,qIn
0.031416,75.689,75.085
0.094248,75.173,74.957
0.15708,74.575,74.562
0.21991,74.216,74.621
0.28274,74.363,75.482
0.34558,74.827,75.404
0.40841,75.327,74.367
0.47124,75.689,73.961
0.53407,75.78,75.183
0.5969,75.525,75.976
0.65973,75.049,75.625
0.72257,74.605,75.008
0.7854,74.449,74.873
0.84823,74.69,75.034
0.91106,75.073,75.2
0.97389,75.372,75.142
1.0367,75.389,74.879
1.0996,75.147,74.572
1.1624,74.869,74.326
1.2252,74.704,74.522
1.2881,74.772,75.464
1.3509,74.922,75.945
1.4137,74.999,75.514
1.4765,74.968,74.846
1.5394,74.828,74.835
1.6022,74.729,75.212
1.665,74.752,75.296
1.7279,74.891,74.975
1.7907,75.125,74.579
1.8535,75.334,74.599
1.9164,75.427,74.827
1.9792,75.386,74.883
2.042,75.208,74.737
2.1049,75.02,74.9
2.1677,74.872,75.226
2.2305,74.762,75.417
2.2934,74.672,75.464
2.3562,74.634,75.328
2.419,74.737,75.052
2.4819,74.967,74.924
2.5447,75.289,74.763
2.6075,75.49,74.614
2.6704,75.476,74.871
2.7332,75.3,75.244
2.796,75.049,74.903
2.8588,74.922,74.347
2.9217,74.887,74.456
2.9845,74.868,75.145
3.0473,74.789,75.668
3.1102,74.695,75.369
3.173,74.686,74.812
3.2358,74.779,74.663
3.2987,74.964,75.103
3.3615,75.144,75.429
3.4243,75.283,75.372
3.4872,75.357,74.96
3.55,75.346,74.584
3.6128,75.222,74.537
3.6757,75.036,74.708
3.7385,74.866,75.213
3.8013,74.794,75.883
3.8642,74.818,75.621
3.927,74.842,74.689
3.9898,74.833,74.092
4.0527,74.775,74.309
4.1155,74.792,74.84
4.1783,74.915,75.365
4.2412,75.081,75.578
4.304,75.216,75.184
4.3668,75.214,74.761
4.4296,75.14,74.871
4.4925,75.071,75.468
4.5553,75.081,75.864
4.6181,75.096,75.447
4.681,75.01,74.7
4.7438,74.858,74.154
4.8066,74.698,73.98
4.8695,74.774,74.213
4.9323,75.042,74.926
4.9951,75.313,75.793
5.058,75.383,76.139
5.1208,75.084,75.537
5.1836,74.683,74.59
5.2465,74.443,74.091
5.3093,74.596,74.355
5.3721,74.97,74.714
5.435,75.261,75.004
5.4978,75.369,75.31
5.5606,75.237,75.723
5.6235,75.153,75.99
5.6863,75.221,75.689
5.7491,75.325,74.72
5.8119,75.317,73.853
5.8748,74.927,74.272
5.9376,74.41,75.249
6.0004,74.087,75.679
6.0633,74.252,75.299
6.1261,74.807,74.952
6.1889,75.396,74.791
6.2518,75.762,74.845


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_244.csv <==
x,qOut,qIn
0.031416,75.418,75.825
0.094248,75.406,74.972
0.15708,75.24,74.091
0.21991,74.97,74.455
0.28274,74.656,75.656
0.34558,74.451,75.882
0.40841,74.451,75.418
0.47124,74.639,74.871
0.53407,74.971,74.567
0.5969,75.283,74.328
0.65973,75.467,74.177
0.72257,75.493,74.303
0.7854,75.345,74.946
0.84823,75.124,75.615
0.91106,74.928,75.727
0.97389,74.81,75.225
1.0367,74.806,74.799
1.0996,74.892,74.994
1.1624,75.005,75.287
1.2252,75.075,75.374
1.2881,75.039,75.258
1.3509,74.922,75.16
1.4137,74.887,74.999
1.4765,74.993,74.615
1.5394,75.277,74.4
1.6022,75.447,74.755
1.665,75.262,75.064
1.7279,74.811,74.997
1.7907,74.253,74.93
1.8535,74.131,75.225
1.9164,74.431,75.457
1.9792,74.913,75.279
2.042,75.321,74.635
2.1049,75.465,74.558
2.1677,75.4,75.106
2.2305,75.237,75.456
2.2934,75.088,75.124
2.3562,75.076,74.918
2.419,75.166,74.973
2.4819,75.257,74.92
2.5447,75.241,74.763
2.6075,75.033,74.802
2.6704,74.765,74.916
2.7332,74.577,75.024
2.796,74.598,75.008
2.8588,74.783,74.895
2.9217,74.998,74.893
2.9845,75.164,75.098
3.0473,75.224,75.36
3.1102,75.197,75.195
3.173,75.106,74.756
3.2358,74.998,74.579
3.2987,74.916,75.11
3.3615,74.934,75.654
3.4243,75.029,75.757
3.4872,75.128,75.565
3.55,75.155,75.129
3.6128,75.052,74.202
3.6757,74.903,73.429
3.7385,74.792,73.789
3.8013,74.794,75.413
3.8642,74.869,76.386
3.927,74.939,76.15
3.9898,74.98,75.197
4.0527,74.986,74.293
4.1155,75.027,74.233
4.1783,75.08,74.756
4.2412,75.1,75.128
4.304,75.039,75.013
4.3668,74.919,74.893
4.4296,74.886,74.891
4.4925,75.002,75.014
4.5553,75.308,75.327
4.6181,75.562,75.434
4.681,75.457,75.151
4.7438,74.997,74.763
4.8066,74.258,74.619
4.8695,73.924,74.68
4.9323,74.186,74.891
4.9951,74.817,75.291
5.058,75.541,75.534
5.1208,75.905,75.259
5.1836,75.772,74.958
5.2465,75.286,75.084
5.3093,74.65,75.442
5.3721,74.419,75.015
5.435,74.59,74.113
5.4978,74.922,73.762
5.5606,75.151,74.857
5.6235,75.149,75.793
5.6863,75.092,75.618
5.7491,75.072,74.985
5.8119,75.156,75.018
5.8748,75.16,75.411
5.9376,75.019,75.398
6.0004,74.823,75.057
6.0633,74.688,74.691
6.1261,74.782,74.451
6.1889,75.017,74.602
6.2518,75.269,75.359


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_245.csv <==
x,qOut,qIn
0.031416,75.283,75.37
0.094248,75.303,75.488
0.15708,75.149,75.174
0.21991,74.941,74.644
0.28274,74.816,74.668
0.34558,74.984,75.14
0.40841,75.27,75.396
0.47124,75.423,75.361
0.53407,75.191,75.062
0.5969,74.625,74.592
0.65973,74.21,74.325
0.72257,74.182,74.59
0.7854,74.676,75.102
0.84823,75.227,75.076
0.91106,75.526,74.827
0.97389,75.534,74.934
1.0367,75.267,75.448
1.0996,75.053,75.577
1.1624,75.017,75.246
1.2252,75.102,74.632
1.2881,75.217,74.071
1.3509,75.172,74.328
1.4137,75.037,75.083
1.4765,74.925,75.465
1.5394,74.95,75.103
1.6022,75.091,75.09
1.665,75.176,75.607
1.7279,75.124,75.877
1.7907,74.877,74.958
1.8535,74.635,74.187
1.9164,74.56,74.473
1.9792,74.658,75.11
2.042,74.893,75.137
2.1049,75.097,75.007
2.1677,75.233,75.012
2.2305,75.289,74.746
2.2934,75.262,74.352
2.3562,75.095,74.845
2.419,74.822,75.726
2.4819,74.569,75.995
2.5447,74.471,75.399
2.6075,74.636,74.674
2.6704,74.955,74.225
2.7332,75.29,74.398
2.796,75.513,75.041
2.8588,75.544,75.363
2.9217,75.384,75.275
2.9845,75.118,74.987
3.0473,74.835,74.86
3.1102,74.715,74.834
3.173,74.772,74.733
3.2358,74.91,74.718
3.2987,75.022,75.124
3.3615,74.958,75.796
3.4243,74.816,76.056
3.4872,74.739,75.426
3.55,74.866,74.265
3.6128,75.189,74.096
3.6757,75.453,74.676
3.7385,75.489,74.966
3.8013,75.156,74.558
3.8642,74.709,74.659
3.927,74.508,75.29
3.9898,74.616,75.754
4.0527,75.022,75.671
4.1155,75.3,75.332
4.1783,75.284,74.947
4.2412,75.047,74.683
4.304,74.711,74.516
4.3668,74.611,74.477
4.4296,74.788,74.808
4.4925,75.121,75.442
4.5553,75.474,75.67
4.6181,75.614,75.134
4.681,75.443,74.643
4.7438,75.049,74.743
4.8066,74.559,75.034
4.8695,74.338,74.795
4.9323,74.429,74.522
4.9951,74.701,74.632
5.058,75.002,75.142
5.1208,75.22,75.571
5.1836,75.385,75.665
5.2465,75.474,75.241
5.3093,75.459,74.348
5.3721,75.216,74.241
5.435,74.853,75.132
5.4978,74.561,76.139
5.5606,74.533,76.083
5.6235,74.796,74.896
5.6863,75.131,73.776
5.7491,75.37,73.727
5.8119,75.371,74.628
5.8748,75.162,75.105
5.9376,74.886,75.23
6.0004,74.667,75.41
6.0633,74.608,75.447
6.1261,74.699,75.071
6.1889,74.888,74.828
6.2518,75.104,74.979


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_246.csv <==
x,qOut,qIn
0.031416,74.975,74.746
0.094248,75.045,74.812
0.15708,74.953,74.819
0.21991,74.813,74.811
0.28274,74.754,74.998
0.34558,74.912,75.257
0.40841,75.154,75.242
0.47124,75.32,74.942
0.53407,75.258,74.891
0.5969,74.963,75.496
0.65973,74.679,75.935
0.72257,74.58,75.47
0.7854,74.797,74.364
0.84823,75.166,73.999
0.91106,75.442,74.447
0.97389,75.505,75.25
1.0367,75.268,75.57
1.0996,74.915,75.206
1.1624,74.668,74.856
1.2252,74.595,74.865
1.2881,74.721,74.872
1.3509,74.863,74.679
1.4137,74.953,74.774
1.4765,74.996,75.292
1.5394,75.006,75.857
1.6022,75.035,75.704
1.665,75.111,74.999
1.7279,75.224,74.297
1.7907,75.36,74.265
1.8535,75.387,74.941
1.9164,75.207,75.611
1.9792,74.893,75.572
2.042,74.551,74.6
2.1049,74.503,73.996
2.1677,74.751,74.315
2.2305,75.108,75.213
2.2934,75.375,75.987
2.3562,75.308,75.827
2.419,75.014,75.027
2.4819,74.716,74.447
2.5447,74.639,74.807
2.6075,74.877,75.108
2.6704,75.222,74.843
2.7332,75.476,74.506
2.796,75.467,74.635
2.8588,75.186,74.926
2.9217,74.862,75.155
2.9845,74.677,75.439
3.0473,74.78,75.61
3.1102,74.999,75.23
3.173,75.073,74.625
3.2358,74.959,74.318
3.2987,74.663,74.737
3.3615,74.561,75.545
3.4243,74.773,76.034
3.4872,75.158,75.747
3.55,75.544,74.876
3.6128,75.584,74.379
3.6757,75.298,74.314
3.7385,74.89,74.414
3.8013,74.594,74.54
3.8642,74.581,74.968
3.927,74.697,75.512
3.9898,74.837,75.655
4.0527,74.921,75.416
4.1155,75.066,75.313
4.1783,75.245,74.926
4.2412,75.345,74.082
4.304,75.248,74.013
4.3668,74.941,74.95
4.4296,74.707,75.41
4.4925,74.708,75.037
4.5553,75.057,74.834
4.6181,75.482,75.564
4.681,75.639,76.108
4.7438,75.431,75.691
4.8066,74.818,74.769
4.8695,74.306,74.592
4.9323,74.209,74.786
4.9951,74.475,74.865
5.058,74.974,74.769
5.1208,75.367,74.916
5.1836,75.564,75.15
5.2465,75.535,75.095
5.3093,75.261,74.652
5.3721,74.833,74.544
5.435,74.484,74.885
5.4978,74.351,75.379
5.5606,74.529,75.775
5.6235,74.833,75.412
5.6863,75.116,74.513
5.7491,75.329,74.092
5.8119,75.45,74.733
5.8748,75.522,75.312
5.9376,75.487,75.416
6.0004,75.322,75.378
6.0633,75.014,75.353
6.1261,74.743,75.072
6.1889,74.667,74.725
6.2518,74.764,74.62


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_247.csv <==
x,qOut,qIn
0.031416,74.889,74.314
0.094248,74.65,74.47
0.15708,74.572,74.56
0.21991,74.62,74.926
0.28274,74.743,75.697
0.34558,74.933,75.879
0.40841,75.196,75.415
0.47124,75.443,74.978
0.53407,75.579,75.071
0.5969,75.396,75.043
0.65973,74.996,74.692
0.72257,74.612,74.456
0.7854,74.488,74.573
0.84823,74.717,74.751
0.91106,75.078,75.003
0.97389,75.378,75.383
1.0367,75.452,75.624
1.0996,75.248,75.489
1.1624,74.88,75.164
1.2252,74.533,74.798
1.2881,74.388,74.618
1.3509,74.542,74.744
1.4137,74.882,74.962
1.4765,75.264,75.041
1.5394,75.556,74.802
1.6022,75.647,74.544
1.665,75.512,74.608
1.7279,75.22,75.082
1.7907,74.863,75.734
1.8535,74.623,75.67
1.9164,74.544,74.983
1.9792,74.599,74.403
2.042,74.749,74.447
2.1049,74.964,74.92
2.1677,75.208,75.458
2.2305,75.407,75.683
2.2934,75.483,75.215
2.3562,75.343,74.831
2.419,75.079,75.063
2.4819,74.827,75.428
2.5447,74.724,74.99
2.6075,74.765,74.378
2.6704,74.813,74.429
2.7332,74.822,74.973
2.796,74.771,75.376
2.8588,74.823,74.97
2.9217,75.005,74.283
2.9845,75.22,74.163
3.0473,75.355,74.918
3.1102,75.227,75.556
3.173,74.947,75.638
3.2358,74.709,75.268
3.2987,74.707,75.033
3.3615,74.97,75.281
3.4243,75.284,75.39
3.4872,75.488,74.884
3.55,75.449,74.34
3.6128,75.227,74.868
3.6757,74.981,75.537
3.7385,74.809,75.284
3.8013,74.782,74.371
3.8642,74.822,74.148
3.927,74.852,74.572
3.9898,74.84,75.45
4.0527,74.763,76.257
4.1155,74.669,76.031
4.1783,74.645,75.135
4.2412,74.739,74.361
4.304,74.981,74.041
4.3668,75.28,74.277
4.4296,75.485,75.043
4.4925,75.517,75.864
4.5553,75.321,75.894
4.6181,75.053,74.917
4.681,74.893,74.017
4.7438,74.869,74.193
4.8066,74.976,75.382
4.8695,74.988,75.713
4.9323,74.85,75.185
4.9951,74.659,74.78
5.058,74.529,75.035
5.1208,74.676,75.075
5.1836,75.058,74.764
5.2465,75.485,74.561
5.3093,75.764,74.662
5.3721,75.552,74.695
5.435,74.988,74.814
5.4978,74.446,75.329
5.5606,74.322,75.995
5.6235,74.748,75.787
5.6863,75.266,74.964
5.7491,75.556,74.369
5.8119,75.347,74.524
5.8748,74.883,74.86
5.9376,74.595,74.993
6.0004,74.62,74.937
6.0633,75.01,75.247
6.1261,75.341,75.689
6.1889,75.408,75.452
6.2518,75.233,74.647


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_248.csv <==
x,qOut,qIn
0.031416,74.814,75.075
0.094248,75.106,75.821
0.15708,75.263,75.496
0.21991,75.255,74.958
0.28274,75.093,74.643
0.34558,75.011,74.442
0.40841,75.035,74.643
0.47124,75.068,75.215
0.53407,74.991,75.561
0.5969,74.711,75.255
0.65973,74.436,74.809
0.72257,74.344,74.725
0.7854,74.576,75.17
0.84823,75.019,75.402
0.91106,75.432,75.139
0.97389,75.646,74.616
1.0367,75.511,74.288
1.0996,75.098,74.675
1.1624,74.743,75.377
1.2252,74.638,75.592
1.2881,74.922,75.113
1.3509,75.248,74.781
1.4137,75.314,74.733
1.4765,75.122,74.899
1.5394,74.741,75.342
1.6022,74.624,75.553
1.665,74.808,75.266
1.7279,75.112,74.789
1.7907,75.328,74.401
1.8535,75.286,74.349
1.9164,75.132,74.686
1.9792,74.988,75.139
2.042,74.959,75.274
2.1049,74.937,75.292
2.1677,74.858,75.427
2.2305,74.776,75.428
2.2934,74.769,74.855
2.3562,74.93,74.37
2.419,75.123,74.527
2.4819,75.226,75.037
2.5447,75.134,75.331
2.6075,74.97,75.197
2.6704,74.928,74.914
2.7332,75.023,74.749
2.796,75.236,74.92
2.8588,75.26,75.055
2.9217,75.027,74.947
2.9845,74.688,74.896
3.0473,74.435,75.261
3.1102,74.526,75.506
3.173,74.845,75.391
3.2358,75.211,75.158
3.2987,75.454,74.915
3.3615,75.465,74.624
3.4243,75.273,74.491
3.4872,74.987,74.772
3.55,74.731,75.375
3.6128,74.677,75.41
3.6757,74.805,74.931
3.7385,75.003,74.578
3.8013,75.157,74.921
3.8642,75.146,75.341
3.927,75.016,75.257
3.9898,74.867,74.807
4.0527,74.8,74.727
4.1155,74.877,75.271
4.1783,75.039,75.752
4.2412,75.216,75.708
4.304,75.34,75.04
4.3668,75.348,74.218
4.4296,75.216,73.686
4.4925,75,73.799
4.5553,74.766,74.578
4.6181,74.686,75.326
4.681,74.78,75.71
4.7438,74.963,75.771
4.8066,75.132,75.781
4.8695,75.159,75.566
4.9323,75.077,74.895
4.9951,74.965,74.11
5.058,74.903,74.346
5.1208,74.917,75.433
5.1836,74.99,75.845
5.2465,75.11,75.116
5.3093,75.268,74.466
5.3721,75.403,74.962
5.435,75.319,75.488
5.4978,74.974,75.31
5.5606,74.364,74.747
5.6235,73.949,74.818
5.6863,73.986,75.012
5.7491,74.39,74.687
5.8119,75.006,74.069
5.8748,75.518,74.3
5.9376,75.816,75.16
6.0004,75.849,75.99
6.0633,75.574,76.244
6.1261,75.102,75.445
6.1889,74.727,74.197
6.2518,74.598,73.849


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_249.csv <==
x,qOut,qIn
0.031416,75.095,73.815
0.094248,75.146,73.893
0.15708,75.077,74.854
0.21991,74.996,75.661
0.28274,75.011,75.781
0.34558,75.148,75.36
0.40841,75.279,74.77
0.47124,75.298,74.636
0.53407,75.112,74.971
0.5969,74.782,74.766
0.65973,74.51,74.423
0.72257,74.417,74.797
0.7854,74.586,75.782
0.84823,74.906,76.039
0.91106,75.252,75.622
0.97389,75.51,75.085
1.0367,75.585,74.856
1.0996,75.348,74.875
1.1624,74.897,74.922
1.2252,74.468,74.742
1.2881,74.308,74.201
1.3509,74.562,74.204
1.4137,75.018,74.845
1.4765,75.438,75.338
1.5394,75.607,75.098
1.6022,75.398,74.849
1.665,74.979,75.039
1.7279,74.594,75.428
1.7907,74.485,75.399
1.8535,74.68,75.116
1.9164,74.997,74.965
1.9792,75.313,74.81
2.042,75.532,74.735
2.1049,75.642,75.163
2.1677,75.579,75.61
2.2305,75.343,75.364
2.2934,74.952,74.38
2.3562,74.615,73.887
2.419,74.459,74.253
2.4819,74.471,75.266
2.5447,74.606,76.334
2.6075,74.746,76.188
2.6704,74.887,74.983
2.7332,75.023,73.846
2.796,75.147,74.027
2.8588,75.227,74.914
2.9217,75.248,75.468
2.9845,75.214,75.476
3.0473,75.135,75.159
3.1102,75.039,74.892
3.173,74.992,74.82
3.2358,75.01,75.026
3.2987,75.108,75.314
3.3615,75.125,75.358
3.4243,74.946,75.155
3.4872,74.659,74.804
3.55,74.389,74.658
3.6128,74.489,74.849
3.6757,74.915,75.064
3.7385,75.412,75.138
3.8013,75.713,75.024
3.8642,75.476,74.814
3.927,74.92,74.774
3.9898,74.434,75.132
4.0527,74.403,75.333
4.1155,74.828,75.032
4.1783,75.271,74.934
4.2412,75.495,75.181
4.304,75.319,75.118
4.3668,75.037,74.453
4.4296,74.917,74.057
4.4925,74.978,74.516
4.5553,75.187,75.472
4.6181,75.228,75.691
4.681,75.085,75.447
4.7438,74.887,75.326
4.8066,74.778,75.132
4.8695,74.854,74.561
4.9323,74.977,74.327
4.9951,75.054,74.747
5.058,75.009,75.317
5.1208,74.946,75.193
5.1836,74.963,74.803
5.2465,75.056,74.811
5.3093,75.198,75.312
5.3721,75.223,75.248
5.435,75.07,74.884
5.4978,74.809,75.066
5.5606,74.533,75.71
5.6235,74.463,75.365
5.6863,74.634,74.431
5.7491,74.958,74.033
5.8119,75.333,74.553
5.8748,75.56,74.96
5.9376,75.521,75.085
6.0004,75.253,75.136
6.0633,74.833,75.324
6.1261,74.6,75.691
6.1889,74.648,75.752
6.2518,74.861,74.978


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_250.csv <==
x,qOut,qIn
0.031416,75.285,75.111
0.094248,75.208,75.091
0.15708,75.079,74.637
0.21991,74.929,74.546
0.28274,74.799,75.348
0.34558,74.813,75.935
0.40841,74.942,75.735
0.47124,75.098,75.1
0.53407,75.185,74.84
0.5969,75.165,74.881
0.65973,75.116,74.735
0.72257,75.08,74.571
0.7854,75.088,74.852
0.84823,75.06,75.274
0.91106,74.964,75.367
0.97389,74.836,75.243
1.0367,74.72,75.248
1.0996,74.69,75.076
1.1624,74.721,74.615
1.2252,74.775,74.289
1.2881,74.817,74.349
1.3509,74.856,74.796
1.4137,74.946,75.345
1.4765,75.102,75.409
1.5394,75.325,74.801
1.6022,75.503,74.986
1.665,75.492,75.894
1.7279,75.281,76.21
1.7907,74.889,75.24
1.8535,74.613,74.25
1.9164,74.598,73.87
1.9792,74.791,74.131
2.042,75.099,74.86
2.1049,75.313,75.391
2.1677,75.361,75.462
2.2305,75.243,75.22
2.2934,74.968,74.991
2.3562,74.673,74.796
2.419,74.508,74.717
2.4819,74.516,75.075
2.5447,74.709,75.784
2.6075,74.927,75.766
2.6704,75.105,75.026
2.7332,75.251,74.345
2.796,75.384,74.418
2.8588,75.526,74.708
2.9217,75.512,74.966
2.9845,75.269,75.465
3.0473,74.744,75.757
3.1102,74.294,75.039
3.173,74.232,74.172
3.2358,74.523,74.088
3.2987,75.064,74.86
3.3615,75.414,75.585
3.4243,75.431,75.879
3.4872,75.208,75.604
3.55,74.879,75.035
3.6128,74.814,74.583
3.6757,75.019,74.36
3.7385,75.306,74.544
3.8013,75.468,75.004
3.8642,75.26,74.986
3.927,74.864,74.788
3.9898,74.544,75.119
4.0527,74.557,75.761
4.1155,74.901,75.67
4.1783,75.249,75.088
4.2412,75.386,74.451
4.304,75.133,74.027
4.3668,74.706,74.352
4.4296,74.479,75.361
4.4925,74.575,76.196
4.5553,75.04,75.634
4.6181,75.498,74.411
4.681,75.667,73.993
4.7438,75.493,74.655
4.8066,74.975,75.413
4.8695,74.535,75.117
4.9323,74.411,74.598
4.9951,74.563,74.833
5.058,74.888,75.763
5.1208,75.148,75.766
5.1836,75.326,75.072
5.2465,75.402,74.615
5.3093,75.355,74.707
5.3721,75.09,74.884
5.435,74.735,75.052
5.4978,74.496,75.076
5.5606,74.567,74.991
5.6235,74.945,75.075
5.6863,75.326,75.217
5.7491,75.495,75.211
5.8119,75.269,75.016
5.8748,74.838,74.97
5.9376,74.558,75.061
6.0004,74.547,75.061
6.0633,74.853,74.888
6.1261,75.146,74.652
6.1889,75.303,74.49
6.2518,75.336,74.634


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_251.csv <==
x,qOut,qIn
0.031416,74.985,75.725
0.094248,74.95,75.258
0.15708,75.111,74.55
0.21991,75.324,74.3
0.28274,75.419,74.61
0.34558,75.122,74.664
0.40841,74.65,74.636
0.47124,74.302,75.114
0.53407,74.36,76.24
0.5969,74.79,76.321
0.65973,75.303,75.153
0.72257,75.68,74.011
0.7854,75.738,74.25
0.84823,75.403,74.957
0.91106,74.897,75.063
0.97389,74.508,74.719
1.0367,74.503,74.772
1.0996,74.872,74.98
1.1624,75.301,74.916
1.2252,75.554,75.012
1.2881,75.429,75.351
1.3509,74.977,75.367
1.4137,74.516,75.168
1.4765,74.277,75.029
1.5394,74.438,74.955
1.6022,74.835,74.918
1.665,75.27,75.078
1.7279,75.602,75.376
1.7907,75.713,75.419
1.8535,75.488,74.835
1.9164,75.04,74.193
1.9792,74.609,74.202
2.042,74.441,74.865
2.1049,74.606,75.36
2.1677,74.848,75.47
2.2305,75.012,75.026
2.2934,74.978,74.208
2.3562,74.925,74.5
2.419,74.978,75.642
2.4819,75.113,76.247
2.5447,75.276,75.727
2.6075,75.281,74.994
2.6704,75.162,74.458
2.7332,75.03,74.397
2.796,75.001,74.957
2.8588,75.107,75.194
2.9217,75.178,74.861
2.9845,75.121,74.616
3.0473,74.862,75.146
3.1102,74.609,75.538
3.173,74.556,75.267
3.2358,74.697,74.798
3.2987,74.982,74.733
3.3615,75.122,74.837
3.4243,75.062,74.772
3.4872,74.92,74.63
3.55,74.838,74.723
3.6128,75.028,75.095
3.6757,75.355,75.308
3.7385,75.602,75.066
3.8013,75.555,74.894
3.8642,75.158,75.388
3.927,74.733,75.714
3.9898,74.508,75.267
4.0527,74.661,74.581
4.1155,74.938,74.742
4.1783,75.124,75.182
4.2412,75.186,75.171
4.304,75.135,74.512
4.3668,75.098,74.273
4.4296,75.037,74.777
4.4925,74.932,75.641
4.5553,74.768,76.05
4.6181,74.663,75.558
4.681,74.685,74.716
4.7438,74.803,74.121
4.8066,74.963,74.278
4.8695,75.066,74.97
4.9323,75.13,75.464
4.9951,75.18,75.224
5.058,75.24,74.566
5.1208,75.279,74.642
5.1836,75.254,75.185
5.2465,75.158,75.52
5.3093,75.001,75.468
5.3721,74.835,75.362
5.435,74.705,75.045
5.4978,74.654,74.481
5.5606,74.713,74.139
5.6235,74.918,74.393
5.6863,75.203,74.966
5.7491,75.431,75.644
5.8119,75.467,75.978
5.8748,75.179,75.655
5.9376,74.782,75.049
6.0004,74.513,74.502
6.0633,74.59,74.33
6.1261,74.881,74.63
6.1889,75.092,75.118
6.2518,75.138,75.558


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_252.csv <==
x,qOut,qIn
0.031416,75.021,74.948
0.094248,74.661,74.914
0.15708,74.539,75.127
0.21991,74.685,75.193
0.28274,75.071,74.65
0.34558,75.298,74.169
0.40841,75.223,74.5
0.47124,74.974,75.553
0.53407,74.723,76.107
0.5969,74.837,75.225
0.65973,75.185,74.196
0.72257,75.492,74.113
0.7854,75.475,74.686
0.84823,75.018,75.103
0.91106,74.521,75.628
0.97389,74.291,76.091
1.0367,74.565,75.914
1.0996,75.052,75.079
1.1624,75.42,74.377
1.2252,75.543,74.283
1.2881,75.344,74.422
1.3509,75.005,74.343
1.4137,74.716,74.539
1.4765,74.581,75.155
1.5394,74.666,75.502
1.6022,74.896,75.196
1.665,75.151,75.016
1.7279,75.302,75.242
1.7907,75.232,75.327
1.8535,74.903,74.831
1.9164,74.567,74.45
1.9792,74.447,74.75
2.042,74.722,75.633
2.1049,75.265,75.83
2.1677,75.752,75.27
2.2305,75.944,74.648
2.2934,75.627,74.627
2.3562,74.929,74.874
2.419,74.336,74.951
2.4819,74.1,74.714
2.5447,74.382,74.405
2.6075,74.775,74.693
2.6704,75.072,75.266
2.7332,75.244,75.559
2.796,75.3,75.426
2.8588,75.302,75.205
2.9217,75.216,75.063
2.9845,75.067,75.101
3.0473,74.889,75.053
3.1102,74.827,74.623
3.173,74.927,74.29
3.2358,75.123,74.524
3.2987,75.336,75.123
3.3615,75.382,75.449
3.4243,75.227,75.564
3.4872,74.957,75.411
3.55,74.683,74.884
3.6128,74.583,74.766
3.6757,74.627,75.163
3.7385,74.745,75.379
3.8013,74.867,75.009
3.8642,74.999,74.575
3.927,75.169,74.412
3.9898,75.335,74.662
4.0527,75.447,75.164
4.1155,75.375,75.448
4.1783,75.13,75.43
4.2412,74.824,75.066
4.304,74.582,74.445
4.3668,74.545,74.43
4.4296,74.683,74.921
4.4925,74.921,75.094
4.5553,75.178,74.833
4.6181,75.359,75
4.681,75.407,75.309
4.7438,75.334,75.244
4.8066,75.17,74.731
4.8695,75.042,74.724
4.9323,74.96,75.345
4.9951,74.89,75.957
5.058,74.789,75.679
5.1208,74.699,74.692
5.1836,74.739,73.984
5.2465,74.908,74.203
5.3093,75.177,75.118
5.3721,75.302,75.584
5.435,75.184,75.504
5.4978,74.917,75.002
5.5606,74.632,74.36
5.6235,74.605,74.485
5.6863,74.786,75.207
5.7491,75.024,75.701
5.8119,75.164,75.722
5.8748,75.122,75.467
5.9376,75.015,74.783
6.0004,74.957,73.954
6.0633,75.049,74.041
6.1261,75.253,75.048
6.1889,75.386,75.706
6.2518,75.337,75.503


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_253.csv <==
x,qOut,qIn
0.031416,75.256,74.783
0.094248,74.95,75.154
0.15708,74.84,75.261
0.21991,74.968,74.751
0.28274,75.321,74.245
0.34558,75.513,74.689
0.40841,75.337,75.423
0.47124,74.887,75.693
0.53407,74.322,75.234
0.5969,74.146,74.625
0.65973,74.386,74.409
0.72257,74.846,74.936
0.7854,75.304,75.753
0.84823,75.548,75.624
0.91106,75.56,74.912
0.97389,75.398,74.508
1.0367,75.131,74.769
1.0996,74.923,74.963
1.1624,74.841,74.931
1.2252,74.851,74.79
1.2881,74.903,74.597
1.3509,74.883,74.883
1.4137,74.82,75.559
1.4765,74.782,75.88
1.5394,74.838,75.422
1.6022,75.004,74.91
1.665,75.153,74.602
1.7279,75.204,74.377
1.7907,75.087,74.44
1.8535,74.935,75.263
1.9164,74.91,76.095
1.9792,75.02,75.837
2.042,75.233,74.446
2.1049,75.289,74.161
2.1677,75.135,74.97
2.2305,74.88,75.436
2.2934,74.663,74.608
2.3562,74.647,74.362
2.419,74.755,75.085
2.4819,74.915,75.504
2.5447,75.061,74.978
2.6075,75.245,74.683
2.6704,75.403,74.826
2.7332,75.429,75.043
2.796,75.211,75.025
2.8588,74.814,74.951
2.9217,74.559,75.042
2.9845,74.585,75.223
3.0473,74.972,75.127
3.1102,75.376,74.904
3.173,75.521,74.943
3.2358,75.377,75.281
3.2987,74.963,75.704
3.3615,74.662,75.655
3.4243,74.622,75.161
3.4872,74.767,74.537
3.55,74.982,74.104
3.6128,75.063,74.066
3.6757,75.041,74.364
3.7385,74.977,74.907
3.8013,74.932,75.716
3.8642,74.917,76.042
3.927,74.923,75.536
3.9898,74.953,74.704
4.0527,75.013,74.261
4.1155,75.079,74.489
4.1783,75.094,75.055
4.2412,75.066,75.459
4.304,75.005,75.073
4.3668,75.049,74.601
4.4296,75.224,74.817
4.4925,75.417,75.544
4.5553,75.508,76
4.6181,75.231,75.458
4.681,74.703,74.48
4.7438,74.215,73.949
4.8066,74.069,74.328
4.8695,74.385,74.908
4.9323,74.906,75.304
4.9951,75.398,75.434
5.058,75.662,75.311
5.1208,75.577,75.064
5.1836,75.225,74.826
5.2465,74.819,74.786
5.3093,74.588,75.062
5.3721,74.676,75.497
5.435,74.895,75.765
5.4978,75.096,75.516
5.5606,75.152,74.677
5.6235,75.179,73.94
5.6863,75.252,73.86
5.7491,75.307,74.591
5.8119,75.257,75.32
5.8748,74.936,75.339
5.9376,74.559,75.295
6.0004,74.362,75.46
6.0633,74.551,75.425
6.1261,74.99,75.053
6.1889,75.352,74.776
6.2518,75.478,74.653


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_254.csv <==
x,qOut,qIn
0.031416,74.763,75.145
0.094248,75.203,75.056
0.15708,75.612,74.853
0.21991,75.744,74.588
0.28274,75.368,74.607
0.34558,74.725,74.94
0.40841,74.383,75.195
0.47124,74.512,75.265
0.53407,75.166,75.338
0.5969,75.707,75.172
0.65973,75.762,74.749
0.72257,75.376,74.636
0.7854,74.681,75.154
0.84823,74.355,75.513
0.91106,74.496,75.401
0.97389,74.876,75.02
1.0367,75.224,74.676
1.0996,75.309,74.53
1.1624,75.234,74.479
1.2252,75.091,74.505
1.2881,74.967,74.909
1.3509,74.843,75.543
1.4137,74.744,75.822
1.4765,74.72,75.548
1.5394,74.821,75.105
1.6022,75.026,75.135
1.665,75.202,75.199
1.7279,75.266,74.731
1.7907,75.152,74.134
1.8535,74.977,74.385
1.9164,74.905,74.87
1.9792,74.97,75.001
2.042,75.175,75.078
2.1049,75.291,75.48
2.1677,75.182,75.586
2.2305,74.9,75.115
2.2934,74.537,74.679
2.3562,74.405,74.793
2.419,74.546,74.914
2.4819,74.859,74.844
2.5447,75.217,74.809
2.6075,75.486,75.18
2.6704,75.614,75.571
2.7332,75.573,75.528
2.796,75.342,75.114
2.8588,74.97,74.654
2.9217,74.622,74.398
2.9845,74.417,74.819
3.0473,74.448,75.428
3.1102,74.644,75.107
3.173,74.905,74.709
3.2358,75.157,75.117
3.2987,75.339,75.578
3.3615,75.385,74.974
3.4243,75.266,74.374
3.4872,75.042,74.564
3.55,74.792,75.394
3.6128,74.687,75.513
3.6757,74.76,74.96
3.7385,74.95,74.515
3.8013,75.182,74.952
3.8642,75.335,75.519
3.927,75.339,75.421
3.9898,75.201,74.714
4.0527,74.946,74.13
4.1155,74.751,74.292
4.1783,74.729,74.859
4.2412,74.856,75.507
4.304,75.08,75.736
4.3668,75.221,75.422
4.4296,75.22,75.177
4.4925,75.113,75.339
4.5553,74.951,75.328
4.6181,74.863,74.634
4.681,74.868,74.063
4.7438,74.934,74.238
4.8066,75.02,75.13
4.8695,75.077,75.508
4.9323,75.11,75.07
4.9951,75.115,74.268
5.058,75.087,74.051
5.1208,74.973,74.883
5.1836,74.78,75.936
5.2465,74.594,76.345
5.3093,74.51,75.768
5.3721,74.653,74.794
5.435,74.978,74
5.4978,75.355,73.945
5.5606,75.659,75.002
5.6235,75.698,76.093
5.6863,75.442,76.24
5.7491,75.026,75.353
5.8119,74.617,74.324
5.8748,74.497,74.274
5.9376,74.621,74.702
6.0004,74.827,74.949
6.0633,74.947,74.919
6.1261,74.85,75.042
6.1889,74.673,75.189
6.2518,74.59,75.211


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_255.csv <==
x,qOut,qIn
0.031416,75.004,74.612
0.094248,75.256,74.868
0.15708,75.319,74.981
0.21991,75.14,74.711
0.28274,74.71,74.555
0.34558,74.444,74.842
0.40841,74.543,75.065
0.47124,74.889,75.161
0.53407,75.313,75.5
0.5969,75.404,75.636
0.65973,75.154,75.209
0.72257,74.783,74.704
0.7854,74.544,74.628
0.84823,74.705,74.838
0.91106,75.096,75.158
0.97389,75.486,75.42
1.0367,75.657,74.974
1.0996,75.495,74.233
1.1624,75.145,74.199
1.2252,74.797,74.958
1.2881,74.635,75.673
1.3509,74.664,75.57
1.4137,74.738,75.121
1.4765,74.8,74.747
1.5394,74.818,74.512
1.6022,74.921,74.425
1.665,75.114,74.644
1.7279,75.31,75.035
1.7907,75.414,75.34
1.8535,75.302,75.488
1.9164,75.078,75.585
1.9792,74.882,75.692
2.042,74.852,75.58
2.1049,74.953,74.859
2.1677,74.996,74.048
2.2305,74.923,73.859
2.2934,74.709,74.661
2.3562,74.616,75.508
2.419,74.764,75.643
2.4819,75.058,75.108
2.5447,75.372,74.967
2.6075,75.387,75.487
2.6704,75.096,75.61
2.7332,74.696,74.998
2.796,74.42,74.089
2.8588,74.501,74.12
2.9217,74.805,75.009
2.9845,75.177,75.874
3.0473,75.475,75.444
3.1102,75.663,74.377
3.173,75.654,73.999
3.2358,75.415,74.549
3.2987,74.923,75.317
3.3615,74.451,75.425
3.4243,74.288,75.267
3.4872,74.451,75.207
3.55,74.891,75.079
3.6128,75.285,75.013
3.6757,75.508,75.263
3.7385,75.537,75.441
3.8013,75.371,75.122
3.8642,75.092,74.717
3.927,74.821,74.508
3.9898,74.656,74.411
4.0527,74.679,74.405
4.1155,74.859,74.879
4.1783,75.039,75.627
4.2412,75.1,75.965
4.304,74.941,75.32
4.3668,74.692,74.541
4.4296,74.594,74.425
4.4925,74.71,74.894
4.5553,75.06,74.907
4.6181,75.35,74.576
4.681,75.434,74.86
4.7438,75.352,75.57
4.8066,75.179,75.724
4.8695,75.139,75.152
4.9323,75.163,74.692
4.9951,75.124,74.647
5.058,74.893,74.765
5.1208,74.563,75.045
5.1836,74.404,75.533
5.2465,74.502,75.72
5.3093,74.885,75.057
5.3721,75.289,74.248
5.435,75.517,74.057
5.4978,75.498,74.567
5.5606,75.188,75.407
5.6235,74.794,75.692
5.6863,74.56,75.338
5.7491,74.561,74.738
5.8119,74.82,74.44
5.8748,75.121,74.584
5.9376,75.327,74.943
6.0004,75.383,75.396
6.0633,75.252,75.796
6.1261,75.015,75.681
6.1889,74.835,75.155
6.2518,74.808,74.668


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_256.csv <==
x,qOut,qIn
0.031416,74.448,74.278
0.094248,74.392,74.856
0.15708,74.618,75.327
0.21991,74.984,75.522
0.28274,75.338,75.554
0.34558,75.475,75.21
0.40841,75.338,74.478
0.47124,75.028,74.02
0.53407,74.674,74.608
0.5969,74.578,75.431
0.65973,74.733,75.619
0.72257,74.997,75.228
0.7854,75.212,74.672
0.84823,75.295,74.65
0.91106,75.326,75.168
0.97389,75.324,75.608
1.0367,75.294,75.062
1.0996,75.079,74.495
1.1624,74.757,74.72
1.2252,74.522,75.197
1.2881,74.568,75.063
1.3509,74.942,74.711
1.4137,75.337,74.647
1.4765,75.515,74.673
1.5394,75.27,74.454
1.6022,74.796,74.546
1.665,74.498,75.29
1.7279,74.509,76.184
1.7907,74.887,76.247
1.8535,75.227,75.582
1.9164,75.339,74.952
1.9792,75.253,74.58
2.042,75.039,74.482
2.1049,74.944,74.427
2.1677,74.975,74.443
2.2305,75.049,74.764
2.2934,75.073,75.334
2.3562,75.004,75.472
2.419,74.921,75.223
2.4819,74.85,74.956
2.5447,74.808,74.824
2.6075,74.706,74.798
2.6704,74.584,74.988
2.7332,74.541,75.394
2.796,74.673,75.435
2.8588,75.028,74.796
2.9217,75.481,74.372
2.9845,75.85,74.704
3.0473,75.968,75.182
3.1102,75.621,75.174
3.173,74.991,75.152
3.2358,74.414,75.145
3.2987,74.228,74.845
3.3615,74.487,74.57
3.4243,74.881,74.819
3.4872,75.207,75.471
3.55,75.311,75.726
3.6128,75.244,75.249
3.6757,75.099,74.736
3.7385,74.966,74.59
3.8013,74.924,74.695
3.8642,74.999,74.646
3.927,75.098,74.64
3.9898,75.134,74.879
4.0527,75.032,75.507
4.1155,74.862,75.924
4.1783,74.785,75.558
4.2412,74.841,74.497
4.304,75.045,73.823
4.3668,75.176,74.359
4.4296,75.134,75.251
4.4925,74.986,75.738
4.5553,74.824,75.442
4.6181,74.877,74.944
4.681,75.099,74.78
4.7438,75.329,75.096
4.8066,75.405,75.427
4.8695,75.178,75.277
4.9323,74.803,74.998
4.9951,74.494,74.86
5.058,74.454,74.908
5.1208,74.704,74.692
5.1836,75.068,74.298
5.2465,75.376,74.271
5.3093,75.482,75.084
5.3721,75.271,75.842
5.435,74.873,75.838
5.4978,74.521,75.165
5.5606,74.447,74.471
5.6235,74.73,74.329
5.6863,75.125,74.587
5.7491,75.425,75.144
5.8119,75.449,75.556
5.8748,75.255,75.129
5.9376,75.072,74.602
6.0004,75.01,74.992
6.0633,75.144,76.055
6.1261,75.223,75.888
6.1889,75.083,74.81
6.2518,74.787,74.039


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_257.csv <==
x,qOut,qIn
0.031416,75.185,75.257
0.094248,75.083,75.495
0.15708,75.09,74.826
0.21991,75.088,73.819
0.28274,74.947,73.859
0.34558,74.673,75.1
0.40841,74.489,76.095
0.47124,74.493,75.997
0.53407,74.746,75.293
0.5969,75.005,75.214
0.65973,75.119,75.226
0.72257,75.099,74.763
0.7854,74.99,73.995
0.84823,74.987,74.059
0.91106,75.091,74.978
0.97389,75.219,76.045
1.0367,75.281,76.119
1.0996,75.228,75.404
1.1624,75.117,74.762
1.2252,74.973,74.368
1.2881,74.814,74.162
1.3509,74.596,74.478
1.4137,74.42,75.186
1.4765,74.404,75.595
1.5394,74.649,75.285
1.6022,75.121,74.788
1.665,75.608,74.52
1.7279,75.891,74.7
1.7907,75.769,75.449
1.8535,75.191,75.847
1.9164,74.55,75.402
1.9792,74.183,74.543
2.042,74.363,74.436
2.1049,74.871,75.036
2.1677,75.391,75.293
2.2305,75.72,75.005
2.2934,75.693,74.619
2.3562,75.256,74.669
2.419,74.703,75.005
2.4819,74.342,75.373
2.5447,74.455,75.457
2.6075,74.879,75.349
2.6704,75.23,75.197
2.7332,75.346,74.992
2.796,75.118,74.898
2.8588,74.868,74.645
2.9217,74.828,74.278
2.9845,74.981,74.477
3.0473,75.26,75.381
3.1102,75.346,75.628
3.173,75.205,75.179
3.2358,74.962,74.759
3.2987,74.768,74.798
3.3615,74.774,74.937
3.4243,74.864,74.958
3.4872,74.942,74.873
3.55,74.924,74.948
3.6128,74.923,75.241
3.6757,75.039,75.418
3.7385,75.23,75.349
3.8013,75.434,75.228
3.8642,75.416,74.922
3.927,75.153,74.51
3.9898,74.792,74.621
4.0527,74.506,75.341
4.1155,74.511,75.247
4.1783,74.726,74.536
4.2412,75.009,74.319
4.304,75.226,74.885
4.3668,75.278,75.346
4.4296,75.171,75.591
4.4925,74.982,75.616
4.5553,74.798,75.149
4.6181,74.759,74.376
4.681,74.861,74.021
4.7438,75.036,74.451
4.8066,75.208,75.182
4.8695,75.296,75.498
4.9323,75.281,75.602
4.9951,75.181,75.513
5.058,75.02,75.138
5.1208,74.889,74.856
5.1836,74.834,74.936
5.2465,74.831,75.274
5.3093,74.845,75.516
5.3721,74.802,75.116
5.435,74.777,74.357
5.4978,74.842,73.935
5.5606,75.061,74.522
5.6235,75.333,75.266
5.6863,75.415,75.352
5.7491,75.233,74.904
5.8119,74.754,74.662
5.8748,74.394,74.927
5.9376,74.411,75.227
6.0004,74.738,75.373
6.0633,75.242,75.399
6.1261,75.553,75.195
6.1889,75.589,74.836
6.2518,75.431,74.717


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_258.csv <==
x,qOut,qIn
0.031416,75.162,74.11
0.094248,75.243,74.439
0.15708,75.327,75.086
0.21991,75.278,75.68
0.28274,74.988,76.049
0.34558,74.694,75.8
0.40841,74.603,75.129
0.47124,74.694,74.653
0.53407,74.899,74.629
0.5969,74.963,74.593
0.65973,74.915,74.538
0.72257,74.863,74.669
0.7854,74.918,74.982
0.84823,75.115,75.313
0.91106,75.304,75.404
0.97389,75.36,74.929
1.0367,75.176,74.391
1.0996,74.82,74.749
1.1624,74.513,75.354
1.2252,74.39,75.463
1.2881,74.548,75.037
1.3509,74.88,74.79
1.4137,75.272,74.9
1.4765,75.611,75.323
1.5394,75.794,75.65
1.6022,75.638,75.421
1.665,75.187,74.906
1.7279,74.676,74.491
1.7907,74.372,74.407
1.8535,74.479,74.505
1.9164,74.781,74.753
1.9792,75.074,75.179
2.042,75.182,75.542
2.1049,75.118,75.506
2.1677,74.988,75.215
2.2305,74.881,74.849
2.2934,74.871,74.513
2.3562,74.953,74.54
2.419,75.054,74.954
2.4819,75.123,75.373
2.5447,75.119,75.42
2.6075,75.114,75.117
2.6704,75.173,74.789
2.7332,75.256,74.788
2.796,75.307,75.068
2.8588,75.126,74.964
2.9217,74.782,74.722
2.9845,74.475,74.903
3.0473,74.41,75.473
3.1102,74.676,75.469
3.173,75.067,75.024
3.2358,75.394,74.751
3.2987,75.493,74.972
3.3615,75.319,75.138
3.4243,75.006,75.093
3.4872,74.728,75.019
3.55,74.65,74.955
3.6128,74.812,74.788
3.6757,75.061,74.669
3.7385,75.26,74.727
3.8013,75.285,74.883
3.8642,75.131,74.883
3.927,74.927,74.843
3.9898,74.785,75.07
4.0527,74.798,75.71
4.1155,74.927,75.622
4.1783,75.076,74.686
4.2412,75.187,73.89
4.304,75.215,74.222
4.3668,75.169,75.338
4.4296,75.086,76.315
4.4925,75.01,76.516
4.5553,74.98,75.406
4.6181,75.005,73.871
4.681,75.027,73.33
4.7438,74.999,74.322
4.8066,74.887,75.62
4.8695,74.745,75.404
4.9323,74.666,74.756
4.9951,74.691,74.923
5.058,74.841,75.539
5.1208,75.061,75.376
5.1836,75.246,75.158
5.2465,75.299,75.347
5.3093,75.13,75.438
5.3721,74.775,74.829
5.435,74.512,74.246
5.4978,74.517,74.347
5.5606,74.917,75.145
5.6235,75.477,75.346
5.6863,75.782,74.866
5.7491,75.65,74.433
5.8119,74.945,74.667
5.8748,74.282,75.249
5.9376,74.158,75.601
6.0004,74.509,75.348
6.0633,75.151,74.86
6.1261,75.473,75.008
6.1889,75.457,75.174
6.2518,75.285,74.68


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_259.csv <==
x,qOut,qIn
0.031416,74.692,74.462
0.094248,74.643,74.589
0.15708,74.768,75.357
0.21991,74.984,76.021
0.28274,75.205,75.603
0.34558,75.331,75.01
0.40841,75.323,74.973
0.47124,75.217,75.073
0.53407,75.064,74.907
0.5969,74.982,74.697
0.65973,74.934,74.653
0.72257,74.871,74.849
0.7854,74.738,75.159
0.84823,74.651,75.059
0.91106,74.731,74.692
0.97389,74.929,74.633
1.0367,75.166,75.226
1.0996,75.162,75.354
1.1624,74.952,74.858
1.2252,74.725,74.62
1.2881,74.686,75.139
1.3509,74.96,75.379
1.4137,75.337,75.128
1.4765,75.619,74.877
1.5394,75.628,75.007
1.6022,75.36,75.187
1.665,75.014,75.12
1.7279,74.751,74.788
1.7907,74.709,74.424
1.8535,74.799,74.461
1.9164,74.892,74.849
1.9792,74.941,75.37
2.042,74.922,75.714
2.1049,74.908,75.596
2.1677,74.92,75.126
2.2305,74.949,74.496
2.2934,74.986,74.206
2.3562,75.006,74.81
2.419,75.015,75.598
2.4819,75.023,75.7
2.5447,75.04,75.314
2.6075,75.082,75.161
2.6704,75.13,74.892
2.7332,75.145,74.467
2.796,75.092,74.515
2.8588,74.934,75.227
2.9217,74.736,75.593
2.9845,74.595,74.995
3.0473,74.602,74.085
3.1102,74.812,74.282
3.173,75.129,75.056
3.2358,75.405,75.615
3.2987,75.5,75.791
3.3615,75.272,75.75
3.4243,74.893,75.276
3.4872,74.607,74.54
3.55,74.647,74.338
3.6128,75,74.535
3.6757,75.368,74.495
3.7385,75.547,74.423
3.8013,75.369,74.832
3.8642,75,75.542
3.927,74.743,75.977
3.9898,74.697,75.912
4.0527,74.907,75.57
4.1155,75.027,75.021
4.1783,74.929,74.266
4.2412,74.719,73.835
4.304,74.543,74.352
4.3668,74.687,75.331
4.4296,75.076,75.888
4.4925,75.503,75.56
4.5553,75.758,74.58
4.6181,75.575,74.221
4.681,75.054,74.629
4.7438,74.484,75.33
4.8066,74.178,75.593
4.8695,74.288,75.216
4.9323,74.596,74.849
4.9951,74.958,74.986
5.058,75.261,75.374
5.1208,75.572,75.023
5.1836,75.756,74.338
5.2465,75.675,74.23
5.3093,75.192,75.17
5.3721,74.558,75.904
5.435,74.249,75.764
5.4978,74.37,74.955
5.5606,74.923,74.343
5.6235,75.367,74.838
5.6863,75.45,75.623
5.7491,75.224,75.563
5.8119,74.799,74.619
5.8748,74.619,74.227
5.9376,74.764,74.424
6.0004,75.081,74.894
6.0633,75.391,75.363
6.1261,75.437,75.348
6.1889,75.243,74.994
6.2518,74.945,74.727


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_260.csv <==
x,qOut,qIn
0.031416,74.724,75.311
0.094248,74.812,74.419
0.15708,75.04,73.863
0.21991,75.245,74.243
0.28274,75.267,75.371
0.34558,75.023,75.803
0.40841,74.719,75.55
0.47124,74.547,75.418
0.53407,74.675,75.707
0.5969,75.003,75.169
0.65973,75.29,74.028
0.72257,75.407,73.506
0.7854,75.256,74.605
0.84823,74.988,75.839
0.91106,74.816,75.942
0.97389,74.815,75.108
1.0367,75.021,74.604
1.0996,75.22,75.087
1.1624,75.228,75.627
1.2252,75.028,75.624
1.2881,74.64,75.141
1.3509,74.373,74.401
1.4137,74.408,73.674
1.4765,74.718,73.758
1.5394,75.23,75.17
1.6022,75.681,76.076
1.665,75.827,75.7
1.7279,75.593,74.861
1.7907,74.943,74.604
1.8535,74.361,74.938
1.9164,74.219,75.27
1.9792,74.479,75.222
2.042,75.01,74.89
2.1049,75.368,74.843
2.1677,75.486,74.956
2.2305,75.436,75.034
2.2934,75.315,75.359
2.3562,75.244,75.461
2.419,75.118,74.935
2.4819,74.876,74.443
2.5447,74.477,74.64
2.6075,74.201,74.965
2.6704,74.277,75.225
2.7332,74.649,75.611
2.796,75.207,75.629
2.8588,75.554,75.04
2.9217,75.556,74.593
2.9845,75.307,74.638
3.0473,74.949,74.829
3.1102,74.819,74.8
3.173,74.893,74.879
3.2358,75.033,75.098
3.2987,75.089,75.142
3.3615,75.054,74.843
3.4243,75.049,74.52
3.4872,75.082,74.443
3.55,75.14,74.843
3.6128,75.047,75.54
3.6757,74.859,75.966
3.7385,74.717,75.674
3.8013,74.767,75.055
3.8642,75.046,74.94
3.927,75.348,74.989
3.9898,75.504,74.87
4.0527,75.367,74.601
4.1155,75.017,74.429
4.1783,74.715,74.452
4.2412,74.599,74.811
4.304,74.762,75.41
4.3668,74.986,75.451
4.4296,75.085,75.055
4.4925,75.024,74.879
4.5553,74.801,74.987
4.6181,74.629,74.852
4.681,74.632,74.757
4.7438,74.81,75.001
4.8066,75.134,75.399
4.8695,75.451,75.451
4.9323,75.634,75.276
4.9951,75.617,75.05
5.058,75.352,74.746
5.1208,74.962,74.554
5.1836,74.643,74.748
5.2465,74.482,75.229
5.3093,74.53,75.579
5.3721,74.672,75.365
5.435,74.858,74.823
5.4978,75.051,74.367
5.5606,75.218,74.362
5.6235,75.265,74.835
5.6863,75.155,75.415
5.7491,74.965,75.584
5.8119,74.789,75.094
5.8748,74.804,74.837
5.9376,74.983,74.999
6.0004,75.211,75.091
6.0633,75.372,74.777
6.1261,75.331,74.748
6.1889,75.123,75.197
6.2518,74.876,75.628


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_261.csv <==
x,qOut,qIn
0.031416,75.299,74.76
0.094248,75.285,74.34
0.15708,75.319,74.345
0.21991,75.359,74.561
0.28274,75.34,75.077
0.34558,75.066,75.659
0.40841,74.682,75.866
0.47124,74.416,75.678
0.53407,74.485,75.107
0.5969,74.859,74.331
0.65973,75.209,73.96
0.72257,75.331,74.438
0.7854,75.065,75.143
0.84823,74.672,75.218
0.91106,74.521,75.229
0.97389,74.694,75.44
1.0367,75.2,75.263
1.0996,75.603,74.807
1.1624,75.616,74.821
1.2252,75.261,75.145
1.2881,74.631,75.069
1.3509,74.294,74.665
1.4137,74.423,74.549
1.4765,74.862,74.831
1.5394,75.411,75.326
1.6022,75.731,75.559
1.665,75.678,75.404
1.7279,75.301,74.979
1.7907,74.689,74.673
1.8535,74.316,74.929
1.9164,74.359,75.255
1.9792,74.694,74.976
2.042,75.143,74.272
2.1049,75.4,74.453
2.1677,75.437,75.24
2.2305,75.318,75.686
2.2934,75.127,75.037
2.3562,74.986,74.469
2.419,74.901,74.752
2.4819,74.851,75.447
2.5447,74.81,75.368
2.6075,74.808,74.529
2.6704,74.89,74.139
2.7332,75.041,74.62
2.796,75.231,75.324
2.8588,75.333,75.597
2.9217,75.29,75.674
2.9845,75.135,75.47
3.0473,74.92,75.019
3.1102,74.778,74.793
3.173,74.734,74.779
3.2358,74.765,74.687
3.2987,74.838,74.533
3.3615,74.928,74.876
3.4243,75.025,75.497
3.4872,75.103,75.847
3.55,75.135,75.529
3.6128,75.093,74.761
3.6757,74.992,74.189
3.7385,74.863,74.361
3.8013,74.74,75.025
3.8642,74.67,75.293
3.927,74.72,75.191
3.9898,74.9,74.814
4.0527,75.21,74.366
4.1155,75.517,74.55
4.1783,75.627,75.24
4.2412,75.478,75.733
4.304,75.041,75.469
4.3668,74.634,74.949
4.4296,74.502,74.769
4.4925,74.644,75.14
4.5553,75.003,75.717
4.6181,75.317,75.52
4.681,75.455,74.767
4.7438,75.381,74.165
4.8066,75.075,74.21
4.8695,74.741,74.591
4.9323,74.599,74.949
4.9951,74.671,75.131
5.058,74.931,75.227
5.1208,75.064,75.316
5.1836,74.996,75.268
5.2465,74.839,75.14
5.3093,74.737,75.306
5.3721,74.875,75.653
5.435,75.125,75.51
5.4978,75.338,74.526
5.5606,75.377,73.534
5.6235,75.293,74.255
5.6863,75.22,75.591
5.7491,75.176,75.898
5.8119,75.149,75.124
5.8748,74.943,74.613
5.9376,74.634,74.379
6.0004,74.399,74.496
6.0633,74.42,74.974
6.1261,74.706,75.556
6.1889,75.031,75.891
6.2518,75.262,75.583


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_262.csv <==
x,qOut,qIn
0.031416,75.224,75.041
0.094248,74.796,74.76
0.15708,74.447,74.66
0.21991,74.4,74.783
0.28274,74.809,74.972
0.34558,75.35,75.318
0.40841,75.644,75.554
0.47124,75.547,75.185
0.53407,74.973,74.472
0.5969,74.381,74.248
0.65973,74.15,74.389
0.72257,74.297,74.781
0.7854,74.747,75.576
0.84823,75.141,76.134
0.91106,75.409,75.855
0.97389,75.542,74.956
1.0367,75.539,74.386
1.0996,75.385,74.726
1.1624,75.132,75.104
1.2252,74.878,74.864
1.2881,74.723,74.633
1.3509,74.728,75.149
1.4137,74.857,75.467
1.4765,75.043,75.067
1.5394,75.221,74.476
1.6022,75.255,74.637
1.665,75.065,75.108
1.7279,74.744,75.371
1.7907,74.416,75.176
1.8535,74.4,74.935
1.9164,74.707,74.969
1.9792,75.171,75.226
2.042,75.613,75.175
2.1049,75.76,74.877
2.1677,75.552,74.812
2.2305,75.133,74.927
2.2934,74.688,74.855
2.3562,74.572,74.898
2.419,74.735,75.248
2.4819,74.993,75.431
2.5447,75.156,75.073
2.6075,75.118,74.586
2.6704,74.979,74.444
2.7332,74.847,74.973
2.796,74.819,75.985
2.8588,74.898,75.769
2.9217,75.022,74.479
2.9845,75.135,73.596
3.0473,75.189,74.218
3.1102,75.175,75.243
3.173,75.115,75.746
3.2358,75.035,75.597
3.2987,74.96,75.131
3.3615,74.904,75
3.4243,74.891,75.151
3.4872,74.928,75.306
3.55,75.023,75.307
3.6128,75.109,74.976
3.6757,75.107,74.492
3.7385,75.026,74.398
3.8013,74.892,74.846
3.8642,74.892,74.92
3.927,75.026,74.638
3.9898,75.162,74.56
4.0527,75.15,75.071
4.1155,74.854,75.676
4.1783,74.523,75.786
4.2412,74.382,75.343
4.304,74.623,75.033
4.3668,75.08,74.814
4.4296,75.461,74.388
4.4925,75.632,74.276
4.5553,75.497,74.857
4.6181,75.257,75.422
4.681,75.083,75.561
4.7438,74.997,75.318
4.8066,74.981,74.842
4.8695,74.862,74.597
4.9323,74.691,74.886
4.9951,74.563,75.657
5.058,74.573,76.134
5.1208,74.7,75.306
5.1836,74.873,74.051
5.2465,75.067,73.675
5.3093,75.271,74.75
5.3721,75.462,75.621
5.435,75.483,75.625
5.4978,75.285,75.278
5.5606,74.845,75.251
5.6235,74.497,75.017
5.6863,74.474,74.402
5.7491,74.722,74.007
5.8119,75.132,74.269
5.8748,75.347,74.797
5.9376,75.31,75.307
6.0004,75.135,75.681
6.0633,74.964,75.643
6.1261,75.032,75.256
6.1889,75.232,74.987
6.2518,75.363,75.051


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_263.csv <==
x,qOut,qIn
0.031416,74.339,75.809
0.094248,74.661,75.333
0.15708,75.218,74.817
0.21991,75.7,74.617
0.28274,75.817,74.635
0.34558,75.423,74.577
0.40841,74.827,74.667
0.47124,74.364,75.057
0.53407,74.338,75.418
0.5969,74.625,75.238
0.65973,74.954,74.912
0.72257,75.198,74.908
0.7854,75.281,75.126
0.84823,75.241,75.091
0.91106,75.084,74.978
0.97389,74.89,74.895
1.0367,74.747,74.66
1.0996,74.822,74.736
1.1624,75.074,75.342
1.2252,75.342,75.854
1.2881,75.465,75.442
1.3509,75.26,74.604
1.4137,74.88,74.282
1.4765,74.551,74.691
1.5394,74.495,75.058
1.6022,74.715,75.188
1.665,74.995,75.582
1.7279,75.202,75.762
1.7907,75.231,74.793
1.8535,75.167,73.783
1.9164,75.089,73.933
1.9792,75.025,74.977
2.042,74.987,75.887
2.1049,74.924,75.75
2.1677,74.865,75.077
2.2305,74.863,74.683
2.2934,74.966,74.976
2.3562,75.167,75.174
2.419,75.316,75.062
2.4819,75.311,74.927
2.5447,75.062,75.16
2.6075,74.743,75.213
2.6704,74.63,74.766
2.7332,74.776,74.292
2.796,75.183,74.482
2.8588,75.459,75.004
2.9217,75.364,75.247
2.9845,74.978,75.147
3.0473,74.449,75.008
3.1102,74.315,74.963
3.173,74.606,74.935
3.2358,75.089,75.089
3.2987,75.51,75.447
3.3615,75.577,75.563
3.4243,75.354,75.435
3.4872,75.039,75.269
3.55,74.842,74.983
3.6128,74.917,74.57
3.6757,75.082,74.325
3.7385,75.168,74.309
3.8013,75.026,74.496
3.8642,74.759,75.051
3.927,74.585,75.596
3.9898,74.584,75.473
4.0527,74.79,74.899
4.1155,75.01,75.163
4.1783,75.13,75.689
4.2412,75.136,75.38
4.304,75.038,74.234
4.3668,74.971,73.848
4.4296,75.023,74.385
4.4925,75.181,75.335
4.5553,75.416,75.665
4.6181,75.539,75.027
4.681,75.415,74.504
4.7438,75.079,74.86
4.8066,74.609,75.839
4.8695,74.342,76.091
4.9323,74.37,75.445
4.9951,74.603,74.348
5.058,74.923,73.78
5.1208,75.177,74.314
5.1836,75.356,75.269
5.2465,75.442,75.879
5.3093,75.423,75.805
5.3721,75.232,75.406
5.435,74.917,74.901
5.4978,74.61,74.54
5.5606,74.449,74.522
5.6235,74.548,74.566
5.6863,74.788,74.589
5.7491,75.038,74.808
5.8119,75.171,75.265
5.8748,75.199,75.402
5.9376,75.237,75.248
6.0004,75.3,75.128
6.0633,75.392,74.772
6.1261,75.262,74.402
6.1889,74.892,74.718
6.2518,74.501,75.513


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_264.csv <==
x,qOut,qIn
0.031416,75.279,75.027
0.094248,75.04,75.519
0.15708,74.786,75.441
0.21991,74.611,75.21
0.28274,74.592,75.206
0.34558,74.643,74.851
0.40841,74.718,74.397
0.47124,74.831,74.602
0.53407,75.003,75.441
0.5969,75.254,75.637
0.65973,75.471,75.194
0.72257,75.559,74.695
0.7854,75.432,74.704
0.84823,75.131,75.046
0.91106,74.81,75.151
0.97389,74.579,74.721
1.0367,74.524,74.268
1.0996,74.606,74.765
1.1624,74.781,75.601
1.2252,75.003,75.92
1.2881,75.229,75.528
1.3509,75.371,74.847
1.4137,75.343,74.22
1.4765,75.17,74.188
1.5394,74.894,74.775
1.6022,74.736,75.338
1.665,74.781,75.641
1.7279,74.967,75.494
1.7907,75.205,75.027
1.8535,75.301,74.9
1.9164,75.218,74.992
1.9792,75.022,74.859
2.042,74.797,74.406
2.1049,74.673,74.275
2.1677,74.665,74.601
2.2305,74.761,75.21
2.2934,74.94,75.985
2.3562,75.192,76.248
2.419,75.39,75.657
2.4819,75.414,74.647
2.5447,75.147,74.198
2.6075,74.714,74.584
2.6704,74.455,75.136
2.7332,74.5,75.455
2.796,74.909,75.329
2.8588,75.345,74.727
2.9217,75.574,74.164
2.9845,75.537,74.288
3.0473,75.216,74.9
3.1102,74.827,75.206
3.173,74.535,75.375
3.2358,74.408,75.534
3.2987,74.478,75.329
3.3615,74.7,74.457
3.4243,75.049,73.833
3.4872,75.43,74.374
3.55,75.746,75.723
3.6128,75.733,76.087
3.6757,75.374,75.624
3.7385,74.904,75.022
3.8013,74.596,74.685
3.8642,74.734,74.565
3.927,75.025,74.695
3.9898,75.19,75.132
4.0527,74.978,75.575
4.1155,74.588,75.272
4.1783,74.414,74.669
4.2412,74.554,74.603
4.304,75.033,75.182
4.3668,75.419,75.349
4.4296,75.456,75.034
4.4925,75.171,74.632
4.5553,74.649,74.571
4.6181,74.383,74.862
4.681,74.533,75.162
4.7438,74.957,75.18
4.8066,75.473,74.772
4.8695,75.709,74.704
4.9323,75.563,75.316
4.9951,75.176,76.066
5.058,74.733,75.649
5.1208,74.64,74.568
5.1836,74.847,74.285
5.2465,75.138,74.909
5.3093,75.289,75.296
5.3721,75.191,74.721
5.435,75.016,74.17
5.4978,74.891,74.342
5.5606,74.918,75.137
5.6235,74.972,75.483
5.6863,74.957,75.382
5.7491,74.886,75.259
5.8119,74.8,75.436
5.8748,74.812,75.448
5.9376,74.898,75.09
6.0004,75.017,74.626
6.0633,75.127,74.502
6.1261,75.242,74.672
6.1889,75.342,74.732
6.2518,75.374,74.638


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_265.csv <==
x,qOut,qIn
0.031416,75.579,75.656
0.094248,75.283,75.671
0.15708,74.803,75.065
0.21991,74.422,74.727
0.28274,74.409,74.806
0.34558,74.717,74.816
0.40841,75.079,74.943
0.47124,75.351,75.102
0.53407,75.428,74.931
0.5969,75.388,74.815
0.65973,75.266,75.031
0.72257,75.086,75.231
0.7854,74.872,75.083
0.84823,74.687,75.158
0.91106,74.608,75.437
0.97389,74.647,75.238
1.0367,74.799,74.416
1.0996,74.994,74.233
1.1624,75.187,74.725
1.2252,75.332,75.179
1.2881,75.389,75.089
1.3509,75.3,74.873
1.4137,75.106,74.84
1.4765,74.903,74.959
1.5394,74.792,75.077
1.6022,74.83,75.206
1.665,74.925,75.256
1.7279,75.005,74.957
1.7907,75.008,74.344
1.8535,75,74.603
1.9164,75.053,75.611
1.9792,75.151,76.159
2.042,75.263,75.235
2.1049,75.232,74.313
2.1677,75.041,74.392
2.2305,74.791,75.114
2.2934,74.602,75.797
2.3562,74.626,75.81
2.419,74.783,75.169
2.4819,74.959,74.315
2.5447,75.047,74.079
2.6075,75.042,74.513
2.6704,75.025,74.907
2.7332,75.022,74.906
2.796,75.049,74.658
2.8588,75.017,75.021
2.9217,74.937,75.788
2.9845,74.883,76.105
3.0473,74.934,75.241
3.1102,75.121,74.356
3.173,75.284,74.359
3.2358,75.316,75.029
3.2987,75.13,75.561
3.3615,74.923,75.496
3.4243,74.916,75.136
3.4872,75.084,74.727
3.55,75.357,74.41
3.6128,75.327,74.118
3.6757,74.968,74.122
3.7385,74.517,74.833
3.8013,74.254,76.069
3.8642,74.407,76.412
3.927,74.752,75.752
3.9898,75.104,74.752
4.0527,75.307,74.203
4.1155,75.417,74.392
4.1783,75.429,74.886
4.2412,75.324,75.242
4.304,75.083,75.182
4.3668,74.853,74.99
4.4296,74.835,74.934
4.4925,75.005,74.993
4.5553,75.303,74.914
4.6181,75.296,74.973
4.681,74.911,75.249
4.7438,74.401,75.241
4.8066,74.075,74.496
4.8695,74.29,74.092
4.9323,74.835,74.685
4.9951,75.437,75.793
5.058,75.849,76.11
5.1208,75.861,75.365
5.1836,75.476,74.625
5.2465,74.926,74.371
5.3093,74.486,74.576
5.3721,74.517,74.715
5.435,74.831,74.74
5.4978,75.165,74.958
5.5606,75.267,75.548
5.6235,75.135,75.627
5.6863,74.987,75.189
5.7491,74.926,74.962
5.8119,75.022,75.19
5.8748,75.05,74.997
5.9376,74.92,74.518
6.0004,74.729,74.415
6.0633,74.604,74.851
6.1261,74.773,75.006
6.1889,75.131,74.891
6.2518,75.469,75.024


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_266.csv <==
x,qOut,qIn
0.031416,75.442,75.338
0.094248,75.481,75.559
0.15708,75.38,75.203
0.21991,75.173,74.79
0.28274,74.906,74.769
0.34558,74.806,74.977
0.40841,74.918,75.157
0.47124,75.109,75.21
0.53407,75.225,75.029
0.5969,75.04,74.682
0.65973,74.718,74.497
0.72257,74.485,74.688
0.7854,74.56,75.055
0.84823,74.891,75.25
0.91106,75.203,75.356
0.97389,75.347,75.377
1.0367,75.217,75.093
1.0996,74.999,74.687
1.1624,74.888,74.564
1.2252,74.92,74.767
1.2881,75.094,75.239
1.3509,75.195,75.46
1.4137,75.163,75.219
1.4765,75.055,74.836
1.5394,74.949,74.688
1.6022,74.963,74.663
1.665,75.009,74.753
1.7279,75.003,75.13
1.7907,74.867,75.807
1.8535,74.705,75.868
1.9164,74.683,75.047
1.9792,74.827,73.97
2.042,75.125,73.848
2.1049,75.345,74.807
2.1677,75.354,75.735
2.2305,75.177,75.979
2.2934,74.874,75.7
2.3562,74.717,75.202
2.419,74.785,74.437
2.4819,74.99,73.92
2.5447,75.22,74.397
2.6075,75.24,75.118
2.6704,75.047,75.299
2.7332,74.789,75.093
2.796,74.63,75.157
2.8588,74.783,75.736
2.9217,75.121,76.002
2.9845,75.421,75.259
3.0473,75.46,73.901
3.1102,75.082,73.735
3.173,74.587,74.532
3.2358,74.296,75.263
3.2987,74.486,75.384
3.3615,75.04,75.268
3.4243,75.568,75.112
3.4872,75.804,75.113
3.55,75.519,75.425
3.6128,74.876,75.598
3.6757,74.362,75.349
3.7385,74.212,74.738
3.8013,74.568,74.029
3.8642,75.019,74.18
3.927,75.366,75.025
3.9898,75.56,75.518
4.0527,75.588,75.107
4.1155,75.42,74.933
4.1783,75.042,75.15
4.2412,74.605,75.223
4.304,74.29,75.139
4.3668,74.363,75.057
4.4296,74.703,74.839
4.4925,75.108,74.792
4.5553,75.375,75.271
4.6181,75.433,75.225
4.681,75.392,74.444
4.7438,75.319,73.914
4.8066,75.276,74.71
4.8695,75.137,75.48
4.9323,74.871,75.245
4.9951,74.598,74.722
5.058,74.458,75.079
5.1208,74.621,75.759
5.1836,74.938,75.912
5.2465,75.234,75.507
5.3093,75.343,74.691
5.3721,75.252,74.331
5.435,75.102,74.71
5.4978,74.993,75.363
5.5606,75.005,75.534
5.6235,75.055,75.166
5.6863,75.044,74.731
5.7491,74.951,74.49
5.8119,74.773,74.498
5.8748,74.622,74.618
5.9376,74.57,74.917
6.0004,74.626,75.407
6.0633,74.785,75.616
6.1261,74.976,75.083
6.1889,75.162,74.495
6.2518,75.322,74.586


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_267.csv <==
x,qOut,qIn
0.031416,75.015,75.215
0.094248,74.464,75.66
0.15708,74.232,75.523
0.21991,74.363,74.986
0.28274,74.824,74.486
0.34558,75.266,74.728
0.40841,75.496,75.403
0.47124,75.465,75.663
0.53407,75.157,75.021
0.5969,74.8,74.491
0.65973,74.612,74.583
0.72257,74.637,75.081
0.7854,74.873,75.289
0.84823,75.095,74.827
0.91106,75.192,74.397
0.97389,75.154,74.633
1.0367,74.993,75.448
1.0996,74.854,75.844
1.1624,74.837,75.555
1.2252,74.939,74.688
1.2881,75.137,74.038
1.3509,75.262,74.293
1.4137,75.24,74.89
1.4765,75.119,75.412
1.5394,74.967,75.789
1.6022,74.958,75.539
1.665,75.047,74.776
1.7279,75.13,74.37
1.7907,75.101,74.928
1.8535,74.951,75.553
1.9164,74.806,75.645
1.9792,74.731,75.352
2.042,74.772,74.99
2.1049,74.862,74.443
2.1677,74.997,74.104
2.2305,75.149,74.692
2.2934,75.297,75.808
2.3562,75.26,75.612
2.419,74.987,74.57
2.4819,74.64,73.978
2.5447,74.419,74.377
2.6075,74.609,74.995
2.6704,75.03,75.473
2.7332,75.42,75.6
2.796,75.523,75.492
2.8588,75.273,75.524
2.9217,74.968,75.465
2.9845,74.824,75.044
3.0473,75.023,74.473
3.1102,75.308,74.473
3.173,75.368,74.843
3.2358,75.171,75.007
3.2987,74.747,74.472
3.3615,74.563,74.34
3.4243,74.708,75.017
3.4872,74.99,75.634
3.55,75.182,75.256
3.6128,75.006,74.879
3.6757,74.673,75.12
3.7385,74.445,75.476
3.8013,74.562,75.131
3.8642,74.971,74.58
3.927,75.413,74.632
3.9898,75.715,75.178
4.0527,75.739,75.273
4.1155,75.497,74.717
4.1783,75.133,74.406
4.2412,74.794,74.695
4.304,74.617,75.35
4.3668,74.596,75.728
4.4296,74.644,75.712
4.4925,74.719,75.302
4.5553,74.793,74.686
4.6181,74.909,74.24
4.681,75.059,74.161
4.7438,75.204,74.598
4.8066,75.3,75.254
4.8695,75.285,75.512
4.9323,75.182,75.612
4.9951,75.05,75.773
5.058,74.953,75.572
5.1208,74.93,74.818
5.1836,74.921,74.205
5.2465,74.888,74.127
5.3093,74.803,74.348
5.3721,74.75,74.845
5.435,74.833,75.601
5.4978,75.045,75.841
5.5606,75.361,75.133
5.6235,75.546,74.644
5.6863,75.414,74.676
5.7491,75.02,74.834
5.8119,74.473,74.863
5.8748,74.245,74.796
5.9376,74.426,74.847
6.0004,74.863,75.231
6.0633,75.366,75.562
6.1261,75.711,75.079
6.1889,75.784,74.411
6.2518,75.556,74.43


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_268.csv <==
x,qOut,qIn
0.031416,74.629,74.279
0.094248,74.683,74.247
0.15708,74.907,74.855
0.21991,75.208,75.459
0.28274,75.484,75.404
0.34558,75.572,75.435
0.40841,75.454,75.667
0.47124,75.217,75.214
0.53407,74.971,74.034
0.5969,74.844,73.99
0.65973,74.768,74.857
0.72257,74.697,75.416
0.7854,74.593,75.2
0.84823,74.61,75.094
0.91106,74.828,75.154
0.97389,75.158,75.148
1.0367,75.487,75.232
1.0996,75.503,75.351
1.1624,75.189,75.088
1.2252,74.755,74.485
1.2881,74.449,74.373
1.3509,74.569,75.025
1.4137,74.967,75.424
1.4765,75.404,75.022
1.5394,75.657,74.249
1.6022,75.525,74.317
1.665,75.103,75.024
1.7279,74.637,75.725
1.7907,74.389,75.722
1.8535,74.53,75.302
1.9164,74.857,75.04
1.9792,75.18,75.041
2.042,75.331,75.098
2.1049,75.324,75.013
2.1677,75.246,74.877
2.2305,75.147,74.76
2.2934,75.066,74.765
2.3562,74.968,74.697
2.419,74.87,74.572
2.4819,74.805,74.791
2.5447,74.805,75.646
2.6075,74.83,75.947
2.6704,74.812,75.312
2.7332,74.765,74.513
2.796,74.718,74.422
2.8588,74.824,74.746
2.9217,75.076,74.996
2.9845,75.363,75.101
3.0473,75.561,75.053
3.1102,75.512,74.948
3.173,75.294,74.996
3.2358,75.041,75.293
3.2987,74.895,75.44
3.3615,74.856,74.931
3.4243,74.804,74.307
3.4872,74.725,74.318
3.55,74.63,75.567
3.6128,74.703,76.383
3.6757,74.946,75.751
3.7385,75.238,74.402
3.8013,75.45,73.708
3.8642,75.388,74.065
3.927,75.109,74.839
3.9898,74.783,75.537
4.0527,74.596,75.796
4.1155,74.677,75.784
4.1783,74.893,75.555
4.2412,75.113,75.032
4.304,75.221,74.508
4.3668,75.214,74.537
4.4296,75.124,74.846
4.4925,74.987,75.004
4.5553,74.836,74.925
4.6181,74.771,74.898
4.681,74.885,74.916
4.7438,75.122,74.96
4.8066,75.408,75.025
4.8695,75.387,74.985
4.9323,74.991,74.912
4.9951,74.472,74.951
5.058,74.14,74.947
5.1208,74.38,74.613
5.1836,74.964,74.377
5.2465,75.579,74.763
5.3093,75.935,75.834
5.3721,75.838,76.164
5.435,75.401,75.456
5.4978,74.886,74.594
5.5606,74.57,74.741
5.6235,74.613,75.279
5.6863,74.808,75.297
5.7491,74.989,74.84
5.8119,75.014,74.447
5.8748,74.963,74.452
5.9376,74.935,74.63
6.0004,74.949,74.93
6.0633,75.009,75.387
6.1261,75.002,75.698
6.1889,74.897,75.579
6.2518,74.749,75.006


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_269.csv <==
x,qOut,qIn
0.031416,74.992,74.476
0.094248,74.798,74.812
0.15708,74.674,75.292
0.21991,74.647,75.603
0.28274,74.73,75.615
0.34558,74.904,75.517
0.40841,75.113,75.262
0.47124,75.278,74.794
0.53407,75.325,74.314
0.5969,75.209,74.108
0.65973,75.021,74.216
0.72257,74.862,74.665
0.7854,74.823,75.364
0.84823,74.897,75.813
0.91106,75.002,75.78
0.97389,75.074,75.358
1.0367,75.062,74.839
1.0996,74.952,74.578
1.1624,74.803,74.648
1.2252,74.705,75.009
1.2881,74.737,75.393
1.3509,74.958,75.191
1.4137,75.289,74.673
1.4765,75.58,74.626
1.5394,75.689,75.48
1.6022,75.411,75.526
1.665,74.865,74.544
1.7279,74.329,73.93
1.7907,74.096,74.8
1.8535,74.292,75.644
1.9164,74.707,75.606
1.9792,75.158,75.114
2.042,75.496,74.811
2.1049,75.645,74.72
2.1677,75.546,74.813
2.2305,75.264,75.368
2.2934,74.889,76.225
2.3562,74.706,75.76
2.419,74.766,74.25
2.4819,74.956,73.295
2.5447,75.14,73.849
2.6075,75.172,75.028
2.6704,75.092,76.041
2.7332,74.962,76.249
2.796,74.839,75.403
2.8588,74.752,74.674
2.9217,74.742,74.51
2.9845,74.824,74.665
3.0473,75.009,74.83
3.1102,75.183,74.924
3.173,75.218,75.027
3.2358,75.132,75.111
3.2987,74.967,75.045
3.3615,75.002,74.978
3.4243,75.207,75.037
3.4872,75.366,75.175
3.55,75.235,75.5
3.6128,74.679,75.522
3.6757,74.169,74.948
3.7385,74.036,74.256
3.8013,74.526,74.36
3.8642,75.26,74.961
3.927,75.802,75.182
3.9898,75.949,74.91
4.0527,75.548,74.611
4.1155,74.922,74.741
4.1783,74.53,75.079
4.2412,74.495,75.332
4.304,74.846,74.973
4.3668,75.114,74.789
4.4296,75.164,75.342
4.4925,75.079,75.957
4.5553,74.974,75.52
4.6181,75.04,74.578
4.681,75.194,74.282
4.7438,75.309,74.813
4.8066,75.262,75.439
4.8695,75.022,75.28
4.9323,74.752,74.87
4.9951,74.584,74.865
5.058,74.628,75.328
5.1208,74.793,75.263
5.1836,74.929,74.758
5.2465,74.983,74.463
5.3093,74.923,74.615
5.3721,74.876,74.74
5.435,74.915,74.94
5.4978,75.037,75.337
5.5606,75.218,75.427
5.6235,75.36,75.132
5.6863,75.397,74.968
5.7491,75.313,74.955
5.8119,75.105,74.97
5.8748,74.886,74.927
5.9376,74.785,74.846
6.0004,74.83,74.837
6.0633,75.022,75.118
6.1261,75.2,75.298
6.1889,75.259,75.053
6.2518,75.186,74.613


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_270.csv <==
x,qOut,qIn
0.031416,75.477,74.639
0.094248,75.061,74.158
0.15708,74.59,74.185
0.21991,74.386,74.619
0.28274,74.713,75.174
0.34558,75.253,75.507
0.40841,75.522,75.459
0.47124,75.368,75.059
0.53407,74.719,74.792
0.5969,74.18,75.055
0.65973,74.094,75.287
0.72257,74.389,74.959
0.7854,74.907,74.312
0.84823,75.323,74.621
0.91106,75.653,75.467
0.97389,75.877,75.723
1.0367,75.976,75.063
1.0996,75.733,74.654
1.1624,75.179,74.641
1.2252,74.574,74.778
1.2881,74.213,75.055
1.3509,74.316,75.351
1.4137,74.655,75.406
1.4765,75.025,75.213
1.5394,75.255,74.959
1.6022,75.348,74.623
1.665,75.322,74.344
1.7279,75.203,74.603
1.7907,75.023,75.408
1.8535,74.861,75.571
1.9164,74.785,75.069
1.9792,74.807,74.608
2.042,74.924,74.839
2.1049,75.077,75.207
2.1677,75.18,75.214
2.2305,75.178,75.086
2.2934,75.027,75.31
2.3562,74.828,75.106
2.419,74.756,74.382
2.4819,74.855,74.165
2.5447,75.135,75.125
2.6075,75.339,75.979
2.6704,75.296,75.855
2.7332,75.052,74.866
2.796,74.694,74.163
2.8588,74.568,74.699
2.9217,74.71,75.449
2.9845,74.976,75.432
3.0473,75.205,74.801
3.1102,75.216,74.805
3.173,75.087,75.116
3.2358,74.95,75.119
3.2987,74.936,74.812
3.3615,75.064,74.83
3.4243,75.164,75.017
3.4872,75.14,75.045
3.55,74.917,75.035
3.6128,74.697,75.287
3.6757,74.685,75.358
3.7385,74.875,74.923
3.8013,75.221,74.409
3.8642,75.408,74.534
3.927,75.328,74.879
3.9898,75.08,75.063
4.0527,74.802,75.288
4.1155,74.777,75.431
4.1783,74.942,75.198
4.2412,75.138,74.966
4.304,75.201,75.102
4.3668,75.08,75.023
4.4296,74.919,74.642
4.4925,74.82,74.494
4.5553,74.86,74.859
4.6181,74.962,75.356
4.681,75.065,75.657
4.7438,75.14,75.414
4.8066,75.171,74.36
4.8695,75.114,73.975
4.9323,74.954,74.798
4.9951,74.761,75.899
5.058,74.621,76.201
5.1208,74.679,75.471
5.1836,74.893,74.356
5.2465,75.151,73.767
5.3093,75.341,74.452
5.3721,75.364,75.405
5.435,75.231,75.747
5.4978,75.013,75.473
5.5606,74.79,74.883
5.6235,74.695,74.452
5.6863,74.768,74.282
5.7491,74.95,74.259
5.8119,75.175,74.341
5.8748,75.246,74.85
5.9376,75.104,75.655
6.0004,74.864,76.269
6.0633,74.665,76.055
6.1261,74.791,75.45
6.1889,75.136,75.139
6.2518,75.451,75.062


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_271.csv <==
x,qOut,qIn
0.031416,74.796,75.037
0.094248,75.176,75.1
0.15708,75.392,74.512
0.21991,75.35,74.147
0.28274,75.013,74.495
0.34558,74.781,75.291
0.40841,74.823,75.971
0.47124,75.035,75.93
0.53407,75.264,75.388
0.5969,75.219,74.909
0.65973,75.006,74.428
0.72257,74.804,74.293
0.7854,74.789,75.093
0.84823,74.958,75.782
0.91106,75.147,75.543
0.97389,75.263,74.85
1.0367,75.242,74.665
1.0996,75.136,74.718
1.1624,74.967,74.598
1.2252,74.768,74.766
1.2881,74.575,75.406
1.3509,74.471,75.441
1.4137,74.518,74.966
1.4765,74.712,74.79
1.5394,75.033,74.975
1.6022,75.39,74.965
1.665,75.619,74.93
1.7279,75.612,74.932
1.7907,75.275,74.851
1.8535,74.824,74.82
1.9164,74.612,75.027
1.9792,74.712,75.37
2.042,75.124,75.396
2.1049,75.394,74.905
2.1677,75.324,74.471
2.2305,75.017,74.506
2.2934,74.631,74.801
2.3562,74.564,75.015
2.419,74.774,75.32
2.4819,75.074,75.622
2.5447,75.27,75.582
2.6075,75.246,75.107
2.6704,75.102,74.562
2.7332,74.942,74.245
2.796,74.864,74.25
2.8588,74.86,74.647
2.9217,74.882,75.381
2.9845,74.919,76.05
3.0473,74.967,76.087
3.1102,75.066,75.625
3.173,75.156,75.045
3.2358,75.164,74.49
3.2987,75.026,74.302
3.3615,74.78,74.617
3.4243,74.611,74.953
3.4872,74.619,74.867
3.55,74.873,74.384
3.6128,75.237,74.396
3.6757,75.504,74.94
3.7385,75.542,75.574
3.8013,75.237,75.81
3.8642,74.731,75.546
3.927,74.353,75.108
3.9898,74.272,74.804
4.0527,74.591,74.799
4.1155,75.08,74.873
4.1783,75.551,74.894
4.2412,75.861,74.901
4.304,75.885,75.029
4.3668,75.527,75.239
4.4296,74.99,75.29
4.4925,74.535,75.031
4.5553,74.417,74.536
4.6181,74.555,74.307
4.681,74.689,74.584
4.7438,74.75,75.309
4.8066,74.714,75.94
4.8695,74.821,75.634
4.9323,75.091,74.729
4.9951,75.399,73.983
5.058,75.613,74.289
5.1208,75.525,75.345
5.1836,75.21,76.002
5.2465,74.855,75.658
5.3093,74.661,74.625
5.3721,74.745,74.223
5.435,74.962,74.678
5.4978,75.166,75.551
5.5606,75.229,75.659
5.6235,75.109,74.902
5.6863,74.878,74.463
5.7491,74.663,74.834
5.8119,74.587,75.416
5.8748,74.76,75.048
5.9376,75.068,74.491
6.0004,75.329,74.807
6.0633,75.365,75.85
6.1261,75.082,75.657
6.1889,74.745,74.661
6.2518,74.584,74.315


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_272.csv <==
x,qOut,qIn
0.031416,75.132,74.991
0.094248,75.015,75.085
0.15708,74.915,74.85
0.21991,74.858,74.57
0.28274,74.863,74.806
0.34558,74.901,75.29
0.40841,74.939,75.287
0.47124,74.959,74.655
0.53407,74.949,74.075
0.5969,74.911,74.69
0.65973,74.882,75.809
0.72257,74.901,76.148
0.7854,75.005,75.128
0.84823,75.19,74.536
0.91106,75.367,74.847
0.97389,75.448,75.24
1.0367,75.356,74.905
1.0996,75.113,74.581
1.1624,74.867,74.82
1.2252,74.719,75.377
1.2881,74.746,75.696
1.3509,74.859,75.399
1.4137,74.955,74.812
1.4765,74.989,74.381
1.5394,74.935,74.398
1.6022,74.83,74.728
1.665,74.741,75.11
1.7279,74.73,75.24
1.7907,74.85,75.036
1.8535,75.098,75.043
1.9164,75.353,75.196
1.9792,75.491,75.073
2.042,75.398,74.798
2.1049,75.094,75.093
2.1677,74.801,75.478
2.2305,74.665,75.221
2.2934,74.795,74.558
2.3562,75.047,74.44
2.419,75.263,74.578
2.4819,75.357,74.704
2.5447,75.269,75.1
2.6075,75.019,75.761
2.6704,74.735,76.023
2.7332,74.552,75.636
2.796,74.592,75.067
2.8588,74.828,74.693
2.9217,75.085,74.219
2.9845,75.243,73.723
3.0473,75.208,73.925
3.1102,75.077,75.167
3.173,74.998,76.283
3.2358,75.012,76.266
3.2987,75.133,75.114
3.3615,75.182,74.37
3.4243,75.065,74.429
3.4872,74.832,75.013
3.55,74.561,75.539
3.6128,74.472,75.439
3.6757,74.626,74.915
3.7385,74.962,74.357
3.8013,75.402,74.275
3.8642,75.758,75.057
3.927,75.779,75.956
3.9898,75.404,75.96
4.0527,74.618,74.909
4.1155,74.003,74.218
4.1783,73.932,74.375
4.2412,74.322,75.159
4.304,74.999,75.667
4.3668,75.528,75.453
4.4296,75.753,75.08
4.4925,75.662,74.738
4.5553,75.264,74.303
4.6181,74.89,74.256
4.681,74.781,74.711
4.7438,74.892,75.067
4.8066,75.115,75.016
4.8695,75.085,75.143
4.9323,74.886,75.425
4.9951,74.728,75.477
5.058,74.826,75.098
5.1208,75.161,74.862
5.1836,75.4,74.953
5.2465,75.389,75.042
5.3093,75.026,74.959
5.3721,74.718,74.853
5.435,74.743,74.736
5.4978,75.016,74.812
5.5606,75.387,75.254
5.6235,75.375,75.151
5.6863,75.004,74.643
5.7491,74.546,74.673
5.8119,74.304,75.141
5.8748,74.476,75.119
5.9376,74.82,75.089
6.0004,75.144,75.475
6.0633,75.291,75.757
6.1261,75.318,75.222
6.1889,75.288,74.616
6.2518,75.222,74.573


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_273.csv <==
x,qOut,qIn
0.031416,74.898,75.222
0.094248,75.079,74.734
0.15708,75.143,74.635
0.21991,75.069,75.235
0.28274,74.86,75.79
0.34558,74.778,75.547
0.40841,74.936,75.107
0.47124,75.234,74.82
0.53407,75.543,74.589
0.5969,75.521,74.528
0.65973,75.165,74.771
0.72257,74.708,75.024
0.7854,74.418,75.199
0.84823,74.549,75.19
0.91106,74.881,74.843
0.97389,75.183,74.429
1.0367,75.254,74.6
1.0996,75.121,75.308
1.1624,74.952,75.837
1.2252,74.851,75.729
1.2881,74.895,74.84
1.3509,75.022,74.28
1.4137,75.182,74.521
1.4765,75.325,75.136
1.5394,75.411,75.509
1.6022,75.329,75.289
1.665,75.075,74.755
1.7279,74.779,74.454
1.7907,74.59,74.708
1.8535,74.683,74.958
1.9164,74.91,75.041
1.9792,75.094,75.135
2.042,75.07,75.255
2.1049,74.875,75.177
2.1677,74.737,74.968
2.2305,74.768,74.736
2.2934,75.037,74.447
2.3562,75.322,74.604
2.419,75.41,75.342
2.4819,75.277,76.108
2.5447,74.938,76.196
2.6075,74.731,75.459
2.6704,74.781,74.471
2.7332,74.98,73.899
2.796,75.184,74.325
2.8588,75.117,74.971
2.9217,74.877,75.086
2.9845,74.66,74.756
3.0473,74.66,74.743
3.1102,74.907,75.375
3.173,75.182,75.914
3.2358,75.329,75.889
3.2987,75.221,75.192
3.3615,74.936,74.216
3.4243,74.676,73.659
3.4872,74.579,74.131
3.55,74.747,75.017
3.6128,75.117,75.312
3.6757,75.518,75.466
3.7385,75.76,75.614
3.8013,75.663,75.511
3.8642,75.154,75.049
3.927,74.584,74.642
3.9898,74.246,74.685
4.0527,74.384,75.213
4.1155,74.729,75.475
4.1783,75.019,75.249
4.2412,75.213,74.753
4.304,75.314,74.559
4.3668,75.446,74.728
4.4296,75.436,74.867
4.4925,75.189,74.987
4.5553,74.637,75.324
4.6181,74.182,75.277
4.681,74.155,74.801
4.7438,74.508,74.752
4.8066,75.115,75.503
4.8695,75.554,75.468
4.9323,75.691,74.6
4.9951,75.558,74.075
5.058,75.217,74.774
5.1208,74.943,75.442
5.1836,74.873,75.326
5.2465,74.962,74.87
5.3093,75.136,74.967
5.3721,75.166,75.042
5.435,75.031,74.689
5.4978,74.832,74.672
5.5606,74.685,75.608
5.6235,74.732,76.179
5.6863,74.901,75.695
5.7491,75.086,74.629
5.8119,75.186,73.96
5.8748,75.183,74.3
5.9376,75.126,75.042
6.0004,75.043,75.432
6.0633,74.949,75.042
6.1261,74.829,74.706
6.1889,74.747,74.865
6.2518,74.756,75.273


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_274.csv <==
x,qOut,qIn
0.031416,75.011,75.298
0.094248,74.863,74.897
0.15708,74.743,74.833
0.21991,74.708,74.74
0.28274,74.803,74.555
0.34558,75.051,74.856
0.40841,75.36,75.35
0.47124,75.58,75.324
0.53407,75.564,74.542
0.5969,75.17,74.073
0.65973,74.639,74.301
0.72257,74.255,75.05
0.7854,74.281,76.026
0.84823,74.617,76.243
0.91106,74.98,75.565
0.97389,75.249,74.646
1.0367,75.343,74.013
1.0996,75.407,74.103
1.1624,75.45,74.83
1.2252,75.422,75.5
1.2881,75.26,75.399
1.3509,74.972,75.26
1.4137,74.758,75.397
1.4765,74.712,75.191
1.5394,74.892,74.297
1.6022,75.034,74.066
1.665,74.953,74.751
1.7279,74.712,75.486
1.7907,74.422,75.466
1.8535,74.457,75.117
1.9164,74.829,74.919
1.9792,75.337,74.905
2.042,75.772,74.924
2.1049,75.745,74.898
2.1677,75.258,74.899
2.2305,74.628,74.923
2.2934,74.223,75.044
2.3562,74.425,75.308
2.419,74.952,75.452
2.4819,75.467,75.226
2.5447,75.671,74.779
2.6075,75.445,74.96
2.6704,74.994,75.484
2.7332,74.581,75.505
2.796,74.457,74.817
2.8588,74.66,74.323
2.9217,74.982,74.203
2.9845,75.259,74.39
3.0473,75.349,75.121
3.1102,75.238,75.865
3.173,75.028,75.745
3.2358,74.836,74.742
3.2987,74.775,74.037
3.3615,74.859,74.645
3.4243,74.997,75.576
3.4872,75.122,75.906
3.55,75.178,75.139
3.6128,75.186,74.325
3.6757,75.186,74.358
3.7385,75.194,75.2
3.8013,75.223,75.693
3.8642,75.21,75.171
3.927,75.077,74.612
3.9898,74.841,74.634
4.0527,74.54,75.135
4.1155,74.421,75.197
4.1783,74.576,74.947
4.2412,74.901,74.985
4.304,75.265,75.586
4.3668,75.367,75.607
4.4296,75.197,74.945
4.4925,74.928,74.395
4.5553,74.76,74.502
4.6181,74.889,74.743
4.681,75.119,74.784
4.7438,75.264,74.73
4.8066,75.156,75.054
4.8695,74.937,75.39
4.9323,74.845,75.296
4.9951,74.911,75.067
5.058,75.121,75.003
5.1208,75.174,74.987
5.1836,75.047,74.936
5.2465,74.876,74.823
5.3093,74.816,74.662
5.3721,74.99,74.73
5.435,75.237,75.109
5.4978,75.402,75.64
5.5606,75.348,75.85
5.6235,75.088,75.548
5.6863,74.78,75.021
5.7491,74.556,74.36
5.8119,74.527,73.826
5.8748,74.658,74.249
5.9376,74.857,75.14
6.0004,75.053,75.356
6.0633,75.183,74.809
6.1261,75.235,75.028
6.1889,75.214,75.715
6.2518,75.134,75.908


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_275.csv <==
x,qOut,qIn
0.031416,74.451,75.086
0.094248,74.629,75.031
0.15708,74.858,75.351
0.21991,75.047,75.555
0.28274,75.128,75.034
0.34558,75.132,74.538
0.40841,75.073,74.597
0.47124,74.983,74.743
0.53407,74.887,74.46
0.5969,74.861,74.411
0.65973,74.927,74.834
0.72257,75.038,75.36
0.7854,75.135,75.687
0.84823,75.091,75.41
0.91106,74.948,74.868
0.97389,74.818,74.869
1.0367,74.815,75.453
1.0996,74.987,75.315
1.1624,75.208,74.756
1.2252,75.379,74.7
1.2881,75.414,74.914
1.3509,75.35,74.759
1.4137,75.234,74.86
1.4765,75.077,75.218
1.5394,74.881,75.029
1.6022,74.65,74.43
1.665,74.489,74.371
1.7279,74.464,75.093
1.7907,74.624,75.887
1.8535,74.883,75.645
1.9164,75.131,74.925
1.9792,75.306,74.41
2.042,75.364,74.311
2.1049,75.325,74.766
2.1677,75.232,75.557
2.2305,75.125,75.94
2.2934,75.038,75.402
2.3562,74.97,74.803
2.419,74.918,74.647
2.4819,74.887,74.709
2.5447,74.886,74.478
2.6075,74.902,74.346
2.6704,74.885,74.815
2.7332,74.837,75.652
2.796,74.767,76.071
2.8588,74.808,75.386
2.9217,74.99,74.377
2.9845,75.213,74.106
3.0473,75.362,74.938
3.1102,75.218,75.681
3.173,74.895,75.812
3.2358,74.627,75.336
3.2987,74.646,74.524
3.3615,75.007,74.099
3.4243,75.416,74.297
3.4872,75.625,74.988
3.55,75.419,75.766
3.6128,74.895,75.868
3.6757,74.45,75.319
3.7385,74.298,74.62
3.8013,74.584,74.226
3.8642,75.018,74.431
3.927,75.356,75.027
3.9898,75.485,75.413
4.0527,75.328,74.988
4.1155,75.007,74.672
4.1783,74.78,75.115
4.2412,74.771,75.872
4.304,75.063,75.786
4.3668,75.349,74.733
4.4296,75.332,73.935
4.4925,75.03,74.071
4.5553,74.528,74.767
4.6181,74.384,75.13
4.681,74.684,75.34
4.7438,75.184,75.564
4.8066,75.61,75.839
4.8695,75.566,75.719
4.9323,75.158,75.115
4.9951,74.68,74.398
5.058,74.448,74.223
5.1208,74.604,74.65
5.1836,74.899,75.017
5.2465,75.164,74.909
5.3093,75.266,74.651
5.3721,75.318,75.013
5.435,75.326,75.455
5.4978,75.233,75.304
5.5606,74.969,74.812
5.6235,74.584,74.726
5.6863,74.345,74.792
5.7491,74.376,74.911
5.8119,74.748,75.239
5.8748,75.23,75.414
5.9376,75.621,75.125
6.0004,75.801,74.613
6.0633,75.68,74.463
6.1261,75.284,74.961
6.1889,74.823,75.502
6.2518,74.49,75.527


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_276.csv <==
x,qOut,qIn
0.031416,75.118,74.898
0.094248,75.604,75.331
0.15708,75.832,75.671
0.21991,75.74,75.518
0.28274,75.293,75.027
0.34558,74.765,74.988
0.40841,74.467,75.085
0.47124,74.453,74.775
0.53407,74.711,74.456
0.5969,74.928,74.67
0.65973,75.045,74.936
0.72257,75.099,75.214
0.7854,75.14,75.735
0.84823,75.192,75.422
0.91106,75.178,74.226
0.97389,75.082,73.546
1.0367,74.904,74.574
1.0996,74.777,75.766
1.1624,74.783,75.932
1.2252,74.912,75.269
1.2881,75.135,74.61
1.3509,75.347,74.594
1.4137,75.463,74.925
1.4765,75.433,75.306
1.5394,75.221,75.559
1.6022,74.901,75.488
1.665,74.648,75.068
1.7279,74.566,74.522
1.7907,74.723,74.479
1.8535,75.001,74.993
1.9164,75.208,75.19
1.9792,75.23,74.711
2.042,74.974,74.479
2.1049,74.605,75.237
2.1677,74.421,75.829
2.2305,74.517,75.46
2.2934,74.934,74.546
2.3562,75.336,74.707
2.419,75.473,75.515
2.4819,75.336,75.797
2.5447,74.969,74.851
2.6075,74.79,74.117
2.6704,74.915,74.261
2.7332,75.193,74.865
2.796,75.436,75.396
2.8588,75.336,75.365
2.9217,75.014,74.891
2.9845,74.688,74.56
3.0473,74.58,74.911
3.1102,74.712,75.401
3.173,74.899,75.599
3.2358,75.049,75.582
3.2987,75.096,75.521
3.3615,75.133,75.029
3.4243,75.182,74.183
3.4872,75.224,73.694
3.55,75.238,74.359
3.6128,75.188,75.41
3.6757,75.066,75.769
3.7385,74.898,75.302
3.8013,74.713,74.742
3.8642,74.631,74.66
3.927,74.708,74.856
3.9898,74.885,75.292
4.0527,75.085,75.508
4.1155,75.116,75.244
4.1783,75.022,74.992
4.2412,74.942,74.949
4.304,75.021,74.884
4.3668,75.312,74.68
4.4296,75.535,74.586
4.4925,75.489,74.701
4.5553,75.001,74.964
4.6181,74.413,75.32
4.681,74.179,75.639
4.7438,74.36,75.612
4.8066,74.91,75.168
4.8695,75.324,74.569
4.9323,75.422,74.083
4.9951,75.265,74.118
5.058,74.951,74.728
5.1208,74.816,75.443
5.1836,74.925,76.007
5.2465,75.158,76.052
5.3093,75.374,75.315
5.3721,75.346,74.63
5.435,75.111,74.466
5.4978,74.808,74.645
5.5606,74.593,74.771
5.6235,74.584,74.699
5.6863,74.729,74.715
5.7491,74.965,74.996
5.8119,75.23,75.252
5.8748,75.453,75.215
5.9376,75.468,75.146
6.0004,75.226,75.113
6.0633,74.707,75.047
6.1261,74.287,74.901
6.1889,74.246,74.771
6.2518,74.556,74.731


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_277.csv <==
x,qOut,qIn
0.031416,75.107,74.211
0.094248,75.319,74.069
0.15708,75.283,74.42
0.21991,75.082,75.329
0.28274,74.833,76.19
0.34558,74.74,76.214
0.40841,74.815,75.74
0.47124,74.998,75.202
0.53407,75.224,74.761
0.5969,75.387,74.279
0.65973,75.366,73.961
0.72257,75.152,74.089
0.7854,74.763,74.808
0.84823,74.517,75.333
0.91106,74.602,75.308
0.97389,74.919,75.128
1.0367,75.33,75.387
1.0996,75.383,75.59
1.1624,75.018,75.355
1.2252,74.497,74.981
1.2881,74.137,74.619
1.3509,74.323,74.419
1.4137,74.876,74.666
1.4765,75.526,75.252
1.5394,76.032,75.559
1.6022,76.145,75.277
1.665,75.747,74.809
1.7279,75.029,74.457
1.7907,74.248,74.685
1.8535,74.009,75.286
1.9164,74.249,75.443
1.9792,74.696,74.855
2.042,75.07,74.477
2.1049,75.263,74.971
2.1677,75.365,75.303
2.2305,75.411,75.015
2.2934,75.422,74.705
2.3562,75.303,74.968
2.419,75.062,75.233
2.4819,74.806,75.182
2.5447,74.653,74.898
2.6075,74.74,74.771
2.6704,74.968,74.83
2.7332,75.188,75.084
2.796,75.253,75.555
2.8588,75.105,75.533
2.9217,74.9,74.922
2.9845,74.771,74.434
3.0473,74.833,74.78
3.1102,74.982,75.369
3.173,75.063,75.544
3.2358,75.04,75.239
3.2987,74.911,74.775
3.3615,74.849,74.733
3.4243,74.894,75.026
3.4872,74.993,75.304
3.55,75.08,75.122
3.6128,75.07,74.697
3.6757,75,74.491
3.7385,74.927,74.557
3.8013,74.907,74.682
3.8642,74.97,74.96
3.927,75.081,75.364
3.9898,75.182,75.551
4.0527,75.215,75.365
4.1155,75.128,74.842
4.1783,74.997,74.34
4.2412,74.911,74.524
4.304,74.959,75.624
4.3668,75.101,75.998
4.4296,75.202,75.222
4.4925,75.205,74.188
4.5553,75.081,74.204
4.6181,74.984,75.192
4.681,74.955,75.893
4.7438,74.939,75.577
4.8066,74.864,74.783
4.8695,74.691,74.57
4.9323,74.586,74.582
4.9951,74.64,74.695
5.058,74.916,75.004
5.1208,75.223,75.232
5.1836,75.358,75.268
5.2465,75.286,75.191
5.3093,75.006,74.914
5.3721,74.812,74.726
5.435,74.841,74.802
5.4978,75.018,74.984
5.5606,75.232,75.115
5.6235,75.211,75.109
5.6863,75.014,75.204
5.7491,74.82,75.605
5.8119,74.814,75.639
5.8748,75.051,74.603
5.9376,75.266,73.718
6.0004,75.293,74.215
6.0633,75,75.704
6.1261,74.662,75.976
6.1889,74.571,75.284
6.2518,74.737,74.567


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_278.csv <==
x,qOut,qIn
0.031416,75.009,75.614
0.094248,74.986,75.386
0.15708,75.014,74.775
0.21991,75.086,74.478
0.28274,75.178,74.57
0.34558,75.175,74.56
0.40841,75.071,74.722
0.47124,74.929,75.365
0.53407,74.818,76.128
0.5969,74.827,76.067
0.65973,74.919,75.436
0.72257,75.028,74.724
0.7854,75.092,74.114
0.84823,75.074,73.998
0.91106,75.002,74.444
0.97389,74.922,74.932
1.0367,74.872,75.151
1.0996,74.899,75.506
1.1624,74.995,75.906
1.2252,75.101,75.943
1.2881,75.155,75.257
1.3509,75.026,74.412
1.4137,74.761,74.131
1.4765,74.517,74.587
1.5394,74.456,75.248
1.6022,74.71,75.311
1.665,75.162,74.926
1.7279,75.618,74.466
1.7907,75.898,74.545
1.8535,75.724,74.829
1.9164,75.145,74.922
1.9792,74.474,75.199
2.042,74.07,75.737
2.1049,74.217,75.485
2.1677,74.665,74.764
2.2305,75.175,74.568
2.2934,75.544,75.063
2.3562,75.737,75.388
2.419,75.688,75.538
2.4819,75.414,75.588
2.5447,74.948,75.322
2.6075,74.605,74.605
2.6704,74.568,73.94
2.7332,74.752,73.951
2.796,75.025,75.052
2.8588,75.049,75.798
2.9217,74.861,75.407
2.9845,74.644,74.439
3.0473,74.596,74.241
3.1102,74.837,75.207
3.173,75.169,76.046
3.2358,75.411,75.841
3.2987,75.4,74.836
3.3615,75.168,74.246
3.4243,74.952,74.228
3.4872,74.896,74.743
3.55,75.112,75.477
3.6128,75.399,75.739
3.6757,75.474,75.383
3.7385,75.264,74.68
3.8013,74.747,74.449
3.8642,74.374,74.887
3.927,74.378,75.238
3.9898,74.659,75.141
4.0527,75.054,74.805
4.1155,75.188,74.912
4.1783,75.106,75.252
4.2412,74.974,75.298
4.304,74.976,74.679
4.3668,75.17,74.266
4.4296,75.304,74.58
4.4925,75.24,75.347
4.5553,74.878,75.751
4.6181,74.568,75.417
4.681,74.589,74.977
4.7438,74.884,74.844
4.8066,75.331,74.996
4.8695,75.48,74.988
4.9323,75.284,74.811
4.9951,74.936,74.729
5.058,74.665,75.132
5.1208,74.728,75.285
5.1836,74.962,74.892
5.2465,75.182,74.642
5.3093,75.219,75.228
5.3721,75.083,75.604
5.435,74.89,75.245
5.4978,74.734,74.742
5.5606,74.692,74.724
5.6235,74.783,74.855
5.6863,74.984,74.925
5.7491,75.218,75.096
5.8119,75.404,75.11
5.8748,75.395,74.829
5.9376,75.205,74.81
6.0004,74.956,75.217
6.0633,74.783,75.306
6.1261,74.804,74.716
6.1889,74.91,74.408
6.2518,75.006,74.907


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_279.csv <==
x,qOut,qIn
0.031416,75.553,75.673
0.094248,75.803,75.085
0.15708,75.677,74.638
0.21991,75.3,74.785
0.28274,74.833,75.058
0.34558,74.584,75.093
0.40841,74.561,75.247
0.47124,74.676,75.354
0.53407,74.828,74.935
0.5969,74.995,74.177
0.65973,75.174,73.933
0.72257,75.298,74.717
0.7854,75.295,75.941
0.84823,75.064,75.92
0.91106,74.754,75.081
0.97389,74.547,74.536
1.0367,74.608,74.731
1.0996,74.916,74.814
1.1624,75.253,74.836
1.2252,75.456,75.256
1.2881,75.388,75.967
1.3509,75.125,75.837
1.4137,74.909,75.048
1.4765,74.858,74.436
1.5394,75.051,74.468
1.6022,75.212,74.663
1.665,75.127,74.847
1.7279,74.846,75.007
1.7907,74.469,74.903
1.8535,74.407,74.733
1.9164,74.688,74.78
1.9792,75.121,74.846
2.042,75.498,74.75
2.1049,75.514,75.07
2.1677,75.207,75.605
2.2305,74.809,75.574
2.2934,74.574,74.904
2.3562,74.751,74.732
2.419,75.158,75.053
2.4819,75.547,75.311
2.5447,75.683,75.066
2.6075,75.429,74.813
2.6704,74.981,74.816
2.7332,74.592,74.849
2.796,74.503,74.711
2.8588,74.689,74.78
2.9217,74.899,75.106
2.9845,75.001,75.396
3.0473,74.902,75.551
3.1102,74.767,75.472
3.173,74.743,75.157
3.2358,74.85,74.879
3.2987,75.078,74.868
3.3615,75.264,74.761
3.4243,75.325,74.424
3.4872,75.269,74.234
3.55,75.123,74.747
3.6128,75.02,75.483
3.6757,74.996,75.72
3.7385,75.006,75.3
3.8013,75,74.65
3.8642,74.904,74.571
3.927,74.787,74.943
3.9898,74.728,75.508
4.0527,74.799,75.963
4.1155,74.99,75.36
4.1783,75.218,74.211
4.2412,75.405,73.948
4.304,75.483,74.913
4.3668,75.389,75.369
4.4296,75.128,75.136
4.4925,74.795,74.79
4.5553,74.5,74.765
4.6181,74.423,75.437
4.681,74.567,76.24
4.7438,74.839,75.958
4.8066,75.136,74.245
4.8695,75.296,73.411
4.9323,75.267,73.985
4.9951,75.119,75.057
5.058,74.941,75.616
5.1208,74.95,75.572
5.1836,75.115,75.395
5.2465,75.279,75.338
5.3093,75.277,75.233
5.3721,75.004,74.787
5.435,74.692,74.417
5.4978,74.524,74.556
5.5606,74.654,74.962
5.6235,74.917,74.856
5.6863,75.158,74.715
5.7491,75.333,75.128
5.8119,75.434,75.646
5.8748,75.445,75.412
5.9376,75.229,74.917
6.0004,74.826,74.541
6.0633,74.319,74.377
6.1261,74.162,74.568
6.1889,74.449,75.096
6.2518,74.989,75.651


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_280.csv <==
x,qOut,qIn
0.031416,75.121,75.389
0.094248,75.032,76.139
0.15708,74.922,76.013
0.21991,74.837,75.111
0.28274,74.808,74.419
0.34558,74.809,74.256
0.40841,74.865,74.116
0.47124,74.978,74.269
0.53407,75.145,75.163
0.5969,75.282,75.785
0.65973,75.338,75.526
0.72257,75.324,74.854
0.7854,75.267,74.722
0.84823,75.208,75.453
0.91106,75.066,76.037
0.97389,74.826,75.58
1.0367,74.491,74.409
1.0996,74.32,74.079
1.1624,74.49,74.415
1.2252,74.922,74.823
1.2881,75.503,74.996
1.3509,75.794,75.108
1.4137,75.561,75.253
1.4765,74.961,75.371
1.5394,74.238,75.068
1.6022,74.076,74.904
1.665,74.421,75.258
1.7279,74.953,75.529
1.7907,75.343,75.187
1.8535,75.416,74.755
1.9164,75.334,74.629
1.9792,75.24,74.83
2.042,75.267,75.003
2.1049,75.332,74.896
2.1677,75.248,74.883
2.2305,74.994,75.08
2.2934,74.589,75.031
2.3562,74.383,74.563
2.419,74.494,74.37
2.4819,74.806,74.905
2.5447,75.168,75.821
2.6075,75.328,75.914
2.6704,75.305,75.31
2.7332,75.203,74.613
2.796,75.135,74.532
2.8588,75.173,74.854
2.9217,75.215,74.91
2.9845,75.189,74.58
3.0473,75.033,74.625
3.1102,74.85,75.335
3.173,74.769,75.785
3.2358,74.805,75.561
3.2987,74.948,74.925
3.3615,75.026,74.38
3.4243,74.97,74.215
3.4872,74.831,74.83
3.55,74.683,75.753
3.6128,74.708,75.663
3.6757,74.92,75.057
3.7385,75.217,74.847
3.8013,75.487,75.054
3.8642,75.512,74.879
3.927,75.262,74.557
3.9898,74.879,74.382
4.0527,74.535,74.493
4.1155,74.487,75.175
4.1783,74.681,75.936
4.2412,74.979,75.831
4.304,75.247,74.784
4.3668,75.373,74.301
4.4296,75.307,74.567
4.4925,75.088,75.075
4.5553,74.769,75.449
4.6181,74.6,75.622
4.681,74.7,75.428
4.7438,74.993,74.863
4.8066,75.37,74.475
4.8695,75.533,74.696
4.9323,75.386,75.042
4.9951,75.031,75.107
5.058,74.609,74.951
5.1208,74.436,74.959
5.1836,74.534,74.991
5.2465,74.801,74.92
5.3093,75.122,74.926
5.3721,75.357,74.998
5.435,75.401,74.823
5.4978,75.25,74.536
5.5606,74.919,74.896
5.6235,74.696,75.648
5.6863,74.76,75.808
5.7491,75.033,75.196
5.8119,75.395,74.613
5.8748,75.482,74.999
5.9376,75.262,75.601
6.0004,74.915,75.593
6.0633,74.65,74.86
6.1261,74.694,74.213
6.1889,74.895,73.996
6.2518,75.086,74.386


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_281.csv <==
x,qOut,qIn
0.031416,74.687,74.018
0.094248,74.778,73.759
0.15708,74.952,74.597
0.21991,75.108,75.472
0.28274,75.162,75.512
0.34558,75.185,75.237
0.40841,75.199,75.108
0.47124,75.176,75.074
0.53407,75.078,74.957
0.5969,74.902,74.893
0.65973,74.775,75.009
0.72257,74.768,75.266
0.7854,74.924,75.429
0.84823,75.136,74.922
0.91106,75.309,74.339
0.97389,75.387,74.74
1.0367,75.329,75.999
1.0996,75.1,75.933
1.1624,74.763,74.705
1.2252,74.459,73.566
1.2881,74.339,73.474
1.3509,74.517,74.465
1.4137,74.874,75.742
1.4765,75.239,76.331
1.5394,75.453,75.851
1.6022,75.406,74.887
1.665,75.201,74.197
1.7279,74.99,74.443
1.7907,74.925,75.117
1.8535,75.01,75.341
1.9164,75.087,75.528
1.9792,75.094,75.659
2.042,74.993,75.229
2.1049,74.987,74.642
2.1677,75.105,74.424
2.2305,75.204,74.355
2.2934,75.121,74.354
2.3562,74.68,74.886
2.419,74.211,75.568
2.4819,74.019,75.681
2.5447,74.355,75.176
2.6075,75.021,74.958
2.6704,75.621,75.005
2.7332,75.905,74.95
2.796,75.656,74.716
2.8588,75.048,74.763
2.9217,74.589,75.022
2.9845,74.52,75.167
3.0473,74.986,74.93
3.1102,75.504,74.732
3.173,75.7,74.835
3.2358,75.503,75.043
3.2987,74.913,75.104
3.3615,74.415,75.261
3.4243,74.282,75.468
3.4872,74.473,75.415
3.55,74.884,75.143
3.6128,75.227,74.809
3.6757,75.421,74.441
3.7385,75.445,74.331
3.8013,75.289,74.874
3.8642,75.04,75.332
3.927,74.843,75.191
3.9898,74.764,74.856
4.0527,74.846,75.059
4.1155,74.958,75.617
4.1783,75.006,75.797
4.2412,74.982,75.298
4.304,74.894,74.432
4.3668,74.85,74.331
4.4296,74.902,74.824
4.4925,75.039,75.094
4.5553,75.238,74.604
4.6181,75.387,74.35
4.681,75.378,74.744
4.7438,75.204,75.325
4.8066,74.875,75.633
4.8695,74.616,75.585
4.9323,74.557,75.164
4.9951,74.672,74.543
5.058,74.904,74.448
5.1208,75.084,75.005
5.1836,75.201,75.333
5.2465,75.276,74.983
5.3093,75.336,74.613
5.3721,75.355,75.071
5.435,75.257,75.561
5.4978,75.052,75.457
5.5606,74.767,75.001
5.6235,74.579,74.872
5.6863,74.544,74.859
5.7491,74.625,74.774
5.8119,74.765,74.725
5.8748,74.91,75.077
5.9376,75.081,75.459
6.0004,75.248,75.345
6.0633,75.37,74.937
6.1261,75.302,75.161
6.1889,75.072,75.533
6.2518,74.816,75.205


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_282.csv <==
x,qOut,qIn
0.031416,75.669,74.905
0.094248,75.527,75.352
0.15708,75.125,75.559
0.21991,74.67,75.346
0.28274,74.391,74.616
0.34558,74.507,74.068
0.40841,74.855,74.211
0.47124,75.221,75.045
0.53407,75.406,75.925
0.5969,75.325,75.792
0.65973,75.082,75.019
0.72257,74.822,74.407
0.7854,74.688,74.491
0.84823,74.751,74.82
0.91106,74.929,74.993
0.97389,75.125,74.972
1.0367,75.243,75.027
1.0996,75.229,75.121
1.1624,75.153,75.077
1.2252,75.091,75.078
1.2881,75.116,75.21
1.3509,75.156,75.07
1.4137,75.06,74.773
1.4765,74.841,74.74
1.5394,74.543,75.055
1.6022,74.501,75.139
1.665,74.769,75.003
1.7279,75.174,74.985
1.7907,75.513,75.116
1.8535,75.458,75.031
1.9164,75.096,74.985
1.9792,74.686,75.307
2.042,74.507,75.739
2.1049,74.68,75.408
2.1677,74.957,74.614
2.2305,75.17,74.1
2.2934,75.183,74.266
2.3562,75.115,74.442
2.419,75.064,74.584
2.4819,75.039,75.088
2.5447,75.028,75.632
2.6075,74.972,75.661
2.6704,74.921,75.585
2.7332,74.91,75.447
2.796,74.971,74.742
2.8588,75.035,74.36
2.9217,75.049,74.908
2.9845,75.035,75.575
3.0473,75.025,75.203
3.1102,75.129,74.374
3.173,75.291,74.065
3.2358,75.38,74.354
3.2987,75.264,75.026
3.3615,74.865,75.63
3.4243,74.425,75.843
3.4872,74.168,75.571
3.55,74.283,75.127
3.6128,74.647,74.788
3.6757,75.06,74.572
3.7385,75.404,74.716
3.8013,75.593,75.326
3.8642,75.596,75.533
3.927,75.427,75.118
3.9898,75.179,74.56
4.0527,74.959,74.555
4.1155,74.903,75.269
4.1783,74.911,75.789
4.2412,74.872,75.195
4.304,74.687,73.751
4.3668,74.479,73.732
4.4296,74.471,74.948
4.4925,74.702,75.94
4.5553,75.164,75.67
4.6181,75.567,75.092
4.681,75.695,74.91
4.7438,75.529,74.98
4.8066,75.094,74.66
4.8695,74.776,74.326
4.9323,74.743,74.607
4.9951,74.906,75.299
5.058,75.133,75.878
5.1208,75.179,75.855
5.1836,75.112,75.343
5.2465,75.024,74.735
5.3093,75.003,74.426
5.3721,74.958,74.358
5.435,74.793,74.544
5.4978,74.584,75.085
5.5606,74.434,75.517
5.6235,74.594,75.258
5.6863,74.99,74.914
5.7491,75.41,75.024
5.8119,75.638,75.138
5.8748,75.434,74.676
5.9376,74.964,74.369
6.0004,74.523,74.756
6.0633,74.407,75.692
6.1261,74.684,75.732
6.1889,75.114,74.984
6.2518,75.496,74.532


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_283.csv <==
x,qOut,qIn
0.031416,74.965,74.964
0.094248,74.801,75.187
0.15708,74.729,75.421
0.21991,74.775,75.652
0.28274,74.957,75.854
0.34558,75.201,75.619
0.40841,75.321,74.844
0.47124,75.217,74.037
0.53407,74.814,74.198
0.5969,74.392,74.99
0.65973,74.28,75.329
0.72257,74.526,74.949
0.7854,75.103,74.355
0.84823,75.624,74.53
0.91106,75.78,75.278
0.97389,75.512,75.957
1.0367,74.815,75.71
1.0996,74.272,74.883
1.1624,74.217,74.441
1.2252,74.562,74.706
1.2881,75.128,75.239
1.3509,75.535,75.147
1.4137,75.722,74.696
1.4765,75.687,74.468
1.5394,75.437,74.784
1.6022,75.036,75.201
1.665,74.676,75.408
1.7279,74.487,75.325
1.7907,74.571,75.246
1.8535,74.761,75.316
1.9164,74.887,75.151
1.9792,74.931,74.662
2.042,74.907,74.454
2.1049,75.006,74.916
2.1677,75.206,75.319
2.2305,75.382,75.186
2.2934,75.399,74.919
2.3562,75.179,75.159
2.419,74.909,75.356
2.4819,74.731,75.028
2.5447,74.764,74.302
2.6075,74.849,74.332
2.6704,74.876,74.996
2.7332,74.875,75.5
2.796,74.901,75.352
2.8588,75.081,74.88
2.9217,75.305,74.532
2.9845,75.439,74.675
3.0473,75.36,75.105
3.1102,75.09,75.328
3.173,74.825,75.534
3.2358,74.687,75.654
3.2987,74.765,74.864
3.3615,74.953,73.886
3.4243,75.137,73.953
3.4872,75.245,74.874
3.55,75.222,75.701
3.6128,75.06,75.672
3.6757,74.842,75.155
3.7385,74.681,74.672
3.8013,74.678,74.657
3.8642,74.848,75.064
3.927,75.045,75.473
3.9898,75.154,75.468
4.0527,75.073,75.208
4.1155,74.885,75.123
4.1783,74.797,74.997
4.2412,74.883,74.791
4.304,75.184,74.858
4.3668,75.416,75.099
4.4296,75.34,75.016
4.4925,74.999,74.571
4.5553,74.496,74.359
4.6181,74.338,74.674
4.681,74.589,74.972
4.7438,75.033,75.135
4.8066,75.427,75.455
4.8695,75.464,75.566
4.9323,75.233,75.249
4.9951,74.948,74.965
5.058,74.833,75.146
5.1208,75.004,75.233
5.1836,75.255,74.895
5.2465,75.414,74.454
5.3093,75.333,74.635
5.3721,75.107,75.209
5.435,74.922,75.416
5.4978,74.834,75.222
5.5606,74.867,75.299
5.6235,74.832,75.15
5.6863,74.716,74.325
5.7491,74.607,73.719
5.8119,74.606,74.456
5.8748,74.782,75.744
5.9376,75.038,76.364
6.0004,75.279,75.941
6.0633,75.416,74.802
6.1261,75.424,74.111
6.1889,75.324,74.11
6.2518,75.157,74.558


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_284.csv <==
x,qOut,qIn
0.031416,74.857,74.726
0.094248,74.788,74.884
0.15708,74.826,74.981
0.21991,74.937,74.968
0.28274,75.067,74.958
0.34558,75.093,74.932
0.40841,75.068,74.952
0.47124,75.064,75.199
0.53407,75.156,75.519
0.5969,75.244,75.369
0.65973,75.139,74.844
0.72257,74.853,74.224
0.7854,74.448,73.976
0.84823,74.342,74.543
0.91106,74.616,75.478
0.97389,75.094,76.133
1.0367,75.567,76.032
1.0996,75.709,75.336
1.1624,75.508,74.566
1.2252,75.136,74.17
1.2881,74.794,74.354
1.3509,74.723,74.692
1.4137,74.821,74.897
1.4765,74.964,75.03
1.5394,75.037,75.423
1.6022,75.104,75.574
1.665,75.201,75.127
1.7279,75.252,74.512
1.7907,75.168,74.378
1.8535,74.827,75.026
1.9164,74.455,75.821
1.9792,74.28,75.872
2.042,74.495,74.849
2.1049,75.012,74.251
2.1677,75.548,74.457
2.2305,75.864,74.865
2.2934,75.747,75.11
2.3562,75.167,75.447
2.419,74.535,75.608
2.4819,74.185,75.169
2.5447,74.386,74.423
2.6075,74.849,74.376
2.6704,75.236,74.688
2.7332,75.413,74.782
2.796,75.297,74.887
2.8588,75.045,75.34
2.9217,74.841,75.555
2.9845,74.788,75.338
3.0473,74.96,75.377
3.1102,75.217,75.643
3.173,75.339,75.336
3.2358,75.247,74.636
3.2987,74.893,74.608
3.3615,74.596,75.188
3.4243,74.6,75.225
3.4872,74.865,74.426
3.55,75.292,73.669
3.6128,75.472,74.323
3.6757,75.294,75.536
3.7385,74.903,76.025
3.8013,74.495,75.35
3.8642,74.424,74.743
3.927,74.627,74.699
3.9898,74.941,75.169
4.0527,75.202,75.443
4.1155,75.353,74.922
4.1783,75.431,74.447
4.2412,75.448,74.703
4.304,75.413,75.155
4.3668,75.306,75.09
4.4296,75.146,75.051
4.4925,74.956,75.19
4.5553,74.759,75.373
4.6181,74.567,75.319
4.681,74.44,75.039
4.7438,74.435,74.717
4.8066,74.603,74.715
4.8695,74.916,74.94
4.9323,75.237,75.056
4.9951,75.445,75.073
5.058,75.434,75.179
5.1208,75.234,74.859
5.1836,75.014,74.332
5.2465,74.873,74.55
5.3093,74.886,75.49
5.3721,74.916,75.592
5.435,74.904,74.976
5.4978,74.889,74.443
5.5606,74.927,74.764
5.6235,75.082,75.545
5.6863,75.251,75.876
5.7491,75.338,75.335
5.8119,75.262,74.404
5.8748,75.072,74.061
5.9376,74.901,74.248
6.0004,74.819,74.846
6.0633,74.874,75.656
6.1261,74.969,75.923
6.1889,75.01,75.518
6.2518,74.974,74.909


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_285.csv <==
x,qOut,qIn
0.031416,75.032,73.751
0.094248,74.714,73.872
0.15708,74.63,74.855
0.21991,74.76,75.448
0.28274,75.046,75.136
0.34558,75.27,74.947
0.40841,75.331,75.056
0.47124,75.231,75.202
0.53407,74.989,75.315
0.5969,74.772,75.353
0.65973,74.689,75.236
0.72257,74.741,75.075
0.7854,74.901,74.841
0.84823,75.04,74.596
0.91106,75.139,74.566
0.97389,75.205,74.685
1.0367,75.25,74.753
1.0996,75.204,75.115
1.1624,74.999,75.681
1.2252,74.713,75.922
1.2881,74.448,75.724
1.3509,74.469,75.09
1.4137,74.736,74.239
1.4765,75.076,73.951
1.5394,75.307,74.848
1.6022,75.303,75.554
1.665,75.202,75.359
1.7279,75.127,74.856
1.7907,75.189,74.67
1.8535,75.272,74.548
1.9164,75.208,74.628
1.9792,74.991,75.252
2.042,74.662,75.787
2.1049,74.49,75.227
2.1677,74.551,74.445
2.2305,74.788,74.45
2.2934,75.119,75.106
2.3562,75.441,75.266
2.419,75.63,75.204
2.4819,75.594,75.263
2.5447,75.247,75.22
2.6075,74.767,75.008
2.6704,74.502,75.015
2.7332,74.545,75.215
2.796,74.914,75.243
2.8588,75.182,74.745
2.9217,75.167,74.174
2.9845,74.958,74.128
3.0473,74.696,74.697
3.1102,74.718,75.198
3.173,74.953,75.387
3.2358,75.207,75.235
3.2987,75.28,75.024
3.3615,75.093,75.068
3.4243,74.864,75.208
3.4872,74.756,75.312
3.55,74.901,75.426
3.6128,75.143,75.326
3.6757,75.306,74.851
3.7385,75.345,74.307
3.8013,75.25,74.385
3.8642,75.158,75.117
3.927,75.06,75.653
3.9898,74.919,75.489
4.0527,74.695,74.885
4.1155,74.478,74.41
4.1783,74.431,74.213
4.2412,74.576,74.559
4.304,74.898,75.29
4.3668,75.173,75.807
4.4296,75.29,75.9
4.4925,75.274,75.436
4.5553,75.17,74.727
4.6181,75.158,74.357
4.681,75.226,74.238
4.7438,75.272,74.336
4.8066,75.188,74.892
4.8695,74.923,75.616
4.9323,74.69,75.881
4.9951,74.635,75.519
5.058,74.869,74.998
5.1208,75.177,74.791
5.1836,75.278,74.7
5.2465,75.114,74.715
5.3093,74.681,74.943
5.3721,74.404,75.102
5.435,74.502,75.134
5.4978,74.894,75.324
5.5606,75.446,75.524
5.6235,75.762,75.044
5.6863,75.641,74.335
5.7491,75.169,74.194
5.8119,74.492,75.091
5.8748,74.183,75.674
5.9376,74.347,75.221
6.0004,74.796,74.383
6.0633,75.302,74.676
6.1261,75.601,75.8
6.1889,75.628,76.138
6.2518,75.421,75.139


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_286.csv <==
x,qOut,qIn
0.031416,74.49,75.77
0.094248,74.83,75.74
0.15708,75.191,75.135
0.21991,75.353,74.34
0.28274,75.134,73.965
0.34558,74.835,74.197
0.40841,74.785,74.679
0.47124,74.995,75.128
0.53407,75.408,75.252
0.5969,75.524,75.371
0.65973,75.242,75.571
0.72257,74.784,75.368
0.7854,74.428,74.548
0.84823,74.5,74.307
0.91106,74.776,74.847
0.97389,75.05,75.494
1.0367,75.14,75.694
1.0996,75.191,75.498
1.1624,75.327,75.075
1.2252,75.477,74.551
1.2881,75.54,74.197
1.3509,75.222,74.35
1.4137,74.68,74.721
1.4765,74.218,74.915
1.5394,74.143,74.987
1.6022,74.482,75.413
1.665,74.948,75.846
1.7279,75.346,75.706
1.7907,75.521,74.969
1.8535,75.452,74.594
1.9164,75.194,74.659
1.9792,74.89,74.917
2.042,74.689,75.394
2.1049,74.77,75.503
2.1677,75.059,75.044
2.2305,75.371,74.734
2.2934,75.522,75.089
2.3562,75.295,75.089
2.419,74.831,74.629
2.4819,74.392,74.447
2.5447,74.249,74.944
2.6075,74.466,75.249
2.6704,74.824,75.026
2.7332,75.175,74.613
2.796,75.4,74.662
2.8588,75.514,75.096
2.9217,75.48,75.372
2.9845,75.308,75.394
3.0473,75.019,75.301
3.1102,74.807,74.969
3.173,74.805,74.529
3.2358,74.967,74.484
3.2987,75.218,74.999
3.3615,75.31,75.365
3.4243,75.2,75.448
3.4872,74.98,75.424
3.55,74.763,75.139
3.6128,74.714,74.761
3.6757,74.783,74.726
3.7385,74.882,74.924
3.8013,74.926,74.816
3.8642,74.893,74.708
3.927,74.853,74.993
3.9898,74.863,75.325
4.0527,74.967,75.21
4.1155,75.139,74.768
4.1783,75.263,74.544
4.2412,75.262,74.914
4.304,75.071,75.661
4.3668,74.808,75.464
4.4296,74.681,74.64
4.4925,74.753,74.41
4.5553,75.049,75.081
4.6181,75.339,74.967
4.681,75.451,74.38
4.7438,75.357,74.639
4.8066,75.064,76.064
4.8695,74.8,76.438
4.9323,74.701,75.42
4.9951,74.758,74.094
5.058,74.929,73.756
5.1208,75.051,74.538
5.1836,75.077,75.527
5.2465,75.029,75.916
5.3093,74.941,75.23
5.3721,74.916,74.382
5.435,74.983,74.233
5.4978,75.09,74.901
5.5606,75.18,75.879
5.6235,75.106,76.014
5.6863,74.886,75.268
5.7491,74.653,74.397
5.8119,74.548,74.384
5.8748,74.726,74.74
5.9376,75.088,74.835
6.0004,75.445,74.813
6.0633,75.616,74.988
6.1261,75.392,75.138
6.1889,74.935,75.166
6.2518,74.538,75.353


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_287.csv <==
x,qOut,qIn
0.031416,75.087,75.633
0.094248,74.73,74.984
0.15708,74.521,74.604
0.21991,74.544,74.929
0.28274,74.84,75.342
0.34558,75.182,75.118
0.40841,75.367,74.841
0.47124,75.346,74.718
0.53407,75.107,74.476
0.5969,74.912,74.318
0.65973,74.863,74.593
0.72257,74.886,75.105
0.7854,74.875,75.471
0.84823,74.693,75.448
0.91106,74.537,75.234
0.97389,74.56,75.143
1.0367,74.88,75.238
1.0996,75.317,75.185
1.1624,75.616,75.088
1.2252,75.677,75.045
1.2881,75.434,74.749
1.3509,75.126,74.438
1.4137,74.959,74.58
1.4765,74.939,75.055
1.5394,75.031,75.509
1.6022,74.971,75.5
1.665,74.759,75.08
1.7279,74.534,74.625
1.7907,74.448,74.708
1.8535,74.615,74.998
1.9164,74.909,74.967
1.9792,75.201,74.704
2.042,75.375,74.747
2.1049,75.406,75.154
2.1677,75.353,75.393
2.2305,75.264,75.247
2.2934,75.187,74.701
2.3562,75.088,74.237
2.419,74.939,74.373
2.4819,74.781,75.309
2.5447,74.664,76.461
2.6075,74.714,76.303
2.6704,74.909,75.136
2.7332,75.146,74.079
2.796,75.317,73.902
2.8588,75.278,74.357
2.9217,75.072,75.028
2.9845,74.825,75.557
3.0473,74.669,75.857
3.1102,74.703,75.603
3.173,74.855,74.878
3.2358,75.031,74.449
3.2987,75.146,74.702
3.3615,75.125,74.801
3.4243,74.96,74.726
3.4872,74.741,74.885
3.55,74.569,75.243
3.6128,74.669,75.363
3.6757,75.038,75.296
3.7385,75.485,75.162
3.8013,75.81,74.991
3.8642,75.598,74.689
3.927,74.968,74.453
3.9898,74.334,74.541
4.0527,74.143,74.939
4.1155,74.587,75.287
4.1783,75.227,75.387
4.2412,75.716,75.16
4.304,75.762,75.058
4.3668,75.385,75.281
4.4296,74.887,75.314
4.4925,74.525,75.098
4.5553,74.519,75.058
4.6181,74.736,74.801
4.681,74.988,74.284
4.7438,75.189,74.349
4.8066,75.287,75.324
4.8695,75.304,75.574
4.9323,75.201,75.002
4.9951,75.001,74.808
5.058,74.739,75.676
5.1208,74.59,75.763
5.1836,74.628,74.717
5.2465,74.806,73.758
5.3093,75.052,74.139
5.3721,75.22,75.29
5.435,75.289,76.031
5.4978,75.286,75.732
5.5606,75.249,74.563
5.6235,75.206,74.221
5.6863,75.112,74.896
5.7491,74.959,75.628
5.8119,74.749,75.286
5.8748,74.605,74.536
5.9376,74.62,74.269
6.0004,74.784,74.479
6.0633,75.06,74.746
6.1261,75.313,75.066
6.1889,75.431,75.553
6.2518,75.367,75.881


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_288.csv <==
x,qOut,qIn
0.031416,74.762,74.573
0.094248,74.671,74.881
0.15708,74.743,75.355
0.21991,74.862,75.684
0.28274,74.914,75.432
0.34558,74.959,75.025
0.40841,75.069,74.887
0.47124,75.19,74.993
0.53407,75.247,75.331
0.5969,75.046,75.439
0.65973,74.715,75.06
0.72257,74.475,74.496
0.7854,74.541,74.236
0.84823,74.946,74.481
0.91106,75.396,75.034
0.97389,75.635,75.509
1.0367,75.436,75.325
1.0996,74.881,75.052
1.1624,74.42,75.202
1.2252,74.3,75.41
1.2881,74.687,74.99
1.3509,75.19,74.262
1.4137,75.505,73.966
1.4765,75.563,74.303
1.5394,75.343,75.078
1.6022,75.128,75.592
1.665,75.058,75.703
1.7279,75.092,75.638
1.7907,75.154,75.609
1.8535,75.02,75.161
1.9164,74.76,74.425
1.9792,74.536,74.105
2.042,74.512,74.869
2.1049,74.739,75.775
2.1677,75.068,75.789
2.2305,75.362,74.91
2.2934,75.502,74.279
2.3562,75.422,74.643
2.419,75.134,75.104
2.4819,74.749,75.085
2.5447,74.393,74.871
2.6075,74.27,75.001
2.6704,74.412,75.085
2.7332,74.747,74.99
2.796,75.186,74.935
2.8588,75.585,74.849
2.9217,75.771,74.714
2.9845,75.673,74.9
3.0473,75.239,75.382
3.1102,74.767,75.511
3.173,74.583,75.365
3.2358,74.707,75.126
3.2987,75.095,74.637
3.3615,75.333,74.62
3.4243,75.281,75.237
3.4872,75.031,75.559
3.55,74.715,74.785
3.6128,74.645,73.906
3.6757,74.795,73.921
3.7385,75.019,74.946
3.8013,75.16,75.967
3.8642,75.111,75.829
3.927,74.965,75.224
3.9898,74.825,74.851
4.0527,74.788,74.926
4.1155,74.863,75.111
4.1783,75.003,75.216
4.2412,75.155,75.092
4.304,75.274,74.759
4.3668,75.301,74.789
4.4296,75.232,75.17
4.4925,75.116,75.293
4.5553,75.008,74.575
4.6181,74.941,74.116
4.681,74.837,74.475
4.7438,74.684,75.131
4.8066,74.491,75.547
4.8695,74.467,75.708
4.9323,74.693,75.577
4.9951,75.073,75.043
5.058,75.484,74.553
5.1208,75.648,74.706
5.1836,75.517,75.01
5.2465,75.22,75.019
5.3093,74.921,74.757
5.3721,74.866,74.687
5.435,74.977,74.882
5.4978,75.11,75.235
5.5606,75.126,75.323
5.6235,74.993,75.203
5.6863,74.799,75.135
5.7491,74.628,74.86
5.8119,74.552,74.084
5.8748,74.624,74.103
5.9376,74.852,75.223
6.0004,75.163,76.303
6.0633,75.475,75.982
6.1261,75.579,74.859
6.1889,75.413,74.156
6.2518,75.09,74.222


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_289.csv <==
x,qOut,qIn
0.031416,74.536,75.155
0.094248,74.886,74.916
0.15708,75.221,74.822
0.21991,75.415,74.957
0.28274,75.381,74.937
0.34558,75.205,74.967
0.40841,74.953,75.307
0.47124,74.692,75.575
0.53407,74.486,75.274
0.5969,74.41,74.795
0.65973,74.528,74.667
0.72257,74.829,74.914
0.7854,75.282,75.102
0.84823,75.71,75.304
0.91106,75.835,75.605
0.97389,75.582,75.441
1.0367,74.916,74.573
1.0996,74.4,73.969
1.1624,74.354,74.031
1.2252,74.651,74.641
1.2881,75.076,75.308
1.3509,75.179,75.449
1.4137,75.059,75.317
1.4765,74.913,75.21
1.5394,74.941,74.924
1.6022,75.154,74.716
1.665,75.321,74.981
1.7279,75.33,75.358
1.7907,75.102,75.235
1.8535,74.866,75.027
1.9164,74.828,75.052
1.9792,74.985,74.959
2.042,75.292,74.551
2.1049,75.414,74.34
2.1677,75.204,74.589
2.2305,74.777,75.258
2.2934,74.303,75.928
2.3562,74.215,75.973
2.419,74.496,75.416
2.4819,74.943,74.505
2.5447,75.34,73.993
2.6075,75.471,74.414
2.6704,75.356,75.085
2.7332,75.12,75.349
2.796,74.905,75.004
2.8588,74.897,74.801
2.9217,75.047,74.957
2.9845,75.219,75.24
3.0473,75.279,75.407
3.1102,75.104,75.338
3.173,74.801,75.111
3.2358,74.537,74.942
3.2987,74.476,74.997
3.3615,74.696,75.058
3.4243,75.081,75.018
3.4872,75.46,74.888
3.55,75.674,74.645
3.6128,75.509,74.586
3.6757,75.057,74.88
3.7385,74.587,75.385
3.8013,74.388,75.642
3.8642,74.6,75.055
3.927,74.94,74.359
3.9898,75.2,74.657
4.0527,75.207,75.707
4.1155,75.096,75.303
4.1783,75.045,74.119
4.2412,75.09,73.982
4.304,75.231,75.322
4.3668,75.288,75.81
4.4296,75.223,75.276
4.4925,75.087,74.622
4.5553,74.946,74.374
4.6181,74.867,74.733
4.681,74.82,75.458
4.7438,74.801,75.77
4.8066,74.811,75.378
4.8695,74.907,75.213
4.9323,75.053,75.181
4.9951,75.18,74.724
5.058,75.212,74.115
5.1208,75.118,74.442
5.1836,74.971,75.253
5.2465,74.834,75.695
5.3093,74.764,75.358
5.3721,74.758,74.943
5.435,74.817,74.844
5.4978,74.922,75.018
5.5606,75.057,75.063
5.6235,75.114,74.68
5.6863,75.038,74.262
5.7491,74.902,74.217
5.8119,74.796,74.814
5.8748,74.934,75.821
5.9376,75.24,76.494
6.0004,75.516,76.129
6.0633,75.557,74.768
6.1261,75.21,73.947
6.1889,74.746,74.122
6.2518,74.441,74.855


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_290.csv <==
x,qOut,qIn
0.031416,75.232,75.055
0.094248,74.635,74.925
0.15708,74.209,74.824
0.21991,74.169,75.098
0.28274,74.636,75.952
0.34558,75.213,75.858
0.40841,75.6,74.646
0.47124,75.684,73.657
0.53407,75.393,73.992
0.5969,74.955,74.882
0.65973,74.654,75.461
0.72257,74.586,75.461
0.7854,74.79,75.256
0.84823,75.019,75.184
0.91106,75.171,74.962
0.97389,75.229,74.628
1.0367,75.201,74.628
1.0996,75.106,75.176
1.1624,74.971,75.66
1.2252,74.866,75.568
1.2881,74.859,74.918
1.3509,75.033,74.592
1.4137,75.276,74.798
1.4765,75.418,75.213
1.5394,75.293,75.152
1.6022,74.853,74.876
1.665,74.415,74.909
1.7279,74.226,75.016
1.7907,74.481,74.782
1.8535,74.968,74.649
1.9164,75.377,74.768
1.9792,75.547,74.756
2.042,75.359,74.623
2.1049,74.998,75.061
2.1677,74.752,75.705
2.2305,74.732,75.757
2.2934,74.997,74.968
2.3562,75.269,74.561
2.419,75.369,74.932
2.4819,75.286,75.664
2.5447,75.042,75.772
2.6075,74.872,75.038
2.6704,74.858,74.249
2.7332,74.951,73.837
2.796,75.08,74.137
2.8588,75.086,75.031
2.9217,74.969,75.771
2.9845,74.8,75.688
3.0473,74.659,74.93
3.1102,74.636,74.9
3.173,74.724,75.421
3.2358,74.887,75.528
3.2987,75.086,74.768
3.3615,75.248,74.373
3.4243,75.313,74.585
3.4872,75.289,74.821
3.55,75.194,74.751
3.6128,75.174,74.805
3.6757,75.21,74.994
3.7385,75.192,75.135
3.8013,74.994,75.412
3.8642,74.597,75.775
3.927,74.302,75.648
3.9898,74.284,74.818
4.0527,74.657,74.007
4.1155,75.143,74.404
4.1783,75.486,75.345
4.2412,75.605,75.826
4.304,75.457,75.4
4.3668,75.226,74.928
4.4296,75.028,74.811
4.4925,74.882,74.918
4.5553,74.782,74.931
4.6181,74.672,74.878
4.681,74.61,74.865
4.7438,74.637,74.788
4.8066,74.78,74.706
4.8695,74.987,74.901
4.9323,75.207,75.277
4.9951,75.381,75.648
5.058,75.461,75.893
5.1208,75.339,75.366
5.1836,75.047,74.282
5.2465,74.746,73.685
5.3093,74.61,74.153
5.3721,74.8,74.931
5.435,75.137,75.615
5.4978,75.416,75.942
5.5606,75.444,75.388
5.6235,75.211,74.681
5.6863,74.934,74.625
5.7491,74.752,74.97
5.8119,74.773,74.865
5.8748,74.822,74.58
5.9376,74.818,74.811
6.0004,74.816,75.373
6.0633,74.891,75.447
6.1261,75.165,75.039
6.1889,75.45,74.867
6.2518,75.539,74.977


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_291.csv <==
x,qOut,qIn
0.031416,74.646,74.65
0.094248,74.299,75.054
0.15708,74.335,75.142
0.21991,74.704,75.13
0.28274,75.286,75.167
0.34558,75.714,74.944
0.40841,75.832,74.672
0.47124,75.643,74.737
0.53407,75.182,75.061
0.5969,74.765,75.271
0.65973,74.575,75.324
0.72257,74.596,75.111
0.7854,74.764,74.807
0.84823,74.905,74.915
0.91106,75.023,75.204
0.97389,75.116,75.242
1.0367,75.18,74.997
1.0996,75.124,74.843
1.1624,74.97,74.793
1.2252,74.819,74.89
1.2881,74.785,75.185
1.3509,74.926,75.281
1.4137,75.091,75.004
1.4765,75.163,74.587
1.5394,75.049,74.635
1.6022,74.876,75.067
1.665,74.814,75.213
1.7279,74.887,74.963
1.7907,75.084,75.034
1.8535,75.206,75.682
1.9164,75.2,75.883
1.9792,75.116,75.116
2.042,75.018,74.279
2.1049,75.001,74.509
2.1677,75.022,74.896
2.2305,75.032,74.747
2.2934,74.988,74.504
2.3562,74.936,74.934
2.419,74.938,75.485
2.4819,74.983,75.85
2.5447,75.049,75.979
2.6075,75.024,75.383
2.6704,74.917,74.288
2.7332,74.802,73.634
2.796,74.762,74.209
2.8588,74.871,75.208
2.9217,75.074,75.571
2.9845,75.289,75.027
3.0473,75.438,74.411
3.1102,75.431,74.899
3.173,75.243,75.744
3.2358,74.942,75.912
3.2987,74.615,74.996
3.3615,74.453,74.233
3.4243,74.499,74.294
3.4872,74.707,75.082
3.55,75.011,75.728
3.6128,75.336,75.645
3.6757,75.572,75.356
3.7385,75.601,75.124
3.8013,75.307,74.788
3.8642,74.769,74.413
3.927,74.361,74.448
3.9898,74.266,74.967
4.0527,74.596,75.384
4.1155,74.983,75.268
4.1783,75.2,74.989
4.2412,75.246,74.619
4.304,75.162,74.312
4.3668,75.156,74.481
4.4296,75.171,74.916
4.4925,75.125,75.352
4.5553,74.935,75.919
4.6181,74.742,75.94
4.681,74.771,75.189
4.7438,75.018,74.408
4.8066,75.438,74.279
4.8695,75.628,74.874
4.9323,75.432,75.616
4.9951,75.002,75.711
5.058,74.549,74.802
5.1208,74.518,74.129
5.1836,74.804,74.187
5.2465,75.145,74.575
5.3093,75.281,74.844
5.3721,75.067,75.474
5.435,74.71,76.194
5.4978,74.438,76.046
5.5606,74.46,74.901
5.6235,74.778,74.416
5.6863,75.204,74.73
5.7491,75.553,75.092
5.8119,75.662,74.856
5.8748,75.427,74.518
5.9376,75.039,74.564
6.0004,74.741,74.977
6.0633,74.764,75.519
6.1261,75.033,75.537
6.1889,75.19,75.007
6.2518,75.091,74.472


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_292.csv <==
x,qOut,qIn
0.031416,74.957,75.539
0.094248,74.708,75.193
0.15708,74.675,74.632
0.21991,74.771,74.115
0.28274,74.884,74.206
0.34558,74.917,74.857
0.40841,74.975,75.392
0.47124,75.108,75.543
0.53407,75.35,75.606
0.5969,75.542,75.532
0.65973,75.507,75.066
0.72257,75.235,74.527
0.7854,74.758,74.315
0.84823,74.413,74.711
0.91106,74.36,75.409
0.97389,74.553,75.69
1.0367,74.903,75.055
1.0996,75.234,74.376
1.1624,75.449,74.262
1.2252,75.47,74.749
1.2881,75.222,75.405
1.3509,74.767,75.312
1.4137,74.399,74.957
1.4765,74.297,75.318
1.5394,74.586,76.213
1.6022,75.052,75.898
1.665,75.458,74.787
1.7279,75.663,74.026
1.7907,75.552,74.297
1.8535,75.178,74.798
1.9164,74.798,74.969
1.9792,74.601,74.85
2.042,74.738,74.917
2.1049,75.028,75.042
2.1677,75.208,74.876
2.2305,75.184,74.652
2.2934,74.902,74.83
2.3562,74.635,75.377
2.419,74.577,75.796
2.4819,74.734,75.703
2.5447,75.065,74.862
2.6075,75.379,74.179
2.6704,75.598,74.333
2.7332,75.665,75.193
2.796,75.534,75.767
2.8588,75.168,75.248
2.9217,74.737,74.51
2.9845,74.437,74.398
3.0473,74.447,74.931
3.1102,74.707,75.423
3.173,74.964,75.716
3.2358,75.081,75.562
3.2987,74.959,74.725
3.3615,74.787,74.019
3.4243,74.764,74.155
3.4872,74.913,75.084
3.55,75.223,75.83
3.6128,75.434,75.393
3.6757,75.404,74.605
3.7385,75.176,74.421
3.8013,74.833,75.138
3.8642,74.698,75.44
3.927,74.806,75.069
3.9898,75.014,74.778
4.0527,75.156,75.246
4.1155,75.067,75.361
4.1783,74.916,74.847
4.2412,74.862,74.581
4.304,75.044,74.997
4.3668,75.291,75.175
4.4296,75.32,75.155
4.4925,75.101,75.417
4.5553,74.664,75.511
4.6181,74.486,74.671
4.681,74.667,73.911
4.7438,75.022,74.174
4.8066,75.322,75.137
4.8695,75.282,75.647
4.9323,75.051,75.702
4.9951,74.836,75.301
5.058,74.839,74.803
5.1208,75.036,74.732
5.1836,75.208,74.847
5.2465,75.25,74.885
5.3093,75.089,74.834
5.3721,74.896,74.833
5.435,74.819,74.865
5.4978,74.883,74.942
5.5606,75.084,75.227
5.6235,75.269,75.638
5.6863,75.296,75.766
5.7491,75.132,75.406
5.8119,74.769,74.763
5.8748,74.473,74.545
5.9376,74.457,74.628
6.0004,74.707,74.547
6.0633,75.161,74.426
6.1261,75.496,74.84
6.1889,75.548,75.395
6.2518,75.346,75.649


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_293.csv <==
x,qOut,qIn
0.031416,74.667,75.438
0.094248,75.072,75.57
0.15708,75.443,74.867
0.21991,75.663,74.249
0.28274,75.646,74.518
0.34558,75.463,75.08
0.40841,75.212,75.298
0.47124,74.957,75.065
0.53407,74.75,74.631
0.5969,74.567,74.737
0.65973,74.441,75.377
0.72257,74.424,76.002
0.7854,74.564,75.719
0.84823,74.845,74.714
0.91106,75.153,73.987
0.97389,75.387,74.017
1.0367,75.457,74.73
1.0996,75.353,75.416
1.1624,75.178,75.694
1.2252,75.015,75.443
1.2881,74.941,74.968
1.3509,74.905,74.899
1.4137,74.857,75.156
1.4765,74.807,75.347
1.5394,74.781,74.967
1.6022,74.827,74.491
1.665,74.911,74.42
1.7279,75.013,74.638
1.7907,75.114,75.115
1.8535,75.26,75.65
1.9164,75.368,75.74
1.9792,75.329,75.283
2.042,75.034,74.878
2.1049,74.597,74.712
2.1677,74.361,74.471
2.2305,74.446,74.348
2.2934,74.899,74.793
2.3562,75.347,75.558
2.419,75.563,75.89
2.4819,75.531,75.472
2.5447,75.279,74.525
2.6075,75.064,74.25
2.6704,74.938,74.771
2.7332,74.852,75.3
2.796,74.744,74.952
2.8588,74.632,74.776
2.9217,74.669,75.246
2.9845,74.88,75.509
3.0473,75.259,74.621
3.1102,75.544,74.093
3.173,75.525,74.795
3.2358,75.22,75.79
3.2987,74.696,75.711
3.3615,74.398,74.936
3.4243,74.479,74.446
3.4872,74.819,74.512
3.55,75.257,74.969
3.6128,75.485,75.222
3.6757,75.417,75.256
3.7385,75.138,75.257
3.8013,74.761,75.16
3.8642,74.608,74.972
3.927,74.728,74.986
3.9898,74.986,75.124
4.0527,75.224,74.791
4.1155,75.218,74.402
4.1783,75.027,74.67
4.2412,74.809,75.377
4.304,74.725,75.781
4.3668,74.877,75.637
4.4296,75.111,75.242
4.4925,75.276,74.63
4.5553,75.234,74.023
4.6181,74.999,74.097
4.681,74.777,74.743
4.7438,74.699,75.427
4.8066,74.868,75.626
4.8695,75.137,75.327
4.9323,75.328,74.82
4.9951,75.369,74.341
5.058,75.221,74.26
5.1208,75.006,74.912
5.1836,74.821,75.674
5.2465,74.714,75.755
5.3093,74.716,75.362
5.3721,74.85,75.367
5.435,75.109,75.39
5.4978,75.38,75.127
5.5606,75.544,74.799
5.6235,75.327,74.769
5.6863,74.832,74.785
5.7491,74.363,74.604
5.8119,74.238,74.222
5.8748,74.591,74.287
5.9376,75.086,74.868
6.0004,75.441,75.56
6.0633,75.413,75.864
6.1261,75.04,75.407
6.1889,74.646,74.692
6.2518,74.461,74.619


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_294.csv <==
x,qOut,qIn
0.031416,74.864,74.769
0.094248,74.631,75.319
0.15708,74.563,75.756
0.21991,74.723,75.401
0.28274,75.127,74.36
0.34558,75.486,74.001
0.40841,75.564,74.438
0.47124,75.348,75.101
0.53407,74.873,75.507
0.5969,74.575,75.519
0.65973,74.626,75.266
0.72257,74.91,75.093
0.7854,75.264,75.338
0.84823,75.372,75.459
0.91106,75.23,75.124
0.97389,74.965,74.587
1.0367,74.723,74.394
1.0996,74.692,74.578
1.1624,74.85,74.756
1.2252,75.089,74.904
1.2881,75.303,75.299
1.3509,75.321,75.464
1.4137,75.105,75.166
1.4765,74.774,74.908
1.5394,74.472,75.005
1.6022,74.464,74.874
1.665,74.714,74.447
1.7279,75.075,74.175
1.7907,75.39,74.691
1.8535,75.526,75.719
1.9164,75.501,76.341
1.9792,75.371,75.967
2.042,75.197,74.936
2.1049,75.001,74.641
2.1677,74.788,74.819
2.2305,74.611,74.756
2.2934,74.527,74.69
2.3562,74.629,74.979
2.419,74.867,75.066
2.4819,75.137,74.951
2.5447,75.334,75.037
2.6075,75.351,75.065
2.6704,75.18,74.815
2.7332,74.896,74.646
2.796,74.59,74.837
2.8588,74.437,75.14
2.9217,74.509,75.34
2.9845,74.775,75.371
3.0473,75.182,75.272
3.1102,75.586,74.958
3.173,75.8,74.463
3.2358,75.732,74.157
3.2987,75.31,74.559
3.3615,74.808,75.401
3.4243,74.551,75.914
3.4872,74.584,75.618
3.55,74.881,74.602
3.6128,75.09,74.02
3.6757,75.124,74.346
3.7385,75.031,75.411
3.8013,74.885,76.189
3.8642,74.797,75.567
3.927,74.791,74.597
3.9898,74.868,74.586
4.0527,75.028,75.369
4.1155,75.226,75.42
4.1783,75.32,74.997
4.2412,75.233,74.538
4.304,74.905,74.176
4.3668,74.564,74.258
4.4296,74.474,74.85
4.4925,74.657,75.504
4.5553,75.081,75.635
4.6181,75.381,75.471
4.681,75.367,75.415
4.7438,75.102,75.301
4.8066,74.7,74.7
4.8695,74.59,74.355
4.9323,74.816,74.728
4.9951,75.195,75.3
5.058,75.517,75.462
5.1208,75.536,74.954
5.1836,75.343,74.188
5.2465,75.085,73.99
5.3093,74.919,75.093
5.3721,74.822,75.963
5.435,74.684,75.755
5.4978,74.537,75.111
5.5606,74.445,74.9
5.6235,74.625,74.84
5.6863,75.013,74.607
5.7491,75.431,74.544
5.8119,75.699,75.073
5.8748,75.625,75.589
5.9376,75.299,75.507
6.0004,74.926,74.902
6.0633,74.723,74.566
6.1261,74.802,74.863
6.1889,74.955,75.067
6.2518,75.021,74.864


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_295.csv <==
x,qOut,qIn
0.031416,75.23,75.098
0.094248,75.325,74.986
0.15708,75.348,75.046
0.21991,75.307,75.173
0.28274,75.21,74.975
0.34558,75.109,74.962
0.40841,75.046,75.426
0.47124,75.017,75.768
0.53407,75.007,75.389
0.5969,74.962,74.957
0.65973,74.903,74.732
0.72257,74.869,74.369
0.7854,74.901,73.992
0.84823,74.986,74.321
0.91106,75.026,75.132
0.97389,74.974,75.895
1.0367,74.801,76.076
1.0996,74.661,75.392
1.1624,74.676,74.565
1.2252,74.824,74.577
1.2881,75.055,75.295
1.3509,75.158,75.241
1.4137,75.126,74.654
1.4765,75.057,74.292
1.5394,75.061,74.635
1.6022,75.244,75.101
1.665,75.445,75.324
1.7279,75.49,75.378
1.7907,75.214,75.372
1.8535,74.691,75.023
1.9164,74.279,74.538
1.9792,74.169,74.55
2.042,74.485,75.268
2.1049,74.964,75.494
2.1677,75.39,75.193
2.2305,75.648,75.181
2.2934,75.648,75.561
2.3562,75.415,74.904
2.419,75.097,73.771
2.4819,74.829,73.648
2.5447,74.731,74.804
2.6075,74.726,75.639
2.6704,74.735,75.898
2.7332,74.771,75.686
2.796,74.862,74.941
2.8588,75.074,74.315
2.9217,75.271,74.372
2.9845,75.336,75.009
3.0473,75.164,75.574
3.1102,74.877,75.276
3.173,74.731,74.694
3.2358,74.81,74.644
3.2987,75.145,75.048
3.3615,75.445,75.253
3.4243,75.457,75.338
3.4872,75.158,75.194
3.55,74.578,74.916
3.6128,74.182,74.879
3.6757,74.206,74.991
3.7385,74.57,75.152
3.8013,75.137,75.266
3.8642,75.553,74.86
3.927,75.643,74.304
3.9898,75.423,74.439
4.0527,74.951,75.424
4.1155,74.647,75.924
4.1783,74.676,75.577
4.2412,74.912,74.738
4.304,75.187,73.965
4.3668,75.209,74.119
4.4296,75.072,75.04
4.4925,74.934,75.834
4.5553,74.949,75.731
4.6181,75.092,75.333
4.681,75.199,75.11
4.7438,75.213,74.969
4.8066,75.103,74.626
4.8695,75.012,74.22
4.9323,74.956,74.211
4.9951,74.905,74.757
5.058,74.817,75.409
5.1208,74.751,75.408
5.1836,74.833,75.107
5.2465,75.035,75.054
5.3093,75.307,75.476
5.3721,75.331,75.523
5.435,75.046,75.015
5.4978,74.65,74.54
5.5606,74.386,74.913
5.6235,74.583,75.479
5.6863,75.067,75.361
5.7491,75.559,74.665
5.8119,75.796,74.284
5.8748,75.561,74.827
5.9376,75.026,75.491
6.0004,74.494,75.501
6.0633,74.272,74.749
6.1261,74.436,74.312
6.1889,74.748,74.476
6.2518,75.053,74.953


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_296.csv <==
x,qOut,qIn
0.031416,75.113,74.711
0.094248,75.219,75.049
0.15708,75.136,75.325
0.21991,74.961,75.633
0.28274,74.813,75.552
0.34558,74.817,75.158
0.40841,74.867,75.031
0.47124,74.893,75.198
0.53407,74.842,75.218
0.5969,74.853,74.729
0.65973,75.012,74.206
0.72257,75.26,74.211
0.7854,75.519,74.99
0.84823,75.568,75.642
0.91106,75.357,75.605
0.97389,74.984,74.919
1.0367,74.575,74.336
1.0996,74.369,74.793
1.1624,74.394,75.549
1.2252,74.591,75.61
1.2881,74.885,74.936
1.3509,75.182,74.688
1.4137,75.418,74.753
1.4765,75.547,74.674
1.5394,75.531,74.823
1.6022,75.379,75.681
1.665,75.137,76.091
1.7279,74.869,75.215
1.7907,74.636,73.987
1.8535,74.536,73.922
1.9164,74.614,74.478
1.9792,74.821,75.278
2.042,75.093,76.052
2.1049,75.239,75.929
2.1677,75.204,75.016
2.2305,75.071,74.251
2.2934,74.943,74.237
2.3562,74.992,74.583
2.419,75.105,75.024
2.4819,75.149,75.442
2.5447,74.998,75.869
2.6075,74.775,75.959
2.6704,74.739,75.457
2.7332,74.918,74.658
2.796,75.297,74.18
2.8588,75.44,74.353
2.9217,75.175,74.752
2.9845,74.693,74.884
3.0473,74.255,74.79
3.1102,74.363,75.183
3.173,74.87,75.62
3.2358,75.442,75.354
3.2987,75.752,74.539
3.3615,75.504,74.439
3.4243,74.922,74.9
3.4872,74.389,75.298
3.55,74.287,75.248
3.6128,74.685,74.978
3.6757,75.249,74.778
3.7385,75.719,74.907
3.8013,75.878,75.372
3.8642,75.625,75.518
3.927,75.094,75.255
3.9898,74.554,74.928
4.0527,74.283,74.971
4.1155,74.421,75.203
4.1783,74.756,75.204
4.2412,75.097,74.864
4.304,75.278,74.574
4.3668,75.272,74.806
4.4296,75.131,75.027
4.4925,74.947,74.718
4.5553,74.81,74.356
4.6181,74.811,74.879
4.681,74.91,75.594
4.7438,75.033,75.782
4.8066,75.102,75.287
4.8695,75.087,74.636
4.9323,75.063,74.303
4.9951,75.076,74.672
5.058,75.166,75.403
5.1208,75.256,75.506
5.1836,75.266,75.154
5.2465,75.197,74.729
5.3093,75.064,74.466
5.3721,74.976,74.807
5.435,74.925,75.404
5.4978,74.873,75.329
5.5606,74.776,74.392
5.6235,74.664,74.24
5.6863,74.641,74.997
5.7491,74.741,75.76
5.8119,74.975,75.62
5.8748,75.22,75.121
5.9376,75.338,75.045
6.0004,75.286,75.355
6.0633,75.04,75.281
6.1261,74.803,74.622
6.1889,74.748,74.119
6.2518,74.867,74.195


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_297.csv <==
x,qOut,qIn
0.031416,75.278,75.399
0.094248,75.403,74.863
0.15708,75.267,74.427
0.21991,74.971,74.377
0.28274,74.643,74.929
0.34558,74.547,75.619
0.40841,74.728,75.744
0.47124,75.085,74.895
0.53407,75.506,73.787
0.5969,75.724,74.18
0.65973,75.538,75.365
0.72257,75.026,75.95
0.7854,74.33,75.515
0.84823,74.04,75.011
0.91106,74.255,74.597
0.97389,74.771,74.285
1.0367,75.346,74.46
1.0996,75.714,75.347
1.1624,75.785,76.008
1.2252,75.575,75.545
1.2881,75.115,74.367
1.3509,74.728,74.305
1.4137,74.647,75.007
1.4765,74.821,75.514
1.5394,75.145,75.466
1.6022,75.215,75.009
1.665,74.997,74.457
1.7279,74.693,74.488
1.7907,74.534,75.181
1.8535,74.772,75.424
1.9164,75.171,75.146
1.9792,75.455,74.784
2.042,75.368,74.749
2.1049,74.951,74.904
2.1677,74.609,74.954
2.2305,74.551,74.846
2.2934,74.914,74.798
2.3562,75.296,74.932
2.419,75.405,75.12
2.4819,75.25,75.361
2.5447,74.903,75.619
2.6075,74.776,75.506
2.6704,74.893,75.184
2.7332,75.09,75.144
2.796,75.176,75.297
2.8588,75.031,74.868
2.9217,74.857,74.221
2.9845,74.791,74.045
3.0473,74.941,74.555
3.1102,75.113,75.043
3.173,75.14,75.179
3.2358,75.028,74.971
3.2987,74.82,74.998
3.3615,74.734,75.48
3.4243,74.777,75.65
3.4872,74.886,75.109
3.55,74.987,74.591
3.6128,75.065,74.889
3.6757,75.178,75.171
3.7385,75.324,74.957
3.8013,75.486,74.555
3.8642,75.536,74.624
3.927,75.389,75.093
3.9898,75.085,75.745
4.0527,74.685,75.839
4.1155,74.417,74.995
4.1783,74.37,74.248
4.2412,74.503,74.488
4.304,74.752,75.339
4.3668,74.984,75.281
4.4296,75.153,74.72
4.4925,75.252,74.573
4.5553,75.281,75.233
4.6181,75.266,75.553
4.681,75.204,75.29
4.7438,75.098,74.932
4.8066,74.953,74.774
4.8695,74.81,74.609
4.9323,74.734,74.476
4.9951,74.755,74.576
5.058,74.89,75.191
5.1208,75.094,75.61
5.1836,75.276,75.374
5.2465,75.36,74.908
5.3093,75.275,74.882
5.3721,75.044,74.866
5.435,74.824,74.573
5.4978,74.718,74.517
5.5606,74.804,75.286
5.6235,74.96,75.989
5.6863,75.085,75.957
5.7491,75.16,75.426
5.8119,75.183,74.653
5.8748,75.179,74.036
5.9376,75.08,73.971
6.0004,74.891,74.427
6.0633,74.634,74.968
6.1261,74.528,75.461
6.1889,74.662,75.859
6.2518,74.949,75.841


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_298.csv <==
x,qOut,qIn
0.031416,75.546,75.067
0.094248,75.045,75.248
0.15708,74.459,75.077
0.21991,74.129,74.955
0.28274,74.338,75.063
0.34558,74.851,74.895
0.40841,75.323,74.576
0.47124,75.574,74.536
0.53407,75.469,74.752
0.5969,75.102,75.027
0.65973,74.727,75.295
0.72257,74.537,75.235
0.7854,74.685,74.939
0.84823,75.043,75.097
0.91106,75.379,75.362
0.97389,75.545,75.108
1.0367,75.421,74.502
1.0996,75.103,74.738
1.1624,74.835,75.337
1.2252,74.745,75.295
1.2881,74.919,74.725
1.3509,75.131,74.96
1.4137,75.189,75.557
1.4765,75.075,75.676
1.5394,74.811,74.961
1.6022,74.635,74.242
1.665,74.63,74.076
1.7279,74.753,74.543
1.7907,74.944,75.096
1.8535,75.094,75.281
1.9164,75.185,75.472
1.9792,75.213,75.75
2.042,75.18,75.76
2.1049,75.098,75.411
2.1677,75.001,74.957
2.2305,74.92,74.437
2.2934,74.884,74.039
2.3562,74.902,74.129
2.419,74.977,74.638
2.4819,75.095,75.267
2.5447,75.236,75.297
2.6075,75.315,74.871
2.6704,75.23,74.946
2.7332,74.988,75.686
2.796,74.624,75.807
2.8588,74.396,74.753
2.9217,74.429,74.042
2.9845,74.684,74.462
3.0473,75.082,75.61
3.1102,75.462,75.878
3.173,75.726,75.201
3.2358,75.786,74.242
3.2987,75.563,73.968
3.3615,75.054,74.707
3.4243,74.527,75.61
3.4872,74.205,75.789
3.55,74.274,75.101
3.6128,74.579,74.752
3.6757,74.91,74.944
3.7385,75.17,75.208
3.8013,75.296,75.21
3.8642,75.343,75.259
3.927,75.302,75.18
3.9898,75.183,74.655
4.0527,74.996,74.155
4.1155,74.855,74.63
4.1783,74.859,75.438
4.2412,74.972,75.638
4.304,75.136,75.049
4.3668,75.103,74.671
4.4296,74.885,74.648
4.4925,74.653,74.824
4.5553,74.6,75.339
4.6181,74.858,75.737
4.681,75.201,75.463
4.7438,75.434,74.717
4.8066,75.383,74.251
4.8695,75.17,74.538
4.9323,75.026,75.125
4.9951,75.003,75.578
5.058,75.105,75.74
5.1208,75.049,75.529
5.1836,74.852,74.892
5.2465,74.671,74.122
5.3093,74.681,73.875
5.3721,74.928,74.469
5.435,75.161,75.239
5.4978,75.239,75.549
5.5606,75.054,75.336
5.6235,74.852,75.268
5.6863,74.849,75.197
5.7491,75.022,74.72
5.8119,75.303,74.173
5.8748,75.331,74.612
5.9376,75.074,75.472
6.0004,74.735,75.871
6.0633,74.547,75.59
6.1261,74.778,75.075
6.1889,75.216,74.621
6.2518,75.566,74.608


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_299.csv <==
x,qOut,qIn
0.031416,74.615,74.833
0.094248,74.466,74.524
0.15708,74.618,74.332
0.21991,74.94,74.471
0.28274,75.267,75.388
0.34558,75.26,76.198
0.40841,74.994,76.047
0.47124,74.72,75.099
0.53407,74.703,74.466
0.5969,75.063,74.66
0.65973,75.441,74.883
0.72257,75.562,74.902
0.7854,75.186,74.912
0.84823,74.625,74.939
0.91106,74.381,75.003
0.97389,74.548,75.223
1.0367,75.113,75.163
1.0996,75.488,74.629
1.1624,75.436,74.215
1.2252,75.062,74.28
1.2881,74.541,74.847
1.3509,74.375,75.373
1.4137,74.605,75.664
1.4765,75.053,75.772
1.5394,75.521,75.619
1.6022,75.745,75.073
1.665,75.631,74.593
1.7279,75.266,74.634
1.7907,74.777,74.829
1.8535,74.55,74.79
1.9164,74.639,74.977
1.9792,74.895,75.336
2.042,75.146,75.305
2.1049,75.206,75.047
2.1677,75.093,74.947
2.2305,74.876,74.82
2.2934,74.628,74.59
2.3562,74.466,74.577
2.419,74.475,74.835
2.4819,74.663,75.261
2.5447,75.018,75.501
2.6075,75.413,75.283
2.6704,75.68,75.036
2.7332,75.719,75.095
2.796,75.445,75.117
2.8588,75.006,74.804
2.9217,74.679,74.606
2.9845,74.581,74.659
3.0473,74.775,74.734
3.1102,75.038,74.778
3.173,75.226,75.008
3.2358,75.287,75.382
3.2987,75.192,75.575
3.3615,74.993,75.404
3.4243,74.781,75.14
3.4872,74.646,74.97
3.55,74.663,75.019
3.6128,74.826,74.887
3.6757,75.048,74.418
3.7385,75.249,74.004
3.8013,75.357,74.402
3.8642,75.334,75.291
3.927,75.202,75.788
3.9898,75.013,75.62
4.0527,74.824,75.138
4.1155,74.697,75.014
4.1783,74.654,75.065
4.2412,74.693,75.02
4.304,74.811,74.865
4.3668,74.985,74.815
4.4296,75.184,74.848
4.4925,75.357,74.947
4.5553,75.459,75.055
4.6181,75.421,75.08
4.681,75.217,75.078
4.7438,74.905,75.114
4.8066,74.56,75.138
4.8695,74.362,75.084
4.9323,74.384,75.127
4.9951,74.591,75.387
5.058,74.928,75.542
5.1208,75.265,74.654
5.1836,75.491,73.57
5.2465,75.546,73.936
5.3093,75.387,75.964
5.3721,75.116,76.412
5.435,74.897,75.077
5.4978,74.794,73.805
5.5606,74.844,74.173
5.6235,74.918,75.22
5.6863,74.967,75.875
5.7491,74.994,75.874
5.8119,75.014,75.271
5.8748,75.044,74.585
5.9376,75.085,74.217
6.0004,75.142,74.39
6.0633,75.222,74.906
6.1261,75.274,75.348
6.1889,75.184,75.568
6.2518,74.956,75.324


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_300.csv <==
x,qOut,qIn
0.031416,74.892,74.262
0.094248,75.261,75.514
0.15708,75.475,76.467
0.21991,75.495,76.027
0.28274,75.315,74.834
0.34558,75.119,74.473
0.40841,74.982,74.477
0.47124,74.888,74.458
0.53407,74.806,74.707
0.5969,74.709,75.204
0.65973,74.718,75.429
0.72257,74.88,75.352
0.7854,75.222,74.975
0.84823,75.535,74.484
0.91106,75.555,74.393
0.97389,75.245,74.996
1.0367,74.626,75.611
1.0996,74.211,75.309
1.1624,74.243,74.719
1.2252,74.626,74.437
1.2881,75.199,74.529
1.3509,75.635,75.08
1.4137,75.764,75.808
1.4765,75.556,75.852
1.5394,75.002,75.061
1.6022,74.495,74.89
1.665,74.364,75.314
1.7279,74.588,75.476
1.7907,75.068,74.797
1.8535,75.352,74.146
1.9164,75.318,74.151
1.9792,75.072,74.735
2.042,74.761,75.136
2.1049,74.701,75.057
2.1677,74.857,75.069
2.2305,75.067,75.18
2.2934,75.161,75.038
2.3562,75.024,75.099
2.419,74.82,75.415
2.4819,74.711,75.391
2.5447,74.837,74.853
2.6075,75.143,74.567
2.6704,75.444,74.77
2.7332,75.616,75.219
2.796,75.557,75.18
2.8588,75.304,74.564
2.9217,74.977,74.264
2.9845,74.683,74.732
3.0473,74.514,75.442
3.1102,74.495,75.575
3.173,74.608,75.472
3.2358,74.803,75.395
3.2987,75.025,75.336
3.3615,75.173,74.896
3.4243,75.22,74.297
3.4872,75.202,74.11
3.55,75.165,74.597
3.6128,75.163,75.257
3.6757,75.148,75.669
3.7385,75.095,75.474
3.8013,74.986,74.603
3.8642,74.894,74.159
3.927,74.845,74.535
3.9898,74.815,75.343
4.0527,74.772,75.873
4.1155,74.719,75.636
4.1783,74.761,75.028
4.2412,74.936,74.575
4.304,75.259,74.578
4.3668,75.56,75.009
4.4296,75.617,75.43
4.4925,75.385,75.243
4.5553,74.855,74.564
4.6181,74.433,74.605
4.681,74.375,75.219
4.7438,74.623,75.606
4.8066,75.059,75.175
4.8695,75.306,74.635
4.9323,75.255,74.45
4.9951,75.004,74.46
5.058,74.685,74.538
5.1208,74.641,75.016
5.1836,74.884,75.625
5.2465,75.24,75.777
5.3093,75.515,75.221
5.3721,75.458,74.762
5.435,75.171,74.834
5.4978,74.863,75.25
5.5606,74.749,75.353
5.6235,74.87,74.839
5.6863,75.022,74.309
5.7491,75.106,74.347
5.8119,75.057,75.19
5.8748,75.041,75.849
5.9376,75.068,75.81
6.0004,75.056,75.22
6.0633,74.911,74.725
6.1261,74.647,74.681
6.1889,74.494,74.573
6.2518,74.556,74.152


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_301.csv <==
x,qOut,qIn
0.031416,74.844,75.941
0.094248,75.038,75.669
0.15708,75.191,74.757
0.21991,75.252,74.408
0.28274,75.182,75.187
0.34558,75.056,75.778
0.40841,74.97,75.549
0.47124,74.961,74.798
0.53407,75.047,74.319
0.5969,75.129,74.411
0.65973,75.146,74.693
0.72257,75.097,74.979
0.7854,74.992,75.101
0.84823,74.874,75.155
0.91106,74.743,75.388
0.97389,74.624,75.757
1.0367,74.548,75.706
1.0996,74.626,75.162
1.1624,74.854,74.695
1.2252,75.129,74.553
1.2881,75.34,74.532
1.3509,75.341,74.367
1.4137,75.221,74.503
1.4765,75.1,75.213
1.5394,75.101,75.81
1.6022,75.15,75.291
1.665,75.067,74.493
1.7279,74.854,74.386
1.7907,74.553,75.006
1.8535,74.479,75.433
1.9164,74.661,75.581
1.9792,74.976,75.443
2.042,75.278,75.092
2.1049,75.466,74.759
2.1677,75.559,74.482
2.2305,75.54,74.337
2.2934,75.383,74.767
2.3562,75.02,75.564
2.419,74.617,75.94
2.4819,74.365,75.609
2.5447,74.437,74.903
2.6075,74.763,74.362
2.6704,75.102,74.047
2.7332,75.298,74.118
2.796,75.23,74.754
2.8588,74.994,75.648
2.9217,74.807,76.099
2.9845,74.791,75.608
3.0473,75.031,74.549
3.1102,75.346,74.247
3.173,75.48,74.693
3.2358,75.346,75.433
3.2987,74.894,75.589
3.3615,74.494,74.875
3.4243,74.438,74.388
3.4872,74.711,74.865
3.55,75.234,75.614
3.6128,75.603,75.693
3.6757,75.578,75.528
3.7385,75.185,75.128
3.8013,74.51,74.327
3.8642,74.127,73.958
3.927,74.244,74.359
3.9898,74.703,74.961
4.0527,75.294,75.19
4.1155,75.621,75.311
4.1783,75.583,75.431
4.2412,75.286,75.291
4.304,74.87,74.923
4.3668,74.709,74.877
4.4296,74.811,75.002
4.4925,75.015,74.948
4.5553,75.136,74.792
4.6181,75.083,74.868
4.681,75.045,75.094
4.7438,75.11,75.382
4.8066,75.343,75.323
4.8695,75.449,74.845
4.9323,75.221,74.573
4.9951,74.774,74.772
5.058,74.294,75.008
5.1208,74.261,74.873
5.1836,74.599,74.797
5.2465,75.062,75.123
5.3093,75.399,75.722
5.3721,75.468,75.44
5.435,75.348,74.588
5.4978,75.145,74.333
5.5606,74.963,75.282
5.6235,74.861,75.772
5.6863,74.838,75.255
5.7491,74.878,74.558
5.8119,74.968,74.743
5.8748,75.084,75.17
5.9376,75.168,75.176
6.0004,75.175,74.959
6.0633,75.067,74.612
6.1261,74.885,74.217
6.1889,74.748,74.25
6.2518,74.718,75.01


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_302.csv <==
x,qOut,qIn
0.031416,74.36,74.475
0.094248,74.475,74.346
0.15708,74.848,74.713
0.21991,75.333,74.888
0.28274,75.777,74.812
0.34558,75.874,74.807
0.40841,75.543,74.814
0.47124,74.994,75.028
0.53407,74.49,75.678
0.5969,74.481,75.955
0.65973,74.81,75.524
0.72257,75.184,74.9
0.7854,75.317,74.798
0.84823,75.128,74.894
0.91106,74.881,74.772
0.97389,74.769,74.667
1.0367,74.949,74.857
1.0996,75.218,75.131
1.1624,75.305,75.273
1.2252,75.158,75.178
1.2881,74.775,74.845
1.3509,74.522,74.653
1.4137,74.52,74.586
1.4765,74.684,74.447
1.5394,74.892,74.693
1.6022,75.002,75.734
1.665,75.107,76.454
1.7279,75.251,75.859
1.7907,75.466,74.336
1.8535,75.579,73.877
1.9164,75.456,74.446
1.9792,75.151,75.203
2.042,74.759,75.266
2.1049,74.595,74.909
2.1677,74.685,74.814
2.2305,74.908,75.162
2.2934,75.131,75.541
2.3562,75.209,75.208
2.419,75.12,74.597
2.4819,74.91,74.49
2.5447,74.635,75.192
2.6075,74.484,75.556
2.6704,74.576,75.266
2.7332,74.878,74.818
2.796,75.328,74.912
2.8588,75.649,75.227
2.9217,75.625,75.236
2.9845,75.283,75.081
3.0473,74.703,75.118
3.1102,74.403,74.761
3.173,74.512,74.119
3.2358,74.859,74.166
3.2987,75.225,75.255
3.3615,75.332,75.831
3.4243,75.245,75.607
3.4872,75.083,75.252
3.55,74.967,75.051
3.6128,74.939,74.559
3.6757,74.958,74.166
3.7385,75,74.477
3.8013,75.052,75.296
3.8642,75.112,75.532
3.927,75.151,75.285
3.9898,75.163,74.971
4.0527,75.143,74.848
4.1155,75.123,74.8
4.1783,75.052,74.803
4.2412,74.902,74.96
4.304,74.655,75.147
4.3668,74.473,74.945
4.4296,74.529,74.719
4.4925,74.81,74.984
4.5553,75.263,75.559
4.6181,75.578,75.632
4.681,75.549,75.25
4.7438,75.221,74.638
4.8066,74.685,74.572
4.8695,74.418,75.28
4.9323,74.535,75.572
4.9951,74.879,74.826
5.058,75.258,73.951
5.1208,75.385,74.143
5.1836,75.27,74.746
5.2465,75.036,75.224
5.3093,74.821,75.55
5.3721,74.774,75.916
5.435,74.839,75.953
5.4978,74.936,75.414
5.5606,74.989,74.408
5.6235,75.021,74.004
5.6863,75.087,74.468
5.7491,75.178,75.27
5.8119,75.27,75.67
5.8748,75.268,75.342
5.9376,75.183,74.707
6.0004,75.064,74.347
6.0633,74.965,74.709
6.1261,74.861,75.418
6.1889,74.69,75.803
6.2518,74.5,75.378


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_303.csv <==
x,qOut,qIn
0.031416,75.825,75
0.094248,75.864,74.584
0.15708,75.563,74.317
0.21991,75.099,74.572
0.28274,74.679,75.223
0.34558,74.579,75.389
0.40841,74.678,75.211
0.47124,74.816,75.102
0.53407,74.844,74.957
0.5969,74.825,74.905
0.65973,74.882,75.211
0.72257,75.02,75.541
0.7854,75.219,75.317
0.84823,75.328,74.811
0.91106,75.314,74.619
0.97389,75.214,74.819
1.0367,75.077,75.165
1.0996,74.963,75.461
1.1624,74.852,75.51
1.2252,74.744,74.949
1.2881,74.645,73.783
1.3509,74.628,73.576
1.4137,74.728,74.646
1.4765,74.905,75.967
1.5394,75.112,76.2
1.6022,75.227,75.457
1.665,75.226,74.657
1.7279,75.16,74.332
1.7907,75.095,74.72
1.8535,75.123,74.939
1.9164,75.177,74.777
1.9792,75.183,74.808
2.042,75.07,75.331
2.1049,74.936,75.656
2.1677,74.935,75.617
2.2305,75.046,75.326
2.2934,75.22,74.757
2.3562,75.115,74.527
2.419,74.733,74.863
2.4819,74.323,75.256
2.5447,74.17,75.087
2.6075,74.512,74.546
2.6704,75.091,74.299
2.7332,75.608,74.793
2.796,75.791,75.76
2.8588,75.481,75.676
2.9217,74.936,74.73
2.9845,74.481,74.098
3.0473,74.43,74.702
3.1102,74.725,75.529
3.173,75.078,75.729
3.2358,75.344,75.345
3.2987,75.426,74.888
3.3615,75.413,74.775
3.4243,75.322,74.755
3.4872,75.172,74.612
3.55,74.983,74.539
3.6128,74.837,75.085
3.6757,74.775,75.662
3.7385,74.777,75.369
3.8013,74.811,74.344
3.8642,74.856,74.396
3.927,74.94,75.233
3.9898,75.038,75.682
4.0527,75.114,75.292
4.1155,75.047,75.002
4.1783,74.906,74.95
4.2412,74.821,74.851
4.304,74.92,74.643
4.3668,75.192,74.676
4.4296,75.383,74.926
4.4925,75.357,75.289
4.5553,75.012,75.66
4.6181,74.651,75.646
4.681,74.553,75.258
4.7438,74.709,74.765
4.8066,75.048,74.248
4.8695,75.212,73.937
4.9323,75.147,74.196
4.9951,74.97,75.132
5.058,74.817,76.226
5.1208,74.882,76.2
5.1836,75.085,75.383
5.2465,75.283,74.769
5.3093,75.332,74.774
5.3721,75.139,74.747
5.435,74.843,74.731
5.4978,74.617,74.917
5.5606,74.618,74.793
5.6235,74.861,74.478
5.6863,75.203,74.68
5.7491,75.49,75.207
5.8119,75.586,75.26
5.8748,75.323,75.051
5.9376,74.806,75.202
6.0004,74.305,75.488
6.0633,74.107,75.184
6.1261,74.375,74.739
6.1889,74.899,74.799
6.2518,75.449,75.072


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_304.csv <==
x,qOut,qIn
0.031416,74.609,75.003
0.094248,74.064,75.472
0.15708,73.965,75.397
0.21991,74.295,74.633
0.28274,74.941,74.272
0.34558,75.5,74.741
0.40841,75.855,75.066
0.47124,75.957,75.076
0.53407,75.769,75.192
0.5969,75.362,75.376
0.65973,74.951,75.278
0.72257,74.681,75.018
0.7854,74.666,74.873
0.84823,74.775,74.841
0.91106,74.895,74.801
0.97389,74.989,74.805
1.0367,75.037,74.982
1.0996,75.072,75.41
1.1624,75.093,75.76
1.2252,75.096,75.634
1.2881,75.08,74.962
1.3509,75.011,74.233
1.4137,74.879,73.982
1.4765,74.737,74.614
1.5394,74.649,75.577
1.6022,74.732,75.598
1.665,74.951,74.998
1.7279,75.197,74.484
1.7907,75.359,74.8
1.8535,75.334,75.563
1.9164,75.162,75.833
1.9792,74.939,75.211
2.042,74.763,74.193
2.1049,74.723,74.126
2.1677,74.829,74.795
2.2305,75.04,75.297
2.2934,75.31,74.936
2.3562,75.483,74.826
2.419,75.404,75.306
2.4819,75.102,75.595
2.5447,74.647,75.07
2.6075,74.439,74.678
2.6704,74.57,74.8
2.7332,74.887,74.995
2.796,75.205,74.873
2.8588,75.273,74.998
2.9217,75.183,75.425
2.9845,75.072,75.534
3.0473,75.076,74.881
3.1102,75.153,74.275
3.173,75.114,74.278
3.2358,74.934,74.846
3.2987,74.628,75.422
3.3615,74.512,75.477
3.4243,74.664,75.393
3.4872,74.962,75.464
3.55,75.26,75.248
3.6128,75.359,74.505
3.6757,75.284,74.152
3.7385,75.115,74.737
3.8013,74.941,75.56
3.8642,74.841,75.391
3.927,74.844,74.859
3.9898,74.94,74.65
4.0527,75.114,74.905
4.1155,75.247,75.223
4.1783,75.206,75.359
4.2412,74.997,75.064
4.304,74.662,74.357
4.3668,74.502,74.181
4.4296,74.632,74.763
4.4925,74.962,75.572
4.5553,75.371,75.818
4.6181,75.587,75.469
4.681,75.508,75.026
4.7438,75.209,74.679
4.8066,74.799,74.492
4.8695,74.614,74.769
4.9323,74.7,75.352
4.9951,74.929,75.703
5.058,75.146,75.331
5.1208,75.184,74.52
5.1836,75.115,73.89
5.2465,75.025,73.758
5.3093,75,74.223
5.3721,74.98,75.23
5.435,74.877,76.17
5.4978,74.73,76.271
5.5606,74.601,75.447
5.6235,74.714,74.908
5.6863,75.033,74.983
5.7491,75.381,75.294
5.8119,75.571,74.943
5.8748,75.38,74.348
5.9376,75,74.435
6.0004,74.704,75.042
6.0633,74.755,75.325
6.1261,75.096,75.137
6.1889,75.31,74.926
6.2518,75.195,74.763


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_305.csv <==
x,qOut,qIn
0.031416,74.543,75.135
0.094248,74.902,75.172
0.15708,75.328,74.848
0.21991,75.629,74.926
0.28274,75.632,75.482
0.34558,75.35,75.302
0.40841,75.006,74.732
0.47124,74.761,74.73
0.53407,74.747,75.141
0.5969,74.835,74.986
0.65973,74.937,74.813
0.72257,75.045,75.045
0.7854,75.171,75.104
0.84823,75.293,74.662
0.91106,75.269,74.675
0.97389,75.076,75.527
1.0367,74.724,76.132
1.0996,74.504,75.279
1.1624,74.538,74.197
1.2252,74.749,74.02
1.2881,75.028,74.88
1.3509,75.177,75.521
1.4137,75.198,75.554
1.4765,75.145,75.109
1.5394,75.072,74.717
1.6022,75.022,74.746
1.665,74.99,74.981
1.7279,74.97,75.217
1.7907,74.957,75.16
1.8535,74.937,74.85
1.9164,74.91,74.645
1.9792,74.902,74.798
2.042,74.939,75.242
2.1049,75.079,75.414
2.1677,75.248,75.311
2.2305,75.338,75.133
2.2934,75.235,74.724
2.3562,74.937,74.298
2.419,74.687,74.435
2.4819,74.632,75.173
2.5447,74.88,75.854
2.6075,75.188,75.757
2.6704,75.322,75.22
2.7332,75.253,74.608
2.796,74.998,74.182
2.8588,74.853,74.153
2.9217,74.872,74.469
2.9845,74.962,74.967
3.0473,75.009,75.551
3.1102,74.943,75.774
3.173,74.915,75.577
3.2358,74.986,75.331
3.2987,75.192,75.2
3.3615,75.293,74.825
3.4243,75.149,74.434
3.4872,74.853,74.531
3.55,74.545,75.241
3.6128,74.578,75.523
3.6757,74.916,75.027
3.7385,75.338,74.173
3.8013,75.619,73.813
3.8642,75.449,74.43
3.927,74.932,75.436
3.9898,74.382,76.128
4.0527,74.135,75.977
4.1155,74.368,75.437
4.1783,74.83,75.021
4.2412,75.305,74.83
4.304,75.611,74.814
4.3668,75.701,74.696
4.4296,75.557,74.561
4.4925,75.256,74.799
4.5553,74.889,75.352
4.6181,74.721,75.125
4.681,74.787,74.489
4.7438,74.943,74.522
4.8066,75.025,75.5
4.8695,74.818,75.879
4.9323,74.496,75.261
4.9951,74.291,74.158
5.058,74.417,73.735
5.1208,74.864,74.675
5.1836,75.402,75.802
5.2465,75.823,75.937
5.3093,75.945,75.227
5.3721,75.652,75.048
5.435,75.142,75.146
5.4978,74.687,75.048
5.5606,74.555,74.842
5.6235,74.711,74.85
5.6863,74.89,74.875
5.7491,74.982,74.864
5.8119,74.919,74.901
5.8748,74.908,75.223
5.9376,75.008,75.598
6.0004,75.135,75.508
6.0633,75.192,74.811
6.1261,75.004,74.371
6.1889,74.701,74.369
6.2518,74.483,74.65


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_306.csv <==
x,qOut,qIn
0.031416,75.755,75.353
0.094248,75.211,74.725
0.15708,74.68,74.528
0.21991,74.449,75.224
0.28274,74.741,75.939
0.34558,75.223,75.412
0.40841,75.496,74.486
0.47124,75.445,74.01
0.53407,75.021,74.252
0.5969,74.657,75.064
0.65973,74.595,75.831
0.72257,74.768,75.592
0.7854,75.057,74.629
0.84823,75.119,74.75
0.91106,74.982,75.376
0.97389,74.802,75.302
1.0367,74.745,74.562
1.0996,74.903,74.511
1.1624,75.117,74.869
1.2252,75.265,75.062
1.2881,75.242,75.017
1.3509,75.16,75.095
1.4137,75.128,75.18
1.4765,75.125,75.138
1.5394,75.102,75.017
1.6022,74.891,75.086
1.665,74.634,75.281
1.7279,74.509,75.404
1.7907,74.681,75.24
1.8535,75.056,74.862
1.9164,75.363,74.547
1.9792,75.468,74.457
2.042,75.279,74.551
2.1049,75.004,74.876
2.1677,74.82,75.321
2.2305,74.757,75.494
2.2934,74.808,75.32
2.3562,74.846,75.109
2.419,74.89,74.868
2.4819,74.959,74.699
2.5447,75.067,74.82
2.6075,75.138,75.133
2.6704,75.143,75.29
2.7332,75.121,75.065
2.796,75.123,74.554
2.8588,75.208,74.404
2.9217,75.268,74.71
2.9845,75.217,75.186
3.0473,74.981,75.281
3.1102,74.677,75.112
3.173,74.512,75.214
3.2358,74.551,75.653
3.2987,74.821,75.967
3.3615,75.13,75.36
3.4243,75.336,74.343
3.4872,75.381,73.918
3.55,75.228,74.316
3.6128,75.003,74.696
3.6757,74.86,75.111
3.7385,74.845,75.585
3.8013,74.971,75.508
3.8642,75.052,74.913
3.927,74.998,74.579
3.9898,74.851,74.79
4.0527,74.681,75.243
4.1155,74.66,75.239
4.1783,74.792,74.963
4.2412,75.013,74.72
4.304,75.252,74.657
4.3668,75.464,74.987
4.4296,75.586,75.502
4.4925,75.541,75.624
4.5553,75.249,75.07
4.6181,74.754,74.613
4.681,74.361,74.477
4.7438,74.25,74.372
4.8066,74.55,74.098
4.8695,75.003,74.445
4.9323,75.338,75.538
4.9951,75.451,76.576
5.058,75.272,76.322
5.1208,75.014,75.078
5.1836,74.87,74.178
5.2465,74.866,74.269
5.3093,74.987,74.962
5.3721,75.016,75.138
5.435,74.952,75.117
5.4978,74.894,75.422
5.5606,74.948,75.683
5.6235,75.16,74.933
5.6863,75.32,74.064
5.7491,75.274,74.216
5.8119,74.89,75.269
5.8748,74.395,75.594
5.9376,74.14,75.178
6.0004,74.233,74.541
6.0633,74.697,74.351
6.1261,75.253,74.759
6.1889,75.71,75.3
6.2518,75.922,75.615


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_307.csv <==
x,qOut,qIn
0.031416,75.096,75.044
0.094248,74.919,75.423
0.15708,74.831,75.203
0.21991,74.815,74.661
0.28274,74.841,74.518
0.34558,74.833,75.095
0.40841,74.81,75.643
0.47124,74.812,75.473
0.53407,74.875,74.753
0.5969,75.021,74.704
0.65973,75.18,75.107
0.72257,75.27,75.211
0.7854,75.213,74.798
0.84823,75.008,74.756
0.91106,74.807,75.043
0.97389,74.716,75.126
1.0367,74.817,74.74
1.0996,75.002,74.616
1.1624,75.134,74.934
1.2252,75.169,75.254
1.2881,75.082,75.2
1.3509,74.97,75.118
1.4137,74.904,74.974
1.4765,74.91,74.452
1.5394,75,73.964
1.6022,75.122,74.799
1.665,75.203,76.244
1.7279,75.203,76.874
1.7907,75.093,76.023
1.8535,74.959,74.679
1.9164,74.893,73.587
1.9792,74.901,73.204
2.042,74.972,73.969
2.1049,74.975,75.36
2.1677,74.903,76.17
2.2305,74.825,75.75
2.2934,74.813,74.972
2.3562,74.941,75.141
2.419,75.105,75.543
2.4819,75.183,75.519
2.5447,75.06,74.926
2.6075,74.738,74.483
2.6704,74.468,74.456
2.7332,74.438,74.774
2.796,74.793,75.243
2.8588,75.415,75.32
2.9217,75.899,74.947
2.9845,75.934,74.581
3.0473,75.222,74.781
3.1102,74.206,75.081
3.173,73.714,75.136
3.2358,73.917,75.2
3.2987,74.793,75.294
3.3615,75.523,74.934
3.4243,75.873,74.444
3.4872,75.872,74.501
3.55,75.597,75.216
3.6128,75.312,75.412
3.6757,75.099,75.094
3.7385,74.949,74.933
3.8013,74.834,75.154
3.8642,74.749,75.282
3.927,74.766,75.171
3.9898,74.869,74.765
4.0527,75.026,74.484
4.1155,75.061,75.036
4.1783,74.975,75.659
4.2412,74.871,75.364
4.304,74.861,74.443
4.3668,75.007,74.337
4.4296,75.149,74.786
4.4925,75.179,75.232
4.5553,75.009,75.232
4.6181,74.793,74.815
4.681,74.714,74.558
4.7438,74.798,75.008
4.8066,75.033,75.65
4.8695,75.221,75.42
4.9323,75.281,75.014
4.9951,75.225,75.097
5.058,75.083,75.417
5.1208,74.962,75.223
5.1836,74.915,74.806
5.2465,74.938,74.565
5.3093,75.02,74.775
5.3721,75.073,75.045
5.435,75.039,75.044
5.4978,74.935,74.765
5.5606,74.79,74.559
5.6235,74.736,74.808
5.6863,74.796,75.213
5.7491,74.912,75.42
5.8119,75.017,75.37
5.8748,75.039,75.133
5.9376,75.042,74.764
6.0004,75.081,74.52
6.0633,75.204,74.837
6.1261,75.339,75.227
6.1889,75.377,75.113
6.2518,75.296,74.775


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_308.csv <==
x,qOut,qIn
0.031416,74.627,73.939
0.094248,74.915,74.42
0.15708,75.235,75.251
0.21991,75.382,75.591
0.28274,75.191,75.303
0.34558,74.848,75.092
0.40841,74.615,74.996
0.47124,74.579,75.035
0.53407,74.774,75.355
0.5969,74.978,75.33
0.65973,75.085,74.746
0.72257,75.1,74.139
0.7854,75.041,74.019
0.84823,75.052,74.704
0.91106,75.171,75.739
0.97389,75.317,76.128
1.0367,75.396,75.42
1.0996,75.185,74.826
1.1624,74.789,74.721
1.2252,74.447,74.861
1.2881,74.405,74.91
1.3509,74.723,74.692
1.4137,75.125,74.587
1.4765,75.417,74.995
1.5394,75.441,75.682
1.6022,75.31,75.674
1.665,75.168,75.2
1.7279,75.042,74.889
1.7907,74.931,74.832
1.8535,74.705,74.556
1.9164,74.485,74.467
1.9792,74.419,75.034
2.042,74.639,75.702
2.1049,75.079,75.157
2.1677,75.492,74.127
2.2305,75.7,73.78
2.2934,75.551,74.595
2.3562,75.131,75.355
2.419,74.731,75.603
2.4819,74.525,75.654
2.5447,74.635,75.889
2.6075,74.872,75.647
2.6704,75.111,74.89
2.7332,75.298,74.378
2.796,75.403,74.555
2.8588,75.363,74.792
2.9217,75.153,74.888
2.9845,74.881,75.025
3.0473,74.675,75.225
3.1102,74.741,75.188
3.173,74.936,75.035
3.2358,75.063,74.961
3.2987,74.931,74.78
3.3615,74.587,74.608
3.4243,74.346,74.822
3.4872,74.369,75.383
3.55,74.754,75.954
3.6128,75.266,75.71
3.6757,75.691,74.828
3.7385,75.891,74.185
3.8013,75.754,74.694
3.8642,75.303,75.257
3.927,74.81,75.022
3.9898,74.496,74.501
4.0527,74.545,74.724
4.1155,74.808,75.202
4.1783,75.071,75.147
4.2412,75.232,74.815
4.304,75.222,74.898
4.3668,75.087,75.307
4.4296,74.903,75.509
4.4925,74.764,75.323
4.5553,74.754,74.521
4.6181,74.924,73.959
4.681,75.189,74.391
4.7438,75.418,75.556
4.8066,75.485,76.187
4.8695,75.285,75.557
4.9323,74.955,74.733
4.9951,74.678,74.49
5.058,74.626,74.648
5.1208,74.77,74.832
5.1836,74.913,75.198
5.2465,74.974,75.446
5.3093,74.902,75.181
5.3721,74.869,74.857
5.435,74.956,74.813
5.4978,75.114,74.816
5.5606,75.275,74.527
5.6235,75.241,74.525
5.6863,75.008,75.007
5.7491,74.715,75.437
5.8119,74.521,75.309
5.8748,74.64,74.853
5.9376,74.987,74.631
6.0004,75.367,75.075
6.0633,75.589,75.89
6.1261,75.431,75.841
6.1889,75.04,75.094
6.2518,74.683,74.287


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_309.csv <==
x,qOut,qIn
0.031416,75.064,75.461
0.094248,75.319,75.303
0.15708,75.456,74.764
0.21991,75.416,74.17
0.28274,75.159,74.161
0.34558,74.853,75.092
0.40841,74.707,75.848
0.47124,74.753,75.322
0.53407,74.982,73.98
0.5969,75.126,74.133
0.65973,75.102,75.409
0.72257,74.977,76.433
0.7854,74.848,76.237
0.84823,74.884,75.333
0.91106,75.022,74.542
0.97389,75.167,74.424
1.0367,75.221,74.724
1.0996,75.183,74.498
1.1624,75.112,74.223
1.2252,75.026,74.645
1.2881,74.93,75.526
1.3509,74.792,75.655
1.4137,74.689,75.448
1.4765,74.678,75.483
1.5394,74.808,75.296
1.6022,74.949,74.631
1.665,74.966,74.318
1.7279,74.886,74.567
1.7907,74.768,74.908
1.8535,74.896,75.134
1.9164,75.268,75.43
1.9792,75.674,75.49
2.042,75.887,74.981
2.1049,75.549,74.532
2.1677,74.885,74.609
2.2305,74.291,75.058
2.2934,74.165,75.211
2.3562,74.484,74.825
2.419,74.888,74.475
2.4819,75.223,74.428
2.5447,75.392,74.624
2.6075,75.521,75.193
2.6704,75.521,75.869
2.7332,75.341,75.937
2.796,74.941,75.158
2.8588,74.584,74.528
2.9217,74.515,74.505
2.9845,74.71,74.974
3.0473,75.092,75.297
3.1102,75.33,75.379
3.173,75.336,75.476
3.2358,75.173,75.221
3.2987,74.931,74.243
3.3615,74.816,73.838
3.4243,74.818,74.533
3.4872,74.849,75.541
3.55,74.812,75.837
3.6128,74.677,75.474
3.6757,74.606,74.993
3.7385,74.692,74.644
3.8013,75.002,74.449
3.8642,75.376,74.427
3.927,75.576,74.756
3.9898,75.513,75.367
4.0527,75.138,75.73
4.1155,74.793,75.45
4.1783,74.75,74.987
4.2412,74.966,74.781
4.304,75.338,74.994
4.3668,75.399,75.013
4.4296,75.086,74.772
4.4925,74.63,74.73
4.5553,74.313,75.2
4.6181,74.483,75.459
4.681,74.947,75.177
4.7438,75.419,74.683
4.8066,75.631,74.752
4.8695,75.398,74.998
4.9323,74.92,74.777
4.9951,74.493,74.446
5.058,74.408,74.654
5.1208,74.705,75.22
5.1836,75.115,75.658
5.2465,75.442,75.71
5.3093,75.523,75.221
5.3721,75.369,74.781
5.435,75.105,74.662
5.4978,74.862,74.695
5.5606,74.763,74.85
5.6235,74.822,75.159
5.6863,74.959,75.306
5.7491,75.095,75.084
5.8119,75.168,74.659
5.8748,75.147,74.612
5.9376,75.034,74.984
6.0004,74.868,75.458
6.0633,74.693,75.432
6.1261,74.604,74.94
6.1889,74.647,74.673
6.2518,74.809,74.993


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_310.csv <==
x,qOut,qIn
0.031416,75.014,75.461
0.094248,74.811,75.481
0.15708,74.766,75.083
0.21991,74.818,74.789
0.28274,74.876,74.98
0.34558,74.83,75.278
0.40841,74.806,75.359
0.47124,74.883,75.117
0.53407,75.125,74.505
0.5969,75.355,74.158
0.65973,75.392,74.423
0.72257,75.233,75.067
0.7854,74.918,75.493
0.84823,74.733,75.749
0.91106,74.722,75.91
0.97389,74.803,75.395
1.0367,74.876,74.124
1.0996,74.897,73.969
1.1624,74.949,74.977
1.2252,75.045,75.884
1.2881,75.18,75.703
1.3509,75.231,74.93
1.4137,75.203,74.316
1.4765,75.145,74.182
1.5394,75.117,74.402
1.6022,75.081,74.959
1.665,74.936,75.575
1.7279,74.71,75.586
1.7907,74.463,75.097
1.8535,74.469,74.894
1.9164,74.769,74.743
1.9792,75.213,74.47
2.042,75.636,74.565
2.1049,75.711,75.236
2.1677,75.403,75.846
2.2305,74.936,76.049
2.2934,74.579,75.669
2.3562,74.695,74.867
2.419,75.056,74.172
2.4819,75.349,74.105
2.5447,75.269,74.738
2.6075,74.818,75.012
2.6704,74.423,74.738
2.7332,74.33,74.534
2.796,74.71,75.251
2.8588,75.213,76.027
2.9217,75.505,75.841
2.9845,75.479,74.839
3.0473,75.082,74.184
3.1102,74.652,74.524
3.173,74.478,75.029
3.2358,74.608,75.248
3.2987,75.023,75.309
3.3615,75.461,75.495
3.4243,75.727,75.557
3.4872,75.707,75.297
3.55,75.31,74.78
3.6128,74.736,74.507
3.6757,74.348,74.573
3.7385,74.271,74.829
3.8013,74.557,74.858
3.8642,74.87,74.828
3.927,75.105,75.052
3.9898,75.261,75.275
4.0527,75.361,75.251
4.1155,75.368,75.29
4.1783,75.195,75.286
4.2412,74.912,74.909
4.304,74.618,74.511
4.3668,74.607,74.581
4.4296,74.876,74.755
4.4925,75.257,74.876
4.5553,75.572,75.06
4.6181,75.601,75.209
4.681,75.364,75.107
4.7438,75.004,74.809
4.8066,74.683,74.641
4.8695,74.579,75.157
4.9323,74.643,75.927
4.9951,74.789,76.004
5.058,74.933,74.697
5.1208,75.058,73.973
5.1836,75.174,74.645
5.2465,75.26,75.585
5.3093,75.291,75.329
5.3721,75.186,74.518
5.435,74.969,74.251
5.4978,74.738,74.662
5.5606,74.601,75.302
5.6235,74.666,75.548
5.6863,74.843,75.462
5.7491,75.019,75.166
5.8119,75.082,74.792
5.8748,75.017,74.69
5.9376,74.953,74.873
6.0004,74.969,75.039
6.0633,75.131,74.915
6.1261,75.324,74.674
6.1889,75.387,74.624
6.2518,75.285,74.94


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_311.csv <==
x,qOut,qIn
0.031416,74.856,74.47
0.094248,74.856,74.024
0.15708,74.892,74.425
0.21991,74.98,75.13
0.28274,75.129,75.423
0.34558,75.18,75.204
0.40841,75.047,74.997
0.47124,74.814,75.115
0.53407,74.598,75.184
0.5969,74.676,74.829
0.65973,74.994,74.599
0.72257,75.352,74.826
0.7854,75.542,75.282
0.84823,75.366,75.417
0.91106,75.026,75.332
0.97389,74.765,75.176
1.0367,74.813,74.934
1.0996,75.055,74.686
1.1624,75.157,74.58
1.2252,75.034,74.538
1.2881,74.659,74.599
1.3509,74.474,75.2
1.4137,74.623,75.867
1.4765,74.97,75.778
1.5394,75.336,75.03
1.6022,75.423,74.653
1.665,75.263,74.611
1.7279,74.999,74.753
1.7907,74.79,75.009
1.8535,74.771,75.261
1.9164,74.892,75.471
1.9792,75.076,75.554
2.042,75.253,74.976
2.1049,75.348,74.177
2.1677,75.283,74.124
2.2305,75.069,74.897
2.2934,74.733,75.4
2.3562,74.506,74.901
2.419,74.521,74.495
2.4819,74.746,74.834
2.5447,75.113,75.408
2.6075,75.418,75.389
2.6704,75.523,75.116
2.7332,75.399,74.778
2.796,75.044,74.585
2.8588,74.719,75.021
2.9217,74.646,75.633
2.9845,74.82,75.475
3.0473,75.189,74.408
3.1102,75.421,74.259
3.173,75.364,75.148
3.2358,75.082,75.982
3.2987,74.679,75.713
3.3615,74.501,74.962
3.4243,74.58,74.551
3.4872,74.793,74.611
3.55,74.995,74.822
3.6128,75.062,74.965
3.6757,75.059,75.071
3.7385,75.043,74.928
3.8013,75.064,74.5
3.8642,75.084,74.417
3.927,75.072,74.721
3.9898,75.042,75.093
4.0527,75.018,75.676
4.1155,75.021,76.164
4.1783,75.009,75.976
4.2412,74.978,75.284
4.304,74.935,74.726
4.3668,74.998,74.278
4.4296,75.167,73.88
4.4925,75.329,74.054
4.5553,75.36,74.977
4.6181,75.138,75.702
4.681,74.855,75.804
4.7438,74.677,75.323
4.8066,74.755,74.93
4.8695,74.903,75.066
4.9323,74.902,75.098
4.9951,74.761,74.811
5.058,74.539,74.761
5.1208,74.557,75.016
5.1836,74.858,75.019
5.2465,75.313,74.756
5.3093,75.779,74.63
5.3721,75.957,75.162
5.435,75.665,75.735
5.4978,75.032,75.465
5.5606,74.258,74.298
5.6235,73.987,73.964
5.6863,74.251,74.698
5.7491,74.789,75.654
5.8119,75.314,75.889
5.8748,75.582,75.513
5.9376,75.592,74.97
6.0004,75.417,74.447
6.0633,75.138,74.407
6.1261,74.927,75.109
6.1889,74.837,75.755
6.2518,74.831,75.538


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_312.csv <==
x,qOut,qIn
0.031416,74.626,75.518
0.094248,74.594,75.152
0.15708,74.618,74.727
0.21991,74.699,74.709
0.28274,74.849,75.204
0.34558,75.081,75.354
0.40841,75.296,74.991
0.47124,75.424,74.612
0.53407,75.405,74.656
0.5969,75.283,74.989
0.65973,75.12,75.407
0.72257,74.957,75.715
0.7854,74.823,75.449
0.84823,74.746,74.788
0.91106,74.754,74.407
0.97389,74.83,74.484
1.0367,74.948,74.636
1.0996,75.028,74.753
1.1624,75.06,74.947
1.2252,75.064,74.929
1.2881,75.064,74.71
1.3509,75.072,74.982
1.4137,75.065,75.571
1.4765,75.035,75.832
1.5394,74.981,75.341
1.6022,74.913,74.673
1.665,74.862,74.354
1.7279,74.866,74.614
1.7907,74.958,75.28
1.8535,75.158,75.591
1.9164,75.342,75.539
1.9792,75.386,75.322
2.042,75.175,74.795
2.1049,74.8,74.486
2.1677,74.529,74.738
2.2305,74.463,75.084
2.2934,74.654,75.058
2.3562,74.838,74.924
2.419,74.931,74.945
2.4819,74.984,75.13
2.5447,75.068,75.411
2.6075,75.253,75.106
2.6704,75.386,74.311
2.7332,75.359,73.95
2.796,75.087,74.673
2.8588,74.773,75.259
2.9217,74.677,75.366
2.9845,74.833,75.665
3.0473,75.217,76.259
3.1102,75.486,75.714
3.173,75.472,74.42
3.2358,75.224,73.758
3.2987,74.836,74.33
3.3615,74.648,74.86
3.4243,74.706,75.01
3.4872,74.903,75.176
3.55,75.112,75.544
3.6128,75.206,75.419
3.6757,75.18,74.884
3.7385,75.045,74.528
3.8013,74.815,74.643
3.8642,74.553,75.174
3.927,74.407,75.774
3.9898,74.462,75.772
4.0527,74.77,74.836
4.1155,75.24,74.143
4.1783,75.672,74.253
4.2412,75.872,74.876
4.304,75.66,75.417
4.3668,75.033,75.605
4.4296,74.427,75.439
4.4925,74.151,74.783
4.5553,74.434,73.92
4.6181,74.943,74.109
4.681,75.339,75.206
4.7438,75.491,76.132
4.8066,75.317,75.839
4.8695,75.01,75.015
4.9323,74.808,74.656
4.9951,74.806,74.973
5.058,75.06,75.351
5.1208,75.32,74.966
5.1836,75.353,74.325
5.2465,75.143,74.146
5.3093,74.72,74.682
5.3721,74.509,75.212
5.435,74.659,75.465
5.4978,75.015,75.387
5.5606,75.381,74.943
5.6235,75.343,75.026
5.6863,74.969,75.605
5.7491,74.551,75.637
5.8119,74.405,74.622
5.8748,74.718,74.201
5.9376,75.208,74.694
6.0004,75.614,75.281
6.0633,75.709,75.101
6.1261,75.478,74.62
6.1889,75.113,74.622
6.2518,74.78,75.175


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_313.csv <==
x,qOut,qIn
0.031416,75.029,74.419
0.094248,75.094,74.953
0.15708,75.232,75.417
0.21991,75.389,75.4
0.28274,75.502,74.944
0.34558,75.381,74.958
0.40841,75.029,75.459
0.47124,74.613,75.748
0.53407,74.321,74.94
0.5969,74.363,74.035
0.65973,74.639,74.212
0.72257,74.998,75.296
0.7854,75.301,75.864
0.84823,75.464,75.223
0.91106,75.444,74.524
0.97389,75.263,74.485
1.0367,74.952,75.011
1.0996,74.686,75.308
1.1624,74.584,75.249
1.2252,74.646,74.87
1.2881,74.839,74.727
1.3509,75.032,75.261
1.4137,75.187,75.616
1.4765,75.292,74.995
1.5394,75.343,73.861
1.6022,75.306,74.096
1.665,75.157,75.226
1.7279,74.949,75.989
1.7907,74.746,75.885
1.8535,74.713,75.595
1.9164,74.854,75.044
1.9792,75.062,74.156
2.042,75.219,73.832
2.1049,75.17,74.712
2.1677,74.994,75.582
2.2305,74.828,75.517
2.2934,74.813,74.91
2.3562,74.976,74.998
2.419,75.167,75.32
2.4819,75.269,75.243
2.5447,75.187,74.702
2.6075,74.951,74.394
2.6704,74.685,74.441
2.7332,74.513,74.782
2.796,74.542,75.254
2.8588,74.825,75.637
2.9217,75.25,75.733
2.9845,75.613,75.266
3.0473,75.709,74.291
3.1102,75.311,74.141
3.173,74.715,74.901
3.2358,74.29,75.649
3.2987,74.38,75.724
3.3615,74.842,75.372
3.4243,75.282,74.917
3.4872,75.516,74.667
3.55,75.421,74.784
3.6128,75.171,75.162
3.6757,74.9,75.528
3.7385,74.681,75.466
3.8013,74.57,74.717
3.8642,74.591,74.011
3.927,74.776,73.947
3.9898,75.064,74.569
4.0527,75.383,75.28
4.1155,75.485,75.496
4.1783,75.283,75.462
4.2412,74.926,75.254
4.304,74.602,74.878
4.3668,74.665,74.76
4.4296,75.003,74.997
4.4925,75.371,75.352
4.5553,75.526,75.57
4.6181,75.339,75.331
4.681,75.052,74.853
4.7438,74.872,74.588
4.8066,74.981,74.611
4.8695,75.176,74.663
4.9323,75.147,74.756
4.9951,74.872,74.877
5.058,74.394,75.027
5.1208,74.212,75.084
5.1836,74.433,75.075
5.2465,74.882,75.225
5.3093,75.348,75.639
5.3721,75.529,75.637
5.435,75.422,75.181
5.4978,75.165,74.808
5.5606,74.921,74.601
5.6235,74.921,74.311
5.6863,75.104,74.302
5.7491,75.305,74.658
5.8119,75.359,75.105
5.8748,75.152,75.49
5.9376,74.839,75.617
6.0004,74.59,75.26
6.0633,74.56,74.954
6.1261,74.704,75.002
6.1889,74.869,74.861
6.2518,74.991,74.475


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_314.csv <==
x,qOut,qIn
0.031416,75.372,74.92
0.094248,75.222,75.387
0.15708,75.008,75.313
0.21991,74.864,74.711
0.28274,74.897,74.325
0.34558,75.025,74.997
0.40841,75.127,75.92
0.47124,75.163,75.914
0.53407,75.116,74.682
0.5969,75.05,74.165
0.65973,74.94,74.661
0.72257,74.783,75.265
0.7854,74.582,75.301
0.84823,74.486,75.068
0.91106,74.601,74.823
0.97389,74.879,74.707
1.0367,75.245,74.793
1.0996,75.459,74.864
1.1624,75.436,74.888
1.2252,75.24,74.932
1.2881,74.964,74.877
1.3509,74.82,74.78
1.4137,74.835,74.943
1.4765,74.954,75.462
1.5394,75.113,75.956
1.6022,75.234,75.685
1.665,75.257,74.911
1.7279,75.167,74.201
1.7907,74.959,74.218
1.8535,74.794,75.006
1.9164,74.792,75.653
1.9792,74.916,75.393
2.042,75.097,74.577
2.1049,75.105,74.549
2.1677,74.963,74.921
2.2305,74.791,74.985
2.2934,74.722,74.921
2.3562,74.787,75.209
2.419,74.859,75.298
2.4819,74.903,74.924
2.5447,74.904,74.665
2.6075,75.028,75.258
2.6704,75.262,75.957
2.7332,75.472,75.974
2.796,75.509,75.169
2.8588,75.22,74.319
2.9217,74.832,73.804
2.9845,74.58,73.828
3.0473,74.674,74.514
3.1102,74.973,75.424
3.173,75.177,76.014
3.2358,75.181,76.036
3.2987,74.934,75.481
3.3615,74.744,74.899
3.4243,74.758,74.665
3.4872,74.912,74.724
3.55,75.104,74.757
3.6128,75.113,74.862
3.6757,75.036,74.981
3.7385,75.013,74.835
3.8013,75.179,74.723
3.8642,75.465,74.846
3.927,75.544,74.931
3.9898,75.281,75.088
4.0527,74.59,75.37
4.1155,74.027,75.44
4.1783,73.976,75.275
4.2412,74.375,74.973
4.304,75.064,74.441
4.3668,75.619,74.219
4.4296,75.897,74.637
4.4925,75.86,75.291
4.5553,75.487,75.643
4.6181,74.998,75.629
4.681,74.68,75.316
4.7438,74.606,74.788
4.8066,74.79,74.532
4.8695,74.923,74.601
4.9323,74.915,74.693
4.9951,74.832,74.982
5.058,74.76,75.699
5.1208,74.85,75.731
5.1836,75.06,74.877
5.2465,75.279,74.24
5.3093,75.399,74.903
5.3721,75.277,75.567
5.435,74.965,75.369
5.4978,74.631,74.818
5.5606,74.455,74.758
5.6235,74.603,75.06
5.6863,74.961,75.219
5.7491,75.345,75.19
5.8119,75.58,75.042
5.8748,75.478,74.487
5.9376,75.112,73.945
6.0004,74.707,74.325
6.0633,74.503,75.59
6.1261,74.666,75.904
6.1889,74.998,75.267
6.2518,75.294,74.657


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_315.csv <==
x,qOut,qIn
0.031416,74.839,75.232
0.094248,74.834,75.242
0.15708,74.787,75.177
0.21991,74.792,75.071
0.28274,74.951,74.772
0.34558,75.229,74.592
0.40841,75.391,74.838
0.47124,75.341,75.184
0.53407,75.02,74.962
0.5969,74.752,74.518
0.65973,74.731,74.433
0.72257,74.899,74.688
0.7854,75.147,75.222
0.84823,75.203,75.699
0.91106,75.099,75.731
0.97389,74.956,75.308
1.0367,74.895,74.98
1.0996,74.972,74.796
1.1624,75.098,74.577
1.2252,75.202,74.725
1.2881,75.223,75.292
1.3509,75.159,75.153
1.4137,75.046,74.478
1.4765,74.93,74.231
1.5394,74.857,74.895
1.6022,74.848,75.492
1.665,74.843,75.593
1.7279,74.807,75.334
1.7907,74.711,74.883
1.8535,74.651,74.628
1.9164,74.734,74.791
1.9792,74.957,75.234
2.042,75.293,75.685
2.1049,75.532,75.691
2.1677,75.532,75.206
2.2305,75.32,74.594
2.2934,74.957,74.291
2.3562,74.747,74.271
2.419,74.739,74.484
2.4819,74.827,74.954
2.5447,74.876,75.294
2.6075,74.792,75.338
2.6704,74.731,75.335
2.7332,74.788,75.164
2.796,75.033,74.614
2.8588,75.286,74.449
2.9217,75.355,74.879
2.9845,75.231,75.35
3.0473,74.946,75.497
3.1102,74.829,75.463
3.173,74.984,75.264
3.2358,75.272,74.824
3.2987,75.528,74.123
3.3615,75.392,74.153
3.4243,74.936,75.103
3.4872,74.442,76.128
3.55,74.216,76.226
3.6128,74.432,75.497
3.6757,74.843,74.665
3.7385,75.231,74.224
3.8013,75.411,74.37
3.8642,75.344,74.46
3.927,75.105,74.445
3.9898,74.836,74.786
4.0527,74.678,75.561
4.1155,74.776,75.754
4.1783,75.056,75.306
4.2412,75.348,74.847
4.304,75.486,75.059
4.3668,75.271,75.402
4.4296,74.843,75.211
4.4925,74.473,74.449
4.5553,74.426,73.699
4.6181,74.803,74.347
4.681,75.347,75.793
4.7438,75.779,76.424
4.8066,75.842,75.265
4.8695,75.364,74.288
4.9323,74.671,74.505
4.9951,74.153,75.345
5.058,74.169,75.416
5.1208,74.573,74.794
5.1836,75.002,74.514
5.2465,75.304,74.591
5.3093,75.386,74.631
5.3721,75.402,75.084
5.435,75.371,75.794
5.4978,75.263,75.799
5.5606,75.044,74.789
5.6235,74.732,74.313
5.6863,74.499,74.701
5.7491,74.454,75.237
5.8119,74.674,75.18
5.8748,75.04,74.965
5.9376,75.36,74.972
6.0004,75.513,75.055
6.0633,75.4,75.026
6.1261,75.129,74.955
6.1889,74.903,74.967
6.2518,74.795,75.095


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_316.csv <==
x,qOut,qIn
0.031416,74.894,75.109
0.094248,74.934,75.378
0.15708,75.081,75.292
0.21991,75.226,74.788
0.28274,75.258,74.202
0.34558,75.096,74.479
0.40841,74.86,75.297
0.47124,74.679,75.763
0.53407,74.67,75.536
0.5969,74.837,75.029
0.65973,75.07,74.495
0.72257,75.263,74.335
0.7854,75.324,74.828
0.84823,75.216,75.429
0.91106,75.022,75.678
0.97389,74.851,75.389
1.0367,74.808,74.636
1.0996,74.917,74.438
1.1624,75.082,74.875
1.2252,75.206,75.179
1.2881,75.2,74.578
1.3509,75.031,74.149
1.4137,74.807,74.629
1.4765,74.659,75.503
1.5394,74.705,75.858
1.6022,74.96,75.777
1.665,75.241,75.623
1.7279,75.386,75.266
1.7907,75.25,74.714
1.8535,74.915,74.521
1.9164,74.674,74.76
1.9792,74.665,75.119
2.042,74.973,74.969
2.1049,75.301,74.451
2.1677,75.411,74.335
2.2305,75.278,74.805
2.2934,74.924,75.262
2.3562,74.649,75.162
2.419,74.547,74.961
2.4819,74.58,75.01
2.5447,74.682,75.43
2.6075,74.806,75.621
2.6704,75.024,75.233
2.7332,75.314,74.458
2.796,75.642,74.331
2.8588,75.774,75.128
2.9217,75.6,75.677
2.9845,75.224,75.338
3.0473,74.795,74.497
3.1102,74.64,74.444
3.173,74.692,74.975
3.2358,74.798,75.422
3.2987,74.799,75.236
3.3615,74.721,74.795
3.4243,74.711,74.701
3.4872,74.807,75.093
3.55,75.015,75.259
3.6128,75.198,74.884
3.6757,75.297,74.65
3.7385,75.305,74.779
3.8013,75.222,74.923
3.8642,75.078,74.702
3.927,74.936,74.692
3.9898,74.853,75.402
4.0527,74.885,76.334
4.1155,74.994,76.084
4.1783,75.068,75.007
4.2412,75.061,73.921
4.304,74.945,73.567
4.3668,74.864,74.206
4.4296,74.894,75.315
4.4925,74.995,76.21
4.5553,75.108,76.319
4.6181,75.108,75.419
4.681,75.039,74.369
4.7438,74.958,74.323
4.8066,74.923,75.061
4.8695,74.874,74.946
4.9323,74.772,74.519
4.9951,74.681,74.674
5.058,74.677,75.102
5.1208,74.924,74.944
5.1836,75.328,74.823
5.2465,75.666,75.13
5.3093,75.711,75.414
5.3721,75.206,75.206
5.435,74.497,74.96
5.4978,74.015,74.834
5.5606,74.157,74.628
5.6235,74.796,74.544
5.6863,75.493,74.861
5.7491,75.96,75.328
5.8119,75.955,75.438
5.8748,75.478,75.236
5.9376,74.883,75.02
6.0004,74.48,74.83
6.0633,74.531,74.861
6.1261,74.783,75.021
6.1889,74.947,75.013
6.2518,74.98,74.918


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_317.csv <==
x,qOut,qIn
0.031416,74.678,74.596
0.094248,74.879,74.535
0.15708,75.11,74.6
0.21991,75.301,74.945
0.28274,75.381,75.446
0.34558,75.255,75.406
0.40841,75.036,75.074
0.47124,74.868,75.122
0.53407,74.891,75.456
0.5969,75.056,75.227
0.65973,75.164,74.85
0.72257,75.143,74.893
0.7854,74.953,75.095
0.84823,74.814,74.579
0.91106,74.844,74.053
0.97389,74.994,74.44
1.0367,75.188,75.484
1.0996,75.203,75.737
1.1624,75.023,75.401
1.2252,74.765,74.972
1.2881,74.569,74.54
1.3509,74.614,74.549
1.4137,74.834,75.129
1.4765,75.106,75.668
1.5394,75.303,75.731
1.6022,75.357,75.385
1.665,75.324,74.734
1.7279,75.257,74.073
1.7907,75.208,74.223
1.8535,75.126,75.118
1.9164,74.952,75.654
1.9792,74.726,75.404
2.042,74.509,74.953
2.1049,74.494,74.72
2.1677,74.701,74.474
2.2305,75.018,74.55
2.2934,75.326,75.2
2.3562,75.403,75.537
2.419,75.231,75.23
2.4819,74.96,74.693
2.5447,74.763,74.708
2.6075,74.892,75.162
2.6704,75.206,75.187
2.7332,75.463,74.591
2.796,75.421,74.348
2.8588,75.007,75.3
2.9217,74.585,76.349
2.9845,74.414,76.414
3.0473,74.696,75.153
3.1102,75.125,74.105
3.173,75.353,73.937
3.2358,75.293,74.418
3.2987,74.921,75.157
3.3615,74.631,75.638
3.4243,74.622,75.57
3.4872,74.832,75.031
3.55,75.149,74.611
3.6128,75.286,74.634
3.6757,75.21,74.794
3.7385,75.006,74.946
3.8013,74.776,74.88
3.8642,74.667,74.83
3.927,74.712,75.106
3.9898,74.897,75.631
4.0527,75.2,75.861
4.1155,75.537,75.253
4.1783,75.684,74.429
4.2412,75.527,74.16
4.304,74.975,74.586
4.3668,74.438,74.817
4.4296,74.326,74.743
4.4925,74.622,74.766
4.5553,75.214,75.516
4.6181,75.548,76.129
4.681,75.47,75.798
4.7438,75.115,74.897
4.8066,74.676,74.528
4.8695,74.538,74.895
4.9323,74.655,75.1
4.9951,74.885,74.787
5.058,75.078,74.235
5.1208,75.227,74.277
5.1836,75.358,74.902
5.2465,75.409,75.629
5.3093,75.303,75.662
5.3721,74.951,75.164
5.435,74.561,74.797
5.4978,74.331,74.774
5.5606,74.432,75.05
5.6235,74.746,75.143
5.6863,75.088,75.036
5.7491,75.369,75.038
5.8119,75.525,75.251
5.8748,75.563,75.043
5.9376,75.447,74.587
6.0004,75.2,74.581
6.0633,74.864,75.25
6.1261,74.604,75.536
6.1889,74.499,75.234
6.2518,74.535,74.792


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_318.csv <==
x,qOut,qIn
0.031416,75.12,75.338
0.094248,75.484,75.636
0.15708,75.521,75.324
0.21991,75.253,74.925
0.28274,74.762,74.689
0.34558,74.572,74.521
0.40841,74.744,74.626
0.47124,75.054,75.106
0.53407,75.244,75.542
0.5969,75.095,75.201
0.65973,74.876,74.621
0.72257,74.805,74.585
0.7854,75.06,74.922
0.84823,75.408,74.743
0.91106,75.515,74.488
0.97389,75.32,74.713
1.0367,74.825,75.584
1.0996,74.522,76.06
1.1624,74.603,75.786
1.2252,74.931,75.214
1.2881,75.323,74.939
1.3509,75.413,74.85
1.4137,75.203,74.671
1.4765,74.873,74.459
1.5394,74.62,74.517
1.6022,74.672,74.771
1.665,74.91,74.903
1.7279,75.158,74.886
1.7907,75.243,74.67
1.8535,75.085,74.757
1.9164,74.815,75.417
1.9792,74.585,76.122
2.042,74.535,75.819
2.1049,74.674,74.968
2.1677,74.923,74.549
2.2305,75.214,74.587
2.2934,75.49,74.721
2.3562,75.676,74.757
2.419,75.644,74.879
2.4819,75.387,75.273
2.5447,74.923,75.927
2.6075,74.565,75.7
2.6704,74.468,74.698
2.7332,74.565,74.047
2.796,74.748,74.348
2.8588,74.804,74.758
2.9217,74.79,74.994
2.9845,74.805,75.194
3.0473,74.94,75.565
3.1102,75.213,75.803
3.173,75.493,75.484
3.2358,75.638,74.608
3.2987,75.516,73.983
3.3615,75.104,74.403
3.4243,74.67,75.094
3.4872,74.438,75.285
3.55,74.591,74.987
3.6128,74.982,74.989
3.6757,75.355,75.198
3.7385,75.548,75.311
3.8013,75.428,75.275
3.8642,75.027,75.192
3.927,74.59,74.924
3.9898,74.332,74.547
4.0527,74.432,74.627
4.1155,74.801,75.176
4.1783,75.233,75.438
4.2412,75.555,75.111
4.304,75.626,74.723
4.3668,75.36,74.95
4.4296,74.919,75.277
4.4925,74.535,75.262
4.5553,74.434,74.87
4.6181,74.638,74.582
4.681,74.931,74.696
4.7438,75.173,75.343
4.8066,75.253,75.89
4.8695,75.24,75.086
4.9323,75.203,73.889
4.9951,75.156,73.857
5.058,75.1,75.096
5.1208,74.983,75.823
5.1836,74.862,75.869
5.2465,74.802,75.461
5.3093,74.864,74.63
5.3721,75.013,74.068
5.435,75.137,74.382
5.4978,75.18,75.365
5.5606,75.109,75.814
5.6235,75.001,75.074
5.6863,74.924,74.331
5.7491,74.905,74.457
5.8119,74.957,75.199
5.8748,75.053,75.561
5.9376,75.115,75.615
6.0004,75.077,75.404
6.0633,74.881,75.021
6.1261,74.625,74.614
6.1889,74.541,74.348
6.2518,74.697,74.568


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_319.csv <==
x,qOut,qIn
0.031416,74.61,75.171
0.094248,74.738,74.902
0.15708,74.993,75.101
0.21991,75.168,75.254
0.28274,75.078,74.921
0.34558,74.811,74.579
0.40841,74.634,74.705
0.47124,74.657,75.166
0.53407,74.939,75.414
0.5969,75.27,75.422
0.65973,75.504,75.304
0.72257,75.568,74.793
0.7854,75.415,74.181
0.84823,75.07,74.327
0.91106,74.689,74.872
0.97389,74.435,75.269
1.0367,74.454,75.451
1.0996,74.734,75.43
1.1624,75.102,75.162
1.2252,75.399,74.964
1.2881,75.486,75.06
1.3509,75.316,75.023
1.4137,75.028,74.817
1.4765,74.781,74.722
1.5394,74.723,74.606
1.6022,74.86,74.376
1.665,75.077,74.612
1.7279,75.265,75.582
1.7907,75.333,76.527
1.8535,75.187,75.962
1.9164,74.882,74.535
1.9792,74.579,73.589
2.042,74.449,74.027
2.1049,74.626,74.951
2.1677,74.964,75.529
2.2305,75.29,75.478
2.2934,75.447,74.916
2.3562,75.397,74.777
2.419,75.241,75.153
2.4819,75.058,75.518
2.5447,74.921,75.539
2.6075,74.777,75.345
2.6704,74.621,74.983
2.7332,74.527,74.593
2.796,74.574,74.493
2.8588,74.871,74.775
2.9217,75.291,75.14
2.9845,75.616,75.309
3.0473,75.631,75.115
3.1102,75.168,74.849
3.173,74.584,74.752
3.2358,74.234,74.852
3.2987,74.428,75.055
3.3615,74.926,75.074
3.4243,75.318,74.895
3.4872,75.462,74.716
3.55,75.278,74.754
3.6128,75.108,74.875
3.6757,75.118,74.872
3.7385,75.242,74.774
3.8013,75.367,75.186
3.8642,75.215,75.975
3.927,74.906,76.149
3.9898,74.65,75.47
4.0527,74.653,74.625
4.1155,74.891,74.354
4.1783,75.117,74.468
4.2412,75.208,74.818
4.304,75.077,74.944
4.3668,74.907,74.916
4.4296,74.834,75.108
4.4925,74.86,75.288
4.5553,74.962,74.875
4.6181,74.98,74.408
4.681,74.896,74.537
4.7438,74.771,75.089
4.8066,74.679,75.586
4.8695,74.723,75.716
4.9323,74.91,75.483
4.9951,75.187,74.889
5.058,75.5,74.241
5.1208,75.692,74.394
5.1836,75.608,75.1
5.2465,75.269,75.497
5.3093,74.738,75.153
5.3721,74.436,74.802
5.435,74.503,74.61
5.4978,74.799,74.476
5.5606,75.145,74.79
5.6235,75.235,75.429
5.6863,75.082,75.635
5.7491,74.832,75.228
5.8119,74.643,75.008
5.8748,74.697,75.564
5.9376,74.946,75.741
6.0004,75.252,74.744
6.0633,75.481,73.556
6.1261,75.44,74.132
6.1889,75.156,75.405
6.2518,74.812,75.855


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_320.csv <==
x,qOut,qIn
0.031416,75.274,74.946
0.094248,75.268,75.413
0.15708,75.121,75.547
0.21991,74.897,75.273
0.28274,74.687,74.88
0.34558,74.74,74.576
0.40841,75.04,74.356
0.47124,75.401,74.532
0.53407,75.634,75.402
0.5969,75.439,75.736
0.65973,74.933,75.282
0.72257,74.425,74.986
0.7854,74.241,75.244
0.84823,74.524,75.033
0.91106,74.973,74.513
0.97389,75.337,74.422
1.0367,75.4,74.945
1.0996,75.189,75.305
1.1624,74.942,75.367
1.2252,74.828,75.276
1.2881,74.987,75.15
1.3509,75.236,74.957
1.4137,75.307,74.688
1.4765,75.144,74.466
1.5394,74.74,74.672
1.6022,74.496,74.817
1.665,74.583,74.644
1.7279,74.903,74.787
1.7907,75.315,75.689
1.8535,75.521,76.26
1.9164,75.458,75.975
1.9792,75.202,75.077
2.042,74.855,74.025
2.1049,74.65,73.883
2.1677,74.651,74.7
2.2305,74.81,75.638
2.2934,75.057,75.65
2.3562,75.26,74.885
2.419,75.341,74.327
2.4819,75.272,74.616
2.5447,75.042,75.328
2.6075,74.76,75.057
2.6704,74.552,74.439
2.7332,74.475,74.595
2.796,74.558,75.555
2.8588,74.751,75.861
2.9217,75.041,75.456
2.9845,75.366,74.784
3.0473,75.668,74.274
3.1102,75.702,74.368
3.173,75.372,74.934
3.2358,74.865,75.4
3.2987,74.423,75.299
3.3615,74.473,75.117
3.4243,74.844,75.145
3.4872,75.239,75.215
3.55,75.365,75.088
3.6128,75.137,75.112
3.6757,74.814,75.34
3.7385,74.599,75.263
3.8013,74.661,74.511
3.8642,74.873,73.982
3.927,75.095,74.169
3.9898,75.263,74.917
4.0527,75.342,75.753
4.1155,75.288,75.819
4.1783,75.075,75.303
4.2412,74.8,74.876
4.304,74.583,74.816
4.3668,74.649,74.992
4.4296,74.917,75.277
4.4925,75.217,75.281
4.5553,75.373,74.813
4.6181,75.319,74.462
4.681,75.211,74.436
4.7438,75.145,74.651
4.8066,75.197,74.986
4.8695,75.173,75.075
4.9323,74.95,74.975
4.9951,74.624,74.979
5.058,74.335,75.165
5.1208,74.393,75.411
5.1836,74.733,75.526
5.2465,75.166,75.234
5.3093,75.503,74.49
5.3721,75.567,74.267
5.435,75.404,74.864
5.4978,75.153,75.681
5.5606,74.969,75.661
5.6235,74.96,75.241
5.6863,74.988,75.192
5.7491,74.95,75.173
5.8119,74.763,74.339
5.8748,74.593,73.735
5.9376,74.58,74.309
6.0004,74.709,75.475
6.0633,74.93,75.917
6.1261,75.075,75.303
6.1889,75.159,74.611
6.2518,75.213,74.467


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_321.csv <==
x,qOut,qIn
0.031416,75.216,74.225
0.094248,75.137,74.118
0.15708,74.952,74.922
0.21991,74.821,75.51
0.28274,74.888,75.276
0.34558,75.158,75.157
0.40841,75.459,75.351
0.47124,75.628,75.46
0.53407,75.521,74.984
0.5969,75.119,74.378
0.65973,74.657,74.287
0.72257,74.343,74.717
0.7854,74.356,75.138
0.84823,74.61,75.176
0.91106,74.951,75.107
0.97389,75.271,75.127
1.0367,75.483,75.451
1.0996,75.479,75.748
1.1624,75.226,75.389
1.2252,74.862,74.192
1.2881,74.552,73.409
1.3509,74.574,74.498
1.4137,74.863,75.928
1.4765,75.236,75.996
1.5394,75.508,74.68
1.6022,75.517,74.231
1.665,75.29,74.725
1.7279,74.953,75.403
1.7907,74.647,75.598
1.8535,74.54,75.4
1.9164,74.612,75.141
1.9792,74.795,74.917
2.042,75.015,74.53
2.1049,75.235,74.385
2.1677,75.406,74.816
2.2305,75.453,75.481
2.2934,75.304,75.781
2.3562,74.929,75.554
2.419,74.557,75.127
2.4819,74.379,74.735
2.5447,74.553,74.324
2.6075,74.929,73.992
2.6704,75.222,74.211
2.7332,75.304,75.081
2.796,75.09,75.848
2.8588,74.867,75.535
2.9217,74.874,74.778
2.9845,75.081,74.419
3.0473,75.406,74.826
3.1102,75.43,75.365
3.173,75.12,75.636
3.2358,74.708,75.51
3.2987,74.468,75.137
3.3615,74.677,74.612
3.4243,75.124,74.276
3.4872,75.539,74.749
3.55,75.674,75.603
3.6128,75.361,75.405
3.6757,74.797,74.761
3.7385,74.297,74.608
3.8013,74.169,75.025
3.8642,74.476,75.358
3.927,74.931,75.453
3.9898,75.303,75.158
4.0527,75.395,74.673
4.1155,75.213,74.531
4.1783,74.967,74.718
4.2412,74.836,75.013
4.304,74.971,75.004
4.3668,75.243,74.887
4.4296,75.389,74.998
4.4925,75.321,75.164
4.5553,74.989,75.213
4.6181,74.722,75.405
4.681,74.706,75.532
4.7438,74.879,75.143
4.8066,75.13,74.359
4.8695,75.192,74.184
4.9323,75.115,74.555
4.9951,75.021,74.939
5.058,75.033,75.169
5.1208,75.13,75.301
5.1836,75.148,75.114
5.2465,75.045,74.702
5.3093,74.813,74.651
5.3721,74.683,75.098
5.435,74.721,75.543
5.4978,74.861,75.748
5.5606,75.012,75.548
5.6235,75.08,75.138
5.6863,75.139,74.83
5.7491,75.215,74.715
5.8119,75.33,74.484
5.8748,75.309,74.272
5.9376,75.074,74.52
6.0004,74.736,75.06
6.0633,74.443,75.364
6.1261,74.472,75.561
6.1889,74.736,75.694
6.2518,75.047,75.261


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_322.csv <==
x,qOut,qIn
0.031416,74.984,76.167
0.094248,75.202,75.508
0.15708,75.345,74.39
0.21991,75.367,73.439
0.28274,75.229,73.429
0.34558,74.967,74.464
0.40841,74.755,75.675
0.47124,74.7,76.165
0.53407,74.884,75.672
0.5969,75.137,74.99
0.65973,75.247,74.53
0.72257,75.158,74.602
0.7854,74.856,75.401
0.84823,74.609,75.773
0.91106,74.571,75.206
0.97389,74.741,74.238
1.0367,75.075,73.813
1.0996,75.466,74.489
1.1624,75.765,75.537
1.2252,75.791,75.952
1.2881,75.358,75.225
1.3509,74.534,74.57
1.4137,73.912,74.526
1.4765,73.801,74.814
1.5394,74.386,74.959
1.6022,75.135,74.918
1.665,75.662,75.068
1.7279,75.836,75.601
1.7907,75.577,75.865
1.8535,75.173,75.137
1.9164,74.93,74.435
1.9792,74.896,74.665
2.042,75.058,75.48
2.1049,75.011,75.444
2.1677,74.757,74.86
2.2305,74.508,74.504
2.2934,74.501,74.807
2.3562,74.857,74.971
2.419,75.264,74.782
2.4819,75.478,74.627
2.5447,75.289,74.756
2.6075,74.868,75.043
2.6704,74.584,75.371
2.7332,74.577,75.517
2.796,74.917,75.009
2.8588,75.276,74.566
2.9217,75.468,74.818
2.9845,75.469,75.261
3.0473,75.286,75.008
3.1102,75.088,74.762
3.173,74.978,75.116
3.2358,74.964,75.537
3.2987,75.035,75.269
3.3615,75.055,74.895
3.4243,74.975,74.876
3.4872,74.833,74.851
3.55,74.684,74.483
3.6128,74.656,74.479
3.6757,74.745,75.03
3.7385,74.899,75.514
3.8013,75.058,75.171
3.8642,75.171,74.789
3.927,75.212,74.97
3.9898,75.174,75.265
4.0527,75.057,75.083
4.1155,74.922,74.697
4.1783,74.858,74.57
4.2412,74.893,74.906
4.304,75.036,75.501
4.3668,75.189,75.365
4.4296,75.273,74.796
4.4925,75.258,74.682
4.5553,75.124,75.177
4.6181,74.917,75.342
4.681,74.729,75.186
4.7438,74.635,75.062
4.8066,74.696,74.946
4.8695,74.878,74.622
4.9323,75.077,74.506
4.9951,75.213,74.825
5.058,75.223,74.998
5.1208,75.127,74.841
5.1836,74.996,74.992
5.2465,74.888,75.472
5.3093,74.85,75.734
5.3721,74.882,75.31
5.435,74.958,74.65
5.4978,75.042,74.26
5.5606,75.101,74.641
5.6235,75.102,75.35
5.6863,75.074,75.59
5.7491,75.056,75.153
5.8119,75.086,74.69
5.8748,75.139,74.68
5.9376,75.122,74.742
6.0004,75.012,74.814
6.0633,74.801,74.888
6.1261,74.643,75.069
6.1889,74.632,75.471
6.2518,74.758,75.997


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_323.csv <==
x,qOut,qIn
0.031416,75.219,75.699
0.094248,75.408,75.055
0.15708,75.234,74.49
0.21991,74.814,74.489
0.28274,74.333,74.961
0.34558,74.317,75.26
0.40841,74.726,75.246
0.47124,75.293,74.945
0.53407,75.74,74.878
0.5969,75.77,75.216
0.65973,75.407,75.282
0.72257,74.867,74.857
0.7854,74.403,74.685
0.84823,74.301,75.189
0.91106,74.471,75.491
0.97389,74.773,75.121
1.0367,75.071,74.418
1.0996,75.343,74.231
1.1624,75.527,74.56
1.2252,75.553,75.22
1.2881,75.353,75.655
1.3509,75.005,75.483
1.4137,74.748,75.071
1.4765,74.689,74.764
1.5394,74.89,74.832
1.6022,75.119,74.999
1.665,75.218,75.002
1.7279,75.181,74.93
1.7907,75.029,75.025
1.8535,74.943,74.875
1.9164,74.969,74.431
1.9792,75.055,74.276
2.042,75.139,75.11
2.1049,75.087,76.369
2.1677,74.904,76.727
2.2305,74.69,75.532
2.2934,74.552,73.973
2.3562,74.638,73.919
2.419,74.902,74.501
2.4819,75.208,74.833
2.5447,75.422,75.006
2.6075,75.381,75.211
2.6704,75.16,75.081
2.7332,74.918,74.827
2.796,74.822,74.817
2.8588,74.91,75.005
2.9217,74.974,75.139
2.9845,74.917,75.101
3.0473,74.676,75.113
3.1102,74.512,75.467
3.173,74.628,75.709
3.2358,74.99,75.392
3.2987,75.525,74.625
3.3615,75.862,74.553
3.4243,75.738,75.013
3.4872,75.227,75.063
3.55,74.475,74.397
3.6128,74.176,74.375
3.6757,74.409,74.996
3.7385,74.884,75.428
3.8013,75.274,75.242
3.8642,75.28,74.943
3.927,75.065,74.793
3.9898,74.838,74.932
4.0527,74.793,75.369
4.1155,74.931,75.332
4.1783,75.118,74.83
4.2412,75.283,74.545
4.304,75.371,74.901
4.3668,75.4,75.268
4.4296,75.332,75.325
4.4925,75.167,75.182
4.5553,74.914,75.006
4.6181,74.7,74.84
4.681,74.614,74.813
4.7438,74.65,75.098
4.8066,74.781,75.54
4.8695,74.913,75.215
4.9323,75.019,74.335
4.9951,75.089,73.976
5.058,75.114,75.113
5.1208,75.099,76.107
5.1836,75.067,75.878
5.2465,75.033,74.948
5.3093,75.013,74.162
5.3721,74.984,73.999
5.435,74.953,74.445
5.4978,74.948,75.261
5.5606,74.997,75.761
5.6235,75.086,75.635
5.6863,75.143,75.345
5.7491,75.143,75.13
5.8119,75.071,74.791
5.8748,75.028,74.382
5.9376,75.019,74.313
6.0004,74.997,74.562
6.0633,74.902,74.769
6.1261,74.756,75.02
6.1889,74.735,75.473
6.2518,74.884,75.838


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_324.csv <==
x,qOut,qIn
0.031416,75.729,75.041
0.094248,75.387,75.239
0.15708,74.956,75.239
0.21991,74.659,75.092
0.28274,74.69,74.917
0.34558,74.888,74.774
0.40841,75.022,74.645
0.47124,75.045,74.607
0.53407,74.958,74.818
0.5969,74.963,75.382
0.65973,75.056,75.877
0.72257,75.156,75.68
0.7854,75.18,74.647
0.84823,75.116,74.205
0.91106,75.041,74.569
0.97389,74.982,74.945
1.0367,74.95,74.86
1.0996,74.89,75.122
1.1624,74.856,75.573
1.2252,74.892,75.413
1.2881,75.035,74.746
1.3509,75.183,74.887
1.4137,75.189,75.348
1.4765,75.041,75.21
1.5394,74.756,74.495
1.6022,74.587,74.493
1.665,74.651,75.041
1.7279,74.896,75.385
1.7907,75.244,75.236
1.8535,75.467,74.916
1.9164,75.432,74.578
1.9792,75.171,74.589
2.042,74.747,75.155
2.1049,74.504,75.492
2.1677,74.565,75.323
2.2305,74.833,74.843
2.2934,75.176,74.269
2.3562,75.355,74.689
2.419,75.354,75.847
2.4819,75.235,76.277
2.5447,75.075,75.167
2.6075,74.958,74.062
2.6704,74.884,73.74
2.7332,74.853,74.129
2.796,74.861,75.021
2.8588,74.926,75.81
2.9217,75.003,76.086
2.9845,75.043,75.847
3.0473,74.999,75.278
3.1102,74.914,74.655
3.173,74.887,74.339
3.2358,74.934,74.601
3.2987,75.048,74.977
3.3615,75.071,74.805
3.4243,75.002,74.628
3.4872,74.941,74.874
3.55,74.997,75.196
3.6128,75.222,74.891
3.6757,75.346,74.6
3.7385,75.209,75.086
3.8013,74.683,76.069
3.8642,74.19,75.95
3.927,74.14,75.104
3.9898,74.525,74.621
4.0527,75.242,74.981
4.1155,75.819,75.176
4.1783,76.015,74.914
4.2412,75.8,74.501
4.304,75.187,74.379
4.3668,74.638,74.759
4.4296,74.447,75.269
4.4925,74.562,75.431
4.5553,74.858,75.067
4.6181,74.98,74.935
4.681,74.939,75.039
4.7438,74.846,74.733
4.8066,74.818,73.9
4.8695,74.938,74.073
4.9323,75.152,75.242
4.9951,75.377,76.317
5.058,75.537,76.173
5.1208,75.537,75.21
5.1836,75.365,74.496
5.2465,75.094,74.486
5.3093,74.815,74.895
5.3721,74.661,75.148
5.435,74.628,75.143
5.4978,74.686,74.775
5.5606,74.797,74.545
5.6235,74.979,74.983
5.6863,75.176,75.438
5.7491,75.276,75.357
5.8119,75.167,74.915
5.8748,74.799,74.84
5.9376,74.427,75.049
6.0004,74.266,75.272
6.0633,74.487,75.192
6.1261,74.954,74.878
6.1889,75.429,74.65
6.2518,75.737,74.717


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_325.csv <==
x,qOut,qIn
0.031416,74.582,75.259
0.094248,74.749,75.552
0.15708,75.025,75.039
0.21991,75.3,74.704
0.28274,75.477,75.1
0.34558,75.483,75.773
0.40841,75.328,76.187
0.47124,75.095,75.807
0.53407,74.877,74.677
0.5969,74.818,73.983
0.65973,74.888,73.914
0.72257,74.988,74.129
0.7854,75.019,74.629
0.84823,74.922,75.527
0.91106,74.787,76.126
0.97389,74.69,75.836
1.0367,74.699,75.014
1.0996,74.775,74.663
1.1624,74.856,74.664
1.2252,74.92,74.812
1.2881,74.957,74.981
1.3509,74.998,75.068
1.4137,75.091,75.092
1.4765,75.251,75.08
1.5394,75.488,74.65
1.6022,75.669,74.374
1.665,75.546,74.917
1.7279,75.099,75.783
1.7907,74.363,75.719
1.8535,73.943,74.757
1.9164,74.079,74.186
1.9792,74.602,74.675
2.042,75.278,75.762
2.1049,75.715,75.758
2.1677,75.802,74.895
2.2305,75.577,74.117
2.2934,75.109,74.04
2.3562,74.749,74.71
2.419,74.672,75.712
2.4819,74.809,76.238
2.5447,75.045,75.719
2.6075,75.094,74.832
2.6704,74.979,74.244
2.7332,74.83,74.275
2.796,74.791,74.749
2.8588,74.941,75.008
2.9217,75.129,75.172
2.9845,75.236,75.394
3.0473,75.16,75.315
3.1102,75.022,74.974
3.173,74.974,74.891
3.2358,75.011,75.046
3.2987,75.095,74.829
3.3615,74.97,74.449
3.4243,74.703,74.665
3.4872,74.505,75.399
3.55,74.588,75.712
3.6128,75.034,75.147
3.6757,75.522,74.502
3.7385,75.768,74.342
3.8013,75.515,74.859
3.8642,74.897,75.302
3.927,74.425,75.352
3.9898,74.331,75.134
4.0527,74.744,74.808
4.1155,75.196,74.796
4.1783,75.433,75.128
4.2412,75.432,75.329
4.304,75.215,74.949
4.3668,74.979,74.68
4.4296,74.806,74.839
4.4925,74.733,75.066
4.5553,74.777,74.911
4.6181,74.925,74.745
4.681,75.1,74.933
4.7438,75.208,75.309
4.8066,75.162,75.524
4.8695,74.961,75.343
4.9323,74.775,74.926
4.9951,74.718,74.558
5.058,74.876,74.572
5.1208,75.098,74.794
5.1836,75.217,74.902
5.2465,75.201,74.951
5.3093,75.05,75.402
5.3721,74.952,75.754
5.435,74.954,75.518
5.4978,75,75.094
5.5606,75.021,74.874
5.6235,74.939,74.727
5.6863,74.838,74.729
5.7491,74.796,75.057
5.8119,74.874,75.38
5.8748,75.036,74.994
5.9376,75.201,74.424
6.0004,75.301,74.488
6.0633,75.277,75.237
6.1261,75.095,75.121
6.1889,74.837,74.372
6.2518,74.626,74.27


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_326.csv <==
x,qOut,qIn
0.031416,74.973,75.211
0.094248,74.933,74.594
0.15708,74.97,74.133
0.21991,75.042,74.38
0.28274,75.103,74.833
0.34558,75.092,75.023
0.40841,75.002,75.437
0.47124,74.864,75.939
0.53407,74.716,75.949
0.5969,74.645,75.24
0.65973,74.694,74.45
0.72257,74.844,74.279
0.7854,75.064,74.805
0.84823,75.245,75.053
0.91106,75.33,74.977
0.97389,75.327,74.814
1.0367,75.257,74.665
1.0996,75.191,74.923
1.1624,75.094,75.374
1.2252,74.934,75.312
1.2881,74.685,74.658
1.3509,74.46,74.508
1.4137,74.416,74.868
1.4765,74.581,75.251
1.5394,74.948,75.395
1.6022,75.355,75.204
1.665,75.65,74.805
1.7279,75.732,74.633
1.7907,75.513,75.232
1.8535,75.078,76.084
1.9164,74.699,76.113
1.9792,74.527,74.878
2.042,74.664,73.417
2.1049,74.876,73.726
2.1677,75.007,75.106
2.2305,75.039,76.198
2.2934,74.991,76.089
2.3562,74.971,75.305
2.419,74.963,74.587
2.4819,74.949,74.366
2.5447,74.912,74.522
2.6075,74.911,74.556
2.6704,74.963,74.622
2.7332,75.032,74.947
2.796,75.072,75.414
2.8588,75.068,75.297
2.9217,75.119,74.894
2.9845,75.232,74.97
3.0473,75.402,75.589
3.1102,75.341,75.524
3.173,74.97,74.908
3.2358,74.512,74.548
3.2987,74.238,74.884
3.3615,74.524,75.16
3.4243,75.131,75.068
3.4872,75.694,74.788
3.55,75.868,74.674
3.6128,75.429,74.761
3.6757,74.754,74.81
3.7385,74.256,74.753
3.8013,74.312,74.73
3.8642,74.711,75.268
3.927,75.06,76.003
3.9898,75.236,76.02
4.0527,75.182,74.88
4.1155,75.146,74.019
4.1783,75.179,74.102
4.2412,75.232,74.82
4.304,75.242,75.449
4.3668,75.14,75.543
4.4296,75.002,75.407
4.4925,74.896,75.258
4.5553,74.882,74.95
4.6181,74.919,74.514
4.681,74.913,74.416
4.7438,74.843,74.801
4.8066,74.702,75.156
4.8695,74.622,75.178
4.9323,74.704,75.237
4.9951,74.934,75.294
5.058,75.278,74.951
5.1208,75.537,74.662
5.1836,75.522,74.939
5.2465,75.235,75.386
5.3093,74.72,75.09
5.3721,74.41,74.669
5.435,74.502,74.896
5.4978,74.881,75.323
5.5606,75.385,75.083
5.6235,75.624,74.551
5.6863,75.492,74.385
5.7491,75.114,74.582
5.8119,74.66,75.12
5.8748,74.512,75.403
5.9376,74.665,75.249
6.0004,74.955,75.148
6.0633,75.208,75.295
6.1261,75.285,75.176
6.1889,75.223,75.02
6.2518,75.094,75.186


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_327.csv <==
x,qOut,qIn
0.031416,75.289,73.862
0.094248,75.447,73.967
0.15708,75.521,74.977
0.21991,75.469,75.852
0.28274,75.26,75.908
0.34558,74.967,75.477
0.40841,74.736,74.986
0.47124,74.63,74.762
0.53407,74.689,74.942
0.5969,74.805,75.041
0.65973,74.929,74.826
0.72257,75.051,74.437
0.7854,75.168,74.444
0.84823,75.263,75.233
0.91106,75.277,75.92
0.97389,75.19,75.654
1.0367,74.994,74.7
1.0996,74.753,74.383
1.1624,74.55,74.661
1.2252,74.45,75.092
1.2881,74.504,75.157
1.3509,74.738,75.177
1.4137,75.095,75.267
1.4765,75.452,74.95
1.5394,75.685,74.288
1.6022,75.613,74.513
1.665,75.284,75.305
1.7279,74.883,75.664
1.7907,74.608,75.149
1.8535,74.588,74.849
1.9164,74.715,75.106
1.9792,74.903,75.457
2.042,75.082,75.204
2.1049,75.248,74.657
2.1677,75.301,74.404
2.2305,75.203,74.535
2.2934,74.93,75.003
2.3562,74.725,75.513
2.419,74.755,75.653
2.4819,74.951,75.218
2.5447,75.206,74.758
2.6075,75.209,74.654
2.6704,74.998,74.53
2.7332,74.754,74.577
2.796,74.672,75.326
2.8588,74.846,75.711
2.9217,75.107,75.142
2.9845,75.319,74.354
3.0473,75.37,74.429
3.1102,75.296,75.227
3.173,75.147,75.768
3.2358,74.965,75.623
3.2987,74.783,75.155
3.3615,74.664,74.85
3.4243,74.693,74.621
3.4872,74.867,74.636
3.55,75.165,75.114
3.6128,75.378,75.518
3.6757,75.344,75.427
3.7385,75.099,74.93
3.8013,74.72,74.141
3.8642,74.576,73.753
3.927,74.721,74.276
3.9898,74.994,75.474
4.0527,75.209,76.267
4.1155,75.146,76.004
4.1783,74.945,75.392
4.2412,74.797,74.904
4.304,74.879,74.581
4.3668,75.162,74.364
4.4296,75.392,74.427
4.4925,75.426,74.789
4.5553,75.154,75.352
4.6181,74.84,75.46
4.681,74.761,75.015
4.7438,74.907,74.535
4.8066,75.214,74.631
4.8695,75.222,74.866
4.9323,74.868,74.854
4.9951,74.399,74.825
5.058,74.114,75.112
5.1208,74.347,75.447
5.1836,74.905,75.595
5.2465,75.52,75.635
5.3093,75.95,75.398
5.3721,75.937,74.908
5.435,75.478,74.638
5.4978,74.842,74.744
5.5606,74.347,74.901
5.6235,74.391,74.827
5.6863,74.754,74.709
5.7491,75.146,74.649
5.8119,75.299,75.049
5.8748,75.161,75.679
5.9376,74.901,75.678
6.0004,74.673,74.885
6.0633,74.616,74.448
6.1261,74.716,75.066
6.1889,74.896,75.496
6.2518,75.102,74.951


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_328.csv <==
x,qOut,qIn
0.031416,75.115,74.908
0.094248,75.432,75.172
0.15708,75.525,75.402
0.21991,75.349,75.38
0.28274,74.904,75.313
0.34558,74.613,75.22
0.40841,74.693,74.932
0.47124,75.024,74.664
0.53407,75.435,74.769
0.5969,75.453,74.953
0.65973,75.067,74.886
0.72257,74.552,74.747
0.7854,74.23,75.045
0.84823,74.405,75.465
0.91106,74.825,75.397
0.97389,75.226,74.844
1.0367,75.371,74.482
1.0996,75.25,74.657
1.1624,75.051,74.871
1.2252,74.921,75.072
1.2881,74.988,75.455
1.3509,75.182,75.539
1.4137,75.351,75.119
1.4765,75.406,74.56
1.5394,75.28,74.432
1.6022,75.05,74.912
1.665,74.838,75.312
1.7279,74.713,75.03
1.7907,74.725,74.269
1.8535,74.827,74.3
1.9164,74.972,75.119
1.9792,75.109,76.044
2.042,75.194,76.315
2.1049,75.152,75.665
2.1677,74.985,74.598
2.2305,74.788,73.936
2.2934,74.664,74.544
2.3562,74.756,75.112
2.419,74.992,74.727
2.4819,75.232,74.143
2.5447,75.338,74.772
2.6075,75.218,76.139
2.6704,74.993,76.672
2.7332,74.792,75.771
2.796,74.737,74.336
2.8588,74.763,74.05
2.9217,74.756,74.446
2.9845,74.729,74.866
3.0473,74.72,75.166
3.1102,74.921,75.294
3.173,75.291,75.156
3.2358,75.641,75.031
3.2987,75.776,74.826
3.3615,75.438,74.548
3.4243,74.843,74.735
3.4872,74.326,75.388
3.55,74.215,75.589
3.6128,74.474,75.198
3.6757,74.831,74.986
3.7385,75.173,74.953
3.8013,75.43,74.709
3.8642,75.646,74.541
3.927,75.637,74.764
3.9898,75.353,75.106
4.0527,74.776,75.117
4.1155,74.389,74.923
4.1783,74.454,74.933
4.2412,74.828,75.22
4.304,75.3,75.428
4.3668,75.406,75.238
4.4296,75.18,74.995
4.4925,74.85,74.927
4.5553,74.662,74.808
4.6181,74.796,74.591
4.681,75.076,74.657
4.7438,75.327,75.04
4.8066,75.394,75.365
4.8695,75.245,75.136
4.9323,74.99,74.639
4.9951,74.756,74.356
5.058,74.667,74.791
5.1208,74.744,75.593
5.1836,74.885,75.957
5.2465,75.015,75.524
5.3093,75.068,74.877
5.3721,75.095,74.654
5.435,75.146,74.551
5.4978,75.205,74.628
5.5606,75.248,75.333
5.6235,75.165,75.931
5.6863,74.979,75.632
5.7491,74.791,74.736
5.8119,74.706,74.039
5.8748,74.801,74.079
5.9376,74.955,74.6
6.0004,75.054,75.177
6.0633,74.993,75.332
6.1261,74.825,75.203
6.1889,74.737,75.061
6.2518,74.816,74.916


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_329.csv <==
x,qOut,qIn
0.031416,75.28,74.315
0.094248,75.333,73.987
0.15708,75.201,74.395
0.21991,75.003,75.197
0.28274,74.871,75.561
0.34558,74.934,75.309
0.40841,75.05,75.045
0.47124,75.081,75.006
0.53407,74.904,75.082
0.5969,74.648,75.193
0.65973,74.56,75.424
0.72257,74.698,75.621
0.7854,75.072,75.47
0.84823,75.413,74.988
0.91106,75.567,74.477
0.97389,75.515,74.132
1.0367,75.271,74.139
1.0996,74.978,74.677
1.1624,74.712,75.372
1.2252,74.521,75.588
1.2881,74.445,74.899
1.3509,74.547,74.498
1.4137,74.811,74.886
1.4765,75.124,75.389
1.5394,75.368,75.284
1.6022,75.372,75.002
1.665,75.214,74.788
1.7279,75.056,74.535
1.7907,75.063,74.734
1.8535,75.286,75.472
1.9164,75.483,75.815
1.9792,75.474,75.3
2.042,75.101,74.508
2.1049,74.581,74.467
2.1677,74.281,74.789
2.2305,74.305,75.091
2.2934,74.681,75.511
2.3562,75.044,75.673
2.419,75.222,75.231
2.4819,75.218,74.663
2.5447,75.066,74.411
2.6075,74.972,74.468
2.6704,74.978,74.833
2.7332,75.023,75.379
2.796,75.033,75.642
2.8588,74.933,75.455
2.9217,74.849,75.058
2.9845,74.87,74.583
3.0473,75.067,74.422
3.1102,75.269,74.716
3.173,75.275,74.982
3.2358,75.087,74.986
3.2987,74.754,75.109
3.3615,74.652,75.391
3.4243,74.856,75.415
3.4872,75.197,75.226
3.55,75.481,75.044
3.6128,75.384,74.978
3.6757,75.005,74.965
3.7385,74.605,74.959
3.8013,74.459,74.799
3.8642,74.704,74.454
3.927,75.107,74.35
3.9898,75.442,74.894
4.0527,75.512,75.976
4.1155,75.265,76.141
4.1783,74.886,75.233
4.2412,74.579,74.167
4.304,74.533,73.976
4.3668,74.727,74.51
4.4296,74.985,75.09
4.4925,75.2,75.357
4.5553,75.288,75.276
4.6181,75.297,75.48
4.681,75.27,75.786
4.7438,75.214,75.433
4.8066,75.131,74.325
4.8695,74.977,74.125
4.9323,74.778,74.748
4.9951,74.608,75.117
5.058,74.544,74.822
5.1208,74.686,75.063
5.1836,74.995,75.67
5.2465,75.328,75.613
5.3093,75.542,74.47
5.3721,75.376,74.134
5.435,74.915,75.002
5.4978,74.446,75.919
5.5606,74.274,75.506
5.6235,74.566,74.447
5.6863,75.059,73.952
5.7491,75.513,74.351
5.8119,75.723,75.319
5.8748,75.613,75.709
5.9376,75.257,75.46
6.0004,74.828,75.091
6.0633,74.511,75.025
6.1261,74.494,75.211
6.1889,74.712,75.343
6.2518,75.022,75.063


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_330.csv <==
x,qOut,qIn
0.031416,74.863,74.882
0.094248,75.029,75.352
0.15708,75.103,75.641
0.21991,75.143,75.409
0.28274,75.215,74.992
0.34558,75.266,74.763
0.40841,75.17,74.709
0.47124,74.946,75.084
0.53407,74.647,75.493
0.5969,74.567,75.183
0.65973,74.751,74.838
0.72257,75.064,75.119
0.7854,75.351,75.419
0.84823,75.366,74.823
0.91106,75.133,74.228
0.97389,74.811,74.298
1.0367,74.576,74.532
1.0996,74.604,74.414
1.1624,74.813,74.758
1.2252,75.079,75.834
1.2881,75.287,76.66
1.3509,75.371,75.779
1.4137,75.327,74.292
1.4765,75.19,73.766
1.5394,75.007,74.764
1.6022,74.894,75.66
1.665,74.912,75.739
1.7279,75.029,75.066
1.7907,75.202,74.267
1.8535,75.303,74.167
1.9164,75.262,74.549
1.9792,75.077,75.038
2.042,74.765,75.401
2.1049,74.455,75.556
2.1677,74.284,75.551
2.2305,74.315,75.454
2.2934,74.581,75.236
2.3562,75.008,74.747
2.419,75.443,74.215
2.4819,75.721,74.133
2.5447,75.684,74.912
2.6075,75.283,75.667
2.6704,74.847,75.656
2.7332,74.629,75.008
2.796,74.838,74.669
2.8588,75.153,75.008
2.9217,75.202,75.281
2.9845,74.964,75.123
3.0473,74.499,74.688
3.1102,74.348,74.702
3.173,74.606,74.996
3.2358,75.086,75.01
3.2987,75.57,74.535
3.3615,75.762,74.46
3.4243,75.606,74.929
3.4872,75.21,75.515
3.55,74.707,75.915
3.6128,74.434,75.634
3.6757,74.479,74.741
3.7385,74.745,74.121
3.8013,75.107,74.733
3.8642,75.34,75.506
3.927,75.37,75.579
3.9898,75.241,75.239
4.0527,75.019,75.023
4.1155,74.904,74.932
4.1783,74.914,74.818
4.2412,74.967,74.805
4.304,74.967,75.018
4.3668,74.837,75.023
4.4296,74.688,74.66
4.4925,74.622,74.289
4.5553,74.725,74.557
4.6181,74.97,75.419
4.681,75.242,76.041
4.7438,75.428,75.834
4.8066,75.422,75.067
4.8695,75.182,74.64
4.9323,74.892,74.501
4.9951,74.728,74.619
5.058,74.848,75.016
5.1208,75.143,75.068
5.1836,75.359,74.803
5.2465,75.386,74.83
5.3093,75.154,75.198
5.3721,74.91,75.422
5.435,74.792,75.452
5.4978,74.771,75.16
5.5606,74.782,74.712
5.6235,74.694,74.506
5.6863,74.64,74.521
5.7491,74.723,74.79
5.8119,75.025,75.332
5.8748,75.403,75.609
5.9376,75.612,75.374
6.0004,75.552,74.798
6.0633,75.156,74.446
6.1261,74.733,74.678
6.1889,74.547,74.954
6.2518,74.608,74.882


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_331.csv <==
x,qOut,qIn
0.031416,75.518,75.141
0.094248,75.75,74.895
0.15708,75.461,74.818
0.21991,74.86,75.099
0.28274,74.239,75.294
0.34558,74.248,75.213
0.40841,74.767,75.292
0.47124,75.425,75.509
0.53407,75.856,75.317
0.5969,75.749,74.526
0.65973,75.268,73.977
0.72257,74.736,74.295
0.7854,74.488,75.05
0.84823,74.622,75.047
0.91106,74.859,74.783
0.97389,75.038,75.01
1.0367,75.042,75.693
1.0996,75.024,75.847
1.1624,75.035,75.469
1.2252,75.051,74.812
1.2881,75.038,74.314
1.3509,74.984,74.349
1.4137,74.985,74.626
1.4765,75.075,74.89
1.5394,75.268,75.265
1.6022,75.418,75.402
1.665,75.377,75.177
1.7279,75.139,75.066
1.7907,74.732,75.233
1.8535,74.438,75.203
1.9164,74.39,74.972
1.9792,74.543,74.78
2.042,74.819,75.005
2.1049,75.062,75.266
2.1677,75.268,75.172
2.2305,75.421,74.989
2.2934,75.513,75.2
2.3562,75.415,75.227
2.419,75.101,74.763
2.4819,74.711,74.302
2.5447,74.416,74.313
2.6075,74.461,74.638
2.6704,74.744,75.005
2.7332,75.086,75.262
2.796,75.317,75.331
2.8588,75.359,75.153
2.9217,75.281,74.891
2.9845,75.16,74.905
3.0473,75.066,75.431
3.1102,75.009,75.605
3.173,74.978,75.081
3.2358,74.981,74.312
3.2987,75.029,74.178
3.3615,75.128,75
3.4243,75.203,75.774
3.4872,75.182,75.552
3.55,75.004,74.539
3.6128,74.723,74.589
3.6757,74.507,75.418
3.7385,74.449,75.799
3.8013,74.612,75.104
3.8642,74.87,74.459
3.927,75.091,74.355
3.9898,75.218,74.58
4.0527,75.214,74.842
4.1155,75.17,75.123
4.1783,75.152,75.322
4.2412,75.148,75.358
4.304,75.134,75.509
4.3668,75.008,75.456
4.4296,74.835,74.928
4.4925,74.72,74.407
4.5553,74.768,74.731
4.6181,74.965,75.312
4.681,75.158,75.31
4.7438,75.268,74.986
4.8066,75.234,75.08
4.8695,75.167,74.849
4.9323,75.108,74.116
4.9951,75.026,74.007
5.058,74.879,75.197
5.1208,74.663,76.305
5.1836,74.545,76.4
5.2465,74.608,75.334
5.3093,74.903,73.789
5.3721,75.253,73.565
5.435,75.478,74.523
5.4978,75.51,75.618
5.5606,75.305,76.006
5.6235,75.014,75.713
5.6863,74.82,75.099
5.7491,74.791,74.583
5.8119,74.963,74.667
5.8748,75.144,74.892
5.9376,75.142,74.82
6.0004,74.938,74.719
6.0633,74.552,74.908
6.1261,74.348,75.042
6.1889,74.515,75.051
6.2518,74.951,75.142


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_332.csv <==
x,qOut,qIn
0.031416,75.368,75.532
0.094248,75.221,75.082
0.15708,75.035,74.757
0.21991,74.967,74.772
0.28274,75.144,74.655
0.34558,75.374,74.36
0.40841,75.404,74.601
0.47124,75.202,75.487
0.53407,74.785,76.117
0.5969,74.555,75.501
0.65973,74.618,74.536
0.72257,74.837,74.238
0.7854,75.041,74.797
0.84823,75.016,75.146
0.91106,74.893,75.007
0.97389,74.822,74.535
1.0367,74.938,74.258
1.0996,75.203,74.914
1.1624,75.442,75.936
1.2252,75.529,76.217
1.2881,75.364,75.059
1.3509,75.003,74.086
1.4137,74.655,74.238
1.4765,74.473,75.061
1.5394,74.575,75.405
1.6022,74.871,75.244
1.665,75.199,75.211
1.7279,75.428,75.225
1.7907,75.448,75.057
1.8535,75.229,74.828
1.9164,74.915,74.75
1.9792,74.656,74.895
2.042,74.589,75.139
2.1049,74.657,74.899
2.1677,74.759,74.384
2.2305,74.878,74.324
2.2934,75.02,75.121
2.3562,75.24,75.746
2.419,75.389,75.736
2.4819,75.359,75.325
2.5447,75.055,74.966
2.6075,74.71,74.916
2.6704,74.62,74.965
2.7332,74.805,74.94
2.796,75.216,74.869
2.8588,75.453,74.768
2.9217,75.404,74.705
2.9845,75.173,74.875
3.0473,74.901,75.166
3.1102,74.824,75.59
3.173,74.848,75.885
3.2358,74.861,75.29
3.2987,74.762,74.011
3.3615,74.651,73.961
3.4243,74.682,74.792
3.4872,74.867,75.274
3.55,75.189,75.052
3.6128,75.453,75.172
3.6757,75.538,75.509
3.7385,75.437,75.406
3.8013,75.165,74.562
3.8642,74.913,74.129
3.927,74.776,74.463
3.9898,74.742,75.124
4.0527,74.776,75.475
4.1155,74.822,75.401
4.1783,74.944,75.231
4.2412,75.136,75.033
4.304,75.383,74.667
4.3668,75.445,74.548
4.4296,75.203,74.903
4.4925,74.79,75.392
4.5553,74.389,75.614
4.6181,74.39,75.661
4.681,74.722,75.537
4.7438,75.159,75.007
4.8066,75.472,74.112
4.8695,75.451,73.736
4.9323,75.152,74.204
4.9951,74.763,75.222
5.058,74.489,75.758
5.1208,74.537,75.293
5.1836,74.817,74.706
5.2465,75.16,74.603
5.3093,75.409,75.098
5.3721,75.401,75.638
5.435,75.16,75.787
5.4978,74.847,75.325
5.5606,74.635,74.715
5.6235,74.744,74.507
5.6863,75.09,74.491
5.7491,75.474,74.724
5.8119,75.702,75.25
5.8748,75.499,75.195
5.9376,74.955,74.667
6.0004,74.383,74.553
6.0633,74.121,75.027
6.1261,74.372,75.227
6.1889,74.837,75.286
6.2518,75.247,75.51


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_333.csv <==
x,qOut,qIn
0.031416,75.32,75.479
0.094248,75.442,74.355
0.15708,75.401,74.109
0.21991,75.177,74.407
0.28274,74.772,74.538
0.34558,74.47,74.776
0.40841,74.486,75.228
0.47124,74.782,75.26
0.53407,75.274,74.609
0.5969,75.581,74.461
0.65973,75.485,75.032
0.72257,75.058,75.622
0.7854,74.438,75.464
0.84823,74.17,74.997
0.91106,74.362,74.827
0.97389,74.844,75.067
1.0367,75.413,75.319
1.0996,75.837,74.955
1.1624,75.97,74.505
1.2252,75.754,74.647
1.2881,75.148,75.458
1.3509,74.52,75.794
1.4137,74.262,75.288
1.4765,74.388,74.409
1.5394,74.823,74.392
1.6022,75.094,75.174
1.665,75.108,75.53
1.7279,74.969,75.081
1.7907,74.818,74.358
1.8535,74.868,74.54
1.9164,75.059,75.247
1.9792,75.264,75.555
2.042,75.358,74.962
2.1049,75.268,74.532
2.1677,75.082,74.672
2.2305,74.903,75.057
2.2934,74.825,75.378
2.3562,74.874,75.531
2.419,74.995,75.338
2.4819,75.125,74.772
2.5447,75.205,74.424
2.6075,75.176,74.609
2.6704,75.057,74.87
2.7332,74.918,75.145
2.796,74.833,75.621
2.8588,74.859,75.609
2.9217,74.926,74.961
2.9845,74.98,74.472
3.0473,74.972,74.851
3.1102,74.954,75.419
3.173,74.953,75.491
3.2358,74.956,74.957
3.2987,74.94,74.099
3.3615,74.915,74.001
3.4243,74.966,74.761
3.4872,75.089,75.65
3.55,75.269,75.859
3.6128,75.277,75.493
3.6757,75.06,74.976
3.7385,74.763,74.566
3.8013,74.565,74.607
3.8642,74.704,75.157
3.927,75.023,75.627
3.9898,75.319,75.413
4.0527,75.399,74.55
4.1155,75.253,74.283
4.1783,75.073,74.693
4.2412,74.965,75.166
4.304,75.008,75.363
4.3668,75.001,75.399
4.4296,74.839,75.226
4.4925,74.615,74.975
4.5553,74.457,75.013
4.6181,74.625,74.985
4.681,75.015,74.641
4.7438,75.412,74.383
4.8066,75.602,74.591
4.8695,75.425,74.919
4.9323,75.087,75.092
4.9951,74.824,75.053
5.058,74.856,74.94
5.1208,75.071,75.273
5.1836,75.171,75.716
5.2465,75.079,75.622
5.3093,74.773,75.033
5.3721,74.625,74.575
5.435,74.754,74.313
5.4978,75.051,74.409
5.5606,75.368,74.938
5.6235,75.447,75.546
5.6863,75.292,75.884
5.7491,75.014,75.612
5.8119,74.742,74.583
5.8748,74.615,73.939
5.9376,74.61,74.171
6.0004,74.677,74.832
6.0633,74.767,75.069
6.1261,74.869,75.341
6.1889,74.998,76.055
6.2518,75.151,76.439


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_334.csv <==
x,qOut,qIn
0.031416,74.674,75.079
0.094248,74.875,75.882
0.15708,75.182,76.224
0.21991,75.456,75.679
0.28274,75.563,74.684
0.34558,75.352,74.365
0.40841,74.96,74.594
0.47124,74.624,74.876
0.53407,74.576,74.802
0.5969,74.855,74.61
0.65973,75.204,74.605
0.72257,75.439,74.928
0.7854,75.408,75.48
0.84823,75.181,75.572
0.91106,74.907,75.184
0.97389,74.68,74.746
1.0367,74.575,74.61
1.0996,74.577,74.856
1.1624,74.712,75.219
1.2252,74.973,75.282
1.2881,75.342,74.875
1.3509,75.664,74.614
1.4137,75.726,74.788
1.4765,75.489,75.219
1.5394,74.958,75.478
1.6022,74.538,75.382
1.665,74.43,75.097
1.7279,74.559,74.771
1.7907,74.8,74.693
1.8535,74.933,75.053
1.9164,75.02,75.386
1.9792,75.103,75.141
2.042,75.215,74.567
2.1049,75.234,74.589
2.1677,75.123,74.829
2.2305,74.959,74.753
2.2934,74.841,74.443
2.3562,74.879,74.778
2.419,74.967,75.557
2.4819,75.022,76.098
2.5447,74.97,75.832
2.6075,74.929,75.131
2.6704,74.994,74.586
2.7332,75.129,74.452
2.796,75.275,74.61
2.8588,75.252,74.982
2.9217,75.103,75.344
2.9845,74.943,75.173
3.0473,74.896,74.516
3.1102,74.981,74.389
3.173,75.036,74.838
3.2358,74.98,75.495
3.2987,74.759,75.889
3.3615,74.552,75.505
3.4243,74.507,74.822
3.4872,74.641,74.608
3.55,74.938,74.413
3.6128,75.278,73.959
3.6757,75.552,74.424
3.7385,75.661,75.943
3.8013,75.509,76.63
3.8642,75.117,75.317
3.927,74.757,73.975
3.9898,74.598,73.939
4.0527,74.769,74.943
4.1155,74.989,75.331
4.1783,75.029,75.21
4.2412,74.911,75.091
4.304,74.706,75.223
4.3668,74.763,75.366
4.4296,75.072,75.37
4.4925,75.42,75.065
4.5553,75.581,74.581
4.6181,75.265,74.655
4.681,74.706,75.04
4.7438,74.263,75.091
4.8066,74.279,74.74
4.8695,74.751,74.716
4.9323,75.305,74.955
4.9951,75.663,75.081
5.058,75.59,74.673
5.1208,75.129,74.369
5.1836,74.654,74.729
5.2465,74.429,75.512
5.3093,74.664,76.005
5.3721,75.087,75.684
5.435,75.405,74.976
5.4978,75.518,74.436
5.5606,75.376,74.345
5.6235,75.169,74.72
5.6863,75.002,75.32
5.7491,74.894,75.575
5.8119,74.847,75.197
5.8748,74.827,74.959
5.9376,74.851,75.027
6.0004,74.899,75.062
6.0633,74.943,74.883
6.1261,74.891,74.635
6.1889,74.767,74.451
6.2518,74.664,74.519


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_335.csv <==
x,qOut,qIn
0.031416,75.179,74.669
0.094248,74.973,75.272
0.15708,74.739,75.937
0.21991,74.6,75.819
0.28274,74.671,75.108
0.34558,74.951,74.948
0.40841,75.244,75.015
0.47124,75.406,74.81
0.53407,75.312,74.406
0.5969,75.082,74.606
0.65973,74.946,75.256
0.72257,74.971,75.726
0.7854,75.183,75.489
0.84823,75.265,74.927
0.91106,75.07,74.581
0.97389,74.704,74.728
1.0367,74.322,75.099
1.0996,74.265,74.947
1.1624,74.49,74.634
1.2252,74.854,74.76
1.2881,75.208,75.527
1.3509,75.476,75.87
1.4137,75.61,75.333
1.4765,75.569,74.391
1.5394,75.315,74.345
1.6022,74.935,75.182
1.665,74.651,75.634
1.7279,74.574,75.294
1.7907,74.771,74.529
1.8535,75.066,74.243
1.9164,75.3,74.543
1.9792,75.39,75.184
2.042,75.277,75.611
2.1049,75.03,75.355
2.1677,74.794,74.703
2.2305,74.67,74.15
2.2934,74.732,74.404
2.3562,74.911,75.179
2.419,75.107,75.709
2.4819,75.249,75.907
2.5447,75.282,75.895
2.6075,75.191,75.233
2.6704,75.044,74.258
2.7332,74.923,73.894
2.796,74.907,74.438
2.8588,74.969,75.005
2.9217,74.979,75.359
2.9845,74.907,75.538
3.0473,74.744,75.384
3.1102,74.715,74.934
3.173,74.872,74.607
3.2358,75.084,74.698
3.2987,75.193,75.367
3.3615,74.976,75.72
3.4243,74.651,75.282
3.4872,74.479,74.481
3.55,74.694,74.23
3.6128,75.224,74.733
3.6757,75.7,75.249
3.7385,75.861,75.271
3.8013,75.48,74.908
3.8642,74.776,74.815
3.927,74.289,74.963
3.9898,74.232,75.189
4.0527,74.709,75.199
4.1155,75.218,74.873
4.1783,75.477,74.649
4.2412,75.453,74.928
4.304,75.161,75.602
4.3668,74.918,75.868
4.4296,74.883,75.549
4.4925,75.006,74.869
4.5553,75.201,74.449
4.6181,75.189,74.324
4.681,74.982,74.259
4.7438,74.734,74.539
4.8066,74.617,75.333
4.8695,74.751,75.569
4.9323,74.976,75.095
4.9951,75.154,74.771
5.058,75.166,75.394
5.1208,75.067,75.764
5.1836,74.963,75.197
5.2465,74.9,74.288
5.3093,74.904,74.058
5.3721,74.948,74.731
5.435,75.069,75.532
5.4978,75.246,75.766
5.5606,75.459,75.151
5.6235,75.483,74.743
5.6863,75.199,74.909
5.7491,74.746,75.176
5.8119,74.315,75.03
5.8748,74.293,75.12
5.9376,74.583,75.453
6.0004,74.973,75.245
6.0633,75.247,74.349
6.1261,75.343,74.109
6.1889,75.343,74.482
6.2518,75.28,74.687


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_336.csv <==
x,qOut,qIn
0.031416,74.296,75.483
0.094248,74.242,75.831
0.15708,74.468,75.819
0.21991,74.798,75.136
0.28274,75.057,73.936
0.34558,75.224,73.765
0.40841,75.371,74.672
0.47124,75.483,75.678
0.53407,75.531,76.033
0.5969,75.363,75.559
0.65973,75.047,74.632
0.72257,74.749,74.018
0.7854,74.641,74.379
0.84823,74.765,74.975
0.91106,74.922,75.22
0.97389,74.993,75.269
1.0367,74.891,75.532
1.0996,74.803,75.588
1.1624,74.895,75.137
1.2252,75.136,74.572
1.2881,75.465,74.385
1.3509,75.507,74.5
1.4137,75.163,74.721
1.4765,74.66,75.094
1.5394,74.281,75.693
1.6022,74.465,75.912
1.665,74.992,75.474
1.7279,75.5,74.706
1.7907,75.644,74.269
1.8535,75.243,74.701
1.9164,74.671,75.344
1.9792,74.297,75.285
2.042,74.445,74.628
2.1049,74.928,74.816
2.1677,75.39,75.417
2.2305,75.643,75.515
2.2934,75.55,75.136
2.3562,75.189,74.966
2.419,74.763,74.838
2.4819,74.457,74.69
2.5447,74.435,74.558
2.6075,74.679,74.616
2.6704,75.048,74.935
2.7332,75.396,75.394
2.796,75.597,75.539
2.8588,75.517,75.156
2.9217,75.213,74.704
2.9845,74.863,74.52
3.0473,74.659,74.57
3.1102,74.73,74.798
3.173,74.92,75.218
3.2358,75.1,75.517
3.2987,75.158,75.213
3.3615,75.168,74.733
3.4243,75.185,74.679
3.4872,75.183,75.063
3.55,75.12,75.601
3.6128,74.911,75.715
3.6757,74.681,75.222
3.7385,74.56,74.4
3.8013,74.665,74.257
3.8642,74.943,74.998
3.927,75.209,75.543
3.9898,75.337,75.289
4.0527,75.223,74.41
4.1155,74.94,74.314
4.1783,74.694,74.994
4.2412,74.609,75.519
4.304,74.777,75.107
4.3668,75.038,74.644
4.4296,75.208,74.759
4.4925,75.232,75.212
4.5553,75.087,75.286
4.6181,74.979,74.897
4.681,75.02,74.673
4.7438,75.157,74.983
4.8066,75.307,75.763
4.8695,75.245,75.952
4.9323,75.023,75.446
4.9951,74.794,74.794
5.058,74.724,74.351
5.1208,74.849,74.201
5.1836,74.979,74.411
5.2465,75.018,74.755
5.3093,74.901,74.659
5.3721,74.814,74.729
5.435,74.855,75.379
5.4978,74.979,75.877
5.5606,75.116,75.513
5.6235,75.112,75.152
5.6863,75.012,75.197
5.7491,74.904,75.199
5.8119,74.878,74.582
5.8748,74.971,74.218
5.9376,75.15,74.71
6.0004,75.351,75.458
6.0633,75.516,75.277
6.1261,75.478,74.574
6.1889,75.166,74.402
6.2518,74.714,74.865


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_337.csv <==
x,qOut,qIn
0.031416,75.729,74.691
0.094248,75.561,75.072
0.15708,75.054,75.017
0.21991,74.466,74.739
0.28274,74.095,74.596
0.34558,74.26,74.582
0.40841,74.745,74.763
0.47124,75.269,75.221
0.53407,75.572,75.585
0.5969,75.522,75.352
0.65973,75.246,74.878
0.72257,74.94,74.734
0.7854,74.798,75.28
0.84823,74.889,75.522
0.91106,75.071,75.216
0.97389,75.229,75
1.0367,75.267,75.151
1.0996,75.201,74.825
1.1624,75.079,74.218
1.2252,74.942,74.12
1.2881,74.831,74.752
1.3509,74.759,75.332
1.4137,74.719,75.622
1.4765,74.712,75.62
1.5394,74.74,75.33
1.6022,74.847,74.866
1.665,75.018,74.571
1.7279,75.188,74.735
1.7907,75.286,75.031
1.8535,75.235,74.896
1.9164,75.126,74.694
1.9792,75.059,74.737
2.042,75.13,74.98
2.1049,75.263,75.262
2.1677,75.258,75.48
2.2305,75.062,75.437
2.2934,74.66,75.323
2.3562,74.374,75.154
2.419,74.381,74.753
2.4819,74.637,74.457
2.5447,75.051,74.912
2.6075,75.39,75.462
2.6704,75.542,75.357
2.7332,75.485,74.857
2.796,75.213,74.65
2.8588,74.902,74.584
2.9217,74.72,74.513
2.9845,74.688,74.849
3.0473,74.794,75.451
3.1102,74.863,75.473
3.173,74.894,75.124
3.2358,74.942,74.823
3.2987,75.071,74.702
3.3615,75.277,74.914
3.4243,75.415,75.205
3.4872,75.404,74.945
3.55,75.178,74.058
3.6128,74.903,74.138
3.6757,74.779,75.321
3.7385,74.831,76.477
3.8013,75.047,76.197
3.8642,75.156,74.99
3.927,75.057,74.238
3.9898,74.833,74.439
4.0527,74.598,74.952
4.1155,74.601,75.098
4.1783,74.81,75.25
4.2412,75.088,75.315
4.304,75.292,74.765
4.3668,75.303,74.223
4.4296,75.176,74.484
4.4925,74.991,75.382
4.5553,74.831,76.066
4.6181,74.704,75.59
4.681,74.605,74.612
4.7438,74.584,74.169
4.8066,74.69,74.698
4.8695,75.005,74.982
4.9323,75.399,74.833
4.9951,75.679,74.897
5.058,75.654,75.511
5.1208,75.25,76.024
5.1836,74.812,75.959
5.2465,74.595,75.093
5.3093,74.808,73.831
5.3721,75.116,73.594
5.435,75.187,74.35
5.4978,75.021,75.296
5.5606,74.693,75.639
5.6235,74.665,75.404
5.6863,74.946,75.043
5.7491,75.309,74.881
5.8119,75.509,75.116
5.8748,75.286,75.122
5.9376,74.843,74.814
6.0004,74.466,74.777
6.0633,74.424,75.384
6.1261,74.725,75.67
6.1889,75.155,75.247
6.2518,75.537,74.609


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_338.csv <==
x,qOut,qIn
0.031416,74.735,74.421
0.094248,74.893,74.346
0.15708,75.116,74.995
0.21991,75.309,75.79
0.28274,75.387,75.795
0.34558,75.286,75.012
0.40841,75.036,74.325
0.47124,74.747,74.273
0.53407,74.54,74.837
0.5969,74.547,75.298
0.65973,74.714,75.374
0.72257,74.946,75.074
0.7854,75.151,74.69
0.84823,75.288,74.628
0.91106,75.348,74.954
0.97389,75.309,75.571
1.0367,75.152,75.837
1.0996,74.878,75.308
1.1624,74.631,74.685
1.2252,74.53,74.523
1.2881,74.676,74.662
1.3509,74.995,74.86
1.4137,75.284,75.247
1.4765,75.403,75.482
1.5394,75.233,75.044
1.6022,74.892,74.377
1.665,74.654,74.234
1.7279,74.63,74.896
1.7907,74.884,76.063
1.8535,75.122,76.041
1.9164,75.164,74.916
1.9792,75.052,74.034
2.042,74.865,74.269
2.1049,74.903,74.789
2.1677,75.135,75.115
2.2305,75.38,75.255
2.2934,75.446,75.481
2.3562,75.189,75.727
2.419,74.853,75.664
2.4819,74.656,75.251
2.5447,74.785,74.616
2.6075,75.046,74.107
2.6704,75.151,74.086
2.7332,75.055,74.795
2.796,74.766,75.721
2.8588,74.669,75.402
2.9217,74.862,74.392
2.9845,75.189,74.055
3.0473,75.462,74.981
3.1102,75.332,75.796
3.173,74.908,75.874
3.2358,74.482,75.327
3.2987,74.361,74.796
3.3615,74.668,74.88
3.4243,75.151,75.092
3.4872,75.584,74.887
3.55,75.779,74.414
3.6128,75.638,74.546
3.6757,75.226,75.04
3.7385,74.745,75.35
3.8013,74.413,75.38
3.8642,74.451,75.4
3.927,74.712,75.183
3.9898,74.99,74.695
4.0527,75.089,74.602
4.1155,74.958,75.066
4.1783,74.8,75.442
4.2412,74.772,75.593
4.304,75.001,75.365
4.3668,75.349,74.569
4.4296,75.563,73.923
4.4925,75.533,74.16
4.5553,75.187,74.776
4.6181,74.792,74.874
4.681,74.579,75.034
4.7438,74.576,75.589
4.8066,74.764,75.973
4.8695,74.963,75.393
4.9323,75.142,74.654
4.9951,75.268,74.582
5.058,75.31,75.047
5.1208,75.188,75.026
5.1836,74.987,74.801
5.2465,74.85,74.915
5.3093,74.917,75.453
5.3721,75.169,75.621
5.435,75.331,75.305
5.4978,75.253,74.846
5.5606,74.818,74.489
5.6235,74.357,74.401
5.6863,74.199,74.676
5.7491,74.371,75.035
5.8119,74.822,74.88
5.8748,75.232,74.881
5.9376,75.495,75.385
6.0004,75.583,75.676
6.0633,75.482,75.182
6.1261,75.23,74.812
6.1889,74.946,74.888
6.2518,74.747,74.895


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_339.csv <==
x,qOut,qIn
0.031416,74.707,75.673
0.094248,74.507,75.609
0.15708,74.617,75.087
0.21991,74.875,74.446
0.28274,75.102,74.169
0.34558,75.193,74.674
0.40841,75.201,75.522
0.47124,75.157,75.829
0.53407,75.08,75.032
0.5969,74.966,74.407
0.65973,74.872,74.503
0.72257,74.829,74.811
0.7854,74.862,74.656
0.84823,74.889,74.507
0.91106,74.87,74.877
0.97389,74.848,75.557
1.0367,74.877,75.889
1.0996,75.05,75.61
1.1624,75.288,75.092
1.2252,75.459,74.574
1.2881,75.436,74.497
1.3509,75.148,74.928
1.4137,74.798,75.316
1.4765,74.583,75.364
1.5394,74.678,75.201
1.6022,74.998,74.794
1.665,75.269,74.235
1.7279,75.333,74.115
1.7907,75.064,74.822
1.8535,74.666,75.683
1.9164,74.423,76.057
1.9792,74.429,75.672
2.042,74.714,74.968
2.1049,75.051,74.743
2.1677,75.334,74.696
2.2305,75.505,74.519
2.2934,75.521,74.6
2.3562,75.325,75.074
2.419,75.022,75.161
2.4819,74.78,74.694
2.5447,74.768,74.721
2.6075,74.996,75.444
2.6704,75.187,75.724
2.7332,75.174,75.358
2.796,74.832,74.925
2.8588,74.462,74.633
2.9217,74.385,74.346
2.9845,74.629,74.516
3.0473,75.152,75.48
3.1102,75.596,76.104
3.173,75.748,75.813
3.2358,75.58,74.925
3.2987,75.096,73.964
3.3615,74.66,74.02
3.4243,74.501,74.982
3.4872,74.585,75.792
3.55,74.822,75.56
3.6128,74.94,74.911
3.6757,74.977,74.554
3.7385,75.018,74.744
3.8013,75.147,75.224
3.8642,75.304,75.193
3.927,75.301,74.838
3.9898,75.11,74.627
4.0527,74.738,74.811
4.1155,74.543,75.269
4.1783,74.689,75.559
4.2412,75.059,75.256
4.304,75.498,74.772
4.3668,75.586,74.798
4.4296,75.272,74.863
4.4925,74.794,74.668
4.5553,74.439,74.589
4.6181,74.572,74.654
4.681,74.971,74.609
4.7438,75.346,74.858
4.8066,75.429,75.735
4.8695,75.2,76.297
4.9323,74.92,75.973
4.9951,74.752,74.984
5.058,74.821,74.272
5.1208,74.941,74.6
5.1836,74.998,75.125
5.2465,75.011,75.029
5.3093,75.023,74.463
5.3721,75.124,74.689
5.435,75.207,75.421
5.4978,75.185,75.759
5.5606,74.988,75.132
5.6235,74.726,74.579
5.6863,74.544,74.664
5.7491,74.49,75.105
5.8119,74.579,75.099
5.8748,74.741,74.736
5.9376,74.988,74.684
6.0004,75.292,74.92
6.0633,75.622,74.972
6.1261,75.777,74.883
6.1889,75.613,75.016
6.2518,75.212,75.334


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_340.csv <==
x,qOut,qIn
0.031416,75.3,74.851
0.094248,74.899,74.53
0.15708,74.749,74.117
0.21991,74.872,74.196
0.28274,75.21,75.1
0.34558,75.299,75.628
0.40841,75.096,75.402
0.47124,74.785,75.069
0.53407,74.586,75.12
0.5969,74.687,74.888
0.65973,74.923,74.515
0.72257,75.15,74.733
0.7854,75.248,75.444
0.84823,75.261,75.496
0.91106,75.263,75.11
0.97389,75.267,74.858
1.0367,75.279,75.009
1.0996,75.206,75.271
1.1624,74.999,75.369
1.2252,74.713,75.157
1.2881,74.424,74.786
1.3509,74.339,74.635
1.4137,74.499,74.654
1.4765,74.815,74.684
1.5394,75.181,74.725
1.6022,75.397,75.056
1.665,75.38,75.393
1.7279,75.182,75.268
1.7907,74.885,74.922
1.8535,74.746,75.135
1.9164,74.821,75.461
1.9792,75.017,75.31
2.042,75.219,74.754
2.1049,75.271,74.724
2.1677,75.215,74.992
2.2305,75.133,74.927
2.2934,75.11,74.525
2.3562,75.142,74.611
2.419,75.117,74.993
2.4819,75,75.249
2.5447,74.774,75.384
2.6075,74.615,75.609
2.6704,74.622,75.613
2.7332,74.767,75.116
2.796,74.994,74.318
2.8588,75.152,74.137
2.9217,75.22,74.464
2.9845,75.226,74.849
3.0473,75.205,75.438
3.1102,75.19,75.844
3.173,75.155,75.484
3.2358,75.081,74.756
3.2987,74.954,74.384
3.3615,74.812,74.306
3.4243,74.705,74.412
3.4872,74.666,74.931
3.55,74.714,75.571
3.6128,74.856,75.781
3.6757,75.084,75.75
3.7385,75.332,75.549
3.8013,75.536,74.958
3.8642,75.488,74.461
3.927,75.142,74.444
3.9898,74.675,74.612
4.0527,74.302,74.703
4.1155,74.359,74.895
4.1783,74.744,75.233
4.2412,75.218,75.612
4.304,75.552,75.567
4.3668,75.501,74.7
4.4296,75.107,73.968
4.4925,74.61,74.452
4.5553,74.28,76.157
4.6181,74.378,76.382
4.681,74.762,74.878
4.7438,75.236,73.404
4.8066,75.621,73.855
4.8695,75.798,75.281
4.9323,75.68,76.062
4.9951,75.314,75.739
5.058,74.775,74.905
5.1208,74.421,74.599
5.1836,74.409,74.703
5.2465,74.657,75.02
5.3093,75.042,75.325
5.3721,75.295,75.348
5.435,75.324,75.088
5.4978,75.172,74.774
5.5606,74.903,74.709
5.6235,74.788,74.723
5.6863,74.899,74.735
5.7491,75.106,74.935
5.8119,75.253,75.271
5.8748,75.06,75.347
5.9376,74.7,75.238
6.0004,74.448,75.168
6.0633,74.571,75.22
6.1261,75.031,75.258
6.1889,75.444,75.191
6.2518,75.592,75.003


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_341.csv <==
x,qOut,qIn
0.031416,75.294,75.095
0.094248,75.335,75.269
0.15708,75.19,75.098
0.21991,75.001,74.886
0.28274,74.919,75.078
0.34558,75.071,75.309
0.40841,75.272,75.205
0.47124,75.336,74.888
0.53407,75.09,74.629
0.5969,74.643,74.55
0.65973,74.326,74.628
0.72257,74.275,74.962
0.7854,74.56,75.563
0.84823,74.9,75.691
0.91106,75.156,75.267
0.97389,75.302,74.88
1.0367,75.337,75.125
1.0996,75.304,75.212
1.1624,75.211,74.651
1.2252,75.097,73.925
1.2881,75.005,73.863
1.3509,75.004,74.768
1.4137,75.077,75.913
1.4765,75.16,76.366
1.5394,75.19,75.551
1.6022,75.096,74.656
1.665,74.915,74.423
1.7279,74.729,74.663
1.7907,74.624,74.854
1.8535,74.685,75.159
1.9164,74.885,75.513
1.9792,75.149,75.253
2.042,75.399,74.347
2.1049,75.523,74.347
2.1677,75.437,75.318
2.2305,75.152,76.232
2.2934,74.706,75.744
2.3562,74.331,74.489
2.419,74.205,73.877
2.4819,74.352,74.252
2.5447,74.752,74.956
2.6075,75.239,75.305
2.6704,75.617,75.362
2.7332,75.742,75
2.796,75.482,74.782
2.8588,74.994,75.203
2.9217,74.665,75.413
2.9845,74.632,74.918
3.0473,74.956,74.625
3.1102,75.187,75.353
3.173,75.162,75.838
3.2358,74.996,75.243
3.2987,74.854,74.062
3.3615,75.012,73.866
3.4243,75.266,74.479
3.4872,75.381,75.257
3.55,75.134,75.601
3.6128,74.673,75.607
3.6757,74.407,75.471
3.7385,74.466,75.162
3.8013,74.896,74.705
3.8642,75.268,74.506
3.927,75.377,74.65
3.9898,75.258,74.901
4.0527,74.994,74.938
4.1155,74.887,75.162
4.1783,74.979,75.588
4.2412,75.162,75.556
4.304,75.311,74.904
4.3668,75.217,74.666
4.4296,74.91,74.819
4.4925,74.55,74.885
4.5553,74.318,74.78
4.6181,74.418,75.02
4.681,74.779,75.405
4.7438,75.232,75.38
4.8066,75.61,74.806
4.8695,75.686,74.463
4.9323,75.425,74.507
4.9951,74.991,74.823
5.058,74.586,75.341
5.1208,74.514,75.56
5.1836,74.706,75.341
5.2465,75.005,74.97
5.3093,75.255,74.61
5.3721,75.377,74.747
5.435,75.354,75.39
5.4978,75.205,75.825
5.5606,74.956,75.346
5.6235,74.755,74.648
5.6863,74.725,74.347
5.7491,74.85,74.383
5.8119,75.088,74.528
5.8748,75.225,74.602
5.9376,75.164,74.719
6.0004,74.961,75.081
6.0633,74.697,75.61
6.1261,74.624,75.569
6.1889,74.775,75.1
6.2518,75.04,74.822


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_342.csv <==
x,qOut,qIn
0.031416,74.816,74.585
0.094248,74.835,74.604
0.15708,74.905,74.668
0.21991,74.952,74.768
0.28274,74.925,74.914
0.34558,74.91,75.064
0.40841,74.909,75.261
0.47124,74.889,75.614
0.53407,74.815,75.893
0.5969,74.739,75.483
0.65973,74.78,74.74
0.72257,74.951,74.311
0.7854,75.24,74.342
0.84823,75.47,74.53
0.91106,75.528,74.939
0.97389,75.416,75.48
1.0367,75.157,75.597
1.0996,74.909,75.183
1.1624,74.739,74.924
1.2252,74.646,75.092
1.2881,74.622,75.127
1.3509,74.637,74.616
1.4137,74.705,74.201
1.4765,74.833,74.271
1.5394,75.017,74.878
1.6022,75.254,75.613
1.665,75.481,76.074
1.7279,75.595,75.883
1.7907,75.495,74.879
1.8535,75.103,74.228
1.9164,74.65,74.396
1.9792,74.367,74.807
2.042,74.458,74.779
2.1049,74.812,75.043
2.1677,75.187,75.707
2.2305,75.449,75.84
2.2934,75.495,74.801
2.3562,75.359,73.84
2.419,75.094,73.837
2.4819,74.783,74.847
2.5447,74.514,76.259
2.6075,74.404,76.363
2.6704,74.51,75.268
2.7332,74.8,74.147
2.796,75.223,74.192
2.8588,75.602,74.928
2.9217,75.704,75.337
2.9845,75.47,75.137
3.0473,74.882,74.809
3.1102,74.418,74.782
3.173,74.399,74.938
3.2358,74.74,75.293
3.2987,75.287,75.301
3.3615,75.536,75.129
3.4243,75.344,75.344
3.4872,74.881,75.505
3.55,74.371,74.853
3.6128,74.316,74.474
3.6757,74.69,74.865
3.7385,75.234,75.209
3.8013,75.677,74.809
3.8642,75.675,74.505
3.927,75.285,74.788
3.9898,74.79,75.297
4.0527,74.507,75.375
4.1155,74.666,74.897
4.1783,74.971,74.5
4.2412,75.189,74.674
4.304,75.123,75.121
4.3668,74.966,75.193
4.4296,74.945,75.149
4.4925,75.075,75.094
4.5553,75.326,74.787
4.6181,75.428,74.393
4.681,75.33,74.462
4.7438,75.113,75.188
4.8066,74.883,76.089
4.8695,74.778,75.856
4.9323,74.772,74.914
4.9951,74.821,74.428
5.058,74.882,74.986
5.1208,74.956,75.353
5.1836,75.016,75.112
5.2465,75.031,74.675
5.3093,74.972,74.61
5.3721,74.88,74.887
5.435,74.85,75.1
5.4978,74.905,75.094
5.5606,75.05,74.989
5.6235,75.121,74.734
5.6863,75.028,74.456
5.7491,74.838,74.632
5.8119,74.645,75.408
5.8748,74.694,75.742
5.9376,74.965,75.432
6.0004,75.304,75.088
6.0633,75.548,75.222
6.1261,75.51,75.248
6.1889,75.266,74.957
6.2518,74.979,74.667


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_343.csv <==
x,qOut,qIn
0.031416,74.956,75.973
0.094248,75.034,75.389
0.15708,75.116,74.603
0.21991,75.201,74.263
0.28274,75.297,74.639
0.34558,75.387,75.005
0.40841,75.356,75.016
0.47124,75.167,74.691
0.53407,74.798,74.347
0.5969,74.496,74.714
0.65973,74.447,75.471
0.72257,74.623,75.808
0.7854,74.951,75.511
0.84823,75.14,75.089
0.91106,75.121,74.573
0.97389,74.988,74.181
1.0367,74.856,74.501
1.0996,74.953,75.202
1.1624,75.222,75.622
1.2252,75.486,75.697
1.2881,75.56,75.497
1.3509,75.282,75.07
1.4137,74.868,74.625
1.4765,74.548,74.464
1.5394,74.536,74.799
1.6022,74.692,75.498
1.665,74.802,75.967
1.7279,74.848,75.523
1.7907,74.856,74.203
1.8535,75.046,73.74
1.9164,75.313,74.379
1.9792,75.464,75.284
2.042,75.306,75.566
2.1049,74.853,75.234
2.1677,74.487,74.9
2.2305,74.422,75.003
2.2934,74.8,75.199
2.3562,75.303,74.875
2.419,75.621,74.528
2.4819,75.64,74.532
2.5447,75.286,74.874
2.6075,74.864,75.38
2.6704,74.689,75.724
2.7332,74.805,75.439
2.796,75.192,74.729
2.8588,75.415,74.699
2.9217,75.272,75.114
2.9845,74.875,75.198
3.0473,74.405,74.623
3.1102,74.34,74.554
3.173,74.65,75.001
3.2358,75.101,75.06
3.2987,75.447,74.673
3.3615,75.468,75.317
3.4243,75.241,76.211
3.4872,74.924,75.831
3.55,74.688,74.315
3.6128,74.648,73.853
3.6757,74.752,74.338
3.7385,74.932,74.955
3.8013,75.128,75.202
3.8642,75.293,75.278
3.927,75.354,75.325
3.9898,75.292,75.42
4.0527,75.097,75.517
4.1155,74.909,75.106
4.1783,74.809,74.427
4.2412,74.782,74.207
4.304,74.794,74.667
4.3668,74.789,75.196
4.4296,74.858,75.566
4.4925,75.03,75.618
4.5553,75.319,75.209
4.6181,75.51,74.779
4.681,75.396,74.701
4.7438,75.023,74.913
4.8066,74.494,74.98
4.8695,74.284,74.765
4.9323,74.47,74.587
4.9951,74.884,74.653
5.058,75.326,75.166
5.1208,75.566,75.343
5.1836,75.561,74.973
5.2465,75.35,74.754
5.3093,74.985,75.278
5.3721,74.661,75.686
5.435,74.534,75.495
5.4978,74.626,75.063
5.5606,74.924,75.014
5.6235,75.25,75.001
5.6863,75.449,74.61
5.7491,75.456,74.134
5.8119,75.226,74.341
5.8748,74.927,75.197
5.9376,74.733,75.711
6.0004,74.68,75.305
6.0633,74.769,74.37
6.1261,74.84,74.408
6.1889,74.875,75.205
6.2518,74.903,75.916


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_344.csv <==
x,qOut,qIn
0.031416,74.801,75.269
0.094248,74.991,75.182
0.15708,75.048,74.795
0.21991,74.988,74.387
0.28274,74.853,74.281
0.34558,74.777,74.613
0.40841,74.807,75.131
0.47124,74.931,75.557
0.53407,75.127,75.681
0.5969,75.305,75.328
0.65973,75.364,74.847
0.72257,75.282,74.803
0.7854,75.059,75.215
0.84823,74.88,75.261
0.91106,74.857,74.858
0.97389,74.964,74.309
1.0367,75.145,74.152
1.0996,75.248,74.592
1.1624,75.241,75.217
1.2252,75.133,75.619
1.2881,74.944,75.522
1.3509,74.717,75.281
1.4137,74.541,75.171
1.4765,74.493,75.117
1.5394,74.633,75.036
1.6022,74.922,74.945
1.665,75.227,74.701
1.7279,75.442,74.316
1.7907,75.475,74.365
1.8535,75.346,75.142
1.9164,75.163,75.87
1.9792,74.987,75.843
2.042,74.868,75.026
2.1049,74.722,74.407
2.1677,74.568,74.25
2.2305,74.489,74.544
2.2934,74.576,75.292
2.3562,74.858,75.846
2.419,75.202,75.779
2.4819,75.479,75.244
2.5447,75.577,74.665
2.6075,75.477,74.557
2.6704,75.249,74.873
2.7332,74.973,75.288
2.796,74.728,75.162
2.8588,74.564,74.575
2.9217,74.544,74.289
2.9845,74.684,74.573
3.0473,74.988,75.085
3.1102,75.321,75.525
3.173,75.457,75.779
3.2358,75.323,75.542
3.2987,74.879,75.095
3.3615,74.518,74.681
3.4243,74.521,74.251
3.4872,74.838,74.248
3.55,75.351,74.86
3.6128,75.636,75.313
3.6757,75.572,75.497
3.7385,75.272,75.639
3.8013,74.891,75.321
3.8642,74.764,74.297
3.927,74.821,73.747
3.9898,74.901,74.575
4.0527,74.834,76.066
4.1155,74.661,76.05
4.1783,74.62,75.031
4.2412,74.788,74.303
4.304,75.195,74.538
4.3668,75.565,74.887
4.4296,75.638,75.008
4.4925,75.376,74.95
4.5553,74.791,74.786
4.6181,74.36,75.13
4.681,74.342,75.877
4.7438,74.66,76.131
4.8066,75.171,75.057
4.8695,75.489,74.2
4.9323,75.461,74.476
4.9951,75.155,75.145
5.058,74.678,74.911
5.1208,74.465,74.413
5.1836,74.635,74.62
5.2465,75.026,75.246
5.3093,75.441,75.364
5.3721,75.506,74.821
5.435,75.223,74.426
5.4978,74.808,74.614
5.5606,74.512,75.225
5.6235,74.578,75.438
5.6863,74.849,75.32
5.7491,75.159,75.243
5.8119,75.358,75.236
5.8748,75.465,74.929
5.9376,75.476,74.626
6.0004,75.364,74.831
6.0633,75.099,75.428
6.1261,74.772,75.344
6.1889,74.583,74.91
6.2518,74.588,74.907


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_345.csv <==
x,qOut,qIn
0.031416,74.928,74.942
0.094248,74.704,74.716
0.15708,74.734,74.596
0.21991,74.957,74.454
0.28274,75.267,74.873
0.34558,75.336,75.622
0.40841,75.156,75.741
0.47124,74.891,75.266
0.53407,74.729,74.993
0.5969,74.863,74.945
0.65973,75.135,74.744
0.72257,75.359,74.704
0.7854,75.362,74.934
0.84823,75.146,74.903
0.91106,74.905,74.837
0.97389,74.765,75.238
1.0367,74.823,75.893
1.0996,74.95,75.537
1.1624,75.001,74.543
1.2252,74.942,74.029
1.2881,74.766,74.528
1.3509,74.631,74.996
1.4137,74.65,75.196
1.4765,74.823,75.48
1.5394,75.129,75.918
1.6022,75.397,75.704
1.665,75.487,74.936
1.7279,75.373,74.354
1.7907,75.057,74.511
1.8535,74.762,74.754
1.9164,74.638,74.757
1.9792,74.691,74.79
2.042,74.89,75.038
2.1049,75.112,75.085
2.1677,75.294,74.858
2.2305,75.367,74.67
2.2934,75.263,75.264
2.3562,74.942,76.079
2.419,74.599,75.941
2.4819,74.426,74.829
2.5447,74.585,74.128
2.6075,75,74.548
2.6704,75.438,75.028
2.7332,75.718,75.111
2.796,75.683,74.955
2.8588,75.31,74.857
2.9217,74.84,74.801
2.9845,74.502,74.924
3.0473,74.498,75.252
3.1102,74.709,75.535
3.173,74.901,75.517
3.2358,74.989,75.055
3.2987,74.92,74.527
3.3615,74.88,74.76
3.4243,74.976,75.392
3.4872,75.176,75.688
3.55,75.428,75.121
3.6128,75.487,74.253
3.6757,75.286,73.906
3.7385,74.945,74.465
3.8013,74.625,75.327
3.8642,74.6,75.312
3.927,74.773,74.917
3.9898,74.976,74.947
4.0527,75.043,75.611
4.1155,74.99,75.747
4.1783,74.977,75.093
4.2412,75.051,74.164
4.304,75.23,73.844
4.3668,75.311,74.45
4.4296,75.24,75.401
4.4925,75.099,76.101
4.5553,74.993,75.96
4.6181,75.04,75.43
4.681,75.083,75.02
4.7438,75.01,74.65
4.8066,74.73,74.216
4.8695,74.466,74.388
4.9323,74.433,75.136
4.9951,74.629,75.678
5.058,74.999,75.26
5.1208,75.303,74.495
5.1836,75.461,74.211
5.2465,75.446,74.671
5.3093,75.246,75.624
5.3721,74.882,75.805
5.435,74.513,75.166
5.4978,74.313,74.52
5.5606,74.432,74.537
5.6235,74.867,74.94
5.6863,75.411,75.305
5.7491,75.831,75.356
5.8119,75.91,75.135
5.8748,75.485,75.12
5.9376,74.876,75.186
6.0004,74.439,75.001
6.0633,74.504,74.596
6.1261,74.886,74.66
6.1889,75.169,75.059
6.2518,75.209,75.236


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_346.csv <==
x,qOut,qIn
0.031416,75.374,74.779
0.094248,75.392,74.902
0.15708,75.34,75.002
0.21991,75.199,74.721
0.28274,74.957,74.465
0.34558,74.742,74.979
0.40841,74.687,75.66
0.47124,74.796,75.824
0.53407,75.046,75.433
0.5969,75.252,75.034
0.65973,75.29,74.673
0.72257,75.152,74.394
0.7854,74.859,74.37
0.84823,74.641,74.714
0.91106,74.642,75.102
0.97389,74.832,75.195
1.0367,75.149,75.006
1.0996,75.361,74.792
1.1624,75.361,74.787
1.2252,75.178,75.324
1.2881,74.871,76.059
1.3509,74.659,75.724
1.4137,74.63,74.761
1.4765,74.761,74.225
1.5394,75.007,74.425
1.6022,75.277,74.695
1.665,75.477,74.933
1.7279,75.513,75.051
1.7907,75.294,75.043
1.8535,74.874,75.342
1.9164,74.533,75.726
1.9792,74.421,75.562
2.042,74.64,74.779
2.1049,74.919,74.471
2.1677,75.058,74.654
2.2305,75.058,74.834
2.2934,74.955,75.006
2.3562,74.993,75.31
2.419,75.186,75.404
2.4819,75.401,75.174
2.5447,75.494,74.664
2.6075,75.257,74.189
2.6704,74.839,74.13
2.7332,74.479,74.711
2.796,74.414,75.558
2.8588,74.657,75.641
2.9217,74.993,75.205
2.9845,75.285,74.93
3.0473,75.429,75.163
3.1102,75.448,75.476
3.173,75.329,75.513
3.2358,75.105,75.166
3.2987,74.81,74.824
3.3615,74.634,74.856
3.4243,74.693,74.914
3.4872,74.923,74.739
3.55,75.235,74.313
3.6128,75.324,74.432
3.6757,75.109,75.175
3.7385,74.733,75.834
3.8013,74.38,75.622
3.8642,74.378,74.813
3.927,74.659,74.199
3.9898,75.041,74.337
4.0527,75.342,75.297
4.1155,75.438,75.981
4.1783,75.383,75.768
4.2412,75.273,74.67
4.304,75.208,73.589
4.3668,75.24,74.018
4.4296,75.263,75.342
4.4925,75.192,76.197
4.5553,74.956,75.711
4.6181,74.667,75.005
4.681,74.509,74.722
4.7438,74.544,74.708
4.8066,74.795,74.488
4.8695,75.091,74.313
4.9323,75.273,74.697
4.9951,75.278,75.442
5.058,75.06,75.439
5.1208,74.818,75.005
5.1836,74.771,75.223
5.2465,74.92,75.703
5.3093,75.224,75.207
5.3721,75.276,74.488
5.435,74.99,74.546
5.4978,74.589,74.932
5.5606,74.35,74.968
5.6235,74.631,74.921
5.6863,75.185,75.156
5.7491,75.665,75.501
5.8119,75.746,75.325
5.8748,75.295,74.655
5.9376,74.698,74.273
6.0004,74.304,74.511
6.0633,74.409,75.185
6.1261,74.776,75.54
6.1889,75.109,75.435
6.2518,75.321,75.043


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_347.csv <==
x,qOut,qIn
0.031416,74.369,75.591
0.094248,74.621,75.334
0.15708,74.951,74.937
0.21991,75.258,74.76
0.28274,75.47,75.045
0.34558,75.521,75.087
0.40841,75.378,74.743
0.47124,75.126,74.598
0.53407,74.873,75.077
0.5969,74.823,75.633
0.65973,74.909,75.852
0.72257,74.999,75.585
0.7854,74.961,74.898
0.84823,74.794,74.355
0.91106,74.656,74.188
0.97389,74.627,74.455
1.0367,74.763,75.203
1.0996,74.958,75.68
1.1624,75.141,75.48
1.2252,75.273,74.907
1.2881,75.325,74.538
1.3509,75.266,74.554
1.4137,75.104,74.731
1.4765,74.907,74.964
1.5394,74.75,75.236
1.6022,74.732,75.134
1.665,74.858,74.811
1.7279,75.078,75.005
1.7907,75.345,75.857
1.8535,75.532,75.748
1.9164,75.48,74.812
1.9792,75.186,74.294
2.042,74.684,74.774
2.1049,74.388,75.033
2.1677,74.483,74.754
2.2305,74.843,74.381
2.2934,75.295,74.497
2.3562,75.447,74.992
2.419,75.263,75.409
2.4819,74.913,75.577
2.5447,74.602,75.628
2.6075,74.591,75.436
2.6704,74.775,75.018
2.7332,75.002,74.835
2.796,75.131,75.097
2.8588,75.174,74.914
2.9217,75.218,74.375
2.9845,75.267,74.392
3.0473,75.312,75.351
3.1102,75.219,75.701
3.173,74.996,75.151
3.2358,74.741,74.429
3.2987,74.565,74.239
3.3615,74.55,74.752
3.4243,74.627,75.446
3.4872,74.751,75.692
3.55,74.881,75.357
3.6128,75.073,75.19
3.6757,75.311,75.106
3.7385,75.514,74.618
3.8013,75.592,74.116
3.8642,75.43,74.78
3.927,75.11,75.749
3.9898,74.788,75.838
4.0527,74.618,74.875
4.1155,74.676,74.176
4.1783,74.858,74.317
4.2412,75.047,75.324
4.304,75.139,76.204
4.3668,75.051,75.703
4.4296,74.849,74.601
4.4925,74.676,73.95
4.5553,74.674,74.174
4.6181,74.939,74.665
4.681,75.292,75.217
4.7438,75.53,75.779
4.8066,75.46,75.956
4.8695,75.079,75.34
4.9323,74.711,74.626
4.9951,74.566,74.582
5.058,74.805,74.878
5.1208,75.131,74.502
5.1836,75.257,74.205
5.2465,75.159,74.771
5.3093,74.862,75.747
5.3721,74.767,75.889
5.435,74.954,75.497
5.4978,75.243,74.958
5.5606,75.418,74.563
5.6235,75.139,74.757
5.6863,74.637,75.24
5.7491,74.263,75.289
5.8119,74.352,74.755
5.8748,74.871,74.588
5.9376,75.443,74.814
6.0004,75.808,74.955
6.0633,75.749,74.676
6.1261,75.297,74.543
6.1889,74.753,74.856
6.2518,74.371,75.373


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_348.csv <==
x,qOut,qIn
0.031416,74.998,75.041
0.094248,74.88,74.555
0.15708,74.864,74.728
0.21991,74.89,75.25
0.28274,74.885,75.648
0.34558,74.816,75.503
0.40841,74.818,74.979
0.47124,74.949,74.709
0.53407,75.242,75.175
0.5969,75.511,75.196
0.65973,75.572,74.586
0.72257,75.405,74.264
0.7854,75.022,74.84
0.84823,74.705,75.569
0.91106,74.585,75.791
0.97389,74.631,75.228
1.0367,74.78,74.195
1.0996,74.9,73.923
1.1624,74.973,74.461
1.2252,75.003,75.254
1.2881,74.995,75.824
1.3509,74.988,75.993
1.4137,75.04,75.678
1.4765,75.151,74.894
1.5394,75.306,74.038
1.6022,75.359,73.917
1.665,75.233,74.475
1.7279,74.989,75.292
1.7907,74.71,75.751
1.8535,74.617,75.602
1.9164,74.738,75.256
1.9792,74.978,75.025
2.042,75.232,74.78
2.1049,75.283,74.523
2.1677,75.059,74.635
2.2305,74.691,75.075
2.2934,74.341,75.246
2.3562,74.379,75.029
2.419,74.796,74.889
2.4819,75.36,74.903
2.5447,75.833,75.078
2.6075,75.79,75.338
2.6704,75.238,75.387
2.7332,74.535,75.024
2.796,74.097,74.632
2.8588,74.316,74.837
2.9217,74.872,75.27
2.9845,75.433,75.499
3.0473,75.708,75.542
3.1102,75.61,75.27
3.173,75.262,74.594
3.2358,74.867,73.985
3.2987,74.634,73.871
3.3615,74.684,74.439
3.4243,74.87,75.296
3.4872,75.052,75.685
3.55,75.105,75.263
3.6128,75.064,74.945
3.6757,75.034,75.049
3.7385,75.051,75.367
3.8013,75.133,75.605
3.8642,75.155,75.351
3.927,75.082,74.656
3.9898,74.98,74.004
4.0527,74.93,74.331
4.1155,75.07,75.273
4.1783,75.28,75.668
4.2412,75.374,75.297
4.304,75.166,75.058
4.3668,74.664,75.276
4.4296,74.245,75.188
4.4925,74.128,74.801
4.5553,74.465,74.964
4.6181,74.932,75.341
4.681,75.275,74.994
4.7438,75.429,74.23
4.8066,75.373,74.367
4.8695,75.297,75.383
4.9323,75.259,75.864
4.9951,75.214,75.341
5.058,75.098,74.495
5.1208,74.833,74.51
5.1836,74.593,75.027
5.2465,74.519,75.41
5.3093,74.73,75.137
5.3721,75.088,74.598
5.435,75.37,74.389
5.4978,75.475,74.773
5.5606,75.339,75.368
5.6235,75.137,75.649
5.6863,74.997,75.666
5.7491,74.926,75.302
5.8119,74.9,74.824
5.8748,74.814,74.871
5.9376,74.746,75.063
6.0004,74.768,74.855
6.0633,74.938,74.315
6.1261,75.142,74.414
6.1889,75.231,75.044
6.2518,75.181,75.496


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_349.csv <==
x,qOut,qIn
0.031416,74.933,75.141
0.094248,74.785,75.346
0.15708,74.698,75.6
0.21991,74.729,75.632
0.28274,74.914,75.036
0.34558,75.124,74.535
0.40841,75.261,74.576
0.47124,75.304,74.797
0.53407,75.25,74.652
0.5969,75.154,74.504
0.65973,75.032,74.745
0.72257,74.909,75.099
0.7854,74.812,75.045
0.84823,74.796,75.105
0.91106,74.846,75.568
0.97389,74.915,75.857
1.0367,74.948,75.228
1.0996,74.926,74.451
1.1624,74.928,74.318
1.2252,75.005,74.656
1.2881,75.196,74.843
1.3509,75.404,74.911
1.4137,75.47,75.169
1.4765,75.343,75.454
1.5394,74.995,75.632
1.6022,74.662,75.268
1.665,74.512,74.49
1.7279,74.539,74.161
1.7907,74.697,75.04
1.8535,74.81,75.739
1.9164,74.905,75.525
1.9792,75.026,74.949
2.042,75.219,74.627
2.1049,75.428,74.61
2.1677,75.491,74.842
2.2305,75.347,75.31
2.2934,74.959,75.89
2.3562,74.585,75.757
2.419,74.455,74.829
2.4819,74.585,73.847
2.5447,74.938,73.69
2.6075,75.264,74.564
2.6704,75.422,75.765
2.7332,75.38,76.415
2.796,75.129,75.753
2.8588,74.853,74.514
2.9217,74.742,73.874
2.9845,74.825,74.28
3.0473,75.092,75.012
3.1102,75.265,74.881
3.173,75.208,74.513
3.2358,74.999,74.812
3.2987,74.753,75.839
3.3615,74.813,76.134
3.4243,75.119,75.69
3.4872,75.413,75.098
3.55,75.425,74.512
3.6128,74.943,74.296
3.6757,74.38,74.717
3.7385,74.109,75.332
3.8013,74.442,75.379
3.8642,75.113,74.936
3.927,75.656,74.679
3.9898,75.819,74.805
4.0527,75.402,74.882
4.1155,74.722,74.608
4.1783,74.276,74.506
4.2412,74.223,74.935
4.304,74.61,75.759
4.3668,74.983,75.76
4.4296,75.235,74.986
4.4925,75.398,74.405
4.5553,75.532,74.773
4.6181,75.594,75.325
4.681,75.438,75.431
4.7438,75.11,75.035
4.8066,74.7,74.623
4.8695,74.598,74.849
4.9323,74.804,75.312
4.9951,75.105,75.455
5.058,75.269,74.959
5.1208,75.1,74.564
5.1836,74.792,74.653
5.2465,74.554,74.896
5.3093,74.573,74.741
5.3721,74.799,74.821
5.435,75.064,75.319
5.4978,75.266,75.496
5.5606,75.324,75.046
5.6235,75.243,74.998
5.6863,75.088,75.289
5.7491,74.947,75.259
5.8119,74.903,74.799
5.8748,74.971,74.573
5.9376,75.059,74.67
6.0004,75.11,74.997
6.0633,75.084,75.197
6.1261,75.057,74.95
6.1889,75.047,74.687
6.2518,75.02,74.826


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_350.csv <==
x,qOut,qIn
0.031416,75.217,74.297
0.094248,75.091,74.758
0.15708,74.962,75.492
0.21991,74.86,75.918
0.28274,74.805,75.706
0.34558,74.792,75.151
0.40841,74.829,74.657
0.47124,74.902,74.494
0.53407,74.989,74.647
0.5969,75.044,74.927
0.65973,75.085,75.22
0.72257,75.142,75.377
0.7854,75.244,75.317
0.84823,75.347,74.919
0.91106,75.325,74.434
0.97389,75.14,74.347
1.0367,74.775,74.965
1.0996,74.452,75.799
1.1624,74.349,75.967
1.2252,74.481,74.834
1.2881,74.818,73.527
1.3509,75.199,74.402
1.4137,75.503,76.027
1.4765,75.624,76.392
1.5394,75.47,75.433
1.6022,75.068,74.717
1.665,74.699,74.243
1.7279,74.553,74.121
1.7907,74.772,74.521
1.8535,75.117,75.112
1.9164,75.302,75.549
1.9792,75.252,75.651
2.042,74.936,75.104
2.1049,74.691,74.54
2.1677,74.705,74.655
2.2305,74.914,75.295
2.2934,75.213,75.534
2.3562,75.25,74.953
2.419,75.033,74.49
2.4819,74.766,74.773
2.5447,74.675,75.361
2.6075,74.973,75.144
2.6704,75.38,74.585
2.7332,75.598,74.397
2.796,75.34,74.898
2.8588,74.728,75.537
2.9217,74.303,75.889
2.9845,74.293,75.68
3.0473,74.815,74.93
3.1102,75.332,74.348
3.173,75.539,74.201
3.2358,75.438,74.422
3.2987,75.09,74.658
3.3615,74.872,74.668
3.4243,74.872,74.88
3.4872,74.996,75.543
3.55,75.124,76.072
3.6128,75.109,75.772
3.6757,75.005,75.15
3.7385,74.879,74.674
3.8013,74.796,74.644
3.8642,74.761,74.876
3.927,74.798,75.093
3.9898,74.928,75.152
4.0527,75.168,75.114
4.1155,75.437,75.24
4.1783,75.519,75.324
4.2412,75.324,75.001
4.304,74.8,74.352
4.3668,74.324,74.217
4.4296,74.19,74.599
4.4925,74.375,75.095
4.5553,74.784,75.371
4.6181,75.124,75.354
4.681,75.378,75.065
4.7438,75.547,74.628
4.8066,75.635,74.582
4.8695,75.525,75.14
4.9323,75.222,75.527
4.9951,74.879,75.221
5.058,74.672,74.758
5.1208,74.782,75.042
5.1836,75.058,75.428
5.2465,75.311,75.233
5.3093,75.367,74.551
5.3721,75.163,74.529
5.435,74.835,74.93
5.4978,74.551,75.039
5.5606,74.464,74.868
5.6235,74.617,75.002
5.6863,74.887,75.125
5.7491,75.141,75.033
5.8119,75.257,75.095
5.8748,75.17,75.421
5.9376,74.985,75.514
6.0004,74.835,75.242
6.0633,74.846,74.895
6.1261,75.007,74.749
6.1889,75.177,74.614
6.2518,75.269,74.406


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_351.csv <==
x,qOut,qIn
0.031416,75.386,75.605
0.094248,75.547,74.846
0.15708,75.519,74.216
0.21991,75.314,74.227
0.28274,74.974,74.871
0.34558,74.689,75.425
0.40841,74.525,75.648
0.47124,74.49,75.407
0.53407,74.573,74.849
0.5969,74.824,74.386
0.65973,75.197,74.138
0.72257,75.51,74.345
0.7854,75.57,75.271
0.84823,75.139,75.755
0.91106,74.568,75.433
0.97389,74.246,75.096
1.0367,74.514,75.345
1.0996,75.177,75.543
1.1624,75.723,75.281
1.2252,75.876,74.682
1.2881,75.415,74.407
1.3509,74.737,74.766
1.4137,74.394,75.143
1.4765,74.506,75.147
1.5394,75.076,74.843
1.6022,75.492,74.681
1.665,75.477,74.663
1.7279,75.109,74.745
1.7907,74.533,75.009
1.8535,74.285,75.058
1.9164,74.441,74.857
1.9792,74.832,74.97
2.042,75.254,75.617
2.1049,75.502,75.511
2.1677,75.574,74.782
2.2305,75.504,74.584
2.2934,75.329,75.251
2.3562,75.105,75.282
2.419,74.903,74.687
2.4819,74.776,74.368
2.5447,74.766,75.068
2.6075,74.846,75.753
2.6704,74.928,75.636
2.7332,74.952,74.985
2.796,74.873,74.676
2.8588,74.76,74.918
2.9217,74.713,75.09
2.9845,74.761,74.985
3.0473,74.913,74.806
3.1102,75.065,74.789
3.173,75.171,74.898
3.2358,75.221,75.104
3.2987,75.218,75.068
3.3615,75.171,74.942
3.4243,75.074,75.06
3.4872,74.954,75.188
3.55,74.838,74.791
3.6128,74.803,74.513
3.6757,74.872,74.922
3.7385,75.014,75.566
3.8013,75.19,75.498
3.8642,75.3,74.956
3.927,75.288,74.733
3.9898,75.168,74.865
4.0527,74.972,74.875
4.1155,74.841,74.729
4.1783,74.817,74.752
4.2412,74.863,74.801
4.304,74.929,74.774
4.3668,74.954,75.189
4.4296,74.978,75.789
4.4925,75.013,75.883
4.5553,75.07,75.374
4.6181,75.067,74.823
4.681,74.988,74.48
4.7438,74.893,74.622
4.8066,74.851,75.027
4.8695,74.95,74.622
4.9323,75.116,74.012
4.9951,75.25,74.454
5.058,75.257,75.868
5.1208,75.11,76.166
5.1836,74.905,75.466
5.2465,74.733,74.768
5.3093,74.673,74.722
5.3721,74.706,75.021
5.435,74.797,75.202
5.4978,74.938,74.918
5.5606,75.124,74.251
5.6235,75.36,74.096
5.6863,75.538,74.689
5.7491,75.555,75.687
5.8119,75.323,76.295
5.8748,74.912,75.757
5.9376,74.554,74.604
6.0004,74.373,73.764
6.0633,74.451,74.039
6.1261,74.643,75.035
6.1889,74.882,75.897
6.2518,75.137,76.093


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_352.csv <==
x,qOut,qIn
0.031416,74.83,74.854
0.094248,75.194,74.97
0.15708,75.431,74.985
0.21991,75.445,75.291
0.28274,75.152,75.595
0.34558,74.716,75.282
0.40841,74.471,74.719
0.47124,74.526,74.328
0.53407,74.927,74.318
0.5969,75.269,74.768
0.65973,75.309,75.337
0.72257,75.1,75.376
0.7854,74.752,74.925
0.84823,74.699,74.985
0.91106,74.953,75.216
0.97389,75.307,74.992
1.0367,75.531,74.594
1.0996,75.368,74.966
1.1624,74.998,75.506
1.2252,74.681,75.329
1.2881,74.667,74.426
1.3509,74.965,74.346
1.4137,75.291,75.068
1.4765,75.45,75.711
1.5394,75.278,75.519
1.6022,74.891,74.83
1.665,74.57,74.289
1.7279,74.462,74.311
1.7907,74.666,74.928
1.8535,74.972,75.382
1.9164,75.197,75.427
1.9792,75.275,75.232
2.042,75.166,75.186
2.1049,75.006,75.289
2.1677,74.918,75.227
2.2305,74.923,75.028
2.2934,75.02,75.093
2.3562,75.055,75.047
2.419,74.993,74.603
2.4819,74.899,74.328
2.5447,74.849,74.943
2.6075,74.955,75.713
2.6704,75.11,75.766
2.7332,75.187,75.009
2.796,75.064,74.012
2.8588,74.792,73.858
2.9217,74.609,74.466
2.9845,74.625,75.349
3.0473,74.908,75.788
3.1102,75.233,75.556
3.173,75.426,75.268
3.2358,75.457,75.326
3.2987,75.327,75.421
3.3615,75.196,75.047
3.4243,75.086,74.519
3.4872,74.975,74.141
3.55,74.831,74.23
3.6128,74.719,74.857
3.6757,74.765,75.479
3.7385,74.948,75.514
3.8013,75.222,75.111
3.8642,75.271,75.158
3.927,75.002,75.422
3.9898,74.591,75.352
4.0527,74.26,74.691
4.1155,74.36,74.513
4.1783,74.769,75.006
4.2412,75.271,75.416
4.304,75.654,75.029
4.3668,75.785,74.318
4.4296,75.651,74.041
4.4925,75.321,74.505
4.5553,74.88,75.18
4.6181,74.532,75.544
4.681,74.391,75.81
4.7438,74.459,75.71
4.8066,74.71,74.969
4.8695,75.024,74.667
4.9323,75.296,74.961
4.9951,75.456,74.943
5.058,75.441,74.248
5.1208,75.28,74.354
5.1836,75.094,75.342
5.2465,74.963,76.169
5.3093,74.954,75.758
5.3721,74.978,74.71
5.435,74.925,74.094
5.4978,74.782,74.247
5.5606,74.56,74.749
5.6235,74.442,75.201
5.6863,74.533,75.562
5.7491,74.809,75.399
5.8119,75.22,74.63
5.8748,75.581,74.326
5.9376,75.723,74.708
6.0004,75.592,75.376
6.0633,75.159,75.934
6.1261,74.695,75.627
6.1889,74.462,74.758
6.2518,74.511,74.427


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_353.csv <==
x,qOut,qIn
0.031416,74.654,74.452
0.094248,74.667,74.211
0.15708,74.82,74.376
0.21991,75.057,74.854
0.28274,75.318,75.309
0.34558,75.458,75.328
0.40841,75.396,75.232
0.47124,75.175,75.354
0.53407,74.862,75.325
0.5969,74.664,74.839
0.65973,74.603,74.492
0.72257,74.628,74.582
0.7854,74.681,74.854
0.84823,74.766,75.161
0.91106,74.954,75.569
0.97389,75.213,75.692
1.0367,75.5,75.12
1.0996,75.58,74.526
1.1624,75.345,74.512
1.2252,74.917,75.01
1.2881,74.463,75.41
1.3509,74.362,75.339
1.4137,74.594,75.088
1.4765,74.983,74.734
1.5394,75.34,74.208
1.6022,75.499,74.12
1.665,75.439,74.715
1.7279,75.216,75.483
1.7907,74.9,75.644
1.8535,74.676,75.149
1.9164,74.647,74.653
1.9792,74.797,74.586
2.042,75.087,74.992
2.1049,75.342,75.485
2.1677,75.417,75.72
2.2305,75.299,75.403
2.2934,75,75.034
2.3562,74.802,75.194
2.419,74.843,75.097
2.4819,75.032,74.294
2.5447,75.237,73.664
2.6075,75.131,74.377
2.6704,74.79,75.469
2.7332,74.453,75.861
2.796,74.372,75.207
2.8588,74.657,74.699
2.9217,75.05,74.794
2.9845,75.338,75.254
3.0473,75.338,75.527
3.1102,75.1,75.223
3.173,74.87,74.641
3.2358,74.803,74.316
3.2987,75.017,74.768
3.3615,75.361,75.478
3.4243,75.586,75.856
3.4872,75.555,75.721
3.55,75.16,74.752
3.6128,74.622,73.766
3.6757,74.281,73.836
3.7385,74.249,75.006
3.8013,74.573,76.046
3.8642,74.959,75.852
3.927,75.241,75.237
3.9898,75.366,74.907
4.0527,75.309,74.896
4.1155,75.186,74.694
4.1783,75.087,74.529
4.2412,75.023,74.675
4.304,74.985,74.968
4.3668,74.887,75.037
4.4296,74.82,75.009
4.4925,74.867,74.953
4.5553,75.104,74.928
4.6181,75.361,75.032
4.681,75.348,75.253
4.7438,75.047,75.469
4.8066,74.499,75.291
4.8695,74.275,74.884
4.9323,74.538,74.804
4.9951,75.08,75.112
5.058,75.653,75.268
5.1208,75.818,74.632
5.1836,75.542,74.041
5.2465,75.039,74.57
5.3093,74.573,75.871
5.3721,74.5,75.866
5.435,74.684,75.078
5.4978,74.925,74.758
5.5606,75.032,75.119
5.6235,75.007,75.057
5.6863,74.967,74.706
5.7491,74.969,74.514
5.8119,75.051,74.6
5.8748,75.155,74.734
5.9376,75.237,74.87
6.0004,75.271,74.934
6.0633,75.235,75.228
6.1261,75.117,75.779
6.1889,74.944,75.877
6.2518,74.77,75.246


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_354.csv <==
x,qOut,qIn
0.031416,75.11,74.846
0.094248,75.046,74.665
0.15708,75.042,74.657
0.21991,74.986,75.047
0.28274,74.769,75.812
0.34558,74.523,75.834
0.40841,74.506,75.059
0.47124,74.751,74.266
0.53407,75.235,74.3
0.5969,75.589,75.039
0.65973,75.58,75.754
0.72257,75.245,75.982
0.7854,74.682,75.514
0.84823,74.384,74.598
0.91106,74.476,73.919
0.97389,74.803,74.114
1.0367,75.169,74.786
1.0996,75.286,75.036
1.1624,75.16,75.223
1.2252,74.929,75.529
1.2881,74.741,75.711
1.3509,74.803,75.487
1.4137,75.05,74.994
1.4765,75.314,74.424
1.5394,75.428,74.165
1.6022,75.225,74.515
1.665,74.889,75.02
1.7279,74.661,75.077
1.7907,74.764,74.72
1.8535,75.17,75.244
1.9164,75.515,76.128
1.9792,75.558,75.908
2.042,75.1,74.388
2.1049,74.479,74.003
2.1677,74.178,74.808
2.2305,74.297,75.58
2.2934,74.828,75.51
2.3562,75.317,75.167
2.419,75.604,74.908
2.4819,75.655,74.754
2.5447,75.462,74.676
2.6075,75.09,74.66
2.6704,74.694,74.741
2.7332,74.423,74.91
2.796,74.408,74.972
2.8588,74.612,75.072
2.9217,74.91,75.303
2.9845,75.203,75.36
3.0473,75.413,75.066
3.1102,75.477,74.838
3.173,75.353,74.842
3.2358,75.103,74.953
3.2987,74.811,74.92
3.3615,74.727,75.093
3.4243,74.887,75.543
3.4872,75.15,75.686
3.55,75.36,74.907
3.6128,75.272,74.267
3.6757,74.974,74.468
3.7385,74.661,75.008
3.8013,74.536,75.013
3.8642,74.662,74.799
3.927,74.871,74.783
3.9898,75.058,74.761
4.0527,75.144,74.836
4.1155,75.192,75.253
4.1783,75.201,75.657
4.2412,75.152,75.726
4.304,75.024,75.287
4.3668,74.881,74.742
4.4296,74.846,74.615
4.4925,74.942,75.073
4.5553,75.167,75.386
4.6181,75.339,74.775
4.681,75.328,74.079
4.7438,75.149,74.14
4.8066,74.842,75.146
4.8695,74.655,75.901
4.9323,74.653,75.809
4.9951,74.762,74.967
5.058,74.884,74.404
5.1208,74.89,74.994
5.1836,74.862,75.672
5.2465,74.892,75.489
5.3093,75.057,74.772
5.3721,75.299,74.514
5.435,75.465,74.449
5.4978,75.481,74.472
5.5606,75.298,74.868
5.6235,75.053,75.577
5.6863,74.855,75.934
5.7491,74.724,75.564
5.8119,74.655,74.742
5.8748,74.61,74.338
5.9376,74.668,74.401
6.0004,74.844,74.683
6.0633,75.137,74.887
6.1261,75.365,75.132
6.1889,75.408,75.34
6.2518,75.301,75.194


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_355.csv <==
x,qOut,qIn
0.031416,75.371,74.565
0.094248,75.365,75.035
0.15708,75.197,74.894
0.21991,74.958,74.698
0.28274,74.753,74.952
0.34558,74.806,75.204
0.40841,75.066,75.267
0.47124,75.345,75.303
0.53407,75.447,75.435
0.5969,75.16,75.224
0.65973,74.686,74.77
0.72257,74.306,74.662
0.7854,74.291,75.08
0.84823,74.629,75.216
0.91106,75.075,74.937
0.97389,75.454,74.519
1.0367,75.628,74.131
1.0996,75.538,74.456
1.1624,75.229,75.413
1.2252,74.86,75.941
1.2881,74.602,75.16
1.3509,74.62,74.355
1.4137,74.808,74.412
1.4765,75.034,75.109
1.5394,75.175,75.741
1.6022,75.232,75.744
1.665,75.253,75.351
1.7279,75.244,74.828
1.7907,75.202,74.351
1.8535,75.11,74.331
1.9164,75.008,74.817
1.9792,74.918,75.436
2.042,74.853,75.658
2.1049,74.75,75.237
2.1677,74.643,74.596
2.2305,74.608,74.207
2.2934,74.726,74.267
2.3562,74.982,74.866
2.419,75.187,75.714
2.4819,75.236,76.109
2.5447,75.048,75.472
2.6075,74.853,74.804
2.6704,74.877,74.79
2.7332,75.096,75.092
2.796,75.44,74.921
2.8588,75.492,74.394
2.9217,75.188,74.237
2.9845,74.755,74.691
3.0473,74.468,75.371
3.1102,74.659,75.425
3.173,75.067,75.091
3.2358,75.381,74.894
3.2987,75.314,75.175
3.3615,74.886,75.305
3.4243,74.49,74.967
3.4872,74.368,74.451
3.55,74.689,74.411
3.6128,75.183,74.997
3.6757,75.581,75.607
3.7385,75.749,75.849
3.8013,75.589,75.673
3.8642,75.2,75.047
3.927,74.8,74.367
3.9898,74.536,74.448
4.0527,74.52,75.435
4.1155,74.634,75.533
4.1783,74.788,74.685
4.2412,74.953,74.125
4.304,75.113,74.643
4.3668,75.253,75.129
4.4296,75.296,75.245
4.4925,75.218,75.411
4.5553,75.009,75.685
4.6181,74.784,75.386
4.681,74.665,74.741
4.7438,74.697,74.343
4.8066,74.902,74.41
4.8695,75.198,74.654
4.9323,75.446,74.873
4.9951,75.542,74.904
5.058,75.391,75.082
5.1208,75.087,75.537
5.1836,74.853,75.673
5.2465,74.77,75.254
5.3093,74.872,74.574
5.3721,74.896,74.383
5.435,74.795,74.791
5.4978,74.689,75.547
5.5606,74.717,75.864
5.6235,75.005,75.283
5.6863,75.36,74.589
5.7491,75.579,74.456
5.8119,75.474,74.619
5.8748,75.055,74.433
5.9376,74.614,74.413
6.0004,74.359,74.947
6.0633,74.45,75.965
6.1261,74.718,76.176
6.1889,75.005,75.341
6.2518,75.238,74.363


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_356.csv <==
x,qOut,qIn
0.031416,75.262,74.514
0.094248,75.261,74.459
0.15708,75.148,74.843
0.21991,74.957,75.055
0.28274,74.739,74.734
0.34558,74.64,74.432
0.40841,74.706,74.489
0.47124,74.903,74.972
0.53407,75.181,75.513
0.5969,75.416,75.302
0.65973,75.448,74.813
0.72257,75.235,74.806
0.7854,74.765,75.236
0.84823,74.383,75.564
0.91106,74.363,75.771
0.97389,74.678,75.633
1.0367,75.236,74.906
1.0996,75.641,74.432
1.1624,75.693,74.653
1.2252,75.423,75.106
1.2881,74.907,74.991
1.3509,74.566,74.399
1.4137,74.513,74.165
1.4765,74.639,74.738
1.5394,74.798,75.625
1.6022,74.857,75.593
1.665,74.901,75.094
1.7279,74.969,74.928
1.7907,75.084,75.112
1.8535,75.139,74.979
1.9164,75.143,74.79
1.9792,75.16,74.85
2.042,75.257,75.176
2.1049,75.423,75.25
2.1677,75.494,74.941
2.2305,75.395,74.416
2.2934,75.077,74.018
2.3562,74.76,74.758
2.419,74.596,76.196
2.4819,74.575,76.704
2.5447,74.651,75.125
2.6075,74.711,73.868
2.6704,74.819,74.042
2.7332,74.992,74.693
2.796,75.236,74.81
2.8588,75.379,75.061
2.9217,75.321,75.576
2.9845,75.129,75.651
3.0473,74.896,75.04
3.1102,74.864,74.559
3.173,74.973,74.546
3.2358,75.072,75.001
3.2987,75.007,75.54
3.3615,74.751,75.398
3.4243,74.549,74.864
3.4872,74.556,74.594
3.55,74.886,74.715
3.6128,75.355,74.828
3.6757,75.641,75.01
3.7385,75.578,75.222
3.8013,75.041,75.26
3.8642,74.445,75.214
3.927,74.253,75.249
3.9898,74.495,75.32
4.0527,75.099,75.156
4.1155,75.512,74.552
4.1783,75.548,74.093
4.2412,75.296,74.389
4.304,74.893,75.126
4.3668,74.737,75.416
4.4296,74.851,75.51
4.4925,75.078,75.558
4.5553,75.242,75.233
4.6181,75.164,74.691
4.681,74.948,74.489
4.7438,74.744,74.694
4.8066,74.697,74.963
4.8695,74.84,74.919
4.9323,75.064,74.826
4.9951,75.272,74.973
5.058,75.386,75.408
5.1208,75.371,75.546
5.1836,75.209,75.227
5.2465,74.944,74.787
5.3093,74.631,74.813
5.3721,74.453,74.947
5.435,74.513,74.793
5.4978,74.771,74.627
5.5606,75.159,74.839
5.6235,75.47,75.249
5.6863,75.558,75.558
5.7491,75.409,75.647
5.8119,75.038,75.343
5.8748,74.712,74.659
5.9376,74.593,74.036
6.0004,74.66,73.997
6.0633,74.857,74.967
6.1261,75.012,75.988
6.1889,75.122,76.129
6.2518,75.199,75.373


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_357.csv <==
x,qOut,qIn
0.031416,74.612,75.301
0.094248,74.18,75.174
0.15708,74.128,74.752
0.21991,74.409,74.598
0.28274,74.917,75.04
0.34558,75.332,75.393
0.40841,75.532,75.348
0.47124,75.524,75.078
0.53407,75.34,74.976
0.5969,75.213,75.269
0.65973,75.214,75.529
0.72257,75.244,75.228
0.7854,75.17,74.338
0.84823,74.815,74.157
0.91106,74.43,74.837
0.97389,74.249,75.656
1.0367,74.475,75.688
1.0996,74.916,75.048
1.1624,75.258,74.649
1.2252,75.377,74.936
1.2881,75.192,75.129
1.3509,74.94,74.572
1.4137,74.814,74.291
1.4765,74.848,74.813
1.5394,75.035,75.488
1.6022,75.2,75.433
1.665,75.295,75.067
1.7279,75.315,74.676
1.7907,75.271,74.626
1.8535,75.15,75.007
1.9164,74.958,75.354
1.9792,74.767,75.301
2.042,74.659,74.796
2.1049,74.759,74.325
2.1677,75.012,74.424
2.2305,75.279,75.317
2.2934,75.419,76.115
2.3562,75.286,75.775
2.419,74.981,75.027
2.4819,74.683,74.519
2.5447,74.571,74.315
2.6075,74.701,74.301
2.6704,74.922,74.648
2.7332,75.115,75.271
2.796,75.179,75.774
2.8588,75.12,75.599
2.9217,75.017,75.056
2.9845,74.937,74.685
3.0473,74.943,74.476
3.1102,74.991,74.318
3.173,74.977,74.651
3.2358,74.89,75.501
3.2987,74.736,76.055
3.3615,74.74,75.406
3.4243,74.981,74.453
3.4872,75.327,74.333
3.55,75.623,75.189
3.6128,75.488,75.556
3.6757,74.99,75.237
3.7385,74.454,74.684
3.8013,74.236,74.57
3.8642,74.548,75.01
3.927,75.073,75.369
3.9898,75.516,75.174
4.0527,75.627,74.69
4.1155,75.339,74.609
4.1783,74.874,74.811
4.2412,74.498,75.181
4.304,74.458,75.434
4.3668,74.759,75.334
4.4296,75.148,75.116
4.4925,75.433,74.912
4.5553,75.448,74.573
4.6181,75.225,74.374
4.681,74.97,74.634
4.7438,74.826,75.231
4.8066,74.906,75.57
4.8695,75.052,75.412
4.9323,75.111,75.331
4.9951,75.072,75.475
5.058,74.954,75.381
5.1208,74.91,74.774
5.1836,74.917,74.087
5.2465,74.925,73.736
5.3093,74.883,74.247
5.3721,74.867,75.263
5.435,74.968,75.887
5.4978,75.143,75.654
5.5606,75.325,75.075
5.6235,75.277,74.983
5.6863,75.009,75.072
5.7491,74.688,75.261
5.8119,74.506,75.771
5.8748,74.617,75.611
5.9376,74.904,74.542
6.0004,75.238,73.71
6.0633,75.505,74.19
6.1261,75.642,74.924
6.1889,75.536,75.155
6.2518,75.185,75.154


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_358.csv <==
x,qOut,qIn
0.031416,74.968,74.767
0.094248,74.792,74.973
0.15708,74.748,75.125
0.21991,74.844,74.712
0.28274,75.064,74.018
0.34558,75.167,74.411
0.40841,75.079,75.452
0.47124,74.896,76.004
0.53407,74.743,75.71
0.5969,74.842,75.475
0.65973,75.085,75.366
0.72257,75.284,75.121
0.7854,75.249,74.62
0.84823,74.947,74.376
0.91106,74.668,74.429
0.97389,74.595,74.476
1.0367,74.867,74.686
1.0996,75.23,75.322
1.1624,75.407,75.818
1.2252,75.325,75.707
1.2881,74.962,74.903
1.3509,74.621,74.168
1.4137,74.47,74.095
1.4765,74.513,74.818
1.5394,74.714,75.641
1.6022,74.972,75.752
1.665,75.286,75.445
1.7279,75.59,74.915
1.7907,75.813,74.335
1.8535,75.721,74.365
1.9164,75.296,74.944
1.9792,74.743,75.437
2.042,74.307,75.489
2.1049,74.271,75.376
2.1677,74.522,75.187
2.2305,74.894,74.989
2.2934,75.239,75.02
2.3562,75.446,74.927
2.419,75.397,74.578
2.4819,75.117,74.451
2.5447,74.665,74.82
2.6075,74.448,74.955
2.6704,74.621,74.722
2.7332,75.031,74.561
2.796,75.486,75.053
2.8588,75.573,75.838
2.9217,75.274,76.079
2.9845,74.826,75.487
3.0473,74.503,74.826
3.1102,74.615,74.819
3.173,74.981,74.791
3.2358,75.365,74.465
3.2987,75.546,74.502
3.3615,75.454,75.101
3.4243,75.204,75.459
3.4872,74.929,75.354
3.55,74.752,75.024
3.6128,74.691,74.726
3.6757,74.68,74.531
3.7385,74.683,74.694
3.8013,74.678,75.303
3.8642,74.716,75.583
3.927,74.84,75.288
3.9898,75.047,74.732
4.0527,75.326,74.286
4.1155,75.577,74.523
4.1783,75.64,75.275
4.2412,75.459,75.802
4.304,75.005,75.535
4.3668,74.587,74.875
4.4296,74.463,74.39
4.4925,74.621,74.427
4.5553,74.991,74.757
4.6181,75.245,75.026
4.681,75.27,75.336
4.7438,75.114,75.395
4.8066,74.851,74.923
4.8695,74.729,74.939
4.9323,74.814,75.494
4.9951,75.014,75.62
5.058,75.219,74.895
5.1208,75.195,74.593
5.1836,74.981,74.839
5.2465,74.749,74.95
5.3093,74.683,74.629
5.3721,74.916,74.911
5.435,75.227,75.593
5.4978,75.405,75.565
5.5606,75.254,74.451
5.6235,74.869,74.056
5.6863,74.581,74.758
5.7491,74.536,75.781
5.8119,74.822,76.063
5.8748,75.133,75.13
5.9376,75.303,74.027
6.0004,75.331,74.011
6.0633,75.251,75.118
6.1261,75.216,75.608
6.1889,75.193,75.386
6.2518,75.128,74.952


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_359.csv <==
x,qOut,qIn
0.031416,74.884,74.368
0.094248,74.978,74.662
0.15708,74.962,75.021
0.21991,74.911,75.325
0.28274,74.922,75.139
0.34558,75.17,74.792
0.40841,75.504,74.765
0.47124,75.685,74.852
0.53407,75.471,74.84
0.5969,74.841,75.251
0.65973,74.291,75.878
0.72257,74.127,75.902
0.7854,74.557,75.038
0.84823,75.172,74.545
0.91106,75.618,74.541
0.97389,75.755,74.353
1.0367,75.488,73.969
1.0996,75.001,74.565
1.1624,74.589,75.649
1.2252,74.416,76.027
1.2881,74.589,75.219
1.3509,74.898,74.714
1.4137,75.133,74.998
1.4765,75.202,75.567
1.5394,75.047,75.48
1.6022,74.827,74.78
1.665,74.737,74.425
1.7279,74.84,74.833
1.7907,75.164,75.295
1.8535,75.509,75.161
1.9164,75.64,74.966
1.9792,75.464,74.761
2.042,74.922,74.431
2.1049,74.373,74.439
2.1677,74.159,74.848
2.2305,74.307,75.235
2.2934,74.765,75.416
2.3562,75.177,75.428
2.419,75.424,75.226
2.4819,75.498,74.965
2.5447,75.411,74.876
2.6075,75.272,74.963
2.6704,75.146,75.14
2.7332,75.055,75.319
2.796,75.003,75.109
2.8588,74.961,74.536
2.9217,74.949,74.354
2.9845,74.967,75.003
3.0473,75.01,75.972
3.1102,74.97,75.708
3.173,74.822,74.585
3.2358,74.65,73.862
3.2987,74.56,74.448
3.3615,74.702,75.291
3.4243,74.987,75.629
3.4872,75.272,75.429
3.55,75.413,74.843
3.6128,75.34,74.568
3.6757,75.169,74.852
3.7385,75.017,75.335
3.8013,74.991,75.325
3.8642,75.038,74.93
3.927,75.039,74.661
3.9898,74.976,74.611
4.0527,74.855,74.82
4.1155,74.857,75.213
4.1783,74.995,75.473
4.2412,75.155,75.389
4.304,75.209,75.209
4.3668,75.008,75.053
4.4296,74.733,74.739
4.4925,74.582,74.438
4.5553,74.73,74.52
4.6181,75.063,74.928
4.681,75.303,75.248
4.7438,75.345,75.292
4.8066,75.124,75.32
4.8695,74.927,75.221
4.9323,74.898,74.76
4.9951,74.976,74.383
5.058,75.063,74.67
5.1208,74.961,75.17
5.1836,74.807,75.352
5.2465,74.748,75.095
5.3093,74.919,74.456
5.3721,75.222,74.509
5.435,75.423,75.454
5.4978,75.412,76.461
5.5606,75.114,76.211
5.6235,74.746,74.866
5.6863,74.541,73.887
5.7491,74.558,74.013
5.8119,74.809,74.608
5.8748,75.092,74.818
5.9376,75.272,75.139
6.0004,75.296,75.635
6.0633,75.128,75.829
6.1261,74.892,75.402
6.1889,74.748,74.761
6.2518,74.74,74.318


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_360.csv <==
x,qOut,qIn
0.031416,75.055,74.725
0.094248,75.345,74.861
0.15708,75.508,75.064
0.21991,75.442,75.175
0.28274,75.067,75.116
0.34558,74.638,74.976
0.40841,74.466,74.917
0.47124,74.597,75.019
0.53407,75.013,75.156
0.5969,75.359,75.067
0.65973,75.448,74.824
0.72257,75.283,74.662
0.7854,74.907,75.018
0.84823,74.631,75.322
0.91106,74.606,75.069
0.97389,74.781,74.675
1.0367,75.073,74.892
1.0996,75.24,75.19
1.1624,75.224,74.989
1.2252,75.088,74.58
1.2881,74.914,74.674
1.3509,74.874,75.382
1.4137,74.953,75.899
1.4765,75.07,75.68
1.5394,75.136,74.838
1.6022,75.101,74.271
1.665,75.028,74.349
1.7279,74.965,75.141
1.7907,74.948,75.992
1.8535,74.941,75.632
1.9164,74.933,74.615
1.9792,74.936,74.047
2.042,74.967,74.352
2.1049,75.019,74.953
2.1677,75.029,75.536
2.2305,74.978,75.726
2.2934,74.859,75.171
2.3562,74.775,74.487
2.419,74.811,74.304
2.4819,74.963,74.698
2.5447,75.207,75.302
2.6075,75.38,75.661
2.6704,75.355,75.69
2.7332,75.16,75.266
2.796,74.848,74.627
2.8588,74.736,74.7
2.9217,74.887,75.145
2.9845,75.14,75.016
3.0473,75.304,74.084
3.1102,75.102,73.997
3.173,74.745,74.869
3.2358,74.507,75.643
3.2987,74.648,75.285
3.3615,75.069,74.701
3.4243,75.378,74.841
3.4872,75.401,75.658
3.55,75.017,76.393
3.6128,74.637,75.97
3.6757,74.581,74.847
3.7385,74.833,73.989
3.8013,75.301,74.033
3.8642,75.586,74.351
3.927,75.566,74.611
3.9898,75.306,75.03
4.0527,74.903,75.765
4.1155,74.616,75.921
4.1783,74.504,75.329
4.2412,74.529,74.633
4.304,74.635,74.567
4.3668,74.766,74.712
4.4296,74.904,74.615
4.4925,75.034,74.575
4.5553,75.137,75.158
4.6181,75.259,75.519
4.681,75.441,75.173
4.7438,75.602,74.829
4.8066,75.65,75.17
4.8695,75.293,75.298
4.9323,74.676,74.903
4.9951,74.145,74.516
5.058,74.061,74.595
5.1208,74.492,75.219
5.1836,75.079,75.855
5.2465,75.556,75.826
5.3093,75.712,75.125
5.3721,75.522,74.654
5.435,75.12,74.494
5.4978,74.706,74.456
5.5606,74.48,74.779
5.6235,74.537,75.302
5.6863,74.755,75.426
5.7491,75.008,75.258
5.8119,75.185,75.328
5.8748,75.257,75.028
5.9376,75.233,74.339
6.0004,75.133,74.245
6.0633,74.98,75.04
6.1261,74.828,75.513
6.1889,74.763,75.389
6.2518,74.83,74.956


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_361.csv <==
x,qOut,qIn
0.031416,74.806,75.053
0.094248,75.067,75.014
0.15708,75.236,74.659
0.21991,75.248,74.421
0.28274,75.068,74.902
0.34558,74.831,75.455
0.40841,74.674,75.557
0.47124,74.662,75.389
0.53407,74.831,75.165
0.5969,75.119,74.982
0.65973,75.42,74.856
0.72257,75.604,74.784
0.7854,75.549,74.973
0.84823,75.178,75.515
0.91106,74.732,75.748
0.97389,74.447,75.077
1.0367,74.532,73.912
1.0996,74.845,73.789
1.1624,75.09,74.668
1.2252,75.145,75.867
1.2881,74.934,76.257
1.3509,74.703,75.332
1.4137,74.648,74.21
1.4765,74.788,74.005
1.5394,75.102,75.052
1.6022,75.369,75.743
1.665,75.458,75.412
1.7279,75.362,74.55
1.7907,75.093,74.242
1.8535,74.889,74.97
1.9164,74.896,75.865
1.9792,75.056,75.979
2.042,75.278,75.093
2.1049,75.228,74.636
2.1677,74.899,74.744
2.2305,74.517,74.702
2.2934,74.339,74.153
2.3562,74.607,74.279
2.419,75.081,75.125
2.4819,75.479,75.695
2.5447,75.541,75.407
2.6075,75.225,75.304
2.6704,74.853,75.434
2.7332,74.651,75.132
2.796,74.803,74.538
2.8588,75.031,74.484
2.9217,75.1,74.599
2.9845,75.039,74.589
3.0473,74.925,75
3.1102,75.062,75.653
3.173,75.329,75.667
3.2358,75.492,75.123
3.2987,75.316,74.958
3.3615,74.806,75.228
3.4243,74.374,75.167
3.4872,74.237,74.798
3.55,74.536,74.589
3.6128,74.941,74.675
3.6757,75.269,74.817
3.7385,75.471,74.963
3.8013,75.529,75.219
3.8642,75.422,75.492
3.927,75.135,75.428
3.9898,74.778,74.932
4.0527,74.483,74.537
4.1155,74.465,74.946
4.1783,74.673,75.554
4.2412,74.977,75.596
4.304,75.247,75.042
4.3668,75.4,74.698
4.4296,75.426,74.525
4.4925,75.342,74.33
4.5553,75.169,74.243
4.6181,74.971,74.712
4.681,74.803,75.44
4.7438,74.703,75.888
4.8066,74.693,75.563
4.8695,74.782,74.948
4.9323,74.952,74.66
4.9951,75.141,74.722
5.058,75.284,74.773
5.1208,75.269,74.853
5.1836,75.134,75.113
5.2465,74.994,75.316
5.3093,74.97,75.227
5.3721,75.122,74.95
5.435,75.261,74.705
5.4978,75.237,74.676
5.5606,74.921,74.836
5.6235,74.495,74.894
5.6863,74.275,75.035
5.7491,74.353,75.545
5.8119,74.753,76.103
5.8748,75.194,75.65
5.9376,75.494,74.665
6.0004,75.574,74.148
6.0633,75.377,74.445
6.1261,75.02,74.832
6.1889,74.731,75.043
6.2518,74.633,75.021


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_362.csv <==
x,qOut,qIn
0.031416,75.039,75.453
0.094248,75.047,74.804
0.15708,75.117,74.605
0.21991,75.194,75.116
0.28274,75.21,75.455
0.34558,75.059,75.114
0.40841,74.81,74.779
0.47124,74.592,74.557
0.53407,74.535,74.144
0.5969,74.683,74.053
0.65973,74.912,74.73
0.72257,75.111,75.736
0.7854,75.187,76.094
0.84823,75.155,75.647
0.91106,75.094,75.083
0.97389,75.058,74.703
1.0367,75.089,74.514
1.0996,75.148,74.503
1.1624,75.184,74.693
1.2252,75.177,74.964
1.2881,75.12,75.227
1.3509,75.084,75.399
1.4137,75.096,75.462
1.4765,75.106,75.356
1.5394,75.056,74.682
1.6022,74.817,74.229
1.665,74.495,74.738
1.7279,74.273,75.706
1.7907,74.323,76.012
1.8535,74.687,75.207
1.9164,75.185,74.094
1.9792,75.62,73.575
2.042,75.817,74.311
2.1049,75.606,75.333
2.1677,75.11,75.821
2.2305,74.604,75.737
2.2934,74.374,75.485
2.3562,74.551,75.244
2.419,74.91,74.953
2.4819,75.254,74.842
2.5447,75.421,75.028
2.6075,75.364,74.805
2.6704,75.147,74.205
2.7332,74.908,74.019
2.796,74.786,75.075
2.8588,74.924,75.988
2.9217,75.166,75.729
2.9845,75.297,74.811
3.0473,75.109,74.429
3.1102,74.626,74.798
3.173,74.256,75.167
3.2358,74.223,75.22
3.2987,74.671,74.947
3.3615,75.261,74.904
3.4243,75.701,75.21
3.4872,75.869,75.467
3.55,75.683,75.031
3.6128,75.292,74.659
3.6757,74.891,74.934
3.7385,74.595,75.377
3.8013,74.484,75.098
3.8642,74.498,74.345
3.927,74.637,74.121
3.9898,74.873,74.802
4.0527,75.172,75.783
4.1155,75.365,75.876
4.1783,75.328,75.293
4.2412,75.117,74.55
4.304,74.825,74.242
4.3668,74.745,74.65
4.4296,74.877,75.303
4.4925,75.087,75.648
4.5553,75.23,75.513
4.6181,75.211,75.244
4.681,75.134,74.944
4.7438,75.073,74.677
4.8066,75.089,74.666
4.8695,75.079,74.764
4.9323,74.963,74.801
4.9951,74.785,75.006
5.058,74.608,75.264
5.1208,74.629,75.033
5.1836,74.851,74.771
5.2465,75.155,75.027
5.3093,75.411,75.492
5.3721,75.381,75.373
5.435,75.093,74.962
5.4978,74.751,74.614
5.5606,74.582,74.393
5.6235,74.801,74.484
5.6863,75.2,74.896
5.7491,75.53,75.164
5.8119,75.558,74.969
5.8748,75.237,74.96
5.9376,74.84,75.232
6.0004,74.581,75.333
6.0633,74.639,75.004
6.1261,74.844,74.816
6.1889,75.005,75.055
6.2518,75.074,75.54


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_363.csv <==
x,qOut,qIn
0.031416,75.149,74.188
0.094248,75.415,74.394
0.15708,75.589,75.071
0.21991,75.608,75.581
0.28274,75.414,75.585
0.34558,75.008,75.368
0.40841,74.623,75.128
0.47124,74.448,75.004
0.53407,74.639,75.112
0.5969,75.035,74.844
0.65973,75.32,74.209
0.72257,75.347,74.029
0.7854,75.012,74.942
0.84823,74.647,75.688
0.91106,74.563,75.725
0.97389,74.754,75.558
1.0367,75.15,75.416
1.0996,75.306,74.872
1.1624,75.132,74.311
1.2252,74.804,74.351
1.2881,74.54,74.842
1.3509,74.652,75.244
1.4137,75.016,75.612
1.4765,75.415,75.647
1.5394,75.643,75.02
1.6022,75.561,74.406
1.665,75.238,74.226
1.7279,74.829,74.463
1.7907,74.498,75.234
1.8535,74.388,75.778
1.9164,74.492,75.49
1.9792,74.756,74.694
2.042,75.12,74.489
2.1049,75.49,75.137
2.1677,75.671,75.601
2.2305,75.569,75.286
2.2934,75.109,74.458
2.3562,74.615,74.226
2.419,74.442,74.586
2.4819,74.621,75.181
2.5447,75.104,75.622
2.6075,75.459,75.699
2.6704,75.478,75.475
2.7332,75.203,75.081
2.796,74.72,74.81
2.8588,74.461,74.75
2.9217,74.551,74.71
2.9845,74.862,74.715
3.0473,75.227,74.879
3.1102,75.362,75.148
3.173,75.283,75.359
3.2358,75.111,75.284
3.2987,74.978,74.684
3.3615,74.963,74.353
3.4243,74.938,74.703
3.4872,74.851,75.343
3.55,74.669,75.494
3.6128,74.616,74.866
3.6757,74.804,74.373
3.7385,75.15,74.84
3.8013,75.541,75.638
3.8642,75.675,75.282
3.927,75.478,74.662
3.9898,75.087,74.767
4.0527,74.678,75.214
4.1155,74.57,74.789
4.1783,74.716,74.282
4.2412,74.963,74.631
4.304,75.153,75.795
4.3668,75.178,76.113
4.4296,75.073,75.513
4.4925,74.918,74.818
4.5553,74.794,74.724
4.6181,74.801,74.943
4.681,74.903,75.129
4.7438,75.02,75.047
4.8066,75.07,74.469
4.8695,75.025,74.15
4.9323,74.982,74.456
4.9951,74.99,75.018
5.058,75.085,75.225
5.1208,75.131,75.081
5.1836,75.032,75.154
5.2465,74.842,75.685
5.3093,74.642,75.977
5.3721,74.654,75.371
5.435,74.877,74.651
5.4978,75.195,74.342
5.5606,75.484,74.343
5.6235,75.583,74.622
5.6863,75.471,75.237
5.7491,75.227,75.737
5.8119,74.944,75.491
5.8748,74.773,74.69
5.9376,74.691,74.129
6.0004,74.646,74.294
6.0633,74.587,75.161
6.1261,74.568,75.704
6.1889,74.663,75.513
6.2518,74.866,74.795


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_364.csv <==
x,qOut,qIn
0.031416,75.212,75.257
0.094248,74.572,75.263
0.15708,74.284,75.304
0.21991,74.372,75.216
0.28274,74.764,74.984
0.34558,74.995,74.787
0.40841,75.03,74.665
0.47124,74.978,74.7
0.53407,74.962,74.965
0.5969,75.065,75.275
0.65973,75.19,75.417
0.72257,75.264,75.264
0.7854,75.226,74.922
0.84823,75.119,74.803
0.91106,74.999,74.811
0.97389,74.896,74.662
1.0367,74.834,74.27
1.0996,74.822,74.404
1.1624,74.893,75.183
1.2252,75.033,76.027
1.2881,75.223,76.283
1.3509,75.337,75.639
1.4137,75.286,74.59
1.4765,75.099,73.95
1.5394,74.829,74.091
1.6022,74.684,74.572
1.665,74.725,75.092
1.7279,74.895,75.355
1.7907,75.123,75.231
1.8535,75.282,75.25
1.9164,75.311,75.412
1.9792,75.192,75.267
2.042,74.925,74.65
2.1049,74.618,74.681
2.1677,74.424,75.269
2.2305,74.42,75.302
2.2934,74.649,74.306
2.3562,75.045,74.195
2.419,75.474,75.176
2.4819,75.756,75.948
2.5447,75.716,75.263
2.6075,75.2,74.398
2.6704,74.556,74.484
2.7332,74.147,75.24
2.796,74.296,75.706
2.8588,74.787,75.511
2.9217,75.24,75.091
2.9845,75.495,74.672
3.0473,75.452,74.379
3.1102,75.293,74.587
3.173,75.14,75.187
3.2358,75.026,75.546
3.2987,74.966,75.13
3.3615,74.883,74.474
3.4243,74.805,74.288
3.4872,74.774,74.882
3.55,74.835,75.904
3.6128,74.97,75.913
3.6757,75.085,74.99
3.7385,75.129,74.205
3.8013,75.064,74.558
3.8642,74.995,75.046
3.927,75.026,75.04
3.9898,75.136,74.995
4.0527,75.283,75.262
4.1155,75.245,75.411
4.1783,75.028,75.296
4.2412,74.784,74.905
4.304,74.686,74.137
4.3668,74.838,74.032
4.4296,75.02,74.818
4.4925,75.09,75.612
4.5553,74.935,75.758
4.6181,74.792,75.255
4.681,74.858,74.491
4.7438,75.082,74.229
4.8066,75.369,74.97
4.8695,75.356,75.696
4.9323,75.059,75.912
4.9951,74.702,75.825
5.058,74.534,75.527
5.1208,74.746,74.802
5.1836,75.114,74.091
5.2465,75.411,74.103
5.3093,75.433,74.825
5.3721,75.137,75.048
5.435,74.737,74.825
5.4978,74.448,74.731
5.5606,74.461,74.873
5.6235,74.753,75.056
5.6863,75.109,75.329
5.7491,75.347,75.43
5.8119,75.309,75.043
5.8748,75.013,74.83
5.9376,74.736,75.084
6.0004,74.682,75.352
6.0633,75.004,74.974
6.1261,75.505,74.521
6.1889,75.819,74.634
6.2518,75.768,75.072


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_365.csv <==
x,qOut,qIn
0.031416,74.635,74.871
0.094248,74.728,74.645
0.15708,74.994,74.629
0.21991,75.297,74.674
0.28274,75.505,74.738
0.34558,75.433,75.197
0.40841,75.127,75.641
0.47124,74.772,75.414
0.53407,74.571,74.753
0.5969,74.683,74.881
0.65973,74.94,75.459
0.72257,75.178,75.69
0.7854,75.247,75.029
0.84823,75.175,74.171
0.91106,75.076,74.115
0.97389,75.009,75.261
1.0367,75.012,76.364
1.0996,74.995,75.478
1.1624,74.914,73.97
1.2252,74.792,73.739
1.2881,74.667,75.126
1.3509,74.639,75.999
1.4137,74.719,75.986
1.4765,74.871,75.455
1.5394,75.054,74.712
1.6022,75.197,74.126
1.665,75.278,74.002
1.7279,75.297,74.436
1.7907,75.265,75.295
1.8535,75.189,75.682
1.9164,75.066,75.361
1.9792,74.93,74.777
2.042,74.818,74.709
2.1049,74.845,75.07
2.1677,74.985,75.217
2.2305,75.121,75.086
2.2934,75.128,75.118
2.3562,74.918,75.172
2.419,74.725,75.032
2.4819,74.727,75.044
2.5447,75.07,75.114
2.6075,75.497,74.977
2.6704,75.59,74.844
2.7332,75.277,74.687
2.796,74.56,74.69
2.8588,74.166,75.076
2.9217,74.336,75.349
2.9845,74.838,75.159
3.0473,75.374,74.898
3.1102,75.501,74.883
3.173,75.306,74.789
3.2358,75.005,74.611
3.2987,74.828,74.486
3.3615,74.895,74.838
3.4243,75.056,75.591
3.4872,75.193,76.233
3.55,75.205,76.142
3.6128,75.147,75.382
3.6757,75.078,74.555
3.7385,75.011,74.088
3.8013,74.948,74.068
3.8642,74.862,74.23
3.927,74.804,74.6
3.9898,74.814,75.249
4.0527,74.927,75.883
4.1155,75.086,75.69
4.1783,75.17,74.981
4.2412,75.125,74.57
4.304,74.913,74.93
4.3668,74.664,75.246
4.4296,74.532,75.188
4.4925,74.584,75.004
4.5553,74.849,74.926
4.6181,75.257,74.889
4.681,75.67,74.881
4.7438,75.897,74.94
4.8066,75.747,75.042
4.8695,75.085,75.101
4.9323,74.349,75.103
4.9951,73.931,75.063
5.058,74.158,74.815
5.1208,74.719,74.445
5.1836,75.229,74.49
5.2465,75.534,75.193
5.3093,75.536,75.857
5.3721,75.349,75.603
5.435,75.11,75.074
5.4978,74.932,74.832
5.5606,74.914,74.631
5.6235,75.007,74.444
5.6863,75.083,74.74
5.7491,75.08,75.301
5.8119,74.962,75.335
5.8748,74.867,74.933
5.9376,74.885,74.878
6.0004,74.989,75.205
6.0633,75.127,75.208
6.1261,75.123,74.878
6.1889,74.968,74.817
6.2518,74.766,74.966


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_366.csv <==
x,qOut,qIn
0.031416,75.017,75.206
0.094248,75.119,74.784
0.15708,75.2,74.512
0.21991,75.221,74.641
0.28274,75.15,74.777
0.34558,75.005,74.93
0.40841,74.867,75.478
0.47124,74.785,76.11
0.53407,74.797,76.117
0.5969,74.817,74.952
0.65973,74.785,73.561
0.72257,74.733,73.326
0.7854,74.705,74.793
0.84823,74.821,76.049
0.91106,75.046,76.176
0.97389,75.281,75.433
1.0367,75.425,74.644
1.0996,75.392,74.34
1.1624,75.226,74.343
1.2252,75.001,74.574
1.2881,74.794,74.98
1.3509,74.647,75.282
1.4137,74.606,75.299
1.4765,74.711,75.107
1.5394,74.991,75.054
1.6022,75.401,75.457
1.665,75.667,75.77
1.7279,75.596,75.335
1.7907,75.02,74.655
1.8535,74.329,74.636
1.9164,74.079,74.653
1.9792,74.35,74.479
2.042,75.1,74.72
2.1049,75.7,75.162
2.1677,75.811,75.099
2.2305,75.454,74.777
2.2934,74.72,75.138
2.3562,74.293,75.759
2.419,74.372,75.575
2.4819,74.755,74.739
2.5447,75.182,74.532
2.6075,75.324,75.083
2.6704,75.298,75.29
2.7332,75.242,75.009
2.796,75.288,74.724
2.8588,75.37,74.761
2.9217,75.319,75.023
2.9845,75.11,75.515
3.0473,74.753,75.611
3.1102,74.523,74.852
3.173,74.517,74.12
3.2358,74.669,74.106
3.2987,74.887,74.805
3.3615,75.032,75.371
3.4243,75.124,75.473
3.4872,75.188,75.145
3.55,75.246,75.065
3.6128,75.253,75.314
3.6757,75.179,75.247
3.7385,75.052,74.856
3.8013,74.913,74.619
3.8642,74.851,75.001
3.927,74.865,75.562
3.9898,74.932,75.637
4.0527,75.022,74.861
4.1155,75.127,74.127
4.1783,75.188,74.026
4.2412,75.143,74.556
4.304,74.935,75.291
4.3668,74.64,75.589
4.4296,74.48,75.492
4.4925,74.541,75.248
4.5553,74.87,75.13
4.6181,75.233,75.078
4.681,75.438,74.97
4.7438,75.438,74.867
4.8066,75.216,74.913
4.8695,74.983,74.956
4.9323,74.889,74.916
4.9951,74.946,74.92
5.058,75.133,75.021
5.1208,75.249,75.056
5.1836,75.167,75.062
5.2465,74.913,75.179
5.3093,74.541,75.33
5.3721,74.357,75.255
5.435,74.479,74.974
5.4978,74.82,74.573
5.5606,75.261,74.516
5.6235,75.539,75.003
5.6863,75.568,75.297
5.7491,75.397,74.91
5.8119,75.105,74.233
5.8748,74.914,74.379
5.9376,74.866,75.094
6.0004,74.902,75.646
6.0633,74.948,75.427
6.1261,74.941,75.047
6.1889,74.928,75.016
6.2518,74.945,75.24


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_367.csv <==
x,qOut,qIn
0.031416,74.423,74.378
0.094248,74.518,74.067
0.15708,74.886,74.461
0.21991,75.334,75.046
0.28274,75.667,75.459
0.34558,75.679,75.655
0.40841,75.381,75.559
0.47124,74.939,75.069
0.53407,74.546,74.341
0.5969,74.457,74.144
0.65973,74.585,74.456
0.72257,74.774,74.851
0.7854,74.874,75.315
0.84823,74.881,75.582
0.91106,74.945,75.374
0.97389,75.121,75.026
1.0367,75.438,74.845
1.0996,75.653,74.964
1.1624,75.529,75.301
1.2252,75.116,75.485
1.2881,74.53,75.007
1.3509,74.34,74.501
1.4137,74.629,74.573
1.4765,75.149,74.945
1.5394,75.625,74.935
1.6022,75.64,74.828
1.665,75.227,75.047
1.7279,74.663,75.3
1.7907,74.27,75.114
1.8535,74.359,74.846
1.9164,74.73,74.824
1.9792,75.145,74.85
2.042,75.39,74.677
2.1049,75.405,74.693
2.1677,75.277,75.067
2.2305,75.12,75.44
2.2934,75.042,75.432
2.3562,75.082,75.427
2.419,75.129,75.399
2.4819,75.104,74.873
2.5447,74.94,73.933
2.6075,74.753,73.977
2.6704,74.686,75.015
2.7332,74.758,76.07
2.796,74.958,75.914
2.8588,75.121,74.838
2.9217,75.178,74.123
2.9845,75.132,74.464
3.0473,75,75.435
3.1102,74.855,75.539
3.173,74.743,75.046
3.2358,74.704,74.801
3.2987,74.77,75.188
3.3615,74.965,75.307
3.4243,75.23,74.988
3.4872,75.445,74.725
3.55,75.49,75.041
3.6128,75.213,75.036
3.6757,74.777,74.558
3.7385,74.435,74.596
3.8013,74.433,75.674
3.8642,74.792,75.971
3.927,75.215,75.152
3.9898,75.48,74.294
4.0527,75.393,74.142
4.1155,75.053,74.473
4.1783,74.77,74.998
4.2412,74.702,75.267
4.304,74.951,74.826
4.3668,75.23,74.64
4.4296,75.342,75.186
4.4925,75.281,75.878
4.5553,75.082,75.785
4.6181,74.951,74.993
4.681,74.89,74.414
4.7438,74.862,74.583
4.8066,74.822,75.374
4.8695,74.841,75.591
4.9323,74.985,75.132
4.9951,75.18,74.617
5.058,75.337,74.46
5.1208,75.217,74.395
5.1836,74.888,74.575
5.2465,74.552,75.173
5.3093,74.427,75.654
5.3721,74.592,75.626
5.435,74.853,75.481
5.4978,75.08,75.292
5.5606,75.172,74.833
5.6235,75.23,74.287
5.6863,75.291,74.195
5.7491,75.319,74.72
5.8119,75.266,75.228
5.8748,75.103,74.947
5.9376,74.971,74.54
6.0004,74.94,74.672
6.0633,75.06,75.362
6.1261,75.107,75.956
6.1889,74.945,76.088
6.2518,74.67,75.449


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_368.csv <==
x,qOut,qIn
0.031416,74.805,75.868
0.094248,75.088,76.068
0.15708,75.301,75.552
0.21991,75.34,74.897
0.28274,75.144,74.487
0.34558,74.864,74.216
0.40841,74.643,74.168
0.47124,74.558,74.513
0.53407,74.657,75.175
0.5969,74.895,75.807
0.65973,75.172,76.024
0.72257,75.372,75.445
0.7854,75.386,74.564
0.84823,75.16,74.626
0.91106,74.843,75.121
0.97389,74.598,75.234
1.0367,74.573,74.806
1.0996,74.757,74.417
1.1624,75.056,74.375
1.2252,75.373,74.907
1.2881,75.631,75.549
1.3509,75.638,75.503
1.4137,75.286,75.149
1.4765,74.735,74.857
1.5394,74.207,74.652
1.6022,74.161,74.897
1.665,74.524,75.465
1.7279,75.051,75.643
1.7907,75.496,75.107
1.8535,75.678,74.477
1.9164,75.599,74.231
1.9792,75.348,74.601
2.042,75.028,75.299
2.1049,74.82,75.427
2.1677,74.736,75.081
2.2305,74.724,74.762
2.2934,74.723,74.834
2.3562,74.747,75.136
2.419,74.863,75.326
2.4819,75.044,75.132
2.5447,75.246,74.795
2.6075,75.285,74.968
2.6704,75.168,75.184
2.7332,75.012,74.826
2.796,74.955,74.255
2.8588,75.078,74.522
2.9217,75.187,75.182
2.9845,75.16,75.599
3.0473,74.896,75.642
3.1102,74.638,75.627
3.173,74.607,75.443
3.2358,74.784,75.042
3.2987,75.098,74.534
3.3615,75.24,74.332
3.4243,75.182,74.522
3.4872,75.035,74.881
3.55,74.926,75.12
3.6128,74.986,75.127
3.6757,75.104,74.946
3.7385,75.169,74.671
3.8013,75.077,74.53
3.8642,74.861,74.896
3.927,74.663,75.455
3.9898,74.573,75.559
4.0527,74.661,75.087
4.1155,74.889,74.893
4.1783,75.199,74.921
4.2412,75.495,74.801
4.304,75.692,74.943
4.3668,75.601,75.83
4.4296,75.227,76.336
4.4925,74.767,75.457
4.5553,74.445,73.576
4.6181,74.5,73.411
4.681,74.76,74.813
4.7438,75.018,75.976
4.8066,75.087,75.52
4.8695,74.959,74.785
4.9323,74.802,74.662
4.9951,74.738,74.894
5.058,74.869,74.969
5.1208,75.108,75.025
5.1836,75.276,75.16
5.2465,75.291,75.14
5.3093,75.092,75.153
5.3721,74.887,75.273
5.435,74.888,75.085
5.4978,75.086,74.567
5.5606,75.435,74.271
5.6235,75.527,74.602
5.6863,75.223,75.121
5.7491,74.725,75.473
5.8119,74.299,75.555
5.8748,74.402,75.231
5.9376,74.845,74.709
6.0004,75.309,74.603
6.0633,75.483,75.015
6.1261,75.26,74.854
6.1889,74.919,74.462
6.2518,74.699,74.837


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_369.csv <==
x,qOut,qIn
0.031416,74.958,75.256
0.094248,74.777,75.093
0.15708,74.681,74.711
0.21991,74.737,74.457
0.28274,74.991,74.484
0.34558,75.296,74.904
0.40841,75.415,75.368
0.47124,75.273,75.267
0.53407,74.831,74.708
0.5969,74.453,74.986
0.65973,74.402,75.818
0.72257,74.647,76.149
0.7854,75.098,75.179
0.84823,75.42,73.883
0.91106,75.503,73.446
0.97389,75.384,74.256
1.0367,75.122,75.44
1.0996,74.94,75.822
1.1624,74.895,75.749
1.2252,74.926,75.429
1.2881,74.95,74.946
1.3509,74.859,74.531
1.4137,74.738,74.402
1.4765,74.671,74.686
1.5394,74.734,75.404
1.6022,74.881,75.59
1.665,75.048,75.056
1.7279,75.215,74.641
1.7907,75.371,75.148
1.8535,75.478,75.408
1.9164,75.365,74.969
1.9792,75.016,74.522
2.042,74.448,74.677
2.1049,74.113,75.12
2.1677,74.244,75.25
2.2305,74.728,74.824
2.2934,75.391,74.587
2.3562,75.804,75.298
2.419,75.777,76.03
2.4819,75.391,75.918
2.5447,74.784,74.783
2.6075,74.496,73.866
2.6704,74.617,73.789
2.7332,74.952,74.514
2.796,75.271,75.502
2.8588,75.335,75.879
2.9217,75.223,75.58
2.9845,75.053,74.887
3.0473,74.941,74.384
3.1102,74.915,74.737
3.173,74.909,75.382
3.2358,74.891,75.376
3.2987,74.839,74.629
3.3615,74.816,74.669
3.4243,74.89,75.289
3.4872,75.059,75.4
3.55,75.311,74.706
3.6128,75.472,74.627
3.6757,75.354,75.1
3.7385,74.986,75.269
3.8013,74.442,74.903
3.8642,74.205,75.003
3.927,74.414,75.414
3.9898,74.895,75.52
4.0527,75.431,75.314
4.1155,75.632,75.106
4.1783,75.46,74.715
4.2412,75.096,74.271
4.304,74.757,74.33
4.3668,74.743,74.774
4.4296,74.925,74.993
4.4925,75.12,74.868
4.5553,75.152,74.693
4.6181,75.05,75.03
4.681,74.953,75.532
4.7438,74.912,75.57
4.8066,74.95,75.076
4.8695,74.966,74.967
4.9323,74.97,75.218
4.9951,75.005,75.371
5.058,75.112,75.199
5.1208,75.278,74.958
5.1836,75.382,74.724
5.2465,75.347,74.512
5.3093,75.11,74.603
5.3721,74.77,75.194
5.435,74.513,75.686
5.4978,74.425,75.548
5.5606,74.555,75.085
5.6235,74.749,74.694
5.6863,74.911,74.268
5.7491,75.022,74.225
5.8119,75.081,74.921
5.8748,75.153,75.466
5.9376,75.23,75.505
6.0004,75.289,75.391
6.0633,75.303,75.233
6.1261,75.273,74.892
6.1889,75.21,74.705
6.2518,75.107,74.927


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_370.csv <==
x,qOut,qIn
0.031416,75.5,75.159
0.094248,75.287,74.96
0.15708,75.061,74.696
0.21991,74.92,74.973
0.28274,74.939,75.351
0.34558,74.971,75.144
0.40841,74.902,74.831
0.47124,74.761,74.691
0.53407,74.606,74.787
0.5969,74.62,75.053
0.65973,74.787,75.222
0.72257,75.013,74.948
0.7854,75.196,74.458
0.84823,75.261,74.813
0.91106,75.245,75.615
0.97389,75.193,75.839
1.0367,75.146,75.153
1.0996,75.093,74.651
1.1624,75.021,74.442
1.2252,74.95,74.174
1.2881,74.906,74.091
1.3509,74.939,75.033
1.4137,75.013,76.258
1.4765,75.075,76.593
1.5394,75.072,75.415
1.6022,75,74.255
1.665,74.923,74.129
1.7279,74.875,74.792
1.7907,74.881,75.201
1.8535,74.887,75.264
1.9164,74.885,75.341
1.9792,74.914,75.107
2.042,75.014,74.554
2.1049,75.215,74.439
2.1677,75.349,74.847
2.2305,75.282,75.445
2.2934,74.894,75.719
2.3562,74.399,75.089
2.419,74.18,74.115
2.4819,74.345,73.881
2.5447,74.914,74.75
2.6075,75.52,75.277
2.6704,75.865,75.238
2.7332,75.83,75.189
2.796,75.332,75.42
2.8588,74.762,75.627
2.9217,74.537,75.604
2.9845,74.683,75.181
3.0473,75.135,74.345
3.1102,75.347,73.99
3.173,75.214,74.448
3.2358,74.915,75.332
3.2987,74.677,75.736
3.3615,74.797,75.158
3.4243,75.066,74.574
3.4872,75.237,74.906
3.55,75.082,75.817
3.6128,74.689,75.485
3.6757,74.404,74.414
3.7385,74.383,73.994
3.8013,74.71,74.889
3.8642,75.111,75.638
3.927,75.427,75.664
3.9898,75.601,75.221
4.0527,75.598,74.701
4.1155,75.403,74.417
4.1783,75.056,74.511
4.2412,74.696,75.045
4.304,74.472,75.613
4.3668,74.54,75.493
4.4296,74.808,75.113
4.4925,75.123,75.069
4.5553,75.339,75.098
4.6181,75.372,74.674
4.681,75.268,74.329
4.7438,75.096,74.357
4.8066,74.928,74.53
4.8695,74.805,74.839
4.9323,74.77,75.37
4.9951,74.842,75.728
5.058,75.038,75.589
5.1208,75.244,75.264
5.1836,75.279,75.013
5.2465,75.119,74.872
5.3093,74.776,74.869
5.3721,74.598,75.051
5.435,74.73,75.191
5.4978,75.062,75.006
5.5606,75.444,74.538
5.6235,75.559,74.368
5.6863,75.365,74.607
5.7491,74.985,75.041
5.8119,74.576,75.258
5.8748,74.382,75.158
5.9376,74.409,75.042
6.0004,74.592,75.131
6.0633,74.858,75.406
6.1261,75.152,75.271
6.1889,75.406,74.866
6.2518,75.545,74.83


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_371.csv <==
x,qOut,qIn
0.031416,75.207,75.215
0.094248,74.826,75.699
0.15708,74.555,75.829
0.21991,74.54,75.313
0.28274,74.882,74.66
0.34558,75.334,74.673
0.40841,75.563,74.856
0.47124,75.443,74.793
0.53407,74.899,74.881
0.5969,74.39,74.999
0.65973,74.299,74.681
0.72257,74.609,74.477
0.7854,75.216,75.321
0.84823,75.625,76.076
0.91106,75.606,75.731
0.97389,75.224,74.797
1.0367,74.608,74.329
1.0996,74.32,74.407
1.1624,74.497,74.604
1.2252,74.953,74.952
1.2881,75.46,75.38
1.3509,75.675,75.491
1.4137,75.555,75.376
1.4765,75.225,75.321
1.5394,74.836,75.355
1.6022,74.663,75.24
1.665,74.674,74.911
1.7279,74.76,74.402
1.7907,74.803,74.115
1.8535,74.81,74.26
1.9164,74.907,74.57
1.9792,75.098,75.003
2.042,75.367,75.508
2.1049,75.454,75.569
2.1677,75.242,75.188
2.2305,74.855,74.855
2.2934,74.467,75.138
2.3562,74.442,75.642
2.419,74.719,75.665
2.4819,75.11,75.037
2.5447,75.418,74.363
2.6075,75.549,74.542
2.6704,75.538,75.124
2.7332,75.403,75.397
2.796,75.161,75.018
2.8588,74.797,74.738
2.9217,74.444,74.751
2.9845,74.241,74.821
3.0473,74.309,75.147
3.1102,74.602,75.539
3.173,74.949,75.436
3.2358,75.233,74.915
3.2987,75.357,74.459
3.3615,75.344,74.682
3.4243,75.287,75.287
3.4872,75.244,75.525
3.55,75.261,74.765
3.6128,75.253,74.004
3.6757,75.151,74.151
3.7385,74.99,75.194
3.8013,74.825,76.046
3.8642,74.814,75.435
3.927,74.91,74.473
3.9898,75.013,74.589
4.0527,75.018,75.662
4.1155,74.935,75.518
4.1783,74.905,74.63
4.2412,74.968,74.335
4.304,75.139,74.936
4.3668,75.23,75.358
4.4296,75.174,75.434
4.4925,75.035,75.171
4.5553,74.898,74.881
4.6181,74.872,74.871
4.681,74.862,74.855
4.7438,74.813,74.693
4.8066,74.684,74.594
4.8695,74.647,74.846
4.9323,74.792,75.263
4.9951,75.049,75.601
5.058,75.319,75.629
5.1208,75.389,75.17
5.1836,75.271,74.54
5.2465,75.073,74.246
5.3093,74.915,74.533
5.3721,74.878,75.159
5.435,74.905,75.705
5.4978,74.963,75.742
5.5606,75.028,75.289
5.6235,75.135,74.711
5.6863,75.212,74.172
5.7491,75.187,74.055
5.8119,74.995,74.786
5.8748,74.733,75.697
5.9376,74.592,76.024
6.0004,74.637,75.573
6.0633,74.891,74.646
6.1261,75.194,74.193
6.1889,75.402,74.334
6.2518,75.429,74.746


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_372.csv <==
x,qOut,qIn
0.031416,74.85,75.5
0.094248,75.039,75.59
0.15708,75.31,75.326
0.21991,75.572,74.775
0.28274,75.735,74.407
0.34558,75.533,74.641
0.40841,74.992,74.971
0.47124,74.391,74.991
0.53407,74.047,75.059
0.5969,74.236,75.424
0.65973,74.718,75.485
0.72257,75.239,75.069
0.7854,75.574,74.67
0.84823,75.622,74.597
0.91106,75.401,74.594
0.97389,75.049,74.782
1.0367,74.722,75.411
1.0996,74.667,75.754
1.1624,74.865,75.315
1.2252,75.161,74.459
1.2881,75.397,74.232
1.3509,75.365,74.889
1.4137,75.099,75.336
1.4765,74.766,74.964
1.5394,74.551,74.735
1.6022,74.63,75.55
1.665,74.898,76.06
1.7279,75.196,75.516
1.7907,75.378,74.49
1.8535,75.337,74.271
1.9164,75.113,74.711
1.9792,74.829,75.332
2.042,74.618,75.445
2.1049,74.644,75.034
2.1677,74.862,74.59
2.2305,75.138,74.48
2.2934,75.332,75.157
2.3562,75.272,75.87
2.419,75.009,75.729
2.4819,74.713,74.744
2.5447,74.562,73.9
2.6075,74.684,74.101
2.6704,74.961,74.765
2.7332,75.256,75.365
2.796,75.447,75.641
2.8588,75.461,75.403
2.9217,75.304,74.811
2.9845,75.058,74.369
3.0473,74.818,74.533
3.1102,74.758,75.294
3.173,74.852,75.971
3.2358,74.994,75.769
3.2987,75.063,74.633
3.3615,75.01,74.212
3.4243,74.978,74.773
3.4872,75.023,75.533
3.55,75.188,75.486
3.6128,75.211,74.844
3.6757,74.968,74.427
3.7385,74.609,74.57
3.8013,74.336,74.979
3.8642,74.507,74.948
3.927,74.939,74.793
3.9898,75.345,75.057
4.0527,75.444,75.633
4.1155,75.164,75.474
4.1783,74.833,74.849
4.2412,74.688,74.459
4.304,74.922,74.633
4.3668,75.273,75.09
4.4296,75.434,75.485
4.4925,75.349,75.502
4.5553,75.015,75.267
4.6181,74.813,75.257
4.681,74.853,75.21
4.7438,75.01,74.844
4.8066,75.125,74.501
4.8695,74.98,74.571
4.9323,74.742,74.671
4.9951,74.595,74.618
5.058,74.703,74.7
5.1208,74.988,74.99
5.1836,75.244,75.18
5.2465,75.36,75.366
5.3093,75.258,75.762
5.3721,75.032,75.874
5.435,74.829,75.481
5.4978,74.745,74.862
5.5606,74.85,74.166
5.6235,75.089,73.799
5.6863,75.341,74.16
5.7491,75.496,75.055
5.8119,75.456,75.529
5.8748,75.207,75.435
5.9376,74.885,75.402
6.0004,74.62,75.378
6.0633,74.526,74.978
6.1261,74.562,74.504
6.1889,74.642,74.499
6.2518,74.742,74.984


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_373.csv <==
x,qOut,qIn
0.031416,75.007,74.895
0.094248,75.002,74.874
0.15708,74.981,75.053
0.21991,74.945,75.477
0.28274,74.904,75.547
0.34558,74.973,74.954
0.40841,75.132,74.411
0.47124,75.271,74.511
0.53407,75.268,75.32
0.5969,75.029,76.088
0.65973,74.754,76.283
0.72257,74.622,75.551
0.7854,74.785,74.129
0.84823,75.105,73.476
0.91106,75.322,73.871
0.97389,75.318,74.739
1.0367,75.016,75.196
1.0996,74.664,75.119
1.1624,74.507,75.143
1.2252,74.593,75.601
1.2881,74.917,75.96
1.3509,75.228,75.417
1.4137,75.36,74.626
1.4765,75.284,74.267
1.5394,74.998,74.468
1.6022,74.755,74.77
1.665,74.772,75.05
1.7279,75.039,75.283
1.7907,75.507,75.53
1.8535,75.75,75.342
1.9164,75.491,74.878
1.9792,74.862,74.856
2.042,74.09,75.289
2.1049,73.905,75.06
2.1677,74.267,74.468
2.2305,74.856,74.405
2.2934,75.337,75.275
2.3562,75.555,75.667
2.419,75.6,75.301
2.4819,75.518,74.967
2.5447,75.341,74.998
2.6075,75.018,74.664
2.6704,74.68,74.354
2.7332,74.481,74.774
2.796,74.563,75.492
2.8588,74.87,75.43
2.9217,75.195,74.987
2.9845,75.409,74.513
3.0473,75.41,74.129
3.1102,75.264,74.531
3.173,75.073,75.557
3.2358,74.901,76.094
3.2987,74.798,75.282
3.3615,74.766,74.444
3.4243,74.83,74.475
3.4872,74.978,75.121
3.55,75.187,75.619
3.6128,75.309,75.539
3.6757,75.233,75.164
3.7385,75.007,74.656
3.8013,74.715,74.269
3.8642,74.651,74.457
3.927,74.823,74.938
3.9898,75.067,75.22
4.0527,75.203,75.237
4.1155,75.038,75.269
4.1783,74.753,75.337
4.2412,74.565,75.419
4.304,74.675,75.121
4.3668,75.02,74.722
4.4296,75.321,74.807
4.4925,75.429,75.201
4.5553,75.232,75.137
4.6181,74.974,74.63
4.681,74.904,74.379
4.7438,75.025,74.614
4.8066,75.286,75.241
4.8695,75.297,75.469
4.9323,75.017,75.091
4.9951,74.648,74.55
5.058,74.43,74.727
5.1208,74.596,75.365
5.1836,74.947,75.533
5.2465,75.283,75.023
5.3093,75.429,74.378
5.3721,75.394,74.597
5.435,75.278,75.309
5.4978,75.152,75.666
5.5606,75.069,75.231
5.6235,75.003,74.923
5.6863,74.928,74.94
5.7491,74.846,74.844
5.8119,74.766,74.441
5.8748,74.74,74.647
5.9376,74.792,75.38
6.0004,74.896,75.76
6.0633,75.02,75.263
6.1261,75.083,74.618
6.1889,75.077,74.357
6.2518,75.037,74.615


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_374.csv <==
x,qOut,qIn
0.031416,74.996,75.094
0.094248,75.175,75.296
0.15708,75.28,75.63
0.21991,75.357,75.543
0.28274,75.446,74.859
0.34558,75.452,74.452
0.40841,75.318,74.577
0.47124,75.081,74.958
0.53407,74.803,75.007
0.5969,74.629,74.782
0.65973,74.578,74.811
0.72257,74.621,75.235
0.7854,74.723,75.844
0.84823,74.85,75.617
0.91106,74.968,74.69
0.97389,75.046,74.062
1.0367,75.053,74.317
1.0996,75.026,74.859
1.1624,75.045,75.296
1.2252,75.131,75.306
1.2881,75.293,74.792
1.3509,75.405,74.713
1.4137,75.363,75.173
1.4765,75.176,75.578
1.5394,74.875,75.463
1.6022,74.662,75.036
1.665,74.621,74.651
1.7279,74.724,74.532
1.7907,74.922,74.757
1.8535,75.123,75.138
1.9164,75.282,75.345
1.9792,75.342,75.081
2.042,75.25,74.617
2.1049,74.973,74.898
2.1677,74.673,75.512
2.2305,74.504,75.553
2.2934,74.6,74.721
2.3562,74.86,74.118
2.419,75.082,74.229
2.4819,75.191,75.036
2.5447,75.14,75.924
2.6075,75.107,75.697
2.6704,75.145,74.952
2.7332,75.197,74.837
2.796,75.183,75.312
2.8588,75.007,74.99
2.9217,74.811,74.385
2.9845,74.715,74.435
3.0473,74.818,75.189
3.1102,74.999,75.388
3.173,75.127,75.108
3.2358,75.173,74.974
3.2987,75.137,75.364
3.3615,75.09,75.538
3.4243,74.99,75.205
3.4872,74.838,74.703
3.55,74.643,74.419
3.6128,74.588,74.436
3.6757,74.762,74.772
3.7385,75.083,75.368
3.8013,75.446,75.796
3.8642,75.579,75.367
3.927,75.419,74.411
3.9898,75.087,73.736
4.0527,74.737,74.338
4.1155,74.628,75.631
4.1783,74.717,76.237
4.2412,74.894,75.689
4.304,75.047,74.935
4.3668,75.165,74.576
4.4296,75.276,74.156
4.4925,75.344,74.109
4.5553,75.325,75.109
4.6181,75.118,76.112
4.681,74.819,76.165
4.7438,74.589,75.433
4.8066,74.58,74.61
4.8695,74.838,74.322
4.9323,75.149,74.425
4.9951,75.311,74.689
5.058,75.144,74.847
5.1208,74.721,74.847
5.1836,74.42,74.948
5.2465,74.439,75.352
5.3093,74.907,75.865
5.3721,75.468,75.658
5.435,75.707,75.012
5.4978,75.508,74.763
5.5606,74.82,75.227
5.6235,74.278,75.187
5.6863,74.277,74.581
5.7491,74.722,74.233
5.8119,75.424,74.648
5.8748,75.843,74.908
5.9376,75.79,74.851
6.0004,75.354,74.929
6.0633,74.683,75.08
6.1261,74.32,75.03
6.1889,74.37,75.029
6.2518,74.664,75.098


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_375.csv <==
x,qOut,qIn
0.031416,74.848,75.392
0.094248,75.148,75.365
0.15708,75.42,74.891
0.21991,75.567,74.557
0.28274,75.505,74.858
0.34558,75.164,75.096
0.40841,74.725,74.888
0.47124,74.412,74.525
0.53407,74.433,74.6
0.5969,74.785,75.054
0.65973,75.238,75.384
0.72257,75.576,75.486
0.7854,75.611,75.554
0.84823,75.262,75.365
0.91106,74.796,74.819
0.97389,74.487,74.296
1.0367,74.583,74.308
1.0996,74.96,74.955
1.1624,75.306,75.568
1.2252,75.465,75.524
1.2881,75.326,75.172
1.3509,75.069,75.051
1.4137,74.867,74.76
1.4765,74.767,74.441
1.5394,74.784,74.763
1.6022,74.775,75.346
1.665,74.748,75.488
1.7279,74.763,75.281
1.7907,74.88,75.136
1.8535,75.13,74.859
1.9164,75.381,74.492
1.9792,75.499,74.647
2.042,75.358,75.388
2.1049,74.973,75.337
2.1677,74.621,74.514
2.2305,74.491,73.905
2.2934,74.723,74.539
2.3562,75.112,75.851
2.419,75.388,76.541
2.4819,75.431,75.898
2.5447,75.164,74.255
2.6075,74.817,73.807
2.6704,74.647,74.649
2.7332,74.71,75.421
2.796,75.013,74.968
2.8588,75.273,74.446
2.9217,75.342,74.582
2.9845,75.231,75.106
3.0473,74.986,75.578
3.1102,74.837,75.576
3.173,74.814,75.289
3.2358,74.836,75.188
3.2987,74.806,75.438
3.3615,74.677,75.374
3.4243,74.627,74.983
3.4872,74.753,74.685
3.55,75.121,74.579
3.6128,75.512,74.294
3.6757,75.636,74.186
3.7385,75.431,74.737
3.8013,74.888,75.699
3.8642,74.498,75.823
3.927,74.476,75.206
3.9898,74.7,74.571
4.0527,74.985,74.568
4.1155,75.047,74.73
4.1783,75.016,74.808
4.2412,75.027,75.154
4.304,75.196,75.754
4.3668,75.429,75.552
4.4296,75.563,74.855
4.4925,75.537,74.654
4.5553,75.32,75.044
4.6181,75.007,75.054
4.681,74.685,74.917
4.7438,74.438,75.01
4.8066,74.346,75.146
4.8695,74.488,74.894
4.9323,74.817,74.539
4.9951,75.188,74.4
5.058,75.455,74.629
5.1208,75.405,75.025
5.1836,75.094,75.39
5.2465,74.734,75.548
5.3093,74.556,75.433
5.3721,74.728,75.309
5.435,75.068,75.181
5.4978,75.376,74.864
5.5606,75.471,74.234
5.6235,75.312,74.096
5.6863,75.059,74.793
5.7491,74.864,75.811
5.8119,74.86,76.125
5.8748,74.989,75.458
5.9376,75.08,74.639
6.0004,75.051,74.256
6.0633,74.851,74.524
6.1261,74.632,74.994
6.1889,74.539,75.248
6.2518,74.61,75.23


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_376.csv <==
x,qOut,qIn
0.031416,74.674,75.211
0.094248,74.686,75.509
0.15708,74.82,75.175
0.21991,75.023,74.983
0.28274,75.236,75.389
0.34558,75.231,75.377
0.40841,74.999,74.916
0.47124,74.715,74.685
0.53407,74.58,74.989
0.5969,74.804,75.247
0.65973,75.205,75.164
0.72257,75.554,74.792
0.7854,75.641,74.732
0.84823,75.387,75.101
0.91106,74.982,75.176
0.97389,74.624,74.743
1.0367,74.494,74.468
1.0996,74.574,74.758
1.1624,74.75,75.117
1.2252,74.954,75.508
1.2881,75.133,75.936
1.3509,75.272,75.632
1.4137,75.325,74.76
1.4765,75.288,74.191
1.5394,75.168,74.316
1.6022,75.048,74.582
1.665,74.979,74.767
1.7279,74.963,74.871
1.7907,74.988,75.084
1.8535,75.012,75.537
1.9164,75.019,75.805
1.9792,75,75.459
2.042,74.945,74.79
2.1049,74.847,74.604
2.1677,74.745,74.736
2.2305,74.699,74.949
2.2934,74.764,75.095
2.3562,74.99,75.185
2.419,75.293,75.219
2.4819,75.528,75.141
2.5447,75.546,75.089
2.6075,75.197,75.333
2.6704,74.694,75.444
2.7332,74.307,74.893
2.796,74.293,73.845
2.8588,74.589,73.783
2.9217,74.951,74.724
2.9845,75.255,75.648
3.0473,75.412,75.346
3.1102,75.465,74.778
3.173,75.387,74.859
3.2358,75.198,75.192
3.2987,74.927,75.21
3.3615,74.749,75.294
3.4243,74.751,75.588
3.4872,74.891,75.636
3.55,75.098,75.012
3.6128,75.239,74.247
3.6757,75.311,73.949
3.7385,75.309,74.362
3.8013,75.233,75.446
3.8642,74.998,76.101
3.927,74.662,75.813
3.9898,74.38,74.91
4.0527,74.317,74.37
4.1155,74.563,74.489
4.1783,74.928,74.681
4.2412,75.227,74.903
4.304,75.297,75.607
4.3668,75.161,75.884
4.4296,75.035,75.126
4.4925,75.042,74.128
4.5553,75.274,74.143
4.6181,75.494,75.011
4.681,75.428,75.651
4.7438,75.078,75.56
4.8066,74.508,74.936
4.8695,74.257,74.738
4.9323,74.469,75.014
4.9951,74.959,75.374
5.058,75.503,75.209
5.1208,75.685,74.493
5.1836,75.433,74.056
5.2465,74.95,74.555
5.3093,74.487,75.642
5.3721,74.498,75.851
5.435,74.862,75.222
5.4978,75.283,74.373
5.5606,75.468,74.178
5.6235,75.233,74.789
5.6863,74.839,75.428
5.7491,74.555,75.582
5.8119,74.628,75.398
5.8748,74.956,75.312
5.9376,75.267,75.192
6.0004,75.424,74.939
6.0633,75.331,74.696
6.1261,75.123,74.569
6.1889,74.912,74.468
6.2518,74.752,74.574


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_377.csv <==
x,qOut,qIn
0.031416,75.207,74.538
0.094248,75.337,74.604
0.15708,75.186,74.915
0.21991,74.877,74.868
0.28274,74.577,74.441
0.34558,74.614,74.788
0.40841,74.904,75.673
0.47124,75.237,76.092
0.53407,75.401,75.319
0.5969,75.242,74.481
0.65973,74.908,74.458
0.72257,74.602,75.077
0.7854,74.523,75.427
0.84823,74.71,75.202
0.91106,75.015,74.886
0.97389,75.303,74.577
1.0367,75.457,74.501
1.0996,75.411,74.692
1.1624,75.191,74.767
1.2252,74.897,74.658
1.2881,74.643,75.102
1.3509,74.558,75.954
1.4137,74.634,76.084
1.4765,74.819,75.259
1.5394,75.054,74.365
1.6022,75.281,74.388
1.665,75.411,74.817
1.7279,75.396,75.143
1.7907,75.199,75.164
1.8535,74.967,75.21
1.9164,74.873,75.276
1.9792,74.924,75.261
2.042,75.087,75.342
2.1049,75.082,75.237
2.1677,74.87,74.713
2.2305,74.592,74.131
2.2934,74.419,73.858
2.3562,74.539,74.132
2.419,74.851,74.983
2.4819,75.214,76.063
2.5447,75.496,76.363
2.6075,75.583,75.483
2.6704,75.426,74.534
2.7332,75.106,74.428
2.796,74.73,75.051
2.8588,74.586,75.459
2.9217,74.714,75.555
2.9845,74.995,75.105
3.0473,75.287,74.136
3.1102,75.445,74.169
3.173,75.446,75.101
3.2358,75.285,75.603
3.2987,74.96,75.024
3.3615,74.522,74.648
3.4243,74.183,74.871
3.4872,74.094,75.31
3.55,74.368,75.275
3.6128,74.878,74.827
3.6757,75.4,74.652
3.7385,75.756,74.962
3.8013,75.792,75.263
3.8642,75.49,75.133
3.927,75.109,74.912
3.9898,74.863,74.717
4.0527,74.935,74.418
4.1155,75.104,74.399
4.1783,75.109,74.947
4.2412,74.947,75.698
4.304,74.675,75.882
4.3668,74.642,75.468
4.4296,74.834,75.071
4.4925,75.088,74.866
4.5553,75.228,74.499
4.6181,75.159,74.394
4.681,75.02,74.964
4.7438,74.916,75.639
4.8066,74.932,75.559
4.8695,75.001,74.809
4.9323,75.055,74.263
4.9951,75.068,74.532
5.058,75.023,75.482
5.1208,74.898,75.779
5.1836,74.719,75.305
5.2465,74.581,74.688
5.3093,74.581,74.587
5.3721,74.825,74.674
5.435,75.206,74.747
5.4978,75.551,75.003
5.5606,75.688,75.333
5.6235,75.455,75.419
5.6863,75.028,75.253
5.7491,74.663,74.795
5.8119,74.611,74.317
5.8748,74.87,74.474
5.9376,75.146,74.973
6.0004,75.267,75.253
6.0633,75.102,75.295
6.1261,74.864,75.459
6.1889,74.792,75.452
6.2518,74.913,75.046


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_378.csv <==
x,qOut,qIn
0.031416,75.016,75.278
0.094248,74.822,75.476
0.15708,74.836,75.588
0.21991,74.997,75.734
0.28274,75.211,75.312
0.34558,75.232,74.102
0.40841,75.065,73.433
0.47124,74.84,74.203
0.53407,74.704,75.66
0.5969,74.778,75.895
0.65973,74.949,75.26
0.72257,75.103,74.54
0.7854,75.141,74.375
0.84823,75.08,74.741
0.91106,74.985,75.314
0.97389,74.894,75.803
1.0367,74.833,75.688
1.0996,74.815,75.069
1.1624,74.902,74.807
1.2252,75.102,75.258
1.2881,75.408,75.409
1.3509,75.619,74.363
1.4137,75.5,73.48
1.4765,75.08,73.926
1.5394,74.447,75.492
1.6022,74.173,76.063
1.665,74.388,75.635
1.7279,74.87,75.06
1.7907,75.357,74.822
1.8535,75.452,74.809
1.9164,75.2,74.857
1.9792,74.839,74.699
2.042,74.632,74.418
2.1049,74.814,74.584
2.1677,75.206,75.056
2.2305,75.578,75.404
2.2934,75.721,75.382
2.3562,75.52,75.423
2.419,75.079,75.515
2.4819,74.593,75.245
2.5447,74.259,74.522
2.6075,74.226,74.409
2.6704,74.451,74.922
2.7332,74.834,75.321
2.796,75.272,75.335
2.8588,75.597,75.316
2.9217,75.641,75.146
2.9845,75.403,74.799
3.0473,74.921,74.582
3.1102,74.563,74.735
3.173,74.473,74.989
3.2358,74.583,75.113
3.2987,74.783,75.053
3.3615,74.941,74.868
3.4243,75.117,74.689
3.4872,75.305,74.756
3.55,75.488,75.245
3.6128,75.476,75.713
3.6757,75.239,75.688
3.7385,74.915,75.075
3.8013,74.673,74.16
3.8642,74.731,73.923
3.927,74.98,74.53
3.9898,75.243,75.393
4.0527,75.353,75.518
4.1155,75.22,75.292
4.1783,74.972,75.353
4.2412,74.76,75.381
4.304,74.723,74.819
4.3668,74.847,74.527
4.4296,74.969,74.974
4.4925,75.007,75.461
4.5553,74.903,75.15
4.6181,74.823,74.6
4.681,74.901,74.409
4.7438,75.104,74.551
4.8066,75.373,74.894
4.8695,75.4,75.195
4.9323,75.109,75.361
4.9951,74.677,75.424
5.058,74.326,75.319
5.1208,74.409,74.873
5.1836,74.801,74.459
5.2465,75.267,74.645
5.3093,75.577,75.507
5.3721,75.568,75.688
5.435,75.335,75.084
5.4978,75.047,74.546
5.5606,74.884,74.593
5.6235,74.928,74.851
5.6863,75.016,75.094
5.7491,75.025,75.114
5.8119,74.854,74.868
5.8748,74.645,74.915
5.9376,74.584,75.171
6.0004,74.709,75.173
6.0633,75.021,74.856
6.1261,75.3,74.732
6.1889,75.394,74.814
6.2518,75.294,74.997


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_379.csv <==
x,qOut,qIn
0.031416,75.367,74.802
0.094248,75.378,75.066
0.15708,75.257,75.605
0.21991,75.085,75.966
0.28274,74.952,75.567
0.34558,74.907,74.827
0.40841,74.89,74.41
0.47124,74.883,74.465
0.53407,74.877,74.724
0.5969,74.973,74.827
0.65973,75.158,74.96
0.72257,75.327,75.293
0.7854,75.37,75.659
0.84823,75.159,75.648
0.91106,74.82,75.212
0.97389,74.521,74.364
1.0367,74.421,73.633
1.0996,74.506,74.344
1.1624,74.668,75.869
1.2252,74.868,76.644
1.2881,75.084,75.739
1.3509,75.358,74.737
1.4137,75.566,74.408
1.4765,75.588,74.396
1.5394,75.308,74.494
1.6022,74.833,74.787
1.665,74.48,75.066
1.7279,74.397,75.272
1.7907,74.668,75.413
1.8535,75.059,74.967
1.9164,75.391,74.307
1.9792,75.546,74.403
2.042,75.429,75.424
2.1049,75.015,76.079
2.1677,74.557,75.915
2.2305,74.31,75.015
2.2934,74.496,74.117
2.3562,75.033,74.265
2.419,75.588,74.967
2.4819,75.884,75.349
2.5447,75.67,74.899
2.6075,75.013,74.463
2.6704,74.437,74.564
2.7332,74.241,75.029
2.796,74.631,75.382
2.8588,75.115,75.589
2.9217,75.331,75.658
2.9845,75.242,75.326
3.0473,74.883,74.723
3.1102,74.668,74.606
3.173,74.748,74.834
3.2358,75.038,74.935
3.2987,75.415,74.868
3.3615,75.559,74.927
3.4243,75.383,74.959
3.4872,75.016,74.878
3.55,74.628,74.928
3.6128,74.554,75.26
3.6757,74.706,75.354
3.7385,74.896,74.867
3.8013,74.937,74.433
3.8642,74.849,74.731
3.927,74.851,75.164
3.9898,75.006,75.436
4.0527,75.338,75.593
4.1155,75.562,75.214
4.1783,75.508,74.496
4.2412,75.231,74.394
4.304,74.835,75.27
4.3668,74.657,75.674
4.4296,74.704,75.319
4.4925,74.853,74.842
4.5553,74.964,74.822
4.6181,74.978,74.997
4.681,74.984,74.969
4.7438,75.01,74.661
4.8066,75.069,74.525
4.8695,75.044,74.748
4.9323,74.934,74.922
4.9951,74.822,75.032
5.058,74.8,75.38
5.1208,74.954,75.657
5.1836,75.163,75.427
5.2465,75.297,74.871
5.3093,75.237,74.63
5.3721,75.026,75.005
5.435,74.865,75.416
5.4978,74.852,75.25
5.5606,75.052,74.344
5.6235,75.256,74.31
5.6863,75.298,75.267
5.7491,75.169,75.962
5.8119,74.898,75.369
5.8748,74.701,74.79
5.9376,74.632,74.866
6.0004,74.662,74.98
6.0633,74.746,74.6
6.1261,74.86,74.368
6.1889,75.027,74.516
6.2518,75.212,74.747


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_380.csv <==
x,qOut,qIn
0.031416,74.894,74.192
0.094248,74.729,74.332
0.15708,74.719,74.764
0.21991,74.83,75.471
0.28274,75.004,76.084
0.34558,75.081,75.828
0.40841,75.075,75.077
0.47124,75.037,74.659
0.53407,75.027,74.755
0.5969,75.013,74.719
0.65973,74.92,74.74
0.72257,74.788,75.107
0.7854,74.671,75.716
0.84823,74.789,75.652
0.91106,75.111,74.939
0.97389,75.438,74.341
1.0367,75.56,74.582
1.0996,75.203,74.775
1.1624,74.621,74.558
1.2252,74.178,74.581
1.2881,74.217,75.3
1.3509,74.689,75.689
1.4137,75.251,75.413
1.4765,75.681,74.953
1.5394,75.801,74.854
1.6022,75.577,75.115
1.665,75.147,75.356
1.7279,74.736,75.276
1.7907,74.572,74.841
1.8535,74.753,74.563
1.9164,75.092,74.53
1.9792,75.387,74.648
2.042,75.458,75.089
2.1049,75.22,75.555
2.1677,74.83,75.555
2.2305,74.494,75.086
2.2934,74.407,74.408
2.3562,74.589,74.517
2.419,74.878,75.287
2.4819,75.148,75.645
2.5447,75.296,74.897
2.6075,75.318,74.012
2.6704,75.26,73.773
2.7332,75.178,74.503
2.796,75.129,75.967
2.8588,75.114,76.523
2.9217,75.057,75.878
2.9845,74.937,74.866
3.0473,74.743,74.682
3.1102,74.636,75.141
3.173,74.715,75.253
3.2358,74.929,74.762
3.2987,75.203,74.446
3.3615,75.31,74.838
3.4243,75.231,75.127
3.4872,75.065,74.91
3.55,74.929,74.543
3.6128,74.911,74.693
3.6757,74.862,75.168
3.7385,74.721,75.707
3.8013,74.453,75.858
3.8642,74.339,75.16
3.927,74.544,74.255
3.9898,74.992,74.145
4.0527,75.567,74.985
4.1155,75.929,75.262
4.1783,75.905,75.056
4.2412,75.56,75.16
4.304,75.008,75.431
4.3668,74.703,75.009
4.4296,74.702,74.508
4.4925,74.839,74.558
4.5553,74.921,75
4.6181,74.825,75.193
4.681,74.718,75.159
4.7438,74.71,74.943
4.8066,74.881,74.907
4.8695,75.141,75.233
4.9323,75.351,75.486
4.9951,75.415,75.402
5.058,75.248,75.027
5.1208,74.904,74.624
5.1836,74.625,74.445
5.2465,74.555,74.742
5.3093,74.803,75.244
5.3721,75.151,75.194
5.435,75.353,74.871
5.4978,75.333,74.812
5.5606,75.06,74.972
5.6235,74.801,75.04
5.6863,74.715,75.196
5.7491,74.787,75.256
5.8119,74.964,74.649
5.8748,75.068,74.147
5.9376,75.106,74.603
6.0004,75.124,75.666
6.0633,75.171,76.102
6.1261,75.236,75.488
6.1889,75.226,74.714
6.2518,75.115,74.261


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_381.csv <==
x,qOut,qIn
0.031416,74.911,74.914
0.094248,74.987,74.695
0.15708,75.04,74.312
0.21991,75.005,74.568
0.28274,74.853,75.456
0.34558,74.769,75.834
0.40841,74.807,75.557
0.47124,74.93,74.904
0.53407,75.084,74.385
0.5969,75.208,74.396
0.65973,75.294,74.758
0.72257,75.317,75.255
0.7854,75.253,75.541
0.84823,75.103,75.37
0.91106,74.972,75.086
0.97389,74.916,74.95
1.0367,74.978,74.684
1.0996,75.011,74.619
1.1624,74.906,75.068
1.2252,74.712,75.464
1.2881,74.511,75.119
1.3509,74.541,74.62
1.4137,74.797,74.664
1.4765,75.142,75.252
1.5394,75.433,75.743
1.6022,75.45,75.293
1.665,75.19,74.405
1.7279,74.821,73.955
1.7907,74.539,74.637
1.8535,74.608,75.602
1.9164,74.922,75.919
1.9792,75.275,75.436
2.042,75.465,74.681
2.1049,75.356,74.299
2.1677,75.087,74.284
2.2305,74.837,74.598
2.2934,74.78,75.059
2.3562,74.896,75.473
2.419,75.023,75.705
2.4819,75.091,75.61
2.5447,75.056,75.246
2.6075,75.054,74.955
2.6704,75.095,74.817
2.7332,75.108,74.787
2.796,75.012,74.687
2.8588,74.78,74.582
2.9217,74.623,74.709
2.9845,74.661,75.085
3.0473,74.984,75.527
3.1102,75.346,75.486
3.173,75.438,74.973
3.2358,75.206,74.495
3.2987,74.657,74.75
3.3615,74.314,75.219
3.4243,74.398,75.314
3.4872,74.787,75.209
3.55,75.3,75.318
3.6128,75.612,75.195
3.6757,75.672,74.74
3.7385,75.522,74.662
3.8013,75.216,75.296
3.8642,74.894,75.2
3.927,74.669,74.43
3.9898,74.585,74.233
4.0527,74.668,75.019
4.1155,74.853,75.073
4.1783,75.061,74.455
4.2412,75.218,74.31
4.304,75.254,75.47
4.3668,75.135,76.563
4.4296,74.957,76.498
4.4925,74.834,75.387
4.5553,74.872,74.191
4.6181,75.057,73.829
4.681,75.24,74.112
4.7438,75.322,74.809
4.8066,75.223,75.576
4.8695,75.042,75.589
4.9323,74.905,75.012
4.9951,74.844,74.662
5.058,74.864,74.977
5.1208,74.831,75.315
5.1836,74.724,75.319
5.2465,74.6,74.952
5.3093,74.527,74.508
5.3721,74.603,74.646
5.435,74.849,75.119
5.4978,75.213,75.272
5.5606,75.639,74.668
5.6235,75.876,74.606
5.6863,75.673,75.36
5.7491,75.115,75.878
5.8119,74.366,75.439
5.8748,74.133,74.902
5.9376,74.457,74.702
6.0004,75.018,74.841
6.0633,75.466,75.242
6.1261,75.492,75.237
6.1889,75.264,74.83
6.2518,74.999,74.661


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_382.csv <==
x,qOut,qIn
0.031416,75.232,73.832
0.094248,75.333,74.016
0.15708,75.219,74.928
0.21991,74.911,75.773
0.28274,74.468,76.095
0.34558,74.271,75.716
0.40841,74.426,74.899
0.47124,74.809,74.285
0.53407,75.261,74.473
0.5969,75.557,75.094
0.65973,75.624,75.424
0.72257,75.477,75.177
0.7854,75.145,74.79
0.84823,74.83,74.706
0.91106,74.716,74.76
0.97389,74.799,75.024
1.0367,75.043,75.489
1.0996,75.126,75.687
1.1624,74.942,75.34
1.2252,74.636,74.543
1.2881,74.396,73.973
1.3509,74.574,74.279
1.4137,75.054,74.89
1.4765,75.556,75.136
1.5394,75.803,74.965
1.6022,75.545,75.08
1.665,75.042,75.368
1.7279,74.631,75.497
1.7907,74.636,75.181
1.8535,74.937,74.765
1.9164,75.149,74.67
1.9792,75.152,74.901
2.042,74.894,75.209
2.1049,74.775,75.527
2.1677,74.923,75.679
2.2305,75.2,75.342
2.2934,75.432,74.828
2.3562,75.282,74.647
2.419,74.861,74.528
2.4819,74.434,74.424
2.5447,74.282,74.69
2.6075,74.5,75.143
2.6704,74.851,75.26
2.7332,75.168,75.015
2.796,75.314,74.794
2.8588,75.334,75.119
2.9217,75.265,75.624
2.9845,75.14,75.665
3.0473,74.984,74.989
3.1102,74.864,74.623
3.173,74.875,74.728
3.2358,75.022,74.757
3.2987,75.291,74.423
3.3615,75.492,74.531
3.4243,75.452,75.12
3.4872,75.183,75.557
3.55,74.734,75.556
3.6128,74.464,75.435
3.6757,74.483,75.14
3.7385,74.692,74.692
3.8013,74.955,74.518
3.8642,75.075,74.733
3.927,75.093,74.936
3.9898,75.09,75.016
4.0527,75.143,75.203
4.1155,75.265,75.537
4.1783,75.342,75.5
4.2412,75.289,74.759
4.304,75.04,73.961
4.3668,74.708,74.402
4.4296,74.494,75.314
4.4925,74.478,75.568
4.5553,74.699,75.163
4.6181,75.001,75.068
4.681,75.279,75.09
4.7438,75.456,75.029
4.8066,75.473,74.952
4.8695,75.275,75
4.9323,74.951,75.001
4.9951,74.661,74.836
5.058,74.567,74.847
5.1208,74.744,75.33
5.1836,75.045,75.683
5.2465,75.306,75.481
5.3093,75.379,74.833
5.3721,75.187,74.109
5.435,74.865,73.814
5.4978,74.596,74.553
5.5606,74.556,75.624
5.6235,74.773,75.439
5.6863,75.076,74.905
5.7491,75.316,75.255
5.8119,75.368,76.119
5.8748,75.242,75.512
5.9376,75.057,74.262
6.0004,74.903,73.885
6.0633,74.857,74.845
6.1261,74.881,75.728
6.1889,74.956,75.796
6.2518,75.073,74.878


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_383.csv <==
x,qOut,qIn
0.031416,74.686,75.62
0.094248,75.326,75.909
0.15708,75.798,75.647
0.21991,75.943,75.044
0.28274,75.642,74.387
0.34558,75.103,74.237
0.40841,74.683,74.553
0.47124,74.523,74.941
0.53407,74.691,75.023
0.5969,74.866,74.938
0.65973,74.977,75.003
0.72257,75.064,75.347
0.7854,75.19,75.719
0.84823,75.32,75.498
0.91106,75.262,74.983
0.97389,75,74.819
1.0367,74.565,75.414
1.0996,74.367,75.637
1.1624,74.558,74.976
1.2252,74.996,74.022
1.2881,75.504,73.917
1.3509,75.681,74.694
1.4137,75.431,75.302
1.4765,74.936,75.215
1.5394,74.434,74.823
1.6022,74.352,74.987
1.665,74.593,75.298
1.7279,74.935,75.22
1.7907,75.161,74.711
1.8535,75.222,74.839
1.9164,75.234,75.462
1.9792,75.256,75.62
2.042,75.327,74.806
2.1049,75.38,74.353
2.1677,75.364,74.658
2.2305,75.257,75.168
2.2934,75.047,75.406
2.3562,74.762,75.532
2.419,74.512,75.474
2.4819,74.395,75.005
2.5447,74.499,74.317
2.6075,74.773,74.205
2.6704,75.055,74.636
2.7332,75.231,75.15
2.796,75.21,75.451
2.8588,75.074,75.545
2.9217,74.978,75.285
2.9845,74.98,74.696
3.0473,75.112,74.469
3.1102,75.209,75.081
3.173,75.165,75.628
3.2358,75.009,75.298
3.2987,74.795,74.438
3.3615,74.739,74.658
3.4243,74.895,75.345
3.4872,75.163,75.285
3.55,75.429,74.58
3.6128,75.418,74.522
3.6757,75.107,74.836
3.7385,74.689,75.211
3.8013,74.394,75.712
3.8642,74.51,75.601
3.927,74.877,74.834
3.9898,75.263,74.453
4.0527,75.448,74.855
4.1155,75.342,75.018
4.1783,75.099,74.925
4.2412,74.886,74.845
4.304,74.855,74.764
4.3668,74.979,74.909
4.4296,75.102,75.217
4.4925,75.143,75.219
4.5553,75.044,74.797
4.6181,74.905,74.715
4.681,74.806,75.148
4.7438,74.772,75.739
4.8066,74.813,75.832
4.8695,74.912,75.174
4.9323,75.067,74.277
4.9951,75.224,73.709
5.058,75.328,74.011
5.1208,75.251,75.079
5.1836,75.034,76.11
5.2465,74.803,76.282
5.3093,74.694,75.414
5.3721,74.776,74.758
5.435,74.92,74.684
5.4978,75.029,74.862
5.5606,75.025,74.838
5.6235,74.96,74.708
5.6863,74.912,74.749
5.7491,74.925,74.973
5.8119,75.029,75.036
5.8748,75.225,75.077
5.9376,75.391,75.422
6.0004,75.388,75.693
6.0633,75.078,75.057
6.1261,74.543,74.112
6.1889,74.182,73.926
6.2518,74.19,74.647


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_384.csv <==
x,qOut,qIn
0.031416,74.896,75.197
0.094248,75.087,75.172
0.15708,75.099,74.797
0.21991,74.95,74.654
0.28274,74.699,74.84
0.34558,74.667,74.631
0.40841,74.887,74.369
0.47124,75.204,74.814
0.53407,75.442,75.88
0.5969,75.354,75.955
0.65973,75.044,75.281
0.72257,74.733,74.962
0.7854,74.647,75.344
0.84823,74.858,75.183
0.91106,75.133,74.468
0.97389,75.305,73.906
1.0367,75.237,74.205
1.0996,75.055,75.336
1.1624,74.935,76.347
1.2252,74.914,76.309
1.2881,74.994,75.287
1.3509,74.972,74.454
1.4137,74.824,74.054
1.4765,74.642,74.186
1.5394,74.541,74.871
1.6022,74.643,75.108
1.665,74.894,74.765
1.7279,75.207,74.727
1.7907,75.498,75.615
1.8535,75.67,75.847
1.9164,75.607,75.043
1.9792,75.303,74.264
2.042,74.783,74.497
2.1049,74.363,75.298
2.1677,74.273,75.809
2.2305,74.508,75.563
2.2934,75.004,74.722
2.3562,75.516,74.255
2.419,75.807,74.352
2.4819,75.742,74.793
2.5447,75.203,75.232
2.6075,74.53,75.469
2.6704,74.196,75.484
2.7332,74.284,75.304
2.796,74.766,75.112
2.8588,75.151,74.968
2.9217,75.316,74.868
2.9845,75.299,74.909
3.0473,75.165,74.933
3.1102,75.022,74.733
3.173,74.92,74.621
3.2358,74.902,74.877
3.2987,75.006,75.229
3.3615,75.181,74.933
3.4243,75.241,74.536
3.4872,75.115,74.822
3.55,74.761,75.532
3.6128,74.499,75.518
3.6757,74.545,75.042
3.7385,74.844,74.616
3.8013,75.286,74.776
3.8642,75.538,75.395
3.927,75.526,75.75
3.9898,75.328,75.415
4.0527,75.047,74.768
4.1155,74.878,74.385
4.1783,74.823,74.203
4.2412,74.831,74.345
4.304,74.844,74.816
4.3668,74.839,75.499
4.4296,74.838,75.974
4.4925,74.853,75.611
4.5553,74.887,74.598
4.6181,74.946,74.513
4.681,75.03,75.18
4.7438,75.11,75.636
4.8066,75.156,75.305
4.8695,75.117,74.832
4.9323,75.055,74.654
4.9951,75.04,74.748
5.058,75.139,74.718
5.1208,75.28,74.858
5.1836,75.258,75.3
5.2465,75.024,75.4
5.3093,74.568,74.797
5.3721,74.283,74.352
5.435,74.373,74.473
5.4978,74.744,75.037
5.5606,75.252,75.768
5.6235,75.546,75.836
5.6863,75.543,75.122
5.7491,75.337,74.326
5.8119,75.049,74.486
5.8748,74.956,75.033
5.9376,75.037,75.195
6.0004,75.151,75.173
6.0633,75.144,75.272
6.1261,74.95,75.136
6.1889,74.767,74.809
6.2518,74.718,74.792


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_385.csv <==
x,qOut,qIn
0.031416,74.722,75.446
0.094248,74.964,75.2
0.15708,75.267,75.054
0.21991,75.464,75.21
0.28274,75.405,75.028
0.34558,75.045,74.566
0.40841,74.645,74.574
0.47124,74.436,74.909
0.53407,74.617,75.084
0.5969,75.047,75.191
0.65973,75.42,75.274
0.72257,75.561,75.054
0.7854,75.336,74.564
0.84823,74.933,74.534
0.91106,74.649,74.976
0.97389,74.592,75.372
1.0367,74.812,75.072
1.0996,75.05,74.56
1.1624,75.2,74.542
1.2252,75.262,75.041
1.2881,75.258,75.703
1.3509,75.226,75.963
1.4137,75.127,75.636
1.4765,74.974,74.8
1.5394,74.792,74.048
1.6022,74.723,74.135
1.665,74.806,74.763
1.7279,74.973,75.405
1.7907,75.142,75.476
1.8535,75.158,74.939
1.9164,75.044,74.489
1.9792,74.892,74.613
2.042,74.805,74.87
2.1049,74.846,74.807
2.1677,74.913,74.996
2.2305,74.94,75.629
2.2934,74.874,76.121
2.3562,74.848,75.664
2.419,74.986,74.904
2.4819,75.24,74.584
2.5447,75.536,74.693
2.6075,75.53,74.78
2.6704,75.167,74.907
2.7332,74.681,74.931
2.796,74.35,74.812
2.8588,74.513,74.68
2.9217,74.916,74.601
2.9845,75.262,74.792
3.0473,75.276,75.657
3.1102,74.969,76.313
3.173,74.649,75.87
3.2358,74.517,74.517
3.2987,74.724,73.525
3.3615,75.095,74.193
3.4243,75.446,75.353
3.4872,75.665,75.47
3.55,75.664,74.354
3.6128,75.421,74.3
3.6757,75.065,75.332
3.7385,74.761,76.156
3.8013,74.666,75.784
3.8642,74.751,75.11
3.927,74.823,74.713
3.9898,74.818,74.502
4.0527,74.702,74.571
4.1155,74.712,74.895
4.1783,74.941,75.129
4.2412,75.281,75.243
4.304,75.601,75.414
4.3668,75.552,75.439
4.4296,75.145,75.163
4.4925,74.636,74.72
4.5553,74.321,74.358
4.6181,74.439,74.478
4.681,74.734,74.92
4.7438,75.008,75.251
4.8066,75.092,75.25
4.8695,75.145,75.097
4.9323,75.277,74.957
4.9951,75.422,74.954
5.058,75.483,74.779
5.1208,75.224,74.554
5.1836,74.816,74.841
5.2465,74.516,75.543
5.3093,74.566,75.879
5.3721,74.922,75.421
5.435,75.294,74.732
5.4978,75.505,74.257
5.5606,75.423,74.297
5.6235,75.131,74.792
5.6863,74.806,75.413
5.7491,74.583,75.765
5.8119,74.575,75.547
5.8748,74.754,74.922
5.9376,75.004,74.425
6.0004,75.208,74.569
6.0633,75.262,75.063
6.1261,75.112,74.97
6.1889,74.875,74.804
6.2518,74.7,75.132


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_386.csv <==
x,qOut,qIn
0.031416,75.34,74.665
0.094248,74.88,74.949
0.15708,74.501,75.26
0.21991,74.442,75.211
0.28274,74.869,74.929
0.34558,75.451,74.742
0.40841,75.736,74.689
0.47124,75.563,74.842
0.53407,74.832,75.038
0.5969,74.211,75.214
0.65973,74.154,75.324
0.72257,74.564,75.139
0.7854,75.231,74.946
0.84823,75.576,75.164
0.91106,75.55,75.338
0.97389,75.304,75.127
1.0367,75.017,74.608
1.0996,74.918,74.4
1.1624,74.952,74.655
1.2252,75.027,75.143
1.2881,75.055,75.215
1.3509,75.043,74.838
1.4137,75.014,74.619
1.4765,74.965,74.816
1.5394,74.892,75.365
1.6022,74.821,75.63
1.665,74.823,75.428
1.7279,74.907,74.985
1.7907,75.066,74.798
1.8535,75.195,74.842
1.9164,75.248,74.828
1.9792,75.233,74.883
2.042,75.167,75.238
2.1049,75.076,75.226
2.1677,74.956,74.718
2.2305,74.831,74.426
2.2934,74.731,74.933
2.3562,74.733,75.377
2.419,74.815,75.23
2.4819,74.913,74.794
2.5447,74.961,74.853
2.6075,74.95,75.361
2.6704,74.971,75.618
2.7332,75.061,75.472
2.796,75.239,75.095
2.8588,75.35,74.744
2.9217,75.288,74.508
2.9845,75.096,74.447
3.0473,74.849,74.453
3.1102,74.778,74.568
3.173,74.866,75.004
3.2358,74.996,75.684
3.2987,75.042,75.639
3.3615,74.954,74.844
3.4243,74.855,74.563
3.4872,74.822,75.029
3.55,74.91,75.191
3.6128,75.016,74.621
3.6757,75.082,74.348
3.7385,75.128,74.789
3.8013,75.181,75.739
3.8642,75.295,76.16
3.927,75.357,75.794
3.9898,75.272,75.003
4.0527,74.959,74.701
4.1155,74.57,74.929
4.1783,74.359,74.919
4.2412,74.401,74.48
4.304,74.712,74.21
4.3668,75.054,74.589
4.4296,75.295,75.091
4.4925,75.391,75.443
4.5553,75.318,75.656
4.6181,75.124,75.53
4.681,74.893,75.056
4.7438,74.709,74.588
4.8066,74.648,74.378
4.8695,74.731,74.51
4.9323,74.935,74.88
4.9951,75.207,75.282
5.058,75.498,75.725
5.1208,75.69,75.705
5.1836,75.645,74.901
5.2465,75.359,73.83
5.3093,74.866,73.886
5.3721,74.486,75.413
5.435,74.367,76.655
5.4978,74.466,76.3
5.5606,74.7,74.79
5.6235,74.95,73.995
5.6863,75.217,73.904
5.7491,75.43,74.308
5.8119,75.512,75.067
5.8748,75.272,75.567
5.9376,74.841,75.508
6.0004,74.48,75.076
6.0633,74.449,74.876
6.1261,74.803,75.17
6.1889,75.232,75.329
6.2518,75.483,74.993


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_387.csv <==
x,qOut,qIn
0.031416,75.013,74.787
0.094248,75.043,75.048
0.15708,75.236,75.314
0.21991,75.489,75.33
0.28274,75.692,75.034
0.34558,75.579,74.782
0.40841,75.141,74.819
0.47124,74.602,75.115
0.53407,74.223,75.132
0.5969,74.301,74.658
0.65973,74.673,74.363
0.72257,75.115,74.671
0.7854,75.417,75.411
0.84823,75.468,75.61
0.91106,75.307,75.277
0.97389,75.045,74.876
1.0367,74.807,74.68
1.0996,74.745,74.858
1.1624,74.832,75.369
1.2252,74.986,75.723
1.2881,75.118,75.22
1.3509,75.168,74.495
1.4137,75.156,74.367
1.4765,75.109,74.848
1.5394,75.054,75.314
1.6022,74.991,74.944
1.665,74.907,74.457
1.7279,74.817,74.88
1.7907,74.738,75.921
1.8535,74.741,75.594
1.9164,74.849,74.449
1.9792,75.021,73.87
2.042,75.205,74.505
2.1049,75.266,75.31
2.1677,75.189,75.678
2.2305,75.06,75.481
2.2934,74.975,74.842
2.3562,75.056,74.483
2.419,75.185,74.711
2.4819,75.234,75.292
2.5447,75.085,75.509
2.6075,74.82,75.051
2.6704,74.651,74.552
2.7332,74.656,74.497
2.796,74.87,74.855
2.8588,75.102,75.368
2.9217,75.23,75.893
2.9845,75.216,75.972
3.0473,75.039,75.188
3.1102,74.791,74.249
3.173,74.624,73.894
3.2358,74.621,74.289
3.2987,74.843,75.118
3.3615,75.14,75.543
3.4243,75.311,75.42
3.4872,75.294,75.007
3.55,75.061,74.872
3.6128,74.887,75.16
3.6757,74.892,75.309
3.7385,74.994,74.897
3.8013,75.077,74.274
3.8642,74.946,74.626
3.927,74.787,75.437
3.9898,74.776,75.705
4.0527,75.065,75.326
4.1155,75.476,75.05
4.1783,75.641,74.809
4.2412,75.437,74.504
4.304,74.805,74.154
4.3668,74.309,74.584
4.4296,74.281,75.675
4.4925,74.625,76.36
4.5553,75.158,75.675
4.6181,75.452,74.658
4.681,75.465,74.256
4.7438,75.288,74.399
4.8066,75.033,74.514
4.8695,74.854,74.575
4.9323,74.767,74.841
4.9951,74.77,75.151
5.058,74.854,75.203
5.1208,75.046,74.959
5.1836,75.266,74.919
5.2465,75.381,75.43
5.3093,75.258,75.877
5.3721,74.864,75.679
5.435,74.499,75.369
5.4978,74.385,75.029
5.5606,74.69,74.36
5.6235,75.211,74.018
5.6863,75.625,74.374
5.7491,75.734,74.872
5.8119,75.378,75.149
5.8748,74.769,75.497
5.9376,74.339,75.645
6.0004,74.254,75.166
6.0633,74.593,74.537
6.1261,74.943,74.735
6.1889,75.109,75.114
6.2518,75.112,75.009


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_388.csv <==
x,qOut,qIn
0.031416,75.298,75.756
0.094248,75.166,75.359
0.15708,74.956,74.691
0.21991,74.764,74.037
0.28274,74.683,74.025
0.34558,74.766,74.788
0.40841,74.943,75.528
0.47124,75.126,75.65
0.53407,75.229,75.459
0.5969,75.22,75.42
0.65973,75.162,75.143
0.72257,75.102,74.703
0.7854,75.086,74.728
0.84823,75.041,75.173
0.91106,74.91,75.278
0.97389,74.754,74.781
1.0367,74.649,74.284
1.0996,74.792,74.815
1.1624,75.097,75.613
1.2252,75.355,75.634
1.2881,75.347,75.063
1.3509,74.937,74.811
1.4137,74.465,74.525
1.4765,74.232,74.195
1.5394,74.486,74.423
1.6022,75.003,75.234
1.665,75.453,75.848
1.7279,75.681,75.821
1.7907,75.575,75.241
1.8535,75.288,74.812
1.9164,75.017,74.719
1.9792,74.854,74.981
2.042,74.859,75.51
2.1049,74.874,75.59
2.1677,74.855,75.021
2.2305,74.848,74.312
2.2934,74.911,74.28
2.3562,75.1,74.744
2.419,75.253,75.009
2.4819,75.238,74.859
2.5447,74.941,74.681
2.6075,74.547,75.279
2.6704,74.37,76.107
2.7332,74.495,76.222
2.796,74.94,75.221
2.8588,75.38,74.042
2.9217,75.601,73.538
2.9845,75.568,74.19
3.0473,75.278,75.29
3.1102,75.018,75.236
3.173,74.958,74.751
3.2358,75.051,74.938
3.2987,75.21,75.663
3.3615,75.139,75.582
3.4243,74.866,75.018
3.4872,74.563,74.675
3.55,74.42,74.985
3.6128,74.539,75.33
3.6757,74.801,75.349
3.7385,75.109,75.171
3.8013,75.384,74.993
3.8642,75.594,74.691
3.927,75.579,74.424
3.9898,75.287,74.644
4.0527,74.693,75.418
4.1155,74.222,75.66
4.1783,74.176,75.206
4.2412,74.483,74.577
4.304,74.998,74.282
4.3668,75.321,74.633
4.4296,75.404,75.299
4.4925,75.326,75.637
4.5553,75.189,75.337
4.6181,75.112,75.097
4.681,75.09,75.059
4.7438,75.103,74.883
4.8066,75.135,74.436
4.8695,75.164,74.494
4.9323,75.125,75.021
4.9951,75.006,75.391
5.058,74.802,75.302
5.1208,74.696,75.136
5.1836,74.79,75.008
5.2465,75.006,74.924
5.3093,75.242,74.921
5.3721,75.217,74.755
5.435,74.971,74.524
5.4978,74.699,74.739
5.5606,74.611,75.607
5.6235,74.847,75.746
5.6863,75.203,75
5.7491,75.471,74.436
5.8119,75.463,75.01
5.8748,75.164,75.574
5.9376,74.803,75.396
6.0004,74.569,74.868
6.0633,74.62,74.396
6.1261,74.858,74.328
6.1889,75.112,74.822
6.2518,75.283,75.532


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_389.csv <==
x,qOut,qIn
0.031416,75.48,73.739
0.094248,75.263,74.437
0.15708,75.122,75.49
0.21991,75.06,75.983
0.28274,75.048,75.567
0.34558,74.937,74.821
0.40841,74.794,74.349
0.47124,74.722,74.525
0.53407,74.819,75.041
0.5969,75.025,75.207
0.65973,75.139,75.157
0.72257,75.1,75.158
0.7854,74.877,75.433
0.84823,74.763,75.416
0.91106,74.893,74.911
0.97389,75.152,74.395
1.0367,75.388,74.57
1.0996,75.227,75.182
1.1624,74.797,75.529
1.2252,74.413,75.321
1.2881,74.398,74.741
1.3509,74.835,74.48
1.4137,75.337,74.575
1.4765,75.617,74.879
1.5394,75.43,75.379
1.6022,74.951,75.6
1.665,74.597,75.315
1.7279,74.543,74.931
1.7907,74.886,74.836
1.8535,75.26,74.693
1.9164,75.447,74.539
1.9792,75.413,74.734
2.042,75.166,75.137
2.1049,74.906,75.216
2.1677,74.771,75.225
2.2305,74.787,75.381
2.2934,74.958,75.431
2.3562,75.125,75.02
2.419,75.152,74.441
2.4819,75.03,74.141
2.5447,74.775,74.681
2.6075,74.642,75.369
2.6704,74.749,75.49
2.7332,75.02,75.172
2.796,75.347,75.024
2.8588,75.449,75.385
2.9217,75.276,75.694
2.9845,74.951,75.436
3.0473,74.631,74.522
3.1102,74.56,74.064
3.173,74.702,74.401
3.2358,74.947,75.004
3.2987,75.185,74.964
3.3615,75.347,74.838
3.4243,75.38,75.288
3.4872,75.261,75.86
3.55,74.978,75.673
3.6128,74.674,74.854
3.6757,74.533,74.172
3.7385,74.595,74.019
3.8013,74.862,74.586
3.8642,75.142,75.233
3.927,75.344,75.436
3.9898,75.447,75.2
4.0527,75.447,75.094
4.1155,75.355,75.387
4.1783,75.144,75.471
4.2412,74.86,74.98
4.304,74.557,74.443
4.3668,74.423,74.869
4.4296,74.522,75.502
4.4925,74.792,75.401
4.5553,75.151,74.889
4.6181,75.439,74.741
4.681,75.534,74.438
4.7438,75.396,73.969
4.8066,75.003,74.188
4.8695,74.573,75.217
4.9323,74.362,75.949
4.9951,74.431,75.816
5.058,74.783,75.16
5.1208,75.16,75.016
5.1836,75.406,75.198
5.2465,75.476,75.283
5.3093,75.347,75.088
5.3721,75.137,75.003
5.435,74.973,75.046
5.4978,74.914,74.877
5.5606,74.997,74.279
5.6235,75.125,74.485
5.6863,75.148,75.446
5.7491,75.005,75.877
5.8119,74.654,74.995
5.8748,74.319,74.239
5.9376,74.236,74.365
6.0004,74.434,75.086
6.0633,74.887,75.733
6.1261,75.325,75.805
6.1889,75.591,75.28
6.2518,75.648,74.29


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_390.csv <==
x,qOut,qIn
0.031416,75.001,75.761
0.094248,75.344,75.229
0.15708,75.54,74.495
0.21991,75.501,74.501
0.28274,75.168,75.261
0.34558,74.797,75.373
0.40841,74.645,74.952
0.47124,74.736,74.61
0.53407,75.041,74.466
0.5969,75.253,74.478
0.65973,75.255,74.952
0.72257,75.094,75.807
0.7854,74.849,76.124
0.84823,74.736,75.408
0.91106,74.772,74.652
0.97389,74.888,74.542
1.0367,75.001,75.034
1.0996,75.057,75.143
1.1624,75.092,74.736
1.2252,75.116,74.216
1.2881,75.132,74.212
1.3509,75.095,74.913
1.4137,75.027,75.798
1.4765,74.961,76.247
1.5394,74.932,75.757
1.6022,74.883,74.894
1.665,74.776,74.309
1.7279,74.674,74.148
1.7907,74.653,74.124
1.8535,74.865,74.606
1.9164,75.22,75.648
1.9792,75.548,76.35
2.042,75.676,75.779
2.1049,75.479,74.665
2.1677,75.114,74.017
2.2305,74.758,74.166
2.2934,74.583,74.831
2.3562,74.536,75.274
2.419,74.534,75.38
2.4819,74.606,75.163
2.5447,74.798,74.823
2.6075,75.212,74.765
2.6704,75.628,74.949
2.7332,75.794,75.204
2.796,75.458,75.482
2.8588,74.718,75.425
2.9217,74.167,74.99
2.9845,74.092,74.743
3.0473,74.659,75.312
3.1102,75.346,75.458
3.173,75.759,74.774
3.2358,75.761,74.24
3.2987,75.264,74.578
3.3615,74.654,74.828
3.4243,74.358,74.746
3.4872,74.451,74.882
3.55,74.915,75.364
3.6128,75.269,75.368
3.6757,75.337,75.096
3.7385,75.183,75.194
3.8013,74.917,75.766
3.8642,74.846,75.7
3.927,74.976,74.962
3.9898,75.184,74.286
4.0527,75.334,74.439
4.1155,75.32,74.964
4.1783,75.213,75.198
4.2412,75.074,75.042
4.304,74.959,74.73
4.3668,74.829,74.83
4.4296,74.688,75.194
4.4925,74.592,75.242
4.5553,74.6,74.689
4.6181,74.743,74.54
4.681,74.938,74.953
4.7438,75.119,75.405
4.8066,75.228,75.404
4.8695,75.309,74.866
4.9323,75.389,74.338
4.9951,75.43,74.436
5.058,75.386,75.02
5.1208,75.164,75.328
5.1836,74.87,75.44
5.2465,74.648,75.485
5.3093,74.636,75.465
5.3721,74.814,75.08
5.435,75.008,74.544
5.4978,75.118,74.409
5.5606,75.068,74.824
5.6235,74.952,75.281
5.6863,74.868,75.564
5.7491,74.852,75.403
5.8119,74.922,74.535
5.8748,75.02,74.258
5.9376,75.082,74.925
6.0004,75.066,75.498
6.0633,74.938,74.979
6.1261,74.752,74.44
6.1889,74.656,74.674
6.2518,74.723,75.38


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_391.csv <==
x,qOut,qIn
0.031416,75.717,75.25
0.094248,75.675,75.551
0.15708,75.445,75.252
0.21991,75.097,74.522
0.28274,74.714,74.372
0.34558,74.506,75.05
0.40841,74.524,75.378
0.47124,74.702,74.804
0.53407,74.953,74.153
0.5969,75.139,74.775
0.65973,75.214,75.801
0.72257,75.192,76.017
0.7854,75.093,74.924
0.84823,75.014,74.212
0.91106,74.991,74.399
0.97389,75,74.947
1.0367,75.01,75.671
1.0996,74.986,76.275
1.1624,74.979,76.037
1.2252,75.012,74.902
1.2881,75.096,73.992
1.3509,75.122,74.112
1.4137,75.034,74.529
1.4765,74.877,74.907
1.5394,74.716,75.236
1.6022,74.675,75.28
1.665,74.746,75.006
1.7279,74.887,74.741
1.7907,75.055,74.854
1.8535,75.207,75.18
1.9164,75.249,75.274
1.9792,75.145,75.036
2.042,74.871,74.844
2.1049,74.664,74.888
2.1677,74.752,74.974
2.2305,75.097,75.144
2.2934,75.618,75.292
2.3562,75.816,75.182
2.419,75.484,74.946
2.4819,74.847,74.745
2.5447,74.221,74.689
2.6075,74.224,74.985
2.6704,74.648,75.504
2.7332,75.134,75.843
2.796,75.337,75.442
2.8588,75.208,74.563
2.9217,74.998,74.017
2.9845,74.866,74.179
3.0473,74.936,74.87
3.1102,75.052,75.379
3.173,75.089,75.501
3.2358,75.046,75.291
3.2987,74.95,75.144
3.3615,74.956,75.098
3.4243,75.05,74.821
3.4872,75.148,74.442
3.55,75.158,74.689
3.6128,75.015,75.235
3.6757,74.858,75.333
3.7385,74.811,75.205
3.8013,74.98,75.377
3.8642,75.275,75.247
3.927,75.441,74.6
3.9898,75.353,74.149
4.0527,74.919,74.509
4.1155,74.465,75.17
4.1783,74.323,75.553
4.2412,74.519,75.409
4.304,75.002,74.742
4.3668,75.398,74.527
4.4296,75.537,75.052
4.4925,75.414,75.792
4.5553,75.061,75.819
4.6181,74.74,75.052
4.681,74.616,74.352
4.7438,74.698,74.21
4.8066,74.953,74.436
4.8695,75.21,74.515
4.9323,75.347,74.718
4.9951,75.308,75.345
5.058,75.054,76.138
5.1208,74.731,75.936
5.1836,74.56,75.138
5.2465,74.603,74.781
5.3093,74.881,75.207
5.3721,75.136,75.14
5.435,75.222,74.495
5.4978,75.167,74.073
5.5606,75.027,74.608
5.6235,75.049,75.298
5.6863,75.212,75.482
5.7491,75.348,75.236
5.8119,75.278,74.829
5.8748,74.867,74.773
5.9376,74.415,75.078
6.0004,74.183,75.332
6.0633,74.386,75.169
6.1261,74.829,74.868
6.1889,75.266,74.706
6.2518,75.587,74.796


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_392.csv <==
x,qOut,qIn
0.031416,74.842,75.187
0.094248,75.072,74.649
0.15708,75.265,74.734
0.21991,75.373,74.948
0.28274,75.352,74.94
0.34558,75.18,74.781
0.40841,74.958,74.731
0.47124,74.806,75.162
0.53407,74.838,76.096
0.5969,75.039,76.224
0.65973,75.226,75.306
0.72257,75.268,74.19
0.7854,75.058,73.987
0.84823,74.724,74.583
0.91106,74.513,75.081
0.97389,74.526,74.988
1.0367,74.815,74.568
1.0996,75.166,74.908
1.1624,75.401,75.686
1.2252,75.442,76.013
1.2881,75.242,75.133
1.3509,74.935,74.182
1.4137,74.7,74.107
1.4765,74.619,74.647
1.5394,74.745,74.861
1.6022,74.983,74.978
1.665,75.271,75.471
1.7279,75.517,75.791
1.7907,75.642,75.095
1.8535,75.46,74.408
1.9164,75.02,74.686
1.9792,74.551,75.512
2.042,74.306,75.732
2.1049,74.451,75.105
2.1677,74.776,74.492
2.2305,75.106,74.286
2.2934,75.293,74.3
2.3562,75.374,74.688
2.419,75.329,75.487
2.4819,75.142,76.027
2.5447,74.801,75.828
2.6075,74.482,75.188
2.6704,74.418,74.534
2.7332,74.621,74.278
2.796,75.056,74.6
2.8588,75.388,75.182
2.9217,75.456,75.6
2.9845,75.31,75.382
3.0473,75.038,74.5
3.1102,74.957,74.072
3.173,75.066,74.357
3.2358,75.198,75.026
3.2987,75.167,75.726
3.3615,74.842,75.759
3.4243,74.494,75.164
3.4872,74.356,74.674
3.55,74.617,74.983
3.6128,75.125,75.5
3.6757,75.574,75.47
3.7385,75.764,74.752
3.8013,75.528,74.113
3.8642,75.02,74.454
3.927,74.642,75.08
3.9898,74.567,75.235
4.0527,74.896,74.895
4.1155,75.19,74.887
4.1783,75.177,75.144
4.2412,74.912,75.391
4.304,74.518,75.651
4.3668,74.449,75.556
4.4296,74.715,74.944
4.4925,75.124,74.401
4.5553,75.463,74.513
4.6181,75.528,74.911
4.681,75.392,75.195
4.7438,75.182,75.208
4.8066,75.031,74.891
4.8695,74.956,74.787
4.9323,74.868,74.891
4.9951,74.758,74.758
5.058,74.642,74.545
5.1208,74.665,74.838
5.1836,74.811,75.24
5.2465,74.998,75.387
5.3093,75.138,75.427
5.3721,75.214,75.357
5.435,75.282,75.043
5.4978,75.331,74.803
5.5606,75.336,74.725
5.6235,75.165,74.804
5.6863,74.895,75.144
5.7491,74.681,75.489
5.8119,74.676,75.296
5.8748,74.887,74.834
5.9376,75.094,74.611
6.0004,75.167,74.559
6.0633,75.003,74.399
6.1261,74.763,74.721
6.1889,74.628,75.523
6.2518,74.65,75.888


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_393.csv <==
x,qOut,qIn
0.031416,75.515,74.679
0.094248,75.745,74.527
0.15708,75.585,74.628
0.21991,75.138,74.674
0.28274,74.568,75.141
0.34558,74.399,76.155
0.40841,74.621,76.511
0.47124,74.988,75.586
0.53407,75.234,74.093
0.5969,75.175,73.835
0.65973,74.979,74.556
0.72257,74.816,75.319
0.7854,74.836,75.215
0.84823,74.995,74.793
0.91106,75.15,74.784
0.97389,75.227,75.156
1.0367,75.172,75.362
1.0996,75.041,75.238
1.1624,74.873,75.034
1.2252,74.706,74.754
1.2881,74.578,74.74
1.3509,74.571,75.21
1.4137,74.757,75.437
1.4765,75.097,74.926
1.5394,75.538,74.315
1.6022,75.802,74.59
1.665,75.668,75.154
1.7279,75.212,75.396
1.7907,74.575,75.151
1.8535,74.341,75.021
1.9164,74.545,75.062
1.9792,74.939,75.041
2.042,75.246,74.998
2.1049,75.261,75.142
2.1677,75.142,75.285
2.2305,75.026,75.318
2.2934,75.031,75.157
2.3562,75.079,74.537
2.419,75.083,73.907
2.4819,75.042,74.022
2.5447,74.974,74.798
2.6075,74.934,75.355
2.6704,74.889,75.645
2.7332,74.839,75.597
2.796,74.79,75.198
2.8588,74.85,74.787
2.9217,75.005,74.605
2.9845,75.167,74.853
3.0473,75.237,75.603
3.1102,75.144,75.845
3.173,75.027,75.293
3.2358,74.988,74.557
3.2987,75.119,74.419
3.3615,75.272,74.831
3.4243,75.229,75.226
3.4872,74.961,75.313
3.55,74.489,75.115
3.6128,74.202,74.687
3.6757,74.269,74.269
3.7385,74.609,74.345
3.8013,75.095,75.093
3.8642,75.452,75.623
3.927,75.555,75.546
3.9898,75.418,75.167
4.0527,75.083,75.235
4.1155,74.858,75.416
4.1783,74.892,74.96
4.2412,75.103,74.056
4.304,75.365,74.091
4.3668,75.363,75.199
4.4296,75.128,75.8
4.4925,74.847,75.385
4.5553,74.725,74.767
4.6181,74.872,74.982
4.681,75.047,75.42
4.7438,75.086,75.42
4.8066,74.855,74.791
4.8695,74.579,74.233
4.9323,74.516,74.182
4.9951,74.702,74.813
5.058,75.111,75.655
5.1208,75.466,75.879
5.1836,75.601,75.689
5.2465,75.483,75.335
5.3093,75.108,74.747
5.3721,74.708,74.239
5.435,74.499,74.274
5.4978,74.525,74.843
5.5606,74.784,75.397
5.6235,75.074,75.287
5.6863,75.291,74.897
5.7491,75.393,74.682
5.8119,75.356,74.726
5.8748,75.205,74.986
5.9376,74.974,75.325
6.0004,74.728,75.313
6.0633,74.535,74.888
6.1261,74.513,74.87
6.1889,74.717,75.155
6.2518,75.078,75.135


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_394.csv <==
x,qOut,qIn
0.031416,75.531,75.091
0.094248,75.44,74.528
0.15708,75.239,74.742
0.21991,75.001,75.506
0.28274,74.806,76.091
0.34558,74.736,75.484
0.40841,74.758,74.283
0.47124,74.827,73.749
0.53407,74.894,74.473
0.5969,74.995,75.316
0.65973,75.141,75.776
0.72257,75.257,75.866
0.7854,75.259,75.618
0.84823,75.005,74.947
0.91106,74.664,74.147
0.97389,74.448,73.77
1.0367,74.554,74.439
1.0996,74.894,75.518
1.1624,75.191,75.956
1.2252,75.327,75.446
1.2881,75.226,74.701
1.3509,75.14,74.678
1.4137,75.174,74.862
1.4765,75.234,74.718
1.5394,75.196,74.602
1.6022,74.862,75.22
1.665,74.502,75.781
1.7279,74.378,75.543
1.7907,74.71,74.817
1.8535,75.314,74.613
1.9164,75.75,74.654
1.9792,75.776,74.651
2.042,75.197,74.955
2.1049,74.465,75.597
2.1677,74.15,75.747
2.2305,74.336,75.148
2.2934,74.979,74.477
2.3562,75.482,74.585
2.419,75.611,74.981
2.4819,75.394,75.041
2.5447,74.907,74.626
2.6075,74.566,74.758
2.6704,74.551,75.302
2.7332,74.793,75.466
2.796,75.175,75.124
2.8588,75.411,75.067
2.9217,75.396,75.089
2.9845,75.174,74.849
3.0473,74.818,74.686
3.1102,74.61,74.844
3.173,74.664,74.967
3.2358,74.909,75.132
3.2987,75.246,75.486
3.3615,75.418,75.503
3.4243,75.34,75.163
3.4872,75.086,75.033
3.55,74.762,75.436
3.6128,74.626,75.214
3.6757,74.689,74.362
3.7385,74.856,73.991
3.8013,75.024,74.666
3.8642,75.125,75.191
3.927,75.188,75.2
3.9898,75.211,74.955
4.0527,75.189,74.549
4.1155,75.068,74.613
4.1783,74.901,75.257
4.2412,74.772,75.687
4.304,74.764,75.306
4.3668,74.891,74.936
4.4296,75.075,75.025
4.4925,75.256,75.415
4.5553,75.378,75.511
4.6181,75.423,74.852
4.681,75.351,74.129
4.7438,75.163,74.07
4.8066,74.869,74.703
4.8695,74.613,75.064
4.9323,74.523,75.077
4.9951,74.597,75.089
5.058,74.808,75.458
5.1208,74.97,75.799
5.1836,75.012,75.643
5.2465,74.971,74.96
5.3093,74.903,74.473
5.3721,74.942,74.724
5.435,75.084,75.039
5.4978,75.258,75.023
5.5606,75.388,74.847
5.6235,75.396,74.736
5.6863,75.278,74.745
5.7491,75.064,75.134
5.8119,74.789,75.726
5.8748,74.539,75.611
5.9376,74.42,74.888
6.0004,74.467,74.187
6.0633,74.698,74.034
6.1261,75.005,74.596
6.1889,75.286,75.434
6.2518,75.477,75.767


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_395.csv <==
x,qOut,qIn
0.031416,75.468,74.712
0.094248,75.494,74.465
0.15708,75.265,74.432
0.21991,74.834,74.404
0.28274,74.297,74.535
0.34558,74.036,75.321
0.40841,74.168,76.14
0.47124,74.59,76.068
0.53407,75.16,74.826
0.5969,75.648,74.075
0.65973,75.869,74.485
0.72257,75.757,75.508
0.7854,75.269,75.828
0.84823,74.766,74.992
0.91106,74.603,74.184
0.97389,74.784,74.351
1.0367,75.232,75.422
1.0996,75.469,75.915
1.1624,75.331,75.579
1.2252,74.93,74.729
1.2881,74.433,74.044
1.3509,74.251,74.253
1.4137,74.418,74.862
1.4765,74.795,75.136
1.5394,75.227,74.957
1.6022,75.517,75.044
1.665,75.569,75.247
1.7279,75.403,75.081
1.7907,75.063,74.535
1.8535,74.84,74.921
1.9164,74.835,75.85
1.9792,74.956,75.888
2.042,75.072,74.666
2.1049,75.02,74.141
2.1677,74.949,74.529
2.2305,74.964,75.095
2.2934,75.151,75.423
2.3562,75.266,75.65
2.419,75.11,75.594
2.4819,74.775,75.108
2.5447,74.415,74.525
2.6075,74.443,74.505
2.6704,74.757,74.828
2.7332,75.113,75.011
2.796,75.263,74.689
2.8588,75.137,74.687
2.9217,74.971,75.246
2.9845,74.916,75.708
3.0473,75.09,75.355
3.1102,75.293,74.754
3.173,75.309,74.576
3.2358,75.124,74.832
3.2987,74.768,74.926
3.3615,74.593,74.8
3.4243,74.724,74.95
3.4872,75.056,75.277
3.55,75.451,75.35
3.6128,75.592,75.032
3.6757,75.408,74.684
3.7385,75.031,74.644
3.8013,74.633,75.1
3.8642,74.521,75.322
3.927,74.647,75.114
3.9898,74.874,74.92
4.0527,75.064,74.832
4.1155,75.181,74.772
4.1783,75.244,74.963
4.2412,75.234,75.221
4.304,75.127,75.262
4.3668,74.92,75.34
4.4296,74.751,75.317
4.4925,74.705,74.858
4.5553,74.847,74.472
4.6181,75.056,74.772
4.681,75.186,75.031
4.7438,75.193,74.779
4.8066,75.056,74.598
4.8695,74.915,75.001
4.9323,74.866,75.317
4.9951,74.913,75.307
5.058,75.036,75.312
5.1208,75.102,75.415
5.1836,75.063,75.331
5.2465,74.962,75.21
5.3093,74.858,75.141
5.3721,74.886,74.585
5.435,75.037,73.813
5.4978,75.218,73.68
5.5606,75.331,74.696
5.6235,75.253,75.777
5.6863,75.039,76.169
5.7491,74.803,75.872
5.8119,74.664,75.22
5.8748,74.678,74.673
5.9376,74.768,74.481
6.0004,74.875,74.745
6.0633,74.952,75.148
6.1261,75.032,75.378
6.1889,75.156,75.446
6.2518,75.309,75.197


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_396.csv <==
x,qOut,qIn
0.031416,74.199,75.382
0.094248,74.274,75.029
0.15708,74.564,74.627
0.21991,74.931,74.655
0.28274,75.251,75.024
0.34558,75.513,75.155
0.40841,75.67,75.18
0.47124,75.656,75.26
0.53407,75.403,75.339
0.5969,74.967,75.188
0.65973,74.617,74.818
0.72257,74.496,74.438
0.7854,74.699,74.618
0.84823,74.974,75.18
0.91106,75.13,75.392
0.97389,75.146,75.098
1.0367,75.035,74.682
1.0996,74.989,74.31
1.1624,75.026,74.145
1.2252,75.08,74.783
1.2881,75.076,76.334
1.3509,74.956,76.799
1.4137,74.838,75.697
1.4765,74.812,74.178
1.5394,74.951,73.653
1.6022,75.175,74.294
1.665,75.325,75.26
1.7279,75.325,75.8
1.7907,75.118,75.429
1.8535,74.856,74.865
1.9164,74.726,74.727
1.9792,74.765,74.988
2.042,74.975,75.018
2.1049,75.089,74.847
2.1677,74.97,74.933
2.2305,74.7,75.092
2.2934,74.403,75.134
2.3562,74.444,75.133
2.419,74.841,75.007
2.4819,75.387,74.759
2.5447,75.862,74.756
2.6075,75.824,74.829
2.6704,75.284,74.714
2.7332,74.612,74.652
2.796,74.239,75.002
2.8588,74.537,75.444
2.9217,75.103,75.429
2.9845,75.558,74.881
3.0473,75.571,74.398
3.1102,75.219,74.879
3.173,74.859,75.791
3.2358,74.686,76.14
3.2987,74.834,75.2
3.3615,75.041,74.293
3.4243,75.148,74.311
3.4872,75.146,74.944
3.55,75.059,75.304
3.6128,74.975,74.942
3.6757,74.875,74.59
3.7385,74.772,74.977
3.8013,74.684,75.831
3.8642,74.709,75.508
3.927,74.845,74.588
3.9898,75.016,74.386
4.0527,75.139,74.834
4.1155,75.118,74.791
4.1783,75.022,74.808
4.2412,74.955,75.291
4.304,75.016,75.625
4.3668,75.214,75.143
4.4296,75.383,74.62
4.4925,75.399,74.658
4.5553,75.157,75.09
4.6181,74.812,75.05
4.681,74.617,74.869
4.7438,74.641,75.089
4.8066,74.901,75.571
4.8695,75.146,75.587
4.9323,75.271,75.257
4.9951,75.269,74.811
5.058,75.158,74.269
5.1208,74.987,74.027
5.1836,74.804,74.338
5.2465,74.684,74.812
5.3093,74.701,74.94
5.3721,74.894,75.174
5.435,75.141,75.665
5.4978,75.313,75.972
5.5606,75.288,75.72
5.6235,75.079,75.088
5.6863,74.856,74.534
5.7491,74.736,74.389
5.8119,74.812,74.615
5.8748,75.007,74.866
5.9376,75.23,75.091
6.0004,75.401,75.215
6.0633,75.452,75.013
6.1261,75.268,74.783
6.1889,74.88,74.889
6.2518,74.459,75.235


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_397.csv <==
x,qOut,qIn
0.031416,74.971,74.815
0.094248,74.6,74.572
0.15708,74.609,74.607
0.21991,74.887,74.942
0.28274,75.265,75.562
0.34558,75.355,75.788
0.40841,75.183,75.423
0.47124,74.929,74.839
0.53407,74.789,74.572
0.5969,74.902,74.729
0.65973,75.086,74.889
0.72257,75.184,74.73
0.7854,75.054,74.615
0.84823,74.801,75.288
0.91106,74.659,75.958
0.97389,74.705,75.664
1.0367,74.974,74.596
1.0996,75.204,74.069
1.1624,75.224,74.219
1.2252,75.059,74.96
1.2881,74.775,75.794
1.3509,74.681,75.821
1.4137,74.844,75.257
1.4765,75.15,74.697
1.5394,75.463,74.467
1.6022,75.527,74.457
1.665,75.305,74.672
1.7279,74.933,75.079
1.7907,74.576,75.443
1.8535,74.503,75.486
1.9164,74.692,75.277
1.9792,75.008,74.947
2.042,75.311,74.608
2.1049,75.425,74.66
2.1677,75.275,74.998
2.2305,74.947,75.018
2.2934,74.555,74.573
2.3562,74.453,74.786
2.419,74.704,75.512
2.4819,75.133,75.879
2.5447,75.544,75.28
2.6075,75.566,74.514
2.6704,75.203,74.333
2.7332,74.712,74.835
2.796,74.388,75.487
2.8588,74.528,75.637
2.9217,74.915,75.406
2.9845,75.304,74.966
3.0473,75.474,74.58
3.1102,75.38,74.691
3.173,75.137,74.995
3.2358,74.872,74.79
3.2987,74.704,74
3.3615,74.678,74.182
3.4243,74.759,75.21
3.4872,74.908,75.879
3.55,75.086,75.51
3.6128,75.251,75.163
3.6757,75.314,75.326
3.7385,75.242,75.759
3.8013,75.016,75.559
3.8642,74.804,74.721
3.927,74.782,74.181
3.9898,74.947,74.118
4.0527,75.263,74.273
4.1155,75.451,74.808
4.1783,75.375,75.474
4.2412,75.091,75.518
4.304,74.695,75.004
4.3668,74.466,74.841
4.4296,74.433,74.936
4.4925,74.531,75.142
4.5553,74.68,75.503
4.6181,74.857,75.214
4.681,75.09,74.273
4.7438,75.349,73.826
4.8066,75.593,74.956
4.8695,75.711,76.074
4.9323,75.616,76.032
4.9951,75.314,75.274
5.058,74.834,74.848
5.1208,74.419,74.792
5.1836,74.269,74.646
5.2465,74.392,74.603
5.3093,74.751,75.012
5.3721,75.096,75.524
5.435,75.287,75.589
5.4978,75.312,75.028
5.5606,75.186,74.347
5.6235,75.086,74.589
5.6863,75.039,75.291
5.7491,74.989,75.571
5.8119,74.863,75.122
5.8748,74.659,74.745
5.9376,74.579,74.647
6.0004,74.713,74.661
6.0633,75.113,74.694
6.1261,75.526,75.06
6.1889,75.668,75.47
6.2518,75.485,75.349


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_398.csv <==
x,qOut,qIn
0.031416,74.7,75.272
0.094248,75.159,74.515
0.15708,75.475,74.349
0.21991,75.586,75.049
0.28274,75.469,75.537
0.34558,75.237,74.972
0.40841,74.974,74.453
0.47124,74.769,74.582
0.53407,74.699,74.86
0.5969,74.808,74.837
0.65973,74.995,75
0.72257,75.137,75.324
0.7854,75.115,75.309
0.84823,74.926,75.117
0.91106,74.755,75.202
0.97389,74.726,75.374
1.0367,74.93,75.286
1.0996,75.212,74.915
1.1624,75.37,74.487
1.2252,75.341,74.237
1.2881,75.093,74.355
1.3509,74.868,74.908
1.4137,74.807,75.614
1.4765,74.869,75.988
1.5394,74.982,75.601
1.6022,74.939,74.79
1.665,74.806,74.177
1.7279,74.702,74.121
1.7907,74.751,74.696
1.8535,74.944,75.261
1.9164,75.146,75.407
1.9792,75.29,75.257
2.042,75.326,75.56
2.1049,75.332,75.955
2.1677,75.29,75.656
2.2305,75.156,74.895
2.2934,74.885,74.367
2.3562,74.552,74.428
2.419,74.378,74.666
2.4819,74.455,74.638
2.5447,74.828,74.354
2.6075,75.291,74.862
2.6704,75.59,75.723
2.7332,75.591,75.717
2.796,75.188,74.529
2.8588,74.644,74.102
2.9217,74.342,74.814
2.9845,74.386,75.753
3.0473,74.794,75.773
3.1102,75.209,75.162
3.173,75.504,74.656
3.2358,75.658,74.439
3.2987,75.675,74.497
3.3615,75.539,74.859
3.4243,75.218,75.394
3.4872,74.805,75.693
3.55,74.421,75.249
3.6128,74.32,74.796
3.6757,74.494,74.911
3.7385,74.804,75.183
3.8013,75.101,74.976
3.8642,75.215,74.767
3.927,75.141,74.877
3.9898,74.975,74.997
4.0527,74.821,74.988
4.1155,74.866,74.833
4.1783,75.071,74.589
4.2412,75.283,74.601
4.304,75.344,75.294
4.3668,75.1,75.904
4.4296,74.758,75.687
4.4925,74.547,74.723
4.5553,74.673,73.85
4.6181,75.04,74.251
4.681,75.364,75.4
4.7438,75.498,76.179
4.8066,75.333,75.739
4.8695,75.066,74.758
4.9323,74.893,74.129
4.9951,74.856,74.299
5.058,74.958,74.888
5.1208,75.001,75.009
5.1836,74.934,75.039
5.2465,74.812,75.368
5.3093,74.703,75.654
5.3721,74.742,75.457
5.435,74.926,75.127
5.4978,75.16,74.844
5.5606,75.344,74.652
5.6235,75.27,74.652
5.6863,74.978,74.831
5.7491,74.671,75.058
5.8119,74.566,75.353
5.8748,74.848,75.26
5.9376,75.262,74.752
6.0004,75.531,74.445
6.0633,75.392,74.695
6.1261,74.891,75.103
6.1889,74.463,75.48
6.2518,74.347,75.689


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_399.csv <==
x,qOut,qIn
0.031416,75.28,76.005
0.094248,74.969,76.094
0.15708,74.704,75.176
0.21991,74.626,74.262
0.28274,74.826,74.178
0.34558,75.105,74.466
0.40841,75.321,74.851
0.47124,75.413,75.305
0.53407,75.346,75.45
0.5969,75.147,75.144
0.65973,74.886,74.813
0.72257,74.655,74.722
0.7854,74.544,75.037
0.84823,74.596,75.087
0.91106,74.743,74.617
0.97389,74.921,74.184
1.0367,75.069,74.7
1.0996,75.219,75.639
1.1624,75.401,75.889
1.2252,75.558,75.19
1.2881,75.622,74.535
1.3509,75.378,75.084
1.4137,74.916,75.734
1.4765,74.486,75.409
1.5394,74.354,74.476
1.6022,74.628,74.398
1.665,75.032,74.824
1.7279,75.344,75.132
1.7907,75.376,75.158
1.8535,75.183,75.116
1.9164,74.932,74.877
1.9792,74.73,74.561
2.042,74.663,74.772
2.1049,74.668,75.481
2.1677,74.729,75.871
2.2305,74.848,75.558
2.2934,75.031,74.923
2.3562,75.233,74.624
2.419,75.36,74.413
2.4819,75.379,74.215
2.5447,75.271,74.402
2.6075,75.123,75.074
2.6704,74.989,75.746
2.7332,74.885,76.01
2.796,74.818,75.412
2.8588,74.809,74.567
2.9217,74.871,74.305
2.9845,74.958,74.797
3.0473,75.015,75.497
3.1102,74.954,75.434
3.173,74.873,74.963
3.2358,74.883,74.826
3.2987,75.084,75.399
3.3615,75.388,75.396
3.4243,75.513,74.62
3.4872,75.342,74.03
3.55,74.799,74.37
3.6128,74.312,74.852
3.6757,74.212,75.122
3.7385,74.478,75.439
3.8013,75.009,75.771
3.8642,75.437,75.557
3.927,75.616,74.974
3.9898,75.532,74.428
4.0527,75.192,74.265
4.1155,74.844,74.893
4.1783,74.709,75.758
4.2412,74.807,75.856
4.304,75.11,74.931
4.3668,75.346,74.211
4.4296,75.384,74.231
4.4925,75.229,74.981
4.5553,74.912,75.788
4.6181,74.607,75.679
4.681,74.433,75.067
4.7438,74.436,74.599
4.8066,74.635,74.423
4.8695,74.977,74.472
4.9323,75.338,74.872
4.9951,75.57,75.425
5.058,75.534,75.544
5.1208,75.185,75.063
5.1836,74.804,74.591
5.2465,74.617,74.506
5.3093,74.809,74.775
5.3721,75.153,75.107
5.435,75.32,75.337
5.4978,75.23,75.244
5.5606,74.857,75.123
5.6235,74.627,75.354
5.6863,74.731,75.401
5.7491,75.047,74.912
5.8119,75.409,74.335
5.8748,75.397,74.392
5.9376,75.055,74.72
6.0004,74.65,74.934
6.0633,74.474,75.065
6.1261,74.719,75.156
6.1889,75.096,75.105
6.2518,75.355,75.257


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_400.csv <==
x,qOut,qIn
0.031416,75.035,75.317
0.094248,74.986,75.255
0.15708,74.963,74.794
0.21991,74.985,74.376
0.28274,75.056,74.535
0.34558,75.061,75.538
0.40841,74.979,76.47
0.47124,74.867,76.156
0.53407,74.794,74.553
0.5969,74.852,73.614
0.65973,74.991,73.647
0.72257,75.131,74.131
0.7854,75.197,74.829
0.84823,75.158,75.666
0.91106,75.074,76.185
0.97389,75.004,76.065
1.0367,74.997,75.029
1.0996,75.043,74.021
1.1624,75.068,74.058
1.2252,75.031,75.073
1.2881,74.898,75.662
1.3509,74.746,75.136
1.4137,74.725,74.696
1.4765,74.888,75.019
1.5394,75.263,75.705
1.6022,75.604,75.72
1.665,75.552,75.291
1.7279,75.071,74.711
1.7907,74.206,74.267
1.8535,73.753,74.314
1.9164,73.983,74.754
1.9792,74.655,75.211
2.042,75.459,75.228
2.1049,75.926,74.683
2.1677,75.923,74.218
2.2305,75.536,74.592
2.2934,74.893,75.776
2.3562,74.514,75.985
2.419,74.549,75.228
2.4819,74.842,74.646
2.5447,75.191,75.013
2.6075,75.344,75.308
2.6704,75.369,75.084
2.7332,75.34,74.726
2.796,75.323,74.693
2.8588,75.219,74.763
2.9217,74.982,74.727
2.9845,74.709,74.727
3.0473,74.525,74.835
3.1102,74.603,75.013
3.173,74.796,75.319
3.2358,74.945,75.647
3.2987,74.908,75.64
3.3615,74.793,75.237
3.4243,74.806,74.739
3.4872,74.976,74.395
3.55,75.293,74.666
3.6128,75.483,75.211
3.6757,75.441,75.338
3.7385,75.237,74.998
3.8013,74.975,74.698
3.8642,74.861,74.788
3.927,74.846,74.999
3.9898,74.842,75.177
4.0527,74.765,75.258
4.1155,74.67,75.207
4.1783,74.671,75.096
4.2412,74.79,75.091
4.304,75.024,75.11
4.3668,75.271,74.818
4.4296,75.442,74.482
4.4925,75.479,74.542
4.5553,75.329,75.251
4.6181,75.036,75.608
4.681,74.784,75.188
4.7438,74.684,74.644
4.8066,74.821,74.903
4.8695,75.016,75.165
4.9323,75.1,74.944
4.9951,75.055,74.852
5.058,74.898,75.149
5.1208,74.848,75.106
5.1836,74.95,74.836
5.2465,75.129,74.806
5.3093,75.293,75.092
5.3721,75.295,75.198
5.435,75.148,75.095
5.4978,74.937,74.94
5.5606,74.754,74.753
5.6235,74.711,74.632
5.6863,74.802,74.819
5.7491,74.963,75.292
5.8119,75.13,75.395
5.8748,75.193,74.954
5.9376,75.135,74.768
6.0004,75.013,75.124
6.0633,74.897,75.382
6.1261,74.894,75.002
6.1889,74.962,74.67
6.2518,75.032,74.843


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_401.csv <==
x,qOut,qIn
0.031416,74.835,74.662
0.094248,75.029,75.261
0.15708,75.202,75.82
0.21991,75.237,75.486
0.28274,75.037,74.363
0.34558,74.738,74.135
0.40841,74.596,74.821
0.47124,74.685,75.573
0.53407,75.032,75.657
0.5969,75.333,75.292
0.65973,75.397,74.834
0.72257,75.249,74.386
0.7854,74.955,74.205
0.84823,74.829,74.839
0.91106,74.884,75.715
0.97389,74.997,75.853
1.0367,75.024,74.993
1.0996,74.905,74.507
1.1624,74.824,74.715
1.2252,74.866,75.054
1.2881,75.088,74.86
1.3509,75.253,74.75
1.4137,75.198,75.029
1.4765,74.985,75.259
1.5394,74.716,75.296
1.6022,74.728,75.23
1.665,74.984,74.851
1.7279,75.274,74.24
1.7907,75.375,74.295
1.8535,75.103,75.39
1.9164,74.725,76.229
1.9792,74.504,75.903
2.042,74.675,74.738
2.1049,75.087,74.242
2.1677,75.405,74.527
2.2305,75.473,75.183
2.2934,75.184,75.304
2.3562,74.818,74.872
2.419,74.635,74.814
2.4819,74.678,75.382
2.5447,74.934,75.595
2.6075,75.157,74.843
2.6704,75.246,74.31
2.7332,75.188,74.719
2.796,74.986,75.505
2.8588,74.751,75.264
2.9217,74.633,74.597
2.9845,74.702,74.397
3.0473,74.999,74.796
3.1102,75.355,75.052
3.173,75.534,75.139
3.2358,75.448,75.174
3.2987,75.048,74.985
3.3615,74.685,74.531
3.4243,74.615,74.336
3.4872,74.805,74.67
3.55,75.159,75.316
3.6128,75.333,75.918
3.6757,75.289,76.223
3.7385,75.121,75.898
3.8013,74.945,75.231
3.8642,74.894,74.743
3.927,74.921,74.288
3.9898,74.958,73.962
4.0527,74.942,74.14
4.1155,74.866,74.603
4.1783,74.799,75.014
4.2412,74.792,75.428
4.304,74.888,75.736
4.3668,75.024,75.609
4.4296,75.065,75.231
4.4925,74.967,74.885
4.5553,74.712,74.669
4.6181,74.531,74.719
4.681,74.6,74.965
4.7438,74.911,75.136
4.8066,75.411,75.077
4.8695,75.869,75.05
4.9323,76.029,75.155
4.9951,75.782,75.134
5.058,75.045,74.594
5.1208,74.286,74.434
5.1836,73.964,75.031
5.2465,74.1,75.711
5.3093,74.606,75.683
5.3721,75.04,74.869
5.435,75.341,74.086
5.4978,75.511,74.2
5.5606,75.561,75.135
5.6235,75.439,75.559
5.6863,75.169,75.47
5.7491,74.879,75.195
5.8119,74.708,74.793
5.8748,74.78,74.659
5.9376,74.979,74.945
6.0004,75.165,75.22
6.0633,75.209,75.096
6.1261,75.081,74.929
6.1889,74.901,74.845
6.2518,74.785,74.681


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_402.csv <==
x,qOut,qIn
0.031416,74.972,75.658
0.094248,74.72,76.146
0.15708,74.648,75.447
0.21991,74.799,74.127
0.28274,75.167,73.785
0.34558,75.488,74.684
0.40841,75.594,75.521
0.47124,75.462,75.733
0.53407,75.104,75.359
0.5969,74.77,74.839
0.65973,74.631,74.497
0.72257,74.69,74.658
0.7854,74.913,75.249
0.84823,75.082,75.531
0.91106,75.094,75.357
0.97389,74.979,74.967
1.0367,74.79,74.627
1.0996,74.763,74.532
1.1624,74.947,74.802
1.2252,75.214,75.329
1.2881,75.416,75.493
1.3509,75.261,75.114
1.4137,74.868,74.786
1.4765,74.513,74.754
1.5394,74.478,74.739
1.6022,74.839,74.587
1.665,75.254,74.633
1.7279,75.48,74.906
1.7907,75.314,75.207
1.8535,74.959,75.233
1.9164,74.764,75.071
1.9792,74.816,75.016
2.042,75.141,75.438
2.1049,75.327,75.677
2.1677,75.224,75.225
2.2305,74.952,74.478
2.2934,74.678,74.468
2.3562,74.722,75.147
2.419,74.978,75.589
2.4819,75.245,75.499
2.5447,75.321,74.937
2.6075,75.124,74.353
2.6704,74.828,74.213
2.7332,74.6,74.731
2.796,74.584,75.308
2.8588,74.724,75.363
2.9217,74.89,75.292
2.9845,75.028,75.306
3.0473,75.099,75.486
3.1102,75.174,75.424
3.173,75.255,74.892
3.2358,75.304,74.097
3.2987,75.278,73.702
3.3615,75.13,74.248
3.4243,74.96,75.252
3.4872,74.867,76.062
3.55,74.941,75.982
3.6128,75.115,75.364
3.6757,75.194,74.972
3.7385,75.101,74.944
3.8013,74.794,74.507
3.8642,74.543,73.971
3.927,74.542,74.286
3.9898,74.772,75.16
4.0527,75.165,75.528
4.1155,75.487,75.157
4.1783,75.621,74.867
4.2412,75.521,75.07
4.304,75.154,75.514
4.3668,74.638,75.374
4.4296,74.236,74.939
4.4925,74.108,74.791
4.5553,74.363,75.303
4.6181,74.852,75.59
4.681,75.388,75.117
4.7438,75.792,74.257
4.8066,75.906,74.119
4.8695,75.559,74.839
4.9323,74.946,75.415
4.9951,74.397,75.388
5.058,74.241,75.062
5.1208,74.498,74.78
5.1836,74.865,74.465
5.2465,75.168,74.53
5.3093,75.274,75.225
5.3721,75.266,75.619
5.435,75.21,75.485
5.4978,75.153,75.262
5.5606,75.135,75.316
5.6235,75.169,75.2
5.6863,75.216,74.747
5.7491,75.217,74.364
5.8119,75.113,74.651
5.8748,74.889,75.132
5.9376,74.675,75.231
6.0004,74.581,75.073
6.0633,74.698,75.01
6.1261,74.95,74.81
6.1889,75.144,74.519
6.2518,75.178,74.689


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_403.csv <==
x,qOut,qIn
0.031416,74.915,74.027
0.094248,74.525,74.173
0.15708,74.429,74.469
0.21991,74.611,74.953
0.28274,74.992,75.624
0.34558,75.272,75.901
0.40841,75.402,75.488
0.47124,75.411,74.648
0.53407,75.348,74.333
0.5969,75.213,75.092
0.65973,74.987,75.866
0.72257,74.748,75.665
0.7854,74.585,74.643
0.84823,74.7,74.166
0.91106,75.045,74.249
0.97389,75.417,74.671
1.0367,75.611,75.297
1.0996,75.323,75.518
1.1624,74.728,75.295
1.2252,74.185,75.163
1.2881,74.06,75.226
1.3509,74.433,74.998
1.4137,74.97,74.769
1.4765,75.421,74.939
1.5394,75.584,75.387
1.6022,75.451,75.478
1.665,75.187,75.218
1.7279,74.97,74.746
1.7907,74.966,74.343
1.8535,75.121,74.418
1.9164,75.18,74.774
1.9792,75.047,75.11
2.042,74.671,75.424
2.1049,74.418,75.45
2.1677,74.493,75.126
2.2305,74.822,74.862
2.2934,75.276,74.867
2.3562,75.514,74.96
2.419,75.468,75.083
2.4819,75.24,75.128
2.5447,74.961,74.678
2.6075,74.889,74.258
2.6704,75.012,74.644
2.7332,75.199,75.649
2.796,75.311,75.925
2.8588,75.183,74.96
2.9217,74.892,74.23
2.9845,74.601,74.651
3.0473,74.482,75.737
3.1102,74.641,75.545
3.173,74.941,74.494
3.2358,75.229,73.945
3.2987,75.366,74.642
3.3615,75.306,75.495
3.4243,75.147,75.911
3.4872,74.987,75.798
3.55,74.917,75.277
3.6128,74.897,74.689
3.6757,74.857,74.297
3.7385,74.806,74.392
3.8013,74.772,74.891
3.8642,74.863,74.999
3.927,75.039,74.851
3.9898,75.206,74.918
4.0527,75.268,75.111
4.1155,75.188,75.165
4.1783,75.057,75.219
4.2412,74.933,75.16
4.304,74.863,75.094
4.3668,74.778,75.305
4.4296,74.71,75.41
4.4925,74.738,75.11
4.5553,74.941,74.851
4.6181,75.311,74.914
4.681,75.592,74.792
4.7438,75.609,74.382
4.8066,75.208,74.273
4.8695,74.671,75.079
4.9323,74.399,75.92
4.9951,74.457,75.879
5.058,74.823,75.057
5.1208,75.073,74.467
5.1836,75.133,74.203
5.2465,75.084,74.381
5.3093,75.033,75.136
5.3721,75.079,75.421
5.435,75.164,75.049
5.4978,75.242,74.92
5.5606,75.273,75.539
5.6235,75.271,75.696
5.6863,75.199,75.2
5.7491,75.039,74.721
5.8119,74.781,74.659
5.8748,74.547,74.624
5.9376,74.492,74.662
6.0004,74.643,75.082
6.0633,74.994,75.836
6.1261,75.34,75.909
6.1889,75.477,75.195
6.2518,75.344,74.322


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_404.csv <==
x,qOut,qIn
0.031416,75.415,75.177
0.094248,75.204,75.592
0.15708,74.883,75.715
0.21991,74.582,75.454
0.28274,74.436,74.822
0.34558,74.59,74.579
0.40841,74.94,74.785
0.47124,75.294,74.93
0.53407,75.461,74.91
0.5969,75.253,75.045
0.65973,74.857,75.039
0.72257,74.555,74.682
0.7854,74.618,74.543
0.84823,75.037,75.19
0.91106,75.431,75.72
0.97389,75.551,75.361
1.0367,75.19,74.616
1.0996,74.662,74.723
1.1624,74.429,75.014
1.2252,74.589,74.742
1.2881,75.144,74.152
1.3509,75.579,74.777
1.4137,75.648,76.019
1.4765,75.394,76.363
1.5394,74.917,75.223
1.6022,74.661,74.537
1.665,74.694,74.708
1.7279,74.869,75.001
1.7907,75.007,74.811
1.8535,74.956,74.564
1.9164,74.859,74.75
1.9792,74.834,75.439
2.042,74.977,75.957
2.1049,75.184,75.427
2.1677,75.276,74.481
2.2305,75.19,73.941
2.2934,74.894,74.206
2.3562,74.601,74.86
2.419,74.501,75.323
2.4819,74.625,75.179
2.5447,74.958,74.716
2.6075,75.328,74.811
2.6704,75.587,75.37
2.7332,75.642,75.935
2.796,75.412,75.669
2.8588,74.985,74.876
2.9217,74.632,74.541
2.9845,74.508,74.83
3.0473,74.72,75.098
3.1102,75.069,74.949
3.173,75.344,74.694
3.2358,75.426,74.377
3.2987,75.223,74.475
3.3615,74.829,75.153
3.4243,74.494,75.589
3.4872,74.366,75.376
3.55,74.555,75.132
3.6128,74.856,75.258
3.6757,75.077,75.203
3.7385,75.177,74.977
3.8013,75.148,75.096
3.8642,75.175,75.238
3.927,75.285,74.991
3.9898,75.393,74.768
4.0527,75.398,74.911
4.1155,75.201,74.879
4.1783,74.936,74.609
4.2412,74.725,74.493
4.304,74.675,74.827
4.3668,74.692,75.329
4.4296,74.706,75.646
4.4925,74.745,75.63
4.5553,74.851,75.349
4.6181,75.076,74.87
4.681,75.301,74.373
4.7438,75.424,74.223
4.8066,75.362,74.608
4.8695,75.196,75.131
4.9323,75.067,75.391
4.9951,75.02,75.273
5.058,75.071,75.211
5.1208,75.079,75.374
5.1836,74.991,75.364
5.2465,74.842,75.038
5.3093,74.681,74.425
5.3721,74.61,74.171
5.435,74.664,74.495
5.4978,74.836,75.128
5.5606,75.105,75.659
5.6235,75.39,75.679
5.6863,75.531,75.21
5.7491,75.442,74.503
5.8119,75.058,74.041
5.8748,74.616,74.543
5.9376,74.404,75.593
6.0004,74.476,76.209
6.0633,74.822,75.621
6.1261,75.158,74.522
6.1889,75.384,73.942
6.2518,75.472,74.346


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_405.csv <==
x,qOut,qIn
0.031416,75.684,74.971
0.094248,75.63,74.446
0.15708,75.275,74.614
0.21991,74.819,75.238
0.28274,74.486,75.506
0.34558,74.466,75.004
0.40841,74.646,74.477
0.47124,74.904,74.545
0.53407,75.129,75.25
0.5969,75.315,75.503
0.65973,75.411,75.092
0.72257,75.364,74.481
0.7854,75.124,74.186
0.84823,74.796,74.39
0.91106,74.608,74.925
0.97389,74.648,75.474
1.0367,74.957,75.638
1.0996,75.29,75.411
1.1624,75.445,75.134
1.2252,75.383,75.029
1.2881,75.101,74.986
1.3509,74.871,74.839
1.4137,74.822,74.741
1.4765,74.904,74.725
1.5394,75.029,74.711
1.6022,75.037,75.017
1.665,74.993,75.63
1.7279,74.955,75.978
1.7907,74.976,75.445
1.8535,74.925,74.592
1.9164,74.75,74.165
1.9792,74.556,74.4
2.042,74.471,74.986
2.1049,74.678,74.987
2.1677,75.051,74.616
2.2305,75.414,74.572
2.2934,75.597,75.264
2.3562,75.51,75.683
2.419,75.251,75.495
2.4819,74.952,75.209
2.5447,74.745,75.161
2.6075,74.675,75.024
2.6704,74.717,74.874
2.7332,74.854,74.885
2.796,75.071,74.662
2.8588,75.338,74.533
2.9217,75.5,74.994
2.9845,75.455,75.475
3.0473,75.117,74.927
3.1102,74.689,74.232
3.173,74.45,74.449
3.2358,74.455,75.332
3.2987,74.7,76.017
3.3615,74.899,75.674
3.4243,75.006,74.79
3.4872,75.074,74.243
3.55,75.173,74.723
3.6128,75.337,75.386
3.6757,75.436,75.616
3.7385,75.396,75.519
3.8013,75.161,75.287
3.8642,74.886,74.708
3.927,74.739,74.002
3.9898,74.741,73.819
4.0527,74.88,74.71
4.1155,74.96,75.625
4.1783,74.929,75.705
4.2412,74.84,75.245
4.304,74.761,75.349
4.3668,74.836,75.35
4.4296,75.043,74.639
4.4925,75.269,74.194
4.5553,75.391,74.958
4.6181,75.248,75.796
4.681,74.98,75.717
4.7438,74.794,74.805
4.8066,74.888,74.045
4.8695,75.228,74.245
4.9323,75.447,74.837
4.9951,75.351,75.396
5.058,74.798,75.652
5.1208,74.258,75.551
5.1836,74.147,75.3
5.2465,74.45,75.065
5.3093,75.059,74.755
5.3721,75.513,74.46
5.435,75.656,74.425
5.4978,75.506,74.693
5.5606,75.112,75.104
5.6235,74.789,75.216
5.6863,74.73,75.169
5.7491,74.891,75.326
5.8119,75.185,75.639
5.8748,75.255,75.278
5.9376,75.031,74.51
6.0004,74.682,74.173
6.0633,74.412,74.647
6.1261,74.529,75.293
6.1889,74.924,75.736
6.2518,75.38,75.689


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_406.csv <==
x,qOut,qIn
0.031416,75.072,75.025
0.094248,75.366,75.748
0.15708,75.43,76.147
0.21991,75.221,75.684
0.28274,74.744,74.66
0.34558,74.427,74.521
0.40841,74.465,74.977
0.47124,74.759,75.215
0.53407,75.157,74.924
0.5969,75.377,74.844
0.65973,75.426,75.09
0.72257,75.37,75.19
0.7854,75.281,74.66
0.84823,75.157,74.285
0.91106,74.929,74.536
0.97389,74.637,75.149
1.0367,74.342,75.664
1.0996,74.277,75.475
1.1624,74.493,74.826
1.2252,74.892,74.411
1.2881,75.356,74.706
1.3509,75.671,75.292
1.4137,75.705,75.635
1.4765,75.482,75.352
1.5394,75.055,74.514
1.6022,74.769,74.602
1.665,74.762,75.489
1.7279,74.933,75.896
1.7907,75.142,75.189
1.8535,75.115,74.57
1.9164,74.905,74.435
1.9792,74.671,74.517
2.042,74.58,74.434
2.1049,74.724,74.516
2.1677,74.974,75.039
2.2305,75.193,75.695
2.2934,75.255,75.786
2.3562,75.136,75.205
2.419,74.964,74.667
2.4819,74.856,74.637
2.5447,74.916,74.938
2.6075,75.072,75.14
2.6704,75.18,75.373
2.7332,75.205,75.56
2.796,75.132,75.19
2.8588,75.133,74.476
2.9217,75.192,74.253
2.9845,75.197,74.694
3.0473,75.022,75.206
3.1102,74.651,75.344
3.173,74.364,75.379
3.2358,74.324,75.324
3.2987,74.638,75.21
3.3615,75.07,74.979
3.4243,75.396,74.614
3.4872,75.523,74.37
3.55,75.385,74.692
3.6128,75.1,75.01
3.6757,74.869,74.958
3.7385,74.805,75.008
3.8013,74.988,75.376
3.8642,75.246,75.012
3.927,75.352,74.296
3.9898,75.238,74.522
4.0527,74.875,75.911
4.1155,74.582,76.331
4.1783,74.566,75.494
4.2412,74.795,74.279
4.304,75.185,73.758
4.3668,75.454,74.311
4.4296,75.488,75.229
4.4925,75.306,75.731
4.5553,74.95,75.378
4.6181,74.649,74.939
4.681,74.542,75
4.7438,74.621,75.479
4.8066,74.848,75.435
4.8695,75.037,74.681
4.9323,75.088,74.269
4.9951,75.015,74.552
5.058,74.849,74.941
5.1208,74.805,75.173
5.1836,74.966,75.56
5.2465,75.236,75.709
5.3093,75.494,75.021
5.3721,75.405,74.273
5.435,74.997,74.176
5.4978,74.538,74.59
5.5606,74.33,75.156
5.6235,74.593,75.394
5.6863,75.056,75.318
5.7491,75.465,75.195
5.8119,75.599,75.21
5.8748,75.474,75.246
5.9376,75.232,75.219
6.0004,74.978,75.06
6.0633,74.798,74.696
6.1261,74.675,74.295
6.1889,74.661,74.134
6.2518,74.786,74.395


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_407.csv <==
x,qOut,qIn
0.031416,75.082,75.119
0.094248,75.285,74.995
0.15708,75.318,74.71
0.21991,75.213,74.378
0.28274,75.029,74.299
0.34558,74.914,74.821
0.40841,74.832,75.435
0.47124,74.743,75.551
0.53407,74.609,75.415
0.5969,74.554,75.481
0.65973,74.686,75.34
0.72257,74.96,74.885
0.7854,75.3,74.303
0.84823,75.464,74.014
0.91106,75.405,74.338
0.97389,75.22,75.401
1.0367,75.031,76.429
1.0996,75.013,76.084
1.1624,75.072,74.911
1.2252,75.085,73.899
1.2881,74.937,73.801
1.3509,74.68,74.62
1.4137,74.499,75.571
1.4765,74.486,75.784
1.5394,74.696,75.155
1.6022,75.019,74.791
1.665,75.354,74.935
1.7279,75.589,75.295
1.7907,75.623,75.23
1.8535,75.312,74.828
1.9164,74.794,74.614
1.9792,74.343,74.599
2.042,74.234,74.552
2.1049,74.578,74.825
2.1677,75.125,75.442
2.2305,75.597,75.765
2.2934,75.745,75.303
2.3562,75.37,74.987
2.419,74.756,75.11
2.4819,74.289,75.142
2.5447,74.34,74.731
2.6075,74.827,74.32
2.6704,75.319,74.341
2.7332,75.589,74.976
2.796,75.469,75.693
2.8588,75.195,75.358
2.9217,74.99,74.628
2.9845,74.895,74.647
3.0473,74.905,75.538
3.1102,74.813,75.488
3.173,74.685,74.737
3.2358,74.637,74.592
3.2987,74.783,75.422
3.3615,75.091,75.503
3.4243,75.384,74.922
3.4872,75.542,74.696
3.55,75.47,74.905
3.6128,75.201,74.662
3.6757,74.876,74.436
3.7385,74.624,74.792
3.8013,74.556,75.637
3.8642,74.668,75.96
3.927,74.869,75.585
3.9898,75.071,74.832
4.0527,75.198,74.333
4.1155,75.208,74.492
4.1783,75.135,74.952
4.2412,75.043,75.261
4.304,74.998,75.041
4.3668,75.031,74.543
4.4296,75.102,74.307
4.4925,75.163,74.621
4.5553,75.172,75.058
4.6181,75.092,75.121
4.681,74.927,75.25
4.7438,74.74,75.658
4.8066,74.599,75.832
4.8695,74.648,75.087
4.9323,74.893,74.257
4.9951,75.224,74.333
5.058,75.519,75.243
5.1208,75.538,75.629
5.1836,75.274,75.472
5.2465,74.904,75.05
5.3093,74.631,74.56
5.3721,74.671,74.737
5.435,74.842,75.371
5.4978,74.957,75.454
5.5606,74.85,74.599
5.6235,74.635,74.1
5.6863,74.553,74.316
5.7491,74.676,74.927
5.8119,75.031,75.44
5.8748,75.387,75.471
5.9376,75.567,75.269
6.0004,75.517,75.129
6.0633,75.214,75.085
6.1261,74.883,75.056
6.1889,74.741,75.053
6.2518,74.813,75.075


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_408.csv <==
x,qOut,qIn
0.031416,75.224,74.32
0.094248,75.266,74.674
0.15708,75.123,75.386
0.21991,74.951,75.924
0.28274,74.911,75.505
0.34558,75.052,74.723
0.40841,75.223,74.418
0.47124,75.317,74.428
0.53407,75.253,74.343
0.5969,75.102,74.625
0.65973,74.936,75.22
0.72257,74.797,75.526
0.7854,74.709,75.47
0.84823,74.723,75.183
0.91106,74.876,74.809
0.97389,75.099,74.89
1.0367,75.307,75.482
1.0996,75.264,75.518
1.1624,75.003,75.113
1.2252,74.73,74.968
1.2881,74.666,75.101
1.3509,74.962,74.864
1.4137,75.335,74.608
1.4765,75.52,74.676
1.5394,75.274,74.651
1.6022,74.734,74.583
1.665,74.34,75.042
1.7279,74.281,75.737
1.7907,74.659,75.537
1.8535,75.087,74.512
1.9164,75.348,74.047
1.9792,75.412,74.667
2.042,75.281,75.413
2.1049,75.131,75.134
2.1677,75.064,74.809
2.2305,75.095,75.221
2.2934,75.219,75.989
2.3562,75.307,75.5
2.419,75.269,74.324
2.4819,75.106,73.856
2.5447,74.84,74.768
2.6075,74.633,75.638
2.6704,74.578,75.773
2.7332,74.668,75.268
2.796,74.879,74.659
2.8588,75.099,74.503
2.9217,75.225,74.607
2.9845,75.202,74.774
3.0473,74.992,74.997
3.1102,74.727,75.243
3.173,74.603,75.39
3.2358,74.682,75.344
3.2987,74.983,75.047
3.3615,75.306,75.053
3.4243,75.476,75.329
3.4872,75.431,75.277
3.55,75.133,74.621
3.6128,74.779,74.214
3.6757,74.604,74.346
3.7385,74.67,74.788
3.8013,74.994,75.348
3.8642,75.305,75.814
3.927,75.382,75.923
3.9898,75.204,75.555
4.0527,74.793,74.769
4.1155,74.532,74.121
4.1783,74.578,73.973
4.2412,74.839,74.346
4.304,75.179,75.106
4.3668,75.343,75.591
4.4296,75.357,75.454
4.4925,75.297,74.975
4.5553,75.243,74.946
4.6181,75.167,75.378
4.681,74.983,75.605
4.7438,74.725,75.359
4.8066,74.456,74.724
4.8695,74.413,74.203
4.9323,74.649,74.094
4.9951,75.062,74.605
5.058,75.533,75.534
5.1208,75.782,75.638
5.1836,75.612,74.956
5.2465,75.108,74.434
5.3093,74.418,74.847
5.3721,74.141,75.381
5.435,74.348,75.469
5.4978,74.804,75.24
5.5606,75.24,74.916
5.6235,75.405,74.892
5.6863,75.386,75.159
5.7491,75.301,75.343
5.8119,75.264,75.008
5.8748,75.243,74.433
5.9376,75.106,74.271
6.0004,74.856,74.825
6.0633,74.531,75.673
6.1261,74.427,75.735
6.1889,74.605,75.157
6.2518,74.925,74.533


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_409.csv <==
x,qOut,qIn
0.031416,74.855,76.009
0.094248,74.966,75.347
0.15708,75.019,74.623
0.21991,74.913,74.411
0.28274,74.589,74.681
0.34558,74.372,74.772
0.40841,74.446,74.92
0.47124,74.744,75.399
0.53407,75.153,75.519
0.5969,75.399,74.659
0.65973,75.452,73.928
0.72257,75.369,74.249
0.7854,75.227,75.504
0.84823,75.09,76.176
0.91106,74.935,75.99
0.97389,74.791,75.254
1.0367,74.695,74.641
1.0996,74.809,74.608
1.1624,75.103,74.693
1.2252,75.406,74.52
1.2881,75.533,74.495
1.3509,75.265,75.04
1.4137,74.835,75.49
1.4765,74.53,75.472
1.5394,74.621,75.38
1.6022,74.98,75.249
1.665,75.219,74.75
1.7279,75.189,74.301
1.7907,74.805,74.585
1.8535,74.488,75.101
1.9164,74.514,75.121
1.9792,74.85,74.695
2.042,75.398,74.594
2.1049,75.778,75.266
2.1677,75.776,75.888
2.2305,75.415,75.823
2.2934,74.773,75.172
2.3562,74.361,74.551
2.419,74.359,74.25
2.4819,74.644,74.568
2.5447,75.039,75.066
2.6075,75.294,75.134
2.6704,75.398,75.197
2.7332,75.361,75.444
2.796,75.192,75.455
2.8588,74.932,74.882
2.9217,74.708,74.308
2.9845,74.6,74.287
3.0473,74.668,74.893
3.1102,74.796,75.426
3.173,74.91,75.699
3.2358,75.019,75.666
3.2987,75.149,75.152
3.3615,75.344,74.649
3.4243,75.455,74.622
3.4872,75.378,74.956
3.55,75.024,75.148
3.6128,74.622,74.739
3.6757,74.474,74.269
3.7385,74.622,74.445
3.8013,75.045,75.3
3.8642,75.394,75.568
3.927,75.482,75.19
3.9898,75.307,74.852
4.0527,74.905,74.956
4.1155,74.583,75.045
4.1783,74.524,75.09
4.2412,74.71,75.2
4.304,75.084,75.128
4.3668,75.414,75.019
4.4296,75.558,75.071
4.4925,75.485,74.97
4.5553,75.188,74.395
4.6181,74.878,74.196
4.681,74.701,74.773
4.7438,74.657,75.591
4.8066,74.712,75.759
4.8695,74.739,75.404
4.9323,74.788,75.14
4.9951,74.892,75.005
5.058,75.077,74.71
5.1208,75.223,74.669
5.1836,75.231,75.085
5.2465,75.131,75.452
5.3093,74.977,75.232
5.3721,74.963,74.405
5.435,75.077,73.739
5.4978,75.202,74.15
5.5606,75.218,75.478
5.6235,75.018,75.778
5.6863,74.735,75.2
5.7491,74.525,74.818
5.8119,74.534,75.099
5.8748,74.771,75.378
5.9376,75.107,75.45
6.0004,75.408,75.217
6.0633,75.552,74.424
6.1261,75.441,74.101
6.1889,75.176,74.799
6.2518,74.925,75.803


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_410.csv <==
x,qOut,qIn
0.031416,75.315,75.72
0.094248,75.115,75.456
0.15708,74.965,75.153
0.21991,74.897,75.029
0.28274,74.92,74.855
0.34558,74.92,74.391
0.40841,74.874,74.233
0.47124,74.822,74.809
0.53407,74.81,75.634
0.5969,74.885,75.698
0.65973,74.986,75.24
0.72257,75.046,74.715
0.7854,75.006,74.615
0.84823,74.865,74.788
0.91106,74.72,74.929
0.97389,74.658,75.026
1.0367,74.752,75.001
1.0996,74.993,75.042
1.1624,75.296,75.228
1.2252,75.551,75.219
1.2881,75.662,74.787
1.3509,75.501,74.8
1.4137,75.122,75.197
1.4765,74.707,75.138
1.5394,74.453,74.504
1.6022,74.53,74.457
1.665,74.824,74.863
1.7279,75.168,75.148
1.7907,75.403,75.218
1.8535,75.391,75.415
1.9164,75.166,75.637
1.9792,74.872,75.688
2.042,74.669,75.125
2.1049,74.713,73.998
2.1677,74.9,73.45
2.2305,75.098,74.504
2.2934,75.181,76.568
2.3562,75.145,76.54
2.419,75.078,74.815
2.4819,75.023,73.469
2.5447,75.01,73.78
2.6075,74.97,74.759
2.6704,74.873,75.632
2.7332,74.755,75.971
2.796,74.66,75.573
2.8588,74.692,75.161
2.9217,74.88,75.078
2.9845,75.167,75.153
3.0473,75.49,75.119
3.1102,75.611,74.782
3.173,75.376,74.417
3.2358,74.903,74.423
3.2987,74.369,74.815
3.3615,74.304,75.074
3.4243,74.693,75.173
3.4872,75.225,75.268
3.55,75.573,75.315
3.6128,75.331,75.104
3.6757,74.747,74.884
3.7385,74.247,74.894
3.8013,74.257,75.043
3.8642,74.799,75.151
3.927,75.439,75.174
3.9898,75.884,74.95
4.0527,75.897,74.51
4.1155,75.56,74.434
4.1783,75.13,74.812
4.2412,74.787,75.311
4.304,74.673,75.442
4.3668,74.649,75.371
4.4296,74.655,75.348
4.4925,74.715,75.2
4.5553,74.867,74.734
4.6181,75.098,74.429
4.681,75.266,74.521
4.7438,75.309,74.697
4.8066,75.182,74.552
4.8695,75.033,74.934
4.9323,74.974,75.784
4.9951,74.999,75.939
5.058,75.078,74.986
5.1208,75.051,74.706
5.1836,74.906,75.169
5.2465,74.731,75.336
5.3093,74.626,74.854
5.3721,74.72,74.686
5.435,74.969,74.879
5.4978,75.259,75.072
5.5606,75.481,74.87
5.6235,75.483,74.627
5.6863,75.248,74.755
5.7491,74.887,75.118
5.8119,74.537,75.212
5.8748,74.419,74.976
5.9376,74.53,74.764
6.0004,74.78,74.673
6.0633,75.07,74.614
6.1261,75.31,74.751
6.1889,75.446,75.183
6.2518,75.453,75.631


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_411.csv <==
x,qOut,qIn
0.031416,75.331,75.198
0.094248,74.784,74.865
0.15708,74.413,74.985
0.21991,74.384,75.318
0.28274,74.777,75.174
0.34558,75.159,74.638
0.40841,75.313,74.499
0.47124,75.272,75.031
0.53407,75.107,75.586
0.5969,75.114,75.332
0.65973,75.267,74.827
0.72257,75.396,74.583
0.7854,75.314,74.698
0.84823,74.901,75.1
0.91106,74.466,75.508
0.97389,74.261,75.342
1.0367,74.489,74.51
1.0996,74.927,74.187
1.1624,75.291,74.494
1.2252,75.464,74.827
1.2881,75.377,75.037
1.3509,75.177,75.427
1.4137,74.99,75.638
1.4765,74.876,75.408
1.5394,74.874,74.872
1.6022,74.936,74.691
1.665,75.023,74.963
1.7279,75.096,75.398
1.7907,75.116,75.567
1.8535,75.048,75.241
1.9164,74.955,74.698
1.9792,74.908,74.34
2.042,74.972,74.465
2.1049,75.075,74.796
2.1677,75.051,75.131
2.2305,74.878,75.489
2.2934,74.568,75.681
2.3562,74.432,75.341
2.419,74.585,74.841
2.4819,74.926,74.656
2.5447,75.322,74.815
2.6075,75.497,74.923
2.6704,75.419,74.941
2.7332,75.2,74.832
2.796,74.973,74.566
2.8588,74.966,74.827
2.9217,75.115,75.426
2.9845,75.261,75.374
3.0473,75.238,74.438
3.1102,74.956,74.185
3.173,74.631,74.833
3.2358,74.46,75.801
3.2987,74.61,76.429
3.3615,74.973,75.973
3.4243,75.326,74.869
3.4872,75.528,74.13
3.55,75.471,74.238
3.6128,75.216,74.672
3.6757,74.931,75.07
3.7385,74.731,75.135
3.8013,74.71,74.955
3.8642,74.788,75.193
3.927,74.885,75.506
3.9898,74.963,75.187
4.0527,74.999,74.246
4.1155,74.976,74.132
4.1783,74.875,74.855
4.2412,74.756,75.56
4.304,74.686,75.592
4.3668,74.836,75.263
4.4296,75.191,74.946
4.4925,75.579,74.863
4.5553,75.82,75.226
4.6181,75.579,75.284
4.681,75.002,74.693
4.7438,74.446,74.06
4.8066,74.288,74.366
4.8695,74.625,75.196
4.9323,75.082,75.663
4.9951,75.407,75.649
5.058,75.399,75.53
5.1208,75.156,75.267
5.1836,74.856,74.645
5.2465,74.633,73.974
5.3093,74.6,74.131
5.3721,74.746,75.224
5.435,74.994,75.897
5.4978,75.248,75.305
5.5606,75.415,74.497
5.6235,75.409,74.919
5.6863,75.25,75.519
5.7491,75.011,75.608
5.8119,74.774,75.44
5.8748,74.602,75.304
5.9376,74.53,74.863
6.0004,74.594,74.203
6.0633,74.821,73.936
6.1261,75.199,74.575
6.1889,75.529,75.396
6.2518,75.629,75.664


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_412.csv <==
x,qOut,qIn
0.031416,74.659,74.213
0.094248,74.921,74.633
0.15708,75.164,75.195
0.21991,75.315,75.415
0.28274,75.317,75.515
0.34558,75.219,75.532
0.40841,75.069,75.169
0.47124,74.905,74.704
0.53407,74.756,74.653
0.5969,74.645,75.006
0.65973,74.65,75.286
0.72257,74.807,75.204
0.7854,75.133,74.728
0.84823,75.511,74.396
0.91106,75.705,74.556
0.97389,75.595,75.201
1.0367,75.091,75.782
1.0996,74.524,75.735
1.1624,74.249,75.321
1.2252,74.318,74.785
1.2881,74.694,74.285
1.3509,75.049,74.162
1.4137,75.297,74.523
1.4765,75.421,75.176
1.5394,75.413,75.753
1.6022,75.268,75.742
1.665,75.067,75.3
1.7279,74.91,74.866
1.7907,74.892,74.764
1.8535,74.963,74.775
1.9164,74.968,74.708
1.9792,74.883,74.64
2.042,74.711,74.934
2.1049,74.704,75.406
2.1677,74.937,75.382
2.2305,75.282,74.669
2.2934,75.589,74.249
2.3562,75.509,74.807
2.419,75.067,75.312
2.4819,74.54,75.331
2.5447,74.244,75.297
2.6075,74.446,75.272
2.6704,74.914,75.065
2.7332,75.393,75.045
2.796,75.656,75.17
2.8588,75.596,74.951
2.9217,75.281,74.616
2.9845,74.889,74.524
3.0473,74.605,74.789
3.1102,74.608,75.081
3.173,74.799,75.285
3.2358,75.023,75.421
3.2987,75.134,75.413
3.3615,75.057,75.093
3.4243,74.883,74.798
3.4872,74.732,74.928
3.55,74.72,75.355
3.6128,74.879,75.483
3.6757,75.107,75.128
3.7385,75.304,74.243
3.8013,75.379,73.71
3.8642,75.312,74.744
3.927,75.161,76.028
3.9898,74.985,75.823
4.0527,74.838,74.013
4.1155,74.735,73.549
4.1783,74.706,74.637
4.2412,74.768,75.881
4.304,74.934,76.043
4.3668,75.147,75.595
4.4296,75.298,75.212
4.4925,75.341,74.982
4.5553,75.246,74.563
4.6181,75.147,74.391
4.681,75.111,74.843
4.7438,75.1,75.374
4.8066,75.053,75.298
4.8695,74.861,75.095
4.9323,74.664,75.013
4.9951,74.586,74.709
5.058,74.739,74.256
5.1208,74.955,74.532
5.1836,74.995,75.258
5.2465,74.849,75.6
5.3093,74.557,75.245
5.3721,74.524,74.952
5.435,74.847,74.934
5.4978,75.343,75.108
5.5606,75.808,75.256
5.6235,75.816,74.953
5.6863,75.387,74.421
5.7491,74.824,74.262
5.8119,74.477,74.915
5.8748,74.649,75.705
5.9376,75.034,76.003
6.0004,75.337,75.668
6.0633,75.303,75.001
6.1261,74.995,74.707
6.1889,74.683,74.657
6.2518,74.531,74.433


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_413.csv <==
x,qOut,qIn
0.031416,74.945,74.846
0.094248,74.617,75.243
0.15708,74.451,75.295
0.21991,74.55,75.053
0.28274,74.951,74.744
0.34558,75.465,74.929
0.40841,75.869,75.447
0.47124,75.961,75.57
0.53407,75.542,74.764
0.5969,74.708,74.427
0.65973,74.074,74.987
0.72257,73.953,75.577
0.7854,74.533,75.426
0.84823,75.256,74.885
0.91106,75.698,74.45
0.97389,75.726,74.409
1.0367,75.265,74.842
1.0996,74.721,75.255
1.1624,74.469,75.381
1.2252,74.552,75.237
1.2881,74.928,75.043
1.3509,75.187,74.939
1.4137,75.243,74.864
1.4765,75.167,74.873
1.5394,75.058,75.06
1.6022,75.043,75.341
1.665,75.068,75.318
1.7279,75.086,74.671
1.7907,75.055,74.156
1.8535,75.046,74.79
1.9164,75.073,75.496
1.9792,75.083,75.291
2.042,75.014,74.705
2.1049,74.828,74.937
2.1677,74.685,75.271
2.2305,74.685,75.154
2.2934,74.908,74.973
2.3562,75.184,74.942
2.419,75.317,74.688
2.4819,75.27,74.52
2.5447,75.04,74.849
2.6075,74.885,75.316
2.6704,74.901,75.533
2.7332,75.016,75.459
2.796,75.133,75.204
2.8588,75.067,75.085
2.9217,74.89,75.172
2.9845,74.73,75.284
3.0473,74.715,74.981
3.1102,74.858,74.514
3.173,75.032,74.371
3.2358,75.154,74.55
3.2987,75.158,74.802
3.3615,75.101,75.023
3.4243,75.027,75.234
3.4872,74.947,75.305
3.55,74.862,75.175
3.6128,74.77,75.171
3.6757,74.741,75.286
3.7385,74.814,75.199
3.8013,75.011,74.844
3.8642,75.243,74.92
3.927,75.405,75.209
3.9898,75.458,74.941
4.0527,75.379,73.973
4.1155,75.239,73.993
4.1783,75.066,75.17
4.2412,74.878,76.35
4.304,74.687,75.995
4.3668,74.554,74.711
4.4296,74.555,74.083
4.4925,74.687,74.614
4.5553,74.928,75.554
4.6181,75.145,75.44
4.681,75.266,74.767
4.7438,75.292,74.479
4.8066,75.236,74.787
4.8695,75.196,75.001
4.9323,75.18,75.165
4.9951,75.141,75.296
5.058,75.029,75.027
5.1208,74.793,74.677
5.1836,74.561,74.622
5.2465,74.46,74.583
5.3093,74.6,74.585
5.3721,74.946,75.108
5.435,75.306,75.82
5.4978,75.52,76.243
5.5606,75.448,76.134
5.6235,75.143,75.384
5.6863,74.866,74.315
5.7491,74.753,73.581
5.8119,74.9,73.769
5.8748,75.037,74.785
5.9376,75.025,75.814
6.0004,74.925,76.023
6.0633,74.837,75.372
6.1261,74.949,74.745
6.1889,75.108,74.371
6.2518,75.154,74.391


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_414.csv <==
x,qOut,qIn
0.031416,74.645,74.656
0.094248,74.515,74.499
0.15708,74.651,74.783
0.21991,74.932,75.25
0.28274,75.222,75.429
0.34558,75.279,75.265
0.40841,75.135,74.944
0.47124,74.937,74.458
0.53407,74.844,74.312
0.5969,74.937,74.96
0.65973,75.036,75.563
0.72257,75.029,75.465
0.7854,74.836,75.16
0.84823,74.668,75.453
0.91106,74.708,75.659
0.97389,74.931,75.23
1.0367,75.275,74.439
1.0996,75.436,74.297
1.1624,75.323,74.585
1.2252,75.045,74.833
1.2881,74.749,74.978
1.3509,74.738,74.89
1.4137,74.95,74.624
1.4765,75.192,74.79
1.5394,75.268,75.508
1.6022,75.056,75.538
1.665,74.76,74.988
1.7279,74.576,74.775
1.7907,74.674,75.382
1.8535,74.979,75.713
1.9164,75.31,75.371
1.9792,75.546,74.73
2.042,75.593,74.339
2.1049,75.434,74.39
2.1677,75.128,74.682
2.2305,74.794,75.052
2.2934,74.556,75.361
2.3562,74.519,75.445
2.419,74.623,75.232
2.4819,74.778,74.792
2.5447,74.898,74.452
2.6075,74.955,74.627
2.6704,74.991,75.093
2.7332,75.036,75.422
2.796,75.112,75.178
2.8588,75.2,74.784
2.9217,75.279,74.748
2.9845,75.326,75.098
3.0473,75.32,75.428
3.1102,75.19,75.308
3.173,74.933,75.043
3.2358,74.654,74.96
3.2987,74.475,75.079
3.3615,74.575,75
3.4243,74.877,74.827
3.4872,75.206,74.846
3.55,75.389,75.192
3.6128,75.275,75.324
3.6757,74.995,74.989
3.7385,74.737,74.455
3.8013,74.686,74.566
3.8642,74.855,75.224
3.927,75.056,75.479
3.9898,75.173,75.096
4.0527,75.121,74.515
4.1155,75.02,74.233
4.1783,74.994,74.396
4.2412,75.056,75.328
4.304,75.196,76.732
4.3668,75.252,76.542
4.4296,75.178,74.955
4.4925,75.036,73.65
4.5553,74.904,73.733
4.6181,74.906,74.513
4.681,74.987,75.188
4.7438,75.059,75.223
4.8066,75.034,74.961
4.8695,74.926,75.512
4.9323,74.855,76.151
4.9951,74.864,75.755
5.058,74.98,74.402
5.1208,75.025,74.062
5.1836,74.901,74.597
5.2465,74.688,75.004
5.3093,74.496,75.047
5.3721,74.628,75.263
5.435,75.064,75.351
5.4978,75.568,75.049
5.5606,75.893,74.514
5.6235,75.603,74.636
5.6863,74.881,75.259
5.7491,74.194,75.551
5.8119,74.032,74.925
5.8748,74.487,74.423
5.9376,75.094,74.507
6.0004,75.576,74.82
6.0633,75.728,75.156
6.1261,75.637,75.509
6.1889,75.36,75.583
6.2518,74.996,75.219


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_415.csv <==
x,qOut,qIn
0.031416,74.882,75.825
0.094248,74.386,75.1
0.15708,74.316,74.133
0.21991,74.602,74.053
0.28274,75.091,75.048
0.34558,75.319,75.717
0.40841,75.27,75.678
0.47124,75.099,75.196
0.53407,74.984,74.824
0.5969,75.079,74.774
0.65973,75.224,74.732
0.72257,75.282,74.523
0.7854,75.134,74.516
0.84823,74.895,74.852
0.91106,74.758,74.986
0.97389,74.784,74.854
1.0367,74.992,75.147
1.0996,75.218,75.728
1.1624,75.329,75.752
1.2252,75.274,75.186
1.2881,75.022,74.579
1.3509,74.724,74.704
1.4137,74.595,75.303
1.4765,74.697,75.685
1.5394,75.051,75.239
1.6022,75.396,74.422
1.665,75.503,73.877
1.7279,75.336,73.965
1.7907,74.901,74.794
1.8535,74.552,75.622
1.9164,74.453,75.906
1.9792,74.552,75.577
2.042,74.753,75.228
2.1049,74.895,75.315
2.1677,75.025,75.232
2.2305,75.166,74.661
2.2934,75.332,74.263
2.3562,75.399,74.573
2.419,75.326,74.946
2.4819,75.185,75.113
2.5447,75.065,75.159
2.6075,75.085,75.399
2.6704,75.093,75.602
2.7332,74.973,75.279
2.796,74.623,74.247
2.8588,74.285,73.987
2.9217,74.238,74.728
2.9845,74.504,75.444
3.0473,75.033,75.319
3.1102,75.518,74.988
3.173,75.791,74.913
3.2358,75.795,75.112
3.2987,75.499,75.461
3.3615,75.055,75.385
3.4243,74.68,74.949
3.4872,74.485,74.704
3.55,74.542,74.896
3.6128,74.741,75.094
3.6757,75.006,75.108
3.7385,75.257,74.899
3.8013,75.424,74.739
3.8642,75.367,74.762
3.927,75.087,74.826
3.9898,74.741,75.037
4.0527,74.505,75.403
4.1155,74.576,75.367
4.1783,74.833,74.879
4.2412,75.115,74.389
4.304,75.27,74.529
4.3668,75.267,75.105
4.4296,75.2,75.52
4.4925,75.132,75.536
4.5553,75.12,75.311
4.6181,75.109,75.185
4.681,75.062,74.891
4.7438,74.994,74.237
4.8066,74.929,74.005
4.8695,74.906,75.029
4.9323,74.887,76.129
4.9951,74.863,76.185
5.058,74.83,75.225
5.1208,74.879,74.264
5.1836,75.011,73.75
5.2465,75.139,74.215
5.3093,75.167,75.409
5.3721,74.993,75.61
5.435,74.768,74.94
5.4978,74.654,74.528
5.5606,74.798,75.083
5.6235,75.148,75.463
5.6863,75.45,75.294
5.7491,75.529,75.09
5.8119,75.233,75.186
5.8748,74.732,75.04
5.9376,74.413,74.744
6.0004,74.436,74.788
6.0633,74.884,75.053
6.1261,75.392,74.95
6.1889,75.617,74.922
6.2518,75.462,75.407


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_416.csv <==
x,qOut,qIn
0.031416,74.948,75.142
0.094248,74.783,74.696
0.15708,74.714,74.483
0.21991,74.714,74.815
0.28274,74.761,75.33
0.34558,74.916,75.2
0.40841,75.148,74.745
0.47124,75.342,74.54
0.53407,75.382,75.016
0.5969,75.145,75.398
0.65973,74.79,75.182
0.72257,74.516,74.673
0.7854,74.511,74.426
0.84823,74.751,74.86
0.91106,75.063,75.53
0.97389,75.332,75.64
1.0367,75.465,75.068
1.0996,75.45,74.859
1.1624,75.298,74.846
1.2252,75.076,74.502
1.2881,74.858,74.244
1.3509,74.774,74.922
1.4137,74.817,75.722
1.4765,74.917,75.819
1.5394,74.998,75.144
1.6022,75.004,74.468
1.665,74.979,74.269
1.7279,74.954,74.861
1.7907,74.956,75.651
1.8535,74.938,75.497
1.9164,74.891,74.927
1.9792,74.861,74.718
2.042,74.902,75.146
2.1049,75.077,75.312
2.1677,75.259,74.977
2.2305,75.314,74.601
2.2934,75.115,74.873
2.3562,74.745,75.499
2.419,74.505,75.736
2.4819,74.522,75.26
2.5447,74.872,74.25
2.6075,75.254,73.709
2.6704,75.422,74.022
2.7332,75.333,75.12
2.796,74.99,76.25
2.8588,74.726,76.109
2.9217,74.72,75.253
2.9845,74.919,74.732
3.0473,75.228,74.711
3.1102,75.364,74.603
3.173,75.281,74.622
3.2358,75.072,74.856
3.2987,74.855,75.027
3.3615,74.82,74.964
3.4243,74.955,74.828
3.4872,75.156,74.629
3.55,75.316,74.582
3.6128,75.246,75.218
3.6757,74.922,76.02
3.7385,74.504,76.091
3.8013,74.187,75.376
3.8642,74.285,74.909
3.927,74.736,74.715
3.9898,75.316,74.639
4.0527,75.802,74.843
4.1155,75.874,74.899
4.1783,75.508,74.537
4.2412,74.952,74.237
4.304,74.503,74.613
4.3668,74.522,75.531
4.4296,74.777,76.116
4.4925,75.012,75.622
4.5553,74.992,74.423
4.6181,74.803,74.131
4.681,74.687,74.551
4.7438,74.749,75.007
4.8066,75.042,75.262
4.8695,75.401,75.576
4.9323,75.661,75.665
4.9951,75.72,75.2
5.058,75.496,74.612
5.1208,75.086,74.92
5.1836,74.714,75.388
5.2465,74.494,75.004
5.3093,74.501,74.124
5.3721,74.576,74.443
5.435,74.693,75.336
5.4978,74.872,75.654
5.5606,75.139,75.246
5.6235,75.388,75.13
5.6863,75.399,75.11
5.7491,75.156,74.791
5.8119,74.69,74.363
5.8748,74.454,74.46
5.9376,74.602,74.886
6.0004,74.991,75.319
6.0633,75.432,75.48
6.1261,75.603,75.371
6.1889,75.499,75.252
6.2518,75.235,75.278


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_417.csv <==
x,qOut,qIn
0.031416,75.1,74.783
0.094248,75.083,74.731
0.15708,74.984,74.617
0.21991,74.954,74.455
0.28274,75.138,74.702
0.34558,75.368,75.264
0.40841,75.329,75.548
0.47124,74.992,75.371
0.53407,74.398,74.913
0.5969,74.112,74.826
0.65973,74.288,75.013
0.72257,74.757,75.022
0.7854,75.303,74.928
0.84823,75.636,75.038
0.91106,75.726,75.016
0.97389,75.616,74.802
1.0367,75.365,74.652
1.0996,75.113,74.881
1.1624,74.915,75.306
1.2252,74.773,75.488
1.2881,74.671,75.175
1.3509,74.603,75.104
1.4137,74.634,75.272
1.4765,74.773,75.155
1.5394,75.015,74.803
1.6022,75.233,74.76
1.665,75.32,74.844
1.7279,75.264,74.865
1.7907,75.077,74.89
1.8535,74.929,74.887
1.9164,74.891,74.785
1.9792,74.93,74.84
2.042,74.991,75.197
2.1049,74.958,75.205
2.1677,74.876,74.918
2.2305,74.823,74.935
2.2934,74.875,75.322
2.3562,75.035,75.17
2.419,75.215,74.666
2.4819,75.339,74.488
2.5447,75.345,74.911
2.6075,75.237,75.097
2.6704,75.079,74.976
2.7332,74.927,75.107
2.796,74.836,75.812
2.8588,74.808,75.771
2.9217,74.816,74.873
2.9845,74.837,74.267
3.0473,74.857,74.81
3.1102,74.883,75.171
3.173,74.923,74.973
3.2358,74.979,75.016
3.2987,75.048,75.654
3.3615,75.11,75.524
3.4243,75.135,74.557
3.4872,75.103,73.775
3.55,75.002,74.168
3.6128,74.861,75.288
3.6757,74.751,76.063
3.7385,74.727,75.772
3.8013,74.828,74.583
3.8642,75.039,74.248
3.927,75.277,74.803
3.9898,75.441,75.304
4.0527,75.439,75.034
4.1155,75.208,74.78
4.1783,74.898,75.089
4.2412,74.685,75.771
4.304,74.729,76.09
4.3668,75.007,75.231
4.4296,75.276,73.903
4.4925,75.36,73.265
4.5553,75.11,74.083
4.6181,74.682,75.427
4.681,74.414,76.144
4.7438,74.443,75.694
4.8066,74.839,74.805
4.8695,75.275,74.681
4.9323,75.486,74.895
4.9951,75.41,75.07
5.058,75.028,75.242
5.1208,74.679,75.256
5.1836,74.594,74.918
5.2465,74.771,74.584
5.3093,75.15,74.87
5.3721,75.478,75.475
5.435,75.585,75.75
5.4978,75.401,75.516
5.5606,74.878,74.808
5.6235,74.304,74.085
5.6863,74.057,73.853
5.7491,74.22,74.359
5.8119,74.793,75.102
5.8748,75.368,75.538
5.9376,75.669,75.79
6.0004,75.635,75.683
6.0633,75.248,75.172
6.1261,74.892,75.007
6.1889,74.798,75.148
6.2518,74.907,75.045


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_418.csv <==
x,qOut,qIn
0.031416,74.859,74.951
0.094248,74.892,74.368
0.15708,75.007,74.365
0.21991,75.155,74.71
0.28274,75.28,75.206
0.34558,75.224,75.542
0.40841,75,75.548
0.47124,74.74,75.263
0.53407,74.589,74.74
0.5969,74.696,74.266
0.65973,74.938,74.254
0.72257,75.152,74.856
0.7854,75.186,75.499
0.84823,74.998,75.445
0.91106,74.783,75.203
0.97389,74.709,75.292
1.0367,74.915,75.411
1.0996,75.286,74.855
1.1624,75.519,74.284
1.2252,75.47,74.36
1.2881,75.035,74.818
1.3509,74.598,74.977
1.4137,74.522,75.203
1.4765,74.79,75.703
1.5394,75.311,75.865
1.6022,75.57,74.864
1.665,75.407,73.774
1.7279,74.974,73.859
1.7907,74.487,75.067
1.8535,74.387,75.589
1.9164,74.634,75.429
1.9792,75.034,75.245
2.042,75.385,75.47
2.1049,75.545,75.562
2.1677,75.483,75.238
2.2305,75.235,74.721
2.2934,74.853,74.457
2.3562,74.54,74.53
2.419,74.453,74.721
2.4819,74.599,74.929
2.5447,74.947,74.961
2.6075,75.31,74.783
2.6704,75.493,74.787
2.7332,75.405,75.307
2.796,74.981,76.035
2.8588,74.509,75.706
2.9217,74.322,74.628
2.9845,74.473,73.858
3.0473,74.94,74.109
3.1102,75.379,74.951
3.173,75.636,75.685
3.2358,75.676,75.746
3.2987,75.488,75.025
3.3615,75.18,74.524
3.4243,74.879,74.727
3.4872,74.664,75.481
3.55,74.599,75.893
3.6128,74.635,75.389
3.6757,74.713,74.741
3.7385,74.816,74.52
3.8013,74.927,74.554
3.8642,75.098,74.427
3.927,75.288,74.459
3.9898,75.395,74.788
4.0527,75.31,75.227
4.1155,74.951,75.272
4.1783,74.573,75.094
4.2412,74.399,75.162
4.304,74.62,75.605
4.3668,75.05,75.529
4.4296,75.363,74.957
4.4925,75.441,74.589
4.5553,75.212,74.978
4.6181,75.007,75.325
4.681,75.028,75.173
4.7438,75.202,74.822
4.8066,75.41,74.68
4.8695,75.271,74.879
4.9323,74.865,75.194
4.9951,74.45,75.227
5.058,74.306,74.66
5.1208,74.512,74.446
5.1836,74.817,74.925
5.2465,75.074,75.473
5.3093,75.172,75.202
5.3721,75.227,74.948
5.435,75.286,75.205
5.4978,75.326,75.194
5.5606,75.314,74.644
5.6235,75.203,74.474
5.6863,75.065,74.622
5.7491,74.961,74.863
5.8119,74.946,75.458
5.8748,74.98,75.652
5.9376,75.002,74.99
6.0004,74.997,74.21
6.0633,74.958,74.292
6.1261,74.927,75.248
6.1889,74.9,76.105
6.2518,74.878,75.979


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_419.csv <==
x,qOut,qIn
0.031416,74.79,75.046
0.094248,75.3,74.154
0.15708,75.652,74.003
0.21991,75.713,74.716
0.28274,75.38,75.646
0.34558,74.886,75.578
0.40841,74.594,74.852
0.47124,74.61,74.378
0.53407,74.969,74.703
0.5969,75.271,75.189
0.65973,75.309,75.375
0.72257,75.118,75.142
0.7854,74.78,74.847
0.84823,74.617,74.907
0.91106,74.7,74.955
0.97389,74.952,74.76
1.0367,75.273,74.694
1.0996,75.491,75.056
1.1624,75.487,75.373
1.2252,75.262,75.436
1.2881,74.842,75.482
1.3509,74.558,75.485
1.4137,74.59,75.147
1.4765,74.845,74.545
1.5394,75.184,74.053
1.6022,75.251,74.371
1.665,75.078,75.09
1.7279,74.852,75.28
1.7907,74.776,74.894
1.8535,74.951,74.999
1.9164,75.15,75.373
1.9792,75.222,75.627
2.042,75.047,75.654
2.1049,74.803,75.313
2.1677,74.687,74.68
2.2305,74.739,74.081
2.2934,74.956,73.865
2.3562,75.196,74.478
2.419,75.394,75.44
2.4819,75.488,75.817
2.5447,75.42,75.253
2.6075,75.121,74.844
2.6704,74.739,74.931
2.7332,74.457,75.189
2.796,74.449,75.222
2.8588,74.667,75.097
2.9217,74.92,74.967
2.9845,75.121,74.878
3.0473,75.213,75.108
3.1102,75.323,75.289
3.173,75.437,75.102
3.2358,75.448,74.971
3.2987,75.24,75.21
3.3615,74.768,74.69
3.4243,74.346,73.749
3.4872,74.195,73.86
3.55,74.484,75.444
3.6128,74.961,76.137
3.6757,75.342,75.613
3.7385,75.511,75.014
3.8013,75.392,75.091
3.8642,75.167,75.06
3.927,75.01,74.82
3.9898,74.963,74.864
4.0527,75.039,75.269
4.1155,75.078,75.208
4.1783,75.075,74.849
4.2412,75.071,74.786
4.304,75.118,75.096
4.3668,75.166,75.204
4.4296,75.064,75.066
4.4925,74.808,74.752
4.5553,74.431,74.439
4.6181,74.265,74.658
4.681,74.427,75.218
4.7438,74.817,75.518
4.8066,75.3,75.359
4.8695,75.608,74.95
4.9323,75.638,74.441
4.9951,75.437,74.214
5.058,75.08,74.467
5.1208,74.86,74.921
5.1836,74.853,75.48
5.2465,74.973,76.03
5.3093,75.104,75.973
5.3721,75.113,74.991
5.435,75.063,74.076
5.4978,75.003,74.141
5.5606,74.981,75.188
5.6235,74.922,75.677
5.6863,74.82,75.309
5.7491,74.748,74.663
5.8119,74.783,74.717
5.8748,74.99,75.124
5.9376,75.203,75.067
6.0004,75.267,74.612
6.0633,75.039,74.568
6.1261,74.629,75.322
6.1889,74.363,76.023
6.2518,74.389,75.991


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_420.csv <==
x,qOut,qIn
0.031416,75.908,75.097
0.094248,75.564,74.951
0.15708,75.048,74.751
0.21991,74.622,74.486
0.28274,74.523,74.597
0.34558,74.633,75.298
0.40841,74.773,75.801
0.47124,74.914,75.535
0.53407,75.06,74.898
0.5969,75.292,74.773
0.65973,75.437,74.85
0.72257,75.38,74.811
0.7854,75.029,74.604
0.84823,74.657,74.72
0.91106,74.557,75.193
0.97389,74.733,75.607
1.0367,75.126,75.351
1.0996,75.376,74.848
1.1624,75.376,74.616
1.2252,75.18,74.558
1.2881,74.873,74.626
1.3509,74.671,74.892
1.4137,74.649,75.065
1.4765,74.786,74.884
1.5394,75.043,74.545
1.6022,75.301,74.731
1.665,75.429,75.331
1.7279,75.37,75.897
1.7907,75.084,76.004
1.8535,74.756,75.591
1.9164,74.593,75.048
1.9792,74.64,74.833
2.042,74.895,75.02
2.1049,75.152,74.664
2.1677,75.29,74.009
2.2305,75.273,74.134
2.2934,75.081,75.388
2.3562,74.83,75.738
2.419,74.663,75.052
2.4819,74.627,74.647
2.5447,74.741,75.22
2.6075,74.844,75.318
2.6704,74.864,74.777
2.7332,74.843,74.449
2.796,74.845,75.041
2.8588,75.016,75.672
2.9217,75.326,75.59
2.9845,75.644,74.903
3.0473,75.838,74.407
3.1102,75.685,74.651
3.173,75.23,75.077
3.2358,74.698,75.266
3.2987,74.338,75.125
3.3615,74.357,74.887
3.4243,74.607,74.772
3.4872,74.924,74.91
3.55,75.162,75.037
3.6128,75.276,75.04
3.6757,75.247,75.134
3.7385,75.113,75.312
3.8013,74.918,75.461
3.8642,74.819,75.171
3.927,74.876,74.542
3.9898,75.033,74.125
4.0527,75.215,74.632
4.1155,75.25,75.376
4.1783,75.125,75.534
4.2412,74.931,75.238
4.304,74.776,75.048
4.3668,74.802,74.815
4.4296,74.942,74.528
4.4925,75.082,74.777
4.5553,75.108,75.708
4.6181,74.991,76.019
4.681,74.87,75.36
4.7438,74.844,74.223
4.8066,74.991,73.524
4.8695,75.213,74.028
4.9323,75.339,75.16
4.9951,75.291,76.099
5.058,75.018,76.25
5.1208,74.703,75.471
5.1836,74.56,74.502
5.2465,74.638,74.365
5.3093,74.945,75.139
5.3721,75.23,75.226
5.435,75.311,74.608
5.4978,75.189,74.201
5.5606,74.895,74.674
5.6235,74.777,75.382
5.6863,74.943,75.836
5.7491,75.23,75.799
5.8119,75.442,74.943
5.8748,75.175,74.323
5.9376,74.618,74.505
6.0004,74.149,74.915
6.0633,74.152,75.015
6.1261,74.673,75.127
6.1889,75.326,75.294
6.2518,75.82,75.276


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_421.csv <==
x,qOut,qIn
0.031416,74.324,75.467
0.094248,74.51,75.371
0.15708,74.875,75.017
0.21991,75.213,74.629
0.28274,75.343,74.542
0.34558,75.219,74.691
0.40841,74.968,74.776
0.47124,74.735,74.903
0.53407,74.66,75.444
0.5969,74.751,75.844
0.65973,74.917,75.563
0.72257,75.098,74.772
0.7854,75.243,74.183
0.84823,75.335,74.314
0.91106,75.317,74.705
0.97389,75.197,74.976
1.0367,74.995,75.193
1.0996,74.896,75.437
1.1624,74.973,75.438
1.2252,75.139,75.25
1.2881,75.284,75.435
1.3509,75.181,75.348
1.4137,74.892,74.574
1.4765,74.598,74.071
1.5394,74.489,74.917
1.6022,74.67,75.582
1.665,75.007,75.138
1.7279,75.339,74.371
1.7907,75.523,74.267
1.8535,75.415,74.788
1.9164,75.056,75.52
1.9792,74.636,76.116
2.042,74.367,75.865
2.1049,74.452,74.885
2.1677,74.759,74.106
2.2305,75.122,74.026
2.2934,75.386,74.737
2.3562,75.496,75.569
2.419,75.452,75.86
2.4819,75.29,75.312
2.5447,75.046,74.32
2.6075,74.838,74.067
2.6704,74.753,74.662
2.7332,74.772,75.579
2.796,74.86,75.989
2.8588,74.851,75.616
2.9217,74.759,75.02
2.9845,74.699,74.738
3.0473,74.789,74.97
3.1102,75.118,74.996
3.173,75.463,74.727
3.2358,75.603,74.621
3.2987,75.327,74.75
3.3615,74.785,74.701
3.4243,74.453,74.715
3.4872,74.499,74.962
3.55,74.998,75.146
3.6128,75.389,75.196
3.6757,75.37,75.395
3.7385,75.037,75.634
3.8013,74.568,75.369
3.8642,74.521,74.637
3.927,74.874,74.229
3.9898,75.366,74.552
4.0527,75.718,75.305
4.1155,75.663,75.406
4.1783,75.318,75.039
4.2412,74.91,74.899
4.304,74.674,75.245
4.3668,74.683,75.253
4.4296,74.754,74.808
4.4925,74.79,74.309
4.5553,74.729,74.373
4.6181,74.719,74.935
4.681,74.831,75.399
4.7438,75.031,75.508
4.8066,75.27,75.384
4.8695,75.426,75.443
4.9323,75.421,75.527
4.9951,75.256,75.227
5.058,74.946,74.247
5.1208,74.689,73.784
5.1836,74.634,74.394
5.2465,74.771,75.446
5.3093,75.056,75.74
5.3721,75.276,75.074
5.435,75.328,74.506
5.4978,75.213,74.718
5.5606,74.959,75.253
5.6235,74.717,74.935
5.6863,74.581,74.437
5.7491,74.584,74.616
5.8119,74.734,75.353
5.8748,74.991,75.551
5.9376,75.3,75.364
6.0004,75.557,75.199
6.0633,75.663,75.085
6.1261,75.442,74.82
6.1889,74.985,74.736
6.2518,74.529,75.074


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_422.csv <==
x,qOut,qIn
0.031416,75.156,74.703
0.094248,75.452,74.811
0.15708,75.388,75.339
0.21991,75.042,76.078
0.28274,74.556,76.41
0.34558,74.448,75.549
0.40841,74.732,74.27
0.47124,75.172,73.792
0.53407,75.512,74.503
0.5969,75.498,75.081
0.65973,75.26,75.176
0.72257,74.991,75.059
0.7854,74.882,74.962
0.84823,74.929,74.876
0.91106,74.942,74.867
0.97389,74.856,75.007
1.0367,74.644,75.063
1.0996,74.522,75.165
1.1624,74.572,75.499
1.2252,74.762,75.621
1.2881,75.036,74.857
1.3509,75.335,73.997
1.4137,75.609,73.926
1.4765,75.741,74.634
1.5394,75.61,75.559
1.6022,75.117,75.728
1.665,74.591,75.326
1.7279,74.317,74.993
1.7907,74.529,75.037
1.8535,74.958,75.007
1.9164,75.236,74.823
1.9792,75.262,74.663
2.042,74.993,74.695
2.1049,74.786,74.893
2.1677,74.817,75.231
2.2305,75.033,75.626
2.2934,75.342,75.633
2.3562,75.442,75.173
2.419,75.241,74.699
2.4819,74.851,74.389
2.5447,74.423,74.327
2.6075,74.309,74.528
2.6704,74.533,74.927
2.7332,74.941,75.461
2.796,75.364,75.747
2.8588,75.571,75.29
2.9217,75.506,74.684
2.9845,75.245,74.665
3.0473,74.893,75.165
3.1102,74.684,75.12
3.173,74.655,74.8
3.2358,74.761,75.002
3.2987,74.937,75.874
3.3615,75.155,75.751
3.4243,75.365,74.794
3.4872,75.462,74.302
3.55,75.339,74.783
3.6128,74.94,75.065
3.6757,74.526,74.9
3.7385,74.319,74.552
3.8013,74.495,74.42
3.8642,74.89,74.91
3.927,75.256,75.53
3.9898,75.463,75.538
4.0527,75.417,75.011
4.1155,75.189,74.743
4.1783,74.937,74.694
4.2412,74.785,74.782
4.304,74.834,74.908
4.3668,75.032,75.166
4.4296,75.25,75.456
4.4925,75.392,75.391
4.5553,75.377,74.677
4.6181,75.204,74.459
4.681,74.962,75.133
4.7438,74.745,75.854
4.8066,74.643,75.49
4.8695,74.65,74.593
4.9323,74.718,74.177
4.9951,74.823,74.458
5.058,74.949,75.005
5.1208,75.102,75.431
5.1836,75.203,75.731
5.2465,75.195,75.559
5.3093,75.029,74.597
5.3721,74.821,73.929
5.435,74.748,74.273
5.4978,74.836,75.286
5.5606,75.079,75.829
5.6235,75.23,75.485
5.6863,75.211,75.038
5.7491,75.096,74.795
5.8119,74.986,74.743
5.8748,75.048,75.082
5.9376,75.159,75.465
6.0004,75.18,75.115
6.0633,74.981,74.236
6.1261,74.686,74.306
6.1889,74.582,74.884
6.2518,74.735,75.027


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_423.csv <==
x,qOut,qIn
0.031416,74.838,74.739
0.094248,75.264,75.322
0.15708,75.547,75.413
0.21991,75.603,75.118
0.28274,75.38,74.831
0.34558,74.999,74.802
0.40841,74.65,74.934
0.47124,74.452,75.209
0.53407,74.49,75.504
0.5969,74.676,75.501
0.65973,74.924,75.251
0.72257,75.167,74.943
0.7854,75.347,74.528
0.84823,75.388,74.088
0.91106,75.268,74.142
0.97389,75.053,74.925
1.0367,74.829,75.688
1.0996,74.738,75.488
1.1624,74.777,75.01
1.2252,74.891,74.856
1.2881,75.02,74.849
1.3509,75.108,74.811
1.4137,75.119,75.07
1.4765,75.06,75.485
1.5394,74.947,75.496
1.6022,74.916,75.16
1.665,75.044,75.013
1.7279,75.258,75.085
1.7907,75.468,74.946
1.8535,75.38,74.573
1.9164,74.995,74.454
1.9792,74.533,74.707
2.042,74.252,75.037
2.1049,74.399,74.83
2.1677,74.786,74.386
2.2305,75.191,74.416
2.2934,75.413,75.441
2.3562,75.364,76.41
2.419,75.141,76.384
2.4819,74.903,75.262
2.5447,74.808,73.886
2.6075,74.943,73.706
2.6704,75.184,74.429
2.7332,75.391,75.277
2.796,75.437,75.667
2.8588,75.285,75.369
2.9217,75.042,74.814
2.9845,74.815,74.738
3.0473,74.706,75.16
3.1102,74.694,75.406
3.173,74.689,75.427
3.2358,74.662,75.012
3.2987,74.6,74.199
3.3615,74.623,74.375
3.4243,74.826,75.317
3.4872,75.166,75.71
3.55,75.589,74.994
3.6128,75.768,74.696
3.6757,75.498,75.113
3.7385,74.932,75.496
3.8013,74.303,75.176
3.8642,74.237,74.907
3.927,74.642,74.996
3.9898,75.182,74.983
4.0527,75.511,74.54
4.1155,75.445,74.309
4.1783,75.211,74.65
4.2412,75.008,75.397
4.304,75.015,75.79
4.3668,75.088,75.238
4.4296,75.05,74.55
4.4925,74.917,74.414
4.5553,74.75,74.566
4.6181,74.792,74.8
4.681,74.984,75.368
4.7438,75.191,75.822
4.8066,75.272,75.512
4.8695,75.216,74.931
4.9323,75.15,74.604
4.9951,75.113,74.394
5.058,75.123,74.417
5.1208,75.015,75.049
5.1836,74.798,75.736
5.2465,74.601,75.825
5.3093,74.562,75.204
5.3721,74.785,74.807
5.435,75.101,74.883
5.4978,75.325,75.048
5.5606,75.291,74.658
5.6235,74.986,74.179
5.6863,74.662,74.321
5.7491,74.52,75.061
5.8119,74.722,75.761
5.8748,75.132,75.601
5.9376,75.471,74.985
6.0004,75.567,74.657
6.0633,75.281,75.144
6.1261,74.804,75.339
6.1889,74.489,74.818
6.2518,74.478,74.33


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_424.csv <==
x,qOut,qIn
0.031416,74.401,74.463
0.094248,74.386,74.449
0.15708,74.726,75.129
0.21991,75.122,75.502
0.28274,75.295,75.039
0.34558,75.241,74.7
0.40841,75.127,74.702
0.47124,75.043,74.797
0.53407,75.048,75.289
0.5969,75.06,75.662
0.65973,75.05,75.209
0.72257,75.017,74.455
0.7854,74.971,74.575
0.84823,74.923,75.134
0.91106,74.892,75.362
0.97389,74.897,75.452
1.0367,74.957,75.497
1.0996,75.029,75.253
1.1624,75.046,74.798
1.2252,75.004,74.283
1.2881,74.914,73.926
1.3509,74.891,74.48
1.4137,74.934,75.579
1.4765,74.987,76.004
1.5394,74.987,74.983
1.6022,74.937,74.359
1.665,74.938,74.857
1.7279,75.003,75.656
1.7907,75.133,75.372
1.8535,75.141,74.288
1.9164,75.006,73.893
1.9792,74.849,74.735
2.042,74.808,75.907
2.1049,75.036,76.023
2.1677,75.344,75.578
2.2305,75.51,75.14
2.2934,75.326,74.813
2.3562,74.834,74.423
2.419,74.417,74.329
2.4819,74.291,74.779
2.5447,74.598,75.316
2.6075,75.019,75.207
2.6704,75.313,74.87
2.7332,75.416,74.773
2.796,75.299,74.901
2.8588,75.113,74.767
2.9217,74.929,74.647
2.9845,74.777,74.95
3.0473,74.671,75.48
3.1102,74.641,75.624
3.173,74.773,75.509
3.2358,75.056,75.223
3.2987,75.461,74.762
3.3615,75.723,74.527
3.4243,75.619,74.721
3.4872,75.21,75.172
3.55,74.624,75.482
3.6128,74.407,75.279
3.6757,74.599,74.85
3.7385,74.963,74.562
3.8013,75.235,74.466
3.8642,75.186,74.524
3.927,74.956,74.837
3.9898,74.721,75.31
4.0527,74.646,75.657
4.1155,74.762,75.552
4.1783,74.988,75.143
4.2412,75.24,74.756
4.304,75.444,74.692
4.3668,75.49,74.952
4.4296,75.33,75.207
4.4925,75.052,75.032
4.5553,74.773,74.285
4.6181,74.746,73.885
4.681,74.937,74.253
4.7438,75.173,75.257
4.8066,75.274,76.285
4.8695,75.073,76.36
4.9323,74.737,75.698
4.9951,74.479,74.844
5.058,74.5,74.173
5.1208,74.789,74.25
5.1836,75.144,74.878
5.2465,75.414,75.237
5.3093,75.474,74.914
5.3721,75.341,74.841
5.435,75.14,75.196
5.4978,74.962,75.477
5.5606,74.89,75.166
5.6235,74.813,74.783
5.6863,74.639,74.813
5.7491,74.43,75.118
5.8119,74.279,75.216
5.8748,74.429,75.059
5.9376,74.865,74.881
6.0004,75.418,74.682
6.0633,75.915,74.67
6.1261,76.012,75.095
6.1889,75.617,75.484
6.2518,74.976,75.259


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_425.csv <==
x,qOut,qIn
0.031416,75.218,74.696
0.094248,75.026,74.88
0.15708,74.806,74.787
0.21991,74.646,74.475
0.28274,74.617,74.733
0.34558,74.742,75.476
0.40841,74.994,75.73
0.47124,75.29,75.255
0.53407,75.544,74.758
0.5969,75.555,75.304
0.65973,75.281,76.018
0.72257,74.883,75.691
0.7854,74.553,74.366
0.84823,74.579,73.86
0.91106,74.849,74.201
0.97389,75.16,74.754
1.0367,75.316,75.125
1.0996,75.214,75.369
1.1624,74.968,75.427
1.2252,74.719,75.269
1.2881,74.598,74.996
1.3509,74.638,74.846
1.4137,74.766,74.815
1.4765,74.925,74.853
1.5394,75.067,75.222
1.6022,75.19,75.73
1.665,75.306,75.663
1.7279,75.405,74.775
1.7907,75.479,73.911
1.8535,75.431,74.223
1.9164,75.182,74.978
1.9792,74.799,75.434
2.042,74.384,75.576
2.1049,74.258,75.384
2.1677,74.469,74.872
2.2305,74.873,74.643
2.2934,75.303,74.968
2.3562,75.503,75.279
2.419,75.418,75.228
2.4819,75.155,74.604
2.5447,74.846,73.855
2.6075,74.773,74.366
2.6704,74.942,75.55
2.7332,75.202,76.115
2.796,75.395,75.734
2.8588,75.284,75.146
2.9217,74.936,74.572
2.9845,74.566,74.354
3.0473,74.406,74.684
3.1102,74.618,75.185
3.173,75.001,75.484
3.2358,75.345,75.384
3.2987,75.456,74.942
3.3615,75.32,74.417
3.4243,75.106,74.151
3.4872,74.925,74.528
3.55,74.867,75.373
3.6128,74.786,75.779
3.6757,74.646,75.631
3.7385,74.545,75.154
3.8013,74.6,74.899
3.8642,74.938,75.202
3.927,75.363,75.36
3.9898,75.644,74.725
4.0527,75.561,73.915
4.1155,75.115,74.57
4.1783,74.697,75.789
4.2412,74.551,76.134
4.304,74.855,75.331
4.3668,75.231,74.613
4.4296,75.326,74.332
4.4925,75.111,74.581
4.5553,74.634,74.999
4.6181,74.394,74.945
4.681,74.526,74.707
4.7438,74.898,74.774
4.8066,75.338,75.204
4.8695,75.593,75.233
4.9323,75.617,75.035
4.9951,75.44,75.156
5.058,75.111,75.404
5.1208,74.79,75.114
5.1836,74.611,74.772
5.2465,74.618,74.82
5.3093,74.826,74.912
5.3721,75.132,74.572
5.435,75.378,74.459
5.4978,75.448,75.021
5.5606,75.234,75.793
5.6235,74.849,75.817
5.6863,74.572,75.395
5.7491,74.518,74.936
5.8119,74.744,74.567
5.8748,74.963,74.437
5.9376,75.051,74.683
6.0004,75.046,75.089
6.0633,75.015,75.317
6.1261,75.093,75.283
6.1889,75.211,75.06
6.2518,75.281,74.729


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_426.csv <==
x,qOut,qIn
0.031416,75.056,74.554
0.094248,74.842,74.525
0.15708,74.785,74.664
0.21991,74.87,74.726
0.28274,75.046,75.068
0.34558,75.141,75.575
0.40841,75.16,75.56
0.47124,75.15,74.911
0.53407,75.164,74.056
0.5969,75.157,74.071
0.65973,75.035,75.018
0.72257,74.821,76.294
0.7854,74.569,76.677
0.84823,74.52,75.611
0.91106,74.717,74.276
0.97389,75.044,73.779
1.0367,75.373,74.385
1.0996,75.461,74.998
1.1624,75.261,75.208
1.2252,74.904,75.052
1.2881,74.551,74.753
1.3509,74.512,74.85
1.4137,74.758,75.242
1.4765,75.101,75.393
1.5394,75.346,75.104
1.6022,75.243,74.833
1.665,74.886,74.684
1.7279,74.529,74.736
1.7907,74.437,75.364
1.8535,74.792,75.926
1.9164,75.356,75.684
1.9792,75.819,74.9
2.042,75.889,74.526
2.1049,75.378,74.811
2.1677,74.693,74.988
2.2305,74.243,74.674
2.2934,74.393,74.262
2.3562,74.853,74.544
2.419,75.189,75.155
2.4819,75.289,75.583
2.5447,75.113,75.353
2.6075,74.998,75.019
2.6704,74.998,75.116
2.7332,75.036,75.379
2.796,75.015,75.057
2.8588,74.916,74.53
2.9217,74.906,74.493
2.9845,75.033,74.857
3.0473,75.316,75.077
3.1102,75.502,74.848
3.173,75.431,74.669
3.2358,75.145,74.981
3.2987,74.732,75.821
3.3615,74.503,76.047
3.4243,74.495,75.408
3.4872,74.624,74.5
3.55,74.792,73.91
3.6128,74.947,74.124
3.6757,75.118,74.974
3.7385,75.277,75.639
3.8013,75.389,75.313
3.8642,75.354,75.037
3.927,75.188,75.226
3.9898,74.974,75.213
4.0527,74.8,74.777
4.1155,74.728,74.746
4.1783,74.716,75.078
4.2412,74.743,75.352
4.304,74.794,75.431
4.3668,74.934,75.191
4.4296,75.169,74.683
4.4925,75.405,74.384
4.5553,75.546,74.754
4.6181,75.363,75.014
4.681,74.925,74.759
4.7438,74.48,74.469
4.8066,74.301,74.937
4.8695,74.563,75.616
4.9323,75.016,75.695
4.9951,75.414,75.257
5.058,75.54,75.026
5.1208,75.361,74.989
5.1836,75.07,74.74
5.2465,74.848,74.622
5.3093,74.853,75.141
5.3721,75.025,75.455
5.435,75.197,75.119
5.4978,75.268,74.715
5.5606,75.163,74.98
5.6235,74.946,75.482
5.6863,74.73,75.514
5.7491,74.594,74.955
5.8119,74.599,74.466
5.8748,74.699,74.543
5.9376,74.848,74.676
6.0004,75.019,74.732
6.0633,75.193,75.091
6.1261,75.345,75.598
6.1889,75.388,75.634
6.2518,75.295,75.11


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_427.csv <==
x,qOut,qIn
0.031416,74.748,75.108
0.094248,74.88,75.716
0.15708,75.107,75.231
0.21991,75.324,73.982
0.28274,75.432,73.662
0.34558,75.334,74.693
0.40841,75.096,75.638
0.47124,74.843,75.954
0.53407,74.706,75.708
0.5969,74.727,75.207
0.65973,74.787,74.76
0.72257,74.825,74.73
0.7854,74.799,74.929
0.84823,74.838,74.901
0.91106,75.001,74.814
0.97389,75.233,74.805
1.0367,75.46,74.868
1.0996,75.516,74.923
1.1624,75.385,74.997
1.2252,75.135,75.116
1.2881,74.847,75.19
1.3509,74.606,74.835
1.4137,74.444,74.329
1.4765,74.414,74.363
1.5394,74.561,75.304
1.6022,74.925,75.985
1.665,75.365,75.813
1.7279,75.692,75.034
1.7907,75.725,74.474
1.8535,75.39,74.496
1.9164,74.956,74.674
1.9792,74.654,74.993
2.042,74.676,75.65
2.1049,74.833,75.904
2.1677,74.932,75.42
2.2305,74.959,74.765
2.2934,74.938,74.64
2.3562,74.991,74.867
2.419,75.019,74.993
2.4819,74.963,74.821
2.5447,74.772,74.406
2.6075,74.63,74.486
2.6704,74.704,74.975
2.7332,74.965,75.23
2.796,75.353,75.006
2.8588,75.548,75.264
2.9217,75.407,75.805
2.9845,75.038,75.674
3.0473,74.601,74.591
3.1102,74.526,73.946
3.173,74.81,74.16
3.2358,75.242,74.971
3.2987,75.594,75.91
3.3615,75.613,76.05
3.4243,75.353,75.459
3.4872,74.989,74.83
3.55,74.711,74.521
3.6128,74.65,74.407
3.6757,74.683,74.624
3.7385,74.723,75.17
3.8013,74.7,75.469
3.8642,74.731,75.082
3.927,74.898,74.651
3.9898,75.158,74.677
4.0527,75.448,74.903
4.1155,75.527,74.887
4.1783,75.29,75.018
4.2412,74.865,75.455
4.304,74.422,75.779
4.3668,74.368,75.427
4.4296,74.7,74.842
4.4925,75.207,74.52
4.5553,75.666,74.545
4.6181,75.743,74.606
4.681,75.409,74.744
4.7438,74.898,74.989
4.8066,74.485,75.226
4.8695,74.542,75.3
4.9323,74.872,75.17
4.9951,75.199,74.805
5.058,75.266,74.595
5.1208,75.046,74.859
5.1836,74.784,75.121
5.2465,74.653,75.111
5.3093,74.786,75.282
5.3721,75.074,75.676
5.435,75.355,75.545
5.4978,75.514,74.788
5.5606,75.457,74.295
5.6235,75.164,74.686
5.6863,74.791,75.144
5.7491,74.515,75.125
5.8119,74.495,74.745
5.8748,74.709,74.506
5.9376,74.985,74.543
6.0004,75.199,75.15
6.0633,75.248,76.108
6.1261,75.134,75.91
6.1889,74.944,74.882
6.2518,74.784,74.354


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_428.csv <==
x,qOut,qIn
0.031416,74.343,74.689
0.094248,74.554,74.554
0.15708,74.977,74.398
0.21991,75.367,74.533
0.28274,75.506,75.35
0.34558,75.407,75.828
0.40841,75.219,75.406
0.47124,75.037,74.568
0.53407,74.937,74.254
0.5969,74.87,74.777
0.65973,74.815,75.322
0.72257,74.777,75.229
0.7854,74.77,74.626
0.84823,74.815,74.588
0.91106,74.93,75.051
0.97389,75.105,75.489
1.0367,75.33,75.44
1.0996,75.467,75.117
1.1624,75.368,74.819
1.2252,75.067,74.611
1.2881,74.639,74.452
1.3509,74.475,74.847
1.4137,74.652,75.743
1.4765,75.004,76.325
1.5394,75.332,75.753
1.6022,75.348,74.754
1.665,75.117,74.184
1.7279,74.824,74.19
1.7907,74.666,74.634
1.8535,74.74,74.93
1.9164,74.886,74.965
1.9792,74.999,75.04
2.042,74.999,75.401
2.1049,75.019,75.511
2.1677,75.111,75.211
2.2305,75.206,74.888
2.2934,75.213,74.828
2.3562,74.992,74.596
2.419,74.722,74.346
2.4819,74.603,74.603
2.5447,74.809,75.365
2.6075,75.269,75.744
2.6704,75.666,75.557
2.7332,75.779,75.022
2.796,75.411,74.605
2.8588,74.772,74.817
2.9217,74.328,75.282
2.9845,74.255,75.375
3.0473,74.63,75.027
3.1102,75.029,74.796
3.173,75.282,74.637
3.2358,75.378,74.456
3.2987,75.344,74.361
3.3615,75.237,74.731
3.4243,75.033,75.385
3.4872,74.783,75.89
3.55,74.553,75.961
3.6128,74.531,75.424
3.6757,74.735,74.667
3.7385,75.053,74.45
3.8013,75.36,74.781
3.8642,75.456,74.926
3.927,75.334,74.999
3.9898,75.114,75.003
4.0527,74.929,74.786
4.1155,74.953,74.785
4.1783,75.067,74.963
4.2412,75.118,74.834
4.304,74.959,74.513
4.3668,74.641,74.72
4.4296,74.419,75.307
4.4925,74.421,75.858
4.5553,74.727,75.709
4.6181,75.151,74.791
4.681,75.517,74.108
4.7438,75.708,74.528
4.8066,75.624,75.868
4.8695,75.273,76.211
4.9323,74.876,75.346
4.9951,74.622,74.129
5.058,74.672,73.851
5.1208,74.888,74.617
5.1836,75.045,75.298
5.2465,75.057,75.245
5.3093,74.881,74.904
5.3721,74.699,75.242
5.435,74.641,75.665
5.4978,74.727,75.447
5.5606,74.953,74.701
5.6235,75.196,74.663
5.6863,75.339,75.019
5.7491,75.329,74.976
5.8119,75.13,74.67
5.8748,74.923,74.845
5.9376,74.901,74.992
6.0004,75.051,74.799
6.0633,75.317,74.97
6.1261,75.316,75.691
6.1889,74.995,75.888
6.2518,74.581,75.264


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_429.csv <==
x,qOut,qIn
0.031416,75.305,74.911
0.094248,75.234,75.511
0.15708,74.976,75.748
0.21991,74.705,75.492
0.28274,74.592,74.87
0.34558,74.651,74.298
0.40841,74.791,74.134
0.47124,74.967,74.641
0.53407,75.153,75.761
0.5969,75.327,76.211
0.65973,75.369,75.608
0.72257,75.253,74.592
0.7854,74.977,74.01
0.84823,74.804,74.167
0.91106,74.831,74.812
0.97389,74.954,75.521
1.0367,75.038,75.54
1.0996,74.911,75.22
1.1624,74.776,75.171
1.2252,74.786,75.164
1.2881,75.073,74.768
1.3509,75.396,74.642
1.4137,75.429,74.988
1.4765,75.152,75.203
1.5394,74.61,75.041
1.6022,74.381,74.926
1.665,74.624,74.899
1.7279,75.125,74.965
1.7907,75.627,75.13
1.8535,75.642,75.036
1.9164,75.195,74.74
1.9792,74.61,74.633
2.042,74.258,74.897
2.1049,74.472,75.046
2.1677,74.968,74.892
2.2305,75.442,74.683
2.2934,75.623,75.058
2.3562,75.462,75.611
2.419,75.147,75.633
2.4819,74.864,75.307
2.5447,74.783,75.341
2.6075,74.872,75.321
2.6704,74.989,74.741
2.7332,75.062,74.031
2.796,75.043,73.782
2.8588,75.004,74.257
2.9217,74.976,75.097
2.9845,74.956,75.759
3.0473,74.936,75.861
3.1102,74.892,75.604
3.173,74.843,75.333
3.2358,74.809,75.205
3.2987,74.808,74.805
3.3615,74.84,74.459
3.4243,74.91,74.728
3.4872,75.025,75.206
3.55,75.192,75.102
3.6128,75.411,74.753
3.6757,75.556,74.767
3.7385,75.506,75.083
3.8013,75.141,75.181
3.8642,74.568,74.746
3.927,74.144,74.478
3.9898,74.042,74.979
4.0527,74.368,75.653
4.1155,74.845,75.221
4.1783,75.301,74.529
4.2412,75.644,74.63
4.304,75.805,75.314
4.3668,75.707,75.115
4.4296,75.382,74.578
4.4925,74.989,74.669
4.5553,74.708,75.302
4.6181,74.702,75.659
4.681,74.849,75.813
4.7438,75.009,75.557
4.8066,75.057,74.589
4.8695,75,73.988
4.9323,74.916,74.397
4.9951,74.855,75.373
5.058,74.856,75.784
5.1208,74.909,75.147
5.1836,74.99,74.455
5.2465,75.067,74.497
5.3093,75.11,75.191
5.3721,75.079,75.183
5.435,74.985,74.576
5.4978,74.873,74.229
5.5606,74.791,74.773
5.6235,74.812,75.594
5.6863,74.951,75.959
5.7491,75.165,75.529
5.8119,75.406,74.641
5.8748,75.515,74.368
5.9376,75.38,74.721
6.0004,75.07,75.264
6.0633,74.685,75.463
6.1261,74.578,75.051
6.1889,74.769,74.486
6.2518,75.078,74.366


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_430.csv <==
x,qOut,qIn
0.031416,74.967,75.459
0.094248,74.871,75.451
0.15708,74.899,74.99
0.21991,74.933,74.58
0.28274,74.844,74.554
0.34558,74.633,74.92
0.40841,74.497,75.375
0.47124,74.523,75.433
0.53407,74.757,75.2
0.5969,75.022,75.092
0.65973,75.234,74.831
0.72257,75.383,74.476
0.7854,75.474,74.742
0.84823,75.491,75.316
0.91106,75.353,75.286
0.97389,75.086,74.692
1.0367,74.739,74.457
1.0996,74.588,75.199
1.1624,74.707,76.009
1.2252,74.969,76.049
1.2881,75.22,75.277
1.3509,75.202,74.592
1.4137,74.993,74.15
1.4765,74.781,73.99
1.5394,74.759,74.24
1.6022,74.986,75.07
1.665,75.236,75.975
1.7279,75.351,76.107
1.7907,75.2,75.107
1.8535,74.932,74.374
1.9164,74.762,74.347
1.9792,74.737,74.521
2.042,74.868,74.695
2.1049,74.935,75.205
2.1677,74.933,75.696
2.2305,74.951,75.706
2.2934,75.086,75.161
2.3562,75.379,74.659
2.419,75.575,74.504
2.4819,75.487,74.774
2.5447,74.951,75.282
2.6075,74.311,75.367
2.6704,74.061,74.957
2.7332,74.28,74.449
2.796,74.938,74.628
2.8588,75.523,75.419
2.9217,75.75,75.837
2.9845,75.57,75.4
3.0473,74.984,74.795
3.1102,74.461,75.09
3.173,74.335,75.424
3.2358,74.582,74.922
3.2987,75.098,74.051
3.3615,75.474,74.109
3.4243,75.563,74.639
3.4872,75.394,75.158
3.55,75.031,75.574
3.6128,74.782,75.633
3.6757,74.757,75.271
3.7385,74.881,74.938
3.8013,75.044,75.071
3.8642,75.045,75.067
3.927,74.948,74.724
3.9898,74.875,74.517
4.0527,74.943,74.718
4.1155,75.17,75.239
4.1783,75.398,75.732
4.2412,75.493,75.564
4.304,75.341,74.5
4.3668,74.974,74.05
4.4296,74.595,74.694
4.4925,74.355,75.689
4.5553,74.377,75.604
4.6181,74.595,74.702
4.681,74.908,74.35
4.7438,75.226,74.798
4.8066,75.472,75.318
4.8695,75.54,75.396
4.9323,75.387,75.335
4.9951,75.1,75.151
5.058,74.785,74.944
5.1208,74.659,74.819
5.1836,74.736,74.809
5.2465,74.931,75.03
5.3093,75.148,75.289
5.3721,75.248,74.925
5.435,75.184,74.308
5.4978,75.013,74.176
5.5606,74.809,74.653
5.6235,74.776,75.042
5.6863,74.903,75.247
5.7491,75.069,75.248
5.8119,75.14,75.091
5.8748,75.03,75.361
5.9376,74.908,75.829
6.0004,74.893,75.699
6.0633,75.078,74.788
6.1261,75.282,74.233
6.1889,75.324,74.344
6.2518,75.205,74.89


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_431.csv <==
x,qOut,qIn
0.031416,75.13,74.226
0.094248,74.98,74.415
0.15708,74.908,75.32
0.21991,74.978,76.233
0.28274,75.226,75.965
0.34558,75.402,74.737
0.40841,75.291,74.034
0.47124,74.924,74.645
0.53407,74.392,75.794
0.5969,74.168,75.571
0.65973,74.361,74.639
0.72257,74.817,74.192
0.7854,75.349,74.505
0.84823,75.69,74.773
0.91106,75.744,75.015
0.97389,75.528,75.279
1.0367,75.083,75.254
1.0996,74.67,74.919
1.1624,74.475,74.787
1.2252,74.521,75.073
1.2881,74.789,75.399
1.3509,75.121,75.256
1.4137,75.393,75.016
1.4765,75.514,74.988
1.5394,75.4,74.768
1.6022,75.127,74.493
1.665,74.918,74.775
1.7279,74.852,75.282
1.7907,74.972,75.26
1.8535,74.988,74.869
1.9164,74.835,74.694
1.9792,74.643,74.974
2.042,74.577,75.531
2.1049,74.787,75.406
2.1677,75.069,74.819
2.2305,75.256,74.538
2.2934,75.208,74.792
2.3562,75.061,75.089
2.419,75.003,75.33
2.4819,75.053,75.415
2.5447,75.197,75.09
2.6075,75.201,74.478
2.6704,75.05,74.099
2.7332,74.85,74.232
2.796,74.73,74.802
2.8588,74.791,75.605
2.9217,74.927,76.219
2.9845,75.048,76.042
3.0473,75.074,75.209
3.1102,75.06,74.783
3.173,75.068,74.71
3.2358,75.089,74.623
3.2987,75.106,74.597
3.3615,75.029,74.924
3.4243,74.922,75.206
3.4872,74.871,75.127
3.55,74.963,74.799
3.6128,75.148,74.617
3.6757,75.207,74.651
3.7385,75.054,74.965
3.8013,74.638,75.42
3.8642,74.305,75.19
3.927,74.31,74.603
3.9898,74.632,74.751
4.0527,75.187,75.801
4.1155,75.677,75.887
4.1783,75.913,75.106
4.2412,75.826,74.577
4.304,75.368,74.677
4.3668,74.827,74.622
4.4296,74.541,74.596
4.4925,74.56,74.973
4.5553,74.865,75.668
4.6181,75.07,75.848
4.681,75.072,75.355
4.7438,74.942,74.529
4.8066,74.781,74.148
4.8695,74.765,74.592
4.9323,74.853,75.129
4.9951,74.97,75.148
5.058,75.039,74.901
5.1208,75.072,75.016
5.1836,75.141,75.12
5.2465,75.244,74.99
5.3093,75.367,74.8
5.3721,75.326,75.109
5.435,75.075,75.67
5.4978,74.748,75.792
5.5606,74.506,74.879
5.6235,74.611,73.938
5.6863,74.964,73.79
5.7491,75.35,74.403
5.8119,75.56,75.381
5.8748,75.396,75.851
5.9376,74.999,75.657
6.0004,74.613,75.208
6.0633,74.486,75.098
6.1261,74.683,75.121
6.1889,74.965,74.941
6.2518,75.16,74.625


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_432.csv <==
x,qOut,qIn
0.031416,75.112,75.316
0.094248,75.118,75.154
0.15708,75.211,74.759
0.21991,75.27,74.825
0.28274,75.165,75.211
0.34558,74.855,74.963
0.40841,74.589,74.686
0.47124,74.527,75.169
0.53407,74.785,75.714
0.5969,75.131,75.094
0.65973,75.287,74.339
0.72257,75.196,74.285
0.7854,74.845,74.638
0.84823,74.609,75.037
0.91106,74.664,75.62
0.97389,74.931,75.831
1.0367,75.284,75.158
1.0996,75.423,74.468
1.1624,75.337,74.368
1.2252,75.137,74.671
1.2881,74.955,74.972
1.3509,74.906,75.316
1.4137,74.926,75.603
1.4765,74.969,75.441
1.5394,74.993,74.859
1.6022,75.066,74.504
1.665,75.152,74.513
1.7279,75.169,74.802
1.7907,75.031,75.124
1.8535,74.753,75.249
1.9164,74.564,75.316
1.9792,74.587,75.411
2.042,74.903,75.073
2.1049,75.293,74.409
2.1677,75.488,74.337
2.2305,75.4,75.085
2.2934,74.983,75.987
2.3562,74.594,75.838
2.419,74.519,74.908
2.4819,74.741,74.101
2.5447,75.185,74.453
2.6075,75.468,75.328
2.6704,75.437,75.668
2.7332,75.159,75.194
2.796,74.74,74.385
2.8588,74.542,74.364
2.9217,74.644,74.935
2.9845,74.93,75.384
3.0473,75.259,75.119
3.1102,75.389,74.603
3.173,75.276,74.443
3.2358,75.023,74.882
3.2987,74.758,75.56
3.3615,74.741,75.451
3.4243,74.951,74.92
3.4872,75.228,74.795
3.55,75.399,75.267
3.6128,75.277,75.284
3.6757,75.002,74.869
3.7385,74.769,74.697
3.8013,74.768,75.231
3.8642,74.955,75.523
3.927,75.091,75.267
3.9898,75.085,74.957
4.0527,74.889,74.822
4.1155,74.756,74.438
4.1783,74.773,74.021
4.2412,74.874,74.057
4.304,74.962,74.783
4.3668,74.934,75.554
4.4296,74.909,75.97
4.4925,74.955,76.05
4.5553,75.124,75.97
4.6181,75.262,75.403
4.681,75.258,74.489
4.7438,75.137,73.966
4.8066,74.957,74.3
4.8695,74.902,74.888
4.9323,74.987,75.227
4.9951,75.142,75.154
5.058,75.285,74.883
5.1208,75.282,74.967
5.1836,75.072,75.257
5.2465,74.72,75.386
5.3093,74.317,75.33
5.3721,74.142,75.242
5.435,74.271,74.899
5.4978,74.629,74.322
5.5606,75.109,74.144
5.6235,75.583,74.846
5.6863,75.925,75.679
5.7491,76.001,75.838
5.8119,75.678,74.884
5.8748,75.014,74.097
5.9376,74.456,74.263
6.0004,74.247,75.085
6.0633,74.551,75.622
6.1261,74.95,75.365
6.1889,75.175,74.935
6.2518,75.216,74.931


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_433.csv <==
x,qOut,qIn
0.031416,75.277,74.598
0.094248,75.483,74.999
0.15708,75.532,75.274
0.21991,75.431,75.229
0.28274,75.186,74.974
0.34558,74.84,74.719
0.40841,74.576,74.532
0.47124,74.513,74.612
0.53407,74.739,75.101
0.5969,75.102,75.553
0.65973,75.356,75.589
0.72257,75.387,75.143
0.7854,75.116,74.544
0.84823,74.809,74.675
0.91106,74.721,75.206
0.97389,74.855,75.327
1.0367,75.161,74.969
1.0996,75.289,74.757
1.1624,75.19,74.621
1.2252,74.992,74.554
1.2881,74.853,74.763
1.3509,74.922,75.451
1.4137,75.031,76.008
1.4765,75.052,75.602
1.5394,74.879,74.441
1.6022,74.698,74.342
1.665,74.705,75.018
1.7279,74.892,75.385
1.7907,75.208,75.054
1.8535,75.368,74.821
1.9164,75.305,74.909
1.9792,75.112,75.193
2.042,74.91,75.131
2.1049,74.89,74.492
2.1677,74.958,74.087
2.2305,74.993,74.645
2.2934,74.881,75.925
2.3562,74.706,76.097
2.419,74.668,75.289
2.4819,74.817,74.669
2.5447,75.16,75.23
2.6075,75.433,75.664
2.6704,75.461,75.147
2.7332,75.263,74.377
2.796,74.903,74.568
2.8588,74.719,74.908
2.9217,74.79,74.631
2.9845,75,74.352
3.0473,75.205,74.592
3.1102,75.185,74.883
3.173,74.983,75.201
3.2358,74.732,75.714
3.2987,74.571,75.833
3.3615,74.619,75.003
3.4243,74.829,74.155
3.4872,75.116,74.174
3.55,75.396,75.079
3.6128,75.561,75.708
3.6757,75.555,75.734
3.7385,75.404,75.222
3.8013,75.153,74.637
3.8642,74.953,74.547
3.927,74.815,74.794
3.9898,74.706,75.171
4.0527,74.584,75.612
4.1155,74.481,75.604
4.1783,74.492,75.027
4.2412,74.637,74.394
4.304,74.913,74.342
4.3668,75.214,74.563
4.4296,75.407,74.692
4.4925,75.413,74.929
4.5553,75.165,75.513
4.6181,74.808,75.965
4.681,74.625,75.902
4.7438,74.707,75.296
4.8066,75.091,74.353
4.8695,75.421,73.982
4.9323,75.449,74.31
4.9951,75.212,74.818
5.058,74.802,75.089
5.1208,74.682,75.27
5.1836,74.902,75.395
5.2465,75.246,75.399
5.3093,75.473,75.438
5.3721,75.272,75.358
5.435,74.814,74.917
5.4978,74.389,74.329
5.5606,74.285,74.105
5.6235,74.551,74.744
5.6863,74.978,75.657
5.7491,75.402,75.869
5.8119,75.692,75.175
5.8748,75.717,74.626
5.9376,75.398,74.445
6.0004,74.88,74.662
6.0633,74.351,75.335
6.1261,74.232,75.659
6.1889,74.485,75.277
6.2518,74.904,74.661


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_434.csv <==
x,qOut,qIn
0.031416,75.313,74.628
0.094248,75.438,74.939
0.15708,75.373,75.223
0.21991,75.225,75.124
0.28274,75.108,75.072
0.34558,75.028,75.152
0.40841,74.908,75.025
0.47124,74.773,74.916
0.53407,74.664,74.871
0.5969,74.776,74.447
0.65973,75.04,74.118
0.72257,75.273,74.707
0.7854,75.282,76.166
0.84823,74.97,76.486
0.91106,74.636,75.547
0.97389,74.507,74.5
1.0367,74.765,74.404
1.0996,75.154,74.906
1.1624,75.368,75.228
1.2252,75.34,74.994
1.2881,75.058,74.548
1.3509,74.872,74.553
1.4137,74.912,74.702
1.4765,75.084,74.673
1.5394,75.256,74.624
1.6022,75.168,75.236
1.665,74.879,76.001
1.7279,74.564,75.999
1.7907,74.411,74.928
1.8535,74.549,74.209
1.9164,74.893,74.348
1.9792,75.303,74.937
2.042,75.653,75.104
2.1049,75.742,74.941
2.1677,75.514,75.093
2.2305,75.114,75.469
2.2934,74.73,75.397
2.3562,74.665,75.086
2.419,74.772,75.081
2.4819,74.857,75.182
2.5447,74.739,75.058
2.6075,74.551,74.873
2.6704,74.547,74.753
2.7332,74.767,74.626
2.796,75.196,74.67
2.8588,75.534,74.783
2.9217,75.591,74.752
2.9845,75.37,74.85
3.0473,74.911,75.394
3.1102,74.573,75.672
3.173,74.535,75.365
3.2358,74.737,74.839
3.2987,75.074,74.543
3.3615,75.292,74.642
3.4243,75.358,74.971
3.4872,75.322,75.337
3.55,75.242,75.561
3.6128,75.193,75.545
3.6757,75.145,75.226
3.7385,75.066,74.579
3.8013,74.93,74.061
3.8642,74.774,74.315
3.927,74.657,74.831
3.9898,74.61,75.034
4.0527,74.657,75.211
4.1155,74.794,75.519
4.1783,75,75.459
4.2412,75.211,75.224
4.304,75.365,75.146
4.3668,75.325,74.861
4.4296,75.102,74.456
4.4925,74.832,74.442
4.5553,74.665,75.04
4.6181,74.789,75.614
4.681,75.104,75.725
4.7438,75.414,75.378
4.8066,75.529,74.914
4.8695,75.264,74.378
4.9323,74.791,74.036
4.9951,74.377,74.55
5.058,74.284,75.671
5.1208,74.533,75.737
5.1836,74.902,75.078
5.2465,75.241,74.743
5.3093,75.433,75.063
5.3721,75.482,75.356
5.435,75.368,75.384
5.4978,75.126,75.046
5.5606,74.805,74.486
5.6235,74.604,74.292
5.6863,74.646,74.633
5.7491,74.889,75.367
5.8119,75.264,75.988
5.8748,75.499,75.53
5.9376,75.422,74.399
6.0004,75.09,73.744
6.0633,74.605,74.562
6.1261,74.409,75.6
6.1889,74.578,75.729
6.2518,74.945,75.066


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_435.csv <==
x,qOut,qIn
0.031416,74.974,75.52
0.094248,74.722,75.299
0.15708,74.595,75.298
0.21991,74.66,75.709
0.28274,74.94,75.875
0.34558,75.265,74.959
0.40841,75.479,73.86
0.47124,75.51,73.638
0.53407,75.305,74.471
0.5969,75.032,75.191
0.65973,74.882,75.562
0.72257,74.88,75.667
0.7854,75.013,75.366
0.84823,75.023,75.127
0.91106,74.872,75.097
0.97389,74.667,74.695
1.0367,74.539,73.992
1.0996,74.619,74.424
1.1624,74.84,75.462
1.2252,75.124,75.796
1.2881,75.396,75.153
1.3509,75.625,74.691
1.4137,75.67,74.589
1.4765,75.451,74.765
1.5394,74.904,75.212
1.6022,74.332,75.506
1.665,74.101,75.295
1.7279,74.263,74.731
1.7907,74.784,74.362
1.8535,75.31,74.653
1.9164,75.652,75.317
1.9792,75.72,75.86
2.042,75.444,75.597
2.1049,74.955,74.879
2.1677,74.564,74.564
2.2305,74.432,74.92
2.2934,74.668,75.498
2.3562,75.014,75.412
2.419,75.242,74.889
2.4819,75.28,74.508
2.5447,75.09,74.575
2.6075,74.883,74.721
2.6704,74.828,74.886
2.7332,74.92,75.076
2.796,75.122,75.005
2.8588,75.163,74.801
2.9217,75.018,74.762
2.9845,74.825,74.818
3.0473,74.745,74.967
3.1102,74.94,75.455
3.173,75.234,75.862
3.2358,75.446,75.56
3.2987,75.412,74.845
3.3615,75.196,74.652
3.4243,75.019,74.678
3.4872,74.959,74.658
3.55,75.056,74.677
3.6128,75.057,74.885
3.6757,74.91,75.181
3.7385,74.722,75.508
3.8013,74.629,75.823
3.8642,74.752,75.548
3.927,74.929,74.621
3.9898,75.03,73.725
4.0527,74.947,73.976
4.1155,74.809,75.17
4.1783,74.795,75.99
4.2412,74.94,75.722
4.304,75.241,74.704
4.3668,75.49,74.362
4.4296,75.529,74.771
4.4925,75.34,75.384
4.5553,74.937,75.453
4.6181,74.588,75.14
4.681,74.472,74.912
4.7438,74.589,74.834
4.8066,74.899,74.862
4.8695,75.235,74.884
4.9323,75.469,74.927
4.9951,75.502,75.074
5.058,75.239,75.212
5.1208,74.759,75.042
5.1836,74.402,74.714
5.2465,74.346,74.472
5.3093,74.714,74.472
5.3721,75.181,74.988
5.435,75.439,75.74
5.4978,75.413,76.006
5.5606,75.079,75.208
5.6235,74.821,74.538
5.6863,74.832,74.726
5.7491,75.029,75.285
5.8119,75.281,75.16
5.8748,75.263,74.754
5.9376,75.042,74.836
6.0004,74.808,75.094
6.0633,74.752,74.687
6.1261,74.922,74.214
6.1889,75.101,74.5
6.2518,75.153,75.24


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_436.csv <==
x,qOut,qIn
0.031416,75.378,74.816
0.094248,75.382,74.349
0.15708,75.182,74.384
0.21991,74.902,74.732
0.28274,74.674,75.086
0.34558,74.631,75.216
0.40841,74.764,75.251
0.47124,75.004,75.342
0.53407,75.279,75.404
0.5969,75.468,75.171
0.65973,75.474,74.83
0.72257,75.306,74.701
0.7854,74.993,74.985
0.84823,74.775,75.12
0.91106,74.767,74.858
0.97389,74.915,74.517
1.0367,75.136,74.618
1.0996,75.22,75.031
1.1624,75.119,75.442
1.2252,74.898,75.78
1.2881,74.642,75.521
1.3509,74.533,74.377
1.4137,74.613,73.59
1.4765,74.828,74.322
1.5394,75.107,76.081
1.6022,75.318,76.293
1.665,75.398,75.184
1.7279,75.349,74.163
1.7907,75.191,74.335
1.8535,75.037,75.108
1.9164,74.933,75.627
1.9792,74.87,75.496
2.042,74.823,75.157
2.1049,74.751,74.996
2.1677,74.729,74.624
2.2305,74.804,74.267
2.2934,75.018,74.654
2.3562,75.261,75.268
2.419,75.331,75.357
2.4819,75.176,75.104
2.5447,74.776,74.927
2.6075,74.508,75.241
2.6704,74.596,75.783
2.7332,74.942,75.87
2.796,75.394,75.012
2.8588,75.504,74.223
2.9217,75.258,74.078
2.9845,74.895,74.398
3.0473,74.695,74.572
3.1102,74.915,74.596
3.173,75.255,75.046
3.2358,75.44,75.857
3.2987,75.219,76.175
3.3615,74.78,75.558
3.4243,74.512,74.718
3.4872,74.526,74.212
3.55,74.854,74.36
3.6128,75.122,74.83
3.6757,75.241,75.228
3.7385,75.277,75.33
3.8013,75.318,75.165
3.8642,75.428,74.948
3.927,75.424,74.771
3.9898,75.21,74.727
4.0527,74.719,74.672
4.1155,74.268,74.747
4.1783,74.136,75.189
4.2412,74.327,75.725
4.304,74.774,75.669
4.3668,75.212,75.059
4.4296,75.547,74.608
4.4925,75.702,74.687
4.5553,75.608,75.154
4.6181,75.213,75.374
4.681,74.748,75.304
4.7438,74.454,75.005
4.8066,74.545,74.464
4.8695,74.909,74.169
4.9323,75.237,74.467
4.9951,75.362,75.143
5.058,75.163,75.481
5.1208,74.833,75.207
5.1836,74.624,74.958
5.2465,74.622,75.105
5.3093,74.868,75.193
5.3721,75.163,74.694
5.435,75.37,74.324
5.4978,75.43,74.647
5.5606,75.299,75.328
5.6235,75.08,75.543
5.6863,74.939,75.545
5.7491,74.932,75.445
5.8119,75.085,74.899
5.8748,75.155,74.587
5.9376,75.013,74.913
6.0004,74.741,75.165
6.0633,74.466,74.791
6.1261,74.492,74.825
6.1889,74.769,75.346
6.2518,75.123,75.474


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_437.csv <==
x,qOut,qIn
0.031416,74.777,75.087
0.094248,74.876,75.054
0.15708,75.174,75.085
0.21991,75.486,74.964
0.28274,75.61,74.778
0.34558,75.249,74.895
0.40841,74.671,75.239
0.47124,74.254,75.513
0.53407,74.354,75.187
0.5969,74.895,74.629
0.65973,75.442,74.531
0.72257,75.719,74.84
0.7854,75.501,74.72
0.84823,74.957,74.429
0.91106,74.508,74.833
0.97389,74.363,75.734
1.0367,74.659,76.122
1.0996,75.057,75.538
1.1624,75.321,74.837
1.2252,75.387,74.642
1.2881,75.231,74.954
1.3509,75.019,75.024
1.4137,74.879,74.777
1.4765,74.861,74.419
1.5394,74.985,74.419
1.6022,75.147,74.991
1.665,75.236,75.534
1.7279,75.2,75.486
1.7907,75,74.857
1.8535,74.736,74.588
1.9164,74.557,74.847
1.9792,74.535,75.32
2.042,74.712,75.579
2.1049,74.999,75.349
2.1677,75.3,74.901
2.2305,75.532,74.638
2.2934,75.619,74.534
2.3562,75.486,74.236
2.419,75.186,74.224
2.4819,74.853,74.982
2.5447,74.623,75.984
2.6075,74.583,75.777
2.6704,74.663,74.877
2.7332,74.8,74.426
2.796,74.941,75.154
2.8588,75.075,75.826
2.9217,75.146,75.65
2.9845,75.133,74.86
3.0473,75.02,74.362
3.1102,74.954,74.63
3.173,75.036,75.032
3.2358,75.195,75.216
3.2987,75.337,75.38
3.3615,75.171,75.163
3.4243,74.771,74.614
3.4872,74.383,74.66
3.55,74.27,75.396
3.6128,74.544,75.34
3.6757,74.958,74.614
3.7385,75.312,74.07
3.8013,75.439,74.319
3.8642,75.363,74.969
3.927,75.225,75.555
3.9898,75.125,75.853
4.0527,75.149,75.694
4.1155,75.194,75.176
4.1783,75.138,74.734
4.2412,74.99,74.715
4.304,74.789,74.83
4.3668,74.759,74.646
4.4296,74.9,74.645
4.4925,75.094,75.192
4.5553,75.211,75.959
4.6181,75.164,75.646
4.681,75.043,74.661
4.7438,74.91,74.236
4.8066,74.816,74.778
4.8695,74.683,75.031
4.9323,74.552,74.974
4.9951,74.524,75.007
5.058,74.696,74.79
5.1208,75.082,74.456
5.1836,75.488,74.734
5.2465,75.729,75.512
5.3093,75.64,76.119
5.3721,75.223,75.853
5.435,74.768,74.958
5.4978,74.502,74.004
5.5606,74.606,73.877
5.6235,74.918,74.664
5.6863,75.221,75.468
5.7491,75.398,75.725
5.8119,75.358,75.545
5.8748,75.139,75.244
5.9376,74.883,74.76
6.0004,74.711,74.276
6.0633,74.732,74.278
6.1261,74.844,74.876
6.1889,74.893,75.412
6.2518,74.866,75.412


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_438.csv <==
x,qOut,qIn
0.031416,74.956,75.158
0.094248,75.081,74.696
0.15708,75.112,74.636
0.21991,75.053,75.121
0.28274,74.923,75.293
0.34558,74.837,74.866
0.40841,74.833,74.653
0.47124,74.887,74.93
0.53407,74.967,75.485
0.5969,75.044,75.819
0.65973,75.17,75.795
0.72257,75.334,75.252
0.7854,75.517,74.381
0.84823,75.515,74.026
0.91106,75.25,74.232
0.97389,74.853,74.677
1.0367,74.498,75.165
1.0996,74.486,75.642
1.1624,74.704,75.757
1.2252,74.966,75.214
1.2881,75.088,74.551
1.3509,75.047,74.765
1.4137,74.953,75.273
1.4765,74.878,75.301
1.5394,74.872,74.765
1.6022,74.918,74.525
1.665,75.048,74.67
1.7279,75.247,74.995
1.7907,75.497,75.354
1.8535,75.578,75.45
1.9164,75.319,75.134
1.9792,74.83,74.638
2.042,74.285,74.71
2.1049,74.186,75.451
2.1677,74.513,75.875
2.2305,75.02,75.37
2.2934,75.448,74.204
2.3562,75.57,73.806
2.419,75.435,74.341
2.4819,75.18,75.282
2.5447,74.952,75.714
2.6075,74.877,75.248
2.6704,74.883,74.722
2.7332,74.898,74.891
2.796,74.856,75.437
2.8588,74.836,75.388
2.9217,74.9,75.077
2.9845,75.02,74.82
3.0473,75.145,74.812
3.1102,75.16,74.822
3.173,75.12,74.626
3.2358,75.094,74.393
3.2987,75.151,74.821
3.3615,75.185,75.823
3.4243,75.043,76.277
3.4872,74.768,75.496
3.55,74.443,74.031
3.6128,74.424,73.777
3.6757,74.705,74.408
3.7385,75.095,74.946
3.8013,75.386,75.434
3.8642,75.391,76.036
3.927,75.242,75.977
3.9898,75.091,75.218
4.0527,75.084,74.581
4.1155,75.149,74.528
4.1783,75.093,74.704
4.2412,74.897,75.037
4.304,74.584,75.229
4.3668,74.467,75.066
4.4296,74.645,74.886
4.4925,75.01,74.905
4.5553,75.431,75.004
4.6181,75.583,75.086
4.681,75.333,75.14
4.7438,74.826,75.013
4.8066,74.267,74.895
4.8695,74.175,75.016
4.9323,74.551,75.007
4.9951,75.148,74.645
5.058,75.705,74.455
5.1208,75.898,75.008
5.1836,75.672,75.551
5.2465,75.198,75.413
5.3093,74.698,74.632
5.3721,74.575,74.408
5.435,74.757,74.864
5.4978,75.032,75.373
5.5606,75.182,75.105
5.6235,75.126,74.623
5.6863,75.004,74.732
5.7491,74.923,75.388
5.8119,74.967,75.772
5.8748,75.063,75.606
5.9376,75.105,75.393
6.0004,75.06,75.092
6.0633,74.914,74.492
6.1261,74.782,74.206
6.1889,74.744,74.549
6.2518,74.806,75.141


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_439.csv <==
x,qOut,qIn
0.031416,75.351,75.354
0.094248,75.195,75.097
0.15708,74.991,74.767
0.21991,74.816,75.01
0.28274,74.729,75.583
0.34558,74.688,75.508
0.40841,74.658,75.134
0.47124,74.64,74.931
0.53407,74.636,74.763
0.5969,74.696,74.611
0.65973,74.887,74.762
0.72257,75.194,75.03
0.7854,75.596,75.263
0.84823,75.849,75.483
0.91106,75.694,75.482
0.97389,75.187,75.062
1.0367,74.46,74.334
1.0996,74.175,74.276
1.1624,74.397,74.933
1.2252,74.854,75.522
1.2881,75.238,75.184
1.3509,75.314,74.62
1.4137,75.249,74.656
1.4765,75.179,75.234
1.5394,75.225,75.425
1.6022,75.259,74.751
1.665,75.145,74.221
1.7279,74.926,74.537
1.7907,74.681,75.41
1.8535,74.678,75.527
1.9164,74.901,75.08
1.9792,75.198,74.773
2.042,75.408,75.035
2.1049,75.348,75.292
2.1677,75.088,75.269
2.2305,74.79,75.145
2.2934,74.627,75.262
2.3562,74.707,75.235
2.419,74.908,74.793
2.4819,75.1,74.302
2.5447,75.164,74.453
2.6075,75.096,75.112
2.6704,74.974,75.515
2.7332,74.857,75.4
2.796,74.794,75.352
2.8588,74.782,75.156
2.9217,74.83,74.439
2.9845,74.929,74.086
3.0473,75.072,74.921
3.1102,75.176,75.562
3.173,75.189,75.41
3.2358,75.141,75.07
3.2987,75.078,75.055
3.3615,75.127,75.032
3.4243,75.225,74.817
3.4872,75.258,74.573
3.55,75.112,74.608
3.6128,74.81,74.871
3.6757,74.589,75.194
3.7385,74.573,75.65
3.8013,74.841,76.004
3.8642,75.191,75.524
3.927,75.399,74.618
3.9898,75.377,74.059
4.0527,75.07,74.081
4.1155,74.71,74.656
4.1783,74.55,75.557
4.2412,74.639,76.036
4.304,74.977,75.417
4.3668,75.29,74.403
4.4296,75.411,73.948
4.4925,75.315,74.435
4.5553,75.012,75.529
4.6181,74.712,75.763
4.681,74.565,75.088
4.7438,74.605,74.425
4.8066,74.832,74.796
4.8695,75.158,75.375
4.9323,75.469,75.372
4.9951,75.619,75.038
5.058,75.466,75.103
5.1208,74.967,75.354
5.1836,74.483,75.253
5.2465,74.29,74.975
5.3093,74.603,74.793
5.3721,75.13,74.628
5.435,75.465,74.546
5.4978,75.461,74.726
5.5606,75.028,74.882
5.6235,74.605,74.684
5.6863,74.519,74.555
5.7491,74.738,74.794
5.8119,75.157,75.424
5.8748,75.339,76.131
5.9376,75.241,76.364
6.0004,75.018,75.646
6.0633,74.854,74.35
6.1261,74.946,73.795
6.1889,75.159,74.106
6.2518,75.342,74.884


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_440.csv <==
x,qOut,qIn
0.031416,74.844,74.776
0.094248,75.086,74.84
0.15708,75.39,75.089
0.21991,75.623,74.85
0.28274,75.657,74.233
0.34558,75.375,74.498
0.40841,74.955,75.293
0.47124,74.611,75.757
0.53407,74.547,75.606
0.5969,74.698,75.275
0.65973,74.859,74.952
0.72257,74.963,74.846
0.7854,74.976,74.966
0.84823,75.054,74.839
0.91106,75.187,74.66
0.97389,75.295,74.966
1.0367,75.289,75.731
1.0996,75.135,75.723
1.1624,74.957,74.947
1.2252,74.83,74.161
1.2881,74.811,74.086
1.3509,74.786,74.731
1.4137,74.719,75.4
1.4765,74.668,75.427
1.5394,74.704,75.111
1.6022,74.924,75.293
1.665,75.232,75.396
1.7279,75.488,74.893
1.7907,75.561,74.15
1.8535,75.356,74.235
1.9164,75.016,74.958
1.9792,74.729,75.853
2.042,74.674,76.344
2.1049,74.874,75.847
2.1677,75.153,74.721
2.2305,75.349,73.74
2.2934,75.324,73.897
2.3562,75.037,75.013
2.419,74.675,75.712
2.4819,74.436,75.192
2.5447,74.499,74.183
2.6075,74.837,74.326
2.6704,75.236,75.227
2.7332,75.51,76.054
2.796,75.498,75.817
2.8588,75.157,75.088
2.9217,74.715,74.698
2.9845,74.415,74.535
3.0473,74.472,74.171
3.1102,74.862,74.303
3.173,75.348,75.19
3.2358,75.7,76.019
3.2987,75.705,75.776
3.3615,75.255,74.996
3.4243,74.685,74.62
3.4872,74.325,74.819
3.55,74.463,75.04
3.6128,74.835,74.823
3.6757,75.053,74.658
3.7385,75.057,74.838
3.8013,74.851,75.21
3.8642,74.877,75.324
3.927,75.162,75.209
3.9898,75.481,74.974
4.0527,75.577,74.853
4.1155,75.166,74.967
4.1783,74.598,75.088
4.2412,74.243,75.088
4.304,74.425,75.118
4.3668,74.948,75.139
4.4296,75.426,75.031
4.4925,75.67,74.934
4.5553,75.546,74.905
4.6181,75.205,74.824
4.681,74.868,74.787
4.7438,74.669,74.901
4.8066,74.705,74.888
4.8695,74.849,74.75
4.9323,74.994,74.826
4.9951,75.099,74.992
5.058,75.142,74.718
5.1208,75.145,74.545
5.1836,75.104,75.106
5.2465,75.036,75.992
5.3093,74.965,76.137
5.3721,74.96,75.381
5.435,75.022,74.651
5.4978,75.102,74.501
5.5606,75.148,74.78
5.6235,75.097,74.799
5.6863,74.99,74.762
5.7491,74.883,74.868
5.8119,74.827,74.796
5.8748,74.834,74.766
5.9376,74.865,75.159
6.0004,74.886,75.599
6.0633,74.872,75.407
6.1261,74.814,74.969
6.1889,74.753,74.873
6.2518,74.746,74.938


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_441.csv <==
x,qOut,qIn
0.031416,75.335,75.166
0.094248,75.06,75.562
0.15708,74.848,75.283
0.21991,74.847,74.776
0.28274,75.163,74.765
0.34558,75.474,74.982
0.40841,75.454,74.957
0.47124,75.089,74.91
0.53407,74.436,75.284
0.5969,74.079,75.446
0.65973,74.185,75.078
0.72257,74.601,74.728
0.7854,75.125,74.986
0.84823,75.494,75.414
0.91106,75.631,75.499
0.97389,75.525,75.179
1.0367,75.176,74.608
1.0996,74.803,74.254
1.1624,74.654,74.285
1.2252,74.753,74.615
1.2881,75.07,75.001
1.3509,75.261,75.156
1.4137,75.215,75.193
1.4765,75.021,75.354
1.5394,74.806,75.67
1.6022,74.811,75.446
1.665,74.971,74.742
1.7279,75.151,74.23
1.7907,75.218,74.476
1.8535,75.149,75.254
1.9164,75.077,75.87
1.9792,75.069,75.647
2.042,75.175,74.691
2.1049,75.235,74.26
2.1677,75.112,74.383
2.2305,74.839,74.687
2.2934,74.486,75.167
2.3562,74.346,75.382
2.419,74.468,75.069
2.4819,74.757,74.791
2.5447,75.094,75.246
2.6075,75.346,75.636
2.6704,75.466,75.353
2.7332,75.431,74.778
2.796,75.224,74.664
2.8588,74.918,74.869
2.9217,74.71,74.972
2.9845,74.699,75.033
3.0473,74.952,75.074
3.1102,75.255,74.979
3.173,75.352,74.914
3.2358,75.191,75.153
3.2987,74.766,75.51
3.3615,74.477,75.213
3.4243,74.508,74.725
3.4872,74.768,74.788
3.55,75.116,75.053
3.6128,75.275,74.569
3.6757,75.276,74.091
3.7385,75.208,74.416
3.8013,75.168,75.589
3.8642,75.158,76.395
3.927,75.096,76.221
3.9898,74.984,75.097
4.0527,74.842,74.086
4.1155,74.811,74.208
4.1783,74.886,74.779
4.2412,75.001,75.159
4.304,75.082,75.041
4.3668,75.1,74.791
4.4296,75.124,74.763
4.4925,75.162,75.057
4.5553,75.214,75.265
4.6181,75.142,75.169
4.681,74.912,75.148
4.7438,74.622,75.156
4.8066,74.397,74.546
4.8695,74.438,74.118
4.9323,74.732,74.762
4.9951,75.159,75.909
5.058,75.594,75.996
5.1208,75.789,74.923
5.1836,75.599,74.202
5.2465,75.136,74.51
5.3093,74.572,75.463
5.3721,74.408,75.76
5.435,74.611,75.444
5.4978,74.94,75.055
5.5606,75.133,74.95
5.6235,75.093,74.584
5.6863,75.022,74.084
5.7491,75.013,74.029
5.8119,75.132,74.573
5.8748,75.148,75.28
5.9376,74.987,75.796
6.0004,74.772,75.807
6.0633,74.655,75.411
6.1261,74.838,74.869
6.1889,75.146,74.379
6.2518,75.375,74.423


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_442.csv <==
x,qOut,qIn
0.031416,74.816,75.299
0.094248,75.372,75.576
0.15708,75.842,75.367
0.21991,76.022,74.974
0.28274,75.72,74.684
0.34558,74.998,74.605
0.40841,74.379,74.692
0.47124,74.158,74.888
0.53407,74.532,75.29
0.5969,75.012,75.64
0.65973,75.281,75.603
0.72257,75.317,75.193
0.7854,75.153,74.637
0.84823,75.069,74.411
0.91106,75.064,74.697
0.97389,75.057,75.34
1.0367,74.953,75.449
1.0996,74.786,74.777
1.1624,74.747,74.361
1.2252,74.877,74.687
1.2881,75.185,75.206
1.3509,75.371,75.135
1.4137,75.272,74.903
1.4765,74.975,74.836
1.5394,74.615,74.925
1.6022,74.561,75.124
1.665,74.805,75.388
1.7279,75.169,75.346
1.7907,75.467,74.645
1.8535,75.498,74.169
1.9164,75.29,74.472
1.9792,74.988,75.247
2.042,74.748,75.861
2.1049,74.745,75.751
2.1677,74.888,75.103
2.2305,75.037,74.403
2.2934,75.057,74.47
2.3562,74.937,75.237
2.419,74.817,75.71
2.4819,74.777,75.403
2.5447,74.873,74.852
2.6075,74.992,74.863
2.6704,75.07,74.996
2.7332,75.108,74.836
2.796,75.12,74.264
2.8588,75.107,74.202
2.9217,75.002,74.819
2.9845,74.834,75.475
3.0473,74.647,75.462
3.1102,74.665,75.353
3.173,74.913,75.431
3.2358,75.243,75.19
3.2987,75.493,74.534
3.3615,75.412,74.579
3.4243,75.112,75.218
3.4872,74.823,75.659
3.55,74.777,75.468
3.6128,75.031,74.866
3.6757,75.309,74.25
3.7385,75.417,74.16
3.8013,75.193,74.957
3.8642,74.795,75.521
3.927,74.488,75.272
3.9898,74.384,74.748
4.0527,74.541,74.966
4.1155,74.796,75.232
4.1783,75.076,74.862
4.2412,75.32,74.399
4.304,75.474,74.642
4.3668,75.426,75.344
4.4296,75.203,75.714
4.4925,74.953,75.404
4.5553,74.84,74.842
4.6181,74.984,74.966
4.681,75.182,75.373
4.7438,75.256,75.378
4.8066,75.046,74.967
4.8695,74.706,74.71
4.9323,74.529,74.432
4.9951,74.595,74.131
5.058,74.928,74.275
5.1208,75.215,75.057
5.1836,75.286,75.918
5.2465,75.153,76.328
5.3093,74.867,75.965
5.3721,74.686,75.283
5.435,74.696,74.603
5.4978,74.847,73.963
5.5606,75.069,73.869
5.6235,75.228,74.831
5.6863,75.302,75.727
5.7491,75.309,75.465
5.8119,75.269,74.502
5.8748,75.225,74.634
5.9376,75.135,75.397
6.0004,74.965,75.75
6.0633,74.681,75.16
6.1261,74.381,74.545
6.1889,74.26,74.376
6.2518,74.394,74.677


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_443.csv <==
x,qOut,qIn
0.031416,75.082,74.427
0.094248,75.092,74.588
0.15708,75.121,74.912
0.21991,75.159,75.173
0.28274,75.187,75.392
0.34558,75.182,75.408
0.40841,75.133,75.06
0.47124,75.033,74.615
0.53407,74.881,74.577
0.5969,74.71,74.862
0.65973,74.613,75.248
0.72257,74.65,75.779
0.7854,74.861,76.039
0.84823,75.191,75.312
0.91106,75.478,74.214
0.97389,75.585,73.694
1.0367,75.389,74.261
1.0996,74.953,75.218
1.1624,74.565,75.929
1.2252,74.397,76.048
1.2881,74.569,75.381
1.3509,74.879,74.465
1.4137,75.155,74.078
1.4765,75.309,74.636
1.5394,75.283,75.607
1.6022,75.082,75.45
1.665,74.829,74.566
1.7279,74.679,74.174
1.7907,74.772,74.914
1.8535,75.125,75.35
1.9164,75.488,75.162
1.9792,75.624,75.003
2.042,75.316,75.195
2.1049,74.69,75.198
2.1677,74.253,74.873
2.2305,74.236,74.439
2.2934,74.77,74.59
2.3562,75.393,75.32
2.419,75.733,75.681
2.4819,75.687,75.335
2.5447,75.204,75.074
2.6075,74.734,75.236
2.6704,74.589,75.141
2.7332,74.726,74.875
2.796,75.026,75.075
2.8588,75.074,75.097
2.9217,74.923,74.437
2.9845,74.759,73.88
3.0473,74.779,74.457
3.1102,75.02,75.43
3.173,75.243,75.851
3.2358,75.306,75.676
3.2987,75.099,75.059
3.3615,74.819,74.629
3.4243,74.683,74.754
3.4872,74.738,75.212
3.55,74.986,75.176
3.6128,75.222,74.698
3.6757,75.357,74.709
3.7385,75.381,75.443
3.8013,75.301,76.093
3.8642,75.186,75.581
3.927,75.042,74.536
3.9898,74.865,73.841
4.0527,74.651,74.096
4.1155,74.463,74.722
4.1783,74.429,75.132
4.2412,74.584,75.17
4.304,74.935,75
4.3668,75.314,75.064
4.4296,75.538,75.35
4.4925,75.535,75.572
4.5553,75.262,75.258
4.6181,74.93,74.846
4.681,74.747,74.795
4.7438,74.757,74.876
4.8066,74.959,74.697
4.8695,75.194,74.572
4.9323,75.376,74.803
4.9951,75.427,75.212
5.058,75.275,75.231
5.1208,74.884,74.879
5.1836,74.474,74.823
5.2465,74.254,75.257
5.3093,74.401,75.557
5.3721,74.771,75.162
5.435,75.107,74.767
5.4978,75.305,74.88
5.5606,75.297,75.285
5.6235,75.252,75.204
5.6863,75.242,74.734
5.7491,75.233,74.239
5.8119,75.175,74.438
5.8748,74.981,75.198
5.9376,74.767,75.686
6.0004,74.643,75.648
6.0633,74.7,75.336
6.1261,74.857,75.07
6.1889,74.995,74.822
6.2518,75.076,74.582


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_444.csv <==
x,qOut,qIn
0.031416,75.444,75.082
0.094248,75.425,75.132
0.15708,75.222,74.896
0.21991,74.963,74.752
0.28274,74.782,74.927
0.34558,74.736,74.852
0.40841,74.755,74.463
0.47124,74.791,74.265
0.53407,74.808,74.603
0.5969,74.817,75.525
0.65973,74.816,76.478
0.72257,74.823,76.443
0.7854,74.855,74.918
0.84823,74.966,73.892
0.91106,75.142,74.091
0.97389,75.316,74.745
1.0367,75.418,75.027
1.0996,75.361,75.1
1.1624,75.198,75.161
1.2252,75.024,75.077
1.2881,74.932,74.86
1.3509,74.935,75.038
1.4137,74.915,75.536
1.4765,74.816,75.819
1.5394,74.601,75.28
1.6022,74.437,74.46
1.665,74.484,74.208
1.7279,74.754,74.674
1.7907,75.224,74.984
1.8535,75.677,74.914
1.9164,75.842,75.158
1.9792,75.629,75.54
2.042,74.986,75.419
2.1049,74.426,74.879
2.1677,74.322,74.464
2.2305,74.597,74.347
2.2934,75.084,74.488
2.3562,75.289,74.982
2.419,75.232,75.632
2.4819,75.089,75.841
2.5447,75.057,75.194
2.6075,75.231,74.529
2.6704,75.379,74.476
2.7332,75.344,74.972
2.796,75.002,75.338
2.8588,74.611,75.118
2.9217,74.465,74.78
2.9845,74.6,74.758
3.0473,74.989,75.31
3.1102,75.322,75.598
3.173,75.44,75.218
3.2358,75.319,74.511
3.2987,74.964,74.173
3.3615,74.607,74.733
3.4243,74.461,75.587
3.4872,74.565,75.922
3.55,74.912,75.383
3.6128,75.266,74.559
3.6757,75.452,74.09
3.7385,75.418,74.386
3.8013,75.141,74.905
3.8642,74.853,75.113
3.927,74.736,75.491
3.9898,74.797,75.921
4.0527,74.997,75.549
4.1155,75.137,74.603
4.1783,75.187,74.152
4.2412,75.164,74.475
4.304,75.096,75.105
4.3668,74.968,75.127
4.4296,74.814,74.772
4.4925,74.727,74.591
4.5553,74.798,75.056
4.6181,75.07,75.686
4.681,75.323,75.78
4.7438,75.372,75.131
4.8066,75.055,74.369
4.8695,74.583,74.448
4.9323,74.358,74.995
4.9951,74.489,75.463
5.058,75.003,75.49
5.1208,75.486,75.213
5.1836,75.683,74.995
5.2465,75.554,75.093
5.3093,75.102,75.202
5.3721,74.682,74.88
5.435,74.514,74.529
5.4978,74.58,74.542
5.5606,74.808,74.95
5.6235,74.963,75.04
5.6863,75.055,74.761
5.7491,75.127,74.573
5.8119,75.226,74.948
5.8748,75.287,75.098
5.9376,75.207,74.847
6.0004,75.019,74.983
6.0633,74.781,75.755
6.1261,74.746,75.718
6.1889,74.936,75.017
6.2518,75.219,74.717


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_445.csv <==
x,qOut,qIn
0.031416,74.687,74.665
0.094248,74.676,74.78
0.15708,74.951,75.371
0.21991,75.325,76.088
0.28274,75.608,76.243
0.34558,75.512,75.419
0.40841,75.071,74.362
0.47124,74.544,73.974
0.53407,74.221,74.583
0.5969,74.38,75.04
0.65973,74.841,74.969
0.72257,75.35,74.692
0.7854,75.678,74.472
0.84823,75.63,74.663
0.91106,75.261,75.283
0.97389,74.792,75.817
1.0367,74.469,75.618
1.0996,74.483,75.208
1.1624,74.666,75.084
1.2252,74.888,75.025
1.2881,75.038,74.682
1.3509,75.24,74.417
1.4137,75.497,74.577
1.4765,75.676,75.09
1.5394,75.622,75.542
1.6022,75.188,75.247
1.665,74.684,74.583
1.7279,74.374,74.339
1.7907,74.488,75.005
1.8535,74.753,75.577
1.9164,74.891,75.409
1.9792,74.892,74.729
2.042,74.803,74.503
2.1049,74.924,75.237
2.1677,75.22,75.887
2.2305,75.521,75.544
2.2934,75.647,74.541
2.3562,75.418,74.366
2.419,75.004,74.638
2.4819,74.64,74.695
2.5447,74.552,74.866
2.6075,74.739,75.551
2.6704,74.977,75.822
2.7332,75.132,75.213
2.796,75.098,74.537
2.8588,74.97,74.587
2.9217,74.872,74.718
2.9845,74.856,74.764
3.0473,74.952,75.081
3.1102,75.055,75.412
3.173,75.112,75.336
3.2358,75.137,75.09
3.2987,75.156,75.078
3.3615,75.205,75.005
3.4243,75.179,74.71
3.4872,75.032,74.531
3.55,74.736,74.784
3.6128,74.52,75.249
3.6757,74.574,75.547
3.7385,74.854,75.417
3.8013,75.274,74.879
3.8642,75.491,74.647
3.927,75.382,74.874
3.9898,75.053,75.333
4.0527,74.653,75.687
4.1155,74.53,75.341
4.1783,74.685,74.608
4.2412,74.976,74.252
4.304,75.248,74.612
4.3668,75.36,75.167
4.4296,75.3,75.441
4.4925,75.119,75.168
4.5553,74.876,74.765
4.6181,74.716,74.637
4.681,74.715,74.513
4.7438,74.849,74.462
4.8066,75.076,74.958
4.8695,75.24,75.744
4.9323,75.261,75.888
4.9951,75.17,75.066
5.058,75.015,74.3
5.1208,74.983,74.6
5.1836,75.081,75.115
5.2465,75.197,75.328
5.3093,75.206,75.273
5.3721,74.996,75.386
5.435,74.757,75.557
5.4978,74.651,75.395
5.5606,74.817,74.352
5.6235,75.082,73.674
5.6863,75.175,74.205
5.7491,75.041,75.33
5.8119,74.678,75.967
5.8748,74.473,75.804
5.9376,74.585,75.257
6.0004,74.914,74.653
6.0633,75.318,74.443
6.1261,75.474,74.634
6.1889,75.324,74.851
6.2518,75.006,74.875


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_446.csv <==
x,qOut,qIn
0.031416,75.334,74.845
0.094248,74.916,75.308
0.15708,74.596,75.613
0.21991,74.543,75.32
0.28274,74.864,74.693
0.34558,75.252,74.924
0.40841,75.406,75.562
0.47124,75.251,75.552
0.53407,74.762,74.783
0.5969,74.348,74.389
0.65973,74.287,74.423
0.72257,74.563,74.733
0.7854,75.095,75.28
0.84823,75.548,75.545
0.91106,75.716,75.215
0.97389,75.551,74.505
1.0367,75.043,74.203
1.0996,74.58,75.114
1.1624,74.457,76.164
1.2252,74.648,75.953
1.2881,75.06,74.54
1.3509,75.324,74.254
1.4137,75.384,74.934
1.4765,75.308,75.205
1.5394,75.19,74.207
1.6022,75.131,73.858
1.665,75.06,74.759
1.7279,74.943,75.893
1.7907,74.754,76.108
1.8535,74.656,75.584
1.9164,74.739,75.076
1.9792,74.93,74.905
2.042,75.134,74.835
2.1049,75.126,74.656
2.1677,74.975,74.631
2.2305,74.843,74.792
2.2934,74.894,75.105
2.3562,75.164,75.265
2.419,75.407,75.1
2.4819,75.445,74.781
2.5447,75.128,74.685
2.6075,74.658,74.965
2.6704,74.35,75.331
2.7332,74.303,75.467
2.796,74.553,75.172
2.8588,74.869,74.71
2.9217,75.193,74.486
2.9845,75.481,74.778
3.0473,75.695,75.344
3.1102,75.661,75.489
3.173,75.338,75.274
3.2358,74.901,74.888
3.2987,74.561,74.331
3.3615,74.591,74.121
3.4243,74.828,74.554
3.4872,75.071,75.221
3.55,75.135,75.334
3.6128,75.034,75.143
3.6757,74.921,75.235
3.7385,74.881,75.529
3.8013,74.977,75.802
3.8642,75.12,75.593
3.927,75.189,74.876
3.9898,75.145,74.166
4.0527,74.963,74.301
4.1155,74.813,74.955
4.1783,74.833,75.36
4.2412,74.993,75.416
4.304,75.232,75.18
4.3668,75.249,74.768
4.4296,74.996,74.533
4.4925,74.641,74.715
4.5553,74.388,75.084
4.6181,74.48,75.28
4.681,74.775,75.179
4.7438,75.109,74.69
4.8066,75.329,74.425
4.8695,75.453,74.893
4.9323,75.523,75.478
4.9951,75.511,75.739
5.058,75.381,75.545
5.1208,75.056,75.031
5.1836,74.714,74.53
5.2465,74.53,74.473
5.3093,74.659,74.752
5.3721,74.986,74.954
5.435,75.24,75.231
5.4978,75.296,75.568
5.5606,75.069,75.451
5.6235,74.816,74.62
5.6863,74.742,73.947
5.7491,74.834,74.152
5.8119,75.033,74.856
5.8748,75.058,75.323
5.9376,74.928,75.745
6.0004,74.793,75.894
6.0633,74.81,75.317
6.1261,75.071,74.562
6.1889,75.369,74.288
6.2518,75.514,74.477


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_447.csv <==
x,qOut,qIn
0.031416,75.088,74.678
0.094248,75.099,75.104
0.15708,75.011,75.066
0.21991,74.937,75.222
0.28274,74.983,75.634
0.34558,75.167,75.359
0.40841,75.31,74.693
0.47124,75.275,74.439
0.53407,74.943,74.941
0.5969,74.483,75.343
0.65973,74.24,75.277
0.72257,74.35,74.95
0.7854,74.868,74.918
0.84823,75.519,75.025
0.91106,75.977,74.989
0.97389,76.026,75.012
1.0367,75.464,75.068
1.0996,74.605,74.872
1.1624,74.09,74.649
1.2252,74.112,74.766
1.2881,74.716,75.487
1.3509,75.27,75.723
1.4137,75.527,75.08
1.4765,75.493,74.339
1.5394,75.218,74.437
1.6022,74.953,74.968
1.665,74.823,75.256
1.7279,74.836,75.11
1.7907,74.972,74.705
1.8535,75.095,74.865
1.9164,75.145,75.344
1.9792,75.121,75.339
2.042,75.037,74.761
2.1049,74.966,74.905
2.1677,74.924,75.451
2.2305,74.902,75.289
2.2934,74.89,74.172
2.3562,74.91,74.066
2.419,74.993,75.102
2.4819,75.104,76.136
2.5447,75.197,76.139
2.6075,75.132,75.278
2.6704,74.943,74.368
2.7332,74.752,74.169
2.796,74.689,75.037
2.8588,74.817,75.646
2.9217,74.991,75.298
2.9845,75.111,74.38
3.0473,75.092,74.037
3.1102,75.043,74.568
3.173,75.058,75.05
3.2358,75.114,75.065
3.2987,75.169,75.024
3.3615,75.054,75.289
3.4243,74.827,75.447
3.4872,74.639,75.477
3.55,74.644,75.598
3.6128,74.919,75.499
3.6757,75.283,74.966
3.7385,75.55,74.322
3.8013,75.548,74.262
3.8642,75.255,74.886
3.927,74.923,75.385
3.9898,74.728,75.236
4.0527,74.811,74.803
4.1155,74.923,74.83
4.1783,74.865,75.047
4.2412,74.684,75.271
4.304,74.484,75.322
4.3668,74.556,74.966
4.4296,74.825,74.589
4.4925,75.137,74.698
4.5553,75.34,75.177
4.6181,75.424,75.386
4.681,75.462,75.36
4.7438,75.449,75.169
4.8066,75.359,74.72
4.8695,75.086,74.49
4.9323,74.769,74.685
4.9951,74.569,74.865
5.058,74.636,74.881
5.1208,74.88,75.098
5.1836,75.088,75.227
5.2465,75.178,74.983
5.3093,75.103,74.807
5.3721,75.033,75.005
5.435,75.023,75.188
5.4978,75.038,75.373
5.5606,75.025,75.595
5.6235,74.942,75.125
5.6863,74.899,74.211
5.7491,74.948,73.836
5.8119,75.127,74.431
5.8748,75.266,75.336
5.9376,75.22,76.095
6.0004,75.013,76.385
6.0633,74.707,75.967
6.1261,74.589,74.862
6.1889,74.692,73.815
6.2518,74.903,73.756


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_448.csv <==
x,qOut,qIn
0.031416,74.785,75.033
0.094248,75.1,75.588
0.15708,75.166,75.58
0.21991,75.041,75.091
0.28274,74.83,74.393
0.34558,74.791,74.58
0.40841,74.927,75.464
0.47124,75.134,75.83
0.53407,75.3,74.873
0.5969,75.285,74.071
0.65973,75.1,74.144
0.72257,74.851,74.735
0.7854,74.649,75.459
0.84823,74.649,75.848
0.91106,74.814,75.613
0.97389,75.036,74.874
1.0367,75.202,74.271
1.0996,75.213,74.449
1.1624,75.133,75.025
1.2252,75.05,75.479
1.2881,75.05,75.418
1.3509,75.112,75.192
1.4137,75.148,75.126
1.4765,75.134,75.127
1.5394,75.067,74.939
1.6022,75.036,75.044
1.665,74.988,75.322
1.7279,74.879,74.952
1.7907,74.668,73.862
1.8535,74.527,73.881
1.9164,74.637,74.882
1.9792,74.95,75.524
2.042,75.382,75.117
2.1049,75.539,74.989
2.1677,75.32,75.349
2.2305,74.914,75.504
2.2934,74.564,75.017
2.3562,74.64,74.784
2.419,74.978,75.089
2.4819,75.332,75.451
2.5447,75.47,75.392
2.6075,75.371,74.763
2.6704,75.211,74.088
2.7332,75.077,74.191
2.796,75.031,75.214
2.8588,74.9,75.644
2.9217,74.662,75.316
2.9845,74.434,74.982
3.0473,74.354,75.254
3.1102,74.553,75.388
3.173,74.892,75.031
3.2358,75.217,74.614
3.2987,75.387,74.632
3.3615,75.359,74.822
3.4243,75.236,74.971
3.4872,75.119,75.116
3.55,75.105,75.197
3.6128,75.168,75.254
3.6757,75.172,75.207
3.7385,75.062,74.919
3.8013,74.803,74.796
3.8642,74.581,74.983
3.927,74.554,74.953
3.9898,74.722,74.58
4.0527,75.048,74.297
4.1155,75.331,74.93
4.1783,75.459,75.875
4.2412,75.414,76.056
4.304,75.2,75.247
4.3668,74.958,74.543
4.4296,74.789,74.14
4.4925,74.725,74.017
4.5553,74.776,74.513
4.6181,74.886,75.461
4.681,75.026,76.089
4.7438,75.156,76.078
4.8066,75.237,75.689
4.8695,75.222,75.091
4.9323,75.114,74.355
4.9951,74.951,74.019
5.058,74.777,74.579
5.1208,74.646,75.264
5.1836,74.617,75.339
5.2465,74.723,74.858
5.3093,74.984,74.61
5.3721,75.328,74.901
5.435,75.519,75.12
5.4978,75.417,75.081
5.5606,74.908,74.978
5.6235,74.338,75.154
5.6863,74.133,75.391
5.7491,74.361,75.339
5.8119,74.99,74.799
5.8748,75.61,74.345
5.9376,75.969,74.378
6.0004,75.95,74.893
6.0633,75.463,75.609
6.1261,74.799,75.561
6.1889,74.405,74.855
6.2518,74.394,74.456


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_449.csv <==
x,qOut,qIn
0.031416,75.217,75.833
0.094248,75.435,74.897
0.15708,75.428,74.434
0.21991,75.233,74.861
0.28274,74.926,75.224
0.34558,74.795,75.226
0.40841,74.834,75.551
0.47124,74.933,75.749
0.53407,74.967,75.132
0.5969,74.944,74.524
0.65973,75.004,74.449
0.72257,75.141,74.559
0.7854,75.323,74.613
0.84823,75.25,74.744
0.91106,74.91,74.96
0.97389,74.518,75.209
1.0367,74.32,75.392
1.0996,74.543,75.334
1.1624,74.955,75.093
1.2252,75.313,74.805
1.2881,75.392,74.669
1.3509,75.184,74.908
1.4137,74.942,75.281
1.4765,74.853,75.478
1.5394,75.066,75.525
1.6022,75.402,75.371
1.665,75.565,74.861
1.7279,75.444,74.204
1.7907,74.976,74.149
1.8535,74.531,74.728
1.9164,74.367,75.196
1.9792,74.475,75.434
2.042,74.782,75.741
2.1049,75.033,75.751
2.1677,75.196,75.159
2.2305,75.271,74.319
2.2934,75.263,74.02
2.3562,75.14,74.641
2.419,74.959,75.358
2.4819,74.824,75.437
2.5447,74.84,74.954
2.6075,75.058,74.562
2.6704,75.327,74.467
2.7332,75.478,74.931
2.796,75.35,75.521
2.8588,74.924,75.369
2.9217,74.492,74.952
2.9845,74.282,74.816
3.0473,74.478,74.876
3.1102,74.924,75.04
3.173,75.374,75.38
3.2358,75.653,75.549
3.2987,75.613,75.417
3.3615,75.232,75.173
3.4243,74.768,74.801
3.4872,74.468,74.348
3.55,74.547,74.087
3.6128,74.854,74.522
3.6757,75.09,75.361
3.7385,75.142,75.955
3.8013,74.945,75.877
3.8642,74.779,75.261
3.927,74.803,74.527
3.9898,74.972,74.224
4.0527,75.206,74.603
4.1155,75.245,74.998
4.1783,75.111,75.064
4.2412,74.95,74.828
4.304,74.918,74.643
4.3668,75.127,75.135
4.4296,75.386,75.84
4.4925,75.499,75.868
4.5553,75.284,74.876
4.6181,74.801,74.36
4.681,74.398,74.749
4.7438,74.277,75.368
4.8066,74.577,75.257
4.8695,75.061,74.512
4.9323,75.481,74.062
4.9951,75.682,74.472
5.058,75.534,75.402
5.1208,75.098,75.792
5.1836,74.668,75.619
5.2465,74.441,75.032
5.3093,74.571,74.52
5.3721,74.822,74.781
5.435,75.011,75.273
5.4978,75.117,75.211
5.5606,75.155,74.677
5.6235,75.242,74.712
5.6863,75.319,75.065
5.7491,75.318,75.154
5.8119,75.178,75.021
5.8748,74.973,75.329
5.9376,74.808,75.619
6.0004,74.706,75.22
6.0633,74.673,74.037
6.1261,74.66,73.662
6.1889,74.737,74.52
6.2518,74.922,75.771


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_450.csv <==
x,qOut,qIn
0.031416,74.928,74.277
0.094248,75.069,74.815
0.15708,75.215,75.391
0.21991,75.28,75.749
0.28274,75.18,75.742
0.34558,75.008,75.235
0.40841,74.951,74.528
0.47124,75.037,74.22
0.53407,75.263,74.602
0.5969,75.293,74.912
0.65973,75.012,74.976
0.72257,74.589,75.156
0.7854,74.245,75.464
0.84823,74.354,75.401
0.91106,74.78,75.137
0.97389,75.261,74.896
1.0367,75.549,74.59
1.0996,75.432,74.683
1.1624,75.048,75.229
1.2252,74.672,75.49
1.2881,74.58,75.027
1.3509,74.904,74.702
1.4137,75.355,74.858
1.4765,75.649,75.232
1.5394,75.529,75.404
1.6022,75.026,74.991
1.665,74.545,74.365
1.7279,74.337,74.289
1.7907,74.585,75.113
1.8535,74.983,75.569
1.9164,75.285,75.362
1.9792,75.417,75.041
2.042,75.344,74.703
2.1049,75.173,74.348
2.1677,74.989,74.547
2.2305,74.861,75.378
2.2934,74.85,75.973
2.3562,74.942,75.322
2.419,75.055,74.33
2.4819,75.133,74.253
2.5447,75.131,75.203
2.6075,75.087,75.423
2.6704,75.031,75.071
2.7332,74.96,74.96
2.796,74.867,74.995
2.8588,74.768,74.788
2.9217,74.757,74.881
2.9845,74.858,75.385
3.0473,75.077,75.565
3.1102,75.218,75.064
3.173,75.153,74.709
3.2358,74.947,74.918
3.2987,74.704,75.37
3.3615,74.726,75.227
3.4243,74.965,74.671
3.4872,75.231,74.132
3.55,75.325,74.073
3.6128,75.132,74.611
3.6757,74.878,75.287
3.7385,74.742,75.638
3.8013,74.872,75.728
3.8642,75.088,75.734
3.927,75.186,75.384
3.9898,75.144,74.699
4.0527,74.983,74.173
4.1155,74.941,74.171
4.1783,75.036,74.505
4.2412,75.18,75.122
4.304,75.269,75.703
4.3668,75.236,75.735
4.4296,75.141,75.454
4.4925,75.011,75.198
4.5553,74.865,75.227
4.6181,74.642,75.169
4.681,74.425,74.727
4.7438,74.335,74.166
4.8066,74.483,74.382
4.8695,74.869,75.185
4.9323,75.339,75.435
4.9951,75.711,74.806
5.058,75.826,74.205
5.1208,75.506,74.769
5.1836,74.922,75.632
5.2465,74.383,75.837
5.3093,74.207,75.12
5.3721,74.467,74.606
5.435,74.903,74.697
5.4978,75.33,75.167
5.5606,75.598,75.416
5.6235,75.695,75.257
5.6863,75.59,75.094
5.7491,75.323,75.068
5.8119,74.945,74.752
5.8748,74.66,74.112
5.9376,74.569,73.961
6.0004,74.633,74.698
6.0633,74.79,75.939
6.1261,74.878,76.093
6.1889,74.892,75.206
6.2518,74.888,74.3


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_451.csv <==
x,qOut,qIn
0.031416,75.368,74.407
0.094248,74.957,74.567
0.15708,74.585,75.152
0.21991,74.415,75.452
0.28274,74.567,74.97
0.34558,74.822,74.437
0.40841,75.034,74.473
0.47124,75.19,75.005
0.53407,75.304,75.498
0.5969,75.458,75.575
0.65973,75.524,75.264
0.72257,75.401,74.622
0.7854,75.006,74.347
0.84823,74.571,74.707
0.91106,74.412,74.982
0.97389,74.566,74.93
1.0367,75,74.911
1.0996,75.321,75.41
1.1624,75.373,75.953
1.2252,75.211,75.88
1.2881,74.931,74.957
1.3509,74.807,74.381
1.4137,74.827,74.557
1.4765,74.894,75.082
1.5394,74.897,75.284
1.6022,74.853,74.854
1.665,74.9,74.407
1.7279,75.047,74.591
1.7907,75.27,74.955
1.8535,75.298,74.845
1.9164,75.072,74.935
1.9792,74.74,75.356
2.042,74.49,75.436
2.1049,74.559,75.17
2.1677,74.837,75.125
2.2305,75.171,75.249
2.2934,75.423,75.315
2.3562,75.544,75.194
2.419,75.512,74.888
2.4819,75.343,74.425
2.5447,75.057,74.198
2.6075,74.821,74.628
2.6704,74.745,75.336
2.7332,74.79,75.867
2.796,74.887,75.734
2.8588,74.858,74.797
2.9217,74.762,73.943
2.9845,74.704,74.11
3.0473,74.79,75.008
3.1102,74.996,75.264
3.173,75.19,75.181
3.2358,75.309,75.323
3.2987,75.313,75.593
3.3615,75.302,75.222
3.4243,75.296,74.635
3.4872,75.244,74.517
3.55,75.089,74.872
3.6128,74.794,74.985
3.6757,74.541,75.062
3.7385,74.47,75.458
3.8013,74.692,75.78
3.8642,75.089,74.946
3.927,75.397,73.849
3.9898,75.454,73.864
4.0527,75.126,75.039
4.1155,74.64,75.769
4.1783,74.371,75.879
4.2412,74.437,75.524
4.304,74.873,74.877
4.3668,75.315,74.596
4.4296,75.549,74.837
4.4925,75.524,75.14
4.5553,75.229,74.969
4.6181,74.879,74.835
4.681,74.676,74.956
4.7438,74.682,74.911
4.8066,74.921,74.434
4.8695,75.212,74.48
4.9323,75.357,75.259
4.9951,75.268,76.001
5.058,74.886,75.751
5.1208,74.488,74.928
5.1836,74.38,74.41
5.2465,74.598,74.445
5.3093,75.111,74.676
5.3721,75.549,74.725
5.435,75.689,74.806
5.4978,75.526,74.991
5.5606,75.094,75.245
5.6235,74.789,75.415
5.6863,74.758,75.49
5.7491,74.892,75.531
5.8119,75.038,75.574
5.8748,74.944,75.097
5.9376,74.744,74.228
6.0004,74.62,73.819
6.0633,74.736,74.685
6.1261,75.067,75.693
6.1889,75.389,75.825
6.2518,75.537,75.131


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_452.csv <==
x,qOut,qIn
0.031416,74.663,75.445
0.094248,74.35,75.175
0.15708,74.342,74.63
0.21991,74.656,74.324
0.28274,75.242,74.899
0.34558,75.685,75.259
0.40841,75.712,74.806
0.47124,75.343,74.363
0.53407,74.662,75.134
0.5969,74.266,76.069
0.65973,74.346,75.96
0.72257,74.733,75.017
0.7854,75.206,74.401
0.84823,75.432,74.646
0.91106,75.413,74.908
0.97389,75.252,74.819
1.0367,75.067,74.738
1.0996,75.019,74.98
1.1624,75.086,75.168
1.2252,75.171,75.177
1.2881,75.171,75.116
1.3509,75.007,75.218
1.4137,74.786,75.282
1.4765,74.626,74.983
1.5394,74.632,74.523
1.6022,74.775,74.632
1.665,74.975,74.975
1.7279,75.181,75.051
1.7907,75.357,75.036
1.8535,75.449,75.213
1.9164,75.365,75.11
1.9792,75.124,74.615
2.042,74.772,74.378
2.1049,74.577,75.127
2.1677,74.619,76.035
2.2305,74.808,76.094
2.2934,75.024,74.938
2.3562,75.124,74.119
2.419,75.159,74.297
2.4819,75.169,75.012
2.5447,75.191,75.44
2.6075,75.139,75.247
2.6704,74.99,74.755
2.7332,74.817,74.42
2.796,74.711,74.709
2.8588,74.791,74.933
2.9217,74.959,74.866
2.9845,75.094,75.03
3.0473,75.079,75.554
3.1102,74.92,75.721
3.173,74.793,75.541
3.2358,74.805,75.306
3.2987,75.037,75.08
3.3615,75.339,74.691
3.4243,75.476,74.325
3.4872,75.373,74.33
3.55,74.99,75.053
3.6128,74.675,75.584
3.6757,74.648,75.373
3.7385,74.835,74.806
3.8013,75.11,74.531
3.8642,75.113,74.674
3.927,74.889,74.837
3.9898,74.637,74.816
4.0527,74.567,74.821
4.1155,74.77,75.167
4.1783,75.087,75.651
4.2412,75.389,75.997
4.304,75.571,75.608
4.3668,75.608,74.586
4.4296,75.455,73.939
4.4925,75.148,74.242
4.5553,74.743,75.133
4.6181,74.507,75.555
4.681,74.559,75.485
4.7438,74.812,75.12
4.8066,75.144,74.791
4.8695,75.278,74.874
4.9323,75.159,75.219
4.9951,74.892,75.486
5.058,74.609,75.333
5.1208,74.534,74.585
5.1836,74.669,73.847
5.2465,74.934,73.987
5.3093,75.242,75.093
5.3721,75.5,75.859
5.435,75.582,75.947
5.4978,75.432,75.492
5.5606,75.011,74.756
5.6235,74.59,74.339
5.6863,74.461,74.365
5.7491,74.638,74.557
5.8119,75.069,74.667
5.8748,75.364,75.158
5.9376,75.407,75.775
6.0004,75.278,75.65
6.0633,75.092,74.767
6.1261,75.067,74.632
6.1889,75.073,75.113
6.2518,74.978,75.447


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_453.csv <==
x,qOut,qIn
0.031416,75.365,75.298
0.094248,75.463,75.047
0.15708,75.27,75.091
0.21991,74.966,75.252
0.28274,74.757,74.951
0.34558,74.829,74.274
0.40841,75.002,74.063
0.47124,75.119,74.731
0.53407,75.043,75.653
0.5969,74.908,75.905
0.65973,74.875,75.758
0.72257,74.943,75.254
0.7854,75.08,74.305
0.84823,75.09,74.092
0.91106,74.986,74.82
0.97389,74.861,75.437
1.0367,74.818,75.165
1.0996,74.917,74.896
1.1624,75.089,74.976
1.2252,75.252,74.992
1.2881,75.336,74.707
1.3509,75.262,75.05
1.4137,75.022,75.859
1.4765,74.714,76.081
1.5394,74.452,75.191
1.6022,74.451,74.163
1.665,74.72,73.661
1.7279,75.13,73.941
1.7907,75.542,74.752
1.8535,75.684,75.216
1.9164,75.461,75.268
1.9792,75.026,75.191
2.042,74.581,75.254
2.1049,74.541,75.321
2.1677,74.808,75.31
2.2305,75.128,75.311
2.2934,75.247,75.052
2.3562,75.075,74.704
2.419,74.881,74.871
2.4819,74.846,75.457
2.5447,75.118,75.523
2.6075,75.47,74.906
2.6704,75.544,74.505
2.7332,75.249,74.595
2.796,74.556,74.696
2.8588,74.057,74.635
2.9217,74.053,74.851
2.9845,74.424,75.352
3.0473,74.976,75.856
3.1102,75.314,75.387
3.173,75.424,74.316
3.2358,75.385,73.929
3.2987,75.287,74.999
3.3615,75.222,75.887
3.4243,75.171,75.784
3.4872,75.122,75.101
3.55,75.065,74.63
3.6128,75.067,74.657
3.6757,75.125,74.787
3.7385,75.166,74.779
3.8013,75.106,74.782
3.8642,74.869,74.988
3.927,74.619,75.204
3.9898,74.508,75.386
4.0527,74.667,75.53
4.1155,74.999,75.471
4.1783,75.277,75.136
4.2412,75.366,74.599
4.304,75.166,74.248
4.3668,74.842,74.567
4.4296,74.664,75.091
4.4925,74.722,75.199
4.5553,75.059,74.895
4.6181,75.382,75.096
4.681,75.458,75.622
4.7438,75.269,75.818
4.8066,74.845,75.077
4.8695,74.561,74.058
4.9323,74.555,73.802
4.9951,74.749,74.659
5.058,75.026,75.807
5.1208,75.215,75.863
5.1836,75.338,75.17
5.2465,75.394,74.47
5.3093,75.375,74.625
5.3721,75.181,75.125
5.435,74.871,75.232
5.4978,74.593,75.061
5.5606,74.502,74.953
5.6235,74.658,74.83
5.6863,74.932,74.775
5.7491,75.212,75.005
5.8119,75.401,75.184
5.8748,75.445,75.036
5.9376,75.282,74.936
6.0004,74.967,74.979
6.0633,74.579,74.838
6.1261,74.429,74.71
6.1889,74.607,74.973
6.2518,74.974,75.368


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_454.csv <==
x,qOut,qIn
0.031416,74.777,75.363
0.094248,74.866,75.312
0.15708,74.865,75.089
0.21991,74.862,75.202
0.28274,74.95,75.494
0.34558,75.135,75.329
0.40841,75.292,74.822
0.47124,75.349,74.129
0.53407,75.248,73.819
0.5969,75.08,74.652
0.65973,74.95,75.854
0.72257,74.885,76.304
0.7854,74.891,75.826
0.84823,74.85,75.375
0.91106,74.759,74.853
0.97389,74.684,74.094
1.0367,74.697,73.671
1.0996,74.842,74.37
1.1624,75.031,75.461
1.2252,75.197,76.005
1.2881,75.281,75.604
1.3509,75.335,75.074
1.4137,75.365,74.785
1.4765,75.309,74.697
1.5394,75.1,74.681
1.6022,74.703,74.811
1.665,74.355,74.957
1.7279,74.251,74.805
1.7907,74.54,74.7
1.8535,75.106,75.163
1.9164,75.675,75.452
1.9792,75.987,75.052
2.042,75.8,74.715
2.1049,75.061,75.143
2.1677,74.316,75.492
2.2305,73.97,75.382
2.2934,74.338,75.084
2.3562,74.993,74.876
2.419,75.518,74.655
2.4819,75.748,74.594
2.5447,75.573,74.961
2.6075,75.167,75.406
2.6704,74.786,75.474
2.7332,74.578,75.103
2.796,74.647,74.466
2.8588,74.813,74.314
2.9217,74.94,74.818
2.9845,75.002,75.543
3.0473,74.999,75.632
3.1102,75.013,74.76
3.173,75.05,74.043
3.2358,75.102,74.546
3.2987,75.158,75.864
3.3615,75.213,76.033
3.4243,75.218,75.29
3.4872,75.146,74.501
3.55,74.971,74.37
3.6128,74.799,74.816
3.6757,74.769,75.308
3.7385,74.88,75.455
3.8013,75.108,75.254
3.8642,75.206,75.026
3.927,75.106,74.843
3.9898,74.906,74.752
4.0527,74.735,74.82
4.1155,74.792,74.779
4.1783,74.955,74.638
4.2412,75.081,74.797
4.304,75.031,75.492
4.3668,74.893,75.448
4.4296,74.876,74.527
4.4925,75.011,73.951
4.5553,75.295,74.928
4.6181,75.4,76.021
4.681,75.228,76.054
4.7438,74.926,75.364
4.8066,74.682,74.961
4.8695,74.797,74.962
4.9323,75.105,74.859
4.9951,75.369,74.67
5.058,75.36,74.567
5.1208,75.063,74.737
5.1836,74.746,74.986
5.2465,74.578,74.957
5.3093,74.689,74.667
5.3721,74.9,74.839
5.435,75.042,75.328
5.4978,75.06,75.637
5.5606,74.929,75.459
5.6235,74.769,74.98
5.6863,74.712,74.651
5.7491,74.816,74.816
5.8119,75.11,75.204
5.8748,75.463,75.152
5.9376,75.662,74.799
6.0004,75.607,74.463
6.0633,75.227,74.583
6.1261,74.797,74.866
6.1889,74.579,74.965
6.2518,74.588,75.083


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_455.csv <==
x,qOut,qIn
0.031416,74.367,75.093
0.094248,74.744,74.902
0.15708,75.258,74.909
0.21991,75.651,75
0.28274,75.69,74.814
0.34558,75.238,74.91
0.40841,74.601,75.395
0.47124,74.14,75.617
0.53407,74.19,75.282
0.5969,74.651,74.673
0.65973,75.164,74.173
0.72257,75.518,74.309
0.7854,75.547,75.121
0.84823,75.332,75.513
0.91106,75.074,75.287
0.97389,74.914,74.867
1.0367,74.964,74.761
1.0996,75.088,74.93
1.1624,75.136,75.005
1.2252,75.083,74.755
1.2881,74.932,74.378
1.3509,74.841,74.77
1.4137,74.857,75.616
1.4765,74.96,76.013
1.5394,75.117,75.484
1.6022,75.252,74.779
1.665,75.275,74.396
1.7279,75.153,74.517
1.7907,74.864,75.236
1.8535,74.599,75.582
1.9164,74.547,75.187
1.9792,74.71,74.683
2.042,75.047,74.813
2.1049,75.279,75.031
2.1677,75.285,74.957
2.2305,75.106,74.862
2.2934,74.813,75.027
2.3562,74.633,75.314
2.419,74.625,75.319
2.4819,74.76,74.861
2.5447,74.989,74.625
2.6075,75.238,75.091
2.6704,75.414,75.371
2.7332,75.437,74.995
2.796,75.239,74.432
2.8588,74.925,74.631
2.9217,74.74,75.26
2.9845,74.763,75.649
3.0473,75.026,75.163
3.1102,75.222,74.693
3.173,75.204,74.892
3.2358,75.03,75.456
3.2987,74.803,75.561
3.3615,74.781,74.854
3.4243,74.921,74.13
3.4872,75.099,74.054
3.55,75.186,74.528
3.6128,75.14,75.027
3.6757,75.05,75.533
3.7385,74.973,75.803
3.8013,74.952,75.351
3.8642,74.936,74.565
3.927,74.907,74.385
3.9898,74.884,75.117
4.0527,74.894,75.881
4.1155,74.967,75.753
4.1783,75.07,75.253
4.2412,75.17,74.653
4.304,75.233,74.036
4.3668,75.253,73.954
4.4296,75.198,74.543
4.4925,75.046,75.252
4.5553,74.779,75.254
4.6181,74.49,74.989
4.681,74.368,75.148
4.7438,74.478,75.566
4.8066,74.852,75.719
4.8695,75.267,75.495
4.9323,75.486,75.079
4.9951,75.448,74.489
5.058,75.126,74.079
5.1208,74.877,74.425
5.1836,74.924,75.114
5.2465,75.178,75.536
5.3093,75.501,75.631
5.3721,75.418,75.641
5.435,74.953,75.316
5.4978,74.414,74.573
5.5606,74.151,73.737
5.6235,74.385,73.83
5.6863,74.803,74.809
5.7491,75.176,75.88
5.8119,75.314,75.866
5.8748,75.35,75.003
5.9376,75.404,74.538
6.0004,75.452,74.972
6.0633,75.446,75.461
6.1261,75.168,75.119
6.1889,74.734,74.808
6.2518,74.387,74.974


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_456.csv <==
x,qOut,qIn
0.031416,74.271,74.325
0.094248,74.474,74.746
0.15708,74.853,75.538
0.21991,75.254,75.758
0.28274,75.539,74.976
0.34558,75.665,74.58
0.40841,75.641,74.966
0.47124,75.48,75.53
0.53407,75.201,75.625
0.5969,74.802,75.113
0.65973,74.405,74.471
0.72257,74.171,74.393
0.7854,74.245,75.144
0.84823,74.656,75.431
0.91106,75.185,75.089
0.97389,75.586,74.875
1.0367,75.632,75.011
1.0996,75.23,75.014
1.1624,74.735,74.947
1.2252,74.453,74.777
1.2881,74.646,74.542
1.3509,75.053,74.969
1.4137,75.334,75.708
1.4765,75.397,75.763
1.5394,75.212,74.913
1.6022,75.078,74.274
1.665,75.079,74.18
1.7279,75.14,74.582
1.7907,75.159,75.056
1.8535,75.014,75.242
1.9164,74.847,75.304
1.9792,74.778,75.226
2.042,74.909,74.978
2.1049,75.117,74.994
2.1677,75.219,75.256
2.2305,75.166,75.362
2.2934,74.94,75.157
2.3562,74.751,75.14
2.419,74.727,75.2
2.4819,74.859,74.86
2.5447,75.11,74.04
2.6075,75.298,73.855
2.6704,75.292,74.595
2.7332,75.09,75.723
2.796,74.713,76.105
2.8588,74.452,75.463
2.9217,74.475,74.803
2.9845,74.725,74.72
3.0473,75.106,74.832
3.1102,75.33,74.594
3.173,75.336,74.642
3.2358,75.207,75.28
3.2987,75.047,75.736
3.3615,75.058,75.317
3.4243,75.2,74.78
3.4872,75.329,74.593
3.55,75.301,74.571
3.6128,74.985,74.587
3.6757,74.565,74.927
3.7385,74.265,75.381
3.8013,74.29,75.386
3.8642,74.638,75.076
3.927,75.111,74.909
3.9898,75.52,74.892
4.0527,75.697,74.941
4.1155,75.498,75.028
4.1783,75.062,75.092
4.2412,74.649,75.084
4.304,74.528,75.012
4.3668,74.78,75.077
4.4296,75.144,75.181
4.4925,75.406,74.991
4.5553,75.383,74.594
4.6181,75.1,74.804
4.681,74.768,75.291
4.7438,74.56,75.337
4.8066,74.618,75.024
4.8695,74.864,75.182
4.9323,75.126,75.367
4.9951,75.292,74.984
5.058,75.275,74.224
5.1208,75.121,74.034
5.1836,74.959,74.362
5.2465,74.87,74.999
5.3093,74.917,75.866
5.3721,75.026,76.064
5.435,75.114,75.392
5.4978,75.146,74.728
5.5606,75.102,75.103
5.6235,75.019,75.757
5.6863,74.931,75.583
5.7491,74.873,74.457
5.8119,74.873,73.397
5.8748,74.97,73.796
5.9376,75.135,75.023
6.0004,75.282,75.997
6.0633,75.324,75.804
6.1261,75.118,75.15
6.1889,74.745,74.736
6.2518,74.396,74.511


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_457.csv <==
x,qOut,qIn
0.031416,74.559,76.37
0.094248,74.556,76.055
0.15708,74.757,75.078
0.21991,75.053,74.362
0.28274,75.335,74.364
0.34558,75.495,74.484
0.40841,75.464,74.589
0.47124,75.263,74.819
0.53407,74.933,75.267
0.5969,74.715,75.4
0.65973,74.726,75.124
0.72257,74.886,74.927
0.7854,75.085,75.355
0.84823,75.023,75.667
0.91106,74.732,75.223
0.97389,74.426,74.299
1.0367,74.336,74.085
1.0996,74.648,74.748
1.1624,75.191,75.308
1.2252,75.715,75.547
1.2881,75.992,75.432
1.3509,75.747,75.023
1.4137,75.123,74.697
1.4765,74.487,74.685
1.5394,74.225,74.792
1.6022,74.471,75.127
1.665,74.864,75.501
1.7279,75.18,75.231
1.7907,75.248,74.541
1.8535,75.239,74.657
1.9164,75.254,75.074
1.9792,75.267,74.976
2.042,75.232,74.585
2.1049,75.007,74.999
2.1677,74.715,75.554
2.2305,74.525,75.286
2.2934,74.596,74.478
2.3562,74.91,74.522
2.419,75.241,75.05
2.4819,75.422,75.523
2.5447,75.314,75.842
2.6075,75.017,75.743
2.6704,74.789,75.114
2.7332,74.747,74.444
2.796,74.96,74.223
2.8588,75.172,74.359
2.9217,75.205,74.73
2.9845,75.067,75.281
3.0473,74.811,75.567
3.1102,74.695,75.067
3.173,74.767,74.463
3.2358,74.941,74.664
3.2987,75.116,75.65
3.3615,75.137,75.59
3.4243,75.019,74.653
3.4872,74.861,74.216
3.55,74.77,75.265
3.6128,74.891,76.184
3.6757,75.181,75.965
3.7385,75.477,74.954
3.8013,75.619,74.122
3.8642,75.366,74.282
3.927,74.871,74.952
3.9898,74.429,75.377
4.0527,74.338,75.011
4.1155,74.64,74.508
4.1783,75.017,74.477
4.2412,75.271,74.99
4.304,75.249,75.568
4.3668,75.095,75.428
4.4296,74.968,74.906
4.4925,74.919,74.657
4.5553,74.968,74.795
4.6181,75.01,74.698
4.681,75.066,74.642
4.7438,75.158,75.04
4.8066,75.308,75.653
4.8695,75.397,75.673
4.9323,75.29,75.276
4.9951,75.029,74.86
5.058,74.692,74.674
5.1208,74.59,74.603
5.1836,74.708,74.616
5.2465,74.894,74.812
5.3093,74.983,75.204
5.3721,74.934,75.435
5.435,74.92,75.466
5.4978,74.993,75.465
5.5606,75.176,75.303
5.6235,75.211,74.796
5.6863,75.026,74.393
5.7491,74.753,74.504
5.8119,74.562,75.125
5.8748,74.685,75.449
5.9376,75.005,75.208
6.0004,75.342,74.604
6.0633,75.528,74.102
6.1261,75.45,74.213
6.1889,75.163,74.856
6.2518,74.814,75.721


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_458.csv <==
x,qOut,qIn
0.031416,75.323,74.992
0.094248,75.214,74.615
0.15708,74.924,74.573
0.21991,74.62,75.232
0.28274,74.475,76.081
0.34558,74.593,75.797
0.40841,74.847,74.808
0.47124,75.123,74.122
0.53407,75.319,74.312
0.5969,75.448,74.76
0.65973,75.502,75.187
0.72257,75.452,75.632
0.7854,75.265,75.83
0.84823,74.977,75.256
0.91106,74.75,74.449
0.97389,74.666,74.207
1.0367,74.776,74.655
1.0996,74.896,75.201
1.1624,74.907,75.588
1.2252,74.844,75.48
1.2881,74.766,74.871
1.3509,74.879,74.49
1.4137,75.147,74.475
1.4765,75.405,74.641
1.5394,75.486,74.816
1.6022,75.194,74.95
1.665,74.746,75.173
1.7279,74.425,75.562
1.7907,74.499,75.469
1.8535,74.936,74.937
1.9164,75.392,74.916
1.9792,75.624,75.428
2.042,75.428,75.543
2.1049,74.95,74.962
2.1677,74.586,74.429
2.2305,74.525,74.219
2.2934,74.877,74.332
2.3562,75.267,74.933
2.419,75.401,75.753
2.4819,75.24,76.027
2.5447,74.802,75.385
2.6075,74.485,74.716
2.6704,74.464,74.385
2.7332,74.675,74.302
2.796,75.01,74.604
2.8588,75.23,75.132
2.9217,75.316,75.282
2.9845,75.316,74.897
3.0473,75.285,74.795
3.1102,75.294,75.496
3.173,75.283,75.988
3.2358,75.186,75.51
3.2987,74.942,74.258
3.3615,74.614,73.878
3.4243,74.42,74.497
3.4872,74.466,75.498
3.55,74.816,76.015
3.6128,75.278,75.366
3.6757,75.59,74.414
3.7385,75.609,74.354
3.8013,75.222,75.215
3.8642,74.701,75.596
3.927,74.409,75.409
3.9898,74.428,74.977
4.0527,74.756,74.867
4.1155,75.039,75.107
4.1783,75.202,75.098
4.2412,75.279,74.588
4.304,75.323,74.141
4.3668,75.307,74.486
4.4296,75.134,75.052
4.4925,74.862,75.303
4.5553,74.58,75.263
4.6181,74.591,75.311
4.681,74.866,75.341
4.7438,75.21,75.243
4.8066,75.412,74.844
4.8695,75.283,74.512
4.9323,75.016,74.634
4.9951,74.828,75.089
5.058,74.918,75.427
5.1208,75.192,75.417
5.1836,75.375,75.168
5.2465,75.349,74.757
5.3093,75.041,74.37
5.3721,74.701,74.367
5.435,74.506,74.756
5.4978,74.482,75.228
5.5606,74.616,75.166
5.6235,74.801,75.001
5.6863,75.027,75.366
5.7491,75.25,75.949
5.8119,75.422,75.64
5.8748,75.406,74.762
5.9376,75.199,74.477
6.0004,74.92,74.808
6.0633,74.706,74.909
6.1261,74.735,74.7
6.1889,74.942,74.791
6.2518,75.184,75.057


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_459.csv <==
x,qOut,qIn
0.031416,75.158,74.734
0.094248,75.032,75.904
0.15708,74.859,76.684
0.21991,74.72,75.966
0.28274,74.697,74.245
0.34558,74.849,73.734
0.40841,75.075,74.137
0.47124,75.248,74.525
0.53407,75.251,74.774
0.5969,75.053,75.39
0.65973,74.802,75.83
0.72257,74.634,75.575
0.7854,74.668,74.714
0.84823,74.849,74.181
0.91106,75.025,74.412
0.97389,75.107,75.415
1.0367,75.028,76.105
1.0996,74.889,75.526
1.1624,74.863,74.705
1.2252,75.015,74.523
1.2881,75.381,75.074
1.3509,75.704,75.417
1.4137,75.65,75.209
1.4765,75.198,74.548
1.5394,74.399,74.125
1.6022,73.984,74.54
1.665,74.186,75.267
1.7279,74.761,75.665
1.7907,75.409,75.293
1.8535,75.651,74.735
1.9164,75.466,74.567
1.9792,75.057,74.874
2.042,74.663,75.356
2.1049,74.645,75.459
2.1677,74.919,75.126
2.2305,75.274,74.628
2.2934,75.495,74.73
2.3562,75.442,75.129
2.419,75.227,75.03
2.4819,74.987,74.59
2.5447,74.857,74.607
2.6075,74.81,75.054
2.6704,74.759,75.383
2.7332,74.714,75.617
2.796,74.707,75.867
2.8588,74.864,75.441
2.9217,75.089,74.45
2.9845,75.247,73.85
3.0473,75.208,74.252
3.1102,75.019,74.872
3.173,74.891,75.275
3.2358,74.902,75.533
3.2987,75.09,75.638
3.3615,75.206,75.356
3.4243,75.148,75.042
3.4872,74.97,75.152
3.55,74.765,75.264
3.6128,74.69,74.736
3.6757,74.72,74.305
3.7385,74.82,74.536
3.8013,74.958,75.058
3.8642,75.193,74.978
3.927,75.444,74.76
3.9898,75.556,75.03
4.0527,75.366,75.657
4.1155,74.846,75.481
4.1783,74.376,74.776
4.2412,74.207,74.304
4.304,74.522,74.533
4.3668,75.015,75.004
4.4296,75.415,75.324
4.4925,75.625,75.427
4.5553,75.59,75.274
4.6181,75.423,74.942
4.681,75.198,74.77
4.7438,74.971,74.939
4.8066,74.788,75.124
4.8695,74.663,75.005
4.9323,74.626,74.892
4.9951,74.685,75.015
5.058,74.839,75.356
5.1208,75.045,75.364
5.1836,75.219,75.009
5.2465,75.291,74.626
5.3093,75.202,74.589
5.3721,74.969,74.795
5.435,74.742,74.971
5.4978,74.642,75.095
5.5606,74.765,75.391
5.6235,75.028,75.379
5.6863,75.26,74.861
5.7491,75.358,74.469
5.8119,75.246,74.757
5.8748,75.031,74.92
5.9376,74.873,74.765
6.0004,74.833,74.81
6.0633,74.942,75.249
6.1261,75.075,75.362
6.1889,75.169,74.977
6.2518,75.2,74.477


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_460.csv <==
x,qOut,qIn
0.031416,74.9,75.15
0.094248,74.874,75.418
0.15708,74.811,75.221
0.21991,74.79,75.005
0.28274,74.883,74.899
0.34558,75.088,74.808
0.40841,75.27,74.824
0.47124,75.34,74.968
0.53407,75.225,75.195
0.5969,75.043,75.154
0.65973,74.96,74.924
0.72257,75.003,74.929
0.7854,75.166,75.152
0.84823,75.225,74.863
0.91106,75.119,74.473
0.97389,74.926,74.697
1.0367,74.752,75.421
1.0996,74.744,75.528
1.1624,74.85,75.151
1.2252,74.993,74.845
1.2881,75.098,74.735
1.3509,75.145,74.656
1.4137,75.123,74.878
1.4765,75.042,75.408
1.5394,74.916,75.523
1.6022,74.841,74.956
1.665,74.878,74.542
1.7279,74.993,74.678
1.7907,75.133,75.14
1.8535,75.154,75.399
1.9164,75.048,75.374
1.9792,74.889,75.057
2.042,74.762,74.764
2.1049,74.774,74.861
2.1677,74.904,75.163
2.2305,75.078,75.385
2.2934,75.222,74.938
2.3562,75.219,74.098
2.419,75.077,73.873
2.4819,74.897,74.6
2.5447,74.79,75.576
2.6075,74.881,75.78
2.6704,75.063,75.45
2.7332,75.201,74.969
2.796,75.17,74.921
2.8588,75.003,75.445
2.9217,74.879,75.787
2.9845,74.876,75.251
3.0473,75.042,74.124
3.1102,75.194,73.718
3.173,75.236,74.014
3.2358,75.182,74.769
3.2987,75.074,75.844
3.3615,74.996,76.447
3.4243,74.88,76.206
3.4872,74.713,75.399
3.55,74.493,74.613
3.6128,74.419,74.197
3.6757,74.586,74.105
3.7385,74.914,74.469
3.8013,75.295,75.32
3.8642,75.508,75.746
3.927,75.545,75.425
3.9898,75.464,74.76
4.0527,75.342,74.406
4.1155,75.162,74.444
4.1783,74.833,74.633
4.2412,74.433,75.032
4.304,74.078,75.542
4.3668,74.111,75.509
4.4296,74.541,75.105
4.4925,75.184,74.919
4.5553,75.846,74.974
4.6181,76.186,75.031
4.681,75.967,75.196
4.7438,75.315,75.185
4.8066,74.437,74.868
4.8695,74.124,74.817
4.9323,74.427,74.933
4.9951,75.002,74.834
5.058,75.474,74.677
5.1208,75.473,74.945
5.1836,75.114,75.216
5.2465,74.668,74.965
5.3093,74.418,74.283
5.3721,74.555,74.539
5.435,74.897,75.515
5.4978,75.246,76.059
5.5606,75.42,75.376
5.6235,75.371,74.498
5.6863,75.204,74.371
5.7491,75.037,75.158
5.8119,74.981,75.939
5.8748,75.032,75.381
5.9376,75.076,74.451
6.0004,75.06,74.506
6.0633,74.943,75.431
6.1261,74.839,75.242
6.1889,74.814,74.468
6.2518,74.846,74.381


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_461.csv <==
x,qOut,qIn
0.031416,74.444,74.585
0.094248,74.503,74.89
0.15708,74.839,75.18
0.21991,75.287,75.049
0.28274,75.669,74.424
0.34558,75.68,74.093
0.40841,75.307,74.406
0.47124,74.785,75.207
0.53407,74.387,75.927
0.5969,74.439,75.81
0.65973,74.76,75.218
0.72257,75.119,74.79
0.7854,75.302,74.718
0.84823,75.282,74.754
0.91106,75.2,74.918
0.97389,75.149,75.212
1.0367,75.202,75.63
1.0996,75.273,75.473
1.1624,75.263,74.734
1.2252,75.155,74.179
1.2881,74.959,74.323
1.3509,74.776,74.606
1.4137,74.629,74.864
1.4765,74.534,75.28
1.5394,74.502,75.62
1.6022,74.617,75.311
1.665,74.904,74.838
1.7279,75.266,74.876
1.7907,75.592,75.336
1.8535,75.611,75.292
1.9164,75.314,74.894
1.9792,74.913,74.564
2.042,74.649,74.535
2.1049,74.792,74.92
2.1677,75.128,75.446
2.2305,75.393,75.485
2.2934,75.341,74.838
2.3562,74.949,74.709
2.419,74.529,75.104
2.4819,74.31,75.201
2.5447,74.472,74.813
2.6075,74.829,74.619
2.6704,75.16,74.642
2.7332,75.364,74.919
2.796,75.37,75.724
2.8588,75.269,76.177
2.9217,75.15,75.554
2.9845,75.053,74.251
3.0473,75.001,73.788
3.1102,74.929,74.538
3.173,74.846,75.246
3.2358,74.803,75.553
3.2987,74.852,75.816
3.3615,75.006,75.702
3.4243,75.162,74.958
3.4872,75.241,74.178
3.55,75.177,74.172
3.6128,75.011,74.88
3.6757,74.836,75.31
3.7385,74.717,74.799
3.8013,74.706,74.155
3.8642,74.825,74.889
3.927,75.066,75.905
3.9898,75.33,75.936
4.0527,75.518,75.096
4.1155,75.363,74.739
4.1783,74.92,74.82
4.2412,74.47,75.044
4.304,74.319,74.905
4.3668,74.675,74.635
4.4296,75.233,74.789
4.4925,75.679,75.355
4.5553,75.729,75.687
4.6181,75.321,75.281
4.681,74.787,74.713
4.7438,74.414,74.503
4.8066,74.449,74.927
4.8695,74.676,75.359
4.9323,74.856,75.303
4.9951,74.957,74.825
5.058,74.989,74.416
5.1208,75.136,74.338
5.1836,75.328,74.516
5.2465,75.438,75.019
5.3093,75.345,75.674
5.3721,75.048,75.888
5.435,74.773,75.585
5.4978,74.657,74.987
5.5606,74.8,74.463
5.6235,75.042,74.265
5.6863,75.224,74.41
5.7491,75.288,74.925
5.8119,75.199,75.524
5.8748,75.051,75.442
5.9376,74.946,74.932
6.0004,74.919,74.717
6.0633,74.989,75.311
6.1261,75.009,75.777
6.1889,74.879,75.53
6.2518,74.66,74.871


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_462.csv <==
x,qOut,qIn
0.031416,74.888,74.566
0.094248,75.233,75.042
0.15708,75.422,75.533
0.21991,75.48,75.522
0.28274,75.455,75.039
0.34558,75.397,74.652
0.40841,75.21,74.477
0.47124,74.881,74.514
0.53407,74.412,74.589
0.5969,74.094,74.775
0.65973,74.124,75.215
0.72257,74.466,75.677
0.7854,75.029,75.657
0.84823,75.548,75.136
0.91106,75.829,74.594
0.97389,75.792,74.368
1.0367,75.377,74.853
1.0996,74.862,75.682
1.1624,74.589,75.957
1.2252,74.63,75.265
1.2881,74.98,74.399
1.3509,75.286,74.576
1.4137,75.37,75.122
1.4765,75.222,75.308
1.5394,74.863,75
1.6022,74.534,74.777
1.665,74.413,74.791
1.7279,74.523,74.98
1.7907,74.847,75.124
1.8535,75.198,75.116
1.9164,75.426,74.942
1.9792,75.46,74.579
2.042,75.247,74.486
2.1049,74.939,74.953
2.1677,74.768,75.387
2.2305,74.81,75.412
2.2934,75.097,74.976
2.3562,75.359,74.687
2.419,75.406,74.938
2.4819,75.246,75.635
2.5447,74.93,75.803
2.6075,74.769,74.822
2.6704,74.813,73.999
2.7332,74.958,74.398
2.796,75.073,75.365
2.8588,75.048,75.28
2.9217,74.977,74.829
2.9845,74.92,74.827
3.0473,74.922,75.311
3.1102,74.893,75.338
3.173,74.829,74.953
3.2358,74.786,74.596
3.2987,74.831,74.632
3.3615,74.977,74.959
3.4243,75.114,75.365
3.4872,75.19,75.661
3.55,75.167,75.522
3.6128,75.154,74.868
3.6757,75.17,74.234
3.7385,75.161,74.163
3.8013,75.063,74.641
3.8642,74.852,75.19
3.927,74.692,75.653
3.9898,74.677,75.683
4.0527,74.875,74.967
4.1155,75.122,74.333
4.1783,75.257,74.321
4.2412,75.243,74.791
4.304,75.07,75.37
4.3668,74.88,75.462
4.4296,74.775,75.133
4.4925,74.793,74.858
4.5553,74.95,74.984
4.6181,75.19,75.198
4.681,75.362,75.387
4.7438,75.348,75.577
4.8066,75.041,75.402
4.8695,74.61,74.662
4.9323,74.399,74.04
4.9951,74.505,74.148
5.058,74.962,74.858
5.1208,75.373,75.09
5.1836,75.478,75.117
5.2465,75.275,75.537
5.3093,74.818,75.673
5.3721,74.553,75.051
5.435,74.623,74.839
5.4978,74.902,75.374
5.5606,75.225,75.624
5.6235,75.309,74.638
5.6863,75.213,73.578
5.7491,75.085,73.538
5.8119,75.079,74.699
5.8748,75.243,75.701
5.9376,75.354,76.011
6.0004,75.27,75.666
6.0633,74.878,75.194
6.1261,74.456,75.024
6.1889,74.311,74.88
6.2518,74.47,74.627


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_463.csv <==
x,qOut,qIn
0.031416,75.332,75.425
0.094248,75.175,75.303
0.15708,75.022,74.773
0.21991,74.958,74.612
0.28274,75.043,75.194
0.34558,75.07,75.353
0.40841,74.962,74.96
0.47124,74.809,74.831
0.53407,74.729,75.234
0.5969,74.919,75.096
0.65973,75.224,74.687
0.72257,75.433,74.782
0.7854,75.336,75.064
0.84823,74.933,74.872
0.91106,74.564,74.735
0.97389,74.439,74.845
1.0367,74.709,75.16
1.0996,75.097,75.445
1.1624,75.353,75.423
1.2252,75.406,75.011
1.2881,75.226,74.732
1.3509,75.014,74.917
1.4137,74.902,75.042
1.4765,74.907,74.85
1.5394,75.021,74.561
1.6022,75.109,74.697
1.665,75.122,75.191
1.7279,75.074,75.684
1.7907,74.985,75.362
1.8535,74.916,74.574
1.9164,74.873,74.265
1.9792,74.851,74.548
2.042,74.843,74.976
2.1049,74.866,75.447
2.1677,74.943,75.929
2.2305,75.06,75.85
2.2934,75.196,74.67
2.3562,75.268,73.729
2.419,75.227,74.037
2.4819,75.091,75.316
2.5447,74.891,76.256
2.6075,74.743,75.749
2.6704,74.706,74.799
2.7332,74.781,74.498
2.796,74.95,74.981
2.8588,75.135,75.087
2.9217,75.224,74.74
2.9845,75.159,74.385
3.0473,74.899,74.675
3.1102,74.627,75.476
3.173,74.581,75.959
3.2358,74.792,75.592
3.2987,75.245,74.663
3.3615,75.568,74.509
3.4243,75.504,74.971
3.4872,75.121,75.223
3.55,74.553,74.73
3.6128,74.386,74.254
3.6757,74.686,74.259
3.7385,75.201,74.651
3.8013,75.652,75.053
3.8642,75.673,75.183
3.927,75.327,75.303
3.9898,74.857,75.63
4.0527,74.531,75.909
4.1155,74.548,75.723
4.1783,74.753,75.305
4.2412,75.006,74.825
4.304,75.186,74.221
4.3668,75.318,73.947
4.4296,75.373,74.352
4.4925,75.318,75.136
4.5553,75.121,75.612
4.6181,74.864,75.553
4.681,74.671,75.276
4.7438,74.569,74.909
4.8066,74.561,74.408
4.8695,74.559,74.202
4.9323,74.603,74.655
4.9951,74.73,75.503
5.058,74.97,75.774
5.1208,75.276,75.118
5.1836,75.571,74.532
5.2465,75.765,74.651
5.3093,75.782,75.313
5.3721,75.473,75.523
5.435,74.925,75.191
5.4978,74.395,74.657
5.5606,74.155,74.436
5.6235,74.388,74.704
5.6863,74.868,75.18
5.7491,75.341,75.57
5.8119,75.579,75.672
5.8748,75.43,75.256
5.9376,75.024,74.528
6.0004,74.616,74.105
6.0633,74.465,74.62
6.1261,74.682,75.193
6.1889,75.028,75.22
6.2518,75.303,75.145


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_464.csv <==
x,qOut,qIn
0.031416,74.711,75.085
0.094248,74.479,74.863
0.15708,74.584,74.701
0.21991,74.892,74.47
0.28274,75.236,74.385
0.34558,75.26,74.821
0.40841,74.966,75.428
0.47124,74.577,75.675
0.53407,74.353,75.271
0.5969,74.57,74.787
0.65973,75.029,74.545
0.72257,75.46,74.489
0.7854,75.607,74.562
0.84823,75.362,75.013
0.91106,74.986,75.608
0.97389,74.737,75.747
1.0367,74.846,75.025
1.0996,75.2,74.593
1.1624,75.469,74.894
1.2252,75.483,75.245
1.2881,75.115,74.898
1.3509,74.649,74.503
1.4137,74.411,74.619
1.4765,74.476,75.123
1.5394,74.847,75.527
1.6022,75.218,75.468
1.665,75.403,75.241
1.7279,75.353,75.062
1.7907,75.042,74.872
1.8535,74.686,74.591
1.9164,74.517,74.417
1.9792,74.592,74.542
2.042,74.921,74.998
2.1049,75.255,75.27
2.1677,75.433,75.348
2.2305,75.418,75.556
2.2934,75.2,75.924
2.3562,74.951,75.622
2.419,74.789,74.73
2.4819,74.733,73.995
2.5447,74.78,74.076
2.6075,74.861,74.576
2.6704,74.992,74.957
2.7332,75.159,75.089
2.796,75.344,75.149
2.8588,75.406,75.171
2.9217,75.256,75.119
2.9845,74.956,75.188
3.0473,74.605,75.318
3.1102,74.463,75.276
3.173,74.55,75.129
3.2358,74.785,74.865
3.2987,75.07,74.516
3.3615,75.354,74.736
3.4243,75.588,75.314
3.4872,75.669,75.304
3.55,75.489,74.336
3.6128,74.989,74.029
3.6757,74.476,74.75
3.7385,74.198,75.781
3.8013,74.36,76.252
3.8642,74.739,75.693
3.927,75.064,74.659
3.9898,75.244,74.013
4.0527,75.229,74.455
4.1155,75.185,75.371
4.1783,75.179,75.698
4.2412,75.199,74.964
4.304,75.21,74.363
4.3668,75.13,75.034
4.4296,75.008,75.588
4.4925,74.9,75.242
4.5553,74.865,74.619
4.6181,74.843,74.66
4.681,74.767,74.954
4.7438,74.677,75.168
4.8066,74.629,75.074
4.8695,74.803,75.156
4.9323,75.144,75.5
4.9951,75.474,75.644
5.058,75.61,75.164
5.1208,75.356,74.536
5.1836,74.93,74.22
5.2465,74.606,74.331
5.3093,74.643,75.079
5.3721,74.94,75.799
5.435,75.187,75.645
5.4978,75.265,74.63
5.5606,75.107,73.95
5.6235,74.968,74.33
5.6863,74.929,74.914
5.7491,74.943,75.322
5.8119,74.942,75.741
5.8748,74.878,75.716
5.9376,74.883,75.018
6.0004,75.007,74.382
6.0633,75.276,74.604
6.1261,75.48,75.295
6.1889,75.434,75.717
6.2518,75.158,75.551


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_465.csv <==
x,qOut,qIn
0.031416,74.488,75.203
0.094248,74.972,75.04
0.15708,75.32,74.756
0.21991,75.419,74.777
0.28274,75.213,75.155
0.34558,75.048,75.131
0.40841,75.069,74.909
0.47124,75.182,75.079
0.53407,75.251,75.388
0.5969,74.994,74.957
0.65973,74.585,74.366
0.72257,74.28,74.319
0.7854,74.324,74.8
0.84823,74.672,75.093
0.91106,75.081,75.14
0.97389,75.41,75.021
1.0367,75.554,74.942
1.0996,75.538,75.235
1.1624,75.395,75.598
1.2252,75.188,75.494
1.2881,74.982,74.897
1.3509,74.869,74.631
1.4137,74.865,74.705
1.4765,74.94,74.736
1.5394,75.053,74.692
1.6022,75.142,75.174
1.665,75.153,75.726
1.7279,75.069,75.566
1.7907,74.881,74.834
1.8535,74.687,74.639
1.9164,74.601,74.813
1.9792,74.645,74.957
2.042,74.82,74.944
2.1049,74.994,74.642
2.1677,75.116,74.371
2.2305,75.192,74.864
2.2934,75.244,76.041
2.3562,75.3,76.066
2.419,75.285,75.06
2.4819,75.161,74.296
2.5447,74.905,74.67
2.6075,74.673,75.053
2.6704,74.63,74.943
2.7332,74.78,74.856
2.796,75.091,75.278
2.8588,75.336,75.387
2.9217,75.4,74.895
2.9845,75.286,74.351
3.0473,75.026,74.583
3.1102,74.793,75.288
3.173,74.663,75.515
3.2358,74.636,75.042
3.2987,74.698,74.709
3.3615,74.826,75.034
3.4243,75.036,75.336
3.4872,75.269,75.346
3.55,75.462,74.945
3.6128,75.421,74.381
3.6757,75.152,74.226
3.7385,74.824,74.876
3.8013,74.632,76.034
3.8642,74.76,76.323
3.927,75.021,75.561
3.9898,75.218,74.383
4.0527,75.174,73.88
4.1155,74.952,74.322
4.1783,74.769,74.876
4.2412,74.722,74.98
4.304,74.873,74.945
4.3668,75.046,75.498
4.4296,75.154,75.877
4.4925,75.189,75.377
4.5553,75.165,74.539
4.6181,75.113,74.424
4.681,74.993,74.799
4.7438,74.826,75.498
4.8066,74.644,76.126
4.8695,74.637,75.658
4.9323,74.882,74.465
4.9951,75.263,73.732
5.058,75.649,74.082
5.1208,75.638,74.827
5.1836,75.178,75.464
5.2465,74.56,75.575
5.3093,74.136,75.006
5.3721,74.307,74.686
5.435,74.804,74.921
5.4978,75.32,75.392
5.5606,75.579,75.631
5.6235,75.507,75.276
5.6863,75.226,74.677
5.7491,74.916,74.363
5.8119,74.752,74.353
5.8748,74.882,74.349
5.9376,75.176,74.621
6.0004,75.414,75.248
6.0633,75.382,75.743
6.1261,74.954,75.601
6.1889,74.473,75.25
6.2518,74.234,75.107


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_466.csv <==
x,qOut,qIn
0.031416,75.629,74.742
0.094248,75.665,75.495
0.15708,75.291,75.885
0.21991,74.736,75.335
0.28274,74.28,74.644
0.34558,74.298,74.716
0.40841,74.652,75.002
0.47124,75.121,75.202
0.53407,75.5,75.005
0.5969,75.648,74.542
0.65973,75.478,74.363
0.72257,75.06,74.707
0.7854,74.498,75.076
0.84823,74.217,75.087
0.91106,74.336,75.133
0.97389,74.708,75.282
1.0367,75.15,75.214
1.0996,75.39,74.857
1.1624,75.425,74.724
1.2252,75.342,75.043
1.2881,75.239,75.162
1.3509,75.217,74.767
1.4137,75.218,74.688
1.4765,75.188,75.184
1.5394,75.075,75.628
1.6022,74.94,75.261
1.665,74.846,74.697
1.7279,74.789,74.616
1.7907,74.753,75.129
1.8535,74.701,75.4
1.9164,74.704,75.306
1.9792,74.796,75.057
2.042,74.999,74.836
2.1049,75.194,74.578
2.1677,75.271,74.329
2.2305,75.219,74.358
2.2934,75.055,75.022
2.3562,74.92,75.726
2.419,74.866,75.818
2.4819,74.884,75.266
2.5447,74.95,74.544
2.6075,75.03,74.582
2.6704,75.111,75.165
2.7332,75.161,75.527
2.796,75.151,75.154
2.8588,75.063,74.682
2.9217,74.988,74.56
2.9845,74.984,74.894
3.0473,75.099,75.577
3.1102,75.208,75.364
3.173,75.145,74.354
3.2358,74.914,73.877
3.2987,74.554,74.868
3.3615,74.398,75.789
3.4243,74.545,75.849
3.4872,74.889,75.394
3.55,75.289,74.848
3.6128,75.485,74.566
3.6757,75.432,74.585
3.7385,75.22,74.716
3.8013,74.964,74.882
3.8642,74.876,75.335
3.927,74.933,75.684
3.9898,75.038,75.297
4.0527,75.086,74.321
4.1155,75.044,74.043
4.1783,74.976,74.51
4.2412,74.902,75.257
4.304,74.834,75.974
4.3668,74.727,76.086
4.4296,74.675,75.433
4.4925,74.756,74.618
4.5553,75.035,74.571
4.6181,75.381,75.039
4.681,75.525,75.228
4.7438,75.381,74.948
4.8066,74.905,74.551
4.8695,74.54,74.426
4.9323,74.557,74.546
4.9951,74.862,75.025
5.058,75.3,75.74
5.1208,75.406,75.953
5.1836,75.138,75.544
5.2465,74.712,74.82
5.3093,74.384,74.302
5.3721,74.483,74.368
5.435,74.887,74.626
5.4978,75.37,74.714
5.5606,75.717,75.038
5.6235,75.73,75.667
5.6863,75.455,75.87
5.7491,75.071,75.475
5.8119,74.784,74.877
5.8748,74.742,74.426
5.9376,74.77,74.065
6.0004,74.763,74.054
6.0633,74.64,74.919
6.1261,74.632,75.751
6.1889,74.864,75.654
6.2518,75.239,74.906


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_467.csv <==
x,qOut,qIn
0.031416,74.696,75.552
0.094248,74.827,75.374
0.15708,74.982,75.069
0.21991,75.078,74.499
0.28274,75.06,73.966
0.34558,75.097,74.335
0.40841,75.222,75.074
0.47124,75.346,75.272
0.53407,75.362,75.053
0.5969,75.161,75.391
0.65973,74.902,75.751
0.72257,74.726,75.457
0.7854,74.756,74.522
0.84823,74.852,74.087
0.91106,74.876,74.415
0.97389,74.85,75.137
1.0367,74.829,75.352
1.0996,75.025,75.238
1.1624,75.358,75.359
1.2252,75.626,75.372
1.2881,75.624,74.852
1.3509,75.191,74.488
1.4137,74.631,74.638
1.4765,74.249,74.992
1.5394,74.313,75.284
1.6022,74.668,75.32
1.665,75.06,74.941
1.7279,75.364,74.313
1.7907,75.501,74.281
1.8535,75.46,75.123
1.9164,75.216,75.87
1.9792,74.865,75.906
2.042,74.53,75.186
2.1049,74.479,74.625
2.1677,74.71,74.647
2.2305,75.072,75.1
2.2934,75.404,75.306
2.3562,75.485,75.064
2.419,75.306,74.829
2.4819,75.004,74.72
2.5447,74.734,74.472
2.6075,74.724,74.287
2.6704,74.89,74.636
2.7332,75.065,75.41
2.796,75.086,75.994
2.8588,74.897,75.947
2.9217,74.695,75.438
2.9845,74.637,74.62
3.0473,74.847,74.084
3.1102,75.206,74.526
3.173,75.476,75.314
3.2358,75.539,75.563
3.2987,75.304,75.054
3.3615,75.001,74.76
3.4243,74.866,74.803
3.4872,74.903,74.856
3.55,75.066,74.706
3.6128,75.009,74.642
3.6757,74.741,74.873
3.7385,74.461,75.379
3.8013,74.386,75.684
3.8642,74.669,75.233
3.927,75.13,74.606
3.9898,75.558,74.519
4.0527,75.767,75.011
4.1155,75.591,75.121
4.1783,75.148,74.875
4.2412,74.701,74.74
4.304,74.524,75.027
4.3668,74.748,75.545
4.4296,75.09,75.942
4.4925,75.316,75.803
4.5553,75.221,74.856
4.6181,74.906,73.973
4.681,74.643,73.92
4.7438,74.566,74.796
4.8066,74.758,75.64
4.8695,75.022,75.319
4.9323,75.221,74.694
4.9951,75.303,74.63
5.058,75.237,74.826
5.1208,75.075,74.756
5.1836,74.893,74.926
5.2465,74.761,75.269
5.3093,74.739,75.08
5.3721,74.817,74.643
5.435,74.969,74.826
5.4978,75.166,75.629
5.5606,75.385,76.024
5.6235,75.529,75.309
5.6863,75.441,74.478
5.7491,75.13,74.305
5.8119,74.642,74.88
5.8748,74.396,75.31
5.9376,74.526,75.203
6.0004,74.868,74.587
6.0633,75.217,74.318
6.1261,75.241,74.941
6.1889,75.028,75.591
6.2518,74.777,75.749


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_468.csv <==
x,qOut,qIn
0.031416,75.222,74.902
0.094248,75.406,74.788
0.15708,75.392,75.116
0.21991,75.24,75.391
0.28274,75.023,75.414
0.34558,74.916,75.197
0.40841,74.96,74.643
0.47124,75.079,73.973
0.53407,75.182,73.96
0.5969,75.112,75.133
0.65973,74.914,76.312
0.72257,74.712,76.205
0.7854,74.633,75.07
0.84823,74.756,74.34
0.91106,74.976,73.904
0.97389,75.179,73.907
1.0367,75.261,74.88
1.0996,75.195,75.788
1.1624,75.07,75.828
1.2252,74.979,75.464
1.2881,75.007,75.458
1.3509,75.153,75.495
1.4137,75.272,75.091
1.4765,75.245,74.433
1.5394,74.969,74.089
1.6022,74.562,74.42
1.665,74.33,74.983
1.7279,74.408,75.273
1.7907,74.87,75.088
1.8535,75.424,75.188
1.9164,75.695,75.549
1.9792,75.533,75.516
2.042,74.841,74.985
2.1049,74.197,74.716
2.1677,74.071,74.702
2.2305,74.429,74.806
2.2934,75.121,74.946
2.3562,75.651,74.948
2.419,75.893,74.858
2.4819,75.837,74.797
2.5447,75.489,74.681
2.6075,74.994,74.715
2.6704,74.577,75.105
2.7332,74.368,75.607
2.796,74.457,75.623
2.8588,74.707,75.277
2.9217,74.991,75.016
2.9845,75.236,74.79
3.0473,75.385,74.583
3.1102,75.42,74.686
3.173,75.331,75.015
3.2358,75.156,75.334
3.2987,74.94,75.373
3.3615,74.799,74.841
3.4243,74.771,74.309
3.4872,74.818,74.656
3.55,74.889,75.864
3.6128,74.879,75.778
3.6757,74.809,74.508
3.7385,74.756,73.722
3.8013,74.8,74.68
3.8642,75.002,75.849
3.927,75.266,75.997
3.9898,75.464,75.181
4.0527,75.476,74.437
4.1155,75.239,74.525
4.1783,74.924,74.933
4.2412,74.702,75.328
4.304,74.724,75.444
4.3668,74.912,75.227
4.4296,75.071,74.982
4.4925,75.123,74.951
4.5553,75.018,74.996
4.6181,74.934,75.099
4.681,74.943,75.26
4.7438,74.997,75.152
4.8066,75.026,74.684
4.8695,74.913,74.328
4.9323,74.788,74.253
4.9951,74.771,74.492
5.058,74.968,75.078
5.1208,75.24,75.484
5.1836,75.349,75.457
5.2465,75.244,75.201
5.3093,74.923,75.026
5.3721,74.752,75.007
5.435,74.855,74.985
5.4978,75.11,74.913
5.5606,75.352,75.027
5.6235,75.329,75.34
5.6863,75.161,75.364
5.7491,75.007,74.841
5.8119,75.018,74.257
5.8748,75.091,74.5
5.9376,75.016,75.105
6.0004,74.789,75.377
6.0633,74.453,75.006
6.1261,74.348,74.915
6.1889,74.527,75.244
6.2518,74.867,75.354


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_469.csv <==
x,qOut,qIn
0.031416,74.768,74.373
0.094248,74.844,74.603
0.15708,74.931,75.204
0.21991,74.997,75.723
0.28274,75.015,75.507
0.34558,75.047,74.89
0.40841,75.124,74.432
0.47124,75.201,74.174
0.53407,75.224,74.258
0.5969,75.067,74.865
0.65973,74.798,75.542
0.72257,74.572,75.792
0.7854,74.542,75.584
0.84823,74.803,75.28
0.91106,75.202,74.947
0.97389,75.539,74.686
1.0367,75.623,74.546
1.0996,75.302,74.461
1.1624,74.816,74.541
1.2252,74.468,74.97
1.2881,74.539,75.646
1.3509,74.969,75.673
1.4137,75.369,75.19
1.4765,75.498,74.96
1.5394,75.161,75.165
1.6022,74.613,75.235
1.665,74.272,75.218
1.7279,74.283,75.234
1.7907,74.7,74.993
1.8535,75.186,74.197
1.9164,75.553,73.777
1.9792,75.707,74.652
2.042,75.581,76.087
2.1049,75.193,75.671
2.1677,74.747,74.286
2.2305,74.439,73.836
2.2934,74.44,75.109
2.3562,74.681,76.243
2.419,74.986,76.278
2.4819,75.249,75.221
2.5447,75.383,74.06
2.6075,75.397,74.107
2.6704,75.342,74.739
2.7332,75.265,75.073
2.796,75.217,75.142
2.8588,75.149,75.31
2.9217,74.985,75.204
2.9845,74.758,74.879
3.0473,74.525,74.808
3.1102,74.518,74.852
3.173,74.716,74.756
3.2358,74.969,74.845
3.2987,75.111,75.295
3.3615,75.023,75.359
3.4243,74.906,75.074
3.4872,74.914,75.053
3.55,75.18,75.357
3.6128,75.476,75.423
3.6757,75.477,75.277
3.7385,75.166,74.929
3.8013,74.596,74.476
3.8642,74.362,74.269
3.927,74.581,74.363
3.9898,75.02,74.762
4.0527,75.399,75.39
4.1155,75.383,75.564
4.1783,75.109,75.282
4.2412,74.8,75.048
4.304,74.681,74.956
4.3668,74.785,74.635
4.4296,74.951,74.475
4.4925,75.091,74.9
4.5553,75.141,75.481
4.6181,75.183,75.345
4.681,75.252,74.986
4.7438,75.317,75.011
4.8066,75.343,75.485
4.8695,75.212,75.402
4.9323,74.926,74.834
4.9951,74.602,74.505
5.058,74.374,74.717
5.1208,74.432,74.919
5.1836,74.716,75.004
5.2465,75.081,74.985
5.3093,75.379,74.819
5.3721,75.444,74.902
5.435,75.271,75.221
5.4978,74.98,75.301
5.5606,74.712,75.039
5.6235,74.669,75.067
5.6863,74.815,75.222
5.7491,75.04,75.051
5.8119,75.231,74.393
5.8748,75.315,74.164
5.9376,75.31,74.769
6.0004,75.24,75.786
6.0633,75.13,76.073
6.1261,74.988,75.44
6.1889,74.855,74.792
6.2518,74.769,74.469


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_470.csv <==
x,qOut,qIn
0.031416,74.442,74.587
0.094248,74.461,74.506
0.15708,74.792,75.002
0.21991,75.28,75.467
0.28274,75.751,75.152
0.34558,75.859,74.589
0.40841,75.545,74.441
0.47124,75.023,74.694
0.53407,74.554,75.239
0.5969,74.509,75.852
0.65973,74.734,76.067
0.72257,75.018,75.53
0.7854,75.162,74.576
0.84823,75.185,74.391
0.91106,75.161,74.852
0.97389,75.102,75.27
1.0367,75.003,75.088
1.0996,74.841,74.629
1.1624,74.719,74.38
1.2252,74.7,74.495
1.2881,74.829,74.76
1.3509,74.997,75.296
1.4137,75.067,75.995
1.4765,75.009,76.181
1.5394,74.818,75.382
1.6022,74.684,74.307
1.665,74.744,73.772
1.7279,74.986,74.19
1.7907,75.366,75.222
1.8535,75.64,75.462
1.9164,75.638,75.055
1.9792,75.39,74.881
2.042,74.967,75.326
2.1049,74.737,75.399
2.1677,74.741,74.966
2.2305,74.828,74.562
2.2934,74.821,74.813
2.3562,74.639,75.413
2.419,74.541,75.557
2.4819,74.664,74.938
2.5447,75.097,74.382
2.6075,75.581,74.881
2.6704,75.777,75.525
2.7332,75.577,75.479
2.796,74.923,75.006
2.8588,74.354,75.002
2.9217,74.244,74.966
2.9845,74.532,74.475
3.0473,75.066,74.037
3.1102,75.385,74.508
3.173,75.422,75.354
3.2358,75.268,75.93
3.2987,75.037,75.727
3.3615,74.923,75.241
3.4243,74.936,74.905
3.4872,75.013,74.646
3.55,75.089,74.676
3.6128,75.088,74.95
3.6757,75.027,74.942
3.7385,74.962,74.71
3.8013,74.948,74.98
3.8642,75.052,75.436
3.927,75.197,75.354
3.9898,75.261,74.899
4.0527,75.123,74.536
4.1155,74.766,74.47
4.1783,74.443,74.682
4.2412,74.334,75.228
4.304,74.577,75.727
4.3668,75.009,75.417
4.4296,75.413,74.817
4.4925,75.651,74.773
4.5553,75.61,75.278
4.6181,75.301,75.325
4.681,74.912,75.03
4.7438,74.627,74.697
4.8066,74.605,74.466
4.8695,74.781,74.909
4.9323,74.993,75.668
4.9951,75.148,75.589
5.058,75.179,74.269
5.1208,75.098,73.718
5.1836,74.933,74.389
5.2465,74.76,75.401
5.3093,74.657,75.993
5.3721,74.736,75.984
5.435,74.957,75.498
5.4978,75.209,74.864
5.5606,75.378,74.5
5.6235,75.361,74.634
5.6863,75.221,74.936
5.7491,75.05,74.951
5.8119,74.943,74.697
5.8748,74.916,74.943
5.9376,74.937,75.43
6.0004,74.982,75.465
6.0633,75.037,74.887
6.1261,75.041,74.687
6.1889,74.909,74.909
6.2518,74.686,75.003


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_471.csv <==
x,qOut,qIn
0.031416,74.761,75.484
0.094248,75.034,75.541
0.15708,75.278,75.4
0.21991,75.372,75.413
0.28274,75.219,75.367
0.34558,74.932,74.87
0.40841,74.729,74.438
0.47124,74.713,74.448
0.53407,74.947,74.747
0.5969,75.234,75.117
0.65973,75.385,75.417
0.72257,75.34,75.255
0.7854,75.072,74.554
0.84823,74.778,74.212
0.91106,74.601,74.547
0.97389,74.56,75.247
1.0367,74.65,75.595
1.0996,74.772,75.434
1.1624,74.931,75.299
1.2252,75.129,75.339
1.2881,75.362,75.106
1.3509,75.544,74.478
1.4137,75.546,74.109
1.4765,75.351,74.412
1.5394,74.964,75.469
1.6022,74.646,75.896
1.665,74.577,75.265
1.7279,74.724,74.425
1.7907,75.017,74.558
1.8535,75.167,75.105
1.9164,75.083,75.153
1.9792,74.85,74.71
2.042,74.587,74.68
2.1049,74.568,75.346
2.1677,74.809,75.651
2.2305,75.179,75.218
2.2934,75.535,74.818
2.3562,75.631,75.001
2.419,75.405,75.22
2.4819,74.989,75.376
2.5447,74.552,75.468
2.6075,74.442,75.13
2.6704,74.644,74.536
2.7332,74.985,74.324
2.796,75.282,74.839
2.8588,75.333,75.234
2.9217,75.16,75.142
2.9845,74.896,74.853
3.0473,74.686,74.674
3.1102,74.699,74.569
3.173,74.863,74.727
3.2358,75.064,75.363
3.2987,75.191,76.086
3.3615,75.208,75.661
3.4243,75.17,74.538
3.4872,75.128,73.977
3.55,75.127,74.529
3.6128,75.176,74.999
3.6757,75.221,75.039
3.7385,75.208,74.879
3.8013,75.086,74.895
3.8642,74.882,75.374
3.927,74.738,75.942
3.9898,74.716,76.07
4.0527,74.858,75.575
4.1155,74.974,74.539
4.1783,74.946,73.505
4.2412,74.829,73.513
4.304,74.709,75.114
4.3668,74.831,76.154
4.4296,75.127,75.778
4.4925,75.404,74.888
4.5553,75.464,74.644
4.6181,75.161,74.855
4.681,74.739,75.024
4.7438,74.44,75.108
4.8066,74.481,75.046
4.8695,74.729,75.073
4.9323,74.988,75.169
4.9951,75.21,74.945
5.058,75.382,74.365
5.1208,75.584,74.542
5.1836,75.618,75.334
5.2465,75.368,75.76
5.3093,74.738,75.367
5.3721,74.18,74.942
5.435,74.115,74.679
5.4978,74.501,74.571
5.5606,75.197,74.835
5.6235,75.637,75.241
5.6863,75.642,75.43
5.7491,75.328,75.378
5.8119,74.861,75.106
5.8748,74.708,74.835
5.9376,74.865,74.723
6.0004,75.122,74.739
6.0633,75.249,74.705
6.1261,75.084,74.572
6.1889,74.827,74.605
6.2518,74.666,74.989


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_472.csv <==
x,qOut,qIn
0.031416,75.054,75.016
0.094248,74.919,75.202
0.15708,74.898,75.088
0.21991,74.953,74.636
0.28274,75.018,74.385
0.34558,74.926,74.54
0.40841,74.78,74.737
0.47124,74.708,74.897
0.53407,74.832,75.166
0.5969,75.063,75.375
0.65973,75.189,75.248
0.72257,75.152,74.938
0.7854,74.929,74.916
0.84823,74.795,75.325
0.91106,74.863,75.671
0.97389,75.067,75.516
1.0367,75.304,74.742
1.0996,75.382,74.219
1.1624,75.315,74.346
1.2252,75.17,74.955
1.2881,75.016,75.545
1.3509,74.867,75.491
1.4137,74.71,75.055
1.4765,74.584,74.761
1.5394,74.54,74.643
1.6022,74.657,74.49
1.665,74.87,74.687
1.7279,75.083,75.389
1.7907,75.2,75.974
1.8535,75.191,75.715
1.9164,75.15,75.103
1.9792,75.146,74.567
2.042,75.237,74.128
2.1049,75.316,74.161
2.1677,75.237,74.857
2.2305,75.008,75.723
2.2934,74.673,75.908
2.3562,74.551,75.078
2.419,74.724,74.188
2.4819,75.049,74.15
2.5447,75.359,74.938
2.6075,75.339,75.573
2.6704,75.03,75.78
2.7332,74.663,75.411
2.796,74.485,74.775
2.8588,74.71,74.78
2.9217,75.15,75.045
2.9845,75.552,74.741
3.0473,75.684,73.993
3.1102,75.363,74.371
3.173,74.817,75.515
3.2358,74.377,76.198
3.2987,74.358,75.529
3.3615,74.762,74.944
3.4243,75.219,75.2
3.4872,75.472,75.594
3.55,75.308,74.874
3.6128,74.887,73.83
3.6757,74.587,73.697
3.7385,74.58,74.452
3.8013,74.966,75.363
3.8642,75.407,75.729
3.927,75.61,75.681
3.9898,75.497,75.327
4.0527,75.04,74.778
4.1155,74.589,74.546
4.1783,74.389,74.748
4.2412,74.454,75.026
4.304,74.738,74.882
4.3668,75.041,74.687
4.4296,75.34,74.834
4.4925,75.585,75.143
4.5553,75.734,75.353
4.6181,75.589,75.381
4.681,75.129,75.214
4.7438,74.56,74.883
4.8066,74.13,74.649
4.8695,74.144,74.912
4.9323,74.482,75.38
4.9951,74.953,75.568
5.058,75.376,75.254
5.1208,75.61,74.655
5.1836,75.565,74.321
5.2465,75.295,74.881
5.3093,74.879,75.828
5.3721,74.638,75.386
5.435,74.641,74.342
5.4978,74.785,74.141
5.5606,74.94,74.805
5.6235,75.008,75.193
5.6863,75.065,75.384
5.7491,75.133,75.255
5.8119,75.221,74.764
5.8748,75.203,74.607
5.9376,75.09,74.849
6.0004,74.972,75.139
6.0633,74.951,75.315
6.1261,75.067,75.381
6.1889,75.175,75.277
6.2518,75.193,75.036


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_473.csv <==
x,qOut,qIn
0.031416,74.774,76.121
0.094248,75.121,75.236
0.15708,75.301,73.861
0.21991,75.304,73.607
0.28274,75.152,74.82
0.34558,75.015,75.654
0.40841,74.975,75.697
0.47124,75.021,75.225
0.53407,75.123,74.685
0.5969,75.176,74.638
0.65973,75.145,74.877
0.72257,75.033,74.871
0.7854,74.854,74.566
0.84823,74.661,74.909
0.91106,74.549,75.641
0.97389,74.589,75.888
1.0367,74.834,75.229
1.0996,75.237,74.415
1.1624,75.566,74.097
1.2252,75.633,74.617
1.2881,75.263,75.401
1.3509,74.665,75.388
1.4137,74.321,74.999
1.4765,74.387,74.793
1.5394,74.92,75.069
1.6022,75.406,75.549
1.665,75.55,75.847
1.7279,75.347,75.639
1.7907,74.858,74.691
1.8535,74.534,74.097
1.9164,74.542,74.417
1.9792,74.796,75.084
2.042,75.165,75.203
2.1049,75.392,75.14
2.1677,75.398,75.193
2.2305,75.212,74.887
2.2934,74.882,74.234
2.3562,74.642,74.16
2.419,74.623,74.645
2.4819,74.781,75.323
2.5447,75.043,75.728
2.6075,75.19,75.495
2.6704,75.225,75.08
2.7332,75.226,75.025
2.796,75.282,75.312
2.8588,75.39,75.447
2.9217,75.364,75.238
2.9845,75.155,74.565
3.0473,74.752,73.991
3.1102,74.531,74.462
3.173,74.649,75.291
3.2358,74.958,75.478
3.2987,75.267,74.95
3.3615,75.195,74.939
3.4243,74.838,75.303
3.4872,74.462,75.44
3.55,74.348,75.127
3.6128,74.6,74.64
3.6757,74.985,74.277
3.7385,75.329,74.418
3.8013,75.483,75.118
3.8642,75.483,75.602
3.927,75.404,75.632
3.9898,75.284,75.396
4.0527,75.154,75.097
4.1155,74.961,74.745
4.1783,74.74,74.537
4.2412,74.577,74.759
4.304,74.559,75.194
4.3668,74.737,75.042
4.4296,75.002,74.613
4.4925,75.244,74.572
4.5553,75.362,74.939
4.6181,75.326,75.226
4.681,75.167,75.548
4.7438,74.943,75.8
4.8066,74.712,75.42
4.8695,74.576,74.723
4.9323,74.618,74.433
4.9951,74.828,74.495
5.058,75.174,74.439
5.1208,75.467,74.628
5.1836,75.536,75.251
5.2465,75.374,75.699
5.3093,75.005,75.277
5.3721,74.745,74.655
5.435,74.704,74.643
5.4978,74.8,75.233
5.5606,74.913,75.604
5.6235,74.875,75.119
5.6863,74.806,74.602
5.7491,74.823,74.804
5.8119,75.028,75.469
5.8748,75.348,75.243
5.9376,75.559,74.508
6.0004,75.529,74.172
6.0633,75.15,74.625
6.1261,74.657,75.075
6.1889,74.383,75.355
6.2518,74.416,75.763


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_474.csv <==
x,qOut,qIn
0.031416,75.237,74.856
0.094248,75.524,74.121
0.15708,75.577,74.11
0.21991,75.386,74.937
0.28274,74.964,75.785
0.34558,74.572,75.839
0.40841,74.426,75.462
0.47124,74.531,75.005
0.53407,74.84,74.782
0.5969,75.111,74.86
0.65973,75.265,74.953
0.72257,75.299,74.731
0.7854,75.223,74.492
0.84823,75.102,75.035
0.91106,75.003,75.593
0.97389,74.961,75.202
1.0367,75.002,74.317
1.0996,75.048,74.494
1.1624,74.99,75.223
1.2252,74.83,75.721
1.2881,74.593,75.55
1.3509,74.519,74.918
1.4137,74.707,74.433
1.4765,75.07,74.674
1.5394,75.495,75.343
1.6022,75.693,75.191
1.665,75.558,74.602
1.7279,75.197,74.476
1.7907,74.762,75.062
1.8535,74.602,75.312
1.9164,74.704,75.183
1.9792,74.912,75.181
2.042,75.064,75.412
2.1049,75.049,75.046
2.1677,74.949,74.415
2.2305,74.857,74.486
2.2934,74.858,75.443
2.3562,74.98,75.617
2.419,75.147,75.035
2.4819,75.264,74.685
2.5447,75.245,75.13
2.6075,75.078,75.437
2.6704,74.894,75.121
2.7332,74.781,74.456
2.796,74.812,74.364
2.8588,74.878,74.936
2.9217,74.914,75.298
2.9845,74.943,75.179
3.0473,75.002,75.072
3.1102,75.145,74.973
3.173,75.253,74.578
3.2358,75.247,74.412
3.2987,75.062,75.096
3.3615,74.851,75.99
3.4243,74.786,76.327
3.4872,74.878,75.864
3.55,75.103,74.79
3.6128,75.257,74.021
3.6757,75.276,73.906
3.7385,75.183,74.462
3.8013,75.015,75.345
3.8642,74.856,75.306
3.927,74.751,74.546
3.9898,74.73,74.183
4.0527,74.816,74.86
4.1155,74.979,75.663
4.1783,75.097,75.931
4.2412,75.091,75.488
4.304,74.901,74.655
4.3668,74.683,74.313
4.4296,74.667,74.476
4.4925,74.9,74.794
4.5553,75.383,75.229
4.6181,75.788,75.732
4.681,75.801,75.829
4.7438,75.412,75.386
4.8066,74.676,74.836
4.8695,74.253,74.497
4.9323,74.325,74.326
4.9951,74.668,74.535
5.058,74.994,75.063
5.1208,74.984,75.364
5.1836,74.858,75.482
5.2465,74.82,75.618
5.3093,75.05,75.482
5.3721,75.374,74.742
5.435,75.465,74.121
5.4978,75.255,74.298
5.5606,74.737,74.942
5.6235,74.419,75.04
5.6863,74.53,74.96
5.7491,74.944,75.087
5.8119,75.484,75.319
5.8748,75.745,75.368
5.9376,75.608,75.226
6.0004,75.182,74.868
6.0633,74.624,74.612
6.1261,74.363,74.875
6.1889,74.472,75.32
6.2518,74.818,75.464


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_475.csv <==
x,qOut,qIn
0.031416,74.326,75.248
0.094248,74.507,75.018
0.15708,75.004,74.673
0.21991,75.51,74.458
0.28274,75.742,74.508
0.34558,75.502,74.619
0.40841,74.991,74.845
0.47124,74.528,75.333
0.53407,74.424,75.793
0.5969,74.731,75.546
0.65973,75.137,74.883
0.72257,75.408,74.4
0.7854,75.348,74.558
0.84823,75.037,74.989
0.91106,74.753,75.162
0.97389,74.666,74.872
1.0367,74.898,74.607
1.0996,75.247,75.104
1.1624,75.461,75.723
1.2252,75.435,75.714
1.2881,75.103,75.185
1.3509,74.696,74.931
1.4137,74.449,74.933
1.4765,74.427,75.174
1.5394,74.647,75.338
1.6022,74.943,74.646
1.665,75.221,73.793
1.7279,75.405,73.975
1.7907,75.423,75.265
1.8535,75.22,75.865
1.9164,74.919,75.626
1.9792,74.674,75.222
2.042,74.634,75.117
2.1049,74.77,75.049
2.1677,74.936,74.938
2.2305,75.069,74.822
2.2934,75.129,74.633
2.3562,75.208,74.586
2.419,75.311,74.813
2.4819,75.392,75.145
2.5447,75.397,75.298
2.6075,75.262,75.215
2.6704,75.015,75.071
2.7332,74.729,74.948
2.796,74.482,74.847
2.8588,74.384,74.793
2.9217,74.485,74.91
2.9845,74.754,75.316
3.0473,75.144,75.758
3.1102,75.493,75.363
3.173,75.641,74.592
3.2358,75.55,74.41
3.2987,75.207,74.935
3.3615,74.857,74.919
3.4243,74.665,74.447
3.4872,74.641,74.256
3.55,74.751,74.665
3.6128,74.871,75.302
3.6757,75.003,75.899
3.7385,75.126,75.999
3.8013,75.218,75.259
3.8642,75.177,74.503
3.927,75.026,74.345
3.9898,74.869,74.838
4.0527,74.819,75.625
4.1155,74.958,75.719
4.1783,75.173,75.139
4.2412,75.338,74.495
4.304,75.335,74.479
4.3668,75.135,74.952
4.4296,74.849,75.237
4.4925,74.592,74.99
4.5553,74.47,74.719
4.6181,74.484,74.735
4.681,74.604,74.606
4.7438,74.813,74.599
4.8066,75.096,75.418
4.8695,75.403,76.196
4.9323,75.569,75.923
4.9951,75.515,74.715
5.058,75.18,73.72
5.1208,74.843,74.238
5.1836,74.768,75.251
5.2465,74.931,75.495
5.3093,75.252,75.281
5.3721,75.331,75.631
5.435,75.147,75.656
5.4978,74.871,74.881
5.5606,74.709,74.079
5.6235,74.788,74.246
5.6863,74.891,74.902
5.7491,74.898,75.595
5.8119,74.724,75.779
5.8748,74.639,75.165
5.9376,74.81,74.425
6.0004,75.148,74.373
6.0633,75.531,75.008
6.1261,75.555,75.342
6.1889,75.183,75.365
6.2518,74.672,75.301


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_476.csv <==
x,qOut,qIn
0.031416,74.564,74.095
0.094248,74.359,74.827
0.15708,74.467,75.842
0.21991,74.728,76.026
0.28274,74.969,74.735
0.34558,75.108,73.666
0.40841,75.2,73.927
0.47124,75.238,75.189
0.53407,75.206,75.827
0.5969,74.999,75.437
0.65973,74.716,75.268
0.72257,74.519,75.575
0.7854,74.562,75.479
0.84823,74.896,74.739
0.91106,75.33,74.309
0.97389,75.648,74.374
1.0367,75.65,74.551
1.0996,75.24,74.957
1.1624,74.755,75.531
1.2252,74.49,75.548
1.2881,74.705,74.67
1.3509,75.126,74.362
1.4137,75.313,74.917
1.4765,75.159,75.417
1.5394,74.638,75.217
1.6022,74.332,74.885
1.665,74.477,74.673
1.7279,74.94,74.658
1.7907,75.526,75.193
1.8535,75.846,75.644
1.9164,75.785,75.409
1.9792,75.416,74.822
2.042,74.855,74.585
2.1049,74.485,74.761
2.1677,74.441,74.98
2.2305,74.637,75.094
2.2934,74.955,75.01
2.3562,75.168,75.006
2.419,75.214,75.101
2.4819,75.127,75.035
2.5447,74.954,74.864
2.6075,74.867,75.089
2.6704,74.894,75.375
2.7332,74.973,75.205
2.796,75.022,74.629
2.8588,74.974,74.385
2.9217,74.937,74.589
2.9845,74.972,75.073
3.0473,75.125,75.3
3.1102,75.233,75.208
3.173,75.174,75.291
3.2358,74.994,75.661
3.2987,74.773,75.862
3.3615,74.749,75.183
3.4243,74.884,74.225
3.4872,75.055,73.913
3.55,75.132,74.514
3.6128,75.079,75.138
3.6757,75.018,75.44
3.7385,75.008,75.342
3.8013,75.091,75.057
3.8642,75.132,74.904
3.927,75.044,74.76
3.9898,74.868,74.616
4.0527,74.667,74.83
4.1155,74.619,75.367
4.1783,74.744,75.637
4.2412,74.984,75.296
4.304,75.269,74.597
4.3668,75.515,74.46
4.4296,75.618,74.783
4.4925,75.512,75.129
4.5553,75.138,75.068
4.6181,74.661,74.695
4.681,74.382,74.576
4.7438,74.405,75.087
4.8066,74.772,75.848
4.8695,75.176,75.973
4.9323,75.384,75.57
4.9951,75.339,74.939
5.058,75.026,74.661
5.1208,74.74,74.685
5.1836,74.685,74.567
5.2465,74.842,74.424
5.3093,75.147,74.647
5.3721,75.313,75.038
5.435,75.262,75.245
5.4978,75.062,75.219
5.5606,74.812,75.036
5.6235,74.709,75.108
5.6863,74.737,75.27
5.7491,74.823,74.957
5.8119,74.888,74.141
5.8748,74.933,74.222
5.9376,75.055,75.147
6.0004,75.261,75.959
6.0633,75.542,76.019
6.1261,75.67,75.543
6.1889,75.489,74.84
6.2518,75.076,74.237


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_477.csv <==
x,qOut,qIn
0.031416,74.648,74.14
0.094248,74.927,74.874
0.15708,75.228,75.341
0.21991,75.388,75.475
0.28274,75.275,75.494
0.34558,75.015,75.352
0.40841,74.822,75.076
0.47124,74.776,75.022
0.53407,74.921,75.27
0.5969,75.047,74.96
0.65973,75.059,74.308
0.72257,74.998,74.287
0.7854,74.926,75.141
0.84823,75.015,75.385
0.91106,75.194,74.949
0.97389,75.304,74.555
1.0367,75.181,74.585
1.0996,74.764,75.098
1.1624,74.363,75.846
1.2252,74.211,76.148
1.2881,74.488,75.523
1.3509,74.97,74.775
1.4137,75.384,74.451
1.4765,75.611,74.456
1.5394,75.567,74.388
1.6022,75.367,74.554
1.665,75.124,75.094
1.7279,74.91,75.493
1.7907,74.775,75.425
1.8535,74.714,75.162
1.9164,74.735,74.841
1.9792,74.808,74.564
2.042,74.903,74.686
2.1049,74.921,75.088
2.1677,74.879,75.269
2.2305,74.868,75.118
2.2934,74.979,75.029
2.3562,75.283,75.311
2.419,75.589,75.487
2.4819,75.697,75.209
2.5447,75.411,74.714
2.6075,74.822,74.792
2.6704,74.366,75.169
2.7332,74.254,75.18
2.796,74.611,74.584
2.8588,75.052,74.424
2.9217,75.335,74.725
2.9845,75.4,74.843
3.0473,75.229,74.544
3.1102,74.98,74.93
3.173,74.789,75.881
3.2358,74.722,76.242
3.2987,74.823,75.007
3.3615,75.004,73.914
3.4243,75.172,74.161
3.4872,75.278,75.256
3.55,75.285,75.908
3.6128,75.229,75.504
3.6757,75.151,74.872
3.7385,75.074,74.641
3.8013,75.017,74.823
3.8642,74.962,75.132
3.927,74.881,75.346
3.9898,74.771,74.997
4.0527,74.636,74.283
4.1155,74.553,74.322
4.1783,74.612,74.964
4.2412,74.815,75.632
4.304,75.147,75.798
4.3668,75.428,75.324
4.4296,75.481,74.691
4.4925,75.296,74.426
4.5553,74.901,74.33
4.6181,74.664,74.311
4.681,74.739,74.823
4.7438,75.019,75.59
4.8066,75.352,75.84
4.8695,75.422,75.603
4.9323,75.26,75.186
4.9951,75.015,74.534
5.058,74.857,74.248
5.1208,74.841,74.844
5.1836,74.824,75.485
5.2465,74.776,75.474
5.3093,74.691,75.026
5.3721,74.804,75
5.435,75.106,75.107
5.4978,75.405,74.936
5.5606,75.494,74.552
5.6235,75.137,74.771
5.6863,74.611,75.327
5.7491,74.245,75.464
5.8119,74.34,74.851
5.8748,74.792,74.49
5.9376,75.285,74.793
6.0004,75.621,75.492
6.0633,75.644,75.914
6.1261,75.353,75.402
6.1889,74.945,74.413
6.2518,74.643,73.772


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_478.csv <==
x,qOut,qIn
0.031416,75.248,74.36
0.094248,75.466,74.127
0.15708,75.396,74.6
0.21991,75.073,75.228
0.28274,74.589,75.483
0.34558,74.464,75.271
0.40841,74.764,74.783
0.47124,75.233,74.375
0.53407,75.579,74.443
0.5969,75.383,74.931
0.65973,74.858,75.495
0.72257,74.39,75.812
0.7854,74.363,75.659
0.84823,74.807,75.198
0.91106,75.341,74.716
0.97389,75.707,74.512
1.0367,75.7,74.726
1.0996,75.356,74.863
1.1624,74.892,74.819
1.2252,74.525,74.807
1.2881,74.447,75.012
1.3509,74.652,75.419
1.4137,74.957,75.62
1.4765,75.194,75.225
1.5394,75.214,74.625
1.6022,74.978,74.803
1.665,74.688,75.278
1.7279,74.542,75.289
1.7907,74.709,74.747
1.8535,75.107,74.526
1.9164,75.49,74.758
1.9792,75.683,75.314
2.042,75.538,75.72
2.1049,75.132,75.331
2.1677,74.735,74.721
2.2305,74.516,74.67
2.2934,74.6,75.1
2.3562,74.806,74.823
2.419,74.997,74.151
2.4819,75.135,74.045
2.5447,75.207,75.007
2.6075,75.249,75.576
2.6704,75.237,75.387
2.7332,75.168,75.254
2.796,75.051,75.849
2.8588,74.949,75.842
2.9217,74.887,74.956
2.9845,74.864,74.297
3.0473,74.871,74.57
3.1102,74.923,74.835
3.173,75.045,74.868
3.2358,75.196,74.98
3.2987,75.324,75.204
3.3615,75.272,75.327
3.4243,75.027,75.255
3.4872,74.705,74.851
3.55,74.442,74.683
3.6128,74.398,75.069
3.6757,74.524,75.118
3.7385,74.749,74.544
3.8013,75.002,74.285
3.8642,75.283,74.965
3.927,75.54,75.601
3.9898,75.681,75.577
4.0527,75.612,75.08
4.1155,75.272,74.721
4.1783,74.858,74.513
4.2412,74.563,74.655
4.304,74.559,75.384
4.3668,74.773,75.785
4.4296,75.025,75.477
4.4925,75.212,75.038
4.5553,75.256,74.936
4.6181,75.196,74.724
4.681,75.076,74.455
4.7438,74.935,74.569
4.8066,74.807,75.127
4.8695,74.71,75.257
4.9323,74.683,74.868
4.9951,74.747,74.491
5.058,74.918,74.763
5.1208,75.135,75.554
5.1836,75.258,76.119
5.2465,75.225,75.835
5.3093,74.992,74.572
5.3721,74.763,73.745
5.435,74.743,74.074
5.4978,74.935,75.315
5.5606,75.3,76.312
5.6235,75.517,75.799
5.6863,75.435,74.62
5.7491,75.13,74.003
5.8119,74.724,74.352
5.8748,74.574,74.826
5.9376,74.668,75.219
6.0004,74.849,75.488
6.0633,74.949,75.492
6.1261,74.901,75.403
6.1889,74.881,75.333
6.2518,74.975,75.046


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_479.csv <==
x,qOut,qIn
0.031416,75.145,74.692
0.094248,74.951,74.28
0.15708,74.781,74.174
0.21991,74.742,74.594
0.28274,74.908,75.408
0.34558,75.125,75.839
0.40841,75.239,75.646
0.47124,75.204,75
0.53407,75.001,74.559
0.5969,74.771,74.847
0.65973,74.643,75.333
0.72257,74.671,75.441
0.7854,74.882,74.844
0.84823,75.199,74.255
0.91106,75.496,74.201
0.97389,75.659,74.619
1.0367,75.581,75.278
1.0996,75.237,75.841
1.1624,74.802,75.795
1.2252,74.453,74.824
1.2881,74.35,73.837
1.3509,74.478,74.467
1.4137,74.746,75.798
1.4765,75.062,76.41
1.5394,75.345,75.952
1.6022,75.474,75.273
1.665,75.406,74.489
1.7279,75.218,73.85
1.7907,75.014,73.951
1.8535,74.949,74.627
1.9164,74.916,75.15
1.9792,74.831,75.292
2.042,74.622,75.387
2.1049,74.504,75.494
2.1677,74.648,75.255
2.2305,74.977,74.718
2.2934,75.372,74.473
2.3562,75.436,74.815
2.419,75.151,75.072
2.4819,74.774,74.953
2.5447,74.59,75.044
2.6075,74.916,75.425
2.6704,75.469,75.471
2.7332,75.87,75.222
2.796,75.75,75.023
2.8588,75.011,74.973
2.9217,74.257,74.882
2.9845,73.917,74.726
3.0473,74.308,74.723
3.1102,74.932,74.83
3.173,75.39,74.879
3.2358,75.575,75.005
3.2987,75.446,75.127
3.3615,75.188,75.02
3.4243,74.922,74.922
3.4872,74.733,74.997
3.55,74.69,75.116
3.6128,74.782,75.304
3.6757,74.951,75.438
3.7385,75.134,75.08
3.8013,75.275,74.453
3.8642,75.337,74.545
3.927,75.307,75
3.9898,75.197,75.23
4.0527,75.023,75.352
4.1155,74.85,75.527
4.1783,74.744,75.344
4.2412,74.724,74.805
4.304,74.801,74.483
4.3668,74.906,74.681
4.4296,74.984,74.874
4.4925,75.02,74.81
4.5553,75.008,74.862
4.6181,75.006,75.374
4.681,75.052,75.662
4.7438,75.132,75.216
4.8066,75.222,74.303
4.8695,75.207,74.237
4.9323,75.059,75.037
4.9951,74.857,75.865
5.058,74.698,75.425
5.1208,74.754,74.452
5.1836,74.989,74.302
5.2465,75.267,74.99
5.3093,75.449,75.381
5.3721,75.367,74.946
5.435,75.074,74.648
5.4978,74.739,74.963
5.5606,74.537,75.619
5.6235,74.608,75.423
5.6863,74.844,74.583
5.7491,75.106,74.056
5.8119,75.267,74.631
5.8748,75.239,75.398
5.9376,75.067,75.688
6.0004,74.867,75.61
6.0633,74.759,75.349
6.1261,74.852,75.132
6.1889,75.037,75.06
6.2518,75.177,75.004


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_480.csv <==
x,qOut,qIn
0.031416,75.293,74.635
0.094248,75.238,74.622
0.15708,75.083,74.976
0.21991,74.968,75.463
0.28274,75.023,75.657
0.34558,75.2,75.199
0.40841,75.326,74.617
0.47124,75.321,74.664
0.53407,75.132,75.351
0.5969,74.921,75.516
0.65973,74.806,74.975
0.72257,74.794,74.046
0.7854,74.865,73.668
0.84823,74.927,74.746
0.91106,74.977,76.194
0.97389,75.012,76.624
1.0367,75.027,75.684
1.0996,74.97,74.673
1.1624,74.862,74.076
1.2252,74.773,74.037
1.2881,74.778,74.776
1.3509,74.926,75.53
1.4137,75.123,75.659
1.4765,75.274,75.434
1.5394,75.295,75.402
1.6022,75.216,75.04
1.665,75.116,74.348
1.7279,75.007,74.148
1.7907,74.886,74.828
1.8535,74.653,75.318
1.9164,74.431,75.282
1.9792,74.381,75.096
2.042,74.646,74.957
2.1049,75.197,74.755
2.1677,75.709,74.769
2.2305,75.903,75.198
2.2934,75.521,75.616
2.3562,74.768,75.279
2.419,74.275,74.673
2.4819,74.286,74.502
2.5447,74.913,75.039
2.6075,75.534,75.237
2.6704,75.777,74.807
2.7332,75.601,74.347
2.796,75.029,74.697
2.8588,74.559,75.295
2.9217,74.445,75.484
2.9845,74.629,75.355
3.0473,74.992,75.007
3.1102,75.202,74.743
3.173,75.21,74.881
3.2358,75.087,75.35
3.2987,74.926,75.48
3.3615,74.904,75.115
3.4243,75.011,74.833
3.4872,75.155,74.764
3.55,75.231,74.604
3.6128,75.141,74.241
3.6757,74.962,74.188
3.7385,74.793,74.749
3.8013,74.726,75.617
3.8642,74.745,75.971
3.927,74.802,75.82
3.9898,74.885,75.416
4.0527,74.994,75.103
4.1155,75.135,74.874
4.1783,75.224,74.646
4.2412,75.225,74.561
4.304,75.108,74.674
4.3668,75.018,74.908
4.4296,75.055,75.156
4.4925,75.163,75.162
4.5553,75.266,74.854
4.6181,75.115,75.055
4.681,74.762,75.577
4.7438,74.404,75.475
4.8066,74.251,74.346
4.8695,74.421,73.819
4.9323,74.771,74.43
4.9951,75.175,75.474
5.058,75.522,75.646
5.1208,75.754,74.996
5.1836,75.758,74.651
5.2465,75.524,74.938
5.3093,75.061,75.288
5.3721,74.672,75.217
5.435,74.542,75.144
5.4978,74.633,75.258
5.5606,74.857,75.415
5.6235,75.011,75.081
5.6863,75.11,74.584
5.7491,75.177,74.628
5.8119,75.235,75.226
5.8748,75.18,75.102
5.9376,74.971,74.594
6.0004,74.705,74.66
6.0633,74.501,75.24
6.1261,74.567,75.246
6.1889,74.827,74.955
6.2518,75.123,74.778


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_481.csv <==
x,qOut,qIn
0.031416,75.668,75.783
0.094248,75.7,75.572
0.15708,75.206,74.86
0.21991,74.516,74.345
0.28274,74.035,74.391
0.34558,74.185,74.644
0.40841,74.659,74.92
0.47124,75.162,75.176
0.53407,75.435,75.508
0.5969,75.54,75.538
0.65973,75.558,75.076
0.72257,75.486,74.555
0.7854,75.306,74.683
0.84823,74.969,75.168
0.91106,74.64,75.362
0.97389,74.472,75.158
1.0367,74.591,74.75
1.0996,74.918,74.797
1.1624,75.265,75.163
1.2252,75.484,75.159
1.2881,75.448,74.404
1.3509,75.128,74.399
1.4137,74.721,75.426
1.4765,74.442,76.313
1.5394,74.479,75.565
1.6022,74.786,74.205
1.665,75.141,73.838
1.7279,75.388,74.621
1.7907,75.401,75.379
1.8535,75.209,75.371
1.9164,74.974,75.2
1.9792,74.824,74.943
2.042,74.864,74.662
2.1049,75.022,74.858
2.1677,75.148,75.298
2.2305,75.168,75.319
2.2934,75.027,74.729
2.3562,74.835,74.656
2.419,74.729,75.14
2.4819,74.765,75.388
2.5447,74.972,75.03
2.6075,75.229,74.787
2.6704,75.363,74.868
2.7332,75.299,75.216
2.796,74.982,75.651
2.8588,74.649,75.404
2.9217,74.553,74.638
2.9845,74.709,74.169
3.0473,75.077,74.421
3.1102,75.308,74.825
3.173,75.287,75.118
3.2358,75.101,75.257
3.2987,74.877,75.207
3.3615,74.853,75.153
3.4243,74.963,75.157
3.4872,75.086,75.098
3.55,75.101,74.919
3.6128,75.021,74.884
3.6757,74.954,74.972
3.7385,74.947,74.905
3.8013,75.023,74.741
3.8642,75.121,75.044
3.927,75.203,75.507
3.9898,75.221,75.606
4.0527,75.133,75.215
4.1155,74.894,74.799
4.1783,74.631,74.738
4.2412,74.485,75.221
4.304,74.584,75.636
4.3668,74.872,74.944
4.4296,75.16,73.94
4.4925,75.337,73.786
4.5553,75.318,74.59
4.6181,75.194,75.173
4.681,75.063,75.513
4.7438,74.963,75.716
4.8066,74.915,75.28
4.8695,74.876,74.404
4.9323,74.872,74.139
4.9951,74.927,74.872
5.058,75.058,76.081
5.1208,75.205,76.26
5.1836,75.291,75.463
5.2465,75.298,74.516
5.3093,75.225,74.116
5.3721,75.16,74.087
5.435,75.082,74.319
5.4978,74.941,74.845
5.5606,74.683,75.291
5.6235,74.392,75.346
5.6863,74.291,75.411
5.7491,74.447,75.668
5.8119,74.887,75.587
5.8748,75.325,75.08
5.9376,75.494,74.72
6.0004,75.353,74.554
6.0633,74.908,74.56
6.1261,74.629,74.683
6.1889,74.759,74.9
6.2518,75.167,75.31


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_482.csv <==
x,qOut,qIn
0.031416,75.381,73.942
0.094248,75.148,74.907
0.15708,74.965,76.136
0.21991,74.855,76.704
0.28274,74.81,75.968
0.34558,74.699,74.66
0.40841,74.585,73.782
0.47124,74.552,73.891
0.53407,74.679,74.802
0.5969,74.87,75.328
0.65973,74.996,75.367
0.72257,75.058,75.348
0.7854,75.081,75.34
0.84823,75.247,74.976
0.91106,75.445,74.677
0.97389,75.477,74.862
1.0367,75.141,75.095
1.0996,74.502,74.902
1.1624,74.066,74.839
1.2252,74.081,75.154
1.2881,74.682,75.39
1.3509,75.454,75.067
1.4137,75.994,74.771
1.4765,76.077,74.953
1.5394,75.509,75.421
1.6022,74.652,75.225
1.665,74.16,74.583
1.7279,74.216,74.206
1.7907,74.853,74.424
1.8535,75.409,74.855
1.9164,75.619,75.301
1.9792,75.505,75.552
2.042,75.139,75.427
2.1049,74.861,75.145
2.1677,74.779,74.993
2.2305,74.845,75.089
2.2934,74.986,75.246
2.3562,75.064,74.995
2.419,75.088,74.603
2.4819,75.089,74.567
2.5447,75.097,74.753
2.6075,75.125,74.874
2.6704,75.132,75.123
2.7332,75.079,75.262
2.796,74.932,74.897
2.8588,74.714,74.683
2.9217,74.549,74.982
2.9845,74.525,75.395
3.0473,74.707,75.433
3.1102,75.011,75.076
3.173,75.29,74.693
3.2358,75.456,74.596
3.2987,75.437,74.839
3.3615,75.294,75.314
3.4243,75.124,75.61
3.4872,74.977,75.092
3.55,74.888,74.203
3.6128,74.806,74.676
3.6757,74.751,75.662
3.7385,74.753,75.605
3.8013,74.842,74.483
3.8642,74.967,74.377
3.927,75.045,75.067
3.9898,75.062,75.483
4.0527,75.02,75.106
4.1155,75.031,74.653
4.1783,75.093,74.587
4.2412,75.146,75.11
4.304,75.123,75.631
4.3668,74.997,75.232
4.4296,74.888,74.645
4.4925,74.866,74.656
4.5553,74.983,75.1
4.6181,75.105,75.083
4.681,75.127,74.761
4.7438,75.06,74.465
4.8066,74.943,74.61
4.8695,74.919,75.327
4.9323,74.968,75.957
4.9951,75.024,75.805
5.058,75.016,75.092
5.1208,74.952,74.838
5.1836,74.909,74.943
5.2465,74.913,75.133
5.3093,74.972,75.126
5.3721,75.016,74.908
5.435,75.043,74.638
5.4978,75.068,74.375
5.5606,75.103,74.264
5.6235,75.107,74.72
5.6863,75.032,75.352
5.7491,74.902,75.364
5.8119,74.751,74.574
5.8748,74.685,74.587
5.9376,74.732,75.489
6.0004,74.874,76.148
6.0633,75.088,75.702
6.1261,75.322,74.917
6.1889,75.489,74.29
6.2518,75.526,73.865


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_483.csv <==
x,qOut,qIn
0.031416,74.983,74.614
0.094248,74.872,74.643
0.15708,74.787,75.092
0.21991,74.81,75.579
0.28274,75.001,75.437
0.34558,75.201,74.812
0.40841,75.234,74.436
0.47124,75.08,74.521
0.53407,74.756,74.648
0.5969,74.564,74.635
0.65973,74.65,74.883
0.72257,74.939,75.359
0.7854,75.321,75.628
0.84823,75.501,75.699
0.91106,75.415,75.764
0.97389,75.169,75.547
1.0367,74.895,74.571
1.0996,74.81,73.789
1.1624,74.859,74.065
1.2252,74.954,75.034
1.2881,75.004,75.449
1.3509,75.054,75.045
1.4137,75.128,74.831
1.4765,75.165,75.218
1.5394,75.092,75.718
1.6022,74.834,75.472
1.665,74.565,74.867
1.7279,74.436,74.379
1.7907,74.572,74.315
1.8535,74.867,74.694
1.9164,75.197,75.2
1.9792,75.49,75.414
2.042,75.694,75.196
2.1049,75.7,74.873
2.1677,75.405,74.588
2.2305,74.923,74.467
2.2934,74.413,74.94
2.3562,74.289,75.587
2.419,74.522,75.663
2.4819,74.911,75.208
2.5447,75.236,74.748
2.6075,75.372,74.437
2.6704,75.385,74.431
2.7332,75.317,75.161
2.796,75.2,76.036
2.8588,74.98,75.684
2.9217,74.733,74.832
2.9845,74.58,74.58
3.0473,74.64,75.088
3.1102,74.905,74.996
3.173,75.151,74.469
3.2358,75.234,74.448
3.2987,75.036,75.256
3.3615,74.757,75.638
3.4243,74.666,75.34
3.4872,74.805,74.726
3.55,75.166,74.377
3.6128,75.394,74.68
3.6757,75.326,75.172
3.7385,75.045,75.421
3.8013,74.685,75.636
3.8642,74.627,75.814
3.927,74.878,75.417
3.9898,75.253,74.416
4.0527,75.552,73.559
4.1155,75.517,73.941
4.1783,75.203,74.954
4.2412,74.812,75.62
4.304,74.561,75.495
4.3668,74.622,75.04
4.4296,74.86,74.709
4.4925,75.115,74.893
4.5553,75.246,75.418
4.6181,75.179,75.518
4.681,74.969,75.299
4.7438,74.749,75.053
4.8066,74.649,74.841
4.8695,74.83,74.749
4.9323,75.204,74.868
4.9951,75.556,75.006
5.058,75.668,75.023
5.1208,75.269,74.971
5.1836,74.626,74.827
5.2465,74.128,74.704
5.3093,74.146,74.838
5.3721,74.61,75.012
5.435,75.11,75.168
5.4978,75.426,75.485
5.5606,75.391,75.433
5.6235,75.18,74.499
5.6863,75.023,73.844
5.7491,75.008,74.479
5.8119,75.188,75.801
5.8748,75.328,75.926
5.9376,75.289,75.271
6.0004,75.108,74.692
6.0633,74.858,74.724
6.1261,74.783,75.076
6.1889,74.859,75.291
6.2518,74.967,75.068


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_484.csv <==
x,qOut,qIn
0.031416,74.353,75.087
0.094248,74.343,75.313
0.15708,74.677,74.807
0.21991,75.16,74.418
0.28274,75.585,74.943
0.34558,75.686,75.673
0.40841,75.432,75.88
0.47124,74.981,75.416
0.53407,74.524,74.674
0.5969,74.368,74.707
0.65973,74.494,75.232
0.72257,74.79,75.366
0.7854,75.138,74.788
0.84823,75.458,74.66
0.91106,75.618,74.974
0.97389,75.531,74.996
1.0367,75.125,74.558
1.0996,74.649,74.472
1.1624,74.428,74.721
1.2252,74.498,75.009
1.2881,74.822,75.285
1.3509,75.023,75.396
1.4137,75.065,75.317
1.4765,75.053,75.381
1.5394,75.108,75.571
1.6022,75.284,75.146
1.665,75.409,74.342
1.7279,75.394,73.872
1.7907,75.175,74.281
1.8535,74.96,75.179
1.9164,74.891,75.852
1.9792,74.93,75.813
2.042,75.004,75.232
2.1049,74.927,74.829
2.1677,74.763,74.685
2.2305,74.622,74.86
2.2934,74.609,75.294
2.3562,74.716,75.456
2.419,74.877,75.235
2.4819,75.065,74.781
2.5447,75.262,74.398
2.6075,75.461,74.587
2.6704,75.527,75.046
2.7332,75.38,75.286
2.796,74.957,75.377
2.8588,74.489,75.158
2.9217,74.282,74.586
2.9845,74.403,74.299
3.0473,74.849,74.76
3.1102,75.312,75.379
3.173,75.58,75.615
3.2358,75.587,75.281
3.2987,75.296,74.688
3.3615,74.971,74.722
3.4243,74.853,75.188
3.4872,74.941,75.492
3.55,75.181,75.355
3.6128,75.217,74.976
3.6757,75.022,74.54
3.7385,74.763,74.338
3.8013,74.636,74.607
3.8642,74.805,75.003
3.927,75.064,75.282
3.9898,75.225,75.487
4.0527,75.121,75.567
4.1155,74.856,74.937
4.1783,74.686,74.07
4.2412,74.707,74.105
4.304,74.969,75.305
4.3668,75.213,75.605
4.4296,75.289,74.981
4.4925,75.217,74.805
4.5553,75.05,75.659
4.6181,75.02,75.636
4.681,75.103,74.735
4.7438,75.17,74.305
4.8066,75.08,75.053
4.8695,74.788,75.712
4.9323,74.548,75.698
4.9951,74.515,75.1
5.058,74.804,74.315
5.1208,75.192,74.053
5.1836,75.411,74.342
5.2465,75.365,74.94
5.3093,75.002,75.59
5.3721,74.63,75.801
5.435,74.501,75.511
5.4978,74.635,74.973
5.5606,74.994,74.568
5.6235,75.297,74.643
5.6863,75.42,74.821
5.7491,75.362,74.614
5.8119,75.145,74.308
5.8748,74.957,75.025
5.9376,74.925,76.117
6.0004,75.034,76.324
6.0633,75.246,75.272
6.1261,75.304,74.391
6.1889,75.094,74.122
6.2518,74.726,74.37


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_485.csv <==
x,qOut,qIn
0.031416,74.524,75.244
0.094248,74.732,74.878
0.15708,74.986,74.573
0.21991,75.203,74.804
0.28274,75.326,75.584
0.34558,75.416,75.825
0.40841,75.408,75.251
0.47124,75.265,74.397
0.53407,74.956,74.211
0.5969,74.669,74.809
0.65973,74.605,75.394
0.72257,74.753,75.467
0.7854,75.056,75.051
0.84823,75.201,74.714
0.91106,75.131,74.719
0.97389,74.957,75.171
1.0367,74.815,75.473
1.0996,74.862,74.882
1.1624,74.977,74.257
1.2252,75.055,74.563
1.2881,75.005,75.513
1.3509,74.946,75.509
1.4137,74.999,74.959
1.4765,75.132,74.795
1.5394,75.283,75.226
1.6022,75.22,75.231
1.665,74.982,74.872
1.7279,74.734,74.663
1.7907,74.657,74.757
1.8535,74.841,74.96
1.9164,75.089,75.174
1.9792,75.252,75.198
2.042,75.203,75.061
2.1049,75.045,74.985
2.1677,74.921,74.942
2.2305,74.869,75.034
2.2934,74.897,75.698
2.3562,74.892,75.827
2.419,74.887,74.844
2.4819,74.926,73.824
2.5447,75.054,74.144
2.6075,75.202,74.986
2.6704,75.253,75.416
2.7332,75.186,75.56
2.796,75.003,75.519
2.8588,74.859,74.996
2.9217,74.818,74.339
2.9845,74.861,74.149
3.0473,74.954,74.497
3.1102,75.021,75.066
3.173,75.049,75.722
3.2358,75.052,76.092
3.2987,75.047,75.773
3.3615,75.103,74.789
3.4243,75.214,73.905
3.4872,75.289,74
3.55,75.233,75.016
3.6128,74.922,75.427
3.6757,74.561,75.207
3.7385,74.376,74.908
3.8013,74.566,74.689
3.8642,75.034,74.607
3.927,75.433,74.901
3.9898,75.542,75.451
4.0527,75.183,75.769
4.1155,74.615,75.627
4.1783,74.293,75.358
4.2412,74.366,75.186
4.304,74.888,75.131
4.3668,75.453,74.836
4.4296,75.756,74.4
4.4925,75.689,74.156
4.5553,75.178,74.314
4.6181,74.601,74.715
4.681,74.362,75.13
4.7438,74.496,75.415
4.8066,74.953,75.742
4.8695,75.237,75.772
4.9323,75.207,75.144
4.9951,74.981,74.265
5.058,74.721,74.142
5.1208,74.748,74.863
5.1836,75.022,75.397
5.2465,75.384,75.136
5.3093,75.671,74.525
5.3721,75.723,75.058
5.435,75.519,76.023
5.4978,75.139,76.05
5.5606,74.681,74.967
5.6235,74.364,74.339
5.6863,74.272,74.351
5.7491,74.383,74.746
5.8119,74.655,75.132
5.8748,74.999,75.219
5.9376,75.334,75.134
6.0004,75.555,74.945
6.0633,75.56,74.731
6.1261,75.269,74.753
6.1889,74.862,74.971
6.2518,74.549,75.221


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_486.csv <==
x,qOut,qIn
0.031416,74.733,74.25
0.094248,74.927,74.693
0.15708,75.128,75.27
0.21991,75.262,75.732
0.28274,75.266,75.745
0.34558,75.176,75.254
0.40841,75.066,74.721
0.47124,74.97,74.717
0.53407,74.907,75.345
0.5969,74.801,75.323
0.65973,74.684,74.648
0.72257,74.647,74.216
0.7854,74.777,74.606
0.84823,75.116,75.479
0.91106,75.459,76.068
0.97389,75.597,75.499
1.0367,75.329,73.889
1.0996,74.733,73.711
1.1624,74.264,74.924
1.2252,74.158,75.924
1.2881,74.566,75.656
1.3509,75.098,75.023
1.4137,75.483,74.665
1.4765,75.636,74.675
1.5394,75.515,74.977
1.6022,75.277,75.306
1.665,75.046,75.458
1.7279,74.876,75.302
1.7907,74.799,74.827
1.8535,74.766,74.722
1.9164,74.806,75.06
1.9792,74.922,75.222
2.042,75.114,74.636
2.1049,75.22,74.452
2.1677,75.113,75.066
2.2305,74.864,75.544
2.2934,74.582,74.925
2.3562,74.613,74.43
2.419,74.916,74.718
2.4819,75.275,75.168
2.5447,75.457,75.192
2.6075,75.28,74.985
2.6704,74.978,74.826
2.7332,74.784,74.807
2.796,74.904,74.818
2.8588,75.187,74.875
2.9217,75.352,75.189
2.9845,75.315,75.758
3.0473,75.046,76.219
3.1102,74.829,75.795
3.173,74.775,74.765
3.2358,74.841,73.956
3.2987,74.956,74.04
3.3615,74.996,74.442
3.4243,74.979,74.748
3.4872,74.936,75.077
3.55,74.899,75.477
3.6128,74.892,75.55
3.6757,74.925,75.218
3.7385,74.976,74.693
3.8013,75.019,74.368
3.8642,74.966,74.753
3.927,74.846,75.532
3.9898,74.761,75.925
4.0527,74.811,75.243
4.1155,75.097,74.528
4.1783,75.489,74.42
4.2412,75.773,74.541
4.304,75.739,74.667
4.3668,75.206,74.952
4.4296,74.522,75.169
4.4925,74.064,75.164
4.5553,74.168,75.18
4.6181,74.657,75.358
4.681,75.156,75.372
4.7438,75.468,75.104
4.8066,75.45,74.998
4.8695,75.191,75.258
4.9323,74.894,75.217
4.9951,74.726,74.616
5.058,74.827,74.247
5.1208,75.113,74.791
5.1836,75.345,75.336
5.2465,75.377,75.312
5.3093,75.089,75.157
5.3721,74.684,75.221
5.435,74.458,75.088
5.4978,74.493,74.889
5.5606,74.807,74.939
5.6235,75.099,75.08
5.6863,75.251,75.019
5.7491,75.281,74.687
5.8119,75.231,74.316
5.8748,75.227,74.641
5.9376,75.246,75.439
6.0004,75.231,76.001
6.0633,75.124,75.786
6.1261,74.924,75.042
6.1889,74.74,74.317
6.2518,74.654,74.041


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_487.csv <==
x,qOut,qIn
0.031416,74.649,75.778
0.094248,74.683,75.318
0.15708,74.824,74.82
0.21991,75.032,74.619
0.28274,75.251,74.572
0.34558,75.387,74.687
0.40841,75.433,75.145
0.47124,75.411,75.6
0.53407,75.348,75.334
0.5969,75.249,74.669
0.65973,75.073,74.515
0.72257,74.828,75.124
0.7854,74.537,75.897
0.84823,74.341,75.514
0.91106,74.331,74.442
0.97389,74.498,73.835
1.0367,74.806,74.407
1.0996,75.15,75.491
1.1624,75.432,76.281
1.2252,75.566,76.138
1.2881,75.474,74.909
1.3509,75.155,73.949
1.4137,74.817,73.903
1.4765,74.63,74.57
1.5394,74.732,75.405
1.6022,74.985,75.61
1.665,75.176,75.23
1.7279,75.238,74.835
1.7907,75.135,74.95
1.8535,75.066,74.965
1.9164,75.084,74.662
1.9792,75.112,74.493
2.042,75.051,74.893
2.1049,74.798,75.567
2.1677,74.581,75.825
2.2305,74.58,75.192
2.2934,74.941,74.326
2.3562,75.443,74.602
2.419,75.678,75.287
2.4819,75.501,75.396
2.5447,74.83,74.791
2.6075,74.297,74.645
2.6704,74.298,75.052
2.7332,74.715,75.357
2.796,75.332,74.755
2.8588,75.583,74.342
2.9217,75.413,74.839
2.9845,75.016,75.615
3.0473,74.627,75.718
3.1102,74.563,75.358
3.173,74.75,75.019
3.2358,75.031,74.645
3.2987,75.253,74.332
3.3615,75.322,74.491
3.4243,75.24,74.944
3.4872,75.07,75.357
3.55,74.882,75.643
3.6128,74.823,75.446
3.6757,74.902,74.795
3.7385,75.031,74.333
3.8013,75.113,74.517
3.8642,75.039,74.914
3.927,74.886,75.175
3.9898,74.763,75.128
4.0527,74.771,74.886
4.1155,74.944,75.248
4.1783,75.192,75.9
4.2412,75.397,75.81
4.304,75.448,74.541
4.3668,75.22,73.997
4.4296,74.837,74.516
4.4925,74.517,75.049
4.5553,74.477,75.072
4.6181,74.774,75.305
4.681,75.164,75.538
4.7438,75.436,75.245
4.8066,75.407,74.754
4.8695,75.1,74.913
4.9323,74.754,75.178
4.9951,74.546,74.947
5.058,74.617,74.423
5.1208,74.84,74.465
5.1836,75.082,74.804
5.2465,75.285,75.002
5.3093,75.412,75.092
5.3721,75.443,75.35
5.435,75.305,75.504
5.4978,75.028,75.44
5.5606,74.668,75.287
5.6235,74.5,75.187
5.6863,74.615,75.146
5.7491,74.914,75.127
5.8119,75.268,74.947
5.8748,75.435,74.555
5.9376,75.386,74.222
6.0004,75.198,74.256
6.0633,74.97,74.593
6.1261,74.828,74.838
6.1889,74.745,75.162
6.2518,74.693,75.637


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_488.csv <==
x,qOut,qIn
0.031416,74.709,75.233
0.094248,74.798,74.99
0.15708,74.964,74.78
0.21991,75.141,75.033
0.28274,75.263,75.582
0.34558,75.333,75.472
0.40841,75.349,74.816
0.47124,75.277,74.152
0.53407,75.078,73.868
0.5969,74.75,74.491
0.65973,74.485,75.665
0.72257,74.414,76.283
0.7854,74.639,75.734
0.84823,75.013,74.963
0.91106,75.323,74.472
0.97389,75.46,74.329
1.0367,75.344,74.561
1.0996,75.098,74.981
1.1624,74.899,75.37
1.2252,74.829,75.564
1.2881,74.939,75.076
1.3509,75.121,74.425
1.4137,75.263,74.471
1.4765,75.281,75.086
1.5394,75.103,75.271
1.6022,74.742,75.043
1.665,74.415,75.126
1.7279,74.302,75.261
1.7907,74.549,74.574
1.8535,75.058,74.127
1.9164,75.545,74.777
1.9792,75.785,75.657
2.042,75.571,75.508
2.1049,74.996,74.68
2.1677,74.522,74.298
2.2305,74.394,74.902
2.2934,74.769,76.167
2.3562,75.207,76.359
2.419,75.381,75.432
2.4819,75.268,74.314
2.5447,74.906,74.133
2.6075,74.696,74.665
2.6704,74.755,75.01
2.7332,74.976,74.957
2.796,75.218,75.063
2.8588,75.222,75.317
2.9217,75.032,75.202
2.9845,74.8,74.86
3.0473,74.692,74.685
3.1102,74.801,74.801
3.173,74.97,74.961
3.2358,75.083,75.016
3.2987,75.038,74.931
3.3615,74.97,74.739
3.4243,75.048,74.659
3.4872,75.258,75.006
3.55,75.558,75.662
3.6128,75.587,75.725
3.6757,75.253,75.332
3.7385,74.765,75.17
3.8013,74.39,75.414
3.8642,74.498,75.083
3.927,74.874,74.313
3.9898,75.242,73.799
4.0527,75.346,74.073
4.1155,75.178,75.018
4.1783,74.95,75.857
4.2412,74.794,75.844
4.304,74.813,75.166
4.3668,74.881,74.83
4.4296,74.904,74.805
4.4925,74.879,74.939
4.5553,74.825,75.1
4.6181,74.839,75.007
4.681,74.956,74.834
4.7438,75.156,74.962
4.8066,75.414,75.189
4.8695,75.617,75.136
4.9323,75.599,75.031
4.9951,75.319,74.857
5.058,74.765,74.51
5.1208,74.289,74.49
5.1836,74.156,74.93
5.2465,74.357,75.399
5.3093,74.821,75.278
5.3721,75.259,74.942
5.435,75.528,75.035
5.4978,75.573,75.504
5.5606,75.354,75.592
5.6235,75.029,75.066
5.6863,74.811,74.564
5.7491,74.768,74.303
5.8119,74.922,74.261
5.8748,75.066,74.66
5.9376,75.126,75.342
6.0004,75.11,75.703
6.0633,75.044,75.354
6.1261,74.957,74.885
6.1889,74.844,74.767
6.2518,74.746,75.034


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_489.csv <==
x,qOut,qIn
0.031416,75.43,75.726
0.094248,75.202,75.771
0.15708,74.801,75.124
0.21991,74.45,74.778
0.28274,74.363,75.05
0.34558,74.599,75.109
0.40841,75.02,74.947
0.47124,75.462,74.788
0.53407,75.784,74.626
0.5969,75.765,74.794
0.65973,75.39,75.338
0.72257,74.885,75.684
0.7854,74.522,75.375
0.84823,74.604,75.054
0.91106,74.867,74.854
0.97389,75.059,74.382
1.0367,74.955,73.841
1.0996,74.752,74.226
1.1624,74.736,75.196
1.2252,74.932,75.929
1.2881,75.306,75.838
1.3509,75.502,75.265
1.4137,75.427,74.759
1.4765,75.177,74.653
1.5394,74.886,74.965
1.6022,74.759,75.334
1.665,74.762,75.487
1.7279,74.842,75.213
1.7907,74.946,74.54
1.8535,75.126,74.138
1.9164,75.33,74.302
1.9792,75.418,74.871
2.042,75.247,75.376
2.1049,74.766,75.415
2.1677,74.312,75.194
2.2305,74.132,75.061
2.2934,74.417,75.246
2.3562,74.93,75.273
2.419,75.387,75.02
2.4819,75.64,74.826
2.5447,75.573,74.98
2.6075,75.279,75.082
2.6704,75.002,74.949
2.7332,74.883,74.797
2.796,75.031,74.936
2.8588,75.189,75.228
2.9217,75.12,75.311
2.9845,74.852,74.991
3.0473,74.472,74.405
3.1102,74.387,74.586
3.173,74.618,75.261
3.2358,74.994,75.339
3.2987,75.324,74.621
3.3615,75.427,74.834
3.4243,75.356,75.672
3.4872,75.21,75.798
3.55,75.091,74.705
3.6128,75.042,74.021
3.6757,75.016,74.2
3.7385,74.985,74.745
3.8013,74.932,75.159
3.8642,74.911,75.564
3.927,74.948,75.827
3.9898,75.017,75.558
4.0527,75.085,74.859
4.1155,75.075,74.769
4.1783,74.986,75.089
4.2412,74.869,75.064
4.304,74.777,74.743
4.3668,74.788,74.815
4.4296,74.905,74.939
4.4925,75.08,74.855
4.5553,75.26,74.892
4.6181,75.32,75.361
4.681,75.178,75.567
4.7438,74.885,74.984
4.8066,74.523,74.117
4.8695,74.374,74.231
4.9323,74.525,75.012
4.9951,74.881,75.71
5.058,75.322,75.415
5.1208,75.613,74.831
5.1836,75.65,74.821
5.2465,75.466,75.109
5.3093,75.123,74.793
5.3721,74.875,74.202
5.435,74.791,74.231
5.4978,74.813,75.032
5.5606,74.863,76.315
5.6235,74.883,76.563
5.6863,74.942,75.571
5.7491,75.04,74.366
5.8119,75.161,74.085
5.8748,75.132,74.58
5.9376,74.935,75.149
6.0004,74.698,75.356
6.0633,74.565,75.019
6.1261,74.716,74.504
6.1889,75.033,74.29
6.2518,75.33,74.775


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_490.csv <==
x,qOut,qIn
0.031416,75.082,75.21
0.094248,75.226,75.246
0.15708,75.289,75.214
0.21991,75.283,75.002
0.28274,75.23,74.85
0.34558,75.118,75.066
0.40841,74.965,75.214
0.47124,74.838,74.926
0.53407,74.809,74.581
0.5969,74.917,74.741
0.65973,75.038,74.999
0.72257,75.077,75.088
0.7854,74.953,75.157
0.84823,74.785,75.44
0.91106,74.723,75.505
0.97389,74.789,74.965
1.0367,74.972,74.172
1.0996,75.105,74.351
1.1624,75.154,75.125
1.2252,75.149,75.504
1.2881,75.132,74.975
1.3509,75.137,74.716
1.4137,75.131,75.155
1.4765,75.098,75.786
1.5394,75.029,75.686
1.6022,74.952,74.861
1.665,74.873,74.187
1.7279,74.811,74.179
1.7907,74.78,74.716
1.8535,74.844,74.892
1.9164,75.008,74.918
1.9792,75.199,75.365
2.042,75.336,76.119
2.1049,75.261,75.759
2.1677,75.017,74.482
2.2305,74.748,73.46
2.2934,74.611,73.776
2.3562,74.701,75.076
2.419,74.9,76.276
2.4819,75.108,76.513
2.5447,75.237,75.64
2.6075,75.322,74.719
2.6704,75.353,74.211
2.7332,75.28,74.284
2.796,75.049,75.04
2.8588,74.672,75.434
2.9217,74.383,75.026
2.9845,74.334,74.432
3.0473,74.633,74.449
3.1102,75.124,74.866
3.173,75.53,75.233
3.2358,75.65,75.398
3.2987,75.306,75.37
3.3615,74.646,75.456
3.4243,74.161,75.476
3.4872,74.103,75.125
3.55,74.621,74.749
3.6128,75.331,74.826
3.6757,75.869,74.899
3.7385,76.033,74.652
3.8013,75.65,74.294
3.8642,74.975,74.634
3.927,74.524,75.382
3.9898,74.459,75.738
4.0527,74.836,75.297
4.1155,75.067,75.008
4.1783,74.996,75.066
4.2412,74.78,75.098
4.304,74.632,75.143
4.3668,74.811,75.054
4.4296,75.15,74.597
4.4925,75.463,74.153
4.5553,75.581,74.345
4.6181,75.486,74.999
4.681,75.266,75.508
4.7438,75.005,75.59
4.8066,74.781,75.091
4.8695,74.629,74.575
4.9323,74.577,74.605
4.9951,74.633,75.171
5.058,74.8,75.307
5.1208,75.029,74.925
5.1836,75.24,74.939
5.2465,75.376,75.307
5.3093,75.389,75.36
5.3721,75.297,75.25
5.435,75.141,75.261
5.4978,74.953,74.966
5.5606,74.758,74.304
5.6235,74.58,74.536
5.6863,74.502,75.392
5.7491,74.568,75.648
5.8119,74.809,74.839
5.8748,75.111,74.373
5.9376,75.304,74.618
6.0004,75.319,75.081
6.0633,75.113,75.041
6.1261,74.888,74.852
6.1889,74.809,74.956
6.2518,74.884,75.146


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_491.csv <==
x,qOut,qIn
0.031416,74.793,74.593
0.094248,74.743,74.125
0.15708,74.844,74.32
0.21991,75.01,75.011
0.28274,75.145,75.446
0.34558,75.122,75.292
0.40841,74.987,75.077
0.47124,74.846,75.094
0.53407,74.805,75.148
0.5969,74.918,75.036
0.65973,75.064,75
0.72257,75.147,75.087
0.7854,75.084,75.292
0.84823,74.967,75.008
0.91106,74.959,74.324
0.97389,75.081,74.158
1.0367,75.325,75.224
1.0996,75.412,75.974
1.1624,75.211,75.635
1.2252,74.838,74.829
1.2881,74.455,74.552
1.3509,74.427,74.61
1.4137,74.697,74.513
1.4765,75.068,74.52
1.5394,75.337,75.148
1.6022,75.364,75.906
1.665,75.243,76.139
1.7279,75.095,75.743
1.7907,75.041,74.738
1.8535,75.087,73.845
1.9164,75.101,73.728
1.9792,75.02,74.395
2.042,74.804,75.041
2.1049,74.636,75.123
2.1677,74.673,75.097
2.2305,74.895,75.231
2.2934,75.25,75.731
2.3562,75.444,76.005
2.419,75.314,75.555
2.4819,74.944,74.574
2.5447,74.466,74.041
2.6075,74.316,74.744
2.6704,74.563,75.762
2.7332,75.045,75.982
2.796,75.575,75.015
2.8588,75.837,74.061
2.9217,75.647,73.807
2.9845,75.101,74.488
3.0473,74.355,75.756
3.1102,74.021,76.019
3.173,74.184,75.291
3.2358,74.625,74.602
3.2987,75.083,74.689
3.3615,75.346,74.785
3.4243,75.48,74.64
3.4872,75.526,74.684
3.55,75.514,75.128
3.6128,75.352,75.309
3.6757,75.092,75.105
3.7385,74.872,74.885
3.8013,74.842,75.21
3.8642,75.034,75.605
3.927,75.17,75.425
3.9898,75.102,74.815
4.0527,74.718,74.683
4.1155,74.405,75.068
4.1783,74.47,75.121
4.2412,74.848,74.771
4.304,75.404,74.611
4.3668,75.628,74.831
4.4296,75.411,75.088
4.4925,74.956,75.316
4.5553,74.521,75.124
4.6181,74.502,74.732
4.681,74.749,74.741
4.7438,75.04,75.094
4.8066,75.169,75.223
4.8695,75.154,75.078
4.9323,75.135,75.039
4.9951,75.157,75.135
5.058,75.24,75.132
5.1208,75.26,74.751
5.1836,75.18,74.448
5.2465,75.036,74.745
5.3093,74.879,75.378
5.3721,74.797,75.36
5.435,74.791,74.976
5.4978,74.837,74.769
5.5606,74.912,74.781
5.6235,74.992,74.736
5.6863,75.05,74.903
5.7491,75.066,75.353
5.8119,75.022,75.39
5.8748,74.957,74.836
5.9376,74.944,74.59
6.0004,74.998,74.94
6.0633,75.121,75.408
6.1261,75.19,75.515
6.1889,75.133,75.443
6.2518,74.982,75.193


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_492.csv <==
x,qOut,qIn
0.031416,74.917,74.782
0.094248,74.677,74.601
0.15708,74.735,74.612
0.21991,75.03,74.609
0.28274,75.456,74.788
0.34558,75.595,75.11
0.40841,75.356,75.153
0.47124,74.924,74.937
0.53407,74.538,74.989
0.5969,74.547,75.435
0.65973,74.773,75.737
0.72257,75,75.725
0.7854,75.024,75.67
0.84823,74.927,75.333
0.91106,74.912,74.511
0.97389,75.018,73.715
1.0367,75.246,73.835
1.0996,75.345,74.66
1.1624,75.221,75.279
1.2252,74.952,75.485
1.2881,74.651,75.816
1.3509,74.553,75.829
1.4137,74.638,75.021
1.4765,74.808,74.108
1.5394,74.956,74.231
1.6022,75.01,75.007
1.665,75.023,75.387
1.7279,75.066,75.148
1.7907,75.199,74.928
1.8535,75.457,75.405
1.9164,75.677,75.851
1.9792,75.677,75.471
2.042,75.277,74.273
2.1049,74.579,73.836
2.1677,74.064,74.361
2.2305,73.965,75.269
2.2934,74.413,76.009
2.3562,75.009,75.724
2.419,75.491,74.677
2.4819,75.731,74.045
2.5447,75.637,74.702
2.6075,75.238,75.5
2.6704,74.773,75.617
2.7332,74.469,75.148
2.796,74.522,74.593
2.8588,74.828,74.725
2.9217,75.18,75.207
2.9845,75.447,75.249
3.0473,75.531,74.808
3.1102,75.383,74.939
3.173,75.041,75.339
3.2358,74.664,75.315
3.2987,74.422,74.818
3.3615,74.528,74.61
3.4243,74.875,74.701
3.4872,75.248,74.869
3.55,75.439,74.808
3.6128,75.282,74.849
3.6757,74.966,75.226
3.7385,74.727,75.603
3.8013,74.786,75.335
3.8642,75.064,74.646
3.927,75.268,74.355
3.9898,75.281,74.778
4.0527,75.038,75.442
4.1155,74.839,75.477
4.1783,74.84,75.179
4.2412,74.987,75.003
4.304,75.189,75.012
4.3668,75.231,74.83
4.4296,75.123,74.65
4.4925,74.943,74.75
4.5553,74.776,75.14
4.6181,74.691,75.311
4.681,74.708,75.04
4.7438,74.818,74.497
4.8066,75.008,74.488
4.8695,75.199,75.139
4.9323,75.274,75.631
4.9951,75.202,75.613
5.058,74.974,75.155
5.1208,74.787,74.589
5.1836,74.783,74.266
5.2465,74.942,74.642
5.3093,75.213,75.709
5.3721,75.354,76.103
5.435,75.281,75.56
5.4978,75.064,74.755
5.5606,74.804,74.271
5.6235,74.738,74.377
5.6863,74.843,74.939
5.7491,74.991,75.342
5.8119,75.049,74.835
5.8748,74.941,74.469
5.9376,74.816,74.831
6.0004,74.788,75.25
6.0633,74.956,75.208
6.1261,75.206,75.214
6.1889,75.323,75.318
6.2518,75.238,75.187


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_493.csv <==
x,qOut,qIn
0.031416,75.165,74.697
0.094248,74.993,74.921
0.15708,74.955,75.571
0.21991,75.023,75.525
0.28274,75.124,74.822
0.34558,75.013,74.762
0.40841,74.802,75.016
0.47124,74.675,74.996
0.53407,74.812,74.879
0.5969,75.186,75.218
0.65973,75.507,75.544
0.72257,75.581,75.435
0.7854,75.248,74.811
0.84823,74.729,74.196
0.91106,74.395,74.06
0.97389,74.361,74.596
1.0367,74.67,75.267
1.0996,74.983,75.454
1.1624,75.171,75.356
1.2252,75.24,75.07
1.2881,75.22,74.886
1.3509,75.202,75.127
1.4137,75.17,75.362
1.4765,75.106,75.052
1.5394,74.994,74.455
1.6022,74.888,74.829
1.665,74.885,75.658
1.7279,74.993,75.843
1.7907,75.207,75.205
1.8535,75.33,74.837
1.9164,75.211,74.745
1.9792,74.899,74.624
2.042,74.489,74.387
2.1049,74.344,74.403
2.1677,74.52,74.757
2.2305,74.872,75.292
2.2934,75.236,75.844
2.3562,75.406,75.791
2.419,75.38,75.078
2.4819,75.235,74.39
2.5447,75.055,74.471
2.6075,74.944,74.943
2.6704,74.911,75.215
2.7332,74.945,75.125
2.796,75.034,74.808
2.8588,75.191,74.552
2.9217,75.349,74.446
2.9845,75.402,74.58
3.0473,75.242,75.007
3.1102,74.852,75.641
3.173,74.478,76.148
3.2358,74.305,76.125
3.2987,74.475,75.332
3.3615,74.84,74.301
3.4243,75.209,73.815
3.4872,75.463,74.321
3.55,75.507,75.303
3.6128,75.31,75.409
3.6757,74.998,74.97
3.7385,74.741,74.789
3.8013,74.705,75.03
3.8642,74.87,75.159
3.927,74.995,75.248
3.9898,74.962,75.178
4.0527,74.696,74.617
4.1155,74.473,74.666
4.1783,74.518,75.42
4.2412,74.827,75.617
4.304,75.345,74.633
4.3668,75.779,74.047
4.4296,75.884,74.412
4.4925,75.61,75.309
4.5553,74.949,75.979
4.6181,74.411,75.754
4.681,74.322,75.023
4.7438,74.597,74.416
4.8066,75.071,74.264
4.8695,75.309,74.65
4.9323,75.285,75.288
4.9951,75.122,75.535
5.058,74.963,75.15
5.1208,74.954,74.741
5.1836,75.03,74.618
5.2465,75.112,74.951
5.3093,75.127,75.645
5.3721,75.054,75.576
5.435,74.914,74.741
5.4978,74.76,74.1
5.5606,74.645,74.539
5.6235,74.704,75.38
5.6863,74.953,75.765
5.7491,75.264,75.5
5.8119,75.498,75.151
5.8748,75.383,75.106
5.9376,75.013,74.86
6.0004,74.645,74.312
6.0633,74.551,74.047
6.1261,74.812,74.712
6.1889,75.119,75.494
6.2518,75.286,75.426


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_494.csv <==
x,qOut,qIn
0.031416,74.977,75.463
0.094248,75.078,74.993
0.15708,75.074,74.477
0.21991,74.99,74.436
0.28274,74.866,74.858
0.34558,74.876,74.958
0.40841,75.051,74.902
0.47124,75.296,75.182
0.53407,75.497,75.591
0.5969,75.467,75.409
0.65973,75.223,75.08
0.72257,74.888,75.099
0.7854,74.6,75.356
0.84823,74.492,75.018
0.91106,74.545,74.331
0.97389,74.718,73.959
1.0367,74.966,74.223
1.0996,75.245,75.061
1.1624,75.431,76.023
1.2252,75.437,76.254
1.2881,75.188,75.309
1.3509,74.825,74.323
1.4137,74.587,73.96
1.4765,74.559,74.267
1.5394,74.777,75.135
1.6022,75.024,75.84
1.665,75.206,75.913
1.7279,75.318,75.392
1.7907,75.372,74.649
1.8535,75.403,74.302
1.9164,75.328,74.47
1.9792,75.109,75.039
2.042,74.72,75.75
2.1049,74.359,75.829
2.1677,74.256,75.194
2.2305,74.451,74.43
2.2934,74.934,74.514
2.3562,75.442,75.154
2.419,75.69,75.256
2.4819,75.562,74.572
2.5447,74.98,74.184
2.6075,74.414,74.911
2.6704,74.306,75.558
2.7332,74.642,75.323
2.796,75.311,74.711
2.8588,75.722,74.874
2.9217,75.653,75.282
2.9845,75.229,75.301
3.0473,74.647,74.87
3.1102,74.485,74.92
3.173,74.755,75.168
3.2358,75.2,74.808
3.2987,75.538,74.181
3.3615,75.496,74.53
3.4243,75.191,75.245
3.4872,74.832,75.667
3.55,74.631,75.761
3.6128,74.655,75.505
3.6757,74.758,75.033
3.7385,74.856,74.902
3.8013,74.888,75.267
3.8642,74.945,75.161
3.927,75.031,74.514
3.9898,75.109,73.996
4.0527,75.135,74.338
4.1155,75.11,75.195
4.1783,75.087,75.725
4.2412,75.064,75.484
4.304,75.028,74.776
4.3668,74.883,74.558
4.4296,74.693,74.811
4.4925,74.574,75.247
4.5553,74.639,75.535
4.6181,74.903,75.35
4.681,75.231,74.928
4.7438,75.505,74.791
4.8066,75.625,75.2
4.8695,75.555,75.204
4.9323,75.325,74.633
4.9951,75.011,74.206
5.058,74.696,74.635
5.1208,74.5,75.321
5.1836,74.48,75.568
5.2465,74.62,75.183
5.3093,74.891,74.367
5.3721,75.159,74.402
5.435,75.287,75.248
5.4978,75.244,75.789
5.5606,75.024,75.32
5.6235,74.861,75.056
5.6863,74.893,75.256
5.7491,75.071,75.285
5.8119,75.31,74.883
5.8748,75.366,74.605
5.9376,75.219,74.518
6.0004,74.971,74.491
6.0633,74.737,74.662
6.1261,74.654,75.085
6.1889,74.702,75.44
6.2518,74.827,75.575


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_495.csv <==
x,qOut,qIn
0.031416,74.849,74.477
0.094248,75.119,75.228
0.15708,75.366,75.98
0.21991,75.448,76.028
0.28274,75.249,75.309
0.34558,74.906,74.85
0.40841,74.675,74.684
0.47124,74.653,74.432
0.53407,74.886,74.423
0.5969,75.167,75.037
0.65973,75.361,75.388
0.72257,75.413,75.005
0.7854,75.289,74.798
0.84823,75.044,75.586
0.91106,74.784,76.21
0.97389,74.583,75.764
1.0367,74.507,74.22
1.0996,74.511,73.445
1.1624,74.582,74.028
1.2252,74.738,75.36
1.2881,74.996,76.198
1.3509,75.351,75.914
1.4137,75.63,75.095
1.4765,75.684,74.328
1.5394,75.381,74.241
1.6022,74.873,74.703
1.665,74.514,75.202
1.7279,74.433,75.545
1.7907,74.69,75.582
1.8535,74.969,75.056
1.9164,75.186,74.389
1.9792,75.346,74.244
2.042,75.48,74.719
2.1049,75.483,75.039
2.1677,75.205,75.2
2.2305,74.75,75.468
2.2934,74.277,75.652
2.3562,74.278,75.354
2.419,74.725,74.895
2.4819,75.321,74.566
2.5447,75.759,74.452
2.6075,75.638,74.713
2.6704,75.114,75.143
2.7332,74.573,75.148
2.796,74.422,74.565
2.8588,74.806,74.609
2.9217,75.283,75.26
2.9845,75.537,75.593
3.0473,75.298,75.009
3.1102,74.795,74.736
3.173,74.448,75.179
3.2358,74.415,75.573
3.2987,74.774,75.021
3.3615,75.188,74.667
3.4243,75.474,75.061
3.4872,75.561,75.385
3.55,75.409,74.961
3.6128,75.098,74.442
3.6757,74.797,74.313
3.7385,74.62,74.573
3.8013,74.66,75.068
3.8642,74.804,75.411
3.927,74.922,75.419
3.9898,74.98,75.139
4.0527,74.965,74.92
4.1155,74.986,75.082
4.1783,75.059,75.354
4.2412,75.146,75.417
4.304,75.202,75.075
4.3668,75.183,74.755
4.4296,75.138,74.734
4.4925,75.104,74.929
4.5553,75.116,74.944
4.6181,75.111,74.578
4.681,75.014,74.412
4.7438,74.843,74.918
4.8066,74.631,75.632
4.8695,74.547,75.498
4.9323,74.639,74.871
4.9951,74.852,74.327
5.058,75.114,74.489
5.1208,75.281,75.251
5.1836,75.314,75.751
5.2465,75.253,75.443
5.3093,75.151,74.943
5.3721,75.125,75.021
5.435,75.155,75.072
5.4978,75.171,74.777
5.5606,75.097,74.478
5.6235,74.913,74.854
5.6863,74.729,75.43
5.7491,74.628,75.627
5.8119,74.675,75.437
5.8748,74.828,75.107
5.9376,75.007,74.712
6.0004,75.139,74.568
6.0633,75.162,74.795
6.1261,75.035,74.838
6.1889,74.859,74.583
6.2518,74.758,74.318


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_496.csv <==
x,qOut,qIn
0.031416,75.115,73.788
0.094248,74.905,74.752
0.15708,74.72,75.874
0.21991,74.617,76.141
0.28274,74.639,75.321
0.34558,74.752,74.88
0.40841,74.914,75.092
0.47124,75.087,75.353
0.53407,75.24,75.17
0.5969,75.339,74.893
0.65973,75.341,74.727
0.72257,75.253,74.591
0.7854,75.086,74.539
0.84823,74.957,74.973
0.91106,74.903,75.618
0.97389,74.871,75.915
1.0367,74.79,75.656
1.0996,74.57,74.871
1.1624,74.367,73.933
1.2252,74.333,73.573
1.2881,74.595,74.24
1.3509,75.057,75.283
1.4137,75.485,75.988
1.4765,75.732,76.034
1.5394,75.676,75.638
1.6022,75.416,75.008
1.665,75.147,74.362
1.7279,74.952,74.266
1.7907,74.884,74.802
1.8535,74.779,75.226
1.9164,74.674,75.345
1.9792,74.679,75.187
2.042,74.9,74.825
2.1049,75.311,74.666
2.1677,75.588,74.872
2.2305,75.519,75.288
2.2934,74.929,75.314
2.3562,74.228,74.827
2.419,73.948,74.656
2.4819,74.171,75.161
2.5447,74.859,75.451
2.6075,75.512,74.801
2.6704,75.887,74.21
2.7332,75.889,74.389
2.796,75.449,75.348
2.8588,74.851,75.816
2.9217,74.505,75.502
2.9845,74.516,74.82
3.0473,74.901,74.309
3.1102,75.212,74.378
3.173,75.276,74.949
3.2358,75.144,75.634
3.2987,74.911,75.674
3.3615,74.833,75.2
3.4243,74.911,74.941
3.4872,75.054,75.031
3.55,75.162,75.059
3.6128,75.15,74.865
3.6757,75.04,74.768
3.7385,74.886,74.787
3.8013,74.745,74.754
3.8642,74.7,74.824
3.927,74.797,75.171
3.9898,74.992,75.534
4.0527,75.23,75.12
4.1155,75.301,74.419
4.1783,75.133,74.489
4.2412,74.849,75.236
4.304,74.605,75.414
4.3668,74.69,74.888
4.4296,75.017,74.763
4.4925,75.379,75.122
4.5553,75.57,75.257
4.6181,75.458,74.868
4.681,75.179,74.546
4.7438,74.898,74.674
4.8066,74.769,75.418
4.8695,74.772,75.636
4.9323,74.817,75.107
4.9951,74.879,74.773
5.058,74.949,75.343
5.1208,75.056,75.511
5.1836,75.122,74.921
5.2465,75.104,74.347
5.3093,74.97,74.468
5.3721,74.849,74.807
5.435,74.848,74.968
5.4978,74.951,74.997
5.5606,75.116,74.963
5.6235,75.176,75.094
5.6863,75.105,75.439
5.7491,74.967,75.695
5.8119,74.839,75.318
5.8748,74.82,74.692
5.9376,74.896,74.496
6.0004,75.025,74.808
6.0633,75.162,75.286
6.1261,75.268,75.276
6.1889,75.309,74.722
6.2518,75.263,73.941


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_497.csv <==
x,qOut,qIn
0.031416,74.424,74.141
0.094248,74.63,74.103
0.15708,75.003,74.782
0.21991,75.39,75.516
0.28274,75.641,75.677
0.34558,75.62,75.37
0.40841,75.392,74.983
0.47124,75.098,74.722
0.53407,74.892,74.675
0.5969,74.8,74.788
0.65973,74.694,74.883
0.72257,74.569,74.869
0.7854,74.452,75.193
0.84823,74.602,75.694
0.91106,75.014,75.633
0.97389,75.484,75.004
1.0367,75.799,74.367
1.0996,75.595,74.282
1.1624,75.016,74.689
1.2252,74.437,75.301
1.2881,74.251,75.353
1.3509,74.592,74.923
1.4137,75.094,74.742
1.4765,75.489,74.991
1.5394,75.557,75.27
1.6022,75.323,75.157
1.665,74.965,75.013
1.7279,74.664,75.078
1.7907,74.583,75.18
1.8535,74.733,75.078
1.9164,74.999,74.949
1.9792,75.261,74.875
2.042,75.414,74.836
2.1049,75.358,74.823
2.1677,75.11,74.833
2.2305,74.8,74.827
2.2934,74.575,75.093
2.3562,74.62,75.45
2.419,74.843,75.306
2.4819,75.089,74.761
2.5447,75.208,74.876
2.6075,75.147,75.516
2.6704,75.031,75.51
2.7332,74.961,74.772
2.796,75.02,74.195
2.8588,75.132,74.278
2.9217,75.194,74.575
2.9845,75.178,75.052
3.0473,75.077,75.695
3.1102,74.974,75.777
3.173,74.893,75.214
3.2358,74.838,74.671
3.2987,74.812,74.99
3.3615,74.836,75.488
3.4243,74.915,75.362
3.4872,75.019,74.83
3.55,75.112,74.805
3.6128,75.156,75.404
3.6757,75.178,75.626
3.7385,75.181,74.937
3.8013,75.169,73.926
3.8642,75.045,73.852
3.927,74.803,74.475
3.9898,74.549,75.376
4.0527,74.406,75.985
4.1155,74.542,75.634
4.1783,74.876,74.805
4.2412,75.251,74.375
4.304,75.512,74.59
4.3668,75.52,74.757
4.4296,75.332,74.904
4.4925,75.091,75.252
4.5553,74.946,75.552
4.6181,75.004,75.377
4.681,75.164,75.07
4.7438,75.293,74.912
4.8066,75.273,75.017
4.8695,75.023,75.209
4.9323,74.651,75.147
4.9951,74.337,74.692
5.058,74.258,74.341
5.1208,74.515,74.375
5.1836,74.962,74.566
5.2465,75.387,75.108
5.3093,75.59,75.973
5.3721,75.379,76.087
5.435,74.933,75.379
5.4978,74.542,74.553
5.5606,74.493,74.449
5.6235,74.802,75.158
5.6863,75.172,75.687
5.7491,75.423,75.135
5.8119,75.414,73.802
5.8748,75.276,73.801
5.9376,75.152,74.934
6.0004,75.071,75.878
6.0633,75.044,75.801
6.1261,74.915,75.5
6.1889,74.691,75.274
6.2518,74.485,74.846


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_498.csv <==
x,qOut,qIn
0.031416,75.363,74.884
0.094248,75.507,74.686
0.15708,75.579,74.524
0.21991,75.507,74.795
0.28274,75.221,75.22
0.34558,74.768,75.3
0.40841,74.386,75.386
0.47124,74.217,75.57
0.53407,74.359,75.097
0.5969,74.655,74.381
0.65973,74.987,74.502
0.72257,75.285,75.194
0.7854,75.5,75.211
0.84823,75.567,74.914
0.91106,75.443,75.154
0.97389,75.193,75.494
1.0367,74.9,75.275
1.0996,74.744,74.699
1.1624,74.706,74.356
1.2252,74.721,74.499
1.2881,74.717,74.961
1.3509,74.719,75.458
1.4137,74.808,75.744
1.4765,74.985,75.384
1.5394,75.234,74.607
1.6022,75.404,74.425
1.665,75.393,74.702
1.7279,75.217,75.019
1.7907,74.918,75.173
1.8535,74.725,75.21
1.9164,74.744,75.168
1.9792,74.926,75.128
2.042,75.196,74.986
2.1049,75.356,74.581
2.1677,75.32,74.294
2.2305,75.118,74.553
2.2934,74.803,75.371
2.3562,74.603,75.83
2.419,74.632,75.581
2.4819,74.848,74.919
2.5447,75.184,74.713
2.6075,75.404,74.946
2.6704,75.372,74.968
2.7332,75.13,74.757
2.796,74.756,74.775
2.8588,74.588,75.265
2.9217,74.71,75.67
2.9845,74.994,75.593
3.0473,75.291,75.05
3.1102,75.346,74.446
3.173,75.154,74.067
3.2358,74.845,74.238
3.2987,74.569,75.1
3.3615,74.534,75.816
3.4243,74.721,75.726
3.4872,75.025,74.779
3.55,75.334,73.838
3.6128,75.486,74.444
3.6757,75.406,75.798
3.7385,75.152,76.268
3.8013,74.81,75.015
3.8642,74.643,74.048
3.927,74.724,74.279
3.9898,74.967,75.187
4.0527,75.271,75.768
4.1155,75.435,75.677
4.1783,75.351,75.318
4.2412,75.057,74.917
4.304,74.622,74.53
4.3668,74.394,74.226
4.4296,74.506,74.342
4.4925,74.836,75.08
4.5553,75.224,75.813
4.6181,75.32,75.53
4.681,75.136,74.844
4.7438,74.87,74.497
4.8066,74.745,74.616
4.8695,74.935,74.812
4.9323,75.184,74.964
4.9951,75.288,74.971
5.058,75.07,75.089
5.1208,74.781,75.502
5.1836,74.754,75.811
5.2465,74.999,75.704
5.3093,75.456,75.174
5.3721,75.593,74.807
5.435,75.275,74.746
5.4978,74.744,74.731
5.5606,74.312,74.283
5.6235,74.432,74.011
5.6863,74.874,74.469
5.7491,75.323,75.294
5.8119,75.486,75.676
5.8748,75.28,75.558
5.9376,74.922,75.372
6.0004,74.624,75.172
6.0633,74.576,75.027
6.1261,74.741,74.87
6.1889,74.974,74.711
6.2518,75.2,74.758


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_499.csv <==
x,qOut,qIn
0.031416,75.119,74.892
0.094248,74.826,75.543
0.15708,74.673,75.715
0.21991,74.686,75.442
0.28274,74.863,75.042
0.34558,75.04,74.646
0.40841,75.111,74.404
0.47124,75.076,74.744
0.53407,74.949,75.694
0.5969,74.897,75.679
0.65973,74.97,74.625
0.72257,75.099,73.755
0.7854,75.197,74.096
0.84823,75.11,75.063
0.91106,74.914,75.876
0.97389,74.731,76.134
1.0367,74.683,75.635
1.0996,74.766,74.996
1.1624,74.893,74.704
1.2252,75.029,74.778
1.2881,75.161,74.846
1.3509,75.301,74.892
1.4137,75.34,75.034
1.4765,75.241,74.971
1.5394,74.981,74.469
1.6022,74.81,74.338
1.665,74.847,74.83
1.7279,74.981,75.359
1.7907,75.063,75.267
1.8535,74.83,74.965
1.9164,74.505,74.849
1.9792,74.349,74.887
2.042,74.597,75.142
2.1049,75.143,75.53
2.1677,75.651,75.65
2.2305,75.904,75.243
2.2934,75.718,74.679
2.3562,75.237,74.572
2.419,74.824,74.697
2.4819,74.643,74.955
2.5447,74.798,75.534
2.6075,74.928,75.782
2.6704,74.885,75.265
2.7332,74.748,74.447
2.796,74.634,74.196
2.8588,74.741,74.473
2.9217,74.95,74.829
2.9845,75.125,75.268
3.0473,75.143,75.674
3.1102,75.045,75.751
3.173,74.995,75.444
3.2358,75.051,74.76
3.2987,75.25,74.118
3.3615,75.386,74.212
3.4243,75.309,74.641
3.4872,75.063,74.867
3.55,74.732,75.197
3.6128,74.661,75.866
3.6757,74.883,76.011
3.7385,75.215,75.222
3.8013,75.458,74.279
3.8642,75.309,74.471
3.927,74.882,75.042
3.9898,74.456,75.072
4.0527,74.319,74.683
4.1155,74.605,74.872
4.1783,75.087,75.283
4.2412,75.527,75.408
4.304,75.721,75.126
4.3668,75.503,74.978
4.4296,74.986,75.072
4.4925,74.449,75.119
4.5553,74.189,74.655
4.6181,74.376,74.305
4.681,74.801,74.498
4.7438,75.26,74.87
4.8066,75.573,75.281
4.8695,75.637,75.649
4.9323,75.434,75.597
4.9951,75.077,75.181
5.058,74.705,75.067
5.1208,74.583,75.263
5.1836,74.692,75.135
5.2465,74.905,74.578
5.3093,75.084,74.176
5.3721,75.156,74.753
5.435,75.183,75.595
5.4978,75.19,75.705
5.5606,75.196,74.715
5.6235,75.107,74.207
5.6863,74.907,74.705
5.7491,74.68,75.537
5.8119,74.521,75.735
5.8748,74.563,75.131
5.9376,74.768,74.428
6.0004,75.05,74.364
6.0633,75.323,75.174
6.1261,75.505,75.337
6.1889,75.535,74.716
6.2518,75.404,74.332


==> Figs/data/BurgulenceData/Gaussian_0p01/N25/Burgers_Legendre_4_Gaussian0p01_25_500.csv <==
x,qOut,qIn
0.031416,75.427,74.156
0.094248,75.38,74.496
0.15708,75.131,74.523
0.21991,74.823,74.71
0.28274,74.611,75.43
0.34558,74.645,75.723
0.40841,74.84,75.345
0.47124,75.056,74.875
0.53407,75.157,74.724
0.5969,75.078,74.958
0.65973,74.92,75.331
0.72257,74.801,75.386
0.7854,74.824,75.179
0.84823,75.018,75.121
0.91106,75.301,74.972
0.97389,75.538,74.697
1.0367,75.602,74.626
1.0996,75.287,74.653
1.1624,74.731,74.632
1.2252,74.237,74.837
1.2881,74.112,75.371
1.3509,74.442,75.759
1.4137,74.923,75.781
1.4765,75.328,75.408
1.5394,75.471,74.528
1.6022,75.373,74.049
1.665,75.169,74.534
1.7279,74.985,75.453
1.7907,74.936,75.555
1.8535,75.036,74.854
1.9164,75.188,74.485
1.9792,75.29,74.828
2.042,75.252,75.423
2.1049,75.041,75.555
2.1677,74.767,75.267
2.2305,74.554,74.609
2.2934,74.515,73.878
2.3562,74.661,73.991
2.419,74.925,74.934
2.4819,75.225,75.982
2.5447,75.487,76.098
2.6075,75.568,75.322
2.6704,75.388,74.597
2.7332,75.046,74.415
2.796,74.678,74.72
2.8588,74.605,75.017
2.9217,74.781,75.103
2.9845,75.029,74.897
3.0473,75.162,74.79
3.1102,75.125,75.029
3.173,75.079,75.249
3.2358,75.074,75.363
3.2987,75.139,75.407
3.3615,75.02,75.21
3.4243,74.704,74.928
3.4872,74.393,74.867
3.55,74.315,74.697
3.6128,74.668,74.481
3.6757,75.205,74.769
3.7385,75.645,75.37
3.8013,75.729,75.562
3.8642,75.374,75.234
3.927,74.891,74.901
3.9898,74.559,74.65
4.0527,74.621,74.253
4.1155,74.875,74.362
4.1783,75.049,75.15
4.2412,75.095,75.727
4.304,75.009,75.123
4.3668,75.037,74.412
4.4296,75.181,74.564
4.4925,75.33,75.345
4.5553,75.359,75.874
4.6181,75.153,75.617
4.681,74.855,75.095
4.7438,74.633,74.764
4.8066,74.637,74.736
4.8695,74.859,74.667
4.9323,75.136,74.636
4.9951,75.324,74.832
5.058,75.299,75.206
5.1208,75.035,75.555
5.1836,74.719,75.647
5.2465,74.526,75.125
5.3093,74.611,74.275
5.3721,74.876,74.281
5.435,75.094,74.889
5.4978,75.169,75.335
5.5606,75.04,75.133
5.6235,74.93,74.801
5.6863,74.995,74.753
5.7491,75.199,75.011
5.8119,75.47,75.279
5.8748,75.493,74.953
5.9376,75.216,74.563
6.0004,74.814,75.077
6.0633,74.499,76.335
6.1261,74.556,76.191
6.1889,74.86,74.9
6.2518,75.213,73.917


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_001.csv <==
x,qOut,qIn
0.05236,75.17,74.687
0.15708,75.265,74.505
0.2618,75.138,75.135
0.36652,74.86,75.066
0.47124,74.543,75.263
0.57596,74.539,75.371
0.68068,74.846,74.476
0.7854,75.262,74.045
0.89012,75.57,75.782
0.99484,75.494,76.053
1.0996,75.145,74.528
1.2043,74.775,74.144
1.309,74.639,75.515
1.4137,74.806,75.495
1.5184,75.023,74.883
1.6232,75.134,74.77
1.7279,75.021,74.874
1.8326,74.859,75.039
1.9373,74.812,75.185
2.042,74.893,74.834
2.1468,75.079,74.818
2.2515,75.171,75.085
2.3562,75.137,75.097
2.4609,75.047,75.027
2.5656,74.986,75.216
2.6703,75.024,74.938
2.7751,75.067,74.536
2.8798,75.063,74.699
2.9845,74.973,75.86
3.0892,74.906,75.866
3.1939,74.905,74.42
3.2987,74.949,74.028
3.4034,75,75.126
3.5081,75.032,75.747
3.6128,75.044,75.159
3.7176,75.023,74.424
3.8223,74.95,75.142
3.927,74.895,75.368
4.0317,74.946,74.527
4.1364,75.071,75.213
4.2412,75.205,74.975
4.3459,75.138,74.214
4.4506,74.951,75.31
4.5553,74.808,75.456
4.66,74.868,74.567
4.7647,75.059,74.992
4.8695,75.154,74.998
4.9742,75.111,74.99
5.0789,74.934,74.789
5.1836,74.886,74.933
5.2883,74.965,75.859
5.3931,75.064,75.314
5.4978,75.065,74.291
5.6025,74.976,74.389
5.7072,74.913,74.639
5.812,74.9,75.38
5.9167,74.931,75.624
6.0214,74.915,75.636
6.1261,74.922,74.913
6.2309,74.997,74.822


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_002.csv <==
x,qOut,qIn
0.05236,74.863,74.542
0.15708,75.051,74.687
0.2618,75.167,74.766
0.36652,75.135,75.136
0.47124,74.923,75.392
0.57596,74.81,74.781
0.68068,74.908,74.622
0.7854,75.13,75.308
0.89012,75.356,75.454
0.99484,75.324,74.834
1.0996,75.062,74.619
1.2043,74.748,74.993
1.309,74.578,75.692
1.4137,74.694,75.213
1.5184,74.927,74.527
1.6232,75.122,74.793
1.7279,75.144,74.827
1.8326,75.067,74.661
1.9373,75.014,74.73
2.042,75.012,75.834
2.1468,75.059,75.639
2.2515,75.069,74.374
2.3562,75.075,74.522
2.4609,75.093,74.663
2.5656,75.133,75.335
2.6703,75.062,75.654
2.7751,74.876,74.767
2.8798,74.705,74.352
2.9845,74.693,75.181
3.0892,74.947,75.549
3.1939,75.245,75.367
3.2987,75.396,74.743
3.4034,75.229,74.184
3.5081,74.902,75.169
3.6128,74.709,75.661
3.7176,74.729,74.364
3.8223,74.972,75.173
3.927,75.123,75.947
4.0317,75.122,74.884
4.1364,75.054,74.742
4.2412,75.022,75.2
4.3459,75.071,74.601
4.4506,75.064,74.353
4.5553,74.976,75.054
4.66,74.811,75.623
4.7647,74.784,75.088
4.8695,74.911,74.966
4.9742,75.093,74.708
5.0789,75.217,74.786
5.1836,75.209,75.244
5.2883,75.104,75.35
5.3931,74.954,74.932
5.4978,74.801,74.948
5.6025,74.751,75.2
5.7072,74.862,74.761
5.812,75.061,74.593
5.9167,75.246,75.63
6.0214,75.198,75.927
6.1261,75.003,74.882
6.2309,74.834,74.612


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_003.csv <==
x,qOut,qIn
0.05236,75.204,74.727
0.15708,75.205,75.419
0.2618,75.189,74.95
0.36652,75.122,74.465
0.47124,74.953,74.956
0.57596,74.723,75.169
0.68068,74.616,74.954
0.7854,74.699,75.019
0.89012,74.99,75.229
0.99484,75.261,74.77
1.0996,75.348,74.657
1.2043,75.251,74.982
1.309,75.002,75.16
1.4137,74.828,74.831
1.5184,74.794,75.215
1.6232,74.861,75.154
1.7279,74.965,74.867
1.8326,75.034,75.52
1.9373,75.065,75.303
2.042,75.054,74.458
2.1468,74.993,74.315
2.2515,74.911,74.813
2.3562,74.879,75.772
2.4609,74.915,75.496
2.5656,75.014,74.303
2.6703,75.088,74.995
2.7751,75.127,75.686
2.8798,75.137,74.416
2.9845,75.131,74.588
3.0892,75.049,75.909
3.1939,74.895,75.66
3.2987,74.765,75.123
3.4034,74.755,74.685
3.5081,74.943,74.515
3.6128,75.157,74.348
3.7176,75.253,75.203
3.8223,75.106,75.883
3.927,74.854,75.096
4.0317,74.741,74.387
4.1364,74.829,74.466
4.2412,75.129,75.508
4.3459,75.351,75.596
4.4506,75.322,74.474
4.5553,75.084,74.606
4.66,74.727,74.929
4.7647,74.624,74.985
4.8695,74.813,74.997
4.9742,75.111,74.817
5.0789,75.301,75.438
5.1836,75.172,75.456
5.2883,74.936,74.884
5.3931,74.787,74.823
5.4978,74.893,75.628
5.6025,75.044,75.049
5.7072,75.045,74.145
5.812,74.933,74.396
5.9167,74.793,74.941
6.0214,74.85,75.213
6.1261,75.009,75.75
6.2309,75.161,75.093


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_004.csv <==
x,qOut,qIn
0.05236,75.154,75.276
0.15708,75.329,74.451
0.2618,75.29,74.89
0.36652,75.094,75.122
0.47124,74.823,74.997
0.57596,74.699,75.268
0.68068,74.762,75.054
0.7854,74.927,74.62
0.89012,75.085,75.157
0.99484,75.131,75.63
1.0996,75.114,75.154
1.2043,75.077,74.732
1.309,75.05,74.879
1.4137,74.993,74.994
1.5184,74.936,74.695
1.6232,74.92,74.703
1.7279,74.977,75.256
1.8326,75.039,74.922
1.9373,75.062,74.649
2.042,75.066,75.584
2.1468,75.088,75.094
2.2515,75.14,74.843
2.3562,75.123,75.07
2.4609,75.02,74.809
2.5656,74.838,74.703
2.6703,74.752,75.468
2.7751,74.788,75.451
2.8798,74.89,74.321
2.9845,74.985,74.668
3.0892,75.053,75.31
3.1939,75.119,75.482
3.2987,75.162,75.103
3.4034,75.146,74.904
3.5081,75.032,75.167
3.6128,74.924,74.977
3.7176,74.886,74.416
3.8223,74.966,75.75
3.927,75.019,76.267
4.0317,74.979,74.445
4.1364,74.908,73.465
4.2412,74.889,74.96
4.3459,75.026,75.715
4.4506,75.167,75.314
4.5553,75.208,74.896
4.66,75.055,75.063
4.7647,74.916,74.948
4.8695,74.951,75
4.9742,75.093,74.633
5.0789,75.225,74.675
5.1836,75.061,75.67
5.2883,74.767,75.618
5.3931,74.585,75.086
5.4978,74.736,74.647
5.6025,75.113,74.307
5.7072,75.372,75.03
5.812,75.376,75.261
5.9167,75.046,74.992
6.0214,74.736,74.909
6.1261,74.676,74.762
6.2309,74.843,75.47


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_005.csv <==
x,qOut,qIn
0.05236,74.887,74.444
0.15708,74.983,74.914
0.2618,75.1,74.74
0.36652,75.181,74.841
0.47124,75.175,75.62
0.57596,75.081,75.112
0.68068,74.975,75.318
0.7854,74.918,75.191
0.89012,74.952,74.33
0.99484,75.019,74.467
1.0996,75.022,74.864
1.2043,74.948,75.076
1.309,74.801,75.922
1.4137,74.755,76.067
1.5184,74.887,74.303
1.6232,75.127,73.551
1.7279,75.381,74.951
1.8326,75.385,75.743
1.9373,75.111,75.423
2.042,74.743,74.735
2.1468,74.493,74.613
2.2515,74.637,75.125
2.3562,75.012,75.533
2.4609,75.358,75.396
2.5656,75.423,74.647
2.6703,75.108,74.314
2.7751,74.728,75.011
2.8798,74.541,75.559
2.9845,74.755,74.904
3.0892,75.101,74.52
3.1939,75.272,75.342
3.2987,75.239,75.447
3.4034,75.035,74.467
3.5081,74.99,74.699
3.6128,75.057,75.243
3.7176,75.106,75.138
3.8223,74.998,74.702
3.927,74.847,74.631
4.0317,74.847,75.27
4.1364,74.979,75.429
4.2412,75.166,74.989
4.3459,75.157,74.818
4.4506,75.023,75.168
4.5553,74.888,75.188
4.66,74.871,74.919
4.7647,74.921,74.891
4.8695,74.942,74.753
4.9742,74.938,75.087
5.0789,74.926,74.876
5.1836,74.984,74.438
5.2883,75.069,75.043
5.3931,75.135,75.902
5.4978,75.137,74.731
5.6025,75.084,74.527
5.7072,75.02,75.457
5.812,74.968,75.421
5.9167,74.944,74.369
6.0214,74.917,74.739
6.1261,74.881,75.543
6.2309,74.863,75.35


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_006.csv <==
x,qOut,qIn
0.05236,74.956,75.061
0.15708,75.036,75.225
0.2618,75.02,75.231
0.36652,74.929,75.503
0.47124,74.804,74.734
0.57596,74.834,74.814
0.68068,75.029,75.259
0.7854,75.259,75.026
0.89012,75.378,74.892
0.99484,75.18,74.61
1.0996,74.829,74.673
1.2043,74.578,75.181
1.309,74.662,75.313
1.4137,75.021,75.045
1.5184,75.321,74.696
1.6232,75.408,75.352
1.7279,75.185,75.418
1.8326,74.949,74.567
1.9373,74.848,74.482
2.042,74.85,74.987
2.1468,74.875,74.973
2.2515,74.845,74.462
2.3562,74.865,75.529
2.4609,74.959,75.831
2.5656,75.122,74.216
2.6703,75.211,73.933
2.7751,75.196,75.448
2.8798,75.107,75.898
2.9845,74.978,75.057
3.0892,74.847,75.078
3.1939,74.784,74.876
3.2987,74.826,74.633
3.4034,75,74.9
3.5081,75.156,75.187
3.6128,75.142,75.344
3.7176,74.992,75.11
3.8223,74.776,74.617
3.927,74.796,74.775
4.0317,75.017,75.156
4.1364,75.255,75.08
4.2412,75.308,75.315
4.3459,75.088,75.16
4.4506,74.848,74.614
4.5553,74.756,75.119
4.66,74.936,75.603
4.7647,75.139,74.535
4.8695,75.172,74.469
4.9742,75.058,75.146
5.0789,74.866,75.201
5.1836,74.846,74.626
5.2883,74.959,74.911
5.3931,75.101,75.105
5.4978,75.158,75.208
5.6025,75.128,74.915
5.7072,75.085,74.417
5.812,75.05,74.81
5.9167,75.022,76.128
6.0214,74.949,76.166
6.1261,74.885,74.295
6.2309,74.876,73.601


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_007.csv <==
x,qOut,qIn
0.05236,75.013,74.658
0.15708,75.306,74.542
0.2618,75.3,75.345
0.36652,75.068,75.591
0.47124,74.739,74.758
0.57596,74.686,74.724
0.68068,74.884,75.267
0.7854,75.146,75.469
0.89012,75.266,75.18
0.99484,75.126,74.934
1.0996,74.912,74.259
1.2043,74.78,74.503
1.309,74.852,75.592
1.4137,75.002,75.449
1.5184,75.1,74.53
1.6232,75.129,74.755
1.7279,75.095,75.433
1.8326,75.106,75.222
1.9373,75.126,75.003
2.042,75.101,75.069
2.1468,74.974,74.535
2.2515,74.807,74.485
2.3562,74.743,75.128
2.4609,74.812,75.382
2.5656,75.007,75.096
2.6703,75.136,74.74
2.7751,75.156,74.703
2.8798,75.119,75.235
2.9845,75.096,75.649
3.0892,75.098,74.966
3.1939,75.033,74.299
3.2987,74.914,74.673
3.4034,74.779,75.572
3.5081,74.807,75.506
3.6128,74.944,74.681
3.7176,75.076,74.231
3.8223,75.088,75.718
3.927,75.029,76.032
4.0317,75.014,73.827
4.1364,75.043,73.869
4.2412,75.081,75.438
4.3459,75.011,74.651
4.4506,74.92,75.18
4.5553,74.892,75.83
4.66,74.99,75.621
4.7647,75.098,75.08
4.8695,75.115,74.172
4.9742,75.045,74.506
5.0789,74.918,74.908
5.1836,74.804,75.136
5.2883,74.717,75.6
5.3931,74.706,75.413
5.4978,74.819,74.353
5.6025,75.116,74.372
5.7072,75.415,75.091
5.812,75.532,75.397
5.9167,75.294,75.162
6.0214,74.851,74.952
6.1261,74.588,74.93
6.2309,74.63,75.073


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_008.csv <==
x,qOut,qIn
0.05236,75.111,73.991
0.15708,75.089,74.951
0.2618,74.977,76.152
0.36652,74.801,75.109
0.47124,74.602,74.426
0.57596,74.629,75.387
0.68068,74.927,75.412
0.7854,75.317,74.55
0.89012,75.591,74.595
0.99484,75.389,75.314
1.0996,74.908,75.516
1.2043,74.507,75.222
1.309,74.541,74.283
1.4137,74.949,74.66
1.5184,75.289,76.028
1.6232,75.374,75.437
1.7279,75.094,74.288
1.8326,74.839,74.901
1.9373,74.791,75.195
2.042,74.902,74.73
2.1468,75.067,74.803
2.2515,75.111,75.03
2.3562,75.086,74.986
2.4609,75.05,74.743
2.5656,75.051,75.496
2.6703,75.075,75.567
2.7751,75.079,74.974
2.8798,75.043,74.705
2.9845,74.947,74.975
3.0892,74.839,75.039
3.1939,74.785,74.853
3.2987,74.801,75.089
3.4034,74.877,75.098
3.5081,74.945,74.787
3.6128,75.021,74.848
3.7176,75.11,75.409
3.8223,75.215,74.934
3.927,75.225,74.784
4.0317,75.111,74.91
4.1364,74.956,75.151
4.2412,74.855,74.938
4.3459,74.904,74.585
4.4506,74.999,75.245
4.5553,75.064,75.009
4.66,75.035,74.742
4.7647,74.994,75.286
4.8695,74.992,75.192
4.9742,75.016,74.95
5.0789,75.035,75.004
5.1836,75.01,75.132
5.2883,74.975,74.966
5.3931,74.952,75.231
5.4978,74.952,74.741
5.6025,74.944,74.225
5.7072,74.93,74.462
5.812,74.934,75.146
5.9167,74.973,76.353
6.0214,75.031,75.829
6.1261,75.077,74.49
6.2309,75.103,74.366


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_009.csv <==
x,qOut,qIn
0.05236,74.797,75.846
0.15708,74.915,75.15
0.2618,75.032,73.556
0.36652,75.06,73.932
0.47124,74.938,75.973
0.57596,74.856,75.902
0.68068,74.905,74.894
0.7854,75.044,74.505
0.89012,75.199,74.748
0.99484,75.27,74.923
1.0996,75.236,75.242
1.2043,75.092,75.244
1.309,74.834,74.543
1.4137,74.59,74.681
1.5184,74.568,75.565
1.6232,74.778,75.223
1.7279,75.181,74.97
1.8326,75.387,75.443
1.9373,75.272,75.165
2.042,74.988,74.702
2.1468,74.743,73.92
2.2515,74.812,74.661
2.3562,74.994,76.276
2.4609,75.118,75.567
2.5656,75.035,74.578
2.6703,74.96,74.978
2.7751,75.033,75.103
2.8798,75.176,74.742
2.9845,75.268,74.861
3.0892,75.086,75.349
3.1939,74.804,75.09
3.2987,74.631,74.81
3.4034,74.747,74.948
3.5081,75.056,74.809
3.6128,75.296,75.243
3.7176,75.346,75.373
3.8223,75.12,74.803
3.927,74.854,75.126
4.0317,74.757,75.021
4.1364,74.835,74.649
4.2412,75.041,75.348
4.3459,75.12,75.488
4.4506,75.065,74.286
4.5553,74.971,74.612
4.66,74.94,75.634
4.7647,75.011,75.575
4.8695,75.086,74.98
4.9742,75.116,74.327
5.0789,75.063,74.772
5.1836,74.996,75.159
5.2883,74.95,75.353
5.3931,74.93,74.839
5.4978,74.926,74.742
5.6025,74.94,74.822
5.7072,75.005,75.177
5.812,75.103,75.163
5.9167,75.204,74.927
6.0214,75.172,75.389
6.1261,75.016,75.138
6.2309,74.85,74.803


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_010.csv <==
x,qOut,qIn
0.05236,74.847,75.687
0.15708,75.039,75.762
0.2618,75.12,74.214
0.36652,75.07,74.016
0.47124,74.918,75.044
0.57596,74.886,75.516
0.68068,74.928,75.476
0.7854,74.976,74.969
0.89012,74.963,74.797
0.99484,74.99,75.197
1.0996,75.088,75.351
1.2043,75.175,74.693
1.309,75.146,75.21
1.4137,74.929,75.688
1.5184,74.731,74.368
1.6232,74.695,74.168
1.7279,74.925,75.379
1.8326,75.207,74.793
1.9373,75.326,74.562
2.042,75.265,75.463
2.1468,75.047,75.718
2.2515,74.944,75.057
2.3562,74.987,74.7
2.4609,75.074,74.638
2.5656,75.079,74.487
2.6703,74.929,75.084
2.7751,74.76,75.721
2.8798,74.682,75.156
2.9845,74.772,74.59
3.0892,74.978,74.839
3.1939,75.201,75.36
3.2987,75.343,75.061
3.4034,75.314,74.208
3.5081,75.07,74.863
3.6128,74.796,75.751
3.7176,74.662,74.942
3.8223,74.808,74.714
3.927,75.083,75.471
4.0317,75.244,75.35
4.1364,75.224,75.322
4.2412,75.004,74.433
4.3459,74.837,74.089
4.4506,74.806,74.893
4.5553,74.861,75.342
4.66,74.931,75.837
4.7647,74.947,75.565
4.8695,74.983,74.381
4.9742,75.06,74.357
5.0789,75.185,75.287
5.1836,75.227,75.306
5.2883,75.109,74.988
5.3931,74.895,74.714
5.4978,74.666,74.945
5.6025,74.671,75.228
5.7072,74.908,74.965
5.812,75.211,74.651
5.9167,75.394,75.115
6.0214,75.255,74.897
6.1261,74.978,75.124
6.2309,74.778,74.818


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_011.csv <==
x,qOut,qIn
0.05236,75.118,75.438
0.15708,75.005,74.863
0.2618,74.883,74.835
0.36652,74.854,74.717
0.47124,74.993,74.784
0.57596,75.179,75.145
0.68068,75.237,75.525
0.7854,75.136,75.051
0.89012,74.873,75.154
0.99484,74.725,75.764
1.0996,74.804,74.509
1.2043,75.011,74.447
1.309,75.208,74.808
1.4137,75.133,74.579
1.5184,74.912,75.604
1.6232,74.745,75.63
1.7279,74.822,74.5
1.8326,75.089,74.543
1.9373,75.299,74.832
2.042,75.341,75.012
2.1468,75.15,75.72
2.2515,74.914,75.946
2.3562,74.778,74.668
2.4609,74.782,74.192
2.5656,74.932,75.114
2.6703,75.099,75.479
2.7751,75.145,74.644
2.8798,75.049,74.539
2.9845,74.814,75.211
3.0892,74.714,75.292
3.1939,74.864,75.132
3.2987,75.148,75.07
3.4034,75.408,75.017
3.5081,75.347,74.947
3.6128,75.071,74.725
3.7176,74.792,74.149
3.8223,74.725,75.017
3.927,74.854,76.014
4.0317,74.988,75.257
4.1364,75.068,74.436
4.2412,75.071,74.9
4.3459,75.132,75.347
4.4506,75.177,75.608
4.5553,75.127,74.588
4.66,74.907,74.61
4.7647,74.669,75.635
4.8695,74.614,75.152
4.9742,74.751,74.447
5.0789,75.04,75.386
5.1836,75.226,75.565
5.2883,75.244,74.577
5.3931,75.154,74.672
5.4978,75.032,74.96
5.6025,74.994,74.862
5.7072,74.993,75.276
5.812,74.991,75.635
5.9167,74.952,75.065
6.0214,74.953,74.141
6.1261,75.022,74.386
6.2309,75.101,75.464


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_012.csv <==
x,qOut,qIn
0.05236,74.723,75.592
0.15708,74.876,75.345
0.2618,75.204,74.768
0.36652,75.441,74.236
0.47124,75.321,75.166
0.57596,74.893,75.722
0.68068,74.554,74.685
0.7854,74.49,74.22
0.89012,74.799,75.228
0.99484,75.134,75.564
1.0996,75.323,75.053
1.2043,75.351,74.516
1.309,75.232,75.166
1.4137,75.053,75.303
1.5184,74.887,75.102
1.6232,74.796,74.943
1.7279,74.833,74.978
1.8326,74.931,75.016
1.9373,74.995,75.039
2.042,75.013,74.842
2.1468,74.993,74.956
2.2515,75.02,74.949
2.3562,75.059,74.776
2.4609,75.081,74.96
2.5656,75.055,75.522
2.6703,75.042,75.127
2.7751,75.06,74.827
2.8798,75.077,74.804
2.9845,75.05,74.869
3.0892,74.974,75.338
3.1939,74.903,75.485
3.2987,74.868,74.953
3.4034,74.88,74.327
3.5081,74.933,75.403
3.6128,75.022,75.609
3.7176,75.11,74.567
3.8223,75.153,74.683
3.927,75.085,75.021
4.0317,74.984,74.815
4.1364,74.932,75.091
4.2412,74.999,75.352
4.3459,75.099,74.81
4.4506,75.126,74.762
4.5553,75.084,74.866
4.66,74.998,74.589
4.7647,74.964,75.08
4.8695,74.938,76.091
4.9742,74.896,75.164
5.0789,74.823,73.919
5.1836,74.85,74.464
5.2883,74.983,75.722
5.3931,75.115,76.3
5.4978,75.119,74.613
5.6025,74.942,74.475
5.7072,74.803,75.141
5.812,74.819,74.52
5.9167,75.062,74.788
6.0214,75.227,75.245
6.1261,75.145,74.984
6.2309,74.923,75.159


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_013.csv <==
x,qOut,qIn
0.05236,74.957,74.686
0.15708,74.676,74.64
0.2618,74.569,75.803
0.36652,74.705,75.172
0.47124,75.089,75.112
0.57596,75.377,75.449
0.68068,75.393,74.806
0.7854,75.178,74.264
0.89012,74.823,74.835
0.99484,74.652,75.67
1.0996,74.719,75.462
1.2043,74.923,74.502
1.309,75.134,74.56
1.4137,75.229,75.112
1.5184,75.231,75.269
1.6232,75.166,75.103
1.7279,75.053,74.916
1.8326,74.903,75.018
1.9373,74.811,75.07
2.042,74.826,75.203
2.1468,74.98,75.403
2.2515,75.109,74.829
2.3562,75.094,74.096
2.4609,74.975,75.043
2.5656,74.83,75.528
2.6703,74.857,74.801
2.7751,74.993,74.774
2.8798,75.129,74.751
2.9845,75.156,75.156
3.0892,75.11,75.555
3.1939,75.066,75.119
3.2987,75.028,74.356
3.4034,74.977,75.202
3.5081,74.894,75.793
3.6128,74.868,74.593
3.7176,74.917,74.416
3.8223,75.033,76.021
3.927,75.058,75.275
4.0317,75.003,73.751
4.1364,74.949,74.298
4.2412,74.985,75.353
4.3459,75.067,75.303
4.4506,75.074,75.602
4.5553,75.018,74.755
4.66,74.936,75.012
4.7647,75.002,75.298
4.8695,75.119,74.902
4.9742,75.157,75.132
5.0789,74.991,75.143
5.1836,74.739,74.719
5.2883,74.648,74.503
5.3931,74.769,74.53
5.4978,75.094,74.922
5.6025,75.314,75.436
5.7072,75.306,75.557
5.812,75.147,75.32
5.9167,74.951,74.736
6.0214,74.961,74.379
6.1261,75.073,74.748
6.2309,75.124,75.365


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_014.csv <==
x,qOut,qIn
0.05236,75.139,74.972
0.15708,75.023,74.85
0.2618,74.897,74.758
0.36652,74.828,75.333
0.47124,74.854,75.168
0.57596,74.907,74.818
0.68068,74.991,75.027
0.7854,75.097,75.166
0.89012,75.212,74.7
0.99484,75.213,74.743
1.0996,75.076,74.916
1.2043,74.896,75.043
1.309,74.784,75.192
1.4137,74.862,75.395
1.5184,75.028,75.234
1.6232,75.17,74.777
1.7279,75.185,74.381
1.8326,75.087,74.613
1.9373,74.951,75.68
2.042,74.838,75.577
2.1468,74.792,74.261
2.2515,74.839,74.237
2.3562,74.971,75.298
2.4609,75.128,75.838
2.5656,75.24,74.753
2.6703,75.182,74.929
2.7751,75.005,75.765
2.8798,74.838,75.568
2.9845,74.81,73.695
3.0892,74.942,73.707
3.1939,75.043,75.609
3.2987,75.034,75.96
3.4034,74.86,75.096
3.5081,74.78,74.739
3.6128,74.927,74.669
3.7176,75.201,74.814
3.8223,75.465,75.4
3.927,75.394,75.486
4.0317,75.047,74.796
4.1364,74.664,74.508
4.2412,74.501,75.095
4.3459,74.707,75.166
4.4506,75.038,75.451
4.5553,75.277,74.729
4.66,75.234,74.956
4.7647,75.004,75.175
4.8695,74.844,74.493
4.9742,74.847,75.267
5.0789,75.052,75.343
5.1836,75.162,74.175
5.2883,75.109,74.965
5.3931,74.994,75.6
5.4978,74.949,74.624
5.6025,75.035,74.748
5.7072,75.078,74.912
5.812,75.028,74.928
5.9167,74.873,75.467
6.0214,74.854,75.382
6.1261,74.973,74.972
6.2309,75.112,74.761


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_015.csv <==
x,qOut,qIn
0.05236,74.982,74.962
0.15708,74.963,74.21
0.2618,74.996,74.556
0.36652,75.067,75.005
0.47124,75.131,74.711
0.57596,75.064,75.334
0.68068,74.972,76.047
0.7854,74.959,75.042
0.89012,75.112,74.444
0.99484,75.283,75.062
1.0996,75.279,75.102
1.2043,75.089,74.941
1.309,74.752,74.532
1.4137,74.562,75.02
1.5184,74.621,75.665
1.6232,74.861,75.083
1.7279,75.186,74.618
1.8326,75.381,75.06
1.9373,75.348,75.393
2.042,75.141,75.026
2.1468,74.844,74.705
2.2515,74.728,75.137
2.3562,74.805,74.794
2.4609,74.969,74.787
2.5656,75.092,75.135
2.6703,75.103,75.155
2.7751,75.072,75.139
2.8798,75.039,75.225
2.9845,75.033,74.275
3.0892,75.025,74.645
3.1939,75,75.783
3.2987,74.959,75.702
3.4034,74.899,75.025
3.5081,74.862,74.536
3.6128,74.9,73.972
3.7176,74.997,74.935
3.8223,75.12,75.599
3.927,75.119,74.924
4.0317,75.008,75.255
4.1364,74.9,74.946
4.2412,74.916,74.649
4.3459,75.104,75.191
4.4506,75.242,75.309
4.5553,75.203,75.31
4.66,74.891,74.458
4.7647,74.614,74.485
4.8695,74.629,75.225
4.9742,74.883,75.569
5.0789,75.252,74.662
5.1836,75.333,74.295
5.2883,75.155,75.118
5.3931,74.919,75.372
5.4978,74.846,75.601
5.6025,74.985,75.104
5.7072,75.102,74.116
5.812,75.103,75.072
5.9167,74.943,75.618
6.0214,74.86,74.737
6.1261,74.89,74.894
6.2309,74.961,75.676


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_016.csv <==
x,qOut,qIn
0.05236,74.808,74.741
0.15708,74.931,74.852
0.2618,75.054,75.111
0.36652,75.122,74.696
0.47124,75.089,74.676
0.57596,74.996,75.086
0.68068,74.922,75.244
0.7854,74.901,75.107
0.89012,74.949,75.639
0.99484,75.035,75.187
1.0996,75.125,73.952
1.2043,75.167,75.052
1.309,75.109,75.016
1.4137,74.927,74.315
1.5184,74.754,75.5
1.6232,74.7,75.598
1.7279,74.847,75.282
1.8326,75.085,74.629
1.9373,75.248,74.024
2.042,75.27,74.914
2.1468,75.109,75.476
2.2515,74.892,75.24
2.3562,74.768,75.4
2.4609,74.793,75.337
2.5656,74.995,74.011
2.6703,75.215,74.548
2.7751,75.278,75.948
2.8798,75.154,75.539
2.9845,74.841,74.216
3.0892,74.632,74.321
3.1939,74.69,74.86
3.2987,74.949,75.37
3.4034,75.298,75.505
3.5081,75.405,75.221
3.6128,75.248,74.7
3.7176,74.99,74.748
3.8223,74.827,75.082
3.927,74.908,75.085
4.0317,75.003,74.988
4.1364,74.986,74.952
4.2412,74.763,74.701
4.3459,74.662,75.166
4.4506,74.825,75.567
4.5553,75.118,75.017
4.66,75.353,74.748
4.7647,75.26,75.526
4.8695,75.015,75.223
4.9742,74.82,74.508
5.0789,74.855,74.339
5.1836,74.989,74.994
5.2883,75.048,75.497
5.3931,75.034,75.226
5.4978,74.983,74.564
5.6025,75.046,74.817
5.7072,75.148,75.4
5.812,75.202,75.345
5.9167,75.128,74.359
6.0214,74.968,74.396
6.1261,74.826,75.705
6.2309,74.76,75.641


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_017.csv <==
x,qOut,qIn
0.05236,74.857,75.45
0.15708,74.928,75.729
0.2618,75.012,74.234
0.36652,75.1,73.929
0.47124,75.179,76.217
0.57596,75.19,76.225
0.68068,75.103,74.626
0.7854,74.96,73.821
0.89012,74.817,75.023
0.99484,74.802,75.161
1.0996,74.902,74.6
1.2043,75.03,75.089
1.309,75.085,75.229
1.4137,75.02,74.935
1.5184,74.98,74.701
1.6232,75.034,75.214
1.7279,75.219,75.157
1.8326,75.26,74.964
1.9373,75.051,74.915
2.042,74.75,74.636
2.1468,74.562,75.428
2.2515,74.732,75.627
2.3562,75.016,74.477
2.4609,75.21,74.734
2.5656,75.141,75.266
2.6703,75,74.987
2.7751,74.958,74.864
2.8798,75.003,74.339
2.9845,75.076,75.125
3.0892,75.033,75.678
3.1939,74.961,75.182
3.2987,74.935,75.1
3.4034,75.008,74.949
3.5081,75.091,74.571
3.6128,75.106,74.696
3.7176,75.049,74.773
3.8223,74.931,75.414
3.927,74.823,75.833
4.0317,74.789,75.227
4.1364,74.859,74.424
4.2412,75.048,74.477
4.3459,75.253,75.051
4.4506,75.3,75.245
4.5553,75.157,75.247
4.66,74.827,74.828
4.7647,74.642,74.9
4.8695,74.752,75.357
4.9742,75.043,75.17
5.0789,75.353,74.206
5.1836,75.348,74.772
5.2883,75.086,75.563
5.3931,74.782,75.111
5.4978,74.664,74.865
5.6025,74.839,75.129
5.7072,75.091,75.291
5.812,75.259,75.452
5.9167,75.205,74.547
6.0214,75.03,74.354
6.1261,74.881,75.011
6.2309,74.815,75.099


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_018.csv <==
x,qOut,qIn
0.05236,74.812,75.725
0.15708,75.074,75.312
0.2618,75.261,74.661
0.36652,75.291,74.821
0.47124,75.11,75.005
0.57596,74.918,74.989
0.68068,74.837,75.225
0.7854,74.852,75.397
0.89012,74.908,74.626
0.99484,74.912,74.352
1.0996,74.956,74.692
1.2043,75.059,75.042
1.309,75.215,75.437
1.4137,75.216,75.361
1.5184,75.073,74.961
1.6232,74.926,74.862
1.7279,74.934,75.129
1.8326,75.093,74.732
1.9373,75.149,75.147
2.042,75.033,75.377
2.1468,74.729,74.736
2.2515,74.605,75.076
2.3562,74.755,75.116
2.4609,75.042,74.571
2.5656,75.297,74.554
2.6703,75.305,75.139
2.7751,75.151,75.675
2.8798,74.974,75.519
2.9845,74.91,74.755
3.0892,74.99,74.628
3.1939,75.094,74.501
3.2987,75.134,75.051
3.4034,75.039,75.461
3.5081,74.868,75.381
3.6128,74.753,74.783
3.7176,74.767,75.063
3.8223,74.953,74.814
3.927,75.192,74.389
4.0317,75.294,75.495
4.1364,75.204,75.49
4.2412,74.899,74.028
4.3459,74.687,74.772
4.4506,74.741,75.999
4.5553,74.984,75.112
4.66,75.279,74.531
4.7647,75.32,75.463
4.8695,75.159,75.5
4.9742,74.954,74.467
5.0789,74.868,73.958
5.1836,74.919,75.314
5.2883,74.966,75.787
5.3931,74.971,75.477
5.4978,74.923,74.643
5.6025,74.968,74.363
5.7072,75.085,75.199
5.812,75.178,75.522
5.9167,75.144,74.776
6.0214,74.946,74.648
6.1261,74.744,74.621
6.2309,74.666,75.044


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_019.csv <==
x,qOut,qIn
0.05236,74.711,74.602
0.15708,74.726,75.279
0.2618,74.928,75.575
0.36652,75.179,75.345
0.47124,75.324,74.508
0.57596,75.229,74.352
0.68068,75.035,74.537
0.7854,74.879,75.126
0.89012,74.875,75.628
0.99484,74.945,74.773
1.0996,75.01,74.804
1.2043,75.063,75.275
1.309,75.118,75.158
1.4137,75.177,75.144
1.5184,75.13,74.73
1.6232,74.972,74.57
1.7279,74.717,75.427
1.8326,74.619,75.521
1.9373,74.751,74.715
2.042,75.005,74.374
2.1468,75.238,74.293
2.2515,75.25,75.156
2.3562,75.121,76.446
2.4609,74.974,75.261
2.5656,74.929,74.473
2.6703,74.976,75.47
2.7751,75.032,74.98
2.8798,75.054,74.271
2.9845,75.014,75.308
3.0892,74.906,76.034
3.1939,74.787,74.652
3.2987,74.753,74.275
3.4034,74.894,74.722
3.5081,75.192,74.969
3.6128,75.396,75.104
3.7176,75.377,75.342
3.8223,75.048,75.368
3.927,74.762,75.095
4.0317,74.756,74.677
4.1364,74.949,74.323
4.2412,75.193,75.167
4.3459,75.141,75.546
4.4506,74.903,74.996
4.5553,74.69,74.628
4.66,74.704,75
4.7647,74.958,75.375
4.8695,75.223,75.212
4.9742,75.346,74.926
5.0789,75.205,74.559
5.1836,74.931,74.334
5.2883,74.75,74.967
5.3931,74.741,75.579
5.4978,74.931,75.087
5.6025,75.085,74.85
5.7072,75.126,75.306
5.812,75.094,75.311
5.9167,75.057,74.287
6.0214,75.057,74.773
6.1261,74.996,75.752
6.2309,74.874,74.978


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_020.csv <==
x,qOut,qIn
0.05236,74.83,75.349
0.15708,74.702,74.952
0.2618,74.8,74.942
0.36652,74.97,75.079
0.47124,75.04,75.312
0.57596,74.991,75.678
0.68068,74.982,75.078
0.7854,75.038,74.418
0.89012,75.147,74.612
0.99484,75.1,74.933
1.0996,74.946,75.033
1.2043,74.819,75.442
1.309,74.855,74.891
1.4137,75.036,74.224
1.5184,75.207,75.26
1.6232,75.294,75.622
1.7279,75.249,74.574
1.8326,75.116,75.052
1.9373,74.933,75.534
2.042,74.778,74.945
2.1468,74.731,74.343
2.2515,74.872,74.552
2.3562,75.062,75.444
2.4609,75.172,75.185
2.5656,75.082,74.906
2.6703,74.933,75.355
2.7751,74.909,74.876
2.8798,75.007,74.944
2.9845,75.175,75.273
3.0892,75.164,74.874
3.1939,74.996,74.997
3.2987,74.804,74.959
3.4034,74.724,75.232
3.5081,74.819,75.31
3.6128,74.973,74.435
3.7176,75.098,74.705
3.8223,75.123,75.223
3.927,75.087,74.603
4.0317,75.053,74.645
4.1364,75.042,75.853
4.2412,75.058,75.407
4.3459,75.054,74.248
4.4506,75.033,74.718
4.5553,75.006,74.849
4.66,74.987,74.818
4.7647,74.938,75.292
4.8695,74.861,75.77
4.9742,74.811,75.307
5.0789,74.846,74.749
5.1836,75.023,74.432
5.2883,75.21,74.632
5.3931,75.283,75.479
5.4978,75.123,75.291
5.6025,74.824,74.365
5.7072,74.655,74.374
5.812,74.72,75.403
5.9167,75.063,75.888
6.0214,75.363,74.752
6.1261,75.393,74.345
6.2309,75.186,74.83


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_021.csv <==
x,qOut,qIn
0.05236,75.096,75.398
0.15708,75.031,74.987
0.2618,74.863,74.306
0.36652,74.714,74.855
0.47124,74.716,75.748
0.57596,74.938,75.225
0.68068,75.183,74.235
0.7854,75.311,74.943
0.89012,75.209,74.775
0.99484,75.056,74.383
1.0996,74.991,75.473
1.2043,74.997,75.517
1.309,75.012,75.117
1.4137,74.953,74.914
1.5184,74.931,74.935
1.6232,74.978,74.796
1.7279,75.092,75.01
1.8326,75.064,75.487
1.9373,74.911,74.837
2.042,74.772,74.641
2.1468,74.795,75.187
2.2515,75.009,74.918
2.3562,75.208,74.7
2.4609,75.276,75.534
2.5656,75.131,74.98
2.6703,74.942,73.933
2.7751,74.857,74.874
2.8798,74.887,75.642
2.9845,75.006,75.695
3.0892,75.05,75.154
3.1939,75.012,74.53
3.2987,74.955,74.774
3.4034,74.947,74.391
3.5081,75.011,74.329
3.6128,75.041,75.436
3.7176,75.001,75.716
3.8223,74.87,75.465
3.927,74.844,75.292
4.0317,74.997,74.362
4.1364,75.218,74.662
4.2412,75.364,75.355
4.3459,75.167,74.826
4.4506,74.788,74.708
4.5553,74.497,75.056
4.66,74.549,75.407
4.7647,74.915,75.341
4.8695,75.283,74.782
4.9742,75.47,74.259
5.0789,75.339,75.466
5.1836,75.055,76.207
5.2883,74.835,74.839
5.3931,74.765,73.637
5.4978,74.883,74.793
5.6025,75.026,75.569
5.7072,75.104,75.152
5.812,75.109,75.046
5.9167,75.045,75.031
6.0214,74.994,75.184
6.1261,74.998,74.949
6.2309,75.042,75.005


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_022.csv <==
x,qOut,qIn
0.05236,74.978,75.873
0.15708,74.79,75.336
0.2618,74.751,74.08
0.36652,74.843,74.69
0.47124,75.001,74.943
0.57596,75.072,74.506
0.68068,75.081,75.433
0.7854,75.065,75.655
0.89012,75.052,74.919
0.99484,75.025,74.397
1.0996,75.006,74.826
1.2043,75.005,75.519
1.309,75.027,75.081
1.4137,74.971,74.411
1.5184,74.852,75.121
1.6232,74.774,75.426
1.7279,74.845,74.698
1.8326,75.065,74.673
1.9373,75.221,74.997
2.042,75.22,75.245
2.1468,75.008,75.902
2.2515,74.854,75.339
2.3562,74.878,73.823
2.4609,75.01,74.673
2.5656,75.138,75.593
2.6703,75.091,74.433
2.7751,74.953,74.561
2.8798,74.838,75.304
2.9845,74.846,75.547
3.0892,74.978,75.31
3.1939,75.137,75.183
3.2987,75.239,74.76
3.4034,75.21,74.032
3.5081,75.046,74.486
3.6128,74.858,75.648
3.7176,74.745,75.49
3.8223,74.784,75.272
3.927,74.928,75.295
4.0317,75.107,74.412
4.1364,75.258,74.532
4.2412,75.33,74.926
4.3459,75.21,75.279
4.4506,74.919,75.589
4.5553,74.633,74.956
4.66,74.543,74.359
4.7647,74.813,75.167
4.8695,75.186,75.902
4.9742,75.413,75.183
5.0789,75.268,74.673
5.1836,74.911,74.77
5.2883,74.7,74.859
5.3931,74.734,75.044
5.4978,75.034,75.025
5.6025,75.215,74.906
5.7072,75.191,74.61
5.812,75.067,75.314
5.9167,74.982,75.527
6.0214,75.069,74.666
6.1261,75.167,74.601
6.2309,75.166,74.805


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_023.csv <==
x,qOut,qIn
0.05236,75.2,75.122
0.15708,75.127,74.601
0.2618,74.934,74.859
0.36652,74.748,74.966
0.47124,74.707,75.173
0.57596,74.921,75.363
0.68068,75.198,75.096
0.7854,75.363,74.818
0.89012,75.264,74.566
0.99484,75.035,74.645
1.0996,74.88,75.236
1.2043,74.843,75.636
1.309,74.913,75.406
1.4137,74.936,74.337
1.5184,74.958,74.39
1.6232,75.011,75.468
1.7279,75.117,75.155
1.8326,75.126,75.1
1.9373,74.995,75.401
2.042,74.835,74.782
2.1468,74.775,74.7
2.2515,74.952,74.971
2.3562,75.174,74.53
2.4609,75.275,75.173
2.5656,75.109,75.223
2.6703,74.865,74.489
2.7751,74.81,74.965
2.8798,74.959,75.375
2.9845,75.26,74.687
3.0892,75.324,74.6
3.1939,75.111,75.544
3.2987,74.803,75.715
3.4034,74.617,74.75
3.5081,74.732,74.184
3.6128,74.956,74.691
3.7176,75.127,75.473
3.8223,75.106,74.993
3.927,74.979,74.576
4.0317,74.89,75.067
4.1364,74.899,75.528
4.2412,75.033,75.449
4.3459,75.169,74.899
4.4506,75.194,74.831
4.5553,75.095,74.637
4.66,74.88,75.168
4.7647,74.736,75.469
4.8695,74.751,74.474
4.9742,74.885,74.145
5.0789,75.066,75.949
5.1836,75.171,76.228
5.2883,75.209,74.325
5.3931,75.203,73.981
5.4978,75.169,75.101
5.6025,75.071,74.688
5.7072,74.927,75.158
5.812,74.804,75.465
5.9167,74.766,75.453
6.0214,74.846,74.965
6.1261,74.987,74.49
6.2309,75.125,75.116


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_024.csv <==
x,qOut,qIn
0.05236,74.881,74.894
0.15708,75.04,75.023
0.2618,75.258,74.894
0.36652,75.371,74.806
0.47124,75.207,75.312
0.57596,74.833,75.457
0.68068,74.626,74.899
0.7854,74.711,74.604
0.89012,75.127,74.887
0.99484,75.399,75.334
1.0996,75.33,74.929
1.2043,75.045,75.095
1.309,74.728,74.734
1.4137,74.727,74.447
1.5184,74.93,75.29
1.6232,75.15,75.873
1.7279,75.204,74.668
1.8326,75.086,74.054
1.9373,74.945,75.193
2.042,74.87,75.611
2.1468,74.923,74.438
2.2515,75.002,74.698
2.3562,75.027,75.611
2.4609,75.007,75.392
2.5656,74.965,74.846
2.6703,75.004,74.604
2.7751,75.076,74.824
2.8798,75.107,75.459
2.9845,75.022,74.856
3.0892,74.873,74.501
3.1939,74.808,75.404
3.2987,74.865,75.751
3.4034,75.043,74.788
3.5081,75.163,74.268
3.6128,75.158,74.644
3.7176,75.065,75.117
3.8223,74.933,75.331
3.927,74.869,75.203
4.0317,74.892,75.124
4.1364,74.984,74.985
4.2412,75.116,74.991
4.3459,75.205,75.583
4.4506,75.174,75.26
4.5553,75.037,74.333
4.66,74.823,74.758
4.7647,74.714,75.22
4.8695,74.78,74.909
4.9742,74.963,75.219
5.0789,75.177,74.1
5.1836,75.259,74.081
5.2883,75.219,76.062
5.3931,75.13,76.107
5.4978,75.069,74.925
5.6025,75.04,74.79
5.7072,74.983,74.703
5.812,74.905,74.541
5.9167,74.83,74.934
6.0214,74.823,75.917
6.1261,74.836,75.524
6.2309,74.858,74.451


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_025.csv <==
x,qOut,qIn
0.05236,75.06,74.046
0.15708,75.053,75.112
0.2618,74.99,75.251
0.36652,74.932,75.297
0.47124,74.936,75.284
0.57596,74.983,74.907
0.68068,75.05,74.735
0.7854,75.13,74.734
0.89012,75.219,74.496
0.99484,75.204,75.094
1.0996,75.02,75.485
1.2043,74.781,75.326
1.309,74.626,75.305
1.4137,74.798,75.041
1.5184,75.125,74.233
1.6232,75.366,75.114
1.7279,75.29,75.11
1.8326,74.931,74.623
1.9373,74.634,74.975
2.042,74.575,74.611
2.1468,74.858,75.026
2.2515,75.181,75.783
2.3562,75.335,75.494
2.4609,75.296,74.578
2.5656,75.076,75.067
2.6703,74.899,75.925
2.7751,74.848,74.803
2.8798,74.885,73.964
2.9845,74.945,75.458
3.0892,74.911,75.524
3.1939,74.865,74.02
3.2987,74.888,74.589
3.4034,75.047,75.774
3.5081,75.234,75.441
3.6128,75.304,74.887
3.7176,75.241,74.393
3.8223,75.063,74.629
3.927,74.94,75.272
4.0317,74.876,75.789
4.1364,74.841,75.14
4.2412,74.795,74.404
4.3459,74.816,74.944
4.4506,74.95,75.184
4.5553,75.124,75.287
4.66,75.244,74.654
4.7647,75.147,74.37
4.8695,74.946,75.302
4.9742,74.804,75.477
5.0789,74.87,74.85
5.1836,75.077,74.822
5.2883,75.203,75.099
5.3931,75.179,75.034
5.4978,74.976,74.914
5.6025,74.853,75.091
5.7072,74.876,75.073
5.812,74.968,74.968
5.9167,75.025,74.779
6.0214,74.99,75.441
6.1261,74.968,75.963
6.2309,74.991,74.605


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_026.csv <==
x,qOut,qIn
0.05236,74.982,74.748
0.15708,74.666,74.683
0.2618,74.614,74.951
0.36652,74.766,75.357
0.47124,75.005,75.335
0.57596,75.062,74.66
0.68068,75.002,74.762
0.7854,74.946,75.713
0.89012,75.014,74.467
0.99484,75.132,74.128
1.0996,75.142,75.613
1.2043,75.043,75.633
1.309,74.866,74.539
1.4137,74.845,74.624
1.5184,74.972,75.412
1.6232,75.135,75.263
1.7279,75.205,74.195
1.8326,75.113,75.002
1.9373,74.977,75.894
2.042,74.888,75.449
2.1468,74.918,74.48
2.2515,75.003,74.571
2.3562,75.061,74.853
2.4609,75.065,75.332
2.5656,74.999,75.758
2.6703,74.911,74.862
2.7751,74.867,74.169
2.8798,74.901,74.755
2.9845,75.034,75.205
3.0892,75.166,75.246
3.1939,75.174,75.247
3.2987,75.064,74.616
3.4034,74.866,75.012
3.5081,74.829,75.513
3.6128,74.967,75.289
3.7176,75.14,74.685
3.8223,75.185,74.388
3.927,74.997,75.199
4.0317,74.806,75.646
4.1364,74.759,75.221
4.2412,74.96,74.697
4.3459,75.161,75.054
4.4506,75.205,74.866
4.5553,75.124,74.525
4.66,74.998,74.451
4.7647,74.97,75.304
4.8695,74.966,76.199
4.9742,74.959,75.386
5.0789,74.934,75.031
5.1836,75.027,74.848
5.2883,75.162,74.238
5.3931,75.208,74.817
5.4978,75.03,75.124
5.6025,74.723,74.578
5.7072,74.575,75.176
5.812,74.678,75.093
5.9167,75.055,74.711
6.0214,75.407,75.167
6.1261,75.525,75.553
6.2309,75.38,75.037


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_027.csv <==
x,qOut,qIn
0.05236,75.298,75.208
0.15708,75.21,75.143
0.2618,74.991,75.623
0.36652,74.794,74.732
0.47124,74.76,74.27
0.57596,74.913,75.26
0.68068,75.086,75.279
0.7854,75.159,75.074
0.89012,75.026,74.804
0.99484,74.839,75.052
1.0996,74.827,75.149
1.2043,74.996,75.329
1.309,75.304,74.851
1.4137,75.36,74.489
1.5184,75.125,75.034
1.6232,74.81,75.301
1.7279,74.658,75.016
1.8326,74.827,75.089
1.9373,75.064,74.803
2.042,75.21,74.624
2.1468,75.147,74.622
2.2515,75.056,75.038
2.3562,75.017,75.563
2.4609,75.008,75.163
2.5656,74.983,75.509
2.6703,74.942,75.468
2.7751,74.958,74.42
2.8798,75.009,74.581
2.9845,75.051,75.008
3.0892,74.946,75.107
3.1939,74.787,74.74
3.2987,74.706,74.82
3.4034,74.826,75.567
3.5081,75.099,75.264
3.6128,75.329,74.25
3.7176,75.405,74.675
3.8223,75.248,75.214
3.927,74.989,74.715
4.0317,74.794,75.278
4.1364,74.733,75.297
4.2412,74.835,74.704
4.3459,74.977,75.359
4.4506,75.074,75.554
4.5553,75.096,75.158
4.66,75.027,73.971
4.7647,74.929,74.218
4.8695,74.866,75.729
4.9742,74.867,75.615
5.0789,74.945,74.223
5.1836,75.039,75.127
5.2883,75.114,76.033
5.3931,75.163,75.05
5.4978,75.187,74.085
5.6025,75.161,74.567
5.7072,75.043,75.414
5.812,74.872,75.646
5.9167,74.704,75.121
6.0214,74.72,74.321
6.1261,74.913,74.468
6.2309,75.152,75.414


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_028.csv <==
x,qOut,qIn
0.05236,74.82,75.341
0.15708,74.776,74.59
0.2618,74.89,74.328
0.36652,75.103,74.659
0.47124,75.337,75.543
0.57596,75.344,75.343
0.68068,75.084,74.602
0.7854,74.742,74.739
0.89012,74.536,75.504
0.99484,74.733,75.22
1.0996,75.102,74.95
1.2043,75.373,74.577
1.309,75.292,74.824
1.4137,74.945,75.365
1.5184,74.694,74.849
1.6232,74.681,74.371
1.7279,74.968,75.512
1.8326,75.19,75.932
1.9373,75.222,74.884
2.042,75.134,74.634
2.1468,75.029,74.965
2.2515,75.005,75.035
2.3562,74.964,74.99
2.4609,74.887,74.784
2.5656,74.778,74.888
2.6703,74.797,74.494
2.7751,74.94,74.824
2.8798,75.118,75.455
2.9845,75.232,75.71
3.0892,75.222,75.071
3.1939,75.137,74.573
3.2987,75.03,74.579
3.4034,74.947,75.52
3.5081,74.897,75.308
3.6128,74.85,74.752
3.7176,74.81,75.119
3.8223,74.782,74.577
3.927,74.869,74.624
4.0317,75.061,75.589
4.1364,75.248,75.265
4.2412,75.305,74.836
4.3459,75.144,74.868
4.4506,74.952,74.801
4.5553,74.866,74.859
4.66,74.99,75.308
4.7647,75.115,75.222
4.8695,75.102,74.72
4.9742,75.001,75.158
5.0789,74.901,75.221
5.1836,74.966,74.498
5.2883,75.069,74.477
5.3931,75.101,75.055
5.4978,74.971,75.711
5.6025,74.829,75.01
5.7072,74.821,75.019
5.812,74.936,75.679
5.9167,75.121,74.012
6.0214,75.193,73.568
6.1261,75.126,75.398
6.2309,74.979,76.274


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_029.csv <==
x,qOut,qIn
0.05236,74.761,75.174
0.15708,74.82,75.122
0.2618,74.973,75.646
0.36652,75.133,75.561
0.47124,75.228,74.315
0.57596,75.275,74.71
0.68068,75.219,75.206
0.7854,75.049,75.138
0.89012,74.767,74.764
0.99484,74.593,75.014
1.0996,74.658,75.609
1.2043,74.899,75.312
1.309,75.211,74.195
1.4137,75.361,74.466
1.5184,75.303,75.242
1.6232,75.109,75.205
1.7279,74.87,74.991
1.8326,74.775,75.204
1.9373,74.858,75.025
2.042,75.036,74.849
2.1468,75.212,74.649
2.2515,75.224,74.971
2.3562,75.074,75.332
2.4609,74.865,75.499
2.5656,74.708,74.776
2.6703,74.742,74.712
2.7751,74.911,74.887
2.8798,75.097,74.908
2.9845,75.178,75.303
3.0892,75.076,75.39
3.1939,74.913,74.96
3.2987,74.818,74.594
3.4034,74.902,74.611
3.5081,75.087,74.986
3.6128,75.192,75.447
3.7176,75.16,75.561
3.8223,74.968,74.723
3.927,74.839,73.811
4.0317,74.878,74.73
4.1364,75.02,75.932
4.2412,75.166,75.699
4.3459,75.104,74.821
4.4506,74.927,74.128
4.5553,74.796,75.142
4.66,74.868,75.549
4.7647,75.08,74.639
4.8695,75.175,74.806
4.9742,75.089,75.122
5.0789,74.807,74.721
5.1836,74.711,74.717
5.2883,74.882,75.141
5.3931,75.156,75.261
5.4978,75.324,74.545
5.6025,75.193,75.365
5.7072,74.984,75.997
5.812,74.867,74.916
5.9167,74.978,74.595
6.0214,75.083,75.099
6.1261,75.032,74.596
6.2309,74.889,74.463


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_030.csv <==
x,qOut,qIn
0.05236,75.155,74.776
0.15708,74.999,74.566
0.2618,74.888,75.174
0.36652,74.853,75.525
0.47124,74.884,74.703
0.57596,74.863,74.634
0.68068,74.877,75.137
0.7854,74.98,75.049
0.89012,75.207,74.831
0.99484,75.326,74.989
1.0996,75.215,75.2
1.2043,74.986,75.179
1.309,74.793,75.116
1.4137,74.867,74.673
1.5184,75.035,74.84
1.6232,75.137,74.901
1.7279,75.037,74.881
1.8326,74.884,75.645
1.9373,74.83,75.669
2.042,74.887,74.822
2.1468,75.027,74.464
2.2515,75.126,74.881
2.3562,75.147,75.108
2.4609,75.086,75.231
2.5656,74.943,75.413
2.6703,74.81,75.084
2.7751,74.811,73.976
2.8798,74.952,74.385
2.9845,75.209,75.341
3.0892,75.33,74.945
3.1939,75.216,75.244
3.2987,74.976,75.275
3.4034,74.757,75.142
3.5081,74.829,75.022
3.6128,75.045,74.99
3.7176,75.196,74.979
3.8223,75.077,74.84
3.927,74.77,74.572
4.0317,74.59,74.807
4.1364,74.647,75.281
4.2412,74.977,74.999
4.3459,75.248,74.831
4.4506,75.325,75.728
4.5553,75.248,75.448
4.66,75.09,74.035
4.7647,74.999,74.232
4.8695,74.937,75.642
4.9742,74.877,75.784
5.0789,74.794,75.075
5.1836,74.787,74.832
5.2883,74.907,74.153
5.3931,75.096,75.256
5.4978,75.277,75.826
5.6025,75.273,73.967
5.7072,75.093,74.063
5.812,74.869,75.445
5.9167,74.744,75.599
6.0214,74.854,75.112
6.1261,75.055,74.958
6.2309,75.202,75.13


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_031.csv <==
x,qOut,qIn
0.05236,74.967,74.476
0.15708,75.005,74.743
0.2618,75.07,75.375
0.36652,75.119,75.196
0.47124,75.088,74.324
0.57596,74.901,74.452
0.68068,74.731,75.248
0.7854,74.71,75.32
0.89012,74.941,75.054
0.99484,75.243,74.89
1.0996,75.398,75.262
1.2043,75.359,75.177
1.309,75.126,75.257
1.4137,74.923,75.094
1.5184,74.818,74.223
1.6232,74.792,74.86
1.7279,74.804,75.657
1.8326,74.849,74.911
1.9373,74.952,74.607
2.042,75.083,74.49
2.1468,75.195,75.165
2.2515,75.204,75.47
2.3562,75.127,75.183
2.4609,75.018,74.881
2.5656,74.928,75.204
2.6703,74.906,75.241
2.7751,74.947,74.701
2.8798,75.008,74.226
2.9845,75.038,75.146
3.0892,74.962,75.315
3.1939,74.854,75.285
3.2987,74.815,75.6
3.4034,74.938,74.252
3.5081,75.166,73.816
3.6128,75.298,75.285
3.7176,75.256,76.162
3.8223,74.995,74.892
3.927,74.754,74.313
4.0317,74.7,75.106
4.1364,74.826,75.074
4.2412,75.083,74.469
4.3459,75.24,75.099
4.4506,75.193,76.025
4.5553,75.003,75.313
4.66,74.762,74.606
4.7647,74.766,74.598
4.8695,74.982,75.073
4.9742,75.213,75.529
5.0789,75.24,74.478
5.1836,74.976,74.391
5.2883,74.736,75.305
5.3931,74.705,75.449
5.4978,75.008,75.293
5.6025,75.309,75.101
5.7072,75.37,74.336
5.812,75.216,74.66
5.9167,74.928,74.897
6.0214,74.802,74.832
6.1261,74.827,75.674
6.2309,74.915,75.865


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_032.csv <==
x,qOut,qIn
0.05236,75.318,75.096
0.15708,75.167,75.566
0.2618,75.002,75.414
0.36652,74.908,74.996
0.47124,74.932,74.646
0.57596,74.934,74.801
0.68068,74.896,75.122
0.7854,74.859,74.74
0.89012,74.87,75.014
0.99484,74.929,75.333
1.0996,74.985,75.307
1.2043,75.033,75.234
1.309,75.082,74.631
1.4137,75.166,74.475
1.5184,75.194,74.592
1.6232,75.119,74.753
1.7279,74.906,75.882
1.8326,74.743,75.627
1.9373,74.769,74.86
2.042,74.947,74.682
2.1468,75.195,75.171
2.2515,75.284,75.17
2.3562,75.165,74.568
2.4609,74.923,74.528
2.5656,74.661,75.571
2.6703,74.601,75.363
2.7751,74.778,74.638
2.8798,75.082,75.005
2.9845,75.377,75
3.0892,75.421,74.71
3.1939,75.228,74.956
3.2987,74.955,75.456
3.4034,74.772,74.661
3.5081,74.801,74.225
3.6128,74.926,74.716
3.7176,75.052,75.904
3.8223,75.096,75.269
3.927,75.083,74.415
4.0317,75.043,74.953
4.1364,75,74.801
4.2412,74.977,75.167
4.3459,74.968,75.885
4.4506,74.93,75.3
4.5553,74.872,74.36
4.66,74.803,74.771
4.7647,74.857,75.256
4.8695,75.02,74.466
4.9742,75.173,74.862
5.0789,75.185,75.87
5.1836,75.007,75.092
5.2883,74.868,74.658
5.3931,74.886,74.83
5.4978,75.135,75.137
5.6025,75.287,75.415
5.7072,75.164,74.906
5.812,74.881,74.015
5.9167,74.615,75.147
6.0214,74.703,75.968
6.1261,74.994,74.754
6.2309,75.269,74.173


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_033.csv <==
x,qOut,qIn
0.05236,75.171,74.877
0.15708,75.109,74.801
0.2618,74.989,74.967
0.36652,74.89,75.071
0.47124,74.888,75.431
0.57596,74.963,74.292
0.68068,75.012,74.119
0.7854,75.009,75.138
0.89012,74.943,75.876
0.99484,74.949,75.222
1.0996,75.033,74.483
1.2043,75.13,75.331
1.309,75.161,75.267
1.4137,75.091,74.109
1.5184,74.977,74.331
1.6232,74.861,75.365
1.7279,74.769,75.319
1.8326,74.725,74.89
1.9373,74.804,75.164
2.042,74.993,75.618
2.1468,75.26,74.896
2.2515,75.38,74.373
2.3562,75.258,74.609
2.4609,74.989,75.048
2.5656,74.704,75.646
2.6703,74.644,75.516
2.7751,74.783,74.52
2.8798,75.017,74.184
2.9845,75.24,74.496
3.0892,75.344,75.209
3.1939,75.267,76.124
3.2987,75.059,75.221
3.4034,74.791,74.477
3.5081,74.724,75.201
3.6128,74.881,74.943
3.7176,75.105,75.067
3.8223,75.215,75.448
3.927,75.025,74.787
4.0317,74.752,74.514
4.1364,74.618,75.02
4.2412,74.816,74.935
4.3459,75.169,75.101
4.4506,75.354,75.031
4.5553,75.3,74.819
4.66,74.994,75.227
4.7647,74.849,75.06
4.8695,74.941,74.575
4.9742,75.113,74.787
5.0789,75.168,75.682
5.1836,74.987,75.28
5.2883,74.812,74.642
5.3931,74.775,74.805
5.4978,74.957,74.908
5.6025,75.106,74.617
5.7072,75.102,75.364
5.812,74.997,75.391
5.9167,74.871,74.425
6.0214,74.881,74.654
6.1261,74.989,75.395
6.2309,75.112,75.534


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_034.csv <==
x,qOut,qIn
0.05236,75.051,75.384
0.15708,75.149,75.239
0.2618,75.156,74.43
0.36652,75.047,74.408
0.47124,74.821,75.121
0.57596,74.698,75.511
0.68068,74.773,75.718
0.7854,74.979,74.882
0.89012,75.216,74.473
0.99484,75.295,75.134
1.0996,75.209,74.541
1.2043,75.036,74.875
1.309,74.862,75.397
1.4137,74.781,74.849
1.5184,74.816,75.073
1.6232,74.945,75.286
1.7279,75.144,74.919
1.8326,75.284,74.985
1.9373,75.23,75.194
2.042,75.015,74.6
2.1468,74.708,74.589
2.2515,74.638,75.217
2.3562,74.813,74.97
2.4609,75.074,74.599
2.5656,75.235,76.083
2.6703,75.198,75.973
2.7751,75.107,74.044
2.8798,75.038,73.999
2.9845,75.044,75.404
3.0892,74.98,75.434
3.1939,74.836,75.377
3.2987,74.708,74.748
3.4034,74.697,74.714
3.5081,74.882,74.832
3.6128,75.13,74.844
3.7176,75.304,75.607
3.8223,75.275,75.396
3.927,75.053,74.57
4.0317,74.856,74.361
4.1364,74.812,75.225
4.2412,75.011,75.033
4.3459,75.199,74.455
4.4506,75.175,74.846
4.5553,74.993,75.437
4.66,74.76,75.191
4.7647,74.814,74.905
4.8695,75.054,74.78
4.9742,75.266,75.048
5.0789,75.23,75.102
5.1836,74.968,75.022
5.2883,74.754,75.117
5.3931,74.706,75.031
5.4978,74.878,75.446
5.6025,75.029,74.759
5.7072,75.086,73.939
5.812,75.077,74.975
5.9167,75.042,75.708
6.0214,75.009,75.246
6.1261,74.98,74.719
6.2309,74.984,74.862


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_035.csv <==
x,qOut,qIn
0.05236,75.313,75.052
0.15708,75.17,74.511
0.2618,74.89,75.104
0.36652,74.664,75.377
0.47124,74.681,74.934
0.57596,74.977,74.459
0.68068,75.267,75.074
0.7854,75.364,75.535
0.89012,75.114,74.69
0.99484,74.808,74.657
1.0996,74.736,75.006
1.2043,74.885,75.368
1.309,75.163,74.624
1.4137,75.214,74.391
1.5184,75.085,75.459
1.6232,74.925,75.596
1.7279,74.887,75.089
1.8326,74.959,74.996
1.9373,75.014,74.685
2.042,75.019,74.212
2.1468,74.965,75.725
2.2515,74.927,75.745
2.3562,74.906,74.334
2.4609,74.911,74.753
2.5656,74.947,75.518
2.6703,75.05,74.823
2.7751,75.155,74.991
2.8798,75.186,74.766
2.9845,75.075,74.691
3.0892,74.884,74.587
3.1939,74.777,75.016
3.2987,74.81,75.623
3.4034,74.997,75.484
3.5081,75.155,75.026
3.6128,75.205,74.604
3.7176,75.163,75
3.8223,75.068,75.493
3.927,74.961,74.914
4.0317,74.831,74.365
4.1364,74.727,74.634
4.2412,74.704,75.488
4.3459,74.871,75.42
4.4506,75.127,74.401
4.5553,75.33,74.74
4.66,75.341,75.335
4.7647,75.18,74.716
4.8695,75.013,74.814
4.9742,74.914,75.067
5.0789,74.92,75.276
5.1836,74.905,75.673
5.2883,74.878,75.308
5.3931,74.883,74.31
5.4978,74.965,74.291
5.6025,75.055,75.068
5.7072,75.052,75.382
5.812,74.972,75.755
5.9167,74.855,75.047
6.0214,74.874,73.981
6.1261,75.029,74.648
6.2309,75.214,75.709


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_036.csv <==
x,qOut,qIn
0.05236,75.234,74.601
0.15708,74.999,74.966
0.2618,74.777,74.845
0.36652,74.697,74.764
0.47124,74.847,74.719
0.57596,75.054,74.859
0.68068,75.156,75.455
0.7854,75.14,75.491
0.89012,75.02,75.204
0.99484,74.997,74.138
1.0996,75.078,74.523
1.2043,75.162,75.535
1.309,75.126,75.508
1.4137,74.912,74.726
1.5184,74.728,74.259
1.6232,74.707,74.566
1.7279,74.941,75.575
1.8326,75.205,75.581
1.9373,75.287,75.24
2.042,75.182,74.898
2.1468,74.927,74.736
2.2515,74.815,74.887
2.3562,74.877,75.265
2.4609,74.995,74.793
2.5656,75.03,75.111
2.6703,74.897,75.304
2.7751,74.801,74.533
2.8798,74.855,75.048
2.9845,75.136,75.046
3.0892,75.368,74.177
3.1939,75.348,74.924
3.2987,75.134,75.564
3.4034,74.838,75.644
3.5081,74.784,75.498
3.6128,74.905,74.555
3.7176,75.05,74.332
3.8223,75.072,75.209
3.927,74.991,75.315
4.0317,74.905,74.699
4.1364,74.853,74.723
4.2412,74.847,75.645
4.3459,74.911,75.371
4.4506,75.069,74.613
4.5553,75.246,74.612
4.66,75.349,74.94
4.7647,75.205,74.811
4.8695,74.939,74.835
4.9742,74.732,75.396
5.0789,74.755,75.418
5.1836,74.96,74.829
5.2883,75.15,74.821
5.3931,75.237,74.846
5.4978,75.163,74.675
5.6025,75.018,74.696
5.7072,74.865,75.269
5.812,74.765,75.908
5.9167,74.77,74.366
6.0214,74.925,73.977
6.1261,75.137,75.772
6.2309,75.281,76.03


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_037.csv <==
x,qOut,qIn
0.05236,75.2,75.281
0.15708,75.26,75.277
0.2618,75.184,75.19
0.36652,75.05,74.855
0.47124,74.938,75.007
0.57596,74.933,75.01
0.68068,74.988,74.608
0.7854,75.033,75.2
0.89012,74.992,75.696
0.99484,74.864,74.747
1.0996,74.791,74.326
1.2043,74.838,74.607
1.309,75.048,75.528
1.4137,75.206,75.411
1.5184,75.172,75.057
1.6232,75.012,74.424
1.7279,74.832,74.454
1.8326,74.887,75.108
1.9373,75.063,75.698
2.042,75.191,75.534
2.1468,75.105,74.627
2.2515,74.901,74.652
2.3562,74.814,75.338
2.4609,74.883,75.227
2.5656,75.096,74.503
2.6703,75.13,74.436
2.7751,74.969,75.1
2.8798,74.782,75.843
2.9845,74.757,75.272
3.0892,75.003,74.848
3.1939,75.27,75.047
3.2987,75.383,74.968
3.4034,75.204,74.53
3.5081,74.935,74.665
3.6128,74.77,75.113
3.7176,74.744,75.469
3.8223,74.84,74.905
3.927,74.966,74.864
4.0317,75.135,75.338
4.1364,75.293,74.797
4.2412,75.369,74.71
4.3459,75.195,74.913
4.4506,74.893,75.46
4.5553,74.659,75.507
4.66,74.676,74.542
4.7647,74.902,74.326
4.8695,75.123,74.735
4.9742,75.233,75.784
5.0789,75.163,74.6
5.1836,75.012,73.997
5.2883,74.889,76.067
5.3931,74.855,76.087
5.4978,74.95,74.174
5.6025,75.085,74.656
5.7072,75.125,75.349
5.812,75.044,75.012
5.9167,74.84,75.361
6.0214,74.732,75.237
6.1261,74.804,74.199
6.2309,74.992,74.537


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_038.csv <==
x,qOut,qIn
0.05236,75.016,74.685
0.15708,74.963,75.091
0.2618,75.037,74.939
0.36652,75.139,74.737
0.47124,75.133,75.23
0.57596,74.905,75.68
0.68068,74.714,75.462
0.7854,74.718,74.71
0.89012,75.021,75.046
0.99484,75.283,75.27
1.0996,75.252,74.507
1.2043,74.998,74.585
1.309,74.658,74.924
1.4137,74.631,75.155
1.5184,74.866,75.468
1.6232,75.177,74.979
1.7279,75.373,74.231
1.8326,75.371,74.915
1.9373,75.238,75.649
2.042,75.045,75.229
2.1468,74.858,74.907
2.2515,74.752,75.216
2.3562,74.776,74.93
2.4609,74.898,74.974
2.5656,75.065,74.8
2.6703,75.116,74.74
2.7751,75.033,74.742
2.8798,74.905,75.142
2.9845,74.832,75.917
3.0892,74.929,75.253
3.1939,75.097,74.057
3.2987,75.224,74.72
3.4034,75.2,75.525
3.5081,75.045,74.779
3.6128,74.879,74.694
3.7176,74.784,74.99
3.8223,74.811,75.049
3.927,74.922,75.115
4.0317,75.066,75.002
4.1364,75.181,74.887
4.2412,75.206,75.237
4.3459,75.091,75.475
4.4506,74.937,75.101
4.5553,74.844,74.454
4.66,74.895,74.447
4.7647,74.99,75.326
4.8695,75.013,75.072
4.9742,74.978,75.331
5.0789,74.921,74.75
5.1836,74.979,74.036
5.2883,75.101,75.485
5.3931,75.196,75.731
5.4978,75.176,74.954
5.6025,75.023,75.202
5.7072,74.844,74.865
5.812,74.739,74.052
5.9167,74.792,74.936
6.0214,74.963,76.135
6.1261,75.098,75.534
6.2309,75.13,74.228


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_039.csv <==
x,qOut,qIn
0.05236,75.093,75.656
0.15708,74.94,75.35
0.2618,74.759,74.612
0.36652,74.682,74.707
0.47124,74.834,75.132
0.57596,75.196,75.55
0.68068,75.463,75.333
0.7854,75.463,74.739
0.89012,75.069,75.14
0.99484,74.671,75.035
1.0996,74.587,74.27
1.2043,74.772,74.866
1.309,75.097,75.385
1.4137,75.175,74.706
1.5184,75.085,74.952
1.6232,74.989,74.956
1.7279,75.05,75.573
1.8326,75.203,75.342
1.9373,75.234,74.258
2.042,75.107,74.819
2.1468,74.833,75.736
2.2515,74.709,74.918
2.3562,74.784,74.49
2.4609,74.954,74.746
2.5656,75.089,75.039
2.6703,75.092,74.977
2.7751,75.045,75.31
2.8798,75.006,75.101
2.9845,75.018,74.531
3.0892,75.044,74.338
3.1939,75.062,75.44
3.2987,75.06,75.784
3.4034,75.027,74.603
3.5081,74.949,74.618
3.6128,74.882,75.393
3.7176,74.875,75.647
3.8223,74.968,74.208
3.927,75.068,74.321
4.0317,75.062,75.711
4.1364,74.967,75.614
4.2412,74.83,75.235
4.3459,74.855,75.159
4.4506,75.01,74.206
4.5553,75.173,74.744
4.66,75.213,75.529
4.7647,75.091,74.765
4.8695,74.944,74.399
4.9742,74.864,75.052
5.0789,74.916,75.739
5.1836,75.041,74.946
5.2883,75.159,74.646
5.3931,75.21,74.696
5.4978,75.138,74.466
5.6025,74.967,75.073
5.7072,74.82,75.778
5.812,74.773,75.622
5.9167,74.873,75.212
6.0214,75.01,74.757
6.1261,75.108,74.185
6.2309,75.141,74.507


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_040.csv <==
x,qOut,qIn
0.05236,74.876,75.339
0.15708,74.634,75.324
0.2618,74.618,75.306
0.36652,74.805,74.806
0.47124,75.118,74.72
0.57596,75.35,75.266
0.68068,75.42,75.042
0.7854,75.313,74.97
0.89012,75.026,75.026
0.99484,74.717,75.005
1.0996,74.601,75.147
1.2043,74.719,74.964
1.309,75.059,75.192
1.4137,75.282,75.182
1.5184,75.244,74.675
1.6232,75.044,74.672
1.7279,74.828,75.449
1.8326,74.86,75.463
1.9373,75.017,74.431
2.042,75.152,74.293
2.1468,75.132,75.832
2.2515,75.05,75.148
2.3562,75.011,74.325
2.4609,75.012,74.991
2.5656,75.021,76.006
2.6703,74.98,74.969
2.7751,74.953,74.052
2.8798,74.962,74.554
2.9845,75.014,75.119
3.0892,75.01,75.19
3.1939,74.953,75.483
3.2987,74.906,74.982
3.4034,74.932,74.528
3.5081,75.057,74.961
3.6128,75.171,75.118
3.7176,75.195,75.481
3.8223,75.057,75.17
3.927,74.843,74.84
4.0317,74.73,74.774
4.1364,74.778,74.916
4.2412,75.012,75.059
4.3459,75.192,75.108
4.4506,75.173,74.855
4.5553,75.017,74.856
4.66,74.827,74.793
4.7647,74.882,74.478
4.8695,75.088,75.739
4.9742,75.264,76.008
5.0789,75.224,74.335
5.1836,75.007,74.324
5.2883,74.852,74.862
5.3931,74.834,74.937
5.4978,74.973,75.241
5.6025,75.013,75.065
5.7072,74.948,74.83
5.812,74.888,75.749
5.9167,74.95,75.749
6.0214,75.138,74.312
6.1261,75.239,74.086
6.2309,75.169,74.64


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_041.csv <==
x,qOut,qIn
0.05236,74.758,74.445
0.15708,74.777,75.012
0.2618,74.895,74.67
0.36652,75.03,75.488
0.47124,75.1,75.45
0.57596,75.054,74.247
0.68068,74.955,74.536
0.7854,74.892,74.998
0.89012,74.946,75.32
0.99484,75.091,75.428
1.0996,75.164,75.001
1.2043,75.115,74.878
1.309,74.923,74.668
1.4137,74.861,74.426
1.5184,74.973,75.166
1.6232,75.119,75.567
1.7279,75.123,75.37
1.8326,74.911,75.066
1.9373,74.771,74.565
2.042,74.824,75.072
2.1468,75.129,75.31
2.2515,75.286,74.502
2.3562,75.149,74.617
2.4609,74.875,75.5
2.5656,74.67,74.945
2.6703,74.808,74.215
2.7751,75.089,74.857
2.8798,75.31,75.766
2.9845,75.291,74.839
3.0892,75.111,74.783
3.1939,74.951,75.49
3.2987,74.883,75.649
3.4034,74.941,74.205
3.5081,74.987,74.084
3.6128,74.972,75.054
3.7176,74.921,75.105
3.8223,74.864,75.234
3.927,74.875,75.42
4.0317,74.965,74.909
4.1364,75.102,75.121
4.2412,75.245,75.34
4.3459,75.277,74.429
4.4506,75.135,74.572
4.5553,74.888,75.151
4.66,74.627,75.486
4.7647,74.579,75.264
4.8695,74.748,74.833
4.9742,75.018,74.657
5.0789,75.257,75.248
5.1836,75.326,75.223
5.2883,75.231,74.269
5.3931,75.052,74.661
5.4978,74.875,75.282
5.6025,74.822,75.193
5.7072,74.902,75.227
5.812,75.05,74.704
5.9167,75.189,74.337
6.0214,75.196,75.11
6.1261,75.068,76.103
6.2309,74.891,75.212


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_042.csv <==
x,qOut,qIn
0.05236,75.255,74.853
0.15708,75.085,75.205
0.2618,74.841,75.061
0.36652,74.686,74.661
0.47124,74.762,74.857
0.57596,74.995,74.958
0.68068,75.155,74.733
0.7854,75.154,75.023
0.89012,74.939,75.104
0.99484,74.812,75.043
1.0996,74.916,75.332
1.2043,75.148,75.746
1.309,75.35,75.073
1.4137,75.237,74.12
1.5184,74.954,74.376
1.6232,74.71,75.146
1.7279,74.7,75.339
1.8326,74.837,75.068
1.9373,74.963,75.1
2.042,75.065,74.799
2.1468,75.159,74.774
2.2515,75.308,75.27
2.3562,75.35,75.285
2.4609,75.22,74.5
2.5656,74.88,74.937
2.6703,74.638,75.302
2.7751,74.672,75.106
2.8798,74.899,75.045
2.9845,75.182,75.079
3.0892,75.23,74.91
3.1939,75.093,75.072
3.2987,74.92,75.178
3.4034,74.86,74.682
3.5081,74.928,74.808
3.6128,74.988,75.135
3.7176,75.001,75.086
3.8223,74.957,75.505
3.927,74.993,74.897
4.0317,75.087,74.309
4.1364,75.163,74.781
4.2412,75.139,75.382
4.3459,75.027,75.183
4.4506,74.927,75.141
4.5553,74.888,75.266
4.66,74.934,74.578
4.7647,75.019,74.823
4.8695,75.088,74.943
4.9742,75.099,75.146
5.0789,75.009,75.203
5.1836,74.866,74.83
5.2883,74.813,75.329
5.3931,74.894,75.213
5.4978,75.122,73.827
5.6025,75.266,74.354
5.7072,75.204,75.972
5.812,75.009,76.144
5.9167,74.789,74.089
6.0214,74.801,73.626
6.1261,74.987,75.641
6.2309,75.192,76.043


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_043.csv <==
x,qOut,qIn
0.05236,74.844,74.899
0.15708,74.968,74.538
0.2618,75.074,75.33
0.36652,75.124,75.621
0.47124,75.101,74.667
0.57596,75.11,74.712
0.68068,75.128,75.073
0.7854,75.106,74.627
0.89012,74.996,75.186
0.99484,74.864,75.725
1.0996,74.826,74.661
1.2043,74.896,73.998
1.309,75.057,75.569
1.4137,75.158,76.03
1.5184,75.146,74.903
1.6232,75.051,74.753
1.7279,74.916,74.998
1.8326,74.848,74.691
1.9373,74.861,74.714
2.042,74.917,74.638
2.1468,74.969,74.654
2.2515,74.954,74.978
2.3562,74.93,76.05
2.4609,74.961,75.927
2.5656,75.103,74.163
2.6703,75.274,73.976
2.7751,75.297,75.13
2.8798,75.137,75.56
2.9845,74.795,75.54
3.0892,74.559,75.183
3.1939,74.574,74.517
3.2987,74.793,74.845
3.4034,75.132,74.617
3.5081,75.365,74.877
3.6128,75.361,75.369
3.7176,75.15,75.091
3.8223,74.794,74.847
3.927,74.667,74.697
4.0317,74.855,75.312
4.1364,75.169,75.848
4.2412,75.377,74.687
4.3459,75.199,74.222
4.4506,74.877,74.864
4.5553,74.663,75.313
4.66,74.776,75.142
4.7647,75.01,74.85
4.8695,75.122,74.906
4.9742,75.107,75.03
5.0789,75.013,74.78
5.1836,75.053,74.504
5.2883,75.126,75.324
5.3931,75.129,75.713
5.4978,74.969,74.45
5.6025,74.81,74.773
5.7072,74.809,75.552
5.812,74.933,75.551
5.9167,75.104,74.804
6.0214,75.093,74.627
6.1261,74.96,74.731
6.2309,74.835,75.299


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_044.csv <==
x,qOut,qIn
0.05236,75.329,74.772
0.15708,75.014,74.44
0.2618,74.727,74.74
0.36652,74.642,75.723
0.47124,74.868,75.491
0.57596,75.155,74.366
0.68068,75.333,74.412
0.7854,75.354,75.847
0.89012,75.2,75.47
0.99484,74.96,74.198
1.0996,74.748,74.302
1.2043,74.646,75.272
1.309,74.716,75.359
1.4137,74.9,75.045
1.5184,75.079,75.056
1.6232,75.185,74.987
1.7279,75.165,74.703
1.8326,75.098,75.095
1.9373,75.046,75.428
2.042,75.009,74.975
2.1468,74.971,74.636
2.2515,74.897,74.892
2.3562,74.872,74.793
2.4609,74.932,74.926
2.5656,75.093,75.525
2.6703,75.179,74.98
2.7751,75.126,74.46
2.8798,75.009,75.005
2.9845,74.931,75.476
3.0892,74.986,74.784
3.1939,75.027,74.964
3.2987,74.988,75.314
3.4034,74.832,74.576
3.5081,74.785,74.708
3.6128,74.889,75.198
3.7176,75.042,74.763
3.8223,75.117,75.799
3.927,75.045,75.807
4.0317,74.977,74.118
4.1364,74.982,74.449
4.2412,75.098,75.292
4.3459,75.14,75.67
4.4506,75.048,75.319
4.5553,74.899,74.538
4.66,74.794,74.353
4.7647,74.874,74.604
4.8695,75.041,75.204
4.9742,75.175,75.344
5.0789,75.159,75.396
5.1836,75.02,75.124
5.2883,74.935,74.689
5.3931,74.969,74.53
5.4978,75.156,74.948
5.6025,75.23,75.275
5.7072,75.065,75.017
5.812,74.785,75.325
5.9167,74.56,75.416
6.0214,74.71,74.946
6.1261,75.059,74.635
6.2309,75.35,74.88


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_045.csv <==
x,qOut,qIn
0.05236,75.128,74.875
0.15708,75.34,75.477
0.2618,75.318,74.999
0.36652,75.118,74.177
0.47124,74.837,74.699
0.57596,74.782,74.983
0.68068,74.915,75.364
0.7854,75.089,75.683
0.89012,75.147,75.063
0.99484,75.089,74.393
1.0996,75.043,74.959
1.2043,75.03,75.475
1.309,75.042,74.298
1.4137,74.931,74.342
1.5184,74.765,75.589
1.6232,74.672,75.708
1.7279,74.77,74.323
1.8326,75.05,74.465
1.9373,75.302,75.722
2.042,75.391,75.697
2.1468,75.21,74.342
2.2515,74.92,74.882
2.3562,74.744,75.537
2.4609,74.736,75.1
2.5656,74.899,74.98
2.6703,75.021,75.138
2.7751,75.057,74.754
2.8798,75.041,74.47
2.9845,75.019,74.84
3.0892,75.032,75.36
3.1939,75.052,75.886
3.2987,75.068,75.137
3.4034,75.069,73.96
3.5081,75.081,74.235
3.6128,75.089,75.777
3.7176,75.062,75.604
3.8223,74.965,75.02
3.927,74.821,74.966
4.0317,74.767,74.417
4.1364,74.854,75.202
4.2412,75.106,75.301
4.3459,75.276,74.538
4.4506,75.2,75.192
4.5553,74.962,75.457
4.66,74.699,75.179
4.7647,74.752,74.751
4.8695,75,74.401
4.9742,75.224,74.298
5.0789,75.203,75.42
5.1836,74.984,75.78
5.2883,74.845,75.15
5.3931,74.88,74.926
5.4978,75.12,74.803
5.6025,75.283,74.931
5.7072,75.253,74.827
5.812,75.071,75.076
5.9167,74.808,75.141
6.0214,74.643,74.897
6.1261,74.655,75.166
6.2309,74.829,75.062


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_046.csv <==
x,qOut,qIn
0.05236,75.114,74.808
0.15708,75.179,75.045
0.2618,75.103,74.952
0.36652,74.962,75.023
0.47124,74.847,75.18
0.57596,74.832,74.831
0.68068,74.891,74.57
0.7854,74.993,74.963
0.89012,75.114,74.946
0.99484,75.178,75.088
1.0996,75.131,75.585
1.2043,75.021,75.268
1.309,74.914,74.125
1.4137,74.943,74.56
1.5184,75.023,75.863
1.6232,75.056,75.404
1.7279,74.954,74.559
1.8326,74.822,74.903
1.9373,74.814,75.199
2.042,74.932,74.792
2.1468,75.144,74.373
2.2515,75.229,75.559
2.3562,75.14,75.738
2.4609,74.974,74.99
2.5656,74.845,74.667
2.6703,74.915,74.883
2.7751,75.065,75.251
2.8798,75.154,74.999
2.9845,75.048,74.959
3.0892,74.83,75.404
3.1939,74.721,74.904
3.2987,74.787,74.727
3.4034,75.044,75.576
3.5081,75.244,75.095
3.6128,75.269,74.046
3.7176,75.155,74.459
3.8223,74.962,74.591
3.927,74.874,74.969
4.0317,74.905,76.476
4.1364,75.002,75.708
4.2412,75.094,73.882
4.3459,75.137,74.4
4.4506,75.128,75.468
4.5553,75.05,75.458
4.66,74.885,74.826
4.7647,74.66,74.675
4.8695,74.559,74.724
4.9742,74.667,75.356
5.0789,75.035,75.382
5.1836,75.387,74.507
5.2883,75.456,74.858
5.3931,75.248,75.529
5.4978,74.836,75.007
5.6025,74.68,74.534
5.7072,74.806,74.749
5.812,75.026,74.884
5.9167,75.118,75.374
6.0214,75.015,75.356
6.1261,74.933,74.926
6.2309,74.955,75.058


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_047.csv <==
x,qOut,qIn
0.05236,74.961,74.363
0.15708,74.944,73.97
0.2618,74.981,75.611
0.36652,75.04,75.826
0.47124,75.095,75.195
0.57596,75.127,75.755
0.68068,75.082,74.787
0.7854,74.979,74.237
0.89012,74.85,74.355
0.99484,74.835,74.898
1.0996,74.887,75.703
1.2043,74.935,75.502
1.309,74.903,74.41
1.4137,74.921,74.611
1.5184,75.09,75.676
1.6232,75.308,75.464
1.7279,75.433,74.574
1.8326,75.187,75.267
1.9373,74.791,75.362
2.042,74.53,74.522
2.1468,74.662,74.318
2.2515,75.017,75.028
2.3562,75.248,75.713
2.4609,75.269,74.973
2.5656,75.054,74.981
2.6703,74.945,75.258
2.7751,75.01,75.033
2.8798,75.14,74.765
2.9845,75.192,74.559
3.0892,75.03,74.612
3.1939,74.814,75.437
3.2987,74.691,75.414
3.4034,74.782,75.197
3.5081,74.993,75.28
3.6128,75.168,74.711
3.7176,75.234,74.99
3.8223,75.143,74.802
3.927,74.976,74.26
4.0317,74.826,75.267
4.1364,74.756,76.224
4.2412,74.81,74.937
4.3459,74.964,74.202
4.4506,75.144,74.62
4.5553,75.269,74.877
4.66,75.262,75.279
4.7647,75.091,75.315
4.8695,74.883,74.888
4.9742,74.769,74.682
5.0789,74.855,75.367
5.1836,75.085,75.525
5.2883,75.257,74.704
5.3931,75.266,74.441
5.4978,75.032,75.182
5.6025,74.758,75.545
5.7072,74.663,75.237
5.812,74.767,74.901
5.9167,75.037,74.484
6.0214,75.195,74.588
6.1261,75.182,75.217
6.2309,75.073,75.592


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_048.csv <==
x,qOut,qIn
0.05236,75.291,73.922
0.15708,75.14,74.93
0.2618,74.941,75.797
0.36652,74.838,74.903
0.47124,74.938,75.081
0.57596,75.043,76.286
0.68068,75.061,74.692
0.7854,75.041,73.82
0.89012,75.053,74.544
0.99484,75.116,75.178
1.0996,75.083,75.619
1.2043,74.955,75.437
1.309,74.765,74.881
1.4137,74.802,74.702
1.5184,75.043,74.836
1.6232,75.293,74.769
1.7279,75.338,75.114
1.8326,75.043,75.316
1.9373,74.696,75.067
2.042,74.535,75.04
2.1468,74.746,75.026
2.2515,75.121,74.809
2.3562,75.359,75.139
2.4609,75.354,75.424
2.5656,75.05,74.894
2.6703,74.76,74.644
2.7751,74.698,74.67
2.8798,74.842,74.653
2.9845,75.109,75.194
3.0892,75.218,75.479
3.1939,75.166,74.743
3.2987,75.056,74.721
3.4034,75.003,76.036
3.5081,75.059,75.836
3.6128,75.102,74.051
3.7176,75.068,74.035
3.8223,74.906,75.396
3.927,74.745,75.331
4.0317,74.697,74.922
4.1364,74.778,74.591
4.2412,74.966,74.904
4.3459,75.144,75.221
4.4506,75.256,75.374
4.5553,75.277,75.198
4.66,75.191,74.417
4.7647,75.021,74.513
4.8695,74.862,75.139
4.9742,74.788,75.262
5.0789,74.858,75.625
5.1836,74.975,75.159
5.2883,75.037,74.51
5.3931,75.044,74.828
5.4978,75.019,75.058
5.6025,75.044,75.319
5.7072,75.039,75.074
5.812,74.974,74.549
5.9167,74.828,74.882
6.0214,74.813,75.298
6.1261,74.978,75.777
6.2309,75.191,75.034


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_049.csv <==
x,qOut,qIn
0.05236,75.071,75.166
0.15708,74.909,75.223
0.2618,74.828,75.111
0.36652,74.884,75.359
0.47124,75.089,74.478
0.57596,75.225,74.467
0.68068,75.202,75.434
0.7854,75.066,75.602
0.89012,74.885,75.485
0.99484,74.784,74.885
1.0996,74.791,74.179
1.2043,74.891,74.43
1.309,75.063,74.674
1.4137,75.183,75.216
1.5184,75.151,75.7
1.6232,75.02,75.256
1.7279,74.872,74.232
1.8326,74.965,74.63
1.9373,75.185,75.959
2.042,75.321,75.431
2.1468,75.152,74.331
2.2515,74.743,74.911
2.3562,74.486,75.066
2.4609,74.527,75.165
2.5656,74.925,75.199
2.6703,75.248,74.974
2.7751,75.305,75.128
2.8798,75.165,75.18
2.9845,74.952,74.413
3.0892,74.928,74.571
3.1939,75,75.146
3.2987,75.053,75.287
3.4034,74.969,75.097
3.5081,74.882,75.114
3.6128,74.934,75.414
3.7176,75.088,74.925
3.8223,75.259,74.402
3.927,75.206,75.125
4.0317,74.988,75.295
4.1364,74.765,75.206
4.2412,74.695,74.581
4.3459,74.826,74.954
4.4506,75.032,75.602
4.5553,75.209,75.3
4.66,75.267,74.114
4.7647,75.179,74.562
4.8695,75.007,75.601
4.9742,74.854,75.235
5.0789,74.817,75.431
5.1836,74.916,75.086
5.2883,75.053,73.942
5.3931,75.152,74.936
5.4978,75.151,75.814
5.6025,75.073,74.691
5.7072,74.964,74.514
5.812,74.874,75.47
5.9167,74.849,75.387
6.0214,74.936,74.592
6.1261,75.062,74.443
6.2309,75.138,74.826


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_050.csv <==
x,qOut,qIn
0.05236,74.75,74.959
0.15708,74.723,74.872
0.2618,74.899,74.405
0.36652,75.137,75.138
0.47124,75.283,75.894
0.57596,75.216,74.744
0.68068,75.06,74.041
0.7854,74.939,74.329
0.89012,74.962,75.314
0.99484,75.036,75.631
1.0996,75.031,75.88
1.2043,74.951,74.686
1.309,74.83,74.191
1.4137,74.866,75.477
1.5184,75.007,75.569
1.6232,75.113,74.485
1.7279,75.036,74.66
1.8326,74.786,75.602
1.9373,74.646,75.508
2.042,74.736,74.513
2.1468,75.115,74.741
2.2515,75.408,75.408
2.3562,75.383,74.607
2.4609,75.122,74.481
2.5656,74.776,75.769
2.6703,74.736,75.538
2.7751,74.911,74.9
2.8798,75.115,74.741
2.9845,75.161,74.935
3.0892,75.072,75.015
3.1939,74.963,74.974
3.2987,74.873,74.763
3.4034,74.815,75.018
3.5081,74.808,75.262
3.6128,74.917,74.779
3.7176,75.103,75.048
3.8223,75.296,74.989
3.927,75.299,75.108
4.0317,75.135,75.244
4.1364,74.932,74.972
4.2412,74.826,74.983
4.3459,74.862,74.586
4.4506,74.932,74.699
4.5553,74.98,75.095
4.66,74.966,74.747
4.7647,74.963,75.167
4.8695,75.001,75.734
4.9742,75.066,75.253
5.0789,75.136,74.407
5.1836,75.155,74.612
5.2883,75.093,75.026
5.3931,74.967,75.111
5.4978,74.799,75.356
5.6025,74.707,75.138
5.7072,74.763,75.017
5.812,74.94,75.184
5.9167,75.183,74.623
6.0214,75.303,74.928
6.1261,75.217,75.398
6.2309,74.999,75.002


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_051.csv <==
x,qOut,qIn
0.05236,75.409,74.218
0.15708,75.159,74.511
0.2618,74.908,75.398
0.36652,74.768,75.804
0.47124,74.811,74.57
0.57596,74.901,74.727
0.68068,74.992,75.209
0.7854,75.076,74.698
0.89012,75.151,74.927
0.99484,75.166,75.484
1.0996,75.076,75.036
1.2043,74.933,75.332
1.309,74.805,75.265
1.4137,74.859,74.313
1.5184,75.029,74.37
1.6232,75.173,75.37
1.7279,75.143,75.367
1.8326,74.927,74.882
1.9373,74.76,74.96
2.042,74.765,74.524
2.1468,75.018,74.954
2.2515,75.267,75.283
2.3562,75.318,75.076
2.4609,75.178,74.975
2.5656,74.896,75.252
2.6703,74.763,74.95
2.7751,74.839,74.879
2.8798,75.018,75.228
2.9845,75.165,75.13
3.0892,75.089,74.453
3.1939,74.899,74.9
3.2987,74.757,75.832
3.4034,74.814,74.906
3.5081,75.023,74.034
3.6128,75.183,74.561
3.7176,75.223,75.191
3.8223,75.104,75.691
3.927,75.001,75.238
4.0317,74.976,74.336
4.1364,75.008,74.675
4.2412,75.056,75.71
4.3459,75.073,75.467
4.4506,75.044,74.665
4.5553,74.968,74.403
4.66,74.842,74.847
4.7647,74.764,74.744
4.8695,74.813,75.019
4.9742,74.951,75.448
5.0789,75.112,75.616
5.1836,75.137,75.01
5.2883,75.087,74.819
5.3931,75.043,74.998
5.4978,75.081,74.756
5.6025,75.072,74.765
5.7072,74.926,74.996
5.812,74.741,75.407
5.9167,74.649,74.429
6.0214,74.858,74.839
6.1261,75.189,76.046
6.2309,75.436,75.223


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_052.csv <==
x,qOut,qIn
0.05236,74.884,75.293
0.15708,75.261,75.928
0.2618,75.439,75.339
0.36652,75.348,74.35
0.47124,74.977,74.524
0.57596,74.744,74.882
0.68068,74.77,75.076
0.7854,74.934,75.419
0.89012,75.068,75.108
0.99484,75.019,74.793
1.0996,74.96,75.166
1.2043,74.988,75.213
1.309,75.17,74.694
1.4137,75.254,74.65
1.5184,75.108,74.837
1.6232,74.848,75.444
1.7279,74.635,75.143
1.8326,74.753,75.04
1.9373,75.048,75.079
2.042,75.309,74.955
2.1468,75.332,74.112
2.2515,75.136,74.752
2.3562,74.915,76.204
2.4609,74.78,74.847
2.5656,74.802,74.169
2.6703,74.903,75.737
2.7751,75.041,75.519
2.8798,75.162,74.576
2.9845,75.214,74.89
3.0892,75.105,75.546
3.1939,74.917,75.398
3.2987,74.777,75.251
3.4034,74.805,74.366
3.5081,74.946,74.22
3.6128,75.037,75.332
3.7176,75.04,75.33
3.8223,74.946,74.528
3.927,74.93,74.862
4.0317,75.013,75.454
4.1364,75.138,75.158
4.2412,75.235,74.824
4.3459,75.233,74.713
4.4506,75.136,75.072
4.5553,74.985,75.289
4.66,74.818,75.554
4.7647,74.739,75.463
4.8695,74.791,74.317
4.9742,74.926,74.191
5.0789,75.077,74.867
5.1836,75.11,75.154
5.2883,75.04,75.794
5.3931,74.944,75.4
5.4978,74.901,74.858
5.6025,74.986,75.068
5.7072,75.136,74.479
5.812,75.242,74.717
5.9167,75.197,75.456
6.0214,74.942,75.071
6.1261,74.691,74.773
6.2309,74.624,74.514


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_053.csv <==
x,qOut,qIn
0.05236,75.143,74.349
0.15708,75.17,74.765
0.2618,75.143,74.556
0.36652,75.097,75.267
0.47124,75.059,75.529
0.57596,75.016,74.88
0.68068,74.966,75.295
0.7854,74.938,74.848
0.89012,74.966,74.361
0.99484,75.05,75.223
1.0996,75.056,75.513
1.2043,74.948,75.268
1.309,74.713,74.817
1.4137,74.65,74.616
1.5184,74.861,74.881
1.6232,75.191,75.194
1.7279,75.435,75.208
1.8326,75.286,74.907
1.9373,74.95,74.872
2.042,74.698,75.261
2.1468,74.782,75.073
2.2515,75.069,74.813
2.3562,75.244,74.788
2.4609,75.221,74.898
2.5656,74.972,75.349
2.6703,74.814,75.322
2.7751,74.844,74.942
2.8798,74.989,74.282
2.9845,75.143,74.65
3.0892,75.156,75.403
3.1939,75.074,75.465
3.2987,74.972,75.196
3.4034,74.92,74.702
3.5081,74.941,74.811
3.6128,75.007,75.464
3.7176,75.071,75.203
3.8223,75.086,74.539
3.927,74.982,74.861
4.0317,74.829,75.016
4.1364,74.741,74.767
4.2412,74.827,75.205
4.3459,75.059,75.735
4.4506,75.24,75.456
4.5553,75.284,74.141
4.66,75.135,75.18
4.7647,74.991,75.816
4.8695,74.927,74.262
4.9742,74.91,74.058
5.0789,74.878,75.705
5.1836,74.829,76.126
5.2883,74.884,74.513
5.3931,75.039,74.269
5.4978,75.261,75.443
5.6025,75.313,75.413
5.7072,75.16,75.089
5.812,74.918,74.831
5.9167,74.724,74.189
6.0214,74.73,75.037
6.1261,74.865,76.049
6.2309,75.033,75.103


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_054.csv <==
x,qOut,qIn
0.05236,74.845,74.777
0.15708,74.752,75.11
0.2618,74.883,75.441
0.36652,75.104,75.215
0.47124,75.259,75.102
0.57596,75.16,74.958
0.68068,74.935,74.224
0.7854,74.754,74.341
0.89012,74.772,74.938
0.99484,74.927,75.433
1.0996,75.055,75.883
1.2043,75.117,74.704
1.309,75.107,74.701
1.4137,75.164,75.816
1.5184,75.207,75.253
1.6232,75.144,74.761
1.7279,74.884,74.585
1.8326,74.599,74.685
1.9373,74.536,74.844
2.042,74.712,75.504
2.1468,75.076,75.414
2.2515,75.302,74.529
2.3562,75.316,74.228
2.4609,75.198,75.125
2.5656,75.057,75.612
2.6703,75.011,74.984
2.7751,74.979,74.406
2.8798,74.926,75.123
2.9845,74.83,75.559
3.0892,74.85,74.483
3.1939,74.982,74.565
3.2987,75.11,75.201
3.4034,75.098,75.186
3.5081,74.927,75.187
3.6128,74.813,75.311
3.7176,74.845,74.926
3.8223,75.059,74.606
3.927,75.193,74.838
4.0317,75.155,74.889
4.1364,75.019,74.985
4.2412,74.883,75.785
4.3459,74.872,75.095
4.4506,74.951,73.983
4.5553,75.069,74.714
4.66,75.18,75.51
4.7647,75.2,74.765
4.8695,75.077,74.945
4.9742,74.887,75.67
5.0789,74.725,75.154
5.1836,74.801,74.108
5.2883,75.011,74.535
5.3931,75.182,75.485
5.4978,75.139,75.504
5.6025,74.913,75.272
5.7072,74.757,74.637
5.812,74.782,74.414
5.9167,75.042,75.162
6.0214,75.269,74.892
6.1261,75.287,74.969
6.2309,75.124,75.225


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_055.csv <==
x,qOut,qIn
0.05236,74.999,76
0.15708,75.107,75.532
0.2618,75.151,74.335
0.36652,75.138,74.024
0.47124,75.091,74.977
0.57596,75.06,75.436
0.68068,74.998,75.085
0.7854,74.907,74.951
0.89012,74.798,75.236
0.99484,74.835,74.9
1.0996,75.022,75.017
1.2043,75.225,75.068
1.309,75.29,75.162
1.4137,75.065,74.872
1.5184,74.759,74.606
1.6232,74.588,75.254
1.7279,74.737,75.03
1.8326,75.058,74.309
1.9373,75.275,75.241
2.042,75.304,75.531
2.1468,75.113,74.738
2.2515,74.969,75.138
2.3562,74.947,75.316
2.4609,74.993,75.298
2.5656,75.021,74.797
2.6703,74.977,74.861
2.7751,74.941,74.649
2.8798,74.944,74.275
2.9845,74.99,75.43
3.0892,75.003,76.031
3.1939,75.006,74.742
3.2987,75.035,74.256
3.4034,75.121,74.569
3.5081,75.208,74.814
3.6128,75.188,76.066
3.7176,75.053,75.731
3.8223,74.81,74.502
3.927,74.663,74.569
4.0317,74.715,74.866
4.1364,74.903,74.923
4.2412,75.129,75.506
4.3459,75.137,75.349
4.4506,74.97,74.381
4.5553,74.809,75.112
4.66,74.841,75.573
4.7647,75.114,74.384
4.8695,75.329,74.423
4.9742,75.328,74.89
5.0789,74.996,75.549
5.1836,74.704,75.18
5.2883,74.698,74.479
5.3931,74.912,75.122
5.4978,75.207,75.511
5.6025,75.271,74.728
5.7072,75.158,74.76
5.812,74.989,75.261
5.9167,74.878,75.07
6.0214,74.835,74.431
6.1261,74.838,74.668
6.2309,74.891,75.093


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_056.csv <==
x,qOut,qIn
0.05236,74.98,75.153
0.15708,74.939,74.825
0.2618,74.959,74.692
0.36652,74.986,74.842
0.47124,74.963,75.404
0.57596,74.937,75.554
0.68068,74.967,74.948
0.7854,75.038,74.141
0.89012,75.115,74.808
0.99484,75.108,75.776
1.0996,75.029,75.471
1.2043,74.926,74.65
1.309,74.847,74.793
1.4137,74.857,74.787
1.5184,74.954,74.893
1.6232,75.076,75.546
1.7279,75.146,75.2
1.8326,75.055,74.762
1.9373,74.903,75.194
2.042,74.822,74.661
2.1468,74.932,74.4
2.2515,75.123,75.46
2.3562,75.175,75.628
2.4609,75.068,75.05
2.5656,74.833,74.405
2.6703,74.82,74.842
2.7751,75.028,75.518
2.8798,75.265,75.331
2.9845,75.31,74.537
3.0892,75.045,74.716
3.1939,74.762,75.331
3.2987,74.658,75.679
3.4034,74.87,74.576
3.5081,75.127,74.106
3.6128,75.216,74.99
3.7176,75.144,75.078
3.8223,74.962,75.01
3.927,74.898,75.664
4.0317,74.945,75.648
4.1364,75.036,74.808
4.2412,75.091,75.251
4.3459,75.094,75.609
4.4506,75.057,74.308
4.5553,74.974,73.845
4.66,74.834,75.358
4.7647,74.703,75.725
4.8695,74.724,75.184
4.9742,74.913,74.293
5.0789,75.247,75.379
5.1836,75.478,75.745
5.2883,75.468,74.393
5.3931,75.253,74.89
5.4978,74.909,74.867
5.6025,74.689,74.635
5.7072,74.667,75.239
5.812,74.798,75.081
5.9167,75.013,75.022
6.0214,75.162,75.302
6.1261,75.183,74.981
6.2309,75.105,74.789


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_057.csv <==
x,qOut,qIn
0.05236,75.109,74.381
0.15708,75.233,74.336
0.2618,75.203,75.91
0.36652,75.116,75.551
0.47124,75.076,74.34
0.57596,75.089,75.011
0.68068,75.068,75.633
0.7854,75.002,74.84
0.89012,74.901,74.346
0.99484,74.847,75.102
1.0996,74.836,75.481
1.2043,74.856,75.536
1.309,74.896,75.184
1.4137,74.986,74.664
1.5184,75.09,74.105
1.6232,75.151,74.356
1.7279,75.109,75.725
1.8326,74.965,75.782
1.9373,74.832,75.239
2.042,74.797,74.512
2.1468,74.923,75.081
2.2515,75.147,75.227
2.3562,75.288,74.538
2.4609,75.243,74.959
2.5656,74.931,75.567
2.6703,74.603,74.881
2.7751,74.559,74.338
2.8798,74.805,74.979
2.9845,75.274,75.198
3.0892,75.496,74.918
3.1939,75.353,75.077
3.2987,75.022,74.821
3.4034,74.734,74.832
3.5081,74.793,75.637
3.6128,75.003,75.312
3.7176,75.164,74.544
3.8223,75.095,74.705
3.927,74.932,74.981
4.0317,74.855,75.43
4.1364,74.886,74.974
4.2412,75.002,74.403
4.3459,75.037,74.97
4.4506,75.012,75.798
4.5553,74.988,75.78
4.66,75.022,74.327
4.7647,75.082,74.34
4.8695,75.082,75.02
4.9742,75.019,74.937
5.0789,74.908,74.937
5.1836,74.859,75.367
5.2883,74.886,75.16
5.3931,74.967,75.051
5.4978,75.07,74.892
5.6025,75.178,75.382
5.7072,75.215,75.342
5.812,75.136,74.614
5.9167,74.898,74.96
6.0214,74.678,75.348
6.1261,74.661,74.62
6.2309,74.829,74.986


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_058.csv <==
x,qOut,qIn
0.05236,75.041,74.668
0.15708,74.804,74.889
0.2618,74.684,75.226
0.36652,74.736,74.851
0.47124,74.977,74.472
0.57596,75.2,75.034
0.68068,75.263,75.624
0.7854,75.183,75.144
0.89012,75.014,75.36
0.99484,74.952,75.581
1.0996,74.975,74.405
1.2043,75.009,74.05
1.309,74.974,74.96
1.4137,74.883,75.365
1.5184,74.816,75.405
1.6232,74.818,74.914
1.7279,74.913,74.86
1.8326,75.091,74.632
1.9373,75.263,74.964
2.042,75.327,75.877
2.1468,75.18,75.082
2.2515,74.869,74.295
2.3562,74.653,74.93
2.4609,74.649,75.349
2.5656,74.924,75.04
2.6703,75.17,75.078
2.7751,75.204,75.304
2.8798,75.077,74.759
2.9845,74.886,74.014
3.0892,74.912,74.77
3.1939,75.075,76.035
3.2987,75.218,75.478
3.4034,75.175,74.369
3.5081,75.002,74.803
3.6128,74.922,75.555
3.7176,74.971,75.394
3.8223,75.139,74.247
3.927,75.111,74.785
4.0317,74.903,75.605
4.1364,74.7,75.769
4.2412,74.7,74.587
4.3459,74.952,74.386
4.4506,75.195,75.011
4.5553,75.288,75.059
4.66,75.131,75.034
4.7647,74.941,74.699
4.8695,74.869,74.982
4.9742,74.917,75.887
5.0789,75.048,75.056
5.1836,75.141,74.496
5.2883,75.171,74.894
5.3931,75.127,74.424
5.4978,75.001,75.132
5.6025,74.836,75.878
5.7072,74.747,74.913
5.812,74.787,74.706
5.9167,74.977,75.192
6.0214,75.182,75.125
6.1261,75.281,74.957
6.2309,75.24,75.071


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_059.csv <==
x,qOut,qIn
0.05236,75.103,73.693
0.15708,75.074,74.211
0.2618,74.953,76.135
0.36652,74.832,76.017
0.47124,74.8,74.375
0.57596,74.899,74.346
0.68068,75.071,74.95
0.7854,75.239,75.847
0.89012,75.327,75.491
0.99484,75.223,74.636
1.0996,74.975,74.297
1.2043,74.741,74.938
1.309,74.688,75.241
1.4137,74.892,74.819
1.5184,75.116,74.857
1.6232,75.212,75.301
1.7279,75.06,74.737
1.8326,74.926,74.026
1.9373,74.974,75.285
2.042,75.121,75.775
2.1468,75.225,75.293
2.2515,75.049,75.468
2.3562,74.817,74.687
2.4609,74.721,74.629
2.5656,74.918,74.781
2.6703,75.12,74.46
2.7751,75.1,75.281
2.8798,74.927,75.206
2.9845,74.726,74.82
3.0892,74.816,75.42
3.1939,75.086,75.361
3.2987,75.34,74.452
3.4034,75.389,74.827
3.5081,75.183,75.411
3.6128,74.9,74.786
3.7176,74.696,74.645
3.8223,74.699,75.842
3.927,74.853,75.654
4.0317,75.028,74.662
4.1364,75.148,74.85
4.2412,75.156,74.658
4.3459,75.081,74.63
4.4506,74.958,75.102
4.5553,74.845,75.457
4.66,74.791,74.938
4.7647,74.873,74.66
4.8695,75.061,74.873
4.9742,75.258,75.221
5.0789,75.36,75.258
5.1836,75.251,74.862
5.2883,75.02,74.849
5.3931,74.81,74.972
5.4978,74.76,74.951
5.6025,74.891,74.745
5.7072,75.043,74.91
5.812,75.12,75.259
5.9167,75.047,75.184
6.0214,74.953,75.258
6.1261,74.946,75.436
6.2309,75.011,75.16


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_060.csv <==
x,qOut,qIn
0.05236,74.864,74.84
0.15708,75.109,74.806
0.2618,75.218,74.669
0.36652,75.183,74.731
0.47124,75.036,74.846
0.57596,74.956,75.242
0.68068,74.947,75.541
0.7854,74.973,75.47
0.89012,74.987,75.083
0.99484,75.008,74.984
1.0996,75.041,74.606
1.2043,75.045,74.423
1.309,74.967,75.051
1.4137,74.792,75.724
1.5184,74.684,75.077
1.6232,74.74,74.056
1.7279,75.02,74.982
1.8326,75.332,75.694
1.9373,75.459,75.264
2.042,75.358,74.925
2.1468,75.025,74.856
2.2515,74.751,75.046
2.3562,74.692,74.923
2.4609,74.806,74.746
2.5656,75.007,75.047
2.6703,75.06,75.136
2.7751,74.984,75.102
2.8798,74.896,75.006
2.9845,74.918,75.503
3.0892,75.083,74.812
3.1939,75.211,74.314
3.2987,75.207,74.877
3.4034,75.009,75.267
3.5081,74.827,75.638
3.6128,74.798,74.95
3.7176,74.902,74.19
3.8223,75.076,74.936
3.927,75.172,75.575
4.0317,75.169,75.409
4.1364,75.086,74.802
4.2412,74.94,74.079
4.3459,74.827,74.643
4.4506,74.834,75.54
4.5553,74.941,75.088
4.66,75.1,75.514
4.7647,75.117,75.545
4.8695,75.02,74.638
4.9742,74.923,74.425
5.0789,74.946,74.898
5.1836,75.04,74.965
5.2883,75.017,75.287
5.3931,74.879,75.578
5.4978,74.678,74.523
5.6025,74.746,74.205
5.7072,75.037,75.695
5.812,75.33,75.808
5.9167,75.388,74.169
6.0214,75.117,74.506
6.1261,74.814,75.542
6.2309,74.682,75.465


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_061.csv <==
x,qOut,qIn
0.05236,74.985,75.122
0.15708,75.057,75.108
0.2618,75.151,74.738
0.36652,75.164,75.324
0.47124,74.997,74.998
0.57596,74.771,74.673
0.68068,74.689,75.198
0.7854,74.788,74.868
0.89012,75.051,74.25
0.99484,75.224,74.842
1.0996,75.216,75.45
1.2043,75.087,75.533
1.309,74.923,75.632
1.4137,74.923,74.966
1.5184,75.046,74.285
1.6232,75.166,74.645
1.7279,75.151,75.467
1.8326,74.941,74.782
1.9373,74.707,74.286
2.042,74.597,75.318
2.1468,74.729,75.607
2.2515,75.03,74.35
2.3562,75.314,74.717
2.4609,75.445,75.198
2.5656,75.307,75.354
2.6703,74.988,75.032
2.7751,74.732,74.41
2.8798,74.658,74.731
2.9845,74.83,75.268
3.0892,75.018,75.208
3.1939,75.101,75.373
3.2987,75.093,75.415
3.4034,75.027,74.393
3.5081,74.999,74.246
3.6128,74.986,74.974
3.7176,74.969,75.734
3.8223,74.922,75.478
3.927,74.871,74.418
4.0317,74.88,74.506
4.1364,74.972,75.179
4.2412,75.155,75.193
4.3459,75.276,75.016
4.4506,75.202,74.941
4.5553,74.989,74.679
4.66,74.732,75.1
4.7647,74.752,75.848
4.8695,74.982,74.76
4.9742,75.215,74.253
5.0789,75.235,75.349
5.1836,75.022,75.242
5.2883,74.841,75.036
5.3931,74.807,74.929
5.4978,74.973,75.322
5.6025,75.073,75.378
5.7072,75.05,74.329
5.812,74.98,74.097
5.9167,74.959,75.369
6.0214,75.011,75.62
6.1261,75.033,75.093
6.2309,75.019,74.719


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_062.csv <==
x,qOut,qIn
0.05236,75.035,75.239
0.15708,75.14,74.572
0.2618,75.089,74.853
0.36652,74.962,74.865
0.47124,74.862,74.415
0.57596,74.941,75.759
0.68068,75.079,76.101
0.7854,75.168,74.705
0.89012,75.11,74.55
0.99484,75.005,75.366
1.0996,74.953,75.138
1.2043,74.944,74.643
1.309,74.937,74.269
1.4137,74.842,75.125
1.5184,74.773,76.032
1.6232,74.819,75.541
1.7279,75.049,74.062
1.8326,75.305,74.146
1.9373,75.379,75.322
2.042,75.246,75.302
2.1468,74.92,75.051
2.2515,74.704,75.394
2.3562,74.705,75.285
2.4609,74.865,74.314
2.5656,75.094,74.989
2.6703,75.225,75.609
2.7751,75.19,75.043
2.8798,75.019,74.869
2.9845,74.757,74.825
3.0892,74.664,74.816
3.1939,74.821,74.545
3.2987,75.094,74.889
3.4034,75.312,75.458
3.5081,75.221,75.142
3.6128,74.986,75.469
3.7176,74.815,75.228
3.8223,74.896,74.562
3.927,75.089,74.762
4.0317,75.138,75.057
4.1364,75.016,75.28
4.2412,74.751,74.541
4.3459,74.669,74.353
4.4506,74.819,75.373
4.5553,75.088,75.607
4.66,75.335,75.04
4.7647,75.376,75.026
4.8695,75.233,74.654
4.9742,75.015,74.683
5.0789,74.845,75.247
5.1836,74.819,75.338
5.2883,74.862,74.935
5.3931,74.916,74.849
5.4978,74.928,74.893
5.6025,74.977,74.739
5.7072,75.066,75.164
5.812,75.133,75.228
5.9167,75.102,75.388
6.0214,74.956,75.04
6.1261,74.855,74.363
6.2309,74.869,75.129


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_063.csv <==
x,qOut,qIn
0.05236,74.968,75.181
0.15708,74.735,74.87
0.2618,74.719,74.937
0.36652,74.865,74.872
0.47124,75.065,75.055
0.57596,75.12,75.507
0.68068,75.109,75.601
0.7854,75.102,74.56
0.89012,75.159,74.329
0.99484,75.135,75.257
1.0996,74.975,75.503
1.2043,74.782,75.25
1.309,74.682,74.758
1.4137,74.804,75.024
1.5184,75.017,75.06
1.6232,75.198,74.365
1.7279,75.24,75.142
1.8326,75.149,75.866
1.9373,74.993,74.85
2.042,74.86,74.729
2.1468,74.83,75.391
2.2515,74.973,74.646
2.3562,75.157,74.285
2.4609,75.243,74.818
2.5656,75.1,75.226
2.6703,74.84,75.068
2.7751,74.717,75.384
2.8798,74.793,74.947
2.9845,75.071,74.653
3.0892,75.262,75.399
3.1939,75.243,75.633
3.2987,75.063,75.314
3.4034,74.799,74.319
3.5081,74.673,74.503
3.6128,74.733,75.172
3.7176,74.91,75.234
3.8223,75.113,74.781
3.927,75.177,74.554
4.0317,75.124,75.262
4.1364,75.051,75.638
4.2412,75.058,74.552
4.3459,75.156,74.963
4.4506,75.187,75.451
4.5553,75.1,74.811
4.66,74.874,74.141
4.7647,74.747,74.899
4.8695,74.789,75.924
4.9742,74.924,75.668
5.0789,75.043,74.636
5.1836,75.061,74.41
5.2883,75.066,74.732
5.3931,75.079,75.178
5.4978,75.102,75.161
5.6025,74.996,74.896
5.7072,74.829,74.91
5.812,74.736,74.876
5.9167,74.846,75.626
6.0214,75.11,75.952
6.1261,75.279,74.419
6.2309,75.251,74.098


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_064.csv <==
x,qOut,qIn
0.05236,75.209,74.214
0.15708,75.185,74.497
0.2618,75.026,75.103
0.36652,74.817,75.453
0.47124,74.647,75.054
0.57596,74.709,74.545
0.68068,74.993,74.74
0.7854,75.331,75.701
0.89012,75.536,75.638
0.99484,75.344,74.633
1.0996,74.92,74.27
1.2043,74.55,75.287
1.309,74.516,75.348
1.4137,74.78,74.877
1.5184,75.033,74.699
1.6232,75.151,74.721
1.7279,75.062,74.834
1.8326,75.013,75.209
1.9373,75.065,75.667
2.042,75.151,75.303
2.1468,75.177,74.062
2.2515,75.077,74.588
2.3562,74.972,75.654
2.4609,74.924,75.09
2.5656,74.967,74.756
2.6703,74.958,75.459
2.7751,74.903,75.444
2.8798,74.884,74.755
2.9845,74.989,74.16
3.0892,75.165,74.753
3.1939,75.202,75.584
3.2987,75.075,75.25
3.4034,74.802,75.15
3.5081,74.732,74.993
3.6128,74.902,74.856
3.7176,75.149,74.793
3.8223,75.286,75.453
3.927,75.152,75.451
4.0317,74.906,74.467
4.1364,74.72,74.944
4.2412,74.737,74.939
4.3459,74.924,74.679
4.4506,75.123,75.321
4.5553,75.23,75.362
4.66,75.16,74.292
4.7647,75.007,74.779
4.8695,74.924,75.517
4.9742,74.945,74.935
5.0789,75.069,75.081
5.1836,75.105,75.31
5.2883,75.042,74.952
5.3931,74.958,75.422
5.4978,74.943,74.485
5.6025,75.002,73.825
5.7072,75.021,74.965
5.812,74.98,75.83
5.9167,74.88,75.622
6.0214,74.868,75.138
6.1261,74.963,74.952
6.2309,75.102,74.932


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_065.csv <==
x,qOut,qIn
0.05236,74.702,74.475
0.15708,74.739,74.631
0.2618,74.934,75.501
0.36652,75.14,75.377
0.47124,75.217,74.872
0.57596,75.134,75.164
0.68068,75.023,74.827
0.7854,74.973,74.2
0.89012,75.054,74.791
0.99484,75.137,75.317
1.0996,75.099,75.511
1.2043,74.973,75.264
1.309,74.818,75.225
1.4137,74.874,74.966
1.5184,75.065,74.708
1.6232,75.211,74.484
1.7279,75.127,75.178
1.8326,74.822,74.843
1.9373,74.595,74.932
2.042,74.594,75.737
2.1468,74.897,75.134
2.2515,75.237,74.223
2.3562,75.415,74.634
2.4609,75.383,75.471
2.5656,75.126,75.503
2.6703,74.833,75.295
2.7751,74.679,74.571
2.8798,74.712,74.41
2.9845,74.934,75.243
3.0892,75.152,75.123
3.1939,75.232,75.018
3.2987,75.167,74.741
3.4034,74.976,74.645
3.5081,74.869,75.415
3.6128,74.925,75.497
3.7176,75.073,75.294
3.8223,75.21,74.465
3.927,75.148,74.316
4.0317,74.974,75.328
4.1364,74.824,75.142
4.2412,74.827,75.225
4.3459,74.917,75.489
4.4506,74.973,74.57
4.5553,74.997,74.419
4.66,75.019,75.477
4.7647,75.123,75.631
4.8695,75.175,74.983
4.9742,75.112,74.473
5.0789,74.893,74.953
5.1836,74.779,75.357
5.2883,74.863,74.552
5.3931,75.038,74.352
5.4978,75.152,75.746
5.6025,75.06,75.953
5.7072,74.948,74.692
5.812,74.932,73.927
5.9167,75.095,75.542
6.0214,75.199,75.815
6.1261,75.109,74.957
6.2309,74.904,74.802


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_066.csv <==
x,qOut,qIn
0.05236,75.087,75.071
0.15708,75.024,75.153
0.2618,74.884,74.615
0.36652,74.777,74.588
0.47124,74.814,76.141
0.57596,75.02,75.526
0.68068,75.226,73.941
0.7854,75.314,74.203
0.89012,75.186,75.12
0.99484,74.959,74.851
1.0996,74.792,75.461
1.2043,74.742,75.419
1.309,74.829,75.435
1.4137,74.963,75.503
1.5184,75.097,74.335
1.6232,75.175,73.973
1.7279,75.143,75.116
1.8326,74.941,75.509
1.9373,74.713,75.135
2.042,74.62,74.895
2.1468,74.796,74.492
2.2515,75.158,74.427
2.3562,75.437,75.602
2.4609,75.484,76.156
2.5656,75.188,74.863
2.6703,74.799,74.094
2.7751,74.61,74.521
2.8798,74.669,75.289
2.9845,74.957,75.646
3.0892,75.127,75.089
3.1939,75.091,74.351
3.2987,74.957,75.062
3.4034,74.864,75.273
3.5081,75.006,74.591
3.6128,75.203,75.02
3.7176,75.278,75.11
3.8223,75.066,75.114
3.927,74.782,75.093
4.0317,74.722,74.352
4.1364,74.882,74.928
4.2412,75.184,75.284
4.3459,75.24,74.764
4.4506,75.092,74.918
4.5553,74.915,75.339
4.66,74.892,75.467
4.7647,75.002,74.758
4.8695,75.056,74.557
4.9742,75.014,75.188
5.0789,74.878,75.301
5.1836,74.826,74.913
5.2883,74.867,74.891
5.3931,74.955,74.966
5.4978,75.041,74.41
5.6025,75.11,74.753
5.7072,75.149,75.738
5.812,75.141,75.334
5.9167,75.067,75.056
6.0214,74.991,75.456
6.1261,74.984,74.601
6.2309,75.028,74.549


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_067.csv <==
x,qOut,qIn
0.05236,74.903,74.313
0.15708,74.831,74.728
0.2618,74.834,75.638
0.36652,74.898,75.328
0.47124,75.008,73.989
0.57596,75.098,74.218
0.68068,75.103,75.449
0.7854,75.038,75.828
0.89012,74.929,75.508
0.99484,74.929,74.909
1.0996,75.042,74.446
1.2043,75.173,75.108
1.309,75.216,74.862
1.4137,75.068,74.915
1.5184,74.838,75.505
1.6232,74.667,74.535
1.7279,74.676,74.562
1.8326,74.884,76.036
1.9373,75.156,75.733
2.042,75.353,74.851
2.1468,75.341,74.964
2.2515,75.125,74.913
2.3562,74.913,74.184
2.4609,74.822,74.496
2.5656,74.933,75.471
2.6703,75.005,75.519
2.7751,74.971,74.971
2.8798,74.932,74.547
2.9845,75.017,75.082
3.0892,75.268,75.357
3.1939,75.387,74.863
3.2987,75.255,74.902
3.4034,74.804,75.04
3.5081,74.502,74.909
3.6128,74.571,75.279
3.7176,74.878,75.143
3.8223,75.225,74.573
3.927,75.276,74.653
4.0317,75.121,75.097
4.1364,74.93,75.543
4.2412,74.869,74.626
4.3459,74.956,74.483
4.4506,75.065,75.546
4.5553,75.127,74.928
4.66,75.097,75.006
4.7647,75.035,75.746
4.8695,74.965,74.982
4.9742,74.907,74.681
5.0789,74.874,75.085
5.1836,74.908,75.103
5.2883,74.987,74.73
5.3931,75.055,74.863
5.4978,75.05,74.627
5.6025,74.976,74.973
5.7072,74.939,75.57
5.812,74.976,75.354
5.9167,75.1,74.322
6.0214,75.175,74.305
6.1261,75.143,75.789
6.2309,75.037,75.853


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_068.csv <==
x,qOut,qIn
0.05236,75.008,75.548
0.15708,75.035,75.505
0.2618,75.009,75.124
0.36652,74.975,74.243
0.47124,74.991,74.542
0.57596,75.111,75.284
0.68068,75.174,75.436
0.7854,75.104,75.066
0.89012,74.847,75.364
0.99484,74.699,75.061
1.0996,74.815,74.262
1.2043,75.082,75.434
1.309,75.333,75.168
1.4137,75.24,74.033
1.5184,74.937,74.665
1.6232,74.673,75.635
1.7279,74.695,74.971
1.8326,74.984,74.078
1.9373,75.246,75.266
2.042,75.336,75.918
2.1468,75.154,75.041
2.2515,74.952,74.453
2.3562,74.88,74.821
2.4609,74.912,75.322
2.5656,74.976,75.32
2.6703,74.932,74.859
2.7751,74.87,74.972
2.8798,74.869,74.708
2.9845,74.984,74.618
3.0892,75.114,74.853
3.1939,75.164,75.027
3.2987,75.131,75.076
3.4034,75.029,75.275
3.5081,74.971,75.459
3.6128,74.996,75.117
3.7176,75.064,74.882
3.8223,75.126,74.927
3.927,75.045,74.369
4.0317,74.855,74.617
4.1364,74.68,75.708
4.2412,74.645,75.366
4.3459,74.812,74.7
4.4506,75.053,74.798
4.5553,75.255,74.993
4.66,75.325,75.477
4.7647,75.25,75.128
4.8695,75.065,74.337
4.9742,74.859,74.748
5.0789,74.722,75.171
5.1836,74.782,75.346
5.2883,74.979,75.205
5.3931,75.182,74.308
5.4978,75.255,75.091
5.6025,75.153,75.817
5.7072,75.008,74.935
5.812,74.909,74.809
5.9167,74.916,75.264
6.0214,74.939,74.618
6.1261,74.949,74.39
6.2309,74.965,74.965


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_069.csv <==
x,qOut,qIn
0.05236,75.221,74.634
0.15708,75.286,75.767
0.2618,75.106,75.411
0.36652,74.828,74.419
0.47124,74.645,74.487
0.57596,74.829,75.003
0.68068,75.123,74.981
0.7854,75.294,75.263
0.89012,75.132,75.307
0.99484,74.878,75.277
1.0996,74.826,75.32
1.2043,74.972,74.467
1.309,75.236,74.751
1.4137,75.239,75.226
1.5184,75.004,74.754
1.6232,74.727,74.512
1.7279,74.617,75.147
1.8326,74.8,75.4
1.9373,75.102,75.252
2.042,75.356,75.091
2.1468,75.41,74.753
2.2515,75.234,75.054
2.3562,74.962,75.031
2.4609,74.733,74.988
2.5656,74.669,75.086
2.6703,74.748,74.833
2.7751,74.878,75.244
2.8798,75.012,75.188
2.9845,75.113,74.611
3.0892,75.176,74.772
3.1939,75.165,75.014
3.2987,75.091,75.445
3.4034,74.974,74.469
3.5081,74.928,74.343
3.6128,74.973,75.703
3.7176,75.059,75.708
3.8223,75.117,74.427
3.927,75.08,74.154
4.0317,74.992,75.04
4.1364,74.908,76.024
4.2412,74.875,74.754
4.3459,74.89,74.209
4.4506,74.932,75.184
4.5553,74.987,75.383
4.66,75.041,75.208
4.7647,75.065,75.094
4.8695,75.03,74.413
4.9742,74.955,74.444
5.0789,74.868,75.646
5.1836,74.867,75.829
5.2883,74.948,75.126
5.3931,75.053,74.503
5.4978,75.11,74.406
5.6025,75.076,74.613
5.7072,75.008,75.416
5.812,74.946,75.83
5.9167,74.912,74.563
6.0214,74.877,74.177
6.1261,74.905,75.551
6.2309,75.017,75.298


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_070.csv <==
x,qOut,qIn
0.05236,75.134,74.091
0.15708,75.038,73.962
0.2618,74.943,75.818
0.36652,74.879,75.962
0.47124,74.856,75.227
0.57596,74.855,75.068
0.68068,74.937,74.222
0.7854,75.089,74.599
0.89012,75.285,75.109
0.99484,75.29,75.267
1.0996,75.058,75.182
1.2043,74.762,75.281
1.309,74.606,75.13
1.4137,74.833,74.978
1.5184,75.196,74.738
1.6232,75.428,74.264
1.7279,75.278,75.608
1.8326,74.87,75.667
1.9373,74.606,74.356
2.042,74.633,73.909
2.1468,75.01,75.679
2.2515,75.329,76.204
2.3562,75.395,75.036
2.4609,75.246,74.326
2.5656,74.968,74.982
2.6703,74.821,75.347
2.7751,74.819,75.088
2.8798,74.885,74.665
2.9845,74.929,74.719
3.0892,74.9,74.893
3.1939,74.892,75.136
3.2987,74.958,75.377
3.4034,75.13,74.826
3.5081,75.273,74.818
3.6128,75.265,75.147
3.7176,75.131,74.677
3.8223,74.927,75.069
3.927,74.85,75.687
4.0317,74.873,74.69
4.1364,74.924,74.224
4.2412,74.929,75.698
4.3459,74.95,75.756
4.4506,75.024,74.7
4.5553,75.095,74.696
4.66,75.087,74.983
4.7647,74.967,74.644
4.8695,74.869,75.125
4.9742,74.852,75.298
5.0789,74.944,75.125
5.1836,75.006,75.093
5.2883,75.032,74.702
5.3931,75.06,74.964
5.4978,75.133,75.124
5.6025,75.174,74.705
5.7072,75.104,74.765
5.812,74.972,74.837
5.9167,74.85,75.47
6.0214,74.894,75.661
6.1261,75.026,75.003
6.2309,75.141,75.04


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_071.csv <==
x,qOut,qIn
0.05236,74.574,75.209
0.15708,74.854,75.018
0.2618,75.211,74.848
0.36652,75.436,75.125
0.47124,75.354,75.298
0.57596,75.063,74.655
0.68068,74.786,74.638
0.7854,74.653,75.317
0.89012,74.75,74.589
0.99484,74.943,74.546
1.0996,75.108,75.36
1.2043,75.198,75.438
1.309,75.183,74.596
1.4137,75.128,74.698
1.5184,75.07,75.347
1.6232,75.019,75.023
1.7279,74.975,75.562
1.8326,74.913,75.895
1.9373,74.863,74.371
2.042,74.856,74.192
2.1468,74.917,75.438
2.2515,75.003,74.927
2.3562,75.038,74.293
2.4609,75.016,74.922
2.5656,74.941,76.096
2.6703,74.947,75.494
2.7751,75.06,74.007
2.8798,75.203,74.287
2.9845,75.282,75.455
3.0892,75.159,75.329
3.1939,74.921,74.831
3.2987,74.716,74.361
3.4034,74.686,75.377
3.5081,74.854,75.886
3.6128,75.073,75.014
3.7176,75.224,74.712
3.8223,75.203,74.523
3.927,75.042,74.458
4.0317,74.875,75.306
4.1364,74.791,75.751
4.2412,74.855,75.2
4.3459,74.97,74.577
4.4506,75.061,74.269
4.5553,75.118,75.115
4.66,75.144,75.552
4.7647,75.136,75.064
4.8695,75.04,74.823
4.9742,74.902,74.912
5.0789,74.785,74.407
5.1836,74.884,74.339
5.2883,75.088,75.486
5.3931,75.222,75.428
5.4978,75.105,75.641
5.6025,74.858,75.27
5.7072,74.786,74.397
5.812,74.919,74.794
5.9167,75.216,74.868
6.0214,75.23,74.506
6.1261,74.962,74.963
6.2309,74.654,75.52


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_072.csv <==
x,qOut,qIn
0.05236,74.876,74.637
0.15708,75.232,75.385
0.2618,75.405,74.785
0.36652,75.366,74.755
0.47124,75.131,75.391
0.57596,74.938,74.88
0.68068,74.876,74.71
0.7854,74.92,75.187
0.89012,75.015,75.319
0.99484,75.047,74.668
1.0996,75.002,75.042
1.2043,74.918,75.256
1.309,74.833,74.684
1.4137,74.841,75.143
1.5184,74.934,75.014
1.6232,75.045,74.855
1.7279,75.097,75.77
1.8326,75.059,75.546
1.9373,75.023,74.287
2.042,75.028,74.053
2.1468,75.091,74.757
2.2515,75.083,75.197
2.3562,74.99,75.976
2.4609,74.891,75.268
2.5656,74.871,74.815
2.6703,75.004,74.972
2.7751,75.179,74.385
2.8798,75.272,75.047
2.9845,75.171,75.477
3.0892,74.883,74.598
3.1939,74.641,74.687
3.2987,74.603,75.086
3.4034,74.883,75.641
3.5081,75.254,75.252
3.6128,75.417,74.455
3.7176,75.311,74.747
3.8223,74.935,74.944
3.927,74.712,74.971
4.0317,74.763,75.237
4.1364,74.958,75.017
4.2412,75.12,74.871
4.3459,75.095,74.971
4.4506,75.032,75.015
4.5553,75.011,75.184
4.66,75.079,75.425
4.7647,75.063,75.107
4.8695,74.96,74.436
4.9742,74.866,74.084
5.0789,74.889,74.745
5.1836,75.01,75.449
5.2883,75.069,75.83
5.3931,75.043,74.902
5.4978,74.94,74.8
5.6025,74.979,75.641
5.7072,75.118,75.38
5.812,75.209,74.333
5.9167,75.093,74.546
6.0214,74.774,75.625
6.1261,74.545,75.628
6.2309,74.551,74.433


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_073.csv <==
x,qOut,qIn
0.05236,74.816,74.545
0.15708,74.787,73.994
0.2618,74.901,75.259
0.36652,75.024,75.834
0.47124,75.023,74.893
0.57596,74.953,74.523
0.68068,74.966,74.901
0.7854,75.067,74.827
0.89012,75.224,75.416
0.99484,75.182,75.572
1.0996,74.954,75.339
1.2043,74.714,74.716
1.309,74.648,74.622
1.4137,74.839,75.224
1.5184,75.062,75.281
1.6232,75.169,74.422
1.7279,75.041,74.674
1.8326,74.863,75.534
1.9373,74.836,75.466
2.042,74.974,74.83
2.1468,75.241,74.823
2.2515,75.353,75.087
2.3562,75.243,74.889
2.4609,75.014,74.865
2.5656,74.8,75.832
2.6703,74.767,75.267
2.7751,74.843,74.085
2.8798,74.953,74.517
2.9845,75.028,75.545
3.0892,75.084,75.522
3.1939,75.094,74.647
3.2987,75.053,74.192
3.4034,74.956,75.439
3.5081,74.933,75.623
3.6128,75.016,74.896
3.7176,75.12,74.211
3.8223,75.139,74.989
3.927,74.998,75.756
4.0317,74.864,75.185
4.1364,74.833,75.091
4.2412,74.969,74.957
4.3459,75.077,74.453
4.4506,75.073,74.748
4.5553,75.001,74.803
4.66,74.933,74.822
4.7647,74.925,75.643
4.8695,74.927,75.778
4.9742,74.948,75.19
5.0789,75.009,74.212
5.1836,75.171,74.533
5.2883,75.273,75.529
5.3931,75.207,75.291
5.4978,74.884,74.632
5.6025,74.59,74.977
5.7072,74.588,75.086
5.812,74.845,74.732
5.9167,75.257,75.628
6.0214,75.443,75.55
6.1261,75.339,74.497
6.2309,75.077,74.963


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_074.csv <==
x,qOut,qIn
0.05236,74.816,75.254
0.15708,74.725,74.783
0.2618,74.827,74.905
0.36652,75.036,75.627
0.47124,75.248,75.059
0.57596,75.331,74.369
0.68068,75.244,74.662
0.7854,75.038,74.995
0.89012,74.777,75.35
0.99484,74.674,74.998
1.0996,74.781,74.522
1.2043,75.001,75.171
1.309,75.21,75.635
1.4137,75.247,75.392
1.5184,75.158,74.838
1.6232,75.023,74.778
1.7279,74.915,74.555
1.8326,74.85,74.433
1.9373,74.825,75.431
2.042,74.848,75.702
2.1468,74.921,75.077
2.2515,75.026,74.39
2.3562,75.142,74.111
2.4609,75.239,75.176
2.5656,75.291,75.893
2.6703,75.193,75.077
2.7751,74.972,74.702
2.8798,74.769,74.889
2.9845,74.737,74.952
3.0892,74.951,74.808
3.1939,75.15,74.952
3.2987,75.176,75.486
3.4034,74.908,75.118
3.5081,74.682,74.218
3.6128,74.742,74.838
3.7176,75.011,75.667
3.8223,75.34,74.713
3.927,75.331,74.42
4.0317,75.073,75.519
4.1364,74.804,75.402
4.2412,74.767,74.999
4.3459,74.975,75.541
4.4506,75.158,74.654
4.5553,75.198,73.86
4.66,75.024,75.391
4.7647,74.875,75.574
4.8695,74.853,75.281
4.9742,74.93,74.604
5.0789,75.047,74.855
5.1836,75.119,75.215
5.2883,75.15,74.863
5.3931,75.131,74.672
5.4978,75.043,74.964
5.6025,74.883,75.438
5.7072,74.777,75.621
5.812,74.797,75.285
5.9167,74.99,74.502
6.0214,75.18,74.496
6.1261,75.2,74.764
6.2309,75.062,75.24


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_075.csv <==
x,qOut,qIn
0.05236,75.013,74.627
0.15708,75.081,74.461
0.2618,75.066,75.903
0.36652,74.969,75.453
0.47124,74.818,74.223
0.57596,74.84,74.923
0.68068,75.01,75.917
0.7854,75.182,75.711
0.89012,75.191,74.205
0.99484,74.979,74.475
1.0996,74.786,75.196
1.2043,74.747,75.11
1.309,74.951,74.781
1.4137,75.133,74.994
1.5184,75.159,75.199
1.6232,75.088,75.013
1.7279,75.017,74.609
1.8326,75.096,74.537
1.9373,75.174,75.092
2.042,75.146,75.801
2.1468,74.928,75.794
2.2515,74.742,74.954
2.3562,74.754,74.305
2.4609,74.911,74.432
2.5656,75.113,74.963
2.6703,75.101,75.311
2.7751,74.927,74.904
2.8798,74.752,74.79
2.9845,74.738,75.528
3.0892,74.968,75.455
3.1939,75.271,74.731
3.2987,75.463,74.298
3.4034,75.374,75.048
3.5081,75.006,75.367
3.6128,74.655,74.963
3.7176,74.52,75.177
3.8223,74.742,74.531
3.927,75.069,74.449
4.0317,75.265,75.608
4.1364,75.282,75.643
4.2412,75.115,74.705
4.3459,74.945,74.83
4.4506,74.849,75.29
4.5553,74.842,74.784
4.66,74.923,74.889
4.7647,75.022,75.705
4.8695,75.062,74.786
4.9742,75.04,74.663
5.0789,74.963,74.931
5.1836,74.981,74.822
5.2883,75.081,75.435
5.3931,75.17,75.586
5.4978,75.137,74.305
5.6025,74.982,74.461
5.7072,74.875,74.959
5.812,74.872,75.66
5.9167,74.993,75.416
6.0214,75.049,74.46
6.1261,75.025,74.499
6.2309,74.987,75.28


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_076.csv <==
x,qOut,qIn
0.05236,75.103,75.996
0.15708,75.074,75.38
0.2618,75.012,74.786
0.36652,75.001,74.893
0.47124,75.106,74.48
0.57596,75.158,74.411
0.68068,75.045,75.071
0.7854,74.84,75.328
0.89012,74.649,75.091
0.99484,74.725,75.089
1.0996,75.006,74.618
1.2043,75.316,75.07
1.309,75.476,75.356
1.4137,75.331,74.927
1.5184,74.999,75.028
1.6232,74.683,75.305
1.7279,74.581,74.859
1.8326,74.746,74.855
1.9373,74.978,74.905
2.042,75.137,74.639
2.1468,75.106,75.021
2.2515,75.001,76.04
2.3562,74.963,75.327
2.4609,75.016,73.83
2.5656,75.151,75.022
2.6703,75.212,75.911
2.7751,75.152,74.819
2.8798,75.015,74.839
2.9845,74.856,74.902
3.0892,74.797,74.746
3.1939,74.862,75.024
3.2987,75,75.331
3.4034,75.145,75.03
3.5081,75.154,74.208
3.6128,75.038,74.606
3.7176,74.901,75.677
3.8223,74.855,75.556
3.927,74.961,74.9
4.0317,75.08,74.644
4.1364,75.13,74.643
4.2412,75.047,74.966
4.3459,74.963,75.063
4.4506,74.925,75.123
4.5553,74.913,75.45
4.66,74.882,75.213
4.7647,74.881,74.398
4.8695,74.991,74.483
4.9742,75.149,75.198
5.0789,75.259,75.594
5.1836,75.102,74.952
5.2883,74.838,74.436
5.3931,74.684,74.875
5.4978,74.832,75.622
5.6025,75.142,75.299
5.7072,75.306,74.635
5.812,75.25,74.963
5.9167,74.958,74.828
6.0214,74.785,74.59
6.1261,74.824,74.685
6.2309,74.975,75.059


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_077.csv <==
x,qOut,qIn
0.05236,74.913,74.386
0.15708,75.063,75.098
0.2618,75.122,75.576
0.36652,75.031,75.021
0.47124,74.77,74.885
0.57596,74.681,75.219
0.68068,74.871,75.149
0.7854,75.187,75.155
0.89012,75.436,74.205
0.99484,75.318,74.409
1.0996,74.995,75.405
1.2043,74.716,75.416
1.309,74.718,75.105
1.4137,74.955,74.779
1.5184,75.175,74.7
1.6232,75.266,75.472
1.7279,75.159,75.896
1.8326,75.003,74.362
1.9373,74.874,74.114
2.042,74.802,75.523
2.1468,74.799,74.93
2.2515,74.869,74.109
2.3562,74.978,75.558
2.4609,75.078,75.423
2.5656,75.115,74.563
2.6703,75.114,74.763
2.7751,75.126,75.048
2.8798,75.139,75.265
2.9845,75.12,75.227
3.0892,74.991,75.542
3.1939,74.862,75.181
3.2987,74.826,74.406
3.4034,74.958,74.259
3.5081,75.089,74.806
3.6128,75.067,75.578
3.7176,74.934,75.331
3.8223,74.772,74.796
3.927,74.827,75.077
4.0317,75.05,75.396
4.1364,75.284,75.177
4.2412,75.367,74.876
4.3459,75.178,74.947
4.4506,74.864,74.811
4.5553,74.621,74.972
4.66,74.626,74.881
4.7647,74.867,75.282
4.8695,75.13,75.36
4.9742,75.288,74.677
5.0789,75.243,74.422
5.1836,75.134,75.03
5.2883,75.053,75.775
5.3931,75.005,75.385
5.4978,74.965,74.275
5.6025,74.903,74.428
5.7072,74.902,75.088
5.812,74.968,75.169
5.9167,75.087,75.476
6.0214,75.087,75.633
6.1261,74.982,74.973
6.2309,74.884,74.6


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_078.csv <==
x,qOut,qIn
0.05236,74.977,75.067
0.15708,75.268,75.319
0.2618,75.321,75.107
0.36652,75.144,74.695
0.47124,74.796,74.721
0.57596,74.675,74.862
0.68068,74.813,75.685
0.7854,75.043,75.434
0.89012,75.169,74.528
0.99484,75.09,74.697
1.0996,74.986,75.355
1.2043,74.948,75.153
1.309,75.032,74.436
1.4137,75.063,75.025
1.5184,75.006,75.471
1.6232,74.937,74.775
1.7279,74.943,75.428
1.8326,75.064,75.834
1.9373,75.166,74.344
2.042,75.175,73.772
2.1468,75.04,75.458
2.2515,74.892,75.728
2.3562,74.831,75.383
2.4609,74.862,75.014
2.5656,74.96,74.454
2.6703,75.056,74.877
2.7751,75.13,75.093
2.8798,75.148,74.683
2.9845,75.072,75.078
3.0892,74.889,75.219
3.1939,74.763,74.879
3.2987,74.794,75.464
3.4034,75.054,75.767
3.5081,75.311,74.778
3.6128,75.34,73.97
3.7176,75.15,74.605
3.8223,74.808,75.673
3.927,74.661,75.233
4.0317,74.733,74.3
4.1364,74.916,74.884
4.2412,75.082,75.247
4.3459,75.197,74.861
4.4506,75.275,74.831
4.5553,75.271,75.229
4.66,75.126,75.646
4.7647,74.867,75.161
4.8695,74.709,74.698
4.9742,74.731,74.041
5.0789,74.962,74.897
5.1836,75.102,75.871
5.2883,75.056,75.625
5.3931,74.929,74.827
5.4978,74.859,74.458
5.6025,75.012,74.991
5.7072,75.224,75.017
5.812,75.331,74.674
5.9167,75.187,75.333
6.0214,74.881,75.361
6.1261,74.675,74.75
6.2309,74.686,74.762


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_079.csv <==
x,qOut,qIn
0.05236,74.594,74.577
0.15708,74.902,75.406
0.2618,75.2,76.178
0.36652,75.336,74.294
0.47124,75.208,74.062
0.57596,75.024,75.708
0.68068,74.9,75.797
0.7854,74.845,74.961
0.89012,74.837,74.236
0.99484,74.846,74.792
1.0996,74.927,75.291
1.2043,75.055,75.263
1.309,75.19,74.976
1.4137,75.165,74.739
1.5184,75.009,75.146
1.6232,74.851,74.965
1.7279,74.828,74.815
1.8326,74.974,75.334
1.9373,75.093,75.133
2.042,75.098,74.769
2.1468,74.928,75.438
2.2515,74.837,75.512
2.3562,74.917,74.768
2.4609,75.072,74.517
2.5656,75.167,75.015
2.6703,75.052,75.265
2.7751,74.895,74.917
2.8798,74.827,74.612
2.9845,74.948,74.697
3.0892,75.104,74.878
3.1939,75.184,75.258
3.2987,75.184,75.449
3.4034,75.119,75.154
3.5081,75.048,74.866
3.6128,74.976,74.769
3.7176,74.922,75.005
3.8223,74.902,75.005
3.927,74.893,74.924
4.0317,74.861,75.249
4.1364,74.832,75.157
4.2412,74.844,74.693
4.3459,74.988,74.796
4.4506,75.165,74.561
4.5553,75.262,74.957
4.66,75.17,76.164
4.7647,74.967,75.745
4.8695,74.855,74.521
4.9742,74.885,74.24
5.0789,75.069,74.652
5.1836,75.16,75.261
5.2883,75.062,75.047
5.3931,74.863,74.883
5.4978,74.673,75.55
5.6025,74.732,75.308
5.7072,75.005,74.428
5.812,75.317,75.097
5.9167,75.486,74.794
6.0214,75.291,74.377
6.1261,74.9,75.172
6.2309,74.583,75.175


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_080.csv <==
x,qOut,qIn
0.05236,75.315,75.076
0.15708,75.293,74.641
0.2618,75.114,74.323
0.36652,74.921,74.776
0.47124,74.861,75.447
0.57596,74.88,75.335
0.68068,74.86,75.576
0.7854,74.837,75.234
0.89012,74.876,74.441
0.99484,75.108,74.71
1.0996,75.302,74.604
1.2043,75.298,74.94
1.309,74.963,75.532
1.4137,74.631,75.226
1.5184,74.622,74.568
1.6232,74.901,75.007
1.7279,75.357,75.047
1.8326,75.534,74.661
1.9373,75.344,75.248
2.042,74.959,75.612
2.1468,74.593,74.687
2.2515,74.58,74.723
2.3562,74.817,74.899
2.4609,75.103,75.052
2.5656,75.237,74.742
2.6703,75.149,74.672
2.7751,74.995,75.449
2.8798,74.899,75.562
2.9845,74.963,74.509
3.0892,75.097,74.598
3.1939,75.162,75.967
3.2987,75.121,75.501
3.4034,74.961,74.033
3.5081,74.83,75.107
3.6128,74.802,75.59
3.7176,74.868,74.736
3.8223,74.992,74.357
3.927,75.083,75.245
4.0317,75.125,75.465
4.1364,75.132,75.156
4.2412,75.117,74.685
4.3459,75.104,74.517
4.4506,75.078,75.15
4.5553,75.031,75.704
4.66,74.953,74.91
4.7647,74.876,74.089
4.8695,74.846,74.501
4.9742,74.875,75.654
5.0789,74.96,75.729
5.1836,75.037,74.746
5.2883,75.065,74.974
5.3931,75.049,74.92
5.4978,75.006,75.05
5.6025,74.993,75.571
5.7072,74.985,74.69
5.812,74.956,74.321
5.9167,74.877,74.796
6.0214,74.842,74.973
6.1261,74.941,75.557
6.2309,75.125,75.499


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_081.csv <==
x,qOut,qIn
0.05236,75.017,74.628
0.15708,74.84,75.333
0.2618,74.829,75.523
0.36652,74.894,74.97
0.47124,74.919,74.458
0.57596,74.851,74.791
0.68068,74.839,75.586
0.7854,74.925,75.324
0.89012,75.113,74.845
0.99484,75.188,75.173
1.0996,75.118,74.804
1.2043,75.001,74.771
1.309,74.949,74.744
1.4137,75.014,74.658
1.5184,75.06,75.442
1.6232,75.047,75.785
1.7279,74.955,74.836
1.8326,74.959,74.411
1.9373,75.061,74.634
2.042,75.156,74.814
2.1468,75.127,75.771
2.2515,74.933,76.117
2.3562,74.765,74.66
2.4609,74.74,74.351
2.5656,74.936,74.622
2.6703,75.174,74.988
2.7751,75.259,75.382
2.8798,75.159,74.458
2.9845,74.872,75.357
3.0892,74.689,76.224
3.1939,74.771,74.882
3.2987,75.039,74.162
3.4034,75.37,74.703
3.5081,75.4,75.232
3.6128,75.132,75.064
3.7176,74.783,74.986
3.8223,74.602,75.25
3.927,74.76,75.226
4.0317,75.038,75.004
4.1364,75.256,74.679
4.2412,75.266,75.115
4.3459,75.121,75.556
4.4506,74.93,74.614
4.5553,74.787,73.882
4.66,74.769,75.276
4.7647,74.901,75.711
4.8695,75.088,75.237
4.9742,75.224,75.267
5.0789,75.21,74.972
5.1836,75.094,74.466
5.2883,74.994,74.848
5.3931,74.936,75.505
5.4978,74.915,74.752
5.6025,74.822,74.384
5.7072,74.748,74.919
5.812,74.786,75.144
5.9167,75.009,74.839
6.0214,75.278,75.416
6.1261,75.385,75.435
6.2309,75.296,74.672


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_082.csv <==
x,qOut,qIn
0.05236,74.814,75.3
0.15708,75.044,75.37
0.2618,75.296,75.014
0.36652,75.388,74.721
0.47124,75.148,74.666
0.57596,74.762,74.804
0.68068,74.58,75.255
0.7854,74.663,75.053
0.89012,74.985,75.596
0.99484,75.156,75.42
1.0996,75.154,74.003
1.2043,75.083,74.643
1.309,75.064,76.182
1.4137,75.07,75.208
1.5184,74.994,74.264
1.6232,74.879,74.774
1.7279,74.794,74.698
1.8326,74.904,74.401
1.9373,75.083,75.17
2.042,75.195,75.787
2.1468,75.115,75.27
2.2515,74.974,74.935
2.3562,74.958,74.496
2.4609,75.058,74.891
2.5656,75.217,75.029
2.6703,75.137,74.505
2.7751,74.87,75.474
2.8798,74.627,75.595
2.9845,74.621,75.006
3.0892,74.913,74.815
3.1939,75.232,74.651
3.2987,75.391,74.689
3.4034,75.241,75.584
3.5081,74.951,75.463
3.6128,74.764,74.117
3.7176,74.764,74.56
3.8223,74.977,75.699
3.927,75.185,75.565
4.0317,75.254,74.748
4.1364,75.18,74.43
4.2412,74.983,75.409
4.3459,74.844,75.443
4.4506,74.827,74.654
4.5553,74.894,74.691
4.66,74.981,74.841
4.7647,74.992,75.417
4.8695,74.985,75.608
4.9742,75.009,74.575
5.0789,75.104,74.105
5.1836,75.175,75.136
5.2883,75.142,75.781
5.3931,75.036,75.607
5.4978,74.908,74.966
5.6025,74.895,74.778
5.7072,74.975,74.537
5.812,75.073,74.389
5.9167,75.117,75.407
6.0214,75.045,75.408
6.1261,74.904,74.653
6.2309,74.794,74.763


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_083.csv <==
x,qOut,qIn
0.05236,74.858,74.45
0.15708,75.03,74.685
0.2618,75.086,75.261
0.36652,75.026,75.25
0.47124,74.884,75.084
0.57596,74.827,75.554
0.68068,74.885,75.025
0.7854,75.012,74.662
0.89012,75.149,74.823
0.99484,75.168,74.97
1.0996,75.046,75.294
1.2043,74.872,75.226
1.309,74.747,74.573
1.4137,74.823,74.777
1.5184,75.027,75.25
1.6232,75.226,75.186
1.7279,75.288,74.524
1.8326,75.169,74.803
1.9373,74.998,75.487
2.042,74.883,75.728
2.1468,74.909,74.828
2.2515,75.005,74.703
2.3562,75.065,74.871
2.4609,75.056,74.982
2.5656,74.965,74.76
2.6703,74.888,74.593
2.7751,74.869,75.032
2.8798,74.912,75.392
2.9845,75.005,76.001
3.0892,75.121,74.756
3.1939,75.214,73.488
3.2987,75.232,75.088
3.4034,75.123,75.952
3.5081,74.906,74.407
3.6128,74.73,74.744
3.7176,74.686,75.126
3.8223,74.836,75.147
3.927,75.059,75.388
4.0317,75.204,75.219
4.1364,75.214,75.103
4.2412,75.052,73.947
4.3459,74.874,74.111
4.4506,74.82,75.353
4.5553,74.895,75.9
4.66,75.063,75.411
4.7647,75.12,74.934
4.8695,75.087,74.879
4.9742,75.048,75.092
5.0789,75.1,74.772
5.1836,75.143,74.686
5.2883,75.003,75.224
5.3931,74.752,75.298
5.4978,74.513,74.728
5.6025,74.663,75.002
5.7072,75.072,74.843
5.812,75.459,74.689
5.9167,75.54,75.282
6.0214,75.255,75.263
6.1261,74.921,75.126
6.2309,74.74,75.028


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_084.csv <==
x,qOut,qIn
0.05236,75.102,74.912
0.15708,75.015,74.417
0.2618,75.013,74.716
0.36652,74.987,75.04
0.47124,74.82,75.264
0.57596,74.636,75.248
0.68068,74.649,74.931
0.7854,74.864,74.964
0.89012,75.236,74.587
0.99484,75.458,74.748
1.0996,75.394,75.613
1.2043,75.119,75.028
1.309,74.748,74.858
1.4137,74.626,75.289
1.5184,74.772,75.157
1.6232,75.029,74.783
1.7279,75.217,74.58
1.8326,75.172,74.848
1.9373,75.01,75.632
2.042,74.866,75.402
2.1468,74.864,74.582
2.2515,74.976,75.222
2.3562,75.087,74.968
2.4609,75.138,74.54
2.5656,75.086,74.937
2.6703,74.985,75.278
2.7751,74.901,75.462
2.8798,74.877,74.919
2.9845,74.94,74.545
3.0892,75.059,74.824
3.1939,75.145,75.689
3.2987,75.147,75.348
3.4034,75.02,74.263
3.5081,74.865,75
3.6128,74.814,75.692
3.7176,74.885,75.185
3.8223,75.06,74.828
3.927,75.155,74.441
4.0317,75.125,74.437
4.1364,75.029,75.321
4.2412,74.943,75.879
4.3459,74.952,75.164
4.4506,75.011,74.327
4.5553,75.076,74.382
4.66,75.105,74.895
4.7647,75.104,75.446
4.8695,75.042,75.711
4.9742,74.929,74.671
5.0789,74.776,75.006
5.1836,74.755,75.859
5.2883,74.919,75.068
5.3931,75.144,74.406
5.4978,75.276,75.101
5.6025,75.094,75.481
5.7072,74.811,74.284
5.812,74.663,73.887
5.9167,74.855,75.686
6.0214,75.183,76.109
6.1261,75.35,74.953
6.2309,75.315,74.978


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_085.csv <==
x,qOut,qIn
0.05236,75.346,74.23
0.15708,74.975,74.667
0.2618,74.622,75.344
0.36652,74.532,75.439
0.47124,74.874,74.702
0.57596,75.265,74.818
0.68068,75.429,75.13
0.7854,75.352,75.024
0.89012,75.077,75.373
0.99484,74.87,75.177
1.0996,74.791,74.806
1.2043,74.813,74.637
1.309,74.888,74.917
1.4137,74.96,74.895
1.5184,75.011,75.1
1.6232,75.034,75.482
1.7279,75.02,74.948
1.8326,75.009,74.74
1.9373,75.04,75.063
2.042,75.091,75.24
2.1468,75.13,74.344
2.2515,75.048,74.237
2.3562,74.898,75.587
2.4609,74.787,75.472
2.5656,74.822,75.26
2.6703,75.001,75.29
2.7751,75.172,74.572
2.8798,75.244,74.646
2.9845,75.149,75.433
3.0892,74.977,75.212
3.1939,74.825,74.87
3.2987,74.751,74.972
3.4034,74.79,75.395
3.5081,74.934,74.998
3.6128,75.109,74.445
3.7176,75.227,74.632
3.8223,75.202,75.005
3.927,75.045,75.643
4.0317,74.911,75.244
4.1364,74.889,74.203
4.2412,75.035,74.987
4.3459,75.187,75.726
4.4506,75.212,75.281
4.5553,75.11,75.311
4.66,74.909,74.114
4.7647,74.789,73.799
4.8695,74.801,75.557
4.9742,74.9,76.186
5.0789,75.026,75.154
5.1836,75.062,74.566
5.2883,75.035,74.634
5.3931,75.011,74.939
5.4978,75.061,74.567
5.6025,75.145,74.597
5.7072,75.111,75.793
5.812,74.964,76.061
5.9167,74.742,74.424
6.0214,74.782,74.262
6.1261,75.058,75.564
6.2309,75.334,75.402


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_086.csv <==
x,qOut,qIn
0.05236,74.834,75.138
0.15708,74.858,75.161
0.2618,74.956,74.979
0.36652,75.05,74.916
0.47124,75.062,75.012
0.57596,75.051,75.538
0.68068,75.072,75.443
0.7854,75.1,74.365
0.89012,75.09,74.448
0.99484,74.965,75.295
1.0996,74.833,75.406
1.2043,74.79,75.116
1.309,74.908,74.678
1.4137,75.073,74.76
1.5184,75.172,74.896
1.6232,75.187,75.333
1.7279,75.127,75.612
1.8326,75.047,75.089
1.9373,74.945,74.42
2.042,74.859,74.269
2.1468,74.838,74.638
2.2515,74.941,74.897
2.3562,75.044,75.714
2.4609,75.068,75.523
2.5656,74.946,75.202
2.6703,74.902,75.016
2.7751,75.034,74.447
2.8798,75.209,74.775
2.9845,75.254,75.522
3.0892,74.945,75.304
3.1939,74.584,74.722
3.2987,74.441,75.174
3.4034,74.732,74.97
3.5081,75.19,74.332
3.6128,75.461,74.929
3.7176,75.447,75.522
3.8223,75.113,74.275
3.927,74.822,74.447
4.0317,74.774,75.782
4.1364,74.924,75.356
4.2412,75.176,75.236
4.3459,75.26,75.467
4.4506,75.169,74.247
4.5553,74.996,74.933
4.66,74.85,75.226
4.7647,74.809,74.696
4.8695,74.825,75.126
4.9742,74.87,75.337
5.0789,74.924,74.892
5.1836,75.031,74.453
5.2883,75.147,74.626
5.3931,75.207,75.733
5.4978,75.142,75.204
5.6025,74.994,74.143
5.7072,74.907,74.668
5.812,74.925,75.886
5.9167,75.066,75.472
6.0214,75.142,74.366
6.1261,75.084,74.543
6.2309,74.953,74.976


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_087.csv <==
x,qOut,qIn
0.05236,74.852,74.158
0.15708,74.883,74.622
0.2618,74.907,76.14
0.36652,74.954,75.698
0.47124,75.057,74.575
0.57596,75.2,74.429
0.68068,75.259,74.713
0.7854,75.192,75.18
0.89012,74.982,75.105
0.99484,74.817,75.445
1.0996,74.796,75.083
1.2043,74.9,74.127
1.309,75.079,75.109
1.4137,75.216,75.867
1.5184,75.234,75.007
1.6232,75.122,74.947
1.7279,74.876,75.292
1.8326,74.707,74.573
1.9373,74.763,74.356
2.042,74.968,75.002
2.1468,75.199,75.372
2.2515,75.153,74.853
2.3562,74.947,74.695
2.4609,74.797,74.783
2.5656,74.907,75.675
2.6703,75.186,75.487
2.7751,75.325,74.678
2.8798,75.241,74.628
2.9845,74.911,75.069
3.0892,74.706,75.221
3.1939,74.729,75.186
3.2987,74.883,74.813
3.4034,75.031,74.867
3.5081,75.046,74.921
3.6128,75.031,74.597
3.7176,75.041,74.933
3.8223,75.114,75.694
3.927,75.126,75.596
4.0317,75.061,74.746
4.1364,74.984,74.33
4.2412,74.973,75.493
4.3459,75.036,74.947
4.4506,75.036,74.276
4.5553,74.946,75.14
4.66,74.766,75.782
4.7647,74.742,74.908
4.8695,74.921,74.565
4.9742,75.179,74.668
5.0789,75.366,75.191
5.1836,75.285,75.235
5.2883,75.039,74.85
5.3931,74.8,74.231
5.4978,74.732,75.218
5.6025,74.87,75.775
5.7072,75.065,75.296
5.812,75.202,74.84
5.9167,75.183,74.87
6.0214,75.049,74.959
6.1261,74.913,74.991
6.2309,74.834,75.303


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_088.csv <==
x,qOut,qIn
0.05236,75.174,75.159
0.15708,75.371,74.884
0.2618,75.304,74.633
0.36652,75.085,74.613
0.47124,74.862,75.491
0.57596,74.829,75.701
0.68068,74.882,75.393
0.7854,74.932,74.358
0.89012,74.897,74.606
0.99484,74.896,75.191
1.0996,74.967,75.049
1.2043,75.043,74.768
1.309,75.035,74.929
1.4137,74.92,75.111
1.5184,74.882,75.148
1.6232,74.978,75.485
1.7279,75.228,74.78
1.8326,75.326,74.628
1.9373,75.166,75.046
2.042,74.884,75.158
2.1468,74.661,74.914
2.2515,74.722,74.796
2.3562,74.909,74.904
2.4609,75.079,75.261
2.5656,75.105,76.034
2.6703,75.091,74.972
2.7751,75.101,73.692
2.8798,75.11,74.801
2.9845,75.072,75.447
3.0892,74.953,74.712
3.1939,74.856,74.919
3.2987,74.84,75.239
3.4034,74.939,75.137
3.5081,75.083,75.179
3.6128,75.196,74.491
3.7176,75.223,74.432
3.8223,75.116,75.793
3.927,74.902,75.569
4.0317,74.746,74.536
4.1364,74.739,74.528
4.2412,74.941,75.16
4.3459,75.147,75.243
4.4506,75.189,74.737
4.5553,75.083,75.166
4.66,74.884,75.874
4.7647,74.823,74.547
4.8695,74.908,73.911
4.9742,75.049,74.842
5.0789,75.146,75.406
5.1836,75.099,75.375
5.2883,74.969,75.122
5.3931,74.864,75.175
5.4978,74.885,74.666
5.6025,75.074,74.493
5.7072,75.245,75.342
5.812,75.262,75.314
5.9167,75.01,74.545
6.0214,74.705,74.556
6.1261,74.629,75.029
6.2309,74.802,75.376


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_089.csv <==
x,qOut,qIn
0.05236,75.178,74.944
0.15708,75.145,74.65
0.2618,75.026,74.768
0.36652,74.906,75.101
0.47124,74.871,75.048
0.57596,74.9,75.196
0.68068,74.945,75.041
0.7854,75.002,74.79
0.89012,75.077,74.79
0.99484,75.163,75.193
1.0996,75.175,75.312
1.2043,75.098,74.685
1.309,74.931,74.933
1.4137,74.829,75.503
1.5184,74.857,75.074
1.6232,74.969,74.831
1.7279,75.093,74.757
1.8326,75.099,74.765
1.9373,75.02,74.885
2.042,74.932,75.331
2.1468,74.912,75.521
2.2515,74.965,74.836
2.3562,75.026,74.526
2.4609,75.065,75.215
2.5656,75.062,75.771
2.6703,75.038,75.264
2.7751,74.983,73.963
2.8798,74.915,74.277
2.9845,74.857,74.968
3.0892,74.901,75.108
3.1939,75.019,76.076
3.2987,75.139,75.499
3.4034,75.174,73.506
3.5081,75.136,74.438
3.6128,75.107,75.674
3.7176,75.08,74.953
3.8223,75.026,75.069
3.927,74.837,75.919
4.0317,74.685,75.582
4.1364,74.706,74.691
4.2412,75.013,74.109
4.3459,75.325,74.562
4.4506,75.318,75.857
4.5553,75.021,75.334
4.66,74.55,74.322
4.7647,74.482,74.925
4.8695,74.814,75.274
4.9742,75.271,75.348
5.0789,75.553,74.721
5.1836,75.431,75.106
5.2883,75.102,75.36
5.3931,74.795,74.827
5.4978,74.719,74.835
5.6025,74.847,75.009
5.7072,74.991,75.041
5.812,75.06,74.846
5.9167,74.991,75.014
6.0214,74.933,75.248
6.1261,74.972,75.132
6.2309,75.073,75.278


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_090.csv <==
x,qOut,qIn
0.05236,74.893,74.623
0.15708,74.96,75.022
0.2618,74.935,75.366
0.36652,74.843,75.337
0.47124,74.736,75.114
0.57596,74.828,74.244
0.68068,75.079,74.472
0.7854,75.332,75.763
0.89012,75.419,75.514
0.99484,75.213,74.481
1.0996,74.906,74.705
1.2043,74.701,74.643
1.309,74.773,75.672
1.4137,75.011,75.775
1.5184,75.165,74.428
1.6232,75.158,74.48
1.7279,74.956,74.98
1.8326,74.844,74.669
1.9373,74.918,75.275
2.042,75.077,75.275
2.1468,75.181,74.838
2.2515,75.066,75.376
2.3562,74.916,75.165
2.4609,74.867,74.823
2.5656,75.024,74.566
2.6703,75.139,74.643
2.7751,75.065,75.268
2.8798,74.892,75.319
2.9845,74.755,75.151
3.0892,74.865,75.353
3.1939,75.071,75.258
3.2987,75.224,74.393
3.4034,75.199,74.468
3.5081,75.066,75.433
3.6128,74.92,75.292
3.7176,74.817,74.85
3.8223,74.792,74.959
3.927,74.887,75.555
4.0317,75.079,75.087
4.1364,75.263,74.319
4.2412,75.32,74.85
4.3459,75.133,75.136
4.4506,74.861,75.1
4.5553,74.678,74.809
4.66,74.735,75.578
4.7647,74.955,75.695
4.8695,75.153,74.743
4.9742,75.242,74.527
5.0789,75.162,74.744
5.1836,75.005,75.126
5.2883,74.857,75.387
5.3931,74.778,74.844
5.4978,74.806,74.192
5.6025,74.937,74.84
5.7072,75.113,75.547
5.812,75.253,75.185
5.9167,75.276,75.024
6.0214,75.142,75.859
6.1261,74.969,75.3
6.2309,74.858,74.166


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_091.csv <==
x,qOut,qIn
0.05236,75.048,75.14
0.15708,74.955,74.815
0.2618,74.828,74.792
0.36652,74.817,75.297
0.47124,75.053,75.354
0.57596,75.336,74.547
0.68068,75.385,74.72
0.7854,75.192,75.361
0.89012,74.814,74.716
0.99484,74.683,74.499
1.0996,74.806,75.118
1.2043,75.015,75.004
1.309,75.118,75.066
1.4137,75.075,75.259
1.5184,75.032,75.261
1.6232,75.027,75.039
1.7279,75.063,74.933
1.8326,75.016,75.306
1.9373,74.92,75.011
2.042,74.842,74.009
2.1468,74.837,74.918
2.2515,74.88,75.652
2.3562,74.936,75.42
2.4609,75.005,75.37
2.5656,75.087,74.847
2.6703,75.178,74.538
2.7751,75.213,74.788
2.8798,75.161,75.066
2.9845,75,75.058
3.0892,74.8,74.939
3.1939,74.69,75.303
3.2987,74.734,75.266
3.4034,74.967,74.921
3.5081,75.254,74.508
3.6128,75.391,74.399
3.7176,75.313,75.279
3.8223,74.988,75.201
3.927,74.725,74.704
4.0317,74.715,75.452
4.1364,74.904,75.125
4.2412,75.185,74.826
4.3459,75.276,75.046
4.4506,75.16,75.083
4.5553,74.942,74.915
4.66,74.738,75.916
4.7647,74.701,75.118
4.8695,74.827,73.447
4.9742,75.029,74.856
5.0789,75.213,76.225
5.1836,75.231,74.984
5.2883,75.109,73.887
5.3931,74.963,74.414
5.4978,74.915,75.535
5.6025,75.021,75.623
5.7072,75.124,75.222
5.812,75.134,74.988
5.9167,74.979,74.869
6.0214,74.849,74.642
6.1261,74.86,74.79
6.2309,74.957,75.155


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_092.csv <==
x,qOut,qIn
0.05236,75.302,75.207
0.15708,75.211,75.134
0.2618,74.938,74.901
0.36652,74.679,75.154
0.47124,74.641,74.608
0.57596,74.899,74.669
0.68068,75.194,75.625
0.7854,75.343,75.509
0.89012,75.197,74.171
0.99484,74.932,74.438
1.0996,74.784,75.26
1.2043,74.802,75.068
1.309,74.98,74.966
1.4137,75.071,75.55
1.5184,75.051,75.688
1.6232,74.994,74.951
1.7279,74.988,74.285
1.8326,75.052,74.805
1.9373,75.051,75.27
2.042,74.954,75.509
2.1468,74.754,74.859
2.2515,74.682,74.385
2.3562,74.826,74.76
2.4609,75.093,75.219
2.5656,75.361,74.971
2.6703,75.379,74.569
2.7751,75.172,75.131
2.8798,74.906,75.59
2.9845,74.761,75.664
3.0892,74.867,74.934
3.1939,75.047,74.123
3.2987,75.147,74.503
3.4034,75.035,75.698
3.5081,74.83,75.501
3.6128,74.725,74.675
3.7176,74.775,74.675
3.8223,74.988,74.825
3.927,75.19,74.98
4.0317,75.285,75.177
4.1364,75.253,75.342
4.2412,75.084,74.726
4.3459,74.885,74.181
4.4506,74.798,75.308
4.5553,74.856,75.641
4.66,75.058,74.477
4.7647,75.161,74.83
4.8695,75.084,75.077
4.9742,74.93,75.235
5.0789,74.836,75.183
5.1836,74.947,74.959
5.2883,75.085,75.616
5.3931,75.129,74.985
5.4978,74.988,73.792
5.6025,74.862,74.79
5.7072,74.854,75.93
5.812,74.92,75.299
5.9167,74.979,74.954
6.0214,74.988,75.464
6.1261,75.054,74.633
6.2309,75.17,74.446


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_093.csv <==
x,qOut,qIn
0.05236,75.082,74.841
0.15708,74.981,75.212
0.2618,74.984,75.571
0.36652,75.057,75.418
0.47124,75.136,74.677
0.57596,75.126,74.531
0.68068,75.055,75.143
0.7854,74.96,75.071
0.89012,74.873,74.566
0.99484,74.808,75.076
1.0996,74.799,75.76
1.2043,74.866,75.333
1.309,75.018,74.251
1.4137,75.198,74.471
1.5184,75.281,75.433
1.6232,75.22,74.961
1.7279,74.984,75.144
1.8326,74.766,75.758
1.9373,74.735,74.53
2.042,74.877,74.59
2.1468,75.132,75.805
2.2515,75.25,75.516
2.3562,75.174,74.549
2.4609,74.987,74.239
2.5656,74.792,75.275
2.6703,74.761,75.497
2.7751,74.868,74.619
2.8798,75.02,74.827
2.9845,75.12,75.266
3.0892,75.128,75.06
3.1939,75.119,75.198
3.2987,75.122,74.777
3.4034,75.149,74.541
3.5081,75.083,74.94
3.6128,74.939,74.975
3.7176,74.814,75.4
3.8223,74.813,75.425
3.927,74.964,74.634
4.0317,75.125,74.18
4.1364,75.209,74.969
4.2412,75.153,75.952
4.3459,75.012,75.773
4.4506,74.859,74.717
4.5553,74.765,73.89
4.66,74.786,75.214
4.7647,74.946,75.755
4.8695,75.112,74.265
4.9742,75.172,74.463
5.0789,75.022,75.725
5.1836,74.841,74.986
5.2883,74.858,74.685
5.3931,75.052,75.006
5.4978,75.341,75.223
5.6025,75.321,75.49
5.7072,75.026,74.891
5.812,74.7,74.739
5.9167,74.608,74.857
6.0214,74.829,75.189
6.1261,75.071,74.926
6.2309,75.187,74.457


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_094.csv <==
x,qOut,qIn
0.05236,74.943,74.74
0.15708,74.968,74.693
0.2618,75.003,74.921
0.36652,75.06,75.089
0.47124,75.128,74.721
0.57596,75.13,74.74
0.68068,75.074,75.527
0.7854,75.004,75.656
0.89012,74.96,74.811
0.99484,74.966,74.905
1.0996,74.979,75.3
1.2043,74.967,74.904
1.309,74.9,74.829
1.4137,74.825,75.369
1.5184,74.81,74.431
1.6232,74.873,74.687
1.7279,75.013,76.038
1.8326,75.151,75.198
1.9373,75.237,74.467
2.042,75.252,74.352
2.1468,75.183,75.361
2.2515,75.053,75.562
2.3562,74.915,74.354
2.4609,74.821,74.514
2.5656,74.816,75.939
2.6703,74.909,75.433
2.7751,75.055,74.631
2.8798,75.18,74.318
2.9845,75.213,74.672
3.0892,75.085,75.202
3.1939,74.886,75.368
3.2987,74.742,75.223
3.4034,74.768,75.323
3.5081,74.951,74.557
3.6128,75.147,74.065
3.7176,75.256,75.215
3.8223,75.198,76.298
3.927,74.996,74.84
4.0317,74.786,74.222
4.1364,74.691,74.521
4.2412,74.816,75.03
4.3459,75.084,75.167
4.4506,75.249,75.583
4.5553,75.217,75.161
4.66,74.93,74.783
4.7647,74.76,75.435
4.8695,74.874,74.868
4.9742,75.129,74.368
5.0789,75.319,75.033
5.1836,75.123,75.194
5.2883,74.801,74.981
5.3931,74.627,74.744
5.4978,74.839,75.197
5.6025,75.204,75.356
5.7072,75.384,75.104
5.812,75.316,74.922
5.9167,75.005,74.835
6.0214,74.805,74.884
6.1261,74.784,75.181
6.2309,74.864,75.137


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_095.csv <==
x,qOut,qIn
0.05236,74.979,74.406
0.15708,74.898,75.349
0.2618,74.891,75.7
0.36652,74.965,75.162
0.47124,75.111,74.713
0.57596,75.2,74.683
0.68068,75.15,75.173
0.7854,74.998,75.578
0.89012,74.806,74.593
0.99484,74.737,74.241
1.0996,74.797,75.103
1.2043,74.935,75.503
1.309,75.085,75.226
1.4137,75.185,74.787
1.5184,75.203,74.851
1.6232,75.148,75.206
1.7279,75.034,75.313
1.8326,74.956,74.922
1.9373,74.937,74.007
2.042,74.947,74.395
2.1468,74.941,75.89
2.2515,74.918,75.478
2.3562,74.949,74.595
2.4609,75.034,75.135
2.5656,75.152,74.889
2.6703,75.174,74.373
2.7751,75.082,75.531
2.8798,74.93,75.464
2.9845,74.776,74.959
3.0892,74.702,75.027
3.1939,74.751,74.325
3.2987,74.906,74.708
3.4034,75.139,75.871
3.5081,75.271,75.848
3.6128,75.22,74.522
3.7176,75.069,73.885
3.8223,74.932,75.046
3.927,74.989,75.496
4.0317,75.085,75.205
4.1364,75.096,75.251
4.2412,74.914,75.513
4.3459,74.778,74.929
4.4506,74.865,73.912
4.5553,75.084,74.955
4.66,75.296,75.323
4.7647,75.174,74.417
4.8695,74.872,74.923
4.9742,74.65,75.597
5.0789,74.757,75.214
5.1836,75.136,74.613
5.2883,75.422,74.699
5.3931,75.447,74.967
5.4978,75.097,75.273
5.6025,74.739,75.194
5.7072,74.632,75.097
5.812,74.757,75.088
5.9167,75.024,74.693
6.0214,75.164,74.646
6.1261,75.167,75.117
6.2309,75.087,75.064


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_096.csv <==
x,qOut,qIn
0.05236,75.111,74.54
0.15708,74.787,74.264
0.2618,74.698,75.379
0.36652,74.817,76.25
0.47124,75.05,74.701
0.57596,75.085,74.02
0.68068,74.982,75.031
0.7854,74.884,75.586
0.89012,74.932,74.833
0.99484,75.067,74.554
1.0996,75.114,75.231
1.2043,75.055,75.563
1.309,74.915,75.138
1.4137,74.936,74.549
1.5184,75.082,74.636
1.6232,75.208,74.915
1.7279,75.159,75.122
1.8326,74.945,74.768
1.9373,74.802,74.858
2.042,74.82,75.498
2.1468,75.034,75.176
2.2515,75.196,74.922
2.3562,75.21,75.326
2.4609,75.112,74.9
2.5656,74.958,74.375
2.6703,74.842,74.935
2.7751,74.78,75.445
2.8798,74.79,75.335
2.9845,74.881,74.735
3.0892,75.034,74.424
3.1939,75.179,75.068
3.2987,75.261,75.464
3.4034,75.236,74.931
3.5081,75.098,75.313
3.6128,74.922,74.979
3.7176,74.801,74.546
3.8223,74.822,75.166
3.927,74.976,75.575
4.0317,75.098,74.608
4.1364,75.111,74.653
4.2412,74.96,75.694
4.3459,74.854,75.213
4.4506,74.905,74.633
4.5553,75.049,74.214
4.66,75.182,74.975
4.7647,75.124,75.324
4.8695,74.971,75.098
4.9742,74.855,75.709
5.0789,74.888,75.223
5.1836,75.036,74.294
5.2883,75.167,74.613
5.3931,75.207,75.137
5.4978,75.101,74.959
5.6025,74.89,74.999
5.7072,74.706,75.229
5.812,74.662,74.905
5.9167,74.849,74.357
6.0214,75.181,75.409
6.1261,75.413,75.567
6.2309,75.42,75.068


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_097.csv <==
x,qOut,qIn
0.05236,74.927,74.41
0.15708,75.051,73.971
0.2618,75.2,74.876
0.36652,75.3,75.85
0.47124,75.265,74.96
0.57596,74.981,74.739
0.68068,74.681,74.679
0.7854,74.575,74.679
0.89012,74.837,75.343
0.99484,75.226,75.174
1.0996,75.399,75.204
1.2043,75.295,75.305
1.309,74.921,74.503
1.4137,74.723,74.389
1.5184,74.8,75.557
1.6232,74.998,75.135
1.7279,75.119,74.508
1.8326,74.992,75.533
1.9373,74.842,75.363
2.042,74.822,74.987
2.1468,75.045,75.127
2.2515,75.259,74.981
2.3562,75.262,74.781
2.4609,75.091,75.088
2.5656,74.831,75.028
2.6703,74.76,74.53
2.7751,74.85,74.646
2.8798,74.998,74.923
2.9845,75.101,75.425
3.0892,75.149,75.289
3.1939,75.167,74.772
3.2987,75.153,74.892
3.4034,75.093,75.088
3.5081,75.004,75.025
3.6128,74.925,75.107
3.7176,74.869,75.02
3.8223,74.832,74.944
3.927,74.813,75.191
4.0317,74.86,75.275
4.1364,74.965,74.428
4.2412,75.108,74.381
4.3459,75.157,75.249
4.4506,75.097,75.777
4.5553,75,75.219
4.66,74.949,74.658
4.7647,75.013,74.818
4.8695,75.104,75.152
4.9742,75.145,75.181
5.0789,75.072,74.745
5.1836,74.918,74.422
5.2883,74.788,75.157
5.3931,74.753,75.692
5.4978,74.869,75.677
5.6025,75.072,74.804
5.7072,75.221,74.306
5.812,75.243,75.093
5.9167,75.089,74.33
6.0214,74.91,74.278
6.1261,74.821,76.067
6.2309,74.834,76.271


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_098.csv <==
x,qOut,qIn
0.05236,74.937,74.747
0.15708,74.833,74.31
0.2618,74.886,74.553
0.36652,74.977,75.057
0.47124,74.973,75.816
0.57596,74.887,75.242
0.68068,74.884,74.828
0.7854,74.998,74.884
0.89012,75.227,75.082
0.99484,75.326,74.871
1.0996,75.18,75.007
1.2043,74.887,74.825
1.309,74.579,75.192
1.4137,74.569,75.652
1.5184,74.821,74.771
1.6232,75.155,74.602
1.7279,75.38,75.041
1.8326,75.338,74.666
1.9373,75.132,74.656
2.042,74.914,75.142
2.1468,74.829,75.494
2.2515,74.888,75.463
2.3562,74.995,74.718
2.4609,75.087,74.383
2.5656,75.12,75.236
2.6703,75.091,75.295
2.7751,74.986,75.398
2.8798,74.852,75.23
2.9845,74.739,74.367
3.0892,74.789,74.687
3.1939,74.972,75.182
3.2987,75.168,74.973
3.4034,75.245,74.927
3.5081,75.123,74.953
3.6128,74.963,74.811
3.7176,74.896,75.538
3.8223,75.024,75.475
3.927,75.191,74.018
4.0317,75.212,74.117
4.1364,75.078,75.938
4.2412,74.824,75.617
4.3459,74.715,73.92
4.4506,74.779,74.667
4.5553,74.932,75.258
4.66,75.066,74.886
4.7647,75.112,75.077
4.8695,75.097,75.388
4.9742,75.042,75.478
5.0789,74.958,74.697
5.1836,74.91,74.668
5.2883,74.952,74.973
5.3931,75.037,75.172
5.4978,75.093,75.016
5.6025,74.975,74.635
5.7072,74.82,74.915
5.812,74.776,74.992
5.9167,74.972,75.145
6.0214,75.234,75.52
6.1261,75.317,75.23
6.2309,75.205,74.972


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_099.csv <==
x,qOut,qIn
0.05236,74.851,75.244
0.15708,74.953,75.285
0.2618,75.034,75.074
0.36652,75.072,74.709
0.47124,75.07,74.291
0.57596,75.048,74.849
0.68068,74.974,75.641
0.7854,74.881,76.003
0.89012,74.812,75.118
0.99484,74.886,74.352
1.0996,75.058,74.264
1.2043,75.216,74.488
1.309,75.247,75.48
1.4137,75.065,75.431
1.5184,74.814,74.643
1.6232,74.668,74.905
1.7279,74.778,74.967
1.8326,75.124,74.99
1.9373,75.412,75.687
2.042,75.45,75.289
2.1468,75.077,74.427
2.2515,74.619,74.654
2.3562,74.466,75.31
2.4609,74.635,75.259
2.5656,75.046,74.068
2.6703,75.229,74.945
2.7751,75.174,76.112
2.8798,75.045,74.735
2.9845,75.025,74.614
3.0892,75.15,75.81
3.1939,75.207,75.237
3.2987,75.13,74.255
3.4034,74.893,74.932
3.5081,74.758,75.578
3.6128,74.789,75.461
3.7176,74.913,74.875
3.8223,75.03,74.25
3.927,75.062,75.16
4.0317,75.058,75.565
4.1364,75.04,75.312
4.2412,75.02,74.569
4.3459,74.982,74.393
4.4506,74.968,75.009
4.5553,74.997,75.417
4.66,75.073,75.374
4.7647,75.102,74.775
4.8695,75.056,74.653
4.9742,74.985,75.275
5.0789,74.951,74.849
5.1836,75.011,74.688
5.2883,75.063,75.053
5.3931,75.049,74.948
5.4978,74.922,75.27
5.6025,74.844,75.385
5.7072,74.912,74.749
5.812,75.062,74.75
5.9167,75.193,74.942
6.0214,75.126,74.932
6.1261,74.962,74.849
6.2309,74.832,75.12


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_100.csv <==
x,qOut,qIn
0.05236,75.035,75.197
0.15708,75.047,74.333
0.2618,74.959,74.672
0.36652,74.886,75.554
0.47124,74.94,75.408
0.57596,75.053,74.359
0.68068,75.07,74.432
0.7854,74.987,74.977
0.89012,74.834,75.563
0.99484,74.848,75.028
1.0996,75.008,74.708
1.2043,75.183,75.071
1.309,75.227,74.991
1.4137,75.108,74.999
1.5184,74.978,75.252
1.6232,74.908,74.848
1.7279,74.931,75.235
1.8326,74.917,75.09
1.9373,74.891,74.31
2.042,74.907,75.088
2.1468,75.015,75.386
2.2515,75.109,74.489
2.3562,75.103,74.92
2.4609,75.039,75.48
2.5656,74.982,75.397
2.6703,75.028,74.705
2.7751,75.069,74.402
2.8798,75.047,75.267
2.9845,74.925,74.907
3.0892,74.855,74.424
3.1939,74.892,75.471
3.2987,74.992,75.4
3.4034,75.085,74.444
3.5081,75.117,74.631
3.6128,75.115,75.376
3.7176,75.086,75.115
3.8223,75.027,75.567
3.927,74.931,75.986
4.0317,74.876,74.431
4.1364,74.896,73.728
4.2412,75.011,74.728
4.3459,75.088,75.398
4.4506,75.04,75.275
4.5553,74.919,75.544
4.66,74.797,75.152
4.7647,74.882,74.838
4.8695,75.116,75.043
4.9742,75.326,74.61
5.0789,75.33,75.217
5.1836,75.004,75.738
5.2883,74.626,74.673
5.3931,74.448,74.365
5.4978,74.676,74.941
5.6025,75.127,75.11
5.7072,75.462,75.369
5.812,75.537,75.146
5.9167,75.259,74.603
6.0214,74.939,74.404
6.1261,74.813,74.972
6.2309,74.869,75.914


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_101.csv <==
x,qOut,qIn
0.05236,74.886,75.004
0.15708,74.895,74.821
0.2618,74.983,74.963
0.36652,75.083,75.261
0.47124,75.125,75.511
0.57596,75.047,74.678
0.68068,74.93,74.343
0.7854,74.86,75.116
0.89012,74.916,75.223
0.99484,75.022,75.191
1.0996,75.069,75.085
1.2043,75.058,74.714
1.309,75.01,74.358
1.4137,75.041,74.665
1.5184,75.099,75.672
1.6232,75.112,75.596
1.7279,75.012,74.221
1.8326,74.889,74.644
1.9373,74.875,75.923
2.042,74.966,75.744
2.1468,75.123,74.712
2.2515,75.118,74.775
2.3562,74.958,74.178
2.4609,74.78,74.588
2.5656,74.736,75.486
2.6703,74.888,75.389
2.7751,75.061,75.443
2.8798,75.165,75.056
2.9845,75.138,74.331
3.0892,75.143,74.746
3.1939,75.161,75.338
3.2987,75.106,74.814
3.4034,74.877,74.916
3.5081,74.61,75.71
3.6128,74.592,75.11
3.7176,74.836,74.391
3.8223,75.286,74.889
3.927,75.483,75.459
4.0317,75.314,75.55
4.1364,74.96,75.128
4.2412,74.649,74.865
4.3459,74.686,74.357
4.4506,74.907,74.618
4.5553,75.121,75.456
4.66,75.155,74.714
4.7647,75.044,74.346
4.8695,74.944,75.529
4.9742,74.936,75.76
5.0789,75.072,74.654
5.1836,75.23,74.453
5.2883,75.258,74.749
5.3931,75.129,75.67
5.4978,74.844,75.126
5.6025,74.662,74.256
5.7072,74.698,75.168
5.812,74.885,75.233
5.9167,75.113,74.828
6.0214,75.184,74.878
6.1261,75.112,75.109
6.2309,74.984,75.198


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_102.csv <==
x,qOut,qIn
0.05236,75.266,74.142
0.15708,75.504,74.55
0.2618,75.396,75.491
0.36652,75.03,75.43
0.47124,74.574,74.862
0.57596,74.526,75.301
0.68068,74.805,75.266
0.7854,75.161,74.452
0.89012,75.339,75.143
0.99484,75.237,75.857
1.0996,75.004,74.69
1.2043,74.79,74.404
1.309,74.726,75.115
1.4137,74.846,75.317
1.5184,75.05,74.673
1.6232,75.22,74.639
1.7279,75.24,75.487
1.8326,75.107,75.161
1.9373,74.967,74.723
2.042,74.907,74.924
2.1468,74.984,74.717
2.2515,75.046,75.046
2.3562,75.016,75.556
2.4609,74.935,75.129
2.5656,74.863,74.55
2.6703,74.905,74.815
2.7751,75.001,75.334
2.8798,75.079,75.311
2.9845,75.071,74.963
3.0892,74.994,74.697
3.1939,74.931,75.339
3.2987,74.927,75.351
3.4034,75.008,74.051
3.5081,75.095,74.726
3.6128,75.104,75.795
3.7176,75.045,75.177
3.8223,74.939,74.419
3.927,74.938,74.878
4.0317,75.04,75.296
4.1364,75.156,75.955
4.2412,75.181,74.619
4.3459,75.057,73.742
4.4506,74.909,75.157
4.5553,74.826,75.689
4.66,74.873,75.093
4.7647,74.947,74.636
4.8695,74.978,74.681
4.9742,74.984,74.746
5.0789,74.997,75.282
5.1836,75.072,76.037
5.2883,75.13,75.529
5.3931,75.119,74.683
5.4978,74.997,74.577
5.6025,74.891,74.514
5.7072,74.886,74.902
5.812,74.939,75.17
5.9167,74.975,74.971
6.0214,74.885,75.059
6.1261,74.839,75.552
6.2309,74.941,75.167


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_103.csv <==
x,qOut,qIn
0.05236,74.706,75.073
0.15708,75.02,75.629
0.2618,75.298,74.843
0.36652,75.411,74.752
0.47124,75.265,74.831
0.57596,75,75.349
0.68068,74.814,75.682
0.7854,74.778,74.685
0.89012,74.919,74.269
0.99484,75.042,75.161
1.0996,75.059,75.342
1.2043,75.005,75.258
1.309,74.932,75.315
1.4137,74.956,74.593
1.5184,75.042,74.169
1.6232,75.129,75.137
1.7279,75.159,75.051
1.8326,75.093,74.641
1.9373,74.964,75.028
2.042,74.848,75.142
2.1468,74.819,75.469
2.2515,74.958,75.534
2.3562,75.137,75.003
2.4609,75.215,74.534
2.5656,75.059,74.687
2.6703,74.792,74.929
2.7751,74.66,75.155
2.8798,74.715,75.521
2.9845,74.945,75.176
3.0892,75.1,74.519
3.1939,75.172,74.434
3.2987,75.201,75.176
3.4034,75.234,75.307
3.5081,75.17,74.727
3.6128,74.983,75.322
3.7176,74.797,75.148
3.8223,74.754,74.719
3.927,74.963,74.945
4.0317,75.186,74.978
4.1364,75.26,75.157
4.2412,75.053,75.147
4.3459,74.814,74.791
4.4506,74.777,74.585
4.5553,74.926,75.4
4.66,75.181,75.839
4.7647,75.236,75.017
4.8695,75.104,73.95
4.9742,74.924,74.878
5.0789,74.844,75.063
5.1836,74.919,74.009
5.2883,75.006,75.035
5.3931,75.041,76.119
5.4978,74.981,75.517
5.6025,74.983,74.594
5.7072,75.084,74.542
5.812,75.198,75.062
5.9167,75.218,74.871
6.0214,75.01,75.042
6.1261,74.74,75.248
6.2309,74.587,74.58


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_104.csv <==
x,qOut,qIn
0.05236,75.208,74.789
0.15708,75.284,74.937
0.2618,75.101,75.343
0.36652,74.855,75.617
0.47124,74.761,74.304
0.57596,74.937,74.591
0.68068,75.164,75.3
0.7854,75.286,74.965
0.89012,75.173,74.782
0.99484,74.955,75.309
1.0996,74.816,75.466
1.2043,74.817,74.842
1.309,74.981,74.319
1.4137,75.132,74.809
1.5184,75.159,75.749
1.6232,75.067,75.477
1.7279,74.883,74.926
1.8326,74.787,75.043
1.9373,74.843,74.96
2.042,74.989,75.12
2.1468,75.143,74.703
2.2515,75.137,74.359
2.3562,75.003,74.835
2.4609,74.861,75.323
2.5656,74.835,74.861
2.6703,74.991,74.697
2.7751,75.19,75.353
2.8798,75.309,75.571
2.9845,75.243,75.751
3.0892,75.055,74.849
3.1939,74.883,73.636
3.2987,74.784,74.441
3.4034,74.785,76.035
3.5081,74.795,75.261
3.6128,74.822,74.549
3.7176,74.898,75.192
3.8223,75.051,74.748
3.927,75.245,74.552
4.0317,75.342,75.706
4.1364,75.276,75.278
4.2412,75.001,74.128
4.3459,74.716,74.772
4.4506,74.642,75.875
4.5553,74.791,75.696
4.66,75.12,74.698
4.7647,75.298,74.504
4.8695,75.246,74.678
4.9742,75.071,75.071
5.0789,74.917,74.941
5.1836,74.92,75.215
5.2883,74.96,75.574
5.3931,74.985,74.652
5.4978,74.965,74.635
5.6025,75.056,75.071
5.7072,75.179,75.235
5.812,75.203,75.384
5.9167,74.998,74.951
6.0214,74.733,75.035
6.1261,74.692,74.953
6.2309,74.874,74.818


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_105.csv <==
x,qOut,qIn
0.05236,75.221,74.725
0.15708,75.125,75.32
0.2618,74.957,74.917
0.36652,74.831,74.553
0.47124,74.843,75.64
0.57596,74.93,75.075
0.68068,75.011,74.013
0.7854,75.069,75.15
0.89012,75.103,75.611
0.99484,75.144,74.857
1.0996,75.142,75.092
1.2043,75.084,74.723
1.309,74.967,74.426
1.4137,74.904,75.068
1.5184,74.916,75.81
1.6232,74.957,75.114
1.7279,74.962,74.169
1.8326,74.937,74.75
1.9373,74.981,75.692
2.042,75.085,75.564
2.1468,75.208,74.675
2.2515,75.139,75.008
2.3562,74.943,74.989
2.4609,74.781,74.777
2.5656,74.818,74.589
2.6703,75,74.864
2.7751,75.095,75.768
2.8798,75.061,75.765
2.9845,74.901,74.728
3.0892,74.913,74.017
3.1939,75.075,74.527
3.2987,75.224,75.139
3.4034,75.179,75.171
3.5081,74.913,75.529
3.6128,74.709,75.075
3.7176,74.711,74.655
3.8223,75.005,75.46
3.927,75.303,75.465
4.0317,75.362,74.662
4.1364,75.169,74.518
4.2412,74.76,75.107
4.3459,74.519,75.209
4.4506,74.592,75.1
4.5553,74.879,74.888
4.66,75.23,74.64
4.7647,75.358,74.825
4.8695,75.278,75.153
4.9742,75.11,74.754
5.0789,74.985,75.388
5.1836,74.96,75.635
5.2883,74.964,74.921
5.3931,74.974,74.397
5.4978,74.983,74.718
5.6025,75.015,75.391
5.7072,75.001,75.39
5.812,74.932,74.421
5.9167,74.813,74.845
6.0214,74.813,75.747
6.1261,74.952,75.537
6.2309,75.128,74.734


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_106.csv <==
x,qOut,qIn
0.05236,74.963,75.512
0.15708,74.876,75.258
0.2618,74.985,74.647
0.36652,75.184,75.124
0.47124,75.328,75.072
0.57596,75.165,74.353
0.68068,74.836,74.852
0.7854,74.56,75.252
0.89012,74.536,74.833
0.99484,74.749,75.142
1.0996,75.027,75.775
1.2043,75.26,75.096
1.309,75.362,74.075
1.4137,75.306,74.817
1.5184,75.123,75.302
1.6232,74.911,75.383
1.7279,74.768,75.316
1.8326,74.782,74.89
1.9373,74.907,74.607
2.042,75.071,74.919
2.1468,75.209,75.18
2.2515,75.221,75.43
2.3562,75.076,75.074
2.4609,74.869,74.291
2.5656,74.717,74.787
2.6703,74.829,75.336
2.7751,75.075,75.039
2.8798,75.268,75.004
2.9845,75.218,75.467
3.0892,74.999,74.873
3.1939,74.872,74.617
3.2987,74.902,75.31
3.4034,75.093,74.977
3.5081,75.115,74.608
3.6128,74.953,75.124
3.7176,74.768,75.126
3.8223,74.742,74.828
3.927,74.954,75.173
4.0317,75.179,74.905
4.1364,75.282,74.968
4.2412,75.161,74.881
4.3459,74.997,75.237
4.4506,74.927,75.222
4.5553,74.947,74.53
4.66,75.019,74.676
4.7647,75.016,75.086
4.8695,74.966,75.307
4.9742,74.921,75.581
5.0789,74.923,74.78
5.1836,74.968,74.039
5.2883,75.022,74.962
5.3931,75.058,76.089
5.4978,75.051,75.253
5.6025,74.975,74.617
5.7072,74.877,74.586
5.812,74.83,75.403
5.9167,74.902,74.555
6.0214,75.067,73.612
6.1261,75.165,75.045
6.2309,75.142,75.796


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_107.csv <==
x,qOut,qIn
0.05236,75.1,75.138
0.15708,75.159,74.986
0.2618,75.107,74.649
0.36652,74.97,74.911
0.47124,74.788,74.297
0.57596,74.759,74.529
0.68068,74.913,75.686
0.7854,75.14,75.724
0.89012,75.3,74.864
0.99484,75.267,74.544
1.0996,75.141,74.911
1.2043,75.007,75.44
1.309,74.936,75.263
1.4137,74.844,74.688
1.5184,74.739,74.682
1.6232,74.697,75.278
1.7279,74.797,74.954
1.8326,75.028,74.91
1.9373,75.211,75.438
2.042,75.259,75.265
2.1468,75.111,74.15
2.2515,74.965,74.705
2.3562,74.94,75.444
2.4609,75.003,75.612
2.5656,75.081,74.601
2.6703,75.039,74.401
2.7751,74.978,75.4
2.8798,74.973,75.457
2.9845,75.085,74.801
3.0892,75.144,75.002
3.1939,75.056,74.816
3.2987,74.9,74.876
3.4034,74.789,74.846
3.5081,74.888,74.155
3.6128,75.055,75.089
3.7176,75.161,76.383
3.8223,75.092,75.369
3.927,74.978,74.367
4.0317,74.954,74.633
4.1364,75.004,74.694
4.2412,75.072,75.056
4.3459,74.979,75.496
4.4506,74.8,75.198
4.5553,74.68,74.902
4.66,74.752,74.843
4.7647,75.031,75.037
4.8695,75.317,75.301
4.9742,75.449,74.588
5.0789,75.282,74.605
5.1836,74.916,75.658
5.2883,74.663,75.701
5.3931,74.656,74.725
5.4978,74.967,74.47
5.6025,75.255,75.152
5.7072,75.314,74.869
5.812,75.173,74.743
5.9167,74.914,75.664
6.0214,74.801,75.266
6.1261,74.844,74.845
6.2309,74.97,75.036


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_108.csv <==
x,qOut,qIn
0.05236,74.918,75.184
0.15708,74.927,75.014
0.2618,75.087,74.913
0.36652,75.242,75.102
0.47124,75.221,75.31
0.57596,74.985,75.111
0.68068,74.764,74.662
0.7854,74.693,74.934
0.89012,74.858,74.897
0.99484,75.041,74.87
1.0996,75.105,75.217
1.2043,75.07,75.197
1.309,74.986,74.682
1.4137,75.004,75.001
1.5184,75.078,74.97
1.6232,75.135,74.814
1.7279,75.099,75.566
1.8326,74.992,75.395
1.9373,74.91,74.36
2.042,74.894,74.811
2.1468,74.965,75.741
2.2515,75.034,74.988
2.3562,75.04,74.462
2.4609,74.992,74.515
2.5656,74.913,75.281
2.6703,74.904,76.018
2.7751,74.968,74.799
2.8798,75.059,74.037
2.9845,75.119,74.737
3.0892,75.116,75.026
3.1939,75.084,75.529
3.2987,75.039,74.926
3.4034,74.989,74.554
3.5081,74.92,75.642
3.6128,74.89,75.747
3.7176,74.925,74.934
3.8223,75.036,74.042
3.927,75.078,74.44
4.0317,74.984,75.362
4.1364,74.833,75.139
4.2412,74.727,75.827
4.3459,74.823,76.018
4.4506,75.023,74.542
4.5553,75.208,73.782
4.66,75.27,75.203
4.7647,75.196,75.387
4.8695,75.012,74.684
4.9742,74.796,74.96
5.0789,74.623,75.14
5.1836,74.697,74.625
5.2883,75.01,74.747
5.3931,75.365,75.569
5.4978,75.54,75.591
5.6025,75.283,74.788
5.7072,74.864,74.452
5.812,74.58,74.631
5.9167,74.692,75.189
6.0214,74.979,74.976
6.1261,75.125,74.91
6.2309,75.094,74.967


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_109.csv <==
x,qOut,qIn
0.05236,74.931,75.052
0.15708,75.022,74.467
0.2618,75.136,74.812
0.36652,75.206,74.938
0.47124,75.156,75.464
0.57596,74.968,75.746
0.68068,74.788,74.701
0.7854,74.722,74.26
0.89012,74.845,75.172
0.99484,75.047,75.222
1.0996,75.17,75.093
1.2043,75.161,74.778
1.309,74.987,74.564
1.4137,74.838,74.694
1.5184,74.849,75.254
1.6232,74.988,75.839
1.7279,75.18,74.809
1.8326,75.189,74.522
1.9373,75.054,75.616
2.042,74.904,75.503
2.1468,74.877,74.622
2.2515,74.945,74.704
2.3562,74.955,74.5
2.4609,74.9,74.938
2.5656,74.808,75.882
2.6703,74.894,75.354
2.7751,75.107,73.96
2.8798,75.309,74.586
2.9845,75.359,75.534
3.0892,75.224,75.008
3.1939,75.024,74.925
3.2987,74.849,74.918
3.4034,74.765,75.178
3.5081,74.786,74.737
3.6128,74.901,74.223
3.7176,75.042,75.267
3.8223,75.129,76.269
3.927,75.049,75.118
4.0317,74.918,74.442
4.1364,74.86,74.437
4.2412,74.988,75.28
4.3459,75.138,75.642
4.4506,75.106,74.354
4.5553,74.929,74.667
4.66,74.695,75.572
4.7647,74.751,74.718
4.8695,75.037,74.728
4.9742,75.342,75.125
5.0789,75.443,74.835
5.1836,75.218,74.529
5.2883,74.901,75.31
5.3931,74.698,75.639
5.4978,74.779,74.86
5.6025,74.995,74.848
5.7072,75.137,75.117
5.812,75.151,74.893
5.9167,75.022,74.529
6.0214,74.917,74.739
6.1261,74.874,75.331
6.2309,74.886,75.489


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_110.csv <==
x,qOut,qIn
0.05236,75.018,74.404
0.15708,74.957,74.715
0.2618,75.022,75.084
0.36652,75.141,75.466
0.47124,75.218,75.544
0.57596,75.119,74.939
0.68068,74.938,74.784
0.7854,74.795,74.341
0.89012,74.801,75.09
0.99484,74.907,75.754
1.0996,74.974,75.028
1.2043,74.972,75.062
1.309,74.89,74.389
1.4137,74.926,74.566
1.5184,75.094,75.778
1.6232,75.267,75.146
1.7279,75.291,74.223
1.8326,75.046,74.625
1.9373,74.785,75.353
2.042,74.695,75.893
2.1468,74.919,75.043
2.2515,75.181,74.261
2.3562,75.251,75.218
2.4609,75.142,75.19
2.5656,74.927,74.226
2.6703,74.842,74.81
2.7751,74.837,75.852
2.8798,74.857,75.155
2.9845,74.851,75
3.0892,74.95,75.465
3.1939,75.15,74.732
3.2987,75.316,74.426
3.4034,75.294,75.465
3.5081,75.008,75.757
3.6128,74.728,74.614
3.7176,74.632,74.116
3.8223,74.843,75.201
3.927,75.117,75.293
4.0317,75.251,74.788
4.1364,75.221,74.81
4.2412,75.046,75.727
4.3459,74.924,75.364
4.4506,74.922,74.528
4.5553,74.998,74.423
4.66,75.092,74.671
4.7647,75.057,75.212
4.8695,74.918,75.57
4.9742,74.788,74.837
5.0789,74.779,74.818
5.1836,74.958,75.435
5.2883,75.174,75.154
5.3931,75.293,74.656
5.4978,75.198,75.259
5.6025,74.957,75.527
5.7072,74.759,75.062
5.812,74.705,74.771
5.9167,74.86,74.286
6.0214,75.064,74.68
6.1261,75.169,75.621
6.2309,75.153,75.325


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_111.csv <==
x,qOut,qIn
0.05236,75.222,74.907
0.15708,75.202,74.201
0.2618,75.049,74.925
0.36652,74.876,75.312
0.47124,74.802,74.521
0.57596,74.839,75.399
0.68068,74.908,75.862
0.7854,74.992,74.392
0.89012,75.087,74.163
0.99484,75.216,75.478
1.0996,75.25,75.869
1.2043,75.14,74.92
1.309,74.86,74.904
1.4137,74.677,75.205
1.5184,74.74,75.025
1.6232,74.96,74.94
1.7279,75.203,74.514
1.8326,75.186,74.348
1.9373,74.988,74.954
2.042,74.794,75.697
2.1468,74.787,75.241
2.2515,75.003,74.5
2.3562,75.229,74.834
2.4609,75.33,75.39
2.5656,75.197,75.357
2.6703,74.958,74.794
2.7751,74.77,74.747
2.8798,74.692,74.653
2.9845,74.752,75.016
3.0892,74.875,75.156
3.1939,75.018,75.577
3.2987,75.134,75.559
3.4034,75.172,74.43
3.5081,75.124,74.334
3.6128,75.065,74.71
3.7176,75.027,75.417
3.8223,75.022,74.926
3.927,74.941,74.592
4.0317,74.847,75.446
4.1364,74.84,75.412
4.2412,75.02,74.519
4.3459,75.264,74.715
4.4506,75.311,75.342
4.5553,75.129,75.667
4.66,74.747,74.687
4.7647,74.59,74.35
4.8695,74.733,75.018
4.9742,75.012,75.213
5.0789,75.226,75.421
5.1836,75.189,75.318
5.2883,75.037,74.784
5.3931,74.913,74.778
5.4978,74.939,74.899
5.6025,75.055,74.907
5.7072,75.118,75.112
5.812,75.087,74.721
5.9167,74.941,74.882
6.0214,74.856,75.563
6.1261,74.915,75.268
6.2309,75.065,75.188


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_112.csv <==
x,qOut,qIn
0.05236,75.181,75.675
0.15708,75.033,75.105
0.2618,74.87,74.743
0.36652,74.828,75.061
0.47124,75.013,75.076
0.57596,75.185,74.28
0.68068,75.125,74.69
0.7854,74.887,75.429
0.89012,74.584,75.285
0.99484,74.619,74.709
1.0996,74.947,74.98
1.2043,75.335,75.399
1.309,75.535,74.674
1.4137,75.372,74.644
1.5184,75.045,74.999
1.6232,74.763,74.89
1.7279,74.711,75.357
1.8326,74.829,75.532
1.9373,74.978,75.007
2.042,75.097,74.79
2.1468,75.146,74.93
2.2515,75.129,74.765
2.3562,75.037,74.987
2.4609,74.914,75.677
2.5656,74.808,74.896
2.6703,74.819,73.788
2.7751,74.937,74.687
2.8798,75.096,75.938
2.9845,75.22,75.487
3.0892,75.206,74.657
3.1939,75.085,74.534
3.2987,74.953,75.094
3.4034,74.911,75.116
3.5081,74.995,74.357
3.6128,75.059,75.114
3.7176,75.032,75.211
3.8223,74.866,75.385
3.927,74.789,75.792
4.0317,74.904,74.702
4.1364,75.112,74.525
4.2412,75.278,75.065
4.3459,75.177,74.91
4.4506,74.944,75.043
4.5553,74.757,75.261
4.66,74.778,74.508
4.7647,74.947,74.665
4.8695,75.112,75.196
4.9742,75.212,74.906
5.0789,75.213,75.362
5.1836,75.149,75.723
5.2883,75.041,74.694
5.3931,74.94,74.054
5.4978,74.901,75.112
5.6025,74.951,75.543
5.7072,74.985,75.453
5.812,74.96,74.806
5.9167,74.849,74.483
6.0214,74.837,74.45
6.1261,74.961,74.769
6.2309,75.12,75.561


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_113.csv <==
x,qOut,qIn
0.05236,75.14,75.61
0.15708,75.072,75.753
0.2618,74.918,74.943
0.36652,74.791,74.82
0.47124,74.796,75.113
0.57596,74.999,74.679
0.68068,75.246,74.553
0.7854,75.364,75.232
0.89012,75.186,75.324
0.99484,74.798,74.622
1.0996,74.575,74.885
1.2043,74.656,75.098
1.309,75.101,75.333
1.4137,75.428,75.517
1.5184,75.392,74.628
1.6232,75.104,74.253
1.7279,74.745,75.927
1.8326,74.717,75.442
1.9373,74.899,74.21
2.042,75.096,74.727
2.1468,75.118,75.057
2.2515,75.029,74.879
2.3562,74.981,75.01
2.4609,75.001,75.246
2.5656,75.078,74.848
2.6703,75.091,74.435
2.7751,75.057,74.998
2.8798,75.014,75.37
2.9845,74.997,74.843
3.0892,74.974,74.821
3.1939,74.928,75.465
3.2987,74.896,75.241
3.4034,74.916,75.214
3.5081,75,75.3
3.6128,75.052,74.905
3.7176,75.032,73.996
3.8223,74.915,75.002
3.927,74.841,75.785
4.0317,74.875,74.916
4.1364,74.984,74.451
4.2412,75.11,75.218
4.3459,75.189,75.512
4.4506,75.228,75.432
4.5553,75.212,74.567
4.66,75.12,74.718
4.7647,74.924,75.392
4.8695,74.747,74.966
4.9742,74.685,74.709
5.0789,74.81,75.056
5.1836,75.005,75.381
5.2883,75.141,74.863
5.3931,75.193,74.999
5.4978,75.161,74.686
5.6025,75.119,74.194
5.7072,75.053,75.234
5.812,74.967,75.954
5.9167,74.865,75.719
6.0214,74.848,74.823
6.1261,74.935,73.862
6.2309,75.06,74.339


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_114.csv <==
x,qOut,qIn
0.05236,74.936,74.527
0.15708,74.702,74.354
0.2618,74.769,75.295
0.36652,74.995,75.657
0.47124,75.178,75.032
0.57596,75.085,75.155
0.68068,74.933,74.709
0.7854,74.88,74.373
0.89012,75.049,75.505
0.99484,75.174,75.562
1.0996,75.094,75.045
1.2043,74.901,74.46
1.309,74.732,75.336
1.4137,74.84,75.401
1.5184,75.07,74.38
1.6232,75.241,74.223
1.7279,75.181,75.501
1.8326,74.967,75.777
1.9373,74.834,74.804
2.042,74.864,74.217
2.1468,75.085,75.8
2.2515,75.238,75.668
2.3562,75.202,74.315
2.4609,75.031,74.406
2.5656,74.812,75.074
2.6703,74.745,74.652
2.7751,74.814,75.27
2.8798,74.948,75.339
2.9845,75.068,74.51
3.0892,75.136,74.855
3.1939,75.152,75.404
3.2987,75.122,75.304
3.4034,75.048,75.559
3.5081,74.952,75.245
3.6128,74.876,74.391
3.7176,74.849,74.454
3.8223,74.889,75.171
3.927,74.959,75.535
4.0317,74.996,74.79
4.1364,74.998,74.657
4.2412,74.97,75.369
4.3459,75.039,75.171
4.4506,75.184,74.711
4.5553,75.294,74.289
4.66,75.244,74.443
4.7647,74.991,75.211
4.8695,74.764,76.208
4.9742,74.703,75.659
5.0789,74.897,74.294
5.1836,75.128,74.52
5.2883,75.223,74.98
5.3931,75.159,75.206
5.4978,74.946,75.262
5.6025,74.728,74.953
5.7072,74.623,74.707
5.812,74.688,74.913
5.9167,74.954,75.073
6.0214,75.279,75.246
6.1261,75.419,75.155
6.2309,75.312,75.05


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_115.csv <==
x,qOut,qIn
0.05236,75.105,74.946
0.15708,74.912,74.279
0.2618,74.776,75.442
0.36652,74.753,76.289
0.47124,74.874,74.618
0.57596,75.07,74.352
0.68068,75.223,75.049
0.7854,75.254,74.942
0.89012,75.098,75.035
0.99484,74.816,75.578
1.0996,74.612,75.245
1.2043,74.603,74.628
1.309,74.864,74.549
1.4137,75.201,75.439
1.5184,75.375,75.425
1.6232,75.321,75.017
1.7279,75.018,74.701
1.8326,74.777,74.459
1.9373,74.766,74.585
2.042,74.926,75.582
2.1468,75.153,75.693
2.2515,75.186,74.825
2.3562,75.071,74.544
2.4609,74.942,74.884
2.5656,74.938,75.103
2.6703,75.052,75.085
2.7751,75.083,75.138
2.8798,74.99,74.8
2.9845,74.766,74.845
3.0892,74.733,75.145
3.1939,74.938,75.144
3.2987,75.21,74.673
3.4034,75.346,74.691
3.5081,75.17,75.531
3.6128,74.918,75.723
3.7176,74.781,75.02
3.8223,74.908,74.65
3.927,75.083,74.766
4.0317,75.119,75.037
4.1364,75.028,75.235
4.2412,74.868,74.655
4.3459,74.826,74.773
4.4506,74.888,75.006
4.5553,75.004,74.99
4.66,75.124,75.082
4.7647,75.218,74.728
4.8695,75.223,75.264
4.9742,75.128,75.745
5.0789,74.935,75.244
5.1836,74.814,74.579
5.2883,74.831,74.421
5.3931,74.919,75.472
5.4978,74.986,74.721
5.6025,74.939,74.261
5.7072,74.885,75.154
5.812,74.903,75.734
5.9167,75.043,75.534
6.0214,75.203,74.768
6.1261,75.284,74.056
6.2309,75.256,74.829


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_116.csv <==
x,qOut,qIn
0.05236,75.183,75.281
0.15708,75.028,74.629
0.2618,74.891,74.812
0.36652,74.847,75.335
0.47124,74.94,74.729
0.57596,75.008,74.942
0.68068,74.999,75.698
0.7854,74.965,74.983
0.89012,74.971,73.993
0.99484,75.066,74.643
1.0996,75.146,75.458
1.2043,75.156,75.058
1.309,75.055,75.549
1.4137,74.954,75.637
1.5184,74.943,74.493
1.6232,75.014,74.552
1.7279,75.138,74.947
1.8326,75.134,74.968
1.9373,74.962,75.319
2.042,74.736,74.968
2.1468,74.595,74.83
2.2515,74.742,75.214
2.3562,75.047,75.472
2.4609,75.314,75.078
2.5656,75.352,74.033
2.6703,75.138,74.353
2.7751,74.895,75.573
2.8798,74.771,75.604
2.9845,74.867,75.13
3.0892,75.02,75.335
3.1939,75.116,75.097
3.2987,75.146,74.042
3.4034,75.124,75.121
3.5081,75.066,76.116
3.6128,74.934,75.121
3.7176,74.784,74.218
3.8223,74.682,74.312
3.927,74.817,75.18
4.0317,75.1,75.839
4.1364,75.345,75.065
4.2412,75.353,74.841
4.3459,75.089,75.396
4.4506,74.845,75.282
4.5553,74.775,74.783
4.66,74.979,74.384
4.7647,75.119,74.657
4.8695,75.044,75.222
4.9742,74.867,75.606
5.0789,74.746,75.167
5.1836,74.913,74.677
5.2883,75.185,74.693
5.3931,75.37,75.222
5.4978,75.3,75.007
5.6025,75.05,74.433
5.7072,74.819,75.202
5.812,74.708,75.216
5.9167,74.778,74.921
6.0214,74.941,75.323
6.1261,75.111,74.712
6.2309,75.216,75.24


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_117.csv <==
x,qOut,qIn
0.05236,74.825,76.062
0.15708,75.036,75.216
0.2618,75.184,74.784
0.36652,75.197,74.042
0.47124,75.036,75.128
0.57596,74.879,75.791
0.68068,74.814,74.969
0.7854,74.833,74.376
0.89012,74.898,74.928
0.99484,74.97,75.251
1.0996,75.088,75.111
1.2043,75.213,75.227
1.309,75.291,74.659
1.4137,75.16,74.962
1.5184,74.92,75.521
1.6232,74.74,74.821
1.7279,74.784,74.532
1.8326,74.975,75.025
1.9373,75.083,75.141
2.042,75.065,75.147
2.1468,74.924,74.949
2.2515,74.923,75.242
2.3562,75.046,75.269
2.4609,75.171,74.42
2.5656,75.169,74.614
2.6703,75.027,75.38
2.7751,74.881,75.626
2.8798,74.804,75.068
2.9845,74.834,75.1
3.0892,74.929,75.382
3.1939,75.058,74.311
3.2987,75.163,74.516
3.4034,75.179,75.891
3.5081,75.031,74.922
3.6128,74.848,73.858
3.7176,74.767,74.597
3.8223,74.9,75.631
3.927,75.139,75.322
4.0317,75.279,75.043
4.1364,75.258,75.209
4.2412,75.05,74.75
4.3459,74.889,74.49
4.4506,74.858,74.897
4.5553,74.895,75.095
4.66,74.907,75.521
4.7647,74.81,75.683
4.8695,74.765,74.522
4.9742,74.858,74.348
5.0789,75.139,75.137
5.1836,75.349,74.864
5.2883,75.293,75.012
5.3931,75.041,75.493
5.4978,74.717,75.066
5.6025,74.694,74.61
5.7072,74.92,74.671
5.812,75.194,75.042
5.9167,75.304,75.355
6.0214,75.14,74.875
6.1261,74.896,74.241
6.2309,74.744,75.088


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_118.csv <==
x,qOut,qIn
0.05236,74.909,75.634
0.15708,74.865,75.944
0.2618,74.965,75.021
0.36652,75.064,74.321
0.47124,75.02,74.91
0.57596,74.922,75.236
0.68068,74.896,74.798
0.7854,74.934,75.173
0.89012,74.992,75.015
0.99484,74.959,74.339
1.0996,74.937,75.285
1.2043,74.987,75.393
1.309,75.155,74.603
1.4137,75.251,74.876
1.5184,75.158,75.142
1.6232,74.959,75.165
1.7279,74.776,75.081
1.8326,74.842,74.422
1.9373,75.027,74.556
2.042,75.166,75.555
2.1468,75.108,75.521
2.2515,74.951,74.732
2.3562,74.869,74.882
2.4609,74.893,75.337
2.5656,75.008,74.707
2.6703,75.053,74.75
2.7751,75.011,75.071
2.8798,74.929,75.103
2.9845,74.856,74.975
3.0892,74.869,74.734
3.1939,74.982,75.238
3.2987,75.137,75.111
3.4034,75.262,74.693
3.5081,75.216,74.751
3.6128,75.048,75.241
3.7176,74.881,75.075
3.8223,74.837,74.726
3.927,74.923,75.056
4.0317,75.016,75.384
4.1364,75.06,75.365
4.2412,75.022,75.755
4.3459,74.986,75.075
4.4506,74.966,73.45
4.5553,74.953,73.995
4.66,74.931,75.803
4.7647,74.9,75.452
4.8695,74.89,74.971
4.9742,74.929,74.95
5.0789,75.034,75.383
5.1836,75.217,74.858
5.2883,75.343,74.483
5.3931,75.298,75.409
5.4978,74.979,75.172
5.6025,74.577,74.545
5.7072,74.435,74.691
5.812,74.612,74.828
5.9167,75.089,75.674
6.0214,75.415,75.399
6.1261,75.416,74.231
6.2309,75.195,74.33


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_119.csv <==
x,qOut,qIn
0.05236,74.955,75.069
0.15708,74.789,75.254
0.2618,74.884,74.751
0.36652,75.081,74.805
0.47124,75.181,74.718
0.57596,75.028,74.796
0.68068,74.815,75.386
0.7854,74.701,75.709
0.89012,74.813,74.647
0.99484,75.04,74.091
1.0996,75.217,75.044
1.2043,75.264,75.586
1.309,75.125,75.39
1.4137,74.912,74.888
1.5184,74.783,74.422
1.6232,74.795,74.994
1.7279,74.974,75.16
1.8326,75.147,74.514
1.9373,75.184,74.76
2.042,75.092,75.176
2.1468,74.902,75.356
2.2515,74.835,75.15
2.3562,74.93,75.008
2.4609,75.087,75.001
2.5656,75.182,75.386
2.6703,75.078,75.099
2.7751,74.896,74.515
2.8798,74.766,74.351
2.9845,74.8,75.204
3.0892,74.919,75.2
3.1939,75.02,75.38
3.2987,75.088,75.175
3.4034,75.128,74.95
3.5081,75.191,74.62
3.6128,75.209,74.644
3.7176,75.145,75.456
3.8223,74.973,75.266
3.927,74.801,74.708
4.0317,74.744,74.494
4.1364,74.822,75.216
4.2412,75.032,75.936
4.3459,75.215,75.053
4.4506,75.244,73.96
4.5553,75.127,74.221
4.66,74.904,75.212
4.7647,74.813,75.151
4.8695,74.878,75.375
4.9742,75.007,75.628
5.0789,75.084,74.723
5.1836,75.083,74.476
5.2883,75.09,74.894
5.3931,75.094,75.547
5.4978,75.056,74.914
5.6025,74.845,74.308
5.7072,74.641,75.502
5.812,74.613,75.297
5.9167,74.899,73.922
6.0214,75.275,75.032
6.1261,75.427,75.843
6.2309,75.312,75.052


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_120.csv <==
x,qOut,qIn
0.05236,75.006,75.093
0.15708,74.995,75.176
0.2618,75.078,74.78
0.36652,75.181,74.834
0.47124,75.208,75.082
0.57596,75.02,75.135
0.68068,74.782,74.835
0.7854,74.658,74.545
0.89012,74.787,74.811
0.99484,75.024,75.073
1.0996,75.163,75.51
1.2043,75.163,76.215
1.309,75.024,74.842
1.4137,74.946,73.816
1.5184,74.957,74.421
1.6232,74.995,75.222
1.7279,74.987,75.47
1.8326,74.868,75.026
1.9373,74.761,74.707
2.042,74.77,74.916
2.1468,74.98,75.555
2.2515,75.3,75.208
2.3562,75.473,74.202
2.4609,75.384,74.682
2.5656,74.959,75.631
2.6703,74.59,75.159
2.7751,74.562,74.435
2.8798,74.808,75.316
2.9845,75.18,75.567
3.0892,75.286,74.078
3.1939,75.167,74.232
3.2987,74.978,75.436
3.4034,74.883,75.497
3.5081,74.896,74.893
3.6128,74.93,74.798
3.7176,74.974,74.974
3.8223,75.038,74.825
3.927,75.147,74.995
4.0317,75.176,75.424
4.1364,75.089,75.047
4.2412,74.87,74.787
4.3459,74.752,75.151
4.4506,74.827,75.331
4.5553,75.009,74.576
4.66,75.179,74.779
4.7647,75.151,75.21
4.8695,75.009,75.048
4.9742,74.885,75.369
5.0789,74.901,74.704
5.1836,75.039,74.566
5.2883,75.149,75.283
5.3931,75.166,75.296
5.4978,75.048,75.456
5.6025,74.922,75.656
5.7072,74.861,74.212
5.812,74.872,74.21
5.9167,74.944,75.181
6.0214,75.023,74.841
6.1261,75.067,75.071
6.2309,75.065,75.169


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_121.csv <==
x,qOut,qIn
0.05236,74.809,74.928
0.15708,74.776,75.053
0.2618,74.879,75.341
0.36652,75.056,74.484
0.47124,75.224,75.149
0.57596,75.256,75.932
0.68068,75.159,75.058
0.7854,75.004,74.776
0.89012,74.867,74.502
0.99484,74.85,74.526
1.0996,74.932,75.39
1.2043,75.037,75.073
1.309,75.082,74.47
1.4137,75.022,75.622
1.5184,74.965,75.749
1.6232,74.978,74.603
1.7279,75.111,74.26
1.8326,75.21,74.95
1.9373,75.149,75.495
2.042,74.967,75.64
2.1468,74.737,75.318
2.2515,74.7,74.8
2.3562,74.85,74.444
2.4609,75.067,74.48
2.5656,75.22,75.719
2.6703,75.169,75.513
2.7751,74.983,74.265
2.8798,74.808,74.368
2.9845,74.782,75.771
3.0892,74.99,75.798
3.1939,75.25,74.322
3.2987,75.387,74.195
3.4034,75.238,75.406
3.5081,74.921,75.017
3.6128,74.725,74.921
3.7176,74.734,75.557
3.8223,74.961,75.323
3.927,75.092,74.661
4.0317,75.084,74.541
4.1364,75.021,74.545
4.2412,75.003,74.994
4.3459,75.01,75.532
4.4506,74.955,75.219
4.5553,74.888,74.582
4.66,74.883,75.082
4.7647,75.078,75.805
4.8695,75.286,74.96
4.9742,75.341,74.563
5.0789,75.096,74.816
5.1836,74.76,74.801
5.2883,74.618,75.035
5.3931,74.705,74.906
5.4978,74.985,75.07
5.6025,75.158,75.473
5.7072,75.182,75.191
5.812,75.125,75.151
5.9167,75.067,74.668
6.0214,75.058,74.496
6.1261,75.02,75.206
6.2309,74.938,75.155


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_122.csv <==
x,qOut,qIn
0.05236,74.903,74.447
0.15708,75.092,74.511
0.2618,75.218,74.944
0.36652,75.22,75.659
0.47124,75.068,74.949
0.57596,74.958,74.339
0.68068,74.972,75.132
0.7854,75.058,75.377
0.89012,75.138,75.531
0.99484,75.07,75.415
1.0996,74.906,74.303
1.2043,74.752,74.119
1.309,74.715,75.166
1.4137,74.831,75.636
1.5184,74.985,75.102
1.6232,75.095,75.272
1.7279,75.088,75.142
1.8326,75.06,74.395
1.9373,75.087,74.528
2.042,75.129,74.828
2.1468,75.123,75.426
2.2515,74.93,75.479
2.3562,74.72,74.64
2.4609,74.668,74.728
2.5656,74.918,75.359
2.6703,75.286,75.005
2.7751,75.44,74.806
2.8798,75.308,75.096
2.9845,74.881,74.884
3.0892,74.613,74.912
3.1939,74.658,75.477
3.2987,74.896,75.261
3.4034,75.156,73.921
3.5081,75.203,74.634
3.6128,75.112,75.933
3.7176,74.992,75.897
3.8223,74.944,74.064
3.927,74.977,73.818
4.0317,75.035,75.707
4.1364,75.081,75.667
4.2412,75.084,74.653
4.3459,75.029,75.177
4.4506,74.94,75.194
4.5553,74.874,74.832
4.66,74.89,75.333
4.7647,75.013,74.986
4.8695,75.113,74.62
4.9742,75.11,74.935
5.0789,74.94,74.645
5.1836,74.799,74.88
5.2883,74.834,75.408
5.3931,74.995,75.622
5.4978,75.187,74.615
5.6025,75.201,74.521
5.7072,75.106,75.504
5.812,74.995,75.388
5.9167,74.952,74.634
6.0214,74.906,75.213
6.1261,74.839,75.25
6.2309,74.815,74.924


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_123.csv <==
x,qOut,qIn
0.05236,74.951,74.512
0.15708,75.073,75.207
0.2618,75.162,75.118
0.36652,75.158,75.606
0.47124,75.014,74.972
0.57596,74.894,74.511
0.68068,74.915,74.881
0.7854,75.031,74.833
0.89012,75.161,74.982
0.99484,75.089,75.005
1.0996,74.891,75.446
1.2043,74.731,75.387
1.309,74.765,74.956
1.4137,75.008,75.021
1.5184,75.24,74.586
1.6232,75.318,74.073
1.7279,75.128,75.087
1.8326,74.837,75.996
1.9373,74.69,75.347
2.042,74.753,74.732
2.1468,75.035,74.9
2.2515,75.283,75.053
2.3562,75.343,75.142
2.4609,75.205,75.106
2.5656,74.888,74.952
2.6703,74.621,74.546
2.7751,74.572,74.227
2.8798,74.738,75.305
2.9845,75.073,75.914
3.0892,75.315,74.934
3.1939,75.345,74.428
3.2987,75.215,74.814
3.4034,75.013,75.597
3.5081,74.943,75.473
3.6128,74.937,74.592
3.7176,74.915,74.447
3.8223,74.802,75.241
3.927,74.753,75.432
4.0317,74.877,74.5
4.1364,75.091,74.476
4.2412,75.271,75.466
4.3459,75.213,75.252
4.4506,75.052,74.715
4.5553,74.936,74.361
4.66,74.992,75.528
4.7647,75.075,75.904
4.8695,75.044,74.523
4.9742,74.936,74.157
5.0789,74.823,75.405
5.1836,74.867,75.281
5.2883,74.968,74.765
5.3931,75.034,75.23
5.4978,74.989,75.206
5.6025,74.931,74.306
5.7072,74.942,74.999
5.812,75,75.478
5.9167,75.065,74.725
6.0214,75.039,75.212
6.1261,74.965,75.426
6.2309,74.914,74.54


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_124.csv <==
x,qOut,qIn
0.05236,75.17,74.884
0.15708,75.146,74.813
0.2618,74.982,74.446
0.36652,74.828,75.315
0.47124,74.828,75.251
0.57596,74.979,74.285
0.68068,75.136,75.06
0.7854,75.215,75.728
0.89012,75.155,74.862
0.99484,75.017,74.654
1.0996,74.876,75.12
1.2043,74.782,75.136
1.309,74.771,74.659
1.4137,74.835,75.01
1.5184,74.934,75.999
1.6232,75.03,75.653
1.7279,75.082,73.982
1.8326,75.092,74.118
1.9373,75.084,75.053
2.042,75.062,75.648
2.1468,75.024,74.514
2.2515,74.95,74.95
2.3562,74.916,76.042
2.4609,74.971,75.07
2.5656,75.154,74.61
2.6703,75.313,74.822
2.7751,75.258,74.694
2.8798,75.009,75.523
2.9845,74.634,75.356
3.0892,74.525,74.282
3.1939,74.733,74.351
3.2987,75.084,75.311
3.4034,75.376,75.637
3.5081,75.367,75.301
3.6128,75.146,74.684
3.7176,74.89,74.491
3.8223,74.773,75.353
3.927,74.866,75.492
4.0317,75.012,74.673
4.1364,75.095,74.492
4.2412,75.014,74.894
4.3459,74.89,75.151
4.4506,74.881,75.304
4.5553,74.992,75.167
4.66,75.187,75.226
4.7647,75.225,74.642
4.8695,75.105,74.511
4.9742,74.943,75.232
5.0789,74.872,75.214
5.1836,74.909,74.988
5.2883,74.934,74.997
5.3931,74.937,75.019
5.4978,74.938,74.603
5.6025,75.064,75.048
5.7072,75.185,75.141
5.812,75.196,75.207
5.9167,75.003,75.09
6.0214,74.819,74.949
6.1261,74.827,75.058
6.2309,74.978,74.868


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_125.csv <==
x,qOut,qIn
0.05236,75.119,74.895
0.15708,75.031,74.713
0.2618,74.905,74.743
0.36652,74.805,75.27
0.47124,74.784,75.837
0.57596,74.898,75.721
0.68068,75.091,74.351
0.7854,75.261,73.456
0.89012,75.305,75.133
0.99484,75.145,75.936
1.0996,74.898,75.179
1.2043,74.709,74.7
1.309,74.705,74.674
1.4137,74.909,74.924
1.5184,75.178,75.365
1.6232,75.356,75.206
1.7279,75.294,75.323
1.8326,74.961,75.234
1.9373,74.637,74.965
2.042,74.53,74.197
2.1468,74.802,74.715
2.2515,75.157,75.584
2.3562,75.28,75.378
2.4609,75.169,74.613
2.5656,74.89,74.871
2.6703,74.878,75.473
2.7751,75.099,75.165
2.8798,75.327,75.036
2.9845,75.314,74.49
3.0892,75.004,74.494
3.1939,74.718,75.475
3.2987,74.628,75.282
3.4034,74.84,74.982
3.5081,75.067,74.944
3.6128,75.162,74.745
3.7176,75.141,75.13
3.8223,75.056,75.144
3.927,75.021,74.742
4.0317,75.001,74.961
4.1364,74.973,75.492
4.2412,74.917,74.875
4.3459,74.914,74.698
4.4506,74.975,75.421
4.5553,75.048,75.265
4.66,75.065,74.105
4.7647,74.995,74.928
4.8695,74.936,75.854
4.9742,74.938,74.708
5.0789,75.025,74.883
5.1836,75.095,75.605
5.2883,75.116,75.13
5.3931,75.106,74.683
5.4978,75.088,74.458
5.6025,75.05,74.837
5.7072,74.972,75.308
5.812,74.893,75.105
5.9167,74.859,75.462
6.0214,74.928,75.278
6.1261,75.037,74.731
6.2309,75.121,74.831


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_126.csv <==
x,qOut,qIn
0.05236,75.133,75.148
0.15708,75.312,75.073
0.2618,75.194,74.848
0.36652,74.937,75.116
0.47124,74.739,75.325
0.57596,74.85,74.918
0.68068,75.099,74.688
0.7854,75.286,75.102
0.89012,75.225,75.26
0.99484,74.98,74.626
1.0996,74.798,74.74
1.2043,74.776,74.681
1.309,74.96,75.576
1.4137,75.113,75.324
1.5184,75.145,74.465
1.6232,75.096,74.671
1.7279,75.029,75.026
1.8326,75.024,75.215
1.9373,75.021,75.642
2.042,74.991,75.341
2.1468,74.916,74.269
2.2515,74.878,74.662
2.3562,74.902,75.16
2.4609,74.955,75.281
2.5656,74.992,75.327
2.6703,74.961,74.97
2.7751,74.93,74.477
2.8798,74.958,74.831
2.9845,75.095,75.347
3.0892,75.233,74.666
3.1939,75.219,74.716
3.2987,75.063,74.935
3.4034,74.815,75.494
3.5081,74.778,75.635
3.6128,74.942,74.851
3.7176,75.144,74.915
3.8223,75.199,74.942
3.927,75.04,74.674
4.0317,74.864,75.288
4.1364,74.781,74.974
4.2412,74.86,74.232
4.3459,74.945,74.984
4.4506,75.007,75.522
4.5553,75.072,75.766
4.66,75.17,75.139
4.7647,75.25,74.233
4.8695,75.225,74.521
4.9742,75.109,75.27
5.0789,74.938,74.757
5.1836,74.817,74.703
5.2883,74.759,75.691
5.3931,74.776,75.772
5.4978,74.877,73.957
5.6025,75.1,73.971
5.7072,75.303,75.717
5.812,75.348,76.227
5.9167,75.103,74.611
6.0214,74.751,74.583
6.1261,74.619,75.106
6.2309,74.756,74.833


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_127.csv <==
x,qOut,qIn
0.05236,75.17,74.982
0.15708,75.02,74.545
0.2618,74.782,75.009
0.36652,74.652,75.379
0.47124,74.808,75.491
0.57596,75.149,75.124
0.68068,75.363,74.399
0.7854,75.34,74.529
0.89012,75.024,74.975
0.99484,74.772,75.196
1.0996,74.744,75.778
1.2043,74.874,74.98
1.309,75.045,74.636
1.4137,75.111,75.232
1.5184,75.133,74.827
1.6232,75.126,74.512
1.7279,75.088,75.004
1.8326,74.937,75.363
1.9373,74.797,75.077
2.042,74.785,75.083
2.1468,74.993,74.822
2.2515,75.245,74.306
2.3562,75.304,74.938
2.4609,75.154,75.959
2.5656,74.831,74.987
2.6703,74.671,74.623
2.7751,74.738,75.091
2.8798,74.929,74.985
2.9845,75.113,75.155
3.0892,75.15,74.617
3.1939,75.067,74.553
3.2987,74.937,75.364
3.4034,74.838,75.462
3.5081,74.88,74.261
3.6128,75.036,74.292
3.7176,75.202,75.775
3.8223,75.261,75.474
3.927,75.123,74.62
4.0317,74.924,74.999
4.1364,74.792,75.26
4.2412,74.832,74.488
4.3459,74.947,74.107
4.4506,75.007,75.231
4.5553,74.993,75.837
4.66,74.908,74.941
4.7647,74.895,74.726
4.8695,74.996,74.9
4.9742,75.152,75.062
5.0789,75.286,75.536
5.1836,75.213,75.499
5.2883,74.97,74.59
5.3931,74.723,74.271
5.4978,74.649,74.577
5.6025,74.834,75.206
5.7072,75.066,75.78
5.812,75.201,75.301
5.9167,75.121,74.91
6.0214,75.01,74.718
6.1261,75.014,74.635
6.2309,75.094,75.281


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_128.csv <==
x,qOut,qIn
0.05236,74.757,74.833
0.15708,74.794,74.589
0.2618,74.96,74.967
0.36652,75.161,75.645
0.47124,75.288,75.096
0.57596,75.201,74.863
0.68068,75.013,75.208
0.7854,74.865,74.877
0.89012,74.887,74.343
0.99484,75.017,74.882
1.0996,75.077,74.907
1.2043,75.033,75.423
1.309,74.881,75.582
1.4137,74.863,74.988
1.5184,75.02,74.43
1.6232,75.226,74.768
1.7279,75.328,75.246
1.8326,75.133,74.958
1.9373,74.809,74.718
2.042,74.571,74.663
2.1468,74.613,75.533
2.2515,74.888,75.628
2.3562,75.173,75.061
2.4609,75.334,74.674
2.5656,75.264,74.159
2.6703,75.052,74.721
2.7751,74.856,75.676
2.8798,74.761,75.598
2.9845,74.822,74.914
3.0892,74.932,74.757
3.1939,75.045,74.742
3.2987,75.139,74.867
3.4034,75.205,75.565
3.5081,75.151,75.03
3.6128,74.963,74.516
3.7176,74.764,74.868
3.8223,74.697,74.855
3.927,74.91,74.781
4.0317,75.181,75.469
4.1364,75.318,75.207
4.2412,75.153,74.607
4.3459,74.901,75.45
4.4506,74.819,75.726
4.5553,74.904,74.453
4.66,75.088,74.692
4.7647,75.069,75.776
4.8695,74.924,75.175
4.9742,74.806,74.523
5.0789,74.86,74.388
5.1836,75.028,75.076
5.2883,75.151,75.276
5.3931,75.186,74.524
5.4978,75.12,75.399
5.6025,75.063,75.972
5.7072,75.032,75.022
5.812,75.017,74.36
5.9167,75.003,74.654
6.0214,74.976,75.419
6.1261,74.916,75.322
6.2309,74.837,74.871


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_129.csv <==
x,qOut,qIn
0.05236,74.978,75.182
0.15708,75.161,75.012
0.2618,75.184,74.483
0.36652,75.115,74.796
0.47124,75.05,74.922
0.57596,75.031,74.475
0.68068,74.939,75.24
0.7854,74.8,75.979
0.89012,74.672,74.83
0.99484,74.827,74.171
1.0996,75.165,74.688
1.2043,75.444,75.263
1.309,75.412,75.054
1.4137,75.031,74.849
1.5184,74.683,75.237
1.6232,74.583,75.378
1.7279,74.868,75.092
1.8326,75.188,74.781
1.9373,75.298,74.513
2.042,75.19,75.225
2.1468,74.905,75.761
2.2515,74.719,74.639
2.3562,74.728,74.528
2.4609,74.887,75.293
2.5656,75.123,74.582
2.6703,75.247,74.498
2.7751,75.207,75.497
2.8798,75.068,75.217
2.9845,74.913,74.493
3.0892,74.907,75.002
3.1939,75.016,75.45
3.2987,75.14,75.283
3.4034,75.171,74.733
3.5081,75.053,75.282
3.6128,74.895,75.289
3.7176,74.799,74.506
3.8223,74.845,74.442
3.927,74.952,75.218
4.0317,75.005,75.433
4.1364,74.998,75.004
4.2412,74.946,74.971
4.3459,74.994,75.197
4.4506,75.11,74.698
4.5553,75.2,75.573
4.66,75.166,75.36
4.7647,74.989,74.418
4.8695,74.816,74.439
4.9742,74.743,74.609
5.0789,74.839,75.268
5.1836,74.991,75.382
5.2883,75.086,75.075
5.3931,75.11,74.686
5.4978,75.066,74.967
5.6025,75.088,75.328
5.7072,75.153,75.369
5.812,75.171,75.105
5.9167,75.044,73.914
6.0214,74.802,74.183
6.1261,74.669,75.749
6.2309,74.72,76.014


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_130.csv <==
x,qOut,qIn
0.05236,75.099,75.72
0.15708,75.103,75.182
0.2618,75.016,74.635
0.36652,74.918,74.658
0.47124,74.889,74.339
0.57596,74.981,74.643
0.68068,75.074,76.041
0.7854,75.085,75.657
0.89012,74.944,74.475
0.99484,74.835,75.167
1.0996,74.906,75.317
1.2043,75.087,74.653
1.309,75.261,74.083
1.4137,75.124,75.071
1.5184,74.82,75.962
1.6232,74.599,75.562
1.7279,74.701,74.769
1.8326,75.062,74.982
1.9373,75.355,74.885
2.042,75.427,74.783
2.1468,75.172,74.572
2.2515,74.838,75.264
2.3562,74.646,75.483
2.4609,74.658,75.029
2.5656,74.884,74.473
2.6703,75.162,74.862
2.7751,75.348,75.857
2.8798,75.362,75.405
2.9845,75.141,74.417
3.0892,74.844,74.681
3.1939,74.7,74.766
3.2987,74.754,74.955
3.4034,74.993,75.607
3.5081,75.135,75.084
3.6128,75.13,73.955
3.7176,75.06,75.07
3.8223,75.026,75.962
3.927,75.083,75.048
4.0317,75.099,74.652
4.1364,75.025,75.039
4.2412,74.838,74.816
4.3459,74.745,74.775
4.4506,74.804,75.234
4.5553,74.936,74.937
4.66,75.033,75.182
4.7647,75.015,75.125
4.8695,75.011,74.701
4.9742,75.073,75.089
5.0789,75.228,74.642
5.1836,75.255,75.045
5.2883,75.105,75.683
5.3931,74.902,74.961
5.4978,74.797,74.31
5.6025,74.911,74.892
5.7072,75.057,75.541
5.812,75.12,75.401
5.9167,75.011,74.783
6.0214,74.902,74.64
6.1261,74.901,74.685
6.2309,74.984,75.052


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_131.csv <==
x,qOut,qIn
0.05236,75.482,74.366
0.15708,75.308,74.522
0.2618,74.976,75.255
0.36652,74.689,75.396
0.47124,74.636,74.64
0.57596,74.806,74.577
0.68068,75.018,75.325
0.7854,75.167,75.365
0.89012,75.174,75.572
0.99484,75.111,75.531
1.0996,75.029,74.25
1.2043,74.953,74.362
1.309,74.9,74.808
1.4137,74.875,75.411
1.5184,74.886,75.594
1.6232,74.926,74.758
1.7279,74.979,74.482
1.8326,75.063,74.591
1.9373,75.172,75.213
2.042,75.242,75.922
2.1468,75.199,75.063
2.2515,74.979,74.23
2.3562,74.773,74.752
2.4609,74.725,75.454
2.5656,74.942,75.105
2.6703,75.158,74.483
2.7751,75.146,75.133
2.8798,74.968,75.589
2.9845,74.744,74.853
3.0892,74.834,74.188
3.1939,75.097,74.945
3.2987,75.302,75.32
3.4034,75.224,75.386
3.5081,74.956,75.007
3.6128,74.802,74.616
3.7176,74.842,75.392
3.8223,75.088,75.065
3.927,75.21,74.36
4.0317,75.138,75.074
4.1364,74.969,75.367
4.2412,74.821,74.332
4.3459,74.825,75.021
4.4506,74.925,75.84
4.5553,75.05,74.684
4.66,75.135,74.5
4.7647,75.152,75.237
4.8695,75.108,75.033
4.9742,75.031,74.967
5.0789,74.951,75.589
5.1836,74.902,75.562
5.2883,74.899,75.183
5.3931,74.938,74.555
5.4978,75.013,74.399
5.6025,75.051,74.962
5.7072,74.992,75.169
5.812,74.875,75.152
5.9167,74.759,74.76
6.0214,74.836,74.89
6.1261,75.084,75.541
6.2309,75.353,75.389


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_132.csv <==
x,qOut,qIn
0.05236,75.244,74.848
0.15708,74.917,74.977
0.2618,74.703,75.055
0.36652,74.713,74.424
0.47124,74.989,75.102
0.57596,75.171,75.399
0.68068,75.121,75.163
0.7854,74.935,75.019
0.89012,74.749,75.001
0.99484,74.817,74.83
1.0996,75.04,75.095
1.2043,75.241,74.852
1.309,75.246,75.031
1.4137,75.027,75.299
1.5184,74.816,74.868
1.6232,74.757,74.301
1.7279,74.95,75.321
1.8326,75.174,75.972
1.9373,75.246,74.786
2.042,75.167,74.174
2.1468,74.979,74.921
2.2515,74.897,75.615
2.3562,74.917,75.574
2.4609,74.967,75.181
2.5656,74.965,74.143
2.6703,74.923,74.354
2.7751,74.918,75.413
2.8798,74.96,75.299
2.9845,75.035,74.458
3.0892,75.031,74.864
3.1939,74.981,75.532
3.2987,74.959,75.313
3.4034,75.042,75.377
3.5081,75.18,75.433
3.6128,75.201,74.504
3.7176,75.073,74.253
3.8223,74.799,75.152
3.927,74.668,75.325
4.0317,74.74,74.627
4.1364,74.921,74.872
4.2412,75.08,75.241
4.3459,75.148,75.01
4.4506,75.202,75.231
4.5553,75.234,75.101
4.66,75.212,74.257
4.7647,75.019,74.263
4.8695,74.789,75.703
4.9742,74.666,76.131
5.0789,74.767,74.777
5.1836,74.966,74.529
5.2883,75.112,75.034
5.3931,75.172,75.13
5.4978,75.142,74.378
5.6025,75.062,74.986
5.7072,74.926,75.64
5.812,74.803,75.192
5.9167,74.768,74.495
6.0214,74.954,74.196
6.1261,75.216,75.238
6.2309,75.372,75.928


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_133.csv <==
x,qOut,qIn
0.05236,75.264,74.928
0.15708,75.149,75.328
0.2618,74.962,74.603
0.36652,74.825,74.306
0.47124,74.849,75.696
0.57596,74.988,75.408
0.68068,75.101,74.854
0.7854,75.142,74.895
0.89012,75.091,74.927
0.99484,75.048,75.278
1.0996,75.01,74.899
1.2043,74.962,74.796
1.309,74.887,74.708
1.4137,74.846,74.795
1.5184,74.89,75.259
1.6232,74.996,75.41
1.7279,75.121,74.763
1.8326,75.165,74.804
1.9373,75.123,75.283
2.042,75.038,75.077
2.1468,74.957,74.739
2.2515,74.918,75.039
2.3562,74.9,75.18
2.4609,74.897,75.264
2.5656,74.905,74.567
2.6703,74.971,74.471
2.7751,75.064,75.26
2.8798,75.128,75.564
2.9845,75.099,75.616
3.0892,74.997,74.934
3.1939,74.933,74.09
3.2987,74.94,74.412
3.4034,75.028,75.506
3.5081,75.058,75.901
3.6128,74.997,74.944
3.7176,74.913,74.275
3.8223,74.879,74.666
3.927,75.004,75.06
4.0317,75.172,75.247
4.1364,75.251,75.528
4.2412,75.109,75.617
4.3459,74.833,75.068
4.4506,74.705,74.222
4.5553,74.797,74.803
4.66,75.123,75.067
4.7647,75.261,74.343
4.8695,75.093,74.427
4.9742,74.809,75.361
5.0789,74.652,76.126
5.1836,74.909,75.066
5.2883,75.3,74.035
5.3931,75.548,74.939
5.4978,75.405,75.481
5.6025,75.001,74.514
5.7072,74.66,74.601
5.812,74.524,75.593
5.9167,74.664,75.047
6.0214,74.876,74.567
6.1261,75.078,75.32
6.2309,75.221,75.073


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_134.csv <==
x,qOut,qIn
0.05236,74.831,75.144
0.15708,74.761,74.426
0.2618,74.907,74.649
0.36652,75.156,75.565
0.47124,75.358,75.185
0.57596,75.224,75.075
0.68068,74.877,75.254
0.7854,74.57,74.262
0.89012,74.553,74.945
0.99484,74.844,75.917
1.0996,75.14,74.518
1.2043,75.275,74.403
1.309,75.128,75.313
1.4137,74.947,75.02
1.5184,74.932,75.275
1.6232,75.052,75.173
1.7279,75.226,74.796
1.8326,75.167,74.277
1.9373,74.948,74.642
2.042,74.744,75.622
2.1468,74.73,75.379
2.2515,74.885,74.781
2.3562,75.034,75.013
2.4609,75.121,75.082
2.5656,75.122,75.3
2.6703,75.121,75.299
2.7751,75.059,74.242
2.8798,74.934,74.564
2.9845,74.752,75.735
3.0892,74.723,75.429
3.1939,74.893,74.375
3.2987,75.142,74.054
3.4034,75.321,75.521
3.5081,75.265,75.528
3.6128,75.088,74.661
3.7176,74.921,74.565
3.8223,74.876,75.701
3.927,74.92,75.562
4.0317,74.979,74.556
4.1364,75.019,74.542
4.2412,75.017,75.32
4.3459,74.957,75.24
4.4506,74.867,74.697
4.5553,74.814,74.631
4.66,74.863,75.134
4.7647,75.017,75.149
4.8695,75.154,75.28
4.9742,75.21,75.152
5.0789,75.139,74.98
5.1836,75.05,74.654
5.2883,74.998,74.498
5.3931,74.975,75.358
5.4978,74.956,75.298
5.6025,74.919,75.031
5.7072,74.915,75.341
5.812,74.965,74.733
5.9167,75.076,74.205
6.0214,75.171,74.658
6.1261,75.157,75.176
6.2309,75.038,75.66


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_135.csv <==
x,qOut,qIn
0.05236,74.8,75.236
0.15708,74.812,74.369
0.2618,74.94,74.657
0.36652,75.102,75.29
0.47124,75.209,75.437
0.57596,75.106,74.769
0.68068,74.874,74.4
0.7854,74.686,75.268
0.89012,74.712,75.509
0.99484,74.972,74.84
1.0996,75.223,74.841
1.2043,75.319,74.499
1.309,75.149,74.982
1.4137,74.923,75.663
1.5184,74.83,74.72
1.6232,74.878,74.764
1.7279,75.02,75.282
1.8326,75.081,74.956
1.9373,75.086,74.796
2.042,75.071,74.561
2.1468,75.065,74.866
2.2515,74.984,75.431
2.3562,74.851,76.031
2.4609,74.764,74.915
2.5656,74.825,73.889
2.6703,75.027,75.29
2.7751,75.173,75.93
2.8798,75.173,74.811
2.9845,74.973,75.097
3.0892,74.793,75.379
3.1939,74.784,74.24
3.2987,74.925,74.258
3.4034,75.158,75.484
3.5081,75.256,75.741
3.6128,75.171,75.172
3.7176,75.001,74.554
3.8223,74.864,75.153
3.927,74.95,75.258
4.0317,75.113,74.969
4.1364,75.185,74.695
4.2412,75.004,74.607
4.3459,74.728,74.974
4.4506,74.656,75.033
4.5553,74.822,75.044
4.66,75.187,75.223
4.7647,75.37,75.258
4.8695,75.305,75.098
4.9742,75.111,75.045
5.0789,74.932,74.778
5.1836,74.883,74.715
5.2883,74.868,75.023
5.3931,74.847,74.818
5.4978,74.798,75.311
5.6025,74.848,75.93
5.7072,74.996,74.717
5.812,75.164,74.166
5.9167,75.264,74.818
6.0214,75.219,74.81
6.1261,75.076,75.137
6.2309,74.912,75.65


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_136.csv <==
x,qOut,qIn
0.05236,74.857,74.654
0.15708,74.537,74.355
0.2618,74.54,75.001
0.36652,74.804,74.931
0.47124,75.202,75.401
0.57596,75.374,75.214
0.68068,75.317,74.796
0.7854,75.167,75.111
0.89012,75.076,74.741
0.99484,75.094,74.635
1.0996,75.062,75.337
1.2043,74.944,75.177
1.309,74.734,74.741
1.4137,74.682,75.159
1.5184,74.822,75.181
1.6232,75.039,74.935
1.7279,75.193,74.573
1.8326,75.158,74.762
1.9373,75.029,75.622
2.042,74.91,75.8
2.1468,74.889,74.629
2.2515,74.947,74.221
2.3562,75.017,74.518
2.4609,75.059,75.523
2.5656,75.042,76.056
2.6703,74.975,74.683
2.7751,74.916,73.998
2.8798,74.913,75.248
2.9845,75.009,75.292
3.0892,75.143,74.456
3.1939,75.177,75.013
3.2987,75.082,75.784
3.4034,74.856,74.61
3.5081,74.763,74.542
3.6128,74.893,75.257
3.7176,75.121,75.075
3.8223,75.282,74.637
3.927,75.153,74.972
4.0317,74.922,75.315
4.1364,74.785,75.281
4.2412,74.912,75.136
4.3459,75.13,75.052
4.4506,75.211,74.711
4.5553,75.14,74.816
4.66,74.948,74.576
4.7647,74.851,74.758
4.8695,74.847,75.847
4.9742,74.896,75.696
5.0789,74.952,74.917
5.1836,75.054,74.634
5.2883,75.168,74.204
5.3931,75.219,74.511
5.4978,75.125,75.503
5.6025,74.898,75.674
5.7072,74.729,75.033
5.812,74.725,74.722
5.9167,74.957,75.279
6.0214,75.254,75.59
6.1261,75.379,74.867
6.2309,75.258,74.976


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_137.csv <==
x,qOut,qIn
0.05236,74.919,76.123
0.15708,75.077,75.655
0.2618,75.204,74.444
0.36652,75.248,74.416
0.47124,75.169,74.79
0.57596,75.03,75.395
0.68068,74.911,75.469
0.7854,74.844,74.904
0.89012,74.838,75.023
0.99484,74.867,75.09
1.0996,74.946,74.929
1.2043,75.054,75.444
1.309,75.16,75.03
1.4137,75.131,74.244
1.5184,74.986,74.428
1.6232,74.851,75.109
1.7279,74.858,75.534
1.8326,75.04,75.2
1.9373,75.2,74.922
2.042,75.245,75.365
2.1468,75.118,74.301
2.2515,75.037,74.169
2.3562,75.026,75.254
2.4609,75.007,76.012
2.5656,74.876,74.893
2.6703,74.712,74.39
2.7751,74.74,75.288
2.8798,74.952,74.818
2.9845,75.286,74.417
3.0892,75.349,75.436
3.1939,75.114,75.596
3.2987,74.796,75.029
3.4034,74.637,75.116
3.5081,74.83,75.087
3.6128,75.136,74.538
3.7176,75.333,74.896
3.8223,75.227,75.001
3.927,74.915,74.65
4.0317,74.679,74.985
4.1364,74.652,75.384
4.2412,74.909,75.111
4.3459,75.197,74.95
4.4506,75.324,75.037
4.5553,75.264,75.328
4.66,75.028,74.973
4.7647,74.838,74.878
4.8695,74.781,74.672
4.9742,74.832,74.744
5.0789,74.941,75.217
5.1836,75.014,74.75
5.2883,75.059,74.805
5.3931,75.094,75.678
5.4978,75.128,75.412
5.6025,75.142,74.595
5.7072,75.116,74.657
5.812,75.053,74.986
5.9167,74.958,75.453
6.0214,74.86,75.024
6.1261,74.802,74.194
6.2309,74.816,74.417


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_138.csv <==
x,qOut,qIn
0.05236,74.996,75.178
0.15708,75.021,73.901
0.2618,75.002,74.779
0.36652,74.923,75.57
0.47124,74.787,75.27
0.57596,74.762,74.55
0.68068,74.883,74.9
0.7854,75.064,75.263
0.89012,75.201,74.902
0.99484,75.192,74.893
1.0996,75.105,75.35
1.2043,75.007,75.284
1.309,74.949,73.889
1.4137,74.922,73.901
1.5184,74.931,75.77
1.6232,74.973,76.299
1.7279,75.033,75.179
1.8326,75.042,75.03
1.9373,75.022,74.597
2.042,75.017,74.378
2.1468,75.072,74.821
2.2515,75.065,75.403
2.3562,74.904,75.464
2.4609,74.695,75.155
2.5656,74.578,74.863
2.6703,74.824,74.934
2.7751,75.239,75.046
2.8798,75.54,74.959
2.9845,75.448,74.835
3.0892,74.988,74.811
3.1939,74.606,74.872
3.2987,74.53,75.215
3.4034,74.896,75.021
3.5081,75.27,74.745
3.6128,75.391,75.198
3.7176,75.275,75.223
3.8223,75.001,74.789
3.927,74.859,75.353
4.0317,74.85,75.224
4.1364,74.9,74.508
4.2412,74.924,74.952
4.3459,74.928,75.42
4.4506,74.962,74.7
4.5553,75.016,74.625
4.66,75.065,75.109
4.7647,75.06,75.566
4.8695,75.041,75.169
4.9742,75.035,74.792
5.0789,75.061,74.566
5.1836,75.057,74.916
5.2883,74.994,75.749
5.3931,74.905,75.309
5.4978,74.833,73.975
5.6025,74.85,74.46
5.7072,74.938,75.573
5.812,75.05,75.15
5.9167,75.13,75.132
6.0214,75.13,75.275
6.1261,75.074,74.523
6.2309,75.013,75.573


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_139.csv <==
x,qOut,qIn
0.05236,74.975,74.752
0.15708,74.846,74.307
0.2618,74.863,74.267
0.36652,74.959,75.223
0.47124,75.026,75.132
0.57596,74.897,74.559
0.68068,74.758,75.192
0.7854,74.772,75.851
0.89012,75.063,75.007
0.99484,75.428,74.14
1.0996,75.555,74.537
1.2043,75.375,75.4
1.309,74.883,75.129
1.4137,74.535,75.049
1.5184,74.543,75.422
1.6232,74.81,74.696
1.7279,75.18,74.522
1.8326,75.346,75.673
1.9373,75.282,75.292
2.042,75.076,74.416
2.1468,74.833,74.908
2.2515,74.739,75.471
2.3562,74.826,74.899
2.4609,75.014,74.631
2.5656,75.2,75.121
2.6703,75.202,74.986
2.7751,75.054,75.323
2.8798,74.887,75.161
2.9845,74.838,74.578
3.0892,74.944,74.689
3.1939,75.041,75.48
3.2987,75.058,75.353
3.4034,74.951,74.812
3.5081,74.894,74.941
3.6128,74.941,74.615
3.7176,75.039,75.277
3.8223,75.114,75.304
3.927,75.094,74.588
4.0317,75.032,74.905
4.1364,74.976,75.079
4.2412,74.966,74.859
4.3459,74.996,75.366
4.4506,75.025,75.321
4.5553,75.028,74.774
4.66,74.982,74.653
4.7647,74.949,75.142
4.8695,74.976,75.099
4.9742,75.035,75.516
5.0789,75.077,74.839
5.1836,75.018,74.083
5.2883,74.944,74.961
5.3931,74.929,75.511
5.4978,75.03,75.124
5.6025,75.106,74.905
5.7072,75.066,74.398
5.812,74.969,74.911
5.9167,74.904,74.853
6.0214,74.998,74.77
6.1261,75.108,76.044
6.2309,75.128,76.025


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_140.csv <==
x,qOut,qIn
0.05236,75.065,75.407
0.15708,74.894,74.65
0.2618,74.796,74.463
0.36652,74.821,75.201
0.47124,74.981,75.083
0.57596,75.11,74.5
0.68068,75.135,74.786
0.7854,75.085,75.249
0.89012,75.007,75.877
0.99484,75.021,75.272
1.0996,75.094,73.828
1.2043,75.149,74.043
1.309,75.109,76.372
1.4137,74.962,76.223
1.5184,74.826,74.312
1.6232,74.779,74.059
1.7279,74.873,75.005
1.8326,75.03,74.788
1.9373,75.137,74.885
2.042,75.142,75.844
2.1468,75.005,75.223
2.2515,74.846,74.318
2.3562,74.83,74.989
2.4609,74.967,75.236
2.5656,75.235,74.58
2.6703,75.294,74.571
2.7751,75.068,74.99
2.8798,74.753,74.923
2.9845,74.594,75.414
3.0892,74.852,75.55
3.1939,75.233,75.367
3.2987,75.47,74.917
3.4034,75.326,74.639
3.5081,74.985,75.013
3.6128,74.734,75.003
3.7176,74.652,74.999
3.8223,74.748,75.107
3.927,74.839,75.162
4.0317,74.957,75.009
4.1364,75.115,74.405
4.2412,75.311,75.323
4.3459,75.369,75.802
4.4506,75.227,74.499
4.5553,74.992,74.818
4.66,74.798,74.723
4.7647,74.833,74.757
4.8695,74.986,75.394
4.9742,75.121,75.133
5.0789,75.106,75.118
5.1836,74.984,75.229
5.2883,74.9,74.633
5.3931,74.903,74.593
5.4978,75.011,75.013
5.6025,75.063,75.01
5.7072,75.017,75.276
5.812,74.935,75.184
5.9167,74.891,74.9
6.0214,74.978,75.046
6.1261,75.098,74.901
6.2309,75.157,75.304


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_141.csv <==
x,qOut,qIn
0.05236,74.836,75.009
0.15708,74.755,75.263
0.2618,74.917,75.462
0.36652,75.145,74.565
0.47124,75.239,74.53
0.57596,75.112,75.425
0.68068,74.928,75.004
0.7854,74.799,74.763
0.89012,74.805,75.178
0.99484,74.896,74.607
1.0996,75.03,75.147
1.2043,75.154,75.716
1.309,75.211,75.147
1.4137,75.117,74.726
1.5184,74.943,74.587
1.6232,74.803,74.812
1.7279,74.802,74.621
1.8326,74.912,75.165
1.9373,75.009,75.48
2.042,75.057,75.132
2.1468,75.041,74.989
2.2515,75.086,74.738
2.3562,75.17,74.926
2.4609,75.203,75.391
2.5656,75.091,74.873
2.6703,74.84,74.347
2.7751,74.665,75.337
2.8798,74.673,75.318
2.9845,74.928,74.25
3.0892,75.184,74.871
3.1939,75.264,75.899
3.2987,75.18,75.721
3.4034,74.984,74.446
3.5081,74.912,74.251
3.6128,74.963,75.249
3.7176,75.043,75.459
3.8223,75.047,75.32
3.927,74.932,75.293
4.0317,74.834,74.508
4.1364,74.838,74.763
4.2412,75.002,75.559
4.3459,75.195,75.022
4.4506,75.259,74.279
4.5553,75.174,74.319
4.66,74.951,74.968
4.7647,74.839,75.703
4.8695,74.912,75.658
4.9742,75.082,74.972
5.0789,75.227,74.311
5.1836,75.197,74.636
5.2883,75.068,75.637
5.3931,74.921,75.279
5.4978,74.827,74.502
5.6025,74.741,75.148
5.7072,74.71,75.699
5.812,74.791,74.816
5.9167,75.037,74.355
6.0214,75.293,75.108
6.1261,75.332,75.228
6.2309,75.16,74.943


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_142.csv <==
x,qOut,qIn
0.05236,75.326,75.277
0.15708,75.211,74.816
0.2618,74.888,75.103
0.36652,74.609,75.171
0.47124,74.629,75.057
0.57596,74.956,75.21
0.68068,75.25,74.82
0.7854,75.34,74.557
0.89012,75.112,75.172
0.99484,74.89,75.366
1.0996,74.85,74.788
1.2043,74.946,74.46
1.309,75.082,75.842
1.4137,75.098,75.909
1.5184,75.066,74.479
1.6232,75.034,74.852
1.7279,75.03,74.888
1.8326,74.988,73.954
1.9373,74.923,74.427
2.042,74.879,75.462
2.1468,74.894,75.697
2.2515,74.956,74.878
2.3562,75.052,74.972
2.4609,75.165,75.228
2.5656,75.28,74.799
2.6703,75.278,74.76
2.7751,75.079,75.215
2.8798,74.781,75.231
2.9845,74.51,74.672
3.0892,74.553,74.578
3.1939,74.845,75.189
3.2987,75.192,75.415
3.4034,75.394,74.943
3.5081,75.317,74.751
3.6128,75.105,74.939
3.7176,74.916,75.245
3.8223,74.892,75.244
3.927,74.971,74.786
4.0317,75.016,74.288
4.1364,74.997,74.998
4.2412,74.917,75.535
4.3459,74.914,74.873
4.4506,74.98,74.753
4.5553,75.057,75.495
4.66,75.08,75.358
4.7647,75.046,74.379
4.8695,75.004,74.35
4.9742,74.965,74.764
5.0789,74.926,76.091
5.1836,74.864,75.76
5.2883,74.852,74.651
5.3931,74.926,74.145
5.4978,75.106,74.283
5.6025,75.255,75.315
5.7072,75.241,75.832
5.812,75.081,74.809
5.9167,74.82,74.918
6.0214,74.727,75.547
6.1261,74.868,74.771
6.2309,75.119,74.59


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_143.csv <==
x,qOut,qIn
0.05236,75.151,74.907
0.15708,75.333,74.338
0.2618,75.36,74.818
0.36652,75.251,74.585
0.47124,75.056,75.101
0.57596,74.874,75.727
0.68068,74.72,75.124
0.7854,74.641,74.551
0.89012,74.683,74.977
0.99484,74.952,75.143
1.0996,75.268,74.908
1.2043,75.422,74.83
1.309,75.206,75.757
1.4137,74.782,75.218
1.5184,74.569,74.227
1.6232,74.668,74.988
1.7279,75.079,74.997
1.8326,75.298,74.587
1.9373,75.212,75.083
2.042,74.979,75.676
2.1468,74.797,74.828
2.2515,74.887,74.344
2.3562,75.082,74.964
2.4609,75.224,75.157
2.5656,75.172,75.089
2.6703,74.992,74.82
2.7751,74.847,75.106
2.8798,74.813,75.4
2.9845,74.933,74.854
3.0892,75.084,74.309
3.1939,75.15,75.021
3.2987,75.107,75.859
3.4034,74.951,74.463
3.5081,74.832,74.106
3.6128,74.834,75.308
3.7176,74.934,75.546
3.8223,75.083,75.285
3.927,75.139,74.888
4.0317,75.095,74.743
4.1364,75.006,75.369
4.2412,74.934,74.983
4.3459,74.931,74.315
4.4506,74.948,74.952
4.5553,74.953,75.41
4.66,74.921,75.325
4.7647,74.925,74.813
4.8695,75.002,74.414
4.9742,75.112,74.485
5.0789,75.2,75.674
5.1836,75.157,75.841
5.2883,75.029,74.884
5.3931,74.908,74.876
5.4978,74.885,74.995
5.6025,74.97,75.125
5.7072,75.05,75.305
5.812,75.06,74.626
5.9167,74.946,74.147
6.0214,74.815,74.531
6.1261,74.795,75.531
6.2309,74.91,76.159


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_144.csv <==
x,qOut,qIn
0.05236,74.766,74.57
0.15708,74.86,74.971
0.2618,74.984,75.47
0.36652,75.077,75.142
0.47124,75.095,75.01
0.57596,75.137,75.096
0.68068,75.182,75.221
0.7854,75.169,74.759
0.89012,75.032,74.784
0.99484,74.829,75.299
1.0996,74.716,75.25
1.2043,74.74,75.33
1.309,74.91,74.367
1.4137,75.082,74.169
1.5184,75.183,75.215
1.6232,75.199,75.611
1.7279,75.121,74.953
1.8326,74.998,75.097
1.9373,74.917,75.505
2.042,74.919,75.214
2.1468,75.031,74.746
2.2515,75.127,75.07
2.3562,75.095,74.952
2.4609,74.958,74.787
2.5656,74.765,74.144
2.6703,74.743,74.866
2.7751,74.907,76.449
2.8798,75.148,75.595
2.9845,75.337,73.624
3.0892,75.345,74.221
3.1939,75.225,75.517
3.2987,75.056,75.679
3.4034,74.907,75.209
3.5081,74.789,74.864
3.6128,74.748,74.592
3.7176,74.816,75.02
3.8223,75.016,75.158
3.927,75.199,74.936
4.0317,75.177,75.332
4.1364,74.98,75.193
4.2412,74.684,74.75
4.3459,74.68,75.074
4.4506,74.939,74.451
4.5553,75.235,74.499
4.66,75.317,76.035
4.7647,75.088,75.623
4.8695,74.864,74.521
4.9742,74.819,74.447
5.0789,75.069,75.135
5.1836,75.266,75.047
5.2883,75.209,74.719
5.3931,74.976,74.98
5.4978,74.7,75.055
5.6025,74.691,74.67
5.7072,74.89,75.497
5.812,75.143,75.731
5.9167,75.29,74.557
6.0214,75.222,74.841
6.1261,75.023,75.023
6.2309,74.827,74.786


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_145.csv <==
x,qOut,qIn
0.05236,75.202,74.945
0.15708,75.134,75.112
0.2618,74.991,74.741
0.36652,74.873,75.059
0.47124,74.873,76.046
0.57596,75.02,75.188
0.68068,75.171,73.908
0.7854,75.215,74.546
0.89012,75.058,76.028
0.99484,74.829,75.109
1.0996,74.714,73.872
1.2043,74.754,74.693
1.309,74.946,75.606
1.4137,75.114,75.336
1.5184,75.203,74.556
1.6232,75.21,74.516
1.7279,75.141,75.586
1.8326,75.024,75.173
1.9373,74.916,75.08
2.042,74.859,75.099
2.1468,74.884,74.557
2.2515,74.928,74.268
2.3562,74.945,74.901
2.4609,74.951,75.931
2.5656,74.967,75.697
2.6703,75.017,74.792
2.7751,75.07,74.496
2.8798,75.113,74.389
2.9845,75.142,74.994
3.0892,75.129,75.401
3.1939,75.008,74.899
3.2987,74.83,75.11
3.4034,74.668,74.766
3.5081,74.792,74.393
3.6128,75.125,75.277
3.7176,75.42,75.413
3.8223,75.418,74.932
3.927,75.026,75.006
4.0317,74.645,74.898
4.1364,74.52,74.9
4.2412,74.816,75.274
4.3459,75.133,75.162
4.4506,75.211,75.086
4.5553,75.09,74.873
4.66,74.869,74.711
4.7647,74.851,75.087
4.8695,74.968,74.911
4.9742,75.093,74.747
5.0789,75.09,75.408
5.1836,75.001,75.357
5.2883,74.966,74.878
5.3931,75.011,75.087
5.4978,75.127,74.492
5.6025,75.14,74.415
5.7072,75.029,75.623
5.812,74.877,75.896
5.9167,74.779,74.621
6.0214,74.835,74.557
6.1261,74.983,74.92
6.2309,75.134,74.989


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_146.csv <==
x,qOut,qIn
0.05236,74.96,75.249
0.15708,75.006,75.46
0.2618,75.03,74.84
0.36652,75.04,74.771
0.47124,75.055,74.613
0.57596,75.093,74.447
0.68068,75.085,75.086
0.7854,75.024,75.329
0.89012,74.913,75.356
0.99484,74.895,75.613
1.0996,74.992,74.807
1.2043,75.125,74.344
1.309,75.198,74.258
1.4137,75.101,74.645
1.5184,74.901,76.077
1.6232,74.715,75.858
1.7279,74.651,74.945
1.8326,74.795,74.787
1.9373,75.062,74.5
2.042,75.3,74.658
2.1468,75.355,75.589
2.2515,75.095,75.432
2.3562,74.736,74.37
2.4609,74.529,74.693
2.5656,74.693,75.154
2.6703,75.116,75.165
2.7751,75.437,75.435
2.8798,75.485,75.633
2.9845,75.141,73.961
3.0892,74.776,73.929
3.1939,74.679,75.958
3.2987,74.817,75.808
3.4034,75.079,73.846
3.5081,75.111,74.264
3.6128,75.01,75.753
3.7176,74.938,75.896
3.8223,75.05,74.7
3.927,75.227,74.71
4.0317,75.247,75.147
4.1364,75.103,75.377
4.2412,74.843,74.73
4.3459,74.756,74.248
4.4506,74.815,75.19
4.5553,74.913,75.44
4.66,74.936,75.023
4.7647,74.947,74.969
4.8695,75.038,74.748
4.9742,75.162,74.795
5.0789,75.243,75.191
5.1836,75.14,75.08
5.2883,74.965,74.971
5.3931,74.838,74.702
5.4978,74.858,75.223
5.6025,74.949,75.226
5.7072,75.016,75.137
5.812,75.038,75.127
5.9167,75.008,74.564
6.0214,74.966,74.901
6.1261,74.931,75.352
6.2309,74.924,74.825


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_147.csv <==
x,qOut,qIn
0.05236,75.166,74.812
0.15708,75.334,74.72
0.2618,75.226,75.373
0.36652,74.911,75.118
0.47124,74.513,75.184
0.57596,74.501,75.146
0.68068,74.832,74.513
0.7854,75.232,74.576
0.89012,75.408,75.569
0.99484,75.192,75.414
1.0996,74.89,74.726
1.2043,74.734,74.667
1.309,74.908,74.491
1.4137,75.149,74.833
1.5184,75.221,75.832
1.6232,75.122,75.159
1.7279,74.905,74.487
1.8326,74.827,75.262
1.9373,74.898,75.73
2.042,75.029,74.832
2.1468,75.12,74.318
2.2515,75.068,75.167
2.3562,74.932,75.082
2.4609,74.816,74.699
2.5656,74.821,75.13
2.6703,74.97,75.828
2.7751,75.13,75.169
2.8798,75.216,74.353
2.9845,75.158,75.33
3.0892,75.05,75.517
3.1939,74.948,74.589
3.2987,74.868,74.26
3.4034,74.803,75.06
3.5081,74.795,75.452
3.6128,74.896,75.388
3.7176,75.063,75.04
3.8223,75.232,74.839
3.927,75.264,74.885
4.0317,75.176,74.946
4.1364,75.036,74.854
4.2412,74.914,74.929
4.3459,74.836,74.979
4.4506,74.818,75.045
4.5553,74.875,75.231
4.66,75.021,74.814
4.7647,75.189,75.068
4.8695,75.248,75.147
4.9742,75.171,74.596
5.0789,74.958,74.76
5.1836,74.808,75.329
5.2883,74.797,76.062
5.3931,74.883,75.365
5.4978,74.996,74.021
5.6025,75.054,74.268
5.7072,75.074,74.579
5.812,75.06,75.582
5.9167,75.009,75.756
6.0214,74.908,74.616
6.1261,74.864,74.412
6.2309,74.937,75.355


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_148.csv <==
x,qOut,qIn
0.05236,74.825,74.942
0.15708,74.849,75.977
0.2618,75.006,75.276
0.36652,75.18,74.457
0.47124,75.24,74.043
0.57596,75.155,74.756
0.68068,75.029,75.688
0.7854,74.918,75.48
0.89012,74.857,75.126
0.99484,74.842,75.112
1.0996,74.933,75.011
1.2043,75.101,74.21
1.309,75.298,74.641
1.4137,75.26,75.449
1.5184,74.98,75.247
1.6232,74.671,75.068
1.7279,74.569,74.559
1.8326,74.859,74.685
1.9373,75.251,75.75
2.042,75.484,75.626
2.1468,75.325,74.643
2.2515,74.914,74.71
2.3562,74.612,75.049
2.4609,74.562,75.14
2.5656,74.831,74.551
2.6703,75.078,74.778
2.7751,75.158,75.547
2.8798,75.114,75.51
2.9845,75.022,74.608
3.0892,75.058,74.688
3.1939,75.147,75.065
3.2987,75.187,75.308
3.4034,75.077,74.878
3.5081,74.884,74.521
3.6128,74.782,74.626
3.7176,74.819,75.093
3.8223,75.002,75.881
3.927,75.135,74.976
4.0317,75.152,74.311
4.1364,75.086,75.116
4.2412,74.987,75.506
4.3459,74.937,74.783
4.4506,74.913,74.688
4.5553,74.896,74.812
4.66,74.864,74.915
4.7647,74.868,75.114
4.8695,74.941,75.3
4.9742,75.053,75.035
5.0789,75.157,74.479
5.1836,75.162,74.678
5.2883,75.092,75.198
5.3931,75.006,75.426
5.4978,74.96,75.212
5.6025,74.934,74.618
5.7072,74.909,74.856
5.812,74.906,75.855
5.9167,74.956,74.567
6.0214,75.035,73.848
6.1261,75.035,75.498
6.2309,74.956,75.314


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_149.csv <==
x,qOut,qIn
0.05236,75.007,75.521
0.15708,74.908,74.274
0.2618,74.841,74.463
0.36652,74.813,75.91
0.47124,74.827,75.52
0.57596,74.932,74.553
0.68068,75.06,74.918
0.7854,75.138,75.205
0.89012,75.094,74.279
0.99484,74.973,74.23
1.0996,74.889,75.844
1.2043,74.885,75.402
1.309,74.968,74.639
1.4137,75.057,75.274
1.5184,75.147,75.248
1.6232,75.22,75.331
1.7279,75.258,74.684
1.8326,75.141,74.529
1.9373,74.91,75.223
2.042,74.71,75.263
2.1468,74.688,74.863
2.2515,74.874,74.753
2.3562,75.073,74.867
2.4609,75.187,75.194
2.5656,75.146,75.097
2.6703,75.093,74.917
2.7751,75.072,74.968
2.8798,75.058,75.24
2.9845,75.014,75.46
3.0892,74.949,74.652
3.1939,74.921,74.168
3.2987,74.93,74.953
3.4034,74.959,75.141
3.5081,74.949,75.222
3.6128,74.941,75.766
3.7176,74.972,74.554
3.8223,75.067,74.097
3.927,75.165,75.314
4.0317,75.172,75.666
4.1364,75.075,75.237
4.2412,74.878,75.137
4.3459,74.74,74.913
4.4506,74.779,74.503
4.5553,74.958,74.726
4.66,75.208,74.857
4.7647,75.243,75.223
4.8695,75.038,75.555
4.9742,74.782,75.037
5.0789,74.69,74.871
5.1836,74.948,74.986
5.2883,75.266,75.161
5.3931,75.402,75.047
5.4978,75.148,74.339
5.6025,74.763,74.499
5.7072,74.606,75.434
5.812,74.723,75.524
5.9167,75.075,75.083
6.0214,75.283,74.749
6.1261,75.287,74.461
6.2309,75.162,75.263


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_150.csv <==
x,qOut,qIn
0.05236,74.866,74.952
0.15708,74.95,75.369
0.2618,75.103,74.825
0.36652,75.232,74.937
0.47124,75.248,74.858
0.57596,75.117,74.42
0.68068,74.907,75.231
0.7854,74.717,75.969
0.89012,74.637,74.892
0.99484,74.773,74.504
1.0996,75.045,75.061
1.2043,75.295,75.175
1.309,75.362,74.599
1.4137,75.166,74.553
1.5184,74.911,75.371
1.6232,74.767,75.171
1.7279,74.867,74.755
1.8326,75.075,75.055
1.9373,75.225,75.163
2.042,75.259,75.359
2.1468,75.144,74.817
2.2515,74.974,74.668
2.3562,74.84,75.161
2.4609,74.791,75.584
2.5656,74.852,74.632
2.6703,74.94,74.075
2.7751,74.992,75.002
2.8798,75.011,75.449
2.9845,75.011,75.045
3.0892,75.04,75.656
3.1939,75.074,75.302
3.2987,75.095,74.701
3.4034,75.09,74.098
3.5081,75.073,74.77
3.6128,75.017,75.722
3.7176,74.92,75.398
3.8223,74.783,75.125
3.927,74.742,74.921
4.0317,74.88,74.178
4.1364,75.12,74.605
4.2412,75.357,75.889
4.3459,75.306,75.469
4.4506,75.02,74.591
4.5553,74.728,74.58
4.66,74.67,75.47
4.7647,74.936,75.399
4.8695,75.206,74.598
4.9742,75.284,74.562
5.0789,75.02,74.833
5.1836,74.735,75.075
5.2883,74.703,75.306
5.3931,74.895,75.002
5.4978,75.211,74.991
5.6025,75.3,75.113
5.7072,75.184,75.458
5.812,75.004,75.33
5.9167,74.912,73.691
6.0214,74.923,74.123
6.1261,74.923,75.848
6.2309,74.9,75.663


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_151.csv <==
x,qOut,qIn
0.05236,75.053,75.034
0.15708,75.323,74.526
0.2618,75.392,75.649
0.36652,75.233,76.163
0.47124,74.87,74.815
0.57596,74.727,73.978
0.68068,74.861,74.697
0.7854,75.081,75.69
0.89012,75.155,74.76
0.99484,74.921,74.587
1.0996,74.674,75.306
1.2043,74.623,75.557
1.309,74.922,74.815
1.4137,75.303,74.568
1.5184,75.468,74.987
1.6232,75.36,74.975
1.7279,74.977,75.019
1.8326,74.699,75.122
1.9373,74.69,74.624
2.042,74.877,75.054
2.1468,75.132,75.881
2.2515,75.219,74.986
2.3562,75.159,74.39
2.4609,75.034,74.569
2.5656,74.929,75.339
2.6703,74.871,75.334
2.7751,74.842,75.132
2.8798,74.85,74.511
2.9845,74.904,75.191
3.0892,75.026,75.615
3.1939,75.151,75.108
3.2987,75.215,74.49
3.4034,75.156,74.698
3.5081,75.002,75.053
3.6128,74.877,74.925
3.7176,74.85,74.963
3.8223,74.965,75.566
3.927,75.097,74.945
4.0317,75.15,74.436
4.1364,75.128,75.465
4.2412,75.057,75.1
4.3459,75.008,74.586
4.4506,74.944,74.94
4.5553,74.869,74.898
4.66,74.792,75.478
4.7647,74.844,75.386
4.8695,74.995,74.36
4.9742,75.145,74.295
5.0789,75.179,75.111
5.1836,75.089,75.428
5.2883,75,75.637
5.3931,74.965,75.321
5.4978,75.005,74.721
5.6025,75.028,74.627
5.7072,75.026,74.738
5.812,75.002,75.167
5.9167,74.96,75.536
6.0214,74.862,75.117
6.1261,74.79,74.133
6.2309,74.829,74.58


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_152.csv <==
x,qOut,qIn
0.05236,74.91,74.713
0.15708,74.944,74.939
0.2618,75.012,74.373
0.36652,75.058,74.825
0.47124,75.036,75.521
0.57596,75.012,74.661
0.68068,75.027,74.755
0.7854,75.074,75.282
0.89012,75.132,74.924
0.99484,75.163,75.372
1.0996,75.129,75.524
1.2043,75.022,74.552
1.309,74.841,74.402
1.4137,74.726,75.284
1.5184,74.765,75.38
1.6232,74.905,74.727
1.7279,75.06,75.027
1.8326,75.075,74.957
1.9373,75.04,74.967
2.042,75.038,75.037
2.1468,75.134,75.439
2.2515,75.164,75.485
2.3562,75.049,74.241
2.4609,74.88,74.238
2.5656,74.778,75.656
2.6703,74.878,75.501
2.7751,75.017,74.631
2.8798,75.09,74.674
2.9845,75.012,74.988
3.0892,74.959,74.755
3.1939,75.005,74.822
3.2987,75.081,75.616
3.4034,75.091,75.805
3.5081,74.958,74.698
3.6128,74.854,74.267
3.7176,74.862,74.709
3.8223,75.034,74.82
3.927,75.123,74.926
4.0317,75.026,75.291
4.1364,74.854,75.341
4.2412,74.75,75.63
4.3459,74.936,75.209
4.4506,75.233,74.194
4.5553,75.422,74.381
4.66,75.294,75.25
4.7647,74.904,75.404
4.8695,74.588,75.012
4.9742,74.524,74.411
5.0789,74.816,74.965
5.1836,75.188,75.395
5.2883,75.405,75.292
5.3931,75.398,74.673
5.4978,75.135,74.567
5.6025,74.845,75.475
5.7072,74.713,75.634
5.812,74.759,74.749
5.9167,74.958,74.521
6.0214,75.078,75.524
6.1261,75.065,75.641
6.2309,74.981,75.022


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_153.csv <==
x,qOut,qIn
0.05236,75.095,74.625
0.15708,75.148,75.332
0.2618,75.106,75.558
0.36652,74.969,75.1
0.47124,74.761,74.24
0.57596,74.754,75.249
0.68068,74.958,75.701
0.7854,75.211,74.773
0.89012,75.321,74.558
0.99484,75.131,74.794
1.0996,74.854,75.115
1.2043,74.69,75.4
1.309,74.804,75.03
1.4137,75.038,75.026
1.5184,75.178,75.086
1.6232,75.181,74.501
1.7279,75.047,74.587
1.8326,74.959,75.515
1.9373,74.921,75.721
2.042,74.903,74.671
2.1468,74.866,75.125
2.2515,74.897,75.491
2.3562,75.029,74.597
2.4609,75.17,74.29
2.5656,75.203,75.402
2.6703,75.005,75.863
2.7751,74.784,75.026
2.8798,74.71,74.688
2.9845,74.913,74.427
3.0892,75.194,74.578
3.1939,75.309,75.62
3.2987,75.222,75.639
3.4034,74.945,74.2
3.5081,74.772,74.324
3.6128,74.812,75.248
3.7176,74.993,75
3.8223,75.211,75.256
3.927,75.236,75.345
4.0317,75.086,75.14
4.1364,74.893,75.246
4.2412,74.805,75.395
4.3459,74.91,75.004
4.4506,75.028,74.389
4.5553,75.043,74.278
4.66,74.865,75.593
4.7647,74.714,75.477
4.8695,74.761,74.431
4.9742,74.969,74.594
5.0789,75.255,75.443
5.1836,75.387,75.105
5.2883,75.346,75.192
5.3931,75.191,75.043
5.4978,74.987,74.852
5.6025,74.824,74.684
5.7072,74.758,74.672
5.812,74.795,75.143
5.9167,74.926,75.612
6.0214,75.029,75.346
6.1261,75.064,74.812
6.2309,75.069,74.376


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_154.csv <==
x,qOut,qIn
0.05236,74.991,75.433
0.15708,74.869,75.34
0.2618,74.808,75.401
0.36652,74.86,75.337
0.47124,75.06,74.669
0.57596,75.229,74.766
0.68068,75.208,75.26
0.7854,75.024,74.725
0.89012,74.747,74.812
0.99484,74.648,75.423
1.0996,74.749,74.548
1.2043,74.964,74.73
1.309,75.19,75.892
1.4137,75.331,74.94
1.5184,75.338,74.231
1.6232,75.218,75.175
1.7279,74.988,75.628
1.8326,74.807,75.168
1.9373,74.756,74.612
2.042,74.806,74.727
2.1468,74.901,74.477
2.2515,74.971,74.785
2.3562,75.029,75.71
2.4609,75.07,75.912
2.5656,75.077,74.781
2.6703,75.051,74.212
2.7751,75.059,74.397
2.8798,75.1,75.127
2.9845,75.153,75.283
3.0892,75.041,74.905
3.1939,74.832,75.49
3.2987,74.696,74.986
3.4034,74.808,74.599
3.5081,75.144,75.165
3.6128,75.367,75.186
3.7176,75.323,75.101
3.8223,74.912,74.737
3.927,74.578,74.889
4.0317,74.603,75.317
4.1364,74.893,75.184
4.2412,75.277,74.965
4.3459,75.343,74.773
4.4506,75.155,74.844
4.5553,74.91,75.111
4.66,74.816,75.364
4.7647,74.92,74.928
4.8695,75.046,74.642
4.9742,75.111,75.015
5.0789,75.061,75.832
5.1836,75.023,75.43
5.2883,75.021,73.751
5.3931,75.028,74.176
5.4978,75.003,75.956
5.6025,74.956,75.527
5.7072,74.946,74.634
5.812,74.98,74.619
5.9167,75.049,75.319
6.0214,75.096,75.267
6.1261,75.106,74.165
6.2309,75.074,74.392


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_155.csv <==
x,qOut,qIn
0.05236,74.97,74.981
0.15708,74.817,75.467
0.2618,74.845,75.051
0.36652,74.937,74.279
0.47124,74.944,74.911
0.57596,74.852,75.517
0.68068,74.866,74.948
0.7854,75.018,74.938
0.89012,75.29,75.196
0.99484,75.364,74.905
1.0996,75.207,74.906
1.2043,74.968,74.936
1.309,74.819,74.696
1.4137,74.847,75.021
1.5184,74.902,75.649
1.6232,74.931,75.32
1.7279,74.908,74.683
1.8326,74.986,74.601
1.9373,75.112,74.533
2.042,75.186,75.104
2.1468,75.104,75.394
2.2515,74.919,75.27
2.3562,74.818,75.11
2.4609,74.859,74.651
2.5656,75.064,75.094
2.6703,75.223,75.002
2.7751,75.205,74.394
2.8798,75.033,75.012
2.9845,74.759,76.038
3.0892,74.653,75.321
3.1939,74.79,74.312
3.2987,75.061,74.38
3.4034,75.323,75.787
3.5081,75.314,75.067
3.6128,75.078,74.218
3.7176,74.8,75.235
3.8223,74.672,75.427
3.927,74.814,74.628
4.0317,75.066,74.49
4.1364,75.274,75.052
4.2412,75.303,75.276
4.3459,75.146,75.039
4.4506,74.944,74.879
4.5553,74.819,74.27
4.66,74.868,75.009
4.7647,75.009,75.655
4.8695,75.093,75.596
4.9742,75.082,75.145
5.0789,74.963,74.813
5.1836,74.901,74.395
5.2883,74.929,75.014
5.3931,74.987,75.625
5.4978,74.999,74.682
5.6025,74.896,74.409
5.7072,74.805,75.008
5.812,74.826,74.745
5.9167,75.032,75.709
6.0214,75.283,76.084
6.1261,75.369,74.787
6.2309,75.26,74.333


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_156.csv <==
x,qOut,qIn
0.05236,74.906,74.24
0.15708,75.013,74.749
0.2618,75.164,75.279
0.36652,75.29,75.304
0.47124,75.304,75.444
0.57596,75.075,74.85
0.68068,74.799,74.539
0.7854,74.672,74.788
0.89012,74.859,74.906
0.99484,75.144,75.064
1.0996,75.23,74.85
1.2043,75.106,75.159
1.309,74.827,75.732
1.4137,74.809,75.088
1.5184,75.022,74.389
1.6232,75.249,74.586
1.7279,75.255,75.08
1.8326,74.973,75.415
1.9373,74.702,75.181
2.042,74.616,74.548
2.1468,74.825,74.979
2.2515,75.098,75.816
2.3562,75.263,75.1
2.4609,75.282,74.218
2.5656,75.14,75.171
2.6703,74.947,75.484
2.7751,74.82,74.931
2.8798,74.808,74.819
2.9845,74.941,74.623
3.0892,75.08,74.943
3.1939,75.128,75.807
3.2987,75.094,74.879
3.4034,75.012,74.135
3.5081,74.996,75.074
3.6128,75.015,75.476
3.7176,75.028,74.81
3.8223,74.993,75.432
3.927,74.962,75.834
4.0317,74.979,74.725
4.1364,75.025,74.068
4.2412,75.065,75.115
4.3459,75.03,75.436
4.4506,74.929,75.28
4.5553,74.822,74.909
4.66,74.767,75.087
4.7647,74.865,75.027
4.8695,75.072,74.331
4.9742,75.263,74.945
5.0789,75.302,75.228
5.1836,75.104,74.389
5.2883,74.87,74.72
5.3931,74.767,75.577
5.4978,74.922,75.802
5.6025,75.148,75.005
5.7072,75.232,74.73
5.812,75.147,74.329
5.9167,74.915,74.815
6.0214,74.771,75.308
6.1261,74.755,75.612
6.2309,74.822,75.229


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_157.csv <==
x,qOut,qIn
0.05236,75.141,74.87
0.15708,75.07,74.293
0.2618,75.002,74.983
0.36652,74.947,75.424
0.47124,74.9,75.157
0.57596,74.912,75.477
0.68068,75.01,75.128
0.7854,75.131,74.538
0.89012,75.195,74.907
0.99484,75.085,75.151
1.0996,74.897,74.81
1.2043,74.753,74.484
1.309,74.76,75.178
1.4137,74.878,75.626
1.5184,75.027,75.201
1.6232,75.161,74.69
1.7279,75.246,74.595
1.8326,75.225,74.967
1.9373,75.076,75.288
2.042,74.877,75.593
2.1468,74.723,75.609
2.2515,74.745,74.759
2.3562,74.886,73.823
2.4609,75.053,74.466
2.5656,75.158,75.458
2.6703,75.135,75.11
2.7751,75.01,75.316
2.8798,74.882,75.151
2.9845,74.853,74.382
3.0892,75.047,74.742
3.1939,75.285,75.555
3.2987,75.371,75.591
3.4034,75.115,74.697
3.5081,74.699,74.601
3.6128,74.523,74.928
3.7176,74.664,75.263
3.8223,75.105,74.663
3.927,75.336,75.019
4.0317,75.239,75.62
4.1364,74.989,74.859
4.2412,74.805,75.014
4.3459,74.925,75.516
4.4506,75.124,74.832
4.5553,75.219,74.504
4.66,75.057,74.667
4.7647,74.842,74.851
4.8695,74.786,75.367
4.9742,74.89,75.803
5.0789,75.099,74.175
5.1836,75.193,74.439
5.2883,75.171,75.966
5.3931,75.09,75.722
5.4978,75.006,74.148
5.6025,74.919,74.32
5.7072,74.837,75.361
5.812,74.801,75.875
5.9167,74.856,74.819
6.0214,74.997,74.701
6.1261,75.124,74.921
6.2309,75.185,75.159


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_158.csv <==
x,qOut,qIn
0.05236,74.797,75.128
0.15708,74.914,74.252
0.2618,75.119,75.13
0.36652,75.284,75.4
0.47124,75.289,75.324
0.57596,75.133,75.179
0.68068,74.92,74.996
0.7854,74.745,74.82
0.89012,74.681,74.516
0.99484,74.756,74.372
1.0996,74.909,75.426
1.2043,75.058,76.13
1.309,75.112,74.87
1.4137,75.071,74.557
1.5184,75.058,74.612
1.6232,75.104,74.857
1.7279,75.211,75.85
1.8326,75.151,75.613
1.9373,74.928,74.336
2.042,74.716,74.073
2.1468,74.705,75.27
2.2515,74.973,75.623
2.3562,75.239,74.929
2.4609,75.329,74.745
2.5656,75.107,75.301
2.6703,74.862,75.099
2.7751,74.833,74.509
2.8798,74.975,74.77
2.9845,75.183,75.359
3.0892,75.122,75.294
3.1939,74.904,74.657
3.2987,74.739,74.949
3.4034,74.831,75.188
3.5081,75.099,74.493
3.6128,75.252,74.734
3.7176,75.209,75.121
3.8223,74.947,75.974
3.927,74.792,75.539
4.0317,74.832,74.03
4.1364,74.984,74.595
4.2412,75.13,75.466
4.3459,75.133,74.404
4.4506,75.035,74.493
4.5553,74.911,75.252
4.66,74.829,75.315
4.7647,74.87,75.094
4.8695,75.018,75.467
4.9742,75.188,74.873
5.0789,75.28,74.313
5.1836,75.173,75.262
5.2883,74.952,75.459
5.3931,74.752,75.029
5.4978,74.7,74.953
5.6025,74.812,75.253
5.7072,74.992,75.354
5.812,75.16,74.898
5.9167,75.249,74.577
6.0214,75.205,74.439
6.1261,75.048,74.662
6.2309,74.877,75.572


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_159.csv <==
x,qOut,qIn
0.05236,75,74.372
0.15708,74.904,75.196
0.2618,74.897,75.748
0.36652,74.986,74.733
0.47124,75.157,74.362
0.57596,75.259,74.767
0.68068,75.191,74.946
0.7854,74.998,75.489
0.89012,74.755,75.792
0.99484,74.727,75.131
1.0996,74.915,74.025
1.2043,75.166,74.703
1.309,75.303,75.483
1.4137,75.162,74.746
1.5184,74.885,74.815
1.6232,74.657,74.942
1.7279,74.644,74.918
1.8326,74.86,75.124
1.9373,75.141,75.623
2.042,75.335,75.453
2.1468,75.308,74.175
2.2515,75.076,74.118
2.3562,74.851,75.258
2.4609,74.758,75.413
2.5656,74.879,75.124
2.6703,74.992,75.337
2.7751,75.017,74.693
2.8798,75.013,74.955
2.9845,75.069,75.408
3.0892,75.193,75.107
3.1939,75.184,74.967
3.2987,75.015,74.894
3.4034,74.709,74.633
3.5081,74.638,74.628
3.6128,74.827,75.287
3.7176,75.099,75.457
3.8223,75.249,74.64
3.927,75.178,74.646
4.0317,75.077,75.042
4.1364,75.041,75.224
4.2412,75.128,75.241
4.3459,75.126,75.272
4.4506,74.995,74.88
4.5553,74.842,74.604
4.66,74.79,74.907
4.7647,74.909,75.092
4.8695,75.028,74.826
4.9742,75.062,75.222
5.0789,74.951,74.647
5.1836,74.889,74.59
5.2883,74.963,75.776
5.3931,75.102,74.786
5.4978,75.207,74.496
5.6025,75.113,75.848
5.7072,74.923,75.866
5.812,74.776,74.934
5.9167,74.796,74.045
6.0214,74.941,74.519
6.1261,75.06,75.619
6.2309,75.092,75.496


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_160.csv <==
x,qOut,qIn
0.05236,75.489,75.061
0.15708,75.425,74.878
0.2618,75.112,74.933
0.36652,74.795,74.7
0.47124,74.72,75.352
0.57596,74.926,75.742
0.68068,75.153,74.606
0.7854,75.251,74.826
0.89012,75.109,75.727
0.99484,74.926,74.878
1.0996,74.854,73.731
1.2043,74.888,74.593
1.309,74.982,76.128
1.4137,74.974,75.433
1.5184,74.932,74.322
1.6232,74.938,74.341
1.7279,75.067,75.625
1.8326,75.221,75.335
1.9373,75.237,74.736
2.042,75.1,75.016
2.1468,74.83,74.799
2.2515,74.695,74.766
2.3562,74.771,75.383
2.4609,74.969,75.293
2.5656,75.169,74.769
2.6703,75.179,74.41
2.7751,75.062,74.623
2.8798,74.939,75.486
2.9845,74.934,75.614
3.0892,75.029,75.038
3.1939,75.092,74.609
3.2987,75.087,74.526
3.4034,75.013,75.265
3.5081,75,75.143
3.6128,74.995,74.684
3.7176,74.95,74.81
3.8223,74.819,75.434
3.927,74.782,75.376
4.0317,74.931,74.821
4.1364,75.157,74.953
4.2412,75.31,74.806
4.3459,75.169,74.725
4.4506,74.905,75.743
4.5553,74.716,75.453
4.66,74.774,74.117
4.7647,74.962,74.553
4.8695,75.102,74.836
4.9742,75.154,74.98
5.0789,75.109,75.702
5.1836,75.066,75.425
5.2883,75.041,75.056
5.3931,75.043,75.063
5.4978,75.078,74.398
5.6025,75.114,74.311
5.7072,75.047,75.577
5.812,74.878,75.927
5.9167,74.631,74.617
6.0214,74.589,74.528
6.1261,74.827,75.115
6.2309,75.19,75.083


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_161.csv <==
x,qOut,qIn
0.05236,74.774,75.179
0.15708,74.899,75.866
0.2618,75.088,75.102
0.36652,75.244,74.299
0.47124,75.268,75.148
0.57596,75.11,75.275
0.68068,74.913,74.596
0.7854,74.802,74.545
0.89012,74.876,74.997
0.99484,75.016,75.143
1.0996,75.094,75.517
1.2043,75.104,75.357
1.309,75.067,74.509
1.4137,75.081,74.466
1.5184,75.08,74.926
1.6232,75.017,75.489
1.7279,74.859,75.117
1.8326,74.744,74.786
1.9373,74.773,74.974
2.042,74.92,75.058
2.1468,75.126,75.433
2.2515,75.228,75.265
2.3562,75.176,74.345
2.4609,75.021,74.002
2.5656,74.826,75.684
2.6703,74.778,75.882
2.7751,74.889,74.775
2.8798,75.064,74.824
2.9845,75.187,75.015
3.0892,75.17,74.134
3.1939,75.089,74.749
3.2987,74.996,75.914
3.4034,74.928,75.464
3.5081,74.828,74.532
3.6128,74.779,74.546
3.7176,74.848,74.642
3.8223,75.086,75.246
3.927,75.282,75.227
4.0317,75.232,74.577
4.1364,75,75.327
4.2412,74.708,75.261
4.3459,74.754,74.305
4.4506,75.032,75.381
4.5553,75.289,75.448
4.66,75.265,75.088
4.7647,74.95,75.056
4.8695,74.681,74.6
4.9742,74.623,75.091
5.0789,74.876,74.75
5.1836,75.133,74.518
5.2883,75.233,74.876
5.3931,75.199,75.288
5.4978,75.088,75.742
5.6025,75.058,75.342
5.7072,75.085,74.471
5.812,75.109,74.397
5.9167,75.072,75.219
6.0214,74.966,75.378
6.1261,74.846,75.087
6.2309,74.767,74.413


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_162.csv <==
x,qOut,qIn
0.05236,75.196,75.132
0.15708,75.358,74.769
0.2618,75.262,75.344
0.36652,74.999,75.094
0.47124,74.697,75.146
0.57596,74.677,75.682
0.68068,74.868,74.953
0.7854,75.084,74.382
0.89012,75.134,74.89
0.99484,74.996,75.292
1.0996,74.877,74.946
1.2043,74.872,74.704
1.309,75.029,74.899
1.4137,75.159,74.914
1.5184,75.197,75.385
1.6232,75.169,75.928
1.7279,75.118,74.728
1.8326,75.064,73.922
1.9373,74.984,74.539
2.042,74.901,75.252
2.1468,74.846,75.207
2.2515,74.855,75.408
2.3562,74.899,75.268
2.4609,74.97,74.982
2.5656,75.065,74.652
2.6703,75.205,75.123
2.7751,75.259,74.93
2.8798,75.152,74.604
2.9845,74.827,75.568
3.0892,74.568,75.472
3.1939,74.615,74.326
3.2987,74.906,74.193
3.4034,75.314,75.693
3.5081,75.43,75.952
3.6128,75.242,74.753
3.7176,74.943,74.192
3.8223,74.753,75.375
3.927,74.833,75.499
4.0317,74.996,74.552
4.1364,75.101,74.453
4.2412,75.028,75.08
4.3459,74.9,75.238
4.4506,74.862,75.263
4.5553,74.937,74.59
4.66,75.113,75.495
4.7647,75.207,75.69
4.8695,75.156,74.092
4.9742,75.018,74.465
5.0789,74.869,75.108
5.1836,74.837,75.399
5.2883,74.882,75.759
5.3931,74.953,75.08
5.4978,75.002,74.301
5.6025,75.064,74.649
5.7072,75.116,75.035
5.812,75.109,75.125
5.9167,74.988,75.291
6.0214,74.824,74.904
6.1261,74.788,74.473
6.2309,74.914,75.082


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_163.csv <==
x,qOut,qIn
0.05236,74.921,75.501
0.15708,75.004,74.893
0.2618,75.133,74.394
0.36652,75.195,75.123
0.47124,75.078,75.646
0.57596,74.849,74.975
0.68068,74.734,74.913
0.7854,74.796,74.261
0.89012,75.051,74.476
0.99484,75.202,75.718
1.0996,75.143,75.46
1.2043,74.972,74.985
1.309,74.818,74.741
1.4137,74.896,74.764
1.5184,75.091,75.279
1.6232,75.24,75.523
1.7279,75.186,75.087
1.8326,74.926,74.465
1.9373,74.686,74.23
2.042,74.613,75.064
2.1468,74.814,75.704
2.2515,75.1,75.081
2.3562,75.256,74.892
2.4609,75.244,75.379
2.5656,75.07,74.625
2.6703,74.997,74.052
2.7751,75.028,75.093
2.8798,75.053,75.247
2.9845,74.94,74.788
3.0892,74.752,74.753
3.1939,74.741,75.611
3.2987,74.932,75.447
3.4034,75.286,74.721
3.5081,75.412,74.781
3.6128,75.233,74.803
3.7176,74.912,75.356
3.8223,74.649,75.182
3.927,74.653,74.967
4.0317,74.806,75.186
4.1364,74.993,74.545
4.2412,75.114,74.989
4.3459,75.17,75.532
4.4506,75.144,74.492
4.5553,75.055,74.552
4.66,74.923,75.588
4.7647,74.886,75.083
4.8695,74.981,74.841
4.9742,75.126,75.167
5.0789,75.219,74.937
5.1836,75.124,74.71
5.2883,74.934,74.94
5.3931,74.777,75.361
5.4978,74.769,75.708
5.6025,74.883,75.071
5.7072,75.011,73.845
5.812,75.104,74.388
5.9167,75.13,75.948
6.0214,75.108,75.268
6.1261,75.039,74.439
6.2309,74.963,74.779


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_164.csv <==
x,qOut,qIn
0.05236,75.01,75.323
0.15708,75.05,74.898
0.2618,75.078,74.52
0.36652,75.088,75.405
0.47124,75.075,75.718
0.57596,75.043,74.722
0.68068,74.994,74.053
0.7854,74.943,74.54
0.89012,74.903,75.707
0.99484,74.895,75.421
1.0996,74.916,75.009
1.2043,74.958,74.656
1.309,75.009,74.818
1.4137,75.078,75.222
1.5184,75.131,75.124
1.6232,75.125,74.788
1.7279,75.013,74.094
1.8326,74.841,74.44
1.9373,74.769,76.117
2.042,74.848,76.037
2.1468,75.089,74.612
2.2515,75.246,74.477
2.3562,75.206,75.235
2.4609,75.04,74.599
2.5656,74.853,74.591
2.6703,74.792,75.863
2.7751,74.78,75.912
2.8798,74.798,74.956
2.9845,74.835,74.463
3.0892,75.044,75.147
3.1939,75.3,74.887
3.2987,75.412,74.723
3.4034,75.187,75.117
3.5081,74.766,74.925
3.6128,74.562,74.936
3.7176,74.682,74.828
3.8223,75.138,74.64
3.927,75.444,75.163
4.0317,75.418,75.558
4.1364,75.158,75.319
4.2412,74.817,74.64
4.3459,74.725,74.687
4.4506,74.834,75.593
4.5553,74.993,75.025
4.66,75.042,74.478
4.7647,74.935,75.365
4.8695,74.826,75.302
4.9742,74.815,74.604
5.0789,74.97,74.986
5.1836,75.161,75.415
5.2883,75.249,74.915
5.3931,75.215,75.057
5.4978,75.059,74.947
5.6025,74.936,74.645
5.7072,74.9,75.421
5.812,74.928,75.326
5.9167,74.979,74.496
6.0214,74.99,74.969
6.1261,74.982,74.996
6.2309,74.983,74.887


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_165.csv <==
x,qOut,qIn
0.05236,75.034,76.037
0.15708,75.087,75.347
0.2618,75.073,73.985
0.36652,75.026,74.644
0.47124,74.981,75.546
0.57596,74.907,75.146
0.68068,74.809,74.385
0.7854,74.756,74.467
0.89012,74.819,75.619
0.99484,75.034,75.423
1.0996,75.261,75.066
1.2043,75.38,74.259
1.309,75.289,74.607
1.4137,75.066,75.747
1.5184,74.88,75.28
1.6232,74.804,74.675
1.7279,74.872,74.871
1.8326,74.957,75.295
1.9373,75.016,75.49
2.042,75.051,75.059
2.1468,75.069,74.752
2.2515,75.033,74.723
2.3562,74.932,74.452
2.4609,74.834,74.713
2.5656,74.818,75.917
2.6703,74.947,75.58
2.7751,75.107,74.555
2.8798,75.214,74.804
2.9845,75.2,74.672
3.0892,75.146,74.348
3.1939,75.062,75.765
3.2987,74.938,75.775
3.4034,74.751,74.585
3.5081,74.654,74.966
3.6128,74.785,74.873
3.7176,75.06,74.395
3.8223,75.35,75.081
3.927,75.317,75.774
4.0317,75.048,75.502
4.1364,74.783,74.877
4.2412,74.767,74.292
4.3459,75.026,74.528
4.4506,75.248,75.617
4.5553,75.273,75.351
4.66,74.991,74.754
4.7647,74.706,74.833
4.8695,74.667,75.215
4.9742,74.858,74.986
5.0789,75.205,74.923
5.1836,75.353,75.239
5.2883,75.234,75.136
5.3931,74.98,74.591
5.4978,74.759,75.33
5.6025,74.807,75.481
5.7072,74.991,74.558
5.812,75.15,74.326
5.9167,75.128,75.074
6.0214,74.991,75.225
6.1261,74.909,74.812
6.2309,74.923,75.134


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_166.csv <==
x,qOut,qIn
0.05236,74.692,74.71
0.15708,74.714,75.032
0.2618,74.861,75.17
0.36652,75.067,75.577
0.47124,75.26,75.031
0.57596,75.307,74.58
0.68068,75.165,74.89
0.7854,74.932,74.942
0.89012,74.727,75.54
0.99484,74.743,75.637
1.0996,74.896,74.11
1.2043,75.066,74.292
1.309,75.14,74.961
1.4137,75.151,74.719
1.5184,75.15,75.516
1.6232,75.13,75.854
1.7279,75.065,74.917
1.8326,74.971,74.511
1.9373,74.949,74.486
2.042,74.99,74.673
2.1468,75.056,76.224
2.2515,74.945,76.068
2.3562,74.755,74.143
2.4609,74.661,73.87
2.5656,74.834,75.379
2.6703,75.187,75.607
2.7751,75.386,74.578
2.8798,75.318,74.292
2.9845,74.93,75.645
3.0892,74.676,75.667
3.1939,74.766,74.584
3.2987,75.061,74.418
3.4034,75.362,75.289
3.5081,75.289,75.379
3.6128,74.984,74.571
3.7176,74.7,74.877
3.8223,74.686,75.329
3.927,74.907,74.598
4.0317,75.103,74.918
4.1364,75.176,75.437
4.2412,75.075,74.95
4.3459,74.986,74.287
4.4506,74.953,74.976
4.5553,74.956,75.538
4.66,74.963,75.018
4.7647,74.976,75.189
4.8695,75.01,75.082
4.9742,75.047,74.686
5.0789,75.058,75.004
5.1836,75.035,75.005
5.2883,74.999,74.508
5.3931,74.96,74.623
5.4978,74.919,75.38
5.6025,74.907,75.574
5.7072,74.969,75.383
5.812,75.08,74.771
5.9167,75.196,74.49
6.0214,75.174,74.712
6.1261,75.019,75.231
6.2309,74.825,75.252


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_167.csv <==
x,qOut,qIn
0.05236,75.023,75.162
0.15708,74.992,76.268
0.2618,74.894,75.417
0.36652,74.83,74.606
0.47124,74.908,74.303
0.57596,75.114,74.364
0.68068,75.23,75.193
0.7854,75.175,75.663
0.89012,74.906,74.841
0.99484,74.707,74.856
1.0996,74.749,74.73
1.2043,74.983,74.886
1.309,75.314,75.138
1.4137,75.417,74.879
1.5184,75.218,75.268
1.6232,74.875,75.111
1.7279,74.586,74.997
1.8326,74.664,75.608
1.9373,74.942,75.194
2.042,75.188,74.324
2.1468,75.174,74.39
2.2515,74.96,75.333
2.3562,74.81,75.439
2.4609,74.815,74.675
2.5656,75.008,74.964
2.6703,75.152,75.364
2.7751,75.195,74.977
2.8798,75.169,74.888
2.9845,75.121,75.066
3.0892,75.031,74.822
3.1939,74.892,74.879
3.2987,74.773,75.141
3.4034,74.756,74.64
3.5081,74.893,74.727
3.6128,75.049,75.57
3.7176,75.134,75.29
3.8223,75.078,74.753
3.927,75.005,75.106
4.0317,74.988,75.436
4.1364,75.003,75.098
4.2412,75.005,74.439
4.3459,74.941,74.262
4.4506,74.887,74.801
4.5553,74.887,76.001
4.66,74.965,75.175
4.7647,75.052,73.981
4.8695,75.12,75.138
4.9742,75.16,75.825
5.0789,75.171,74.849
5.1836,75.106,74.825
5.2883,74.951,75.009
5.3931,74.78,74.875
5.4978,74.679,74.682
5.6025,74.781,75.145
5.7072,74.998,75.371
5.812,75.199,75.18
5.9167,75.247,74.865
6.0214,75.139,74.712
6.1261,75.028,75.113
6.2309,74.978,74.465


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_168.csv <==
x,qOut,qIn
0.05236,74.975,75.333
0.15708,74.932,75.732
0.2618,74.906,75.107
0.36652,74.964,74.409
0.47124,75.161,74.846
0.57596,75.334,75.121
0.68068,75.288,75.489
0.7854,75.049,75.586
0.89012,74.695,74.047
0.99484,74.591,74.135
1.0996,74.761,75.391
1.2043,75.045,75.379
1.309,75.261,74.482
1.4137,75.231,75.263
1.5184,75.068,76.035
1.6232,74.925,75.115
1.7279,74.942,74.231
1.8326,75.083,75.165
1.9373,75.14,75.247
2.042,75.046,74.888
2.1468,74.771,74.942
2.2515,74.626,74.89
2.3562,74.741,75.2
2.4609,75.016,75.482
2.5656,75.306,74.606
2.6703,75.354,74.41
2.7751,75.204,74.938
2.8798,74.989,75.323
2.9845,74.846,74.886
3.0892,74.851,74.639
3.1939,74.939,75.421
3.2987,75.043,75.069
3.4034,75.106,75.52
3.5081,75.106,75.692
3.6128,75.049,74.728
3.7176,74.963,74.053
3.8223,74.876,74.645
3.927,74.837,75.577
4.0317,74.86,75.697
4.1364,74.931,75.067
4.2412,75.024,74.405
4.3459,75.117,74.779
4.4506,75.201,75.156
4.5553,75.24,74.993
4.66,75.196,75.09
4.7647,75.002,75.006
4.8695,74.789,74.898
4.9742,74.701,75.044
5.0789,74.867,75.119
5.1836,75.15,75.234
5.2883,75.277,74.81
5.3931,75.189,74.246
5.4978,74.881,75.529
5.6025,74.732,76.104
5.7072,74.816,74.95
5.812,75.004,74.572
5.9167,75.13,75.138
6.0214,75.092,74.809
6.1261,75.019,74.411
6.2309,74.97,74.728


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_169.csv <==
x,qOut,qIn
0.05236,74.854,74.657
0.15708,75.092,74.576
0.2618,75.292,75.291
0.36652,75.32,75.095
0.47124,75.07,74.47
0.57596,74.724,74.634
0.68068,74.555,75.413
0.7854,74.643,75.747
0.89012,75.003,75.185
0.99484,75.321,74.693
1.0996,75.411,74.226
1.2043,75.281,75.194
1.309,74.984,75.427
1.4137,74.786,74.538
1.5184,74.744,75.024
1.6232,74.817,75.074
1.7279,74.941,74.835
1.8326,75.074,75.274
1.9373,75.18,75.261
2.042,75.204,74.713
2.1468,75.091,74.868
2.2515,74.91,75.486
2.3562,74.835,75.206
2.4609,74.893,74.413
2.5656,75.069,74.972
2.6703,75.119,75.474
2.7751,75.036,74.916
2.8798,74.928,74.688
2.9845,74.917,75.518
3.0892,75.016,75.198
3.1939,75.088,74.511
3.2987,75.092,74.018
3.4034,75.014,74.96
3.5081,74.963,75.846
3.6128,74.939,75.437
3.7176,74.936,74.319
3.8223,74.94,75
3.927,75.015,75.304
4.0317,75.115,75.316
4.1364,75.149,75.487
4.2412,75.019,74.682
4.3459,74.772,74.682
4.4506,74.635,75.111
4.5553,74.687,74.94
4.66,74.959,74.827
4.7647,75.172,75.476
4.8695,75.201,75.057
4.9742,75.11,74.3
5.0789,74.997,74.979
5.1836,75.059,75.353
5.2883,75.179,75.061
5.3931,75.225,75.082
5.4978,75.073,75.576
5.6025,74.866,75.203
5.7072,74.806,74.163
5.812,74.889,74.071
5.9167,75.057,75.247
6.0214,75.044,75.549
6.1261,74.907,75.25
6.2309,74.794,75.345


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_170.csv <==
x,qOut,qIn
0.05236,74.933,75.013
0.15708,75.161,75.096
0.2618,75.291,75.224
0.36652,75.314,75.143
0.47124,75.231,75.006
0.57596,75.07,74.894
0.68068,74.911,74.649
0.7854,74.817,75.046
0.89012,74.838,75.247
0.99484,74.885,75.54
1.0996,74.901,75.322
1.2043,74.909,74.048
1.309,74.953,74.385
1.4137,75.071,75.749
1.5184,75.138,75.445
1.6232,75.101,74.672
1.7279,74.925,74.718
1.8326,74.832,74.89
1.9373,74.93,75.579
2.042,75.122,75.397
2.1468,75.276,74.23
2.2515,75.148,74.786
2.3562,74.875,75.3
2.4609,74.666,75.25
2.5656,74.715,75.16
2.6703,74.959,74.942
2.7751,75.153,74.88
2.8798,75.21,74.923
2.9845,75.083,74.622
3.0892,74.978,74.873
3.1939,74.945,75.254
3.2987,74.951,75.526
3.4034,74.941,74.795
3.5081,74.941,74.782
3.6128,75.017,75.352
3.7176,75.12,74.375
3.8223,75.174,75.141
3.927,75.033,76.283
4.0317,74.831,74.997
4.1364,74.723,73.931
4.2412,74.839,74.723
4.3459,75.072,75.441
4.4506,75.221,75.214
4.5553,75.223,75.09
4.66,75.046,75.486
4.7647,74.881,74.938
4.8695,74.853,74.292
4.9742,74.946,74.718
5.0789,75.112,75.208
5.1836,75.122,74.889
5.2883,74.967,74.83
5.3931,74.793,75.556
5.4978,74.76,75.532
5.6025,74.991,75.179
5.7072,75.256,74.568
5.812,75.368,74.549
5.9167,75.165,75.234
6.0214,74.832,75.149
6.1261,74.648,74.69
6.2309,74.681,74.571


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_171.csv <==
x,qOut,qIn
0.05236,75.039,74.695
0.15708,74.739,74.362
0.2618,74.564,75.429
0.36652,74.617,75.556
0.47124,74.943,74.98
0.57596,75.263,74.904
0.68068,75.382,75.096
0.7854,75.29,74.347
0.89012,75.016,74.628
0.99484,74.811,75.696
1.0996,74.761,75.773
1.2043,74.834,75.35
1.309,74.968,74.345
1.4137,75.082,74.264
1.5184,75.16,75.369
1.6232,75.169,75.724
1.7279,75.07,74.872
1.8326,74.853,74.382
1.9373,74.697,74.593
2.042,74.717,75.397
2.1468,74.997,75.175
2.2515,75.303,74.757
2.3562,75.384,74.862
2.4609,75.236,75.177
2.5656,74.914,75.486
2.6703,74.8,74.99
2.7751,74.898,74.427
2.8798,75.044,74.968
2.9845,75.052,75.305
3.0892,74.901,74.871
3.1939,74.815,74.993
3.2987,74.862,74.694
3.4034,75.063,74.799
3.5081,75.17,75.591
3.6128,75.142,75.078
3.7176,75.05,74.671
3.8223,74.981,75.311
3.927,74.985,75.093
4.0317,75.004,74.588
4.1364,75.01,74.795
4.2412,74.988,75.176
4.3459,74.947,75.232
4.4506,74.897,74.962
4.5553,74.876,75.342
4.66,74.922,74.666
4.7647,75.052,74.344
4.8695,75.146,75.432
4.9742,75.14,75.993
5.0789,74.985,74.7
5.1836,74.845,74.317
5.2883,74.84,74.984
5.3931,74.948,75.047
5.4978,75.111,74.048
5.6025,75.163,74.967
5.7072,75.102,76.296
5.812,75.005,75.434
5.9167,74.955,74.583
6.0214,75.042,75.179
6.1261,75.166,74.66
6.2309,75.205,75.101


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_172.csv <==
x,qOut,qIn
0.05236,75.213,74.842
0.15708,75.464,74.534
0.2618,75.373,74.988
0.36652,75.028,75.437
0.47124,74.588,74.762
0.57596,74.533,74.749
0.68068,74.81,75.687
0.7854,75.176,75.267
0.89012,75.376,74.98
0.99484,75.258,75.195
1.0996,74.999,74.337
1.2043,74.78,74.658
1.309,74.761,75.185
1.4137,74.881,75.018
1.5184,75.008,75.211
1.6232,75.099,74.919
1.7279,75.129,75.119
1.8326,75.168,74.97
1.9373,75.17,74.735
2.042,75.103,75.18
2.1468,74.936,75.015
2.2515,74.78,74.7
2.3562,74.757,74.916
2.4609,74.863,74.912
2.5656,75.058,75.833
2.6703,75.158,75.717
2.7751,75.126,74.189
2.8798,75.026,74.035
2.9845,74.933,75.894
3.0892,74.93,75.842
3.1939,74.961,74.484
3.2987,74.982,74.304
3.4034,74.956,74.679
3.5081,74.965,75.105
3.6128,75.037,75.433
3.7176,75.122,74.57
3.8223,75.152,75.021
3.927,75.062,75.736
4.0317,74.965,75.225
4.1364,74.935,74.832
4.2412,75.028,74.72
4.3459,75.077,74.667
4.4506,74.99,74.768
4.5553,74.84,75.277
4.66,74.73,75.273
4.7647,74.821,75.05
4.8695,75.006,74.447
4.9742,75.168,74.386
5.0789,75.205,75.555
5.1836,75.151,75.779
5.2883,75.044,75.273
5.3931,74.922,74.797
5.4978,74.809,75.102
5.6025,74.813,74.425
5.7072,74.931,74.152
5.812,75.057,75.295
5.9167,75.062,75.797
6.0214,74.891,74.855
6.1261,74.787,74.723
6.2309,74.869,75.114


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_173.csv <==
x,qOut,qIn
0.05236,74.89,75.198
0.15708,75.047,75.056
0.2618,75.176,74.423
0.36652,75.2,75.366
0.47124,75.069,75.731
0.57596,74.948,74.928
0.68068,74.913,74.529
0.7854,74.936,74.597
0.89012,74.964,75.36
0.99484,74.927,75.441
1.0996,74.867,74.921
1.2043,74.83,74.806
1.309,74.847,74.811
1.4137,74.95,74.625
1.5184,75.108,75.035
1.6232,75.237,75.766
1.7279,75.241,75.469
1.8326,75.065,74.753
1.9373,74.893,73.998
2.042,74.845,74.869
2.1468,75.01,75.396
2.2515,75.14,75.02
2.3562,75.08,75.116
2.4609,74.918,74.8
2.5656,74.783,75.031
2.6703,74.931,75.434
2.7751,75.177,74.554
2.8798,75.315,75.012
2.9845,75.151,75.301
3.0892,74.84,74.691
3.1939,74.697,75.084
3.2987,74.781,75.288
3.4034,75.082,74.591
3.5081,75.223,74.566
3.6128,75.139,74.743
3.7176,74.957,75.152
3.8223,74.833,75.792
3.927,74.911,75.554
4.0317,75.062,74.555
4.1364,75.178,74.497
4.2412,75.168,75.391
4.3459,75.071,74.591
4.4506,74.931,74.338
4.5553,74.797,75.003
4.66,74.708,75.596
4.7647,74.761,75.412
4.8695,74.964,75.055
4.9742,75.215,74.411
5.0789,75.394,74.718
5.1836,75.315,75.69
5.2883,75.045,75.493
5.3931,74.756,74.685
5.4978,74.62,74.66
5.6025,74.728,75.61
5.7072,74.952,75.351
5.812,75.166,74.412
5.9167,75.254,74.746
6.0214,75.17,75.425
6.1261,75.002,75.061
6.2309,74.871,74.39


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_174.csv <==
x,qOut,qIn
0.05236,74.535,75.476
0.15708,74.68,74.701
0.2618,75.064,74.946
0.36652,75.408,75.166
0.47124,75.453,74.98
0.57596,75.221,74.699
0.68068,74.946,74.785
0.7854,74.764,74.934
0.89012,74.764,75.32
0.99484,74.851,75.619
1.0996,74.985,74.545
1.2043,75.125,74.777
1.309,75.223,75.136
1.4137,75.18,74.849
1.5184,75.028,75.138
1.6232,74.866,74.899
1.7279,74.795,74.771
1.8326,74.844,74.989
1.9373,74.939,75.012
2.042,75.035,74.83
2.1468,75.094,75.286
2.2515,75.106,75.293
2.3562,75.07,74.854
2.4609,75.016,74.927
2.5656,74.975,75.403
2.6703,74.969,74.973
2.7751,74.952,74.663
2.8798,74.917,74.92
2.9845,74.862,75.021
3.0892,74.877,74.892
3.1939,74.958,74.832
3.2987,75.06,74.923
3.4034,75.122,74.653
3.5081,75.126,74.885
3.6128,75.104,75.997
3.7176,75.072,75.491
3.8223,75.037,74.153
3.927,74.983,75.011
4.0317,74.933,75.399
4.1364,74.898,74.906
4.2412,74.885,75.189
4.3459,74.867,75.453
4.4506,74.872,74.651
4.5553,74.929,73.882
4.66,75.061,75.131
4.7647,75.193,76.541
4.8695,75.207,75.47
4.9742,75.111,74.143
5.0789,74.934,74.052
5.1836,74.903,74.769
5.2883,75.006,75.651
5.3931,75.107,75.515
5.4978,75.05,74.628
5.6025,74.824,75.209
5.7072,74.708,75.713
5.812,74.804,74.749
5.9167,75.154,74.746
6.0214,75.341,75.007
6.1261,75.179,74.526
6.2309,74.833,75.204


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_175.csv <==
x,qOut,qIn
0.05236,74.907,75.046
0.15708,74.794,74.856
0.2618,74.87,74.853
0.36652,75.024,74.906
0.47124,75.122,75.316
0.57596,75.048,75.038
0.68068,74.919,74.698
0.7854,74.842,75.327
0.89012,74.903,75.281
0.99484,75.038,74.485
1.0996,75.12,74.3
1.2043,75.109,75.278
1.309,74.984,75.32
1.4137,74.878,74.438
1.5184,74.874,74.907
1.6232,74.954,76.114
1.7279,75.078,75.499
1.8326,75.134,74.164
1.9373,75.109,74.03
2.042,75.026,74.835
2.1468,74.916,75.291
2.2515,74.821,75.052
2.3562,74.796,75.089
2.4609,74.868,74.871
2.5656,75.046,74.926
2.6703,75.256,75.155
2.7751,75.352,75.365
2.8798,75.273,75.438
2.9845,74.975,74.459
3.0892,74.67,74.167
3.1939,74.578,74.902
3.2987,74.706,75.53
3.4034,75.007,75.809
3.5081,75.171,75.055
3.6128,75.149,74.097
3.7176,75.053,75.001
3.8223,75.015,74.924
3.927,75.103,74.544
4.0317,75.119,75.424
4.1364,75.009,75.149
4.2412,74.756,75.236
4.3459,74.713,75.412
4.4506,74.929,74.249
4.5553,75.216,74.212
4.66,75.346,75.537
4.7647,75.128,75.415
4.8695,74.833,75.194
4.9742,74.682,75.201
5.0789,74.848,74.873
5.1836,75.111,74.495
5.2883,75.231,75.171
5.3931,75.166,75.095
5.4978,74.923,74.841
5.6025,74.743,75.24
5.7072,74.735,75.359
5.812,74.882,74.588
5.9167,75.138,74.581
6.0214,75.326,75.617
6.1261,75.329,75.14
6.2309,75.172,74.824


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_176.csv <==
x,qOut,qIn
0.05236,75.01,74.172
0.15708,74.978,73.754
0.2618,74.968,75.236
0.36652,74.969,76.057
0.47124,74.97,75.225
0.57596,74.94,74.547
0.68068,74.896,75.326
0.7854,74.883,75.358
0.89012,74.95,74.109
0.99484,75.083,74.155
1.0996,75.128,75.178
1.2043,75.04,75.721
1.309,74.804,75.476
1.4137,74.727,74.903
1.5184,74.928,74.319
1.6232,75.253,74.738
1.7279,75.501,75.479
1.8326,75.326,74.853
1.9373,74.902,75.074
2.042,74.531,75.367
2.1468,74.505,74.666
2.2515,74.808,74.645
2.3562,75.139,75.207
2.4609,75.32,75.364
2.5656,75.22,74.471
2.6703,74.981,74.369
2.7751,74.819,75.614
2.8798,74.819,75.969
2.9845,75.021,74.992
3.0892,75.186,74.959
3.1939,75.188,74.42
3.2987,75.068,74.702
3.4034,74.909,74.887
3.5081,74.871,74.924
3.6128,74.895,75.351
3.7176,74.938,74.957
3.8223,74.959,74.76
3.927,75.064,75.321
4.0317,75.211,75.366
4.1364,75.286,74.696
4.2412,75.163,75.156
4.3459,74.875,75.133
4.4506,74.681,74.239
4.5553,74.68,74.827
4.66,74.914,75.565
4.7647,75.092,75.087
4.8695,75.119,74.813
4.9742,75.058,75.139
5.0789,75.003,75.172
5.1836,75.046,75.013
5.2883,75.068,75.08
5.3931,75.016,74.624
5.4978,74.854,75.025
5.6025,74.766,75.689
5.7072,74.832,74.753
5.812,74.996,74.562
5.9167,75.172,74.655
6.0214,75.22,74.63
6.1261,75.17,75.667
6.2309,75.08,75.938


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_177.csv <==
x,qOut,qIn
0.05236,74.968,74.895
0.15708,75.022,75.522
0.2618,75.022,75.444
0.36652,74.989,74.909
0.47124,74.943,74.62
0.57596,74.983,75.09
0.68068,75.123,75.233
0.7854,75.263,74.989
0.89012,75.286,74.978
0.99484,75.04,74.875
1.0996,74.738,74.704
1.2043,74.594,74.906
1.309,74.79,75.319
1.4137,75.108,75.081
1.5184,75.253,74.703
1.6232,75.194,75.069
1.7279,74.962,75.604
1.8326,74.884,74.96
1.9373,74.945,74.727
2.042,75.026,75.274
2.1468,74.995,74.514
2.2515,74.888,74.132
2.3562,74.853,75.194
2.4609,74.909,75.22
2.5656,75.04,75.55
2.6703,75.106,75.968
2.7751,75.129,74.969
2.8798,75.143,74.024
2.9845,75.179,74.538
3.0892,75.141,75.549
3.1939,74.976,75.206
3.2987,74.768,74.935
3.4034,74.621,75.168
3.5081,74.727,75.018
3.6128,75.014,74.686
3.7176,75.311,74.747
3.8223,75.443,74.851
3.927,75.248,75.062
4.0317,74.896,75.336
4.1364,74.628,75.069
4.2412,74.667,74.631
4.3459,74.973,74.875
4.4506,75.239,75.875
4.5553,75.311,75.464
4.66,75.08,73.979
4.7647,74.819,74.921
4.8695,74.733,75.501
4.9742,74.816,75.027
5.0789,75.008,74.327
5.1836,75.095,74.593
5.2883,75.093,75.589
5.3931,75.063,75.593
5.4978,75.07,74.472
5.6025,75.106,74.255
5.7072,75.102,75.496
5.812,75.04,75.601
5.9167,74.917,75.271
6.0214,74.831,75.553
6.1261,74.824,74.763
6.2309,74.88,73.845


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_178.csv <==
x,qOut,qIn
0.05236,74.869,75.38
0.15708,74.709,74.71
0.2618,74.729,74.822
0.36652,74.919,75.203
0.47124,75.235,74.911
0.57596,75.327,74.715
0.68068,75.085,75.273
0.7854,74.71,75.097
0.89012,74.459,75.013
0.99484,74.677,75.024
1.0996,75.098,74.631
1.2043,75.427,75.185
1.309,75.395,74.97
1.4137,75.108,74.835
1.5184,74.879,75.215
1.6232,74.822,74.682
1.7279,74.984,75.229
1.8326,75.092,75.932
1.9373,75.075,74.764
2.042,74.99,74.242
2.1468,74.911,74.726
2.2515,74.923,74.775
2.3562,74.973,75.444
2.4609,75.017,75.465
2.5656,75.012,74.598
2.6703,74.99,74.714
2.7751,75.001,75.523
2.8798,75.041,75.878
2.9845,75.097,73.944
3.0892,75.054,74.039
3.1939,74.922,75.742
3.2987,74.794,75.467
3.4034,74.771,74.386
3.5081,74.916,75.071
3.6128,75.094,75.617
3.7176,75.208,75.152
3.8223,75.179,74.594
3.927,75.095,74.768
4.0317,75.018,75.486
4.1364,74.951,75.325
4.2412,74.878,74.267
4.3459,74.822,74.374
4.4506,74.855,75.424
4.5553,74.964,75.401
4.66,75.108,75.009
4.7647,75.148,75.195
4.8695,75.102,75.09
4.9742,75.035,75.125
5.0789,75.012,75.438
5.1836,75.009,75.094
5.2883,74.961,74.008
5.3931,74.885,74.383
5.4978,74.809,75.489
5.6025,74.839,75.769
5.7072,74.96,75.399
5.812,75.111,74.369
5.9167,75.226,74.29
6.0214,75.261,74.91
6.1261,75.205,74.875
6.2309,75.07,75.558


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_179.csv <==
x,qOut,qIn
0.05236,74.803,75.735
0.15708,74.836,75.711
0.2618,74.876,75.204
0.36652,74.936,74.687
0.47124,75.037,74.877
0.57596,75.222,74.842
0.68068,75.331,74.82
0.7854,75.261,74.909
0.89012,74.929,75.582
0.99484,74.593,75.723
1.0996,74.543,74.92
1.2043,74.776,74.197
1.309,75.22,74.663
1.4137,75.443,75.601
1.5184,75.319,75.814
1.6232,74.996,74.339
1.7279,74.67,74.255
1.8326,74.699,75.418
1.9373,74.972,75.33
2.042,75.265,74.799
2.1468,75.355,75.131
2.2515,75.173,75.105
2.3562,74.94,75.007
2.4609,74.812,75.641
2.5656,74.91,74.83
2.6703,75.042,74.152
2.7751,75.039,74.692
2.8798,74.926,75.308
2.9845,74.767,75.233
3.0892,74.801,75.152
3.1939,74.978,74.973
3.2987,75.172,74.675
3.4034,75.25,75.39
3.5081,75.202,75.264
3.6128,75.104,74.649
3.7176,74.993,74.837
3.8223,74.88,74.748
3.927,74.789,74.719
4.0317,74.813,75.431
4.1364,74.943,75.563
4.2412,75.141,74.662
4.3459,75.202,74.763
4.4506,75.124,75.084
4.5553,75.001,75.209
4.66,74.94,75.076
4.7647,74.944,75.121
4.8695,74.929,75.269
4.9742,74.907,74.744
5.0789,74.91,74.545
5.1836,75.023,75.453
5.2883,75.129,75.028
5.3931,75.153,74.364
5.4978,75.031,74.906
5.6025,74.932,75.322
5.7072,74.964,75.629
5.812,75.079,75.062
5.9167,75.191,75.329
6.0214,75.134,75.4
6.1261,74.982,73.861
6.2309,74.839,73.934


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_180.csv <==
x,qOut,qIn
0.05236,74.93,74.689
0.15708,74.939,75.033
0.2618,74.921,75.065
0.36652,74.909,74.998
0.47124,74.945,75.08
0.57596,75.045,74.645
0.68068,75.125,74.911
0.7854,75.146,75.153
0.89012,75.081,75.432
0.99484,74.995,75.257
1.0996,74.94,74.824
1.2043,74.933,74.996
1.309,74.979,74.213
1.4137,75.029,73.995
1.5184,75.03,75.597
1.6232,74.986,76.028
1.7279,74.906,75.107
1.8326,74.904,75.398
1.9373,75.011,75.269
2.042,75.159,74.508
2.1468,75.265,74.264
2.2515,75.154,74.767
2.3562,74.878,75.715
2.4609,74.617,75.149
2.5656,74.55,74.935
2.6703,74.807,75.347
2.7751,75.204,74.507
2.8798,75.525,74.497
2.9845,75.565,75.843
3.0892,75.252,75.591
3.1939,74.845,74.357
3.2987,74.583,74.35
3.4034,74.668,75.095
3.5081,74.951,75.596
3.6128,75.155,75.571
3.7176,75.187,74.79
3.8223,74.998,74.342
3.927,74.862,74.86
4.0317,74.893,75.254
4.1364,75.022,75.456
4.2412,75.14,74.725
4.3459,75.067,74.164
4.4506,74.938,75.129
4.5553,74.888,75.937
4.66,75.034,74.812
4.7647,75.201,74.248
4.8695,75.188,75.303
4.9742,75.025,75.585
5.0789,74.794,74.834
5.1836,74.797,74.794
5.2883,74.949,74.661
5.3931,75.092,75.219
5.4978,75.067,74.989
5.6025,74.963,74.362
5.7072,74.947,75.148
5.812,75.023,75.767
5.9167,75.142,74.874
6.0214,75.122,74.576
6.1261,75.025,75.158
6.2309,74.936,75.297


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_181.csv <==
x,qOut,qIn
0.05236,75.127,74.803
0.15708,74.971,74.926
0.2618,74.802,75.062
0.36652,74.679,74.703
0.47124,74.665,75.154
0.57596,74.876,75.542
0.68068,75.178,74.375
0.7854,75.399,74.556
0.89012,75.367,75.515
0.99484,75.122,75.355
1.0996,74.902,74.943
1.2043,74.813,74.809
1.309,74.909,74.866
1.4137,74.983,74.714
1.5184,74.973,75.083
1.6232,74.919,75.339
1.7279,74.876,75.401
1.8326,74.898,75.185
1.9373,74.969,74.688
2.042,75.063,74.542
2.1468,75.155,74.163
2.2515,75.164,75.171
2.3562,75.054,76.153
2.4609,74.901,74.909
2.5656,74.795,74.384
2.6703,74.909,75.243
2.7751,75.136,75.46
2.8798,75.302,75.121
2.9845,75.236,74.35
3.0892,74.933,75.02
3.1939,74.667,75.546
3.2987,74.599,74.86
3.4034,74.833,74.446
3.5081,75.114,75.329
3.6128,75.232,75.631
3.7176,75.175,74.974
3.8223,74.979,74.573
3.927,74.9,74.742
4.0317,74.952,74.8
4.1364,75.039,75.358
4.2412,75.047,75.515
4.3459,74.951,74.694
4.4506,74.892,74.714
4.5553,74.922,74.633
4.66,75.062,75.053
4.7647,75.135,75.756
4.8695,75.068,75.115
4.9742,74.925,74.404
5.0789,74.79,75.557
5.1836,74.839,75.674
5.2883,75.015,74.671
5.3931,75.181,74.571
5.4978,75.19,74.422
5.6025,74.991,74.368
5.7072,74.796,75.381
5.812,74.745,75.886
5.9167,74.94,75.158
6.0214,75.175,74.64
6.1261,75.288,75.082
6.2309,75.264,75.177


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_182.csv <==
x,qOut,qIn
0.05236,75.256,75.279
0.15708,75.068,75.419
0.2618,74.766,75.048
0.36652,74.569,74.855
0.47124,74.678,75.158
0.57596,75.021,75.1
0.68068,75.294,74.696
0.7854,75.358,74.685
0.89012,75.124,74.903
0.99484,74.864,75.515
1.0996,74.786,75.354
1.2043,74.893,74.632
1.309,75.132,74.665
1.4137,75.258,75.118
1.5184,75.216,75.296
1.6232,75.067,75.126
1.7279,74.889,75.033
1.8326,74.814,74.779
1.9373,74.851,74.178
2.042,74.956,74.853
2.1468,75.076,75.942
2.2515,75.112,75.552
2.3562,75.054,74.834
2.4609,74.966,74.05
2.5656,74.923,75.174
2.6703,74.998,75.89
2.7751,75.061,74.992
2.8798,75.028,74.099
2.9845,74.833,75.034
3.0892,74.707,75.868
3.1939,74.815,74.811
3.2987,75.073,74.458
3.4034,75.345,75.631
3.5081,75.305,75.49
3.6128,75.059,74.863
3.7176,74.821,74.347
3.8223,74.807,74.716
3.927,74.96,74.893
4.0317,75.044,75.083
4.1364,75.019,75.384
4.2412,74.894,74.8
4.3459,74.935,74.393
4.4506,75.108,75.56
4.5553,75.269,75.832
4.66,75.267,74.215
4.7647,75.056,74.536
4.8695,74.816,75.415
4.9742,74.677,75.094
5.0789,74.736,75.509
5.1836,74.904,75.447
5.2883,75.064,74.601
5.3931,75.16,74.518
5.4978,75.151,74.425
5.6025,75.09,74.528
5.7072,75.016,75.748
5.812,74.952,75.546
5.9167,74.907,75.053
6.0214,74.929,74.955
6.1261,75.046,74.721
6.2309,75.186,74.735


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_183.csv <==
x,qOut,qIn
0.05236,75.093,74.645
0.15708,74.897,74.796
0.2618,74.807,74.685
0.36652,74.868,75.397
0.47124,75.076,75.077
0.57596,75.188,74.053
0.68068,75.145,75.193
0.7854,75.032,75.816
0.89012,74.952,74.945
0.99484,75.001,74.85
1.0996,75.057,74.877
1.2043,75.05,74.693
1.309,74.929,75.092
1.4137,74.845,75.928
1.5184,74.871,75.138
1.6232,74.967,73.966
1.7279,75.065,74.957
1.8326,75.089,75.756
1.9373,75.078,75.198
2.042,75.052,74.62
2.1468,75.018,74.819
2.2515,74.95,75.231
2.3562,74.914,75.1
2.4609,74.945,74.582
2.5656,75.064,74.689
2.6703,75.117,75.056
2.7751,75.044,74.817
2.8798,74.926,75.203
2.9845,74.869,75.367
3.0892,74.981,75.487
3.1939,75.106,75.554
3.2987,75.143,74.517
3.4034,75.013,74.267
3.5081,74.863,74.872
3.6128,74.779,75
3.7176,74.759,75.557
3.8223,74.776,75.262
3.927,74.858,74.489
4.0317,75.063,74.759
4.1364,75.311,75.249
4.2412,75.502,74.804
4.3459,75.366,74.833
4.4506,74.987,75.364
4.5553,74.62,75.383
4.66,74.526,74.243
4.7647,74.797,74.118
4.8695,75.14,75.859
4.9742,75.341,75.659
5.0789,75.221,74.785
5.1836,74.949,75.023
5.2883,74.794,74.817
5.3931,74.825,74.773
5.4978,75.051,74.941
5.6025,75.159,75.276
5.7072,75.074,75.415
5.812,74.908,75.026
5.9167,74.801,74.45
6.0214,74.912,75.032
6.1261,75.091,75.601
6.2309,75.194,75.202


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_184.csv <==
x,qOut,qIn
0.05236,74.74,75.205
0.15708,74.718,74.949
0.2618,74.82,74.695
0.36652,74.981,75.325
0.47124,75.128,75.707
0.57596,75.166,75.104
0.68068,75.129,73.971
0.7854,75.077,73.975
0.89012,75.074,75.688
0.99484,75.058,75.761
1.0996,74.961,75.146
1.2043,74.842,74.725
1.309,74.784,74.594
1.4137,74.952,75.091
1.5184,75.181,75.503
1.6232,75.285,75.415
1.7279,75.087,74.223
1.8326,74.744,74.367
1.9373,74.596,75.495
2.042,74.717,75.083
2.1468,75.103,74.82
2.2515,75.334,74.962
2.3562,75.288,75.174
2.4609,75.086,75.286
2.5656,74.895,75.151
2.6703,74.941,75.098
2.7751,75.055,75.185
2.8798,75.096,74.561
2.9845,74.94,74.662
3.0892,74.784,75.423
3.1939,74.782,75.024
3.2987,74.901,74.441
3.4034,75.059,75.614
3.5081,75.117,75.55
3.6128,75.144,74.39
3.7176,75.165,74.441
3.8223,75.19,75.205
3.927,75.085,75.114
4.0317,74.896,75.758
4.1364,74.747,75.426
4.2412,74.761,74.419
4.3459,74.932,74.585
4.4506,75.093,74.819
4.5553,75.157,75.104
4.66,75.063,75.112
4.7647,74.918,75.156
4.8695,74.856,75.175
4.9742,74.923,74.97
5.0789,75.136,75.162
5.1836,75.324,75.058
5.2883,75.313,73.999
5.3931,75.11,74.552
5.4978,74.763,76.011
5.6025,74.617,75.299
5.7072,74.747,74.368
5.812,75.018,74.709
5.9167,75.264,75.654
6.0214,75.28,75.434
6.1261,75.121,74.698
6.2309,74.903,74.412


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_185.csv <==
x,qOut,qIn
0.05236,74.905,75.239
0.15708,74.703,75.101
0.2618,74.727,75.142
0.36652,74.935,74.776
0.47124,75.226,74.979
0.57596,75.313,75.07
0.68068,75.196,74.688
0.7854,74.988,74.53
0.89012,74.819,75.375
0.99484,74.79,75.588
1.0996,74.861,75.366
1.2043,74.978,75.242
1.309,75.085,74.47
1.4137,75.129,74.186
1.5184,75.072,75
1.6232,74.944,75.814
1.7279,74.784,75.147
1.8326,74.73,74.301
1.9373,74.832,74.706
2.042,75.041,75.022
2.1468,75.286,75.474
2.2515,75.378,75.163
2.3562,75.248,74.378
2.4609,74.991,75.015
2.5656,74.735,76.063
2.6703,74.749,75.236
2.7751,74.949,74.085
2.8798,75.148,74.607
2.9845,75.152,75.377
3.0892,74.954,75.027
3.1939,74.794,74.908
3.2987,74.78,74.994
3.4034,74.969,74.787
3.5081,75.145,74.914
3.6128,75.217,75.112
3.7176,75.2,75.35
3.8223,75.121,75.253
3.927,75.017,74.834
4.0317,74.919,74.336
4.1364,74.875,74.588
4.2412,74.93,75.021
4.3459,75.017,75.554
4.4506,75.027,75.548
4.5553,74.975,74.623
4.66,74.904,74.492
4.7647,74.995,75.567
4.8695,75.138,75.738
4.9742,75.189,74.487
5.0789,75.005,75.329
5.1836,74.732,75.523
5.2883,74.646,73.837
5.3931,74.781,74.597
5.4978,75.104,75.602
5.6025,75.261,75.257
5.7072,75.198,74.968
5.812,75.042,74.824
5.9167,74.949,75.283
6.0214,75.049,75.19
6.1261,75.153,74.271
6.2309,75.137,74.755


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_186.csv <==
x,qOut,qIn
0.05236,75.235,75.103
0.15708,75.047,75.27
0.2618,74.885,75.265
0.36652,74.82,74.751
0.47124,74.899,74.129
0.57596,75.031,75.474
0.68068,75.087,76.098
0.7854,75.038,74.734
0.89012,74.88,74.862
0.99484,74.805,75.317
1.0996,74.881,74.978
1.2043,75.034,74.53
1.309,75.167,74.603
1.4137,75.107,75.137
1.5184,74.945,75.525
1.6232,74.827,75.05
1.7279,74.892,74.552
1.8326,75.117,75.161
1.9373,75.28,75.436
2.042,75.279,75.672
2.1468,75.04,74.464
2.2515,74.802,73.785
2.3562,74.728,75.232
2.4609,74.804,75.656
2.5656,74.969,75.162
2.6703,75.043,75.229
2.7751,75.049,74.808
2.8798,75.048,74.491
2.9845,75.095,75.046
3.0892,75.165,75.499
3.1939,75.153,75.004
3.2987,75.045,74.683
3.4034,74.846,74.902
3.5081,74.769,74.974
3.6128,74.884,75.107
3.7176,75.086,75.41
3.8223,75.233,74.252
3.927,75.128,74.167
4.0317,74.924,75.311
4.1364,74.793,75.829
4.2412,74.882,75.409
4.3459,75.043,74.861
4.4506,75.1,74.788
4.5553,75.055,74.681
4.66,74.955,74.915
4.7647,74.939,74.735
4.8695,74.921,74.808
4.9742,74.873,75.578
5.0789,74.778,75.502
5.1836,74.847,74.605
5.2883,75.086,74.817
5.3931,75.333,75.272
5.4978,75.399,74.694
5.6025,75.127,74.627
5.7072,74.772,75.221
5.812,74.564,75.512
5.9167,74.692,74.703
6.0214,74.993,74.496
6.1261,75.237,74.968
6.2309,75.335,75.065


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_187.csv <==
x,qOut,qIn
0.05236,75.239,75.066
0.15708,75.412,75.44
0.2618,75.291,75.25
0.36652,74.982,75.004
0.47124,74.643,74.656
0.57596,74.67,74.794
0.68068,74.936,75.488
0.7854,75.189,75.39
0.89012,75.176,74.655
0.99484,74.914,74.771
1.0996,74.724,75.299
1.2043,74.739,75.188
1.309,75.027,73.933
1.4137,75.247,74.592
1.5184,75.244,76.026
1.6232,75.094,75.797
1.7279,74.915,74.085
1.8326,74.943,74.544
1.9373,75.077,75.622
2.042,75.175,75.522
2.1468,75.101,74.605
2.2515,74.905,74.405
2.3562,74.76,74.873
2.4609,74.741,75.286
2.5656,74.882,75.354
2.6703,75.045,75.226
2.7751,75.136,74.827
2.8798,75.142,75.14
2.9845,75.06,75.138
3.0892,74.989,74.611
3.1939,74.954,74.944
3.2987,74.935,74.638
3.4034,74.896,74.866
3.5081,74.847,75.535
3.6128,74.884,75.375
3.7176,75.013,75.385
3.8223,75.213,74.702
3.927,75.298,74.424
4.0317,75.221,74.985
4.1364,75.049,75.533
4.2412,74.868,74.477
4.3459,74.77,74.593
4.4506,74.762,75.56
4.5553,74.848,75.038
4.66,75.03,75.241
4.7647,75.242,75.595
4.8695,75.322,74.14
4.9742,75.23,74.214
5.0789,74.962,75.748
5.1836,74.784,75.6
5.2883,74.789,75.171
5.3931,74.91,75.097
5.4978,75.044,74.683
5.6025,75.088,74.51
5.7072,75.078,74.469
5.812,75.029,75.529
5.9167,74.945,75.525
6.0214,74.833,74.422
6.1261,74.821,74.581
6.2309,74.951,74.801


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_188.csv <==
x,qOut,qIn
0.05236,75.122,75.114
0.15708,75.038,74.991
0.2618,74.906,75.304
0.36652,74.812,73.961
0.47124,74.835,74.774
0.57596,74.951,76.168
0.68068,75.061,75.335
0.7854,75.118,75.177
0.89012,75.082,75.258
0.99484,75.03,74.492
1.0996,75.018,74.065
1.2043,75.025,75.076
1.309,75.016,75.527
1.4137,74.877,74.518
1.5184,74.718,74.815
1.6232,74.684,75.676
1.7279,74.904,75.357
1.8326,75.283,74.469
1.9373,75.498,74.374
2.042,75.421,75.2
2.1468,74.976,75.794
2.2515,74.608,75.126
2.3562,74.583,74.549
2.4609,74.822,74.816
2.5656,75.169,75.001
2.6703,75.288,74.512
2.7751,75.21,74.827
2.8798,75.047,75.198
2.9845,74.914,75.389
3.0892,74.888,74.744
3.1939,74.965,74.651
3.2987,75.093,75.367
3.4034,75.212,75.31
3.5081,75.175,74.982
3.6128,74.99,75.039
3.7176,74.785,74.465
3.8223,74.705,75.011
3.927,74.831,75.821
4.0317,74.997,75.327
4.1364,75.098,74.532
4.2412,75.056,74.655
4.3459,75.018,75.108
4.4506,75.055,75.008
4.5553,75.119,74.768
4.66,75.139,75.161
4.7647,75.031,75.12
4.8695,74.918,74.888
4.9742,74.893,75.278
5.0789,75.025,75.137
5.1836,75.159,74.787
5.2883,75.145,75.006
5.3931,75.005,75.123
5.4978,74.798,74.637
5.6025,74.766,74.857
5.7072,74.883,74.999
5.812,75.036,75.123
5.9167,75.106,75.406
6.0214,75.093,75.037
6.1261,75.089,74.532
6.2309,75.104,75.048


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_189.csv <==
x,qOut,qIn
0.05236,75.1,74.84
0.15708,75.204,74.822
0.2618,75.245,74.768
0.36652,75.181,75.359
0.47124,74.983,75.13
0.57596,74.807,74.435
0.68068,74.771,74.999
0.7854,74.86,75.476
0.89012,75.026,75.437
0.99484,75.114,75.341
1.0996,75.088,74.766
1.2043,74.993,74.246
1.309,74.881,74.655
1.4137,74.865,75.368
1.5184,74.932,75.589
1.6232,75.023,74.881
1.7279,75.064,74.713
1.8326,75.07,74.967
1.9373,75.118,75.047
2.042,75.184,75.163
2.1468,75.219,75.24
2.2515,75.051,74.946
2.3562,74.809,74.652
2.4609,74.673,74.353
2.5656,74.808,75.441
2.6703,75.076,75.707
2.7751,75.202,74.363
2.8798,75.145,75.008
2.9845,74.921,75.998
3.0892,74.871,74.504
3.1939,74.994,74.143
3.2987,75.132,75.013
3.4034,75.108,75.151
3.5081,74.886,74.959
3.6128,74.714,74.984
3.7176,74.714,75.273
3.8223,74.955,75.36
3.927,75.213,74.47
4.0317,75.326,74.432
4.1364,75.269,75.219
4.2412,75.044,75.928
4.3459,74.816,75.421
4.4506,74.719,74.236
4.5553,74.782,74.506
4.66,75.002,75.25
4.7647,75.196,75.158
4.8695,75.226,74.307
4.9742,75.108,74.6
5.0789,74.886,75.318
5.1836,74.819,75.055
5.2883,74.945,75.496
5.3931,75.147,75.185
5.4978,75.281,74.746
5.6025,75.176,75.202
5.7072,74.945,75.066
5.812,74.737,74.453
5.9167,74.696,74.759
6.0214,74.789,75.41
6.1261,74.906,75.43
6.2309,75.015,74.808


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_190.csv <==
x,qOut,qIn
0.05236,75.039,75.072
0.15708,74.926,75.57
0.2618,74.931,75.054
0.36652,75.012,74.841
0.47124,75.093,75.471
0.57596,75.021,75.096
0.68068,74.902,74.466
0.7854,74.84,74.848
0.89012,74.92,75.406
0.99484,75,74.824
1.0996,74.989,74.724
1.2043,74.942,75.353
1.309,74.945,74.704
1.4137,75.095,74.385
1.5184,75.228,75.365
1.6232,75.247,75.777
1.7279,75.075,74.898
1.8326,74.91,74.684
1.9373,74.879,74.865
2.042,74.949,74.91
2.1468,75.055,75.636
2.2515,75.046,75.245
2.3562,74.969,74.273
2.4609,74.906,74.382
2.5656,74.929,74.96
2.6703,75.039,75.407
2.7751,75.134,75.748
2.8798,75.156,75.476
2.9845,75.062,74.58
3.0892,74.971,74.369
3.1939,74.966,74.745
3.2987,75.007,75.026
3.4034,75.024,74.94
3.5081,74.881,75.068
3.6128,74.734,75.542
3.7176,74.736,75.462
3.8223,75.012,74.657
3.927,75.369,74.483
4.0317,75.482,74.982
4.1364,75.29,75.441
4.2412,74.799,74.537
4.3459,74.51,74.73
4.4506,74.592,75.559
4.5553,74.904,75.426
4.66,75.253,74.11
4.7647,75.365,74.426
4.8695,75.269,75.786
4.9742,75.068,75.74
5.0789,74.868,74.904
5.1836,74.792,74.134
5.2883,74.848,74.793
5.3931,74.975,75.945
5.4978,75.096,74.953
5.6025,75.089,74.465
5.7072,74.988,75.045
5.812,74.888,74.694
5.9167,74.888,75.258
6.0214,75.016,75.602
6.1261,75.133,74.663
6.2309,75.162,74.405


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_191.csv <==
x,qOut,qIn
0.05236,74.739,75.069
0.15708,74.763,74.28
0.2618,74.984,75.029
0.36652,75.23,75.193
0.47124,75.322,74.565
0.57596,75.156,74.806
0.68068,74.903,75.227
0.7854,74.739,75.25
0.89012,74.814,75.059
0.99484,75.062,75.289
1.0996,75.271,74.754
1.2043,75.329,74.441
1.309,75.15,75.414
1.4137,74.894,75.424
1.5184,74.737,74.762
1.6232,74.729,74.62
1.7279,74.873,74.753
1.8326,75.024,75.585
1.9373,75.114,76.001
2.042,75.13,74.769
2.1468,75.066,73.995
2.2515,74.981,74.863
2.3562,74.934,75.119
2.4609,74.933,75.262
2.5656,74.972,75.335
2.6703,74.977,74.657
2.7751,74.981,74.674
2.8798,75.024,75.441
2.9845,75.148,75.535
3.0892,75.226,74.639
3.1939,75.12,74.541
3.2987,74.889,74.643
3.4034,74.636,75.561
3.5081,74.679,75.117
3.6128,74.932,74.455
3.7176,75.194,75.217
3.8223,75.255,75.198
3.927,75.13,74.653
4.0317,75.029,74.922
4.1364,75.006,75.564
4.2412,75.067,75.511
4.3459,75,74.754
4.4506,74.874,74.205
4.5553,74.806,74.6
4.66,74.907,75.392
4.7647,75.054,75.329
4.8695,75.096,74.979
4.9742,75.056,74.902
5.0789,74.99,74.983
5.1836,75.074,75.014
5.2883,75.194,74.436
5.3931,75.225,74.948
5.4978,75.051,75.833
5.6025,74.796,75.348
5.7072,74.691,74.616
5.812,74.782,74.424
5.9167,75.062,75.229
6.0214,75.234,75.026
6.1261,75.174,74.752
6.2309,74.968,75.785


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_192.csv <==
x,qOut,qIn
0.05236,74.946,74.96
0.15708,74.726,74.781
0.2618,74.736,74.668
0.36652,74.897,74.72
0.47124,75.081,75.14
0.57596,75.063,75.414
0.68068,74.955,75.316
0.7854,74.895,74.941
0.89012,75.004,74.199
0.99484,75.191,74.67
1.0996,75.255,76.352
1.2043,75.154,75.278
1.309,74.886,73.68
1.4137,74.72,75.148
1.5184,74.762,75.607
1.6232,74.941,75.119
1.7279,75.155,74.632
1.8326,75.205,75.143
1.9373,75.114,75.701
2.042,74.985,75.272
2.1468,74.925,74.836
2.2515,74.975,74.776
2.3562,75.008,74.218
2.4609,74.976,74.84
2.5656,74.849,75.768
2.6703,74.814,75.349
2.7751,74.931,74.834
2.8798,75.126,74.74
2.9845,75.298,74.748
3.0892,75.309,74.64
3.1939,75.175,75.476
3.2987,74.967,75.576
3.4034,74.754,74.567
3.5081,74.671,74.749
3.6128,74.788,75.37
3.7176,75.031,75.206
3.8223,75.299,74.814
3.927,75.307,74.709
4.0317,75.085,74.281
4.1364,74.83,75.404
4.2412,74.758,75.582
4.3459,74.942,74.589
4.4506,75.142,75.133
4.5553,75.229,75.228
4.66,75.118,74.489
4.7647,74.989,74.815
4.8695,74.904,75.532
4.9742,74.85,75.705
5.0789,74.794,74.88
5.1836,74.797,74.365
5.2883,74.934,74.54
5.3931,75.138,75.2
5.4978,75.31,75.306
5.6025,75.226,75.021
5.7072,74.991,74.5
5.812,74.804,74.941
5.9167,74.857,75.139
6.0214,75.109,74.817
6.1261,75.273,75.36
6.2309,75.24,75.376


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_193.csv <==
x,qOut,qIn
0.05236,74.994,74.687
0.15708,75.271,74.605
0.2618,75.303,75.193
0.36652,75.138,75.228
0.47124,74.866,74.63
0.57596,74.758,75.13
0.68068,74.844,76.071
0.7854,75.031,75.055
0.89012,75.209,74.202
0.99484,75.209,74.682
1.0996,75.051,74.988
1.2043,74.853,75.06
1.309,74.743,74.83
1.4137,74.811,75.234
1.5184,74.971,75.397
1.6232,75.139,74.827
1.7279,75.243,74.876
1.8326,75.253,75.159
1.9373,75.126,75.407
2.042,74.908,75.065
2.1468,74.66,74.508
2.2515,74.612,74.928
2.3562,74.778,75.648
2.4609,75.028,75.181
2.5656,75.205,74.345
2.6703,75.187,75.165
2.7751,75.085,75.318
2.8798,75.002,74.714
2.9845,75.022,75.14
3.0892,75.07,74.868
3.1939,75.076,74.568
3.2987,75.046,75.343
3.4034,74.999,75.446
3.5081,74.995,74.976
3.6128,75.006,75.101
3.7176,75.012,74.85
3.8223,74.989,74.306
3.927,74.963,75.259
4.0317,74.938,75.603
4.1364,74.917,75.052
4.2412,74.893,74.11
4.3459,74.926,74.436
4.4506,75.044,75.718
4.5553,75.185,75.888
4.66,75.266,75.147
4.7647,75.143,74.634
4.8695,74.933,74.414
4.9742,74.788,74.884
5.0789,74.849,75.135
5.1836,74.994,74.642
5.2883,75.022,75.233
5.3931,74.943,75.544
5.4978,74.812,75.307
5.6025,74.924,74.617
5.7072,75.174,74.072
5.812,75.349,75.233
5.9167,75.234,75.604
6.0214,74.875,74.739
6.1261,74.635,74.929
6.2309,74.655,75.143


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_194.csv <==
x,qOut,qIn
0.05236,75.405,74.419
0.15708,75.269,74.879
0.2618,74.956,75.874
0.36652,74.701,75.476
0.47124,74.734,74.925
0.57596,75.019,74.685
0.68068,75.245,74.377
0.7854,75.266,75.336
0.89012,74.986,75.389
0.99484,74.696,74.475
1.0996,74.611,75.131
1.2043,74.738,75.027
1.309,75.032,75.309
1.4137,75.257,75.173
1.5184,75.302,74.325
1.6232,75.18,75.025
1.7279,74.929,75.382
1.8326,74.786,74.807
1.9373,74.839,75.049
2.042,75.011,75.056
2.1468,75.19,74.55
2.2515,75.181,75.038
2.3562,75.046,75.85
2.4609,74.903,74.734
2.5656,74.868,74.073
2.6703,74.942,75.106
2.7751,75.029,75.812
2.8798,75.085,75.221
2.9845,75.077,74.568
3.0892,75.042,74.865
3.1939,75.005,75.418
3.2987,74.983,75.513
3.4034,74.993,74.564
3.5081,74.994,74.744
3.6128,74.947,75.016
3.7176,74.882,74.876
3.8223,74.843,74.41
3.927,74.934,75.468
4.0317,75.076,76.154
4.1364,75.176,74.879
4.2412,75.146,74.491
4.3459,75.069,75.275
4.4506,75.034,74.893
4.5553,75.017,74.865
4.66,74.964,74.912
4.7647,74.814,74.489
4.8695,74.739,74.701
4.9742,74.819,75.396
5.0789,75.097,75.755
5.1836,75.315,75.118
5.2883,75.31,74.918
5.3931,75.134,74.756
5.4978,74.883,74.594
5.6025,74.797,74.843
5.7072,74.818,75.403
5.812,74.861,75.517
5.9167,74.84,74.827
6.0214,74.862,74.471
6.1261,75.021,74.884
6.2309,75.238,75.041


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_195.csv <==
x,qOut,qIn
0.05236,74.67,74.518
0.15708,74.767,75.002
0.2618,75.056,75.048
0.36652,75.327,74.793
0.47124,75.372,74.588
0.57596,75.101,75.087
0.68068,74.789,75.586
0.7854,74.651,75.475
0.89012,74.855,74.918
0.99484,75.159,74.979
1.0996,75.288,74.872
1.2043,75.202,75.021
1.309,74.919,74.64
1.4137,74.732,74.809
1.5184,74.721,75.376
1.6232,74.844,74.501
1.7279,75.03,75.261
1.8326,75.187,76.118
1.9373,75.272,74.7
2.042,75.262,74.464
2.1468,75.135,75.023
2.2515,74.968,74.679
2.3562,74.857,75.078
2.4609,74.826,75.428
2.5656,74.872,75.344
2.6703,74.91,74.909
2.7751,74.955,74.503
2.8798,75.021,75.014
2.9845,75.117,75.428
3.0892,75.147,75.262
3.1939,75.063,74.349
3.2987,74.934,74.344
3.4034,74.85,74.991
3.5081,74.943,75.294
3.6128,75.099,75.749
3.7176,75.202,75.098
3.8223,75.139,74.251
3.927,75.008,75.119
4.0317,74.944,75.63
4.1364,74.95,74.945
4.2412,74.986,74.382
4.3459,74.901,74.858
4.4506,74.798,74.958
4.5553,74.79,75.024
4.66,74.974,74.957
4.7647,75.199,75.055
4.8695,75.267,75.744
4.9742,75.174,75.462
5.0789,74.962,74.273
5.1836,74.884,74.176
5.2883,74.903,75.046
5.3931,74.918,75.992
5.4978,74.827,75.294
5.6025,74.738,74.577
5.7072,74.817,74.912
5.812,75.034,75.149
5.9167,75.318,74.232
6.0214,75.378,74.862
6.1261,75.182,76.018
6.2309,74.887,75.264


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_196.csv <==
x,qOut,qIn
0.05236,74.69,74.866
0.15708,74.718,75.363
0.2618,74.913,74.995
0.36652,75.162,74.263
0.47124,75.346,75.162
0.57596,75.345,75.814
0.68068,75.186,75.32
0.7854,74.976,74.592
0.89012,74.832,74.508
0.99484,74.867,75.116
1.0996,74.979,75.366
1.2043,75.062,75.333
1.309,75.014,74.272
1.4137,74.904,74.299
1.5184,74.871,75.641
1.6232,74.941,75.84
1.7279,75.108,74.813
1.8326,75.184,74.21
1.9373,75.121,74.617
2.042,74.991,75.263
2.1468,74.884,75.441
2.2515,74.903,75.677
2.3562,74.964,75.149
2.4609,75.009,74.753
2.5656,74.993,74.57
2.6703,75.015,74.684
2.7751,75.06,75.117
2.8798,75.057,75.142
2.9845,74.922,74.843
3.0892,74.754,75.019
3.1939,74.782,74.975
3.2987,75.011,75.194
3.4034,75.385,75.263
3.5081,75.481,74.893
3.6128,75.236,74.863
3.7176,74.865,75.297
3.8223,74.627,74.741
3.927,74.73,74.462
4.0317,74.936,74.991
4.1364,75.081,75.996
4.2412,75.043,74.842
4.3459,74.999,74.155
4.4506,75.037,75.063
4.5553,75.116,75.161
4.66,75.169,75.137
4.7647,75.089,75.206
4.8695,74.952,74.751
4.9742,74.854,75.122
5.0789,74.878,74.874
5.1836,75.011,73.876
5.2883,75.132,75.035
5.3931,75.166,75.703
5.4978,75.048,74.836
5.6025,74.885,75.183
5.7072,74.826,75.83
5.812,74.895,74.963
5.9167,75.08,74.486
6.0214,75.161,75.163
6.1261,75.063,75.194
6.2309,74.869,74.865


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_197.csv <==
x,qOut,qIn
0.05236,74.855,74.638
0.15708,75.096,75.439
0.2618,75.182,75.28
0.36652,75.097,74.894
0.47124,74.878,75.52
0.57596,74.833,75.174
0.68068,74.955,74.581
0.7854,75.111,74.71
0.89012,75.151,75.259
0.99484,75.009,75.365
1.0996,74.84,74.534
1.2043,74.761,75.017
1.309,74.861,75.418
1.4137,75.066,74.699
1.5184,75.235,74.329
1.6232,75.291,74.96
1.7279,75.172,75.346
1.8326,74.975,74.734
1.9373,74.849,74.521
2.042,74.847,74.954
2.1468,74.984,75.658
2.2515,75.102,75.54
2.3562,75.118,74.743
2.4609,75.049,74.721
2.5656,74.926,75.383
2.6703,74.851,74.666
2.7751,74.833,74.277
2.8798,74.851,74.86
2.9845,74.879,75.727
3.0892,74.907,75.833
3.1939,74.977,74.663
3.2987,75.089,73.757
3.4034,75.237,75.143
3.5081,75.292,75.827
3.6128,75.171,75.32
3.7176,74.941,75.109
3.8223,74.696,74.502
3.927,74.689,74.364
4.0317,74.891,75.453
4.1364,75.139,75.153
4.2412,75.258,74.672
4.3459,75.107,75.035
4.4506,74.874,74.787
4.5553,74.75,75.128
4.66,74.899,75.765
4.7647,75.186,75.358
4.8695,75.327,74.433
4.9742,75.248,74.447
5.0789,74.933,74.959
5.1836,74.737,75.078
5.2883,74.745,75.342
5.3931,74.862,75.279
5.4978,74.955,74.32
5.6025,74.988,74.537
5.7072,75.077,75.779
5.812,75.194,75.038
5.9167,75.274,74.718
6.0214,75.11,75.644
6.1261,74.861,75.184
6.2309,74.719,74.311


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_198.csv <==
x,qOut,qIn
0.05236,75.227,73.815
0.15708,75.233,74.06
0.2618,75.079,76.524
0.36652,74.924,75.968
0.47124,74.91,74.164
0.57596,75.016,74.648
0.68068,75.118,75.217
0.7854,75.15,75.224
0.89012,75.061,74.868
0.99484,74.916,75.148
1.0996,74.81,75.082
1.2043,74.798,75.15
1.309,74.915,74.881
1.4137,75.088,74.682
1.5184,75.194,75.155
1.6232,75.176,74.924
1.7279,75,74.444
1.8326,74.837,75.232
1.9373,74.827,75.494
2.042,74.949,75.156
2.1468,75.139,75.064
2.2515,75.196,75.163
2.3562,75.129,75.294
2.4609,75.012,74.704
2.5656,74.925,74.549
2.6703,74.869,75.078
2.7751,74.823,75.016
2.8798,74.819,75.181
2.9845,74.894,75.208
3.0892,75.073,74.487
3.1939,75.245,74.928
3.2987,75.325,75.627
3.4034,75.243,75.033
3.5081,75.05,74.331
3.6128,74.864,74.347
3.7176,74.764,75.195
3.8223,74.803,75.654
3.927,74.93,75.236
4.0317,75.056,74.826
4.1364,75.134,74.346
4.2412,75.124,74.787
4.3459,75.072,75.654
4.4506,74.998,75.727
4.5553,74.914,75.027
4.66,74.821,74.804
4.7647,74.791,74.768
4.8695,74.891,74.394
4.9742,75.059,74.776
5.0789,75.211,75.278
5.1836,75.124,75.01
5.2883,74.912,75.312
5.3931,74.778,74.931
5.4978,74.92,74.815
5.6025,75.248,75.278
5.7072,75.393,74.961
5.812,75.253,75.229
5.9167,74.791,74.917
6.0214,74.527,74.306
6.1261,74.629,75.327
6.2309,74.935,75.623


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_199.csv <==
x,qOut,qIn
0.05236,74.974,75.095
0.15708,74.994,75.02
0.2618,74.983,74.41
0.36652,75.012,74.651
0.47124,75.145,75.436
0.57596,75.212,75.292
0.68068,75.118,75.509
0.7854,74.946,75.585
0.89012,74.811,74.097
0.99484,74.887,74.283
1.0996,75.022,75.269
1.2043,75.081,75.479
1.309,74.945,74.51
1.4137,74.774,74.661
1.5184,74.772,75.589
1.6232,74.951,75.358
1.7279,75.275,74.436
1.8326,75.443,74.829
1.9373,75.333,75.621
2.042,75.044,75.245
2.1468,74.713,74.178
2.2515,74.654,74.999
2.3562,74.813,75.273
2.4609,75.029,75.548
2.5656,75.131,75.33
2.6703,75.081,74.654
2.7751,75.014,74.518
2.8798,74.986,75.036
2.9845,75.031,75.115
3.0892,75.021,74.747
3.1939,74.941,74.555
3.2987,74.862,75.331
3.4034,74.86,75.865
3.5081,75.007,74.65
3.6128,75.192,74.075
3.7176,75.297,74.639
3.8223,75.21,75.123
3.927,74.963,75.298
4.0317,74.752,75.561
4.1364,74.689,74.988
4.2412,74.846,74.535
4.3459,75.066,74.915
4.4506,75.198,75.282
4.5553,75.188,75.632
4.66,75.005,74.886
4.7647,74.777,74.58
4.8695,74.677,74.782
4.9742,74.761,74.88
5.0789,75.047,75.648
5.1836,75.268,75.032
5.2883,75.258,74.061
5.3931,75.086,75.001
5.4978,74.87,75.643
5.6025,74.913,74.947
5.7072,75.092,74.927
5.812,75.223,75.214
5.9167,75.124,74.688
6.0214,74.913,74.546
6.1261,74.813,75.239
6.2309,74.846,75.214


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_200.csv <==
x,qOut,qIn
0.05236,75.207,75.801
0.15708,75.127,74.849
0.2618,74.963,74.396
0.36652,74.824,75.065
0.47124,74.828,74.707
0.57596,74.986,74.941
0.68068,75.09,75.526
0.7854,75.06,74.96
0.89012,74.848,74.912
0.99484,74.767,75.104
1.0996,74.912,74.651
1.2043,75.145,74.927
1.309,75.286,75.798
1.4137,75.123,75.037
1.5184,74.878,74.084
1.6232,74.748,74.894
1.7279,74.897,75.379
1.8326,75.113,74.62
1.9373,75.165,75.061
2.042,75.062,75.597
2.1468,74.862,74.892
2.2515,74.851,74.69
2.3562,74.99,74.753
2.4609,75.136,74.6
2.5656,75.138,74.663
2.6703,74.978,75.014
2.7751,74.841,76.216
2.8798,74.824,75.818
2.9845,74.99,73.886
3.0892,75.177,74.221
3.1939,75.24,75.339
3.2987,75.147,75.384
3.4034,74.897,74.509
3.5081,74.671,74.778
3.6128,74.62,75.604
3.7176,74.764,75.889
3.8223,75.086,74.668
3.927,75.362,74.274
4.0317,75.394,75.273
4.1364,75.186,75.29
4.2412,74.785,74.828
4.3459,74.579,74.924
4.4506,74.668,74.697
4.5553,74.928,75.086
4.66,75.192,75.23
4.7647,75.282,74.929
4.8695,75.253,74.716
4.9742,75.165,74.993
5.0789,75.063,75.572
5.1836,74.949,75.502
5.2883,74.869,74.778
5.3931,74.851,74.564
5.4978,74.911,74.785
5.6025,74.969,74.968
5.7072,74.983,75.129
5.812,74.972,75.358
5.9167,74.963,74.916
6.0214,75.004,74.098
6.1261,75.083,74.702
6.2309,75.163,75.509


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_201.csv <==
x,qOut,qIn
0.05236,75.177,75.482
0.15708,75.279,74.902
0.2618,75.17,73.908
0.36652,74.951,74.923
0.47124,74.745,75.352
0.57596,74.664,74.671
0.68068,74.711,75.276
0.7854,74.867,75.581
0.89012,75.112,75.208
0.99484,75.331,74.915
1.0996,75.363,74.344
1.2043,75.199,74.908
1.309,74.869,75.389
1.4137,74.665,74.833
1.5184,74.69,74.56
1.6232,74.879,75.206
1.7279,75.132,75.109
1.8326,75.287,74.44
1.9373,75.301,75.007
2.042,75.196,75.62
2.1468,75.001,75.037
2.2515,74.851,74.966
2.3562,74.822,74.872
2.4609,74.888,74.485
2.5656,75.003,75.416
2.6703,75.035,75.864
2.7751,74.99,74.716
2.8798,74.932,74.681
2.9845,74.926,75.002
3.0892,75.014,74.804
3.1939,75.112,74.444
3.2987,75.151,74.68
3.4034,75.066,75.917
3.5081,74.927,75.454
3.6128,74.867,74.516
3.7176,74.926,74.56
3.8223,75.111,74.926
3.927,75.217,75.548
4.0317,75.13,75.787
4.1364,74.918,74.83
4.2412,74.681,73.771
4.3459,74.686,74.816
4.4506,74.887,75.617
4.5553,75.122,75.523
4.66,75.22,74.848
4.7647,75.11,74.664
4.8695,74.977,74.954
4.9742,74.94,75.019
5.0789,75.087,75.455
5.1836,75.187,75.311
5.2883,75.083,74.654
5.3931,74.86,74.899
5.4978,74.655,75.443
5.6025,74.776,74.564
5.7072,75.059,74.336
5.812,75.277,74.563
5.9167,75.207,75.457
6.0214,74.961,75.585
6.1261,74.843,74.993
6.2309,74.918,74.994


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_202.csv <==
x,qOut,qIn
0.05236,74.764,74.939
0.15708,74.767,75.2
0.2618,74.92,74.948
0.36652,75.122,75.045
0.47124,75.249,74.927
0.57596,75.158,74.782
0.68068,74.967,75.231
0.7854,74.818,75.254
0.89012,74.836,75.09
0.99484,74.973,74.832
1.0996,75.094,74.516
1.2043,75.143,74.586
1.309,75.082,75.601
1.4137,75.006,75.679
1.5184,74.97,74.385
1.6232,74.986,74.427
1.7279,75.045,75.277
1.8326,75.096,75.196
1.9373,75.093,75.833
2.042,75.029,75.302
2.1468,74.9,73.907
2.2515,74.805,74.399
2.3562,74.821,75.103
2.4609,74.92,75.576
2.5656,75.049,75.653
2.6703,75.058,75.446
2.7751,75.017,74.107
2.8798,75.021,74.228
2.9845,75.163,75.731
3.0892,75.289,74.946
3.1939,75.179,74.279
3.2987,74.892,75.375
3.4034,74.547,75.908
3.5081,74.605,74.703
3.6128,74.981,74.255
3.7176,75.372,74.803
3.8223,75.464,75.739
3.927,75.136,75.026
4.0317,74.759,74.171
4.1364,74.586,75.022
4.2412,74.8,75.316
4.3459,75.104,75.025
4.4506,75.269,75.104
4.5553,75.265,74.92
4.66,75.108,75.034
4.7647,74.969,75.272
4.8695,74.893,75.061
4.9742,74.881,74.964
5.0789,74.921,74.577
5.1836,74.966,74.597
5.2883,75,75.069
5.3931,75.029,75.032
5.4978,75.059,75.259
5.6025,75.092,75.531
5.7072,75.101,74.909
5.812,75.087,74.584
5.9167,75.055,74.788
6.0214,75.031,74.972
6.1261,74.974,75.293
6.2309,74.883,75.094


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_203.csv <==
x,qOut,qIn
0.05236,74.905,75.356
0.15708,75.109,75.958
0.2618,75.16,75.11
0.36652,75.054,74.198
0.47124,74.839,74.607
0.57596,74.841,75.007
0.68068,75.004,75.611
0.7854,75.153,75.276
0.89012,75.098,74.828
0.99484,74.892,75.204
1.0996,74.804,74.659
1.2043,74.889,74.808
1.309,75.139,75.096
1.4137,75.203,74.926
1.5184,75.046,75.302
1.6232,74.834,75.123
1.7279,74.758,75.024
1.8326,74.947,75.003
1.9373,75.168,74.483
2.042,75.26,74.948
2.1468,75.091,75.235
2.2515,74.863,74.972
2.3562,74.792,75.298
2.4609,74.888,74.973
2.5656,75.107,74.257
2.6703,75.205,74.978
2.7751,75.147,75.724
2.8798,75.004,75.251
2.9845,74.858,74.683
3.0892,74.824,74.935
3.1939,74.904,75.169
3.2987,75.037,74.852
3.4034,75.155,74.683
3.5081,75.124,75.392
3.6128,74.977,75.383
3.7176,74.836,75.327
3.8223,74.826,75.28
3.927,74.996,74.591
4.0317,75.167,74.054
4.1364,75.221,75.191
4.2412,75.063,74.854
4.3459,74.853,74.334
4.4506,74.77,75.192
4.5553,74.848,75.667
4.66,75.076,75.325
4.7647,75.274,75.493
4.8695,75.33,74.998
4.9742,75.224,74.018
5.0789,74.958,74.874
5.1836,74.704,75.798
5.2883,74.603,75.515
5.3931,74.671,74.622
5.4978,74.884,74.371
5.6025,75.098,75.08
5.7072,75.258,75.479
5.812,75.33,74.909
5.9167,75.281,75.048
6.0214,75.083,75.576
6.1261,74.87,74.606
6.2309,74.773,74.14


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_204.csv <==
x,qOut,qIn
0.05236,75.028,74.65
0.15708,75.033,74.525
0.2618,75.028,74.939
0.36652,75.005,75.519
0.47124,74.955,75.457
0.57596,74.893,74.97
0.68068,74.887,75.337
0.7854,74.954,74.632
0.89012,75.092,74.209
0.99484,75.153,75.233
1.0996,75.061,75.451
1.2043,74.891,75.057
1.309,74.739,74.931
1.4137,74.822,74.594
1.5184,75.079,74.74
1.6232,75.339,75.715
1.7279,75.423,75.712
1.8326,75.192,74.576
1.9373,74.85,74.094
2.042,74.621,74.978
2.1468,74.704,76.034
2.2515,74.965,75.039
2.3562,75.131,74.095
2.4609,75.134,75.021
2.5656,74.962,74.989
2.6703,74.921,74.435
2.7751,75.04,75.255
2.8798,75.185,75.448
2.9845,75.198,74.728
3.0892,75.027,75.311
3.1939,74.895,75.56
3.2987,74.893,74.673
3.4034,75.064,74.283
3.5081,75.12,74.792
3.6128,75.001,75.09
3.7176,74.834,75.523
3.8223,74.771,75.12
3.927,74.92,74.784
4.0317,75.116,75.303
4.1364,75.244,75.064
4.2412,75.22,74.377
4.3459,75.087,74.746
4.4506,74.895,75.667
4.5553,74.725,75.377
4.66,74.651,74.446
4.7647,74.795,75.054
4.8695,75.071,75.328
4.9742,75.316,75.123
5.0789,75.358,74.79
5.1836,75.146,74.587
5.2883,74.896,75.372
5.3931,74.759,75.38
5.4978,74.85,74.809
5.6025,75.01,74.917
5.7072,75.103,74.743
5.812,75.111,75.106
5.9167,75.04,74.867
6.0214,74.997,74.897
6.1261,74.992,75.397
6.2309,75.011,75.154


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_205.csv <==
x,qOut,qIn
0.05236,74.565,74.857
0.15708,74.653,74.591
0.2618,74.898,75.253
0.36652,75.093,75.625
0.47124,75.063,74.726
0.57596,74.964,74.688
0.68068,74.954,75.272
0.7854,75.026,75.131
0.89012,75.135,74.87
0.99484,75.098,75.02
1.0996,74.971,75.134
1.2043,74.866,75.294
1.309,74.89,74.688
1.4137,75.024,74.152
1.5184,75.132,74.686
1.6232,75.157,76.095
1.7279,75.063,74.563
1.8326,74.967,73.924
1.9373,74.942,75.793
2.042,74.986,75.892
2.1468,75.075,74.596
2.2515,75.099,74.536
2.3562,75.022,75.046
2.4609,74.891,74.993
2.5656,74.763,75.478
2.6703,74.766,75.279
2.7751,74.887,74.233
2.8798,75.05,74.434
2.9845,75.169,75.681
3.0892,75.175,75.787
3.1939,75.102,75.018
3.2987,75.005,74.36
3.4034,74.934,75.217
3.5081,74.922,75.51
3.6128,74.951,74.614
3.7176,74.983,74.574
3.8223,74.977,74.803
3.927,74.922,74.845
4.0317,74.904,75.465
4.1364,74.971,75.641
4.2412,75.149,74.942
4.3459,75.279,74.35
4.4506,75.243,74.298
4.5553,75.081,74.891
4.66,74.869,75.682
4.7647,74.789,75.68
4.8695,74.814,75.241
4.9742,74.9,75.118
5.0789,75,74.225
5.1836,75.146,74.536
5.2883,75.224,74.999
5.3931,75.148,75.304
5.4978,74.839,75.011
5.6025,74.573,74.477
5.7072,74.634,74.913
5.812,74.97,75.473
5.9167,75.454,75.105
6.0214,75.586,74.993
6.1261,75.313,74.841
6.2309,74.877,75.039


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_206.csv <==
x,qOut,qIn
0.05236,75.098,74.511
0.15708,75.011,75.015
0.2618,74.953,74.613
0.36652,74.942,75.442
0.47124,74.982,75.614
0.57596,74.992,74.4
0.68068,74.975,74.567
0.7854,74.967,75.299
0.89012,75.006,75.341
0.99484,75.072,74.595
1.0996,75.07,74.433
1.2043,74.999,75.209
1.309,74.874,75.602
1.4137,74.877,75.251
1.5184,75.015,74.669
1.6232,75.178,73.958
1.7279,75.24,75.063
1.8326,75.109,75.867
1.9373,74.923,75.318
2.042,74.803,75.415
2.1468,74.84,74.891
2.2515,74.967,74.128
2.3562,75.089,74.532
2.4609,75.15,75.263
2.5656,75.101,74.823
2.6703,74.916,74.614
2.7751,74.728,75.562
2.8798,74.687,75.55
2.9845,74.924,74.371
3.0892,75.312,74.905
3.1939,75.501,76.042
3.2987,75.374,75.382
3.4034,74.876,74.268
3.5081,74.526,74.53
3.6128,74.556,75.269
3.7176,74.832,75.43
3.8223,75.149,74.573
3.927,75.209,74.824
4.0317,75.136,75.509
4.1364,75.065,75.001
4.2412,75.114,74.692
4.3459,75.192,75.154
4.4506,75.165,75.015
4.5553,75.04,74.79
4.66,74.846,74.988
4.7647,74.785,74.693
4.8695,74.874,75.136
4.9742,75.023,75.505
5.0789,75.125,74.972
5.1836,75.085,74.762
5.2883,74.99,75.044
5.3931,74.915,75.074
5.4978,74.921,74.929
5.6025,74.945,74.784
5.7072,74.94,75.223
5.812,74.928,75.165
5.9167,74.938,74.479
6.0214,75.016,74.801
6.1261,75.101,75.812
6.2309,75.143,75.3


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_207.csv <==
x,qOut,qIn
0.05236,75.019,75.395
0.15708,74.953,75.102
0.2618,74.974,74.558
0.36652,75.046,74.089
0.47124,75.113,75.252
0.57596,75.111,76.027
0.68068,75.055,75.378
0.7854,74.975,74.633
0.89012,74.893,74.724
0.99484,74.869,74.962
1.0996,74.916,75.007
1.2043,74.979,75.404
1.309,74.988,74.625
1.4137,74.869,74.245
1.5184,74.769,75.117
1.6232,74.8,75.085
1.7279,75.047,75.316
1.8326,75.292,75.66
1.9373,75.315,75.047
2.042,75.145,75.043
2.1468,74.868,75.056
2.2515,74.823,74.257
2.3562,74.93,74.509
2.4609,75.021,75.35
2.5656,74.929,75.293
2.6703,74.775,74.536
2.7751,74.8,74.828
2.8798,75.004,75.897
2.9845,75.328,75.212
3.0892,75.437,74.019
3.1939,75.281,74.266
3.2987,74.992,75.6
3.4034,74.726,74.809
3.5081,74.676,74.265
3.6128,74.788,76.005
3.7176,74.969,75.579
3.8223,75.125,74.779
3.927,75.207,74.91
4.0317,75.19,74.544
4.1364,75.08,74.938
4.2412,74.891,75.576
4.3459,74.731,75.231
4.4506,74.717,74.728
4.5553,74.857,74.624
4.66,75.128,74.945
4.7647,75.316,75.119
4.8695,75.293,74.994
4.9742,75.107,75.165
5.0789,74.837,74.893
5.1836,74.761,74.747
5.2883,74.889,75.162
5.3931,75.089,75.23
5.4978,75.214,75.044
5.6025,75.124,75.102
5.7072,74.939,74.762
5.812,74.8,75.255
5.9167,74.834,75.234
6.0214,74.99,74.301
6.1261,75.104,74.578
6.2309,75.123,75.213


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_208.csv <==
x,qOut,qIn
0.05236,75.256,74.617
0.15708,75.242,74.654
0.2618,75.051,75.156
0.36652,74.832,75.04
0.47124,74.723,75.106
0.57596,74.765,74.625
0.68068,74.906,74.645
0.7854,75.086,75.726
0.89012,75.25,75.682
0.99484,75.314,74.461
1.0996,75.242,74.372
1.2043,75.085,74.998
1.309,74.908,74.895
1.4137,74.836,75.016
1.5184,74.851,75.076
1.6232,74.908,74.863
1.7279,74.955,75.066
1.8326,75.03,75.414
1.9373,75.14,75.189
2.042,75.218,74.689
2.1468,75.181,74.983
2.2515,74.967,75.527
2.3562,74.757,75.089
2.4609,74.683,74.391
2.5656,74.843,74.708
2.6703,75.041,75.434
2.7751,75.126,75.469
2.8798,75.108,74.44
2.9845,75.035,75.088
3.0892,75.047,75.775
3.1939,75.088,74.834
3.2987,75.102,75.128
3.4034,75.039,74.848
3.5081,74.956,74.454
3.6128,74.908,74.881
3.7176,74.903,74.946
3.8223,74.935,75.655
3.927,74.976,75.687
4.0317,75.021,74.462
4.1364,75.068,74.007
4.2412,75.112,74.57
4.3459,75.141,75.47
4.4506,75.11,76.129
4.5553,75.016,75.085
4.66,74.86,74.444
4.7647,74.809,75.18
4.8695,74.928,75.057
4.9742,75.107,74.338
5.0789,75.205,75.396
5.1836,75.005,75.76
5.2883,74.725,74.945
5.3931,74.603,74.44
5.4978,74.846,75.005
5.6025,75.249,74.881
5.7072,75.438,74.774
5.812,75.329,74.91
5.9167,74.909,75.128
6.0214,74.66,75.438
6.1261,74.738,75.428
6.2309,75.001,75.188


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_209.csv <==
x,qOut,qIn
0.05236,74.875,75.283
0.15708,75.075,74.57
0.2618,75.191,74.431
0.36652,75.175,75.034
0.47124,75.015,75.755
0.57596,74.903,75.106
0.68068,74.895,74.29
0.7854,74.955,74.667
0.89012,75.03,75.909
0.99484,75.051,75.506
1.0996,75.025,74.803
1.2043,74.973,74.583
1.309,74.913,74.755
1.4137,74.887,74.915
1.5184,74.918,74.942
1.6232,74.983,74.997
1.7279,75.045,75.339
1.8326,75.045,75.499
1.9373,75.046,75.253
2.042,75.087,74.327
2.1468,75.2,74.037
2.2515,75.224,74.676
2.3562,75.063,76.076
2.4609,74.82,75.342
2.5656,74.632,74.663
2.6703,74.753,75.737
2.7751,75.055,75.05
2.8798,75.33,74.444
2.9845,75.373,75.643
3.0892,75.118,75.545
3.1939,74.777,74.169
3.2987,74.554,74.285
3.4034,74.619,75.828
3.5081,74.903,75.532
3.6128,75.183,74.401
3.7176,75.333,74.354
3.8223,75.252,74.722
3.927,75.097,75.218
4.0317,75.01,75.727
4.1364,74.999,75.176
4.2412,75.028,75.035
4.3459,74.985,74.918
4.4506,74.946,74.423
4.5553,74.95,74.909
4.66,75.017,75.571
4.7647,74.979,75.139
4.8695,74.852,74.725
4.9742,74.77,74.664
5.0789,74.874,74.98
5.1836,75.155,75.208
5.2883,75.331,75.012
5.3931,75.288,75.221
5.4978,74.965,75.03
5.6025,74.742,74.442
5.7072,74.795,75.119
5.812,75.008,75.356
5.9167,75.21,74.833
6.0214,75.133,74.949
6.1261,74.932,74.87
6.2309,74.792,75.17


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_210.csv <==
x,qOut,qIn
0.05236,75.131,75.67
0.15708,75.093,74.728
0.2618,74.984,74.853
0.36652,74.892,74.862
0.47124,74.903,75.039
0.57596,75.005,75.52
0.68068,75.063,74.832
0.7854,75.035,73.988
0.89012,74.9,75.015
0.99484,74.859,75.791
1.0996,74.966,75.397
1.2043,75.133,75.354
1.309,75.243,74.773
1.4137,75.164,74.479
1.5184,75.012,75.058
1.6232,74.885,75.285
1.7279,74.867,74.76
1.8326,74.853,74.393
1.9373,74.82,75.201
2.042,74.836,75.498
2.1468,74.978,74.808
2.2515,75.239,74.909
2.3562,75.398,74.998
2.4609,75.361,75.196
2.5656,75.067,75.021
2.6703,74.816,74.405
2.7751,74.767,74.601
2.8798,74.861,75.561
2.9845,74.989,75.713
3.0892,74.995,74.83
3.1939,74.976,74.634
3.2987,74.989,74.78
3.4034,75.07,74.864
3.5081,75.087,75.517
3.6128,75.002,75.216
3.7176,74.882,75.085
3.8223,74.807,75.162
3.927,74.89,74.747
4.0317,75.07,74.247
4.1364,75.23,74.839
4.2412,75.255,75.124
4.3459,75.066,75.207
4.4506,74.842,75.279
4.5553,74.75,74.775
4.66,74.931,75.284
4.7647,75.223,75.4
4.8695,75.341,74.586
4.9742,75.218,74.297
5.0789,74.846,75.812
5.1836,74.607,75.98
5.2883,74.643,74.234
5.3931,74.866,74.259
5.4978,75.141,75.401
5.6025,75.253,74.967
5.7072,75.206,74.837
5.812,75.07,75.1
5.9167,74.924,75.277
6.0214,74.879,74.661
6.1261,74.94,74.319
6.2309,75.048,75.401


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_211.csv <==
x,qOut,qIn
0.05236,75.05,74.897
0.15708,74.989,75.372
0.2618,74.867,75.296
0.36652,74.809,75.179
0.47124,74.922,74.976
0.57596,75.082,74.696
0.68068,75.133,74.279
0.7854,75.073,74.819
0.89012,74.931,75.191
0.99484,74.879,75.38
1.0996,74.939,75.487
1.2043,75.065,74.854
1.309,75.202,74.52
1.4137,75.269,74.871
1.5184,75.209,75.298
1.6232,75.034,74.878
1.7279,74.77,74.447
1.8326,74.614,75.236
1.9373,74.681,75.633
2.042,74.916,75.12
2.1468,75.228,75.343
2.2515,75.349,75.253
2.3562,75.231,73.988
2.4609,74.988,74.283
2.5656,74.764,76.336
2.6703,74.729,75.574
2.7751,74.812,73.827
2.8798,74.939,74.132
2.9845,75.043,75.434
3.0892,75.159,75.367
3.1939,75.229,75.179
3.2987,75.196,74.85
3.4034,75.004,75.287
3.5081,74.814,75.2
3.6128,74.8,74.755
3.7176,74.926,74.329
3.8223,75.103,75.396
3.927,75.042,75.905
4.0317,74.856,74.9
4.1364,74.741,74.58
4.2412,74.885,74.154
4.3459,75.187,74.854
4.4506,75.347,76.057
4.5553,75.284,75.238
4.66,74.973,74.794
4.7647,74.779,75.161
4.8695,74.824,74.782
4.9742,75.004,74.925
5.0789,75.18,75.195
5.1836,75.137,74.829
5.2883,74.96,74.905
5.3931,74.799,74.732
5.4978,74.8,74.948
5.6025,74.993,75.129
5.7072,75.187,75.103
5.812,75.258,75.247
5.9167,75.104,74.66
6.0214,74.919,74.511
6.1261,74.873,75.439
6.2309,74.942,75.173


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_212.csv <==
x,qOut,qIn
0.05236,75.007,75.16
0.15708,74.873,73.909
0.2618,74.832,74.577
0.36652,74.877,74.808
0.47124,74.974,75.431
0.57596,74.984,75.831
0.68068,74.956,75.134
0.7854,74.973,74.642
0.89012,75.11,74.52
0.99484,75.307,75.302
1.0996,75.355,75.659
1.2043,75.193,74.712
1.309,74.801,74.335
1.4137,74.54,75.318
1.5184,74.602,75.437
1.6232,74.895,75.18
1.7279,75.266,74.45
1.8326,75.374,74.347
1.9373,75.234,74.997
2.042,75.005,75.193
2.1468,74.864,75.853
2.2515,74.9,75.64
2.3562,74.977,74.333
2.4609,75.024,74.595
2.5656,74.993,75.432
2.6703,74.991,74.812
2.7751,74.983,74.18
2.8798,74.931,75.379
2.9845,74.794,75.493
3.0892,74.746,74.399
3.1939,74.906,74.929
3.2987,75.177,75.192
3.4034,75.417,75.035
3.5081,75.329,75.054
3.6128,75.035,74.788
3.7176,74.758,74.848
3.8223,74.717,75.383
3.927,74.89,74.827
4.0317,75.066,74.371
4.1364,75.157,75.226
4.2412,75.106,75.697
4.3459,75.021,74.812
4.4506,74.954,74.813
4.5553,74.927,75.095
4.66,74.953,74.815
4.7647,74.994,74.782
4.8695,74.997,74.887
4.9742,74.96,75.267
5.0789,74.891,75.312
5.1836,74.905,74.622
5.2883,75.018,74.544
5.3931,75.158,74.949
5.4978,75.24,75.276
5.6025,75.152,74.984
5.7072,74.97,74.754
5.812,74.817,74.721
5.9167,74.807,75.412
6.0214,74.943,75.361
6.1261,75.076,74.914
6.2309,75.119,75.547


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_213.csv <==
x,qOut,qIn
0.05236,75.124,74.721
0.15708,75.145,73.957
0.2618,75.134,74.777
0.36652,75.096,75.342
0.47124,75.035,75.3
0.57596,74.918,75.646
0.68068,74.801,75.35
0.7854,74.762,74.196
0.89012,74.875,75.154
0.99484,75.09,75.646
1.0996,75.204,74.828
1.2043,75.143,74.4
1.309,74.867,74.558
1.4137,74.684,75.188
1.5184,74.767,75.559
1.6232,75.036,75.264
1.7279,75.355,74.628
1.8326,75.403,74.626
1.9373,75.215,75.421
2.042,74.958,75.461
2.1468,74.813,74.265
2.2515,74.829,74.581
2.3562,74.869,75.522
2.4609,74.899,75.06
2.5656,74.909,74.291
2.6703,75.019,74.869
2.7751,75.145,75.799
2.8798,75.196,75.74
2.9845,75.089,74.767
3.0892,74.952,74.766
3.1939,74.906,74.776
3.2987,74.93,74.476
3.4034,74.966,75.071
3.5081,74.887,75.828
3.6128,74.797,75.45
3.7176,74.792,74.545
3.8223,74.95,74.634
3.927,75.185,74.897
4.0317,75.324,75.37
4.1364,75.288,75.182
4.2412,75.02,74.784
4.3459,74.727,75.105
4.4506,74.65,74.951
4.5553,74.807,74.932
4.66,75.16,74.986
4.7647,75.339,74.538
4.8695,75.239,74.913
4.9742,74.993,75.496
5.0789,74.777,75.042
5.1836,74.832,74.69
5.2883,75.008,75.288
5.3931,75.146,75.233
5.4978,75.107,75.21
5.6025,74.975,75.307
5.7072,74.884,74.373
5.812,74.864,74.853
5.9167,74.915,74.789
6.0214,74.963,74.315
6.1261,75.014,75.353
6.2309,75.069,76.054


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_214.csv <==
x,qOut,qIn
0.05236,75.062,75.148
0.15708,74.812,75.026
0.2618,74.768,74.874
0.36652,74.885,74.748
0.47124,75.056,74.938
0.57596,75.072,75.122
0.68068,75.041,74.824
0.7854,75.04,74.83
0.89012,75.123,75.704
0.99484,75.152,75.346
1.0996,75.094,74.233
1.2043,75.001,74.945
1.309,74.94,75.602
1.4137,74.928,74.494
1.5184,74.908,74.656
1.6232,74.882,75.431
1.7279,74.864,74.958
1.8326,74.932,74.787
1.9373,75.043,75.092
2.042,75.134,74.979
2.1468,75.146,74.883
2.2515,75.088,74.732
2.3562,75.025,74.788
2.4609,74.987,75.309
2.5656,74.991,75.059
2.6703,74.996,74.932
2.7751,74.999,75.132
2.8798,75.005,75.324
2.9845,75.021,75.248
3.0892,75.013,74.909
3.1939,74.957,74.196
3.2987,74.882,74.488
3.4034,74.823,75.501
3.5081,74.851,75.387
3.6128,74.945,74.733
3.7176,75.062,75.343
3.8223,75.153,75.651
3.927,75.202,74.642
4.0317,75.187,73.896
4.1364,75.096,74.244
4.2412,74.915,75.93
4.3459,74.719,75.787
4.4506,74.654,75.234
4.5553,74.764,74.378
4.66,75.059,74.11
4.7647,75.342,75.54
4.8695,75.414,75.779
4.9742,75.247,74.987
5.0789,74.849,74.581
5.1836,74.573,74.939
5.2883,74.618,75.189
5.3931,74.901,74.78
5.4978,75.282,74.975
5.6025,75.359,75.357
5.7072,75.13,74.859
5.812,74.825,74.637
5.9167,74.7,75.596
6.0214,74.927,75.515
6.1261,75.194,74.595
6.2309,75.294,74.821


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_215.csv <==
x,qOut,qIn
0.05236,75.204,74.176
0.15708,75.097,75.106
0.2618,74.931,75.824
0.36652,74.834,75.088
0.47124,74.906,74.487
0.57596,75.04,74.966
0.68068,75.123,74.67
0.7854,75.133,74.618
0.89012,75.074,75.446
0.99484,75.027,75.474
1.0996,75.008,74.635
1.2043,75.015,74.238
1.309,75.044,75.711
1.4137,75.077,76.111
1.5184,75.055,75.303
1.6232,74.964,74.109
1.7279,74.799,74.244
1.8326,74.719,75.01
1.9373,74.788,75.396
2.042,74.935,75.408
2.1468,75.06,74.559
2.2515,75.05,75.032
2.3562,75.036,75.906
2.4609,75.09,74.905
2.5656,75.265,74.269
2.6703,75.296,75.033
2.7751,75.069,75.35
2.8798,74.744,75.038
2.9845,74.534,75.001
3.0892,74.725,74.985
3.1939,75.087,75.174
3.2987,75.375,75.377
3.4034,75.368,74.596
3.5081,75.149,74.435
3.6128,74.932,75.001
3.7176,74.811,75.521
3.8223,74.837,75.311
3.927,74.911,75.109
4.0317,75.01,74.607
4.1364,75.11,74.617
4.2412,75.18,74.943
4.3459,75.145,75.139
4.4506,75.02,75.432
4.5553,74.885,75.221
4.66,74.82,74.848
4.7647,74.896,74.584
4.8695,75.05,74.507
4.9742,75.18,75.527
5.0789,75.183,75.086
5.1836,75.008,74.521
5.2883,74.824,75.33
5.3931,74.77,74.911
5.4978,74.958,74.851
5.6025,75.196,75.393
5.7072,75.244,74.927
5.812,75.099,75.167
5.9167,74.807,74.707
6.0214,74.726,74.735
6.1261,74.873,75.695
6.2309,75.091,75.316


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_216.csv <==
x,qOut,qIn
0.05236,74.72,74.941
0.15708,74.965,75.253
0.2618,75.141,74.895
0.36652,75.166,75.27
0.47124,75.003,74.858
0.57596,74.878,74.354
0.68068,74.892,75.084
0.7854,75.001,75.329
0.89012,75.135,75.025
0.99484,75.139,74.961
1.0996,75.041,74.631
1.2043,74.929,75.199
1.309,74.89,75.785
1.4137,74.965,75.048
1.5184,75.051,74.119
1.6232,75.08,74.853
1.7279,74.998,75.948
1.8326,74.898,75.294
1.9373,74.871,74.314
2.042,74.918,74.29
2.1468,75.012,75.191
2.2515,75.069,75.413
2.3562,75.094,75.049
2.4609,75.098,74.753
2.5656,75.087,75.186
2.6703,75.057,75.071
2.7751,75.041,74.429
2.8798,75.046,75.551
2.9845,75.068,75.546
3.0892,75.004,74.591
3.1939,74.883,74.251
3.2987,74.805,74.832
3.4034,74.875,75.1
3.5081,75.05,74.57
3.6128,75.131,75.059
3.7176,75.085,75.308
3.8223,74.918,74.993
3.927,74.92,75.439
4.0317,75.075,75.67
4.1364,75.22,74.868
4.2412,75.173,74.291
4.3459,74.911,74.774
4.4506,74.692,74.991
4.5553,74.639,74.715
4.66,74.815,75.893
4.7647,74.997,75.967
4.8695,75.122,74.555
4.9742,75.208,74.014
5.0789,75.288,75.022
5.1836,75.294,75.398
5.2883,75.121,74.834
5.3931,74.844,74.825
5.4978,74.575,75.231
5.6025,74.626,74.946
5.7072,74.935,74.846
5.812,75.283,74.95
5.9167,75.437,74.859
6.0214,75.231,75.514
6.1261,74.893,75.392
6.2309,74.655,74.425


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_217.csv <==
x,qOut,qIn
0.05236,74.797,74.492
0.15708,75.035,74.868
0.2618,75.247,75.633
0.36652,75.285,75.474
0.47124,75.037,74.599
0.57596,74.815,75.208
0.68068,74.848,75.748
0.7854,75.051,74.907
0.89012,75.277,74.378
0.99484,75.127,74.765
1.0996,74.76,75.18
1.2043,74.474,75.507
1.309,74.554,74.768
1.4137,74.94,74.576
1.5184,75.29,75.269
1.6232,75.446,75.166
1.7279,75.311,74.99
1.8326,75.099,75.268
1.9373,74.934,74.565
2.042,74.847,74.393
2.1468,74.838,76.056
2.2515,74.889,75.429
2.3562,74.992,74.064
2.4609,75.093,74.595
2.5656,75.123,75.697
2.6703,75.048,75.021
2.7751,74.957,74.413
2.8798,74.909,75.07
2.9845,74.936,75.538
3.0892,74.964,74.908
3.1939,74.986,74.925
3.2987,75.012,74.742
3.4034,75.055,74.935
3.5081,75.055,75.134
3.6128,74.995,74.801
3.7176,74.929,74.785
3.8223,74.918,75.399
3.927,75.007,75.244
4.0317,75.109,74.927
4.1364,75.165,74.709
4.2412,75.127,75.394
4.3459,75.033,75.205
4.4506,74.924,74.056
4.5553,74.84,74.64
4.66,74.817,75.716
4.7647,74.884,75.162
4.8695,75,75.059
4.9742,75.109,74.569
5.0789,75.154,74.794
5.1836,75.127,75.227
5.2883,75.045,74.995
5.3931,74.937,75.546
5.4978,74.824,75.268
5.6025,74.79,74.644
5.7072,74.884,74.228
5.812,75.049,75.016
5.9167,75.207,75.863
6.0214,75.162,75.454
6.1261,74.968,74.531
6.2309,74.789,74.097


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_218.csv <==
x,qOut,qIn
0.05236,74.811,75.115
0.15708,74.786,75.379
0.2618,74.86,74.838
0.36652,74.975,74.537
0.47124,75.064,74.979
0.57596,75.056,75.231
0.68068,75.003,75.4
0.7854,74.962,75.791
0.89012,74.982,74.626
0.99484,75.016,73.621
1.0996,75.02,74.497
1.2043,74.993,75.808
1.309,74.947,75.524
1.4137,74.901,74.81
1.5184,74.884,74.707
1.6232,74.935,75.213
1.7279,75.09,74.656
1.8326,75.277,74.53
1.9373,75.291,75.406
2.042,75.096,75.149
2.1468,74.701,74.961
2.2515,74.535,74.914
2.3562,74.727,74.841
2.4609,75.09,75.299
2.5656,75.386,75.812
2.6703,75.293,74.781
2.7751,75.004,73.987
2.8798,74.761,74.814
2.9845,74.789,75.085
3.0892,74.967,74.761
3.1939,75.059,75.309
3.2987,75.043,75.295
3.4034,74.941,75.325
3.5081,74.994,75.357
3.6128,75.137,74.385
3.7176,75.229,74.703
3.8223,75.127,74.9
3.927,74.859,74.658
4.0317,74.666,75.584
4.1364,74.663,75.3
4.2412,74.911,74.135
4.3459,75.184,74.563
4.4506,75.314,75.676
4.5553,75.275,75.512
4.66,75.073,74.614
4.7647,74.89,75.034
4.8695,74.82,75.763
4.9742,74.86,75.455
5.0789,74.985,74.314
5.1836,75.059,74.435
5.2883,75.025,75.086
5.3931,74.924,75.3
5.4978,74.813,74.902
5.6025,74.851,74.561
5.7072,75.018,75.279
5.812,75.212,75.262
5.9167,75.325,74.751
6.0214,75.276,75.392
6.1261,75.122,74.976
6.2309,74.943,74.576


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_219.csv <==
x,qOut,qIn
0.05236,75.219,75.076
0.15708,75.133,74.656
0.2618,74.929,75.548
0.36652,74.77,75.306
0.47124,74.819,74.49
0.57596,75.097,74.861
0.68068,75.318,75.471
0.7854,75.317,75.266
0.89012,74.968,74.506
0.99484,74.635,74.843
1.0996,74.626,75.07
1.2043,74.885,75.118
1.309,75.277,74.986
1.4137,75.362,75.096
1.5184,75.186,74.765
1.6232,74.948,74.845
1.7279,74.861,75.484
1.8326,74.961,75.644
1.9373,75.044,74.9
2.042,75.04,74.414
2.1468,74.918,75.265
2.2515,74.872,75.193
2.3562,74.916,74.643
2.4609,74.99,74.725
2.5656,75.014,74.119
2.6703,74.986,74.985
2.7751,75.001,76.445
2.8798,75.075,75.194
2.9845,75.199,74.505
3.0892,75.231,75.441
3.1939,75.141,74.964
3.2987,74.985,74.635
3.4034,74.832,74.753
3.5081,74.748,75.048
3.6128,74.73,75.294
3.7176,74.789,75.281
3.8223,74.933,74.951
3.927,75.154,74.789
4.0317,75.303,75.134
4.1364,75.296,74.736
4.2412,75.068,74.793
4.3459,74.825,75.468
4.4506,74.745,75.214
4.5553,74.826,74.805
4.66,75.015,74.815
4.7647,75.136,75.204
4.8695,75.174,74.936
4.9742,75.139,74.499
5.0789,75.045,75.414
5.1836,74.912,75.702
5.2883,74.829,75.008
5.3931,74.843,74.602
5.4978,74.983,74.38
5.6025,75.112,74.848
5.7072,75.118,75.613
5.812,75.022,76.04
5.9167,74.866,74.82
6.0214,74.832,73.886
6.1261,74.94,74.429
6.2309,75.102,75.592


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_220.csv <==
x,qOut,qIn
0.05236,75.07,75.056
0.15708,75.069,75.604
0.2618,75.042,74.783
0.36652,75.014,74.598
0.47124,74.992,75.276
0.57596,74.982,75.049
0.68068,75.03,74.619
0.7854,75.112,74.821
0.89012,75.183,75.334
0.99484,75.101,75.256
1.0996,74.933,74.939
1.2043,74.81,74.825
1.309,74.857,74.983
1.4137,75.02,74.878
1.5184,75.11,74.96
1.6232,75.078,74.958
1.7279,74.914,74.859
1.8326,74.84,75.2
1.9373,74.905,75.801
2.042,75.037,75.398
2.1468,75.144,74.494
2.2515,75.134,74.621
2.3562,75.051,74.216
2.4609,74.948,74.782
2.5656,74.871,75.53
2.6703,74.844,75.107
2.7751,74.896,75.347
2.8798,75.023,75.372
2.9845,75.211,74.716
3.0892,75.342,74.495
3.1939,75.272,74.691
3.2987,75.016,75.788
3.4034,74.622,74.812
3.5081,74.444,73.901
3.6128,74.603,74.928
3.7176,74.968,75.365
3.8223,75.361,75.51
3.927,75.459,75.757
4.0317,75.276,74.781
4.1364,74.989,73.959
4.2412,74.792,75.388
4.3459,74.83,75.937
4.4506,74.936,74.997
4.5553,74.992,74.512
4.66,74.896,74.999
4.7647,74.822,75.178
4.8695,74.903,74.718
4.9742,75.087,74.643
5.0789,75.278,75.257
5.1836,75.227,75.25
5.2883,75.032,74.699
5.3931,74.874,74.775
5.4978,74.93,75.777
5.6025,75.125,75.008
5.7072,75.204,74.09
5.812,75.114,75.067
5.9167,74.859,75.89
6.0214,74.752,75.159
6.1261,74.826,74.52
6.2309,74.973,74.554


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_221.csv <==
x,qOut,qIn
0.05236,74.786,74.665
0.15708,74.613,74.406
0.2618,74.772,75.53
0.36652,75.079,75.828
0.47124,75.302,75.136
0.57596,75.208,74.383
0.68068,75.003,74.394
0.7854,74.863,75.255
0.89012,74.933,74.988
0.99484,75.028,74.692
1.0996,75.017,74.963
1.2043,74.948,75.362
1.309,74.9,75.695
1.4137,75.031,75.011
1.5184,75.195,74.27
1.6232,75.254,75.097
1.7279,75.077,75.047
1.8326,74.804,74.315
1.9373,74.668,75.058
2.042,74.724,75.768
2.1468,74.966,74.614
2.2515,75.156,74.42
2.3562,75.234,75.408
2.4609,75.218,74.964
2.5656,75.14,74.885
2.6703,75.026,75.236
2.7751,74.905,75.096
2.8798,74.835,75.5
2.9845,74.869,74.688
3.0892,74.995,74.045
3.1939,75.091,74.805
3.2987,75.102,75.511
3.4034,74.989,75.555
3.5081,74.874,75.238
3.6128,74.85,74.739
3.7176,74.922,75.059
3.8223,75.073,75.288
3.927,75.18,74.862
4.0317,75.149,74.342
4.1364,75.002,74.884
4.2412,74.779,75.325
4.3459,74.714,75.192
4.4506,74.867,74.631
4.5553,75.129,74.663
4.66,75.363,74.441
4.7647,75.359,75.108
4.8695,75.17,76.409
4.9742,74.937,75.425
5.0789,74.802,74.06
5.1836,74.828,74.8
5.2883,74.919,75.04
5.3931,74.995,74.935
5.4978,74.986,75.246
5.6025,74.89,75.519
5.7072,74.809,74.912
5.812,74.829,74.494
5.9167,75.025,75.104
6.0214,75.28,75.302
6.1261,75.346,74.944
6.2309,75.179,74.986


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_222.csv <==
x,qOut,qIn
0.05236,75.046,75.068
0.15708,75.077,74.948
0.2618,74.987,74.903
0.36652,74.861,74.815
0.47124,74.803,74.938
0.57596,74.88,75.07
0.68068,74.977,75.535
0.7854,75.033,74.482
0.89012,75.003,74.688
0.99484,75,75.893
1.0996,75.047,75.442
1.2043,75.099,74.593
1.309,75.093,74.796
1.4137,75.006,75.174
1.5184,74.935,75.101
1.6232,74.923,75.066
1.7279,74.987,75.082
1.8326,75.012,74.672
1.9373,74.987,74.517
2.042,74.964,75.307
2.1468,75,75.379
2.2515,75.093,74.326
2.3562,75.137,74.294
2.4609,75.108,75.453
2.5656,74.997,75.951
2.6703,74.948,74.967
2.7751,74.974,74.596
2.8798,75.015,74.714
2.9845,75.001,74.894
3.0892,74.931,74.728
3.1939,74.881,74.651
3.2987,74.869,75.706
3.4034,74.89,75.828
3.5081,74.922,74.834
3.6128,75.024,74.703
3.7176,75.168,74.459
3.8223,75.311,74.968
3.927,75.207,75.548
4.0317,74.897,74.594
4.1364,74.607,74.623
4.2412,74.572,75.44
4.3459,74.896,74.555
4.4506,75.29,74.639
4.5553,75.526,75.7
4.66,75.411,75.389
4.7647,75.054,74.688
4.8695,74.74,74.626
4.9742,74.619,75.043
5.0789,74.785,75.276
5.1836,74.991,75.351
5.2883,75.066,74.716
5.3931,75.023,74.635
5.4978,74.909,74.958
5.6025,74.941,74.9
5.7072,75.075,74.896
5.812,75.194,75.013
5.9167,75.173,75.096
6.0214,75.026,74.651
6.1261,74.926,75.039
6.2309,74.927,75.415


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_223.csv <==
x,qOut,qIn
0.05236,74.792,75.612
0.15708,74.809,75.213
0.2618,74.963,74.724
0.36652,75.163,75.023
0.47124,75.312,75.053
0.57596,75.21,74.947
0.68068,74.91,74.877
0.7854,74.617,74.637
0.89012,74.548,74.866
0.99484,74.805,75.825
1.0996,75.145,75.486
1.2043,75.383,74.137
1.309,75.366,74.748
1.4137,75.206,75.697
1.5184,75.043,75.108
1.6232,74.931,75.335
1.7279,74.888,74.97
1.8326,74.864,74.201
1.9373,74.892,74.7
2.042,74.97,74.928
2.1468,75.084,75.407
2.2515,75.103,75.51
2.3562,75.015,74.673
2.4609,74.913,74.518
2.5656,74.908,75.256
2.6703,75.083,75.455
2.7751,75.235,74.8
2.8798,75.228,74.555
2.9845,74.949,75.758
3.0892,74.682,75.244
3.1939,74.672,74.308
3.2987,74.872,74.686
3.4034,75.163,75.367
3.5081,75.199,75.059
3.6128,75.054,75.019
3.7176,74.897,75.418
3.8223,74.902,74.511
3.927,75.048,74.4
4.0317,75.156,75.061
4.1364,75.158,75.527
4.2412,75.022,74.987
4.3459,74.903,74.389
4.4506,74.883,74.822
4.5553,74.954,75.605
4.66,75.087,75.1
4.7647,75.157,74.502
4.8695,75.106,75.192
4.9742,74.979,75.128
5.0789,74.835,75.367
5.1836,74.83,74.967
5.2883,74.926,74.015
5.3931,75.032,74.946
5.4978,75.045,76.007
5.6025,74.983,75.374
5.7072,74.963,74.581
5.812,75.012,74.449
5.9167,75.129,74.784
6.0214,75.157,74.844
6.1261,75.064,74.768
6.2309,74.918,75.327


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_224.csv <==
x,qOut,qIn
0.05236,75.216,74.483
0.15708,75.119,74.019
0.2618,74.97,74.643
0.36652,74.882,75.645
0.47124,74.947,75.922
0.57596,75.048,75.077
0.68068,75.084,74.314
0.7854,75.07,74.563
0.89012,75.05,75.227
0.99484,75.097,74.795
1.0996,75.076,75.038
1.2043,74.951,75.467
1.309,74.708,74.854
1.4137,74.663,74.607
1.5184,74.898,75.369
1.6232,75.23,74.783
1.7279,75.433,74.799
1.8326,75.228,75.814
1.9373,74.87,75.177
2.042,74.638,74.776
2.1468,74.777,74.446
2.2515,75.09,74.624
2.3562,75.264,75.639
2.4609,75.232,75.714
2.5656,74.989,74.441
2.6703,74.835,74.425
2.7751,74.846,75.768
2.8798,74.964,75.22
2.9845,75.105,73.772
3.0892,75.135,74.921
3.1939,75.056,75.774
3.2987,74.942,75.428
3.4034,74.871,74.968
3.5081,74.957,75.273
3.6128,75.12,75.216
3.7176,75.233,74.922
3.8223,75.172,74.824
3.927,74.946,74.89
4.0317,74.737,74.809
4.1364,74.657,74.773
4.2412,74.78,75.325
4.3459,74.996,75.066
4.4506,75.203,74.665
4.5553,75.335,75.491
4.66,75.337,74.792
4.7647,75.204,73.882
4.8695,75.022,75.028
4.9742,74.871,75.526
5.0789,74.82,75.442
5.1836,74.836,75.151
5.2883,74.887,74.612
5.3931,74.964,74.865
5.4978,75.06,74.942
5.6025,75.118,75.068
5.7072,75.065,75.355
5.812,74.937,74.946
5.9167,74.788,74.703
6.0214,74.797,75.041
6.1261,74.949,75.442
6.2309,75.131,75.55


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_225.csv <==
x,qOut,qIn
0.05236,74.994,75.689
0.15708,74.931,75.035
0.2618,74.989,73.944
0.36652,75.113,74.311
0.47124,75.23,75.839
0.57596,75.205,75.625
0.68068,75.056,75.006
0.7854,74.872,74.815
0.89012,74.749,74.796
0.99484,74.815,74.58
1.0996,74.997,74.562
1.2043,75.152,75.255
1.309,75.128,75.371
1.4137,74.902,74.899
1.5184,74.747,75.101
1.6232,74.8,75.295
1.7279,75.148,75.25
1.8326,75.398,74.907
1.9373,75.301,74.358
2.042,74.966,74.499
2.1468,74.58,75.389
2.2515,74.586,75.781
2.3562,74.857,74.827
2.4609,75.171,75.032
2.5656,75.308,74.914
2.6703,75.278,74.356
2.7751,75.179,75.237
2.8798,75.048,75.298
2.9845,74.896,74.978
3.0892,74.746,75.308
3.1939,74.723,74.772
3.2987,74.851,74.56
3.4034,75.124,75.17
3.5081,75.309,75.426
3.6128,75.28,74.943
3.7176,75.101,74.723
3.8223,74.871,75.216
3.927,74.836,75.417
4.0317,74.949,75.001
4.1364,75.079,74.539
4.2412,75.092,75.082
4.3459,74.983,75.623
4.4506,74.894,74.801
4.5553,74.887,73.75
4.66,74.995,75.331
4.7647,75.09,75.829
4.8695,75.117,74.8
4.9742,75.095,74.697
5.0789,75.051,75.183
5.1836,75.04,74.679
5.2883,75.037,75.111
5.3931,75.011,75.379
5.4978,74.934,74.969
5.6025,74.83,75.028
5.7072,74.774,75.105
5.812,74.804,75.548
5.9167,74.941,74.582
6.0214,75.094,73.905
6.1261,75.158,74.957
6.2309,75.123,75.655


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_226.csv <==
x,qOut,qIn
0.05236,74.944,74.719
0.15708,75.061,75.005
0.2618,75.113,74.961
0.36652,75.044,74.77
0.47124,74.823,75.383
0.57596,74.701,75.617
0.68068,74.812,74.781
0.7854,75.066,74.685
0.89012,75.33,75.249
0.99484,75.302,74.632
1.0996,75.044,74.588
1.2043,74.757,75.006
1.309,74.653,75.558
1.4137,74.799,75.875
1.5184,75.013,75.053
1.6232,75.18,74.373
1.7279,75.215,74.287
1.8326,75.172,75.067
1.9373,75.061,75.717
2.042,74.917,74.769
2.1468,74.771,74.098
2.2515,74.762,75.4
2.3562,74.93,75.887
2.4609,75.177,74.764
2.5656,75.378,74.479
2.6703,75.312,75.55
2.7751,75.048,75.575
2.8798,74.772,74.989
2.9845,74.674,75.028
3.0892,74.8,74.951
3.1939,74.953,74.445
3.2987,75.036,74.666
3.4034,74.982,75.44
3.5081,74.948,75.405
3.6128,74.988,74.84
3.7176,75.072,74.441
3.8223,75.15,75.219
3.927,75.184,75.554
4.0317,75.168,74.748
4.1364,75.092,74.855
4.2412,74.936,75.259
4.3459,74.784,74.394
4.4506,74.776,75.124
4.5553,74.9,75.213
4.66,75.109,74.963
4.7647,75.146,75.598
4.8695,75.034,75.121
4.9742,74.91,74.561
5.0789,74.92,74.908
5.1836,75.063,75.242
5.2883,75.15,75.033
5.3931,75.121,75.167
5.4978,74.953,75.133
5.6025,74.869,74.459
5.7072,74.931,74.29
5.812,75.067,75.204
5.9167,75.179,75.619
6.0214,75.139,75.345
6.1261,75.019,74.844
6.2309,74.922,74.685


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_227.csv <==
x,qOut,qIn
0.05236,75.061,74.916
0.15708,74.943,74.914
0.2618,74.857,75.541
0.36652,74.883,75.311
0.47124,75.066,74.142
0.57596,75.205,74.537
0.68068,75.174,75.946
0.7854,75.014,75.589
0.89012,74.799,73.951
0.99484,74.745,74.484
1.0996,74.843,75.453
1.2043,75.005,75.346
1.309,75.126,75.124
1.4137,75.129,75.555
1.5184,75.056,75.202
1.6232,74.973,75.191
1.7279,74.941,74.604
1.8326,74.975,74.423
1.9373,74.988,74.768
2.042,74.945,75.053
2.1468,74.821,75.342
2.2515,74.781,75.396
2.3562,74.924,74.765
2.4609,75.177,74.149
2.5656,75.436,75.005
2.6703,75.441,75.259
2.7751,75.199,75.28
2.8798,74.875,75.596
2.9845,74.646,74.643
3.0892,74.685,74.222
3.1939,74.885,75.351
3.2987,75.093,75.491
3.4034,75.161,74.907
3.5081,75.013,74.454
3.6128,74.808,74.556
3.7176,74.709,75.665
3.8223,74.857,75.645
3.927,75.14,74.59
4.0317,75.309,74.579
4.1364,75.29,74.922
4.2412,75.058,74.804
4.3459,74.887,74.864
4.4506,74.85,75.295
4.5553,74.892,75.595
4.66,74.928,74.852
4.7647,74.951,74.28
4.8695,75.043,75.069
4.9742,75.158,75.62
5.0789,75.221,74.893
5.1836,75.049,74.876
5.2883,74.805,74.848
5.3931,74.68,74.774
5.4978,74.843,74.946
5.6025,75.132,75.417
5.7072,75.273,75.516
5.812,75.221,74.537
5.9167,74.984,75.03
6.0214,74.878,75.402
6.1261,74.935,74.401
6.2309,75.041,74.823


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_228.csv <==
x,qOut,qIn
0.05236,74.88,74.857
0.15708,74.983,74.537
0.2618,75.087,74.786
0.36652,75.188,75.057
0.47124,75.279,74.966
0.57596,75.219,75.118
0.68068,75.012,75.356
0.7854,74.804,75.067
0.89012,74.759,74.959
0.99484,74.952,75.117
1.0996,75.13,74.999
1.2043,75.156,74.934
1.309,74.934,74.452
1.4137,74.748,74.977
1.5184,74.761,75.511
1.6232,74.922,75.566
1.7279,75.131,74.939
1.8326,75.208,74.433
1.9373,75.185,74.878
2.042,75.109,74.926
2.1468,75.024,74.881
2.2515,74.922,75.345
2.3562,74.841,75.451
2.4609,74.832,74.908
2.5656,74.937,74.696
2.6703,75.13,75.048
2.7751,75.264,74.818
2.8798,75.252,74.991
2.9845,75.025,75.874
3.0892,74.767,75.132
3.1939,74.699,73.799
3.2987,74.833,74.572
3.4034,75.127,75.449
3.5081,75.259,75.174
3.6128,75.158,75.316
3.7176,74.951,74.935
3.8223,74.791,74.856
3.927,74.88,74.753
4.0317,75.071,74.946
4.1364,75.196,75.366
4.2412,75.093,74.924
4.3459,74.847,74.701
4.4506,74.719,75.238
4.5553,74.792,75.411
4.66,75.097,75.421
4.7647,75.303,74.68
4.8695,75.258,74.121
4.9742,75.048,74.984
5.0789,74.805,75.451
5.1836,74.796,74.969
5.2883,74.939,74.351
5.3931,75.102,74.565
5.4978,75.159,76.428
5.6025,75.148,76.18
5.7072,75.128,73.954
5.812,75.088,74.022
5.9167,74.999,75.468
6.0214,74.859,74.943
6.1261,74.773,74.717
6.2309,74.777,75.452


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_229.csv <==
x,qOut,qIn
0.05236,74.815,74.915
0.15708,74.844,74.854
0.2618,74.945,75.137
0.36652,75.011,75.237
0.47124,74.948,75.062
0.57596,74.936,74.724
0.68068,75.044,75.059
0.7854,75.178,75.54
0.89012,75.207,75.032
0.99484,75.008,74.458
1.0996,74.788,74.715
1.2043,74.693,74.977
1.309,74.836,75.227
1.4137,75.025,75.612
1.5184,75.118,74.786
1.6232,75.121,74.49
1.7279,75.067,75.079
1.8326,75.078,74.848
1.9373,75.095,75.126
2.042,75.066,75.209
2.1468,74.939,75.881
2.2515,74.813,75.79
2.3562,74.814,73.988
2.4609,74.935,73.681
2.5656,75.134,74.973
2.6703,75.173,75.533
2.7751,75.03,75.354
2.8798,74.847,74.811
2.9845,74.78,74.947
3.0892,74.986,75.649
3.1939,75.276,74.88
3.2987,75.441,74.083
3.4034,75.285,75.27
3.5081,74.869,75.631
3.6128,74.534,74.847
3.7176,74.466,74.899
3.8223,74.776,75.521
3.927,75.153,74.856
4.0317,75.341,74.422
4.1364,75.297,75.071
4.2412,75.032,75.53
4.3459,74.827,75.121
4.4506,74.788,74.219
4.5553,74.88,74.315
4.66,75.039,75.7
4.7647,75.151,75.639
4.8695,75.187,75.006
4.9742,75.15,74.812
5.0789,75.044,74.476
5.1836,74.96,74.895
5.2883,74.947,75.409
5.3931,74.971,75.366
5.4978,74.973,74.142
5.6025,74.888,74.663
5.7072,74.844,75.625
5.812,74.908,75.258
5.9167,75.121,75.136
6.0214,75.252,75.277
6.1261,75.182,74.71
6.2309,74.994,74.518


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_230.csv <==
x,qOut,qIn
0.05236,74.929,75.754
0.15708,74.972,76.225
0.2618,75.1,74.989
0.36652,75.183,74.136
0.47124,75.093,74.625
0.57596,74.934,75.653
0.68068,74.862,74.916
0.7854,74.883,73.957
0.89012,74.959,75.659
0.99484,74.952,76.364
1.0996,74.96,74.393
1.2043,75.043,73.992
1.309,75.242,75.165
1.4137,75.324,75.154
1.5184,75.162,75.06
1.6232,74.872,75.218
1.7279,74.619,74.888
1.8326,74.687,74.79
1.9373,74.933,75.393
2.042,75.164,75.421
2.1468,75.202,74.852
2.2515,75.068,74.912
2.3562,74.915,74.538
2.4609,74.835,74.546
2.5656,74.89,75.221
2.6703,75.009,75.155
2.7751,75.112,75.124
2.8798,75.162,75.254
2.9845,75.135,74.934
3.0892,75.11,74.775
3.1939,75.096,74.801
3.2987,75.056,74.934
3.4034,74.935,75.282
3.5081,74.76,75.101
3.6128,74.694,75.319
3.7176,74.785,75.158
3.8223,75.044,74.301
3.927,75.235,74.602
4.0317,75.24,74.911
4.1364,75.099,75.29
4.2412,74.886,75.693
4.3459,74.807,75.222
4.4506,74.892,74.55
4.5553,75.066,74.308
4.66,75.24,75.016
4.7647,75.235,75.39
4.8695,75.035,75.106
4.9742,74.776,74.946
5.0789,74.608,74.719
5.1836,74.742,74.835
5.2883,75.045,75.183
5.3931,75.31,75.611
5.4978,75.328,74.958
5.6025,75.059,74.236
5.7072,74.777,75.104
5.812,74.664,75.106
5.9167,74.853,75.24
6.0214,75.079,75.36
6.1261,75.14,74.472
6.2309,75.065,74.303


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_231.csv <==
x,qOut,qIn
0.05236,74.886,75.142
0.15708,74.921,74.54
0.2618,75.131,75.349
0.36652,75.342,75.125
0.47124,75.354,74.395
0.57596,75.008,74.897
0.68068,74.616,75.295
0.7854,74.437,75.275
0.89012,74.675,74.736
0.99484,75.08,74.609
1.0996,75.352,75.095
1.2043,75.406,75.223
1.309,75.208,75.641
1.4137,74.979,75.417
1.5184,74.834,73.946
1.6232,74.799,74.522
1.7279,74.875,75.695
1.8326,74.973,75.083
1.9373,75.025,74.851
2.042,75.019,74.86
2.1468,74.954,75.581
2.2515,74.954,75.329
2.3562,75.037,74.067
2.4609,75.13,74.353
2.5656,75.139,75.794
2.6703,74.996,75.132
2.7751,74.863,74.577
2.8798,74.847,75.051
2.9845,75.022,74.615
3.0892,75.203,74.561
3.1939,75.229,75.816
3.2987,75.11,75.66
3.4034,74.895,74.097
3.5081,74.799,74.459
3.6128,74.842,75.208
3.7176,74.953,75.408
3.8223,75.048,75.329
3.927,75.042,74.782
4.0317,74.981,74.927
4.1364,74.933,75.057
4.2412,74.966,75.047
4.3459,75.061,74.9
4.4506,75.085,74.802
4.5553,75.008,75.146
4.66,74.823,74.685
4.7647,74.782,74.531
4.8695,74.935,75.47
4.9742,75.155,75.74
5.0789,75.278,74.538
5.1836,75.16,74.107
5.2883,74.975,75.177
5.3931,74.854,76.005
5.4978,74.9,75.544
5.6025,74.956,74.902
5.7072,74.951,74.395
5.812,74.932,74.543
5.9167,74.963,74.653
6.0214,75.06,74.87
6.1261,75.086,75.207
6.2309,75.025,75.543


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_232.csv <==
x,qOut,qIn
0.05236,75.032,74.777
0.15708,75.149,75.185
0.2618,75.094,74.961
0.36652,74.97,75.212
0.47124,74.9,74.721
0.57596,74.995,74.644
0.68068,75.114,75.239
0.7854,75.159,74.656
0.89012,75.053,75.01
0.99484,74.934,76.035
1.0996,74.902,75.582
1.2043,74.946,73.828
1.309,75.025,74.952
1.4137,75.05,76.377
1.5184,75.028,75.118
1.6232,74.977,74.346
1.7279,74.908,74.533
1.8326,74.857,74.763
1.9373,74.89,74.803
2.042,75,74.959
2.1468,75.159,75.428
2.2515,75.195,75.462
2.3562,75.111,74.86
2.4609,75.006,75.272
2.5656,74.996,74.708
2.6703,75.074,74.043
2.7751,75.051,75.222
2.8798,74.901,75.467
2.9845,74.64,74.815
3.0892,74.598,75.196
3.1939,74.817,75.17
3.2987,75.14,75.271
3.4034,75.382,75.246
3.5081,75.352,74.575
3.6128,75.149,74.237
3.7176,74.914,74.858
3.8223,74.78,75.472
3.927,74.782,75.236
4.0317,74.875,74.986
4.1364,75.015,74.776
4.2412,75.16,74.56
4.3459,75.251,74.807
4.4506,75.219,75.303
4.5553,75.076,75.301
4.66,74.843,75.513
4.7647,74.699,75.218
4.8695,74.748,74.342
4.9742,74.936,74.449
5.0789,75.178,75.25
5.1836,75.203,75.382
5.2883,75.012,75.239
5.3931,74.779,74.673
5.4978,74.701,74.541
5.6025,74.924,75.502
5.7072,75.211,75.416
5.812,75.361,74.94
5.9167,75.204,74.667
6.0214,74.911,74.969
6.1261,74.757,75.383
6.2309,74.798,74.941


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_233.csv <==
x,qOut,qIn
0.05236,75.03,75.59
0.15708,74.713,75.182
0.2618,74.692,74.212
0.36652,74.862,74.572
0.47124,75.055,75.829
0.57596,75.048,75.224
0.68068,74.984,74.108
0.7854,74.969,74.641
0.89012,75.077,75.637
0.99484,75.158,75.443
1.0996,75.132,74.977
1.2043,75.041,74.51
1.309,74.945,75.108
1.4137,74.925,75.05
1.5184,74.937,74.919
1.6232,74.951,75.009
1.7279,74.94,75.171
1.8326,74.934,74.491
1.9373,74.967,74.638
2.042,75.039,75.352
2.1468,75.141,75.353
2.2515,75.175,75.106
2.3562,75.099,75.054
2.4609,74.973,74.89
2.5656,74.875,74.9
2.6703,74.922,75.45
2.7751,75.001,75.016
2.8798,75.025,74.527
2.9845,74.914,74.908
3.0892,74.838,74.997
3.1939,74.913,75.296
3.2987,75.083,75.067
3.4034,75.248,74.708
3.5081,75.219,75.306
3.6128,75.082,75.057
3.7176,74.955,74.348
3.8223,74.943,75.043
3.927,74.987,75.281
4.0317,74.988,74.989
4.1364,74.954,74.925
4.2412,74.911,75.844
4.3459,74.959,75.896
4.4506,75.038,74.313
4.5553,75.083,73.907
4.66,75.029,74.464
4.7647,74.911,75.084
4.8695,74.816,76.175
4.9742,74.794,75.839
5.0789,74.869,74.185
5.1836,75.042,74.475
5.2883,75.251,75.375
5.3931,75.383,75.042
5.4978,75.319,74.839
5.6025,74.974,75.357
5.7072,74.62,74.619
5.812,74.492,74.751
5.9167,74.777,75.524
6.0214,75.24,75.155
6.1261,75.501,74.724
6.2309,75.447,74.874


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_234.csv <==
x,qOut,qIn
0.05236,75.129,74.602
0.15708,75.156,75.396
0.2618,75.036,75.826
0.36652,74.893,74.91
0.47124,74.852,75.242
0.57596,74.981,75.571
0.68068,75.15,74.385
0.7854,75.244,74.284
0.89012,75.161,74.9
0.99484,74.938,75.096
1.0996,74.748,75.276
1.2043,74.707,75.381
1.309,74.897,74.904
1.4137,75.194,74.76
1.5184,75.387,75.048
1.6232,75.377,75.108
1.7279,75.099,74.903
1.8326,74.777,74.775
1.9373,74.629,74.682
2.042,74.687,75.164
2.1468,74.931,75.592
2.2515,75.145,75.19
2.3562,75.24,74.542
2.4609,75.214,74.559
2.5656,75.084,74.823
2.6703,74.955,75.245
2.7751,74.874,75.531
2.8798,74.848,75.242
2.9845,74.867,74.086
3.0892,74.931,74.459
3.1939,75.039,76.038
3.2987,75.136,76.075
3.4034,75.157,73.823
3.5081,75.017,73.767
3.6128,74.852,75.63
3.7176,74.787,75.579
3.8223,74.928,74.647
3.927,75.109,75.096
4.0317,75.153,75.445
4.1364,75.081,74.9
4.2412,74.955,74.852
4.3459,74.99,75.144
4.4506,75.065,75.37
4.5553,75.06,75.643
4.66,74.865,74.624
4.7647,74.705,74.325
4.8695,74.77,74.767
4.9742,74.988,75.036
5.0789,75.23,75.209
5.1836,75.207,75.315
5.2883,75.047,74.639
5.3931,74.931,74.966
5.4978,75.025,75.003
5.6025,75.218,74.393
5.7072,75.271,75.283
5.812,75.141,75.559
5.9167,74.834,74.991
6.0214,74.661,75.438
6.1261,74.717,74.81
6.2309,74.914,74.33


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_235.csv <==
x,qOut,qIn
0.05236,74.925,74.915
0.15708,74.869,75.335
0.2618,74.961,74.603
0.36652,75.162,74.484
0.47124,75.386,75.332
0.57596,75.273,75.099
0.68068,74.909,74.686
0.7854,74.579,75.215
0.89012,74.578,75.737
0.99484,74.959,74.685
1.0996,75.336,74.041
1.2043,75.484,74.962
1.309,75.233,75.307
1.4137,74.88,75.26
1.5184,74.709,74.932
1.6232,74.759,74.592
1.7279,74.998,75.038
1.8326,75.173,75.378
1.9373,75.219,74.953
2.042,75.147,74.55
2.1468,74.978,74.701
2.2515,74.821,75.406
2.3562,74.781,75.853
2.4609,74.865,74.547
2.5656,75.05,74.695
2.6703,75.144,75.908
2.7751,75.095,75.072
2.8798,74.971,74.414
2.9845,74.864,74.897
3.0892,74.875,75.22
3.1939,74.938,75.252
3.2987,75.006,74.783
3.4034,75.041,75.018
3.5081,75.082,75.092
3.6128,75.108,74.688
3.7176,75.097,74.769
3.8223,75.026,75.515
3.927,74.962,74.866
4.0317,74.954,74.546
4.1364,74.987,74.859
4.2412,75.028,75.375
4.3459,75.027,75.594
4.4506,75.002,75.184
4.5553,74.969,75.024
4.66,74.939,74.687
4.7647,74.929,74.44
4.8695,74.948,74.775
4.9742,74.973,75.154
5.0789,74.971,75.311
5.1836,74.918,74.76
5.2883,74.917,74.228
5.3931,75.013,74.971
5.4978,75.228,76.123
5.6025,75.348,75.585
5.7072,75.24,74.566
5.812,74.985,74.372
5.9167,74.71,74.435
6.0214,74.691,74.58
6.1261,74.821,75.833
6.2309,74.949,75.668


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_236.csv <==
x,qOut,qIn
0.05236,75.153,75.146
0.15708,75.101,74.927
0.2618,74.938,75.611
0.36652,74.814,75.736
0.47124,74.883,74.141
0.57596,75.108,74.084
0.68068,75.235,75.165
0.7854,75.171,75.268
0.89012,74.867,74.986
0.99484,74.639,75.24
1.0996,74.688,75.374
1.2043,74.96,74.767
1.309,75.35,75.005
1.4137,75.503,75.147
1.5184,75.328,74.988
1.6232,74.968,74.849
1.7279,74.61,74.783
1.8326,74.582,74.786
1.9373,74.804,75.236
2.042,75.092,75.214
2.1468,75.261,74.954
2.2515,75.234,75.236
2.3562,75.11,74.948
2.4609,74.985,74.789
2.5656,74.94,75.401
2.6703,74.946,75.071
2.7751,74.942,74.374
2.8798,74.925,75.281
2.9845,74.903,75.738
3.0892,74.945,74.709
3.1939,75.029,74.467
3.2987,75.104,74.704
3.4034,75.117,75.307
3.5081,75.062,75.532
3.6128,74.993,74.726
3.7176,74.953,74.188
3.8223,74.971,74.853
3.927,75.042,75.341
4.0317,75.12,75.634
4.1364,75.158,75.726
4.2412,75.103,74.163
4.3459,74.975,74.279
4.4506,74.882,75.46
4.5553,74.865,75.572
4.66,74.939,74.519
4.7647,74.945,74.217
4.8695,74.879,75.376
4.9742,74.837,75.581
5.0789,74.931,74.83
5.1836,75.17,75.228
5.2883,75.319,75.001
5.3931,75.282,74.868
5.4978,75.003,74.713
5.6025,74.804,74.773
5.7072,74.804,75.27
5.812,74.916,75.748
5.9167,75.004,74.985
6.0214,74.977,74.094
6.1261,74.978,74.391
6.2309,75.039,75.471


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_237.csv <==
x,qOut,qIn
0.05236,75.184,74.524
0.15708,74.94,74.856
0.2618,74.766,75.157
0.36652,74.743,75.462
0.47124,74.893,75.376
0.57596,75.022,74.813
0.68068,75.095,74.785
0.7854,75.13,74.946
0.89012,75.155,74.414
0.99484,75.115,74.641
1.0996,74.983,75.22
1.2043,74.843,75.882
1.309,74.79,74.945
1.4137,74.948,74.178
1.5184,75.186,74.881
1.6232,75.344,75.799
1.7279,75.272,75.232
1.8326,74.98,74.363
1.9373,74.701,74.122
2.042,74.59,74.773
2.1468,74.755,75.773
2.2515,75.022,75.087
2.3562,75.2,74.679
2.4609,75.236,75.458
2.5656,75.11,74.583
2.6703,75.007,74.555
2.7751,74.975,75.775
2.8798,74.961,75.193
2.9845,74.894,74.322
3.0892,74.757,75.414
3.1939,74.716,75.839
3.2987,74.824,74.535
3.4034,75.096,74.334
3.5081,75.268,75.359
3.6128,75.233,75.186
3.7176,75.076,75.252
3.8223,74.918,75.059
3.927,74.938,74.942
4.0317,75.04,74.721
4.1364,75.123,74.432
4.2412,75.103,75.076
4.3459,75.016,75.452
4.4506,74.913,75.482
4.5553,74.841,75.014
4.66,74.836,74.353
4.7647,74.964,74.592
4.8695,75.138,75.517
4.9742,75.23,75.678
5.0789,75.106,74.946
5.1836,74.835,74.61
5.2883,74.698,74.885
5.3931,74.776,75.076
5.4978,75.093,74.84
5.6025,75.276,74.968
5.7072,75.198,74.823
5.812,74.984,75.175
5.9167,74.797,75.197
6.0214,74.894,74.918
6.1261,75.114,75.244
6.2309,75.27,75.064


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_238.csv <==
x,qOut,qIn
0.05236,75.372,76.631
0.15708,75.202,74.93
0.2618,74.897,74.454
0.36652,74.683,74.792
0.47124,74.774,74.838
0.57596,75.033,75.188
0.68068,75.14,74.84
0.7854,75.041,74.515
0.89012,74.745,75.195
0.99484,74.689,75.519
1.0996,74.942,75.294
1.2043,75.305,74.406
1.309,75.547,74.972
1.4137,75.385,75.335
1.5184,75.008,74.81
1.6232,74.676,75.031
1.7279,74.635,75.074
1.8326,74.828,74.98
1.9373,75.022,75.056
2.042,75.13,75.218
2.1468,75.105,74.846
2.2515,75.066,74.518
2.3562,75.014,74.8
2.4609,74.953,75.297
2.5656,74.885,75.253
2.6703,74.899,74.809
2.7751,74.998,74.953
2.8798,75.114,75.15
2.9845,75.166,75.005
3.0892,75.108,74.988
3.1939,75.004,74.813
3.2987,74.909,74.921
3.4034,74.859,74.933
3.5081,74.866,74.999
3.6128,74.937,75.467
3.7176,75.039,74.927
3.8223,75.128,74.668
3.927,75.12,75.076
4.0317,75.041,75.125
4.1364,74.954,75.078
4.2412,74.919,74.945
4.3459,74.929,74.88
4.4506,74.956,75.352
4.5553,74.994,75.169
4.66,75.044,74.807
4.7647,75.079,74.701
4.8695,75.054,74.641
4.9742,74.984,74.998
5.0789,74.898,76.051
5.1836,74.906,75.558
5.2883,74.995,74.505
5.3931,75.104,74.127
5.4978,75.164,75.105
5.6025,75.131,75.342
5.7072,75.019,74.998
5.812,74.883,74.701
5.9167,74.773,75.489
6.0214,74.81,75.025
6.1261,75.004,73.588
6.2309,75.238,75.184


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_239.csv <==
x,qOut,qIn
0.05236,75.125,74.963
0.15708,75.022,74.709
0.2618,74.92,74.99
0.36652,74.913,75.619
0.47124,75.049,74.823
0.57596,75.139,74.636
0.68068,75.135,75.735
0.7854,75.077,75.478
0.89012,75.02,74.543
0.99484,74.945,74.908
1.0996,74.83,74.891
1.2043,74.74,74.392
1.309,74.752,75.162
1.4137,74.918,75.599
1.5184,75.108,75.258
1.6232,75.237,74.67
1.7279,75.24,74.998
1.8326,75.203,75.47
1.9373,75.138,74.437
2.042,75.032,74.835
2.1468,74.863,75.055
2.2515,74.719,74.756
2.3562,74.722,75.304
2.4609,74.862,75.369
2.5656,75.097,75.205
2.6703,75.222,75.048
2.7751,75.181,74.201
2.8798,75.039,74.625
2.9845,74.878,75.332
3.0892,74.831,74.992
3.1939,74.878,75.412
3.2987,74.972,75.273
3.4034,75.065,74.432
3.5081,75.151,74.388
3.6128,75.186,75.065
3.7176,75.133,75.348
3.8223,74.958,75.281
3.927,74.764,75.372
4.0317,74.726,74.966
4.1364,74.861,74.668
4.2412,75.151,73.976
4.3459,75.3,74.674
4.4506,75.186,76.391
4.5553,74.917,75.907
4.66,74.643,73.851
4.7647,74.688,74.169
4.8695,74.969,75.702
4.9742,75.266,75.876
5.0789,75.352,74.59
5.1836,75.104,74.275
5.2883,74.781,75.141
5.3931,74.612,75.573
5.4978,74.788,74.883
5.6025,75.115,74.848
5.7072,75.291,75.086
5.812,75.246,75.063
5.9167,74.968,75.297
6.0214,74.824,75.211
6.1261,74.892,74.668
6.2309,75.047,74.469


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_240.csv <==
x,qOut,qIn
0.05236,74.812,75.925
0.15708,74.915,76.026
0.2618,75.119,74.262
0.36652,75.305,73.635
0.47124,75.34,75.658
0.57596,75.126,75.787
0.68068,74.85,74.646
0.7854,74.678,74.655
0.89012,74.743,75.21
0.99484,74.941,74.873
1.0996,75.125,74.561
1.2043,75.224,74.802
1.309,75.184,75.457
1.4137,75.028,75.355
1.5184,74.865,75.322
1.6232,74.795,75.201
1.7279,74.906,74.206
1.8326,75.104,74.344
1.9373,75.181,75.431
2.042,75.09,75.539
2.1468,74.828,75.145
2.2515,74.709,74.945
2.3562,74.836,74.342
2.4609,75.098,74.682
2.5656,75.349,75.586
2.6703,75.345,75.511
2.7751,75.125,74.849
2.8798,74.854,74.789
2.9845,74.705,75.067
3.0892,74.824,74.778
3.1939,75.042,74.685
3.2987,75.185,75.476
3.4034,75.088,74.733
3.5081,74.861,74.161
3.6128,74.772,75.323
3.7176,74.879,75.618
3.8223,75.177,75.412
3.927,75.306,75.091
4.0317,75.193,74.454
4.1364,74.97,74.733
4.2412,74.807,75.309
4.3459,74.848,75.387
4.4506,74.941,74.938
4.5553,74.998,75.02
4.66,74.957,74.937
4.7647,74.981,74.484
4.8695,75.09,75.205
4.9742,75.195,75.361
5.0789,75.187,74.261
5.1836,75.018,74.78
5.2883,74.876,75.105
5.3931,74.863,75.433
5.4978,75.045,75.604
5.6025,75.206,75.207
5.7072,75.211,74.408
5.812,75.093,74.608
5.9167,74.92,75.212
6.0214,74.844,74.809
6.1261,74.82,74.797
6.2309,74.818,74.714


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_241.csv <==
x,qOut,qIn
0.05236,74.914,75.748
0.15708,75.239,75.043
0.2618,75.39,74.979
0.36652,75.289,74.631
0.47124,74.921,75.378
0.57596,74.704,75.862
0.68068,74.756,74.744
0.7854,74.946,74.042
0.89012,75.096,74.976
0.99484,75.039,75.051
1.0996,74.945,75.143
1.2043,74.926,74.908
1.309,75.062,75.152
1.4137,75.174,75.75
1.5184,75.178,74.913
1.6232,75.11,74.317
1.7279,75.03,74.449
1.8326,74.984,74.724
1.9373,74.904,75.658
2.042,74.812,75.82
2.1468,74.745,74.79
2.2515,74.856,74.82
2.3562,75.074,75.174
2.4609,75.255,74.831
2.5656,75.254,74.833
2.6703,75.031,75.252
2.7751,74.774,74.969
2.8798,74.638,74.727
2.9845,74.746,75.338
3.0892,75.025,75.324
3.1939,75.287,74.752
3.2987,75.402,74.956
3.4034,75.261,74.842
3.5081,74.989,74.63
3.6128,74.805,74.975
3.7176,74.777,75.259
3.8223,74.924,74.529
3.927,75.032,74.764
4.0317,75.064,75.984
4.1364,75.059,75.447
4.2412,75.064,74.497
4.3459,75.068,74.687
4.4506,75.019,74.898
4.5553,74.932,74.86
4.66,74.839,75.273
4.7647,74.818,75.546
4.8695,74.872,74.878
4.9742,74.98,74.204
5.0789,75.117,74.636
5.1836,75.222,75.528
5.2883,75.203,75.945
5.3931,75.064,74.949
5.4978,74.824,75.018
5.6025,74.721,75.15
5.7072,74.828,74.234
5.812,75.029,74.708
5.9167,75.175,75.872
6.0214,75.052,75.18
6.1261,74.836,73.88
6.2309,74.73,74.773


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_242.csv <==
x,qOut,qIn
0.05236,74.745,75.131
0.15708,74.82,74.144
0.2618,74.982,74.889
0.36652,75.156,75.124
0.47124,75.275,74.926
0.57596,75.227,75.366
0.68068,75.023,75.24
0.7854,74.795,74.579
0.89012,74.69,75.185
0.99484,74.865,75.293
1.0996,75.13,74.655
1.2043,75.283,75.082
1.309,75.138,75.745
1.4137,74.844,75.205
1.5184,74.711,74.394
1.6232,74.799,74.713
1.7279,75.095,74.916
1.8326,75.224,74.425
1.9373,75.132,75.213
2.042,74.954,75.382
2.1468,74.851,74.673
2.2515,74.968,74.555
2.3562,75.161,75.222
2.4609,75.295,75.959
2.5656,75.248,74.476
2.6703,75.046,73.744
2.7751,74.839,75.436
2.8798,74.727,75.889
2.9845,74.785,75.36
3.0892,74.909,74.657
3.1939,74.993,74.214
3.2987,75.022,74.826
3.4034,75.002,75.341
3.5081,75.019,74.97
3.6128,75.036,75.01
3.7176,75.027,75.32
3.8223,74.966,75.279
3.927,74.962,74.768
4.0317,75.043,74.636
4.1364,75.124,75.055
4.2412,75.097,75.154
4.3459,74.893,74.677
4.4506,74.728,74.547
4.5553,74.731,75.517
4.66,74.988,75.429
4.7647,75.243,74.818
4.8695,75.31,74.966
4.9742,75.206,75.005
5.0789,74.997,74.726
5.1836,74.889,74.712
5.2883,74.863,75.189
5.3931,74.877,74.959
5.4978,74.883,74.844
5.6025,74.94,75.725
5.7072,75.063,75.787
5.812,75.192,74.442
5.9167,75.254,74.291
6.0214,75.162,75.187
6.1261,74.98,75.001
6.2309,74.81,75.536


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_243.csv <==
x,qOut,qIn
0.05236,75.164,74.81
0.15708,75.036,74.763
0.2618,74.897,75.301
0.36652,74.889,75.035
0.47124,75.11,74.501
0.57596,75.275,75.607
0.68068,75.219,75.289
0.7854,75.028,74.885
0.89012,74.838,75.184
0.99484,74.889,75.052
1.0996,75.022,74.571
1.2043,75.093,74.447
1.309,74.974,75.633
1.4137,74.834,75.652
1.5184,74.821,74.867
1.6232,74.923,75.023
1.7279,75.085,74.869
1.8326,75.18,74.56
1.9373,75.189,74.842
2.042,75.117,74.869
2.1468,74.965,75.143
2.2515,74.814,75.408
2.3562,74.799,75.287
2.4609,74.935,75.01
2.5656,75.201,74.717
2.6703,75.345,74.739
2.7751,75.259,75.003
2.8798,75.022,74.569
2.9845,74.747,75.292
3.0892,74.676,75.547
3.1939,74.798,74.76
3.2987,75.013,74.895
3.4034,75.209,75.363
3.5081,75.274,74.826
3.6128,75.186,74.564
3.7176,75.005,75.011
3.8223,74.798,75.677
3.927,74.717,74.825
4.0317,74.786,74.296
4.1364,74.94,74.869
4.2412,75.102,75.379
4.3459,75.166,75.008
4.4506,75.133,75.191
4.5553,75.049,75.668
4.66,74.964,74.921
4.7647,74.954,74.081
4.8695,74.999,74.211
4.9742,75.04,75.429
5.0789,75.013,75.806
5.1836,74.903,74.706
5.2883,74.841,74.316
5.3931,74.899,74.718
5.4978,75.128,75.443
5.6025,75.333,75.822
5.7072,75.312,75.257
5.812,75.086,74.152
5.9167,74.726,75.013
6.0214,74.621,75.596
6.1261,74.788,75
6.2309,75.041,74.723


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_244.csv <==
x,qOut,qIn
0.05236,75.239,75.129
0.15708,75.187,74.255
0.2618,74.948,75.406
0.36652,74.722,75.85
0.47124,74.709,74.945
0.57596,74.944,74.373
0.68068,75.194,74.16
0.7854,75.307,74.863
0.89012,75.165,75.575
0.99484,74.918,75.097
1.0996,74.779,75.09
1.2043,74.812,75.298
1.309,75.032,75.328
1.4137,75.219,74.963
1.5184,75.232,74.391
1.6232,75.073,74.749
1.7279,74.774,74.927
1.8326,74.582,75.085
1.9373,74.627,75.402
2.042,74.862,74.874
2.1468,75.203,74.981
2.2515,75.405,75.434
2.3562,75.385,75.007
2.4609,75.201,74.798
2.5656,74.936,74.775
2.6703,74.778,74.913
2.7751,74.76,75.022
2.8798,74.846,74.924
2.9845,74.985,75.253
3.0892,75.099,75.243
3.1939,75.145,74.624
3.2987,75.126,74.966
3.4034,75.054,75.896
3.5081,74.998,75.356
3.6128,74.962,74.077
3.7176,74.935,73.688
3.8223,74.903,75.906
3.927,74.898,76.192
4.0317,74.934,74.591
4.1364,74.996,74.196
4.2412,75.053,75.035
4.3459,75.111,74.937
4.4506,75.164,74.92
4.5553,75.167,75.246
4.66,75.062,75.22
4.7647,74.847,74.679
4.8695,74.719,74.661
4.9742,74.765,75.156
5.0789,75.036,75.267
5.1836,75.222,75.027
5.2883,75.157,75.379
5.3931,74.944,74.81
5.4978,74.741,74.246
5.6025,74.838,75.311
5.7072,75.052,75.208
5.812,75.19,75.065
5.9167,75.077,75.472
6.0214,74.902,74.881
6.1261,74.896,74.388
6.2309,75.035,75.062


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_245.csv <==
x,qOut,qIn
0.05236,75.038,75.464
0.15708,75.206,75.258
0.2618,75.24,74.652
0.36652,75.154,75.028
0.47124,74.985,75.319
0.57596,74.814,74.81
0.68068,74.715,74.457
0.7854,74.738,74.886
0.89012,74.916,74.877
0.99484,75.148,75.069
1.0996,75.279,75.511
1.2043,75.275,74.973
1.309,75.131,74.327
1.4137,75.044,74.936
1.5184,75.035,75.164
1.6232,75.035,75.323
1.7279,74.957,75.454
1.8326,74.822,74.602
1.9373,74.781,74.867
2.042,74.864,75.137
2.1468,75.06,74.884
2.2515,75.137,74.709
2.3562,75.037,75.03
2.4609,74.865,75.738
2.5656,74.751,74.982
2.6703,74.876,74.294
2.7751,75.117,74.867
2.8798,75.306,75.377
2.9845,75.278,75.055
3.0892,75.046,74.784
3.1939,74.833,74.652
3.2987,74.764,75.127
3.4034,74.917,75.936
3.5081,75.104,75.147
3.6128,75.189,74.288
3.7176,75.159,74.587
3.8223,75.027,74.662
3.927,74.913,75.192
4.0317,74.859,75.663
4.1364,74.87,75.315
4.2412,74.931,74.597
4.3459,75.028,74.558
4.4506,75.136,75.13
4.5553,75.202,75.551
4.66,75.167,74.897
4.7647,74.969,74.807
4.8695,74.76,74.686
4.9742,74.689,74.658
5.0789,74.881,75.475
5.1836,75.175,75.572
5.2883,75.303,74.593
5.3931,75.221,74.473
5.4978,74.943,76.142
5.6025,74.833,75.463
5.7072,74.922,73.807
5.812,75.061,74.201
5.9167,75.07,75.321
6.0214,74.908,75.412
6.1261,74.797,74.985
6.2309,74.828,74.916


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_246.csv <==
x,qOut,qIn
0.05236,74.7,74.77
0.15708,74.874,74.837
0.2618,75.036,74.924
0.36652,75.105,75.21
0.47124,75.038,74.888
0.57596,74.954,75.172
0.68068,74.929,75.722
0.7854,74.973,74.748
0.89012,75.079,74.485
0.99484,75.121,75.348
1.0996,75.035,75.098
1.2043,74.879,74.866
1.309,74.733,74.659
1.4137,74.778,74.797
1.5184,74.967,75.712
1.6232,75.176,75.601
1.7279,75.276,74.269
1.8326,75.201,74.636
1.9373,75.043,75.619
2.042,74.896,74.929
2.1468,74.838,74.289
2.2515,74.867,75.437
2.3562,74.934,75.716
2.4609,75.01,74.822
2.5656,75.069,74.881
2.6703,75.124,74.957
2.7751,75.147,74.632
2.8798,75.113,74.865
2.9845,74.994,75.573
3.0892,74.849,75.385
3.1939,74.791,74.469
3.2987,74.852,74.642
3.4034,75.032,75.924
3.5081,75.166,75.513
3.6128,75.159,74.464
3.7176,75.038,74.215
3.8223,74.857,74.812
3.927,74.795,75.416
4.0317,74.87,75.408
4.1364,75.012,75.214
4.2412,75.131,74.189
4.3459,75.156,74.362
4.4506,75.144,75.06
4.5553,75.122,75.182
4.66,75.106,75.88
4.7647,74.99,75.443
4.8695,74.836,74.742
4.9742,74.76,74.672
5.0789,74.882,74.939
5.1836,75.102,75.059
5.2883,75.147,74.739
5.3931,74.986,74.665
5.4978,74.651,75.606
5.6025,74.604,75.538
5.7072,74.897,74.279
5.812,75.299,74.473
5.9167,75.545,75.438
6.0214,75.378,75.339
6.1261,75.019,75.012
6.2309,74.719,74.692


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_247.csv <==
x,qOut,qIn
0.05236,74.875,74.211
0.15708,74.855,74.696
0.2618,74.915,75.521
0.36652,75.036,75.732
0.47124,75.185,75.166
0.57596,75.195,75.009
0.68068,75.066,74.555
0.7854,74.919,74.524
0.89012,74.893,74.977
0.99484,75.002,75.475
1.0996,75.046,75.46
1.2043,74.989,74.955
1.309,74.837,74.705
1.4137,74.908,74.92
1.5184,75.152,74.869
1.6232,75.356,74.607
1.7279,75.284,75.336
1.8326,74.926,75.696
1.9373,74.667,74.721
2.042,74.677,74.384
2.1468,75.039,75.432
2.2515,75.324,75.589
2.3562,75.312,74.848
2.4609,75.079,75.107
2.5656,74.759,74.653
2.6703,74.688,74.396
2.7751,74.824,75.265
2.8798,75.023,74.925
2.9845,75.131,74.424
3.0892,75.092,75.269
3.1939,75.02,75.428
3.2987,74.997,75.165
3.4034,75.082,75.147
3.5081,75.178,74.794
3.6128,75.17,75.106
3.7176,75.051,75.236
3.8223,74.838,74.125
3.927,74.703,74.616
4.0317,74.7,76.065
4.1364,74.8,75.909
4.2412,74.954,74.242
4.3459,75.109,74.221
4.4506,75.228,75.435
4.5553,75.267,75.842
4.66,75.178,74.26
4.7647,74.976,74.458
4.8695,74.812,75.518
4.9742,74.779,75.252
5.0789,74.939,74.982
5.1836,75.15,74.845
5.2883,75.252,74.675
5.3931,75.21,74.682
5.4978,75.018,75.602
5.6025,74.871,75.887
5.7072,74.856,74.706
5.812,74.937,74.367
5.9167,75.046,74.767
6.0214,75.066,75.033
6.1261,75.015,75.761
6.2309,74.939,75.063


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_248.csv <==
x,qOut,qIn
0.05236,74.874,75.298
0.15708,74.906,75.628
0.2618,75.062,74.841
0.36652,75.142,74.392
0.47124,74.965,75.31
0.57596,74.722,75.423
0.68068,74.666,74.777
0.7854,74.81,74.97
0.89012,75.101,75.12
0.99484,75.25,74.546
1.0996,75.217,74.789
1.2043,75.082,75.409
1.309,74.943,74.941
1.4137,74.915,74.771
1.5184,74.961,75.204
1.6232,75.03,75.457
1.7279,75.068,74.688
1.8326,75.076,74.385
1.9373,75.055,74.894
2.042,75.008,75.307
2.1468,74.931,75.522
2.2515,74.88,75.299
2.3562,74.911,74.392
2.4609,75.008,74.679
2.5656,75.137,75.243
2.6703,75.165,74.96
2.7751,75.071,74.865
2.8798,74.925,74.974
2.9845,74.804,75.029
3.0892,74.829,75.41
3.1939,74.967,75.304
3.2987,75.125,74.911
3.4034,75.198,74.539
3.5081,75.104,74.904
3.6128,74.944,75.306
3.7176,74.83,74.871
3.8223,74.857,75.157
3.927,74.965,75.317
4.0317,75.057,74.736
4.1364,75.111,75.235
4.2412,75.127,75.627
4.3459,75.136,74.53
4.4506,75.09,73.709
4.5553,74.996,74.391
4.66,74.874,75.556
4.7647,74.847,75.775
4.8695,74.917,75.583
4.9742,75.033,74.454
5.0789,75.131,75.031
5.1836,75.196,75.862
5.2883,75.189,74.592
5.3931,75.071,74.829
5.4978,74.799,75.13
5.6025,74.525,74.702
5.7072,74.506,74.846
5.812,74.756,74.371
5.9167,75.232,75.066
6.0214,75.506,76.022
6.1261,75.433,75.301
6.2309,75.155,74.103


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_249.csv <==
x,qOut,qIn
0.05236,74.823,73.902
0.15708,75.074,74.747
0.2618,75.275,75.7
0.36652,75.304,75.324
0.47124,75.076,74.844
0.57596,74.801,74.898
0.68068,74.692,74.565
0.7854,74.78,75.445
0.89012,75.051,75.692
0.99484,75.229,75.008
1.0996,75.196,74.895
1.2043,75.025,74.8
1.309,74.821,74.303
1.4137,74.835,74.694
1.5184,74.974,75.128
1.6232,75.093,75.041
1.7279,75.044,75.375
1.8326,74.952,75.26
1.9373,75.019,74.925
2.042,75.204,74.799
2.1468,75.411,75.575
2.2515,75.269,75.087
2.3562,74.886,73.956
2.4609,74.537,74.683
2.5656,74.501,76.236
2.6703,74.773,75.185
2.7751,75.069,73.997
2.8798,75.253,74.77
2.9845,75.238,75.386
3.0892,75.162,75.01
3.1939,75.068,74.919
3.2987,74.972,75.221
3.4034,74.879,75.138
3.5081,74.853,74.752
3.6128,74.925,74.89
3.7176,75.042,75.109
3.8223,75.133,74.823
3.927,75.076,74.79
4.0317,74.951,75.342
4.1364,74.872,75.133
4.2412,74.942,75.2
4.3459,75.109,74.796
4.4506,75.206,74.274
4.5553,75.18,75.123
4.66,75.012,75.688
4.7647,74.886,75.236
4.8695,74.87,74.451
4.9742,74.936,74.57
5.0789,75.035,75.103
5.1836,75.093,74.93
5.2883,75.081,75.238
5.3931,75.005,75.121
5.4978,74.874,75.419
5.6025,74.819,75.53
5.7072,74.908,74.25
5.812,75.071,74.28
5.9167,75.21,74.936
6.0214,75.123,75.248
6.1261,74.915,75.779
6.2309,74.76,75.254


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_250.csv <==
x,qOut,qIn
0.05236,75.226,74.94
0.15708,75.209,74.81
0.2618,75.045,75.15
0.36652,74.891,75.765
0.47124,74.911,75.198
0.57596,75.08,74.759
0.68068,75.191,74.571
0.7854,75.165,74.853
0.89012,74.963,75.322
0.99484,74.765,75.193
1.0996,74.678,75.027
1.2043,74.724,74.492
1.309,74.897,74.708
1.4137,75.123,75.186
1.5184,75.284,74.915
1.6232,75.307,75.29
1.7279,75.133,75.936
1.8326,74.914,74.639
1.9373,74.84,73.975
2.042,74.914,74.673
2.1468,75.094,75.461
2.2515,75.083,75.111
2.3562,74.894,74.764
2.4609,74.704,74.956
2.5656,74.703,75.721
2.6703,74.987,75.17
2.7751,75.288,74.444
2.8798,75.408,74.605
2.9845,75.178,75.63
3.0892,74.805,75.412
3.1939,74.609,74.17
3.2987,74.666,74.564
3.4034,74.976,75.829
3.5081,75.21,75.417
3.6128,75.266,74.593
3.7176,75.19,74.42
3.8223,75.055,74.774
3.927,74.983,74.901
4.0317,74.953,75.657
4.1364,74.943,75.562
4.2412,74.928,74.201
4.3459,74.952,74.293
4.4506,75.025,75.824
4.5553,75.102,75.763
4.66,75.13,74.295
4.7647,75.032,74.851
4.8695,74.886,74.92
4.9742,74.799,74.903
5.0789,74.869,75.653
5.1836,75.052,75.186
5.2883,75.173,74.742
5.3931,75.17,74.857
5.4978,75.012,75.018
5.6025,74.922,75.031
5.7072,74.941,75.219
5.812,74.993,75.098
5.9167,74.974,75.07
6.0214,74.897,74.999
6.1261,74.918,74.64
6.2309,75.042,74.574


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_251.csv <==
x,qOut,qIn
0.05236,75.13,75.411
0.15708,75.219,74.653
0.2618,75.106,74.562
0.36652,74.908,74.631
0.47124,74.771,75.634
0.57596,74.867,76.224
0.68068,75.068,74.57
0.7854,75.229,74.086
0.89012,75.214,74.936
0.99484,75.079,74.647
1.0996,74.966,74.942
1.2043,74.916,75.095
1.309,74.933,75.332
1.4137,74.912,75.185
1.5184,74.919,75.002
1.6232,74.995,74.959
1.7279,75.171,75.465
1.8326,75.231,75.103
1.9373,75.059,74.2
2.042,74.783,74.626
2.1468,74.58,75.375
2.2515,74.708,74.896
2.3562,74.986,74.728
2.4609,75.224,75.736
2.5656,75.253,75.342
2.6703,75.174,74.546
2.7751,75.106,74.793
2.8798,75.053,75.068
2.9845,74.989,74.895
3.0892,74.852,75.32
3.1939,74.756,75.005
3.2987,74.771,74.735
3.4034,74.943,74.69
3.5081,75.16,74.67
3.6128,75.294,75.162
3.7176,75.298,75.16
3.8223,75.143,75.314
3.927,74.95,75.654
4.0317,74.852,74.723
4.1364,74.873,74.737
4.2412,75.009,74.857
4.3459,75.069,74.421
4.4506,74.988,75.188
4.5553,74.842,75.918
4.66,74.728,74.777
4.7647,74.816,74.178
4.8695,75.032,75.054
4.9742,75.241,75.355
5.0789,75.311,74.675
5.1836,75.175,75.101
5.2883,74.96,75.428
5.3931,74.804,75.321
5.4978,74.826,74.376
5.6025,74.998,74.274
5.7072,75.152,75.229
5.812,75.186,75.935
5.9167,75.023,75.15
6.0214,74.825,74.449
6.1261,74.777,74.679
6.2309,74.891,75.388


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_252.csv <==
x,qOut,qIn
0.05236,74.963,75.009
0.15708,74.859,75.034
0.2618,74.853,74.814
0.36652,74.932,74.361
0.47124,75.068,75.702
0.57596,75.156,75.739
0.68068,75.137,74.27
0.7854,75.038,74.338
0.89012,74.9,75.667
0.99484,74.866,76.047
1.0996,74.939,74.982
1.2043,75.045,74.281
1.309,75.095,74.259
1.4137,75.028,74.527
1.5184,74.934,75.456
1.6232,74.882,75.311
1.7279,74.921,75.315
1.8326,74.991,75.085
1.9373,75.07,74.578
2.042,75.153,75.304
2.1468,75.242,75.328
2.2515,75.206,74.604
2.3562,74.98,74.884
2.4609,74.697,74.855
2.5656,74.528,74.59
2.6703,74.717,75.207
2.7751,75.055,75.448
2.8798,75.314,75.201
2.9845,75.283,75.146
3.0892,75.105,74.835
3.1939,75.013,74.398
3.2987,75.023,74.93
3.4034,75.09,75.556
3.5081,74.97,75.326
3.6128,74.788,74.866
3.7176,74.709,75.12
3.8223,74.88,74.753
3.927,75.162,74.449
4.0317,75.297,75.029
4.1364,75.225,75.483
4.2412,74.935,74.852
4.3459,74.748,74.408
4.4506,74.801,74.992
4.5553,75.016,75.054
4.66,75.273,75.248
4.7647,75.308,75.124
4.8695,75.141,74.797
4.9742,74.914,75.557
5.0789,74.785,75.089
5.1836,74.856,74.082
5.2883,74.98,74.89
5.3931,75.047,75.616
5.4978,74.966,74.771
5.6025,74.853,74.406
5.7072,74.836,75.398
5.812,74.926,75.815
5.9167,75.104,74.676
6.0214,75.219,73.958
6.1261,75.216,75.184
6.2309,75.118,75.659


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_253.csv <==
x,qOut,qIn
0.05236,75.258,75.128
0.15708,75.335,75.22
0.2618,75.232,74.326
0.36652,75.029,74.749
0.47124,74.808,75.538
0.57596,74.688,74.914
0.68068,74.743,74.652
0.7854,74.939,75.428
0.89012,75.214,75.076
0.99484,75.325,74.542
1.0996,75.203,74.905
1.2043,74.962,74.947
1.309,74.746,74.823
1.4137,74.756,75.416
1.5184,74.891,75.513
1.6232,75.039,74.925
1.7279,75.096,74.258
1.8326,75.108,74.9
1.9373,75.099,76.016
2.042,75.058,74.992
2.1468,74.962,74.832
2.2515,74.853,75.345
2.3562,74.834,74.558
2.4609,74.92,74.975
2.5656,75.094,74.896
2.6703,75.179,74.775
2.7751,75.125,75.02
2.8798,75.009,75.047
2.9845,74.92,75.156
3.0892,74.983,75.031
3.1939,75.088,75.094
3.2987,75.132,75.561
3.4034,75.022,75.293
3.5081,74.876,74.391
3.6128,74.833,74.102
3.7176,74.886,74.661
3.8223,74.992,75.899
3.927,74.999,75.621
4.0317,74.966,74.426
4.1364,74.976,74.468
4.2412,75.102,75.199
4.3459,75.263,74.902
4.4506,75.291,75.21
4.5553,75.15,75.766
4.66,74.834,74.659
4.7647,74.624,74.013
4.8695,74.673,74.88
4.9742,74.904,75.5
5.0789,75.194,75.185
5.1836,75.229,74.863
5.2883,75.059,74.979
5.3931,74.877,75.547
5.4978,74.884,75.311
5.6025,75.107,74.276
5.7072,75.253,74.21
5.812,75.201,75.09
5.9167,74.885,75.407
6.0214,74.676,75.483
6.1261,74.74,75.023
6.2309,74.983,74.662


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_254.csv <==
x,qOut,qIn
0.05236,75.218,75.147
0.15708,75.244,74.876
0.2618,75.167,74.574
0.36652,75.07,74.933
0.47124,75.028,75.377
0.57596,75.035,75.204
0.68068,75.025,74.645
0.7854,74.981,74.993
0.89012,74.897,75.418
0.99484,74.886,74.915
1.0996,74.959,74.568
1.2043,75.048,74.465
1.309,75.062,75.272
1.4137,74.957,75.802
1.5184,74.873,75.214
1.6232,74.887,75.067
1.7279,75.042,74.576
1.8326,75.171,74.165
1.9373,75.174,74.822
2.042,75.071,75.258
2.1468,74.902,75.434
2.2515,74.786,74.974
2.3562,74.788,74.881
2.4609,74.916,74.839
2.5656,75.162,75.05
2.6703,75.344,75.524
2.7751,75.277,75.223
2.8798,75.009,74.556
2.9845,74.638,74.962
3.0892,74.577,75.403
3.1939,74.808,75.002
3.2987,75.115,75.194
3.4034,75.261,74.543
3.5081,75.142,74.772
3.6128,74.98,75.388
3.7176,74.91,74.904
3.8223,75.028,75.307
3.927,75.131,75.451
4.0317,75.119,74.29
4.1364,75.037,74.274
4.2412,74.961,75.46
4.3459,74.994,75.67
4.4506,75.042,75.361
4.5553,75.053,75.117
4.66,74.983,74.148
4.7647,74.962,74.48
4.8695,75.008,75.439
4.9742,75.05,74.781
5.0789,74.997,74.483
5.1836,74.841,75.826
5.2883,74.782,75.925
5.3931,74.89,74.656
5.4978,75.196,74.262
5.6025,75.4,75.579
5.7072,75.312,75.807
5.812,75.011,74.666
5.9167,74.63,74.551
6.0214,74.541,74.957
6.1261,74.723,75.088
6.2309,75.009,75.165


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_255.csv <==
x,qOut,qIn
0.05236,75.011,74.819
0.15708,74.931,74.977
0.2618,74.906,74.547
0.36652,74.909,74.794
0.47124,74.903,75.339
0.57596,74.898,75.525
0.68068,74.936,74.943
0.7854,75.018,74.63
0.89012,75.135,75.31
0.99484,75.219,75.301
1.0996,75.196,74.166
1.2043,75.065,74.532
1.309,74.837,75.619
1.4137,74.705,75.144
1.5184,74.776,74.613
1.6232,74.984,74.467
1.7279,75.227,75.022
1.8326,75.274,75.475
1.9373,75.137,75.67
2.042,74.936,75.478
2.1468,74.795,74.094
2.2515,74.81,74.085
2.3562,74.903,75.529
2.4609,74.993,75.495
2.5656,75.001,75.376
2.6703,74.916,75.574
2.7751,74.851,74.348
2.8798,74.891,74.254
2.9845,75.1,75.631
3.0892,75.314,74.942
3.1939,75.312,74.329
3.2987,75.104,74.992
3.4034,74.754,75.369
3.5081,74.691,75.203
3.6128,74.928,75.023
3.7176,75.239,75.292
3.8223,75.366,75.019
3.927,75.152,74.471
4.0317,74.865,74.372
4.1364,74.696,75.094
4.2412,74.786,75.68
4.3459,74.921,74.961
4.4506,75.002,74.761
4.5553,75.058,74.801
4.66,75.141,74.968
4.7647,75.244,75.655
4.8695,75.214,75.061
4.9742,75.048,74.63
5.0789,74.776,74.962
5.1836,74.693,75.404
5.2883,74.833,75.25
5.3931,75.058,74.321
5.4978,75.205,74.804
5.6025,75.13,75.581
5.7072,74.976,75.073
5.812,74.876,74.474
5.9167,74.948,74.866
6.0214,75.092,75.493
6.1261,75.163,75.606
6.2309,75.136,74.94


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_256.csv <==
x,qOut,qIn
0.05236,74.71,74.496
0.15708,74.864,75.336
0.2618,75.041,75.543
0.36652,75.127,74.984
0.47124,75.035,74.259
0.57596,74.908,75.027
0.68068,74.893,75.393
0.7854,74.992,74.899
0.89012,75.174,75.216
0.99484,75.218,75.536
1.0996,75.105,74.534
1.2043,74.946,74.776
1.309,74.871,74.988
1.4137,74.951,74.562
1.5184,75.024,74.5
1.6232,75.02,74.831
1.7279,74.895,76.136
1.8326,74.858,75.922
1.9373,74.963,74.871
2.042,75.119,74.356
2.1468,75.208,74.447
2.2515,75.109,74.899
2.3562,74.908,75.386
2.4609,74.719,75.176
2.5656,74.64,74.722
2.6703,74.724,74.986
2.7751,74.96,75.493
2.8798,75.252,74.808
2.9845,75.495,74.769
3.0892,75.429,75.276
3.1939,75.09,75.234
3.2987,74.718,74.849
3.4034,74.577,74.913
3.5081,74.8,75.565
3.6128,75.093,75.153
3.7176,75.262,74.657
3.8223,75.158,74.589
3.927,74.991,74.691
4.0317,74.914,75.304
4.1364,74.93,75.801
4.2412,74.998,74.318
4.3459,75.021,74.057
4.4506,75.046,75.417
4.5553,75.084,75.65
4.66,75.13,74.907
4.7647,75.08,75.192
4.8695,74.956,75.202
4.9742,74.848,74.962
5.0789,74.846,74.702
5.1836,74.963,74.436
5.2883,75.055,74.855
5.3931,75.056,75.738
5.4978,74.923,75.029
5.6025,74.842,74.348
5.7072,74.927,74.798
5.812,75.112,75.424
5.9167,75.298,74.827
6.0214,75.243,75.231
6.1261,75.009,75.661
6.2309,74.772,74.628


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_257.csv <==
x,qOut,qIn
0.05236,75.387,75.434
0.15708,75.2,74.963
0.2618,74.906,73.807
0.36652,74.667,75.061
0.47124,74.63,75.786
0.57596,74.751,75.146
0.68068,74.922,75.013
0.7854,75.084,74.293
0.89012,75.195,74.927
0.99484,75.227,76.138
1.0996,75.136,75.354
1.2043,74.963,74.425
1.309,74.765,74.37
1.4137,74.734,75.064
1.5184,74.89,75.339
1.6232,75.116,74.818
1.7279,75.272,75.02
1.8326,75.187,75.6
1.9373,74.995,74.933
2.042,74.865,74.509
2.1468,74.954,75.193
2.2515,75.135,74.867
2.3562,75.159,74.71
2.4609,75.014,75.166
2.5656,74.746,75.425
2.6703,74.722,75.21
2.7751,74.917,74.92
2.8798,75.153,74.495
2.9845,75.236,74.805
3.0892,75.109,75.553
3.1939,74.94,74.993
3.2987,74.833,74.709
3.4034,74.854,74.872
3.5081,74.943,74.899
3.6128,75.064,75.286
3.7176,75.167,75.392
3.8223,75.197,74.898
3.927,75.076,74.677
4.0317,74.901,75.214
4.1364,74.79,75.024
4.2412,74.847,74.462
4.3459,74.983,75.216
4.4506,75.049,75.658
4.5553,75.038,75.177
4.66,74.97,74.159
4.7647,75.013,74.676
4.8695,75.117,75.426
4.9742,75.18,75.626
5.0789,75.099,74.953
5.1836,74.92,74.935
5.2883,74.823,75.456
5.3931,74.858,74.989
5.4978,75.039,74.21
5.6025,75.143,74.873
5.7072,75.084,75.063
5.812,74.934,74.822
5.9167,74.793,75.165
6.0214,74.864,75.354
6.1261,75.088,75.162
6.2309,75.314,74.8


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_258.csv <==
x,qOut,qIn
0.05236,75.445,74.191
0.15708,75.402,75.111
0.2618,75.107,75.963
0.36652,74.781,75.661
0.47124,74.647,74.758
0.57596,74.76,74.597
0.68068,74.958,74.572
0.7854,75.128,74.943
0.89012,75.174,75.224
0.99484,75.07,74.822
1.0996,74.896,74.928
1.2043,74.784,75.302
1.309,74.864,74.851
1.4137,75.142,74.899
1.5184,75.361,75.572
1.6232,75.368,75.374
1.7279,75.046,74.505
1.8326,74.716,74.469
1.9373,74.647,74.918
2.042,74.803,75.473
2.1468,75.074,75.302
2.2515,75.143,74.761
2.3562,75.084,74.582
2.4609,75.025,75.134
2.5656,75.093,75.201
2.6703,75.186,74.858
2.7751,75.145,75.028
2.8798,74.991,74.905
2.9845,74.785,75.139
3.0892,74.782,75.487
3.1939,74.939,74.895
3.2987,75.115,74.841
3.4034,75.161,75.146
3.5081,75.05,74.982
3.6128,74.938,74.754
3.7176,74.904,74.711
3.8223,74.996,74.739
3.927,75.061,74.955
4.0317,75.054,75.561
4.1364,75.021,75.33
4.2412,75.023,73.916
4.3459,75.094,74.881
4.4506,75.132,76.441
4.5553,75.09,75.655
4.66,74.941,73.724
4.7647,74.819,74.643
4.8695,74.797,75.095
4.9742,74.86,75.114
5.0789,74.968,75.329
5.1836,75.022,75.169
5.2883,75.029,75.472
5.3931,75.031,74.779
5.4978,75.074,74.693
5.6025,75.153,75.249
5.7072,75.14,74.627
5.812,75.006,74.608
5.9167,74.741,75.365
6.0214,74.636,75.277
6.1261,74.814,75.195
6.2309,75.143,74.743


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_259.csv <==
x,qOut,qIn
0.05236,74.986,74.586
0.15708,75.004,75.158
0.2618,75.043,75.694
0.36652,75.102,75.235
0.47124,75.159,75.016
0.57596,75.096,74.79
0.68068,74.948,74.737
0.7854,74.809,75.03
0.89012,74.777,74.757
0.99484,74.84,74.72
1.0996,74.918,75.229
1.2043,74.995,74.941
1.309,75.069,75.174
1.4137,75.181,75.215
1.5184,75.246,75
1.6232,75.213,75.078
1.7279,75.039,74.671
1.8326,74.851,74.437
1.9373,74.77,75.05
2.042,74.801,75.668
2.1468,74.915,75.089
2.2515,74.987,74.461
2.3562,75.025,74.98
2.4609,75.055,75.576
2.5656,75.1,75.337
2.6703,75.096,74.927
2.7751,75.006,74.444
2.8798,74.889,75.185
2.9845,74.815,74.697
3.0892,74.888,74.118
3.1939,75.027,75.227
3.2987,75.139,75.908
3.4034,75.137,75.266
3.5081,75.081,74.417
3.6128,75.07,74.564
3.7176,75.101,74.537
3.8223,75.142,75.159
3.927,75.035,75.975
4.0317,74.842,75.674
4.1364,74.705,74.756
4.2412,74.761,73.958
4.3459,75.014,74.894
4.4506,75.232,75.736
4.5553,75.272,74.929
4.66,75.019,74.664
4.7647,74.704,75.398
4.8695,74.619,75.108
4.9742,74.801,74.957
5.0789,75.22,75.046
5.1836,75.451,74.518
5.2883,75.332,74.931
5.3931,75.002,75.762
5.4978,74.663,74.758
5.6025,74.686,74.554
5.7072,74.919,75.589
5.812,75.149,75.019
5.9167,75.17,74.399
6.0214,75.058,74.99
6.1261,74.972,75.246
6.2309,74.95,74.929


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_260.csv <==
x,qOut,qIn
0.05236,75.045,74.732
0.15708,74.965,73.974
0.2618,74.926,75.067
0.36652,74.922,75.78
0.47124,74.932,75.803
0.57596,74.957,75.326
0.68068,75.026,73.694
0.7854,75.109,74.296
0.89012,75.164,75.702
0.99484,75.091,74.946
1.0996,74.932,75.235
1.2043,74.791,75.577
1.309,74.765,74.612
1.4137,74.919,73.897
1.5184,75.137,74.782
1.6232,75.281,75.856
1.7279,75.213,74.879
1.8326,74.931,74.739
1.9373,74.713,75.22
2.042,74.718,75.073
2.1468,75.055,74.831
2.2515,75.367,75.084
2.3562,75.356,75.429
2.4609,75.071,74.791
2.5656,74.643,74.657
2.6703,74.574,75.231
2.7751,74.812,75.692
2.8798,75.124,75.03
2.9845,75.257,74.66
3.0892,75.148,74.879
3.1939,75.002,75.024
3.2987,74.928,75.064
3.4034,74.997,74.469
3.5081,75.051,74.589
3.6128,75.039,75.61
3.7176,75.007,75.822
3.8223,75.011,75.081
3.927,75.095,74.965
4.0317,75.149,74.663
4.1364,75.118,74.43
4.2412,74.961,74.999
4.3459,74.804,75.472
4.4506,74.746,74.997
4.5553,74.8,74.836
4.66,74.947,74.808
4.7647,75.133,75.117
4.8695,75.286,75.393
4.9742,75.329,75.204
5.0789,75.182,74.59
5.1836,74.89,74.733
5.2883,74.687,75.483
5.3931,74.674,75.315
5.4978,74.905,74.33
5.6025,75.103,74.643
5.7072,75.141,75.507
5.812,75.074,75.31
5.9167,74.989,74.993
6.0214,75.024,75.04
6.1261,75.09,74.799
6.2309,75.116,75.334


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_261.csv <==
x,qOut,qIn
0.05236,75.312,74.593
0.15708,75.414,74.356
0.2618,75.252,74.881
0.36652,74.961,75.699
0.47124,74.702,75.595
0.57596,74.678,74.691
0.68068,74.812,74.205
0.7854,74.989,74.874
0.89012,75.096,75.398
0.99484,75.112,75.428
1.0996,75.068,74.762
1.2043,75.002,74.917
1.309,74.941,74.833
1.4137,74.957,74.558
1.5184,75.049,75.172
1.6232,75.139,75.562
1.7279,75.131,74.902
1.8326,74.964,74.76
1.9373,74.825,75.119
2.042,74.825,74.614
2.1468,75.043,75.201
2.2515,75.206,75.557
2.3562,75.151,74.501
2.4609,74.967,74.946
2.5656,74.795,74.869
2.6703,74.891,74.135
2.7751,75.09,75.13
2.8798,75.216,75.776
2.9845,75.11,75.376
3.0892,74.909,74.852
3.1939,74.816,74.739
3.2987,74.857,74.658
3.4034,75.013,75.478
3.5081,75.063,75.734
3.6128,74.98,74.683
3.7176,74.856,74.258
3.8223,74.793,75.221
3.927,74.914,75.15
4.0317,75.115,74.48
4.1364,75.264,74.693
4.2412,75.229,75.588
4.3459,75.044,75.213
4.4506,74.91,74.957
4.5553,74.905,75.453
4.66,75.066,74.895
4.7647,75.145,74.151
4.8695,75.048,74.607
4.9742,74.863,75.113
5.0789,74.71,75.272
5.1836,74.757,75.312
5.2883,74.923,75.248
5.3931,75.113,75.53
5.4978,75.242,74.159
5.6025,75.293,73.826
5.7072,75.218,75.65
5.812,75.03,75.572
5.9167,74.75,74.361
6.0214,74.6,74.645
6.1261,74.702,75.579
6.2309,74.979,75.738


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_262.csv <==
x,qOut,qIn
0.05236,74.929,74.92
0.15708,74.898,74.621
0.2618,74.985,74.883
0.36652,75.064,75.427
0.47124,75,75.049
0.57596,74.793,74.258
0.68068,74.661,74.456
0.7854,74.711,75.492
0.89012,75.007,75.74
0.99484,75.287,74.803
1.0996,75.344,74.899
1.2043,75.198,74.883
1.309,74.92,75.034
1.4137,74.827,75.429
1.5184,74.882,74.599
1.6232,74.957,74.646
1.7279,74.915,75.227
1.8326,74.847,75.096
1.9373,74.922,75.152
2.042,75.103,75.128
2.1468,75.305,74.87
2.2515,75.259,74.955
2.3562,75.048,74.934
2.4609,74.84,75.266
2.5656,74.807,74.648
2.6703,74.916,74.572
2.7751,75.012,75.742
2.8798,75.058,75.456
2.9845,75.047,73.871
3.0892,75.077,74.769
3.1939,75.099,75.622
3.2987,75.077,75.361
3.4034,74.982,75.155
3.5081,74.919,75.278
3.6128,74.947,74.919
3.7176,75.029,74.489
3.8223,75.108,74.786
3.927,75.072,74.726
4.0317,74.95,74.912
4.1364,74.825,75.629
4.2412,74.781,75.442
4.3459,74.907,74.81
4.4506,75.132,74.25
4.5553,75.318,74.741
4.66,75.329,75.593
4.7647,75.078,75.165
4.8695,74.765,74.592
4.9742,74.582,75.282
5.0789,74.69,75.568
5.1836,74.978,74.27
5.2883,75.218,74.474
5.3931,75.296,75.488
5.4978,75.13,75.469
5.6025,74.881,75.047
5.7072,74.755,74.179
5.812,74.81,74.198
5.9167,75.06,75.274
6.0214,75.254,75.675
6.1261,75.261,75.199
6.2309,75.126,74.998


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_263.csv <==
x,qOut,qIn
0.05236,74.871,75.573
0.15708,75.022,74.839
0.2618,75.147,74.654
0.36652,75.133,74.616
0.47124,74.904,75.151
0.57596,74.724,75.369
0.68068,74.752,74.943
0.7854,74.925,74.971
0.89012,75.13,75.056
0.99484,75.156,74.868
1.0996,75.082,74.779
1.2043,75.002,75.534
1.309,74.994,75.001
1.4137,74.967,74.25
1.5184,74.901,74.983
1.6232,74.86,75.474
1.7279,74.919,75.39
1.8326,75.061,74.305
1.9373,75.134,74.462
2.042,75.107,75.583
2.1468,74.982,75.215
2.2515,74.949,74.717
2.3562,75.003,75.121
2.4609,75.069,75.106
2.5656,75.063,75.159
2.6703,75.008,74.882
2.7751,74.977,74.433
2.8798,74.974,74.912
2.9845,74.976,75.141
3.0892,74.938,74.956
3.1939,74.938,74.963
3.2987,75.001,75.366
3.4034,75.135,75.55
3.5081,75.194,75.18
3.6128,75.123,74.544
3.7176,74.978,74.274
3.8223,74.836,74.931
3.927,74.793,75.469
4.0317,74.817,74.98
4.1364,74.886,75.266
4.2412,74.979,74.96
4.3459,75.129,74.016
4.4506,75.272,74.828
4.5553,75.322,75.559
4.66,75.19,74.608
4.7647,74.902,75.159
4.8695,74.677,76.018
4.9742,74.639,74.968
5.0789,74.873,74.046
5.1836,75.164,75.181
5.2883,75.271,75.797
5.3931,75.153,75.349
5.4978,74.821,74.615
5.6025,74.642,74.524
5.7072,74.747,74.632
5.812,75.02,75.167
5.9167,75.302,75.458
6.0214,75.311,75.021
6.1261,75.123,74.353
6.2309,74.916,75.098


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_264.csv <==
x,qOut,qIn
0.05236,75.069,75.143
0.15708,74.821,75.579
0.2618,74.669,75.292
0.36652,74.688,74.633
0.47124,74.916,74.92
0.57596,75.197,75.569
0.68068,75.338,74.963
0.7854,75.279,74.667
0.89012,74.99,74.977
0.99484,74.736,74.631
1.0996,74.701,74.937
1.2043,74.857,75.671
1.309,75.126,75.138
1.4137,75.246,74.312
1.5184,75.197,74.625
1.6232,75.069,75.422
1.7279,74.968,75.349
1.8326,74.96,74.924
1.9373,74.964,74.959
2.042,74.955,74.552
2.1468,74.919,74.425
2.2515,74.963,75.445
2.3562,75.049,76.221
2.4609,75.1,75.187
2.5656,75.034,74.353
2.6703,74.935,75.123
2.7751,74.942,75.394
2.8798,75.03,74.616
2.9845,75.136,74.394
3.0892,75.024,75.167
3.1939,74.822,75.506
3.2987,74.722,75.228
3.4034,74.904,74.036
3.5081,75.25,74.722
3.6128,75.441,75.897
3.7176,75.376,75.519
3.8223,75.016,74.515
3.927,74.74,74.744
4.0317,74.702,75.49
4.1364,74.826,75.175
4.2412,74.99,74.865
4.3459,75.02,75.276
4.4506,74.976,74.842
4.5553,74.931,74.582
4.66,74.947,75.153
4.7647,75.025,75.081
4.8695,75.107,74.726
4.9742,75.15,75.63
5.0789,75.111,75.058
5.1836,75.034,74.217
5.2883,74.996,75.209
5.3931,75.004,74.828
5.4978,75.041,74.591
5.6025,74.985,75.366
5.7072,74.881,75.305
5.812,74.825,75.346
5.9167,74.904,75.104
6.0214,75.093,74.575
6.1261,75.234,74.727
6.2309,75.246,74.697


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_265.csv <==
x,qOut,qIn
0.05236,75.125,75.531
0.15708,74.956,75.19
0.2618,74.807,74.874
0.36652,74.812,74.811
0.47124,75.058,74.97
0.57596,75.261,74.903
0.68068,75.22,75.162
0.7854,74.996,75.173
0.89012,74.702,75.368
0.99484,74.688,75.066
1.0996,74.914,74.371
1.2043,75.19,74.788
1.309,75.319,74.995
1.4137,75.192,74.818
1.5184,74.98,75.033
1.6232,74.835,75.256
1.7279,74.884,74.583
1.8326,75.051,74.549
1.9373,75.179,75.958
2.042,75.197,75.533
2.1468,75.053,74.366
2.2515,74.87,75.346
2.3562,74.774,75.768
2.4609,74.791,74.755
2.5656,74.919,74.366
2.6703,75.016,74.861
2.7751,75.036,74.701
2.8798,75.015,75.207
2.9845,74.998,75.759
3.0892,75.057,74.8
3.1939,75.152,74.728
3.2987,75.227,75.369
3.4034,75.228,75.302
3.5081,75.121,74.581
3.6128,74.939,74.067
3.7176,74.758,74.578
3.8223,74.655,76.261
3.927,74.737,75.823
4.0317,74.962,74.381
4.1364,75.215,74.333
4.2412,75.373,75.15
4.3459,75.32,75.114
4.4506,75.116,75.008
4.5553,74.875,74.929
4.66,74.707,75.321
4.7647,74.694,75.062
4.8695,74.836,74.125
4.9742,75.06,75.152
5.0789,75.285,75.747
5.1836,75.299,74.643
5.2883,75.105,74.504
5.3931,74.87,74.721
5.4978,74.782,75.184
5.6025,74.94,75.609
5.7072,75.097,75.081
5.812,75.127,74.992
5.9167,74.949,74.657
6.0214,74.858,74.491
6.1261,74.942,74.923
6.2309,75.083,75.117


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_266.csv <==
x,qOut,qIn
0.05236,75.371,75.398
0.15708,75.335,75.28
0.2618,75.184,74.801
0.36652,75.008,74.919
0.47124,74.898,75.178
0.57596,74.869,74.849
0.68068,74.868,74.593
0.7854,74.881,74.94
0.89012,74.907,75.424
0.99484,74.982,75.303
1.0996,75.063,74.674
1.2043,75.115,74.62
1.309,75.104,75.323
1.4137,75.067,75.291
1.5184,75.023,74.763
1.6232,74.972,74.601
1.7279,74.909,75.459
1.8326,74.877,75.764
1.9373,74.922,74.503
2.042,75.015,73.921
2.1468,75.109,75.478
2.2515,75.096,75.889
2.3562,75.012,75.219
2.4609,74.932,74.119
2.5656,74.929,74.718
2.6703,75.003,75.359
2.7751,75.07,75.127
2.8798,75.084,75.666
2.9845,75.011,74.83
3.0892,74.925,73.74
3.1939,74.91,74.82
3.2987,74.968,75.51
3.4034,75.087,75.089
3.5081,75.107,75.19
3.6128,74.997,75.578
3.7176,74.865,75.053
3.8223,74.834,74.257
3.927,75.027,74.819
4.0317,75.215,75.134
4.1364,75.232,75.133
4.2412,74.934,75.249
4.3459,74.645,75.031
4.4506,74.675,74.746
4.5553,74.968,75.086
4.66,75.385,74.436
4.7647,75.445,74.047
4.8695,75.17,75.43
4.9742,74.805,75.238
5.0789,74.618,75.448
5.1836,74.763,75.883
5.2883,75.023,74.955
5.3931,75.222,74.395
5.4978,75.218,75.368
5.6025,75.046,75.357
5.7072,74.826,74.664
5.812,74.663,74.419
5.9167,74.648,74.996
6.0214,74.79,75.441
6.1261,75.018,74.951
6.2309,75.241,74.607


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_267.csv <==
x,qOut,qIn
0.05236,75.099,75.488
0.15708,74.791,75.522
0.2618,74.688,74.631
0.36652,74.811,74.813
0.47124,75.105,75.375
0.57596,75.174,74.759
0.68068,75.032,74.862
0.7854,74.849,75.147
0.89012,74.812,74.452
0.99484,74.943,74.882
1.0996,75.061,75.808
1.2043,75.109,75.16
1.309,75.063,74.101
1.4137,75.065,74.916
1.5184,75.093,75.683
1.6232,75.095,75.351
1.7279,75.018,74.601
1.8326,74.915,75.256
1.9373,74.874,75.481
2.042,74.907,75.028
2.1468,75.003,74.313
2.2515,75.057,74.932
2.3562,75.029,75.359
2.4609,74.954,74.496
2.5656,74.878,74.672
2.6703,74.921,75.438
2.7751,75.057,75.503
2.8798,75.197,75.488
2.9845,75.242,74.852
3.0892,75.152,74.461
3.1939,75.015,74.957
3.2987,74.894,74.702
3.4034,74.832,74.963
3.5081,74.777,75.625
3.6128,74.76,74.936
3.7176,74.825,75.131
3.8223,75.008,74.829
3.927,75.244,74.552
4.0317,75.364,75.266
4.1364,75.298,74.851
4.2412,75.003,74.833
4.3459,74.71,75.601
4.4506,74.628,75.571
4.5553,74.761,74.771
4.66,75.058,74.229
4.7647,75.248,74.761
4.8695,75.244,75.404
4.9742,75.1,75.808
5.0789,74.892,75.22
5.1836,74.801,74.21
5.2883,74.863,74.293
5.3931,75.016,75.114
5.4978,75.184,75.571
5.6025,75.192,74.833
5.7072,75.035,74.76
5.812,74.843,74.856
5.9167,74.762,74.983
6.0214,74.948,75.276
6.1261,75.191,74.917
6.2309,75.301,74.531


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_268.csv <==
x,qOut,qIn
0.05236,74.798,74.326
0.15708,75.033,74.719
0.2618,75.287,75.38
0.36652,75.396,75.665
0.47124,75.225,74.774
0.57596,74.912,73.952
0.68068,74.704,75.087
0.7854,74.69,75.436
0.89012,74.911,75.04
0.99484,75.111,75.179
1.0996,75.155,75.398
1.2043,75.077,74.753
1.309,74.948,74.847
1.4137,74.964,75.36
1.5184,75.048,74.433
1.6232,75.09,74.413
1.7279,74.978,75.623
1.8326,74.825,75.544
1.9373,74.825,75.105
2.042,74.977,74.99
2.1468,75.233,74.92
2.2515,75.295,74.73
2.3562,75.131,74.669
2.4609,74.876,74.765
2.5656,74.688,75.741
2.6703,74.708,75.464
2.7751,74.867,74.496
2.8798,75.077,74.607
2.9845,75.262,75.04
3.0892,75.339,75.04
3.1939,75.241,75.168
3.2987,75.023,75.29
3.4034,74.763,74.238
3.5081,74.716,74.625
3.6128,74.874,76.317
3.7176,75.095,75.279
3.8223,75.217,73.841
3.927,75.127,74.783
4.0317,74.964,75.697
4.1364,74.853,75.818
4.2412,74.896,74.915
4.3459,75.008,74.473
4.4506,75.084,74.889
4.5553,75.103,75.026
4.66,75.067,74.926
4.7647,75.029,74.959
4.8695,74.967,74.95
4.9742,74.901,74.964
5.0789,74.856,74.605
5.1836,74.965,74.502
5.2883,75.164,75.539
5.3931,75.303,75.963
5.4978,75.221,74.812
5.6025,74.944,74.952
5.7072,74.753,75.028
5.812,74.745,74.61
5.9167,74.957,74.511
6.0214,75.04,75.069
6.1261,74.94,75.697
6.2309,74.803,75.291


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_269.csv <==
x,qOut,qIn
0.05236,74.993,74.629
0.15708,74.898,75.251
0.2618,74.852,75.593
0.36652,74.904,75.48
0.47124,75.07,74.737
0.57596,75.174,74.161
0.68068,75.141,74.354
0.7854,75.021,75.269
0.89012,74.887,75.812
0.99484,74.848,75.187
1.0996,74.887,74.593
1.2043,74.981,74.81
1.309,75.108,75.097
1.4137,75.233,74.872
1.5184,75.226,75.29
1.6232,75.06,75.152
1.7279,74.737,74.336
1.8326,74.583,75.236
1.9373,74.737,75.325
2.042,75.058,74.893
2.1468,75.358,74.861
2.2515,75.319,75.517
2.3562,75.084,75.526
2.4609,74.866,73.963
2.5656,74.874,74.456
2.6703,75.013,75.898
2.7751,75.06,75.632
2.8798,74.998,74.688
2.9845,74.857,74.658
3.0892,74.894,74.919
3.1939,75.06,75.088
3.2987,75.209,75.056
3.4034,75.193,74.953
3.5081,74.986,75.253
3.6128,74.786,75.501
3.7176,74.721,74.639
3.8223,74.882,74.683
3.927,75.11,75.207
4.0317,75.207,74.702
4.1364,75.14,74.723
4.2412,74.905,75.011
4.3459,74.787,74.994
4.4506,74.881,75.753
4.5553,75.087,75.551
4.66,75.269,74.482
4.7647,75.22,74.984
4.8695,75.024,75.143
4.9742,74.814,74.989
5.0789,74.718,75.211
5.1836,74.752,74.864
5.2883,74.861,74.635
5.3931,75.008,74.732
5.4978,75.165,75.31
5.6025,75.275,75.317
5.7072,75.272,75.016
5.812,75.173,74.902
5.9167,75.012,74.795
6.0214,74.943,74.9
6.1261,74.966,75.29
6.2309,75.011,74.877


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_270.csv <==
x,qOut,qIn
0.05236,75.017,74.394
0.15708,75.027,74.163
0.2618,75.007,74.977
0.36652,74.925,75.57
0.47124,74.761,75.011
0.57596,74.636,74.873
0.68068,74.691,75.123
0.7854,74.932,74.643
0.89012,75.337,75.267
0.99484,75.598,75.592
1.0996,75.484,74.76
1.2043,75.09,74.551
1.309,74.588,75.195
1.4137,74.527,75.421
1.5184,74.822,75.044
1.6232,75.18,74.496
1.7279,75.29,74.916
1.8326,75.103,75.505
1.9373,74.91,74.832
2.042,74.848,74.726
2.1468,74.989,75.197
2.2515,75.092,75.047
2.3562,75.092,74.987
2.4609,75.039,74.436
2.5656,75.001,75.656
2.6703,74.998,75.883
2.7751,74.973,74.328
2.8798,74.934,74.64
2.9845,74.903,75.179
3.0892,74.957,74.743
3.1939,75.035,75.097
3.2987,75.076,74.992
3.4034,75.02,74.861
3.5081,74.942,75.079
3.6128,74.938,75.376
3.7176,75.004,75.064
3.8223,75.111,74.492
3.927,75.13,74.885
4.0317,75.063,75.187
4.1364,74.969,75.323
4.2412,74.912,75.141
4.3459,74.926,75.022
4.4506,74.976,74.531
4.5553,75.03,74.785
4.66,75.06,75.702
4.7647,75.051,75.179
4.8695,74.997,74.091
4.9742,74.93,75.165
5.0789,74.886,75.805
5.1836,74.942,74.532
5.2883,75.052,74.263
5.3931,75.135,75.321
5.4978,75.103,75.375
5.6025,74.976,74.602
5.7072,74.89,74.27
5.812,74.898,74.4
5.9167,75.019,75.59
6.0214,75.099,76.251
6.1261,75.096,75.417
6.2309,75.052,74.97


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_271.csv <==
x,qOut,qIn
0.05236,75.025,74.975
0.15708,75.012,74.621
0.2618,75.03,74.409
0.36652,75.06,75.379
0.47124,75.067,75.909
0.57596,75.028,74.998
0.68068,74.999,74.258
0.7854,75.005,74.918
0.89012,75.057,75.524
0.99484,75.062,74.706
1.0996,74.968,74.695
1.2043,74.829,74.811
1.309,74.708,75.279
1.4137,74.767,75.071
1.5184,74.974,74.996
1.6232,75.202,74.939
1.7279,75.311,74.853
1.8326,75.198,74.877
1.9373,75.005,75.215
2.042,74.864,75.326
2.1468,74.886,74.626
2.2515,74.961,74.595
2.3562,74.991,74.977
2.4609,74.985,75.531
2.5656,74.971,75.397
2.6703,75.004,74.58
2.7751,75.025,74.249
2.8798,75.017,74.826
2.9845,74.978,76.043
3.0892,74.974,75.821
3.1939,74.977,74.831
3.2987,74.971,74.305
3.4034,74.936,74.868
3.5081,74.966,74.757
3.6128,75.043,74.48
3.7176,75.085,75.195
3.8223,74.997,75.685
3.927,74.843,75.142
4.0317,74.852,74.807
4.1364,75.045,74.834
4.2412,75.389,74.918
4.3459,75.449,75.141
4.4506,75.137,75.192
4.5553,74.697,74.659
4.66,74.427,74.587
4.7647,74.63,75.483
4.8695,75.023,75.52
4.9742,75.343,74.392
5.0789,75.364,74.926
5.1836,75.177,75.931
5.2883,74.984,74.925
5.3931,74.878,74.268
5.4978,74.912,75.474
5.6025,74.958,75.358
5.7072,74.965,74.726
5.812,74.95,75.035
5.9167,74.941,74.748
6.0214,74.979,75.006
6.1261,75.023,75.392
6.2309,75.047,74.77


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_272.csv <==
x,qOut,qIn
0.05236,75.188,75.021
0.15708,74.982,74.92
0.2618,74.842,74.721
0.36652,74.817,75.162
0.47124,74.91,74.352
0.57596,74.98,74.417
0.68068,75.031,75.995
0.7854,75.087,75.564
0.89012,75.17,74.884
0.99484,75.203,75.197
1.0996,75.126,74.607
1.2043,74.982,75.016
1.309,74.831,75.563
1.4137,74.781,74.868
1.5184,74.805,74.406
1.6232,74.876,74.763
1.7279,74.963,75.128
1.8326,75.082,75.021
1.9373,75.179,75.14
2.042,75.204,74.971
2.1468,75.111,75.307
2.2515,75.001,75.05
2.3562,74.978,74.563
2.4609,75.018,74.54
2.5656,75.063,75.473
2.6703,74.965,76.022
2.7751,74.831,75.226
2.8798,74.785,74.449
2.9845,74.929,73.654
3.0892,75.139,74.598
3.1939,75.216,76.253
3.2987,75.129,75.557
3.4034,74.889,74.459
3.5081,74.77,75.165
3.6128,74.87,75.363
3.7176,75.095,74.653
3.8223,75.326,74.822
3.927,75.27,75.792
4.0317,74.963,75.18
4.1364,74.636,74.293
4.2412,74.538,75.206
4.3459,74.828,75.642
4.4506,75.201,75.038
4.5553,75.413,74.319
4.66,75.254,74.568
4.7647,74.953,75.114
4.8695,74.81,75.215
4.9742,74.864,75.37
5.0789,75.079,75.052
5.1836,75.158,74.883
5.2883,75.122,74.932
5.3931,75.051,74.86
5.4978,75.028,75.027
5.6025,74.981,75.227
5.7072,74.866,74.664
5.812,74.76,74.888
5.9167,74.757,75.272
6.0214,74.946,75.536
6.1261,75.169,75.07
6.2309,75.288,74.652


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_273.csv <==
x,qOut,qIn
0.05236,74.884,74.846
0.15708,74.973,74.645
0.2618,75.087,75.681
0.36652,75.174,75.597
0.47124,75.187,74.765
0.57596,75.118,74.558
0.68068,74.995,74.874
0.7854,74.871,75.187
0.89012,74.802,74.767
0.99484,74.841,74.462
1.0996,74.942,75.366
1.2043,75.053,75.815
1.309,75.122,74.573
1.4137,75.168,74.449
1.5184,75.181,75.366
1.6232,75.136,75.284
1.7279,75.002,74.578
1.8326,74.836,74.856
1.9373,74.765,75.062
2.042,74.817,75.222
2.1468,74.984,75.054
2.2515,75.113,74.678
2.3562,75.149,74.654
2.4609,75.111,75.703
2.5656,75.026,75.837
2.6703,74.945,74.589
2.7751,74.895,74.191
2.8798,74.888,74.864
2.9845,74.933,74.694
3.0892,74.977,75.073
3.1939,74.978,75.898
3.2987,74.958,75.347
3.4034,74.947,73.914
3.5081,75.048,74.38
3.6128,75.201,75.184
3.7176,75.289,75.661
3.8223,75.185,75.215
3.927,74.886,74.72
4.0317,74.668,75.075
4.1364,74.676,75.408
4.2412,75.004,74.785
4.3459,75.283,74.588
4.4506,75.239,74.84
4.5553,74.953,75.26
4.66,74.582,74.931
4.7647,74.609,74.853
4.8695,74.938,75.283
4.9742,75.302,74.563
5.0789,75.428,75.006
5.1836,75.249,75.479
5.2883,74.999,74.971
5.3931,74.828,74.736
5.4978,74.843,75.065
5.6025,74.913,75.878
5.7072,74.972,75.187
5.812,75.01,74.153
5.9167,75.026,74.939
6.0214,75.004,75.357
6.1261,74.941,74.733
6.2309,74.885,74.969


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_274.csv <==
x,qOut,qIn
0.05236,74.992,75.244
0.15708,74.868,74.756
0.2618,74.942,74.554
0.36652,75.128,75.006
0.47124,75.298,75.068
0.57596,75.151,74.258
0.68068,74.831,74.575
0.7854,74.592,75.818
0.89012,74.679,75.743
0.99484,75.06,74.449
1.0996,75.4,74.164
1.2043,75.516,75.126
1.309,75.271,75.547
1.4137,74.909,75.212
1.5184,74.68,74.495
1.6232,74.646,74.33
1.7279,74.808,75.367
1.8326,74.989,75.31
1.9373,75.123,74.961
2.042,75.179,74.854
2.1468,75.124,74.833
2.2515,74.988,74.981
2.3562,74.892,75.35
2.4609,74.886,75.311
2.5656,74.993,75.026
2.6703,75.03,75.34
2.7751,74.966,74.957
2.8798,74.888,74.338
2.9845,74.9,74.634
3.0892,75.017,75.451
3.1939,75.08,75.216
3.2987,75.058,74.367
3.4034,74.955,75.533
3.5081,74.998,75.681
3.6128,75.154,74.294
3.7176,75.278,74.681
3.8223,75.217,75.338
3.927,74.966,74.678
4.0317,74.746,75.015
4.1364,74.673,75.15
4.2412,74.811,75.3
4.3459,74.984,75.58
4.4506,75.089,74.683
4.5553,75.111,74.387
4.66,75.056,74.664
4.7647,74.996,74.785
4.8695,74.956,75.372
4.9742,74.946,75.276
5.0789,74.962,75.033
5.1836,75.013,74.912
5.2883,75.094,74.699
5.3931,75.163,74.83
5.4978,75.168,75.688
5.6025,75.022,75.699
5.7072,74.818,74.797
5.812,74.688,73.958
5.9167,74.754,74.81
6.0214,74.976,75.298
6.1261,75.144,75.225
6.2309,75.17,75.61


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_275.csv <==
x,qOut,qIn
0.05236,74.642,75.14
0.15708,74.614,75.225
0.2618,74.839,75.182
0.36652,75.09,74.691
0.47124,75.141,74.555
0.57596,75.016,74.45
0.68068,74.903,75.05
0.7854,74.874,75.605
0.89012,74.96,75.094
0.99484,75.05,74.943
1.0996,75.139,75.116
1.2043,75.216,74.939
1.309,75.263,74.803
1.4137,75.162,74.759
1.5184,74.923,75.101
1.6232,74.686,74.597
1.7279,74.6,75.329
1.8326,74.777,75.827
1.9373,75.055,74.768
2.042,75.276,74.256
2.1468,75.3,75.456
2.2515,75.148,75.838
2.3562,74.955,74.836
2.4609,74.815,74.514
2.5656,74.798,74.3
2.6703,74.855,74.777
2.7751,74.935,75.975
2.8798,75.011,75.292
2.9845,75.059,74.376
3.0892,75.074,75.378
3.1939,75.078,75.622
3.2987,75.084,74.713
3.4034,75.1,74.245
3.5081,75.06,75.213
3.6128,74.945,75.784
3.7176,74.827,75.031
3.8223,74.788,74.399
3.927,74.932,74.888
4.0317,75.131,75.096
4.1364,75.254,74.937
4.2412,75.18,75.842
4.3459,74.995,75.274
4.4506,74.875,74.078
4.5553,74.871,74.433
4.66,74.994,75.259
4.7647,75.071,75.646
4.8695,75.042,75.689
4.9742,74.948,74.752
5.0789,74.847,74.529
5.1836,74.887,74.968
5.2883,75.036,74.665
5.3931,75.17,75.072
5.4978,75.152,75.19
5.6025,74.931,74.688
5.7072,74.768,74.776
5.812,74.805,75.209
5.9167,75.14,75.066
6.0214,75.407,74.581
6.1261,75.342,75.067
6.2309,75.033,75.488


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_276.csv <==
x,qOut,qIn
0.05236,75.014,75.205
0.15708,75.262,75.598
0.2618,75.283,75.123
0.36652,75.081,74.985
0.47124,74.724,74.714
0.57596,74.659,74.494
0.68068,74.866,74.951
0.7854,75.128,75.59
0.89012,75.209,74.282
0.99484,75.059,73.753
1.0996,74.932,75.727
1.2043,74.939,75.838
1.309,75.138,74.581
1.4137,75.258,74.916
1.5184,75.193,75.475
1.6232,75.012,75.42
1.7279,74.822,74.621
1.8326,74.786,74.634
1.9373,74.831,74.849
2.042,74.882,74.772
2.1468,74.869,75.568
2.2515,74.87,75.252
2.3562,74.951,74.906
2.4609,75.083,75.439
2.5656,75.214,74.513
2.6703,75.225,74.202
2.7751,75.12,75.196
2.8798,74.962,75.361
2.9845,74.816,74.697
3.0892,74.767,75.179
3.1939,74.844,75.559
3.2987,75.011,75.488
3.4034,75.219,74.166
3.5081,75.301,73.858
3.6128,75.191,75.461
3.7176,74.968,75.667
3.8223,74.739,74.625
3.927,74.705,74.862
4.0317,74.843,75.487
4.1364,75.056,75.283
4.2412,75.238,74.966
4.3459,75.279,74.773
4.4506,75.153,74.632
4.5553,74.933,74.929
4.66,74.711,75.621
4.7647,74.681,75.472
4.8695,74.834,74.552
4.9742,75.057,74.074
5.0789,75.223,75.109
5.1836,75.227,75.897
5.2883,75.118,75.532
5.3931,74.977,74.641
5.4978,74.875,74.642
5.6025,74.878,74.778
5.7072,74.969,74.86
5.812,75.076,75.151
5.9167,75.117,75.187
6.0214,74.994,75.096
6.1261,74.848,74.89
6.2309,74.814,74.74


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_277.csv <==
x,qOut,qIn
0.05236,74.921,73.975
0.15708,74.963,74.438
0.2618,75.01,75.966
0.36652,75.054,76.235
0.47124,75.091,75.254
0.57596,75.122,74.436
0.68068,75.113,73.966
0.7854,75.052,74.641
0.89012,74.932,75.226
0.99484,74.806,75.152
1.0996,74.731,75.552
1.2043,74.747,75.248
1.309,74.879,74.451
1.4137,75.144,74.623
1.5184,75.387,75.474
1.6232,75.44,75.299
1.7279,75.141,74.604
1.8326,74.659,74.918
1.9373,74.439,75.078
2.042,74.592,74.744
2.1468,75.123,75.082
2.2515,75.456,74.912
2.3562,75.395,75.062
2.4609,75.1,75.164
2.5656,74.794,74.77
2.6703,74.81,74.88
2.7751,74.967,75.42
2.8798,75.087,75.361
2.9845,75.012,74.604
3.0892,74.883,75.076
3.1939,74.844,75.376
3.2987,74.896,74.962
3.4034,75.002,75.057
3.5081,75.033,75.263
3.6128,75.016,74.667
3.7176,74.999,74.464
3.8223,75.024,74.823
3.927,75.073,75.32
4.0317,75.096,75.412
4.1364,75.091,74.739
4.2412,75.059,75.018
4.3459,75.06,75.774
4.4506,75.078,74.677
4.5553,75.073,74.242
4.66,74.996,75.625
4.7647,74.856,75.35
4.8695,74.766,74.691
4.9742,74.781,74.547
5.0789,74.933,75.106
5.1836,75.096,75.239
5.2883,75.16,74.998
5.3931,75.124,74.768
5.4978,75.006,74.939
5.6025,74.948,75.192
5.7072,74.97,75.453
5.812,75.026,75.429
5.9167,75.06,74.018
6.0214,75.022,74.582
6.1261,74.958,75.733
6.2309,74.913,75.168


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_278.csv <==
x,qOut,qIn
0.05236,74.971,75.428
0.15708,75.109,74.849
0.2618,75.164,74.593
0.36652,75.118,74.583
0.47124,74.978,75.572
0.57596,74.903,76.156
0.68068,74.915,75.215
0.7854,74.971,74.134
0.89012,75.013,74.284
0.99484,75.008,75.055
1.0996,74.97,75.562
1.2043,74.916,75.879
1.309,74.855,74.776
1.4137,74.836,74.14
1.5184,74.931,75.055
1.6232,75.108,75.334
1.7279,75.316,74.586
1.8326,75.294,74.656
1.9373,75.03,74.956
2.042,74.732,75.561
2.1468,74.638,74.962
2.2515,74.936,74.678
2.3562,75.303,75.306
2.4609,75.476,75.681
2.5656,75.227,74.863
2.6703,74.825,74.101
2.7751,74.622,74.732
2.8798,74.665,75.6
2.9845,74.911,74.401
3.0892,75.03,74.689
3.1939,75.053,75.896
3.2987,75.068,75.241
3.4034,75.157,74.201
3.5081,75.242,74.966
3.6128,75.206,75.706
3.7176,75.059,75.069
3.8223,74.839,74.733
3.927,74.72,75.206
4.0317,74.756,74.882
4.1364,74.899,74.958
4.2412,75.083,75.021
4.3459,75.156,74.499
4.4506,75.096,74.962
4.5553,74.98,75.613
4.66,74.897,75.098
4.7647,74.946,74.883
4.8695,75.039,74.965
4.9742,75.098,74.828
5.0789,75.051,75.064
5.1836,74.96,75.079
5.2883,74.902,75.103
5.3931,74.895,75.344
5.4978,74.937,74.808
5.6025,74.999,74.796
5.7072,75.077,75
5.812,75.139,75.079
5.9167,75.146,75.039
6.0214,75.049,75.232
6.1261,74.933,74.576
6.2309,74.883,74.721


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_279.csv <==
x,qOut,qIn
0.05236,75.057,75.32
0.15708,75.285,74.646
0.2618,75.229,75.015
0.36652,74.991,75.241
0.47124,74.74,75.26
0.57596,74.806,74.551
0.68068,75.012,74.283
0.7854,75.157,75.498
0.89012,75.058,75.326
0.99484,74.886,74.517
1.0996,74.863,74.713
1.2043,74.984,75.229
1.309,75.188,75.837
1.4137,75.216,75.172
1.5184,75.088,74.517
1.6232,74.919,74.594
1.7279,74.827,74.928
1.8326,74.859,74.841
1.9373,74.934,74.849
2.042,75.005,74.836
2.1468,75.03,75.449
2.2515,75.055,75.43
2.3562,75.11,74.843
2.4609,75.172,75.033
2.5656,75.207,75.022
2.6703,75.104,74.747
2.7751,74.899,74.715
2.8798,74.713,74.922
2.9845,74.668,75.451
3.0892,74.808,75.497
3.1939,75.001,75.038
3.2987,75.157,74.788
3.4034,75.204,74.345
3.5081,75.187,74.36
3.6128,75.112,75.505
3.7176,74.995,75.578
3.8223,74.849,74.512
3.927,74.801,74.985
4.0317,74.913,75.869
4.1364,75.11,75.107
4.2412,75.294,74.355
4.3459,75.25,75.193
4.4506,75.014,74.959
4.5553,74.751,74.848
4.66,74.634,76.148
4.7647,74.773,75.555
4.8695,75.02,73.603
4.9742,75.232,74.234
5.0789,75.284,75.544
5.1836,75.178,75.407
5.2883,75.005,75.305
5.3931,74.859,74.714
5.4978,74.817,74.671
5.6025,74.932,74.992
5.7072,75.121,74.937
5.812,75.252,75.387
5.9167,75.192,75.046
6.0214,74.931,74.506
6.1261,74.739,74.598
6.2309,74.753,75.403


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_280.csv <==
x,qOut,qIn
0.05236,74.892,75.82
0.15708,74.896,76.067
0.2618,74.904,74.611
0.36652,74.929,73.978
0.47124,74.99,74.594
0.57596,75.14,75.472
0.68068,75.256,75.151
0.7854,75.246,74.855
0.89012,75.033,75.843
0.99484,74.811,75.274
1.0996,74.787,74.245
1.2043,74.934,74.439
1.309,75.17,75.064
1.4137,75.148,75.185
1.5184,74.899,75.167
1.6232,74.645,75.099
1.7279,74.62,75.389
1.8326,74.937,74.954
1.9373,75.298,74.746
2.042,75.475,74.904
2.1468,75.274,75.048
2.2515,74.892,75.053
2.3562,74.654,74.47
2.4609,74.66,74.699
2.5656,74.936,75.856
2.6703,75.186,75.396
2.7751,75.292,74.554
2.8798,75.257,74.703
2.9845,75.111,74.571
3.0892,74.97,74.959
3.1939,74.873,75.638
3.2987,74.828,75.132
3.4034,74.826,74.377
3.5081,74.876,75.036
3.6128,74.987,75.456
3.7176,75.112,75.134
3.8223,75.193,74.992
3.927,75.11,74.553
4.0317,74.938,74.432
4.1364,74.805,75.361
4.2412,74.832,75.484
4.3459,74.981,74.475
4.4506,75.085,74.78
4.5553,75.096,75.431
4.66,75.003,75.371
4.7647,74.976,74.746
4.8695,75.002,74.787
4.9742,75.012,75.034
5.0789,74.926,74.986
5.1836,74.828,74.989
5.2883,74.848,74.888
5.3931,74.971,74.913
5.4978,75.141,74.695
5.6025,75.173,75.232
5.7072,75.11,75.457
5.812,75.036,74.925
5.9167,75.026,75.524
6.0214,75.028,75.368
6.1261,74.989,74.234
6.2309,74.932,74.117


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_281.csv <==
x,qOut,qIn
0.05236,74.893,73.99
0.15708,74.891,74.422
0.2618,75.003,75.442
0.36652,75.117,75.412
0.47124,75.115,75.018
0.57596,74.999,74.932
0.68068,74.935,75.126
0.7854,74.98,75.301
0.89012,75.159,74.546
0.99484,75.224,75.013
1.0996,75.075,75.683
1.2043,74.827,74.342
1.309,74.632,73.968
1.4137,74.733,75.629
1.5184,74.987,75.994
1.6232,75.215,74.781
1.7279,75.245,74.527
1.8326,75.127,75.386
1.9373,75.031,75.701
2.042,74.996,75.241
2.1468,75.024,74.385
2.2515,74.933,74.419
2.3562,74.776,75.006
2.4609,74.681,75.565
2.5656,74.771,75.179
2.6703,75.004,74.941
2.7751,75.197,74.747
2.8798,75.278,74.849
2.9845,75.209,75.04
3.0892,75.125,74.846
3.1939,75.044,74.957
3.2987,74.956,75.123
3.4034,74.841,75.42
3.5081,74.808,75.322
3.6128,74.926,74.813
3.7176,75.107,74.366
3.8223,75.235,75.042
3.927,75.12,75.304
4.0317,74.901,75.012
4.1364,74.75,75.5
4.2412,74.818,75.006
4.3459,75.016,74.352
4.4506,75.176,74.981
4.5553,75.235,74.823
4.66,75.157,74.624
4.7647,75.001,75.463
4.8695,74.847,75.601
4.9742,74.783,74.803
5.0789,74.887,74.851
5.1836,75.129,75.3
5.2883,75.304,74.645
5.3931,75.297,75.061
5.4978,75.021,75.343
5.6025,74.721,74.874
5.7072,74.632,74.8
5.812,74.759,74.825
5.9167,75.052,75.238
6.0214,75.223,75.291
6.1261,75.2,75.311
6.2309,75.057,75.19


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_282.csv <==
x,qOut,qIn
0.05236,75.193,75.173
0.15708,75.169,75.485
0.2618,74.994,74.834
0.36652,74.832,74.123
0.47124,74.857,75.31
0.57596,75.023,75.892
0.68068,75.1,74.77
0.7854,75.055,74.35
0.89012,74.903,74.904
0.99484,74.928,74.967
1.0996,75.085,75.118
1.2043,75.219,75.122
1.309,75.166,75.058
1.4137,74.959,74.847
1.5184,74.829,74.994
1.6232,74.843,75.08
1.7279,75.018,75.034
1.8326,75.093,75.113
1.9373,75.016,75.14
2.042,74.886,75.52
2.1468,74.817,74.826
2.2515,74.917,74.068
2.3562,75.062,74.354
2.4609,75.146,75.023
2.5656,75.079,75.7
2.6703,74.95,75.47
2.7751,74.905,74.963
2.8798,74.975,74.619
2.9845,75.158,75.4
3.0892,75.272,74.78
3.1939,75.198,74.224
3.2987,74.972,74.848
3.4034,74.653,75.794
3.5081,74.523,75.415
3.6128,74.677,74.798
3.7176,75.005,74.638
3.8223,75.365,75.431
3.927,75.452,75.189
4.0317,75.242,74.548
4.1364,74.906,75.252
4.2412,74.646,74.608
4.3459,74.681,73.721
4.4506,74.895,75.403
4.5553,75.137,75.904
4.66,75.264,75.106
4.7647,75.239,74.92
4.8695,75.135,74.32
4.9742,75.026,74.911
5.0789,74.985,75.885
5.1836,74.983,75.405
5.2883,74.941,74.549
5.3931,74.866,74.306
5.4978,74.783,75.15
5.6025,74.849,75.478
5.7072,75.005,75.057
5.812,75.13,74.91
5.9167,75.097,74.472
6.0214,74.967,74.965
6.1261,74.936,75.557
6.2309,75.021,74.971


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_283.csv <==
x,qOut,qIn
0.05236,75.055,75.005
0.15708,74.949,75.427
0.2618,74.936,75.79
0.36652,74.952,75.415
0.47124,74.917,74.191
0.57596,74.849,74.548
0.68068,74.867,75.08
0.7854,74.967,74.677
0.89012,75.112,75.299
0.99484,75.067,75.904
1.0996,74.903,74.807
1.2043,74.8,74.503
1.309,74.943,75.127
1.4137,75.263,74.787
1.5184,75.395,74.713
1.6232,75.233,75.19
1.7279,74.75,75.37
1.8326,74.5,75.203
1.9373,74.653,74.881
2.042,75.014,74.597
2.1468,75.331,75.08
2.2515,75.302,75.133
2.3562,75.072,75.271
2.4609,74.833,75.088
2.5656,74.761,74.383
2.6703,74.869,74.884
2.7751,75.039,75.362
2.8798,75.175,74.898
2.9845,75.194,74.68
3.0892,75.088,75.359
3.1939,74.962,75.736
3.2987,74.899,74.928
3.4034,74.969,74.005
3.5081,75.07,75.151
3.6128,75.075,75.579
3.7176,74.987,74.969
3.8223,74.833,74.915
3.927,74.801,75.424
4.0317,74.906,75.245
4.1364,75.066,75.054
4.2412,75.185,74.883
4.3459,75.156,74.923
4.4506,75.022,74.765
4.5553,74.874,74.486
4.66,74.804,74.837
4.7647,74.877,75.179
4.8695,75.028,75.519
4.9742,75.175,75.186
5.0789,75.238,75.189
5.1836,75.21,74.984
5.2883,75.135,74.557
5.3931,75.03,75.105
5.4978,74.904,75.5
5.6025,74.755,75.065
5.7072,74.683,73.902
5.812,74.745,74.359
5.9167,74.97,76.263
6.0214,75.202,75.613
6.1261,75.294,74.183
6.2309,75.237,74.188


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_284.csv <==
x,qOut,qIn
0.05236,74.904,74.794
0.15708,74.97,75.004
0.2618,75.046,74.969
0.36652,75.109,74.913
0.47124,75.13,75.353
0.57596,75.039,75.428
0.68068,74.893,74.586
0.7854,74.794,74.056
0.89012,74.843,75.345
0.99484,75.036,76.111
1.0996,75.201,75.281
1.2043,75.246,74.286
1.309,75.101,74.441
1.4137,74.963,74.968
1.5184,74.948,75.313
1.6232,75.009,75.377
1.7279,75.057,74.405
1.8326,74.951,74.751
1.9373,74.854,75.886
2.042,74.874,75.213
2.1468,75.093,74.328
2.2515,75.246,74.998
2.3562,75.154,75.521
2.4609,74.913,75.302
2.5656,74.676,74.514
2.6703,74.753,74.643
2.7751,74.996,74.772
2.8798,75.207,75.361
2.9845,75.203,75.492
3.0892,75.059,75.381
3.1939,74.957,74.901
3.2987,74.946,74.712
3.4034,75.032,75.019
3.5081,75.068,74.244
3.6128,75.017,74.555
3.7176,74.915,75.649
3.8223,74.803,74.998
3.927,74.8,74.697
4.0317,74.955,75.418
4.1364,75.19,74.945
4.2412,75.41,74.797
4.3459,75.358,75.206
4.4506,75.062,75.157
4.5553,74.723,75.263
4.66,74.559,75.041
4.7647,74.698,74.697
4.8695,74.953,74.967
4.9742,75.168,75.11
5.0789,75.213,74.773
5.1836,75.116,74.522
5.2883,74.98,75.309
5.3931,74.895,75.434
5.4978,74.935,74.583
5.6025,75.069,75.143
5.7072,75.179,75.605
5.812,75.199,74.713
5.9167,75.083,74.162
6.0214,74.941,75.065
6.1261,74.858,75.853
6.2309,74.85,75.298


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_285.csv <==
x,qOut,qIn
0.05236,75.227,73.97
0.15708,75.05,74.672
0.2618,74.939,75.136
0.36652,74.944,75.107
0.47124,75.059,75.22
0.57596,75.023,75.336
0.68068,74.9,75.183
0.7854,74.838,74.848
0.89012,74.977,74.545
0.99484,75.179,74.766
1.0996,75.184,75.194
1.2043,74.996,75.759
1.309,74.681,75.312
1.4137,74.642,74.435
1.5184,74.879,74.607
1.6232,75.195,75.352
1.7279,75.376,74.863
1.8326,75.245,74.641
1.9373,74.968,74.923
2.042,74.747,75.531
2.1468,74.762,74.721
2.2515,74.999,74.599
2.3562,75.243,75.127
2.4609,75.352,75.384
2.5656,75.209,75.08
2.6703,74.948,74.998
2.7751,74.781,75.257
2.8798,74.771,74.663
2.9845,74.937,74.284
3.0892,75.055,74.995
3.1939,75.054,75.299
3.2987,74.986,75.124
3.4034,74.919,75.138
3.5081,74.967,75.337
3.6128,75.084,75.319
3.7176,75.188,74.573
3.8223,75.196,74.806
3.927,75.041,75.619
4.0317,74.812,75.057
4.1364,74.641,74.291
4.2412,74.655,74.686
4.3459,74.872,75.624
4.4506,75.131,75.73
4.5553,75.305,74.873
4.66,75.288,74.119
4.7647,75.147,74.5
4.8695,75.005,75.657
4.9742,74.913,75.751
5.0789,74.9,74.896
5.1836,74.892,74.738
5.2883,74.903,74.875
5.3931,74.953,75.084
5.4978,75.064,75.511
5.6025,75.14,75.247
5.7072,75.085,74.234
5.812,74.944,74.777
5.9167,74.793,74.971
6.0214,74.86,74.44
6.1261,75.065,75.938
6.2309,75.245,75.649


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_286.csv <==
x,qOut,qIn
0.05236,74.862,75.817
0.15708,74.818,75.189
0.2618,74.952,74.078
0.36652,75.146,74.177
0.47124,75.259,75.009
0.57596,75.126,75.38
0.68068,74.875,75.573
0.7854,74.685,74.772
0.89012,74.715,74.732
0.99484,74.977,75.585
1.0996,75.262,75.485
1.2043,75.399,74.743
1.309,75.23,74.334
1.4137,74.851,74.675
1.5184,74.585,74.92
1.6232,74.576,75.532
1.7279,74.897,75.511
1.8326,75.201,74.696
1.9373,75.305,74.722
2.042,75.242,75.298
2.1468,75.09,75.156
2.2515,75.01,74.733
2.3562,74.929,74.964
2.4609,74.829,74.706
2.5656,74.707,75.077
2.6703,74.768,75.104
2.7751,75.002,74.643
2.8798,75.255,75.022
2.9845,75.349,75.458
3.0892,75.198,75.083
3.1939,75.01,74.474
3.2987,74.908,74.837
3.4034,74.975,75.532
3.5081,74.997,75.347
3.6128,74.916,74.732
3.7176,74.817,74.77
3.8223,74.803,74.787
3.927,74.934,74.909
4.0317,75.066,75.233
4.1364,75.122,74.821
4.2412,75.048,75.242
4.3459,74.97,75.571
4.4506,74.971,74.521
4.5553,75.038,74.677
4.66,75.133,74.466
4.7647,75.122,74.974
4.8695,75.007,76.251
4.9742,74.873,74.978
5.0789,74.811,74.179
5.1836,74.906,75.407
5.2883,75.049,75.44
5.3931,75.136,74.457
5.4978,75.069,75.246
5.6025,74.914,75.926
5.7072,74.82,74.836
5.812,74.847,74.304
5.9167,75.018,74.786
6.0214,75.167,74.824
6.1261,75.175,75.104
6.2309,75.059,75.352


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_287.csv <==
x,qOut,qIn
0.05236,75.107,75.202
0.15708,74.928,74.645
0.2618,74.858,75.291
0.36652,74.92,75.181
0.47124,75.099,74.62
0.57596,75.141,74.421
0.68068,75.001,74.828
0.7854,74.803,75.394
0.89012,74.698,75.318
0.99484,74.849,75.14
1.0996,75.12,75.124
1.2043,75.349,75.101
1.309,75.389,74.557
1.4137,75.21,74.556
1.5184,74.941,75.358
1.6232,74.718,75.473
1.7279,74.653,74.77
1.8326,74.767,74.793
1.9373,74.982,74.768
2.042,75.199,74.832
2.1468,75.323,75.451
2.2515,75.256,75.053
2.3562,75.06,74.204
2.4609,74.868,74.869
2.5656,74.81,76.359
2.6703,74.923,75.277
2.7751,75.05,73.996
2.8798,75.097,74.359
2.9845,74.993,75.698
3.0892,74.869,75.684
3.1939,74.82,74.667
3.2987,74.849,74.508
3.4034,74.93,74.758
3.5081,75.008,74.99
3.6128,75.092,75.323
3.7176,75.157,75.273
3.8223,75.17,74.801
3.927,75.067,74.49
4.0317,74.947,74.819
4.1364,74.897,75.328
4.2412,74.996,75.184
4.3459,75.091,75.1
4.4506,75.053,75.146
4.5553,74.938,75.056
4.66,74.841,74.408
4.7647,74.947,74.519
4.8695,75.085,75.388
4.9742,75.116,75.203
5.0789,74.926,75.633
5.1836,74.771,74.946
5.2883,74.844,74.065
5.3931,75.067,75.205
5.4978,75.304,75.254
5.6025,75.245,74.405
5.7072,74.994,75.315
5.812,74.753,75.386
5.9167,74.72,74.356
6.0214,74.911,74.594
6.1261,75.118,75.075
6.2309,75.217,75.733


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_288.csv <==
x,qOut,qIn
0.05236,74.999,74.728
0.15708,74.818,75.257
0.2618,74.803,75.493
0.36652,74.917,75.095
0.47124,75.074,75.158
0.57596,75.079,75.346
0.68068,75.016,74.784
0.7854,74.973,74.305
0.89012,75.029,74.999
0.99484,75.052,75.518
1.0996,74.963,75.068
1.2043,74.848,75.19
1.309,74.814,74.593
1.4137,75.009,73.993
1.5184,75.25,74.831
1.6232,75.361,75.677
1.7279,75.187,75.82
1.8326,74.874,75.288
1.9373,74.707,74.209
2.042,74.759,74.678
2.1468,75.038,75.581
2.2515,75.21,74.712
2.3562,75.135,74.8
2.4609,74.903,75.025
2.5656,74.643,74.951
2.6703,74.674,75.113
2.7751,74.95,74.952
2.8798,75.27,74.759
2.9845,75.422,75.015
3.0892,75.258,75.519
3.1939,74.991,75.336
3.2987,74.811,74.739
3.4034,74.878,75.294
3.5081,75.015,75.357
3.6128,75.051,73.88
3.7176,74.991,74.366
3.8223,74.882,75.843
3.927,74.88,75.283
4.0317,74.951,74.932
4.1364,75.049,75.084
4.2412,75.133,74.901
4.3459,75.205,74.818
4.4506,75.195,75.316
4.5553,75.076,74.777
4.66,74.834,74.353
4.7647,74.668,75.31
4.8695,74.717,75.732
4.9742,74.929,75.247
5.0789,75.213,74.706
5.1836,75.332,74.973
5.2883,75.267,74.818
5.3931,75.1,74.735
5.4978,74.926,75.172
5.6025,74.833,75.316
5.7072,74.812,75.12
5.812,74.858,74.299
5.9167,74.966,75.194
6.0214,75.126,76.271
6.1261,75.225,74.788
6.2309,75.199,74.043


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_289.csv <==
x,qOut,qIn
0.05236,74.874,75.047
0.15708,74.961,74.764
0.2618,75.051,74.941
0.36652,75.046,75.151
0.47124,74.862,75.446
0.57596,74.74,75.042
0.68068,74.86,74.827
0.7854,75.129,75.047
0.89012,75.4,75.617
0.99484,75.293,75.217
1.0996,74.938,74.022
1.2043,74.616,74.24
1.309,74.612,75.346
1.4137,74.899,75.303
1.5184,75.159,75.049
1.6232,75.271,74.834
1.7279,75.166,75.224
1.8326,75.097,75.154
1.9373,75.101,75.077
2.042,75.104,74.628
2.1468,75.007,74.525
2.2515,74.799,75.478
2.3562,74.669,75.931
2.4609,74.701,74.94
2.5656,74.936,74.268
2.6703,75.17,74.997
2.7751,75.262,75.074
2.8798,75.206,74.9
2.9845,75.022,75.286
3.0892,74.877,75.364
3.1939,74.844,75.03
3.2987,74.918,74.947
3.4034,75.073,75.07
3.5081,75.19,74.822
3.6128,75.168,74.6
3.7176,75.021,75.134
3.8223,74.788,75.05
3.927,74.721,74.571
4.0317,74.87,75.53
4.1364,75.116,75.024
4.2412,75.309,74.527
4.3459,75.274,75.641
4.4506,75.105,74.998
4.5553,74.926,74.399
4.66,74.851,75.234
4.7647,74.873,75.752
4.8695,74.938,75.349
4.9742,75.012,74.735
5.0789,75.067,74.354
5.1836,75.064,75.133
5.2883,74.997,75.427
5.3931,74.912,75.014
5.4978,74.858,75.105
5.6025,74.896,74.84
5.7072,75.003,74.211
5.812,75.128,74.735
5.9167,75.221,76.423
6.0214,75.203,75.755
6.1261,75.082,74.03
6.2309,74.941,74.301


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_290.csv <==
x,qOut,qIn
0.05236,75.036,74.823
0.15708,74.796,74.97
0.2618,74.744,75.748
0.36652,74.886,75.47
0.47124,75.163,73.856
0.57596,75.24,74.448
0.68068,75.115,75.377
0.7854,74.932,75.437
0.89012,74.854,74.882
0.99484,74.946,74.638
1.0996,75.07,75.27
1.2043,75.156,75.597
1.309,75.156,74.785
1.4137,75.124,74.71
1.5184,75.034,75.173
1.6232,74.901,75.044
1.7279,74.744,74.909
1.8326,74.736,74.7
1.9373,74.89,74.767
2.042,75.094,74.77
2.1468,75.212,75.616
2.2515,75.161,75.565
2.3562,75.071,74.624
2.4609,75.02,75.179
2.5656,75.058,75.48
2.6703,75.055,74.275
2.7751,74.975,74.004
2.8798,74.865,75.158
2.9845,74.784,75.341
3.0892,74.791,74.904
3.1939,74.878,75.527
3.2987,75.024,75.041
3.4034,75.206,74.522
3.5081,75.331,74.839
3.6128,75.284,74.862
3.7176,75.079,75.019
3.8223,74.759,75.783
3.927,74.598,75.604
4.0317,74.696,74.182
4.1364,74.961,74.492
4.2412,75.268,75.606
4.3459,75.342,75.159
4.4506,75.151,74.912
4.5553,74.853,74.887
4.66,74.633,74.839
4.7647,74.736,74.777
4.8695,75.013,74.944
4.9742,75.262,75.475
5.0789,75.289,75.56
5.1836,75.114,74.466
5.2883,74.958,74.077
5.3931,74.919,74.981
5.4978,75.055,75.68
5.6025,75.128,75.072
5.7072,75.047,74.902
5.812,74.903,74.814
5.9167,74.817,74.908
6.0214,74.953,75.433
6.1261,75.138,74.98
6.2309,75.213,74.87


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_291.csv <==
x,qOut,qIn
0.05236,74.645,74.753
0.15708,74.812,75.221
0.2618,75.073,75.213
0.36652,75.288,74.833
0.47124,75.33,74.814
0.57596,75.146,75.198
0.68068,74.89,75.242
0.7854,74.727,74.922
0.89012,74.8,75.129
0.99484,75,75.175
1.0996,75.116,74.871
1.2043,75.105,74.813
1.309,74.964,75.251
1.4137,74.907,75.06
1.5184,74.945,74.594
1.6232,75.018,74.971
1.7279,75.053,75.013
1.8326,75.052,75.285
1.9373,75.06,75.468
2.042,75.074,74.655
2.1468,75.075,74.658
2.2515,75.035,74.678
2.3562,74.989,75.047
2.4609,74.953,75.67
2.5656,74.932,75.646
2.6703,74.916,74.453
2.7751,74.952,74.036
2.8798,75.04,75.126
2.9845,75.171,74.752
3.0892,75.177,74.65
3.1939,75.018,75.837
3.2987,74.815,75.326
3.4034,74.714,74.394
3.5081,74.903,75.29
3.6128,75.184,75.543
3.7176,75.342,75.27
3.8223,75.172,74.523
3.927,74.805,74.442
4.0317,74.597,75.294
4.1364,74.653,75.332
4.2412,74.999,74.551
4.3459,75.236,74.348
4.4506,75.245,75.004
4.5553,75.122,75.85
4.66,75,75.272
4.7647,75.041,74.369
4.8695,75.114,74.957
4.9742,75.125,75.645
5.0789,74.995,74.582
5.1836,74.853,74.077
5.2883,74.789,74.689
5.3931,74.801,75.791
5.4978,74.86,75.638
5.6025,74.939,74.602
5.7072,75.067,74.937
5.812,75.201,74.943
5.9167,75.285,74.54
6.0214,75.173,75.129
6.1261,74.929,75.479
6.2309,74.704,74.803


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_292.csv <==
x,qOut,qIn
0.05236,75.06,75.439
0.15708,74.866,74.684
0.2618,74.798,74.139
0.36652,74.909,74.876
0.47124,75.206,75.628
0.57596,75.348,75.507
0.68068,75.21,74.808
0.7854,74.927,74.388
0.89012,74.682,75.36
0.99484,74.766,75.545
1.0996,75.001,74.4
1.2043,75.174,74.406
1.309,75.087,75.055
1.4137,74.862,75.141
1.5184,74.773,76.076
1.6232,74.874,75.633
1.7279,75.155,74.251
1.8326,75.282,74.52
1.9373,75.184,74.83
2.042,74.972,74.973
2.1468,74.791,74.804
2.2515,74.772,74.697
2.3562,74.853,75.417
2.4609,74.994,75.768
2.5656,75.166,74.43
2.6703,75.357,74.304
2.7751,75.396,75.637
2.8798,75.224,75.274
2.9845,74.815,74.498
3.0892,74.536,75.272
3.1939,74.573,75.721
3.2987,74.824,74.89
3.4034,75.127,74.308
3.5081,75.227,75.279
3.6128,75.176,75.203
3.7176,75.063,74.622
3.8223,74.969,75.118
3.927,74.919,75.265
4.0317,74.932,75.176
4.1364,75.001,75.057
4.2412,75.111,74.737
4.3459,75.147,75.164
4.4506,75.067,75.313
4.5553,74.932,75.309
4.66,74.819,74.116
4.7647,74.842,74.473
4.8695,74.949,75.58
4.9742,75.065,75.588
5.0789,75.115,74.815
5.1836,75.096,74.831
5.2883,75.068,74.831
5.3931,75.058,74.85
5.4978,75.083,74.984
5.6025,75.07,75.447
5.7072,74.989,75.616
5.812,74.89,74.947
5.9167,74.833,74.504
6.0214,74.924,74.541
6.1261,75.07,74.94
6.2309,75.153,75.498


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_293.csv <==
x,qOut,qIn
0.05236,75.063,75.405
0.15708,75.169,75.034
0.2618,75.298,74.482
0.36652,75.315,74.952
0.47124,75.083,74.816
0.57596,74.712,74.745
0.68068,74.524,75.722
0.7854,74.607,75.733
0.89012,74.97,74.09
0.99484,75.26,74.239
1.0996,75.331,75.415
1.2043,75.212,75.658
1.309,74.968,74.987
1.4137,74.799,75.064
1.5184,74.785,75.073
1.6232,74.902,74.591
1.7279,75.107,74.744
1.8326,75.228,75.374
1.9373,75.174,75.487
2.042,75.001,74.995
2.1468,74.791,74.362
2.2515,74.798,74.481
2.3562,74.993,75.616
2.4609,75.209,75.717
2.5656,75.266,74.519
2.6703,75.07,74.574
2.7751,74.854,75.003
2.8798,74.777,75.111
2.9845,74.955,75.003
3.0892,75.135,74.448
3.1939,75.136,75.375
3.2987,75.007,75.688
3.4034,74.845,74.569
3.5081,74.891,74.629
3.6128,75.036,75.166
3.7176,75.133,75.357
3.8223,75.043,75.091
3.927,74.869,74.902
4.0317,74.802,74.903
4.1364,74.873,74.613
4.2412,75.061,75.427
4.3459,75.147,75.738
4.4506,75.105,75.043
4.5553,75.01,74.129
4.66,74.946,74.631
4.7647,74.982,75.512
4.8695,75.047,75.297
4.9742,75.084,74.516
5.0789,75.039,74.696
5.1836,74.968,75.574
5.2883,74.959,75.401
5.3931,75.017,75.331
5.4978,75.126,75.06
5.6025,75.118,74.745
5.7072,74.979,74.715
5.812,74.816,74.374
5.9167,74.749,74.821
6.0214,74.842,75.629
6.1261,74.959,75.295
6.2309,75.044,74.735


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_294.csv <==
x,qOut,qIn
0.05236,74.776,75.217
0.15708,74.988,75.635
0.2618,75.142,74.621
0.36652,75.184,74.095
0.47124,75.086,75.164
0.57596,74.965,75.521
0.68068,74.9,75.166
0.7854,74.911,75.223
0.89012,74.996,75.135
0.99484,75.07,74.503
1.0996,75.094,74.622
1.2043,75.065,74.87
1.309,74.991,75.279
1.4137,74.892,75.274
1.5184,74.819,75.023
1.6232,74.832,74.684
1.7279,74.977,74.264
1.8326,75.206,75.257
1.9373,75.322,76.166
2.042,75.249,75.321
2.1468,74.94,74.637
2.2515,74.712,74.734
2.3562,74.74,75.057
2.4609,74.934,75.019
2.5656,75.145,75.003
2.6703,75.089,74.887
2.7751,74.901,74.8
2.8798,74.779,75.133
2.9845,74.904,75.46
3.0892,75.196,75.027
3.1939,75.378,74.266
3.2987,75.347,74.518
3.4034,75.047,75.886
3.5081,74.795,75.317
3.6128,74.753,74.056
3.7176,74.867,74.814
3.8223,75.032,75.642
3.927,75.074,74.772
4.0317,75.046,75.259
4.1364,75.003,75.335
4.2412,74.981,74.4
4.3459,74.937,74.246
4.4506,74.894,75.142
4.5553,74.889,75.679
4.66,74.949,75.539
4.7647,75.012,75.181
4.8695,75.054,74.41
4.9742,75.096,74.896
5.0789,75.166,75.086
5.1836,75.196,74.403
5.2883,75.077,74.794
5.3931,74.866,75.737
5.4978,74.659,75.244
5.6025,74.747,74.776
5.7072,75.048,74.485
5.812,75.345,74.994
5.9167,75.412,75.365
6.0214,75.167,74.801
6.1261,74.86,74.978
6.2309,74.681,74.925


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_295.csv <==
x,qOut,qIn
0.05236,75.027,75.087
0.15708,75.342,74.966
0.2618,75.406,75.028
0.36652,75.249,75.184
0.47124,74.955,75.624
0.57596,74.837,75.122
0.68068,74.88,74.605
0.7854,74.968,74.131
0.89012,74.978,75.074
0.99484,74.884,75.909
1.0996,74.795,75.242
1.2043,74.784,74.64
1.309,74.897,75.182
1.4137,75.094,74.767
1.5184,75.263,74.56
1.6232,75.311,75.051
1.7279,75.153,75.478
1.8326,74.865,75.148
1.9373,74.681,74.497
2.042,74.704,75.002
2.1468,74.992,75.421
2.2515,75.267,75.162
2.3562,75.318,74.654
2.4609,75.156,73.932
2.5656,74.846,75.185
2.6703,74.731,75.851
2.7751,74.836,75.195
2.8798,75.029,74.342
2.9845,75.155,75.169
3.0892,75.138,75.478
3.1939,75.082,74.714
3.2987,75.025,74.818
3.4034,74.981,75.29
3.5081,74.86,75.136
3.6128,74.748,74.932
3.7176,74.739,75.046
3.8223,74.912,74.879
3.927,75.128,74.465
4.0317,75.2,75.188
4.1364,75.123,75.792
4.2412,74.931,74.468
4.3459,74.885,74.065
4.4506,74.987,75.407
4.5553,75.127,75.876
4.66,75.18,75.282
4.7647,75.094,74.85
4.8695,74.987,74.177
4.9742,74.926,74.503
5.0789,74.96,75.287
5.1836,75.002,75.202
5.2883,75,75.381
5.3931,74.971,75.331
5.4978,74.938,74.797
5.6025,75.004,75.126
5.7072,75.124,74.959
5.812,75.191,74.517
5.9167,75.09,75.378
6.0214,74.819,75.302
6.1261,74.641,74.367
6.2309,74.685,74.595


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_296.csv <==
x,qOut,qIn
0.05236,74.947,74.792
0.15708,74.946,75.296
0.2618,74.908,75.617
0.36652,74.86,75.221
0.47124,74.844,75.299
0.57596,74.993,74.931
0.68068,75.215,74.172
0.7854,75.353,74.769
0.89012,75.248,75.444
0.99484,74.902,74.796
1.0996,74.612,74.986
1.2043,74.561,75.448
1.309,74.868,74.967
1.4137,75.259,74.696
1.5184,75.447,74.66
1.6232,75.366,75.721
1.7279,74.998,74.923
1.8326,74.705,73.833
1.9373,74.676,74.713
2.042,74.85,75.949
2.1468,75.117,75.212
2.2515,75.213,74.199
2.3562,75.151,74.58
2.4609,75.03,75.333
2.5656,74.956,75.985
2.6703,74.969,75.508
2.7751,74.988,74.327
2.8798,74.976,74.315
2.9845,74.911,74.74
3.0892,74.888,74.987
3.1939,74.919,75.509
3.2987,74.969,74.863
3.4034,74.984,74.84
3.5081,74.98,75.287
3.6128,75.044,74.958
3.7176,75.155,74.836
3.8223,75.269,75.415
3.927,75.155,75.321
4.0317,74.886,74.969
4.1364,74.664,75.102
4.2412,74.695,74.816
4.3459,74.955,74.621
4.4506,75.146,74.833
4.5553,75.165,74.636
4.66,74.964,75.512
4.7647,74.87,75.608
4.8695,74.967,74.598
4.9742,75.152,74.464
5.0789,75.292,75.476
5.1836,75.249,75.153
5.2883,75.094,74.541
5.3931,74.913,74.918
5.4978,74.779,74.888
5.6025,74.75,74.325
5.7072,74.832,75.374
5.812,74.973,75.721
5.9167,75.107,75.245
6.0214,75.124,75.35
6.1261,75.056,74.544
6.2309,74.974,74.149


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_297.csv <==
x,qOut,qIn
0.05236,74.979,75.124
0.15708,75.064,74.496
0.2618,75.078,74.754
0.36652,75.073,75.609
0.47124,75.111,74.488
0.57596,75.142,73.934
0.68068,75.039,75.582
0.7854,74.855,75.818
0.89012,74.677,74.491
0.99484,74.802,74.385
1.0996,75.117,75.501
1.2043,75.389,75.705
1.309,75.377,74.423
1.4137,75.075,74.916
1.5184,74.803,75.438
1.6232,74.711,74.937
1.7279,74.886,74.754
1.8326,75.036,75.336
1.9373,75.065,74.978
2.042,75.021,74.725
2.1468,74.976,74.909
2.2515,75.003,74.818
2.3562,75.045,74.949
2.4609,75.069,75.274
2.5656,75.05,75.441
2.6703,75.011,75.27
2.7751,74.977,75.324
2.8798,74.964,74.7
2.9845,74.981,74.24
3.0892,74.987,74.81
3.1939,74.944,75.021
3.2987,74.879,75.105
3.4034,74.828,75.416
3.5081,74.907,74.975
3.6128,75.103,75.054
3.7176,75.311,74.977
3.8223,75.42,74.485
3.927,75.265,75.066
4.0317,74.932,75.87
4.1364,74.617,74.956
4.2412,74.521,74.835
4.3459,74.735,75.345
4.4506,75.053,74.626
4.5553,75.291,74.96
4.66,75.289,75.384
4.7647,75.094,74.856
4.8695,74.906,74.591
4.9742,74.839,74.559
5.0789,74.97,75.332
5.1836,75.132,75.495
5.2883,75.179,74.921
5.3931,75.11,74.63
5.4978,74.954,74.754
5.6025,74.908,75.681
5.7072,74.969,75.734
5.812,75.049,74.775
5.9167,75.041,73.967
6.0214,74.924,74.641
6.1261,74.839,75.485
6.2309,74.849,75.857


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_298.csv <==
x,qOut,qIn
0.05236,75.005,75.059
0.15708,74.837,75.164
0.2618,74.742,75.089
0.36652,74.774,74.757
0.47124,74.959,74.56
0.57596,75.104,74.929
0.68068,75.124,75.276
0.7854,75.072,75.102
0.89012,75.023,75.178
0.99484,75.081,75.009
1.0996,75.144,74.938
1.2043,75.143,75.115
1.309,75.024,74.966
1.4137,74.898,75.432
1.5184,74.836,75.15
1.6232,74.837,74.273
1.7279,74.882,74.572
1.8326,74.96,75.312
1.9373,75.056,75.657
2.042,75.129,75.686
2.1468,75.121,75.067
2.2515,75.055,74.308
2.3562,75.033,74.162
2.4609,75.062,74.973
2.5656,75.117,74.945
2.6703,75.01,74.889
2.7751,74.818,75.857
2.8798,74.712,74.852
2.9845,74.857,74.893
3.0892,75.216,75.751
3.1939,75.456,74.751
3.2987,75.41,74.05
3.4034,74.963,75.405
3.5081,74.536,75.638
3.6128,74.468,74.843
3.7176,74.721,74.903
3.8223,75.162,75.42
3.927,75.361,75.124
4.0317,75.288,74.233
4.1364,75.078,74.745
4.2412,74.883,75.445
4.3459,74.829,74.788
4.4506,74.862,74.675
4.5553,74.943,75.263
4.66,75.038,75.438
4.7647,75.15,74.557
4.8695,75.206,74.623
4.9742,75.168,75.35
5.0789,75.008,75.742
5.1836,74.851,74.934
5.2883,74.805,73.918
5.3931,74.868,74.526
5.4978,75.006,75.437
5.6025,75.083,75.262
5.7072,75.079,75
5.812,75.036,74.418
5.9167,74.999,75.303
6.0214,75.03,75.777
6.1261,75.085,75.053
6.2309,75.098,74.571


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_299.csv <==
x,qOut,qIn
0.05236,74.866,74.619
0.15708,74.871,74.453
0.2618,74.939,75.101
0.36652,75.027,76.067
0.47124,75.09,75.062
0.57596,75.095,74.441
0.68068,75.054,74.79
0.7854,74.992,75.017
0.89012,74.935,75.134
0.99484,74.904,75.205
1.0996,74.899,74.559
1.2043,74.924,74.242
1.309,74.976,75.021
1.4137,75.066,75.685
1.5184,75.16,75.719
1.6232,75.206,74.951
1.7279,75.151,74.625
1.8326,75.005,74.91
1.9373,74.879,75.216
2.042,74.819,75.269
2.1468,74.846,74.982
2.2515,74.831,74.76
2.3562,74.803,74.601
2.4609,74.844,75.055
2.5656,75.038,75.326
2.6703,75.284,75.047
2.7751,75.356,75.159
2.8798,75.235,74.823
2.9845,74.955,74.627
3.0892,74.864,74.806
3.1939,74.951,75.189
3.2987,75.062,75.51
3.4034,75.025,75.184
3.5081,74.885,74.964
3.6128,74.865,74.873
3.7176,74.983,74.24
3.8223,75.201,74.865
3.927,75.199,75.766
4.0317,74.992,75.267
4.1364,74.767,74.949
4.2412,74.722,74.975
4.3459,74.95,74.824
4.4506,75.22,74.881
4.5553,75.35,75.037
4.66,75.184,75.116
4.7647,74.853,75.108
4.8695,74.636,75.049
4.9742,74.649,75.299
5.0789,74.944,74.689
5.1836,75.238,73.929
5.2883,75.33,75.506
5.3931,75.219,75.999
5.4978,74.947,74.033
5.6025,74.804,74.731
5.7072,74.858,75.835
5.812,75.022,75.479
5.9167,75.182,74.28
6.0214,75.191,74.558
6.1261,75.089,75.347
6.2309,74.954,75.464


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_300.csv <==
x,qOut,qIn
0.05236,74.934,75.09
0.15708,75.167,76.348
0.2618,75.272,75.098
0.36652,75.203,74.326
0.47124,74.954,74.483
0.57596,74.839,74.978
0.68068,74.926,75.386
0.7854,75.09,75.05
0.89012,75.172,74.566
0.99484,75.032,75.159
1.0996,74.871,75.152
1.2043,74.832,74.647
1.309,75.022,74.971
1.4137,75.199,75.625
1.5184,75.17,75.219
1.6232,74.986,75.042
1.7279,74.755,75.214
1.8326,74.777,74.469
1.9373,74.945,74.461
2.042,75.087,74.994
2.1468,75.034,75.074
2.2515,74.875,75.232
2.3562,74.822,75.193
2.4609,74.918,75.282
2.5656,75.155,74.693
2.6703,75.311,74.712
2.7751,75.292,75.223
2.8798,75.124,74.647
2.9845,74.853,74.872
3.0892,74.671,75.601
3.1939,74.684,75.486
3.2987,74.86,75.216
3.4034,75.133,74.363
3.5081,75.29,74.243
3.6128,75.259,75.26
3.7176,75.094,75.623
3.8223,74.872,74.342
3.927,74.76,74.488
4.0317,74.796,75.714
4.1364,74.941,75.636
4.2412,75.145,74.579
4.3459,75.27,74.798
4.4506,75.226,75.343
4.5553,75.049,74.876
4.66,74.801,75.16
4.7647,74.713,75.527
4.8695,74.801,74.664
4.9742,74.967,74.308
5.0789,75.097,74.846
5.1836,75.121,75.524
5.2883,75.099,75.377
5.3931,75.065,74.839
5.4978,75.04,75.33
5.6025,75.014,75.069
5.7072,75.008,74.293
5.812,75.015,74.94
5.9167,75.017,75.713
6.0214,74.929,75.083
6.1261,74.818,74.79
6.2309,74.788,74.261


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_301.csv <==
x,qOut,qIn
0.05236,74.901,75.626
0.15708,75.034,74.954
0.2618,75.158,75.011
0.36652,75.201,75.582
0.47124,75.113,74.746
0.57596,75.019,74.317
0.68068,74.956,74.773
0.7854,74.899,75.16
0.89012,74.809,75.463
0.99484,74.714,75.766
1.0996,74.74,75.107
1.2043,74.899,74.577
1.309,75.172,74.257
1.4137,75.33,74.544
1.5184,75.256,75.71
1.6232,75.021,75.231
1.7279,74.727,74.563
1.8326,74.669,75.296
1.9373,74.869,75.548
2.042,75.176,75.145
2.1468,75.424,74.367
2.2515,75.363,74.461
2.3562,75.062,75.626
2.4609,74.733,75.824
2.5656,74.597,74.644
2.6703,74.766,74.094
2.7751,75.028,74.531
2.8798,75.223,75.742
2.9845,75.218,75.27
3.0892,75.102,74.354
3.1939,74.994,75.032
3.2987,74.944,75.519
3.4034,74.98,74.618
3.5081,75.044,75.117
3.6128,75.064,75.595
3.7176,75.013,75.351
3.8223,74.867,74.207
3.927,74.772,74.248
4.0317,74.835,75.069
4.1364,75.002,75.487
4.2412,75.18,75.187
4.3459,75.151,74.851
4.4506,75.026,74.957
4.5553,74.953,74.897
4.66,75.072,75.181
4.7647,75.216,75.347
4.8695,75.158,74.754
4.9742,74.937,74.67
5.0789,74.648,74.789
5.1836,74.66,74.886
5.2883,74.898,75.597
5.3931,75.159,75.234
5.4978,75.237,74.813
5.6025,75.109,75.488
5.7072,74.969,74.836
5.812,74.91,74.686
5.9167,74.986,75.296
6.0214,75.014,74.807
6.1261,74.958,74.151
6.2309,74.891,74.695


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_302.csv <==
x,qOut,qIn
0.05236,74.728,74.527
0.15708,74.986,74.642
0.2618,75.247,74.771
0.36652,75.372,74.829
0.47124,75.239,75.285
0.57596,74.962,75.801
0.68068,74.792,75.209
0.7854,74.811,74.769
0.89012,75.042,74.759
0.99484,75.194,74.699
1.0996,75.146,75.123
1.2043,74.96,75.254
1.309,74.731,74.867
1.4137,74.672,74.564
1.5184,74.802,74.529
1.6232,75.04,75.838
1.7279,75.289,75.373
1.8326,75.366,74.031
1.9373,75.237,74.797
2.042,75.011,75.322
2.1468,74.821,74.939
2.2515,74.823,75.243
2.3562,74.901,75.084
2.4609,74.961,74.646
2.5656,74.922,75.312
2.6703,74.927,75.373
2.7751,75.023,74.894
2.8798,75.129,75.068
2.9845,75.138,75.278
3.0892,74.983,74.866
3.1939,74.847,74.052
3.2987,74.829,74.921
3.4034,74.991,75.772
3.5081,75.115,75.122
3.6128,75.117,74.449
3.7176,75.06,74.415
3.8223,75.034,75.365
3.927,75.114,75.328
4.0317,75.148,74.907
4.1364,75.075,74.735
4.2412,74.862,75.032
4.3459,74.753,75.078
4.4506,74.833,74.844
4.5553,75.005,75.335
4.66,75.137,75.081
4.7647,75.064,74.669
4.8695,74.916,75.471
4.9742,74.827,75.124
5.0789,74.911,74.063
5.1836,75.048,74.714
5.2883,75.082,75.409
5.3931,75.018,75.941
5.4978,74.895,75.105
5.6025,74.929,74.186
5.7072,75.089,74.84
5.812,75.246,75.582
5.9167,75.262,74.722
6.0214,75.065,74.459
6.1261,74.812,75.474
6.2309,74.658,75.6


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_303.csv <==
x,qOut,qIn
0.05236,75.338,74.692
0.15708,75.447,74.401
0.2618,75.206,75.081
0.36652,74.826,75.369
0.47124,74.573,74.995
0.57596,74.732,74.988
0.68068,75.061,75.424
0.7854,75.324,75.335
0.89012,75.32,74.623
0.99484,75.122,74.966
1.0996,74.898,75.487
1.2043,74.745,75.174
1.309,74.73,73.676
1.4137,74.823,74.458
1.5184,74.975,76.094
1.6232,75.124,75.559
1.7279,75.206,74.576
1.8326,75.2,74.811
1.9373,75.161,74.711
2.042,75.116,75.212
2.1468,75.083,75.687
2.2515,74.985,75.195
2.3562,74.841,74.582
2.4609,74.737,74.957
2.5656,74.761,74.642
2.6703,74.935,74.408
2.7751,75.092,75.525
2.8798,75.134,75.48
2.9845,74.983,74.38
3.0892,74.857,75.123
3.1939,74.921,75.502
3.2987,75.115,75.064
3.4034,75.326,74.622
3.5081,75.251,74.651
3.6128,74.988,75.229
3.7176,74.747,75.389
3.8223,74.734,74.539
3.927,74.915,75.061
4.0317,75.07,75.332
4.1364,75.128,75.097
4.2412,75.06,74.772
4.3459,75.025,74.646
4.4506,75.014,75.043
4.5553,74.994,75.598
4.66,74.927,75.459
4.7647,74.883,74.582
4.8695,74.921,73.917
4.9742,75.011,74.72
5.0789,75.103,76.102
5.1836,75.088,75.526
5.2883,75,74.864
5.3931,74.921,74.627
5.4978,74.927,74.774
5.6025,75.044,74.726
5.7072,75.142,75.01
5.812,75.132,75.213
5.9167,74.938,75.31
6.0214,74.732,75.459
6.1261,74.741,74.744
6.2309,74.962,74.823


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_304.csv <==
x,qOut,qIn
0.05236,74.562,75.357
0.15708,74.573,75.444
0.2618,74.807,74.321
0.36652,75.162,74.575
0.47124,75.513,75.128
0.57596,75.539,75.264
0.68068,75.245,75.14
0.7854,74.867,74.905
0.89012,74.673,74.733
0.99484,74.841,74.882
1.0996,75.087,75.465
1.2043,75.215,75.677
1.309,75.066,74.436
1.4137,74.864,74.061
1.5184,74.801,75.34
1.6232,74.877,75.572
1.7279,75.048,74.633
1.8326,75.111,75.16
1.9373,75.07,75.525
2.042,75.004,74.578
2.1468,74.996,74.684
2.2515,75.083,75.291
2.3562,75.137,74.926
2.4609,75.096,75.263
2.5656,74.914,74.992
2.6703,74.793,74.694
2.7751,74.857,74.865
2.8798,75.033,75.209
2.9845,75.209,75.31
3.0892,75.151,74.556
3.1939,74.956,74.546
3.2987,74.787,75.255
3.4034,74.801,75.635
3.5081,74.963,75.366
3.6128,75.102,74.369
3.7176,75.15,74.503
3.8223,75.069,75.399
3.927,74.986,74.92
4.0317,74.947,74.856
4.1364,74.941,75.225
4.2412,74.943,74.777
4.3459,74.952,74.291
4.4506,75.006,75.147
4.5553,75.087,75.787
4.66,75.156,75.109
4.7647,75.097,74.655
4.8695,74.966,74.836
4.9742,74.868,75.506
5.0789,74.905,74.989
5.1836,75.016,73.896
5.2883,75.046,74.033
5.3931,74.983,75.475
5.4978,74.852,75.938
5.6025,74.874,75.174
5.7072,75.029,75.226
5.812,75.203,74.96
5.9167,75.271,74.507
6.0214,75.166,75.188
6.1261,74.955,75.119
6.2309,74.728,74.801


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_305.csv <==
x,qOut,qIn
0.05236,74.898,74.943
0.15708,75.082,75.004
0.2618,75.211,75.416
0.36652,75.206,75.119
0.47124,75.021,74.858
0.57596,74.901,75.166
0.68068,74.941,75.008
0.7854,75.06,74.941
0.89012,75.143,74.96
0.99484,75.014,75.675
1.0996,74.819,75.034
1.2043,74.716,74.205
1.309,74.844,75.206
1.4137,75.079,75.584
1.5184,75.205,74.843
1.6232,75.178,74.683
1.7279,74.997,75.198
1.8326,74.91,74.999
1.9373,74.961,74.707
2.042,75.072,75.093
2.1468,75.141,75.48
2.2515,75.077,74.998
2.3562,74.974,74.254
2.4609,74.911,74.812
2.5656,74.954,75.855
2.6703,75.031,75.227
2.7751,75.057,74.306
2.8798,75.031,74.174
2.9845,74.964,75.084
3.0892,74.962,75.707
3.1939,75.006,75.483
3.2987,75.044,75.116
3.4034,75.02,74.466
3.5081,74.974,74.712
3.6128,74.981,75.467
3.7176,75.019,74.685
3.8223,75.04,74.095
3.927,74.911,75.34
4.0317,74.76,76.019
4.1364,74.733,75.455
4.2412,74.953,74.899
4.3459,75.273,74.732
4.4506,75.413,74.629
4.5553,75.3,75.117
4.66,74.92,74.578
4.7647,74.631,74.768
4.8695,74.585,75.786
4.9742,74.739,74.824
5.0789,75.003,74.362
5.1836,75.241,75.656
5.2883,75.372,75.349
5.3931,75.339,75.05
5.4978,75.091,75.006
5.6025,74.796,74.806
5.7072,74.693,74.838
5.812,74.791,74.972
5.9167,75.036,75.543
6.0214,75.097,75.347
6.1261,74.991,74.455
6.2309,74.871,74.4


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_306.csv <==
x,qOut,qIn
0.05236,75.395,74.841
0.15708,75.218,74.581
0.2618,75.009,75.821
0.36652,74.904,75.357
0.47124,74.999,74.035
0.57596,75.059,74.7
0.68068,74.984,75.717
0.7854,74.854,75.099
0.89012,74.776,75.138
0.99484,74.874,75.133
1.0996,75.034,74.669
1.2043,75.162,74.809
1.309,75.181,75.094
1.4137,75.121,75.157
1.5184,75.009,75.037
1.6232,74.895,75.129
1.7279,74.825,75.386
1.8326,74.898,75.027
1.9373,75.05,74.529
2.042,75.166,74.522
2.1468,75.127,75.197
2.2515,74.953,75.465
2.3562,74.83,75.138
2.4609,74.839,74.733
2.5656,75.018,75.047
2.6703,75.189,75.243
2.7751,75.246,74.694
2.8798,75.183,74.461
2.9845,75.013,75.089
3.0892,74.851,75.275
3.1939,74.789,75.461
3.2987,74.847,75.744
3.4034,75.024,74.637
3.5081,75.178,73.965
3.6128,75.199,74.59
3.7176,75.09,75.512
3.8223,74.881,75.155
3.927,74.746,74.613
4.0317,74.76,75.141
4.1364,74.906,75.232
4.2412,75.145,74.632
4.3459,75.34,74.866
4.4506,75.347,75.592
4.5553,75.157,75.253
4.66,74.794,74.532
4.7647,74.6,74.327
4.8695,74.702,74.509
4.9742,74.965,76.034
5.0789,75.206,75.644
5.1836,75.17,74.244
5.2883,75.011,74.798
5.3931,74.9,75.212
5.4978,74.987,75.617
5.6025,75.106,75.316
5.7072,75.056,74.152
5.812,74.876,74.815
5.9167,74.658,75.181
6.0214,74.728,74.479
6.1261,75.011,74.822
6.2309,75.305,75.492


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_307.csv <==
x,qOut,qIn
0.05236,75.094,75.252
0.15708,74.917,75.267
0.2618,74.799,74.546
0.36652,74.782,75.084
0.47124,74.885,75.195
0.57596,75.016,74.689
0.68068,75.086,75.165
0.7854,75.078,75.014
0.89012,74.989,75.002
0.99484,74.931,75.051
1.0996,74.946,74.673
1.2043,75.006,74.992
1.309,75.066,75.386
1.4137,75.065,74.88
1.5184,75.043,74.008
1.6232,75.03,75.109
1.7279,75.05,76.724
1.8326,75.046,75.189
1.9373,75,73.402
2.042,74.945,73.8
2.1468,74.92,75.775
2.2515,74.942,75.549
2.3562,74.942,75.32
2.4609,74.913,75.384
2.5656,74.857,74.685
2.6703,74.931,74.462
2.7751,75.114,75.087
2.8798,75.261,75.266
2.9845,75.209,74.704
3.0892,74.869,74.937
3.1939,74.577,75.137
3.2987,74.558,75.215
3.4034,74.974,74.579
3.5081,75.45,74.638
3.6128,75.594,75.271
3.7176,75.382,75.201
3.8223,74.88,75.324
3.927,74.651,75.132
4.0317,74.754,74.502
4.1364,74.992,75.118
4.2412,75.129,75.043
4.3459,75.053,74.331
4.4506,74.934,74.967
4.5553,74.865,75.267
4.66,74.904,74.789
4.7647,74.973,75.147
4.8695,75.049,75.226
4.9742,75.109,75.192
5.0789,75.128,75.292
5.1836,75.067,74.872
5.2883,74.969,74.723
5.3931,74.887,74.98
5.4978,74.866,74.682
5.6025,74.874,74.678
5.7072,74.89,75.276
5.812,74.934,75.428
5.9167,75.021,74.734
6.0214,75.149,74.586
6.1261,75.233,75.246
6.2309,75.226,75.039


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_308.csv <==
x,qOut,qIn
0.05236,75.007,74.264
0.15708,74.956,75.136
0.2618,74.921,75.325
0.36652,74.891,75.107
0.47124,74.848,75.248
0.57596,74.855,75.291
0.68068,74.963,74.452
0.7854,75.122,74.09
0.89012,75.263,75.539
0.99484,75.207,76.002
1.0996,75.001,74.916
1.2043,74.797,74.606
1.309,74.751,74.647
1.4137,74.936,74.663
1.5184,75.151,75.531
1.6232,75.243,75.597
1.7279,75.08,74.937
1.8326,74.818,74.725
1.9373,74.715,74.739
2.042,74.824,75.365
2.1468,75.136,74.298
2.2515,75.293,73.965
2.3562,75.189,75.291
2.4609,74.961,75.858
2.5656,74.789,75.699
2.6703,74.913,75.025
2.7751,75.153,74.55
2.8798,75.309,74.709
2.9845,75.201,75.072
3.0892,74.917,75.244
3.1939,74.677,75.053
3.2987,74.588,74.761
3.4034,74.703,74.801
3.5081,74.925,75.529
3.6128,75.178,75.607
3.7176,75.364,74.583
3.8223,75.386,74.89
3.927,75.174,75.191
4.0317,74.909,74.677
4.1364,74.757,74.952
4.2412,74.854,74.834
4.3459,75.023,75.127
4.4506,75.101,75.47
4.5553,75.098,74.715
4.66,75.064,74.513
4.7647,75.111,75.752
4.8695,75.123,75.369
4.9742,75.048,74.647
5.0789,74.858,74.76
5.1836,74.773,75.11
5.2883,74.856,75.255
5.3931,75.014,74.935
5.4978,75.126,74.617
5.6025,75.075,74.571
5.7072,74.973,75.239
5.812,74.913,75.341
5.9167,74.97,74.732
6.0214,75.062,75.272
6.1261,75.102,75.693
6.2309,75.082,74.776


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_309.csv <==
x,qOut,qIn
0.05236,75.025,75.471
0.15708,75.183,74.781
0.2618,75.197,74.103
0.36652,75.079,75.156
0.47124,74.879,74.744
0.57596,74.828,74.043
0.68068,74.909,75.864
0.7854,75.033,76.397
0.89012,75.102,74.878
0.99484,75.109,74.436
1.0996,75.09,74.34
1.2043,75.038,74.622
1.309,74.935,75.452
1.4137,74.772,75.465
1.5184,74.673,75.44
1.6232,74.719,74.644
1.7279,74.96,74.545
1.8326,75.272,75.117
1.9373,75.436,75.531
2.042,75.36,75.084
2.1468,74.983,74.723
2.2515,74.629,75.108
2.3562,74.583,74.744
2.4609,74.82,74.442
2.5656,75.24,75.009
2.6703,75.393,75.733
2.7751,75.23,75.364
2.8798,74.948,74.57
2.9845,74.782,74.918
3.0892,74.924,75.436
3.1939,75.112,75.492
3.2987,75.166,74.458
3.4034,74.94,74.458
3.5081,74.704,75.688
3.6128,74.68,75.435
3.7176,74.847,74.753
3.8223,75.123,74.341
3.927,75.255,74.74
4.0317,75.234,75.645
4.1364,75.132,75.452
4.2412,75.025,74.957
4.3459,74.966,74.973
4.4506,74.943,74.697
4.5553,74.947,75.062
4.66,74.972,75.11
4.7647,75,74.649
4.8695,74.991,75.01
4.9742,74.955,74.705
5.0789,74.91,74.94
5.1836,74.965,75.592
5.2883,75.086,75.364
5.3931,75.183,74.785
5.4978,75.154,74.709
5.6025,75.014,75.004
5.7072,74.91,75.196
5.812,74.885,74.817
5.9167,74.945,75.042
6.0214,74.927,75.45
6.1261,74.879,74.855
6.2309,74.885,74.844


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_310.csv <==
x,qOut,qIn
0.05236,74.948,75.411
0.15708,74.786,75.176
0.2618,74.755,74.957
0.36652,74.855,75.207
0.47124,75.06,74.922
0.57596,75.196,74.329
0.68068,75.175,74.718
0.7854,75.033,75.464
0.89012,74.831,75.876
0.99484,74.759,75.134
1.0996,74.851,74.192
1.2043,75.032,75.196
1.309,75.213,75.369
1.4137,75.241,74.307
1.5184,75.111,74.31
1.6232,74.917,75.165
1.7279,74.763,75.494
1.8326,74.806,74.879
1.9373,75.001,74.549
2.042,75.222,74.665
2.1468,75.339,75.812
2.2515,75.245,75.913
2.3562,75.037,74.805
2.4609,74.84,74.094
2.5656,74.771,74.75
2.6703,74.824,74.904
2.7751,74.899,75.045
2.8798,74.951,75.788
2.9845,74.946,74.755
3.0892,74.957,74.258
3.1939,75.031,75.021
3.2987,75.143,75.473
3.4034,75.254,75.569
3.5081,75.185,75.147
3.6128,74.949,74.535
3.7176,74.711,74.648
3.8223,74.653,74.882
3.927,74.889,74.971
4.0317,75.15,75.215
4.1364,75.262,75.354
4.2412,75.081,74.843
4.3459,74.907,74.48
4.4506,74.949,74.745
4.5553,75.122,75.09
4.66,75.279,75.03
4.7647,75.122,74.799
4.8695,74.849,75.262
4.9742,74.685,75.875
5.0789,74.828,74.478
5.1836,75.1,74.386
5.2883,75.22,75.346
5.3931,75.14,74.785
5.4978,74.864,74.792
5.6025,74.699,75.488
5.7072,74.732,75.368
5.812,74.903,74.85
5.9167,75.119,74.894
6.0214,75.245,75.001
6.1261,75.246,74.651
6.2309,75.14,74.791


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_311.csv <==
x,qOut,qIn
0.05236,74.763,74.268
0.15708,74.81,74.348
0.2618,74.953,75.326
0.36652,75.052,75.314
0.47124,74.995,75.157
0.57596,74.958,75.033
0.68068,75.026,74.726
0.7854,75.14,75.105
0.89012,75.21,75.395
0.99484,75.115,75.109
1.0996,74.946,74.687
1.2043,74.806,74.507
1.309,74.787,75.044
1.4137,74.875,75.742
1.5184,74.988,75.188
1.6232,75.076,74.618
1.7279,75.095,74.722
1.8326,75.081,75.225
1.9373,75.071,75.595
2.042,75.063,75.028
2.1468,75.044,74.387
2.2515,74.964,75.031
2.3562,74.888,74.707
2.4609,74.88,74.759
2.5656,74.991,75.459
2.6703,75.119,75.094
2.7751,75.153,74.618
2.8798,75.106,75.143
2.9845,75.02,74.974
3.0892,75.019,74.356
3.1939,75.017,75.582
3.2987,74.956,75.828
3.4034,74.787,74.669
3.5081,74.707,74.696
3.6128,74.809,74.962
3.7176,75.004,74.987
3.8223,75.168,74.467
3.927,75.124,74.719
4.0317,74.995,75.447
4.1364,74.911,76.088
4.2412,74.984,75.349
4.3459,75.141,74.379
4.4506,75.236,73.864
4.5553,75.211,74.789
4.66,75.031,75.631
4.7647,74.802,75.231
4.8695,74.659,75.191
4.9742,74.675,74.892
5.0789,74.894,74.939
5.1836,75.211,75.025
5.2883,75.414,74.638
5.3931,75.383,75.233
5.4978,75.028,75
5.6025,74.64,74.126
5.7072,74.551,75.152
5.812,74.769,75.89
5.9167,75.221,74.929
6.0214,75.428,74.471
6.1261,75.298,75.241
6.2309,75.002,75.594


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_312.csv <==
x,qOut,qIn
0.05236,74.784,75.258
0.15708,74.669,74.805
0.2618,74.782,75.079
0.36652,75.036,75.225
0.47124,75.31,74.595
0.57596,75.358,74.88
0.68068,75.192,75.575
0.7854,74.946,75.487
0.89012,74.769,74.537
0.99484,74.788,74.568
1.0996,74.918,74.769
1.2043,75.059,74.908
1.309,75.113,74.909
1.4137,75.055,75.455
1.5184,74.972,75.463
1.6232,74.938,74.682
1.7279,75.016,74.753
1.8326,75.14,75.529
1.9373,75.166,75.517
2.042,75.057,74.865
2.1468,74.805,74.721
2.2515,74.648,75.108
2.3562,74.706,74.93
2.4609,74.912,75.012
2.5656,75.163,75.132
2.6703,75.235,74.52
2.7751,75.159,74.513
2.8798,75.048,75.138
2.9845,75.021,76.05
3.0892,75.089,75.944
3.1939,75.127,74.123
3.2987,75.096,74.002
3.4034,74.983,74.99
3.5081,74.924,75.234
3.6128,74.914,75.318
3.7176,74.906,74.786
3.8223,74.848,75.02
3.927,74.84,75.62
4.0317,74.981,75.087
4.1364,75.193,74.248
4.2412,75.363,74.94
4.3459,75.21,75.555
4.4506,74.88,75.207
4.5553,74.627,74.175
4.66,74.695,75.131
4.7647,75.003,76.093
4.8695,75.235,74.965
4.9742,75.281,74.708
5.0789,75.089,75.077
5.1836,74.936,74.442
5.2883,74.899,74.565
5.3931,74.93,75.223
5.4978,74.954,75.116
5.6025,74.926,75.027
5.7072,74.926,75.717
5.812,74.986,74.964
5.9167,75.118,74.733
6.0214,75.217,75.246
6.1261,75.186,74.566
6.2309,75.033,74.86


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_313.csv <==
x,qOut,qIn
0.05236,75.1,74.754
0.15708,75.335,75.355
0.2618,75.355,75.065
0.36652,75.159,75.088
0.47124,74.79,75.365
0.57596,74.624,74.561
0.68068,74.754,74.825
0.7854,75.031,75.566
0.89012,75.265,74.682
0.99484,75.205,74.647
1.0996,74.978,75.28
1.2043,74.784,75.11
1.309,74.806,75.268
1.4137,75.022,75.472
1.5184,75.212,74.093
1.6232,75.269,74.303
1.7279,75.125,75.937
1.8326,74.965,75.638
1.9373,74.902,74.619
2.042,74.932,74.006
2.1468,75.02,75.234
2.2515,75.067,75.38
2.3562,75.06,75.156
2.4609,75.011,75.118
2.5656,74.929,74.534
2.6703,74.871,74.45
2.7751,74.901,75.11
2.8798,75.001,75.708
2.9845,75.13,74.902
3.0892,75.109,74.205
3.1939,74.971,75.241
3.2987,74.845,75.79
3.4034,74.872,74.979
3.5081,75.037,74.705
3.6128,75.121,75.19
3.7176,75.067,75.496
3.8223,74.863,74.308
3.927,74.812,73.947
4.0317,74.937,75.083
4.1364,75.106,75.633
4.2412,75.161,75.138
4.3459,75.074,74.803
4.4506,75.032,75.141
4.5553,75.08,75.512
4.66,75.222,74.995
4.7647,75.201,74.583
4.8695,74.996,74.649
4.9742,74.747,74.853
5.0789,74.611,74.956
5.1836,74.705,75.151
5.2883,74.916,75.55
5.3931,75.133,75.483
5.4978,75.257,74.815
5.6025,75.27,74.475
5.7072,75.188,74.48
5.812,75.047,75.026
5.9167,74.881,75.456
6.0214,74.747,75.164
6.1261,74.727,75.081
6.2309,74.843,74.619


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_314.csv <==
x,qOut,qIn
0.05236,75.056,75.248
0.15708,75.172,75.332
0.2618,75.183,74.408
0.36652,75.109,75.083
0.47124,74.996,75.424
0.57596,74.914,74.381
0.68068,74.833,74.962
0.7854,74.773,75.35
0.89012,74.762,74.882
0.99484,74.897,74.707
1.0996,75.089,74.834
1.2043,75.224,74.954
1.309,75.191,74.705
1.4137,75.056,74.973
1.5184,74.974,75.849
1.6232,74.978,75.564
1.7279,75.064,74.228
1.8326,75.078,74.593
1.9373,75.013,75.49
2.042,74.919,74.971
2.1468,74.845,74.685
2.2515,74.811,74.992
2.3562,74.826,75.314
2.4609,74.907,75.041
2.5656,75.068,75.05
2.6703,75.231,75.858
2.7751,75.266,75.392
2.8798,75.162,74.206
2.9845,74.934,73.916
3.0892,74.803,75.061
3.1939,74.814,76.018
3.2987,74.899,75.646
3.4034,74.969,74.722
3.5081,75.007,74.787
3.6128,75.098,74.923
3.7176,75.218,74.852
3.8223,75.317,74.711
3.927,75.16,74.991
4.0317,74.838,75.321
4.1364,74.583,75.383
4.2412,74.627,74.783
4.3459,75.003,74.35
4.4506,75.364,74.945
4.5553,75.491,75.604
4.66,75.208,75.334
4.7647,74.805,74.671
4.8695,74.625,74.623
4.9742,74.712,74.908
5.0789,75.03,75.56
5.1836,75.202,75.134
5.2883,75.164,74.766
5.3931,75.014,75.259
5.4978,74.875,74.87
5.6025,74.897,74.887
5.7072,75.013,75.175
5.812,75.122,75.035
5.9167,75.125,74.094
6.0214,75.016,74.617
6.1261,74.925,75.715
6.2309,74.924,75.197


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_315.csv <==
x,qOut,qIn
0.05236,74.732,75.257
0.15708,74.757,75.156
0.2618,74.935,74.888
0.36652,75.119,74.69
0.47124,75.167,75.081
0.57596,75.085,74.734
0.68068,74.985,74.545
0.7854,74.932,75.113
0.89012,74.971,75.685
0.99484,75.04,75.152
1.0996,75.097,74.782
1.2043,75.125,74.715
1.309,75.115,75.071
1.4137,75.052,74.646
1.5184,74.932,74.751
1.6232,74.807,75.408
1.7279,74.731,75.217
1.8326,74.806,74.745
1.9373,74.994,74.98
2.042,75.191,75.58
2.1468,75.289,75.335
2.2515,75.187,74.449
2.3562,74.975,74.249
2.4609,74.786,74.784
2.5656,74.748,75.4
2.6703,74.864,75.239
2.7751,75.014,74.751
2.8798,75.134,74.619
2.9845,75.171,75.322
3.0892,75.191,75.497
3.1939,75.177,75.137
3.2987,75.1,74.301
3.4034,74.928,75.006
3.5081,74.745,76.205
3.6128,74.693,75.437
3.7176,74.786,74.356
3.8223,74.997,74.234
3.927,75.124,74.567
4.0317,75.125,75.377
4.1364,75.056,75.625
4.2412,74.986,75.044
4.3459,74.985,75.177
4.4506,75.032,74.851
4.5553,75.103,74.048
4.66,75.181,75.625
4.7647,75.18,76.183
4.8695,75.028,74.368
4.9742,74.805,74.659
5.0789,74.618,75.196
5.1836,74.75,74.412
5.2883,75.073,74.566
5.3931,75.342,75.376
5.4978,75.301,75.391
5.6025,74.972,74.533
5.7072,74.736,74.994
5.812,74.744,75.235
5.9167,75.069,74.994
6.0214,75.277,75.053
6.1261,75.207,74.947
6.2309,74.97,75.033


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_316.csv <==
x,qOut,qIn
0.05236,74.944,75.355
0.15708,75.198,75.248
0.2618,75.198,74.335
0.36652,75.033,74.63
0.47124,74.848,75.727
0.57596,74.876,75.205
0.68068,75.008,74.387
0.7854,75.127,74.698
0.89012,75.126,75.633
0.99484,75.061,75.223
1.0996,75.009,74.542
1.2043,74.984,74.86
1.309,74.983,74.379
1.4137,74.968,74.498
1.5184,74.956,75.715
1.6232,74.964,75.956
1.7279,74.996,75.094
1.8326,75.028,74.611
1.9373,75.052,74.962
2.042,75.062,74.974
2.1468,75.053,74.466
2.2515,74.966,74.951
2.3562,74.819,75.079
2.4609,74.714,75.047
2.5656,74.755,75.616
2.6703,75.029,75.296
2.7751,75.341,74.319
2.8798,75.501,75.038
2.9845,75.334,75.022
3.0892,74.952,74.442
3.1939,74.66,75.182
3.2987,74.582,75.336
3.4034,74.776,74.89
3.5081,75,75.158
3.6128,75.151,74.8
3.7176,75.212,74.723
3.8223,75.178,74.569
3.927,75.073,74.79
4.0317,74.95,76.144
4.1364,74.871,75.906
4.2412,74.892,73.81
4.3459,74.99,73.918
4.4506,75.069,75.659
4.5553,75.08,76.345
4.66,74.983,74.794
4.7647,74.849,74.437
4.8695,74.79,74.707
4.9742,74.853,74.843
5.0789,75.061,74.906
5.1836,75.245,74.836
5.2883,75.238,75.382
5.3931,75.072,75.242
5.4978,74.815,74.724
5.6025,74.819,74.63
5.7072,75.044,75.105
5.812,75.268,75.412
5.9167,75.241,75.009
6.0214,74.909,74.833
6.1261,74.642,75.048
6.2309,74.62,74.998


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_317.csv <==
x,qOut,qIn
0.05236,74.68,74.458
0.15708,74.983,74.66
0.2618,75.205,75.334
0.36652,75.262,75.343
0.47124,75.117,75.267
0.57596,74.974,75.389
0.68068,74.926,74.921
0.7854,74.957,74.846
0.89012,75.029,74.241
0.99484,75.026,74.709
1.0996,74.949,75.573
1.2043,74.859,75.339
1.309,74.817,74.569
1.4137,74.911,75.035
1.5184,75.098,75.672
1.6232,75.274,75.312
1.7279,75.327,74.167
1.8326,75.156,74.627
1.9373,74.89,75.438
2.042,74.693,75.184
2.1468,74.711,74.469
2.2515,74.898,74.688
2.3562,75.087,75.472
2.4609,75.201,75.069
2.5656,75.184,75.072
2.6703,75.116,75.208
2.7751,75.03,74.356
2.8798,74.944,75.368
2.9845,74.867,76.046
3.0892,74.836,74.533
3.1939,74.865,74.155
3.2987,74.926,74.999
3.4034,74.982,75.52
3.5081,74.986,74.881
3.6128,74.961,74.674
3.7176,74.945,74.862
3.8223,74.969,74.759
3.927,75.054,75.096
4.0317,75.159,75.834
4.1364,75.226,75.147
4.2412,75.19,74.406
4.3459,75.04,74.68
4.4506,74.9,74.641
4.5553,74.844,75.388
4.66,74.921,75.695
4.7647,74.974,74.76
4.8695,74.962,75.003
4.9742,74.95,74.922
5.0789,75.023,74.228
5.1836,75.164,74.8
5.2883,75.157,75.647
5.3931,74.985,75.255
5.4978,74.677,74.891
5.6025,74.651,75.105
5.7072,74.936,75.018
5.812,75.296,75.122
5.9167,75.465,74.668
6.0214,75.211,74.727
6.1261,74.82,75.445
6.2309,74.566,75.147


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_318.csv <==
x,qOut,qIn
0.05236,75.051,75.421
0.15708,75.115,75.392
0.2618,75.074,74.813
0.36652,74.977,74.487
0.47124,74.89,75.247
0.57596,74.947,75.415
0.68068,75.084,74.658
0.7854,75.198,74.645
0.89012,75.186,74.466
0.99484,75.06,74.946
1.0996,74.946,75.993
1.2043,74.905,75.637
1.309,74.969,74.918
1.4137,75.034,74.706
1.5184,75.049,74.488
1.6232,75.014,74.733
1.7279,74.941,74.65
1.8326,74.852,74.833
1.9373,74.789,75.838
2.042,74.805,75.851
2.1468,74.947,74.701
2.2515,75.212,74.631
2.3562,75.407,74.735
2.4609,75.393,75.154
2.5656,75.052,75.699
2.6703,74.63,74.885
2.7751,74.468,74.327
2.8798,74.617,74.681
2.9845,75.044,75.344
3.0892,75.359,75.64
3.1939,75.416,75.073
3.2987,75.265,74.207
3.4034,74.99,74.879
3.5081,74.864,75.225
3.6128,74.915,75.065
3.7176,75.036,75.165
3.8223,75.095,75.294
3.927,74.989,74.968
4.0317,74.886,74.566
4.1364,74.885,75.12
4.2412,75.057,74.986
4.3459,75.15,74.796
4.4506,75.046,75.25
4.5553,74.858,75.024
4.66,74.742,74.893
4.7647,74.91,75.406
4.8695,75.155,74.812
4.9742,75.292,74.072
5.0789,75.164,75.443
5.1836,74.948,75.839
5.2883,74.852,74.925
5.3931,74.896,74.135
5.4978,75.045,75.451
5.6025,75.105,75.511
5.7072,75.071,74.459
5.812,74.988,74.847
5.9167,74.904,75.643
6.0214,74.855,75.283
6.1261,74.865,74.609
6.2309,74.934,74.472


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_319.csv <==
x,qOut,qIn
0.05236,74.963,75.141
0.15708,74.818,75.014
0.2618,74.763,75.012
0.36652,74.827,74.714
0.47124,75.008,75.17
0.57596,75.165,75.435
0.68068,75.221,75.123
0.7854,75.171,74.359
0.89012,75.019,74.707
0.99484,74.884,75.309
1.0996,74.863,75.412
1.2043,74.946,75.084
1.309,75.093,75
1.4137,75.137,74.844
1.5184,75.087,74.687
1.6232,75.014,74.468
1.7279,74.992,75.985
1.8326,74.983,76.217
1.9373,74.926,74.114
2.042,74.871,73.774
2.1468,74.887,75.392
2.2515,75.053,75.356
2.3562,75.185,74.869
2.4609,75.173,75.208
2.5656,74.933,75.501
2.6703,74.755,75.012
2.7751,74.823,74.514
2.8798,75.044,74.799
2.9845,75.265,75.235
3.0892,75.164,74.973
3.1939,74.889,74.806
3.2987,74.681,74.974
3.4034,74.768,74.899
3.5081,75.086,74.721
3.6128,75.338,74.897
3.7176,75.392,74.836
3.8223,75.166,75.669
3.927,74.918,76.163
4.0317,74.819,74.879
4.1364,74.865,74.213
4.2412,75.004,74.712
4.3459,75.048,75.029
4.4506,74.98,75.293
4.5553,74.862,74.919
4.66,74.764,74.493
4.7647,74.805,75.277
4.8695,74.986,75.704
4.9742,75.216,75.156
5.0789,75.394,74.422
5.1836,75.34,74.95
5.2883,75.096,75.186
5.3931,74.825,74.858
5.4978,74.699,74.595
5.6025,74.797,75.073
5.7072,74.958,75.361
5.812,75.084,75.237
5.9167,75.098,75.445
6.0214,75.101,74.45
6.1261,75.104,74.439
6.2309,75.073,75.417


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_320.csv <==
x,qOut,qIn
0.05236,75.167,75.195
0.15708,75.082,75.547
0.2618,75.022,74.988
0.36652,75.034,74.449
0.47124,75.145,74.863
0.57596,75.173,75.593
0.68068,75.044,75.116
0.7854,74.852,75.033
0.89012,74.722,74.625
0.99484,74.84,74.546
1.0996,75.06,75.246
1.2043,75.219,75.432
1.309,75.168,75.059
1.4137,74.991,74.749
1.5184,74.877,74.597
1.6232,74.881,74.678
1.7279,75.021,75.071
1.8326,75.115,76.021
1.9373,75.096,75.619
2.042,75.007,74.268
2.1468,74.908,74.701
2.2515,74.937,75.657
2.3562,75.029,74.779
2.4609,75.078,74.47
2.5656,74.976,74.942
2.6703,74.785,74.614
2.7751,74.736,75.361
2.8798,74.879,75.744
2.9845,75.214,74.639
3.0892,75.393,74.326
3.1939,75.29,75.147
3.2987,75.021,75.416
3.4034,74.755,75.147
3.5081,74.732,75.22
3.6128,74.841,75.154
3.7176,74.968,75.201
3.8223,75.012,74.175
3.927,75.052,74.182
4.0317,75.091,75.511
4.1364,75.088,75.791
4.2412,74.991,74.865
4.3459,74.889,74.934
4.4506,74.93,75.319
4.5553,75.091,74.945
4.66,75.307,74.45
4.7647,75.282,74.719
4.8695,75.031,75.013
4.9742,74.745,75.052
5.0789,74.629,75.4
5.1836,74.81,75.444
5.2883,75.098,74.703
5.3931,75.321,74.436
5.4978,75.329,75.463
5.6025,75.13,75.558
5.7072,74.87,75.374
5.812,74.683,74.432
5.9167,74.678,74.367
6.0214,74.831,75.642
6.1261,75.021,75.176
6.2309,75.159,74.531


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_321.csv <==
x,qOut,qIn
0.05236,74.892,74.336
0.15708,75.088,74.73
0.2618,75.24,75.26
0.36652,75.304,75.355
0.47124,75.25,75.295
0.57596,75.055,74.688
0.68068,74.835,74.528
0.7854,74.717,74.983
0.89012,74.815,74.981
0.99484,75.043,75.262
1.0996,75.179,75.824
1.2043,75.163,74.702
1.309,74.972,74.232
1.4137,74.905,75.683
1.5184,74.998,74.951
1.6232,75.12,74.379
1.7279,75.105,75.353
1.8326,74.911,75.545
1.9373,74.802,75.127
2.042,74.872,74.55
2.1468,75.16,74.768
2.2515,75.299,75.601
2.3562,75.161,75.508
2.4609,74.887,74.902
2.5656,74.663,73.993
2.6703,74.746,74.227
2.7751,74.978,75.666
2.8798,75.185,75.509
2.9845,75.205,74.56
3.0892,75.088,75.131
3.1939,74.993,75.569
3.2987,74.981,75.208
3.4034,75.086,74.515
3.5081,75.135,74.918
3.6128,75.033,75.175
3.7176,74.841,74.868
3.8223,74.649,75.256
3.927,74.686,75.417
4.0317,74.906,74.806
4.1364,75.159,74.529
4.2412,75.287,74.927
4.3459,75.218,74.987
4.4506,75.067,75.104
4.5553,74.933,75.237
4.66,74.893,75.486
4.7647,74.924,74.945
4.8695,74.998,74.299
4.9742,75.079,74.622
5.0789,75.127,75.285
5.1836,75.051,75.16
5.2883,74.9,74.649
5.3931,74.79,75.084
5.4978,74.833,75.676
5.6025,75.038,75.341
5.7072,75.219,74.85
5.812,75.265,74.455
5.9167,75.09,74.451
6.0214,74.845,75.234
6.1261,74.705,75.606
6.2309,74.719,75.365


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_322.csv <==
x,qOut,qIn
0.05236,74.998,75.957
0.15708,75.15,74.469
0.2618,75.193,73.403
0.36652,75.125,74.616
0.47124,74.967,76.032
0.57596,74.85,75.242
0.68068,74.812,74.516
0.7854,74.853,75.145
0.89012,74.958,75.197
0.99484,75.141,74.115
1.0996,75.303,74.626
1.2043,75.321,75.707
1.309,75.07,74.964
1.4137,74.686,74.463
1.5184,74.531,74.896
1.6232,74.688,75.066
1.7279,75.155,75.703
1.8326,75.419,75.555
1.9373,75.312,74.606
2.042,74.996,75.049
2.1468,74.698,74.973
2.2515,74.736,74.535
2.3562,74.917,74.905
2.4609,75.061,74.829
2.5656,75.009,74.918
2.6703,74.92,75.285
2.7751,74.951,75.184
2.8798,75.088,74.744
2.9845,75.276,75.002
3.0892,75.314,74.962
3.1939,75.185,75.406
3.2987,74.978,75.318
3.4034,74.791,74.918
3.5081,74.747,74.792
3.6128,74.814,74.54
3.7176,74.926,75.181
3.8223,75.018,75.062
3.927,75.052,74.845
4.0317,75.045,75.096
4.1364,75.033,74.796
4.2412,75.048,75.141
4.3459,75.108,75.462
4.4506,75.137,74.748
4.5553,75.094,74.929
4.66,74.945,75.33
4.7647,74.826,74.989
4.8695,74.837,74.535
4.9742,74.944,74.709
5.0789,75.077,74.837
5.1836,75.07,74.964
5.2883,74.984,75.678
5.3931,74.918,75.258
5.4978,74.962,74.428
5.6025,75.083,74.969
5.7072,75.155,75.32
5.812,75.13,74.9
5.9167,74.982,74.749
6.0214,74.828,74.82
6.1261,74.77,75.05
6.2309,74.828,75.785


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_323.csv <==
x,qOut,qIn
0.05236,75.033,75.327
0.15708,74.97,74.548
0.2618,74.908,74.835
0.36652,74.92,75.281
0.47124,75.066,75.005
0.57596,75.185,74.956
0.68068,75.112,74.994
0.7854,74.908,74.88
0.89012,74.676,75.412
0.99484,74.751,74.893
1.0996,75.039,74.28
1.2043,75.314,74.859
1.309,75.341,75.565
1.4137,75.105,75.113
1.5184,74.891,74.811
1.6232,74.833,74.933
1.7279,75.005,75.109
1.8326,75.132,74.874
1.9373,75.106,74.257
2.042,74.981,75.016
2.1468,74.837,76.437
2.2515,74.808,75.099
2.3562,74.884,74.188
2.4609,75.015,74.465
2.5656,75.149,75.09
2.6703,75.173,75.144
2.7751,75.048,74.835
2.8798,74.858,74.962
2.9845,74.71,75.058
3.0892,74.806,75.286
3.1939,75.066,75.581
3.2987,75.312,74.908
3.4034,75.364,74.881
3.5081,75.129,74.956
3.6128,74.821,74.533
3.7176,74.631,75.035
3.8223,74.719,75.036
3.927,74.944,74.857
4.0317,75.124,75.262
4.1364,75.212,75.19
4.2412,75.201,74.7
4.3459,75.198,75.101
4.4506,75.151,75.245
4.5553,75.038,75.044
4.66,74.842,74.877
4.7647,74.737,75.175
4.8695,74.805,75.097
4.9742,74.972,74.288
5.0789,75.133,75.576
5.1836,75.137,75.981
5.2883,75.055,74.46
5.3931,74.977,73.918
5.4978,74.984,75.286
5.6025,75.043,75.779
5.7072,75.076,75.345
5.812,75.063,74.73
5.9167,74.993,74.359
6.0214,74.949,74.66
6.1261,74.964,75.032
6.2309,75.008,75.665


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_324.csv <==
x,qOut,qIn
0.05236,75.325,75.135
0.15708,75.202,75.242
0.2618,74.943,74.972
0.36652,74.751,74.709
0.47124,74.806,74.556
0.57596,75.013,75.165
0.68068,75.155,75.847
0.7854,75.174,74.973
0.89012,75.047,74.423
0.99484,74.956,75.017
1.0996,74.945,75.254
1.2043,74.977,75.326
1.309,75.001,75.042
1.4137,74.962,75.21
1.5184,74.918,74.626
1.6232,74.916,74.643
1.7279,74.996,75.362
1.8326,75.091,75.014
1.9373,75.101,74.53
2.042,75.03,74.991
2.1468,74.904,75.311
2.2515,74.909,74.766
2.3562,75.036,74.872
2.4609,75.168,75.873
2.5656,75.174,74.662
2.6703,75.017,73.745
2.7751,74.872,74.704
2.8798,74.822,75.941
2.9845,74.916,75.761
3.0892,74.979,74.924
3.1939,74.988,74.486
3.2987,74.996,74.78
3.4034,75.067,74.821
3.5081,75.155,74.923
3.6128,75.115,74.738
3.7176,74.958,75.001
3.8223,74.729,75.858
3.927,74.727,75.273
4.0317,74.966,74.947
4.1364,75.267,74.984
4.2412,75.425,74.439
4.3459,75.218,74.586
4.4506,74.847,75.336
4.5553,74.566,75.264
4.66,74.605,75
4.7647,74.889,74.57
4.8695,75.184,74.245
4.9742,75.371,75.648
5.0789,75.37,75.685
5.1836,75.226,74.51
5.2883,75.007,74.772
5.3931,74.819,75.213
5.4978,74.762,74.698
5.6025,74.869,74.724
5.7072,74.979,75.353
5.812,75.001,75.152
5.9167,74.868,75.07
6.0214,74.809,75.251
6.1261,74.939,74.849
6.2309,75.158,74.672


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_325.csv <==
x,qOut,qIn
0.05236,74.858,75.254
0.15708,75,75.189
0.2618,75.19,75.039
0.36652,75.309,75.765
0.47124,75.245,75.568
0.57596,75.054,74.199
0.68068,74.88,73.962
0.7854,74.782,74.662
0.89012,74.782,75.936
0.99484,74.76,75.607
1.0996,74.751,74.757
1.2043,74.822,74.621
1.309,75.035,75.038
1.4137,75.321,75.042
1.5184,75.454,74.816
1.6232,75.346,74.611
1.7279,74.943,75.709
1.8326,74.595,75.268
1.9373,74.575,74.453
2.042,74.837,75.278
2.1468,75.263,75.034
2.2515,75.416,74.096
2.3562,75.246,74.778
2.4609,74.936,76
2.5656,74.707,75.269
2.6703,74.78,74.301
2.7751,74.983,74.638
2.8798,75.16,75.091
2.9845,75.177,75.31
3.0892,75.097,75.198
3.1939,74.994,75.059
3.2987,74.91,74.79
3.4034,74.877,74.79
3.5081,74.94,75.516
3.6128,75.06,75.042
3.7176,75.15,74.426
3.8223,75.11,75.071
3.927,74.952,75.359
4.0317,74.856,74.928
4.1364,74.888,74.85
4.2412,75.072,75.126
4.3459,75.17,74.827
4.4506,75.111,74.992
4.5553,74.979,74.95
4.66,74.882,74.915
4.7647,74.914,75.387
4.8695,74.973,75.309
4.9742,75.008,74.734
5.0789,74.982,74.629
5.1836,74.996,74.984
5.2883,75.037,75.265
5.3931,75.055,75.583
5.4978,74.995,75.095
5.6025,74.913,74.8
5.7072,74.915,74.88
5.812,74.995,75.213
5.9167,75.12,74.638
6.0214,75.124,74.602
6.1261,75.012,74.914
6.2309,74.888,74.588


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_326.csv <==
x,qOut,qIn
0.05236,75.143,74.817
0.15708,75.077,74.161
0.2618,74.97,74.748
0.36652,74.884,75.261
0.47124,74.857,76.007
0.57596,74.839,75.549
0.68068,74.877,74.385
0.7854,74.988,74.536
0.89012,75.181,74.948
0.99484,75.275,74.833
1.0996,75.15,75.024
1.2043,74.894,75.238
1.309,74.634,74.615
1.4137,74.674,74.824
1.5184,74.954,75.325
1.6232,75.275,75.16
1.7279,75.432,74.85
1.8326,75.264,75.622
1.9373,74.952,75.535
2.042,74.71,73.96
2.1468,74.73,74.898
2.2515,74.921,76.195
2.3562,75.05,75.252
2.4609,75.059,74.369
2.5656,74.934,74.416
2.6703,74.92,74.681
2.7751,75.036,75.314
2.8798,75.178,75.215
2.9845,75.222,75.277
3.0892,75.094,75.556
3.1939,74.951,74.729
3.2987,74.898,74.708
3.4034,75.009,75.042
3.5081,75.108,74.744
3.6128,75.049,74.788
3.7176,74.879,74.78
3.8223,74.683,75.158
3.927,74.737,75.804
4.0317,74.989,75.176
4.1364,75.261,74.138
4.2412,75.366,74.88
4.3459,75.216,75.589
4.4506,74.979,75.415
4.5553,74.792,74.904
4.66,74.759,74.526
4.7647,74.819,74.924
4.8695,74.923,75.123
4.9742,75.038,75.28
5.0789,75.137,74.863
5.1836,75.131,74.79
5.2883,75.033,75.172
5.3931,74.933,74.941
5.4978,74.933,75.214
5.6025,75.048,74.802
5.7072,75.115,74.471
5.812,75.081,74.961
5.9167,74.919,75.35
6.0214,74.854,75.127
6.1261,74.934,75.068
6.2309,75.07,75.201


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_327.csv <==
x,qOut,qIn
0.05236,75.198,73.962
0.15708,75.376,74.842
0.2618,75.325,75.846
0.36652,75.08,75.509
0.47124,74.736,74.927
0.57596,74.684,74.947
0.68068,74.893,74.604
0.7854,75.159,74.561
0.89012,75.269,75.721
0.99484,75.097,75.39
1.0996,74.836,74.489
1.2043,74.674,74.737
1.309,74.765,75.367
1.4137,75.04,75.124
1.5184,75.263,74.395
1.6232,75.31,74.716
1.7279,75.088,75.351
1.8326,74.832,75.035
1.9373,74.765,75.349
2.042,74.883,75.214
2.1468,75.123,74.37
2.2515,75.196,74.704
2.3562,75.096,75.555
2.4609,74.933,75.442
2.5656,74.83,74.621
2.6703,74.852,74.678
2.7751,74.937,75.12
2.8798,75.041,75.435
2.9845,75.131,74.436
3.0892,75.166,74.802
3.1939,75.107,75.628
3.2987,74.996,75.376
3.4034,74.889,74.589
3.5081,74.926,74.751
3.6128,75.035,75.495
3.7176,75.11,75.243
3.8223,75.05,73.815
3.927,74.922,74.224
4.0317,74.871,76.057
4.1364,74.919,76.095
4.2412,75.05,74.902
4.3459,75.127,74.441
4.4506,75.145,74.551
4.5553,75.12,75.217
4.66,75.073,75.052
4.7647,74.954,74.508
4.8695,74.796,74.851
4.9742,74.698,74.939
5.0789,74.758,75.218
5.1836,75.009,75.605
5.2883,75.258,75.522
5.3931,75.358,74.868
5.4978,75.18,74.823
5.6025,74.887,74.853
5.7072,74.722,74.643
5.812,74.728,75.01
5.9167,74.886,75.393
6.0214,74.944,74.763
6.1261,74.952,75.258
6.2309,75.006,75.114


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_328.csv <==
x,qOut,qIn
0.05236,75.16,75.053
0.15708,75.176,75.409
0.2618,75.139,75.323
0.36652,75.073,75.093
0.47124,75.001,74.79
0.57596,74.926,74.812
0.68068,74.837,74.74
0.7854,74.766,75.037
0.89012,74.748,75.307
0.99484,74.856,74.716
1.0996,75.04,74.733
1.2043,75.214,74.996
1.309,75.291,75.525
1.4137,75.242,75.165
1.5184,75.121,74.452
1.6232,74.986,74.888
1.7279,74.887,74.681
1.8326,74.86,74.311
1.9373,74.897,75.536
2.042,74.962,76.262
2.1468,75.007,74.686
2.2515,75.005,74.018
2.3562,75.008,75.068
2.4609,75.029,74.662
2.5656,75.067,75.634
2.6703,74.989,76.597
2.7751,74.834,74.702
2.8798,74.734,73.945
2.9845,74.825,74.888
3.0892,75.115,75.256
3.1939,75.327,75.121
3.2987,75.317,74.808
3.4034,74.977,74.86
3.5081,74.668,75.5
3.6128,74.678,75.131
3.7176,74.951,74.908
3.8223,75.353,74.645
3.927,75.427,74.7
4.0317,75.177,75.107
4.1364,74.836,75.033
4.2412,74.664,75.257
4.3459,74.808,75.375
4.4506,75.032,75.029
4.5553,75.182,74.74
4.66,75.142,74.704
4.7647,75.055,75.131
4.8695,74.981,75.064
4.9742,74.92,74.531
5.0789,74.856,75.268
5.1836,74.845,75.937
5.2883,74.947,75.034
5.3931,75.105,74.492
5.4978,75.237,74.893
5.6025,75.185,75.604
5.7072,75.01,75.193
5.812,74.835,74.225
5.9167,74.776,74.516
6.0214,74.847,75.26
6.1261,74.969,75.199
6.2309,75.088,74.934


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_329.csv <==
x,qOut,qIn
0.05236,74.892,74.112
0.15708,75.101,74.326
0.2618,75.153,75.456
0.36652,75.048,75.438
0.47124,74.833,74.98
0.57596,74.778,75.189
0.68068,74.9,75.551
0.7854,75.1,75.459
0.89012,75.266,74.528
0.99484,75.244,74.154
1.0996,75.041,74.746
1.2043,74.783,75.474
1.309,74.607,74.799
1.4137,74.698,74.724
1.5184,74.968,75.246
1.6232,75.264,75.118
1.7279,75.43,74.591
1.8326,75.387,75.072
1.9373,75.187,75.535
2.042,74.93,74.832
2.1468,74.711,74.618
2.2515,74.655,75.18
2.3562,74.763,75.638
2.4609,74.945,75.014
2.5656,75.094,74.365
2.6703,75.086,74.797
2.7751,74.996,75.567
2.8798,74.92,75.461
2.9845,74.944,74.604
3.0892,75.016,74.51
3.1939,75.052,74.892
3.2987,75.049,75.202
3.4034,75.024,75.402
3.5081,75.025,75.159
3.6128,75.017,74.985
3.7176,74.996,74.949
3.8223,74.965,74.442
3.927,74.994,74.463
4.0317,75.032,75.691
4.1364,75.024,75.921
4.2412,74.911,74.215
4.3459,74.825,74.225
4.4506,74.898,75.143
4.5553,75.079,75.483
4.66,75.276,75.686
4.7647,75.212,75.212
4.8695,74.979,74.335
4.9742,74.776,74.678
5.0789,74.803,75.196
5.1836,75.016,75.435
5.2883,75.137,74.738
5.3931,75.092,74.468
5.4978,74.858,75.717
5.6025,74.79,74.964
5.7072,74.955,74.163
5.812,75.198,74.969
5.9167,75.325,75.462
6.0214,75.148,75.077
6.1261,74.892,75.251
6.2309,74.754,75.161


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_330.csv <==
x,qOut,qIn
0.05236,74.769,75.174
0.15708,74.983,75.631
0.2618,75.17,75.103
0.36652,75.208,74.661
0.47124,75.018,75.168
0.57596,74.856,75.438
0.68068,74.848,75.057
0.7854,74.943,75.114
0.89012,75.046,74.574
0.99484,75.01,74.34
1.0996,74.943,74.278
1.2043,74.936,75.45
1.309,75.057,76.051
1.4137,75.172,74.53
1.5184,75.198,74.541
1.6232,75.164,75.547
1.7279,75.12,74.891
1.8326,75.106,74.145
1.9373,75.006,74.704
2.042,74.825,75.423
2.1468,74.591,75.614
2.2515,74.596,75.368
2.3562,74.864,74.706
2.4609,75.216,74.186
2.5656,75.446,75.317
2.6703,75.331,75.722
2.7751,75.019,74.76
2.8798,74.727,74.863
2.9845,74.658,74.944
3.0892,74.819,74.685
3.1939,75.049,75.032
3.2987,75.226,74.732
3.4034,75.25,74.815
3.5081,75.105,75.619
3.6128,74.915,75.57
3.7176,74.809,74.487
3.8223,74.901,75.04
3.927,75.102,75.662
4.0317,75.195,75.125
4.1364,75.122,74.776
4.2412,74.87,74.975
4.3459,74.724,74.962
4.4506,74.774,74.424
4.5553,74.944,74.58
4.66,75.125,75.865
4.7647,75.179,75.62
4.8695,75.153,74.722
4.9742,75.106,74.461
5.0789,75.094,74.91
5.1836,75.112,74.894
5.2883,75.079,75.141
5.3931,74.975,75.427
5.4978,74.792,75.1
5.6025,74.714,74.541
5.7072,74.835,74.578
5.812,75.072,75.239
5.9167,75.303,75.318
6.0214,75.257,74.708
6.1261,75.017,74.79
6.2309,74.785,74.866


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_331.csv <==
x,qOut,qIn
0.05236,75.11,74.961
0.15708,75.053,74.809
0.2618,74.967,75.268
0.36652,74.927,75.338
0.47124,75.002,75.506
0.57596,75.114,74.919
0.68068,75.116,74.162
0.7854,75,74.695
0.89012,74.796,74.851
0.99484,74.753,75.2
1.0996,74.87,75.764
1.2043,75.044,75.192
1.309,75.15,74.316
1.4137,75.181,74.658
1.5184,75.193,75.147
1.6232,75.161,75.314
1.7279,75.033,75.197
1.8326,74.788,75.196
1.9373,74.652,74.853
2.042,74.726,74.942
2.1468,75.062,75.134
2.2515,75.318,74.986
2.3562,75.283,75.172
2.4609,75.039,74.615
2.5656,74.728,74.43
2.6703,74.723,74.997
2.7751,74.943,75.31
2.8798,75.194,75.106
2.9845,75.273,75.191
3.0892,75.16,75.469
3.1939,75.04,74.687
3.2987,74.988,74.288
3.4034,75.04,75.493
3.5081,74.996,75.347
3.6128,74.843,74.816
3.7176,74.7,75.354
3.8223,74.695,74.853
3.927,74.903,74.298
4.0317,75.142,74.709
4.1364,75.272,75.254
4.2412,75.177,75.534
4.3459,74.969,75.394
4.4506,74.843,74.614
4.5553,74.868,74.657
4.66,75.065,75.28
4.7647,75.219,74.883
4.8695,75.194,74.73
4.9742,75.027,74.248
5.0789,74.783,75.916
5.1836,74.721,76.314
5.2883,74.866,74.211
5.3931,75.1,73.663
5.4978,75.282,75.652
5.6025,75.245,75.852
5.7072,75.058,74.881
5.812,74.852,74.546
5.9167,74.754,74.826
6.0214,74.813,74.721
6.1261,74.943,74.986
6.2309,75.066,75.183


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_332.csv <==
x,qOut,qIn
0.05236,74.959,75.304
0.15708,75.269,74.729
0.2618,75.375,74.725
0.36652,75.266,74.53
0.47124,74.98,75.7
0.57596,74.771,75.841
0.68068,74.709,74.452
0.7854,74.772,74.469
0.89012,74.92,74.906
0.99484,75.094,74.5
1.0996,75.211,75.06
1.2043,75.219,75.987
1.309,75.07,74.62
1.4137,74.895,74.104
1.5184,74.856,75.276
1.6232,74.95,75.508
1.7279,75.137,75.187
1.8326,75.151,74.93
1.9373,74.985,74.819
2.042,74.79,75
2.1468,74.734,74.414
2.2515,74.916,74.511
2.3562,75.118,75.687
2.4609,75.201,75.674
2.5656,75.057,74.971
2.6703,74.919,74.961
2.7751,74.943,74.887
2.8798,75.068,74.739
2.9845,75.185,74.85
3.0892,75.058,75.435
3.1939,74.827,75.696
3.2987,74.677,74.441
3.4034,74.778,74.523
3.5081,75.06,75.277
3.6128,75.283,75.283
3.7176,75.336,75.294
3.8223,75.141,74.359
3.927,74.902,74.4
4.0317,74.815,75.363
4.1364,74.892,75.508
4.2412,75.101,74.892
4.3459,75.176,74.622
4.4506,75.076,75.127
4.5553,74.913,75.619
4.66,74.82,75.651
4.7647,74.906,74.738
4.8695,75.02,73.77
4.9742,75.063,74.677
5.0789,74.959,75.476
5.1836,74.872,74.758
5.2883,74.896,74.95
5.3931,75.004,75.656
5.4978,75.132,75.248
5.6025,75.198,74.511
5.7072,75.214,74.516
5.812,75.163,75.109
5.9167,75.019,74.845
6.0214,74.776,74.635
6.1261,74.621,75.113
6.2309,74.66,75.551


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_333.csv <==
x,qOut,qIn
0.05236,75.298,75.057
0.15708,75.214,73.988
0.2618,75.02,74.446
0.36652,74.868,75.069
0.47124,74.902,74.923
0.57596,75.006,74.567
0.68068,75.011,75.353
0.7854,74.938,75.525
0.89012,74.851,74.996
0.99484,75.009,75.092
1.0996,75.268,74.818
1.2043,75.403,74.678
1.309,75.187,75.657
1.4137,74.742,75.415
1.5184,74.49,74.376
1.6232,74.555,74.982
1.7279,74.96,74.781
1.8326,75.248,74.448
1.9373,75.285,75.415
2.042,75.158,75.217
2.1468,74.99,74.588
2.2515,74.949,75.192
2.3562,74.992,75.562
2.4609,75.061,75.013
2.5656,75.1,74.429
2.6703,75.073,74.948
2.7751,74.988,75.493
2.8798,74.894,75.391
2.9845,74.844,74.656
3.0892,74.892,75.14
3.1939,74.983,75.258
3.2987,75.065,74.378
3.4034,75.09,74.645
3.5081,75.07,75.766
3.6128,75.02,75.473
3.7176,74.97,74.695
3.8223,74.941,75.021
3.927,75.001,75.51
4.0317,75.111,74.761
4.1364,75.182,74.391
4.2412,75.118,75.182
4.3459,74.917,75.363
4.4506,74.764,75.088
4.5553,74.757,74.96
4.66,74.957,74.675
4.7647,75.178,74.407
4.8695,75.266,74.903
4.9742,75.205,75.129
5.0789,75.007,75.22
5.1836,74.857,75.627
5.2883,74.84,75.164
5.3931,74.935,74.487
5.4978,75.095,74.452
5.6025,75.158,75.34
5.7072,75.064,75.839
5.812,74.876,74.83
5.9167,74.677,74.186
6.0214,74.681,74.983
6.1261,74.879,75.364
6.2309,75.135,76.16


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_334.csv <==
x,qOut,qIn
0.05236,75.009,75.607
0.15708,75.105,76.162
0.2618,75.152,74.957
0.36652,75.136,74.318
0.47124,75.046,74.811
0.57596,74.992,74.709
0.68068,75.014,74.727
0.7854,75.051,75.316
0.89012,75.015,75.234
0.99484,74.879,74.712
1.0996,74.844,74.908
1.2043,74.97,75.23
1.309,75.272,74.726
1.4137,75.386,74.746
1.5184,75.183,75.39
1.6232,74.835,75.407
1.7279,74.566,74.747
1.8326,74.683,74.858
1.9373,74.974,75.263
2.042,75.215,74.827
2.1468,75.203,74.71
2.2515,75.028,74.696
2.3562,74.889,74.883
2.4609,74.86,75.766
2.5656,74.971,75.525
2.6703,75.084,74.584
2.7751,75.143,74.55
2.8798,75.14,75.109
2.9845,75.075,74.922
3.0892,74.956,74.43
3.1939,74.822,75.103
3.2987,74.739,75.795
3.4034,74.768,75.29
3.5081,74.951,74.49
3.6128,75.186,73.78
3.7176,75.342,75.316
3.8223,75.296,75.812
3.927,75.033,74.106
4.0317,74.777,74.711
4.1364,74.681,75.354
4.2412,74.858,75.146
4.3459,75.11,75.307
4.4506,75.218,75.263
4.5553,75.146,74.746
4.66,74.901,74.916
4.7647,74.754,75.017
4.8695,74.79,74.784
4.9742,74.936,74.931
5.0789,75.084,74.449
5.1836,75.08,74.68
5.2883,75.013,75.864
5.3931,74.984,75.655
5.4978,75.081,74.385
5.6025,75.197,74.577
5.7072,75.18,75.45
5.812,75.038,75.385
5.9167,74.814,75.041
6.0214,74.724,75.006
6.1261,74.77,74.631
6.2309,74.889,74.476


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_335.csv <==
x,qOut,qIn
0.05236,75.237,75.131
0.15708,74.977,75.813
0.2618,74.808,75.242
0.36652,74.828,74.923
0.47124,75.078,74.579
0.57596,75.279,74.542
0.68068,75.289,75.491
0.7854,75.129,75.58
0.89012,74.851,74.76
0.99484,74.663,74.786
1.0996,74.664,74.824
1.2043,74.831,74.82
1.309,75.113,75.738
1.4137,75.292,75.462
1.5184,75.259,74.332
1.6232,75.088,74.999
1.7279,74.883,75.054
1.8326,74.896,74.368
1.9373,75.029,74.829
2.042,75.132,75.497
2.1468,75.051,74.697
2.2515,74.895,74.198
2.3562,74.873,75.228
2.4609,74.99,75.946
2.5656,75.197,75.482
2.6703,75.213,74.403
2.7751,75.064,74.326
2.8798,74.883,75.029
2.9845,74.815,75.539
3.0892,74.86,75.125
3.1939,74.895,74.622
3.2987,74.907,75.16
3.4034,74.906,75.236
3.5081,75.029,74.387
3.6128,75.19,74.832
3.7176,75.27,75.256
3.8223,75.149,74.85
3.927,74.904,74.949
4.0317,74.772,75.213
4.1364,74.823,74.879
4.2412,75.075,75.147
4.3459,75.237,75.745
4.4506,75.2,75.245
4.5553,75.04,74.488
4.66,74.864,74.242
4.7647,74.842,74.7
4.8695,74.899,75.457
4.9742,74.965,75.122
5.0789,74.971,75.594
5.1836,74.984,75.319
5.2883,75.06,74.14
5.3931,75.165,74.713
5.4978,75.25,75.479
5.6025,75.166,74.952
5.7072,74.936,75.093
5.812,74.702,75.119
5.9167,74.617,75.352
6.0214,74.815,75.064
6.1261,75.111,74.278
6.2309,75.312,74.368


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_336.csv <==
x,qOut,qIn
0.05236,74.552,75.857
0.15708,74.494,75.683
0.2618,74.76,74.235
0.36652,75.161,73.977
0.47124,75.482,75.793
0.57596,75.444,75.745
0.68068,75.149,74.342
0.7854,74.821,74.192
0.89012,74.687,75.086
0.99484,74.828,75.311
1.0996,75.043,75.557
1.2043,75.191,74.898
1.309,75.154,74.343
1.4137,75.017,74.781
1.5184,74.906,75.524
1.6232,74.867,75.781
1.7279,74.921,74.597
1.8326,74.952,74.453
1.9373,74.944,75.294
2.042,74.94,75.014
2.1468,74.989,75.212
2.2515,75.073,75.413
2.3562,75.078,75.027
2.4609,75.007,74.682
2.5656,74.889,74.518
2.6703,74.938,74.912
2.7751,75.096,75.523
2.8798,75.215,75.138
2.9845,75.14,74.469
3.0892,74.947,74.753
3.1939,74.88,75.4
3.2987,74.967,75.284
3.4034,75.175,74.65
3.5081,75.173,75.248
3.6128,74.995,75.71
3.7176,74.81,74.813
3.8223,74.798,74.76
3.927,74.949,75.452
4.0317,75.054,74.64
4.1364,75.052,74.465
4.2412,74.921,75.243
4.3459,74.876,74.919
4.4506,74.961,75.046
4.5553,75.107,75.183
4.66,75.225,74.704
4.7647,75.213,75.176
4.8695,75.107,75.846
4.9742,74.973,75.234
5.0789,74.87,74.313
5.1836,74.838,74.318
5.2883,74.866,74.678
5.3931,74.925,75.054
5.4978,74.98,75.628
5.6025,74.997,75.354
5.7072,75.019,75.302
5.812,75.078,74.705
5.9167,75.204,74.814
6.0214,75.282,75.467
6.1261,75.166,74.526
6.2309,74.897,74.552


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_337.csv <==
x,qOut,qIn
0.05236,75.269,74.84
0.15708,75.073,75.094
0.2618,74.786,74.681
0.36652,74.621,74.547
0.47124,74.767,75.357
0.57596,75.066,75.46
0.68068,75.245,74.784
0.7854,75.248,75.054
0.89012,75.074,75.361
0.99484,75.007,74.957
1.0996,75.035,74.692
1.2043,75.053,74.298
1.309,74.947,74.989
1.4137,74.788,75.619
1.5184,74.757,75.45
1.6232,74.87,74.777
1.7279,75.096,74.833
1.8326,75.24,75.005
1.9373,75.257,74.737
2.042,75.166,74.897
2.1468,74.99,75.38
2.2515,74.8,75.394
2.3562,74.71,75.17
2.4609,74.772,74.604
2.5656,75.009,75.149
2.6703,75.227,75.462
2.7751,75.248,74.748
2.8798,75.091,74.398
2.9845,74.815,75.028
3.0892,74.736,75.519
3.1939,74.883,75.035
3.2987,75.121,74.692
3.4034,75.293,75.147
3.5081,75.263,74.753
3.6128,75.125,74.285
3.7176,74.977,75.755
3.8223,74.904,75.565
3.927,74.881,74.248
4.0317,74.889,74.837
4.1364,74.93,75.28
4.2412,75.008,75.072
4.3459,75.07,74.535
4.4506,75.038,74.928
4.5553,74.935,75.792
4.66,74.805,74.84
4.7647,74.846,74.235
4.8695,75.036,74.866
4.9742,75.238,75.091
5.0789,75.297,75.949
5.1836,75.119,75.867
5.2883,74.899,74.168
5.3931,74.792,73.698
5.4978,74.916,75.292
5.6025,75.094,75.549
5.7072,75.139,74.989
5.812,75.048,74.948
5.9167,74.857,74.816
6.0214,74.827,74.909
6.1261,74.98,75.618
6.2309,75.18,75.038


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_338.csv <==
x,qOut,qIn
0.05236,74.961,74.36
0.15708,74.997,74.883
0.2618,75.099,75.802
0.36652,75.128,75.042
0.47124,74.954,74.447
0.57596,74.776,75.099
0.68068,74.804,75.229
0.7854,74.993,74.809
0.89012,75.239,75.031
0.99484,75.217,75.636
1.0996,75.009,75.178
1.2043,74.804,74.623
1.309,74.795,74.782
1.4137,74.963,75.142
1.5184,75.083,75.168
1.6232,75.077,74.461
1.7279,74.91,75.366
1.8326,74.827,76.045
1.9373,74.908,74.501
2.042,75.075,74.064
2.1468,75.226,74.943
2.2515,75.205,75.327
2.3562,75.065,75.746
2.4609,74.908,75.45
2.5656,74.831,74.179
2.6703,74.882,74.172
2.7751,74.995,75.508
2.8798,75.089,75.244
2.9845,75.088,74.404
3.0892,74.964,75.429
3.1939,74.843,75.595
3.2987,74.829,74.992
3.4034,75.009,74.976
3.5081,75.247,74.779
3.6128,75.315,74.66
3.7176,75.169,75.106
3.8223,74.814,75.483
3.927,74.613,75.216
4.0317,74.689,74.587
4.1364,74.937,75.011
4.2412,75.203,75.594
4.3459,75.276,74.968
4.4506,75.189,74.092
4.5553,75.033,74.469
4.66,74.893,75.173
4.7647,74.846,75.674
4.8695,74.902,75.218
4.9742,75.027,74.699
5.0789,75.169,74.898
5.1836,75.226,74.893
5.2883,75.171,75.333
5.3931,75.035,75.514
5.4978,74.861,74.748
5.6025,74.728,74.476
5.7072,74.709,74.891
5.812,74.817,74.98
5.9167,75.051,75.316
6.0214,75.229,75.612
6.1261,75.232,74.889
6.2309,75.112,74.704


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_339.csv <==
x,qOut,qIn
0.05236,74.96,75.712
0.15708,74.718,75.127
0.2618,74.766,74.252
0.36652,74.985,74.792
0.47124,75.207,75.477
0.57596,75.167,74.712
0.68068,74.97,74.721
0.7854,74.791,74.689
0.89012,74.793,74.856
0.99484,74.968,75.695
1.0996,75.149,75.569
1.2043,75.244,74.781
1.309,75.18,74.7
1.4137,75.047,75.323
1.5184,74.94,75.252
1.6232,74.884,74.607
1.7279,74.886,74.284
1.8326,74.862,75.312
1.9373,74.843,75.872
2.042,74.883,75.21
2.1468,75.028,74.531
2.2515,75.217,74.556
2.3562,75.295,75.188
2.4609,75.223,74.909
2.5656,74.99,75.096
2.6703,74.804,75.77
2.7751,74.764,75.055
2.8798,74.852,74.419
2.9845,75.022,74.823
3.0892,75.168,75.834
3.1939,75.208,75.447
3.2987,75.124,74.214
3.4034,74.904,74.877
3.5081,74.754,75.774
3.6128,74.805,74.896
3.7176,74.992,74.565
3.8223,75.205,75.171
3.927,75.203,74.883
4.0317,75.073,74.752
4.1364,74.955,75.298
4.2412,74.981,75.17
4.3459,75.072,74.686
4.4506,75.088,74.71
4.5553,75.03,74.672
4.66,74.933,74.488
4.7647,74.937,75.09
4.8695,74.983,76.263
4.9742,75.014,75.545
5.0789,74.974,74.62
5.1836,74.968,75.017
5.2883,75.027,74.559
5.3931,75.074,74.861
5.4978,75.013,75.452
5.6025,74.792,74.874
5.7072,74.63,74.946
5.812,74.664,75.038
5.9167,74.987,74.775
6.0214,75.352,74.967
6.1261,75.486,74.869
6.2309,75.351,75.173


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_340.csv <==
x,qOut,qIn
0.05236,75.141,74.557
0.15708,75.103,74.27
0.2618,75.027,74.86
0.36652,74.938,75.492
0.47124,74.857,75.227
0.57596,74.856,74.988
0.68068,74.959,74.586
0.7854,75.121,75.169
0.89012,75.284,75.153
0.99484,75.285,74.91
1.0996,75.093,75.29
1.2043,74.825,75.278
1.309,74.621,74.768
1.4137,74.689,74.622
1.5184,74.914,74.674
1.6232,75.132,75.159
1.7279,75.179,75.122
1.8326,75.066,74.992
1.9373,74.97,75.386
2.042,74.973,75.003
2.1468,75.124,74.871
2.2515,75.229,74.85
2.3562,75.169,74.723
2.4609,74.989,75.038
2.5656,74.764,75.636
2.6703,74.715,75.537
2.7751,74.846,74.508
2.8798,75.056,74.182
2.9845,75.232,75.039
3.0892,75.242,75.604
3.1939,75.101,75.112
3.2987,74.908,74.429
3.4034,74.771,74.422
3.5081,74.831,75.119
3.6128,75.016,75.703
3.7176,75.194,75.695
3.8223,75.222,74.797
3.927,75.055,74.374
4.0317,74.867,74.63
4.1364,74.777,75.048
4.2412,74.876,75.693
4.3459,74.968,75.111
4.4506,74.944,74.144
4.5553,74.876,75.511
4.66,74.868,74.921
4.7647,75.076,73.451
4.8695,75.284,75.357
4.9742,75.32,76.078
5.0789,75.038,74.747
5.1836,74.732,74.698
5.2883,74.696,75.221
5.3931,74.893,75.332
5.4978,75.204,74.821
5.6025,75.24,74.704
5.7072,75.058,74.794
5.812,74.841,75.192
5.9167,74.777,75.25
6.0214,74.89,75.188
6.1261,75.033,75.266
6.2309,75.133,75.091


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_341.csv <==
x,qOut,qIn
0.05236,74.991,75.128
0.15708,75.124,75.185
0.2618,75.226,75.04
0.36652,75.21,75.174
0.47124,75.013,74.873
0.57596,74.762,74.552
0.68068,74.622,74.715
0.7854,74.648,75.427
0.89012,74.856,75.281
0.99484,75.101,74.896
1.0996,75.258,75.179
1.2043,75.294,74.366
1.309,75.196,74.366
1.4137,75.083,75.739
1.5184,74.991,75.777
1.6232,74.923,74.726
1.7279,74.865,74.59
1.8326,74.883,75.061
1.9373,75.009,75.452
2.042,75.153,74.685
2.1468,75.205,75.384
2.2515,75.008,76.129
2.3562,74.756,74.397
2.4609,74.645,73.93
2.5656,74.84,75.219
2.6703,75.146,75.329
2.7751,75.278,74.771
2.8798,75.198,75.139
2.9845,74.93,74.827
3.0892,74.843,74.908
3.1939,74.975,75.521
3.2987,75.169,74.533
3.4034,75.24,74.35
3.5081,75.056,75.4
3.6128,74.82,75.601
3.7176,74.697,75.263
3.8223,74.808,74.653
3.927,75.018,74.589
4.0317,75.164,74.906
4.1364,75.193,75.365
4.2412,75.075,75.339
4.3459,74.903,74.718
4.4506,74.781,74.835
4.5553,74.767,74.907
4.66,74.902,75.338
4.7647,75.094,75.245
4.8695,75.193,74.531
4.9742,75.155,74.581
5.0789,74.963,75.464
5.1836,74.849,75.349
5.2883,74.909,74.739
5.3931,75.059,74.886
5.4978,75.18,75.641
5.6025,75.109,74.967
5.7072,74.972,74.412
5.812,74.881,74.431
5.9167,74.927,74.715
6.0214,74.982,75.198
6.1261,74.978,75.465
6.2309,74.96,75.061


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_342.csv <==
x,qOut,qIn
0.05236,75.049,74.585
0.15708,74.915,74.672
0.2618,74.84,74.863
0.36652,74.826,75.121
0.47124,74.855,75.765
0.57596,74.896,75.679
0.68068,74.996,74.592
0.7854,75.138,74.22
0.89012,75.293,74.982
0.99484,75.263,75.52
1.0996,75.025,75.089
1.2043,74.736,75.01
1.309,74.574,74.846
1.4137,74.737,74.242
1.5184,75.062,74.691
1.6232,75.343,75.731
1.7279,75.386,75.557
1.8326,75.152,74.524
1.9373,74.876,74.641
2.042,74.74,74.879
2.1468,74.888,75.728
2.2515,75.112,75.577
2.3562,75.161,73.874
2.4609,75.029,74.233
2.5656,74.768,76.259
2.6703,74.744,75.45
2.7751,74.946,74.199
2.8798,75.192,74.76
2.9845,75.276,75.026
3.0892,75.117,74.802
3.1939,74.93,75.117
3.2987,74.836,75.309
3.4034,74.915,75.399
3.5081,74.988,75.434
3.6128,75.013,74.584
3.7176,75.028,74.822
3.8223,75.078,74.66
3.927,75.103,74.712
4.0317,75.02,75.355
4.1364,74.894,74.935
4.2412,74.815,74.762
4.3459,74.954,75.239
4.4506,75.179,75.198
4.5553,75.337,74.771
4.66,75.28,74.537
4.7647,75.068,75.398
4.8695,74.876,75.663
4.9742,74.783,74.838
5.0789,74.833,75.131
5.1836,74.92,75.19
5.2883,74.988,74.64
5.3931,75.015,74.815
5.4978,74.989,75.139
5.6025,74.937,74.819
5.7072,74.908,74.479
5.812,74.934,75.183
5.9167,75.03,75.476
6.0214,75.145,75.068
6.1261,75.203,75.191
6.2309,75.176,74.886


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_343.csv <==
x,qOut,qIn
0.05236,75.052,75.641
0.15708,75.287,74.713
0.2618,75.353,74.559
0.36652,75.252,74.94
0.47124,75.009,74.499
0.57596,74.766,74.551
0.68068,74.652,75.615
0.7854,74.704,75.67
0.89012,74.924,74.557
0.99484,75.164,74.226
1.0996,75.307,75.216
1.2043,75.311,75.783
1.309,75.151,75.301
1.4137,74.908,74.666
1.5184,74.721,74.687
1.6232,74.677,75.581
1.7279,74.835,75.066
1.8326,75.059,73.932
1.9373,75.169,74.796
2.042,75.131,75.556
2.1468,74.948,75.113
2.2515,74.881,75.034
2.3562,74.99,74.765
2.4609,75.172,74.579
2.5656,75.294,75.26
2.6703,75.21,75.63
2.7751,75.028,74.893
2.8798,74.866,74.764
2.9845,74.823,74.92
3.0892,74.87,74.573
3.1939,74.943,75.042
3.2987,75.005,75.001
3.4034,75.023,75.94
3.5081,74.979,75.448
3.6128,74.929,74.068
3.7176,74.933,74.395
3.8223,75.042,75.173
3.927,75.149,75.36
4.0317,75.114,75.523
4.1364,74.97,74.921
4.2412,74.786,74.305
4.3459,74.837,75.012
4.4506,75.051,75.613
4.5553,75.244,75.316
4.66,75.221,74.801
4.7647,74.976,74.946
4.8695,74.787,74.739
4.9742,74.782,74.628
5.0789,75.033,75.115
5.1836,75.225,75.136
5.2883,75.196,75.164
5.3931,75.029,75.5
5.4978,74.851,75.24
5.6025,74.927,74.901
5.7072,75.11,74.307
5.812,75.218,74.401
5.9167,75.072,75.521
6.0214,74.799,75.081
6.1261,74.673,74.583
6.2309,74.757,75.416


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_344.csv <==
x,qOut,qIn
0.05236,74.615,75.264
0.15708,74.76,74.814
0.2618,74.95,74.298
0.36652,75.08,74.682
0.47124,75.081,75.607
0.57596,75.086,75.501
0.68068,75.105,74.841
0.7854,75.112,74.993
0.89012,75.073,74.869
0.99484,75.042,74.251
1.0996,75.032,74.652
1.2043,75.004,75.45
1.309,74.901,75.443
1.4137,74.765,75.135
1.5184,74.765,75.029
1.6232,74.922,74.895
1.7279,75.22,74.251
1.8326,75.346,74.789
1.9373,75.189,75.857
2.042,74.881,75.31
2.1468,74.6,74.187
2.2515,74.655,74.751
2.3562,74.939,75.82
2.4609,75.244,75.596
2.5656,75.363,74.602
2.6703,75.199,74.812
2.7751,74.935,75.227
2.8798,74.749,74.642
2.9845,74.795,74.63
3.0892,74.97,75.358
3.1939,75.081,75.679
3.2987,75.091,75.186
3.4034,74.995,74.343
3.5081,75.014,74.361
3.6128,75.126,75.217
3.7176,75.206,75.735
3.8223,75.116,74.522
3.927,74.871,73.891
4.0317,74.723,75.718
4.1364,74.768,75.937
4.2412,75.043,74.5
4.3459,75.238,74.72
4.4506,75.207,74.96
4.5553,75.023,74.94
4.66,74.798,75.887
4.7647,74.77,75.91
4.8695,74.885,74.271
4.9742,75.031,74.55
5.0789,75.093,74.658
5.1836,75.066,74.517
5.2883,75.012,75.33
5.3931,74.96,74.928
5.4978,74.924,74.786
5.6025,74.921,75.392
5.7072,75.011,75.305
5.812,75.162,75.137
5.9167,75.322,74.786
6.0214,75.261,74.929
6.1261,75,75.169
6.2309,74.719,75.083


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_345.csv <==
x,qOut,qIn
0.05236,74.921,74.9
0.15708,75.103,74.627
0.2618,75.122,74.674
0.36652,75.045,75.526
0.47124,74.969,75.315
0.57596,75.012,74.895
0.68068,75.091,74.675
0.7854,75.137,74.85
0.89012,75.092,74.946
0.99484,74.982,75.367
1.0996,74.864,75.355
1.2043,74.791,74.433
1.309,74.807,74.573
1.4137,74.924,75.29
1.5184,75.067,75.845
1.6232,75.159,75.478
1.7279,75.127,74.527
1.8326,75.003,74.613
1.9373,74.913,74.718
2.042,74.907,74.981
2.1468,75.008,74.643
2.2515,75.045,74.849
2.3562,74.981,76.169
2.4609,74.909,75.42
2.5656,74.938,74.364
2.6703,75.148,75.023
2.7751,75.304,74.988
2.8798,75.266,74.809
2.9845,74.921,75.006
3.0892,74.601,75.4
3.1939,74.578,75.314
3.2987,74.816,74.733
3.4034,75.203,75.415
3.5081,75.385,75.508
3.6128,75.315,74.189
3.7176,75.095,74.147
3.8223,74.846,75.131
3.927,74.752,75.055
4.0317,74.819,75.471
4.1364,74.982,75.52
4.2412,75.156,74.053
4.3459,75.249,74.185
4.4506,75.232,75.693
4.5553,75.122,76.102
4.66,74.936,75.123
4.7647,74.751,74.568
4.8695,74.684,74.477
4.9742,74.765,75.331
5.0789,75.004,74.78
5.1836,75.185,74.278
5.2883,75.16,75.356
5.3931,74.996,75.687
5.4978,74.8,74.582
5.6025,74.883,74.745
5.7072,75.144,75.303
5.812,75.361,75.284
5.9167,75.306,75.137
6.0214,74.988,74.918
6.1261,74.735,74.75
6.2309,74.689,75.05


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_346.csv <==
x,qOut,qIn
0.05236,75.172,74.979
0.15708,75.257,74.954
0.2618,75.143,74.467
0.36652,74.963,75.08
0.47124,74.874,75.741
0.57596,74.956,75.162
0.68068,75.041,74.551
0.7854,75.056,74.388
0.89012,74.962,75.044
0.99484,74.943,75.114
1.0996,74.998,74.762
1.2043,75.049,75.112
1.309,75.003,75.792
1.4137,74.931,74.896
1.5184,74.972,74.435
1.6232,75.094,74.685
1.7279,75.224,74.937
1.8326,75.1,75.226
1.9373,74.831,75.698
2.042,74.627,75.03
2.1468,74.691,74.516
2.2515,74.995,74.897
2.3562,75.264,75.349
2.4609,75.352,75.285
2.5656,75.157,74.298
2.6703,74.884,74.191
2.7751,74.75,75.343
2.8798,74.802,75.613
2.9845,75.041,75.057
3.0892,75.226,75.305
3.1939,75.242,75.331
3.2987,75.126,74.956
3.4034,74.946,74.915
3.5081,74.879,74.642
3.6128,74.878,74.504
3.7176,74.877,75.428
3.8223,74.809,75.137
3.927,74.8,74.303
4.0317,74.95,75.019
4.1364,75.19,75.912
4.2412,75.412,74.273
4.3459,75.377,73.807
4.4506,75.141,75.725
4.5553,74.867,76.011
4.66,74.723,74.916
4.7647,74.777,74.643
4.8695,74.919,74.273
4.9742,75.058,75.08
5.0789,75.116,75.294
5.1836,75.069,75.009
5.2883,74.96,75.335
5.3931,74.869,74.789
5.4978,74.872,74.797
5.6025,74.999,75.023
5.7072,75.119,75.389
5.812,75.137,75.27
5.9167,74.974,74.337
6.0214,74.788,74.711
6.1261,74.767,75.495
6.2309,74.91,75.314


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_347.csv <==
x,qOut,qIn
0.05236,74.723,75.417
0.15708,74.824,75.019
0.2618,75.093,74.98
0.36652,75.329,74.931
0.47124,75.329,74.711
0.57596,75.086,75.418
0.68068,74.833,75.769
0.7854,74.7,75.041
0.89012,74.77,74.135
0.99484,74.893,74.651
1.0996,75.004,75.641
1.2043,75.088,75.293
1.309,75.131,74.503
1.4137,75.092,74.754
1.5184,75.018,75.155
1.6232,74.987,75.051
1.7279,75.074,75.423
1.8326,75.188,75.801
1.9373,75.173,74.562
2.042,75.038,74.487
2.1468,74.837,74.721
2.2515,74.817,74.397
2.3562,74.914,75.031
2.4609,75.006,75.558
2.5656,74.963,75.442
2.6703,74.89,75.13
2.7751,74.957,75.064
2.8798,75.125,74.71
2.9845,75.313,74.801
3.0892,75.216,75.545
3.1939,74.907,74.815
3.2987,74.614,74.285
3.4034,74.567,75.236
3.5081,74.824,75.659
3.6128,75.15,75.293
3.7176,75.38,74.662
3.8223,75.375,74.625
3.927,75.188,75.594
4.0317,74.966,75.119
4.1364,74.812,74.25
4.2412,74.805,75.611
4.3459,74.877,75.988
4.4506,74.961,74.367
4.5553,75.041,73.95
4.66,75.107,75.228
4.7647,75.148,75.798
4.8695,75.109,75.195
4.9742,75.013,74.657
5.0789,74.895,74.456
5.1836,74.909,74.306
5.2883,75.025,75.537
5.3931,75.131,75.893
5.4978,75.108,74.841
5.6025,74.945,74.644
5.7072,74.832,75.268
5.812,74.852,75
5.9167,75.05,74.817
6.0214,75.175,74.896
6.1261,75.098,74.562
6.2309,74.905,75.07


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_348.csv <==
x,qOut,qIn
0.05236,75.022,74.805
0.15708,74.861,74.666
0.2618,74.811,75.49
0.36652,74.903,75.47
0.47124,75.131,75.052
0.57596,75.302,75.139
0.68068,75.295,74.366
0.7854,75.129,74.699
0.89012,74.853,75.746
0.99484,74.695,74.953
1.0996,74.724,74.044
1.2043,74.882,74.742
1.309,75.082,76.044
1.4137,75.192,75.643
1.5184,75.196,74.272
1.6232,75.124,73.966
1.7279,75.01,75.319
1.8326,74.919,75.743
1.9373,74.877,75.232
2.042,74.878,74.713
2.1468,74.902,74.711
2.2515,74.935,75.156
2.3562,74.998,74.99
2.4609,75.071,74.873
2.5656,75.124,75.309
2.6703,75.045,75.358
2.7751,74.905,74.705
2.8798,74.826,74.873
2.9845,74.93,75.603
3.0892,75.141,75.332
3.1939,75.223,74.315
3.2987,75.132,73.902
3.4034,74.879,75.125
3.5081,74.8,75.619
3.6128,74.918,75.004
3.7176,75.099,75.095
3.8223,75.183,75.516
3.927,75.148,74.765
4.0317,75.117,74.189
4.1364,75.092,75.169
4.2412,75.038,75.348
4.3459,74.817,75.043
4.4506,74.61,74.891
4.5553,74.576,75.009
4.66,74.842,74.765
4.7647,75.209,74.238
4.8695,75.394,75.519
4.9742,75.331,75.636
5.0789,75.006,74.555
5.1836,74.775,74.929
5.2883,74.794,75.204
5.3931,74.979,74.657
5.4978,75.202,74.874
5.6025,75.2,75.574
5.7072,75.033,75.539
5.812,74.851,74.961
5.9167,74.805,74.984
6.0214,74.936,74.726
6.1261,75.082,74.512
6.2309,75.138,75.169


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_349.csv <==
x,qOut,qIn
0.05236,74.871,75.296
0.15708,74.785,75.488
0.2618,74.851,75.207
0.36652,75.02,74.634
0.47124,75.211,74.648
0.57596,75.227,74.634
0.68068,75.084,74.961
0.7854,74.89,75.101
0.89012,74.761,75.627
0.99484,74.799,75.725
1.0996,74.956,74.454
1.2043,75.145,74.338
1.309,75.276,74.836
1.4137,75.229,75.153
1.5184,75.014,75.565
1.6232,74.762,75.086
1.7279,74.612,74.544
1.8326,74.737,75.399
1.9373,75.023,75.221
2.042,75.283,74.693
2.1468,75.335,74.762
2.2515,75.117,75.459
2.3562,74.854,75.675
2.4609,74.723,74.386
2.5656,74.863,74.11
2.6703,75.098,75.626
2.7751,75.212,75.978
2.8798,75.171,74.51
2.9845,74.983,74.525
3.0892,74.898,75.003
3.1939,74.958,74.611
3.2987,75.075,75.478
3.4034,75.139,75.886
3.5081,75.043,74.937
3.6128,74.909,74.324
3.7176,74.839,74.976
3.8223,74.921,75.131
3.927,75.037,74.663
4.0317,75.028,74.88
4.1364,74.908,74.678
4.2412,74.721,75.285
4.3459,74.761,75.74
4.4506,75.026,74.679
4.5553,75.329,74.609
4.66,75.457,75.309
4.7647,75.243,74.936
4.8695,74.925,74.955
4.9742,74.71,75.313
5.0789,74.766,74.857
5.1836,74.9,74.531
5.2883,74.971,74.745
5.3931,74.99,75.092
5.4978,75.004,75.26
5.6025,75.067,74.997
5.7072,75.095,75.294
5.812,75.077,74.962
5.9167,75.023,74.744
6.0214,75.031,75.027
6.1261,75.043,74.853
6.2309,75.005,74.817


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_350.csv <==
x,qOut,qIn
0.05236,75.058,74.527
0.15708,74.985,75.419
0.2618,74.873,75.77
0.36652,74.794,75.093
0.47124,74.819,74.514
0.57596,74.994,74.82
0.68068,75.185,75.283
0.7854,75.278,75.312
0.89012,75.171,74.362
0.99484,74.92,74.573
1.0996,74.725,75.895
1.2043,74.698,75.33
1.309,74.911,74.226
1.4137,75.172,75.808
1.5184,75.279,75.598
1.6232,75.207,74.602
1.7279,74.969,74.157
1.8326,74.839,74.904
1.9373,74.87,75.632
2.042,74.975,75.24
2.1468,75.045,74.838
2.2515,75.02,75.356
2.3562,75.014,74.802
2.4609,75.057,74.693
2.5656,75.153,75.172
2.6703,75.133,74.687
2.7751,74.99,74.777
2.8798,74.829,75.564
2.9845,74.766,75.51
3.0892,74.891,74.572
3.1939,75.079,74.31
3.2987,75.209,74.578
3.4034,75.174,74.938
3.5081,75.006,75.712
3.6128,74.851,75.669
3.7176,74.798,74.924
3.8223,74.901,74.769
3.927,75.078,75.08
4.0317,75.2,75.113
4.1364,75.193,75.254
4.2412,74.998,74.794
4.3459,74.725,74.254
4.4506,74.601,74.798
4.5553,74.706,75.367
4.66,75.069,74.963
4.7647,75.378,74.64
4.8695,75.43,75.267
4.9742,75.267,75.33
5.0789,74.987,75.069
5.1836,74.904,75.315
5.2883,74.954,74.682
5.3931,75.001,74.622
5.4978,74.907,74.966
5.6025,74.778,74.88
5.7072,74.777,75.017
5.812,74.897,75.177
5.9167,75.081,75.454
6.0214,75.152,75.132
6.1261,75.138,74.788
6.2309,75.091,74.451


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_351.csv <==
x,qOut,qIn
0.05236,75.365,75.177
0.15708,75.402,74.305
0.2618,75.138,74.703
0.36652,74.808,75.493
0.47124,74.67,75.369
0.57596,74.841,74.504
0.68068,75.066,74.132
0.7854,75.186,75.055
0.89012,75.078,75.438
0.99484,74.958,75.135
1.0996,74.966,75.533
1.2043,75.063,75.015
1.309,75.173,74.633
1.4137,75.133,75.107
1.5184,75.007,74.911
1.6232,74.876,74.666
1.7279,74.812,74.871
1.8326,74.796,75.02
1.9373,74.85,74.843
2.042,74.987,75.36
2.1468,75.212,74.997
2.2515,75.363,74.685
2.3562,75.296,75.125
2.4609,75.069,74.731
2.5656,74.784,75.408
2.6703,74.706,75.72
2.7751,74.779,74.769
2.8798,74.893,74.761
2.9845,74.941,74.915
3.0892,74.981,74.81
3.1939,75.048,75.011
3.2987,75.097,75.081
3.4034,75.068,75.156
3.5081,74.966,75.12
3.6128,74.928,74.529
3.7176,74.987,75.156
3.8223,75.144,75.252
3.927,75.199,74.682
4.0317,75.108,74.878
4.1364,74.957,74.844
4.2412,74.847,74.663
4.3459,74.886,75.014
4.4506,74.978,75.836
4.5553,75.047,75.539
4.66,75.027,74.721
4.7647,74.999,74.625
4.8695,75.017,74.4
4.9742,75.047,74.481
5.0789,75.037,75.915
5.1836,74.909,75.593
5.2883,74.788,74.787
5.3931,74.788,74.914
5.4978,74.997,74.647
5.6025,75.275,74.2
5.7072,75.364,75.136
5.812,75.204,76.114
5.9167,74.782,74.719
6.0214,74.524,73.822
6.1261,74.631,75.102
6.2309,74.974,76.105


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_352.csv <==
x,qOut,qIn
0.05236,74.829,74.755
0.15708,74.967,75.027
0.2618,75.066,75.564
0.36652,75.05,75.193
0.47124,74.878,74.294
0.57596,74.813,74.57
0.68068,74.91,75.349
0.7854,75.072,75.185
0.89012,75.172,75.009
0.99484,75.125,74.927
1.0996,75.048,75.132
1.2043,75.011,75.264
1.309,75.06,74.45
1.4137,75.081,74.93
1.5184,75.022,75.545
1.6232,74.919,74.857
1.7279,74.818,74.504
1.8326,74.832,75.19
1.9373,74.941,75.309
2.042,75.073,75.217
2.1468,75.141,75.185
2.2515,75.088,74.991
2.3562,74.997,75.02
2.4609,74.937,74.547
2.5656,74.962,75.43
2.6703,74.98,75.738
2.7751,74.944,74.292
2.8798,74.897,73.886
2.9845,74.901,75.346
3.0892,75.028,75.764
3.1939,75.174,75.38
3.2987,75.249,75.225
3.4034,75.173,74.535
3.5081,75.038,74.193
3.6128,74.954,74.951
3.7176,74.924,75.491
3.8223,74.925,75.281
3.927,74.839,75.298
4.0317,74.771,74.848
4.1364,74.822,74.707
4.2412,75.076,75.269
4.3459,75.35,74.67
4.4506,75.374,74.28
4.5553,75.146,74.974
4.66,74.728,75.773
4.7647,74.601,75.597
4.8695,74.819,74.805
4.9742,75.169,74.705
5.0789,75.403,74.358
5.1836,75.299,75.155
5.2883,75.016,75.87
5.3931,74.743,74.788
5.4978,74.65,74.283
5.6025,74.746,75.07
5.7072,74.947,75.553
5.812,75.163,74.851
5.9167,75.306,74.669
6.0214,75.255,75.484
6.1261,75.059,75.473
6.2309,74.865,74.732


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_353.csv <==
x,qOut,qIn
0.05236,74.834,74.274
0.15708,75,74.396
0.2618,75.189,75.199
0.36652,75.276,75.381
0.47124,75.142,75.381
0.57596,74.841,75.095
0.68068,74.645,74.577
0.7854,74.675,74.748
0.89012,74.998,75.595
0.99484,75.285,75.555
1.0996,75.313,74.528
1.2043,75.123,74.675
1.309,74.81,75.454
1.4137,74.748,75.036
1.5184,74.921,74.362
1.6232,75.151,74.296
1.7279,75.241,75.488
1.8326,75.106,75.408
1.9373,74.956,74.652
2.042,74.917,74.839
2.1468,75.07,75.478
2.2515,75.197,75.349
2.3562,75.168,75.364
2.4609,75.02,74.542
2.5656,74.828,74.127
2.6703,74.752,75.317
2.7751,74.769,75.361
2.8798,74.842,74.812
2.9845,74.929,75.39
3.0892,75.048,75.332
3.1939,75.179,74.453
3.2987,75.273,74.652
3.4034,75.276,76.014
3.5081,75.127,75.421
3.6128,74.893,73.711
3.7176,74.703,74.361
3.8223,74.679,75.874
3.927,74.869,75.298
4.0317,75.1,74.955
4.1364,75.237,74.629
4.2412,75.163,74.743
4.3459,75.022,75.037
4.4506,74.965,74.994
4.5553,74.983,74.939
4.66,75.024,75.324
4.7647,74.946,75.422
4.8695,74.879,74.84
4.9742,74.912,74.93
5.0789,75.104,74.646
5.1836,75.214,74.242
5.2883,75.104,75.615
5.3931,74.876,75.73
5.4978,74.681,74.999
5.6025,74.777,75.097
5.7072,75.027,74.631
5.812,75.251,74.527
5.9167,75.282,74.66
6.0214,75.129,75.063
6.1261,74.935,75.876
6.2309,74.809,75.529


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_354.csv <==
x,qOut,qIn
0.05236,75.237,74.616
0.15708,74.971,74.768
0.2618,74.773,75.63
0.36652,74.745,75.631
0.47124,74.941,74.282
0.57596,75.128,74.698
0.68068,75.149,75.832
0.7854,75.026,75.642
0.89012,74.814,74.187
0.99484,74.753,74.283
1.0996,74.853,74.918
1.2043,75.021,75.513
1.309,75.141,75.691
1.4137,75.136,75.01
1.5184,75.094,74.223
1.6232,75.075,74.562
1.7279,75.125,74.754
1.8326,75.142,75.02
1.9373,75.046,76.103
2.042,74.885,74.958
2.1468,74.72,74.665
2.2515,74.764,75.609
2.3562,74.981,75.183
2.4609,75.204,74.727
2.5656,75.251,74.658
2.6703,74.995,74.72
2.7751,74.713,74.953
2.8798,74.622,75.189
2.9845,74.89,75.253
3.0892,75.235,74.94
3.1939,75.373,74.914
3.2987,75.291,74.968
3.4034,75.042,75.583
3.5081,74.922,75.52
3.6128,74.904,74.308
3.7176,74.91,74.56
3.8223,74.857,74.996
3.927,74.842,74.739
4.0317,74.929,74.761
4.1364,75.06,75.343
4.2412,75.147,75.57
4.3459,75.119,75.031
4.4506,75.082,74.888
4.5553,75.075,75.14
4.66,75.118,74.124
4.7647,75.048,74.433
4.8695,74.872,75.877
4.9742,74.711,75.488
5.0789,74.693,74.867
5.1836,74.887,75.582
5.2883,75.145,74.914
5.3931,75.333,74.421
5.4978,75.335,74.512
5.6025,75.141,75.253
5.7072,74.879,75.765
5.812,74.694,74.995
5.9167,74.714,74.365
6.0214,74.942,74.786
6.1261,75.2,75.178
6.2309,75.341,75.221


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_355.csv <==
x,qOut,qIn
0.05236,75.147,74.662
0.15708,75.244,75.041
0.2618,75.207,74.932
0.36652,75.103,75.112
0.47124,75.007,75.436
0.57596,74.91,75.299
0.68068,74.816,74.699
0.7854,74.784,74.897
0.89012,74.882,74.994
0.99484,75.105,74.451
1.0996,75.243,74.556
1.2043,75.21,75.573
1.309,74.959,74.744
1.4137,74.816,74.368
1.5184,74.92,75.545
1.6232,75.149,75.8
1.7279,75.335,74.682
1.8326,75.231,74.35
1.9373,74.981,75.09
2.042,74.757,75.61
2.1468,74.715,74.701
2.2515,74.797,74.246
2.3562,74.901,74.925
2.4609,74.998,75.923
2.5656,75.075,75.209
2.6703,75.141,74.678
2.7751,75.154,74.959
2.8798,75.109,74.527
2.9845,75.015,74.891
3.0892,74.933,75.439
3.1939,74.883,74.997
3.2987,74.869,75.025
3.4034,74.887,74.92
3.5081,74.975,74.429
3.6128,75.113,75.075
3.7176,75.221,75.769
3.8223,75.206,75.171
3.927,74.996,74.558
4.0317,74.772,75.215
4.1364,74.684,75.26
4.2412,74.855,74.379
4.3459,75.088,74.926
4.4506,75.163,75.275
4.5553,75.082,75.57
4.66,74.894,74.879
4.7647,74.903,74.359
4.8695,75.082,74.676
4.9742,75.273,74.916
5.0789,75.303,75.399
5.1836,75.097,75.648
5.2883,74.862,74.774
5.3931,74.747,74.422
5.4978,74.869,75.607
5.6025,75.084,75.619
5.7072,75.193,74.622
5.812,75.14,74.366
5.9167,74.901,74.356
6.0214,74.722,75.227
6.1261,74.738,76.089
6.2309,74.908,74.988


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_356.csv <==
x,qOut,qIn
0.05236,75.253,74.58
0.15708,75.16,74.736
0.2618,74.965,74.784
0.36652,74.843,74.531
0.47124,74.945,75.139
0.57596,75.094,75.463
0.68068,75.104,74.842
0.7854,75.001,75.045
0.89012,74.859,75.821
0.99484,74.934,75.461
1.0996,75.113,74.479
1.2043,75.219,74.743
1.309,75.074,74.533
1.4137,74.772,74.239
1.5184,74.608,75.423
1.6232,74.667,75.57
1.7279,74.964,75.058
1.8326,75.217,75.06
1.9373,75.346,74.816
2.042,75.362,75.047
2.1468,75.294,74.916
2.2515,75.119,74.371
2.3562,74.866,74.93
2.4609,74.662,76.299
2.5656,74.634,74.728
2.6703,74.848,73.817
2.7751,75.115,74.659
2.8798,75.282,75.446
2.9845,75.223,75.454
3.0892,75.023,74.762
3.1939,74.853,74.745
3.2987,74.798,75.35
3.4034,74.909,75.031
3.5081,75.07,74.605
3.6128,75.154,74.785
3.7176,75.112,75.173
3.8223,74.918,75.214
3.927,74.755,75.241
4.0317,74.766,75.241
4.1364,74.925,74.477
4.2412,75.164,74.514
4.3459,75.23,75.403
4.4506,75.113,75.615
4.5553,74.931,75.21
4.66,74.818,74.602
4.7647,74.882,74.762
4.8695,75.025,74.855
4.9742,75.152,74.968
5.0789,75.173,75.453
5.1836,75.06,75.321
5.2883,74.903,74.821
5.3931,74.812,74.765
5.4978,74.888,74.648
5.6025,75.096,75.097
5.7072,75.218,75.619
5.812,75.17,75.36
5.9167,74.904,73.984
6.0214,74.75,74.27
6.1261,74.845,76.007
6.2309,75.069,75.873


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_357.csv <==
x,qOut,qIn
0.05236,74.823,75.146
0.15708,74.547,74.867
0.2618,74.61,74.94
0.36652,74.935,75.308
0.47124,75.373,75.028
0.57596,75.503,75.124
0.68068,75.291,75.433
0.7854,74.922,74.642
0.89012,74.611,74.857
0.99484,74.598,75.668
1.0996,74.771,74.932
1.2043,74.986,74.788
1.309,75.106,74.701
1.4137,75.125,74.316
1.5184,75.115,75.334
1.6232,75.109,75.49
1.7279,75.13,74.664
1.8326,75.11,74.809
1.9373,75.047,75.321
2.042,74.984,74.948
2.1468,74.969,74.568
2.2515,75.004,75.546
2.3562,75.001,75.601
2.4609,74.946,74.828
2.5656,74.844,74.204
2.6703,74.85,74.656
2.7751,74.954,75.651
2.8798,75.06,75.542
2.9845,75.062,74.61
3.0892,74.954,74.466
3.1939,74.896,75.065
3.2987,74.938,75.807
3.4034,75.099,74.673
3.5081,75.162,74.535
3.6128,75.069,75.449
3.7176,74.911,75.117
3.8223,74.807,74.889
3.927,74.891,75.315
4.0317,75.033,74.792
4.1364,75.12,74.6
4.2412,75.052,75.202
4.3459,74.952,75.433
4.4506,74.948,75.1
4.5553,75.028,74.579
4.66,75.139,74.685
4.7647,75.121,75.331
4.8695,75.021,75.315
4.9742,74.925,75.422
5.0789,74.908,75.12
5.1836,74.946,74.166
5.2883,74.99,74.06
5.3931,75.03,75.322
5.4978,75.058,75.53
5.6025,75.033,74.932
5.7072,74.954,75.066
5.812,74.896,75.63
5.9167,74.946,74.669
6.0214,75.141,73.742
6.1261,75.259,74.875
6.2309,75.181,75.378


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_358.csv <==
x,qOut,qIn
0.05236,74.965,75.077
0.15708,74.809,75.015
0.2618,74.812,74.137
0.36652,74.925,74.642
0.47124,75.067,75.807
0.57596,75.093,75.578
0.68068,75.034,75.319
0.7854,74.958,74.705
0.89012,74.927,74.27
0.99484,74.966,74.57
1.0996,75,75.409
1.2043,74.98,75.752
1.309,74.862,74.435
1.4137,74.756,74.109
1.5184,74.821,75.425
1.6232,75.043,75.835
1.7279,75.368,74.731
1.8326,75.437,74.339
1.9373,75.185,75.149
2.042,74.819,75.571
2.1468,74.597,75.212
2.2515,74.759,74.947
2.3562,75.03,74.881
2.4609,75.199,74.596
2.5656,75.092,74.826
2.6703,74.939,74.814
2.7751,74.909,74.891
2.8798,74.976,75.782
2.9845,75.066,75.436
3.0892,75.066,74.664
3.1939,75.074,74.531
3.2987,75.109,74.654
3.4034,75.165,75.385
3.5081,75.04,75.226
3.6128,74.799,74.722
3.7176,74.621,74.614
3.8223,74.69,75.479
3.927,75.003,75.304
4.0317,75.294,74.425
4.1364,75.405,74.645
4.2412,75.215,75.707
4.3459,74.922,75.175
4.4506,74.753,74.439
4.5553,74.762,74.609
4.66,74.952,75.256
4.7647,75.082,75.365
4.8695,75.079,75.079
4.9742,74.997,75.353
5.0789,74.912,74.931
5.1836,74.942,74.698
5.2883,75.021,74.649
5.3931,75.077,75.174
5.4978,75.037,75.07
5.6025,74.934,74.259
5.7072,74.873,75.253
5.812,74.903,75.932
5.9167,75.052,74.309
6.0214,75.218,74.27
6.1261,75.272,75.454
6.2309,75.189,75.375


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_359.csv <==
x,qOut,qIn
0.05236,74.791,74.474
0.15708,74.884,74.968
0.2618,75.131,75.215
0.36652,75.348,74.892
0.47124,75.344,74.69
0.57596,75.075,75.108
0.68068,74.82,75.947
0.7854,74.747,75.322
0.89012,74.973,74.418
0.99484,75.194,74.325
1.0996,75.183,74.76
1.2043,74.982,75.701
1.309,74.695,75.003
1.4137,74.66,74.89
1.5184,74.846,75.519
1.6232,75.104,74.89
1.7279,75.278,74.913
1.8326,75.286,75.312
1.9373,75.15,74.966
2.042,74.94,74.461
2.1468,74.724,74.718
2.2515,74.68,75.305
2.3562,74.853,75.434
2.4609,75.128,75.087
2.5656,75.358,74.888
2.6703,75.329,75.113
2.7751,75.141,75.208
2.8798,74.943,74.573
2.9845,74.875,75.428
3.0892,74.877,75.814
3.1939,74.866,74.217
3.2987,74.863,74.199
3.4034,74.916,75.598
3.5081,75.073,75.27
3.6128,75.197,74.602
3.7176,75.219,75.01
3.8223,75.088,75.167
3.927,74.974,74.653
4.0317,74.959,74.724
4.1364,75.002,75.28
4.2412,75.035,75.424
4.3459,74.965,75.055
4.4506,74.889,74.566
4.5553,74.878,74.532
4.66,74.985,75.108
4.7647,75.087,75.28
4.8695,75.085,75.221
4.9742,75.003,74.598
5.0789,74.889,74.989
5.1836,74.91,75.287
5.2883,75.025,74.636
5.3931,75.131,74.757
5.4978,75.114,76.348
5.6025,74.959,75.556
5.7072,74.831,74.075
5.812,74.816,74.24
5.9167,74.969,75.145
6.0214,75.093,75.723
6.1261,75.062,75.35
6.2309,74.931,74.51


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_360.csv <==
x,qOut,qIn
0.05236,75.06,74.789
0.15708,75.143,75.056
0.2618,75.112,75.141
0.36652,74.992,74.979
0.47124,74.846,75.111
0.57596,74.872,75.081
0.68068,74.973,74.706
0.7854,75.04,74.918
0.89012,74.973,75.011
0.99484,74.893,74.674
1.0996,74.909,75.177
1.2043,74.996,74.87
1.309,75.097,75.117
1.4137,75.091,75.827
1.5184,75.035,75.077
1.6232,74.986,74.262
1.7279,74.988,75.451
1.8326,74.986,75.836
1.9373,74.955,74.392
2.042,74.916,74.151
2.1468,74.898,75.525
2.2515,74.927,75.587
2.3562,74.984,74.48
2.4609,75.055,74.413
2.5656,75.123,75.584
2.6703,75.158,75.624
2.7751,75.132,74.784
2.8798,75.061,74.764
2.9845,74.97,74.551
3.0892,74.926,74.076
3.1939,74.923,75.283
3.2987,74.938,75.448
3.4034,74.943,74.907
3.5081,74.953,75.861
3.6128,75.004,75.813
3.7176,75.087,74.483
3.8223,75.181,74.024
3.927,75.171,74.721
4.0317,75.007,75.584
4.1364,74.773,75.731
4.2412,74.571,74.805
4.3459,74.634,74.55
4.4506,74.932,74.475
4.5553,75.292,75.058
4.66,75.529,75.205
4.7647,75.408,74.836
4.8695,75.046,75.205
4.9742,74.695,74.837
5.0789,74.606,75.005
5.1836,74.858,75.749
5.2883,75.15,75.295
5.3931,75.275,74.615
5.4978,75.067,74.566
5.6025,74.78,75.007
5.7072,74.694,75.254
5.812,74.818,75.291
5.9167,75.085,74.473
6.0214,75.164,74.428
6.1261,75.098,75.432
6.2309,75.019,75.313


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_361.csv <==
x,qOut,qIn
0.05236,74.886,74.973
0.15708,74.866,74.802
0.2618,74.92,74.785
0.36652,74.99,75.345
0.47124,75.025,75.391
0.57596,75.101,75.027
0.68068,75.192,74.796
0.7854,75.215,75.005
0.89012,75.076,75.674
0.99484,74.829,74.747
1.0996,74.687,73.92
1.2043,74.712,75.185
1.309,74.914,75.659
1.4137,75.063,74.38
1.5184,75.121,74.766
1.6232,75.133,75.571
1.7279,75.155,74.43
1.8326,75.176,74.623
1.9373,75.125,75.917
2.042,75.016,75.479
2.1468,74.878,74.719
2.2515,74.838,74.619
2.3562,74.901,74.417
2.4609,75.006,75.252
2.5656,75.082,75.564
2.6703,75.045,75.316
2.7751,74.96,74.618
2.8798,74.918,74.483
2.9845,75.004,74.75
3.0892,75.165,75.271
3.1939,75.206,75.314
3.2987,75.084,75.088
3.4034,74.792,75.137
3.5081,74.679,74.698
3.6128,74.839,74.694
3.7176,75.114,74.906
3.8223,75.305,75.463
3.927,75.149,75.414
4.0317,74.857,74.61
4.1364,74.67,74.993
4.2412,74.802,75.454
4.3459,75.108,74.788
4.4506,75.282,74.428
4.5553,75.241,74.347
4.66,74.959,75.383
4.7647,74.769,75.817
4.8695,74.795,74.924
4.9742,74.968,74.581
5.0789,75.177,74.82
5.1836,75.25,75.063
5.2883,75.192,75.244
5.3931,75.05,74.936
5.4978,74.869,74.705
5.6025,74.735,74.914
5.7072,74.726,75.251
5.812,74.841,75.86
5.9167,75.057,74.881
6.0214,75.191,74.206
6.1261,75.165,74.812
6.2309,75.035,75.123


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_362.csv <==
x,qOut,qIn
0.05236,75.049,75.042
0.15708,75.192,74.574
0.2618,75.145,75.404
0.36652,74.965,75.221
0.47124,74.745,74.33
0.57596,74.724,74.175
0.68068,74.866,75.221
0.7854,75.054,76.008
0.89012,75.169,75.246
0.99484,75.172,74.649
1.0996,75.143,74.518
1.2043,75.119,74.84
1.309,75.125,75.354
1.4137,75.056,75.386
1.5184,74.892,74.913
1.6232,74.728,74.459
1.7279,74.671,75.863
1.8326,74.854,75.545
1.9373,75.127,73.84
2.042,75.312,74.047
2.1468,75.239,75.677
2.2515,74.969,75.642
2.3562,74.778,75.245
2.4609,74.781,74.883
2.5656,75.033,74.778
2.6703,75.244,74.412
2.7751,75.257,74.774
2.8798,75.103,75.73
2.9845,74.848,74.799
3.0892,74.704,74.559
3.1939,74.735,75.138
3.2987,74.909,75.138
3.4034,75.178,75.262
3.5081,75.349,75.407
3.6128,75.281,74.693
3.7176,75.036,75.026
3.8223,74.719,74.577
3.927,74.685,74.167
4.0317,74.877,75.528
4.1364,75.102,75.861
4.2412,75.152,74.479
4.3459,75.032,74.438
4.4506,74.964,75.417
4.5553,75.002,75.648
4.66,75.151,74.989
4.7647,75.15,74.638
4.8695,75.001,74.748
4.9742,74.835,74.992
5.0789,74.796,74.999
5.1836,74.923,74.831
5.2883,75.056,75.413
5.3931,75.121,75.327
5.4978,75.066,74.525
5.6025,75.037,74.466
5.7072,75.067,75.038
5.812,75.099,75.105
5.9167,75.056,75.218
6.0214,74.91,75.254
6.1261,74.817,74.827
6.2309,74.85,75.261


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_363.csv <==
x,qOut,qIn
0.05236,75.224,74.316
0.15708,75.405,74.989
0.2618,75.343,75.552
0.36652,75.124,75.388
0.47124,74.862,75.227
0.57596,74.796,74.881
0.68068,74.887,74.02
0.7854,75.009,74.7
0.89012,75.03,75.819
0.99484,74.93,75.451
1.0996,74.85,74.76
1.2043,74.862,74.392
1.309,75.005,75.08
1.4137,75.165,75.493
1.5184,75.223,75.181
1.6232,75.15,74.433
1.7279,74.931,74.748
1.8326,74.75,75.471
1.9373,74.759,75.047
2.042,74.931,74.632
2.1468,75.196,75.48
2.2515,75.257,75.052
2.3562,75.116,74.32
2.4609,74.925,74.792
2.5656,74.855,75.693
2.6703,74.942,75.484
2.7751,75.001,74.881
2.8798,74.987,74.664
2.9845,74.894,74.697
3.0892,74.932,75.07
3.1939,75.035,75.384
3.2987,75.093,74.839
3.4034,74.991,74.814
3.5081,74.859,75.354
3.6128,74.884,74.704
3.7176,75.043,74.705
3.8223,75.264,75.246
3.927,75.262,74.767
4.0317,75.078,75.187
4.1364,74.872,74.733
4.2412,74.812,75.055
4.3459,74.925,75.988
4.4506,75.029,75.185
4.5553,75.05,74.67
4.66,74.942,75.17
4.7647,74.883,74.916
4.8695,74.922,74.2
4.9742,74.998,74.645
5.0789,75.031,75.005
5.1836,74.965,75.169
5.2883,74.921,75.97
5.3931,74.968,75.33
5.4978,75.149,74.262
5.6025,75.311,74.565
5.7072,75.292,75.508
5.812,75.093,75.517
5.9167,74.749,74.184
6.0214,74.55,74.54
6.1261,74.615,75.661
6.2309,74.875,75.251


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_364.csv <==
x,qOut,qIn
0.05236,75.045,75.309
0.15708,74.767,75.265
0.2618,74.615,75.036
0.36652,74.663,74.753
0.47124,74.943,74.743
0.57596,75.209,75.15
0.68068,75.292,75.356
0.7854,75.204,75.03
0.89012,74.995,74.831
0.99484,74.89,74.576
1.0996,74.921,74.475
1.2043,75.022,75.563
1.309,75.113,75.959
1.4137,75.094,74.701
1.5184,75.013,74.083
1.6232,74.945,74.624
1.7279,74.962,75.219
1.8326,75.035,75.258
1.9373,75.031,75.401
2.042,74.942,74.875
2.1468,74.782,75.147
2.2515,74.812,75.13
2.3562,75.026,74.385
2.4609,75.243,75.305
2.5656,75.259,74.834
2.6703,74.971,74.386
2.7751,74.703,75.547
2.8798,74.657,75.617
2.9845,74.972,74.522
3.0892,75.288,74.527
3.1939,75.344,75.39
3.2987,75.171,75.248
3.4034,74.866,74.358
3.5081,74.776,75.138
3.6128,74.873,75.762
3.7176,75.031,74.764
3.8223,75.12,74.659
3.927,75.119,75.163
4.0317,75.083,75.253
4.1364,75.029,75.297
4.2412,74.961,74.583
4.3459,74.895,74.106
4.4506,74.89,75.188
4.5553,74.946,75.763
4.66,75.044,74.582
4.7647,75.078,74.375
4.8695,75.043,75.625
4.9742,74.99,76.061
5.0789,74.975,75.046
5.1836,75.016,74.227
5.2883,75.035,74.672
5.3931,75.001,74.985
5.4978,74.894,74.722
5.6025,74.819,75.032
5.7072,74.844,75.428
5.812,74.957,75.162
5.9167,75.122,75.162
6.0214,75.26,75.282
6.1261,75.315,74.521
6.2309,75.254,74.755


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_365.csv <==
x,qOut,qIn
0.05236,74.903,74.835
0.15708,75.058,74.565
0.2618,75.168,74.658
0.36652,75.169,75.338
0.47124,75.026,75.112
0.57596,74.908,74.807
0.68068,74.917,75.597
0.7854,75.019,75.203
0.89012,75.15,74.454
0.99484,75.121,75.501
1.0996,74.954,75.12
1.2043,74.765,74.102
1.309,74.679,75.505
1.4137,74.771,76.005
1.5184,74.95,74.979
1.6232,75.131,74.015
1.7279,75.235,74.703
1.8326,75.231,75.504
1.9373,75.128,75.06
2.042,74.984,74.724
2.1468,74.861,75.129
2.2515,74.858,75.036
2.3562,74.961,75.132
2.4609,75.094,75.121
2.5656,75.174,75.111
2.6703,75.1,74.808
2.7751,74.927,74.63
2.8798,74.77,75.113
2.9845,74.745,75.137
3.0892,74.887,74.831
3.1939,75.059,74.684
3.2987,75.167,74.597
3.4034,75.135,75.526
3.5081,75.064,76.229
3.6128,75.024,75.321
3.7176,75.011,74.229
3.8223,74.998,73.987
3.927,74.955,74.649
4.0317,74.918,75.733
4.1364,74.892,75.572
4.2412,74.869,74.777
4.3459,74.845,75.089
4.4506,74.921,75.079
4.5553,75.097,74.942
4.66,75.353,74.88
4.7647,75.37,74.971
4.8695,75.074,75.092
4.9742,74.686,75.099
5.0789,74.478,74.473
5.1836,74.734,74.52
5.2883,75.142,75.726
5.3931,75.418,75.617
5.4978,75.314,74.735
5.6025,75.028,74.604
5.7072,74.859,75.059
5.812,74.863,75.29
5.9167,75.023,75.032
6.0214,75.043,75.248
6.1261,74.95,74.838
6.2309,74.863,74.847


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_366.csv <==
x,qOut,qIn
0.05236,75.123,74.984
0.15708,75.206,74.494
0.2618,75.139,74.753
0.36652,74.978,75.179
0.47124,74.795,76.303
0.57596,74.703,75.427
0.68068,74.742,73.404
0.7854,74.886,74.307
0.89012,75.097,76.11
0.99484,75.221,75.169
1.0996,75.177,74.392
1.2043,75.022,74.411
1.309,74.84,75.147
1.4137,74.86,75.31
1.5184,75.036,75.048
1.6232,75.211,75.476
1.7279,75.217,75.247
1.8326,75.015,74.486
1.9373,74.839,74.448
2.042,74.801,74.781
2.1468,74.969,74.872
2.2515,75.044,74.851
2.3562,74.949,75.827
2.4609,74.823,75.213
2.5656,74.838,74.827
2.6703,75.119,75.333
2.7751,75.366,74.819
2.8798,75.389,74.717
2.9845,75.036,75.591
3.0892,74.651,75.237
3.1939,74.546,74.153
3.2987,74.715,74.528
3.4034,75.073,75.293
3.5081,75.278,75.11
3.6128,75.277,75.379
3.7176,75.147,75.05
3.8223,74.982,74.903
3.927,74.94,75.431
4.0317,74.994,75.071
4.1364,75.055,74.179
4.2412,75.026,74.704
4.3459,74.887,75.503
4.4506,74.791,75.392
4.5553,74.818,75.113
4.66,75.017,74.983
4.7647,75.219,74.854
4.8695,75.29,74.938
4.9742,75.217,74.957
5.0789,75.017,74.98
5.1836,74.835,75.086
5.2883,74.745,75.305
5.3931,74.771,75.2
5.4978,74.915,74.586
5.6025,75.117,74.709
5.7072,75.252,75.078
5.812,75.254,74.557
5.9167,75.072,75.013
6.0214,74.875,75.627
6.1261,74.828,75.052
6.2309,74.926,75.037


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_367.csv <==
x,qOut,qIn
0.05236,74.85,74.251
0.15708,75.045,74.415
0.2618,75.227,75.305
0.36652,75.285,75.72
0.47124,75.106,74.902
0.57596,74.776,74.17
0.68068,74.593,74.563
0.7854,74.668,75.306
0.89012,75.043,75.419
0.99484,75.348,74.963
1.0996,75.382,74.984
1.2043,75.205,75.374
1.309,74.932,74.811
1.4137,74.874,74.465
1.5184,74.959,74.917
1.6232,75.036,75.047
1.7279,74.954,75.186
1.8326,74.795,74.99
1.9373,74.778,74.884
2.042,74.929,74.721
2.1468,75.218,74.955
2.2515,75.331,75.517
2.3562,75.206,75.502
2.4609,74.969,74.982
2.5656,74.776,73.957
2.6703,74.799,74.847
2.7751,74.919,75.961
2.8798,75.021,74.928
2.9845,75.006,74.808
3.0892,74.934,75.54
3.1939,74.913,74.927
3.2987,74.97,74.967
3.4034,75.109,75.044
3.5081,75.181,74.716
3.6128,75.11,74.925
3.7176,74.955,74.793
3.8223,74.804,75.725
3.927,74.844,75.317
4.0317,75.001,74.269
4.1364,75.149,74.438
4.2412,75.166,74.943
4.3459,75.082,74.81
4.4506,75.004,75.58
4.5553,74.965,75.743
4.66,74.967,74.549
4.7647,74.969,74.779
4.8695,75.001,75.485
4.9742,75.044,75.026
5.0789,75.064,74.3
5.1836,74.941,74.579
5.2883,74.774,75.547
5.3931,74.703,75.717
5.4978,74.853,75.192
5.6025,75.142,74.559
5.7072,75.345,74.464
5.812,75.37,74.996
5.9167,75.168,74.558
6.0214,74.927,74.91
6.1261,74.774,75.968
6.2309,74.746,75.774


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_368.csv <==
x,qOut,qIn
0.05236,75.12,75.936
0.15708,75.05,75.614
0.2618,74.949,74.655
0.36652,74.87,74.101
0.47124,74.86,74.608
0.57596,74.929,75.548
0.68068,75.003,75.783
0.7854,75.029,74.875
0.89012,74.955,75.058
0.99484,74.892,75.083
1.0996,74.962,74.402
1.2043,75.119,74.643
1.309,75.281,75.542
1.4137,75.159,75.127
1.5184,74.868,74.704
1.6232,74.658,75.048
1.7279,74.773,75.496
1.8326,75.146,74.749
1.9373,75.383,74.394
2.042,75.341,75.062
2.1468,74.948,75.098
2.2515,74.669,74.786
2.3562,74.693,75.172
2.4609,74.914,75.222
2.5656,75.167,75.08
2.6703,75.218,75.095
2.7751,75.142,74.34
2.8798,75.025,74.624
2.9845,74.943,75.552
3.0892,74.883,75.623
3.1939,74.86,75.297
3.2987,74.896,74.62
3.4034,75.009,74.477
3.5081,75.128,74.971
3.6128,75.145,75.119
3.7176,75.05,74.797
3.8223,74.855,74.815
3.927,74.753,75.334
4.0317,74.836,75.166
4.1364,75.047,74.938
4.2412,75.3,74.749
4.3459,75.349,75.377
4.4506,75.159,75.972
4.5553,74.871,74.251
4.66,74.651,74.625
4.7647,74.699,75.951
4.8695,74.877,74.83
4.9742,75.043,74.556
5.0789,75.063,75.045
5.1836,75.025,75.139
5.2883,75.042,75.109
5.3931,75.113,75.179
5.4978,75.203,74.481
5.6025,75.165,74.424
5.7072,75.026,75.228
5.812,74.878,75.585
5.9167,74.815,74.936
6.0214,74.882,74.611
6.1261,75.002,74.664
6.2309,75.103,74.891


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_369.csv <==
x,qOut,qIn
0.05236,74.919,75.186
0.15708,74.912,74.724
0.2618,74.98,74.465
0.36652,75.037,75.001
0.47124,74.992,74.907
0.57596,74.865,74.893
0.68068,74.808,76.049
0.7854,74.878,75.398
0.89012,75.099,73.637
0.99484,75.25,74.619
1.0996,75.196,75.698
1.2043,74.992,75.694
1.309,74.729,74.668
1.4137,74.664,74.471
1.5184,74.801,75.184
1.6232,75.033,75.443
1.7279,75.24,74.98
1.8326,75.264,75.248
1.9373,75.102,74.716
2.042,74.872,74.641
2.1468,74.712,74.99
2.2515,74.812,74.788
2.3562,75.038,75.465
2.4609,75.216,75.894
2.5656,75.175,74.273
2.6703,75.01,73.796
2.7751,74.937,75.194
2.8798,74.976,75.93
2.9845,75.096,74.735
3.0892,75.038,74.535
3.1939,74.895,75.376
3.2987,74.823,75.018
3.4034,74.969,75.098
3.5081,75.193,75.289
3.6128,75.237,74.795
3.7176,75.087,74.967
3.8223,74.785,75.044
3.927,74.7,75.345
4.0317,74.848,75.324
4.1364,75.075,75
4.2412,75.202,74.348
4.3459,75.124,74.525
4.4506,74.993,74.88
4.5553,74.913,74.873
4.66,74.959,75.385
4.7647,75.024,75.475
4.8695,75.068,75.065
4.9742,75.106,75.167
5.0789,75.167,75.152
5.1836,75.192,74.72
5.2883,75.069,74.525
5.3931,74.841,75.272
5.4978,74.583,75.546
5.6025,74.567,74.763
5.7072,74.782,74.156
5.812,75.086,74.762
5.9167,75.324,75.579
6.0214,75.361,75.311
6.1261,75.24,74.829
6.2309,75.06,74.844


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_370.csv <==
x,qOut,qIn
0.05236,75.439,74.897
0.15708,75.286,74.741
0.2618,74.992,75.304
0.36652,74.743,75.16
0.47124,74.696,74.721
0.57596,74.799,74.917
0.68068,74.944,75.096
0.7854,75.077,74.715
0.89012,75.159,75.424
0.99484,75.17,75.708
1.0996,75.104,74.763
1.2043,75.013,74.088
1.309,74.953,74.679
1.4137,74.971,76.057
1.5184,74.994,75.761
1.6232,74.985,74.361
1.7279,74.914,74.761
1.8326,74.904,75.305
1.9373,74.989,75.304
2.042,75.097,74.685
2.1468,75.132,74.87
2.2515,74.993,75.483
2.3562,74.833,74.947
2.4609,74.789,74.086
2.5656,74.97,74.87
2.6703,75.211,75.327
2.7751,75.29,75.402
2.8798,75.189,75.555
2.9845,74.936,74.898
3.0892,74.85,74.169
3.1939,74.941,74.864
3.2987,75.064,75.593
3.4034,75.055,74.857
3.5081,74.856,75.088
3.6128,74.695,75.244
3.7176,74.699,74.438
3.8223,74.946,75.225
3.927,75.228,75.699
4.0317,75.344,74.888
4.1364,75.261,74.347
4.2412,74.984,75.166
4.3459,74.794,75.634
4.4506,74.818,75.168
4.5553,74.981,74.907
4.66,75.166,74.437
4.7647,75.152,74.444
4.8695,75.026,74.86
4.9742,74.912,75.556
5.0789,74.925,75.476
5.1836,74.999,75.006
5.2883,75.047,74.852
5.3931,75.072,75.08
5.4978,75.1,74.846
5.6025,75.126,74.448
5.7072,75.039,74.808
5.812,74.861,75.22
5.9167,74.648,75.106
6.0214,74.686,75.168
6.1261,74.958,75.179
6.2309,75.278,74.966


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_371.csv <==
x,qOut,qIn
0.05236,75.111,75.581
0.15708,75.046,75.782
0.2618,74.982,74.798
0.36652,74.956,74.605
0.47124,74.982,74.953
0.57596,74.971,74.827
0.68068,74.943,74.427
0.7854,74.935,75.171
0.89012,74.983,75.741
0.99484,75.015,74.581
1.0996,75.011,74.426
1.2043,75.014,74.844
1.309,75.077,75.371
1.4137,75.154,75.408
1.5184,75.095,75.369
1.6232,74.925,75.14
1.7279,74.706,74.374
1.8326,74.746,74.153
1.9373,74.967,74.687
2.042,75.168,75.438
2.1468,75.138,75.131
2.2515,74.91,74.932
2.3562,74.792,75.69
2.4609,74.884,75.364
2.5656,75.221,74.545
2.6703,75.402,75.005
2.7751,75.242,75.079
2.8798,74.868,74.832
2.9845,74.471,74.94
3.0892,74.465,75.31
3.1939,74.771,75.166
3.2987,75.167,74.642
3.4034,75.423,75.331
3.5081,75.414,75.327
3.6128,75.238,73.992
3.7176,75.02,74.604
3.8223,74.878,75.429
3.927,74.851,74.705
4.0317,74.903,75.492
4.1364,74.99,75.291
4.2412,75.07,74.567
4.3459,75.106,75.198
4.4506,75.069,75.318
4.5553,74.974,74.974
4.66,74.839,74.815
4.7647,74.762,74.657
4.8695,74.799,74.886
4.9742,74.929,75.446
5.0789,75.11,75.4
5.1836,75.2,74.601
5.2883,75.171,74.445
5.3931,75.079,75.256
5.4978,74.993,75.735
5.6025,74.988,74.878
5.7072,74.995,74.042
5.812,74.981,74.655
5.9167,74.919,75.972
6.0214,74.917,75.314
6.1261,74.992,74.273
6.2309,75.083,74.416


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_372.csv <==
x,qOut,qIn
0.05236,75.04,75.636
0.15708,75.394,75.315
0.2618,75.452,74.475
0.36652,75.223,74.624
0.47124,74.777,75.005
0.57596,74.585,75.198
0.68068,74.73,75.255
0.7854,75.037,74.81
0.89012,75.287,74.482
0.99484,75.257,74.941
1.0996,75.093,75.732
1.2043,74.946,74.947
1.309,74.948,74.717
1.4137,74.995,75.304
1.5184,74.988,74.681
1.6232,74.951,75.477
1.7279,74.929,75.195
1.8326,74.981,74.348
1.9373,75.015,75.005
2.042,75.004,75.435
2.1468,74.938,74.499
2.2515,74.938,74.671
2.3562,74.979,75.901
2.4609,75.012,75.29
2.5656,74.984,73.962
2.6703,74.988,74.749
2.7751,75.069,75.554
2.8798,75.162,75.307
2.9845,75.172,74.353
3.0892,75.027,74.962
3.1939,74.896,75.909
3.2987,74.875,75.044
3.4034,75.025,74.809
3.5081,75.124,75.547
3.6128,75.061,74.776
3.7176,74.904,74.452
3.8223,74.759,74.782
3.927,74.797,74.905
4.0317,74.936,75.543
4.1364,75.08,75.327
4.2412,75.135,74.521
4.3459,75.135,74.883
4.4506,75.126,75.468
4.5553,75.101,75.415
4.66,75.039,75.138
4.7647,74.911,74.739
4.8695,74.812,74.646
4.9742,74.806,74.606
5.0789,74.935,74.751
5.1836,75.075,75.258
5.2883,75.12,75.674
5.3931,75.088,75.716
5.4978,75.02,74.678
5.6025,75.072,74.007
5.7072,75.18,74.598
5.812,75.218,75.433
5.9167,75.061,75.535
6.0214,74.756,75.277
6.1261,74.583,74.482
6.2309,74.658,74.708


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_373.csv <==
x,qOut,qIn
0.05236,75.048,74.797
0.15708,74.998,75.014
0.2618,74.99,75.558
0.36652,75.015,74.942
0.47124,75.053,74.672
0.57596,75.051,75.786
0.68068,75.024,76.028
0.7854,74.995,74.474
0.89012,74.984,73.898
0.99484,74.961,74.882
1.0996,74.908,75.026
1.2043,74.856,75.447
1.309,74.845,75.662
1.4137,74.939,74.689
1.5184,75.103,74.423
1.6232,75.262,74.818
1.7279,75.341,75.405
1.8326,75.227,75.435
1.9373,74.944,74.869
2.042,74.649,75.015
2.1468,74.506,74.563
2.2515,74.713,74.574
2.3562,75.087,75.529
2.4609,75.378,75.369
2.5656,75.342,74.622
2.6703,75.019,74.454
2.7751,74.78,75.369
2.8798,74.776,75.409
2.9845,75.08,74.253
3.0892,75.261,74.413
3.1939,75.177,75.873
3.2987,74.966,75.563
3.4034,74.809,74.526
3.5081,74.9,75.297
3.6128,75.048,75.482
3.7176,75.121,74.891
3.8223,75.016,74.404
3.927,74.887,74.895
4.0317,74.838,75.21
4.1364,74.867,75.305
4.2412,74.943,75.256
4.3459,75.014,74.983
4.4506,75.097,75.087
4.5553,75.173,75.054
4.66,75.211,74.395
4.7647,75.126,74.789
4.8695,74.962,75.427
4.9742,74.818,74.905
5.0789,74.788,75.146
5.1836,74.918,75.518
5.2883,75.114,74.546
5.3931,75.269,74.671
5.4978,75.286,75.445
5.6025,75.13,75.061
5.7072,74.918,74.951
5.812,74.77,74.607
5.9167,74.786,75.301
6.0214,74.917,75.642
6.1261,75.037,74.617
6.2309,75.091,74.399


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_374.csv <==
x,qOut,qIn
0.05236,74.766,75.319
0.15708,75.13,75.51
0.2618,75.443,75.028
0.36652,75.502,74.517
0.47124,75.154,74.897
0.57596,74.736,74.938
0.68068,74.551,75.004
0.7854,74.614,75.593
0.89012,74.861,74.86
0.99484,75.037,74.091
1.0996,75.15,74.843
1.2043,75.214,75.375
1.309,75.238,74.804
1.4137,75.142,75.083
1.5184,74.97,75.477
1.6232,74.833,75.038
1.7279,74.841,74.59
1.8326,75.004,74.957
1.9373,75.134,75.216
2.042,75.131,74.858
2.1468,74.922,75.458
2.2515,74.731,75.327
2.3562,74.738,74.16
2.4609,74.911,74.558
2.5656,75.171,75.577
2.6703,75.242,75.122
2.7751,75.123,75.294
2.8798,74.943,74.823
2.9845,74.842,74.733
3.0892,74.922,75.326
3.1939,75.044,75.016
3.2987,75.105,75.208
3.4034,75.013,75.305
3.5081,74.881,74.576
3.6128,74.859,74.423
3.7176,74.96,75.126
3.8223,75.158,75.585
3.927,75.222,74.557
4.0317,75.115,74.119
4.1364,74.951,75.577
4.2412,74.868,75.698
4.3459,74.99,74.559
4.4506,75.149,73.969
4.5553,75.21,74.97
4.66,75.064,76.132
4.7647,74.869,75.169
4.8695,74.793,74.384
4.9742,74.841,74.489
5.0789,74.975,74.713
5.1836,75.04,75.001
5.2883,75.035,75.751
5.3931,74.994,75.526
5.4978,74.945,75.089
5.6025,74.926,75.168
5.7072,74.975,74.372
5.812,75.066,74.466
5.9167,75.162,74.929
6.0214,75.074,74.971
6.1261,74.853,74.986
6.2309,74.686,75.078


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_375.csv <==
x,qOut,qIn
0.05236,75.054,75.29
0.15708,75.186,75.026
0.2618,75.187,74.805
0.36652,75.086,74.923
0.47124,74.93,74.572
0.57596,74.905,74.816
0.68068,75.004,75.363
0.7854,75.12,75.577
0.89012,75.128,74.818
0.99484,75.015,74.316
1.0996,74.955,75.064
1.2043,74.989,75.53
1.309,75.115,75.13
1.4137,75.079,74.866
1.5184,74.912,74.655
1.6232,74.77,75.234
1.7279,74.817,75.359
1.8326,75.038,74.945
1.9373,75.193,74.514
2.042,75.2,75.091
2.1468,75.017,74.433
2.2515,74.898,74.093
2.3562,74.92,75.952
2.4609,75.016,76.275
2.5656,75.092,74.238
2.6703,75.074,74.372
2.7751,75.045,75.001
2.8798,75.036,74.757
2.9845,75.054,75.215
3.0892,74.966,75.603
3.1939,74.816,75.241
3.2987,74.728,75.277
3.4034,74.828,75.182
3.5081,75.099,74.586
3.6128,75.282,74.196
3.7176,75.251,74.578
3.8223,74.923,75.702
3.927,74.623,75.324
4.0317,74.608,74.602
4.1364,74.851,74.593
4.2412,75.259,75.402
4.3459,75.492,75.68
4.4506,75.437,74.784
4.5553,75.167,74.778
4.66,74.788,75.026
4.7647,74.602,75.045
4.8695,74.667,74.833
4.9742,74.876,74.495
5.0789,75.094,74.811
5.1836,75.14,75.357
5.2883,75.07,75.465
5.3931,74.995,75.288
5.4978,75.02,74.573
5.6025,75.13,74.223
5.7072,75.173,75.289
5.812,75.1,76.025
5.9167,74.891,74.768
6.0214,74.736,74.338
6.1261,74.733,75.03
6.2309,74.855,75.321


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_376.csv <==
x,qOut,qIn
0.05236,74.886,75.172
0.15708,74.866,75.359
0.2618,74.905,75.361
0.36652,74.968,75.141
0.47124,75.007,74.861
0.57596,75.048,75.093
0.68068,75.116,74.946
0.7854,75.158,74.812
0.89012,75.104,75.04
0.99484,74.901,74.629
1.0996,74.745,74.824
1.2043,74.758,75.367
1.309,75.019,75.718
1.4137,75.276,74.881
1.5184,75.337,74.322
1.6232,75.222,74.537
1.7279,74.997,74.863
1.8326,74.881,75.325
1.9373,74.856,75.651
2.042,74.875,75.016
2.1468,74.887,74.7
2.2515,74.971,74.997
2.3562,75.114,75.187
2.4609,75.214,75.169
2.5656,75.15,75.429
2.6703,74.886,75.327
2.7751,74.679,74.113
2.8798,74.672,73.994
2.9845,74.963,75.341
3.0892,75.251,75.123
3.1939,75.307,75.102
3.2987,75.166,75.2
3.4034,74.919,75.656
3.5081,74.917,75.466
3.6128,75.087,74.241
3.7176,75.229,74.092
3.8223,75.131,75.807
3.927,74.798,75.883
4.0317,74.552,74.519
4.1364,74.547,74.314
4.2412,74.867,75.262
4.3459,75.223,75.661
4.4506,75.406,74.581
4.5553,75.377,74.18
4.66,75.133,75.489
4.7647,74.895,75.394
4.8695,74.809,74.81
4.9742,74.877,75.09
5.0789,75.062,74.666
5.1836,75.158,74.167
5.2883,75.113,75.373
5.3931,74.988,75.764
5.4978,74.865,74.374
5.6025,74.859,74.447
5.7072,74.929,75.412
5.812,75.018,75.593
5.9167,75.069,75.212
6.0214,75.076,74.853
6.1261,75.036,74.59
6.2309,74.967,74.538


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_377.csv <==
x,qOut,qIn
0.05236,75.099,74.74
0.15708,75.006,74.792
0.2618,74.945,74.491
0.36652,74.938,75.042
0.47124,74.98,75.747
0.57596,74.968,74.921
0.68068,74.926,74.831
0.7854,74.915,75.252
0.89012,74.989,74.882
0.99484,75.121,74.569
1.0996,75.166,74.763
1.2043,75.081,74.71
1.309,74.849,75.65
1.4137,74.725,76.09
1.5184,74.832,74.606
1.6232,75.079,74.294
1.7279,75.334,75.081
1.8326,75.329,75.185
1.9373,75.113,75.248
2.042,74.844,75.308
2.1468,74.687,74.866
2.2515,74.735,74.007
2.3562,74.91,74.128
2.4609,75.111,75.608
2.5656,75.247,75.828
2.6703,75.212,74.64
2.7751,75.065,74.931
2.8798,74.936,75.508
2.9845,74.959,74.696
3.0892,75.116,74.147
3.1939,75.153,75.359
3.2987,75,75.324
3.4034,74.639,74.968
3.5081,74.507,75.302
3.6128,74.734,74.751
3.7176,75.139,74.8
3.8223,75.487,75.244
3.927,75.45,74.877
4.0317,75.161,74.513
4.1364,74.851,74.578
4.2412,74.747,75.655
4.3459,74.855,75.73
4.4506,74.995,75.096
4.5553,75.083,74.488
4.66,75.067,75.004
4.7647,75.035,75.63
4.8695,74.989,74.718
4.9742,74.927,74.395
5.0789,74.841,75.571
5.1836,74.801,75.425
5.2883,74.875,74.668
5.3931,75.037,74.533
5.4978,75.239,75.08
5.6025,75.304,75.397
5.7072,75.193,75.083
5.812,75.001,74.452
5.9167,74.845,74.762
6.0214,74.879,75.302
6.1261,75.009,75.53
6.2309,75.118,75.171


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_378.csv <==
x,qOut,qIn
0.05236,75.142,75.275
0.15708,75.093,75.585
0.2618,75.028,75.537
0.36652,74.971,74.042
0.47124,74.94,74.634
0.57596,74.943,75.873
0.68068,74.957,74.971
0.7854,74.969,74.33
0.89012,74.963,75.357
0.99484,74.972,75.748
1.0996,75.037,74.949
1.2043,75.137,75.043
1.309,75.239,74.634
1.4137,75.197,73.671
1.5184,75.008,75.113
1.6232,74.794,75.997
1.7279,74.69,75.088
1.8326,74.81,74.779
1.9373,75.029,74.783
2.042,75.225,74.564
2.1468,75.293,74.919
2.2515,75.224,75.451
2.3562,75.048,75.479
2.4609,74.839,75.264
2.5656,74.676,74.563
2.6703,74.734,74.815
2.7751,74.964,75.262
2.8798,75.191,75.336
2.9845,75.22,74.748
3.0892,74.967,74.643
3.1939,74.728,75.023
3.2987,74.69,75.098
3.4034,74.982,74.627
3.5081,75.281,74.908
3.6128,75.346,75.728
3.7176,75.208,75.403
3.8223,74.956,74.055
3.927,74.897,74.394
4.0317,74.975,75.465
4.1364,75.056,75.548
4.2412,75.002,75.082
4.3459,74.862,74.727
4.4506,74.812,75.292
4.5553,74.891,75.209
4.66,75.094,74.43
4.7647,75.186,74.651
4.8695,75.092,75.178
4.9742,74.903,75.456
5.0789,74.737,74.946
5.1836,74.802,74.597
5.2883,75.027,75.302
5.3931,75.253,75.5
5.4978,75.321,74.611
5.6025,75.156,74.744
5.7072,74.917,75.11
5.812,74.75,75.004
5.9167,74.778,75.102
6.0214,74.925,75.099
6.1261,75.066,74.786
6.2309,75.149,74.856


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_379.csv <==
x,qOut,qIn
0.05236,75.284,74.944
0.15708,75.247,75.499
0.2618,75.063,75.69
0.36652,74.888,74.844
0.47124,74.878,74.516
0.57596,75.063,74.826
0.68068,75.215,75.102
0.7854,75.204,75.553
0.89012,74.933,75.18
0.99484,74.651,74.223
1.0996,74.604,74.57
1.2043,74.793,76.12
1.309,75.155,75.405
1.4137,75.332,74.323
1.5184,75.238,74.384
1.6232,75.003,74.909
1.7279,74.795,75.427
1.8326,74.848,75.159
1.9373,75.018,74.309
2.042,75.154,75.102
2.1468,75.113,75.85
2.2515,75.028,74.778
2.3562,75.037,74.427
2.4609,75.101,75.038
2.5656,75.138,74.692
2.6703,74.974,74.501
2.7751,74.774,75.247
2.8798,74.693,75.725
2.9845,74.854,75.165
3.0892,75.091,74.606
3.1939,75.227,74.857
3.2987,75.231,74.965
3.4034,75.106,74.83
3.5081,74.951,74.925
3.6128,74.804,75.355
3.7176,74.73,75.043
3.8223,74.785,74.528
3.927,75.002,75.201
4.0317,75.223,75.562
4.1364,75.317,75.005
4.2412,75.17,74.763
4.3459,74.924,75.495
4.4506,74.787,75.076
4.5553,74.803,74.788
4.66,74.963,74.882
4.7647,75.057,74.604
4.8695,75.051,74.799
4.9742,75,75.007
5.0789,74.971,75.561
5.1836,75.022,75.481
5.2883,75.096,74.705
5.3931,75.146,74.965
5.4978,75.13,74.779
5.6025,75.07,74.375
5.7072,74.978,75.662
5.812,74.877,75.623
5.9167,74.783,74.896
6.0214,74.783,74.923
6.1261,74.915,74.424
6.2309,75.112,74.535


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_380.csv <==
x,qOut,qIn
0.05236,74.947,74.109
0.15708,74.834,74.797
0.2618,74.864,75.941
0.36652,74.967,75.709
0.47124,75.05,74.773
0.57596,75.028,74.76
0.68068,74.999,74.881
0.7854,75.007,75.511
0.89012,75.079,75.059
0.99484,75.06,74.31
1.0996,74.926,74.697
1.2043,74.785,74.765
1.309,74.763,75.448
1.4137,74.97,75.492
1.5184,75.218,74.909
1.6232,75.354,75.051
1.7279,75.243,75.186
1.8326,75.047,74.636
1.9373,74.94,74.528
2.042,74.921,75.051
2.1468,74.936,75.532
2.2515,74.835,74.936
2.3562,74.769,74.651
2.4609,74.838,75.299
2.5656,75.109,74.308
2.6703,75.325,73.885
2.7751,75.301,75.544
2.8798,75.093,76.413
2.9845,74.807,75.013
3.0892,74.75,74.796
3.1939,74.891,74.924
3.2987,75.088,74.693
3.4034,75.192,75.001
3.5081,75.085,74.79
3.6128,74.858,74.75
3.7176,74.667,75.435
3.8223,74.661,75.346
3.927,74.917,74.442
4.0317,75.255,74.824
4.1364,75.481,75.161
4.2412,75.415,75.313
4.3459,75.079,75.258
4.4506,74.754,74.578
4.5553,74.615,74.78
4.66,74.779,75.061
4.7647,75.021,74.946
4.8695,75.16,75.3
4.9742,75.168,75.434
5.0789,75.048,74.734
5.1836,74.958,74.498
5.2883,74.947,75.132
5.3931,74.991,75.166
5.4978,75.047,74.802
5.6025,75.022,75.092
5.7072,74.958,75.326
5.812,74.926,74.755
5.9167,74.996,74.68
6.0214,75.134,75.841
6.1261,75.195,75.376
6.2309,75.138,74.441


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_381.csv <==
x,qOut,qIn
0.05236,75.233,74.602
0.15708,74.987,74.444
0.2618,74.782,75.25
0.36652,74.751,75.766
0.47124,74.969,74.806
0.57596,75.199,74.357
0.68068,75.304,74.939
0.7854,75.27,75.515
0.89012,75.11,75.24
0.99484,74.924,74.915
1.0996,74.787,74.649
1.2043,74.745,75.189
1.309,74.825,74.781
1.4137,74.969,74.662
1.5184,75.077,75.623
1.6232,75.105,75.198
1.7279,75.023,74.198
1.8326,74.949,75.138
1.9373,74.961,75.657
2.042,75.035,74.92
2.1468,75.117,74.252
2.2515,75.082,74.755
2.3562,74.987,75.48
2.4609,74.921,75.684
2.5656,74.959,75.136
2.6703,75.034,74.799
2.7751,75.049,74.718
2.8798,75.008,74.657
2.9845,74.94,75.276
3.0892,74.922,75.468
3.1939,74.904,74.707
3.2987,74.882,74.661
3.4034,74.86,75.272
3.5081,74.975,75.173
3.6128,75.169,75.129
3.7176,75.302,74.82
3.8223,75.225,74.983
3.927,74.963,74.678
4.0317,74.776,74.901
4.1364,74.766,74.809
4.2412,74.976,74.712
4.3459,75.116,76.035
4.4506,75.114,75.974
4.5553,75.048,74.492
4.66,75.023,74.069
4.7647,75.091,74.991
4.8695,75.098,75.462
4.9742,74.998,74.969
5.0789,74.772,75.209
5.1836,74.658,75.295
5.2883,74.762,74.625
5.3931,75.013,74.703
5.4978,75.308,74.88
5.6025,75.387,74.699
5.7072,75.2,75.672
5.812,74.894,75.598
5.9167,74.645,74.759
6.0214,74.729,74.905
6.1261,75.004,75.145
6.2309,75.246,74.873


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_382.csv <==
x,qOut,qIn
0.05236,75.067,73.896
0.15708,75.007,74.877
0.2618,74.861,75.985
0.36652,74.755,75.606
0.47124,74.826,74.411
0.57596,75.095,74.761
0.68068,75.309,75.25
0.7854,75.338,74.981
0.89012,75.089,74.687
0.99484,74.819,75.169
1.0996,74.719,75.685
1.2043,74.791,74.931
1.309,74.988,74.212
1.4137,75.143,74.801
1.5184,75.208,74.957
1.6232,75.171,75.178
1.7279,75.025,75.389
1.8326,74.866,74.974
1.9373,74.834,74.801
2.042,74.934,75.146
2.1468,75.14,75.578
2.2515,75.189,75.197
2.3562,75.025,74.725
2.4609,74.784,74.41
2.5656,74.626,74.948
2.6703,74.733,75.267
2.7751,74.963,74.849
2.8798,75.171,75.173
2.9845,75.221,75.412
3.0892,75.166,74.768
3.1939,75.131,74.782
3.2987,75.132,74.575
3.4034,75.162,74.939
3.5081,75.049,75.605
3.6128,74.847,75.482
3.7176,74.701,74.831
3.8223,74.757,74.618
3.927,75.019,74.955
4.0317,75.248,75.127
4.1364,75.308,75.483
4.2412,75.098,74.492
4.3459,74.832,74.118
4.4506,74.729,75.358
4.5553,74.816,75.484
4.66,75.071,75.049
4.7647,75.23,75.009
4.8695,75.208,75.036
4.9742,75.069,74.882
5.0789,74.906,75.142
5.1836,74.892,75.659
5.2883,74.956,75.045
5.3931,75.005,73.987
5.4978,74.95,74.829
5.6025,74.891,75.676
5.7072,74.93,75.12
5.812,75.036,75.576
5.9167,75.14,74.439
6.0214,75.122,74.161
6.1261,75.068,75.717
6.2309,75.036,75.431


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_383.csv <==
x,qOut,qIn
0.05236,74.933,75.82
0.15708,75.195,75.624
0.2618,75.3,74.581
0.36652,75.204,74.247
0.47124,74.909,74.878
0.57596,74.778,75.023
0.68068,74.884,75.166
0.7854,75.075,75.552
0.89012,75.16,75.013
0.99484,75.014,74.944
1.0996,74.877,75.581
1.2043,74.865,74.603
1.309,75.047,74.379
1.4137,75.103,75.258
1.5184,74.952,74.895
1.6232,74.752,74.989
1.7279,74.693,74.925
1.8326,74.943,74.805
1.9373,75.269,75.602
2.042,75.471,75.092
2.1468,75.379,74.55
2.2515,75.084,75.297
2.3562,74.801,75.577
2.4609,74.645,75.159
2.5656,74.692,74.278
2.6703,74.842,74.575
2.7751,75.005,75.313
2.8798,75.123,75.554
2.9845,75.144,74.64
3.0892,75.083,74.733
3.1939,75.024,75.444
3.2987,75.013,74.881
3.4034,75.08,75.087
3.5081,75.122,75.114
3.6128,75.07,74.669
3.7176,74.956,74.923
3.8223,74.831,75.488
3.927,74.843,75.036
4.0317,74.964,74.847
4.1364,75.102,74.895
4.2412,75.155,74.771
4.3459,75.077,74.852
4.4506,74.964,75.236
4.5553,74.891,74.972
4.66,74.909,75.157
4.7647,74.969,75.781
4.8695,75.036,75.105
4.9742,75.095,73.941
5.0789,75.131,74.613
5.1836,75.087,75.966
5.2883,74.964,75.644
5.3931,74.84,74.781
5.4978,74.799,74.802
5.6025,74.923,74.802
5.7072,75.108,74.877
5.812,75.237,75.025
5.9167,75.2,75.579
6.0214,74.999,75.542
6.1261,74.808,74.072
6.2309,74.753,74.205


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_384.csv <==
x,qOut,qIn
0.05236,74.885,75.066
0.15708,74.912,74.896
0.2618,74.939,74.846
0.36652,74.983,74.532
0.47124,75.051,75.192
0.57596,75.062,75.979
0.68068,75.008,75.146
0.7854,74.948,75.04
0.89012,74.947,74.439
0.99484,75.031,74.024
1.0996,75.086,75.468
1.2043,75.051,76.341
1.309,74.884,74.858
1.4137,74.748,74.13
1.5184,74.781,74.658
1.6232,74.963,75.009
1.7279,75.238,75.196
1.8326,75.343,75.69
1.9373,75.209,74.621
2.042,74.968,74.435
2.1468,74.78,75.719
2.2515,74.894,75.325
2.3562,75.135,74.315
2.4609,75.281,74.463
2.5656,75.121,75.352
2.6703,74.79,75.495
2.7751,74.632,75.18
2.8798,74.725,74.892
2.9845,75.066,74.921
3.0892,75.255,74.855
3.1939,75.212,74.75
3.2987,75.045,75.035
3.4034,74.888,74.71
3.5081,74.857,75.007
3.6128,74.897,75.396
3.7176,74.981,74.923
3.8223,75.091,75.164
3.927,75.205,75.723
4.0317,75.21,74.945
4.1364,75.093,74.239
4.2412,74.864,74.356
4.3459,74.747,75.231
4.4506,74.787,75.848
4.5553,74.911,74.973
4.66,75.018,75.098
4.7647,75.071,75.566
4.8695,75.129,74.833
4.9742,75.176,74.602
5.0789,75.177,74.912
5.1836,75.016,75.149
5.2883,74.802,74.928
5.3931,74.678,74.47
5.4978,74.776,75.326
5.6025,75.045,75.753
5.7072,75.278,74.698
5.812,75.363,74.405
5.9167,75.22,75.169
6.0214,75.01,75.145
6.1261,74.875,75.068
6.2309,74.838,74.883


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_385.csv <==
x,qOut,qIn
0.05236,75.061,75.287
0.15708,75.04,75.008
0.2618,75.028,75.13
0.36652,75.015,74.715
0.47124,74.981,74.879
0.57596,74.982,75.16
0.68068,75.02,75.207
0.7854,75.047,74.718
0.89012,74.998,75.017
0.99484,74.901,75.312
1.0996,74.894,74.538
1.2043,74.988,74.729
1.309,75.156,75.958
1.4137,75.164,75.628
1.5184,75.028,74.249
1.6232,74.882,74.161
1.7279,74.866,75.365
1.8326,74.972,75.255
1.9373,75.023,74.627
2.042,74.985,74.663
2.1468,74.86,75.089
2.2515,74.873,75.754
2.3562,75.025,75.505
2.4609,75.198,74.808
2.5656,75.256,74.758
2.6703,75.105,74.867
2.7751,74.888,74.82
2.8798,74.737,74.673
2.9845,74.757,75.127
3.0892,74.87,75.936
3.1939,74.987,75.219
3.2987,75.095,73.895
3.4034,75.2,75.03
3.5081,75.298,75.252
3.6128,75.264,74.526
3.7176,75.083,75.472
3.8223,74.771,75.564
3.927,74.633,74.688
4.0317,74.77,74.495
4.1364,75.045,74.934
4.2412,75.284,75.318
4.3459,75.212,75.416
4.4506,74.941,74.985
4.5553,74.684,74.444
4.66,74.654,74.833
4.7647,74.9,75.257
4.8695,75.187,75.077
4.9742,75.346,74.944
5.0789,75.228,74.576
5.1836,74.983,74.788
5.2883,74.853,75.797
5.3931,74.89,75.415
5.4978,75.09,74.234
5.6025,75.151,74.595
5.7072,75.036,75.568
5.812,74.867,75.615
5.9167,74.788,74.681
6.0214,74.88,74.643
6.1261,75.003,74.793
6.2309,75.08,75.134


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_386.csv <==
x,qOut,qIn
0.05236,75.06,74.86
0.15708,75.152,75.243
0.2618,75.136,75.006
0.36652,75.048,74.694
0.47124,74.927,74.86
0.57596,74.805,75.14
0.68068,74.756,75.232
0.7854,74.825,75.062
0.89012,75.039,75.33
0.99484,75.242,74.963
1.0996,75.281,74.42
1.2043,75.168,74.855
1.309,74.953,74.97
1.4137,74.858,74.657
1.5184,74.878,75.203
1.6232,74.95,75.594
1.7279,75.006,75.035
1.8326,75.073,74.76
1.9373,75.144,74.784
2.042,75.162,75.146
2.1468,75.058,74.741
2.2515,74.861,74.522
2.3562,74.738,75.347
2.4609,74.754,75.131
2.5656,74.936,75.103
2.6703,75.117,75.63
2.7751,75.205,75.229
2.8798,75.191,74.634
2.9845,75.079,74.343
3.0892,74.951,74.608
3.1939,74.86,75.376
3.2987,74.829,75.569
3.4034,74.865,74.876
3.5081,74.944,75.1
3.6128,75.061,74.502
3.7176,75.179,74.605
3.8223,75.26,75.97
3.927,75.182,75.881
4.0317,74.964,74.79
4.1364,74.746,74.709
4.2412,74.678,74.402
4.3459,74.862,74.371
4.4506,75.088,75.168
4.5553,75.195,75.686
4.66,75.043,75.17
4.7647,74.847,74.517
4.8695,74.864,74.543
4.9742,75.078,75.103
5.0789,75.414,75.834
5.1836,75.433,75.01
5.2883,75.118,73.798
5.3931,74.722,75.439
5.4978,74.536,75.94
5.6025,74.761,74.215
5.7072,75.084,74.006
5.812,75.275,74.96
5.9167,75.146,75.38
6.0214,74.917,75.039
6.1261,74.819,75.279
6.2309,74.878,75.103


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_387.csv <==
x,qOut,qIn
0.05236,75.247,74.941
0.15708,75.53,75.288
0.2618,75.481,75.13
0.36652,75.191,74.802
0.47124,74.796,75.126
0.57596,74.642,74.912
0.68068,74.759,74.507
0.7854,75.005,75.144
0.89012,75.217,75.36
0.99484,75.206,74.819
1.0996,75.063,74.878
1.2043,74.931,75.531
1.309,74.945,74.808
1.4137,75.061,74.364
1.5184,75.102,75.202
1.6232,75.037,74.947
1.7279,74.867,75.359
1.8326,74.812,75.776
1.9373,74.904,74.188
2.042,75.059,74.218
2.1468,75.18,75.651
2.2515,75.181,75.298
2.3562,75.099,74.508
2.4609,74.991,74.935
2.5656,74.906,75.254
2.6703,74.892,74.591
2.7751,74.941,74.764
2.8798,75.006,75.522
2.9845,75.03,75.791
3.0892,74.971,74.652
3.1939,74.905,74.075
3.2987,74.892,74.875
3.4034,74.98,75.322
3.5081,75.064,74.979
3.6128,75.053,75.244
3.7176,74.982,75.037
3.8223,74.908,74.578
3.927,74.995,75.317
4.0317,75.15,75.378
4.1364,75.238,75.005
4.2412,75.126,74.201
4.3459,74.885,74.476
4.4506,74.753,76.06
4.5553,74.796,75.892
4.66,75.031,74.424
4.7647,75.18,74.464
4.8695,75.164,74.573
4.9742,75.055,75.006
5.0789,74.954,74.939
5.1836,74.947,74.946
5.2883,74.956,75.815
5.3931,74.961,75.735
5.4978,74.958,74.827
5.6025,75.064,74.174
5.7072,75.173,74.599
5.812,75.16,75.197
5.9167,74.904,75.456
6.0214,74.599,75.033
6.1261,74.551,74.924
6.2309,74.784,74.922


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_388.csv <==
x,qOut,qIn
0.05236,75.041,75.669
0.15708,75.045,74.73
0.2618,74.979,73.984
0.36652,74.924,74.851
0.47124,74.964,75.648
0.57596,75.08,75.336
0.68068,75.13,74.875
0.7854,75.084,74.781
0.89012,74.94,75.073
0.99484,74.888,74.693
1.0996,74.928,75.024
1.2043,74.979,75.477
1.309,74.943,75.021
1.4137,74.837,74.589
1.5184,74.823,74.321
1.6232,74.932,75.27
1.7279,75.161,75.676
1.8326,75.258,74.967
1.9373,75.16,74.811
2.042,74.978,75.354
2.1468,74.853,75.021
2.2515,74.937,74.264
2.3562,75.054,74.795
2.4609,75.081,74.973
2.5656,74.916,75.087
2.6703,74.777,75.955
2.7751,74.836,75.503
2.8798,75.048,73.981
2.9845,75.317,74.493
3.0892,75.376,75.394
3.1939,75.211,74.876
3.2987,74.944,75.274
3.4034,74.708,75.089
3.5081,74.677,74.735
3.6128,74.835,75.306
3.7176,75.077,75.356
3.8223,75.287,74.707
3.927,75.257,74.545
4.0317,75,75.234
4.1364,74.703,75.52
4.2412,74.574,74.473
4.3459,74.784,74.476
4.4506,75.109,75.445
4.5553,75.347,75.525
4.66,75.319,75.061
4.7647,75.135,74.804
4.8695,74.988,74.599
4.9742,74.934,75.106
5.0789,74.984,75.229
5.1836,74.99,75.021
5.2883,74.957,74.918
5.3931,74.931,74.679
5.4978,74.959,75.148
5.6025,75.034,75.643
5.7072,75.094,74.658
5.812,75.104,74.8
5.9167,75.036,75.49
6.0214,74.948,74.697
6.1261,74.919,74.33
6.2309,74.955,75.171


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_389.csv <==
x,qOut,qIn
0.05236,75.463,74.114
0.15708,75.321,75.399
0.2618,75.037,75.691
0.36652,74.799,74.773
0.47124,74.781,74.673
0.57596,74.921,75.163
0.68068,75.052,75.136
0.7854,75.115,75.316
0.89012,75.078,74.888
0.99484,75.021,74.419
1.0996,74.959,75.225
1.2043,74.916,75.472
1.309,74.909,74.596
1.4137,74.961,74.594
1.5184,75.02,75.207
1.6232,75.054,75.527
1.7279,75.028,75.005
1.8326,75.014,74.748
1.9373,75.044,74.608
2.042,75.086,75.009
2.1468,75.088,75.298
2.2515,75.003,75.403
2.3562,74.913,74.979
2.4609,74.879,74.289
2.5656,74.948,75.009
2.6703,75.045,75.539
2.7751,75.088,75.066
2.8798,75.062,75.331
2.9845,74.963,75.107
3.0892,74.892,74.293
3.1939,74.917,74.737
3.2987,75.011,75.022
3.4034,75.128,75.343
3.5081,75.09,75.849
3.6128,74.942,74.807
3.7176,74.826,74.009
3.8223,74.895,74.905
3.927,75.149,75.468
4.0317,75.313,75.109
4.1364,75.268,75.286
4.2412,74.942,74.798
4.3459,74.71,74.589
4.4506,74.768,75.396
4.5553,75.003,75.172
4.66,75.246,74.259
4.7647,75.171,74.018
4.8695,74.918,75.336
4.9742,74.71,75.922
5.0789,74.76,75.171
5.1836,75.026,75.141
5.2883,75.255,75.13
5.3931,75.326,75.051
5.4978,75.162,74.501
5.6025,74.936,74.441
5.7072,74.755,75.72
5.812,74.661,75.303
5.9167,74.668,74.322
6.0214,74.804,75.328
6.1261,75.06,75.797
6.2309,75.322,74.733


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_390.csv <==
x,qOut,qIn
0.05236,75.111,75.315
0.15708,75.195,74.662
0.2618,75.173,75.131
0.36652,75.079,75.248
0.47124,74.965,74.52
0.57596,74.948,74.556
0.68068,74.988,75.379
0.7854,75.018,75.964
0.89012,74.97,74.833
0.99484,74.91,74.669
1.0996,74.936,75.084
1.2043,75.03,74.565
1.309,75.142,74.546
1.4137,75.096,75.694
1.5184,74.941,75.917
1.6232,74.81,74.845
1.7279,74.832,73.931
1.8326,75.043,74.509
1.9373,75.256,76.05
2.042,75.332,75.914
2.1468,75.146,74.164
2.2515,74.834,74.359
2.3562,74.672,75.23
2.4609,74.741,75.354
2.5656,75.061,74.773
2.6703,75.264,74.955
2.7751,75.201,75.379
2.8798,74.984,75.323
2.9845,74.781,75.12
3.0892,74.874,75.328
3.1939,75.08,74.461
3.2987,75.199,74.41
3.4034,75.05,74.815
3.5081,74.813,74.96
3.6128,74.75,75.242
3.7176,74.877,75.299
3.8223,75.142,75.696
3.927,75.271,75.098
4.0317,75.255,74.414
4.1364,75.153,74.845
4.2412,75.027,74.883
4.3459,74.861,74.801
4.4506,74.702,75.264
4.5553,74.646,74.903
4.66,74.782,74.965
4.7647,75.078,75.378
4.8695,75.331,74.768
4.9742,75.421,74.42
5.0789,75.261,75.099
5.1836,74.996,75.459
5.2883,74.808,75.499
5.3931,74.761,74.926
5.4978,74.882,74.475
5.6025,75.016,75.141
5.7072,75.067,75.569
5.812,75.031,74.794
5.9167,74.919,74.916
6.0214,74.846,75.426
6.1261,74.866,74.477
6.2309,74.965,74.896


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_391.csv <==
x,qOut,qIn
0.05236,75.502,75.476
0.15708,75.448,75.316
0.2618,75.117,74.365
0.36652,74.757,74.91
0.47124,74.63,74.483
0.57596,74.825,74.476
0.68068,75.073,75.931
0.7854,75.213,75.345
0.89012,75.122,74.168
0.99484,75.005,75.212
1.0996,74.983,76.347
1.2043,75.023,75.441
1.309,75.059,74.02
1.4137,74.971,74.558
1.5184,74.853,75.141
1.6232,74.792,75.216
1.7279,74.86,74.824
1.8326,74.976,74.984
1.9373,75.068,75.118
2.042,75.132,74.948
2.1468,75.183,74.986
2.2515,75.244,75.176
2.3562,75.214,75.142
2.4609,75.072,74.848
2.5656,74.813,74.822
2.6703,74.68,75.43
2.7751,74.763,75.591
2.8798,74.963,74.54
2.9845,75.139,74.353
3.0892,75.117,75.173
3.1939,75.012,75.384
3.2987,74.936,75.186
3.4034,74.977,74.722
3.5081,75.045,74.46
3.6128,75.077,75.256
3.7176,75.084,75.394
3.8223,75.087,75.249
3.927,75.068,74.745
4.0317,74.981,74.435
4.1364,74.875,75.132
4.2412,74.817,75.101
4.3459,74.91,74.673
4.4506,75.038,75.441
4.5553,75.106,75.762
4.66,75.034,74.606
4.7647,74.965,74.249
4.8695,74.984,74.444
4.9742,75.041,75.178
5.0789,75.052,75.862
5.1836,74.922,75.309
5.2883,74.826,75.157
5.3931,74.865,74.875
5.4978,75.111,74.287
5.6025,75.315,74.977
5.7072,75.266,75.341
5.812,75.01,74.99
5.9167,74.645,75.058
6.0214,74.566,75.308
6.1261,74.809,74.873
6.2309,75.191,74.71


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_392.csv <==
x,qOut,qIn
0.05236,74.954,75.024
0.15708,75.058,74.651
0.2618,75.155,74.897
0.36652,75.192,74.849
0.47124,75.123,75.566
0.57596,75.024,76.118
0.68068,74.953,74.771
0.7854,74.918,73.992
0.89012,74.909,74.864
0.99484,74.928,74.917
1.0996,74.98,75.046
1.2043,75.031,75.73
1.309,75.033,74.731
1.4137,74.979,73.981
1.5184,74.989,74.771
1.6232,75.084,75.333
1.7279,75.255,75.425
1.8326,75.225,74.815
1.9373,74.982,75.169
2.042,74.723,75.573
2.1468,74.671,74.663
2.2515,74.93,74.335
2.3562,75.168,74.741
2.4609,75.203,75.745
2.5656,74.906,75.527
2.6703,74.663,74.599
2.7751,74.718,74.512
2.8798,74.989,75.254
2.9845,75.328,75.113
3.0892,75.377,74.229
3.1939,75.171,74.614
3.2987,74.894,75.582
3.4034,74.737,75.159
3.5081,74.831,74.745
3.6128,75.044,75.539
3.7176,75.231,75.136
3.8223,75.261,74.397
3.927,75.114,74.983
4.0317,74.907,74.932
4.1364,74.753,74.974
4.2412,74.745,75.561
4.3459,74.851,75.535
4.4506,75.004,74.656
4.5553,75.15,74.454
4.66,75.248,75.121
4.7647,75.222,75.17
4.8695,75.05,74.872
4.9742,74.833,74.69
5.0789,74.686,74.701
5.1836,74.784,75.24
5.2883,75.023,75.4
5.3931,75.245,75.233
5.4978,75.295,74.731
5.6025,75.148,74.827
5.7072,74.959,75.352
5.812,74.831,75.325
5.9167,74.842,74.665
6.0214,74.889,74.583
6.1261,74.909,74.813
6.2309,74.921,75.604


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_393.csv <==
x,qOut,qIn
0.05236,75.203,74.694
0.15708,75.287,74.618
0.2618,75.119,74.905
0.36652,74.86,76.153
0.47124,74.707,75.138
0.57596,74.821,73.895
0.68068,75.02,74.905
0.7854,75.163,75.347
0.89012,75.139,74.841
0.99484,75.025,75.261
1.0996,74.905,75.228
1.2043,74.838,74.847
1.309,74.862,75.143
1.4137,75.011,75.395
1.5184,75.195,74.433
1.6232,75.292,74.596
1.7279,75.177,75.266
1.8326,74.907,75.069
1.9373,74.744,75.054
2.042,74.777,75.047
2.1468,75.04,75.359
2.2515,75.223,75.204
2.3562,75.21,74.423
2.4609,75.068,74.032
2.5656,74.897,75.063
2.6703,74.843,75.595
2.7751,74.868,75.309
2.8798,74.937,74.739
2.9845,75.018,75.159
3.0892,75.131,75.707
3.1939,75.203,74.931
3.2987,75.172,74.435
3.4034,74.981,75.177
3.5081,74.732,75.218
3.6128,74.61,74.638
3.7176,74.669,74.326
3.8223,74.922,75.299
3.927,75.168,75.644
4.0317,75.284,75.212
4.1364,75.265,75.123
4.2412,75.133,74.16
4.3459,75.043,74.554
4.4506,74.999,75.465
4.5553,74.96,75.173
4.66,74.872,75.407
4.7647,74.779,75.225
4.8695,74.801,74.23
4.9742,74.939,74.47
5.0789,75.168,75.765
5.1836,75.258,75.666
5.2883,75.143,74.953
5.3931,74.927,74.254
5.4978,74.745,74.976
5.6025,74.82,75.394
5.7072,75.024,74.842
5.812,75.18,74.66
5.9167,75.114,75.205
6.0214,74.909,75.252
6.1261,74.829,74.981
6.2309,74.928,74.997


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_394.csv <==
x,qOut,qIn
0.05236,75.451,74.726
0.15708,75.306,74.729
0.2618,74.999,75.94
0.36652,74.754,75.316
0.47124,74.777,73.983
0.57596,74.988,74.984
0.68068,75.127,75.802
0.7854,75.106,75.646
0.89012,74.883,74.119
0.99484,74.741,73.958
1.0996,74.802,75.585
1.2043,74.998,75.794
1.309,75.223,74.847
1.4137,75.245,74.802
1.5184,75.107,74.543
1.6232,74.945,75.301
1.7279,74.901,75.386
1.8326,75.01,74.598
1.9373,75.095,74.571
2.042,75.08,75.023
2.1468,74.917,75.596
2.2515,74.831,74.95
2.3562,74.895,74.704
2.4609,75.027,74.899
2.5656,75.111,74.833
2.6703,75.042,75.171
2.7751,74.951,75.143
2.8798,74.915,75.109
2.9845,74.985,74.841
3.0892,75.031,74.718
3.1939,75.028,74.966
3.2987,75.01,75.421
3.4034,75.019,75.265
3.5081,75.015,75.05
3.6128,74.961,75.063
3.7176,74.907,74.363
3.8223,74.919,74.908
3.927,75.028,75.195
4.0317,75.09,74.696
4.1364,75.06,74.776
4.2412,74.921,75.452
4.3459,74.906,75.138
4.4506,75.048,75.253
4.5553,75.222,75.362
4.66,75.279,74.308
4.7647,75.09,74.22
4.8695,74.826,74.987
4.9742,74.644,75.24
5.0789,74.675,75.73
5.1836,74.838,75.65
5.2883,75.024,74.573
5.3931,75.183,74.638
5.4978,75.279,74.975
5.6025,75.265,74.785
5.7072,75.091,74.89
5.812,74.836,75.525
5.9167,74.598,74.987
6.0214,74.635,74.148
6.1261,74.917,74.674
6.2309,75.257,75.593


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_395.csv <==
x,qOut,qIn
0.05236,75.358,74.693
0.15708,75.079,74.391
0.2618,74.731,74.43
0.36652,74.541,75.519
0.47124,74.702,75.578
0.57596,75.063,74.462
0.68068,75.336,75.033
0.7854,75.409,75.643
0.89012,75.219,74.343
0.99484,75.004,74.643
1.0996,74.874,75.816
1.2043,74.82,75.275
1.309,74.798,74.25
1.4137,74.795,74.77
1.5184,74.902,74.957
1.6232,75.085,75.135
1.7279,75.279,74.735
1.8326,75.256,74.758
1.9373,75.082,75.931
2.042,74.918,75.127
2.1468,74.926,74.372
2.2515,75.045,75.237
2.3562,75.061,75.694
2.4609,74.95,75.294
2.5656,74.732,74.612
2.6703,74.689,74.722
2.7751,74.833,74.753
2.8798,75.045,74.932
2.9845,75.192,75.522
3.0892,75.17,75.073
3.1939,75.072,74.771
3.2987,74.994,74.822
3.4034,75.024,74.989
3.5081,75.125,75.315
3.6128,75.162,74.993
3.7176,75.09,74.667
3.8223,74.889,75.135
3.927,74.773,75.183
4.0317,74.838,74.924
4.1364,75.009,74.806
4.2412,75.173,75.205
4.3459,75.135,75.264
4.4506,74.993,75.095
4.5553,74.877,74.646
4.66,74.91,74.8
4.7647,75.021,74.719
4.8695,75.069,75.104
4.9742,75.04,75.3
5.0789,74.948,75.296
5.1836,74.941,75.4
5.2883,75.014,75.211
5.3931,75.104,74.344
5.4978,75.144,73.944
5.6025,75.077,75.321
5.7072,74.937,76.013
5.812,74.802,75.387
5.9167,74.746,74.537
6.0214,74.876,74.886
6.1261,75.123,75.368
6.2309,75.335,75.318


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_396.csv <==
x,qOut,qIn
0.05236,74.494,75.129
0.15708,74.576,74.693
0.2618,74.952,74.957
0.36652,75.365,75.183
0.47124,75.539,75.366
0.57596,75.292,75.205
0.68068,74.914,74.602
0.7854,74.668,74.606
0.89012,74.772,75.377
0.99484,75.014,74.903
1.0996,75.134,74.267
1.2043,75.106,74.556
1.309,74.953,76.567
1.4137,74.923,75.882
1.5184,75.011,73.856
1.6232,75.125,74.222
1.7279,75.16,75.578
1.8326,75.063,75.176
1.9373,74.907,74.934
2.042,74.774,74.931
2.1468,74.731,74.885
2.2515,74.82,75.143
2.3562,75.005,75.174
2.4609,75.197,74.849
2.5656,75.302,74.743
2.6703,75.206,74.782
2.7751,75.011,74.89
2.8798,74.859,75.363
2.9845,74.888,74.621
3.0892,75.042,74.684
3.1939,75.139,76.006
3.2987,75.13,75.506
3.4034,75.002,74.469
3.5081,74.935,75.037
3.6128,74.926,74.812
3.7176,74.924,74.899
3.8223,74.867,75.446
3.927,74.822,74.759
4.0317,74.884,74.833
4.1364,75.028,74.804
4.2412,75.203,75.397
4.3459,75.262,75.426
4.4506,75.194,74.687
4.5553,75.056,74.82
4.66,74.911,74.949
4.7647,74.864,75.224
4.8695,74.919,75.51
4.9742,75.016,75.075
5.0789,75.079,74.204
5.1836,75.039,74.226
5.2883,74.974,74.847
5.3931,74.946,75.441
5.4978,75,75.937
5.6025,75.045,75.364
5.7072,75.057,74.502
5.812,75.068,74.488
5.9167,75.125,75.113
6.0214,75.157,75.173
6.1261,75.018,74.778
6.2309,74.764,75.027


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_397.csv <==
x,qOut,qIn
0.05236,75.168,74.63
0.15708,74.975,74.667
0.2618,74.896,75.385
0.36652,74.937,75.696
0.47124,75.061,74.859
0.57596,75.081,74.588
0.68068,75.013,74.761
0.7854,74.927,74.834
0.89012,74.897,75.807
0.99484,74.921,75.347
1.0996,74.95,74.147
1.2043,74.982,74.505
1.309,75.023,75.783
1.4137,75.103,75.32
1.5184,75.149,74.573
1.6232,75.124,74.432
1.7279,74.996,75.145
1.8326,74.884,75.49
1.9373,74.88,75.164
2.042,74.96,74.673
2.1468,75.069,74.863
2.2515,75.07,74.973
2.3562,75.011,74.934
2.4609,74.959,75.556
2.5656,74.98,74.851
2.6703,75.007,74.329
2.7751,74.989,75.296
2.8798,74.959,75.7
2.9845,74.965,74.858
3.0892,75.037,74.615
3.1939,75.065,74.937
3.2987,75.025,74.354
3.4034,74.914,75.026
3.5081,74.914,75.833
3.6128,75.013,75.198
3.7176,75.123,75.43
3.8223,75.14,75.224
3.927,75.096,74.121
4.0317,75.075,74.177
4.1364,75.054,75.058
4.2412,74.976,75.349
4.3459,74.763,74.858
4.4506,74.62,74.979
4.5553,74.68,75.367
4.66,75.034,74.264
4.7647,75.418,74.06
4.8695,75.53,76.02
4.9742,75.327,75.907
5.0789,74.829,74.782
5.1836,74.514,74.73
5.2883,74.567,74.892
5.3931,74.855,75.468
5.4978,75.189,74.782
5.6025,75.224,74.441
5.7072,75.035,75.406
5.812,74.82,75.35
5.9167,74.781,74.604
6.0214,74.984,74.725
6.1261,75.206,75.155
6.2309,75.304,75.335


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_398.csv <==
x,qOut,qIn
0.05236,74.899,74.761
0.15708,75.094,74.342
0.2618,75.252,75.472
0.36652,75.273,75.074
0.47124,75.078,74.598
0.57596,74.861,74.942
0.68068,74.789,75.21
0.7854,74.855,75.276
0.89012,75.006,75.233
0.99484,75.07,75.365
1.0996,75.073,74.896
1.2043,75.055,74.325
1.309,75.049,74.61
1.4137,74.987,75.534
1.5184,74.879,75.73
1.6232,74.802,74.72
1.7279,74.83,74.327
1.8326,74.999,74.971
1.9373,75.186,75.228
2.042,75.286,75.572
2.1468,75.204,75.66
2.2515,74.98,74.714
2.3562,74.8,74.5
2.4609,74.766,74.588
2.5656,74.948,74.864
2.6703,75.117,75.484
2.7751,75.096,74.801
2.8798,74.945,74.371
2.9845,74.765,75.669
3.0892,74.89,75.471
3.1939,75.202,74.617
3.2987,75.451,74.429
3.4034,75.377,75.38
3.5081,74.971,75.618
3.6128,74.621,74.819
3.7176,74.522,74.898
3.8223,74.789,74.927
3.927,75.057,74.831
4.0317,75.156,74.957
4.1364,75.116,74.8
4.2412,75.009,74.862
4.3459,74.965,75.579
4.4506,74.967,75.228
4.5553,75.004,74.172
4.66,75.061,75.295
4.7647,75.128,76.079
4.8695,75.131,74.712
4.9742,75.053,74.115
5.0789,74.895,74.805
5.1836,74.808,75.062
5.2883,74.843,75.618
5.3931,74.945,75.447
5.4978,75.038,74.818
5.6025,75.052,74.632
5.7072,75.041,74.893
5.812,75.032,75.287
5.9167,75.039,74.85
6.0214,74.986,74.483
6.1261,74.891,75.074
6.2309,74.836,75.674


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_399.csv <==
x,qOut,qIn
0.05236,74.932,75.975
0.15708,74.954,75.361
0.2618,75.016,74.28
0.36652,75.095,74.369
0.47124,75.157,75.331
0.57596,75.083,75.303
0.68068,74.892,74.784
0.7854,74.712,74.867
0.89012,74.682,74.487
0.99484,74.926,74.313
1.0996,75.261,75.712
1.2043,75.484,75.595
1.309,75.403,75.051
1.4137,75.077,75.606
1.5184,74.81,74.664
1.6232,74.736,74.431
1.7279,74.929,75.157
1.8326,75.059,75.073
1.9373,74.999,74.668
2.042,74.845,74.806
2.1468,74.733,75.719
2.2515,74.883,75.379
2.3562,75.148,74.715
2.4609,75.349,74.211
2.5656,75.315,74.721
2.6703,75.077,75.658
2.7751,74.843,75.613
2.8798,74.73,74.599
2.9845,74.81,75.027
3.0892,74.966,75.496
3.1939,75.113,74.879
3.2987,75.193,75.108
3.4034,75.16,74.756
3.5081,74.994,74.043
3.6128,74.813,74.79
3.7176,74.738,75.475
3.8223,74.868,75.729
3.927,75.099,74.982
4.0317,75.244,74.286
4.1364,75.254,75.053
4.2412,75.116,75.546
4.3459,75.01,74.528
4.4506,74.94,74.568
4.5553,74.876,75.529
4.66,74.776,75.267
4.7647,74.756,74.537
4.8695,74.894,74.461
4.9742,75.105,75.192
5.0789,75.268,75.294
5.1836,75.189,74.615
5.2883,75.002,74.696
5.3931,74.866,75.184
5.4978,74.919,75.224
5.6025,75.048,75.175
5.7072,75.098,75.153
5.812,75.057,74.559
5.9167,74.942,74.602
6.0214,74.891,74.961
6.1261,74.895,75.161
6.2309,74.92,75.247


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_400.csv <==
x,qOut,qIn
0.05236,74.977,75.318
0.15708,75.003,74.834
0.2618,75.012,74.456
0.36652,74.991,75.678
0.47124,74.94,75.737
0.57596,74.946,73.926
0.68068,75.014,73.81
0.7854,75.093,74.818
0.89012,75.125,76.286
0.99484,75.056,75.747
1.0996,74.955,73.971
1.2043,74.899,74.469
1.309,74.955,75.247
1.4137,75.098,74.762
1.5184,75.176,75.563
1.6232,75.11,75.696
1.7279,74.844,74.592
1.8326,74.622,74.29
1.9373,74.655,74.961
2.042,74.892,75.211
2.1468,75.228,74.344
2.2515,75.278,74.851
2.3562,75.081,75.786
2.4609,74.866,75.186
2.5656,74.877,75.103
2.6703,75.155,75.171
2.7751,75.347,74.731
2.8798,75.295,74.643
2.9845,74.907,74.687
3.0892,74.603,74.992
3.1939,74.586,75.498
3.2987,74.777,75.605
3.4034,75.04,74.714
3.5081,75.182,74.459
3.6128,75.232,75.253
3.7176,75.198,75.23
3.8223,75.082,74.729
3.927,74.88,74.995
4.0317,74.733,75.234
4.1364,74.731,75.191
4.2412,74.93,75.184
4.3459,75.173,74.935
4.4506,75.292,74.47
4.5553,75.254,75.029
4.66,75.052,75.196
4.7647,74.878,74.607
4.8695,74.835,75.086
4.9742,74.905,75.086
5.0789,75.045,75.033
5.1836,75.129,74.903
5.2883,75.134,75.041
5.3931,75.08,75.15
5.4978,74.989,74.855
5.6025,74.914,74.736
5.7072,74.893,75.076
5.812,74.926,75.309
5.9167,75,74.978
6.0214,75.036,75.197
6.1261,75.02,74.887
6.2309,74.987,74.816


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_401.csv <==
x,qOut,qIn
0.05236,75.042,75.181
0.15708,74.952,75.659
0.2618,74.917,74.624
0.36652,74.939,74.299
0.47124,74.995,75.541
0.57596,75.045,75.463
0.68068,75.079,74.674
0.7854,75.08,74.28
0.89012,75.026,75.546
0.99484,74.954,75.656
1.0996,74.931,74.598
1.2043,74.961,74.682
1.309,75.027,74.866
1.4137,75.038,74.961
1.5184,75.006,75.234
1.6232,74.973,75.164
1.7279,74.974,74.213
1.8326,74.991,74.827
1.9373,74.997,76.029
2.042,75.001,75.203
2.1468,75.013,74.663
2.2515,75.031,75.215
2.3562,75.019,74.752
2.4609,74.981,75.127
2.5656,74.931,75.036
2.6703,74.92,74.395
2.7751,74.938,75.356
2.8798,74.97,75.205
2.9845,75.003,74.531
3.0892,75.059,74.978
3.1939,75.105,75.179
3.2987,75.105,74.965
3.4034,75.022,74.32
3.5081,74.936,74.914
3.6128,74.934,75.951
3.7176,74.996,76.066
3.8223,75.072,75.052
3.927,75.038,74.348
4.0317,74.951,74.071
4.1364,74.879,74.629
4.2412,74.878,75.504
4.3459,74.864,75.696
4.4506,74.823,75.127
4.5553,74.834,74.659
4.66,74.979,74.916
4.7647,75.285,75.133
4.8695,75.491,75.053
4.9742,75.435,75.085
5.0789,74.988,74.527
5.1836,74.53,74.918
5.2883,74.453,75.682
5.3931,74.735,74.832
5.4978,75.256,74.468
5.6025,75.476,75.452
5.7072,75.333,75.4
5.812,75.027,74.848
5.9167,74.798,74.895
6.0214,74.854,75.233
6.1261,75.003,74.973
6.2309,75.103,74.669


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_402.csv <==
x,qOut,qIn
0.05236,74.936,75.982
0.15708,75.04,75.593
0.2618,75.159,73.863
0.36652,75.236,74.538
0.47124,75.214,75.645
0.57596,75.059,75.058
0.68068,74.869,74.561
0.7854,74.754,75.057
0.89012,74.804,75.434
0.99484,74.968,74.838
1.0996,75.108,74.519
1.2043,75.162,75.086
1.309,75.087,75.295
1.4137,74.973,74.777
1.5184,74.9,74.765
1.6232,74.9,74.662
1.7279,74.987,75.004
1.8326,75.082,75.216
1.9373,75.113,75.002
2.042,75.075,75.311
2.1468,74.978,75.136
2.2515,74.942,74.433
2.3562,74.971,75.221
2.4609,75.01,75.607
2.5656,74.991,74.559
2.6703,74.887,74.219
2.7751,74.8,75.159
2.8798,74.798,75.492
2.9845,74.924,75.474
3.0892,75.094,75.383
3.1939,75.208,74.519
3.2987,75.234,73.846
3.4034,75.156,75.152
3.5081,75.05,76.063
3.6128,74.948,75.293
3.7176,74.873,74.867
3.8223,74.836,74.204
3.927,74.912,74.172
4.0317,75.078,75.411
4.1364,75.217,75.329
4.2412,75.193,75.272
4.3459,74.924,75.45
4.4506,74.686,74.852
4.5553,74.664,75.1
4.66,74.991,75.015
4.7647,75.307,74.183
4.8695,75.294,74.947
4.9742,75.008,75.434
5.0789,74.588,74.824
5.1836,74.563,74.599
5.2883,74.872,75.056
5.3931,75.254,75.53
5.4978,75.434,75.436
5.6025,75.311,75.178
5.7072,75.084,74.511
5.812,74.896,74.588
5.9167,74.855,75.219
6.0214,74.864,74.991
6.1261,74.872,74.751
6.2309,74.891,74.692


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_403.csv <==
x,qOut,qIn
0.05236,74.965,73.985
0.15708,74.85,74.521
0.2618,74.881,75.424
0.36652,75.033,75.803
0.47124,75.237,74.556
0.57596,75.235,74.682
0.68068,75.085,75.749
0.7854,74.939,75.051
0.89012,74.954,74.211
0.99484,75.05,74.807
1.0996,75.01,75.427
1.2043,74.849,75.363
1.309,74.632,75.01
1.4137,74.707,74.828
1.5184,75.002,75.292
1.6232,75.298,75.435
1.7279,75.367,74.664
1.8326,75.14,74.335
1.9373,74.86,74.855
2.042,74.696,75.421
2.1468,74.773,75.209
2.2515,74.949,74.844
2.3562,75.111,74.942
2.4609,75.218,75.13
2.5656,75.242,74.353
2.6703,75.184,74.56
2.7751,75.05,75.903
2.8798,74.899,75.072
2.9845,74.79,75.144
3.0892,74.81,75.638
3.1939,74.937,74.207
3.2987,75.088,74.368
3.4034,75.175,75.866
3.5081,75.086,75.637
3.6128,74.908,74.684
3.7176,74.779,74.304
3.8223,74.827,74.837
3.927,75.024,74.897
4.0317,75.168,75.096
4.1364,75.172,75.207
4.2412,74.985,75.15
4.3459,74.842,75.147
4.4506,74.881,75.227
4.5553,75.046,74.982
4.66,75.24,74.619
4.7647,75.199,74.391
4.8695,74.966,75.252
4.9742,74.72,75.832
5.0789,74.651,74.718
5.1836,74.851,74.3
5.2883,75.123,74.915
5.3931,75.314,75.289
5.4978,75.295,75.23
5.6025,75.127,75.623
5.7072,74.942,74.982
5.812,74.826,74.578
5.9167,74.842,74.629
6.0214,74.954,75.277
6.1261,75.056,75.819
6.2309,75.079,74.839


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_404.csv <==
x,qOut,qIn
0.05236,75.251,75.442
0.15708,75.077,75.639
0.2618,74.85,74.994
0.36652,74.738,74.633
0.47124,74.878,74.923
0.57596,75.074,74.923
0.68068,75.151,74.825
0.7854,75.11,74.719
0.89012,74.988,75.423
0.99484,74.939,75.193
1.0996,74.958,74.919
1.2043,75.015,74.685
1.309,75.078,74.7
1.4137,75.118,75.737
1.5184,75.08,75.461
1.6232,74.972,74.722
1.7279,74.816,74.837
1.8326,74.789,74.742
1.9373,74.905,75.091
2.042,75.059,75.712
2.1468,75.125,74.609
2.2515,75.021,74.03
2.3562,74.907,74.92
2.4609,74.888,75.292
2.5656,75.036,74.746
2.6703,75.178,75.275
2.7751,75.184,75.783
2.8798,75.086,74.975
2.9845,74.945,74.928
3.0892,74.945,75.018
3.1939,75.009,74.542
3.2987,75.024,74.507
3.4034,74.881,75.341
3.5081,74.695,75.287
3.6128,74.686,75.335
3.7176,74.872,75.066
3.8223,75.217,75.078
3.927,75.409,75.105
4.0317,75.339,74.92
4.1364,75.093,74.724
4.2412,74.788,74.556
4.3459,74.665,75.118
4.4506,74.738,75.628
4.5553,74.929,75.405
4.66,75.15,74.419
4.7647,75.292,74.335
4.8695,75.306,75.16
4.9742,75.205,75.394
5.0789,75.014,75.369
5.1836,74.845,75.321
5.2883,74.783,74.601
5.3931,74.839,74.251
5.4978,75.006,75.262
5.6025,75.155,75.672
5.7072,75.165,74.92
5.812,75.046,74.179
5.9167,74.833,75.544
6.0214,74.788,76.044
6.1261,74.944,74.449
6.2309,75.157,74.056


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_405.csv <==
x,qOut,qIn
0.05236,75.182,74.675
0.15708,75.076,74.564
0.2618,74.912,75.445
0.36652,74.799,75.049
0.47124,74.841,74.836
0.57596,75.03,75.38
0.68068,75.175,74.812
0.7854,75.188,74.237
0.89012,75.013,74.853
0.99484,74.9,75.537
1.0996,74.947,75.366
1.2043,75.072,75.066
1.309,75.157,74.949
1.4137,75.088,74.715
1.5184,74.986,74.707
1.6232,74.915,75.206
1.7279,74.91,75.824
1.8326,74.847,74.977
1.9373,74.776,74.301
2.042,74.785,74.715
2.1468,74.957,74.635
2.2515,75.184,74.72
2.3562,75.257,75.602
2.4609,75.156,75.523
2.5656,74.905,75.084
2.6703,74.836,74.846
2.7751,74.987,74.77
2.8798,75.191,74.746
2.9845,75.252,75.161
3.0892,75.003,74.633
3.1939,74.7,74.907
3.2987,74.565,75.744
3.4034,74.775,74.886
3.5081,75.132,74.323
3.6128,75.357,75.356
3.7176,75.364,75.729
3.8223,75.112,74.933
3.927,74.857,74.144
4.0317,74.75,74.424
4.1364,74.791,75.532
4.2412,74.939,75.554
4.3459,75.05,75.21
4.4506,75.105,74.295
4.5553,75.127,74.79
4.66,75.139,75.613
4.7647,75.14,74.562
4.8695,75.082,74.367
4.9742,74.968,75.101
5.0789,74.808,75.615
5.1836,74.747,75.283
5.2883,74.847,74.858
5.3931,75.039,74.464
5.4978,75.227,74.779
5.6025,75.215,75.211
5.7072,75.043,75.239
5.812,74.847,75.446
5.9167,74.768,74.633
6.0214,74.864,74.286
6.1261,75.025,75.275
6.2309,75.157,75.799


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_406.csv <==
x,qOut,qIn
0.05236,74.931,75.555
0.15708,75.035,76.013
0.2618,74.993,74.889
0.36652,74.883,74.573
0.47124,74.825,74.995
0.57596,75.018,74.926
0.68068,75.236,75.22
0.7854,75.289,74.787
0.89012,75.011,74.517
0.99484,74.671,75.283
1.0996,74.592,75.377
1.2043,74.786,74.685
1.309,75.182,75.13
1.4137,75.377,75.516
1.5184,75.302,74.714
1.6232,75.08,74.837
1.7279,74.861,75.61
1.8326,74.817,74.835
1.9373,74.867,74.522
2.042,74.932,74.453
2.1468,74.946,75.057
2.2515,74.964,75.734
2.3562,75.005,75.113
2.4609,75.053,74.637
2.5656,75.077,75.004
2.6703,75.094,75.321
2.7751,75.117,75.347
2.8798,75.109,74.529
2.9845,75.02,74.757
3.0892,74.838,75.348
3.1939,74.719,75.39
3.2987,74.746,75.176
3.4034,74.965,74.63
3.5081,75.176,74.397
3.6128,75.244,74.963
3.7176,75.182,75.147
3.8223,75.033,74.872
3.927,74.947,74.56
4.0317,74.931,75.614
4.1364,74.966,76.052
4.2412,75.026,74.171
4.3459,75.099,74.026
4.4506,75.12,75.417
4.5553,75.051,75.614
4.66,74.861,75.232
4.7647,74.706,75.468
4.8695,74.728,74.553
4.9742,74.901,74.395
5.0789,75.162,75.113
5.1836,75.278,75.416
5.2883,75.201,75.214
5.3931,75.018,74.384
5.4978,74.832,74.709
5.6025,74.833,75.318
5.7072,74.991,75.258
5.812,75.175,75.182
5.9167,75.243,75.299
6.0214,75.096,74.939
6.1261,74.909,74.278
6.2309,74.817,74.256


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_407.csv <==
x,qOut,qIn
0.05236,75.036,75.128
0.15708,75.07,74.697
0.2618,75.043,74.272
0.36652,74.941,74.929
0.47124,74.768,75.503
0.57596,74.712,75.396
0.68068,74.838,75.143
0.7854,75.068,74.423
0.89012,75.293,74.376
0.99484,75.322,75.683
1.0996,75.16,75.893
1.2043,74.916,74.476
1.309,74.709,74.302
1.4137,74.697,75.447
1.5184,74.858,75.305
1.6232,75.079,74.857
1.7279,75.234,75.231
1.8326,75.172,75.051
1.9373,74.989,74.669
2.042,74.839,74.561
2.1468,74.87,75.337
2.2515,75.021,75.717
2.3562,75.085,75.077
2.4609,75.029,74.941
2.5656,74.867,74.377
2.6703,74.885,74.399
2.7751,75.041,75.537
2.8798,75.174,75.283
2.9845,75.106,75.084
3.0892,74.882,75.532
3.1939,74.789,74.631
3.2987,74.893,75.027
3.4034,75.198,75.202
3.5081,75.324,74.688
3.6128,75.178,74.518
3.7176,74.909,74.756
3.8223,74.702,75.848
3.927,74.777,75.626
4.0317,74.992,74.488
4.1364,75.194,74.464
4.2412,75.24,75.169
4.3459,75.159,74.801
4.4506,75.04,74.483
4.5553,74.932,74.877
4.66,74.866,75.411
4.7647,74.844,75.666
4.8695,74.913,74.913
4.9742,75.05,74.39
5.0789,75.216,75.461
5.1836,75.221,75.443
5.2883,75.034,74.702
5.3931,74.785,74.867
5.4978,74.624,75.137
5.6025,74.71,74.305
5.7072,74.921,74.576
5.812,75.128,75.337
5.9167,75.214,75.33
6.0214,75.179,75.127
6.1261,75.098,75.065
6.2309,75.034,75.069


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_408.csv <==
x,qOut,qIn
0.05236,74.962,74.488
0.15708,75.158,75.269
0.2618,75.215,75.656
0.36652,75.177,74.821
0.47124,75.1,74.298
0.57596,75.037,74.505
0.68068,74.974,75.328
0.7854,74.924,75.54
0.89012,74.9,74.943
0.99484,74.941,74.986
1.0996,75.017,75.371
1.2043,75.086,75.21
1.309,75.107,74.94
1.4137,75.051,74.598
1.5184,74.934,74.703
1.6232,74.81,74.803
1.7279,74.732,75.602
1.8326,74.8,75.092
1.9373,74.989,74.441
2.042,75.204,74.996
2.1468,75.335,75.033
2.2515,75.285,75.378
2.3562,75.119,75.272
2.4609,74.936,74.284
2.5656,74.828,75.205
2.6703,74.816,75.785
2.7751,74.87,74.84
2.8798,74.95,74.405
2.9845,75.018,74.774
3.0892,75.027,75.164
3.1939,75.002,75.394
3.2987,74.988,75.16
3.4034,75.027,75.323
3.5081,75.079,75.12
3.6128,75.082,74.277
3.7176,75.04,74.464
3.8223,74.974,75.625
3.927,74.938,75.887
4.0317,74.911,75.022
4.1364,74.905,74.059
4.2412,74.936,74.569
4.3459,75.079,75.345
4.4506,75.217,75.165
4.5553,75.238,75.01
4.66,75.032,75.625
4.7647,74.791,75.15
4.8695,74.771,74.204
4.9742,74.955,74.335
5.0789,75.261,75.463
5.1836,75.263,75.137
5.2883,74.982,74.778
5.3931,74.671,75.221
5.4978,74.604,75.106
5.6025,74.91,74.92
5.7072,75.257,75.287
5.812,75.413,75.058
5.9167,75.189,74.347
6.0214,74.828,75.06
6.1261,74.642,75.618
6.2309,74.691,74.942


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_409.csv <==
x,qOut,qIn
0.05236,75.009,75.644
0.15708,74.772,74.7
0.2618,74.66,74.654
0.36652,74.703,74.807
0.47124,74.894,75.502
0.57596,75.098,75.1
0.68068,75.219,74.079
0.7854,75.226,75.074
0.89012,75.098,75.944
0.99484,74.967,75.087
1.0996,74.946,74.722
1.2043,75.017,74.512
1.309,75.132,74.779
1.4137,75.103,75.502
1.5184,74.958,75.383
1.6232,74.813,75.02
1.7279,74.785,74.502
1.8326,74.921,74.789
1.9373,75.111,74.833
2.042,75.25,74.781
2.1468,75.249,75.789
2.2515,75.082,75.597
2.3562,74.883,74.531
2.4609,74.784,74.376
2.5656,74.901,75.003
2.6703,75.114,75.185
2.7751,75.176,75.491
2.8798,75.049,74.817
2.9845,74.747,74.406
3.0892,74.667,75.257
3.1939,74.866,75.732
3.2987,75.158,75.249
3.4034,75.324,74.755
3.5081,75.177,74.978
3.6128,74.943,74.621
3.7176,74.802,74.45
3.8223,74.901,75.322
3.927,75.043,75.313
4.0317,75.071,74.997
4.1364,75.022,74.959
4.2412,74.965,75.118
4.3459,75.069,75.107
4.4506,75.192,75.104
4.5553,75.202,74.536
4.66,74.98,74.748
4.7647,74.719,75.694
4.8695,74.654,75.361
4.9742,74.793,74.994
5.0789,75.078,74.71
5.1836,75.228,75
5.2883,75.219,75.294
5.3931,75.116,74.337
5.4978,74.999,74.603
5.6025,74.912,75.711
5.7072,74.864,75.023
5.812,74.881,74.927
5.9167,74.989,75.563
6.0214,75.159,75.031
6.1261,75.258,74.162
6.2309,75.223,75.181


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_410.csv <==
x,qOut,qIn
0.05236,75.323,75.569
0.15708,75.088,75.169
0.2618,74.858,74.957
0.36652,74.759,74.388
0.47124,74.873,75.047
0.57596,74.981,75.707
0.68068,74.973,75.019
0.7854,74.894,74.569
0.89012,74.811,74.91
0.99484,74.892,75.038
1.0996,75.086,75.058
1.2043,75.271,75.162
1.309,75.322,75.006
1.4137,75.159,75.031
1.5184,74.942,74.593
1.6232,74.816,74.6
1.7279,74.901,75.032
1.8326,75.053,75.378
1.9373,75.096,75.734
2.042,75.032,75.115
2.1468,74.903,73.692
2.2515,74.93,74.982
2.3562,75.037,76.162
2.4609,75.098,74.504
2.5656,74.985,74.234
2.6703,74.798,75.553
2.7751,74.755,75.687
2.8798,74.883,75.194
2.9845,75.158,75.203
3.0892,75.287,74.928
3.1939,75.197,74.418
3.2987,74.988,74.671
3.4034,74.787,75.203
3.5081,74.754,75.261
3.6128,74.817,75.044
3.7176,74.917,74.909
3.8223,74.998,75.177
3.927,75.132,75.122
4.0317,75.267,74.624
4.1364,75.3,74.528
4.2412,75.124,75.236
4.3459,74.824,75.455
4.4506,74.673,75.355
4.5553,74.745,74.801
4.66,75.049,74.475
4.7647,75.247,74.765
4.8695,75.229,75.077
4.9742,75.066,75.686
5.0789,74.863,75.068
5.1836,74.794,74.995
5.2883,74.857,74.909
5.3931,74.998,74.817
5.4978,75.157,74.928
5.6025,75.2,74.794
5.7072,75.073,74.973
5.812,74.871,75.145
5.9167,74.712,74.84
6.0214,74.823,74.669
6.1261,75.091,74.767
6.2309,75.322,75.412


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_411.csv <==
x,qOut,qIn
0.05236,75.182,75.047
0.15708,74.882,74.907
0.2618,74.704,75.231
0.36652,74.762,74.753
0.47124,75.097,75.195
0.57596,75.333,75.509
0.68068,75.298,74.768
0.7854,75.067,74.613
0.89012,74.762,75.425
0.99484,74.69,75.158
1.0996,74.831,74.312
1.2043,75.047,74.48
1.309,75.188,75.304
1.4137,75.153,75.601
1.5184,75.039,75.025
1.6232,74.949,74.734
1.7279,74.971,75.477
1.8326,75.058,75.377
1.9373,75.092,74.545
2.042,75.039,74.379
2.1468,74.886,75.126
2.2515,74.769,75.518
2.3562,74.768,75.246
2.4609,74.878,74.776
2.5656,75.068,74.923
2.6703,75.23,74.89
2.7751,75.285,74.624
2.8798,75.219,75.006
2.9845,75.034,74.979
3.0892,74.862,74.288
3.1939,74.81,75.231
3.2987,74.882,76.28
3.4034,75.052,75.098
3.5081,75.174,74.133
3.6128,75.165,74.68
3.7176,75.044,75.166
3.8223,74.85,75.29
3.927,74.739,75.358
4.0317,74.752,74.457
4.1364,74.859,74.329
4.2412,75.008,75.506
4.3459,75.159,75.415
4.4506,75.261,74.906
4.5553,75.266,75.048
4.66,75.118,74.649
4.7647,74.902,74.095
4.8695,74.795,75.237
4.9742,74.826,75.784
5.0789,74.979,75.49
5.1836,75.016,74.709
5.2883,74.964,74.011
5.3931,74.928,75.217
5.4978,75.023,75.078
5.6025,75.147,74.588
5.7072,75.108,75.444
5.812,74.943,75.639
5.9167,74.739,74.82
6.0214,74.821,74.139
6.1261,75.071,74.713
6.2309,75.267,75.511


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_412.csv <==
x,qOut,qIn
0.05236,74.942,74.438
0.15708,74.995,75.192
0.2618,75.059,75.457
0.36652,75.076,75.387
0.47124,74.979,74.711
0.57596,74.871,74.826
0.68068,74.918,75.247
0.7854,75.089,74.883
0.89012,75.304,74.571
0.99484,75.221,75.389
1.0996,74.918,75.661
1.2043,74.645,75.057
1.309,74.662,74.149
1.4137,74.987,74.524
1.5184,75.278,75.587
1.6232,75.358,75.713
1.7279,75.106,74.956
1.8326,74.836,74.712
1.9373,74.774,74.613
2.042,74.9,74.937
2.1468,75.137,75.15
2.2515,75.199,74.551
2.3562,75.077,74.983
2.4609,74.895,75.302
2.5656,74.79,75.189
2.6703,74.904,75.133
2.7751,75.105,75.184
2.8798,75.238,74.865
2.9845,75.159,74.584
3.0892,74.924,74.974
3.1939,74.754,75.337
3.2987,74.736,75.39
3.4034,74.903,74.844
3.5081,75.048,75.078
3.6128,75.118,75.486
3.7176,75.139,74.639
3.8223,75.148,74.595
3.927,75.113,75.714
4.0317,75,74.414
4.1364,74.877,73.881
4.2412,74.831,75.729
4.3459,74.964,75.88
4.4506,75.155,75.233
4.5553,75.283,74.552
4.66,75.242,74.772
4.7647,75.083,75.442
4.8695,74.906,75.156
4.9742,74.764,74.709
5.0789,74.692,74.496
5.1836,74.697,75.124
5.2883,74.81,75.294
5.3931,75.002,75.022
5.4978,75.225,75.251
5.6025,75.324,75.055
5.7072,75.251,74.295
5.812,75.081,74.763
5.9167,74.909,75.901
6.0214,74.864,75.5
6.1261,74.887,74.801
6.2309,74.928,74.383


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_413.csv <==
x,qOut,qIn
0.05236,74.821,75.068
0.15708,74.86,75.29
0.2618,75.076,74.843
0.36652,75.318,75.02
0.47124,75.404,75.164
0.57596,75.145,74.62
0.68068,74.81,75.319
0.7854,74.636,75.467
0.89012,74.821,74.504
0.99484,75.09,74.521
1.0996,75.159,75.238
1.2043,75.044,75.384
1.309,74.827,74.988
1.4137,74.848,74.885
1.5184,75.026,74.992
1.6232,75.199,75.323
1.7279,75.205,74.53
1.8326,75.084,74.376
1.9373,74.972,75.301
2.042,74.912,75.111
2.1468,74.911,75.097
2.2515,74.924,75.063
2.3562,74.984,74.967
2.4609,75.068,74.626
2.5656,75.143,75.071
2.6703,75.097,75.528
2.7751,74.969,75.296
2.8798,74.847,75.08
2.9845,74.814,75.191
3.0892,74.884,74.741
3.1939,74.982,74.481
3.2987,75.05,74.731
3.4034,75.038,75.17
3.5081,74.955,75.302
3.6128,74.89,75.216
3.7176,74.911,75.162
3.8223,75.072,75.132
3.927,75.272,75.029
4.0317,75.337,74.188
4.1364,75.221,74.347
4.2412,74.914,76.112
4.3459,74.678,75.396
4.4506,74.667,74.429
4.5553,74.845,75.073
4.66,75.136,74.964
4.7647,75.314,74.532
4.8695,75.291,74.925
4.9742,75.108,75.325
5.0789,74.826,74.983
5.1836,74.684,74.542
5.2883,74.763,74.505
5.3931,74.977,75.304
5.4978,75.216,76.345
5.6025,75.259,75.653
5.7072,75.125,73.987
5.812,74.941,73.711
5.9167,74.845,75.584
6.0214,74.893,75.853
6.1261,74.937,74.788
6.2309,74.923,74.262


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_414.csv <==
x,qOut,qIn
0.05236,75.013,74.559
0.15708,74.707,74.737
0.2618,74.714,75.371
0.36652,74.927,75.294
0.47124,75.164,74.425
0.57596,75.116,74.579
0.68068,74.943,75.416
0.7854,74.819,75.457
0.89012,74.893,75.561
0.99484,75.054,75.019
1.0996,75.149,74.423
1.2043,75.149,74.589
1.309,75.055,74.751
1.4137,74.962,74.78
1.5184,74.892,75.367
1.6232,74.865,75.363
1.7279,74.893,75.073
1.8326,75.02,75.541
1.9373,75.193,75.073
2.042,75.304,74.413
2.1468,75.243,74.584
2.2515,74.964,75.158
2.3562,74.682,75.442
2.4609,74.564,74.994
2.5656,74.741,74.561
2.6703,75.048,75.013
2.7751,75.28,75.245
2.8798,75.357,74.877
2.9845,75.24,75.18
3.0892,75.041,75.399
3.1939,74.867,75.03
3.2987,74.785,74.959
3.4034,74.844,74.819
3.5081,74.976,74.938
3.6128,75.059,75.312
3.7176,75.054,74.757
3.8223,74.941,74.944
3.927,74.889,75.488
4.0317,74.958,74.682
4.1364,75.089,74.178
4.2412,75.2,75.9
4.3459,75.173,76.628
4.4506,75.076,74.382
4.5553,74.985,73.532
4.66,74.97,74.823
4.7647,74.994,75.247
4.8695,74.983,75.724
4.9742,74.931,75.745
5.0789,74.842,74.403
5.1836,74.846,74.471
5.2883,74.98,74.939
5.3931,75.159,75.347
5.4978,75.283,74.79
5.6025,75.139,74.604
5.7072,74.853,75.451
5.812,74.651,75.145
5.9167,74.756,74.405
6.0214,75.128,74.956
6.1261,75.394,75.552
6.2309,75.391,75.384


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_415.csv <==
x,qOut,qIn
0.05236,74.942,75.297
0.15708,74.822,74.298
0.2618,74.804,74.803
0.36652,74.912,75.664
0.47124,75.135,75.198
0.57596,75.241,74.718
0.68068,75.173,74.591
0.7854,75.024,74.599
0.89012,74.91,74.749
0.99484,74.944,74.92
1.0996,75.017,75.785
1.2043,75.061,75.503
1.309,75.02,74.692
1.4137,75.006,75.174
1.5184,75.048,75.349
1.6232,75.082,74.411
1.7279,75.034,74.169
1.8326,74.844,75.261
1.9373,74.675,75.713
2.042,74.653,75.395
2.1468,74.87,75.108
2.2515,75.192,74.523
2.3562,75.404,74.674
2.4609,75.412,75.028
2.5656,75.162,75.457
2.6703,74.835,75.447
2.7751,74.628,74.509
2.8798,74.617,74.231
2.9845,74.836,75.288
3.0892,75.136,75.159
3.1939,75.329,75.011
3.2987,75.33,75.308
3.4034,75.077,75.031
3.5081,74.829,74.743
3.6128,74.798,75.086
3.7176,74.938,75.034
3.8223,75.142,74.667
3.927,75.093,74.883
4.0317,74.897,75.313
4.1364,74.75,75.236
4.2412,74.841,74.455
4.3459,75.095,74.826
4.4506,75.263,75.486
4.5553,75.266,75.447
4.66,75.069,74.69
4.7647,74.905,74.219
4.8695,74.855,75.256
4.9742,74.893,76.089
5.0789,74.963,74.584
5.1836,74.987,73.898
5.2883,74.986,75.108
5.3931,74.985,75.487
5.4978,75.005,74.824
5.6025,75.037,75.277
5.7072,75.053,75.159
5.812,75.048,75.107
5.9167,75.019,74.93
6.0214,75.02,74.813
6.1261,75.037,74.823
6.2309,75.028,75.304


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_416.csv <==
x,qOut,qIn
0.05236,75.101,74.816
0.15708,74.858,74.529
0.2618,74.776,75.216
0.36652,74.868,75.163
0.47124,75.085,74.788
0.57596,75.101,75.176
0.68068,74.957,74.905
0.7854,74.824,74.559
0.89012,74.877,75.307
0.99484,75.102,75.557
1.0996,75.257,75.01
1.2043,75.25,74.461
1.309,75.032,74.668
1.4137,74.866,75.636
1.5184,74.848,75.331
1.6232,74.918,74.424
1.7279,74.982,75.105
1.8326,74.961,75.634
1.9373,74.951,74.856
2.042,74.987,74.899
2.1468,75.079,74.897
2.2515,75.083,74.664
2.3562,74.995,75.544
2.4609,74.897,75.519
2.5656,74.883,73.812
2.6703,74.984,74.067
2.7751,75.081,75.966
2.8798,75.116,76.054
2.9845,75.052,74.815
3.0892,75.007,74.679
3.1939,75.032,74.747
3.2987,75.091,74.963
3.4034,75.131,74.735
3.5081,75.056,74.679
3.6128,74.906,75.359
3.7176,74.777,75.974
3.8223,74.757,75.193
3.927,74.928,74.746
4.0317,75.168,74.763
4.1364,75.32,74.756
4.2412,75.227,74.288
4.3459,74.909,75.11
4.4506,74.649,75.899
4.5553,74.609,74.859
4.66,74.885,74.364
4.7647,75.229,75.124
4.8695,75.436,75.641
4.9742,75.438,75.352
5.0789,75.2,75.055
5.1836,74.872,75.23
5.2883,74.658,74.259
5.3931,74.642,74.613
5.4978,74.866,75.467
5.6025,75.079,75.128
5.7072,75.122,74.969
5.812,75.043,74.526
5.9167,74.926,74.824
6.0214,75.01,75.363
6.1261,75.172,75.323
6.2309,75.254,75.273


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_417.csv <==
x,qOut,qIn
0.05236,74.969,74.786
0.15708,75,74.668
0.2618,75.114,74.604
0.36652,75.138,75.239
0.47124,74.906,75.23
0.57596,74.651,74.829
0.68068,74.67,75.003
0.7854,74.943,75.026
0.89012,75.377,74.978
0.99484,75.529,74.752
1.0996,75.324,74.922
1.2043,74.948,75.363
1.309,74.631,75.279
1.4137,74.663,75.193
1.5184,74.897,74.852
1.6232,75.14,74.769
1.7279,75.208,74.902
1.8326,75.102,74.863
1.9373,74.954,74.764
2.042,74.855,75.075
2.1468,74.87,75.048
2.2515,74.968,74.988
2.3562,75.097,75.046
2.4609,75.2,74.701
2.5656,75.22,74.805
2.6703,75.111,75.136
2.7751,74.938,75.663
2.8798,74.794,75.45
2.9845,74.766,74.612
3.0892,74.861,74.986
3.1939,74.985,74.909
3.2987,75.067,75.404
3.4034,75.045,74.574
3.5081,74.95,73.875
3.6128,74.877,75.371
3.7176,74.883,75.973
3.8223,75.011,74.569
3.927,75.177,74.633
4.0317,75.261,75.056
4.1364,75.229,75.036
4.2412,75.068,76.028
4.3459,74.925,75.579
4.4506,74.869,73.592
4.5553,74.881,73.821
4.66,74.922,75.846
4.7647,74.939,75.449
4.8695,74.952,74.826
4.9742,74.974,74.859
5.0789,75.002,75.232
5.1836,75.047,75.019
5.2883,75.108,74.789
5.3931,75.137,75.408
5.4978,75.073,75.386
5.6025,74.861,74.401
5.7072,74.687,74.086
5.812,74.682,74.918
5.9167,74.947,75.71
6.0214,75.222,75.608
6.1261,75.282,75.125
6.2309,75.165,74.931


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_418.csv <==
x,qOut,qIn
0.05236,74.928,74.689
0.15708,74.991,74.363
0.2618,75.046,75.032
0.36652,75.041,75.592
0.47124,74.93,75.153
0.57596,74.817,74.493
0.68068,74.804,74.533
0.7854,74.889,75.29
0.89012,75.047,75.428
0.99484,75.149,75.279
1.0996,75.161,74.701
1.2043,75.112,74.403
1.309,75.035,74.717
1.4137,74.998,75.23
1.5184,74.991,75.909
1.6232,74.989,74.698
1.7279,74.96,74.264
1.8326,74.937,75.421
1.9373,74.975,75.324
2.042,75.049,75.358
2.1468,75.119,75.284
2.2515,75.047,74.61
2.3562,74.906,74.547
2.4609,74.816,74.85
2.5656,74.896,74.686
2.6703,75.048,74.874
2.7751,75.074,75.885
2.8798,74.989,75.478
2.9845,74.849,73.931
3.0892,74.962,74.584
3.1939,75.207,75.705
3.2987,75.36,75.304
3.4034,75.192,74.852
3.5081,74.805,75.6
3.6128,74.593,75.247
3.7176,74.667,74.656
3.8223,75.048,74.414
3.927,75.285,74.479
4.0317,75.228,75.105
4.1364,74.994,75.272
4.2412,74.746,75.417
4.3459,74.773,75.538
4.4506,75,74.75
4.5553,75.257,74.817
4.66,75.37,75.167
4.7647,75.217,74.77
4.8695,74.92,74.908
4.9742,74.654,75.182
5.0789,74.581,74.641
5.1836,74.746,74.757
5.2883,75.012,75.251
5.3931,75.251,75.237
5.4978,75.343,75.04
5.6025,75.256,74.463
5.7072,75.09,74.63
5.812,74.945,75.361
5.9167,74.909,74.949
6.0214,74.93,74.233
6.1261,74.936,75.37
6.2309,74.93,76.035


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_419.csv <==
x,qOut,qIn
0.05236,74.957,74.492
0.15708,75.158,74.035
0.2618,75.271,75.391
0.36652,75.229,75.528
0.47124,74.995,74.543
0.57596,74.809,74.955
0.68068,74.791,75.24
0.7854,74.904,74.993
0.89012,75.073,74.83
0.99484,75.169,74.742
1.0996,75.184,75.134
1.2043,75.128,75.409
1.309,75.004,75.594
1.4137,74.879,75.138
1.5184,74.846,74.176
1.6232,74.909,74.486
1.7279,75.042,75.063
1.8326,75.067,74.915
1.9373,74.98,75.448
2.042,74.88,75.667
2.1468,74.874,74.744
2.2515,75.031,74.054
2.3562,75.213,74.605
2.4609,75.294,75.585
2.5656,75.16,75.106
2.6703,74.87,74.861
2.7751,74.664,75.18
2.8798,74.669,75.158
2.9845,74.965,75.015
3.0892,75.28,75.163
3.1939,75.349,74.985
3.2987,75.163,75.015
3.4034,74.773,73.933
3.5081,74.61,74.203
3.6128,74.746,75.912
3.7176,75.023,75.668
3.8223,75.246,74.939
3.927,75.243,74.931
4.0317,75.143,75.214
4.1364,75.048,75.089
4.2412,75.039,74.917
4.3459,74.983,75.167
4.4506,74.831,74.947
4.5553,74.681,74.546
4.66,74.649,75.099
4.7647,74.862,75.473
4.8695,75.147,74.937
4.9742,75.342,74.296
5.0789,75.302,74.557
5.1836,75.12,75.462
5.2883,74.975,76.057
5.3931,74.923,74.876
5.4978,74.975,74.558
5.6025,74.991,75.438
5.7072,74.97,74.95
5.812,74.942,74.7
5.9167,74.936,74.884
6.0214,74.902,74.601
6.1261,74.852,75.441
6.2309,74.848,75.991


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_420.csv <==
x,qOut,qIn
0.05236,75.285,75.104
0.15708,75.18,74.758
0.2618,74.948,74.505
0.36652,74.776,75.342
0.47124,74.84,75.373
0.57596,75.07,74.759
0.68068,75.21,74.814
0.7854,75.189,74.738
0.89012,74.983,75.186
0.99484,74.891,75.585
1.0996,74.946,74.857
1.2043,75.046,74.462
1.309,75.061,74.848
1.4137,74.984,75.022
1.5184,74.959,74.612
1.6232,75.001,74.858
1.7279,75.085,75.917
1.8326,75.041,75.79
1.9373,74.947,74.986
2.042,74.901,74.778
2.1468,74.992,74.159
2.2515,75.071,74.371
2.3562,74.99,75.514
2.4609,74.806,75.185
2.5656,74.62,75.129
2.6703,74.705,74.946
2.7751,75.008,74.896
2.8798,75.35,75.488
2.9845,75.55,74.802
3.0892,75.423,74.477
3.1939,75.068,75.113
3.2987,74.703,75.241
3.4034,74.551,74.854
3.5081,74.719,74.961
3.6128,74.992,75.022
3.7176,75.198,75.24
3.8223,75.192,75.289
3.927,75.081,74.669
4.0317,75.002,74.47
4.1364,74.979,75.255
4.2412,75.001,75.318
4.3459,74.964,74.87
4.4506,74.915,74.56
4.5553,74.911,75.444
4.66,74.992,75.412
4.7647,75.091,74.017
4.8695,75.125,74.175
4.9742,75.085,75.633
5.0789,74.976,75.696
5.1836,74.891,74.676
5.2883,74.884,74.981
5.3931,74.954,75.03
5.4978,75.082,74.305
5.6025,75.156,75.128
5.7072,75.106,75.883
5.812,74.966,75.169
5.9167,74.789,74.453
6.0214,74.768,75.004
6.1261,74.922,75.176
6.2309,75.138,75.231


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_421.csv <==
x,qOut,qIn
0.05236,74.7,75.451
0.15708,74.682,75.036
0.2618,74.866,74.544
0.36652,75.062,74.634
0.47124,75.078,75.103
0.57596,74.966,75.628
0.68068,74.926,75.194
0.7854,75,74.345
0.89012,75.176,74.53
0.99484,75.237,75.05
1.0996,75.165,75.477
1.2043,75.03,75.35
1.309,74.915,75.233
1.4137,74.874,74.848
1.5184,74.9,74.72
1.6232,74.972,75.206
1.7279,75.066,74.315
1.8326,75.074,74.603
1.9373,74.957,75.816
2.042,74.813,75.899
2.1468,74.758,74.16
2.2515,74.956,74.258
2.3562,75.229,75.608
2.4609,75.386,75.644
2.5656,75.244,74.15
2.6703,74.921,74.583
2.7751,74.711,75.857
2.8798,74.713,75.651
2.9845,74.959,74.918
3.0892,75.171,74.968
3.1939,75.23,74.662
3.2987,75.152,74.659
3.4034,74.982,74.769
3.5081,74.865,75.039
3.6128,74.844,75.166
3.7176,74.908,75.528
3.8223,75.026,74.905
3.927,75.15,74.292
4.0317,75.234,75.11
4.1364,75.23,75.373
4.2412,75.09,75.137
4.3459,74.843,75.211
4.4506,74.668,74.547
4.5553,74.666,74.383
4.66,74.9,75.234
4.7647,75.156,75.498
4.8695,75.25,75.494
4.9742,75.18,75.275
5.0789,74.983,73.993
5.1836,74.906,74.269
5.2883,74.957,75.654
5.3931,75.038,75.197
5.4978,75.031,74.943
5.6025,74.895,75.149
5.7072,74.812,74.537
5.812,74.869,75.038
5.9167,75.123,75.495
6.0214,75.316,75.136
6.1261,75.255,74.752
6.2309,75.009,74.956


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_422.csv <==
x,qOut,qIn
0.05236,74.981,74.614
0.15708,75,75.349
0.2618,74.967,76.37
0.36652,74.946,75.336
0.47124,75.007,74.091
0.57596,75.148,74.841
0.68068,75.218,75.096
0.7854,75.15,74.991
0.89012,74.896,74.91
0.99484,74.671,75.049
1.0996,74.659,75.163
1.2043,74.856,75.512
1.309,75.21,74.366
1.4137,75.446,73.934
1.5184,75.416,75.284
1.6232,75.166,75.751
1.7279,74.784,75.112
1.8326,74.623,74.994
1.9373,74.748,74.733
2.042,75.011,74.701
2.1468,75.239,75.249
2.2515,75.219,75.648
2.3562,75.034,75.13
2.4609,74.828,74.477
2.5656,74.741,74.309
2.6703,74.835,74.949
2.7751,75.007,75.713
2.8798,75.148,75.213
2.9845,75.151,74.907
3.0892,75.023,75.159
3.1939,74.928,74.838
3.2987,74.94,75.51
3.4034,75.099,75.014
3.5081,75.152,74.38
3.6128,75.013,74.981
3.7176,74.811,74.853
3.8223,74.716,74.78
3.927,74.895,75.432
4.0317,75.13,75.117
4.1364,75.266,74.709
4.2412,75.177,74.72
4.3459,75.068,75.097
4.4506,75.052,75.49
4.5553,75.077,74.905
4.66,75.05,75.184
4.7647,74.881,75.802
4.8695,74.753,74.549
4.9742,74.756,74.209
5.0789,74.942,75.31
5.1836,75.075,75.604
5.2883,75.062,74.884
5.3931,74.974,74.09
5.4978,74.91,75.333
5.6025,75.002,75.737
5.7072,75.135,75.019
5.812,75.206,74.693
5.9167,75.122,75.257
6.0214,74.975,74.942
6.1261,74.894,74.528
6.2309,74.899,74.747


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_423.csv <==
x,qOut,qIn
0.05236,75.012,75.011
0.15708,75.108,75.443
0.2618,75.135,74.925
0.36652,75.047,74.746
0.47124,74.821,75.27
0.57596,74.725,75.532
0.68068,74.851,75.17
0.7854,75.073,74.518
0.89012,75.231,74.281
0.99484,75.138,75.132
1.0996,74.951,75.316
1.2043,74.825,75.027
1.309,74.884,74.798
1.4137,75.029,75.013
1.5184,75.147,75.513
1.6232,75.203,75.249
1.7279,75.181,75.043
1.8326,75.075,74.775
1.9373,74.905,74.601
2.042,74.753,74.856
2.1468,74.711,74.282
2.2515,74.839,74.711
2.3562,75.016,76.42
2.4609,75.152,75.896
2.5656,75.169,73.797
2.6703,75.164,74.365
2.7751,75.166,75.53
2.8798,75.125,75.355
2.9845,74.975,74.855
3.0892,74.723,75.349
3.1939,74.592,75.32
3.2987,74.674,74.472
3.4034,75.014,75.117
3.5081,75.317,75.588
3.6128,75.358,74.82
3.7176,75.162,75.086
3.8223,74.809,75.178
3.927,74.694,74.882
4.0317,74.856,74.632
4.1364,75.126,74.474
4.2412,75.302,75.485
4.3459,75.199,75.574
4.4506,74.993,74.587
4.5553,74.86,74.397
4.66,74.947,75.332
4.7647,75.133,75.8
4.8695,75.22,74.954
4.9742,75.166,74.334
5.0789,74.963,74.811
5.1836,74.817,75.644
5.2883,74.801,75.378
5.3931,74.88,74.852
5.4978,74.997,74.863
5.6025,75.045,74.452
5.7072,75.042,74.679
5.812,75.026,75.517
5.9167,75.035,75.06
6.0214,75.037,74.727
6.1261,75.01,75.264
6.2309,74.986,74.745


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_424.csv <==
x,qOut,qIn
0.05236,74.867,74.617
0.15708,74.68,74.939
0.2618,74.788,75.087
0.36652,75.044,74.833
0.47124,75.262,75.067
0.57596,75.222,75.372
0.68068,75.051,74.736
0.7854,74.898,74.589
0.89012,74.898,75.332
0.99484,74.98,75.451
1.0996,75.02,75.217
1.2043,75,74.499
1.309,74.928,74.384
1.4137,74.91,75.312
1.5184,74.934,75.218
1.6232,74.967,74.676
1.7279,74.973,75.477
1.8326,74.97,74.896
1.9373,75.006,74.355
2.042,75.071,75.443
2.1468,75.143,75.789
2.2515,75.097,75.007
2.3562,74.942,74.359
2.4609,74.785,74.606
2.5656,74.744,75.185
2.6703,74.886,74.924
2.7751,75.041,74.907
2.8798,75.111,74.732
2.9845,75.016,75.058
3.0892,74.956,75.623
3.1939,75.038,75.447
3.2987,75.182,74.815
3.4034,75.272,74.733
3.5081,75.119,75.253
3.6128,74.878,75.2
3.7176,74.712,74.726
3.8223,74.764,74.422
3.927,74.91,74.83
4.0317,75.016,75.559
4.1364,75.074,75.512
4.2412,75.106,74.736
4.3459,75.181,74.839
4.4506,75.214,75.175
4.5553,75.165,74.494
4.66,75.011,74.19
4.7647,74.871,75.553
4.8695,74.804,76.228
4.9742,74.815,75.328
5.0789,74.889,74.339
5.1836,75.031,74.728
5.2883,75.183,74.948
5.3931,75.24,75.04
5.4978,75.095,75.304
5.6025,74.781,75.001
5.7072,74.58,75.009
5.812,74.626,75.145
5.9167,74.99,74.814
6.0214,75.347,74.713
6.1261,75.436,75.186
6.2309,75.258,75.308


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_425.csv <==
x,qOut,qIn
0.05236,75.033,74.815
0.15708,74.846,74.864
0.2618,74.834,74.618
0.36652,74.971,75.371
0.47124,75.19,75.031
0.57596,75.258,75.002
0.68068,75.158,75.889
0.7854,74.99,74.849
0.89012,74.867,74.086
0.99484,74.899,74.886
1.0996,74.96,75.377
1.2043,74.967,75.348
1.309,74.848,74.938
1.4137,74.791,74.837
1.5184,74.922,75.074
1.6232,75.161,75.657
1.7279,75.394,74.556
1.8326,75.331,73.974
1.9373,75.04,75.072
2.042,74.73,75.687
2.1468,74.622,74.941
2.2515,74.799,74.725
2.3562,75.058,75.275
2.4609,75.249,74.907
2.5656,75.252,74.225
2.6703,75.135,75.396
2.7751,74.992,75.781
2.8798,74.877,75.064
2.9845,74.825,74.428
3.0892,74.85,74.974
3.1939,74.953,75.44
3.2987,75.075,75.037
3.4034,75.141,74.194
3.5081,75.03,74.767
3.6128,74.855,75.714
3.7176,74.759,75.478
3.8223,74.873,75.32
3.927,75.101,75.245
4.0317,75.23,74.032
4.1364,75.205,74.771
4.2412,75.008,75.865
4.3459,74.848,74.904
4.4506,74.793,74.461
4.5553,74.83,74.815
4.66,74.927,74.807
4.7647,75.069,74.843
4.8695,75.202,75.112
4.9742,75.253,75.244
5.0789,75.146,75.174
5.1836,74.957,74.802
5.2883,74.876,74.944
5.3931,74.929,74.616
5.4978,75.093,75.216
5.6025,75.074,75.875
5.7072,74.892,75.26
5.812,74.72,74.548
5.9167,74.743,74.63
6.0214,74.985,75.187
6.1261,75.189,75.285
6.2309,75.232,74.864


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_426.csv <==
x,qOut,qIn
0.05236,75.152,74.574
0.15708,74.983,74.69
0.2618,74.951,74.926
0.36652,75.028,75.491
0.47124,75.143,74.564
0.57596,75.078,74.112
0.68068,74.911,75.609
0.7854,74.783,76.54
0.89012,74.826,74.549
0.99484,75.001,73.923
1.0996,75.127,74.953
1.2043,75.133,75.281
1.309,74.978,74.881
1.4137,74.829,75.144
1.5184,74.796,75.14
1.6232,74.88,74.843
1.7279,75.05,74.992
1.8326,75.205,75.6
1.9373,75.271,75.259
2.042,75.214,74.669
2.1468,75.009,74.854
2.2515,74.786,74.564
2.3562,74.714,74.647
2.4609,74.805,75.33
2.5656,75.028,75.235
2.6703,75.134,74.994
2.7751,75.115,75.147
2.8798,75.065,74.688
2.9845,75.091,74.912
3.0892,75.16,74.985
3.1939,75.1,74.779
3.2987,74.922,75.55
3.4034,74.677,75.554
3.5081,74.676,74.314
3.6128,74.899,74.19
3.7176,75.168,75.262
3.8223,75.293,75.366
3.927,75.146,75.078
4.0317,74.901,74.823
4.1364,74.735,74.889
4.2412,74.796,75.439
4.3459,75.025,75.253
4.4506,75.212,74.509
4.5553,75.248,74.596
4.66,75.052,74.638
4.7647,74.823,74.568
4.8695,74.755,75.64
4.9742,74.858,75.574
5.0789,75.092,74.924
5.1836,75.216,74.876
5.2883,75.196,75.007
5.3931,75.091,75.247
5.4978,74.974,74.879
5.6025,74.874,75.196
5.7072,74.78,75.217
5.812,74.739,74.659
5.9167,74.805,74.495
6.0214,75.018,74.829
6.1261,75.216,75.639
6.2309,75.291,75.387


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_427.csv <==
x,qOut,qIn
0.05236,75.066,75.522
0.15708,75.078,75.357
0.2618,75.122,73.705
0.36652,75.125,74.559
0.47124,75.001,75.884
0.57596,74.787,75.44
0.68068,74.689,74.789
0.7854,74.775,74.776
0.89012,75.059,74.842
0.99484,75.296,74.824
1.0996,75.329,74.914
1.2043,75.173,75.084
1.309,74.872,74.879
1.4137,74.693,74.486
1.5184,74.755,75.056
1.6232,74.982,75.861
1.7279,75.267,75.013
1.8326,75.327,74.383
1.9373,75.153,74.699
2.042,74.899,75.567
2.1468,74.739,75.457
2.2515,74.793,74.688
2.3562,74.906,74.887
2.4609,74.989,74.921
2.5656,74.974,74.571
2.6703,74.997,74.843
2.7751,75.062,75.003
2.8798,75.113,75.479
2.9845,75.073,75.341
3.0892,74.996,74.195
3.1939,75.011,74.476
3.2987,75.098,75.703
3.4034,75.203,75.663
3.5081,75.085,74.693
3.6128,74.84,74.37
3.7176,74.655,74.957
3.8223,74.718,75.206
3.927,74.979,74.684
4.0317,75.17,74.878
4.1364,75.197,74.981
4.2412,75.009,75.575
4.3459,74.891,75.617
4.4506,74.95,74.748
4.5553,75.096,74.421
4.66,75.208,74.694
4.7647,75.1,75.082
4.8695,74.897,75.307
4.9742,74.749,74.958
5.0789,74.789,74.759
5.1836,74.962,75.139
5.2883,75.129,75.181
5.3931,75.223,75.544
5.4978,75.198,74.695
5.6025,75.083,74.424
5.7072,74.927,75.081
5.812,74.805,74.942
5.9167,74.79,74.607
6.0214,74.898,75.334
6.1261,75.016,75.684
6.2309,75.087,74.826


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_428.csv <==
x,qOut,qIn
0.05236,74.808,74.507
0.15708,74.925,74.544
0.2618,75.092,75.129
0.36652,75.203,75.626
0.47124,75.155,74.529
0.57596,74.948,74.473
0.68068,74.779,75.237
0.7854,74.765,74.945
0.89012,74.985,74.994
0.99484,75.221,75.501
1.0996,75.283,75.106
1.2043,75.178,74.643
1.309,74.954,74.686
1.4137,74.863,75.571
1.5184,74.902,75.91
1.6232,74.977,74.791
1.7279,74.979,74.343
1.8326,74.908,74.799
1.9373,74.885,74.945
2.042,74.936,75.309
2.1468,75.053,75.337
2.2515,75.081,74.794
2.3562,75.047,74.504
2.4609,75.029,74.583
2.5656,75.111,75.594
2.6703,75.209,75.568
2.7751,75.151,74.721
2.8798,74.963,74.838
2.9845,74.713,75.284
3.0892,74.732,74.852
3.1939,74.951,74.55
3.2987,75.165,74.442
3.4034,75.156,75.294
3.5081,74.924,75.885
3.6128,74.767,75.328
3.7176,74.806,74.592
3.8223,75.096,74.867
3.927,75.305,74.936
4.0317,75.275,74.825
4.1364,75.065,74.875
4.2412,74.78,74.625
4.3459,74.669,74.659
4.4506,74.752,75.582
4.5553,74.956,75.691
4.66,75.195,74.248
4.7647,75.325,74.879
4.8695,75.267,76.061
4.9742,75.067,74.907
5.0789,74.799,74.333
5.1836,74.691,75.247
5.2883,74.747,74.944
5.3931,74.881,75.266
5.4978,74.988,75.196
5.6025,75.047,74.606
5.7072,75.108,74.972
5.812,75.163,74.889
5.9167,75.188,74.697
6.0214,75.103,74.858
6.1261,74.955,75.825
6.2309,74.831,75.559


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_429.csv <==
x,qOut,qIn
0.05236,74.872,75.224
0.15708,74.923,75.728
0.2618,74.916,75.071
0.36652,74.895,74.223
0.47124,74.925,75.012
0.57596,75.068,75.997
0.68068,75.171,75.145
0.7854,75.157,74.103
0.89012,74.973,74.775
0.99484,74.836,75.587
1.0996,74.859,75.205
1.2043,74.986,75.052
1.309,75.121,74.812
1.4137,75.112,74.881
1.5184,75.036,75.029
1.6232,74.975,74.976
1.7279,74.995,75.066
1.8326,75.014,75.074
1.9373,74.976,74.681
2.042,74.923,74.782
2.1468,74.91,74.765
2.2515,75.016,74.762
2.3562,75.128,75.637
2.4609,75.161,75.567
2.5656,75.041,75.377
2.6703,74.914,74.815
2.7751,74.898,73.861
2.8798,74.957,74.354
2.9845,75.019,75.682
3.0892,74.922,75.779
3.1939,74.79,75.376
3.2987,74.758,74.794
3.4034,74.94,74.788
3.5081,75.236,75.229
3.6128,75.39,74.74
3.7176,75.304,74.868
3.8223,74.913,74.758
3.927,74.556,74.566
4.0317,74.525,75.551
4.1364,74.8,75.163
4.2412,75.289,74.932
4.3459,75.549,75.271
4.4506,75.449,74.633
4.5553,75.13,75.048
4.66,74.782,75.922
4.7647,74.721,75.318
4.8695,74.84,74.036
4.9742,74.989,74.77
5.0789,75.026,75.321
5.1836,75.002,74.57
5.2883,74.987,75.041
5.3931,74.989,75.028
5.4978,74.995,74.388
5.6025,75.019,75.222
5.7072,75.097,75.76
5.812,75.187,74.941
5.9167,75.225,74.732
6.0214,75.11,75.305
6.1261,74.948,74.96
6.2309,74.84,74.457


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_430.csv <==
x,qOut,qIn
0.05236,75.06,75.441
0.15708,74.914,75.049
0.2618,74.755,74.578
0.36652,74.663,74.974
0.47124,74.708,75.44
0.57596,74.928,75.031
0.68068,75.199,74.578
0.7854,75.384,74.744
0.89012,75.359,75.081
0.99484,75.127,74.632
1.0996,74.885,75.352
1.2043,74.764,75.977
1.309,74.858,75.036
1.4137,75.019,74.157
1.5184,75.115,74.129
1.6232,75.117,75.295
1.7279,75.021,75.781
1.8326,74.906,74.663
1.9373,74.833,74.439
2.042,74.848,74.745
2.1468,74.987,75.636
2.2515,75.197,75.547
2.3562,75.296,74.672
2.4609,75.215,74.574
2.5656,74.909,75.34
2.6703,74.689,75.037
2.7751,74.722,74.545
2.8798,74.918,75.359
2.9845,75.13,75.236
3.0892,75.101,74.839
3.1939,74.975,75.158
3.2987,74.906,74.439
3.4034,75.027,74.474
3.5081,75.163,75.257
3.6128,75.138,75.591
3.7176,74.996,75.155
3.8223,74.831,75.02
3.927,74.904,74.803
4.0317,75.109,74.686
4.1364,75.268,75.317
4.2412,75.207,75.098
4.3459,74.941,74.315
4.4506,74.703,75.242
4.5553,74.632,75.578
4.66,74.819,74.507
4.7647,75.094,75.001
4.8695,75.259,75.357
4.9742,75.253,75.255
5.0789,75.049,74.794
5.1836,74.883,74.861
5.2883,74.876,75.26
5.3931,74.977,74.795
5.4978,75.099,74.313
5.6025,75.077,74.911
5.7072,74.992,75.251
5.812,74.937,75.216
5.9167,74.987,75.773
6.0214,75.086,75.463
6.1261,75.148,74.308
6.2309,75.144,74.493


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_431.csv <==
x,qOut,qIn
0.05236,74.969,74.281
0.15708,75.182,75.175
0.2618,75.224,76.078
0.36652,75.089,74.817
0.47124,74.813,75.061
0.57596,74.686,75.754
0.68068,74.793,74.487
0.7854,75.034,74.241
0.89012,75.276,75.065
0.99484,75.257,75.273
1.0996,75.041,74.859
1.2043,74.822,74.94
1.309,74.801,75.296
1.4137,75.041,75.006
1.5184,75.276,74.891
1.6232,75.338,74.662
1.7279,75.103,75.223
1.8326,74.817,75.07
1.9373,74.695,74.82
2.042,74.748,75.285
2.1468,74.932,74.961
2.2515,75.063,74.593
2.3562,75.122,75.059
2.4609,75.12,75.443
2.5656,75.069,74.786
2.6703,74.982,74.111
2.7751,74.912,74.603
2.8798,74.895,75.805
2.9845,74.955,75.841
3.0892,75.029,74.891
3.1939,75.073,74.653
3.2987,75.081,74.683
3.4034,75.06,75.145
3.5081,75.02,75.017
3.6128,74.935,74.631
3.7176,74.829,74.801
3.8223,74.736,75.025
3.927,74.803,74.837
4.0317,75.029,75.609
4.1364,75.286,75.629
4.2412,75.423,74.729
4.3459,75.262,74.666
4.4506,74.962,74.733
4.5553,74.718,75.478
4.66,74.714,75.326
4.7647,74.847,74.424
4.8695,74.953,74.725
4.9742,75.015,75.096
5.0789,75.056,75.036
5.1836,75.171,75.1
5.2883,75.236,74.84
5.3931,75.191,75.223
5.4978,74.995,75.527
5.6025,74.884,74.35
5.7072,74.942,74.057
5.812,75.067,75.135
5.9167,75.122,75.638
6.0214,74.975,75.136
6.1261,74.817,75.114
6.2309,74.782,74.797


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_432.csv <==
x,qOut,qIn
0.05236,75.266,75.069
0.15708,75.33,74.869
0.2618,75.122,75.191
0.36652,74.856,74.908
0.47124,74.752,75.369
0.57596,74.852,75.485
0.68068,74.97,74.417
0.7854,75.03,74.418
0.89012,74.991,75.598
0.99484,74.988,75.69
1.0996,75.036,74.5
1.2043,75.094,74.367
1.309,75.11,75.232
1.4137,75.075,75.529
1.5184,75.04,75.008
1.6232,75.02,74.496
1.7279,75.014,74.801
1.8326,74.984,75.268
1.9373,74.959,75.432
2.042,74.966,75.045
2.1468,75.02,74.418
2.2515,75.05,75.355
2.3562,75.027,75.718
2.4609,74.985,74.599
2.5656,74.966,74.976
2.6703,74.994,75.63
2.7751,75.007,74.605
2.8798,74.993,74.41
2.9845,74.957,75.246
3.0892,74.987,74.864
3.1939,75.055,74.649
3.2987,75.11,75.284
3.4034,75.096,75.077
3.5081,75.059,74.875
3.6128,75.046,75.176
3.7176,75.041,74.936
3.8223,75.009,75.273
3.927,74.919,75.362
4.0317,74.845,74.929
4.1364,74.828,74.265
4.2412,74.888,74.204
4.3459,74.959,75.247
4.4506,75.011,75.97
4.5553,75.047,75.954
4.66,75.069,74.632
4.7647,75.097,74.027
4.8695,75.133,74.89
4.9742,75.14,75.285
5.0789,75.081,74.965
5.1836,74.874,75.212
5.2883,74.652,75.308
5.3931,74.578,75.156
5.4978,74.799,74.187
5.6025,75.226,74.535
5.7072,75.51,75.778
5.812,75.487,75.206
5.9167,75.045,74.354
6.0214,74.639,75.256
6.1261,74.606,75.255
6.2309,74.871,75.006


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_433.csv <==
x,qOut,qIn
0.05236,74.968,74.8
0.15708,75.271,75.266
0.2618,75.305,75.047
0.36652,75.11,74.642
0.47124,74.8,74.738
0.57596,74.778,75.356
0.68068,74.953,75.4
0.7854,75.136,74.756
0.89012,75.137,75.041
0.99484,75.03,75.24
1.0996,74.982,74.814
1.2043,75,74.512
1.309,75.05,75.337
1.4137,74.982,75.827
1.5184,74.888,74.685
1.6232,74.86,74.481
1.7279,74.971,75.166
1.8326,75.111,74.96
1.9373,75.154,75.095
2.042,75.091,75.035
2.1468,74.938,74.222
2.2515,74.855,74.95
2.3562,74.887,75.894
2.4609,74.99,75.216
2.5656,75.104,75.353
2.6703,75.128,75.368
2.7751,75.077,74.556
2.8798,75,74.541
2.9845,74.948,74.392
3.0892,74.917,74.833
3.1939,74.877,75.468
3.2987,74.857,75.684
3.4034,74.891,74.309
3.5081,75.072,74.429
3.6128,75.293,75.654
3.7176,75.408,75.592
3.8223,75.272,74.549
3.927,74.916,74.818
4.0317,74.624,75.476
4.1364,74.548,75.464
4.2412,74.779,74.509
4.3459,75.055,74.405
4.4506,75.189,74.693
4.5553,75.17,75.468
4.66,75.02,75.961
4.7647,74.939,75.041
4.8695,74.978,74.071
4.9742,75.084,74.438
5.0789,75.187,75.166
5.1836,75.158,75.404
5.2883,75.011,75.419
5.3931,74.837,75.196
5.4978,74.733,74.181
5.6025,74.826,74.463
5.7072,75.046,75.757
5.812,75.24,75.467
5.9167,75.248,74.412
6.0214,74.993,74.822
6.1261,74.742,75.609
6.2309,74.685,75.073


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_434.csv <==
x,qOut,qIn
0.05236,74.984,74.826
0.15708,75.185,75.246
0.2618,75.247,75.067
0.36652,75.149,75.014
0.47124,74.918,75.016
0.57596,74.835,74.639
0.68068,74.885,74.308
0.7854,74.966,75.708
0.89012,74.963,75.638
0.99484,74.914,74.44
1.0996,74.945,74.971
1.2043,75.05,75.141
1.309,75.19,74.656
1.4137,75.182,74.651
1.5184,75.033,74.579
1.6232,74.852,75.419
1.7279,74.753,75.617
1.8326,74.845,74.537
1.9373,75.06,74.671
2.042,75.271,75.057
2.1468,75.354,75.173
2.2515,75.183,75.507
2.3562,74.877,75.079
2.4609,74.625,75.045
2.5656,74.61,75.012
2.6703,74.838,74.754
2.7751,75.095,74.624
2.8798,75.241,74.733
2.9845,75.164,75.058
3.0892,74.981,75.538
3.1939,74.874,75.124
3.2987,74.908,74.596
3.4034,75.115,74.867
3.5081,75.292,75.429
3.6128,75.284,75.554
3.7176,75.106,74.833
3.8223,74.812,74.248
3.927,74.678,74.803
4.0317,74.747,75.088
4.1364,74.924,75.441
4.2412,75.088,75.337
4.3459,75.12,74.959
4.4506,75.087,74.412
4.5553,75.054,74.895
4.66,75.079,75.763
4.7647,75.087,75.166
4.8695,74.997,74.308
4.9742,74.854,74.382
5.0789,74.722,75.545
5.1836,74.803,75.21
5.2883,75.02,75.033
5.3931,75.215,75.284
5.4978,75.221,74.874
5.6025,75.061,74.383
5.7072,74.944,74.942
5.812,74.932,75.775
5.9167,75.035,74.447
6.0214,75.016,73.92
6.1261,74.916,75.599
6.2309,74.864,75.58


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_435.csv <==
x,qOut,qIn
0.05236,74.868,75.279
0.15708,74.851,75.313
0.2618,74.948,75.903
0.36652,75.113,74.8
0.47124,75.277,73.861
0.57596,75.298,74.949
0.68068,75.156,75.63
0.7854,74.928,75.463
0.89012,74.705,74.976
0.99484,74.662,74.601
1.0996,74.822,74.671
1.2043,75.087,75.432
1.309,75.343,74.934
1.4137,75.35,74.607
1.5184,75.104,75.051
1.6232,74.793,75.452
1.7279,74.632,74.572
1.8326,74.827,74.548
1.9373,75.132,75.587
2.042,75.316,75.677
2.1468,75.177,74.704
2.2515,74.908,75.077
2.3562,74.794,75.31
2.4609,74.865,74.789
2.5656,75.077,74.609
2.6703,75.116,74.857
2.7751,75.015,75.039
2.8798,74.908,74.86
2.9845,74.928,74.776
3.0892,75.07,75.227
3.1939,75.198,75.726
3.2987,75.248,75.109
3.4034,75.179,74.646
3.5081,75.053,74.644
3.6128,74.918,74.897
3.7176,74.81,75.384
3.8223,74.757,75.736
3.927,74.775,74.759
4.0317,74.864,73.871
4.1364,75.001,75.139
4.2412,75.157,75.359
4.3459,75.235,74.51
4.4506,75.169,75.079
4.5553,75.012,75.464
4.66,74.836,74.977
4.7647,74.853,74.833
4.8695,75.012,74.868
4.9742,75.162,75.04
5.0789,75.143,75.164
5.1836,74.938,74.719
5.2883,74.783,74.461
5.3931,74.788,75.16
5.4978,75.011,75.629
5.6025,75.187,74.909
5.7072,75.193,75.096
5.812,75.086,75.145
5.9167,74.956,75
6.0214,74.939,75.029
6.1261,74.952,74.206
6.2309,74.942,74.785


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_436.csv <==
x,qOut,qIn
0.05236,75.037,74.6
0.15708,75.046,74.366
0.2618,75,74.969
0.36652,74.968,75.302
0.47124,75.017,75.418
0.57596,75.144,75.264
0.68068,75.235,74.763
0.7854,75.231,74.856
0.89012,75.095,74.853
0.99484,74.963,74.504
1.0996,74.889,75.022
1.2043,74.857,75.71
1.309,74.827,74.627
1.4137,74.831,73.794
1.5184,74.945,75.662
1.6232,75.118,76.104
1.7279,75.271,74.331
1.8326,75.198,74.711
1.9373,74.982,75.497
2.042,74.789,75.354
2.1468,74.782,74.554
2.2515,74.932,74.312
2.3562,75.051,75.264
2.4609,75.079,75.36
2.5656,74.987,75.19
2.6703,74.947,75.62
2.7751,74.997,75.236
2.8798,75.088,74.286
2.9845,75.156,74.279
3.0892,75.119,74.725
3.1939,75.005,75.484
3.2987,74.878,75.999
3.4034,74.796,74.856
3.5081,74.847,74.239
3.6128,75.027,74.851
3.7176,75.238,75.348
3.8223,75.367,75.075
3.927,75.196,74.766
4.0317,74.843,74.704
4.1364,74.556,74.901
4.2412,74.584,75.693
4.3459,74.945,75.361
4.4506,75.292,74.673
4.5553,75.423,74.949
4.66,75.186,75.407
4.7647,74.877,74.847
4.8695,74.75,74.177
4.9742,74.808,74.773
5.0789,74.984,75.252
5.1836,75.028,74.978
5.2883,75.011,75.229
5.3931,75.023,74.691
5.4978,75.145,74.764
5.6025,75.251,75.56
5.7072,75.205,75.605
5.812,75.036,74.974
5.9167,74.806,74.832
6.0214,74.725,75.164
6.1261,74.794,74.959
6.2309,74.928,75.221


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_437.csv <==
x,qOut,qIn
0.05236,75.03,75.146
0.15708,75.242,75.064
0.2618,75.23,74.817
0.36652,75.058,74.967
0.47124,74.835,75.336
0.57596,74.821,74.961
0.68068,74.942,74.789
0.7854,75.062,74.661
0.89012,75.043,74.912
0.99484,74.93,75.873
1.0996,74.885,75.411
1.2043,74.945,74.748
1.309,75.103,75.025
1.4137,75.174,74.804
1.5184,75.13,74.391
1.6232,75.027,75.035
1.7279,74.93,75.245
1.8326,74.874,74.706
1.9373,74.869,75.062
2.042,74.936,75.511
2.1468,75.1,75.141
2.2515,75.281,74.54
2.3562,75.3,74.123
2.4609,75.136,74.739
2.5656,74.807,75.728
2.6703,74.644,75.076
2.7751,74.727,74.984
2.8798,74.951,75.606
2.9845,75.17,74.801
3.0892,75.236,74.416
3.1939,75.163,75.015
3.2987,74.999,75.407
3.4034,74.79,74.809
3.5081,74.649,74.791
3.6128,74.689,75.171
3.7176,74.891,74.505
3.8223,75.209,74.572
3.927,75.389,75.54
4.0317,75.333,75.775
4.1364,75.125,75.091
4.2412,74.885,74.756
4.3459,74.85,74.785
4.4506,74.951,74.887
4.5553,75.051,75.641
4.66,75.012,74.933
4.7647,74.842,74.3
4.8695,74.726,74.882
4.9742,74.757,75.184
5.0789,74.991,74.527
5.1836,75.233,74.696
5.2883,75.306,75.938
5.3931,75.208,75.766
5.4978,74.974,74.012
5.6025,74.892,74.252
5.7072,74.975,75.492
5.812,75.086,75.728
5.9167,75.065,74.741
6.0214,74.862,74.281
6.1261,74.722,74.968
6.2309,74.757,75.421


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_438.csv <==
x,qOut,qIn
0.05236,74.975,74.861
0.15708,74.965,74.579
0.2618,74.909,75.27
0.36652,74.884,75.008
0.47124,74.954,75.034
0.57596,75.128,75.71
0.68068,75.296,75.617
0.7854,75.358,74.563
0.89012,75.221,74.087
0.99484,74.937,74.865
1.0996,74.706,75.697
1.2043,74.63,75.441
1.309,74.767,74.798
1.4137,74.947,75.168
1.5184,75.095,74.871
1.6232,75.2,74.586
1.7279,75.263,75.135
1.8326,75.215,75.363
1.9373,75.025,74.854
2.042,74.806,74.773
2.1468,74.691,75.806
2.2515,74.861,75.036
2.3562,75.134,73.909
2.4609,75.311,74.693
2.5656,75.208,75.326
2.6703,74.935,74.81
2.7751,74.764,75.352
2.8798,74.779,75.378
2.9845,75.001,74.955
3.0892,75.176,74.727
3.1939,75.209,74.414
3.2987,75.119,74.866
3.4034,74.939,76.088
3.5081,74.778,75.129
3.6128,74.731,74.024
3.7176,74.825,74.433
3.8223,75.064,75.811
3.927,75.26,76.027
4.0317,75.255,74.773
4.1364,75.081,74.375
4.2412,74.812,75.056
4.3459,74.755,75.187
4.4506,74.896,74.934
4.5553,75.078,74.934
4.66,75.125,75.038
4.7647,74.986,75.003
4.8695,74.881,75.094
4.9742,74.916,74.759
5.0789,75.156,74.867
5.1836,75.314,75.451
5.2883,75.241,74.835
5.3931,75.026,74.523
5.4978,74.809,75.152
5.6025,74.852,74.931
5.7072,75.018,75.1
5.812,75.145,75.612
5.9167,75.082,75.526
6.0214,74.942,74.949
6.1261,74.878,74.247
6.2309,74.899,74.779


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_439.csv <==
x,qOut,qIn
0.05236,75.205,75.06
0.15708,75.01,74.861
0.2618,74.786,75.494
0.36652,74.632,75.456
0.47124,74.633,74.895
0.57596,74.864,74.699
0.68068,75.203,74.884
0.7854,75.452,75.257
0.89012,75.418,75.496
0.99484,75.047,74.881
1.0996,74.681,74.373
1.2043,74.553,75.108
1.309,74.837,74.847
1.4137,75.21,74.606
1.5184,75.363,75.41
1.6232,75.272,74.817
1.7279,74.98,74.849
1.8326,74.863,75.511
1.9373,74.952,74.932
2.042,75.104,74.894
2.1468,75.15,75.219
2.2515,75.009,75.146
2.3562,74.863,75.215
2.4609,74.809,74.58
2.5656,74.91,74.765
2.6703,74.99,75.557
2.7751,74.981,75.34
2.8798,74.933,74.82
2.9845,74.914,74.448
3.0892,75.009,75.27
3.1939,75.134,75.21
3.2987,75.208,75.031
3.4034,75.157,74.835
3.5081,75.028,74.553
3.6128,74.927,74.869
3.7176,74.902,75.52
3.8223,74.977,75.769
3.927,75.048,74.682
4.0317,75.055,74.098
4.1364,75.012,74.846
4.2412,74.95,75.85
4.3459,74.946,74.868
4.4506,74.961,74.176
4.5553,74.968,75.132
4.66,74.937,75.09
4.7647,74.961,74.459
4.8695,75.063,75.362
4.9742,75.164,75.351
5.0789,75.167,75.197
5.1836,75.005,75.318
5.2883,74.855,74.887
5.3931,74.816,74.534
5.4978,74.953,74.784
5.6025,75.042,74.808
5.7072,75,74.647
5.812,74.912,75.318
5.9167,74.886,76.336
6.0214,75.025,75.263
6.1261,75.192,73.888
6.2309,75.281,74.374


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_440.csv <==
x,qOut,qIn
0.05236,75.101,75.028
0.15708,75.298,74.943
0.2618,75.346,74.312
0.36652,75.221,74.698
0.47124,74.921,75.678
0.57596,74.711,75.413
0.68068,74.742,74.918
0.7854,74.948,74.842
0.89012,75.216,74.715
0.99484,75.28,75.14
1.0996,75.133,75.591
1.2043,74.895,74.667
1.309,74.7,74.506
1.4137,74.698,75.319
1.5184,74.853,75.13
1.6232,75.065,75.259
1.7279,75.232,74.624
1.8326,75.244,74.179
1.9373,75.135,75.31
2.042,75,76.252
2.1468,74.933,74.715
2.2515,74.953,73.806
2.3562,74.971,75.186
2.4609,74.961,75.457
2.5656,74.916,74.268
2.6703,74.931,75.085
2.7751,74.976,75.89
2.8798,75.014,75.213
2.9845,75.004,74.254
3.0892,75.032,74.336
3.1939,75.109,75.634
3.2987,75.153,75.852
3.4034,75.062,74.836
3.5081,74.829,74.875
3.6128,74.697,74.734
3.7176,74.759,74.805
3.8223,75.058,75.285
3.927,75.249,75.215
4.0317,75.186,74.875
4.1364,74.982,74.947
4.2412,74.795,75.116
4.3459,74.886,75.116
4.4506,75.099,74.982
4.5553,75.251,74.886
4.66,75.169,74.879
4.7647,74.946,74.907
4.8695,74.815,74.718
4.9742,74.842,74.888
5.0789,75.04,74.572
5.1836,75.158,74.991
5.2883,75.138,76.105
5.3931,75.051,75.427
5.4978,74.985,74.607
5.6025,75.005,74.849
5.7072,75.01,74.859
5.812,74.958,74.791
5.9167,74.823,75.181
6.0214,74.729,75.594
6.1261,74.75,74.958
6.2309,74.882,74.792


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_441.csv <==
x,qOut,qIn
0.05236,75.14,75.318
0.15708,75.254,75.384
0.2618,75.226,74.779
0.36652,75.076,74.807
0.47124,74.83,75.129
0.57596,74.646,75.324
0.68068,74.658,74.853
0.7854,74.846,74.932
0.89012,75.15,75.525
0.99484,75.292,75.004
1.0996,75.212,74.277
1.2043,75.026,74.4
1.309,74.879,74.962
1.4137,74.918,75.258
1.5184,75.016,75.613
1.6232,75.087,75.243
1.7279,75.063,74.27
1.8326,75.076,74.912
1.9373,75.126,75.785
2.042,75.132,75.027
2.1468,74.998,74.283
2.2515,74.756,74.794
2.3562,74.633,75.346
2.4609,74.706,75.039
2.5656,74.997,75.414
2.6703,75.233,75.461
2.7751,75.279,74.723
2.8798,75.175,74.717
2.9845,74.995,75.044
3.0892,74.919,75.038
3.1939,74.906,75.013
3.2987,74.902,75.329
3.4034,74.852,75.044
3.5081,74.865,74.804
3.6128,75.001,74.39
3.7176,75.177,74.392
3.8223,75.286,76.131
3.927,75.166,76.227
4.0317,74.964,74.352
4.1364,74.839,74.106
4.2412,74.932,75.039
4.3459,75.119,74.947
4.4506,75.184,74.929
4.5553,75.084,75.168
4.66,74.819,75.36
4.7647,74.683,75.027
4.8695,74.793,74.118
4.9742,75.055,75.252
5.0789,75.335,75.352
5.1836,75.323,74.265
5.2883,75.057,75.203
5.3931,74.757,75.761
5.4978,74.658,75.209
5.6025,74.869,74.712
5.7072,75.115,74.031
5.812,75.225,74.454
5.9167,75.068,75.702
6.0214,74.877,75.67
6.1261,74.835,74.848
6.2309,74.94,74.392


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_442.csv <==
x,qOut,qIn
0.05236,75.089,75.422
0.15708,75.414,75.401
0.2618,75.401,74.786
0.36652,75.108,74.562
0.47124,74.664,74.974
0.57596,74.574,75.482
0.68068,74.816,75.431
0.7854,75.146,74.763
0.89012,75.295,74.863
0.99484,75.148,75.364
1.0996,74.953,74.634
1.2043,74.858,74.544
1.309,74.964,75.141
1.4137,75.045,74.919
1.5184,75.028,74.918
1.6232,74.984,75.198
1.7279,75.004,75.078
1.8326,75.119,74.411
1.9373,75.171,74.832
2.042,75.108,75.698
2.1468,74.908,75.049
2.2515,74.779,74.426
2.3562,74.789,75.357
2.4609,74.889,75.571
2.5656,75.003,74.988
2.6703,75.042,74.91
2.7751,75.024,74.405
2.8798,74.983,74.399
2.9845,74.945,75.31
3.0892,74.945,75.449
3.1939,74.997,75.405
3.2987,75.083,74.739
3.4034,75.174,75.136
3.5081,75.21,75.598
3.6128,75.164,74.829
3.7176,75.048,74.176
3.8223,74.874,75.139
3.927,74.723,75.448
4.0317,74.698,74.937
4.1364,74.818,74.892
4.2412,75.076,74.5
4.3459,75.288,74.986
4.4506,75.328,75.526
4.5553,75.212,75.13
4.66,74.991,75.229
4.7647,74.862,75.284
4.8695,74.851,74.791
4.9742,74.909,74.185
5.0789,74.977,74.632
5.1836,74.993,75.84
5.2883,74.963,76.08
5.3931,74.926,75.175
5.4978,74.921,73.904
5.6025,75.036,74.313
5.7072,75.198,75.53
5.812,75.278,75.033
5.9167,75.143,75.302
6.0214,74.829,75.613
6.1261,74.638,74.584
6.2309,74.703,74.412


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_443.csv <==
x,qOut,qIn
0.05236,75.122,74.487
0.15708,75.22,74.912
0.2618,75.206,75.308
0.36652,75.102,75.314
0.47124,74.93,74.608
0.57596,74.808,74.755
0.68068,74.836,75.47
0.7854,74.982,75.897
0.89012,75.186,74.363
0.99484,75.216,73.835
1.0996,75.058,75.225
1.2043,74.844,76.13
1.309,74.725,74.772
1.4137,74.827,74.159
1.5184,75.008,75.364
1.6232,75.155,75.329
1.7279,75.171,74.527
1.8326,75.126,75.164
1.9373,75.064,75.055
2.042,74.995,75.098
2.1468,74.913,74.74
2.2515,74.886,74.496
2.3562,74.965,75.441
2.4609,75.085,75.523
2.5656,75.158,75.118
2.6703,75.045,75.253
2.7751,74.883,75.019
2.8798,74.8,74.763
2.9845,74.903,74.078
3.0892,75.034,74.985
3.1939,75.051,75.74
3.2987,74.985,75.265
3.4034,74.899,74.932
3.5081,74.98,75.207
3.6128,75.157,74.599
3.7176,75.298,75.105
3.8223,75.275,75.823
3.927,75.044,74.659
4.0317,74.781,74.036
4.1364,74.643,74.691
4.2412,74.756,75.032
4.3459,75.01,75.072
4.4506,75.193,75.501
4.5553,75.234,75.328
4.66,75.096,74.875
4.7647,75.013,74.849
4.8695,75.046,74.577
4.9742,75.1,74.984
5.0789,75.049,74.96
5.1836,74.809,74.819
5.2883,74.627,75.517
5.3931,74.65,75.195
5.4978,74.971,75.103
5.6025,75.3,75.21
5.7072,75.383,74.47
5.812,75.222,74.429
5.9167,74.877,75.552
6.0214,74.697,75.542
6.1261,74.743,75.082
6.2309,74.925,74.628


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_444.csv <==
x,qOut,qIn
0.05236,75.134,75.027
0.15708,75.181,74.971
0.2618,75.061,74.907
0.36652,74.859,74.685
0.47124,74.685,74.172
0.57596,74.688,75.202
0.68068,74.806,76.569
0.7854,74.968,75.361
0.89012,75.104,74.07
0.99484,75.212,74.882
1.0996,75.25,75.112
1.2043,75.185,75.075
1.309,74.987,74.99
1.4137,74.751,75.427
1.5184,74.652,75.458
1.6232,74.746,74.519
1.7279,75.048,74.601
1.8326,75.326,75.084
1.9373,75.373,75.436
2.042,75.188,75.353
2.1468,74.817,74.526
2.2515,74.663,74.418
2.3562,74.82,75.032
2.4609,75.123,75.727
2.5656,75.361,74.835
2.6703,75.265,74.44
2.7751,75.006,75.23
2.8798,74.799,75.187
2.9845,74.837,75.023
3.0892,75.016,75.427
3.1939,75.11,74.873
3.2987,75.074,74.32
3.4034,74.904,75.503
3.5081,74.847,75.751
3.6128,74.931,74.509
3.7176,75.062,74.186
3.8223,75.127,74.949
3.927,75.06,75.386
4.0317,74.977,75.698
4.1364,74.945,74.673
4.2412,75.008,74.706
4.3459,75.056,75.133
4.4506,75.046,74.654
4.5553,75.003,74.944
4.66,74.959,75.671
4.7647,74.921,74.911
4.8695,74.892,74.571
4.9742,74.903,75.157
5.0789,74.995,75.289
5.1836,75.122,75.016
5.2883,75.133,75.208
5.3931,75.014,74.849
5.4978,74.791,74.743
5.6025,74.756,74.979
5.7072,74.922,74.621
5.812,75.138,74.806
5.9167,75.228,74.955
6.0214,75.121,75.098
6.1261,75.015,75.515
6.2309,75.002,75.089


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_445.csv <==
x,qOut,qIn
0.05236,75.137,74.631
0.15708,75.126,75.325
0.2618,75.082,76.228
0.36652,75.013,75.287
0.47124,74.92,74.256
0.57596,74.904,74.831
0.68068,74.99,74.823
0.7854,75.097,74.567
0.89012,75.119,75.224
0.99484,74.937,75.824
1.0996,74.758,75.223
1.2043,74.753,74.919
1.309,75.06,74.473
1.4137,75.414,74.588
1.5184,75.468,75.429
1.6232,75.202,75.164
1.7279,74.677,74.661
1.8326,74.455,75.255
1.9373,74.634,75.019
2.042,75.014,74.696
2.1468,75.351,75.628
2.2515,75.387,75.308
2.3562,75.201,74.567
2.4609,74.95,74.457
2.5656,74.793,75.349
2.6703,74.815,75.802
2.7751,74.917,74.675
2.8798,75.012,74.433
2.9845,75.022,74.876
3.0892,75.014,75.233
3.1939,75.042,75.179
3.2987,75.085,75.062
3.4034,75.099,74.704
3.5081,75.02,74.598
3.6128,74.937,75.268
3.7176,74.915,75.51
3.8223,74.998,74.716
3.927,75.052,74.879
4.0317,75.014,75.602
4.1364,74.939,75.212
4.2412,74.901,74.388
4.3459,74.981,74.899
4.4506,75.056,75.283
4.5553,75.062,74.923
4.66,74.954,74.33
4.7647,74.906,74.625
4.8695,74.982,75.84
4.9742,75.117,75.465
5.0789,75.217,74.492
5.1836,75.171,75.097
5.2883,75.052,75.283
5.3931,74.936,75.425
5.4978,74.882,74.986
5.6025,74.853,74.041
5.7072,74.835,74.76
5.812,74.845,75.823
5.9167,74.901,75.321
6.0214,74.996,74.573
6.1261,75.079,74.671
6.2309,75.13,74.874


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_446.csv <==
x,qOut,qIn
0.05236,75.111,75.223
0.15708,74.992,75.514
0.2618,74.932,74.812
0.36652,74.921,75.046
0.47124,74.921,75.33
0.57596,74.885,74.495
0.68068,74.896,74.504
0.7854,74.975,75.189
0.89012,75.122,75.055
0.99484,75.155,74.49
1.0996,75.046,75.351
1.2043,74.909,75.907
1.309,74.879,74.705
1.4137,75.047,74.642
1.5184,75.204,74.392
1.6232,75.218,74.312
1.7279,74.992,75.817
1.8326,74.763,75.895
1.9373,74.721,75.1
2.042,74.855,74.689
2.1468,75.101,74.594
2.2515,75.256,74.89
2.3562,75.242,75.26
2.4609,75.074,74.973
2.5656,74.781,74.835
2.6703,74.58,75.283
2.7751,74.64,75.263
2.8798,74.916,74.691
2.9845,75.314,74.914
3.0892,75.469,75.477
3.1939,75.299,75.169
3.2987,74.975,74.407
3.4034,74.709,74.562
3.5081,74.764,75.309
3.6128,74.964,75.129
3.7176,75.135,75.334
3.8223,75.116,75.727
3.927,75.022,74.996
4.0317,74.99,74.255
4.1364,75.017,74.866
4.2412,75.067,75.369
4.3459,74.985,74.974
4.4506,74.833,74.644
4.5553,74.73,74.953
4.66,74.789,75.055
4.7647,75.033,74.615
4.8695,75.291,74.999
4.9742,75.421,75.607
5.0789,75.297,75.251
5.1836,75.019,74.584
5.2883,74.828,74.704
5.3931,74.804,75.053
5.4978,74.972,75.592
5.6025,75.055,75.033
5.7072,74.997,74.087
5.812,74.895,74.582
5.9167,74.869,75.782
6.0214,75.004,75.766
6.1261,75.148,74.559
6.2309,75.207,74.257


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_447.csv <==
x,qOut,qIn
0.05236,74.89,74.669
0.15708,75.075,75.187
0.2618,75.178,75.598
0.36652,75.143,75.162
0.47124,74.939,74.676
0.57596,74.791,75.133
0.68068,74.848,75.071
0.7854,75.054,74.947
0.89012,75.311,75.061
0.99484,75.285,75.001
1.0996,75.008,74.821
1.2043,74.711,74.76
1.309,74.642,75.542
1.4137,74.91,75.254
1.5184,75.197,74.454
1.6232,75.314,74.827
1.7279,75.121,74.915
1.8326,74.915,74.776
1.9373,74.874,75.354
2.042,74.953,75.071
2.1468,75.049,75.326
2.2515,75.018,75.057
2.3562,74.976,74.263
2.4609,74.977,75.408
2.5656,75.046,75.633
2.6703,75.024,74.515
2.7751,74.928,74.793
2.8798,74.856,75.466
2.9845,74.909,74.389
3.0892,75.053,74.221
3.1939,75.131,74.941
3.2987,75.108,75.222
3.4034,74.976,75.362
3.5081,74.931,75.486
3.6128,75.023,75.481
3.7176,75.171,74.64
3.8223,75.274,74.663
3.927,75.169,75.336
4.0317,74.919,74.881
4.1364,74.671,74.807
4.2412,74.566,75.314
4.3459,74.686,75.151
4.4506,74.943,74.651
4.5553,75.218,74.988
4.66,75.398,75.42
4.7647,75.364,75.074
4.8695,75.148,74.542
4.9742,74.895,74.663
5.0789,74.756,75.076
5.1836,74.841,75.22
5.2883,75.002,74.814
5.3931,75.122,74.954
5.4978,75.096,75.599
5.6025,75.03,75.303
5.7072,75.017,74.017
5.812,75.04,74.247
5.9167,75.055,76.068
6.0214,74.957,76.223
6.1261,74.836,74.747
6.2309,74.786,73.774


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_448.csv <==
x,qOut,qIn
0.05236,74.63,75.373
0.15708,74.705,75.54
0.2618,74.949,74.594
0.36652,75.164,74.758
0.47124,75.173,75.462
0.57596,75.054,74.421
0.68068,74.937,74.404
0.7854,74.872,75.319
0.89012,74.878,75.592
0.99484,74.937,74.693
1.0996,75.046,74.547
1.2043,75.156,75.217
1.309,75.21,75.37
1.4137,75.142,75.053
1.5184,75.011,74.971
1.6232,74.892,75.18
1.7279,74.846,74.483
1.8326,74.877,73.86
1.9373,74.951,75.187
2.042,75.029,75.424
2.1468,75.07,75.311
2.2515,75.047,75.418
2.3562,75.028,74.855
2.4609,75.054,75.141
2.5656,75.16,74.913
2.6703,75.191,74.263
2.7751,75.042,74.968
2.8798,74.793,75.525
2.9845,74.565,75.215
3.0892,74.62,75.27
3.1939,74.886,74.794
3.2987,75.192,74.617
3.4034,75.366,74.915
3.5081,75.309,75.176
3.6128,75.109,75.297
3.7176,74.894,75.01
3.8223,74.786,75
3.927,74.855,74.934
4.0317,75.022,74.332
4.1364,75.176,75.1
4.2412,75.209,75.878
4.3459,75.074,74.757
4.4506,74.91,74.029
4.5553,74.832,74.487
4.66,74.939,75.942
4.7647,75.097,75.929
4.8695,75.132,75.07
4.9742,75.04,74.15
5.0789,74.854,74.94
5.1836,74.833,75.391
5.2883,74.952,74.667
5.3931,75.072,74.779
5.4978,75.038,74.987
5.6025,74.866,75.086
5.7072,74.805,75.408
5.812,74.93,74.927
5.9167,75.258,74.39
6.0214,75.408,75.061
6.1261,75.24,75.44
6.2309,74.91,74.808


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_449.csv <==
x,qOut,qIn
0.05236,75.185,75.318
0.15708,75.215,74.391
0.2618,75.082,75.162
0.36652,74.915,75.539
0.47124,74.848,75.535
0.57596,74.96,74.786
0.68068,75.104,74.531
0.7854,75.157,74.606
0.89012,75.013,74.912
0.99484,74.791,75.262
1.0996,74.688,75.306
1.2043,74.757,74.94
1.309,74.999,74.783
1.4137,75.219,75.271
1.5184,75.311,75.499
1.6232,75.259,75.23
1.7279,75.066,74.259
1.8326,74.847,74.391
1.9373,74.725,75.179
2.042,74.742,75.767
2.1468,74.91,75.137
2.2515,75.082,74.241
2.3562,75.169,74.786
2.4609,75.175,75.369
2.5656,75.127,74.63
2.6703,75.091,74.534
2.7751,75.019,75.412
2.8798,74.919,75.354
2.9845,74.802,74.794
3.0892,74.841,75.001
3.1939,75.013,75.47
3.2987,75.177,75.468
3.4034,75.173,74.835
3.5081,74.959,74.286
3.6128,74.769,74.612
3.7176,74.724,75.648
3.8223,74.897,75.547
3.927,75.048,74.627
4.0317,75.098,74.512
4.1364,75.1,74.956
4.2412,75.126,74.655
4.3459,75.196,74.93
4.4506,75.175,75.9
4.5553,75.052,75.227
4.66,74.843,74.858
4.7647,74.806,75.336
4.8695,74.955,74.409
4.9742,75.146,74.276
5.0789,75.206,75.669
5.1836,75.002,75.596
5.2883,74.767,74.637
5.3931,74.691,74.802
5.4978,74.925,74.999
5.6025,75.246,74.649
5.7072,75.367,75.074
5.812,75.241,75.208
5.9167,74.881,75.641
6.0214,74.67,74.905
6.1261,74.726,73.757
6.2309,74.946,75.003


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_450.csv <==
x,qOut,qIn
0.05236,75.129,74.466
0.15708,75.141,75.384
0.2618,75.122,75.763
0.36652,75.114,75.074
0.47124,75.131,74.395
0.57596,75.036,74.783
0.68068,74.871,75.016
0.7854,74.741,75.371
0.89012,74.75,75.224
0.99484,74.899,74.86
1.0996,75.063,74.761
1.2043,75.173,75.256
1.309,75.178,74.857
1.4137,75.129,74.823
1.5184,75.046,75.344
1.6232,74.951,74.914
1.7279,74.861,74.583
1.8326,74.862,75.399
1.9373,74.971,75.238
2.042,75.113,74.695
2.1468,75.192,74.704
2.2515,75.112,75.521
2.3562,74.99,75.117
2.4609,74.922,74.436
2.5656,74.98,75.15
2.6703,75.034,75.151
2.7751,75.006,75.077
2.8798,74.939,74.831
2.9845,74.896,75.402
3.0892,74.943,75.368
3.1939,74.999,74.864
3.2987,75.022,75.103
3.4034,74.985,74.715
3.5081,74.967,74.121
3.6128,74.973,74.692
3.7176,74.986,75.492
3.8223,74.982,75.839
3.927,74.99,75.397
4.0317,75.053,74.313
4.1364,75.146,74.137
4.2412,75.237,75.234
4.3459,75.197,75.774
4.4506,75.01,75.367
4.5553,74.777,75.125
4.66,74.613,74.587
4.7647,74.714,74.215
4.8695,74.999,75.294
4.9742,75.273,75.139
5.0789,75.335,74.608
5.1836,75.074,75.496
5.2883,74.784,75.296
5.3931,74.694,74.693
5.4978,74.985,75.148
5.6025,75.351,75.407
5.7072,75.442,75.181
5.812,75.233,74.669
5.9167,74.786,74.005
6.0214,74.596,75.026
6.1261,74.71,75.928
6.2309,74.956,74.927


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_451.csv <==
x,qOut,qIn
0.05236,75.024,74.568
0.15708,74.786,75.037
0.2618,74.7,75.102
0.36652,74.813,74.563
0.47124,75.126,75.131
0.57596,75.35,75.528
0.68068,75.322,74.966
0.7854,75.103,74.43
0.89012,74.802,74.793
0.99484,74.757,74.945
1.0996,74.912,75.501
1.2043,75.089,75.849
1.309,75.099,74.687
1.4137,74.954,74.497
1.5184,74.867,75.225
1.6232,74.893,74.876
1.7279,75.04,74.62
1.8326,75.052,75.034
1.9373,74.934,75.226
2.042,74.823,75.332
2.1468,74.862,75.138
2.2515,75.103,75.292
2.3562,75.323,75.202
2.4609,75.38,74.606
2.5656,75.16,74.343
2.6703,74.852,75.304
2.7751,74.677,75.821
2.8798,74.688,74.669
2.9845,74.882,74.367
3.0892,75.081,75.246
3.1939,75.227,75.267
3.2987,75.292,75.389
3.4034,75.25,74.845
3.5081,75.089,74.575
3.6128,74.909,74.885
3.7176,74.81,75.416
3.8223,74.873,75.14
3.927,74.993,74.054
4.0317,75.026,74.781
4.1364,74.979,75.793
4.2412,74.885,75.33
4.3459,74.931,74.727
4.4506,75.06,75.022
4.5553,75.164,75.051
4.66,75.13,74.961
4.7647,74.998,74.825
4.8695,74.899,74.562
4.9742,74.874,75.53
5.0789,74.924,75.353
5.1836,74.966,74.405
5.2883,75.036,74.613
5.3931,75.129,74.828
5.4978,75.233,75.021
5.6025,75.186,75.363
5.7072,74.997,75.51
5.812,74.807,75.471
5.9167,74.765,74.229
6.0214,74.942,74.015
6.1261,75.131,75.684
6.2309,75.195,75.634


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_452.csv <==
x,qOut,qIn
0.05236,74.71,75.239
0.15708,74.764,74.786
0.2618,74.993,74.736
0.36652,75.184,74.988
0.47124,75.129,74.733
0.57596,74.889,75.557
0.68068,74.748,75.444
0.7854,74.807,74.648
0.89012,75.104,74.75
0.99484,75.335,74.78
1.0996,75.343,75.031
1.2043,75.171,75.171
1.309,74.902,75.295
1.4137,74.781,75.21
1.5184,74.83,74.599
1.6232,74.976,74.681
1.7279,75.134,75.078
1.8326,75.186,75.05
1.9373,75.1,74.824
2.042,74.941,74.598
2.1468,74.787,75.943
2.2515,74.816,75.801
2.3562,74.986,74.191
2.4609,75.159,74.447
2.5656,75.192,75.307
2.6703,75.037,74.866
2.7751,74.858,74.651
2.8798,74.765,74.802
2.9845,74.833,75.18
3.0892,74.962,75.692
3.1939,75.08,75.476
3.2987,75.161,75.024
3.4034,75.186,74.294
3.5081,75.129,74.495
3.6128,74.996,75.535
3.7176,74.849,75.225
3.8223,74.756,74.651
3.927,74.787,74.83
4.0317,74.917,74.797
4.1364,75.094,75.253
4.2412,75.261,75.93
4.3459,75.324,75.078
4.4506,75.228,74.118
4.5553,75.032,74.798
4.66,74.819,75.467
4.7647,74.776,75.036
4.8695,74.848,74.931
4.9742,74.939,75.322
5.0789,74.943,74.811
5.1836,74.95,74.007
5.2883,75.05,74.815
5.3931,75.182,75.869
5.4978,75.249,75.35
5.6025,75.092,74.486
5.7072,74.904,74.453
5.812,74.844,74.751
5.9167,75.037,75.568
6.0214,75.221,75.479
6.1261,75.173,74.816
6.2309,74.961,75.081


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_453.csv <==
x,qOut,qIn
0.05236,74.963,75.196
0.15708,75.143,75.021
0.2618,75.151,75.064
0.36652,75.037,74.341
0.47124,74.896,74.879
0.57596,74.908,75.912
0.68068,74.978,75.663
0.7854,75.026,74.487
0.89012,74.98,74.69
0.99484,74.959,75.443
1.0996,75.012,74.964
1.2043,75.08,74.818
1.309,75.084,75.021
1.4137,74.954,75.672
1.5184,74.842,75.413
1.6232,74.849,74.136
1.7279,75.045,74.139
1.8326,75.24,75.055
1.9373,75.249,75.213
2.042,75.092,75.236
2.1468,74.833,75.457
2.2515,74.791,75.221
2.3562,74.976,74.643
2.4609,75.221,75.152
2.5656,75.333,75.21
2.6703,75.122,74.475
2.7751,74.765,74.673
2.8798,74.493,74.809
2.9845,74.514,75.664
3.0892,74.809,75.554
3.1939,75.153,74.065
3.2987,75.387,74.63
3.4034,75.381,75.732
3.5081,75.207,74.944
3.6128,75.018,74.725
3.7176,74.892,74.744
3.8223,74.876,74.836
3.927,74.877,75.224
4.0317,74.89,75.5
4.1364,74.928,75.383
4.2412,75,74.502
4.3459,75.056,74.379
4.4506,75.066,75.102
4.5553,75.043,75.15
4.66,75.008,75.724
4.7647,74.958,75.583
4.8695,74.908,73.98
4.9742,74.905,74.188
5.0789,75.002,75.8
5.1836,75.164,75.294
5.2883,75.21,74.584
5.3931,75.103,74.948
5.4978,74.841,75.055
5.6025,74.759,74.908
5.7072,74.912,74.901
5.812,75.137,75.092
5.9167,75.232,75.049
6.0214,75.047,74.964
6.1261,74.839,74.703
6.2309,74.772,75.138


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_454.csv <==
x,qOut,qIn
0.05236,74.631,75.199
0.15708,74.733,75.159
0.2618,74.979,75.467
0.36652,75.216,75.228
0.47124,75.295,73.944
0.57596,75.189,74.259
0.68068,74.991,76.009
0.7854,74.801,76.134
0.89012,74.704,74.825
0.99484,74.752,73.982
1.0996,74.925,74.527
1.2043,75.138,75.703
1.309,75.299,75.412
1.4137,75.245,74.757
1.5184,75.025,74.664
1.6232,74.809,74.883
1.7279,74.772,74.783
1.8326,74.998,74.851
1.9373,75.23,75.175
2.042,75.295,74.985
2.1468,75.05,75.382
2.2515,74.786,75.265
2.3562,74.774,74.891
2.4609,74.963,74.604
2.5656,75.228,75.24
2.6703,75.169,75.445
2.7751,74.904,74.661
2.8798,74.675,74.41
2.9845,74.721,75.575
3.0892,74.978,75.222
3.1939,75.181,74.294
3.2987,75.242,75.317
3.4034,75.125,75.373
3.5081,75.02,74.46
3.6128,74.973,74.885
3.7176,74.966,75.414
3.8223,74.97,75.15
3.927,74.962,74.861
4.0317,74.952,74.794
4.1364,74.949,74.723
4.2412,74.962,75.221
4.3459,75.011,75.38
4.4506,75.071,74.128
4.5553,75.111,74.667
4.66,75.097,75.939
4.7647,75.055,75.191
4.8695,75.031,74.996
4.9742,75.026,74.763
5.0789,75.026,74.746
5.1836,74.972,74.904
5.2883,74.886,74.697
5.3931,74.813,74.975
5.4978,74.796,75.576
5.6025,74.863,75.219
5.7072,75.004,74.761
5.812,75.167,74.999
5.9167,75.298,74.813
6.0214,75.262,74.461
6.1261,75.051,74.861
6.2309,74.792,75.129


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_455.csv <==
x,qOut,qIn
0.05236,74.795,75.062
0.15708,74.965,74.812
0.2618,75.099,74.833
0.36652,75.075,75.135
0.47124,74.82,75.588
0.57596,74.705,74.908
0.68068,74.849,74.2
0.7854,75.114,74.854
0.89012,75.312,75.267
0.99484,75.216,74.828
1.0996,74.997,74.969
1.2043,74.833,74.855
1.309,74.877,74.659
1.4137,75.026,75.468
1.5184,75.118,75.599
1.6232,75.113,74.789
1.7279,74.996,74.818
1.8326,74.89,75.386
1.9373,74.849,74.889
2.042,74.87,74.746
2.1468,74.937,74.89
2.2515,74.963,74.928
2.3562,74.946,75.369
2.4609,74.936,75.06
2.5656,74.988,74.995
2.6703,75.112,75.341
2.7751,75.183,74.567
2.8798,75.153,74.694
2.9845,74.994,75.353
3.0892,74.876,74.975
3.1939,74.873,75.227
3.2987,74.949,75.414
3.4034,75.041,74.32
3.5081,75.078,74.194
3.6128,75.076,74.995
3.7176,75.043,75.758
3.8223,74.979,74.825
3.927,74.908,74.396
4.0317,74.912,75.706
4.1364,75.001,75.822
4.2412,75.164,74.449
4.3459,75.217,74.02
4.4506,75.09,74.895
4.5553,74.868,75.318
4.66,74.666,75.144
4.7647,74.689,75.662
4.8695,74.888,75.493
4.9742,75.139,74.699
5.0789,75.314,74.274
5.1836,75.316,75.062
5.2883,75.154,75.565
5.3931,74.912,75.57
5.4978,74.675,74.238
5.6025,74.623,73.829
5.7072,74.801,75.323
5.812,75.1,75.901
5.9167,75.389,74.864
6.0214,75.393,75.101
6.1261,75.154,74.946
6.2309,74.88,74.978


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_456.csv <==
x,qOut,qIn
0.05236,74.665,74.694
0.15708,74.854,75.345
0.2618,75.199,75.146
0.36652,75.464,74.792
0.47124,75.407,75.596
0.57596,75.005,75.326
0.68068,74.646,74.405
0.7854,74.543,74.838
0.89012,74.833,75.207
0.99484,75.117,74.889
1.0996,75.165,74.965
1.2043,75.04,74.874
1.309,74.857,74.921
1.4137,74.903,75.544
1.5184,75.08,75.108
1.6232,75.233,74.292
1.7279,75.209,74.627
1.8326,75.048,75.227
1.9373,74.919,75.313
2.042,74.881,75.043
2.1468,74.953,75.159
2.2515,74.999,75.354
2.3562,75.01,75.217
2.4609,75.008,74.895
2.5656,75.018,73.867
2.6703,74.985,74.504
2.7751,74.884,76.017
2.8798,74.786,75.549
2.9845,74.767,74.742
3.0892,74.931,74.802
3.1939,75.17,74.993
3.2987,75.345,75.495
3.4034,75.327,74.991
3.5081,75.095,74.59
3.6128,74.821,74.558
3.7176,74.656,75.178
3.8223,74.72,75.267
3.927,74.943,74.885
4.0317,75.151,74.907
4.1364,75.248,75.062
4.2412,75.162,75.038
4.3459,75.026,75.045
4.4506,74.955,75.115
4.5553,74.95,74.776
4.66,74.978,75.051
4.7647,74.934,75.305
4.8695,74.897,75.323
4.9742,74.919,75.02
5.0789,75.039,74.049
5.1836,75.12,74.407
5.2883,75.095,75.591
5.3931,75.014,75.908
5.4978,74.945,75.014
5.6025,74.966,75.348
5.7072,75.032,75.022
5.812,75.099,73.815
5.9167,75.133,74.85
6.0214,75.087,76.008
6.1261,74.935,75.15
6.2309,74.762,74.444


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_457.csv <==
x,qOut,qIn
0.05236,74.872,76.156
0.15708,74.862,75.213
0.2618,75.029,74.421
0.36652,75.231,74.399
0.47124,75.308,74.997
0.57596,75.133,75.318
0.68068,74.863,74.973
0.7854,74.662,75.224
0.89012,74.667,75.118
0.99484,74.847,74.183
1.0996,75.09,74.837
1.2043,75.285,75.521
1.309,75.333,75.242
1.4137,75.143,74.67
1.5184,74.86,74.743
1.6232,74.68,75.281
1.7279,74.786,75.008
1.8326,75.078,74.509
1.9373,75.252,74.978
2.042,75.219,74.897
2.1468,74.944,75.311
2.2515,74.792,75.093
2.3562,74.86,74.694
2.4609,75.031,75.171
2.5656,75.152,75.808
2.6703,75.089,75.2
2.7751,74.971,74.321
2.8798,74.888,74.338
2.9845,74.905,75.39
3.0892,74.926,75.333
3.1939,74.917,74.551
3.2987,74.915,75.19
3.4034,74.958,74.678
3.5081,75.083,74.449
3.6128,75.21,76.128
3.7176,75.264,75.65
3.8223,75.176,74.271
3.927,74.976,74.828
4.0317,74.809,75.094
4.1364,74.757,74.628
4.2412,74.873,75.167
4.3459,75.015,75.53
4.4506,75.082,74.821
4.5553,75.092,74.614
4.66,75.086,74.696
4.7647,75.155,75.21
4.8695,75.188,75.58
4.9742,75.117,75.133
5.0789,74.889,74.588
5.1836,74.727,74.658
5.2883,74.765,75.099
5.3931,74.93,75.444
5.4978,75.101,75.502
5.6025,75.065,75.021
5.7072,74.941,74.437
5.812,74.868,74.917
5.9167,74.969,75.255
6.0214,75.124,74.44
6.1261,75.155,74.269
6.2309,75.058,75.313


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_458.csv <==
x,qOut,qIn
0.05236,74.951,74.61
0.15708,74.902,74.649
0.2618,74.815,75.894
0.36652,74.804,75.643
0.47124,74.979,74.232
0.57596,75.291,74.58
0.68068,75.464,75.357
0.7854,75.39,75.746
0.89012,75.005,74.612
0.99484,74.673,74.339
1.0996,74.618,75.197
1.2043,74.792,75.584
1.309,75.084,74.721
1.4137,75.219,74.457
1.5184,75.181,74.753
1.6232,75.053,75.047
1.7279,74.927,75.418
1.8326,74.917,75.312
1.9373,74.989,75.282
2.042,75.073,75.352
2.1468,75.092,74.502
2.2515,75.028,74.297
2.3562,74.943,75.008
2.4609,74.87,75.869
2.5656,74.826,75.142
2.6703,74.804,74.379
2.7751,74.873,74.45
2.8798,75.04,75.15
2.9845,75.293,74.828
3.0892,75.399,75.127
3.1939,75.249,75.782
3.2987,74.97,74.695
3.4034,74.731,74.522
3.5081,74.815,75.595
3.6128,75.04,75.158
3.7176,75.194,74.502
3.8223,75.076,75.388
3.927,74.817,75.456
4.0317,74.707,74.892
4.1364,74.807,74.971
4.2412,75.111,74.454
4.3459,75.265,74.268
4.4506,75.177,75.093
4.5553,74.968,75.421
4.66,74.794,75.427
4.7647,74.859,75.125
4.8695,75.047,74.503
4.9742,75.216,74.821
5.0789,75.24,75.489
5.1836,75.113,75.162
5.2883,74.916,74.49
5.3931,74.743,74.423
5.4978,74.675,74.996
5.6025,74.78,75.216
5.7072,74.985,75.768
5.812,75.172,75.601
5.9167,75.219,74.692
6.0214,75.112,74.882
6.1261,74.994,74.658
6.2309,74.929,74.899


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_459.csv <==
x,qOut,qIn
0.05236,75.025,75.598
0.15708,74.995,76.495
0.2618,74.952,74.653
0.36652,74.934,73.724
0.47124,74.976,74.426
0.57596,74.984,75.119
0.68068,74.904,75.728
0.7854,74.8,74.965
0.89012,74.751,74.591
0.99484,74.896,75.598
1.0996,75.15,75.321
1.2043,75.366,74.691
1.309,75.398,75.333
1.4137,75.156,75.23
1.5184,74.818,74.23
1.6232,74.584,74.578
1.7279,74.635,75.502
1.8326,74.899,75.012
1.9373,75.137,74.735
2.042,75.244,75.178
2.1468,75.151,75.035
2.2515,75.065,74.623
2.3562,75.054,75.177
2.4609,75.062,74.876
2.5656,75.006,74.699
2.6703,74.858,75.458
2.7751,74.782,75.837
2.8798,74.833,75.137
2.9845,75.026,74.02
3.0892,75.153,74.604
3.1939,75.144,75.338
3.2987,75.044,75.635
3.4034,74.915,75.31
3.5081,74.852,75.141
3.6128,74.88,74.585
3.7176,74.987,74.5
3.8223,75.156,74.823
3.927,75.247,74.876
4.0317,75.147,75.553
4.1364,74.93,75.318
4.2412,74.701,74.407
4.3459,74.779,74.789
4.4506,75.078,75.343
4.5553,75.359,75.33
4.66,75.37,74.891
4.7647,75.039,74.993
4.8695,74.716,74.952
4.9742,74.611,74.998
5.0789,74.866,75.357
5.1836,75.133,75.061
5.2883,75.191,74.601
5.3931,75.08,74.758
5.4978,74.892,75.283
5.6025,74.885,75.328
5.7072,74.996,74.625
5.812,75.112,74.615
5.9167,75.119,74.774
6.0214,75.051,74.917
6.1261,75.006,75.323
6.2309,75,74.788


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_460.csv <==
x,qOut,qIn
0.05236,74.848,75.212
0.15708,74.848,75.262
0.2618,74.915,74.964
0.36652,75.043,74.781
0.47124,75.202,75.054
0.57596,75.255,75.181
0.68068,75.184,74.922
0.7854,75.049,74.982
0.89012,74.913,74.613
0.99484,74.85,74.873
1.0996,74.862,75.402
1.2043,74.927,75.135
1.309,75.014,74.6
1.4137,75.062,74.847
1.5184,75.054,75.539
1.6232,75.015,75.01
1.7279,74.97,74.808
1.8326,74.954,75.29
1.9373,74.95,75.227
2.042,74.95,74.864
2.1468,74.95,75.322
2.2515,74.974,75.232
2.3562,75.009,73.997
2.4609,75.032,74.224
2.5656,75.019,75.691
2.6703,74.99,75.494
2.7751,74.986,74.924
2.8798,75.017,75.404
2.9845,75.077,74.99
3.0892,75.132,73.796
3.1939,75.13,74.229
3.2987,75.046,75.719
3.4034,74.856,76.276
3.5081,74.662,75.13
3.6128,74.642,74.227
3.7176,74.824,74.282
3.8223,75.198,75.527
3.927,75.441,75.494
4.0317,75.343,74.527
4.1364,75.001,74.338
4.2412,74.573,75.182
4.3459,74.55,75.564
4.4506,74.887,75.05
4.5553,75.306,74.876
4.66,75.51,75.127
4.7647,75.291,75.157
4.8695,74.928,74.916
4.9742,74.678,74.77
5.0789,74.757,74.988
5.1836,74.947,75.097
5.2883,75.027,74.418
5.3931,75.006,74.792
5.4978,74.946,75.746
5.6025,75.043,74.953
5.7072,75.173,74.789
5.812,75.226,75.547
5.9167,75.105,74.835
6.0214,74.95,74.661
6.1261,74.865,74.969
6.2309,74.843,74.709


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_461.csv <==
x,qOut,qIn
0.05236,74.828,74.825
0.15708,75.038,75.107
0.2618,75.199,74.591
0.36652,75.22,74.197
0.47124,75.032,75.38
0.57596,74.797,75.922
0.68068,74.734,75.083
0.7854,74.874,74.601
0.89012,75.195,74.871
0.99484,75.398,75.291
1.0996,75.352,75.379
1.2043,75.119,74.543
1.309,74.797,74.312
1.4137,74.644,74.913
1.5184,74.702,75.575
1.6232,74.896,75.237
1.7279,75.132,75.089
1.8326,75.262,75.328
1.9373,75.25,74.759
2.042,75.142,74.535
2.1468,74.999,75.301
2.2515,74.902,75.39
2.3562,74.832,74.863
2.4609,74.792,74.939
2.5656,74.791,74.651
2.6703,74.927,74.728
2.7751,75.126,75.468
2.8798,75.262,75.955
2.9845,75.206,74.265
3.0892,75.004,74.055
3.1939,74.875,75.207
3.2987,74.885,75.912
3.4034,75.049,74.943
3.5081,75.106,74.188
3.6128,75.034,75.016
3.7176,74.939,75.012
3.8223,74.94,74.719
3.927,75.063,75.759
4.0317,75.135,75.272
4.1364,75.099,74.73
4.2412,74.932,74.906
4.3459,74.874,74.834
4.4506,74.961,75.095
4.5553,75.076,75.511
4.66,75.073,74.753
4.7647,74.881,74.621
4.8695,74.738,75.365
4.9742,74.767,75.131
5.0789,75.041,74.272
5.1836,75.257,74.56
5.2883,75.244,75.494
5.3931,75.078,75.854
5.4978,74.879,74.922
5.6025,74.904,74.32
5.7072,75.057,74.597
5.812,75.187,75.367
5.9167,75.153,74.936
6.0214,74.968,74.855
6.1261,74.79,75.75
6.2309,74.72,75.307


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_462.csv <==
x,qOut,qIn
0.05236,74.855,74.867
0.15708,75.252,75.473
0.2618,75.455,75.167
0.36652,75.362,74.594
0.47124,74.917,74.428
0.57596,74.544,74.767
0.68068,74.531,75.463
0.7854,74.816,75.625
0.89012,75.258,74.53
0.99484,75.426,74.535
1.0996,75.306,75.772
1.2043,75.063,75.616
1.309,74.886,74.584
1.4137,74.88,75.05
1.5184,74.899,75.062
1.6232,74.892,74.813
1.7279,74.835,75.036
1.8326,74.898,75.095
1.9373,75.052,74.759
2.042,75.194,74.571
2.1468,75.214,75.359
2.2515,75.137,75.269
2.3562,75.078,74.674
2.4609,75.059,75.27
2.5656,75.068,75.086
2.6703,75.008,74.118
2.7751,74.933,75.18
2.8798,74.888,75.306
2.9845,74.909,75.064
3.0892,74.915,75.324
3.1939,74.904,74.782
3.2987,74.919,74.607
3.4034,75.005,75.385
3.5081,75.119,75.604
3.6128,75.149,74.789
3.7176,75.085,74.191
3.8223,74.943,74.954
3.927,74.883,75.541
4.0317,74.921,75.171
4.1364,75.002,74.401
4.2412,75.055,74.956
4.3459,75.045,75.432
4.4506,75.029,74.992
4.5553,75.027,74.912
4.66,75.047,75.506
4.7647,75.009,75.5
4.8695,74.927,74.563
4.9742,74.863,74.11
5.0789,74.88,74.758
5.1836,74.962,75.163
5.2883,75.001,75.758
5.3931,74.984,75.149
5.4978,74.918,75.579
5.6025,74.985,75.109
5.7072,75.157,73.565
5.812,75.292,74.299
5.9167,75.237,75.865
6.0214,74.933,75.536
6.1261,74.651,75.095
6.2309,74.579,74.666


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_463.csv <==
x,qOut,qIn
0.05236,75.014,75.206
0.15708,75.155,74.935
0.2618,75.134,75.079
0.36652,75.018,75.153
0.47124,74.916,75.039
0.57596,74.976,75.218
0.68068,75.053,74.777
0.7854,75.059,74.848
0.89012,74.925,74.7
0.99484,74.838,74.977
1.0996,74.896,75.482
1.2043,75.043,75.21
1.309,75.189,74.903
1.4137,75.192,75.027
1.5184,75.113,74.638
1.6232,75.023,74.777
1.7279,74.985,75.539
1.8326,74.954,74.985
1.9373,74.913,74.456
2.042,74.898,74.853
2.1468,74.952,76.035
2.2515,75.078,75.542
2.3562,75.155,73.753
2.4609,75.131,74.548
2.5656,74.978,75.858
2.6703,74.861,74.932
2.7751,74.855,74.9
2.8798,74.928,74.955
2.9845,75.018,74.448
3.0892,75.049,75.093
3.1939,75.057,75.781
3.2987,75.061,75.03
3.4034,75.066,74.955
3.5081,75.031,75.11
3.6128,74.998,74.281
3.7176,75,74.364
3.8223,75.066,75.002
3.927,75.08,75.33
4.0317,74.998,75.873
4.1364,74.899,75.665
4.2412,74.887,74.648
4.3459,75.067,74.097
4.4506,75.223,74.713
4.5553,75.202,75.53
4.66,74.876,75.436
4.7647,74.537,74.756
4.8695,74.49,74.199
4.9742,74.738,75.077
5.0789,75.21,75.343
5.1836,75.52,74.599
5.2883,75.509,75.141
5.3931,75.243,75.468
5.4978,74.83,74.601
5.6025,74.662,74.579
5.7072,74.78,75.327
5.812,75.009,75.661
5.9167,75.141,74.589
6.0214,75.024,74.183
6.1261,74.876,75.151
6.2309,74.839,75.385


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_464.csv <==
x,qOut,qIn
0.05236,74.991,75.074
0.15708,74.839,74.687
0.2618,74.784,74.374
0.36652,74.805,74.94
0.47124,74.858,75.549
0.57596,74.884,74.988
0.68068,74.941,74.54
0.7854,75.042,74.583
0.89012,75.184,75.547
0.99484,75.25,75.607
1.0996,75.197,74.674
1.2043,75.067,74.867
1.309,74.914,74.671
1.4137,74.843,74.596
1.5184,74.862,75.417
1.6232,74.928,75.521
1.7279,74.991,75.086
1.8326,74.99,74.69
1.9373,74.972,74.44
2.042,74.983,74.881
2.1468,75.064,75.351
2.2515,75.115,75.625
2.3562,75.053,75.52
2.4609,74.937,74.418
2.5656,74.856,74.286
2.6703,74.979,74.974
2.7751,75.143,75.133
2.8798,75.192,75.12
2.9845,74.983,75.231
3.0892,74.743,75.311
3.1939,74.752,75.05
3.2987,74.986,74.636
3.4034,75.35,75.234
3.5081,75.394,75.1
3.6128,75.098,74.165
3.7176,74.707,75.108
3.8223,74.501,75.962
3.927,74.701,74.788
4.0317,75.055,74.312
4.1364,75.337,75.305
4.2412,75.35,74.844
4.3459,75.161,74.551
4.4506,74.943,75.297
4.5553,74.798,74.997
4.66,74.798,74.892
4.7647,74.894,75.182
4.8695,75.035,75.203
4.9742,75.159,75.493
5.0789,75.203,74.855
5.1836,75.111,74.265
5.2883,74.967,74.805
5.3931,74.862,75.716
5.4978,74.877,74.537
5.6025,74.945,74.04
5.7072,74.986,74.957
5.812,75.007,75.768
5.9167,75.034,75.045
6.0214,75.123,74.413
6.1261,75.181,75.34
6.2309,75.151,75.698


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_465.csv <==
x,qOut,qIn
0.05236,74.761,75.02
0.15708,74.901,74.852
0.2618,75.113,75.098
0.36652,75.265,75.052
0.47124,75.214,75.254
0.57596,74.919,75.194
0.68068,74.653,74.376
0.7854,74.592,74.574
0.89012,74.855,75.052
0.99484,75.187,75.038
1.0996,75.357,75.321
1.2043,75.334,75.472
1.309,75.124,74.89
1.4137,74.983,74.625
1.5184,74.972,74.63
1.6232,75.017,75.343
1.7279,75.017,75.336
1.8326,74.877,74.665
1.9373,74.758,74.857
2.042,74.769,74.948
2.1468,74.987,74.476
2.2515,75.22,75.119
2.3562,75.278,75.85
2.4609,75.162,74.908
2.5656,74.917,74.705
2.6703,74.83,75.093
2.7751,74.923,75.206
2.8798,75.074,75.143
2.9845,75.134,74.517
3.0892,74.992,74.871
3.1939,74.823,75.191
3.2987,74.764,74.953
3.4034,74.92,75.395
3.5081,75.128,75.182
3.6128,75.209,74.313
3.7176,75.151,74.58
3.8223,74.981,76.237
3.927,74.898,75.659
4.0317,74.908,74.028
4.1364,74.954,74.214
4.2412,74.972,74.883
4.3459,74.973,75.179
4.4506,74.987,75.609
4.5553,75.004,74.871
4.66,74.993,74.792
4.7647,74.97,75.62
4.8695,75.012,75.483
4.9742,75.097,74.205
5.0789,75.179,74.487
5.1836,75.063,75.358
5.2883,74.838,75.149
5.3931,74.682,74.793
5.4978,74.769,75.476
5.6025,75.051,75.455
5.7072,75.273,74.584
5.812,75.329,74.231
5.9167,75.158,74.638
6.0214,74.956,75.399
6.1261,74.809,75.508
6.2309,74.744,75.226


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_466.csv <==
x,qOut,qIn
0.05236,75.286,75.263
0.15708,75.099,75.874
0.2618,74.85,74.805
0.36652,74.737,74.603
0.47124,74.921,75.117
0.57596,75.137,74.801
0.68068,75.124,74.569
0.7854,74.921,74.914
0.89012,74.63,75.237
0.99484,74.667,75.254
1.0996,74.985,74.78
1.2043,75.353,74.909
1.309,75.525,74.847
1.4137,75.356,74.688
1.5184,75.052,75.537
1.6232,74.798,75.251
1.7279,74.746,74.804
1.8326,74.813,75.302
1.9373,74.908,75.209
2.042,74.996,74.827
2.1468,75.059,74.239
2.2515,75.069,74.539
2.3562,75.014,75.734
2.4609,74.947,75.616
2.5656,74.924,74.658
2.6703,75.007,75.025
2.7751,75.121,75.215
2.8798,75.191,74.771
2.9845,75.15,75.285
3.0892,75.009,75.4
3.1939,74.852,74.034
3.2987,74.758,74.55
3.4034,74.792,75.855
3.5081,74.95,75.229
3.6128,75.125,74.6
3.7176,75.229,74.581
3.8223,75.183,75.293
3.927,75.048,75.556
4.0317,74.935,74.548
4.1364,74.879,74.138
4.2412,74.887,75.485
4.3459,74.888,75.996
4.4506,74.915,75.025
4.5553,74.983,74.547
4.66,75.095,75.174
4.7647,75.136,74.798
4.8695,75.065,74.441
4.9742,74.941,74.812
5.0789,74.838,75.901
5.1836,74.837,75.562
5.2883,74.909,74.438
5.3931,75.026,74.318
5.4978,75.165,74.759
5.6025,75.268,75.353
5.7072,75.217,75.669
5.812,75.028,75.023
5.9167,74.745,73.95
6.0214,74.69,74.267
6.1261,74.889,75.749
6.2309,75.159,75.413


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_467.csv <==
x,qOut,qIn
0.05236,74.962,75.633
0.15708,74.958,75.002
0.2618,75.035,74.051
0.36652,75.168,74.47
0.47124,75.301,75.08
0.57596,75.204,75.208
0.68068,74.953,75.64
0.7854,74.739,74.816
0.89012,74.747,74.452
0.99484,75.012,75.265
1.0996,75.282,75.224
1.2043,75.381,75.271
1.309,75.163,74.697
1.4137,74.811,74.594
1.5184,74.628,75.155
1.6232,74.694,75.284
1.7279,75.021,74.276
1.8326,75.236,74.705
1.9373,75.199,75.849
2.042,75.012,75.474
2.1468,74.823,74.748
2.2515,74.886,75.183
2.3562,75.058,75.007
2.4609,75.173,74.759
2.5656,75.076,74.286
2.6703,74.875,74.601
2.7751,74.767,75.821
2.8798,74.798,75.961
2.9845,74.969,74.457
3.0892,75.128,74.283
3.1939,75.225,75.402
3.2987,75.233,75.335
3.4034,75.13,74.836
3.5081,74.916,74.811
3.6128,74.728,74.637
3.7176,74.674,75.146
3.8223,74.837,75.346
3.927,75.1,74.713
4.0317,75.272,74.914
4.1364,75.285,75.042
4.2412,75.103,74.743
4.3459,74.915,75.363
4.4506,74.836,75.951
4.5553,74.855,75.052
4.66,74.932,74.132
4.7647,74.965,75.004
4.8695,74.984,75.097
4.9742,75.005,74.804
5.0789,75.032,74.774
5.1836,75,74.836
5.2883,74.96,75.157
5.3931,74.98,74.853
5.4978,75.124,75.758
5.6025,75.269,75.694
5.7072,75.235,74.454
5.812,75.039,74.587
5.9167,74.748,75.026
6.0214,74.669,74.519
6.1261,74.768,75.089
6.2309,74.913,75.665


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_468.csv <==
x,qOut,qIn
0.05236,75.033,74.894
0.15708,75.214,75.058
0.2618,75.244,75.37
0.36652,75.156,75.091
0.47124,74.997,73.868
0.57596,74.893,74.572
0.68068,74.862,76.226
0.7854,74.887,75.526
0.89012,74.943,73.832
0.99484,75.025,74.107
1.0996,75.12,75.734
1.2043,75.182,75.869
1.309,75.162,75.552
1.4137,75.028,75.132
1.5184,74.885,74.181
1.6232,74.815,74.438
1.7279,74.889,75.076
1.8326,74.996,75.164
1.9373,74.998,75.575
2.042,74.908,75.159
2.1468,74.767,74.718
2.2515,74.851,74.822
2.3562,75.127,74.908
2.4609,75.384,74.854
2.5656,75.387,74.667
2.6703,75.017,75.034
2.7751,74.664,75.626
2.8798,74.581,75.348
2.9845,74.944,74.704
3.0892,75.326,74.637
3.1939,75.401,75.148
3.2987,75.195,75.326
3.4034,74.81,74.487
3.5081,74.65,74.891
3.6128,74.721,75.526
3.7176,74.908,74.41
3.8223,75.083,75.302
3.927,75.181,76.046
4.0317,75.195,74.653
4.1364,75.131,74.394
4.2412,74.998,75.321
4.3459,74.896,75.365
4.4506,74.884,75.014
4.5553,74.931,74.939
4.66,74.984,75.259
4.7647,74.973,75.026
4.8695,74.958,74.361
4.9742,74.979,74.323
5.0789,75.058,75.251
5.1836,75.099,75.491
5.2883,75.076,75.088
5.3931,75.039,74.93
5.4978,75.046,74.964
5.6025,75.134,75.15
5.7072,75.182,75.108
5.812,75.121,74.506
5.9167,74.901,74.969
6.0214,74.692,75.331
6.1261,74.649,75.002
6.2309,74.777,75.135


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_469.csv <==
x,qOut,qIn
0.05236,74.765,74.475
0.15708,74.847,75.102
0.2618,75.007,75.572
0.36652,75.128,74.92
0.47124,75.104,74.13
0.57596,74.99,74.591
0.68068,74.915,75.614
0.7854,74.927,75.724
0.89012,75.045,75.071
0.99484,75.136,74.611
1.0996,75.129,74.436
1.2043,75.046,74.822
1.309,74.931,75.534
1.4137,74.87,75.301
1.5184,74.838,75.17
1.6232,74.83,75.182
1.7279,74.842,75.233
1.8326,74.972,74.614
1.9373,75.147,74.183
2.042,75.237,75.463
2.1468,75.103,74.443
2.2515,74.823,74.173
2.3562,74.703,76.197
2.4609,74.829,75.921
2.5656,75.216,74.195
2.6703,75.464,74.664
2.7751,75.406,75.04
2.8798,75.132,75.281
2.9845,74.784,74.955
3.0892,74.646,74.781
3.1939,74.707,74.727
3.2987,74.882,75.169
3.4034,75.08,75.165
3.5081,75.216,75.129
3.6128,75.218,75.374
3.7176,75.102,75.116
3.8223,74.898,74.302
3.927,74.805,74.419
4.0317,74.853,75.219
4.1364,74.958,75.508
4.2412,75.01,75.089
4.3459,74.962,74.813
4.4506,74.956,74.682
4.5553,75.035,75.236
4.66,75.219,75.102
4.7647,75.261,75.097
4.8695,75.088,75.281
4.9742,74.831,74.803
5.0789,74.656,74.825
5.1836,74.771,74.971
5.2883,75.003,74.86
5.3931,75.176,75.006
5.4978,75.133,75.157
5.6025,74.985,75.039
5.7072,74.927,75.181
5.812,74.993,74.595
5.9167,75.169,74.811
6.0214,75.207,75.917
6.1261,75.074,75.343
6.2309,74.883,74.558


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_470.csv <==
x,qOut,qIn
0.05236,74.856,74.61
0.15708,75.013,74.861
0.2618,75.192,75.222
0.36652,75.279,74.727
0.47124,75.161,74.767
0.57596,74.925,75.586
0.68068,74.811,75.848
0.7854,74.866,74.873
0.89012,75.085,74.84
0.99484,75.154,75.225
1.0996,75.029,74.595
1.2043,74.835,74.385
1.309,74.718,75.084
1.4137,74.773,75.858
1.5184,74.899,75.615
1.6232,75.043,74.261
1.7279,75.167,74.523
1.8326,75.29,75.404
1.9373,75.302,74.953
2.042,75.164,75.097
2.1468,74.856,74.903
2.2515,74.644,74.642
2.3562,74.698,75.493
2.4609,74.94,75.243
2.5656,75.248,74.771
2.6703,75.303,75.439
2.7751,75.111,75.069
2.8798,74.847,74.937
2.9845,74.701,74.263
3.0892,74.822,74.29
3.1939,75.036,75.593
3.2987,75.192,75.872
3.4034,75.155,74.874
3.5081,75.04,74.665
3.6128,75.002,75.018
3.7176,75.047,74.854
3.8223,75.144,75.206
3.927,75.087,75.409
4.0317,74.908,74.666
4.1364,74.745,74.417
4.2412,74.736,75.391
4.3459,74.932,75.608
4.4506,75.157,74.821
4.5553,75.278,74.995
4.66,75.182,75.028
4.7647,74.981,74.712
4.8695,74.858,75.052
4.9742,74.856,75.475
5.0789,74.977,74.042
5.1836,75.019,74.272
5.2883,74.983,75.755
5.3931,74.952,76.035
5.4978,75.012,74.818
5.6025,75.14,74.53
5.7072,75.203,74.921
5.812,75.165,74.902
5.9167,75.021,75.306
6.0214,74.896,75.35
6.1261,74.82,74.785
6.2309,74.806,74.796


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_471.csv <==
x,qOut,qIn
0.05236,75.024,75.415
0.15708,75.054,75.438
0.2618,75.025,75.452
0.36652,74.998,74.792
0.47124,75.029,74.464
0.57596,75.09,74.987
0.68068,75.084,75.387
0.7854,74.991,74.753
0.89012,74.802,74.571
0.99484,74.694,75.366
1.0996,74.785,75.354
1.2043,75.02,75.323
1.309,75.314,74.679
1.4137,75.39,74.215
1.5184,75.22,75.154
1.6232,74.947,75.708
1.7279,74.74,74.656
1.8326,74.751,74.751
1.9373,74.866,74.836
2.042,74.994,74.861
2.1468,75.058,75.441
2.2515,75.106,75.061
2.3562,75.119,75.072
2.4609,75.079,75.303
2.5656,74.964,75.215
2.6703,74.88,74.66
2.7751,74.891,74.713
2.8798,74.952,75.125
2.9845,74.993,74.825
3.0892,74.935,74.643
3.1939,74.893,74.993
3.2987,74.941,75.808
3.4034,75.121,74.774
3.5081,75.271,74.065
3.6128,75.28,74.92
3.7176,75.167,75.124
3.8223,74.98,75.14
3.927,74.849,75.883
4.0317,74.8,75.721
4.1364,74.832,74.289
4.2412,74.935,74.107
4.3459,75.073,75.666
4.4506,75.132,75.29
4.5553,75.068,74.689
4.66,74.852,74.979
4.7647,74.705,75.122
4.8695,74.791,75.114
4.9742,75.05,74.963
5.0789,75.373,74.576
5.1836,75.403,75.167
5.2883,75.134,75.407
5.3931,74.788,74.979
5.4978,74.618,74.631
5.6025,74.803,75.066
5.7072,75.078,75.404
5.812,75.245,75.177
5.9167,75.138,74.815
6.0214,74.95,74.712
6.1261,74.87,74.532
6.2309,74.906,74.846


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_472.csv <==
x,qOut,qIn
0.05236,75.055,75.171
0.15708,75.038,75.127
0.2618,74.973,74.448
0.36652,74.91,74.469
0.47124,74.897,74.994
0.57596,74.929,75.245
0.68068,74.971,75.061
0.7854,75.017,74.985
0.89012,75.066,75.676
0.99484,75.143,75.303
1.0996,75.198,74.259
1.2043,75.175,74.562
1.309,75.024,75.466
1.4137,74.8,75.111
1.5184,74.666,74.735
1.6232,74.691,74.53
1.7279,74.906,75.527
1.8326,75.145,75.902
1.9373,75.275,74.967
2.042,75.269,74.122
2.1468,75.121,74.883
2.2515,74.963,75.757
2.3562,74.873,74.916
2.4609,74.865,74.198
2.5656,74.925,75.327
2.6703,74.986,75.722
2.7751,75.044,74.932
2.8798,75.097,74.784
2.9845,75.148,74.321
3.0892,75.136,74.223
3.1939,75.032,75.858
3.2987,74.893,75.857
3.4034,74.789,75.423
3.5081,74.839,75.444
3.6128,74.985,73.805
3.7176,75.131,73.943
3.8223,75.18,75.574
3.927,75.084,75.654
4.0317,74.909,74.955
4.1364,74.766,74.567
4.2412,74.759,74.897
4.3459,74.986,74.815
4.4506,75.281,74.995
4.5553,75.433,75.304
4.66,75.235,75.192
4.7647,74.791,74.834
4.8695,74.532,74.995
4.9742,74.601,75.436
5.0789,75.041,74.716
5.1836,75.311,74.468
5.2883,75.229,75.67
5.3931,74.956,75.207
5.4978,74.714,74.332
5.6025,74.807,75.106
5.7072,75.044,75.388
5.812,75.237,74.894
5.9167,75.218,74.764
6.0214,75.095,75.2
6.1261,75.016,75.388
6.2309,75.006,75.138


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_473.csv <==
x,qOut,qIn
0.05236,74.711,75.444
0.15708,74.928,74.123
0.2618,75.148,74.559
0.36652,75.269,75.585
0.47124,75.213,75.106
0.57596,75.062,74.614
0.68068,74.907,74.87
0.7854,74.811,74.793
0.89012,74.816,75.592
0.99484,74.924,75.693
1.0996,75.068,74.386
1.2043,75.166,74.306
1.309,75.134,75.337
1.4137,74.992,75.059
1.5184,74.881,75.002
1.6232,74.859,75.557
1.7279,74.95,75.297
1.8326,75.014,74.4
1.9373,75.03,74.787
2.042,75.028,75.212
2.1468,75.044,75.166
2.2515,75.024,74.73
2.3562,74.943,74.258
2.4609,74.878,74.931
2.5656,74.916,75.528
2.6703,75.114,75.133
2.7751,75.291,75.253
2.8798,75.332,75.394
2.9845,75.147,74.364
3.0892,74.937,74.194
3.1939,74.833,75.335
3.2987,74.817,75.298
3.4034,74.832,75.275
3.5081,74.801,75.33
3.6128,74.846,74.614
3.7176,74.997,74.337
3.8223,75.258,75.312
3.927,75.374,75.664
4.0317,75.231,75.221
4.1364,74.948,74.633
4.2412,74.683,74.935
4.3459,74.733,75.142
4.4506,74.968,74.601
4.5553,75.185,74.785
4.66,75.181,75.633
4.7647,74.978,75.724
4.8695,74.831,74.69
4.9742,74.847,74.346
5.0789,75.086,74.585
5.1836,75.263,75.11
5.2883,75.212,75.395
5.3931,75.001,74.813
5.4978,74.738,75.327
5.6025,74.736,75.414
5.7072,74.952,74.737
5.812,75.211,75.088
5.9167,75.324,74.668
6.0214,75.159,74.251
6.1261,74.883,75.008
6.2309,74.68,75.758


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_474.csv <==
x,qOut,qIn
0.05236,75.005,74.383
0.15708,75.184,74.094
0.2618,75.16,75.544
0.36652,74.976,75.933
0.47124,74.731,75.02
0.57596,74.767,74.774
0.68068,75.008,74.829
0.7854,75.249,74.704
0.89012,75.283,75.315
0.99484,75.075,74.987
1.0996,74.839,74.691
1.2043,74.717,75.339
1.309,74.805,75.09
1.4137,74.997,74.531
1.5184,75.177,75.211
1.6232,75.264,75.093
1.7279,75.189,74.71
1.8326,74.987,75.23
1.9373,74.818,75.169
2.042,74.776,75.234
2.1468,74.921,74.596
2.2515,75.086,74.664
2.3562,75.153,75.423
2.4609,75.122,75.102
2.5656,75.019,75.319
2.6703,74.945,75.202
2.7751,74.917,74.364
2.8798,74.934,74.824
2.9845,74.993,75.289
3.0892,75.06,74.913
3.1939,75.08,74.383
3.2987,75.049,75.011
3.4034,74.973,76.332
3.5081,74.968,75.547
3.6128,75.033,74.068
3.7176,75.101,74.091
3.8223,75.096,75.167
3.927,74.98,74.735
4.0317,74.849,74.712
4.1364,74.78,75.593
4.2412,74.824,75.304
4.3459,74.966,74.403
4.4506,75.157,74.57
4.5553,75.31,75.244
4.66,75.335,75.801
4.7647,75.101,75.179
4.8695,74.759,74.503
4.9742,74.53,74.433
5.0789,74.619,75.1
5.1836,74.948,75.501
5.2883,75.202,75.592
5.3931,75.257,74.628
5.4978,75.041,74.475
5.6025,74.892,75.084
5.7072,74.942,75.051
5.812,75.097,75.206
5.9167,75.21,75.185
6.0214,75.085,74.804
6.1261,74.909,74.949
6.2309,74.839,75.356


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_475.csv <==
x,qOut,qIn
0.05236,74.946,75.134
0.15708,74.929,74.717
0.2618,75.013,74.509
0.36652,75.092,74.646
0.47124,75.057,75.518
0.57596,74.937,75.661
0.68068,74.876,74.673
0.7854,74.911,74.452
0.89012,75.046,74.961
0.99484,75.134,74.841
1.0996,75.123,75.262
1.2043,75.035,75.625
1.309,74.901,74.985
1.4137,74.807,74.982
1.5184,74.822,75.35
1.6232,74.932,74.475
1.7279,75.108,74.393
1.8326,75.151,75.652
1.9373,75.021,75.436
2.042,74.846,75.069
2.1468,74.781,75.003
2.2515,74.988,74.776
2.3562,75.269,74.601
2.4609,75.427,74.967
2.5656,75.29,75.272
2.6703,74.959,75.065
2.7751,74.708,74.873
2.8798,74.661,74.824
2.9845,74.885,75.52
3.0892,75.156,75.574
3.1939,75.284,74.535
3.2987,75.228,74.605
3.4034,74.978,74.508
3.5081,74.788,74.369
3.6128,74.782,75.301
3.7176,74.908,75.998
3.8223,75.074,74.82
3.927,75.121,74.383
4.0317,75.112,75.4
4.1364,75.098,75.644
4.2412,75.117,74.578
4.3459,75.033,74.669
4.4506,74.838,75.059
4.5553,74.662,74.882
4.66,74.649,74.406
4.7647,74.886,74.796
4.8695,75.166,76.201
4.9742,75.337,75.383
5.0789,75.273,74.166
5.1836,75.114,75.121
5.2883,75.004,75.205
5.3931,74.954,75.579
5.4978,74.937,74.647
5.6025,74.841,74.13
5.7072,74.768,75.172
5.812,74.794,75.762
5.9167,74.979,74.625
6.0214,75.16,74.525
6.1261,75.195,75.255
6.2309,75.104,75.467


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_476.csv <==
x,qOut,qIn
0.05236,74.797,74.62
0.15708,74.624,75.618
0.2618,74.732,75.1
0.36652,74.967,73.878
0.47124,75.137,75.125
0.57596,75.073,75.816
0.68068,74.949,75.581
0.7854,74.905,75.261
0.89012,75.055,74.406
0.99484,75.235,74.502
1.0996,75.258,75.022
1.2043,75.115,75.473
1.309,74.84,74.654
1.4137,74.693,74.74
1.5184,74.744,75.189
1.6232,74.933,74.981
1.7279,75.177,74.89
1.8326,75.331,75.384
1.9373,75.311,75.085
2.042,75.142,74.665
2.1468,74.865,74.927
2.2515,74.735,75.099
2.3562,74.807,75.045
2.4609,74.971,74.999
2.5656,75.082,75.099
2.6703,75.019,75.301
2.7751,74.931,74.772
2.8798,74.913,74.423
2.9845,75.025,75.015
3.0892,75.088,75.342
3.1939,75.034,75.514
3.2987,74.935,75.655
3.4034,74.879,74.409
3.5081,74.965,74.059
3.6128,75.08,75.103
3.7176,75.133,75.511
3.8223,75.044,75.024
3.927,74.882,74.795
4.0317,74.797,74.742
4.1364,74.853,75.362
4.2412,75.082,75.072
4.3459,75.305,74.49
4.4506,75.337,74.94
4.5553,75.172,75.097
4.66,74.846,74.63
4.7647,74.691,75.319
4.8695,74.777,75.9
4.9742,74.98,75.296
5.0789,75.139,74.662
5.1836,75.12,74.644
5.2883,75.033,74.587
5.3931,74.952,75.009
5.4978,74.931,75.117
5.6025,74.884,75.073
5.7072,74.851,75.183
5.812,74.903,74.443
5.9167,75.107,74.96
6.0214,75.339,76.011
6.1261,75.369,75.522
6.2309,75.178,74.441


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_477.csv <==
x,qOut,qIn
0.05236,75.012,74.427
0.15708,74.914,75.374
0.2618,74.945,75.505
0.36652,75.016,75.23
0.47124,75.015,75.254
0.57596,74.965,75.075
0.68068,74.991,74.247
0.7854,75.074,74.805
0.89012,75.159,75.009
0.99484,75.033,74.584
1.0996,74.799,75.152
1.2043,74.643,75.989
1.309,74.739,75.252
1.4137,75.054,74.381
1.5184,75.321,74.378
1.6232,75.389,74.799
1.7279,75.142,75.474
1.8326,74.797,75.246
1.9373,74.616,74.698
2.042,74.669,74.665
2.1468,74.961,75.109
2.2515,75.24,75.109
2.3562,75.356,75.396
2.4609,75.285,75.29
2.5656,75.023,74.903
2.6703,74.775,75.029
2.7751,74.706,74.698
2.8798,74.81,74.563
2.9845,75.035,74.484
3.0892,75.117,74.851
3.1939,75.045,76.178
3.2987,74.944,75.345
3.4034,74.955,74.274
3.5081,75.139,75.469
3.6128,75.281,75.359
3.7176,75.26,74.794
3.8223,74.988,75.142
3.927,74.705,75.236
4.0317,74.613,74.426
4.1364,74.72,74.452
4.2412,74.982,75.65
4.3459,75.179,75.576
4.4506,75.236,74.65
4.5553,75.181,74.222
4.66,75.056,74.748
4.7647,75.005,75.759
4.8695,75.021,75.631
4.9742,75.038,74.731
5.0789,74.977,74.648
5.1836,74.877,75.413
5.2883,74.869,75.109
5.3931,74.95,74.984
5.4978,75.082,74.723
5.6025,75.044,74.674
5.7072,74.901,75.418
5.812,74.805,75.086
5.9167,74.904,74.82
6.0214,75.132,75.609
6.1261,75.255,75.291
6.2309,75.218,74.117


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_478.csv <==
x,qOut,qIn
0.05236,75.236,74.261
0.15708,75.19,74.516
0.2618,75.061,75.369
0.36652,74.949,75.263
0.47124,74.932,74.361
0.57596,74.943,74.736
0.68068,74.943,75.63
0.7854,74.962,75.725
0.89012,75.038,74.826
0.99484,75.154,74.53
1.0996,75.171,74.812
1.2043,75.059,74.897
1.309,74.822,75.357
1.4137,74.698,75.552
1.5184,74.751,74.744
1.6232,74.91,74.843
1.7279,75.075,75.071
1.8326,75.167,74.619
1.9373,75.194,74.994
2.042,75.148,75.573
2.1468,75.011,74.971
2.2515,74.839,74.728
2.3562,74.797,74.671
2.4609,74.907,74.27
2.5656,75.154,75.05
2.6703,75.248,75.597
2.7751,75.133,75.754
2.8798,74.945,75.437
2.9845,74.846,74.504
3.0892,74.976,74.723
3.1939,75.135,74.89
3.2987,75.168,75.168
3.4034,74.95,75.068
3.5081,74.664,74.836
3.6128,74.568,75.219
3.7176,74.717,74.77
3.8223,75.11,74.687
3.927,75.437,75.547
4.0317,75.488,75.193
4.1364,75.282,74.623
4.2412,74.893,74.918
4.3459,74.723,75.593
4.4506,74.827,75.25
4.5553,75.043,74.869
4.66,75.173,74.511
4.7647,75.069,74.695
4.8695,74.906,75.181
4.9742,74.815,74.79
5.0789,74.896,75.285
5.1836,75.013,75.984
5.2883,75.08,74.937
5.3931,75.102,73.857
5.4978,75.106,75.611
5.6025,75.117,76.099
5.7072,75.058,74.401
5.812,74.934,74.066
5.9167,74.768,75.134
6.0214,74.748,75.527
6.1261,74.894,75.417
6.2309,75.099,75.101


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_479.csv <==
x,qOut,qIn
0.05236,74.86,74.4
0.15708,74.953,74.231
0.2618,75.038,75.17
0.36652,75.056,75.829
0.47124,74.968,74.876
0.57596,74.882,74.685
0.68068,74.904,75.393
0.7854,75.032,75.036
0.89012,75.243,74.089
0.99484,75.313,74.88
1.0996,75.144,75.909
1.2043,74.855,75.25
1.309,74.606,74.267
1.4137,74.704,75.631
1.5184,75.014,76.011
1.6232,75.3,75.142
1.7279,75.33,73.93
1.8326,75.083,74.272
1.9373,74.817,75.11
2.042,74.686,75.5
2.1468,74.796,75.172
2.2515,74.97,74.654
2.3562,75.114,74.934
2.4609,75.215,74.99
2.5656,75.276,75.225
2.6703,75.264,75.513
2.7751,75.103,75.094
2.8798,74.859,74.868
2.9845,74.617,74.749
3.0892,74.639,74.769
3.1939,74.872,74.914
3.2987,75.132,75.087
3.4034,75.222,74.92
3.5081,75.073,75.082
3.6128,74.929,75.354
3.7176,74.92,75.175
3.8223,75.132,74.566
3.927,75.272,74.967
4.0317,75.186,75.262
4.1364,74.962,75.457
4.2412,74.734,74.797
4.3459,74.746,74.506
4.4506,74.905,74.765
4.5553,75.082,75.011
4.66,75.155,75.585
4.7647,75.122,74.965
4.8695,75.047,74.338
4.9742,74.986,75.331
5.0789,74.985,74.901
5.1836,75.045,74.224
5.2883,75.088,75.287
5.3931,75.066,75.127
5.4978,74.938,75.306
5.6025,74.828,75.478
5.7072,74.842,74.287
5.812,74.953,74.435
5.9167,75.099,75.639
6.0214,75.099,75.533
6.1261,74.99,75.135
6.2309,74.875,74.97


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_480.csv <==
x,qOut,qIn
0.05236,74.992,74.576
0.15708,75.183,74.947
0.2618,75.252,75.615
0.36652,75.218,75.135
0.47124,75.117,74.991
0.57596,75.01,75.41
0.68068,74.924,74.538
0.7854,74.875,73.888
0.89012,74.873,75.915
0.99484,74.886,76.388
1.0996,74.894,74.737
1.2043,74.913,73.849
1.309,74.967,75.032
1.4137,75.088,75.782
1.5184,75.171,75.475
1.6232,75.148,74.718
1.7279,74.959,74.403
1.8326,74.776,75.113
1.9373,74.781,75.181
2.042,74.952,74.953
2.1468,75.216,74.879
2.2515,75.269,75.293
2.3562,75.128,75.15
2.4609,74.953,74.67
2.5656,74.92,75.068
2.6703,75.061,74.963
2.7751,75.144,74.621
2.8798,75.089,75.151
2.9845,74.86,75.221
3.0892,74.77,74.909
3.1939,74.884,75.146
3.2987,75.078,75.391
3.4034,75.193,75.03
3.5081,75.108,74.696
3.6128,74.961,74.171
3.7176,74.853,74.525
3.8223,74.856,75.775
3.927,74.896,75.853
4.0317,74.958,75.217
4.1364,75.05,74.721
4.2412,75.175,74.557
4.3459,75.257,74.829
4.4506,75.195,75.178
4.5553,75.003,75.031
4.66,74.718,75.556
4.7647,74.575,75.204
4.8695,74.691,73.919
4.9742,74.992,74.78
5.0789,75.373,75.27
5.1836,75.5,74.63
5.2883,75.298,75.201
5.3931,74.948,75.327
5.4978,74.675,75.387
5.6025,74.78,75.23
5.7072,75.043,74.588
5.812,75.228,74.922
5.9167,75.117,74.802
6.0214,74.851,74.787
6.1261,74.705,75.108
6.2309,74.75,74.982


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_481.csv <==
x,qOut,qIn
0.05236,75.131,75.64
0.15708,74.909,74.953
0.2618,74.701,74.407
0.36652,74.645,74.634
0.47124,74.859,75.346
0.57596,75.222,75.468
0.68068,75.428,74.785
0.7854,75.372,74.659
0.89012,75.002,75.283
0.99484,74.755,75.073
1.0996,74.81,74.887
1.2043,75.025,75.027
1.309,75.191,74.499
1.4137,75.061,75.164
1.5184,74.864,75.782
1.6232,74.781,74.443
1.7279,74.95,74.729
1.8326,75.137,75.478
1.9373,75.171,75.161
2.042,75.082,74.707
2.1468,74.938,75.184
2.2515,74.909,75.217
2.3562,74.953,74.783
2.4609,75.012,75.084
2.5656,75.031,74.843
2.6703,75.016,74.909
2.7751,74.98,75.547
2.8798,74.941,75.23
2.9845,74.916,74.282
3.0892,74.956,74.66
3.1939,75.035,75.163
3.2987,75.095,75.269
3.4034,75.075,75.151
3.5081,74.996,75.069
3.6128,74.967,74.924
3.7176,75.011,74.868
3.8223,75.129,74.954
3.927,75.152,75.445
4.0317,75.039,75.326
4.1364,74.871,74.807
4.2412,74.746,75.456
4.3459,74.81,75.286
4.4506,74.988,73.888
4.5553,75.156,74.243
4.66,75.191,75.668
4.7647,75.062,75.586
4.8695,74.93,74.314
4.9742,74.903,74.493
5.0789,75.059,76.141
5.1836,75.246,75.586
5.2883,75.286,74.296
5.3931,75.156,73.975
5.4978,74.869,74.842
5.6025,74.665,75.436
5.7072,74.642,75.613
5.812,74.767,75.489
5.9167,74.97,74.807
6.0214,75.132,74.545
6.1261,75.225,74.677
6.2309,75.23,75.18


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_482.csv <==
x,qOut,qIn
0.05236,75.34,74.42
0.15708,75.077,75.993
0.2618,74.772,76.198
0.36652,74.572,74.565
0.47124,74.596,74.144
0.57596,74.805,75.15
0.68068,75.072,75.352
0.7854,75.275,75.262
0.89012,75.3,74.892
0.99484,75.099,74.919
1.0996,74.86,74.802
1.2043,74.757,75.065
1.309,74.934,75.105
1.4137,75.198,74.838
1.5184,75.268,75.33
1.6232,75.127,75.085
1.7279,74.825,74.255
1.8326,74.774,74.698
1.9373,74.954,75.412
2.042,75.163,75.492
2.1468,75.18,75.102
2.2515,74.996,75.099
2.3562,74.889,74.9
2.4609,74.932,74.659
2.5656,75.136,74.86
2.6703,75.155,75.016
2.7751,74.97,74.985
2.8798,74.755,74.86
2.9845,74.698,75.408
3.0892,74.904,75.243
3.1939,75.164,74.663
3.2987,75.324,74.772
3.4034,75.252,75.326
3.5081,75.025,74.959
3.6128,74.817,74.988
3.7176,74.727,75.352
3.8223,74.818,74.585
3.927,74.97,74.909
4.0317,75.078,75.156
4.1364,75.116,74.751
4.2412,75.073,75.268
4.3459,75.016,75.502
4.4506,74.984,74.716
4.5553,74.992,74.81
4.66,75.044,74.689
4.7647,75.089,74.549
4.8695,75.074,75.444
4.9742,75.007,75.846
5.0789,74.905,74.992
5.1836,74.881,74.918
5.2883,74.952,75.129
5.3931,75.057,74.897
5.4978,75.126,74.259
5.6025,75.064,74.522
5.7072,74.927,75.379
5.812,74.817,74.947
5.9167,74.831,75.36
6.0214,75.013,76.095
6.1261,75.244,74.961
6.2309,75.392,73.879


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_483.csv <==
x,qOut,qIn
0.05236,74.913,74.611
0.15708,74.955,75.022
0.2618,75.001,75.504
0.36652,75.03,74.862
0.47124,75.009,74.495
0.57596,74.964,74.716
0.68068,74.971,75.124
0.7854,75.032,75.583
0.89012,75.124,75.954
0.99484,75.123,75.284
1.0996,75.053,73.793
1.2043,74.983,74.432
1.309,74.982,75.121
1.4137,74.997,74.862
1.5184,74.931,75.623
1.6232,74.825,75.417
1.7279,74.742,74.355
1.8326,74.907,74.523
1.9373,75.214,75.283
2.042,75.445,75.302
2.1468,75.373,74.488
2.2515,74.973,74.592
2.3562,74.64,75.622
2.4609,74.585,75.517
2.5656,74.941,74.359
2.6703,75.281,74.534
2.7751,75.327,75.873
2.8798,75.126,75.588
2.9845,74.793,74.917
3.0892,74.705,75.026
3.1939,74.824,74.397
3.2987,75.002,74.979
3.4034,75.083,75.317
3.5081,75.046,74.644
3.6128,74.998,74.793
3.7176,74.989,75.274
3.8223,75.048,75.916
3.927,75.124,75.395
4.0317,75.172,73.759
4.1364,75.159,74.042
4.2412,75.055,75.518
4.3459,74.903,75.262
4.4506,74.811,74.802
4.5553,74.826,75.2
4.66,74.967,75.384
4.7647,75.127,74.996
4.8695,75.222,74.759
4.9742,75.213,74.906
5.0789,75.073,74.994
5.1836,74.835,74.88
5.2883,74.652,74.814
5.3931,74.632,74.996
5.4978,74.855,75.529
5.6025,75.162,75
5.7072,75.337,74.17
5.812,75.328,75.259
5.9167,75.123,75.347
6.0214,74.948,74.706
6.1261,74.874,75.122
6.2309,74.877,75.186


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_484.csv <==
x,qOut,qIn
0.05236,74.807,75.07
0.15708,74.942,74.993
0.2618,75.081,74.834
0.36652,75.13,75.552
0.47124,75,75.159
0.57596,74.829,74.662
0.68068,74.823,75.317
0.7854,74.986,75.064
0.89012,75.267,74.88
0.99484,75.286,74.906
1.0996,75.027,74.559
1.2043,74.72,74.782
1.309,74.626,75.213
1.4137,74.887,75.402
1.5184,75.211,75.579
1.6232,75.401,74.924
1.7279,75.306,73.962
1.8326,75.11,74.781
1.9373,74.948,75.805
2.042,74.841,75.466
2.1468,74.778,74.699
2.2515,74.752,74.964
2.3562,74.845,75.406
2.4609,75.032,75.043
2.5656,75.263,74.509
2.6703,75.293,75.037
2.7751,75.099,75.332
2.8798,74.839,74.985
2.9845,74.699,74.449
3.0892,74.86,75.101
3.1939,75.131,75.457
3.2987,75.323,74.926
3.4034,75.265,75.106
3.5081,75.056,75.457
3.6128,74.901,74.967
3.7176,74.863,74.398
3.8223,74.956,74.688
3.927,74.992,75.329
4.0317,74.955,75.589
4.1364,74.906,74.705
4.2412,74.913,74.617
4.3459,75.01,75.492
4.4506,75.12,74.829
4.5553,75.18,75.257
4.66,75.129,74.854
4.7647,74.986,74.469
4.8695,74.859,75.651
4.9742,74.82,75.534
5.0789,74.92,74.141
5.1836,75.04,74.353
5.2883,75.064,75.392
5.3931,75.005,75.79
5.4978,74.897,74.934
5.6025,74.913,74.532
5.7072,75.038,74.684
5.812,75.178,74.603
5.9167,75.229,75.923
6.0214,75.119,76.072
6.1261,74.944,74.486
6.2309,74.809,74.043


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_485.csv <==
x,qOut,qIn
0.05236,74.752,74.932
0.15708,74.8,74.665
0.2618,75.059,75.373
0.36652,75.294,75.666
0.47124,75.268,74.392
0.57596,75.018,74.489
0.68068,74.818,75.378
0.7854,74.772,75.26
0.89012,74.926,74.923
0.99484,75.028,75.199
1.0996,75.026,74.689
1.2043,74.986,74.549
1.309,74.991,75.329
1.4137,75.071,75.102
1.5184,75.108,75.182
1.6232,75.068,75.077
1.7279,74.942,74.691
1.8326,74.895,74.878
1.9373,74.946,75.183
2.042,75.021,75.123
2.1468,75.029,74.822
2.2515,74.936,75.156
2.3562,74.876,75.751
2.4609,74.907,74.49
2.5656,75.06,74.409
2.6703,75.163,75.487
2.7751,75.125,75.602
2.8798,75,74.789
2.9845,74.865,74.146
3.0892,74.886,74.891
3.1939,75.016,75.921
3.2987,75.151,75.79
3.4034,75.189,74.144
3.5081,75.093,74.227
3.6128,74.962,75.269
3.7176,74.875,75.266
3.8223,74.893,74.587
3.927,74.947,74.868
4.0317,74.967,75.68
4.1364,74.965,75.672
4.2412,74.966,75.292
4.3459,75.057,74.936
4.4506,75.146,74.284
4.5553,75.14,74.265
4.66,74.952,74.93
4.7647,74.723,75.512
4.8695,74.663,75.777
4.9742,74.8,74.701
5.0789,75.105,74.663
5.1836,75.353,75.3
5.2883,75.436,74.618
5.3931,75.334,75.235
5.4978,75.039,75.709
5.6025,74.698,74.556
5.7072,74.547,74.511
5.812,74.653,75.057
5.9167,75.032,75.146
6.0214,75.313,74.9
6.1261,75.285,74.791
6.2309,75.045,75.087


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_486.csv <==
x,qOut,qIn
0.05236,74.865,74.4
0.15708,75.038,75.231
0.2618,75.149,75.749
0.36652,75.135,75.189
0.47124,74.96,75.067
0.57596,74.832,75.313
0.68068,74.866,74.411
0.7854,75.009,74.527
0.89012,75.178,75.897
0.99484,75.123,75.156
1.0996,74.902,74
1.2043,74.704,75.104
1.309,74.727,75.378
1.4137,75.015,74.667
1.5184,75.284,74.871
1.6232,75.366,75.363
1.7279,75.134,75.089
1.8326,74.871,74.795
1.9373,74.799,75.207
2.042,74.895,74.852
2.1468,75.07,75.045
2.2515,75.075,75.475
2.3562,74.989,74.522
2.4609,74.925,74.734
2.5656,74.983,75.101
2.6703,75.09,74.821
2.7751,75.139,74.818
2.8798,75.119,74.99
2.9845,75.045,75.998
3.0892,74.997,75.956
3.1939,74.974,74.408
3.2987,74.965,73.892
3.4034,74.958,74.646
3.5081,74.951,75.19
3.6128,74.92,75.519
3.7176,74.879,74.965
3.8223,74.843,74.637
3.927,74.926,75.362
4.0317,75.128,75.421
4.1364,75.328,74.663
4.2412,75.39,74.538
4.3459,75.147,74.801
4.4506,74.789,75.119
4.5553,74.55,75.25
4.66,74.64,75.218
4.7647,74.95,75.092
4.8695,75.198,75.363
4.9742,75.277,74.845
5.0789,75.127,74.582
5.1836,74.962,75.326
5.2883,74.857,75.159
5.3931,74.813,75.086
5.4978,74.803,74.95
5.6025,74.864,74.993
5.7072,75.028,74.871
5.812,75.216,74.492
5.9167,75.33,75.35
6.0214,75.211,75.949
6.1261,74.988,74.993
6.2309,74.824,74.098


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_487.csv <==
x,qOut,qIn
0.05236,74.626,75.568
0.15708,74.799,74.822
0.2618,75.112,74.607
0.36652,75.387,74.84
0.47124,75.468,75.451
0.57596,75.275,75.039
0.68068,74.919,74.836
0.7854,74.593,75.527
0.89012,74.484,74.545
0.99484,74.685,73.989
1.0996,75.007,75.528
1.2043,75.262,76.298
1.309,75.277,74.418
1.4137,75.087,73.886
1.5184,74.915,75.126
1.6232,74.876,75.637
1.7279,75.04,75.032
1.8326,75.166,74.904
1.9373,75.133,74.519
2.042,75.009,74.856
2.1468,74.898,75.584
2.2515,74.969,75.001
2.3562,75.084,74.832
2.4609,75.124,75.167
2.5656,74.986,74.847
2.6703,74.841,74.867
2.7751,74.832,74.899
2.8798,74.924,74.667
2.9845,75.039,75.553
3.0892,75.014,75.551
3.1939,74.953,74.919
3.2987,74.948,74.37
3.4034,75.074,74.825
3.5081,75.173,75.413
3.6128,75.121,75.382
3.7176,74.969,74.611
3.8223,74.803,74.765
3.927,74.823,75.12
4.0317,74.971,74.93
4.1364,75.131,75.407
4.2412,75.185,75.331
4.3459,75.098,74.214
4.4506,74.971,74.772
4.5553,74.885,75.218
4.66,74.911,75.347
4.7647,74.986,75.144
4.8695,75.008,75.063
4.9742,74.976,74.926
5.0789,74.909,74.506
5.1836,74.971,74.757
5.2883,75.103,75.008
5.3931,75.188,75.393
5.4978,75.097,75.392
5.6025,74.908,75.243
5.7072,74.852,75.178
5.812,74.957,74.923
5.9167,75.199,74.347
6.0214,75.232,74.32
6.1261,75.026,74.766
6.2309,74.756,75.512


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_488.csv <==
x,qOut,qIn
0.05236,74.821,74.974
0.15708,74.928,74.86
0.2618,75.133,75.476
0.36652,75.281,75.324
0.47124,75.213,73.946
0.57596,74.96,74.261
0.68068,74.766,75.966
0.7854,74.742,75.979
0.89012,74.941,74.552
0.99484,75.132,74.381
1.0996,75.2,74.973
1.2043,75.164,75.541
1.309,75.067,74.744
1.4137,74.993,74.37
1.5184,74.919,75.233
1.6232,74.862,75.292
1.7279,74.842,74.852
1.8326,74.955,74.447
1.9373,75.117,75.304
2.042,75.212,75.484
2.1468,75.118,74.386
2.2515,74.918,75.229
2.3562,74.816,76.195
2.4609,74.851,75.029
2.5656,75.011,74.391
2.6703,75.064,75.064
2.7751,75.005,75.016
2.8798,74.92,75.161
2.9845,74.895,74.837
3.0892,74.934,74.727
3.1939,74.999,74.971
3.2987,75.084,74.964
3.4034,75.195,74.71
3.5081,75.276,75.153
3.6128,75.224,75.605
3.7176,75.063,75.4
3.8223,74.848,75.25
3.927,74.809,74.394
4.0317,74.918,73.973
4.1364,75.04,75.133
4.2412,75.032,75.644
4.3459,74.877,74.925
4.4506,74.775,74.846
4.5553,74.821,75.052
4.66,75.075,74.939
4.7647,75.325,75.03
4.8695,75.37,75.087
4.9742,75.193,74.939
5.0789,74.82,74.523
5.1836,74.603,74.836
5.2883,74.677,75.315
5.3931,74.937,75.113
5.4978,75.228,75.527
5.6025,75.271,75.339
5.7072,75.129,74.514
5.812,74.953,74.234
5.9167,74.898,75.259
6.0214,74.945,75.627
6.1261,74.945,74.881
6.2309,74.895,74.827


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_489.csv <==
x,qOut,qIn
0.05236,74.929,75.585
0.15708,74.875,75.278
0.2618,74.871,75.06
0.36652,74.97,74.983
0.47124,75.208,74.647
0.57596,75.352,74.769
0.68068,75.245,75.538
0.7854,74.971,75.502
0.89012,74.664,74.823
0.99484,74.655,74.262
1.0996,74.874,74.369
1.2043,75.139,75.505
1.309,75.264,75.554
1.4137,75.184,74.794
1.5184,75.036,74.872
1.6232,74.934,75.368
1.7279,74.971,75.026
1.8326,75.086,74.316
1.9373,75.126,74.556
2.042,75.043,75.262
2.1468,74.809,75.228
2.2515,74.675,75.08
2.3562,74.782,75.23
2.4609,75.047,74.993
2.5656,75.343,75.003
2.6703,75.369,75.001
2.7751,75.157,74.903
2.8798,74.875,75.178
2.9845,74.701,74.732
3.0892,74.735,74.488
3.1939,74.882,75.317
3.2987,75.057,75.026
3.4034,75.183,75.547
3.5081,75.217,75.543
3.6128,75.153,74.135
3.7176,75.044,74.254
3.8223,74.952,75.486
3.927,74.945,75.726
4.0317,74.958,75.017
4.1364,74.958,74.838
4.2412,74.917,74.97
4.3459,74.945,74.71
4.4506,75.039,74.838
4.5553,75.114,75.013
4.66,75.072,75.435
4.7647,74.9,74.741
4.8695,74.794,74.361
4.9742,74.844,75.27
5.0789,75.1,75.195
5.1836,75.301,74.678
5.2883,75.28,74.867
5.3931,75.091,74.421
5.4978,74.833,75.489
5.6025,74.786,76.428
5.7072,74.891,75.008
5.812,75.019,74.069
5.9167,75.032,75.108
6.0214,74.966,75.242
6.1261,74.926,74.469
6.2309,74.922,74.542


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_490.csv <==
x,qOut,qIn
0.05236,75.018,75.295
0.15708,75.097,75.194
0.2618,75.144,74.856
0.36652,75.119,75.054
0.47124,74.997,74.843
0.57596,74.909,74.607
0.68068,74.891,74.978
0.7854,74.913,75.262
0.89012,74.928,75.401
0.99484,74.931,74.783
1.0996,74.983,74.523
1.2043,75.073,75.16
1.309,75.173,74.848
1.4137,75.149,75.044
1.5184,75.02,75.722
1.6232,74.882,74.887
1.7279,74.835,74.355
1.8326,74.931,74.873
1.9373,75.055,75.092
2.042,75.12,75.799
2.1468,75.048,74.578
2.2515,74.924,73.53
2.3562,74.885,75.171
2.4609,74.953,76.498
2.5656,75.124,75.174
2.6703,75.179,74.289
2.7751,75.064,74.798
2.8798,74.886,75.295
2.9845,74.779,74.487
3.0892,74.874,74.67
3.1939,75.002,75.274
3.2987,75.053,75.474
3.4034,74.938,75.367
3.5081,74.892,75.028
3.6128,75.028,74.921
3.7176,75.227,74.697
3.8223,75.33,74.563
3.927,75.102,75.227
4.0317,74.774,75.365
4.1364,74.584,75.129
4.2412,74.735,75.222
4.3459,75.059,75.012
4.4506,75.303,74.332
4.5553,75.377,74.345
4.66,75.232,75.502
4.7647,74.992,75.436
4.8695,74.789,74.541
4.9742,74.717,74.843
5.0789,74.847,75.123
5.1836,75.099,74.842
5.2883,75.264,75.334
5.3931,75.245,75.409
5.4978,74.974,74.633
5.6025,74.713,74.426
5.7072,74.656,75.54
5.812,74.782,75.178
5.9167,75.015,74.651
6.0214,75.11,75.121
6.1261,75.081,74.863
6.2309,75.018,74.976


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_491.csv <==
x,qOut,qIn
0.05236,74.939,74.314
0.15708,74.942,74.265
0.2618,74.969,75.321
0.36652,74.997,75.411
0.47124,74.999,75.114
0.57596,74.979,75.109
0.68068,74.991,75.048
0.7854,75.049,75.155
0.89012,75.154,74.334
0.99484,75.191,74.381
1.0996,75.095,75.883
1.2043,74.923,75.452
1.309,74.75,74.516
1.4137,74.77,74.628
1.5184,74.953,74.969
1.6232,75.168,75.856
1.7279,75.273,75.513
1.8326,75.16,74.255
1.9373,74.966,74.074
2.042,74.83,74.836
2.1468,74.873,74.982
2.2515,74.992,75.39
2.3562,75.035,76.018
2.4609,74.999,75.069
2.5656,74.913,74.519
2.6703,74.988,75.585
2.7751,75.148,75.253
2.8798,75.228,74.08
2.9845,75.06,74.9
3.0892,74.707,75.933
3.1939,74.528,74.971
3.2987,74.651,74.517
3.4034,75.124,74.654
3.5081,75.507,74.776
3.6128,75.553,75.255
3.7176,75.316,75.089
3.8223,74.918,75.438
3.927,74.743,75.505
4.0317,74.791,74.696
4.1364,74.936,74.871
4.2412,75.041,74.72
4.3459,75.041,74.735
4.4506,74.968,75.203
4.5553,74.874,75.172
4.66,74.806,74.823
4.7647,74.867,75.169
4.8695,75.045,75.054
4.9742,75.233,75.076
5.0789,75.312,74.795
5.1836,75.18,74.533
5.2883,74.969,75.25
5.3931,74.813,75.315
5.4978,74.822,74.755
5.6025,74.924,74.827
5.7072,75.016,75.164
5.812,75.067,75.292
5.9167,75.06,74.694
6.0214,75.039,75.112
6.1261,75.006,75.474
6.2309,74.971,75.335


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_492.csv <==
x,qOut,qIn
0.05236,75.062,74.748
0.15708,75.094,74.609
0.2618,75.143,74.69
0.36652,75.142,75.082
0.47124,75.023,74.95
0.57596,74.847,75.196
0.68068,74.769,75.673
0.7854,74.833,75.697
0.89012,75.045,74.53
0.99484,75.204,73.711
1.0996,75.187,74.741
1.2043,75.022,75.502
1.309,74.767,75.819
1.4137,74.648,75.193
1.5184,74.739,74.198
1.6232,74.983,74.847
1.7279,75.3,75.013
1.8326,75.47,75.163
1.9373,75.359,75.721
2.042,75.044,74.663
2.1468,74.642,74.272
2.2515,74.559,75.444
2.3562,74.797,75.581
2.4609,75.134,74.479
2.5656,75.322,75.118
2.6703,75.178,75.627
2.7751,74.951,74.758
2.8798,74.839,74.749
2.9845,75,75.024
3.0892,75.173,74.845
3.1939,75.146,75.327
3.2987,74.977,75.025
3.4034,74.782,74.729
3.5081,74.843,74.875
3.6128,75.026,74.859
3.7176,75.167,75.383
3.8223,75.119,74.9
3.927,74.996,74.387
4.0317,74.95,75.274
4.1364,74.986,75.505
4.2412,75.07,75.083
4.3459,75.058,74.916
4.4506,74.979,74.688
4.5553,74.898,75.012
4.66,74.872,74.918
4.7647,74.912,74.477
4.8695,74.976,75.224
4.9742,75.032,75.66
5.0789,75.051,74.728
5.1836,75.054,74.392
5.2883,75.067,75.426
5.3931,75.078,75.955
5.4978,75.066,74.616
5.6025,74.979,74.364
5.7072,74.882,75.188
5.812,74.84,75.036
5.9167,74.911,74.729
6.0214,75.025,75.309
6.1261,75.087,75.277
6.2309,75.094,75.15


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_493.csv <==
x,qOut,qIn
0.05236,75.039,75.048
0.15708,75.096,75.407
0.2618,75.061,74.921
0.36652,74.993,74.827
0.47124,74.967,74.883
0.57596,75.053,75.048
0.68068,75.11,75.506
0.7854,75.064,74.965
0.89012,74.864,74.141
0.99484,74.738,74.816
1.0996,74.808,75.401
1.2043,75,75.247
1.309,75.197,75.192
1.4137,75.195,75.254
1.5184,75.087,74.545
1.6232,74.988,75.005
1.7279,75.007,75.618
1.8326,75.04,74.953
1.9373,74.97,74.709
2.042,74.842,74.462
2.1468,74.732,74.642
2.2515,74.834,75.443
2.3562,75.037,75.726
2.4609,75.202,74.795
2.5656,75.192,74.709
2.6703,75.093,75.207
2.7751,75.055,74.905
2.8798,75.074,74.492
2.9845,75.108,74.56
3.0892,74.967,75.417
3.1939,74.777,76.189
3.2987,74.696,75.466
3.4034,74.869,74.025
3.5081,75.158,74.561
3.6128,75.29,75.237
3.7176,75.195,75.075
3.8223,74.862,75.174
3.927,74.63,75.126
4.0317,74.651,74.754
4.1364,74.869,74.955
4.2412,75.188,75.207
4.3459,75.381,74.318
4.4506,75.347,74.818
4.5553,75.13,75.798
4.66,74.801,75.161
4.7647,74.669,74.386
4.8695,74.796,74.718
4.9742,75.039,75.392
5.0789,75.222,74.845
5.1836,75.149,74.699
5.2883,74.964,75.464
5.3931,74.822,75.368
5.4978,74.86,74.304
5.6025,75,74.96
5.7072,75.105,75.571
5.812,75.126,75.343
5.9167,75.039,74.741
6.0214,74.936,74.265
6.1261,74.894,74.88
6.2309,74.929,75.362


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_494.csv <==
x,qOut,qIn
0.05236,74.833,75.147
0.15708,74.91,74.564
0.2618,75.031,74.775
0.36652,75.152,74.939
0.47124,75.233,75.306
0.57596,75.2,75.555
0.68068,75.041,75.131
0.7854,74.847,75.128
0.89012,74.725,74.411
0.99484,74.834,74.06
1.0996,75.044,75.129
1.2043,75.19,76.15
1.309,75.109,74.833
1.4137,74.897,73.992
1.5184,74.821,74.844
1.6232,74.937,75.889
1.7279,75.241,75.245
1.8326,75.354,74.419
1.9373,75.177,74.677
2.042,74.875,75.595
2.1468,74.654,75.122
2.2515,74.764,74.442
2.3562,75.003,75.262
2.4609,75.18,74.927
2.5656,75.125,74.705
2.6703,74.975,75.487
2.7751,74.92,74.823
2.8798,74.976,74.873
2.9845,75.112,75.117
3.0892,75.136,74.846
3.1939,75.083,75.004
3.2987,75.022,74.5
3.4034,75.019,75.076
3.5081,74.996,75.648
3.6128,74.914,75.44
3.7176,74.835,75.005
3.8223,74.837,75.185
3.927,74.978,74.639
4.0317,75.106,74.238
4.1364,75.131,75.176
4.2412,74.984,75.264
4.3459,74.817,74.624
4.4506,74.779,74.987
4.5553,74.888,75.475
4.66,75.13,75.012
4.7647,75.329,74.849
4.8695,75.347,75.118
4.9742,75.181,74.552
5.0789,74.862,75.069
5.1836,74.674,75.498
5.2883,74.718,74.594
5.3931,74.909,74.593
5.4978,75.121,75.486
5.6025,75.182,75.185
5.7072,75.144,75.324
5.812,75.074,74.985
5.9167,75.028,74.46
6.0214,74.972,74.543
6.1261,74.896,75.123
6.2309,74.837,75.551


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_495.csv <==
x,qOut,qIn
0.05236,75.112,74.939
0.15708,75.1,75.859
0.2618,75.039,75.481
0.36652,74.973,74.823
0.47124,74.951,74.46
0.57596,75.039,74.639
0.68068,75.135,75.077
0.7854,75.131,75.117
0.89012,74.928,76.187
0.99484,74.665,75.33
1.0996,74.604,73.544
1.2043,74.781,74.52
1.309,75.171,76.106
1.4137,75.375,75.161
1.5184,75.252,74.258
1.6232,74.95,74.687
1.7279,74.67,75.619
1.8326,74.759,75.292
1.9373,75.054,74.334
2.042,75.31,74.501
2.1468,75.285,75.235
2.2515,75.018,75.516
2.3562,74.812,75.283
2.4609,74.792,74.724
2.5656,75.018,74.725
2.6703,75.172,75.002
2.7751,75.141,74.677
2.8798,75,74.831
2.9845,74.855,75.222
3.0892,74.842,74.932
3.1939,74.907,75.475
3.2987,75.003,75.19
3.4034,75.097,75.059
3.5081,75.166,75.306
3.6128,75.125,74.463
3.7176,74.979,74.349
3.8223,74.756,75.264
3.927,74.689,75.426
4.0317,74.816,74.976
4.1364,75.035,75.074
4.2412,75.217,75.283
4.3459,75.262,74.915
4.4506,75.212,74.863
4.5553,75.103,74.866
4.66,74.958,74.542
4.7647,74.805,75.115
4.8695,74.742,75.374
4.9742,74.806,74.667
5.0789,75.009,74.975
5.1836,75.204,75.717
5.2883,75.283,75.037
5.3931,75.234,74.892
5.4978,75.068,74.634
5.6025,74.908,74.649
5.7072,74.817,75.472
5.812,74.805,75.561
5.9167,74.864,74.803
6.0214,74.941,74.598
6.1261,75.015,74.794
6.2309,75.075,74.512


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_496.csv <==
x,qOut,qIn
0.05236,75.097,74.38
0.15708,74.864,75.708
0.2618,74.722,75.514
0.36652,74.758,75
0.47124,75.015,75.28
0.57596,75.264,75.006
0.68068,75.341,74.681
0.7854,75.227,74.601
0.89012,74.94,75.532
0.99484,74.685,75.81
1.0996,74.589,74.803
1.2043,74.674,73.723
1.309,74.923,74.712
1.4137,75.196,75.984
1.5184,75.346,75.777
1.6232,75.32,74.775
1.7279,75.088,74.416
1.8326,74.889,75.074
1.9373,74.882,75.292
2.042,75.004,74.919
2.1468,75.144,75.006
2.2515,75.028,75.269
2.3562,74.807,74.695
2.4609,74.687,74.954
2.5656,74.861,74.994
2.6703,75.186,74.322
2.7751,75.338,75.096
2.8798,75.25,75.729
2.9845,74.921,74.665
3.0892,74.77,74.37
3.1939,74.866,75.276
3.2987,75.057,75.69
3.4034,75.154,75.087
3.5081,75.041,75.058
3.6128,74.902,74.835
3.7176,74.841,74.765
3.8223,74.925,74.787
3.927,75.004,75.072
4.0317,75.016,75.284
4.1364,74.992,74.617
4.2412,74.973,75.14
4.3459,75.026,75.269
4.4506,75.117,75.056
4.5553,75.187,75.059
4.66,75.176,74.578
4.7647,75.045,74.825
4.8695,74.89,75.525
4.9742,74.802,75.15
5.0789,74.859,75.339
5.1836,74.979,75.067
5.2883,75.054,74.478
5.3931,75.068,74.689
5.4978,75.029,74.884
5.6025,75.011,75.097
5.7072,74.995,75.621
5.812,74.98,75.369
5.9167,74.968,74.539
6.0214,75.043,74.962
6.1261,75.154,75.243
6.2309,75.206,74.336


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_497.csv <==
x,qOut,qIn
0.05236,74.708,74.133
0.15708,75.038,74.689
0.2618,75.335,75.609
0.36652,75.424,75.416
0.47124,75.177,74.773
0.57596,74.832,74.686
0.68068,74.672,74.797
0.7854,74.752,75.217
0.89012,75.061,75.642
0.99484,75.251,74.769
1.0996,75.2,74.303
1.2043,75.006,74.985
1.309,74.807,75.095
1.4137,74.841,74.741
1.5184,74.99,75.213
1.6232,75.108,75.209
1.7279,75.056,75.118
1.8326,74.952,75.141
1.9373,74.947,74.939
2.042,75.021,74.813
2.1468,75.108,74.69
2.2515,75.013,74.919
2.3562,74.857,75.515
2.4609,74.78,75.048
2.5656,74.902,75.274
2.6703,75.101,75.565
2.7751,75.206,74.352
2.8798,75.192,74.149
2.9845,75.065,75.297
3.0892,74.956,75.712
3.1939,74.886,74.912
3.2987,74.87,74.872
3.4034,74.915,75.172
3.5081,75.05,74.823
3.6128,75.183,75.527
3.7176,75.22,75.221
3.8223,75.074,73.789
3.927,74.842,74.478
4.0317,74.722,75.828
4.1364,74.771,75.543
4.2412,74.998,74.497
4.3459,75.2,74.714
4.4506,75.286,75.049
4.5553,75.263,75.45
4.66,75.156,75.079
4.7647,75.023,74.97
4.8695,74.878,75.259
4.9742,74.769,74.893
5.0789,74.743,74.187
5.1836,74.858,74.679
5.2883,75.007,75.763
5.3931,75.095,75.908
5.4978,75.027,74.568
5.6025,74.937,74.771
5.7072,74.981,75.435
5.812,75.122,74.35
5.9167,75.277,74.681
6.0214,75.159,75.94
6.1261,74.873,75.55
6.2309,74.648,74.872


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_498.csv <==
x,qOut,qIn
0.05236,75.317,74.677
0.15708,75.419,74.569
0.2618,75.208,75.148
0.36652,74.828,75.385
0.47124,74.483,75.315
0.57596,74.578,74.837
0.68068,74.959,74.971
0.7854,75.342,75.133
0.89012,75.449,75.216
0.99484,75.196,75.454
1.0996,74.847,74.658
1.2043,74.621,74.384
1.309,74.693,75.343
1.4137,74.932,75.645
1.5184,75.141,74.784
1.6232,75.24,74.444
1.7279,75.182,74.998
1.8326,75.09,75.219
1.9373,75.04,75.179
2.042,75.033,74.935
2.1468,75.051,74.29
2.2515,75.018,74.791
2.3562,74.967,75.8
2.4609,74.943,75.339
2.5656,74.981,74.858
2.6703,75.029,74.999
2.7751,75.03,74.741
2.8798,74.995,75.273
2.9845,74.946,75.539
3.0892,74.936,74.657
3.1939,74.931,74.086
3.2987,74.927,74.913
3.4034,74.926,75.562
3.5081,74.998,74.573
3.6128,75.096,74.7
3.7176,75.155,75.836
3.8223,75.103,74.562
3.927,75.022,74.174
4.0317,75.004,75.562
4.1364,75.022,75.814
4.2412,75.018,74.851
4.3459,74.893,74.383
4.4506,74.791,74.666
4.5553,74.801,75.558
4.66,74.984,75.008
4.7647,75.128,74.54
4.8695,75.123,74.822
4.9742,75.036,75.002
5.0789,74.962,75.343
5.1836,75.028,75.763
5.2883,75.107,75.337
5.3931,75.115,74.782
5.4978,74.987,74.494
5.6025,74.88,74.206
5.7072,74.874,74.881
5.812,74.925,75.6
5.9167,74.961,75.425
6.0214,74.919,75.112
6.1261,74.936,74.85
6.2309,75.061,74.765


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_499.csv <==
x,qOut,qIn
0.05236,75.171,75.188
0.15708,74.872,75.739
0.2618,74.738,75.18
0.36652,74.798,74.503
0.47124,75.024,75.207
0.57596,75.165,75.642
0.68068,75.143,74.174
0.7854,75.009,73.975
0.89012,74.837,75.771
0.99484,74.777,76.011
1.0996,74.845,74.995
1.2043,74.996,74.625
1.309,75.172,74.969
1.4137,75.26,74.935
1.5184,75.198,74.597
1.6232,75.023,74.527
1.7279,74.79,75.265
1.8326,74.681,75.108
1.9373,74.761,74.864
2.042,74.974,75.102
2.1468,75.244,75.569
2.2515,75.379,75.079
2.3562,75.292,74.656
2.4609,75.048,74.789
2.5656,74.744,75.674
2.6703,74.634,75.373
2.7751,74.716,74.288
2.8798,74.888,74.362
2.9845,75.031,75.355
3.0892,75.103,75.727
3.1939,75.143,75.184
3.2987,75.161,74.264
3.4034,75.153,74.311
3.5081,75.106,75.005
3.6128,75.055,75.987
3.7176,75.014,75.547
3.8223,74.981,74.557
3.927,74.929,74.932
4.0317,74.917,74.708
4.1364,74.964,74.963
4.2412,75.081,75.244
4.3459,75.094,75.078
4.4506,74.959,75.175
4.5553,74.802,74.743
4.66,74.775,74.344
4.7647,75.011,75.03
4.8695,75.252,75.698
4.9742,75.316,75.399
5.0789,75.051,75.292
5.1836,74.778,75.122
5.2883,74.776,74.245
5.3931,74.977,74.848
5.4978,75.24,75.252
5.6025,75.168,74.484
5.7072,74.9,75.146
5.812,74.686,75.641
5.9167,74.763,74.589
6.0214,75.083,74.499
6.1261,75.347,75.172
6.2309,75.41,74.762


==> Figs/data/BurgulenceData/Gaussian_0p1/N15/Burgers_Legendre_4_Gaussian0p1_15_500.csv <==
x,qOut,qIn
0.05236,75.093,74.143
0.15708,75.083,74.672
0.2618,74.956,75.271
0.36652,74.819,75.537
0.47124,74.779,74.849
0.57596,74.882,74.841
0.68068,75.043,75.342
0.7854,75.187,75.311
0.89012,75.251,74.984
0.99484,75.187,74.619
1.0996,74.995,74.628
1.2043,74.772,74.813
1.309,74.623,75.623
1.4137,74.718,75.719
1.5184,74.973,74.819
1.6232,75.23,74.199
1.7279,75.329,75.369
1.8326,75.236,75.274
1.9373,75.072,74.719
2.042,74.922,75.147
2.1468,74.841,75.341
2.2515,74.814,74.409
2.3562,74.885,74.082
2.4609,75.033,75.419
2.5656,75.221,75.711
2.6703,75.237,74.626
2.7751,75.08,74.628
2.8798,74.899,75.052
2.9845,74.861,74.873
3.0892,75.018,74.883
3.1939,75.126,75.251
3.2987,75.088,75.419
3.4034,74.849,75.139
3.5081,74.732,74.822
3.6128,74.844,74.442
3.7176,75.063,75.065
3.8223,75.225,75.49
3.927,75.116,74.834
4.0317,74.903,74.366
4.1364,74.771,74.628
4.2412,74.881,75.384
4.3459,75.114,74.812
4.4506,75.243,74.987
4.5553,75.21,75.661
4.66,74.997,75.26
4.7647,74.865,74.723
4.8695,74.882,74.622
4.9742,74.97,74.801
5.0789,75.019,75.548
5.1836,74.914,75.543
5.2883,74.791,74.465
5.3931,74.767,74.375
5.4978,74.934,75.183
5.6025,75.175,74.984
5.7072,75.309,74.898
5.812,75.281,75.11
5.9167,75.068,74.737
6.0214,74.889,75.346
6.1261,74.865,75.932
6.2309,74.958,74.646


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_001.csv <==
x,qOut,qIn
0.03927,75.087,74.771
0.11781,75.233,74.472
0.19635,75.315,74.914
0.27489,75.233,75.218
0.35343,74.9,74.86
0.43197,74.488,74.892
0.51051,74.298,75.29
0.58905,74.414,75.465
0.66759,74.844,74.642
0.74613,75.285,73.922
0.82467,75.571,74.463
0.90321,75.651,75.716
0.98175,75.506,76.155
1.0603,75.23,75.17
1.1388,74.942,74.16
1.2174,74.737,74.299
1.2959,74.685,75.526
1.3744,74.761,75.718
1.453,74.908,75.01
1.5315,75.061,74.707
1.6101,75.168,74.916
1.6886,75.147,74.892
1.7671,74.985,74.925
1.8457,74.776,75.075
1.9242,74.625,75.218
2.0028,74.723,74.947
2.0813,75.001,74.659
2.1599,75.28,74.78
2.2384,75.375,75.101
2.3169,75.178,75.158
2.3955,74.921,75.025
2.474,74.797,74.999
2.5526,74.963,75.245
2.6311,75.197,75.124
2.7096,75.247,74.678
2.7882,75.116,74.471
2.8667,74.859,74.638
2.9452,74.811,75.258
3.0238,74.937,75.958
3.1023,75.084,75.854
3.1809,75.085,74.58
3.2594,74.933,73.991
3.3379,74.819,74.42
3.4165,74.826,75.05
3.495,74.992,75.91
3.5736,75.154,75.842
3.6521,75.206,74.743
3.7307,75.135,74.24
3.8092,74.943,74.929
3.8877,74.743,75.364
3.9663,74.677,74.942
4.0448,74.79,74.543
4.1234,75.099,75.556
4.2019,75.395,75.778
4.2804,75.433,74.655
4.359,75.196,74.107
4.4375,74.719,75.22
4.516,74.491,75.608
4.5946,74.674,74.825
4.6731,75.081,74.294
4.7517,75.475,75.09
4.8302,75.449,75.369
4.9087,75.116,74.913
4.9873,74.753,74.885
5.0658,74.647,74.938
5.1443,74.867,74.822
5.2229,75.132,75.316
5.3015,75.277,75.846
5.38,75.177,75.191
5.4585,75,74.374
5.537,74.885,74.3
5.6156,74.858,74.355
5.6942,74.912,74.553
5.7727,74.949,75.237
5.8512,74.958,75.512
5.9298,74.954,75.457
6.0083,74.95,75.747
6.0868,74.949,75.422
6.1654,74.958,74.77
6.2439,74.998,74.835


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_002.csv <==
x,qOut,qIn
0.03927,74.897,74.45
0.11781,75.136,74.535
0.19635,75.24,74.832
0.27489,75.201,74.877
0.35343,75.04,75.12
0.43197,74.915,75.477
0.51051,74.848,75.251
0.58905,74.836,74.68
0.66759,74.864,74.511
0.74613,74.974,75.073
0.82467,75.168,75.643
0.90321,75.355,75.486
0.98175,75.438,74.911
1.0603,75.248,74.663
1.1388,74.888,74.669
1.2174,74.56,75.076
1.2959,74.463,75.813
1.3744,74.648,75.559
1.453,74.924,74.527
1.5315,75.148,74.35
1.6101,75.198,75.017
1.6886,75.102,74.939
1.7671,74.969,74.753
1.8457,74.896,74.592
1.9242,74.959,74.577
2.0028,75.115,75.449
2.0813,75.215,76.353
2.1599,75.196,75.843
2.2384,75.016,74.423
2.3169,74.882,74.237
2.3955,74.928,74.585
2.474,75.098,74.665
2.5526,75.29,75.178
2.6311,75.244,75.706
2.7096,75.003,75.274
2.7882,74.726,74.638
2.8667,74.58,74.389
2.9452,74.621,74.823
3.0238,74.764,75.446
3.1023,74.971,75.551
3.1809,75.216,75.412
3.2594,75.475,75.062
3.3379,75.531,74.351
3.4165,75.313,74.046
3.495,74.787,75.369
3.5736,74.426,76.143
3.6521,74.498,75.005
3.7307,74.863,73.817
3.8092,75.305,74.868
3.8877,75.353,75.912
3.9663,75.087,75.505
4.0448,74.779,74.772
4.1234,74.707,74.946
4.2019,74.977,75.268
4.2804,75.276,75.016
4.359,75.393,74.546
4.4375,75.153,74.275
4.516,74.803,74.705
4.5946,74.648,75.582
4.6731,74.728,75.815
4.7517,75.016,75.09
4.8302,75.146,74.827
4.9087,75.072,74.886
4.9873,74.935,74.696
5.0658,74.893,74.736
5.1443,75.078,75.114
5.2229,75.285,75.295
5.3015,75.352,75.306
5.38,75.138,74.885
5.4585,74.798,74.699
5.537,74.584,75.063
5.6156,74.581,75.209
5.6942,74.816,74.821
5.7727,75.106,74.608
5.8512,75.32,74.78
5.9298,75.385,75.592
6.0083,75.236,75.785
6.0868,74.944,75.025
6.1654,74.724,74.883
6.2439,74.686,74.86


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_003.csv <==
x,qOut,qIn
0.03927,75.11,74.383
0.11781,75.185,75.104
0.19635,75.217,75.672
0.27489,75.203,75.07
0.35343,75.158,74.402
0.43197,75.074,74.687
0.51051,74.889,74.977
0.58905,74.657,75.274
0.66759,74.452,75.021
0.74613,74.507,74.852
0.82467,74.806,75.255
0.90321,75.183,75.284
0.98175,75.458,74.871
1.0603,75.441,74.725
1.1388,75.231,74.657
1.2174,74.996,75.011
1.2959,74.902,75.388
1.3744,74.957,75.001
1.453,74.996,74.722
1.5315,74.961,75.112
1.6101,74.826,75.154
1.6886,74.781,74.695
1.7671,74.883,74.98
1.8457,75.06,75.689
1.9242,75.218,75.485
2.0028,75.214,74.584
2.0813,75.085,74.314
2.1599,74.923,74.461
2.2384,74.82,74.723
2.3169,74.835,75.423
2.3955,74.924,75.825
2.474,75.029,75.304
2.5526,75.094,74.146
2.6311,75.074,74.498
2.7096,75.004,75.824
2.7882,74.957,75.843
2.8667,75,74.015
2.9452,75.155,73.788
3.0238,75.274,75.171
3.1023,75.246,76.008
3.1809,74.981,75.7
3.2594,74.656,75.416
3.3379,74.533,74.922
3.4165,74.658,74.516
3.495,75.018,74.567
3.5736,75.291,74.486
3.6521,75.343,74.568
3.7307,75.223,75.379
3.8092,75.013,75.966
3.8877,74.908,75.461
3.9663,74.862,74.722
4.0448,74.824,74.313
4.1234,74.741,74.424
4.2019,74.778,74.974
4.2804,75.035,75.653
4.359,75.38,75.519
4.4375,75.649,74.511
4.516,75.447,74.528
4.5946,74.911,74.995
4.6731,74.407,74.91
4.7517,74.309,75.137
4.8302,74.701,75.335
4.9087,75.199,74.803
4.9873,75.535,74.656
5.0658,75.489,75.368
5.1443,75.139,75.595
5.2229,74.768,75.214
5.3015,74.582,74.803
5.38,74.74,74.807
5.4585,75.052,75.366
5.537,75.24,75.632
5.6156,75.216,74.904
5.6942,74.94,74.066
5.7727,74.73,74.275
5.8512,74.733,74.861
5.9298,74.886,75.124
6.0083,75.077,75.185
6.0868,75.116,75.602
6.1654,75.079,75.61
6.2439,75.053,74.864


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_004.csv <==
x,qOut,qIn
0.03927,74.928,75.608
0.11781,75.277,74.756
0.19635,75.534,74.363
0.27489,75.541,74.816
0.35343,75.175,75.062
0.43197,74.725,74.893
0.51051,74.521,75.075
0.58905,74.598,75.297
0.66759,74.912,75.134
0.74613,75.087,74.732
0.82467,75.06,74.581
0.90321,74.944,75.107
0.98175,74.873,75.616
1.0603,75.007,75.366
1.1388,75.212,74.971
1.2174,75.336,74.738
1.2959,75.232,74.746
1.3744,74.952,74.937
1.453,74.738,75.041
1.5315,74.707,74.752
1.6101,74.926,74.639
1.6886,75.147,75.102
1.7671,75.201,75.317
1.8457,75.101,74.72
1.9242,74.902,74.466
2.0028,74.848,75.479
2.0813,74.968,75.803
2.1599,75.162,75.042
2.2384,75.31,74.937
2.3169,75.26,75.251
2.3955,75.066,74.994
2.474,74.852,74.616
2.5526,74.741,74.428
2.6311,74.784,75.108
2.7096,74.878,75.997
2.7882,74.946,75.541
2.8667,74.926,74.055
2.9452,74.873,74.204
3.0238,74.863,75.087
3.1023,74.922,75.32
3.1809,75.059,75.409
3.2594,75.216,75.389
3.3379,75.304,74.858
3.4165,75.274,74.826
3.495,75.084,75.21
3.5736,74.848,75.123
3.6521,74.743,74.671
3.7307,74.814,74.313
3.8092,75.064,75.366
3.8877,75.24,76.344
3.9663,75.191,75.746
4.0448,74.974,74.29
4.1234,74.684,73.502
4.2019,74.634,74.232
4.2804,74.837,75.334
4.359,75.142,75.833
4.4375,75.381,75.383
4.516,75.367,74.948
4.5946,75.159,75.015
4.6731,74.901,75.186
4.7517,74.734,74.86
4.8302,74.764,74.778
4.9087,74.952,74.986
4.9873,75.194,74.621
5.0658,75.387,74.385
5.1443,75.297,75.27
5.2229,74.913,75.948
5.3015,74.477,75.687
5.38,74.261,75.1
5.4585,74.549,74.954
5.537,75.074,74.587
5.6156,75.531,74.264
5.6942,75.637,74.898
5.7727,75.386,75.304
5.8512,75.054,75.027
5.9298,74.813,74.88
6.0083,74.788,74.852
6.0868,74.773,74.696
6.1654,74.73,75.039
6.2439,74.75,75.695


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_005.csv <==
x,qOut,qIn
0.03927,74.822,74.02
0.11781,74.806,74.464
0.19635,74.922,75.607
0.27489,75.113,75.097
0.35343,75.293,74.646
0.43197,75.302,75.629
0.51051,75.178,75.631
0.58905,75.023,74.983
0.66759,74.936,75.213
0.74613,74.927,75.442
0.82467,74.932,74.791
0.90321,74.943,74.216
0.98175,74.965,74.464
1.0603,75.031,74.807
1.1388,75.05,74.951
1.2174,74.986,75.044
1.2959,74.817,75.557
1.3744,74.727,76.123
1.453,74.811,75.659
1.5315,75.015,74.259
1.6101,75.25,73.578
1.6886,75.364,74.319
1.7671,75.368,75.307
1.8457,75.282,75.845
1.9242,75.13,75.538
2.0028,74.883,74.943
2.0813,74.615,74.566
2.1599,74.445,74.602
2.2384,74.483,75.093
2.3169,74.76,75.488
2.3955,75.157,75.523
2.474,75.507,75.295
2.5526,75.655,74.848
2.6311,75.38,74.395
2.7096,74.824,74.46
2.7882,74.33,75.038
2.8667,74.243,75.569
2.9452,74.673,75.404
3.0238,75.225,74.72
3.1023,75.584,74.488
3.1809,75.479,75.279
3.2594,75.053,75.561
3.3379,74.733,74.977
3.4165,74.711,74.363
3.495,75.092,74.745
3.5736,75.427,75.264
3.6521,75.432,75.192
3.7307,75.155,74.96
3.8092,74.718,74.833
3.8877,74.582,74.663
3.9663,74.756,74.865
4.0448,75.05,75.279
4.1234,75.251,75.364
4.2019,75.216,75.201
4.2804,75.078,74.882
4.359,74.953,74.825
4.4375,74.941,75.162
4.516,74.966,75.232
4.5946,74.954,74.987
4.6731,74.919,74.815
4.7517,74.892,74.907
4.8302,74.942,74.857
4.9087,74.99,74.863
4.9873,74.994,75.165
5.0658,74.915,75.144
5.1443,74.883,74.563
5.2229,74.966,74.246
5.3015,75.108,75.018
5.38,75.229,76.124
5.4585,75.194,75.477
5.537,75.08,74.444
5.6156,74.981,74.532
5.6942,74.979,75.477
5.7727,75.014,75.54
5.8512,75.005,74.877
5.9298,74.959,74.336
6.0083,74.905,74.638
6.0868,74.915,75.291
6.1654,74.926,75.669
6.2439,74.905,75.197


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_006.csv <==
x,qOut,qIn
0.03927,75.115,75.144
0.11781,75.094,75.385
0.19635,74.999,74.866
0.27489,74.925,75.077
0.35343,74.957,75.754
0.43197,74.956,75.16
0.51051,74.839,74.46
0.58905,74.705,74.976
0.66759,74.678,75.419
0.74613,74.985,74.947
0.82467,75.423,74.873
0.90321,75.702,74.971
0.98175,75.534,74.499
1.0603,74.917,74.336
1.1388,74.383,74.943
1.2174,74.238,75.379
1.2959,74.675,75.281
1.3744,75.204,75.126
1.453,75.481,74.849
1.5315,75.468,74.745
1.6101,75.191,75.508
1.6886,74.993,75.774
1.7671,74.973,75.055
1.8457,75.055,74.536
1.9242,75.134,74.445
2.0028,75.038,74.655
2.0813,74.837,75.361
2.1599,74.661,75.314
2.2384,74.631,74.343
2.3169,74.784,74.8
2.3955,74.993,75.826
2.474,75.155,75.791
2.5526,75.175,74.582
2.6311,75.106,73.879
2.7096,75.071,74.26
2.7882,75.104,75.477
2.8667,75.212,75.802
2.9452,75.21,75.177
3.0238,75.051,74.977
3.1023,74.831,75.104
3.1809,74.67,74.954
3.2594,74.719,74.654
3.3379,74.894,74.659
3.4165,75.092,74.996
3.495,75.215,75.064
3.5736,75.229,75.105
3.6521,75.109,75.365
3.7307,74.897,75.123
3.8092,74.641,74.638
3.8877,74.561,74.676
3.9663,74.751,74.984
4.0448,75.101,75.183
4.1234,75.469,74.955
4.2019,75.535,75.058
4.2804,75.288,75.345
4.359,74.919,75.138
4.4375,74.651,74.54
4.516,74.686,74.83
4.5946,74.881,75.733
4.6731,75.09,75.84
4.7517,75.185,74.522
4.8302,75.172,74.091
4.9087,75.075,74.686
4.9873,74.941,75.352
5.0658,74.816,75.392
5.1443,74.809,74.863
5.2229,74.923,74.676
5.3015,75.077,74.893
5.38,75.175,75.003
5.4585,75.13,75.107
5.537,75.035,75.197
5.6156,74.987,74.803
5.6942,75.066,74.363
5.7727,75.188,74.668
5.8512,75.199,75.211
5.9298,75.078,75.915
6.0083,74.832,76.414
6.0868,74.71,75.322
6.1654,74.783,73.7
6.2439,74.959,73.634


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_007.csv <==
x,qOut,qIn
0.03927,75.051,74.921
0.11781,75.422,74.589
0.19635,75.531,74.52
0.27489,75.371,75.267
0.35343,74.974,75.623
0.43197,74.637,75.076
0.51051,74.55,74.747
0.58905,74.699,74.65
0.66759,75.021,75.162
0.74613,75.256,75.573
0.82467,75.303,75.246
0.90321,75.197,74.988
0.98175,75.001,75.029
1.0603,74.889,74.593
1.1388,74.858,74.21
1.2174,74.865,74.618
1.2959,74.858,75.442
1.3744,74.883,75.589
1.453,74.984,75.117
1.5315,75.11,74.522
1.6101,75.189,74.858
1.6886,75.108,75.396
1.7671,74.984,75.411
1.8457,74.937,75.142
1.9242,75.073,74.979
2.0028,75.254,75.109
2.0813,75.249,75.032
2.1599,75.041,74.537
2.2384,74.663,74.542
2.3169,74.503,75.06
2.3955,74.65,75.21
2.474,74.958,75.258
2.5526,75.244,75.107
2.6311,75.269,74.82
2.7096,75.118,74.772
2.7882,74.952,74.786
2.8667,74.93,75.212
2.9452,75.091,75.652
3.0238,75.258,75.491
3.1023,75.306,74.837
3.1809,75.131,74.264
3.2594,74.854,74.48
3.3379,74.673,75.102
3.4165,74.663,75.556
3.495,74.852,75.581
3.5736,75.067,75.057
3.6521,75.178,74.42
3.7307,75.155,74.249
3.8092,74.99,75.154
3.8877,74.852,76.079
3.9663,74.875,75.576
4.0448,75.035,73.875
4.1234,75.276,74.018
4.2019,75.313,75.533
4.2804,75.097,75.439
4.359,74.796,74.422
4.4375,74.611,74.907
4.516,74.783,75.872
4.5946,75.1,75.738
4.6731,75.326,75.443
4.7517,75.242,75.106
4.8302,74.948,74.398
4.9087,74.767,74.245
4.9873,74.795,74.737
5.0658,75.066,74.884
5.1443,75.182,74.961
5.2229,75.02,75.451
5.3015,74.733,75.679
5.38,74.52,75.442
5.4585,74.632,74.766
5.537,74.921,74.17
5.6156,75.227,74.433
5.6942,75.406,75.088
5.7727,75.488,75.306
5.8512,75.452,75.281
5.9298,75.268,75.179
6.0083,74.905,74.881
6.0868,74.536,74.76
6.1654,74.425,75.061
6.2439,74.608,75.168


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_008.csv <==
x,qOut,qIn
0.03927,74.94,73.827
0.11781,74.996,74.29
0.19635,75.117,75.983
0.27489,75.175,76.374
0.35343,75.036,74.8
0.43197,74.694,74.095
0.51051,74.414,74.663
0.58905,74.376,75.606
0.66759,74.7,75.598
0.74613,75.229,74.755
0.82467,75.692,74.261
0.90321,75.871,74.567
0.98175,75.566,75.241
1.0603,74.874,75.504
1.1388,74.32,75.481
1.2174,74.185,75.155
1.2959,74.638,74.406
1.3744,75.188,74.36
1.453,75.479,75.361
1.5315,75.457,76.103
1.6101,75.135,75.247
1.6886,74.895,74.294
1.7671,74.867,74.303
1.8457,74.96,75.119
1.9242,75.041,75.348
2.0028,74.938,74.753
2.0813,74.828,74.567
2.1599,74.838,74.791
2.2384,75.07,75.126
2.3169,75.283,75.161
2.3955,75.271,74.75
2.474,75.09,74.639
2.5526,74.851,75.468
2.6311,74.896,75.722
2.7096,75.114,75.183
2.7882,75.289,74.827
2.8667,75.201,74.786
2.9452,74.91,74.829
3.0238,74.715,75.049
3.1023,74.708,75.01
3.1809,74.914,74.817
3.2594,75.016,75.032
3.3379,74.96,75.244
3.4165,74.846,75.145
3.495,74.794,74.667
3.5736,74.89,74.578
3.6521,75.042,75.206
3.7307,75.184,75.604
3.8092,75.26,74.865
3.8877,75.264,74.653
3.9663,75.179,75.083
4.0448,75.032,75.078
4.1234,74.861,75.132
4.2019,74.803,75.294
4.2804,74.874,74.774
4.359,75.002,74.613
4.4375,75.097,75.253
4.516,75.073,75.124
4.5946,74.992,74.582
4.6731,74.922,74.565
4.7517,74.924,75.35
4.8302,74.99,75.53
4.9087,75.06,75.064
4.9873,75.097,74.845
5.0658,75.068,74.915
5.1443,75.005,75.034
5.2229,74.968,75.054
5.3015,74.974,75.021
5.38,75.029,75.406
5.4585,75.049,75.161
5.537,75,74.417
5.6156,74.914,74.234
5.6942,74.833,74.437
5.7727,74.835,74.746
5.8512,74.915,75.601
5.9298,75.031,76.408
6.0083,75.14,75.744
6.0868,75.174,74.618
6.1654,75.117,74.536
6.2439,75.021,74.669


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_009.csv <==
x,qOut,qIn
0.03927,74.747,75.75
0.11781,75.075,75.654
0.19635,75.248,74.474
0.27489,75.197,73.448
0.35343,74.909,73.953
0.43197,74.719,75.383
0.51051,74.733,76.21
0.58905,74.879,75.779
0.66759,75.052,74.884
0.74613,75.104,74.642
0.82467,75.094,74.693
0.90321,75.091,74.813
0.98175,75.154,74.905
1.0603,75.276,75.142
1.1388,75.347,75.275
1.2174,75.273,75.188
1.2959,74.973,74.625
1.3744,74.536,74.485
1.453,74.254,75.158
1.5315,74.279,75.638
1.6101,74.701,75.015
1.6886,75.263,74.693
1.7671,75.634,75.176
1.8457,75.662,75.475
1.9242,75.236,75.218
2.0028,74.74,74.911
2.0813,74.562,74.492
2.1599,74.711,74.05
2.2384,75.101,74.62
2.3169,75.263,75.907
2.3955,75.163,76.144
2.474,74.954,75.113
2.5526,74.817,74.549
2.6311,74.882,74.853
2.7096,75.027,75.031
2.7882,75.163,75.066
2.8667,75.214,74.685
2.9452,75.23,74.56
3.0238,75.198,75.031
3.1023,75.086,75.425
3.1809,74.858,75.145
3.2594,74.598,74.832
3.3379,74.506,74.936
3.4165,74.649,75.169
3.495,75.044,74.587
3.5736,75.424,74.61
3.6521,75.553,75.522
3.7307,75.405,75.498
3.8092,75.002,74.656
3.8877,74.721,74.886
3.9663,74.686,75.299
4.0448,74.813,75.101
4.1234,74.969,74.505
4.2019,75.018,74.751
4.2804,75.039,75.522
4.359,75.065,75.426
4.4375,75.107,74.299
4.516,75.057,74.411
4.5946,74.944,75.268
4.6731,74.859,75.69
4.7517,74.889,75.707
4.8302,75.026,75.37
4.9087,75.139,74.587
4.9873,75.166,74.208
5.0658,75.068,74.746
5.1443,74.956,75.131
5.2229,74.911,75.333
5.3015,74.934,75.29
5.38,75.007,74.727
5.4585,75.021,74.687
5.537,74.952,74.901
5.6156,74.86,74.78
5.6942,74.813,75.077
5.7727,74.947,75.325
5.8512,75.198,74.898
5.9298,75.408,74.68
6.0083,75.412,75.617
6.0868,75.106,75.776
6.1654,74.748,74.76
6.2439,74.567,74.596


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_010.csv <==
x,qOut,qIn
0.03927,75.075,75.523
0.11781,75.242,76.006
0.19635,75.182,74.949
0.27489,74.995,74.012
0.35343,74.811,74.215
0.43197,74.834,74.745
0.51051,74.975,75.297
0.58905,75.108,75.545
0.66759,75.111,75.504
0.74613,75.009,75.159
0.82467,74.91,74.776
0.90321,74.867,74.759
0.98175,74.904,75.24
1.0603,74.981,75.491
1.1388,75.096,75.096
1.2174,75.201,74.485
1.2959,75.243,74.807
1.3744,75.066,75.609
1.453,74.745,75.48
1.5315,74.487,74.397
1.6101,74.495,74.197
1.6886,74.837,75.187
1.7671,75.244,75.418
1.8457,75.508,74.616
1.9242,75.447,74.343
2.0028,75.18,75.241
2.0813,74.961,75.911
2.1599,74.893,75.779
2.2384,75.024,75.078
2.3169,75.118,74.709
2.3955,75.106,74.701
2.474,75.034,74.684
2.5526,74.968,74.372
2.6311,74.957,74.749
2.7096,74.926,75.7
2.7882,74.857,75.837
2.8667,74.748,75.003
2.9452,74.705,74.657
3.0238,74.756,74.586
3.1023,74.89,74.96
3.1809,75.073,75.425
3.2594,75.29,75.194
3.3379,75.452,74.622
3.4165,75.456,74.164
3.495,75.202,74.936
3.5736,74.774,75.837
3.6521,74.493,75.469
3.7307,74.499,74.516
3.8092,74.859,74.517
3.8877,75.24,75.207
3.9663,75.407,75.447
4.0448,75.342,75.377
4.1234,75.069,75.542
4.2019,74.875,75.03
4.2804,74.846,74.134
4.359,74.913,74.123
4.4375,74.978,74.862
4.516,74.914,75.139
4.5946,74.832,75.347
4.6731,74.823,75.71
4.7517,74.961,75.641
4.8302,75.102,74.801
4.9087,75.108,74.236
4.9873,75.023,74.539
5.0658,74.92,75.259
5.1443,75.044,75.397
5.2229,75.269,75.177
5.3015,75.38,74.919
5.38,75.161,74.729
5.4585,74.683,74.731
5.537,74.37,74.967
5.6156,74.403,75.389
5.6942,74.864,75.078
5.7727,75.357,74.502
5.8512,75.605,74.911
5.9298,75.546,75.342
6.0083,75.166,74.902
6.0868,74.785,74.877
6.1654,74.651,74.973
6.2439,74.767,74.743


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_011.csv <==
x,qOut,qIn
0.03927,74.98,75.578
0.11781,75.002,75.063
0.19635,75.021,74.832
0.27489,74.978,74.802
0.35343,74.835,74.646
0.43197,74.79,74.711
0.51051,74.937,74.953
0.58905,75.189,75.176
0.66759,75.431,75.558
0.74613,75.386,75.324
0.82467,75.059,74.583
0.90321,74.654,74.727
0.98175,74.397,75.937
1.0603,74.547,75.445
1.1388,74.946,74.249
1.2174,75.347,74.516
1.2959,75.507,75.09
1.3744,75.277,74.631
1.453,74.884,74.752
1.5315,74.588,75.562
1.6101,74.621,75.607
1.6886,74.89,74.77
1.7671,75.138,74.466
1.8457,75.261,74.507
1.9242,75.198,74.789
2.0028,75.125,75.003
2.0813,75.113,75.027
2.1599,75.134,75.537
2.2384,75.139,75.997
2.3169,75.014,75.237
2.3955,74.827,74.404
2.474,74.698,74.295
2.5526,74.737,74.851
2.6311,74.969,75.389
2.7096,75.219,75.286
2.7882,75.335,74.66
2.8667,75.179,74.611
2.9452,74.828,75.045
3.0238,74.548,75.271
3.1023,74.493,75.293
3.1809,74.755,75.153
3.2594,75.146,75.09
3.3379,75.458,75.079
3.4165,75.571,75
3.495,75.389,75.047
3.5736,75.023,74.954
3.6521,74.734,74.426
3.7307,74.647,73.998
3.8092,74.834,74.609
3.8877,75.028,75.729
3.9663,75.071,76.095
4.0448,74.997,75.272
4.1234,74.878,74.411
4.2019,74.92,74.7
4.2804,75.08,75.157
4.359,75.246,75.383
4.4375,75.303,75.666
4.516,75.224,75.054
4.5946,75.066,73.999
4.6731,74.872,74.398
4.7517,74.668,75.654
4.8302,74.499,75.532
4.9087,74.491,74.768
4.9873,74.677,74.368
5.0658,75.055,75.232
5.1443,75.38,75.685
5.2229,75.453,75.049
5.3015,75.295,74.477
5.38,74.977,74.885
5.4585,74.871,75.123
5.537,74.987,74.949
5.6156,75.152,74.799
5.6942,75.168,75.157
5.7727,74.958,75.614
5.8512,74.779,75.624
5.9298,74.759,75.162
6.0083,74.975,74.035
6.0868,75.15,73.833
6.1654,75.163,74.859
6.2439,75.075,75.755


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_012.csv <==
x,qOut,qIn
0.03927,74.329,75.579
0.11781,74.549,75.51
0.19635,75.077,75.175
0.27489,75.599,74.689
0.35343,75.814,74.111
0.43197,75.546,74.455
0.51051,75.04,75.491
0.58905,74.597,75.731
0.66759,74.496,74.766
0.74613,74.643,74.294
0.82467,74.793,74.558
0.90321,74.888,75.259
0.98175,74.914,75.638
1.0603,75.059,75.343
1.1388,75.28,74.709
1.2174,75.454,74.457
1.2959,75.454,75.201
1.3744,75.202,75.434
1.453,74.869,75.036
1.5315,74.636,74.954
1.6101,74.663,75.005
1.6886,74.883,74.953
1.7671,75.066,75.011
1.8457,75.108,75.049
1.9242,74.934,75.05
2.0028,74.792,74.87
2.0813,74.84,74.804
2.1599,75.025,74.91
2.2384,75.246,75.024
2.3169,75.23,74.923
2.3955,75.053,74.72
2.474,74.885,74.989
2.5526,74.896,75.687
2.6311,75.061,75.429
2.7096,75.177,74.674
2.7882,75.176,74.65
2.8667,75.027,74.876
2.9452,74.935,74.788
3.0238,74.945,75.098
3.1023,74.997,75.289
3.1809,75.014,75.494
3.2594,74.941,75.341
3.3379,74.857,74.425
3.4165,74.818,74.06
3.495,74.862,75.606
3.5736,74.964,76.269
3.6521,75.093,75.062
3.7307,75.201,74.109
3.8092,75.239,74.519
3.8877,75.128,74.949
3.9663,74.933,75.06
4.0448,74.782,74.866
4.1234,74.795,75.133
4.2019,74.997,75.507
4.2804,75.198,75.188
4.359,75.27,74.763
4.4375,75.11,74.74
4.516,74.886,74.81
4.5946,74.818,74.868
4.6731,74.928,74.722
4.7517,75.186,75.085
4.8302,75.266,75.93
4.9087,75.085,75.84
4.9873,74.789,74.746
5.0658,74.561,74.04
5.1443,74.657,74.186
5.2229,74.94,74.732
5.3015,75.224,75.779
5.38,75.331,76.474
5.4585,75.226,75.398
5.537,75.014,74.182
5.6156,74.801,74.635
5.6942,74.676,75.349
5.7727,74.695,74.566
5.8512,74.879,74.143
5.9298,75.151,74.758
6.0083,75.425,75.167
6.0868,75.418,74.946
6.1654,75.076,75.026
6.2439,74.623,75.317


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_013.csv <==
x,qOut,qIn
0.03927,74.962,74.821
0.11781,74.75,74.484
0.19635,74.581,75.408
0.27489,74.523,75.902
0.35343,74.634,74.775
0.43197,74.914,74.615
0.51051,75.248,75.365
0.58905,75.502,75.487
0.66759,75.552,74.868
0.74613,75.316,74.404
0.82467,74.944,74.304
0.90321,74.633,74.751
0.98175,74.57,75.791
1.0603,74.744,75.972
1.1388,74.966,75.004
1.2174,75.128,74.225
1.2959,75.147,74.494
1.3744,75.118,74.943
1.453,75.123,75.12
1.5315,75.167,75.238
1.6101,75.233,75.127
1.6886,75.209,74.913
1.7671,75.056,74.982
1.8457,74.837,74.977
1.9242,74.629,75.013
2.0028,74.613,75.222
2.0813,74.812,75.266
2.1599,75.11,75.337
2.2384,75.373,74.801
2.3169,75.338,74.087
2.3955,75.042,74.384
2.474,74.706,75.428
2.5526,74.572,75.719
2.6311,74.792,75.078
2.7096,75.103,74.68
2.7882,75.299,74.715
2.8667,75.202,74.661
2.9452,74.981,74.814
3.0238,74.881,75.362
3.1023,74.95,75.604
3.1809,75.18,75.234
3.2594,75.28,74.555
3.3379,75.148,74.257
3.4165,74.887,74.953
3.495,74.627,75.962
3.5736,74.641,75.371
3.6521,74.882,74.223
3.7307,75.17,74.485
3.8092,75.315,75.954
3.8877,75.154,75.812
3.9663,74.87,74.572
4.0448,74.681,73.641
4.1234,74.782,74.493
4.2019,75.078,75.433
4.2804,75.279,75.301
4.359,75.278,75.373
4.4375,75.014,75.706
4.516,74.799,74.965
4.5946,74.789,74.409
4.6731,74.936,74.969
4.7517,75.139,75.206
4.8302,75.213,74.838
4.9087,75.197,74.993
4.9873,75.128,75.336
5.0658,75.04,75.146
5.1443,74.85,74.82
5.2229,74.621,74.771
5.3015,74.5,74.563
5.38,74.631,74.462
5.4585,75.028,74.713
5.537,75.421,75.068
5.6156,75.61,75.518
5.6942,75.424,75.607
5.7727,75.04,75.401
5.8512,74.785,75.164
5.9298,74.761,74.748
6.0083,74.998,74.365
6.0868,75.194,74.533
6.1654,75.242,75.011
6.2439,75.152,75.434


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_014.csv <==
x,qOut,qIn
0.03927,75.073,74.986
0.11781,74.876,74.935
0.19635,74.793,74.691
0.27489,74.83,74.765
0.35343,74.962,75.467
0.43197,75.005,75.511
0.51051,74.939,74.93
0.58905,74.854,74.79
0.66759,74.846,75.06
0.74613,75.011,75.157
0.82467,75.226,74.984
0.90321,75.364,74.627
0.98175,75.312,74.777
1.0603,75.107,74.989
1.1388,74.893,74.949
1.2174,74.762,75
1.2959,74.773,75.053
1.3744,74.861,75.285
1.453,74.978,75.613
1.5315,75.093,75.293
1.6101,75.175,74.761
1.6886,75.192,74.615
1.7671,75.142,74.404
1.8457,75.054,74.688
1.9242,74.964,75.642
2.0028,74.905,75.763
2.0813,74.862,75.003
2.1599,74.831,74.306
2.2384,74.81,74.02
2.3169,74.846,74.595
2.3955,74.964,75.755
2.474,75.134,75.903
2.5526,75.315,74.814
2.6311,75.377,74.668
2.7096,75.242,75.359
2.7882,74.976,75.872
2.8667,74.666,75.638
2.9452,74.596,74.562
3.0238,74.795,73.467
3.1023,75.099,73.806
3.1809,75.321,75.494
3.2594,75.19,75.947
3.3379,74.844,75.443
3.4165,74.545,74.986
3.495,74.552,74.828
3.5736,74.87,74.745
3.6521,75.217,74.631
3.7307,75.443,74.801
3.8092,75.437,75.16
3.8877,75.368,75.475
3.9663,75.264,75.593
4.0448,75.077,74.869
4.1234,74.74,74.45
4.2019,74.371,75.018
4.2804,74.291,75.188
4.359,74.557,75.21
4.4375,75.149,75.486
4.516,75.596,74.99
4.5946,75.612,74.364
4.6731,75.267,74.785
4.7517,74.71,75.125
4.8302,74.513,74.597
4.9087,74.717,74.691
4.9873,75.091,75.612
5.0658,75.375,75.891
5.1443,75.346,74.654
5.2229,75.125,73.895
5.3015,74.889,74.816
5.38,74.805,75.701
5.4585,74.933,74.935
5.537,75.13,74.421
5.6156,75.256,74.864
5.6942,75.183,75.024
5.7727,74.936,74.745
5.8512,74.718,75.07
5.9298,74.656,75.518
6.0083,74.834,75.422
6.0868,75.09,75.1
6.1654,75.249,74.831
6.2439,75.253,74.776


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_015.csv <==
x,qOut,qIn
0.03927,74.878,75.257
0.11781,74.688,74.443
0.19635,74.761,74.051
0.27489,75.016,74.507
0.35343,75.319,75.048
0.43197,75.325,74.859
0.51051,75.084,74.756
0.58905,74.811,75.513
0.66759,74.734,76.227
0.74613,74.935,75.396
0.82467,75.177,74.308
0.90321,75.316,74.305
0.98175,75.245,74.993
1.0603,75.148,75.126
1.1388,75.11,75.098
1.2174,75.071,74.933
1.2959,74.943,74.455
1.3744,74.654,74.694
1.453,74.436,75.583
1.5315,74.435,75.776
1.6101,74.747,74.905
1.6886,75.163,74.549
1.7671,75.468,74.788
1.8457,75.569,75.085
1.9242,75.409,75.409
2.0028,75.103,75.301
2.0813,74.835,74.606
2.1599,74.706,74.497
2.2384,74.785,75.134
2.3169,74.917,75.042
2.3955,74.98,74.759
2.474,74.98,74.842
2.5526,74.948,75.184
2.6311,75.028,75.183
2.7096,75.152,74.946
2.7882,75.217,75.083
2.8667,75.119,75.444
2.9452,74.946,74.771
3.0238,74.878,74.117
3.1023,74.935,74.815
3.1809,75.087,75.867
3.2594,75.091,75.725
3.3379,74.96,75.224
3.4165,74.81,74.789
3.495,74.771,74.687
3.5736,74.866,74.316
3.6521,74.981,74.117
3.7307,75.068,75.142
3.8092,75.099,75.85
3.8877,75.134,75.198
3.9663,75.121,74.963
4.0448,75.033,75.18
4.1234,74.848,74.83
4.2019,74.736,74.476
4.2804,74.843,74.865
4.359,75.116,75.188
4.4375,75.465,75.283
4.516,75.529,75.464
4.5946,75.215,75.096
4.6731,74.729,74.437
4.7517,74.329,74.447
4.8302,74.403,74.992
4.9087,74.799,75.432
4.9873,75.255,75.51
5.0658,75.519,74.87
5.1443,75.453,74.317
5.2229,75.167,74.576
5.3015,74.851,75.168
5.38,74.688,75.162
5.4585,74.784,75.309
5.537,75.011,75.638
5.6156,75.217,74.899
5.6942,75.258,73.941
5.7727,75.082,74.772
5.8512,74.845,75.868
5.9298,74.706,75.872
6.0083,74.8,74.561
6.0868,75.04,74.295
6.1654,75.186,75.377
6.2439,75.149,75.968


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_016.csv <==
x,qOut,qIn
0.03927,74.621,74.746
0.11781,74.876,74.768
0.19635,75.16,75.107
0.27489,75.302,75.132
0.35343,75.157,74.566
0.43197,74.932,74.479
0.51051,74.869,74.814
0.58905,74.967,75.186
0.66759,75.168,75.281
0.74613,75.142,75.107
0.82467,74.942,75.107
0.90321,74.759,75.494
0.98175,74.791,75.135
1.0603,75.061,74.116
1.1388,75.306,74.313
1.2174,75.38,75.573
1.2959,75.176,75.325
1.3744,74.905,74.386
1.453,74.738,74.821
1.5315,74.697,75.585
1.6101,74.76,75.327
1.6886,74.816,75.197
1.7671,74.911,75.26
1.8457,75.054,74.444
1.9242,75.245,73.827
2.0028,75.338,74.639
2.0813,75.251,75.528
2.1599,75.045,75.616
2.2384,74.806,75.182
2.3169,74.733,75.251
2.3955,74.806,75.533
2.474,74.944,75.319
2.5526,75.054,73.966
2.6311,75.124,73.998
2.7096,75.201,75.539
2.7882,75.255,76.213
2.8667,75.247,75.347
2.9452,75.025,74.479
3.0238,74.68,74.076
3.1023,74.416,74.403
3.1809,74.43,74.856
3.2594,74.781,75.174
3.3379,75.24,75.439
3.4165,75.591,75.454
3.495,75.646,75.265
3.5736,75.356,74.9
3.6521,74.942,74.678
3.7307,74.641,74.83
3.8092,74.66,75.108
3.8877,74.961,75.115
3.9663,75.26,74.919
4.0448,75.357,74.937
4.1234,75.081,75.038
4.2019,74.622,74.782
4.2804,74.367,74.776
4.359,74.45,75.239
4.4375,74.917,75.666
4.516,75.36,75.263
4.5946,75.535,74.526
4.6731,75.431,74.53
4.7517,75.092,75.564
4.8302,74.843,75.662
4.9087,74.796,74.945
4.9873,74.892,74.354
5.0658,75.039,74.224
5.1443,75.07,74.676
5.2229,75.004,75.386
5.3015,74.917,75.583
5.38,74.882,75.208
5.4585,74.961,74.751
5.537,75.09,74.474
5.6156,75.19,74.968
5.6942,75.183,75.472
5.7727,75.098,75.321
5.8512,75.046,75.075
5.9298,75.048,74.504
6.0083,75.104,74.338
6.0868,75.025,75.212
6.1654,74.819,75.812
6.2439,74.631,75.411


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_017.csv <==
x,qOut,qIn
0.03927,74.749,74.998
0.11781,74.842,75.639
0.19635,75.022,75.627
0.27489,75.168,74.331
0.35343,75.159,73.795
0.43197,75.047,75.303
0.51051,75.006,76.494
0.58905,75.069,76.192
0.66759,75.232,74.744
0.74613,75.222,73.931
0.82467,74.989,74.202
0.90321,74.695,75.08
0.98175,74.527,75.028
1.0603,74.698,74.517
1.1388,75.032,74.847
1.2174,75.311,75.411
1.2959,75.335,75.182
1.3744,75.067,74.935
1.453,74.764,74.884
1.5315,74.641,74.809
1.6101,74.871,75.331
1.6886,75.306,75.396
1.7671,75.591,74.91
1.8457,75.545,75.041
1.9242,75.036,75.075
2.0028,74.503,74.559
2.0813,74.347,74.619
2.1599,74.551,75.239
2.2384,74.995,75.706
2.3169,75.208,75.051
2.3955,75.18,74.437
2.474,75.044,74.945
2.5526,74.952,75.266
2.6311,74.971,75.038
2.7096,75.025,75.132
2.7882,75.08,74.881
2.8667,75.117,74.108
2.9452,75.142,74.474
3.0238,75.1,75.57
3.1023,75.001,75.626
3.1809,74.865,75.084
3.2594,74.853,75.211
3.3379,74.965,75.263
3.4165,75.111,74.982
3.495,75.178,74.626
3.5736,75.114,74.649
3.6521,75.034,74.681
3.7307,74.999,74.74
3.8092,75.042,75.259
3.8877,75.005,75.779
3.9663,74.855,75.67
4.0448,74.694,75.136
4.1234,74.644,74.456
4.2019,74.839,74.262
4.2804,75.146,74.67
4.359,75.404,75.118
4.4375,75.461,75.253
4.516,75.279,75.296
4.5946,74.984,75.144
4.6731,74.713,74.881
4.7517,74.585,74.795
4.8302,74.627,75.094
4.9087,74.818,75.461
4.9873,75.096,75.104
5.0658,75.395,74.121
5.1443,75.517,74.36
5.2229,75.34,75.397
5.3015,74.969,75.71
5.38,74.559,74.896
5.4585,74.498,74.705
5.537,74.741,75.06
5.6156,75.083,75.093
5.6942,75.3,75.194
5.7727,75.267,75.566
5.8512,75.126,75.294
5.9298,74.998,74.55
6.0083,74.99,74.332
6.0868,75,74.78
6.1654,74.935,75.129
6.2439,74.832,75.002


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_018.csv <==
x,qOut,qIn
0.03927,74.502,75.784
0.11781,74.905,75.611
0.19635,75.405,74.839
0.27489,75.716,74.54
0.35343,75.565,74.948
0.43197,75.054,75.096
0.51051,74.67,75.034
0.58905,74.614,74.911
0.66759,74.98,75.149
0.74613,75.22,75.493
0.82467,75.122,75.213
0.90321,74.832,74.58
0.98175,74.563,74.383
1.0603,74.67,74.595
1.1388,75.005,74.796
1.2174,75.345,75.032
1.2959,75.477,75.423
1.3744,75.326,75.481
1.453,75.047,75.15
1.5315,74.811,74.882
1.6101,74.766,74.875
1.6886,74.908,75.222
1.7671,75.104,75.251
1.8457,75.247,74.547
1.9242,75.248,74.925
2.0028,75.085,75.588
2.0813,74.831,75.063
2.1599,74.605,74.542
2.2384,74.52,75.197
2.3169,74.657,75.488
2.3955,74.926,74.845
2.474,75.203,74.333
2.5526,75.362,74.58
2.6311,75.331,74.936
2.7096,75.184,75.166
2.7882,75.023,75.622
2.8667,74.944,75.581
2.9452,74.948,74.905
3.0238,74.968,74.69
3.1023,74.983,74.541
3.1809,74.98,74.439
3.2594,75.019,74.924
3.3379,75.081,75.278
3.4165,75.11,75.344
3.495,75.052,75.475
3.5736,74.879,75.166
3.6521,74.7,74.778
3.7307,74.625,75.156
3.8092,74.743,75.143
3.8877,75.036,74.464
3.9663,75.338,74.631
4.0448,75.489,75.475
4.1234,75.346,75.496
4.2019,74.946,74.45
4.2804,74.587,74
4.359,74.456,75.025
4.4375,74.684,76.179
4.516,75.038,75.396
4.5946,75.306,74.299
4.6731,75.415,74.388
4.7517,75.326,75.416
4.8302,75.155,75.688
4.9087,75,75.224
4.9873,74.912,74.242
5.0658,74.923,73.575
5.1443,74.973,74.608
5.2229,74.991,75.965
5.3015,74.962,76.021
5.38,74.881,75.475
5.4585,74.853,75.101
5.537,74.92,74.485
5.6156,75.044,74.332
5.6942,75.163,75.114
5.7727,75.18,75.567
5.8512,75.135,75.164
5.9298,75.069,74.62
6.0083,75.019,74.683
6.0868,74.877,74.7
6.1654,74.643,74.716
6.2439,74.465,75.115


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_019.csv <==
x,qOut,qIn
0.03927,74.459,74.584
0.11781,74.525,75.104
0.19635,74.811,75.232
0.27489,75.138,75.494
0.35343,75.334,75.485
0.43197,75.35,74.77
0.51051,75.248,74.263
0.58905,75.101,74.477
0.66759,74.975,74.549
0.74613,74.904,74.678
0.82467,74.896,75.613
0.90321,74.941,75.868
0.98175,75.019,74.714
1.0603,75.057,74.434
1.1388,75.019,75.078
1.2174,74.953,75.44
1.2959,74.917,74.984
1.3744,75.046,75.044
1.453,75.236,75.297
1.5315,75.319,74.847
1.6101,75.129,74.443
1.6886,74.717,74.996
1.7671,74.436,75.559
1.8457,74.445,75.492
1.9242,74.828,74.781
2.0028,75.218,74.462
2.0813,75.376,74.473
2.1599,75.299,74.48
2.2384,75.033,75.125
2.3169,74.89,76.224
2.3955,74.938,76.15
2.474,75.08,74.756
2.5526,75.192,74.124
2.6311,75.102,75.059
2.7096,74.928,75.549
2.7882,74.818,75.03
2.8667,74.907,74.165
2.9452,75.124,74.449
3.0238,75.216,75.658
3.1023,75.095,76.054
3.1809,74.72,74.792
3.2594,74.462,74.318
3.3379,74.547,74.611
3.4165,74.903,74.714
3.495,75.399,75.027
3.5736,75.652,75.283
3.6521,75.553,75.151
3.7307,75.222,75.306
3.8092,74.822,75.299
3.8877,74.673,75.152
3.9663,74.738,75.159
4.0448,74.895,74.714
4.1234,75.014,74.176
4.2019,75.101,74.645
4.2804,75.16,75.397
4.359,75.141,75.597
4.4375,74.983,75.072
4.516,74.722,74.687
4.5946,74.582,74.706
4.6731,74.653,74.947
4.7517,74.97,75.44
4.8302,75.285,75.499
4.9087,75.443,75.05
4.9873,75.421,74.831
5.0658,75.227,74.738
5.1443,74.969,74.384
5.2229,74.743,74.371
5.3015,74.632,74.979
5.38,74.703,75.625
5.4585,74.935,75.447
5.537,75.155,74.959
5.6156,75.244,74.812
5.6942,75.103,75.285
5.7727,74.902,75.437
5.8512,74.863,74.915
5.9298,74.998,74.278
6.0083,75.267,74.817
6.0868,75.324,75.693
6.1654,75.094,75.493
6.2439,74.738,74.571


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_020.csv <==
x,qOut,qIn
0.03927,74.625,75.592
0.11781,74.524,75.272
0.19635,74.711,74.525
0.27489,75.02,74.744
0.35343,75.255,75.117
0.43197,75.144,75.048
0.51051,74.849,75.435
0.58905,74.633,75.71
0.66759,74.747,75.214
0.74613,75.14,74.596
0.82467,75.433,74.358
0.90321,75.443,74.617
0.98175,75.045,74.843
1.0603,74.674,74.877
1.1388,74.632,75.202
1.2174,74.852,75.576
1.2959,75.18,75.297
1.3744,75.206,74.439
1.453,75.032,74.309
1.5315,74.879,75.208
1.6101,74.963,75.646
1.6886,75.263,74.84
1.7671,75.464,74.404
1.8457,75.415,75.33
1.9242,75.013,75.775
2.0028,74.6,74.932
2.0813,74.46,74.613
2.1599,74.603,74.46
2.2384,74.963,74.486
2.3169,75.232,75.107
2.3955,75.303,75.482
2.474,75.201,75.005
2.5526,74.975,74.664
2.6311,74.817,75.174
2.7096,74.806,75.342
2.7882,74.912,74.946
2.8667,75.078,75.001
2.9452,75.194,75.404
3.0238,75.237,75.21
3.1023,75.204,74.792
3.1809,75.091,74.95
3.2594,74.895,75.05
3.3379,74.714,74.827
3.4165,74.64,75.046
3.495,74.751,75.343
3.5736,74.97,74.783
3.6521,75.128,74.426
3.7307,75.167,74.908
3.8092,75.055,75.375
3.8877,74.976,74.866
3.9663,75.009,74.333
4.0448,75.108,74.657
4.1234,75.198,76.077
4.2019,75.156,76.213
4.2804,75.042,74.935
4.359,74.939,74.131
4.4375,74.92,74.656
4.516,74.968,74.808
4.5946,75.016,74.7
4.6731,75.032,74.88
4.7517,74.991,75.252
4.8302,74.923,75.622
4.9087,74.85,75.64
4.9873,74.799,75.144
5.0658,74.786,74.931
5.1443,74.85,74.619
5.2229,75.018,74.149
5.3015,75.235,74.571
5.38,75.439,75.624
5.4585,75.409,75.689
5.537,75.106,74.97
5.6156,74.707,74.247
5.6942,74.425,74.213
5.7727,74.524,74.976
5.8512,74.866,75.981
5.9298,75.254,76.055
6.0083,75.505,74.777
6.0868,75.528,74.16
6.1654,75.321,74.473
6.2439,74.983,75.038


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_021.csv <==
x,qOut,qIn
0.03927,75.257,75.425
0.11781,75.427,75.247
0.19635,75.183,74.488
0.27489,74.719,74.233
0.35343,74.307,74.944
0.43197,74.422,75.545
0.51051,74.863,75.695
0.58905,75.314,75.031
0.66759,75.474,74.14
0.74613,75.296,74.722
0.82467,75.039,75.503
0.90321,74.886,75.002
0.98175,74.973,74.449
1.0603,75.14,75.161
1.1388,75.219,75.493
1.2174,75.166,75.272
1.2959,74.972,75.236
1.3744,74.79,75.071
1.453,74.736,74.791
1.5315,74.825,74.846
1.6101,75.049,74.757
1.6886,75.226,74.644
1.7671,75.225,75.093
1.8457,75.066,75.589
1.9242,74.805,74.983
2.0028,74.697,74.543
2.0813,74.769,74.928
2.1599,74.937,75.237
2.2384,75.091,74.865
2.3169,75.173,74.593
2.3955,75.222,75.025
2.474,75.23,75.801
2.5526,75.179,75.412
2.6311,75.01,74.239
2.7096,74.825,74.001
2.7882,74.732,74.866
2.8667,74.818,75.506
2.9452,75.007,75.653
3.0238,75.148,75.653
3.1023,75.179,75.004
3.1809,75.062,74.448
3.2594,74.907,74.746
3.3379,74.819,74.968
3.4165,74.842,74.541
3.495,74.991,74.263
3.5736,75.167,74.988
3.6521,75.225,75.676
3.7307,75.12,75.61
3.8092,74.833,75.286
3.8877,74.607,75.355
3.9663,74.642,75.053
4.0448,74.914,74.416
4.1234,75.346,74.751
4.2019,75.589,75.424
4.2804,75.483,75.224
4.359,75.117,74.731
4.4375,74.634,74.657
4.516,74.419,74.959
4.5946,74.48,75.214
4.6731,74.695,75.387
4.7517,74.927,75.415
4.8302,75.146,75.049
4.9087,75.351,74.487
4.9873,75.469,74.211
5.0658,75.416,75.067
5.1443,75.149,76.095
5.2229,74.88,75.983
5.3015,74.749,74.756
5.38,74.859,73.569
5.4585,74.993,74.057
5.537,75.012,75.31
5.6156,74.957,75.5
5.6942,74.905,75.08
5.7727,75.03,75.269
5.8512,75.197,75.052
5.9298,75.26,74.927
6.0083,75.077,75.162
6.0868,74.788,75.054
6.1654,74.696,74.968
6.2439,74.856,75.075


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_022.csv <==
x,qOut,qIn
0.03927,74.75,75.831
0.11781,74.591,75.777
0.19635,74.704,74.641
0.27489,74.927,73.965
0.35343,75.067,74.987
0.43197,74.991,75.46
0.51051,74.872,74.699
0.58905,74.847,74.494
0.66759,75.02,75.362
0.74613,75.249,75.638
0.82467,75.329,75.386
0.90321,75.222,74.985
0.98175,74.926,74.319
1.0603,74.751,74.358
1.1388,74.825,75.126
1.2174,75.046,75.662
1.2959,75.271,75.436
1.3744,75.209,74.674
1.453,74.937,74.396
1.5315,74.661,75.046
1.6101,74.589,75.426
1.6886,74.78,74.944
1.7671,75.052,74.567
1.8457,75.27,74.709
1.9242,75.328,75.007
2.0028,75.235,75.13
2.0813,75.04,75.329
2.1599,74.839,75.734
2.2384,74.728,75.415
2.3169,74.819,74.236
2.3955,75.024,73.922
2.474,75.203,75.114
2.5526,75.212,75.937
2.6311,75.054,74.953
2.7096,74.906,74.157
2.7882,74.846,74.472
2.8667,74.917,75.298
2.9452,74.929,75.616
3.0238,74.882,75.536
3.1023,74.872,75.234
3.1809,75.005,75.18
3.2594,75.262,74.987
3.3379,75.395,74.476
3.4165,75.313,74.098
3.495,74.963,74.408
3.5736,74.708,75.269
3.6521,74.719,75.717
3.7307,74.892,75.285
3.8092,75.07,75.178
3.8877,74.996,75.376
3.9663,74.842,74.777
4.0448,74.8,74.33
4.1234,75.033,74.722
4.2019,75.407,74.944
4.2804,75.593,75.032
4.359,75.465,75.314
4.4375,74.95,75.657
4.516,74.461,75.248
4.5946,74.307,74.478
4.6731,74.48,74.353
4.7517,74.891,75.119
4.8302,75.244,75.769
4.9087,75.441,75.69
4.9873,75.447,74.91
5.0658,75.235,74.752
5.1443,74.894,74.819
5.2229,74.63,74.564
5.3015,74.562,74.773
5.38,74.757,75.117
5.4585,75.058,74.988
5.537,75.287,74.937
5.6156,75.355,74.909
5.6942,75.198,74.572
5.7727,74.937,74.954
5.8512,74.79,75.834
5.9298,74.842,75.637
6.0083,75.133,74.855
6.0868,75.388,74.716
6.1654,75.385,74.489
6.2439,75.147,74.747


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_023.csv <==
x,qOut,qIn
0.03927,75.328,75.268
0.11781,75.515,74.737
0.19635,75.333,74.701
0.27489,74.93,74.881
0.35343,74.515,74.853
0.43197,74.499,74.97
0.51051,74.779,75.285
0.58905,75.133,75.376
0.66759,75.342,75.126
0.74613,75.345,74.904
0.82467,75.232,74.777
0.90321,75.081,74.595
0.98175,74.954,74.682
1.0603,74.895,75.107
1.1388,74.921,75.323
1.2174,74.989,75.581
1.2959,75.041,75.78
1.3744,74.966,74.827
1.453,74.843,73.767
1.5315,74.786,74.263
1.6101,74.898,75.689
1.6886,75.132,75.563
1.7671,75.294,74.994
1.8457,75.289,75.12
1.9242,75.054,75.506
2.0028,74.763,74.982
2.0813,74.611,74.37
2.1599,74.66,74.48
2.2384,74.929,75.036
2.3169,75.256,74.864
2.3955,75.449,74.646
2.474,75.409,75.334
2.5526,75.063,75.412
2.6311,74.664,74.661
2.7096,74.52,74.698
2.7882,74.68,75.044
2.8667,75.116,75.373
2.9452,75.461,75.136
3.0238,75.535,74.475
3.1023,75.355,74.697
3.1809,74.981,75.549
3.2594,74.697,75.669
3.3379,74.604,75.391
3.4165,74.671,74.788
3.495,74.837,74.09
3.5736,74.991,74.237
3.6521,75.098,75.098
3.7307,75.14,75.621
3.8092,75.104,75.167
3.8877,75.025,74.663
3.9663,74.953,74.669
4.0448,74.912,75.096
4.1234,74.911,75.473
4.2019,74.94,75.625
4.2804,75.033,75.388
4.359,75.17,74.779
4.4375,75.32,74.765
4.516,75.285,74.766
4.5946,75.027,74.548
4.6731,74.705,74.991
4.7517,74.506,75.558
4.8302,74.659,74.975
4.9087,74.962,74.169
4.9873,75.198,74.211
5.0658,75.17,75.51
5.1443,74.991,76.343
5.2229,74.931,75.788
5.3015,75.048,74.286
5.38,75.344,74.106
5.4585,75.449,75.115
5.537,75.255,75.167
5.6156,74.919,74.578
5.6942,74.646,74.959
5.7727,74.709,75.477
5.8512,74.908,75.437
5.9298,75.043,75.394
6.0083,74.929,74.933
6.0868,74.732,74.434
6.1654,74.722,74.715
6.2439,74.93,75.38


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_024.csv <==
x,qOut,qIn
0.03927,74.568,74.921
0.11781,74.712,75.165
0.19635,75.105,74.849
0.27489,75.515,74.771
0.35343,75.707,74.764
0.43197,75.452,74.998
0.51051,74.938,75.459
0.58905,74.474,75.41
0.66759,74.361,74.945
0.74613,74.631,74.751
0.82467,75.03,74.573
0.90321,75.374,74.713
0.98175,75.516,75.362
1.0603,75.424,75.298
1.1388,75.161,74.962
1.2174,74.865,75.159
1.2959,74.682,74.894
1.3744,74.714,74.407
1.453,74.859,74.719
1.5315,75.019,75.394
1.6101,75.106,75.936
1.6886,75.154,75.465
1.7671,75.156,74.359
1.8457,75.093,73.983
1.9242,74.934,75.07
2.0028,74.772,75.658
2.0813,74.758,75.133
2.1599,74.899,74.393
2.2384,75.16,74.708
2.3169,75.264,75.458
2.3955,75.141,75.575
2.474,74.915,75.146
2.5526,74.737,75.036
2.6311,74.836,74.774
2.7096,75.089,74.308
2.7882,75.309,74.732
2.8667,75.313,75.646
2.9452,75.067,75.416
3.0238,74.799,74.628
3.1023,74.667,74.501
3.1809,74.79,75.331
3.2594,74.973,75.714
3.3379,75.065,75.455
3.4165,75.073,74.781
3.495,75.042,74.245
3.5736,75.115,74.371
3.6521,75.18,74.856
3.7307,75.146,75.178
3.8092,74.933,75.477
3.8877,74.74,75.367
3.9663,74.742,74.854
4.0448,74.898,74.963
4.1234,75.115,75.039
4.2019,75.156,74.778
4.2804,75.106,75.178
4.359,75.075,75.642
4.4375,75.169,75.396
4.516,75.23,74.614
4.5946,75.08,74.146
4.6731,74.791,74.714
4.7517,74.488,75.044
4.8302,74.539,74.785
4.9087,74.862,75.158
4.9873,75.231,75.468
5.0658,75.413,74.404
5.1443,75.289,73.827
5.2229,75.055,74.884
5.3015,74.894,76.19
5.38,74.963,75.853
5.4585,75.171,75.083
5.537,75.298,74.879
5.6156,75.249,74.739
5.6942,74.961,74.715
5.7727,74.673,74.672
5.8512,74.595,74.407
5.9298,74.726,74.772
6.0083,75.015,76.066
6.0868,75.141,76.149
6.1654,75.014,74.928
6.2439,74.767,74.167


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_025.csv <==
x,qOut,qIn
0.03927,75.116,73.812
0.11781,74.921,74.721
0.19635,74.824,75.248
0.27489,74.854,75.304
0.35343,74.999,75.34
0.43197,75.083,75.395
0.51051,75.066,75.205
0.58905,74.993,74.812
0.66759,74.918,74.718
0.74613,74.949,74.818
0.82467,75.095,74.599
0.90321,75.275,74.391
0.98175,75.397,75.13
1.0603,75.246,75.67
1.1388,74.866,75.44
1.2174,74.486,75.161
1.2959,74.353,75.182
1.3744,74.632,75.129
1.453,75.084,74.634
1.5315,75.466,74.299
1.6101,75.562,75.421
1.6886,75.353,75.671
1.7671,75.015,74.736
1.8457,74.711,74.646
1.9242,74.579,75.104
2.0028,74.592,74.643
2.0813,74.709,74.37
2.1599,74.904,75.02
2.2384,75.152,75.712
2.3169,75.378,75.597
2.3955,75.445,75.197
2.474,75.326,74.49
2.5526,75.021,74.64
2.6311,74.776,75.674
2.7096,74.742,75.836
2.7882,74.879,74.804
2.8667,75.108,73.863
2.9452,75.179,74.592
3.0238,75.05,75.712
3.1023,74.83,75.428
3.1809,74.647,73.982
3.2594,74.703,74.3
3.3379,74.941,75.489
3.4165,75.216,75.892
3.495,75.38,75.562
3.5736,75.323,75.195
3.6521,75.154,74.606
3.7307,75.004,74.311
3.8092,74.99,74.62
3.8877,75.056,75.062
3.9663,75.057,75.477
4.0448,74.968,75.737
4.1234,74.8,75.11
4.2019,74.724,74.358
4.2804,74.743,74.472
4.359,74.813,75.065
4.4375,74.878,75.217
4.516,75.001,75.221
4.5946,75.207,75.275
4.6731,75.384,74.807
4.7517,75.397,74.311
4.8302,75.068,74.843
4.9087,74.676,75.487
4.9873,74.496,75.383
5.0658,74.756,74.961
5.1443,75.211,74.834
5.2229,75.465,74.797
5.3015,75.405,75.045
5.38,74.992,75.012
5.4585,74.689,74.842
5.537,74.704,74.958
5.6156,74.934,75.129
5.6942,75.216,75.121
5.7727,75.218,75.012
5.8512,75.011,74.869
5.9298,74.786,74.848
6.0083,74.737,75.409
6.0868,74.923,75.945
6.1654,75.136,75.575
6.2439,75.238,74.217


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_026.csv <==
x,qOut,qIn
0.03927,74.883,74.851
0.11781,74.509,74.782
0.19635,74.498,74.63
0.27489,74.726,74.907
0.35343,75.015,75.36
0.43197,75.108,75.535
0.51051,75.048,75.218
0.58905,74.929,74.474
0.66759,74.842,74.551
0.74613,74.846,75.587
0.82467,74.941,75.782
0.90321,75.088,74.572
0.98175,75.241,74.167
1.0603,75.28,75.251
1.1388,75.155,75.735
1.2174,74.938,75.304
1.2959,74.722,74.756
1.3744,74.713,74.567
1.453,74.887,74.656
1.5315,75.116,75.334
1.6101,75.262,75.304
1.6886,75.212,74.401
1.7671,75.066,74.316
1.8457,74.938,75.119
1.9242,74.929,75.949
2.0028,74.986,75.736
2.0813,75.009,74.836
2.1599,74.993,74.361
2.2384,74.956,74.564
2.3169,75.006,74.742
2.3955,75.086,74.964
2.474,75.121,75.389
2.5526,75.036,75.91
2.6311,74.9,75.346
2.7096,74.817,74.312
2.7882,74.807,74.06
2.8667,74.855,74.899
2.9452,74.905,75.271
3.0238,75.017,75.158
3.1023,75.179,75.293
3.1809,75.361,75.362
3.2594,75.301,74.75
3.3379,74.982,74.449
3.4165,74.629,75.058
3.495,74.497,75.367
3.5736,74.807,75.166
3.6521,75.253,75.19
3.7307,75.539,74.711
3.8092,75.397,74.278
3.8877,74.935,74.836
3.9663,74.562,75.468
4.0448,74.481,75.683
4.1234,74.809,75.204
4.2019,75.192,74.648
4.2804,75.37,74.691
4.359,75.312,75.151
4.4375,75.031,75.003
4.516,74.845,74.559
4.5946,74.877,74.45
4.6731,75.042,74.524
4.7517,75.214,75.338
4.8302,75.136,76.192
4.9087,74.898,75.897
4.9873,74.693,74.996
5.0658,74.71,74.977
5.1443,74.974,75.029
5.2229,75.254,74.53
5.3015,75.395,74.216
5.38,75.275,74.97
5.4585,75.027,75.502
5.537,74.813,74.978
5.6156,74.687,74.517
5.6942,74.663,75.099
5.7727,74.657,75.192
5.8512,74.741,74.771
5.9298,74.956,74.67
6.0083,75.324,75.213
6.0868,75.66,75.612
6.1654,75.709,75.322
6.2439,75.44,74.81


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_027.csv <==
x,qOut,qIn
0.03927,75.122,75.314
0.11781,75.13,75.075
0.19635,75.178,75.461
0.27489,75.138,75.613
0.35343,74.874,74.553
0.43197,74.547,73.904
0.51051,74.501,74.518
0.58905,74.77,75.415
0.66759,75.307,75.401
0.74613,75.564,75.157
0.82467,75.347,74.92
0.90321,74.862,74.716
0.98175,74.395,75.037
1.0603,74.45,75.225
1.1388,74.867,75.244
1.2174,75.358,75.339
1.2959,75.642,75.032
1.3744,75.565,74.548
1.453,75.219,74.591
1.5315,74.805,75.057
1.6101,74.527,75.272
1.6886,74.569,75.014
1.7671,74.822,74.932
1.8457,75.113,75.16
1.9242,75.269,74.926
2.0028,75.195,74.571
2.0813,75.024,74.649
2.1599,74.907,74.673
2.2384,74.974,75.081
2.3169,75.158,75.59
2.3955,75.251,75.395
2.474,75.186,74.94
2.5526,74.93,75.453
2.6311,74.749,75.671
2.7096,74.771,74.743
2.7882,74.94,74.261
2.8667,75.158,74.84
2.9452,75.211,74.941
3.0238,75.097,74.926
3.1023,74.9,75.164
3.1809,74.714,74.855
3.2594,74.656,74.638
3.3379,74.73,75.09
3.4165,74.9,75.471
3.495,75.116,75.398
3.5736,75.309,74.722
3.6521,75.411,74.204
3.7307,75.39,74.868
3.8092,75.226,75.508
3.8877,74.989,74.933
3.9663,74.798,74.651
4.0448,74.714,75.182
4.1234,74.772,75.293
4.2019,74.883,74.691
4.2804,74.97,74.806
4.359,75.019,75.456
4.4375,75.023,75.647
4.516,75.052,75.334
4.5946,75.087,74.803
4.6731,75.087,74.085
4.7517,75.002,74.082
4.8302,74.865,75.159
4.9087,74.802,75.961
4.9873,74.85,75.378
5.0658,75.022,74.112
5.1443,75.133,74.583
5.2229,75.107,75.834
5.3015,75.012,76.147
5.38,74.934,74.873
5.4585,75.039,74.124
5.537,75.234,74.238
5.6156,75.361,74.663
5.6942,75.264,75.309
5.7727,74.924,75.639
5.8512,74.607,75.53
5.9298,74.491,75.207
6.0083,74.704,74.175
6.0868,75.009,73.902
6.1654,75.188,74.93
6.2439,75.219,75.724


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_028.csv <==
x,qOut,qIn
0.03927,74.94,75.39
0.11781,74.788,74.774
0.19635,74.724,74.616
0.27489,74.801,74.415
0.35343,75.042,74.543
0.43197,75.305,75.216
0.51051,75.451,75.57
0.58905,75.417,75.303
0.66759,75.165,74.6
0.74613,74.786,74.565
0.82467,74.471,75.228
0.90321,74.36,75.661
0.98175,74.555,75.22
1.0603,75.001,74.915
1.1388,75.456,74.826
1.2174,75.689,74.565
1.2959,75.486,74.571
1.3744,74.931,75.163
1.453,74.506,75.392
1.5315,74.438,74.876
1.6101,74.851,74.254
1.6886,75.234,74.784
1.7671,75.318,75.81
1.8457,75.169,75.941
1.9242,74.917,74.955
2.0028,74.919,74.648
2.0813,75.094,74.916
2.1599,75.256,74.963
2.2384,75.216,75.183
2.3169,74.966,75.283
2.3955,74.743,74.752
2.474,74.669,74.633
2.5526,74.815,75.09
2.6311,74.95,74.743
2.7096,74.965,74.365
2.7882,74.923,74.754
2.8667,74.909,75.446
2.9452,75.078,75.754
3.0238,75.291,75.575
3.1023,75.4,74.996
3.1809,75.266,74.548
3.2594,74.996,74.461
3.3379,74.834,74.921
3.4165,74.845,75.61
3.495,75.037,75.165
3.5736,75.112,74.572
3.6521,74.988,75.006
3.7307,74.768,75.425
3.8092,74.581,74.715
3.8877,74.622,74.435
3.9663,74.847,75.063
4.0448,75.145,75.642
4.1234,75.406,75.064
4.2019,75.476,74.727
4.2804,75.306,74.998
4.359,75.009,74.795
4.4375,74.722,74.685
4.516,74.723,74.918
4.5946,74.941,74.97
4.6731,75.193,75.254
4.7517,75.286,75.208
4.8302,75.139,74.791
4.9087,74.928,74.837
4.9873,74.795,75.365
5.0658,74.85,75.321
5.1443,75.005,74.732
5.2229,75.136,74.538
5.3015,75.182,74.536
5.38,75.098,74.943
5.4585,74.932,75.734
5.537,74.779,75.713
5.6156,74.716,74.777
5.6942,74.795,74.783
5.7727,74.952,75.743
5.8512,75.08,75.563
5.9298,75.143,74.102
6.0083,75.119,73.536
6.0868,75.099,74.751
6.1654,75.087,75.863
6.2439,75.048,76.116


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_029.csv <==
x,qOut,qIn
0.03927,74.911,75.48
0.11781,74.98,75.348
0.19635,74.941,74.801
0.27489,74.893,75.405
0.35343,74.935,75.727
0.43197,75.105,74.644
0.51051,75.301,74.197
0.58905,75.423,74.836
0.66759,75.384,75.302
0.74613,75.151,75.119
0.82467,74.846,74.955
0.90321,74.612,74.827
0.98175,74.576,74.968
1.0603,74.698,75.434
1.1388,74.852,75.615
1.2174,74.993,75.148
1.2959,75.096,74.168
1.3744,75.231,74.162
1.453,75.323,75.003
1.5315,75.303,75.405
1.6101,75.105,75.049
1.6886,74.859,74.883
1.7671,74.75,75.02
1.8457,74.799,75.237
1.9242,74.978,75.103
2.0028,75.082,74.92
2.0813,75.11,74.746
2.1599,75.118,74.627
2.2384,75.167,74.903
2.3169,75.193,75.244
2.3955,75.08,75.504
2.474,74.863,75.491
2.5526,74.614,74.644
2.6311,74.596,74.516
2.7096,74.792,75.225
2.7882,75.059,75.115
2.8667,75.233,74.722
2.9452,75.217,75.08
3.0238,75.105,75.319
3.1023,74.979,75.419
3.1809,74.904,75.063
3.2594,74.842,74.665
3.3379,74.816,74.57
3.4165,74.866,74.64
3.495,75.027,74.961
3.5736,75.23,75.348
3.6521,75.316,75.506
3.7307,75.242,75.506
3.8092,74.994,75.199
3.8877,74.797,74.169
3.9663,74.772,73.594
4.0448,74.894,74.65
4.1234,75.101,75.977
4.2019,75.242,75.902
4.2804,75.254,75.391
4.359,75.134,74.684
4.4375,74.892,74.039
4.516,74.664,74.68
4.5946,74.62,75.879
4.6731,74.79,75.774
4.7517,75.162,74.627
4.8302,75.457,74.531
4.9087,75.421,75.011
4.9873,75.076,75.182
5.0658,74.509,74.833
5.1443,74.277,74.661
5.2229,74.524,74.706
5.3015,75.037,75.133
5.38,75.551,75.352
5.4585,75.628,74.732
5.537,75.306,74.578
5.6156,74.871,75.577
5.6942,74.641,76.225
5.7727,74.848,75.238
5.8512,75.177,74.24
5.9298,75.369,74.377
6.0083,75.201,75.171
6.0868,74.886,74.961
6.1654,74.714,74.371
6.2439,74.729,74.483


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_030.csv <==
x,qOut,qIn
0.03927,75.064,75.015
0.11781,74.735,74.651
0.19635,74.725,74.484
0.27489,74.961,75.105
0.35343,75.291,75.619
0.43197,75.205,75.091
0.51051,74.803,74.523
0.58905,74.424,74.703
0.66759,74.42,75.181
0.74613,74.865,75.043
0.82467,75.365,74.846
0.90321,75.656,74.812
0.98175,75.528,75.057
1.0603,75.171,75.258
1.1388,74.875,75.097
1.2174,74.752,75.083
1.2959,74.846,75.345
1.3744,74.946,74.922
1.453,75.007,74.445
1.5315,75.042,74.717
1.6101,75.069,74.908
1.6886,75.052,74.692
1.7671,74.974,75.08
1.8457,74.888,75.762
1.9242,74.854,75.82
2.0028,74.906,75.114
2.0813,74.973,74.426
2.1599,75.029,74.405
2.2384,75.054,74.814
2.3169,75.118,75.015
2.3955,75.181,75.198
2.474,75.175,75.257
2.5526,75.033,75.179
2.6311,74.802,75.2
2.7096,74.646,74.926
2.7882,74.647,74.085
2.8667,74.848,74.446
2.9452,75.142,75.433
3.0238,75.395,75.238
3.1023,75.501,74.923
3.1809,75.365,75.209
3.2594,75.008,75.273
3.3379,74.675,75.176
3.4165,74.544,75.142
3.495,74.743,75.064
3.5736,75.089,75.007
3.6521,75.331,74.927
3.7307,75.36,74.954
3.8092,75.107,74.885
3.8877,74.763,74.64
3.9663,74.547,74.72
4.0448,74.534,74.882
4.1234,74.75,75.295
4.2019,75.013,75.412
4.2804,75.205,74.889
4.359,75.29,74.842
4.4375,75.248,75.692
4.516,75.172,75.673
4.5946,75.12,74.84
4.6731,75.096,74.092
4.7517,75.087,74.102
4.8302,75.022,75.044
4.9087,74.918,75.901
4.9873,74.82,75.629
5.0658,74.772,74.882
5.1443,74.796,74.849
5.2229,74.865,74.719
5.3015,74.964,74.326
5.38,75.07,75.388
5.4585,75.192,76.428
5.537,75.298,75.374
5.6156,75.327,73.605
5.6942,75.22,73.745
5.7727,74.933,75.148
5.8512,74.643,75.819
5.9298,74.522,75.647
6.0083,74.713,75.068
6.0868,75.106,74.837
6.1654,75.387,75.091
6.2439,75.409,75.235


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_031.csv <==
x,qOut,qIn
0.03927,74.88,74.444
0.11781,74.715,74.388
0.19635,74.809,75.18
0.27489,75.072,75.527
0.35343,75.36,75.176
0.43197,75.335,74.63
0.51051,75.052,74.22
0.58905,74.716,74.587
0.66759,74.544,75.256
0.74613,74.638,75.228
0.82467,74.858,75.191
0.90321,75.096,75.174
0.98175,75.262,74.83
1.0603,75.352,74.937
1.1388,75.338,75.295
1.2174,75.236,75.148
1.2959,75.068,75.117
1.3744,74.966,75.227
1.453,74.948,74.745
1.5315,74.949,74.242
1.6101,74.886,74.994
1.6886,74.741,75.8
1.7671,74.677,75.462
1.8457,74.762,74.816
1.9242,75.028,74.6
2.0028,75.24,74.461
2.0813,75.267,74.618
2.1599,75.159,75.185
2.2384,75.002,75.493
2.3169,75.009,75.321
2.3955,75.099,74.999
2.474,75.147,74.86
2.5526,75.027,75.057
2.6311,74.82,75.271
2.7096,74.741,75.303
2.7882,74.841,74.708
2.8667,75.12,74.059
2.9452,75.282,74.719
3.0238,75.184,75.482
3.1023,74.916,75.189
3.1809,74.61,75.087
3.2594,74.595,75.747
3.3379,74.836,75.506
3.4165,75.154,74.328
3.495,75.354,73.741
3.5736,75.319,74.663
3.6521,75.183,75.781
3.7307,75.055,76.111
3.8092,75.032,75.158
3.8877,74.991,74.394
3.9663,74.85,74.599
4.0448,74.686,75.134
4.1234,74.598,74.963
4.2019,74.778,74.574
4.2804,75.118,74.567
4.359,75.414,75.319
4.4375,75.465,76.109
4.516,75.143,75.505
4.5946,74.704,74.777
4.6731,74.427,74.621
4.7517,74.55,74.428
4.8302,74.977,74.623
4.9087,75.384,75.448
4.9873,75.568,75.661
5.0658,75.368,74.629
5.1443,74.95,74.23
5.2229,74.627,74.727
5.3015,74.535,75.39
5.38,74.74,75.295
5.4585,75.01,75.117
5.537,75.242,75.309
5.6156,75.391,74.992
5.6942,75.426,74.286
5.7727,75.265,74.548
5.8512,74.975,75.093
5.9298,74.727,75.157
6.0083,74.697,74.606
6.0868,74.912,75.004
6.1654,75.097,76.05
6.2439,75.118,75.906


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_032.csv <==
x,qOut,qIn
0.03927,75.314,74.951
0.11781,75.15,75.443
0.19635,74.949,75.637
0.27489,74.826,75.409
0.35343,74.888,75.032
0.43197,75.075,74.768
0.51051,75.157,74.653
0.58905,75.058,74.855
0.66759,74.741,75.145
0.74613,74.572,74.835
0.82467,74.705,74.6
0.90321,75,75.045
0.98175,75.265,75.235
1.0603,75.177,75.167
1.1388,74.912,75.361
1.2174,74.728,75.294
1.2959,74.864,74.542
1.3744,75.229,74.379
1.453,75.477,74.884
1.5315,75.466,74.765
1.6101,75.113,74.488
1.6886,74.782,75.421
1.7671,74.679,76.047
1.8457,74.761,75.526
1.9242,74.922,74.821
2.0028,74.961,74.76
2.0813,74.974,74.858
2.1599,75.034,75.096
2.2384,75.197,75.26
2.3169,75.308,74.885
2.3955,75.223,74.397
2.474,74.974,74.58
2.5526,74.632,75.577
2.6311,74.477,75.625
2.7096,74.572,74.793
2.7882,74.839,74.512
2.8667,75.173,75.251
2.9452,75.41,75.284
3.0238,75.468,74.82
3.1023,75.358,74.667
3.1809,75.106,74.926
3.2594,74.91,75.352
3.3379,74.85,75.374
3.4165,74.88,74.574
3.495,74.926,74.255
3.5736,74.895,74.639
3.6521,74.878,75.192
3.7307,74.929,76.022
3.8092,75.082,75.52
3.8877,75.192,74.572
3.9663,75.162,74.686
4.0448,75.035,74.998
4.1234,74.88,74.534
4.2019,74.869,74.619
4.2804,74.97,75.507
4.359,75.083,75.952
4.4375,75.105,75.436
4.516,74.969,74.656
4.5946,74.767,74.169
4.6731,74.627,74.511
4.7517,74.664,75.369
4.8302,74.935,75.039
4.9087,75.282,74.395
4.9873,75.513,75.011
5.0658,75.441,76.077
5.1443,75.044,75.55
5.2229,74.661,74.61
5.3015,74.525,74.492
5.38,74.805,74.912
5.4585,75.227,74.967
5.537,75.482,75.127
5.6156,75.466,75.548
5.6942,75.126,75.156
5.7727,74.742,74.108
5.8512,74.543,73.956
5.9298,74.572,74.951
6.0083,74.811,76.077
6.0868,75.063,75.523
6.1654,75.252,74.355
6.2439,75.344,74.193


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_033.csv <==
x,qOut,qIn
0.03927,75.27,74.821
0.11781,75.282,74.721
0.19635,75.124,75.138
0.27489,74.905,75.088
0.35343,74.751,74.909
0.43197,74.81,75.506
0.51051,74.976,75.33
0.58905,75.118,74.047
0.66759,75.111,73.823
0.74613,74.963,74.884
0.82467,74.822,75.65
0.90321,74.785,75.857
0.98175,74.923,75.236
1.0603,75.133,74.566
1.1388,75.259,74.741
1.2174,75.25,75.654
1.2959,75.077,75.519
1.3744,74.947,74.441
1.453,74.969,74.047
1.5315,75.066,74.41
1.6101,75.125,75.392
1.6886,74.906,75.647
1.7671,74.578,75.143
1.8457,74.38,74.784
1.9242,74.531,75.078
2.0028,74.952,75.573
2.0813,75.339,75.543
2.1599,75.537,74.857
2.2384,75.431,74.443
2.3169,75.212,74.577
2.3955,75.034,74.734
2.474,74.917,75.05
2.5526,74.843,75.504
2.6311,74.714,75.642
2.7096,74.652,75.212
2.7882,74.73,74.474
2.8667,74.993,74.267
2.9452,75.254,74.497
3.0238,75.37,74.773
3.1023,75.349,75.267
3.1809,75.234,76.146
3.2594,75.144,75.73
3.3379,75.011,74.357
3.4165,74.833,74.14
3.495,74.617,75.262
3.5736,74.613,75.338
3.6521,74.878,74.865
3.7307,75.243,75.079
3.8092,75.505,75.643
3.8877,75.332,75.123
3.9663,74.866,74.293
4.0448,74.426,74.4
4.1234,74.331,75.211
4.2019,74.672,75.043
4.2804,75.148,74.774
4.359,75.51,75.239
4.4375,75.546,75.205
4.516,75.251,74.691
4.5946,74.883,74.894
4.6731,74.669,75.207
4.7517,74.792,75.169
4.8302,75.107,74.83
4.9087,75.334,74.482
4.9873,75.356,74.861
5.0658,75.101,75.676
5.1443,74.806,75.566
5.2229,74.665,75.004
5.3015,74.704,74.581
5.38,74.902,74.902
5.4585,75.068,75.216
5.537,75.141,74.839
5.6156,75.132,74.571
5.6942,75.067,75.274
5.7727,75.012,75.54
5.8512,74.967,74.946
5.9298,74.928,74.356
6.0083,74.885,74.622
6.0868,74.879,75.229
6.1654,74.963,75.54
6.2439,75.108,75.425


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_034.csv <==
x,qOut,qIn
0.03927,75.116,75.204
0.11781,75.167,75.299
0.19635,75.169,75.143
0.27489,75.138,74.486
0.35343,75.084,74.404
0.43197,74.897,74.98
0.51051,74.644,75.302
0.58905,74.483,75.514
0.66759,74.566,75.798
0.74613,74.917,75.324
0.82467,75.284,74.23
0.90321,75.484,74.094
0.98175,75.362,75.223
1.0603,75.082,75.116
1.1388,74.914,74.507
1.2174,74.917,74.972
1.2959,75.087,75.616
1.3744,75.076,75.116
1.453,74.872,74.732
1.5315,74.662,74.994
1.6101,74.652,75.322
1.6886,74.971,75.098
1.7671,75.354,74.814
1.8457,75.566,75.083
1.9242,75.401,75.333
2.0028,74.964,74.745
2.0813,74.601,74.244
2.1599,74.483,74.421
2.2384,74.708,75.36
2.3169,74.994,75.444
2.3955,75.171,74.629
2.474,75.218,74.459
2.5526,75.147,75.805
2.6311,75.077,76.297
2.7096,75.043,75.246
2.7882,75.05,73.915
2.8667,75.088,74.175
2.9452,75.12,75.196
3.0238,75.096,75.501
3.1023,75.002,75.466
3.1809,74.834,75.438
3.2594,74.695,74.932
3.3379,74.66,74.513
3.4165,74.73,74.678
3.495,74.877,74.681
3.5736,75.033,74.587
3.6521,75.193,75.238
3.7307,75.321,75.885
3.8092,75.38,75.545
3.8877,75.226,74.815
3.9663,74.912,74.267
4.0448,74.635,74.387
4.1234,74.596,75.397
4.2019,74.917,75.503
4.2804,75.325,74.738
4.359,75.558,74.385
4.4375,75.38,74.793
4.516,74.901,75.279
4.5946,74.529,75.431
4.6731,74.462,75.139
4.7517,74.803,74.915
4.8302,75.201,74.826
4.9087,75.42,74.894
4.9873,75.405,75.12
5.0658,75.14,75.138
5.1443,74.848,75.051
5.2229,74.706,75.082
5.3015,74.737,75.106
5.38,74.92,74.897
5.4585,75.014,75.213
5.537,74.98,75.5
5.6156,74.907,74.481
5.6942,74.901,73.698
5.7727,75.041,74.755
5.8512,75.173,75.65
5.9298,75.2,75.748
6.0083,75.049,75.281
6.0868,74.903,74.837
6.1654,74.888,74.727
6.2439,74.98,74.976


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_035.csv <==
x,qOut,qIn
0.03927,75.421,75.223
0.11781,75.539,74.58
0.19635,75.275,74.8
0.27489,74.79,75.19
0.35343,74.306,75.271
0.43197,74.304,75.266
0.51051,74.707,74.9
0.58905,75.249,74.287
0.66759,75.659,74.857
0.74613,75.65,75.652
0.82467,75.269,75.255
0.90321,74.78,74.553
0.98175,74.477,74.695
1.0603,74.622,75.04
1.1388,74.976,75.145
1.2174,75.286,75.325
1.2959,75.32,74.793
1.3744,75.147,74.307
1.453,74.987,74.91
1.5315,74.926,75.575
1.6101,75.003,75.44
1.6886,75.014,75.122
1.7671,74.941,74.965
1.8457,74.864,75.108
1.9242,74.874,74.821
2.0028,74.974,74.109
2.0813,75.037,74.448
2.1599,75.031,75.667
2.2384,74.951,75.785
2.3169,74.934,74.716
2.3955,74.963,74.282
2.474,74.982,75.11
2.5526,74.931,75.725
2.6311,74.896,75.134
2.7096,74.993,74.887
2.7882,75.179,74.926
2.8667,75.378,74.631
2.9452,75.317,74.674
3.0238,75.028,74.808
3.1023,74.706,74.51
3.1809,74.566,74.823
3.2594,74.732,75.568
3.3379,75.001,75.67
3.4165,75.21,75.393
3.495,75.218,75.087
3.5736,75.103,74.739
3.6521,75.026,74.66
3.7307,75.039,75.127
3.8092,75.168,75.508
3.8877,75.214,75.172
3.9663,75.078,74.706
4.0448,74.828,74.367
4.1234,74.564,74.609
4.2019,74.512,75.114
4.2804,74.66,75.5
4.359,74.917,75.366
4.4375,75.181,74.427
4.516,75.366,74.495
4.5946,75.408,75.378
4.6731,75.309,75.584
4.7517,75.08,74.629
4.8302,74.924,74.42
4.9087,74.938,74.996
4.9873,75.045,75.194
5.0658,75.13,75.136
5.1443,74.994,75.546
5.2229,74.783,75.731
5.3015,74.667,75.266
5.38,74.795,74.251
5.4585,75.039,73.97
5.537,75.177,74.521
5.6156,75.164,75.202
5.6942,74.999,75.349
5.7727,74.914,75.617
5.8512,74.923,75.885
5.9298,74.953,75.216
6.0083,74.913,73.912
6.0868,74.834,74.046
6.1654,74.886,75.151
6.2439,75.089,75.877


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_036.csv <==
x,qOut,qIn
0.03927,75.295,74.394
0.11781,75.145,74.622
0.19635,74.898,75.191
0.27489,74.672,75.007
0.35343,74.585,74.788
0.43197,74.696,74.831
0.51051,74.914,74.673
0.58905,75.139,75.01
0.66759,75.277,75.449
0.74613,75.236,75.326
0.82467,75.05,75.549
0.90321,74.856,75.442
0.98175,74.795,74.004
1.0603,74.984,73.775
1.1388,75.238,74.997
1.2174,75.376,75.824
1.2959,75.232,75.611
1.3744,74.928,75.05
1.453,74.713,74.487
1.5315,74.662,74.227
1.6101,74.792,74.494
1.6886,74.906,75.262
1.7671,75.026,75.753
1.8457,75.178,75.53
1.9242,75.383,75.21
2.0028,75.416,75.042
2.0813,75.15,74.866
2.1599,74.752,74.788
2.2384,74.438,74.91
2.3169,74.596,75.197
2.3955,75.016,75.082
2.474,75.377,74.608
2.5526,75.364,74.939
2.6311,74.944,75.36
2.7096,74.535,74.939
2.7882,74.411,74.516
2.8667,74.763,75.299
2.9452,75.261,75.642
3.0238,75.574,74.731
3.1023,75.599,74.069
3.1809,75.289,74.795
3.2594,74.953,75.438
3.3379,74.798,75.464
3.4165,74.823,75.479
3.495,74.976,75.552
3.5736,75.029,74.942
3.6521,74.981,74.392
3.7307,74.905,74.43
3.8092,74.877,75.11
3.8877,74.946,75.409
3.9663,75.04,75.037
4.0448,75.088,74.627
4.1234,75.025,74.723
4.2019,74.859,75.335
4.2804,74.72,75.729
4.359,74.711,75.261
4.4375,74.91,74.575
4.516,75.238,74.616
4.5946,75.484,74.869
4.6731,75.52,74.976
4.7517,75.24,74.784
4.8302,74.857,74.726
4.9087,74.653,75.035
4.9873,74.682,75.54
5.0658,74.929,75.594
5.1443,75.073,75.075
5.2229,75.074,74.7
5.3015,75.024,74.758
5.38,75.034,74.833
5.4585,75.153,74.784
5.537,75.217,74.754
5.6156,75.149,74.603
5.6942,74.901,75.078
5.7727,74.688,75.928
5.8512,74.645,75.759
5.9298,74.753,74.564
6.0083,74.951,73.786
6.0868,75.111,74.875
6.1654,75.231,76.241
6.2439,75.298,75.868


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_037.csv <==
x,qOut,qIn
0.03927,75.16,75.237
0.11781,75.072,75.27
0.19635,75.103,75.381
0.27489,75.189,75.204
0.35343,75.228,74.777
0.43197,75.049,74.777
0.51051,74.837,75.037
0.58905,74.76,75.006
0.66759,74.954,74.547
0.74613,75.208,74.896
0.82467,75.249,75.77
0.90321,75.064,75.816
0.98175,74.697,74.881
1.0603,74.537,74.385
1.1388,74.654,74.252
1.2174,74.932,74.683
1.2959,75.221,75.573
1.3744,75.346,75.628
1.453,75.297,75.236
1.5315,75.127,74.907
1.6101,74.899,74.388
1.6886,74.75,74.285
1.7671,74.753,74.746
1.8457,74.891,75.143
1.9242,75.124,75.63
2.0028,75.316,75.768
2.0813,75.332,75.172
2.1599,75.155,74.664
2.2384,74.792,74.581
2.3169,74.546,74.979
2.3955,74.618,75.38
2.474,74.933,75.12
2.5526,75.363,74.654
2.6311,75.474,74.417
2.7096,75.189,74.453
2.7882,74.732,75.125
2.8667,74.382,75.936
2.9452,74.504,75.699
3.0238,74.913,75.045
3.1023,75.342,74.801
3.1809,75.541,75.062
3.2594,75.417,75.039
3.3379,75.141,74.739
3.4165,74.897,74.524
3.495,74.849,74.59
3.5736,74.937,74.89
3.6521,74.96,75.33
3.7307,74.871,75.505
3.8092,74.665,74.93
3.8877,74.626,74.76
3.9663,74.841,75.34
4.0448,75.194,75.411
4.1234,75.535,74.557
4.2019,75.596,74.584
4.2804,75.385,74.948
4.359,75.05,74.89
4.4375,74.761,75.318
4.516,74.665,75.696
4.5946,74.689,75.15
4.6731,74.772,74.394
4.7517,74.863,74.326
4.8302,75.002,74.634
4.9087,75.157,75.147
4.9873,75.266,75.907
5.0658,75.267,75.062
5.1443,75.15,73.942
5.2229,74.986,74.761
5.3015,74.842,76.177
5.38,74.767,75.912
5.4585,74.804,74.556
5.537,74.948,74.028
5.6156,75.126,74.864
5.6942,75.25,75.5
5.7727,75.143,75.016
5.8512,74.878,74.779
5.9298,74.641,75.245
6.0083,74.624,75.227
6.0868,74.861,74.419
6.1654,75.113,74.24
6.2439,75.246,74.833


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_038.csv <==
x,qOut,qIn
0.03927,74.809,74.592
0.11781,74.655,75.068
0.19635,74.8,75.057
0.27489,75.105,74.881
0.35343,75.401,74.7
0.43197,75.41,74.922
0.51051,75.125,75.398
0.58905,74.723,75.785
0.66759,74.408,75.594
0.74613,74.459,74.886
0.82467,74.808,74.529
0.90321,75.249,74.888
0.98175,75.571,75.298
1.0603,75.513,74.864
1.1388,75.141,74.47
1.2174,74.711,74.723
1.2959,74.5,74.923
1.3744,74.648,75.01
1.453,74.899,75.338
1.5315,75.093,75.477
1.6101,75.108,74.969
1.6886,75.144,74.332
1.7671,75.267,74.372
1.8457,75.389,75.022
1.9242,75.394,75.693
2.0028,75.178,75.451
2.0813,74.922,74.767
2.1599,74.755,74.758
2.2384,74.775,75.16
2.3169,74.817,75.022
2.3955,74.833,74.989
2.474,74.87,75.065
2.5526,74.992,74.68
2.6311,75.175,74.623
2.7096,75.224,74.997
2.7882,75.099,74.914
2.8667,74.795,75.028
2.9452,74.642,75.651
3.0238,74.756,75.75
3.1023,75.025,75.151
3.1809,75.295,74.047
3.2594,75.32,74.33
3.3379,75.17,75.532
3.4165,74.989,75.752
3.495,74.921,74.757
3.5736,74.972,74.483
3.6521,74.991,74.854
3.7307,74.93,75.107
3.8092,74.771,75.012
3.8877,74.721,75.072
3.9663,74.859,75.092
4.0448,75.107,75.004
4.1234,75.36,74.838
4.2019,75.392,75.001
4.2804,75.203,75.438
4.359,74.936,75.414
4.4375,74.751,75.149
4.516,74.818,74.789
4.5946,74.995,74.123
4.6731,75.129,74.134
4.7517,75.071,75.424
4.8302,74.902,75.651
4.9087,74.817,75.054
4.9873,74.86,75.321
5.0658,75.036,75.218
5.1443,75.112,74.214
5.2229,75.067,74.334
5.3015,75.002,75.453
5.38,75.026,75.58
5.4585,75.183,74.937
5.537,75.264,74.916
5.6156,75.162,75.333
5.6942,74.806,75.076
5.7727,74.49,74.15
5.8512,74.467,73.941
5.9298,74.718,74.788
6.0083,75.161,76.324
6.0868,75.451,76.342
6.1654,75.439,74.826
6.2439,75.19,73.902


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_039.csv <==
x,qOut,qIn
0.03927,75.391,75.698
0.11781,75.233,75.671
0.19635,74.841,74.806
0.27489,74.476,74.455
0.35343,74.399,74.846
0.43197,74.665,74.975
0.51051,75.064,75.198
0.58905,75.432,75.644
0.66759,75.639,75.483
0.74613,75.61,74.836
0.82467,75.308,74.662
0.90321,74.868,75.046
0.98175,74.449,75.039
1.0603,74.395,74.43
1.1388,74.671,74.373
1.2174,75.058,75.154
1.2959,75.327,75.627
1.3744,75.265,75.031
1.453,75.009,74.704
1.5315,74.776,74.87
1.6101,74.771,74.767
1.6886,75.025,75.085
1.7671,75.317,75.646
1.8457,75.48,75.289
1.9242,75.377,74.2
2.0028,75.088,74.465
2.0813,74.808,75.637
2.1599,74.651,75.867
2.2384,74.69,75.066
2.3169,74.824,74.661
2.3955,74.973,74.445
2.474,75.086,74.792
2.5526,75.12,75.069
2.6311,75.063,74.985
2.7096,74.979,75.269
2.7882,74.939,75.345
2.8667,75.001,75.018
2.9452,75.086,74.885
3.0238,75.084,74.571
3.1023,75.014,74.229
3.1809,74.917,75.213
3.2594,74.985,75.983
3.3379,75.143,75.311
3.4165,75.242,74.574
3.495,75.125,74.47
3.5736,74.834,74.945
3.6521,74.654,75.699
3.7307,74.699,75.643
3.8092,75.02,74.368
3.8877,75.296,74.031
3.9663,75.327,74.961
4.0448,75.136,75.84
4.1234,74.794,75.362
4.2019,74.616,74.94
4.2804,74.681,75.239
4.359,74.898,75.121
4.4375,75.151,74.195
4.516,75.24,74.444
4.5946,75.17,75.445
4.6731,75.04,75.662
4.7517,74.96,74.811
4.8302,75.008,74.346
4.9087,75.05,74.535
4.9873,75.015,75.262
5.0658,74.848,76.042
5.1443,74.783,75.457
5.2229,74.943,74.376
5.3015,75.218,74.403
5.38,75.453,74.823
5.4585,75.333,74.542
5.537,74.993,74.551
5.6156,74.69,75.195
5.6942,74.675,75.819
5.7727,74.909,75.706
5.8512,75.079,75.321
5.9298,75.084,75.105
6.0083,74.872,74.806
6.0868,74.784,74.291
6.1654,74.932,74.173
6.2439,75.19,74.674


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_040.csv <==
x,qOut,qIn
0.03927,74.811,75.49
0.11781,74.559,75.493
0.19635,74.576,75.027
0.27489,74.777,75.098
0.35343,75.026,74.815
0.43197,75.079,74.425
0.51051,75.046,74.914
0.58905,75.067,75.331
0.66759,75.273,75.077
0.74613,75.53,74.966
0.82467,75.52,75.081
0.90321,75.192,75.084
0.98175,74.567,75.023
1.0603,74.245,75.11
1.1388,74.421,75.062
1.2174,74.891,74.89
1.2959,75.387,75.169
1.3744,75.501,75.289
1.453,75.281,74.832
1.5315,74.939,74.581
1.6101,74.707,74.709
1.6886,74.757,75.028
1.7671,74.942,75.526
1.8457,75.12,75.482
1.9242,75.165,74.484
2.0028,75.11,74.077
2.0813,75.041,75.006
2.1599,75.002,76.05
2.2384,75.02,75.117
2.3169,75.062,74.139
2.3955,75.089,74.439
2.474,75.078,75.373
2.5526,75.007,76.172
2.6311,74.904,75.546
2.7096,74.846,74.288
2.7882,74.867,73.898
2.8667,74.986,74.706
2.9452,75.096,75.185
3.0238,75.105,75.182
3.1023,75.027,75.173
3.1809,74.896,75.505
3.2594,74.87,75.249
3.3379,74.93,74.533
3.4165,75.005,74.386
3.495,75.01,74.898
3.5736,74.991,75.111
3.6521,75.056,75.317
3.7307,75.17,75.556
3.8092,75.264,75.193
3.8877,75.07,74.858
3.9663,74.715,74.848
4.0448,74.46,74.832
4.1234,74.56,74.917
4.2019,74.99,74.974
4.2804,75.379,74.98
4.359,75.515,75.206
4.4375,75.242,74.93
4.516,74.839,74.667
4.5946,74.617,75.137
4.6731,74.651,75.174
4.7517,74.942,74.228
4.8302,75.225,74.779
4.9087,75.379,76.177
4.9873,75.37,76.018
5.0658,75.186,74.311
5.1443,74.946,74.078
5.2229,74.793,74.819
5.3015,74.776,75.051
5.38,74.911,74.731
5.4585,75.053,75.019
5.537,75.115,75.283
5.6156,75.085,75.014
5.6942,74.969,74.678
5.7727,74.846,75.406
5.8512,74.803,76.317
5.9298,74.872,75.891
6.0083,75.073,74.41
6.0868,75.286,73.948
6.1654,75.333,74.207
6.2439,75.177,74.77


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_041.csv <==
x,qOut,qIn
0.03927,74.873,74.161
0.11781,74.888,74.731
0.19635,74.831,74.988
0.27489,74.795,74.827
0.35343,74.882,75.697
0.43197,75.122,76.104
0.51051,75.301,75.015
0.58905,75.292,74.089
0.66759,74.995,74.44
0.74613,74.675,74.867
0.82467,74.619,75.029
0.90321,74.838,75.254
0.98175,75.272,75.47
1.0603,75.493,75.235
1.1388,75.335,74.893
1.2174,74.946,74.898
1.2959,74.528,74.905
1.3744,74.539,74.508
1.453,74.905,74.457
1.5315,75.347,75.128
1.6101,75.58,75.525
1.6886,75.359,75.351
1.7671,74.9,75.284
1.8457,74.51,74.993
1.9242,74.476,74.512
2.0028,74.786,74.858
2.0813,75.162,75.526
2.1599,75.42,75.495
2.2384,75.418,74.38
2.3169,75.205,74.127
2.3955,74.919,75.06
2.474,74.687,75.779
2.5526,74.618,75.274
2.6311,74.727,74.4
2.7096,74.945,74.053
2.7882,75.181,74.853
2.8667,75.341,75.927
2.9452,75.326,75.398
3.0238,75.176,74.604
3.1023,75.001,74.8
3.1809,74.915,75.513
3.2594,74.954,75.693
3.3379,74.994,75.215
3.4165,74.984,74.155
3.495,74.893,74.161
3.5736,74.871,74.958
3.6521,74.926,75.091
3.7307,74.982,74.86
3.8092,74.947,75.095
3.8877,74.825,75.433
3.9663,74.782,75.253
4.0448,74.873,74.902
4.1234,75.113,75.221
4.2019,75.298,75.633
4.2804,75.35,75.122
4.359,75.292,74.313
4.4375,75.171,74.423
4.516,75.009,74.946
4.5946,74.791,75.362
4.6731,74.593,75.442
4.7517,74.506,75.377
4.8302,74.665,75.146
4.9087,74.944,74.691
4.9873,75.192,74.622
5.0658,75.266,75.042
5.1443,75.218,75.285
5.2229,75.187,74.915
5.3015,75.189,74.303
5.38,75.208,74.822
5.4585,75.062,75.371
5.537,74.822,75.145
5.6156,74.649,75.267
5.6942,74.697,75.371
5.7727,74.974,74.797
5.8512,75.259,74.434
5.9298,75.406,74.445
6.0083,75.293,75.023
6.0868,75.045,75.856
6.1654,74.859,75.953
6.2439,74.796,74.873


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_042.csv <==
x,qOut,qIn
0.03927,75.247,74.644
0.11781,75.22,74.901
0.19635,75.051,75.499
0.27489,74.793,75.206
0.35343,74.513,74.564
0.43197,74.459,74.658
0.51051,74.702,74.953
0.58905,75.105,74.906
0.66759,75.501,74.683
0.74613,75.495,74.98
0.82467,75.097,75.209
0.90321,74.617,75.173
0.98175,74.405,74.952
1.0603,74.729,75.065
1.1388,75.233,75.571
1.2174,75.597,75.846
1.2959,75.544,75.37
1.3744,75.208,74.466
1.453,74.899,73.964
1.5315,74.744,74.348
1.6101,74.802,75.134
1.6886,74.836,75.457
1.7671,74.828,75.272
1.8457,74.831,75.033
1.9242,74.9,75.118
2.0028,74.993,74.932
2.0813,75.057,74.604
2.1599,75.118,74.747
2.2384,75.214,75.342
2.3169,75.388,75.47
2.3955,75.464,74.875
2.474,75.331,74.275
2.5526,74.904,74.886
2.6311,74.484,75.33
2.7096,74.383,75.114
2.7882,74.605,75.008
2.8667,75.074,75.11
2.9452,75.384,75.161
3.0238,75.393,75.112
3.1023,75.18,74.815
3.1809,74.862,74.978
3.2594,74.755,75.296
3.3379,74.858,75.009
3.4165,75.035,74.62
3.495,75.132,74.893
3.5736,75.038,75.204
3.6521,74.877,75.005
3.7307,74.775,74.951
3.8092,74.836,75.683
3.8877,75.011,75.359
3.9663,75.164,74.236
4.0448,75.227,74.106
4.1234,75.151,74.893
4.2019,75.041,75.359
4.2804,74.982,75.488
4.359,74.978,75
4.4375,75.011,75.025
4.516,74.981,75.485
4.5946,74.909,75.006
4.6731,74.863,74.345
4.7517,74.905,74.977
4.8302,75.056,75.332
4.9087,75.2,74.869
4.9873,75.237,75.026
5.0658,75.078,75.454
5.1443,74.8,75.006
5.2229,74.615,74.796
5.3015,74.624,75.238
5.38,74.881,75.317
5.4585,75.182,74.365
5.537,75.347,73.779
5.6156,75.333,74.514
5.6942,75.127,75.918
5.7727,74.916,76.192
5.8512,74.811,75.563
5.9298,74.82,74.286
6.0083,74.92,73.476
6.0868,75.02,74.663
6.1654,75.112,76.085
6.2439,75.19,75.85


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_043.csv <==
x,qOut,qIn
0.03927,74.866,75.13
0.11781,74.916,74.577
0.19635,74.991,74.692
0.27489,75.067,75.353
0.35343,75.105,75.651
0.43197,75.06,75.025
0.51051,75.026,74.492
0.58905,75.06,74.815
0.66759,75.198,75.205
0.74613,75.261,74.689
0.82467,75.138,74.384
0.90321,74.911,74.986
0.98175,74.701,75.906
1.0603,74.748,75.402
1.1388,74.935,74.143
1.2174,75.107,73.927
1.2959,75.111,75.23
1.3744,75.026,76.016
1.453,75.012,75.772
1.5315,75.077,74.897
1.6101,75.189,74.944
1.6886,75.125,75.176
1.7671,74.92,74.787
1.8457,74.724,74.754
1.9242,74.689,74.785
2.0028,74.868,74.504
2.0813,75.074,74.704
2.1599,75.172,74.874
2.2384,75.051,74.849
2.3169,74.819,75.551
2.3955,74.694,76.203
2.474,74.767,75.777
2.5526,75.084,74.333
2.6311,75.417,73.82
2.7096,75.545,74.488
2.7882,75.43,75.279
2.8667,75.076,75.346
2.9452,74.8,75.409
3.0238,74.702,75.505
3.1023,74.711,75.068
3.1809,74.715,74.496
3.2594,74.653,74.798
3.3379,74.71,75
3.4165,74.939,74.585
3.495,75.356,75.013
3.5736,75.646,75.597
3.6521,75.557,75.172
3.7307,75.148,74.813
3.8092,74.55,75.076
3.8877,74.337,74.822
3.9663,74.588,74.577
4.0448,75.072,75.238
4.1234,75.52,76.028
4.2019,75.59,75.348
4.2804,75.321,74.316
4.359,74.92,74.249
4.4375,74.616,74.848
4.516,74.613,75.106
4.5946,74.797,75.3
4.6731,75.025,75.156
4.7517,75.17,74.927
4.8302,75.186,74.951
4.9087,75.09,74.888
4.9873,74.953,74.992
5.0658,74.847,75.103
5.1443,74.913,74.625
5.2229,75.11,74.356
5.3015,75.294,75.223
5.38,75.311,75.854
5.4585,75.056,74.916
5.537,74.753,74.369
5.6156,74.599,74.796
5.6942,74.755,75.558
5.7727,75.046,75.683
5.8512,75.232,75.161
5.9298,75.243,74.72
6.0083,75.057,74.58
6.0868,74.892,74.585
6.1654,74.82,74.975
6.2439,74.825,75.433


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_044.csv <==
x,qOut,qIn
0.03927,75.268,74.863
0.11781,75.043,74.495
0.19635,74.815,74.403
0.27489,74.666,74.818
0.35343,74.664,75.821
0.43197,74.806,75.979
0.51051,75.011,75.133
0.58905,75.206,74.12
0.66759,75.326,74.174
0.74613,75.353,75.492
0.82467,75.298,76.282
0.90321,75.18,75.568
0.98175,75.022,74.211
1.0603,74.858,74.01
1.1388,74.714,74.685
1.2174,74.623,75.467
1.2959,74.608,75.414
1.3744,74.722,75.101
1.453,74.954,75.065
1.5315,75.203,75.078
1.6101,75.361,74.998
1.6886,75.252,74.763
1.7671,74.996,74.754
1.8457,74.803,75.177
1.9242,74.88,75.507
2.0028,75.172,75.143
2.0813,75.322,74.617
2.1599,75.205,74.477
2.2384,74.758,74.989
2.3169,74.502,75.069
2.3955,74.659,74.704
2.474,75.058,74.898
2.5526,75.464,75.59
2.6311,75.464,75.318
2.7096,75.177,74.611
2.7882,74.853,74.39
2.8667,74.747,75.085
2.9452,74.904,75.682
3.0238,75.107,75.422
3.1023,75.22,74.587
3.1809,75.142,74.783
3.2594,74.954,75.398
3.3379,74.774,75.143
3.4165,74.687,74.503
3.495,74.755,74.815
3.5736,74.937,75.315
3.6521,75.111,74.964
3.7307,75.194,74.497
3.8092,75.115,75.7
3.8877,74.96,76.165
3.9663,74.87,74.622
4.0448,74.894,73.841
4.1234,75.048,74.852
4.2019,75.177,75.187
4.2804,75.192,75.3
4.359,75.108,75.768
4.4375,74.96,75.518
4.516,74.873,74.666
4.5946,74.849,74.384
4.6731,74.863,74.417
4.7517,74.878,74.625
4.8302,74.939,75.063
4.9087,75.072,75.21
4.9873,75.208,75.244
5.0658,75.263,75.381
5.1443,75.081,75.262
5.2229,74.801,74.995
5.3015,74.629,74.668
5.38,74.753,74.509
5.4585,75.143,74.664
5.537,75.491,75.062
5.6156,75.584,75.293
5.6942,75.249,75.024
5.7727,74.719,75.198
5.8512,74.394,75.561
5.9298,74.401,75.409
6.0083,74.773,74.982
6.0868,75.147,74.726
6.1654,75.364,74.717
6.2439,75.403,74.965


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_045.csv <==
x,qOut,qIn
0.03927,75.252,74.527
0.11781,75.494,75.154
0.19635,75.463,75.845
0.27489,75.24,75.127
0.35343,74.931,74.021
0.43197,74.773,74.41
0.51051,74.791,74.914
0.58905,74.914,75.02
0.66759,75.053,75.248
0.74613,75.124,75.643
0.82467,75.132,75.699
0.90321,75.094,75.201
0.98175,75.024,74.261
1.0603,74.96,74.387
1.1388,74.957,75.339
1.2174,75.02,75.579
1.2959,75.136,74.433
1.3744,75.157,74.077
1.453,74.998,74.914
1.5315,74.741,75.742
1.6101,74.493,75.65
1.6886,74.517,74.878
1.7671,74.8,74.257
1.8457,75.186,74.479
1.9242,75.503,75.664
2.0028,75.54,75.938
2.0813,75.324,74.962
2.1599,75.012,74.162
2.2384,74.777,74.915
2.3169,74.75,75.617
2.3955,74.809,75.395
2.474,74.87,74.83
2.5526,74.862,74.896
2.6311,74.902,75.159
2.7096,75.016,75.054
2.7882,75.129,74.708
2.8667,75.147,74.46
2.9452,75.016,74.702
3.0238,74.903,75.052
3.1023,74.902,75.488
3.1809,75.077,75.92
3.2594,75.206,75.415
3.3379,75.166,74.624
3.4165,75.029,74.108
3.495,74.904,74.123
3.5736,74.994,75.12
3.6521,75.164,75.876
3.7307,75.257,75.356
3.8092,75.129,74.956
3.8877,74.861,75.043
3.9663,74.652,74.569
4.0448,74.592,74.41
4.1234,74.728,75.443
4.2019,74.989,75.842
4.2804,75.285,75.052
4.359,75.479,74.45
4.4375,75.431,75.065
4.516,75.029,75.414
4.5946,74.582,75.316
4.6731,74.376,75.123
4.7517,74.643,74.867
4.8302,75.127,74.572
4.9087,75.426,74.224
4.9873,75.414,74.28
5.0658,75.032,75.342
5.1443,74.714,75.849
5.2229,74.693,75.297
5.3015,74.9,74.987
5.38,75.205,75.135
5.4585,75.283,74.831
5.537,75.185,74.735
5.6156,75.056,74.982
5.6942,75.046,74.871
5.7727,75.156,74.896
5.8512,75.166,75.298
5.9298,74.999,75.277
6.0083,74.625,74.836
6.0868,74.39,74.935
6.1654,74.479,75.256
6.2439,74.811,75.035


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_046.csv <==
x,qOut,qIn
0.03927,75.242,74.609
0.11781,75.029,74.761
0.19635,74.917,75.288
0.27489,74.948,75.131
0.35343,75.111,74.999
0.43197,75.111,75.199
0.51051,74.936,75.1
0.58905,74.734,74.739
0.66759,74.67,74.521
0.74613,74.854,74.863
0.82467,75.107,75.147
0.90321,75.283,75.044
0.98175,75.256,75.035
1.0603,75.095,75.412
1.1388,74.941,75.589
1.2174,74.865,75.127
1.2959,74.909,74.238
1.3744,74.993,74.251
1.453,75.073,75.179
1.5315,75.118,75.922
1.6101,75.107,75.197
1.6886,75.015,74.558
1.7671,74.874,74.696
1.8457,74.755,74.929
1.9242,74.724,75.228
2.0028,74.831,75.077
2.0813,75.027,74.293
2.1599,75.225,74.103
2.2384,75.343,75.705
2.3169,75.277,76.347
2.3955,75.058,75.35
2.474,74.819,74.635
2.5526,74.697,74.661
2.6311,74.819,74.754
2.7096,75.057,75.107
2.7882,75.252,75.285
2.8667,75.255,74.91
2.9452,75.067,74.661
3.0238,74.846,75.042
3.1023,74.695,75.508
3.1809,74.683,75.018
3.2594,74.733,74.613
3.3379,74.845,75.043
3.4165,75.026,75.549
3.495,75.281,75.155
3.5736,75.461,74.33
3.6521,75.406,74.09
3.7307,75.162,74.718
3.8092,74.821,74.704
3.8877,74.733,74.661
3.9663,74.875,75.827
4.0448,75.078,76.578
4.1234,75.158,75.53
4.2019,75.071,74.233
4.2804,74.988,73.835
4.359,74.986,74.566
4.4375,75.107,75.498
4.516,75.195,75.506
4.5946,75.151,75.059
4.6731,74.975,74.72
4.7517,74.689,74.735
4.8302,74.444,74.758
4.9087,74.39,74.847
4.9873,74.571,75.438
5.0658,74.993,75.67
5.1443,75.476,74.841
5.2229,75.742,74.388
5.3015,75.661,74.832
5.38,75.138,75.601
5.4585,74.597,75.42
5.537,74.448,74.759
5.6156,74.677,74.5
5.6942,75.168,74.742
5.7727,75.363,74.799
5.8512,75.196,74.939
5.9298,74.879,75.419
6.0083,74.666,75.195
6.0868,74.817,74.741
6.1654,75.106,75.12
6.2439,75.313,75.292


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_047.csv <==
x,qOut,qIn
0.03927,75.174,74.79
0.11781,75.189,73.973
0.19635,75.023,74.346
0.27489,74.829,75.614
0.35343,74.766,75.631
0.43197,74.963,74.892
0.51051,75.236,75.273
0.58905,75.394,75.818
0.66759,75.265,74.993
0.74613,74.911,74.324
0.82467,74.639,74.35
0.90321,74.597,74.495
0.98175,74.876,74.786
1.0603,75.163,75.397
1.1388,75.218,75.776
1.2174,75.048,75.372
1.2959,74.713,74.605
1.3744,74.581,74.446
1.453,74.749,74.882
1.5315,75.101,75.661
1.6101,75.49,75.407
1.6886,75.649,74.559
1.7671,75.494,74.651
1.8457,75.117,75.452
1.9242,74.644,75.537
2.0028,74.401,74.687
2.0813,74.469,74.236
2.1599,74.754,74.349
2.2384,75.131,75.121
2.3169,75.37,75.795
2.3955,75.367,75.354
2.474,75.179,74.607
2.5526,74.891,74.937
2.6311,74.795,75.284
2.7096,74.915,75.116
2.7882,75.123,74.942
2.8667,75.269,74.824
2.9452,75.239,74.753
3.0238,75.113,74.671
3.1023,74.959,74.568
3.1809,74.831,75.304
3.2594,74.719,75.605
3.3379,74.69,75.045
3.4165,74.781,74.996
3.495,75.013,75.286
3.5736,75.231,74.926
3.6521,75.291,74.759
3.7307,75.204,75.149
3.8092,75.017,75.155
3.8877,74.942,74.416
3.9663,74.943,74.233
4.0448,74.934,75.255
4.1234,74.824,76.38
4.2019,74.704,75.705
4.2804,74.727,74.48
4.359,74.894,74.179
4.4375,75.158,74.634
4.516,75.301,74.719
4.5946,75.292,74.891
4.6731,75.192,75.3
4.7517,75.077,75.292
4.8302,75,74.926
4.9087,74.909,74.778
4.9873,74.811,74.753
5.0658,74.721,75.205
5.1443,74.794,75.572
5.2229,75.047,75.253
5.3015,75.34,74.652
5.38,75.519,74.468
5.4585,75.314,74.848
5.537,74.872,75.406
5.6156,74.49,75.522
5.6942,74.461,75.248
5.7727,74.796,75.083
5.8512,75.143,74.795
5.9298,75.309,74.506
6.0083,75.151,74.532
6.0868,74.935,74.967
6.1654,74.877,75.437
6.2439,74.975,75.579


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_048.csv <==
x,qOut,qIn
0.03927,75.335,73.83
0.11781,75.033,74.395
0.19635,74.759,75.456
0.27489,74.662,75.86
0.35343,74.848,74.643
0.43197,75.124,74.132
0.51051,75.26,75.461
0.58905,75.206,76.446
0.66759,74.952,74.986
0.74613,74.787,73.896
0.82467,74.849,74.16
0.90321,75.064,74.664
0.98175,75.314,75.14
1.0603,75.297,75.57
1.1388,75.035,75.598
1.2174,74.719,75.327
1.2959,74.562,74.933
1.3744,74.707,74.734
1.453,74.974,74.811
1.5315,75.213,74.851
1.6101,75.296,74.655
1.6886,75.288,74.839
1.7671,75.21,75.228
1.8457,75.047,75.356
1.9242,74.772,75.083
2.0028,74.493,74.995
2.0813,74.446,75.176
2.1599,74.673,75.134
2.2384,75.158,74.722
2.3169,75.549,74.827
2.3955,75.617,75.36
2.474,75.385,75.49
2.5526,74.934,74.909
2.6311,74.657,74.654
2.7096,74.636,74.784
2.7882,74.775,74.733
2.8667,74.947,74.521
2.9452,75.058,74.775
3.0238,75.141,75.276
3.1023,75.192,75.514
3.1809,75.196,74.856
3.2594,75.107,74.611
3.3379,74.996,75.108
3.4165,74.936,75.903
3.495,74.988,75.941
3.5736,75.111,74.709
3.6521,75.185,73.829
3.7307,75.148,74.316
3.8092,74.953,75.402
3.8877,74.721,75.5
3.9663,74.608,75.097
4.0448,74.65,74.8
4.1234,74.85,74.583
4.2019,75.026,74.717
4.2804,75.098,75.118
4.359,75.101,75.204
4.4375,75.086,75.325
4.516,75.187,75.402
4.5946,75.315,74.925
4.6731,75.341,74.379
4.7517,75.137,74.541
4.8302,74.788,75.02
4.9087,74.596,75.149
4.9873,74.659,75.151
5.0658,75.009,75.799
5.1443,75.25,75.569
5.2229,75.195,74.384
5.3015,74.952,74.275
5.38,74.685,75.051
5.4585,74.754,75.022
5.537,75.042,75.061
5.6156,75.315,75.397
5.6942,75.34,75.202
5.7727,75.055,74.579
5.8512,74.721,74.591
5.9298,74.542,75.097
6.0083,74.673,75.124
6.0868,74.99,75.362
6.1654,75.289,75.716
6.2439,75.439,74.911


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_049.csv <==
x,qOut,qIn
0.03927,75.009,75.091
0.11781,74.652,75.173
0.19635,74.584,75.217
0.27489,74.782,75.178
0.35343,75.149,75.557
0.43197,75.297,75.081
0.51051,75.204,74.163
0.58905,75.019,74.601
0.66759,74.918,75.496
0.74613,75.034,75.441
0.82467,75.161,75.438
0.90321,75.148,75.418
0.98175,74.875,74.923
1.0603,74.594,74.334
1.1388,74.564,74.247
1.2174,74.78,74.601
1.2959,75.167,74.548
1.3744,75.396,74.869
1.453,75.384,75.677
1.5315,75.197,75.82
1.6101,74.929,75.231
1.6886,74.768,74.642
1.7671,74.784,74.294
1.8457,74.96,74.685
1.9242,75.256,75.939
2.0028,75.496,75.855
2.0813,75.477,74.523
2.1599,75.18,74.093
2.2384,74.639,74.874
2.3169,74.282,75.105
2.3955,74.3,75.088
2.474,74.605,75.17
2.5526,75.05,75.349
2.6311,75.364,75.1
2.7096,75.45,74.809
2.7882,75.321,75.052
2.8667,75.01,75.304
2.9452,74.785,74.725
3.0238,74.805,74.3
3.1023,74.998,74.657
3.1809,75.242,75.17
3.2594,75.21,75.196
3.3379,74.959,75.211
3.4165,74.703,75.208
3.495,74.666,74.992
3.5736,74.911,75.118
3.6521,75.19,75.42
3.7307,75.35,74.854
3.8092,75.274,74.279
3.8877,75.117,74.796
3.9663,74.993,75.159
4.0448,74.909,75.324
4.1234,74.843,75.331
4.2019,74.75,74.836
4.2804,74.724,74.564
4.359,74.806,75.037
4.4375,75.01,75.663
4.516,75.206,75.482
4.5946,75.305,74.767
4.6731,75.291,74.065
4.7517,75.171,74.631
4.8302,75.006,75.552
4.9087,74.848,75.442
4.9873,74.752,74.891
5.0658,74.765,75.381
5.1443,74.898,75.425
5.2229,75.053,74.308
5.3015,75.152,73.839
5.38,75.12,75.197
5.4585,75.046,76.098
5.537,75.043,75.602
5.6156,75.096,74.394
5.6942,75.158,74.27
5.7727,75.026,75.298
5.8512,74.795,75.806
5.9298,74.65,75.431
6.0083,74.766,74.626
6.0868,75.107,74.358
6.1654,75.358,74.566
6.2439,75.362,74.925


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_050.csv <==
x,qOut,qIn
0.03927,74.631,74.818
0.11781,74.585,74.944
0.19635,74.774,74.811
0.27489,75.055,74.492
0.35343,75.273,75.191
0.43197,75.306,76.029
0.51051,75.212,75.52
0.58905,75.073,74.666
0.66759,74.97,74.053
0.74613,74.929,74.008
0.82467,74.942,74.865
0.90321,74.998,75.561
0.98175,75.084,75.65
1.0603,75.141,75.869
1.1388,75.09,75.487
1.2174,74.943,74.364
1.2959,74.731,73.801
1.3744,74.659,74.884
1.453,74.81,76.061
1.5315,75.09,75.706
1.6101,75.382,74.298
1.6886,75.369,74.184
1.7671,75.017,74.99
1.8457,74.556,75.761
1.9242,74.257,75.676
2.0028,74.462,74.836
2.0813,74.987,74.13
2.1599,75.523,74.477
2.2384,75.774,75.519
2.3169,75.516,75.203
2.3955,75.008,74.333
2.474,74.597,74.524
2.5526,74.609,75.825
2.6311,74.942,75.865
2.7096,75.194,75.066
2.7882,75.227,74.711
2.8667,74.971,74.846
2.9452,74.831,74.886
3.0238,74.929,74.969
3.1023,75.128,75.04
3.1809,75.244,75.022
3.2594,75.058,74.815
3.3379,74.781,74.67
3.4165,74.612,74.879
3.495,74.716,75.228
3.5736,74.938,75
3.6521,75.117,74.92
3.7307,75.226,75.208
3.8092,75.27,74.855
3.8877,75.29,74.895
3.9663,75.215,75.546
4.0448,75.062,75.401
4.1234,74.867,74.819
4.2019,74.817,75.015
4.2804,74.89,75.004
4.359,74.983,74.456
4.4375,74.977,74.546
4.516,74.886,75.116
4.5946,74.849,75.053
4.6731,74.899,74.715
4.7517,75.033,75.183
4.8302,75.093,75.783
4.9087,75.075,75.634
4.9873,75.045,74.999
5.0658,75.069,74.378
5.1443,75.165,74.44
5.2229,75.227,74.905
5.3015,75.197,75.113
5.38,75.03,74.975
5.4585,74.82,75.256
5.537,74.673,75.455
5.6156,74.63,75.007
5.6942,74.707,74.908
5.7727,74.842,75.304
5.8512,75.017,75.064
5.9298,75.202,74.548
6.0083,75.367,75
6.0868,75.396,75.528
6.1654,75.222,75.228
6.2439,74.929,74.751


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_051.csv <==
x,qOut,qIn
0.03927,75.394,74.427
0.11781,75.23,74.442
0.19635,74.987,74.424
0.27489,74.784,75.312
0.35343,74.735,75.985
0.43197,74.821,75.056
0.51051,74.915,74.353
0.58905,74.964,74.854
0.66759,74.937,75.381
0.74613,74.939,74.79
0.82467,75.02,74.338
0.90321,75.153,74.777
0.98175,75.296,75.448
1.0603,75.299,75.239
1.1388,75.103,75.106
1.2174,74.807,75.499
1.2959,74.537,75.524
1.3744,74.576,74.659
1.453,74.874,73.993
1.5315,75.229,74.347
1.6101,75.427,75.491
1.6886,75.299,75.71
1.7671,75.011,75.184
1.8457,74.754,74.845
1.9242,74.702,74.979
2.0028,74.786,74.607
2.0813,74.893,74.418
2.1599,75.012,74.948
2.2384,75.152,75.297
2.3169,75.346,75.148
2.3955,75.417,74.948
2.474,75.284,74.995
2.5526,74.892,75.343
2.6311,74.558,75.156
2.7096,74.537,74.787
2.7882,74.792,74.823
2.8667,75.219,75.282
2.9452,75.433,75.458
3.0238,75.326,74.977
3.1023,75.015,74.291
3.1809,74.657,74.675
3.2594,74.576,75.707
3.3379,74.744,75.874
3.4165,75.004,74.956
3.495,75.192,74.083
3.5736,75.212,74.272
3.6521,75.139,74.764
3.7307,75.054,75.204
3.8092,75.022,75.637
3.8877,75.047,75.518
3.9663,75.08,74.858
4.0448,75.086,74.298
4.1234,75.031,74.727
4.2019,74.934,75.466
4.2804,74.89,75.664
4.359,74.94,75.443
4.4375,75.108,74.744
4.516,75.209,74.367
4.5946,75.085,74.674
4.6731,74.805,75.008
4.7517,74.485,74.683
4.8302,74.514,74.696
4.9087,74.851,75.172
4.9873,75.25,75.558
5.0658,75.446,75.87
5.1443,75.237,75.377
5.2229,74.9,74.495
5.3015,74.706,74.632
5.38,74.885,75.122
5.4585,75.242,74.89
5.537,75.422,74.812
5.6156,75.321,74.642
5.6942,74.9,74.875
5.7727,74.564,75.485
5.8512,74.502,75.25
5.9298,74.666,74.466
6.0083,74.947,74.9
6.0868,75.164,75.95
6.1654,75.319,75.784
6.2439,75.401,74.741


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_052.csv <==
x,qOut,qIn
0.03927,74.913,75.091
0.11781,75.269,75.828
0.19635,75.475,75.846
0.27489,75.483,75.237
0.35343,75.265,74.326
0.43197,74.956,74.262
0.51051,74.732,74.744
0.58905,74.673,74.9
0.66759,74.82,74.979
0.74613,75.038,75.37
0.82467,75.177,75.505
0.90321,75.168,75.206
0.98175,74.966,74.702
1.0603,74.737,74.825
1.1388,74.695,75.322
1.2174,74.876,75.223
1.2959,75.267,74.737
1.3744,75.535,74.621
1.453,75.452,74.58
1.5315,75.082,74.88
1.6101,74.557,75.567
1.6886,74.38,75.419
1.7671,74.591,74.918
1.8457,74.98,75.076
1.9242,75.311,75.194
2.0028,75.376,74.967
2.0813,75.264,74.748
2.1599,75.101,74.256
2.2384,75.007,74.773
2.3169,74.992,76.015
2.3955,74.966,75.838
2.474,74.898,74.234
2.5526,74.775,73.704
2.6311,74.725,75.118
2.7096,74.818,76.09
2.7882,75.015,75.61
2.8667,75.257,74.487
2.9452,75.375,74.475
3.0238,75.305,75.165
3.1023,75.099,75.59
3.1809,74.828,75.405
3.2594,74.696,75.369
3.3379,74.752,75.162
3.4165,74.919,74.499
3.495,75.101,74.124
3.5736,75.107,74.81
3.6521,74.957,75.506
3.7307,74.789,75.186
3.8092,74.751,74.574
3.8877,74.943,74.716
3.9663,75.167,75.141
4.0448,75.274,75.449
4.1234,75.137,75.04
4.2019,74.979,74.873
4.2804,75.017,74.913
4.359,75.2,74.648
4.4375,75.414,74.938
4.516,75.276,75.343
4.5946,74.902,75.219
4.6731,74.57,75.331
4.7517,74.555,75.586
4.8302,74.82,74.89
4.9087,75.044,74.101
4.9873,75.116,74.295
5.0658,74.982,75.017
5.1443,74.93,75.113
5.2229,75.006,75.175
5.3015,75.11,75.672
5.38,75.118,75.371
5.4585,74.947,74.671
5.537,74.782,74.878
5.6156,74.758,75.115
5.6942,74.969,74.519
5.7727,75.27,74.481
5.8512,75.434,75.231
5.9298,75.368,75.612
6.0083,75.013,75.105
6.0868,74.623,74.764
6.1654,74.455,74.625
6.2439,74.557,74.518


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_053.csv <==
x,qOut,qIn
0.03927,75.155,74.161
0.11781,75.337,74.585
0.19635,75.308,74.721
0.27489,75.128,74.654
0.35343,74.9,75.383
0.43197,74.949,75.937
0.51051,75.144,75.399
0.58905,75.265,74.736
0.66759,75.088,75.24
0.74613,74.74,75.192
0.82467,74.609,74.273
0.90321,74.772,74.229
0.98175,75.225,75.118
1.0603,75.451,75.45
1.1388,75.259,75.493
1.2174,74.818,75.221
1.2959,74.368,74.915
1.3744,74.36,74.699
1.453,74.696,74.672
1.5315,75.145,74.887
1.6101,75.478,75.159
1.6886,75.559,75.284
1.7671,75.402,75.098
1.8457,75.103,74.864
1.9242,74.767,74.838
2.0028,74.584,75.156
2.0813,74.62,75.345
2.1599,74.826,75.037
2.2384,75.128,74.928
2.3169,75.345,74.964
2.3955,75.356,74.721
2.474,75.183,74.84
2.5526,74.876,75.325
2.6311,74.711,75.415
2.7096,74.767,75.237
2.7882,74.954,74.856
2.8667,75.147,74.197
2.9452,75.169,74.24
3.0238,75.083,74.977
3.1023,74.994,75.467
3.1809,74.998,75.467
3.2594,75.077,75.357
3.3379,75.105,75.057
3.4165,75.047,74.779
3.495,74.891,74.745
3.5736,74.819,75.175
3.6521,74.914,75.488
3.7307,75.103,75.064
3.8092,75.288,74.428
3.8877,75.221,74.661
3.9663,74.927,75.167
4.0448,74.601,75.102
4.1234,74.452,74.617
4.2019,74.651,74.862
4.2804,75.018,75.426
4.359,75.348,75.844
4.4375,75.452,75.637
4.516,75.293,74.502
4.5946,75.055,73.847
4.6731,74.893,74.985
4.7517,74.934,75.734
4.8302,75.058,74.669
4.9087,75.095,74.121
4.9873,75.014,74.392
5.0658,74.821,75.289
5.1443,74.715,76.075
5.2229,74.751,75.692
5.3015,74.898,74.506
5.38,75.097,74.385
5.4585,75.266,75.199
5.537,75.346,75.614
5.6156,75.305,75.274
5.6942,75.12,75.048
5.7727,74.894,75.104
5.8512,74.753,74.588
5.9298,74.716,74.195
6.0083,74.767,75.009
6.0868,74.782,75.96
6.1654,74.816,75.819
6.2439,74.925,74.693


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_054.csv <==
x,qOut,qIn
0.03927,74.878,74.682
0.11781,74.653,74.832
0.19635,74.604,75.469
0.27489,74.78,75.559
0.35343,75.181,75.123
0.43197,75.491,74.958
0.51051,75.483,74.964
0.58905,75.206,74.997
0.66759,74.772,74.341
0.74613,74.607,74.13
0.82467,74.721,74.733
0.90321,74.941,75.135
0.98175,75.077,75.411
1.0603,75.042,75.83
1.1388,74.969,75.538
1.2174,74.946,74.379
1.2959,75.03,74.396
1.3744,75.158,75.499
1.453,75.268,75.629
1.5315,75.312,75.202
1.6101,75.248,74.932
1.6886,75.032,74.638
1.7671,74.734,74.515
1.8457,74.487,74.723
1.9242,74.417,74.821
2.0028,74.596,75.247
2.0813,74.924,75.747
2.1599,75.257,75.405
2.2384,75.456,74.578
2.3169,75.378,74.237
2.3955,75.121,74.528
2.474,74.88,75.35
2.5526,74.852,75.57
2.6311,75.074,75.199
2.7096,75.263,74.841
2.7882,75.253,74.489
2.8667,74.916,75.196
2.9452,74.578,75.914
3.0238,74.538,75.249
3.1023,74.782,74.324
3.1809,75.217,74.446
3.2594,75.428,75.044
3.3379,75.305,75.32
3.4165,74.983,75.232
3.495,74.64,75.173
3.5736,74.615,75.272
3.6521,74.843,75.225
3.7307,75.135,74.824
3.8092,75.289,74.522
3.8877,75.208,74.728
3.9663,75.058,74.974
4.0448,74.966,74.939
4.1234,75.038,74.857
4.2019,75.105,75.438
4.2804,75.029,75.777
4.359,74.87,74.933
4.4375,74.723,73.845
4.516,74.834,74.371
4.5946,75.108,75.554
4.6731,75.36,75.744
4.7517,75.411,74.756
4.8302,75.206,74.638
4.9087,74.915,75.221
4.9873,74.687,75.817
5.0658,74.642,75.495
5.1443,74.744,74.451
5.2229,74.93,73.944
5.3015,75.125,74.53
5.38,75.263,75.526
5.4585,75.219,75.552
5.537,75.003,75.277
5.6156,74.753,75.348
5.6942,74.622,74.795
5.7727,74.742,74.206
5.8512,74.979,74.795
5.9298,75.204,75.4
6.0083,75.297,74.746
6.0868,75.292,74.555
6.1654,75.223,75.221
6.2439,75.089,75.392


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_055.csv <==
x,qOut,qIn
0.03927,75.205,76.026
0.11781,75.22,75.953
0.19635,75.1,74.838
0.27489,74.988,74.112
0.35343,75.021,74.109
0.43197,75.137,74.516
0.51051,75.182,75.209
0.58905,75.134,75.516
0.66759,75.008,75.113
0.74613,74.949,74.874
0.82467,74.909,75.211
0.90321,74.848,75.389
0.98175,74.729,74.879
1.0603,74.744,74.787
1.1388,74.99,75.04
1.2174,75.325,75.094
1.2959,75.569,75.209
1.3744,75.342,75.059
1.453,74.816,74.588
1.5315,74.356,74.576
1.6101,74.323,75.423
1.6886,74.72,75.647
1.7671,75.158,74.845
1.8457,75.425,74.154
1.9242,75.365,75.07
2.0028,75.175,75.671
2.0813,75.026,75.041
2.1599,74.971,74.526
2.2384,75.02,75.128
2.3169,75.051,75.475
2.3955,75.033,75.396
2.474,74.987,75.232
2.5526,74.933,74.631
2.6311,74.912,74.669
2.7096,74.936,75.128
2.7882,74.988,74.783
2.8667,75.046,74.055
2.9452,75.044,74.581
3.0238,74.982,75.734
3.1023,74.913,76.111
3.1809,74.894,74.887
3.2594,74.966,74.23
3.3379,75.067,74.676
3.4165,75.156,74.916
3.495,75.194,74.667
3.5736,75.223,75.424
3.6521,75.217,76.152
3.7307,75.135,75.529
3.8092,74.931,74.543
3.8877,74.664,74.494
3.9663,74.514,74.689
4.0448,74.558,74.886
4.1234,74.832,74.79
4.2019,75.167,75.069
4.2804,75.364,75.538
4.359,75.333,75.314
4.4375,75.015,74.336
4.516,74.65,74.721
4.5946,74.539,75.917
4.6731,74.732,75.846
4.7517,75.207,74.405
4.8302,75.572,74.083
4.9087,75.583,74.567
4.9873,75.279,75.01
5.0658,74.759,75.57
5.1443,74.502,75.491
5.2229,74.596,74.67
5.3015,74.88,74.386
5.38,75.155,75.308
5.4585,75.208,75.794
5.537,75.132,75.268
5.6156,75.05,74.634
5.6942,75.073,74.661
5.7727,75.162,75.066
5.8512,75.15,75.455
5.9298,75.003,75.149
6.0083,74.718,74.526
6.0868,74.583,74.559
6.1654,74.698,74.711
6.2439,74.955,75.095


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_056.csv <==
x,qOut,qIn
0.03927,74.807,75.27
0.11781,74.987,75.063
0.19635,75.118,74.588
0.27489,75.124,74.591
0.35343,74.969,74.818
0.43197,74.887,75.115
0.51051,74.92,75.52
0.58905,75.006,75.581
0.66759,75.056,75.079
0.74613,75.035,74.33
0.82467,75.023,74.065
0.90321,75.048,74.72
0.98175,75.115,75.856
1.0603,75.135,75.918
1.1388,75.085,75.04
1.2174,74.984,74.458
1.2959,74.859,74.835
1.3744,74.756,74.872
1.453,74.738,74.655
1.5315,74.834,74.88
1.6101,75.057,75.682
1.6886,75.287,75.7
1.7671,75.326,75.013
1.8457,75.142,74.678
1.9242,74.739,75.213
2.0028,74.503,74.974
2.0813,74.628,74.104
2.1599,74.998,74.269
2.2384,75.44,75.344
2.3169,75.533,75.664
2.3955,75.252,75.537
2.474,74.828,74.956
2.5526,74.529,74.476
2.6311,74.632,74.637
2.7096,74.959,74.99
2.7882,75.302,75.493
2.8667,75.468,75.336
2.9452,75.412,74.735
3.0238,75.181,74.571
3.1023,74.878,74.719
3.1809,74.604,75.228
3.2594,74.518,75.685
3.3379,74.66,75.504
3.4165,74.942,74.667
3.495,75.256,74.089
3.5736,75.374,74.58
3.6521,75.241,75.103
3.7307,74.984,74.947
3.8092,74.758,74.883
3.8877,74.808,75.442
3.9663,75.01,75.782
4.0448,75.178,75.605
4.1234,75.128,74.672
4.2019,74.923,74.586
4.2804,74.826,75.478
4.359,74.913,75.665
4.4375,75.2,74.425
4.516,75.313,73.759
4.5946,75.113,74.423
4.6731,74.752,75.489
4.7517,74.439,75.781
4.8302,74.501,75.446
4.9087,74.805,74.752
4.9873,75.156,74.186
5.0658,75.367,75.16
5.1443,75.413,75.85
5.2229,75.379,74.889
5.3015,75.309,74.259
5.38,75.238,75.364
5.4585,75.104,75.405
5.537,74.894,74.567
5.6156,74.676,74.705
5.6942,74.524,75.339
5.7727,74.594,75.052
5.8512,74.857,74.793
5.9298,75.17,74.882
6.0083,75.378,75.424
6.0868,75.293,75.38
6.1654,75.038,74.763
6.2439,74.811,74.712


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_057.csv <==
x,qOut,qIn
0.03927,75.144,74.567
0.11781,75.106,74.08
0.19635,75.083,75.188
0.27489,75.091,76.072
0.35343,75.124,75.308
0.43197,75.158,74.442
0.51051,75.187,74.447
0.58905,75.182,75.167
0.66759,75.107,75.753
0.74613,74.955,75.151
0.82467,74.839,74.235
0.90321,74.816,74.246
0.98175,74.923,75.003
1.0603,74.989,75.37
1.1388,74.935,75.571
1.2174,74.832,75.531
1.2959,74.777,75.112
1.3744,74.916,74.808
1.453,75.117,74.677
1.5315,75.247,74.195
1.6101,75.184,74.213
1.6886,75.035,75.277
1.7671,74.956,75.92
1.8457,74.954,75.778
1.9242,74.994,75.297
2.0028,74.883,74.704
2.0813,74.727,74.471
2.1599,74.687,74.985
2.2384,74.905,75.193
2.3169,75.309,74.682
2.3955,75.574,74.636
2.474,75.529,75.218
2.5526,75.045,75.668
2.6311,74.491,75.206
2.7096,74.263,74.413
2.7882,74.416,74.279
2.8667,74.904,75.141
2.9452,75.355,75.442
3.0238,75.599,75.111
3.1023,75.586,74.836
3.1809,75.29,75.085
3.2594,74.912,75.006
3.3379,74.687,74.51
3.4165,74.68,74.625
3.495,74.892,75.808
3.5736,75.087,75.935
3.6521,75.176,74.828
3.7307,75.156,74.289
3.8092,75.043,74.733
3.8877,74.896,74.921
3.9663,74.794,75.232
4.0448,74.795,75.404
4.1234,74.942,74.899
4.2019,75.123,74.458
4.2804,75.17,74.549
4.359,75.063,75.043
4.4375,74.822,75.774
4.516,74.743,75.973
4.5946,74.899,75.231
4.6731,75.159,74.205
4.7517,75.36,74.374
4.8302,75.267,74.986
4.9087,75.006,75.042
4.9873,74.777,74.745
5.0658,74.773,74.807
5.1443,74.966,75.227
5.2229,75.101,75.308
5.3015,75.081,75.165
5.38,74.848,75.154
5.4585,74.72,74.892
5.537,74.863,74.828
5.6156,75.176,75.561
5.6942,75.509,75.606
5.7727,75.474,74.722
5.8512,75.109,74.349
5.9298,74.673,74.799
6.0083,74.453,75.295
6.0868,74.607,74.882
6.1654,74.884,74.761
6.2439,75.11,75.224


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_058.csv <==
x,qOut,qIn
0.03927,75.35,74.657
0.11781,74.908,74.704
0.19635,74.518,75.135
0.27489,74.386,75.268
0.35343,74.647,74.787
0.43197,75.021,74.469
0.51051,75.283,74.608
0.58905,75.368,75.158
0.66759,75.244,75.68
0.74613,75.073,75.316
0.82467,74.971,74.794
0.90321,74.96,75.113
0.98175,75.034,75.718
1.0603,75.062,75.057
1.1388,75.021,74.067
1.2174,74.955,74.097
1.2959,74.915,74.852
1.3744,74.93,75.261
1.453,74.929,75.565
1.5315,74.888,75.401
1.6101,74.796,74.816
1.6886,74.775,74.847
1.7671,74.882,74.975
1.8457,75.076,74.476
1.9242,75.296,74.686
2.0028,75.414,75.799
2.0813,75.372,76.014
2.1599,75.183,75.183
2.2384,74.876,74.256
2.3169,74.596,74.491
2.3955,74.492,75.183
2.474,74.601,75.359
2.5526,74.923,75.137
2.6311,75.269,75.087
2.7096,75.428,75.114
2.7882,75.337,75.224
2.8667,74.968,74.751
2.9452,74.648,74.189
3.0238,74.617,74.243
3.1023,74.845,74.875
3.1809,75.239,75.998
3.2594,75.453,75.851
3.3379,75.377,74.729
3.4165,75.106,74.348
3.495,74.77,74.596
3.5736,74.689,75.074
3.6521,74.873,75.752
3.7307,75.166,75.353
3.8092,75.389,74.202
3.8877,75.317,74.382
3.9663,75.008,75.199
4.0448,74.651,75.755
4.1234,74.444,75.841
4.2019,74.548,75.134
4.2804,74.85,74.247
4.359,75.181,74.517
4.4375,75.378,75.09
4.516,75.305,74.899
4.5946,75.07,74.998
4.6731,74.854,75.167
4.7517,74.837,74.515
4.8302,74.99,74.434
4.9087,75.074,75.487
4.9873,75.03,76.175
5.0658,74.841,75.204
5.1443,74.848,74.525
5.2229,75.083,74.835
5.3015,75.353,74.953
5.38,75.436,74.098
5.4585,75.156,74.297
5.537,74.812,75.506
5.6156,74.629,75.951
5.6942,74.785,75.009
5.7727,74.988,74.692
5.8512,75.022,75.033
5.9298,74.942,75.261
6.0083,74.851,75.003
6.0868,75.021,74.815
6.1654,75.307,75.148
6.2439,75.489,75.217


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_059.csv <==
x,qOut,qIn
0.03927,75.216,73.885
0.11781,75.087,73.775
0.19635,74.919,74.983
0.27489,74.809,76.253
0.35343,74.838,75.875
0.43197,74.899,74.741
0.51051,74.912,74.243
0.58905,74.903,74.341
0.66759,74.909,74.835
0.74613,75.038,75.629
0.82467,75.24,75.959
0.90321,75.405,75.428
0.98175,75.425,74.745
1.0603,75.177,74.434
1.1388,74.78,74.446
1.2174,74.455,75.064
1.2959,74.409,75.313
1.3744,74.74,74.948
1.453,75.195,74.793
1.5315,75.505,74.889
1.6101,75.42,75.39
1.6886,74.958,75.428
1.7671,74.571,74.557
1.8457,74.521,73.87
1.9242,74.982,75.061
2.0028,75.496,75.898
2.0813,75.646,75.287
2.1599,75.403,74.957
2.2384,74.825,75.624
2.3169,74.519,75.306
2.3955,74.609,74.47
2.474,74.907,74.631
2.5526,75.175,75.043
2.6311,75.203,74.595
2.7096,75.109,74.652
2.7882,74.982,75.226
2.8667,74.896,75.084
2.9452,74.791,74.675
3.0238,74.712,74.923
3.1023,74.736,75.578
3.1809,74.928,75.558
3.2594,75.238,74.666
3.3379,75.469,74.158
3.4165,75.51,74.684
3.495,75.28,75.427
3.5736,74.958,75.103
3.6521,74.747,74.61
3.7307,74.691,74.733
3.8092,74.79,75.866
3.8877,74.869,75.971
3.9663,74.911,74.836
4.0448,74.951,74.449
4.1234,75.024,75.182
4.2019,75.131,74.99
4.2804,75.194,74.553
4.359,75.17,74.583
4.4375,75.024,75.055
4.516,74.836,75.449
4.5946,74.726,75.334
4.6731,74.735,74.951
4.7517,74.875,74.622
4.8302,75.032,74.652
4.9087,75.162,75.012
4.9873,75.256,75.291
5.0658,75.319,75.406
5.1443,75.316,75.087
5.2229,75.188,74.69
5.3015,74.973,74.766
5.38,74.729,74.979
5.4585,74.656,75.029
5.537,74.774,74.961
5.6156,74.985,74.658
5.6942,75.175,74.802
5.7727,75.203,75.245
5.8512,75.087,75.289
5.9298,74.921,75.242
6.0083,74.803,75.115
6.0868,74.853,75.183
6.1654,75.015,75.536
6.2439,75.175,75.159


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_060.csv <==
x,qOut,qIn
0.03927,74.815,74.786
0.11781,75.064,74.747
0.19635,75.27,74.816
0.27489,75.331,74.728
0.35343,75.169,74.739
0.43197,74.946,74.803
0.51051,74.855,74.977
0.58905,74.912,75.245
0.66759,75.087,75.532
0.74613,75.116,75.602
0.82467,74.991,75.243
0.90321,74.845,74.955
0.98175,74.825,75.036
1.0603,75.021,74.838
1.1388,75.22,74.505
1.2174,75.268,74.414
1.2959,75.038,74.726
1.3744,74.732,75.485
1.453,74.583,75.88
1.5315,74.626,75.1
1.6101,74.835,73.883
1.6886,75.004,74.286
1.7671,75.14,75.404
1.8457,75.269,75.724
1.9242,75.417,75.275
2.0028,75.474,75.095
2.0813,75.332,74.892
2.1599,75.038,74.74
2.2384,74.676,75.167
2.3169,74.519,75.267
2.3955,74.62,74.746
2.474,74.876,74.63
2.5526,75.164,74.996
2.6311,75.256,75.146
2.7096,75.105,75.245
2.7882,74.842,75.103
2.8667,74.622,74.882
2.9452,74.718,75.36
3.0238,75.026,75.523
3.1023,75.335,74.598
3.1809,75.43,74.154
3.2594,75.235,74.835
3.3379,74.974,75.089
3.4165,74.81,75.045
3.495,74.869,75.894
3.5736,74.97,75.819
3.6521,74.991,74.444
3.7307,74.959,73.942
3.8092,74.924,74.741
3.8877,75.016,75.399
3.9663,75.163,75.719
4.0448,75.269,75.412
4.1234,75.244,74.89
4.2019,75.051,74.319
4.2804,74.788,73.972
4.359,74.589,74.93
4.4375,74.572,75.716
4.516,74.809,75.04
4.5946,75.153,74.84
4.6731,75.412,75.439
4.7517,75.4,75.599
4.8302,75.061,74.951
4.9087,74.714,74.435
4.9873,74.594,74.528
5.0658,74.882,74.973
5.1443,75.28,74.979
5.2229,75.411,74.92
5.3015,75.214,75.257
5.38,74.704,75.74
5.4585,74.418,75.287
5.537,74.529,74.349
5.6156,74.892,74.173
5.6942,75.302,75.562
5.7727,75.471,76.013
5.8512,75.425,75.034
5.9298,75.248,74.027
6.0083,75.032,74.537
6.0868,74.834,75.46
6.1654,74.701,75.577
6.2439,74.681,75.195


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_061.csv <==
x,qOut,qIn
0.03927,74.902,75.092
0.11781,75.05,75.191
0.19635,75.156,74.763
0.27489,75.19,74.709
0.35343,75.145,75.579
0.43197,75.071,75.524
0.51051,74.935,74.706
0.58905,74.761,74.716
0.66759,74.584,75.294
0.74613,74.597,74.969
0.82467,74.836,74.401
0.90321,75.165,74.134
0.98175,75.428,74.948
1.0603,75.389,75.618
1.1388,75.139,75.368
1.2174,74.869,75.335
1.2959,74.777,75.641
1.3744,74.896,75.277
1.453,75.061,74.712
1.5315,75.18,74.277
1.6101,75.189,74.65
1.6886,75.162,75.359
1.7671,75.095,75.35
1.8457,74.97,74.66
1.9242,74.772,74.118
2.0028,74.587,74.886
2.0813,74.541,76.086
2.1599,74.67,75.944
2.2384,74.971,74.314
2.3169,75.317,74.141
2.3955,75.555,74.95
2.474,75.591,75.3
2.5526,75.349,75.329
2.6311,74.973,75.235
2.7096,74.714,74.739
2.7882,74.652,74.38
2.8667,74.808,74.804
2.9452,74.917,75.281
3.0238,74.923,75.256
3.1023,74.903,75.193
3.1809,74.949,75.369
3.2594,75.115,75.486
3.3379,75.223,75.148
3.4165,75.185,74.299
3.495,74.939,74.332
3.5736,74.756,74.943
3.6521,74.8,75.202
3.7307,74.988,75.679
3.8092,75.185,75.814
3.8877,75.093,74.85
3.9663,74.841,74.054
4.0448,74.652,74.412
4.1234,74.737,75.236
4.2019,75.069,75.317
4.2804,75.389,75.194
4.359,75.532,74.913
4.4375,75.372,74.941
4.516,75.005,74.872
4.5946,74.66,74.454
4.6731,74.505,74.758
4.7517,74.663,76.075
4.8302,75.034,75.724
4.9087,75.374,74.264
4.9873,75.504,74.165
5.0658,75.27,75.44
5.1443,74.842,75.463
5.2229,74.59,74.912
5.3015,74.633,74.877
5.38,75.006,74.95
5.4585,75.272,74.952
5.537,75.235,75.403
5.6156,74.992,75.386
5.6942,74.696,74.418
5.7727,74.701,73.97
5.8512,74.934,74.591
5.9298,75.201,75.436
6.0083,75.303,75.646
6.0868,75.164,75.326
6.1654,74.961,74.9
6.2439,74.837,74.729


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_062.csv <==
x,qOut,qIn
0.03927,75.179,75.516
0.11781,75.236,74.784
0.19635,75.16,74.391
0.27489,75.018,74.775
0.35343,74.877,74.912
0.43197,74.821,74.287
0.51051,74.868,74.613
0.58905,74.987,76.062
0.66759,75.134,76.421
0.74613,75.206,75.041
0.82467,75.156,74.087
0.90321,75.026,74.386
0.98175,74.873,75.364
1.0603,74.857,75.449
1.1388,74.973,74.976
1.2174,75.109,74.556
1.2959,75.14,74.145
1.3744,74.933,74.629
1.453,74.648,75.766
1.5315,74.482,76.173
1.6101,74.604,75.534
1.6886,74.98,74.594
1.7671,75.372,73.862
1.8457,75.604,74.326
1.9242,75.52,75.363
2.0028,75.192,75.247
2.0813,74.891,74.942
2.1599,74.756,74.985
2.2384,74.879,75.532
2.3169,74.955,75.624
2.3955,74.865,74.787
2.474,74.731,74.025
2.5526,74.712,74.814
2.6311,75.033,75.556
2.7096,75.417,75.297
2.7882,75.584,74.95
2.8667,75.272,75.059
2.9452,74.701,74.844
3.0238,74.38,74.664
3.1023,74.453,74.918
3.1809,74.94,74.621
3.2594,75.329,74.512
3.3379,75.45,75.389
3.4165,75.346,75.706
3.495,75.101,75.137
3.5736,74.892,75.252
3.6521,74.772,75.45
3.7307,74.768,75.123
3.8092,74.889,74.477
3.8877,75.087,74.553
3.9663,75.222,75.046
4.0448,75.214,75.201
4.1234,75.005,75.335
4.2019,74.762,75.079
4.2804,74.65,74.373
4.359,74.695,74.332
4.4375,74.876,75.305
4.516,75.06,75.68
4.5946,75.229,75.19
4.6731,75.361,74.863
4.7517,75.429,75.051
4.8302,75.33,74.845
4.9087,75.091,74.619
4.9873,74.844,74.74
5.0658,74.728,75.152
5.1443,74.835,75.359
5.2229,75.005,75.23
5.3015,75.102,74.919
5.38,75.004,74.91
5.4585,74.812,75.04
5.537,74.727,74.876
5.6156,74.814,74.725
5.6942,75.09,75.096
5.7727,75.312,75.245
5.8512,75.315,75.144
5.9298,75.126,75.294
6.0083,74.812,75.001
6.0868,74.673,74.393
6.1654,74.761,74.625
6.2439,74.972,75.465


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_063.csv <==
x,qOut,qIn
0.03927,74.832,75.383
0.11781,74.497,75.179
0.19635,74.564,74.619
0.27489,74.88,74.754
0.35343,75.228,74.841
0.43197,75.255,74.884
0.51051,75.061,75.296
0.58905,74.846,75.553
0.66759,74.807,75.674
0.74613,75.002,74.982
0.82467,75.253,74.031
0.90321,75.404,74.225
0.98175,75.319,75.138
1.0603,75.039,75.452
1.1388,74.777,75.519
1.2174,74.659,75.216
1.2959,74.771,74.642
1.3744,74.906,74.824
1.453,74.942,75.358
1.5315,74.924,75.129
1.6101,74.925,74.118
1.6886,75.109,74.323
1.7671,75.318,75.437
1.8457,75.379,75.988
1.9242,75.131,74.96
2.0028,74.728,74.57
2.0813,74.525,75.272
2.1599,74.619,75.53
2.2384,75.025,74.696
2.3169,75.358,74.224
2.3955,75.441,74.377
2.474,75.302,74.993
2.5526,75.012,75.336
2.6311,74.804,75.142
2.7096,74.72,75.214
2.7882,74.734,75.345
2.8667,74.804,74.849
2.9452,74.93,74.466
3.0238,75.113,74.846
3.1023,75.286,75.507
3.1809,75.372,75.713
3.2594,75.26,75.502
3.3379,75.006,74.93
3.4165,74.736,74.233
3.495,74.57,74.556
3.5736,74.584,75.178
3.6521,74.746,75.189
3.7307,74.987,75.061
3.8092,75.235,75.051
3.8877,75.341,74.667
3.9663,75.236,74.47
4.0448,75.012,75.188
4.1234,74.791,75.772
4.2019,74.842,74.937
4.2804,75.104,74.36
4.359,75.379,75.156
4.4375,75.464,75.676
4.516,75.212,74.928
4.5946,74.849,74.329
4.6731,74.605,74.14
4.7517,74.679,74.888
4.8302,74.939,75.819
4.9087,75.116,75.904
4.9873,75.128,75.393
5.0658,74.937,74.668
5.1443,74.815,74.38
5.2229,74.863,74.633
5.3015,75.022,74.851
5.38,75.198,75.137
5.4585,75.243,75.3
5.537,75.173,75.029
5.6156,75.03,74.891
5.6942,74.853,74.961
5.7727,74.676,74.849
5.8512,74.615,74.835
5.9298,74.735,75.312
6.0083,75.076,76.182
6.0868,75.449,75.427
6.1654,75.563,73.994
6.2439,75.357,74.146


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_064.csv <==
x,qOut,qIn
0.03927,75.003,74.16
0.11781,75.065,74.2
0.19635,75.173,74.875
0.27489,75.2,75.268
0.35343,75.016,75.425
0.43197,74.659,75.332
0.51051,74.43,74.84
0.58905,74.481,74.467
0.66759,74.891,74.622
0.74613,75.382,75.402
0.82467,75.691,75.996
0.90321,75.713,75.652
0.98175,75.384,74.589
1.0603,74.918,74.111
1.1388,74.564,74.714
1.2174,74.42,75.618
1.2959,74.53,75.38
1.3744,74.755,74.94
1.453,75.003,74.859
1.5315,75.185,74.75
1.6101,75.216,74.695
1.6886,75.045,74.815
1.7671,74.85,75.026
1.8457,74.795,75.186
1.9242,75.014,75.628
2.0028,75.33,75.635
2.0813,75.44,74.76
2.1599,75.288,74.007
2.2384,74.877,74.638
2.3169,74.672,75.584
2.3955,74.807,75.462
2.474,75.104,74.703
2.5526,75.337,74.554
2.6311,75.194,75.18
2.7096,74.86,75.725
2.7882,74.595,75.49
2.8667,74.637,74.767
2.9452,74.944,74.28
3.0238,75.254,74.209
3.1023,75.411,74.947
3.1809,75.293,75.645
3.2594,75.013,75.287
3.3379,74.769,75.005
3.4165,74.674,75.205
3.495,74.798,74.927
3.5736,74.981,74.647
3.6521,75.102,74.847
3.7307,75.151,74.882
3.8092,75.141,75.343
3.8877,75.166,75.597
3.9663,75.139,74.834
4.0448,75.012,74.387
4.1234,74.742,75.264
4.2019,74.554,75.402
4.2804,74.637,74.758
4.359,74.933,74.629
4.4375,75.331,75.306
4.516,75.473,75.494
4.5946,75.313,74.883
4.6731,75.009,74.175
4.7517,74.752,74.91
4.8302,74.761,75.715
4.9087,74.923,75.233
4.9873,75.103,74.548
5.0658,75.169,75.035
5.1443,75.113,75.355
5.2229,75.008,74.904
5.3015,74.923,74.883
5.38,74.91,75.77
5.4585,74.977,75.35
5.537,75.059,74.089
5.6156,75.099,73.774
5.6942,75.044,74.82
5.7727,74.928,75.577
5.8512,74.85,75.809
5.9298,74.854,75.65
6.0083,74.962,75.06
6.0868,75.063,74.803
6.1654,75.085,75.103
6.2439,75.054,75.02


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_065.csv <==
x,qOut,qIn
0.03927,74.715,74.571
0.11781,74.772,74.446
0.19635,74.828,75.004
0.27489,74.897,75.561
0.35343,75.011,75.276
0.43197,75.221,74.788
0.51051,75.347,74.855
0.58905,75.288,75.304
0.66759,74.968,74.995
0.74613,74.712,74.201
0.82467,74.772,74.259
0.90321,75.063,74.862
0.98175,75.429,75.358
1.0603,75.416,75.576
1.1388,75.082,75.336
1.2174,74.701,75.143
1.2959,74.569,75.204
1.3744,74.793,75.104
1.453,75.099,75.062
1.5315,75.31,74.708
1.6101,75.289,74.316
1.6886,75.14,74.958
1.7671,74.944,75.339
1.8457,74.753,74.693
1.9242,74.603,74.672
2.0028,74.562,75.648
2.0813,74.683,75.929
2.1599,74.928,75.225
2.2384,75.239,74.124
2.3169,75.453,74.134
2.3955,75.488,75.087
2.474,75.364,75.66
2.5526,75.12,75.369
2.6311,74.908,75.335
2.7096,74.777,75.211
2.7882,74.721,74.609
2.8667,74.72,74.349
2.9452,74.768,75.033
3.0238,74.898,75.417
3.1023,75.084,75.021
3.1809,75.285,74.961
3.2594,75.337,74.991
3.3379,75.172,74.482
3.4165,74.891,74.508
3.495,74.622,75.371
3.5736,74.659,75.628
3.6521,74.961,75.451
3.7307,75.32,75.236
3.8092,75.515,74.645
3.8877,75.323,74.249
3.9663,74.947,74.807
4.0448,74.653,75.387
4.1234,74.687,74.861
4.2019,74.954,74.743
4.2804,75.137,75.373
4.359,75.122,75.524
4.4375,74.851,74.655
4.516,74.654,74.329
4.5946,74.707,74.841
4.6731,74.958,75.526
4.7517,75.311,75.62
4.8302,75.476,75.193
4.9087,75.361,74.799
4.9873,75.061,74.502
5.0658,74.707,74.706
5.1443,74.605,75.255
5.2229,74.757,75.159
5.3015,75.019,74.544
5.38,75.229,74.316
5.4585,75.23,75.069
5.537,75.073,75.955
5.6156,74.883,75.999
5.6942,74.78,74.84
5.7727,74.864,73.938
5.8512,75.062,74.367
5.9298,75.251,75.638
6.0083,75.309,75.712
6.0868,75.161,75.013
6.1654,74.93,74.934
6.2439,74.743,75.023


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_066.csv <==
x,qOut,qIn
0.03927,75.265,74.777
0.11781,75.216,75.018
0.19635,74.982,75.443
0.27489,74.732,74.796
0.35343,74.637,74.376
0.43197,74.752,75.515
0.51051,74.951,76.13
0.58905,75.144,75.447
0.66759,75.254,73.951
0.74613,75.283,73.888
0.82467,75.225,75.049
0.90321,75.106,75.458
0.98175,74.956,74.8
1.0603,74.858,75.057
1.1388,74.829,75.534
1.2174,74.848,75.349
1.2959,74.879,75.172
1.3744,74.899,75.513
1.453,74.951,75.294
1.5315,75.05,74.351
1.6101,75.198,73.965
1.6886,75.284,74.645
1.7671,75.188,75.311
1.8457,74.943,75.573
1.9242,74.613,75.195
2.0028,74.503,74.921
2.0813,74.667,74.948
2.1599,74.974,74.693
2.2384,75.264,74.266
2.3169,75.379,74.921
2.3955,75.388,76.007
2.474,75.335,76.164
2.5526,75.259,75.064
2.6311,75.033,74.239
2.7096,74.705,74.198
2.7882,74.455,74.617
2.8667,74.467,75.204
2.9452,74.814,75.564
3.0238,75.22,75.479
3.1023,75.453,75.007
3.1809,75.311,74.312
3.2594,74.901,74.708
3.3379,74.584,75.67
3.4165,74.55,75.504
3.495,74.912,74.584
3.5736,75.37,74.723
3.6521,75.595,75.144
3.7307,75.48,75.067
3.8092,74.967,75.022
3.8877,74.511,75.148
3.9663,74.449,74.592
4.0448,74.732,74.319
4.1234,75.223,75.161
4.2019,75.438,75.537
4.2804,75.321,75.131
4.359,75.044,74.681
4.4375,74.82,74.815
4.516,74.875,75.185
4.5946,75.041,75.538
4.6731,75.161,75.552
4.7517,75.094,74.707
4.8302,74.96,74.3
4.9087,74.891,74.817
4.9873,74.887,75.426
5.0658,74.913,75.425
5.1443,74.863,75.062
5.2229,74.818,74.76
5.3015,74.839,74.846
5.38,74.967,75.06
5.4585,75.078,74.737
5.537,75.105,74.421
5.6156,75.086,74.829
5.6942,75.078,75.769
5.7727,75.15,75.569
5.8512,75.187,74.733
5.9298,75.13,74.728
6.0083,74.936,75.546
6.0868,74.811,75.199
6.1654,74.881,74.476
6.2439,75.07,74.61


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_067.csv <==
x,qOut,qIn
0.03927,74.935,74.359
0.11781,74.896,74.385
0.19635,74.854,75.148
0.27489,74.817,75.72
0.35343,74.79,75.316
0.43197,74.871,74.431
0.51051,75.059,73.966
0.58905,75.251,74.274
0.66759,75.326,75.332
0.74613,75.142,75.796
0.82467,74.865,75.608
0.90321,74.69,75.463
0.98175,74.795,74.794
1.0603,75.071,74.227
1.1388,75.259,74.787
1.2174,75.279,75.438
1.2959,75.093,74.957
1.3744,74.978,74.755
1.453,74.971,75.271
1.5315,74.966,75.504
1.6101,74.826,74.269
1.6886,74.555,73.819
1.7671,74.461,75.107
1.8457,74.655,76.214
1.9242,75.178,75.877
2.0028,75.621,75.14
2.0813,75.681,74.672
2.1599,75.386,74.84
2.2384,74.841,74.897
2.3169,74.595,74.342
2.3955,74.733,74.23
2.474,75.048,74.728
2.5526,75.295,75.378
2.6311,75.212,75.584
2.7096,74.928,75.381
2.7882,74.651,74.917
2.8667,74.58,74.518
2.9452,74.803,74.7
3.0238,75.181,75.22
3.1023,75.53,75.397
3.1809,75.678,74.893
3.2594,75.451,74.797
3.3379,74.977,75.181
3.4165,74.517,75.159
3.495,74.33,74.947
3.5736,74.487,75.205
3.6521,74.793,75.244
3.7307,75.099,75.007
3.8092,75.287,74.546
3.8877,75.319,74.49
3.9663,75.189,74.92
4.0448,74.984,75.241
4.1234,74.806,75.636
4.2019,74.83,75.298
4.2804,74.985,74.409
4.359,75.138,74.52
4.4375,75.154,75.599
4.516,75.055,75.214
4.5946,74.997,74.273
4.6731,75.023,74.804
4.7517,75.142,75.675
4.8302,75.145,75.226
4.9087,74.995,74.85
4.9873,74.801,74.814
5.0658,74.686,75.048
5.1443,74.793,75.129
5.2229,75.01,74.828
5.3015,75.204,74.695
5.38,75.244,75.042
5.4585,75.112,74.84
5.537,74.937,74.56
5.6156,74.823,75.104
5.6942,74.854,75.652
5.7727,74.966,75.399
5.8512,75.074,75.043
5.9298,75.141,74.552
6.0083,75.145,74.091
6.0868,75.115,74.933
6.1654,75.059,76.115
6.2439,74.994,75.736


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_068.csv <==
x,qOut,qIn
0.03927,75.24,75.483
0.11781,75.319,75.574
0.19635,75.124,75.61
0.27489,74.831,75.084
0.35343,74.645,74.093
0.43197,74.779,74.143
0.51051,75.076,74.84
0.58905,75.348,75.391
0.66759,75.419,75.468
0.74613,75.244,75.197
0.82467,74.946,74.966
0.90321,74.668,75.25
0.98175,74.54,74.956
1.0603,74.619,74.228
1.1388,74.875,74.716
1.2174,75.206,75.922
1.2959,75.51,75.425
1.3744,75.531,74.252
1.453,75.203,74.298
1.5315,74.733,74.826
1.6101,74.373,75.626
1.6886,74.48,75.732
1.7671,74.879,74.642
1.8457,75.301,73.988
1.9242,75.491,75.061
2.0028,75.361,75.828
2.0813,75.084,75.667
2.1599,74.846,75.044
2.2384,74.812,74.471
2.3169,74.954,74.563
2.3955,75.092,74.976
2.474,75.128,75.361
2.5526,74.989,75.493
2.6311,74.835,75.102
2.7096,74.806,74.86
2.7882,74.892,74.89
2.8667,75.047,74.621
2.9452,75.064,74.514
3.0238,74.988,74.707
3.1023,74.936,74.901
3.1809,75.029,75.023
3.2594,75.221,75.058
3.3379,75.276,75.063
3.4165,75.149,75.188
3.495,74.836,75.544
3.5736,74.726,75.434
3.6521,74.909,74.933
3.7307,75.21,74.831
3.8092,75.413,75.21
3.8877,75.251,74.693
3.9663,74.905,73.928
4.0448,74.601,74.504
4.1234,74.548,75.922
4.2019,74.682,75.857
4.2804,74.834,75.008
4.359,74.949,74.67
4.4375,75.001,74.823
4.516,75.082,74.835
4.5946,75.192,75.098
4.6731,75.298,75.445
4.7517,75.361,75.083
4.8302,75.298,74.412
4.9087,75.085,74.503
4.9873,74.802,75.034
5.0658,74.545,75.088
5.1443,74.522,75.236
5.2229,74.742,75.522
5.3015,75.075,75.197
5.38,75.378,74.073
5.4585,75.429,74.258
5.537,75.244,75.504
5.6156,74.985,75.868
5.6942,74.829,74.955
5.7727,74.922,74.777
5.8512,75.07,75.236
5.9298,75.118,75.388
6.0083,74.934,74.592
6.0868,74.727,74.178
6.1654,74.728,74.573
6.2439,74.923,75.182


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_069.csv <==
x,qOut,qIn
0.03927,75.447,74.282
0.11781,75.635,75.289
0.19635,75.44,75.964
0.27489,74.996,75.457
0.35343,74.491,74.383
0.43197,74.37,74.183
0.51051,74.636,74.633
0.58905,75.069,75.102
0.66759,75.429,75
0.74613,75.459,75.11
0.82467,75.215,75.456
0.90321,74.883,75.344
0.98175,74.662,75.456
1.0603,74.705,75.629
1.1388,74.903,74.87
1.2174,75.131,74.136
1.2959,75.273,74.513
1.3744,75.287,75.116
1.453,75.161,75.27
1.5315,74.939,74.785
1.6101,74.675,74.463
1.6886,74.545,74.881
1.7671,74.626,75.331
1.8457,74.865,75.351
1.9242,75.174,75.246
2.0028,75.39,75.275
2.0813,75.468,74.9
2.1599,75.416,74.594
2.2384,75.251,75.159
2.3169,75.011,75.344
2.3955,74.786,74.892
2.474,74.656,74.89
2.5526,74.691,75.274
2.6311,74.819,74.992
2.7096,74.908,74.852
2.7882,74.932,75.172
2.8667,74.89,75.182
2.9452,74.951,74.714
3.0238,75.108,74.538
3.1023,75.259,74.825
3.1809,75.285,75.017
3.2594,75.126,75.316
3.3379,74.946,75.425
3.4165,74.858,74.583
3.495,74.946,74.385
3.5736,75.071,75.413
3.6521,75.126,75.799
3.7307,75.114,75.393
3.8092,75.06,74.629
3.8877,75.051,74.147
3.9663,75.042,74.29
4.0448,74.997,75.128
4.1234,74.886,76.183
4.2019,74.806,75.632
4.2804,74.832,74.293
4.359,74.933,74.238
4.4375,75.057,75.207
4.516,75.057,75.302
4.5946,74.985,75.076
4.6731,74.938,75.034
4.7517,75.017,75.224
4.8302,75.168,74.83
4.9087,75.181,74.247
4.9873,75.015,74.493
5.0658,74.677,75.519
5.1443,74.558,75.908
5.2229,74.772,75.622
5.3015,75.138,75.027
5.38,75.431,74.569
5.4585,75.318,74.485
5.537,74.994,74.521
5.6156,74.736,74.613
5.6942,74.809,75.26
5.7727,75.111,75.843
5.8512,75.273,75.643
5.9298,75.182,74.779
6.0083,74.79,74.004
6.0868,74.541,74.743
6.1654,74.64,75.761
6.2439,74.992,75.114


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_070.csv <==
x,qOut,qIn
0.03927,75.05,74.44
0.11781,74.972,73.795
0.19635,74.938,74.563
0.27489,74.95,75.888
0.35343,74.999,75.707
0.43197,74.989,75.079
0.51051,74.885,75.25
0.58905,74.758,74.939
0.66759,74.693,74.185
0.74613,74.841,74.512
0.82467,75.135,74.983
0.90321,75.42,75.104
0.98175,75.54,75.256
1.0603,75.333,75.285
1.1388,74.916,75.244
1.2174,74.524,75.312
1.2959,74.382,75.043
1.3744,74.605,74.973
1.453,75.025,75.226
1.5315,75.429,74.797
1.6101,75.623,73.97
1.6886,75.431,74.787
1.7671,74.989,75.886
1.8457,74.564,75.669
1.9242,74.428,74.426
2.0028,74.644,73.875
2.0813,74.964,74.424
2.1599,75.227,75.663
2.2384,75.307,76.264
2.3169,75.31,75.574
2.3955,75.289,74.639
2.474,75.231,74.359
2.5526,75.106,74.855
2.6311,74.891,75.271
2.7096,74.725,75.355
2.7882,74.698,75.064
2.8667,74.873,74.656
2.9452,75.072,74.643
3.0238,75.085,74.827
3.1023,74.918,74.887
3.1809,74.623,75.071
3.2594,74.589,75.387
3.3379,74.887,75.288
3.4165,75.318,74.799
3.495,75.648,74.907
3.5736,75.524,75.26
3.6521,75.122,74.952
3.7307,74.756,74.435
3.8092,74.736,74.691
3.8877,75.007,75.502
3.9663,75.18,75.619
4.0448,75.131,74.726
4.1234,74.805,74.139
4.2019,74.629,75.014
4.2804,74.728,75.961
4.359,74.983,75.684
4.4375,75.231,74.667
4.516,75.268,74.654
4.5946,75.155,75.145
4.6731,74.989,75.218
4.7517,74.863,74.511
4.8302,74.818,74.605
4.9087,74.85,75.334
4.9873,74.929,75.36
5.0658,75.02,75.099
5.1443,75.042,75.137
5.2229,74.99,74.804
5.3015,74.929,74.667
5.38,74.933,75.073
5.4585,75.077,75.297
5.537,75.248,75.096
5.6156,75.328,74.566
5.6942,75.206,74.65
5.7727,74.953,74.891
5.8512,74.771,74.892
5.9298,74.74,75.404
6.0083,74.899,75.61
6.0868,75.065,75.145
6.1654,75.143,75.036
6.2439,75.133,75.203


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_071.csv <==
x,qOut,qIn
0.03927,74.623,75.151
0.11781,74.828,74.98
0.19635,75.066,75.053
0.27489,75.28,74.943
0.35343,75.421,75.127
0.43197,75.397,75.453
0.51051,75.201,75.207
0.58905,74.934,74.464
0.66759,74.714,74.473
0.74613,74.673,75.274
0.82467,74.741,75.339
0.90321,74.848,74.601
0.98175,74.925,74.532
1.0603,75.016,75.174
1.1388,75.128,75.495
1.2174,75.218,75.287
1.2959,75.232,74.667
1.3744,75.151,74.563
1.453,75.069,75.057
1.5315,75.032,75.387
1.6101,75.071,74.757
1.6886,75.066,74.813
1.7671,74.975,75.767
1.8457,74.853,75.922
1.9242,74.77,74.486
2.0028,74.803,74.043
2.0813,74.886,74.893
2.1599,74.972,75.592
2.2384,75.017,74.866
2.3169,75.062,74.159
2.3955,75.089,74.491
2.474,75.067,75.263
2.5526,74.966,76.029
2.6311,74.861,75.904
2.7096,74.871,74.76
2.7882,75.004,73.884
2.8667,75.233,74.461
2.9452,75.358,75.259
3.0238,75.302,75.413
3.1023,75.12,75.387
3.1809,74.889,74.976
3.2594,74.767,74.333
3.3379,74.732,74.466
3.4165,74.744,75.263
3.495,74.756,75.965
3.5736,74.837,75.568
3.6521,75.034,74.8
3.7307,75.26,74.739
3.8092,75.407,74.634
3.8877,75.231,74.357
3.9663,74.867,74.769
4.0448,74.583,75.407
4.1234,74.637,75.718
4.2019,74.995,75.431
4.2804,75.262,74.936
4.359,75.272,74.499
4.4375,74.924,74.207
4.516,74.688,74.744
4.5946,74.814,75.612
4.6731,75.169,75.602
4.7517,75.553,75.174
4.8302,75.492,75.013
4.9087,75.07,74.785
4.9873,74.601,74.889
5.0658,74.421,74.535
5.1443,74.693,74.223
5.2229,75.127,75.009
5.3015,75.465,75.603
5.38,75.487,75.073
5.4585,75.176,75.272
5.537,74.777,75.777
5.6156,74.525,75.098
5.6942,74.619,74.249
5.7727,74.971,74.727
5.8512,75.314,75.213
5.9298,75.48,74.966
6.0083,75.334,74.462
6.0868,74.991,74.697
6.1654,74.68,75.274
6.2439,74.53,75.584


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_072.csv <==
x,qOut,qIn
0.03927,74.957,74.294
0.11781,75.337,75.149
0.19635,75.487,75.396
0.27489,75.414,74.853
0.35343,75.167,74.789
0.43197,75.03,75.361
0.51051,75.033,75.342
0.58905,75.07,74.783
0.66759,75.005,74.572
0.74613,74.825,75.006
0.82467,74.763,75.558
0.90321,74.878,75.571
0.98175,75.176,74.487
1.0603,75.279,74.41
1.1388,75.081,75.365
1.2174,74.764,75.384
1.2959,74.555,74.424
1.3744,74.72,74.795
1.453,75.026,75.474
1.5315,75.254,75.191
1.6101,75.211,74.694
1.6886,75.019,75.275
1.7671,74.89,75.864
1.8457,74.888,75.481
1.9242,75.028,74.322
2.0028,75.142,73.993
2.0813,75.165,74.532
2.1599,75.11,75.03
2.2384,74.995,75.121
2.3169,74.904,75.643
2.3955,74.873,75.826
2.474,74.897,75.026
2.5526,74.952,74.665
2.6311,74.984,74.957
2.7096,75.032,74.681
2.7882,75.122,74.412
2.8667,75.277,75.217
2.9452,75.363,75.802
3.0238,75.219,75.264
3.1023,74.89,74.447
3.1809,74.468,74.554
3.2594,74.345,74.972
3.3379,74.585,75.272
3.4165,75.023,75.623
3.495,75.466,75.234
3.5736,75.625,74.531
3.6521,75.445,74.534
3.7307,75.066,74.99
3.8092,74.66,74.911
3.8877,74.56,74.865
3.9663,74.741,75.296
4.0448,75.029,75.322
4.1234,75.238,74.929
4.2019,75.198,74.812
4.2804,75.003,74.779
4.359,74.816,75.119
4.4375,74.795,75.11
4.516,74.997,74.959
4.5946,75.224,75.322
4.6731,75.318,75.357
4.7517,75.141,75.303
4.8302,74.84,74.945
4.9087,74.679,74.119
4.9873,74.728,73.993
5.0658,74.998,74.657
5.1443,75.199,75.229
5.2229,75.218,75.789
5.3015,75.1,75.8
5.38,74.921,74.73
5.4585,74.846,74.368
5.537,74.888,75.126
5.6156,75.011,75.766
5.6942,75.17,75.523
5.7727,75.305,74.656
5.8512,75.316,74.037
5.9298,75.155,74.468
6.0083,74.792,75.671
6.0868,74.437,75.967
6.1654,74.337,75.142
6.2439,74.52,74.122


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_073.csv <==
x,qOut,qIn
0.03927,74.621,74.813
0.11781,74.679,74.01
0.19635,74.942,74.515
0.27489,75.187,75.396
0.35343,75.204,75.748
0.43197,75.007,75.334
0.51051,74.823,74.539
0.58905,74.774,74.664
0.66759,74.931,75.011
0.74613,75.118,74.626
0.82467,75.229,74.88
0.90321,75.247,75.533
0.98175,75.172,75.527
1.0603,75.034,75.297
1.1388,74.846,75.146
1.2174,74.676,74.674
1.2959,74.594,74.517
1.3744,74.706,75.024
1.453,74.953,75.41
1.5315,75.204,75.24
1.6101,75.327,74.276
1.6886,75.201,74.182
1.7671,74.937,75.009
1.8457,74.711,75.682
1.9242,74.691,75.563
2.0028,74.92,75.014
2.0813,75.22,74.638
2.1599,75.434,74.713
2.2384,75.424,75.198
2.3169,75.206,75.181
2.3955,74.96,74.704
2.474,74.811,74.82
2.5526,74.856,75.821
2.6311,74.948,75.691
2.7096,74.941,74.584
2.7882,74.846,73.959
2.8667,74.708,74.692
2.9452,74.765,75.293
3.0238,74.999,75.439
3.1023,75.257,75.624
3.1809,75.372,74.869
3.2594,75.197,74.034
3.3379,74.914,74.564
3.4165,74.721,75.546
3.495,74.787,75.615
3.5736,75.034,75.079
3.6521,75.253,74.61
3.7307,75.331,74.229
3.8092,75.186,74.721
3.8877,74.91,75.565
3.9663,74.691,75.58
4.0448,74.646,75.168
4.1234,74.857,75.263
4.2019,75.157,75.299
4.2804,75.302,74.808
4.359,75.231,74.346
4.4375,74.921,74.692
4.516,74.749,74.912
4.5946,74.849,74.581
4.6731,75.077,74.756
4.7517,75.236,75.597
4.8302,75.041,75.878
4.9087,74.734,75.616
4.9873,74.576,75.041
5.0658,74.792,74.235
5.1443,75.215,74.231
5.2229,75.516,75.138
5.3015,75.559,75.663
5.38,75.261,75.138
5.4585,74.877,74.632
5.537,74.607,74.642
5.6156,74.505,75.103
5.6942,74.576,75.179
5.7727,74.726,74.713
5.8512,74.965,74.784
5.9298,75.246,75.578
6.0083,75.513,75.478
6.0868,75.55,74.617
6.1654,75.299,74.657
6.2439,74.924,75.328


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_074.csv <==
x,qOut,qIn
0.03927,74.765,75.406
0.11781,74.863,74.976
0.19635,74.93,74.601
0.27489,74.934,74.896
0.35343,74.868,75.791
0.43197,74.952,75.623
0.51051,75.189,74.686
0.58905,75.429,74.33
0.66759,75.5,74.65
0.74613,75.22,74.82
0.82467,74.805,75.082
0.90321,74.508,75.369
0.98175,74.553,74.871
1.0603,74.842,74.331
1.1388,75.106,74.841
1.2174,75.23,75.518
1.2959,75.14,75.619
1.3744,75.038,75.505
1.453,75.046,75.121
1.5315,75.131,74.792
1.6101,75.23,74.905
1.6886,75.126,74.901
1.7671,74.889,74.533
1.8457,74.685,74.405
1.9242,74.682,75.285
2.0028,74.878,75.767
2.0813,75.043,75.402
2.1599,75.078,74.984
2.2384,74.924,74.38
2.3169,74.842,73.952
2.3955,74.968,74.425
2.474,75.227,75.491
2.5526,75.503,76.057
2.6311,75.505,75.47
2.7096,75.23,74.777
2.7882,74.849,74.619
2.8667,74.555,74.94
2.9452,74.551,75.031
3.0238,74.77,74.889
3.1023,75.072,74.782
3.1809,75.327,74.862
3.2594,75.351,75.303
3.3379,75.088,75.719
3.4165,74.696,75.337
3.495,74.367,74.09
3.5736,74.458,74.156
3.6521,74.875,75.301
3.7307,75.359,75.84
3.8092,75.646,74.977
3.8877,75.518,74.383
3.9663,75.14,74.802
4.0448,74.766,75.553
4.1234,74.639,75.232
4.2019,74.774,74.655
4.2804,74.979,74.997
4.359,75.149,75.788
4.4375,75.209,74.942
4.516,75.189,73.696
4.5946,75.076,74.337
4.6731,74.917,75.703
4.7517,74.768,75.475
4.8302,74.789,75.035
4.9087,74.945,75.041
4.9873,75.113,74.628
5.0658,75.155,74.756
5.1443,75.041,75.194
5.2229,74.954,75.053
5.3015,74.981,74.8
5.38,75.173,74.701
5.4585,75.282,74.812
5.537,75.167,75.184
5.6156,74.908,75.429
5.6942,74.628,75.612
5.7727,74.627,75.548
5.8512,74.855,74.922
5.9298,75.144,74.385
6.0083,75.313,74.495
6.0868,75.226,74.716
6.1654,75.002,74.937
6.2439,74.8,75.285


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_075.csv <==
x,qOut,qIn
0.03927,74.882,74.879
0.11781,75.002,74.329
0.19635,75.151,75.134
0.27489,75.195,75.978
0.35343,75.011,75.234
0.43197,74.713,74.345
0.51051,74.584,74.404
0.58905,74.708,75.029
0.66759,75.107,75.898
0.74613,75.436,75.968
0.82467,75.466,75.028
0.90321,75.225,74.004
0.98175,74.795,74.581
1.0603,74.581,75.363
1.1388,74.661,75.155
1.2174,74.905,74.841
1.2959,75.154,74.742
1.3744,75.239,74.866
1.453,75.184,75.173
1.5315,75.056,75.238
1.6101,74.916,75
1.6886,74.863,74.776
1.7671,74.959,74.569
1.8457,75.15,74.528
1.9242,75.36,74.963
2.0028,75.335,75.61
2.0813,75.075,75.957
2.1599,74.766,75.806
2.2384,74.622,74.954
2.3169,74.775,74.299
2.3955,74.994,74.363
2.474,75.127,74.604
2.5526,75.061,74.738
2.6311,74.988,75.169
2.7096,74.981,75.406
2.7882,74.979,74.977
2.8667,74.893,74.734
2.9452,74.696,75.227
3.0238,74.621,75.53
3.1023,74.77,75.485
3.1809,75.194,74.865
3.2594,75.614,74.317
3.3379,75.731,74.434
3.4165,75.488,75.042
3.495,74.886,75.275
3.5736,74.429,75.002
3.6521,74.377,75.107
3.7307,74.632,75.361
3.8092,75.02,74.731
3.8877,75.185,74.3
3.9663,75.164,74.868
4.0448,75.088,75.677
4.1234,75.091,75.539
4.2019,75.196,74.949
4.2804,75.226,74.731
4.359,75.115,74.825
4.4375,74.823,75.317
4.516,74.621,75.09
4.5946,74.672,74.27
4.6731,74.908,74.549
4.7517,75.216,75.736
4.8302,75.297,75.385
4.9087,75.144,74.648
4.9873,74.905,74.769
5.0658,74.747,75.186
5.1443,74.839,74.882
5.2229,75.066,74.617
5.3015,75.276,75.321
5.38,75.328,75.766
5.4585,75.19,74.704
5.537,74.977,74.125
5.6156,74.803,74.529
5.6942,74.76,74.94
5.7727,74.829,75.367
5.8512,74.945,75.864
5.9298,75.058,75.512
6.0083,75.127,74.471
6.0868,75.11,74.265
6.1654,75.016,74.794
6.2439,74.915,75.441


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_076.csv <==
x,qOut,qIn
0.03927,75.326,76.158
0.11781,75.111,75.825
0.19635,74.831,74.792
0.27489,74.704,74.594
0.35343,74.904,75.106
0.43197,75.216,74.841
0.51051,75.363,74.41
0.58905,75.289,74.363
0.66759,74.996,75.005
0.74613,74.78,75.384
0.82467,74.714,75.074
0.90321,74.75,74.917
0.98175,74.812,75.059
1.0603,74.889,74.755
1.1388,75.061,74.777
1.2174,75.293,75.278
1.2959,75.527,75.548
1.3744,75.526,75.131
1.453,75.258,74.678
1.5315,74.876,74.943
1.6101,74.559,75.419
1.6886,74.514,75.073
1.7671,74.654,74.709
1.8457,74.861,74.911
1.9242,75.024,75.046
2.0028,75.104,74.676
2.0813,75.094,74.431
2.1599,75.024,74.79
2.2384,74.927,76.251
2.3169,74.922,76.249
2.3955,75.02,74.571
2.474,75.153,73.464
2.5526,75.232,74.702
2.6311,75.178,75.811
2.7096,75.082,75.339
2.7882,75.018,74.707
2.8667,75.044,75.183
2.9452,75.049,75.17
3.0238,74.946,74.688
3.1023,74.789,74.807
3.1809,74.657,75.05
3.2594,74.758,75.128
3.3379,75.04,75.44
3.4165,75.326,75.188
3.495,75.436,74.099
3.5736,75.196,74.046
3.6521,74.819,75.107
3.7307,74.565,75.936
3.8092,74.668,75.68
3.8877,75.028,75.13
3.9663,75.303,74.74
4.0448,75.348,74.607
4.1234,75.071,74.6
4.2019,74.817,74.821
4.2804,74.809,75.08
4.359,74.989,75.028
4.4375,75.24,75.023
4.516,75.214,75.399
4.5946,74.944,75.602
4.6731,74.638,75.326
4.7517,74.516,74.328
4.8302,74.743,74.059
4.9087,75.135,74.772
4.9873,75.471,75.42
5.0658,75.544,75.732
5.1443,75.254,75.326
5.2229,74.837,74.473
5.3015,74.537,74.316
5.38,74.567,74.925
5.4585,74.82,75.437
5.537,75.087,75.608
5.6156,75.277,75.179
5.6942,75.338,74.603
5.7727,75.289,74.897
5.8512,75.097,75.181
5.9298,74.836,74.762
6.0083,74.599,74.804
6.0868,74.642,74.996
6.1654,74.914,74.58
6.2439,75.215,74.963


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_077.csv <==
x,qOut,qIn
0.03927,74.725,74.233
0.11781,74.997,74.686
0.19635,75.275,75.573
0.27489,75.37,75.686
0.35343,75.116,74.86
0.43197,74.697,74.664
0.51051,74.458,75.078
0.58905,74.512,75.184
0.66759,74.887,75.11
0.74613,75.263,75.316
0.82467,75.478,74.958
0.90321,75.491,74.175
0.98175,75.29,74.472
1.0603,74.977,75.328
1.1388,74.711,75.407
1.2174,74.605,75.16
1.2959,74.739,75.17
1.3744,75.006,74.954
1.453,75.218,74.607
1.5315,75.288,74.693
1.6101,75.156,75.5
1.6886,75.012,76.189
1.7671,74.982,75.653
1.8457,75.026,74.009
1.9242,75.07,73.732
2.0028,74.921,75.214
2.0813,74.711,76.079
2.1599,74.609,75.26
2.2384,74.768,74.126
2.3169,75.083,74.92
2.3955,75.282,75.619
2.474,75.27,75.115
2.5526,75,74.595
2.6311,74.809,74.686
2.7096,74.885,74.758
2.7882,75.139,75.048
2.8667,75.427,75.294
2.9452,75.37,75.145
3.0238,75.033,75.241
3.1023,74.674,75.628
3.1809,74.57,75.353
3.2594,74.823,74.563
3.3379,75.128,74.238
3.4165,75.293,74.349
3.495,75.167,74.734
3.5736,74.958,75.326
3.6521,74.838,75.582
3.7307,74.816,75.177
3.8092,74.854,74.841
3.8877,74.832,74.969
3.9663,74.848,75.098
4.0448,74.965,75.35
4.1234,75.221,75.167
4.2019,75.456,74.831
4.2804,75.483,74.92
4.359,75.276,74.915
4.4375,74.847,74.8
4.516,74.502,74.975
4.5946,74.432,74.972
4.6731,74.614,74.809
4.7517,74.976,75.359
4.8302,75.256,75.653
4.9087,75.336,75.083
4.9873,75.249,74.436
5.0658,75.053,74.477
5.1443,74.981,74.822
5.2229,75.048,75.231
5.3015,75.152,75.723
5.38,75.174,75.402
5.4585,75.035,74.57
5.537,74.859,74.264
5.6156,74.753,74.458
5.6942,74.795,75.036
5.7727,74.931,75.182
5.8512,75.088,75.052
5.9298,75.202,75.401
6.0083,75.223,75.575
6.0868,75.084,75.128
6.1654,74.859,74.903
6.2439,74.694,74.684


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_078.csv <==
x,qOut,qIn
0.03927,74.999,74.882
0.11781,75.467,75.151
0.19635,75.597,75.566
0.27489,75.397,75.198
0.35343,74.934,74.625
0.43197,74.629,74.799
0.51051,74.615,74.884
0.58905,74.795,74.856
0.66759,75.024,75.564
0.74613,75.114,75.687
0.82467,75.105,74.958
0.90321,75.051,74.518
0.98175,75,74.621
1.0603,74.944,75.069
1.1388,74.915,75.41
1.2174,74.947,75.029
1.2959,75.07,74.313
1.3744,75.192,74.675
1.453,75.181,75.518
1.5315,75.043,75.56
1.6101,74.815,74.489
1.6886,74.761,74.612
1.7671,74.918,75.692
1.8457,75.158,75.904
1.9242,75.329,74.49
2.0028,75.251,73.702
2.0813,75.037,74.423
2.1599,74.841,75.733
2.2384,74.807,75.506
2.3169,74.903,75.037
2.3955,74.979,75.42
2.474,74.987,75.183
2.5526,74.906,74.291
2.6311,74.885,74.57
2.7096,74.972,75.333
2.7882,75.116,75.232
2.8667,75.252,74.481
2.9452,75.247,74.695
3.0238,75.079,75.234
3.1023,74.83,75.198
3.1809,74.595,74.797
3.2594,74.581,75.255
3.3379,74.815,75.886
3.4165,75.167,75.746
3.495,75.486,74.845
3.5736,75.495,74.118
3.6521,75.217,74.124
3.7307,74.858,74.87
3.8092,74.649,75.657
3.8877,74.742,75.511
3.9663,74.917,74.612
4.0448,75.019,74.223
4.1234,74.928,75.132
4.2019,74.826,75.45
4.2804,74.87,75.051
4.359,75.058,74.831
4.4375,75.348,74.809
4.516,75.516,74.995
4.5946,75.426,75.54
4.6731,75.122,75.759
4.7517,74.683,75.251
4.8302,74.483,74.808
4.9087,74.612,74.354
4.9873,74.915,73.951
5.0658,75.199,74.743
5.1443,75.198,75.681
5.2229,75.017,75.683
5.3015,74.836,75.474
5.38,74.829,74.937
5.4585,74.96,74.352
5.537,75.059,74.548
5.6156,75.1,75.123
5.6942,75.087,75.111
5.7727,75.212,74.67
5.8512,75.359,74.738
5.9298,75.359,75.343
6.0083,75.036,75.332
6.0868,74.546,74.835
6.1654,74.314,74.735
6.2439,74.459,74.913


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_079.csv <==
x,qOut,qIn
0.03927,74.681,74.455
0.11781,75.049,74.967
0.19635,75.258,76.293
0.27489,75.293,76.24
0.35343,75.183,73.85
0.43197,75.098,73.251
0.51051,75.052,74.713
0.58905,75.022,75.908
0.66759,74.978,75.881
0.74613,74.936,75.344
0.82467,74.914,74.516
0.90321,74.899,74.072
0.98175,74.867,74.896
1.0603,74.82,75.516
1.1388,74.858,75.193
1.2174,75.005,75.057
1.2959,75.27,75.134
1.3744,75.421,74.822
1.453,75.272,74.822
1.5315,74.91,75.107
1.6101,74.475,74.887
1.6886,74.45,74.586
1.7671,74.815,74.931
1.8457,75.28,75.465
1.9242,75.533,75.252
2.0028,75.283,74.744
2.0813,74.834,74.864
2.1599,74.534,75.405
2.2384,74.687,75.528
2.3169,75.101,75.025
2.3955,75.372,74.624
2.474,75.38,74.601
2.5526,75.074,74.898
2.6311,74.829,75.201
2.7096,74.777,75.198
2.7882,74.859,74.898
2.8667,74.977,74.646
2.9452,75.016,74.666
3.0238,75.033,74.765
3.1023,75.06,74.94
3.1809,75.116,75.223
3.2594,75.164,75.375
3.3379,75.188,75.392
3.4165,75.173,75.071
3.495,75.103,74.959
3.5736,74.967,74.955
3.6521,74.848,74.8
3.7307,74.812,74.999
3.8092,74.912,75.091
3.8877,75.031,74.912
3.9663,75.026,74.995
4.0448,74.902,75.249
4.1234,74.698,75.16
4.2019,74.66,74.691
4.2804,74.821,74.616
4.359,75.078,74.836
4.4375,75.306,74.593
4.516,75.357,74.673
4.5946,75.253,75.459
4.6731,75.079,76.232
4.7517,74.923,75.698
4.8302,74.868,74.683
4.9087,74.898,74.448
4.9873,74.976,74.469
5.0658,75.057,74.38
5.1443,75.115,74.945
5.2229,75.125,75.457
5.3015,75.07,75.166
5.38,74.933,74.8
5.4585,74.741,75.194
5.537,74.609,75.606
5.6156,74.626,75.172
5.6942,74.851,74.345
5.7727,75.228,74.91
5.8512,75.557,75.56
5.9298,75.668,74.922
6.0083,75.407,74.457
6.0868,74.877,75.051
6.1654,74.468,75.208
6.2439,74.367,74.95


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_080.csv <==
x,qOut,qIn
0.03927,75.684,75.166
0.11781,75.357,74.864
0.19635,74.907,74.331
0.27489,74.623,74.26
0.35343,74.75,74.794
0.43197,75.067,75.422
0.51051,75.229,75.588
0.58905,75.151,75.228
0.66759,74.812,75.506
0.74613,74.579,75.591
0.82467,74.609,74.704
0.90321,74.846,74.179
0.98175,75.191,74.752
1.0603,75.433,74.848
1.1388,75.464,74.665
1.2174,75.278,74.985
1.2959,74.891,75.47
1.3744,74.547,75.377
1.453,74.446,74.91
1.5315,74.6,74.575
1.6101,74.965,75.176
1.6886,75.319,75.431
1.7671,75.536,74.925
1.8457,75.558,74.53
1.9242,75.344,75.14
2.0028,74.983,75.723
2.0813,74.663,75.245
2.1599,74.504,74.52
2.2384,74.588,74.75
2.3169,74.809,74.996
2.3955,75.039,74.958
2.474,75.201,75.011
2.5526,75.233,74.915
2.6311,75.155,74.667
2.7096,75.036,74.877
2.7882,74.941,75.444
2.8667,74.924,75.565
2.9452,74.97,75.062
3.0238,75.04,74.493
3.1023,75.104,74.589
3.1809,75.138,75.928
3.2594,75.118,75.986
3.3379,75.038,74.432
3.4165,74.933,73.761
3.495,74.841,75.069
3.5736,74.826,75.743
3.6521,74.869,75.362
3.7307,74.933,74.447
3.8092,74.979,74.143
3.8877,75.024,74.866
3.9663,75.083,75.553
4.0448,75.135,75.546
4.1234,75.15,75.16
4.2019,75.108,74.93
4.2804,75.069,74.635
4.359,75.056,74.487
4.4375,75.079,75.003
4.516,75.04,75.62
4.5946,74.952,75.641
4.6731,74.876,74.913
4.7517,74.885,74.123
4.8302,74.935,74.222
4.9087,74.915,74.878
4.9873,74.846,75.815
5.0658,74.776,76.15
5.1443,74.92,75.211
5.2229,75.164,74.389
5.3015,75.319,74.768
5.38,75.191,74.866
5.4585,74.866,74.593
5.537,74.702,75.232
5.6156,74.796,75.645
5.6942,75.17,74.814
5.7727,75.329,74.288
5.8512,75.112,74.644
5.9298,74.722,75.01
6.0083,74.425,74.882
6.0868,74.624,75.19
6.1654,75.108,75.621
6.2439,75.562,75.451


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_081.csv <==
x,qOut,qIn
0.03927,74.795,74.489
0.11781,74.694,75.055
0.19635,74.819,75.554
0.27489,75.013,75.537
0.35343,75.109,74.947
0.43197,75.007,74.594
0.51051,74.816,74.62
0.58905,74.669,74.783
0.66759,74.681,75.515
0.74613,74.869,75.623
0.82467,75.116,74.796
0.90321,75.309,74.644
0.98175,75.344,75.13
1.0603,75.186,74.933
1.1388,74.96,74.78
1.2174,74.807,74.861
1.2959,74.85,74.982
1.3744,75.061,74.722
1.453,75.231,74.658
1.5315,75.247,75.376
1.6101,75.019,75.847
1.6886,74.78,75.275
1.7671,74.748,74.642
1.8457,74.91,74.321
1.9242,75.196,74.592
2.0028,75.289,74.801
2.0813,75.172,74.833
2.1599,74.971,75.579
2.2384,74.83,76.124
2.3169,74.826,75.214
2.3955,74.844,74.47
2.474,74.847,74.551
2.5526,74.817,74.529
2.6311,74.919,74.75
2.7096,75.143,75.544
2.7882,75.349,75.455
2.8667,75.382,74.062
2.9452,75.08,74.321
3.0238,74.664,75.832
3.1023,74.397,76.279
3.1809,74.507,75.034
3.2594,74.929,74.362
3.3379,75.372,74.33
3.4165,75.63,74.642
3.495,75.529,75.272
3.5736,75.14,75.338
3.6521,74.767,74.964
3.7307,74.592,74.957
3.8092,74.745,75.208
3.8877,74.955,75.251
3.9663,75.034,75.237
4.0448,75.007,74.995
4.1234,74.943,74.612
4.2019,75.063,74.661
4.2804,75.244,75.186
4.359,75.316,75.703
4.4375,75.11,74.857
4.516,74.747,73.843
4.5946,74.558,74.21
4.6731,74.636,75.395
4.7517,74.995,75.579
4.8302,75.265,75.157
4.9087,75.326,75.294
4.9873,75.238,75.474
5.0658,75.097,75.207
5.1443,75.032,74.634
5.2229,75.001,74.298
5.3015,74.983,74.819
5.38,74.967,75.653
5.4585,74.998,75.283
5.537,74.997,74.476
5.6156,74.912,74.376
5.6942,74.702,74.934
5.7727,74.566,75.103
5.8512,74.678,74.892
5.9298,74.992,74.67
6.0083,75.415,75.573
6.0868,75.614,75.972
6.1654,75.491,75.078
6.2439,75.164,74.354


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_082.csv <==
x,qOut,qIn
0.03927,74.43,75.183
0.11781,74.836,75.314
0.19635,75.348,75.377
0.27489,75.699,75.042
0.35343,75.661,74.749
0.43197,75.247,74.737
0.51051,74.76,74.704
0.58905,74.451,74.866
0.66759,74.517,75.257
0.74613,74.788,75.097
0.82467,75.031,74.912
0.90321,75.155,75.35
0.98175,75.098,75.53
1.0603,74.986,74.552
1.1388,74.934,73.991
1.2174,74.982,74.991
1.2959,75.143,76.352
1.3744,75.259,75.775
1.453,75.21,74.422
1.5315,75.022,74.082
1.6101,74.757,75.045
1.6886,74.659,75.138
1.7671,74.763,74.557
1.8457,74.977,74.305
1.9242,75.189,75.045
2.0028,75.267,75.757
2.0813,75.196,75.589
2.1599,75.035,75.076
2.2384,74.848,75.061
2.3169,74.799,74.822
2.3955,74.941,74.49
2.474,75.179,74.963
2.5526,75.397,75.409
2.6311,75.338,74.76
2.7096,75.031,74.601
2.7882,74.674,75.367
2.8667,74.479,75.49
2.9452,74.576,75.074
3.0238,74.804,74.991
3.1023,75.047,74.756
3.1809,75.207,74.616
3.2594,75.318,74.686
3.3379,75.335,74.829
3.4165,75.233,75.447
3.495,74.999,75.425
3.5736,74.799,74.41
3.6521,74.761,74.215
3.7307,74.859,74.959
3.8092,75.026,75.588
3.8877,75.114,75.665
3.9663,75.16,75.309
4.0448,75.185,74.703
4.1234,75.204,74.376
4.2019,75.097,74.93
4.2804,74.885,75.681
4.359,74.702,75.275
4.4375,74.687,74.57
4.516,74.886,74.818
4.5946,75.076,74.853
4.6731,75.126,74.831
4.7517,74.938,75.442
4.8302,74.755,75.809
4.9087,74.787,75.28
4.9873,75.003,74.273
5.0658,75.32,73.982
5.1443,75.398,74.71
5.2229,75.222,75.429
5.3015,74.962,75.823
5.38,74.813,75.631
5.4585,74.916,75.113
5.537,75.05,74.786
5.6156,75.079,74.844
5.6942,74.893,74.627
5.7727,74.771,74.25
5.8512,74.887,74.632
5.9298,75.144,75.426
6.0083,75.39,75.421
6.0868,75.244,74.843
6.1654,74.829,74.62
6.2439,74.454,74.935


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_083.csv <==
x,qOut,qIn
0.03927,74.986,74.489
0.11781,74.979,74.458
0.19635,74.96,74.857
0.27489,74.97,75.315
0.35343,75.028,75.203
0.43197,75.015,74.848
0.51051,74.927,75.204
0.58905,74.838,75.601
0.66759,74.821,75.13
0.74613,74.923,74.708
0.82467,75.073,74.766
0.90321,75.198,74.932
0.98175,75.233,74.847
1.0603,75.138,75.01
1.1388,74.951,75.417
1.2174,74.764,75.238
1.2959,74.666,74.618
1.3744,74.735,74.609
1.453,74.91,74.91
1.5315,75.109,75.277
1.6101,75.247,75.201
1.6886,75.293,74.725
1.7671,75.257,74.597
1.8457,75.159,74.781
1.9242,75.014,75.398
2.0028,74.878,75.833
2.0813,74.828,75.407
2.1599,74.88,74.673
2.2384,75.029,74.825
2.3169,75.131,75.088
2.3955,75.106,74.84
2.474,74.993,74.862
2.5526,74.853,74.794
2.6311,74.848,74.588
2.7096,74.928,74.908
2.7882,75.001,75.129
2.8667,74.97,75.197
2.9452,74.877,75.783
3.0238,74.879,75.81
3.1023,75.008,74.505
3.1809,75.261,73.229
3.2594,75.397,74.428
3.3379,75.315,76.404
3.4165,75.092,76.42
3.495,74.842,74.363
3.5736,74.77,74.098
3.6521,74.796,74.981
3.7307,74.834,75.223
3.8092,74.797,75.106
3.8877,74.82,75.316
3.9663,75.002,75.212
4.0448,75.251,75.185
4.1234,75.443,75.348
4.2019,75.264,74.55
4.2804,74.845,73.723
4.359,74.494,74.215
4.4375,74.512,75.335
4.516,74.936,75.739
4.5946,75.355,75.713
4.6731,75.512,75.441
4.7517,75.203,74.857
4.8302,74.766,74.631
4.9087,74.612,75.035
4.9873,74.796,75.216
5.0658,75.27,74.941
5.1443,75.535,74.692
5.2229,75.405,74.697
5.3015,74.993,75.189
5.38,74.475,75.328
5.4585,74.27,74.764
5.537,74.421,74.66
5.6156,74.801,75.113
5.6942,75.256,74.959
5.7727,75.582,74.559
5.8512,75.647,74.896
5.9298,75.465,75.399
6.0083,75.083,75.179
6.0868,74.824,74.991
6.1654,74.788,75.195
6.2439,74.885,75.101


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_084.csv <==
x,qOut,qIn
0.03927,74.951,75.077
0.11781,75.099,74.522
0.19635,75.189,74.412
0.27489,75.159,74.728
0.35343,74.982,74.97
0.43197,74.833,75.122
0.51051,74.734,75.348
0.58905,74.668,75.177
0.66759,74.603,74.889
0.74613,74.636,75.015
0.82467,74.866,75.021
0.90321,75.225,74.713
0.98175,75.612,74.8
1.0603,75.708,75.445
1.1388,75.446,75.379
1.2174,75.003,74.695
1.2959,74.599,74.771
1.3744,74.526,75.213
1.453,74.675,75.265
1.5315,74.902,75.103
1.6101,75.071,74.8
1.6886,75.176,74.695
1.7671,75.2,74.767
1.8457,75.139,74.791
1.9242,74.989,75.543
2.0028,74.862,75.777
2.0813,74.847,74.735
2.1599,74.926,74.254
2.2384,75.051,75.346
2.3169,75.094,75.499
2.3955,75.066,74.664
2.474,75.02,74.377
2.5526,75.012,74.879
2.6311,75.042,75.203
2.7096,75.035,75.538
2.7882,74.972,75.451
2.8667,74.846,74.828
2.9452,74.793,74.657
3.0238,74.873,74.693
3.1023,75.036,74.832
3.1809,75.204,75.63
3.2594,75.222,75.702
3.3379,75.108,74.663
3.4165,74.952,74.127
3.495,74.845,75.024
3.5736,74.825,75.72
3.6521,74.856,75.483
3.7307,74.929,74.904
3.8092,75.041,74.997
3.8877,75.185,74.709
3.9663,75.243,74.077
4.0448,75.171,74.351
4.1234,74.944,75.385
4.2019,74.798,75.884
4.2804,74.854,75.746
4.359,75.029,74.986
4.4375,75.196,74.3
4.516,75.119,74.356
4.5946,74.94,74.668
4.6731,74.843,74.987
4.7517,74.994,75.498
4.8302,75.259,75.837
4.9087,75.316,75.3
4.9873,75.096,74.355
5.0658,74.598,74.699
5.1443,74.331,75.659
5.2229,74.496,75.68
5.3015,74.942,75.015
5.38,75.462,74.438
5.4585,75.627,74.544
5.537,75.361,75.217
5.6156,74.871,75.557
5.6942,74.419,74.478
5.7727,74.433,73.764
5.8512,74.796,74.407
5.9298,75.238,75.661
6.0083,75.49,76.088
6.0868,75.402,75.365
6.1654,75.154,74.922
6.2439,74.944,75.218


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_085.csv <==
x,qOut,qIn
0.03927,75.436,74.261
0.11781,74.952,74.412
0.19635,74.589,74.864
0.27489,74.475,75.383
0.35343,74.659,75.494
0.43197,74.874,74.938
0.51051,75.06,74.505
0.58905,75.222,75.004
0.66759,75.373,75.266
0.74613,75.412,74.841
0.82467,75.266,75.067
0.90321,75.024,75.434
0.98175,74.807,75.198
1.0603,74.803,74.845
1.1388,74.877,74.682
1.2174,74.912,74.675
1.2959,74.808,75.039
1.3744,74.756,74.996
1.453,74.871,74.677
1.5315,75.073,75.016
1.6101,75.235,75.633
1.6886,75.153,75.298
1.7671,74.975,74.754
1.8457,74.865,74.76
1.9242,74.967,75.06
2.0028,75.17,75.169
2.0813,75.274,75.137
2.1599,75.228,74.512
2.2384,75.02,74.249
2.3169,74.831,75.155
2.3955,74.738,75.605
2.474,74.747,75.181
2.5526,74.838,75.128
2.6311,74.967,75.373
2.7096,75.097,75.065
2.7882,75.189,74.551
2.8667,75.204,74.664
2.9452,75.146,75.271
3.0238,75.067,75.494
3.1023,74.994,75.1
3.1809,74.945,74.798
3.2594,74.864,74.986
3.3379,74.768,75.176
3.4165,74.722,75.47
3.495,74.789,74.815
3.5736,75.005,74.146
3.6521,75.239,74.662
3.7307,75.369,74.94
3.8092,75.284,74.747
3.8877,75.042,75.372
3.9663,74.847,75.852
4.0448,74.795,75.269
4.1234,74.942,73.994
4.2019,75.1,74.266
4.2804,75.168,75.463
4.359,75.159,75.687
4.4375,75.108,75.192
4.516,75.098,75.468
4.5946,75.06,75.331
4.6731,74.951,74.301
4.7517,74.737,73.704
4.8302,74.579,74.79
4.9087,74.632,75.963
4.9873,74.87,76.048
5.0658,75.224,75.294
5.1443,75.372,74.737
5.2229,75.21,74.547
5.3015,74.893,74.655
5.38,74.611,74.97
5.4585,74.721,74.95
5.537,75.098,74.55
5.6156,75.462,74.591
5.6942,75.528,75.659
5.7727,75.127,76.177
5.8512,74.607,75.553
5.9298,74.312,74.491
6.0083,74.528,74.165
6.0868,75.063,75.009
6.1654,75.525,75.728
6.2439,75.703,75.176


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_086.csv <==
x,qOut,qIn
0.03927,74.756,75.147
0.11781,74.712,75.185
0.19635,74.84,74.967
0.27489,75.056,74.925
0.35343,75.25,74.974
0.43197,75.174,74.884
0.51051,74.946,75.158
0.58905,74.78,75.637
0.66759,74.892,75.605
0.74613,75.232,74.679
0.82467,75.431,73.985
0.90321,75.339,74.386
0.98175,74.87,75.205
1.0603,74.532,75.418
1.1388,74.582,75.384
1.2174,74.888,75.084
1.2959,75.235,74.628
1.3744,75.239,74.645
1.453,75.041,74.862
1.5315,74.865,74.987
1.6101,74.925,75.338
1.6886,75.183,75.615
1.7671,75.361,75.382
1.8457,75.323,75.121
1.9242,74.978,74.532
2.0028,74.617,74.094
2.0813,74.517,74.55
2.1599,74.694,74.857
2.2384,75.097,74.848
2.3169,75.356,75.398
2.3955,75.311,75.725
2.474,75.044,75.366
2.5526,74.69,75.192
2.6311,74.615,75.15
2.7096,74.834,74.617
2.7882,75.183,74.39
2.8667,75.478,74.847
2.9452,75.491,75.317
3.0238,75.219,75.578
3.1023,74.809,75.173
3.1809,74.436,74.63
3.2594,74.355,75.063
3.3379,74.547,75.527
3.4165,74.886,75.159
3.495,75.234,74.174
3.5736,75.465,74.339
3.6521,75.51,75.385
3.7307,75.372,75.654
3.8092,75.068,74.432
3.8877,74.781,74.147
3.9663,74.67,75.085
4.0448,74.751,75.878
4.1234,74.995,75.014
4.2019,75.205,74.637
4.2804,75.29,75.479
4.359,75.251,75.34
4.4375,75.114,74.156
4.516,74.982,74.733
4.5946,74.891,75.653
4.6731,74.844,75.423
4.7517,74.835,74.653
4.8302,74.851,74.816
4.9087,74.873,75.303
4.9873,74.89,75.337
5.0658,74.889,75.072
5.1443,74.923,74.643
5.2229,75.031,74.155
5.3015,75.169,74.606
5.38,75.278,75.958
5.4585,75.208,75.924
5.537,75.017,74.729
5.6156,74.839,74.026
5.6942,74.81,74.505
5.7727,74.943,75.483
5.8512,75.091,76.168
5.9298,75.179,75.603
6.0083,75.154,74.386
6.0868,75.096,74.262
6.1654,75.009,74.737
6.2439,74.897,75.042


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_087.csv <==
x,qOut,qIn
0.03927,75.081,74.141
0.11781,75.151,74.079
0.19635,74.95,75.685
0.27489,74.688,76.411
0.35343,74.603,75.417
0.43197,74.883,74.75
0.51051,75.263,74.547
0.58905,75.508,74.354
0.66759,75.412,74.609
0.74613,75.098,75.17
0.82467,74.853,75.125
0.90321,74.783,74.965
0.98175,74.941,75.582
1.0603,75.028,75.579
1.1388,74.955,74.604
1.2174,74.83,73.879
1.2959,74.784,74.808
1.3744,75.013,75.773
1.453,75.347,75.566
1.5315,75.555,74.951
1.6101,75.414,75.125
1.6886,74.927,75.43
1.7671,74.492,75.075
1.8457,74.352,74.504
1.9242,74.668,74.276
2.0028,75.108,74.691
2.0813,75.382,75.42
2.1599,75.405,75.449
2.2384,75.142,74.972
2.3169,74.82,74.795
2.3955,74.635,74.593
2.474,74.656,74.767
2.5526,74.904,75.682
2.6311,75.22,75.765
2.7096,75.441,74.937
2.7882,75.474,74.51
2.8667,75.253,74.753
2.9452,74.911,74.972
3.0238,74.662,75.214
3.1023,74.6,75.185
3.1809,74.767,75.168
3.2594,74.987,74.994
3.3379,75.118,74.669
3.4165,75.118,74.767
3.495,74.97,74.928
3.5736,74.847,74.704
3.6521,74.883,74.665
3.7307,75.049,75.071
3.8092,75.283,75.538
3.8877,75.309,75.701
3.9663,75.118,75.484
4.0448,74.873,74.721
4.1234,74.757,74.212
4.2019,74.905,75.055
4.2804,75.121,75.626
4.359,75.242,74.788
4.4375,75.135,74.051
4.516,74.911,74.844
4.5946,74.733,75.857
4.6731,74.663,75.934
4.7517,74.729,74.976
4.8302,74.86,74.52
4.9087,75.044,74.526
4.9873,75.243,74.736
5.0658,75.407,75.128
5.1443,75.402,75.313
5.2229,75.218,75.234
5.3015,74.961,74.785
5.38,74.755,74.042
5.4585,74.713,74.549
5.537,74.764,75.647
5.6156,74.862,75.766
5.6942,74.966,75.28
5.7727,75.137,75.066
5.8512,75.286,74.814
5.9298,75.309,74.863
6.0083,75.098,74.818
6.0868,74.795,74.791
6.1654,74.679,75.281
6.2439,74.785,75.451


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_088.csv <==
x,qOut,qIn
0.03927,75.379,75.054
0.11781,75.582,74.907
0.19635,75.482,75.152
0.27489,75.202,74.759
0.35343,74.894,74.438
0.43197,74.796,75.153
0.51051,74.867,75.612
0.58905,74.991,75.806
0.66759,75.05,75.547
0.74613,74.974,74.596
0.82467,74.833,74.103
0.90321,74.727,74.546
0.98175,74.745,75.177
1.0603,74.931,75.188
1.1388,75.158,74.936
1.2174,75.289,74.744
1.2959,75.2,74.966
1.3744,74.928,75.091
1.453,74.708,74.841
1.5315,74.678,75.088
1.6101,74.931,75.71
1.6886,75.291,75.231
1.7671,75.517,74.548
1.8457,75.496,74.655
1.9242,75.144,75.074
2.0028,74.723,75.093
2.0813,74.537,75.046
2.1599,74.624,74.877
2.2384,74.949,74.877
2.3169,75.129,74.961
2.3955,75.083,74.913
2.474,74.931,75.268
2.5526,74.821,76.148
2.6311,74.937,75.601
2.7096,75.144,74.024
2.7882,75.294,73.541
2.8667,75.248,75.122
2.9452,75.057,75.841
3.0238,74.897,75.184
3.1023,74.844,74.587
3.1809,74.938,74.882
3.2594,75.005,75.21
3.3379,74.974,75.096
3.4165,74.904,74.913
3.495,74.87,75.336
3.5736,75.029,75.046
3.6521,75.269,74.268
3.7307,75.413,74.435
3.8092,75.284,75.789
3.8877,74.89,75.924
3.9663,74.567,74.891
4.0448,74.502,74.332
4.1234,74.812,74.696
4.2019,75.15,74.926
4.2804,75.274,75.115
4.359,75.197,75.313
4.4375,74.988,74.786
4.516,74.934,74.802
4.5946,74.989,75.795
4.6731,75.036,76.095
4.7517,74.949,74.433
4.8302,74.814,73.497
4.9087,74.826,74.33
4.9873,74.988,75.297
5.0658,75.251,75.337
5.1443,75.3,75.348
5.2229,75.105,75.329
5.3015,74.829,75.161
5.38,74.663,75.303
5.4585,74.766,75.119
5.537,75.003,74.502
5.6156,75.245,74.534
5.6942,75.38,75.32
5.7727,75.381,75.368
5.8512,75.208,74.919
5.9298,74.904,74.478
6.0083,74.53,74.573
6.0868,74.371,74.951
6.1654,74.542,75.172
6.2439,74.929,75.336


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_089.csv <==
x,qOut,qIn
0.03927,75.165,75.057
0.11781,75.052,74.687
0.19635,75.026,74.492
0.27489,75.038,74.764
0.35343,75.011,75.156
0.43197,74.917,75.052
0.51051,74.859,75.089
0.58905,74.864,75.164
0.66759,74.938,75.076
0.74613,74.971,74.916
0.82467,74.983,74.703
0.90321,75.023,74.805
0.98175,75.139,75.172
1.0603,75.271,75.318
1.1388,75.28,75.099
1.2174,75.147,74.542
1.2959,74.877,74.778
1.3744,74.695,75.385
1.453,74.701,75.284
1.5315,74.851,75.012
1.6101,75.068,74.957
1.6886,75.186,74.809
1.7671,75.17,74.756
1.8457,75.061,74.744
1.9242,74.914,74.809
2.0028,74.856,75.174
2.0813,74.901,75.569
2.1599,74.996,75.585
2.2384,75.072,74.752
2.3169,75.04,74.284
2.3955,74.956,74.848
2.474,74.9,75.508
2.5526,74.947,75.605
2.6311,75.081,75.478
2.7096,75.161,74.863
2.7882,75.12,73.995
2.8667,74.911,74.416
2.9452,74.71,75.174
3.0238,74.686,75.063
3.1023,74.841,75.064
3.1809,75.136,76.049
3.2594,75.326,76.018
3.3379,75.3,74.456
3.4165,75.116,73.27
3.495,74.861,74.573
3.5736,74.823,75.855
3.6521,75.018,75.335
3.7307,75.273,74.419
3.8092,75.391,74.808
3.8877,75.113,75.687
3.9663,74.66,76.054
4.0448,74.345,75.561
4.1234,74.451,74.725
4.2019,74.928,74.37
4.2804,75.413,74.258
4.359,75.657,74.614
4.4375,75.455,75.802
4.516,74.946,75.753
4.5946,74.514,74.495
4.6731,74.365,74.147
4.7517,74.622,74.79
4.8302,74.955,75.123
4.9087,75.178,75.458
4.9873,75.289,75.373
5.0658,75.325,74.551
5.1443,75.398,74.761
5.2229,75.374,75.634
5.3015,75.191,75.524
5.38,74.803,74.648
5.4585,74.54,74.664
5.537,74.61,74.956
5.6156,74.9,75.045
5.6942,75.231,75.041
5.7727,75.206,74.912
5.8512,74.945,74.782
5.9298,74.702,74.957
6.0083,74.729,75.213
6.0868,74.998,75.195
6.1654,75.226,75.236
6.2439,75.302,75.348


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_090.csv <==
x,qOut,qIn
0.03927,74.852,74.613
0.11781,75.072,75.019
0.19635,75.149,75.186
0.27489,75.031,75.321
0.35343,74.718,75.293
0.43197,74.56,75.349
0.51051,74.657,74.934
0.58905,74.908,74.102
0.66759,75.171,74.207
0.74613,75.298,75.389
0.82467,75.349,76.212
0.90321,75.349,75.68
0.98175,75.314,74.584
1.0603,75.113,74.524
1.1388,74.803,74.602
1.2174,74.561,74.544
1.2959,74.567,75.494
1.3744,74.902,76.01
1.453,75.29,75.123
1.5315,75.493,74.276
1.6101,75.299,74.712
1.6886,74.839,75.222
1.7671,74.513,74.956
1.8457,74.507,74.575
1.9242,74.917,75.188
2.0028,75.364,75.474
2.0813,75.53,74.834
2.1599,75.364,74.616
2.2384,74.873,75.425
2.3169,74.539,75.516
2.3955,74.597,74.992
2.474,74.928,74.728
2.5526,75.344,74.642
2.6311,75.414,74.566
2.7096,75.167,74.905
2.7882,74.827,75.304
2.8667,74.639,75.221
2.9452,74.75,75.106
3.0238,74.95,75.228
3.1023,75.094,75.388
3.1809,75.068,75.376
3.2594,75.012,74.71
3.3379,75.032,73.986
3.4165,75.11,74.319
3.495,75.201,75.393
3.5736,75.151,75.531
3.6521,74.976,75.156
3.7307,74.781,74.788
3.8092,74.674,74.639
3.8877,74.748,75.257
3.9663,74.941,75.827
4.0448,75.164,75.184
4.1234,75.333,74.202
4.2019,75.388,74.51
4.2804,75.293,75.039
4.359,75.076,75.226
4.4375,74.775,75.128
4.516,74.576,74.814
4.5946,74.592,74.87
4.6731,74.781,75.508
4.7517,75.067,75.667
4.8302,75.227,75.004
4.9087,75.225,74.653
4.9873,75.138,74.689
5.0658,75.06,74.702
5.1443,75.069,74.935
5.2229,75.054,75.319
5.3015,74.97,75.396
5.38,74.791,74.824
5.4585,74.708,74.266
5.537,74.79,74.352
5.6156,74.967,74.917
5.6942,75.143,75.576
5.7727,75.219,75.422
5.8512,75.246,74.706
5.9298,75.238,74.758
6.0083,75.196,76.058
6.0868,75.029,76.061
6.1654,74.833,74.649
6.2439,74.735,73.859


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_091.csv <==
x,qOut,qIn
0.03927,75.479,75.198
0.11781,75.215,74.951
0.19635,74.721,74.753
0.27489,74.374,74.806
0.35343,74.523,75.336
0.43197,75.066,75.653
0.51051,75.565,75.118
0.58905,75.777,74.443
0.66759,75.523,74.607
0.74613,75.066,75.211
0.82467,74.731,75.386
0.90321,74.625,74.742
0.98175,74.778,74.585
1.0603,74.94,75.077
1.1388,75.031,75.049
1.2174,75.053,74.794
1.2959,75.018,75.092
1.3744,74.983,75.292
1.453,74.994,75.15
1.5315,75.053,75.17
1.6101,75.146,75.073
1.6886,75.151,74.821
1.7671,75.046,74.963
1.8457,74.908,75.449
1.9242,74.827,75.217
2.0028,74.875,74.159
2.0813,74.942,73.926
2.1599,74.962,74.977
2.2384,74.882,75.48
2.3169,74.834,75.264
2.3955,74.893,75.491
2.474,75.023,75.534
2.5526,75.162,74.922
2.6311,75.19,74.551
2.7096,75.147,74.66
2.7882,75.097,74.853
2.8667,75.101,75.015
2.9452,75.128,75.177
3.0238,75.068,75.09
3.1023,74.908,74.89
3.1809,74.653,75.212
3.2594,74.512,75.374
3.3379,74.612,75.087
3.4165,74.908,74.867
3.495,75.319,74.47
3.5736,75.575,74.228
3.6521,75.536,74.707
3.7307,75.26,75.53
3.8092,74.848,75.438
3.8877,74.642,74.844
3.9663,74.688,75.078
4.0448,74.87,75.449
4.1234,75.045,74.899
4.2019,75.112,74.672
4.2804,75.138,74.932
4.359,75.153,75.123
4.4375,75.172,75.081
4.516,75.089,74.873
4.5946,74.89,75.089
4.6731,74.674,75.811
4.7517,74.551,75.056
4.8302,74.666,73.561
4.9087,74.934,73.866
4.9873,75.217,75.569
5.0658,75.374,76.308
5.1443,75.331,75.504
5.2229,75.169,74.457
5.3015,74.99,73.849
5.38,74.887,74.474
5.4585,74.871,75.287
5.537,74.926,75.568
5.6156,75.033,75.64
5.6942,75.174,75.306
5.7727,75.249,75.008
5.8512,75.132,75.022
5.9298,74.872,74.914
6.0083,74.549,74.601
6.0868,74.53,74.611
6.1654,74.838,74.962
6.2439,75.242,75.243


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_092.csv <==
x,qOut,qIn
0.03927,75.428,75.178
0.11781,75.329,75.23
0.19635,75.067,75.018
0.27489,74.754,74.9
0.35343,74.504,75.319
0.43197,74.489,75.095
0.51051,74.708,74.39
0.58905,75.044,74.772
0.66759,75.362,75.708
0.74613,75.45,75.609
0.82467,75.3,74.895
0.90321,75.04,74.066
0.98175,74.817,74.521
1.0603,74.774,75.303
1.1388,74.839,75.175
1.2174,74.94,74.784
1.2959,75.015,74.847
1.3744,75.078,75.325
1.453,75.094,75.792
1.5315,75.05,75.698
1.6101,74.937,74.937
1.6886,74.889,74.306
1.7671,74.978,74.297
1.8457,75.128,74.952
1.9242,75.239,75.316
2.0028,75.111,75.397
2.0813,74.848,75.434
2.1599,74.626,74.873
2.2384,74.613,74.42
2.3169,74.794,74.629
2.3955,75.011,74.928
2.474,75.196,75.221
2.5526,75.302,75.208
2.6311,75.386,74.734
2.7096,75.363,74.553
2.7882,75.195,75.088
2.8667,74.855,75.527
2.9452,74.598,75.637
3.0238,74.64,75.561
3.1023,74.918,74.772
3.1809,75.311,74.034
3.2594,75.406,74.309
3.3379,75.174,75.07
3.4165,74.824,75.745
3.495,74.603,75.492
3.5736,74.717,74.838
3.6521,74.936,74.655
3.7307,75.08,74.849
3.8092,75,74.718
3.8877,74.893,74.815
3.9663,74.959,75.29
4.0448,75.17,75.315
4.1234,75.454,75.354
4.2019,75.431,75.331
4.2804,75.078,74.578
4.359,74.644,74.029
4.4375,74.413,75.12
4.516,74.656,75.864
4.5946,75.098,75.011
4.6731,75.443,74.189
4.7517,75.424,74.955
4.8302,75.074,75.403
4.9087,74.728,75.018
4.9873,74.591,75.103
5.0658,74.807,75.471
5.1443,75.126,75.107
5.2229,75.316,75.002
5.3015,75.309,75.462
5.38,75.078,74.965
5.4585,74.83,73.94
5.537,74.719,73.96
5.6156,74.762,75.011
5.6942,74.937,76.038
5.7727,75.048,75.575
5.8512,75.033,74.6
5.9298,74.949,74.634
6.0083,74.874,75.551
6.0868,74.953,75.202
6.1654,75.141,74.411
6.2439,75.335,74.489


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_093.csv <==
x,qOut,qIn
0.03927,74.998,74.892
0.11781,75.022,75.174
0.19635,74.982,75.207
0.27489,74.931,75.482
0.35343,74.944,75.484
0.43197,75.104,75.018
0.51051,75.243,74.594
0.58905,75.254,74.545
0.66759,75.052,75.105
0.74613,74.855,75.158
0.82467,74.827,74.752
0.90321,74.918,74.571
0.98175,75.036,75.031
1.0603,74.957,75.615
1.1388,74.792,75.694
1.2174,74.701,75.123
1.2959,74.83,74.398
1.3744,75.126,74.301
1.453,75.373,74.84
1.5315,75.45,75.426
1.6101,75.265,74.695
1.6886,74.975,74.404
1.7671,74.77,75.439
1.8457,74.705,75.796
1.9242,74.794,74.603
2.0028,74.879,74.417
2.0813,74.955,75.254
2.1599,75.052,75.854
2.2384,75.198,75.602
2.3169,75.305,74.904
2.3955,75.234,74.313
2.474,75.008,74.31
2.5526,74.689,75.047
2.6311,74.581,75.517
2.7096,74.716,75.213
2.7882,74.961,74.621
2.8667,75.158,74.978
2.9452,75.158,75.42
3.0238,75.052,75.187
3.1023,74.959,75.028
3.1809,74.984,75.245
3.2594,75.132,74.983
3.3379,75.278,74.421
3.4165,75.319,74.431
3.495,75.162,74.849
3.5736,74.876,74.91
3.6521,74.674,75.178
3.7307,74.659,75.546
3.8092,74.889,75.553
3.8877,75.119,74.968
3.9663,75.194,74.223
4.0448,75.143,74.145
4.1234,75.029,75.023
4.2019,75.063,75.703
4.2804,75.16,75.879
4.359,75.186,75.794
4.4375,75.007,74.952
4.516,74.704,73.977
4.5946,74.527,73.98
4.6731,74.573,74.976
4.7517,74.876,75.905
4.8302,75.216,75.097
4.9087,75.405,74.041
4.9873,75.362,74.681
5.0658,75.034,75.989
5.1443,74.635,75.429
5.2229,74.478,74.357
5.3015,74.645,74.481
5.38,75.149,75.132
5.4585,75.608,75.033
5.537,75.703,75.299
5.6156,75.411,75.473
5.6942,74.783,74.984
5.7727,74.417,74.777
5.8512,74.495,74.79
5.9298,74.828,74.727
6.0083,75.164,75.347
6.0868,75.205,75.447
6.1654,75.098,74.613
6.2439,74.986,74.272


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_094.csv <==
x,qOut,qIn
0.03927,74.877,74.798
0.11781,74.989,74.663
0.19635,75.039,74.694
0.27489,75.03,74.929
0.35343,74.984,75.132
0.43197,75.031,74.987
0.51051,75.135,74.743
0.58905,75.214,74.712
0.66759,75.175,75.43
0.74613,75.017,75.785
0.82467,74.891,75.279
0.90321,74.872,74.786
0.98175,75.003,74.811
1.0603,75.108,75.092
1.1388,75.08,75.323
1.2174,74.953,74.803
1.2959,74.787,74.433
1.3744,74.747,75.146
1.453,74.809,75.311
1.5315,74.901,74.553
1.6101,74.944,74.69
1.6886,74.943,75.875
1.7671,74.979,76.003
1.8457,75.076,75.012
1.9242,75.238,74.399
2.0028,75.33,74.404
2.0813,75.285,74.548
2.1599,75.142,75.166
2.2384,74.963,75.708
2.3169,74.891,74.999
2.3955,74.89,74.143
2.474,74.896,74.684
2.5526,74.844,76.004
2.6311,74.794,75.832
2.7096,74.859,74.984
2.7882,75.036,74.459
2.8667,75.293,74.38
2.9452,75.402,74.464
3.0238,75.258,74.809
3.1023,74.958,75.328
3.1809,74.636,75.404
3.2594,74.599,75.173
3.3379,74.788,75.282
3.4165,75.025,75.272
3.495,75.122,74.715
3.5736,75.046,74.215
3.6521,75.008,74.215
3.7307,75.083,75.472
3.8092,75.307,76.632
3.8877,75.342,75.588
3.9663,75.063,74.254
4.0448,74.656,74.021
4.1234,74.366,74.54
4.2019,74.535,74.999
4.2804,74.964,75.242
4.359,75.389,75.077
4.4375,75.566,75.509
4.516,75.401,75.549
4.5946,75.03,74.618
4.6731,74.662,74.47
4.7517,74.495,75.554
4.8302,74.675,75.458
4.9087,75.076,74.518
4.9873,75.465,74.263
5.0658,75.615,74.973
5.1443,75.29,75.243
5.2229,74.756,75.17
5.3015,74.372,74.932
5.38,74.467,74.688
5.4585,74.917,74.932
5.537,75.313,75.31
5.6156,75.477,75.393
5.6942,75.296,75.133
5.7727,75.064,74.944
5.8512,74.953,74.947
5.9298,74.952,74.86
6.0083,75,74.907
6.0868,74.939,75.167
6.1654,74.845,75.187
6.2439,74.801,75.045


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_095.csv <==
x,qOut,qIn
0.03927,75.175,74.125
0.11781,75.008,74.784
0.19635,74.807,75.912
0.27489,74.723,75.885
0.35343,74.883,75.075
0.43197,75.148,74.828
0.51051,75.304,74.72
0.58905,75.296,74.671
0.66759,75.105,75.064
0.74613,74.929,75.559
0.82467,74.841,75.44
0.90321,74.82,74.617
0.98175,74.828,74.294
1.0603,74.802,74.875
1.1388,74.783,75.245
1.2174,74.821,75.381
1.2959,74.953,75.376
1.3744,75.175,74.975
1.453,75.358,74.616
1.5315,75.4,74.812
1.6101,75.207,75.235
1.6886,74.917,75.228
1.7671,74.782,75.154
1.8457,74.851,74.873
1.9242,75.114,74.043
2.0028,75.207,74.059
2.0813,75.052,75.124
2.1599,74.807,76.003
2.2384,74.668,75.45
2.3169,74.848,74.646
2.3955,75.132,74.748
2.474,75.32,75.46
2.5526,75.233,75.268
2.6311,75.009,74.468
2.7096,74.898,74.582
2.7882,74.936,75.486
2.8667,75.111,75.288
2.9452,75.082,74.724
3.0238,74.832,75.105
3.1023,74.55,74.908
3.1809,74.454,74.248
3.2594,74.712,74.605
3.3379,75.103,75.198
3.4165,75.417,75.784
3.495,75.465,75.987
3.5736,75.27,75.158
3.6521,75.024,74.089
3.7307,74.863,73.91
3.8092,74.883,74.986
3.8877,74.995,75.494
3.9663,75.108,75.132
4.0448,75.168,75.081
4.1234,75.135,75.365
4.2019,74.964,75.374
4.2804,74.725,75.416
4.359,74.565,74.753
4.4375,74.623,73.783
4.516,74.968,74.547
4.5946,75.365,75.797
4.6731,75.579,75.585
4.7517,75.391,74.402
4.8302,74.88,74.503
4.9087,74.468,75.222
4.9873,74.379,75.672
5.0658,74.742,75.338
5.1443,75.195,74.801
5.2229,75.489,74.666
5.3015,75.554,74.729
5.38,75.363,74.877
5.4585,75.058,75.193
5.537,74.786,75.298
5.6156,74.64,75.153
5.6942,74.688,75.077
5.7727,74.855,75.156
5.8512,75.01,75.03
5.9298,75.091,74.77
6.0083,75.05,74.505
6.0868,75.023,74.758
6.1654,75.075,75.324
6.2439,75.153,75.058


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_096.csv <==
x,qOut,qIn
0.03927,75.086,74.893
0.11781,74.748,74.39
0.19635,74.594,74.22
0.27489,74.658,75.317
0.35343,74.929,76.432
0.43197,75.166,75.62
0.51051,75.211,74.271
0.58905,75.072,73.974
0.66759,74.792,74.936
0.74613,74.637,75.481
0.82467,74.717,75.37
0.90321,74.969,74.913
0.98175,75.299,74.515
1.0603,75.435,74.836
1.1388,75.269,75.385
1.2174,74.925,75.541
1.2959,74.569,75.308
1.3744,74.603,74.792
1.453,74.961,74.482
1.5315,75.373,74.604
1.6101,75.55,74.863
1.6886,75.28,75.138
1.7671,74.868,75.125
1.8457,74.606,74.662
1.9242,74.746,74.702
2.0028,75.045,75.383
2.0813,75.187,75.656
2.1599,75.144,75.272
2.2384,74.953,74.925
2.3169,74.961,75.17
2.3955,75.122,75.241
2.474,75.256,74.725
2.5526,75.171,74.318
2.6311,74.877,74.676
2.7096,74.66,75.215
2.7882,74.632,75.493
2.8667,74.844,75.312
2.9452,74.997,75.057
3.0238,75.011,74.703
3.1023,74.971,74.3
3.1809,74.98,74.92
3.2594,75.145,75.588
3.3379,75.326,75.114
3.4165,75.399,74.671
3.495,75.258,75.383
3.5736,74.967,75.436
3.6521,74.713,74.797
3.7307,74.607,74.44
3.8092,74.72,74.85
3.8877,74.961,75.481
3.9663,75.188,75.387
4.0448,75.293,74.643
4.1234,75.183,74.697
4.2019,74.913,75.54
4.2804,74.696,75.697
4.359,74.656,75.103
4.4375,74.869,74.629
4.516,75.135,74.348
4.5946,75.273,74.296
4.6731,75.251,75.009
4.7517,75.07,75.131
4.8302,74.917,74.823
4.9087,74.865,75.413
4.9873,74.897,76.034
5.0658,74.975,75.492
5.1443,75.022,74.546
5.2229,75.055,74.251
5.3015,75.1,74.633
5.38,75.175,75.114
5.4585,75.227,75.112
5.537,75.149,74.99
5.6156,74.941,74.914
5.6942,74.627,75.239
5.7727,74.457,75.232
5.8512,74.548,74.377
5.9298,74.837,74.091
6.0083,75.22,75.499
6.0868,75.492,76.032
6.1654,75.558,75.299
6.2439,75.418,74.822


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_097.csv <==
x,qOut,qIn
0.03927,74.782,74.673
0.11781,74.696,73.944
0.19635,74.878,74.006
0.27489,75.208,74.96
0.35343,75.526,75.984
0.43197,75.522,75.399
0.51051,75.21,74.603
0.58905,74.79,74.825
0.66759,74.485,74.814
0.74613,74.486,74.434
0.82467,74.684,74.949
0.90321,74.968,75.55
0.98175,75.239,75.096
1.0603,75.46,74.91
1.1388,75.476,75.29
1.2174,75.248,75.396
1.2959,74.759,74.772
1.3744,74.434,74.329
1.453,74.534,74.776
1.5315,74.926,75.542
1.6101,75.402,74.943
1.6886,75.462,74.157
1.7671,75.148,74.727
1.8457,74.746,75.728
1.9242,74.569,75.52
2.0028,74.771,74.99
2.0813,75.081,75.022
2.1599,75.312,75.115
2.2384,75.315,75.008
2.3169,75.198,74.857
2.3955,75.059,74.858
2.474,74.942,75.173
2.5526,74.872,75.177
2.6311,74.842,74.705
2.7096,74.845,74.453
2.7882,74.868,74.623
2.8667,74.89,74.84
2.9452,74.94,75.184
3.0238,75.053,75.528
3.1023,75.199,75.195
3.1809,75.329,74.711
3.2594,75.303,74.876
3.3379,75.141,75.12
3.4165,74.96,75.146
3.495,74.883,75.008
3.5736,74.964,75.033
3.6521,75.048,75.103
3.7307,75.037,75.003
3.8092,74.857,74.911
3.8877,74.672,75.118
3.9663,74.64,75.423
4.0448,74.77,75.245
4.1234,75.03,74.269
4.2019,75.213,74.098
4.2804,75.236,74.735
4.359,75.135,75.36
4.4375,74.968,75.769
4.516,74.909,75.496
4.5946,74.963,74.825
4.6731,75.057,74.621
4.7517,75.103,74.807
4.8302,75.058,75.028
4.9087,75.025,75.152
4.9873,75.047,75.132
5.0658,75.149,74.99
5.1443,75.154,74.554
5.2229,74.976,74.48
5.3015,74.714,75.126
5.38,74.5,75.603
5.4585,74.595,75.755
5.537,74.923,75.603
5.6156,75.286,74.527
5.6942,75.479,74.075
5.7727,75.341,75.019
5.8512,75.041,75.36
5.9298,74.797,74.543
6.0083,74.807,74.194
6.0868,74.991,75.424
6.1654,75.087,76.373
6.2439,75.024,76.009


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_098.csv <==
x,qOut,qIn
0.03927,74.916,74.868
0.11781,74.866,74.48
0.19635,74.904,74.383
0.27489,75.002,74.571
0.35343,75.113,74.911
0.43197,75.069,75.659
0.51051,74.901,75.878
0.58905,74.739,75.096
0.66759,74.717,74.686
0.74613,74.882,74.899
0.82467,75.114,75.096
0.90321,75.315,75.208
0.98175,75.402,74.823
1.0603,75.343,74.764
1.1388,75.123,74.988
1.2174,74.818,74.813
1.2959,74.517,74.876
1.3744,74.428,75.5
1.453,74.587,75.525
1.5315,74.898,74.82
1.6101,75.247,74.692
1.6886,75.442,75.078
1.7671,75.418,74.991
1.8457,75.236,74.568
1.9242,74.981,74.562
2.0028,74.873,75.032
2.0813,74.905,75.299
2.1599,74.979,75.347
2.2384,74.981,75.689
2.3169,74.89,75.357
2.3955,74.849,74.33
2.474,74.912,74.285
2.5526,75.102,75.331
2.6311,75.238,75.422
2.7096,75.218,75.132
2.7882,75.069,75.274
2.8667,74.844,75.365
2.9452,74.701,74.652
3.0238,74.669,74.231
3.1023,74.74,74.83
3.1809,74.889,75.307
3.2594,75.102,74.972
3.3379,75.3,74.755
3.4165,75.387,74.855
3.495,75.267,74.947
3.5736,74.976,74.824
3.6521,74.757,75.016
3.7307,74.742,75.728
3.8092,75.012,75.831
3.8877,75.315,74.586
3.9663,75.41,73.641
4.0448,75.271,74.126
4.1234,74.916,76.154
4.2019,74.687,76.649
4.2804,74.699,75.032
4.359,74.857,73.678
4.4375,75.031,74.484
4.516,75.011,75.212
4.5946,74.892,75.029
4.6731,74.816,74.854
4.7517,74.917,75.009
4.8302,75.172,75.25
4.9087,75.335,75.527
4.9873,75.279,75.469
5.0658,74.914,74.629
5.1443,74.582,74.465
5.2229,74.59,75.029
5.3015,74.897,75.154
5.38,75.382,75.106
5.4585,75.517,75.23
5.537,75.219,74.961
5.6156,74.749,74.548
5.6942,74.424,74.827
5.7727,74.585,75.05
5.8512,74.97,74.872
5.9298,75.319,75.04
6.0083,75.403,75.553
6.0868,75.298,75.474
6.1654,75.145,75.074
6.2439,75.007,74.935


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_099.csv <==
x,qOut,qIn
0.03927,75.052,75.183
0.11781,74.968,75.209
0.19635,74.891,75.268
0.27489,74.891,75.09
0.35343,75.015,74.766
0.43197,75.138,74.378
0.51051,75.16,74.397
0.58905,75.084,74.916
0.66759,74.93,75.577
0.74613,74.831,75.981
0.82467,74.819,75.819
0.90321,74.869,75.039
0.98175,74.94,74.517
1.0603,75,74.412
1.1388,75.076,74.19
1.2174,75.168,74.443
1.2959,75.268,75.37
1.3744,75.265,75.59
1.453,75.088,75.048
1.5315,74.809,74.594
1.6101,74.523,75.11
1.6886,74.486,75.284
1.7671,74.742,74.901
1.8457,75.165,75.024
1.9242,75.614,75.704
2.0028,75.777,75.486
2.0813,75.506,74.787
2.1599,74.956,74.411
2.2384,74.349,74.541
2.3169,74.219,75.021
2.3955,74.512,75.493
2.474,74.96,75.187
2.5526,75.282,73.957
2.6311,75.296,74.345
2.7096,75.124,75.961
2.7882,74.934,76.276
2.8667,74.881,74.282
2.9452,75.021,73.819
3.0238,75.224,75.128
3.1023,75.362,75.96
3.1809,75.314,75.362
3.2594,75.09,74.52
3.3379,74.856,74.257
3.4165,74.727,75.016
3.495,74.787,75.381
3.5736,74.899,75.257
3.6521,74.951,75.433
3.7307,74.952,74.912
3.8092,74.933,73.949
3.8877,75.002,74.601
3.9663,75.089,75.798
4.0448,75.125,75.806
4.1234,75.046,75.291
4.2019,74.954,74.929
4.2804,74.944,74.328
4.359,74.988,74.486
4.4375,75.03,75.011
4.516,74.967,75.188
4.5946,74.926,75.469
4.6731,74.973,75.441
4.7517,75.155,74.685
4.8302,75.214,74.384
4.9087,75.042,74.99
4.9873,74.792,75.508
5.0658,74.66,74.865
5.1443,74.915,74.575
5.2229,75.285,75.029
5.3015,75.489,75.167
5.38,75.268,74.756
5.4585,74.813,74.917
5.537,74.558,75.4
5.6156,74.626,75.342
5.6942,75.044,74.761
5.7727,75.347,74.759
5.8512,75.359,74.931
5.9298,75.159,74.908
6.0083,74.872,74.943
6.0868,74.79,74.943
6.1654,74.879,74.957
6.2439,75.011,75.178


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_100.csv <==
x,qOut,qIn
0.03927,75.118,75.379
0.11781,75.188,74.5
0.19635,75.073,74.423
0.27489,74.87,74.79
0.35343,74.696,75.556
0.43197,74.779,75.839
0.51051,75.035,75.134
0.58905,75.277,74.195
0.66759,75.312,74.257
0.74613,75.037,74.775
0.82467,74.695,75.312
0.90321,74.513,75.699
0.98175,74.68,74.931
1.0603,75.063,74.41
1.1388,75.369,74.898
1.2174,75.45,75.31
1.2959,75.2,74.98
1.3744,74.893,74.92
1.453,74.806,75.327
1.5315,74.94,75.308
1.6101,75.23,74.625
1.6886,75.241,74.804
1.7671,74.963,75.346
1.8457,74.637,75
1.9242,74.535,74.183
2.0028,74.819,74.793
2.0813,75.167,75.796
2.1599,75.351,75.654
2.2384,75.185,74.463
2.3169,74.911,74.456
2.3955,74.801,75.16
2.474,74.886,75.564
2.5526,75.13,75.528
2.6311,75.244,75.016
2.7096,75.193,74.345
2.7882,75.053,74.377
2.8667,74.911,75.496
2.9452,74.839,75.597
3.0238,74.823,74.588
3.1023,74.859,74.45
3.1809,74.943,75.469
3.2594,75.055,75.474
3.3379,75.114,74.879
3.4165,75.102,74.476
3.495,75.011,74.543
3.5736,74.987,75.021
3.6521,75.058,75.391
3.7307,75.148,74.99
3.8092,75.156,75.284
3.8877,74.995,76.005
3.9663,74.821,75.367
4.0448,74.755,74.285
4.1234,74.889,73.849
4.2019,75.074,74.23
4.2804,75.168,75.091
4.359,75.154,75.378
4.4375,75.045,75.199
4.516,74.942,75.563
4.5946,74.844,75.659
4.6731,74.775,75.2
4.7517,74.753,74.896
4.8302,74.889,75.021
4.9087,75.158,74.866
4.9873,75.417,74.441
5.0658,75.511,74.904
5.1443,75.233,75.678
5.2229,74.748,75.489
5.3015,74.333,74.648
5.38,74.253,74.464
5.4585,74.542,74.875
5.537,74.968,75.043
5.6156,75.36,75.117
5.6942,75.573,75.346
5.7727,75.581,75.283
5.8512,75.411,74.932
5.9298,75.147,74.642
6.0083,74.879,74.269
6.0868,74.741,74.488
6.1654,74.773,75.445
6.2439,74.921,76.109


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_101.csv <==
x,qOut,qIn
0.03927,74.861,75.068
0.11781,74.712,74.889
0.19635,74.795,74.83
0.27489,75.043,74.969
0.35343,75.338,75.202
0.43197,75.364,75.564
0.51051,75.151,75.469
0.58905,74.882,74.415
0.66759,74.756,74.11
0.74613,74.847,75.027
0.82467,74.972,75.399
0.90321,75.042,75.161
0.98175,74.998,75.347
1.0603,74.991,75.452
1.1388,75.028,74.845
1.2174,75.059,74.519
1.2959,75.019,74.449
1.3744,74.957,74.464
1.453,74.994,75.061
1.5315,75.111,75.724
1.6101,75.257,75.607
1.6886,75.183,74.712
1.7671,74.915,74.141
1.8457,74.645,74.773
1.9242,74.572,75.979
2.0028,74.829,75.944
2.0813,75.194,74.979
2.1599,75.447,74.321
2.2384,75.393,74.931
2.3169,75.039,74.767
2.3955,74.665,74.146
2.474,74.478,74.658
2.5526,74.638,75.568
2.6311,74.972,75.503
2.7096,75.229,75.348
2.7882,75.299,75.359
2.8667,75.109,75.107
2.9452,74.885,74.525
3.0238,74.857,74.313
3.1023,75.034,74.893
3.1809,75.372,75.463
3.2594,75.476,74.958
3.3379,75.213,74.385
3.4165,74.762,74.68
3.495,74.363,75.832
3.5736,74.398,75.753
3.6521,74.733,74.705
3.7307,75.149,74.242
3.8092,75.434,74.784
3.8877,75.511,75.308
3.9663,75.394,75.592
4.0448,75.15,75.521
4.1234,74.854,75.101
4.2019,74.689,75.001
4.2804,74.7,74.825
4.359,74.818,74.233
4.4375,74.95,74.399
4.516,75.008,75.32
4.5946,75.051,75.591
4.6731,75.101,74.885
4.7517,75.163,74.271
4.8302,75.104,74.978
4.9087,74.946,75.797
4.9873,74.821,75.629
5.0658,74.869,74.654
5.1443,75.156,74.379
5.2229,75.431,74.62
5.3015,75.499,74.914
5.38,75.194,75.791
5.4585,74.745,75.906
5.537,74.503,74.692
5.6156,74.539,74.248
5.6942,74.844,75.142
5.7727,75.044,75.212
5.8512,75.076,74.89
5.9298,75.028,74.835
6.0083,75.009,74.828
6.0868,75.099,74.916
6.1654,75.148,75.167
6.2439,75.086,75.214


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_102.csv <==
x,qOut,qIn
0.03927,75.495,74.216
0.11781,75.741,74.284
0.19635,75.669,74.895
0.27489,75.34,75.539
0.35343,74.841,75.361
0.43197,74.511,74.845
0.51051,74.483,74.893
0.58905,74.671,75.43
0.66759,74.944,75.462
0.74613,75.101,74.645
0.82467,75.173,74.171
0.90321,75.202,74.919
0.98175,75.229,75.837
1.0603,75.17,75.214
1.1388,74.98,74.539
1.2174,74.747,74.571
1.2959,74.577,74.883
1.3744,74.659,75.234
1.453,74.914,75.295
1.5315,75.196,74.737
1.6101,75.357,74.606
1.6886,75.321,75.28
1.7671,75.164,75.522
1.8457,74.986,75.046
1.9242,74.877,74.674
2.0028,74.873,74.946
2.0813,74.942,74.989
2.1599,75.033,74.738
2.2384,75.096,75.057
2.3169,75.062,75.546
2.3955,74.962,75.433
2.474,74.867,74.91
2.5526,74.852,74.563
2.6311,74.93,74.672
2.7096,75.011,75.071
2.7882,75.058,75.37
2.8667,75.044,75.236
2.9452,75.052,75.202
3.0238,75.062,75.056
3.1023,75.034,74.531
3.1809,74.923,75.144
3.2594,74.817,75.694
3.3379,74.848,74.781
3.4165,75.002,73.944
3.495,75.229,74.731
3.5736,75.287,75.729
3.6521,75.141,75.655
3.7307,74.917,74.8
3.8092,74.76,74.354
3.8877,74.835,74.646
3.9663,75.034,74.98
4.0448,75.222,75.391
4.1234,75.268,76.204
4.2019,75.168,75.704
4.2804,75.025,74.119
4.359,74.905,73.699
4.4375,74.855,75.031
4.516,74.82,75.593
4.5946,74.816,75.376
4.6731,74.869,75.16
4.7517,75.004,74.507
4.8302,75.115,74.252
4.9087,75.066,74.805
4.9873,74.903,74.877
5.0658,74.704,75.011
5.1443,74.797,75.818
5.2229,75.127,76.109
5.3015,75.447,75.514
5.38,75.49,74.69
5.4585,75.094,74.604
5.537,74.661,74.618
5.6156,74.493,74.518
5.6942,74.822,74.803
5.7727,75.252,75.119
5.8512,75.362,75.165
5.9298,75.123,75.068
6.0083,74.601,74.976
6.0868,74.375,75.287
6.1654,74.568,75.559
6.2439,75.012,75.044


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_103.csv <==
x,qOut,qIn
0.03927,74.794,74.89
0.11781,74.855,75.579
0.19635,74.968,75.161
0.27489,75.165,74.736
0.35343,75.455,74.991
0.43197,75.541,74.904
0.51051,75.295,74.875
0.58905,74.891,75.486
0.66759,74.56,75.874
0.74613,74.659,75.007
0.82467,74.968,74.061
0.90321,75.229,74.079
0.98175,75.199,75.198
1.0603,74.975,75.6
1.1388,74.818,75.245
1.2174,74.813,75.155
1.2959,74.988,75.48
1.3744,75.093,74.956
1.453,75.066,74.009
1.5315,74.982,74.085
1.6101,74.931,75.411
1.6886,75.054,75.516
1.7671,75.234,74.749
1.8457,75.319,74.664
1.9242,75.158,75.079
2.0028,74.79,75.013
2.0813,74.536,75.109
2.1599,74.558,75.463
2.2384,74.95,75.502
2.3169,75.384,75.109
2.3955,75.543,74.839
2.474,75.372,74.568
2.5526,74.878,74.74
2.6311,74.514,74.914
2.7096,74.487,74.773
2.7882,74.709,75.096
2.8667,75.029,75.634
2.9452,75.147,75.469
3.0238,75.084,74.972
3.1023,74.964,74.394
3.1809,74.92,74.285
3.2594,75.059,74.904
3.3379,75.271,75.627
3.4165,75.414,75.618
3.495,75.354,74.619
3.5736,75.067,74.716
3.6521,74.749,75.396
3.7307,74.564,75.104
3.8092,74.64,74.715
3.8877,74.897,74.893
3.9663,75.178,74.834
4.0448,75.359,74.951
4.1234,75.338,75.21
4.2019,75.093,75.202
4.2804,74.792,75.067
4.359,74.611,74.67
4.4375,74.701,74.475
4.516,74.987,75.173
4.5946,75.241,75.78
4.6731,75.344,75.722
4.7517,75.209,75.105
4.8302,74.995,74.27
4.9087,74.849,74.155
4.9873,74.806,75.225
5.0658,74.864,75.536
5.1443,74.932,74.377
5.2229,75.003,73.965
5.3015,75.059,74.997
5.38,75.079,76.135
5.4585,74.993,75.975
5.537,74.872,75.201
5.6156,74.828,74.447
5.6942,74.961,74.462
5.7727,75.222,74.948
5.8512,75.384,75.121
5.9298,75.344,74.853
6.0083,75.035,75.126
6.0868,74.737,75.438
6.1654,74.625,74.975
6.2439,74.671,74.327


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_104.csv <==
x,qOut,qIn
0.03927,75.369,74.874
0.11781,75.339,74.857
0.19635,75.163,74.841
0.27489,74.933,75.329
0.35343,74.734,75.852
0.43197,74.677,74.874
0.51051,74.789,74.05
0.58905,75.001,74.742
0.66759,75.225,75.464
0.74613,75.306,74.992
0.82467,75.242,74.616
0.90321,75.105,74.758
0.98175,74.975,75.331
1.0603,74.9,75.58
1.1388,74.851,75.225
1.2174,74.837,74.648
1.2959,74.867,74.383
1.3744,74.999,74.57
1.453,75.154,75.174
1.5315,75.238,75.765
1.6101,75.159,75.358
1.6886,74.958,74.87
1.7671,74.798,75.04
1.8457,74.753,74.982
1.9242,74.861,74.873
2.0028,74.99,75.169
2.0813,75.087,75.16
2.1599,75.145,74.768
2.2384,75.17,74.316
2.3169,75.112,74.52
2.3955,74.946,75.072
2.474,74.764,75.371
2.5526,74.672,74.991
2.6311,74.841,74.678
2.7096,75.146,74.94
2.7882,75.401,75.396
2.8667,75.426,75.416
2.9452,75.212,75.574
3.0238,74.987,75.625
3.1023,74.872,74.662
3.1809,74.946,73.504
3.2594,74.973,74.029
3.3379,74.868,75.451
3.4165,74.721,76.263
3.495,74.648,75.155
3.5736,74.773,74.307
3.6521,74.948,74.843
3.7307,75.065,75.574
3.8092,75.032,74.963
3.8877,75.005,74.449
3.9663,75.123,75.104
4.0448,75.321,75.77
4.1234,75.503,75.103
4.2019,75.312,74.307
4.2804,74.83,74.307
4.359,74.376,74.853
4.4375,74.285,75.805
4.516,74.685,75.929
4.5946,75.198,75.156
4.6731,75.537,74.597
4.7517,75.461,74.434
4.8302,75.117,74.475
4.9087,74.844,74.903
4.9873,74.79,75.176
5.0658,75.028,74.929
5.1443,75.235,75.062
5.2229,75.223,75.595
5.3015,75.027,75.572
5.38,74.729,74.407
5.4585,74.634,74.279
5.537,74.8,74.976
5.6156,75.112,75.04
5.6942,75.433,75.112
5.7727,75.477,75.52
5.8512,75.199,75.245
5.9298,74.784,74.79
6.0083,74.458,75.125
6.0868,74.522,75.253
6.1654,74.834,74.859
6.2439,75.183,74.718


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_105.csv <==
x,qOut,qIn
0.03927,75.206,74.446
0.11781,75.201,75.106
0.19635,75.058,75.517
0.27489,74.859,74.986
0.35343,74.706,74.381
0.43197,74.791,75.136
0.51051,74.993,75.716
0.58905,75.146,74.879
0.66759,75.089,73.814
0.74613,74.9,74.77
0.82467,74.829,76.034
0.90321,74.935,75.847
0.98175,75.224,74.965
1.0603,75.357,75.017
1.1388,75.232,74.913
1.2174,74.977,74.527
1.2959,74.761,74.406
1.3744,74.82,74.793
1.453,75.007,75.506
1.5315,75.155,75.825
1.6101,75.111,75.018
1.6886,74.92,74.296
1.7671,74.748,74.341
1.8457,74.698,74.807
1.9242,74.831,75.647
2.0028,75.095,75.816
2.0813,75.355,74.989
2.1599,75.472,74.439
2.2384,75.313,75.103
2.3169,74.906,75.325
2.3955,74.57,74.836
2.474,74.497,74.639
2.5526,74.811,74.642
2.6311,75.2,74.695
2.7096,75.36,75.316
2.7882,75.245,75.84
2.8667,74.865,75.708
2.9452,74.62,75.233
3.0238,74.676,74.503
3.1023,74.945,73.892
3.1809,75.289,74.377
3.2594,75.403,75.066
3.3379,75.28,75.057
3.4165,75.044,74.955
3.495,74.842,75.714
3.5736,74.781,75.706
3.6521,74.777,74.737
3.7307,74.805,74.498
3.8092,74.848,75.311
3.8877,75.057,75.588
3.9663,75.359,75.252
4.0448,75.554,74.626
4.1234,75.428,74.561
4.2019,74.9,74.955
4.2804,74.387,75.146
4.359,74.179,75.254
4.4375,74.486,75.152
4.516,74.964,74.916
4.5946,75.312,74.815
4.6731,75.445,74.614
4.7517,75.33,74.993
4.8302,75.162,75.399
4.9087,75.066,74.852
4.9873,75.059,74.478
5.0658,75.134,75.26
5.1443,75.134,75.707
5.2229,75.026,75.37
5.3015,74.885,74.814
5.38,74.802,74.448
5.4585,74.897,74.473
5.537,75.068,74.942
5.6156,75.186,75.498
5.6942,75.131,75.527
5.7727,74.945,74.714
5.8512,74.795,74.124
5.9298,74.752,74.847
6.0083,74.852,75.592
6.0868,74.962,75.473
6.1654,75.053,75.336
6.2439,75.131,74.716


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_106.csv <==
x,qOut,qIn
0.03927,74.72,75.506
0.11781,74.523,75.394
0.19635,74.718,74.806
0.27489,75.121,74.601
0.35343,75.498,75.34
0.43197,75.521,75.541
0.51051,75.279,74.908
0.58905,74.97,74.19
0.66759,74.801,74.678
0.74613,74.767,75.265
0.82467,74.698,75.124
0.90321,74.597,74.889
0.98175,74.507,75.068
1.0603,74.7,75.568
1.1388,75.088,75.701
1.2174,75.456,74.864
1.2959,75.581,73.893
1.3744,75.372,74.374
1.453,75.084,75.241
1.5315,74.897,75.467
1.6101,74.946,75.313
1.6886,74.995,75.369
1.7671,74.908,75.213
1.8457,74.763,74.793
1.9242,74.674,74.572
2.0028,74.827,74.858
2.0813,75.105,75.05
2.1599,75.35,75.121
2.2384,75.422,75.537
2.3169,75.249,75.468
2.3955,74.927,74.689
2.474,74.623,74.103
2.5526,74.499,74.614
2.6311,74.673,75.239
2.7096,75.024,75.278
2.7882,75.365,75.015
2.8667,75.515,75.006
2.9452,75.335,75.426
3.0238,74.988,75.447
3.1023,74.697,74.694
3.1809,74.67,74.441
3.2594,74.905,75.209
3.3379,75.179,75.549
3.4165,75.333,75.097
3.495,75.237,74.537
3.5736,74.949,74.781
3.6521,74.675,75.265
3.7307,74.557,75.079
3.8092,74.702,74.676
3.8877,74.984,74.982
3.9663,75.225,75.102
4.0448,75.336,74.96
4.1234,75.256,75.102
4.2019,75.089,74.935
4.2804,74.952,74.779
4.359,74.896,75.426
4.4375,74.948,75.455
4.516,75.027,74.554
4.5946,75.066,74.36
4.6731,75.047,74.664
4.7517,74.96,75.069
4.8302,74.887,75.319
4.9087,74.877,75.43
4.9873,74.919,75.597
5.0658,74.984,75.143
5.1443,74.991,74.216
5.2229,74.962,73.985
5.3015,74.949,74.984
5.38,74.999,76.209
5.4585,75.11,75.76
5.537,75.176,74.826
5.6156,75.135,74.586
5.6942,74.939,74.575
5.7727,74.707,75.042
5.8512,74.632,75.697
5.9298,74.766,74.853
6.0083,75.12,73.542
6.0868,75.427,74.261
6.1654,75.447,75.497
6.2439,75.189,75.753


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_107.csv <==
x,qOut,qIn
0.03927,74.954,75.101
0.11781,75.21,75.02
0.19635,75.33,74.817
0.27489,75.24,74.679
0.35343,74.907,75.119
0.43197,74.633,74.806
0.51051,74.614,74.102
0.58905,74.807,74.668
0.66759,75.113,75.743
0.74613,75.273,75.718
0.82467,75.279,75.305
0.90321,75.197,74.872
0.98175,75.102,74.468
1.0603,75.046,74.57
1.1388,75.022,75.179
1.2174,75.02,75.55
1.2959,75.028,75.49
1.3744,74.995,74.95
1.453,74.878,74.275
1.5315,74.72,74.586
1.6101,74.577,75.437
1.6886,74.612,75.3
1.7671,74.837,74.931
1.8457,75.145,74.822
1.9242,75.417,75.399
2.0028,75.439,75.558
2.0813,75.212,74.685
2.1599,74.905,73.977
2.2384,74.707,74.705
2.3169,74.834,75.459
2.3955,75.102,75.563
2.474,75.299,75.467
2.5526,75.223,74.799
2.6311,74.944,74.308
2.7096,74.744,74.757
2.7882,74.741,75.47
2.8667,74.993,75.355
2.9452,75.233,74.793
3.0238,75.31,74.769
3.1023,75.218,75.068
3.1809,74.983,74.845
3.2594,74.763,74.732
3.3379,74.665,75.163
3.4165,74.722,75.158
3.495,74.944,73.927
3.5736,75.202,74.124
3.6521,75.32,75.784
3.7307,75.253,76.677
3.8092,74.986,75.627
3.8877,74.804,74.599
3.9663,74.84,74.457
4.0448,75.008,74.662
4.1234,75.178,74.506
4.2019,75.141,74.693
4.2804,75.005,75.31
4.359,74.883,75.477
4.4375,74.874,75.19
4.516,74.846,75.06
4.5946,74.731,74.903
4.6731,74.632,74.925
4.7517,74.669,75.001
4.8302,75.017,75.175
4.9087,75.466,75.101
4.9873,75.749,74.417
5.0658,75.61,74.443
5.1443,75.045,75.332
5.2229,74.523,75.726
5.3015,74.331,75.617
5.38,74.661,74.718
5.4585,75.099,74.13
5.537,75.342,74.605
5.6156,75.353,75.344
5.6942,75.155,74.984
5.7727,75.016,74.542
5.8512,74.983,75.146
5.9298,74.996,75.858
6.0083,74.978,75.143
6.0868,74.861,74.557
6.1654,74.761,74.991
6.2439,74.768,75.279


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_108.csv <==
x,qOut,qIn
0.03927,74.779,75.244
0.11781,74.817,75.139
0.19635,74.995,74.83
0.27489,75.219,74.862
0.35343,75.393,75.121
0.43197,75.387,75.234
0.51051,75.173,75.331
0.58905,74.867,74.982
0.66759,74.612,74.597
0.74613,74.638,74.915
0.82467,74.848,75.124
0.90321,75.073,74.971
0.98175,75.143,74.796
1.0603,75.058,75.01
1.1388,74.968,75.337
1.2174,74.94,75.168
1.2959,75.007,74.475
1.3744,75.05,74.714
1.453,75.058,75.342
1.5315,75.061,75.137
1.6101,75.095,74.654
1.6886,75.129,75.1
1.7671,75.089,75.64
1.8457,74.988,75.341
1.9242,74.856,74.325
2.0028,74.826,74.502
2.0813,74.899,75.562
2.1599,75.012,75.898
2.2384,75.09,75.003
2.3169,75.078,74.463
2.3955,75.007,74.505
2.474,74.924,74.637
2.5526,74.87,74.724
2.6311,74.878,75.674
2.7096,74.952,76.212
2.7882,75.057,74.966
2.8667,75.155,74
2.9452,75.155,74.611
3.0238,75.068,74.958
3.1023,74.976,75.014
3.1809,74.959,75.509
3.2594,75.084,75.31
3.3379,75.202,74.343
3.4165,75.19,74.37
3.495,74.941,75.622
3.5736,74.639,75.994
3.6521,74.571,75.481
3.7307,74.776,74.716
3.8092,75.222,74.006
3.8877,75.469,74.146
3.9663,75.327,75.145
4.0448,74.947,75.509
4.1234,74.542,74.778
4.2019,74.56,75.111
4.2804,74.85,75.992
4.359,75.143,76.077
4.4375,75.174,74.725
4.516,74.984,73.799
4.5946,74.887,74.222
4.6731,74.983,75.266
4.7517,75.308,75.34
4.8302,75.443,74.776
4.9087,75.208,74.738
4.9873,74.771,75.202
5.0658,74.37,75.225
5.1443,74.421,74.768
5.2229,74.793,74.621
5.3015,75.247,74.826
5.38,75.558,75.631
5.4585,75.626,75.881
5.537,75.452,75.226
5.6156,75.119,74.772
5.6942,74.716,74.498
5.7727,74.5,74.375
5.8512,74.569,74.95
5.9298,74.827,75.3
6.0083,75.14,75.019
6.0868,75.245,74.905
6.1654,75.135,74.875
6.2439,74.933,74.976


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_109.csv <==
x,qOut,qIn
0.03927,74.875,75.249
0.11781,74.994,74.692
0.19635,75.09,74.578
0.27489,75.157,74.8
0.35343,75.198,74.771
0.43197,75.196,74.971
0.51051,75.117,75.507
0.58905,74.983,75.878
0.66759,74.828,74.906
0.74613,74.73,74.113
0.82467,74.718,74.684
0.90321,74.798,75.323
0.98175,74.963,75.226
1.0603,75.182,75.115
1.1388,75.327,74.985
1.2174,75.309,74.742
1.2959,75.056,74.705
1.3744,74.737,74.667
1.453,74.605,74.572
1.5315,74.712,75.208
1.6101,75.052,76.028
1.6886,75.338,75.526
1.7671,75.399,74.597
1.8457,75.246,74.487
1.9242,74.923,75.571
2.0028,74.733,75.735
2.0813,74.788,74.842
2.1599,74.99,74.392
2.2384,75.206,74.72
2.3169,75.16,74.631
2.3955,74.903,74.594
2.474,74.631,75.057
2.5526,74.55,75.715
2.6311,74.769,75.649
2.7096,75.096,74.834
2.7882,75.362,73.973
2.8667,75.417,74.778
2.9452,75.291,75.673
3.0238,75.142,75.343
3.1023,75.056,74.96
3.1809,75.095,74.942
3.2594,75.08,74.872
3.3379,74.914,74.964
3.4165,74.688,75.133
3.495,74.523,74.767
3.5736,74.665,74.24
3.6521,74.998,74.451
3.7307,75.308,75.597
3.8092,75.379,76.538
3.8877,75.132,75.731
3.9663,74.821,74.526
4.0448,74.657,74.24
4.1234,74.805,74.429
4.2019,75.09,74.652
4.2804,75.28,75.421
4.359,75.3,75.669
4.4375,75.115,74.421
4.516,74.898,74.317
4.5946,74.73,75.539
4.6731,74.645,75.855
4.7517,74.655,74.729
4.8302,74.815,74.464
4.9087,75.133,74.867
4.9873,75.474,75.228
5.0658,75.685,75.084
5.1443,75.46,74.626
5.2229,74.963,74.619
5.3015,74.53,75.285
5.38,74.497,75.657
5.4585,74.838,75.15
5.537,75.158,74.704
5.6156,75.285,74.92
5.6942,75.116,75.194
5.7727,74.974,74.92
5.8512,74.974,74.691
5.9298,75.045,74.548
6.0083,75.081,74.775
6.0868,74.969,75.236
6.1654,74.843,75.339
6.2439,74.791,75.376


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_110.csv <==
x,qOut,qIn
0.03927,74.879,74.332
0.11781,74.983,74.496
0.19635,75.094,74.965
0.27489,75.145,75.197
0.35343,75.092,75.425
0.43197,75.096,75.721
0.51051,75.15,75.437
0.58905,75.164,74.836
0.66759,75.033,74.775
0.74613,74.768,74.52
0.82467,74.61,74.207
0.90321,74.655,74.957
0.98175,74.951,75.673
1.0603,75.194,75.256
1.1388,75.179,75.062
1.2174,74.962,75.249
1.2959,74.649,74.398
1.3744,74.613,74.194
1.453,74.874,75.526
1.5315,75.262,76
1.6101,75.585,74.867
1.6886,75.571,74.245
1.7671,75.233,74.269
1.8457,74.78,74.769
1.9242,74.445,75.279
2.0028,74.496,75.677
2.0813,74.809,75.955
2.1599,75.178,75.256
2.2384,75.402,74.262
2.3169,75.339,74.73
2.3955,75.096,75.313
2.474,74.86,75.006
2.5526,74.81,74.214
2.6311,74.987,74.462
2.7096,75.139,75.529
2.7882,75.119,75.946
2.8667,74.817,74.844
2.9452,74.534,74.516
3.0238,74.554,75.18
3.1023,74.859,75.531
3.1809,75.361,74.849
3.2594,75.652,74.439
3.3379,75.582,74.66
3.4165,75.25,75.367
3.495,74.808,75.851
3.5736,74.61,75.17
3.6521,74.645,74.243
3.7307,74.794,74.167
3.8092,74.922,75.113
3.8877,75.021,75.43
3.9663,75.135,75.111
4.0448,75.233,74.72
4.1234,75.265,74.769
4.2019,75.145,75.421
4.2804,74.961,75.787
4.359,74.822,75.243
4.4375,74.826,74.509
4.516,74.958,74.473
4.5946,75.109,74.601
4.6731,75.191,74.698
4.7517,75.127,75.273
4.8302,74.936,75.732
4.9087,74.755,75.287
4.9873,74.687,74.551
5.0658,74.808,74.601
5.1443,74.995,75.24
5.2229,75.128,75.557
5.3015,75.19,75.171
5.38,75.194,74.542
5.4585,75.217,74.855
5.537,75.162,75.519
5.6156,74.993,75.452
5.6942,74.69,75.034
5.7727,74.528,74.994
5.8512,74.653,74.683
5.9298,74.959,74.365
6.0083,75.289,74.571
6.0868,75.337,75.268
6.1654,75.165,75.69
6.2439,74.951,75.143


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_111.csv <==
x,qOut,qIn
0.03927,75.389,75.316
0.11781,75.223,74.508
0.19635,74.984,74.032
0.27489,74.817,74.801
0.35343,74.839,75.384
0.43197,74.942,74.685
0.51051,74.988,74.527
0.58905,74.949,75.673
0.66759,74.82,76.177
0.74613,74.754,74.745
0.82467,74.834,73.684
0.90321,75.037,74.05
0.98175,75.314,75.573
1.0603,75.48,76.203
1.1388,75.418,75.398
1.2174,75.16,74.547
1.2959,74.773,74.77
1.3744,74.534,75.132
1.453,74.534,75.272
1.5315,74.718,75.061
1.6101,74.996,75.027
1.6886,75.238,74.825
1.7671,75.348,74.329
1.8457,75.279,74.382
1.9242,74.992,74.881
2.0028,74.663,75.427
2.0813,74.558,75.813
2.1599,74.725,75.311
2.2384,75.153,74.564
2.3169,75.464,74.667
2.3955,75.471,75.004
2.474,75.252,75.41
2.5526,74.941,75.523
2.6311,74.891,75.066
2.7096,74.991,74.695
2.7882,75.047,74.662
2.8667,74.861,74.537
2.9452,74.574,74.875
3.0238,74.509,75.31
3.1023,74.71,75.031
3.1809,75.151,75.393
3.2594,75.424,75.883
3.3379,75.391,75.12
3.4165,75.156,74.248
3.495,74.864,74.335
3.5736,74.837,74.658
3.6521,75.029,75
3.7307,75.253,75.477
3.8092,75.314,75.166
3.8877,75.083,74.604
3.9663,74.765,74.821
4.0448,74.565,75.454
4.1234,74.654,75.356
4.2019,74.945,74.73
4.2804,75.244,74.516
4.359,75.423,74.747
4.4375,75.385,75.278
4.516,75.132,75.657
4.5946,74.801,75.469
4.6731,74.559,74.691
4.7517,74.552,74.414
4.8302,74.773,74.873
4.9087,75.038,75.072
4.9873,75.219,75.081
5.0658,75.212,75.414
5.1443,75.114,75.462
5.2229,75.028,74.964
5.3015,74.976,74.689
5.38,74.952,74.892
5.4585,74.9,74.982
5.537,74.903,74.931
5.6156,74.994,74.899
5.6942,75.19,75.129
5.7727,75.285,74.897
5.8512,75.156,74.44
5.9298,74.899,74.701
6.0083,74.656,75.614
6.0868,74.724,75.629
6.1654,75.005,75.137
6.2439,75.294,75.172


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_112.csv <==
x,qOut,qIn
0.03927,75.309,75.7
0.11781,75.232,75.309
0.19635,74.98,75.025
0.27489,74.712,74.779
0.35343,74.596,75.101
0.43197,74.819,75.433
0.51051,75.199,74.875
0.58905,75.484,74.146
0.66759,75.428,74.497
0.74613,74.97,75.26
0.82467,74.486,75.589
0.90321,74.259,75.442
0.98175,74.505,74.542
1.0603,74.956,74.425
1.1388,75.34,75.326
1.2174,75.551,75.574
1.2959,75.525,74.679
1.3744,75.367,74.499
1.453,75.167,74.944
1.5315,74.987,75.095
1.6101,74.872,74.695
1.6886,74.784,74.962
1.7671,74.729,75.601
1.8457,74.744,75.47
1.9242,74.864,74.96
2.0028,75.065,74.905
2.0813,75.206,74.925
2.1599,75.225,75.011
2.2384,75.078,74.657
2.3169,74.939,74.628
2.3955,74.903,75.307
2.474,74.932,75.871
2.5526,74.953,75.354
2.6311,74.868,74.148
2.7096,74.798,73.697
2.7882,74.829,74.674
2.8667,75.02,75.987
2.9452,75.237,75.913
3.0238,75.337,75.095
3.1023,75.287,74.612
3.1809,75.083,74.494
3.2594,74.868,74.762
3.3379,74.761,75.513
3.4165,74.799,75.47
3.495,74.992,74.263
3.5736,75.208,74.428
3.6521,75.259,75.283
3.7307,75.1,75.191
3.8092,74.72,75.083
3.8877,74.473,75.689
3.9663,74.576,75.489
4.0448,74.937,74.704
4.1234,75.405,74.654
4.2019,75.554,75.075
4.2804,75.343,75.11
4.359,74.984,74.801
4.4375,74.729,74.949
4.516,74.808,75.366
4.5946,74.978,75.075
4.6731,75.057,74.442
4.7517,74.901,74.757
4.8302,74.772,75.287
4.9087,74.863,75.035
4.9873,75.109,74.66
5.0658,75.395,75.012
5.1443,75.414,75.666
5.2229,75.202,75.786
5.3015,74.928,74.738
5.38,74.771,73.961
5.4585,74.828,74.677
5.537,74.965,75.312
5.6156,75.076,75.659
5.6942,75.07,75.554
5.7727,74.979,74.99
5.8512,74.869,74.571
5.9298,74.792,74.492
6.0083,74.787,74.347
6.0868,74.87,74.441
6.1654,75.026,75.114
6.2439,75.193,75.755


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_113.csv <==
x,qOut,qIn
0.03927,74.939,75.495
0.11781,75.071,75.836
0.19635,75.187,75.329
0.27489,75.164,74.836
0.35343,74.903,74.967
0.43197,74.622,75.151
0.51051,74.578,75.003
0.58905,74.802,74.626
0.66759,75.266,74.454
0.74613,75.629,74.955
0.82467,75.613,75.64
0.90321,75.228,75.529
0.98175,74.55,74.565
1.0603,74.2,74.489
1.1388,74.373,75.043
1.2174,74.866,75.157
1.2959,75.415,75.045
1.3744,75.626,75.459
1.453,75.5,75.561
1.5315,75.187,74.69
1.6101,74.865,74.049
1.6886,74.728,75.242
1.7671,74.746,76.184
1.8457,74.853,75.176
1.9242,74.982,74.017
2.0028,75.102,74.691
2.0813,75.147,75.252
2.1599,75.092,75.09
2.2384,74.925,74.922
2.3169,74.819,75.046
2.3955,74.886,75.082
2.474,75.067,75.231
2.5526,75.264,75.08
2.6311,75.239,74.56
2.7096,75.062,74.434
2.7882,74.892,74.97
2.8667,74.891,75.398
2.9452,75.038,75.142
3.0238,75.113,74.785
3.1023,75.048,74.883
3.1809,74.816,75.45
3.2594,74.7,75.291
3.3379,74.791,75.015
3.4165,74.999,75.167
3.495,75.201,75.434
3.5736,75.215,75.229
3.6521,75.088,74.418
3.7307,74.916,73.792
3.8092,74.796,74.691
3.8877,74.78,75.689
3.9663,74.847,75.59
4.0448,74.957,74.846
4.1234,75.071,74.482
4.2019,75.121,74.954
4.2804,75.107,75.445
4.359,75.087,75.521
4.4375,75.118,75.485
4.516,75.243,74.919
4.5946,75.322,74.2
4.6731,75.256,74.573
4.7517,74.96,75.305
4.8302,74.616,75.111
4.9087,74.476,74.918
4.9873,74.582,74.793
5.0658,74.914,74.827
5.1443,75.165,75.239
5.2229,75.211,75.337
5.3015,75.117,74.941
5.38,74.974,75.164
5.4585,75.019,75.234
5.537,75.178,74.443
5.6156,75.291,74.159
5.6942,75.194,75.095
5.7727,74.912,75.802
5.8512,74.713,75.856
5.9298,74.704,75.618
6.0083,74.927,74.834
6.0868,75.076,73.955
6.1654,75.061,73.989
6.2439,74.975,74.648


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_114.csv <==
x,qOut,qIn
0.03927,74.654,74.792
0.11781,74.483,74.378
0.19635,74.7,74.429
0.27489,75.069,75.265
0.35343,75.328,75.671
0.43197,75.274,75.078
0.51051,75.047,74.871
0.58905,74.823,75.303
0.66759,74.76,74.892
0.74613,74.866,74.171
0.82467,75.034,74.729
0.90321,75.186,75.634
0.98175,75.253,75.656
1.0603,75.194,75.262
1.1388,75.01,74.671
1.2174,74.786,74.39
1.2959,74.615,75.175
1.3744,74.659,75.571
1.453,74.889,75.036
1.5315,75.175,74.289
1.6101,75.384,74.234
1.6886,75.346,74.932
1.7671,75.11,75.631
1.8457,74.837,75.88
1.9242,74.696,74.969
2.0028,74.82,74.127
2.0813,75.068,74.661
2.1599,75.283,75.8
2.2384,75.314,75.755
2.3169,75.166,74.739
2.3955,74.99,74.135
2.474,74.876,74.65
2.5526,74.886,75.409
2.6311,74.871,74.922
2.7096,74.794,74.502
2.7882,74.733,75.108
2.8667,74.784,75.386
2.9452,75.018,74.715
3.0238,75.243,74.488
3.1023,75.329,74.963
3.1809,75.17,75.442
3.2594,74.981,75.295
3.3379,74.955,75.205
3.4165,75.048,75.518
3.495,75.165,75.203
3.5736,75.041,74.461
3.6521,74.815,74.412
3.7307,74.673,74.68
3.8092,74.783,74.822
3.8877,75.016,75.345
3.9663,75.135,75.657
4.0448,75.093,74.93
4.1234,74.897,74.643
4.2019,74.795,75.222
4.2804,74.858,75.309
4.359,75.039,75.189
4.4375,75.269,74.81
4.516,75.427,74.328
4.5946,75.414,74.308
4.6731,75.221,74.621
4.7517,74.86,75.064
4.8302,74.588,75.817
4.9087,74.573,76.212
4.9873,74.77,75.439
5.0658,75.086,74.217
5.1443,75.246,74.265
5.2229,75.228,74.938
5.3015,75.123,75.15
5.38,75.04,75.101
5.4585,75.059,75.273
5.537,75.037,75.149
5.6156,74.901,74.911
5.6942,74.6,74.728
5.7727,74.398,74.853
5.8512,74.507,74.996
5.9298,74.879,75.059
6.0083,75.416,75.232
6.0868,75.727,75.225
6.1654,75.621,75.127
6.2439,75.206,75.044


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_115.csv <==
x,qOut,qIn
0.03927,75.133,75.414
0.11781,74.859,74.513
0.19635,74.729,74.146
0.27489,74.767,75.358
0.35343,74.942,76.478
0.43197,74.988,75.414
0.51051,74.938,74.268
0.58905,74.916,74.366
0.66759,75.055,75.107
0.74613,75.307,74.987
0.82467,75.403,74.633
0.90321,75.256,74.95
0.98175,74.835,75.54
1.0603,74.539,75.438
1.1388,74.526,75.078
1.2174,74.705,74.573
1.2959,74.928,74.243
1.3744,75.043,74.98
1.453,75.154,75.768
1.5315,75.274,75.564
1.6101,75.394,75.018
1.6886,75.28,74.81
1.7671,74.966,74.603
1.8457,74.657,74.396
1.9242,74.574,74.449
2.0028,74.82,75.269
2.0813,75.148,75.993
2.1599,75.366,75.763
2.2384,75.315,74.88
2.3169,75.06,74.517
2.3955,74.803,74.629
2.474,74.686,74.985
2.5526,74.815,75.086
2.6311,75.11,75.076
2.7096,75.347,75.263
2.7882,75.372,75.158
2.8667,75.056,74.697
2.9452,74.612,74.692
3.0238,74.405,74.976
3.1023,74.533,75.183
3.1809,75.009,75.203
3.2594,75.44,74.86
3.3379,75.587,74.434
3.4165,75.434,74.641
3.495,75.015,75.492
3.5736,74.701,75.812
3.6521,74.676,75.499
3.7307,74.871,74.845
3.8092,75.164,74.772
3.8877,75.253,74.792
3.9663,75.138,74.564
4.0448,74.947,74.944
4.1234,74.826,75.374
4.2019,74.883,74.878
4.2804,74.981,74.539
4.359,75.018,74.864
4.4375,74.907,75.049
4.516,74.787,74.863
4.5946,74.822,75.112
4.6731,75.014,75.325
4.7517,75.327,74.566
4.8302,75.481,74.612
4.9087,75.355,75.583
4.9873,75.05,75.89
5.0658,74.708,75.408
5.1443,74.65,74.801
5.2229,74.81,74.136
5.3015,75.011,74.416
5.38,75.068,75.799
5.4585,74.959,75.504
5.537,74.858,74.299
5.6156,74.842,74.274
5.6942,74.959,75.136
5.7727,75.036,75.502
5.8512,75.024,75.659
5.9298,74.989,75.404
6.0083,75.006,74.871
6.0868,75.16,74.308
6.1654,75.308,74.225
6.2439,75.334,75.064


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_116.csv <==
x,qOut,qIn
0.03927,75.156,75.485
0.11781,74.864,74.799
0.19635,74.772,74.44
0.27489,74.86,74.805
0.35343,75.053,75.477
0.43197,75.092,75.137
0.51051,74.987,74.634
0.58905,74.848,75.052
0.66759,74.791,75.808
0.74613,74.865,75.244
0.82467,74.969,74.301
0.90321,75.053,73.918
0.98175,75.077,74.685
1.0603,75.126,75.437
1.1388,75.19,75.273
1.2174,75.214,74.777
1.2959,75.135,75.394
1.3744,74.96,75.807
1.453,74.829,75.075
1.5315,74.821,74.38
1.6101,74.98,74.767
1.6886,75.181,75.082
1.7671,75.291,74.948
1.8457,75.253,74.966
1.9242,75.028,75.322
2.0028,74.724,75.122
2.0813,74.515,74.712
2.1599,74.495,74.873
2.2384,74.715,75.079
2.3169,75.038,75.217
2.3955,75.303,75.471
2.474,75.424,75.039
2.5526,75.339,74.154
2.6311,75.125,74.108
2.7096,74.911,74.861
2.7882,74.782,75.647
2.8667,74.799,75.449
2.9452,74.918,75.087
3.0238,75.047,75.148
3.1023,75.122,75.453
3.1809,75.084,75.281
3.2594,74.991,74.237
3.3379,74.966,73.863
3.4165,75.03,74.993
3.495,75.179,76.136
3.5736,75.182,75.66
3.6521,74.969,74.7
3.7307,74.671,74.189
3.8092,74.455,74.154
3.8877,74.569,74.758
3.9663,74.914,75.792
4.0448,75.307,75.934
4.1234,75.568,74.852
4.2019,75.543,74.541
4.2804,75.26,75.068
4.359,74.879,75.458
4.4375,74.574,75.336
4.516,74.587,75.003
4.5946,74.858,74.558
4.6731,75.191,74.382
4.7517,75.384,74.559
4.8302,75.202,74.95
4.9087,74.814,75.464
4.9873,74.508,75.646
5.0658,74.563,75.29
5.1443,74.968,74.833
5.2229,75.356,74.538
5.3015,75.525,74.695
5.38,75.325,75.286
5.4585,75.07,75.479
5.537,74.986,74.956
5.6156,75.028,74.241
5.6942,75.086,75.018
5.7727,74.884,75.504
5.8512,74.619,74.708
5.9298,74.512,74.602
6.0083,74.747,75.304
6.0868,75.156,75.032
6.1654,75.426,74.883
6.2439,75.446,75.465


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_117.csv <==
x,qOut,qIn
0.03927,74.796,76.22
0.11781,75.03,75.664
0.19635,75.208,75.134
0.27489,75.275,74.649
0.35343,75.2,73.769
0.43197,75.03,74.273
0.51051,74.862,75.592
0.58905,74.777,75.826
0.66759,74.842,75.014
0.74613,74.981,74.549
0.82467,75.032,74.509
0.90321,74.966,74.938
0.98175,74.776,75.126
1.0603,74.747,75.027
1.1388,74.989,75.285
1.2174,75.36,75.363
1.2959,75.677,74.625
1.3744,75.519,74.67
1.453,74.998,75.456
1.5315,74.486,75.612
1.6101,74.372,74.622
1.6886,74.76,74.29
1.7671,75.194,74.734
1.8457,75.394,75.079
1.9242,75.146,75.133
2.0028,74.787,75.203
2.0813,74.656,75.065
2.1599,74.781,74.884
2.2384,75.112,75.4
2.3169,75.274,75.636
2.3955,75.229,74.822
2.474,75.091,74.101
2.5526,74.995,74.479
2.6311,75.03,75.136
2.7096,75.058,75.622
2.7882,75.008,75.628
2.8667,74.829,74.99
2.9452,74.702,74.661
3.0238,74.732,75.074
3.1023,74.888,75.526
3.1809,75.1,74.476
3.2594,75.226,74.093
3.3379,75.255,75.327
3.4165,75.203,76.024
3.495,75.086,74.977
3.5736,74.899,73.974
3.6521,74.721,74.002
3.7307,74.653,74.957
3.8092,74.779,75.654
3.8877,75.078,75.477
3.9663,75.354,75.146
4.0448,75.471,75.025
4.1234,75.313,75.345
4.2019,75.016,75.132
4.2804,74.81,74.553
4.359,74.779,74.47
4.4375,74.952,74.903
4.516,75.106,75.059
4.5946,75.102,74.993
4.6731,74.945,75.297
4.7517,74.671,75.839
4.8302,74.518,75.202
4.9087,74.607,74.221
4.9873,74.892,74.413
5.0658,75.286,75.264
5.1443,75.528,75.055
5.2229,75.504,74.709
5.3015,75.273,74.963
5.38,74.929,75.606
5.4585,74.715,75.416
5.537,74.665,74.805
5.6156,74.741,74.566
5.6942,74.885,74.658
5.7727,75.085,74.886
5.8512,75.278,75.191
5.9298,75.37,75.277
6.0083,75.265,74.995
6.0868,74.98,74.479
6.1654,74.73,74.326
6.2439,74.641,75.323


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_118.csv <==
x,qOut,qIn
0.03927,74.825,75.395
0.11781,74.848,75.912
0.19635,74.928,75.772
0.27489,75.029,74.979
0.35343,75.124,74.324
0.43197,75.122,74.501
0.51051,74.988,75.055
0.58905,74.819,75.263
0.66759,74.735,74.772
0.74613,74.903,74.978
0.82467,75.131,75.616
0.90321,75.227,75.339
0.98175,75.013,74.249
1.0603,74.69,74.628
1.1388,74.614,75.499
1.2174,74.836,75.318
1.2959,75.33,74.523
1.3744,75.612,74.683
1.453,75.485,75.166
1.5315,75.087,75.238
1.6101,74.621,75.093
1.6886,74.55,75.237
1.7671,74.797,74.957
1.8457,75.129,74.289
1.9242,75.307,74.345
2.0028,75.234,75.285
2.0813,75.06,75.928
2.1599,74.909,75.659
2.2384,74.882,74.658
2.3169,74.918,74.527
2.3955,74.94,75.185
2.474,74.94,75.466
2.5526,74.919,74.574
2.6311,74.964,74.51
2.7096,75.056,75.332
2.7882,75.121,75.303
2.8667,75.078,74.976
2.9452,74.876,75.171
3.0238,74.683,74.844
3.1023,74.641,74.813
3.1809,74.861,75.249
3.2594,75.205,75.103
3.3379,75.43,74.895
3.4165,75.439,74.736
3.495,75.177,74.763
3.5736,74.908,75.118
3.6521,74.807,75.207
3.7307,74.858,74.933
3.8092,75.001,74.66
3.8877,75.055,74.872
3.9663,75.042,75.313
4.0448,75.014,75.455
4.1234,75.018,75.239
4.2019,75.035,75.408
4.2804,75.035,75.625
4.359,75.017,74.962
4.4375,74.987,73.449
4.516,74.953,73.551
4.5946,74.92,75.087
4.6731,74.904,76.06
4.7517,74.922,75.468
4.8302,74.961,74.964
4.9087,74.968,74.901
4.9873,74.943,75.058
5.0658,74.896,75.59
5.1443,74.971,75.225
5.2229,75.197,74.103
5.3015,75.445,74.308
5.38,75.57,75.746
5.4585,75.285,75.674
5.537,74.731,74.832
5.6156,74.239,74.541
5.6942,74.139,74.718
5.7727,74.512,74.625
5.8512,75.035,74.993
5.9298,75.463,75.603
6.0083,75.588,75.464
6.0868,75.433,74.604
6.1654,75.16,74.14
6.2439,74.916,74.55


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_119.csv <==
x,qOut,qIn
0.03927,74.825,74.972
0.11781,74.761,75.297
0.19635,74.87,74.996
0.27489,75.062,74.701
0.35343,75.237,74.96
0.43197,75.248,74.928
0.51051,75.099,74.648
0.58905,74.88,74.836
0.66759,74.696,75.35
0.74613,74.646,75.643
0.82467,74.716,75.553
0.90321,74.872,74.755
0.98175,75.077,74.034
1.0603,75.27,74.523
1.1388,75.349,75.35
1.2174,75.288,75.572
1.2959,75.08,75.479
1.3744,74.904,75.157
1.453,74.83,74.466
1.5315,74.826,74.351
1.6101,74.833,75.147
1.6886,74.837,75.473
1.7671,74.943,74.954
1.8457,75.134,74.438
1.9242,75.362,74.666
2.0028,75.338,75.031
2.0813,75.047,75.297
2.1599,74.704,75.386
2.2384,74.548,75.206
2.3169,74.784,75.052
2.3955,75.152,74.919
2.474,75.404,74.998
2.5526,75.319,75.323
2.6311,75.001,75.305
2.7096,74.754,75.062
2.7882,74.699,74.494
2.8667,74.891,74.24
2.9452,75.012,74.985
3.0238,74.965,75.37
3.1023,74.853,75.18
3.1809,74.804,75.305
3.2594,74.968,75.326
3.3379,75.184,75.026
3.4165,75.317,74.985
3.495,75.249,74.429
3.5736,75.11,74.168
3.6521,75.055,75.092
3.7307,75.083,75.782
3.8092,75.151,75.286
3.8877,75.037,74.818
3.9663,74.801,74.637
4.0448,74.609,74.59
4.1234,74.623,75.214
4.2019,74.882,75.865
4.2804,75.198,75.693
4.359,75.414,74.953
4.4375,75.395,73.982
4.516,75.149,73.923
4.5946,74.845,74.858
4.6731,74.641,75.427
4.7517,74.667,75.025
4.8302,74.887,75.072
4.9087,75.118,75.646
4.9873,75.233,75.733
5.0658,75.121,74.765
5.1443,74.902,74.388
5.2229,74.819,74.698
5.3015,74.936,75.042
5.38,75.27,75.595
5.4585,75.433,75.635
5.537,75.218,74.717
5.6156,74.77,74.202
5.6942,74.311,75.395
5.7727,74.327,75.652
5.8512,74.709,74.396
5.9298,75.194,73.649
6.0083,75.516,75.177
6.0868,75.542,76.224
6.1654,75.348,75.462
6.2439,75.066,74.577


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_120.csv <==
x,qOut,qIn
0.03927,74.915,74.96
0.11781,74.777,75.102
0.19635,74.851,75.119
0.27489,75.067,74.836
0.35343,75.324,74.892
0.43197,75.39,75.024
0.51051,75.229,75.009
0.58905,74.949,75.208
0.66759,74.677,74.964
0.74613,74.625,74.497
0.82467,74.756,74.602
0.90321,74.954,74.873
0.98175,75.095,74.925
1.0603,75.113,75.21
1.1388,75.075,75.947
1.2174,75.033,76.373
1.2959,75.029,75.076
1.3744,75.017,73.933
1.453,74.979,74.08
1.5315,74.946,74.589
1.6101,74.953,75.081
1.6886,75.023,75.476
1.7671,75.06,75.394
1.8457,75.005,74.938
1.9242,74.814,74.665
2.0028,74.627,74.823
2.0813,74.619,75.143
2.1599,74.824,75.458
2.2384,75.235,75.225
2.3169,75.636,74.466
2.3955,75.758,74.31
2.474,75.519,74.981
2.5526,74.884,75.622
2.6311,74.363,75.413
2.7096,74.313,74.669
2.7882,74.645,74.408
2.8667,75.178,75.535
2.9452,75.405,76.128
3.0238,75.296,75.198
3.1023,75.037,73.785
3.1809,74.845,73.947
3.2594,74.915,75.16
3.3379,75.06,75.783
3.4165,75.128,75.551
3.495,74.988,74.939
3.5736,74.814,74.762
3.6521,74.784,74.839
3.7307,74.893,75
3.8092,75.091,74.774
3.8877,75.191,74.823
3.9663,75.208,75.457
4.0448,75.178,75.53
4.1234,75.134,74.895
4.2019,74.982,74.727
4.2804,74.742,74.902
4.359,74.562,75.223
4.4375,74.597,75.406
4.516,74.934,74.839
4.5946,75.305,74.268
4.6731,75.486,74.756
4.7517,75.284,75.006
4.8302,74.9,74.791
4.9087,74.686,75.317
4.9873,74.732,75.62
5.0658,75.042,74.856
5.1443,75.248,74.455
5.2229,75.253,74.778
5.3015,75.136,75.328
5.38,74.999,75.155
5.4585,74.985,74.939
5.537,75.024,75.472
5.6156,75.038,75.73
5.6942,74.953,74.379
5.7727,74.804,73.911
5.8512,74.723,74.967
5.9298,74.768,75.466
6.0083,74.974,74.806
6.0868,75.19,74.803
6.1654,75.257,75.167
6.2439,75.16,75.188


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_121.csv <==
x,qOut,qIn
0.03927,74.655,75.018
0.11781,74.719,75.077
0.19635,74.86,75.195
0.27489,74.985,75.23
0.35343,75.016,74.197
0.43197,75.063,74.28
0.51051,75.167,75.689
0.58905,75.271,75.907
0.66759,75.298,75.02
0.74613,75.149,74.949
0.82467,74.929,74.953
0.90321,74.763,74.676
0.98175,74.761,74.4
1.0603,74.896,74.919
1.1388,75.055,75.479
1.2174,75.162,74.927
1.2959,75.157,74.133
1.3744,75.045,75.051
1.453,74.893,76.181
1.5315,74.79,75.876
1.6101,74.815,74.461
1.6886,74.999,74.073
1.7671,75.219,74.513
1.8457,75.347,75.024
1.9242,75.262,75.419
2.0028,74.993,75.673
2.0813,74.749,75.56
2.1599,74.641,75.267
2.2384,74.741,74.91
2.3169,74.856,74.578
2.3955,74.915,74.304
2.474,74.964,74.5
2.5526,75.065,75.646
2.6311,75.251,75.849
2.7096,75.313,74.804
2.7882,75.166,74.092
2.8667,74.759,74.472
2.9452,74.47,75.174
3.0238,74.56,75.863
3.1023,74.951,75.779
3.1809,75.495,74.424
3.2594,75.743,73.995
3.3379,75.559,74.928
3.4165,75.104,75.66
3.495,74.593,74.882
3.5736,74.484,74.52
3.6521,74.717,75.24
3.7307,75.051,75.838
3.8092,75.233,75.446
3.8877,75.103,74.863
3.9663,74.859,74.619
4.0448,74.708,74.544
4.1234,74.832,74.454
4.2019,75.135,74.655
4.2804,75.327,75.187
4.359,75.29,75.601
4.4375,74.958,75.359
4.516,74.681,74.765
4.5946,74.669,74.411
4.6731,74.87,74.835
4.7517,75.169,75.931
4.8302,75.334,75.684
4.9087,75.369,74.659
4.9873,75.298,74.52
5.0658,75.141,74.899
5.1443,74.864,74.802
5.2229,74.596,74.768
5.3015,74.485,74.987
5.38,74.657,74.846
5.4585,75.003,74.763
5.537,75.257,75.295
5.6156,75.31,75.469
5.6942,75.095,75.165
5.7727,74.896,75.199
5.8512,74.898,75.205
5.9298,75.061,74.755
6.0083,75.294,74.545
6.0868,75.299,75.019
6.1654,75.088,75.165
6.2439,74.815,74.974


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_122.csv <==
x,qOut,qIn
0.03927,74.913,74.39
0.11781,75.079,74.32
0.19635,75.239,74.783
0.27489,75.327,75.129
0.35343,75.274,75.762
0.43197,75.092,75.632
0.51051,74.931,74.603
0.58905,74.872,74.305
0.66759,74.965,75.099
0.74613,75.074,75.332
0.82467,75.127,75.158
0.90321,75.131,75.369
0.98175,75.105,75.432
1.0603,75.043,74.648
1.1388,74.887,74.165
1.2174,74.692,74.291
1.2959,74.53,74.925
1.3744,74.627,75.512
1.453,74.932,75.526
1.5315,75.257,75.143
1.6101,75.4,75.446
1.6886,75.208,75.553
1.7671,74.911,74.827
1.8457,74.739,74.336
1.9242,74.89,74.509
2.0028,75.224,74.679
2.0813,75.417,74.915
2.1599,75.34,75.301
2.2384,74.915,75.563
2.3169,74.507,75.066
2.3955,74.396,74.534
2.474,74.588,74.847
2.5526,75.008,75.441
2.6311,75.366,75.202
2.7096,75.552,74.754
2.7882,75.536,74.752
2.8667,75.309,75.204
2.9452,74.962,75.16
3.0238,74.661,74.878
3.1023,74.518,74.856
3.1809,74.613,75.453
3.2594,74.86,75.557
3.3379,75.109,74.645
3.4165,75.261,73.835
3.495,75.232,74.589
3.5736,75.087,75.721
3.6521,74.969,76.041
3.7307,74.938,75.628
3.8092,75.026,74.478
3.8877,75.08,73.73
3.9663,75.041,74.421
4.0448,74.967,75.737
4.1234,74.927,75.434
4.2019,75.027,74.574
4.2804,75.158,74.734
4.359,75.198,75.334
4.4375,75.036,75.284
4.516,74.747,74.799
4.5946,74.587,74.937
4.6731,74.662,75.465
4.7517,75.03,74.82
4.8302,75.396,74.264
4.9087,75.469,74.864
4.9873,75.23,75.217
5.0658,74.724,74.597
5.1443,74.481,74.613
5.2229,74.64,75.21
5.3015,75.003,75.559
5.38,75.322,75.682
5.4585,75.297,75.202
5.537,75.103,74.44
5.6156,74.94,74.505
5.6942,74.988,75.493
5.7727,75.127,75.614
5.8512,75.154,74.766
5.9298,75.045,74.417
6.0083,74.819,75.264
6.0868,74.692,75.55
6.1654,74.69,75.111
6.2439,74.78,74.773


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_123.csv <==
x,qOut,qIn
0.03927,74.812,74.41
0.11781,75.112,75.034
0.19635,75.328,74.897
0.27489,75.367,75.07
0.35343,75.182,75.921
0.43197,74.97,75.551
0.51051,74.834,74.583
0.58905,74.796,74.597
0.66759,74.852,74.964
0.74613,74.974,74.653
0.82467,75.125,74.847
0.90321,75.231,75.15
0.98175,75.214,74.899
1.0603,75.008,75.082
1.1388,74.738,75.561
1.2174,74.555,75.379
1.2959,74.59,74.844
1.3744,74.839,74.963
1.453,75.16,75.039
1.5315,75.413,74.597
1.6101,75.469,73.923
1.6886,75.27,74.336
1.7671,74.963,75.474
1.8457,74.716,76.11
1.9242,74.68,75.476
2.0028,74.809,74.862
2.0813,74.961,74.788
2.1599,75.084,74.927
2.2384,75.146,75.04
2.3169,75.229,75.13
2.3955,75.289,75.149
2.474,75.256,75.086
2.5526,75.06,74.939
2.6311,74.725,74.679
2.7096,74.449,74.326
2.7882,74.369,74.302
2.8667,74.577,75.413
2.9452,74.965,76.128
3.0238,75.342,75.628
3.1023,75.561,74.77
3.1809,75.495,74.387
3.2594,75.186,74.637
3.3379,74.9,75.145
3.4165,74.797,75.541
3.495,74.989,75.545
3.5736,75.2,74.978
3.6521,75.185,74.451
3.7307,74.954,74.533
3.8092,74.576,74.915
3.8877,74.44,75.348
3.9663,74.625,75.417
4.0448,74.998,74.61
4.1234,75.393,74.476
4.2019,75.519,75.241
4.2804,75.332,75.459
4.359,74.996,75.264
4.4375,74.71,74.803
4.516,74.788,74.326
4.5946,75.077,74.516
4.6731,75.33,75.326
4.7517,75.299,76.092
4.8302,74.997,75.371
4.9087,74.745,74.116
4.9873,74.689,74.205
5.0658,74.909,75.336
5.1443,75.079,75.461
5.2229,75.08,75.037
5.3015,74.99,74.74
5.38,74.924,75.376
5.4585,74.997,75.753
5.537,75.051,74.983
5.6156,75.015,74.107
5.6942,74.842,74.82
5.7727,74.785,75.586
5.8512,74.933,75.1
5.9298,75.161,74.592
6.0083,75.308,75.219
6.0868,75.145,75.589
6.1654,74.864,75.161
6.2439,74.688,74.281


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_124.csv <==
x,qOut,qIn
0.03927,75.258,74.78
0.11781,75.194,74.838
0.19635,75.017,74.649
0.27489,74.837,74.527
0.35343,74.762,75.506
0.43197,74.828,75.916
0.51051,74.964,74.922
0.58905,75.108,74.119
0.66759,75.199,74.883
0.74613,75.223,75.685
0.82467,75.189,75.503
0.90321,75.12,74.843
0.98175,75.042,74.658
1.0603,74.964,74.966
1.1388,74.866,75.162
1.2174,74.767,75.041
1.2959,74.684,74.823
1.3744,74.718,74.833
1.453,74.871,75.218
1.5315,75.061,75.953
1.6101,75.192,75.705
1.6886,75.149,74.473
1.7671,75.017,73.9
1.8457,74.915,74.098
1.9242,74.953,74.947
2.0028,75.097,75.653
2.0813,75.19,75.34
2.1599,75.168,74.497
2.2384,74.993,75.074
2.3169,74.834,76.106
2.3955,74.801,75.66
2.474,74.899,74.53
2.5526,75.101,74.57
2.6311,75.31,74.838
2.7096,75.411,74.551
2.7882,75.326,74.682
2.8667,74.986,75.732
2.9452,74.561,75.892
3.0238,74.36,74.995
3.1023,74.46,74.055
3.1809,74.863,74.188
3.2594,75.204,75.094
3.3379,75.351,75.588
3.4165,75.349,75.62
3.495,75.278,75.345
3.5736,75.234,74.866
3.6521,75.103,74.544
3.7307,74.884,74.549
3.8092,74.6,75.227
3.8877,74.575,75.597
3.9663,74.851,75.139
4.0448,75.219,74.581
4.1234,75.439,74.601
4.2019,75.213,74.808
4.2804,74.784,74.948
4.359,74.476,75.23
4.4375,74.589,75.328
4.516,75.035,75.139
4.5946,75.425,75.21
4.6731,75.553,75.317
4.7517,75.265,74.54
4.8302,74.869,74.164
4.9087,74.697,74.852
4.9873,74.789,75.51
5.0658,75.105,75.274
5.1443,75.225,74.988
5.2229,75.076,74.891
5.3015,74.813,75.007
5.38,74.628,75.118
5.4585,74.744,74.645
5.537,75.027,74.516
5.6156,75.304,75.215
5.6942,75.413,75.293
5.7727,75.297,75.031
5.8512,75.046,75.26
5.9298,74.793,75.119
6.0083,74.664,75.017
6.0868,74.736,75.16
6.1654,74.933,74.978
6.2439,75.144,74.75


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_125.csv <==
x,qOut,qIn
0.03927,74.982,74.9
0.11781,75.024,74.724
0.19635,75.053,74.696
0.27489,75.005,74.812
0.35343,74.824,75.26
0.43197,74.672,75.567
0.51051,74.709,75.736
0.58905,74.911,75.753
0.66759,75.208,74.614
0.74613,75.359,73.471
0.82467,75.331,73.795
0.90321,75.197,75.17
0.98175,75.045,75.903
1.0603,74.952,75.477
1.1388,74.878,74.957
1.2174,74.806,74.766
1.2959,74.726,74.626
1.3744,74.712,74.759
1.453,74.838,75.318
1.5315,75.085,75.448
1.6101,75.422,75.046
1.6886,75.61,75.201
1.7671,75.42,75.384
1.8457,74.934,75.241
1.9242,74.303,75.03
2.0028,74.148,74.432
2.0813,74.512,74.016
2.1599,75.095,74.688
2.2384,75.565,75.542
2.3169,75.556,75.513
2.3955,75.203,75.085
2.474,74.799,74.517
2.5526,74.647,74.682
2.6311,74.846,75.28
2.7096,75.15,75.381
2.7882,75.388,75.168
2.8667,75.425,75.213
2.9452,75.322,74.933
3.0238,75.118,74.413
3.1023,74.866,74.525
3.1809,74.614,75.434
3.2594,74.525,75.429
3.3379,74.668,74.871
3.4165,74.944,74.93
3.495,75.228,74.826
3.5736,75.258,74.529
3.6521,75.082,74.945
3.7307,74.88,75.355
3.8092,74.843,75.387
3.8877,75.042,74.947
3.9663,75.231,74.389
4.0448,75.26,74.847
4.1234,75.014,75.668
4.2019,74.752,75.348
4.2804,74.705,74.746
4.359,74.859,74.687
4.4375,75.136,75.41
4.516,75.222,75.454
4.5946,75.1,74.677
4.6731,74.902,73.976
4.7517,74.78,75.116
4.8302,74.861,76.179
4.9087,75.016,75.321
4.9873,75.127,74.114
5.0658,75.089,74.721
5.1443,74.977,75.52
5.2229,74.928,75.347
5.3015,74.977,75.008
5.38,75.128,74.84
5.4585,75.223,74.534
5.537,75.192,74.468
5.6156,75.066,74.984
5.6942,74.896,75.367
5.7727,74.81,75.056
5.8512,74.834,75.063
5.9298,74.93,75.462
6.0083,75.051,75.255
6.0868,75.107,74.767
6.1654,75.082,74.762
6.2439,75.023,74.987


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_126.csv <==
x,qOut,qIn
0.03927,75.204,75.207
0.11781,75.273,75.265
0.19635,75.252,74.743
0.27489,75.14,74.73
0.35343,74.917,75.212
0.43197,74.65,75.368
0.51051,74.569,75.213
0.58905,74.741,74.882
0.66759,75.181,74.622
0.74613,75.526,74.867
0.82467,75.53,75.477
0.90321,75.252,75.403
0.98175,74.817,74.759
1.0603,74.677,74.708
1.1388,74.804,74.57
1.2174,75.006,74.581
1.2959,75.075,75.626
1.3744,74.998,75.717
1.453,74.957,74.648
1.5315,75.001,74.248
1.6101,75.135,74.863
1.6886,75.157,75.112
1.7671,75.071,75.055
1.8457,74.97,75.23
1.9242,74.955,75.69
2.0028,75.044,75.589
2.0813,75.088,74.779
2.1599,75.03,74.098
2.2384,74.835,74.68
2.3169,74.716,75.224
2.3955,74.787,75.21
2.474,74.976,75.175
2.5526,75.178,75.329
2.6311,75.136,75.167
2.7096,74.912,74.719
2.7882,74.698,74.448
2.8667,74.688,74.871
2.9452,74.966,75.474
3.0238,75.31,75.307
3.1023,75.52,74.498
3.1809,75.424,74.562
3.2594,75.063,74.964
3.3379,74.71,74.985
3.4165,74.553,75.377
3.495,74.727,75.621
3.5736,75.054,75.09
3.6521,75.298,74.827
3.7307,75.354,75.093
3.8092,75.152,75.215
3.8877,74.889,74.795
3.9663,74.764,74.664
4.0448,74.803,75.172
4.1234,74.985,74.945
4.2019,75.05,74.194
4.2804,74.95,74.391
4.359,74.796,75.103
4.4375,74.717,75.496
4.516,74.868,75.693
4.5946,75.136,75.757
4.6731,75.369,75.244
4.7517,75.42,74.15
4.8302,75.268,74.052
4.9087,75.069,74.912
4.9873,74.936,75.456
5.0658,74.955,74.981
5.1443,74.992,74.621
5.2229,74.921,74.897
5.3015,74.766,75.692
5.38,74.577,75.872
5.4585,74.577,74.782
5.537,74.805,73.773
5.6156,75.161,73.991
5.6942,75.525,75.583
5.7727,75.628,76.307
5.8512,75.382,75.553
5.9298,74.944,74.414
6.0083,74.517,74.794
6.0868,74.466,75.39
6.1654,74.694,74.847
6.2439,75.005,74.5


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_127.csv <==
x,qOut,qIn
0.03927,75.44,75.157
0.11781,75.281,74.633
0.19635,74.881,74.637
0.27489,74.504,75.036
0.35343,74.405,75.301
0.43197,74.664,75.391
0.51051,75.073,75.369
0.58905,75.437,75.1
0.66759,75.58,74.443
0.74613,75.401,74.349
0.82467,75.035,74.924
0.90321,74.704,75.199
0.98175,74.621,75.188
1.0603,74.812,75.605
1.1388,75.035,75.545
1.2174,75.146,74.701
1.2959,75.034,74.382
1.3744,74.882,75.005
1.453,74.875,75.307
1.5315,75.019,74.884
1.6101,75.279,74.493
1.6886,75.365,74.699
1.7671,75.184,75.102
1.8457,74.862,75.444
1.9242,74.567,75.133
2.0028,74.599,74.983
2.0813,74.883,75.248
2.1599,75.228,74.936
2.2384,75.436,74.225
2.3169,75.37,74.519
2.3955,75.133,75.469
2.474,74.88,76.11
2.5526,74.758,74.929
2.6311,74.787,74.443
2.7096,74.84,75.376
2.7882,74.869,75.368
2.8667,74.841,74.692
2.9452,74.898,75.085
3.0238,75.06,75.109
3.1023,75.23,74.532
3.1809,75.295,74.369
3.2594,75.111,75.086
3.3379,74.828,75.814
3.4165,74.638,75.615
3.495,74.709,74.124
3.5736,74.997,73.718
3.6521,75.277,74.971
3.7307,75.425,76.219
3.8092,75.341,75.735
3.8877,75.154,74.833
3.9663,75.002,74.658
4.0448,74.918,75.012
4.1234,74.904,75.269
4.2019,74.844,75.009
4.2804,74.792,74.396
4.359,74.812,74.021
4.4375,74.963,75.016
4.516,75.117,75.844
4.5946,75.097,75.517
4.6731,74.925,74.801
4.7517,74.669,74.819
4.8302,74.68,75.028
4.9087,74.969,74.911
4.9873,75.341,74.987
5.0658,75.577,75.386
5.1443,75.455,75.572
5.2229,75.122,75.223
5.3015,74.781,74.556
5.38,74.623,74.362
5.4585,74.623,74.505
5.537,74.697,74.75
5.6156,74.83,75.316
5.6942,75.023,75.823
5.7727,75.24,75.494
5.8512,75.304,74.943
5.9298,75.19,74.873
6.0083,74.904,74.594
6.0868,74.788,74.362
6.1654,74.947,74.96
6.2439,75.228,75.537


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_128.csv <==
x,qOut,qIn
0.03927,74.632,75.031
0.11781,74.767,74.74
0.19635,74.976,74.36
0.27489,75.139,74.897
0.35343,75.153,75.796
0.43197,75.171,75.524
0.51051,75.22,74.925
0.58905,75.22,74.827
0.66759,75.069,75.266
0.74613,74.791,75.107
0.82467,74.671,74.361
0.90321,74.795,74.117
0.98175,75.187,74.842
1.0603,75.425,75.042
1.1388,75.308,75.116
1.2174,74.967,75.536
1.2959,74.595,75.577
1.3744,74.591,75.181
1.453,74.861,74.8
1.5315,75.201,74.468
1.6101,75.408,74.808
1.6886,75.407,75.25
1.7671,75.257,75.184
1.8457,75.026,74.922
1.9242,74.779,74.712
2.0028,74.585,74.582
2.0813,74.512,74.902
2.1599,74.583,75.579
2.2384,74.803,75.605
2.3169,75.111,75.186
2.3955,75.376,74.942
2.474,75.493,74.714
2.5526,75.364,74.043
2.6311,75.055,74.28
2.7096,74.801,75.477
2.7882,74.719,75.907
2.8667,74.879,75.468
2.9452,75.034,75.074
3.0238,75.028,74.727
3.1023,74.911,74.833
3.1809,74.763,74.786
3.2594,74.846,74.644
3.3379,75.119,75.17
3.4165,75.395,75.691
3.495,75.476,74.985
3.5736,75.169,74.366
3.6521,74.709,74.634
3.7307,74.391,75.104
3.8092,74.474,75.03
3.8877,74.89,74.767
3.9663,75.325,74.956
4.0448,75.574,75.437
4.1234,75.474,75.143
4.2019,75.125,74.544
4.2804,74.8,74.781
4.359,74.664,75.635
4.4375,74.831,75.94
4.516,75.087,74.841
4.5946,75.217,73.869
4.6731,75.172,74.483
4.7517,74.94,75.755
4.8302,74.751,75.598
4.9087,74.723,74.916
4.9873,74.832,74.486
5.0658,75.019,74.081
5.1443,75.111,74.63
5.2229,75.096,75.804
5.3015,75.038,75.491
5.38,75.011,74.174
5.4585,75.094,74.624
5.537,75.193,75.76
5.6156,75.217,76
5.6942,75.081,75.133
5.7727,74.886,74.571
5.8512,74.815,74.352
5.9298,74.891,74.505
6.0083,75.095,75.551
6.0868,75.139,75.841
6.1654,74.976,75.028
6.2439,74.749,74.668


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_129.csv <==
x,qOut,qIn
0.03927,75.219,75.078
0.11781,75.336,75.001
0.19635,75.205,74.879
0.27489,74.975,74.553
0.35343,74.806,74.901
0.43197,74.91,75.257
0.51051,75.149,74.787
0.58905,75.312,74.399
0.66759,75.196,75.082
0.74613,74.791,75.898
0.82467,74.437,75.795
0.90321,74.357,74.81
0.98175,74.702,74.175
1.0603,75.216,74.438
1.1388,75.595,74.948
1.2174,75.693,75.284
1.2959,75.41,75.236
1.3744,74.985,74.937
1.453,74.699,74.766
1.5315,74.624,75.169
1.6101,74.764,75.392
1.6886,74.875,75.133
1.7671,74.962,74.978
1.8457,75.069,74.748
1.9242,75.237,74.425
2.0028,75.325,74.873
2.0813,75.185,75.84
2.1599,74.896,76.031
2.2384,74.584,74.494
2.3169,74.584,73.955
2.3955,74.823,74.962
2.474,75.106,75.618
2.5526,75.232,74.727
2.6311,75.175,74.334
2.7096,75.101,75.017
2.7882,75.069,75.591
2.8667,75.107,75.044
2.9452,75.038,74.494
3.0238,74.896,74.611
3.1023,74.807,75.078
3.1809,74.9,75.483
3.2594,75.158,75.429
3.3379,75.332,74.908
3.4165,75.306,74.531
3.495,75.005,75.431
3.5736,74.726,75.815
3.6521,74.67,74.933
3.7307,74.8,74.188
3.8092,75.024,74.286
3.8877,75.098,74.882
3.9663,75.04,75.404
4.0448,74.935,75.467
4.1234,74.87,74.958
4.2019,74.886,74.675
4.2804,74.951,75.06
4.359,75.04,75.169
4.4375,75.125,74.635
4.516,75.186,75.265
4.5946,75.204,76.083
4.6731,75.173,75.383
4.7517,75.09,74.672
4.8302,74.94,74.73
4.9087,74.763,74.323
4.9873,74.648,74.456
5.0658,74.681,75.194
5.1443,74.909,75.427
5.2229,75.164,75.351
5.3015,75.298,75.032
5.38,75.176,74.632
5.4585,74.924,74.755
5.537,74.808,75.191
5.6156,74.907,75.293
5.6942,75.237,75.33
5.7727,75.476,75.365
5.8512,75.424,74.78
5.9298,75.124,73.994
6.0083,74.665,74.059
6.0868,74.443,75.16
6.1654,74.553,76.059
6.2439,74.867,75.843


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_130.csv <==
x,qOut,qIn
0.03927,75.101,75.804
0.11781,75.265,75.519
0.19635,75.269,74.83
0.27489,75.11,74.527
0.35343,74.81,74.797
0.43197,74.645,74.732
0.51051,74.743,74.384
0.58905,75.016,74.699
0.66759,75.335,76.02
0.74613,75.371,76.011
0.82467,75.117,74.756
0.90321,74.775,74.238
0.98175,74.571,75.135
1.0603,74.723,75.484
1.1388,75.058,75.16
1.2174,75.368,74.47
1.2959,75.461,73.971
1.3744,75.259,74.558
1.453,74.898,75.567
1.5315,74.573,76.063
1.6101,74.465,75.489
1.6886,74.64,74.805
1.7671,74.954,74.809
1.8457,75.256,74.944
1.9242,75.405,74.915
2.0028,75.356,74.94
2.0813,75.197,74.597
2.1599,75.023,74.461
2.2384,74.917,75.317
2.3169,74.822,75.744
2.3955,74.695,75.289
2.474,74.606,74.818
2.5526,74.632,74.584
2.6311,74.91,74.642
2.7096,75.296,75.229
2.7882,75.589,75.856
2.8667,75.592,75.324
2.9452,75.262,74.456
3.0238,74.869,74.421
3.1023,74.614,74.755
3.1809,74.647,74.785
3.2594,74.788,74.814
3.3379,74.928,75.137
3.4165,75.051,75.48
3.495,75.165,75.098
3.5736,75.22,74.198
3.6521,75.135,74.265
3.7307,74.979,75.533
3.8092,74.845,76.145
3.8877,74.96,75.411
3.9663,75.187,74.633
4.0448,75.32,74.584
4.1234,75.155,75.197
4.2019,74.773,75.114
4.2804,74.528,74.738
4.359,74.554,74.811
4.4375,74.903,75.251
4.516,75.184,74.995
4.5946,75.2,74.77
4.6731,75.015,75.18
4.7517,74.741,74.953
4.8302,74.721,74.481
4.9087,74.955,74.993
4.9873,75.279,75.387
5.0658,75.51,74.514
5.1443,75.433,74.63
5.2229,75.149,75.784
5.3015,74.855,75.884
5.38,74.749,74.766
5.4585,74.866,74.292
5.537,75.015,74.439
5.6156,75.096,75.018
5.6942,75.037,75.552
5.7727,74.98,75.493
5.8512,74.969,75.083
5.9298,74.975,74.655
6.0083,74.948,74.778
6.0868,74.873,74.881
6.1654,74.847,74.651
6.2439,74.917,75.022


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_131.csv <==
x,qOut,qIn
0.03927,75.494,74.41
0.11781,75.416,74.326
0.19635,75.178,74.886
0.27489,74.861,75.357
0.35343,74.565,75.366
0.43197,74.521,75.008
0.51051,74.713,74.54
0.58905,74.988,74.594
0.66759,75.176,75.3
0.74613,75.15,75.42
0.82467,75.047,75.095
0.90321,74.99,75.34
0.98175,75.082,75.504
1.0603,75.186,74.642
1.1388,75.14,74.292
1.2174,74.969,74.647
1.2959,74.735,74.593
1.3744,74.716,75.041
1.453,74.887,75.93
1.5315,75.09,75.717
1.6101,75.155,74.591
1.6886,74.998,74.442
1.7671,74.829,74.656
1.8457,74.801,74.533
1.9242,75.029,74.976
2.0028,75.339,75.871
2.0813,75.477,75.933
2.1599,75.361,75.108
2.2384,74.954,74.255
2.3169,74.576,74.431
2.3955,74.473,75.013
2.474,74.654,75.499
2.5526,75.064,75.418
2.6311,75.4,74.74
2.7096,75.456,74.483
2.7882,75.226,75.073
2.8667,74.744,75.606
2.9452,74.436,75.385
3.0238,74.516,74.657
3.1023,74.88,74.114
3.1809,75.364,74.778
3.2594,75.561,75.259
3.3379,75.396,75.247
3.4165,75.036,75.345
3.495,74.692,74.919
3.5736,74.691,74.462
3.6521,74.912,74.952
3.7307,75.153,75.712
3.8092,75.211,75.438
3.8877,75.107,74.561
3.9663,75.021,74.256
4.0448,75.002,75.001
4.1234,75.06,75.46
4.2019,74.983,74.659
4.2804,74.812,74.292
4.359,74.692,75.276
4.4375,74.77,76.08
4.516,75.022,74.972
4.5946,75.211,73.982
4.6731,75.248,74.349
4.7517,75.081,75.231
4.8302,74.975,75.197
4.9087,75.011,74.91
4.9873,75.102,74.999
5.0658,75.127,75.603
5.1443,74.963,75.689
5.2229,74.778,75.36
5.3015,74.704,75.058
5.38,74.837,74.579
5.4585,75.051,74.252
5.537,75.193,74.575
5.6156,75.206,75.013
5.6942,75.06,75.163
5.7727,74.849,75.21
5.8512,74.692,75.071
5.9298,74.66,74.835
6.0083,74.8,74.808
6.0868,75.032,75.254
6.1654,75.262,75.633
6.2439,75.431,75.28


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_132.csv <==
x,qOut,qIn
0.03927,75.253,74.65
0.11781,74.863,74.663
0.19635,74.633,75.619
0.27489,74.616,75.275
0.35343,74.799,74.114
0.43197,74.972,74.595
0.51051,75.111,75.351
0.58905,75.203,75.457
0.66759,75.24,75.146
0.74613,75.091,75.033
0.82467,74.8,75.13
0.90321,74.556,75.116
0.98175,74.552,74.85
1.0603,74.878,74.942
1.1388,75.272,74.98
1.2174,75.518,74.747
1.2959,75.431,74.894
1.3744,75.108,75.263
1.453,74.806,75.294
1.5315,74.662,74.838
1.6101,74.759,74.157
1.6886,74.942,74.529
1.7671,75.115,75.636
1.8457,75.233,76.027
1.9242,75.264,74.955
2.0028,75.198,74.274
2.0813,75.068,74.398
2.1599,74.935,74.934
2.2384,74.861,75.56
2.3169,74.875,75.71
2.3955,74.94,75.517
2.474,75.008,75.116
2.5526,75.033,74.21
2.6311,74.963,74.061
2.7096,74.843,74.913
2.7882,74.766,75.546
2.8667,74.822,75.185
2.9452,75.041,74.617
3.0238,75.226,74.481
3.1023,75.241,74.992
3.1809,74.975,75.575
3.2594,74.687,75.363
3.3379,74.684,75.043
3.4165,74.959,75.149
3.495,75.435,75.594
3.5736,75.606,75.142
3.6521,75.344,74.25
3.7307,74.87,74.252
3.8092,74.47,74.921
3.8877,74.543,75.285
3.9663,74.852,75.194
4.0448,75.124,74.691
4.1234,75.114,74.993
4.2019,74.928,75.404
4.2804,74.834,75.118
4.359,74.917,75.028
4.4375,75.202,75.252
4.516,75.432,75.136
4.5946,75.458,74.903
4.6731,75.288,74.446
4.7517,74.961,74.083
4.8302,74.702,74.938
4.9087,74.62,76.113
4.9873,74.697,76.073
5.0658,74.887,74.945
5.1443,75.033,74.482
5.2229,75.084,74.58
5.3015,75.069,75.055
5.38,75.029,75.185
5.4585,75.089,74.567
5.537,75.198,74.366
5.6156,75.247,75.188
5.6942,75.119,75.75
5.7727,74.807,75.241
5.8512,74.558,74.916
5.9298,74.529,74.704
6.0083,74.826,73.957
6.0868,75.243,74.374
6.1654,75.524,75.785
6.2439,75.553,76.062


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_133.csv <==
x,qOut,qIn
0.03927,75.512,74.572
0.11781,75.284,75.145
0.19635,74.927,75.542
0.27489,74.685,74.734
0.35343,74.776,74.108
0.43197,75.01,75.235
0.51051,75.118,75.987
0.58905,75.082,75.158
0.66759,74.942,74.677
0.74613,74.987,75.147
0.82467,75.143,74.869
0.90321,75.262,74.737
0.98175,75.191,75.297
1.0603,74.998,75.222
1.1388,74.882,74.852
1.2174,74.879,74.811
1.2959,74.979,74.753
1.3744,74.974,74.703
1.453,74.896,74.965
1.5315,74.847,75.305
1.6101,74.925,75.436
1.6886,75.1,75.068
1.7671,75.206,74.662
1.8457,75.187,74.829
1.9242,75.011,75.322
2.0028,74.874,75.211
2.0813,74.879,74.738
2.1599,74.984,74.696
2.2384,75.114,74.922
2.3169,75.08,75.012
2.3955,74.926,75.319
2.474,74.776,75.331
2.5526,74.758,74.682
2.6311,74.911,74.387
2.7096,75.098,74.815
2.7882,75.216,75.346
2.8667,75.183,75.398
2.9452,75.072,75.542
3.0238,74.984,75.542
3.1023,74.949,74.737
3.1809,74.972,74.02
3.2594,74.966,74.343
3.3379,74.942,74.802
3.4165,74.941,75.426
3.495,75.004,75.952
3.5736,75.095,75.441
3.6521,75.09,74.61
3.7307,74.977,74.269
3.8092,74.77,74.608
3.8877,74.725,74.93
3.9663,74.932,75.068
4.0448,75.26,75.266
4.1234,75.545,75.557
4.2019,75.426,75.589
4.2804,74.966,75.472
4.359,74.474,74.925
4.4375,74.279,74.169
4.516,74.589,74.575
4.5946,75.102,75.327
4.6731,75.519,75.173
4.7517,75.572,74.355
4.8302,75.209,74.222
4.9087,74.733,74.726
4.9873,74.428,75.564
5.0658,74.531,76.277
5.1443,74.905,75.656
5.2229,75.291,74.27
5.3015,75.545,73.891
5.38,75.564,75.186
5.4585,75.381,75.818
5.537,75.101,75.171
5.6156,74.843,74.387
5.6942,74.718,74.464
5.7727,74.71,75.267
5.8512,74.708,75.852
5.9298,74.692,75.161
6.0083,74.658,74.668
6.0868,74.789,75.231
6.1654,75.082,75.26
6.2439,75.381,74.791


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_134.csv <==
x,qOut,qIn
0.03927,74.729,75.3
0.11781,74.637,74.584
0.19635,74.712,74.38
0.27489,74.918,74.739
0.35343,75.204,75.689
0.43197,75.444,75.607
0.51051,75.488,74.898
0.58905,75.3,75.183
0.66759,74.872,75.522
0.74613,74.476,74.479
0.82467,74.34,73.76
0.90321,74.484,74.591
0.98175,74.866,76.032
1.0603,75.241,75.38
1.1388,75.431,74.208
1.2174,75.381,74.548
1.2959,75.062,75.402
1.3744,74.747,75.177
1.453,74.689,75.212
1.5315,74.891,75.27
1.6101,75.292,75.096
1.6886,75.523,75.016
1.7671,75.43,74.66
1.8457,75.102,74.187
1.9242,74.676,74.458
2.0028,74.528,75.376
2.0813,74.666,75.862
2.1599,74.93,75.492
2.2384,75.137,74.741
2.3169,75.124,74.737
2.3955,75.004,75.129
2.474,74.918,75.095
2.5526,74.995,75.079
2.6311,75.208,75.348
2.7096,75.341,74.964
2.7882,75.281,74.271
2.8667,74.945,74.657
2.9452,74.584,75.455
3.0238,74.458,75.628
3.1023,74.599,75.448
3.1809,74.974,74.522
3.2594,75.297,73.888
3.3379,75.423,74.556
3.4165,75.351,75.602
3.495,75.105,75.587
3.5736,74.933,74.92
3.6521,74.927,74.467
3.7307,75.012,74.696
3.8092,75.077,75.618
3.8877,74.956,75.783
3.9663,74.807,75.038
4.0448,74.774,74.437
4.1234,74.977,74.655
4.2019,75.22,75.094
4.2804,75.245,75.371
4.359,75.049,75.204
4.4375,74.69,74.703
4.516,74.589,74.581
4.5946,74.775,74.914
4.6731,75.063,75.281
4.7517,75.239,75.083
4.8302,75.162,75.062
4.9087,75.032,75.284
4.9873,74.982,75.161
5.0658,75.113,75.071
5.1443,75.206,74.84
5.2229,75.133,74.314
5.3015,74.971,74.465
5.38,74.833,75.553
5.4585,74.906,75.701
5.537,75.035,75.049
5.6156,75.09,75.081
5.6942,74.956,75.476
5.7727,74.818,74.909
5.8512,74.847,74.255
5.9298,75.018,74.133
6.0083,75.258,74.612
6.0868,75.327,75.056
6.1654,75.198,75.385
6.2439,74.964,75.681


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_135.csv <==
x,qOut,qIn
0.03927,74.806,75.469
0.11781,74.731,74.646
0.19635,74.753,74.358
0.27489,74.862,74.683
0.35343,75.035,75.237
0.43197,75.231,75.503
0.51051,75.327,75.303
0.58905,75.254,74.621
0.66759,74.956,74.25
0.74613,74.622,74.961
0.82467,74.5,75.798
0.90321,74.637,75.678
0.98175,75.019,74.858
1.0603,75.359,74.709
1.1388,75.479,74.756
1.2174,75.364,74.428
1.2959,75.035,74.587
1.3744,74.775,75.444
1.453,74.741,75.538
1.5315,74.887,74.799
1.6101,75.122,74.915
1.6886,75.164,75.365
1.7671,75.017,75.096
1.8457,74.842,75.016
1.9242,74.81,74.897
2.0028,75.043,74.461
2.0813,75.296,74.637
2.1599,75.369,75.06
2.2384,75.087,75.333
2.3169,74.679,75.804
2.3955,74.493,75.811
2.474,74.59,74.622
2.5526,74.949,73.61
2.6311,75.194,74.624
2.7096,75.244,75.988
2.7882,75.172,76.038
2.8667,75.078,74.508
2.9452,75.053,74.39
3.0238,75.004,75.368
3.1023,74.901,75.377
3.1809,74.733,74.262
3.2594,74.697,74.145
3.3379,74.884,74.829
3.4165,75.188,75.539
3.495,75.475,75.821
3.5736,75.422,75.501
3.6521,75.073,74.807
3.7307,74.688,74.481
3.8092,74.549,75.181
3.8877,74.83,75.402
3.9663,75.23,74.981
4.0448,75.487,74.821
4.1234,75.373,74.779
4.2019,74.993,74.532
4.2804,74.642,74.597
4.359,74.479,75.114
4.4375,74.6,75.139
4.516,74.836,74.907
4.5946,75.095,75.107
4.6731,75.311,75.185
4.7517,75.425,75.335
4.8302,75.342,75.348
4.9087,75.133,75.041
4.9873,74.938,74.994
5.0658,74.901,74.832
5.1443,74.994,74.66
5.2229,75.016,74.871
5.3015,74.921,75.045
5.38,74.707,74.67
5.4585,74.649,74.658
5.537,74.779,75.468
5.6156,74.987,76.09
5.6942,75.143,74.955
5.7727,75.167,74.067
5.8512,75.156,74.567
5.9298,75.161,74.966
6.0083,75.214,74.811
6.0868,75.214,74.993
6.1654,75.118,75.305
6.2439,74.965,75.701


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_136.csv <==
x,qOut,qIn
0.03927,74.844,74.694
0.11781,74.381,74.304
0.19635,74.26,74.998
0.27489,74.478,75.166
0.35343,74.951,74.592
0.43197,75.322,75.065
0.51051,75.46,75.512
0.58905,75.386,75.134
0.66759,75.144,74.708
0.74613,74.969,75.079
0.82467,74.973,75.277
0.90321,75.106,74.836
0.98175,75.285,74.627
1.0603,75.282,75.131
1.1388,75.096,75.371
1.2174,74.846,75.004
1.2959,74.668,74.61
1.3744,74.683,74.941
1.453,74.808,75.322
1.5315,74.959,75.241
1.6101,75.06,74.944
1.6886,75.113,74.775
1.7671,75.122,74.658
1.8457,75.091,74.723
1.9242,75.021,75.5
2.0028,74.949,75.985
2.0813,74.919,75.352
2.1599,74.932,74.498
2.2384,74.979,74.206
2.3169,75.001,74.311
2.3955,74.995,74.86
2.474,74.989,75.707
2.5526,75.008,76.451
2.6311,75.057,75.439
2.7096,75.062,73.624
2.7882,74.999,73.742
2.8667,74.852,75.58
2.9452,74.773,75.879
3.0238,74.885,75.071
3.1023,75.128,74.216
3.1809,75.409,74.801
3.2594,75.37,75.798
3.3379,74.996,75.55
3.4165,74.559,74.532
3.495,74.364,74.583
3.5736,74.692,75.224
3.6521,75.217,75.264
3.7307,75.596,74.846
3.8092,75.516,74.66
3.8877,75.043,74.857
3.9663,74.638,75.016
4.0448,74.534,75.287
4.1234,74.871,75.268
4.2019,75.199,75.087
4.2804,75.277,75.113
4.359,75.159,75.028
4.4375,74.959,74.711
4.516,74.949,74.757
4.5946,75.036,74.958
4.6731,75.096,74.745
4.7517,75.017,74.703
4.8302,74.891,75.473
4.9087,74.835,75.923
4.9873,74.855,75.485
5.0658,74.924,74.925
5.1443,74.976,74.736
5.2229,75.055,74.358
5.3015,75.154,74.186
5.38,75.255,74.499
5.4585,75.228,75.108
5.537,75.072,75.695
5.6156,74.871,75.615
5.6942,74.721,75.076
5.7727,74.693,74.854
5.8512,74.769,74.778
5.9298,74.933,75.141
6.0083,75.168,75.584
6.0868,75.425,75.192
6.1654,75.511,74.876
6.2439,75.337,75.125


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_137.csv <==
x,qOut,qIn
0.03927,74.895,76.217
0.11781,74.924,76.191
0.19635,75.025,74.717
0.27489,75.181,74.14
0.35343,75.357,74.675
0.43197,75.334,74.688
0.51051,75.111,74.857
0.58905,74.851,75.541
0.66759,74.742,75.634
0.74613,74.898,74.991
0.82467,75.054,74.741
0.90321,75.054,75.011
0.98175,74.778,74.969
1.0603,74.573,74.77
1.1388,74.695,75.213
1.2174,75.05,75.678
1.2959,75.478,75.277
1.3744,75.485,74.497
1.453,75.098,74.044
1.5315,74.633,74.4
1.6101,74.439,75.075
1.6886,74.737,75.476
1.7671,75.187,75.581
1.8457,75.508,75.009
1.9242,75.459,74.792
2.0028,75.15,75.44
2.0813,74.874,75.303
2.1599,74.786,74.265
2.2384,74.981,74.18
2.3169,75.232,75.026
2.3955,75.316,75.607
2.474,75.178,75.926
2.5526,74.803,75.111
2.6311,74.493,74.381
2.7096,74.456,74.913
2.7882,74.676,75.369
2.8667,75.076,74.555
2.9452,75.376,74.085
3.0238,75.458,74.717
3.1023,75.333,75.594
3.1809,75.044,75.695
3.2594,74.769,75.199
3.3379,74.617,74.833
3.4165,74.625,75.018
3.495,74.799,75.054
3.5736,75.085,74.623
3.6521,75.358,74.647
3.7307,75.493,75.107
3.8092,75.372,75.141
3.8877,75.025,74.74
3.9663,74.689,74.652
4.0448,74.518,75
4.1234,74.618,75.395
4.2019,74.838,75.285
4.2804,75.073,75.041
4.359,75.266,74.856
4.4375,75.376,74.989
4.516,75.331,75.368
4.5946,75.138,75.233
4.6731,74.908,74.845
4.7517,74.763,74.986
4.8302,74.799,74.937
4.9087,74.894,74.565
4.9873,74.962,74.716
5.0658,74.929,75.432
5.1443,74.903,75.076
5.2229,74.953,74.33
5.3015,75.055,74.69
5.38,75.16,75.86
5.4585,75.17,75.884
5.537,75.12,75.143
5.6156,75.065,74.442
5.6942,75.061,74.551
5.7727,75.088,74.904
5.8512,75.073,75.136
5.9298,75.002,75.416
6.0083,74.877,75.126
6.0868,74.808,74.406
6.1654,74.813,74.04
6.2439,74.859,74.589


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_138.csv <==
x,qOut,qIn
0.03927,74.797,75.594
0.11781,75.052,74.249
0.19635,75.273,74.108
0.27489,75.28,74.831
0.35343,74.93,75.44
0.43197,74.577,75.607
0.51051,74.531,75.101
0.58905,74.757,74.439
0.66759,75.144,74.759
0.74613,75.265,75.24
0.82467,75.129,75.198
0.90321,74.929,74.939
0.98175,74.872,74.859
1.0603,75.078,75.174
1.1388,75.292,75.423
1.2174,75.338,75.193
1.2959,75.071,74.199
1.3744,74.749,73.699
1.453,74.66,74.478
1.5315,74.815,75.873
1.6101,75.154,76.186
1.6886,75.292,75.391
1.7671,75.168,74.929
1.8457,74.928,75.087
1.9242,74.747,74.771
2.0028,74.826,74.31
2.0813,75.044,74.445
2.1599,75.246,74.824
2.2384,75.288,75.411
2.3169,75.111,75.627
2.3955,74.796,75.349
2.474,74.494,75.051
2.5526,74.35,74.836
2.6311,74.517,74.849
2.7096,74.94,75.061
2.7882,75.435,75.09
2.8667,75.814,74.935
2.9452,75.765,74.847
3.0238,75.311,74.809
3.1023,74.738,74.81
3.1809,74.368,74.835
3.2594,74.461,75.103
3.3379,74.789,75.348
3.4165,75.145,75.167
3.495,75.35,74.629
3.5736,75.395,74.794
3.6521,75.301,75.381
3.7307,75.13,75.23
3.8092,74.948,74.552
3.8877,74.887,75.014
3.9663,74.924,75.678
4.0448,74.977,75.332
4.1234,74.953,74.341
4.2019,74.854,74.422
4.2804,74.806,75.207
4.359,74.852,75.392
4.4375,75.008,74.742
4.516,75.125,74.687
4.5946,75.134,74.798
4.6731,75.062,74.996
4.7517,74.953,75.679
4.8302,74.92,75.663
4.9087,74.97,74.921
4.9873,75.062,74.674
5.0658,75.144,74.557
5.1443,75.143,74.644
5.2229,75.062,75.476
5.3015,74.947,75.86
5.38,74.85,75.263
5.4585,74.834,74.367
5.537,74.862,73.918
5.6156,74.894,74.638
5.6942,74.89,75.665
5.7727,74.908,75.3
5.8512,75.015,74.624
5.9298,75.173,74.925
6.0083,75.325,75.147
6.0868,75.26,74.552
6.1654,75.028,74.935
6.2439,74.81,76.036


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_139.csv <==
x,qOut,qIn
0.03927,74.813,74.819
0.11781,74.552,74.385
0.19635,74.619,74.148
0.27489,74.897,74.344
0.35343,75.214,75.366
0.43197,75.235,75.62
0.51051,75.008,74.894
0.58905,74.727,74.464
0.66759,74.594,75.054
0.74613,74.706,75.733
0.82467,74.936,75.785
0.90321,75.192,75.056
0.98175,75.4,74.099
1.0603,75.558,74.146
1.1388,75.537,74.932
1.2174,75.296,75.55
1.2959,74.814,75.221
1.3744,74.444,74.984
1.453,74.427,75.267
1.5315,74.686,75.413
1.6101,75.068,74.549
1.6886,75.215,74.016
1.7671,75.185,74.799
1.8457,75.12,75.91
1.9242,75.168,75.543
2.0028,75.255,74.54
2.0813,75.161,74.312
2.1599,74.901,74.74
2.2384,74.545,75.647
2.3169,74.515,75.543
2.3955,74.82,74.578
2.474,75.234,74.541
2.5526,75.509,75.295
2.6311,75.395,75.145
2.7096,75.053,74.933
2.7882,74.726,75.203
2.8667,74.645,75.164
2.9452,74.835,74.808
3.0238,75.073,74.651
3.1023,75.212,74.674
3.1809,75.132,75.404
3.2594,74.946,75.589
3.3379,74.836,74.855
3.4165,74.858,74.58
3.495,75.029,74.905
3.5736,75.138,74.72
3.6521,75.111,74.84
3.7307,75.02,75.5
3.8092,74.956,75.58
3.8877,75.039,74.84
3.9663,75.133,74.466
4.0448,75.139,74.842
4.1234,74.974,75.064
4.2019,74.819,74.781
4.2804,74.828,74.961
4.359,74.968,75.424
4.4375,75.162,75.438
4.516,75.16,74.98
4.5946,74.991,74.484
4.6731,74.801,74.488
4.7517,74.743,75.114
4.8302,74.911,75.261
4.9087,75.148,75.287
4.9873,75.301,75.611
5.0658,75.235,75.241
5.1443,74.988,74.283
5.2229,74.769,74.015
5.3015,74.702,74.91
5.38,74.869,75.477
5.4585,75.115,75.136
5.537,75.269,75.094
5.6156,75.264,74.781
5.6942,75.06,74.307
5.7727,74.81,74.756
5.8512,74.693,75.325
5.9298,74.77,75.153
6.0083,75.059,74.632
6.0868,75.346,75.367
6.1654,75.413,76.259
6.2439,75.23,75.877


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_140.csv <==
x,qOut,qIn
0.03927,75.027,75.595
0.11781,74.915,74.988
0.19635,74.829,74.296
0.27489,74.788,74.409
0.35343,74.805,75.349
0.43197,74.908,75.478
0.51051,75.052,74.818
0.58905,75.167,74.447
0.66759,75.185,74.735
0.74613,75.081,75.064
0.82467,74.949,75.408
0.90321,74.88,75.771
0.98175,74.949,75.378
1.0603,75.122,74.235
1.1388,75.261,73.667
1.2174,75.281,74.33
1.2959,75.111,76.18
1.3744,74.884,76.63
1.453,74.772,75.339
1.5315,74.799,74.089
1.6101,74.947,74.282
1.6886,74.982,74.909
1.7671,74.907,75.064
1.8457,74.846,74.66
1.9242,74.935,74.678
2.0028,75.201,75.644
2.0813,75.346,76.147
2.1599,75.225,75.397
2.2384,74.739,74.308
2.3169,74.366,74.561
2.3955,74.464,75.18
2.474,74.933,75.177
2.5526,75.584,74.658
2.6311,75.799,74.535
2.7096,75.459,74.754
2.7882,74.847,74.99
2.8667,74.329,74.729
2.9452,74.383,75.093
3.0238,74.772,75.713
3.1023,75.206,75.45
3.1809,75.424,75.287
3.2594,75.437,75.259
3.3379,75.326,74.646
3.4165,75.147,74.506
3.495,74.945,75.021
3.5736,74.8,75.121
3.6521,74.76,74.965
3.7307,74.787,74.982
3.8092,74.818,75.036
3.8877,74.77,75.117
3.9663,74.744,75.311
4.0448,74.819,75.023
4.1234,75.052,74.171
4.2019,75.32,74.48
4.2804,75.46,75.685
4.359,75.422,75.705
4.4375,75.189,74.486
4.516,74.93,74.777
4.5946,74.777,75.263
4.6731,74.76,74.781
4.7517,74.874,74.839
4.8302,75.011,75.454
4.9087,75.115,75.307
4.9873,75.159,74.875
5.0658,75.127,74.989
5.1443,75.024,75.258
5.2229,74.897,75.05
5.3015,74.809,74.611
5.38,74.817,74.638
5.4585,74.944,75.011
5.537,75.088,75.078
5.6156,75.158,74.968
5.6942,75.072,75.236
5.7727,74.907,75.336
5.8512,74.821,74.923
5.9298,74.863,74.762
6.0083,75.041,75.01
6.0868,75.183,74.947
6.1654,75.214,75.051
6.2439,75.151,75.441


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_141.csv <==
x,qOut,qIn
0.03927,74.608,75.008
0.11781,74.733,75.185
0.19635,74.988,75.475
0.27489,75.186,75.415
0.35343,75.167,74.421
0.43197,75.076,74
0.51051,75.045,74.728
0.58905,75.059,75.669
0.66759,75.068,75.157
0.74613,74.928,74.572
0.82467,74.762,75.164
0.90321,74.699,75.519
0.98175,74.845,74.419
1.0603,75.076,74.392
1.1388,75.226,75.54
1.2174,75.263,75.905
1.2959,75.19,75.246
1.3744,75.125,74.826
1.453,75.027,74.513
1.5315,74.888,74.578
1.6101,74.701,74.924
1.6886,74.656,74.683
1.7671,74.82,74.591
1.8457,75.08,75.341
1.9242,75.289,75.631
2.0028,75.22,75.121
2.0813,74.995,75.01
2.1599,74.807,75.089
2.2384,74.837,74.66
2.3169,75.077,74.583
2.3955,75.307,75.124
2.474,75.383,75.529
2.5526,75.195,75.289
2.6311,74.861,74.549
2.7096,74.595,74.361
2.7882,74.508,75.212
2.8667,74.662,75.3
2.9452,74.916,74.475
3.0238,75.155,74.37
3.1023,75.314,74.988
3.1809,75.343,75.869
3.2594,75.226,75.884
3.3379,75.03,75.233
3.4165,74.86,74.508
3.495,74.818,74.146
3.5736,74.937,74.704
3.6521,75.086,75.482
3.7307,75.165,75.399
3.8092,75.085,75.203
3.8877,74.927,75.362
3.9663,74.8,74.936
4.0448,74.746,74.483
4.1234,74.775,74.849
4.2019,74.854,75.445
4.2804,75.016,75.499
4.359,75.225,74.888
4.4375,75.432,74.278
4.516,75.396,74.295
4.5946,75.095,74.536
4.6731,74.732,74.948
4.7517,74.547,75.728
4.8302,74.775,75.934
4.9087,75.157,75.395
4.9873,75.431,74.789
5.0658,75.361,74.428
5.1443,75.054,74.446
5.2229,74.838,75.034
5.3015,74.828,75.644
5.38,75.072,75.175
5.4585,75.19,74.529
5.537,75.015,74.625
5.6156,74.674,75.339
5.6942,74.348,75.837
5.7727,74.409,75.093
5.8512,74.792,74.218
5.9298,75.277,74.155
6.0083,75.636,75.214
6.0868,75.613,75.607
6.1654,75.268,75.02
6.2439,74.845,74.758


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_142.csv <==
x,qOut,qIn
0.03927,75.677,75.585
0.11781,75.616,75.175
0.19635,75.076,74.512
0.27489,74.449,74.899
0.35343,74.172,75.18
0.43197,74.507,74.922
0.51051,75.043,75.125
0.58905,75.453,75.224
0.66759,75.466,74.87
0.74613,75.205,74.576
0.82467,74.945,74.682
0.90321,74.822,75.114
0.98175,74.924,75.488
1.0603,75.05,75.189
1.1388,75.086,74.489
1.2174,75.044,74.422
1.2959,74.959,75.632
1.3744,74.941,76.107
1.453,74.979,75.173
1.5315,75.04,74.372
1.6101,75.087,75.243
1.6886,75.087,75.474
1.7671,75.031,74.464
1.8457,74.942,73.876
1.9242,74.846,74.292
2.0028,74.841,75.048
2.0813,74.923,75.862
2.1599,75.023,75.933
2.2384,75.061,74.803
2.3169,74.993,74.526
2.3955,74.945,75.145
2.474,74.996,75.348
2.5526,75.199,74.844
2.6311,75.396,74.694
2.7096,75.4,75.045
2.7882,75.189,75.284
2.8667,74.777,75.193
2.9452,74.453,74.945
3.0238,74.371,74.558
3.1023,74.52,74.618
3.1809,74.846,75.163
3.2594,75.195,75.378
3.3379,75.438,75.234
3.4165,75.497,74.934
3.495,75.308,74.714
3.5736,75.013,74.78
3.6521,74.832,75.096
3.7307,74.825,75.303
3.8092,74.997,75.217
3.8877,75.119,74.96
3.9663,75.118,74.58
4.0448,75.03,74.34
4.1234,74.907,75.082
4.2019,74.836,75.687
4.2804,74.846,75.302
4.359,74.929,74.796
4.4375,75.07,74.671
4.516,75.156,75.193
4.5946,75.117,75.848
4.6731,75.001,75.439
4.7517,74.879,74.532
4.8302,74.923,74.348
4.9087,75.051,74.324
4.9873,75.131,74.781
5.0658,75.032,76.173
5.1443,74.821,76.222
5.2229,74.715,74.959
5.3015,74.776,74.34
5.38,75.014,74.338
5.4585,75.182,74.139
5.537,75.217,74.547
5.6156,75.182,75.489
5.6942,75.164,75.986
5.7727,75.207,75.164
5.8512,75.145,74.263
5.9298,74.942,74.696
6.0083,74.593,75.628
6.0868,74.472,75.222
6.1654,74.736,74.471
6.2439,75.211,74.644


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_143.csv <==
x,qOut,qIn
0.03927,75.402,75.014
0.11781,75.56,74.324
0.19635,75.42,74.82
0.27489,75.155,74.958
0.35343,74.956,74.279
0.43197,75.023,74.515
0.51051,75.169,75.363
0.58905,75.199,75.837
0.66759,74.935,75.248
0.74613,74.519,74.627
0.82467,74.298,74.646
0.90321,74.398,74.946
0.98175,74.859,75.271
1.0603,75.377,75.202
1.1388,75.69,74.696
1.2174,75.681,74.774
1.2959,75.269,75.821
1.3744,74.728,75.637
1.453,74.419,74.373
1.5315,74.438,74.07
1.6101,74.792,75.348
1.6886,75.137,75.467
1.7671,75.318,74.779
1.8457,75.319,74.503
1.9242,75.147,74.983
2.0028,74.943,75.55
2.0813,74.824,75.625
2.1599,74.826,74.838
2.2384,74.96,74.503
2.3169,75.11,74.964
2.3955,75.194,74.928
2.474,75.195,74.959
2.5526,75.107,75.221
2.6311,74.988,74.972
2.7096,74.884,74.825
2.7882,74.827,75.079
2.8667,74.839,75.441
2.9452,74.91,75.301
3.0238,75.006,74.669
3.1023,75.099,74.201
3.1809,75.16,74.841
3.2594,75.169,75.779
3.3379,75.099,75.675
3.4165,74.977,74.496
3.495,74.834,74.151
3.5736,74.791,74.994
3.6521,74.867,75.429
3.7307,75.001,75.326
3.8092,75.113,75.443
3.8877,75.139,75.151
3.9663,75.118,74.47
4.0448,75.071,74.639
4.1234,75.011,75.575
4.2019,74.911,75.534
4.2804,74.844,74.752
4.359,74.862,74.221
4.4375,75,74.806
4.516,75.099,75.316
4.5946,75.039,75.386
4.6731,74.887,75.334
4.7517,74.747,74.823
4.8302,74.863,74.353
4.9087,75.117,74.367
4.9873,75.322,74.602
5.0658,75.293,75.557
5.1443,75.081,75.992
5.2229,74.93,75.28
5.3015,74.911,74.745
5.38,75.04,75.122
5.4585,75.037,75.141
5.537,74.912,74.925
5.6156,74.81,75.217
5.6942,74.886,75.43
5.7727,75.123,74.791
5.8512,75.229,74.281
5.9298,75.102,74.21
6.0083,74.698,74.384
6.0868,74.454,75.047
6.1654,74.576,75.93
6.2439,74.951,76.196


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_144.csv <==
x,qOut,qIn
0.03927,74.837,74.541
0.11781,75.049,74.777
0.19635,75.116,75.304
0.27489,75.057,75.505
0.35343,74.928,75.004
0.43197,74.928,74.941
0.51051,75.04,75.181
0.58905,75.181,75.051
0.66759,75.256,75.176
0.74613,75.21,75.042
0.82467,75.088,74.471
0.90321,74.949,74.731
0.98175,74.843,75.099
1.0603,74.787,75.028
1.1388,74.773,75.451
1.2174,74.801,75.495
1.2959,74.866,74.627
1.3744,74.979,74.099
1.453,75.111,74.335
1.5315,75.215,75.237
1.6101,75.24,75.581
1.6886,75.173,75.152
1.7671,75.064,74.993
1.8457,74.955,75.087
1.9242,74.877,75.504
2.0028,74.823,75.442
2.0813,74.838,74.799
2.1599,74.939,74.604
2.2384,75.133,75.036
2.3169,75.267,75.058
2.3955,75.186,74.937
2.474,74.933,74.78
2.5526,74.593,74.201
2.6311,74.512,74.406
2.7096,74.716,75.761
2.7882,75.05,76.561
2.8667,75.336,75.442
2.9452,75.402,74.021
3.0238,75.317,73.585
3.1023,75.182,74.408
3.1809,75.097,75.518
3.2594,75.076,75.659
3.3379,75.057,75.343
3.4165,75.003,75.137
3.495,74.889,74.852
3.5736,74.742,74.547
3.6521,74.641,74.72
3.7307,74.66,75.184
3.8092,74.857,75.359
3.8877,75.215,75.035
3.9663,75.472,74.857
4.0448,75.443,75.244
4.1234,74.967,75.208
4.2019,74.411,74.587
4.2804,74.268,74.684
4.359,74.574,75.211
4.4375,75.246,74.604
4.516,75.649,74.176
4.5946,75.578,75.13
4.6731,75.191,76.179
4.7517,74.72,75.64
4.8302,74.632,74.67
4.9087,74.839,74.39
4.9873,75.123,74.662
5.0658,75.26,75.06
5.1443,75.216,75.129
5.2229,75.119,74.999
5.3015,75.025,74.744
5.38,74.965,75.026
5.4585,74.858,75.397
5.537,74.739,75.001
5.6156,74.689,74.553
5.6942,74.783,75.362
5.7727,75.036,75.939
5.8512,75.3,75.16
5.9298,75.435,74.316
6.0083,75.314,74.899
6.0868,74.992,75.271
6.1654,74.724,74.935
6.2439,74.644,74.625


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_145.csv <==
x,qOut,qIn
0.03927,75.144,74.729
0.11781,75.196,74.975
0.19635,75.156,75.209
0.27489,75.027,74.877
0.35343,74.824,74.995
0.43197,74.721,75.784
0.51051,74.804,75.916
0.58905,75.017,75.001
0.66759,75.277,73.835
0.74613,75.355,74.212
0.82467,75.205,75.425
0.90321,74.942,76.127
0.98175,74.708,75.069
1.0603,74.705,73.899
1.1388,74.833,74.142
1.2174,74.964,75.17
1.2959,74.97,75.374
1.3744,74.929,75.372
1.453,74.992,75.488
1.5315,75.156,74.696
1.6101,75.382,74.384
1.6886,75.381,75.407
1.7671,75.13,75.655
1.8457,74.814,75.068
1.9242,74.647,74.968
2.0028,74.817,75.201
2.0813,75.063,75.018
2.1599,75.17,74.587
2.2384,74.953,74.183
2.3169,74.663,74.471
2.3955,74.626,75.351
2.474,74.851,76.1
2.5526,75.271,75.881
2.6311,75.421,75.124
2.7096,75.244,74.608
2.7882,74.948,74.437
2.8667,74.78,74.294
2.9452,74.967,74.531
3.0238,75.256,75.158
3.1023,75.411,75.462
3.1809,75.229,74.931
3.2594,74.832,74.954
3.3379,74.512,75.402
3.4165,74.419,74.915
3.495,74.633,74.458
3.5736,75.019,75.079
3.6521,75.425,75.368
3.7307,75.685,75.215
3.8092,75.635,74.789
3.8877,75.168,74.875
3.9663,74.613,75.247
4.0448,74.286,75.027
4.1234,74.45,74.803
4.2019,74.868,75.202
4.2804,75.206,75.357
4.359,75.343,75.063
4.4375,75.217,75.044
4.516,75.022,75.09
4.5946,74.881,74.654
4.6731,74.837,74.563
4.7517,74.907,75.153
4.8302,75.02,75.185
4.9087,75.107,74.745
4.9873,75.132,74.691
5.0658,75.066,75.429
5.1443,74.974,75.52
5.2229,74.935,74.879
5.3015,74.971,74.758
5.38,75.081,75.347
5.4585,75.167,75.061
5.537,75.169,74.433
5.6156,75.093,74.339
5.6942,74.954,75.467
5.7727,74.843,76.059
5.8512,74.803,75.343
5.9298,74.829,74.45
6.0083,74.902,74.596
6.0868,74.965,74.968
6.1654,75.018,74.987
6.2439,75.074,74.886


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_146.csv <==
x,qOut,qIn
0.03927,75.141,75.149
0.11781,75.127,75.552
0.19635,75.019,75.141
0.27489,74.912,74.747
0.35343,74.893,74.943
0.43197,74.994,74.913
0.51051,75.122,74.508
0.58905,75.195,74.442
0.66759,75.14,75.049
0.74613,75,75.323
0.82467,74.89,75.112
0.90321,74.864,75.121
0.98175,74.946,75.786
1.0603,75.031,75.486
1.1388,75.077,74.454
1.2174,75.095,74.247
1.2959,75.107,74.37
1.3744,75.124,74.397
1.453,75.078,75.344
1.5315,74.958,76.165
1.6101,74.762,75.657
1.6886,74.625,75.001
1.7671,74.627,74.862
1.8457,74.758,74.771
1.9242,74.981,74.51
2.0028,75.215,74.549
2.0813,75.394,74.924
2.1599,75.441,75.552
2.2384,75.286,75.336
2.3169,74.904,74.47
2.3955,74.521,74.515
2.474,74.343,75.055
2.5526,74.531,75.247
2.6311,74.982,75.159
2.7096,75.445,75.066
2.7882,75.723,75.403
2.8667,75.648,75.897
2.9452,75.219,74.986
3.0238,74.745,73.663
3.1023,74.475,74.041
3.1809,74.605,75.938
3.2594,74.93,76.031
3.3379,75.173,74.788
3.4165,75.23,73.777
3.495,75.044,74.178
3.5736,74.825,75.311
3.6521,74.747,75.986
3.7307,74.848,75.675
3.8092,75.126,74.673
3.8877,75.383,74.534
3.9663,75.447,75.086
4.0448,75.292,75.305
4.1234,74.925,75.368
4.2019,74.665,75.258
4.2804,74.679,74.529
4.359,74.878,74.228
4.4375,75.121,75.084
4.516,75.073,75.435
4.5946,74.825,75.135
4.6731,74.613,74.872
4.7517,74.676,75.085
4.8302,75.045,75.031
4.9087,75.385,74.64
4.9873,75.502,74.759
5.0658,75.251,75.169
5.1443,74.96,75.176
5.2229,74.886,75.22
5.3015,74.984,74.967
5.38,75.133,74.54
5.4585,75.019,74.969
5.537,74.808,75.395
5.6156,74.698,75.156
5.6942,74.864,75.066
5.7727,75.131,75.28
5.8512,75.237,74.959
5.9298,75.151,74.499
6.0083,74.893,75.001
6.0868,74.772,75.502
6.1654,74.84,75.071
6.2439,75.002,74.54


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_147.csv <==
x,qOut,qIn
0.03927,74.987,74.797
0.11781,75.358,74.488
0.19635,75.573,75.369
0.27489,75.46,75.572
0.35343,74.884,74.863
0.43197,74.282,74.888
0.51051,74.128,75.177
0.58905,74.434,75.21
0.66759,75.096,74.586
0.74613,75.557,74.36
0.82467,75.622,75.011
0.90321,75.364,75.618
0.98175,74.911,75.421
1.0603,74.682,74.902
1.1388,74.742,74.684
1.2174,74.957,74.787
1.2959,75.158,74.567
1.3744,75.191,74.611
1.453,75.145,75.401
1.5315,75.092,75.868
1.6101,75.093,74.943
1.6886,75.058,74.367
1.7671,74.946,74.735
1.8457,74.82,75.384
1.9242,74.759,75.829
2.0028,74.888,75.252
2.0813,75.106,74.156
2.1599,75.269,74.098
2.2384,75.232,75.14
2.3169,74.978,75.315
2.3955,74.724,74.952
2.474,74.629,74.632
2.5526,74.81,74.755
2.6311,75.09,75.551
2.7096,75.249,76.066
2.7882,75.24,75.253
2.8667,75.051,74.193
2.9452,74.945,74.718
3.0238,74.996,75.532
3.1023,75.108,75.537
3.1809,75.153,74.66
3.2594,74.978,74.252
3.3379,74.746,74.572
3.4165,74.615,75.132
3.495,74.716,75.428
3.5736,74.919,75.439
3.6521,75.076,75.273
3.7307,75.163,74.993
3.8092,75.185,74.853
3.8877,75.229,74.862
3.9663,75.239,74.886
4.0448,75.187,74.933
4.1234,75.053,74.82
4.2019,74.957,74.85
4.2804,74.921,75.07
4.359,74.896,74.897
4.4375,74.816,74.949
4.516,74.724,75.316
4.5946,74.781,75.117
4.6731,74.991,74.667
4.7517,75.316,75.276
4.8302,75.454,75.617
4.9087,75.323,74.763
4.9873,75.049,74.288
5.0658,74.793,74.799
5.1443,74.763,75.162
5.2229,74.853,75.648
5.3015,74.947,76.018
5.38,74.947,75.36
5.4585,74.915,74.202
5.537,74.917,73.85
5.6156,74.957,74.397
5.6942,75.02,74.58
5.7727,75.074,75.104
5.8512,75.114,76.059
5.9298,75.116,75.889
6.0083,75.054,74.561
6.0868,74.9,74.147
6.1654,74.766,74.88
6.2439,74.765,75.647


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_148.csv <==
x,qOut,qIn
0.03927,74.633,74.575
0.11781,74.796,75.615
0.19635,75.059,75.953
0.27489,75.273,75.287
0.35343,75.303,74.615
0.43197,75.144,74.17
0.51051,74.974,74.042
0.58905,74.915,75.012
0.66759,75.056,75.81
0.74613,75.197,75.441
0.82467,75.14,75.184
0.90321,74.919,75.126
0.98175,74.614,75.181
1.0603,74.572,75.146
1.1388,74.809,74.669
1.2174,75.168,74.014
1.2959,75.474,74.468
1.3744,75.508,75.272
1.453,75.256,75.336
1.5315,74.857,75.19
1.6101,74.474,75.23
1.6886,74.4,74.949
1.7671,74.64,74.519
1.8457,75.048,74.729
1.9242,75.454,75.714
2.0028,75.634,75.811
2.0813,75.53,75.061
2.1599,75.225,74.555
2.2384,74.826,74.654
2.3169,74.555,74.894
2.3955,74.475,75.165
2.474,74.57,75.124
2.5526,74.803,74.579
2.6311,75.08,74.546
2.7096,75.254,75.18
2.7882,75.259,75.656
2.8667,75.047,75.483
2.9452,74.853,74.865
3.0238,74.871,74.498
3.1023,75.062,74.735
3.1809,75.337,75.068
3.2594,75.374,75.224
3.3379,75.177,75.241
3.4165,74.906,74.816
3.495,74.741,74.7
3.5736,74.783,74.807
3.6521,74.881,74.58
3.7307,74.955,75.049
3.8092,74.947,76.005
3.8877,75.005,75.489
3.9663,75.133,74.494
4.0448,75.235,74.232
4.1234,75.201,75.27
4.2019,74.996,75.789
4.2804,74.83,75.232
4.359,74.808,74.719
4.4375,74.998,74.692
4.516,75.127,74.708
4.5946,75.045,74.866
4.6731,74.839,74.931
4.7517,74.644,75.144
4.8302,74.744,75.383
4.9087,75.03,75.227
4.9873,75.3,74.904
5.0658,75.355,74.439
5.1443,75.153,74.481
5.2229,74.935,75.046
5.3015,74.853,75.327
5.38,75.021,75.345
5.4585,75.209,75.428
5.537,75.199,75.095
5.6156,75.01,74.455
5.6942,74.707,74.632
5.7727,74.639,75.706
5.8512,74.827,75.993
5.9298,75.11,74.881
6.0083,75.308,73.717
6.0868,75.227,74.584
6.1654,74.969,75.689
6.2439,74.714,75.068


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_149.csv <==
x,qOut,qIn
0.03927,74.932,75.935
0.11781,74.955,74.838
0.19635,75,73.764
0.27489,74.972,74.363
0.35343,74.792,76.137
0.43197,74.637,76.219
0.51051,74.687,75.083
0.58905,74.914,74.464
0.66759,75.242,74.867
0.74613,75.352,75.117
0.82467,75.19,75.093
0.90321,74.914,74.573
0.98175,74.711,74.072
1.0603,74.817,75.009
1.1388,75.046,75.926
1.2174,75.198,75.126
1.2959,75.083,74.584
1.3744,74.831,75.105
1.453,74.746,75.023
1.5315,74.904,75.171
1.6101,75.312,75.546
1.6886,75.58,75.13
1.7671,75.512,74.577
1.8457,75.191,74.509
1.9242,74.757,75.152
2.0028,74.584,75.327
2.0813,74.649,75.011
2.1599,74.819,74.826
2.2384,74.949,74.729
2.3169,75.011,74.755
2.3955,75.043,75.014
2.474,75.054,75.263
2.5526,75.038,75.113
2.6311,75.035,74.946
2.7096,75.086,74.971
2.7882,75.152,75.009
2.8667,75.171,75.205
2.9452,75.043,75.505
3.0238,74.887,75.255
3.1023,74.816,74.54
3.1809,74.92,74.077
3.2594,75.046,74.632
3.3379,75.046,75.424
3.4165,74.95,75.294
3.495,74.82,75.342
3.5736,74.856,75.899
3.6521,74.989,75.338
3.7307,75.11,74.083
3.8092,75.112,73.864
3.8877,75.052,74.85
3.9663,75.058,75.617
4.0448,75.125,75.706
4.1234,75.222,75.179
4.2019,75.121,75.035
4.2804,74.843,75.155
4.359,74.57,74.831
4.4375,74.493,74.447
4.516,74.762,74.683
4.5946,75.185,74.907
4.6731,75.527,74.852
4.7517,75.568,75.363
4.8302,75.195,75.824
4.9087,74.692,75.265
4.9873,74.362,74.741
5.0658,74.469,74.897
5.1443,74.904,74.981
5.2229,75.35,75.027
5.3015,75.606,75.135
5.38,75.515,75.114
5.4585,75.158,74.684
5.537,74.776,74.253
5.6156,74.541,74.586
5.6942,74.575,75.425
5.7727,74.759,75.541
5.8512,74.983,75.207
5.9298,75.186,74.963
6.0083,75.324,74.763
6.0868,75.339,74.474
6.1654,75.222,74.672
6.2439,75.054,75.491


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_150.csv <==
x,qOut,qIn
0.03927,74.848,74.756
0.11781,75.129,75.212
0.19635,75.263,75.185
0.27489,75.23,74.85
0.35343,75.055,75.09
0.43197,75.017,75.252
0.51051,75.115,74.792
0.58905,75.208,74.255
0.66759,75.132,74.99
0.74613,74.792,75.987
0.82467,74.466,75.763
0.90321,74.363,74.863
0.98175,74.64,74.553
1.0603,75.08,74.921
1.1388,75.4,75.107
1.2174,75.491,75.048
1.2959,75.291,74.793
1.3744,75.055,74.539
1.453,74.939,74.781
1.5315,74.925,75.337
1.6101,74.953,75.04
1.6886,74.88,74.648
1.7671,74.829,74.899
1.8457,74.891,75.046
1.9242,75.131,75.108
2.0028,75.359,75.399
2.0813,75.384,75.298
2.1599,75.217,74.827
2.2384,74.915,74.613
2.3169,74.766,74.92
2.3955,74.789,75.407
2.474,74.886,75.608
2.5526,74.938,74.969
2.6311,74.915,74.172
2.7096,74.9,74.127
2.7882,74.916,74.996
2.8667,74.964,75.41
2.9452,74.982,74.924
3.0238,75.002,75.11
3.1023,75.046,75.752
3.1809,75.127,75.496
3.2594,75.144,74.864
3.3379,75.071,74.448
3.4165,74.981,74.058
3.495,74.957,74.856
3.5736,75.071,75.832
3.6521,75.149,75.595
3.7307,75.084,75.049
3.8092,74.797,75.014
3.8877,74.54,75.022
3.9663,74.537,74.631
4.0448,74.776,74.196
4.1234,75.182,74.611
4.2019,75.479,75.564
4.2804,75.545,75.98
4.359,75.38,75.312
4.4375,75.008,74.528
4.516,74.643,74.566
4.5946,74.497,74.944
4.6731,74.615,75.433
4.7517,74.992,75.441
4.8302,75.379,74.894
4.9087,75.528,74.516
4.9873,75.376,74.68
5.0658,74.904,74.728
5.1443,74.509,74.901
5.2229,74.457,75.459
5.3015,74.705,75.407
5.38,75.139,74.851
5.4585,75.398,74.951
5.537,75.384,75.185
5.6156,75.179,75.011
5.6942,74.896,75.342
5.7727,74.825,75.668
5.8512,74.958,74.807
5.9298,75.136,73.737
6.0083,75.182,73.962
6.0868,74.971,75.21
6.1654,74.733,76.046
6.2439,74.646,75.391


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_151.csv <==
x,qOut,qIn
0.03927,75.038,75.412
0.11781,75.426,74.752
0.19635,75.605,74.64
0.27489,75.522,75.587
0.35343,75.164,76.191
0.43197,74.78,75.528
0.51051,74.596,74.501
0.58905,74.652,73.798
0.66759,74.932,74.486
0.74613,75.193,75.598
0.82467,75.282,75.564
0.90321,75.181,74.753
0.98175,74.897,74.554
1.0603,74.648,75.056
1.1388,74.573,75.494
1.2174,74.678,75.48
1.2959,74.929,74.954
1.3744,75.203,74.59
1.453,75.424,74.679
1.5315,75.512,74.994
1.6101,75.39,74.877
1.6886,75.032,74.765
1.7671,74.672,75.073
1.8457,74.504,75.136
1.9242,74.68,74.596
2.0028,74.998,74.765
2.0813,75.193,75.674
2.1599,75.216,76.066
2.2384,75.066,75.025
2.3169,75.02,74.294
2.3955,75.084,74.342
2.474,75.145,74.738
2.5526,75.071,75.353
2.6311,74.867,75.482
2.7096,74.741,75.323
2.7882,74.753,75.022
2.8667,74.917,74.344
2.9452,74.983,74.638
3.0238,74.944,75.509
3.1023,74.914,75.653
3.1809,75.011,75.157
3.2594,75.252,74.691
3.3379,75.393,74.422
3.4165,75.319,74.63
3.495,74.951,75.058
3.5736,74.623,75.037
3.6521,74.601,74.873
3.7307,74.842,75
3.8092,75.235,75.805
3.8877,75.371,75.415
3.9663,75.214,74.043
4.0448,74.945,74.215
4.1234,74.78,75.874
4.2019,74.93,75.717
4.2804,75.173,74.699
4.359,75.297,74.626
4.4375,75.109,75.034
4.516,74.766,74.774
4.5946,74.569,74.86
4.6731,74.608,75.394
4.7517,74.902,75.463
4.8302,75.162,74.74
4.9087,75.259,74.188
4.9873,75.199,74.437
5.0658,75.016,75.127
5.1443,74.878,75.372
5.2229,74.869,75.422
5.3015,74.97,75.566
5.38,75.142,75.366
5.4585,75.202,74.86
5.537,75.104,74.638
5.6156,74.944,74.625
5.6942,74.833,74.707
5.7727,74.936,75.016
5.8512,75.107,75.319
5.9298,75.18,75.386
6.0083,75.001,75.262
6.0868,74.688,74.602
6.1654,74.536,74.085
6.2439,74.644,74.763


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_152.csv <==
x,qOut,qIn
0.03927,74.895,74.424
0.11781,75.115,74.777
0.19635,75.153,75.039
0.27489,75.028,74.542
0.35343,74.808,74.833
0.43197,74.821,75.717
0.51051,75.022,75.36
0.58905,75.23,74.464
0.66759,75.245,74.612
0.74613,75.018,75.286
0.82467,74.836,75.198
0.90321,74.849,74.809
0.98175,75.155,75.51
1.0603,75.417,75.938
1.1388,75.376,75.111
1.2174,75.078,74.179
1.2959,74.64,74.092
1.3744,74.513,74.908
1.453,74.694,75.859
1.5315,74.993,75.515
1.6101,75.196,74.519
1.6886,75.158,74.82
1.7671,74.989,75.153
1.8457,74.826,74.924
1.9242,74.791,74.898
2.0028,74.934,75.077
2.0813,75.169,75.011
2.1599,75.366,75.14
2.2384,75.397,75.709
2.3169,75.155,75.096
2.3955,74.815,73.971
2.474,74.59,74.305
2.5526,74.667,75.546
2.6311,74.97,75.686
2.7096,75.229,75.146
2.7882,75.306,74.576
2.8667,75.11,74.811
2.9452,74.859,75.047
3.0238,74.753,74.856
3.1023,74.819,74.755
3.1809,75.034,74.758
3.2594,75.201,75.266
3.3379,75.235,76.04
3.4165,75.142,75.926
3.495,74.942,74.693
3.5736,74.766,74.109
3.6521,74.737,74.454
3.7307,74.861,74.914
3.8092,75.117,74.855
3.8877,75.285,74.844
3.9663,75.232,75.051
4.0448,75.012,75.306
4.1234,74.719,75.241
4.2019,74.626,75.377
4.2804,74.755,75.608
4.359,75.014,75.115
4.4375,75.294,74.186
4.516,75.485,74.223
4.5946,75.486,74.869
4.6731,75.278,75.257
4.7517,74.859,75.566
4.8302,74.514,75.466
4.9087,74.45,74.631
4.9873,74.627,74.236
5.0658,74.943,74.941
5.1443,75.133,75.363
5.2229,75.229,75.254
5.3015,75.287,75.16
5.38,75.367,74.684
5.4585,75.335,74.321
5.537,75.09,74.872
5.6156,74.754,75.579
5.6942,74.484,75.749
5.7727,74.588,75.113
5.8512,74.925,74.259
5.9298,75.251,74.378
6.0083,75.325,75.46
6.0868,75.092,75.802
6.1654,74.828,75.509
6.2439,74.716,74.883


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_153.csv <==
x,qOut,qIn
0.03927,75.129,74.539
0.11781,75.325,75.063
0.19635,75.327,75.384
0.27489,75.154,75.536
0.35343,74.864,75.22
0.43197,74.681,74.315
0.51051,74.649,74.244
0.58905,74.744,75.559
0.66759,74.921,75.986
0.74613,75.163,74.901
0.82467,75.377,74.384
0.90321,75.441,74.62
0.98175,75.237,74.653
1.0603,74.824,74.761
1.1388,74.527,75.324
1.2174,74.502,75.508
1.2959,74.835,74.964
1.3744,75.192,74.925
1.453,75.323,75.387
1.5315,75.223,75.171
1.6101,74.937,74.342
1.6886,74.821,74.276
1.7671,74.946,74.788
1.8457,75.164,75.768
1.9242,75.295,75.941
2.0028,75.1,74.887
2.0813,74.772,74.346
2.1599,74.551,75.021
2.2384,74.652,75.475
2.3169,74.984,74.862
2.3955,75.284,74.409
2.474,75.421,74.424
2.5526,75.306,75.189
2.6311,75.06,75.819
2.7096,74.81,75.536
2.7882,74.649,74.949
2.8667,74.646,74.9
2.9452,74.818,74.753
3.0238,75.087,74.392
3.1023,75.333,74.64
3.1809,75.431,75.588
3.2594,75.3,75.769
3.3379,75.057,75.068
3.4165,74.833,74.117
3.495,74.744,74.455
3.5736,74.75,75.266
3.6521,74.818,75.071
3.7307,74.952,74.663
3.8092,75.164,75.338
3.8877,75.368,75.524
3.9663,75.361,74.924
4.0448,75.134,74.958
4.1234,74.722,75.363
4.2019,74.556,75.367
4.2804,74.737,75.286
4.359,75.078,74.994
4.4375,75.349,74.434
4.516,75.239,74.131
4.5946,74.906,74.679
4.6731,74.602,75.611
4.7517,74.568,75.515
4.8302,74.799,74.678
4.9087,75.06,74.323
4.9873,75.223,74.832
5.0658,75.197,75.618
5.1443,75.134,75.38
5.2229,75.151,74.985
5.3015,75.232,75.061
5.38,75.336,75.022
5.4585,75.252,74.863
5.537,74.986,74.813
5.6156,74.692,74.671
5.6942,74.541,74.608
5.7727,74.683,74.941
5.8512,74.946,75.435
5.9298,75.154,75.639
6.0083,75.145,75.399
6.0868,74.976,75.01
6.1654,74.861,74.618
6.2439,74.896,74.352


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_154.csv <==
x,qOut,qIn
0.03927,75.24,75.487
0.11781,74.968,75.454
0.19635,74.646,75.315
0.27489,74.512,75.357
0.35343,74.763,75.415
0.43197,75.184,74.992
0.51051,75.429,74.546
0.58905,75.399,74.847
0.66759,75.057,75.385
0.74613,74.807,74.92
0.82467,74.777,74.235
0.90321,74.86,74.498
0.98175,74.897,75.527
1.0603,74.758,75.163
1.1388,74.678,74.395
1.2174,74.779,74.856
1.2959,75.136,76.145
1.3744,75.471,75.541
1.453,75.572,74.038
1.5315,75.44,74.015
1.6101,75.123,75.432
1.6886,74.911,75.744
1.7671,74.855,75.474
1.8457,74.878,75.042
1.9242,74.885,74.637
2.0028,74.813,74.712
2.0813,74.755,74.806
2.1599,74.769,74.567
2.2384,74.894,74.675
2.3169,75.073,75.362
2.3955,75.208,75.955
2.474,75.239,75.836
2.5526,75.115,74.864
2.6311,74.904,74.286
2.7096,74.782,74.327
2.7882,74.83,74.519
2.8667,75.095,75.098
2.9452,75.365,75.592
3.0238,75.407,75.252
3.1023,75.192,74.814
3.1809,74.741,75.424
3.2594,74.454,75.33
3.3379,74.503,74.43
3.4165,74.81,74.488
3.495,75.24,75.043
3.5736,75.532,75.075
3.6521,75.553,75.235
3.7307,75.306,75.162
3.8092,74.819,74.718
3.8877,74.445,74.744
3.9663,74.417,75.247
4.0448,74.686,75.403
4.1234,75.134,75.068
4.2019,75.407,75.011
4.2804,75.413,74.963
4.359,75.225,74.714
4.4375,74.947,74.74
4.516,74.79,75.05
4.5946,74.782,75.281
4.6731,74.876,75.418
4.7517,75.006,74.882
4.8302,75.086,74.485
4.9087,75.085,74.791
4.9873,75.034,75.209
5.0658,74.967,75.605
5.1443,74.993,75.674
5.2229,75.09,74.791
5.3015,75.172,73.735
5.38,75.143,74.279
5.4585,74.971,75.598
5.537,74.817,76.069
5.6156,74.783,75.314
5.6942,74.942,74.569
5.7727,75.125,74.707
5.8512,75.17,74.843
5.9298,75.08,75.151
6.0083,74.892,75.366
6.0868,74.868,74.66
6.1654,75.022,74.053
6.2439,75.203,74.586


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_155.csv <==
x,qOut,qIn
0.03927,74.695,74.759
0.11781,74.638,75.28
0.19635,74.827,75.585
0.27489,75.081,75.069
0.35343,75.208,74.164
0.43197,75.059,74.316
0.51051,74.787,75.158
0.58905,74.59,75.617
0.66759,74.648,75.016
0.74613,74.957,74.82
0.82467,75.304,75.253
0.90321,75.516,75.272
0.98175,75.443,74.932
1.0603,75.137,74.906
1.1388,74.856,74.929
1.2174,74.75,74.922
1.2959,74.919,74.725
1.3744,75.098,74.823
1.453,75.082,75.315
1.5315,74.909,75.677
1.6101,74.668,75.252
1.6886,74.68,74.727
1.7671,74.91,74.658
1.8457,75.188,74.555
1.9242,75.331,74.457
2.0028,75.254,74.929
2.0813,75.099,75.393
2.1599,74.969,75.447
2.2384,74.943,75.34
2.3169,74.916,75.225
2.3955,74.861,74.856
2.474,74.84,74.539
2.5526,74.915,74.996
2.6311,75.128,75.172
2.7096,75.317,74.743
2.7882,75.352,74.389
2.8667,75.125,75.064
2.9452,74.758,75.899
3.0238,74.51,75.862
3.1023,74.497,75.244
3.1809,74.77,74.339
3.2594,75.11,74.132
3.3379,75.348,75.034
3.4165,75.42,75.979
3.495,75.29,74.869
3.5736,75.07,73.826
3.6521,74.873,74.684
3.7307,74.752,75.805
3.8092,74.732,75.562
3.8877,74.764,74.87
3.9663,74.867,74.494
4.0448,75.039,74.52
4.1234,75.272,75.084
4.2019,75.425,75.383
4.2804,75.369,75.131
4.359,75.145,75.09
4.4375,74.833,75.001
4.516,74.727,74.324
4.5946,74.814,74.241
4.6731,74.963,75.096
4.7517,75.024,75.598
4.8302,74.987,75.535
4.9087,74.987,75.391
4.9873,75.035,75.113
5.0658,75.106,75.136
5.1443,75.011,74.651
5.2229,74.85,74.198
5.3015,74.775,74.899
5.38,74.93,75.772
5.4585,75.177,75.244
5.537,75.222,74.416
5.6156,75.033,74.474
5.6942,74.638,75.069
5.7727,74.492,74.724
5.8512,74.701,74.613
5.9298,75.107,75.597
6.0083,75.513,76.055
6.0868,75.624,75.169
6.1654,75.419,74.568
6.2439,75.051,74.516


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_156.csv <==
x,qOut,qIn
0.03927,74.896,74.088
0.11781,74.824,74.354
0.19635,74.879,75.286
0.27489,75.07,75.47
0.35343,75.384,75.14
0.43197,75.589,75.429
0.51051,75.471,75.405
0.58905,75.085,74.704
0.66759,74.547,74.444
0.74613,74.371,74.808
0.82467,74.613,74.842
0.90321,75.046,74.785
0.98175,75.413,75.114
1.0603,75.422,75.076
1.1388,75.145,74.878
1.2174,74.792,75.226
1.2959,74.582,75.857
1.3744,74.699,75.469
1.453,75.011,74.511
1.5315,75.33,74.239
1.6101,75.471,74.701
1.6886,75.318,74.917
1.7671,74.997,75.183
1.8457,74.695,75.454
1.9242,74.589,75.313
2.0028,74.685,74.742
2.0813,74.83,74.336
2.1599,74.955,74.781
2.2384,75.011,75.953
2.3169,75.111,75.774
2.3955,75.254,74.573
2.474,75.352,74.053
2.5526,75.309,75.051
2.6311,75.032,75.561
2.7096,74.72,75.237
2.7882,74.561,74.842
2.8667,74.715,74.977
2.9452,75.039,74.912
3.0238,75.257,74.591
3.1023,75.271,75.075
3.1809,75.027,75.931
3.2594,74.839,75.238
3.3379,74.87,74.089
3.4165,75.047,73.978
3.495,75.246,75.157
3.5736,75.194,75.712
3.6521,74.994,75.124
3.7307,74.826,74.515
3.8092,74.865,75.142
3.8877,75.051,75.836
3.9663,75.149,75.636
4.0448,75.107,74.668
4.1234,74.915,74.026
4.2019,74.873,74.675
4.2804,75.003,75.444
4.359,75.155,75.389
4.4375,75.15,75.227
4.516,74.894,75.148
4.5946,74.649,74.788
4.6731,74.584,74.944
4.7517,74.816,75.011
4.8302,75.113,74.458
4.9087,75.302,74.464
4.9873,75.353,75.229
5.0658,75.274,75.428
5.1443,75.145,74.687
5.2229,74.968,74.471
5.3015,74.798,74.773
5.38,74.691,75.528
5.4585,74.793,76.019
5.537,75.044,75.524
5.6156,75.288,74.986
5.6942,75.36,74.798
5.7727,75.165,74.335
5.8512,74.887,74.343
5.9298,74.693,74.971
6.0083,74.719,75.118
6.0868,74.862,75.249
6.1654,74.966,75.679
6.2439,74.985,75.226


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_157.csv <==
x,qOut,qIn
0.03927,74.957,75.201
0.11781,74.953,74.512
0.19635,75.1,74.197
0.27489,75.222,74.91
0.35343,75.124,75.418
0.43197,74.809,75.089
0.51051,74.612,75.188
0.58905,74.676,75.548
0.66759,75.072,75.265
0.74613,75.398,74.627
0.82467,75.423,74.51
0.90321,75.215,74.876
0.98175,74.905,75.203
1.0603,74.845,75.038
1.1388,74.93,74.607
1.2174,74.993,74.449
1.2959,74.865,75.045
1.3744,74.676,75.565
1.453,74.667,75.477
1.5315,74.859,75.125
1.6101,75.212,74.763
1.6886,75.431,74.535
1.7671,75.419,74.67
1.8457,75.236,75.05
1.9242,74.967,75.268
2.0028,74.816,75.451
2.0813,74.796,75.681
2.1599,74.84,75.462
2.2384,74.869,74.948
2.3169,74.831,74.26
2.3955,74.82,73.837
2.474,74.894,74.663
2.5526,75.096,75.66
2.6311,75.289,75.348
2.7096,75.295,74.976
2.7882,75.108,75.19
2.8667,74.762,75.204
2.9452,74.592,74.629
3.0238,74.727,74.407
3.1023,75.069,74.792
3.1809,75.477,75.531
3.2594,75.648,75.712
3.3379,75.464,75.189
3.4165,75.032,74.625
3.495,74.507,74.528
3.5736,74.309,74.744
3.6521,74.497,75.177
3.7307,74.901,75.311
3.8092,75.323,74.606
3.8877,75.489,74.697
3.9663,75.356,75.588
4.0448,75.05,75.729
4.1234,74.724,74.567
4.2019,74.655,74.453
4.2804,74.831,75.338
4.359,75.108,75.506
4.4375,75.329,74.849
4.516,75.319,74.649
4.5946,75.114,74.627
4.6731,74.856,74.822
4.7517,74.695,74.504
4.8302,74.756,74.647
4.9087,74.932,75.905
4.9873,75.105,76.048
5.0658,75.168,74.316
5.1443,75.142,74.021
5.2229,75.099,75.174
5.3015,75.068,76.128
5.38,75.064,75.598
5.4585,75.058,74.567
5.537,75.031,74.079
5.6156,74.968,74.36
5.6942,74.85,75.282
5.7727,74.702,75.869
5.8512,74.646,75.503
5.9298,74.733,74.621
6.0083,74.991,74.866
6.0868,75.225,75.23
6.1654,75.272,74.894
6.2439,75.161,75.02


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_158.csv <==
x,qOut,qIn
0.03927,74.713,75.467
0.11781,74.995,74.499
0.19635,75.206,74.546
0.27489,75.286,75.151
0.35343,75.207,75.187
0.43197,75.134,75.246
0.51051,75.127,75.376
0.58905,75.14,75.136
0.66759,75.108,74.947
0.74613,74.892,74.912
0.82467,74.618,74.835
0.90321,74.46,74.754
0.98175,74.573,74.069
1.0603,74.906,74.478
1.1388,75.21,76.023
1.2174,75.342,76.31
1.2959,75.194,74.813
1.3744,74.949,74.432
1.453,74.832,74.865
1.5315,74.898,74.806
1.6101,75.149,74.652
1.6886,75.347,75.365
1.7671,75.36,75.937
1.8457,75.196,75.517
1.9242,74.893,74.397
2.0028,74.637,74.074
2.0813,74.533,74.481
2.1599,74.608,75.274
2.2384,74.855,75.605
2.3169,75.192,75.157
2.3955,75.443,74.806
2.474,75.477,74.858
2.5526,75.181,75.278
2.6311,74.759,75.257
2.7096,74.575,74.727
2.7882,74.713,74.456
2.8667,75.171,74.865
2.9452,75.475,75.163
3.0238,75.393,75.341
3.1023,75.03,75.27
3.1809,74.56,74.67
3.2594,74.467,74.737
3.3379,74.721,75.409
3.4165,75.098,75.411
3.495,75.357,74.456
3.5736,75.336,74.331
3.6521,75.159,74.874
3.7307,74.964,75.222
3.8092,74.876,75.821
3.8877,74.869,75.901
3.9663,74.875,74.896
4.0448,74.89,73.967
4.1234,74.926,74.814
4.2019,75.03,75.764
4.2804,75.136,75.211
4.359,75.188,74.219
4.4375,75.138,74.311
4.516,75.023,75.04
4.5946,74.892,75.531
4.6731,74.785,75.502
4.7517,74.728,75.019
4.8302,74.798,75.156
4.9087,75.008,75.406
4.9873,75.259,74.734
5.0658,75.433,74.09
5.1443,75.332,74.819
5.2229,75.06,75.536
5.3015,74.802,75.534
5.38,74.742,74.985
5.4585,74.827,74.85
5.537,74.862,75.114
5.6156,74.834,75.28
5.6942,74.768,75.349
5.7727,74.915,75.09
5.8512,75.206,74.683
5.9298,75.449,74.543
6.0083,75.448,74.405
6.0868,75.125,74.456
6.1654,74.762,74.979
6.2439,74.571,75.754


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_159.csv <==
x,qOut,qIn
0.03927,75.072,74.134
0.11781,75.041,74.624
0.19635,74.949,75.979
0.27489,74.836,75.949
0.35343,74.749,74.491
0.43197,74.875,74.116
0.51051,75.173,74.543
0.58905,75.451,74.802
0.66759,75.502,74.866
0.74613,75.145,75.353
0.82467,74.698,75.688
0.90321,74.456,75.627
0.98175,74.667,75.277
1.0603,75.054,74.488
1.1388,75.278,74.07
1.2174,75.288,74.962
1.2959,75.106,75.699
1.3744,75.062,75.076
1.453,75.098,74.628
1.5315,75.065,74.744
1.6101,74.81,74.9
1.6886,74.488,74.958
1.7671,74.432,75.082
1.8457,74.685,75.068
1.9242,75.208,75.519
2.0028,75.581,75.733
2.0813,75.605,75.027
2.1599,75.336,74.24
2.2384,74.884,74.003
2.3169,74.651,74.687
2.3955,74.72,75.486
2.474,74.952,75.312
2.5526,75.177,74.936
2.6311,75.155,75.235
2.7096,74.962,75.1
2.7882,74.767,74.733
2.8667,74.735,75.088
2.9452,74.944,75.469
3.0238,75.232,75.334
3.1023,75.429,75.07
3.1809,75.381,74.963
3.2594,75.062,74.898
3.3379,74.683,74.891
3.4165,74.446,74.726
3.495,74.519,74.574
3.5736,74.824,74.995
3.6521,75.132,75.458
3.7307,75.307,75.397
3.8092,75.237,74.59
3.8877,75.048,74.454
3.9663,74.93,75.034
4.0448,74.953,75.217
4.1234,75.138,75.128
4.2019,75.289,75.167
4.2804,75.293,75.178
4.359,75.159,75.311
4.4375,74.925,75.004
4.516,74.752,74.612
4.5946,74.713,74.618
4.6731,74.797,74.827
4.7517,74.97,75.093
4.8302,75.11,75
4.9087,75.132,74.963
4.9873,75.044,75.34
5.0658,74.873,74.797
5.1443,74.789,74.411
5.2229,74.861,75.39
5.3015,75.036,75.862
5.38,75.241,74.379
5.4585,75.314,73.876
5.537,75.228,74.967
5.6156,75.042,76.07
5.6942,74.832,76.009
5.7727,74.733,75.253
5.8512,74.76,74.509
5.9298,74.868,74.073
6.0083,75,74.412
6.0868,75.075,75.275
6.1654,75.095,75.783
6.2439,75.084,75.309


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_160.csv <==
x,qOut,qIn
0.03927,75.513,75.258
0.11781,75.48,75.097
0.19635,75.283,74.58
0.27489,75.001,74.742
0.35343,74.716,74.604
0.43197,74.603,74.677
0.51051,74.716,75.659
0.58905,74.975,75.683
0.66759,75.279,74.585
0.74613,75.39,74.703
0.82467,75.25,75.436
0.90321,74.984,75.689
0.98175,74.746,74.969
1.0603,74.781,74.007
1.1388,74.97,73.862
1.2174,75.134,74.962
1.2959,75.096,76.096
1.3744,74.885,75.855
1.453,74.722,75.041
1.5315,74.709,74.241
1.6101,74.901,74.302
1.6886,75.099,75.25
1.7671,75.207,75.745
1.8457,75.234,75.208
1.9242,75.209,74.644
2.0028,75.175,74.985
2.0813,75.049,75.232
2.1599,74.84,74.86
2.2384,74.567,74.806
2.3169,74.493,75.3
2.3955,74.717,75.371
2.474,75.104,75.114
2.5526,75.48,74.898
2.6311,75.472,74.55
2.7096,75.138,74.287
2.7882,74.759,74.636
2.8667,74.639,75.566
2.9452,74.915,75.793
3.0238,75.233,75.328
3.1023,75.368,75.058
3.1809,75.144,74.711
3.2594,74.858,74.34
3.3379,74.778,74.776
3.4165,74.908,75.329
3.495,75.181,75.098
3.5736,75.286,74.676
3.6521,75.16,74.736
3.7307,74.897,74.98
3.8092,74.609,75.431
3.8877,74.525,75.522
3.9663,74.692,74.941
4.0448,75.017,74.709
4.1234,75.385,75.13
4.2019,75.532,75.198
4.2804,75.374,74.868
4.359,75.039,74.625
4.4375,74.698,75.617
4.516,74.656,75.875
4.5946,74.814,74.625
4.6731,74.999,73.826
4.7517,75.039,74.644
4.8302,74.965,75.054
4.9087,74.942,74.751
4.9873,75.012,74.877
5.0658,75.181,75.811
5.1443,75.248,75.731
5.2229,75.16,75.024
5.3015,74.998,74.891
5.38,74.865,75.249
5.4585,74.92,74.931
5.537,75.084,74.306
5.6156,75.222,74.277
5.6942,75.2,75.439
5.7727,74.955,76.053
5.8512,74.649,75.402
5.9298,74.45,74.532
6.0083,74.503,74.588
6.0868,74.768,75.033
6.1654,75.095,75.057
6.2439,75.375,74.917


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_161.csv <==
x,qOut,qIn
0.03927,74.814,74.923
0.11781,74.775,75.782
0.19635,74.844,75.744
0.27489,75.037,75.009
0.35343,75.344,74.24
0.43197,75.493,74.628
0.51051,75.344,75.346
0.58905,75.011,75.287
0.66759,74.658,74.596
0.74613,74.647,74.471
0.82467,74.886,74.877
0.90321,75.152,75.126
0.98175,75.217,75.113
1.0603,75.03,75.389
1.1388,74.847,75.542
1.2174,74.818,75.263
1.2959,75.049,74.537
1.3744,75.281,74.33
1.453,75.302,74.637
1.5315,75.132,75.046
1.6101,74.845,75.545
1.6886,74.749,75.434
1.7671,74.811,74.866
1.8457,74.902,74.839
1.9242,74.879,75.036
2.0028,74.789,74.911
2.0813,74.827,75.086
2.1599,75.015,75.319
2.2384,75.33,75.48
2.3169,75.453,74.938
2.3955,75.27,73.939
2.474,74.917,73.962
2.5526,74.571,75.473
2.6311,74.563,76.055
2.7096,74.816,75.446
2.7882,75.139,74.681
2.8667,75.336,75.03
2.9452,75.279,75.427
3.0238,75.087,74.814
3.1023,74.921,73.965
3.1809,74.928,74.473
3.2594,75.103,75.657
3.3379,75.224,76.111
3.4165,75.169,75.525
3.495,74.851,74.624
3.5736,74.535,74.466
3.6521,74.486,74.518
3.7307,74.717,74.612
3.8092,75.171,75.122
3.8877,75.514,75.337
3.9663,75.564,74.896
4.0448,75.332,74.585
4.1234,74.873,75.568
4.2019,74.538,76.028
4.2804,74.499,75.002
4.359,74.716,74.125
4.4375,75.1,75.188
4.516,75.412,75.653
4.5946,75.489,74.962
4.6731,75.304,74.944
4.7517,74.865,74.917
4.8302,74.524,74.476
4.9087,74.493,74.887
4.9873,74.705,75.387
5.0658,75.03,74.761
5.1443,75.18,74.416
5.2229,75.191,74.794
5.3015,75.155,75.028
5.38,75.162,75.161
5.4585,75.171,75.554
5.537,75.121,75.7
5.6156,75.042,75.264
5.6942,74.985,74.493
5.7727,75.027,74.319
5.8512,75.075,74.77
5.9298,75.068,75.319
6.0083,74.956,75.4
6.0868,74.859,75.189
6.1654,74.828,74.782
6.2439,74.83,74.325


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_162.csv <==
x,qOut,qIn
0.03927,75.134,75.41
0.11781,75.49,74.936
0.19635,75.6,74.786
0.27489,75.399,75.229
0.35343,74.879,74.944
0.43197,74.497,74.694
0.51051,74.483,75.348
0.58905,74.742,75.756
0.66759,75.114,75.095
0.74613,75.259,74.49
0.82467,75.161,74.452
0.90321,74.946,74.828
0.98175,74.755,75.373
1.0603,74.769,75.287
1.1388,74.931,74.738
1.2174,75.121,74.651
1.2959,75.214,75.01
1.3744,75.141,74.926
1.453,75.016,74.863
1.5315,74.948,75.378
1.6101,75.03,76.114
1.6886,75.196,75.519
1.7671,75.272,74.337
1.8457,75.199,73.775
1.9242,74.945,74.422
2.0028,74.741,75.143
2.0813,74.734,75.19
2.1599,74.877,75.157
2.2384,75.085,75.345
2.3169,75.105,75.31
2.3955,74.954,75.266
2.474,74.786,74.974
2.5526,74.759,74.325
2.6311,75.004,74.769
2.7096,75.34,75.621
2.7882,75.545,75.15
2.8667,75.411,74.39
2.9452,74.923,75.027
3.0238,74.45,75.621
3.1023,74.251,75.482
3.1809,74.516,74.435
3.2594,74.973,74.04
3.3379,75.338,74.708
3.4165,75.502,75.638
3.495,75.396,76.101
3.5736,75.172,75.431
3.6521,74.967,74.333
3.7307,74.845,74.196
3.8092,74.844,75.181
3.8877,74.892,75.599
3.9663,74.967,75.206
4.0448,75.051,74.505
4.1234,75.128,74.539
4.2019,75.125,74.989
4.2804,75.004,75.138
4.359,74.83,75.289
4.4375,74.683,75.361
4.516,74.758,74.767
4.5946,75.018,74.41
4.6731,75.304,75.294
4.7517,75.439,75.582
4.8302,75.259,74.411
4.9087,74.964,74.22
4.9873,74.763,74.943
5.0658,74.84,75.068
5.1443,75.019,75.188
5.2229,75.061,75.733
5.3015,74.966,75.805
5.38,74.793,75.017
5.4585,74.839,74.364
5.537,75.028,74.328
5.6156,75.204,74.742
5.6942,75.205,75.04
5.7727,75.072,75.056
5.8512,74.96,75.143
5.9298,74.898,75.282
6.0083,74.877,74.832
6.0868,74.779,74.355
6.1654,74.726,74.721
6.2439,74.819,75.369


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_163.csv <==
x,qOut,qIn
0.03927,74.857,75.579
0.11781,74.877,75.25
0.19635,74.999,74.523
0.27489,75.172,74.337
0.35343,75.336,75.22
0.43197,75.284,75.881
0.51051,75,75.492
0.58905,74.666,74.875
0.66759,74.493,74.96
0.74613,74.704,74.556
0.82467,75.069,73.829
0.90321,75.346,74.245
0.98175,75.31,75.742
1.0603,75.061,75.925
1.1388,74.872,75.224
1.2174,74.831,74.881
1.2959,74.963,74.773
1.3744,74.996,74.678
1.453,74.955,75.034
1.5315,74.958,75.366
1.6101,75.128,75.498
1.6886,75.36,75.306
1.7671,75.336,74.816
1.8457,75.02,74.41
1.9242,74.448,74.163
2.0028,74.208,74.658
2.0813,74.448,75.631
2.1599,74.953,75.834
2.2384,75.458,75.091
2.3169,75.589,74.806
2.3955,75.37,75.075
2.474,75.012,75.518
2.5526,74.744,74.833
2.6311,74.827,74.094
2.7096,75.113,74.685
2.7882,75.366,75.234
2.8667,75.356,75.002
2.9452,75.01,74.998
3.0238,74.621,74.834
3.1023,74.427,74.746
3.1809,74.617,75.519
3.2594,75.006,75.682
3.3379,75.339,74.931
3.4165,75.501,74.552
3.495,75.414,74.768
3.5736,75.202,74.811
3.6521,74.987,75.002
3.7307,74.831,75.468
3.8092,74.773,75.195
3.8877,74.764,74.91
3.9663,74.792,75.336
4.0448,74.852,75.261
4.1234,74.932,74.278
4.2019,75.008,74.287
4.2804,75.078,75.258
4.359,75.139,75.575
4.4375,75.188,74.538
4.516,75.152,74.37
4.5946,75.008,75.225
4.6731,74.84,75.84
4.7517,74.743,74.936
4.8302,74.863,74.431
4.9087,75.108,75.067
4.9873,75.328,75.422
5.0658,75.377,75.023
5.1443,75.205,74.745
5.2229,74.955,74.71
5.3015,74.757,74.968
5.38,74.722,75.329
5.4585,74.801,75.529
5.537,74.9,75.509
5.6156,74.975,75.012
5.6942,74.998,73.872
5.7727,75.021,73.935
5.8512,75.06,75.318
5.9298,75.104,76.136
6.0083,75.128,75.276
6.0868,75.093,74.455
6.1654,75.01,74.487
6.2439,74.919,75.043


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_164.csv <==
x,qOut,qIn
0.03927,74.904,75.415
0.11781,74.989,75.193
0.19635,75.126,74.417
0.27489,75.217,74.441
0.35343,75.169,75.604
0.43197,75.045,75.95
0.51051,74.975,75.315
0.58905,74.976,74.676
0.66759,75.035,74.081
0.74613,74.997,74.1
0.82467,74.894,75.201
0.90321,74.817,75.883
0.98175,74.857,75.446
1.0603,75,75.079
1.1388,75.095,74.875
1.2174,75.082,74.658
1.2959,74.922,74.687
1.3744,74.811,75.089
1.453,74.886,75.351
1.5315,75.098,75.144
1.6101,75.363,74.865
1.6886,75.356,74.546
1.7671,75.045,74.053
1.8457,74.651,74.614
1.9242,74.427,76.075
2.0028,74.658,76.136
2.0813,75.108,75.383
2.1599,75.486,74.615
2.2384,75.518,74.535
2.3169,75.179,75.079
2.3955,74.817,75.03
2.474,74.66,74.274
2.5526,74.875,74.314
2.6311,75.137,75.405
2.7096,75.148,76.089
2.7882,74.92,75.915
2.8667,74.534,74.977
2.9452,74.434,74.248
3.0238,74.691,74.486
3.1023,75.141,75.365
3.1809,75.589,75.073
3.2594,75.728,74.537
3.3379,75.499,74.969
3.4165,75.055,75.25
3.495,74.59,74.908
3.5736,74.428,74.845
3.6521,74.54,74.948
3.7307,74.807,74.823
3.8092,75.097,74.546
3.8877,75.363,74.889
3.9663,75.509,75.474
4.0448,75.463,75.628
4.1234,75.162,75.302
4.2019,74.807,74.991
4.2804,74.665,74.686
4.359,74.754,74.668
4.4375,75.023,75.543
4.516,75.143,75.415
4.5946,75.089,74.312
4.6731,74.955,74.257
4.7517,74.853,75.395
4.8302,74.817,75.603
4.9087,74.798,74.987
4.9873,74.814,74.425
5.0658,74.894,74.772
5.1443,75.096,75.309
5.2229,75.295,75.294
5.3015,75.383,74.942
5.38,75.265,75.208
5.4585,75.048,75.362
5.537,74.898,74.86
5.6156,74.855,74.563
5.6942,74.917,75.349
5.7727,74.939,75.578
5.8512,74.931,74.731
5.9298,74.933,74.242
6.0083,74.987,75.073
6.0868,75.032,75.348
6.1654,75.007,74.837
6.2439,74.948,74.763


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_165.csv <==
x,qOut,qIn
0.03927,75.116,76.06
0.11781,75.065,75.792
0.19635,75.013,74.417
0.27489,74.986,73.828
0.35343,74.999,74.935
0.43197,75.023,75.497
0.51051,75.009,75.321
0.58905,74.939,75.179
0.66759,74.802,74.5
0.74613,74.693,74.138
0.82467,74.696,75.06
0.90321,74.815,75.868
0.98175,75.023,75.388
1.0603,75.227,74.993
1.1388,75.375,74.826
1.2174,75.42,74.206
1.2959,75.319,74.24
1.3744,75.056,75.356
1.453,74.798,75.812
1.5315,74.688,75.306
1.6101,74.844,74.707
1.6886,75.087,74.736
1.7671,75.162,75.023
1.8457,75.051,75.351
1.9242,74.792,75.526
2.0028,74.787,75.252
2.0813,75.036,74.774
2.1599,75.306,74.615
2.2384,75.333,74.813
2.3169,74.955,74.665
2.3955,74.561,74.392
2.474,74.425,74.767
2.5526,74.753,75.89
2.6311,75.186,75.928
2.7096,75.386,74.979
2.7882,75.318,74.415
2.8667,75.011,75.068
2.9452,74.873,75.28
3.0238,74.991,74.57
3.1023,75.22,74.283
3.1809,75.379,75.636
3.2594,75.213,76.054
3.3379,74.857,74.969
3.4165,74.532,74.305
3.495,74.451,75.055
3.5736,74.647,75.213
3.6521,74.959,74.603
3.7307,75.257,74.229
3.8092,75.433,74.887
3.8877,75.416,75.625
3.9663,75.206,75.823
4.0448,74.919,75.461
4.1234,74.686,74.959
4.2019,74.692,74.597
4.2804,74.881,74.276
4.359,75.126,74.651
4.4375,75.295,75.604
4.516,75.3,75.478
4.5946,75.155,74.905
4.6731,74.929,74.798
4.7517,74.696,74.766
4.8302,74.585,74.918
4.9087,74.652,75.173
4.9873,74.869,74.926
5.0658,75.184,74.803
5.1443,75.445,75.161
5.2229,75.486,75.469
5.3015,75.29,75.149
5.38,74.871,74.384
5.4585,74.588,74.765
5.537,74.628,75.529
5.6156,74.899,75.457
5.6942,75.248,74.603
5.7727,75.331,74.36
5.8512,75.164,74.605
5.9298,74.913,75.056
6.0083,74.764,75.207
6.0868,74.832,74.921
6.1654,74.981,74.884
6.2439,75.105,75.308


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_166.csv <==
x,qOut,qIn
0.03927,74.81,74.635
0.11781,74.788,74.824
0.19635,74.755,75.051
0.27489,74.78,75.247
0.35343,74.922,75.726
0.43197,75.184,75.506
0.51051,75.414,74.73
0.58905,75.484,74.562
0.66759,75.278,74.946
0.74613,74.891,74.93
0.82467,74.604,74.802
0.90321,74.547,75.284
0.98175,74.786,75.702
1.0603,75.033,74.725
1.1388,75.112,73.999
1.2174,75.05,74.577
1.2959,74.906,75.19
1.3744,74.926,74.813
1.453,75.106,74.818
1.5315,75.315,75.492
1.6101,75.41,75.904
1.6886,75.239,75.289
1.7671,74.946,74.599
1.8457,74.723,74.565
1.9242,74.748,74.564
2.0028,74.988,74.402
2.0813,75.203,75.011
2.1599,75.252,76.13
2.2384,75.027,76.154
2.3169,74.715,74.787
2.3955,74.54,73.846
2.474,74.572,74.14
2.5526,74.826,75.101
2.6311,75.133,75.606
2.7096,75.386,75.418
2.7882,75.5,74.579
2.8667,75.407,74.239
2.9452,75.068,75.053
3.0238,74.677,75.87
3.1023,74.453,75.564
3.1809,74.582,74.588
3.2594,75.016,74.458
3.3379,75.44,74.75
3.4165,75.623,75.163
3.495,75.359,75.513
3.5736,74.841,75.078
3.6521,74.513,74.475
3.7307,74.521,74.996
3.8092,74.916,75.55
3.8877,75.194,74.901
3.9663,75.187,74.607
4.0448,75.017,74.908
4.1234,74.861,75.456
4.2019,74.968,75.447
4.2804,75.14,74.726
4.359,75.204,74.187
4.4375,75.013,74.845
4.516,74.791,75.498
4.5946,74.771,75.306
4.6731,74.926,74.827
4.7517,75.173,75.363
4.8302,75.218,75.562
4.9087,75.103,74.803
4.9873,74.961,74.467
5.0658,74.927,74.854
5.1443,75.013,75.035
5.2229,75.097,74.98
5.3015,75.12,74.56
5.38,75.042,74.596
5.4585,74.916,75.167
5.537,74.809,75.503
5.6156,74.778,75.582
5.6942,74.868,75.445
5.7727,75.066,74.998
5.8512,75.251,74.56
5.9298,75.331,74.59
6.0083,75.227,74.494
6.0868,75.03,74.71
6.1654,74.875,75.467
6.2439,74.8,75.322


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_167.csv <==
x,qOut,qIn
0.03927,75.309,74.768
0.11781,75.114,75.993
0.19635,74.847,76.165
0.27489,74.682,75.38
0.35343,74.749,74.748
0.43197,74.917,74.531
0.51051,75.075,74.334
0.58905,75.195,74.315
0.66759,75.265,75.064
0.74613,75.271,75.728
0.82467,75.15,75.318
0.90321,74.934,74.573
0.98175,74.674,75.057
1.0603,74.548,75.234
1.1388,74.627,74.597
1.2174,74.88,74.769
1.2959,75.25,75.276
1.3744,75.572,74.987
1.453,75.622,75.002
1.5315,75.353,75.244
1.6101,74.762,75.024
1.6886,74.346,74.735
1.7671,74.375,75.098
1.8457,74.727,75.758
1.9242,75.201,75.428
2.0028,75.379,74.5
2.0813,75.262,74.085
2.1599,75.01,74.252
2.2384,74.8,75.494
2.3169,74.796,75.988
2.3955,74.915,75.025
2.474,75.055,74.34
2.5526,75.121,74.767
2.6311,75.094,75.258
2.7096,75.04,75.363
2.7882,75.019,75.008
2.8667,75.082,74.925
2.9452,75.207,75.128
3.0238,75.261,75.027
3.1023,75.171,74.751
3.1809,74.882,74.804
3.2594,74.606,75.128
3.3379,74.567,75.133
3.4165,74.759,74.725
3.495,75.117,74.72
3.5736,75.293,75.345
3.6521,75.212,75.543
3.7307,75.005,75.066
3.8092,74.838,74.785
3.8877,74.918,74.986
3.9663,75.093,75.164
4.0448,75.209,75.385
4.1234,75.125,75.116
4.2019,74.951,74.63
4.2804,74.85,74.411
4.359,74.848,74.208
4.4375,74.929,74.554
4.516,74.951,75.665
4.5946,74.946,76.346
4.6731,74.962,75.444
4.7517,75.045,73.895
4.8302,75.128,74.368
4.9087,75.146,75.617
4.9873,75.116,75.827
5.0658,75.072,74.821
5.1443,75.109,74.669
5.2229,75.135,75.061
5.3015,75.057,75.115
5.38,74.79,74.829
5.4585,74.492,74.632
5.537,74.43,74.713
5.6156,74.646,75.284
5.6942,75.121,75.456
5.7727,75.474,75.158
5.8512,75.493,75.122
5.9298,75.246,75.01
6.0083,74.857,74.74
6.0868,74.762,74.929
6.1654,74.95,74.857
6.2439,75.211,74.248


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_168.csv <==
x,qOut,qIn
0.03927,75.13,75.083
0.11781,74.973,75.574
0.19635,74.792,75.79
0.27489,74.702,75.133
0.35343,74.8,74.325
0.43197,75.076,74.638
0.51051,75.361,75.176
0.58905,75.51,74.978
0.66759,75.398,75.294
0.74613,75.089,75.919
0.82467,74.786,75.163
0.90321,74.602,74.031
0.98175,74.603,74.06
1.0603,74.677,74.973
1.1388,74.818,75.561
1.2174,75.023,75.168
1.2959,75.289,74.417
1.3744,75.443,74.835
1.453,75.331,75.782
1.5315,75.036,76.095
1.6101,74.686,75
1.6886,74.669,74.043
1.7671,74.94,74.35
1.8457,75.264,75.393
1.9242,75.393,75.413
2.0028,75.153,74.864
2.0813,74.776,74.885
2.1599,74.505,75.071
2.2384,74.549,74.754
2.3169,74.791,74.821
2.3955,75.02,75.454
2.474,75.166,75.584
2.5526,75.198,74.663
2.6311,75.248,74.3
2.7096,75.275,74.702
2.7882,75.218,75.07
2.8667,75.016,75.301
2.9452,74.798,75.282
3.0238,74.757,74.783
3.1023,74.888,74.668
3.1809,75.133,75.383
3.2594,75.191,75.178
3.3379,75.072,74.801
3.4165,74.927,75.459
3.495,74.923,75.652
3.5736,75.082,74.901
3.6521,75.165,74.446
3.7307,75.09,74.143
3.8092,74.815,74.476
3.8877,74.662,75.279
3.9663,74.747,75.72
4.0448,74.964,75.672
4.1234,75.172,75.121
4.2019,75.158,74.505
4.2804,75.022,74.371
4.359,74.912,74.935
4.4375,74.964,75.241
4.516,75.184,74.933
4.5946,75.375,74.932
4.6731,75.39,75.109
4.7517,75.105,74.974
4.8302,74.671,74.847
4.9087,74.41,74.994
4.9873,74.452,75.125
5.0658,74.855,74.984
5.1443,75.308,75.149
5.2229,75.534,75.283
5.3015,75.459,74.827
5.38,75.054,74.038
5.4585,74.692,74.634
5.537,74.618,75.977
5.6156,74.787,76.086
5.6942,75.088,74.969
5.7727,75.194,74.649
5.8512,75.11,74.935
5.9298,74.958,75.182
6.0083,74.87,74.759
6.0868,74.936,74.358
6.1654,75.063,74.571
6.2439,75.155,74.926


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_169.csv <==
x,qOut,qIn
0.03927,74.779,74.738
0.11781,74.972,74.414
0.19635,75.201,74.996
0.27489,75.37,75.391
0.35343,75.403,74.972
0.43197,75.257,74.622
0.51051,74.961,74.555
0.58905,74.634,74.627
0.66759,74.403,75.287
0.74613,74.451,75.796
0.82467,74.75,75.496
0.90321,75.151,74.96
0.98175,75.493,74.788
1.0603,75.56,74.478
1.1388,75.368,74.461
1.2174,75.073,75.419
1.2959,74.853,75.785
1.3744,74.855,74.876
1.453,74.93,74.475
1.5315,74.958,74.929
1.6101,74.832,74.998
1.6886,74.701,74.713
1.7671,74.74,74.961
1.8457,74.948,75.359
1.9242,75.286,75.358
2.0028,75.457,74.869
2.0813,75.329,74.506
2.1599,75.014,74.756
2.2384,74.667,75.603
2.3169,74.66,75.647
2.3955,74.921,74.773
2.474,75.226,74.198
2.5526,75.339,74.652
2.6311,75.142,75.333
2.7096,74.868,75.667
2.7882,74.71,75.009
2.8667,74.821,74.605
2.9452,75.047,75.268
3.0238,75.179,75.506
3.1023,75.169,75.196
3.1809,75.005,74.594
3.2594,74.903,74.035
3.3379,74.936,74.15
3.4165,75.043,74.886
3.495,75.139,76.061
3.5736,75.072,76.125
3.6521,74.917,74.763
3.7307,74.795,73.99
3.8092,74.823,75.089
3.8877,74.992,75.417
3.9663,75.17,74.871
4.0448,75.277,75.13
4.1234,75.254,75.736
4.2019,75.135,75.107
4.2804,74.922,74.556
4.359,74.671,74.669
4.4375,74.44,75.147
4.516,74.441,75.072
4.5946,74.725,74.595
4.6731,75.142,74.603
4.7517,75.511,75.645
4.8302,75.489,75.694
4.9087,75.152,74.596
4.9873,74.781,74.073
5.0658,74.673,74.86
5.1443,74.95,75.337
5.2229,75.295,75.231
5.3015,75.484,75.02
5.38,75.338,75.11
5.4585,75.033,75.365
5.537,74.798,75.458
5.6156,74.713,75.194
5.6942,74.807,74.279
5.7727,74.934,73.891
5.8512,75.045,74.534
5.9298,75.108,75.327
6.0083,75.098,75.471
6.0868,74.981,75.283
6.1654,74.826,75.358
6.2439,74.729,75.47


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_170.csv <==
x,qOut,qIn
0.03927,74.939,75.02
0.11781,74.987,75.099
0.19635,75.06,75.151
0.27489,75.177,75.212
0.35343,75.347,75.125
0.43197,75.437,74.985
0.51051,75.327,74.955
0.58905,75.073,74.85
0.66759,74.766,74.64
0.74613,74.709,74.922
0.82467,74.863,75.232
0.90321,75.05,75.212
0.98175,75.081,75.692
1.0603,74.904,75.808
1.1388,74.737,74.778
1.2174,74.708,73.683
1.2959,74.901,73.903
1.3744,75.134,75.24
1.453,75.261,76.179
1.5315,75.25,75.568
1.6101,75.1,74.605
1.6886,74.92,74.75
1.7671,74.785,74.857
1.8457,74.743,74.859
1.9242,74.826,75.509
2.0028,75.05,75.726
2.0813,75.313,74.757
2.1599,75.462,73.999
2.2384,75.34,74.882
2.3169,74.895,75.53
2.3955,74.47,75.201
2.474,74.323,75.036
2.5526,74.651,75.192
2.6311,75.158,75.018
2.7096,75.462,74.901
2.7882,75.451,74.887
2.8667,75.075,74.98
2.9452,74.783,74.742
3.0238,74.796,74.576
3.1023,75.009,74.931
3.1809,75.246,75.277
3.2594,75.153,75.463
3.3379,74.886,75.415
3.4165,74.682,74.849
3.495,74.766,74.894
3.5736,75.062,75.403
3.6521,75.294,74.958
3.7307,75.353,73.974
3.8092,75.172,74.75
3.8877,74.966,76.103
3.9663,74.839,75.855
4.0448,74.791,74.831
4.1234,74.794,74.02
4.2019,74.807,74.193
4.2804,74.887,75.075
4.359,75.035,75.503
4.4375,75.238,75.202
4.516,75.358,75.092
4.5946,75.306,75.292
4.6731,75.113,75.492
4.7517,74.831,74.926
4.8302,74.666,74.298
4.9087,74.707,74.422
4.9873,74.904,74.966
5.0658,75.184,75.327
5.1443,75.312,75.059
5.2229,75.174,74.536
5.3015,74.869,74.78
5.38,74.534,75.725
5.4585,74.525,75.684
5.537,74.82,75.26
5.6156,75.222,75.181
5.6942,75.514,74.699
5.7727,75.493,74.377
5.8512,75.24,74.85
5.9298,74.921,75.26
6.0083,74.704,75.268
6.0868,74.676,74.988
6.1654,74.753,74.496
6.2439,74.863,74.552


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_171.csv <==
x,qOut,qIn
0.03927,75.117,74.877
0.11781,74.783,74.295
0.19635,74.551,74.899
0.27489,74.494,75.55
0.35343,74.636,75.388
0.43197,74.842,75.137
0.51051,75.078,74.924
0.58905,75.299,74.97
0.66759,75.456,75.193
0.74613,75.383,74.566
0.82467,75.108,73.982
0.90321,74.814,74.566
0.98175,74.701,75.6
1.0603,74.859,75.817
1.1388,75.034,75.678
1.2174,75.09,75.292
1.2959,74.932,74.518
1.3744,74.832,74.136
1.453,74.93,74.666
1.5315,75.15,75.469
1.6101,75.371,75.663
1.6886,75.344,75.215
1.7671,75.09,74.676
1.8457,74.756,74.299
1.9242,74.494,74.471
2.0028,74.468,75.169
2.0813,74.68,75.582
2.1599,75.039,75.144
2.2384,75.446,74.883
2.3169,75.648,75.015
2.3955,75.485,74.899
2.474,75.079,75.128
2.5526,74.608,75.515
2.6311,74.566,75.241
2.7096,74.884,74.622
2.7882,75.263,74.392
2.8667,75.387,75.095
2.9452,75.089,75.53
3.0238,74.709,75.201
3.1023,74.517,74.79
3.1809,74.727,75.001
3.2594,75.074,74.875
3.3379,75.264,74.364
3.4165,75.251,74.543
3.495,75.042,75.698
3.5736,74.952,75.672
3.6521,75.023,74.784
3.7307,75.145,74.584
3.8092,75.177,75.407
3.8877,75.018,75.346
3.9663,74.854,74.497
4.0448,74.812,74.409
4.1234,74.987,74.933
4.2019,75.177,75.045
4.2804,75.181,75.27
4.359,75.008,75.138
4.4375,74.715,74.883
4.516,74.617,75.312
4.5946,74.757,75.474
4.6731,75.017,74.794
4.7517,75.252,74.255
4.8302,75.304,74.924
4.9087,75.207,75.825
4.9873,75.044,75.956
5.0658,74.897,74.867
5.1443,74.817,74.262
5.2229,74.791,74.583
5.3015,74.819,75.076
5.38,74.893,75.046
5.4585,75.025,74.376
5.537,75.162,74.138
5.6156,75.241,75.158
5.6942,75.203,76.441
5.7727,75.046,75.859
5.8512,74.888,74.434
5.9298,74.826,74.217
6.0083,74.938,75.13
6.0868,75.164,74.961
6.1654,75.335,74.826
6.2439,75.347,75.3


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_172.csv <==
x,qOut,qIn
0.03927,75.263,75.032
0.11781,75.6,74.639
0.19635,75.68,74.494
0.27489,75.466,74.966
0.35343,74.96,75.522
0.43197,74.507,75.231
0.51051,74.35,74.656
0.58905,74.486,74.802
0.66759,74.848,75.714
0.74613,75.197,75.488
0.82467,75.407,74.668
0.90321,75.429,74.679
0.98175,75.227,75.251
1.0603,74.948,74.782
1.1388,74.774,74.333
1.2174,74.747,74.843
1.2959,74.864,75.208
1.3744,74.936,75.052
1.453,74.953,75.281
1.5315,74.966,75.243
1.6101,75.025,74.737
1.6886,75.114,74.912
1.7671,75.171,75.229
1.8457,75.188,74.866
1.9242,75.169,74.6
2.0028,75.137,75.13
2.0813,75.047,75.386
2.1599,74.909,75.061
2.2384,74.743,74.757
2.3169,74.693,74.86
2.3955,74.79,74.857
2.474,74.967,74.844
2.5526,75.143,75.627
2.6311,75.215,75.995
2.7096,75.185,75.179
2.7882,75.089,74.076
2.8667,74.964,74.024
2.9452,74.875,75.18
3.0238,74.86,76.086
3.1023,74.913,75.756
3.1809,75.015,74.533
3.2594,75.076,74.308
3.3379,75.042,74.666
3.4165,74.944,74.717
3.495,74.822,75.303
3.5736,74.842,75.811
3.6521,75.024,74.96
3.7307,75.251,74.159
3.8092,75.384,74.74
3.8877,75.202,75.544
3.9663,74.865,75.724
4.0448,74.628,75.241
4.1234,74.73,74.923
4.2019,75.108,74.797
4.2804,75.371,74.657
4.359,75.346,74.638
4.4375,74.92,74.733
4.516,74.568,75.149
4.5946,74.581,75.366
4.6731,74.858,75.105
4.7517,75.214,75.282
4.8302,75.222,75.049
4.9087,75.008,74.182
4.9873,74.816,74.313
5.0658,74.888,75.373
5.1443,75.195,75.814
5.2229,75.406,75.859
5.3015,75.371,75.265
5.38,74.992,74.731
5.4585,74.626,75.039
5.537,74.531,75.02
5.6156,74.694,74.289
5.6942,75.034,73.943
5.7727,75.259,74.902
5.8512,75.277,75.972
5.9298,75.117,76.007
6.0083,74.831,74.787
6.0868,74.625,74.369
6.1654,74.64,74.94
6.2439,74.868,75.299


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_173.csv <==
x,qOut,qIn
0.03927,74.877,75.226
0.11781,75.223,75.337
0.19635,75.339,74.366
0.27489,75.228,74.287
0.35343,74.956,75.655
0.43197,74.884,76.035
0.51051,75.002,75.424
0.58905,75.151,74.831
0.66759,75.148,74.558
0.74613,74.945,74.476
0.82467,74.782,74.821
0.90321,74.773,75.391
0.98175,74.983,75.408
1.0603,75.124,74.998
1.1388,75.047,74.864
1.2174,74.835,74.914
1.2959,74.615,74.974
1.3744,74.647,74.709
1.453,74.885,74.473
1.5315,75.192,75.013
1.6101,75.429,75.873
1.6886,75.459,75.674
1.7671,75.261,75.123
1.8457,74.952,74.641
1.9242,74.666,73.993
2.0028,74.667,74.457
2.0813,74.911,75.521
2.1599,75.211,75.566
2.2384,75.369,75.041
2.3169,75.224,75.083
2.3955,74.927,75.069
2.474,74.667,74.703
2.5526,74.618,74.751
2.6311,74.792,75.313
2.7096,75.072,75.111
2.7882,75.334,74.601
2.8667,75.468,75.242
2.9452,75.318,75.695
3.0238,74.954,75.126
3.1023,74.602,74.549
3.1809,74.498,74.992
3.2594,74.768,75.399
3.3379,75.144,74.983
3.4165,75.399,74.485
3.495,75.336,74.565
3.5736,75.061,74.699
3.6521,74.825,74.865
3.7307,74.74,75.204
3.8092,74.867,75.624
3.8877,75.012,75.722
3.9663,75.096,75.368
4.0448,75.126,74.559
4.1234,75.123,74.49
4.2019,75.124,75.324
4.2804,75.11,75.333
4.359,75.069,74.441
4.4375,74.995,74.161
4.516,74.885,74.785
4.5946,74.752,75.422
4.6731,74.649,75.677
4.7517,74.628,75.427
4.8302,74.781,75.147
4.9087,75.063,74.839
4.9873,75.353,74.339
5.0658,75.525,74.515
5.1443,75.444,75.373
5.2229,75.196,75.645
5.3015,74.925,75.427
5.38,74.773,74.726
5.4585,74.732,74.291
5.537,74.699,74.862
5.6156,74.685,75.84
5.6942,74.717,75.602
5.7727,74.947,74.556
5.8512,75.266,74.218
5.9298,75.482,74.628
6.0083,75.404,75.562
6.0868,75.015,75.575
6.1654,74.669,74.632
6.2439,74.575,74.209


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_174.csv <==
x,qOut,qIn
0.03927,74.2,75.67
0.11781,74.617,74.942
0.19635,75.173,74.771
0.27489,75.545,74.964
0.35343,75.471,75.098
0.43197,75.229,75.113
0.51051,75.094,74.944
0.58905,75.088,74.597
0.66759,75.164,74.726
0.74613,75.025,75.002
0.82467,74.772,74.836
0.90321,74.595,75.025
0.98175,74.671,75.711
1.0603,74.953,75.194
1.1388,75.214,74.49
1.2174,75.344,74.944
1.2959,75.267,75.174
1.3744,75.118,74.87
1.453,75.006,75.195
1.5315,74.956,75.216
1.6101,74.964,74.762
1.6886,74.923,74.672
1.7671,74.831,74.755
1.8457,74.752,75.123
1.9242,74.752,75.113
2.0028,74.895,74.75
2.0813,75.089,74.886
2.1599,75.233,75.266
2.2384,75.232,75.367
2.3169,75.102,75.073
2.3955,74.982,74.748
2.474,74.943,74.981
2.5526,75.032,75.486
2.6311,75.109,75.214
2.7096,75.08,74.693
2.7882,74.971,74.598
2.8667,74.825,75.005
2.9452,74.789,75.09
3.0238,74.853,74.929
3.1023,74.96,74.895
3.1809,75.04,74.85
3.2594,75.065,74.856
3.3379,75.07,74.989
3.4165,75.078,74.878
3.495,75.101,74.739
3.5736,75.117,75.47
3.6521,75.118,76.076
3.7307,75.101,75.262
3.8092,75.064,73.906
3.8877,74.993,74.463
3.9663,74.911,75.559
4.0448,74.859,75.582
4.1234,74.874,74.713
4.2019,74.945,74.771
4.2804,74.984,75.398
4.359,74.96,75.437
4.4375,74.852,74.767
4.516,74.792,74.11
4.5946,74.866,73.87
4.6731,75.046,74.904
4.7517,75.275,76.627
4.8302,75.357,76.348
4.9087,75.232,74.867
4.9873,74.992,73.965
5.0658,74.75,74.056
5.1443,74.737,74.459
5.2229,74.929,75.075
5.3015,75.184,75.672
5.38,75.354,75.524
5.4585,75.266,74.807
5.537,74.957,74.649
5.6156,74.594,75.389
5.6942,74.352,75.875
5.7727,74.45,74.999
5.8512,74.849,74.263
5.9298,75.345,74.559
6.0083,75.731,75.06
6.0868,75.598,74.787
6.1654,75.019,74.627
6.2439,74.404,75.401


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_175.csv <==
x,qOut,qIn
0.03927,74.845,75.039
0.11781,74.788,74.904
0.19635,74.821,74.966
0.27489,74.904,74.897
0.35343,75,74.803
0.43197,75.096,75.145
0.51051,75.124,75.377
0.58905,75.053,74.907
0.66759,74.863,74.552
0.74613,74.702,75.189
0.82467,74.711,75.651
0.90321,74.882,75.255
0.98175,75.166,74.553
1.0603,75.326,74.323
1.1388,75.273,74.601
1.2174,75.083,75.479
1.2959,74.856,75.617
1.3744,74.803,74.728
1.453,74.888,74.263
1.5315,75.009,74.919
1.6101,75.057,76.274
1.6886,75.016,76.177
1.7671,74.987,74.917
1.8457,75.007,74.046
1.9242,75.097,73.977
2.0028,75.136,74.437
2.0813,75.061,75.253
2.1599,74.918,75.395
2.2384,74.769,75.154
2.3169,74.769,75.198
2.3955,74.881,74.942
2.474,75.013,74.745
2.5526,75.06,74.919
2.6311,75.041,75.082
2.7096,75.108,75.191
2.7882,75.26,75.371
2.8667,75.47,75.58
2.9452,75.363,75.002
3.0238,74.92,74.159
3.1023,74.436,74.208
3.1809,74.247,74.87
3.2594,74.596,75.271
3.3379,75.101,75.614
3.4165,75.453,75.754
3.495,75.387,74.98
3.5736,75.062,74.083
3.6521,74.8,74.465
3.7307,74.746,75.45
3.8092,74.97,75.143
3.8877,75.239,74.55
3.9663,75.375,74.946
4.0448,75.31,75.46
4.1234,75.004,74.882
4.2019,74.64,74.703
4.2804,74.475,75.341
4.359,74.587,75.481
4.4375,74.995,74.337
4.516,75.391,73.943
4.5946,75.522,74.93
4.6731,75.361,75.719
4.7517,74.937,75.448
4.8302,74.658,75.224
4.9087,74.672,75.142
4.9873,74.874,75.235
5.0658,75.105,75.139
5.1443,75.144,74.647
5.2229,75.084,74.6
5.3015,75.029,75.099
5.38,75.069,74.965
5.4585,75.09,74.741
5.537,74.98,75.05
5.6156,74.791,75.24
5.6942,74.608,75.405
5.7727,74.669,74.988
5.8512,74.937,74.079
5.9298,75.263,74.267
6.0083,75.491,75.725
6.0868,75.482,75.782
6.1654,75.29,74.866
6.2439,75.037,74.734


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_176.csv <==
x,qOut,qIn
0.03927,75.138,74.448
0.11781,75.091,73.687
0.19635,74.939,74.335
0.27489,74.788,75.4
0.35343,74.755,75.933
0.43197,74.931,75.803
0.51051,75.134,74.986
0.58905,75.212,74.489
0.66759,75.032,75.229
0.74613,74.746,75.486
0.82467,74.629,74.861
0.90321,74.754,74.044
0.98175,75.135,74.163
1.0603,75.421,74.944
1.1388,75.372,75.426
1.2174,75.042,75.622
1.2959,74.547,75.446
1.3744,74.401,75.111
1.453,74.676,74.774
1.5315,75.158,74.365
1.6101,75.592,74.719
1.6886,75.669,75.571
1.7671,75.443,75.465
1.8457,75.089,74.683
1.9242,74.795,74.898
2.0028,74.638,75.467
2.0813,74.549,75.196
2.1599,74.539,74.642
2.2384,74.636,74.625
2.3169,74.954,75.033
2.3955,75.327,75.327
2.474,75.549,75.29
2.5526,75.423,74.756
2.6311,75.014,74.298
2.7096,74.685,74.579
2.7882,74.611,75.625
2.8667,74.886,75.961
2.9452,75.168,75.118
3.0238,75.273,74.788
3.1023,75.21,74.98
3.1809,75.029,74.523
3.2594,74.912,74.485
3.3379,74.89,75.032
3.4165,74.934,75
3.495,75.008,75.01
3.5736,75.042,75.418
3.6521,74.995,75.192
3.7307,74.895,74.715
3.8092,74.777,74.593
3.8877,74.806,75.082
3.9663,75.02,75.631
4.0448,75.302,75.408
4.1234,75.514,74.509
4.2019,75.396,74.651
4.2804,75.033,75.277
4.359,74.661,75.092
4.4375,74.526,74.191
4.516,74.706,74.54
4.5946,74.968,75.49
4.6731,75.158,75.647
4.7517,75.156,75.127
4.8302,75.054,74.882
4.9087,74.957,74.918
4.9873,74.921,75.238
5.0658,74.983,75.251
5.1443,75.098,75.052
5.2229,75.179,75.023
5.3015,75.167,75.032
5.38,75.017,74.497
5.4585,74.812,74.395
5.537,74.686,75.255
5.6156,74.689,75.793
5.6942,74.839,74.885
5.7727,75.025,74.473
5.8512,75.17,74.919
5.9298,75.238,74.907
6.0083,75.204,74.485
6.0868,75.125,75.093
6.1654,75.081,75.987
6.2439,75.086,75.896


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_177.csv <==
x,qOut,qIn
0.03927,74.693,74.82
0.11781,74.765,75.484
0.19635,75.05,75.431
0.27489,75.313,75.315
0.35343,75.305,74.969
0.43197,74.972,74.547
0.51051,74.674,74.66
0.58905,74.628,75.248
0.66759,74.977,75.341
0.74613,75.409,74.958
0.82467,75.614,74.923
0.90321,75.504,74.92
0.98175,75.041,74.971
1.0603,74.569,74.915
1.1388,74.374,74.683
1.2174,74.493,74.912
1.2959,74.892,75.253
1.3744,75.255,75.183
1.453,75.391,75.011
1.5315,75.29,74.749
1.6101,74.978,75.062
1.6886,74.78,75.649
1.7671,74.824,75.54
1.8457,75.015,74.755
1.9242,75.216,74.554
2.0028,75.185,75.253
2.0813,75.002,75.404
2.1599,74.816,74.663
2.2384,74.768,74.166
2.3169,74.865,74.817
2.3955,74.985,75.222
2.474,75.065,75.006
2.5526,75.062,75.342
2.6311,75.041,75.935
2.7096,75.046,75.643
2.7882,75.087,74.855
2.8667,75.161,74.065
2.9452,75.209,73.978
3.0238,75.19,74.874
3.1023,75.109,75.671
3.1809,74.98,75.306
3.2594,74.86,74.962
3.3379,74.756,75.051
3.4165,74.683,75.155
3.495,74.652,75.047
3.5736,74.75,74.809
3.6521,75.01,74.675
3.7307,75.331,74.804
3.8092,75.601,74.792
3.8877,75.527,74.918
3.9663,75.121,75.372
4.0448,74.633,75.405
4.1234,74.346,75.006
4.2019,74.514,74.851
4.2804,74.911,74.742
4.359,75.292,74.884
4.4375,75.438,75.844
4.516,75.33,75.883
4.5946,75.111,74.54
4.6731,74.904,73.644
4.7517,74.81,75.052
4.8302,74.786,75.944
4.9087,74.799,75.269
4.9873,74.856,74.659
5.0658,74.971,74.384
5.1443,75.119,74.381
5.2229,75.185,75.104
5.3015,75.146,75.685
5.38,74.997,75.536
5.4585,74.939,75.031
5.537,75.027,74.359
5.6156,75.162,74.255
5.6942,75.218,75.383
5.7727,75.052,75.717
5.8512,74.845,75.116
5.9298,74.75,75.014
6.0083,74.895,75.782
6.0868,75.076,75.475
6.1654,75.072,74.147
6.2439,74.916,73.627


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_178.csv <==
x,qOut,qIn
0.03927,75.091,75.482
0.11781,74.731,74.845
0.19635,74.465,74.819
0.27489,74.455,74.912
0.35343,74.794,75.212
0.43197,75.28,75.24
0.51051,75.614,74.747
0.58905,75.62,74.771
0.66759,75.157,75.311
0.74613,74.531,75.134
0.82467,74.204,74.812
0.90321,74.293,74.88
0.98175,74.798,74.99
1.0603,75.261,74.734
1.1388,75.498,74.861
1.2174,75.499,75.394
1.2959,75.294,74.972
1.3744,75.065,74.702
1.453,74.924,75.299
1.5315,74.894,75.329
1.6101,74.968,74.388
1.6886,75.037,74.464
1.7671,75.063,75.502
1.8457,75.053,76.041
1.9242,75.021,74.928
2.0028,74.991,74.226
2.0813,74.95,74.629
2.1599,74.91,74.997
2.2384,74.881,74.614
2.3169,74.925,74.901
2.3955,75.025,75.627
2.474,75.123,75.471
2.5526,75.151,74.761
2.6311,75.053,74.588
2.7096,74.917,74.772
2.7882,74.841,75.535
2.8667,74.911,76.118
2.9452,75.101,74.933
3.0238,75.244,73.62
3.1023,75.236,74.175
3.1809,74.992,75.808
3.2594,74.69,75.648
3.3379,74.576,74.619
3.4165,74.693,74.247
3.495,75.023,75.127
3.5736,75.247,75.724
3.6521,75.242,75.398
3.7307,75.091,74.881
3.8092,74.911,74.672
3.8877,74.952,74.657
3.9663,75.114,75.086
4.0448,75.232,75.515
4.1234,75.134,75.307
4.2019,74.863,74.687
4.2804,74.681,74.229
4.359,74.688,74.409
4.4375,74.927,75.36
4.516,75.109,75.527
4.5946,75.137,74.985
4.6731,75.078,74.902
4.7517,75.03,75.179
4.8302,75.09,75.131
4.9087,75.13,75.098
4.9873,75.097,75.162
5.0658,74.962,75.279
5.1443,74.93,75.241
5.2229,75.011,74.728
5.3015,75.082,74.043
5.38,74.999,74.475
5.4585,74.756,75.255
5.537,74.623,75.566
5.6156,74.7,75.824
5.6942,75.028,75.606
5.7727,75.274,74.698
5.8512,75.297,73.955
5.9298,75.174,74.15
6.0083,75.022,74.796
6.0868,75.068,74.844
6.1654,75.203,75.169
6.2439,75.262,75.78


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_179.csv <==
x,qOut,qIn
0.03927,74.87,75.711
0.11781,74.975,75.923
0.19635,74.994,75.501
0.27489,74.936,75.062
0.35343,74.828,74.684
0.43197,74.836,74.751
0.51051,75.001,74.966
0.58905,75.239,74.829
0.66759,75.448,74.763
0.74613,75.44,74.866
0.82467,75.198,75.057
0.90321,74.84,75.532
0.98175,74.499,75.79
1.0603,74.385,75.299
1.1388,74.531,74.559
1.2174,74.862,74.151
1.2959,75.282,74.517
1.3744,75.573,75.292
1.453,75.567,75.933
1.5315,75.301,75.75
1.6101,74.859,74.132
1.6886,74.612,73.634
1.7671,74.623,74.771
1.8457,74.789,75.54
1.9242,74.974,75.342
2.0028,75.138,74.976
2.0813,75.303,74.809
2.1599,75.393,75.178
2.2384,75.31,74.934
2.3169,74.966,74.675
2.3955,74.652,75.373
2.474,74.579,75.927
2.5526,74.905,74.98
2.6311,75.288,74.185
2.7096,75.356,74.423
2.7882,75.098,74.851
2.8667,74.59,75.241
2.9452,74.421,75.305
3.0238,74.66,75.089
3.1023,75.067,75.239
3.1809,75.359,75.097
3.2594,75.277,74.576
3.3379,75.038,74.805
3.4165,74.87,75.434
3.495,74.975,75.179
3.5736,75.227,74.609
3.6521,75.337,74.758
3.7307,75.222,75.074
3.8092,74.849,74.945
3.8877,74.576,74.693
3.9663,74.587,74.736
4.0448,74.82,75.387
4.1234,75.163,75.628
4.2019,75.336,74.922
4.2804,75.294,74.553
4.359,75.125,74.829
4.4375,74.935,75.121
4.516,74.902,75.127
4.5946,74.981,75.17
4.6731,75.072,75.141
4.7517,75.071,75.037
4.8302,74.949,75.126
4.9087,74.819,75.231
4.9873,74.762,74.66
5.0658,74.838,74.162
5.1443,74.996,75.04
5.2229,75.145,75.744
5.3015,75.22,75.142
5.38,75.17,74.261
5.4585,75.024,74.648
5.537,74.895,75.183
5.6156,74.858,75.35
5.6942,74.968,75.613
5.7727,75.139,75.351
5.8512,75.25,74.714
5.9298,75.246,74.984
6.0083,75.094,75.606
6.0868,74.9,74.684
6.1654,74.778,73.544
6.2439,74.764,74.104


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_180.csv <==
x,qOut,qIn
0.03927,75.079,74.528
0.11781,74.923,74.791
0.19635,74.846,75.318
0.27489,74.882,75.185
0.35343,75.018,74.936
0.43197,75.031,75.205
0.51051,74.961,75.018
0.58905,74.918,74.588
0.66759,75.013,74.804
0.74613,75.181,75.108
0.82467,75.233,75.2
0.90321,75.14,75.424
0.98175,74.916,75.196
1.0603,74.819,74.786
1.1388,74.874,74.929
1.2174,74.991,75.164
1.2959,75.057,74.581
1.3744,75.038,73.94
1.453,75.025,74.343
1.5315,75.035,75.616
1.6101,75.063,75.938
1.6886,74.993,75.213
1.7671,74.873,75.059
1.8457,74.803,75.505
1.9242,74.873,75.429
2.0028,75.069,74.666
2.0813,75.255,74.301
2.1599,75.34,74.454
2.2384,75.25,74.604
2.3169,75.015,75.188
2.3955,74.736,75.688
2.474,74.524,74.976
2.5526,74.471,74.759
2.6311,74.619,75.319
2.7096,74.912,74.923
2.7882,75.256,74.417
2.8667,75.553,74.523
2.9452,75.672,75.31
3.0238,75.549,76.005
3.1023,75.241,75.447
3.1809,74.831,74.336
3.2594,74.556,74.333
3.3379,74.51,74.771
3.4165,74.657,75.122
3.495,74.931,75.648
3.5736,75.175,75.85
3.6521,75.27,75.294
3.7307,75.188,74.567
3.8092,74.926,74.22
3.8877,74.698,74.58
3.9663,74.67,75.169
4.0448,74.835,75.374
4.1234,75.139,75.511
4.2019,75.328,75.304
4.2804,75.267,74.459
4.359,75.015,74.113
4.4375,74.663,74.967
4.516,74.574,75.789
4.5946,74.823,75.799
4.6731,75.233,74.965
4.7517,75.592,74.121
4.8302,75.514,74.638
4.9087,75.084,75.624
4.9873,74.619,75.54
5.0658,74.459,74.738
5.1443,74.762,74.714
5.2229,75.167,74.855
5.3015,75.399,74.792
5.38,75.233,75.314
5.4585,74.872,75.529
5.537,74.667,74.767
5.6156,74.724,74.226
5.6942,75.074,74.978
5.7727,75.327,75.749
5.8512,75.311,75.559
5.9298,75.105,74.922
6.0083,74.841,74.428
6.0868,74.828,74.693
6.1654,74.976,75.432
6.2439,75.116,75.322


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_181.csv <==
x,qOut,qIn
0.03927,75.097,74.785
0.11781,75.21,74.832
0.19635,75.132,75.079
0.27489,74.877,75.082
0.35343,74.513,74.557
0.43197,74.403,74.552
0.51051,74.602,75.311
0.58905,74.974,75.565
0.66759,75.353,74.459
0.74613,75.53,74.33
0.82467,75.468,75.197
0.90321,75.248,75.565
0.98175,74.964,75.513
1.0603,74.83,75.325
1.1388,74.864,74.748
1.2174,74.969,74.738
1.2959,75.032,74.932
1.3744,74.968,74.745
1.453,74.875,74.875
1.5315,74.831,75.125
1.6101,74.896,75.263
1.6886,74.974,75.353
1.7671,74.978,75.342
1.8457,74.928,75.118
1.9242,74.86,74.746
2.0028,74.917,74.645
2.0813,75.088,74.436
2.1599,75.272,74.159
2.2384,75.362,75.267
2.3169,75.236,76.359
2.3955,74.986,75.704
2.474,74.762,74.345
2.5526,74.707,74.3
2.6311,74.835,74.988
2.7096,75.034,75.223
2.7882,75.223,75.396
2.8667,75.337,75.255
2.9452,75.343,74.516
3.0238,75.178,74.318
3.1023,74.886,75.24
3.1809,74.532,75.764
3.2594,74.404,75.015
3.3379,74.59,74.346
3.4165,74.961,74.309
3.495,75.357,75.411
3.5736,75.463,75.974
3.6521,75.262,75.359
3.7307,74.938,74.679
3.8092,74.708,74.427
3.8877,74.801,74.595
3.9663,75.026,74.973
4.0448,75.193,74.959
4.1234,75.125,75.353
4.2019,74.961,75.834
4.2804,74.894,75.325
4.359,74.931,74.522
4.4375,75.029,74.644
4.516,74.983,74.776
4.5946,74.904,74.475
4.6731,74.913,74.88
4.7517,75.118,75.88
4.8302,75.312,75.669
4.9087,75.242,74.645
4.9873,74.955,74.281
5.0658,74.564,75.455
5.1443,74.536,75.874
5.2229,74.851,75.091
5.3015,75.269,74.508
5.38,75.534,74.834
5.4585,75.412,74.786
5.537,75.039,74.371
5.6156,74.656,74.365
5.6942,74.496,75.233
5.7727,74.658,75.805
5.8512,74.966,75.744
5.9298,75.245,75.231
6.0083,75.34,74.613
6.0868,75.23,74.758
6.1654,75.074,75.185
6.2439,74.997,75.14


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_182.csv <==
x,qOut,qIn
0.03927,75.405,75.193
0.11781,75.222,75.449
0.19635,74.911,75.322
0.27489,74.622,75.014
0.35343,74.494,74.851
0.43197,74.582,75.01
0.51051,74.824,75.21
0.58905,75.123,75.022
0.66759,75.379,74.7
0.74613,75.445,74.753
0.82467,75.283,74.706
0.90321,74.996,74.796
0.98175,74.715,75.594
1.0603,74.662,75.763
1.1388,74.808,75.035
1.2174,75.036,74.427
1.2959,75.224,74.627
1.3744,75.276,74.993
1.453,75.223,75.147
1.5315,75.121,75.259
1.6101,75.031,75.133
1.6886,74.98,74.927
1.7671,74.919,74.893
1.8457,74.842,74.795
1.9242,74.747,74.189
2.0028,74.758,74.419
2.0813,74.918,75.563
2.1599,75.144,76.051
2.2384,75.333,75.739
2.3169,75.274,75.262
2.3955,75.023,74.364
2.474,74.765,73.902
2.5526,74.689,74.915
2.6311,74.891,75.828
2.7096,75.161,75.637
2.7882,75.313,74.865
2.8667,75.188,74.084
2.9452,74.851,74.244
3.0238,74.556,75.312
3.1023,74.466,76.035
3.1809,74.689,74.995
3.2594,75.097,74.288
3.3379,75.465,75.01
3.4165,75.619,75.764
3.495,75.407,75.54
3.5736,74.94,75.047
3.6521,74.608,74.593
3.7307,74.583,74.34
3.8092,74.956,74.811
3.8877,75.258,74.973
3.9663,75.231,74.672
4.0448,74.973,74.963
4.1234,74.653,75.521
4.2019,74.693,75.365
4.2804,74.969,74.715
4.359,75.254,74.28
4.4375,75.321,75.372
4.516,75.211,76.056
4.5946,75.137,75.158
4.6731,75.133,74.027
4.7517,75.187,74.7
4.8302,75.026,75.582
4.9087,74.735,75.171
4.9873,74.515,74.713
5.0658,74.567,75.401
5.1443,74.862,75.65
5.2229,75.131,75.146
5.3015,75.249,74.528
5.38,75.131,74.679
5.4585,74.981,74.796
5.537,74.94,74.379
5.6156,75.001,74.615
5.6942,75.127,75.714
5.7727,75.134,75.672
5.8512,75.012,75.058
5.9298,74.857,74.985
6.0083,74.777,74.921
6.0868,74.899,74.644
6.1654,75.137,74.702
6.2439,75.351,74.825


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_183.csv <==
x,qOut,qIn
0.03927,75.12,74.473
0.11781,74.834,74.655
0.19635,74.683,74.949
0.27489,74.718,74.854
0.35343,74.93,75.515
0.43197,75.121,75.869
0.51051,75.22,74.724
0.58905,75.218,73.895
0.66759,75.115,74.988
0.74613,74.956,75.825
0.82467,74.851,75.428
0.90321,74.864,74.786
0.98175,75.041,74.934
1.0603,75.207,75.086
1.1388,75.187,74.802
1.2174,75.003,74.571
1.2959,74.724,74.63
1.3744,74.687,75.546
1.453,74.891,76.252
1.5315,75.154,75.254
1.6101,75.273,73.775
1.6886,75.102,74.21
1.7671,74.863,75.338
1.8457,74.751,75.861
1.9242,74.921,75.304
2.0028,75.206,74.764
2.0813,75.334,74.612
2.1599,75.233,74.749
2.2384,74.886,75.307
2.3169,74.644,75.432
2.3955,74.687,74.876
2.474,74.944,74.422
2.5526,75.293,74.513
2.6311,75.398,74.892
2.7096,75.208,75.007
2.7882,74.887,74.894
2.8667,74.628,75.316
2.9452,74.716,75.505
3.0238,75.01,75.312
3.1023,75.284,75.543
3.1809,75.316,75.724
3.2594,75.092,74.861
3.3379,74.881,73.983
3.4165,74.814,74.152
3.495,74.971,74.773
3.5736,75.046,74.906
3.6521,74.924,75.23
3.7307,74.717,75.716
3.8092,74.582,75.488
3.8877,74.704,74.723
3.9663,74.946,74.446
4.0448,75.193,74.771
4.1234,75.342,75.297
4.2019,75.468,75.104
4.2804,75.526,74.651
4.359,75.428,74.917
4.4375,75.078,75.39
4.516,74.592,75.342
4.5946,74.314,75.187
4.6731,74.367,74.5
4.7517,74.792,74.039
4.8302,75.238,75.125
4.9087,75.48,75.966
4.9873,75.467,75.344
5.0658,75.188,74.712
5.1443,74.884,74.938
5.2229,74.728,74.922
5.3015,74.746,74.81
5.38,74.913,74.807
5.4585,75.069,74.871
5.537,75.167,75.093
5.6156,75.193,75.256
5.6942,75.139,75.43
5.7727,74.986,75.297
5.8512,74.806,74.66
5.9298,74.708,74.425
6.0083,74.788,74.936
6.0868,75.038,75.423
6.1654,75.258,75.578
6.2439,75.32,75.057


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_184.csv <==
x,qOut,qIn
0.03927,74.797,75.28
0.11781,74.643,75.215
0.19635,74.627,74.589
0.27489,74.773,74.61
0.35343,75.07,75.445
0.43197,75.297,75.685
0.51051,75.304,75.417
0.58905,75.138,75.091
0.66759,74.883,74.111
0.74613,74.859,73.658
0.82467,75.053,74.678
0.90321,75.283,75.918
0.98175,75.344,75.655
1.0603,75.103,75.068
1.1388,74.795,75.059
1.2174,74.612,74.852
1.2959,74.703,74.546
1.3744,74.907,74.844
1.453,75.097,75.265
1.5315,75.241,75.547
1.6101,75.334,75.546
1.6886,75.294,74.799
1.7671,75.023,74.053
1.8457,74.645,74.518
1.9242,74.329,75.542
2.0028,74.458,75.162
2.0813,74.918,74.657
2.1599,75.415,74.848
2.2384,75.649,74.9
2.3169,75.405,74.934
2.3955,74.961,75.225
2.474,74.633,75.329
2.5526,74.706,75.188
2.6311,75.059,75.109
2.7096,75.332,75.237
2.7882,75.37,75.158
2.8667,75.073,74.44
2.9452,74.755,74.209
3.0238,74.649,74.843
3.1023,74.751,75.65
3.1809,74.997,75.215
3.2594,75.101,74.358
3.3379,75.039,74.675
3.4165,74.922,75.571
3.495,74.869,75.66
3.5736,74.993,74.84
3.6521,75.189,74.191
3.7307,75.339,74.616
3.8092,75.335,75.471
3.8877,75.16,75.261
3.9663,74.922,75.053
4.0448,74.731,75.591
4.1234,74.68,75.44
4.2019,74.771,74.569
4.2804,74.919,74.426
4.359,75.053,74.579
4.4375,75.105,74.769
4.516,75.102,75.064
4.5946,75.089,75.146
4.6731,75.067,75.117
4.7517,75.024,75.176
4.8302,74.903,75.226
4.9087,74.803,75.102
4.9873,74.821,74.902
5.0658,75.035,74.889
5.1443,75.342,75.089
5.2229,75.504,74.863
5.3015,75.422,74.113
5.38,75.038,74.582
5.4585,74.653,75.777
5.537,74.505,75.91
5.6156,74.599,75.164
5.6942,74.877,74.341
5.7727,75.094,74.492
5.8512,75.198,75.242
5.9298,75.213,75.675
6.0083,75.17,75.57
6.0868,75.128,75.071
6.1654,75.065,74.401
6.2439,74.962,74.406


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_185.csv <==
x,qOut,qIn
0.03927,74.69,75.21
0.11781,74.547,75.08
0.19635,74.623,75.354
0.27489,74.827,75.202
0.35343,75.054,74.631
0.43197,75.238,74.722
0.51051,75.336,75.054
0.58905,75.323,75.103
0.66759,75.175,74.728
0.74613,74.992,74.487
0.82467,74.878,74.775
0.90321,74.839,75.503
0.98175,74.853,75.448
1.0603,74.834,75.153
1.1388,74.854,75.411
1.2174,74.946,75.368
1.2959,75.13,74.63
1.3744,75.248,74.169
1.453,75.203,74.431
1.5315,75.047,75.105
1.6101,74.861,75.841
1.6886,74.802,75.734
1.7671,74.813,74.774
1.8457,74.834,74.24
1.9242,74.807,74.656
2.0028,74.833,74.899
2.0813,74.996,75.047
2.1599,75.244,75.429
2.2384,75.498,75.128
2.3169,75.504,74.401
2.3955,75.216,74.532
2.474,74.806,75.357
2.5526,74.477,76.085
2.6311,74.536,75.686
2.7096,74.871,74.61
2.7882,75.249,74
2.8667,75.439,74.769
2.9452,75.265,75.43
3.0238,74.913,75.299
3.1023,74.63,74.95
3.1809,74.649,74.894
3.2594,74.912,74.999
3.3379,75.121,74.945
3.4165,75.162,74.719
3.495,74.967,74.923
3.5736,74.869,75.177
3.6521,75.005,75.237
3.7307,75.253,75.343
3.8092,75.444,75.284
3.8877,75.268,74.99
3.9663,74.905,74.504
4.0448,74.626,74.306
4.1234,74.686,74.674
4.2019,75.002,74.891
4.2804,75.241,75.12
4.359,75.271,75.668
4.4375,75.017,75.737
4.516,74.781,74.898
4.5946,74.731,74.198
4.6731,74.849,74.392
4.7517,75.069,75.67
4.8302,75.24,76.128
4.9087,75.311,75.163
4.9873,75.252,74.096
5.0658,75.034,75.071
5.1443,74.711,75.739
5.2229,74.485,74.581
5.3015,74.477,73.713
5.38,74.76,74.99
5.4585,75.15,75.739
5.537,75.413,75.389
5.6156,75.447,75.23
5.6942,75.185,75.084
5.7727,74.866,74.794
5.8512,74.75,74.838
5.9298,74.871,75.147
6.0083,75.204,75.203
6.0868,75.406,74.58
6.1654,75.329,74.383
6.2439,75.049,75.026


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_186.csv <==
x,qOut,qIn
0.03927,75.368,75.155
0.11781,75.145,75.267
0.19635,74.896,75.12
0.27489,74.749,75.157
0.35343,74.797,74.855
0.43197,74.911,74.074
0.51051,75.001,74.274
0.58905,75.059,75.858
0.66759,75.094,76.417
0.74613,75.106,74.963
0.82467,75.027,74.225
0.90321,74.884,74.844
0.98175,74.72,75.273
1.0603,74.726,75.021
1.1388,74.909,74.798
1.2174,75.149,74.542
1.2959,75.314,74.588
1.3744,75.24,74.944
1.453,74.989,75.275
1.5315,74.723,75.491
1.6101,74.6,75.026
1.6886,74.752,74.46
1.7671,75.07,74.689
1.8457,75.385,75.231
1.9242,75.528,75.403
2.0028,75.377,75.644
2.0813,75.081,75.646
2.1599,74.821,74.672
2.2384,74.761,73.784
2.3169,74.81,74.612
2.3955,74.825,75.486
2.474,74.818,75.474
2.5526,74.831,74.99
2.6311,74.993,75.124
2.7096,75.147,75.35
2.7882,75.178,74.899
2.8667,74.989,74.42
2.9452,74.82,74.653
3.0238,74.895,75.155
3.1023,75.153,75.609
3.1809,75.476,75.152
3.2594,75.436,74.658
3.3379,75.056,74.789
3.4165,74.617,74.946
3.495,74.428,74.885
3.5736,74.691,74.981
3.6521,75.113,75.363
3.7307,75.437,75.496
3.8092,75.437,74.306
3.8877,75.157,73.889
3.9663,74.839,74.872
4.0448,74.659,75.569
4.1234,74.748,75.669
4.2019,74.977,75.654
4.2804,75.168,75.185
4.359,75.232,74.853
4.4375,75.103,74.805
4.516,74.902,74.627
4.5946,74.803,74.736
4.6731,74.855,74.979
4.7517,75.068,74.676
4.8302,75.191,74.557
4.9087,75.081,75.08
4.9873,74.822,75.79
5.0658,74.542,75.819
5.1443,74.578,74.956
5.2229,74.9,74.341
5.3015,75.316,74.734
5.38,75.62,75.377
5.4585,75.59,75.041
5.537,75.29,74.573
5.6156,74.909,74.639
5.6942,74.648,75.187
5.7727,74.62,75.482
5.8512,74.699,75.299
5.9298,74.808,74.686
6.0083,74.89,74.536
6.0868,75.044,74.882
6.1654,75.244,75.006
6.2439,75.388,74.963


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_187.csv <==
x,qOut,qIn
0.03927,75.321,74.939
0.11781,75.541,75.306
0.19635,75.514,75.437
0.27489,75.261,75.255
0.35343,74.835,75.08
0.43197,74.528,74.875
0.51051,74.497,74.658
0.58905,74.702,74.835
0.66759,75.06,75.463
0.74613,75.345,75.502
0.82467,75.406,75.025
0.90321,75.229,74.661
0.98175,74.832,74.656
1.0603,74.535,75.01
1.1388,74.54,75.447
1.2174,74.793,75.128
1.2959,75.185,73.946
1.3744,75.397,74.065
1.453,75.359,75.338
1.5315,75.16,76.211
1.6101,74.914,75.756
1.6886,74.833,74.562
1.7671,74.917,73.96
1.8457,75.073,74.728
1.9242,75.198,75.691
2.0028,75.185,75.542
2.0813,75.085,75.083
2.1599,74.97,74.58
2.2384,74.91,74.373
2.3169,74.865,74.647
2.3955,74.775,75.085
2.474,74.69,75.309
2.5526,74.675,75.278
2.6311,74.89,75.271
2.7096,75.195,75.112
2.7882,75.397,74.865
2.8667,75.301,75.247
2.9452,74.972,75.497
3.0238,74.768,74.939
3.1023,74.812,74.581
3.1809,75.152,74.966
3.2594,75.306,74.761
3.3379,75.111,74.345
3.4165,74.757,74.8
3.495,74.499,75.355
3.5736,74.673,75.272
3.6521,75.041,75.528
3.7307,75.352,75.54
3.8092,75.381,74.894
3.8877,75.219,74.43
3.9663,75.084,74.388
4.0448,75.046,75.005
4.1234,75.13,75.683
4.2019,75.13,75.078
4.2804,74.988,74.309
4.359,74.779,74.662
4.4375,74.598,75.647
4.516,74.6,75.265
4.5946,74.778,74.457
4.6731,75.051,74.93
4.7517,75.332,75.623
4.8302,75.473,74.674
4.9087,75.388,73.974
4.9873,75.137,74.505
5.0658,74.804,75.871
5.1443,74.67,75.895
5.2229,74.765,75.027
5.3015,74.962,74.944
5.38,75.108,75.314
5.4585,75.066,74.84
5.537,74.958,74.475
5.6156,74.901,74.54
5.6942,74.995,74.424
5.7727,75.134,75.034
5.8512,75.145,76.101
5.9298,75.01,75.699
6.0083,74.745,74.533
6.0868,74.609,74.494
6.1654,74.705,74.646
6.2439,74.973,74.753


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_188.csv <==
x,qOut,qIn
0.03927,75.119,75.194
0.11781,75.01,74.967
0.19635,74.925,75.375
0.27489,74.871,75.264
0.35343,74.844,73.52
0.43197,74.832,73.567
0.51051,74.86,75.541
0.58905,74.94,76.209
0.66759,75.072,75.293
0.74613,75.191,75.314
0.82467,75.204,75.466
0.90321,75.112,75.232
0.98175,74.926,74.526
1.0603,74.842,74.036
1.1388,74.94,74.327
1.2174,75.129,75.37
1.2959,75.291,75.859
1.3744,75.15,74.954
1.453,74.773,74.295
1.5315,74.405,74.756
1.6101,74.298,75.756
1.6886,74.602,75.748
1.7671,75.109,75.025
1.8457,75.582,74.359
1.9242,75.809,74.273
2.0028,75.618,74.843
2.0813,75.135,75.662
2.1599,74.637,75.858
2.2384,74.411,75.165
2.3169,74.579,74.604
2.3955,74.891,74.582
2.474,75.151,74.976
2.5526,75.194,75.228
2.6311,75.112,74.769
2.7096,75.062,74.413
2.7882,75.086,74.743
2.8667,75.194,75.133
2.9452,75.158,75.43
3.0238,74.954,75.375
3.1023,74.739,74.558
3.1809,74.691,74.435
3.2594,74.965,75.256
3.3379,75.307,75.626
3.4165,75.494,75.397
3.495,75.325,75.019
3.5736,74.964,74.98
3.6521,74.715,74.806
3.7307,74.658,74.32
3.8092,74.803,74.783
3.8877,74.888,75.667
3.9663,74.921,75.761
4.0448,74.955,75.245
4.1234,75.047,74.555
4.2019,75.089,74.411
4.2804,75.015,74.746
4.359,74.909,75.244
4.4375,74.878,75.116
4.516,75.07,74.73
4.5946,75.292,74.838
4.6731,75.363,75.201
4.7517,75.12,75.027
4.8302,74.749,74.75
4.9087,74.588,75.084
4.9873,74.712,75.483
5.0658,75.118,75.298
5.1443,75.406,74.881
5.2229,75.389,74.684
5.3015,75.137,74.973
5.38,74.765,75.191
5.4585,74.633,74.748
5.537,74.75,74.554
5.6156,74.969,74.952
5.6942,75.119,75.071
5.7727,75.078,74.976
5.8512,74.968,75.228
5.9298,74.903,75.38
6.0083,74.973,75.064
6.0868,75.111,74.641
6.1654,75.203,74.668
6.2439,75.212,75.242


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_189.csv <==
x,qOut,qIn
0.03927,75.115,74.903
0.11781,75.346,74.921
0.19635,75.373,74.499
0.27489,75.241,74.695
0.35343,75.029,75.534
0.43197,74.951,75.61
0.51051,74.956,74.974
0.58905,74.955,74.277
0.66759,74.855,74.811
0.74613,74.741,75.459
0.82467,74.771,75.398
0.90321,74.947,75.329
0.98175,75.232,75.447
1.0603,75.344,75.111
1.1388,75.19,74.463
1.2174,74.892,74.166
1.2959,74.612,74.483
1.3744,74.64,75.108
1.453,74.888,75.763
1.5315,75.164,75.63
1.6101,75.275,74.756
1.6886,75.13,74.553
1.7671,74.903,74.796
1.8457,74.77,75.044
1.9242,74.88,75.041
2.0028,75.186,75.071
2.0813,75.445,75.268
2.1599,75.487,75.243
2.2384,75.171,75.035
2.3169,74.693,74.825
2.3955,74.419,74.462
2.474,74.469,74.294
2.5526,74.879,75.118
2.6311,75.278,75.775
2.7096,75.434,75.202
2.7882,75.327,74.36
2.8667,74.983,75.235
2.9452,74.725,76.293
3.0238,74.711,75.657
3.1023,74.893,74.238
3.1809,75.178,73.966
3.2594,75.314,74.791
3.3379,75.244,75.324
3.4165,75.032,75.135
3.495,74.765,75.049
3.5736,74.627,75.116
3.6521,74.653,74.994
3.7307,74.796,75.262
3.8092,74.987,75.642
3.8877,75.14,74.919
3.9663,75.248,74.075
4.0448,75.31,74.322
4.1234,75.325,75.221
4.2019,75.221,75.705
4.2804,74.985,75.836
4.359,74.725,75.278
4.4375,74.561,74.27
4.516,74.659,74.372
4.5946,74.914,74.941
4.6731,75.174,75.091
4.7517,75.295,75.388
4.8302,75.277,75.016
4.9087,75.195,74.148
4.9873,75.073,74.645
5.0658,74.914,75.492
5.1443,74.722,75.191
5.2229,74.664,75.159
5.3015,74.809,75.429
5.38,75.186,75.121
5.4585,75.486,74.632
5.537,75.455,74.76
5.6156,75.149,75.381
5.6942,74.694,75.26
5.7727,74.577,74.494
5.8512,74.757,74.343
5.9298,75.002,74.734
6.0083,75.062,75.483
6.0868,74.896,75.705
6.1654,74.78,75.124
6.2439,74.832,74.606


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_190.csv <==
x,qOut,qIn
0.03927,74.893,74.854
0.11781,74.546,75.417
0.19635,74.609,75.484
0.27489,74.966,75.057
0.35343,75.421,74.84
0.43197,75.466,75.245
0.51051,75.149,75.502
0.58905,74.749,74.984
0.66759,74.57,74.372
0.74613,74.761,74.695
0.82467,75.033,75.327
0.90321,75.188,75.589
0.98175,75.064,74.647
1.0603,74.837,74.241
1.1388,74.719,75.112
1.2174,74.767,75.661
1.2959,74.99,74.976
1.3744,75.2,74.392
1.453,75.305,74.548
1.5315,75.294,75.383
1.6101,75.178,75.782
1.6886,75.046,75.229
1.7671,74.946,74.708
1.8457,74.894,74.712
1.9242,74.896,74.878
2.0028,74.937,74.793
2.0813,74.992,75.061
2.1599,75.033,75.656
2.2384,75.03,75.229
2.3169,74.983,74.357
2.3955,74.926,74.253
2.474,74.887,74.63
2.5526,74.885,74.905
2.6311,74.936,75.204
2.7096,75.051,75.593
2.7882,75.184,75.772
2.8667,75.28,75.532
2.9452,75.19,74.922
3.0238,74.97,74.403
3.1023,74.783,74.387
3.1809,74.793,74.726
3.2594,75.039,74.92
3.3379,75.245,75.025
3.4165,75.243,75.039
3.495,74.904,74.986
3.5736,74.526,75.268
3.6521,74.415,75.619
3.7307,74.606,75.41
3.8092,75.056,74.822
3.8877,75.463,74.475
3.9663,75.663,74.419
4.0448,75.598,74.987
4.1234,75.238,75.585
4.2019,74.792,75.001
4.2804,74.521,74.417
4.359,74.494,74.796
4.4375,74.719,75.589
4.516,74.941,75.548
4.5946,75.087,74.919
4.6731,75.178,74.092
4.7517,75.247,74.555
4.8302,75.302,75.696
4.9087,75.248,75.695
4.9873,75.083,75.351
5.0658,74.826,75.289
5.1443,74.689,74.473
5.2229,74.739,73.864
5.3015,74.897,74.723
5.38,75.057,76.156
5.4585,75.103,75.704
5.537,75.096,74.576
5.6156,75.072,74.475
5.6942,75.058,75.121
5.7727,74.956,74.755
5.8512,74.819,74.425
5.9298,74.769,75.182
6.0083,74.923,75.478
6.0868,75.248,74.754
6.1654,75.435,74.61
6.2439,75.345,74.638


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_191.csv <==
x,qOut,qIn
0.03927,74.74,75.334
0.11781,74.751,74.357
0.19635,74.823,74.565
0.27489,74.973,75.119
0.35343,75.21,75.087
0.43197,75.415,74.701
0.51051,75.415,74.604
0.58905,75.209,74.802
0.66759,74.831,75.211
0.74613,74.607,75.359
0.82467,74.639,74.997
0.90321,74.843,74.853
0.98175,75.102,75.423
1.0603,75.266,75.248
1.1388,75.333,74.469
1.2174,75.304,74.373
1.2959,75.181,75.419
1.3744,74.983,75.622
1.453,74.81,74.883
1.5315,74.726,74.584
1.6101,74.773,74.781
1.6886,74.853,74.689
1.7671,74.91,75.027
1.8457,74.962,75.662
1.9242,75.035,76.118
2.0028,75.148,75.319
2.0813,75.199,73.956
2.1599,75.147,73.748
2.2384,74.967,74.913
2.3169,74.831,75.341
2.3955,74.843,75.057
2.474,74.964,75.185
2.5526,75.12,75.482
2.6311,75.107,74.946
2.7096,74.943,74.534
2.7882,74.771,74.68
2.8667,74.736,75.495
2.9452,74.986,75.859
3.0238,75.331,75.251
3.1023,75.535,74.568
3.1809,75.366,74.496
3.2594,74.84,74.489
3.3379,74.401,74.919
3.4165,74.304,75.679
3.495,74.71,74.919
3.5736,75.204,74.087
3.6521,75.451,74.846
3.7307,75.398,75.689
3.8092,75.056,75.382
3.8877,74.816,74.8
3.9663,74.845,74.553
4.0448,75.06,74.932
4.1234,75.331,75.6
4.2019,75.34,75.681
4.2804,75.101,75.27
4.359,74.794,74.64
4.4375,74.619,74.18
4.516,74.725,74.39
4.5946,74.933,75.012
4.6731,75.093,75.48
4.7517,75.073,75.264
4.8302,74.986,74.952
4.9087,74.955,75.025
4.9873,74.986,75.005
5.0658,75.053,74.835
5.1443,75.056,74.966
5.2229,75.075,74.778
5.3015,75.145,74.491
5.38,75.29,75.028
5.4585,75.28,75.715
5.537,75.024,75.76
5.6156,74.679,75.277
5.6942,74.448,74.646
5.7727,74.616,74.374
5.8512,74.985,74.722
5.9298,75.316,75.324
6.0083,75.383,74.825
6.0868,75.202,74.375
6.1654,74.964,75.275
6.2439,74.784,76.22


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_192.csv <==
x,qOut,qIn
0.03927,74.892,75.019
0.11781,74.575,74.886
0.19635,74.543,74.653
0.27489,74.759,74.622
0.35343,75.122,74.688
0.43197,75.268,74.929
0.51051,75.163,75.303
0.58905,74.951,75.427
0.66759,74.799,75.324
0.74613,74.857,75.103
0.82467,75.009,74.796
0.90321,75.151,74.495
0.98175,75.195,74.444
1.0603,75.195,75.547
1.1388,75.175,76.333
1.2174,75.113,74.88
1.2959,74.976,73.349
1.3744,74.769,74.43
1.453,74.633,75.651
1.5315,74.647,75.765
1.6101,74.861,75.091
1.6886,75.148,74.695
1.7671,75.336,74.742
1.8457,75.348,75.22
1.9242,75.13,75.746
2.0028,74.861,75.514
2.0813,74.757,74.807
2.1599,74.844,74.622
2.2384,75.101,74.782
2.3169,75.195,74.391
2.3955,75.023,74.364
2.474,74.735,75.085
2.5526,74.526,75.854
2.6311,74.688,75.644
2.7096,75.032,74.977
2.7882,75.32,74.693
2.8667,75.323,74.817
2.9452,75.121,74.953
3.0238,75.014,74.819
3.1023,75.078,74.578
3.1809,75.329,75.325
3.2594,75.344,75.767
3.3379,75.032,75.126
3.4165,74.613,74.509
3.495,74.354,74.679
3.5736,74.537,75.159
3.6521,74.941,75.447
3.7307,75.335,75.09
3.8092,75.511,74.723
3.8877,75.416,74.745
3.9663,75.141,74.448
4.0448,74.838,74.357
4.1234,74.658,75.619
4.2019,74.716,76.223
4.2804,74.917,75.231
4.359,75.13,74.44
4.4375,75.227,75.052
4.516,75.158,75.337
4.5946,75.026,74.844
4.6731,74.931,74.455
4.7517,74.956,74.751
4.8302,75.05,75.309
4.9087,75.059,75.694
4.9873,74.943,75.633
5.0658,74.688,75.005
5.1443,74.548,74.459
5.2229,74.665,74.31
5.3015,74.971,74.601
5.38,75.356,75.235
5.4585,75.529,75.328
5.537,75.423,75.111
5.6156,75.143,75.01
5.6942,74.825,74.55
5.7727,74.691,74.659
5.8512,74.741,75.371
5.9298,74.912,75.372
6.0083,75.132,74.75
6.0868,75.334,74.971
6.1654,75.394,75.468
6.2439,75.258,75.337


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_193.csv <==
x,qOut,qIn
0.03927,75.108,74.778
0.11781,75.108,74.563
0.19635,75.125,74.889
0.27489,75.169,75.245
0.35343,75.215,75.188
0.43197,75.055,74.87
0.51051,74.78,74.664
0.58905,74.584,75.309
0.66759,74.657,76.192
0.74613,75,75.419
0.82467,75.333,74.255
0.90321,75.475,74.06
0.98175,75.282,74.658
1.0603,74.955,74.976
1.1388,74.752,75.043
1.2174,74.731,75.018
1.2959,74.892,74.63
1.3744,74.981,74.921
1.453,74.967,75.76
1.5315,74.928,75.555
1.6101,74.947,74.648
1.6886,75.096,74.719
1.7671,75.283,75.048
1.8457,75.391,75.195
1.9242,75.31,75.396
2.0028,75.001,75.264
2.0813,74.66,74.766
2.1599,74.466,74.559
2.2384,74.564,74.791
2.3169,74.824,75.32
2.3955,75.041,75.691
2.474,75.154,75.027
2.5526,75.133,74.084
2.6311,75.128,74.714
2.7096,75.138,75.638
2.7882,75.127,75.45
2.8667,75.052,74.499
2.9452,74.983,74.823
3.0238,75.005,75.365
3.1023,75.083,74.67
3.1809,75.152,74.29
3.2594,75.069,75.237
3.3379,74.938,75.774
3.4165,74.874,75.562
3.495,74.976,74.932
3.5736,75.106,74.913
3.6521,75.104,75.155
3.7307,74.99,74.803
3.8092,74.827,74.02
3.8877,74.859,74.696
3.9663,75.016,75.818
4.0448,75.146,75.793
4.1234,75.089,75.051
4.2019,74.853,74.481
4.2804,74.669,74.069
4.359,74.664,74.563
4.4375,74.909,75.676
4.516,75.226,75.898
4.5946,75.439,75.498
4.6731,75.458,75.038
4.7517,75.224,74.723
4.8302,74.857,74.489
4.9087,74.594,74.455
4.9873,74.56,74.973
5.0658,74.827,75.421
5.1443,75.175,74.894
5.2229,75.339,74.608
5.3015,75.237,75.146
5.38,74.834,75.499
5.4585,74.513,75.349
5.537,74.548,75.119
5.6156,74.892,74.492
5.6942,75.426,73.935
5.7727,75.692,74.788
5.8512,75.531,75.968
5.9298,75.096,75.832
6.0083,74.604,74.758
6.0868,74.505,74.678
6.1654,74.702,75.031
6.2439,74.978,75.151


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_194.csv <==
x,qOut,qIn
0.03927,75.597,74.456
0.11781,75.417,74.581
0.19635,75.06,75.409
0.27489,74.71,75.942
0.35343,74.549,75.31
0.43197,74.668,74.837
0.51051,74.933,74.846
0.58905,75.2,74.696
0.66759,75.338,74.279
0.74613,75.289,74.884
0.82467,75.099,75.996
0.90321,74.865,75.689
0.98175,74.687,74.55
1.0603,74.644,74.793
1.1388,74.697,75.08
1.2174,74.807,74.852
1.2959,74.93,75.264
1.3744,75.11,75.411
1.453,75.303,74.561
1.5315,75.406,74.227
1.6101,75.307,75.288
1.6886,74.97,75.737
1.7671,74.664,75.181
1.8457,74.575,74.731
1.9242,74.838,75.013
2.0028,75.198,75.096
2.0813,75.38,74.868
2.1599,75.332,74.609
2.2384,75.053,75.12
2.3169,74.861,75.875
2.3955,74.851,75.437
2.474,74.941,74.259
2.5526,75.017,73.931
2.6311,74.948,74.686
2.7096,74.867,75.612
2.7882,74.876,75.871
2.8667,75.05,75.11
2.9452,75.235,74.631
3.0238,75.256,74.7
3.1023,75.117,74.844
3.1809,74.858,75.342
3.2594,74.772,75.699
3.3379,74.906,75.111
3.4165,75.126,74.406
3.495,75.271,74.734
3.5736,75.118,75.1
3.6521,74.803,75.071
3.7307,74.552,74.77
3.8092,74.583,74.2
3.8877,74.914,74.88
3.9663,75.262,76.203
4.0448,75.433,76.277
4.1234,75.262,74.624
4.2019,74.949,73.996
4.2804,74.797,74.749
4.359,74.87,75.395
4.4375,75.159,74.946
4.516,75.288,74.804
4.5946,75.167,75.099
4.6731,74.914,74.985
4.7517,74.686,74.535
4.8302,74.654,74.569
4.9087,74.743,74.873
4.9873,74.896,75.488
5.0658,75.068,75.948
5.1443,75.288,75.46
5.2229,75.427,74.856
5.3015,75.387,74.785
5.38,75.08,74.787
5.4585,74.748,74.636
5.537,74.667,74.665
5.6156,74.818,74.919
5.6942,75.11,75.363
5.7727,75.137,75.497
5.8512,74.914,75.351
5.9298,74.651,74.858
6.0083,74.575,74.43
6.0868,74.816,74.635
6.1654,75.184,75.046
6.2439,75.497,75.023


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_195.csv <==
x,qOut,qIn
0.03927,74.444,74.451
0.11781,74.386,74.831
0.19635,74.73,74.99
0.27489,75.238,75.023
0.35343,75.648,74.822
0.43197,75.641,74.583
0.51051,75.291,74.765
0.58905,74.842,75.095
0.66759,74.556,75.554
0.74613,74.601,75.673
0.82467,74.815,75.128
0.90321,75.059,74.779
0.98175,75.215,74.962
1.0603,75.277,74.943
1.1388,75.223,74.952
1.2174,75.076,75.069
1.2959,74.866,74.625
1.3744,74.747,74.6
1.453,74.75,75.393
1.5315,74.818,75.46
1.6101,74.87,74.089
1.6886,74.883,74.211
1.7671,74.962,75.729
1.8457,75.121,76.15
1.9242,75.343,74.768
2.0028,75.414,74.46
2.0813,75.277,75.033
2.1599,75.04,75.3
2.2384,74.833,74.535
2.3169,74.821,74.511
2.3955,74.911,75.311
2.474,74.999,75.56
2.5526,74.993,75.436
2.6311,74.919,75.137
2.7096,74.847,74.478
2.7882,74.823,74.435
2.8667,74.88,75.148
2.9452,75.025,75.307
3.0238,75.188,75.244
3.1023,75.281,75.313
3.1809,75.213,74.519
3.2594,74.983,74.086
3.3379,74.769,74.791
3.4165,74.695,75.175
3.495,74.848,75.295
3.5736,75.096,75.727
3.6521,75.27,75.611
3.7307,75.296,74.852
3.8092,75.126,74.048
3.8877,74.891,74.61
3.9663,74.768,75.678
4.0448,74.814,75.776
4.1234,75.051,74.843
4.2019,75.239,74.285
4.2804,75.187,74.43
4.359,74.937,74.983
4.4375,74.58,75.018
4.516,74.516,74.915
4.5946,74.784,75.122
4.6731,75.189,75.121
4.7517,75.512,74.972
4.8302,75.465,75.416
4.9087,75.155,75.798
4.9873,74.824,75.324
5.0658,74.72,74.475
5.1443,74.922,74.136
5.2229,75.146,74.216
5.3015,75.208,75.08
5.38,74.962,76.079
5.4585,74.671,75.874
5.537,74.588,75.022
5.6156,74.717,74.414
5.6942,74.992,74.825
5.7727,75.129,75.262
5.8512,75.159,74.838
5.9298,75.178,74.251
6.0083,75.284,74.85
6.0868,75.37,75.853
6.1654,75.221,75.838
6.2439,74.879,74.861


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_196.csv <==
x,qOut,qIn
0.03927,74.735,74.591
0.11781,74.594,75.103
0.19635,74.621,75.652
0.27489,74.823,75.087
0.35343,75.161,74.056
0.43197,75.414,74.524
0.51051,75.482,75.565
0.58905,75.383,75.825
0.66759,75.155,75.372
0.74613,74.939,74.915
0.82467,74.815,74.393
0.90321,74.796,74.443
0.98175,74.877,75.032
1.0603,74.982,75.329
1.1388,75.056,75.451
1.2174,75.079,75.314
1.2959,75.041,74.452
1.3744,74.965,74.087
1.453,74.872,74.839
1.5315,74.814,75.756
1.6101,74.831,75.718
1.6886,74.999,75.221
1.7671,75.22,74.703
1.8457,75.344,74.031
1.9242,75.221,74.409
2.0028,74.883,75.234
2.0813,74.657,75.271
2.1599,74.684,75.28
2.2384,75.042,75.775
2.3169,75.311,75.608
2.3955,75.245,74.926
2.474,74.952,74.675
2.5526,74.607,74.59
2.6311,74.672,74.549
2.7096,75.037,74.87
2.7882,75.402,75.175
2.8667,75.46,75.114
2.9452,75.057,74.828
3.0238,74.563,74.853
3.1023,74.3,75.028
3.1809,74.527,74.977
3.2594,75.018,75.112
3.3379,75.459,75.34
3.4165,75.69,75.354
3.495,75.601,74.733
3.5736,75.278,74.498
3.6521,74.907,75.194
3.7307,74.646,75.523
3.8092,74.621,74.876
3.8877,74.774,74.448
3.9663,74.953,74.458
4.0448,75.068,75.08
4.1234,75.044,76.219
4.2019,74.958,75.771
4.2804,74.918,74.345
4.359,74.962,74.151
4.4375,75.097,75.088
4.516,75.19,75.131
4.5946,75.185,74.846
4.6731,75.108,75.025
4.7517,75.008,75.23
4.8302,74.964,74.897
4.9087,74.932,74.773
4.9873,74.888,75.277
5.0658,74.812,75.454
5.1443,74.826,74.3
5.2229,74.988,73.732
5.3015,75.21,74.88
5.38,75.38,75.717
5.4585,75.27,75.138
5.537,74.978,74.859
5.6156,74.712,75.26
5.6942,74.679,75.917
5.7727,74.885,75.336
5.8512,75.098,74.3
5.9298,75.207,74.356
6.0083,75.14,75.108
6.0868,75.058,75.242
6.1654,74.985,75.107
6.2439,74.891,74.815


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_197.csv <==
x,qOut,qIn
0.03927,74.952,74.31
0.11781,75.216,75.109
0.19635,75.291,75.818
0.27489,75.19,75.404
0.35343,74.955,74.736
0.43197,74.813,75.248
0.51051,74.823,75.624
0.58905,74.926,75.009
0.66759,75.04,74.49
0.74613,75.076,74.777
0.82467,75.075,74.865
0.90321,75.061,75.058
0.98175,75.048,75.433
1.0603,74.952,74.999
1.1388,74.796,74.609
1.2174,74.686,75.216
1.2959,74.728,75.408
1.3744,74.978,74.893
1.453,75.272,74.695
1.5315,75.461,74.45
1.6101,75.415,74.975
1.6886,75.189,75.504
1.7671,74.95,75.093
1.8457,74.796,74.666
1.9242,74.788,74.521
2.0028,74.848,74.745
2.0813,74.938,75.235
2.1599,75.037,75.603
2.2384,75.124,75.658
2.3169,75.161,75.144
2.3955,75.134,74.553
2.474,75.061,74.792
2.5526,74.961,75.565
2.6311,74.87,75.098
2.7096,74.826,74.183
2.7882,74.846,74.149
2.8667,74.934,74.913
2.9452,74.989,75.367
3.0238,74.944,75.713
3.1023,74.854,75.909
3.1809,74.792,74.922
3.2594,74.928,73.787
3.3379,75.179,74.018
3.4165,75.398,75.193
3.495,75.433,75.787
3.5736,75.267,75.5
3.6521,75.049,75.211
3.7307,74.862,75.186
3.8092,74.759,74.7
3.8877,74.646,74.28
3.9663,74.6,74.863
4.0448,74.706,75.506
4.1234,75.037,74.924
4.2019,75.427,74.435
4.2804,75.54,74.805
4.359,75.302,75.055
4.4375,74.708,74.767
4.516,74.36,74.976
4.5946,74.519,75.47
4.6731,75.005,75.727
4.7517,75.561,75.413
4.8302,75.693,74.722
4.9087,75.409,74.356
4.9873,74.963,74.599
5.0658,74.641,75.019
5.1443,74.695,75.075
5.2229,74.904,75.078
5.3015,75.062,75.294
5.38,74.989,75.397
5.4585,74.8,74.837
5.537,74.703,74.217
5.6156,74.771,74.694
5.6942,75.033,75.876
5.7727,75.316,75.319
5.8512,75.462,74.247
5.9298,75.405,74.473
6.0083,75.104,75.691
6.0868,74.753,75.655
6.1654,74.584,74.792
6.2439,74.652,74.156


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_198.csv <==
x,qOut,qIn
0.03927,75.224,74.181
0.11781,75.238,73.709
0.19635,75.136,75.073
0.27489,74.975,76.608
0.35343,74.821,75.643
0.43197,74.826,74.286
0.51051,74.976,74.281
0.58905,75.167,74.709
0.66759,75.282,75.189
0.74613,75.22,75.347
0.82467,75.078,74.931
0.90321,74.953,74.727
0.98175,74.936,75.144
1.0603,74.946,75.213
1.1388,74.886,75.106
1.2174,74.791,75.165
1.2959,74.72,75.061
1.3744,74.873,74.731
1.453,75.159,74.738
1.5315,75.385,75.106
1.6101,75.35,74.882
1.6886,75.009,74.334
1.7671,74.69,74.615
1.8457,74.593,75.365
1.9242,74.855,75.567
2.0028,75.14,75.228
2.0813,75.227,75.044
2.1599,75.152,75.138
2.2384,75,75.132
2.3169,75.013,75.186
2.3955,75.104,75.128
2.474,75.156,74.579
2.5526,75.058,74.333
2.6311,74.885,74.866
2.7096,74.761,75.309
2.7882,74.719,75.126
2.8667,74.762,75.179
2.9452,74.842,75.526
3.0238,74.974,75.033
3.1023,75.137,74.349
3.1809,75.298,74.748
3.2594,75.356,75.547
3.3379,75.305,75.594
3.4165,75.189,74.993
3.495,75.059,74.341
3.5736,74.923,74.194
3.6521,74.78,74.624
3.7307,74.685,75.378
3.8092,74.693,75.682
3.8877,74.877,75.422
3.9663,75.119,75.168
4.0448,75.284,74.782
4.1234,75.244,74.256
4.2019,75.035,74.379
4.2804,74.875,75.103
4.359,74.863,75.792
4.4375,75.057,75.826
4.516,75.186,75.255
4.5946,75.074,74.733
4.6731,74.798,74.656
4.7517,74.485,74.862
4.8302,74.518,74.647
4.9087,74.873,74.375
4.9873,75.317,74.864
5.0658,75.605,75.432
5.1443,75.436,75.164
5.2229,74.968,75.092
5.3015,74.526,75.238
5.38,74.434,74.833
5.4585,74.778,74.502
5.537,75.252,74.846
5.6156,75.606,75.455
5.6942,75.629,75.064
5.7727,75.315,74.932
5.8512,74.879,75.58
5.9298,74.541,75.179
6.0083,74.487,74.274
6.0868,74.659,74.832
6.1654,74.896,75.581
6.2439,75.107,75.51


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_199.csv <==
x,qOut,qIn
0.03927,75.101,75.002
0.11781,74.888,75.097
0.19635,74.723,74.78
0.27489,74.738,74.401
0.35343,75.012,74.666
0.43197,75.309,75.374
0.51051,75.426,75.614
0.58905,75.339,75.102
0.66759,75.064,75.348
0.74613,74.85,75.912
0.82467,74.783,75.112
0.90321,74.833,73.973
0.98175,74.939,74.258
1.0603,75.024,75.089
1.1388,75.079,75.454
1.2174,75.075,75.317
1.2959,74.984,74.562
1.3744,74.808,74.426
1.453,74.677,75.228
1.5315,74.684,75.715
1.6101,74.889,75.234
1.6886,75.193,74.663
1.7671,75.441,74.474
1.8457,75.532,74.885
1.9242,75.382,75.679
2.0028,75.04,75.582
2.0813,74.716,74.464
2.1599,74.558,73.851
2.2384,74.677,75.027
2.3169,74.919,75.585
2.3955,75.091,75.366
2.474,75.138,75.49
2.5526,75.039,75.463
2.6311,74.982,74.878
2.7096,75.009,74.452
2.7882,75.067,74.52
2.8667,75.079,75.108
2.9452,75.013,75.217
3.0238,74.972,74.905
3.1023,74.976,74.741
3.1809,75.021,74.516
3.2594,74.929,74.912
3.3379,74.762,75.92
3.4165,74.681,76.015
3.495,74.841,74.686
3.5736,75.23,73.976
3.6521,75.538,74.248
3.7307,75.589,74.88
3.8092,75.244,75.205
3.8877,74.825,75.263
3.9663,74.643,75.292
4.0448,74.702,75.46
4.1234,74.929,74.953
4.2019,74.98,74.461
4.2804,74.91,74.723
4.359,74.87,74.906
4.4375,75.005,75.176
4.516,75.269,75.666
4.5946,75.377,75.515
4.6731,75.222,74.798
4.7517,74.748,74.723
4.8302,74.387,74.933
4.9087,74.418,74.682
4.9873,74.763,74.759
5.0658,75.271,75.708
5.1443,75.527,75.505
5.2229,75.443,74.28
5.3015,75.138,73.923
5.38,74.77,75.256
5.4585,74.647,75.916
5.537,74.784,75.395
5.6156,75.056,74.856
5.6942,75.322,74.898
5.7727,75.385,75.133
5.8512,75.22,75.207
5.9298,74.95,74.775
6.0083,74.716,74.539
6.0868,74.747,74.997
6.1654,74.94,75.289
6.2439,75.118,75.079


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_200.csv <==
x,qOut,qIn
0.03927,75.4,76.092
0.11781,75.391,75.384
0.19635,75.148,74.122
0.27489,74.825,74.206
0.35343,74.595,75.353
0.43197,74.656,75.097
0.51051,74.913,74.53
0.58905,75.199,75.093
0.66759,75.352,75.696
0.74613,75.23,75.043
0.82467,74.918,74.571
0.90321,74.613,74.748
0.98175,74.509,75.231
1.0603,74.742,75.033
1.1388,75.132,74.552
1.2174,75.45,74.98
1.2959,75.482,75.757
1.3744,75.158,75.406
1.453,74.765,74.643
1.5315,74.547,74.105
1.6101,74.697,75.06
1.6886,75.019,75.784
1.7671,75.251,75.121
1.8457,75.312,74.488
1.9242,75.164,74.957
2.0028,74.985,75.557
2.0813,74.86,75.424
2.1599,74.818,74.787
2.2384,74.865,74.845
2.3169,74.984,75.002
2.3955,75.125,74.557
2.474,75.216,74.433
2.5526,75.183,74.919
2.6311,75.014,74.953
2.7096,74.847,75.202
2.7882,74.779,76.09
2.8667,74.882,75.886
2.9452,75.041,74.431
3.0238,75.141,73.759
3.1023,75.168,74.361
3.1809,75.127,75.366
3.2594,75.118,75.416
3.3379,75.099,74.932
3.4165,75.018,74.491
3.495,74.823,74.695
3.5736,74.605,75.315
3.6521,74.533,75.837
3.7307,74.657,75.831
3.8092,74.984,74.937
3.8877,75.345,74.283
3.9663,75.548,74.598
4.0448,75.497,75.304
4.1234,75.122,75.123
4.2019,74.681,74.734
4.2804,74.491,74.872
4.359,74.589,74.88
4.4375,74.935,74.656
4.516,75.113,75.003
4.5946,75.07,75.307
4.6731,74.96,75.235
4.7517,74.967,74.949
4.8302,75.215,74.743
4.9087,75.438,74.781
4.9873,75.459,75.087
5.0658,75.138,75.454
5.1443,74.795,75.574
5.2229,74.704,75.294
5.3015,74.824,74.758
5.38,75.043,74.64
5.4585,75.025,74.741
5.537,74.877,74.785
5.6156,74.767,75.032
5.6942,74.858,75.115
5.7727,75.062,75.218
5.8512,75.163,75.492
5.9298,75.116,75.072
6.0083,74.917,74.125
6.0868,74.83,74.288
6.1654,74.943,74.955
6.2439,75.171,75.578


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_201.csv <==
x,qOut,qIn
0.03927,75.264,75.458
0.11781,75.148,75.198
0.19635,75.055,74.256
0.27489,75.025,73.88
0.35343,75.068,75.202
0.43197,74.992,75.849
0.51051,74.782,75.161
0.58905,74.564,74.495
0.66759,74.476,75.135
0.74613,74.658,75.681
0.82467,74.985,75.311
0.90321,75.302,75.028
0.98175,75.46,74.931
1.0603,75.417,74.496
1.1388,75.247,74.494
1.2174,75.03,75.13
1.2959,74.838,75.446
1.3744,74.695,75.045
1.453,74.652,74.631
1.5315,74.726,74.581
1.6101,74.923,75.33
1.6886,75.129,75.574
1.7671,75.242,74.879
1.8457,75.263,74.319
1.9242,75.21,74.879
2.0028,75.182,75.557
2.0813,75.131,75.455
2.1599,75.027,74.893
2.2384,74.846,75.114
2.3169,74.744,75.24
2.3955,74.805,74.638
2.474,74.959,74.302
2.5526,75.105,75.159
2.6311,75.086,75.857
2.7096,74.992,75.34
2.7882,74.918,74.636
2.8667,74.947,74.944
2.9452,74.986,75.048
3.0238,74.973,74.783
3.1023,74.953,74.878
3.1809,74.985,74.547
3.2594,75.134,74.337
3.3379,75.248,75.198
3.4165,75.227,76.063
3.495,74.994,75.356
3.5736,74.758,74.447
3.6521,74.718,74.587
3.7307,74.87,74.855
3.8092,75.155,74.875
3.8877,75.311,75.291
3.9663,75.275,75.678
4.0448,75.104,75.738
4.1234,74.879,74.871
4.2019,74.73,73.799
4.2804,74.677,73.902
4.359,74.719,75.051
4.4375,74.843,75.707
4.516,75.053,75.515
4.5946,75.252,75.253
4.6731,75.328,74.817
4.7517,75.173,74.721
4.8302,74.848,74.944
4.9087,74.655,74.945
4.9873,74.726,74.94
5.0658,75.132,75.401
5.1443,75.496,75.509
5.2229,75.485,75.004
5.3015,75.118,74.587
5.38,74.499,74.973
5.4585,74.262,75.57
5.537,74.518,75.272
5.6156,75.028,74.442
5.6942,75.505,74.247
5.7727,75.575,74.453
5.8512,75.297,74.816
5.9298,74.908,75.461
6.0083,74.667,75.555
6.0868,74.773,75.104
6.1654,75.029,74.968
6.2439,75.248,75.142


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_202.csv <==
x,qOut,qIn
0.03927,74.672,74.794
0.11781,74.7,75.058
0.19635,74.819,75.185
0.27489,74.982,75.01
0.35343,75.142,75.132
0.43197,75.253,75.175
0.51051,75.26,74.868
0.58905,75.159,74.743
0.66759,74.957,75.171
0.74613,74.788,75.324
0.82467,74.76,75.095
0.90321,74.866,75.082
0.98175,75.067,74.771
1.0603,75.181,74.379
1.1388,75.158,74.543
1.2174,75.057,74.733
1.2959,74.954,75.39
1.3744,74.972,75.826
1.453,75.051,75.15
1.5315,75.111,74.298
1.6101,75.073,74.573
1.6886,74.978,75.349
1.7671,74.941,75.466
1.8457,74.992,75.073
1.9242,75.136,75.72
2.0028,75.201,75.813
2.0813,75.088,74.486
2.1599,74.855,73.717
2.2384,74.591,74.24
2.3169,74.553,74.806
2.3955,74.754,75.459
2.474,75.053,75.64
2.5526,75.291,75.367
2.6311,75.251,75.506
2.7096,75.011,75.219
2.7882,74.774,74.191
2.8667,74.74,74.213
2.9452,75.022,75.442
3.0238,75.386,75.714
3.1023,75.587,74.742
3.1809,75.4,74.061
3.2594,74.856,75.011
3.3379,74.365,76.133
3.4165,74.187,76.059
3.495,74.501,74.739
3.5736,75.018,74.11
3.6521,75.454,74.391
3.7307,75.657,75.023
3.8092,75.515,75.906
3.8877,75.133,75.541
3.9663,74.779,74.142
4.0448,74.61,73.967
4.1234,74.733,75.327
4.2019,74.905,75.604
4.2804,74.99,75.127
4.359,75.016,75.009
4.4375,75.047,75.166
4.516,75.197,74.945
4.5946,75.308,74.796
4.6731,75.269,74.973
4.7517,74.987,75.266
4.8302,74.728,75.201
4.9087,74.72,75.043
4.9873,74.901,74.976
5.0658,75.143,74.617
5.1443,75.09,74.485
5.2229,74.871,74.859
5.3015,74.717,75.133
5.38,74.849,74.893
5.4585,75.174,74.917
5.537,75.367,75.362
5.6156,75.332,75.595
5.6942,75.033,75.009
5.7727,74.843,74.568
5.8512,74.887,74.74
5.9298,75.064,74.848
6.0083,75.228,74.991
6.0868,75.177,75.307
6.1654,74.987,75.261
6.2439,74.779,74.967


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_203.csv <==
x,qOut,qIn
0.03927,74.954,75.03
0.11781,75.364,75.817
0.19635,75.463,75.97
0.27489,75.257,75.097
0.35343,74.817,74.158
0.43197,74.593,74.432
0.51051,74.695,74.925
0.58905,74.978,74.984
0.66759,75.253,75.516
0.74613,75.285,75.625
0.82467,75.148,74.751
0.90321,74.957,74.509
0.98175,74.82,75.315
1.0603,74.75,75.166
1.1388,74.77,74.559
1.2174,74.898,74.841
1.2959,75.152,75.191
1.3744,75.376,74.946
1.453,75.341,75.084
1.5315,75.066,75.308
1.6101,74.625,75.017
1.6886,74.505,74.824
1.7671,74.752,75.077
1.8457,75.14,74.949
1.9242,75.406,74.422
2.0028,75.323,74.753
2.0813,75.072,75.409
2.1599,74.847,75.409
2.2384,74.82,74.964
2.3169,74.911,75.135
2.3955,74.988,75.273
2.474,75.028,74.843
2.5526,75.032,74.163
2.6311,75.087,74.558
2.7096,75.148,75.495
2.7882,75.161,75.829
2.8667,75.077,75.126
2.9452,74.922,74.691
3.0238,74.789,74.804
3.1023,74.74,74.928
3.1809,74.815,75.176
3.2594,74.986,75.101
3.3379,75.173,74.492
3.4165,75.288,74.552
3.495,75.251,75.285
3.5736,75.032,75.395
3.6521,74.778,75.431
3.7307,74.635,75.383
3.8092,74.723,75.455
3.8877,74.985,74.942
3.9663,75.234,73.824
4.0448,75.35,73.946
4.1234,75.242,75.566
4.2019,75.022,75.568
4.2804,74.855,74.568
4.359,74.79,74.229
4.4375,74.844,75.099
4.516,74.865,75.634
4.5946,74.872,75.41
4.6731,74.937,75.143
4.7517,75.129,75.702
4.8302,75.39,75.608
4.9087,75.486,74.44
4.9873,75.329,73.738
5.0658,74.874,74.647
5.1443,74.505,75.602
5.2229,74.457,75.847
5.3015,74.657,75.443
5.38,74.966,74.641
5.4585,75.048,74.26
5.537,74.96,74.54
5.6156,74.869,75.222
5.6942,74.941,75.589
5.7727,75.237,75.108
5.8512,75.521,74.524
5.9298,75.595,74.767
6.0083,75.285,75.719
6.0868,74.772,75.33
6.1654,74.466,74.246
6.2439,74.51,74.108


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_204.csv <==
x,qOut,qIn
0.03927,74.924,74.728
0.11781,74.809,74.565
0.19635,74.878,74.646
0.27489,75.032,74.982
0.35343,75.139,75.494
0.43197,75.042,75.788
0.51051,74.87,75.411
0.58905,74.756,74.837
0.66759,74.81,75.289
0.74613,74.956,75.087
0.82467,75.084,73.984
0.90321,75.159,74.055
0.98175,75.166,75.186
1.0603,75.132,75.505
1.1388,75.024,75.274
1.2174,74.867,74.951
1.2959,74.692,75.064
1.3744,74.658,74.791
1.453,74.826,74.386
1.5315,75.122,74.725
1.6101,75.45,75.83
1.6886,75.596,76.065
1.7671,75.459,75.333
1.8457,75.11,74.391
1.9242,74.656,73.976
2.0028,74.419,74.591
2.0813,74.485,75.657
2.1599,74.759,76.144
2.2384,75.116,74.951
2.3169,75.322,73.937
2.3955,75.272,74.476
2.474,75.035,75.5
2.5526,74.707,75.315
2.6311,74.63,74.568
2.7096,74.864,74.489
2.7882,75.235,75.217
2.8667,75.538,75.431
2.9452,75.435,74.817
3.0238,75.038,74.765
3.1023,74.648,75.458
3.1809,74.571,75.736
3.2594,74.898,74.936
3.3379,75.258,74.189
3.4165,75.41,74.171
3.495,75.16,74.767
3.5736,74.805,75.088
3.6521,74.665,75.249
3.7307,74.759,75.561
3.8092,75.027,75.23
3.8877,75.107,74.787
3.9663,75.023,75.146
4.0448,74.926,75.377
4.1234,74.971,74.956
4.2019,75.178,74.58
4.2804,75.333,74.476
4.359,75.313,74.784
4.4375,75.027,75.644
4.516,74.665,75.67
4.5946,74.464,74.717
4.6731,74.499,74.219
4.7517,74.791,75.132
4.8302,75.132,75.597
4.9087,75.372,75.182
4.9873,75.455,74.943
5.0658,75.347,75.113
5.1443,75.166,74.727
5.2229,74.995,74.49
5.3015,74.868,75.223
5.38,74.795,75.355
5.4585,74.786,74.781
5.537,74.875,74.882
5.6156,75.018,74.841
5.6942,75.156,74.67
5.7727,75.137,75.083
5.8512,75.016,75.236
5.9298,74.916,74.922
6.0083,74.959,74.93
6.0868,75.119,75.328
6.1654,75.201,75.313
6.2439,75.144,74.971


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_205.csv <==
x,qOut,qIn
0.03927,74.462,75.108
0.11781,74.655,74.686
0.19635,74.964,74.526
0.27489,75.205,75.192
0.35343,75.218,75.722
0.43197,75.025,75.144
0.51051,74.821,74.565
0.58905,74.743,74.747
0.66759,74.891,75.313
0.74613,75.114,75.182
0.82467,75.239,74.848
0.90321,75.228,74.848
0.98175,75.074,74.94
1.0603,74.947,74.992
1.1388,74.894,75.27
1.2174,74.896,75.36
1.2959,74.914,74.899
1.3744,74.941,74.265
1.453,75.011,74.013
1.5315,75.104,74.762
1.6101,75.18,76.439
1.6886,75.149,75.884
1.7671,75.047,73.986
1.8457,74.95,73.975
1.9242,74.926,75.774
2.0028,74.962,75.922
2.0813,75.005,75.15
2.1599,75.046,74.518
2.2384,75.085,74.592
2.3169,75.115,74.962
2.3955,75.038,74.98
2.474,74.862,74.849
2.5526,74.611,75.38
2.6311,74.559,75.526
2.7096,74.761,74.792
2.7882,75.072,74.146
2.8667,75.315,74.498
2.9452,75.268,75.287
3.0238,75.091,75.799
3.1023,74.964,75.791
3.1809,75.055,75.143
3.2594,75.208,74.48
3.3379,75.179,74.44
3.4165,74.986,75.126
3.495,74.7,75.495
3.5736,74.712,74.923
3.6521,74.964,74.555
3.7307,75.221,74.752
3.8092,75.237,74.939
3.8877,74.936,74.829
3.9663,74.643,74.936
4.0448,74.574,75.44
4.1234,74.876,75.671
4.2019,75.289,75.249
4.2804,75.523,74.668
4.359,75.491,74.32
4.4375,75.152,74.27
4.516,74.838,74.591
4.5946,74.763,75.248
4.6731,74.879,75.739
4.7517,75.084,75.56
4.8302,75.058,75.231
4.9087,74.866,75.385
4.9873,74.693,75.249
5.0658,74.725,74.033
5.1443,75.006,74.101
5.2229,75.316,75.126
5.3015,75.475,75.294
5.38,75.332,75.232
5.4585,74.932,75.351
5.537,74.536,74.842
5.6156,74.344,74.366
5.6942,74.501,74.794
5.7727,74.89,75.425
5.8512,75.319,75.368
5.9298,75.632,74.979
6.0083,75.702,75.034
6.0868,75.444,75.009
6.1654,74.999,74.894
6.2439,74.598,75.068


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_206.csv <==
x,qOut,qIn
0.03927,75.157,74.272
0.11781,75.013,74.774
0.19635,74.925,74.862
0.27489,74.913,74.723
0.35343,74.969,75.656
0.43197,75.014,76.152
0.51051,75.027,75.213
0.58905,75.01,74.24
0.66759,74.966,74.426
0.74613,74.908,75.061
0.82467,74.887,75.515
0.90321,74.931,75.409
0.98175,75.059,74.549
1.0603,75.167,74.179
1.1388,75.12,74.733
1.2174,74.936,75.464
1.2959,74.666,75.576
1.3744,74.623,75.404
1.453,74.861,75.204
1.5315,75.219,74.621
1.6101,75.501,73.745
1.6886,75.42,74.241
1.7671,75.105,75.53
1.8457,74.801,75.868
1.9242,74.753,75.274
2.0028,74.947,75.478
2.0813,75.077,75.6
2.1599,75.037,74.986
2.2384,74.773,74.082
2.3169,74.677,74.139
2.3955,74.89,74.863
2.474,75.244,75.386
2.5526,75.525,75.083
2.6311,75.32,74.629
2.7096,74.8,74.809
2.7882,74.332,75.537
2.8667,74.282,75.545
2.9452,74.706,74.745
3.0238,75.258,74.421
3.1023,75.683,75.034
3.1809,75.772,76.071
3.2594,75.488,75.7
3.3379,75.006,74.653
3.4165,74.57,74.226
3.495,74.413,74.432
3.5736,74.569,74.927
3.6521,74.834,75.452
3.7307,75.065,75.383
3.8092,75.148,74.527
3.8877,75.135,74.539
3.9663,75.089,75.464
4.0448,75.048,75.66
4.1234,75.031,74.792
4.2019,75.056,74.467
4.2804,75.14,74.732
4.359,75.239,75.333
4.4375,75.295,75.134
4.516,75.157,74.672
4.5946,74.888,74.972
4.6731,74.658,75.203
4.7517,74.642,74.581
4.8302,74.867,74.65
4.9087,75.104,75.382
4.9873,75.223,75.6
5.0658,75.13,75.027
5.1443,75.013,74.772
5.2229,74.974,74.995
5.3015,74.987,75.101
5.38,74.993,74.985
5.4585,74.932,75.067
5.537,74.905,74.911
5.6156,74.939,74.771
5.6942,75.039,75.171
5.7727,75.039,75.285
5.8512,74.942,74.892
5.9298,74.848,74.629
6.0083,74.866,74.581
6.0868,75.03,75.189
6.1654,75.189,75.919
6.2439,75.254,75.154


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_207.csv <==
x,qOut,qIn
0.03927,74.941,75.308
0.11781,74.932,75.2
0.19635,74.984,75.164
0.27489,75.049,74.583
0.35343,75.077,73.897
0.43197,75.051,74.504
0.51051,75.031,75.599
0.58905,75.053,76.158
0.66759,75.141,75.541
0.74613,75.188,74.791
0.82467,75.091,74.577
0.90321,74.894,74.678
0.98175,74.667,74.899
1.0603,74.674,74.991
1.1388,74.911,75.23
1.2174,75.195,75.511
1.2959,75.325,74.818
1.3744,75.073,74.22
1.453,74.661,74.666
1.5315,74.382,75.197
1.6101,74.503,74.814
1.6886,74.974,74.855
1.7671,75.45,75.545
1.8457,75.693,75.655
1.9242,75.504,75.021
2.0028,75.031,75.013
2.0813,74.666,75.368
2.1599,74.591,75.221
2.2384,74.905,74.213
2.3169,75.222,74.079
2.3955,75.289,74.835
2.474,75.119,75.544
2.5526,74.78,75.573
2.6311,74.609,74.844
2.7096,74.667,74.24
2.7882,74.871,74.789
2.8667,75.105,76.101
2.9452,75.262,75.918
3.0238,75.353,74.704
3.1023,75.376,73.87
3.1809,75.326,74.094
3.2594,75.141,75.151
3.3379,74.871,75.982
3.4165,74.64,75.166
3.495,74.569,74.271
3.5736,74.719,75.346
3.6521,74.943,75.983
3.7307,75.113,75.153
3.8092,75.115,74.728
3.8877,75.044,74.946
3.9663,75.05,74.62
4.0448,75.13,74.499
4.1234,75.245,75.02
4.2019,75.124,75.489
4.2804,74.824,75.526
4.359,74.562,75.178
4.4375,74.564,74.761
4.516,74.869,74.614
4.5946,75.192,74.725
4.6731,75.376,74.922
4.7517,75.307,75.083
4.8302,75.192,75.04
4.9087,75.114,75.092
4.9873,75.037,75.244
5.0658,74.896,75.006
5.1443,74.7,74.734
5.2229,74.654,74.835
5.3015,74.808,75.173
5.38,75.159,75.199
5.4585,75.395,74.942
5.537,75.355,74.967
5.6156,75.109,75.174
5.6942,74.772,74.791
5.7727,74.646,74.919
5.8512,74.741,75.702
5.9298,74.944,75.381
6.0083,75.128,74.382
6.0868,75.183,74.419
6.1654,75.129,74.784
6.2439,75.028,75.251


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_208.csv <==
x,qOut,qIn
0.03927,75.12,74.616
0.11781,75.206,74.543
0.19635,75.206,75.107
0.27489,75.089,75.257
0.35343,74.844,74.839
0.43197,74.685,75.053
0.51051,74.684,75.092
0.58905,74.785,74.511
0.66759,74.9,74.414
0.74613,74.965,75.418
0.82467,75.064,76.209
0.90321,75.205,75.829
0.98175,75.375,74.403
1.0603,75.39,74.008
1.1388,75.216,74.715
1.2174,74.97,75.215
1.2959,74.785,74.808
1.3744,74.824,74.856
1.453,74.966,75.243
1.5315,75.073,75.167
1.6101,75.016,74.762
1.6886,74.831,74.839
1.7671,74.717,75.22
1.8457,74.778,75.429
1.9242,75.078,75.254
2.0028,75.407,74.879
2.0813,75.499,74.558
2.1599,75.303,74.881
2.2384,74.82,75.59
2.3169,74.5,75.467
2.3955,74.538,74.748
2.474,74.811,74.27
2.5526,75.134,74.58
2.6311,75.191,75.204
2.7096,75.068,75.595
2.7882,74.928,75.406
2.8667,74.929,74.219
2.9452,75.066,74.239
3.0238,75.173,75.562
3.1023,75.182,75.72
3.1809,75.054,74.764
3.2594,74.96,75.119
3.3379,74.979,75.494
3.4165,75.056,74.896
3.495,75.115,74.56
3.5736,75.011,74.887
3.6521,74.847,74.84
3.7307,74.751,74.802
3.8092,74.844,75.471
3.8877,75.046,75.84
3.9663,75.151,75.264
4.0448,75.107,74.362
4.1234,74.902,74.116
4.2019,74.825,74.4
4.2804,74.959,74.838
4.359,75.19,75.638
4.4375,75.369,76.263
4.516,75.271,75.496
4.5946,74.995,74.342
4.6731,74.72,74.223
4.7517,74.617,75.332
4.8302,74.752,75.516
4.9087,75.019,74.571
4.9873,75.28,74.087
5.0658,75.409,75.22
5.1443,75.223,75.856
5.2229,74.804,75.506
5.3015,74.412,74.824
5.38,74.315,74.449
5.4585,74.669,74.823
5.537,75.197,75.175
5.6156,75.619,74.745
5.6942,75.687,74.639
5.7727,75.37,75.02
5.8512,74.948,74.956
5.9298,74.653,75.144
6.0083,74.674,75.356
6.0868,74.833,75.329
6.1654,74.968,75.394
6.2439,75.06,75.191


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_209.csv <==
x,qOut,qIn
0.03927,74.917,75.431
0.11781,75.126,74.872
0.19635,75.24,74.364
0.27489,75.24,74.407
0.35343,75.126,75.01
0.43197,74.993,75.606
0.51051,74.901,75.659
0.58905,74.874,75.006
0.66759,74.92,74.241
0.74613,74.971,74.385
0.82467,74.987,75.326
0.90321,74.983,76.086
0.98175,74.979,75.44
1.0603,75.049,74.717
1.1388,75.124,74.746
1.2174,75.12,74.748
1.2959,74.957,74.724
1.3744,74.734,74.885
1.453,74.671,74.945
1.5315,74.807,74.939
1.6101,75.133,74.96
1.6886,75.309,75.192
1.7671,75.203,75.396
1.8457,74.945,75.577
1.9242,74.711,75.374
2.0028,74.836,74.555
2.0813,75.176,74.114
2.1599,75.475,74.339
2.2384,75.474,74.416
2.3169,75.121,75.234
2.3955,74.74,76.102
2.474,74.545,75.116
2.5526,74.686,74.206
2.6311,74.889,75.29
2.7096,75,75.921
2.7882,75.052,75.162
2.8667,75.112,74.327
2.9452,75.294,74.981
3.0238,75.4,75.792
3.1023,75.3,75.485
3.1809,74.883,74.186
3.2594,74.448,74.071
3.3379,74.32,75.041
3.4165,74.517,75.87
3.495,74.969,75.585
3.5736,75.287,74.755
3.6521,75.355,74.303
3.7307,75.241,74.533
3.8092,75.041,74.588
3.8877,74.978,74.922
3.9663,75.049,75.817
4.0448,75.163,75.856
4.1234,75.218,74.967
4.2019,75.125,74.823
4.2804,74.948,75.027
4.359,74.787,74.898
4.4375,74.734,74.391
4.516,74.866,74.667
4.5946,75.089,75.402
4.6731,75.251,75.688
4.7517,75.198,75.1
4.8302,74.873,74.657
4.9087,74.562,74.738
4.9873,74.485,74.777
5.0658,74.802,74.902
5.1443,75.276,75.17
5.2229,75.584,75.098
5.3015,75.603,75.002
5.38,75.263,75.331
5.4585,74.855,75.46
5.537,74.628,74.877
5.6156,74.631,74.346
5.6942,74.856,74.995
5.7727,75.101,75.437
5.8512,75.252,75.019
5.9298,75.262,74.644
6.0083,75.095,75.014
6.0868,74.854,75.092
6.1654,74.709,74.903
6.2439,74.722,75.188


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_210.csv <==
x,qOut,qIn
0.03927,75.209,75.988
0.11781,75.285,75.116
0.19635,75.147,74.521
0.27489,74.912,74.739
0.35343,74.726,74.79
0.43197,74.795,74.689
0.51051,74.995,75.205
0.58905,75.173,75.586
0.66759,75.184,75.002
0.74613,75.048,74.153
0.82467,74.876,74.038
0.90321,74.75,75.019
0.98175,74.728,75.657
1.0603,74.846,75.415
1.1388,75.085,75.445
1.2174,75.329,75.513
1.2959,75.45,74.897
1.3744,75.255,74.459
1.453,74.916,74.745
1.5315,74.676,75.136
1.6101,74.763,75.223
1.6886,75.054,75.138
1.7671,75.188,74.705
1.8457,75.067,74.288
1.9242,74.664,75.041
2.0028,74.447,75.635
2.0813,74.597,75.12
2.1599,74.994,74.67
2.2384,75.465,74.914
2.3169,75.671,75.031
2.3955,75.546,75.051
2.474,75.218,75.206
2.5526,74.847,75.236
2.6311,74.738,74.656
2.7096,74.845,74.149
2.7882,75.005,74.569
2.8667,75.045,75.626
2.9452,74.921,76.001
3.0238,74.806,75.577
3.1023,74.793,74.581
3.1809,74.943,74.509
3.2594,75.081,74.914
3.3379,75.111,74.657
3.4165,75.061,74.612
3.495,74.989,75.629
3.5736,75.016,75.786
3.6521,75.048,75.086
3.7307,75,74.996
3.8092,74.8,75.131
3.8877,74.629,74.855
3.9663,74.699,74.478
4.0448,74.985,74.297
4.1234,75.413,74.989
4.2019,75.582,75.245
4.2804,75.36,75.024
4.359,74.919,75.294
4.4375,74.492,75.42
4.516,74.489,74.812
4.5946,74.798,74.666
4.6731,75.194,75.237
4.7517,75.456,75.404
4.8302,75.488,74.795
4.9087,75.336,74.386
4.9873,75.077,74.415
5.0658,74.788,75.507
5.1443,74.593,76.157
5.2229,74.567,75.282
5.3015,74.696,74.126
5.38,74.939,74.469
5.4585,75.155,75.343
5.537,75.266,75.409
5.6156,75.266,74.845
5.6942,75.171,74.719
5.7727,75.081,75.059
5.8512,75.013,75.268
5.9298,74.952,75.277
6.0083,74.869,74.622
6.0868,74.799,74.148
6.1654,74.839,74.677
6.2439,74.985,75.752


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_211.csv <==
x,qOut,qIn
0.03927,75.105,74.786
0.11781,74.95,75.203
0.19635,74.813,75.337
0.27489,74.744,75.297
0.35343,74.775,75.25
0.43197,74.888,75.022
0.51051,75.035,74.852
0.58905,75.156,74.621
0.66759,75.189,74.255
0.74613,75.106,74.607
0.82467,74.982,75.178
0.90321,74.894,75.226
0.98175,74.905,75.508
1.0603,74.973,75.776
1.1388,75.028,75.184
1.2174,75.061,74.586
1.2959,75.07,74.507
1.3744,75.14,74.711
1.453,75.242,75.141
1.5315,75.29,75.316
1.6101,75.196,74.824
1.6886,74.912,74.349
1.7671,74.61,74.542
1.8457,74.447,75.477
1.9242,74.545,75.808
2.0028,74.837,75.158
2.0813,75.168,74.863
2.1599,75.419,75.055
2.2384,75.488,75.477
2.3169,75.324,74.768
2.3955,75.034,73.778
2.474,74.779,74.438
2.5526,74.712,76.303
2.6311,74.83,76.193
2.7096,74.941,74.651
2.7882,74.961,73.616
2.8667,74.837,74.336
2.9452,74.784,75.264
3.0238,74.92,75.44
3.1023,75.179,75.414
3.1809,75.462,75.245
3.2594,75.493,74.834
3.3379,75.24,74.922
3.4165,74.866,75.34
3.495,74.561,75.223
3.5736,74.593,74.831
3.6521,74.877,74.532
3.7307,75.206,74.334
3.8092,75.371,75.229
3.8877,75.173,75.931
3.9663,74.785,75.283
4.0448,74.481,74.725
4.1234,74.527,74.92
4.2019,74.919,74.497
4.2804,75.325,74.171
4.359,75.54,75.061
4.4375,75.408,76.19
4.516,75.153,75.514
4.5946,74.985,74.507
4.6731,74.917,74.597
4.7517,74.908,75.183
4.8302,74.803,74.986
4.9087,74.75,74.729
4.9873,74.841,75.011
5.0658,75.139,75.308
5.1443,75.353,75
5.2229,75.257,74.857
5.3015,74.935,74.86
5.38,74.539,74.628
5.4585,74.526,74.73
5.537,74.849,75.069
5.6156,75.263,75.155
5.6942,75.509,75.064
5.7727,75.393,75.21
5.8512,75.081,75.293
5.9298,74.796,74.782
6.0083,74.741,74.559
6.0868,74.905,75.223
6.1654,75.09,75.383
6.2439,75.184,74.898


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_212.csv <==
x,qOut,qIn
0.03927,75.07,75.599
0.11781,74.9,74.349
0.19635,74.767,73.995
0.27489,74.757,74.522
0.35343,74.927,74.521
0.43197,75.096,74.868
0.51051,75.12,75.796
0.58905,75.019,75.763
0.66759,74.85,75.134
0.74613,74.82,74.909
0.82467,74.936,74.554
0.90321,75.13,74.442
0.98175,75.315,75.376
1.0603,75.431,75.963
1.1388,75.42,75.325
1.2174,75.246,74.347
1.2959,74.881,74.024
1.3744,74.482,74.827
1.453,74.314,75.686
1.5315,74.449,75.596
1.6101,74.896,75.258
1.6886,75.349,74.839
1.7671,75.555,74.254
1.8457,75.462,74.418
1.9242,75.064,75.009
2.0028,74.747,75.058
2.0813,74.736,75.182
2.1599,74.954,75.712
2.2384,75.259,75.662
2.3169,75.253,74.71
2.3955,74.979,74.336
2.474,74.679,74.899
2.5526,74.612,75.464
2.6311,74.917,75.099
2.7096,75.277,74.295
2.7882,75.434,74.178
2.8667,75.165,75.662
2.9452,74.693,76.182
3.0238,74.435,75.107
3.1023,74.513,74.257
3.1809,74.951,74.832
3.2594,75.348,75.176
3.3379,75.517,74.994
3.4165,75.457,74.922
3.495,75.205,75.145
3.5736,74.971,75.02
3.6521,74.836,74.676
3.7307,74.795,74.848
3.8092,74.815,75.447
3.8877,74.83,75.151
3.9663,74.889,74.457
4.0448,75.005,74.334
4.1234,75.182,75.339
4.2019,75.275,75.994
4.2804,75.195,75.522
4.359,75.006,74.606
4.4375,74.806,74.675
4.516,74.81,75.143
4.5946,74.946,75.029
4.6731,75.082,74.723
4.7517,75.089,74.869
4.8302,75.004,75.014
4.9087,74.941,74.923
4.9873,74.919,75.257
5.0658,74.924,75.407
5.1443,74.876,74.869
5.2229,74.867,74.637
5.3015,74.955,74.588
5.38,75.178,74.91
5.4585,75.356,75.275
5.537,75.331,75.162
5.6156,75.135,75.003
5.6942,74.843,74.805
5.7727,74.724,74.607
5.8512,74.776,74.901
5.9298,74.907,75.419
6.0083,75.01,75.327
6.0868,75.07,74.916
6.1654,75.12,75.088
6.2439,75.133,75.802


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_213.csv <==
x,qOut,qIn
0.03927,75.201,74.993
0.11781,75.071,74.062
0.19635,74.981,74.22
0.27489,74.978,74.873
0.35343,75.081,75.225
0.43197,75.14,75.204
0.51051,75.086,75.281
0.58905,74.953,75.831
0.66759,74.796,75.604
0.74613,74.723,74.323
0.82467,74.745,74.086
0.90321,74.852,75.14
0.98175,75.027,75.584
1.0603,75.241,75.018
1.1388,75.348,74.673
1.2174,75.257,74.52
1.2959,74.897,74.428
1.3744,74.524,74.885
1.453,74.445,75.53
1.5315,74.684,75.632
1.6101,75.188,75.258
1.6886,75.568,74.915
1.7671,75.634,74.533
1.8457,75.42,74.715
1.9242,75.007,75.422
2.0028,74.768,75.501
2.0813,74.794,75.007
2.1599,74.957,74.179
2.2384,75.093,74.703
2.3169,74.973,75.649
2.3955,74.74,75.357
2.474,74.595,74.654
2.5526,74.718,74.293
2.6311,75.062,74.549
2.7096,75.35,75.28
2.7882,75.434,75.88
2.8667,75.205,75.729
2.9452,74.926,75.011
3.0238,74.827,74.609
3.1023,74.902,74.836
3.1809,75.084,74.894
3.2594,75.092,74.471
3.3379,74.975,74.422
3.4165,74.858,74.998
3.495,74.867,75.949
3.5736,74.939,75.945
3.6521,74.921,74.964
3.7307,74.833,74.323
3.8092,74.727,74.759
3.8877,74.863,74.905
3.9663,75.191,74.858
4.0448,75.508,75.252
4.1234,75.601,75.183
4.2019,75.293,74.695
4.2804,74.826,74.825
4.359,74.471,75.175
4.4375,74.465,74.986
4.516,74.728,74.845
4.5946,75.059,75.128
4.6731,75.336,75.149
4.7517,75.464,74.465
4.8302,75.371,74.496
4.9087,75.09,75.194
4.9873,74.787,75.622
5.0658,74.641,75.295
5.1443,74.789,74.789
5.2229,75.032,74.71
5.3015,75.196,75.223
5.38,75.132,75.118
5.4585,74.972,74.847
5.537,74.899,75.296
5.6156,74.933,75.249
5.6942,75.051,74.352
5.7727,75.043,74.652
5.8512,74.922,75.389
5.9298,74.797,75.022
6.0083,74.783,74.256
6.0868,74.933,74.837
6.1654,75.12,75.749
6.2439,75.239,76.042


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_214.csv <==
x,qOut,qIn
0.03927,74.734,75.154
0.11781,74.694,75.044
0.19635,74.854,74.954
0.27489,75.031,74.865
0.35343,75.054,74.735
0.43197,74.97,74.746
0.51051,74.917,75.021
0.58905,74.935,75.132
0.66759,75.031,74.841
0.74613,75.106,74.764
0.82467,75.142,75.088
0.90321,75.142,75.626
0.98175,75.113,75.395
1.0603,75.052,74.508
1.1388,74.992,74.324
1.2174,74.964,75.297
1.2959,74.99,75.992
1.3744,75.011,75.004
1.453,74.968,74.059
1.5315,74.887,74.521
1.6101,74.804,75.589
1.6886,74.815,75.337
1.7671,74.89,74.738
1.8457,74.985,74.836
1.9242,75.053,75.162
2.0028,75.105,74.951
2.0813,75.135,74.852
2.1599,75.129,74.927
2.2384,75.07,74.597
2.3169,75.007,74.469
2.3955,75.004,75.095
2.474,75.042,75.518
2.5526,75.081,75.057
2.6311,75.011,74.862
2.7096,74.905,75.117
2.7882,74.855,75.235
2.8667,74.944,75.303
2.9452,75.098,75.234
3.0238,75.169,75.01
3.1023,75.124,74.937
3.1809,74.96,74.317
3.2594,74.832,74.173
3.3379,74.778,74.961
3.4165,74.782,75.473
3.495,74.819,75.428
3.5736,74.898,75.025
3.6521,75.013,74.899
3.7307,75.122,75.567
3.8092,75.171,75.69
3.8877,75.152,75.013
3.9663,75.146,74.46
4.0448,75.169,73.917
4.1234,75.215,74.072
4.2019,75.116,75.447
4.2804,74.876,76.244
4.359,74.632,75.622
4.4375,74.536,75.213
4.516,74.689,74.904
4.5946,74.945,73.889
4.6731,75.187,73.868
4.7517,75.311,75.569
4.8302,75.382,76.192
4.9087,75.405,75.468
4.9873,75.32,74.702
5.0658,75.053,74.514
5.1443,74.612,74.765
5.2229,74.308,75.211
5.3015,74.327,75.227
5.38,74.788,74.64
5.4585,75.394,74.603
5.537,75.722,75.115
5.6156,75.61,75.422
5.6942,74.961,74.945
5.7727,74.377,74.604
5.8512,74.314,74.893
5.9298,74.699,75.598
6.0083,75.339,75.434
6.0868,75.629,74.671
6.1654,75.486,74.691
6.2439,75.106,75.12


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_215.csv <==
x,qOut,qIn
0.03927,75.329,73.989
0.11781,75.137,74.55
0.19635,74.903,75.783
0.27489,74.751,75.989
0.35343,74.776,74.934
0.43197,74.903,74.299
0.51051,75.027,74.517
0.58905,75.104,75.089
0.66759,75.104,74.789
0.74613,75.074,74.481
0.82467,75.057,74.878
0.90321,75.062,75.403
0.98175,75.094,75.63
1.0603,75.08,75.131
1.1388,74.998,74.26
1.2174,74.908,74.219
1.2959,74.876,75.634
1.3744,75.013,76.253
1.453,75.197,75.706
1.5315,75.279,75.04
1.6101,75.115,74.13
1.6886,74.777,73.905
1.7671,74.547,74.643
1.8457,74.543,75.024
1.9242,74.816,75.3
2.0028,75.1,75.604
2.0813,75.228,75.144
2.1599,75.181,74.568
2.2384,74.971,75.06
2.3169,74.789,75.848
2.3955,74.796,75.592
2.474,75.003,74.478
2.5526,75.388,74.135
2.6311,75.616,74.762
2.7096,75.43,75.324
2.7882,74.937,75.38
2.8667,74.332,74.945
2.9452,74.243,74.957
3.0238,74.61,75.091
3.1023,75.11,74.925
3.1809,75.404,75.081
3.2594,75.348,75.471
3.3379,75.185,75.204
3.4165,75.074,74.585
3.495,75.139,74.329
3.5736,75.16,74.656
3.6521,75.015,75.333
3.7307,74.799,75.595
3.8092,74.642,75.215
3.8877,74.764,75.12
3.9663,75.014,75.05
4.0448,75.22,74.67
4.1234,75.214,74.631
4.2019,75.07,74.92
4.2804,74.987,75.049
4.359,75.008,75.13
4.4375,75.133,75.407
4.516,75.102,75.381
4.5946,74.902,74.976
4.6731,74.69,74.769
4.7517,74.636,74.502
4.8302,74.868,74.316
4.9087,75.192,74.924
4.9873,75.421,75.821
5.0658,75.386,75.325
5.1443,75.109,74.561
5.2229,74.804,74.925
5.3015,74.63,75.374
5.38,74.706,74.62
5.4585,74.932,74.369
5.537,75.169,75.171
5.6156,75.323,75.343
5.6942,75.317,74.862
5.7727,75.126,75.203
5.8512,74.847,75.338
5.9298,74.627,74.86
6.0083,74.604,74.635
6.0868,74.817,75.29
6.1654,75.105,75.77
6.2439,75.32,75.104


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_216.csv <==
x,qOut,qIn
0.03927,74.755,74.878
0.11781,75.075,75.307
0.19635,75.253,74.886
0.27489,75.251,74.806
0.35343,75.077,75.521
0.43197,74.95,75.426
0.51051,74.905,74.618
0.58905,74.902,74.289
0.66759,74.882,75.015
0.74613,74.887,75.357
0.82467,75,75.041
0.90321,75.174,74.883
0.98175,75.336,74.914
1.0603,75.256,74.657
1.1388,74.993,74.845
1.2174,74.736,75.424
1.2959,74.679,75.832
1.3744,74.888,75.421
1.453,75.14,74.432
1.5315,75.277,74.047
1.6101,75.166,74.972
1.6886,74.935,75.813
1.7671,74.783,75.87
1.8457,74.777,75.13
1.9242,74.94,74.302
2.0028,75.059,74.233
2.0813,75.04,74.672
2.1599,74.941,75.224
2.2384,74.841,75.421
2.3169,74.936,75.219
2.3955,75.152,74.922
2.474,75.327,74.759
2.5526,75.289,75.156
2.6311,75.001,75.207
2.7096,74.756,74.425
2.7882,74.733,74.388
2.8667,75.055,75.932
2.9452,75.379,76.063
3.0238,75.377,75.022
3.1023,75.075,74.537
3.1809,74.577,74.291
3.2594,74.445,74.434
3.3379,74.708,75.291
3.4165,75.12,75.342
3.495,75.407,74.527
3.5736,75.334,74.686
3.6521,75.059,75.254
3.7307,74.783,75.314
3.8092,74.69,74.939
3.8877,74.796,75.207
3.9663,75.005,75.658
4.0448,75.226,75.665
4.1234,75.378,74.829
4.2019,75.335,74.214
4.2804,75.088,74.344
4.359,74.78,74.97
4.4375,74.577,75.098
4.516,74.665,74.605
4.5946,74.879,74.841
4.6731,75.053,75.834
4.7517,75.036,76.036
4.8302,74.934,75.053
4.9087,74.933,74.201
4.9873,75.068,74.135
5.0658,75.326,74.776
5.1443,75.474,75.312
5.2229,75.396,75.382
5.3015,75.132,74.882
5.38,74.76,74.858
5.4585,74.527,75.257
5.537,74.513,75.171
5.6156,74.679,74.862
5.6942,74.954,74.835
5.7727,75.23,75.006
5.8512,75.425,74.834
5.9298,75.461,74.686
6.0083,75.27,75.718
6.0868,74.897,76.034
6.1654,74.595,74.863
6.2439,74.515,74.065


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_217.csv <==
x,qOut,qIn
0.03927,74.634,74.568
0.11781,74.982,74.759
0.19635,75.302,75.114
0.27489,75.475,75.613
0.35343,75.416,75.469
0.43197,75.138,74.771
0.51051,74.795,74.606
0.58905,74.575,75.384
0.66759,74.646,75.916
0.74613,75.022,75.17
0.82467,75.424,74.362
0.90321,75.601,74.355
0.98175,75.325,74.636
1.0603,74.729,74.887
1.1388,74.293,75.402
1.2174,74.231,75.584
1.2959,74.653,74.91
1.3744,75.112,74.503
1.453,75.354,74.869
1.5315,75.37,75.326
1.6101,75.197,75.045
1.6886,75.107,74.701
1.7671,75.148,74.981
1.8457,75.225,75.441
1.9242,75.214,74.723
2.0028,74.971,74.075
2.0813,74.688,75.021
2.1599,74.555,76.138
2.2384,74.732,75.483
2.3169,75.071,74.307
2.3955,75.294,74.092
2.474,75.307,74.972
2.5526,75.06,75.738
2.6311,74.852,75.359
2.7096,74.835,74.674
2.7882,74.957,74.39
2.8667,75.118,75.173
2.9452,75.098,75.77
3.0238,74.958,75.39
3.1023,74.833,74.811
3.1809,74.847,74.889
3.2594,75.013,74.825
3.3379,75.166,74.629
3.4165,75.208,74.849
3.495,75.059,75.19
3.5736,74.869,75.009
3.6521,74.807,74.674
3.7307,74.885,74.812
3.8092,75.071,75.426
3.8877,75.136,75.424
3.9663,75.081,75.078
4.0448,75.01,74.836
4.1234,75.04,74.639
4.2019,75.183,74.919
4.2804,75.238,75.433
4.359,75.141,75.171
4.4375,74.863,74.029
4.516,74.696,74.226
4.5946,74.732,75.551
4.6731,74.881,75.983
4.7517,75.013,75.231
4.8302,75.016,75.031
4.9087,75.003,74.855
4.9873,75.033,74.455
5.0658,75.137,74.673
5.1443,75.18,75.116
5.2229,75.123,74.965
5.3015,75.017,75.003
5.38,74.927,75.792
5.4585,74.881,75.606
5.537,74.819,74.879
5.6156,74.763,74.58
5.6942,74.742,74.257
5.7727,74.904,74.607
5.8512,75.182,75.56
5.9298,75.407,75.862
6.0083,75.403,75.639
6.0868,75.075,75.064
6.1654,74.692,74.185
6.2439,74.484,74.048


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_218.csv <==
x,qOut,qIn
0.03927,74.727,74.894
0.11781,74.604,75.276
0.19635,74.753,75.409
0.27489,75.025,74.89
0.35343,75.23,74.517
0.43197,75.158,74.797
0.51051,74.96,75.112
0.58905,74.804,75.226
0.66759,74.837,75.319
0.74613,74.981,75.757
0.82467,75.093,75.767
0.90321,75.127,74.705
0.98175,75.064,73.562
1.0603,74.991,73.922
1.1388,74.949,75.098
1.2174,74.95,75.974
1.2959,75.001,75.625
1.3744,75.046,74.997
1.453,75.01,74.747
1.5315,74.906,74.774
1.6101,74.762,75.344
1.6886,74.791,75.194
1.7671,75.048,74.395
1.8457,75.385,74.643
1.9242,75.633,75.477
2.0028,75.426,75.161
2.0813,74.873,74.809
2.1599,74.333,74.936
2.2384,74.177,74.886
2.3169,74.559,74.724
2.3955,75.115,74.959
2.474,75.549,75.454
2.5526,75.611,76.034
2.6311,75.334,75.371
2.7096,74.98,74.005
2.7882,74.744,73.811
2.8667,74.78,75.056
2.9452,74.924,75.443
3.0238,75.03,74.925
3.1023,75.069,74.736
3.1809,75.047,75.306
3.2594,75.013,75.355
3.3379,74.943,75.001
3.4165,74.876,75.078
3.495,74.855,75.417
3.5736,75.015,74.833
3.6521,75.256,74.378
3.7307,75.401,74.905
3.8092,75.271,75.12
3.8877,74.868,74.691
3.9663,74.53,75.027
4.0448,74.444,75.585
4.1234,74.725,75.211
4.2019,75.057,74.447
4.2804,75.231,74.163
4.359,75.245,74.672
4.4375,75.141,75.668
4.516,75.12,75.683
4.5946,75.15,74.968
4.6731,75.149,74.613
4.7517,75.03,74.908
4.8302,74.839,75.436
4.9087,74.744,75.818
4.9873,74.797,75.323
5.0658,75.013,74.308
5.1443,75.192,74.24
5.2229,75.198,74.891
5.3015,75.045,75.232
5.38,74.777,75.206
5.4585,74.641,75.24
5.537,74.722,74.837
5.6156,74.945,74.495
5.6942,75.202,75.199
5.7727,75.283,75.461
5.8512,75.22,74.733
5.9298,75.126,74.402
6.0083,75.124,75.568
6.0868,75.213,75.705
6.1654,75.2,74.68
6.2439,75.039,74.402


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_219.csv <==
x,qOut,qIn
0.03927,75.182,75.348
0.11781,75.277,74.692
0.19635,75.178,74.924
0.27489,74.915,75.542
0.35343,74.555,75.178
0.43197,74.478,74.59
0.51051,74.764,74.676
0.58905,75.229,74.835
0.66759,75.66,75.393
0.74613,75.655,75.56
0.82467,75.221,74.782
0.90321,74.656,74.371
0.98175,74.302,74.73
1.0603,74.48,74.953
1.1388,74.922,75.231
1.2174,75.339,75.155
1.2959,75.476,74.917
1.3744,75.337,75.046
1.453,75.108,74.914
1.5315,74.922,74.757
1.6101,74.88,74.871
1.6886,74.911,75.157
1.7671,74.965,75.548
1.8457,75.019,75.71
1.9242,75.058,75.034
2.0028,75.022,74.38
2.0813,74.905,74.671
2.1599,74.79,75.335
2.2384,74.767,75.108
2.3169,74.916,74.615
2.3955,75.09,74.745
2.474,75.171,74.911
2.5526,75.053,74.003
2.6311,74.861,74.333
2.7096,74.784,76.207
2.7882,74.87,76.688
2.8667,75.12,74.765
2.9452,75.333,73.969
3.0238,75.385,74.787
3.1023,75.278,75.586
3.1809,75.037,75.088
3.2594,74.875,74.675
3.3379,74.862,74.718
3.4165,74.92,74.744
3.495,74.944,75.087
3.5736,74.778,75.398
3.6521,74.585,75.268
3.7307,74.54,75.188
3.8092,74.79,75.074
3.8877,75.216,74.835
3.9663,75.526,74.929
4.0448,75.578,75.098
4.1234,75.273,74.587
4.2019,74.913,74.407
4.2804,74.756,75.036
4.359,74.8,75.546
4.4375,74.973,75.308
4.516,74.983,74.951
4.5946,74.899,74.681
4.6731,74.857,74.683
4.7517,74.985,75.326
4.8302,75.213,75.359
4.9087,75.341,74.631
4.9873,75.305,74.36
5.0658,75.08,75.352
5.1443,74.868,75.797
5.2229,74.759,75.209
5.3015,74.753,74.826
5.38,74.825,74.798
5.4585,74.935,74.47
5.537,75.062,74.484
5.6156,75.156,74.896
5.6942,75.161,75.526
5.7727,75.055,76.019
5.8512,74.931,75.843
5.9298,74.854,74.808
6.0083,74.872,73.878
6.0868,74.914,74.077
6.1654,74.968,74.919
6.2439,75.051,75.746


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_220.csv <==
x,qOut,qIn
0.03927,74.921,74.74
0.11781,74.991,75.384
0.19635,75.076,75.464
0.27489,75.127,74.832
0.35343,75.111,74.662
0.43197,75.023,75.102
0.51051,74.896,75.305
0.58905,74.804,74.991
0.66759,74.824,74.574
0.74613,75.042,74.694
0.82467,75.298,75.126
0.90321,75.41,75.317
0.98175,75.203,75.383
1.0603,74.802,75.255
1.1388,74.573,74.778
1.2174,74.626,74.765
1.2959,74.988,75.021
1.3744,75.241,74.926
1.453,75.246,74.897
1.5315,75.094,74.951
1.6101,74.914,74.943
1.6886,74.883,74.924
1.7671,74.908,74.997
1.8457,74.926,75.211
1.9242,74.887,75.799
2.0028,74.919,75.729
2.0813,75.049,74.755
2.1599,75.198,74.131
2.2384,75.265,74.778
2.3169,75.153,74.735
2.3955,74.977,74.223
2.474,74.848,74.848
2.5526,74.859,75.748
2.6311,74.928,75.348
2.7096,74.95,74.947
2.7882,74.932,75.235
2.8667,74.897,75.432
2.9452,74.996,74.934
3.0238,75.205,74.557
3.1023,75.402,74.446
3.1809,75.456,74.579
3.2594,75.207,75.49
3.3379,74.794,76.032
3.4165,74.442,74.982
3.495,74.365,73.912
3.5736,74.581,74.466
3.6521,74.897,75.183
3.7307,75.188,75.262
3.8092,75.349,75.252
3.8877,75.41,75.711
3.9663,75.359,75.695
4.0448,75.203,74.767
4.1234,74.947,73.792
4.2019,74.716,74.535
4.2804,74.665,75.819
4.359,74.8,75.927
4.4375,75.091,75.037
4.516,75.254,74.683
4.5946,75.137,74.662
4.6731,74.842,74.934
4.7517,74.515,75.221
4.8302,74.551,74.977
4.9087,74.914,74.613
4.9873,75.364,74.685
5.0658,75.642,75.152
5.1443,75.469,75.329
5.2229,75.027,75.085
5.3015,74.632,74.677
5.38,74.586,74.72
5.4585,74.911,75.484
5.537,75.269,75.79
5.6156,75.449,74.761
5.6942,75.284,73.889
5.7727,74.972,74.789
5.8512,74.768,75.814
5.9298,74.739,76.029
6.0083,74.895,75.051
6.0868,74.99,74.351
6.1654,74.982,74.66
6.2439,74.934,74.786


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_221.csv <==
x,qOut,qIn
0.03927,74.497,74.893
0.11781,74.415,74.417
0.19635,74.672,74.818
0.27489,75.046,75.588
0.35343,75.303,75.69
0.43197,75.329,75.425
0.51051,75.213,74.986
0.58905,75.048,74.173
0.66759,74.917,74.185
0.74613,74.855,75.141
0.82467,74.892,75.435
0.90321,75.002,74.984
0.98175,75.15,74.727
1.0603,75.174,74.898
1.1388,75.03,75.085
1.2174,74.829,75.372
1.2959,74.702,75.804
1.3744,74.854,75.396
1.453,75.165,74.332
1.5315,75.433,74.161
1.6101,75.453,75.393
1.6886,75.133,75.634
1.7671,74.731,74.765
1.8457,74.486,74.206
1.9242,74.595,74.908
2.0028,74.88,75.662
2.0813,75.077,75.587
2.1599,75.124,74.656
2.2384,75.008,74.527
2.3169,75,75.295
2.3955,75.134,75.233
2.474,75.29,74.593
2.5526,75.321,74.843
2.6311,75.113,75.22
2.7096,74.866,74.958
2.7882,74.732,75.038
2.8667,74.826,75.78
2.9452,74.964,75.395
3.0238,75.019,74.285
3.1023,75.013,74.024
3.1809,74.995,74.754
3.2594,75.061,75.27
3.3379,75.114,75.504
3.4165,75.094,75.51
3.495,74.958,75.166
3.5736,74.834,74.724
3.6521,74.803,74.923
3.7307,74.86,75.283
3.8092,74.971,75.345
3.8877,75.098,75.054
3.9663,75.216,74.385
4.0448,75.257,74.287
4.1234,75.143,75.038
4.2019,74.841,75.275
4.2804,74.581,75.225
4.359,74.532,75.17
4.4375,74.817,74.719
4.516,75.212,74.586
4.5946,75.449,74.793
4.6731,75.46,74.617
4.7517,75.226,75.056
4.8302,75.037,76.17
4.9087,74.989,76.262
4.9873,75.011,74.969
5.0658,74.992,73.9
5.1443,74.821,74.41
5.2229,74.682,75.005
5.3015,74.693,75.123
5.38,74.938,74.881
5.4585,75.197,74.935
5.537,75.236,75.322
5.6156,75.049,75.586
5.6942,74.682,75.044
5.7727,74.515,74.509
5.8512,74.68,74.635
5.9298,75.06,75.087
6.0083,75.503,75.354
6.0868,75.666,75.165
6.1654,75.44,74.864
6.2439,74.982,75.02


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_222.csv <==
x,qOut,qIn
0.03927,75.267,75.019
0.11781,75.289,74.923
0.19635,75.093,75.15
0.27489,74.839,74.978
0.35343,74.701,74.732
0.43197,74.773,74.997
0.51051,74.924,75.024
0.58905,75.054,75.125
0.66759,75.079,75.605
0.74613,75.036,74.886
0.82467,74.97,73.874
0.90321,74.919,74.484
0.98175,74.911,75.912
1.0603,74.979,75.869
1.1388,75.093,75.041
1.2174,75.187,74.466
1.2959,75.191,74.662
1.3744,75.064,75.042
1.453,74.911,75.26
1.5315,74.832,75.141
1.6101,74.908,75.078
1.6886,75.068,75.136
1.7671,75.146,74.955
1.8457,75.088,74.607
1.9242,74.865,74.412
2.0028,74.705,75.009
2.0813,74.763,75.742
2.1599,74.993,75.48
2.2384,75.308,74.357
2.3169,75.392,74.058
2.3955,75.205,74.651
2.474,74.917,75.715
2.5526,74.728,76.183
2.6311,74.863,75.426
2.7096,75.119,74.596
2.7882,75.286,74.477
2.8667,75.166,74.737
2.9452,74.874,74.83
3.0238,74.696,74.89
3.1023,74.724,74.655
3.1809,74.988,74.489
3.2594,75.166,75.341
3.3379,75.102,76.271
3.4165,74.878,75.979
3.495,74.617,74.939
3.5736,74.658,74.697
3.6521,74.985,74.59
3.7307,75.39,74.37
3.8092,75.646,74.508
3.8877,75.478,75.316
3.9663,75.04,75.664
4.0448,74.61,74.76
4.1234,74.467,74.633
4.2019,74.6,75.543
4.2804,74.786,75.32
4.359,74.967,74.337
4.4375,75.121,74.402
4.516,75.396,75.515
4.5946,75.617,75.93
4.6731,75.605,75.408
4.7517,75.194,74.626
4.8302,74.643,74.426
4.9087,74.384,74.883
4.9873,74.488,75.196
5.0658,74.921,75.08
5.1443,75.22,75.293
5.2229,75.267,75.324
5.3015,75.134,74.785
5.38,74.924,74.68
5.4585,74.801,74.951
5.537,74.795,74.845
5.6156,74.892,74.976
5.6942,75.073,74.941
5.7727,75.259,74.839
5.8512,75.316,75.214
5.9298,75.209,75.295
6.0083,74.927,74.565
6.0868,74.733,74.592
6.1654,74.781,75.274
6.2439,74.999,75.503


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_223.csv <==
x,qOut,qIn
0.03927,74.946,75.671
0.11781,74.715,75.398
0.19635,74.596,74.796
0.27489,74.717,74.66
0.35343,75.143,75.173
0.43197,75.536,75.198
0.51051,75.597,75.005
0.58905,75.321,74.873
0.66759,74.766,74.914
0.74613,74.427,74.798
0.82467,74.434,74.442
0.90321,74.661,74.733
0.98175,74.933,75.901
1.0603,75.1,75.993
1.1388,75.225,74.915
1.2174,75.316,73.838
1.2959,75.365,74.427
1.3744,75.266,75.474
1.453,75.089,75.496
1.5315,74.948,75.113
1.6101,74.952,75.608
1.6886,75.029,75.596
1.7671,75.005,74.588
1.8457,74.876,74.141
1.9242,74.676,74.677
2.0028,74.693,74.853
2.0813,74.939,74.855
2.1599,75.243,75.334
2.2384,75.411,75.499
2.3169,75.213,74.882
2.3955,74.833,74.544
2.474,74.545,74.663
2.5526,74.604,74.983
2.6311,75.005,75.389
2.7096,75.428,75.611
2.7882,75.641,74.893
2.8667,75.446,74.395
2.9452,74.966,75.319
3.0238,74.559,75.85
3.1023,74.415,75.084
3.1809,74.649,74.192
3.2594,74.987,74.545
3.3379,75.217,75.229
3.4165,75.271,75.513
3.495,75.111,74.893
3.5736,74.897,74.678
3.6521,74.793,75.372
3.7307,74.84,75.635
3.8092,75.04,74.55
3.8877,75.193,74.204
3.9663,75.218,74.765
4.0448,75.153,75.236
4.1234,75.059,75.504
4.2019,75.032,75.391
4.2804,75.004,74.747
4.359,74.942,74.321
4.4375,74.822,74.676
4.516,74.792,75.37
4.5946,74.916,75.772
4.6731,75.117,75.26
4.7517,75.294,74.573
4.8302,75.261,74.924
4.9087,75.058,75.145
4.9873,74.82,74.949
5.0658,74.686,75.364
5.1443,74.761,75.308
5.2229,74.952,74.269
5.3015,75.135,73.915
5.38,75.188,75.137
5.4585,75.048,75.992
5.537,74.859,75.882
5.6156,74.768,75.205
5.6942,74.904,74.594
5.7727,75.155,74.505
5.8512,75.294,74.589
5.9298,75.26,74.789
6.0083,75.039,74.739
6.0868,74.923,74.615
6.1654,74.954,75.041
6.2439,75.012,75.547


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_224.csv <==
x,qOut,qIn
0.03927,75.394,74.662
0.11781,75.171,74.059
0.19635,74.875,74.118
0.27489,74.697,74.738
0.35343,74.797,75.607
0.43197,75.046,75.995
0.51051,75.223,75.676
0.58905,75.246,74.987
0.66759,75.07,74.298
0.74613,74.873,74.311
0.82467,74.805,75.089
0.90321,74.896,75.469
0.98175,75.142,74.696
1.0603,75.334,74.601
1.1388,75.269,75.285
1.2174,74.962,75.61
1.2959,74.478,75.125
1.3744,74.282,74.66
1.453,74.52,74.777
1.5315,75.023,75.283
1.6101,75.571,74.538
1.6886,75.747,74.135
1.7671,75.49,75.274
1.8457,75.013,75.833
1.9242,74.58,75.195
2.0028,74.56,74.976
2.0813,74.795,74.84
2.1599,75.067,74.579
2.2384,75.168,74.556
2.3169,75.14,75.236
2.3955,75.114,75.773
2.474,75.109,75.575
2.5526,75.113,74.746
2.6311,74.991,74.317
2.7096,74.811,74.823
2.7882,74.694,75.736
2.8667,74.751,75.105
2.9452,74.977,73.832
3.0238,75.203,73.988
3.1023,75.307,75.094
3.1809,75.186,75.836
3.2594,74.918,75.614
3.3379,74.722,74.999
3.4165,74.711,74.844
3.495,74.952,75.32
3.5736,75.235,75.415
3.6521,75.361,75.07
3.7307,75.301,74.82
3.8092,75.066,74.723
3.8877,74.893,74.82
3.9663,74.815,75.07
4.0448,74.774,74.887
4.1234,74.689,74.662
4.2019,74.609,75.08
4.2804,74.695,75.345
4.359,74.946,74.997
4.4375,75.316,74.547
4.516,75.516,75.218
4.5946,75.466,75.906
4.6731,75.27,75.014
4.7517,75.061,73.917
4.8302,75.011,74.543
4.9087,75.014,75.273
4.9873,74.989,75.4
5.0658,74.87,75.496
5.1443,74.791,75.362
5.2229,74.817,74.678
5.3015,74.905,74.506
5.38,74.984,75.032
5.4585,74.998,75.083
5.537,75.024,74.949
5.6156,75.079,75.075
5.6942,75.164,75.386
5.7727,75.128,75.132
5.8512,74.944,74.659
5.9298,74.73,74.739
6.0083,74.613,74.869
6.0868,74.762,75.074
6.1654,75.063,75.656
6.2439,75.333,75.616


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_225.csv <==
x,qOut,qIn
0.03927,74.813,75.632
0.11781,74.868,75.353
0.19635,74.999,74.618
0.27489,75.098,73.922
0.35343,75.075,74.304
0.43197,75.049,75.454
0.51051,75.097,75.996
0.58905,75.184,75.521
0.66759,75.25,74.964
0.74613,75.121,74.913
0.82467,74.834,74.888
0.90321,74.562,74.754
0.98175,74.485,74.578
1.0603,74.764,74.526
1.1388,75.194,74.803
1.2174,75.505,75.413
1.2959,75.435,75.561
1.3744,74.946,75.08
1.453,74.48,74.78
1.5315,74.34,75.047
1.6101,74.735,75.268
1.6886,75.292,75.229
1.7671,75.634,75.26
1.8457,75.64,74.727
1.9242,75.253,74.294
2.0028,74.805,74.552
2.0813,74.549,74.685
2.1599,74.528,75.22
2.2384,74.72,75.786
2.3169,74.926,75.251
2.3955,75.093,74.827
2.474,75.202,75.243
2.5526,75.237,75.275
2.6311,75.199,74.527
2.7096,75.152,74.41
2.7882,75.128,75.159
2.8667,75.151,75.185
2.9452,75.081,74.748
3.0238,74.864,75.077
3.1023,74.613,75.341
3.1809,74.465,74.86
3.2594,74.622,74.562
3.3379,74.963,74.722
3.4165,75.311,75.129
3.495,75.491,75.44
3.5736,75.428,75.189
3.6521,75.216,74.822
3.7307,74.975,74.759
3.8092,74.817,75.134
3.8877,74.788,75.423
3.9663,74.856,75.289
4.0448,74.973,74.929
4.1234,75.089,74.518
4.2019,75.129,74.599
4.2804,75.063,75.169
4.359,74.941,75.858
4.4375,74.82,75.1
4.516,74.829,73.734
4.5946,74.943,73.969
4.6731,75.08,75.319
4.7517,75.15,75.867
4.8302,75.112,75.195
4.9087,75.056,74.593
4.9873,75.034,74.863
5.0658,75.086,75.532
5.1443,75.104,75.008
5.2229,75.041,74.351
5.3015,74.951,74.921
5.38,74.902,75.431
5.4585,74.982,75.043
5.537,75.045,75.009
5.6156,74.998,74.954
5.6942,74.764,74.996
5.7727,74.582,75.521
5.8512,74.654,75.591
5.9298,74.929,74.719
6.0083,75.298,73.872
6.0868,75.408,74.402
6.1654,75.249,75.285
6.2439,74.987,75.639


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_226.csv <==
x,qOut,qIn
0.03927,74.806,74.582
0.11781,75.001,74.833
0.19635,75.204,75.201
0.27489,75.293,75.039
0.35343,75.165,74.657
0.43197,74.86,74.921
0.51051,74.588,75.476
0.58905,74.495,75.687
0.66759,74.69,74.877
0.74613,75.055,74.522
0.82467,75.379,75.146
0.90321,75.524,75.48
0.98175,75.373,74.504
1.0603,75.031,74.136
1.1388,74.744,74.837
1.2174,74.632,75.234
1.2959,74.762,75.324
1.3744,74.915,75.785
1.453,74.989,75.771
1.5315,75.008,75.049
1.6101,75.016,74.456
1.6886,75.105,74.287
1.7671,75.211,74.434
1.8457,75.266,75.227
1.9242,75.206,75.877
2.0028,75.05,75.15
2.0813,74.864,74.016
2.1599,74.707,73.931
2.2384,74.626,75.408
2.3169,74.671,76.149
2.3955,74.881,75.524
2.474,75.192,74.386
2.5526,75.53,74.228
2.6311,75.613,75.142
2.7096,75.337,75.74
2.7882,74.884,75.599
2.8667,74.488,74.942
2.9452,74.55,74.828
3.0238,74.87,75.117
3.1023,75.159,74.861
3.1809,75.135,74.376
3.2594,74.854,74.6
3.3379,74.676,75.03
3.4165,74.733,75.483
3.495,75.088,75.427
3.5736,75.327,74.987
3.6521,75.263,74.623
3.7307,75.021,74.462
3.8092,74.782,74.919
3.8877,74.908,75.509
3.9663,75.229,75.523
4.0448,75.479,74.812
4.1234,75.395,74.91
4.2019,74.989,75.659
4.2804,74.618,75.194
4.359,74.477,74.165
4.4375,74.69,74.897
4.516,74.992,75.486
4.5946,75.201,74.746
4.6731,75.26,74.725
4.7517,75.136,75.592
4.8302,74.922,75.445
4.9087,74.766,74.891
4.9873,74.756,74.523
5.0658,74.949,74.809
5.1443,75.191,75.174
5.2229,75.318,75.119
5.3015,75.29,75.018
5.38,75.104,75.265
5.4585,74.925,75.319
5.537,74.821,74.917
5.6156,74.796,74.34
5.6942,74.836,74.195
5.7727,74.94,74.91
5.8512,75.091,75.585
5.9298,75.223,75.611
6.0083,75.262,75.365
6.0868,75.126,75.04
6.1654,74.919,74.809
6.2439,74.774,74.726


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_227.csv <==
x,qOut,qIn
0.03927,75.223,74.94
0.11781,74.981,74.721
0.19635,74.748,75.347
0.27489,74.673,75.664
0.35343,74.859,75.286
0.43197,75.13,74.616
0.51051,75.309,74.133
0.58905,75.33,74.624
0.66759,75.16,75.944
0.74613,74.934,75.935
0.82467,74.786,74.672
0.90321,74.755,73.808
0.98175,74.85,74.426
1.0603,74.922,75.265
1.1388,74.941,75.539
1.2174,74.958,75.156
1.2959,75.031,74.995
1.3744,75.183,75.39
1.453,75.254,75.316
1.5315,75.177,75.186
1.6101,74.908,75.431
1.6886,74.726,74.985
1.7671,74.795,74.342
1.8457,75.019,74.497
1.9242,75.251,74.832
2.0028,75.147,74.845
2.0813,74.831,75.091
2.1599,74.558,75.24
2.2384,74.586,75.619
2.3169,74.915,75.378
2.3955,75.249,74.293
2.474,75.437,73.971
2.5526,75.369,75.019
2.6311,75.258,75.332
2.7096,75.207,75.044
2.7882,75.172,75.193
2.8667,75.073,75.839
2.9452,74.817,75.394
3.0238,74.595,74.33
3.1023,74.547,74.246
3.1809,74.771,75.295
3.2594,75.096,75.489
3.3379,75.316,75.137
3.4165,75.341,74.872
3.495,75.114,74.399
3.5736,74.78,74.263
3.6521,74.554,74.962
3.7307,74.543,75.94
3.8092,74.805,75.897
3.8877,75.171,74.961
3.9663,75.431,74.436
4.0448,75.483,74.555
4.1234,75.254,74.929
4.2019,74.941,74.931
4.2804,74.787,74.798
4.359,74.832,74.862
4.4375,75.06,75.223
4.516,75.144,75.554
4.5946,74.994,75.544
4.6731,74.751,75.011
4.7517,74.59,74.113
4.8302,74.778,74.391
4.9087,75.163,75.505
4.9873,75.497,75.719
5.0658,75.537,74.827
5.1443,75.193,74.747
5.2229,74.765,75.04
5.3015,74.504,74.944
5.38,74.605,74.734
5.4585,74.874,74.822
5.537,75.113,75.008
5.6156,75.259,75.612
5.6942,75.29,75.729
5.7727,75.233,74.713
5.8512,75.069,74.203
5.9298,74.873,74.819
6.0083,74.73,75.377
6.0868,74.818,74.779
6.1654,75.043,74.524
6.2439,75.236,75.114


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_228.csv <==
x,qOut,qIn
0.03927,75.229,74.906
0.11781,75.023,74.466
0.19635,74.761,74.701
0.27489,74.69,74.902
0.35343,75.007,75.025
0.43197,75.456,75.039
0.51051,75.64,74.967
0.58905,75.462,75.157
0.66759,74.903,75.406
0.74613,74.532,75.182
0.82467,74.568,74.845
0.90321,74.864,74.937
0.98175,75.198,74.981
1.0603,75.257,74.859
1.1388,75.136,75.137
1.2174,74.965,75.037
1.2959,74.865,74.338
1.3744,74.816,74.615
1.453,74.793,75.383
1.5315,74.819,75.657
1.6101,74.921,75.552
1.6886,75.084,75.347
1.7671,75.203,74.77
1.8457,75.238,74.365
1.9242,75.161,74.801
2.0028,75.072,74.983
2.0813,75.022,74.738
2.1599,75.001,74.856
2.2384,74.989,75.291
2.3169,74.921,75.452
2.3955,74.82,75.334
2.474,74.754,74.803
2.5526,74.782,74.545
2.6311,74.977,74.913
2.7096,75.251,75.04
2.7882,75.46,74.859
2.8667,75.46,74.946
2.9452,75.168,75.539
3.0238,74.794,75.746
3.1023,74.543,75.006
3.1809,74.586,73.765
3.2594,74.813,74.153
3.3379,75.052,75.435
3.4165,75.221,75.649
3.495,75.27,75.281
3.5736,75.218,75.392
3.6521,75.064,75.103
3.7307,74.871,74.751
3.8092,74.708,74.996
3.8877,74.724,74.891
3.9663,74.916,74.526
4.0448,75.171,74.858
4.1234,75.36,75.495
4.2019,75.284,75.291
4.2804,74.983,74.815
4.359,74.648,74.664
4.4375,74.481,75.15
4.516,74.661,75.4
4.5946,75.035,75.366
4.6731,75.393,75.447
4.7517,75.54,74.541
4.8302,75.371,73.782
4.9087,75.044,74.502
4.9873,74.755,75.413
5.0658,74.685,75.383
5.1443,74.816,75.126
5.2229,74.989,74.888
5.3015,75.109,74.407
5.38,75.107,74.375
5.4585,75.041,75.516
5.537,75.006,76.554
5.6156,75.043,76.068
5.6942,75.182,74.035
5.7727,75.276,73.773
5.8512,75.17,75.026
5.9298,74.906,75.736
6.0083,74.562,74.745
6.0868,74.516,74.292
6.1654,74.763,75.202
6.2439,75.082,75.817


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_229.csv <==
x,qOut,qIn
0.03927,74.663,74.974
0.11781,74.974,74.931
0.19635,75.198,74.981
0.27489,75.217,75.128
0.35343,74.966,75.196
0.43197,74.742,75.23
0.51051,74.732,74.957
0.58905,74.914,74.698
0.66759,75.219,74.966
0.74613,75.383,75.426
0.82467,75.337,75.559
0.90321,75.145,75.096
0.98175,74.896,74.412
1.0603,74.755,74.441
1.1388,74.725,74.911
1.2174,74.775,75.026
1.2959,74.865,74.872
1.3744,74.989,75.425
1.453,75.106,75.728
1.5315,75.166,74.905
1.6101,75.119,74.476
1.6886,75.005,75.07
1.7671,74.951,75.059
1.8457,74.997,74.851
1.9242,75.158,75.1
2.0028,75.252,75.182
2.0813,75.158,75.163
2.1599,74.927,75.62
2.2384,74.643,75.902
2.3169,74.579,74.748
2.3955,74.755,73.692
2.474,75.046,73.883
2.5526,75.303,74.829
2.6311,75.341,75.392
2.7096,75.19,75.54
2.7882,74.966,75.318
2.8667,74.797,74.799
2.9452,74.777,74.54
3.0238,74.862,75.065
3.1023,75.009,75.801
3.1809,75.178,75.125
3.2594,75.372,74.127
3.3379,75.466,74.273
3.4165,75.353,75.267
3.495,74.937,75.615
3.5736,74.442,75.061
3.6521,74.238,74.77
3.7307,74.4,75.09
3.8092,74.914,75.708
3.8877,75.332,75.258
3.9663,75.45,74.263
4.0448,75.318,74.278
4.1234,75.038,75.222
4.2019,74.933,75.47
4.2804,74.975,75.35
4.359,75.033,75.097
4.4375,74.961,74.305
4.516,74.801,74.042
4.5946,74.762,74.915
4.6731,74.887,75.853
4.7517,75.171,75.549
4.8302,75.356,74.991
4.9087,75.343,75.021
4.9873,75.178,74.967
5.0658,74.934,74.419
5.1443,74.786,74.574
5.2229,74.791,75.169
5.3015,74.915,75.522
5.38,75.111,75.481
5.4585,75.199,74.6
5.537,75.074,73.966
5.6156,74.822,74.885
5.6942,74.566,75.796
5.7727,74.641,75.289
5.8512,74.995,74.845
5.9298,75.388,74.999
6.0083,75.565,75.381
6.0868,75.312,75.077
6.1654,74.891,74.482
6.2439,74.59,74.51


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_230.csv <==
x,qOut,qIn
0.03927,74.73,75.478
0.11781,74.909,76.21
0.19635,75.19,75.821
0.27489,75.402,74.883
0.35343,75.392,74.25
0.43197,75.132,74.108
0.51051,74.831,74.845
0.58905,74.665,75.829
0.66759,74.774,75.217
0.74613,75.024,74.071
0.82467,75.165,74.055
0.90321,75.115,75.429
0.98175,74.832,76.451
1.0603,74.621,75.291
1.1388,74.692,74.016
1.2174,74.999,74.222
1.2959,75.441,75.196
1.3744,75.625,75.252
1.453,75.422,74.957
1.5315,75.001,74.992
1.6101,74.585,75.33
1.6886,74.572,75.197
1.7671,74.794,74.838
1.8457,75.018,74.751
1.9242,75.014,75.338
2.0028,74.909,75.557
2.0813,74.937,75.037
2.1599,75.088,74.605
2.2384,75.292,75.078
2.3169,75.196,75.025
2.3955,74.9,74.363
2.474,74.651,74.486
2.5526,74.702,75.285
2.6311,75.021,75.273
2.7096,75.277,74.957
2.7882,75.337,75.048
2.8667,75.122,75.371
2.9452,74.944,75.112
3.0238,74.944,74.777
3.1023,75.067,74.837
3.1809,75.219,74.833
3.2594,75.214,74.727
3.3379,75.074,75.167
3.4165,74.88,75.468
3.495,74.716,75.002
3.5736,74.668,75.011
3.6521,74.735,75.42
3.7307,74.88,75.156
3.8092,75.05,74.119
3.8877,75.174,74.259
3.9663,75.223,75.058
4.0448,75.198,75.154
4.1234,75.108,75.18
4.2019,74.986,75.626
4.2804,74.877,75.599
4.359,74.824,75.148
4.4375,74.859,74.593
4.516,74.98,74.313
4.5946,75.139,74.479
4.6731,75.268,75.018
4.7517,75.302,75.355
4.8302,75.168,75.219
4.9087,74.909,75.068
4.9873,74.645,74.983
5.0658,74.501,74.651
5.1443,74.593,74.672
5.2229,74.868,75.137
5.3015,75.206,75.332
5.38,75.485,75.668
5.4585,75.525,75.62
5.537,75.282,74.644
5.6156,74.894,74.211
5.6942,74.532,75.053
5.7727,74.498,75.141
5.8512,74.739,74.778
5.9298,75.071,75.081
6.0083,75.3,75.389
6.0868,75.26,74.78
6.1654,75.037,74.293
6.2439,74.804,74.433


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_231.csv <==
x,qOut,qIn
0.03927,74.746,75.492
0.11781,74.583,74.764
0.19635,74.757,74.677
0.27489,75.16,75.264
0.35343,75.633,75.017
0.43197,75.72,74.387
0.51051,75.352,74.501
0.58905,74.783,74.988
0.66759,74.327,75.302
0.74613,74.35,75.314
0.82467,74.636,75.121
0.90321,74.965,74.785
0.98175,75.142,74.553
1.0603,75.239,74.811
1.1388,75.312,75.217
1.2174,75.341,75.208
1.2959,75.288,75.413
1.3744,75.117,75.612
1.453,74.917,74.849
1.5315,74.763,73.943
1.6101,74.712,74.722
1.6886,74.754,75.747
1.7671,74.872,75.538
1.8457,75.026,75.021
1.9242,75.168,74.857
2.0028,75.165,74.782
2.0813,75.005,74.99
2.1599,74.812,75.422
2.2384,74.722,75.496
2.3169,74.891,74.643
2.3955,75.165,73.888
2.474,75.356,74.555
2.5526,75.287,75.933
2.6311,74.985,75.599
2.7096,74.726,74.625
2.7882,74.665,74.433
2.8667,74.903,75.3
2.9452,75.185,75.216
3.0238,75.308,74.353
3.1023,75.26,74.679
3.1809,75.073,75.901
3.2594,74.989,75.808
3.3379,75.002,74.84
3.4165,75.017,73.878
3.495,74.922,74.6
3.5736,74.757,75.406
3.6521,74.727,75.166
3.7307,74.869,75.175
3.8092,75.17,75.548
3.8877,75.296,75.069
3.9663,75.15,74.624
4.0448,74.878,74.829
4.1234,74.665,75.03
4.2019,74.779,75.021
4.2804,75.072,75.094
4.359,75.331,74.809
4.4375,75.355,74.693
4.516,75.086,75.117
4.5946,74.751,75.252
4.6731,74.556,74.815
4.7517,74.669,74.457
4.8302,75.002,75.027
4.9087,75.313,75.703
4.9873,75.454,75.665
5.0658,75.309,74.843
5.1443,75.031,74.162
5.2229,74.843,74.244
5.3015,74.81,75.214
5.38,74.946,75.98
5.4585,75.031,75.776
5.537,75.015,75.332
5.6156,74.942,74.771
5.6942,74.87,74.385
5.7727,74.848,74.504
5.8512,74.87,74.675
5.9298,74.941,74.65
6.0083,75.068,74.918
6.0868,75.209,75.238
6.1654,75.219,75.252
6.2439,75.066,75.504


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_232.csv <==
x,qOut,qIn
0.03927,75.19,74.695
0.11781,75.309,75.072
0.19635,75.167,74.913
0.27489,74.897,74.927
0.35343,74.665,75.457
0.43197,74.74,75.17
0.51051,75.015,74.54
0.58905,75.29,74.74
0.66759,75.363,75.348
0.74613,75.176,74.765
0.82467,74.945,74.283
0.90321,74.824,74.919
0.98175,74.928,76.136
1.0603,75.071,76.106
1.1388,75.086,74.808
1.2174,74.989,73.462
1.2959,74.832,74.45
1.3744,74.837,76.071
1.453,74.977,76.025
1.5315,75.135,75.03
1.6101,75.189,74.577
1.6886,75.069,74.486
1.7671,74.877,74.521
1.8457,74.726,74.834
1.9242,74.713,74.864
2.0028,74.87,74.826
2.0813,75.119,75.066
2.1599,75.332,75.308
2.2384,75.379,75.498
2.3169,75.131,75.187
2.3955,74.799,74.974
2.474,74.621,75.434
2.5526,74.812,75.076
2.6311,75.223,74.153
2.7096,75.448,74.341
2.7882,75.341,75.246
2.8667,74.824,75.337
2.9452,74.435,74.782
3.0238,74.435,74.804
3.1023,74.708,75.297
3.1809,75.058,75.245
3.2594,75.177,75.154
3.3379,75.182,75.391
3.4165,75.185,75.246
3.495,75.285,74.644
3.5736,75.341,74.284
3.6521,75.229,74.369
3.7307,74.997,75.022
3.8092,74.731,75.459
3.8877,74.66,75.34
3.9663,74.763,75.237
4.0448,74.937,74.988
4.1234,75.068,74.799
4.2019,75.105,74.657
4.2804,75.123,74.536
4.359,75.166,74.915
4.4375,75.265,75.343
4.516,75.296,75.245
4.5946,75.141,75.22
4.6731,74.857,75.419
4.7517,74.535,75.263
4.8302,74.485,74.6
4.9087,74.721,74.284
4.9873,75.083,74.624
5.0658,75.389,75.302
5.1443,75.417,75.437
5.2229,75.193,75.144
5.3015,74.872,75.092
5.38,74.622,74.71
5.4585,74.615,74.223
5.537,74.795,74.769
5.6156,75.054,75.67
5.6942,75.287,75.566
5.7727,75.409,75.026
5.8512,75.358,74.806
5.9298,75.155,74.69
6.0083,74.834,74.937
6.0868,74.623,75.326
6.1654,74.654,75.317
6.2439,74.874,74.781


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_233.csv <==
x,qOut,qIn
0.03927,74.744,75.59
0.11781,74.548,75.518
0.19635,74.685,74.588
0.27489,74.946,74.082
0.35343,75.101,74.64
0.43197,75.026,75.493
0.51051,74.892,75.804
0.58905,74.828,75.069
0.66759,74.934,74.039
0.74613,75.093,74.369
0.82467,75.175,75.342
0.90321,75.161,75.694
0.98175,75.055,75.653
1.0603,75.01,75.424
1.1388,75.045,74.585
1.2174,75.094,74.353
1.2959,75.076,75.135
1.3744,74.926,75.23
1.453,74.787,74.946
1.5315,74.761,74.842
1.6101,74.932,75.002
1.6886,75.116,75.311
1.7671,75.112,75.116
1.8457,74.95,74.325
1.9242,74.704,74.426
2.0028,74.75,75.237
2.0813,75.062,75.529
2.1599,75.41,75.389
2.2384,75.544,75.046
2.3169,75.278,74.938
2.3955,74.895,75.103
2.474,74.653,74.911
2.5526,74.763,74.638
2.6311,75.026,75.201
2.7096,75.186,75.573
2.7882,75.181,75.076
2.8667,74.995,74.469
2.9452,74.81,74.796
3.0238,74.708,75.112
3.1023,74.72,74.927
3.1809,74.857,75.205
3.2594,75.085,75.342
3.3379,75.287,74.689
3.4165,75.366,74.461
3.495,75.234,75.521
3.5736,74.993,75.702
3.6521,74.846,74.568
3.7307,74.858,74.065
3.8092,75.042,75.002
3.8877,75.158,75.35
3.9663,75.114,75.034
4.0448,74.972,74.885
4.1234,74.818,74.887
4.2019,74.815,75.241
4.2804,74.914,76.007
4.359,75.028,75.816
4.4375,75.068,74.408
4.516,75.033,73.943
4.5946,74.997,74.347
4.6731,74.983,74.728
4.7517,75,74.898
4.8302,74.962,75.663
4.9087,74.876,76.317
4.9873,74.799,75.678
5.0658,74.796,74.267
5.1443,74.891,74.169
5.2229,75.038,74.862
5.3015,75.202,75.444
5.38,75.355,74.871
5.4585,75.456,74.408
5.537,75.353,75.011
5.6156,75.032,75.413
5.6942,74.51,74.676
5.7727,74.211,74.566
5.8512,74.355,75.255
5.9298,74.828,75.615
6.0083,75.447,75.152
6.0868,75.783,74.734
6.1654,75.686,74.756
6.2439,75.279,75.016


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_234.csv <==
x,qOut,qIn
0.03927,75.174,74.437
0.11781,75.12,75.043
0.19635,75.054,75.917
0.27489,75.008,75.886
0.35343,74.991,74.634
0.43197,74.932,74.563
0.51051,74.872,75.522
0.58905,74.87,75.534
0.66759,74.974,74.414
0.74613,75.158,74.276
0.82467,75.283,74.706
0.90321,75.265,74.989
0.98175,75.038,75.029
1.0603,74.735,75.167
1.1388,74.566,75.4
1.2174,74.609,75.413
1.2959,74.891,74.992
1.3744,75.219,74.752
1.453,75.436,74.827
1.5315,75.484,75.062
1.6101,75.33,75.087
1.6886,75.099,74.926
1.7671,74.893,74.826
1.8457,74.748,74.773
1.9242,74.672,74.664
2.0028,74.644,74.948
2.0813,74.72,75.451
2.1599,74.9,75.585
2.2384,75.163,75.207
2.3169,75.343,74.704
2.3955,75.341,74.543
2.474,75.196,74.681
2.5526,74.976,74.744
2.6311,74.882,75.041
2.7096,74.91,75.497
2.7882,74.976,75.583
2.8667,74.986,75.321
2.9452,74.886,74.635
3.0238,74.783,73.98
3.1023,74.771,74.605
3.1809,74.919,76.027
3.2594,75.169,76.211
3.3379,75.344,75.294
3.4165,75.336,73.874
3.495,75.064,73.736
3.5736,74.713,75.05
3.6521,74.552,75.766
3.7307,74.651,75.216
3.8092,75.018,74.593
3.8877,75.346,74.897
3.9663,75.415,75.415
4.0448,75.225,75.465
4.1234,74.819,74.741
4.2019,74.612,74.657
4.2804,74.763,75.071
4.359,75.121,75.099
4.4375,75.485,75.255
4.516,75.406,75.754
4.5946,74.97,75.453
4.6731,74.511,74.533
4.7517,74.386,74.37
4.8302,74.72,74.75
4.9087,75.134,74.905
4.9873,75.385,74.96
5.0658,75.287,74.988
5.1443,75.082,75.237
5.2229,74.963,75.187
5.3015,74.945,74.73
5.38,74.992,75.109
5.4585,74.986,75.509
5.537,75.027,74.913
5.6156,75.14,74.183
5.6942,75.331,75.089
5.7727,75.341,75.807
5.8512,75.095,75.024
5.9298,74.753,74.686
6.0083,74.514,75.481
6.0868,74.61,75.268
6.1654,74.868,74.572
6.2439,75.109,74.291


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_235.csv <==
x,qOut,qIn
0.03927,74.941,74.629
0.11781,74.716,75.104
0.19635,74.639,75.264
0.27489,74.787,74.684
0.35343,75.188,74.496
0.43197,75.58,75.08
0.51051,75.67,75.382
0.58905,75.407,75.031
0.66759,74.802,74.585
0.74613,74.373,74.987
0.82467,74.365,75.714
0.90321,74.673,75.815
0.98175,75.117,74.64
1.0603,75.377,73.891
1.1388,75.427,74.425
1.2174,75.318,75.339
1.2959,75.108,75.148
1.3744,74.912,75.121
1.453,74.805,75.445
1.5315,74.798,75.055
1.6101,74.877,74.498
1.6886,74.946,74.705
1.7671,74.996,75.179
1.8457,75.056,75.428
1.9242,75.157,75.042
2.0028,75.26,74.622
2.0813,75.226,74.571
2.1599,75.037,74.778
2.2384,74.702,75.441
2.3169,74.531,75.956
2.3955,74.656,75.398
2.474,74.968,74.143
2.5526,75.312,74.198
2.6311,75.364,75.516
2.7096,75.159,76.015
2.7882,74.89,75.141
2.8667,74.766,74.445
2.9452,74.895,74.719
3.0238,75.052,74.957
3.1023,75.099,75.336
3.1809,74.93,75.356
3.2594,74.786,74.849
3.3379,74.842,74.677
3.4165,75.044,74.946
3.495,75.29,75.217
3.5736,75.278,74.978
3.6521,75.066,74.5
3.7307,74.846,74.784
3.8092,74.819,75.704
3.8877,75.023,75.295
3.9663,75.194,74.441
4.0448,75.208,74.396
4.1234,74.983,74.899
4.2019,74.824,75.145
4.2804,74.879,75.436
4.359,75.058,75.624
4.4375,75.223,75.258
4.516,75.141,75.033
4.5946,74.939,75.057
4.6731,74.78,74.685
4.7517,74.806,74.524
4.8302,74.955,74.798
4.9087,75.079,74.865
4.9873,75.116,75.106
5.0658,75.033,75.289
5.1443,74.89,74.987
5.2229,74.769,74.56
5.3015,74.748,74.279
5.38,74.886,74.963
5.4585,75.169,75.904
5.537,75.436,76.043
5.6156,75.549,75.479
5.6942,75.388,74.605
5.7727,75.024,74.356
5.8512,74.701,74.665
5.9298,74.558,74.764
6.0083,74.682,74.362
6.0868,74.911,75.047
6.1654,75.078,76.058
6.2439,75.105,75.559


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_236.csv <==
x,qOut,qIn
0.03927,75.282,75.367
0.11781,75.123,74.91
0.19635,74.966,74.943
0.27489,74.863,75.595
0.35343,74.828,75.894
0.43197,74.81,74.841
0.51051,74.89,73.899
0.58905,75.069,74.168
0.66759,75.332,75.155
0.74613,75.396,75.218
0.82467,75.139,74.98
0.90321,74.73,74.955
0.98175,74.389,75.358
1.0603,74.48,75.565
1.1388,74.845,75.024
1.2174,75.25,74.525
1.2959,75.47,75.018
1.3744,75.481,75.234
1.453,75.375,74.956
1.5315,75.199,74.881
1.6101,74.981,74.89
1.6886,74.717,74.879
1.7671,74.544,74.917
1.8457,74.549,74.688
1.9242,74.788,75.104
2.0028,75.098,75.422
2.0813,75.298,74.922
2.1599,75.34,74.776
2.2384,75.209,75.289
2.3169,75.067,75.218
2.3955,74.982,74.806
2.474,74.953,74.768
2.5526,74.963,75.379
2.6311,74.975,75.33
2.7096,74.975,74.584
2.7882,74.953,74.335
2.8667,74.896,75.487
2.9452,74.841,76.097
3.0238,74.848,75.441
3.1023,74.918,74.523
3.1809,75.036,74.404
3.2594,75.102,74.648
3.3379,75.1,74.822
3.4165,75.065,75.198
3.495,75.035,75.618
3.5736,75.044,75.192
3.6521,75.047,74.412
3.7307,75.018,74.167
3.8092,74.936,74.936
3.8877,74.88,75.289
3.9663,74.94,75.027
4.0448,75.098,75.488
4.1234,75.317,76.06
4.2019,75.36,74.905
4.2804,75.144,73.846
4.359,74.813,74.459
4.4375,74.55,75.532
4.516,74.663,75.457
4.5946,74.995,75.231
4.6731,75.279,74.711
4.7517,75.258,74.034
4.8302,74.9,74.617
4.9087,74.563,75.723
4.9873,74.476,75.544
5.0658,74.798,74.633
5.1443,75.253,74.958
5.2229,75.533,75.334
5.3015,75.529,75.107
5.38,75.181,74.918
5.4585,74.81,74.858
5.537,74.69,74.691
5.6156,74.818,74.759
5.6942,75.128,75.185
5.7727,75.223,75.689
5.8512,75.049,75.696
5.9298,74.782,75.04
6.0083,74.628,73.977
6.0868,74.791,73.888
6.1654,75.075,74.929
6.2439,75.294,75.748


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_237.csv <==
x,qOut,qIn
0.03927,75.093,74.458
0.11781,74.788,74.658
0.19635,74.685,75.026
0.27489,74.758,75.238
0.35343,74.93,75.464
0.43197,74.979,75.585
0.51051,74.941,75.221
0.58905,74.905,74.718
0.66759,74.961,74.747
0.74613,75.106,74.982
0.82467,75.228,74.787
0.90321,75.266,74.314
0.98175,75.175,74.639
1.0603,75.014,75.206
1.1388,74.854,75.524
1.2174,74.747,75.88
1.2959,74.733,75.161
1.3744,74.841,74.253
1.453,75.046,74.379
1.5315,75.271,75.029
1.6101,75.431,75.827
1.6886,75.397,75.668
1.7671,75.183,74.795
1.8457,74.892,74.322
1.9242,74.641,74.118
2.0028,74.54,74.351
2.0813,74.587,75.353
2.1599,74.754,75.987
2.2384,75.008,74.907
2.3169,75.284,74.259
2.3955,75.416,75.132
2.474,75.34,75.856
2.5526,75.016,74.704
2.6311,74.762,74.259
2.7096,74.803,75.313
2.7882,75.047,75.935
2.8667,75.338,74.935
2.9452,75.227,74.187
3.0238,74.821,74.606
3.1023,74.438,75.583
3.1809,74.411,76.015
3.2594,74.794,75.043
3.3379,75.209,73.809
3.4165,75.434,74.111
3.495,75.299,75.258
3.5736,75.041,75.328
3.6521,74.902,75.264
3.7307,74.924,75.351
3.8092,75.096,74.92
3.8877,75.173,74.85
3.9663,75.114,75.255
4.0448,74.996,74.859
4.1234,74.907,74.247
4.2019,74.966,74.752
4.2804,75.094,75.32
4.359,75.17,75.467
4.4375,75.078,75.476
4.516,74.814,75.263
4.5946,74.603,74.739
4.6731,74.591,74.412
4.7517,74.877,74.511
4.8302,75.25,75.12
4.9087,75.462,75.67
4.9873,75.435,75.59
5.0658,75.136,75.117
5.1443,74.822,74.705
5.2229,74.648,74.517
5.3015,74.64,74.854
5.38,74.779,75.094
5.4585,74.996,74.826
5.537,75.232,74.846
5.6156,75.378,74.942
5.6942,75.322,74.792
5.7727,75.007,75.049
5.8512,74.691,75.431
5.9298,74.579,75.349
6.0083,74.827,74.855
6.0868,75.214,74.969
6.1654,75.441,75.305
6.2439,75.416,75.013


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_238.csv <==
x,qOut,qIn
0.03927,75.614,77.086
0.11781,75.406,75.749
0.19635,74.961,74.241
0.27489,74.555,74.223
0.35343,74.463,74.907
0.43197,74.732,74.746
0.51051,75.074,74.774
0.58905,75.294,75.337
0.66759,75.236,75.036
0.74613,75.001,74.387
0.82467,74.737,74.702
0.90321,74.553,75.262
0.98175,74.528,75.636
1.0603,74.709,75.603
1.1388,75.086,74.839
1.2174,75.51,74.178
1.2959,75.822,74.882
1.3744,75.664,75.379
1.453,75.143,74.898
1.5315,74.615,74.701
1.6101,74.465,75.246
1.6886,74.767,75.235
1.7671,75.073,74.968
1.8457,75.176,74.978
1.9242,74.942,75.066
2.0028,74.8,75.147
2.0813,74.915,75.212
2.1599,75.162,74.849
2.2384,75.362,74.549
2.3169,75.232,74.714
2.3955,74.936,74.974
2.474,74.692,75.33
2.5526,74.699,75.475
2.6311,74.899,75.022
2.7096,75.082,74.535
2.7882,75.165,74.842
2.8667,75.097,75.197
2.9452,75.037,75.008
3.0238,75.049,75.034
3.1023,75.102,74.938
3.1809,75.143,74.762
3.2594,75.058,74.888
3.3379,74.897,75.078
3.4165,74.761,75.04
3.495,74.744,75.058
3.5736,74.887,75.422
3.6521,75.078,75.257
3.7307,75.21,74.676
3.8092,75.19,74.549
3.8877,75.045,74.924
3.9663,74.918,75.226
4.0448,74.881,75.17
4.1234,74.978,75.083
4.2019,75.055,75.117
4.2804,75.024,74.918
4.359,74.927,74.896
4.4375,74.826,75.324
4.516,74.871,75.281
4.5946,75.019,74.896
4.6731,75.17,74.719
4.7517,75.223,74.782
4.8302,75.12,74.724
4.9087,74.949,74.62
4.9873,74.814,75.044
5.0658,74.804,76.095
5.1443,74.922,75.994
5.2229,75.063,74.987
5.3015,75.152,74.289
5.38,75.125,74.131
5.4585,75.049,74.666
5.537,75.025,75.402
5.6156,75.061,75.306
5.6942,75.14,74.955
5.7727,75.095,74.824
5.8512,74.906,74.792
5.9298,74.692,75.287
6.0083,74.583,75.028
6.0868,74.747,73.833
6.1654,75.094,73.956
6.2439,75.443,75.835


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_239.csv <==
x,qOut,qIn
0.03927,75.047,75.168
0.11781,74.667,74.949
0.19635,74.648,74.434
0.27489,74.906,74.878
0.35343,75.27,75.814
0.43197,75.307,75.475
0.51051,75.118,74.624
0.58905,74.916,74.656
0.66759,74.91,75.732
0.74613,75.089,75.696
0.82467,75.224,74.788
0.90321,75.216,74.322
0.98175,75.006,75.072
1.0603,74.779,75.296
1.1388,74.655,74.525
1.2174,74.654,74.156
1.2959,74.765,75.08
1.3744,74.907,75.597
1.453,75.044,75.407
1.5315,75.151,75.134
1.6101,75.202,74.675
1.6886,75.2,74.459
1.7671,75.182,75.101
1.8457,75.17,75.54
1.9242,75.178,74.551
2.0028,75.147,74.537
2.0813,75.032,75.415
2.1599,74.864,75.224
2.2384,74.688,74.772
2.3169,74.633,75.171
2.3955,74.724,75.415
2.474,74.91,75.259
2.5526,75.123,75.035
2.6311,75.249,75.101
2.7096,75.234,74.815
2.7882,75.109,74.26
2.8667,74.918,74.727
2.9452,74.826,75.482
3.0238,74.864,75.273
3.1023,74.965,74.971
3.1809,75.043,75.374
3.2594,75.016,75.387
3.3379,74.967,74.931
3.4165,74.971,74.446
3.495,75.081,74.312
3.5736,75.223,74.719
3.6521,75.279,75.269
3.7307,75.211,75.335
3.8092,75.001,75.199
3.8877,74.768,75.338
3.9663,74.638,75.245
4.0448,74.664,74.951
4.1234,74.862,74.828
4.2019,75.128,74.402
4.2804,75.334,74.035
4.359,75.395,74.854
4.4375,75.248,76.411
4.516,74.954,76.235
4.5946,74.678,74.901
4.6731,74.538,73.781
4.7517,74.619,74.122
4.8302,74.852,75.284
4.9087,75.129,75.899
4.9873,75.356,75.628
5.0658,75.447,74.828
5.1443,75.311,74.308
5.2229,74.98,74.458
5.3015,74.618,75.17
5.38,74.397,75.564
5.4585,74.528,75.144
5.537,74.923,74.697
5.6156,75.361,74.937
5.6942,75.618,75.172
5.7727,75.412,74.968
5.8512,74.938,75.039
5.9298,74.546,75.251
6.0083,74.583,75.316
6.0868,75.027,74.959
6.1654,75.397,74.434
6.2439,75.457,74.465


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_240.csv <==
x,qOut,qIn
0.03927,74.667,75.623
0.11781,74.722,76.235
0.19635,74.946,75.51
0.27489,75.247,74.131
0.35343,75.514,73.585
0.43197,75.516,74.79
0.51051,75.262,76.007
0.58905,74.928,75.721
0.66759,74.713,74.607
0.74613,74.767,74.605
0.82467,74.902,75.126
0.90321,74.977,75.217
0.98175,74.879,75.005
1.0603,74.805,74.803
1.1388,74.921,74.498
1.2174,75.164,74.826
1.2959,75.429,75.561
1.3744,75.347,75.494
1.453,74.969,75.117
1.5315,74.577,75.207
1.6101,74.477,75.369
1.6886,74.807,74.704
1.7671,75.215,74.128
1.8457,75.447,74.362
1.9242,75.296,75.371
2.0028,74.989,75.646
2.0813,74.798,75.14
2.1599,74.769,74.988
2.2384,74.882,74.942
2.3169,74.905,74.447
2.3955,74.911,74.396
2.474,74.99,74.886
2.5526,75.221,75.492
2.6311,75.45,75.605
2.7096,75.448,75.25
2.7882,75.203,74.815
2.8667,74.755,74.867
2.9452,74.495,75.065
3.0238,74.557,75.053
3.1023,74.844,74.649
3.1809,75.213,74.534
3.2594,75.385,75.325
3.3379,75.275,75.713
3.4165,74.978,74.949
3.495,74.622,74.093
3.5736,74.533,74.695
3.6521,74.734,75.553
3.7307,75.073,75.521
3.8092,75.374,75.471
3.8877,75.436,75.34
3.9663,75.283,74.562
4.0448,75.034,74.331
4.1234,74.816,74.851
4.2019,74.758,75.13
4.2804,74.832,75.337
4.359,74.963,75.37
4.4375,75.07,74.954
4.516,75.067,74.938
4.5946,74.96,75.294
4.6731,74.837,75.226
4.7517,74.787,74.238
4.8302,74.939,74.422
4.9087,75.196,75.598
4.9873,75.392,75.447
5.0658,75.357,74.083
5.1443,75.044,74.341
5.2229,74.726,75.096
5.3015,74.601,75.31
5.38,74.814,75.41
5.4585,75.139,75.54
5.537,75.341,75.455
5.6156,75.361,75.159
5.6942,75.184,74.435
5.7727,75,74.388
5.8512,74.894,75.115
5.9298,74.867,75.384
6.0083,74.898,74.888
6.0868,74.901,74.756
6.1654,74.842,74.659
6.2439,74.752,74.672


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_241.csv <==
x,qOut,qIn
0.03927,74.834,75.972
0.11781,75.257,75.387
0.19635,75.568,74.88
0.27489,75.616,74.842
0.35343,75.284,74.465
0.43197,74.812,74.672
0.51051,74.537,75.654
0.58905,74.547,75.964
0.66759,74.851,74.873
0.74613,75.121,74.031
0.82467,75.205,74.453
0.90321,75.111,75.189
0.98175,74.877,74.972
1.0603,74.744,74.907
1.1388,74.833,75.134
1.2174,75.072,74.918
1.2959,75.354,74.788
1.3744,75.361,75.51
1.453,75.119,75.807
1.5315,74.847,74.987
1.6101,74.785,74.359
1.6886,75.039,74.535
1.7671,75.278,74.549
1.8457,75.304,74.75
1.9242,74.963,75.574
2.0028,74.627,75.946
2.0813,74.572,75.389
2.1599,74.751,74.692
2.2384,75.039,74.879
2.3169,75.115,75.239
2.3955,75.072,75.048
2.474,75.043,74.631
2.5526,75.15,74.653
2.6311,75.26,75.099
2.7096,75.159,75.308
2.7882,74.877,74.999
2.8667,74.5,74.669
2.9452,74.437,75.002
3.0238,74.712,75.418
3.1023,75.139,75.305
3.1809,75.505,74.755
3.2594,75.574,74.859
3.3379,75.388,75.185
3.4165,75.098,74.87
3.495,74.86,74.686
3.5736,74.803,74.983
3.6521,74.851,75.087
3.7307,74.924,75.194
3.8092,74.953,74.569
3.8877,74.961,74.455
3.9663,74.979,75.623
4.0448,75.011,76.154
4.1234,75.053,75.2
4.2019,75.089,74.544
4.2804,75.108,74.466
4.359,75.094,74.786
4.4375,75.029,74.952
4.516,74.932,74.813
4.5946,74.865,74.839
4.6731,74.854,75.173
4.7517,74.908,75.668
4.8302,74.94,75.376
4.9087,74.93,74.494
4.9873,74.929,74.091
5.0658,74.988,74.498
5.1443,75.167,75.205
5.2229,75.342,75.929
5.3015,75.389,75.936
5.38,75.197,74.733
5.4585,74.847,74.484
5.537,74.593,75.231
5.6156,74.552,75.092
5.6942,74.786,74.167
5.7727,75.086,74.498
5.8512,75.283,75.365
5.9298,75.305,75.799
6.0083,75.11,75.283
6.0868,74.8,74.285
6.1654,74.575,74.022
6.2439,74.559,75.159


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_242.csv <==
x,qOut,qIn
0.03927,74.904,75.496
0.11781,74.933,74.433
0.19635,74.873,74.305
0.27489,74.831,74.885
0.35343,74.913,74.98
0.43197,75.163,74.787
0.51051,75.396,74.999
0.58905,75.449,75.484
0.66759,75.181,75.383
0.74613,74.711,74.69
0.82467,74.401,74.51
0.90321,74.417,75.163
0.98175,74.842,75.197
1.0603,75.33,74.621
1.1388,75.578,74.801
1.2174,75.505,75.389
1.2959,75.083,75.713
1.3744,74.68,75.478
1.453,74.542,74.896
1.5315,74.66,74.378
1.6101,74.957,74.843
1.6886,75.171,75.297
1.7671,75.245,74.758
1.8457,75.202,74.403
1.9242,75.074,75.113
2.0028,74.944,75.384
2.0813,74.862,75.098
2.1599,74.851,74.654
2.2384,74.918,74.526
2.3169,75.044,74.966
2.3955,75.197,75.561
2.474,75.319,75.991
2.5526,75.353,74.821
2.6311,75.216,73.731
2.7096,74.971,74.54
2.7882,74.744,75.626
2.8667,74.66,75.571
2.9452,74.766,75.434
3.0238,74.929,75.215
3.1023,75.047,74.525
3.1809,75.033,74.091
3.2594,74.929,74.605
3.3379,74.849,75.297
3.4165,74.862,75.489
3.495,75.012,74.916
3.5736,75.203,74.759
3.6521,75.266,75.157
3.7307,75.156,75.438
3.8092,74.857,75.442
3.8877,74.684,75.02
3.9663,74.815,74.441
4.0448,75.134,74.555
4.1234,75.469,75.128
4.2019,75.386,75.25
4.2804,74.971,75.071
4.359,74.541,74.523
4.4375,74.434,74.374
4.516,74.733,75.259
4.5946,75.087,75.914
4.6731,75.302,75.508
4.7517,75.24,74.881
4.8302,75.134,74.917
4.9087,75.101,74.972
4.9873,75.111,74.942
5.0658,75.098,74.841
5.1443,74.973,74.721
5.2229,74.855,74.875
5.3015,74.812,75.159
5.38,74.887,74.844
5.4585,74.925,74.614
5.537,74.886,75.094
5.6156,74.85,75.852
5.6942,74.909,75.988
5.7727,75.138,74.953
5.8512,75.357,73.783
5.9298,75.429,74.068
6.0083,75.237,75.116
6.0868,74.947,75.124
6.1654,74.781,75.152
6.2439,74.774,75.72


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_243.csv <==
x,qOut,qIn
0.03927,75.47,75.074
0.11781,75.069,74.848
0.19635,74.599,74.549
0.27489,74.403,75.128
0.35343,74.749,75.07
0.43197,75.32,74.194
0.51051,75.657,74.689
0.58905,75.616,75.787
0.66759,75.126,75.491
0.74613,74.693,74.899
0.82467,74.618,74.961
0.90321,74.832,75.189
0.98175,75.185,75.113
1.0603,75.274,74.734
1.1388,75.124,74.389
1.2174,74.896,74.491
1.2959,74.764,75.614
1.3744,74.804,75.896
1.453,74.874,75.039
1.5315,74.907,74.691
1.6101,74.858,75.292
1.6886,74.88,75.211
1.7671,75.022,74.699
1.8457,75.216,74.539
1.9242,75.371,74.831
2.0028,75.335,74.836
2.0813,75.135,74.835
2.1599,74.881,75.136
2.2384,74.688,75.443
2.3169,74.667,75.417
2.3955,74.795,75.131
2.474,75.007,74.942
2.5526,75.231,74.663
2.6311,75.366,74.646
2.7096,75.352,75.201
2.7882,75.21,75.101
2.8667,74.983,74.268
2.9452,74.811,74.666
3.0238,74.729,75.545
3.1023,74.726,75.533
3.1809,74.775,74.736
3.2594,74.882,74.801
3.3379,75.052,75.33
3.4165,75.229,75.45
3.495,75.347,74.869
3.5736,75.297,74.509
3.6521,75.124,74.607
3.7307,74.924,75.153
3.8092,74.796,75.873
3.8877,74.776,75.332
3.9663,74.803,74.283
4.0448,74.848,74.147
4.1234,74.89,74.958
4.2019,74.97,75.468
4.2804,75.075,75.386
4.359,75.168,74.858
4.4375,75.205,75.019
4.516,75.15,75.687
4.5946,75.033,75.63
4.6731,74.913,74.856
4.7517,74.847,74.119
4.8302,74.895,74.055
4.9087,75.021,74.611
4.9873,75.136,75.651
5.0658,75.146,76.069
5.1443,74.978,75.203
5.2229,74.77,74.24
5.3015,74.667,74.191
5.38,74.79,74.738
5.4585,75.061,75.121
5.537,75.311,75.55
5.6156,75.446,75.948
5.6942,75.399,75.479
5.7727,75.184,74.333
5.8512,74.855,74.077
5.9298,74.551,74.993
6.0083,74.405,75.559
6.0868,74.608,75.169
6.1654,75.028,74.837
6.2439,75.404,74.815


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_244.csv <==
x,qOut,qIn
0.03927,75.342,75.611
0.11781,75.346,74.608
0.19635,75.109,74.349
0.27489,74.771,75.32
0.35343,74.506,75.793
0.43197,74.553,75.219
0.51051,74.825,74.674
0.58905,75.159,74.335
0.66759,75.397,74.105
0.74613,75.422,74.496
0.82467,75.265,75.415
0.90321,75.035,75.792
0.98175,74.849,75.045
1.0603,74.822,74.804
1.1388,74.89,75.2
1.2174,74.977,75.404
1.2959,75.01,75.286
1.3744,75.046,75.093
1.453,75.132,74.721
1.5315,75.21,74.421
1.6101,75.204,74.871
1.6886,74.951,75.08
1.7671,74.606,74.912
1.8457,74.386,75.112
1.9242,74.491,75.479
2.0028,74.866,75.076
2.0813,75.232,74.537
2.1599,75.438,74.891
2.2384,75.369,75.34
2.3169,75.213,75.061
2.3955,75.125,74.977
2.474,75.104,74.903
2.5526,75.106,74.761
2.6311,74.957,74.846
2.7096,74.76,74.991
2.7882,74.652,75.029
2.8667,74.757,74.848
2.9452,74.997,74.958
3.0238,75.182,75.278
3.1023,75.237,75.257
3.1809,75.119,74.64
3.2594,74.989,74.704
3.3379,74.948,75.479
3.4165,74.988,75.835
3.495,75.078,75.625
3.5736,75.084,74.785
3.6521,74.998,73.6
3.7307,74.882,73.68
3.8092,74.803,75.641
3.8877,74.836,76.441
3.9663,74.937,75.555
4.0448,75.04,74.402
4.1234,75.082,74.369
4.2019,75.036,74.903
4.2804,74.968,75.047
4.359,74.955,74.935
4.4375,75.058,74.872
4.516,75.262,75.106
4.5946,75.371,75.43
4.6731,75.264,75.257
4.7517,74.844,74.738
4.8302,74.418,74.619
4.9087,74.354,74.774
4.9873,74.662,75.236
5.0658,75.263,75.453
5.1443,75.614,75.137
5.2229,75.497,75.065
5.3015,75.071,75.29
5.38,74.571,74.761
5.4585,74.514,73.958
5.537,74.795,74.359
5.6156,75.15,75.57
5.6942,75.315,75.402
5.7727,75.234,74.877
5.8512,75.06,75.3
5.9298,74.899,75.481
6.0083,74.827,75.017
6.0868,74.842,74.593
6.1654,74.962,74.443
6.2439,75.146,75.215


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_245.csv <==
x,qOut,qIn
0.03927,75.214,75.468
0.11781,75.194,75.425
0.19635,75.106,74.76
0.27489,75.052,74.566
0.35343,75.123,75.199
0.43197,75.183,75.418
0.51051,75.059,75.211
0.58905,74.793,74.664
0.66759,74.47,74.381
0.74613,74.461,74.791
0.82467,74.761,75.093
0.90321,75.168,74.936
0.98175,75.457,75.085
1.0603,75.435,75.526
1.1388,75.239,75.402
1.2174,75.039,74.738
1.2959,74.989,74.098
1.3744,75.044,74.566
1.453,75.09,75.343
1.5315,75.099,75.341
1.6101,75.067,75.245
1.6886,75.023,75.701
1.7671,74.918,75.391
1.8457,74.78,74.398
1.9242,74.649,74.639
2.0028,74.707,75.236
2.0813,74.938,75.056
2.1599,75.202,74.935
2.2384,75.347,74.508
2.3169,75.21,74.49
2.3955,74.904,75.464
2.474,74.625,75.987
2.5526,74.559,75.263
2.6311,74.77,74.468
2.7096,75.101,74.313
2.7882,75.389,74.873
2.8667,75.484,75.363
2.9452,75.325,75.188
3.0238,75.05,74.878
3.1023,74.814,74.794
3.1809,74.756,74.645
3.2594,74.82,74.825
3.3379,74.88,75.582
3.4165,74.923,76.054
3.495,74.953,75.059
3.5736,75.084,74.166
3.6521,75.223,74.48
3.7307,75.263,74.906
3.8092,75.099,74.548
3.8877,74.849,74.84
3.9663,74.741,75.602
4.0448,74.81,75.778
4.1234,75.035,75.263
4.2019,75.099,74.834
4.2804,74.987,74.599
4.359,74.856,74.484
4.4375,74.881,75.004
4.516,75.159,75.608
4.5946,75.408,75.323
4.6731,75.428,74.72
4.7517,75.056,74.924
4.8302,74.583,74.988
4.9087,74.385,74.581
4.9873,74.526,74.58
5.0658,74.973,75.231
5.1443,75.356,75.644
5.2229,75.509,75.434
5.3015,75.418,74.599
5.38,75.098,74.35
5.4585,74.781,75.507
5.537,74.666,76.233
5.6156,74.77,75.235
5.6942,75.063,73.733
5.7727,75.261,74.036
5.8512,75.224,74.926
5.9298,75.013,75.326
6.0083,74.724,75.512
6.0868,74.654,75.36
6.1654,74.806,74.862
6.2439,75.044,74.903


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_246.csv <==
x,qOut,qIn
0.03927,74.848,74.771
0.11781,74.919,74.816
0.19635,74.941,74.79
0.27489,74.957,74.935
0.35343,75.02,75.319
0.43197,75.109,75.148
0.51051,75.109,74.822
0.58905,75.012,75.317
0.66759,74.83,75.907
0.74613,74.799,75.045
0.82467,74.967,74.077
0.90321,75.206,74.244
0.98175,75.359,75.4
1.0603,75.213,75.52
1.1388,74.91,74.935
1.2174,74.654,74.799
1.2959,74.633,74.789
1.3744,74.797,74.671
1.453,74.964,75.125
1.5315,75.079,75.74
1.6101,75.116,75.608
1.6886,75.201,74.729
1.7671,75.283,74.205
1.8457,75.279,74.742
1.9242,75.107,75.718
2.0028,74.845,75.268
2.0813,74.707,74.151
2.1599,74.751,74.11
2.2384,74.988,75.463
2.3169,75.141,75.966
2.3955,75.106,75.336
2.474,74.971,74.535
2.5526,74.855,74.897
2.6311,74.969,75.09
2.7096,75.182,74.591
2.7882,75.329,74.515
2.8667,75.247,74.915
2.9452,75.006,75.27
3.0238,74.824,75.599
3.1023,74.766,75.334
3.1809,74.85,74.475
3.2594,74.873,74.418
3.3379,74.867,75.266
3.4165,74.914,76.007
3.495,75.095,75.532
3.5736,75.301,74.672
3.6521,75.31,74.322
3.7307,75.107,74.371
3.8092,74.727,74.608
3.8877,74.55,75.153
3.9663,74.666,75.62
4.0448,74.945,75.502
4.1234,75.219,75.374
4.2019,75.272,74.656
4.2804,75.148,73.836
4.359,74.978,74.609
4.4375,74.894,75.228
4.516,75.026,74.851
4.5946,75.244,75.325
4.6731,75.364,76.015
4.7517,75.203,75.383
4.8302,74.771,74.643
4.9087,74.44,74.731
4.9873,74.422,74.866
5.0658,74.846,74.794
5.1443,75.344,74.993
5.2229,75.554,75.137
5.3015,75.401,74.803
5.38,74.879,74.556
5.4585,74.464,75.075
5.537,74.409,75.648
5.6156,74.663,75.514
5.6942,75.102,74.353
5.7727,75.434,74.234
5.8512,75.567,75.115
5.9298,75.495,75.53
6.0083,75.231,75.431
6.0868,74.937,75.265
6.1654,74.766,74.824
6.2439,74.741,74.618


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_247.csv <==
x,qOut,qIn
0.03927,75.027,74.332
0.11781,74.692,74.543
0.19635,74.545,74.757
0.27489,74.664,75.468
0.35343,75.047,75.763
0.43197,75.371,75.262
0.51051,75.459,75.019
0.58905,75.31,75.002
0.66759,74.953,74.646
0.74613,74.693,74.462
0.82467,74.704,74.662
0.90321,74.926,74.988
0.98175,75.252,75.47
1.0603,75.319,75.61
1.1388,75.08,75.301
1.2174,74.728,74.839
1.2959,74.49,74.627
1.3744,74.643,74.825
1.453,75.032,75.033
1.5315,75.428,74.89
1.6101,75.611,74.468
1.6886,75.445,74.764
1.7671,75.059,75.518
1.8457,74.674,75.733
1.9242,74.503,74.841
2.0028,74.634,74.364
2.0813,74.918,74.723
2.1599,75.211,75.387
2.2384,75.384,75.587
2.3169,75.376,75.134
2.3955,75.204,74.926
2.474,74.961,75.295
2.5526,74.745,74.83
2.6311,74.676,74.303
2.7096,74.736,74.802
2.7882,74.867,75.33
2.8667,75.008,74.758
2.9452,75.122,74.193
3.0238,75.163,74.612
3.1023,75.118,75.451
3.1809,74.977,75.512
3.2594,74.873,75.14
3.3379,74.924,75.212
3.4165,75.097,75.363
3.495,75.325,74.564
3.5736,75.363,74.457
3.6521,75.195,75.406
3.7307,74.946,75.392
3.8092,74.761,74.278
3.8877,74.745,74.256
3.9663,74.775,75.125
4.0448,74.785,76.122
4.1234,74.73,75.875
4.2019,74.76,74.817
4.2804,74.929,74.148
4.359,75.165,74.2
4.4375,75.374,75.303
4.516,75.393,75.97
4.5946,75.252,75.278
4.6731,75.05,74.158
4.7517,74.895,74.574
4.8302,74.827,75.521
4.9087,74.784,75.376
4.9873,74.77,74.882
5.0658,74.797,75.052
5.1443,74.99,75.004
5.2229,75.253,74.627
5.3015,75.422,74.577
5.38,75.323,74.605
5.4585,74.969,74.99
5.537,74.697,75.803
5.6156,74.667,75.888
5.6942,74.971,74.804
5.7727,75.207,74.365
5.8512,75.179,74.741
5.9298,74.992,75.035
6.0083,74.804,74.921
6.0868,74.914,75.344
6.1654,75.127,75.646
6.2439,75.23,74.862


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_248.csv <==
x,qOut,qIn
0.03927,74.724,75.222
0.11781,74.976,75.843
0.19635,75.197,75.174
0.27489,75.282,74.61
0.35343,75.173,74.401
0.43197,75.011,74.825
0.51051,74.831,75.496
0.58905,74.675,75.4
0.66759,74.571,74.737
0.74613,74.643,74.861
0.82467,74.898,75.353
0.90321,75.207,75.265
0.98175,75.423,74.447
1.0603,75.344,74.404
1.1388,75.095,75.156
1.2174,74.872,75.58
1.2959,74.864,75.068
1.3744,75.007,74.734
1.453,75.075,74.795
1.5315,75.026,75.226
1.6101,74.86,75.53
1.6886,74.855,75.101
1.7671,75.013,74.549
1.8457,75.196,74.32
1.9242,75.251,74.799
2.0028,75.096,75.244
2.0813,74.899,75.274
2.1599,74.778,75.364
2.2384,74.825,75.338
2.3169,74.936,74.71
2.3955,75.024,74.415
2.474,75.072,74.89
2.5526,75.075,75.324
2.6311,75.088,75.098
2.7096,75.11,74.791
2.7882,75.106,74.821
2.8667,75.039,75.005
2.9452,74.865,74.94
3.0238,74.701,75.116
3.1023,74.662,75.435
3.1809,74.842,75.378
3.2594,75.15,75.068
3.3379,75.349,74.716
3.4165,75.341,74.509
3.495,75.066,74.966
3.5736,74.807,75.403
3.6521,74.753,75.111
3.7307,74.868,74.646
3.8092,75.063,75.06
3.8877,75.087,75.381
3.9663,74.986,74.909
4.0448,74.885,74.681
4.1234,74.908,75.413
4.2019,75.084,75.789
4.2804,75.259,75.32
4.359,75.323,74.345
4.4375,75.185,73.635
4.516,74.946,74.05
4.5946,74.786,75.066
4.6731,74.772,75.735
4.7517,74.93,75.779
4.8302,75.076,75.682
4.9087,75.103,75.2
4.9873,75.033,74.255
5.0658,74.912,74.656
5.1443,74.928,75.708
5.2229,75.097,75.282
5.3015,75.294,74.542
5.38,75.377,75.188
5.4585,75.099,75.479
5.537,74.603,74.884
5.6156,74.187,74.727
5.6942,74.147,74.96
5.7727,74.568,74.429
5.8512,75.157,74.168
5.9298,75.643,74.926
6.0083,75.788,76.181
6.0868,75.507,75.973
6.1654,75.054,74.602
6.2439,74.711,73.869


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_249.csv <==
x,qOut,qIn
0.03927,74.925,73.79
0.11781,75.088,74.176
0.19635,75.146,75.371
0.27489,75.151,75.87
0.35343,75.168,75.165
0.43197,75.19,74.696
0.51051,75.089,74.894
0.58905,74.872,74.829
0.66759,74.581,74.451
0.74613,74.522,75.164
0.82467,74.762,75.984
0.90321,75.143,75.815
0.98175,75.483,75.034
1.0603,75.455,74.849
1.1388,75.106,74.916
1.2174,74.693,74.78
1.2959,74.491,74.161
1.3744,74.715,74.368
1.453,75.102,75.195
1.5315,75.386,75.299
1.6101,75.323,74.859
1.6886,74.968,75.156
1.7671,74.665,75.463
1.8457,74.611,75.241
1.9242,74.932,74.895
2.0028,75.359,74.781
2.0813,75.623,75.009
2.1599,75.618,75.502
2.2384,75.282,75.133
2.3169,74.838,74.172
2.3955,74.529,74.034
2.474,74.437,75.061
2.5526,74.589,76.421
2.6311,74.803,75.843
2.7096,74.996,74.162
2.7882,75.139,73.767
2.8667,75.209,75.057
2.9452,75.206,75.53
3.0238,75.157,75.291
3.1023,75.101,74.9
3.1809,75.079,74.849
3.2594,75.071,75.152
3.3379,74.998,75.363
3.4165,74.868,75.217
3.495,74.7,74.732
3.5736,74.697,74.692
3.6521,74.898,74.997
3.7307,75.169,75.155
3.8092,75.354,74.933
3.8877,75.209,74.783
3.9663,74.892,75.049
4.0448,74.649,75.333
4.1234,74.712,74.945
4.2019,75.018,74.99
4.2804,75.267,75.231
4.359,75.339,74.659
4.4375,75.166,74.124
4.516,75.018,74.882
4.5946,74.985,75.628
4.6731,75.013,75.593
4.7517,75.015,75.418
4.8302,74.931,74.971
4.9087,74.871,74.32
4.9873,74.884,74.612
5.0658,74.987,75.29
5.1443,75.081,75.073
5.2229,75.131,74.797
5.3015,75.128,75.114
5.38,75.065,75.037
5.4585,74.902,74.926
5.537,74.713,75.543
5.6156,74.62,75.484
5.6942,74.736,74.314
5.7727,75.05,74.17
5.8512,75.335,74.808
5.9298,75.439,75.16
6.0083,75.236,75.097
6.0868,74.903,75.461
6.1654,74.705,75.834
6.2439,74.71,75.134


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_250.csv <==
x,qOut,qIn
0.03927,75.391,75.133
0.11781,75.199,74.97
0.19635,74.965,74.522
0.27489,74.816,75.044
0.35343,74.849,75.945
0.43197,74.973,75.546
0.51051,75.095,74.87
0.58905,75.171,74.77
0.66759,75.172,74.634
0.74613,75.121,74.603
0.82467,75.035,75.144
0.90321,74.935,75.421
0.98175,74.834,75.274
1.0603,74.749,75.17
1.1388,74.7,74.775
1.2174,74.71,74.353
1.2959,74.788,74.415
1.3744,74.94,74.986
1.453,75.14,75.423
1.5315,75.324,75.073
1.6101,75.425,75.259
1.6886,75.316,76.05
1.7671,75.046,75.626
1.8457,74.777,74.447
1.9242,74.678,73.856
2.0028,74.864,74.379
2.0813,75.144,75.226
2.1599,75.326,75.535
2.2384,75.234,75.202
2.3169,74.912,74.893
2.3955,74.609,74.694
2.474,74.484,75.017
2.5526,74.642,75.841
2.6311,74.945,75.568
2.7096,75.263,74.544
2.7882,75.492,74.258
2.8667,75.548,74.645
2.9452,75.321,75.154
3.0238,74.91,75.775
3.1023,74.538,75.249
3.1809,74.43,74.086
3.2594,74.67,74.362
3.3379,75.007,75.337
3.4165,75.255,75.915
3.495,75.252,75.503
3.5736,75.13,74.843
3.6521,75.069,74.4
3.7307,75.091,74.499
3.8092,75.17,74.952
3.8877,75.086,74.931
3.9663,74.908,75.026
4.0448,74.782,75.576
4.1234,74.854,75.605
4.2019,75.033,74.836
4.2804,75.081,74.175
4.359,74.987,74.254
4.4375,74.787,75.713
4.516,74.841,76.152
4.5946,75.113,74.8
4.6731,75.37,73.916
4.7517,75.362,75.001
4.8302,74.977,75.367
4.9087,74.595,74.713
4.9873,74.474,74.752
5.0658,74.793,75.776
5.1443,75.223,75.572
5.2229,75.436,74.789
5.3015,75.366,74.586
5.38,75.007,74.939
5.4585,74.724,75.069
5.537,74.704,75.006
5.6156,74.89,75.048
5.6942,75.174,75.229
5.7727,75.235,75.15
5.8512,75.054,74.98
5.9298,74.796,75.01
6.0083,74.646,75.048
6.0868,74.802,74.791
6.1654,75.103,74.522
6.2439,75.358,74.602


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_251.csv <==
x,qOut,qIn
0.03927,75.17,75.649
0.11781,75.247,75.008
0.19635,75.24,74.384
0.27489,75.137,74.447
0.35343,74.919,74.516
0.43197,74.667,74.803
0.51051,74.596,75.829
0.58905,74.765,76.342
0.66759,75.184,74.8
0.74613,75.494,73.934
0.82467,75.452,74.735
0.90321,75.144,75.191
0.98175,74.723,74.708
1.0603,74.694,74.789
1.1388,74.982,74.914
1.2174,75.29,75.048
1.2959,75.304,75.35
1.3744,74.916,75.309
1.453,74.539,75.095
1.5315,74.444,74.957
1.6101,74.822,74.898
1.6886,75.329,75.186
1.7671,75.603,75.465
1.8457,75.534,74.989
1.9242,75.079,74.152
2.0028,74.648,74.434
2.0813,74.503,75.189
2.1599,74.619,75.517
2.2384,74.899,74.698
2.3169,75.057,74.288
2.3955,75.104,75.264
2.474,75.105,76.15
2.5526,75.126,75.623
2.6311,75.162,74.765
2.7096,75.17,74.367
2.7882,75.146,74.752
2.8667,75.093,75.088
2.9452,75.024,74.783
3.0238,74.919,74.906
3.1023,74.805,75.415
3.1809,74.716,75.141
3.2594,74.737,74.71
3.3379,74.841,74.81
3.4165,74.972,74.825
3.495,75.07,74.577
3.5736,75.167,74.836
3.6521,75.282,75.294
3.7307,75.354,75.142
3.8092,75.307,75.05
3.8877,75.05,75.553
3.9663,74.771,75.384
4.0448,74.639,74.744
4.1234,74.792,74.917
4.2019,75.068,75.206
4.2804,75.233,74.762
4.359,75.221,74.3
4.4375,75.007,74.979
4.516,74.801,75.878
4.5946,74.702,75.777
4.6731,74.718,74.879
4.7517,74.825,74.071
4.8302,74.959,74.485
4.9087,75.1,75.364
4.9873,75.218,75.331
5.0658,75.287,74.57
5.1443,75.27,74.802
5.2229,75.157,75.395
5.3015,74.985,75.544
5.38,74.794,75.378
5.4585,74.701,74.852
5.537,74.775,74.204
5.6156,74.972,74.27
5.6942,75.229,75.121
5.7727,75.336,75.819
5.8512,75.214,75.801
5.9298,74.955,75.166
6.0083,74.683,74.433
6.0868,74.639,74.388
6.1654,74.785,74.935
6.2439,75.004,75.523


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_252.csv <==
x,qOut,qIn
0.03927,75.025,74.916
0.11781,74.831,74.977
0.19635,74.758,75.218
0.27489,74.823,74.856
0.35343,74.998,74.071
0.43197,75.08,74.844
0.51051,75.085,76.076
0.58905,75.085,75.557
0.66759,75.158,74.199
0.74613,75.202,74.36
0.82467,75.07,74.907
0.90321,74.83,75.569
0.98175,74.591,76.182
1.0603,74.691,75.671
1.1388,75.02,74.565
1.2174,75.328,74.218
1.2959,75.355,74.331
1.3744,75.047,74.377
1.453,74.746,74.991
1.5315,74.652,75.499
1.6101,74.903,75.085
1.6886,75.156,75.06
1.7671,75.163,75.37
1.8457,74.972,75.001
1.9242,74.691,74.448
2.0028,74.725,75.065
2.0813,75.064,75.813
2.1599,75.47,75.497
2.2384,75.682,74.625
2.3169,75.366,74.688
2.3955,74.769,74.95
2.474,74.285,74.787
2.5526,74.289,74.448
2.6311,74.718,74.892
2.7096,75.164,75.452
2.7882,75.419,75.517
2.8667,75.334,75.143
2.9452,75.109,75.065
3.0238,74.934,75.121
3.1023,74.891,74.736
3.1809,75.02,74.322
3.2594,75.193,74.758
3.3379,75.275,75.328
3.4165,75.212,75.586
3.495,74.968,75.258
3.5736,74.703,74.852
3.6521,74.584,75.027
3.7307,74.648,75.315
3.8092,74.884,74.921
3.8877,75.136,74.48
3.9663,75.315,74.554
4.0448,75.369,75.064
4.1234,75.261,75.517
4.2019,75.008,75.304
4.2804,74.751,74.659
4.359,74.617,74.403
4.4375,74.711,74.935
4.516,74.966,75.014
4.5946,75.222,74.946
4.6731,75.378,75.195
4.7517,75.354,75.067
4.8302,75.193,74.736
4.9087,74.987,75.084
4.9873,74.82,75.831
5.0658,74.758,75.487
5.1443,74.813,74.369
5.2229,74.941,74.103
5.3015,75.069,74.885
5.38,75.123,75.649
5.4585,75.031,75.331
5.537,74.87,74.563
5.6156,74.749,74.413
5.6942,74.772,75.271
5.7727,74.914,75.733
5.8512,75.052,75.628
5.9298,75.141,74.91
6.0083,75.151,73.805
6.0868,75.184,74.299
6.1654,75.212,75.568
6.2439,75.18,75.661


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_253.csv <==
x,qOut,qIn
0.03927,75.24,74.92
0.11781,75.161,75.232
0.19635,75.128,74.885
0.27489,75.159,74.35
0.35343,75.238,74.876
0.43197,75.074,75.571
0.51051,74.72,75.44
0.58905,74.419,74.735
0.66759,74.424,74.503
0.74613,74.813,75.26
0.82467,75.266,75.71
0.90321,75.553,75.141
0.98175,75.483,74.605
1.0603,75.186,74.836
1.1388,74.905,74.944
1.2174,74.753,74.833
1.2959,74.792,74.613
1.3744,74.854,75.091
1.453,74.895,75.81
1.5315,74.932,75.626
1.6101,74.991,74.908
1.6886,75.057,74.493
1.7671,75.081,74.341
1.8457,75.073,75.083
1.9242,75.052,76.133
2.0028,75.089,75.38
2.0813,75.119,74.196
2.1599,75.079,74.595
2.2384,74.911,75.141
2.3169,74.723,74.567
2.3955,74.689,74.844
2.474,74.834,75.364
2.5526,75.14,74.916
2.6311,75.362,74.691
2.7096,75.357,74.965
2.7882,75.165,75.093
2.8667,74.857,74.955
2.9452,74.74,75.093
3.0238,74.872,75.198
3.1023,75.119,74.99
3.1809,75.316,74.985
3.2594,75.227,75.451
3.3379,74.963,75.711
3.4165,74.722,75.296
3.495,74.698,74.443
3.5736,74.88,74.045
3.6521,75.045,74.228
3.7307,75.099,74.83
3.8092,74.985,75.843
3.8877,74.899,75.956
3.9663,74.91,74.974
4.0448,74.98,74.261
4.1234,75.044,74.609
4.2019,75.043,75.21
4.2804,75.07,75.296
4.359,75.159,74.747
4.4375,75.328,74.983
4.516,75.385,75.792
4.5946,75.177,75.703
4.6731,74.793,74.696
4.7517,74.37,74.022
4.8302,74.327,74.517
4.9087,74.661,75.172
4.9873,75.139,75.461
5.0658,75.509,75.282
5.1443,75.472,74.97
5.2229,75.133,74.772
5.3015,74.752,74.99
5.38,74.597,75.613
5.4585,74.786,75.716
5.537,75.1,75.021
5.6156,75.353,74.041
5.6942,75.392,74.046
5.7727,75.216,74.93
5.8512,74.935,75.316
5.9298,74.688,75.329
6.0083,74.604,75.529
6.0868,74.75,75.332
6.1654,74.994,74.868
6.2439,75.202,74.628


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_254.csv <==
x,qOut,qIn
0.03927,75.035,75.168
0.11781,75.274,74.992
0.19635,75.384,74.647
0.27489,75.29,74.563
0.35343,74.957,74.988
0.43197,74.772,75.253
0.51051,74.902,75.299
0.58905,75.19,75.178
0.66759,75.418,74.668
0.74613,75.216,74.772
0.82467,74.817,75.407
0.90321,74.538,75.511
0.98175,74.669,74.945
1.0603,75.054,74.592
1.1388,75.306,74.503
1.2174,75.301,74.508
1.2959,74.988,75.052
1.3744,74.739,75.702
1.453,74.711,75.637
1.5315,74.853,75.194
1.6101,75.064,75.284
1.6886,75.154,75.056
1.7671,75.136,74.243
1.8457,75.076,74.251
1.9242,75.042,74.821
2.0028,75.088,74.982
2.0813,75.123,75.373
2.1599,75.069,75.583
2.2384,74.858,74.938
2.3169,74.619,74.654
2.3955,74.569,74.895
2.474,74.753,74.898
2.5526,75.16,74.886
2.6311,75.516,75.337
2.7096,75.608,75.544
2.7882,75.408,75.214
2.8667,74.935,74.467
2.9452,74.539,74.515
3.0238,74.432,75.326
3.1023,74.595,75.261
3.1809,74.947,74.887
3.2594,75.234,75.384
3.3379,75.34,75.172
3.4165,75.26,74.509
3.495,75.009,74.849
3.5736,74.796,75.447
3.6521,74.77,75.179
3.7307,74.912,74.611
3.8092,75.167,75.123
3.8877,75.293,75.577
3.9663,75.219,74.933
4.0448,75.028,74.19
4.1234,74.825,74.349
4.2019,74.813,75.106
4.2804,74.95,75.737
4.359,75.117,75.544
4.4375,75.187,75.297
4.516,75.095,75.409
4.5946,74.95,74.872
4.6731,74.855,74.157
4.7517,74.894,74.469
4.8302,75.024,75.272
4.9087,75.135,75.303
4.9873,75.159,74.444
5.0658,75.045,74.16
5.1443,74.835,75.285
5.2229,74.659,76.247
5.3015,74.618,75.97
5.38,74.786,74.579
5.4585,75.115,73.919
5.537,75.425,74.525
5.6156,75.563,75.894
5.6942,75.395,76.068
5.7727,75.009,74.908
5.8512,74.683,74.265
5.9298,74.544,74.545
6.0083,74.661,74.879
6.0868,74.777,74.956
6.1654,74.83,75.151
6.2439,74.888,75.217


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_255.csv <==
x,qOut,qIn
0.03927,75.011,74.708
0.11781,75.122,74.936
0.19635,75.082,74.761
0.27489,74.925,74.556
0.35343,74.722,74.877
0.43197,74.745,75.133
0.51051,74.926,75.337
0.58905,75.103,75.574
0.66759,75.101,75.101
0.74613,74.934,74.611
0.82467,74.856,74.733
0.90321,74.956,75.118
0.98175,75.274,75.428
1.0603,75.472,74.77
1.1388,75.364,74.099
1.2174,75.04,74.735
1.2959,74.647,75.663
1.3744,74.538,75.425
1.453,74.671,74.902
1.5315,74.907,74.527
1.6101,75.101,74.437
1.6886,75.213,74.773
1.7671,75.257,75.239
1.8457,75.232,75.502
1.9242,75.13,75.659
2.0028,74.991,75.679
2.0813,74.885,75.134
2.1599,74.829,74.201
2.2384,74.821,73.98
2.3169,74.829,74.926
2.3955,74.899,75.702
2.474,75.019,75.287
2.5526,75.161,75.121
2.6311,75.129,75.612
2.7096,74.905,75.198
2.7882,74.655,74.306
2.8667,74.567,74.269
2.9452,74.843,75.324
3.0238,75.285,75.744
3.1023,75.636,74.701
3.1809,75.651,74.11
3.2594,75.236,74.888
3.3379,74.712,75.392
3.4165,74.386,75.35
3.495,74.513,75.197
3.5736,74.931,75.091
3.6521,75.325,75.161
3.7307,75.521,75.379
3.8092,75.386,75.067
3.8877,75.062,74.606
3.9663,74.794,74.428
4.0448,74.695,74.449
4.1234,74.829,75.056
4.2019,74.955,75.785
4.2804,74.951,75.643
4.359,74.86,74.713
4.4375,74.759,74.642
4.516,74.834,75.02
4.5946,75.041,74.628
4.6731,75.269,74.725
4.7517,75.403,75.722
4.8302,75.368,75.598
4.9087,75.197,74.815
4.9873,74.961,74.575
5.0658,74.728,74.769
5.1443,74.599,75.204
5.2229,74.651,75.729
5.3015,74.86,75.296
5.38,75.18,74.119
5.4585,75.368,74.191
5.537,75.28,75.103
5.6156,75.002,75.715
5.6942,74.668,75.211
5.7727,74.648,74.574
5.8512,74.892,74.508
5.9298,75.196,74.882
6.0083,75.34,75.522
6.0868,75.217,75.784
6.1654,75.027,75.355
6.2439,74.919,74.739


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_256.csv <==
x,qOut,qIn
0.03927,74.628,74.37
0.11781,74.621,75.057
0.19635,74.828,75.455
0.27489,75.121,75.52
0.35343,75.345,75.052
0.43197,75.25,74.294
0.51051,74.953,74.301
0.58905,74.684,75.217
0.66759,74.664,75.583
0.74613,74.93,74.997
0.82467,75.25,74.603
0.90321,75.452,74.998
0.98175,75.395,75.515
1.0603,75.128,74.93
1.1388,74.843,74.589
1.2174,74.69,75.022
1.2959,74.787,74.989
1.3744,75.028,74.637
1.453,75.194,74.685
1.5315,75.191,74.588
1.6101,74.954,74.627
1.6886,74.735,75.607
1.7671,74.727,76.328
1.8457,74.899,75.821
1.9242,75.167,74.883
2.0028,75.248,74.529
2.0813,75.155,74.437
2.1599,75.012,74.461
2.2384,74.948,74.923
2.3169,74.995,75.413
2.3955,75.004,75.317
2.474,74.92,75.004
2.5526,74.717,74.763
2.6311,74.57,74.855
2.7096,74.602,75.298
2.7882,74.819,75.472
2.8667,75.194,74.602
2.9452,75.573,74.421
3.0238,75.728,75.088
3.1023,75.563,75.285
3.1809,75.016,75.223
3.2594,74.511,75.085
3.3379,74.399,74.62
3.4165,74.638,74.709
3.495,75.088,75.635
3.5736,75.301,75.623
3.6521,75.256,74.89
3.7307,75.092,74.553
3.8092,74.963,74.681
3.8877,74.975,74.629
3.9663,75.017,74.766
4.0448,75.025,75.334
4.1234,74.951,76.001
4.2019,74.907,75.216
4.2804,74.932,73.945
4.359,74.992,74.099
4.4375,75.032,75.416
4.516,75.02,75.672
4.5946,75.036,75.107
4.6731,75.098,74.742
4.7517,75.206,75.24
4.8302,75.168,75.416
4.9087,74.953,75.089
4.9873,74.708,74.855
5.0658,74.602,74.902
5.1443,74.817,74.564
5.2229,75.14,74.209
5.3015,75.347,74.814
5.38,75.232,75.931
5.4585,74.891,75.645
5.537,74.653,74.682
5.6156,74.654,74.251
5.6942,74.958,74.74
5.7727,75.248,75.311
5.8512,75.364,75.283
5.9298,75.321,74.749
6.0083,75.174,75.407
6.0868,75.061,76.042
6.1654,74.937,75.196
6.2439,74.795,74.162


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_257.csv <==
x,qOut,qIn
0.03927,75.388,75.426
0.11781,75.158,75.355
0.19635,74.962,74.065
0.27489,74.823,73.693
0.35343,74.729,75.432
0.43197,74.653,76.157
0.51051,74.67,75.482
0.58905,74.786,75.123
0.66759,74.983,75.187
0.74613,75.107,74.448
0.82467,75.137,73.957
0.90321,75.129,74.711
0.98175,75.148,76.144
1.0603,75.207,75.96
1.1388,75.181,74.985
1.2174,75.027,74.338
1.2959,74.727,74.179
1.3744,74.501,74.704
1.453,74.523,75.49
1.5315,74.784,75.447
1.6101,75.228,74.677
1.6886,75.572,74.559
1.7671,75.577,75.127
1.8457,75.259,75.79
1.9242,74.691,75.118
2.0028,74.438,74.367
2.0813,74.662,74.849
2.1599,75.133,75.317
2.2384,75.566,74.863
2.3169,75.503,74.615
2.3955,75.08,74.859
2.474,74.632,75.317
2.5526,74.505,75.458
2.6311,74.765,75.29
2.7096,75.07,75.053
2.7882,75.238,74.863
2.8667,75.138,74.457
2.9452,75.022,74.328
3.0238,75.023,75.076
3.1023,75.095,75.616
3.1809,75.155,75.074
3.2594,75.044,74.741
3.3379,74.869,74.889
3.4165,74.752,74.99
3.495,74.799,74.835
3.5736,74.962,75.028
3.6521,75.142,75.387
3.7307,75.274,75.395
3.8092,75.305,75.172
3.8877,75.179,74.792
3.9663,74.936,74.549
4.0448,74.705,75.075
4.1234,74.622,75.02
4.2019,74.79,74.416
4.2804,75.042,74.697
4.359,75.217,75.277
4.4375,75.17,75.694
4.516,74.97,75.497
4.5946,74.823,74.625
4.6731,74.821,74.024
4.7517,75.01,74.646
4.8302,75.209,75.355
4.9087,75.291,75.577
4.9873,75.239,75.519
5.0658,75.06,75.056
5.1443,74.88,74.844
5.2229,74.766,75.168
5.3015,74.739,75.466
5.38,74.801,74.944
5.4585,74.938,74.177
5.537,75.109,74.218
5.6156,75.228,75.081
5.6942,75.209,75.222
5.7727,74.981,74.738
5.8512,74.719,74.829
5.9298,74.599,75.183
6.0083,74.771,75.403
6.0868,75.125,75.321
6.1654,75.418,74.959
6.2439,75.532,74.733


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_258.csv <==
x,qOut,qIn
0.03927,75.467,74.145
0.11781,75.281,74.682
0.19635,75.099,75.449
0.27489,74.952,75.995
0.35343,74.839,75.65
0.43197,74.742,74.936
0.51051,74.722,74.638
0.58905,74.786,74.579
0.66759,74.917,74.532
0.74613,75.039,74.793
0.82467,75.142,75.21
0.90321,75.198,75.404
0.98175,75.18,74.67
1.0603,74.99,74.449
1.1388,74.72,75.19
1.2174,74.547,75.496
1.2959,74.634,74.953
1.3744,75.012,74.79
1.453,75.428,75.19
1.5315,75.66,75.605
1.6101,75.512,75.326
1.6886,75.052,74.74
1.7671,74.637,74.424
1.8457,74.475,74.463
1.9242,74.7,74.834
2.0028,74.998,75.342
2.0813,75.144,75.54
2.1599,75.12,75.289
2.2384,74.957,74.76
2.3169,74.88,74.515
2.3955,74.924,74.785
2.474,75.044,75.297
2.5526,75.175,75.363
2.6311,75.26,74.995
2.7096,75.267,74.783
2.7882,75.175,74.958
2.8667,74.962,74.821
2.9452,74.711,74.766
3.0238,74.602,75.297
3.1023,74.695,75.51
3.1809,75.006,74.941
3.2594,75.28,74.794
3.3379,75.325,75.084
3.4165,75.162,75.158
3.495,74.86,75.041
3.5736,74.755,74.903
3.6521,74.882,74.688
3.7307,75.095,74.702
3.8092,75.222,74.88
3.8877,75.117,74.878
3.9663,74.932,74.957
4.0448,74.816,75.485
4.1234,74.891,75.454
4.2019,75.066,74.375
4.2804,75.188,74.007
4.359,75.21,75.044
4.4375,75.111,76.558
4.516,75.028,76.196
4.5946,74.994,74.356
4.6731,74.979,73.274
4.7517,74.934,74.842
4.8302,74.821,75.654
4.9087,74.739,74.891
4.9873,74.756,74.836
5.0658,74.922,75.445
5.1443,75.111,75.275
5.2229,75.162,75.355
5.3015,75.063,75.408
5.38,74.832,74.608
5.4585,74.769,74.237
5.537,74.962,74.856
5.6156,75.26,75.35
5.6942,75.477,74.717
5.7727,75.268,74.456
5.8512,74.809,75.042
5.9298,74.43,75.588
6.0083,74.455,75.111
6.0868,74.861,74.863
6.1654,75.284,75.216
6.2439,75.531,74.799


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_259.csv <==
x,qOut,qIn
0.03927,74.826,74.396
0.11781,74.706,74.793
0.19635,74.837,75.881
0.27489,75.09,75.883
0.35343,75.309,75.02
0.43197,75.321,74.988
0.51051,75.187,74.97
0.58905,75.001,74.763
0.66759,74.854,74.682
0.74613,74.787,74.961
0.82467,74.791,75.118
0.90321,74.846,74.814
0.98175,74.925,74.833
1.0603,74.962,75.248
1.1388,74.938,75.025
1.2174,74.908,74.7
1.2959,74.931,75.2
1.3744,75.108,75.342
1.453,75.336,74.953
1.5315,75.47,74.901
1.6101,75.369,75.228
1.6886,75.056,75.013
1.7671,74.78,74.533
1.8457,74.67,74.413
1.9242,74.803,74.943
2.0028,74.95,75.527
2.0813,74.997,75.674
2.1599,74.971,75.229
2.2384,74.919,74.299
2.3169,74.935,74.364
2.3955,74.987,75.388
2.474,75.048,75.743
2.5526,75.093,75.359
2.6311,75.131,75.08
2.7096,75.119,74.544
2.7882,75.035,74.45
2.8667,74.862,75.472
2.9452,74.711,75.443
3.0238,74.713,74.32
3.1023,74.866,74.117
3.1809,75.139,75.122
3.2594,75.299,75.688
3.3379,75.243,75.826
3.4165,75.049,75.375
3.495,74.831,74.459
3.5736,74.857,74.321
3.6521,75.065,74.525
3.7307,75.279,74.501
3.8092,75.312,74.965
3.8877,75.114,75.754
3.9663,74.883,75.944
4.0448,74.74,75.606
4.1234,74.766,74.875
4.2019,74.796,74.078
4.2804,74.821,74.078
4.359,74.91,75.103
4.4375,75.136,75.891
4.516,75.415,75.207
4.5946,75.449,74.3
4.6731,75.172,74.433
4.7517,74.581,75.471
4.8302,74.233,75.515
4.9087,74.369,74.924
4.9873,74.84,74.911
5.0658,75.428,75.338
5.1443,75.724,74.792
5.2229,75.613,74.207
5.3015,75.213,74.836
5.38,74.687,75.995
5.4585,74.489,75.508
5.537,74.659,74.478
5.6156,74.987,74.624
5.6942,75.231,75.657
5.7727,75.163,75.234
5.8512,74.968,74.351
5.9298,74.846,74.271
6.0083,74.969,75.032
6.0868,75.193,75.394
6.1654,75.258,75.105
6.2439,75.129,74.76


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_260.csv <==
x,qOut,qIn
0.03927,74.878,75.13
0.11781,74.917,74.15
0.19635,75.037,74.075
0.27489,75.108,75.072
0.35343,75.003,75.661
0.43197,74.82,75.519
0.51051,74.765,75.641
0.58905,74.87,75.263
0.66759,75.121,73.729
0.74613,75.238,73.766
0.82467,75.171,75.467
0.90321,75.028,76.138
0.98175,74.941,74.846
1.0603,75.015,74.689
1.1388,75.062,75.482
1.2174,74.984,75.7
1.2959,74.712,75.049
1.3744,74.548,74.126
1.453,74.698,73.617
1.5315,75.073,74.708
1.6101,75.528,76.046
1.6886,75.609,75.435
1.7671,75.261,74.647
1.8457,74.747,74.761
1.9242,74.385,75.264
2.0028,74.535,75.1
2.0813,74.965,74.861
2.1599,75.397,74.898
2.2384,75.579,75.103
2.3169,75.455,75.345
2.3955,75.134,75.156
2.474,74.763,74.579
2.5526,74.482,74.63
2.6311,74.43,75.079
2.7096,74.616,75.543
2.7882,74.937,75.657
2.8667,75.274,74.896
2.9452,75.397,74.56
3.0238,75.27,74.806
3.1023,75.032,74.864
3.1809,74.843,74.951
3.2594,74.893,75.16
3.3379,75.053,74.959
3.4165,75.178,74.573
3.495,75.137,74.44
3.5736,74.981,75.08
3.6521,74.858,75.896
3.7307,74.842,75.776
3.8092,74.974,75.055
3.8877,75.164,74.958
3.9663,75.282,74.899
4.0448,75.263,74.665
4.1234,75.058,74.358
4.2019,74.83,74.573
4.2804,74.747,75.213
4.359,74.801,75.478
4.4375,74.942,75.049
4.516,74.931,74.915
4.5946,74.817,74.881
4.6731,74.748,74.801
4.7517,74.868,75.128
4.8302,75.193,75.448
4.9087,75.487,75.345
4.9873,75.579,75.082
5.0658,75.329,74.667
5.1443,74.887,74.577
5.2229,74.558,75.077
5.3015,74.474,75.537
5.38,74.698,75.28
5.4585,74.979,74.637
5.537,75.157,74.329
5.6156,75.193,74.711
5.6942,75.073,75.501
5.7727,74.937,75.462
5.8512,74.902,74.909
5.9298,74.981,74.867
6.0083,75.16,74.986
6.0868,75.249,74.785
6.1654,75.18,75.009
6.2439,75.023,75.53


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_261.csv <==
x,qOut,qIn
0.03927,75.326,74.706
0.11781,75.463,74.296
0.19635,75.417,74.422
0.27489,75.22,74.977
0.35343,74.917,75.715
0.43197,74.695,75.841
0.51051,74.661,75.378
0.58905,74.777,74.451
0.66759,74.974,74.089
0.74613,75.032,74.747
0.82467,74.957,75.168
0.90321,74.877,75.266
0.98175,74.928,75.49
1.0603,75.157,75.168
1.1388,75.298,74.759
1.2174,75.221,75.014
1.2959,74.835,74.978
1.3744,74.567,74.569
1.453,74.694,74.723
1.5315,75.088,75.228
1.6101,75.549,75.587
1.6886,75.534,75.259
1.7671,75.101,74.736
1.8457,74.595,74.827
1.9242,74.391,75.214
2.0028,74.682,74.708
2.0813,75.12,74.345
2.1599,75.439,74.989
2.2384,75.424,75.551
2.3169,75.18,74.889
2.3955,74.916,74.571
2.474,74.754,75.243
2.5526,74.779,75.154
2.6311,74.902,74.291
2.7096,75.054,74.485
2.7882,75.186,75.219
2.8667,75.252,75.654
2.9452,75.199,75.613
3.0238,75.038,75.181
3.1023,74.853,74.811
3.1809,74.731,74.753
3.2594,74.761,74.625
3.3379,74.889,74.727
3.4165,75.037,75.347
3.495,75.128,75.871
3.5736,75.114,75.278
3.6521,75.002,74.316
3.7307,74.853,74.271
3.8092,74.725,75.09
3.8877,74.746,75.282
3.9663,74.935,74.966
4.0448,75.202,74.475
4.1234,75.442,74.697
4.2019,75.434,75.439
4.2804,75.174,75.616
4.359,74.842,75.09
4.4375,74.638,74.828
4.516,74.78,75.371
4.5946,75.088,75.635
4.6731,75.34,74.981
4.7517,75.326,74.156
4.8302,75.055,74.311
4.9087,74.78,74.83
4.9873,74.651,75.142
5.0658,74.769,75.276
5.1443,74.918,75.317
5.2229,74.975,75.143
5.3015,74.967,75.231
5.38,74.95,75.835
5.4585,75.058,75.183
5.537,75.229,73.739
5.6156,75.362,73.976
5.6942,75.36,75.668
5.7727,75.182,75.61
5.8512,74.911,74.816
5.9298,74.658,74.333
6.0083,74.525,74.529
6.0868,74.579,75.205
6.1654,74.786,75.833
6.2439,75.064,75.661


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_262.csv <==
x,qOut,qIn
0.03927,74.988,74.975
0.11781,74.791,74.678
0.19635,74.713,74.749
0.27489,74.823,74.968
0.35343,75.154,75.472
0.43197,75.345,75.462
0.51051,75.167,74.679
0.58905,74.754,74.218
0.66759,74.319,74.352
0.74613,74.372,75.025
0.82467,74.8,76.005
0.90321,75.314,76.014
0.98175,75.622,74.702
1.0603,75.546,74.423
1.1388,75.23,75.053
1.2174,74.886,74.969
1.2959,74.721,74.788
1.3744,74.817,75.321
1.453,75.022,75.167
1.5315,75.175,74.607
1.6101,75.132,74.75
1.6886,74.883,75.227
1.7671,74.644,75.283
1.8457,74.581,74.99
1.9242,74.825,75.083
2.0028,75.228,75.278
2.0813,75.506,74.963
2.1599,75.523,74.777
2.2384,75.189,74.897
2.3169,74.814,74.904
2.3955,74.678,75.124
2.474,74.776,75.375
2.5526,75.032,74.958
2.6311,75.106,74.497
2.7096,75.013,74.754
2.7882,74.886,75.685
2.8667,74.87,75.476
2.9452,75.006,74.121
3.0238,75.148,73.906
3.1023,75.21,74.978
3.1809,75.126,75.736
3.2594,74.996,75.417
3.3379,74.915,75.033
3.4165,74.907,75.069
3.495,74.974,75.362
3.5736,75.032,75.181
3.6521,75.049,74.64
3.7307,75.039,74.405
3.8092,75.021,74.871
3.8877,75.039,74.845
3.9663,75.038,74.562
4.0448,74.975,74.884
4.1234,74.814,75.755
4.2019,74.668,75.689
4.2804,74.691,75.093
4.359,74.889,74.751
4.4375,75.228,74.297
4.516,75.463,74.423
4.5946,75.473,75.234
4.6731,75.297,75.628
4.7517,75.007,75.235
4.8302,74.795,74.745
4.9087,74.676,74.699
4.9873,74.633,75.504
5.0658,74.639,76.027
5.1443,74.762,74.851
5.2229,75.011,73.74
5.3015,75.28,74.328
5.38,75.453,75.61
5.4585,75.336,75.551
5.537,75.021,75.252
5.6156,74.71,74.988
5.6942,74.611,74.288
5.7727,74.787,74.036
5.8512,75.043,74.583
5.9298,75.241,75.271
6.0083,75.269,75.731
6.0868,75.227,75.543
6.1654,75.18,75.038
6.2439,75.113,74.994


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_263.csv <==
x,qOut,qIn
0.03927,74.644,75.725
0.11781,74.919,75.121
0.19635,75.284,74.7
0.27489,75.497,74.604
0.35343,75.332,74.52
0.43197,74.861,74.794
0.51051,74.502,75.341
0.58905,74.455,75.33
0.66759,74.828,74.924
0.74613,75.192,75.001
0.82467,75.297,75.098
0.90321,75.175,75.019
0.98175,74.916,74.822
1.0603,74.861,74.716
1.1388,75.008,75.098
1.2174,75.206,75.741
1.2959,75.286,75.234
1.3744,75.099,74.4
1.453,74.812,74.588
1.5315,74.615,75.074
1.6101,74.677,75.294
1.6886,74.935,75.64
1.7671,75.173,75.264
1.8457,75.276,74.044
1.9242,75.164,74.133
2.0028,74.979,75.4
2.0813,74.864,75.849
2.1599,74.864,75.267
2.2384,74.991,74.784
2.3169,75.13,75.029
2.3955,75.192,75.113
2.474,75.153,74.981
2.5526,75.003,75.229
2.6311,74.888,75.112
2.7096,74.912,74.401
2.7882,75.033,74.328
2.8667,75.174,75.08
2.9452,75.089,75.247
3.0238,74.848,75.04
3.1023,74.648,74.929
3.1809,74.69,74.945
3.2594,74.997,75.204
3.3379,75.291,75.533
3.4165,75.412,75.503
3.495,75.243,75.268
3.5736,75.023,74.851
3.6521,74.923,74.388
3.7307,74.921,74.275
3.8092,74.946,74.62
3.8877,74.842,75.256
3.9663,74.734,75.513
4.0448,74.721,75.102
4.1234,74.877,75.431
4.2019,75.041,75.632
4.2804,75.108,74.622
4.359,75.117,73.845
4.4375,75.127,74.666
4.516,75.262,75.547
4.5946,75.379,75.245
4.6731,75.345,74.588
4.7517,75.036,75.138
4.8302,74.623,75.958
4.9087,74.411,75.772
4.9873,74.487,74.558
5.0658,74.86,73.835
5.1443,75.241,74.649
5.2229,75.453,75.68
5.3015,75.442,75.913
5.38,75.182,75.313
5.4585,74.833,74.755
5.537,74.59,74.505
5.6156,74.537,74.536
5.6942,74.713,74.605
5.7727,74.974,74.956
5.8512,75.218,75.367
5.9298,75.378,75.334
6.0083,75.4,75.123
6.0868,75.227,74.69
6.1654,74.933,74.509
6.2439,74.684,75.311


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_264.csv <==
x,qOut,qIn
0.03927,75.214,75.137
0.11781,74.951,75.593
0.19635,74.705,75.275
0.27489,74.569,75.099
0.35343,74.606,74.64
0.43197,74.771,74.43
0.51051,75.008,75.164
0.58905,75.249,75.655
0.66759,75.434,75.04
0.74613,75.447,74.652
0.82467,75.24,74.94
0.90321,74.914,75.165
0.98175,74.594,74.464
1.0603,74.532,74.39
1.1388,74.714,75.343
1.2174,75.005,75.915
1.2959,75.26,75.416
1.3744,75.317,74.601
1.453,75.189,74.169
1.5315,74.988,74.606
1.6101,74.834,75.454
1.6886,74.879,75.618
1.7671,75.045,75.185
1.8457,75.194,74.885
1.9242,75.185,75.005
2.0028,74.974,74.7
2.0813,74.748,74.291
2.1599,74.658,74.485
2.2384,74.817,75.365
2.3169,75.105,76.085
2.3955,75.301,75.961
2.474,75.303,74.854
2.5526,75.038,74.244
2.6311,74.734,74.804
2.7096,74.646,75.354
2.7882,74.808,75.385
2.8667,75.195,74.523
2.9452,75.443,74.15
3.0238,75.352,74.714
3.1023,75.004,75.216
3.1809,74.541,75.5
3.2594,74.413,75.505
3.3379,74.653,74.754
3.4165,75.077,73.934
3.495,75.476,74.777
3.5736,75.599,75.925
3.6521,75.441,75.813
3.7307,75.136,75.129
3.8092,74.846,74.63
3.8877,74.776,74.599
3.9663,74.821,74.979
4.0448,74.866,75.474
4.1234,74.798,75.061
4.2019,74.758,74.606
4.2804,74.864,74.986
4.359,75.043,75.347
4.4375,75.18,74.926
4.516,75.043,74.57
4.5946,74.815,74.749
4.6731,74.712,75.119
4.7517,74.925,75.066
4.8302,75.284,74.779
4.9087,75.451,75.024
4.9873,75.354,75.899
5.0658,74.982,75.359
5.1443,74.77,74.326
5.2229,74.834,74.77
5.3015,75.04,75.29
5.38,75.207,74.505
5.4585,75.147,74.175
5.537,74.992,74.86
5.6156,74.859,75.48
5.6942,74.843,75.32
5.7727,74.863,75.296
5.8512,74.877,75.475
5.9298,74.913,75.207
6.0083,75.006,74.562
6.0868,75.178,74.512
6.1654,75.322,74.751
6.2439,75.357,74.695


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_265.csv <==
x,qOut,qIn
0.03927,75.302,75.66
0.11781,75.081,75.518
0.19635,74.75,74.865
0.27489,74.538,74.708
0.35343,74.653,74.839
0.43197,75.027,74.985
0.51051,75.365,75.028
0.58905,75.502,74.876
0.66759,75.319,75.091
0.74613,74.985,75.231
0.82467,74.713,75.119
0.90321,74.6,75.314
0.98175,74.697,74.987
1.0603,74.894,74.33
1.1388,75.114,74.539
1.2174,75.286,75.084
1.2959,75.347,75.04
1.3744,75.244,74.828
1.453,75.044,74.92
1.5315,74.858,75.082
1.6101,74.792,75.309
1.6886,74.859,75.151
1.7671,74.978,74.553
1.8457,75.093,74.522
1.9242,75.162,75.881
2.0028,75.188,75.966
2.0813,75.141,74.586
2.1599,75.02,74.18
2.2384,74.831,75.297
2.3169,74.699,75.828
2.3955,74.705,75.469
2.474,74.824,74.463
2.5526,75.003,74.173
2.6311,75.097,74.687
2.7096,75.083,74.891
2.7882,75.012,74.778
2.8667,74.941,75.225
2.9452,74.949,75.932
3.0238,75.022,75.646
3.1023,75.112,74.56
3.1809,75.167,74.497
3.2594,75.152,75.301
3.3379,75.118,75.547
3.4165,75.107,75.221
3.495,75.151,74.727
3.5736,75.139,74.273
3.6521,74.965,74.039
3.7307,74.699,74.708
3.8092,74.444,76.197
3.8877,74.499,76.266
3.9663,74.824,75.1
4.0448,75.221,74.199
4.1234,75.479,74.493
4.2019,75.42,75.035
4.2804,75.194,75.239
4.359,74.988,75.049
4.4375,74.979,74.973
4.516,75.086,75.006
4.5946,75.062,74.929
4.6731,74.867,75.148
4.7517,74.512,75.089
4.8302,74.406,74.377
4.9087,74.677,74.366
4.9873,75.153,75.541
5.0658,75.622,75.98
5.1443,75.66,75.042
5.2229,75.293,74.469
5.3015,74.812,74.474
5.38,74.544,74.649
5.4585,74.719,74.828
5.537,75.037,75.344
5.6156,75.265,75.62
5.6942,75.21,75.141
5.7727,75.02,75.012
5.8512,74.859,75.08
5.9298,74.782,74.679
6.0083,74.81,74.568
6.0868,74.913,74.896
6.1654,75.087,74.916
6.2439,75.249,75.026


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_266.csv <==
x,qOut,qIn
0.03927,75.48,75.407
0.11781,75.427,75.487
0.19635,75.24,74.924
0.27489,75.036,74.693
0.35343,74.93,75.011
0.43197,74.963,75.192
0.51051,75,75.131
0.58905,74.967,74.751
0.66759,74.808,74.529
0.74613,74.702,74.838
0.82467,74.767,75.176
0.90321,74.951,75.361
0.98175,75.169,75.365
1.0603,75.21,74.967
1.1388,75.114,74.576
1.2174,74.996,74.691
1.2959,74.972,75.311
1.3744,75.054,75.435
1.453,75.118,74.956
1.5315,75.113,74.645
1.6101,75.009,74.604
1.6886,74.898,74.885
1.7671,74.824,75.547
1.8457,74.807,75.884
1.9242,74.854,74.727
2.0028,74.979,73.781
2.0813,75.121,74.448
2.1599,75.202,75.621
2.2384,75.142,75.92
2.3169,74.987,75.489
2.3955,74.894,74.734
2.474,74.905,74.006
2.5526,75.028,74.565
2.6311,75.055,75.266
2.7096,74.977,75.124
2.7882,74.902,75.1
2.8667,74.947,75.984
2.9452,75.12,75.789
3.0238,75.189,74.332
3.1023,75.086,73.651
3.1809,74.778,74.679
3.2594,74.654,75.348
3.3379,74.857,75.331
3.4165,75.211,75.121
3.495,75.488,75.175
3.5736,75.277,75.491
3.6521,74.791,75.483
3.7307,74.404,74.86
3.8092,74.47,74.016
3.8877,74.963,74.414
3.9663,75.456,75.382
4.0448,75.681,75.366
4.1234,75.426,75.016
4.2019,74.897,75.191
4.2804,74.486,75.122
4.359,74.377,75.053
4.4375,74.667,74.764
4.516,75.063,74.893
4.5946,75.373,75.304
4.6731,75.515,74.718
4.7517,75.438,74.067
4.8302,75.186,74.896
4.9087,74.881,75.397
4.9873,74.651,74.934
5.0658,74.609,75.209
5.1443,74.763,75.898
5.2229,74.996,75.691
5.3015,75.198,74.878
5.38,75.266,74.36
5.4585,75.19,74.927
5.537,75.07,75.528
5.6156,74.97,75.323
5.6942,74.938,74.691
5.7727,74.873,74.475
5.8512,74.749,74.546
5.9298,74.636,74.873
6.0083,74.618,75.579
6.0868,74.79,75.47
6.1654,75.068,74.643
6.2439,75.335,74.519


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_267.csv <==
x,qOut,qIn
0.03927,75.03,75.332
0.11781,74.513,75.673
0.19635,74.401,75.177
0.27489,74.657,74.577
0.35343,75.149,74.924
0.43197,75.386,75.525
0.51051,75.283,75.293
0.58905,74.992,74.604
0.66759,74.704,74.74
0.74613,74.704,75.217
0.82467,74.892,74.99
0.90321,75.097,74.48
0.98175,75.147,74.823
1.0603,75.038,75.619
1.1388,74.935,75.751
1.2174,74.924,74.86
1.2959,75.054,74.071
1.3744,75.167,74.512
1.453,75.182,75.195
1.5315,75.123,75.712
1.6101,75.036,75.347
1.6886,75.015,74.601
1.7671,75.003,74.667
1.8457,74.958,75.404
1.9242,74.844,75.632
2.0028,74.772,75.177
2.0813,74.837,74.623
2.1599,75.001,74.176
2.2384,75.2,75.119
2.3169,75.215,75.799
2.3955,75.035,74.919
2.474,74.799,74.059
2.5526,74.663,74.48
2.6311,74.787,75.194
2.7096,75.036,75.562
2.7882,75.255,75.543
2.8667,75.296,75.6
2.9452,75.193,75.331
3.0238,75.094,74.651
3.1023,75.05,74.414
3.1809,75.081,74.969
3.2594,75.035,74.884
3.3379,74.928,74.317
3.4165,74.832,74.753
3.495,74.825,75.546
3.5736,74.849,75.177
3.6521,74.81,75.004
3.7307,74.759,75.346
3.8092,74.769,74.951
3.8877,75.02,74.51
3.9663,75.375,75.059
4.0448,75.622,75.347
4.1234,75.552,74.577
4.2019,75.15,74.458
4.2804,74.728,75.118
4.359,74.488,75.719
4.4375,74.572,75.679
4.516,74.765,75.069
4.5946,74.938,74.378
4.6731,75.072,74.133
4.7517,75.17,74.777
4.8302,75.24,75.399
4.9087,75.229,75.543
4.9873,75.142,75.737
5.0658,74.997,75.431
5.1443,74.878,74.548
5.2229,74.808,74.162
5.3015,74.804,74.33
5.38,74.87,75.064
5.4585,75.045,75.716
5.537,75.252,75.404
5.6156,75.359,74.744
5.6942,75.228,74.722
5.7727,74.842,74.845
5.8512,74.522,74.809
5.9298,74.478,74.838
6.0083,74.858,75.447
6.0868,75.381,75.431
6.1654,75.667,74.585
6.2439,75.577,74.383


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_268.csv <==
x,qOut,qIn
0.03927,74.764,74.219
0.11781,74.854,74.404
0.19635,75.071,75.282
0.27489,75.319,75.58
0.35343,75.49,75.658
0.43197,75.424,75.519
0.51051,75.166,74.397
0.58905,74.854,73.936
0.66759,74.632,74.98
0.74613,74.608,75.38
0.82467,74.744,75.142
0.90321,74.965,75.075
0.98175,75.193,75.122
1.0603,75.286,75.246
1.1388,75.169,75.253
1.2174,74.936,74.62
1.2959,74.711,74.542
1.3744,74.794,75.234
1.453,75.101,75.143
1.5315,75.391,74.447
1.6101,75.413,74.433
1.6886,75.055,75.287
1.7671,74.663,75.794
1.8457,74.494,75.454
1.9242,74.739,75.049
2.0028,75.118,75.085
2.0813,75.352,75.048
2.1599,75.379,74.906
2.2384,75.185,74.791
2.3169,74.997,74.71
2.3955,74.885,74.594
2.474,74.835,74.77
2.5526,74.812,75.772
2.6311,74.767,75.826
2.7096,74.754,74.753
2.7882,74.811,74.287
2.8667,74.965,74.794
2.9452,75.177,75.053
3.0238,75.356,75.094
3.1023,75.428,74.966
3.1809,75.33,75.098
3.2594,75.092,75.392
3.3379,74.843,75.13
3.4165,74.678,74.445
3.495,74.669,74.575
3.5736,74.785,75.81
3.6521,74.975,76.107
3.7307,75.167,74.745
3.8092,75.291,73.724
3.8877,75.216,74.328
3.9663,74.987,75.3
4.0448,74.759,75.833
4.1234,74.696,75.819
4.2019,74.879,75.374
4.2804,75.108,74.652
4.359,75.233,74.471
4.4375,75.127,74.877
4.516,74.942,74.978
4.5946,74.884,74.912
4.6731,74.975,74.897
4.7517,75.194,74.992
4.8302,75.231,75.016
4.9087,75.006,74.919
4.9873,74.683,74.94
5.0658,74.464,74.871
5.1443,74.662,74.503
5.2229,75.122,74.589
5.3015,75.564,75.517
5.38,75.707,76.044
5.4585,75.388,75.163
5.537,74.909,74.595
5.6156,74.571,75.058
5.6942,74.631,75.202
5.7727,74.891,74.639
5.8512,75.073,74.438
5.9298,75.11,74.59
6.0083,74.992,74.99
6.0868,74.898,75.513
6.1654,74.83,75.681
6.2439,74.787,75.123


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_269.csv <==
x,qOut,qIn
0.03927,75.011,74.514
0.11781,74.778,74.984
0.19635,74.664,75.503
0.27489,74.715,75.656
0.35343,74.935,75.524
0.43197,75.151,75.103
0.51051,75.249,74.471
0.58905,75.213,74.1
0.66759,75.048,74.24
0.74613,74.911,74.916
0.82467,74.885,75.686
0.90321,74.941,75.854
0.98175,75.024,75.257
1.0603,74.983,74.721
1.1388,74.862,74.579
1.2174,74.78,74.938
1.2959,74.852,75.377
1.3744,75.133,75.032
1.453,75.425,74.589
1.5315,75.531,75.118
1.6101,75.269,75.26
1.6886,74.731,74.308
1.7671,74.331,74.412
1.8457,74.279,75.416
1.9242,74.695,75.514
2.0028,75.213,74.941
2.0813,75.532,74.734
2.1599,75.562,74.813
2.2384,75.259,75.729
2.3169,74.916,76.083
2.3955,74.77,74.782
2.474,74.831,73.449
2.5526,75.052,74.014
2.6311,75.142,75.441
2.7096,75.058,76.255
2.7882,74.899,75.687
2.8667,74.779,74.633
2.9452,74.819,74.536
3.0238,74.937,74.775
3.1023,75.057,74.941
3.1809,75.107,75.062
3.2594,75.145,75.113
3.3379,75.205,74.995
3.4165,75.231,75.006
3.495,75.153,75.255
3.5736,74.861,75.484
3.6521,74.55,75.209
3.7307,74.431,74.404
3.8092,74.682,74.508
3.8877,75.171,75.117
3.9663,75.528,74.976
4.0448,75.57,74.657
4.1234,75.164,74.821
4.2019,74.718,75.165
4.2804,74.58,75.181
4.359,74.739,74.875
4.4375,75.084,75.608
4.516,75.235,75.938
4.5946,75.224,74.876
4.6731,75.153,74.213
4.7517,75.127,75.071
4.8302,75.079,75.429
4.9087,74.94,74.983
4.9873,74.772,74.839
5.0658,74.66,75.332
5.1443,74.721,75.123
5.2229,74.846,74.558
5.3015,74.953,74.509
5.38,74.974,74.718
5.4585,75.019,75.066
5.537,75.14,75.472
5.6156,75.277,75.263
5.6942,75.353,74.963
5.7727,75.236,74.975
5.8512,75.023,74.95
5.9298,74.856,74.867
6.0083,74.863,74.887
6.0868,75.028,75.162
6.1654,75.171,75.183
6.2439,75.191,74.721


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_270.csv <==
x,qOut,qIn
0.03927,75.161,74.529
0.11781,74.965,74.092
0.19635,74.802,74.452
0.27489,74.794,75.095
0.35343,75.024,75.561
0.43197,75.148,75.336
0.51051,74.952,74.829
0.58905,74.583,74.935
0.66759,74.259,75.228
0.74613,74.437,74.712
0.82467,74.988,74.471
0.90321,75.612,75.209
0.98175,76.015,75.528
1.0603,75.903,74.9
1.1388,75.361,74.645
1.2174,74.712,74.729
1.2959,74.308,75.122
1.3744,74.417,75.407
1.453,74.792,75.284
1.5315,75.184,74.971
1.6101,75.368,74.466
1.6886,75.306,74.413
1.7671,75.103,75.131
1.8457,74.896,75.583
1.9242,74.808,74.906
2.0028,74.883,74.62
2.0813,75.015,75.099
2.1599,75.108,75.299
2.2384,75.078,75.209
2.3169,74.972,75.198
2.3955,74.913,74.611
2.474,74.943,74.227
2.5526,75.08,75.378
2.6311,75.156,76.052
2.7096,75.083,75.166
2.7882,74.92,74.225
2.8667,74.754,74.977
2.9452,74.776,75.503
3.0238,74.93,74.972
3.1023,75.101,74.739
3.1809,75.168,75.117
3.2594,75.122,75.001
3.3379,75.053,74.82
3.4165,74.995,74.939
3.495,74.962,74.96
3.5736,74.905,75.103
3.6521,74.884,75.404
3.7307,74.936,75.027
3.8092,75.088,74.452
3.8877,75.202,74.655
3.9663,75.175,74.948
4.0448,75.052,75.233
4.1234,74.904,75.363
4.2019,74.911,75.129
4.2804,75.001,75.046
4.359,75.07,75.004
4.4375,75.015,74.572
4.516,74.913,74.593
4.5946,74.902,75.172
4.6731,74.987,75.641
4.7517,75.138,75.15
4.8302,75.15,74.241
4.9087,75.006,74.43
4.9873,74.813,75.647
5.0658,74.692,76.148
5.1443,74.784,75.077
5.2229,75.006,73.885
5.3015,75.224,74.144
5.38,75.305,75.52
5.4585,75.173,75.705
5.537,74.955,75.119
5.6156,74.795,74.477
5.6942,74.821,74.266
5.7727,74.972,74.281
5.8512,75.077,74.629
5.9298,75.087,75.492
6.0083,74.982,76.277
6.0868,74.964,75.914
6.1654,75.06,75.212
6.2439,75.167,74.991


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_271.csv <==
x,qOut,qIn
0.03927,74.866,75.071
0.11781,75.016,74.941
0.19635,75.143,74.258
0.27489,75.168,74.337
0.35343,75.043,75.501
0.43197,74.958,76.025
0.51051,74.971,75.547
0.58905,75.026,74.934
0.66759,75.04,74.26
0.74613,74.969,74.473
0.82467,74.946,75.603
0.90321,75.014,75.75
0.98175,75.185,74.812
1.0603,75.232,74.605
1.1388,75.063,74.614
1.2174,74.778,74.792
1.2959,74.514,75.399
1.3744,74.514,75.317
1.453,74.748,74.877
1.5315,75.084,74.865
1.6101,75.386,74.954
1.6886,75.471,74.921
1.7671,75.316,74.899
1.8457,75.049,74.84
1.9242,74.824,75.151
2.0028,74.87,75.431
2.0813,75.042,75.079
2.1599,75.162,74.535
2.2384,75.052,74.597
2.3169,74.825,74.905
2.3955,74.74,75.191
2.474,74.842,75.565
2.5526,75.116,75.521
2.6311,75.237,74.896
2.7096,75.139,74.344
2.7882,74.939,74.238
2.8667,74.781,74.754
2.9452,74.831,75.637
3.0238,74.988,76.132
3.1023,75.13,75.778
3.1809,75.147,74.901
3.2594,75.014,74.375
3.3379,74.834,74.496
3.4165,74.726,74.893
3.495,74.791,74.698
3.5736,75.046,74.37
3.6521,75.3,74.716
3.7307,75.38,75.463
3.8092,75.132,75.783
3.8877,74.699,75.387
3.9663,74.461,74.906
4.0448,74.562,74.748
4.1234,75.059,74.878
4.2019,75.571,74.899
4.2804,75.782,74.963
4.359,75.617,75.19
4.4375,75.059,75.29
4.516,74.555,74.844
4.5946,74.37,74.347
4.6731,74.472,74.482
4.7517,74.75,75.542
4.8302,74.964,75.881
4.9087,75.142,75.081
4.9873,75.289,74.08
5.0658,75.397,74.512
5.1443,75.318,75.677
5.2229,75.087,75.788
5.3015,74.856,74.894
5.38,74.788,74.227
5.4585,74.94,74.965
5.537,75.088,75.759
5.6156,75.111,75.186
5.6942,74.92,74.575
5.7727,74.758,75.094
5.8512,74.786,75.183
5.9298,74.955,74.666
6.0083,75.168,75.239
6.0868,75.173,75.816
6.1654,75.026,74.97
6.2439,74.874,74.369


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_272.csv <==
x,qOut,qIn
0.03927,75.083,75.051
0.11781,74.914,75.028
0.19635,74.864,74.62
0.27489,74.891,74.675
0.35343,74.939,75.421
0.43197,74.947,75.092
0.51051,74.924,74.208
0.58905,74.9,74.469
0.66759,74.9,75.989
0.74613,74.984,75.875
0.82467,75.142,74.701
0.90321,75.299,74.589
0.98175,75.374,75.176
1.0603,75.254,74.822
1.1388,75.022,74.686
1.2174,74.81,75.231
1.2959,74.748,75.678
1.3744,74.836,75.199
1.453,74.922,74.515
1.5315,74.938,74.337
1.6101,74.842,74.836
1.6886,74.794,75.172
1.7671,74.889,75.105
1.8457,75.085,75.042
1.9242,75.309,75.142
2.0028,75.346,74.968
2.0813,75.178,74.99
2.1599,74.939,75.359
2.2384,74.777,74.994
2.3169,74.878,74.456
2.3955,75.105,74.546
2.474,75.281,74.701
2.5526,75.23,75.259
2.6311,74.962,75.924
2.7096,74.712,75.762
2.7882,74.622,75.138
2.8667,74.789,74.681
2.9452,75.019,74.023
3.0238,75.161,73.712
3.1023,75.199,74.855
3.1809,75.141,76.377
3.2594,75.105,75.875
3.3379,75.056,74.599
3.4165,74.955,74.265
3.495,74.766,75.177
3.5736,74.617,75.549
3.6521,74.688,75.129
3.7307,74.973,74.431
3.8092,75.424,74.412
3.8877,75.648,75.404
3.9663,75.413,75.996
4.0448,74.868,75.251
4.1234,74.25,74.153
4.2019,74.19,74.614
4.2804,74.618,75.573
4.359,75.204,75.618
4.4375,75.606,75.064
4.516,75.573,74.619
4.5946,75.265,74.227
4.6731,74.922,74.551
4.7517,74.778,74.993
4.8302,74.854,75.07
4.9087,74.97,75.345
4.9873,75.052,75.466
5.0658,75.053,75.048
5.1443,75.078,74.846
5.2229,75.1,75.019
5.3015,75.092,75.004
5.38,75.029,74.773
5.4585,75.014,74.775
5.537,75.056,75.11
5.6156,75.067,75.162
5.6942,74.941,74.686
5.7727,74.676,74.854
5.8512,74.528,75.098
5.9298,74.607,75.148
6.0083,74.966,75.692
6.0868,75.301,75.63
6.1654,75.418,74.774
6.2439,75.328,74.517


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_273.csv <==
x,qOut,qIn
0.03927,74.935,75.057
0.11781,74.991,74.633
0.19635,74.981,75.074
0.27489,74.964,75.716
0.35343,75,75.46
0.43197,75.154,74.971
0.51051,75.3,74.689
0.58905,75.32,74.555
0.66759,75.104,74.783
0.74613,74.783,75.093
0.82467,74.625,75.237
0.90321,74.69,74.936
0.98175,74.978,74.361
1.0603,75.153,74.819
1.1388,75.125,75.693
1.2174,75,75.811
1.2959,74.914,74.691
1.3744,75.047,74.265
1.453,75.251,74.932
1.5315,75.37,75.499
1.6101,75.257,75.156
1.6886,74.983,74.629
1.7671,74.768,74.602
1.8457,74.701,74.895
1.9242,74.828,75.06
2.0028,74.944,75.184
2.0813,74.972,75.214
2.1599,74.957,75.018
2.2384,74.961,74.641
2.3169,75.068,74.508
2.3955,75.174,75.038
2.474,75.199,75.969
2.5526,75.075,76.129
2.6311,74.929,75.093
2.7096,74.877,74.036
2.7882,74.905,74.095
2.8667,74.961,75.056
2.9452,74.922,75.005
3.0238,74.877,74.663
3.1023,74.898,75.167
3.1809,75.038,76.006
3.2594,75.12,75.645
3.3379,75.033,74.546
3.4165,74.868,73.7
3.495,74.751,74.4
3.5736,74.948,75.208
3.6521,75.31,75.392
3.7307,75.582,75.563
3.8092,75.505,75.431
3.8877,75.014,74.883
3.9663,74.511,74.646
4.0448,74.291,75.045
4.1234,74.565,75.478
4.2019,75.051,75.089
4.2804,75.435,74.568
4.359,75.563,74.623
4.4375,75.328,74.846
4.516,74.862,75.058
4.5946,74.469,75.334
4.6731,74.344,74.979
4.7517,74.619,75.037
4.8302,75.076,75.485
4.9087,75.433,74.904
4.9873,75.56,74.19
5.0658,75.364,74.953
5.1443,75.078,75.514
5.2229,74.927,74.973
5.3015,74.927,74.785
5.38,75.04,74.89
5.4585,75.005,74.681
5.537,74.872,75.224
5.6156,74.774,76.05
5.6942,74.84,75.467
5.7727,75.041,74.293
5.8512,75.191,74.134
5.9298,75.211,74.873
6.0083,75.049,75.334
6.0868,74.872,74.953
6.1654,74.796,74.762
6.2439,74.825,75.154


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_274.csv <==
x,qOut,qIn
0.03927,74.942,75.246
0.11781,74.776,74.825
0.19635,74.75,74.759
0.27489,74.882,74.653
0.35343,75.163,75.042
0.43197,75.422,75.372
0.51051,75.446,74.834
0.58905,75.203,74.148
0.66759,74.706,74.366
0.74613,74.368,75.404
0.82467,74.401,76.241
0.90321,74.723,75.801
0.98175,75.187,74.479
1.0603,75.487,74.026
1.1388,75.547,74.53
1.2174,75.411,75.384
1.2959,75.143,75.37
1.3744,74.933,75.259
1.453,74.843,75.316
1.5315,74.832,74.61
1.6101,74.836,74.195
1.6886,74.751,75.014
1.7671,74.685,75.521
1.8457,74.741,75.26
1.9242,75.002,74.926
2.0028,75.338,74.924
2.0813,75.461,74.903
2.1599,75.297,74.897
2.2384,74.822,74.902
2.3169,74.541,75.135
2.3955,74.676,75.441
2.474,75.053,75.284
2.5526,75.428,74.81
2.6311,75.352,75.122
2.7096,74.984,75.521
2.7882,74.636,75.044
2.8667,74.619,74.284
2.9452,74.922,74.25
3.0238,75.205,74.761
3.1023,75.301,75.721
3.1809,75.101,75.481
3.2594,74.875,74.36
3.3379,74.803,74.4
3.4165,74.885,75.373
3.495,75.076,75.784
3.5736,75.204,74.896
3.6521,75.258,74.218
3.7307,75.251,74.962
3.8092,75.203,75.582
3.8877,75.076,74.932
3.9663,74.879,74.635
4.0448,74.696,74.964
4.1234,74.617,75.063
4.2019,74.74,74.96
4.2804,74.959,75.375
4.359,75.146,75.603
4.4375,75.179,74.801
4.516,75.076,74.374
4.5946,74.979,74.661
4.6731,74.953,74.84
4.7517,75.034,74.771
4.8302,75.085,75.137
4.9087,75.062,75.351
4.9873,75.002,75.157
5.0658,74.955,75.005
5.1443,74.958,74.969
5.2229,74.981,74.869
5.3015,75.024,74.712
5.38,75.091,74.749
5.4585,75.2,75.299
5.537,75.236,75.837
5.6156,75.136,75.667
5.6942,74.855,74.889
5.7727,74.605,74.157
5.8512,74.572,74.054
5.9298,74.74,74.901
6.0083,75.041,75.07
6.0868,75.236,74.867
6.1654,75.261,75.512
6.2439,75.147,75.884


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_275.csv <==
x,qOut,qIn
0.03927,74.43,75.034
0.11781,74.612,75.109
0.19635,74.922,75.545
0.27489,75.161,75.265
0.35343,75.168,74.585
0.43197,75.043,74.619
0.51051,74.931,74.562
0.58905,74.892,74.465
0.66759,74.959,74.934
0.74613,75.03,75.488
0.82467,75.036,75.539
0.90321,74.989,75.013
0.98175,74.911,75.14
1.0603,74.928,75.426
1.1388,75.064,74.892
1.2174,75.251,74.704
1.2959,75.409,74.803
1.3744,75.386,74.738
1.453,75.174,75.191
1.5315,74.871,75.159
1.6101,74.589,74.272
1.6886,74.497,74.584
1.7671,74.599,75.695
1.8457,74.827,75.812
1.9242,75.099,74.826
2.0028,75.301,74.372
2.0813,75.366,74.554
2.1599,75.303,75.387
2.2384,75.133,75.836
2.3169,74.984,75.225
2.3955,74.908,74.673
2.474,74.888,74.631
2.5526,74.891,74.369
2.6311,74.86,74.447
2.7096,74.835,75.404
2.7882,74.858,76.042
2.8667,74.962,75.1
2.9452,75.098,74.216
3.0238,75.155,74.606
3.1023,75.107,75.553
3.1809,74.94,75.786
3.2594,74.862,75.036
3.3379,74.972,74.206
3.4165,75.172,74.182
3.495,75.334,75.194
3.5736,75.169,75.839
3.6521,74.821,75.557
3.7307,74.551,74.743
3.8092,74.613,74.214
3.8877,74.967,74.616
3.9663,75.27,75.332
4.0448,75.37,75.23
4.1234,75.168,74.68
4.2019,74.981,75.37
4.2804,74.962,75.96
4.359,75.037,75.056
4.4375,75.084,73.954
4.516,74.929,74.353
4.5946,74.775,74.987
4.6731,74.772,75.367
4.7517,75.034,75.657
4.8302,75.284,75.799
4.9087,75.26,75.377
4.9873,75.005,74.524
5.0658,74.631,74.331
5.1443,74.588,74.809
5.2229,74.866,74.919
5.3015,75.244,74.736
5.38,75.482,75.2
5.4585,75.359,75.449
5.537,74.994,74.931
5.6156,74.614,74.673
5.6942,74.439,74.759
5.7727,74.608,74.992
5.8512,74.999,75.392
5.9298,75.421,75.239
6.0083,75.686,74.477
6.0868,75.558,74.595
6.1654,75.12,75.358
6.2439,74.646,75.575


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_276.csv <==
x,qOut,qIn
0.03927,75.08,74.991
0.11781,75.543,75.474
0.19635,75.675,75.579
0.27489,75.445,75.164
0.35343,74.884,75.11
0.43197,74.494,75.001
0.51051,74.484,74.472
0.58905,74.742,74.552
0.66759,75.088,74.927
0.74613,75.241,75.341
0.82467,75.223,75.622
0.90321,75.109,74.584
0.98175,74.974,73.709
1.0603,74.87,74.94
1.1388,74.853,75.968
1.2174,74.943,75.512
1.2959,75.148,74.59
1.3744,75.35,74.693
1.453,75.389,75.16
1.5315,75.241,75.532
1.6101,74.913,75.463
1.6886,74.696,74.868
1.7671,74.717,74.385
1.8457,74.893,74.824
1.9242,75.094,74.983
2.0028,75.063,74.52
2.0813,74.869,74.987
2.1599,74.686,75.727
2.2384,74.689,75.087
2.3169,74.913,74.572
2.3955,75.147,75.247
2.474,75.266,75.756
2.5526,75.176,74.684
2.6311,75.063,74.052
2.7096,75.057,74.643
2.7882,75.116,75.34
2.8667,75.161,75.254
2.9452,75.006,74.763
3.0238,74.788,74.738
3.1023,74.663,75.272
3.1809,74.771,75.593
3.2594,75.009,75.544
3.3379,75.198,75.251
3.4165,75.283,74.376
3.495,75.241,73.735
3.5736,75.166,74.668
3.6521,75.058,75.746
3.7307,74.927,75.498
3.8092,74.784,74.683
3.8877,74.725,74.719
3.9663,74.775,75.162
4.0448,74.891,75.508
4.1234,75.013,75.171
4.2019,75.109,74.949
4.2804,75.217,74.933
4.359,75.307,74.748
4.4375,75.335,74.59
4.516,75.13,74.802
4.5946,74.782,75.185
4.6731,74.501,75.589
4.7517,74.5,75.573
4.8302,74.802,74.934
4.9087,75.121,74.218
4.9873,75.291,74.087
5.0658,75.186,74.82
5.1443,75.042,75.671
5.2229,75.032,76.109
5.3015,75.114,75.545
5.38,75.202,74.577
5.4585,75.045,74.5
5.537,74.781,74.747
5.6156,74.617,74.758
5.6942,74.739,74.79
5.7727,75.089,75.128
5.8512,75.365,75.224
5.9298,75.399,75.162
6.0083,75.062,75.126
6.0868,74.619,74.998
6.1654,74.427,74.813
6.2439,74.578,74.727


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_277.csv <==
x,qOut,qIn
0.03927,74.96,74.108
0.11781,75.128,74.143
0.19635,75.145,75.026
0.27489,75.034,76.064
0.35343,74.856,76.129
0.43197,74.887,75.543
0.51051,75.083,74.937
0.58905,75.272,74.341
0.66759,75.271,73.903
0.74613,75.033,74.308
0.82467,74.816,75.182
0.90321,74.758,75.425
0.98175,74.955,75.179
1.0603,75.094,75.435
1.1388,74.977,75.457
1.2174,74.71,75.083
1.2959,74.452,74.517
1.3744,74.626,74.451
1.453,75.147,75.088
1.5315,75.701,75.555
1.6101,75.959,75.206
1.6886,75.54,74.661
1.7671,74.773,74.508
1.8457,74.153,75.133
1.9242,74.153,75.227
2.0028,74.65,74.609
2.0813,75.175,74.823
2.1599,75.509,75.255
2.2384,75.509,74.832
2.3169,75.325,74.747
2.3955,75.074,75.169
2.474,74.863,75.234
2.5526,74.785,74.872
2.6311,74.868,74.776
2.7096,75.015,74.965
2.7882,75.123,75.415
2.8667,75.095,75.403
2.9452,74.968,74.738
3.0238,74.871,74.593
3.1023,74.855,75.201
3.1809,74.942,75.502
3.2594,75.001,75.049
3.3379,74.996,74.722
3.4165,74.963,74.922
3.495,74.945,75.31
3.5736,74.976,75.009
3.6521,75.002,74.531
3.7307,75.01,74.493
3.8092,74.992,74.714
3.8877,75.019,75.102
3.9663,75.081,75.504
4.0448,75.132,75.421
4.1234,75.12,74.625
4.2019,75.052,74.374
4.2804,75.009,75.198
4.359,75.023,75.955
4.4375,75.103,74.892
4.516,75.151,74.056
4.5946,75.113,74.845
4.6731,75.001,75.833
4.7517,74.843,75.317
4.8302,74.728,74.629
4.9087,74.707,74.582
4.9873,74.785,74.702
5.0658,74.951,75.027
5.1443,75.114,75.263
5.2229,75.184,75.259
5.3015,75.153,74.985
5.38,75.031,74.726
5.4585,74.963,74.865
5.537,74.98,75.088
5.6156,75.036,75.126
5.6942,75.068,75.401
5.7727,75.049,75.69
5.8512,75.038,74.962
5.9298,75.035,73.886
6.0083,75.023,74.699
6.0868,74.923,75.88
6.1654,74.823,75.545
6.2439,74.811,74.689


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_278.csv <==
x,qOut,qIn
0.03927,75.013,75.574
0.11781,75.081,75.181
0.19635,75.109,74.599
0.27489,75.107,74.481
0.35343,75.085,74.467
0.43197,75.019,74.936
0.51051,74.936,75.92
0.58905,74.883,76.159
0.66759,74.904,75.354
0.74613,74.983,74.507
0.82467,75.033,73.984
0.90321,75.03,74.296
0.98175,74.959,74.903
1.0603,74.94,75.296
1.1388,74.994,75.789
1.2174,75.054,75.945
1.2959,75.037,75.06
1.3744,74.854,74.221
1.453,74.661,74.437
1.5315,74.622,75.121
1.6101,74.867,75.254
1.6886,75.313,74.767
1.7671,75.632,74.445
1.8457,75.618,74.708
1.9242,75.102,74.969
2.0028,74.468,75.362
2.0813,74.226,75.604
2.1599,74.454,74.993
2.2384,75.1,74.724
2.3169,75.607,75.202
2.3955,75.731,75.472
2.474,75.503,75.591
2.5526,75.01,75.229
2.6311,74.683,74.336
2.7096,74.642,73.86
2.7882,74.771,74.685
2.8667,74.911,75.826
2.9452,74.888,75.094
3.0238,74.837,74.17
3.1023,74.858,74.87
3.1809,75.027,76.062
3.2594,75.193,75.452
3.3379,75.242,74.435
3.4165,75.203,74.131
3.495,75.136,74.904
3.5736,75.184,75.595
3.6521,75.228,75.585
3.7307,75.157,74.817
3.8092,74.874,74.551
3.8877,74.587,75.054
3.9663,74.529,75.159
4.0448,74.694,74.91
4.1234,75.014,75.033
4.2019,75.207,75.282
4.2804,75.244,74.945
4.359,75.177,74.355
4.4375,75.07,74.775
4.516,74.953,75.577
4.5946,74.858,75.546
4.6731,74.836,75.056
4.7517,74.935,74.921
4.8302,75.105,74.977
4.9087,75.182,74.885
4.9873,75.126,74.757
5.0658,74.926,75.204
5.1443,74.84,75.215
5.2229,74.92,74.663
5.3015,75.052,74.946
5.38,75.092,75.537
5.4585,74.939,75.082
5.537,74.791,74.711
5.6156,74.779,74.765
5.6942,74.993,75.023
5.7727,75.236,75.132
5.8512,75.324,74.895
5.9298,75.24,74.792
6.0083,75.006,75.391
6.0868,74.842,75.159
6.1654,74.817,74.417
6.2439,74.895,74.748


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_279.csv <==
x,qOut,qIn
0.03927,75.339,75.525
0.11781,75.604,74.875
0.19635,75.484,74.775
0.27489,75.103,75.023
0.35343,74.634,75.114
0.43197,74.506,75.287
0.51051,74.704,75.16
0.58905,75.031,74.356
0.66759,75.271,74.06
0.74613,75.253,75.198
0.82467,75.058,75.98
0.90321,74.83,75.374
0.98175,74.71,74.665
1.0603,74.803,74.74
1.1388,75.016,74.771
1.2174,75.224,75.204
1.2959,75.296,75.982
1.3744,75.208,75.607
1.453,75.081,74.638
1.5315,74.984,74.342
1.6101,74.965,74.686
1.6886,74.891,74.904
1.7671,74.772,74.987
1.8457,74.709,74.795
1.9242,74.809,74.792
2.0028,75.064,74.85
2.0813,75.237,74.938
2.1599,75.233,75.449
2.2384,74.994,75.355
2.3169,74.852,74.828
2.3955,74.972,74.93
2.474,75.235,75.251
2.5526,75.47,75.015
2.6311,75.331,74.773
2.7096,74.96,74.849
2.7882,74.62,74.792
2.8667,74.565,74.833
2.9452,74.749,75.225
3.0238,74.907,75.493
3.1023,74.966,75.494
3.1809,74.897,75.085
3.2594,74.928,74.844
3.3379,75.065,74.823
3.4165,75.216,74.53
3.495,75.275,74.264
3.5736,75.191,74.985
3.6521,75.06,75.706
3.7307,74.944,75.44
3.8092,74.888,74.606
3.8877,74.84,74.681
3.9663,74.817,75.293
4.0448,74.865,75.852
4.1234,75.023,74.994
4.2019,75.259,74.052
4.2804,75.408,74.576
4.359,75.372,75.313
4.4375,75.079,75.036
4.516,74.717,74.771
4.5946,74.53,75.167
4.6731,74.575,76.053
4.7517,74.851,75.527
4.8302,75.099,73.923
4.9087,75.208,73.703
4.9873,75.198,74.802
5.0658,75.111,75.589
5.1443,75.093,75.507
5.2229,75.112,75.395
5.3015,75.093,75.233
5.38,74.958,74.629
5.4585,74.749,74.433
5.537,74.665,74.874
5.6156,74.779,74.93
5.6942,75.117,74.83
5.7727,75.431,75.379
5.8512,75.478,75.506
5.9298,75.235,75.04
6.0083,74.733,74.497
6.0868,74.405,74.427
6.1654,74.468,74.879
6.2439,74.83,75.569


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_280.csv <==
x,qOut,qIn
0.03927,75.055,75.61
0.11781,75.066,76.204
0.19635,74.946,75.394
0.27489,74.815,74.43
0.35343,74.793,74.174
0.43197,74.912,74.172
0.51051,75.082,74.783
0.58905,75.241,75.655
0.66759,75.34,75.305
0.74613,75.359,74.723
0.82467,75.243,75.198
0.90321,75.011,75.941
0.98175,74.698,75.225
1.0603,74.536,74.23
1.1388,74.654,74.282
1.2174,74.966,74.75
1.2959,75.353,74.979
1.3744,75.439,75.155
1.453,75.14,75.386
1.5315,74.676,75.214
1.6101,74.319,74.998
1.6886,74.449,75.354
1.7671,74.868,75.336
1.8457,75.311,74.869
1.9242,75.525,74.705
2.0028,75.488,74.917
2.0813,75.31,74.914
2.1599,75.072,74.885
2.2384,74.838,75.182
2.3169,74.642,74.892
2.3955,74.587,74.355
2.474,74.7,74.766
2.5526,74.979,75.894
2.6311,75.237,75.75
2.7096,75.353,74.833
2.7882,75.328,74.42
2.8667,75.193,74.943
2.9452,75.081,74.824
3.0238,75.002,74.493
3.1023,74.944,75.106
3.1809,74.892,75.79
3.2594,74.871,75.294
3.3379,74.872,74.555
3.4165,74.872,74.207
3.495,74.84,75.167
3.5736,74.837,75.787
3.6521,74.949,75.234
3.7307,75.14,74.857
3.8092,75.348,75.033
3.8877,75.321,74.754
3.9663,75.054,74.439
4.0448,74.734,74.48
4.1234,74.572,75.457
4.2019,74.754,75.958
4.2804,75.069,75.156
4.359,75.302,74.338
4.4375,75.259,74.629
4.516,75.001,75.24
4.5946,74.795,75.602
4.6731,74.776,75.484
4.7517,75.026,74.699
4.8302,75.281,74.503
4.9087,75.307,74.942
4.9873,75.104,75.133
5.0658,74.723,74.971
5.1443,74.559,74.971
5.2229,74.703,74.926
5.3015,75.008,74.898
5.38,75.29,74.996
5.4585,75.288,74.736
5.537,75.099,74.657
5.6156,74.906,75.429
5.6942,74.891,75.643
5.7727,75.075,74.911
5.8512,75.233,74.85
5.9298,75.245,75.445
6.0083,75.026,75.448
6.0868,74.81,74.61
6.1654,74.77,74.016
6.2439,74.878,74.281


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_281.csv <==
x,qOut,qIn
0.03927,74.763,73.91
0.11781,74.79,73.949
0.19635,74.956,75.188
0.27489,75.154,75.69
0.35343,75.273,75.218
0.43197,75.228,75.077
0.51051,75.07,75.001
0.58905,74.897,74.921
0.66759,74.803,75.094
0.74613,74.869,75.328
0.82467,75.053,75.112
0.90321,75.251,74.493
0.98175,75.357,75.19
1.0603,75.218,76.034
1.1388,74.899,75.169
1.2174,74.585,73.756
1.2959,74.468,73.605
1.3744,74.66,74.946
1.453,74.987,76.161
1.5315,75.274,76.061
1.6101,75.362,74.631
1.6886,75.242,74.204
1.7671,75.053,74.954
1.8457,74.917,75.408
1.9242,74.93,75.643
2.0028,75.054,75.602
2.0813,75.176,74.833
2.1599,75.208,74.368
2.2384,75.077,74.249
2.3169,74.783,74.528
2.3955,74.502,75.378
2.474,74.402,75.696
2.5526,74.62,75.15
2.6311,75.055,74.944
2.7096,75.399,74.963
2.7882,75.489,74.811
2.8667,75.202,74.833
2.9452,74.893,75.081
3.0238,74.877,75.046
3.1023,75.096,74.787
3.1809,75.408,74.874
3.2594,75.292,75.101
3.3379,74.861,75.204
3.4165,74.462,75.406
3.495,74.449,75.375
3.5736,74.854,74.998
3.6521,75.273,74.569
3.7307,75.482,74.346
3.8092,75.317,75.008
3.8877,75.019,75.363
3.9663,74.823,74.918
4.0448,74.782,74.923
4.1234,74.896,75.769
4.2019,74.958,75.658
4.2804,74.949,74.722
4.359,74.931,74.272
4.4375,74.973,74.955
4.516,75.127,74.98
4.5946,75.275,74.396
4.6731,75.311,74.558
4.7517,75.142,75.388
4.8302,74.851,75.629
4.9087,74.646,75.378
4.9873,74.622,74.648
5.0658,74.828,74.611
5.1443,75.096,75.174
5.2229,75.305,75.053
5.3015,75.398,74.685
5.38,75.338,75.255
5.4585,75.137,75.58
5.537,74.868,75.132
5.6156,74.638,74.832
5.6942,74.546,74.815
5.7727,74.645,74.745
5.8512,74.866,74.949
5.9298,75.109,75.372
6.0083,75.279,75.126
6.0868,75.282,75
6.1654,75.13,75.465
6.2439,74.922,75.276


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_282.csv <==
x,qOut,qIn
0.03927,75.557,74.973
0.11781,75.388,75.457
0.19635,74.953,75.476
0.27489,74.571,74.804
0.35343,74.55,73.965
0.43197,74.876,74.477
0.51051,75.199,75.668
0.58905,75.332,75.929
0.66759,75.141,74.854
0.74613,74.875,74.382
0.82467,74.757,74.702
0.90321,74.821,75.017
0.98175,75.044,74.967
1.0603,75.205,75.036
1.1388,75.255,75.093
1.2174,75.215,75.101
1.2959,75.121,75.184
1.3744,74.993,74.973
1.453,74.846,74.744
1.5315,74.745,74.932
1.6101,74.756,75.073
1.6886,74.943,74.994
1.7671,75.156,75.101
1.8457,75.254,75.057
1.9242,75.105,75.05
2.0028,74.826,75.492
2.0813,74.677,75.567
2.1599,74.732,74.821
2.2384,75.003,74.192
2.3169,75.197,74.299
2.3955,75.211,74.472
2.474,75.102,75.031
2.5526,74.958,75.593
2.6311,74.917,75.617
2.7096,74.938,75.593
2.7882,74.973,74.988
2.8667,74.98,74.455
2.9452,75.007,75.13
3.0238,75.099,75.437
3.1023,75.219,74.64
3.1809,75.322,74.052
3.2594,75.237,74.607
3.3379,74.937,75.439
3.4165,74.572,75.866
3.495,74.315,75.49
3.5736,74.42,74.969
3.6521,74.794,74.622
3.7307,75.239,74.691
3.8092,75.557,75.418
3.8877,75.589,75.442
3.9663,75.393,74.719
4.0448,75.103,74.482
4.1234,74.864,75.587
4.2019,74.737,75.633
4.2804,74.667,74.219
4.359,74.658,73.631
4.4375,74.718,75.23
4.516,74.944,75.953
4.5946,75.24,75.289
4.6731,75.453,74.822
4.7517,75.431,74.962
4.8302,75.16,74.576
4.9087,74.893,74.443
4.9873,74.786,75.126
5.0658,74.95,75.919
5.1443,75.154,75.717
5.2229,75.203,74.939
5.3015,75.081,74.409
5.38,74.814,74.301
5.4585,74.627,74.727
5.537,74.622,75.447
5.6156,74.783,75.382
5.6942,75.069,75.012
5.7727,75.288,75.126
5.8512,75.28,74.819
5.9298,75.07,74.43
6.0083,74.725,75.079
6.0868,74.639,75.72
6.1654,74.891,75.245
6.2439,75.276,74.627


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_283.csv <==
x,qOut,qIn
0.03927,74.922,74.984
0.11781,74.761,75.265
0.19635,74.818,75.579
0.27489,75.002,75.786
0.35343,75.196,75.518
0.43197,75.152,74.55
0.51051,74.899,74.012
0.58905,74.631,74.732
0.66759,74.551,75.27
0.74613,74.839,74.685
0.82467,75.248,74.416
0.90321,75.498,75.071
0.98175,75.325,76.005
1.0603,74.804,75.484
1.1388,74.426,74.521
1.2174,74.428,74.566
1.2959,74.943,75.244
1.3744,75.505,75.01
1.453,75.749,74.526
1.5315,75.61,74.643
1.6101,75.087,75.272
1.6886,74.632,75.405
1.7671,74.477,75.231
1.8457,74.579,75.262
1.9242,74.83,74.989
2.0028,75.007,74.512
2.0813,75.128,74.758
2.1599,75.211,75.255
2.2384,75.268,75.011
2.3169,75.222,74.97
2.3955,75.063,75.342
2.474,74.87,75.116
2.5526,74.729,74.273
2.6311,74.741,74.517
2.7096,74.867,75.34
2.7882,75.041,75.485
2.8667,75.196,74.744
2.9452,75.283,74.545
3.0238,75.253,74.998
3.1023,75.121,75.333
3.1809,74.912,75.751
3.2594,74.801,75.501
3.3379,74.862,74.15
3.4165,75.023,73.779
3.495,75.184,75.133
3.5736,75.151,75.747
3.6521,74.98,75.365
3.7307,74.805,74.734
3.8092,74.758,74.743
3.8877,74.856,75.225
3.9663,74.964,75.461
4.0448,75.023,75.281
4.1234,74.997,75.128
4.2019,75.023,74.933
4.2804,75.112,74.776
4.359,75.179,75.009
4.4375,75.122,74.875
4.516,74.881,74.422
4.5946,74.671,74.568
4.6731,74.637,74.938
4.7517,74.883,75.198
4.8302,75.173,75.479
4.9087,75.291,75.373
4.9873,75.235,75.04
5.0658,75.051,75.223
5.1443,75.022,75.159
5.2229,75.132,74.548
5.3015,75.25,74.489
5.38,75.228,75.27
5.4585,75.031,75.407
5.537,74.816,75.204
5.6156,74.676,75.092
5.6942,74.671,74.044
5.7727,74.716,73.831
5.8512,74.815,75.305
5.9298,74.977,76.397
6.0083,75.203,75.687
6.0868,75.381,74.526
6.1654,75.382,74.049
6.2439,75.215,74.439


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_284.csv <==
x,qOut,qIn
0.03927,74.94,74.764
0.11781,74.889,74.944
0.19635,74.877,74.958
0.27489,74.931,74.948
0.35343,75.056,74.875
0.43197,75.177,75.034
0.51051,75.22,75.439
0.58905,75.153,75.433
0.66759,74.952,74.695
0.74613,74.713,74.086
0.82467,74.609,74.297
0.90321,74.708,75.291
0.98175,75.038,76.176
1.0603,75.371,75.828
1.1388,75.48,74.825
1.2174,75.336,74.175
1.2959,74.957,74.428
1.3744,74.715,74.797
1.453,74.759,74.941
1.5315,74.989,75.283
1.6101,75.262,75.54
1.6886,75.298,74.905
1.7671,75.091,74.371
1.8457,74.782,74.833
1.9242,74.53,75.933
2.0028,74.582,75.573
2.0813,74.911,74.425
2.1599,75.321,74.252
2.2384,75.605,74.836
2.3169,75.436,75.246
2.3955,74.954,75.625
2.474,74.497,75.257
2.5526,74.417,74.45
2.6311,74.77,74.462
2.7096,75.152,74.69
2.7882,75.344,74.891
2.8667,75.185,75.44
2.9452,74.982,75.525
3.0238,74.944,75.258
3.1023,75.035,75.502
3.1809,75.165,75.075
3.2594,75.077,74.492
3.3379,74.894,75.028
3.4165,74.785,75.291
3.495,74.907,74.043
3.5736,75.139,73.828
3.6521,75.204,75.146
3.7307,75.053,76.004
3.8092,74.691,75.191
3.8877,74.525,74.663
3.9663,74.677,75.031
4.0448,75.023,75.432
4.1234,75.39,74.713
4.2019,75.543,74.471
4.2804,75.495,75.076
4.359,75.315,75.209
4.4375,75.079,75.064
4.516,74.837,75.283
4.5946,74.628,75.363
4.6731,74.517,75.11
4.7517,74.557,74.686
4.8302,74.77,74.755
4.9087,75.053,75.033
4.9873,75.286,75.11
5.0658,75.359,75.097
5.1443,75.232,74.692
5.2229,75.016,74.46
5.3015,74.835,75.177
5.38,74.793,75.471
5.4585,74.877,74.767
5.537,75.007,74.56
5.6156,75.132,75.336
5.6942,75.212,75.804
5.7727,75.221,74.951
5.8512,75.143,74.156
5.9298,75.017,74.142
6.0083,74.892,75.03
6.0868,74.865,75.775
6.1654,74.904,75.711
6.2439,74.951,75.034


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_285.csv <==
x,qOut,qIn
0.03927,75.101,73.744
0.11781,74.744,74.164
0.19635,74.696,75.247
0.27489,74.895,75.37
0.35343,75.212,74.971
0.43197,75.299,75.11
0.51051,75.146,75.26
0.58905,74.893,75.348
0.66759,74.702,75.249
0.74613,74.741,74.995
0.82467,74.935,74.66
0.90321,75.159,74.542
0.98175,75.291,74.635
1.0603,75.235,74.888
1.1388,75.02,75.508
1.2174,74.76,75.893
1.2959,74.577,75.668
1.3744,74.613,74.795
1.453,74.818,73.961
1.5315,75.079,74.488
1.6101,75.278,75.518
1.6886,75.345,75.217
1.7671,75.304,74.756
1.8457,75.184,74.502
1.9242,75.015,74.81
2.0028,74.802,75.513
2.0813,74.644,75.439
2.1599,74.637,74.636
2.2384,74.855,74.696
2.3169,75.222,75.209
2.3955,75.496,75.194
2.474,75.533,75.244
2.5526,75.222,75.149
2.6311,74.82,74.976
2.7096,74.629,75.176
2.7882,74.683,75.246
2.8667,74.943,74.573
2.9452,75.065,74.11
3.0238,75.026,74.476
3.1023,74.933,75.134
3.1809,74.91,75.346
3.2594,74.999,75.139
3.3379,75.062,75.049
3.4165,75.056,75.168
3.495,74.96,75.345
3.5736,74.957,75.378
3.6521,75.084,75.061
3.7307,75.248,74.411
3.8092,75.336,74.541
3.8877,75.206,75.371
3.9663,74.936,75.541
4.0448,74.666,75.017
4.1234,74.529,74.3
4.2019,74.582,74.297
4.2804,74.761,75.028
4.359,74.99,75.769
4.4375,75.191,75.829
4.516,75.304,75.165
4.5946,75.316,74.489
4.6731,75.247,74.21
4.7517,75.122,74.362
4.8302,74.984,75.131
4.9087,74.888,75.863
4.9873,74.867,75.645
5.0658,74.942,74.978
5.1443,75.012,74.755
5.2229,74.965,74.675
5.3015,74.837,74.871
5.38,74.692,75.036
5.4585,74.805,75.207
5.537,75.125,75.512
5.6156,75.422,75.169
5.6942,75.444,74.171
5.7727,75.027,74.449
5.8512,74.566,75.547
5.9298,74.38,75.48
6.0083,74.717,74.255
6.0868,75.247,74.985
6.1654,75.553,76.176
6.2439,75.52,75.444


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_286.csv <==
x,qOut,qIn
0.03927,74.673,75.83
0.11781,74.772,75.573
0.19635,74.979,74.595
0.27489,75.144,73.955
0.35343,75.136,74.28
0.43197,75.101,74.847
0.51051,75.127,75.243
0.58905,75.155,75.389
0.66759,75.094,75.605
0.74613,74.844,75.121
0.82467,74.618,74.34
0.90321,74.577,74.617
0.98175,74.832,75.545
1.0603,75.208,75.662
1.1388,75.487,75.256
1.2174,75.555,74.613
1.2959,75.331,74.233
1.3744,74.894,74.473
1.453,74.495,74.819
1.5315,74.325,75.034
1.6101,74.53,75.589
1.6886,74.958,75.832
1.7671,75.315,75.219
1.8457,75.446,74.627
1.9242,75.236,74.642
2.0028,74.94,75.051
2.0813,74.847,75.518
2.1599,74.975,75.223
2.2384,75.276,74.886
2.3169,75.318,75.073
2.3955,75.026,74.771
2.474,74.615,74.501
2.5526,74.345,75.048
2.6311,74.516,75.23
2.7096,74.937,74.716
2.7882,75.36,74.565
2.8667,75.553,75.152
2.9452,75.428,75.417
3.0238,75.147,75.344
3.1023,74.902,75.007
3.1809,74.865,74.48
3.2594,75.019,74.633
3.3379,75.165,75.236
3.4165,75.196,75.508
3.495,75.034,75.415
3.5736,74.837,75.041
3.6521,74.739,74.692
3.7307,74.752,74.839
3.8092,74.85,74.756
3.8877,74.912,74.759
3.9663,74.96,75.247
4.0448,75.022,75.304
4.1234,75.122,74.605
4.2019,75.164,74.652
4.2804,75.083,75.426
4.359,74.94,75.559
4.4375,74.817,74.579
4.516,74.9,74.592
4.5946,75.112,75.021
4.6731,75.298,74.644
4.7517,75.299,75.055
4.8302,75.08,76.219
4.9087,74.844,75.865
4.9873,74.729,74.368
5.0658,74.833,73.85
5.1443,74.984,74.923
5.2229,75.056,75.836
5.3015,75.057,75.5
5.38,75.018,74.233
5.4585,75.04,74.415
5.537,75.05,75.522
5.6156,74.995,76.088
5.6942,74.835,75.024
5.7727,74.727,74.268
5.8512,74.812,74.62
5.9298,75.043,74.903
6.0083,75.338,74.849
6.0868,75.392,75.023
6.1654,75.178,75.137
6.2439,74.871,75.344


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_287.csv <==
x,qOut,qIn
0.03927,75.082,75.463
0.11781,74.787,74.801
0.19635,74.661,74.854
0.27489,74.75,75.27
0.35343,75.039,75.058
0.43197,75.251,74.765
0.51051,75.268,74.597
0.58905,75.125,74.379
0.66759,74.887,74.688
0.74613,74.718,75.276
0.82467,74.65,75.477
0.90321,74.687,75.296
0.98175,74.818,75.205
1.0603,75.048,75.239
1.1388,75.303,75.097
1.2174,75.479,75.04
1.2959,75.47,74.657
1.3744,75.272,74.424
1.453,75.036,74.892
1.5315,74.85,75.443
1.6101,74.775,75.435
1.6886,74.699,74.919
1.7671,74.64,74.613
1.8457,74.669,74.883
1.9242,74.85,74.855
2.0028,75.141,74.654
2.0813,75.373,75.019
2.1599,75.461,75.381
2.2384,75.344,75.176
2.3169,75.121,74.528
2.3955,74.906,74.216
2.474,74.771,75.112
2.5526,74.761,76.503
2.6311,74.872,75.962
2.7096,75.041,74.435
2.7882,75.174,73.777
2.8667,75.18,74.457
2.9452,75.014,75.257
3.0238,74.826,75.751
3.1023,74.739,75.661
3.1809,74.852,74.78
3.2594,75.02,74.474
3.3379,75.061,74.756
3.4165,74.97,74.819
3.495,74.782,74.989
3.5736,74.794,75.306
3.6521,75.041,75.329
3.7307,75.347,75.187
3.8092,75.51,74.933
3.8877,75.248,74.586
3.9663,74.797,74.498
4.0448,74.489,74.837
4.1234,74.63,75.358
4.2019,75.11,75.331
4.2804,75.472,75.02
4.359,75.503,75.177
4.4375,75.063,75.246
4.516,74.626,75.005
4.5946,74.544,74.921
4.6731,74.782,74.448
4.7517,75.207,74.663
4.8302,75.387,75.397
4.9087,75.275,75.188
4.9873,75.003,74.889
5.0658,74.726,75.792
5.1443,74.648,75.502
5.2229,74.751,74.008
5.3015,74.956,73.855
5.38,75.172,75.575
5.4585,75.308,75.998
5.537,75.326,75.003
5.6156,75.23,74.208
5.6942,75.036,75.159
5.7727,74.827,75.639
5.8512,74.698,74.784
5.9298,74.7,74.199
6.0083,74.862,74.521
6.0868,75.114,74.889
6.1654,75.295,75.377
6.2439,75.31,75.823


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_288.csv <==
x,qOut,qIn
0.03927,74.858,74.578
0.11781,74.662,75.03
0.19635,74.694,75.626
0.27489,74.878,75.568
0.35343,75.106,74.974
0.43197,75.198,74.91
0.51051,75.122,75.178
0.58905,74.945,75.426
0.66759,74.748,74.949
0.74613,74.731,74.341
0.82467,74.918,74.35
0.90321,75.172,74.922
0.98175,75.339,75.477
1.0603,75.173,75.286
1.1388,74.828,75.122
1.2174,74.567,75.315
1.2959,74.642,74.845
1.3744,75.016,74.078
1.453,75.366,74.157
1.5315,75.526,74.914
1.6101,75.38,75.588
1.6886,75.15,75.712
1.7671,74.972,75.636
1.8457,74.853,75.223
1.9242,74.761,74.213
2.0028,74.674,74.291
2.0813,74.729,75.514
2.1599,74.939,75.932
2.2384,75.282,74.627
2.3169,75.446,74.316
2.3955,75.264,74.989
2.474,74.86,75.157
2.5526,74.412,74.92
2.6311,74.351,75.057
2.7096,74.658,74.995
2.7882,75.125,74.915
2.8667,75.531,74.751
2.9452,75.621,74.768
3.0238,75.399,75.246
3.1023,75.044,75.516
3.1809,74.766,75.388
3.2594,74.811,75.005
3.3379,75.009,74.566
3.4165,75.162,75.014
3.495,75.082,75.47
3.5736,74.877,74.499
3.6521,74.78,73.78
3.7307,74.83,74.682
3.8092,75.014,75.951
3.8877,75.066,75.623
3.9663,74.978,74.995
4.0448,74.866,74.839
4.1234,74.858,75.174
4.2019,75.015,75.182
4.2804,75.199,74.891
4.359,75.31,74.764
4.4375,75.27,75.305
4.516,75.123,75.123
4.5946,74.934,74.224
4.6731,74.755,74.265
4.7517,74.628,75.189
4.8302,74.616,75.638
4.9087,74.759,75.689
4.9873,75.009,75.131
5.0658,75.301,74.597
5.1443,75.44,74.826
5.2229,75.365,74.999
5.3015,75.166,74.852
5.38,74.961,74.692
5.4585,74.938,74.997
5.537,74.991,75.348
5.6156,74.997,75.279
5.6942,74.84,75.179
5.7727,74.654,74.638
5.8512,74.645,73.996
5.9298,74.832,74.86
6.0083,75.185,76.355
6.0868,75.427,75.673
6.1654,75.421,74.332
6.2439,75.206,74.084


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_289.csv <==
x,qOut,qIn
0.03927,74.628,75.077
0.11781,74.866,74.836
0.19635,75.196,74.951
0.27489,75.393,75.004
0.35343,75.255,75.036
0.43197,74.858,75.406
0.51051,74.522,75.439
0.58905,74.432,74.924
0.66759,74.706,74.736
0.74613,75.144,75.039
0.82467,75.503,75.213
0.90321,75.626,75.514
0.98175,75.379,75.272
1.0603,74.897,74.336
1.1388,74.539,73.943
1.2174,74.468,74.497
1.2959,74.763,75.308
1.3744,75.064,75.419
1.453,75.198,75.302
1.5315,75.193,75.01
1.6101,75.113,74.761
1.6886,75.09,75.096
1.7671,75.083,75.323
1.8457,75.079,75.13
1.9242,75.068,75.079
2.0028,75.124,74.83
2.0813,75.154,74.383
2.1599,75.068,74.49
2.2384,74.781,75.425
2.3169,74.498,75.994
2.3955,74.477,75.692
2.474,74.714,74.651
2.5526,75.135,74.054
2.6311,75.36,74.664
2.7096,75.32,75.269
2.7882,75.143,75.168
2.8667,74.987,74.814
2.9452,75.024,75.052
3.0238,75.088,75.35
3.1023,75.058,75.38
3.1809,74.834,75.065
3.2594,74.65,74.938
3.3379,74.718,75.038
3.4165,74.995,75.046
3.495,75.384,74.837
3.5736,75.494,74.62
3.6521,75.255,74.736
3.7307,74.857,75.289
3.8092,74.536,75.492
3.8877,74.596,74.802
3.9663,74.87,74.557
4.0448,75.154,75.336
4.1234,75.255,74.869
4.2019,75.21,74.005
4.2804,75.158,74.869
4.359,75.137,75.76
4.4375,75.156,75.157
4.516,75.086,74.513
4.5946,74.942,74.553
4.6731,74.81,75.293
4.7517,74.776,75.606
4.8302,74.878,75.323
4.9087,75.026,75.262
4.9873,75.143,74.784
5.0658,75.158,74.144
5.1443,75.057,74.713
5.2229,74.909,75.56
5.3015,74.796,75.55
5.38,74.79,74.886
5.4585,74.888,74.885
5.537,74.987,75.089
5.6156,75.031,74.8
5.6942,74.976,74.156
5.7727,74.946,74.404
5.8512,75.031,75.469
5.9298,75.188,76.423
6.0083,75.35,75.827
6.0868,75.279,74.461
6.1654,75.006,73.968
6.2439,74.722,74.664


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_290.csv <==
x,qOut,qIn
0.03927,75.033,75.036
0.11781,74.634,74.891
0.19635,74.443,74.948
0.27489,74.562,75.652
0.35343,75.021,75.613
0.43197,75.416,74.262
0.51051,75.473,73.786
0.58905,75.229,74.631
0.66759,74.786,75.429
0.74613,74.624,75.358
0.82467,74.784,75.24
0.90321,75.076,74.998
0.98175,75.278,74.52
1.0603,75.208,74.787
1.1388,75.027,75.543
1.2174,74.902,75.637
1.2959,74.973,74.809
1.3744,75.167,74.605
1.453,75.264,75.111
1.5315,75.173,75.275
1.6101,74.837,74.897
1.6886,74.543,74.923
1.7671,74.527,74.881
1.8457,74.76,74.712
1.9242,75.153,74.743
2.0028,75.337,74.711
2.0813,75.25,74.888
2.1599,75.035,75.539
2.2384,74.867,75.559
2.3169,74.955,74.826
2.3955,75.137,74.726
2.474,75.256,75.493
2.5526,75.169,75.685
2.6311,74.999,74.707
2.7096,74.914,73.941
2.7882,74.922,74.029
2.8667,74.988,75.293
2.9452,74.921,75.8
3.0238,74.781,75.186
3.1023,74.687,74.847
3.1809,74.748,75.516
3.2594,74.942,75.315
3.3379,75.138,74.485
3.4165,75.274,74.41
3.495,75.306,74.763
3.5736,75.298,74.766
3.6521,75.232,74.942
3.7307,75.084,75.112
3.8092,74.831,75.561
3.8877,74.57,75.788
3.9663,74.484,75.079
4.0448,74.623,74.16
4.1234,74.988,74.64
4.2019,75.347,75.565
4.2804,75.509,75.595
4.359,75.433,75.032
4.4375,75.112,74.848
4.516,74.786,74.957
4.5946,74.604,74.895
4.6731,74.588,74.849
4.7517,74.718,74.73
4.8302,74.917,74.756
4.9087,75.146,75.137
4.9873,75.327,75.603
5.0658,75.378,75.857
5.1443,75.203,75.021
5.2229,74.947,73.837
5.3015,74.783,73.921
5.38,74.861,75.065
5.4585,75.105,75.761
5.537,75.283,75.697
5.6156,75.289,74.856
5.6942,75.054,74.785
5.7727,74.785,75.032
5.8512,74.659,74.635
5.9298,74.714,74.692
6.0083,74.94,75.468
6.0868,75.197,75.376
6.1654,75.354,74.891
6.2439,75.324,74.887


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_291.csv <==
x,qOut,qIn
0.03927,74.725,74.724
0.11781,74.587,75.151
0.19635,74.695,75.13
0.27489,75.024,75.113
0.35343,75.496,74.842
0.43197,75.682,74.664
0.51051,75.458,74.956
0.58905,75.007,75.267
0.66759,74.573,75.276
0.74613,74.546,74.997
0.82467,74.785,74.867
0.90321,75.068,75.112
0.98175,75.183,75.173
1.0603,75.116,74.924
1.1388,74.994,74.803
1.2174,74.902,74.872
1.2959,74.903,75.254
1.3744,74.958,75.216
1.453,75.005,74.69
1.5315,75.016,74.54
1.6101,74.971,75.165
1.6886,74.94,75.158
1.7671,74.977,74.897
1.8457,75.061,75.475
1.9242,75.155,75.675
2.0028,75.156,74.717
2.0813,75.08,74.435
2.1599,74.99,74.778
2.2384,74.947,74.557
2.3169,74.969,74.59
2.3955,75.004,75.304
2.474,75.017,75.848
2.5526,74.983,75.945
2.6311,74.914,75.012
2.7096,74.852,73.79
2.7882,74.849,73.922
2.8667,74.943,75.42
2.9452,75.146,75.442
3.0238,75.336,74.546
3.1023,75.394,74.678
3.1809,75.206,75.893
3.2594,74.832,75.632
3.3379,74.538,74.458
3.4165,74.48,74.143
3.495,74.755,75.298
3.5736,75.172,75.781
3.6521,75.479,75.454
3.7307,75.532,75.12
3.8092,75.215,74.664
3.8877,74.729,74.372
3.9663,74.427,74.813
4.0448,74.434,75.35
4.1234,74.793,75.265
4.2019,75.158,74.839
4.2804,75.336,74.366
4.359,75.311,74.424
4.4375,75.105,74.923
4.516,74.919,75.513
4.5946,74.869,76.006
4.6731,74.961,75.426
4.7517,75.17,74.292
4.8302,75.32,74.467
4.9087,75.288,75.386
4.9873,75.104,75.738
5.0658,74.829,74.66
5.1443,74.748,74.045
5.2229,74.853,74.435
5.3015,74.989,74.912
5.38,74.978,75.757
5.4585,74.774,76.195
5.537,74.652,75.31
5.6156,74.738,74.453
5.6942,75.105,74.869
5.7727,75.421,75.064
5.8512,75.471,74.615
5.9298,75.295,74.489
6.0083,74.989,75.135
6.0868,74.872,75.533
6.1654,74.876,75.234
6.2439,74.871,74.575


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_292.csv <==
x,qOut,qIn
0.03927,75.088,75.541
0.11781,74.768,74.998
0.19635,74.633,74.241
0.27489,74.703,74.109
0.35343,74.944,74.977
0.43197,75.183,75.5
0.51051,75.363,75.557
0.58905,75.431,75.503
0.66759,75.335,74.958
0.74613,75.011,74.404
0.82467,74.644,74.524
0.90321,74.444,75.257
0.98175,74.59,75.588
1.0603,74.993,74.823
1.1388,75.335,74.24
1.2174,75.428,74.608
1.2959,75.127,75.338
1.3744,74.685,75.208
1.453,74.469,75.206
1.5315,74.576,75.913
1.6101,75.022,75.653
1.6886,75.409,74.471
1.7671,75.504,74.138
1.8457,75.325,74.659
1.9242,74.94,74.893
2.0028,74.749,74.817
2.0813,74.814,75.027
2.1599,74.981,74.954
2.2384,75.064,74.611
2.3169,74.908,75.01
2.3955,74.737,75.679
2.474,74.728,75.762
2.5526,75.013,74.653
2.6311,75.412,74.132
2.7096,75.636,74.932
2.7882,75.57,75.723
2.8667,75.145,75.027
2.9452,74.694,74.407
3.0238,74.498,74.747
3.1023,74.563,75.37
3.1809,74.821,75.807
3.2594,74.961,75.308
3.3379,74.978,74.209
3.4165,74.965,74.014
3.495,75.021,75.407
3.5736,75.165,75.757
3.6521,75.252,74.844
3.7307,75.217,74.392
3.8092,75.021,75.232
3.8877,74.85,75.396
3.9663,74.818,74.829
4.0448,74.901,74.975
4.1234,75.037,75.192
4.2019,75.108,74.745
4.2804,75.131,74.867
4.359,75.116,75.125
4.4375,75.067,75.306
4.516,74.938,75.507
4.5946,74.808,74.958
4.6731,74.763,74.06
4.7517,74.878,74.425
4.8302,75.054,75.375
4.9087,75.141,75.739
4.9873,75.121,75.38
5.0658,75.01,74.801
5.1443,74.983,74.768
5.2229,75.021,74.856
5.3015,75.059,74.86
5.38,75.025,74.838
5.4585,74.993,74.89
5.537,75.042,75.084
5.6156,75.123,75.551
5.6942,75.153,75.725
5.7727,74.97,75.169
5.8512,74.73,74.609
5.9298,74.618,74.54
6.0083,74.791,74.415
6.0868,75.134,74.536
6.1654,75.37,75.221
6.2439,75.378,75.645


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_293.csv <==
x,qOut,qIn
0.03927,74.706,75.518
0.11781,75.012,75.399
0.19635,75.405,74.42
0.27489,75.659,74.307
0.35343,75.575,75.186
0.43197,75.202,75.245
0.51051,74.783,74.784
0.58905,74.489,74.67
0.66759,74.451,75.621
0.74613,74.582,76.012
0.82467,74.804,75.069
0.90321,75.056,74.042
0.98175,75.28,74.145
1.0603,75.376,74.976
1.1388,75.308,75.657
1.2174,75.135,75.536
1.2959,74.933,74.92
1.3744,74.824,74.964
1.453,74.788,75.329
1.5315,74.801,75.13
1.6101,74.836,74.466
1.6886,74.949,74.468
1.7671,75.133,74.876
1.8457,75.296,75.569
1.9242,75.337,75.625
2.0028,75.124,75.062
2.0813,74.799,74.79
2.1599,74.563,74.528
2.2384,74.602,74.34
2.3169,74.914,75.037
2.3955,75.267,75.852
2.474,75.485,75.614
2.5526,75.421,74.413
2.6311,75.129,74.345
2.7096,74.817,75.176
2.7882,74.637,75.228
2.8667,74.697,74.935
2.9452,74.916,75.329
3.0238,75.166,75.034
3.1023,75.329,74.258
3.1809,75.297,75.097
3.2594,75.031,75.925
3.3379,74.74,75.214
3.4165,74.615,74.442
3.495,74.81,74.64
3.5736,75.143,75.068
3.6521,75.313,75.243
3.7307,75.25,75.274
3.8092,74.938,75.078
3.8877,74.752,74.942
3.9663,74.801,75.144
4.0448,74.972,74.947
4.1234,75.109,74.381
4.2019,75.05,74.891
4.2804,74.944,75.691
4.359,74.906,75.765
4.4375,75.021,75.149
4.516,75.119,74.393
4.5946,75.079,74.019
4.6731,74.955,74.562
4.7517,74.834,75.497
4.8302,74.92,75.563
4.9087,75.121,75.023
4.9873,75.278,74.385
5.0658,75.234,74.395
5.1443,74.989,75.199
5.2229,74.777,75.709
5.3015,74.737,75.504
5.38,74.963,75.435
5.4585,75.253,75.319
5.537,75.36,74.888
5.6156,75.224,74.723
5.6942,74.828,74.784
5.7727,74.54,74.466
5.8512,74.568,74.218
5.9298,74.825,74.703
6.0083,75.167,75.724
6.0868,75.209,75.721
6.1654,74.992,74.906
6.2439,74.743,74.603


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_294.csv <==
x,qOut,qIn
0.03927,74.818,74.894
0.11781,74.805,75.515
0.19635,74.864,75.549
0.27489,75.018,74.647
0.35343,75.258,74.056
0.43197,75.318,74.668
0.51051,75.143,75.363
0.58905,74.89,75.578
0.66759,74.748,75.178
0.74613,74.899,75.137
0.82467,75.115,75.452
0.90321,75.217,75.253
0.98175,75.052,74.509
1.0603,74.843,74.402
1.1388,74.821,74.704
1.2174,74.969,74.922
1.2959,75.211,75.344
1.3744,75.203,75.417
1.453,74.958,74.992
1.5315,74.671,74.879
1.6101,74.559,74.795
1.6886,74.77,74.332
1.7671,75.125,74.417
1.8457,75.44,75.481
1.9242,75.55,76.297
2.0028,75.398,75.597
2.0813,75.083,74.737
2.1599,74.758,74.664
2.2384,74.573,74.648
2.3169,74.615,74.728
2.3955,74.823,75.076
2.474,75.082,75.028
2.5526,75.279,75.061
2.6311,75.251,75.008
2.7096,75,74.683
2.7882,74.692,74.745
2.8667,74.508,75.18
2.9452,74.67,75.372
3.0238,75.063,75.307
3.1023,75.471,75.006
3.1809,75.684,74.308
3.2594,75.513,74.23
3.3379,75.105,75.109
3.4165,74.719,75.884
3.495,74.608,75.405
3.5736,74.8,74.374
3.6521,75.015,74.114
3.7307,75.104,75.185
3.8092,74.963,76.044
3.8877,74.828,75.215
3.9663,74.855,74.612
4.0448,75.008,75.094
4.1234,75.208,75.362
4.2019,75.199,74.811
4.2804,75.001,74.307
4.359,74.769,74.227
4.4375,74.674,75.019
4.516,74.834,75.624
4.5946,75.061,75.522
4.6731,75.197,75.375
4.7517,75.101,75.184
4.8302,74.905,74.599
4.9087,74.845,74.552
4.9873,74.97,75.151
5.0658,75.276,75.432
5.1443,75.448,74.689
5.2229,75.349,73.95
5.3015,75.051,74.682
5.38,74.676,75.944
5.4585,74.506,75.569
5.537,74.57,74.938
5.6156,74.796,74.753
5.6942,75.096,74.504
5.7727,75.356,74.673
5.8512,75.463,75.447
5.9298,75.387,75.616
6.0083,75.116,74.729
6.0868,74.873,74.597
6.1654,74.774,75.053
6.2439,74.781,74.958


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_295.csv <==
x,qOut,qIn
0.03927,75.258,75.048
0.11781,75.413,74.972
0.19635,75.369,75.17
0.27489,75.231,75.105
0.35343,75.104,75.077
0.43197,75.03,75.548
0.51051,74.981,75.558
0.58905,74.95,75.083
0.66759,74.93,74.659
0.74613,74.942,74.205
0.82467,74.957,74.16
0.90321,74.95,74.94
0.98175,74.891,76.058
1.0603,74.806,75.872
1.1388,74.765,74.781
1.2174,74.797,74.519
1.2959,74.914,75.314
1.3744,75.045,75.064
1.453,75.164,74.393
1.5315,75.265,74.456
1.6101,75.349,75.126
1.6886,75.339,75.373
1.7671,75.136,75.39
1.8457,74.807,75.078
1.9242,74.453,74.487
2.0028,74.416,74.755
2.0813,74.716,75.438
2.1599,75.163,75.38
2.2384,75.546,75.48
2.3169,75.587,75.34
2.3955,75.32,74.084
2.474,74.937,73.64
2.5526,74.647,74.926
2.6311,74.634,75.801
2.7096,74.792,75.841
2.7882,74.998,75.118
2.8667,75.14,74.226
2.9452,75.168,74.571
3.0238,75.094,75.439
3.1023,74.99,75.425
3.1809,74.93,74.688
3.2594,75.038,74.81
3.3379,75.199,75.167
3.4165,75.248,75.355
3.495,75.023,75.113
3.5736,74.622,74.871
3.6521,74.416,74.949
3.7307,74.529,75.137
3.8092,75.004,75.189
3.8877,75.396,74.659
3.9663,75.454,74.355
4.0448,75.233,75.113
4.1234,74.851,75.95
4.2019,74.726,75.291
4.2804,74.852,74.224
4.359,75.062,74.006
4.4375,75.169,75.251
4.516,75.113,75.896
4.5946,75.047,75.482
4.6731,75.038,75.069
4.7517,75.121,74.963
4.8302,75.127,74.488
4.9087,75.018,74.139
4.9873,74.878,74.628
5.0658,74.801,75.41
5.1443,74.897,75.316
5.2229,75.058,75.063
5.3015,75.163,75.29
5.38,75.095,75.424
5.4585,74.878,74.847
5.537,74.724,74.684
5.6156,74.757,75.299
5.6942,75.061,75.167
5.7727,75.399,74.433
5.8512,75.464,74.618
5.9298,75.215,75.356
6.0083,74.677,75.312
6.0868,74.377,74.592
6.1654,74.488,74.362
6.2439,74.854,74.831


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_296.csv <==
x,qOut,qIn
0.03927,74.979,74.714
0.11781,75.098,75.156
0.19635,75.093,75.587
0.27489,74.982,75.622
0.35343,74.811,75.087
0.43197,74.748,75.067
0.51051,74.812,75.256
0.58905,74.967,74.874
0.66759,75.161,74.109
0.74613,75.343,74.451
0.82467,75.413,75.451
0.90321,75.305,75.722
0.98175,74.97,74.634
1.0603,74.587,74.437
1.1388,74.415,75.342
1.2174,74.515,75.651
1.2959,74.881,74.941
1.3744,75.26,74.668
1.453,75.501,74.637
1.5315,75.545,74.809
1.6101,75.356,75.982
1.6886,75.026,75.875
1.7671,74.737,74.312
1.8457,74.602,73.748
1.9242,74.696,74.589
2.0028,74.895,75.551
2.0813,75.069,76.046
2.1599,75.165,75.284
2.2384,75.153,74.247
2.3169,75.092,74.326
2.3955,75.017,74.853
2.474,74.955,75.408
2.5526,74.919,75.954
2.6311,74.95,75.844
2.7096,75.045,74.915
2.7882,75.132,74.199
2.8667,75.129,74.492
2.9452,74.933,74.813
3.0238,74.717,74.775
3.1023,74.653,75.093
3.1809,74.889,75.594
3.2594,75.228,75.052
3.3379,75.326,74.445
3.4165,75.139,74.712
3.495,74.694,75.306
3.5736,74.567,75.162
3.6521,74.881,74.823
3.7307,75.376,74.863
3.8092,75.738,75.43
3.8877,75.514,75.464
3.9663,74.944,75.02
4.0448,74.435,74.889
4.1234,74.383,75.274
4.2019,74.749,75.101
4.2804,75.127,74.617
4.359,75.316,74.703
4.4375,75.183,74.91
4.516,74.963,74.532
4.5946,74.833,74.684
4.6731,74.834,75.428
4.7517,74.963,75.719
4.8302,75.073,75.057
4.9087,75.131,74.343
4.9873,75.155,74.564
5.0658,75.167,75.437
5.1443,75.194,75.406
5.2229,75.194,74.896
5.3015,75.142,74.51
5.38,75.018,75.058
5.4585,74.859,75.41
5.537,74.734,74.718
5.6156,74.688,74.236
5.6942,74.753,75.24
5.7727,74.916,75.805
5.8512,75.099,75.271
5.9298,75.216,74.966
6.0083,75.189,75.468
6.0868,75.031,75.087
6.1654,74.892,74.251
6.2439,74.856,74.12


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_297.csv <==
x,qOut,qIn
0.03927,75.176,75.33
0.11781,75.225,74.682
0.19635,75.055,74.342
0.27489,74.823,74.77
0.35343,74.705,75.841
0.43197,74.929,75.485
0.51051,75.296,74.079
0.58905,75.532,73.97
0.66759,75.367,75.508
0.74613,74.814,75.836
0.82467,74.356,75.221
0.90321,74.272,74.593
0.98175,74.74,74.157
1.0603,75.328,74.743
1.1388,75.661,75.894
1.2174,75.642,75.697
1.2959,75.238,74.342
1.3744,74.867,74.503
1.453,74.753,75.319
1.5315,74.84,75.555
1.6101,75.004,74.807
1.6886,74.981,74.431
1.7671,74.895,74.944
1.8457,74.869,75.413
1.9242,75.007,75.044
2.0028,75.137,74.737
2.0813,75.105,74.855
2.1599,74.965,74.97
2.2384,74.813,74.808
2.3169,74.887,74.822
2.3955,75.071,75.044
2.474,75.209,75.34
2.5526,75.151,75.582
2.6311,74.985,75.412
2.7096,74.892,75.179
2.7882,74.903,75.194
2.8667,75.003,74.689
2.9452,75.026,74.114
3.0238,74.997,74.343
3.1023,74.966,74.967
3.1809,74.976,75.051
3.2594,74.958,74.928
3.3379,74.883,75.342
3.4165,74.809,75.643
3.495,74.809,74.853
3.5736,74.956,74.608
3.6521,75.18,75.138
3.7307,75.389,75.06
3.8092,75.499,74.492
3.8877,75.426,74.769
3.9663,75.158,75.571
4.0448,74.8,75.883
4.1234,74.479,74.691
4.2019,74.416,74.259
4.2804,74.593,75.089
4.359,74.888,75.393
4.4375,75.166,74.623
4.516,75.314,74.761
4.5946,75.321,75.469
4.6731,75.215,75.458
4.7517,75.031,74.938
4.8302,74.854,74.697
4.9087,74.772,74.51
4.9873,74.811,74.56
5.0658,74.975,75.315
5.1443,75.166,75.614
5.2229,75.267,75.036
5.3015,75.235,74.753
5.38,75.042,74.762
5.4585,74.84,74.55
5.537,74.772,74.947
5.6156,74.856,75.823
5.6942,75.069,75.943
5.7727,75.221,75.137
5.8512,75.207,74.21
5.9298,75.051,73.911
6.0083,74.798,74.502
6.0868,74.662,75.177
6.1654,74.727,75.76
6.2439,74.928,75.856


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_298.csv <==
x,qOut,qIn
0.03927,75.235,75.105
0.11781,74.915,75.232
0.19635,74.56,74.994
0.27489,74.429,74.972
0.35343,74.733,74.799
0.43197,75.181,74.53
0.51051,75.388,74.685
0.58905,75.291,75.004
0.66759,74.901,75.266
0.74613,74.712,75.139
0.82467,74.849,75.044
0.90321,75.149,75.259
0.98175,75.4,74.822
1.0603,75.331,74.554
1.1388,75.093,75.194
1.2174,74.882,75.321
1.2959,74.878,74.755
1.3744,75.001,75.166
1.453,75.039,75.667
1.5315,74.952,75.207
1.6101,74.742,74.13
1.6886,74.673,74.193
1.7671,74.796,74.949
1.8457,75.016,75.34
1.9242,75.214,75.557
2.0028,75.246,75.823
2.0813,75.146,75.555
2.1599,74.998,75.013
2.2384,74.887,74.329
2.3169,74.885,74.04
2.3955,74.986,74.409
2.474,75.132,75.172
2.5526,75.261,75.094
2.6311,75.234,74.82
2.7096,75.014,75.548
2.7882,74.717,75.877
2.8667,74.483,74.45
2.9452,74.553,74.103
3.0238,74.899,75.21
3.1023,75.346,75.936
3.1809,75.71,74.95
3.2594,75.696,74.048
3.3379,75.28,74.411
3.4165,74.708,75.449
3.495,74.27,75.581
3.5736,74.316,74.984
3.6521,74.668,74.855
3.7307,75.088,75.123
3.8092,75.349,75.285
3.8877,75.377,75.242
3.9663,75.245,74.802
4.0448,75.062,74.273
4.1234,74.935,74.875
4.2019,74.931,75.561
4.2804,74.969,75.255
4.359,74.98,74.722
4.4375,74.898,74.585
4.516,74.814,74.971
4.5946,74.844,75.657
4.6731,74.987,75.597
4.7517,75.206,74.534
4.8302,75.316,74.294
4.9087,75.266,74.909
4.9873,75.114,75.542
5.0658,74.938,75.78
5.1443,74.849,75.332
5.2229,74.835,74.347
5.3015,74.87,73.853
5.38,74.925,74.667
5.4585,74.986,75.395
5.537,75.034,75.407
5.6156,75.066,75.268
5.6942,75.08,75.078
5.7727,75.093,74.491
5.8512,75.07,74.427
5.9298,75.007,75.25
6.0083,74.903,75.829
6.0868,74.911,75.41
6.1654,75.062,74.748
6.2439,75.224,74.577


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_299.csv <==
x,qOut,qIn
0.03927,74.762,74.817
0.11781,74.698,74.45
0.19635,74.791,74.327
0.27489,74.946,75.113
0.35343,75.054,76.292
0.43197,75.054,75.765
0.51051,75.047,74.58
0.58905,75.075,74.464
0.66759,75.159,74.885
0.74613,75.122,74.856
0.82467,74.954,74.918
0.90321,74.785,75.005
0.98175,74.767,75.312
1.0603,74.972,75.009
1.1388,75.134,74.323
1.2174,75.119,74.216
1.2959,74.835,74.919
1.3744,74.667,75.522
1.453,74.833,75.763
1.5315,75.201,75.645
1.6101,75.578,74.913
1.6886,75.517,74.557
1.7671,75.128,74.83
1.8457,74.719,74.864
1.9242,74.608,75.1
2.0028,74.858,75.416
2.0813,75.109,75.132
2.1599,75.167,74.909
2.2384,74.892,74.762
2.3169,74.582,74.568
2.3955,74.503,74.713
2.474,74.686,75.191
2.5526,75.099,75.427
2.6311,75.462,75.18
2.7096,75.587,75.12
2.7882,75.448,75.115
2.8667,75.053,74.742
2.9452,74.735,74.595
3.0238,74.7,74.726
3.1023,74.89,74.805
3.1809,75.189,75.099
3.2594,75.266,75.495
3.3379,75.103,75.476
3.4165,74.846,75.188
3.495,74.661,75.015
3.5736,74.72,74.943
3.6521,74.939,74.617
3.7307,75.187,74.093
3.8092,75.34,74.581
3.8877,75.307,75.547
3.9663,75.116,75.679
4.0448,74.867,75.244
4.1234,74.668,75.056
4.2019,74.64,75.056
4.2804,74.768,74.907
4.359,74.988,74.811
4.4375,75.229,74.868
4.516,75.401,74.987
4.5946,75.403,75.071
4.6731,75.216,75.087
4.7517,74.843,75.146
4.8302,74.518,75.126
4.9087,74.435,75.076
4.9873,74.599,75.335
5.0658,74.963,75.368
5.1443,75.291,74.264
5.2229,75.447,73.734
5.3015,75.405,75.287
5.38,75.164,76.135
5.4585,74.916,74.607
5.537,74.8,73.941
5.6156,74.82,74.89
5.6942,74.943,75.944
5.7727,75.023,75.673
5.8512,75.068,74.821
5.9298,75.11,74.219
6.0083,75.181,74.476
6.0868,75.221,75.094
6.1654,75.144,75.538
6.2439,74.976,75.38


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_300.csv <==
x,qOut,qIn
0.03927,74.915,74.553
0.11781,75.19,75.947
0.19635,75.385,76.16
0.27489,75.416,75.115
0.35343,75.22,74.514
0.43197,74.924,74.481
0.51051,74.724,74.545
0.58905,74.702,75.07
0.66759,74.895,75.485
0.74613,75.166,75.217
0.82467,75.346,74.625
0.90321,75.33,74.372
0.98175,75.032,75.264
1.0603,74.63,75.582
1.1388,74.461,74.903
1.2174,74.618,74.432
1.2959,75.118,74.621
1.3744,75.521,75.329
1.453,75.536,75.872
1.5315,75.218,75.362
1.6101,74.696,75.034
1.6886,74.52,75.388
1.7671,74.713,75.092
1.8457,75.04,74.289
1.9242,75.232,74.317
2.0028,75.127,74.955
2.0813,74.939,75.063
2.1599,74.821,75.052
2.2384,74.891,75.115
2.3169,74.972,75.076
2.3955,74.966,75.342
2.474,74.931,75.383
2.5526,74.948,74.743
2.6311,75.155,74.59
2.7096,75.402,75.112
2.7882,75.516,75.269
2.8667,75.34,74.387
2.9452,74.941,74.369
3.0238,74.601,75.242
3.1023,74.466,75.657
3.1809,74.623,75.473
3.2594,74.863,75.383
3.3379,75.063,75.075
3.4165,75.191,74.429
3.495,75.231,74.166
3.5736,75.218,74.843
3.6521,75.162,75.567
3.7307,75.08,75.545
3.8092,74.987,74.462
3.8877,74.883,74.204
3.9663,74.782,75.07
4.0448,74.728,75.843
4.1234,74.762,75.527
4.2019,74.943,74.833
4.2804,75.202,74.54
4.359,75.408,74.907
4.4375,75.427,75.418
4.516,75.152,75.001
4.5946,74.793,74.552
4.6731,74.566,75
4.7517,74.663,75.525
4.8302,74.937,75.018
4.9087,75.11,74.499
4.9873,75.113,74.397
5.0658,74.928,74.607
5.1443,74.87,75.244
5.2229,75.005,75.756
5.3015,75.21,75.432
5.38,75.327,74.722
5.4585,75.185,74.958
5.537,74.953,75.374
5.6156,74.802,75.016
5.6942,74.874,74.216
5.7727,75.06,74.607
5.8512,75.169,75.655
5.9298,75.138,75.938
6.0083,74.94,75.053
6.0868,74.734,74.651
6.1654,74.641,74.677
6.2439,74.699,74.254


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_301.csv <==
x,qOut,qIn
0.03927,74.879,75.92
0.11781,75.039,75.377
0.19635,75.161,74.492
0.27489,75.196,74.847
0.35343,75.114,75.809
0.43197,75.024,75.319
0.51051,75.005,74.44
0.58905,75.047,74.285
0.66759,75.115,74.771
0.74613,75.077,75.033
0.82467,74.93,75.111
0.90321,74.752,75.332
0.98175,74.627,75.836
1.0603,74.655,75.557
1.1388,74.808,74.836
1.2174,75.015,74.521
1.2959,75.2,74.42
1.3744,75.293,74.382
1.453,75.286,75.009
1.5315,75.197,75.702
1.6101,75.049,75.039
1.6886,74.864,74.39
1.7671,74.695,74.797
1.8457,74.62,75.399
1.9242,74.706,75.573
2.0028,74.988,75.33
2.0813,75.336,74.89
2.1599,75.583,74.505
2.2384,75.568,74.32
2.3169,75.219,75.013
2.3955,74.784,75.884
2.474,74.499,75.743
2.5526,74.562,74.83
2.6311,74.836,74.213
2.7096,75.067,74.033
2.7882,75.161,74.605
2.8667,75.059,75.876
2.9452,74.982,75.988
3.0238,75.037,74.9
3.1023,75.161,74.203
3.1809,75.257,74.944
3.2594,75.1,75.56
3.3379,74.837,75.106
3.4165,74.683,74.455
3.495,74.837,75.12
3.5736,75.189,75.734
3.6521,75.357,75.606
3.7307,75.216,75.156
3.8092,74.71,74.219
3.8877,74.391,74.009
3.9663,74.515,74.759
4.0448,74.929,75.265
4.1234,75.406,75.39
4.2019,75.497,75.391
4.2804,75.252,75.029
4.359,74.906,74.862
4.4375,74.711,74.987
4.516,74.815,74.868
4.5946,75.049,74.83
4.6731,75.272,75.039
4.7517,75.364,75.456
4.8302,75.308,75.205
4.9087,75.092,74.603
4.9873,74.797,74.676
5.0658,74.514,74.957
5.1443,74.497,74.834
5.2229,74.756,75.003
5.3015,75.125,75.53
5.38,75.413,75.167
5.4585,75.384,74.461
5.537,75.137,74.888
5.6156,74.868,75.67
5.6942,74.774,75.029
5.7727,74.9,74.494
5.8512,75.075,75.036
5.9298,75.18,75.278
6.0083,75.123,74.954
6.0868,74.969,74.472
6.1654,74.834,74.138
6.2439,74.788,74.849


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_302.csv <==
x,qOut,qIn
0.03927,74.516,74.466
0.11781,74.768,74.44
0.19635,75.155,74.796
0.27489,75.502,74.875
0.35343,75.63,74.754
0.43197,75.378,74.894
0.51051,74.963,75.415
0.58905,74.652,75.903
0.66759,74.69,75.356
0.74613,74.947,74.78
0.82467,75.13,74.876
0.90321,75.167,74.852
0.98175,75.039,74.68
1.0603,75.009,74.958
1.1388,75.046,75.236
1.2174,75.04,75.211
1.2959,74.877,74.863
1.3744,74.64,74.602
1.453,74.559,74.425
1.5315,74.687,74.651
1.6101,75.018,76.084
1.6886,75.321,76.334
1.7671,75.482,74.851
1.8457,75.472,73.832
1.9242,75.279,74.666
2.0028,74.996,75.305
2.0813,74.785,75.021
2.1599,74.734,74.781
2.2384,74.897,75.365
2.3169,75.08,75.446
2.3955,75.092,74.783
2.474,74.941,74.485
2.5526,74.674,75.305
2.6311,74.626,75.527
2.7096,74.858,74.938
2.7882,75.21,74.772
2.8667,75.496,75.216
2.9452,75.407,75.218
3.0238,75.041,75.103
3.1023,74.664,74.786
3.1809,74.549,74.035
3.2594,74.794,74.49
3.3379,75.114,75.662
3.4165,75.311,75.82
3.495,75.225,75.328
3.5736,75.025,74.871
3.6521,74.904,74.224
3.7307,74.911,74.398
3.8092,75.045,75.348
3.8877,75.152,75.484
3.9663,75.198,75.095
4.0448,75.178,74.814
4.1234,75.095,74.756
4.2019,74.922,74.859
4.2804,74.727,75.12
4.359,74.624,75.008
4.4375,74.715,74.752
4.516,75.005,75.219
4.5946,75.281,75.635
4.6731,75.378,75.378
4.7517,75.158,74.467
4.8302,74.799,74.733
4.9087,74.622,75.617
4.9873,74.705,75.055
5.0658,75.052,73.981
5.1443,75.274,74.344
5.2229,75.232,75.016
5.3015,75.02,75.545
5.38,74.78,76.027
5.4585,74.765,75.789
5.537,74.904,74.786
5.6156,75.082,74.024
5.6942,75.182,74.639
5.7727,75.209,75.486
5.8512,75.21,75.5
5.9298,75.181,74.841
6.0083,75.104,74.346
6.0868,74.914,74.948
6.1654,74.677,75.748
6.2439,74.51,75.507


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_303.csv <==
x,qOut,qIn
0.03927,75.679,74.913
0.11781,75.722,74.462
0.19635,75.381,74.459
0.27489,74.901,75.057
0.35343,74.554,75.335
0.43197,74.567,75.153
0.51051,74.754,75.053
0.58905,74.956,74.938
0.66759,75.033,75.353
0.74613,75.088,75.535
0.82467,75.174,74.974
0.90321,75.25,74.59
0.98175,75.254,74.863
1.0603,75.102,75.301
1.1388,74.885,75.559
1.2174,74.706,75.05
1.2959,74.654,73.623
1.3744,74.725,73.83
1.453,74.86,75.576
1.5315,75.014,76.356
1.6101,75.142,75.26
1.6886,75.212,74.499
1.7671,75.212,74.539
1.8457,75.166,74.889
1.9242,75.096,74.741
2.0028,75.055,74.957
2.0813,75.06,75.55
2.1599,75.086,75.695
2.2384,75.102,75.2
2.3169,74.994,74.684
2.3955,74.773,74.713
2.474,74.57,75.156
2.5526,74.522,74.954
2.6311,74.786,74.411
2.7096,75.177,74.604
2.7882,75.452,75.489
2.8667,75.378,75.45
2.9452,74.968,74.477
3.0238,74.619,74.403
3.1023,74.552,75.311
3.1809,74.909,75.652
3.2594,75.323,75.14
3.3379,75.515,74.816
3.4165,75.451,74.73
3.495,75.15,74.455
3.5736,74.888,74.723
3.6521,74.765,75.544
3.7307,74.768,75.452
3.8092,74.855,74.336
3.8877,74.94,74.634
3.9663,74.992,75.53
4.0448,75.008,75.525
4.1234,74.983,75.035
4.2019,74.978,74.908
4.2804,75.036,74.691
4.359,75.123,74.663
4.4375,75.19,74.973
4.516,75.104,75.424
4.5946,74.921,75.682
4.6731,74.765,75.367
4.7517,74.759,74.709
4.8302,74.904,74.113
4.9087,75.039,74.011
4.9873,75.096,74.955
5.0658,75.036,76.25
5.1443,75.029,75.972
5.2229,75.089,74.987
5.3015,75.134,74.641
5.38,75.059,74.7
5.4585,74.853,74.774
5.537,74.75,74.936
5.6156,74.847,74.607
5.6942,75.192,74.856
5.7727,75.442,75.332
5.8512,75.335,75.092
5.9298,74.947,75.104
6.0083,74.429,75.471
6.0868,74.329,75.081
6.1654,74.675,74.741
6.2439,75.216,74.956


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_304.csv <==
x,qOut,qIn
0.03927,74.628,75.196
0.11781,74.322,75.524
0.19635,74.326,74.814
0.27489,74.672,74.244
0.35343,75.307,74.829
0.43197,75.791,75.115
0.51051,75.87,75.113
0.58905,75.574,75.291
0.66759,74.998,75.22
0.74613,74.638,74.934
0.82467,74.618,74.854
0.90321,74.808,74.817
0.98175,75.031,74.772
1.0603,75.121,75.133
1.1388,75.13,75.681
1.2174,75.093,75.683
1.2959,75.031,74.774
1.3744,74.907,74.081
1.453,74.781,74.397
1.5315,74.732,75.36
1.6101,74.826,75.486
1.6886,75.037,74.797
1.7671,75.22,74.592
1.8457,75.28,75.356
1.9242,75.138,75.752
2.0028,74.907,74.804
2.0813,74.784,74.094
2.1599,74.842,74.553
2.2384,75.105,75.153
2.3169,75.335,74.945
2.3955,75.346,75.135
2.474,75.147,75.495
2.5526,74.789,74.986
2.6311,74.605,74.652
2.7096,74.684,74.938
2.7882,74.924,75.003
2.8667,75.188,75.133
2.9452,75.29,75.482
3.0238,75.241,75.158
3.1023,75.097,74.403
3.1809,74.921,74.401
3.2594,74.765,75.096
3.3379,74.692,75.456
3.4165,74.74,75.44
3.495,74.931,75.578
3.5736,75.162,75.026
3.6521,75.27,74.158
3.7307,75.218,74.564
3.8092,74.998,75.528
3.8877,74.865,75.203
3.9663,74.914,74.734
4.0448,75.058,74.796
4.1234,75.176,75.328
4.2019,75.061,75.273
4.2804,74.836,74.624
4.359,74.68,74.182
4.4375,74.759,74.962
4.516,75.057,75.751
4.5946,75.333,75.612
4.6731,75.432,75.078
4.7517,75.227,74.594
4.8302,74.898,74.576
4.9087,74.714,75.145
4.9873,74.746,75.66
5.0658,75.002,75.207
5.1443,75.191,74.23
5.2229,75.197,73.77
5.3015,75.06,74.125
5.38,74.848,75.503
5.4585,74.734,76.279
5.537,74.761,75.78
5.6156,74.9,74.968
5.6942,75.105,75.179
5.7727,75.25,75.268
5.8512,75.256,74.499
5.9298,75.158,74.311
6.0083,75.011,75.156
6.0868,74.989,75.308
6.1654,75,75.02
6.2439,74.92,74.752


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_305.csv <==
x,qOut,qIn
0.03927,74.75,75.126
0.11781,74.993,75.1
0.19635,75.294,74.896
0.27489,75.478,75.26
0.35343,75.381,75.071
0.43197,75.053,74.691
0.51051,74.778,75.087
0.58905,74.704,75.076
0.66759,74.917,74.961
0.74613,75.173,75.141
0.82467,75.282,74.766
0.90321,75.209,74.645
0.98175,74.952,75.906
1.0603,74.709,75.935
1.1388,74.621,74.506
1.2174,74.702,73.949
1.2959,74.93,75.035
1.3744,75.128,75.611
1.453,75.202,75.254
1.5315,75.163,74.752
1.6101,75.041,74.779
1.6886,74.955,75.07
1.7671,74.917,75.216
1.8457,74.914,74.94
1.9242,74.922,74.65
2.0028,74.976,74.952
2.0813,75.085,75.364
2.1599,75.193,75.382
2.2384,75.229,75.117
2.3169,75.099,74.592
2.3955,74.911,74.295
2.474,74.795,74.999
2.5526,74.864,75.866
2.6311,75.049,75.586
2.7096,75.17,74.842
2.7882,75.164,74.215
2.8667,74.999,74.167
2.9452,74.861,74.652
3.0238,74.847,75.338
3.1023,74.938,75.762
3.1809,75.083,75.554
3.2594,75.158,75.266
3.3379,75.123,74.96
3.4165,75.006,74.527
3.495,74.842,74.71
3.5736,74.796,75.342
3.6521,74.933,75.278
3.7307,75.155,74.356
3.8092,75.334,73.863
3.8877,75.162,74.789
3.9663,74.752,75.924
4.0448,74.403,76.129
4.1234,74.415,75.351
4.2019,74.851,74.927
4.2804,75.353,74.806
4.359,75.665,74.72
4.4375,75.573,74.604
4.516,75.221,74.978
4.5946,74.91,75.231
4.6731,74.756,74.708
4.7517,74.818,74.786
4.8302,74.801,75.649
4.9087,74.672,75.574
4.9873,74.569,74.386
5.0658,74.647,73.921
5.1443,75.02,75.112
5.2229,75.454,75.878
5.3015,75.719,75.482
5.38,75.602,75.125
5.4585,75.15,75.127
5.537,74.723,74.877
5.6156,74.53,74.814
5.6942,74.705,74.857
5.7727,74.952,74.869
5.8512,75.101,75.095
5.9298,75.135,75.512
6.0083,75.07,75.345
6.0868,74.959,74.626
6.1654,74.817,74.355
6.2439,74.72,74.582


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_306.csv <==
x,qOut,qIn
0.03927,75.62,75.149
0.11781,75.157,74.589
0.19635,74.769,75.035
0.27489,74.67,75.801
0.35343,74.99,75.218
0.43197,75.271,74.246
0.51051,75.262,74.117
0.58905,75.037,74.915
0.66759,74.739,75.777
0.74613,74.711,75.25
0.82467,74.851,74.696
0.90321,74.997,75.119
0.98175,74.994,75.014
1.0603,74.922,74.498
1.1388,74.939,74.761
1.2174,75.055,75.039
1.2959,75.242,75.039
1.3744,75.306,75.128
1.453,75.201,75.149
1.5315,74.994,75.06
1.6101,74.766,75.122
1.6886,74.673,75.336
1.7671,74.754,75.334
1.8457,74.953,74.947
1.9242,75.199,74.525
2.0028,75.304,74.494
2.0813,75.203,74.737
2.1599,74.983,75.233
2.2384,74.757,75.45
2.3169,74.729,75.231
2.3955,74.844,74.965
2.474,74.997,74.724
2.5526,75.081,74.89
2.6311,75.103,75.217
2.7096,75.138,75.156
2.7882,75.191,74.688
2.8667,75.248,74.432
2.9452,75.186,74.869
3.0238,74.996,75.306
3.1023,74.775,75.213
3.1809,74.63,75.322
3.2594,74.707,75.814
3.3379,74.936,75.623
3.4165,75.179,74.577
3.495,75.297,74.055
3.5736,75.209,74.473
3.6521,75.039,74.906
3.7307,74.902,75.513
3.8092,74.896,75.378
3.8877,74.928,74.738
3.9663,74.887,74.719
4.0448,74.802,75.139
4.1234,74.724,75.198
4.2019,74.844,74.857
4.2804,75.132,74.666
4.359,75.435,74.915
4.4375,75.596,75.582
4.516,75.401,75.476
4.5946,74.968,74.77
4.6731,74.554,74.407
4.7517,74.417,74.241
4.8302,74.655,74.235
4.9087,75.015,75.09
4.9873,75.293,76.391
5.0658,75.315,76.079
5.1443,75.134,74.662
5.2229,74.928,74.238
5.3015,74.809,74.778
5.38,74.855,75.013
5.4585,74.985,75.221
5.537,75.124,75.701
5.6156,75.207,75.141
5.6942,75.178,74.046
5.7727,74.946,74.601
5.8512,74.614,75.513
5.9298,74.386,75.389
6.0083,74.457,74.441
6.0868,74.891,74.444
6.1654,75.403,75.109
6.2439,75.727,75.611


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_307.csv <==
x,qOut,qIn
0.03927,75.12,75.172
0.11781,74.954,75.423
0.19635,74.822,74.81
0.27489,74.759,74.479
0.35343,74.78,75.322
0.43197,74.841,75.632
0.51051,74.933,74.98
0.58905,75.042,74.65
0.66759,75.147,75.15
0.74613,75.165,75.089
0.82467,75.066,74.757
0.90321,74.92,74.909
0.98175,74.809,75.006
1.0603,74.855,74.711
1.1388,74.989,74.802
1.2174,75.107,75.171
1.2959,75.11,75.248
1.3744,75.02,75.057
1.453,74.958,74.603
1.5315,74.972,74.119
1.6101,75.082,75.146
1.6886,75.158,76.559
1.7671,75.138,76.403
1.8457,75.052,74.942
1.9242,74.942,73.357
2.0028,74.887,73.401
2.0813,74.876,74.889
2.1599,74.894,76.135
2.2384,74.923,75.415
2.3169,74.985,74.956
2.3955,75.03,75.436
2.474,75.006,75.568
2.5526,74.86,74.832
2.6311,74.698,74.418
2.7096,74.736,74.645
2.7882,74.994,75.142
2.8667,75.454,75.243
2.9452,75.652,74.821
3.0238,75.327,74.667
3.1023,74.693,74.971
3.1809,74.075,75.171
3.2594,74.171,75.229
3.3379,74.782,75.074
3.4165,75.49,74.571
3.495,75.886,74.735
3.5736,75.759,75.298
3.6521,75.333,75.191
3.7307,74.893,74.98
3.8092,74.71,75.218
3.8877,74.777,75.255
3.9663,74.893,74.89
4.0448,74.972,74.543
4.1234,74.96,75.321
4.2019,74.959,75.62
4.2804,74.986,74.71
4.359,75.022,74.258
4.4375,75.041,74.925
4.516,75.003,75.257
4.5946,74.927,74.955
4.6731,74.87,74.594
4.7517,74.885,75.298
4.8302,75.007,75.647
4.9087,75.141,75.092
4.9873,75.21,75.032
5.0658,75.14,75.406
5.1443,75.016,75.081
5.2229,74.952,74.628
5.3015,74.96,74.663
5.38,75.021,75.097
5.4585,74.994,74.96
5.537,74.895,74.591
5.6156,74.798,74.714
5.6942,74.782,75.252
5.7727,74.87,75.406
5.8512,74.994,75.243
5.9298,75.113,74.831
6.0083,75.194,74.556
6.0868,75.257,74.917
6.1654,75.28,75.213
6.2439,75.242,74.903


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_308.csv <==
x,qOut,qIn
0.03927,74.805,74.013
0.11781,74.906,74.706
0.19635,75.085,75.474
0.27489,75.165,75.452
0.35343,74.995,75.047
0.43197,74.753,75.015
0.51051,74.665,75.219
0.58905,74.755,75.321
0.66759,74.988,74.61
0.74613,75.143,74.045
0.82467,75.222,74.402
0.90321,75.252,75.527
0.98175,75.266,75.955
1.0603,75.167,75.211
1.1388,74.93,74.742
1.2174,74.682,74.788
1.2959,74.567,74.833
1.3744,74.751,74.633
1.453,75.085,74.852
1.5315,75.379,75.51
1.6101,75.453,75.54
1.6886,75.248,75.075
1.7671,74.914,74.895
1.8457,74.624,74.608
1.9242,74.532,74.614
2.0028,74.68,75.328
2.0813,74.977,75.387
2.1599,75.286,74.398
2.2384,75.471,73.971
2.3169,75.351,74.835
2.3955,75.016,75.537
2.474,74.694,75.722
2.5526,74.62,75.884
2.6311,74.878,75.423
2.7096,75.204,74.533
2.7882,75.403,74.392
2.8667,75.313,74.773
2.9452,75.067,74.945
3.0238,74.874,75.182
3.1023,74.798,75.204
3.1809,74.861,75.078
3.2594,74.837,74.927
3.3379,74.702,74.631
3.4165,74.579,74.747
3.495,74.602,75.595
3.5736,74.919,75.883
3.6521,75.357,75.167
3.7307,75.683,74.289
3.8092,75.667,74.871
3.8877,75.243,75.289
3.9663,74.77,74.605
4.0448,74.525,74.512
4.1234,74.721,75.218
4.2019,75.057,75.061
4.2804,75.221,74.821
4.359,75.168,75.152
4.4375,74.917,75.607
4.516,74.8,75.075
4.5946,74.902,74.073
4.6731,75.125,74.187
4.7517,75.347,75.865
4.8302,75.343,76.076
4.9087,75.135,74.973
4.9873,74.861,74.438
5.0658,74.671,74.643
5.1443,74.687,74.941
5.2229,74.813,75.405
5.3015,74.959,75.321
5.38,75.047,74.878
5.4585,75.11,74.791
5.537,75.132,74.648
5.6156,75.086,74.553
5.6942,74.939,75.146
5.7727,74.785,75.444
5.8512,74.785,75.01
5.9298,74.943,74.638
6.0083,75.226,75.351
6.0868,75.337,75.93
6.1654,75.207,75.386
6.2439,74.973,74.408


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_309.csv <==
x,qOut,qIn
0.03927,75.122,75.495
0.11781,75.331,75.116
0.19635,75.355,74.337
0.27489,75.213,74.11
0.35343,74.948,75.472
0.43197,74.797,75.74
0.51051,74.82,74.384
0.58905,74.937,73.974
0.66759,75.046,75.693
0.74613,75.032,76.46
0.82467,74.984,75.68
0.90321,74.978,74.612
0.98175,75.074,74.63
1.0603,75.176,74.657
1.1388,75.177,74.239
1.2174,75.075,74.557
1.2959,74.891,75.486
1.3744,74.774,75.602
1.453,74.748,75.564
1.5315,74.779,75.335
1.6101,74.818,74.512
1.6886,74.85,74.348
1.7671,74.95,74.821
1.8457,75.137,75.17
1.9242,75.412,75.519
2.0028,75.578,75.363
2.0813,75.427,74.658
2.1599,75.017,74.504
2.2384,74.464,75.177
2.3169,74.289,75.132
2.3955,74.562,74.569
2.474,75.058,74.38
2.5526,75.519,74.709
2.6311,75.621,75.441
2.7096,75.38,75.957
2.7882,74.99,75.42
2.8667,74.663,74.469
2.9452,74.655,74.628
3.0238,74.871,75.237
3.1023,75.137,75.453
3.1809,75.275,75.55
3.2594,75.193,74.94
3.3379,74.992,73.895
3.4165,74.788,74.238
3.495,74.688,75.654
3.5736,74.688,75.77
3.6521,74.759,75.173
3.7307,74.894,74.651
3.8092,75.086,74.383
3.8877,75.272,74.51
3.9663,75.33,75.184
4.0448,75.251,75.703
4.1234,75.053,75.325
4.2019,74.977,74.892
4.2804,75.028,74.902
4.359,75.081,75.004
4.4375,74.991,74.701
4.516,74.765,74.857
4.5946,74.678,75.406
4.6731,74.806,75.319
4.7517,75.169,74.671
4.8302,75.341,74.763
4.9087,75.172,74.894
4.9873,74.838,74.573
5.0658,74.576,74.73
5.1443,74.74,75.408
5.2229,75.115,75.74
5.3015,75.426,75.373
5.38,75.417,74.772
5.4585,75.124,74.655
5.537,74.848,74.752
5.6156,74.749,75.105
5.6942,74.925,75.291
5.7727,75.127,74.912
5.8512,75.175,74.592
5.9298,75.06,74.863
6.0083,74.809,75.54
6.0868,74.641,75.302
6.1654,74.659,74.695
6.2439,74.838,74.88


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_310.csv <==
x,qOut,qIn
0.03927,75.076,75.492
0.11781,74.878,75.375
0.19635,74.75,74.868
0.27489,74.734,74.863
0.35343,74.838,75.343
0.43197,74.975,75.288
0.51051,75.109,74.756
0.58905,75.206,74.205
0.66759,75.23,74.553
0.74613,75.119,75.295
0.82467,74.926,75.658
0.90321,74.759,75.849
0.98175,74.721,75.009
1.0603,74.828,74.034
1.1388,74.974,74.595
1.2174,75.098,75.709
1.2959,75.153,75.568
1.3744,75.194,74.651
1.453,75.205,74.231
1.5315,75.15,74.365
1.6101,74.988,75.164
1.6886,74.763,75.628
1.7671,74.632,75.228
1.8457,74.676,74.884
1.9242,74.937,74.613
2.0028,75.252,74.422
2.0813,75.42,74.992
2.1599,75.382,75.769
2.2384,75.112,76.053
2.3169,74.899,75.399
2.3955,74.876,74.369
2.474,74.957,74.059
2.5526,75.006,74.839
2.6311,74.849,74.976
2.7096,74.701,74.524
2.7882,74.712,74.953
2.8667,74.993,76.127
2.9452,75.234,75.539
3.0238,75.192,74.306
3.1023,74.955,74.296
3.1809,74.671,75.042
3.2594,74.781,75.245
3.3379,75.177,75.443
3.4165,75.557,75.544
3.495,75.613,75.186
3.5736,75.172,74.667
3.6521,74.615,74.513
3.7307,74.283,74.77
3.8092,74.453,74.828
3.8877,74.892,74.864
3.9663,75.271,75.219
4.0448,75.443,75.317
4.1234,75.314,75.376
4.2019,75.024,75.174
4.2804,74.787,74.588
4.359,74.731,74.497
4.4375,74.94,74.744
4.516,75.259,74.918
4.5946,75.453,75.179
4.6731,75.415,75.156
4.7517,75.079,74.656
4.8302,74.711,74.824
4.9087,74.559,75.683
4.9873,74.648,76.012
5.0658,74.937,74.462
5.1443,75.178,74.041
5.2229,75.286,75.346
5.3015,75.257,75.621
5.38,75.099,74.385
5.4585,74.891,74.342
5.537,74.736,75.088
5.6156,74.693,75.583
5.6942,74.793,75.431
5.7727,74.931,75.035
5.8512,75.03,74.703
5.9298,75.087,74.794
6.0083,75.119,75.042
6.0868,75.19,74.836
6.1654,75.243,74.601
6.2439,75.223,74.864


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_311.csv <==
x,qOut,qIn
0.03927,74.809,74.339
0.11781,74.951,74.081
0.19635,75.053,74.893
0.27489,75.083,75.472
0.35343,75.023,75.101
0.43197,74.912,75.011
0.51051,74.84,75.228
0.58905,74.864,74.953
0.66759,75.024,74.633
0.74613,75.208,75.016
0.82467,75.275,75.377
0.90321,75.208,75.387
0.98175,75.022,75.151
1.0603,74.908,74.856
1.1388,74.878,74.61
1.2174,74.871,74.521
1.2959,74.813,74.724
1.3744,74.763,75.453
1.453,74.843,75.817
1.5315,75.02,75.25
1.6101,75.228,74.636
1.6886,75.215,74.653
1.7671,75.033,74.919
1.8457,74.858,75.224
1.9242,74.868,75.629
2.0028,75.09,75.426
2.0813,75.274,74.401
2.1599,75.279,74.028
2.2384,75.003,75.182
2.3169,74.696,75.323
2.3955,74.606,74.544
2.474,74.755,74.69
2.5526,75.107,75.426
2.6311,75.353,75.293
2.7096,75.35,74.899
2.7882,75.158,74.632
2.8667,74.873,75.291
2.9452,74.813,75.615
3.0238,74.975,74.785
3.1023,75.187,74.243
3.1809,75.251,75.412
3.2594,75.025,76.005
3.3379,74.733,75.226
3.4165,74.567,74.523
3.495,74.685,74.664
3.5736,74.925,74.899
3.6521,75.095,75.054
3.7307,75.151,74.947
3.8092,75.086,74.495
3.8877,75.043,74.484
3.9663,75.034,74.902
4.0448,75.033,75.559
4.1234,75.006,76.186
4.2019,74.974,75.777
4.2804,74.998,74.901
4.359,75.08,74.262
4.4375,75.199,73.828
4.516,75.235,74.344
4.5946,75.152,75.47
4.6731,74.996,75.899
4.7517,74.832,75.156
4.8302,74.747,74.899
4.9087,74.706,75.149
4.9873,74.696,74.914
5.0658,74.703,74.844
5.1443,74.86,75.057
5.2229,75.194,74.82
5.3015,75.545,74.654
5.38,75.731,75.425
5.4585,75.397,75.688
5.537,74.765,74.719
5.6156,74.254,73.969
5.6942,74.269,74.92
5.7727,74.775,75.844
5.8512,75.31,75.682
5.9298,75.615,75.034
6.0083,75.495,74.31
6.0868,75.156,74.615
6.1654,74.858,75.604
6.2439,74.721,75.638


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_312.csv <==
x,qOut,qIn
0.03927,74.587,75.456
0.11781,74.492,74.977
0.19635,74.649,74.696
0.27489,74.912,75.025
0.35343,75.131,75.286
0.43197,75.282,74.853
0.51051,75.355,74.624
0.58905,75.323,74.888
0.66759,75.16,75.557
0.74613,74.928,75.687
0.82467,74.768,75.008
0.90321,74.731,74.412
0.98175,74.837,74.523
1.0603,74.96,74.706
1.1388,75.046,74.901
1.2174,75.088,74.92
1.2959,75.09,74.725
1.3744,75.067,75.175
1.453,75.014,75.787
1.5315,74.95,75.53
1.6101,74.893,74.535
1.6886,74.909,74.409
1.7671,75.017,75.058
1.8457,75.162,75.58
1.9242,75.277,75.579
2.0028,75.207,75.184
2.0813,74.964,74.549
2.1599,74.684,74.599
2.2384,74.514,75.086
2.3169,74.59,75.025
2.3955,74.816,74.924
2.474,75.074,75.078
2.5526,75.252,75.41
2.6311,75.3,74.869
2.7096,75.218,74.002
2.7882,75.067,74.351
2.8667,74.909,75.147
2.9452,74.903,75.499
3.0238,75.05,76.117
3.1023,75.233,75.84
3.1809,75.313,74.228
3.2594,75.138,73.881
3.3379,74.878,74.669
3.4165,74.72,75.119
3.495,74.831,75.322
3.5736,75.087,75.514
3.6521,75.209,75.067
3.7307,75.11,74.585
3.8092,74.753,74.713
3.8877,74.481,75.397
3.9663,74.515,75.839
4.0448,74.821,75.142
4.1234,75.314,74.109
4.2019,75.644,74.437
4.2804,75.586,75.241
4.359,75.199,75.656
4.4375,74.605,75.355
4.516,74.379,74.46
4.5946,74.601,73.96
4.6731,75.023,74.885
4.7517,75.352,76.143
4.8302,75.313,75.617
4.9087,75.106,74.706
4.9873,74.939,74.819
5.0658,74.996,75.302
5.1443,75.127,74.741
5.2229,75.122,74.176
5.3015,74.993,74.492
5.38,74.8,75.308
5.4585,74.823,75.447
5.537,74.974,75.123
5.6156,75.086,75.004
5.6942,74.994,75.708
5.7727,74.794,75.352
5.8512,74.763,74.299
5.9298,74.951,74.423
6.0083,75.345,75.296
6.0868,75.542,74.988
6.1654,75.385,74.537
6.2439,75.003,75.008


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_313.csv <==
x,qOut,qIn
0.03927,75.114,74.522
0.11781,75.283,75.157
0.19635,75.383,75.412
0.27489,75.377,75.113
0.35343,75.218,75.087
0.43197,74.874,75.57
0.51051,74.556,75.356
0.58905,74.437,74.266
0.66759,74.648,74.521
0.74613,75.038,75.659
0.82467,75.35,75.458
0.90321,75.45,74.643
0.98175,75.241,74.63
1.0603,74.893,75.133
1.1388,74.65,75.321
1.2174,74.611,74.952
1.2959,74.821,74.891
1.3744,75.087,75.429
1.453,75.28,75.2
1.5315,75.345,74.173
1.6101,75.25,74.362
1.6886,75.06,75.543
1.7671,74.893,75.91
1.8457,74.821,75.676
1.9242,74.895,74.761
2.0028,75.013,73.925
2.0813,75.063,74.397
2.1599,75.04,75.432
2.2384,74.952,75.236
2.3169,74.957,74.901
2.3955,75.047,75.246
2.474,75.126,75.275
2.5526,75.085,74.637
2.6311,74.872,74.372
2.7096,74.693,74.637
2.7882,74.692,75.191
2.8667,74.972,75.769
2.9452,75.322,75.582
3.0238,75.448,74.637
3.1023,75.284,74.124
3.1809,74.824,75.066
3.2594,74.527,75.741
3.3379,74.611,75.53
3.4165,74.949,74.973
3.495,75.35,74.65
3.5736,75.401,74.922
3.6521,75.126,75.423
3.7307,74.758,75.497
3.8092,74.55,74.541
3.8877,74.7,73.903
3.9663,75.008,74.352
4.0448,75.271,75.19
4.1234,75.307,75.519
4.2019,75.125,75.385
4.2804,74.919,75.013
4.359,74.83,74.772
4.4375,74.963,75.069
4.516,75.178,75.443
4.5946,75.302,75.441
4.6731,75.294,74.965
4.7517,75.147,74.617
4.8302,75.019,74.627
4.9087,74.903,74.717
4.9873,74.775,74.861
5.0658,74.603,75.035
5.1443,74.538,75.094
5.2229,74.693,75.151
5.3015,74.989,75.501
5.38,75.303,75.526
5.4585,75.366,75.039
5.537,75.237,74.733
5.6156,75.077,74.362
5.6942,75.052,74.334
5.7727,75.147,74.866
5.8512,75.15,75.376
5.9298,75.011,75.613
6.0083,74.726,75.129
6.0868,74.588,74.911
6.1654,74.666,74.961
6.2439,74.879,74.581


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_314.csv <==
x,qOut,qIn
0.03927,75.279,75.077
0.11781,75.235,75.437
0.19635,75.055,74.875
0.27489,74.904,74.383
0.35343,74.934,75.332
0.43197,75.086,75.975
0.51051,75.172,75.137
0.58905,75.117,74.227
0.66759,74.884,74.799
0.74613,74.663,75.337
0.82467,74.596,75.17
0.90321,74.699,74.836
0.98175,74.953,74.738
1.0603,75.2,74.818
1.1388,75.313,74.867
1.2174,75.267,74.931
1.2959,75.06,74.812
1.3744,74.897,74.81
1.453,74.902,75.294
1.5315,75.03,75.857
1.6101,75.202,75.58
1.6886,75.204,74.626
1.7671,75.067,74.11
1.8457,74.907,74.791
1.9242,74.845,75.605
2.0028,74.919,75.077
2.0813,74.995,74.55
2.1599,75,74.755
2.2384,74.88,74.858
2.3169,74.753,74.984
2.3955,74.731,75.338
2.474,74.83,75.029
2.5526,75.041,74.767
2.6311,75.253,75.538
2.7096,75.367,75.998
2.7882,75.336,75.396
2.8667,75.132,74.195
2.9452,74.886,73.761
3.0238,74.766,74.201
3.1023,74.799,75.269
3.1809,74.972,76.086
3.2594,75.058,75.859
3.3379,75.005,75.089
3.4165,74.89,74.629
3.495,74.813,74.709
3.5736,74.888,74.796
3.6521,75.065,74.988
3.7307,75.266,74.864
3.8092,75.418,74.744
3.8877,75.404,74.901
3.9663,75.135,75.013
4.0448,74.717,75.295
4.1234,74.294,75.442
4.2019,74.283,75.16
4.2804,74.689,74.667
4.359,75.265,74.258
4.4375,75.74,74.752
4.516,75.75,75.484
4.5946,75.367,75.674
4.6731,74.875,75.376
4.7517,74.586,74.716
4.8302,74.653,74.49
4.9087,74.821,74.645
4.9873,74.951,74.974
5.0658,74.941,75.786
5.1443,74.996,75.52
5.2229,75.129,74.372
5.3015,75.227,74.529
5.38,75.159,75.559
5.4585,74.89,75.206
5.537,74.68,74.726
5.6156,74.678,74.912
5.6942,74.978,75.247
5.7727,75.3,75.112
5.8512,75.382,74.691
5.9298,75.214,74.073
6.0083,74.842,74.706
6.0868,74.671,75.737
6.1654,74.792,75.519
6.2439,75.056,74.786


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_315.csv <==
x,qOut,qIn
0.03927,74.698,75.227
0.11781,74.753,75.227
0.19635,74.915,75.135
0.27489,75.09,74.867
0.35343,75.195,74.628
0.43197,75.192,74.944
0.51051,75.094,75.101
0.58905,74.967,74.671
0.66759,74.875,74.41
0.74613,74.907,74.88
0.82467,75.002,75.566
0.90321,75.083,75.784
0.98175,75.072,75.248
1.0603,75.02,74.855
1.1388,75.023,74.621
1.2174,75.083,74.725
1.2959,75.176,75.291
1.3744,75.163,74.952
1.453,75.05,74.279
1.5315,74.901,74.627
1.6101,74.788,75.542
1.6886,74.732,75.526
1.7671,74.719,75.071
1.8457,74.766,74.647
1.9242,74.891,74.842
2.0028,75.114,75.422
2.0813,75.322,75.739
2.1599,75.412,75.343
2.2384,75.286,74.544
2.3169,75.012,74.255
2.3955,74.778,74.354
2.474,74.673,74.884
2.5526,74.744,75.288
2.6311,74.856,75.324
2.7096,74.956,75.276
2.7882,75.041,74.789
2.8667,75.112,74.529
2.9452,75.138,75.052
3.0238,75.119,75.454
3.1023,75.104,75.501
3.1809,75.149,75.255
3.2594,75.241,74.588
3.3379,75.203,74.055
3.4165,74.996,74.815
3.495,74.615,76.236
3.5736,74.438,76.03
3.6521,74.604,74.955
3.7307,74.957,74.225
3.8092,75.295,74.368
3.8877,75.292,74.478
3.9663,75.07,74.641
4.0448,74.855,75.331
4.1234,74.87,75.658
4.2019,75.101,75.146
4.2804,75.254,74.929
4.359,75.207,75.273
4.4375,74.888,75.066
4.516,74.677,74.136
4.5946,74.801,74.036
4.6731,75.151,75.414
4.7517,75.559,76.167
4.8302,75.522,74.972
4.9087,75.054,74.325
4.9873,74.495,75.083
5.0658,74.227,75.279
5.1443,74.513,74.602
5.2229,75.018,74.597
5.3015,75.451,74.71
5.38,75.566,75.342
5.4585,75.379,75.838
5.537,75.047,75.174
5.6156,74.734,74.379
5.6942,74.588,74.855
5.7727,74.671,75.296
5.8512,74.91,75.033
5.9298,75.183,74.908
6.0083,75.367,75.062
6.0868,75.323,75.005
6.1654,75.102,74.947
6.2439,74.844,75.065


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_316.csv <==
x,qOut,qIn
0.03927,75.121,75.194
0.11781,75.152,75.388
0.19635,75.126,74.969
0.27489,75.076,74.337
0.35343,75.006,74.671
0.43197,74.872,75.508
0.51051,74.791,75.627
0.58905,74.828,75.133
0.66759,75.026,74.395
0.74613,75.205,74.459
0.82467,75.223,75.222
0.90321,75.108,75.703
0.98175,74.918,75.175
1.0603,74.882,74.568
1.1388,74.982,74.702
1.2174,75.102,75.097
1.2959,75.116,74.421
1.3744,74.976,74.201
1.453,74.845,75.239
1.5315,74.823,75.935
1.6101,74.983,75.805
1.6886,75.149,75.495
1.7671,75.166,74.909
1.8457,75.053,74.527
1.9242,74.863,74.926
2.0028,74.86,75.129
2.0813,75.027,74.6
2.1599,75.204,74.299
2.2384,75.216,74.988
2.3169,74.951,75.272
2.3955,74.639,75.014
2.474,74.48,74.974
2.5526,74.632,75.564
2.6311,74.977,75.54
2.7096,75.331,74.65
2.7882,75.572,74.254
2.8667,75.608,75.374
2.9452,75.407,75.623
3.0238,75.073,74.761
3.1023,74.76,74.362
3.1809,74.618,75.134
3.2594,74.656,75.404
3.3379,74.746,74.929
3.4165,74.84,74.658
3.495,74.907,75.233
3.5736,75.038,75.187
3.6521,75.189,74.692
3.7307,75.28,74.699
3.8092,75.23,74.811
3.8877,75.064,74.669
3.9663,74.926,75.173
4.0448,74.878,76.112
4.1234,74.952,75.94
4.2019,75.013,74.581
4.2804,75.005,73.613
4.359,74.963,74.003
4.4375,74.929,75.55
4.516,74.977,76.304
4.5946,75.051,75.775
4.6731,75.085,74.564
4.7517,75.015,74.671
4.8302,74.851,75.072
4.9087,74.717,74.59
4.9873,74.71,74.625
5.0658,74.902,75.017
5.1443,75.232,74.873
5.2229,75.469,75.072
5.3015,75.456,75.373
5.38,75.061,75.157
5.4585,74.56,74.889
5.537,74.391,74.734
5.6156,74.629,74.581
5.6942,75.25,74.981
5.7727,75.689,75.436
5.8512,75.659,75.318
5.9298,75.257,75.034
6.0083,74.665,74.815
6.0868,74.458,74.88
6.1654,74.618,75.042
6.2439,74.921,74.97


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_317.csv <==
x,qOut,qIn
0.03927,74.761,74.563
0.11781,75.022,74.553
0.19635,75.203,74.811
0.27489,75.27,75.322
0.35343,75.197,75.248
0.43197,75.067,75.07
0.51051,74.977,75.401
0.58905,74.955,75.312
0.66759,75.008,74.916
0.74613,75.027,74.986
0.82467,75.006,74.753
0.90321,74.984,74.195
0.98175,75.006,74.768
1.0603,75.046,75.641
1.1388,75.003,75.525
1.2174,74.886,75.039
1.2959,74.722,74.501
1.3744,74.714,74.697
1.453,74.887,75.496
1.5315,75.143,75.793
1.6101,75.365,75.321
1.6886,75.415,74.482
1.7671,75.295,74.026
1.8457,75.071,74.86
1.9242,74.815,75.584
2.0028,74.649,75.167
2.0813,74.642,74.824
2.1599,74.776,74.523
2.2384,75.014,74.697
2.3169,75.181,75.319
2.3955,75.199,75.386
2.474,75.119,74.821
2.5526,75.017,74.889
2.6311,75.064,75.241
2.7096,75.167,74.71
2.7882,75.198,74.368
2.8667,75.031,75.625
2.9452,74.79,76.452
3.0238,74.713,75.666
3.1023,74.818,74.273
3.1809,75.067,73.961
3.2594,75.123,74.701
3.3379,74.989,75.511
3.4165,74.828,75.652
3.495,74.818,74.903
3.5736,75.002,74.573
3.6521,75.127,74.722
3.7307,75.094,74.943
3.8092,74.846,74.812
3.8877,74.716,74.894
3.9663,74.868,75.484
4.0448,75.193,75.843
4.1234,75.538,75.029
4.2019,75.52,74.28
4.2804,75.17,74.414
4.359,74.747,74.795
4.4375,74.539,74.605
4.516,74.762,74.955
4.5946,75.114,75.987
4.6731,75.329,75.999
4.7517,75.173,74.714
4.8302,74.812,74.574
4.9087,74.606,75.087
4.9873,74.674,74.913
5.0658,75.054,74.164
5.1443,75.389,74.449
5.2229,75.461,75.432
5.3015,75.263,75.775
5.38,74.835,75.058
5.4585,74.502,74.759
5.537,74.447,74.941
5.6156,74.654,75.143
5.6942,75.055,75.032
5.7727,75.421,75.093
5.8512,75.588,75.136
5.9298,75.505,74.732
6.0083,75.147,74.769
6.0868,74.741,75.357
6.1654,74.517,75.367
6.2439,74.525,74.898


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_318.csv <==
x,qOut,qIn
0.03927,75.077,75.403
0.11781,75.268,75.591
0.19635,75.251,75.085
0.27489,75.071,74.672
0.35343,74.817,74.449
0.43197,74.756,74.786
0.51051,74.864,75.453
0.58905,75.031,75.332
0.66759,75.131,74.648
0.74613,75.163,74.724
0.82467,75.183,74.796
0.90321,75.177,74.587
0.98175,75.105,74.918
1.0603,74.932,75.75
1.1388,74.82,75.937
1.2174,74.847,75.362
1.2959,75.056,74.956
1.3744,75.182,74.798
1.453,75.101,74.499
1.5315,74.916,74.464
1.6101,74.772,74.816
1.6886,74.878,74.904
1.7671,75.038,74.79
1.8457,75.085,74.743
1.9242,74.877,75.684
2.0028,74.633,76.161
2.0813,74.614,75.254
2.1599,74.838,74.509
2.2384,75.262,74.653
2.3169,75.576,74.727
2.3955,75.617,74.812
2.474,75.392,75.212
2.5526,74.948,75.933
2.6311,74.596,75.41
2.7096,74.478,74.246
2.7882,74.552,74.118
2.8667,74.734,74.777
2.9452,74.889,75.079
3.0238,75.063,75.404
3.1023,75.253,75.753
3.1809,75.45,75.267
3.2594,75.449,74.297
3.3379,75.193,74.233
3.4165,74.845,74.935
3.495,74.6,75.141
3.5736,74.749,74.979
3.6521,75.103,75.131
3.7307,75.39,75.29
3.8092,75.345,75.321
3.8877,74.945,75.113
3.9663,74.571,74.619
4.0448,74.466,74.547
4.1234,74.798,75.323
4.2019,75.256,75.367
4.2804,75.496,74.794
4.359,75.42,74.82
4.4375,74.989,75.32
4.516,74.607,75.113
4.5946,74.529,74.656
4.6731,74.722,74.633
4.7517,75.085,75.695
4.8302,75.304,75.659
4.9087,75.324,74.208
4.9873,75.203,73.799
5.0658,75.015,75.215
5.1443,74.891,75.915
5.2229,74.862,75.676
5.3015,74.913,74.814
5.38,75.016,73.995
5.4585,75.091,74.696
5.537,75.096,75.797
5.6156,75.048,75.374
5.6942,74.974,74.336
5.7727,74.974,74.755
5.8512,75.019,75.431
5.9298,75.042,75.673
6.0083,74.966,75.372
6.0868,74.814,74.84
6.1654,74.747,74.406
6.2439,74.827,74.525


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_319.csv <==
x,qOut,qIn
0.03927,74.789,75.11
0.11781,74.779,74.931
0.19635,74.891,75.219
0.27489,74.98,75.081
0.35343,74.912,74.56
0.43197,74.808,74.837
0.51051,74.868,75.356
0.58905,75.087,75.497
0.66759,75.415,75.198
0.74613,75.5,74.549
0.82467,75.252,74.252
0.90321,74.85,74.714
0.98175,74.516,75.293
1.0603,74.582,75.441
1.1388,74.901,75.266
1.2174,75.241,75.005
1.2959,75.377,75.041
1.3744,75.224,74.97
1.453,74.973,74.783
1.5315,74.806,74.622
1.6101,74.876,74.239
1.6886,75.096,74.932
1.7671,75.23,76.284
1.8457,75.181,76.204
1.9242,74.893,74.248
2.0028,74.64,73.634
2.0813,74.621,74.612
2.1599,74.821,75.538
2.2384,75.168,75.298
2.3169,75.392,74.867
2.3955,75.385,75.006
2.474,75.182,75.433
2.5526,74.845,75.547
2.6311,74.605,75.227
2.7096,74.579,74.701
2.7882,74.753,74.475
2.8667,75.079,74.859
2.9452,75.36,75.221
3.0238,75.406,75.211
3.1023,75.199,74.908
3.1809,74.759,74.756
3.2594,74.494,74.927
3.3379,74.58,75.084
3.4165,74.904,74.957
3.495,75.29,74.709
3.5736,75.438,74.776
3.6521,75.383,74.903
3.7307,75.232,74.812
3.8092,75.095,75.399
3.8877,74.988,76.146
3.9663,74.889,75.683
4.0448,74.831,74.752
4.1234,74.852,74.346
4.2019,74.967,74.575
4.2804,75.059,74.958
4.359,75.073,74.983
4.4375,74.974,75.242
4.516,74.885,75.227
4.5946,74.841,74.53
4.6731,74.821,74.416
4.7517,74.787,75.198
4.8302,74.784,75.672
4.9087,74.923,75.622
4.9873,75.176,74.985
5.0658,75.491,74.237
5.1443,75.573,74.601
5.2229,75.334,75.387
5.3015,74.937,75.34
5.38,74.588,74.796
5.4585,74.61,74.556
5.537,74.843,74.581
5.6156,75.067,75.269
5.6942,75.069,75.448
5.7727,74.905,75.078
5.8512,74.821,75.415
5.9298,74.9,75.71
6.0083,75.17,74.215
6.0868,75.332,73.656
6.1654,75.256,75.008
6.2439,75.031,75.848


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_320.csv <==
x,qOut,qIn
0.03927,75.304,75.051
0.11781,75.137,75.511
0.19635,74.937,75.373
0.27489,74.835,74.92
0.35343,74.941,74.456
0.43197,75.186,74.415
0.51051,75.346,75.057
0.58905,75.299,75.671
0.66759,74.954,75.224
0.74613,74.598,75.033
0.82467,74.516,75.12
0.90321,74.704,74.694
0.98175,75.084,74.56
1.0603,75.272,75.081
1.1388,75.237,75.355
1.2174,75.101,75.317
1.2959,75.013,75.155
1.3744,75.036,74.864
1.453,75.016,74.497
1.5315,74.923,74.543
1.6101,74.759,74.698
1.6886,74.787,74.694
1.7671,75.016,75.344
1.8457,75.279,76.149
1.9242,75.382,75.878
2.0028,75.161,74.675
2.0813,74.848,73.845
2.1599,74.663,74.43
2.2384,74.792,75.756
2.3169,75.094,75.438
2.3955,75.3,74.442
2.474,75.294,74.486
2.5526,75.006,75.251
2.6311,74.656,74.848
2.7096,74.474,74.538
2.7882,74.538,75.245
2.8667,74.865,75.835
2.9452,75.266,75.216
3.0238,75.538,74.444
3.1023,75.566,74.292
3.1809,75.262,75.064
3.2594,74.846,75.424
3.3379,74.634,75.176
3.4165,74.688,75.08
3.495,74.995,75.158
3.5736,75.145,75.127
3.6521,75.044,75.273
3.7307,74.837,75.254
3.8092,74.703,74.375
3.8877,74.867,73.967
3.9663,75.145,74.632
4.0448,75.339,75.613
4.1234,75.265,75.707
4.2019,74.985,75.131
4.2804,74.751,74.845
4.359,74.691,74.942
4.4375,74.88,75.323
4.516,75.128,75.148
4.5946,75.304,74.577
4.6731,75.367,74.375
4.7517,75.295,74.745
4.8302,75.124,75.031
4.9087,74.888,74.997
4.9873,74.669,74.981
5.0658,74.547,75.219
5.1443,74.643,75.473
5.2229,74.913,75.368
5.3015,75.225,74.709
5.38,75.438,74.341
5.4585,75.409,75.138
5.537,75.216,75.781
5.6156,74.986,75.435
5.6942,74.848,75.354
5.7727,74.788,74.991
5.8512,74.733,73.852
5.9298,74.698,74.03
6.0083,74.713,75.705
6.0868,74.878,75.792
6.1654,75.108,74.82
6.2439,75.287,74.407


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_321.csv <==
x,qOut,qIn
0.03927,75.026,74.172
0.11781,75.057,74.316
0.19635,75.025,75.317
0.27489,75.037,75.504
0.35343,75.193,75.212
0.43197,75.408,75.393
0.51051,75.43,75.224
0.58905,75.199,74.524
0.66759,74.706,74.38
0.74613,74.4,74.923
0.82467,74.487,75.167
0.90321,74.846,75.139
0.98175,75.298,75.138
1.0603,75.462,75.544
1.1388,75.297,75.659
1.2174,74.969,74.435
1.2959,74.674,73.624
1.3744,74.713,75.043
1.453,75.001,75.983
1.5315,75.321,75.138
1.6101,75.454,74.308
1.6886,75.238,74.965
1.7671,74.863,75.571
1.8457,74.568,75.504
1.9242,74.57,75.165
2.0028,74.846,74.81
2.0813,75.178,74.381
2.1599,75.404,74.669
2.2384,75.39,75.591
2.3169,75.137,75.746
2.3955,74.815,75.289
2.474,74.597,74.77
2.5526,74.63,74.179
2.6311,74.842,74.006
2.7096,75.046,74.808
2.7882,75.162,75.727
2.8667,75.14,75.344
2.9452,75.125,74.606
3.0238,75.133,74.645
3.1023,75.114,75.257
3.1809,74.999,75.648
3.2594,74.839,75.356
3.3379,74.833,74.795
3.4165,75.001,74.331
3.495,75.318,75.098
3.5736,75.384,75.607
3.6521,75.089,74.936
3.7307,74.654,74.594
3.8092,74.358,75.106
3.8877,74.535,75.42
3.9663,74.92,75.269
4.0448,75.247,74.781
4.1234,75.278,74.554
4.2019,75.132,74.813
4.2804,75.038,75.053
4.359,75.051,74.959
4.4375,75.172,75.012
4.516,75.162,75.217
4.5946,75.02,75.348
4.6731,74.866,75.481
4.7517,74.829,74.91
4.8302,74.956,74.264
4.9087,75.106,74.414
4.9873,75.192,74.866
5.0658,75.152,75.253
5.1443,75.063,75.273
5.2229,74.963,74.794
5.3015,74.868,74.606
5.38,74.785,75.185
5.4585,74.768,75.647
5.537,74.865,75.667
5.6156,75.044,75.222
5.6942,75.251,74.88
5.7727,75.338,74.665
5.8512,75.242,74.297
5.9298,75.018,74.425
6.0083,74.738,75.089
6.0868,74.61,75.489
6.1654,74.676,75.707
6.2439,74.85,75.315


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_322.csv <==
x,qOut,qIn
0.03927,74.991,76.145
0.11781,75.235,75.117
0.19635,75.326,73.707
0.27489,75.243,73.331
0.35343,74.993,74.75
0.43197,74.83,75.925
0.51051,74.854,75.876
0.58905,74.984,75.114
0.66759,75.104,74.438
0.74613,74.999,74.834
0.82467,74.789,75.713
0.90321,74.669,75.45
0.98175,74.819,74.007
1.0603,75.246,74.001
1.1388,75.62,75.186
1.2174,75.683,75.939
1.2959,75.208,75.086
1.3744,74.494,74.47
1.453,74.124,74.719
1.5315,74.252,74.996
1.6101,74.892,74.833
1.6886,75.442,75.248
1.7671,75.643,75.901
1.8457,75.516,75.369
1.9242,75.143,74.47
2.0028,74.866,74.994
2.0813,74.755,75.487
2.1599,74.758,75.073
2.2384,74.795,74.614
2.3169,74.859,74.843
2.3955,74.982,74.85
2.474,75.096,74.686
2.5526,75.114,74.765
2.6311,74.952,75.166
2.7096,74.807,75.531
2.7882,74.815,75.219
2.8667,75.075,74.616
2.9452,75.35,74.941
3.0238,75.424,75.165
3.1023,75.305,74.896
3.1809,75.05,75.273
3.2594,74.932,75.544
3.3379,74.929,75.012
3.4165,74.94,74.78
3.495,74.858,74.735
3.5736,74.732,74.5
3.6521,74.716,74.807
3.7307,74.831,75.405
3.8092,75.058,75.062
3.8877,75.203,74.769
3.9663,75.194,75.206
4.0448,75.077,75.209
4.1234,74.918,74.58
4.2019,74.882,74.674
4.2804,74.982,75.325
4.359,75.139,75.439
4.4375,75.258,74.752
4.516,75.201,74.844
4.5946,75.003,75.291
4.6731,74.788,75.294
4.7517,74.681,75.12
4.8302,74.773,74.855
4.9087,74.962,74.474
4.9873,75.137,74.733
5.0658,75.188,74.908
5.1443,75.101,74.843
5.2229,74.97,75.349
5.3015,74.877,75.713
5.38,74.889,75.181
5.4585,74.97,74.476
5.537,75.049,74.411
5.6156,75.101,75.182
5.6942,75.108,75.477
5.7727,75.117,74.91
5.8512,75.113,74.688
5.9298,75.062,74.723
6.0083,74.933,74.814
6.0868,74.765,74.965
6.1654,74.688,75.284
6.2439,74.755,75.906


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_323.csv <==
x,qOut,qIn
0.03927,75.174,75.577
0.11781,75.127,74.815
0.19635,74.896,74.485
0.27489,74.655,74.82
0.35343,74.589,75.309
0.43197,74.884,75.156
0.51051,75.299,74.815
0.58905,75.557,75.088
0.66759,75.391,75.112
0.74613,74.858,74.704
0.82467,74.423,75.032
0.90321,74.334,75.453
0.98175,74.734,74.927
1.0603,75.218,74.312
1.1388,75.502,74.38
1.2174,75.523,75.105
1.2959,75.266,75.649
1.3744,74.971,75.337
1.453,74.814,74.858
1.5315,74.826,74.752
1.6101,74.995,74.989
1.6886,75.12,74.997
1.7671,75.138,74.977
1.8457,75.09,74.878
1.9242,75.032,74.227
2.0028,75.029,74.501
2.0813,75,75.982
2.1599,74.916,76.776
2.2384,74.76,75.007
2.3169,74.703,73.815
2.3955,74.822,74.323
2.474,75.042,74.832
2.5526,75.261,75.075
2.6311,75.291,75.215
2.7096,75.161,74.89
2.7882,74.971,74.767
2.8667,74.823,75.066
2.9452,74.746,75.135
3.0238,74.718,75.061
3.1023,74.771,75.37
3.1809,74.936,75.686
3.2594,75.256,75.124
3.3379,75.515,74.543
3.4165,75.532,74.811
3.495,75.144,74.813
3.5736,74.628,74.378
3.6521,74.412,74.782
3.7307,74.549,75.341
3.8092,74.986,75.192
3.8877,75.206,74.871
3.9663,75.141,74.855
4.0448,74.964,75.227
4.1234,74.878,75.197
4.2019,75.056,74.712
4.2804,75.306,74.747
4.359,75.453,75.178
4.4375,75.347,75.316
4.516,75.056,75.103
4.5946,74.777,74.887
4.6731,74.623,74.814
4.7517,74.672,75.305
4.8302,74.822,75.417
4.9087,74.977,74.648
4.9873,75.088,74.04
5.0658,75.119,75.355
5.1443,75.093,76.195
5.2229,75.041,75.273
5.3015,74.993,74.215
5.38,74.97,74.004
5.4585,74.976,74.721
5.537,75.007,75.651
5.6156,75.055,75.759
5.6942,75.106,75.372
5.7727,75.127,75.043
5.8512,75.09,74.497
5.9298,75.007,74.278
6.0083,74.892,74.591
6.0868,74.839,74.886
6.1654,74.901,75.304
6.2439,75.033,75.771


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_324.csv <==
x,qOut,qIn
0.03927,75.59,75.082
0.11781,75.323,75.261
0.19635,74.944,75.152
0.27489,74.681,74.932
0.35343,74.726,74.759
0.43197,74.922,74.618
0.51051,75.064,74.711
0.58905,75.114,75.268
0.66759,75.072,75.928
0.74613,75.078,75.357
0.82467,75.1,74.315
0.90321,75.09,74.341
0.98175,75,74.815
1.0603,74.899,74.974
1.1388,74.884,75.48
1.2174,74.952,75.435
1.2959,75.077,74.805
1.3744,75.104,75.04
1.453,74.999,75.245
1.5315,74.843,74.744
1.6101,74.732,74.632
1.6886,74.833,75.188
1.7671,75.073,75.279
1.8457,75.29,74.985
1.9242,75.316,74.521
2.0028,75.058,74.745
2.0813,74.751,75.397
2.1599,74.604,75.441
2.2384,74.781,74.583
2.3169,75.111,74.425
2.3955,75.331,75.466
2.474,75.354,76.203
2.5526,75.136,74.972
2.6311,74.915,73.83
2.7096,74.823,73.932
2.7882,74.852,74.856
2.8667,74.958,75.894
2.9452,75.007,76.051
3.0238,74.998,75.523
3.1023,74.964,74.726
3.1809,74.937,74.434
3.2594,74.93,74.771
3.3379,74.955,74.85
3.4165,75.02,74.689
3.495,75.13,75.083
3.5736,75.236,75.115
3.6521,75.203,74.614
3.7307,75.004,74.972
3.8092,74.641,76.073
3.8877,74.425,75.699
3.9663,74.565,74.778
4.0448,74.979,74.745
4.1234,75.532,75.161
4.2019,75.765,74.768
4.2804,75.532,74.384
4.359,75.03,74.64
4.4375,74.53,75.332
4.516,74.484,75.34
4.5946,74.708,74.973
4.6731,74.959,74.931
4.7517,75.008,74.432
4.8302,74.977,73.935
4.9087,75.061,74.787
4.9873,75.248,76.131
5.0658,75.483,75.985
5.1443,75.486,74.873
5.2229,75.238,74.503
5.3015,74.89,74.79
5.38,74.616,75.227
5.4585,74.614,75.028
5.537,74.804,74.541
5.6156,75.043,74.829
5.6942,75.191,75.433
5.7727,75.11,75.174
5.8512,74.855,74.852
5.9298,74.593,74.958
6.0083,74.502,75.295
6.0868,74.739,75.095
6.1654,75.145,74.707
6.2439,75.5,74.678


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_325.csv <==
x,qOut,qIn
0.03927,74.65,75.333
0.11781,74.832,75.448
0.19635,75.132,74.801
0.27489,75.386,74.915
0.35343,75.447,75.97
0.43197,75.286,76.102
0.51051,75.049,75.088
0.58905,74.867,74.051
0.66759,74.849,73.862
0.74613,74.914,74.289
0.82467,74.933,75.226
0.90321,74.882,76.053
0.98175,74.763,75.605
1.0603,74.711,74.842
1.1388,74.745,74.65
1.2174,74.84,74.783
1.2959,74.954,74.966
1.3744,75.107,75.086
1.453,75.321,75.141
1.5315,75.508,74.817
1.6101,75.565,74.404
1.6886,75.239,75.204
1.7671,74.694,75.876
1.8457,74.261,75.079
1.9242,74.264,74.244
2.0028,74.739,75.097
2.0813,75.298,75.817
2.1599,75.655,75.189
2.2384,75.574,74.028
2.3169,75.177,74.26
2.3955,74.818,75.357
2.474,74.672,76.188
2.5526,74.845,75.565
2.6311,75.013,74.566
2.7096,75.04,74.239
2.7882,74.981,74.63
2.8667,74.924,74.998
2.9452,75.002,75.246
3.0238,75.117,75.42
3.1023,75.182,75.085
3.1809,75.123,75.024
3.2594,74.979,75.042
3.3379,74.829,74.525
3.4165,74.746,74.552
3.495,74.782,75.599
3.5736,74.981,75.578
3.6521,75.234,74.708
3.7307,75.386,74.303
3.8092,75.277,74.946
3.8877,74.909,75.375
3.9663,74.62,75.225
4.0448,74.594,74.88
4.1234,74.947,74.893
4.2019,75.303,75.199
4.2804,75.379,75.117
4.359,75.194,74.76
4.4375,74.836,74.936
4.516,74.711,75.059
4.5946,74.833,74.776
4.6731,75.045,74.843
4.7517,75.166,75.396
4.8302,75.081,75.479
4.9087,74.927,75.09
4.9873,74.828,74.606
5.0658,74.881,74.644
5.1443,75.022,74.86
5.2229,75.129,74.868
5.3015,75.154,75.241
5.38,75.069,75.717
5.4585,74.97,75.386
5.537,74.906,74.964
5.6156,74.88,74.708
5.6942,74.879,74.824
5.7727,74.909,75.199
5.8512,75.005,75.145
5.9298,75.132,74.575
6.0083,75.243,74.809
6.0868,75.177,75.194
6.1654,74.957,74.591
6.2439,74.73,74.302


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_326.csv <==
x,qOut,qIn
0.03927,75.023,75.053
0.11781,74.94,74.38
0.19635,74.984,74.328
0.27489,75.064,74.767
0.35343,75.073,75.044
0.43197,74.94,75.618
0.51051,74.776,76.013
0.58905,74.684,75.439
0.66759,74.743,74.39
0.74613,74.919,74.435
0.82467,75.126,74.965
0.90321,75.294,75.074
0.98175,75.364,74.715
1.0603,75.304,74.759
1.1388,75.116,75.261
1.2174,74.863,75.33
1.2959,74.615,74.617
1.3744,74.517,74.593
1.453,74.638,75.105
1.5315,74.928,75.406
1.6101,75.317,75.113
1.6886,75.575,74.723
1.7671,75.536,74.921
1.8457,75.243,75.891
1.9242,74.788,75.88
2.0028,74.57,74.252
2.0813,74.651,73.532
2.1599,74.882,74.712
2.2384,75.082,76.226
2.3169,75.092,75.872
2.3955,75.004,74.807
2.474,74.912,74.322
2.5526,74.895,74.502
2.6311,74.922,74.579
2.7096,74.97,74.831
2.7882,75.045,75.288
2.8667,75.157,75.108
2.9452,75.287,74.899
3.0238,75.31,75.398
3.1023,75.181,75.57
3.1809,74.875,74.788
3.2594,74.647,74.619
3.3379,74.7,75.077
3.4165,74.976,75.165
3.495,75.366,74.74
3.5736,75.435,74.679
3.6521,75.121,74.806
3.7307,74.673,74.782
3.8092,74.387,74.798
3.8877,74.567,75.527
3.9663,74.953,76.091
4.0448,75.294,75.258
4.1234,75.368,73.959
4.2019,75.263,74.314
4.2804,75.141,75.263
4.359,75.058,75.629
4.4375,75.037,75.445
4.516,74.985,75.176
4.5946,74.901,74.64
4.6731,74.811,74.395
4.7517,74.737,74.921
4.8302,74.715,75.223
4.9087,74.805,75.202
4.9873,74.997,75.253
5.0658,75.267,74.826
5.1443,75.395,74.683
5.2229,75.251,75.31
5.3015,74.949,75.31
5.38,74.645,74.699
5.4585,74.702,75.019
5.537,75.015,75.234
5.6156,75.329,74.742
5.6942,75.384,74.358
5.7727,75.091,74.752
5.8512,74.765,75.337
5.9298,74.626,75.364
6.0083,74.837,75.25
6.0868,75.13,75.273
6.1654,75.263,75.017
6.2439,75.217,75.143


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_327.csv <==
x,qOut,qIn
0.03927,75.369,73.824
0.11781,75.53,74.26
0.19635,75.48,75.56
0.27489,75.263,76.042
0.35343,74.942,75.361
0.43197,74.704,74.882
0.51051,74.644,74.855
0.58905,74.746,75.017
0.66759,74.956,74.667
0.74613,75.149,74.387
0.82467,75.262,74.956
0.90321,75.261,75.801
0.98175,75.123,75.371
1.0603,74.87,74.551
1.1388,74.629,74.523
1.2174,74.517,75.004
1.2959,74.627,75.184
1.3744,74.931,75.18
1.453,75.273,75.076
1.5315,75.502,74.506
1.6101,75.48,74.739
1.6886,75.173,75.469
1.7671,74.811,75.367
1.8457,74.599,74.916
1.9242,74.703,75.255
2.0028,74.984,75.449
2.0813,75.203,74.841
2.1599,75.263,74.382
2.2384,75.106,74.582
2.3169,74.925,75.182
2.3955,74.855,75.683
2.474,74.897,75.333
2.5526,75.015,74.786
2.6311,75.033,74.634
2.7096,74.952,74.465
2.7882,74.869,75.051
2.8667,74.885,75.646
2.9452,75.066,74.868
3.0238,75.259,74.292
3.1023,75.334,74.969
3.1809,75.176,75.742
3.2594,74.896,75.414
3.3379,74.722,74.972
3.4165,74.735,74.641
3.495,74.967,74.713
3.5736,75.185,75.252
3.6521,75.235,75.504
3.7307,75.122,75.055
3.8092,74.881,73.959
3.8877,74.75,73.838
3.9663,74.789,75.099
4.0448,74.925,76.225
4.1234,75.058,75.887
4.2019,75.08,75.187
4.2804,75.069,74.707
4.359,75.08,74.398
4.4375,75.152,74.447
4.516,75.18,74.988
4.5946,75.13,75.471
4.6731,75.045,75.176
4.7517,74.985,74.552
4.8302,74.938,74.669
4.9087,74.802,74.867
4.9873,74.627,74.876
5.0658,74.49,75.149
5.1443,74.684,75.537
5.2229,75.135,75.658
5.3015,75.574,75.456
5.38,75.719,74.815
5.4585,75.338,74.638
5.537,74.797,74.866
5.6156,74.458,74.893
5.6942,74.628,74.579
5.7727,75.011,74.751
5.8512,75.194,75.515
5.9298,75.108,75.751
6.0083,74.766,74.593
6.0868,74.607,74.575
6.1654,74.734,75.451
6.2439,75.037,75.134


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_328.csv <==
x,qOut,qIn
0.03927,75.144,74.974
0.11781,75.265,75.276
0.19635,75.239,75.365
0.27489,75.099,75.309
0.35343,74.913,75.172
0.43197,74.929,74.836
0.51051,75.068,74.686
0.58905,75.155,74.884
0.66759,75.005,74.772
0.74613,74.682,74.79
0.82467,74.511,75.355
0.90321,74.596,75.479
0.98175,74.965,74.7
1.0603,75.234,74.465
1.1388,75.271,74.804
1.2174,75.168,75.092
1.2959,75.054,75.52
1.3744,75.128,75.432
1.453,75.252,74.732
1.5315,75.285,74.388
1.6101,75.102,75.114
1.6886,74.84,75.255
1.7671,74.716,74.52
1.8457,74.772,74.229
1.9242,74.997,75.324
2.0028,75.147,76.226
2.0813,75.131,75.962
2.1599,74.997,74.802
2.2384,74.817,74.071
2.3169,74.783,74.651
2.3955,74.905,74.934
2.474,75.091,74.354
2.5526,75.233,75.1
2.6311,75.184,76.468
2.7096,74.985,76.081
2.7882,74.755,74.618
2.8667,74.619,74.135
2.9452,74.66,74.612
3.0238,74.85,75.035
3.1023,75.122,75.278
3.1809,75.411,75.209
3.2594,75.549,74.967
3.3379,75.371,74.59
3.4165,74.954,74.663
3.495,74.428,75.524
3.5736,74.292,75.541
3.6521,74.599,75.036
3.7307,75.121,74.881
3.8092,75.595,74.644
3.8877,75.674,74.575
3.9663,75.371,75.011
4.0448,74.918,75.188
4.1234,74.576,74.87
4.2019,74.63,75.018
4.2804,74.895,75.404
4.359,75.143,75.326
4.4375,75.158,75.036
4.516,74.992,74.916
4.5946,74.889,74.638
4.6731,74.933,74.619
4.7517,75.163,75.183
4.8302,75.284,75.31
4.9087,75.173,74.819
4.9873,74.929,74.383
5.0658,74.691,74.985
5.1443,74.699,75.801
5.2229,74.872,75.658
5.3015,75.08,74.974
5.38,75.2,74.613
5.4585,75.223,74.582
5.537,75.179,74.993
5.6156,75.089,75.786
5.6942,74.966,75.472
5.7727,74.857,74.399
5.8512,74.819,74.015
5.9298,74.843,74.467
6.0083,74.901,75.215
6.0868,74.917,75.325
6.1654,74.934,75.123
6.2439,74.997,74.911


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_329.csv <==
x,qOut,qIn
0.03927,75.182,74.181
0.11781,75.275,74.055
0.19635,75.19,74.953
0.27489,75.044,75.596
0.35343,74.951,75.236
0.43197,74.914,75.003
0.51051,74.858,75.069
0.58905,74.795,75.194
0.66759,74.75,75.503
0.74613,74.875,75.615
0.82467,75.137,75.176
0.90321,75.39,74.541
0.98175,75.483,74.055
1.0603,75.252,74.318
1.1388,74.863,75.145
1.2174,74.54,75.584
1.2959,74.494,74.774
1.3744,74.707,74.53
1.453,74.977,75.259
1.5315,75.187,75.433
1.6101,75.246,75.014
1.6886,75.241,74.693
1.7671,75.258,74.549
1.8457,75.294,75.274
1.9242,75.329,75.711
2.0028,75.177,74.957
2.0813,74.86,74.469
2.1599,74.549,74.67
2.2384,74.436,75.163
2.3169,74.645,75.549
2.3955,74.961,75.425
2.474,75.204,74.797
2.5526,75.216,74.363
2.6311,75.081,74.568
2.7096,74.951,75.222
2.7882,74.893,75.644
2.8667,74.939,75.429
2.9452,75.01,74.879
3.0238,75.07,74.408
3.1023,75.098,74.61
3.1809,75.072,74.92
3.2594,74.99,74.973
3.3379,74.938,75.316
3.4165,74.964,75.449
3.495,75.1,75.181
3.5736,75.177,75.011
3.6521,75.079,74.962
3.7307,74.887,74.961
3.8092,74.715,74.707
3.8877,74.835,74.381
3.9663,75.115,74.672
4.0448,75.332,75.682
4.1234,75.261,76.012
4.2019,74.921,74.849
4.2804,74.642,73.967
4.359,74.595,74.298
4.4375,74.876,75.141
4.516,75.199,75.352
4.5946,75.379,75.401
4.6731,75.384,75.668
4.7517,75.216,75.082
4.8302,74.986,74.223
4.9087,74.774,74.542
4.9873,74.659,75.036
5.0658,74.701,74.857
5.1443,74.925,75.247
5.2229,75.187,75.688
5.3015,75.326,74.901
5.38,75.189,74.294
5.4585,74.821,75.326
5.537,74.554,75.772
5.6156,74.567,74.773
5.6942,74.966,73.966
5.7727,75.415,74.706
5.8512,75.581,75.608
5.9298,75.41,75.621
6.0083,74.914,75.045
6.0868,74.579,75.085
6.1654,74.599,75.333
6.2439,74.86,75.127


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_330.csv <==
x,qOut,qIn
0.03927,74.718,75.002
0.11781,75.008,75.504
0.19635,75.243,75.47
0.27489,75.323,75.062
0.35343,75.189,74.655
0.43197,74.963,74.827
0.51051,74.786,75.44
0.58905,74.738,75.311
0.66759,74.869,74.978
0.74613,75.077,75.303
0.82467,75.189,75.021
0.90321,75.139,74.352
0.98175,74.891,74.477
1.0603,74.695,74.541
1.1388,74.724,74.511
1.2174,74.938,75.606
1.2959,75.247,76.543
1.3744,75.364,75.251
1.453,75.263,73.898
1.5315,75.067,74.353
1.6101,74.913,75.779
1.6886,74.967,75.547
1.7671,75.135,74.512
1.8457,75.267,74.083
1.9242,75.217,74.629
2.0028,74.919,75.177
2.0813,74.567,75.511
2.1599,74.36,75.57
2.2384,74.463,75.484
2.3169,74.829,75.047
2.3955,75.238,74.381
2.474,75.517,74.129
2.5526,75.513,75.125
2.6311,75.257,75.768
2.7096,74.979,75.182
2.7882,74.816,74.649
2.8667,74.865,75.135
2.9452,74.885,75.255
3.0238,74.793,74.83
3.1023,74.701,74.657
3.1809,74.75,75.043
3.2594,75.085,74.868
3.3379,75.435,74.45
3.4165,75.567,74.759
3.495,75.271,75.659
3.5736,74.786,75.806
3.6521,74.532,75.09
3.7307,74.606,74.234
3.8092,75.004,74.9
3.8877,75.283,75.64
3.9663,75.317,75.349
4.0448,75.18,74.988
4.1234,74.98,74.89
4.2019,74.884,74.813
4.2804,74.84,74.922
4.359,74.81,75.017
4.4375,74.757,74.491
4.516,74.78,74.309
4.5946,74.928,75.116
4.6731,75.133,75.977
4.7517,75.306,75.634
4.8302,75.274,74.865
4.9087,75.1,74.538
4.9873,74.931,74.595
5.0658,74.914,75.011
5.1443,75.076,75.007
5.2229,75.225,74.826
5.3015,75.245,75.076
5.38,75.048,75.482
5.4585,74.791,75.365
5.537,74.636,74.847
5.6156,74.633,74.502
5.6942,74.791,74.518
5.7727,75.022,74.966
5.8512,75.255,75.548
5.9298,75.397,75.485
6.0083,75.356,74.643
6.0868,75.078,74.47
6.1654,74.761,74.905
6.2439,74.591,74.939


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_331.csv <==
x,qOut,qIn
0.03927,75.316,75.053
0.11781,75.401,74.835
0.19635,75.13,75.037
0.27489,74.749,75.296
0.35343,74.55,75.181
0.43197,74.833,75.363
0.51051,75.273,75.478
0.58905,75.548,74.73
0.66759,75.367,74.052
0.74613,74.906,74.595
0.82467,74.6,75.048
0.90321,74.587,74.92
0.98175,74.908,75.215
1.0603,75.132,75.792
1.1388,75.146,75.646
1.2174,75.04,74.923
1.2959,74.934,74.333
1.3744,74.986,74.444
1.453,75.137,74.745
1.5315,75.287,75.177
1.6101,75.346,75.319
1.6886,75.208,75.132
1.7671,74.905,75.183
1.8457,74.59,75.211
1.9242,74.421,74.87
2.0028,74.559,74.81
2.0813,74.902,75.203
2.1599,75.277,75.259
2.2384,75.521,75.055
2.3169,75.477,75.182
2.3955,75.177,74.945
2.474,74.796,74.411
2.5526,74.524,74.351
2.6311,74.574,74.781
2.7096,74.844,75.179
2.7882,75.161,75.329
2.8667,75.353,75.049
2.9452,75.322,74.887
3.0238,75.159,75.216
3.1023,74.991,75.569
3.1809,74.934,74.845
3.2594,75.02,74.177
3.3379,75.138,74.698
3.4165,75.191,75.644
3.495,75.093,75.158
3.5736,74.865,74.528
3.6521,74.646,75.146
3.7307,74.544,75.73
3.8092,74.64,74.977
3.8877,74.864,74.339
3.9663,75.09,74.495
4.0448,75.244,74.832
4.1234,75.269,75.162
4.2019,75.201,75.365
4.2804,75.085,75.419
4.359,74.96,75.432
4.4375,74.859,74.709
4.516,74.826,74.41
4.5946,74.891,75.148
4.6731,75.029,75.43
4.7517,75.199,75.077
4.8302,75.279,74.937
4.9087,75.203,74.337
4.9873,75.009,74.062
5.0658,74.757,75.457
5.1443,74.629,76.464
5.2229,74.695,75.749
5.3015,74.909,74.11
5.38,75.197,73.716
5.4585,75.368,74.927
5.537,75.341,75.904
5.6156,75.176,75.862
5.6942,74.963,74.938
5.7727,74.911,74.541
5.8512,74.951,74.832
5.9298,74.966,74.906
6.0083,74.831,74.77
6.0868,74.667,74.955
6.1654,74.705,75.024
6.2439,74.941,75.139


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_332.csv <==
x,qOut,qIn
0.03927,75.221,75.417
0.11781,75.305,74.926
0.19635,75.257,74.817
0.27489,75.186,74.715
0.35343,75.188,74.256
0.43197,75.15,74.888
0.51051,75.001,76.009
0.58905,74.811,75.753
0.66759,74.675,74.426
0.74613,74.727,74.419
0.82467,74.862,75.043
0.90321,74.996,75.127
0.98175,75.049,74.327
1.0603,75.13,74.471
1.1388,75.255,75.606
1.2174,75.333,76.207
1.2959,75.255,74.8
1.3744,74.953,73.988
1.453,74.677,74.823
1.5315,74.604,75.492
1.6101,74.86,75.239
1.6886,75.211,75.204
1.7671,75.383,75.131
1.8457,75.303,74.887
1.9242,74.947,74.776
2.0028,74.632,74.981
2.0813,74.551,75.012
2.1599,74.693,74.535
2.2384,74.994,74.489
2.3169,75.228,75.339
2.3955,75.298,75.787
2.474,75.212,75.45
2.5526,74.994,74.968
2.6311,74.835,74.932
2.7096,74.849,74.935
2.7882,75.003,74.884
2.8667,75.227,74.728
2.9452,75.296,74.74
3.0238,75.171,75.072
3.1023,74.947,75.548
3.1809,74.74,75.807
3.2594,74.68,74.843
3.3379,74.729,73.931
3.4165,74.849,74.469
3.495,75.004,75.105
3.5736,75.208,75.112
3.6521,75.373,75.423
3.7307,75.405,75.412
3.8092,75.222,74.439
3.8877,74.913,74.166
3.9663,74.7,74.897
4.0448,74.677,75.504
4.1234,74.887,75.391
4.2019,75.151,75.144
4.2804,75.311,74.818
4.359,75.295,74.578
4.4375,75.052,74.992
4.516,74.736,75.525
4.5946,74.591,75.666
4.6731,74.684,75.54
4.7517,75.029,74.822
4.8302,75.281,73.953
4.9087,75.243,73.934
4.9873,74.994,75.019
5.0658,74.669,75.678
5.1443,74.664,75.047
5.2229,74.918,74.629
5.3015,75.206,74.943
5.38,75.291,75.758
5.4585,75.088,75.667
5.537,74.88,74.881
5.6156,74.848,74.458
5.6942,75.126,74.505
5.7727,75.423,74.869
5.8512,75.424,75.247
5.9298,75.119,74.864
6.0083,74.579,74.724
6.0868,74.343,75.121
6.1654,74.509,75.222
6.2439,74.881,75.477


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_333.csv <==
x,qOut,qIn
0.03927,75.357,75.247
0.11781,75.351,74.127
0.19635,75.153,74.322
0.27489,74.874,74.63
0.35343,74.647,74.946
0.43197,74.743,75.257
0.51051,75.045,74.856
0.58905,75.306,74.481
0.66759,75.276,75.22
0.74613,74.876,75.655
0.82467,74.496,75.155
0.90321,74.416,74.788
0.98175,74.837,75.242
1.0603,75.451,75.223
1.1388,75.825,74.604
1.2174,75.778,74.587
1.2959,75.195,75.629
1.3744,74.58,75.702
1.453,74.358,74.626
1.5315,74.51,74.237
1.6101,74.908,75.372
1.6886,75.085,75.427
1.7671,75.069,74.576
1.8457,75.003,74.409
1.9242,75.034,75.385
2.0028,75.163,75.408
2.0813,75.223,74.658
2.1599,75.169,74.528
2.2384,74.983,75.097
2.3169,74.878,75.441
2.3955,74.923,75.478
2.474,75.052,74.881
2.5526,75.17,74.465
2.6311,75.135,74.725
2.7096,75.007,75.002
2.7882,74.882,75.468
2.8667,74.849,75.461
2.9452,74.908,74.775
3.0238,74.97,74.66
3.1023,74.994,75.257
3.1809,74.95,75.455
3.2594,74.916,74.635
3.3379,74.947,73.96
3.4165,75.033,74.51
3.495,75.147,75.731
3.5736,75.165,75.777
3.6521,75.057,75.181
3.7307,74.898,74.591
3.8092,74.773,74.718
3.8877,74.832,75.357
3.9663,75.022,75.515
4.0448,75.224,74.807
4.1234,75.313,74.367
4.2019,75.223,74.862
4.2804,75.031,75.272
4.359,74.831,75.425
4.4375,74.703,75.137
4.516,74.681,74.933
4.5946,74.779,75.025
4.6731,74.968,74.761
4.7517,75.207,74.407
4.8302,75.341,74.701
4.9087,75.297,75.042
4.9873,75.138,75.085
5.0658,74.954,75.015
5.1443,74.903,75.436
5.2229,74.914,75.661
5.3015,74.927,75.189
5.38,74.887,74.494
5.4585,74.925,74.321
5.537,75.076,74.731
5.6156,75.234,75.447
5.6942,75.271,75.944
5.7727,75.051,75.291
5.8512,74.752,74.11
5.9298,74.549,73.981
6.0083,74.588,74.841
6.0868,74.783,75.254
6.1654,75.014,75.787
6.2439,75.219,76.327


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_334.csv <==
x,qOut,qIn
0.03927,74.826,75.271
0.11781,75.065,76.08
0.19635,75.294,75.875
0.27489,75.39,74.904
0.35343,75.243,74.421
0.43197,74.943,74.69
0.51051,74.755,74.843
0.58905,74.784,74.682
0.66759,75.08,74.63
0.74613,75.325,75.125
0.82467,75.302,75.576
0.90321,75.05,75.326
0.98175,74.666,74.677
1.0603,74.526,74.682
1.1388,74.695,75.109
1.2174,75.046,75.291
1.2959,75.426,74.788
1.3744,75.594,74.621
1.453,75.456,75.086
1.5315,75.098,75.475
1.6101,74.644,75.362
1.6886,74.455,74.971
1.7671,74.574,74.676
1.8457,74.857,74.952
1.9242,75.129,75.327
2.0028,75.225,74.918
2.0813,75.186,74.582
2.1599,75.082,74.721
2.2384,74.978,74.573
2.3169,74.913,74.548
2.3955,74.894,75.274
2.474,74.92,76.021
2.5526,74.983,75.71
2.6311,75.059,74.885
2.7096,75.121,74.5
2.7882,75.154,74.58
2.8667,75.14,75.148
2.9452,75.092,75.312
3.0238,75.035,74.728
3.1023,74.976,74.371
3.1809,74.916,74.982
3.2594,74.802,75.664
3.3379,74.677,75.671
3.4165,74.63,74.983
3.495,74.747,74.734
3.5736,75.057,74.327
3.6521,75.382,74.057
3.7307,75.559,75.594
3.8092,75.44,76.363
3.8877,75.1,74.748
3.9663,74.8,73.968
4.0448,74.664,74.626
4.1234,74.763,75.278
4.2019,74.88,75.169
4.2804,74.96,75.185
4.359,75.036,75.329
4.4375,75.155,75.319
4.516,75.25,74.896
4.5946,75.157,74.611
4.6731,74.915,74.902
4.7517,74.606,74.953
4.8302,74.617,74.725
4.9087,74.921,74.867
4.9873,75.272,75.054
5.0658,75.402,74.546
5.1443,75.129,74.414
5.2229,74.779,75.267
5.3015,74.624,75.974
5.38,74.875,75.559
5.4585,75.262,74.748
5.537,75.457,74.36
5.6156,75.394,74.627
5.6942,75.068,75.409
5.7727,74.829,75.492
5.8512,74.781,75.036
5.9298,74.85,74.93
6.0083,74.926,75.044
6.0868,74.87,74.785
6.1654,74.768,74.502
6.2439,74.724,74.496


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_335.csv <==
x,qOut,qIn
0.03927,75.133,74.804
0.11781,74.851,75.526
0.19635,74.716,75.857
0.27489,74.758,75.324
0.35343,74.967,75.049
0.43197,75.154,74.953
0.51051,75.236,74.521
0.58905,75.223,74.532
0.66759,75.145,75.411
0.74613,75.107,75.705
0.82467,75.056,75.129
0.90321,74.936,74.587
0.98175,74.691,74.907
1.0603,74.465,75.069
1.1388,74.466,74.702
1.2174,74.712,74.721
1.2959,75.164,75.705
1.3744,75.516,75.773
1.453,75.576,74.627
1.5315,75.361,74.19
1.6101,74.938,75.371
1.6886,74.679,75.581
1.7671,74.721,74.806
1.8457,74.959,74.217
1.9242,75.251,74.673
2.0028,75.315,75.394
2.0813,75.15,75.49
2.1599,74.899,74.852
2.2384,74.719,74.127
2.3169,74.782,74.602
2.3955,74.986,75.551
2.474,75.192,75.97
2.5526,75.264,75.805
2.6311,75.177,74.89
2.7096,75.035,73.988
2.7882,74.915,74.213
2.8667,74.878,75.052
2.9452,74.879,75.444
3.0238,74.891,75.49
3.1023,74.91,75.04
3.1809,74.937,74.529
3.2594,74.934,74.905
3.3379,74.872,75.66
3.4165,74.81,75.476
3.495,74.814,74.323
3.5736,75.032,74.347
3.6521,75.329,75.107
3.7307,75.498,75.33
3.8092,75.327,74.87
3.8877,74.86,74.852
3.9663,74.523,75.122
4.0448,74.51,75.224
4.1234,74.922,74.746
4.2019,75.294,74.713
4.2804,75.383,75.358
4.359,75.247,75.869
4.4375,75.008,75.399
4.516,74.952,74.643
4.5946,74.989,74.369
4.6731,75.003,74.293
4.7517,74.886,74.755
4.8302,74.78,75.408
4.9087,74.819,75.279
4.9873,74.96,74.866
5.0658,75.12,75.551
5.1443,75.098,75.673
5.2229,74.975,74.55
5.3015,74.889,73.983
5.38,74.969,74.951
5.4585,75.202,75.662
5.537,75.382,75.417
5.6156,75.375,74.818
5.6942,75.075,74.988
5.7727,74.665,75.197
5.8512,74.438,75.074
5.9298,74.487,75.308
6.0083,74.839,74.964
6.0868,75.211,74.239
6.1654,75.41,74.37
6.2439,75.389,74.633


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_336.csv <==
x,qOut,qIn
0.03927,74.393,75.575
0.11781,74.314,75.854
0.19635,74.561,75.425
0.27489,74.959,74.244
0.35343,75.319,73.901
0.43197,75.5,75.051
0.51051,75.482,75.939
0.58905,75.307,75.727
0.66759,75.029,74.427
0.74613,74.804,74.05
0.82467,74.714,74.771
0.90321,74.746,75.285
0.98175,74.855,75.327
1.0603,74.967,75.534
1.1388,75.092,75.331
1.2174,75.204,74.696
1.2959,75.274,74.397
1.3744,75.162,74.581
1.453,74.921,74.928
1.5315,74.718,75.544
1.6101,74.727,75.91
1.6886,74.986,75.204
1.7671,75.198,74.36
1.8457,75.199,74.533
1.9242,74.872,75.325
2.0028,74.611,75.055
2.0813,74.699,74.738
2.1599,75.039,75.202
2.2384,75.458,75.374
2.3169,75.451,75.048
2.3955,75.071,74.894
2.474,74.634,74.719
2.5526,74.478,74.518
2.6311,74.773,74.708
2.7096,75.199,75.266
2.7882,75.498,75.557
2.8667,75.453,75.055
2.9452,75.146,74.602
3.0238,74.838,74.559
3.1023,74.695,74.769
3.1809,74.828,75.36
3.2594,75.071,75.478
3.3379,75.248,74.877
3.4165,75.286,74.614
3.495,75.144,75.191
3.5736,74.926,75.648
3.6521,74.752,75.485
3.7307,74.696,74.559
3.8092,74.805,74.416
3.8877,75.005,75.259
3.9663,75.15,75.388
4.0448,75.165,74.674
4.1234,74.994,74.48
4.2019,74.803,75.189
4.2804,74.756,75.315
4.359,74.858,74.788
4.4375,75.066,74.911
4.516,75.174,75.318
4.5946,75.176,75.028
4.6731,75.134,74.691
4.7517,75.121,75.207
4.8302,75.131,75.852
4.9087,75.084,75.658
4.9873,74.982,74.924
5.0658,74.846,74.277
5.1443,74.808,74.235
5.2229,74.855,74.679
5.3015,74.928,74.806
5.38,74.963,74.881
5.4585,74.966,75.559
5.537,74.974,75.69
5.6156,74.986,75.274
5.6942,74.987,75.312
5.7727,74.968,75.045
5.8512,75.016,74.272
5.9298,75.15,74.486
6.0083,75.367,75.518
6.0868,75.44,75.102
6.1654,75.224,74.393
6.2439,74.824,74.689


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_337.csv <==
x,qOut,qIn
0.03927,75.63,74.789
0.11781,75.396,75.132
0.19635,74.844,74.817
0.27489,74.366,74.574
0.35343,74.342,74.544
0.43197,74.766,74.915
0.51051,75.218,75.494
0.58905,75.464,75.462
0.66759,75.329,74.781
0.74613,75.051,74.868
0.82467,74.892,75.469
0.90321,74.918,75.391
0.98175,75.134,75.147
1.0603,75.262,75.031
1.1388,75.205,74.389
1.2174,75.02,74.129
1.2959,74.793,74.841
1.3744,74.686,75.481
1.453,74.7,75.65
1.5315,74.796,75.39
1.6101,74.927,74.739
1.6886,75.053,74.596
1.7671,75.146,74.977
1.8457,75.198,74.98
1.9242,75.204,74.685
2.0028,75.213,74.842
2.0813,75.2,75.16
2.1599,75.116,75.453
2.2384,74.908,75.414
2.3169,74.642,75.224
2.3955,74.526,74.919
2.474,74.634,74.526
2.5526,74.992,75.067
2.6311,75.34,75.525
2.7096,75.462,74.993
2.7882,75.335,74.583
2.8667,74.979,74.473
2.9452,74.707,74.618
3.0238,74.648,75.287
3.1023,74.761,75.521
3.1809,74.963,75.062
3.2594,75.124,74.793
3.3379,75.234,74.826
3.4165,75.281,75.122
3.495,75.246,74.642
3.5736,75.116,74.082
3.6521,74.982,74.838
3.7307,74.909,76.257
3.8092,74.945,75.939
3.8877,74.968,74.614
3.9663,74.899,74.397
4.0448,74.794,74.871
4.1234,74.73,75.134
4.2019,74.863,75.264
4.2804,75.091,75.043
4.359,75.262,74.372
4.4375,75.228,74.679
4.516,74.972,75.709
4.5946,74.7,75.81
4.6731,74.568,74.851
4.7517,74.694,74.36
4.8302,74.987,74.77
4.9087,75.285,74.864
4.9873,75.466,74.932
5.0658,75.422,75.654
5.1443,75.176,76.063
5.2229,74.913,75.429
5.3015,74.764,74.108
5.38,74.825,73.701
5.4585,74.933,74.69
5.537,74.989,75.564
5.6156,75.016,75.543
5.6942,75.06,74.974
5.7727,75.151,74.929
5.8512,75.124,75.144
5.9298,74.959,74.945
6.0083,74.67,74.925
6.0868,74.626,75.468
6.1654,74.917,75.458
6.2439,75.335,74.764


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_338.csv <==
x,qOut,qIn
0.03927,74.739,74.322
0.11781,74.959,74.506
0.19635,75.221,75.575
0.27489,75.36,75.919
0.35343,75.241,74.817
0.43197,74.944,74.245
0.51051,74.674,74.609
0.58905,74.564,75.247
0.66759,74.705,75.338
0.74613,74.984,74.906
0.82467,75.24,74.615
0.90321,75.364,74.862
0.98175,75.271,75.748
1.0603,75.007,75.717
1.1388,74.755,74.862
1.2174,74.651,74.486
1.2959,74.793,74.647
1.3744,75.049,74.978
1.453,75.216,75.469
1.5315,75.214,75.214
1.6101,75.001,74.197
1.6886,74.798,74.437
1.7671,74.751,75.661
1.8457,74.844,76.124
1.9242,75.016,74.69
2.0028,75.103,74.02
2.0813,75.132,74.588
2.1599,75.149,75.151
2.2384,75.193,75.259
2.3169,75.182,75.562
2.3955,75.075,75.729
2.474,74.931,75.347
2.5526,74.829,74.467
2.6311,74.854,74.049
2.7096,74.923,74.544
2.7882,74.985,75.497
2.8667,75.004,75.102
2.9452,75.068,74.216
3.0238,75.126,74.606
3.1023,75.096,75.643
3.1809,74.892,75.746
3.2594,74.66,75.091
3.3379,74.669,74.847
3.4165,74.934,75.013
3.495,75.407,74.688
3.5736,75.642,74.43
3.6521,75.462,74.873
3.7307,75.024,75.311
3.8092,74.557,75.457
3.8877,74.488,75.349
3.9663,74.682,74.801
4.0448,74.926,74.556
4.1234,75.008,75.115
4.2019,74.996,75.541
4.2804,75.057,75.537
4.359,75.192,74.721
4.4375,75.364,74.011
4.516,75.309,74.43
4.5946,75.039,74.804
4.6731,74.736,75.051
4.7517,74.603,75.841
4.8302,74.777,75.832
4.9087,75.055,74.852
4.9873,75.261,74.531
5.0658,75.243,75.03
5.1443,75.093,74.956
5.2229,75,74.868
5.3015,75.016,75.276
5.38,75.156,75.581
5.4585,75.156,75.146
5.537,74.922,74.641
5.6156,74.596,74.38
5.6942,74.356,74.813
5.7727,74.504,75.073
5.8512,74.918,74.837
5.9298,75.361,75.192
6.0083,75.598,75.547
6.0868,75.458,75.083
6.1654,75.11,74.862
6.2439,74.794,74.841


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_339.csv <==
x,qOut,qIn
0.03927,74.808,75.719
0.11781,74.59,75.464
0.19635,74.683,74.645
0.27489,74.947,74.187
0.35343,75.211,74.91
0.43197,75.262,75.668
0.51051,75.151,75.378
0.58905,74.981,74.544
0.66759,74.858,74.633
0.74613,74.815,74.821
0.82467,74.812,74.514
0.90321,74.842,74.738
0.98175,74.906,75.684
1.0603,75.054,75.845
1.1388,75.226,75.307
1.2174,75.33,74.622
1.2959,75.274,74.582
1.3744,75.049,75.104
1.453,74.846,75.337
1.5315,74.783,75.214
1.6101,74.946,74.642
1.6886,75.108,74.156
1.7671,75.064,74.514
1.8457,74.851,75.52
1.9242,74.556,75.98
2.0028,74.55,75.396
2.0813,74.834,74.832
2.1599,75.218,74.644
2.2384,75.495,74.421
2.3169,75.451,74.703
2.3955,75.209,75.232
2.474,74.957,74.846
2.5526,74.876,74.901
2.6311,74.947,75.642
2.7096,74.962,75.454
2.7882,74.876,74.943
2.8667,74.679,74.498
2.9452,74.673,74.392
3.0238,74.93,75.097
3.1023,75.29,75.988
3.1809,75.564,75.701
3.2594,75.433,74.554
3.3379,75.021,73.914
3.4165,74.607,74.688
3.495,74.477,75.788
3.5736,74.692,75.367
3.6521,74.998,74.636
3.7307,75.232,74.646
3.8092,75.273,75.23
3.8877,75.176,75.081
3.9663,75.01,74.696
4.0448,74.864,74.727
4.1234,74.821,75.425
4.2019,74.963,75.494
4.2804,75.172,74.876
4.359,75.296,74.713
4.4375,75.184,74.784
4.516,74.898,74.568
4.5946,74.724,74.647
4.6731,74.764,74.662
4.7517,75.056,75.013
4.8302,75.246,75.943
4.9087,75.189,76.188
4.9873,74.983,75.203
5.0658,74.772,74.366
5.1443,74.801,74.8
5.2229,74.977,75.037
5.3015,75.161,74.676
5.38,75.226,74.89
5.4585,75.146,75.571
5.537,74.966,75.412
5.6156,74.751,74.706
5.6942,74.565,74.833
5.7727,74.531,75.191
5.8512,74.704,74.837
5.9298,75.023,74.636
6.0083,75.405,74.966
6.0868,75.631,74.967
6.1654,75.563,74.944
6.2439,75.257,75.254


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_340.csv <==
x,qOut,qIn
0.03927,75.271,74.812
0.11781,75.137,74.39
0.19635,74.996,74.106
0.27489,74.934,74.798
0.35343,75.003,75.548
0.43197,74.996,75.309
0.51051,74.888,75.121
0.58905,74.786,74.888
0.66759,74.812,74.547
0.74613,75.022,74.991
0.82467,75.253,75.494
0.90321,75.396,75.272
0.98175,75.367,74.879
1.0603,75.213,75.091
1.1388,74.976,75.37
1.2174,74.723,75.22
1.2959,74.516,74.766
1.3744,74.502,74.621
1.453,74.704,74.661
1.5315,75.005,74.747
1.6101,75.27,75.208
1.6886,75.293,75.378
1.7671,75.123,74.988
1.8457,74.915,75.039
1.9242,74.832,75.444
2.0028,74.953,75.11
2.0813,75.136,74.724
2.1599,75.271,74.863
2.2384,75.266,74.754
2.3169,75.173,74.523
2.3955,75.045,74.873
2.474,74.912,75.219
2.5526,74.788,75.455
2.6311,74.713,75.636
2.7096,74.745,75.311
2.7882,74.879,74.496
2.8667,75.083,74.197
2.9452,75.232,74.617
3.0238,75.28,75.146
3.1023,75.238,75.755
3.1809,75.131,75.344
3.2594,74.993,74.526
3.3379,74.838,74.308
3.4165,74.715,74.417
3.495,74.673,75.096
3.5736,74.803,75.708
3.6521,75.063,75.764
3.7307,75.323,75.567
3.8092,75.447,74.861
3.8877,75.255,74.383
3.9663,74.878,74.549
4.0448,74.565,74.744
4.1234,74.551,74.901
4.2019,74.879,75.386
4.2804,75.221,75.679
4.359,75.348,74.919
4.4375,75.069,73.921
4.516,74.639,75.03
4.5946,74.462,76.438
4.6731,74.64,75.432
4.7517,75.18,73.359
4.8302,75.628,74.253
4.9087,75.697,75.889
4.9873,75.4,75.955
5.0658,74.818,74.835
5.1443,74.484,74.6
5.2229,74.552,74.897
5.3015,74.86,75.281
5.38,75.189,75.307
5.4585,75.256,74.981
5.537,75.147,74.717
5.6156,75.003,74.684
5.6942,74.962,74.764
5.7727,74.996,75.058
5.8512,74.974,75.328
5.9298,74.892,75.295
6.0083,74.773,75.181
6.0868,74.825,75.231
6.1654,75.019,75.237
6.2439,75.218,75.042


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_341.csv <==
x,qOut,qIn
0.03927,75.122,75.158
0.11781,75.213,75.251
0.19635,75.197,74.924
0.27489,75.145,74.96
0.35343,75.133,75.32
0.43197,75.137,75.106
0.51051,75.016,74.704
0.58905,74.782,74.527
0.66759,74.481,74.642
0.74613,74.424,75.159
0.82467,74.648,75.69
0.90321,75.005,75.435
0.98175,75.321,74.956
1.0603,75.394,75.111
1.1388,75.28,74.903
1.2174,75.109,74.097
1.2959,75.007,73.964
1.3744,75.044,75.192
1.453,75.12,76.287
1.5315,75.145,75.882
1.6101,75.041,74.598
1.6886,74.847,74.451
1.7671,74.708,74.79
1.8457,74.715,75.171
1.9242,74.924,75.524
2.0028,75.232,74.949
2.0813,75.435,74.271
2.1599,75.409,74.988
2.2384,75.056,76.27
2.3169,74.591,75.395
2.3955,74.349,73.985
2.474,74.434,74.044
2.5526,74.868,75.065
2.6311,75.311,75.341
2.7096,75.526,75.098
2.7882,75.463,74.798
2.8667,75.116,75.389
2.9452,74.808,75.289
3.0238,74.729,74.577
3.1023,74.846,75.078
3.1809,75.07,75.764
3.2594,75.185,74.761
3.3379,75.202,73.884
3.4165,75.154,74.246
3.495,75.074,75.315
3.5736,74.913,75.654
3.6521,74.737,75.547
3.7307,74.656,75.19
3.8092,74.771,74.649
3.8877,75.02,74.52
3.9663,75.199,74.823
4.0448,75.246,75.017
4.1234,75.133,75.334
4.2019,75.08,75.597
4.2804,75.087,75.116
4.359,75.059,74.688
4.4375,74.881,74.825
4.516,74.615,74.847
4.5946,74.538,74.922
4.6731,74.719,75.295
4.7517,75.161,75.239
4.8302,75.482,74.66
4.9087,75.461,74.472
4.9873,75.166,74.753
5.0658,74.727,75.394
5.1443,74.598,75.528
5.2229,74.8,75.119
5.3015,75.134,74.686
5.38,75.378,74.893
5.4585,75.314,75.559
5.537,75.073,75.585
5.6156,74.842,74.831
5.6942,74.794,74.355
5.7727,74.93,74.44
5.8512,75.063,74.567
5.9298,75.095,74.718
6.0083,74.955,75.26
6.0868,74.813,75.617
6.1654,74.805,75.262
6.2439,74.923,74.867


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_342.csv <==
x,qOut,qIn
0.03927,74.895,74.587
0.11781,74.792,74.624
0.19635,74.845,74.724
0.27489,74.947,74.89
0.35343,74.978,75.031
0.43197,74.889,75.396
0.51051,74.793,75.851
0.58905,74.772,75.599
0.66759,74.886,74.672
0.74613,75.095,74.301
0.82467,75.307,74.421
0.90321,75.432,74.881
0.98175,75.387,75.594
1.0603,75.147,75.514
1.1388,74.844,74.955
1.2174,74.608,75
1.2959,74.55,75.04
1.3744,74.641,74.422
1.453,74.826,74.216
1.5315,75.066,74.74
1.6101,75.328,75.783
1.6886,75.506,76.047
1.7671,75.441,75.298
1.8457,75.152,74.326
1.9242,74.7,74.511
2.0028,74.487,74.879
2.0813,74.636,74.912
2.1599,75.002,75.493
2.2384,75.397,75.673
2.3169,75.484,74.455
2.3955,75.234,73.727
2.474,74.829,74.598
2.5526,74.479,76.372
2.6311,74.493,76.071
2.7096,74.803,74.488
2.7882,75.206,73.965
2.8667,75.497,75.074
2.9452,75.443,75.329
3.0238,75.119,74.906
3.1023,74.763,74.706
3.1809,74.628,75.092
3.2594,74.849,75.371
3.3379,75.12,75.142
3.4165,75.225,75.232
3.495,74.981,75.352
3.5736,74.698,74.756
3.6521,74.695,74.716
3.7307,74.947,75.086
3.8092,75.35,74.701
3.8877,75.429,74.533
3.9663,75.172,75.155
4.0448,74.816,75.44
4.1234,74.631,74.733
4.2019,74.781,74.515
4.2804,75.019,75.011
4.359,75.191,75.246
4.4375,75.18,75.212
4.516,75.161,75.023
4.5946,75.193,74.495
4.6731,75.217,74.406
4.7517,75.154,75.526
4.8302,74.961,76.051
4.9087,74.799,75.235
4.9873,74.75,74.493
5.0658,74.866,75.091
5.1443,74.982,75.339
5.2229,75.011,74.806
5.3015,74.977,74.539
5.38,74.923,74.941
5.4585,74.94,75.128
5.537,74.98,75.027
5.6156,74.992,74.758
5.6942,74.929,74.419
5.7727,74.843,74.876
5.8512,74.849,75.665
5.9298,74.974,75.612
6.0083,75.213,75.151
6.0868,75.378,75.215
6.1654,75.347,75.062
6.2439,75.161,74.736


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_343.csv <==
x,qOut,qIn
0.03927,74.994,75.9
0.11781,75.063,75.104
0.19635,75.185,74.35
0.27489,75.307,74.463
0.35343,75.366,75.075
0.43197,75.22,74.909
0.51051,74.939,74.433
0.58905,74.672,74.6
0.66759,74.575,75.541
0.74613,74.697,75.733
0.82467,74.885,75.283
0.90321,75.039,74.631
0.98175,75.075,74.176
1.0603,75.104,74.703
1.1388,75.196,75.495
1.2174,75.3,75.759
1.2959,75.343,75.447
1.3744,75.147,74.892
1.453,74.82,74.484
1.5315,74.551,74.707
1.6101,74.519,75.744
1.6886,74.728,75.859
1.7671,75.005,74.681
1.8457,75.229,73.759
1.9242,75.302,74.598
2.0028,75.194,75.463
2.0813,74.965,75.363
2.1599,74.756,74.944
2.2384,74.709,75.158
2.3169,74.929,75.13
2.3955,75.229,74.612
2.474,75.42,74.488
2.5526,75.328,74.991
2.6311,75.077,75.53
2.7096,74.938,75.547
2.7882,74.957,74.933
2.8667,75.118,74.868
2.9452,75.057,75.154
3.0238,74.812,74.831
3.1023,74.601,74.571
3.1809,74.653,74.967
3.2594,74.99,74.952
3.3379,75.278,75.085
3.4165,75.34,75.937
3.495,75.055,75.367
3.5736,74.744,74.084
3.6521,74.669,74.139
3.7307,74.825,74.833
3.8092,75.144,75.205
3.8877,75.331,75.3
3.9663,75.318,75.391
4.0448,75.156,75.46
4.1234,74.916,74.923
4.2019,74.746,74.305
4.2804,74.711,74.492
4.359,74.811,75.108
4.4375,75.025,75.637
4.516,75.257,75.507
4.5946,75.356,74.911
4.6731,75.256,74.647
4.7517,74.912,74.977
4.8302,74.574,74.92
4.9087,74.51,74.643
4.9873,74.734,74.62
5.0658,75.191,75.231
5.1443,75.492,75.278
5.2229,75.448,74.782
5.3015,75.145,75.032
5.38,74.721,75.664
5.4585,74.598,75.369
5.537,74.795,74.988
5.6156,75.126,74.932
5.6942,75.38,74.406
5.7727,75.348,74.114
5.8512,75.112,74.909
5.9298,74.836,75.674
6.0083,74.682,74.972
6.0868,74.718,74.334
6.1654,74.83,74.907
6.2439,74.943,75.804


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_344.csv <==
x,qOut,qIn
0.03927,74.77,75.286
0.11781,74.932,75.056
0.19635,74.984,74.517
0.27489,74.945,74.263
0.35343,74.857,74.684
0.43197,74.888,75.312
0.51051,75.034,75.674
0.58905,75.202,75.416
0.66759,75.291,74.813
0.74613,75.2,74.947
0.82467,75.037,75.275
0.90321,74.924,75
0.98175,74.968,74.206
1.0603,75.121,74.267
1.1388,75.21,74.992
1.2174,75.158,75.593
1.2959,74.913,75.476
1.3744,74.656,75.21
1.453,74.562,75.149
1.5315,74.662,75.05
1.6101,74.944,74.961
1.6886,75.231,74.565
1.7671,75.403,74.26
1.8457,75.411,74.928
1.9242,75.227,75.928
2.0028,74.944,75.57
2.0813,74.693,74.618
2.1599,74.557,74.183
2.2384,74.592,74.67
2.3169,74.77,75.491
2.3955,75.042,75.865
2.474,75.316,75.382
2.5526,75.501,74.594
2.6311,75.428,74.637
2.7096,75.125,75.188
2.7882,74.772,75.272
2.8667,74.564,74.461
2.9452,74.675,74.33
3.0238,74.953,74.897
3.1023,75.212,75.518
3.1809,75.276,75.728
3.2594,75.094,75.348
3.3379,74.855,74.853
3.4165,74.737,74.326
3.495,74.886,74.393
3.5736,75.196,75.035
3.6521,75.409,75.407
3.7307,75.411,75.643
3.8092,75.132,75.051
3.8877,74.827,74.01
3.9663,74.667,74.298
4.0448,74.663,75.695
4.1234,74.776,75.802
4.2019,74.925,74.738
4.2804,75.125,74.434
4.359,75.304,74.779
4.4375,75.373,75.013
4.516,75.139,74.904
4.5946,74.785,74.96
4.6731,74.56,75.673
4.7517,74.695,75.916
4.8302,75.057,74.815
4.9087,75.278,74.296
4.9873,75.247,74.915
5.0658,74.919,74.743
5.1443,74.733,74.384
5.2229,74.839,75.091
5.3015,75.089,75.444
5.38,75.283,74.659
5.4585,75.129,74.449
5.537,74.825,75.02
5.6156,74.625,75.449
5.6942,74.753,75.332
5.7727,75.127,75.242
5.8512,75.45,75.037
5.9298,75.559,74.703
6.0083,75.335,75.078
6.0868,74.962,75.431
6.1654,74.691,75.01
6.2439,74.614,74.895


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_345.csv <==
x,qOut,qIn
0.03927,75.073,74.962
0.11781,74.988,74.651
0.19635,74.938,74.416
0.27489,74.973,74.725
0.35343,75.096,75.706
0.43197,75.103,75.636
0.51051,75.025,75.038
0.58905,74.965,74.843
0.66759,75.029,74.745
0.74613,75.16,74.752
0.82467,75.193,74.901
0.90321,75.107,74.902
0.98175,74.918,75.533
1.0603,74.835,75.796
1.1388,74.841,74.879
1.2174,74.859,74.098
1.2959,74.803,74.585
1.3744,74.743,75.114
1.453,74.825,75.382
1.5315,75.034,75.764
1.6101,75.316,75.538
1.6886,75.393,74.709
1.7671,75.205,74.414
1.8457,74.901,74.661
1.9242,74.66,74.74
2.0028,74.738,74.858
2.0813,75.013,75.089
2.1599,75.278,74.951
2.2384,75.333,74.683
2.3169,75.088,75.484
2.3955,74.766,76.149
2.474,74.585,75.129
2.5526,74.728,74.221
2.6311,75.112,74.762
2.7096,75.454,75.055
2.7882,75.573,75.002
2.8667,75.316,74.82
2.9452,74.875,74.832
3.0238,74.573,75.12
3.1023,74.517,75.497
3.1809,74.74,75.422
3.2594,74.939,74.835
3.3379,75.052,74.645
3.4165,75.123,75.214
3.495,75.213,75.654
3.5736,75.306,74.838
3.6521,75.264,73.921
3.7307,75.082,74.292
3.8092,74.791,75.315
3.8877,74.654,75.193
3.9663,74.725,74.927
4.0448,74.911,75.357
4.1234,75.092,75.699
4.2019,75.156,74.764
4.2804,75.161,73.881
4.359,75.153,74.227
4.4375,75.17,75.607
4.516,75.176,76.141
4.5946,75.126,75.627
4.6731,75.011,75.014
4.7517,74.829,74.501
4.8302,74.641,74.273
4.9087,74.565,74.853
4.9873,74.658,75.582
5.0658,74.949,75.098
5.1443,75.286,74.314
5.2229,75.426,74.48
5.3015,75.295,75.385
5.38,74.86,75.685
5.4585,74.515,74.927
5.537,74.534,74.496
5.6156,74.863,74.806
5.6942,75.378,75.315
5.7727,75.649,75.286
5.8512,75.531,75.128
5.9298,75.156,75.132
6.0083,74.709,74.846
6.0868,74.605,74.608
6.1654,74.773,74.925
6.2439,75.002,75.205


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_346.csv <==
x,qOut,qIn
0.03927,75.502,74.851
0.11781,75.492,74.946
0.19635,75.247,74.779
0.27489,74.945,74.537
0.35343,74.761,75.168
0.43197,74.798,75.773
0.51051,74.964,75.575
0.58905,75.132,75.079
0.66759,75.179,74.593
0.74613,75.037,74.356
0.82467,74.845,74.581
0.90321,74.747,75.037
0.98175,74.87,75.175
1.0603,75.12,74.912
1.1388,75.259,74.722
1.2174,75.205,75.226
1.2959,74.914,76.02
1.3744,74.688,75.416
1.453,74.718,74.415
1.5315,74.959,74.266
1.6101,75.315,74.759
1.6886,75.467,74.977
1.7671,75.325,75.034
1.8457,74.998,75.289
1.9242,74.636,75.74
2.0028,74.532,75.307
2.0813,74.656,74.563
2.1599,74.877,74.513
2.2384,75.055,74.804
2.3169,75.16,75.099
2.3955,75.247,75.408
2.474,75.299,75.245
2.5526,75.28,74.536
2.6311,75.054,74.116
2.7096,74.745,74.496
2.7882,74.544,75.376
2.8667,74.63,75.526
2.9452,74.98,75.087
3.0238,75.327,75.053
3.1023,75.493,75.404
3.1809,75.333,75.424
3.2594,75.001,75.002
3.3379,74.771,74.849
3.4165,74.743,74.885
3.495,74.962,74.581
3.5736,75.133,74.365
3.6521,75.085,74.877
3.7307,74.87,75.706
3.8092,74.586,75.483
3.8877,74.549,74.538
3.9663,74.768,74.24
4.0448,75.097,75.026
4.1234,75.371,76.117
4.2019,75.447,75.414
4.2804,75.387,73.894
4.359,75.262,73.788
4.4375,75.14,75.603
4.516,74.986,76.135
4.5946,74.807,75.255
4.6731,74.68,74.638
4.7517,74.687,74.703
4.8302,74.866,74.461
4.9087,75.065,74.473
4.9873,75.178,75.272
5.0658,75.114,75.256
5.1443,75.009,74.967
5.2229,74.972,75.669
5.3015,74.983,75.498
5.38,74.987,74.489
5.4585,74.869,74.645
5.537,74.775,74.986
5.6156,74.819,74.999
5.6942,75.09,75.319
5.7727,75.346,75.517
5.8512,75.312,74.877
5.9298,75.018,74.291
6.0083,74.564,74.674
6.0868,74.463,75.329
6.1654,74.742,75.516
6.2439,75.174,75.132


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_347.csv <==
x,qOut,qIn
0.03927,74.382,75.568
0.11781,74.653,75.193
0.19635,75.103,74.794
0.27489,75.459,74.895
0.35343,75.49,74.982
0.43197,75.28,74.681
0.51051,75.036,74.883
0.58905,74.873,75.511
0.66759,74.869,75.858
0.74613,74.884,75.353
0.82467,74.839,74.536
0.90321,74.765,74.153
0.98175,74.713,74.597
1.0603,74.817,75.369
1.1388,75.031,75.611
1.2174,75.24,75.053
1.2959,75.325,74.534
1.3744,75.193,74.613
1.453,74.959,74.864
1.5315,74.777,75.16
1.6101,74.783,74.937
1.6886,75.005,74.871
1.7671,75.277,75.584
1.8457,75.438,75.797
1.9242,75.341,74.654
2.0028,75.002,74.401
2.0813,74.693,74.964
2.1599,74.591,74.926
2.2384,74.82,74.346
2.3169,75.123,74.634
2.3955,75.229,75.281
2.474,75.109,75.602
2.5526,74.791,75.609
2.6311,74.637,75.311
2.7096,74.74,74.882
2.7882,74.997,74.929
2.8667,75.271,74.69
2.9452,75.379,74.361
3.0238,75.325,75.004
3.1023,75.154,75.644
3.1809,74.917,74.977
3.2594,74.693,74.305
3.3379,74.566,74.538
3.4165,74.577,75.32
3.495,74.748,75.55
3.5736,75.015,75.313
3.6521,75.282,75.198
3.7307,75.461,74.678
3.8092,75.471,74.242
3.8877,75.265,75.146
3.9663,74.97,75.821
4.0448,74.745,75.201
4.1234,74.731,74.036
4.2019,74.886,74.633
4.2804,75.01,76
4.359,75.026,75.953
4.4375,74.889,74.446
4.516,74.821,73.979
4.5946,74.924,74.454
4.6731,75.125,75.178
4.7517,75.314,75.947
4.8302,75.265,75.787
4.9087,75.05,74.81
4.9873,74.834,74.531
5.0658,74.781,74.741
5.1443,74.904,74.362
5.2229,75.04,74.597
5.3015,75.119,75.521
5.38,75.104,75.857
5.4585,75.105,75.29
5.537,75.07,74.677
5.6156,74.958,74.682
5.6942,74.726,75.283
5.7727,74.594,75.12
5.8512,74.752,74.63
5.9298,75.11,74.682
6.0083,75.526,74.884
6.0868,75.527,74.645
6.1654,75.121,74.699
6.2439,74.62,75.256


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_348.csv <==
x,qOut,qIn
0.03927,75.074,74.914
0.11781,74.948,74.52
0.19635,74.825,75.076
0.27489,74.772,75.607
0.35343,74.838,75.341
0.43197,75.001,74.882
0.51051,75.203,74.988
0.58905,75.366,75.16
0.66759,75.413,74.434
0.74613,75.246,74.406
0.82467,74.951,75.326
0.90321,74.688,75.841
0.98175,74.614,74.949
1.0603,74.742,74.053
1.1388,74.904,74.221
1.2174,75.016,75.107
1.2959,75.021,75.907
1.3744,75.053,75.923
1.453,75.146,75.181
1.5315,75.24,74.19
1.6101,75.257,73.96
1.6886,75.097,74.766
1.7671,74.885,75.646
1.8457,74.759,75.715
1.9242,74.837,75.271
2.0028,75.029,74.958
2.0813,75.107,74.574
2.1599,75.013,74.579
2.2384,74.727,75.167
2.3169,74.601,75.219
2.3955,74.792,74.928
2.474,75.159,74.858
2.5526,75.518,75.168
2.6311,75.421,75.385
2.7096,74.969,75.131
2.7882,74.514,74.709
2.8667,74.428,74.929
2.9452,74.845,75.389
3.0238,75.335,75.515
3.1023,75.595,75.301
3.1809,75.377,74.461
3.2594,74.942,73.893
3.3379,74.67,74.187
3.4165,74.665,75.131
3.495,74.943,75.569
3.5736,75.145,75.159
3.6521,75.186,74.987
3.7307,75.123,75.277
3.8092,75.032,75.649
3.8877,75.005,75.129
3.9663,75.038,74.145
4.0448,75.111,74.121
4.1234,75.208,75.442
4.2019,75.234,75.612
4.2804,75.076,75.044
4.359,74.781,75.112
4.4375,74.43,74.987
4.516,74.351,74.742
4.5946,74.586,75.279
4.6731,74.983,75.163
4.7517,75.362,74.073
4.8302,75.511,74.63
4.9087,75.428,75.809
4.9873,75.197,75.557
5.0658,74.915,74.461
5.1443,74.723,74.663
5.2229,74.685,75.308
5.3015,74.795,75.289
5.38,75.028,74.476
5.4585,75.257,74.477
5.537,75.355,75.185
5.6156,75.294,75.678
5.6942,75.07,75.581
5.7727,74.862,75.123
5.8512,74.772,74.855
5.9298,74.797,74.976
6.0083,74.904,74.648
6.0868,75.012,74.34
6.1654,75.094,74.801
6.2439,75.123,75.415


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_349.csv <==
x,qOut,qIn
0.03927,74.849,75.141
0.11781,74.778,75.424
0.19635,74.799,75.691
0.27489,74.905,75.246
0.35343,75.077,74.546
0.43197,75.225,74.63
0.51051,75.268,74.747
0.58905,75.2,74.584
0.66759,75.031,74.861
0.74613,74.886,75.155
0.82467,74.819,75.046
0.90321,74.822,75.406
0.98175,74.864,75.783
1.0603,74.902,75.001
1.1388,74.972,74.302
1.2174,75.087,74.509
1.2959,75.252,74.832
1.3744,75.364,74.977
1.453,75.307,75.363
1.5315,75.086,75.58
1.6101,74.74,75.05
1.6886,74.522,74.353
1.7671,74.53,74.652
1.8457,74.716,75.564
1.9242,74.993,75.426
2.0028,75.231,74.775
2.0813,75.372,74.585
2.1599,75.37,74.802
2.2384,75.184,75.494
2.3169,74.87,75.852
2.3955,74.646,75.213
2.474,74.628,74.023
2.5526,74.888,73.767
2.6311,75.19,75.009
2.7096,75.319,76.271
2.7882,75.253,76.041
2.8667,75.016,74.253
2.9452,74.884,73.933
3.0238,74.91,74.808
3.1023,75.013,75.033
3.1809,75.081,74.512
3.2594,75.06,75.166
3.3379,75.061,76.065
3.4165,75.098,75.902
3.495,75.158,74.999
3.5736,75.022,74.437
3.6521,74.757,74.513
3.7307,74.571,75.198
3.8092,74.674,75.263
3.8877,75.079,74.798
3.9663,75.39,74.802
4.0448,75.384,74.88
4.1234,74.895,74.475
4.2019,74.403,74.637
4.2804,74.334,75.472
4.359,74.665,75.814
4.4375,75.262,74.792
4.516,75.627,74.449
4.5946,75.641,75.143
4.6731,75.392,75.508
4.7517,75.005,74.854
4.8302,74.787,74.666
4.9087,74.795,75.164
4.9873,74.924,75.458
5.0658,75.045,74.852
5.1443,74.976,74.523
5.2229,74.813,74.851
5.3015,74.702,74.894
5.38,74.782,74.993
5.4585,75.026,75.392
5.537,75.231,75.19
5.6156,75.296,75.011
5.6942,75.149,75.312
5.7727,74.972,75.094
5.8512,74.909,74.64
5.9298,74.96,74.597
6.0083,75.089,75.114
6.0868,75.139,75.144
6.1654,75.089,74.731
6.2439,74.977,74.77


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_350.csv <==
x,qOut,qIn
0.03927,75.217,74.346
0.11781,75.109,75.019
0.19635,74.938,75.792
0.27489,74.801,75.826
0.35343,74.779,75.043
0.43197,74.838,74.558
0.51051,74.922,74.574
0.58905,75.02,74.89
0.66759,75.124,75.269
0.74613,75.255,75.363
0.82467,75.324,75.079
0.90321,75.261,74.529
0.98175,75.004,74.368
1.0603,74.664,75.266
1.1388,74.476,76.075
1.2174,74.534,75.087
1.2959,74.878,73.707
1.3744,75.27,74.983
1.453,75.476,76.236
1.5315,75.428,75.788
1.6101,75.097,74.62
1.6886,74.799,74.169
1.7671,74.741,74.34
1.8457,74.877,74.996
1.9242,75.103,75.679
2.0028,75.133,75.514
2.0813,75.015,74.687
2.1599,74.885,74.529
2.2384,74.88,75.497
2.3169,74.977,75.397
2.3955,75.043,74.567
2.474,75.062,74.651
2.5526,75.045,75.341
2.6311,75.121,74.954
2.7096,75.181,74.435
2.7882,75.124,74.722
2.8667,74.858,75.669
2.9452,74.615,75.856
3.0238,74.639,75.221
3.1023,74.891,74.419
3.1809,75.264,74.278
3.2594,75.371,74.518
3.3379,75.222,74.631
3.4165,74.997,74.853
3.495,74.891,75.761
3.5736,74.969,76.033
3.6521,75.022,75.379
3.7307,74.98,74.71
3.8092,74.806,74.688
3.8877,74.764,74.969
3.9663,74.934,75.126
4.0448,75.203,75.144
4.1234,75.431,75.345
4.2019,75.336,75.226
4.2804,74.953,74.564
4.359,74.514,74.198
4.4375,74.272,74.683
4.516,74.454,75.227
4.5946,74.891,75.392
4.6731,75.359,75.128
4.7517,75.645,74.5
4.8302,75.6,74.726
4.9087,75.306,75.478
4.9873,74.965,75.339
5.0658,74.783,74.834
5.1443,74.898,75.19
5.2229,75.115,75.303
5.3015,75.246,74.763
5.38,75.119,74.679
5.4585,74.82,74.991
5.537,74.609,74.87
5.6156,74.599,74.951
5.6942,74.845,75.045
5.7727,75.084,75.001
5.8512,75.16,75.328
5.9298,75.095,75.526
6.0083,74.943,75.144
6.0868,74.922,74.818
6.1654,75.028,74.676
6.2439,75.164,74.445


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_351.csv <==
x,qOut,qIn
0.03927,75.436,75.477
0.11781,75.518,74.587
0.19635,75.352,74.19
0.27489,75.027,74.692
0.35343,74.651,75.52
0.43197,74.502,75.596
0.51051,74.64,75.038
0.58905,74.945,74.432
0.66759,75.274,74.072
0.74613,75.347,74.603
0.82467,75.142,75.636
0.90321,74.841,75.651
0.98175,74.65,75.15
1.0603,74.834,75.399
1.1388,75.187,75.432
1.2174,75.443,74.818
1.2959,75.344,74.48
1.3744,74.978,74.928
1.453,74.747,75.143
1.5315,74.776,74.931
1.6101,75.105,74.661
1.6886,75.206,74.694
1.7671,74.965,74.89
1.8457,74.622,75.046
1.9242,74.47,74.838
2.0028,74.778,75.152
2.0813,75.247,75.591
2.1599,75.6,75.05
2.2384,75.599,74.849
2.3169,75.309,75.263
2.3955,74.983,74.894
2.474,74.773,74.442
2.5526,74.784,75.26
2.6311,74.865,75.821
2.7096,74.9,75.172
2.7882,74.875,74.633
2.8667,74.796,74.989
2.9452,74.774,75.083
3.0238,74.846,74.864
3.1023,74.986,74.754
3.1809,75.153,74.988
3.2594,75.243,75.139
3.3379,75.209,74.961
3.4165,75.086,74.993
3.495,74.918,75.122
3.5736,74.836,74.737
3.6521,74.883,74.713
3.7307,75.017,75.397
3.8092,75.182,75.368
3.8877,75.253,74.81
3.9663,75.193,74.856
4.0448,75.048,74.923
4.1234,74.879,74.764
4.2019,74.816,74.747
4.2804,74.859,74.749
4.359,74.952,75.125
4.4375,75.032,75.845
4.516,75.044,75.708
4.5946,75.007,75.026
4.6731,74.96,74.492
4.7517,74.935,74.881
4.8302,74.974,74.894
4.9087,75.064,74.115
4.9873,75.151,74.358
5.0658,75.175,75.958
5.1443,75.053,76.001
5.2229,74.851,75.014
5.3015,74.685,74.598
5.38,74.664,75.14
5.4585,74.834,75.128
5.537,75.108,74.495
5.6156,75.372,74.083
5.6942,75.517,74.897
5.7727,75.407,75.992
5.8512,75.068,76.019
5.9298,74.671,74.861
6.0083,74.407,73.727
6.0868,74.474,74.336
6.1654,74.774,75.638
6.2439,75.147,76.153


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_352.csv <==
x,qOut,qIn
0.03927,74.846,74.822
0.11781,75.206,74.979
0.19635,75.342,75.224
0.27489,75.214,75.518
0.35343,74.846,75.185
0.43197,74.642,74.543
0.51051,74.71,74.293
0.58905,74.925,74.672
0.66759,75.121,75.333
0.74613,75.113,75.233
0.82467,75.035,74.973
0.90321,75.003,75.098
0.98175,75.111,74.749
1.0603,75.195,74.696
1.1388,75.135,75.383
1.2174,74.998,75.391
1.2959,74.884,74.355
1.3744,74.993,74.535
1.453,75.157,75.526
1.5315,75.208,75.687
1.6101,74.989,74.665
1.6886,74.698,74.25
1.7671,74.615,74.682
1.8457,74.759,75.326
1.9242,75.081,75.352
2.0028,75.239,75.183
2.0813,75.192,75.272
2.1599,75.043,75.26
2.2384,74.915,75.056
2.3169,74.91,75.027
2.3955,74.954,74.776
2.474,75,74.411
2.5526,75.013,75.135
2.6311,75.031,75.832
2.7096,75.026,75.286
2.7882,74.973,74.197
2.8667,74.85,73.906
2.9452,74.762,74.782
3.0238,74.826,75.71
3.1023,75.024,75.694
3.1809,75.305,75.312
3.2594,75.444,75.411
3.3379,75.36,75.196
3.4165,75.131,74.623
3.495,74.858,74.068
3.5736,74.77,74.424
3.6521,74.865,75.315
3.7307,75.027,75.56
3.8092,75.133,75.116
3.8877,75.016,75.237
3.9663,74.755,75.408
4.0448,74.532,74.933
4.1234,74.529,74.622
4.2019,74.856,75.161
4.2804,75.315,75.235
4.359,75.661,74.502
4.4375,75.668,74.139
4.516,75.251,74.803
4.5946,74.728,75.397
4.6731,74.393,75.78
4.7517,74.485,75.503
4.8302,74.83,74.881
4.9087,75.167,74.881
4.9873,75.378,74.9
5.0658,75.384,74.18
5.1443,75.268,74.633
5.2229,75.114,75.956
5.3015,74.973,76.031
5.38,74.883,74.526
5.4585,74.776,74.068
5.537,74.654,74.582
5.6156,74.595,75.197
5.6942,74.677,75.594
5.7727,74.976,75.158
5.8512,75.332,74.393
5.9298,75.554,74.528
6.0083,75.463,75.599
6.0868,75.062,75.839
6.1654,74.693,75.034
6.2439,74.571,74.475


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_353.csv <==
x,qOut,qIn
0.03927,74.689,74.38
0.11781,74.782,74.241
0.19635,74.997,74.675
0.27489,75.226,75.25
0.35343,75.36,75.247
0.43197,75.291,75.259
0.51051,75.046,75.417
0.58905,74.752,74.984
0.66759,74.546,74.518
0.74613,74.563,74.713
0.82467,74.761,75.024
0.90321,75.045,75.488
0.98175,75.32,75.616
1.0603,75.444,74.93
1.1388,75.315,74.447
1.2174,75.006,74.864
1.2959,74.621,75.403
1.3744,74.523,75.249
1.453,74.751,74.894
1.5315,75.122,74.347
1.6101,75.426,74.183
1.6886,75.386,74.989
1.7671,75.103,75.661
1.8457,74.801,75.332
1.9242,74.705,74.592
2.0028,74.894,74.729
2.0813,75.148,75.318
2.1599,75.309,75.718
2.2384,75.244,75.204
2.3169,75.078,75.025
2.3955,74.97,75.251
2.474,74.946,74.482
2.5526,74.993,73.767
2.6311,74.914,74.78
2.7096,74.751,75.751
2.7882,74.636,75.493
2.8667,74.702,74.666
2.9452,74.935,74.934
3.0238,75.127,75.455
3.1023,75.192,75.351
3.1809,75.08,74.491
3.2594,75.046,74.402
3.3379,75.171,75.229
3.4165,75.33,75.868
3.495,75.359,75.619
3.5736,75.037,74.437
3.6521,74.615,73.649
3.7307,74.367,74.703
3.8092,74.522,76.007
3.8877,74.913,75.64
3.9663,75.245,75.055
4.0448,75.392,74.825
4.1234,75.277,74.611
4.2019,75.065,74.557
4.2804,74.9,74.889
4.359,74.85,75.067
4.4375,74.952,74.996
4.516,75.115,74.941
4.5946,75.202,74.981
4.6731,75.148,75.205
4.7517,74.904,75.49
4.8302,74.672,75.186
4.9087,74.677,74.777
4.9873,74.914,75.006
5.0658,75.326,75.099
5.1443,75.51,74.398
5.2229,75.328,74.38
5.3015,74.943,75.498
5.38,74.576,75.608
5.4585,74.588,74.924
5.537,74.817,75.031
5.6156,75.055,75.087
5.6942,75.109,74.666
5.7727,75.066,74.538
5.8512,75.082,74.676
5.9298,75.158,74.862
6.0083,75.264,74.893
6.0868,75.207,75.388
6.1654,75.011,75.946
6.2439,74.797,75.417


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_354.csv <==
x,qOut,qIn
0.03927,75.247,74.803
0.11781,75.071,74.659
0.19635,74.861,74.872
0.27489,74.702,75.592
0.35343,74.666,75.716
0.43197,74.811,74.759
0.51051,75.066,74.202
0.58905,75.29,74.817
0.66759,75.337,75.882
0.74613,75.087,75.838
0.82467,74.757,74.924
0.90321,74.566,73.995
0.98175,74.702,74.335
1.0603,74.986,74.932
1.1388,75.147,75.12
1.2174,75.14,75.462
1.2959,74.977,75.723
1.3744,74.954,75.324
1.453,75.06,74.601
1.5315,75.174,74.178
1.6101,75.153,74.712
1.6886,75.021,75.059
1.7671,74.985,74.806
1.8457,75.071,75.12
1.9242,75.259,76.177
2.0028,75.183,75.413
2.0813,74.844,74.077
2.1599,74.498,74.428
2.2384,74.425,75.555
2.3169,74.808,75.425
2.3955,75.314,75.004
2.474,75.64,74.738
2.5526,75.516,74.653
2.6311,75.017,74.679
2.7096,74.552,74.865
2.7882,74.366,75
2.8667,74.62,75.145
2.9452,75.023,75.333
3.0238,75.328,75.185
3.1023,75.44,74.882
3.1809,75.301,74.889
3.2594,75.058,74.975
3.3379,74.9,74.999
3.4165,74.893,75.41
3.495,75.063,75.541
3.5736,75.167,74.725
3.6521,75.075,74.329
3.7307,74.862,74.829
3.8092,74.64,74.995
3.8877,74.668,74.751
3.9663,74.885,74.741
4.0448,75.136,74.846
4.1234,75.262,75.355
4.2019,75.189,75.716
4.2804,75.035,75.501
4.359,74.916,74.839
4.4375,74.932,74.778
4.516,75.066,75.258
4.5946,75.197,74.998
4.6731,75.239,74.231
4.7517,75.116,74.341
4.8302,74.893,75.417
4.9087,74.712,75.951
4.9873,74.648,75.174
5.0658,74.739,74.557
5.1443,74.873,75.274
5.2229,75.007,75.522
5.3015,75.138,74.958
5.38,75.272,74.52
5.4585,75.375,74.451
5.537,75.343,74.653
5.6156,75.168,75.423
5.6942,74.866,75.907
5.7727,74.645,75.251
5.8512,74.61,74.458
5.9298,74.734,74.306
6.0083,74.958,74.68
6.0868,75.157,74.993
6.1654,75.286,75.31
6.2439,75.322,75.223


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_355.csv <==
x,qOut,qIn
0.03927,75.383,74.674
0.11781,75.29,75.087
0.19635,75.067,74.735
0.27489,74.898,74.799
0.35343,74.95,75.186
0.43197,75.144,75.296
0.51051,75.224,75.396
0.58905,75.099,75.255
0.66759,74.722,74.716
0.74613,74.459,74.783
0.82467,74.537,75.188
0.90321,74.883,75.062
0.98175,75.36,74.354
1.0603,75.563,74.264
1.1388,75.401,75.066
1.2174,75.034,75.842
1.2959,74.665,74.962
1.3744,74.627,74.257
1.453,74.838,74.87
1.5315,75.121,75.684
1.6101,75.297,75.711
1.6886,75.31,75.152
1.7671,75.229,74.517
1.8457,75.107,74.303
1.9242,74.985,74.965
2.0028,74.859,75.572
2.0813,74.756,75.417
2.1599,74.711,74.715
2.2384,74.755,74.153
2.3169,74.87,74.477
2.3955,74.985,75.421
2.474,75.062,76.071
2.5526,75.069,75.301
2.6311,75.084,74.703
2.7096,75.141,75.044
2.7882,75.196,75.049
2.8667,75.188,74.263
2.9452,75.035,74.359
3.0238,74.871,75.161
3.1023,74.806,75.496
3.1809,74.93,74.997
3.2594,75.053,74.96
3.3379,74.999,75.297
3.4165,74.832,75.101
3.495,74.664,74.347
3.5736,74.824,74.567
3.6521,75.199,75.415
3.7307,75.533,75.871
3.8092,75.566,75.564
3.8877,75.187,74.797
3.9663,74.727,74.375
4.0448,74.451,75.076
4.1234,74.565,75.304
4.2019,74.861,74.467
4.2804,75.12,74.428
4.359,75.26,74.993
4.4375,75.23,75.281
4.516,75.079,75.51
4.5946,74.888,75.52
4.6731,74.763,74.908
4.7517,74.801,74.351
4.8302,75.022,74.481
4.9087,75.277,74.822
4.9873,75.431,74.922
5.0658,75.362,75.202
5.1443,75.118,75.646
5.2229,74.869,75.399
5.3015,74.715,74.722
5.38,74.722,74.372
5.4585,74.799,75.053
5.537,74.926,75.851
5.6156,75.088,75.492
5.6942,75.275,74.616
5.7727,75.337,74.54
5.8512,75.156,74.466
5.9298,74.829,74.441
6.0083,74.497,75.224
6.0868,74.509,76.037
6.1654,74.806,75.722
6.2439,75.173,74.574


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_356.csv <==
x,qOut,qIn
0.03927,75.305,74.484
0.11781,75.169,74.561
0.19635,74.955,75.004
0.27489,74.77,74.884
0.35343,74.71,74.35
0.43197,74.855,74.65
0.51051,75.109,75.382
0.58905,75.314,75.406
0.66759,75.315,74.803
0.74613,75.028,74.983
0.82467,74.701,75.436
0.90321,74.558,75.761
0.98175,74.781,75.488
1.0603,75.196,74.759
1.1388,75.464,74.523
1.2174,75.444,74.971
1.2959,75.046,74.83
1.3744,74.639,74.256
1.453,74.499,74.544
1.5315,74.611,75.426
1.6101,74.89,75.423
1.6886,75.037,75.005
1.7671,75.067,75.09
1.8457,75.068,75.032
1.9242,75.13,74.769
2.0028,75.273,74.967
2.0813,75.396,75.254
2.1599,75.419,75.044
2.2384,75.275,74.16
2.3169,74.992,74.292
2.3955,74.712,75.708
2.474,74.552,76.633
2.5526,74.601,74.853
2.6311,74.795,73.73
2.7096,75.014,74.484
2.7882,75.182,74.992
2.8667,75.237,75.229
2.9452,75.195,75.635
3.0238,75.104,75.272
3.1023,75.004,74.637
3.1809,74.929,74.632
3.2594,74.855,75.215
3.3379,74.788,75.478
3.4165,74.781,75.025
3.495,74.882,74.655
3.5736,75.125,74.769
3.6521,75.319,74.923
3.7307,75.322,75.184
3.8092,75.008,75.231
3.8877,74.64,75.22
3.9663,74.553,75.324
4.0448,74.762,75.193
4.1234,75.194,74.348
4.2019,75.383,74.14
4.2804,75.269,74.915
4.359,75.025,75.446
4.4375,74.859,75.6
4.516,74.935,75.507
4.5946,75.042,74.861
4.6731,75.058,74.464
4.7517,74.892,74.807
4.8302,74.798,74.967
4.9087,74.912,74.834
4.9873,75.15,74.936
5.0658,75.385,75.483
5.1443,75.335,75.484
5.2229,75.04,74.9
5.3015,74.698,74.698
5.38,74.52,74.917
5.4585,74.67,74.739
5.537,75.003,74.736
5.6156,75.325,75.14
5.6942,75.454,75.631
5.7727,75.279,75.569
5.8512,74.947,74.916
5.9298,74.662,74.127
6.0083,74.618,74.124
6.0868,74.822,75.3
6.1654,75.087,76.198
6.2439,75.284,75.601


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_357.csv <==
x,qOut,qIn
0.03927,74.632,75.299
0.11781,74.283,75.05
0.19635,74.358,74.62
0.27489,74.722,74.856
0.35343,75.18,75.417
0.43197,75.442,75.265
0.51051,75.504,74.982
0.58905,75.424,75.166
0.66759,75.27,75.543
0.74613,75.074,74.927
0.82467,74.834,74.157
0.90321,74.618,74.581
0.98175,74.502,75.765
1.0603,74.626,75.533
1.1388,74.897,74.7
1.2174,75.153,74.804
1.2959,75.227,74.953
1.3744,75.083,74.403
1.453,74.932,74.679
1.5315,74.907,75.363
1.6101,75.101,75.391
1.6886,75.306,74.913
1.7671,75.336,74.585
1.8457,75.189,74.894
1.9242,74.905,75.42
2.0028,74.754,75.115
2.0813,74.812,74.446
2.1599,74.999,74.349
2.2384,75.211,75.635
2.3169,75.242,76.097
2.3955,75.082,75.281
2.474,74.852,74.541
2.5526,74.686,74.263
2.6311,74.747,74.392
2.7096,74.937,75.06
2.7882,75.12,75.703
2.8667,75.169,75.475
2.9452,75.085,74.897
3.0238,74.966,74.6
3.1023,74.871,74.356
3.1809,74.837,74.87
3.2594,74.849,75.788
3.3379,74.947,75.669
3.4165,75.111,74.672
3.495,75.309,74.59
3.5736,75.322,75.334
3.6521,75.081,75.394
3.7307,74.75,74.811
3.8092,74.531,74.68
3.8877,74.718,75.17
3.9663,75.094,75.229
4.0448,75.382,74.811
4.1234,75.313,74.606
4.2019,74.947,74.943
4.2804,74.669,75.388
4.359,74.655,75.394
4.4375,74.996,75.135
4.516,75.296,74.819
4.5946,75.344,74.403
4.6731,75.191,74.536
4.7517,74.938,75.368
4.8302,74.874,75.589
4.9087,74.954,75.312
4.9873,75.056,75.397
5.0658,75.053,75.333
5.1443,74.939,74.507
5.2229,74.847,73.783
5.3015,74.846,74.064
5.38,74.974,75.49
5.4585,75.132,75.877
5.537,75.206,75.221
5.6156,75.148,74.906
5.6942,74.932,75.031
5.7727,74.706,75.383
5.8512,74.66,75.758
5.9298,74.834,74.871
6.0083,75.221,73.793
6.0868,75.543,74.388
6.1654,75.545,75.09
6.2439,75.223,75.247


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_358.csv <==
x,qOut,qIn
0.03927,74.884,74.851
0.11781,74.851,75.039
0.19635,74.899,74.846
0.27489,74.97,74.228
0.35343,75.006,74.677
0.43197,74.99,75.7
0.51051,74.97,75.818
0.58905,74.979,75.521
0.66759,75.042,75.359
0.74613,75.071,74.959
0.82467,75.008,74.448
0.90321,74.905,74.357
0.98175,74.833,74.405
1.0603,74.943,74.888
1.1388,75.113,75.698
1.2174,75.184,75.779
1.2959,75.008,74.707
1.3744,74.686,74.054
1.453,74.521,74.576
1.5315,74.625,75.521
1.6101,75.034,75.754
1.6886,75.471,75.245
1.7671,75.696,74.528
1.8457,75.615,74.324
1.9242,75.167,75.041
2.0028,74.641,75.494
2.0813,74.387,75.439
2.1599,74.48,75.202
2.2384,74.908,75.029
2.3169,75.262,74.953
2.3955,75.33,74.691
2.474,75.151,74.494
2.5526,74.814,74.879
2.6311,74.707,74.905
2.7096,74.876,74.564
2.7882,75.146,74.869
2.8667,75.31,76.01
2.9452,75.151,75.932
3.0238,74.881,74.969
3.1023,74.728,74.694
3.1809,74.89,74.632
3.2594,75.225,74.375
3.3379,75.426,74.907
3.4165,75.383,75.442
3.495,75.041,75.291
3.5736,74.714,74.895
3.6521,74.566,74.57
3.7307,74.584,74.661
3.8092,74.71,75.387
3.8877,74.854,75.539
3.9663,75.064,74.935
4.0448,75.303,74.355
4.1234,75.517,74.677
4.2019,75.472,75.492
4.2804,75.167,75.684
4.359,74.798,75.038
4.4375,74.588,74.409
4.516,74.723,74.561
4.5946,74.985,74.901
4.6731,75.178,75.289
4.7517,75.133,75.215
4.8302,74.968,74.95
4.9087,74.877,75.326
4.9873,74.899,75.571
5.0658,75.027,74.843
5.1443,75.052,74.617
5.2229,74.987,74.913
5.3015,74.927,74.828
5.38,74.973,75.187
5.4585,75.102,75.617
5.537,75.131,74.858
5.6156,75.023,74.108
5.6942,74.776,75.033
5.7727,74.682,75.975
5.8512,74.826,75.498
5.9298,75.101,74.239
6.0083,75.362,74.339
6.0868,75.402,75.33
6.1654,75.258,75.491
6.2439,75.047,75.053


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_359.csv <==
x,qOut,qIn
0.03927,74.749,74.37
0.11781,74.847,74.797
0.19635,74.996,75.275
0.27489,75.175,75.252
0.35343,75.373,74.813
0.43197,75.473,74.767
0.51051,75.309,74.825
0.58905,74.945,75.196
0.66759,74.495,75.95
0.74613,74.432,75.654
0.82467,74.779,74.709
0.90321,75.265,74.398
0.98175,75.593,74.093
1.0603,75.418,74.155
1.1388,74.966,75.31
1.2174,74.57,75.997
1.2959,74.553,75.062
1.3744,74.837,74.725
1.453,75.062,75.423
1.5315,75.113,75.62
1.6101,74.936,74.596
1.6886,74.89,74.504
1.7671,75.073,75.222
1.8457,75.335,75.305
1.9242,75.489,74.956
2.0028,75.222,74.677
2.0813,74.733,74.405
2.1599,74.345,74.715
2.2384,74.364,75.259
2.3169,74.764,75.42
2.3955,75.211,75.323
2.474,75.504,75.016
2.5526,75.49,74.855
2.6311,75.288,75.027
2.7096,75.076,75.3
2.7882,74.946,75.19
2.8667,74.96,74.338
2.9452,75.004,74.541
3.0238,74.988,75.676
3.1023,74.908,75.866
3.1809,74.77,74.334
3.2594,74.696,73.956
3.3379,74.752,74.997
3.4165,74.917,75.701
3.495,75.15,75.294
3.5736,75.298,74.752
3.6521,75.298,74.697
3.7307,75.185,75.218
3.8092,75.015,75.264
3.8877,74.924,74.792
3.9663,74.921,74.613
4.0448,74.97,74.771
4.1234,75.027,75.298
4.2019,75.057,75.48
4.2804,75.033,75.248
4.359,74.961,75.037
4.4375,74.847,74.635
4.516,74.804,74.415
4.5946,74.887,74.781
4.6731,75.045,75.223
4.7517,75.2,75.296
4.8302,75.197,75.244
4.9087,75.072,74.95
4.9873,74.919,74.474
5.0658,74.836,74.764
5.1443,74.854,75.283
5.2229,74.937,75.218
5.3015,75.056,74.654
5.38,75.187,74.627
5.4585,75.246,75.83
5.537,75.144,76.475
5.6156,74.93,75.247
5.6942,74.685,73.952
5.7727,74.675,74.287
5.8512,74.878,74.7
5.9298,75.128,75.114
6.0083,75.248,75.763
6.0868,75.126,75.713
6.1654,74.915,75.002
6.2439,74.752,74.355


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_360.csv <==
x,qOut,qIn
0.03927,75.159,74.743
0.11781,75.35,74.944
0.19635,75.326,75.139
0.27489,75.113,75.148
0.35343,74.773,74.938
0.43197,74.65,74.942
0.51051,74.805,75.114
0.58905,75.082,75.109
0.66759,75.291,74.705
0.74613,75.193,74.725
0.82467,74.936,75.262
0.90321,74.728,75.213
0.98175,74.761,74.697
1.0603,74.977,74.951
1.1388,75.145,75.1
1.2174,75.181,74.706
1.2959,75.041,74.817
1.3744,74.937,75.625
1.453,74.949,75.776
1.5315,75.028,75.051
1.6101,75.102,74.142
1.6886,75.062,74.604
1.7671,74.973,75.767
1.8457,74.907,75.811
1.9242,74.923,74.471
2.0028,74.985,74.114
2.0813,75.015,74.705
2.1599,74.99,75.48
2.2384,74.901,75.663
2.3169,74.846,74.949
2.3955,74.888,74.304
2.474,75.012,74.566
2.5526,75.183,75.392
2.6311,75.254,75.699
2.7096,75.189,75.434
2.7882,75.056,74.787
2.8667,74.942,74.924
2.9452,74.958,75.121
3.0238,75.005,74.413
3.1023,75.008,73.984
3.1809,74.897,75.142
3.2594,74.823,75.633
3.3379,74.883,74.864
3.4165,75.015,74.691
3.495,75.12,75.959
3.5736,75.029,76.3
3.6521,74.9,75.262
3.7307,74.883,74.098
3.8092,75.103,74.079
3.8877,75.366,74.476
3.9663,75.391,74.843
4.0448,75.157,75.555
4.1234,74.707,75.823
4.2019,74.463,75.084
4.2804,74.499,74.526
4.359,74.702,74.606
4.4375,74.92,74.506
4.516,75.091,74.695
4.5946,75.296,75.446
4.6731,75.493,75.373
4.7517,75.617,74.941
4.8302,75.386,75.197
4.9087,74.88,75.048
4.9873,74.402,74.614
5.0658,74.267,74.709
5.1443,74.631,75.47
5.2229,75.158,75.858
5.3015,75.543,75.333
5.38,75.518,74.648
5.4585,75.104,74.467
5.537,74.668,74.566
5.6156,74.465,75.18
5.6942,74.68,75.361
5.7727,75.042,75.195
5.8512,75.275,75.171
5.9298,75.302,74.552
6.0083,75.095,74.447
6.0868,74.878,75.221
6.1654,74.809,75.477
6.2439,74.908,75.067


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_361.csv <==
x,qOut,qIn
0.03927,74.785,75.1
0.11781,75.022,74.934
0.19635,75.166,74.428
0.27489,75.128,74.694
0.35343,74.872,75.486
0.43197,74.714,75.522
0.51051,74.807,75.255
0.58905,75.08,74.989
0.66759,75.416,74.771
0.74613,75.5,74.833
0.82467,75.283,75.347
0.90321,74.924,75.72
0.98175,74.616,74.734
1.0603,74.624,73.805
1.1388,74.807,74.269
1.2174,74.981,75.664
1.2959,74.974,76.112
1.3744,74.862,74.89
1.453,74.845,74.031
1.5315,74.962,74.668
1.6101,75.208,75.769
1.6886,75.329,75.135
1.7671,75.273,74.267
1.8457,75.132,74.705
1.9242,75.024,75.956
2.0028,75.04,75.716
2.0813,75.031,74.78
2.1599,74.94,74.571
2.2384,74.733,74.482
2.3169,74.671,74.208
2.3955,74.839,74.822
2.474,75.109,75.578
2.5526,75.315,75.428
2.6311,75.222,75.317
2.7096,74.97,75.228
2.7882,74.758,74.694
2.8667,74.766,74.545
2.9452,74.959,74.618
3.0238,75.172,74.736
3.1023,75.314,75.47
3.1809,75.32,75.476
3.2594,75.173,74.952
3.3379,74.891,75.167
3.4165,74.602,75.23
3.495,74.447,74.717
3.5736,74.624,74.59
3.6521,75.015,74.76
3.7307,75.399,74.958
3.8092,75.555,75.325
3.8877,75.332,75.51
3.9663,74.924,75.076
4.0448,74.582,74.603
4.1234,74.534,75.148
4.2019,74.766,75.618
4.2804,75.083,75.227
4.359,75.342,74.724
4.4375,75.426,74.467
4.516,75.31,74.271
4.5946,75.067,74.514
4.6731,74.822,75.288
4.7517,74.695,75.864
4.8302,74.755,75.396
4.9087,74.919,74.72
4.9873,75.092,74.638
5.0658,75.183,74.764
5.1443,75.177,74.926
5.2229,75.144,75.267
5.3015,75.125,75.284
5.38,75.152,74.878
5.4585,75.107,74.678
5.537,74.914,74.788
5.6156,74.66,74.897
5.6942,74.46,75.144
5.7727,74.572,75.776
5.8512,74.922,75.857
5.9298,75.296,74.92
6.0083,75.478,74.228
6.0868,75.301,74.572
6.1654,74.975,74.991
6.2439,74.733,75.059


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_362.csv <==
x,qOut,qIn
0.03927,75.171,75.254
0.11781,75.215,74.647
0.19635,75.177,75.006
0.27489,75.084,75.452
0.35343,74.95,75.068
0.43197,74.776,74.663
0.51051,74.664,74.33
0.58905,74.676,74.096
0.66759,74.85,74.983
0.74613,75.056,75.987
0.82467,75.175,75.828
0.90321,75.194,75.156
0.98175,75.123,74.68
1.0603,75.08,74.494
1.1388,75.091,74.613
1.2174,75.136,74.922
1.2959,75.182,75.228
1.3744,75.189,75.437
1.453,75.112,75.465
1.5315,74.943,74.906
1.6101,74.68,74.233
1.6886,74.468,75.059
1.7671,74.48,75.986
1.8457,74.729,75.493
1.9242,75.18,73.866
2.0028,75.532,73.736
2.0813,75.546,74.981
2.1599,75.251,75.873
2.2384,74.737,75.685
2.3169,74.515,75.375
2.3955,74.682,75.047
2.474,75.039,74.863
2.5526,75.341,75.046
2.6311,75.325,74.621
2.7096,75.144,73.981
2.7882,74.977,74.672
2.8667,74.989,76.022
2.9452,75.065,75.454
3.0238,74.991,74.482
3.1023,74.782,74.581
3.1809,74.504,75.213
3.2594,74.533,75.124
3.3379,74.888,74.887
3.4165,75.359,75.095
3.495,75.717,75.387
3.5736,75.63,74.947
3.6521,75.188,74.791
3.7307,74.679,75.236
3.8092,74.41,74.899
3.8877,74.548,74.176
3.9663,74.857,74.574
4.0448,75.144,75.585
4.1234,75.248,75.818
4.2019,75.18,75.016
4.2804,75.028,74.291
4.359,74.895,74.502
4.4375,74.872,75.384
4.516,74.989,75.623
4.5946,75.143,75.36
4.6731,75.243,74.968
4.7517,75.206,74.679
4.8302,75.058,74.662
4.9087,74.886,74.766
4.9873,74.766,75.002
5.0658,74.752,75.176
5.1443,74.867,74.922
5.2229,75.046,74.969
5.3015,75.188,75.37
5.38,75.19,75.304
5.4585,75.023,74.815
5.537,74.876,74.481
5.6156,74.871,74.462
5.6942,75.096,74.975
5.7727,75.317,75.145
5.8512,75.309,74.949
5.9298,75.093,75.113
6.0083,74.745,75.259
6.0868,74.627,74.946
6.1654,74.755,74.914
6.2439,74.99,75.43


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_363.csv <==
x,qOut,qIn
0.03927,75.168,74.193
0.11781,75.457,74.608
0.19635,75.558,75.409
0.27489,75.414,75.671
0.35343,75.004,75.3
0.43197,74.682,75.082
0.51051,74.657,75.053
0.58905,74.85,74.883
0.66759,75.12,74.059
0.74613,75.144,74.251
0.82467,74.989,75.452
0.90321,74.821,75.886
0.98175,74.809,75.641
1.0603,74.939,75.231
1.1388,75.007,74.446
1.2174,74.973,74.31
1.2959,74.827,74.874
1.3744,74.862,75.371
1.453,75.108,75.711
1.5315,75.385,75.214
1.6101,75.487,74.332
1.6886,75.175,74.288
1.7671,74.711,74.886
1.8457,74.403,75.688
1.9242,74.519,75.234
2.0028,74.949,74.501
2.0813,75.359,74.917
2.1599,75.553,75.548
2.2384,75.378,75.043
2.3169,74.99,74.336
2.3955,74.71,74.417
2.474,74.683,75.072
2.5526,74.986,75.664
2.6311,75.261,75.64
2.7096,75.261,75.218
2.7882,75.033,74.816
2.8667,74.689,74.741
2.9452,74.638,74.713
3.0238,74.863,74.816
3.1023,75.167,75.089
3.1809,75.338,75.429
3.2594,75.244,75.117
3.3379,75.018,74.419
3.4165,74.799,74.534
3.495,74.706,75.52
3.5736,74.753,75.32
3.6521,74.918,74.435
3.7307,75.144,74.696
3.8092,75.374,75.516
3.8877,75.428,75.054
3.9663,75.243,74.79
4.0448,74.944,75.047
4.1234,74.69,74.529
4.2019,74.733,74.354
4.2804,74.941,75.391
4.359,75.13,76.127
4.4375,75.125,75.351
4.516,74.968,74.714
4.5946,74.842,74.848
4.6731,74.819,75.123
4.7517,74.929,74.922
4.8302,75.031,74.364
4.9087,75.08,74.301
4.9873,75.082,74.883
5.0658,75.052,75.123
5.1443,74.98,75.078
5.2229,74.871,75.559
5.3015,74.792,75.949
5.38,74.809,75.214
5.4585,75.002,74.48
5.537,75.267,74.349
5.6156,75.464,74.596
5.6942,75.456,75.426
5.7727,75.209,75.73
5.8512,74.888,74.973
5.9298,74.631,74.174
6.0083,74.551,74.483
6.0868,74.584,75.361
6.1654,74.697,75.659
6.2439,74.891,74.964


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_364.csv <==
x,qOut,qIn
0.03927,75.219,75.263
0.11781,74.702,75.265
0.19635,74.402,75.256
0.27489,74.43,75.04
0.35343,74.797,74.751
0.43197,75.075,74.666
0.51051,75.168,74.853
0.58905,75.15,75.221
0.66759,75.12,75.397
0.74613,75.151,75.144
0.82467,75.144,74.843
0.90321,75.066,74.767
0.98175,74.907,74.519
1.0603,74.827,74.316
1.1388,74.89,74.865
1.2174,75.045,75.875
1.2959,75.218,76.216
1.3744,75.25,75.276
1.453,75.123,74.149
1.5315,74.928,73.957
1.6101,74.765,74.693
1.6886,74.805,75.206
1.7671,75.003,75.287
1.8457,75.214,75.254
1.9242,75.286,75.429
2.0028,75.072,75.087
2.0813,74.73,74.629
2.1599,74.483,75.034
2.2384,74.531,74.963
2.3169,74.897,74.28
2.3955,75.334,74.801
2.474,75.606,75.771
2.5526,75.497,75.031
2.6311,75.004,74.287
2.7096,74.52,75.017
2.7882,74.328,75.717
2.8667,74.635,75.465
2.9452,75.12,74.92
3.0238,75.444,74.476
3.1023,75.504,74.528
3.1809,75.255,75.345
3.2594,74.968,75.46
3.3379,74.806,74.686
3.4165,74.784,74.247
3.495,74.873,75.211
3.5736,74.946,75.929
3.6521,74.994,75.358
3.7307,75.032,74.354
3.8092,75.07,74.656
3.8877,75.116,75.127
3.9663,75.153,74.987
4.0448,75.158,75.142
4.1234,75.105,75.461
4.2019,74.987,75.146
4.2804,74.87,74.432
4.359,74.811,74.044
4.4375,74.848,74.984
4.516,74.929,75.728
4.5946,75.007,75.487
4.6731,75.072,74.635
4.7517,75.12,74.377
4.8302,75.121,75.214
4.9087,75.033,75.852
4.9873,74.907,75.905
5.0658,74.808,75.398
5.1443,74.904,74.528
5.2229,75.096,74.072
5.3015,75.219,74.584
5.38,75.105,74.966
5.4585,74.811,74.778
5.537,74.634,74.852
5.6156,74.675,75.034
5.6942,74.973,75.409
5.7727,75.164,75.349
5.8512,75.139,74.872
5.9298,75.02,74.946
6.0083,74.963,75.307
6.0868,75.181,74.862
6.1654,75.448,74.54
6.2439,75.532,74.929


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_365.csv <==
x,qOut,qIn
0.03927,74.805,74.832
0.11781,74.912,74.593
0.19635,75.127,74.655
0.27489,75.308,74.771
0.35343,75.304,75.409
0.43197,75.064,75.602
0.51051,74.807,74.938
0.58905,74.693,74.786
0.66759,74.84,75.636
0.74613,75.072,75.496
0.82467,75.21,74.419
0.90321,75.217,74.027
0.98175,75.088,75.817
1.0603,74.962,76.158
1.1388,74.861,74.406
1.2174,74.783,73.687
1.2959,74.717,75.286
1.3744,74.713,76.099
1.453,74.814,75.699
1.5315,74.991,74.809
1.6101,75.194,74.023
1.6886,75.305,74.126
1.7671,75.288,74.965
1.8457,75.179,75.66
1.9242,75.026,75.176
2.0028,74.94,74.67
2.0813,74.933,74.959
2.1599,74.966,75.24
2.2384,74.986,75.088
2.3169,74.952,75.106
2.3955,74.944,75.057
2.474,75.009,75.069
2.5526,75.178,75.106
2.6311,75.277,74.902
2.7096,75.147,74.73
2.7882,74.857,74.686
2.8667,74.526,75.194
2.9452,74.538,75.327
3.0238,74.836,74.947
3.1023,75.188,74.815
3.1809,75.348,74.764
3.2594,75.203,74.547
3.3379,74.998,74.664
3.4165,74.899,75.423
3.495,75.031,76.302
3.5736,75.183,75.923
3.6521,75.188,74.836
3.7307,75.065,74.097
3.8092,74.868,74.047
3.8877,74.798,74.356
3.9663,74.862,75.024
4.0448,74.988,75.749
4.1234,75.099,75.508
4.2019,75.079,74.809
4.2804,74.921,74.771
4.359,74.725,75.16
4.4375,74.604,75.156
4.516,74.77,74.955
4.5946,75.167,74.896
4.6731,75.574,74.889
4.7517,75.76,74.964
4.8302,75.405,75.066
4.9087,74.755,75.103
4.9873,74.228,75.074
5.0658,74.226,74.673
5.1443,74.709,74.407
5.2229,75.23,74.98
5.3015,75.539,75.756
5.38,75.451,75.467
5.4585,75.175,74.944
5.537,74.954,74.766
5.6156,74.874,74.518
5.6942,74.965,74.938
5.7727,75.024,75.41
5.8512,75.019,75.044
5.9298,74.989,74.826
6.0083,74.985,75.28
6.0868,74.993,75.148
6.1654,74.944,74.806
6.2439,74.867,74.883


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_366.csv <==
x,qOut,qIn
0.03927,75.064,75.099
0.11781,75.123,74.648
0.19635,75.166,74.627
0.27489,75.149,74.796
0.35343,75.035,74.958
0.43197,74.884,75.722
0.51051,74.773,76.21
0.58905,74.724,75.245
0.66759,74.738,73.346
0.74613,74.778,73.757
0.82467,74.874,75.653
0.90321,75.027,76.379
0.98175,75.229,75.247
1.0603,75.355,74.478
1.1388,75.289,74.312
1.2174,75.064,74.541
1.2959,74.745,75.06
1.3744,74.619,75.322
1.453,74.773,75.156
1.5315,75.093,75.051
1.6101,75.435,75.658
1.6886,75.462,75.666
1.7671,75.145,74.79
1.8457,74.715,74.531
1.9242,74.446,74.518
2.0028,74.668,74.461
2.0813,75.112,75.05
2.1599,75.445,75.2
2.2384,75.347,74.753
2.3169,74.879,75.279
2.3955,74.51,75.758
2.474,74.466,74.984
2.5526,74.871,74.677
2.6311,75.292,75.24
2.7096,75.502,75.069
2.7882,75.491,74.752
2.8667,75.3,74.728
2.9452,75.077,75.198
3.0238,74.85,75.693
3.1023,74.671,75.078
3.1809,74.588,74.051
3.2594,74.684,74.357
3.3379,74.9,75.191
3.4165,75.13,75.543
3.495,75.268,75.058
3.5736,75.27,75.091
3.6521,75.177,75.324
3.7307,75.045,74.98
3.8092,74.922,74.662
3.8877,74.865,75.202
3.9663,74.909,75.667
4.0448,75.019,75.117
4.1234,75.147,74.028
4.2019,75.137,74.17
4.2804,74.969,75.036
4.359,74.752,75.614
4.4375,74.613,75.434
4.516,74.723,75.186
4.5946,74.983,75.104
4.6731,75.237,74.999
4.7517,75.331,74.88
4.8302,75.222,74.918
4.9087,75.074,74.925
4.9873,74.994,74.93
5.0658,75.067,75.012
5.1443,75.103,75.063
5.2229,74.966,75.147
5.3015,74.735,75.287
5.38,74.529,75.254
5.4585,74.632,74.826
5.537,74.961,74.448
5.6156,75.317,74.853
5.6942,75.501,75.234
5.7727,75.388,74.622
5.8512,75.124,74.282
5.9298,74.878,74.881
6.0083,74.804,75.611
6.0868,74.869,75.333
6.1654,74.956,74.991
6.2439,75.028,75.148


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_367.csv <==
x,qOut,qIn
0.03927,74.636,74.3
0.11781,74.78,74.145
0.19635,75.095,74.816
0.27489,75.409,75.454
0.35343,75.543,75.72
0.43197,75.306,75.394
0.51051,74.876,74.581
0.58905,74.507,74.136
0.66759,74.439,74.462
0.74613,74.636,74.993
0.82467,74.907,75.533
0.90321,75.164,75.476
0.98175,75.348,74.963
1.0603,75.45,74.89
1.1388,75.359,75.169
1.2174,75.104,75.454
1.2959,74.747,74.867
1.3744,74.662,74.439
1.453,74.893,74.859
1.5315,75.221,75.05
1.6101,75.388,74.87
1.6886,75.115,75.127
1.7671,74.693,75.221
1.8457,74.435,74.942
1.9242,74.614,74.864
2.0028,75.033,74.816
2.0813,75.346,74.653
2.1599,75.443,74.947
2.2384,75.27,75.393
2.3169,75.094,75.463
2.3955,75.005,75.476
2.474,74.969,74.943
2.5526,74.924,73.833
2.6311,74.833,74.267
2.7096,74.806,75.782
2.7882,74.876,76.134
2.8667,75.048,74.546
2.9452,75.14,74.165
3.0238,75.07,75.124
3.1023,74.901,75.623
3.1809,74.724,74.954
3.2594,74.745,74.9
3.3379,74.949,75.291
3.4165,75.208,75.14
3.495,75.381,74.866
3.5736,75.28,74.986
3.6521,74.988,74.695
3.7307,74.706,74.634
3.8092,74.638,75.781
3.8877,74.862,75.797
3.9663,75.135,74.583
4.0448,75.283,74.032
4.1234,75.158,74.611
4.2019,74.942,75.103
4.2804,74.87,75.036
4.359,74.967,74.71
4.4375,75.2,75.417
4.516,75.268,75.95
4.5946,75.129,75.275
4.6731,74.91,74.464
4.7517,74.756,74.825
4.8302,74.827,75.457
4.9087,75.019,75.323
4.9873,75.193,74.734
5.0658,75.221,74.381
5.1443,75.036,74.431
5.2229,74.761,74.999
5.3015,74.555,75.607
5.38,74.563,75.603
5.4585,74.799,75.408
5.537,75.097,75.051
5.6156,75.325,74.398
5.6942,75.369,74.341
5.7727,75.27,74.959
5.8512,75.143,75.047
5.9298,75.05,74.653
6.0083,75.033,74.791
6.0868,74.985,75.602
6.1654,74.859,76.129
6.2439,74.718,75.588


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_368.csv <==
x,qOut,qIn
0.03927,74.891,75.932
0.11781,74.987,75.944
0.19635,75.139,75.147
0.27489,75.181,74.476
0.35343,74.963,74.157
0.43197,74.694,74.26
0.51051,74.641,74.918
0.58905,74.815,75.734
0.66759,75.163,75.903
0.74613,75.331,75.1
0.82467,75.216,74.588
0.90321,74.936,74.937
0.98175,74.644,75.15
1.0603,74.655,74.655
1.1388,74.948,74.317
1.2174,75.33,74.793
1.2959,75.593,75.538
1.3744,75.432,75.377
1.453,74.953,74.995
1.5315,74.472,74.7
1.6101,74.315,75.056
1.6886,74.641,75.564
1.7671,75.145,75.332
1.8457,75.553,74.594
1.9242,75.627,74.276
2.0028,75.359,74.864
2.0813,74.971,75.411
2.1599,74.67,75.227
2.2384,74.625,74.743
2.3169,74.756,74.929
2.3955,74.92,75.298
2.474,75.056,75.191
2.5526,75.125,74.882
2.6311,75.158,75.052
2.7096,75.158,74.918
2.7882,75.131,74.413
2.8667,75.088,74.673
2.9452,75.021,75.364
3.0238,74.924,75.615
3.1023,74.83,75.631
3.1809,74.777,75.407
3.2594,74.844,74.846
3.3379,74.982,74.37
3.4165,75.111,74.437
3.495,75.148,74.936
3.5736,75.109,75.139
3.6521,75.061,75.035
3.7307,75.013,74.713
3.8092,74.952,74.587
3.8877,74.808,75.086
3.9663,74.691,75.544
4.0448,74.71,75.267
4.1234,74.949,74.975
4.2019,75.306,74.879
4.2804,75.539,74.773
4.359,75.526,75.605
4.4375,75.179,76.272
4.516,74.767,74.769
4.5946,74.567,73.353
4.6731,74.609,74.297
4.7517,74.853,75.876
4.8302,74.988,75.333
4.9087,74.985,74.668
4.9873,74.931,74.752
5.0658,74.93,74.998
5.1443,75.028,75.06
5.2229,75.114,75.122
5.3015,75.15,75.143
5.38,75.112,75.315
5.4585,75.143,74.918
5.537,75.222,74.311
5.6156,75.245,74.462
5.6942,75.093,75.191
5.7727,74.793,75.505
5.8512,74.619,75.377
5.9298,74.67,74.827
6.0083,74.986,74.829
6.0868,75.207,74.958
6.1654,75.189,74.508
6.2439,75.035,74.772


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_369.csv <==
x,qOut,qIn
0.03927,74.89,75.24
0.11781,74.776,74.956
0.19635,74.837,74.547
0.27489,75.013,74.46
0.35343,75.22,75.105
0.43197,75.214,75.361
0.51051,74.986,74.871
0.58905,74.707,74.887
0.66759,74.566,76.053
0.74613,74.756,75.891
0.82467,75.097,74.301
0.90321,75.382,73.378
0.98175,75.417,74.581
1.0603,75.214,75.671
1.1388,74.977,75.802
1.2174,74.82,75.465
1.2959,74.823,74.87
1.3744,74.823,74.449
1.453,74.779,74.545
1.5315,74.762,75.193
1.6101,74.848,75.434
1.6886,75.105,74.921
1.7671,75.365,74.929
1.8457,75.46,75.295
1.9242,75.239,74.82
2.0028,74.782,74.524
2.0813,74.444,74.98
2.1599,74.414,75.279
2.2384,74.808,74.589
2.3169,75.296,74.781
2.3955,75.54,75.84
2.474,75.457,76.009
2.5526,75.019,74.575
2.6311,74.685,73.726
2.7096,74.693,74.236
2.7882,74.945,75.335
2.8667,75.272,75.904
2.9452,75.321,75.341
3.0238,75.148,74.509
3.1023,74.911,74.589
3.1809,74.772,75.41
3.2594,74.781,75.136
3.3379,74.873,74.625
3.4165,75.015,75.036
3.495,75.185,75.133
3.5736,75.316,74.67
3.6521,75.254,74.957
3.7307,75.008,75.222
3.8092,74.624,74.932
3.8877,74.485,75.128
3.9663,74.685,75.468
4.0448,75.054,75.388
4.1234,75.38,75.071
4.2019,75.366,74.559
4.2804,75.126,74.232
4.359,74.871,74.623
4.4375,74.814,74.95
4.516,74.958,74.785
4.5946,75.085,74.895
4.6731,75.107,75.406
4.7517,74.972,75.396
4.8302,74.879,75.027
4.9087,74.914,75.134
4.9873,75.047,75.334
5.0658,75.219,75.19
5.1443,75.317,74.86
5.2229,75.277,74.552
5.3015,75.1,74.571
5.38,74.802,75.365
5.4585,74.555,75.699
5.537,74.496,75.21
5.6156,74.618,74.695
5.6942,74.872,74.181
5.7727,75.073,74.398
5.8512,75.188,75.291
5.9298,75.243,75.617
6.0083,75.274,75.425
6.0868,75.289,75.124
6.1654,75.229,74.716
6.2439,75.093,74.86


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_370.csv <==
x,qOut,qIn
0.03927,75.43,75.06
0.11781,75.253,74.851
0.19635,75.063,74.932
0.27489,74.917,75.262
0.35343,74.852,75.076
0.43197,74.796,74.754
0.51051,74.741,74.732
0.58905,74.729,75.006
0.66759,74.804,75.164
0.74613,74.988,74.764
0.82467,75.177,74.651
0.90321,75.289,75.383
0.98175,75.254,75.643
1.0603,75.124,74.973
1.1388,75,74.547
1.2174,74.934,74.181
1.2959,74.954,74.212
1.3744,75.003,75.494
1.453,75.041,76.557
1.5315,75.046,75.849
1.6101,75.003,74.162
1.6886,74.922,74.284
1.7671,74.849,75.104
1.8457,74.832,75.394
1.9242,74.906,75.33
2.0028,75.07,74.915
2.0813,75.215,74.443
2.1599,75.24,74.699
2.2384,75.049,75.637
2.3169,74.71,75.516
2.3955,74.497,74.418
2.474,74.551,73.885
2.5526,74.955,74.84
2.6311,75.415,75.33
2.7096,75.612,75.208
2.7882,75.483,75.319
2.8667,75.027,75.702
2.9452,74.72,75.465
3.0238,74.739,74.664
3.1023,74.949,74.023
3.1809,75.155,74.692
3.2594,75.12,75.557
3.3379,75,75.366
3.4165,74.906,74.693
3.495,74.922,75.315
3.5736,74.854,75.735
3.6521,74.695,74.762
3.7307,74.588,74.049
3.8092,74.69,75.042
3.8877,75.069,75.743
3.9663,75.455,75.398
4.0448,75.633,74.756
4.1234,75.42,74.343
4.2019,74.962,74.686
4.2804,74.614,75.47
4.359,74.534,75.586
4.4375,74.802,75.168
4.516,75.129,75.122
4.5946,75.316,74.808
4.6731,75.315,74.39
4.7517,75.111,74.38
4.8302,74.895,74.663
4.9087,74.817,75.18
4.9873,74.887,75.666
5.0658,75.075,75.545
5.1443,75.157,75.151
5.2229,75.072,74.913
5.3015,74.912,74.866
5.38,74.792,75.137
5.4585,74.914,75.145
5.537,75.168,74.707
5.6156,75.36,74.369
5.6942,75.296,74.712
5.7727,74.921,75.161
5.8512,74.539,75.197
5.9298,74.374,75.064
6.0083,74.594,75.265
6.0868,74.986,75.352
6.1654,75.317,74.981
6.2439,75.486,74.842


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_371.csv <==
x,qOut,qIn
0.03927,75.126,75.354
0.11781,74.852,75.791
0.19635,74.754,75.481
0.27489,74.871,74.777
0.35343,75.185,74.755
0.43197,75.291,74.867
0.51051,75.092,74.76
0.58905,74.776,74.918
0.66759,74.582,74.473
0.74613,74.803,74.645
0.82467,75.164,75.889
0.90321,75.382,75.978
0.98175,75.196,74.668
1.0603,74.793,74.285
1.1388,74.602,74.502
1.2174,74.735,74.936
1.2959,75.209,75.39
1.3744,75.52,75.468
1.453,75.457,75.358
1.5315,75.124,75.314
1.6101,74.689,75.236
1.6886,74.539,74.732
1.7671,74.653,74.161
1.8457,74.895,74.17
1.9242,75.122,74.62
2.0028,75.269,75.178
2.0813,75.283,75.586
2.1599,75.147,75.324
2.2384,74.855,74.854
2.3169,74.612,75.284
2.3955,74.625,75.744
2.474,74.883,75.205
2.5526,75.316,74.372
2.6311,75.597,74.729
2.7096,75.554,75.327
2.7882,75.228,75.197
2.8667,74.708,74.755
2.9452,74.372,74.776
3.0238,74.346,74.955
3.1023,74.561,75.441
3.1809,74.902,75.341
3.2594,75.183,74.702
3.3379,75.349,74.56
3.4165,75.397,75.124
3.495,75.334,75.421
3.5736,75.224,74.52
3.6521,75.106,73.971
3.7307,75.002,74.935
3.8092,74.923,75.899
3.8877,74.882,75.092
3.9663,74.892,74.557
4.0448,74.938,75.274
4.1234,74.996,75.24
4.2019,75.038,74.47
4.2804,75.073,74.736
4.359,75.099,75.305
4.4375,75.11,75.361
4.516,75.053,75.05
4.5946,74.935,74.888
4.6731,74.805,74.843
4.7517,74.719,74.615
4.8302,74.737,74.664
4.9087,74.853,75.107
4.9873,75.021,75.565
5.0658,75.191,75.574
5.1443,75.26,74.938
5.2229,75.187,74.324
5.3015,75.033,74.422
5.38,74.874,75.308
5.4585,74.879,75.77
5.537,75.013,75.454
5.6156,75.159,74.788
5.6942,75.195,74.032
5.7727,75.041,74.241
5.8512,74.828,75.398
5.9298,74.697,76.073
6.0083,74.767,75.353
6.0868,75.011,74.456
6.1654,75.236,74.246
6.2439,75.311,74.649


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_372.csv <==
x,qOut,qIn
0.03927,74.964,75.565
0.11781,75.258,75.517
0.19635,75.505,74.954
0.27489,75.574,74.44
0.35343,75.336,74.759
0.43197,74.81,75.01
0.51051,74.386,74.958
0.58905,74.294,75.304
0.66759,74.682,75.387
0.74613,75.192,74.86
0.82467,75.482,74.627
0.90321,75.467,74.597
0.98175,75.122,74.895
1.0603,74.835,75.519
1.1388,74.818,75.556
1.2174,74.998,74.653
1.2959,75.247,74.44
1.3744,75.222,75.101
1.453,74.984,75.003
1.5315,74.74,74.761
1.6101,74.701,75.813
1.6886,74.933,75.956
1.7671,75.185,74.826
1.8457,75.29,74.181
1.9242,75.113,74.88
2.0028,74.846,75.45
2.0813,74.734,75.199
2.1599,74.817,74.652
2.2384,75.078,74.556
2.3169,75.203,75.376
2.3955,75.097,75.902
2.474,74.872,74.994
2.5526,74.674,73.908
2.6311,74.76,74.328
2.7096,75.04,75.14
2.7882,75.333,75.63
2.8667,75.454,75.305
2.9452,75.298,74.622
3.0238,75.024,74.414
3.1023,74.8,75.116
3.1809,74.773,76.026
3.2594,74.898,75.393
3.3379,75.044,74.297
3.4165,75.145,74.498
3.495,75.153,75.609
3.5736,75.072,75.318
3.6521,74.912,74.521
3.7307,74.744,74.47
3.8092,74.642,74.945
3.8877,74.733,74.906
3.9663,74.94,74.966
4.0448,75.131,75.452
4.1234,75.175,75.335
4.2019,75.074,74.675
4.2804,74.999,74.539
4.359,75.017,74.99
4.4375,75.156,75.472
4.516,75.213,75.42
4.5946,75.135,75.28
4.6731,74.991,75.187
4.7517,74.877,74.708
4.8302,74.851,74.477
4.9087,74.839,74.66
4.9873,74.837,74.657
5.0658,74.854,74.758
5.1443,74.993,75.092
5.2229,75.152,75.264
5.3015,75.22,75.639
5.38,75.091,75.841
5.4585,74.896,75.263
5.537,74.855,74.458
5.6156,74.996,73.828
5.6942,75.294,74.391
5.7727,75.442,75.343
5.8512,75.322,75.458
5.9298,75.016,75.376
6.0083,74.646,75.36
6.0868,74.476,74.828
6.1654,74.518,74.434
6.2439,74.709,74.852


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_373.csv <==
x,qOut,qIn
0.03927,75.03,74.822
0.11781,74.953,74.902
0.19635,74.932,75.394
0.27489,74.978,75.574
0.35343,75.084,74.773
0.43197,75.154,74.39
0.51051,75.123,75.002
0.58905,75.015,75.981
0.66759,74.867,76.249
0.74613,74.848,75.042
0.82467,74.961,73.638
0.90321,75.096,73.637
0.98175,75.127,74.891
1.0603,74.949,75.229
1.1388,74.749,75.073
1.2174,74.681,75.484
1.2959,74.867,75.876
1.3744,75.111,75.12
1.453,75.198,74.395
1.5315,75.136,74.353
1.6101,74.977,74.789
1.6886,75.051,75.16
1.7671,75.291,75.454
1.8457,75.454,75.374
1.9242,75.275,74.879
2.0028,74.696,75
2.0813,74.217,75.161
2.1599,74.134,74.668
2.2384,74.631,74.659
2.3169,75.266,75.401
2.3955,75.665,75.436
2.474,75.706,75.077
2.5526,75.328,74.877
2.6311,74.849,74.54
2.7096,74.578,74.657
2.7882,74.592,75.317
2.8667,74.894,75.39
2.9452,75.202,74.785
3.0238,75.357,74.256
3.1023,75.325,74.439
3.1809,75.097,75.803
3.2594,74.863,75.922
3.3379,74.776,74.696
3.4165,74.849,74.297
3.495,75.052,75.277
3.5736,75.179,75.651
3.6521,75.157,75.326
3.7307,75.033,74.711
3.8092,74.876,74.302
3.8877,74.84,74.619
3.9663,74.895,75.099
4.0448,74.96,75.292
4.1234,74.946,75.271
4.2019,74.861,75.361
4.2804,74.835,75.309
4.359,74.909,74.835
4.4375,75.095,74.966
4.516,75.22,75.273
4.5946,75.225,74.797
4.6731,75.16,74.377
4.7517,75.09,74.774
4.8302,75.059,75.317
4.9087,74.972,75.281
4.9873,74.834,74.674
5.0658,74.673,74.897
5.1443,74.714,75.508
5.2229,74.956,75.18
5.3015,75.252,74.515
5.38,75.438,74.792
5.4585,75.373,75.463
5.537,75.169,75.41
5.6156,74.954,74.997
5.6942,74.844,74.95
5.7727,74.81,74.728
5.8512,74.803,74.53
5.9298,74.826,75.154
6.0083,74.886,75.688
6.0868,74.992,75.048
6.1654,75.072,74.392
6.2439,75.094,74.516


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_374.csv <==
x,qOut,qIn
0.03927,74.848,75.127
0.11781,75.275,75.403
0.19635,75.491,75.607
0.27489,75.505,75.08
0.35343,75.363,74.449
0.43197,75.159,74.69
0.51051,74.918,75.041
0.58905,74.707,74.897
0.66759,74.591,74.855
0.74613,74.64,75.464
0.82467,74.782,75.764
0.90321,74.935,74.958
0.98175,75.022,74.096
1.0603,75.053,74.509
1.1388,75.099,75.156
1.2174,75.176,75.339
1.2959,75.291,74.746
1.3744,75.323,74.827
1.453,75.197,75.456
1.5315,74.966,75.57
1.6101,74.708,74.952
1.6886,74.652,74.577
1.7671,74.817,74.647
1.8457,75.081,75.072
1.9242,75.307,75.283
2.0028,75.299,74.903
2.0813,75.081,74.775
2.1599,74.798,75.325
2.2384,74.607,75.379
2.3169,74.656,74.488
2.3955,74.855,74.105
2.474,75.085,74.856
2.5526,75.229,75.856
2.6311,75.25,75.465
2.7096,75.182,74.908
2.7882,75.066,75.082
2.8667,74.937,74.752
2.9452,74.842,74.357
3.0238,74.834,74.94
3.1023,74.916,75.399
3.1809,75.075,75.024
3.2594,75.184,75.077
3.3379,75.146,75.513
3.4165,74.989,75.348
3.495,74.762,74.649
3.5736,74.682,74.404
3.6521,74.807,74.594
3.7307,75.056,75.272
3.8092,75.327,75.809
3.8877,75.4,75.046
3.9663,75.23,73.877
4.0448,74.941,74.05
4.1234,74.68,75.881
4.2019,74.692,76.154
4.2804,74.915,75.121
4.359,75.193,74.483
4.4375,75.367,73.989
4.516,75.319,74.351
4.5946,75.112,75.812
4.6731,74.876,76.324
4.7517,74.742,75.232
4.8302,74.807,74.458
4.9087,74.952,74.358
4.9873,75.05,74.645
5.0658,74.973,74.811
5.1443,74.802,74.872
5.2229,74.765,75.215
5.3015,74.906,75.73
5.38,75.222,75.451
5.4585,75.321,74.902
5.537,75.096,75.059
5.6156,74.757,75.191
5.6942,74.569,74.469
5.7727,74.868,74.308
5.8512,75.333,74.818
5.9298,75.611,74.963
6.0083,75.376,75.003
6.0868,74.793,75.097
6.1654,74.398,75.013
6.2439,74.392,75.063


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_375.csv <==
x,qOut,qIn
0.03927,74.872,75.424
0.11781,75.233,75.248
0.19635,75.463,74.637
0.27489,75.443,74.671
0.35343,75.088,75.084
0.43197,74.702,74.769
0.51051,74.589,74.507
0.58905,74.768,74.909
0.66759,75.185,75.378
0.74613,75.42,75.485
0.82467,75.322,75.473
0.90321,75.019,74.953
0.98175,74.687,74.191
1.0603,74.702,74.499
1.1388,74.973,75.419
1.2174,75.274,75.591
1.2959,75.369,75.222
1.3744,75.164,74.982
1.453,74.865,74.464
1.5315,74.648,74.599
1.6101,74.651,75.386
1.6886,74.796,75.459
1.7671,74.992,75.181
1.8457,75.179,74.854
1.9242,75.312,74.477
2.0028,75.288,74.885
2.0813,75.09,75.413
2.1599,74.845,74.8
2.2384,74.701,73.886
2.3169,74.842,74.958
2.3955,75.095,76.428
2.474,75.266,76.126
2.5526,75.178,74.1
2.6311,74.929,73.968
2.7096,74.792,75.216
2.7882,74.845,75.306
2.8667,75.107,74.419
2.9452,75.269,74.747
3.0238,75.213,75.42
3.1023,75.007,75.639
3.1809,74.755,75.251
3.2594,74.65,75.255
3.3379,74.691,75.419
3.4165,74.836,75.114
3.495,75.038,74.754
3.5736,75.256,74.473
3.6521,75.363,74.14
3.7307,75.287,74.626
3.8092,74.972,75.769
3.8877,74.651,75.667
3.9663,74.555,74.771
4.0448,74.686,74.428
4.1234,74.979,74.646
4.2019,75.18,74.942
4.2804,75.293,75.586
4.359,75.361,75.621
4.4375,75.434,74.827
4.516,75.396,74.783
4.5946,75.147,75.036
4.6731,74.786,75.007
4.7517,74.453,75.118
4.8302,74.461,75.077
4.9087,74.738,74.655
4.9873,75.083,74.402
5.0658,75.292,74.684
5.1443,75.21,75.169
5.2229,74.975,75.509
5.3015,74.779,75.493
5.38,74.803,75.349
5.4585,75.042,75.062
5.537,75.266,74.484
5.6156,75.345,74.111
5.6942,75.179,75.06
5.7727,74.978,76.042
5.8512,74.898,75.724
5.9298,74.911,74.767
6.0083,74.946,74.292
6.0868,74.821,74.649
6.1654,74.673,75.205
6.2439,74.649,75.291


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_376.csv <==
x,qOut,qIn
0.03927,74.663,75.284
0.11781,74.786,75.477
0.19635,74.99,75.022
0.27489,75.126,75.164
0.35343,75.066,75.246
0.43197,74.897,74.812
0.51051,74.81,74.861
0.58905,74.881,75.193
0.66759,75.151,75.011
0.74613,75.396,74.705
0.82467,75.4,75.002
0.90321,75.163,75.196
0.98175,74.733,74.6
1.0603,74.509,74.494
1.1388,74.599,74.982
1.2174,74.882,75.5
1.2959,75.192,75.913
1.3744,75.323,75.359
1.453,75.293,74.382
1.5315,75.177,74.168
1.6101,75.048,74.627
1.6886,74.978,74.811
1.7671,74.974,74.971
1.8457,75.005,75.442
1.9242,75.029,75.748
2.0028,74.971,75.192
2.0813,74.85,74.661
2.1599,74.75,74.652
2.2384,74.752,74.961
2.3169,74.94,75.143
2.3955,75.213,75.221
2.474,75.41,75.152
2.5526,75.372,75.177
2.6311,75.011,75.397
2.7096,74.591,75.097
2.7882,74.363,74.14
2.8667,74.536,73.966
2.9452,74.958,75.051
3.0238,75.339,75.562
3.1023,75.523,75.006
3.1809,75.398,74.944
3.2594,75.1,75.267
3.3379,74.843,75.248
3.4165,74.748,75.478
3.495,74.884,75.574
3.5736,75.122,74.74
3.6521,75.308,73.992
3.7307,75.348,74.236
3.8092,75.169,75.645
3.8877,74.841,76.108
3.9663,74.562,75.196
4.0448,74.457,74.35
4.1234,74.608,74.493
4.2019,74.867,74.792
4.2804,75.088,75.285
4.359,75.228,75.797
4.4375,75.267,74.82
4.516,75.299,73.986
4.5946,75.288,74.699
4.6731,75.183,75.609
4.7517,74.934,75.368
4.8302,74.679,74.855
4.9087,74.646,74.884
4.9873,74.841,75.295
5.0658,75.216,75.035
5.1443,75.37,74.279
5.2229,75.211,74.373
5.3015,74.915,75.363
5.38,74.709,75.791
5.4585,74.848,74.914
5.537,75.083,74.148
5.6156,75.203,74.576
5.6942,75.025,75.448
5.7727,74.8,75.499
5.8512,74.795,75.358
5.9298,74.986,75.19
6.0083,75.283,74.889
6.0868,75.315,74.609
6.1654,75.094,74.501
6.2439,74.808,74.572


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_377.csv <==
x,qOut,qIn
0.03927,75.04,74.565
0.11781,75.058,74.694
0.19635,74.981,74.88
0.27489,74.867,74.635
0.35343,74.802,75.016
0.43197,74.939,75.862
0.51051,75.117,75.689
0.58905,75.18,74.674
0.66759,74.988,74.623
0.74613,74.729,75.307
0.82467,74.676,75.292
0.90321,74.856,74.928
0.98175,75.228,74.522
1.0603,75.422,74.519
1.1388,75.308,74.79
1.2174,74.998,74.718
1.2959,74.645,75.343
1.3744,74.568,76.117
1.453,74.749,75.512
1.5315,75.043,74.498
1.6101,75.292,74.493
1.6886,75.354,74.946
1.7671,75.263,75.148
1.8457,75.11,75.22
1.9242,74.988,75.23
2.0028,74.95,75.26
2.0813,74.904,75.321
2.1599,74.811,74.852
2.2384,74.648,74.05
2.3169,74.602,73.94
2.3955,74.776,74.593
2.474,75.089,75.889
2.5526,75.43,76.198
2.6311,75.494,75.101
2.7096,75.253,74.463
2.7882,74.896,74.861
2.8667,74.641,75.597
2.9452,74.754,75.399
3.0238,75.085,74.468
3.1023,75.4,74.123
3.1809,75.474,75.269
3.2594,75.168,75.468
3.3379,74.688,74.757
3.4165,74.31,74.7
3.495,74.286,75.381
3.5736,74.63,75.17
3.6521,75.1,74.648
3.7307,75.493,74.847
3.8092,75.63,75.236
3.8877,75.473,75.046
3.9663,75.186,74.814
4.0448,74.935,74.511
4.1234,74.868,74.443
4.2019,74.893,75.21
4.2804,74.892,75.904
4.359,74.87,75.637
4.4375,74.86,75.116
4.516,74.962,74.788
4.5946,75.074,74.361
4.6731,75.125,74.773
4.7517,75.052,75.741
4.8302,74.982,75.334
4.9087,74.981,74.382
4.9873,75.002,74.414
5.0658,74.973,75.586
5.1443,74.817,75.691
5.2229,74.689,74.879
5.3015,74.705,74.484
5.38,74.949,74.639
5.4585,75.274,74.83
5.537,75.457,75.239
5.6156,75.418,75.438
5.6942,75.115,75.163
5.7727,74.832,74.607
5.8512,74.759,74.394
5.9298,74.866,74.831
6.0083,75.065,75.185
6.0868,75.117,75.347
6.1654,75.07,75.513
6.2439,75.014,75.132


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_378.csv <==
x,qOut,qIn
0.03927,75.135,75.252
0.11781,74.978,75.541
0.19635,74.937,75.771
0.27489,74.994,75.419
0.35343,75.088,73.746
0.43197,75.034,73.601
0.51051,74.906,75.211
0.58905,74.821,76.024
0.66759,74.885,75.094
0.74613,75.034,74.424
0.82467,75.101,74.576
0.90321,75.048,75.224
0.98175,74.872,75.882
1.0603,74.799,75.533
1.1388,74.925,74.789
1.2174,75.174,75.102
1.2959,75.445,75.184
1.3744,75.452,73.977
1.453,75.158,73.737
1.5315,74.753,75.059
1.6101,74.461,75.976
1.6886,74.57,75.431
1.7671,74.886,74.911
1.8457,75.168,74.769
1.9242,75.188,74.828
2.0028,75.014,74.588
2.0813,74.936,74.5
2.1599,75.048,74.928
2.2384,75.383,75.348
2.3169,75.532,75.426
2.3955,75.29,75.518
2.474,74.815,75.274
2.5526,74.335,74.489
2.6311,74.331,74.527
2.7096,74.698,75.171
2.7882,75.173,75.418
2.8667,75.492,75.332
2.9452,75.459,75.03
3.0238,75.143,74.622
3.1023,74.746,74.659
3.1809,74.485,75.023
3.2594,74.557,75.092
3.3379,74.848,74.94
3.4165,75.186,74.72
3.495,75.408,74.817
3.5736,75.414,75.408
3.6521,75.241,75.771
3.7307,75.005,75.222
3.8092,74.83,74.031
3.8877,74.862,74.053
3.9663,75.024,75.146
4.0448,75.182,75.67
4.1234,75.196,75.339
4.2019,75.033,75.341
4.2804,74.849,75.077
4.359,74.748,74.622
4.4375,74.803,75.153
4.516,74.903,75.455
4.5946,74.996,74.786
4.6731,75.082,74.353
4.7517,75.174,74.614
4.8302,75.204,75.004
4.9087,75.07,75.307
4.9873,74.834,75.433
5.0658,74.59,75.236
5.1443,74.635,74.71
5.2229,74.929,74.541
5.3015,75.279,75.228
5.38,75.475,75.552
5.4585,75.372,74.881
5.537,75.133,74.573
5.6156,74.914,74.764
5.6942,74.852,75.108
5.7727,74.844,75.052
5.8512,74.806,74.889
5.9298,74.779,75.069
6.0083,74.822,75.074
6.0868,75.011,74.793
6.1654,75.192,74.782
6.2439,75.262,74.964


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_379.csv <==
x,qOut,qIn
0.03927,75.329,74.794
0.11781,75.305,75.237
0.19635,75.177,75.906
0.27489,75.008,75.745
0.35343,74.862,74.707
0.43197,74.827,74.384
0.51051,74.911,74.643
0.58905,75.064,74.852
0.66759,75.226,75.006
0.74613,75.275,75.459
0.82467,75.145,75.69
0.90321,74.884,75.314
0.98175,74.567,74.015
1.0603,74.432,73.838
1.1388,74.551,75.347
1.2174,74.85,76.556
1.2959,75.226,75.575
1.3744,75.484,74.504
1.453,75.49,74.378
1.5315,75.255,74.512
1.6101,74.824,74.804
1.6886,74.551,75.174
1.7671,74.622,75.397
1.8457,74.935,75.05
1.9242,75.339,74.236
2.0028,75.424,74.75
2.0813,75.162,75.889
2.1599,74.789,76.073
2.2384,74.573,74.71
2.3169,74.808,74.105
2.3955,75.233,74.723
2.474,75.541,75.313
2.5526,75.437,74.78
2.6311,74.974,74.419
2.7096,74.589,74.88
2.7882,74.497,75.386
2.8667,74.82,75.683
2.9452,75.107,75.556
3.0238,75.151,74.913
3.1023,75.043,74.583
3.1809,74.926,74.837
3.2594,75.06,74.904
3.3379,75.26,74.917
3.4165,75.334,74.944
3.495,75.111,74.802
3.5736,74.767,75.021
3.6521,74.582,75.408
3.7307,74.61,74.988
3.8092,74.839,74.487
3.8877,75.03,74.911
3.9663,75.168,75.314
4.0448,75.268,75.534
4.1234,75.344,74.967
4.2019,75.29,74.424
4.2804,75.084,74.942
4.359,74.84,75.609
4.4375,74.69,75.188
4.516,74.765,74.786
4.5946,74.935,74.947
4.6731,75.077,75.011
4.7517,75.082,74.575
4.8302,74.999,74.549
4.9087,74.923,74.874
4.9873,74.899,75.058
5.0658,74.953,75.493
5.1443,75.041,75.639
5.2229,75.11,75.024
5.3015,75.129,74.623
5.38,75.074,75.204
5.4585,75.016,75.377
5.537,75.029,74.68
5.6156,75.092,74.293
5.6942,75.164,75.514
5.7727,75.079,75.884
5.8512,74.87,74.967
5.9298,74.668,74.681
6.0083,74.611,74.888
6.0868,74.763,74.523
6.1654,75.003,74.452
6.2439,75.223,74.68


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_380.csv <==
x,qOut,qIn
0.03927,74.906,74.161
0.11781,74.801,74.469
0.19635,74.795,75.23
0.27489,74.881,75.971
0.35343,75.033,75.632
0.43197,75.124,74.894
0.51051,75.089,74.747
0.58905,74.967,74.729
0.66759,74.809,74.769
0.74613,74.785,75.336
0.82467,74.93,75.734
0.90321,75.149,75.162
0.98175,75.327,74.435
1.0603,75.212,74.591
1.1388,74.858,74.62
1.2174,74.511,74.635
1.2959,74.432,75.406
1.3744,74.792,75.664
1.453,75.291,75.099
1.5315,75.635,74.797
1.6101,75.559,75.211
1.6886,75.139,75.348
1.7671,74.786,74.995
1.8457,74.706,74.599
1.9242,75.023,74.471
2.0028,75.309,74.767
2.0813,75.284,75.425
2.1599,75.001,75.618
2.2384,74.585,74.842
2.3169,74.474,74.451
2.3955,74.672,75.019
2.474,75.007,75.569
2.5526,75.286,74.712
2.6311,75.364,73.838
2.7096,75.299,74.185
2.7882,75.168,75.614
2.8667,75.04,76.453
2.9452,74.922,75.537
3.0238,74.823,74.64
3.1023,74.777,74.921
3.1809,74.818,75.083
3.2594,74.967,74.554
3.3379,75.134,74.715
3.4165,75.236,75.082
3.495,75.192,74.756
3.5736,75.011,74.561
3.6521,74.78,74.966
3.7307,74.596,75.635
3.8092,74.535,75.743
3.8877,74.659,74.833
3.9663,74.956,74.147
4.0448,75.322,74.675
4.1234,75.641,75.111
4.2019,75.663,75.081
4.2804,75.377,75.431
4.359,74.971,75.138
4.4375,74.67,74.507
4.516,74.66,74.746
4.5946,74.767,75.131
4.6731,74.878,75.208
4.7517,74.907,74.868
4.8302,75.01,74.988
4.9087,75.171,75.431
4.9873,75.271,75.457
5.0658,75.181,74.927
5.1443,74.911,74.53
5.2229,74.725,74.638
5.3015,74.737,75.122
5.38,75.003,75.08
5.4585,75.216,74.826
5.537,75.209,74.962
5.6156,75.037,75.054
5.6942,74.798,75.344
5.7727,74.758,75.123
5.8512,74.894,74.242
5.9298,75.095,74.388
6.0083,75.238,75.892
6.0868,75.258,75.983
6.1654,75.182,74.98
6.2439,75.053,74.252


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_381.csv <==
x,qOut,qIn
0.03927,75.047,74.847
0.11781,74.884,74.56
0.19635,74.85,74.469
0.27489,74.88,75.198
0.35343,74.888,75.845
0.43197,74.898,75.339
0.51051,74.989,74.535
0.58905,75.138,74.318
0.66759,75.294,74.876
0.74613,75.307,75.385
0.82467,75.2,75.437
0.90321,75.054,75.145
0.98175,74.955,74.9
1.0603,74.903,74.697
1.1388,74.825,74.883
1.2174,74.739,75.359
1.2959,74.671,74.969
1.3744,74.772,74.563
1.453,75.001,75.074
1.5315,75.22,75.658
1.6101,75.284,75.087
1.6886,75.09,74.2
1.7671,74.841,74.294
1.8457,74.717,75.382
1.9242,74.872,75.856
2.0028,75.15,75.115
2.0813,75.297,74.415
2.1599,75.251,74.234
2.2384,74.997,74.66
2.3169,74.827,75.224
2.3955,74.846,75.657
2.474,74.988,75.645
2.5526,75.154,75.19
2.6311,75.172,74.886
2.7096,75.061,74.808
2.7882,74.907,74.725
2.8667,74.795,74.55
2.9452,74.831,74.834
3.0238,74.981,75.368
3.1023,75.132,75.534
3.1809,75.163,74.794
3.2594,74.949,74.491
3.3379,74.676,75.072
3.4165,74.554,75.389
3.495,74.764,75.275
3.5736,75.204,75.236
3.6521,75.549,74.882
3.7307,75.621,74.702
3.8092,75.288,75.288
3.8877,74.836,74.995
3.9663,74.593,74.276
4.0448,74.621,74.656
4.1234,74.905,74.861
4.2019,75.126,74.375
4.2804,75.186,74.96
4.359,75.122,76.329
4.4375,74.991,76.32
4.516,74.942,74.864
4.5946,75,73.913
4.6731,75.11,73.991
4.7517,75.205,75.036
4.8302,75.182,75.608
4.9087,75.066,75.215
4.9873,74.916,74.724
5.0658,74.791,75.066
5.1443,74.685,75.356
5.2229,74.602,75.082
5.3015,74.604,74.608
5.38,74.75,74.813
5.4585,75.106,75.18
5.537,75.49,74.92
5.6156,75.686,74.642
5.6942,75.485,75.522
5.7727,74.934,75.811
5.8512,74.49,75.097
5.9298,74.391,74.642
6.0083,74.782,74.981
6.0868,75.214,75.233
6.1654,75.395,74.963
6.2439,75.321,74.706


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_382.csv <==
x,qOut,qIn
0.03927,75.295,73.821
0.11781,75.223,74.307
0.19635,74.933,75.464
0.27489,74.606,76.109
0.35343,74.434,75.569
0.43197,74.607,74.647
0.51051,74.989,74.324
0.58905,75.37,74.927
0.66759,75.548,75.365
0.74613,75.405,74.984
0.82467,75.11,74.734
0.90321,74.855,74.739
0.98175,74.816,75.108
1.0603,74.888,75.571
1.1388,74.888,75.544
1.2174,74.821,74.698
1.2959,74.732,74.027
1.3744,74.872,74.49
1.453,75.161,75.037
1.5315,75.409,75.085
1.6101,75.417,75.15
1.6886,75.139,75.431
1.7671,74.844,75.345
1.8457,74.703,74.858
1.9242,74.834,74.689
2.0028,75.008,75.048
2.0813,75.106,75.426
2.1599,75.139,75.656
2.2384,75.146,75.192
2.3169,75.117,74.708
2.3955,74.949,74.59
2.474,74.701,74.46
2.5526,74.468,74.804
2.6311,74.545,75.239
2.7096,74.866,75.08
2.7882,75.225,74.84
2.8667,75.406,75.294
2.9452,75.286,75.666
3.0238,75.052,75.248
3.1023,74.888,74.682
3.1809,74.95,74.767
3.2594,75.173,74.667
3.3379,75.345,74.453
3.4165,75.349,74.933
3.495,75.095,75.529
3.5736,74.756,75.512
3.6521,74.561,75.291
3.7307,74.576,74.766
3.8092,74.812,74.572
3.8877,75.046,74.824
3.9663,75.2,74.955
4.0448,75.274,75.158
4.1234,75.285,75.692
4.2019,75.224,75.263
4.2804,75.042,74.139
4.359,74.801,74.205
4.4375,74.58,75.352
4.516,74.601,75.414
4.5946,74.852,75.118
4.6731,75.182,75.029
4.7517,75.426,74.978
4.8302,75.371,74.959
4.9087,75.092,75.029
4.9873,74.791,74.873
5.0658,74.674,74.954
5.1443,74.851,75.506
5.2229,75.11,75.557
5.3015,75.263,74.967
5.38,75.148,73.858
5.4585,74.867,74.019
5.537,74.687,75.355
5.6156,74.712,75.618
5.6942,74.99,75.005
5.7727,75.247,75.607
5.8512,75.305,75.766
5.9298,75.18,74.622
6.0083,74.927,74.078
6.0868,74.821,75.161
6.1654,74.919,75.897
6.2439,75.119,75.106


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_383.csv <==
x,qOut,qIn
0.03927,74.755,75.697
0.11781,75.284,75.857
0.19635,75.644,75.287
0.27489,75.667,74.497
0.35343,75.237,74.29
0.43197,74.733,74.69
0.51051,74.524,75.018
0.58905,74.642,74.997
0.66759,75.028,75.073
0.74613,75.285,75.503
0.82467,75.302,75.603
0.90321,75.128,75.127
0.98175,74.837,74.98
1.0603,74.659,75.464
1.1388,74.712,75.289
1.2174,74.946,74.238
1.2959,75.278,74.089
1.3744,75.383,74.971
1.453,75.161,75.218
1.5315,74.781,74.939
1.6101,74.464,75.136
1.6886,74.548,75.287
1.7671,74.873,74.882
1.8457,75.221,74.791
1.9242,75.386,75.584
2.0028,75.391,75.401
2.0813,75.351,74.473
2.1599,75.283,74.452
2.2384,75.182,75.176
2.3169,74.94,75.475
2.3955,74.667,75.555
2.474,74.502,75.083
2.5526,74.565,74.27
2.6311,74.799,74.305
2.7096,75.029,74.963
2.7882,75.17,75.451
2.8667,75.162,75.586
2.9452,75.108,75.087
3.0238,75.074,74.45
3.1023,75.057,74.872
3.1809,75.035,75.556
3.2594,74.963,74.974
3.3379,74.929,74.562
3.4165,74.978,75.096
3.495,75.144,75.016
3.5736,75.244,74.492
3.6521,75.136,74.73
3.7307,74.893,75.171
3.8092,74.629,75.718
3.8877,74.665,75.401
3.9663,74.93,74.562
4.0448,75.221,74.629
4.1234,75.329,74.999
4.2019,75.184,74.879
4.2804,74.995,74.795
4.359,74.897,74.893
4.4375,74.984,75.258
4.516,75.061,75.082
4.5946,75.01,74.705
4.6731,74.883,74.994
4.7517,74.763,75.857
4.8302,74.835,75.64
4.9087,75.029,74.604
4.9873,75.217,73.751
5.0658,75.271,74.176
5.1443,75.139,75.493
5.2229,74.939,76.276
5.3015,74.786,75.711
5.38,74.778,74.742
5.4585,74.87,74.72
5.537,74.95,74.868
5.6156,74.991,74.776
5.6942,74.98,74.837
5.7727,75.055,75.039
5.8512,75.202,75.022
5.9298,75.299,75.314
6.0083,75.215,75.673
6.0868,74.861,74.765
6.1654,74.522,73.887
6.2439,74.428,74.426


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_384.csv <==
x,qOut,qIn
0.03927,74.876,75.189
0.11781,74.888,75.073
0.19635,74.908,74.712
0.27489,74.923,74.713
0.35343,74.93,74.42
0.43197,75.016,74.499
0.51051,75.129,75.544
0.58905,75.182,76.011
0.66759,75.086,75.194
0.74613,74.912,75.066
0.82467,74.842,75.275
0.90321,74.911,74.701
0.98175,75.108,73.815
1.0603,75.203,74.568
1.1388,75.151,76.08
1.2174,75.016,76.405
1.2959,74.878,75.156
1.3744,74.783,74.256
1.453,74.704,74.08
1.5315,74.677,74.66
1.6101,74.745,74.936
1.6886,75.012,74.759
1.7671,75.357,75.271
1.8457,75.588,75.779
1.9242,75.514,74.8
2.0028,75.072,74.244
2.0813,74.61,75.011
2.1599,74.408,75.792
2.2384,74.682,75.363
2.3169,75.201,74.535
2.3955,75.571,74.268
2.474,75.595,74.687
2.5526,75.129,75.289
2.6311,74.558,75.501
2.7096,74.326,75.366
2.7882,74.489,75.129
2.8667,74.992,74.923
2.9452,75.319,74.873
3.0238,75.339,74.957
3.1023,75.165,74.794
3.1809,74.954,74.701
3.2594,74.956,75.018
3.3379,75.062,75.037
3.4165,75.124,74.658
3.495,74.998,75.08
3.5736,74.775,75.577
3.6521,74.688,75.227
3.7307,74.802,74.673
3.8092,75.128,74.927
3.8877,75.389,75.583
3.9663,75.421,75.521
4.0448,75.251,74.888
4.1234,74.944,74.33
4.2019,74.767,74.223
4.2804,74.75,74.623
4.359,74.819,75.398
4.4375,74.882,75.942
4.516,74.901,75.258
4.5946,74.937,74.5
4.6731,74.998,74.914
4.7517,75.077,75.575
4.8302,75.112,75.168
4.9087,75.133,74.681
4.9873,75.159,74.679
5.0658,75.207,74.72
5.1443,75.165,74.977
5.2229,74.969,75.41
5.3015,74.712,75.026
5.38,74.509,74.302
5.4585,74.601,74.656
5.537,74.911,75.488
5.6156,75.259,75.881
5.6942,75.458,74.863
5.7727,75.391,74.245
5.8512,75.193,74.854
5.9298,75.005,75.276
6.0083,74.953,75.235
6.0868,74.968,75.213
6.1654,74.957,74.899
6.2439,74.918,74.8


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_385.csv <==
x,qOut,qIn
0.03927,74.861,75.343
0.11781,75.078,75.114
0.19635,75.265,75.233
0.27489,75.287,75.128
0.35343,75.032,74.543
0.43197,74.745,74.654
0.51051,74.691,75.028
0.58905,74.873,75.234
0.66759,75.228,75.264
0.74613,75.362,74.88
0.82467,75.196,74.507
0.90321,74.894,74.821
0.98175,74.659,75.358
1.0603,74.75,74.933
1.1388,75.02,74.485
1.2174,75.28,74.889
1.2959,75.35,75.817
1.3744,75.211,75.905
1.453,74.999,75.084
1.5315,74.829,74.157
1.6101,74.795,74.218
1.6886,74.88,75.014
1.7671,74.997,75.536
1.8457,75.079,75.1
1.9242,75.063,74.57
2.0028,74.96,74.755
2.0813,74.848,74.788
2.1599,74.788,74.966
2.2384,74.827,75.879
2.3169,74.953,76.025
2.3955,75.129,75.137
2.474,75.287,74.584
2.5526,75.358,74.701
2.6311,75.216,74.815
2.7096,74.934,74.936
2.7882,74.684,74.845
2.8667,74.644,74.617
2.9452,74.837,74.665
3.0238,75.009,75.265
3.1023,75.039,76.175
3.1809,74.847,75.553
3.2594,74.74,74.039
3.3379,74.896,73.909
3.4165,75.224,75.064
3.495,75.579,75.047
3.5736,75.606,74.325
3.6521,75.319,74.944
3.7307,74.918,75.986
3.8092,74.632,75.696
3.8877,74.609,74.906
3.9663,74.71,74.545
4.0448,74.854,74.542
4.1234,74.975,74.93
4.2019,75.168,75.197
4.2804,75.339,75.351
4.359,75.359,75.417
4.4375,75.101,75.087
4.516,74.682,74.57
4.5946,74.433,74.404
4.6731,74.473,74.804
4.7517,74.843,75.258
4.8302,75.23,75.209
4.9087,75.452,74.987
4.9873,75.462,74.939
5.0658,75.248,74.655
5.1443,74.946,74.587
5.2229,74.737,75.355
5.3015,74.716,75.88
5.38,74.938,75.302
5.4585,75.226,74.526
5.537,75.348,74.24
5.6156,75.242,74.674
5.6942,74.893,75.538
5.7727,74.647,75.727
5.8512,74.674,75.152
5.9298,74.884,74.484
6.0083,75.139,74.799
6.0868,75.151,75.08
6.1654,74.996,74.781
6.2439,74.843,75.046


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_386.csv <==
x,qOut,qIn
0.03927,75.158,74.737
0.11781,74.954,75.087
0.19635,74.838,75.209
0.27489,74.915,75.002
0.35343,75.233,74.71
0.43197,75.357,74.722
0.51051,75.108,74.972
0.58905,74.691,75.217
0.66759,74.382,75.244
0.74613,74.594,75.043
0.82467,75.055,75.1
0.90321,75.447,75.294
0.98175,75.472,74.999
1.0603,75.201,74.529
1.1388,74.95,74.508
1.2174,74.857,75.038
1.2959,74.993,75.137
1.3744,75.078,74.718
1.453,75.024,74.731
1.5315,74.903,75.224
1.6101,74.81,75.626
1.6886,74.862,75.288
1.7671,74.998,74.82
1.8457,75.147,74.77
1.9242,75.237,74.791
2.0028,75.232,74.963
2.0813,75.131,75.274
2.1599,74.98,74.901
2.2384,74.825,74.527
2.3169,74.752,75.06
2.3955,74.763,75.337
2.474,74.832,74.928
2.5526,74.922,74.958
2.6311,75.019,75.515
2.7096,75.123,75.525
2.7882,75.206,75.161
2.8667,75.236,74.695
2.9452,75.159,74.464
3.0238,75.019,74.465
3.1023,74.893,74.559
3.1809,74.854,75.287
3.2594,74.905,75.791
3.3379,74.953,75.077
3.4165,74.96,74.53
3.495,74.904,75.228
3.5736,74.892,75.06
3.6521,74.983,74.37
3.7307,75.141,74.634
3.8092,75.315,75.894
3.8877,75.358,76.115
3.9663,75.208,75.237
4.0448,74.928,74.634
4.1234,74.603,75.018
4.2019,74.478,74.792
4.2804,74.614,74.222
4.359,74.911,74.431
4.4375,75.239,75.137
4.516,75.355,75.509
4.5946,75.219,75.612
4.6731,74.949,75.173
4.7517,74.69,74.528
4.8302,74.679,74.399
4.9087,74.9,74.737
4.9873,75.228,75.23
5.0658,75.53,75.859
5.1443,75.61,75.486
5.2229,75.39,74.09
5.3015,74.98,73.735
5.38,74.526,75.866
5.4585,74.388,76.664
5.537,74.586,75.292
5.6156,74.954,73.999
5.6942,75.306,73.912
5.7727,75.405,74.554
5.8512,75.235,75.425
5.9298,74.94,75.608
6.0083,74.686,74.947
6.0868,74.727,74.927
6.1654,74.951,75.342
6.2439,75.162,75.1


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_387.csv <==
x,qOut,qIn
0.03927,75.229,74.832
0.11781,75.303,75.167
0.19635,75.415,75.334
0.27489,75.476,75.128
0.35343,75.369,74.739
0.43197,74.96,74.907
0.51051,74.55,75.199
0.58905,74.385,74.816
0.66759,74.651,74.38
0.74613,75.086,74.946
0.82467,75.362,75.572
0.90321,75.383,75.428
0.98175,75.105,74.813
1.0603,74.842,74.75
1.1388,74.772,75.161
1.2174,74.878,75.66
1.2959,75.092,75.042
1.3744,75.202,74.362
1.453,75.181,74.697
1.5315,75.073,75.237
1.6101,74.932,74.646
1.6886,74.829,74.564
1.7671,74.788,75.642
1.8457,74.818,75.756
1.9242,74.917,74.246
2.0028,75.046,74.031
2.0813,75.141,75.026
2.1599,75.181,75.726
2.2384,75.151,75.345
2.3169,75.123,74.714
2.3955,75.106,74.563
2.474,75.071,75.158
2.5526,74.976,75.426
2.6311,74.832,74.846
2.7096,74.766,74.511
2.7882,74.825,74.772
2.8667,75.025,75.508
2.9452,75.162,75.956
3.0238,75.114,75.542
3.1023,74.94,74.436
3.1809,74.733,73.914
3.2594,74.741,74.599
3.3379,74.92,75.426
3.4165,75.133,75.531
3.495,75.233,74.903
3.5736,75.152,74.944
3.6521,74.999,75.319
3.7307,74.87,75.003
3.8092,74.842,74.341
3.8877,74.904,74.896
3.9663,75.04,75.598
4.0448,75.205,75.499
4.1234,75.352,75.069
4.2019,75.304,74.679
4.2804,75.025,74.268
4.359,74.684,74.491
4.4375,74.483,75.947
4.516,74.68,76.248
4.5946,75.065,75
4.6731,75.381,74.17
4.7517,75.381,74.443
4.8302,75.086,74.559
4.9087,74.804,74.734
4.9873,74.714,75.085
5.0658,74.93,75.091
5.1443,75.19,74.914
5.2229,75.265,75.296
5.3015,75.133,75.824
5.38,74.815,75.656
5.4585,74.639,75.219
5.537,74.755,74.639
5.6156,75.064,74.099
5.6942,75.428,74.43
5.7727,75.451,75.015
5.8512,75.108,75.4
5.9298,74.646,75.604
6.0083,74.358,74.893
6.0868,74.5,74.535
6.1654,74.822,75.049
6.2439,75.122,75.072


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_388.csv <==
x,qOut,qIn
0.03927,75.282,75.762
0.11781,75.128,75.12
0.19635,74.888,74.208
0.27489,74.728,73.956
0.35343,74.784,74.998
0.43197,74.971,75.635
0.51051,75.146,75.469
0.58905,75.244,75.367
0.66759,75.22,74.976
0.74613,75.118,74.626
0.82467,74.982,75.041
0.90321,74.866,75.306
0.98175,74.816,74.49
1.0603,74.894,74.417
1.1388,75.037,75.408
1.2174,75.134,75.683
1.2959,75.068,75.094
1.3744,74.807,74.724
1.453,74.587,74.22
1.5315,74.573,74.326
1.6101,74.884,75.418
1.6886,75.299,75.895
1.7671,75.531,75.457
1.8457,75.495,74.851
1.9242,75.152,74.715
2.0028,74.827,75.163
2.0813,74.712,75.621
2.1599,74.791,75.209
2.2384,74.995,74.238
2.3169,75.136,74.389
2.3955,75.157,74.958
2.474,75.055,74.947
2.5526,74.835,74.761
2.6311,74.638,75.584
2.7096,74.631,76.243
2.7882,74.826,75.529
2.8667,75.188,73.765
2.9452,75.433,73.697
3.0238,75.445,74.988
3.1023,75.294,75.385
3.1809,75.086,74.783
3.2594,75.016,75.23
3.3379,74.975,75.635
3.4165,74.878,75.215
3.495,74.652,74.748
3.5736,74.52,75.082
3.6521,74.665,75.364
3.7307,75.018,75.245
3.8092,75.464,74.935
3.8877,75.613,74.59
3.9663,75.346,74.529
4.0448,74.847,75.185
4.1234,74.356,75.615
4.2019,74.319,74.976
4.2804,74.642,74.355
4.359,75.077,74.511
4.4375,75.372,75.399
4.516,75.392,75.579
4.5946,75.256,75.182
4.6731,75.104,74.987
4.7517,75.063,74.722
4.8302,75.1,74.446
4.9087,75.091,74.838
4.9873,75.016,75.324
5.0658,74.879,75.281
5.1443,74.848,75.082
5.2229,74.926,74.947
5.3015,75.024,74.887
5.38,75.042,74.608
5.4585,74.937,74.592
5.537,74.863,75.28
5.6156,74.904,75.739
5.6942,75.111,74.773
5.7727,75.273,74.522
5.8512,75.222,75.414
5.9298,75.006,75.58
6.0083,74.721,74.764
6.0868,74.699,74.374
6.1654,74.91,74.576
6.2439,75.17,75.391


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_389.csv <==
x,qOut,qIn
0.03927,75.564,73.833
0.11781,75.346,74.835
0.19635,75.089,75.829
0.27489,74.899,75.757
0.35343,74.852,74.653
0.43197,74.869,74.354
0.51051,74.901,74.871
0.58905,74.935,75.245
0.66759,74.963,75.11
0.74613,74.986,75.231
0.82467,75.015,75.468
0.90321,75.053,75.073
0.98175,75.099,74.355
1.0603,75.067,74.748
1.1388,74.929,75.455
1.2174,74.78,75.42
1.2959,74.727,74.695
1.3744,74.91,74.477
1.453,75.145,74.733
1.5315,75.259,75.265
1.6101,75.093,75.541
1.6886,74.838,75.193
1.7671,74.782,74.875
1.8457,74.942,74.676
1.9242,75.262,74.586
2.0028,75.348,74.888
2.0813,75.181,75.175
2.1599,74.935,75.259
2.2384,74.813,75.475
2.3169,74.911,75.294
2.3955,75.017,74.656
2.474,75.028,74.169
2.5526,74.878,74.846
2.6311,74.814,75.498
2.7096,74.931,75.253
2.7882,75.133,75.012
2.8667,75.289,75.541
2.9452,75.168,75.637
3.0238,74.89,74.883
3.1023,74.662,74.112
3.1809,74.681,74.609
3.2594,74.959,75.096
3.3379,75.251,74.829
3.4165,75.386,75.109
3.495,75.227,75.93
3.5736,74.899,75.428
3.6521,74.652,74.388
3.7307,74.607,73.968
3.8092,74.831,74.74
3.8877,75.152,75.373
3.9663,75.408,75.25
4.0448,75.5,75.075
4.1234,75.353,75.533
4.2019,75.008,75.323
4.2804,74.665,74.538
4.359,74.488,74.698
4.4375,74.602,75.436
4.516,74.932,75.174
4.5946,75.268,74.844
4.6731,75.444,74.471
4.7517,75.311,73.837
4.8302,74.918,74.486
4.9087,74.573,75.773
4.9873,74.469,75.943
5.0658,74.74,75.136
5.1443,75.129,75.056
5.2229,75.376,75.25
5.3015,75.411,75.19
5.38,75.207,75.096
5.4585,75.024,74.97
5.537,74.982,74.491
5.6156,75.021,74.448
5.6942,75.042,75.655
5.7727,74.844,75.659
5.8512,74.566,74.463
5.9298,74.405,74.172
6.0083,74.538,75.235
6.0868,74.922,75.804
6.1654,75.322,75.566
6.2439,75.579,74.452


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_390.csv <==
x,qOut,qIn
0.03927,75.057,75.658
0.11781,75.3,74.966
0.19635,75.368,74.483
0.27489,75.244,74.992
0.35343,74.95,75.273
0.43197,74.795,74.811
0.51051,74.862,74.552
0.58905,75.038,74.473
0.66759,75.174,75.209
0.74613,75.082,76.034
0.82467,74.892,75.672
0.90321,74.755,74.777
0.98175,74.807,74.715
1.0603,74.979,75.069
1.1388,75.121,74.923
1.2174,75.181,74.328
1.2959,75.131,74.28
1.3744,75.063,75.244
1.453,74.987,76.154
1.5315,74.901,75.964
1.6101,74.798,74.789
1.6886,74.733,74.186
1.7671,74.786,74.142
1.8457,74.961,74.557
1.9242,75.238,75.914
2.0028,75.457,76.276
2.0813,75.459,75.058
2.1599,75.232,74.01
2.2384,74.802,74.32
2.3169,74.481,75.014
2.3955,74.455,75.376
2.474,74.692,75.22
2.5526,75.108,74.806
2.6311,75.446,74.813
2.7096,75.508,75.098
2.7882,75.275,75.411
2.8667,74.764,75.288
2.9452,74.44,74.912
3.0238,74.556,75.061
3.1023,74.97,75.38
3.1809,75.468,74.621
3.2594,75.513,74.265
3.3379,75.144,74.744
3.4165,74.686,74.875
3.495,74.498,75.066
3.5736,74.755,75.381
3.6521,75.092,75.152
3.7307,75.282,75.178
3.8092,75.154,75.82
3.8877,74.993,75.495
3.9663,74.997,74.473
4.0448,75.132,74.263
4.1234,75.31,75.059
4.2019,75.278,75.173
4.2804,75.064,74.841
4.359,74.8,74.771
4.4375,74.623,75.256
4.516,74.612,75.092
4.5946,74.716,74.56
4.6731,74.888,74.774
4.7517,75.083,75.493
4.8302,75.282,75.239
4.9087,75.417,74.463
4.9873,75.436,74.374
5.0658,75.29,75.059
5.1443,75.028,75.387
5.2229,74.803,75.489
5.3015,74.704,75.438
5.38,74.794,74.93
5.4585,74.949,74.46
5.537,75.039,74.678
5.6156,75.04,75.206
5.6942,74.951,75.64
5.7727,74.919,75.163
5.8512,74.958,74.281
5.9298,75.006,74.633
6.0083,74.987,75.403
6.0868,74.865,74.832
6.1654,74.783,74.523
6.2439,74.828,75.183


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_391.csv <==
x,qOut,qIn
0.03927,75.741,75.398
0.11781,75.661,75.51
0.19635,75.266,74.705
0.27489,74.801,74.293
0.35343,74.525,75.283
0.43197,74.596,75.236
0.51051,74.835,74.283
0.58905,75.079,74.518
0.66759,75.186,75.964
0.74613,75.167,75.706
0.82467,75.085,74.425
0.90321,74.998,74.181
0.98175,74.957,75.004
1.0603,74.974,75.873
1.1388,75.026,76.271
1.2174,75.075,75.159
1.2959,75.084,74.014
1.3744,75.017,74.271
1.453,74.895,74.733
1.5315,74.781,75.179
1.6101,74.738,75.234
1.6886,74.839,74.904
1.7671,75.01,74.761
1.8457,75.146,75.086
1.9242,75.145,75.209
2.0028,75.001,74.916
2.0813,74.904,74.871
2.1599,74.955,74.965
2.2384,75.223,75.205
2.3169,75.453,75.276
2.3955,75.385,75.032
2.474,75.052,74.763
2.5526,74.555,74.69
2.6311,74.41,75.168
2.7096,74.644,75.786
2.7882,75.019,75.602
2.8667,75.268,74.386
2.9452,75.201,74.01
3.0238,75.015,74.601
3.1023,74.878,75.341
3.1809,74.925,75.423
3.2594,75.042,75.205
3.3379,75.105,75.148
3.4165,75.1,74.891
3.495,75.032,74.427
3.5736,74.976,74.808
3.6521,74.964,75.335
3.7307,75.01,75.313
3.8092,75.128,75.406
3.8877,75.239,75.069
3.9663,75.192,74.253
4.0448,74.985,74.32
4.1234,74.65,75.312
4.2019,74.538,75.535
4.2804,74.744,75.009
4.359,75.1,74.541
4.4375,75.401,75.285
4.516,75.331,75.905
4.5946,75.023,75.334
4.6731,74.732,74.435
4.7517,74.707,74.33
4.8302,74.964,74.462
4.9087,75.213,74.589
4.9873,75.289,75.243
5.0658,75.069,76.113
5.1443,74.787,75.691
5.2229,74.665,74.903
5.3015,74.733,74.948
5.38,74.961,74.984
5.4585,75.137,74.33
5.537,75.231,74.351
5.6156,75.26,75.117
5.6942,75.252,75.465
5.7727,75.143,75.079
5.8512,74.887,74.76
5.9298,74.592,74.967
6.0083,74.392,75.319
6.0868,74.537,75.068
6.1654,74.953,74.749
6.2439,75.426,74.755


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_392.csv <==
x,qOut,qIn
0.03927,74.839,75.082
0.11781,75.082,74.597
0.19635,75.274,74.87
0.27489,75.323,74.998
0.35343,75.163,74.66
0.43197,74.978,74.873
0.51051,74.925,75.752
0.58905,74.992,76.239
0.66759,75.124,75.011
0.74613,75.081,73.993
0.82467,74.886,74.361
0.90321,74.695,75.038
0.98175,74.67,74.757
1.0603,74.905,74.674
1.1388,75.193,75.421
1.2174,75.35,75.972
1.2959,75.217,74.898
1.3744,74.896,74.02
1.453,74.68,74.504
1.5315,74.704,74.968
1.6101,75.038,75.098
1.6886,75.415,75.583
1.7671,75.572,75.451
1.8457,75.43,74.604
1.9242,74.958,74.93
2.0028,74.521,75.72
2.0813,74.409,75.337
2.1599,74.617,74.565
2.2384,75.063,74.256
2.3169,75.374,74.456
2.3955,75.391,75.2
2.474,75.158,75.937
2.5526,74.763,75.746
2.6311,74.553,74.933
2.7096,74.627,74.33
2.7882,74.885,74.491
2.8667,75.187,75.359
2.9452,75.323,75.559
3.0238,75.303,74.82
3.1023,75.197,74.115
3.1809,75.082,74.439
3.2594,74.968,75.288
3.3379,74.823,75.807
3.4165,74.703,75.359
3.495,74.674,74.688
3.5736,74.882,75.131
3.6521,75.208,75.575
3.7307,75.455,74.938
3.8092,75.428,74.182
3.8877,75.123,74.678
3.9663,74.84,75.17
4.0448,74.727,75.046
4.1234,74.874,74.924
4.2019,74.952,75.251
4.2804,74.869,75.529
4.359,74.751,75.568
4.4375,74.756,74.796
4.516,75.018,74.361
4.5946,75.316,74.757
4.6731,75.474,75.195
4.7517,75.346,75.098
4.8302,75.062,74.861
4.9087,74.815,74.889
4.9873,74.683,74.764
5.0658,74.699,74.611
5.1443,74.766,74.996
5.2229,74.89,75.304
5.3015,75.062,75.419
5.38,75.264,75.293
5.4585,75.374,74.946
5.537,75.312,74.777
5.6156,75.124,74.786
5.6942,74.876,75.282
5.7727,74.772,75.499
5.8512,74.827,74.987
5.9298,74.946,74.583
6.0083,75.023,74.453
6.0868,74.94,74.54
6.1654,74.801,75.248
6.2439,74.731,75.815


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_393.csv <==
x,qOut,qIn
0.03927,75.438,74.701
0.11781,75.513,74.527
0.19635,75.273,74.571
0.27489,74.895,75.042
0.35343,74.592,76.436
0.43197,74.647,76.267
0.51051,74.888,74.578
0.58905,75.108,73.723
0.66759,75.112,74.795
0.74613,74.982,75.372
0.82467,74.929,74.917
0.90321,74.99,74.701
0.98175,75.159,75.237
1.0603,75.163,75.356
1.1388,74.964,75.133
1.2174,74.708,74.775
1.2959,74.562,74.9
1.3744,74.726,75.342
1.453,75.088,75.056
1.5315,75.452,74.442
1.6101,75.627,74.745
1.6886,75.416,75.271
1.7671,74.976,75.242
1.8457,74.586,75.045
1.9242,74.521,75.037
2.0028,74.798,75.015
2.0813,75.112,75.095
2.1599,75.292,75.257
2.2384,75.213,75.392
2.3169,75.072,74.939
2.3955,74.997,74.056
2.474,74.984,73.967
2.5526,74.995,74.879
2.6311,74.927,75.485
2.7096,74.853,75.659
2.7882,74.835,75.291
2.8667,74.919,74.68
2.9452,75.03,74.678
3.0238,75.101,75.309
3.1023,75.132,75.82
3.1809,75.135,75.101
3.2594,75.172,74.424
3.3379,75.173,74.673
3.4165,75.073,75.186
3.495,74.81,75.317
3.5736,74.514,74.955
3.6521,74.42,74.377
3.7307,74.577,74.312
3.8092,74.981,75.237
3.8877,75.319,75.672
3.9663,75.417,75.256
4.0448,75.309,75.095
4.1234,75.075,75.446
4.2019,74.998,74.666
4.2804,75.071,73.876
4.359,75.171,74.823
4.4375,75.16,75.686
4.516,75.021,75.073
4.5946,74.897,74.895
4.6731,74.833,75.289
4.7517,74.844,75.314
4.8302,74.794,74.579
4.9087,74.753,74.117
4.9873,74.812,74.668
5.0658,75.053,75.684
5.1443,75.346,75.842
5.2229,75.432,75.521
5.3015,75.261,74.861
5.38,74.832,74.155
5.4585,74.56,74.446
5.537,74.621,75.254
5.6156,74.913,75.395
5.6942,75.28,74.851
5.7727,75.42,74.704
5.8512,75.288,74.875
5.9298,74.992,75.255
6.0083,74.667,75.149
6.0868,74.575,74.878
6.1654,74.757,75.082
6.2439,75.093,75.13


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_394.csv <==
x,qOut,qIn
0.03927,75.523,74.925
0.11781,75.401,74.511
0.19635,75.129,75.255
0.27489,74.846,75.996
0.35343,74.692,75.177
0.43197,74.736,74.029
0.51051,74.897,74.17
0.58905,75.079,75.146
0.66759,75.198,75.827
0.74613,75.181,75.797
0.82467,75.021,75.218
0.90321,74.806,74.285
0.98175,74.635,73.8
1.0603,74.672,74.772
1.1388,74.881,75.913
1.2174,75.145,75.64
1.2959,75.341,74.746
1.3744,75.362,74.73
1.453,75.214,74.713
1.5315,74.98,74.658
1.6101,74.745,75.454
1.6886,74.688,75.761
1.7671,74.861,75.024
1.8457,75.149,74.567
1.9242,75.415,74.546
2.0028,75.328,74.704
2.0813,74.952,75.415
2.1599,74.575,75.775
2.2384,74.508,74.893
2.3169,74.869,74.47
2.3955,75.251,74.857
2.474,75.394,75.053
2.5526,75.098,74.65
2.6311,74.751,74.914
2.7096,74.702,75.409
2.7882,74.916,75.282
2.8667,75.274,75.138
2.9452,75.311,75.024
3.0238,75.073,74.676
3.1023,74.796,74.754
3.1809,74.73,74.968
3.2594,74.963,75.224
3.3379,75.219,75.525
3.4165,75.315,75.296
3.495,75.11,75.237
3.5736,74.812,75.332
3.6521,74.665,74.642
3.7307,74.723,74.075
3.8092,74.978,74.756
3.8877,75.191,75.258
3.9663,75.258,75.078
4.0448,75.188,74.656
4.1234,75.01,74.776
4.2019,74.852,75.421
4.2804,74.8,75.473
4.359,74.874,75.044
4.4375,75.071,75.165
4.516,75.293,75.502
4.5946,75.411,75.098
4.6731,75.363,74.267
4.7517,75.105,74.254
4.8302,74.792,74.833
4.9087,74.607,75.078
4.9873,74.597,75.117
5.0658,74.764,75.59
5.1443,74.919,75.8
5.2229,74.992,75.165
5.3015,75.012,74.51
5.38,75.022,74.828
5.4585,75.124,75.073
5.537,75.267,74.898
5.6156,75.352,74.718
5.6942,75.273,74.796
5.7727,74.98,75.36
5.8512,74.647,75.702
5.9298,74.446,75.099
6.0083,74.515,74.075
6.0868,74.799,74.214
6.1654,75.141,75.149
6.2439,75.418,75.746


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_395.csv <==
x,qOut,qIn
0.03927,75.464,74.694
0.11781,75.317,74.422
0.19635,74.921,74.375
0.27489,74.48,74.553
0.35343,74.225,75.605
0.43197,74.429,76.177
0.51051,74.916,75.331
0.58905,75.418,74.182
0.66759,75.679,74.789
0.74613,75.521,75.755
0.82467,75.149,75.299
0.90321,74.839,74.317
0.98175,74.851,74.635
1.0603,75.094,75.634
1.1388,75.195,75.772
1.2174,75.049,74.904
1.2959,74.624,74.082
1.3744,74.422,74.454
1.453,74.608,75.024
1.5315,75.019,75.09
1.6101,75.437,75.189
1.6886,75.518,75.189
1.7671,75.314,74.695
1.8457,75.011,74.823
1.9242,74.807,75.944
2.0028,74.832,75.508
2.0813,74.972,74.29
2.1599,75.117,74.269
2.2384,75.172,75.103
2.3169,75.123,75.52
2.3955,74.98,75.681
2.474,74.801,75.202
2.5526,74.644,74.502
2.6311,74.642,74.593
2.7096,74.788,74.972
2.7882,74.993,74.872
2.8667,75.149,74.803
2.9452,75.185,75.418
3.0238,75.161,75.553
3.1023,75.118,74.923
3.1809,75.08,74.687
3.2594,74.98,74.931
3.3379,74.882,74.811
3.4165,74.877,74.888
3.495,75.047,75.358
3.5736,75.287,75.255
3.6521,75.349,74.795
3.7307,75.183,74.624
3.8092,74.792,75.141
3.8877,74.578,75.306
3.9663,74.675,75.002
4.0448,74.956,74.82
4.1234,75.248,74.809
4.2019,75.296,75.038
4.2804,75.146,75.234
4.359,74.931,75.36
4.4375,74.786,75.167
4.516,74.809,74.661
4.5946,74.933,74.683
4.6731,75.067,74.971
4.7517,75.122,74.615
4.8302,75.07,74.675
4.9087,74.987,75.246
4.9873,74.936,75.37
5.0658,74.964,75.336
5.1443,75.005,75.424
5.2229,75.005,75.254
5.3015,74.985,75.08
5.38,74.98,74.362
5.4585,75.07,73.714
5.537,75.173,74.256
5.6156,75.201,75.573
5.6942,75.07,76.165
5.7727,74.846,75.621
5.8512,74.688,74.848
5.9298,74.663,74.461
6.0083,74.799,74.829
6.0868,74.991,75.266
6.1654,75.197,75.457
6.2439,75.369,75.237


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_396.csv <==
x,qOut,qIn
0.03927,74.253,75.308
0.11781,74.352,74.874
0.19635,74.737,74.646
0.27489,75.208,74.913
0.35343,75.576,75.133
0.43197,75.675,75.206
0.51051,75.467,75.316
0.58905,75.083,75.232
0.66759,74.687,74.653
0.74613,74.587,74.426
0.82467,74.74,75.004
0.90321,74.987,75.417
0.98175,75.153,75.049
1.0603,75.158,74.5
1.1388,75.081,74.122
1.2174,74.991,74.676
1.2959,74.941,76.543
1.3744,74.922,76.57
1.453,74.945,74.661
1.5315,75.014,73.553
1.6101,75.123,74.504
1.6886,75.188,75.502
1.7671,75.146,75.637
1.8457,75.031,75
1.9242,74.896,74.841
2.0028,74.86,75.076
2.0813,74.855,74.881
2.1599,74.826,74.871
2.2384,74.719,75.09
2.3169,74.702,75.123
2.3955,74.905,75.091
2.474,75.23,74.811
2.5526,75.543,74.791
2.6311,75.463,74.813
2.7096,75.068,74.636
2.7882,74.667,74.871
2.8667,74.588,75.547
2.9452,74.922,75.262
3.0238,75.265,74.513
3.1023,75.388,74.695
3.1809,75.125,76.011
3.2594,74.841,75.905
3.3379,74.794,74.562
3.4165,74.938,74.129
3.495,75.158,75.143
3.5736,75.139,75.214
3.6521,74.951,74.642
3.7307,74.754,74.871
3.8092,74.7,75.746
3.8877,74.802,75.218
3.9663,74.934,74.493
4.0448,75.035,74.633
4.1234,75.059,74.677
4.2019,75.078,74.95
4.2804,75.136,75.608
4.359,75.213,75.336
4.4375,75.275,74.637
4.516,75.19,74.822
4.5946,74.98,75.058
4.6731,74.775,74.964
4.7517,74.711,75.254
4.8302,74.887,75.616
4.9087,75.132,75.39
4.9873,75.282,74.877
5.0658,75.195,74.182
5.1443,74.946,74.066
5.2229,74.758,74.67
5.3015,74.733,75.033
5.38,74.928,75.268
5.4585,75.14,75.801
5.537,75.208,75.864
5.6156,75.125,75.229
5.6942,74.911,74.496
5.7727,74.81,74.462
5.8512,74.919,74.762
5.9298,75.157,75.077
6.0083,75.409,75.194
6.0868,75.37,74.955
6.1654,75.02,74.812
6.2439,74.567,75.141


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_397.csv <==
x,qOut,qIn
0.03927,75.091,74.769
0.11781,74.842,74.565
0.19635,74.793,74.783
0.27489,74.92,75.409
0.35343,75.145,75.759
0.43197,75.191,75.222
0.51051,75.09,74.625
0.58905,74.96,74.634
0.66759,74.922,74.79
0.74613,74.95,74.659
0.82467,74.939,75.052
0.90321,74.897,75.806
0.98175,74.859,75.396
1.0603,74.933,74.351
1.1388,75.018,74.089
1.2174,75.044,74.817
1.2959,74.95,75.825
1.3744,74.913,75.663
1.453,75.034,74.905
1.5315,75.222,74.435
1.6101,75.349,74.451
1.6886,75.17,74.811
1.7671,74.852,75.332
1.8457,74.634,75.521
1.9242,74.733,75.235
2.0028,75.058,74.827
2.0813,75.278,74.612
2.1599,75.265,74.883
2.2384,74.944,74.808
2.3169,74.691,74.638
2.3955,74.729,75.27
2.474,74.978,75.82
2.5526,75.3,75.098
2.6311,75.299,74.358
2.7096,75.018,74.665
2.7882,74.702,75.386
2.8667,74.612,75.641
2.9452,74.886,75.249
3.0238,75.227,74.701
3.1023,75.405,74.627
3.1809,75.226,75
3.2594,74.873,74.533
3.3379,74.656,74.053
3.4165,74.673,74.877
3.495,74.95,75.774
3.5736,75.198,75.419
3.6521,75.274,75.214
3.7307,75.194,75.634
3.8092,75.002,75.399
3.8877,74.904,74.438
3.9663,74.972,74.156
4.0448,75.133,74.283
4.1234,75.293,75.029
4.2019,75.221,75.538
4.2804,74.934,75.148
4.359,74.602,74.825
4.4375,74.413,74.932
4.516,74.513,75.234
4.5946,74.789,75.387
4.6731,75.126,74.55
4.7517,75.416,74.02
4.8302,75.607,75.294
4.9087,75.581,76.145
4.9873,75.323,75.534
5.0658,74.841,74.867
5.1443,74.46,74.764
5.2229,74.4,74.565
5.3015,74.613,74.874
5.38,74.99,75.656
5.4585,75.242,75.42
5.537,75.306,74.53
5.6156,75.213,74.454
5.6942,75.014,75.389
5.7727,74.825,75.444
5.8512,74.732,74.877
5.9298,74.772,74.584
6.0083,74.96,74.586
6.0868,75.211,74.823
6.1654,75.363,75.384
6.2439,75.341,75.389


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_398.csv <==
x,qOut,qIn
0.03927,74.678,75.037
0.11781,75.066,74.367
0.19635,75.429,74.877
0.27489,75.565,75.503
0.35343,75.318,74.781
0.43197,74.944,74.431
0.51051,74.738,74.829
0.58905,74.75,74.931
0.66759,74.96,75.122
0.74613,75.059,75.394
0.82467,75.012,75.16
0.90321,74.916,75.132
0.98175,74.882,75.407
1.0603,74.999,75.162
1.1388,75.152,74.64
1.2174,75.237,74.255
1.2959,75.165,74.405
1.3744,75,75.17
1.453,74.864,75.912
1.5315,74.8,75.755
1.6101,74.821,74.632
1.6886,74.828,74.102
1.7671,74.843,74.429
1.8457,74.91,75.179
1.9242,75.07,75.259
2.0028,75.28,75.276
2.0813,75.39,75.88
2.1599,75.327,75.804
2.2384,75.04,74.721
2.3169,74.699,74.351
2.3955,74.532,74.596
2.474,74.607,74.661
2.5526,74.945,74.443
2.6311,75.297,75.152
2.7096,75.41,75.762
2.7882,75.236,74.966
2.8667,74.776,74.206
2.9452,74.465,75.137
3.0238,74.547,75.848
3.1023,74.935,75.396
3.1809,75.472,74.605
3.2594,75.764,74.453
3.3379,75.671,74.699
3.4165,75.28,75.292
3.495,74.726,75.612
3.5736,74.427,75.144
3.6521,74.468,74.831
3.7307,74.716,75.064
3.8092,75.004,74.936
3.8877,75.117,74.764
3.9663,75.091,74.952
4.0448,75.02,75.007
4.1234,75.006,74.747
4.2019,75.081,74.584
4.2804,75.118,74.979
4.359,75.063,75.771
4.4375,74.879,75.502
4.516,74.777,74.329
4.5946,74.871,74.035
4.6731,75.089,75.103
4.7517,75.32,76.166
4.8302,75.324,75.432
4.9087,75.15,74.281
4.9873,74.935,74.182
5.0658,74.822,74.853
5.1443,74.826,75.018
5.2229,74.849,75.301
5.3015,74.876,75.602
5.38,74.907,75.409
5.4585,75.024,75.008
5.537,75.127,74.71
5.6156,75.142,74.646
5.6942,74.998,74.839
5.7727,74.867,75.145
5.8512,74.904,75.336
5.9298,75.054,74.907
6.0083,75.222,74.489
6.0868,75.106,74.841
6.1654,74.816,75.333
6.2439,74.595,75.679


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_399.csv <==
x,qOut,qIn
0.03927,75.135,76.093
0.11781,75.031,75.877
0.19635,74.861,74.547
0.27489,74.797,74.024
0.35343,74.985,74.489
0.43197,75.263,75.018
0.51051,75.375,75.457
0.58905,75.259,75.26
0.66759,74.905,74.738
0.74613,74.615,74.806
0.82467,74.535,75.118
0.90321,74.648,74.788
0.98175,74.898,74.172
1.0603,75.176,74.979
1.1388,75.429,75.921
1.2174,75.566,75.411
1.2959,75.498,74.694
1.3744,75.152,75.348
1.453,74.752,75.489
1.5315,74.52,74.741
1.6101,74.641,74.509
1.6886,74.977,74.951
1.7671,75.235,75.119
1.8457,75.281,75.13
1.9242,75.032,74.716
2.0028,74.738,74.556
2.0813,74.609,75.247
2.1599,74.677,75.854
2.2384,74.919,75.375
2.3169,75.146,74.764
2.3955,75.288,74.514
2.474,75.327,74.259
2.5526,75.253,74.471
2.6311,75.098,75.346
2.7096,74.939,75.992
2.7882,74.838,75.623
2.8667,74.838,74.408
2.9452,74.876,74.427
3.0238,74.9,75.282
3.1023,74.926,75.544
3.1809,74.977,74.866
3.2594,75.129,74.977
3.3379,75.281,75.458
3.4165,75.31,74.9
3.495,75.094,74.113
3.5736,74.709,74.504
3.6521,74.47,75.002
3.7307,74.518,75.441
3.8092,74.924,75.769
3.8877,75.342,75.359
3.9663,75.491,74.615
4.0448,75.357,74.272
4.1234,74.982,75.164
4.2019,74.795,75.857
4.2804,74.905,75.293
4.359,75.15,74.317
4.4375,75.329,74.378
4.516,75.156,75.321
4.5946,74.796,75.752
4.6731,74.499,75.248
4.7517,74.501,74.59
4.8302,74.804,74.436
4.9087,75.164,74.682
4.9873,75.404,75.327
5.0658,75.376,75.457
5.1443,75.147,74.861
5.2229,74.931,74.535
5.3015,74.841,74.698
5.38,74.957,75.205
5.4585,75.067,75.326
5.537,75.06,75.102
5.6156,74.986,75.264
5.6942,74.926,75.297
5.7727,75.008,74.648
5.8512,75.089,74.357
5.9298,75.077,74.62
6.0083,74.895,74.941
6.0868,74.772,75.065
6.1654,74.836,75.125
6.2439,75,75.26


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_400.csv <==
x,qOut,qIn
0.03927,75.013,75.352
0.11781,75.05,75.108
0.19635,75.042,74.485
0.27489,75.007,74.468
0.35343,74.966,75.905
0.43197,74.925,76.446
0.51051,74.901,75.133
0.58905,74.913,73.707
0.66759,74.977,73.657
0.74613,75.066,74.371
0.82467,75.126,75.383
0.90321,75.139,76.14
0.98175,75.097,75.935
1.0603,75.047,74.713
1.1388,74.985,73.885
1.2174,74.915,74.791
1.2959,74.837,75.518
1.3744,74.86,74.927
1.453,75.045,74.933
1.5315,75.282,75.536
1.6101,75.437,75.685
1.6886,75.166,75.074
1.7671,74.622,74.406
1.8457,74.177,74.259
1.9242,74.202,74.897
2.0028,74.764,75.257
2.0813,75.402,74.882
2.1599,75.774,74.303
2.2384,75.588,74.967
2.3169,75.033,75.872
2.3955,74.616,75.508
2.474,74.561,74.773
2.5526,74.975,75.096
2.6311,75.387,75.296
2.7096,75.54,74.834
2.7882,75.429,74.613
2.8667,75.103,74.746
2.9452,74.818,74.726
3.0238,74.663,74.809
3.1023,74.636,74.981
3.1809,74.713,75.415
3.2594,74.809,75.703
3.3379,74.903,75.403
3.4165,74.998,74.813
3.495,75.102,74.391
3.5736,75.223,74.808
3.6521,75.297,75.357
3.7307,75.275,75.127
3.8092,75.116,74.706
3.8877,74.901,74.863
3.9663,74.738,75.109
4.0448,74.67,75.257
4.1234,74.708,75.155
4.2019,74.814,75.091
4.2804,74.992,75.132
4.359,75.2,74.888
4.4375,75.384,74.397
4.516,75.38,74.754
4.5946,75.185,75.545
4.6731,74.929,75.399
4.7517,74.76,74.716
4.8302,74.805,74.939
4.9087,74.929,75.008
4.9873,75.03,74.93
5.0658,75.017,75.134
5.1443,74.998,75.023
5.2229,75.051,74.819
5.3015,75.139,74.983
5.38,75.198,75.181
5.4585,75.093,75.04
5.537,74.911,74.847
5.6156,74.778,74.649
5.6942,74.811,74.997
5.7727,74.977,75.405
5.8512,75.117,75.084
5.9298,75.158,74.769
6.0083,75.052,75.308
6.0868,74.936,75.3
6.1654,74.897,74.735
6.2439,74.932,74.763


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_401.csv <==
x,qOut,qIn
0.03927,74.928,74.799
0.11781,75.02,75.489
0.19635,75.073,75.624
0.27489,75.034,74.7
0.35343,74.874,74.254
0.43197,74.794,75.097
0.51051,74.884,75.673
0.58905,75.07,75.432
0.66759,75.243,74.712
0.74613,75.215,74.301
0.82467,75.053,74.583
0.90321,74.884,75.519
0.98175,74.83,75.618
1.0603,74.896,74.836
1.1388,74.984,74.604
1.2174,75.047,74.939
1.2959,75.056,74.834
1.3744,75.039,74.798
1.453,75.003,75.173
1.5315,74.972,75.325
1.6101,74.97,75.252
1.6886,75.029,74.633
1.7671,75.068,74.119
1.8457,75.039,75.078
1.9242,74.9,76.232
2.0028,74.818,75.454
2.0813,74.903,74.375
2.1599,75.08,74.343
2.2384,75.237,75.307
2.3169,75.137,75.232
2.3955,74.912,74.733
2.474,74.753,75.206
2.5526,74.838,75.398
2.6311,75.061,74.588
2.7096,75.16,74.608
2.7882,75.088,75.302
2.8667,74.844,75.061
2.9452,74.768,74.481
3.0238,74.927,74.663
3.1023,75.181,75.026
3.1809,75.362,75.211
3.2594,75.251,75.131
3.3379,74.991,74.669
3.4165,74.78,74.344
3.495,74.803,74.761
3.5736,75.02,75.556
3.6521,75.204,76.19
3.7307,75.252,75.981
3.8092,75.096,75.2
3.8877,74.924,74.577
3.9663,74.841,74.013
4.0448,74.84,74.044
4.1234,74.884,74.628
4.2019,74.908,75.182
4.2804,74.93,75.669
4.359,74.939,75.661
4.4375,74.911,75.177
4.516,74.79,74.809
4.5946,74.697,74.682
4.6731,74.757,74.899
4.7517,75.066,75.107
4.8302,75.535,75.098
4.9087,75.813,75.109
4.9873,75.699,75.114
5.0658,75.032,74.499
5.1443,74.309,74.568
5.2229,74.066,75.518
5.3015,74.33,75.789
5.38,74.984,74.587
5.4585,75.461,74.06
5.537,75.606,74.829
5.6156,75.465,75.545
5.6942,75.122,75.465
5.7727,74.86,75.079
5.8512,74.802,74.669
5.9298,74.9,74.827
6.0083,75.07,75.181
6.0868,75.108,75.051
6.1654,75.032,74.899
6.2439,74.939,74.688


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_402.csv <==
x,qOut,qIn
0.03927,74.958,75.895
0.11781,74.85,76.03
0.19635,74.874,74.485
0.27489,75.043,73.664
0.35343,75.328,74.887
0.43197,75.441,75.671
0.51051,75.29,75.526
0.58905,74.997,74.907
0.66759,74.725,74.483
0.74613,74.722,74.866
0.82467,74.865,75.458
0.90321,75.005,75.464
0.98175,75.004,74.908
1.0603,74.96,74.585
1.1388,74.998,74.645
1.2174,75.091,75.229
1.2959,75.174,75.405
1.3744,75.059,74.964
1.453,74.855,74.798
1.5315,74.724,74.75
1.6101,74.818,74.556
1.6886,75.054,74.715
1.7671,75.205,75.103
1.8457,75.209,75.267
1.9242,75.046,74.973
2.0028,74.961,75.12
2.0813,74.989,75.654
2.1599,75.048,75.405
2.2384,75.033,74.365
2.3169,74.944,74.633
2.3955,74.926,75.477
2.474,74.993,75.604
2.5526,75.117,74.774
2.6311,75.062,74.238
2.7096,74.855,74.575
2.7882,74.657,75.227
2.8667,74.634,75.32
2.9452,74.832,75.295
3.0238,75.08,75.409
3.1023,75.266,75.434
3.1809,75.303,74.713
3.2594,75.24,73.871
3.3379,75.135,73.998
3.4165,75.042,75.051
3.495,75.003,76.108
3.5736,75.028,75.843
3.6521,75.037,75.054
3.7307,74.98,74.862
3.8092,74.814,74.311
3.8877,74.685,73.961
3.9663,74.76,74.921
4.0448,75.02,75.582
4.1234,75.404,75.011
4.2019,75.549,74.906
4.2804,75.293,75.394
4.359,74.799,75.459
4.4375,74.296,74.819
4.516,74.281,74.933
4.5946,74.692,75.552
4.6731,75.254,75.313
4.7517,75.683,74.093
4.8302,75.656,74.29
4.9087,75.223,75.266
4.9873,74.678,75.485
5.0658,74.348,75.033
5.1443,74.509,74.681
5.2229,74.892,74.448
5.3015,75.244,74.997
5.38,75.343,75.574
5.4585,75.263,75.42
5.537,75.176,75.281
5.6156,75.142,75.189
5.6942,75.183,74.59
5.7727,75.131,74.382
5.8512,74.97,74.982
5.9298,74.794,75.3
6.0083,74.709,75.102
6.0868,74.803,74.911
6.1654,74.945,74.582
6.2439,75.028,74.667


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_403.csv <==
x,qOut,qIn
0.03927,74.947,74.032
0.11781,74.617,74.28
0.19635,74.548,74.756
0.27489,74.754,75.47
0.35343,75.179,75.926
0.43197,75.472,75.201
0.51051,75.476,74.328
0.58905,75.245,74.827
0.66759,74.872,75.873
0.74613,74.695,75.288
0.82467,74.804,74.322
0.90321,75.075,74.124
0.98175,75.352,74.824
1.0603,75.304,75.385
1.1388,74.942,75.368
1.2174,74.514,75.206
1.2959,74.299,75.163
1.3744,74.543,74.902
1.453,74.994,74.883
1.5315,75.391,75.267
1.6101,75.492,75.484
1.6886,75.332,75.047
1.7671,75.123,74.446
1.8457,74.971,74.36
1.9242,74.941,74.802
2.0028,74.857,75.203
2.0813,74.737,75.475
2.1599,74.689,75.233
2.2384,74.825,74.871
2.3169,75.108,74.902
2.3955,75.312,75.027
2.474,75.352,75.124
2.5526,75.176,74.474
2.6311,75.044,74.298
2.7096,75.048,75.396
2.7882,75.103,75.996
2.8667,75.085,74.623
2.9452,74.872,74.301
3.0238,74.673,75.403
3.1023,74.636,75.699
3.1809,74.867,74.296
3.2594,75.164,74.106
3.3379,75.318,75.187
3.4165,75.286,75.96
3.495,75.066,75.734
3.5736,74.865,75.048
3.6521,74.775,74.397
3.7307,74.792,74.349
3.8092,74.887,74.884
3.8877,74.999,74.968
3.9663,75.11,74.921
4.0448,75.182,75.056
4.1234,75.178,75.208
4.2019,75.047,75.196
4.2804,74.864,75.066
4.359,74.736,75.248
4.4375,74.76,75.304
4.516,74.968,74.956
4.5946,75.232,74.919
4.6731,75.406,74.822
4.7517,75.352,74.177
4.8302,75.034,74.507
4.9087,74.691,75.704
4.9873,74.516,75.96
5.0658,74.662,74.973
5.1443,74.947,74.34
5.2229,75.146,74.249
5.3015,75.212,74.904
5.38,75.141,75.26
5.4585,75.14,75.006
5.537,75.211,75.321
5.6156,75.258,75.649
5.6942,75.171,75.112
5.7727,74.907,74.654
5.8512,74.665,74.619
5.9298,74.591,74.693
6.0083,74.788,75.297
6.0868,75.105,75.882
6.1654,75.3,75.505
6.2439,75.269,74.486


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_404.csv <==
x,qOut,qIn
0.03927,75.416,75.248
0.11781,75.078,75.657
0.19635,74.734,75.592
0.27489,74.571,74.988
0.35343,74.732,74.658
0.43197,75.021,74.837
0.51051,75.193,74.872
0.58905,75.188,75.018
0.66759,74.982,74.885
0.74613,74.862,74.57
0.82467,74.932,74.973
0.90321,75.094,75.62
0.98175,75.211,75.041
1.0603,75.067,74.591
1.1388,74.848,74.981
1.2174,74.756,74.822
1.2959,74.965,74.229
1.3744,75.286,75.184
1.453,75.405,76.307
1.5315,75.266,75.684
1.6101,74.882,74.595
1.6886,74.667,74.798
1.7671,74.703,74.908
1.8457,74.876,74.655
1.9242,75.033,74.92
2.0028,75.084,75.698
2.0813,75.1,75.654
2.1599,75.084,74.695
2.2384,75.017,73.945
2.3169,74.829,74.408
2.3955,74.681,75.226
2.474,74.7,75.264
2.5526,74.984,74.659
2.6311,75.353,74.982
2.7096,75.525,75.809
2.7882,75.419,75.85
2.8667,75.003,74.74
2.9452,74.679,74.581
3.0238,74.68,75.046
3.1023,74.925,75.073
3.1809,75.27,74.535
3.2594,75.314,74.36
3.3379,75.049,74.934
3.4165,74.681,75.546
3.495,74.445,75.236
3.5736,74.547,75.115
3.6521,74.829,75.263
3.7307,75.128,75.062
3.8092,75.299,75.145
3.8877,75.359,75.21
3.9663,75.347,74.823
4.0448,75.268,74.787
4.1234,75.118,74.809
4.2019,74.899,74.551
4.2804,74.711,74.671
4.359,74.627,75.225
4.4375,74.7,75.666
4.516,74.871,75.527
4.5946,75.059,75.057
4.6731,75.213,74.452
4.7517,75.289,74.262
4.8302,75.279,74.774
4.9087,75.209,75.353
4.9873,75.118,75.342
5.0658,75.042,75.253
5.1443,74.965,75.401
5.2229,74.851,75.177
5.3015,74.735,74.571
5.38,74.663,74.175
5.4585,74.776,74.711
5.537,75.041,75.484
5.6156,75.313,75.738
5.6942,75.44,75.068
5.7727,75.241,74.294
5.8512,74.863,74.302
5.9298,74.55,75.345
6.0083,74.532,76.189
6.0868,74.843,75.277
6.1654,75.227,74.038
6.2439,75.478,74.174


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_405.csv <==
x,qOut,qIn
0.03927,75.484,74.811
0.11781,75.479,74.426
0.19635,75.123,75.058
0.27489,74.681,75.523
0.35343,74.451,74.81
0.43197,74.646,74.459
0.51051,75.02,74.986
0.58905,75.343,75.488
0.66759,75.411,74.977
0.74613,75.22,74.322
0.82467,74.948,74.275
0.90321,74.761,74.818
0.98175,74.797,75.544
1.0603,75.014,75.595
1.1388,75.224,75.218
1.2174,75.311,75.015
1.2959,75.183,74.958
1.3744,74.972,74.787
1.453,74.855,74.734
1.5315,74.869,74.757
1.6101,75.011,75.149
1.6886,75.081,75.777
1.7671,75.007,75.711
1.8457,74.841,74.793
1.9242,74.654,74.197
2.0028,74.603,74.616
2.0813,74.732,75.008
2.1599,74.985,74.769
2.2384,75.293,74.747
2.3169,75.462,75.396
2.3955,75.375,75.581
2.474,75.102,75.31
2.5526,74.748,75.105
2.6311,74.639,74.966
2.7096,74.808,74.931
2.7882,75.112,74.771
2.8667,75.387,74.625
2.9452,75.414,75.145
3.0238,75.185,75.23
3.1023,74.838,74.464
3.1809,74.532,74.625
3.2594,74.494,75.663
3.3379,74.682,75.854
3.4165,74.965,75.009
3.495,75.209,74.327
3.5736,75.335,74.917
3.6521,75.348,75.559
3.7307,75.27,75.609
3.8092,75.118,75.229
3.8877,74.944,74.446
3.9663,74.822,73.804
4.0448,74.777,74.386
4.1234,74.814,75.663
4.2019,74.861,75.618
4.2804,74.91,75.229
4.359,74.979,75.217
4.4375,75.084,74.412
4.516,75.168,74.347
4.5946,75.17,75.551
4.6731,75.117,75.89
4.7517,75.055,74.54
4.8302,75.106,74.023
4.9087,75.154,74.611
4.9873,75.085,75.354
5.0658,74.791,75.628
5.1443,74.495,75.461
5.2229,74.49,75.184
5.3015,74.77,74.808
5.38,75.258,74.406
5.4585,75.501,74.504
5.537,75.399,74.968
5.6156,75.114,75.232
5.6942,74.856,75.199
5.7727,74.882,75.441
5.8512,74.986,75.444
5.9298,75.006,74.717
6.0083,74.807,74.248
6.0868,74.666,74.884
6.1654,74.796,75.604
6.2439,75.116,75.736


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_406.csv <==
x,qOut,qIn
0.03927,75.155,75.185
0.11781,75.296,75.929
0.19635,75.181,75.874
0.27489,74.914,74.926
0.35343,74.624,74.668
0.43197,74.596,75.082
0.51051,74.83,75.045
0.58905,75.176,74.864
0.66759,75.465,75.194
0.74613,75.488,75.069
0.82467,75.245,74.378
0.90321,74.869,74.388
0.98175,74.515,75.332
1.0603,74.403,75.624
1.1388,74.555,75.062
1.2174,74.882,74.468
1.2959,75.276,74.82
1.3744,75.525,75.453
1.453,75.507,75.487
1.5315,75.28,74.781
1.6101,74.945,74.861
1.6886,74.817,75.67
1.7671,74.874,75.469
1.8457,74.971,74.701
1.9242,74.948,74.495
2.0028,74.813,74.515
2.0813,74.76,74.439
2.1599,74.839,74.899
2.2384,75.054,75.817
2.3169,75.166,75.636
2.3955,75.121,74.811
2.474,75.005,74.577
2.5526,74.92,74.924
2.6311,74.987,75.225
2.7096,75.131,75.564
2.7882,75.26,75.329
2.8667,75.287,74.35
2.9452,75.165,74.35
3.0238,74.925,75.061
3.1023,74.669,75.418
3.1809,74.499,75.364
3.2594,74.575,75.289
3.3379,74.85,75.086
3.4165,75.174,74.687
3.495,75.384,74.44
3.5736,75.322,74.756
3.6521,75.12,74.971
3.7307,74.954,75.057
3.8092,74.987,75.297
3.8877,75.13,74.782
3.9663,75.15,74.399
4.0448,75.019,75.447
4.1234,74.76,76.254
4.2019,74.72,75.061
4.2804,74.938,73.861
4.359,75.236,74.078
4.4375,75.41,75.407
4.516,75.238,75.658
4.5946,74.902,75.064
4.6731,74.626,74.896
4.7517,74.618,75.621
4.8302,74.801,75.252
4.9087,74.96,74.327
4.9873,75.034,74.404
5.0658,74.996,74.928
5.1443,75.043,75.286
5.2229,75.169,75.748
5.3015,75.261,75.27
5.38,75.188,74.202
5.4585,74.897,74.286
5.537,74.645,74.947
5.6156,74.607,75.41
5.6942,74.906,75.286
5.7727,75.303,75.188
5.8512,75.501,75.234
5.9298,75.421,75.232
6.0083,75.034,75.029
6.0868,74.707,74.544
6.1654,74.655,74.147
6.2439,74.837,74.326


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_407.csv <==
x,qOut,qIn
0.03927,74.956,75.128
0.11781,75.189,74.891
0.19635,75.288,74.479
0.27489,75.203,74.299
0.35343,74.928,75.002
0.43197,74.695,75.528
0.51051,74.607,75.412
0.58905,74.666,75.415
0.66759,74.841,75.314
0.74613,75.049,74.637
0.82467,75.227,74.06
0.90321,75.324,74.239
0.98175,75.296,75.771
1.0603,75.184,76.399
1.1388,75.054,75.354
1.2174,74.927,74.022
1.2959,74.805,73.938
1.3744,74.662,74.987
1.453,74.613,75.726
1.5315,74.73,75.399
1.6101,75.055,74.792
1.6886,75.402,75.046
1.7671,75.498,75.322
1.8457,75.294,74.973
1.9242,74.794,74.631
2.0028,74.486,74.615
2.0813,74.595,74.687
2.1599,74.976,75.28
2.2384,75.42,75.633
2.3169,75.45,75.219
2.3955,75.104,75.076
2.474,74.675,75.091
2.5526,74.487,74.602
2.6311,74.757,74.282
2.7096,75.173,74.762
2.7882,75.468,75.536
2.8667,75.408,75.059
2.9452,75.102,74.594
3.0238,74.805,75.254
3.1023,74.647,75.541
3.1809,74.703,74.665
3.2594,74.848,74.836
3.3379,75.042,75.501
3.4165,75.241,75.187
3.495,75.398,74.876
3.5736,75.349,74.844
3.6521,75.087,74.443
3.7307,74.773,74.705
3.8092,74.587,75.755
3.8877,74.694,75.898
3.9663,74.933,75.082
4.0448,75.148,74.365
4.1234,75.202,74.584
4.2019,75.133,75.084
4.2804,75.06,75.174
4.359,75.037,74.662
4.4375,75.097,74.398
4.516,75.138,74.817
4.5946,75.077,75.074
4.6731,74.935,75.249
4.7517,74.751,75.878
4.8302,74.717,75.61
4.9087,74.878,74.469
4.9873,75.135,74.258
5.0658,75.368,75.319
5.1443,75.361,75.617
5.2229,75.144,75.236
5.3015,74.866,74.673
5.38,74.691,74.966
5.4585,74.696,75.432
5.537,74.744,74.913
5.6156,74.779,74.184
5.6942,74.769,74.432
5.7727,74.887,75.142
5.8512,75.127,75.475
5.9298,75.355,75.337
6.0083,75.423,75.137
6.0868,75.218,75.066
6.1654,74.955,75.058
6.2439,74.82,75.075


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_408.csv <==
x,qOut,qIn
0.03927,75.02,74.309
0.11781,75.136,74.914
0.19635,75.134,75.815
0.27489,75.083,75.733
0.35343,75.061,74.686
0.43197,75.141,74.363
0.51051,75.198,74.347
0.58905,75.159,74.62
0.66759,74.962,75.274
0.74613,74.785,75.498
0.82467,74.773,75.31
0.90321,74.899,74.886
0.98175,75.096,75.107
1.0603,75.142,75.512
1.1388,75.051,75.229
1.2174,74.942,74.999
1.2959,74.939,75.019
1.3744,75.092,74.757
1.453,75.199,74.703
1.5315,75.139,74.701
1.6101,74.82,74.597
1.6886,74.528,75.276
1.7671,74.522,75.769
1.8457,74.774,74.829
1.9242,75.187,74.237
2.0028,75.391,75.03
2.0813,75.357,75.215
2.1599,75.213,74.917
2.2384,75.11,75.601
2.3169,75.154,75.85
2.3955,75.187,74.708
2.474,75.114,73.909
2.5526,74.87,74.956
2.6311,74.671,75.784
2.7096,74.671,75.456
2.7882,74.834,74.736
2.8667,75.079,74.522
2.9452,75.156,74.668
3.0238,75.039,74.908
3.1023,74.847,75.201
3.1809,74.717,75.407
3.2594,74.833,75.268
3.3379,75.089,75.031
3.4165,75.311,75.21
3.495,75.326,75.127
3.5736,75.092,74.467
3.6521,74.85,74.265
3.7307,74.761,74.679
3.8092,74.946,75.44
3.8877,75.159,75.905
3.9663,75.17,75.725
4.0448,74.998,74.931
4.1234,74.714,74.037
4.2019,74.667,74.067
4.2804,74.876,74.785
4.359,75.188,75.547
4.4375,75.432,75.286
4.516,75.426,74.874
4.5946,75.202,75.235
4.6731,74.885,75.602
4.7517,74.606,75.256
4.8302,74.543,74.511
4.9087,74.73,74.066
4.9873,75.067,74.494
5.0658,75.443,75.606
5.1443,75.545,75.468
5.2229,75.26,74.565
5.3015,74.779,74.6
5.38,74.35,75.43
5.4585,74.405,75.408
5.537,74.794,75.041
5.6156,75.25,74.865
5.6942,75.51,75.278
5.7727,75.485,75.266
5.8512,75.272,74.61
5.9298,74.99,74.246
6.0083,74.746,75.089
6.0868,74.626,75.739
6.1654,74.661,75.392
6.2439,74.811,74.637


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_409.csv <==
x,qOut,qIn
0.03927,74.932,75.9
0.11781,74.846,75.063
0.19635,74.785,74.477
0.27489,74.711,74.57
0.35343,74.602,74.69
0.43197,74.641,75.078
0.51051,74.868,75.61
0.58905,75.174,74.922
0.66759,75.425,73.899
0.74613,75.411,74.704
0.82467,75.186,75.982
0.90321,74.916,76.17
0.98175,74.774,75.067
1.0603,74.874,74.569
1.1388,75.087,74.705
1.2174,75.265,74.578
1.2959,75.271,74.624
1.3744,75.086,75.244
1.453,74.875,75.439
1.5315,74.758,75.363
1.6101,74.83,75.163
1.6886,74.928,74.588
1.7671,74.92,74.399
1.8457,74.858,74.941
1.9242,74.824,74.957
2.0028,75.048,74.578
2.0813,75.365,75.028
2.1599,75.538,75.786
2.2384,75.33,75.711
2.3169,74.826,74.931
2.3955,74.482,74.28
2.474,74.484,74.481
2.5526,74.915,75.023
2.6311,75.317,75.143
2.7096,75.438,75.418
2.7882,75.284,75.46
2.8667,74.92,74.706
2.9452,74.654,74.254
3.0238,74.59,74.669
3.1023,74.704,75.353
3.1809,74.937,75.775
3.2594,75.183,75.529
3.3379,75.353,74.796
3.4165,75.375,74.545
3.495,75.186,75.11
3.5736,74.873,75.025
3.6521,74.677,74.376
3.7307,74.7,74.382
3.8092,74.993,75.37
3.8877,75.265,75.505
3.9663,75.29,74.959
4.0448,75.091,74.841
4.1234,74.746,75.035
4.2019,74.657,75.117
4.2804,74.876,75.196
4.359,75.221,75.073
4.4375,75.486,75.135
4.516,75.412,74.809
4.5946,75.101,74.2
4.6731,74.757,74.558
4.7517,74.585,75.678
4.8302,74.65,75.707
4.9087,74.818,75.219
4.9873,74.989,74.962
5.0658,75.084,74.659
5.1443,75.119,74.771
5.2229,75.115,75.365
5.3015,75.097,75.335
5.38,75.091,74.091
5.4585,75.107,73.822
5.537,75.075,75.04
5.6156,74.971,75.814
5.6942,74.777,75.096
5.7727,74.659,74.886
5.8512,74.743,75.272
5.9298,74.985,75.488
6.0083,75.302,75.042
6.0868,75.434,74.335
6.1654,75.346,74.469
6.2439,75.136,75.572


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_410.csv <==
x,qOut,qIn
0.03927,75.302,75.661
0.11781,75.092,75.343
0.19635,74.931,75.104
0.27489,74.85,74.877
0.35343,74.857,74.229
0.43197,74.872,74.388
0.51051,74.892,75.387
0.58905,74.921,75.793
0.66759,74.963,75.105
0.74613,74.959,74.624
0.82467,74.879,74.722
0.90321,74.784,74.933
0.98175,74.74,75
1.0603,74.89,75.048
1.1388,75.179,75.167
1.2174,75.454,75.2
1.2959,75.56,74.802
1.3744,75.33,74.898
1.453,74.933,75.17
1.5315,74.615,74.738
1.6101,74.609,74.566
1.6886,74.896,74.982
1.7671,75.193,75.178
1.8457,75.329,75.376
1.9242,75.17,75.784
2.0028,74.902,75.528
2.0813,74.753,74.363
2.1599,74.783,73.504
2.2384,74.996,75.207
2.3169,75.163,76.641
2.3955,75.197,75.449
2.474,75.117,73.699
2.5526,74.966,73.912
2.6311,74.83,75.12
2.7096,74.743,75.901
2.7882,74.739,75.74
2.8667,74.843,75.131
2.9452,75.079,75.095
3.0238,75.311,75.154
3.1023,75.404,74.866
3.1809,75.224,74.397
3.2594,74.879,74.554
3.3379,74.681,74.981
3.4165,74.72,75.207
3.495,75.021,75.33
3.5736,75.153,75.262
3.6521,74.986,74.933
3.7307,74.707,74.868
3.8092,74.553,75.074
3.8877,74.843,75.166
3.9663,75.329,75.043
4.0448,75.702,74.632
4.1234,75.668,74.484
4.2019,75.219,74.983
4.2804,74.739,75.436
4.359,74.479,75.444
4.4375,74.616,75.375
4.516,74.875,75.064
4.5946,75.072,74.508
4.6731,75.176,74.43
4.7517,75.186,74.554
4.8302,75.162,74.726
4.9087,75.109,75.531
4.9873,75.04,75.898
5.0658,74.972,74.939
5.1443,74.894,74.792
5.2229,74.808,75.278
5.3015,74.769,75.084
5.38,74.832,74.733
5.4585,75.057,74.947
5.537,75.298,74.99
5.6156,75.397,74.705
5.6942,75.207,74.86
5.7727,74.812,75.215
5.8512,74.524,75.063
5.9298,74.49,74.781
6.0083,74.788,74.649
6.0868,75.153,74.671
6.1654,75.393,75.006
6.2439,75.45,75.55


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_411.csv <==
x,qOut,qIn
0.03927,75.203,75.086
0.11781,74.83,74.852
0.19635,74.594,75.257
0.27489,74.603,75.287
0.35343,74.898,74.491
0.43197,75.187,74.644
0.51051,75.343,75.471
0.58905,75.368,75.487
0.66759,75.296,74.759
0.74613,75.161,74.632
0.82467,74.932,74.942
0.90321,74.685,75.43
0.98175,74.512,75.106
1.0603,74.627,74.383
1.1388,74.944,74.379
1.2174,75.269,74.74
1.2959,75.4,75.128
1.3744,75.244,75.543
1.453,75.001,75.495
1.5315,74.838,75.008
1.6101,74.889,74.706
1.6886,75.022,75.115
1.7671,75.095,75.538
1.8457,75.091,75.353
1.9242,75.021,74.6
2.0028,74.997,74.338
2.0813,74.978,74.663
2.1599,74.921,75.113
2.2384,74.784,75.606
2.3169,74.663,75.597
2.3955,74.686,74.991
2.474,74.856,74.652
2.5526,75.14,74.833
2.6311,75.322,74.935
2.7096,75.333,74.889
2.7882,75.232,74.675
2.8667,75.105,75.078
2.9452,75.075,75.438
3.0238,75.043,74.753
3.1023,74.953,74.205
3.1809,74.76,75.016
3.2594,74.675,76.072
3.3379,74.822,76.205
3.4165,75.108,75.133
3.495,75.4,74.145
3.5736,75.397,74.374
3.6521,75.145,74.948
3.7307,74.837,75.16
3.8092,74.681,75.023
3.8877,74.78,75.306
3.9663,74.934,75.318
4.0448,75.013,74.539
4.1234,74.913,74.271
4.2019,74.784,75.119
4.2804,74.801,75.61
4.359,74.986,75.386
4.4375,75.324,74.86
4.516,75.546,74.954
4.5946,75.458,75.325
4.6731,75.119,74.898
4.7517,74.643,74.032
4.8302,74.507,74.592
4.9087,74.74,75.545
4.9873,75.105,75.748
5.0658,75.335,75.571
5.1443,75.18,75.066
5.2229,74.863,74.129
5.3015,74.636,73.998
5.38,74.721,75.562
5.4585,75.029,75.785
5.537,75.306,74.629
5.6156,75.411,74.658
5.6942,75.243,75.501
5.7727,74.922,75.501
5.8512,74.651,75.398
5.9298,74.559,74.948
6.0083,74.73,74.01
6.0868,75.055,74.1
6.1654,75.331,75.144
6.2439,75.419,75.685


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_412.csv <==
x,qOut,qIn
0.03927,74.649,74.307
0.11781,74.856,74.852
0.19635,75.162,75.292
0.27489,75.364,75.497
0.35343,75.29,75.497
0.43197,75.013,75.006
0.51051,74.749,74.62
0.58905,74.635,74.88
0.66759,74.763,75.33
0.74613,75.06,75.038
0.82467,75.367,74.477
0.90321,75.525,74.467
0.98175,75.385,75.379
1.0603,74.94,75.827
1.1388,74.518,75.495
1.2174,74.353,74.849
1.2959,74.617,74.222
1.3744,75.045,74.247
1.453,75.354,74.938
1.5315,75.453,75.673
1.6101,75.293,75.661
1.6886,75.077,75.136
1.7671,74.92,74.776
1.8457,74.842,74.739
1.9242,74.829,74.609
2.0028,74.829,74.703
2.0813,74.905,75.282
2.1599,75.057,75.441
2.2384,75.274,74.415
2.3169,75.335,74.331
2.3955,75.129,75.2
2.474,74.793,75.426
2.5526,74.506,75.28
2.6311,74.626,75.225
2.7096,75.02,75.067
2.7882,75.415,75.096
2.8667,75.532,74.859
2.9452,75.25,74.559
3.0238,74.867,74.68
3.1023,74.63,75.033
3.1809,74.738,75.34
3.2594,74.963,75.425
3.3379,75.054,75.206
3.4165,74.993,74.856
3.495,74.814,75.029
3.5736,74.797,75.428
3.6521,74.963,75.348
3.7307,75.194,74.397
3.8092,75.36,73.917
3.8877,75.307,75.23
3.9663,75.093,75.941
4.0448,74.85,74.62
4.1234,74.708,73.74
4.2019,74.75,75.086
4.2804,74.906,76.062
4.359,75.093,75.8
4.4375,75.231,75.249
4.516,75.286,74.881
4.5946,75.259,74.389
4.6731,75.172,74.673
4.7517,75.046,75.344
4.8302,74.918,75.265
4.9087,74.819,75.082
4.9873,74.765,74.722
5.0658,74.763,74.285
5.1443,74.771,74.761
5.2229,74.772,75.498
5.3015,74.799,75.43
5.38,74.889,74.915
5.4585,75.116,74.99
5.537,75.358,75.22
5.6156,75.468,75.038
5.6942,75.304,74.292
5.7727,74.963,74.435
5.8512,74.759,75.442
5.9298,74.781,76.046
6.0083,75.05,75.482
6.0868,75.152,74.88
6.1654,74.999,74.701
6.2439,74.762,74.456


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_413.csv <==
x,qOut,qIn
0.03927,74.758,74.935
0.11781,74.644,75.307
0.19635,74.722,75.14
0.27489,75.004,74.825
0.35343,75.471,75.113
0.43197,75.757,75.5
0.51051,75.569,75.095
0.58905,75.031,74.513
0.66759,74.363,75.154
0.74613,74.287,75.603
0.82467,74.723,75.093
0.90321,75.277,74.477
0.98175,75.533,74.487
1.0603,75.262,74.986
1.1388,74.829,75.365
1.2174,74.556,75.295
1.2959,74.71,75.034
1.3744,75.045,74.911
1.453,75.252,74.851
1.5315,75.268,75.008
1.6101,75.088,75.485
1.6886,74.988,75.114
1.7671,75.013,74.197
1.8457,75.087,74.551
1.9242,75.116,75.402
2.0028,75.012,75.015
2.0813,74.87,74.871
2.1599,74.783,75.161
2.2384,74.826,75.072
2.3169,74.972,74.903
2.3955,75.113,74.79
2.474,75.185,74.585
2.5526,75.135,74.935
2.6311,75.04,75.436
2.7096,74.981,75.495
2.7882,74.961,75.269
2.8667,74.961,75.1
2.9452,74.896,75.205
3.0238,74.829,75.146
3.1023,74.829,74.64
3.1809,74.952,74.4
3.2594,75.113,74.664
3.3379,75.172,74.938
3.4165,75.105,75.202
3.495,74.912,75.247
3.5736,74.768,75.185
3.6521,74.756,75.262
3.7307,74.866,75.203
3.8092,75.062,74.877
3.8877,75.26,75.002
3.9663,75.391,75.06
4.0448,75.404,74.318
4.1234,75.258,74.179
4.2019,74.989,75.606
4.2804,74.733,76.298
4.359,74.587,75.102
4.4375,74.624,74.184
4.516,74.787,75.013
4.5946,74.994,75.514
4.6731,75.182,74.995
4.7517,75.297,74.596
4.8302,75.319,74.886
4.9087,75.242,75.08
4.9873,75.087,75.276
5.0658,74.881,74.981
5.1443,74.698,74.598
5.2229,74.638,74.577
5.3015,74.731,74.635
5.38,74.981,75.232
5.4585,75.238,76.023
5.537,75.34,76.22
5.6156,75.263,75.535
5.6942,75.012,74.095
5.7727,74.827,73.571
5.8512,74.805,74.391
5.9298,74.9,75.668
6.0083,75.033,75.878
6.0868,75.079,75.132
6.1654,75.032,74.479
6.2439,74.917,74.354


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_414.csv <==
x,qOut,qIn
0.03927,74.668,74.585
0.11781,74.544,74.558
0.19635,74.745,75.108
0.27489,75.045,75.456
0.35343,75.209,75.284
0.43197,75.162,74.759
0.51051,75.034,74.248
0.58905,74.915,74.772
0.66759,74.875,75.482
0.74613,74.855,75.3
0.82467,74.853,75.372
0.90321,74.894,75.593
0.98175,75.005,74.978
1.0603,75.147,74.34
1.1388,75.202,74.488
1.2174,75.148,74.798
1.2959,74.987,74.957
1.3744,74.919,74.824
1.453,74.966,74.703
1.5315,75.033,75.255
1.6101,75.003,75.354
1.6886,74.842,74.895
1.7671,74.765,75.142
1.8457,74.87,75.636
1.9242,75.209,75.247
2.0028,75.502,74.534
2.0813,75.518,74.346
2.1599,75.267,74.621
2.2384,74.812,75.106
2.3169,74.539,75.409
2.3955,74.535,75.351
2.474,74.7,74.869
2.5526,74.899,74.445
2.6311,74.995,74.78
2.7096,75.046,75.344
2.7882,75.106,75.316
2.8667,75.214,74.716
2.9452,75.317,74.846
3.0238,75.307,75.348
3.1023,75.161,75.394
3.1809,74.876,75.029
3.2594,74.657,74.998
3.3379,74.648,75.03
3.4165,74.819,74.889
3.495,75.096,74.929
3.5736,75.221,75.226
3.6521,75.142,75.165
3.7307,74.959,74.573
3.8092,74.797,74.727
3.8877,74.828,75.402
3.9663,74.968,75.216
4.0448,75.111,74.6
4.1234,75.15,74.071
4.2019,75.121,74.721
4.2804,75.104,76.279
4.359,75.108,76.667
4.4375,75.121,74.633
4.516,75.069,73.567
4.5946,74.99,74.204
4.6731,74.934,75.144
4.7517,74.943,74.969
4.8302,74.984,75.136
4.9087,75.003,76.031
4.9873,74.979,75.861
5.0658,74.903,74.348
5.1443,74.795,74.168
5.2229,74.723,74.822
5.3015,74.762,75.148
5.38,74.972,75.364
5.4585,75.314,75.261
5.537,75.511,74.693
5.6156,75.404,74.568
5.6942,74.873,75.405
5.7727,74.364,75.41
5.8512,74.316,74.575
5.9298,74.699,74.364
6.0083,75.375,74.835
6.0868,75.743,75.28
6.1654,75.626,75.617
6.2439,75.189,75.309


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_415.csv <==
x,qOut,qIn
0.03927,75.02,75.697
0.11781,74.614,74.732
0.19635,74.49,74.052
0.27489,74.67,74.714
0.35343,75.078,75.755
0.43197,75.302,75.539
0.51051,75.302,74.927
0.58905,75.184,74.71
0.66759,75.074,74.627
0.74613,75.032,74.47
0.82467,74.989,74.757
0.90321,74.95,74.994
0.98175,74.934,74.811
1.0603,75.036,75.3
1.1388,75.155,75.824
1.2174,75.184,75.36
1.2959,75.026,74.55
1.3744,74.823,74.882
1.453,74.795,75.611
1.5315,74.948,75.43
1.6101,75.239,74.262
1.6886,75.322,73.854
1.7671,75.115,74.439
1.8457,74.771,75.496
1.9242,74.485,75.791
2.0028,74.526,75.409
2.0813,74.778,75.317
2.1599,75.076,75.235
2.2384,75.262,74.468
2.3169,75.31,74.293
2.3955,75.291,74.832
2.474,75.244,75.144
2.5526,75.198,75.203
2.6311,75.09,75.474
2.7096,74.881,75.45
2.7882,74.638,74.571
2.8667,74.44,74.149
2.9452,74.491,74.986
3.0238,74.808,75.394
3.1023,75.247,75.122
3.1809,75.647,74.929
3.2594,75.687,75.233
3.3379,75.339,75.443
3.4165,74.841,75.088
3.495,74.472,74.748
3.5736,74.555,74.965
3.6521,74.897,75.133
3.7307,75.248,74.952
3.8092,75.379,74.734
3.8877,75.221,74.795
3.9663,74.928,74.949
4.0448,74.679,75.289
4.1234,74.638,75.293
4.2019,74.822,74.698
4.2804,75.072,74.411
4.359,75.264,74.935
4.4375,75.291,75.508
4.516,75.2,75.456
4.5946,75.093,75.263
4.6731,75.012,74.921
4.7517,74.982,73.957
4.8302,74.936,74.282
4.9087,74.883,75.836
4.9873,74.859,76.28
5.0658,74.9,75.032
5.1443,74.992,74.023
5.2229,75.047,74.008
5.3015,75.032,75.077
5.38,74.923,75.408
5.4585,74.853,74.781
5.537,74.922,74.854
5.6156,75.088,75.354
5.6942,75.28,75.252
5.7727,75.239,75.084
5.8512,74.992,75.096
5.9298,74.738,74.849
6.0083,74.693,74.941
6.0868,74.973,75.045
6.1654,75.265,74.85
6.2439,75.343,75.304


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_416.csv <==
x,qOut,qIn
0.03927,75.041,75.023
0.11781,74.713,74.579
0.19635,74.632,74.712
0.27489,74.777,75.205
0.35343,75.07,75.072
0.43197,75.255,74.655
0.51051,75.248,74.79
0.58905,75.08,75.3
0.66759,74.803,75.065
0.74613,74.634,74.533
0.82467,74.691,74.671
0.90321,74.929,75.38
0.98175,75.265,75.431
1.0603,75.446,74.976
1.1388,75.387,74.913
1.2174,75.165,74.551
1.2959,74.887,74.369
1.3744,74.779,75.245
1.453,74.83,75.795
1.5315,74.948,75.353
1.6101,75.029,74.292
1.6886,75.013,74.433
1.7671,74.945,75.444
1.8457,74.885,75.638
1.9242,74.881,74.831
2.0028,74.963,74.846
2.0813,75.083,75.29
2.1599,75.163,75.133
2.2384,75.128,74.575
2.3169,74.949,75.067
2.3955,74.773,75.722
2.474,74.718,75.403
2.5526,74.877,74.077
2.6311,75.106,73.737
2.7096,75.207,74.724
2.7882,75.15,76.058
2.8667,74.944,75.886
2.9452,74.87,75.026
3.0238,74.972,74.759
3.1023,75.134,74.628
3.1809,75.212,74.681
3.2594,75.103,74.958
3.3379,74.987,74.992
3.4165,74.968,74.85
3.495,75.117,74.487
3.5736,75.173,74.791
3.6521,74.989,75.799
3.7307,74.685,76.119
3.8092,74.434,75.327
3.8877,74.583,74.81
3.9663,75.007,74.615
4.0448,75.441,74.753
4.1234,75.62,74.839
4.2019,75.372,74.418
4.2804,74.945,74.404
4.359,74.606,75.315
4.4375,74.597,76.058
4.516,74.77,75.176
4.5946,74.89,74.204
4.6731,74.941,74.339
4.7517,74.948,74.972
4.8302,75.147,75.39
4.9087,75.431,75.707
4.9873,75.604,75.292
5.0658,75.471,74.731
5.1443,75.021,75.09
5.2229,74.588,75.107
5.3015,74.387,74.398
5.38,74.565,74.714
5.4585,74.89,75.501
5.537,75.161,75.358
5.6156,75.284,75.126
5.6942,75.195,75.049
5.7727,74.955,74.603
5.8512,74.748,74.402
5.9298,74.71,74.77
6.0083,74.942,75.373
6.0868,75.282,75.474
6.1654,75.465,75.268
6.2439,75.4,75.25


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_417.csv <==
x,qOut,qIn
0.03927,74.837,74.821
0.11781,75.014,74.706
0.19635,75.191,74.448
0.27489,75.282,74.608
0.35343,75.226,75.38
0.43197,74.994,75.517
0.51051,74.674,75.07
0.58905,74.437,74.805
0.66759,74.45,74.975
0.74613,74.794,74.972
0.82467,75.262,75.025
0.90321,75.632,75.021
0.98175,75.7,74.708
1.0603,75.425,74.735
1.1388,75.022,75.154
1.2174,74.688,75.463
1.2959,74.591,75.187
1.3744,74.667,75.137
1.453,74.816,75.182
1.5315,74.989,74.914
1.6101,75.143,74.791
1.6886,75.223,74.862
1.7671,75.185,74.857
1.8457,75.068,74.874
1.9242,74.931,74.772
2.0028,74.88,74.933
2.0813,74.885,75.219
2.1599,74.914,75.045
2.2384,74.929,75.119
2.3169,74.988,75.28
2.3955,75.108,74.822
2.474,75.235,74.514
2.5526,75.3,74.947
2.6311,75.211,75.098
2.7096,75.032,75.025
2.7882,74.859,75.532
2.8667,74.782,75.534
2.9452,74.797,74.645
3.0238,74.841,74.572
3.1023,74.893,75.044
3.1809,74.938,74.928
3.2594,75.016,75.203
3.3379,75.094,75.637
3.4165,75.126,74.87
3.495,75.067,73.731
3.5736,74.923,74.524
3.6521,74.8,75.879
3.7307,74.778,75.918
3.8092,74.915,74.486
3.8877,75.143,74.358
3.9663,75.31,75.153
4.0448,75.335,75.257
4.1234,75.157,74.739
4.2019,74.94,75.326
4.2804,74.865,76.06
4.359,74.938,75.485
4.4375,75.118,73.628
4.516,75.117,73.461
4.5946,74.928,74.964
4.6731,74.715,76.15
4.7517,74.664,75.393
4.8302,74.895,74.685
4.9087,75.159,74.825
4.9873,75.271,75.065
5.0658,75.074,75.3
5.1443,74.809,75.175
5.2229,74.781,74.637
5.3015,74.994,74.724
5.38,75.386,75.573
5.4585,75.465,75.712
5.537,75.128,75.112
5.6156,74.627,74.183
5.6942,74.274,73.943
5.7727,74.452,74.675
5.8512,74.916,75.376
5.9298,75.361,75.777
6.0083,75.507,75.526
6.0868,75.314,75.105
6.1654,75.015,75.136
6.2439,74.804,75.049


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_418.csv <==
x,qOut,qIn
0.03927,74.884,74.845
0.11781,75.005,74.304
0.19635,75.133,74.55
0.27489,75.188,75.132
0.35343,75.099,75.571
0.43197,74.91,75.468
0.51051,74.77,74.967
0.58905,74.748,74.329
0.66759,74.883,74.392
0.74613,75.007,75.139
0.82467,75.032,75.467
0.90321,75,75.293
0.98175,74.976,75.476
1.0603,75.088,75.256
1.1388,75.214,74.412
1.2174,75.238,74.293
1.2959,75.054,74.769
1.3744,74.843,75.055
1.453,74.833,75.595
1.5315,74.997,75.83
1.6101,75.249,74.48
1.6886,75.2,73.712
1.7671,74.904,74.653
1.8457,74.622,75.577
1.9242,74.625,75.345
2.0028,74.994,75.298
2.0813,75.373,75.563
2.1599,75.519,75.356
2.2384,75.233,74.645
2.3169,74.776,74.449
2.3955,74.534,74.636
2.474,74.607,74.914
2.5526,75.009,74.882
2.6311,75.325,74.762
2.7096,75.331,75.129
2.7882,75.071,75.837
2.8667,74.645,75.491
2.9452,74.489,74.306
3.0238,74.699,73.952
3.1023,75.114,74.743
3.1809,75.537,75.782
3.2594,75.646,75.515
3.3379,75.417,74.656
3.4165,75.012,74.58
3.495,74.627,75.702
3.5736,74.513,75.795
3.6521,74.618,74.932
3.7307,74.838,74.489
3.8092,75.063,74.503
3.8877,75.242,74.412
3.9663,75.297,74.675
4.0448,75.199,75.133
4.1234,74.929,75.166
4.2019,74.688,75.115
4.2804,74.656,75.456
4.359,74.816,75.556
4.4375,75.106,74.811
4.516,75.279,74.657
4.5946,75.311,75.231
4.6731,75.261,75.303
4.7517,75.2,74.749
4.8302,75.113,74.75
4.9087,74.922,75.086
4.9873,74.683,75.23
5.0658,74.476,74.555
5.1443,74.533,74.537
5.2229,74.803,75.348
5.3015,75.132,75.441
5.38,75.357,75.088
5.4585,75.387,75.2
5.537,75.295,74.788
5.6156,75.16,74.498
5.6942,75.053,74.567
5.7727,74.993,75.008
5.8512,74.974,75.663
5.9298,74.978,75.234
6.0083,74.986,74.078
6.0868,74.954,74.589
6.1654,74.895,75.883
6.2439,74.857,76.081


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_419.csv <==
x,qOut,qIn
0.03927,74.874,74.827
0.11781,75.264,73.999
0.19635,75.485,74.466
0.27489,75.436,75.46
0.35343,75.067,75.402
0.43197,74.772,74.656
0.51051,74.762,74.552
0.58905,74.94,75.067
0.66759,75.144,75.302
0.74613,75.068,75.011
0.82467,74.878,74.9
0.90321,74.779,74.929
0.98175,74.951,74.657
1.0603,75.258,74.776
1.1388,75.406,75.294
1.2174,75.314,75.473
1.2959,74.955,75.532
1.3744,74.703,75.399
1.453,74.708,74.747
1.5315,74.88,74.143
1.6101,75.082,74.611
1.6886,75.102,75.194
1.7671,75.029,74.973
1.8457,74.961,74.949
1.9242,74.985,75.424
2.0028,75.005,75.634
2.0813,74.943,75.47
2.1599,74.855,74.806
2.2384,74.818,73.923
2.3169,74.993,74.054
2.3955,75.263,75.131
2.474,75.449,75.795
2.5526,75.376,75.157
2.6311,75.022,74.81
2.7096,74.651,75.113
2.7882,74.458,75.271
2.8667,74.588,75.072
2.9452,74.894,74.937
3.0238,75.213,74.969
3.1023,75.438,75.227
3.1809,75.484,75.073
3.2594,75.275,74.987
3.3379,74.894,74.909
3.4165,74.539,74.039
3.495,74.412,74.307
3.5736,74.632,75.701
3.6521,75,75.825
3.7307,75.32,75.186
3.8092,75.409,75.079
3.8877,75.26,75.003
3.9663,75.054,74.838
4.0448,74.927,75.112
4.1234,74.987,75.079
4.2019,75.128,74.803
4.2804,75.196,75.003
4.359,75.129,75.202
4.4375,74.897,75.012
4.516,74.634,74.636
4.5946,74.505,74.548
4.6731,74.573,75.068
4.7517,74.869,75.509
4.8302,75.23,75.205
4.9087,75.456,74.614
4.9873,75.467,74.237
5.0658,75.217,74.472
5.1443,74.951,75.133
5.2229,74.86,75.905
5.3015,74.931,76.026
5.38,75.102,74.684
5.4585,75.128,74.02
5.537,75.016,74.788
5.6156,74.867,75.647
5.6942,74.79,75.082
5.7727,74.866,74.576
5.8512,75.006,75.017
5.9298,75.101,75.161
6.0083,75.047,74.447
6.0868,74.827,74.786
6.1654,74.631,75.83
6.2439,74.608,76.069


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_420.csv <==
x,qOut,qIn
0.03927,75.696,75.119
0.11781,75.492,74.875
0.19635,74.987,74.528
0.27489,74.534,74.548
0.35343,74.475,75.507
0.43197,74.797,75.77
0.51051,75.165,75.08
0.58905,75.388,74.707
0.66759,75.327,74.866
0.74613,75.09,74.73
0.82467,74.849,74.641
0.90321,74.73,75.061
0.98175,74.833,75.589
1.0603,75.072,75.218
1.1388,75.234,74.69
1.2174,75.22,74.506
1.2959,74.964,74.7
1.3744,74.737,74.976
1.453,74.748,74.936
1.5315,74.959,74.648
1.6101,75.278,74.817
1.6886,75.364,75.554
1.7671,75.182,76.01
1.8457,74.889,75.713
1.9242,74.668,75.005
2.0028,74.736,74.868
2.0813,74.971,74.815
2.1599,75.196,74.219
2.2384,75.24,74.526
2.3169,75.063,75.511
2.3955,74.822,75.289
2.474,74.646,74.769
2.5526,74.642,75.277
2.6311,74.735,75.185
2.7096,74.855,74.512
2.7882,75.004,74.767
2.8667,75.193,75.753
2.9452,75.453,75.385
3.0238,75.619,74.51
3.1023,75.564,74.492
3.1809,75.179,75.141
3.2594,74.686,75.215
3.3379,74.437,74.966
3.4165,74.503,74.77
3.495,74.873,74.962
3.5736,75.166,75.059
3.6521,75.241,75.089
3.7307,75.147,75.269
3.8092,74.965,75.472
3.8877,74.906,74.965
3.9663,74.976,74.195
4.0448,75.091,74.392
4.1234,75.154,75.431
4.2019,75.081,75.484
4.2804,74.956,75.101
4.359,74.865,74.786
4.4375,74.883,74.489
4.516,74.953,75.082
4.5946,74.992,75.978
4.6731,75.003,75.614
4.7517,75.003,73.957
4.8302,75.086,73.617
4.9087,75.171,74.738
4.9873,75.173,76
5.0658,75.01,76.111
5.1443,74.799,75.112
5.2229,74.728,74.397
5.3015,74.818,74.825
5.38,75.043,75.066
5.4585,75.155,74.447
5.537,75.14,74.477
5.6156,75.082,75.206
5.6942,75.083,75.952
5.7727,75.119,75.574
5.8512,75.016,74.49
5.9298,74.791,74.318
6.0083,74.5,74.901
6.0868,74.533,75.068
6.1654,74.909,75.261
6.2439,75.387,75.276


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_421.csv <==
x,qOut,qIn
0.03927,74.49,75.481
0.11781,74.62,75.251
0.19635,74.929,74.753
0.27489,75.192,74.496
0.35343,75.2,74.682
0.43197,74.977,74.838
0.51051,74.764,75.205
0.58905,74.704,75.746
0.66759,74.893,75.391
0.74613,75.147,74.487
0.82467,75.295,74.247
0.90321,75.3,74.611
0.98175,75.153,74.964
1.0603,75.038,75.262
1.1388,75.028,75.483
1.2174,75.077,75.313
1.2959,75.116,75.505
1.3744,74.989,75.159
1.453,74.788,74.133
1.5315,74.668,74.495
1.6101,74.769,75.529
1.6886,75.078,74.89
1.7671,75.332,74.269
1.8457,75.367,74.587
1.9242,75.052,75.748
2.0028,74.644,76.129
2.0813,74.479,75.238
2.1599,74.617,74.179
2.2384,75.041,74.116
2.3169,75.392,75.021
2.3955,75.506,75.857
2.474,75.39,75.475
2.5526,75.089,74.196
2.6311,74.835,74.197
2.7096,74.713,75.288
2.7882,74.706,76.011
2.8667,74.769,75.46
2.9452,74.853,74.893
3.0238,74.994,74.873
3.1023,75.162,74.983
3.1809,75.314,74.731
3.2594,75.271,74.653
3.3379,75.052,74.695
3.4165,74.815,74.735
3.495,74.731,75.027
3.5736,74.88,75.2
3.6521,75.039,75.297
3.7307,75.088,75.572
3.8092,74.942,75.209
3.8877,74.88,74.426
3.9663,75.035,74.432
4.0448,75.294,75.113
4.1234,75.494,75.27
4.2019,75.339,74.979
4.2804,74.975,75.127
4.359,74.639,75.251
4.4375,74.556,74.643
4.516,74.674,74.259
4.5946,74.822,74.732
4.6731,74.962,75.358
4.7517,75.087,75.421
4.8302,75.259,75.42
4.9087,75.339,75.525
4.9873,75.26,75.272
5.0658,74.98,74.06
5.1443,74.746,73.883
5.2229,74.743,75.138
5.3015,74.927,75.835
5.38,75.203,74.83
5.4585,75.271,74.525
5.537,75.093,75.146
5.6156,74.809,75.086
5.6942,74.58,74.453
5.7727,74.637,74.897
5.8512,74.925,75.491
5.9298,75.281,75.483
6.0083,75.542,75.25
6.0868,75.488,75.001
6.1654,75.15,74.703
6.2439,74.74,74.992


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_422.csv <==
x,qOut,qIn
0.03927,75.063,74.653
0.11781,75.163,74.98
0.19635,75.09,75.852
0.27489,74.912,76.365
0.35343,74.732,75.21
0.43197,74.816,74.026
0.51051,75.08,74.22
0.58905,75.331,74.98
0.66759,75.375,75.163
0.74613,75.178,75.013
0.82467,74.931,74.898
0.90321,74.746,74.867
0.98175,74.694,75.009
1.0603,74.652,75.148
1.1388,74.655,75.368
1.2174,74.776,75.572
1.2959,75.077,74.657
1.3744,75.462,73.86
1.453,75.658,74.37
1.5315,75.556,75.397
1.6101,75.087,75.621
1.6886,74.641,75.2
1.7671,74.516,75.022
1.8457,74.674,74.993
1.9242,74.997,74.789
2.0028,75.121,74.648
2.0813,75.085,74.798
2.1599,75.024,75.178
2.2384,75.075,75.694
2.3169,75.199,75.518
2.3955,75.173,74.866
2.474,74.97,74.388
2.5526,74.611,74.315
2.6311,74.496,74.672
2.7096,74.72,75.292
2.7882,75.11,75.709
2.8667,75.456,75.075
2.9452,75.436,74.633
3.0238,75.131,75.01
3.1023,74.776,75.175
3.1809,74.616,74.79
3.2594,74.794,75.275
3.3379,75.116,75.852
3.4165,75.377,75.129
3.495,75.393,74.464
3.5736,75.112,74.882
3.6521,74.745,74.98
3.7307,74.51,74.641
3.8092,74.595,74.522
3.8877,74.924,75.14
3.9663,75.236,75.531
4.0448,75.377,75.181
4.1234,75.229,74.734
4.2019,74.978,74.711
4.2804,74.862,74.864
4.359,74.935,75.134
4.4375,75.196,75.54
4.516,75.36,75.192
4.5946,75.298,74.462
4.6731,75.064,74.864
4.7517,74.749,75.877
4.8302,74.604,75.234
4.9087,74.657,74.255
4.9873,74.831,74.311
5.0658,75.028,75.058
5.1443,75.131,75.554
5.2229,75.117,75.696
5.3015,75.025,74.889
5.38,74.905,73.884
5.4585,74.87,74.591
5.537,74.936,75.744
5.6156,75.053,75.704
5.6942,75.16,74.974
5.7727,75.187,74.805
5.8512,75.147,74.953
5.9298,75.066,75.362
6.0083,74.967,74.773
6.0868,74.87,74.204
6.1654,74.841,74.73
6.2439,74.902,75.023


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_423.csv <==
x,qOut,qIn
0.03927,74.8,74.867
0.11781,75.202,75.428
0.19635,75.475,75.218
0.27489,75.456,74.85
0.35343,75.042,74.79
0.43197,74.609,75.032
0.51051,74.46,75.417
0.58905,74.604,75.527
0.66759,74.974,75.268
0.74613,75.252,74.797
0.82467,75.338,74.197
0.90321,75.251,74.096
0.98175,75.026,75.219
1.0603,74.838,75.707
1.1388,74.786,75.142
1.2174,74.856,74.829
1.2959,75.005,74.788
1.3744,75.072,74.867
1.453,75.053,75.386
1.5315,75.019,75.573
1.6101,75.05,75.106
1.6886,75.191,75.013
1.7671,75.286,75.05
1.8457,75.225,74.69
1.9242,74.92,74.507
2.0028,74.587,74.848
2.0813,74.493,74.926
2.1599,74.66,74.52
2.2384,75.041,74.559
2.3169,75.276,75.779
2.3955,75.26,76.532
2.474,75.099,75.539
2.5526,74.929,73.808
2.6311,74.991,73.896
2.7096,75.184,74.967
2.7882,75.343,75.68
2.8667,75.307,75.185
2.9452,75.066,74.747
3.0238,74.791,75.045
3.1023,74.596,75.393
3.1809,74.559,75.387
3.2594,74.61,74.76
3.3379,74.756,74.255
3.4165,74.991,75.001
3.495,75.308,75.471
3.5736,75.521,74.912
3.6521,75.425,74.947
3.7307,75.077,75.379
3.8092,74.59,75.121
3.8877,74.458,74.888
3.9663,74.708,75.014
4.0448,75.114,74.714
4.1234,75.415,74.273
4.2019,75.391,74.907
4.2804,75.184,75.76
4.359,74.96,75.443
4.4375,74.869,74.565
4.516,74.879,74.514
4.5946,74.917,74.662
4.6731,74.978,75.243
4.7517,75.063,75.793
4.8302,75.19,75.354
4.9087,75.259,74.726
4.9873,75.218,74.361
5.0658,75.032,74.526
5.1443,74.818,75.326
5.2229,74.707,75.814
5.3015,74.735,75.424
5.38,74.909,74.831
5.4585,75.082,74.922
5.537,75.122,74.862
5.6156,75.028,74.325
5.6942,74.822,74.463
5.7727,74.773,75.374
5.8512,74.944,75.699
5.9298,75.195,75.161
6.0083,75.349,74.813
6.0868,75.16,75.163
6.1654,74.836,75.036
6.2439,74.638,74.474


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_424.csv <==
x,qOut,qIn
0.03927,74.647,74.429
0.11781,74.479,74.623
0.19635,74.715,75.406
0.27489,75.095,75.278
0.35343,75.335,74.706
0.43197,75.274,74.74
0.51051,75.105,75.007
0.58905,74.968,75.562
0.66759,74.973,74.96
0.74613,74.999,74.335
0.82467,74.979,74.944
0.90321,74.938,75.428
0.98175,74.915,75.495
1.0603,74.956,75.436
1.1388,74.998,74.979
1.2174,75.009,74.348
1.2959,74.963,73.967
1.3744,74.921,74.836
1.453,74.92,75.942
1.5315,74.957,75.435
1.6101,75.014,74.409
1.6886,75.042,75.123
1.7671,75.027,75.63
1.8457,74.989,74.629
1.9242,74.948,74.054
2.0028,74.985,75.253
2.0813,75.11,76.01
2.1599,75.239,75.747
2.2384,75.277,75.164
2.3169,75.067,74.669
2.3955,74.744,74.285
2.474,74.519,74.677
2.5526,74.593,75.287
2.6311,74.937,75.093
2.7096,75.264,74.823
2.7882,75.396,74.826
2.8667,75.196,74.659
2.9452,74.858,74.728
3.0238,74.654,75.332
3.1023,74.68,75.655
3.1809,74.969,75.502
3.2594,75.299,75.075
3.3379,75.478,74.578
3.4165,75.431,74.63
3.495,75.11,75.297
3.5736,74.759,75.449
3.6521,74.63,74.995
3.7307,74.729,74.583
3.8092,74.999,74.438
3.8877,75.08,74.612
3.9663,74.958,75.154
4.0448,74.797,75.613
4.1234,74.781,75.489
4.2019,75.022,74.993
4.2804,75.298,74.694
4.359,75.438,74.869
4.4375,75.296,75.257
4.516,75.033,74.789
4.5946,74.885,73.974
4.6731,74.894,74.089
4.7517,75.052,75.54
4.8302,75.065,76.391
4.9087,74.903,75.972
4.9873,74.707,74.968
5.0658,74.636,74.163
5.1443,74.838,74.426
5.2229,75.148,75.129
5.3015,75.394,75.123
5.38,75.417,74.926
5.4585,75.219,75.299
5.537,74.928,75.33
5.6156,74.657,74.894
5.6942,74.495,74.899
5.7727,74.469,75.213
5.8512,74.631,75.122
5.9298,74.955,74.894
6.0083,75.4,74.59
6.0868,75.698,74.807
6.1654,75.611,75.405
6.2439,75.212,75.329


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_425.csv <==
x,qOut,qIn
0.03927,75.108,74.801
0.11781,74.94,74.89
0.19635,74.758,74.497
0.27489,74.682,74.598
0.35343,74.817,75.652
0.43197,75.124,75.607
0.51051,75.381,74.848
0.58905,75.449,75.095
0.66759,75.212,76.025
0.74613,74.865,75.219
0.82467,74.689,74.003
0.90321,74.744,73.975
0.98175,75.029,74.79
1.0603,75.2,75.231
1.1388,75.125,75.434
1.2174,74.893,75.304
1.2959,74.636,74.994
1.3744,74.61,74.816
1.453,74.778,74.791
1.5315,75.033,75.122
1.6101,75.261,75.885
1.6886,75.421,75.389
1.7671,75.47,74.102
1.8457,75.366,74.023
1.9242,75.066,75.039
2.0028,74.678,75.458
2.0813,74.459,75.496
2.1599,74.504,75.001
2.2384,74.847,74.698
2.3169,75.195,75.095
2.3955,75.337,75.311
2.474,75.271,74.728
2.5526,75.036,73.926
2.6311,74.944,74.759
2.7096,75.031,75.917
2.7882,75.159,75.939
2.8667,75.161,75.021
2.9452,74.914,74.458
3.0238,74.671,74.527
3.1023,74.612,75.089
3.1809,74.87,75.511
3.2594,75.211,75.22
3.3379,75.38,74.594
3.4165,75.316,74.169
3.495,75.007,74.727
3.5736,74.719,75.552
3.6521,74.6,75.734
3.7307,74.665,75.254
3.8092,74.888,75.035
3.8877,75.143,75.284
3.9663,75.312,74.907
4.0448,75.331,74.133
4.1234,75.146,74.922
4.2019,74.923,75.999
4.2804,74.846,75.631
4.359,74.901,74.71
4.4375,75.029,74.391
4.516,74.953,74.747
4.5946,74.769,74.97
4.6731,74.671,74.801
4.7517,74.847,74.945
4.8302,75.239,75.227
4.9087,75.516,75.059
4.9873,75.52,75.138
5.0658,75.146,75.315
5.1443,74.756,74.978
5.2229,74.649,74.848
5.3015,74.817,74.88
5.38,75.174,74.419
5.4585,75.345,74.616
5.537,75.242,75.578
5.6156,74.969,75.911
5.6942,74.668,75.347
5.7727,74.597,74.804
5.8512,74.727,74.444
5.9298,74.942,74.601
6.0083,75.11,75.143
6.0868,75.18,75.324
6.1654,75.197,75.174
6.2439,75.173,74.777


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_426.csv <==
x,qOut,qIn
0.03927,75.063,74.587
0.11781,74.887,74.569
0.19635,74.836,74.634
0.27489,74.914,74.978
0.35343,75.095,75.687
0.43197,75.231,75.362
0.51051,75.24,74.348
0.58905,75.125,73.983
0.66759,74.903,75.363
0.74613,74.714,76.568
0.82467,74.674,76.035
0.90321,74.793,74.511
0.98175,75.052,73.933
1.0603,75.244,74.588
1.1388,75.225,75.166
1.2174,75.037,75.134
1.2959,74.759,74.757
1.3744,74.706,74.96
1.453,74.859,75.358
1.5315,75.048,75.222
1.6101,75.082,74.786
1.6886,74.909,74.697
1.7671,74.808,75.051
1.8457,74.907,75.796
1.9242,75.284,75.47
2.0028,75.555,74.661
2.0813,75.437,74.719
2.1599,75.025,74.971
2.2384,74.503,74.478
2.3169,74.433,74.317
2.3955,74.738,74.932
2.474,75.13,75.542
2.5526,75.312,75.234
2.6311,75.185,74.984
2.7096,74.978,75.364
2.7882,74.854,75.23
2.8667,74.932,74.47
2.9452,75.111,74.591
3.0238,75.274,75.041
3.1023,75.346,74.966
3.1809,75.263,74.648
3.2594,75.005,75.27
3.3379,74.705,76.035
3.4165,74.514,75.646
3.495,74.565,74.32
3.5736,74.811,73.972
3.6521,75.089,74.633
3.7307,75.296,75.527
3.8092,75.35,75.27
3.8877,75.268,75.033
3.9663,75.083,75.228
4.0448,74.866,74.96
4.1234,74.688,74.81
4.2019,74.653,75.195
4.2804,74.783,75.397
4.359,75.018,75.243
4.4375,75.287,74.553
4.516,75.419,74.444
4.5946,75.303,74.957
4.6731,75.007,74.912
4.7517,74.636,74.497
4.8302,74.541,75.126
4.9087,74.754,75.74
4.9873,75.096,75.416
5.0658,75.36,75.059
5.1443,75.324,74.94
5.2229,75.125,74.597
5.3015,74.948,74.915
5.38,74.965,75.389
5.4585,75.112,74.985
5.537,75.161,74.821
5.6156,75.052,75.324
5.6942,74.765,75.367
5.7727,74.581,74.708
5.8512,74.614,74.524
5.9298,74.813,74.647
6.0083,75.09,74.721
6.0868,75.282,75.248
6.1654,75.335,75.695
6.2439,75.255,75.253


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_427.csv <==
x,qOut,qIn
0.03927,74.807,75.376
0.11781,74.951,75.674
0.19635,75.178,74.295
0.27489,75.344,73.55
0.35343,75.312,74.901
0.43197,75.084,75.834
0.51051,74.826,75.84
0.58905,74.659,75.272
0.66759,74.679,74.77
0.74613,74.797,74.818
0.82467,74.942,74.905
0.90321,75.097,74.852
0.98175,75.252,74.827
1.0603,75.386,74.887
1.1388,75.379,74.961
1.2174,75.196,75.1
1.2959,74.828,75.147
1.3744,74.518,74.657
1.453,74.463,74.288
1.5315,74.659,74.997
1.6101,75.052,76.039
1.6886,75.397,75.576
1.7671,75.528,74.602
1.8457,75.414,74.374
1.9242,75.057,74.654
2.0028,74.744,75.182
2.0813,74.663,75.876
2.1599,74.78,75.617
2.2384,75.005,74.707
2.3169,75.079,74.689
2.3955,74.993,74.967
2.474,74.848,74.883
2.5526,74.751,74.409
2.6311,74.818,74.619
2.7096,75.007,75.148
2.7882,75.207,75.18
2.8667,75.31,75.494
2.9452,75.18,75.796
3.0238,74.937,74.986
3.1023,74.769,74.037
3.1809,74.853,74.264
3.2594,75.169,75.327
3.3379,75.426,76.059
3.4165,75.458,75.666
3.495,75.141,74.812
3.5736,74.747,74.468
3.6521,74.533,74.481
3.7307,74.543,75.07
3.8092,74.749,75.373
3.8877,74.971,74.904
3.9663,75.176,74.697
4.0448,75.309,74.843
4.1234,75.311,74.827
4.2019,75.073,75.162
4.2804,74.77,75.73
4.359,74.617,75.561
4.4375,74.803,74.788
4.516,75.203,74.518
4.5946,75.461,74.565
4.6731,75.437,74.737
4.7517,75.046,75.034
4.8302,74.711,75.271
4.9087,74.675,75.258
4.9873,74.852,74.867
5.0658,75.087,74.682
5.1443,75.059,74.972
5.2229,74.917,75.055
5.3015,74.847,75.216
5.38,75.02,75.774
5.4585,75.304,75.317
5.537,75.407,74.366
5.6156,75.257,74.479
5.6942,74.84,75.162
5.7727,74.566,74.962
5.8512,74.604,74.581
5.9298,74.849,74.515
6.0083,75.145,75.503
6.0868,75.204,76.076
6.1654,75.065,75.224
6.2439,74.881,74.434


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_428.csv <==
x,qOut,qIn
0.03927,74.589,74.692
0.11781,74.678,74.522
0.19635,74.983,74.409
0.27489,75.313,75.08
0.35343,75.465,75.824
0.43197,75.319,75.126
0.51051,75.038,74.278
0.58905,74.787,74.565
0.66759,74.713,75.33
0.74613,74.763,75.002
0.82467,74.869,74.57
0.90321,75.009,74.879
0.98175,75.176,75.499
1.0603,75.313,75.357
1.1388,75.286,74.924
1.2174,75.102,74.609
1.2959,74.797,74.444
1.3744,74.679,75.13
1.453,74.808,76.21
1.5315,75.044,76.024
1.6101,75.216,74.605
1.6886,75.12,74.132
1.7671,74.892,74.443
1.8457,74.711,74.907
1.9242,74.74,74.936
2.0028,74.94,75.141
2.0813,75.133,75.504
2.1599,75.222,75.334
2.2384,75.138,74.951
2.3169,74.962,74.732
2.3955,74.833,74.375
2.474,74.841,74.556
2.5526,75.047,75.471
2.6311,75.351,75.735
2.7096,75.496,75.209
2.7882,75.367,74.656
2.8667,74.885,74.966
2.9452,74.457,75.348
3.0238,74.418,75.137
3.1023,74.719,74.815
3.1809,75.225,74.596
3.2594,75.475,74.401
3.3379,75.377,74.566
3.4165,75.062,75.248
3.495,74.699,75.989
3.5736,74.59,75.783
3.6521,74.728,74.896
3.7307,74.99,74.455
3.8092,75.236,74.782
3.8877,75.325,74.944
3.9663,75.27,75.045
4.0448,75.143,74.872
4.1234,75.026,74.898
4.2019,74.953,74.933
4.2804,74.849,74.591
4.359,74.719,74.64
4.4375,74.586,75.519
4.516,74.659,75.875
4.5946,74.958,75.112
4.6731,75.326,74.2
4.7517,75.587,74.913
4.8302,75.485,76.023
4.9087,75.138,75.744
4.9873,74.787,74.37
5.0658,74.675,74.03
5.1443,74.814,74.915
5.2229,74.946,75.219
5.3015,74.966,75.02
5.38,74.816,75.451
5.4585,74.754,75.624
5.537,74.863,74.922
5.6156,75.063,74.612
5.6942,75.239,74.966
5.7727,75.238,74.842
5.8512,75.151,74.808
5.9298,75.076,74.94
6.0083,75.101,74.673
6.0868,75.114,75.152
6.1654,74.988,75.938
6.2439,74.783,75.467


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_429.csv <==
x,qOut,qIn
0.03927,75.103,75.025
0.11781,75.108,75.657
0.19635,74.92,75.611
0.27489,74.703,74.988
0.35343,74.636,74.157
0.43197,74.826,74.282
0.51051,75.1,75.329
0.58905,75.306,76.179
0.66759,75.312,75.42
0.74613,75.158,74.292
0.82467,74.974,74.05
0.90321,74.844,74.673
0.98175,74.826,75.552
1.0603,74.868,75.507
1.1388,74.946,75.173
1.2174,75.044,75.094
1.2959,75.147,74.736
1.3744,75.166,74.709
1.453,75.054,75.132
1.5315,74.89,75.148
1.6101,74.775,74.899
1.6886,74.909,74.926
1.7671,75.151,75.078
1.8457,75.295,75.056
1.9242,75.136,74.684
2.0028,74.771,74.706
2.0813,74.589,75.015
2.1599,74.707,74.979
2.2384,75.157,74.701
2.3169,75.46,75.196
2.3955,75.416,75.685
2.474,75.14,75.442
2.5526,74.808,75.401
2.6311,74.769,75.181
2.7096,74.917,74.249
2.7882,75.083,73.758
2.8667,75.103,74.401
2.9452,75.009,75.368
3.0238,74.913,75.873
3.1023,74.854,75.688
3.1809,74.841,75.412
3.2594,74.812,75.122
3.3379,74.815,74.52
3.4165,74.895,74.589
3.495,75.085,75.231
3.5736,75.342,75.023
3.6521,75.492,74.722
3.7307,75.413,74.975
3.8092,75.008,75.034
3.8877,74.487,74.618
3.9663,74.219,74.842
4.0448,74.32,75.485
4.1234,74.816,74.931
4.2019,75.355,74.511
4.2804,75.685,75.146
4.359,75.713,75.229
4.4375,75.384,74.591
4.516,74.962,74.921
4.5946,74.725,75.517
4.6731,74.72,75.828
4.7517,74.928,75.38
4.8302,75.044,74.383
4.9087,75.015,74.151
4.9873,74.922,75.141
5.0658,74.861,75.652
5.1443,74.926,74.864
5.2229,75.029,74.482
5.3015,75.09,74.944
5.38,75.041,75.031
5.4585,74.92,74.427
5.537,74.842,74.517
5.6156,74.871,75.408
5.6942,75.043,75.922
5.7727,75.263,75.192
5.8512,75.374,74.426
5.9298,75.317,74.558
6.0083,75.055,75.386
6.0868,74.814,75.349
6.1654,74.77,74.657
6.2439,74.893,74.349


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_430.csv <==
x,qOut,qIn
0.03927,75.105,75.486
0.11781,74.974,75.323
0.19635,74.836,74.717
0.27489,74.721,74.506
0.35343,74.643,75.064
0.43197,74.613,75.429
0.51051,74.697,75.231
0.58905,74.899,75.077
0.66759,75.205,74.641
0.74613,75.458,74.465
0.82467,75.51,75.162
0.90321,75.355,75.386
0.98175,75.022,74.465
1.0603,74.777,74.662
1.1388,74.74,75.782
1.2174,74.855,76.115
1.2959,75.028,75.192
1.3744,75.069,74.393
1.453,75.015,73.996
1.5315,74.957,74.205
1.6101,74.986,75.34
1.6886,75.095,76.077
1.7671,75.147,75.511
1.8457,75.088,74.502
1.9242,74.894,74.337
2.0028,74.743,74.589
2.0813,74.749,75.024
2.1599,74.902,75.601
2.2384,75.159,75.606
2.3169,75.382,74.976
2.3955,75.429,74.514
2.474,75.253,74.693
2.5526,74.826,75.364
2.6311,74.454,75.261
2.7096,74.434,74.566
2.7882,74.737,74.494
2.8667,75.258,75.641
2.9452,75.48,75.743
3.0238,75.272,74.913
3.1023,74.857,74.917
3.1809,74.52,75.315
3.2594,74.672,74.545
3.3379,75.075,74.069
3.4165,75.423,74.47
3.495,75.43,75.24
3.5736,75.14,75.599
3.6521,74.859,75.42
3.7307,74.734,75.007
3.8092,74.853,75.09
3.8877,74.978,74.985
3.9663,75.046,74.57
4.0448,75.099,74.64
4.1234,75.197,75.444
4.2019,75.317,75.705
4.2804,75.279,74.921
4.359,75.055,74.107
4.4375,74.656,75.049
4.516,74.428,75.82
4.5946,74.517,74.984
4.6731,74.831,74.305
4.7517,75.231,74.967
4.8302,75.443,75.397
4.9087,75.395,75.38
4.9873,75.168,75.163
5.0658,74.866,74.901
5.1443,74.749,74.813
5.2229,74.841,74.955
5.3015,75.028,75.207
5.38,75.173,74.738
5.4585,75.136,74.217
5.537,75.002,74.489
5.6156,74.88,74.994
5.6942,74.87,75.245
5.7727,74.942,75.218
5.8512,75.009,75.249
5.9298,75.049,75.684
6.0083,75.058,75.49
6.0868,75.104,74.569
6.1654,75.158,74.251
6.2439,75.174,74.759


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_431.csv <==
x,qOut,qIn
0.03927,75.086,74.148
0.11781,75.133,74.681
0.19635,75.15,76.013
0.27489,75.166,76.185
0.35343,75.193,74.388
0.43197,75.022,74.161
0.51051,74.704,75.479
0.58905,74.453,75.766
0.66759,74.487,74.547
0.74613,74.893,74.283
0.82467,75.368,74.649
0.90321,75.648,75.027
0.98175,75.5,75.342
1.0603,75.026,75.169
1.1388,74.627,74.78
1.2174,74.516,74.982
1.2959,74.821,75.339
1.3744,75.201,75.169
1.453,75.41,75.056
1.5315,75.407,74.854
1.6101,75.193,74.516
1.6886,74.985,74.93
1.7671,74.861,75.316
1.8457,74.809,75.028
1.9242,74.791,74.732
2.0028,74.768,75.17
2.0813,74.799,75.482
2.1599,74.898,75.012
2.2384,75.059,74.608
2.3169,75.17,74.904
2.3955,75.19,75.242
2.474,75.148,75.417
2.5526,75.083,74.976
2.6311,75.03,74.286
2.7096,74.958,74.164
2.7882,74.882,74.698
2.8667,74.823,75.829
2.9452,74.871,76.216
3.0238,74.993,75.493
3.1023,75.11,74.799
3.1809,75.141,74.655
3.2594,75.07,74.588
3.3379,74.99,74.814
3.4165,74.96,75.155
3.495,75.022,75.047
3.5736,75.095,74.714
3.6521,75.06,74.606
3.7307,74.904,74.908
3.8092,74.638,75.368
3.8877,74.507,75.017
3.9663,74.662,74.668
4.0448,75.037,75.425
4.1234,75.523,75.673
4.2019,75.743,74.894
4.2804,75.556,74.674
4.359,75.122,74.62
4.4375,74.66,74.614
4.516,74.593,75.239
4.5946,74.789,75.839
4.6731,75.014,75.526
4.7517,75.038,74.338
4.8302,74.895,74.237
4.9087,74.797,74.992
4.9873,74.825,75.206
5.0658,75.012,74.951
5.1443,75.204,75.069
5.2229,75.31,75.01
5.3015,75.296,74.875
5.38,75.141,75.276
5.4585,74.909,75.74
5.537,74.755,75.281
5.6156,74.765,74.139
5.6942,74.993,73.835
5.7727,75.247,74.771
5.8512,75.307,75.732
5.9298,75.152,75.796
6.0083,74.808,75.182
6.0868,74.63,75.077
6.1654,74.699,75.016
6.2439,74.902,74.701


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_432.csv <==
x,qOut,qIn
0.03927,75.338,75.259
0.11781,75.284,75.029
0.19635,75.153,74.821
0.27489,74.998,75.067
0.35343,74.853,74.734
0.43197,74.77,74.813
0.51051,74.806,75.674
0.58905,74.922,75.338
0.66759,75.054,74.35
0.74613,75.031,74.468
0.82467,74.91,74.85
0.90321,74.821,75.505
0.98175,74.896,75.723
1.0603,75.118,74.94
1.1388,75.278,74.354
1.2174,75.284,74.547
1.2959,75.078,75.044
1.3744,74.893,75.432
1.453,74.873,75.516
1.5315,74.981,75.014
1.6101,75.143,74.471
1.6886,75.148,74.599
1.7671,75.003,75.028
1.8457,74.822,75.265
1.9242,74.724,75.456
2.0028,74.837,75.351
2.0813,75.056,74.591
2.1599,75.232,74.283
2.2384,75.212,75.398
2.3169,74.984,75.972
2.3955,74.79,75.287
2.474,74.771,74.232
2.5526,75.02,74.651
2.6311,75.245,75.544
2.7096,75.225,75.361
2.7882,75.017,74.568
2.8667,74.735,74.489
2.9452,74.745,75.11
3.0238,74.97,75.263
3.1023,75.206,74.747
3.1809,75.242,74.522
3.2594,75.065,75.142
3.3379,74.915,75.516
3.4165,74.904,75.103
3.495,75.091,74.988
3.5736,75.218,75.267
3.6521,75.171,75.01
3.7307,75.017,74.744
3.8092,74.856,75.291
3.8877,74.858,75.505
3.9663,74.93,75.081
4.0448,74.976,74.757
4.1234,74.909,74.305
4.2019,74.818,73.996
4.2804,74.804,74.475
4.359,74.877,75.424
4.4375,75.013,75.985
4.516,75.114,76.01
4.5946,75.152,75.653
4.6731,75.137,74.686
4.7517,75.075,74.006
4.8302,75.02,74.485
4.9087,75.041,75.142
4.9873,75.122,75.22
5.0658,75.232,74.897
5.1443,75.148,75.054
5.2229,74.828,75.336
5.3015,74.451,75.361
5.38,74.229,75.262
5.4585,74.431,74.696
5.537,74.93,74.119
5.6156,75.487,74.627
5.6942,75.875,75.851
5.7727,75.811,75.564
5.8512,75.332,74.314
5.9298,74.737,74.07
6.0083,74.367,75.302
6.0868,74.502,75.584
6.1654,74.87,75.058
6.2439,75.22,74.894


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_433.csv <==
x,qOut,qIn
0.03927,75.223,74.675
0.11781,75.533,75.135
0.19635,75.509,75.248
0.27489,75.235,75.022
0.35343,74.83,74.651
0.43197,74.636,74.544
0.51051,74.723,74.897
0.58905,74.966,75.473
0.66759,75.205,75.511
0.74613,75.223,74.918
0.82467,75.081,74.601
0.90321,74.919,75.031
0.98175,74.878,75.209
1.0603,74.991,74.867
1.1388,75.111,74.677
1.2174,75.153,74.564
1.2959,75.056,74.917
1.3744,74.934,75.675
1.453,74.86,75.771
1.5315,74.841,74.781
1.6101,74.866,74.54
1.6886,74.922,75.18
1.7671,75.029,75.179
1.8457,75.148,74.868
1.9242,75.228,75.048
2.0028,75.173,75.222
2.0813,75.027,74.704
2.1599,74.873,74.15
2.2384,74.793,75.053
2.3169,74.793,76.023
2.3955,74.854,75.595
2.474,74.966,74.792
2.5526,75.123,75.407
2.6311,75.248,75.611
2.7096,75.239,74.554
2.7882,75.113,74.304
2.8667,74.917,74.827
2.9452,74.873,74.544
3.0238,74.956,74.516
3.1023,75.039,74.792
3.1809,74.984,75.388
3.2594,74.796,75.838
3.3379,74.697,75.307
3.4165,74.78,74.309
3.495,75.087,74.384
3.5736,75.393,75.323
3.6521,75.533,75.79
3.7307,75.472,75.35
3.8092,75.208,74.613
3.8877,74.898,74.614
3.9663,74.65,75.007
4.0448,74.517,75.512
4.1234,74.524,75.514
4.2019,74.662,74.801
4.2804,74.896,74.303
4.359,75.138,74.453
4.4375,75.294,74.667
4.516,75.231,75.106
4.5946,75.034,75.836
4.6731,74.86,75.98
4.7517,74.865,75.074
4.8302,75.045,74.197
4.9087,75.189,74.156
4.9873,75.21,74.704
5.0658,75.054,75.13
5.1443,74.974,75.321
5.2229,75.037,75.385
5.3015,75.124,75.403
5.38,75.082,75.343
5.4585,74.784,74.698
5.537,74.528,74.125
5.6156,74.526,74.563
5.6942,74.926,75.745
5.7727,75.431,75.658
5.8512,75.652,74.827
5.9298,75.482,74.385
6.0083,74.884,74.806
6.0868,74.405,75.441
6.1654,74.367,75.471
6.2439,74.694,74.81


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_434.csv <==
x,qOut,qIn
0.03927,75.127,74.729
0.11781,75.398,75.077
0.19635,75.418,75.101
0.27489,75.236,75.053
0.35343,74.936,75.1
0.43197,74.769,74.997
0.51051,74.785,74.923
0.58905,74.914,74.527
0.66759,75.068,74.129
0.74613,75.102,75.213
0.82467,75.005,76.462
0.90321,74.861,75.922
0.98175,74.762,74.424
1.0603,74.842,74.522
1.1388,75.019,75.172
1.2174,75.178,75.102
1.2959,75.198,74.574
1.3744,75.114,74.596
1.453,75.041,74.652
1.5315,74.996,74.691
1.6101,74.964,75.495
1.6886,74.814,76.055
1.7671,74.668,75.354
1.8457,74.667,74.316
1.9242,74.927,74.535
2.0028,75.319,75.083
2.0813,75.565,74.965
2.1599,75.547,75.016
2.2384,75.2,75.501
2.3169,74.826,75.343
2.3955,74.625,75.065
2.474,74.596,75.107
2.5526,74.683,75.049
2.6311,74.752,74.815
2.7096,74.884,74.646
2.7882,75.085,74.63
2.8667,75.339,74.731
2.9452,75.39,74.797
3.0238,75.168,75.178
3.1023,74.837,75.607
3.1809,74.603,75.264
3.2594,74.725,74.69
3.3379,75.034,74.58
3.4165,75.329,74.903
3.495,75.425,75.373
3.5736,75.334,75.582
3.6521,75.171,75.398
3.7307,74.999,74.68
3.8092,74.859,74.134
3.8877,74.721,74.493
3.9663,74.648,74.904
4.0448,74.686,75.185
4.1234,74.868,75.503
4.2019,75.107,75.407
4.2804,75.252,75.189
4.359,75.244,74.875
4.4375,75.049,74.378
4.516,74.87,74.629
4.5946,74.877,75.435
4.6731,75.044,75.788
4.7517,75.301,75.355
4.8302,75.305,74.681
4.9087,75.01,74.063
4.9873,74.621,74.453
5.0658,74.379,75.686
5.1443,74.565,75.553
5.2229,74.983,74.871
5.3015,75.379,74.885
5.38,75.514,75.423
5.4585,75.301,75.282
5.537,74.957,74.686
5.6156,74.711,74.288
5.6942,74.762,74.77
5.7727,75.045,75.63
5.8512,75.282,75.763
5.9298,75.32,74.69
6.0083,75.046,73.86
6.0868,74.71,74.865
6.1654,74.598,75.786
6.2439,74.747,75.3


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_435.csv <==
x,qOut,qIn
0.03927,74.916,75.412
0.11781,74.826,75.264
0.19635,74.798,75.626
0.27489,74.897,75.839
0.35343,75.158,74.645
0.43197,75.366,73.701
0.51051,75.379,74.161
0.58905,75.23,75.09
0.66759,74.992,75.632
0.74613,74.882,75.622
0.82467,74.854,75.201
0.90321,74.831,75.018
0.98175,74.731,74.364
1.0603,74.655,74.098
1.1388,74.761,75.155
1.2174,75.039,75.772
1.2959,75.44,75.079
1.3744,75.648,74.609
1.453,75.471,74.666
1.5315,75.009,75.105
1.6101,74.43,75.534
1.6886,74.274,75.112
1.7671,74.576,74.458
1.8457,75.086,74.52
1.9242,75.528,75.529
2.0028,75.553,75.852
2.0813,75.222,75.113
2.1599,74.796,74.544
2.2384,74.558,75.138
2.3169,74.705,75.495
2.3955,74.992,75.084
2.474,75.207,74.566
2.5526,75.172,74.566
2.6311,75.018,74.78
2.7096,74.921,75.049
2.7882,74.915,75.059
2.8667,74.994,74.809
2.9452,75.007,74.761
3.0238,74.989,74.872
3.1023,75.005,75.372
3.1809,75.114,75.798
3.2594,75.249,75.279
3.3379,75.29,74.729
3.4165,75.222,74.61
3.495,75.053,74.621
3.5736,74.921,74.738
3.6521,74.85,75.063
3.7307,74.822,75.469
3.8092,74.806,75.884
3.8877,74.807,75.266
3.9663,74.832,73.941
4.0448,74.875,73.77
4.1234,74.918,75.468
4.2019,75.003,75.984
4.2804,75.16,75.068
4.359,75.316,74.33
4.4375,75.386,74.943
4.516,75.178,75.492
4.5946,74.83,75.255
4.6731,74.576,74.911
4.7517,74.636,74.857
4.8302,74.995,74.862
4.9087,75.329,74.895
4.9873,75.439,75.054
5.0658,75.167,75.201
5.1443,74.761,74.924
5.2229,74.557,74.548
5.3015,74.632,74.476
5.38,74.982,75.19
5.4585,75.236,75.869
5.537,75.265,75.582
5.6156,75.141,74.69
5.6942,74.975,74.941
5.7727,74.963,75.365
5.8512,75.028,74.858
5.9298,75.075,74.719
6.0083,75.016,75.066
6.0868,74.94,74.576
6.1654,74.92,74.317
6.2439,74.93,75.034


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_436.csv <==
x,qOut,qIn
0.03927,75.222,74.717
0.11781,75.279,74.303
0.19635,75.088,74.595
0.27489,74.82,75.054
0.35343,74.671,75.19
0.43197,74.835,75.285
0.51051,75.144,75.407
0.58905,75.398,75.232
0.66759,75.415,74.758
0.74613,75.19,74.772
0.82467,74.94,75.104
0.90321,74.813,74.975
0.98175,74.921,74.502
1.0603,75.087,74.737
1.1388,75.111,75.272
1.2174,74.977,75.764
1.2959,74.711,75.246
1.3744,74.6,74.013
1.453,74.722,74.053
1.5315,74.987,75.6
1.6101,75.273,76.072
1.6886,75.386,74.794
1.7671,75.313,74.194
1.8457,75.123,74.872
1.9242,74.903,75.56
2.0028,74.77,75.334
2.0813,74.75,75.1
2.1599,74.825,74.697
2.2384,74.968,74.285
2.3169,75.107,74.817
2.3955,75.151,75.366
2.474,75.085,75.227
2.5526,74.908,74.945
2.6311,74.805,75.418
2.7096,74.867,75.916
2.7882,75.031,75.305
2.8667,75.198,74.159
2.9452,75.186,74.149
3.0238,75.085,74.572
3.1023,75.005,74.671
3.1809,75.051,75.262
3.2594,75.102,76.092
3.3379,75.01,75.812
3.4165,74.825,74.861
3.495,74.639,74.216
3.5736,74.722,74.499
3.6521,75.016,75.107
3.7307,75.352,75.358
3.8092,75.559,75.123
3.8877,75.485,74.877
3.9663,75.153,74.752
4.0448,74.715,74.71
4.1234,74.34,74.788
4.2019,74.301,75.378
4.2804,74.602,75.769
4.359,75.073,75.251
4.4375,75.527,74.6
4.516,75.642,74.86
4.5946,75.376,75.305
4.6731,74.941,75.367
4.7517,74.593,74.913
4.8302,74.66,74.361
4.9087,74.937,74.29
4.9873,75.177,74.994
5.0658,75.143,75.385
5.1443,74.91,75.097
5.2229,74.756,75.106
5.3015,74.79,75.17
5.38,75.064,74.509
5.4585,75.297,74.387
5.537,75.345,75.143
5.6156,75.243,75.583
5.6942,75.063,75.62
5.7727,74.99,75.33
5.8512,74.967,74.645
5.9298,74.918,74.731
6.0083,74.77,75.001
6.0868,74.654,74.826
6.1654,74.721,75.191
6.2439,74.936,75.427


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_437.csv <==
x,qOut,qIn
0.03927,75.005,75.104
0.11781,75.198,75.068
0.19635,75.331,74.989
0.27489,75.316,74.839
0.35343,75.065,74.954
0.43197,74.723,75.345
0.51051,74.6,75.395
0.58905,74.754,74.778
0.66759,75.174,74.707
0.74613,75.395,74.899
0.82467,75.241,74.462
0.90321,74.881,74.675
0.98175,74.551,75.957
1.0603,74.655,75.993
1.1388,74.994,75.051
1.2174,75.299,74.602
1.2959,75.311,75.008
1.3744,75.09,74.96
1.453,74.92,74.513
1.5315,74.906,74.381
1.6101,75.098,75.179
1.6886,75.195,75.562
1.7671,75.074,75.089
1.8457,74.828,74.603
1.9242,74.587,74.948
2.0028,74.614,75.448
2.0813,74.878,75.456
2.1599,75.233,74.998
2.2384,75.523,74.721
2.3169,75.552,74.429
2.3955,75.312,74.119
2.474,74.948,74.83
2.5526,74.63,75.992
2.6311,74.585,75.496
2.7096,74.736,74.529
2.7882,74.944,74.815
2.8667,75.072,75.89
2.9452,75.085,75.407
3.0238,75.071,74.453
3.1023,75.081,74.459
3.1809,75.153,75.035
3.2594,75.182,75.218
3.3379,75.062,75.278
3.4165,74.83,74.785
3.495,74.553,74.942
3.5736,74.501,75.405
3.6521,74.706,74.876
3.7307,75.037,74.163
3.8092,75.337,74.403
3.8877,75.421,75.217
3.9663,75.335,75.776
4.0448,75.18,75.761
4.1234,75.057,75.037
4.2019,74.983,74.687
4.2804,74.922,74.836
4.359,74.891,74.731
4.4375,74.913,74.736
4.516,75.032,75.492
4.5946,75.138,75.814
4.6731,75.138,74.953
4.7517,74.955,74.442
4.8302,74.699,74.884
4.9087,74.563,74.953
4.9873,74.622,75.017
5.0658,74.903,74.654
5.1443,75.248,74.466
5.2229,75.473,75.272
5.3015,75.479,76.042
5.38,75.192,75.751
5.4585,74.824,74.596
5.537,74.666,73.803
5.6156,74.769,74.416
5.6942,75.116,75.51
5.7727,75.338,75.65
5.8512,75.295,75.389
5.9298,75.066,74.835
6.0083,74.773,74.177
6.0868,74.655,74.443
6.1654,74.697,75.273
6.2439,74.837,75.474


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_438.csv <==
x,qOut,qIn
0.03927,74.921,74.992
0.11781,75.034,74.6
0.19635,75.06,75.03
0.27489,74.997,75.329
0.35343,74.862,74.756
0.43197,74.808,74.711
0.51051,74.887,75.296
0.58905,75.067,75.81
0.66759,75.297,75.74
0.74613,75.446,74.937
0.82467,75.412,74.119
0.90321,75.203,74.107
0.98175,74.851,74.7
1.0603,74.613,75.352
1.1388,74.611,75.806
1.2174,74.776,75.333
1.2959,75,74.601
1.3744,75.055,74.943
1.453,74.977,75.291
1.5315,74.898,74.953
1.6101,74.947,74.529
1.6886,75.184,74.78
1.7671,75.41,75.207
1.8457,75.455,75.46
1.9242,75.166,74.931
2.0028,74.702,74.58
2.0813,74.427,75.208
2.1599,74.474,75.837
2.2384,74.893,75.062
2.3169,75.31,74.025
2.3955,75.482,74.071
2.474,75.391,75.095
2.5526,75.067,75.59
2.6311,74.824,75.037
2.7096,74.766,74.86
2.7882,74.838,75.28
2.8667,74.95,75.325
2.9452,74.994,74.972
3.0238,75.028,74.778
3.1023,75.084,74.803
3.1809,75.179,74.444
3.2594,75.224,74.461
3.3379,75.146,75.5
3.4165,74.966,76.261
3.495,74.724,75.035
3.5736,74.599,73.859
3.6521,74.665,74.196
3.7307,74.877,74.86
3.8092,75.16,75.626
3.8877,75.338,76.117
3.9663,75.351,75.441
4.0448,75.228,74.629
4.1234,75.015,74.521
4.2019,74.813,74.821
4.2804,74.694,75.209
4.359,74.703,75.141
4.4375,74.873,74.892
4.516,75.15,74.966
4.5946,75.308,75.056
4.6731,75.234,75.128
4.7517,74.844,74.93
4.8302,74.504,74.911
4.9087,74.54,75.069
4.9873,74.9,74.731
5.0658,75.452,74.572
5.1443,75.675,75.239
5.2229,75.468,75.471
5.3015,75.043,74.881
5.38,74.667,74.495
5.4585,74.693,75.038
5.537,74.927,75.284
5.6156,75.149,74.791
5.6942,75.159,74.906
5.7727,75.05,75.627
5.8512,74.977,75.664
5.9298,74.961,75.408
6.0083,74.985,74.979
6.0868,74.928,74.389
6.1654,74.853,74.372
6.2439,74.832,75.009


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_439.csv <==
x,qOut,qIn
0.03927,75.244,75.271
0.11781,75.21,74.969
0.19635,75.006,74.941
0.27489,74.75,75.423
0.35343,74.574,75.411
0.43197,74.549,75.031
0.51051,74.634,74.865
0.58905,74.814,74.667
0.66759,75.08,74.779
0.74613,75.423,75.136
0.82467,75.632,75.428
0.90321,75.563,75.487
0.98175,75.097,74.843
1.0603,74.56,74.308
1.1388,74.357,74.666
1.2174,74.527,75.402
1.2959,75.007,75.004
1.3744,75.351,74.549
1.453,75.441,75.096
1.5315,75.328,75.457
1.6101,75.096,74.509
1.6886,74.91,74.272
1.7671,74.828,75.131
1.8457,74.858,75.591
1.9242,74.995,74.975
2.0028,75.163,74.825
2.0813,75.228,75.213
2.1599,75.151,75.341
2.2384,74.914,75.182
2.3169,74.745,75.226
2.3955,74.77,74.984
2.474,74.926,74.41
2.5526,75.113,74.611
2.6311,75.111,75.316
2.7096,74.971,75.394
2.7882,74.817,75.276
2.8667,74.772,74.951
2.9452,74.867,74.307
3.0238,75,74.568
3.1023,75.113,75.392
3.1809,75.156,75.324
3.2594,75.181,75.024
3.3379,75.199,75.053
3.4165,75.185,74.893
3.495,75.106,74.561
3.5736,74.936,74.666
3.6521,74.788,75.051
3.7307,74.754,75.607
3.8092,74.905,75.946
3.8877,75.124,75.209
3.9663,75.213,74.256
4.0448,75.128,74.025
4.1234,74.862,74.849
4.2019,74.725,75.77
4.2804,74.834,75.732
4.359,75.074,74.636
4.4375,75.291,73.97
4.516,75.198,74.836
4.5946,74.909,75.749
4.6731,74.654,75.362
4.7517,74.661,74.474
4.8302,74.978,74.937
4.9087,75.328,75.421
4.9873,75.499,75.181
5.0658,75.309,75.172
5.1443,74.901,75.381
5.2229,74.627,75.062
5.3015,74.621,74.777
5.38,74.942,74.56
5.4585,75.196,74.593
5.537,75.185,74.878
5.6156,74.989,74.77
5.6942,74.744,74.52
5.7727,74.768,75.033
5.8512,74.962,75.91
5.9298,75.156,76.366
6.0083,75.178,75.338
6.0868,75.084,74.101
6.1654,75.055,73.914
6.2439,75.114,74.725


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_440.csv <==
x,qOut,qIn
0.03927,74.965,74.819
0.11781,75.244,74.901
0.19635,75.477,74.93
0.27489,75.538,74.446
0.35343,75.314,74.686
0.43197,74.924,75.502
0.51051,74.635,75.671
0.58905,74.562,75.344
0.66759,74.756,74.939
0.74613,74.984,74.866
0.82467,75.141,74.881
0.90321,75.216,74.739
0.98175,75.221,75.221
1.0603,75.181,75.755
1.1388,75.071,75.254
1.2174,74.915,74.301
1.2959,74.744,74.226
1.3744,74.66,74.993
1.453,74.701,75.393
1.5315,74.848,75.226
1.6101,75.071,75.447
1.6886,75.285,75.251
1.7671,75.373,74.358
1.8457,75.299,74.132
1.9242,75.046,75.135
2.0028,74.845,76.086
2.0813,74.858,76.096
2.1599,75.023,74.968
2.2384,75.231,73.608
2.3169,75.163,74.201
2.3955,74.889,75.609
2.474,74.631,75.407
2.5526,74.621,74.123
2.6311,74.925,74.602
2.7096,75.242,75.832
2.7882,75.363,76.044
2.8667,75.121,75.047
2.9452,74.764,74.587
3.0238,74.644,74.321
3.1023,74.821,74.315
3.1809,75.275,75.464
3.2594,75.535,76.061
3.3379,75.398,75.261
3.4165,74.992,74.585
3.495,74.519,74.96
3.5736,74.43,75.003
3.6521,74.649,74.676
3.7307,74.974,74.772
3.8092,75.196,75.25
3.8877,75.29,75.3
3.9663,75.291,75.052
4.0448,75.19,74.85
4.1234,74.962,75.003
4.2019,74.686,75.106
4.2804,74.604,75.091
4.359,74.772,75.112
4.4375,75.191,75.024
4.516,75.476,74.913
4.5946,75.42,74.844
4.6731,75.118,74.799
4.7517,74.729,74.933
4.8302,74.656,74.88
4.9087,74.838,74.769
4.9873,75.086,74.927
5.0658,75.204,74.581
5.1443,75.146,74.656
5.2229,75.044,75.763
5.3015,74.978,76.234
5.38,75.005,75.174
5.4585,75.061,74.544
5.537,75.089,74.714
5.6156,75.07,74.833
5.6942,74.99,74.843
5.7727,74.905,74.899
5.8512,74.856,74.73
5.9298,74.841,75.03
6.0083,74.845,75.601
6.0868,74.807,75.312
6.1654,74.771,74.879
6.2439,74.804,74.857


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_441.csv <==
x,qOut,qIn
0.03927,75.132,75.289
0.11781,75.112,75.539
0.19635,75.121,74.917
0.27489,75.165,74.644
0.35343,75.234,74.955
0.43197,75.098,74.962
0.51051,74.754,75.112
0.58905,74.42,75.38
0.66759,74.337,74.943
0.74613,74.687,74.751
0.82467,75.177,75.276
0.90321,75.531,75.55
0.98175,75.501,75.067
1.0603,75.162,74.467
1.1388,74.849,74.234
1.2174,74.733,74.537
1.2959,74.919,75.015
1.3744,75.104,75.185
1.453,75.13,75.297
1.5315,75.039,75.549
1.6101,74.912,75.314
1.6886,74.931,74.529
1.7671,75.044,74.33
1.8457,75.167,75.067
1.9242,75.22,75.876
2.0028,75.211,75.318
2.0813,75.141,74.396
2.1599,74.997,74.246
2.2384,74.765,74.782
2.3169,74.539,75.216
2.3955,74.497,75.207
2.474,74.671,74.881
2.5526,75.048,75.379
2.6311,75.36,75.624
2.7096,75.429,74.935
2.7882,75.277,74.574
2.8667,74.963,74.876
2.9452,74.815,75.004
3.0238,74.896,75.072
3.1023,75.075,75
3.1809,75.187,74.982
3.2594,75.033,75.285
3.3379,74.774,75.325
3.4165,74.602,74.868
3.495,74.693,75.024
3.5736,74.98,74.925
3.6521,75.243,74.175
3.7307,75.368,74.309
3.8092,75.276,75.835
3.8877,75.096,76.447
3.9663,74.944,75.463
4.0448,74.863,74.21
4.1234,74.871,74.338
4.2019,74.919,74.943
4.2804,75.003,75.117
4.359,75.106,74.858
4.4375,75.205,74.858
4.516,75.216,75.178
4.5946,75.083,75.184
4.6731,74.857,75.136
4.7517,74.606,75.076
4.8302,74.55,74.452
4.9087,74.754,74.415
4.9873,75.112,75.629
5.0658,75.494,75.766
5.1443,75.579,74.562
5.2229,75.306,74.405
5.3015,74.871,75.221
5.38,74.518,75.674
5.4585,74.568,75.322
5.537,74.849,75.01
5.6156,75.139,74.613
5.6942,75.228,74.021
5.7727,75.133,74.207
5.8512,74.991,75.021
5.9298,74.888,75.758
6.0083,74.88,75.767
6.0868,74.936,75.192
6.1654,75.023,74.514
6.2439,75.102,74.398


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_442.csv <==
x,qOut,qIn
0.03927,74.976,75.368
0.11781,75.485,75.555
0.19635,75.762,75.124
0.27489,75.66,74.691
0.35343,75.079,74.606
0.43197,74.499,74.761
0.51051,74.35,75.114
0.58905,74.603,75.575
0.66759,75.117,75.572
0.74613,75.377,74.97
0.82467,75.329,74.445
0.90321,75.108,74.591
0.98175,74.877,75.507
1.0603,74.818,75.296
1.1388,74.892,74.417
1.2174,75.024,74.54
1.2959,75.134,75.187
1.3744,75.133,75.049
1.453,75.013,74.871
1.5315,74.863,74.906
1.6101,74.781,75.228
1.6886,74.92,75.383
1.7671,75.164,74.945
1.8457,75.347,74.27
1.9242,75.302,74.604
2.0028,75.055,75.531
2.0813,74.843,75.846
2.1599,74.772,75.266
2.2384,74.901,74.296
2.3169,74.986,74.668
2.3955,74.954,75.636
2.474,74.875,75.548
2.5526,74.844,74.864
2.6311,74.959,74.912
2.7096,75.099,74.908
2.7882,75.162,74.458
2.8667,75.061,74.317
2.9452,74.883,75.047
3.0238,74.782,75.515
3.1023,74.817,75.449
3.1809,75.013,75.414
3.2594,75.201,74.98
3.3379,75.256,74.525
3.4165,75.187,74.995
3.495,75.025,75.671
3.5736,74.992,75.258
3.6521,75.083,74.442
3.7307,75.169,74.139
3.8092,75.101,75.132
3.8877,74.806,75.542
3.9663,74.547,74.857
4.0448,74.497,74.741
4.1234,74.776,75.179
4.2019,75.145,74.704
4.2804,75.369,74.477
4.359,75.394,75.141
4.4375,75.21,75.643
4.516,75.047,75.171
4.5946,75,74.908
4.6731,75.024,75.231
4.7517,75.045,75.249
4.8302,74.932,74.836
4.9087,74.792,74.568
4.9873,74.735,74.19
5.0658,74.856,74.369
5.1443,75.043,75.391
5.2229,75.111,76.232
5.3015,75.037,76.117
5.38,74.834,75.246
5.4585,74.765,74.334
5.537,74.885,73.76
5.6156,75.108,74.585
5.6942,75.321,75.677
5.7727,75.39,75.077
5.8512,75.307,74.554
5.9298,75.101,75.128
6.0083,74.805,75.629
6.0868,74.518,74.947
6.1654,74.409,74.398
6.2439,74.553,74.576


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_443.csv <==
x,qOut,qIn
0.03927,75.107,74.452
0.11781,75.158,74.7
0.19635,75.178,75.062
0.27489,75.176,75.348
0.35343,75.16,75.368
0.43197,75.066,74.907
0.51051,74.898,74.551
0.58905,74.74,74.749
0.66759,74.678,75.395
0.74613,74.827,75.921
0.82467,75.105,75.614
0.90321,75.357,74.449
0.98175,75.429,73.76
1.0603,75.187,74.577
1.1388,74.817,75.71
1.2174,74.551,76.104
1.2959,74.599,75.164
1.3744,74.898,74.244
1.453,75.16,74.442
1.5315,75.247,75.359
1.6101,75.067,75.182
1.6886,74.886,74.398
1.7671,74.908,74.627
1.8457,75.093,75.244
1.9242,75.352,75.109
2.0028,75.313,75.054
2.0813,74.993,75.221
2.1599,74.642,74.982
2.2384,74.533,74.346
2.3169,74.847,74.776
2.3955,75.26,75.653
2.474,75.503,75.487
2.5526,75.339,75.159
2.6311,74.953,75.257
2.7096,74.691,74.9
2.7882,74.657,74.903
2.8667,74.871,74.964
2.9452,75.01,74.236
3.0238,75.038,74.148
3.1023,75.022,75.161
3.1809,75.041,75.895
3.2594,75.059,75.458
3.3379,74.992,74.736
3.4165,74.889,74.647
3.495,74.824,75.312
3.5736,74.959,75.07
3.6521,75.199,74.599
3.7307,75.392,75.244
3.8092,75.394,76.06
3.8877,75.169,75.222
3.9663,74.86,74.045
4.0448,74.605,73.906
4.1234,74.521,74.833
4.2019,74.633,75.182
4.2804,74.883,75.065
4.359,75.167,75.024
4.4375,75.379,75.47
4.516,75.353,75.529
4.5946,75.129,74.969
4.6731,74.885,74.722
4.7517,74.802,74.852
4.8302,75.008,74.669
4.9087,75.279,74.682
4.9873,75.406,75.117
5.0658,75.201,75.105
5.1443,74.769,74.808
5.2229,74.443,75.153
5.3015,74.382,75.528
5.38,74.672,75.003
5.4585,75.043,74.765
5.537,75.311,75.163
5.6156,75.418,75.276
5.6942,75.336,74.533
5.7727,75.156,74.222
5.8512,74.958,74.94
5.9298,74.804,75.666
6.0083,74.738,75.566
6.0868,74.771,75.241
6.1654,74.875,74.911
6.2439,75.003,74.607


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_444.csv <==
x,qOut,qIn
0.03927,75.285,75.1
0.11781,75.312,75.072
0.19635,75.157,74.793
0.27489,74.921,74.811
0.35343,74.723,74.772
0.43197,74.695,74.363
0.51051,74.751,74.451
0.58905,74.818,75.341
0.66759,74.83,76.64
0.74613,74.864,76.003
0.82467,74.976,74.191
0.90321,75.133,73.809
0.98175,75.288,74.789
1.0603,75.333,75.091
1.1388,75.267,75.161
1.2174,75.136,75.073
1.2959,74.993,74.845
1.3744,74.858,75.197
1.453,74.714,75.782
1.5315,74.606,75.5
1.6101,74.576,74.324
1.6886,74.765,74.304
1.7671,75.126,74.969
1.8457,75.48,75.055
1.9242,75.638,75.296
2.0028,75.359,75.591
2.0813,74.868,75.076
2.1599,74.483,74.488
2.2384,74.504,74.317
2.3169,74.846,74.675
2.3955,75.182,75.421
2.474,75.375,75.823
2.5526,75.341,75.019
2.6311,75.248,74.425
2.7096,75.113,74.83
2.7882,74.947,75.311
2.8667,74.749,74.998
2.9452,74.681,74.756
3.0238,74.831,75.079
3.1023,75.088,75.538
3.1809,75.308,75.047
3.2594,75.199,74.324
3.3379,74.886,74.496
3.4165,74.619,75.409
3.495,74.641,75.873
3.5736,74.952,75.105
3.6521,75.252,74.169
3.7307,75.371,74.271
3.8092,75.182,74.849
3.8877,74.914,75.218
3.9663,74.797,75.884
4.0448,74.863,75.726
4.1234,75.089,74.417
4.2019,75.205,74.205
4.2804,75.14,74.904
4.359,74.979,75.209
4.4375,74.829,74.64
4.516,74.876,74.712
4.5946,75.039,75.498
4.6731,75.171,75.84
4.7517,75.122,74.869
4.8302,74.867,74.335
4.9087,74.654,74.789
4.9873,74.644,75.41
5.0658,74.953,75.411
5.1443,75.338,75.116
5.2229,75.485,75.09
5.3015,75.325,75.167
5.38,74.852,74.756
5.4585,74.528,74.508
5.537,74.551,74.795
5.6156,74.818,75.045
5.6942,75.164,74.665
5.7727,75.31,74.634
5.8512,75.264,75.071
5.9298,75.112,75.004
6.0083,74.944,75.275
6.0868,74.878,75.762
6.1654,74.949,75.23
6.2439,75.107,74.775


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_445.csv <==
x,qOut,qIn
0.03927,74.93,74.611
0.11781,74.901,74.953
0.19635,75.091,75.884
0.27489,75.306,76.271
0.35343,75.322,75.144
0.43197,74.972,74.164
0.51051,74.603,74.328
0.58905,74.484,74.953
0.66759,74.818,74.942
0.74613,75.291,74.6
0.82467,75.511,74.543
0.90321,75.38,75.129
0.98175,74.875,75.794
1.0603,74.483,75.526
1.1388,74.457,75.118
1.2174,74.736,74.973
1.2959,75.187,74.594
1.3744,75.517,74.428
1.453,75.618,74.915
1.5315,75.476,75.459
1.6101,75.097,75.06
1.6886,74.695,74.464
1.7671,74.483,74.703
1.8457,74.499,75.454
1.9242,74.723,75.185
2.0028,74.942,74.553
2.0813,75.123,74.978
2.1599,75.266,75.771
2.2384,75.381,75.194
2.3169,75.37,74.415
2.3955,75.175,74.583
2.474,74.902,74.697
2.5526,74.68,75.072
2.6311,74.724,75.724
2.7096,74.91,75.376
2.7882,75.078,74.629
2.8667,75.074,74.625
2.9452,74.954,74.758
3.0238,74.888,74.912
3.1023,74.933,75.314
3.1809,75.104,75.263
3.2594,75.236,75.035
3.3379,75.236,75.051
3.4165,75.11,74.807
3.495,74.883,74.536
3.5736,74.718,74.944
3.6521,74.726,75.475
3.7307,74.886,75.473
3.8092,75.147,74.81
3.8877,75.263,74.685
3.9663,75.146,75.164
4.0448,74.906,75.627
4.1234,74.686,75.166
4.2019,74.754,74.436
4.2804,75.009,74.44
4.359,75.255,75.059
4.4375,75.295,75.366
4.516,75.088,74.98
4.5946,74.854,74.7
4.6731,74.742,74.526
4.7517,74.865,74.44
4.8302,75.063,75.203
4.9087,75.187,75.974
4.9873,75.212,75.286
5.0658,75.14,74.366
5.1443,75.092,74.807
5.2229,75.068,75.219
5.3015,75.04,75.345
5.38,74.967,75.49
5.4585,74.888,75.5
5.537,74.869,74.811
5.6156,74.897,73.826
5.6942,74.939,74.433
5.7727,74.875,75.678
5.8512,74.781,75.909
5.9298,74.764,75.363
6.0083,74.918,74.579
6.0868,75.144,74.471
6.1654,75.23,74.783
6.2439,75.154,74.903


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_446.csv <==
x,qOut,qIn
0.03927,75.16,74.959
0.11781,74.946,75.439
0.19635,74.809,75.424
0.27489,74.832,74.883
0.35343,75.057,75.168
0.43197,75.152,75.606
0.51051,74.977,75.028
0.58905,74.69,74.419
0.66759,74.498,74.418
0.74613,74.729,74.909
0.82467,75.161,75.5
0.90321,75.501,75.348
0.98175,75.465,74.224
1.0603,75.063,74.474
1.1388,74.687,75.91
1.2174,74.568,76.065
1.2959,74.858,74.456
1.3744,75.226,74.4
1.453,75.417,75.171
1.5315,75.388,74.664
1.6101,75.144,73.984
1.6886,74.914,75.161
1.7671,74.79,76.117
1.8457,74.775,75.805
1.9242,74.844,75.084
2.0028,74.917,74.908
2.0813,74.969,74.7
2.1599,75.011,74.625
2.2384,75.051,74.857
2.3169,75.145,75.154
2.3955,75.23,75.195
2.474,75.213,74.858
2.5526,74.997,74.716
2.6311,74.645,75.103
2.7096,74.432,75.445
2.7882,74.489,75.273
2.8667,74.879,74.586
2.9452,75.332,74.556
3.0238,75.595,75.169
3.1023,75.581,75.517
3.1809,75.247,75.272
3.2594,74.86,74.706
3.3379,74.667,74.135
3.4165,74.696,74.395
3.495,74.917,75.274
3.5736,75.06,75.325
3.6521,75.08,75.178
3.7307,75.035,75.427
3.8092,75.002,75.851
3.8877,75.03,75.381
3.9663,75.047,74.341
4.0448,75.032,74.137
4.1234,74.977,75.038
4.2019,74.994,75.426
4.2804,75.052,75.315
4.359,75.061,74.828
4.4375,74.922,74.546
4.516,74.673,74.884
4.5946,74.542,75.234
4.6731,74.632,75.224
4.7517,74.986,74.522
4.8302,75.378,74.527
4.9087,75.599,75.29
4.9873,75.578,75.754
5.0658,75.275,75.45
5.1443,74.907,74.834
5.2229,74.7,74.492
5.3015,74.705,74.672
5.38,74.922,74.948
5.4585,75.105,75.36
5.537,75.14,75.597
5.6156,75.051,74.831
5.6942,74.889,73.993
5.7727,74.817,74.445
5.8512,74.837,75.125
5.9298,74.912,75.706
6.0083,74.991,75.843
6.0868,75.091,75.082
6.1654,75.197,74.335
6.2439,75.246,74.369


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_447.csv <==
x,qOut,qIn
0.03927,74.908,74.724
0.11781,75.019,75.147
0.19635,75.096,75.185
0.27489,75.149,75.464
0.35343,75.197,75.172
0.43197,75.146,74.566
0.51051,74.929,74.728
0.58905,74.665,75.267
0.66759,74.495,75.172
0.74613,74.721,74.868
0.82467,75.212,74.996
0.90321,75.655,75.038
0.98175,75.734,75.078
1.0603,75.221,75.001
1.1388,74.579,74.706
1.2174,74.233,74.735
1.2959,74.532,75.608
1.3744,75.099,75.597
1.453,75.45,74.536
1.5315,75.464,74.259
1.6101,75.109,75.092
1.6886,74.837,75.228
1.7671,74.816,74.831
1.8457,74.964,74.8
1.9242,75.148,75.352
2.0028,75.151,75.159
2.0813,75.035,74.835
2.1599,74.906,75.232
2.2384,74.862,74.918
2.3169,74.922,74.115
2.3955,75.023,74.693
2.474,75.106,75.933
2.5526,75.114,76.02
2.6311,75.02,74.916
2.7096,74.885,74.176
2.7882,74.786,74.715
2.8667,74.796,75.677
2.9452,74.916,75.007
3.0238,75.062,74.044
3.1023,75.166,74.326
3.1809,75.174,75
3.2594,75.09,74.994
3.3379,74.957,75.212
3.4165,74.841,75.436
3.495,74.801,75.509
3.5736,74.912,75.551
3.6521,75.125,75.199
3.7307,75.323,74.443
3.8092,75.385,74.408
3.8877,75.226,75.109
3.9663,74.981,75.264
4.0448,74.774,74.912
4.1234,74.716,74.848
4.2019,74.708,75.145
4.2804,74.685,75.348
4.359,74.692,75.051
4.4375,74.792,74.596
4.516,75.065,74.883
4.5946,75.372,75.315
4.6731,75.564,75.411
4.7517,75.506,75.07
4.8302,75.212,74.654
4.9087,74.883,74.609
4.9873,74.672,74.8
5.0658,74.697,74.969
5.1443,74.866,75.166
5.2229,75.042,75.023
5.3015,75.151,74.819
5.38,75.137,74.991
5.4585,75.049,75.284
5.537,74.964,75.548
5.6156,74.933,75.212
5.6942,74.989,74.073
5.7727,75.084,73.994
5.8512,75.136,74.988
5.9298,75.107,76.04
6.0083,74.969,76.441
6.0868,74.812,75.588
6.1654,74.741,74.104
6.2439,74.776,73.695


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_448.csv <==
x,qOut,qIn
0.03927,74.588,75.153
0.11781,74.911,75.653
0.19635,75.087,75.291
0.27489,75.086,74.57
0.35343,74.947,74.843
0.43197,74.97,75.623
0.51051,75.097,75.271
0.58905,75.191,74.258
0.66759,75.107,74.185
0.74613,74.884,75.015
0.82467,74.737,75.765
0.90321,74.747,75.721
0.98175,74.949,74.667
1.0603,75.13,74.278
1.1388,75.192,74.808
1.2174,75.164,75.433
1.2959,75.088,75.363
1.3744,75.084,75.13
1.453,75.118,75.156
1.5315,75.126,75.043
1.6101,75.041,75.261
1.6886,74.865,75.206
1.7671,74.721,74.218
1.8457,74.696,73.828
1.9242,74.85,75.057
2.0028,75.087,75.462
2.0813,75.234,75.017
2.1599,75.223,75.152
2.2384,75.008,75.366
2.3169,74.815,74.952
2.3955,74.823,74.96
2.474,75.012,75.352
2.5526,75.31,75.285
2.6311,75.434,74.51
2.7096,75.316,74.107
2.7882,75.039,74.879
2.8667,74.714,75.543
2.9452,74.527,75.207
3.0238,74.51,75.125
3.1023,74.637,75.316
3.1809,74.871,74.926
3.2594,75.123,74.554
3.3379,75.293,74.743
3.4165,75.346,74.983
3.495,75.266,75.111
3.5736,75.164,75.222
3.6521,75.068,75.273
3.7307,74.963,74.971
3.8092,74.818,74.879
3.8877,74.697,75.008
3.9663,74.731,74.677
4.0448,74.92,74.371
4.1234,75.225,75.214
4.2019,75.397,76.005
4.2804,75.326,75.538
4.359,75.089,74.644
4.4375,74.793,74.008
4.516,74.697,74.126
4.5946,74.804,75.135
4.6731,75.01,76.05
4.7517,75.197,76.032
4.8302,75.248,75.45
4.9087,75.145,74.606
4.9873,74.949,74.06
5.0658,74.725,74.765
5.1443,74.652,75.379
5.2229,74.794,74.98
5.3015,75.058,74.588
5.38,75.333,74.982
5.4585,75.32,75.13
5.537,74.999,74.997
5.6156,74.601,75.09
5.6942,74.388,75.452
5.7727,74.664,75.174
5.8512,75.203,74.476
5.9298,75.68,74.299
6.0083,75.78,75.13
6.0868,75.36,75.595
6.1654,74.803,75.114
6.2439,74.452,74.539


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_449.csv <==
x,qOut,qIn
0.03927,75.2,75.586
0.11781,75.312,74.624
0.19635,75.26,74.783
0.27489,75.095,75.244
0.35343,74.878,75.317
0.43197,74.782,75.61
0.51051,74.844,75.405
0.58905,75.003,74.689
0.66759,75.18,74.467
0.74613,75.235,74.586
0.82467,75.125,74.69
0.90321,74.91,74.917
0.98175,74.667,75.263
1.0603,74.602,75.391
1.1388,74.739,75.192
1.2174,74.972,74.844
1.2959,75.174,74.711
1.3744,75.207,75.045
1.453,75.172,75.395
1.5315,75.16,75.52
1.6101,75.253,75.34
1.6886,75.287,74.625
1.7671,75.108,74.052
1.8457,74.797,74.528
1.9242,74.488,75.184
2.0028,74.523,75.504
2.0813,74.817,75.806
2.1599,75.155,75.328
2.2384,75.321,74.124
2.3169,75.218,74.17
2.3955,75.02,75.163
2.474,74.893,75.497
2.5526,74.971,74.841
2.6311,75.184,74.501
2.7096,75.307,74.774
2.7882,75.233,75.398
2.8667,74.889,75.255
2.9452,74.564,74.863
3.0238,74.535,74.875
3.1023,74.793,75.042
3.1809,75.26,75.411
3.2594,75.51,75.525
3.3379,75.391,75.288
3.4165,75.038,74.848
3.495,74.643,74.204
3.5736,74.587,74.213
3.6521,74.773,75.058
3.7307,75.003,75.884
3.8092,75.077,75.8
3.8877,75.005,74.989
3.9663,74.945,74.293
4.0448,74.951,74.436
4.1234,75.04,75.068
4.2019,75.101,74.991
4.2804,75.153,74.668
4.359,75.209,74.997
4.4375,75.284,75.952
4.516,75.218,75.572
4.5946,74.961,74.487
4.6731,74.665,74.508
4.7517,74.51,75.465
4.8302,74.744,75.04
4.9087,75.161,74.131
4.9873,75.489,74.325
5.0658,75.464,75.512
5.1443,75.067,75.775
5.2229,74.654,75.244
5.3015,74.465,74.599
5.38,74.67,74.986
5.4585,75.004,75.29
5.537,75.251,74.825
5.6156,75.359,74.657
5.6942,75.31,75.045
5.7727,75.196,75.105
5.8512,75.029,75.231
5.9298,74.848,75.525
6.0083,74.693,74.916
6.0868,74.66,73.902
6.1654,74.774,74.104
6.2439,74.977,75.504


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_450.csv <==
x,qOut,qIn
0.03927,75.048,74.341
0.11781,75.099,75.047
0.19635,75.127,75.642
0.27489,75.134,75.757
0.35343,75.122,75.058
0.43197,75.137,74.384
0.51051,75.134,74.438
0.58905,75.06,74.845
0.66759,74.857,75.015
0.74613,74.627,75.27
0.82467,74.574,75.43
0.90321,74.728,75.216
0.98175,75.069,74.794
1.0603,75.267,74.641
1.1388,75.207,75.042
1.2174,75.017,75.428
1.2959,74.865,74.936
1.3744,75.009,74.701
1.453,75.242,75.116
1.5315,75.337,75.39
1.6101,75.088,74.779
1.6886,74.702,74.308
1.7671,74.557,74.798
1.8457,74.712,75.485
1.9242,75.136,75.385
2.0028,75.384,74.921
2.0813,75.339,74.411
2.1599,75.117,74.473
2.2384,74.872,75.706
2.3169,74.846,75.797
2.3955,74.965,74.616
2.474,75.109,74.21
2.5526,75.158,75.208
2.6311,75.082,75.349
2.7096,74.956,75.053
2.7882,74.853,74.947
2.8667,74.83,74.717
2.9452,74.898,75.031
3.0238,74.993,75.604
3.1023,75.055,75.261
3.1809,75.026,74.746
3.2594,74.941,75.118
3.3379,74.9,75.309
3.4165,74.935,74.825
3.495,75.055,74.044
3.5736,75.114,74.221
3.6521,75.066,75.07
3.7307,74.971,75.63
3.8092,74.905,75.793
3.8877,74.961,75.648
3.9663,75.049,74.916
4.0448,75.108,74.222
4.1234,75.083,74.16
4.2019,75.079,74.723
4.2804,75.141,75.539
4.359,75.208,75.795
4.4375,75.196,75.363
4.516,74.973,75.19
4.5946,74.66,75.233
4.6731,74.433,74.853
4.7517,74.451,74.076
4.8302,74.75,74.592
4.9087,75.174,75.463
4.9873,75.527,75.015
5.0658,75.621,74.294
5.1443,75.279,75.091
5.2229,74.75,75.789
5.3015,74.372,75.392
5.38,74.455,74.574
5.4585,74.928,74.837
5.537,75.422,75.379
5.6156,75.707,75.361
5.6942,75.605,75.195
5.7727,75.225,75.007
5.8512,74.826,74.298
5.9298,74.577,73.945
6.0083,74.599,75.071
6.0868,74.743,76.031
6.1654,74.884,75.568
6.2439,74.99,74.471


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_451.csv <==
x,qOut,qIn
0.03927,75.26,74.404
0.11781,74.935,74.758
0.19635,74.603,75.383
0.27489,74.468,75.189
0.35343,74.685,74.379
0.43197,75.064,74.622
0.51051,75.385,75.333
0.58905,75.538,75.646
0.66759,75.446,75.067
0.74613,75.152,74.44
0.82467,74.823,74.591
0.90321,74.621,74.954
0.98175,74.682,74.8
1.0603,74.939,75.083
1.1388,75.17,75.803
1.2174,75.254,75.921
1.2959,75.099,74.809
1.3744,74.873,74.357
1.453,74.754,74.916
1.5315,74.781,75.313
1.6101,74.95,74.659
1.6886,75.105,74.422
1.7671,75.168,74.93
1.8457,75.117,74.955
1.9242,74.942,75.082
2.0028,74.739,75.491
2.0813,74.666,75.248
2.1599,74.78,75.084
2.2384,75.099,75.279
2.3169,75.416,75.283
2.3955,75.535,75.037
2.474,75.425,74.496
2.5526,75.092,74.224
2.6311,74.818,74.891
2.7096,74.715,75.717
2.7882,74.741,75.816
2.8667,74.816,74.484
2.9452,74.831,73.92
3.0238,74.855,74.734
3.1023,74.936,75.311
3.1809,75.105,75.232
3.2594,75.288,75.441
3.3379,75.385,75.368
3.4165,75.351,74.787
3.495,75.156,74.669
3.5736,74.884,74.922
3.6521,74.693,74.982
3.7307,74.667,75.396
3.8092,74.86,75.618
3.8877,75.114,74.539
3.9663,75.213,73.836
4.0448,75.105,74.672
4.1234,74.775,75.837
4.2019,74.582,75.777
4.2804,74.702,75.136
4.359,75.023,74.608
4.4375,75.381,74.942
4.516,75.405,75.15
4.5946,75.154,74.869
4.6731,74.859,74.86
4.7517,74.765,74.749
4.8302,74.963,74.468
4.9087,75.161,74.941
4.9873,75.189,75.848
5.0658,74.922,75.586
5.1443,74.662,74.672
5.2229,74.667,74.45
5.3015,74.912,74.633
5.38,75.309,74.715
5.4585,75.485,74.866
5.537,75.371,75.152
5.6156,75.094,75.402
5.6942,74.818,75.492
5.7727,74.747,75.539
5.8512,74.786,75.317
5.9298,74.854,74.439
6.0083,74.878,73.936
6.0868,74.982,75.002
6.1654,75.167,75.877
6.2439,75.307,75.354


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_452.csv <==
x,qOut,qIn
0.03927,74.592,75.452
0.11781,74.58,75.007
0.19635,74.773,74.357
0.27489,75.078,74.613
0.35343,75.383,75.149
0.43197,75.377,74.667
0.51051,75.052,74.737
0.58905,74.653,75.794
0.66759,74.461,75.714
0.74613,74.704,74.677
0.82467,75.097,74.565
0.90321,75.394,74.863
0.98175,75.384,74.722
1.0603,75.212,74.791
1.1388,75.084,75.119
1.2174,75.032,75.209
1.2959,75.046,75.163
1.3744,74.929,75.24
1.453,74.757,75.085
1.5315,74.664,74.641
1.6101,74.775,74.751
1.6886,75.059,75.03
1.7671,75.321,74.979
1.8457,75.433,75.144
1.9242,75.292,74.948
2.0028,74.987,74.455
2.0813,74.725,74.838
2.1599,74.623,75.845
2.2384,74.759,75.837
2.3169,74.992,74.666
2.3955,75.177,74.148
2.474,75.25,74.804
2.5526,75.171,75.452
2.6311,75.02,75.093
2.7096,74.889,74.487
2.7882,74.828,74.538
2.8667,74.865,74.845
2.9452,74.925,74.922
3.0238,74.953,75.391
3.1023,74.958,75.71
3.1809,74.954,75.524
3.2594,75.039,75.23
3.3379,75.174,74.835
3.4165,75.268,74.394
3.495,75.225,74.472
3.5736,75.03,75.219
3.6521,74.85,75.503
3.7307,74.774,74.966
3.8092,74.855,74.581
3.8877,74.894,74.744
3.9663,74.831,74.789
4.0448,74.767,74.84
4.1234,74.816,75.231
4.2019,75.102,75.799
4.2804,75.43,75.866
4.359,75.604,74.831
4.4375,75.441,73.957
4.516,75.024,74.591
4.5946,74.688,75.425
4.6731,74.593,75.587
4.7517,74.831,75.013
4.8302,75.078,74.796
4.9087,75.119,75.088
4.9873,74.969,75.452
5.0658,74.693,75.201
5.1443,74.62,74.294
5.2229,74.819,73.888
5.3015,75.159,74.776
5.38,75.481,75.933
5.4585,75.491,75.819
5.537,75.204,75.038
5.6156,74.827,74.361
5.6942,74.594,74.39
5.7727,74.716,74.629
5.8512,75.016,74.965
5.9298,75.302,75.618
6.0083,75.396,75.347
6.0868,75.277,74.68
6.1654,75.036,74.957
6.2439,74.778,75.386


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_453.csv <==
x,qOut,qIn
0.03927,75.155,75.212
0.11781,75.276,75.019
0.19635,75.181,75.252
0.27489,74.991,75.074
0.35343,74.849,74.092
0.43197,74.881,74.237
0.51051,74.978,75.395
0.58905,75.052,75.982
0.66759,75.026,75.755
0.74613,74.973,74.97
0.82467,74.942,74.091
0.90321,74.934,74.531
0.98175,74.935,75.343
1.0603,74.958,75.109
1.1388,75.05,74.953
1.2174,75.169,74.94
1.2959,75.255,74.736
1.3744,75.123,75.306
1.453,74.843,76.062
1.5315,74.608,75.502
1.6101,74.608,73.984
1.6886,74.914,73.7
1.7671,75.277,74.454
1.8457,75.49,75.198
1.9242,75.371,75.234
2.0028,75.023,75.194
2.0813,74.742,75.301
2.1599,74.663,75.332
2.2384,74.858,75.317
2.3169,75.047,74.977
2.3955,75.139,74.725
2.474,75.178,75.297
2.5526,75.232,75.374
2.6311,75.284,74.7
2.7096,75.133,74.61
2.7882,74.796,74.704
2.8667,74.339,74.586
2.9452,74.232,75.035
3.0238,74.528,75.708
3.1023,75.009,75.525
3.1809,75.422,74.096
3.2594,75.509,74.202
3.3379,75.366,75.62
3.4165,75.16,76.001
3.495,75.053,74.954
3.5736,75.092,74.589
3.6521,75.144,74.755
3.7307,75.125,74.807
3.8092,74.966,74.811
3.8877,74.774,75.079
3.9663,74.693,75.317
4.0448,74.759,75.498
4.1234,74.974,75.478
4.2019,75.143,74.94
4.2804,75.148,74.314
4.359,75.036,74.448
4.4375,74.879,75.114
4.516,74.918,75.095
4.5946,75.094,75.004
4.6731,75.24,75.455
4.7517,75.181,75.773
4.8302,74.891,74.749
4.9087,74.655,73.75
4.9873,74.634,74.415
5.0658,74.927,75.886
5.1443,75.281,75.667
5.2229,75.46,74.667
5.3015,75.4,74.434
5.38,75.08,75.156
5.4585,74.738,75.21
5.537,74.581,75.008
5.6156,74.654,74.81
5.6942,74.955,74.859
5.7727,75.264,75.113
5.8512,75.392,75.076
5.9298,75.292,74.948
6.0083,74.95,74.977
6.0868,74.667,74.826
6.1654,74.645,74.839
6.2439,74.84,75.264


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_454.csv <==
x,qOut,qIn
0.03927,74.618,75.322
0.11781,74.804,75.245
0.19635,74.966,75.19
0.27489,75.081,75.393
0.35343,75.145,75.33
0.43197,75.216,74.555
0.51051,75.234,73.827
0.58905,75.175,74.421
0.66759,75.023,75.948
0.74613,74.873,76.173
0.82467,74.779,75.585
0.90321,74.741,74.869
0.98175,74.745,73.841
1.0603,74.786,73.854
1.1388,74.91,75.095
1.2174,75.101,75.978
1.2959,75.332,75.516
1.3744,75.449,74.924
1.453,75.331,74.726
1.5315,75.026,74.7
1.6101,74.613,74.914
1.6886,74.44,74.915
1.7671,74.635,74.638
1.8457,75.067,75.024
1.9242,75.568,75.289
2.0028,75.685,74.835
2.0813,75.311,75.011
2.1599,74.725,75.432
2.2384,74.278,75.299
2.3169,74.472,74.983
2.3955,75.014,74.73
2.474,75.509,74.608
2.5526,75.588,75.06
2.6311,75.218,75.487
2.7096,74.785,75.254
2.7882,74.545,74.615
2.8667,74.684,74.338
2.9452,74.917,75.08
3.0238,75.051,75.712
3.1023,75.088,75.019
3.1809,75.066,74.102
3.2594,75.123,75.052
3.3379,75.187,76.022
3.4165,75.195,75.581
3.495,75.085,74.425
3.5736,74.937,74.475
3.6521,74.87,75.159
3.7307,74.899,75.485
3.8092,75.016,75.225
3.8877,75.071,74.949
3.9663,75.025,74.772
4.0448,74.929,74.771
4.1234,74.846,74.668
4.2019,74.86,74.698
4.2804,74.937,75.218
4.359,75.032,75.461
4.4375,75.101,74.228
4.516,75.144,74.141
4.5946,75.145,75.691
4.6731,75.101,76.261
4.7517,75.004,75.237
4.8302,74.949,74.9
4.9087,74.993,74.905
4.9873,75.085,74.739
5.0658,75.145,74.603
5.1443,75.03,74.818
5.2229,74.847,74.972
5.3015,74.727,74.785
5.38,74.789,74.939
5.4585,74.917,75.467
5.537,74.954,75.569
5.6156,74.916,75.085
5.6942,74.856,74.683
5.7727,74.997,74.983
5.8512,75.265,75.191
5.9298,75.483,74.909
6.0083,75.469,74.476
6.0868,75.153,74.637
6.1654,74.785,74.93
6.2439,74.557,75.112


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_455.csv <==
x,qOut,qIn
0.03927,74.627,75.03
0.11781,74.959,74.856
0.19635,75.307,75.012
0.27489,75.448,74.936
0.35343,75.176,75.033
0.43197,74.675,75.505
0.51051,74.39,75.42
0.58905,74.467,74.789
0.66759,74.951,74.137
0.74613,75.355,74.573
0.82467,75.46,75.407
0.90321,75.321,75.445
0.98175,75.045,74.811
1.0603,74.934,74.799
1.1388,74.958,75.012
1.2174,75.014,74.821
1.2959,74.992,74.41
1.3744,74.936,75.049
1.453,74.966,75.918
1.5315,75.073,75.71
1.6101,75.215,74.648
1.6886,75.177,74.408
1.7671,74.973,74.926
1.8457,74.749,75.532
1.9242,74.662,75.034
2.0028,74.822,74.635
2.0813,75.049,74.964
2.1599,75.182,75.05
2.2384,75.08,74.848
2.3169,74.837,75.114
2.3955,74.689,75.392
2.474,74.733,74.971
2.5526,75.013,74.769
2.6311,75.284,75.248
2.7096,75.369,75.085
2.7882,75.265,74.573
2.8667,75.006,74.785
2.9452,74.857,75.413
3.0238,74.88,75.405
3.1023,74.992,74.829
3.1809,75.085,75.075
3.2594,75.034,75.578
3.3379,74.94,75.117
3.4165,74.897,74.249
3.495,74.982,74.162
3.5736,75.104,74.731
3.6521,75.144,75.348
3.7307,75.088,75.773
3.8092,74.949,75.125
3.8877,74.862,74.407
3.9663,74.857,74.904
4.0448,74.914,75.774
4.1234,75.002,75.706
4.2019,75.11,75.018
4.2804,75.213,74.266
4.359,75.248,73.94
4.4375,75.153,74.764
4.516,74.897,75.354
4.5946,74.639,75.05
4.6731,74.52,75.039
4.7517,74.654,75.632
4.8302,74.939,75.676
4.9087,75.183,75.27
4.9873,75.304,74.56
5.0658,75.243,74.132
5.1443,75.173,74.661
5.2229,75.177,75.367
5.3015,75.193,75.671
5.38,75.127,75.693
5.4585,74.825,75.057
5.537,74.501,74.013
5.6156,74.368,73.738
5.6942,74.599,75.15
5.7727,75.038,76.009
5.8512,75.422,75.289
5.9298,75.614,74.54
6.0083,75.516,75.242
6.0868,75.19,75.43
6.1654,74.815,74.848
6.2439,74.576,74.876


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_456.csv <==
x,qOut,qIn
0.03927,74.417,74.374
0.11781,74.589,75.005
0.19635,74.975,75.73
0.27489,75.398,75.301
0.35343,75.69,74.626
0.43197,75.668,75.164
0.51051,75.321,75.624
0.58905,74.83,75.273
0.66759,74.403,74.387
0.74613,74.356,74.601
0.82467,74.631,75.361
0.90321,75.026,75.293
0.98175,75.333,74.945
1.0603,75.326,75.042
1.1388,75.075,74.971
1.2174,74.788,74.791
1.2959,74.685,74.615
1.3744,74.889,75.221
1.453,75.176,75.773
1.5315,75.371,75.198
1.6101,75.322,74.199
1.6886,75.141,74.287
1.7671,74.986,74.918
1.8457,74.911,75.279
1.9242,74.931,75.305
2.0028,74.973,75.163
2.0813,75.021,74.972
2.1599,75.053,75.158
2.2384,75.039,75.263
2.3169,74.949,75.163
2.3955,74.881,75.223
2.474,74.902,74.907
2.5526,75.062,73.899
2.6311,75.181,74.034
2.7096,75.102,75.386
2.7882,74.88,76.173
2.8667,74.611,75.258
2.9452,74.605,74.716
3.0238,74.823,74.868
3.1023,75.107,74.701
3.1809,75.28,74.83
3.2594,75.281,75.545
3.3379,75.233,75.471
3.4165,75.189,74.884
3.495,75.184,74.63
3.5736,75.038,74.603
3.6521,74.76,74.763
3.7307,74.517,75.282
3.8092,74.488,75.33
3.8877,74.804,74.978
3.9663,75.214,74.9
4.0448,75.482,74.939
4.1234,75.393,75.054
4.2019,75.038,75.093
4.2804,74.767,75.04
4.359,74.733,75.062
4.4375,75.019,75.138
4.516,75.247,74.853
4.5946,75.208,74.714
4.6731,74.98,75.137
4.7517,74.694,75.148
4.8302,74.693,75.057
4.9087,74.906,75.374
4.9873,75.155,75.069
5.0658,75.251,74.175
5.1443,75.138,74.109
5.2229,74.984,74.722
5.3015,74.902,75.669
5.38,74.978,75.93
5.4585,75.09,75.157
5.537,75.12,74.869
5.6156,75.06,75.542
5.6942,74.927,75.359
5.7727,74.885,73.964
5.8512,74.975,73.578
5.9298,75.128,74.71
6.0083,75.255,75.977
6.0868,75.165,75.649
6.1654,74.881,74.874
6.2439,74.571,74.461


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_457.csv <==
x,qOut,qIn
0.03927,74.637,76.357
0.11781,74.622,75.754
0.19635,74.889,74.604
0.27489,75.237,74.22
0.35343,75.454,74.46
0.43197,75.375,74.676
0.51051,75.131,75.091
0.58905,74.89,75.386
0.66759,74.812,74.989
0.74613,74.855,75.017
0.82467,74.846,75.621
0.90321,74.762,75.409
0.98175,74.613,74.133
1.0603,74.684,74.211
1.1388,75.02,75.127
1.2174,75.432,75.609
1.2959,75.71,75.342
1.3744,75.489,74.866
1.453,74.946,74.712
1.5315,74.45,74.797
1.6101,74.372,75.332
1.6886,74.735,75.437
1.7671,75.163,74.712
1.8457,75.441,74.565
1.9242,75.411,75.013
2.0028,75.208,74.809
2.0813,74.96,74.852
2.1599,74.766,75.387
2.2384,74.702,74.978
2.3169,74.802,74.42
2.3955,74.997,74.868
2.474,75.176,75.472
2.5526,75.22,75.879
2.6311,75.097,75.571
2.7096,74.957,74.656
2.7882,74.895,74.176
2.8667,74.975,74.353
2.9452,75.033,74.934
3.0238,74.988,75.536
3.1023,74.898,75.226
3.1809,74.84,74.452
3.2594,74.907,74.998
3.3379,74.983,75.672
3.4165,75.011,74.999
3.495,74.945,74.421
3.5736,74.966,75.554
3.6521,75.133,76.151
3.7307,75.329,75.231
3.8092,75.41,74.11
3.8877,75.157,74.493
3.9663,74.771,75.266
4.0448,74.506,75.21
4.1234,74.589,74.408
4.2019,74.912,74.629
4.2804,75.171,75.402
4.359,75.249,75.534
4.4375,75.078,74.879
4.516,74.919,74.686
4.5946,74.922,74.711
4.6731,75.062,74.696
4.7517,75.278,75.24
4.8302,75.358,75.702
4.9087,75.256,75.432
4.9873,75.035,74.921
5.0658,74.779,74.658
5.1443,74.663,74.603
5.2229,74.706,74.72
5.3015,74.85,75.114
5.38,75.017,75.414
5.4585,75.112,75.475
5.537,75.11,75.416
5.6156,75.026,74.907
5.6942,74.881,74.354
5.7727,74.771,74.719
5.8512,74.801,75.372
5.9298,74.968,75.335
6.0083,75.245,74.457
6.0868,75.392,74.097
6.1654,75.27,74.576
6.2439,74.973,75.592


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_458.csv <==
x,qOut,qIn
0.03927,75.192,74.86
0.11781,75.083,74.554
0.19635,74.819,75.016
0.27489,74.591,75.879
0.35343,74.585,75.58
0.43197,74.855,74.525
0.51051,75.211,74.21
0.58905,75.489,74.637
0.66759,75.546,75.31
0.74613,75.369,75.736
0.82467,75.085,75.487
0.90321,74.827,74.622
0.98175,74.715,74.289
1.0603,74.732,74.866
1.1388,74.795,75.488
1.2174,74.878,75.525
1.2959,74.965,74.802
1.3744,75.113,74.443
1.453,75.237,74.565
1.5315,75.25,74.814
1.6101,75.067,74.931
1.6886,74.808,75.303
1.7671,74.718,75.636
1.8457,74.841,75.121
1.9242,75.166,75.096
2.0028,75.323,75.593
2.0813,75.201,75.172
2.1599,74.948,74.488
2.2384,74.754,74.167
2.3169,74.874,74.552
2.3955,75.08,75.489
2.474,75.165,76.005
2.5526,74.948,75.297
2.6311,74.652,74.538
2.7096,74.574,74.285
2.7882,74.744,74.521
2.8667,75.113,75.255
2.9452,75.374,75.188
3.0238,75.458,74.725
3.1023,75.388,75.254
3.1809,75.207,75.978
3.2594,74.959,75.052
3.3379,74.72,73.949
3.4165,74.599,74.233
3.495,74.69,75.766
3.5736,75,75.849
3.6521,75.306,74.671
3.7307,75.421,74.3
3.8092,75.18,75.32
3.8877,74.751,75.581
3.9663,74.496,75.112
4.0448,74.54,74.812
4.1234,74.925,75.216
4.2019,75.287,74.944
4.2804,75.422,74.216
4.359,75.325,74.33
4.4375,75.029,75.086
4.516,74.797,75.279
4.5946,74.749,75.303
4.6731,74.858,75.319
4.7517,75.062,75.187
4.8302,75.169,74.743
4.9087,75.154,74.534
4.9873,75.087,74.97
5.0658,75.052,75.455
5.1443,75.126,75.347
5.2229,75.17,74.902
5.3015,75.089,74.44
5.38,74.81,74.422
5.4585,74.55,74.916
5.537,74.524,75.271
5.6156,74.724,75.102
5.6942,75.086,75.633
5.7727,75.329,75.987
5.8512,75.351,75.032
5.9298,75.199,74.41
6.0083,74.946,74.901
6.0868,74.827,74.897
6.1654,74.897,74.725
6.2439,75.06,74.957


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_459.csv <==
x,qOut,qIn
0.03927,75.143,75.005
0.11781,74.958,76.266
0.19635,74.804,76.241
0.27489,74.77,74.676
0.35343,74.912,73.872
0.43197,75.085,74.278
0.51051,75.145,74.609
0.58905,75.071,75.276
0.66759,74.872,75.863
0.74613,74.746,75.254
0.82467,74.76,74.316
0.90321,74.86,74.276
0.98175,74.967,75.744
1.0603,75.001,76.006
1.1388,75.065,74.943
1.2174,75.201,74.469
1.2959,75.432,75.205
1.3744,75.489,75.406
1.453,75.202,74.742
1.5315,74.735,74.167
1.6101,74.314,74.703
1.6886,74.411,75.445
1.7671,74.845,75.488
1.8457,75.289,74.867
1.9242,75.418,74.595
2.0028,75.176,75.077
2.0813,74.906,75.462
2.1599,74.82,75.239
2.2384,75.069,74.59
2.3169,75.343,74.793
2.3955,75.384,75.131
2.474,75.199,74.746
2.5526,74.852,74.677
2.6311,74.672,75.216
2.7096,74.692,75.522
2.7882,74.828,75.755
2.8667,74.976,75.217
2.9452,75.058,74.195
3.0238,75.087,74.057
3.1023,75.079,74.721
3.1809,75.049,75.348
3.2594,75.041,75.574
3.3379,75.049,75.457
3.4165,75.033,75.113
3.495,74.944,75.33
3.5736,74.79,75.128
3.6521,74.716,74.376
3.7307,74.796,74.437
3.8092,75.072,75.01
3.8877,75.363,74.907
3.9663,75.443,74.943
4.0448,75.263,75.457
4.1234,74.818,75.326
4.2019,74.478,74.576
4.2804,74.479,74.405
4.359,74.773,74.885
4.4375,75.251,75.386
4.516,75.569,75.379
4.5946,75.589,75.048
4.6731,75.355,74.779
4.7517,74.947,75.039
4.8302,74.662,75.104
4.9087,74.6,74.91
4.9873,74.717,74.976
5.0658,74.935,75.39
5.1443,75.12,75.269
5.2229,75.198,74.744
5.3015,75.15,74.527
5.38,74.967,74.811
5.4585,74.801,75.039
5.537,74.792,75.253
5.6156,74.927,75.362
5.6942,75.156,74.741
5.7727,75.246,74.486
5.8512,75.16,74.87
5.9298,74.999,74.891
6.0083,74.879,74.933
6.0868,74.943,75.285
6.1654,75.089,75.161
6.2439,75.195,74.585


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_460.csv <==
x,qOut,qIn
0.03927,74.788,75.193
0.11781,74.818,75.39
0.19635,74.89,75.107
0.27489,74.989,74.877
0.35343,75.098,74.783
0.43197,75.183,74.874
0.51051,75.199,75.114
0.58905,75.16,75.174
0.66759,75.085,74.95
0.74613,75.064,74.997
0.82467,75.07,74.963
0.90321,75.053,74.597
0.98175,74.958,74.943
1.0603,74.84,75.49
1.1388,74.817,75.284
1.2174,74.899,74.901
1.2959,75.066,74.645
1.3744,75.141,74.703
1.453,75.086,75.285
1.5315,74.975,75.565
1.6101,74.892,74.811
1.6886,74.936,74.536
1.7671,75.022,74.973
1.8457,75.072,75.407
1.9242,75.009,75.307
2.0028,74.895,74.919
2.0813,74.85,74.807
2.1599,74.9,75.084
2.2384,75.047,75.412
2.3169,75.134,74.692
2.3955,75.105,73.827
2.474,75.011,74.383
2.5526,74.919,75.659
2.6311,74.945,75.699
2.7096,75.027,75.111
2.7882,75.09,74.869
2.8667,75.059,75.668
2.9452,74.987,75.651
3.0238,74.98,74.477
3.1023,75.048,73.7
3.1809,75.176,74.059
3.2594,75.207,75.136
3.3379,75.085,76.294
3.4165,74.868,76.363
3.495,74.635,75.255
3.5736,74.541,74.398
3.6521,74.623,74.092
3.7307,74.845,74.413
3.8092,75.151,75.449
3.8877,75.442,75.714
3.9663,75.576,74.979
4.0448,75.472,74.378
4.1234,75.07,74.414
4.2019,74.563,74.782
4.2804,74.272,75.387
4.359,74.328,75.547
4.4375,74.78,75.094
4.516,75.369,74.951
4.5946,75.767,74.984
4.6731,75.789,75.158
4.7517,75.282,75.072
4.8302,74.658,74.835
4.9087,74.434,74.929
4.9873,74.632,74.851
5.0658,75.146,74.75
5.1443,75.3,75.051
5.2229,75.063,75.06
5.3015,74.715,74.518
5.38,74.578,74.78
5.4585,74.841,75.75
5.537,75.191,75.704
5.6156,75.409,74.705
5.6942,75.321,74.575
5.7727,75.11,75.513
5.8512,74.969,75.604
5.9298,74.934,74.704
6.0083,74.995,74.927
6.0868,74.986,75.408
6.1654,74.91,74.674
6.2439,74.825,74.38


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_461.csv <==
x,qOut,qIn
0.03927,74.644,74.643
0.11781,74.785,75.019
0.19635,75.09,75.12
0.27489,75.381,74.606
0.35343,75.468,74.051
0.43197,75.181,74.676
0.51051,74.774,75.723
0.58905,74.516,75.923
0.66759,74.639,75.147
0.74613,74.982,74.753
0.82467,75.259,74.719
0.90321,75.377,74.9
0.98175,75.292,75.366
1.0603,75.213,75.572
1.1388,75.173,75.008
1.2174,75.115,74.282
1.2959,74.968,74.329
1.3744,74.722,74.718
1.453,74.551,75.154
1.5315,74.552,75.543
1.6101,74.785,75.125
1.6886,75.109,74.815
1.7671,75.345,75.208
1.8457,75.409,75.345
1.9242,75.238,74.818
2.0028,75.006,74.54
2.0813,74.915,74.755
2.1599,74.973,75.335
2.2384,75.142,75.257
2.3169,75.097,74.793
2.3955,74.84,74.994
2.474,74.573,75.161
2.5526,74.515,74.798
2.6311,74.786,74.61
2.7096,75.141,74.749
2.7882,75.389,75.489
2.8667,75.374,76.201
2.9452,75.187,75.127
3.0238,74.985,73.772
3.1023,74.853,74.199
3.1809,74.839,75.248
3.2594,74.892,75.587
3.3379,74.989,75.809
3.4165,75.093,75.163
3.495,75.16,74.052
3.5736,75.094,74.364
3.6521,74.927,75.274
3.7307,74.779,74.966
3.8092,74.773,74.317
3.8877,74.986,75.276
3.9663,75.238,75.906
4.0448,75.358,75.378
4.1234,75.19,74.75
4.2019,74.841,74.886
4.2804,74.636,75.013
4.359,74.702,74.738
4.4375,75.098,74.941
4.516,75.429,75.548
4.5946,75.415,75.443
4.6731,75.097,74.828
4.7517,74.595,74.578
4.8302,74.411,75.053
4.9087,74.582,75.387
4.9873,74.925,74.961
5.0658,75.224,74.373
5.1443,75.333,74.383
5.2229,75.298,74.825
5.3015,75.173,75.543
5.38,75.002,75.881
5.4585,74.857,75.384
5.537,74.831,74.635
5.6156,74.927,74.24
5.6942,75.116,74.498
5.7727,75.219,75.154
5.8512,75.189,75.505
5.9298,75.078,75.099
6.0083,74.959,74.84
6.0868,74.885,75.446
6.1654,74.796,75.689
6.2439,74.706,75.047


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_462.csv <==
x,qOut,qIn
0.03927,74.757,74.659
0.11781,75.16,75.243
0.19635,75.493,75.532
0.27489,75.617,75.179
0.35343,75.423,74.612
0.43197,74.985,74.466
0.51051,74.535,74.578
0.58905,74.274,74.766
0.66759,74.358,75.354
0.74613,74.736,75.743
0.82467,75.205,75.34
0.90321,75.56,74.665
0.98175,75.61,74.364
1.0603,75.292,75.113
1.1388,74.907,75.984
1.2174,74.705,75.463
1.2959,74.886,74.436
1.3744,75.17,74.768
1.453,75.22,75.231
1.5315,75.018,75.138
1.6101,74.622,74.76
1.6886,74.499,74.843
1.7671,74.707,75.076
1.8457,75.062,75.151
1.9242,75.353,74.809
2.0028,75.345,74.491
2.0813,75.148,74.789
2.1599,74.946,75.32
2.2384,74.914,75.324
2.3169,75.075,74.887
2.3955,75.226,74.763
2.474,75.253,75.48
2.5526,75.07,75.553
2.6311,74.877,74.461
2.7096,74.826,74.302
2.7882,74.9,75.11
2.8667,75.038,75.097
2.9452,75.048,74.795
3.0238,74.954,75.16
3.1023,74.842,75.367
3.1809,74.8,74.862
3.2594,74.851,74.567
3.3379,74.947,74.82
3.4165,75.055,75.312
3.495,75.147,75.728
3.5736,75.213,75.313
3.6521,75.208,74.413
3.7307,75.126,74.125
3.8092,74.965,74.703
3.8877,74.822,75.372
3.9663,74.789,75.746
4.0448,74.869,75.195
4.1234,75.042,74.269
4.2019,75.149,74.459
4.2804,75.114,75.164
4.359,74.992,75.507
4.4375,74.858,75.06
4.516,74.911,74.86
4.5946,75.088,75.107
4.6731,75.235,75.388
4.7517,75.189,75.667
4.8302,74.916,75.167
4.9087,74.678,74.196
4.9873,74.635,74.071
5.0658,74.894,74.81
5.1443,75.178,75.127
5.2229,75.244,75.48
5.3015,75.1,75.678
5.38,74.807,74.865
5.4585,74.715,74.974
5.537,74.854,75.671
5.6156,75.094,74.965
5.6942,75.28,73.461
5.7727,75.321,73.92
5.8512,75.282,75.365
5.9298,75.182,76.104
6.0083,75.028,75.529
6.0868,74.769,75.095
6.1654,74.552,74.957
6.2439,74.514,74.68


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_463.csv <==
x,qOut,qIn
0.03927,75.269,75.419
0.11781,75.28,75.151
0.19635,75.138,74.637
0.27489,74.964,74.932
0.35343,74.869,75.187
0.43197,74.874,74.914
0.51051,74.948,75.14
0.58905,75.057,75.12
0.66759,75.169,74.764
0.74613,75.18,74.935
0.82467,75.033,74.917
0.90321,74.82,74.771
0.98175,74.658,74.889
1.0603,74.766,75.253
1.1388,75.033,75.496
1.2174,75.275,75.11
1.2959,75.307,74.799
1.3744,75.127,74.989
1.453,74.951,74.891
1.5315,74.893,74.644
1.6101,75.018,74.763
1.6886,75.124,75.369
1.7671,75.1,75.595
1.8457,74.983,74.806
1.9242,74.83,74.311
2.0028,74.785,74.754
2.0813,74.846,75.261
2.1599,74.972,75.831
2.2384,75.115,75.658
2.3169,75.212,74.357
2.3955,75.202,73.784
2.474,75.09,75
2.5526,74.889,76.163
2.6311,74.761,75.407
2.7096,74.791,74.615
2.7882,74.93,74.747
2.8667,75.102,75.037
2.9452,75.108,74.607
3.0238,74.972,74.489
3.1023,74.826,75.269
3.1809,74.81,75.926
3.2594,75.008,75.251
3.3379,75.221,74.528
3.4165,75.291,74.763
3.495,75.085,75.126
3.5736,74.81,74.575
3.6521,74.758,74.212
3.7307,74.944,74.536
3.8092,75.316,75.036
3.8877,75.424,75.225
3.9663,75.183,75.54
4.0448,74.807,75.859
4.1234,74.553,75.681
4.2019,74.71,75.116
4.2804,75.059,74.467
4.359,75.367,73.987
4.4375,75.423,74.516
4.516,75.238,75.387
4.5946,74.958,75.596
4.6731,74.698,75.327
4.7517,74.551,74.828
4.8302,74.512,74.338
4.9087,74.582,74.407
4.9873,74.763,75.328
5.0658,75.046,75.633
5.1443,75.405,74.854
5.2229,75.672,74.615
5.3015,75.7,75.118
5.38,75.351,75.501
5.4585,74.78,75.007
5.537,74.413,74.479
5.6156,74.414,74.593
5.6942,74.85,75.259
5.7727,75.261,75.628
5.8512,75.369,75.449
5.9298,75.19,74.683
6.0083,74.805,74.207
6.0868,74.635,74.762
6.1654,74.756,75.231
6.2439,75.027,75.242


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_464.csv <==
x,qOut,qIn
0.03927,74.848,75.083
0.11781,74.713,74.798
0.19635,74.781,74.517
0.27489,74.937,74.412
0.35343,75.035,74.97
0.43197,74.902,75.55
0.51051,74.729,75.454
0.58905,74.687,74.887
0.66759,74.918,74.517
0.74613,75.218,74.517
0.82467,75.338,74.829
0.90321,75.267,75.481
0.98175,75.049,75.564
1.0603,75.018,74.91
1.1388,75.134,74.756
1.2174,75.221,75.118
1.2959,75.086,74.787
1.3744,74.771,74.479
1.453,74.609,74.954
1.5315,74.701,75.498
1.6101,75.072,75.417
1.6886,75.291,75.165
1.7671,75.191,74.954
1.8457,74.907,74.649
1.9242,74.629,74.411
2.0028,74.699,74.68
2.0813,74.996,75.176
2.1599,75.3,75.4
2.2384,75.395,75.727
2.3169,75.202,75.827
2.3955,74.91,75.066
2.474,74.7,74.113
2.5526,74.722,74.169
2.6311,74.93,74.751
2.7096,75.173,75.026
2.7882,75.333,75.134
2.8667,75.311,75.129
2.9452,75.08,75.138
3.0238,74.767,75.299
3.1023,74.546,75.302
3.1809,74.567,75.093
3.2594,74.865,74.756
3.3379,75.267,74.623
3.4165,75.576,75.131
3.495,75.613,75.028
3.5736,75.261,74.214
3.6521,74.755,74.432
3.7307,74.377,75.567
3.8092,74.382,76.218
3.8877,74.696,75.331
3.9663,75.046,74.181
4.0448,75.287,74.218
4.1234,75.315,75.623
4.2019,75.244,75.511
4.2804,75.161,74.388
4.359,75.088,74.725
4.4375,75.03,75.503
4.516,74.921,74.922
4.5946,74.788,74.633
4.6731,74.7,74.859
4.7517,74.717,75.101
4.8302,74.88,75.129
4.9087,75.116,75.379
4.9873,75.313,75.602
5.0658,75.361,75.075
5.1443,75.183,74.362
5.2229,74.926,74.228
5.3015,74.757,74.872
5.38,74.819,75.92
5.4585,75.026,75.342
5.537,75.162,74.065
5.6156,75.155,74.086
5.6942,74.972,74.926
5.7727,74.83,75.428
5.8512,74.839,75.796
5.9298,74.975,75.232
6.0083,75.188,74.353
6.0868,75.322,74.808
6.1654,75.293,75.623
6.2439,75.121,75.65


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_465.csv <==
x,qOut,qIn
0.03927,74.518,75.173
0.11781,74.814,74.951
0.19635,75.153,74.755
0.27489,75.372,75.014
0.35343,75.352,74.983
0.43197,75.218,74.952
0.51051,75.034,75.364
0.58905,74.827,75.096
0.66759,74.609,74.333
0.74613,74.483,74.496
0.82467,74.58,74.991
0.90321,74.872,75.19
0.98175,75.291,74.93
1.0603,75.552,75.04
1.1388,75.529,75.514
1.2174,75.297,75.53
1.2959,74.968,74.862
1.3744,74.829,74.612
1.453,74.889,74.708
1.5315,75.037,74.766
1.6101,75.148,75.401
1.6886,75.107,75.721
1.7671,74.95,75.055
1.8457,74.768,74.609
1.9242,74.649,74.857
2.0028,74.684,74.933
2.0813,74.847,74.753
2.1599,75.066,74.448
2.2384,75.262,75.259
2.3169,75.343,76.083
2.3955,75.273,75.432
2.474,75.094,74.439
2.5526,74.858,74.759
2.6311,74.738,75.091
2.7096,74.806,74.848
2.7882,75.004,75.07
2.8667,75.249,75.317
2.9452,75.319,74.697
3.0238,75.16,74.39
3.1023,74.885,75.079
3.1809,74.628,75.357
3.2594,74.621,74.82
3.3379,74.823,74.926
3.4165,75.101,75.289
3.495,75.317,75.329
3.5736,75.336,74.753
3.6521,75.181,74.184
3.7307,74.963,74.718
3.8092,74.806,76.188
3.8877,74.84,76.151
3.9663,74.968,74.755
4.0448,75.068,73.833
4.1234,75.022,74.512
4.2019,74.886,74.948
4.2804,74.829,74.866
4.359,74.899,75.348
4.4375,75.106,75.782
4.516,75.229,75
4.5946,75.165,74.439
4.6731,74.977,74.673
4.7517,74.755,75.763
4.8302,74.749,75.995
4.9087,74.964,74.882
4.9873,75.252,73.831
5.0658,75.447,74.187
5.1443,75.278,75.085
5.2229,74.862,75.587
5.3015,74.485,75.21
5.38,74.439,74.685
5.4585,74.801,75.086
5.537,75.22,75.587
5.6156,75.46,75.395
5.6942,75.33,74.653
5.7727,75.071,74.351
5.8512,74.967,74.306
5.9298,75.033,74.579
6.0083,75.214,75.43
6.0868,75.126,75.745
6.1654,74.821,75.361
6.2439,74.536,75.101


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_466.csv <==
x,qOut,qIn
0.03927,75.413,74.964
0.11781,75.331,75.723
0.19635,74.983,75.466
0.27489,74.599,74.762
0.35343,74.436,74.768
0.43197,74.739,75.091
0.51051,75.215,75.14
0.58905,75.546,74.652
0.66759,75.442,74.462
0.74613,74.944,74.898
0.82467,74.486,75.068
0.90321,74.327,75.13
0.98175,74.636,75.35
1.0603,75.07,75.118
1.1388,75.373,74.701
1.2174,75.48,74.946
1.2959,75.371,75.022
1.3744,75.222,74.676
1.453,75.107,75.058
1.5315,75.028,75.554
1.6101,74.964,75.078
1.6886,74.855,74.63
1.7671,74.748,74.947
1.8457,74.701,75.37
1.9242,74.76,75.269
2.0028,74.912,74.968
2.0813,75.075,74.677
2.1599,75.183,74.379
2.2384,75.175,74.435
2.3169,75.056,75.257
2.3955,74.928,75.863
2.474,74.868,75.425
2.5526,74.936,74.515
2.6311,75.056,74.744
2.7096,75.128,75.438
2.7882,75.136,75.343
2.8667,75.077,74.569
2.9452,75.067,74.668
3.0238,75.096,75.328
3.1023,75.097,75.44
3.1809,74.997,74.122
3.2594,74.783,74.102
3.3379,74.628,75.494
3.4165,74.639,76.03
3.495,74.884,75.281
3.5736,75.19,74.733
3.6521,75.354,74.56
3.7307,75.327,74.678
3.8092,75.099,74.993
3.8877,74.924,75.482
3.9663,74.91,75.452
4.0448,74.994,74.584
4.1234,75.08,74.079
4.2019,74.995,74.778
4.2804,74.83,75.695
4.359,74.717,76.116
4.4375,74.774,75.192
4.516,74.995,74.49
4.5946,75.212,74.885
4.6731,75.307,75.257
4.7517,75.177,74.847
4.8302,74.933,74.466
4.9087,74.795,74.458
4.9873,74.822,74.953
5.0658,75.028,75.826
5.1443,75.103,75.862
5.2229,74.966,75.079
5.3015,74.767,74.334
5.38,74.688,74.458
5.4585,74.947,74.681
5.537,75.329,74.831
5.6156,75.593,75.5
5.6942,75.515,75.809
5.7727,75.143,75.22
5.8512,74.767,74.599
5.9298,74.555,74.112
6.0083,74.616,74.169
6.0868,74.789,75.172
6.1654,75.015,75.793
6.2439,75.239,75.129


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_467.csv <==
x,qOut,qIn
0.03927,74.822,75.567
0.11781,74.782,75.26
0.19635,74.902,74.694
0.27489,75.097,74.084
0.35343,75.263,74.578
0.43197,75.315,75.189
0.51051,75.262,75.062
0.58905,75.135,75.282
0.66759,74.963,75.772
0.74613,74.799,75.118
0.82467,74.713,74.189
0.90321,74.737,74.238
0.98175,74.881,75.201
1.0603,75.106,75.402
1.1388,75.332,75.314
1.2174,75.448,75.306
1.2959,75.351,74.769
1.3744,74.979,74.476
1.453,74.582,74.861
1.5315,74.398,75.256
1.6101,74.616,75.329
1.6886,75.067,74.724
1.7671,75.412,74.169
1.8457,75.488,74.862
1.9242,75.181,75.96
2.0028,74.78,75.661
2.0813,74.598,74.789
2.1599,74.692,74.54
2.2384,75.044,75.208
2.3169,75.305,75.273
2.3955,75.329,74.898
2.474,75.165,74.695
2.5526,74.902,74.367
2.6311,74.8,74.344
2.7096,74.84,75.166
2.7882,74.922,75.942
2.8667,74.93,75.952
2.9452,74.879,75.141
3.0238,74.911,74.194
3.1023,75.045,74.352
3.1809,75.264,75.403
3.2594,75.354,75.413
3.3379,75.27,74.859
3.4165,75.089,74.703
3.495,74.912,74.827
3.5736,74.808,74.683
3.6521,74.717,74.743
3.7307,74.66,75.282
3.8092,74.67,75.599
3.8877,74.904,75.001
3.9663,75.251,74.545
4.0448,75.514,74.819
4.1234,75.486,75.054
4.2019,75.138,74.815
4.2804,74.806,74.907
4.359,74.686,75.433
4.4375,74.909,76.043
4.516,75.11,75.511
4.5946,75.077,74.235
4.6731,74.889,73.808
4.7517,74.684,75.146
4.8302,74.769,75.623
4.9087,75.026,74.851
4.9873,75.258,74.578
5.0658,75.275,74.745
5.1443,75.054,74.773
5.2229,74.808,75.226
5.3015,74.694,75.221
5.38,74.825,74.549
5.4585,75.106,75.076
5.537,75.361,76.011
5.6156,75.465,75.586
5.6942,75.313,74.379
5.7727,74.968,74.503
5.8512,74.679,75.189
5.9298,74.584,75.309
6.0083,74.774,74.384
6.0868,75.005,74.45
6.1654,75.081,75.41
6.2439,75.005,75.807


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_468.csv <==
x,qOut,qIn
0.03927,75.081,74.872
0.11781,75.297,74.861
0.19635,75.323,75.29
0.27489,75.205,75.445
0.35343,75.022,75.182
0.43197,74.977,74.385
0.51051,75.015,73.832
0.58905,75.037,74.828
0.66759,74.94,76.312
0.74613,74.799,75.783
0.82467,74.77,74.633
0.90321,74.869,73.887
0.98175,75.074,74.055
1.0603,75.183,75.161
1.1388,75.177,75.871
1.2174,75.125,75.626
1.2959,75.109,75.528
1.3744,75.146,75.402
1.453,75.097,74.631
1.5315,74.938,74.101
1.6101,74.671,74.57
1.6886,74.602,75.105
1.7671,74.822,75.16
1.8457,75.16,75.182
1.9242,75.407,75.562
2.0028,75.189,75.342
2.0813,74.715,74.814
2.1599,74.353,74.64
2.2384,74.457,74.846
2.3169,75.021,74.961
2.3955,75.594,74.881
2.474,75.866,74.802
2.5526,75.579,74.626
2.6311,74.95,74.817
2.7096,74.469,75.481
2.7882,74.348,75.709
2.8667,74.69,75.261
2.9452,75.087,74.914
3.0238,75.341,74.629
3.1023,75.414,74.658
3.1809,75.301,75.12
3.2594,75.105,75.36
3.3379,74.915,75.038
3.4165,74.792,74.428
3.495,74.776,75.1
3.5736,74.795,75.843
3.6521,74.811,74.964
3.7307,74.849,73.88
3.8092,74.939,74.971
3.8877,75.126,76.05
3.9663,75.3,75.434
4.0448,75.359,74.504
4.1234,75.214,74.584
4.2019,74.956,75.092
4.2804,74.788,75.444
4.359,74.777,75.297
4.4375,74.945,74.988
4.516,75.082,74.996
4.5946,75.102,75.051
4.6731,75.031,75.213
4.7517,74.918,75.062
4.8302,74.869,74.537
4.9087,74.891,74.257
4.9873,74.961,74.435
5.0658,75.055,75.167
5.1443,75.122,75.528
5.2229,75.118,75.293
5.3015,75.057,75.016
5.38,74.966,75.023
5.4585,74.967,74.963
5.537,75.066,74.937
5.6156,75.192,75.256
5.6942,75.259,75.247
5.7727,75.193,74.582
5.8512,75.034,74.387
5.9298,74.841,74.938
6.0083,74.665,75.228
6.0868,74.563,75.004
6.1654,74.605,75.136
6.2439,74.786,75.3


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_469.csv <==
x,qOut,qIn
0.03927,74.786,74.348
0.11781,74.852,74.789
0.19635,74.944,75.605
0.27489,75.045,75.657
0.35343,75.138,74.836
0.43197,75.186,74.301
0.51051,75.127,74.158
0.58905,74.981,74.738
0.66759,74.777,75.6
0.74613,74.707,75.727
0.82467,74.849,75.41
0.90321,75.111,74.978
0.98175,75.373,74.685
1.0603,75.347,74.496
1.1388,75.083,74.471
1.2174,74.8,74.9
1.2959,74.732,75.652
1.3744,74.966,75.547
1.453,75.168,75.049
1.5315,75.151,75.038
1.6101,74.777,75.192
1.6886,74.465,75.231
1.7671,74.533,75.168
1.8457,74.914,74.372
1.9242,75.455,73.952
2.0028,75.651,75.221
2.0813,75.405,75.882
2.1599,74.93,74.727
2.2384,74.496,74.097
2.3169,74.491,75.505
2.3955,74.783,76.399
2.474,75.154,75.5
2.5526,75.39,74.085
2.6311,75.439,74.299
2.7096,75.366,74.904
2.7882,75.222,75.187
2.8667,75.051,75.321
2.9452,74.868,75.113
3.0238,74.721,74.788
3.1023,74.654,74.781
3.1809,74.699,74.744
3.2594,74.822,74.967
3.3379,74.97,75.354
3.4165,75.112,75.211
3.495,75.227,75.155
3.5736,75.291,75.415
3.6521,75.228,75.348
3.7307,75.045,74.979
3.8092,74.767,74.431
3.8877,74.643,74.281
3.9663,74.763,74.584
4.0448,75.009,75.247
4.1234,75.225,75.474
4.2019,75.163,75.198
4.2804,74.94,75.036
4.359,74.752,74.691
4.4375,74.784,74.581
4.516,75.008,75.153
4.5946,75.242,75.4
4.6731,75.384,75.107
4.7517,75.365,75.213
4.8302,75.211,75.458
4.9087,74.952,75.026
4.9873,74.686,74.569
5.0658,74.513,74.743
5.1443,74.599,74.96
5.2229,74.88,75.015
5.3015,75.186,74.887
5.38,75.342,75.017
5.4585,75.21,75.261
5.537,74.947,75.111
5.6156,74.746,75.052
5.6942,74.779,75.273
5.7727,75.013,74.827
5.8512,75.247,74.172
5.9298,75.364,74.554
6.0083,75.274,75.961
6.0868,75.073,75.949
6.1654,74.886,75.004
6.2439,74.777,74.432


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_470.csv <==
x,qOut,qIn
0.03927,74.593,74.514
0.11781,74.751,74.621
0.19635,75.103,75.365
0.27489,75.454,75.348
0.35343,75.603,74.534
0.43197,75.363,74.492
0.51051,74.94,74.998
0.58905,74.611,75.77
0.66759,74.632,76.005
0.74613,74.93,75.17
0.82467,75.196,74.416
0.90321,75.288,74.657
0.98175,75.11,75.271
1.0603,74.883,74.96
1.1388,74.763,74.427
1.2174,74.769,74.423
1.2959,74.881,74.814
1.3744,74.949,75.544
1.453,74.934,76.19
1.5315,74.882,75.639
1.6101,74.845,74.072
1.6886,74.955,73.857
1.7671,75.183,74.867
1.8457,75.409,75.505
1.9242,75.502,74.978
2.0028,75.328,75.002
2.0813,75.011,75.404
2.1599,74.717,75.143
2.2384,74.598,74.531
2.3169,74.634,74.985
2.3955,74.758,75.611
2.474,74.953,75.112
2.5526,75.209,74.506
2.6311,75.434,75.133
2.7096,75.407,75.466
2.7882,75.124,75.151
2.8667,74.637,75.118
2.9452,74.442,74.815
3.0238,74.647,74.108
3.1023,75.042,74.327
3.1809,75.369,75.53
3.2594,75.347,75.93
3.3379,75.136,75.419
3.4165,74.93,74.892
3.495,74.907,74.605
3.5736,74.996,74.708
3.6521,75.06,75.003
3.7307,75.081,74.809
3.8092,75.069,75.102
3.8877,75.116,75.491
3.9663,75.12,75.045
4.0448,75.016,74.55
4.1234,74.755,74.418
4.2019,74.551,74.874
4.2804,74.605,75.612
4.359,74.886,75.542
4.4375,75.315,74.8
4.516,75.536,74.954
4.5946,75.416,75.316
4.6731,75.078,75.153
4.7517,74.692,74.541
4.8302,74.631,74.633
4.9087,74.833,75.46
4.9873,75.093,75.613
5.0658,75.198,74.114
5.1443,75.055,73.823
5.2229,74.843,75.034
5.3015,74.717,76.005
5.38,74.805,75.939
5.4585,75.031,75.266
5.537,75.234,74.596
5.6156,75.323,74.552
5.6942,75.228,74.933
5.7727,75.052,74.866
5.8512,74.937,74.841
5.9298,74.921,75.281
6.0083,75.015,75.279
6.0868,75.027,74.817
6.1654,74.893,74.833
6.2439,74.71,74.962


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_471.csv <==
x,qOut,qIn
0.03927,74.896,75.465
0.11781,75.003,75.508
0.19635,75.143,75.449
0.27489,75.194,75.355
0.35343,75.044,74.748
0.43197,74.875,74.39
0.51051,74.881,74.637
0.58905,75.036,75.089
0.66759,75.263,75.457
0.74613,75.247,75.024
0.82467,74.996,74.285
0.90321,74.686,74.386
0.98175,74.512,75.377
1.0603,74.617,75.608
1.1388,74.888,75.313
1.2174,75.196,75.283
1.2959,75.425,74.991
1.3744,75.484,74.291
1.453,75.336,74.253
1.5315,75.064,75.157
1.6101,74.773,75.796
1.6886,74.704,74.986
1.7671,74.819,74.416
1.8457,74.967,74.884
1.9242,74.987,74.949
2.0028,74.844,74.602
2.0813,74.757,75.147
2.1599,74.836,75.642
2.2384,75.145,75.035
2.3169,75.412,74.812
2.3955,75.4,75.142
2.474,75.141,75.398
2.5526,74.723,75.434
2.6311,74.586,74.929
2.7096,74.763,74.36
2.7882,75.058,74.622
2.8667,75.246,75.224
2.9452,75.133,75.059
3.0238,74.902,74.753
3.1023,74.739,74.555
3.1809,74.809,74.842
3.2594,75.018,75.655
3.3379,75.187,75.876
3.4165,75.257,74.847
3.495,75.201,74.135
3.5736,75.159,74.685
3.6521,75.149,75.043
3.7307,75.132,74.952
3.8092,75.057,74.96
3.8877,74.918,75.593
3.9663,74.807,76.061
4.0448,74.764,75.684
4.1234,74.809,74.198
4.2019,74.859,73.444
4.2804,74.919,74.451
4.359,75.01,75.973
4.4375,75.153,75.561
4.516,75.252,74.683
4.5946,75.161,74.768
4.6731,74.912,75.038
4.7517,74.577,75.062
4.8302,74.5,75.081
4.9087,74.747,75.166
4.9873,75.166,74.968
5.0658,75.578,74.365
5.1443,75.662,74.771
5.2229,75.36,75.64
5.3015,74.868,75.573
5.38,74.427,74.898
5.4585,74.433,74.63
5.537,74.775,74.694
5.6156,75.192,75.143
5.6942,75.417,75.454
5.7727,75.308,75.291
5.8512,75.062,74.924
5.9298,74.87,74.709
6.0083,74.894,74.772
6.0868,74.993,74.662
6.1654,75.006,74.547
6.2439,74.954,74.91


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_472.csv <==
x,qOut,qIn
0.03927,75.084,75.109
0.11781,75.021,75.212
0.19635,74.939,74.75
0.27489,74.871,74.38
0.35343,74.841,74.573
0.43197,74.856,74.807
0.51051,74.907,75.035
0.58905,74.971,75.328
0.66759,75.025,75.141
0.74613,75.019,74.878
0.82467,74.982,75.176
0.90321,74.973,75.618
0.98175,75.048,75.359
1.0603,75.205,74.549
1.1388,75.308,74.236
1.2174,75.276,74.808
1.2959,75.047,75.537
1.3744,74.766,75.365
1.453,74.6,74.887
1.5315,74.589,74.623
1.6101,74.736,74.41
1.6886,74.91,74.913
1.7671,75.062,75.852
1.8457,75.179,75.866
1.9242,75.253,75.058
2.0028,75.282,74.422
2.0813,75.234,74.079
2.1599,75.113,74.668
2.2384,74.927,75.918
2.3169,74.797,75.682
2.3955,74.815,74.427
2.474,74.942,74.073
2.5526,75.107,75.074
2.6311,75.086,75.697
2.7096,74.927,75.56
2.7882,74.797,74.924
2.8667,74.867,74.987
2.9452,75.161,74.957
3.0238,75.373,74.198
3.1023,75.345,74.236
3.1809,74.964,75.778
3.2594,74.633,76.076
3.3379,74.63,75.099
3.4165,74.869,74.966
3.495,75.186,75.558
3.5736,75.176,74.566
3.6521,74.973,73.64
3.7307,74.816,74.204
3.8092,74.934,75.436
3.8877,75.239,75.749
3.9663,75.369,75.486
4.0448,75.216,74.895
4.1234,74.74,74.588
4.2019,74.439,74.834
4.2804,74.54,74.974
4.359,74.932,74.775
4.4375,75.44,74.88
4.516,75.693,75.25
4.5946,75.562,75.393
4.6731,75.138,75.251
4.7517,74.559,74.763
4.8302,74.276,74.717
4.9087,74.41,75.231
4.9873,74.811,75.56
5.0658,75.286,75.09
5.1443,75.505,74.505
5.2229,75.395,74.69
5.3015,75.078,75.566
5.38,74.713,75.048
5.4585,74.616,74.19
5.537,74.761,74.621
5.6156,75.003,75.185
5.6942,75.182,75.392
5.7727,75.207,75.117
5.8512,75.146,74.643
5.9298,75.07,74.73
6.0083,75.036,75.155
6.0868,75.05,75.348
6.1654,75.082,75.343
6.2439,75.103,75.079


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_473.csv <==
x,qOut,qIn
0.03927,74.685,75.978
0.11781,75.023,74.754
0.19635,75.249,73.651
0.27489,75.291,74.38
0.35343,75.122,75.717
0.43197,75.01,75.559
0.51051,75.029,74.866
0.58905,75.103,74.582
0.66759,75.124,74.876
0.74613,74.951,74.773
0.82467,74.729,74.757
0.90321,74.617,75.43
0.98175,74.749,75.807
1.0603,75.073,74.942
1.1388,75.346,74.114
1.2174,75.415,74.467
1.2959,75.153,75.412
1.3744,74.775,75.259
1.453,74.612,74.853
1.5315,74.723,74.962
1.6101,75.095,75.68
1.6886,75.278,75.8
1.7671,75.147,75.097
1.8457,74.87,74.197
1.9242,74.664,74.59
2.0028,74.825,75.239
2.0813,75.136,75.16
2.1599,75.351,75.112
2.2384,75.245,74.696
2.3169,74.918,74.161
2.3955,74.679,74.437
2.474,74.655,75.215
2.5526,74.903,75.673
2.6311,75.177,75.339
2.7096,75.358,75.06
2.7882,75.412,75.206
2.8667,75.329,75.529
2.9452,75.138,75.009
3.0238,74.925,74.107
3.1023,74.785,74.28
3.1809,74.803,75.341
3.2594,74.924,75.305
3.3379,74.972,74.933
3.4165,74.895,75.14
3.495,74.671,75.412
3.5736,74.575,74.946
3.6521,74.732,74.364
3.7307,75.056,74.368
3.8092,75.422,75.211
3.8877,75.568,75.672
3.9663,75.456,75.496
4.0448,75.177,75.116
4.1234,74.846,74.625
4.2019,74.648,74.594
4.2804,74.628,75.077
4.359,74.759,75.118
4.4375,74.998,74.609
4.516,75.23,74.704
4.5946,75.315,75.094
4.6731,75.216,75.518
4.7517,74.922,75.802
4.8302,74.677,75.232
4.9087,74.66,74.49
4.9873,74.85,74.4
5.0658,75.178,74.414
5.1443,75.383,74.81
5.2229,75.364,75.607
5.3015,75.169,75.505
5.38,74.877,74.55
5.4585,74.711,74.812
5.537,74.7,75.562
5.6156,74.796,75.323
5.6942,74.928,74.642
5.7727,75.082,75.062
5.8512,75.254,75.353
5.9298,75.363,74.741
6.0083,75.318,74.301
6.0868,75.016,74.759
6.1654,74.677,75.227
6.2439,74.509,75.741


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_474.csv <==
x,qOut,qIn
0.03927,75.172,74.642
0.11781,75.517,74.009
0.19635,75.464,74.677
0.27489,75.114,75.672
0.35343,74.633,75.789
0.43197,74.477,75.293
0.51051,74.652,74.839
0.58905,74.978,74.805
0.66759,75.249,74.852
0.74613,75.301,74.628
0.82467,75.209,74.85
0.90321,75.074,75.449
0.98175,74.997,74.842
1.0603,74.97,74.303
1.1388,74.908,74.972
1.2174,74.813,75.673
1.2959,74.703,75.404
1.3744,74.755,74.707
1.453,74.987,74.595
1.5315,75.276,75.141
1.6101,75.48,74.987
1.6886,75.382,74.525
1.7671,75.082,74.856
1.8457,74.783,75.28
1.9242,74.691,75.191
2.0028,74.825,75.247
2.0813,74.973,75.197
2.1599,75.041,74.603
2.2384,74.969,74.812
2.3169,74.952,75.524
2.3955,75.036,75.23
2.474,75.148,74.766
2.5526,75.192,75.266
2.6311,75.068,75.396
2.7096,74.889,74.625
2.7882,74.767,74.271
2.8667,74.796,75.053
2.9452,74.93,75.313
3.0238,75.073,75.054
3.1023,75.167,74.918
3.1809,75.17,74.433
3.2594,75.09,74.568
3.3379,74.983,75.692
3.4165,74.916,76.37
3.495,74.948,75.664
3.5736,75.076,74.478
3.6521,75.181,73.876
3.7307,75.187,74.329
3.8092,75.035,75.374
3.8877,74.851,75.094
3.9663,74.779,74.265
4.0448,74.826,74.573
4.1234,74.962,75.808
4.2019,74.989,75.822
4.2804,74.91,74.947
4.359,74.841,74.305
4.4375,74.902,74.461
4.516,75.183,74.943
4.5946,75.476,75.592
4.6731,75.578,75.854
4.7517,75.295,75.276
4.8302,74.77,74.669
4.9087,74.406,74.347
4.9873,74.359,74.502
5.0658,74.685,75.074
5.1443,75,75.433
5.2229,75.175,75.624
5.3015,75.225,75.501
5.38,75.196,74.504
5.4585,75.093,74.121
5.537,74.915,74.769
5.6156,74.77,75.105
5.6942,74.776,74.977
5.7727,75.06,75.208
5.8512,75.375,75.367
5.9298,75.49,75.265
6.0083,75.192,74.741
6.0868,74.713,74.679
6.1654,74.502,75.172
6.2439,74.657,75.465


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_475.csv <==
x,qOut,qIn
0.03927,74.663,75.227
0.11781,74.75,74.902
0.19635,75.073,74.519
0.27489,75.38,74.458
0.35343,75.408,74.576
0.43197,75.073,75.017
0.51051,74.744,75.678
0.58905,74.642,75.651
0.66759,74.917,74.729
0.74613,75.18,74.406
0.82467,75.198,74.845
0.90321,75.046,75.182
0.98175,74.862,74.667
1.0603,74.962,74.738
1.1388,75.181,75.567
1.2174,75.301,75.765
1.2959,75.111,75.118
1.3744,74.726,74.922
1.453,74.5,75.095
1.5315,74.555,75.274
1.6101,74.932,74.312
1.6886,75.28,73.785
1.7671,75.393,74.808
1.8457,75.266,75.824
1.9242,74.941,75.544
2.0028,74.702,75.152
2.0813,74.668,75.069
2.1599,74.806,74.975
2.2384,75.043,74.783
2.3169,75.233,74.617
2.3955,75.354,74.708
2.474,75.391,75.079
2.5526,75.331,75.286
2.6311,75.123,75.16
2.7096,74.819,75.001
2.7882,74.557,74.858
2.8667,74.471,74.726
2.9452,74.658,75.059
3.0238,75.001,75.66
3.1023,75.339,75.483
3.1809,75.516,74.536
3.2594,75.399,74.578
3.3379,75.083,74.947
3.4165,74.759,74.64
3.495,74.62,74.3
3.5736,74.747,74.914
3.6521,74.97,75.705
3.7307,75.15,76.007
3.8092,75.168,75.097
3.8877,75.063,74.366
3.9663,74.956,74.64
4.0448,74.925,75.453
4.1234,75.029,75.634
4.2019,75.192,74.901
4.2804,75.258,74.412
4.359,75.158,74.794
4.4375,74.849,75.138
4.516,74.546,74.829
4.5946,74.456,74.763
4.6731,74.601,74.654
4.7517,74.95,74.685
4.8302,75.268,75.669
4.9087,75.422,76.151
4.9873,75.393,75.006
5.0658,75.183,73.852
5.1443,74.986,74.587
5.2229,74.932,75.344
5.3015,75,75.409
5.38,75.129,75.796
5.4585,75.112,75.437
5.537,74.959,74.281
5.6156,74.778,74.073
5.6942,74.682,75.088
5.7727,74.731,75.71
5.8512,74.871,75.407
5.9298,75.049,74.568
6.0083,75.219,74.563
6.0868,75.279,75.149
6.1654,75.145,75.361
6.2439,74.901,75.329


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_476.csv <==
x,qOut,qIn
0.03927,74.674,74.182
0.11781,74.441,75.195
0.19635,74.531,76.051
0.27489,74.827,75.2
0.35343,75.173,73.568
0.43197,75.302,74.298
0.51051,75.189,75.758
0.58905,74.947,75.731
0.66759,74.707,75.446
0.74613,74.694,75.663
0.82467,74.906,74.975
0.90321,75.203,74.323
0.98175,75.431,74.368
1.0603,75.372,74.727
1.1388,75.114,75.367
1.2174,74.85,75.545
1.2959,74.781,74.574
1.3744,74.899,74.458
1.453,74.951,75.273
1.5315,74.884,75.39
1.6101,74.692,74.828
1.6886,74.75,74.663
1.7671,75.088,74.927
1.8457,75.479,75.533
1.9242,75.661,75.267
2.0028,75.346,74.655
2.0813,74.839,74.686
2.1599,74.481,74.957
2.2384,74.574,75.048
2.3169,74.92,75.023
2.3955,75.167,75.086
2.474,75.216,75.035
2.5526,75.033,74.927
2.6311,74.889,75.201
2.7096,74.864,75.264
2.7882,74.925,74.795
2.8667,75.018,74.378
2.9452,75.074,74.743
3.0238,75.101,75.276
3.1023,75.095,75.3
3.1809,75.049,75.404
3.2594,74.957,75.785
3.3379,74.879,75.459
3.4165,74.861,74.432
3.495,74.937,74.04
3.5736,75.048,74.738
3.6521,75.123,75.366
3.7307,75.14,75.402
3.8092,75.089,75.072
3.8877,74.992,74.853
3.9663,74.861,74.61
4.0448,74.75,74.759
4.1234,74.708,75.518
4.2019,74.853,75.554
4.2804,75.146,74.821
4.359,75.437,74.42
4.4375,75.569,74.909
4.516,75.342,75.137
4.5946,74.921,74.809
4.6731,74.57,74.575
4.7517,74.541,75.304
4.8302,74.824,75.943
4.9087,75.115,75.764
4.9873,75.249,75.04
5.0658,75.099,74.705
5.1443,74.893,74.679
5.2229,74.84,74.42
5.3015,74.945,74.55
5.38,75.159,75.104
5.4585,75.198,75.25
5.537,75.036,75.105
5.6156,74.803,75.08
5.6942,74.65,75.258
5.7727,74.718,74.683
5.8512,74.931,74.13
5.9298,75.195,74.848
6.0083,75.421,75.997
6.0868,75.528,75.886
6.1654,75.415,75.111
6.2439,75.111,74.296


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_477.csv <==
x,qOut,qIn
0.03927,74.719,74.269
0.11781,74.88,75.103
0.19635,75.133,75.42
0.27489,75.278,75.471
0.35343,75.152,75.242
0.43197,74.933,75.054
0.51051,74.818,75.196
0.58905,74.838,75.022
0.66759,74.978,74.249
0.74613,75.091,74.545
0.82467,75.164,75.329
0.90321,75.183,75.172
0.98175,75.128,74.504
1.0603,74.912,74.772
1.1388,74.632,75.592
1.2174,74.461,76.117
1.2959,74.561,75.377
1.3744,74.934,74.586
1.453,75.332,74.474
1.5315,75.563,74.468
1.6101,75.467,74.666
1.6886,75.142,75.253
1.7671,74.836,75.459
1.8457,74.672,75.237
1.9242,74.725,74.724
2.0028,74.805,74.555
2.0813,74.85,74.96
2.1599,74.904,75.28
2.2384,75.018,75.011
2.3169,75.25,75.102
2.3955,75.449,75.48
2.474,75.477,75.291
2.5526,75.207,74.722
2.6311,74.768,74.9
2.7096,74.499,75.205
2.7882,74.526,74.811
2.8667,74.898,74.558
2.9452,75.236,74.765
3.0238,75.312,74.643
3.1023,75.157,74.86
3.1809,74.854,76.155
3.2594,74.745,75.944
3.3379,74.863,74.218
3.4165,75.086,73.878
3.495,75.273,75.526
3.5736,75.301,75.855
3.6521,75.226,75.067
3.7307,75.108,74.612
3.8092,75.004,74.908
3.8877,74.891,75.216
3.9663,74.758,75.127
4.0448,74.657,74.483
4.1234,74.638,74.409
4.2019,74.789,75.226
4.2804,75.041,75.799
4.359,75.267,75.466
4.4375,75.339,74.712
4.516,75.178,74.413
4.5946,74.956,74.245
4.6731,74.834,74.694
4.7517,74.949,75.667
4.8302,75.174,75.808
4.9087,75.282,75.403
4.9873,75.208,74.606
5.0658,74.932,74.38
5.1443,74.712,75.107
5.2229,74.684,75.457
5.3015,74.824,75.172
5.38,75.071,75.102
5.4585,75.247,75.054
5.537,75.231,74.656
5.6156,75.032,74.698
5.6942,74.682,75.43
5.7727,74.499,75.285
5.8512,74.644,74.576
5.9298,75.009,74.63
6.0083,75.432,75.697
6.0868,75.516,75.774
6.1654,75.264,74.775
6.2439,74.91,73.842


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_478.csv <==
x,qOut,qIn
0.03927,75.272,74.273
0.11781,75.234,74.218
0.19635,75.082,75.018
0.27489,74.908,75.511
0.35343,74.816,75.194
0.43197,74.937,74.62
0.51051,75.099,74.378
0.58905,75.144,74.803
0.66759,74.929,75.589
0.74613,74.684,75.797
0.82467,74.713,75.383
0.90321,74.996,74.777
0.98175,75.443,74.583
1.0603,75.545,74.768
1.1388,75.243,74.828
1.2174,74.796,74.825
1.2959,74.515,75.13
1.3744,74.67,75.521
1.453,74.953,75.349
1.5315,75.125,74.774
1.6101,74.989,74.982
1.6886,74.787,75.316
1.7671,74.785,74.926
1.8457,74.993,74.538
1.9242,75.358,74.898
2.0028,75.505,75.49
2.0813,75.324,75.486
2.1599,74.957,74.873
2.2384,74.597,74.912
2.3169,74.578,75.003
2.3955,74.812,74.357
2.474,75.112,74.059
2.5526,75.29,75.131
2.6311,75.286,75.609
2.7096,75.181,75.258
2.7882,75.045,75.541
2.8667,74.934,75.625
2.9452,74.865,74.707
3.0238,74.872,74.462
3.1023,74.956,74.737
3.1809,75.109,74.876
3.2594,75.235,75.076
3.3379,75.211,75.296
3.4165,75.028,75.281
3.495,74.7,74.698
3.5736,74.464,74.734
3.6521,74.466,75.209
3.7307,74.69,74.72
3.8092,75.074,74.424
3.8877,75.422,75.24
3.9663,75.593,75.579
4.0448,75.533,75.205
4.1234,75.212,74.628
4.2019,74.834,74.553
4.2804,74.641,75.076
4.359,74.686,75.709
4.4375,74.961,75.398
4.516,75.194,74.946
4.5946,75.249,74.796
4.6731,75.136,74.546
4.7517,74.897,74.737
4.8302,74.73,75.173
4.9087,74.714,75.031
4.9873,74.822,74.577
5.0658,75.002,74.901
5.1443,75.116,75.813
5.2229,75.109,76.001
5.3015,75.027,74.924
5.38,74.922,73.636
5.4585,74.956,74.475
5.537,75.11,76.065
5.6156,75.267,76.066
5.6942,75.294,74.47
5.7727,75.085,74.082
5.8512,74.804,74.63
5.9298,74.615,75.221
6.0083,74.656,75.483
6.0868,74.842,75.496
6.1654,75.044,75.376
6.2439,75.2,75.069


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_479.csv <==
x,qOut,qIn
0.03927,75.042,74.6
0.11781,74.969,74.198
0.19635,74.899,74.417
0.27489,74.906,75.224
0.35343,75.037,75.884
0.43197,75.128,75.438
0.51051,75.061,74.654
0.58905,74.895,74.696
0.66759,74.718,75.446
0.74613,74.782,75.267
0.82467,75.063,74.433
0.90321,75.391,74.117
0.98175,75.588,74.687
1.0603,75.426,75.494
1.1388,75.008,75.948
1.2174,74.581,75.027
1.2959,74.4,73.924
1.3744,74.581,74.921
1.453,74.924,76.202
1.5315,75.25,76.179
1.6101,75.404,75.17
1.6886,75.367,74.235
1.7671,75.195,73.811
1.8457,74.971,74.435
1.9242,74.775,75.125
2.0028,74.68,75.291
2.0813,74.707,75.496
2.1599,74.828,75.324
2.2384,75.006,74.57
2.3169,75.116,74.52
2.3955,75.11,75.044
2.474,75.057,75.037
2.5526,75.042,75.14
2.6311,75.223,75.502
2.7096,75.409,75.294
2.7882,75.395,75.02
2.8667,74.983,74.975
2.9452,74.443,74.832
3.0238,74.267,74.691
3.1023,74.517,74.778
3.1809,75.141,74.926
3.2594,75.522,75.055
3.3379,75.465,75.05
3.4165,75.121,74.948
3.495,74.707,74.99
3.5736,74.636,75.207
3.6521,74.838,75.448
3.7307,75.13,75.138
3.8092,75.325,74.489
3.8877,75.341,74.691
3.9663,75.222,75.101
4.0448,75.038,75.354
4.1234,74.855,75.568
4.2019,74.762,75.174
4.2804,74.773,74.527
4.359,74.85,74.56
4.4375,74.945,74.789
4.516,75.004,74.787
4.5946,75.052,75.215
4.6731,75.101,75.618
4.7517,75.159,74.932
4.8302,75.155,74.265
4.9087,75.056,74.685
4.9873,74.921,75.704
5.0658,74.822,75.156
5.1443,74.906,74.262
5.2229,75.104,74.821
5.3015,75.272,75.399
5.38,75.259,74.772
5.4585,75.01,74.723
5.537,74.748,75.408
5.6156,74.64,75.527
5.6942,74.813,74.376
5.7727,75.072,74.155
5.8512,75.201,75.136
5.9298,75.165,75.763
6.0083,74.972,75.558
6.0868,74.87,75.284
6.1654,74.904,75.072
6.2439,74.995,74.991


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_480.csv <==
x,qOut,qIn
0.03927,75.123,74.588
0.11781,75.19,74.71
0.19635,75.169,75.313
0.27489,75.131,75.654
0.35343,75.148,74.982
0.43197,75.193,74.589
0.51051,75.163,75.116
0.58905,75.048,75.529
0.66759,74.863,74.713
0.74613,74.789,73.823
0.82467,74.851,74.316
0.90321,74.97,75.898
0.98175,75.049,76.423
1.0603,74.996,75.321
1.1388,74.888,74.262
1.2174,74.815,73.975
1.2959,74.849,74.942
1.3744,74.986,75.682
1.453,75.151,75.486
1.5315,75.269,75.293
1.6101,75.272,74.833
1.6886,75.11,74.242
1.7671,74.848,74.554
1.8457,74.621,75.223
1.9242,74.555,75.283
2.0028,74.759,75.031
2.0813,75.117,74.8
2.1599,75.432,74.764
2.2384,75.507,75.407
2.3169,75.194,75.537
2.3955,74.787,74.86
2.474,74.576,74.498
2.5526,74.813,75.141
2.6311,75.253,75.158
2.7096,75.461,74.434
2.7882,75.331,74.487
2.8667,74.846,75.348
2.9452,74.568,75.467
3.0238,74.657,75.176
3.1023,74.941,74.772
3.1809,75.191,75.036
3.2594,75.169,75.48
3.3379,75.052,75.239
3.4165,74.978,74.853
3.495,75.056,74.82
3.5736,75.125,74.486
3.6521,75.062,74.129
3.7307,74.908,74.619
3.8092,74.733,75.703
3.8877,74.719,75.966
3.9663,74.841,75.566
4.0448,75.009,75.103
4.1234,75.133,74.825
4.2019,75.165,74.601
4.2804,75.155,74.632
4.359,75.144,74.867
4.4375,75.166,75.17
4.516,75.155,75.088
4.5946,75.015,74.96
4.6731,74.775,75.393
4.7517,74.486,75.196
4.8302,74.412,74.163
4.9087,74.636,74.119
4.9873,75.05,75.233
5.0658,75.513,75.476
5.1443,75.732,74.792
5.2229,75.592,74.883
5.3015,75.204,75.244
5.38,74.727,75.152
5.4585,74.547,75.178
5.537,74.676,75.387
5.6156,74.954,75.17
5.6942,75.203,74.588
5.7727,75.264,74.814
5.8512,75.15,75.158
5.9298,74.943,74.797
6.0083,74.729,74.893
6.0868,74.657,75.291
6.1654,74.749,75.036
6.2439,74.935,74.791


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_481.csv <==
x,qOut,qIn
0.03927,75.339,75.777
0.11781,75.274,75.352
0.19635,74.88,74.517
0.27489,74.429,74.283
0.35343,74.237,74.671
0.43197,74.582,75.029
0.51051,75.149,75.366
0.58905,75.626,75.532
0.66759,75.742,74.897
0.74613,75.459,74.51
0.82467,75.011,75.008
0.90321,74.643,75.393
0.98175,74.572,74.998
1.0603,74.794,74.773
1.1388,75.109,75.052
1.2174,75.335,75.149
1.2959,75.311,74.285
1.3744,75.019,74.666
1.453,74.705,76.13
1.5315,74.567,75.979
1.6101,74.761,73.993
1.6886,75.093,74.014
1.7671,75.296,75.197
1.8457,75.299,75.553
1.9242,75.08,75.148
2.0028,74.92,74.86
2.0813,74.918,74.769
2.1599,75.005,75.165
2.2384,75.074,75.105
2.3169,74.987,74.711
2.3955,74.875,74.978
2.474,74.853,75.321
2.5526,75.01,74.971
2.6311,75.198,74.788
2.7096,75.223,75.076
2.7882,75.078,75.538
2.8667,74.799,75.224
2.9452,74.697,74.438
3.0238,74.82,74.309
3.1023,75.042,74.728
3.1809,75.206,75.157
3.2594,75.158,75.259
3.3379,75.019,75.171
3.4165,74.91,75.133
3.495,74.935,75.038
3.5736,75.013,74.912
3.6521,75.051,74.956
3.7307,75.056,74.907
3.8092,75.056,74.794
3.8877,75.124,75.217
3.9663,75.16,75.578
4.0448,75.094,75.351
4.1234,74.871,74.668
4.2019,74.655,74.888
4.2804,74.622,75.583
4.359,74.774,75.165
4.4375,75.069,73.877
4.516,75.271,74.05
4.5946,75.292,74.942
4.6731,75.169,75.55
4.7517,74.964,75.764
4.8302,74.85,75.015
4.9087,74.861,74.116
4.9873,74.961,74.656
5.0658,75.093,76.176
5.1443,75.2,76.069
5.2229,75.269,74.841
5.3015,75.277,74.054
5.38,75.197,74.062
5.4585,74.982,74.496
5.537,74.712,75.189
5.6156,74.512,75.402
5.6942,74.499,75.539
5.7727,74.711,75.727
5.8512,74.99,75.253
5.9298,75.196,74.737
6.0083,75.197,74.563
6.0868,75.074,74.577
6.1654,75.039,74.795
6.2439,75.128,75.26


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_482.csv <==
x,qOut,qIn
0.03927,75.37,74.044
0.11781,75.147,75.368
0.19635,74.913,76.587
0.27489,74.734,76.249
0.35343,74.658,74.388
0.43197,74.633,73.737
0.51051,74.657,74.46
0.58905,74.746,75.297
0.66759,74.914,75.404
0.74613,75.158,75.345
0.82467,75.368,75.092
0.90321,75.427,74.741
0.98175,75.227,75.011
1.0603,74.796,75.074
1.1388,74.458,74.804
1.2174,74.424,75.061
1.2959,74.84,75.303
1.3744,75.411,74.937
1.453,75.699,74.902
1.5315,75.558,75.27
1.6101,74.915,75.075
1.6886,74.427,74.417
1.7671,74.472,74.333
1.8457,74.892,74.764
1.9242,75.423,75.382
2.0028,75.503,75.54
2.0813,75.227,75.243
2.1599,74.874,74.989
2.2384,74.735,75.206
2.3169,74.878,75.169
2.3955,75.072,74.704
2.474,75.198,74.556
2.5526,75.176,74.737
2.6311,75.118,74.937
2.7096,75.027,75.27
2.7882,74.898,75.065
2.8667,74.725,74.719
2.9452,74.625,75.127
3.0238,74.699,75.456
3.1023,74.916,75.191
3.1809,75.213,74.637
3.2594,75.398,74.686
3.3379,75.392,75.148
3.4165,75.232,75.563
3.495,74.978,74.664
3.5736,74.799,74.307
3.6521,74.743,75.419
3.7307,74.784,75.661
3.8092,74.876,74.443
3.8877,74.96,74.557
3.9663,75.029,75.349
4.0448,75.079,75.318
4.1234,75.104,74.522
4.2019,75.096,74.746
4.2804,75.059,75.545
4.359,75.012,75.403
4.4375,74.969,74.646
4.516,74.961,74.845
4.5946,74.986,75.103
4.6731,75.024,74.876
4.7517,75.048,74.379
4.8302,75.03,74.839
4.9087,74.994,75.814
4.9873,74.962,75.888
5.0658,74.951,75.034
5.1443,74.943,74.848
5.2229,74.937,75.07
5.3015,74.952,75.163
5.38,75,74.897
5.4585,75.077,74.523
5.537,75.121,74.265
5.6156,75.096,74.616
5.6942,74.972,75.42
5.7727,74.816,75.125
5.8512,74.729,74.516
5.9298,74.762,75.163
6.0083,74.941,76.078
6.0868,75.185,75.454
6.1654,75.385,74.532
6.2439,75.467,73.869


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_483.csv <==
x,qOut,qIn
0.03927,74.841,74.561
0.11781,74.9,74.777
0.19635,74.958,75.46
0.27489,75.014,75.56
0.35343,75.069,74.694
0.43197,75.048,74.417
0.51051,74.937,74.648
0.58905,74.823,74.7
0.66759,74.802,74.991
0.74613,74.984,75.522
0.82467,75.214,75.671
0.90321,75.343,75.726
0.98175,75.234,75.403
1.0603,74.982,74.327
1.1388,74.818,73.846
1.2174,74.821,74.777
1.2959,75.02,75.321
1.3744,75.184,74.916
1.453,75.179,75.119
1.5315,75.016,75.61
1.6101,74.735,75.372
1.6886,74.548,74.662
1.7671,74.578,74.299
1.8457,74.815,74.595
1.9242,75.216,75.264
2.0028,75.573,75.36
2.0813,75.664,75.003
2.1599,75.44,74.609
2.2384,74.901,74.495
2.3169,74.472,75.122
2.3955,74.421,75.711
2.474,74.689,75.366
2.5526,75.142,74.619
2.6311,75.425,74.413
2.7096,75.439,74.924
2.7882,75.237,75.835
2.8667,74.905,75.407
2.9452,74.703,74.696
3.0238,74.708,74.924
3.1023,74.848,75.037
3.1809,75.018,74.397
3.2594,75.044,74.694
3.3379,74.971,75.535
3.4165,74.901,75.518
3.495,74.934,74.576
3.5736,75.062,74.423
3.6521,75.134,75.026
3.7307,75.102,75.425
3.8092,74.945,75.759
3.8877,74.901,75.734
3.9663,75.039,74.741
4.0448,75.235,73.697
4.1234,75.334,74.159
4.2019,75.139,75.242
4.2804,74.852,75.574
4.359,74.681,75.151
4.4375,74.804,74.733
4.516,75.037,75.09
4.5946,75.122,75.495
4.6731,75.046,75.399
4.7517,74.844,75.021
4.8302,74.864,74.813
4.9087,75.103,74.813
4.9873,75.359,74.968
5.0658,75.409,75.042
5.1443,75.048,74.935
5.2229,74.585,74.711
5.3015,74.323,74.774
5.38,74.513,74.958
5.4585,74.94,75.288
5.537,75.267,75.585
5.6156,75.387,74.741
5.6942,75.249,73.947
5.7727,75.125,75.012
5.8512,75.101,75.92
5.9298,75.126,75.53
6.0083,75.121,74.673
6.0868,75.003,74.82
6.1654,74.876,75.262
6.2439,74.807,75.146


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_484.csv <==
x,qOut,qIn
0.03927,74.555,75.181
0.11781,74.588,75.218
0.19635,74.91,74.489
0.27489,75.299,74.69
0.35343,75.516,75.818
0.43197,75.287,75.753
0.51051,74.832,74.914
0.58905,74.47,74.623
0.66759,74.504,75.299
0.74613,74.91,75.207
0.82467,75.345,74.688
0.90321,75.577,74.8
0.98175,75.419,74.844
1.0603,74.997,74.505
1.1388,74.624,74.631
1.2174,74.474,74.958
1.2959,74.658,75.29
1.3744,74.943,75.4
1.453,75.167,75.368
1.5315,75.289,75.463
1.6101,75.295,74.983
1.6886,75.26,74.131
1.7671,75.191,74.059
1.8457,75.1,74.98
1.9242,74.998,75.871
2.0028,74.916,75.601
2.0813,74.843,74.974
2.1599,74.769,74.654
2.2384,74.684,74.963
2.3169,74.667,75.374
2.3955,74.798,75.342
2.474,75.043,74.865
2.5526,75.35,74.442
2.6311,75.492,74.746
2.7096,75.347,75.167
2.7882,75.003,75.358
2.8667,74.588,75.018
2.9452,74.476,74.459
3.0238,74.694,74.552
3.1023,75.069,75.241
3.1809,75.4,75.565
3.2594,75.449,75.056
3.3379,75.282,74.682
3.4165,75.057,75.028
3.495,74.938,75.484
3.5736,74.965,75.222
3.6521,74.994,74.693
3.7307,74.972,74.351
3.8092,74.876,74.655
3.8877,74.867,75.137
3.9663,74.935,75.429
4.0448,75.003,75.505
4.1234,74.98,74.608
4.2019,74.895,74.034
4.2804,74.883,74.874
4.359,74.969,75.588
4.4375,75.145,74.884
4.516,75.242,75.035
4.5946,75.223,75.697
4.6731,75.121,75.089
4.7517,74.981,74.473
4.8302,74.843,75.283
4.9087,74.752,75.762
4.9873,74.755,75.261
5.0658,74.893,74.245
5.1443,75.097,74.107
5.2229,75.182,74.696
5.3015,75.096,75.491
5.38,74.826,75.798
5.4585,74.682,75.321
5.537,74.79,74.674
5.6156,75.046,74.574
5.6942,75.298,74.743
5.7727,75.31,74.477
5.8512,75.185,74.734
5.9298,75.063,75.846
6.0083,75.08,76.086
6.0868,75.134,74.942
6.1654,75.04,74.184
6.2439,74.823,74.269


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_485.csv <==
x,qOut,qIn
0.03927,74.547,75.164
0.11781,74.717,74.741
0.19635,75.059,74.701
0.27489,75.379,75.348
0.35343,75.495,75.781
0.43197,75.34,74.955
0.51051,75.045,74.184
0.58905,74.78,74.587
0.66759,74.699,75.45
0.74613,74.816,75.312
0.82467,74.982,74.815
0.90321,75.09,74.669
0.98175,75.052,75.408
1.0603,74.945,75.314
1.1388,74.879,74.378
1.2174,74.894,74.452
1.2959,75,75.507
1.3744,75.107,75.351
1.453,75.164,74.857
1.5315,75.154,75.021
1.6101,75.066,75.14
1.6886,74.932,74.776
1.7671,74.84,74.723
1.8457,74.841,74.924
1.9242,74.969,75.176
2.0028,75.113,75.15
2.0813,75.149,75.022
2.1599,75.07,74.943
2.2384,74.896,75.208
2.3169,74.809,75.685
2.3955,74.854,75.265
2.474,74.981,74.069
2.5526,75.121,74.275
2.6311,75.179,75.231
2.7096,75.144,75.525
2.7882,75.048,75.488
2.8667,74.926,74.832
2.9452,74.859,74.217
3.0238,74.871,74.365
3.1023,74.941,74.984
3.1809,75.033,75.872
3.2594,75.116,76.033
3.3379,75.187,75.158
3.4165,75.219,74.035
3.495,75.176,74.302
3.5736,74.987,75.197
3.6521,74.766,75.289
3.7307,74.655,74.981
3.8092,74.781,74.62
3.8877,75.056,74.67
3.9663,75.203,75.284
4.0448,75.128,75.761
4.1234,74.785,75.554
4.2019,74.587,75.291
4.2804,74.742,75.167
4.359,75.117,74.887
4.4375,75.512,74.325
4.516,75.47,74.183
4.5946,75.082,74.557
4.6731,74.656,75.086
4.7517,74.522,75.472
4.8302,74.754,75.731
4.9087,75.003,75.446
4.9873,75.113,74.446
5.0658,74.986,74.316
5.1443,74.958,75.105
5.2229,75.153,75.205
5.3015,75.44,74.725
5.38,75.649,75.4
5.4585,75.438,76.106
5.537,74.932,75.337
5.6156,74.434,74.398
5.6942,74.254,74.428
5.7727,74.493,74.902
5.8512,74.91,75.194
5.9298,75.299,75.171
6.0083,75.488,74.886
6.0868,75.387,74.718
6.1654,75.064,74.882
6.2439,74.716,75.187


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_486.csv <==
x,qOut,qIn
0.03927,74.793,74.28
0.11781,74.934,74.9
0.19635,75.117,75.607
0.27489,75.248,75.784
0.35343,75.242,75.057
0.43197,75.087,74.694
0.51051,74.878,75.128
0.58905,74.719,75.346
0.66759,74.697,74.486
0.74613,74.857,74.307
0.82467,75.116,75.163
0.90321,75.331,76.002
0.98175,75.352,74.981
1.0603,75.041,73.784
1.1388,74.63,74.475
1.2174,74.389,75.728
1.2959,74.555,75.551
1.3744,75.017,74.836
1.453,75.43,74.651
1.5315,75.605,74.914
1.6101,75.398,75.384
1.6886,75.028,75.417
1.7671,74.773,75.018
1.8457,74.723,74.724
1.9242,74.904,75.186
2.0028,75.066,75.094
2.0813,75.1,74.453
2.1599,75.022,74.803
2.2384,74.873,75.399
2.3169,74.812,74.796
2.3955,74.883,74.59
2.474,75.027,75.015
2.5526,75.169,75.151
2.6311,75.172,74.914
2.7096,75.09,74.821
2.7882,75.017,74.827
2.8667,75.049,74.846
2.9452,75.139,75.396
3.0238,75.145,76.099
3.1023,75.052,75.934
3.1809,74.873,74.558
3.2594,74.806,73.89
3.3379,74.859,74.285
3.4165,74.955,74.772
3.495,75.001,75.168
3.5736,74.977,75.523
3.6521,74.947,75.376
3.7307,74.925,74.787
3.8092,74.91,74.377
3.8877,74.856,75.01
3.9663,74.857,75.866
4.0448,74.976,75.54
4.1234,75.261,74.528
4.2019,75.544,74.431
4.2804,75.547,74.572
4.359,75.233,74.918
4.4375,74.626,75.13
4.516,74.286,75.141
4.5946,74.42,75.313
4.6731,74.841,75.381
4.7517,75.294,74.991
4.8302,75.372,75.041
4.9087,75.178,75.323
4.9873,74.941,74.767
5.0658,74.897,74.387
5.1443,75.076,75.028
5.2229,75.199,75.266
5.3015,75.138,75.182
5.38,74.815,75.205
5.4585,74.572,75.028
5.537,74.604,74.901
5.6156,74.85,75.019
5.6942,75.191,74.96
5.7727,75.364,74.539
5.8512,75.366,74.48
5.9298,75.26,75.236
6.0083,75.118,76.025
6.0868,74.979,75.556
6.1654,74.851,74.548
6.2439,74.776,74.025


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_487.csv <==
x,qOut,qIn
0.03927,74.66,75.693
0.11781,74.794,75.115
0.19635,74.971,74.709
0.27489,75.162,74.588
0.35343,75.341,74.751
0.43197,75.457,75.309
0.51051,75.443,75.525
0.58905,75.286,74.867
0.66759,74.989,74.63
0.74613,74.66,75.453
0.82467,74.438,75.711
0.90321,74.401,74.738
0.98175,74.591,73.87
1.0603,74.933,74.778
1.1388,75.268,76.066
1.2174,75.462,76.24
1.2959,75.397,74.7
1.3744,75.11,73.811
1.453,74.832,74.314
1.5315,74.714,75.269
1.6101,74.86,75.517
1.6886,75.09,75.099
1.7671,75.237,74.886
1.8457,75.251,74.913
1.9242,75.117,74.547
2.0028,74.938,74.595
2.0813,74.811,75.349
2.1599,74.795,75.831
2.2384,74.933,74.829
2.3169,75.168,74.343
2.3955,75.307,75.1
2.474,75.247,75.427
2.5526,74.912,74.71
2.6311,74.614,74.727
2.7096,74.621,75.327
2.7882,74.876,75.056
2.8667,75.251,74.401
2.9452,75.295,75.093
3.0238,75.05,75.744
3.1023,74.763,75.531
3.1809,74.703,74.946
3.2594,74.951,74.522
3.3379,75.207,74.41
3.4165,75.306,74.833
3.495,75.128,75.456
3.5736,74.928,75.572
3.6521,74.866,75.036
3.7307,74.918,74.414
3.8092,75.011,74.593
3.8877,74.975,75.027
3.9663,74.898,75.149
4.0448,74.882,75
4.1234,75.018,75.52
4.2019,75.222,75.899
4.2804,75.297,75.018
4.359,75.188,74.084
4.4375,74.875,74.598
4.516,74.666,75.107
4.5946,74.726,75.24
4.6731,74.967,75.444
4.7517,75.254,75.018
4.8302,75.252,74.763
4.9087,74.999,75.145
4.9873,74.708,75.018
5.0658,74.605,74.439
5.1443,74.833,74.565
5.2229,75.184,74.905
5.3015,75.449,75.112
5.38,75.444,75.4
5.4585,75.163,75.506
5.537,74.826,75.351
5.6156,74.622,75.18
5.6942,74.704,75.178
5.7727,74.978,75.085
5.8512,75.24,74.699
5.9298,75.364,74.271
6.0083,75.252,74.355
6.0868,74.992,74.704
6.1654,74.749,74.998
6.2439,74.618,75.555


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_488.csv <==
x,qOut,qIn
0.03927,74.734,75.162
0.11781,74.86,74.898
0.19635,75.054,74.947
0.27489,75.246,75.422
0.35343,75.371,75.395
0.43197,75.328,74.546
0.51051,75.1,73.936
0.58905,74.802,74.337
0.66759,74.564,75.857
0.74613,74.596,76.177
0.82467,74.839,75.254
0.90321,75.137,74.451
0.98175,75.326,74.35
1.0603,75.269,74.703
1.1388,75.084,75.224
1.2174,74.931,75.561
1.2959,74.96,74.876
1.3744,75.129,74.333
1.453,75.197,74.937
1.5315,75.08,75.37
1.6101,74.734,75.079
1.6886,74.516,75.137
1.7671,74.625,74.923
1.8457,74.966,74.293
1.9242,75.392,75.067
2.0028,75.5,75.747
2.0813,75.258,74.96
2.1599,74.879,74.286
2.2384,74.619,75.278
2.3169,74.738,76.28
2.3955,75.004,75.829
2.474,75.198,74.521
2.5526,75.124,74.273
2.6311,74.943,74.848
2.7096,74.873,74.912
2.7882,74.927,74.995
2.8667,75.065,75.33
2.9452,75.047,75.097
3.0238,74.917,74.72
3.1023,74.798,74.728
3.1809,74.808,74.992
3.2594,74.944,74.981
3.3379,75.116,74.801
3.4165,75.274,74.674
3.495,75.386,75.221
3.5736,75.388,75.702
3.6521,75.21,75.459
3.7307,74.925,75.206
3.8092,74.639,75.401
3.8877,74.635,74.825
3.9663,74.862,73.943
4.0448,75.129,73.935
4.1234,75.235,75.283
4.2019,75.092,75.928
4.2804,74.883,75.388
4.359,74.742,74.826
4.4375,74.77,74.835
4.516,74.846,74.984
4.5946,74.926,75.043
4.6731,75.041,74.895
4.7517,75.229,75.056
4.8302,75.455,75.216
4.9087,75.497,75.069
4.9873,75.282,74.86
5.0658,74.774,74.455
5.1443,74.382,74.605
5.2229,74.373,75.276
5.3015,74.683,75.42
5.38,75.172,74.889
5.4585,75.452,75.173
5.537,75.426,75.651
5.6156,75.192,75.26
5.6942,74.883,74.512
5.7727,74.792,74.295
5.8512,74.904,74.48
5.9298,75.079,75.192
6.0083,75.165,75.653
6.0868,75.061,75.21
6.1654,74.88,74.759
6.2439,74.738,74.939


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_489.csv <==
x,qOut,qIn
0.03927,75.218,75.743
0.11781,75.023,75.602
0.19635,74.724,74.903
0.27489,74.552,74.871
0.35343,74.715,75.088
0.43197,75.151,74.874
0.51051,75.533,74.7
0.58905,75.658,74.768
0.66759,75.369,75.443
0.74613,74.915,75.65
0.82467,74.632,75.181
0.90321,74.598,74.805
0.98175,74.811,74.144
1.0603,74.951,73.93
1.1388,75.004,74.842
1.2174,75.045,75.836
1.2959,75.159,75.746
1.3744,75.284,75.047
1.453,75.254,74.674
1.5315,75.075,74.871
1.6101,74.792,75.425
1.6886,74.721,75.417
1.7671,74.903,74.804
1.8457,75.185,74.179
1.9242,75.386,74.405
2.0028,75.253,75.095
2.0813,74.88,75.423
2.1599,74.506,75.271
2.2384,74.375,75.132
2.3169,74.624,75.24
2.3955,75.037,75.115
2.474,75.395,74.877
2.5526,75.501,75.021
2.6311,75.349,75.061
2.7096,75.131,74.823
2.7882,74.969,74.866
2.8667,74.953,75.333
2.9452,74.898,75.207
3.0238,74.757,74.593
3.1023,74.638,74.514
3.1809,74.666,75.295
3.2594,74.93,75.125
3.3379,75.229,74.725
3.4165,75.41,75.364
3.495,75.341,75.521
3.5736,75.134,74.462
3.6521,74.964,74.088
3.7307,74.892,74.588
3.8092,74.942,75.248
3.8877,74.999,75.675
3.9663,75.031,75.676
4.0448,75.031,75.057
4.1234,74.997,74.921
4.2019,74.918,75.103
4.2804,74.848,74.794
4.359,74.847,74.761
4.4375,74.966,74.853
4.516,75.152,74.83
4.5946,75.233,75.222
4.6731,75.142,75.538
4.7517,74.84,74.679
4.8302,74.581,74.105
4.9087,74.573,74.696
4.9873,74.808,75.608
5.0658,75.22,75.243
5.1443,75.509,74.729
5.2229,75.529,75.095
5.3015,75.317,74.969
5.38,74.948,74.065
5.4585,74.728,74.484
5.537,74.737,75.842
5.6156,74.89,76.597
5.6942,75.074,75.285
5.7727,75.126,74.14
5.8512,75.042,74.372
5.9298,74.895,75.084
6.0083,74.758,75.333
6.0868,74.775,74.834
6.1654,74.94,74.295
6.2439,75.133,74.658


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_490.csv <==
x,qOut,qIn
0.03927,74.999,75.244
0.11781,75.2,75.238
0.19635,75.317,75.06
0.27489,75.292,74.873
0.35343,75.097,75.181
0.43197,74.915,75.143
0.51051,74.855,74.64
0.58905,74.893,74.64
0.66759,74.98,74.972
0.74613,74.973,75.097
0.82467,74.895,75.362
0.90321,74.822,75.492
0.98175,74.828,74.662
1.0603,74.941,74.195
1.1388,75.081,74.864
1.2174,75.185,75.455
1.2959,75.197,74.851
1.3744,75.151,74.796
1.453,75.085,75.632
1.5315,75.011,75.816
1.6101,74.93,74.651
1.6886,74.844,74.129
1.7671,74.822,74.536
1.8457,74.892,74.905
1.9242,75.061,74.971
2.0028,75.207,75.652
2.0813,75.208,75.97
2.1599,75.067,74.838
2.2384,74.815,73.386
2.3169,74.681,74.181
2.3955,74.759,75.91
2.474,74.99,76.582
2.5526,75.285,75.5
2.6311,75.423,74.471
2.7096,75.304,74.193
2.7882,75,74.805
2.8667,74.612,75.374
2.9452,74.473,74.83
3.0238,74.663,74.401
3.1023,75.027,74.708
3.1809,75.381,75.252
3.2594,75.352,75.408
3.3379,74.984,75.441
3.4165,74.572,75.449
3.495,74.44,74.969
3.5736,74.821,74.73
3.6521,75.361,74.915
3.7307,75.719,74.723
3.8092,75.585,74.321
3.8877,75.074,74.873
3.9663,74.645,75.652
4.0448,74.501,75.517
4.1234,74.746,75.04
4.2019,74.942,75.087
4.2804,74.983,75.084
4.359,74.977,75.05
4.4375,75.061,74.439
4.516,75.304,74.136
4.5946,75.463,74.759
4.6731,75.409,75.471
4.7517,75.058,75.525
4.8302,74.693,74.935
4.9087,74.544,74.501
4.9873,74.622,75.016
5.0658,74.876,75.177
5.1443,75.116,74.846
5.2229,75.293,75.24
5.3015,75.37,75.446
5.38,75.312,75.36
5.4585,75.086,75.146
5.537,74.8,74.503
5.6156,74.589,74.468
5.6942,74.57,75.524
5.7727,74.743,75.413
5.8512,74.979,74.503
5.9298,75.165,74.426
6.0083,75.203,75.083
6.0868,75.085,75.02
6.1654,74.941,74.907
6.2439,74.883,75.068


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_491.csv <==
x,qOut,qIn
0.03927,74.891,74.439
0.11781,74.855,74.108
0.19635,74.909,74.802
0.27489,74.997,75.443
0.35343,75.051,75.213
0.43197,75.012,75.058
0.51051,74.947,75.163
0.58905,74.91,75.094
0.66759,74.947,74.993
0.74613,75.008,75.148
0.82467,75.068,75.156
0.90321,75.13,74.521
0.98175,75.201,74.387
1.0603,75.233,75.459
1.1388,75.13,75.832
1.2174,74.921,75.057
1.2959,74.662,74.602
1.3744,74.613,74.61
1.453,74.798,74.438
1.5315,75.083,74.953
1.6101,75.31,76.011
1.6886,75.326,76.047
1.7671,75.206,75.174
1.8457,75.045,73.968
1.9242,74.934,73.881
2.0028,74.86,74.708
2.0813,74.83,75.093
2.1599,74.872,75.13
2.2384,75.014,75.32
2.3169,75.17,75.814
2.3955,75.157,75.817
2.474,74.968,74.784
2.5526,74.641,74.139
2.6311,74.575,75.12
2.7096,74.869,75.96
2.7882,75.312,75.34
2.8667,75.654,73.865
2.9452,75.438,74.001
3.0238,74.834,75.311
3.1023,74.26,76.063
3.1809,74.145,75.119
3.2594,74.574,74.551
3.3379,75.135,74.756
3.4165,75.562,74.753
3.495,75.641,74.802
3.5736,75.459,75.191
3.6521,75.199,75.198
3.7307,74.997,74.945
3.8092,74.962,75.361
3.8877,74.983,75.618
3.9663,74.935,74.964
4.0448,74.831,74.595
4.1234,74.711,75.137
4.2019,74.787,75.038
4.2804,75.016,74.624
4.359,75.23,74.705
4.4375,75.251,75.219
4.516,74.994,75.301
4.5946,74.719,74.834
4.6731,74.613,74.677
4.7517,74.816,75.167
4.8302,75.106,75.206
4.9087,75.282,75.039
4.9873,75.315,75.089
5.0658,75.216,75.028
5.1443,75.125,74.621
5.2229,75.038,74.649
5.3015,74.948,75.208
5.38,74.85,75.25
5.4585,74.819,74.883
5.537,74.874,74.815
5.6156,74.965,74.753
5.6942,75.032,75.093
5.7727,75.023,75.455
5.8512,74.996,75.002
5.9298,74.994,74.592
6.0083,75.048,75.084
6.0868,75.099,75.489
6.1654,75.082,75.487
6.2439,75.006,75.224


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_492.csv <==
x,qOut,qIn
0.03927,75.007,74.777
0.11781,74.943,74.583
0.19635,75.016,74.566
0.27489,75.169,74.739
0.35343,75.316,75.161
0.43197,75.209,75.098
0.51051,74.929,74.899
0.58905,74.668,75.292
0.66759,74.621,75.701
0.74613,74.792,75.671
0.82467,74.99,75.514
0.90321,75.13,74.701
0.98175,75.158,73.636
1.0603,75.165,74.037
1.1388,75.119,75.108
1.2174,74.999,75.555
1.2959,74.792,75.925
1.3744,74.645,75.632
1.453,74.652,74.34
1.5315,74.783,74.019
1.6101,74.972,75.167
1.6886,75.133,75.355
1.7671,75.313,74.941
1.8457,75.481,75.225
1.9242,75.595,75.865
2.0028,75.374,75.056
2.0813,74.858,73.934
2.1599,74.348,74.113
2.2384,74.174,75.522
2.3169,74.551,75.93
2.3955,75.128,75.057
2.474,75.573,74.145
2.5526,75.587,74.879
2.6311,75.172,75.641
2.7096,74.719,75.317
2.7882,74.515,74.69
2.8667,74.777,74.918
2.9452,75.214,75.246
3.0238,75.468,74.917
3.1023,75.427,74.884
3.1809,75.041,75.358
3.2594,74.689,75.136
3.3379,74.612,74.674
3.4165,74.777,74.62
3.495,75.089,74.84
3.5736,75.223,74.854
3.6521,75.157,75.064
3.7307,75.005,75.516
3.8092,74.905,75.167
3.8877,74.967,74.47
3.9663,75.068,74.641
4.0448,75.117,75.306
4.1234,75.04,75.384
4.2019,74.976,75.107
4.2804,75.002,75.037
4.359,75.068,74.867
4.4375,75.094,74.626
4.516,74.955,74.893
4.5946,74.787,75.289
4.6731,74.716,75.146
4.7517,74.848,74.381
4.8302,75.064,74.653
4.9087,75.184,75.499
4.9873,75.167,75.695
5.0658,75.004,75.044
5.1443,74.899,74.436
5.2229,74.937,74.46
5.3015,75.064,75.413
5.38,75.2,76.038
5.4585,75.179,75.279
5.537,75.037,74.45
5.6156,74.879,74.284
5.6942,74.812,75.127
5.7727,74.857,75.275
5.8512,74.921,74.55
5.9298,74.972,74.617
6.0083,74.99,75.199
6.0868,75.046,75.227
6.1654,75.096,75.31
6.2439,75.097,75.196


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_493.csv <==
x,qOut,qIn
0.03927,75.201,74.769
0.11781,75.188,75.13
0.19635,75.063,75.525
0.27489,74.921,75.071
0.35343,74.846,74.887
0.43197,74.871,75.03
0.51051,74.991,74.856
0.58905,75.157,75.111
0.66759,75.313,75.6
0.74613,75.272,75.214
0.82467,75.003,74.385
0.90321,74.671,74.018
0.98175,74.471,74.775
1.0603,74.624,75.389
1.1388,74.954,75.424
1.2174,75.256,75.107
1.2959,75.346,74.969
1.3744,75.232,75.218
1.453,75.061,75.149
1.5315,74.939,74.645
1.6101,74.942,75.093
1.6886,75.043,75.778
1.7671,75.151,75.419
1.8457,75.182,74.874
1.9242,75.053,74.746
2.0028,74.784,74.531
2.0813,74.575,74.367
2.1599,74.557,74.662
2.2384,74.815,75.451
2.3169,75.156,75.827
2.3955,75.353,75.372
2.474,75.344,74.521
2.5526,75.109,74.562
2.6311,74.909,75.086
2.7096,74.899,75.164
2.7882,75.05,74.871
2.8667,75.292,74.517
2.9452,75.368,74.47
3.0238,75.195,74.822
3.1023,74.873,75.538
3.1809,74.532,76.258
3.2594,74.475,75.879
3.3379,74.704,74.644
3.4165,75.061,73.815
3.495,75.367,74.65
3.5736,75.399,75.388
3.6521,75.206,75.11
3.7307,74.943,74.817
3.8092,74.776,75.023
3.8877,74.769,75.178
3.9663,74.774,75.271
4.0448,74.753,74.844
4.1234,74.69,74.931
4.2019,74.816,75.517
4.2804,75.149,75.007
4.359,75.506,74.164
4.4375,75.679,74.586
4.516,75.386,75.613
4.5946,74.873,75.883
4.6731,74.481,75.203
4.7517,74.528,74.336
4.8302,74.889,74.388
4.9087,75.189,75.079
4.9873,75.295,75.516
5.0658,75.138,75.065
5.1443,75.016,74.664
5.2229,75.006,74.803
5.3015,75.039,75.439
5.38,75.017,75.401
5.4585,74.872,74.49
5.537,74.773,74.294
5.6156,74.808,75.157
5.6942,75.033,75.669
5.7727,75.243,75.325
5.8512,75.264,75.159
5.9298,75.109,74.9
6.0083,74.833,74.085
6.0868,74.726,74.238
6.1654,74.831,75.295
6.2439,75.035,75.495


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_494.csv <==
x,qOut,qIn
0.03927,74.948,75.377
0.11781,75.045,74.797
0.19635,75.027,74.44
0.27489,74.976,74.707
0.35343,74.985,74.85
0.43197,75.138,74.988
0.51051,75.308,75.514
0.58905,75.366,75.501
0.66759,75.193,75.09
0.74613,74.845,75.205
0.82467,74.573,75.167
0.90321,74.514,74.512
0.98175,74.754,73.922
1.0603,75.097,74.528
1.1388,75.332,75.718
1.2174,75.365,76.255
1.2959,75.135,75.14
1.3744,74.816,74.097
1.453,74.631,74.099
1.5315,74.661,74.95
1.6101,74.93,75.928
1.6886,75.247,75.769
1.7671,75.453,74.916
1.8457,75.469,74.297
1.9242,75.236,74.525
2.0028,74.848,75.306
2.0813,74.538,75.867
2.1599,74.456,75.398
2.2384,74.703,74.345
2.3169,75.105,74.656
2.3955,75.371,75.337
2.474,75.373,74.786
2.5526,75.022,74.372
2.6311,74.686,75.198
2.7096,74.673,75.359
2.7882,74.935,74.881
2.8667,75.341,75.037
2.9452,75.404,75.31
3.0238,75.152,74.999
3.1023,74.847,74.891
3.1809,74.776,75.058
3.2594,75.043,74.542
3.3379,75.295,74.396
3.4165,75.333,75.053
3.495,75.013,75.705
3.5736,74.687,75.675
3.6521,74.6,75.174
3.7307,74.721,74.914
3.8092,74.952,75.31
3.8877,75.055,74.975
3.9663,75.078,74.116
4.0448,75.082,74.152
4.1234,75.118,75.398
4.2019,75.112,75.701
4.2804,75.006,75.011
4.359,74.847,74.526
4.4375,74.696,74.898
4.516,74.698,75.371
4.5946,74.872,75.442
4.6731,75.145,75.037
4.7517,75.433,74.946
4.8302,75.557,75.177
4.9087,75.419,74.853
4.9873,75.093,74.31
5.0658,74.689,74.776
5.1443,74.518,75.477
5.2229,74.615,75.347
5.3015,74.857,74.596
5.38,75.097,74.633
5.4585,75.172,75.454
5.537,75.119,75.507
5.6156,75.032,75.149
5.6942,75.007,75.288
5.7727,75.1,75.165
5.8512,75.193,74.706
5.9298,75.191,74.478
6.0083,75.015,74.466
6.0868,74.793,74.788
6.1654,74.701,75.333
6.2439,74.76,75.592


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_495.csv <==
x,qOut,qIn
0.03927,74.962,74.603
0.11781,75.133,75.524
0.19635,75.243,76.045
0.27489,75.211,75.54
0.35343,74.984,74.901
0.43197,74.791,74.584
0.51051,74.809,74.298
0.58905,75.004,74.871
0.66759,75.295,75.198
0.74613,75.386,74.822
0.82467,75.205,75.323
0.90321,74.87,76.093
0.98175,74.529,75.402
1.0603,74.425,73.927
1.1388,74.553,73.69
1.2174,74.832,75.061
1.2959,75.165,76.213
1.3744,75.444,75.638
1.453,75.521,74.565
1.5315,75.352,74.151
1.6101,74.922,74.768
1.6886,74.556,75.364
1.7671,74.516,75.622
1.8457,74.774,75.17
1.9242,75.235,74.337
2.0028,75.527,74.388
2.0813,75.488,74.914
2.1599,75.185,75.246
2.2384,74.73,75.58
2.3169,74.541,75.587
2.3955,74.704,75.054
2.474,75.044,74.587
2.5526,75.351,74.494
2.6311,75.308,74.852
2.7096,75.043,75.173
2.7882,74.795,74.804
2.8667,74.808,74.804
2.9452,75.04,75.394
3.0238,75.155,75.266
3.1023,75.059,74.816
3.1809,74.721,75.366
3.2594,74.612,75.501
3.3379,74.849,74.743
3.4165,75.235,74.827
3.495,75.528,75.322
3.5736,75.402,74.791
3.6521,75.032,74.324
3.7307,74.68,74.479
3.8092,74.597,75.158
3.8877,74.755,75.454
3.9663,74.939,75.225
4.0448,75.06,74.946
4.1234,75.063,75.162
4.2019,75.071,75.393
4.2804,75.111,75.227
4.359,75.164,74.819
4.4375,75.197,74.828
4.516,75.17,74.964
4.5946,75.078,74.688
4.6731,74.942,74.438
4.7517,74.783,75.18
4.8302,74.677,75.643
4.9087,74.69,75.113
4.9873,74.818,74.393
5.0658,75.033,74.684
5.1443,75.21,75.492
5.2229,75.288,75.507
5.3015,75.276,75.039
5.38,75.2,75.121
5.4585,75.123,74.983
5.537,75.027,74.514
5.6156,74.909,74.726
5.6942,74.768,75.471
5.7727,74.711,75.549
5.8512,74.788,75.248
5.9298,74.938,74.774
6.0083,75.082,74.648
6.0868,75.077,74.804
6.1654,74.981,74.69
6.2439,74.908,74.377


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_496.csv <==
x,qOut,qIn
0.03927,75.093,73.938
0.11781,74.842,75.185
0.19635,74.664,76.088
0.27489,74.625,75.642
0.35343,74.759,74.942
0.43197,74.979,75.177
0.51051,75.187,75.252
0.58905,75.319,74.98
0.66759,75.321,74.684
0.74613,75.218,74.566
0.82467,75.07,74.794
0.90321,74.913,75.478
0.98175,74.775,75.944
1.0603,74.627,75.379
1.1388,74.527,74.237
1.2174,74.545,73.592
1.2959,74.74,74.426
1.3744,75.09,75.613
1.453,75.429,76.027
1.5315,75.615,75.709
1.6101,75.52,74.822
1.6886,75.18,74.281
1.7671,74.829,74.603
1.8457,74.637,75.171
1.9242,74.727,75.351
2.0028,74.998,75.065
2.0813,75.264,74.693
2.1599,75.37,74.786
2.2384,75.178,75.405
2.3169,74.722,75.206
2.3955,74.365,74.609
2.474,74.337,75.003
2.5526,74.792,75.324
2.6311,75.379,74.54
2.7096,75.684,74.297
2.7882,75.592,75.069
2.8667,75.062,75.811
2.9452,74.651,75.276
3.0238,74.628,74.482
3.1023,74.872,74.29
3.1809,75.178,75.165
3.2594,75.193,75.743
3.3379,75.051,75.356
3.4165,74.922,74.932
3.495,74.963,75.093
3.5736,75.066,75.019
3.6521,75.064,74.79
3.7307,74.961,74.755
3.8092,74.797,74.698
3.8877,74.799,74.924
3.9663,74.944,75.491
4.0448,75.106,75.332
4.1234,75.153,74.33
4.2019,75.018,74.694
4.2804,74.867,75.493
4.359,74.829,75.147
4.4375,75.004,74.888
4.516,75.259,75.262
4.5946,75.381,75.007
4.6731,75.307,74.593
4.7517,75.012,74.896
4.8302,74.767,75.465
4.9087,74.72,75.307
4.9873,74.834,74.882
5.0658,75.028,75.422
5.1443,75.104,75.383
5.2229,75.065,74.515
5.3015,74.976,74.306
5.38,74.909,74.844
5.4585,74.932,74.99
5.537,75.008,74.992
5.6156,75.076,75.065
5.6942,75.073,75.585
5.7727,74.98,75.636
5.8512,74.888,74.889
5.9298,74.874,74.451
6.0083,74.995,74.95
6.0868,75.179,75.3
6.1654,75.294,74.987
6.2439,75.28,74.078


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_497.csv <==
x,qOut,qIn
0.03927,74.639,74.081
0.11781,74.835,74.283
0.19635,75.138,75.277
0.27489,75.423,75.758
0.35343,75.558,75.304
0.43197,75.405,74.866
0.51051,75.066,74.662
0.58905,74.719,74.761
0.66759,74.535,74.773
0.74613,74.583,74.926
0.82467,74.802,75.57
0.90321,75.094,75.714
0.98175,75.37,74.836
1.0603,75.421,74.309
1.1388,75.175,74.476
1.2174,74.805,75.194
1.2959,74.527,75.242
1.3744,74.686,74.806
1.453,75.074,74.927
1.5315,75.393,75.232
1.6101,75.355,75.091
1.6886,74.992,75.017
1.7671,74.692,75.173
1.8457,74.647,75.129
1.9242,74.973,74.939
2.0028,75.297,74.866
2.0813,75.37,74.825
2.1599,75.198,74.828
2.2384,74.845,74.822
2.3169,74.658,75.17
2.3955,74.712,75.447
2.474,74.906,74.915
2.5526,75.11,75.079
2.6311,75.16,75.624
2.7096,75.113,74.976
2.7882,75.053,74.225
2.8667,75.06,74.273
2.9452,75.114,74.758
3.0238,75.118,75.46
3.1023,75.051,75.79
3.1809,74.908,74.995
3.2594,74.811,74.683
3.3379,74.809,75.357
3.4165,74.887,75.5
3.495,75.012,74.686
3.5736,75.133,74.964
3.6521,75.218,75.658
3.7307,75.226,75.128
3.8092,75.117,73.856
3.8877,74.882,74.033
3.9663,74.652,75.053
4.0448,74.553,75.914
4.1234,74.683,75.422
4.2019,74.978,74.61
4.2804,75.257,74.518
4.359,75.409,74.725
4.4375,75.338,74.995
4.516,75.169,75.394
4.5946,75.076,75.445
4.6731,75.087,75.142
4.7517,75.188,74.911
4.8302,75.104,75.066
4.9087,74.829,75.236
4.9873,74.545,74.798
5.0658,74.455,74.326
5.1443,74.713,74.452
5.2229,75.079,74.878
5.3015,75.327,75.748
5.38,75.256,76
5.4585,74.95,75.07
5.537,74.713,74.394
5.6156,74.694,74.935
5.6942,74.979,75.642
5.7727,75.287,74.644
5.8512,75.42,73.721
5.9298,75.354,74.541
6.0083,75.107,75.82
6.0868,74.858,75.751
6.1654,74.678,75.386
6.2439,74.599,74.865


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_498.csv <==
x,qOut,qIn
0.03927,75.474,74.813
0.11781,75.644,74.612
0.19635,75.524,74.715
0.27489,75.176,75.142
0.35343,74.693,75.28
0.43197,74.369,75.433
0.51051,74.353,75.414
0.58905,74.596,74.596
0.66759,75.005,74.751
0.74613,75.349,75.366
0.82467,75.507,74.974
0.90321,75.454,75.001
0.98175,75.19,75.527
1.0603,74.883,75.098
1.1388,74.68,74.43
1.2174,74.62,74.419
1.2959,74.706,75.076
1.3744,74.845,75.584
1.453,75.014,75.526
1.5315,75.175,74.803
1.6101,75.289,74.48
1.6886,75.249,74.82
1.7671,75.078,75.118
1.8457,74.898,75.223
1.9242,74.838,75.204
2.0028,74.986,75.085
2.0813,75.168,74.717
2.1599,75.242,74.345
2.2384,75.084,74.729
2.3169,74.837,75.536
2.3955,74.737,75.752
2.474,74.83,75.077
2.5526,75.107,74.796
2.6311,75.258,74.996
2.7096,75.177,74.787
2.7882,74.966,74.743
2.8667,74.763,75.393
2.9452,74.822,75.69
3.0238,75.024,75.262
3.1023,75.184,74.526
3.1809,75.115,73.989
3.2594,74.85,74.515
3.3379,74.668,75.616
3.4165,74.698,75.851
3.495,75.011,74.359
3.5736,75.311,73.995
3.6521,75.374,75.357
3.7307,75.21,76.234
3.8092,74.879,74.769
3.8877,74.744,73.976
3.9663,74.879,74.888
4.0448,75.136,75.777
4.1234,75.336,75.623
4.2019,75.218,75.168
4.2804,74.908,74.689
4.359,74.628,74.264
4.4375,74.598,74.512
4.516,74.821,75.403
4.5946,75.059,75.656
4.6731,75.183,75.028
4.7517,75.106,74.54
4.8302,74.994,74.674
4.9087,74.949,74.933
4.9873,74.969,74.989
5.0658,75.02,75.166
5.1443,75.059,75.644
5.2229,75.124,75.762
5.3015,75.187,75.322
5.38,75.202,74.822
5.4585,75.025,74.719
5.537,74.78,74.498
5.6156,74.647,74.101
5.6942,74.79,74.659
5.7727,75.091,75.532
5.8512,75.237,75.612
5.9298,75.146,75.384
6.0083,74.798,75.173
6.0868,74.612,74.949
6.1654,74.744,74.745
6.2439,75.083,74.754


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_499.csv <==
x,qOut,qIn
0.03927,75.124,75.024
0.11781,74.833,75.679
0.19635,74.721,75.547
0.27489,74.783,75.075
0.35343,74.963,74.478
0.43197,75.056,74.51
0.51051,75.057,75.354
0.58905,75.025,75.719
0.66759,75.026,74.364
0.74613,75.064,73.757
0.82467,75.046,74.691
0.90321,74.955,75.821
0.98175,74.79,76.061
1.0603,74.717,75.435
1.1388,74.808,74.765
1.2174,75.005,74.704
1.2959,75.223,74.845
1.3744,75.297,74.925
1.453,75.226,75.028
1.5315,75.086,74.659
1.6101,74.963,74.432
1.6886,74.905,75.013
1.7671,74.84,75.336
1.8457,74.757,75.088
1.9242,74.656,74.802
2.0028,74.712,74.966
2.0813,74.974,75.412
2.1599,75.321,75.654
2.2384,75.605,75.075
2.3169,75.546,74.579
2.3955,75.212,74.649
2.474,74.828,74.934
2.5526,74.637,75.66
2.6311,74.71,75.686
2.7096,74.827,74.685
2.7882,74.891,74.118
2.8667,74.844,74.493
2.9452,74.862,74.995
3.0238,74.965,75.552
3.1023,75.1,75.771
3.1809,75.198,75.306
3.2594,75.231,74.497
3.3379,75.208,74.159
3.4165,75.134,74.513
3.495,75.008,74.783
3.5736,74.917,75.404
3.6521,74.955,76.085
3.7307,75.071,75.423
3.8092,75.186,74.346
3.8877,75.05,74.664
3.9663,74.771,75.025
4.0448,74.579,74.846
4.1234,74.699,74.994
4.2019,75.119,75.355
4.2804,75.454,75.246
4.359,75.478,74.995
4.4375,75.023,75.166
4.516,74.505,75.021
4.5946,74.362,74.391
4.6731,74.617,74.366
4.7517,75.184,74.902
4.8302,75.548,75.39
4.9087,75.532,75.689
4.9873,75.228,75.296
5.0658,74.783,75.168
5.1443,74.595,75.26
5.2229,74.702,74.734
5.3015,74.965,74.25
5.38,75.217,75.029
5.4585,75.301,75.685
5.537,75.225,75.118
5.6156,75.044,74.29
5.6942,74.816,74.92
5.7727,74.642,75.707
5.8512,74.616,75.376
5.9298,74.755,74.546
6.0083,75.047,74.641
6.0868,75.346,75.22
6.1654,75.487,74.934
6.2439,75.421,74.436


==> Figs/data/BurgulenceData/Gaussian_0p1/N20/Burgers_Legendre_4_Gaussian0p1_20_500.csv <==
x,qOut,qIn
0.03927,75.28,74.223
0.11781,75.286,74.562
0.19635,75.058,74.595
0.27489,74.788,75.188
0.35343,74.683,75.663
0.43197,74.821,75.172
0.51051,74.985,74.764
0.58905,75.059,74.879
0.66759,74.957,75.318
0.74613,74.9,75.312
0.82467,75.026,75.171
0.90321,75.263,74.983
0.98175,75.499,74.681
1.0603,75.385,74.601
1.1388,74.952,74.614
1.2174,74.479,74.824
1.2959,74.27,75.436
1.3744,74.531,75.813
1.453,74.972,75.6
1.5315,75.337,74.761
1.6101,75.4,74.065
1.6886,75.227,74.832
1.7671,75.054,75.649
1.8457,74.997,75.132
1.9242,75.133,74.534
2.0028,75.222,75.101
2.0813,75.111,75.537
2.1599,74.863,75.36
2.2384,74.583,74.391
2.3169,74.576,73.886
2.3955,74.83,74.533
2.474,75.183,75.806
2.5526,75.461,75.962
2.6311,75.456,75.006
2.7096,75.205,74.48
2.7882,74.881,74.613
2.8667,74.67,75.082
2.9452,74.739,75.052
3.0238,74.963,74.77
3.1023,75.187,74.93
3.1809,75.265,75.28
3.2594,75.145,75.362
3.3379,74.906,75.286
3.4165,74.673,74.993
3.495,74.563,74.888
3.5736,74.688,74.664
3.6521,74.984,74.6
3.7307,75.291,75.219
3.8092,75.446,75.499
3.8877,75.274,75.087
3.9663,74.937,74.777
4.0448,74.664,74.398
4.1234,74.668,74.543
4.2019,74.895,75.364
4.2804,75.125,75.437
4.359,75.264,74.624
4.4375,75.256,74.742
4.516,75.197,75.627
4.5946,75.085,75.735
4.6731,74.946,75.208
4.7517,74.805,74.81
4.8302,74.811,74.701
4.9087,74.963,74.616
4.9873,75.136,74.8
5.0658,75.188,75.306
5.1443,75.007,75.609
5.2229,74.776,75.323
5.3015,74.649,74.488
5.38,74.749,74.423
5.4585,74.937,75.068
5.537,75.08,75.242
5.6156,75.163,74.9
5.6942,75.201,74.826
5.7727,75.266,75.116
5.8512,75.262,75.073
5.9298,75.142,74.688
6.0083,74.877,75.537
6.0868,74.7,76.333
6.1654,74.766,75.371
6.2439,75,74.083


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_001.csv <==
x,qOut,qIn
0.031416,74.873,74.904
0.094248,75.01,74.53
0.15708,75.285,74.571
0.21991,75.492,75.014
0.28274,75.424,75.179
0.34557,74.976,74.931
0.40841,74.455,74.837
0.47124,74.136,75.049
0.53407,74.241,75.438
0.5969,74.592,75.43
0.65973,74.958,74.873
0.72257,75.254,74.083
0.7854,75.424,73.918
0.84823,75.544,74.821
0.91106,75.59,75.908
0.9739,75.535,76.263
1.0367,75.353,75.505
1.0996,75.082,74.534
1.1624,74.842,74.072
1.2252,74.703,74.438
1.2881,74.71,75.418
1.3509,74.781,75.779
1.4137,74.852,75.371
1.4766,74.919,74.848
1.5394,74.981,74.824
1.6022,75.093,74.926
1.665,75.199,74.9
1.7279,75.213,74.886
1.7907,75.049,74.946
1.8535,74.712,75.102
1.9164,74.437,75.236
1.9792,74.396,75.082
2.042,74.709,74.703
2.1049,75.212,74.653
2.1677,75.589,74.865
2.2305,75.658,75.069
2.2934,75.275,75.174
2.3562,74.754,75.126
2.419,74.531,74.989
2.4819,74.682,75.003
2.5447,75.181,75.223
2.6075,75.504,75.205
2.6703,75.462,74.893
2.7332,75.164,74.578
2.796,74.78,74.494
2.8588,74.684,74.641
2.9217,74.831,75.04
2.9845,75.053,75.623
3.0474,75.174,76.098
3.1102,75.121,75.738
3.173,74.987,74.752
3.2359,74.859,74.029
3.2987,74.806,74.186
3.3615,74.835,74.604
3.4243,74.915,75.055
3.4872,75.016,75.691
3.55,75.101,75.999
3.6128,75.151,75.33
3.6757,75.163,74.506
3.7385,75.131,74.282
3.8013,75.046,74.747
3.8642,74.875,75.276
3.927,74.678,75.375
3.9898,74.564,74.816
4.0527,74.632,74.517
4.1155,74.945,75.256
4.1783,75.36,75.862
4.2412,75.664,75.434
4.304,75.651,74.282
4.3668,75.172,74.19
4.4296,74.569,74.987
4.4925,74.203,75.644
4.5553,74.378,75.317
4.6181,74.916,74.589
4.681,75.429,74.335
4.7438,75.698,74.851
4.8067,75.552,75.373
4.8695,75.132,75.143
4.9323,74.752,74.864
4.9952,74.587,74.955
5.058,74.749,75.045
5.1208,74.988,74.836
5.1836,75.142,74.906
5.2465,75.191,75.473
5.3093,75.149,75.931
5.3721,75.109,75.414
5.4349,75.047,74.56
5.4978,74.961,74.17
5.5606,74.856,74.346
5.6234,74.837,74.344
5.6863,74.911,74.397
5.7491,75.004,74.964
5.812,75.027,75.581
5.8748,74.931,75.509
5.9376,74.849,75.41
6.0005,74.856,75.636
6.0633,75.004,75.56
6.1261,75.114,74.999
6.1889,75.08,74.745
6.2518,74.969,74.944


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_002.csv <==
x,qOut,qIn
0.031416,74.987,74.443
0.094248,75.15,74.445
0.15708,75.218,74.758
0.21991,75.203,74.894
0.28274,75.116,74.779
0.34557,75.011,74.998
0.40841,74.944,75.414
0.47124,74.917,75.526
0.53407,74.921,75.06
0.5969,74.874,74.585
0.65973,74.812,74.485
0.72257,74.813,74.844
0.7854,74.949,75.488
0.84823,75.23,75.673
0.91106,75.492,75.348
0.9739,75.592,74.93
1.0367,75.402,74.713
1.0996,75,74.635
1.1624,74.641,74.748
1.2252,74.458,75.14
1.2881,74.535,75.73
1.3509,74.675,75.736
1.4137,74.806,75.054
1.4766,74.933,74.354
1.5394,75.078,74.572
1.6022,75.222,75.032
1.665,75.245,74.991
1.7279,75.127,74.766
1.7907,74.875,74.727
1.8535,74.726,74.603
1.9164,74.808,74.565
1.9792,75.055,75.081
2.042,75.364,76.122
2.1049,75.447,76.352
2.1677,75.249,75.555
2.2305,74.924,74.515
2.2934,74.653,74.233
2.3562,74.718,74.476
2.419,75.018,74.605
2.4819,75.344,74.601
2.5447,75.485,75.029
2.6075,75.311,75.612
2.6703,74.991,75.609
2.7332,74.716,75.108
2.796,74.663,74.571
2.8588,74.757,74.395
2.9217,74.803,74.647
2.9845,74.764,75.2
3.0474,74.643,75.511
3.1102,74.694,75.464
3.173,74.991,75.361
3.2359,75.41,75.197
3.2987,75.808,74.77
3.3615,75.806,74.177
3.4243,75.343,74.06
3.4872,74.693,74.884
3.55,74.195,76.195
3.6128,74.269,75.939
3.6757,74.692,74.501
3.7385,75.171,73.681
3.8013,75.441,74.616
3.8642,75.416,75.71
3.927,75.168,75.912
3.9898,74.846,75.309
4.0527,74.601,74.696
4.1155,74.617,74.813
4.1783,74.878,75.214
4.2412,75.239,75.293
4.304,75.547,74.864
4.3668,75.533,74.482
4.4296,75.182,74.336
4.4925,74.715,74.509
4.5553,74.386,75.167
4.6181,74.507,75.743
4.681,74.889,75.716
4.7438,75.261,75.205
4.8067,75.366,74.877
4.8695,75.123,74.906
4.9323,74.797,74.828
4.9952,74.627,74.623
5.058,74.806,74.691
5.1208,75.177,75.006
5.1836,75.453,75.217
5.2465,75.514,75.326
5.3093,75.284,75.317
5.3721,75.005,75.019
5.4349,74.82,74.696
5.4978,74.725,74.775
5.5606,74.674,75.186
5.6234,74.604,75.175
5.6863,74.647,74.847
5.7491,74.849,74.618
5.812,75.221,74.566
5.8748,75.528,74.987
5.9376,75.572,75.788
6.0005,75.354,76.044
6.0633,74.925,75.17
6.1261,74.633,74.704
6.1889,74.597,74.929
6.2518,74.751,74.917


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_003.csv <==
x,qOut,qIn
0.031416,75.244,74.299
0.094248,75.304,74.825
0.15708,75.23,75.594
0.21991,75.101,75.65
0.28274,75.013,74.755
0.34557,75.09,74.334
0.40841,75.201,74.578
0.47124,75.196,74.881
0.53407,74.934,75.119
0.5969,74.527,75.304
0.65973,74.285,75.15
0.72257,74.321,74.869
0.7854,74.677,75.042
0.84823,75.074,75.32
0.91106,75.361,75.184
0.9739,75.494,74.866
1.0367,75.449,74.766
1.0996,75.27,74.712
1.1624,75.048,74.713
1.2252,74.887,75.062
1.2881,74.881,75.446
1.3509,75.012,75.165
1.4137,75.113,74.713
1.4766,75.093,74.745
1.5394,74.883,75.337
1.6022,74.682,75.327
1.665,74.666,74.786
1.7279,74.823,74.6
1.7907,75.093,75.247
1.8535,75.237,75.801
1.9164,75.229,75.681
1.9792,75.14,74.895
2.042,75.051,74.271
2.1049,75.013,74.329
2.1677,74.961,74.493
2.2305,74.887,74.678
2.2934,74.795,75.229
2.3562,74.806,75.777
2.419,74.923,75.756
2.4819,75.073,75.154
2.5447,75.169,74.243
2.6075,75.139,74.243
2.6703,75.041,75.194
2.7332,74.944,76.026
2.796,74.91,75.564
2.8588,74.951,74.332
2.9217,75.061,73.662
2.9845,75.207,74.276
3.0474,75.352,75.576
3.1102,75.342,75.937
3.173,75.086,75.681
3.2359,74.697,75.461
3.2987,74.33,75.241
3.3615,74.336,74.775
3.4243,74.678,74.489
3.4872,75.143,74.527
3.55,75.507,74.482
3.6128,75.521,74.394
3.6757,75.255,74.78
3.7385,74.927,75.547
3.8013,74.768,75.986
3.8642,74.92,75.675
3.927,75.12,75.073
3.9898,75.161,74.537
4.0527,74.869,74.332
4.1155,74.498,74.443
4.1783,74.409,74.771
4.2412,74.666,75.29
4.304,75.245,75.784
4.3668,75.754,75.408
4.4296,75.918,74.567
4.4925,75.689,74.352
4.5553,75.069,74.952
4.6181,74.505,75.019
4.681,74.271,74.742
4.7438,74.35,74.901
4.8067,74.643,75.377
4.8695,74.943,75.151
4.9323,75.252,74.679
4.9952,75.508,74.683
5.058,75.636,75.298
5.1208,75.405,75.602
5.1836,74.922,75.428
5.2465,74.479,75.076
5.3093,74.373,74.753
5.3721,74.695,74.755
5.4349,75.129,75.191
5.4978,75.432,75.678
5.5606,75.4,75.465
5.6234,75.097,74.682
5.6863,74.776,74.112
5.7491,74.605,74.107
5.812,74.711,74.608
5.8748,74.933,74.98
5.9376,75.089,75.063
6.0005,75.125,75.116
6.0633,75.018,75.523
6.1261,74.93,75.765
6.1889,74.954,75.426
6.2518,75.072,74.709


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_004.csv <==
x,qOut,qIn
0.031416,74.87,75.75
0.094248,75.217,75.033
0.15708,75.533,74.341
0.21991,75.699,74.384
0.28274,75.608,75.027
0.34557,75.213,75.159
0.40841,74.744,74.923
0.47124,74.429,74.863
0.53407,74.457,75.181
0.5969,74.719,75.324
0.65973,74.992,75.175
0.72257,75.159,74.855
0.7854,75.134,74.512
0.84823,74.982,74.683
0.91106,74.823,75.27
0.9739,74.759,75.651
1.0367,74.871,75.47
1.0996,75.13,75.139
1.1624,75.377,74.881
1.2252,75.478,74.744
1.2881,75.313,74.717
1.3509,74.961,74.869
1.4137,74.675,75.071
1.4766,74.587,75.002
1.5394,74.775,74.618
1.6022,75.027,74.592
1.665,75.191,74.957
1.7279,75.233,75.323
1.7907,75.145,75.195
1.8535,75.009,74.557
1.9164,74.881,74.261
1.9792,74.813,75.038
2.042,74.846,76.061
2.1049,75.009,75.641
2.1677,75.227,74.786
2.2305,75.388,74.709
2.2934,75.382,75.215
2.3562,75.166,75.178
2.419,74.904,74.885
2.4819,74.73,74.587
2.5447,74.754,74.423
2.6075,74.856,74.838
2.6703,74.911,75.646
2.7332,74.91,76.04
2.796,74.866,75.199
2.8588,74.88,74.169
2.9217,74.912,74.039
2.9845,74.922,74.707
3.0474,74.875,75.175
3.1102,74.857,75.183
3.173,74.951,75.316
3.2359,75.134,75.435
3.2987,75.356,75.071
3.3615,75.44,74.784
3.4243,75.336,74.949
3.4872,75.11,75.158
3.55,74.85,75.236
3.6128,74.702,75.003
3.6757,74.692,74.475
3.7385,74.802,74.267
3.8013,75,75.124
3.8642,75.234,76.161
3.927,75.35,76.301
3.9898,75.26,75.397
4.0527,74.897,74.027
4.1155,74.533,73.483
4.1783,74.459,73.927
4.2412,74.682,74.856
4.304,75.132,75.582
4.3668,75.422,75.766
4.4296,75.443,75.51
4.4925,75.282,75.057
4.5553,75.059,74.88
4.6181,74.99,75.078
4.681,74.996,75.199
4.7438,74.973,74.992
4.8067,74.821,74.765
4.8695,74.663,74.898
4.9323,74.72,74.926
4.9952,74.998,74.525
5.058,75.461,74.283
5.1208,75.673,74.949
5.1836,75.368,75.768
5.2465,74.722,76.009
5.3093,74.014,75.468
5.3721,73.96,75.05
5.4349,74.461,75.007
5.4978,75.154,74.932
5.5606,75.671,74.359
5.6234,75.769,74.205
5.6863,75.543,74.761
5.7491,75.197,75.277
5.812,74.944,75.165
5.8748,74.928,74.956
5.9376,74.997,74.944
6.0005,75.014,74.944
6.0633,74.863,74.668
6.1261,74.647,74.703
6.1889,74.54,75.26
6.2518,74.607,75.809


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_005.csv <==
x,qOut,qIn
0.031416,74.726,74.039
0.094248,74.609,74.168
0.15708,74.714,75.276
0.21991,74.984,75.681
0.28274,75.327,74.558
0.34557,75.477,74.356
0.40841,75.365,75.375
0.47124,75.114,76.032
0.53407,74.879,75.349
0.5969,74.914,74.835
0.65973,75.08,75.045
0.72257,75.186,75.44
0.7854,75.048,75.22
0.84823,74.776,74.574
0.91106,74.671,74.213
0.9739,74.797,74.357
1.0367,75.153,74.728
1.0996,75.338,74.9
1.1624,75.21,74.975
1.2252,74.904,75.055
1.2881,74.601,75.383
1.3509,74.61,75.991
1.4137,74.818,76.184
1.4766,75.057,75.351
1.5394,75.163,73.946
1.6022,75.167,73.526
1.665,75.193,74.029
1.7279,75.268,74.863
1.7907,75.387,75.56
1.8535,75.392,75.825
1.9164,75.23,75.609
1.9792,74.963,75.127
2.042,74.671,74.697
2.1049,74.504,74.531
2.1677,74.473,74.645
2.2305,74.547,75.002
2.2934,74.684,75.411
2.3562,74.878,75.565
2.419,75.151,75.471
2.4819,75.451,75.255
2.5447,75.721,74.957
2.6075,75.684,74.516
2.6703,75.215,74.263
2.7332,74.542,74.567
2.796,73.964,75.157
2.8588,74.012,75.475
2.9217,74.535,75.525
2.9845,75.205,75.155
3.0474,75.709,74.516
3.1102,75.803,74.536
3.173,75.502,75.12
3.2359,75.015,75.584
3.2987,74.587,75.38
3.3615,74.546,74.754
3.4243,74.813,74.329
3.4872,75.195,74.542
3.55,75.503,75.184
3.6128,75.574,75.342
3.6757,75.371,75.106
3.7385,74.999,74.92
3.8013,74.59,74.922
3.8642,74.453,74.722
3.927,74.619,74.6
3.9898,74.946,74.951
4.0527,75.269,75.339
4.1155,75.361,75.336
4.1783,75.229,75.274
4.2412,75.008,75.083
4.304,74.847,74.81
4.3668,74.907,74.854
4.4296,75.061,75.099
4.4925,75.157,75.258
4.5553,75.053,75.135
4.6181,74.824,74.916
4.681,74.701,74.827
4.7438,74.759,74.895
4.8067,75.02,74.85
4.8695,75.203,74.773
4.9323,75.165,74.964
4.9952,74.97,75.244
5.058,74.723,75.189
5.1208,74.693,74.738
5.1836,74.869,74.3
5.2465,75.12,74.349
5.3093,75.308,75.342
5.3721,75.308,76.091
5.4349,75.177,75.772
5.4978,75.016,74.829
5.5606,74.927,74.349
5.6234,74.97,74.746
5.6863,75.065,75.352
5.7491,75.128,75.633
5.812,75.081,75.279
5.8748,74.94,74.668
5.9376,74.823,74.33
6.0005,74.799,74.544
6.0633,74.911,75.099
6.1261,75.044,75.539
6.1889,75.062,75.636
6.2518,74.952,75.09


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_006.csv <==
x,qOut,qIn
0.031416,75.305,75.05
0.094248,75.069,75.448
0.15708,74.811,75.057
0.21991,74.708,74.807
0.28274,74.887,75.344
0.34557,75.132,75.739
0.40841,75.205,75.401
0.47124,75.064,74.643
0.53407,74.716,74.568
0.5969,74.465,75.233
0.65973,74.479,75.534
0.72257,74.751,75.163
0.7854,75.224,74.773
0.84823,75.701,74.908
0.91106,75.914,75.001
0.9739,75.721,74.7
1.0367,75.017,74.281
1.0996,74.296,74.545
1.1624,74.063,75.127
1.2252,74.319,75.397
1.2881,74.931,75.25
1.3509,75.342,75.168
1.4137,75.466,75.063
1.4766,75.391,74.797
1.5394,75.229,74.734
1.6022,75.12,75.294
1.665,75.055,75.799
1.7279,75.023,75.577
1.7907,75.011,74.83
1.8535,75.06,74.55
1.9164,75.126,74.562
1.9792,75.136,74.581
2.042,75.011,75
2.1049,74.766,75.447
2.1677,74.568,75.158
2.2305,74.518,74.471
2.2934,74.681,74.57
2.3562,74.937,75.435
2.419,75.155,75.93
2.4819,75.267,75.638
2.5447,75.222,74.761
2.6075,75.069,74.01
2.6703,74.944,73.824
2.7332,74.936,74.547
2.796,75.108,75.758
2.8588,75.326,75.961
2.9217,75.383,75.358
2.9845,75.233,74.887
3.0474,74.868,75.039
3.1102,74.615,75.159
3.173,74.62,75.012
3.2359,74.796,74.735
3.2987,75.007,74.56
3.3615,75.03,74.742
3.4243,74.97,75.077
3.4872,74.96,75.166
3.55,75.118,75.07
3.6128,75.32,75.243
3.6757,75.291,75.336
3.7385,74.999,75.047
3.8013,74.476,74.676
3.8642,74.236,74.63
3.927,74.445,74.783
3.9898,74.934,75.067
4.0527,75.48,75.163
4.1155,75.723,75.01
4.1783,75.623,74.993
4.2412,75.312,75.227
4.304,74.949,75.343
4.3668,74.775,75.022
4.4296,74.752,74.658
4.4925,74.797,74.64
4.5553,74.825,75.285
4.6181,74.875,75.885
4.681,74.997,75.703
4.7438,75.15,74.767
4.8067,75.273,74.102
4.8695,75.235,74.361
4.9323,75.063,74.885
4.9952,74.859,75.368
5.058,74.73,75.508
5.1208,74.751,75.06
5.1836,74.869,74.596
5.2465,75.021,74.665
5.3093,75.145,74.974
5.3721,75.204,75.031
5.4349,75.178,75.068
5.4978,75.087,75.166
5.5606,74.955,75.129
5.6234,74.891,74.7
5.6863,74.966,74.334
5.7491,75.134,74.48
5.812,75.335,74.937
5.8748,75.331,75.42
5.9376,75.08,76.01
6.0005,74.739,76.354
6.0633,74.499,75.762
6.1261,74.625,74.415
6.1889,74.955,73.486
6.2518,75.257,73.797


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_007.csv <==
x,qOut,qIn
0.031416,75.117,74.981
0.094248,75.256,74.687
0.15708,75.382,74.386
0.21991,75.457,74.655
0.28274,75.417,75.538
0.34557,75.1,75.738
0.40841,74.683,75.247
0.47124,74.397,74.803
0.53407,74.447,74.66
0.5969,74.774,74.667
0.65973,75.134,75
0.72257,75.375,75.484
0.7854,75.379,75.474
0.84823,75.213,75.142
0.91106,75.022,75.028
0.9739,74.901,75.022
1.0367,74.924,74.727
1.0996,74.993,74.3
1.1624,74.989,74.266
1.2252,74.9,74.746
1.2881,74.736,75.345
1.3509,74.684,75.604
1.4137,74.814,75.488
1.4766,75.057,74.934
1.5394,75.318,74.437
1.6022,75.372,74.717
1.665,75.194,75.271
1.7279,74.923,75.507
1.7907,74.72,75.347
1.8535,74.806,75.111
1.9164,75.086,74.944
1.9792,75.374,75.036
2.042,75.49,75.219
2.1049,75.299,74.904
2.1677,74.919,74.401
2.2305,74.549,74.372
2.2934,74.381,74.94
2.3562,74.498,75.229
2.419,74.784,75.227
2.4819,75.105,75.245
2.5447,75.337,75.15
2.6075,75.363,74.898
2.6703,75.193,74.796
2.7332,74.953,74.758
2.796,74.787,74.75
2.8588,74.866,75.095
2.9217,75.094,75.565
2.9845,75.321,75.702
3.0474,75.402,75.321
3.1102,75.292,74.731
3.173,75.088,74.295
3.2359,74.88,74.324
3.2987,74.742,74.81
3.3615,74.666,75.272
3.4243,74.668,75.553
3.4872,74.762,75.599
3.55,74.954,75.248
3.6128,75.179,74.69
3.6757,75.3,74.302
3.7385,75.263,74.289
3.8013,75.034,74.899
3.8642,74.786,75.867
3.927,74.693,76.224
3.9898,74.791,75.193
4.0527,75.073,73.401
4.1155,75.359,73.573
4.1783,75.475,75.169
4.2412,75.356,76.036
4.304,74.963,74.998
4.3668,74.556,74.223
4.4296,74.419,74.642
4.4925,74.593,75.624
4.5553,75.05,75.921
4.6181,75.45,75.645
4.681,75.552,75.48
4.7438,75.334,75.237
4.8067,74.826,74.538
4.8695,74.48,74.118
4.9323,74.535,74.384
4.9952,74.881,74.869
5.058,75.345,74.924
5.1208,75.456,74.902
5.1836,75.156,75.197
5.2465,74.688,75.553
5.3093,74.345,75.659
5.3721,74.473,75.47
5.4349,74.831,74.989
5.4978,75.154,74.36
5.5606,75.197,74.187
5.6234,75.06,74.591
5.6863,75.035,75.032
5.7491,75.2,75.287
5.812,75.576,75.305
5.8748,75.747,75.258
5.9376,75.491,75.181
6.0005,74.957,74.99
6.0633,74.378,74.737
6.1261,74.267,74.844
6.1889,74.511,75.133
6.2518,74.874,75.163


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_008.csv <==
x,qOut,qIn
0.031416,74.84,73.931
0.094248,74.922,73.972
0.15708,75.089,75.162
0.21991,75.234,76.303
0.28274,75.254,76.132
0.34557,75.087,75.052
0.40841,74.789,74.179
0.47124,74.487,74.162
0.53407,74.307,75.01
0.5969,74.36,75.689
0.65973,74.619,75.705
0.72257,75.011,75.066
0.7854,75.453,74.337
0.84823,75.848,74.277
0.91106,75.991,74.705
0.9739,75.769,75.211
1.0367,75.095,75.454
1.0996,74.361,75.51
1.1624,74.023,75.42
1.2252,74.141,75.112
1.2881,74.654,74.558
1.3509,75.155,74.283
1.4137,75.494,74.69
1.4766,75.598,75.635
1.5394,75.413,76.128
1.6022,75.02,75.464
1.665,74.725,74.512
1.7279,74.686,74.067
1.7907,75.005,74.559
1.8535,75.312,75.269
1.9164,75.295,75.467
1.9792,74.997,74.996
2.042,74.535,74.509
2.1049,74.454,74.604
2.1677,74.78,74.854
2.2305,75.263,75.036
2.2934,75.624,75.235
2.3562,75.547,75.074
2.419,75.153,74.626
2.4819,74.725,74.632
2.5447,74.55,75.368
2.6075,74.783,75.741
2.6703,75.178,75.48
2.7332,75.485,75.038
2.796,75.48,74.885
2.8588,75.14,74.833
2.9217,74.756,74.792
2.9845,74.556,74.917
3.0474,74.715,75.08
3.1102,74.993,74.961
3.173,75.114,74.798
3.2359,75.043,74.913
3.2987,74.8,75.215
3.3615,74.709,75.249
3.4243,74.801,75.088
3.4872,74.96,74.821
3.55,75.044,74.483
3.6128,74.985,74.732
3.6757,74.945,75.429
3.7385,75.007,75.643
3.8013,75.226,74.935
3.8642,75.405,74.617
3.927,75.388,74.923
3.9898,75.2,75.154
4.0527,74.903,74.895
4.1155,74.758,74.949
4.1783,74.788,75.311
4.2412,74.903,75.232
4.304,74.997,74.588
4.3668,75.017,74.652
4.4296,75.026,75.191
4.4925,75.045,75.301
4.5553,75.077,74.783
4.6181,75.031,74.503
4.681,74.926,74.667
4.7438,74.843,75.198
4.8067,74.864,75.546
4.8695,75.014,75.3
4.9323,75.162,74.982
4.9952,75.218,74.881
5.058,75.107,74.855
5.1208,74.943,74.975
5.1836,74.871,75.165
5.2465,74.912,75.061
5.3093,75.054,75.017
5.3721,75.124,75.313
5.4349,75.087,75.307
5.4978,74.994,74.794
5.5606,74.911,74.301
5.6234,74.898,74.327
5.6863,74.897,74.5
5.7491,74.882,74.642
5.812,74.832,75.039
5.8748,74.846,75.896
5.9376,74.964,76.495
6.0005,75.134,76.121
6.0633,75.282,74.805
6.1261,75.266,74.296
6.1889,75.113,74.651
6.2518,74.933,74.735


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_009.csv <==
x,qOut,qIn
0.031416,74.843,75.653
0.094248,75.188,75.833
0.15708,75.33,75.142
0.21991,75.267,74.097
0.28274,75.032,73.356
0.34557,74.812,73.757
0.40841,74.713,74.96
0.47124,74.739,76.03
0.53407,74.871,76.171
0.5969,74.983,75.587
0.65973,75.033,74.948
0.72257,75.04,74.637
0.7854,75.03,74.644
0.84823,75.066,74.727
0.91106,75.131,74.811
0.9739,75.195,74.882
1.0367,75.223,75.075
1.0996,75.247,75.258
1.1624,75.289,75.277
1.2252,75.286,75.153
1.2881,75.158,74.739
1.3509,74.743,74.455
1.4137,74.24,74.725
1.4766,73.93,75.341
1.5394,74.066,75.636
1.6022,74.612,75.208
1.665,75.275,74.707
1.7279,75.808,74.795
1.7907,75.998,75.337
1.8535,75.7,75.442
1.9164,75.124,75.229
1.9792,74.601,74.99
2.042,74.451,74.786
2.1049,74.674,74.332
2.1677,74.977,73.965
2.2305,75.2,74.322
2.2934,75.23,75.656
2.3562,75.153,76.375
2.419,75.017,75.867
2.4819,74.88,74.863
2.5447,74.793,74.518
2.6075,74.842,74.748
2.6703,74.998,74.949
2.7332,75.169,75.071
2.796,75.25,75.078
2.8588,75.184,74.808
2.9217,75.098,74.536
2.9845,75.077,74.68
3.0474,75.19,75.217
3.1102,75.244,75.431
3.173,75.055,75.245
3.2359,74.692,74.903
3.2987,74.281,74.765
3.3615,74.238,75.021
3.4243,74.575,75.212
3.4872,75.096,74.855
3.55,75.587,74.478
3.6128,75.778,75.034
3.6757,75.609,75.639
3.7385,75.223,75.39
3.8013,74.798,74.635
3.8642,74.675,74.728
3.927,74.787,75.222
3.9898,74.95,75.346
4.0527,74.976,74.953
4.1155,74.864,74.625
4.1783,74.807,74.595
4.2412,74.875,75.063
4.304,75.094,75.68
4.3668,75.246,75.284
4.4296,75.228,74.388
4.4925,75.084,74.179
4.5553,74.889,74.938
4.6181,74.812,75.458
4.681,74.849,75.603
4.7438,74.946,75.623
4.8067,75.04,75.56
4.8695,75.101,75.053
4.9323,75.13,74.372
4.9952,75.126,74.195
5.058,75.084,74.745
5.1208,75.012,75.071
5.1836,74.941,75.14
5.2465,74.898,75.331
5.3093,74.901,75.248
5.3721,74.957,74.785
5.4349,75.03,74.654
5.4978,75.068,74.874
5.5606,75.015,74.82
5.6234,74.849,74.675
5.6863,74.705,74.939
5.7491,74.706,75.3
5.812,74.947,75.183
5.8748,75.343,74.775
5.9376,75.634,74.712
6.0005,75.652,75.289
6.0633,75.262,75.901
6.1261,74.723,75.376
6.1889,74.422,74.562
6.2518,74.46,74.669


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_010.csv <==
x,qOut,qIn
0.031416,75.222,75.298
0.094248,75.395,75.985
0.15708,75.3,75.664
0.21991,75.043,74.64
0.28274,74.758,74.019
0.34557,74.698,74.174
0.40841,74.841,74.568
0.47124,75.054,75.046
0.53407,75.197,75.392
0.5969,75.154,75.527
0.65973,75.01,75.531
0.72257,74.877,75.299
0.7854,74.858,74.899
0.84823,74.95,74.725
0.91106,75.028,74.81
0.9739,75.033,75.112
1.0367,74.923,75.508
1.0996,74.855,75.421
1.1624,74.951,74.882
1.2252,75.162,74.405
1.2881,75.408,74.626
1.3509,75.363,75.393
1.4137,74.988,75.816
1.4766,74.512,75.269
1.5394,74.202,74.068
1.6022,74.357,73.988
1.665,74.794,74.909
1.7279,75.272,75.634
1.7907,75.573,75.17
1.8535,75.59,74.393
1.9164,75.38,74.248
1.9792,75.091,74.884
2.042,74.874,75.742
2.1049,74.881,75.954
2.1677,75.025,75.655
2.2305,75.173,75.168
2.2934,75.191,74.769
2.3562,75.058,74.656
2.419,74.925,74.716
2.4819,74.885,74.678
2.5447,75.004,74.429
2.6075,75.109,74.563
2.6703,75.059,75.205
2.7332,74.888,75.853
2.796,74.67,75.654
2.8588,74.654,75.032
2.9217,74.785,74.732
2.9845,74.923,74.632
3.0474,74.922,74.653
3.1102,74.809,75.027
3.173,74.811,75.394
3.2359,75.001,75.355
3.2987,75.405,74.963
3.3615,75.717,74.438
3.4243,75.692,74.117
3.4872,75.347,74.596
3.55,74.765,75.73
3.6128,74.41,75.921
3.6757,74.392,75.162
3.7385,74.603,74.365
3.8013,74.888,74.38
3.8642,75.133,74.99
3.927,75.334,75.487
3.9898,75.434,75.477
4.0527,75.365,75.359
4.1155,75.077,75.472
4.1783,74.797,75.252
4.2412,74.69,74.565
4.304,74.885,74.011
4.3668,75.143,74.269
4.4296,75.186,74.827
4.4925,74.999,75.128
4.5553,74.627,75.156
4.6181,74.498,75.455
4.681,74.699,75.804
4.7438,75.064,75.76
4.8067,75.392,75.035
4.8695,75.369,74.36
4.9323,75.074,74.257
4.9952,74.747,74.667
5.058,74.637,75.224
5.1208,74.898,75.411
5.1836,75.307,75.285
5.2465,75.614,75.089
5.3093,75.592,74.91
5.3721,75.179,74.747
5.4349,74.653,74.706
5.4978,74.282,74.812
5.5606,74.292,75.125
5.6234,74.563,75.439
5.6863,74.908,75.325
5.7491,75.239,74.687
5.812,75.491,74.492
5.8748,75.635,75.081
5.9376,75.551,75.343
6.0005,75.254,74.992
6.0633,74.792,74.9
6.1261,74.508,75.089
6.1889,74.556,74.858
6.2518,74.842,74.632


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_011.csv <==
x,qOut,qIn
0.031416,74.995,75.67
0.094248,75.191,75.22
0.15708,75.218,74.849
0.21991,75.082,74.794
0.28274,74.836,74.808
0.34557,74.733,74.664
0.40841,74.784,74.668
0.47124,74.916,74.852
0.53407,75.034,74.99
0.5969,75.15,75.175
0.65973,75.308,75.449
0.72257,75.429,75.479
0.7854,75.412,74.907
0.84823,75.035,74.511
0.91106,74.518,74.913
0.9739,74.173,75.766
1.0367,74.282,75.686
1.0996,74.77,74.668
1.1624,75.297,74.219
1.2252,75.641,74.747
1.2881,75.63,75.208
1.3509,75.312,74.787
1.4137,74.91,74.479
1.4766,74.613,74.901
1.5394,74.575,75.821
1.6022,74.709,75.802
1.665,74.887,75.002
1.7279,75.052,74.415
1.7907,75.165,74.458
1.8535,75.232,74.549
1.9164,75.219,74.705
1.9792,75.149,74.943
2.042,75.051,74.951
2.1049,75.049,75.135
2.1677,75.133,75.703
2.2305,75.208,76.059
2.2934,75.17,75.484
2.3562,74.954,74.659
2.419,74.714,74.32
2.4819,74.587,74.396
2.5447,74.679,74.709
2.6075,74.911,75.24
2.6703,75.157,75.548
2.7332,75.331,75.166
2.796,75.367,74.503
2.8588,75.215,74.524
2.9217,74.918,74.917
2.9845,74.612,75.225
3.0474,74.439,75.306
3.1102,74.514,75.279
3.173,74.751,75.164
3.2359,75.049,75.092
3.2987,75.312,75.113
3.3615,75.52,75.06
3.4243,75.599,74.97
3.4872,75.487,74.959
3.55,75.131,75.058
3.6128,74.703,74.794
3.6757,74.502,74.233
3.7385,74.591,73.953
3.8013,74.963,74.438
3.8642,75.232,75.41
3.927,75.224,76.137
3.9898,75.015,75.994
4.0527,74.73,74.973
4.1155,74.695,74.384
4.1783,74.891,74.563
4.2412,75.165,75.033
4.304,75.35,75.187
4.3668,75.328,75.344
4.4296,75.199,75.594
4.4925,75.073,75.364
4.5553,75.048,74.302
4.6181,75.081,73.959
4.681,75.024,74.723
4.7438,74.836,75.574
4.8067,74.505,75.689
4.8695,74.273,75.195
4.9323,74.305,74.551
4.9952,74.59,74.374
5.058,75.065,75.058
5.1208,75.501,75.643
5.1836,75.687,75.516
5.2465,75.566,74.853
5.3093,75.114,74.487
5.3721,74.716,74.784
5.4349,74.671,75.092
5.4978,74.928,75.095
5.5606,75.359,74.855
5.6234,75.478,74.813
5.6863,75.218,75.076
5.7491,74.801,75.489
5.812,74.494,75.678
5.8748,74.617,75.535
5.9376,74.961,75.089
6.0005,75.274,74.287
6.0633,75.318,73.728
6.1261,75.104,74.233
6.1889,74.888,75.192
6.2518,74.818,75.8


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_012.csv <==
x,qOut,qIn
0.031416,74.044,75.575
0.094248,74.288,75.568
0.15708,74.876,75.348
0.21991,75.508,75.037
0.28274,75.916,74.626
0.34557,75.927,74.239
0.40841,75.586,74.251
0.47124,75.098,74.892
0.53407,74.695,75.731
0.5969,74.597,75.624
0.65973,74.653,74.893
0.72257,74.726,74.326
0.7854,74.701,74.296
0.84823,74.699,74.751
0.91106,74.799,75.364
0.9739,74.962,75.625
1.0367,75.122,75.509
1.0996,75.197,75.093
1.1624,75.264,74.537
1.2252,75.352,74.453
1.2881,75.48,75.134
1.3509,75.439,75.456
1.4137,75.134,75.186
1.4766,74.716,74.956
1.5394,74.381,75.058
1.6022,74.469,75.034
1.665,74.838,74.959
1.7279,75.226,74.992
1.7907,75.375,75.003
1.8535,75.146,75.028
1.9164,74.772,75.094
1.9792,74.516,74.959
2.042,74.605,74.757
2.1049,74.975,74.824
2.1677,75.333,74.944
2.2305,75.495,74.993
2.2934,75.317,74.98
2.3562,74.97,74.83
2.419,74.743,74.736
2.4819,74.739,75.05
2.5447,74.997,75.662
2.6075,75.225,75.6
2.6703,75.278,74.974
2.7332,75.182,74.56
2.796,74.997,74.855
2.8588,74.918,74.982
2.9217,74.952,74.783
2.9845,75.029,74.822
3.0474,75.071,75.176
3.1102,75.026,75.293
3.173,74.947,75.345
3.2359,74.883,75.422
3.2987,74.871,74.98
3.3615,74.885,74.203
3.4243,74.888,74.117
3.4872,74.884,75.121
3.55,74.88,76.323
3.6128,74.941,75.901
3.6757,75.074,74.663
3.7385,75.225,74.06
3.8013,75.331,74.451
3.8642,75.269,74.85
3.927,75.061,75.076
3.9898,74.821,75.024
4.0527,74.673,74.767
4.1155,74.728,74.966
4.1783,74.923,75.452
4.2412,75.155,75.531
4.304,75.327,75.008
4.3668,75.336,74.721
4.4296,75.157,74.747
4.4925,74.885,74.806
4.5553,74.632,74.888
4.6181,74.647,74.83
4.681,74.923,74.647
4.7438,75.278,74.861
4.8067,75.516,75.797
4.8695,75.356,76.182
4.9323,74.935,75.532
4.9952,74.535,74.52
5.058,74.439,74.053
5.1208,74.687,74.096
5.1836,74.994,74.378
5.2465,75.203,75.001
5.3093,75.202,76.039
5.3721,75.158,76.487
5.4349,75.145,75.811
5.4978,75.134,74.57
5.5606,75.073,74.204
5.6234,74.898,74.957
5.6863,74.712,75.454
5.7491,74.61,74.95
5.812,74.663,74.044
5.8748,74.845,74.247
5.9376,75.12,74.997
6.0005,75.401,75.304
6.0633,75.605,74.986
6.1261,75.469,74.911
6.1889,74.969,75.1
6.2518,74.385,75.367


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_013.csv <==
x,qOut,qIn
0.031416,75.061,75.042
0.094248,74.882,74.502
0.15708,74.659,74.732
0.21991,74.489,75.615
0.28274,74.464,75.8
0.34557,74.601,74.982
0.40841,74.83,74.545
0.47124,75.092,74.958
0.53407,75.332,75.484
0.5969,75.532,75.337
0.65973,75.6,74.942
0.72257,75.482,74.518
0.7854,75.133,74.266
0.84823,74.722,74.381
0.91106,74.494,74.846
0.9739,74.507,75.56
1.0367,74.765,76.076
1.0996,75.011,75.621
1.1624,75.126,74.697
1.2252,75.123,74.184
1.2881,75.038,74.419
1.3509,75.019,74.816
1.4137,75.085,75.074
1.4766,75.184,75.172
1.5394,75.25,75.286
1.6022,75.229,75.215
1.665,75.175,74.953
1.7279,75.117,74.874
1.7907,75.07,74.993
1.8535,74.917,74.959
1.9164,74.666,74.961
1.9792,74.46,75.139
2.042,74.446,75.228
2.1049,74.761,75.297
2.1677,75.223,75.388
2.2305,75.592,75.039
2.2934,75.638,74.172
2.3562,75.248,73.992
2.419,74.731,74.696
2.4819,74.393,75.607
2.5447,74.493,75.815
2.6075,74.862,75.298
2.6703,75.194,74.758
2.7332,75.359,74.625
2.796,75.274,74.788
2.8588,75.094,74.738
2.9217,74.939,74.721
2.9845,74.864,75.042
3.0474,74.895,75.49
3.1102,74.994,75.565
3.173,75.139,75.312
3.2359,75.269,74.775
3.2987,75.326,74.206
3.3615,75.169,74.378
3.4243,74.843,75.172
3.4872,74.526,75.872
3.55,74.407,75.656
3.6128,74.631,74.717
3.6757,75.034,74.134
3.7385,75.401,74.667
3.8013,75.533,75.857
3.8642,75.308,76.02
3.927,74.906,75.249
3.9898,74.57,74.198
4.0527,74.528,73.592
4.1155,74.785,74.163
4.1783,75.127,75.245
4.2412,75.384,75.606
4.304,75.416,75.228
4.3668,75.2,75.458
4.4296,74.884,75.788
4.4925,74.65,75.333
4.5553,74.661,74.345
4.6181,74.915,74.489
4.681,75.184,75.238
4.7438,75.315,75.415
4.8067,75.178,74.885
4.8695,74.967,74.801
4.9323,74.928,75.114
4.9952,75.059,75.391
5.058,75.298,75.208
5.1208,75.199,74.902
5.1836,74.764,74.796
5.2465,74.301,74.719
5.3093,74.151,74.478
5.3721,74.527,74.433
5.4349,75.103,74.621
5.4978,75.599,74.86
5.5606,75.772,75.236
5.6234,75.604,75.584
5.6863,75.26,75.639
5.7491,74.928,75.479
5.812,74.78,75.31
5.8748,74.828,75.053
5.9376,74.95,74.67
6.0005,75.069,74.388
6.0633,75.119,74.424
6.1261,75.141,74.745
6.1889,75.152,75.183
6.2518,75.134,75.463


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_014.csv <==
x,qOut,qIn
0.031416,75.162,74.958
0.094248,74.862,74.98
0.15708,74.66,74.821
0.21991,74.662,74.664
0.28274,74.925,74.838
0.34557,75.154,75.331
0.40841,75.163,75.579
0.47124,74.995,75.245
0.53407,74.739,74.851
0.5969,74.689,74.889
0.65973,74.833,74.997
0.72257,75.057,75.141
0.7854,75.233,75.193
0.84823,75.305,74.875
0.91106,75.311,74.557
0.9739,75.265,74.661
1.0367,75.169,74.952
1.0996,75.009,74.973
1.1624,74.857,74.958
1.2252,74.769,75.025
1.2881,74.782,75.058
1.3509,74.836,75.196
1.4137,74.897,75.502
1.4766,74.972,75.595
1.5394,75.075,75.106
1.6022,75.193,74.702
1.665,75.244,74.663
1.7279,75.206,74.585
1.7907,75.074,74.377
1.8535,74.979,74.767
1.9164,74.959,75.503
1.9792,74.972,75.864
2.042,74.957,75.429
2.1049,74.862,74.76
2.1677,74.774,74.303
2.2305,74.754,74.113
2.2934,74.844,74.321
2.3562,74.958,75.161
2.419,75.046,75.942
2.4819,75.121,75.818
2.5447,75.204,74.908
2.6075,75.332,74.599
2.6703,75.393,74.978
2.7332,75.305,75.565
2.796,74.997,75.875
2.8588,74.619,75.654
2.9217,74.428,74.934
2.9845,74.505,73.943
3.0474,74.868,73.34
3.1102,75.277,74.031
3.173,75.497,75.345
3.2359,75.423,76.017
3.2987,74.983,75.648
3.3615,74.477,75.28
3.4243,74.272,75.023
3.4872,74.433,74.81
3.55,74.939,74.779
3.6128,75.379,74.725
3.6757,75.543,74.642
3.7385,75.448,74.826
3.8013,75.156,75.13
3.8642,75.05,75.394
3.927,75.203,75.642
3.9898,75.408,75.461
4.0527,75.417,74.573
4.1155,74.899,74.285
4.1783,74.241,74.854
4.2412,73.865,75.326
4.304,74.131,75.118
4.3668,74.79,75.181
4.4296,75.421,75.489
4.4925,75.805,75.266
4.5553,75.782,74.418
4.6181,75.426,74.396
4.681,74.966,75.044
4.7438,74.615,75.306
4.8067,74.549,74.682
4.8695,74.694,74.419
4.9323,74.914,74.942
4.9952,75.136,75.799
5.058,75.307,76.064
5.1208,75.383,75.093
5.1836,75.286,73.937
5.2465,75.06,73.943
5.3093,74.771,75.283
5.3721,74.681,75.811
5.4349,74.835,75.201
5.4978,75.11,74.414
5.5606,75.357,74.554
5.6234,75.367,75.066
5.6863,75.174,75.149
5.7491,74.91,74.838
5.812,74.716,74.776
5.8748,74.682,75.219
5.9376,74.74,75.559
6.0005,74.846,75.488
6.0633,74.957,75.201
6.1261,75.119,74.969
6.1889,75.269,74.782
6.2518,75.315,74.781


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_015.csv <==
x,qOut,qIn
0.031416,74.76,75.366
0.094248,74.491,74.664
0.15708,74.541,74.099
0.21991,74.834,74.096
0.28274,75.251,74.704
0.34557,75.508,75.038
0.40841,75.472,74.941
0.47124,75.192,74.705
0.53407,74.75,74.924
0.5969,74.513,75.72
0.65973,74.619,76.23
0.72257,74.952,75.811
0.7854,75.355,74.662
0.84823,75.493,74.187
0.91106,75.336,74.505
0.9739,75.056,74.989
1.0367,74.856,75.1
1.0996,74.993,75.086
1.1624,75.248,75.08
1.2252,75.366,74.926
1.2881,75.104,74.52
1.3509,74.611,74.536
1.4137,74.302,75.13
1.4766,74.306,75.745
1.5394,74.655,75.64
1.6022,74.939,75.031
1.665,75.083,74.591
1.7279,75.172,74.596
1.7907,75.312,74.877
1.8535,75.525,75.091
1.9164,75.574,75.284
1.9792,75.377,75.383
2.042,74.895,74.964
2.1049,74.553,74.49
2.1677,74.578,74.617
2.2305,74.846,75.081
2.2934,75.171,75.098
2.3562,75.172,74.808
2.419,74.941,74.76
2.4819,74.706,74.919
2.5447,74.692,75.139
2.6075,74.961,75.207
2.6703,75.276,75.08
2.7332,75.453,74.943
2.796,75.336,75.229
2.8588,75.021,75.44
2.9217,74.768,75.022
2.9845,74.708,74.278
3.0474,74.919,74.231
3.1102,75.164,75.095
3.173,75.25,75.835
3.2359,75.156,75.898
3.2987,74.904,75.467
3.3615,74.743,75.075
3.4243,74.748,74.776
3.4872,74.856,74.655
3.55,74.976,74.403
3.6128,74.99,74.068
3.6757,74.953,74.347
3.7385,74.938,75.369
3.8013,75.004,75.99
3.8642,75.132,75.448
3.927,75.228,74.873
3.9898,75.226,74.944
4.0527,75.078,75.307
4.1155,74.833,75.013
4.1783,74.639,74.513
4.2412,74.604,74.503
4.304,74.8,75.02
4.3668,75.171,75.188
4.4296,75.542,75.175
4.4925,75.731,75.383
4.5553,75.569,75.469
4.6181,75.036,74.895
4.681,74.479,74.331
4.7438,74.171,74.335
4.8067,74.319,74.825
4.8695,74.696,75.25
4.9323,75.076,75.506
4.9952,75.362,75.485
5.058,75.495,75.017
5.1208,75.48,74.435
5.1836,75.311,74.283
5.2465,75.058,74.719
5.3093,74.805,75.248
5.3721,74.688,75.272
5.4349,74.716,75.227
5.4978,74.85,75.489
5.5606,75.041,75.53
5.6234,75.239,74.66
5.6863,75.34,73.924
5.7491,75.275,74.31
5.812,74.988,75.518
5.8748,74.652,76.002
5.9376,74.522,75.689
6.0005,74.651,74.862
6.0633,75.032,74.182
6.1261,75.352,74.674
6.1889,75.401,75.675
6.2518,75.187,75.969


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_016.csv <==
x,qOut,qIn
0.031416,74.43,74.803
0.094248,74.854,74.725
0.15708,75.277,74.888
0.21991,75.505,75.16
0.28274,75.382,75.055
0.34557,75.034,74.633
0.40841,74.741,74.454
0.47124,74.659,74.626
0.53407,74.89,74.936
0.5969,75.215,75.192
0.65973,75.383,75.31
0.72257,75.307,75.187
0.7854,74.944,74.978
0.84823,74.603,75.21
0.91106,74.535,75.622
0.9739,74.742,75.45
1.0367,75.159,74.249
1.0996,75.453,73.817
1.1624,75.491,74.719
1.2252,75.316,75.837
1.2881,75.008,75.583
1.3509,74.834,74.604
1.4137,74.812,74.339
1.4766,74.85,75.01
1.5394,74.84,75.643
1.6022,74.743,75.45
1.665,74.693,75.2
1.7279,74.749,75.291
1.7907,74.944,75.048
1.8535,75.149,74.197
1.9164,75.291,73.786
1.9792,75.349,74.261
2.042,75.318,75.244
2.1049,75.193,75.64
2.1677,74.979,75.483
2.2305,74.759,75.234
2.2934,74.623,75.167
2.3562,74.71,75.355
2.419,74.929,75.576
2.4819,75.135,75.266
2.5447,75.18,74.127
2.6075,75.048,73.798
2.6703,74.952,74.742
2.7332,75.005,75.886
2.796,75.279,76.059
2.8588,75.482,75.467
2.9217,75.343,74.714
2.9845,74.916,74.134
3.0474,74.333,74.154
3.1102,74.144,74.522
3.173,74.378,74.818
3.2359,74.825,75.08
3.2987,75.241,75.363
3.3615,75.464,75.47
3.4243,75.55,75.421
3.4872,75.533,75.302
3.55,75.443,74.989
3.6128,75.208,74.696
3.6757,74.866,74.708
3.7385,74.563,74.896
3.8013,74.449,75.073
3.8642,74.679,75.13
3.927,75.117,75.035
3.9898,75.514,74.901
4.0527,75.628,75.022
4.1155,75.228,75.085
4.1783,74.612,74.853
4.2412,74.162,74.655
4.304,74.224,74.9
4.3668,74.661,75.357
4.4296,75.11,75.611
4.4925,75.413,75.465
4.5553,75.468,74.854
4.6181,75.412,74.428
4.681,75.282,74.658
4.7438,75.11,75.393
4.8067,74.918,75.736
4.8695,74.793,75.306
4.9323,74.797,74.744
4.9952,74.901,74.352
5.058,75.054,74.217
5.1208,75.127,74.488
5.1836,75.091,75.061
5.2465,74.987,75.521
5.3093,74.863,75.507
5.3721,74.81,75.226
5.4349,74.86,74.889
5.4978,74.995,74.543
5.5606,75.183,74.58
5.6234,75.308,75.114
5.6863,75.276,75.502
5.7491,75.121,75.439
5.812,74.897,75.258
5.8748,74.854,74.921
5.9376,75.018,74.372
6.0005,75.232,74.216
6.0633,75.316,74.977
6.1261,75.036,75.727
6.1889,74.611,75.748
6.2518,74.325,75.243


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_017.csv <==
x,qOut,qIn
0.031416,74.549,74.856
0.094248,74.711,75.43
0.15708,75.02,75.946
0.21991,75.298,75.398
0.28274,75.371,73.876
0.34557,75.181,73.625
0.40841,74.927,74.8
0.47124,74.788,76.182
0.53407,74.91,76.552
0.5969,75.187,75.946
0.65973,75.388,74.959
0.72257,75.397,74.08
0.7854,75.133,73.841
0.84823,74.777,74.452
0.91106,74.543,75.227
0.9739,74.502,75.301
1.0367,74.675,74.548
1.0996,74.905,74.449
1.1624,75.132,75.076
1.2252,75.307,75.516
1.2881,75.393,75.185
1.3509,75.266,74.963
1.4137,74.924,75.01
1.4766,74.549,74.872
1.5394,74.342,74.768
1.6022,74.577,75.185
1.665,75.133,75.451
1.7279,75.718,75.148
1.7907,76.042,74.93
1.8535,75.713,75.192
1.9164,74.969,75.185
1.9792,74.294,74.748
2.042,74.179,74.431
2.1049,74.597,74.77
2.1677,75.008,75.366
2.2305,75.191,75.75
2.2934,75.012,75.234
2.3562,74.877,74.514
2.419,74.932,74.544
2.4819,75.089,75.152
2.5447,75.219,75.337
2.6075,75.131,75.094
2.6703,74.96,75.064
2.7332,74.853,75.095
2.796,74.934,74.759
2.8588,75.127,74.254
2.9217,75.265,74.249
2.9845,75.276,75.015
3.0474,75.113,75.688
3.1102,74.898,75.434
3.173,74.761,75.085
3.2359,74.752,75.1
3.2987,74.897,75.3
3.3615,75.1,75.209
3.4243,75.236,74.9
3.4872,75.249,74.607
3.55,75.095,74.648
3.6128,74.917,74.724
3.6757,74.876,74.672
3.7385,74.977,74.727
3.8013,75.187,75.151
3.8642,75.228,75.66
3.927,75.024,75.832
3.9898,74.713,75.563
4.0527,74.463,75.058
4.1155,74.525,74.566
4.1783,74.805,74.254
4.2412,75.144,74.368
4.304,75.383,74.847
4.3668,75.449,75.142
4.4296,75.383,75.216
4.4925,75.243,75.279
4.5553,75.082,75.294
4.6181,74.927,75.065
4.681,74.778,74.839
4.7438,74.655,74.808
4.8067,74.583,74.977
4.8695,74.623,75.296
4.9323,74.798,75.443
4.9952,75.069,75.009
5.058,75.384,74.189
5.1208,75.61,74.163
5.1836,75.592,74.893
5.2465,75.317,75.613
5.3093,74.806,75.563
5.3721,74.421,75.026
5.4349,74.373,74.693
5.4978,74.607,74.856
5.5606,75.005,75.088
5.6234,75.28,75.008
5.6863,75.355,75.072
5.7491,75.268,75.44
5.812,75.075,75.628
5.8748,74.944,75.087
5.9376,74.944,74.416
6.0005,75.033,74.24
6.0633,75.147,74.649
6.1261,75.102,75.023
6.1889,74.897,75.127
6.2518,74.665,74.94


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_018.csv <==
x,qOut,qIn
0.031416,74.185,75.732
0.094248,74.813,75.749
0.15708,75.483,75.223
0.21991,75.934,74.671
0.28274,75.962,74.637
0.34557,75.546,74.906
0.40841,74.957,75.075
0.47124,74.51,75.075
0.53407,74.485,74.983
0.5969,74.807,74.912
0.65973,75.163,75.026
0.72257,75.36,75.388
0.7854,75.248,75.515
0.84823,74.931,75.032
0.91106,74.628,74.483
0.9739,74.486,74.307
1.0367,74.607,74.535
1.0996,74.884,74.726
1.1624,75.187,74.852
1.2252,75.42,75.048
1.2881,75.503,75.384
1.3509,75.39,75.509
1.4137,75.144,75.323
1.4766,74.892,75.057
1.5394,74.759,74.852
1.6022,74.806,74.825
1.665,74.931,75.122
1.7279,75.056,75.465
1.7907,75.111,74.941
1.8535,75.157,74.341
1.9164,75.204,74.672
1.9792,75.198,75.44
2.042,75.075,75.487
2.1049,74.791,74.856
2.1677,74.519,74.545
2.2305,74.402,74.939
2.2934,74.548,75.522
2.3562,74.839,75.27
2.419,75.119,74.642
2.4819,75.309,74.312
2.5447,75.358,74.522
2.6075,75.305,74.828
2.6703,75.197,75.048
2.7332,75.085,75.292
2.796,75.014,75.793
2.8588,74.999,75.761
2.9217,75.001,75.085
2.9845,74.993,74.609
3.0474,74.95,74.688
3.1102,74.922,74.534
3.173,74.945,74.353
3.2359,75.008,74.69
3.2987,75.081,75.243
3.3615,75.11,75.319
3.4243,75.099,75.304
3.4872,75.053,75.421
3.55,74.977,75.261
3.6128,74.831,74.851
3.6757,74.657,74.858
3.7385,74.551,75.293
3.8013,74.606,75.312
3.8642,74.874,74.654
3.927,75.238,74.305
3.9898,75.544,74.798
4.0527,75.649,75.712
4.1155,75.431,75.632
4.1783,75.006,74.763
4.2412,74.587,73.978
4.304,74.387,74.197
4.3668,74.488,75.315
4.4296,74.746,76.176
4.4925,75.034,75.85
4.5553,75.24,74.626
4.6181,75.347,74.19
4.681,75.358,74.613
4.7438,75.299,75.323
4.8067,75.198,75.691
4.8695,75.093,75.527
4.9323,74.993,74.969
4.9952,74.914,74.13
5.058,74.861,73.49
5.1208,74.889,74.157
5.1836,74.983,75.518
5.2465,75.069,76.184
5.3093,75.062,75.751
5.3721,74.883,75.422
5.4349,74.695,75.242
5.4978,74.651,74.854
5.5606,74.88,74.327
5.6234,75.238,74.381
5.6863,75.425,74.938
5.7491,75.353,75.508
5.812,74.981,75.499
5.8748,74.757,74.983
5.9376,74.874,74.587
6.0005,75.151,74.612
6.0633,75.342,74.701
6.1261,74.996,74.65
6.1889,74.41,74.799
6.2518,74.011,75.201


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_019.csv <==
x,qOut,qIn
0.031416,74.396,74.494
0.094248,74.454,74.966
0.15708,74.681,75.179
0.21991,74.974,75.307
0.28274,75.236,75.623
0.34557,75.37,75.564
0.40841,75.355,74.997
0.47124,75.247,74.395
0.53407,75.113,74.301
0.5969,75.071,74.585
0.65973,75.067,74.725
0.72257,75.03,74.625
0.7854,74.893,75.066
0.84823,74.76,75.802
0.91106,74.787,75.752
0.9739,74.96,74.965
1.0367,75.227,74.378
1.0996,75.283,74.686
1.1624,75.084,75.267
1.2252,74.801,75.429
1.2881,74.636,74.988
1.3509,74.83,74.962
1.4137,75.211,75.296
1.4766,75.535,75.259
1.5394,75.567,74.611
1.6022,75.207,74.405
1.665,74.709,74.795
1.7279,74.334,75.338
1.7907,74.312,75.641
1.8535,74.56,75.403
1.9164,74.887,74.848
1.9792,75.18,74.485
2.042,75.355,74.514
2.1049,75.375,74.464
2.1677,75.23,74.422
2.2305,75.008,74.855
2.2934,74.811,76.043
2.3562,74.821,76.543
2.419,75.001,75.771
2.4819,75.217,74.474
2.5447,75.33,73.966
2.6075,75.217,74.713
2.6703,74.972,75.575
2.7332,74.743,75.553
2.796,74.672,74.828
2.8588,74.821,74.34
2.9217,75.084,74.239
2.9845,75.316,74.876
3.0474,75.381,76.027
3.1102,75.141,75.969
3.173,74.717,74.929
3.2359,74.346,74.28
3.2987,74.261,74.562
3.3615,74.548,74.665
3.4243,75.026,74.609
3.4872,75.497,74.878
3.55,75.787,75.24
3.6128,75.732,75.202
3.6757,75.38,75.191
3.7385,74.952,75.371
3.8013,74.692,75.337
3.8642,74.779,75.179
3.927,74.954,75.194
3.9898,75.029,75.078
4.0527,74.848,74.535
4.1155,74.685,74.188
4.1783,74.782,74.442
4.2412,75.081,75.067
4.304,75.46,75.545
4.3668,75.462,75.515
4.4296,75.087,75.156
4.4925,74.611,74.767
4.5553,74.353,74.661
4.6181,74.535,74.759
4.681,74.88,74.968
4.7438,75.178,75.326
4.8067,75.255,75.545
4.8695,75.244,75.297
4.9323,75.268,74.956
4.9952,75.32,74.847
5.058,75.365,74.8
5.1208,75.219,74.487
5.1836,74.913,74.262
5.2465,74.598,74.477
5.3093,74.436,75.153
5.3721,74.564,75.588
5.4349,74.872,75.556
5.4978,75.202,75.206
5.5606,75.402,74.843
5.6234,75.339,74.86
5.6863,75.081,75.163
5.7491,74.802,75.45
5.812,74.678,75.326
5.8748,74.831,74.693
5.9376,75.121,74.201
6.0005,75.379,74.509
6.0633,75.455,75.581
6.1261,75.27,75.881
6.1889,74.925,75.192
6.2518,74.581,74.392


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_020.csv <==
x,qOut,qIn
0.031416,74.518,75.589
0.094248,74.279,75.464
0.15708,74.425,74.748
0.21991,74.809,74.456
0.28274,75.251,75.023
0.34557,75.469,75.237
0.40841,75.345,75.036
0.47124,74.972,75.084
0.53407,74.484,75.612
0.5969,74.324,75.724
0.65973,74.592,75.298
0.72257,75.103,74.75
0.7854,75.638,74.384
0.84823,75.786,74.397
0.91106,75.463,74.706
0.9739,74.904,74.911
1.0367,74.404,74.833
1.0996,74.43,74.973
1.1624,74.807,75.329
1.2252,75.231,75.619
1.2881,75.405,75.473
1.3509,75.233,74.707
1.4137,74.94,74.086
1.4766,74.732,74.442
1.5394,74.781,75.518
1.6022,75.024,75.73
1.665,75.3,75.105
1.7279,75.496,74.381
1.7907,75.522,74.653
1.8535,75.339,75.614
1.9164,75.007,75.959
1.9792,74.663,75.295
2.042,74.45,74.648
2.1049,74.48,74.557
2.1677,74.68,74.422
2.2305,74.947,74.43
2.2934,75.182,74.943
2.3562,75.321,75.441
2.419,75.316,75.393
2.4819,75.177,74.865
2.5447,74.924,74.561
2.6075,74.734,74.988
2.6703,74.727,75.439
2.7332,74.869,75.307
2.796,75.09,74.768
2.8588,75.173,74.85
2.9217,75.128,75.324
2.9845,75.061,75.495
3.0474,75.09,75.022
3.1102,75.238,74.731
3.173,75.282,74.862
3.2359,75.13,75.06
3.2987,74.728,74.89
3.3615,74.44,74.845
3.4243,74.481,75.179
3.4872,74.766,75.407
3.55,75.142,74.932
3.6128,75.274,74.426
3.6757,75.18,74.525
3.7385,75.002,75.063
3.8013,74.893,75.396
3.8642,74.948,75.068
3.927,75.061,74.533
3.9898,75.156,74.304
4.0527,75.166,74.824
4.1155,75.146,75.802
4.1783,75.126,76.34
4.2412,75.096,75.781
4.304,75.035,74.509
4.3668,74.938,74.177
4.4296,74.882,74.608
4.4925,74.903,74.865
4.5553,75.018,74.659
4.6181,75.107,74.72
4.681,75.084,74.969
4.7438,74.976,75.201
4.8067,74.827,75.566
4.8695,74.801,75.776
4.9323,74.87,75.493
4.9952,74.941,75.028
5.058,74.913,74.93
5.1208,74.78,74.75
5.1836,74.724,74.294
5.2465,74.842,74.161
5.3093,75.191,74.79
5.3721,75.568,75.507
5.4349,75.683,75.765
5.4978,75.462,75.439
5.5606,74.884,74.686
5.6234,74.432,74.201
5.6863,74.359,74.234
5.7491,74.573,74.689
5.812,74.908,75.525
5.8748,75.073,76.128
5.9376,75.161,75.919
6.0005,75.263,75.008
6.0633,75.456,74.239
6.1261,75.58,74.248
6.1889,75.433,74.622
6.2518,75.049,75.079


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_021.csv <==
x,qOut,qIn
0.031416,75.377,75.356
0.094248,75.711,75.361
0.15708,75.568,74.915
0.21991,75.041,74.339
0.28274,74.301,74.32
0.34557,74.043,74.87
0.40841,74.335,75.394
0.47124,74.891,75.674
0.53407,75.381,75.608
0.5969,75.506,74.895
0.65973,75.368,74.144
0.72257,75.14,74.354
0.7854,75,75.414
0.84823,75.005,75.472
0.91106,75.045,74.687
0.9739,75.069,74.259
1.0367,75.038,74.998
1.0996,75.064,75.568
1.1624,75.145,75.42
1.2252,75.201,75.149
1.2881,75.138,75.26
1.3509,74.891,75.166
1.4137,74.642,74.837
1.4766,74.549,74.753
1.5394,74.736,74.958
1.6022,75.09,74.872
1.665,75.366,74.629
1.7279,75.432,74.685
1.7907,75.191,75.378
1.8535,74.852,75.648
1.9164,74.667,75.145
1.9792,74.684,74.587
2.042,74.89,74.689
2.1049,75,75.058
2.1677,74.984,75.208
2.2305,74.937,75.02
2.2934,74.971,74.566
2.3562,75.155,74.627
2.419,75.339,75.3
2.4819,75.407,75.922
2.5447,75.261,75.629
2.6075,75.006,74.579
2.6703,74.802,73.826
2.7332,74.711,74.12
2.796,74.758,75.109
2.8588,74.847,75.541
2.9217,74.957,75.623
2.9845,75.071,75.705
3.0474,75.169,75.489
3.1102,75.183,74.842
3.173,75.098,74.428
3.2359,74.966,74.574
3.2987,74.849,75.03
3.3615,74.815,74.891
3.4243,74.842,74.37
3.4872,74.919,74.18
3.55,75.03,74.755
3.6128,75.194,75.438
3.6757,75.295,75.728
3.7385,75.23,75.518
3.8013,74.907,75.212
3.8642,74.505,75.321
3.927,74.353,75.377
3.9898,74.534,74.906
4.0527,75.053,74.238
4.1155,75.554,74.525
4.1783,75.789,75.287
4.2412,75.697,75.538
4.304,75.266,75.053
4.3668,74.825,74.679
4.4296,74.589,74.605
4.4925,74.544,74.839
4.5553,74.621,75.125
4.6181,74.62,75.278
4.681,74.619,75.401
4.7438,74.706,75.403
4.8067,74.947,75.213
4.8695,75.279,74.802
4.9323,75.55,74.327
4.9952,75.656,74.203
5.058,75.511,74.864
5.1208,75.172,75.844
5.1836,74.842,76.296
5.2465,74.664,75.746
5.3093,74.74,74.471
5.3721,74.944,73.687
5.4349,75.102,73.779
5.4978,75.135,74.671
5.5606,74.991,75.502
5.6234,74.807,75.335
5.6863,74.748,74.964
5.7491,74.864,75.124
5.812,75.16,75.277
5.8748,75.427,74.987
5.9376,75.455,74.951
6.0005,75.22,75.149
6.0633,74.742,75.089
6.1261,74.413,74.928
6.1889,74.461,74.987
6.2518,74.823,75.126


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_022.csv <==
x,qOut,qIn
0.031416,74.587,75.716
0.094248,74.513,75.939
0.15708,74.68,75.27
0.21991,74.922,74.337
0.28274,75.074,73.996
0.34557,75.074,74.67
0.40841,74.981,75.45
0.47124,74.865,75.288
0.53407,74.784,74.481
0.5969,74.802,74.609
0.65973,74.951,75.285
0.72257,75.178,75.671
0.7854,75.42,75.491
0.84823,75.465,75.277
0.91106,75.242,74.973
0.9739,74.884,74.465
1.0367,74.561,74.256
1.0996,74.594,74.733
1.1624,74.906,75.32
1.2252,75.277,75.656
1.2881,75.48,75.58
1.3509,75.317,74.93
1.4137,74.945,74.278
1.4766,74.605,74.464
1.5394,74.53,75.299
1.6022,74.717,75.485
1.665,74.928,75.11
1.7279,75.057,74.648
1.7907,75.03,74.586
1.8535,75.056,74.802
1.9164,75.195,74.988
1.9792,75.344,75.101
2.042,75.375,75.149
2.1049,75.091,75.453
2.1677,74.706,75.841
2.2305,74.474,75.641
2.2934,74.618,74.494
2.3562,75.024,73.771
2.419,75.357,74.198
2.4819,75.455,75.389
2.5447,75.199,76.067
2.6075,74.861,75.343
2.6703,74.713,74.311
2.7332,74.787,74.074
2.796,75.053,74.693
2.8588,75.175,75.226
2.9217,75.065,75.563
2.9845,74.836,75.651
3.0474,74.63,75.417
3.1102,74.685,75.19
3.173,74.958,75.15
3.2359,75.301,75.081
3.2987,75.568,74.751
3.3615,75.558,74.326
3.4243,75.252,74.082
3.4872,74.825,74.275
3.55,74.48,75.058
3.6128,74.528,75.668
3.6757,74.855,75.633
3.7385,75.205,75.146
3.8013,75.324,75.036
3.8642,75.063,75.343
3.927,74.698,75.239
3.9898,74.498,74.636
4.0527,74.692,74.358
4.1155,75.137,74.662
4.1783,75.545,74.896
4.2412,75.754,74.974
4.304,75.644,75.09
4.3668,75.304,75.389
4.4296,74.886,75.613
4.4925,74.526,75.457
4.5553,74.333,74.801
4.6181,74.337,74.353
4.681,74.519,74.457
4.7438,74.819,74.958
4.8067,75.164,75.686
4.8695,75.43,75.941
4.9323,75.531,75.447
4.9952,75.459,74.751
5.058,75.225,74.709
5.1208,74.954,74.833
5.1836,74.735,74.657
5.2465,74.609,74.571
5.3093,74.599,74.934
5.3721,74.694,75.163
5.4349,74.891,75.032
5.4978,75.14,74.881
5.5606,75.382,74.985
5.6234,75.467,74.916
5.6863,75.314,74.665
5.7491,75.009,74.735
5.812,74.668,75.531
5.8748,74.586,75.898
5.9376,74.799,75.393
6.0005,75.168,74.78
6.0633,75.531,74.789
6.1261,75.62,74.708
6.1889,75.385,74.466
6.2518,74.978,74.773


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_023.csv <==
x,qOut,qIn
0.031416,75.471,75.38
0.094248,75.782,74.885
0.15708,75.646,74.609
0.21991,75.177,74.721
0.28274,74.561,74.91
0.34557,74.373,74.892
0.40841,74.583,74.909
0.47124,74.928,75.107
0.53407,75.122,75.351
0.5969,75.087,75.343
0.65973,75.058,75.17
0.72257,75.127,74.96
0.7854,75.344,74.852
0.84823,75.416,74.722
0.91106,75.23,74.546
0.9739,74.922,74.572
1.0367,74.668,75.01
1.0996,74.746,75.311
1.1624,75,75.375
1.2252,75.22,75.587
1.2881,75.208,75.833
1.3509,74.979,75.198
1.4137,74.752,74.131
1.4766,74.657,73.702
1.5394,74.78,74.651
1.6022,74.979,75.619
1.665,75.15,75.692
1.7279,75.258,75.183
1.7907,75.281,74.967
1.8535,75.23,75.286
1.9164,75.087,75.522
1.9792,74.887,75.236
2.042,74.673,74.531
2.1049,74.568,74.325
2.1677,74.623,74.619
2.2305,74.822,75.007
2.2934,75.12,74.907
2.3562,75.426,74.606
2.419,75.587,74.824
2.4819,75.507,75.521
2.5447,75.107,75.576
2.6075,74.605,74.874
2.6703,74.349,74.526
2.7332,74.433,74.745
2.796,74.863,75.079
2.8588,75.286,75.261
2.9217,75.525,75.275
2.9845,75.556,74.84
3.0474,75.391,74.427
3.1102,75.18,74.858
3.173,74.985,75.508
3.2359,74.821,75.741
3.2987,74.69,75.573
3.3615,74.61,75.234
3.4243,74.632,74.7
3.4872,74.752,74.206
3.55,74.946,74.082
3.6128,75.112,74.6
3.6757,75.192,75.334
3.7385,75.18,75.631
3.8013,75.078,75.267
3.8642,74.964,74.785
3.927,74.91,74.546
3.9898,74.926,74.75
4.0527,75.009,75.169
4.1155,75.033,75.425
4.1783,74.962,75.613
4.2412,74.875,75.648
4.304,74.86,75.131
4.3668,75.072,74.658
4.4296,75.374,74.706
4.4925,75.552,74.811
4.5553,75.394,74.532
4.6181,74.874,74.616
4.681,74.401,75.18
4.7438,74.237,75.562
4.8067,74.564,75.213
4.8695,75.04,74.507
4.9323,75.344,74.066
4.9952,75.381,74.309
5.058,75.109,75.292
5.1208,74.81,76.197
5.1836,74.711,76.348
5.2465,74.846,75.422
5.3093,75.196,73.929
5.3721,75.512,73.82
5.4349,75.616,74.853
5.4978,75.467,75.535
5.5606,75.062,74.871
5.6234,74.672,74.428
5.6863,74.519,74.848
5.7491,74.615,75.39
5.812,74.916,75.416
5.8748,75.156,75.425
5.9376,75.179,75.455
6.0005,74.99,75.129
6.0633,74.631,74.476
6.1261,74.42,74.401
6.1889,74.54,74.937
6.2518,74.928,75.486


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_024.csv <==
x,qOut,qIn
0.031416,74.397,74.875
0.094248,74.503,75.193
0.15708,74.856,74.929
0.21991,75.311,74.769
0.28274,75.724,74.852
0.34557,75.865,74.816
0.40841,75.635,74.891
0.47124,75.162,75.214
0.53407,74.627,75.527
0.5969,74.401,75.328
0.65973,74.441,74.922
0.72257,74.615,74.755
0.7854,74.782,74.703
0.84823,74.993,74.571
0.91106,75.287,74.763
0.9739,75.558,75.277
1.0367,75.673,75.331
1.0996,75.419,74.989
1.1624,74.987,75.026
1.2252,74.639,75.283
1.2881,74.621,75.012
1.3509,74.832,74.498
1.4137,74.985,74.457
1.4766,75.008,74.882
1.5394,74.88,75.488
1.6022,74.879,75.841
1.665,75.042,75.703
1.7279,75.249,74.981
1.7907,75.357,74.063
1.8535,75.203,74.066
1.9164,74.915,74.854
1.9792,74.667,75.602
2.042,74.622,75.556
2.1049,74.783,74.884
2.1677,75.012,74.329
2.2305,75.21,74.486
2.2934,75.295,75.314
2.3562,75.245,75.695
2.419,75.071,75.45
2.4819,74.85,75.041
2.5447,74.665,75.029
2.6075,74.67,74.893
2.6703,74.885,74.446
2.7332,75.2,74.325
2.796,75.49,74.969
2.8588,75.484,75.55
2.9217,75.161,75.575
2.9845,74.737,75.065
3.0474,74.458,74.455
3.1102,74.608,74.598
3.173,74.958,75.228
3.2359,75.242,75.693
3.2987,75.215,75.684
3.3615,74.942,75.276
3.4243,74.749,74.682
3.4872,74.785,74.272
3.55,75.131,74.286
3.6128,75.45,74.607
3.6757,75.474,74.967
3.7385,75.211,75.179
3.8013,74.73,75.443
3.8642,74.482,75.457
3.927,74.582,75.049
3.9898,74.888,74.81
4.0527,75.219,75.173
4.1155,75.304,75.2
4.1783,75.165,74.806
4.2412,74.949,74.774
4.304,74.813,75.383
4.3668,74.943,75.693
4.4296,75.227,75.477
4.4925,75.457,74.871
4.5553,75.425,74.136
4.6181,75.019,74.232
4.681,74.545,74.949
4.7438,74.276,75.269
4.8067,74.434,74.759
4.8695,74.825,74.762
4.9323,75.177,75.346
4.9952,75.381,75.531
5.058,75.37,74.652
5.1208,75.254,73.869
5.1836,75.103,74.08
5.2465,74.974,75.273
5.3093,74.908,76.325
5.3721,74.94,76.057
5.4349,75.071,75.277
5.4978,75.237,74.852
5.5606,75.366,74.838
5.6234,75.297,74.704
5.6863,75.025,74.63
5.7491,74.692,74.685
5.812,74.458,74.529
5.8748,74.52,74.434
5.9376,74.788,74.913
6.0005,75.095,75.784
6.0633,75.276,76.332
6.1261,75.197,75.698
6.1889,74.913,74.556
6.2518,74.589,74.141


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_025.csv <==
x,qOut,qIn
0.031416,75.013,73.672
0.094248,74.844,74.41
0.15708,74.811,75.133
0.21991,74.882,75.347
0.28274,74.996,75.241
0.34557,75.03,75.306
0.40841,75.013,75.398
0.47124,74.996,75.362
0.53407,75.028,75.077
0.5969,75.064,74.752
0.65973,75.031,74.638
0.72257,74.954,74.777
0.7854,74.872,74.834
0.84823,74.966,74.505
0.91106,75.226,74.358
0.9739,75.483,74.891
1.0367,75.554,75.591
1.0996,75.182,75.602
1.1624,74.603,75.359
1.2252,74.165,75.161
1.2881,74.196,75.078
1.3509,74.63,75.147
1.4137,75.119,75.078
1.4766,75.47,74.514
1.5394,75.54,74.286
1.6022,75.436,75.13
1.665,75.267,75.742
1.7279,75.092,75.288
1.7907,74.952,74.607
1.8535,74.801,74.845
1.9164,74.658,75.134
1.9792,74.567,74.88
2.042,74.573,74.288
2.1049,74.693,74.485
2.1677,74.891,75.246
2.2305,75.124,75.753
2.2934,75.345,75.688
2.3562,75.489,75.44
2.419,75.484,74.974
2.4819,75.328,74.4
2.5447,75.038,74.446
2.6075,74.783,75.357
2.6703,74.679,76.046
2.7332,74.733,75.688
2.796,74.917,74.485
2.8588,75.107,73.917
2.9217,75.215,74.271
2.9845,75.197,75.212
3.0474,75.022,75.85
3.1102,74.771,75.183
3.173,74.592,74.082
3.2359,74.566,73.951
3.2987,74.743,75.043
3.3615,75.039,75.714
3.4243,75.33,75.738
3.4872,75.504,75.528
3.55,75.457,75.347
3.6128,75.179,74.94
3.6757,74.896,74.459
3.7385,74.784,74.301
3.8013,74.982,74.598
3.8642,75.258,74.935
3.927,75.308,75.229
3.9898,75.105,75.58
4.0527,74.688,75.803
4.1155,74.538,75.317
4.1783,74.706,74.518
4.2412,74.978,74.19
4.304,75.099,74.689
4.3668,74.876,75.159
4.4296,74.619,75.257
4.4925,74.573,75.211
4.5553,74.924,75.335
4.6181,75.445,75.182
4.681,75.763,74.653
4.7438,75.714,74.289
4.8067,75.189,74.658
4.8695,74.591,75.279
4.9323,74.316,75.516
4.9952,74.417,75.275
5.058,74.846,74.985
5.1208,75.248,74.859
5.1836,75.496,74.748
5.2465,75.535,74.85
5.3093,75.327,75.136
5.3721,74.941,75.084
5.4349,74.621,74.872
5.4978,74.525,74.842
5.5606,74.762,75.033
5.6234,75.128,75.138
5.6863,75.366,75.105
5.7491,75.373,75.044
5.812,75.087,74.985
5.8748,74.748,74.836
5.9376,74.593,74.847
6.0005,74.666,75.235
6.0633,74.957,75.913
6.1261,75.216,75.995
6.1889,75.31,75.179
6.2518,75.235,73.985


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_026.csv <==
x,qOut,qIn
0.031416,74.786,74.865
0.094248,74.483,74.843
0.15708,74.464,74.602
0.21991,74.627,74.649
0.28274,74.841,75.008
0.34557,74.992,75.295
0.40841,75.072,75.525
0.47124,75.083,75.517
0.53407,75.024,74.96
0.5969,74.928,74.345
0.65973,74.853,74.367
0.72257,74.829,75.209
0.7854,74.869,76.114
0.84823,74.944,75.509
0.91106,75.058,74.215
0.9739,75.195,73.876
1.0367,75.331,74.98
1.0996,75.346,75.729
1.1624,75.175,75.658
1.2252,74.897,75.153
1.2881,74.618,74.801
1.3509,74.57,74.602
1.4137,74.74,74.489
1.4766,75.014,74.807
1.5394,75.267,75.586
1.6022,75.359,75.513
1.665,75.263,74.636
1.7279,75.058,74.064
1.7907,74.838,74.528
1.8535,74.813,75.311
1.9164,74.966,75.846
1.9792,75.148,75.904
2.042,75.196,75.279
2.1049,74.99,74.625
2.1677,74.762,74.425
2.2305,74.698,74.522
2.2934,74.947,74.7
2.3562,75.282,74.867
2.419,75.39,75.052
2.4819,75.23,75.435
2.5447,74.825,75.911
2.6075,74.64,75.622
2.6703,74.767,74.767
2.7332,75.017,74.104
2.796,75.158,74.196
2.8588,74.958,74.761
2.9217,74.679,75.218
2.9845,74.569,75.249
3.0474,74.831,75.172
3.1102,75.304,75.381
3.173,75.641,75.438
3.2359,75.661,75.001
3.2987,75.23,74.347
3.3615,74.664,74.562
3.4243,74.353,75.279
3.4872,74.396,75.539
3.55,74.79,75.205
3.6128,75.198,75.152
3.6757,75.479,75.094
3.7385,75.568,74.624
3.8013,75.415,74.228
3.8642,75.026,74.606
3.927,74.607,75.217
3.9898,74.365,75.611
4.0527,74.47,75.671
4.1155,74.827,75.345
4.1783,75.205,74.773
4.2412,75.453,74.471
4.304,75.454,74.89
4.3668,75.239,75.25
4.4296,74.957,75.082
4.4925,74.751,74.681
4.5553,74.742,74.501
4.6181,74.928,74.443
4.681,75.175,74.506
4.7438,75.343,75.051
4.8067,75.302,76.099
4.8695,75.008,76.331
4.9323,74.665,75.589
4.9952,74.473,74.831
5.058,74.599,74.91
5.1208,74.956,75.07
5.1836,75.311,74.828
5.2465,75.512,74.395
5.3093,75.436,74.195
5.3721,75.165,74.713
5.4349,74.912,75.442
5.4978,74.786,75.501
5.5606,74.859,74.686
5.6234,74.908,74.504
5.6863,74.805,75.021
5.7491,74.618,75.288
5.812,74.455,74.923
5.8748,74.565,74.688
5.9376,74.917,74.74
6.0005,75.369,75.055
6.0633,75.769,75.596
6.1261,75.92,75.641
6.1889,75.739,75.127
6.2518,75.318,74.722


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_027.csv <==
x,qOut,qIn
0.031416,74.7,75.43
0.094248,74.846,75.099
0.15708,75.241,75.165
0.21991,75.563,75.546
0.28274,75.493,75.599
0.34557,74.932,74.82
0.40841,74.354,73.98
0.47124,74.112,73.935
0.53407,74.46,74.904
0.5969,75.053,75.503
0.65973,75.534,75.394
0.72257,75.734,75.196
0.7854,75.535,75.14
0.84823,75.046,74.84
0.91106,74.558,74.677
0.9739,74.294,74.947
1.0367,74.423,75.178
1.0996,74.781,75.175
1.1624,75.163,75.291
1.2252,75.457,75.384
1.2881,75.582,75.131
1.3509,75.565,74.67
1.4137,75.399,74.457
1.4766,75.116,74.681
1.5394,74.753,75.18
1.6022,74.465,75.326
1.665,74.405,75.094
1.7279,74.582,74.855
1.7907,74.963,75.046
1.8535,75.31,75.234
1.9164,75.441,75.023
1.9792,75.336,74.656
2.042,75.016,74.63
2.1049,74.78,74.66
2.1677,74.781,74.611
2.2305,74.967,74.889
2.2934,75.242,75.538
2.3562,75.373,75.656
2.419,75.306,75.221
2.4819,75.102,74.862
2.5447,74.84,75.276
2.6075,74.699,75.693
2.6703,74.725,75.347
2.7332,74.869,74.54
2.796,75.06,74.383
2.8588,75.175,74.803
2.9217,75.19,74.938
2.9845,75.128,74.835
3.0474,75.019,75.069
3.1102,74.896,75.262
3.173,74.767,74.966
3.2359,74.664,74.64
3.2987,74.624,74.84
3.3615,74.714,75.235
3.4243,74.912,75.459
3.4872,75.144,75.431
3.55,75.328,74.912
3.6128,75.398,74.305
3.6757,75.384,74.321
3.7385,75.321,75.06
3.8013,75.243,75.606
3.8642,75.112,75.158
3.927,74.918,74.591
3.9898,74.731,74.692
4.0527,74.627,75.447
4.1155,74.71,75.474
4.1783,74.892,74.834
4.2412,75.054,74.478
4.304,75.082,75.046
4.3668,74.98,75.593
4.4296,74.896,75.654
4.4925,74.911,75.449
4.5553,75.076,75.17
4.6181,75.227,74.579
4.681,75.215,73.96
4.7438,75.05,73.961
4.8067,74.776,74.835
4.8695,74.658,75.717
4.9323,74.748,75.924
4.9952,74.953,75.189
5.058,75.151,74.163
5.1208,75.193,74.29
5.1836,75.122,75.234
5.2465,75.017,76.094
5.3093,74.953,75.982
5.3721,74.939,75.068
5.4349,74.971,74.264
5.4978,75.062,74.095
5.5606,75.228,74.307
5.6234,75.42,74.676
5.6863,75.425,75.249
5.7491,75.171,75.61
5.812,74.625,75.556
5.8748,74.237,75.462
5.9376,74.292,75.199
6.0005,74.688,74.476
6.0633,75.244,73.808
6.1261,75.478,74.278
6.1889,75.322,75.251
6.2518,74.981,75.756


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_028.csv <==
x,qOut,qIn
0.031416,75.049,75.491
0.094248,74.778,74.924
0.15708,74.568,74.679
0.21991,74.553,74.555
0.28274,74.825,74.303
0.34557,75.183,74.444
0.40841,75.418,75.018
0.47124,75.478,75.514
0.53407,75.342,75.558
0.5969,75.225,75.202
0.65973,75.151,74.724
0.72257,75.034,74.487
0.7854,74.763,74.835
0.84823,74.349,75.414
0.91106,74.114,75.636
0.9739,74.22,75.336
1.0367,74.747,74.986
1.0996,75.417,74.9
1.1624,75.914,74.752
1.2252,76.038,74.504
1.2881,75.626,74.469
1.3509,74.896,74.963
1.4137,74.36,75.453
1.4766,74.231,75.343
1.5394,74.604,74.684
1.6022,75.033,74.326
1.665,75.304,74.536
1.7279,75.372,75.29
1.7907,75.229,76.014
1.8535,74.99,75.803
1.9164,74.813,75.066
1.9792,74.794,74.621
2.042,75,74.848
2.1049,75.291,74.956
2.1677,75.436,74.869
2.2305,75.35,74.998
2.2934,74.982,75.352
2.3562,74.629,75.131
2.419,74.527,74.626
2.4819,74.664,74.645
2.5447,74.97,75.14
2.6075,75.134,74.922
2.6703,75.076,74.379
2.7332,74.885,74.363
2.796,74.679,74.925
2.8588,74.704,75.37
2.9217,74.96,75.706
2.9845,75.308,75.804
3.0474,75.591,75.376
3.1102,75.567,74.884
3.173,75.272,74.646
3.2359,74.908,74.47
3.2987,74.694,74.509
3.3615,74.793,75.145
3.4243,75.012,75.722
3.4872,75.181,75.494
3.55,75.151,74.599
3.6128,74.998,74.567
3.6757,74.841,75.22
3.7385,74.726,75.484
3.8013,74.67,74.843
3.8642,74.624,74.422
3.927,74.649,74.635
3.9898,74.79,75.274
4.0527,75.073,75.659
4.1155,75.421,75.249
4.1783,75.639,74.759
4.2412,75.615,74.828
4.304,75.256,74.936
4.3668,74.79,74.654
4.4296,74.542,74.632
4.4925,74.592,74.837
4.5553,74.941,74.877
4.6181,75.241,75.039
4.681,75.341,75.357
4.7438,75.262,75.34
4.8067,75.059,74.854
4.8695,74.922,74.674
4.9323,74.872,74.995
4.9952,74.876,75.472
5.058,74.888,75.429
5.1208,74.911,74.912
5.1836,74.998,74.54
5.2465,75.125,74.497
5.3093,75.254,74.471
5.3721,75.23,74.769
5.4349,75.042,75.542
5.4978,74.799,76.027
5.5606,74.625,75.389
5.6234,74.649,74.56
5.6863,74.798,74.555
5.7491,74.978,75.41
5.812,75.101,76.083
5.8748,75.14,75.194
5.9376,75.112,73.765
6.0005,75.058,73.315
6.0633,75.015,74.366
6.1261,75.055,75.47
6.1889,75.135,76.029
6.2518,75.165,76.033


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_029.csv <==
x,qOut,qIn
0.031416,74.928,75.473
0.094248,74.856,75.51
0.15708,74.856,74.855
0.21991,74.922,74.819
0.28274,75.013,75.821
0.34557,75.001,75.921
0.40841,74.969,74.966
0.47124,75.016,74.097
0.53407,75.229,74.384
0.5969,75.497,75.058
0.65973,75.571,75.322
0.72257,75.383,75.21
0.7854,74.913,75.034
0.84823,74.569,74.906
0.91106,74.527,74.806
0.9739,74.683,74.902
1.0367,74.874,75.312
1.0996,74.868,75.625
1.1624,74.797,75.54
1.2252,74.795,75.039
1.2881,74.967,74.256
1.3509,75.227,74.052
1.4137,75.421,74.576
1.4766,75.472,75.201
1.5394,75.328,75.321
1.6022,75.054,75.113
1.665,74.79,74.904
1.7279,74.65,74.868
1.7907,74.72,75.14
1.8535,74.939,75.268
1.9164,75.13,75.097
1.9792,75.195,74.95
2.042,75.06,74.901
2.1049,74.906,74.693
2.1677,74.924,74.604
2.2305,75.1,74.85
2.2934,75.378,75.125
2.3562,75.404,75.331
2.419,75.108,75.573
2.4819,74.686,75.492
2.5447,74.374,74.743
2.6075,74.468,74.443
2.6703,74.792,74.93
2.7332,75.125,75.303
2.796,75.26,74.851
2.8588,75.183,74.646
2.9217,75.055,74.964
2.9845,74.98,75.249
3.0474,75.039,75.407
3.1102,75.112,75.427
3.173,75.074,75.13
3.2359,74.933,74.761
3.2987,74.726,74.6
3.3615,74.662,74.574
3.4243,74.786,74.64
3.4872,75.025,74.881
3.55,75.285,75.258
3.6128,75.408,75.477
3.6757,75.352,75.514
3.7385,75.171,75.489
3.8013,74.934,75.337
3.8642,74.8,74.515
3.927,74.792,73.591
3.9898,74.863,73.7
4.0527,74.952,75.074
4.1155,75.023,75.976
4.1783,75.113,75.997
4.2412,75.211,75.618
4.304,75.294,75.219
4.3668,75.228,74.618
4.4296,74.994,74.113
4.4925,74.71,74.329
4.5553,74.509,75.468
4.6181,74.552,76.001
4.681,74.79,75.505
4.7438,75.119,74.734
4.8067,75.434,74.467
4.8695,75.603,74.744
4.9323,75.464,75.122
4.9952,75.04,75.155
5.058,74.398,74.85
5.1208,74.028,74.681
5.1836,74.145,74.656
5.2465,74.629,74.803
5.3093,75.297,75.298
5.3721,75.789,75.44
5.4349,75.886,74.919
5.4978,75.582,74.394
5.5606,74.92,74.85
5.6234,74.46,75.853
5.6863,74.489,76.282
5.7491,74.868,75.684
5.812,75.378,74.514
5.8748,75.549,74.164
5.9376,75.363,74.584
6.0005,75.013,75.105
6.0633,74.722,75.107
6.1261,74.715,74.657
6.1889,74.843,74.291
6.2518,74.958,74.564


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_030.csv <==
x,qOut,qIn
0.031416,74.981,75.065
0.094248,74.516,74.761
0.15708,74.425,74.425
0.21991,74.685,74.582
0.28274,75.197,75.346
0.34557,75.534,75.643
0.40841,75.445,75.292
0.47124,74.991,74.717
0.53407,74.306,74.505
0.5969,74.03,74.833
0.65973,74.306,75.191
0.72257,74.905,75.16
0.7854,75.548,74.889
0.84823,75.833,74.815
0.91106,75.716,74.835
0.9739,75.365,74.955
1.0367,74.985,75.258
1.0996,74.885,75.282
1.1624,74.947,75.04
1.2252,75.006,75.075
1.2881,74.9,75.39
1.3509,74.753,75.111
1.4137,74.764,74.54
1.4766,74.931,74.42
1.5394,75.199,74.939
1.6022,75.278,75.035
1.665,75.142,74.717
1.7279,74.919,74.688
1.7907,74.763,75.334
1.8535,74.815,75.866
1.9164,74.948,75.862
1.9792,75.046,75.376
2.042,75.007,74.667
2.1049,74.912,74.348
2.1677,74.892,74.51
2.2305,74.971,74.811
2.2934,75.144,74.953
2.3562,75.266,75.089
2.419,75.269,75.239
2.4819,75.168,75.262
2.5447,74.988,75.129
2.6075,74.824,75.191
2.6703,74.715,75.241
2.7332,74.673,74.731
2.796,74.702,73.798
2.8588,74.797,74.1
2.9217,74.97,75.224
2.9845,75.196,75.661
3.0474,75.447,75.057
3.1102,75.59,74.914
3.173,75.489,75.187
3.2359,75.175,75.318
3.2987,74.714,75.177
3.3615,74.467,75.16
3.4243,74.531,75.168
3.4872,74.796,75.067
3.55,75.106,75.035
3.6128,75.282,75.016
3.6757,75.336,74.911
3.7385,75.285,74.946
3.8013,75.147,74.953
3.8642,74.887,74.716
3.927,74.596,74.613
3.9898,74.411,74.742
4.0527,74.455,74.864
4.1155,74.724,75.13
4.1783,75.042,75.449
4.2412,75.281,75.286
4.304,75.331,74.73
4.3668,75.245,74.921
4.4296,75.147,75.592
4.4925,75.101,75.831
4.5553,75.148,75.272
4.6181,75.184,74.573
4.681,75.157,74.068
4.7438,75.086,74.032
4.8067,75,74.75
4.8695,74.959,75.618
4.9323,74.921,75.923
4.9952,74.863,75.48
5.058,74.766,74.833
5.1208,74.713,74.814
5.1836,74.762,74.964
5.2465,74.89,74.637
5.3093,75.056,74.115
5.3721,75.142,74.943
5.4349,75.153,76.293
5.4978,75.151,76.415
5.5606,75.195,74.69
5.6234,75.316,73.395
5.6863,75.35,73.511
5.7491,75.199,74.676
5.812,74.784,75.712
5.8748,74.376,75.839
5.9376,74.283,75.547
6.0005,74.535,75.167
6.0633,75.078,74.837
6.1261,75.549,74.877
6.1889,75.708,75.173
6.2518,75.517,75.244


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_031.csv <==
x,qOut,qIn
0.031416,74.677,74.511
0.094248,74.536,74.247
0.15708,74.674,74.842
0.21991,74.983,75.388
0.28274,75.324,75.434
0.34557,75.481,75.201
0.40841,75.389,74.802
0.47124,75.121,74.381
0.53407,74.776,74.237
0.5969,74.592,74.711
0.65973,74.599,75.289
0.72257,74.719,75.338
0.7854,74.855,75.107
0.84823,74.93,75.194
0.91106,75.004,75.191
0.9739,75.117,74.917
1.0367,75.297,74.88
1.0996,75.449,75.199
1.1624,75.439,75.276
1.2252,75.264,75.054
1.2881,74.95,75.02
1.3509,74.797,75.224
1.4137,74.888,75.121
1.4766,75.086,74.589
1.5394,75.212,74.148
1.6022,75.009,74.715
1.665,74.667,75.654
1.7279,74.435,75.898
1.7907,74.537,75.21
1.8535,74.887,74.754
1.9164,75.212,74.65
1.9792,75.378,74.522
2.042,75.294,74.386
2.1049,75.115,74.765
2.1677,74.98,75.308
2.2305,74.942,75.516
2.2934,75.02,75.409
2.3562,75.131,75.195
2.419,75.206,74.915
2.4819,75.198,74.854
2.5447,75.069,75.047
2.6075,74.842,75.226
2.6703,74.653,75.333
2.7332,74.609,75.189
2.796,74.786,74.485
2.8588,75.114,74.047
2.9217,75.388,74.458
2.9845,75.459,75.274
3.0474,75.199,75.425
3.1102,74.75,74.975
3.173,74.44,74.923
3.2359,74.412,75.503
3.2987,74.734,75.935
3.3615,75.116,75.203
3.4243,75.363,74.077
3.4872,75.425,73.64
3.55,75.284,74.323
3.6128,75.102,75.293
3.6757,75.007,75.99
3.7385,75.02,76.054
3.8013,75.131,75.35
3.8642,75.151,74.56
3.927,75.001,74.297
3.9898,74.756,74.73
4.0527,74.524,75.204
4.1155,74.518,75.017
4.1783,74.715,74.674
4.2412,75.01,74.514
4.304,75.285,74.693
4.3668,75.465,75.459
4.4296,75.486,76.176
4.4925,75.309,75.874
4.5553,74.906,74.922
4.6181,74.445,74.677
4.681,74.223,74.725
4.7438,74.344,74.605
4.8067,74.833,74.449
4.8695,75.395,74.946
4.9323,75.744,75.641
4.9952,75.753,75.636
5.058,75.337,74.746
5.1208,74.835,74.241
5.1836,74.586,74.395
5.2465,74.611,74.939
5.3093,74.842,75.461
5.3721,74.903,75.436
5.4349,74.851,75.133
5.4978,74.849,75.119
5.5606,75.05,75.312
5.6234,75.426,74.883
5.6863,75.671,74.308
5.7491,75.622,74.333
5.812,75.154,74.912
5.8748,74.628,75.173
5.9376,74.429,75.066
6.0005,74.584,74.765
6.0633,75.029,74.765
6.1261,75.315,75.509
6.1889,75.293,76.181
6.2518,75.039,75.781


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_032.csv <==
x,qOut,qIn
0.031416,75.477,74.886
0.094248,75.449,75.322
0.15708,75.141,75.603
0.21991,74.76,75.612
0.28274,74.543,75.337
0.34557,74.733,75.054
0.40841,75.114,74.836
0.47124,75.419,74.681
0.53407,75.404,74.662
0.5969,75.009,74.911
0.65973,74.536,75.183
0.72257,74.265,75.009
0.7854,74.421,74.496
0.84823,74.878,74.681
0.91106,75.322,75.224
0.9739,75.536,75.371
1.0367,75.341,75.145
1.0996,74.871,75.23
1.1624,74.521,75.396
1.2252,74.493,75.266
1.2881,74.901,74.637
1.3509,75.391,74.347
1.4137,75.668,74.644
1.4766,75.648,74.931
1.5394,75.298,74.511
1.6022,74.915,74.385
1.665,74.715,75.117
1.7279,74.712,75.988
1.7907,74.865,75.938
1.8535,74.946,75.293
1.9164,74.924,74.837
1.9792,74.86,74.725
2.042,74.822,74.788
2.1049,74.9,74.922
2.1677,75.067,75.138
2.2305,75.251,75.244
2.2934,75.375,75.036
2.3562,75.343,74.61
2.419,75.156,74.36
2.4819,74.892,74.66
2.5447,74.638,75.463
2.6075,74.507,75.722
2.6703,74.508,75.257
2.7332,74.618,74.617
2.796,74.808,74.649
2.8588,75.07,75.151
2.9217,75.354,75.342
2.9845,75.562,75.056
3.0474,75.594,74.752
3.1102,75.36,74.735
3.173,75.026,74.84
3.2359,74.783,75.203
3.2987,74.804,75.631
3.3615,74.992,75.186
3.4243,75.093,74.345
3.4872,75.033,74.146
3.55,74.783,74.454
3.6128,74.647,74.786
3.6757,74.746,75.504
3.7385,74.994,76.162
3.8013,75.267,75.736
3.8642,75.325,74.798
3.927,75.198,74.449
3.9898,75.008,74.758
4.0527,74.889,75.011
4.1155,74.907,74.696
4.1783,74.954,74.499
4.2412,74.979,74.951
4.304,74.944,75.746
4.3668,74.974,75.899
4.4296,75.072,75.515
4.4925,75.134,74.888
4.5553,75.042,74.285
4.6181,74.73,74.189
4.681,74.449,74.659
4.7438,74.393,75.28
4.8067,74.7,75.19
4.8695,75.193,74.57
4.9323,75.601,74.473
4.9952,75.761,75.229
5.058,75.545,76.096
5.1208,75.082,75.826
5.1836,74.669,74.957
5.2465,74.472,74.44
5.3093,74.597,74.675
5.3721,74.851,74.915
5.4349,75.125,74.953
5.4978,75.36,74.96
5.5606,75.514,75.31
5.6234,75.467,75.64
5.6863,75.18,75.338
5.7491,74.795,74.448
5.812,74.491,73.757
5.8748,74.515,74.165
5.9376,74.727,75.191
6.0005,74.95,76.023
6.0633,75.017,75.785
6.1261,75.005,74.84
6.1889,75.084,74.201
6.2518,75.253,74.317


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_033.csv <==
x,qOut,qIn
0.031416,75.38,74.899
0.094248,75.418,74.687
0.15708,75.241,74.916
0.21991,74.971,75.189
0.28274,74.749,74.876
0.34557,74.737,74.764
0.40841,74.846,75.356
0.47124,74.977,75.804
0.53407,75.039,74.863
0.5969,75.075,73.733
0.65973,75.094,73.701
0.72257,75.061,74.508
0.7854,74.932,75.347
0.84823,74.742,75.778
0.91106,74.666,75.832
0.9739,74.771,75.428
1.0367,75.083,74.644
1.0996,75.381,74.421
1.1624,75.469,75.029
1.2252,75.332,75.826
1.2881,74.995,75.675
1.3509,74.764,74.761
1.4137,74.78,74.112
1.4766,74.979,74.044
1.5394,75.258,74.528
1.6022,75.331,75.238
1.665,75.098,75.661
1.7279,74.676,75.46
1.7907,74.223,74.988
1.8535,74.125,74.823
1.9164,74.414,74.97
1.9792,74.918,75.415
2.042,75.443,75.755
2.1049,75.7,75.379
2.1677,75.608,74.694
2.2305,75.302,74.365
2.2934,74.955,74.528
2.3562,74.929,74.664
2.419,75.106,74.816
2.4819,75.235,75.09
2.5447,75.058,75.424
2.6075,74.62,75.641
2.6703,74.339,75.558
2.7332,74.389,75.019
2.796,74.85,74.353
2.8588,75.298,74.211
2.9217,75.479,74.414
2.9845,75.403,74.664
3.0474,75.131,74.838
3.1102,75.017,75.344
3.173,75.122,76.001
3.2359,75.302,76.034
3.2987,75.379,74.925
3.3615,75.126,74.137
3.4243,74.726,74.368
3.4872,74.422,75.113
3.55,74.436,75.39
3.6128,74.729,75.049
3.6757,75.1,74.866
3.7385,75.41,75.198
3.8013,75.551,75.636
3.8642,75.45,75.351
3.927,75.102,74.653
3.9898,74.654,74.196
4.0527,74.281,74.637
4.1155,74.25,75.184
4.1783,74.521,75.141
4.2412,74.945,74.766
4.304,75.362,74.941
4.3668,75.62,75.427
4.4296,75.616,75.364
4.4925,75.372,74.851
4.5553,74.939,74.683
4.6181,74.635,75.002
4.681,74.618,75.213
4.7438,74.829,75.172
4.8067,75.151,74.95
4.8695,75.347,74.632
4.9323,75.376,74.51
4.9952,75.271,74.956
5.058,75.076,75.656
5.1208,74.868,75.69
5.1836,74.709,75.269
5.2465,74.647,74.826
5.3093,74.717,74.546
5.3721,74.889,74.724
5.4349,75.064,75.183
5.4978,75.176,75.226
5.5606,75.166,74.631
5.6234,75.081,74.57
5.6863,75.007,75.125
5.7491,74.977,75.569
5.812,75.009,75.324
5.8748,75.03,74.73
5.9376,74.989,74.335
6.0005,74.904,74.495
6.0633,74.799,75.062
6.1261,74.793,75.439
6.1889,74.931,75.561
6.2518,75.153,75.385


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_034.csv <==
x,qOut,qIn
0.031416,75.156,75.162
0.094248,75.071,75.279
0.15708,75.019,75.353
0.21991,75.044,74.996
0.28274,75.167,74.29
0.34557,75.241,74.277
0.40841,75.115,74.811
0.47124,74.811,75.229
0.53407,74.391,75.356
0.5969,74.21,75.543
0.65973,74.387,75.687
0.72257,74.813,75.553
0.7854,75.336,74.743
0.84823,75.662,74.058
0.91106,75.653,74.265
0.9739,75.373,75.062
1.0367,74.926,75.212
1.0996,74.713,74.659
1.1624,74.82,74.571
1.2252,75.09,75.175
1.2881,75.33,75.694
1.3509,75.261,75.324
1.4137,74.956,74.756
1.4766,74.614,74.71
1.5394,74.444,75.149
1.6022,74.575,75.305
1.665,74.9,75.193
1.7279,75.278,74.919
1.7907,75.577,74.855
1.8535,75.65,75.195
1.9164,75.435,75.377
1.9792,75.039,75.01
2.042,74.606,74.376
2.1049,74.452,74.22
2.1677,74.565,74.532
2.2305,74.801,75.146
2.2934,75.002,75.564
2.3562,75.082,75.127
2.419,75.111,74.445
2.4819,75.128,74.508
2.5447,75.164,75.595
2.6075,75.16,76.296
2.6703,75.101,75.984
2.7332,75.028,74.844
2.796,74.986,73.737
2.8588,75.033,73.926
2.9217,75.121,74.925
2.9845,75.184,75.599
3.0474,75.158,75.458
3.1102,75.01,75.43
3.173,74.802,75.492
3.2359,74.626,75.161
3.2987,74.567,74.56
3.3615,74.675,74.514
3.4243,74.858,74.803
3.4872,75.013,74.868
3.55,75.044,74.497
3.6128,74.987,74.716
3.6757,75.014,75.513
3.7385,75.167,75.974
3.8013,75.459,75.589
3.8642,75.547,75.018
3.927,75.245,74.538
3.9898,74.734,74.224
4.0527,74.27,74.494
4.1155,74.362,75.221
4.1783,74.857,75.581
4.2412,75.432,75.19
4.304,75.771,74.56
4.3668,75.68,74.463
4.4296,75.296,74.698
4.4925,74.849,75.136
4.5553,74.565,75.5
4.6181,74.525,75.375
4.681,74.615,75.048
4.7438,74.779,74.911
4.8067,74.968,74.823
4.8695,75.233,74.774
4.9323,75.46,74.974
4.9952,75.518,75.175
5.058,75.282,75.171
5.1208,74.848,75.074
5.1836,74.551,75.018
5.2465,74.53,75.091
5.3093,74.853,75.081
5.3721,75.152,74.952
5.4349,75.196,75.084
5.4978,75.019,75.483
5.5606,74.712,75.269
5.6234,74.643,74.177
5.6863,74.843,73.567
5.7491,75.152,74.246
5.812,75.388,75.433
5.8748,75.346,75.762
5.9376,75.116,75.642
6.0005,74.87,75.346
6.0633,74.773,74.931
6.1261,74.877,74.692
6.1889,75.043,74.787
6.2518,75.166,75.037


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_035.csv <==
x,qOut,qIn
0.031416,75.489,75.385
0.094248,75.638,74.721
0.15708,75.513,74.549
0.21991,75.146,74.896
0.28274,74.602,75.186
0.34557,74.232,75.227
0.40841,74.209,75.297
0.47124,74.478,75.225
0.53407,74.929,74.607
0.5969,75.36,74.183
0.65973,75.673,74.605
0.72257,75.771,75.456
0.7854,75.563,75.656
0.84823,75.037,75.028
0.91106,74.515,74.49
0.9739,74.264,74.555
1.0367,74.486,74.945
1.0996,74.967,75.087
1.1624,75.368,75.223
1.2252,75.524,75.365
1.2881,75.311,74.972
1.3509,74.968,74.383
1.4137,74.795,74.44
1.4766,74.854,75.106
1.5394,75.145,75.601
1.6022,75.281,75.486
1.665,75.141,75.213
1.7279,74.858,75.004
1.7907,74.61,74.998
1.8535,74.689,75.148
1.9164,74.957,75.04
1.9792,75.204,74.36
2.042,75.225,73.898
2.1049,75.007,74.784
2.1677,74.792,75.918
2.2305,74.73,76.039
2.2934,74.922,74.979
2.3562,75.152,74.275
2.419,75.206,74.444
2.4819,75.075,75.316
2.5447,74.793,75.867
2.6075,74.673,75.373
2.6703,74.799,74.797
2.7332,75.077,74.83
2.796,75.377,74.947
2.8588,75.502,74.664
2.9217,75.415,74.633
2.9845,75.172,74.855
3.0474,74.844,74.667
3.1102,74.586,74.375
3.173,74.493,74.668
3.2359,74.583,75.348
3.2987,74.846,75.743
3.3615,75.155,75.611
3.4243,75.345,75.351
3.4872,75.343,75.114
3.55,75.104,74.815
3.6128,74.873,74.612
3.6757,74.861,74.764
3.7385,75.045,75.225
3.8013,75.344,75.525
3.8642,75.41,75.321
3.927,75.207,74.944
3.9898,74.889,74.561
4.0527,74.638,74.35
4.1155,74.606,74.568
4.1783,74.65,74.958
4.2412,74.691,75.285
4.304,74.673,75.604
4.3668,74.759,75.318
4.4296,75.004,74.559
4.4925,75.319,74.304
4.5553,75.592,74.993
4.6181,75.599,75.543
4.681,75.341,75.45
4.7438,74.986,74.828
4.8067,74.722,74.384
4.8695,74.776,74.679
4.9323,75.03,75.102
4.9952,75.282,75.151
5.058,75.335,75.09
5.1208,75.08,75.411
5.1836,74.722,75.719
5.2465,74.479,75.681
5.3093,74.543,75.127
5.3721,74.852,74.396
5.4349,75.164,73.963
5.4978,75.326,74.119
5.5606,75.222,74.785
5.6234,74.978,75.245
5.6863,74.814,75.378
5.7491,74.81,75.505
5.812,75.005,75.881
5.8748,75.152,75.783
5.9376,75.112,74.992
6.0005,74.932,74.066
6.0633,74.698,73.855
6.1261,74.668,74.557
6.1889,74.86,75.461
6.2518,75.174,75.88


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_036.csv <==
x,qOut,qIn
0.031416,75.435,74.364
0.094248,75.206,74.406
0.15708,74.925,75.111
0.21991,74.72,75.278
0.28274,74.698,74.789
0.34557,74.728,74.692
0.40841,74.719,74.84
0.47124,74.712,74.821
0.53407,74.764,74.689
0.5969,75.013,75.101
0.65973,75.321,75.591
0.72257,75.497,75.457
0.7854,75.353,75.265
0.84823,74.905,75.588
0.91106,74.541,75.391
0.9739,74.489,74.361
1.0367,74.897,73.655
1.0996,75.4,74.326
1.1624,75.642,75.32
1.2252,75.543,75.812
1.2881,75.089,75.669
1.3509,74.734,75.245
1.4137,74.674,74.713
1.4766,74.808,74.359
1.5394,74.973,74.203
1.6022,74.915,74.401
1.665,74.779,75.029
1.7279,74.728,75.67
1.7907,74.895,75.699
1.8535,75.213,75.402
1.9164,75.497,75.235
1.9792,75.609,75.097
2.042,75.433,74.914
2.1049,74.976,74.829
2.1677,74.495,74.792
2.2305,74.232,74.829
2.2934,74.379,75.179
2.3562,74.842,75.303
2.419,75.341,74.91
2.4819,75.642,74.502
2.5447,75.54,74.792
2.6075,75.026,75.291
2.6703,74.479,75.294
2.7332,74.201,74.801
2.796,74.42,74.471
2.8588,74.88,75.017
2.9217,75.309,75.667
2.9845,75.586,75.444
3.0474,75.634,74.37
3.1102,75.492,74.078
3.173,75.232,74.63
3.2359,74.966,75.316
3.2987,74.803,75.503
3.3615,74.814,75.458
3.4243,74.916,75.532
3.4872,75.02,75.59
3.55,75.042,75.133
3.6128,74.983,74.54
3.6757,74.913,74.348
3.7385,74.872,74.515
3.8013,74.891,75.014
3.8642,74.932,75.38
3.927,74.981,75.286
3.9898,75.031,74.909
4.0527,75.078,74.585
4.1155,75.082,74.67
4.1783,74.985,75.141
4.2412,74.815,75.665
4.304,74.616,75.649
4.3668,74.58,75.091
4.4296,74.776,74.601
4.4925,75.126,74.524
4.5553,75.527,74.767
4.6181,75.735,74.924
4.681,75.621,74.951
4.7438,75.255,74.846
4.8067,74.755,74.691
4.8695,74.507,74.804
4.9323,74.583,75.197
4.9952,74.843,75.609
5.058,75.117,75.67
5.1208,75.177,75.257
5.1836,75.056,74.772
5.2465,74.888,74.653
5.3093,74.812,74.839
5.3721,74.961,74.855
5.4349,75.213,74.797
5.4978,75.401,74.782
5.5606,75.36,74.674
5.6234,75.072,74.565
5.6863,74.769,74.881
5.7491,74.606,75.663
5.812,74.695,76.157
5.8748,74.84,75.46
5.9376,74.899,74.31
6.0005,74.898,73.757
6.0633,74.889,74.462
6.1261,75.033,75.687
6.1889,75.26,76.33
6.2518,75.439,75.655


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_037.csv <==
x,qOut,qIn
0.031416,74.948,75.255
0.094248,74.736,75.266
0.15708,74.862,75.329
0.21991,75.194,75.355
0.28274,75.553,75.127
0.34557,75.505,74.835
0.40841,75.112,74.738
0.47124,74.674,74.879
0.53407,74.512,75.099
0.5969,74.779,74.949
0.65973,75.154,74.638
0.72257,75.407,74.682
0.7854,75.348,75.391
0.84823,75.111,75.895
0.91106,74.86,75.659
0.9739,74.672,74.956
1.0367,74.587,74.516
1.0996,74.582,74.347
1.1624,74.705,74.29
1.2252,74.935,74.731
1.2881,75.237,75.564
1.3509,75.425,75.714
1.4137,75.409,75.348
1.4766,75.239,75.099
1.5394,74.993,74.928
1.6022,74.861,74.491
1.665,74.83,74.25
1.7279,74.841,74.471
1.7907,74.829,74.852
1.8535,74.831,75.136
1.9164,74.944,75.506
1.9792,75.151,75.785
2.042,75.416,75.513
2.1049,75.491,74.987
2.1677,75.252,74.674
2.2305,74.825,74.566
2.2934,74.387,74.865
2.3562,74.339,75.306
2.419,74.653,75.337
2.4819,75.123,75.001
2.5447,75.527,74.686
2.6075,75.626,74.472
2.6703,75.39,74.359
2.7332,74.958,74.583
2.796,74.502,75.321
2.8588,74.329,75.889
2.9217,74.448,75.843
2.9845,74.749,75.355
3.0474,75.101,74.908
3.1102,75.396,74.865
3.173,75.557,75.013
3.2359,75.533,75.088
3.2987,75.285,74.911
3.3615,74.944,74.653
3.4243,74.748,74.529
3.4872,74.765,74.59
3.55,75.011,74.766
3.6128,75.179,75.087
3.6757,75.096,75.438
3.7385,74.824,75.505
3.8013,74.478,75.061
3.8642,74.406,74.745
3.927,74.635,74.958
3.9898,75.031,75.432
4.0527,75.436,75.247
4.1155,75.656,74.618
4.1783,75.638,74.514
4.2412,75.438,74.886
4.304,75.132,74.872
4.3668,74.924,74.758
4.4296,74.84,75.16
4.4925,74.813,75.65
4.5553,74.759,75.561
4.6181,74.658,74.907
4.681,74.636,74.326
4.7438,74.74,74.265
4.8067,74.988,74.478
4.8695,75.218,74.781
4.9323,75.319,75.434
4.9952,75.292,76.026
5.058,75.159,75.399
5.1208,75.071,74.174
5.1836,75.045,73.981
5.2465,75.029,75.12
5.3093,74.961,76.408
5.3721,74.807,76.139
5.4349,74.693,74.942
5.4978,74.709,73.965
5.5606,74.913,74.241
5.6234,75.21,75.122
5.6863,75.4,75.564
5.7491,75.369,75.255
5.812,75.031,74.678
5.8748,74.592,74.873
5.9376,74.369,75.427
6.0005,74.454,75.441
6.0633,74.868,74.59
6.1261,75.275,74.116
6.1889,75.431,74.389
6.2518,75.314,74.981


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_038.csv <==
x,qOut,qIn
0.031416,74.717,74.521
0.094248,74.566,74.988
0.15708,74.675,75.068
0.21991,74.943,75.009
0.28274,75.244,74.86
0.34557,75.423,74.715
0.40841,75.442,74.819
0.47124,75.307,75.155
0.53407,75.039,75.549
0.5969,74.693,75.793
0.65973,74.391,75.694
0.72257,74.255,75.143
0.7854,74.383,74.533
0.84823,74.796,74.578
0.91106,75.337,75.03
0.9739,75.774,75.348
1.0367,75.878,74.984
1.0996,75.435,74.512
1.1624,74.792,74.524
1.2252,74.347,74.846
1.2881,74.453,74.941
1.3509,74.864,74.957
1.4137,75.128,75.172
1.4766,75.138,75.412
1.5394,74.869,75.49
1.6022,74.759,75.116
1.665,74.929,74.477
1.7279,75.26,74.166
1.7907,75.595,74.533
1.8535,75.649,75.15
1.9164,75.426,75.624
1.9792,75.084,75.625
2.042,74.806,75.019
2.1049,74.783,74.684
2.1677,74.89,74.907
2.2305,74.977,75.209
2.2934,74.905,75.04
2.3562,74.735,74.893
2.419,74.65,75.045
2.4819,74.722,75.114
2.5447,74.98,74.716
2.6075,75.257,74.573
2.6703,75.391,74.886
2.7332,75.323,75.034
2.796,75.019,74.738
2.8588,74.669,74.906
2.9217,74.497,75.489
2.9845,74.566,75.831
3.0474,74.885,75.687
3.1102,75.229,75.026
3.173,75.421,74.183
3.2359,75.413,74.052
3.2987,75.185,75.044
3.3615,74.952,75.733
3.4243,74.869,75.554
3.4872,74.927,74.908
3.55,75.073,74.474
3.6128,75.106,74.613
3.6757,75.012,74.968
3.7385,74.862,75.106
3.8013,74.739,74.993
3.8642,74.711,75.038
3.927,74.765,75.126
3.9898,74.892,75.088
4.0527,75.081,74.981
4.1155,75.321,74.901
4.1783,75.476,74.911
4.2412,75.447,75.19
4.304,75.143,75.48
4.3668,74.749,75.34
4.4296,74.567,75.085
4.4925,74.668,74.899
4.5553,75.047,74.477
4.6181,75.319,74.026
4.681,75.298,74.237
4.7438,75.056,75.171
4.8067,74.717,75.667
4.8695,74.637,75.245
4.9323,74.803,75.095
4.9952,75.055,75.495
5.058,75.218,75.462
5.1208,75.176,74.503
5.1836,75.037,73.91
5.2465,74.911,74.542
5.3093,74.896,75.75
5.3721,74.996,75.759
5.4349,75.157,75.102
5.4978,75.3,74.728
5.5606,75.353,75.074
5.6234,75.187,75.415
5.6863,74.839,75.231
5.7491,74.482,74.467
5.812,74.3,73.811
5.8748,74.446,74.098
5.9376,74.797,74.99
6.0005,75.193,76.039
6.0633,75.487,76.566
6.1261,75.569,75.75
6.1889,75.405,74.401
6.2518,75.084,73.883


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_039.csv <==
x,qOut,qIn
0.031416,75.619,75.614
0.094248,75.414,75.802
0.15708,74.953,75.238
0.21991,74.513,74.607
0.28274,74.362,74.586
0.34557,74.508,74.839
0.40841,74.728,74.937
0.47124,74.932,74.989
0.53407,75.063,75.381
0.5969,75.272,75.742
0.65973,75.535,75.596
0.72257,75.722,75.046
0.7854,75.696,74.578
0.84823,75.308,74.745
0.91106,74.76,75.168
0.9739,74.319,75.193
1.0367,74.228,74.555
1.0996,74.471,74.217
1.1624,74.848,74.559
1.2252,75.206,75.318
1.2881,75.42,75.756
1.3509,75.391,75.273
1.4137,75.135,74.637
1.4766,74.811,74.664
1.5394,74.599,74.956
1.6022,74.698,74.842
1.665,74.997,74.939
1.7279,75.324,75.411
1.7907,75.514,75.66
1.8535,75.486,75.093
1.9164,75.308,74.36
1.9792,75.082,74.215
2.042,74.905,75.119
2.1049,74.808,75.835
2.1677,74.743,75.674
2.2305,74.7,75.099
2.2934,74.676,74.761
2.3562,74.765,74.548
2.419,74.966,74.498
2.4819,75.181,74.855
2.5447,75.303,75.151
2.6075,75.182,75.02
2.6703,74.932,75.027
2.7332,74.739,75.3
2.796,74.777,75.272
2.8588,75.041,74.989
2.9217,75.28,74.934
2.9845,75.341,74.873
3.0474,75.105,74.32
3.1102,74.788,74.165
3.173,74.667,74.924
3.2359,74.796,75.859
3.2987,75.165,75.78
3.3615,75.441,75.052
3.4243,75.428,74.583
3.4872,75.165,74.497
3.55,74.738,74.737
3.6128,74.532,75.316
3.6757,74.618,75.806
3.7385,74.872,75.568
3.8013,75.137,74.537
3.8642,75.257,73.996
3.927,75.272,74.36
3.9898,75.212,75.265
4.0527,75.104,75.886
4.1155,74.895,75.583
4.1783,74.654,74.996
4.2412,74.509,74.928
4.304,74.575,75.346
4.3668,74.882,75.025
4.4296,75.232,74.303
4.4925,75.446,74.188
4.5553,75.364,75.036
4.6181,75.041,75.621
4.681,74.777,75.511
4.7438,74.735,74.94
4.8067,75.021,74.417
4.8695,75.312,74.357
4.9323,75.318,74.704
4.9952,75.055,75.36
5.058,74.605,76.066
5.1208,74.462,75.763
5.1836,74.709,74.729
5.2465,75.157,74.217
5.3093,75.582,74.687
5.3721,75.677,74.876
5.4349,75.437,74.627
5.4978,75.027,74.405
5.5606,74.638,74.719
5.6234,74.532,75.351
5.6863,74.677,75.789
5.7491,74.939,75.814
5.812,75.178,75.472
5.8748,75.226,75.239
5.9376,75.055,75.144
6.0005,74.789,74.898
6.0633,74.571,74.423
6.1261,74.666,74.156
6.1889,75.015,74.247
6.2518,75.406,74.767


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_040.csv <==
x,qOut,qIn
0.031416,74.726,75.461
0.094248,74.399,75.577
0.15708,74.427,75.155
0.21991,74.701,74.974
0.28274,75.058,75.294
0.34557,75.192,75.031
0.40841,75.113,74.463
0.47124,74.952,74.479
0.53407,74.842,75.124
0.5969,74.928,75.326
0.65973,75.189,75.125
0.72257,75.505,74.952
0.7854,75.756,75.04
0.84823,75.639,75.098
0.91106,75.114,75.046
0.9739,74.467,74.99
1.0367,74.038,75.112
1.0996,74.205,75.162
1.1624,74.704,74.989
1.2252,75.23,74.845
1.2881,75.509,75.086
1.3509,75.496,75.302
1.4137,75.3,75.116
1.4766,75.042,74.73
1.5394,74.836,74.632
1.6022,74.747,74.748
1.665,74.772,74.901
1.7279,74.878,75.255
1.7907,75.025,75.616
1.8535,75.134,75.396
1.9164,75.161,74.749
1.9792,75.122,74.1
2.042,75.042,74.257
2.1049,75.008,75.385
2.1677,75.021,76.145
2.2305,75.051,75.511
2.2934,75.061,74.302
2.3562,75.047,74.163
2.419,75.049,74.666
2.4819,75.064,75.473
2.5447,75.081,76.164
2.6075,75.011,75.867
2.6703,74.868,74.854
2.7332,74.746,74.024
2.796,74.738,74.037
2.8588,74.925,74.574
2.9217,75.166,75.09
2.9845,75.307,75.271
3.0474,75.2,75.125
3.1102,74.884,75.196
3.173,74.645,75.436
3.2359,74.633,75.414
3.2987,74.941,74.846
3.3615,75.251,74.411
3.4243,75.287,74.49
3.4872,75.07,74.874
3.55,74.685,75.024
3.6128,74.626,75.116
3.6757,74.949,75.441
3.7385,75.398,75.62
3.8013,75.681,75.235
3.8642,75.386,74.908
3.927,74.769,74.885
3.9898,74.251,74.857
4.0527,74.236,74.796
4.1155,74.669,74.884
4.1783,75.143,74.968
4.2412,75.456,74.952
4.304,75.47,75.081
4.3668,75.339,75.27
4.4296,75.142,75.112
4.4925,74.929,74.721
4.5553,74.732,74.83
4.6181,74.62,75.223
4.681,74.666,75.066
4.7438,74.853,74.451
4.8067,75.138,74.47
4.8695,75.373,75.546
4.9323,75.463,76.322
4.9952,75.399,75.822
5.058,75.186,74.425
5.1208,74.955,73.997
5.1836,74.806,74.463
5.2465,74.766,74.987
5.3093,74.836,74.883
5.3721,74.933,74.722
5.4349,75.016,74.911
5.4978,75.07,75.239
5.5606,75.088,75.243
5.6234,75.077,74.894
5.6863,75.026,74.705
5.7491,74.94,75.078
5.812,74.824,76.041
5.8748,74.739,76.341
5.9376,74.77,75.619
6.0005,74.932,74.536
6.0633,75.217,74.004
6.1261,75.465,74.057
6.1889,75.474,74.34
6.2518,75.22,74.811


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_041.csv <==
x,qOut,qIn
0.031416,75.038,74.021
0.094248,75.008,74.495
0.15708,74.847,75.108
0.21991,74.678,75.014
0.28274,74.623,74.689
0.34557,74.781,75.375
0.40841,75.071,76.133
0.47124,75.355,75.833
0.53407,75.503,74.591
0.5969,75.371,74.084
0.65973,75.019,74.352
0.72257,74.636,74.782
0.7854,74.416,74.938
0.84823,74.532,75.087
0.91106,74.886,75.315
0.9739,75.307,75.465
1.0367,75.628,75.324
1.0996,75.62,75.026
1.1624,75.261,74.866
1.2252,74.763,74.941
1.2881,74.377,74.982
1.3509,74.421,74.635
1.4137,74.761,74.316
1.4766,75.187,74.57
1.5394,75.5,75.346
1.6022,75.595,75.608
1.665,75.434,75.405
1.7279,75.084,75.248
1.7907,74.636,75.255
1.8535,74.39,74.935
1.9164,74.456,74.55
1.9792,74.744,74.643
2.042,75.121,75.274
2.1049,75.358,75.611
2.1677,75.419,75.372
2.2305,75.348,74.642
2.2934,75.201,74.033
2.3562,75.051,74.453
2.419,74.893,75.366
2.4819,74.741,75.814
2.5447,74.611,75.374
2.6075,74.591,74.64
2.6703,74.724,74.091
2.7332,74.969,74.16
2.796,75.266,75.17
2.8588,75.469,75.911
2.9217,75.467,75.641
2.9845,75.284,74.839
3.0474,74.963,74.601
3.1102,74.784,75.009
3.173,74.844,75.413
3.2359,75.038,75.691
3.2987,75.226,75.688
3.3615,75.142,74.909
3.4243,74.876,73.947
3.4872,74.64,73.886
3.55,74.641,74.793
3.6128,74.924,75.189
3.6757,75.194,75.018
3.7385,75.262,74.797
3.8013,74.97,75.006
3.8642,74.6,75.362
3.927,74.495,75.431
3.9898,74.694,75.164
4.0527,75.154,74.807
4.1155,75.434,75.022
4.1783,75.405,75.583
4.2412,75.198,75.663
4.304,74.987,74.768
4.3668,75.075,74.193
4.4296,75.283,74.388
4.4925,75.369,74.809
4.5553,75.098,75.177
4.6181,74.6,75.42
4.681,74.297,75.403
4.7438,74.326,75.333
4.8067,74.727,75.239
4.8695,75.079,74.904
4.9323,75.225,74.635
4.9952,75.205,74.663
5.058,75.098,74.925
5.1208,75.073,75.239
5.1836,75.128,75.286
5.2465,75.216,74.753
5.3093,75.285,74.179
5.3721,75.285,74.584
5.4349,75.171,75.282
5.4978,74.961,75.379
5.5606,74.682,75.151
5.6234,74.521,75.377
5.6863,74.593,75.447
5.7491,74.858,75.037
5.812,75.235,74.538
5.8748,75.487,74.393
5.9376,75.497,74.474
6.0005,75.301,74.878
6.0633,74.968,75.691
6.1261,74.768,76.126
6.1889,74.773,75.696
6.2518,74.9,74.654


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_042.csv <==
x,qOut,qIn
0.031416,75.139,74.635
0.094248,75.12,74.706
0.15708,75.147,75.368
0.21991,75.116,75.553
0.28274,74.918,74.967
0.34557,74.535,74.595
0.40841,74.242,74.589
0.47124,74.224,74.798
0.53407,74.607,75
0.5969,75.222,74.852
0.65973,75.736,74.635
0.72257,75.892,74.816
0.7854,75.453,75.189
0.84823,74.648,75.223
0.91106,74.132,75.129
0.9739,74.156,75.018
1.0367,74.812,74.97
1.0996,75.452,75.262
1.1624,75.744,75.707
1.2252,75.677,75.852
1.2881,75.305,75.5
1.3509,75.017,74.748
1.4137,74.932,74.029
1.4766,74.965,73.961
1.5394,74.992,74.504
1.6022,74.869,75.025
1.665,74.726,75.415
1.7279,74.663,75.472
1.7907,74.754,75.153
1.8535,74.893,75.018
1.9164,74.993,75.092
1.9792,75.043,75.038
2.042,75.048,74.697
2.1049,75.05,74.593
2.1677,75.063,74.847
2.2305,75.12,75.203
2.2934,75.245,75.566
2.3562,75.453,75.367
2.419,75.564,74.596
2.4819,75.443,74.186
2.5447,74.969,74.791
2.6075,74.413,75.278
2.6703,74.173,75.228
2.7332,74.317,75.053
2.796,74.812,75.064
2.8588,75.245,75.108
2.9217,75.462,75.15
2.9845,75.458,75.194
3.0474,75.264,74.991
3.1102,75.023,74.745
3.173,74.833,74.85
3.2359,74.745,75.211
3.2987,74.788,75.265
3.3615,74.93,74.874
3.4243,75.093,74.587
3.4872,75.191,74.715
3.55,75.143,75.2
3.6128,74.942,75.236
3.6757,74.741,74.91
3.7385,74.662,74.937
3.8013,74.797,75.634
3.8642,75.034,75.593
3.927,75.215,74.709
3.9898,75.279,74.046
4.0527,75.194,74.322
4.1155,75.083,74.844
4.1783,75.014,75.244
4.2412,74.993,75.51
4.304,75.006,75.342
4.3668,75.011,74.881
4.4296,75.01,74.81
4.4925,74.999,75.319
4.5553,74.97,75.498
4.6181,74.903,74.773
4.681,74.843,74.27
4.7438,74.843,74.669
4.8067,74.946,75.33
4.8695,75.134,75.137
4.9323,75.293,74.842
4.9952,75.327,75.119
5.058,75.155,75.54
5.1208,74.83,75.187
5.1836,74.554,74.721
5.2465,74.461,74.831
5.3093,74.641,75.458
5.3721,74.957,75.41
5.4349,75.234,74.666
5.4978,75.384,73.885
5.5606,75.342,73.861
5.6234,75.205,74.758
5.6863,75.072,75.826
5.7491,74.974,76.271
5.812,74.92,75.996
5.8748,74.848,75.21
5.9376,74.803,74.087
6.0005,74.831,73.441
6.0633,74.97,74.24
6.1261,75.138,75.591
6.1889,75.226,76.176
6.2518,75.224,75.626


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_043.csv <==
x,qOut,qIn
0.031416,74.731,75.249
0.094248,74.699,74.713
0.15708,74.845,74.488
0.21991,75.081,74.827
0.28274,75.296,75.527
0.34557,75.275,75.698
0.40841,75.055,75.244
0.47124,74.816,74.623
0.53407,74.746,74.533
0.5969,74.989,74.976
0.65973,75.335,75.251
0.72257,75.552,74.934
0.7854,75.427,74.33
0.84823,74.998,74.482
0.91106,74.619,75.194
0.9739,74.491,75.795
1.0367,74.742,75.689
1.0996,75.067,74.796
1.1624,75.225,73.919
1.2252,75.188,74.013
1.2881,74.97,75.045
1.3509,74.836,75.869
1.4137,74.881,76.114
1.4766,75.052,75.558
1.5394,75.262,74.716
1.6022,75.313,74.759
1.665,75.185,75.163
1.7279,74.968,75.093
1.7907,74.767,74.731
1.8535,74.695,74.829
1.9164,74.715,74.91
1.9792,74.794,74.628
2.042,74.899,74.509
2.1049,75.072,74.771
2.1677,75.215,74.849
2.2305,75.216,74.851
2.2934,74.966,75.321
2.3562,74.595,76.012
2.419,74.435,76.188
2.4819,74.598,75.616
2.5447,75.114,74.505
2.6075,75.61,73.856
2.6703,75.808,74.018
2.7332,75.669,74.735
2.796,75.21,75.31
2.8588,74.844,75.397
2.9217,74.747,75.38
2.9845,74.829,75.467
3.0474,74.943,75.451
3.1102,74.859,74.946
3.173,74.682,74.437
3.2359,74.544,74.592
3.2987,74.558,75.177
3.3615,74.706,74.907
3.4243,74.954,74.397
3.4872,75.263,74.675
3.55,75.602,75.559
3.6128,75.792,75.555
3.6757,75.6,74.999
3.7385,75.088,74.781
3.8013,74.389,75.103
3.8642,74.121,74.951
3.927,74.37,74.545
3.9898,74.892,74.651
4.0527,75.405,75.527
4.1155,75.634,76.005
4.1783,75.59,75.638
4.2412,75.363,74.755
4.304,75.056,74.19
4.3668,74.822,74.403
4.4296,74.705,74.841
4.4925,74.689,75.081
4.5553,74.741,75.225
4.6181,74.824,75.29
4.681,74.947,75.086
4.7438,75.089,74.884
4.8067,75.228,74.955
4.8695,75.265,74.964
4.9323,75.151,74.894
4.9952,74.946,75.003
5.058,74.728,75.158
5.1208,74.707,74.798
5.1836,74.91,74.314
5.2465,75.219,74.477
5.3093,75.497,75.614
5.3721,75.485,76.005
5.4349,75.171,75.221
5.4978,74.75,74.345
5.5606,74.447,74.457
5.6234,74.529,75.001
5.6863,74.845,75.435
5.7491,75.179,75.699
5.812,75.327,75.478
5.8748,75.233,75
5.9376,75.049,74.733
6.0005,74.905,74.63
6.0633,74.91,74.523
6.1261,74.979,74.692
6.1889,74.977,75.148
6.2518,74.89,75.49


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_044.csv <==
x,qOut,qIn
0.031416,75.316,74.895
0.094248,75.179,74.589
0.15708,74.952,74.427
0.21991,74.721,74.465
0.28274,74.58,74.921
0.34557,74.62,75.663
0.40841,74.78,76.042
0.47124,74.975,75.688
0.53407,75.121,74.783
0.5969,75.203,74.051
0.65973,75.263,74.005
0.72257,75.316,74.98
0.7854,75.364,76.238
0.84823,75.326,76.209
0.91106,75.18,75.277
0.9739,74.987,74.32
1.0367,74.82,73.941
1.0996,74.777,74.247
1.1624,74.78,74.962
1.2252,74.754,75.536
1.2881,74.631,75.465
1.3509,74.523,75.179
1.4137,74.599,75.07
1.4766,74.873,75.062
1.5394,75.315,75.088
1.6022,75.622,75.033
1.665,75.547,74.825
1.7279,75.15,74.66
1.7907,74.558,74.865
1.8535,74.374,75.282
1.9164,74.703,75.506
1.9792,75.271,75.323
2.042,75.764,74.836
2.1049,75.669,74.521
2.1677,75.09,74.525
2.2305,74.444,74.849
2.2934,74.182,75.113
2.3562,74.53,74.9
2.419,75.077,74.685
2.4819,75.511,74.976
2.5447,75.577,75.575
2.6075,75.378,75.491
2.6703,75.119,74.923
2.7332,74.92,74.454
2.796,74.863,74.437
2.8588,74.858,74.909
2.9217,74.885,75.569
2.9845,74.957,75.807
3.0474,75.086,75.082
3.1102,75.217,74.436
3.173,75.226,74.604
3.2359,75.095,75.233
3.2987,74.83,75.471
3.3615,74.646,74.947
3.4243,74.633,74.4
3.4872,74.752,74.546
3.55,74.932,75.296
3.6128,75.065,75.33
3.6757,75.152,74.742
3.7385,75.187,74.427
3.8013,75.158,75.401
3.8642,75.016,76.198
3.927,74.84,75.594
3.9898,74.745,74.277
4.0527,74.833,74.049
4.1155,75.08,74.768
4.1783,75.289,75.129
4.2412,75.349,75.132
4.304,75.172,75.497
4.3668,74.942,75.921
4.4296,74.84,75.686
4.4925,74.87,74.939
4.5553,74.995,74.405
4.6181,75.002,74.372
4.681,74.902,74.422
4.7438,74.796,74.535
4.8067,74.785,74.976
4.8695,74.917,75.27
4.9323,75.111,75.197
4.9952,75.283,75.209
5.058,75.355,75.382
5.1208,75.237,75.331
5.1836,74.949,75.147
5.2465,74.639,74.889
5.3093,74.464,74.633
5.3721,74.62,74.54
5.4349,75.018,74.585
5.4978,75.464,74.794
5.5606,75.766,75.221
5.6234,75.689,75.299
5.6863,75.262,75.042
5.7491,74.718,75.06
5.812,74.323,75.502
5.8748,74.325,75.572
5.9376,74.569,75.288
6.0005,74.883,75.014
6.0633,75.106,74.76
6.1261,75.235,74.63
6.1889,75.312,74.803
6.2518,75.34,75.025


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_045.csv <==
x,qOut,qIn
0.031416,75.278,74.484
0.094248,75.488,74.882
0.15708,75.535,75.692
0.21991,75.419,75.824
0.28274,75.152,74.717
0.34557,74.897,73.976
0.40841,74.774,74.237
0.47124,74.782,74.831
0.53407,74.887,74.927
0.5969,74.968,74.929
0.65973,75.021,75.2
0.72257,75.064,75.543
0.7854,75.11,75.749
0.84823,75.139,75.604
0.91106,75.123,75.089
0.9739,75.068,74.434
1.0367,74.984,74.217
1.0996,74.916,74.828
1.1624,74.907,75.535
1.2252,74.969,75.517
1.2881,75.102,74.584
1.3509,75.221,74.058
1.4137,75.193,74.396
1.4766,74.998,75.191
1.5394,74.644,75.791
1.6022,74.4,75.715
1.665,74.414,75.13
1.7279,74.647,74.468
1.7907,75.012,74.192
1.8535,75.32,74.614
1.9164,75.513,75.436
1.9792,75.56,75.997
2.042,75.44,75.589
2.1049,75.157,74.644
2.1677,74.864,74.159
2.2305,74.695,74.63
2.2934,74.766,75.528
2.3562,74.947,75.652
2.419,75.009,75.205
2.4819,74.91,74.753
2.5447,74.652,74.849
2.6075,74.59,75.108
2.6703,74.825,75.14
2.7332,75.194,74.975
2.796,75.495,74.626
2.8588,75.369,74.425
2.9217,74.962,74.606
2.9845,74.593,74.955
3.0474,74.577,75.118
3.1102,74.963,75.508
3.173,75.364,75.961
3.2359,75.534,75.712
3.2987,75.278,74.912
3.3615,74.879,74.426
3.4243,74.695,74.11
3.4872,74.792,74.049
3.55,75.153,74.851
3.6128,75.373,75.764
3.6757,75.341,75.784
3.7385,75.151,75.137
3.8013,74.93,74.85
3.8642,74.862,75.032
3.927,74.844,74.923
3.9898,74.796,74.489
4.0527,74.652,74.44
4.1155,74.573,75.182
4.1783,74.703,75.848
4.2412,75.015,75.687
4.304,75.443,74.7
4.3668,75.719,74.451
4.4296,75.633,74.999
4.4925,75.217,75.413
4.5553,74.559,75.324
4.6181,74.181,75.263
4.681,74.267,75.13
4.7438,74.676,74.866
4.8067,75.209,74.692
4.8695,75.542,74.447
4.9323,75.572,74.156
4.9952,75.34,74.299
5.058,74.918,75.173
5.1208,74.612,75.798
5.1836,74.576,75.664
5.2465,74.764,75.163
5.3093,75.084,75.11
5.3721,75.31,75.193
5.4349,75.353,74.921
5.4978,75.24,74.638
5.5606,75.014,74.855
5.6234,74.888,75.069
5.6863,74.957,74.943
5.7491,75.148,74.838
5.812,75.359,75.14
5.8748,75.31,75.346
5.9376,74.984,75.176
6.0005,74.564,74.897
6.0633,74.262,74.862
6.1261,74.306,75.107
6.1889,74.586,75.257
6.2518,74.957,74.961


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_046.csv <==
x,qOut,qIn
0.031416,75.2,74.593
0.094248,74.938,74.602
0.15708,74.783,75.208
0.21991,74.811,75.356
0.28274,75.056,74.931
0.34557,75.283,74.933
0.40841,75.287,75.156
0.47124,75.074,75.217
0.53407,74.7,75.013
0.5969,74.519,74.685
0.65973,74.614,74.474
0.72257,74.874,74.694
0.7854,75.154,75.139
0.84823,75.279,75.145
0.91106,75.267,74.958
0.9739,75.178,74.975
1.0367,75.071,75.312
1.0996,74.988,75.578
1.1624,74.935,75.51
1.2252,74.915,75.022
1.2881,74.924,74.362
1.3509,74.958,74.153
1.4137,75.015,74.565
1.4766,75.079,75.451
1.5394,75.134,75.951
1.6022,75.136,75.402
1.665,75.062,74.679
1.7279,74.937,74.515
1.7907,74.793,74.757
1.8535,74.721,74.913
1.9164,74.74,75.098
1.9792,74.827,75.182
2.042,74.945,74.761
2.1049,75.062,74.125
2.1677,75.189,74.178
2.2305,75.304,75.27
2.2934,75.381,76.365
2.3562,75.286,75.991
2.419,75.006,75.063
2.4819,74.685,74.632
2.5447,74.486,74.687
2.6075,74.63,74.708
2.6703,74.992,74.912
2.7332,75.352,75.183
2.796,75.49,75.291
2.8588,75.284,75.045
2.9217,74.956,74.679
2.9845,74.72,74.675
3.0474,74.764,75.286
3.1102,74.915,75.557
3.173,74.919,75.185
3.2359,74.772,74.671
3.2987,74.524,74.703
3.3615,74.552,75.226
3.4243,74.891,75.58
3.4872,75.359,75.338
3.55,75.749,74.499
3.6128,75.737,74.013
3.6757,75.364,74.254
3.7385,74.889,74.874
3.8013,74.602,74.887
3.8642,74.721,74.604
3.927,74.992,75.042
3.9898,75.198,76.105
4.0527,75.151,76.575
4.1155,74.991,75.749
4.1783,74.91,74.568
4.2412,74.947,73.801
4.304,75.09,73.987
4.3668,75.149,74.755
4.4296,75.12,75.433
4.4925,75.07,75.61
4.5553,75.071,75.28
4.6181,75.106,74.932
4.681,75.033,74.732
4.7438,74.832,74.694
4.8067,74.51,74.746
4.8695,74.324,74.781
4.9323,74.373,74.986
4.9952,74.608,75.533
5.058,74.943,75.792
5.1208,75.291,75.138
5.1836,75.619,74.427
5.2465,75.809,74.385
5.3093,75.734,75.035
5.3721,75.21,75.53
5.4349,74.566,75.548
5.4978,74.177,75.102
5.5606,74.367,74.61
5.6234,74.937,74.56
5.6863,75.432,74.736
5.7491,75.622,74.814
5.812,75.342,74.742
5.8748,74.873,75.071
5.9376,74.566,75.554
6.0005,74.541,75.47
6.0633,74.835,74.754
6.1261,75.16,74.748
6.1889,75.36,75.266
6.2518,75.382,75.31


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_047.csv <==
x,qOut,qIn
0.031416,75.226,75.006
0.094248,75.327,74.161
0.15708,75.204,73.851
0.21991,74.937,74.628
0.28274,74.644,75.945
0.34557,74.617,75.942
0.40841,74.847,75.038
0.47124,75.186,74.683
0.53407,75.469,75.625
0.5969,75.515,75.899
0.65973,75.312,75.129
0.72257,74.972,74.407
0.7854,74.622,74.35
0.84823,74.479,74.389
0.91106,74.581,74.461
0.9739,74.845,74.723
1.0367,75.171,75.233
1.0996,75.36,75.68
1.1624,75.279,75.721
1.2252,74.98,75.259
1.2881,74.559,74.687
1.3509,74.397,74.436
1.4137,74.579,74.529
1.4766,74.966,75.098
1.5394,75.379,75.852
1.6022,75.587,75.638
1.665,75.598,74.758
1.7279,75.477,74.314
1.7907,75.302,74.915
1.8535,75.08,75.605
1.9164,74.785,75.685
1.9792,74.495,75.015
2.042,74.299,74.292
2.1049,74.392,74.212
2.1677,74.729,74.408
2.2305,75.153,74.869
2.2934,75.502,75.758
2.3562,75.571,75.872
2.419,75.348,75.056
2.4819,74.988,74.473
2.5447,74.674,74.869
2.6075,74.677,75.24
2.6703,74.918,75.204
2.7332,75.207,75.054
2.796,75.35,74.955
2.8588,75.244,74.826
2.9217,75.063,74.771
2.9845,74.956,74.791
3.0474,75.048,74.525
3.1102,75.153,74.526
3.173,75.047,75.133
3.2359,74.768,75.626
3.2987,74.413,75.27
3.3615,74.407,74.961
3.4243,74.741,75.151
3.4872,75.192,75.343
3.55,75.517,75.007
3.6128,75.478,74.699
3.6757,75.205,74.863
3.7385,74.918,75.264
3.8013,74.831,75.267
3.8642,74.974,74.645
3.927,75.125,74.114
3.9898,75.155,74.388
4.0527,74.965,75.603
4.1155,74.724,76.338
4.1783,74.597,76.02
4.2412,74.623,75.024
4.304,74.799,74.276
4.3668,75.001,74.32
4.4296,75.176,74.632
4.4925,75.292,74.746
4.5553,75.32,74.701
4.6181,75.245,75.007
4.681,75.122,75.399
4.7438,75.02,75.4
4.8067,75.002,75.03
4.8695,75.036,74.826
4.9323,75.003,74.739
4.9952,74.878,74.754
5.058,74.658,75.095
5.1208,74.552,75.51
5.1836,74.696,75.541
5.2465,75.041,75.098
5.3093,75.504,74.568
5.3721,75.762,74.476
5.4349,75.604,74.695
5.4978,75.121,75.121
5.5606,74.477,75.506
5.6234,74.243,75.473
5.6863,74.449,75.241
5.7491,74.862,75.107
5.812,75.214,74.985
5.8748,75.314,74.696
5.9376,75.233,74.471
6.0005,75.068,74.494
6.0633,74.905,74.812
6.1261,74.819,75.22
6.1889,74.86,75.538
6.2518,75.008,75.562


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_048.csv <==
x,qOut,qIn
0.031416,75.391,73.829
0.094248,75.125,74.102
0.15708,74.818,74.975
0.21991,74.612,75.708
0.28274,74.626,75.836
0.34557,74.837,75.054
0.40841,75.103,74.1
0.47124,75.305,74.359
0.53407,75.341,76.069
0.5969,75.185,76.458
0.65973,74.931,75.26
0.72257,74.716,74.045
0.7854,74.662,73.973
0.84823,74.838,74.312
0.91106,75.146,74.641
0.9739,75.423,75.045
1.0367,75.515,75.486
1.0996,75.243,75.652
1.1624,74.776,75.537
1.2252,74.399,75.28
1.2881,74.383,74.994
1.3509,74.737,74.773
1.4137,75.133,74.717
1.4766,75.363,74.83
1.5394,75.257,74.82
1.6022,75.025,74.681
1.665,74.955,74.751
1.7279,75.08,75.045
1.7907,75.375,75.312
1.8535,75.366,75.313
1.9164,74.955,75.149
1.9792,74.418,74.993
2.042,74.093,75.087
2.1049,74.342,75.196
2.1677,74.882,75.076
2.2305,75.414,74.818
2.2934,75.676,74.725
2.3562,75.644,75.063
2.419,75.43,75.469
2.4819,75.15,75.461
2.5447,74.913,74.976
2.6075,74.766,74.685
2.6703,74.705,74.706
2.7332,74.718,74.796
2.796,74.782,74.66
2.8588,74.878,74.547
2.9217,74.989,74.662
2.9845,75.1,74.959
3.0474,75.192,75.486
3.1102,75.237,75.515
3.173,75.216,74.943
3.2359,75.142,74.571
3.2987,75.035,74.784
3.3615,74.95,75.353
3.4243,74.919,76.01
3.4872,74.951,76.094
3.55,75.044,75.06
3.6128,75.164,74.026
3.6757,75.233,73.866
3.7385,75.197,74.521
3.8013,75.013,75.361
3.8642,74.758,75.554
3.927,74.573,75.272
3.9898,74.526,74.976
4.0527,74.648,74.819
4.1155,74.844,74.631
4.1783,75.033,74.636
4.2412,75.157,74.934
4.304,75.171,75.15
4.3668,75.067,75.143
4.4296,74.96,75.234
4.4925,74.962,75.4
4.5553,75.164,75.264
4.6181,75.464,74.739
4.681,75.563,74.328
4.7438,75.349,74.39
4.8067,74.765,74.934
4.8695,74.321,75.204
4.9323,74.346,75.11
4.9952,74.735,75.12
5.058,75.296,75.707
5.1208,75.528,75.765
5.1836,75.368,74.935
5.2465,74.994,74.201
5.3093,74.628,74.565
5.3721,74.578,75.071
5.4349,74.768,75.048
5.4978,75.044,74.909
5.5606,75.255,75.193
5.6234,75.342,75.496
5.6863,75.294,75.355
5.7491,75.126,74.782
5.812,74.857,74.373
5.8748,74.614,74.721
5.9376,74.53,75.207
6.0005,74.626,75.257
6.0633,74.888,75.273
6.1261,75.176,75.649
6.1889,75.395,75.571
6.2518,75.483,74.706


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_049.csv <==
x,qOut,qIn
0.031416,74.949,75.059
0.094248,74.589,75.146
0.15708,74.433,75.271
0.21991,74.521,75.208
0.28274,74.849,75.179
0.34557,75.235,75.438
0.40841,75.457,75.31
0.47124,75.419,74.537
0.53407,75.057,74.187
0.5969,74.703,74.886
0.65973,74.676,75.534
0.72257,74.947,75.561
0.7854,75.412,75.345
0.84823,75.542,75.448
0.91106,75.236,75.429
0.9739,74.738,75.075
1.0367,74.354,74.433
1.0996,74.442,74.141
1.1624,74.772,74.366
1.2252,75.107,74.69
1.2881,75.236,74.567
1.3509,75.241,74.696
1.4137,75.245,75.33
1.4766,75.252,75.82
1.5394,75.237,75.695
1.6022,75.067,75.273
1.665,74.824,74.811
1.7279,74.651,74.424
1.7907,74.682,74.27
1.8535,74.938,74.808
1.9164,75.278,75.721
1.9792,75.559,76.077
2.042,75.653,75.14
2.1049,75.456,74.259
2.1677,75.045,74.281
2.2305,74.598,74.792
2.2934,74.306,75.077
2.3562,74.285,75.083
2.419,74.437,75.094
2.4819,74.679,75.203
2.5447,74.928,75.365
2.6075,75.206,75.209
2.6703,75.451,74.88
2.7332,75.556,74.809
2.796,75.418,75.229
2.8588,75.02,75.358
2.9217,74.647,74.92
2.9845,74.513,74.366
3.0474,74.772,74.361
3.1102,75.204,74.81
3.173,75.475,75.177
3.2359,75.448,75.237
3.2987,75.038,75.168
3.3615,74.613,75.216
3.4243,74.484,75.213
3.4872,74.653,75.083
3.55,75.044,75.05
3.6128,75.298,75.309
3.6757,75.34,75.33
3.7385,75.242,74.715
3.8013,75.095,74.178
3.8642,75.05,74.576
3.927,75.075,75.117
3.9898,75.094,75.27
4.0527,75.029,75.353
4.1155,74.855,75.382
4.1783,74.678,74.992
4.2412,74.593,74.553
4.304,74.674,74.665
4.3668,74.883,75.197
4.4296,75.102,75.601
4.4925,75.254,75.623
4.5553,75.274,75.222
4.6181,75.221,74.514
4.681,75.18,73.989
4.7438,75.161,74.307
4.8067,75.156,75.419
4.8695,75.028,75.757
4.9323,74.805,75.232
4.9952,74.613,74.776
5.058,74.583,75.22
5.1208,74.798,75.522
5.1836,75.097,74.981
5.2465,75.318,74.067
5.3093,75.311,73.925
5.3721,75.083,74.915
5.4349,74.855,75.951
5.4978,74.784,76.133
5.5606,74.986,75.183
5.6234,75.282,74.238
5.6863,75.396,74.115
5.7491,75.247,74.906
5.812,74.805,75.764
5.8748,74.462,75.774
5.9376,74.455,75.286
6.0005,74.734,74.701
6.0633,75.181,74.376
6.1261,75.482,74.416
6.1889,75.527,74.677
6.2518,75.335,74.96


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_050.csv <==
x,qOut,qIn
0.031416,74.499,74.777
0.094248,74.476,74.931
0.15708,74.701,74.949
0.21991,75.007,74.719
0.28274,75.218,74.351
0.34557,75.265,74.871
0.40841,75.227,75.889
0.47124,75.167,76.102
0.53407,75.136,75.229
0.5969,75.104,74.576
0.65973,75.047,74.212
0.72257,74.977,73.975
0.7854,74.912,74.33
0.84823,74.899,75.122
0.91106,74.951,75.549
0.9739,75.048,75.6
1.0367,75.157,75.888
1.0996,75.197,75.915
1.1624,75.119,75.158
1.2252,74.953,74.155
1.2881,74.743,73.722
1.3509,74.619,74.46
1.4137,74.635,75.674
1.4766,74.788,76.173
1.5394,75.049,75.376
1.6022,75.35,74.438
1.665,75.515,74.103
1.7279,75.415,74.49
1.7907,74.944,75.292
1.8535,74.365,75.786
1.9164,74.087,75.726
1.9792,74.214,75.144
2.042,74.739,74.322
2.1049,75.298,74.125
2.1677,75.719,74.676
2.2305,75.886,75.403
2.2934,75.71,75.402
2.3562,75.167,74.707
2.419,74.592,74.251
2.4819,74.291,74.668
2.5447,74.511,75.757
2.6075,75.034,75.993
2.6703,75.437,75.415
2.7332,75.514,74.87
2.796,75.118,74.82
2.8588,74.645,74.851
2.9217,74.514,74.869
2.9845,74.754,74.927
3.0474,75.294,74.992
3.1102,75.571,75.038
3.173,75.409,75.03
3.2359,74.985,74.897
3.2987,74.546,74.699
3.3615,74.534,74.697
3.4243,74.781,74.954
3.4872,75.033,75.271
3.55,75.047,75.022
3.6128,74.893,74.756
3.6757,74.846,75.05
3.7385,74.987,75.327
3.8013,75.337,74.918
3.8642,75.565,74.791
3.927,75.494,75.279
3.9898,75.2,75.616
4.0527,74.81,75.149
4.1155,74.689,74.775
4.1783,74.814,74.946
4.2412,75.017,75.188
4.304,75.116,74.796
4.3668,75.022,74.303
4.4296,74.872,74.396
4.4925,74.772,74.939
4.5553,74.803,75.256
4.6181,74.907,74.944
4.681,75.007,74.647
4.7438,75.069,74.967
4.8067,75.072,75.682
4.8695,75.042,75.825
4.9323,75.014,75.475
4.9952,75.016,74.909
5.058,75.069,74.417
5.1208,75.157,74.358
5.1836,75.234,74.666
5.2465,75.259,75.016
5.3093,75.195,75.036
5.3721,75.042,74.971
5.4349,74.854,75.157
5.4978,74.698,75.47
5.5606,74.629,75.322
5.6234,74.663,74.855
5.6863,74.751,74.764
5.7491,74.851,75.158
5.812,74.923,75.389
5.8748,74.997,74.898
5.9376,75.125,74.457
6.0005,75.29,74.739
6.0633,75.464,75.48
6.1261,75.465,75.523
6.1889,75.218,75.052
6.2518,74.844,74.689


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_051.csv <==
x,qOut,qIn
0.031416,75.558,74.409
0.094248,75.335,74.451
0.15708,75.021,74.32
0.21991,74.783,74.591
0.28274,74.762,75.669
0.34557,74.848,76.086
0.40841,74.884,75.378
0.47124,74.861,74.45
0.53407,74.799,74.451
0.5969,74.862,75.095
0.65973,74.992,75.418
0.72257,75.091,75.066
0.7854,75.057,74.383
0.84823,74.95,74.386
0.91106,74.961,74.971
0.9739,75.12,75.489
1.0367,75.419,75.289
1.0996,75.495,75.021
1.1624,75.189,75.217
1.2252,74.686,75.621
1.2881,74.24,75.599
1.3509,74.313,74.944
1.4137,74.754,74.218
1.4766,75.267,73.964
1.5394,75.565,74.548
1.6022,75.499,75.347
1.665,75.216,75.737
1.7279,74.914,75.542
1.7907,74.781,74.985
1.8535,74.827,74.872
1.9164,74.888,75.043
1.9792,74.895,74.807
2.042,74.806,74.259
2.1049,74.779,74.522
2.1677,74.891,75.134
2.2305,75.105,75.347
2.2934,75.359,75.219
2.3562,75.517,75.082
2.419,75.491,74.911
2.4819,75.276,75.005
2.5447,74.885,75.356
2.6075,74.517,75.272
2.6703,74.374,74.887
2.7332,74.5,74.729
2.796,74.883,74.887
2.8588,75.302,75.165
2.9217,75.554,75.467
2.9845,75.548,75.392
3.0474,75.226,74.688
3.1102,74.807,74.205
3.173,74.548,74.483
3.2359,74.516,75.378
3.2987,74.718,76.077
3.3615,74.933,75.68
3.4243,75.082,74.728
3.4872,75.161,74.047
3.55,75.173,74.181
3.6128,75.153,74.581
3.6757,75.119,74.884
3.7385,75.082,75.204
3.8013,75.049,75.587
3.8642,75.01,75.624
3.927,74.995,75.245
3.9898,75.022,74.652
4.0527,75.106,74.242
4.1155,75.159,74.569
4.1783,75.076,75.277
4.2412,74.897,75.687
4.304,74.683,75.662
4.3668,74.718,75.399
4.4296,75.005,74.885
4.4925,75.342,74.419
4.5553,75.505,74.425
4.6181,75.189,74.801
4.681,74.635,75.013
4.7438,74.209,74.799
4.8067,74.25,74.646
4.8695,74.709,74.951
4.9323,75.228,75.283
4.9952,75.577,75.555
5.058,75.576,75.872
5.1208,75.261,75.612
5.1836,74.85,74.82
5.2465,74.566,74.396
5.3093,74.597,74.908
5.3721,74.912,75.211
5.4349,75.296,74.961
5.4978,75.561,74.749
5.5606,75.536,74.766
5.6234,75.198,74.622
5.6863,74.785,74.687
5.7491,74.507,75.264
5.812,74.537,75.658
5.8748,74.714,75.017
5.9376,74.848,74.302
6.0005,74.917,74.532
6.0633,74.935,75.798
6.1261,75.08,76.205
6.1889,75.318,75.459
6.2518,75.521,74.531


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_052.csv <==
x,qOut,qIn
0.031416,74.966,74.972
0.094248,75.242,75.653
0.15708,75.414,75.934
0.21991,75.477,75.739
0.28274,75.432,75.1
0.34557,75.282,74.428
0.40841,75.063,74.203
0.47124,74.845,74.509
0.53407,74.694,74.811
0.5969,74.664,74.819
0.65973,74.748,74.924
0.72257,74.91,75.233
0.7854,75.109,75.536
0.84823,75.263,75.454
0.91106,75.261,75.121
0.9739,75.09,74.781
1.0367,74.761,74.731
1.0996,74.525,75.079
1.1624,74.558,75.362
1.2252,74.838,75.148
1.2881,75.289,74.726
1.3509,75.646,74.628
1.4137,75.705,74.621
1.4766,75.444,74.639
1.5394,74.883,74.988
1.6022,74.429,75.492
1.665,74.319,75.53
1.7279,74.504,75.077
1.7907,74.864,74.97
1.8535,75.128,75.24
1.9164,75.271,75.217
1.9792,75.316,75.039
2.042,75.289,74.984
2.1049,75.197,74.599
2.1677,75.076,74.109
2.2305,74.984,74.413
2.2934,74.973,75.825
2.3562,75.028,76.346
2.419,75.029,75.381
2.4819,74.938,73.916
2.5447,74.736,73.523
2.6075,74.613,74.618
2.6703,74.678,75.885
2.7332,74.887,76.16
2.796,75.161,75.32
2.8588,75.317,74.603
2.9217,75.34,74.384
2.9845,75.281,74.734
3.0474,75.201,75.383
3.1102,75.113,75.568
3.173,74.955,75.401
3.2359,74.753,75.339
3.2987,74.55,75.405
3.3615,74.57,74.992
3.4243,74.835,74.343
3.4872,75.18,74.072
3.55,75.415,74.594
3.6128,75.224,75.292
3.6757,74.771,75.483
3.7385,74.393,75.036
3.8013,74.422,74.618
3.8642,74.906,74.638
3.927,75.425,74.84
3.9898,75.683,75.262
4.0527,75.433,75.443
4.1155,74.922,75.113
4.1783,74.621,74.892
4.2412,74.691,74.966
4.304,75.181,74.773
4.3668,75.615,74.532
4.4296,75.699,74.807
4.4925,75.429,75.257
4.5553,74.865,75.276
4.6181,74.466,75.22
4.681,74.414,75.431
4.7438,74.626,75.592
4.8067,74.962,75.125
4.8695,75.146,74.364
4.9323,75.126,74.073
4.9952,74.979,74.433
5.058,74.797,75.021
5.1208,74.788,75.123
5.1836,74.954,75.019
5.2465,75.173,75.272
5.3093,75.309,75.89
5.3721,75.209,75.632
5.4349,74.966,74.811
5.4978,74.734,74.524
5.5606,74.661,75.058
5.6234,74.775,75.114
5.6863,74.98,74.66
5.7491,75.205,74.381
5.812,75.387,74.83
5.8748,75.475,75.416
5.9376,75.372,75.549
6.0005,75.09,75.195
6.0633,74.668,74.863
6.1261,74.392,74.738
6.1889,74.395,74.549
6.2518,74.62,74.481


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_053.csv <==
x,qOut,qIn
0.031416,75.373,74.056
0.094248,75.744,74.421
0.15708,75.663,74.811
0.21991,75.253,74.742
0.28274,74.709,74.568
0.34557,74.579,75.135
0.40841,74.859,75.872
0.47124,75.285,75.929
0.53407,75.571,75.055
0.5969,75.445,74.688
0.65973,75.042,75.068
0.72257,74.612,75.334
0.7854,74.409,74.668
0.84823,74.549,74.14
0.91106,74.895,74.429
0.9739,75.28,75.061
1.0367,75.549,75.395
1.0996,75.507,75.486
1.1624,75.132,75.428
1.2252,74.632,75.183
1.2881,74.254,74.971
1.3509,74.302,74.767
1.4137,74.618,74.588
1.4766,74.998,74.7
1.5394,75.25,74.93
1.6022,75.379,75.097
1.665,75.446,75.277
1.7279,75.449,75.255
1.7907,75.368,75.027
1.8535,75.135,74.846
1.9164,74.837,74.794
1.9792,74.594,75.024
2.042,74.516,75.401
2.1049,74.616,75.29
2.1677,74.832,74.913
2.2305,75.097,74.804
2.2934,75.349,74.995
2.3562,75.481,74.885
2.419,75.398,74.702
2.4819,75.143,74.879
2.5447,74.789,75.313
2.6075,74.613,75.432
2.6703,74.671,75.316
2.7332,74.872,75.137
2.796,75.098,74.802
2.8588,75.204,74.315
2.9217,75.184,74.141
2.9845,75.089,74.535
3.0474,74.971,75.184
3.1102,74.926,75.447
3.173,74.98,75.451
3.2359,75.089,75.391
3.2987,75.192,75.227
3.3615,75.173,74.961
3.4243,75.037,74.759
3.4872,74.865,74.717
3.55,74.748,75.053
3.6128,74.784,75.444
3.6757,74.946,75.416
3.7385,75.158,74.939
3.8013,75.339,74.445
3.8642,75.354,74.53
3.927,75.144,74.953
3.9898,74.797,75.232
4.0527,74.433,74.95
4.1155,74.334,74.636
4.1783,74.524,74.738
4.2412,74.88,75.156
4.304,75.259,75.573
4.3668,75.488,75.844
4.4296,75.503,75.753
4.4925,75.34,74.935
4.5553,75.052,73.734
4.6181,74.853,74.046
4.681,74.844,75.421
4.7438,74.975,76.018
4.8067,75.163,74.944
4.8695,75.201,74.119
4.9323,75.072,74.162
4.9952,74.877,74.542
5.058,74.728,75.056
5.1208,74.743,75.876
5.1836,74.83,76.228
5.2465,74.909,75.436
5.3093,74.904,74.244
5.3721,74.917,74.251
5.4349,75.059,74.953
5.4978,75.286,75.562
5.5606,75.526,75.547
5.6234,75.473,75.158
5.6863,75.132,74.922
5.7491,74.736,75.063
5.812,74.548,74.99
5.8748,74.751,74.416
5.9376,75.012,74.175
6.0005,75.088,74.724
6.0633,74.783,75.813
6.1261,74.437,76.142
6.1889,74.428,75.511
6.2518,74.766,74.491


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_054.csv <==
x,qOut,qIn
0.031416,75.089,74.71
0.094248,74.583,74.689
0.15708,74.297,75.21
0.21991,74.384,75.591
0.28274,74.895,75.434
0.34557,75.408,75.162
0.40841,75.679,74.989
0.47124,75.655,74.899
0.53407,75.325,75.073
0.5969,74.928,75.012
0.65973,74.672,74.471
0.72257,74.612,74.09
0.7854,74.754,74.455
0.84823,74.913,74.889
0.91106,75.006,75.07
0.9739,75.029,75.292
1.0367,74.989,75.809
1.0996,74.959,75.901
1.1624,74.959,75.191
1.2252,74.991,74.171
1.2881,75.042,74.168
1.3509,75.107,75.171
1.4137,75.19,75.806
1.4766,75.271,75.593
1.5394,75.324,75.139
1.6022,75.28,74.968
1.665,75.125,74.719
1.7279,74.902,74.48
1.7907,74.662,74.61
1.8535,74.482,74.798
1.9164,74.404,74.818
1.9792,74.454,75.057
2.042,74.644,75.661
2.1049,74.971,75.733
2.1677,75.333,75.22
2.2305,75.588,74.66
2.2934,75.598,74.238
2.3562,75.275,74.214
2.419,74.855,74.79
2.4819,74.593,75.492
2.5447,74.703,75.591
2.6075,75.087,75.32
2.6703,75.431,75.065
2.7332,75.546,74.718
2.796,75.281,74.361
2.8588,74.824,74.878
2.9217,74.488,75.817
2.9845,74.404,75.918
3.0474,74.63,74.875
3.1102,74.934,74.24
3.173,75.213,74.339
3.2359,75.404,74.859
3.2987,75.46,75.299
3.3615,75.269,75.32
3.4243,74.885,75.18
3.4872,74.518,75.14
3.55,74.388,75.262
3.6128,74.648,75.304
3.6757,75.074,75.122
3.7385,75.428,74.749
3.8013,75.489,74.511
3.8642,75.224,74.639
3.927,74.894,74.882
3.9898,74.721,75.007
4.0527,74.88,74.838
4.1155,75.196,74.827
4.1783,75.361,75.248
4.2412,75.275,75.787
4.304,74.891,75.604
4.3668,74.581,74.666
4.4296,74.569,73.94
4.4925,74.806,74.041
4.5553,75.181,75.055
4.6181,75.399,75.742
4.681,75.423,75.562
4.7438,75.314,74.893
4.8067,75.148,74.572
4.8695,75.007,74.895
4.9323,74.878,75.435
4.9952,74.764,75.847
5.058,74.674,75.635
5.1208,74.666,74.777
5.1836,74.759,74.014
5.2465,74.926,73.972
5.3093,75.131,74.779
5.3721,75.309,75.475
5.4349,75.35,75.603
5.4978,75.21,75.339
5.5606,74.858,75.342
5.6234,74.526,75.444
5.6863,74.459,75.05
5.7491,74.66,74.343
5.812,75.07,74.303
5.8748,75.325,75.028
5.9376,75.315,75.411
6.0005,75.154,75.02
6.0633,74.991,74.483
6.1261,75.096,74.807
6.1889,75.3,75.374
6.2518,75.373,75.355


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_055.csv <==
x,qOut,qIn
0.031416,75.45,75.932
0.094248,75.24,76.11
0.15708,74.924,75.416
0.21991,74.736,74.545
0.28274,74.871,74.166
0.34557,75.182,74.133
0.40841,75.385,74.348
0.47124,75.377,74.86
0.53407,75.096,75.369
0.5969,74.845,75.47
0.65973,74.818,75.256
0.72257,74.964,74.914
0.7854,75.183,74.955
0.84823,75.145,75.308
0.91106,74.873,75.355
0.9739,74.57,74.986
1.0367,74.453,74.782
1.0996,74.692,74.962
1.1624,75.132,75.054
1.2252,75.561,75.046
1.2881,75.783,75.179
1.3509,75.566,75.151
1.4137,75,74.815
1.4766,74.402,74.515
1.5394,74.11,74.646
1.6022,74.329,75.217
1.665,74.777,75.687
1.7279,75.203,75.472
1.7907,75.39,74.45
1.8535,75.354,74.125
1.9164,75.222,74.818
1.9792,75.097,75.612
2.042,75.067,75.479
2.1049,75.083,74.824
2.1677,75.074,74.555
2.2305,75.035,74.982
2.2934,74.972,75.392
2.3562,74.979,75.375
2.419,75.03,75.404
2.4819,75.063,75.26
2.5447,75.008,74.657
2.6075,74.873,74.56
2.6703,74.794,75.029
2.7332,74.834,75.146
2.796,75.026,74.544
2.8588,75.186,74.14
2.9217,75.174,74.323
2.9845,75.021,75.098
3.0474,74.794,76.048
3.1102,74.753,76.02
3.173,74.894,75.13
3.2359,75.09,74.297
3.2987,75.195,74.404
3.3615,75.125,74.797
3.4243,75.031,74.821
3.4872,75.018,74.678
3.55,75.164,75.193
3.6128,75.318,75.999
3.6757,75.327,76.06
3.7385,75.184,75.302
3.8013,74.918,74.576
3.8642,74.713,74.459
3.927,74.589,74.559
3.9898,74.534,74.767
4.0527,74.522,74.884
4.1155,74.637,74.844
4.1783,74.928,74.948
4.2412,75.289,75.309
4.304,75.597,75.606
4.3668,75.534,75.18
4.4296,75.117,74.472
4.4925,74.613,74.418
4.5553,74.32,75.464
4.6181,74.478,76.059
4.681,74.877,75.581
4.7438,75.307,74.568
4.8067,75.587,74.092
4.8695,75.663,74.344
4.9323,75.5,74.685
4.9952,75.158,74.994
5.058,74.72,75.492
5.1208,74.467,75.612
5.1836,74.497,75.093
5.2465,74.724,74.494
5.3093,75.024,74.462
5.3721,75.205,75.088
5.4349,75.238,75.747
5.4978,75.162,75.741
5.5606,75.021,75.002
5.6234,74.928,74.589
5.6863,74.968,74.668
5.7491,75.113,74.941
5.812,75.316,75.336
5.8748,75.316,75.435
5.9376,75.027,75.001
6.0005,74.623,74.499
6.0633,74.32,74.55
6.1261,74.46,74.716
6.1889,74.877,74.763
6.2518,75.296,75.113


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_056.csv <==
x,qOut,qIn
0.031416,74.968,75.277
0.094248,75.24,75.198
0.15708,75.264,74.734
0.21991,75.103,74.512
0.28274,74.871,74.696
0.34557,74.82,74.833
0.40841,74.91,75.007
0.47124,75.033,75.325
0.53407,75.078,75.588
0.5969,75.033,75.532
0.65973,74.979,75.183
0.72257,74.96,74.566
0.7854,74.999,74.009
0.84823,75.052,74.176
0.91106,75.097,74.903
0.9739,75.125,75.693
1.0367,75.126,76.045
1.0996,75.091,75.585
1.1624,75.033,74.775
1.2252,74.971,74.438
1.2881,74.921,74.804
1.3509,74.85,74.916
1.4137,74.754,74.725
1.4766,74.689,74.649
1.5394,74.711,75.002
1.6022,74.919,75.545
1.665,75.233,75.784
1.7279,75.487,75.434
1.7907,75.516,74.796
1.8535,75.163,74.737
1.9164,74.655,75.086
1.9792,74.286,75.164
2.042,74.319,74.429
2.1049,74.723,74.024
2.1677,75.226,74.5
2.2305,75.615,75.285
2.2934,75.709,75.62
2.3562,75.442,75.601
2.419,74.994,75.405
2.4819,74.605,74.894
2.5447,74.501,74.478
2.6075,74.667,74.541
2.6703,74.91,74.768
2.7332,75.13,75.151
2.796,75.257,75.612
2.8588,75.358,75.472
2.9217,75.404,74.893
2.9845,75.353,74.534
3.0474,75.164,74.573
3.1102,74.881,74.751
3.173,74.624,75.127
3.2359,74.475,75.575
3.2987,74.488,75.764
3.3615,74.649,75.294
3.4243,74.933,74.5
3.4872,75.253,74.031
3.55,75.519,74.428
3.6128,75.504,74.989
3.6757,75.19,75.087
3.7385,74.781,74.831
3.8013,74.512,74.821
3.8642,74.652,75.259
3.927,75.014,75.675
3.9898,75.347,75.81
4.0527,75.419,75.53
4.1155,75.16,74.896
4.1783,74.804,74.49
4.2412,74.579,74.908
4.304,74.672,75.699
4.3668,75.017,75.534
4.4296,75.36,74.685
4.4925,75.514,73.844
4.5553,75.322,73.864
4.6181,74.879,74.752
4.681,74.502,75.592
4.7438,74.36,75.81
4.8067,74.561,75.627
4.8695,74.835,75.198
4.9323,75.025,74.497
4.9952,75.134,74.125
5.058,75.193,74.866
5.1208,75.317,75.756
5.1836,75.43,75.636
5.2465,75.46,74.652
5.3093,75.335,74.36
5.3721,75.165,75.147
5.4349,75.076,75.516
5.4978,75.038,74.997
5.5606,74.988,74.505
5.6234,74.715,74.924
5.6863,74.393,75.366
5.7491,74.251,75.243
5.812,74.492,74.839
5.8748,75.025,74.78
5.9376,75.503,74.939
6.0005,75.703,75.286
6.0633,75.443,75.479
6.1261,74.949,75.099
6.1889,74.63,74.666
6.2518,74.622,74.77


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_057.csv <==
x,qOut,qIn
0.031416,74.933,74.808
0.094248,75.045,74.106
0.15708,75.196,74.431
0.21991,75.272,75.494
0.28274,75.175,76.075
0.34557,75.006,75.507
0.40841,74.952,74.64
0.47124,75.044,74.246
0.53407,75.276,74.626
0.5969,75.384,75.297
0.65973,75.256,75.73
0.72257,74.983,75.463
0.7854,74.691,74.554
0.84823,74.658,74.129
0.91106,74.835,74.421
0.9739,75.061,74.966
1.0367,75.169,75.276
1.0996,75.046,75.465
1.1624,74.816,75.594
1.2252,74.631,75.522
1.2881,74.628,75.162
1.3509,74.832,74.878
1.4137,75.116,74.785
1.4766,75.34,74.568
1.5394,75.375,73.98
1.6022,75.164,74.047
1.665,74.897,74.954
1.7279,74.754,75.833
1.7907,74.893,75.899
1.8535,75.159,75.651
1.9164,75.245,75.39
1.9792,75.079,74.909
2.042,74.652,74.373
2.1049,74.415,74.572
2.1677,74.547,75.162
2.2305,74.932,75.35
2.2934,75.397,74.78
2.3562,75.661,74.473
2.419,75.666,74.791
2.4819,75.439,75.356
2.5447,75.026,75.65
2.6075,74.584,75.403
2.6703,74.285,74.812
2.7332,74.216,74.276
2.796,74.419,74.392
2.8588,74.796,75.005
2.9217,75.232,75.423
2.9845,75.604,75.35
3.0474,75.794,74.974
3.1102,75.654,74.859
3.173,75.266,74.985
3.2359,74.854,75.08
3.2987,74.647,74.745
3.3615,74.734,74.456
3.4243,74.891,74.748
3.4872,74.992,75.52
3.55,74.942,76.08
3.6128,74.937,75.513
3.6757,75.053,74.544
3.7385,75.202,74.299
3.8013,75.267,74.769
3.8642,75.066,74.897
3.927,74.764,74.974
3.9898,74.568,75.284
4.0527,74.663,75.422
4.1155,74.974,75.007
4.1783,75.249,74.547
4.2412,75.357,74.405
4.304,75.203,74.666
4.3668,74.936,75.119
4.4296,74.728,75.615
4.4925,74.658,75.985
4.5553,74.765,75.816
4.6181,74.98,74.9
4.681,75.23,74.077
4.7438,75.416,74.151
4.8067,75.438,74.863
4.8695,75.187,75.109
4.9323,74.825,74.965
4.9952,74.575,74.693
5.058,74.637,74.717
5.1208,74.964,75.097
5.1836,75.259,75.377
5.2465,75.347,75.3
5.3093,75.094,75.156
5.3721,74.714,75.16
5.4349,74.507,74.975
5.4978,74.574,74.69
5.5606,74.948,75.095
5.6234,75.388,75.775
5.6863,75.67,75.716
5.7491,75.671,75.028
5.812,75.293,74.379
5.8748,74.764,74.416
5.9376,74.442,74.955
6.0005,74.429,75.393
6.0633,74.737,74.949
6.1261,74.974,74.574
6.1889,75.027,74.934
6.2518,74.977,75.379


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_058.csv <==
x,qOut,qIn
0.031416,75.434,74.692
0.094248,75.012,74.617
0.15708,74.589,74.924
0.21991,74.344,75.237
0.28274,74.412,75.215
0.34557,74.652,74.864
0.40841,74.931,74.527
0.47124,75.181,74.465
0.53407,75.352,74.731
0.5969,75.398,75.242
0.65973,75.289,75.667
0.72257,75.101,75.533
0.7854,74.925,74.878
0.84823,74.918,74.807
0.91106,75.022,75.313
0.9739,75.127,75.701
1.0367,75.124,75.32
1.0996,75.012,74.481
1.1624,74.901,73.966
1.2252,74.852,74.217
1.2881,74.902,74.833
1.3509,74.978,75.166
1.4137,75.016,75.41
1.4766,74.987,75.562
1.5394,74.871,75.289
1.6022,74.729,74.859
1.665,74.674,74.8
1.7279,74.752,75.027
1.7907,74.984,74.794
1.8535,75.226,74.301
1.9164,75.362,74.485
1.9792,75.381,75.417
2.042,75.296,76.182
2.1049,75.241,75.844
2.1677,75.175,74.978
2.2305,75.031,74.292
2.2934,74.738,74.353
2.3562,74.429,74.877
2.419,74.341,75.288
2.4819,74.518,75.3
2.5447,74.941,75.171
2.6075,75.331,75.101
2.6703,75.529,75.018
2.7332,75.503,75.143
2.796,75.253,75.284
2.8588,74.935,74.877
2.9217,74.681,74.312
2.9845,74.563,74.114
3.0474,74.62,74.319
3.1102,74.833,74.975
3.173,75.148,75.861
3.2359,75.446,76.083
3.2987,75.603,75.178
3.3615,75.421,74.513
3.4243,75.015,74.508
3.4872,74.639,74.676
3.55,74.553,74.883
3.6128,74.808,75.436
3.6757,75.135,75.763
3.7385,75.362,75.222
3.8013,75.353,74.223
3.8642,75.239,74.197
3.927,75.101,74.843
3.9898,74.934,75.44
4.0527,74.718,75.749
4.1155,74.456,75.814
4.1783,74.343,75.406
4.2412,74.468,74.608
4.304,74.876,74.234
4.3668,75.349,74.723
4.4296,75.614,75.175
4.4925,75.565,75.043
4.5553,75.137,74.802
4.6181,74.693,75.068
4.681,74.574,75.204
4.7438,74.776,74.799
4.8067,75.214,74.283
4.8695,75.403,74.805
4.9323,75.218,75.82
4.9952,74.835,76.206
5.058,74.485,75.388
5.1208,74.563,74.637
5.1836,74.968,74.569
5.2465,75.441,74.913
5.3093,75.727,74.865
5.3721,75.583,74.295
5.4349,75.141,74.107
5.4978,74.684,74.789
5.5606,74.5,75.834
5.6234,74.691,75.839
5.6863,74.986,75.121
5.7491,75.18,74.657
5.812,75.107,74.895
5.8748,74.878,75.133
5.9376,74.707,75.22
6.0005,74.699,75.145
6.0633,74.918,74.786
6.1261,75.24,74.832
6.1889,75.511,75.25
6.2518,75.611,75.229


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_059.csv <==
x,qOut,qIn
0.031416,75.246,74.043
0.094248,75.027,73.667
0.15708,74.851,74.199
0.21991,74.787,75.397
0.28274,74.873,76.395
0.34557,74.966,76.097
0.40841,74.972,75.056
0.47124,74.905,74.28
0.53407,74.797,74.249
0.5969,74.794,74.409
0.65973,74.905,74.712
0.72257,75.072,75.356
0.7854,75.219,76.012
0.84823,75.297,75.873
0.91106,75.346,75.256
0.9739,75.364,74.749
1.0367,75.344,74.474
1.0996,75.116,74.341
1.1624,74.693,74.615
1.2252,74.279,75.184
1.2881,74.099,75.362
1.3509,74.379,75.064
1.4137,74.953,74.827
1.4766,75.546,74.783
1.5394,75.9,74.893
1.6022,75.689,75.212
1.665,75.048,75.511
1.7279,74.39,75.231
1.7907,74.155,74.132
1.8535,74.538,73.835
1.9164,75.155,74.739
1.9792,75.687,75.786
2.042,75.868,75.685
2.1049,75.62,75.113
2.1677,75.114,75.067
2.2305,74.627,75.473
2.2934,74.432,75.478
2.3562,74.613,74.819
2.419,74.922,74.424
2.4819,75.165,74.769
2.5447,75.179,75.178
2.6075,75.049,74.763
2.6703,74.955,74.377
2.7332,74.959,74.742
2.796,75.086,75.398
2.8588,75.109,75.226
2.9217,74.933,74.752
2.9845,74.671,74.628
3.0474,74.466,75.155
3.1102,74.576,75.679
3.173,74.918,75.66
3.2359,75.315,74.998
3.2987,75.588,74.188
3.3615,75.611,74.225
3.4243,75.439,74.895
3.4872,75.185,75.436
3.55,74.966,75.251
3.6128,74.843,74.79
3.6757,74.781,74.56
3.7385,74.757,74.82
3.8013,74.756,75.699
3.8642,74.809,76.074
3.927,74.887,75.48
3.9898,74.952,74.609
4.0527,74.969,74.662
4.1155,74.973,75.149
4.1783,75.03,75.1
4.2412,75.134,74.676
4.304,75.263,74.534
4.3668,75.258,74.697
4.4296,75.075,74.933
4.4925,74.818,75.331
4.5553,74.615,75.513
4.6181,74.661,75.231
4.681,74.854,74.901
4.7438,75.045,74.659
4.8067,75.087,74.61
4.8695,75.006,74.826
4.9323,74.986,75.098
4.9952,75.093,75.293
5.058,75.351,75.444
5.1208,75.512,75.23
5.1836,75.43,74.779
5.2465,75.165,74.641
5.3093,74.821,74.867
5.3721,74.665,74.976
5.4349,74.673,75.023
5.4978,74.758,75.051
5.5606,74.826,74.841
5.6234,74.922,74.588
5.6863,75.088,74.692
5.7491,75.25,75.103
5.812,75.317,75.334
5.8748,75.137,75.276
5.9376,74.852,75.255
6.0005,74.65,75.214
6.0633,74.699,75.107
6.1261,74.96,75.32
6.1889,75.218,75.529
6.2518,75.346,75.068


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_060.csv <==
x,qOut,qIn
0.031416,74.789,74.779
0.094248,75.033,74.721
0.15708,75.235,74.859
0.21991,75.354,74.818
0.28274,75.361,74.687
0.34557,75.21,74.744
0.40841,74.95,74.775
0.47124,74.727,74.826
0.53407,74.685,75.068
0.5969,74.926,75.299
0.65973,75.227,75.445
0.72257,75.372,75.596
0.7854,75.163,75.483
0.84823,74.75,75.132
0.91106,74.528,74.962
0.9739,74.625,75.002
1.0367,75.083,74.916
1.0996,75.462,74.633
1.1624,75.514,74.456
1.2252,75.276,74.446
1.2881,74.848,74.632
1.3509,74.62,75.238
1.4137,74.625,75.862
1.4766,74.74,75.8
1.5394,74.82,74.791
1.6022,74.808,73.982
1.665,74.827,74.045
1.7279,74.93,74.86
1.7907,75.142,75.611
1.8535,75.351,75.595
1.9164,75.481,75.279
1.9792,75.509,75.104
2.042,75.42,75.053
2.1049,75.241,74.827
2.1677,75.001,74.713
2.2305,74.753,74.987
2.2934,74.547,75.321
2.3562,74.465,75.052
2.419,74.56,74.649
2.4819,74.806,74.668
2.5447,75.157,75.004
2.6075,75.418,75.123
2.6703,75.392,75.165
2.7332,75.096,75.222
2.796,74.597,74.998
2.8588,74.359,74.837
2.9217,74.532,75.207
2.9845,74.961,75.676
3.0474,75.439,75.258
3.1102,75.616,74.329
3.173,75.468,73.996
3.2359,75.151,74.541
3.2987,74.849,75.189
3.3615,74.801,75.073
3.4243,74.915,74.986
3.4872,75.044,75.551
3.55,75.046,76.02
3.6128,74.938,75.194
3.6757,74.855,74.162
3.7385,74.855,74.008
3.8013,74.968,74.665
3.8642,75.078,75.232
3.927,75.138,75.634
3.9898,75.163,75.691
4.0527,75.176,75.302
4.1155,75.212,74.877
4.1783,75.183,74.494
4.2412,75.043,74.038
4.304,74.756,74.183
4.3668,74.49,75.204
4.4296,74.433,75.852
4.4925,74.61,75.394
4.5553,74.994,74.627
4.6181,75.376,74.971
4.681,75.582,75.634
4.7438,75.531,75.726
4.8067,75.168,75.147
4.8695,74.692,74.625
4.9323,74.418,74.402
4.9952,74.465,74.594
5.058,74.872,74.963
5.1208,75.356,75.01
5.1836,75.625,74.896
5.2465,75.551,74.966
5.3093,75.048,75.385
5.3721,74.486,75.663
5.4349,74.257,75.502
5.4978,74.404,74.892
5.5606,74.868,74.076
5.6234,75.224,74.261
5.6863,75.364,75.321
5.7491,75.346,76.07
5.812,75.25,75.661
5.8748,75.232,74.671
5.9376,75.24,73.98
6.0005,75.195,74.256
6.0633,75.015,75.265
6.1261,74.753,75.677
6.1889,74.587,75.494
6.2518,74.589,75.117


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_061.csv <==
x,qOut,qIn
0.031416,74.996,74.998
0.094248,75.224,75.203
0.15708,75.261,75.051
0.21991,75.146,74.696
0.28274,74.954,74.802
0.34557,74.967,75.403
0.40841,75.119,75.647
0.47124,75.226,75.152
0.53407,75.094,74.604
0.5969,74.7,74.884
0.65973,74.372,75.28
0.72257,74.309,75.18
0.7854,74.635,74.677
0.84823,75.094,74.263
0.91106,75.443,74.141
0.9739,75.575,74.656
1.0367,75.42,75.536
1.0996,75.125,75.637
1.1624,74.887,75.299
1.2252,74.79,75.35
1.2881,74.879,75.658
1.3509,74.985,75.442
1.4137,75.038,74.994
1.4766,75.058,74.538
1.5394,75.075,74.206
1.6022,75.137,74.484
1.665,75.187,75.189
1.7279,75.186,75.569
1.7907,75.104,75.164
1.8535,74.968,74.513
1.9164,74.801,74.182
1.9792,74.636,74.525
2.042,74.5,75.61
2.1049,74.484,76.21
2.1677,74.634,75.695
2.2305,74.913,74.532
2.2934,75.261,74.073
2.3562,75.549,74.597
2.419,75.69,75.09
2.4819,75.643,75.225
2.5447,75.385,75.292
2.6075,74.998,75.308
2.6703,74.676,75.022
2.7332,74.539,74.599
2.796,74.673,74.356
2.8588,74.929,74.657
2.9217,75.084,75.18
2.9845,75.058,75.379
3.0474,74.805,75.221
3.1102,74.615,75.204
3.173,74.704,75.301
3.2359,75.016,75.468
3.2987,75.445,75.527
3.3615,75.559,74.908
3.4243,75.269,74.116
3.4872,74.805,74.102
3.55,74.448,74.787
3.6128,74.584,75.112
3.6757,74.99,75.334
3.7385,75.362,75.748
3.8013,75.412,75.913
3.8642,75.106,75.194
3.927,74.738,74.279
3.9898,74.523,74.002
4.0527,74.629,74.671
4.1155,74.884,75.232
4.1783,75.118,75.326
4.2412,75.287,75.245
4.304,75.367,75.093
4.3668,75.427,74.882
4.4296,75.398,74.838
4.4925,75.232,74.91
4.5553,74.89,74.649
4.6181,74.522,74.45
4.681,74.357,74.92
4.7438,74.467,75.816
4.8067,74.861,76.002
4.8695,75.328,74.97
4.9323,75.647,74.058
4.9952,75.685,74.322
5.058,75.336,75.394
5.1208,74.795,75.573
5.1836,74.442,75.117
5.2465,74.421,74.81
5.3093,74.786,75.045
5.3721,75.181,75.077
5.4349,75.387,74.903
5.4978,75.359,75.075
5.5606,75.091,75.513
5.6234,74.791,75.302
5.6863,74.621,74.619
5.7491,74.63,74.006
5.812,74.827,74.131
5.8748,75.091,74.86
5.9376,75.301,75.499
6.0005,75.371,75.692
6.0633,75.226,75.446
6.1261,74.945,75.091
6.1889,74.753,74.813
6.2518,74.752,74.744


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_062.csv <==
x,qOut,qIn
0.031416,75.151,75.605
0.094248,75.229,75.008
0.15708,75.218,74.468
0.21991,75.129,74.413
0.28274,74.985,75.021
0.34557,74.88,75.092
0.40841,74.843,74.429
0.47124,74.86,74.069
0.53407,74.9,75.096
0.5969,74.958,76.367
0.65973,75.059,76.583
0.72257,75.179,75.583
0.7854,75.278,74.289
0.84823,75.222,74.054
0.91106,75.022,74.592
0.9739,74.8,75.294
1.0367,74.689,75.482
1.0996,74.819,75.19
1.1624,75.063,74.863
1.2252,75.262,74.562
1.2881,75.267,74.171
1.3509,75.046,74.375
1.4137,74.749,75.232
1.4766,74.516,76.008
1.5394,74.464,76.066
1.6022,74.558,75.579
1.665,74.764,74.887
1.7279,75.06,74.166
1.7907,75.425,73.854
1.8535,75.728,74.507
1.9164,75.722,75.359
1.9792,75.397,75.446
2.042,74.798,74.982
2.1049,74.506,74.911
2.1677,74.684,75.056
2.2305,75.079,75.35
2.2934,75.377,75.751
2.3562,75.144,75.414
2.419,74.653,74.449
2.4819,74.287,73.936
2.5447,74.398,74.634
2.6075,74.927,75.417
2.6703,75.505,75.556
2.7332,75.861,75.191
2.796,75.766,74.991
2.8588,75.211,75.062
2.9217,74.582,74.922
2.9845,74.216,74.647
3.0474,74.384,74.785
3.1102,74.817,75.022
3.173,75.164,74.826
3.2359,75.32,74.485
3.2987,75.237,74.901
3.3615,75.175,75.576
3.4243,75.199,75.582
3.4872,75.229,75.188
3.55,75.158,75.197
3.6128,74.882,75.454
3.6757,74.622,75.397
3.7385,74.55,75.014
3.8013,74.795,74.498
3.8642,75.163,74.46
3.927,75.392,74.862
3.9898,75.396,75.145
4.0527,75.133,75.121
4.1155,74.857,75.235
4.1783,74.718,75.219
4.2412,74.71,74.761
4.304,74.786,74.233
4.3668,74.811,74.447
4.4296,74.831,75.122
4.4925,74.899,75.669
4.5553,75.057,75.494
4.6181,75.257,75.049
4.681,75.417,74.916
4.7438,75.486,75.031
4.8067,75.427,74.917
4.8695,75.244,74.659
4.9323,74.993,74.624
4.9952,74.766,74.802
5.058,74.652,75.097
5.1208,74.73,75.324
5.1836,74.936,75.356
5.2465,75.146,75.152
5.3093,75.231,74.848
5.3721,75.075,74.831
5.4349,74.795,75.023
5.4978,74.574,75.074
5.5606,74.582,74.75
5.6234,74.842,74.705
5.6863,75.173,75.046
5.7491,75.422,75.265
5.812,75.457,75.102
5.8748,75.269,75.174
5.9376,74.989,75.398
6.0005,74.749,75.218
6.0633,74.665,74.457
6.1261,74.727,74.27
6.1889,74.862,74.898
6.2518,75.019,75.624


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_063.csv <==
x,qOut,qIn
0.031416,74.626,75.403
0.094248,74.368,75.36
0.15708,74.493,74.711
0.21991,74.812,74.543
0.28274,75.106,74.94
0.34557,75.224,74.918
0.40841,75.207,74.832
0.47124,75.108,75.075
0.53407,74.974,75.351
0.5969,74.844,75.523
0.65973,74.79,75.665
0.72257,74.857,75.3
0.7854,75.067,74.313
0.84823,75.344,73.962
0.91106,75.508,74.455
0.9739,75.458,75.123
1.0367,75.115,75.379
1.0996,74.713,75.471
1.1624,74.539,75.479
1.2252,74.626,75.181
1.2881,74.94,74.676
1.3509,75.111,74.697
1.4137,75.045,75.138
1.4766,74.855,75.401
1.5394,74.684,74.935
1.6022,74.764,74.271
1.665,75.036,74.14
1.7279,75.35,74.767
1.7907,75.558,75.801
1.8535,75.483,75.927
1.9164,75.137,75.185
1.9792,74.698,74.546
2.042,74.367,74.886
2.1049,74.41,75.437
2.1677,74.737,75.421
2.2305,75.156,74.843
2.2934,75.468,74.298
2.3562,75.507,74.25
2.419,75.332,74.525
2.4819,75.088,75.063
2.5447,74.928,75.415
2.6075,74.916,75.229
2.6703,74.904,75.055
2.7332,74.83,75.229
2.796,74.653,75.395
2.8588,74.591,75.004
2.9217,74.747,74.513
2.9845,75.041,74.478
3.0474,75.362,75.098
3.1102,75.479,75.588
3.173,75.389,75.671
3.2359,75.196,75.584
3.2987,75.018,75.362
3.3615,74.922,74.698
3.4243,74.812,74.125
3.4872,74.671,74.32
3.55,74.506,75.063
3.6128,74.517,75.286
3.6757,74.737,75.14
3.7385,75.057,75.039
3.8013,75.347,75.106
3.8642,75.441,74.81
3.927,75.344,74.401
3.9898,75.133,74.567
4.0527,74.895,75.504
4.1155,74.744,75.846
4.1783,74.74,75.226
4.2412,74.891,74.368
4.304,75.183,74.576
4.3668,75.494,75.459
4.4296,75.609,75.76
4.4925,75.446,75.251
4.5553,74.959,74.565
4.6181,74.519,74.214
4.681,74.425,74.145
4.7438,74.644,74.653
4.8067,75.068,75.63
4.8695,75.298,76.037
4.9323,75.243,75.787
4.9952,75.006,75.292
5.058,74.725,74.747
5.1208,74.672,74.414
5.1836,74.831,74.479
5.2465,75.071,74.705
5.3093,75.244,74.808
5.3721,75.22,75.032
5.4349,75.099,75.296
5.4978,75.003,75.237
5.5606,75.046,74.96
5.6234,75.149,74.918
5.6863,75.095,74.947
5.7491,74.859,74.903
5.812,74.464,74.791
5.8748,74.31,74.928
5.9376,74.544,75.434
6.0005,75.033,76.046
6.0633,75.599,75.765
6.1261,75.877,74.577
6.1889,75.718,73.874
6.2518,75.24,74.356


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_064.csv <==
x,qOut,qIn
0.031416,74.816,74.198
0.094248,74.884,74.074
0.15708,75.12,74.583
0.21991,75.35,75.058
0.28274,75.397,75.206
0.34557,75.117,75.361
0.40841,74.67,75.406
0.47124,74.296,75.132
0.53407,74.219,74.7
0.5969,74.492,74.467
0.65973,74.944,74.545
0.72257,75.407,75.107
0.7854,75.731,75.894
0.84823,75.803,75.991
0.91106,75.624,75.48
0.9739,75.302,74.791
1.0367,74.966,74.086
1.0996,74.749,74.159
1.1624,74.601,75.06
1.2252,74.499,75.755
1.2881,74.427,75.435
1.3509,74.512,75.024
1.4137,74.774,74.934
1.4766,75.107,74.841
1.5394,75.392,74.699
1.6022,75.412,74.697
1.665,75.163,74.765
1.7279,74.811,74.918
1.7907,74.545,75.045
1.8535,74.622,75.192
1.9164,74.972,75.486
1.9792,75.397,75.703
2.042,75.699,75.31
2.1049,75.606,74.471
2.1677,75.171,73.972
2.2305,74.672,74.324
2.2934,74.414,75.442
2.3562,74.635,75.802
2.419,75.072,75.219
2.4819,75.446,74.549
2.5447,75.505,74.501
2.6075,75.235,74.967
2.6703,74.871,75.549
2.7332,74.607,75.755
2.796,74.597,75.344
2.8588,74.729,74.815
2.9217,74.895,74.397
2.9845,75.07,74.152
3.0474,75.244,74.363
3.1102,75.405,75.11
3.173,75.398,75.709
3.2359,75.19,75.521
3.2987,74.776,74.922
3.3615,74.5,75.037
3.4243,74.552,75.332
3.4872,74.836,75.11
3.55,75.204,74.689
3.6128,75.297,74.75
3.6757,75.135,74.852
3.7385,74.911,74.843
3.8013,74.837,75.17
3.8642,75.071,75.59
3.927,75.35,75.383
3.9898,75.436,74.654
4.0527,75.115,74.453
4.1155,74.596,75.083
4.1783,74.308,75.459
4.2412,74.378,75.131
4.304,74.833,74.63
4.3668,75.259,74.746
4.4296,75.475,75.157
4.4925,75.476,75.51
4.5553,75.294,75.359
4.6181,75.089,74.628
4.681,74.927,74.094
4.7438,74.826,74.525
4.8067,74.792,75.648
4.8695,74.827,75.722
4.9323,74.937,74.962
4.9952,75.08,74.457
5.058,75.203,74.896
5.1208,75.201,75.326
5.1836,75.087,75.216
5.2465,74.943,74.836
5.3093,74.857,75.03
5.3721,74.89,75.622
5.4349,74.973,75.601
5.4978,75.051,74.75
5.5606,75.077,73.816
5.6234,75.086,73.923
5.6863,75.069,74.701
5.7491,75.005,75.431
5.812,74.873,75.731
5.8748,74.749,75.798
5.9376,74.757,75.622
6.0005,74.9,75.227
6.0633,75.149,74.781
6.1261,75.269,74.844
6.1889,75.183,75.177
6.2518,74.99,74.994


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_065.csv <==
x,qOut,qIn
0.031416,74.908,74.659
0.094248,75.053,74.415
0.15708,74.945,74.638
0.21991,74.719,75.189
0.28274,74.546,75.618
0.34557,74.725,75.409
0.40841,75.148,74.898
0.47124,75.564,74.658
0.53407,75.723,75.029
0.5969,75.379,75.385
0.65973,74.803,75.203
0.72257,74.377,74.461
0.7854,74.447,74
0.84823,74.947,74.411
0.91106,75.462,74.959
0.9739,75.736,75.288
1.0367,75.566,75.583
1.0996,75.112,75.584
1.1624,74.701,75.232
1.2252,74.508,75.108
1.2881,74.64,75.259
1.3509,74.869,75.161
1.4137,75.064,75.025
1.4766,75.189,74.975
1.5394,75.228,74.54
1.6022,75.215,74.244
1.665,75.159,74.742
1.7279,75.071,75.427
1.7907,74.961,75.117
1.8535,74.8,74.442
1.9164,74.605,74.514
1.9792,74.461,75.309
2.042,74.454,76.026
2.1049,74.671,75.802
2.1677,75.016,75.037
2.2305,75.352,74.277
2.2934,75.546,73.988
2.3562,75.537,74.511
2.419,75.406,75.352
2.4819,75.238,75.671
2.5447,75.111,75.351
2.6075,74.995,75.313
2.6703,74.861,75.39
2.7332,74.742,75.099
2.796,74.684,74.39
2.8588,74.739,74.248
2.9217,74.826,74.816
2.9845,74.894,75.447
3.0474,74.899,75.279
3.1102,74.954,74.855
3.173,75.129,74.834
3.2359,75.34,75.01
3.2987,75.481,74.761
3.3615,75.275,74.41
3.4243,74.83,74.624
3.4872,74.431,75.26
3.55,74.37,75.603
3.6128,74.74,75.525
3.6757,75.247,75.397
3.7385,75.636,75.241
3.8013,75.695,74.817
3.8642,75.402,74.313
3.927,74.969,74.335
3.9898,74.621,74.982
4.0527,74.555,75.417
4.1155,74.738,75.044
4.1783,74.992,74.693
4.2412,75.188,74.945
4.304,75.218,75.554
4.3668,75.066,75.436
4.4296,74.829,74.793
4.4925,74.632,74.319
4.5553,74.592,74.5
4.6181,74.746,75.06
4.681,75.016,75.58
4.7438,75.304,75.707
4.8067,75.518,75.324
4.8695,75.531,74.936
4.9323,75.304,74.701
4.9952,74.95,74.499
5.058,74.611,74.566
5.1208,74.542,75.09
5.1836,74.7,75.406
5.2465,74.944,75.052
5.3093,75.126,74.382
5.3721,75.187,74.298
5.4349,75.184,74.791
5.4978,75.14,75.583
5.5606,75.065,76.093
5.6234,74.908,75.872
5.6863,74.745,75.106
5.7491,74.687,74.144
5.812,74.829,73.805
5.8748,75.15,74.727
5.9376,75.43,75.863
6.0005,75.512,76.004
6.0633,75.262,75.144
6.1261,74.858,74.814
6.1889,74.621,74.993
6.2518,74.634,75.062


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_066.csv <==
x,qOut,qIn
0.031416,75.387,74.774
0.094248,75.223,74.894
0.15708,74.986,75.386
0.21991,74.792,75.38
0.28274,74.731,74.407
0.34557,74.724,74.209
0.40841,74.737,75.159
0.47124,74.794,76.114
0.53407,74.923,76.057
0.5969,75.132,75.193
0.65973,75.308,74.177
0.72257,75.379,73.729
0.7854,75.287,74.484
0.84823,75.138,75.288
0.91106,75.027,75.291
0.9739,74.964,74.863
1.0367,74.926,74.949
1.0996,74.839,75.413
1.1624,74.781,75.521
1.2252,74.802,75.231
1.2881,74.939,75.071
1.3509,75.037,75.41
1.4137,74.996,75.613
1.4766,74.887,75.102
1.5394,74.805,74.096
1.6022,74.987,73.882
1.665,75.303,74.407
1.7279,75.517,75.06
1.7907,75.384,75.466
1.8535,74.866,75.54
1.9164,74.397,75.285
1.9792,74.246,74.972
2.042,74.595,74.962
2.1049,75.048,74.905
2.1677,75.307,74.589
2.2305,75.34,74.32
2.2934,75.173,74.644
2.3562,75.111,75.517
2.419,75.219,76.173
2.4819,75.391,76.071
2.5447,75.498,75.212
2.6075,75.297,74.426
2.6703,74.866,74.109
2.7332,74.43,74.272
2.796,74.223,74.674
2.8588,74.384,75.126
2.9217,74.756,75.496
2.9845,75.169,75.584
3.0474,75.465,75.407
3.1102,75.534,74.933
3.173,75.347,74.4
3.2359,75.004,74.446
3.2987,74.628,75.362
3.3615,74.453,75.75
3.4243,74.527,75.25
3.4872,74.798,74.62
3.55,75.189,74.631
3.6128,75.583,74.989
3.6757,75.76,75.171
3.7385,75.598,74.992
3.8013,75.004,74.882
3.8642,74.383,75.119
3.927,74.182,75.044
3.9898,74.424,74.492
4.0527,75.015,74.356
4.1155,75.457,74.994
4.1783,75.577,75.506
4.2412,75.411,75.466
4.304,75.033,74.927
4.3668,74.763,74.663
4.4296,74.744,74.809
4.4925,74.915,75.079
4.5553,75.177,75.336
4.6181,75.269,75.595
4.681,75.16,75.526
4.7438,74.959,74.936
4.8067,74.796,74.299
4.8695,74.842,74.442
4.9323,74.989,75.034
4.9952,75.095,75.478
5.058,75.025,75.459
5.1208,74.811,75.182
5.1836,74.657,74.86
5.2465,74.659,74.736
5.3093,74.874,74.942
5.3721,75.115,75.051
5.4349,75.223,74.858
5.4978,75.177,74.518
5.5606,74.982,74.439
5.6234,74.863,74.977
5.6863,74.935,75.66
5.7491,75.139,75.779
5.812,75.385,75.054
5.8748,75.391,74.625
5.9376,75.138,74.91
6.0005,74.805,75.474
6.0633,74.596,75.34
6.1261,74.73,74.689
6.1889,75.038,74.481
6.2518,75.321,74.759


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_067.csv <==
x,qOut,qIn
0.031416,74.878,74.423
0.094248,74.977,74.253
0.15708,75.009,74.749
0.21991,74.945,75.386
0.28274,74.784,75.745
0.34557,74.686,75.441
0.40841,74.722,74.686
0.47124,74.88,74.075
0.53407,75.124,73.936
0.5969,75.362,74.383
0.65973,75.455,75.208
0.72257,75.336,75.764
0.7854,74.954,75.656
0.84823,74.562,75.562
0.91106,74.46,75.534
0.9739,74.676,75.087
1.0367,75.165,74.235
1.0996,75.508,74.275
1.1624,75.494,75.062
1.2252,75.201,75.524
1.2881,74.768,75.066
1.3509,74.677,74.735
1.4137,74.931,74.939
1.4766,75.26,75.403
1.5394,75.362,75.492
1.6022,74.966,74.634
1.665,74.419,73.775
1.7279,74.09,74.144
1.7907,74.287,75.597
1.8535,74.827,76.228
1.9164,75.377,75.96
1.9792,75.754,75.347
2.042,75.823,74.78
2.1049,75.576,74.672
2.1677,75.148,74.959
2.2305,74.745,75.03
2.2934,74.57,74.466
2.3562,74.685,74.119
2.419,74.927,74.342
2.4819,75.16,74.85
2.5447,75.268,75.326
2.6075,75.244,75.568
2.6703,75.093,75.536
2.7332,74.863,75.261
2.796,74.603,74.842
2.8588,74.467,74.569
2.9217,74.566,74.593
2.9845,74.876,74.931
3.0474,75.339,75.362
3.1102,75.73,75.35
3.173,75.845,74.998
3.2359,75.648,74.754
3.2987,75.144,75.027
3.3615,74.69,75.225
3.4243,74.463,75.043
3.4872,74.429,74.881
3.55,74.496,75.146
3.6128,74.558,75.331
3.6757,74.723,75.191
3.7385,74.996,74.941
3.8013,75.355,74.583
3.8642,75.543,74.45
3.927,75.431,74.731
3.9898,75.117,75.035
4.0527,74.741,75.224
4.1155,74.641,75.509
4.1783,74.797,75.486
4.2412,75.051,74.872
4.304,75.232,74.27
4.3668,75.22,74.708
4.4296,75.095,75.497
4.4925,74.961,75.529
4.5553,74.913,74.453
4.6181,74.976,74.281
4.681,75.09,75.176
4.7438,75.19,75.796
4.8067,75.215,75.364
4.8695,75.121,74.914
4.9323,74.93,74.823
4.9952,74.73,74.873
5.058,74.608,74.971
5.1208,74.676,75.119
5.1836,74.897,75.068
5.2465,75.157,74.773
5.3093,75.336,74.754
5.3721,75.299,74.998
5.4349,75.108,74.937
5.4978,74.896,74.604
5.5606,74.8,74.684
5.6234,74.861,75.299
5.6863,74.952,75.685
5.7491,75.008,75.554
5.812,74.978,75.214
5.8748,74.987,74.904
5.9376,75.079,74.478
6.0005,75.196,74.155
6.0633,75.257,74.612
6.1261,75.152,75.668
6.1889,74.98,76.158
6.2518,74.856,75.521


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_068.csv <==
x,qOut,qIn
0.031416,75.354,75.514
0.094248,75.444,75.573
0.15708,75.28,75.568
0.21991,74.959,75.505
0.28274,74.609,74.915
0.34557,74.525,74.178
0.40841,74.718,74.039
0.47124,75.045,74.467
0.53407,75.344,75.043
0.5969,75.442,75.384
0.65973,75.363,75.484
0.72257,75.194,75.31
0.7854,75.03,74.936
0.84823,74.905,75.019
0.91106,74.761,75.396
0.9739,74.612,75.264
1.0367,74.49,74.266
1.0996,74.564,74.113
1.1624,74.858,75.141
1.2252,75.26,76.144
1.2881,75.642,75.656
1.3509,75.75,74.542
1.4137,75.485,74.101
1.4766,74.985,74.388
1.5394,74.434,74.838
1.6022,74.249,75.376
1.665,74.43,75.832
1.7279,74.804,75.454
1.7907,75.174,74.215
1.8535,75.391,74.004
1.9164,75.449,74.896
1.9792,75.376,75.731
2.042,75.206,75.82
2.1049,74.991,75.506
2.1677,74.809,74.972
2.2305,74.728,74.493
2.2934,74.798,74.503
2.3562,75.016,74.814
2.419,75.227,75.078
2.4819,75.289,75.36
2.5447,75.073,75.589
2.6075,74.709,75.271
2.6703,74.53,74.808
2.7332,74.64,74.811
2.796,75.069,74.942
2.8588,75.379,74.68
2.9217,75.323,74.513
2.9845,75.003,74.596
3.0474,74.59,74.767
3.1102,74.595,74.894
3.173,74.97,75.008
3.2359,75.431,75.061
3.2987,75.675,75.055
3.3615,75.431,75.084
3.4243,74.944,75.218
3.4872,74.546,75.456
3.55,74.541,75.526
3.6128,74.881,75.191
3.6757,75.254,74.845
3.7385,75.48,74.868
3.8013,75.424,75.217
3.8642,75.19,74.926
3.927,74.923,74.163
3.9898,74.714,73.922
4.0527,74.632,74.847
4.1155,74.631,75.794
4.1783,74.676,75.993
4.2412,74.752,75.457
4.304,74.844,74.835
4.3668,74.938,74.758
4.4296,75.015,74.858
4.4925,75.076,74.852
4.5553,75.126,74.879
4.6181,75.194,75.217
4.681,75.276,75.504
4.7438,75.342,75.307
4.8067,75.356,74.506
4.8695,75.261,74.228
4.9323,75.051,74.689
4.9952,74.784,75.154
5.058,74.524,75.104
5.1208,74.403,75.155
5.1836,74.485,75.413
5.2465,74.747,75.515
5.3093,75.138,75.041
5.3721,75.491,74.281
5.4349,75.622,74.058
5.4978,75.485,74.794
5.5606,75.07,75.787
5.6234,74.724,75.72
5.6863,74.68,75.083
5.7491,74.885,74.707
5.812,75.221,74.988
5.8748,75.332,75.344
5.9376,75.164,75.328
6.0005,74.854,74.788
6.0633,74.568,74.209
6.1261,74.546,74.295
6.1889,74.754,74.751
6.2518,75.068,75.236


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_069.csv <==
x,qOut,qIn
0.031416,75.384,74.14
0.094248,75.684,74.895
0.15708,75.716,75.875
0.21991,75.442,76.002
0.28274,74.866,75.207
0.34557,74.396,74.492
0.40841,74.274,74.164
0.47124,74.459,74.317
0.53407,74.837,74.847
0.5969,75.176,75.119
0.65973,75.416,75.04
0.72257,75.501,75.025
0.7854,75.378,75.384
0.84823,75.049,75.464
0.91106,74.74,75.217
0.9739,74.604,75.226
1.0367,74.756,75.72
1.0996,74.971,75.483
1.1624,75.07,74.558
1.2252,75.072,74.038
1.2881,75.03,74.422
1.3509,75.152,74.967
1.4137,75.307,75.312
1.4766,75.324,75.189
1.5394,75.035,74.62
1.6022,74.59,74.433
1.665,74.36,74.726
1.7279,74.443,75.15
1.7907,74.848,75.387
1.8535,75.171,75.297
1.9164,75.285,75.152
1.9792,75.264,75.242
2.042,75.21,75.212
2.1049,75.301,74.772
2.1677,75.429,74.575
2.2305,75.452,74.947
2.2934,75.234,75.382
2.3562,74.841,75.159
2.419,74.551,74.818
2.4819,74.49,74.942
2.5447,74.723,75.346
2.6075,74.975,75.13
2.6703,75.057,74.751
2.7332,74.971,74.869
2.796,74.759,75.326
2.8588,74.687,75.265
2.9217,74.822,74.848
2.9845,75.079,74.487
3.0474,75.344,74.65
3.1102,75.424,74.92
3.173,75.31,74.992
3.2359,75.097,75.191
3.2987,74.894,75.632
3.3615,74.837,75.237
3.4243,74.9,74.301
3.4872,75.015,74.118
3.55,75.109,75.161
3.6128,75.134,75.831
3.6757,75.102,75.73
3.7385,75.049,75.26
3.8013,75.007,74.719
3.8642,75.024,74.249
3.927,75.073,74.105
3.9898,75.102,74.46
4.0527,75.055,75.332
4.1155,74.902,76.044
4.1783,74.741,75.934
4.2412,74.671,74.934
4.304,74.772,74.117
4.3668,75.006,74.47
4.4296,75.204,75.148
4.4925,75.251,75.393
4.5553,75.054,75.147
4.6181,74.768,75.038
4.681,74.662,75.086
4.7438,74.806,75.177
4.8067,75.214,74.991
4.8695,75.518,74.487
4.9323,75.435,74.223
4.9952,75.021,74.603
5.058,74.406,75.431
5.1208,74.198,75.87
5.1836,74.486,75.828
5.2465,75.032,75.462
5.3093,75.556,74.943
5.3721,75.682,74.577
5.4349,75.407,74.489
5.4978,74.953,74.55
5.5606,74.577,74.48
5.6234,74.607,74.603
5.6863,74.906,75.133
5.7491,75.249,75.72
5.812,75.415,75.893
5.8748,75.307,75.426
5.9376,75.028,74.625
6.0005,74.722,74.047
6.0633,74.53,74.47
6.1261,74.529,75.432
6.1889,74.707,75.704
6.2518,75.013,74.859


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_070.csv <==
x,qOut,qIn
0.031416,75.193,74.661
0.094248,75.003,73.89
0.15708,74.838,73.904
0.21991,74.797,74.917
0.28274,74.945,76.116
0.34557,75.107,75.99
0.40841,75.132,75.201
0.47124,75.011,74.957
0.53407,74.764,75.28
0.5969,74.603,74.817
0.65973,74.619,74.148
0.72257,74.787,74.253
0.7854,75.051,74.917
0.84823,75.291,75.05
0.91106,75.459,75.033
0.9739,75.518,75.207
1.0367,75.439,75.273
1.0996,75.176,75.191
1.1624,74.794,75.284
1.2252,74.441,75.357
1.2881,74.267,75.111
1.3509,74.391,74.956
1.4137,74.744,75.103
1.4766,75.192,75.183
1.5394,75.605,74.534
1.6022,75.791,73.987
1.665,75.627,74.45
1.7279,75.2,75.518
1.7907,74.646,75.946
1.8535,74.377,75.406
1.9164,74.44,74.614
1.9792,74.69,73.951
2.042,74.955,73.915
2.1049,75.108,74.771
2.1677,75.189,75.855
2.2305,75.23,76.328
2.2934,75.251,75.837
2.3562,75.26,75.044
2.419,75.27,74.474
2.4819,75.264,74.412
2.5447,75.22,74.793
2.6075,75.042,75.171
2.6703,74.773,75.372
2.7332,74.546,75.309
2.796,74.497,74.982
2.8588,74.736,74.688
2.9217,75.1,74.616
2.9845,75.365,74.746
3.0474,75.314,74.844
3.1102,74.863,74.854
3.173,74.378,74.99
3.2359,74.177,75.29
3.2987,74.506,75.493
3.3615,75.15,75.154
3.4243,75.728,74.685
3.4872,75.993,74.711
3.55,75.743,75.242
3.6128,75.13,75.255
3.6757,74.633,74.771
3.7385,74.492,74.359
3.8013,74.847,74.533
3.8642,75.243,75.258
3.927,75.381,75.817
3.9898,75.243,75.482
4.0527,74.876,74.428
4.1155,74.624,74.109
4.1783,74.593,74.686
4.2412,74.728,75.631
4.304,74.943,76.004
4.3668,75.1,75.465
4.4296,75.186,74.761
4.4925,75.206,74.533
4.5553,75.168,74.926
4.6181,75.095,75.232
4.681,75.008,75.131
4.7438,74.923,74.673
4.8067,74.845,74.494
4.8695,74.78,74.99
4.9323,74.779,75.412
4.9952,74.862,75.269
5.058,75.036,75.029
5.1208,75.175,75.128
5.1836,75.147,75.05
5.2465,74.982,74.751
5.3093,74.738,74.696
5.3721,74.717,75.004
5.4349,74.958,75.266
5.4978,75.299,75.304
5.5606,75.553,74.875
5.6234,75.467,74.48
5.6863,75.16,74.572
5.7491,74.845,74.838
5.812,74.735,74.769
5.8748,74.825,75.003
5.9376,74.918,75.588
6.0005,74.956,75.766
6.0633,74.914,75.226
6.1261,74.974,74.937
6.1889,75.113,75.124
6.2518,75.225,75.271


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_071.csv <==
x,qOut,qIn
0.031416,74.617,75.165
0.094248,74.685,74.975
0.15708,74.847,75.098
0.21991,75.078,75.057
0.28274,75.339,74.839
0.34557,75.516,75.023
0.40841,75.516,75.395
0.47124,75.345,75.494
0.53407,75.028,74.956
0.5969,74.77,74.334
0.65973,74.681,74.29
0.72257,74.728,74.978
0.7854,74.846,75.622
0.84823,74.867,75.157
0.91106,74.811,74.405
0.9739,74.771,74.358
1.0367,74.835,75.001
1.0996,75.048,75.409
1.1624,75.278,75.486
1.2252,75.405,75.223
1.2881,75.325,74.759
1.3509,75.105,74.535
1.4137,74.944,74.721
1.4766,74.926,75.19
1.5394,75.095,75.377
1.6022,75.23,74.968
1.665,75.191,74.685
1.7279,75.014,75.145
1.7907,74.766,76.035
1.8535,74.692,75.794
1.9164,74.788,74.72
1.9792,74.939,73.988
2.042,75.013,74.378
2.1049,74.931,75.175
2.1677,74.834,75.579
2.2305,74.828,75.151
2.2934,74.996,74.251
2.3562,75.201,74.145
2.419,75.26,74.712
2.4819,75.153,75.37
2.5447,74.894,75.913
2.6075,74.747,76.042
2.6703,74.787,75.45
2.7332,74.947,74.443
2.796,75.126,73.846
2.8588,75.235,74.259
2.9217,75.304,75.067
2.9845,75.324,75.493
3.0474,75.275,75.424
3.1102,75.071,75.386
3.173,74.828,75.129
3.2359,74.681,74.538
3.2987,74.755,74.202
3.3615,74.923,74.663
3.4243,74.944,75.408
3.4872,74.805,75.943
3.55,74.543,75.728
3.6128,74.561,75.083
3.6757,74.926,74.744
3.7385,75.421,74.84
3.8013,75.802,74.726
3.8642,75.621,74.396
3.927,75.01,74.475
3.9898,74.386,74.935
4.0527,74.189,75.494
4.1155,74.588,75.729
4.1783,75.159,75.554
4.2412,75.57,75.153
4.304,75.546,74.82
4.3668,75.143,74.479
4.4296,74.691,74.233
4.4925,74.446,74.48
4.5553,74.608,75.335
4.6181,75.019,75.705
4.681,75.432,75.422
4.7438,75.679,75.125
4.8067,75.621,75.062
4.8695,75.257,74.892
4.9323,74.799,74.8
4.9952,74.461,74.928
5.058,74.426,74.725
5.1208,74.629,74.261
5.1836,74.929,74.413
5.2465,75.236,75.206
5.3093,75.476,75.549
5.3721,75.557,75.186
5.4349,75.368,75.145
5.4978,74.983,75.616
5.5606,74.522,75.652
5.6234,74.367,74.818
5.6863,74.564,74.229
5.7491,74.949,74.451
5.812,75.331,75.139
5.8748,75.503,75.209
5.9376,75.458,74.806
6.0005,75.266,74.486
6.0633,75.007,74.552
6.1261,74.802,74.937
6.1889,74.674,75.444
6.2518,74.618,75.596


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_072.csv <==
x,qOut,qIn
0.031416,74.966,74.141
0.094248,75.395,74.892
0.15708,75.623,75.489
0.21991,75.598,75.334
0.28274,75.292,74.628
0.34557,74.946,74.638
0.40841,74.832,75.216
0.47124,74.965,75.574
0.53407,75.3,75.144
0.5969,75.392,74.655
0.65973,75.115,74.592
0.72257,74.677,74.84
0.7854,74.343,75.274
0.84823,74.528,75.639
0.91106,75.027,75.501
0.9739,75.504,74.775
1.0367,75.633,74.277
1.0996,75.255,74.84
1.1624,74.723,75.511
1.2252,74.376,75.279
1.2881,74.502,74.397
1.3509,74.881,74.563
1.4137,75.169,75.325
1.4766,75.265,75.541
1.5394,75.126,74.913
1.6022,75.015,74.68
1.665,74.994,75.057
1.7279,75.012,75.674
1.7907,74.995,75.861
1.8535,74.917,75.295
1.9164,74.906,74.492
1.9792,74.998,73.98
2.042,75.197,74.187
2.1049,75.29,74.71
2.1677,75.19,75.012
2.2305,74.983,75.09
2.2934,74.785,75.538
2.3562,74.79,75.956
2.419,74.91,75.618
2.4819,75.031,74.821
2.5447,75.042,74.543
2.6075,74.978,74.873
2.6703,74.939,74.976
2.7332,74.97,74.607
2.796,75.083,74.364
2.8588,75.239,74.974
2.9217,75.377,75.728
2.9845,75.407,75.792
3.0474,75.239,74.916
3.1102,74.823,74.362
3.173,74.4,74.503
3.2359,74.192,74.864
3.2987,74.374,75.045
3.3615,74.794,75.39
3.4243,75.219,75.711
3.4872,75.526,75.455
3.55,75.626,74.651
3.6128,75.542,74.364
3.6757,75.301,74.678
3.7385,74.984,75.083
3.8013,74.682,74.977
3.8642,74.54,74.835
3.927,74.594,75.063
3.9898,74.792,75.356
4.0527,75.063,75.203
4.1155,75.277,74.913
4.1783,75.324,74.84
4.2412,75.189,74.799
4.304,74.878,74.895
4.3668,74.63,75.189
4.4296,74.635,75.22
4.4925,74.871,75.003
4.5553,75.267,75.16
4.6181,75.504,75.376
4.681,75.437,75.259
4.7438,75.141,75.189
4.8067,74.736,75.129
4.8695,74.572,74.561
4.9323,74.668,73.979
4.9952,74.897,74.046
5.058,75.109,74.646
5.1208,75.19,75.078
5.1836,75.175,75.473
5.2465,75.107,75.853
5.3093,75.022,75.743
5.3721,74.939,74.962
5.4349,74.889,74.355
5.4978,74.891,74.586
5.5606,74.956,75.388
5.6234,75.046,75.755
5.6863,75.136,75.607
5.7491,75.218,74.963
5.812,75.286,74.15
5.8748,75.314,74.057
5.9376,75.197,74.66
6.0005,74.923,75.479
6.0633,74.502,76.042
6.1261,74.204,75.734
6.1889,74.211,74.78
6.2518,74.492,74.011


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_073.csv <==
x,qOut,qIn
0.031416,74.405,75.043
0.094248,74.547,74.183
0.15708,74.931,74.024
0.21991,75.288,74.73
0.28274,75.371,75.478
0.34557,75.164,75.669
0.40841,74.896,75.529
0.47124,74.73,74.955
0.53407,74.793,74.479
0.5969,74.936,74.814
0.65973,75.032,75.156
0.72257,75.073,74.832
0.7854,75.074,74.511
0.84823,75.137,75.071
0.91106,75.215,75.65
0.9739,75.243,75.651
1.0367,75.158,75.37
1.0996,74.98,75.27
1.1624,74.79,75.008
1.2252,74.64,74.583
1.2881,74.565,74.483
1.3509,74.577,74.853
1.4137,74.722,75.237
1.4766,74.973,75.442
1.5394,75.29,75.138
1.6022,75.469,74.438
1.665,75.383,74.101
1.7279,75.104,74.508
1.7907,74.743,75.276
1.8535,74.605,75.669
1.9164,74.69,75.632
1.9792,74.893,75.211
2.042,75.091,74.734
2.1049,75.258,74.614
2.1677,75.405,74.776
2.2305,75.472,75.077
2.2934,75.39,75.27
2.3562,75.089,74.993
2.419,74.778,74.635
2.4819,74.632,74.88
2.5447,74.791,75.72
2.6075,75.066,75.862
2.6703,75.175,75.195
2.7332,75.055,74.299
2.796,74.695,74.019
2.8588,74.465,74.542
2.9217,74.547,75.157
2.9845,74.866,75.387
3.0474,75.3,75.582
3.1102,75.531,75.695
3.173,75.463,75.14
3.2359,75.19,74.235
3.2987,74.843,74.057
3.3615,74.715,74.867
3.4243,74.789,75.653
3.4872,74.941,75.749
3.55,75.037,75.256
3.6128,75.066,74.833
3.6757,75.14,74.456
3.7385,75.245,74.197
3.8013,75.343,74.535
3.8642,75.18,75.336
3.927,74.803,75.77
3.9898,74.45,75.516
4.0527,74.373,75.078
4.1155,74.718,75.157
4.1783,75.216,75.338
4.2412,75.588,75.175
4.304,75.586,74.587
4.3668,75.167,74.323
4.4296,74.68,74.543
4.4925,74.423,74.892
4.5553,74.634,74.752
4.6181,75.1,74.56
4.681,75.445,74.891
4.7438,75.489,75.494
4.8067,75.102,75.86
4.8695,74.608,75.805
4.9323,74.374,75.468
4.9952,74.484,74.974
5.058,74.924,74.345
5.1208,75.333,74.134
5.1836,75.558,74.617
5.2465,75.581,75.361
5.3093,75.411,75.62
5.3721,75.173,75.251
5.4349,74.94,74.747
5.4978,74.749,74.506
5.5606,74.627,74.781
5.6234,74.57,75.192
5.6863,74.581,75.293
5.7491,74.655,74.896
5.812,74.779,74.473
5.8748,74.964,74.99
5.9376,75.22,75.788
6.0005,75.486,75.784
6.0633,75.694,74.751
6.1261,75.61,74.363
6.1889,75.212,74.889
6.2518,74.724,75.478


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_074.csv <==
x,qOut,qIn
0.031416,74.822,75.438
0.094248,75.06,75.133
0.15708,75.1,74.716
0.21991,74.975,74.595
0.28274,74.763,75.052
0.34557,74.712,75.653
0.40841,74.838,75.78
0.47124,75.075,75.198
0.53407,75.342,74.486
0.5969,75.538,74.423
0.65973,75.56,74.65
0.72257,75.375,74.8
0.7854,74.97,74.878
0.84823,74.57,75.187
0.91106,74.401,75.426
0.9739,74.489,75.15
1.0367,74.803,74.35
1.0996,75.105,74.347
1.1624,75.272,75.098
1.2252,75.277,75.619
1.2881,75.115,75.582
1.3509,74.929,75.544
1.4137,74.874,75.378
1.4766,74.978,75.023
1.5394,75.235,74.761
1.6022,75.407,74.816
1.665,75.321,74.941
1.7279,75.023,74.834
1.7907,74.605,74.357
1.8535,74.455,74.42
1.9164,74.623,75.13
1.9792,74.945,75.73
2.042,75.229,75.592
2.1049,75.232,75.272
2.1677,75.017,75.014
2.2305,74.762,74.551
2.2934,74.646,73.974
2.3562,74.795,74.037
2.419,75.099,74.724
2.4819,75.415,75.635
2.5447,75.606,76.113
2.6075,75.567,75.723
2.6703,75.338,75.021
2.7332,75.033,74.633
2.796,74.777,74.703
2.8588,74.655,74.889
2.9217,74.615,75.029
2.9845,74.641,74.985
3.0474,74.716,74.845
3.1102,74.935,74.791
3.173,75.249,74.864
3.2359,75.495,75.138
3.2987,75.501,75.594
3.3615,75.08,75.696
3.4243,74.507,75.181
3.4872,74.118,74.311
3.55,74.209,73.978
3.6128,74.678,74.69
3.6757,75.221,75.57
3.7385,75.636,75.801
3.8013,75.764,75.156
3.8642,75.567,74.493
3.927,75.185,74.39
3.9898,74.826,75
4.0527,74.691,75.69
4.1155,74.786,75.44
4.1783,74.905,74.762
4.2412,74.961,74.553
4.304,74.898,75.36
4.3668,74.928,75.908
4.4296,75.1,75.352
4.4925,75.298,74.034
4.5553,75.381,73.575
4.6181,75.141,74.758
4.681,74.768,75.885
4.7438,74.514,75.753
4.8067,74.603,75.149
4.8695,74.958,75.13
4.9323,75.262,74.897
4.9952,75.362,74.495
5.058,75.147,74.661
5.1208,74.88,75.107
5.1836,74.786,75.184
5.2465,74.884,74.985
5.3093,75.133,74.802
5.3721,75.293,74.739
5.4349,75.319,74.747
5.4978,75.232,74.946
5.5606,75.069,75.276
5.6234,74.834,75.435
5.6863,74.591,75.524
5.7491,74.462,75.594
5.812,74.558,75.312
5.8748,74.922,74.725
5.9376,75.333,74.367
6.0005,75.575,74.43
6.0633,75.453,74.642
6.1261,75.039,74.79
6.1889,74.69,75.045
6.2518,74.583,75.341


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_075.csv <==
x,qOut,qIn
0.031416,74.755,75.109
0.094248,74.922,74.416
0.15708,75.146,74.487
0.21991,75.308,75.39
0.28274,75.305,76.048
0.34557,75.072,75.465
0.40841,74.719,74.539
0.47124,74.438,74.191
0.53407,74.41,74.538
0.5969,74.712,75.11
0.65973,75.165,75.747
0.72257,75.558,76.061
0.7854,75.695,75.673
0.84823,75.444,74.669
0.91106,74.996,73.904
0.9739,74.612,74.239
1.0367,74.542,75.235
1.0996,74.746,75.384
1.1624,74.961,75.054
1.2252,75.071,74.82
1.2881,75.002,74.752
1.3509,74.981,74.8
1.4137,75.086,75.031
1.4766,75.229,75.23
1.5394,75.29,75.189
1.6022,75.063,75.011
1.665,74.741,74.845
1.7279,74.57,74.691
1.7907,74.772,74.507
1.8535,75.262,74.533
1.9164,75.649,74.88
1.9792,75.702,75.416
2.042,75.243,75.85
2.1049,74.658,75.969
2.1677,74.412,75.751
2.2305,74.551,75.151
2.2934,75.011,74.404
2.3562,75.253,74.207
2.419,75.185,74.449
2.4819,74.96,74.642
2.5447,74.768,74.676
2.6075,74.841,75.021
2.6703,75.046,75.419
2.7332,75.21,75.362
2.796,75.169,74.774
2.8588,74.92,74.647
2.9217,74.647,75.072
2.9845,74.493,75.478
3.0474,74.566,75.583
3.1102,74.809,75.438
3.173,75.151,74.983
3.2359,75.506,74.446
3.2987,75.8,74.247
3.3615,75.83,74.592
3.4243,75.478,75.154
3.4872,74.906,75.409
3.55,74.331,75.017
3.6128,74.212,74.882
3.6757,74.469,75.24
3.7385,74.864,75.435
3.8013,75.156,74.877
3.8642,75.221,74.341
3.927,75.133,74.437
3.9898,75.002,75.105
4.0527,74.928,75.783
4.1155,75.007,75.664
4.1783,75.191,75.111
4.2412,75.359,74.745
4.304,75.384,74.698
4.3668,75.132,74.857
4.4296,74.764,75.185
4.4925,74.493,75.256
4.5553,74.512,74.583
4.6181,74.785,74.221
4.681,75.094,74.802
4.7438,75.309,75.671
4.8067,75.326,75.541
4.8695,75.199,74.833
4.9323,75.001,74.635
4.9952,74.814,74.928
5.058,74.707,75.197
5.1208,74.749,74.997
5.1836,74.936,74.641
5.2465,75.184,74.718
5.3093,75.398,75.678
5.3721,75.411,75.945
5.4349,75.233,75.036
5.4978,74.99,74.096
5.5606,74.82,74.245
5.6234,74.817,74.72
5.6863,74.862,74.951
5.7491,74.885,75.206
5.812,74.834,75.731
5.8748,74.852,75.854
5.9376,74.988,75.335
6.0005,75.163,74.596
6.0633,75.274,74.217
6.1261,75.172,74.458
6.1889,74.955,75.029
6.2518,74.771,75.494


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_076.csv <==
x,qOut,qIn
0.031416,75.514,76.123
0.094248,75.154,76.072
0.15708,74.727,75.231
0.21991,74.489,74.59
0.28274,74.648,74.804
0.34557,75.036,75.096
0.40841,75.368,74.96
0.47124,75.504,74.582
0.53407,75.344,74.326
0.5969,75.064,74.431
0.65973,74.862,74.839
0.72257,74.795,75.317
0.7854,74.874,75.298
0.84823,74.896,74.992
0.91106,74.818,74.977
0.9739,74.718,75.113
1.0367,74.689,74.799
1.0996,74.849,74.574
1.1624,75.135,74.927
1.2252,75.434,75.408
1.2881,75.635,75.575
1.3509,75.616,75.29
1.4137,75.389,74.813
1.4766,75.063,74.665
1.5394,74.763,75.141
1.6022,74.616,75.435
1.665,74.575,75.209
1.7279,74.598,74.779
1.7907,74.64,74.768
1.8535,74.764,75.033
1.9164,74.967,75.048
1.9792,75.168,74.815
2.042,75.274,74.536
2.1049,75.175,74.46
2.1677,74.967,74.889
2.2305,74.793,75.893
2.2934,74.785,76.499
2.3562,74.951,75.552
2.419,75.152,74.083
2.4819,75.29,73.445
2.5447,75.283,74.397
2.6075,75.166,75.577
2.6703,75.039,75.849
2.7332,74.971,75.165
2.796,75.006,74.715
2.8588,75.083,75.06
2.9217,75.117,75.24
2.9845,75.072,74.923
3.0474,74.933,74.69
3.1102,74.762,74.942
3.173,74.635,75.118
3.2359,74.614,75.114
3.2987,74.743,75.298
3.3615,75.048,75.44
3.4243,75.4,75.066
3.4872,75.604,74.323
3.55,75.464,73.9
3.6128,74.93,74.469
3.6757,74.432,75.438
3.7385,74.271,75.975
3.8013,74.66,75.747
3.8642,75.214,75.293
3.927,75.543,74.882
3.9898,75.548,74.669
4.0527,75.198,74.612
4.1155,74.865,74.601
4.1783,74.737,74.739
4.2412,74.796,74.988
4.304,74.964,75.077
4.3668,75.094,74.971
4.4296,75.194,74.987
4.4925,75.23,75.254
4.5553,75.164,75.555
4.6181,74.882,75.577
4.681,74.537,75.25
4.7438,74.339,74.54
4.8067,74.476,74.024
4.8695,74.915,74.352
4.9323,75.403,74.984
4.9952,75.73,75.442
5.058,75.715,75.721
5.1208,75.336,75.527
5.1836,74.857,74.84
5.2465,74.521,74.322
5.3093,74.534,74.438
5.3721,74.745,74.862
5.4349,74.925,75.305
5.4978,75.017,75.591
5.5606,75,75.557
5.6234,75.063,75.076
5.6863,75.229,74.572
5.7491,75.392,74.693
5.812,75.435,75.276
5.8748,75.168,75.107
5.9376,74.736,74.568
6.0005,74.39,74.541
6.0633,74.37,75.035
6.1261,74.721,74.883
6.1889,75.181,74.566
6.2518,75.515,75.057


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_077.csv <==
x,qOut,qIn
0.031416,74.534,74.235
0.094248,74.872,74.451
0.15708,75.28,75.205
0.21991,75.554,75.734
0.28274,75.513,75.538
0.34557,75.119,75
0.40841,74.648,74.648
0.47124,74.348,74.797
0.53407,74.423,75.169
0.5969,74.718,75.122
0.65973,75.008,75.001
0.72257,75.215,75.215
0.7854,75.293,75.377
0.84823,75.367,74.722
0.91106,75.423,74.015
0.9739,75.393,74.175
1.0367,75.202,75.165
1.0996,74.847,75.549
1.1624,74.543,75.322
1.2252,74.439,75.096
1.2881,74.64,75.173
1.3509,74.992,75.052
1.4137,75.292,74.733
1.4766,75.43,74.569
1.5394,75.322,74.724
1.6022,75.069,75.295
1.665,74.871,76.075
1.7279,74.831,76.301
1.7907,75.011,75.073
1.8535,75.217,73.701
1.9164,75.245,73.577
1.9792,75.066,74.662
2.042,74.695,75.979
2.1049,74.445,75.982
2.1677,74.47,74.919
2.2305,74.723,74.026
2.2934,75.106,74.691
2.3562,75.388,75.591
2.419,75.451,75.516
2.4819,75.295,74.876
2.5447,74.949,74.575
2.6075,74.66,74.649
2.6703,74.626,74.718
2.7332,74.847,74.825
2.796,75.274,75.157
2.8588,75.612,75.348
2.9217,75.606,75.184
2.9845,75.257,75.046
3.0474,74.629,75.408
3.1102,74.295,75.724
3.173,74.455,75.492
3.2359,74.909,74.819
3.2987,75.391,74.278
3.3615,75.464,74.233
3.4243,75.214,74.389
3.4872,74.897,74.665
3.55,74.78,75.188
3.6128,74.938,75.584
3.6757,75.077,75.496
3.7385,75.06,75.066
3.8013,74.799,74.827
3.8642,74.626,74.911
3.927,74.69,75.014
3.9898,74.916,75.177
4.0527,75.175,75.436
4.1155,75.284,75.298
4.1783,75.326,74.896
4.2412,75.356,74.773
4.304,75.419,74.96
4.3668,75.327,74.885
4.4296,74.996,74.739
4.4925,74.572,74.877
4.5553,74.243,75.119
4.6181,74.311,74.916
4.681,74.658,74.746
4.7438,75.08,75.131
4.8067,75.378,75.681
4.8695,75.435,75.47
4.9323,75.296,74.851
4.9952,75.081,74.382
5.058,74.913,74.468
5.1208,74.928,74.714
5.1836,75.068,74.951
5.2465,75.224,75.379
5.3093,75.28,75.851
5.3721,75.172,75.565
5.4349,74.991,74.794
5.4978,74.837,74.275
5.5606,74.797,74.253
5.6234,74.839,74.518
5.6863,74.884,74.97
5.7491,74.913,75.207
5.812,74.922,75
5.8748,75.009,75.113
5.9376,75.161,75.56
6.0005,75.291,75.713
6.0633,75.298,75.224
6.1261,75.061,74.892
6.1889,74.724,74.878
6.2518,74.488,74.695


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_078.csv <==
x,qOut,qIn
0.031416,75.054,74.876
0.094248,75.48,75.026
0.15708,75.694,75.457
0.21991,75.64,75.559
0.28274,75.281,74.959
0.34557,74.829,74.567
0.40841,74.573,74.732
0.47124,74.576,75.004
0.53407,74.828,74.754
0.5969,75.005,74.801
0.65973,75.027,75.443
0.72257,74.969,75.79
0.7854,74.93,75.277
0.84823,75.027,74.771
0.91106,75.145,74.58
0.9739,75.18,74.603
1.0367,75.043,74.936
1.0996,74.841,75.335
1.1624,74.757,75.361
1.2252,74.84,74.915
1.2881,75.093,74.344
1.3509,75.305,74.474
1.4137,75.344,75.132
1.4766,75.209,75.657
1.5394,74.932,75.388
1.6022,74.716,74.689
1.665,74.675,74.445
1.7279,74.801,75.07
1.7907,75.053,75.947
1.8535,75.288,75.75
1.9164,75.389,74.774
1.9792,75.322,73.808
2.042,75.07,73.76
2.1049,74.818,74.828
2.1677,74.733,75.91
2.2305,74.816,75.866
2.2934,75.023,75.072
2.3562,75.102,75.143
2.419,75.009,75.437
2.4819,74.851,75.095
2.5447,74.754,74.322
2.6075,74.855,74.386
2.6703,75.03,75.027
2.7332,75.164,75.432
2.796,75.152,75.006
2.8588,75.101,74.534
2.9217,75.127,74.568
2.9845,75.18,74.996
3.0474,75.183,75.304
3.1102,74.904,75.085
3.173,74.518,74.803
3.2359,74.289,75.011
3.2987,74.456,75.706
3.3615,74.96,75.935
3.4243,75.476,75.6
3.4872,75.778,74.991
3.55,75.685,74.24
3.6128,75.281,73.925
3.6757,74.862,74.323
3.7385,74.619,75.022
3.8013,74.687,75.55
3.8642,74.861,75.628
3.927,74.975,75.168
3.9898,74.997,74.42
4.0527,74.92,74.308
4.1155,74.858,74.97
4.1783,74.843,75.437
4.2412,74.877,75.306
4.304,74.952,74.962
4.3668,75.06,74.885
4.4296,75.224,74.87
4.4925,75.411,74.912
4.5553,75.582,75.232
4.6181,75.515,75.663
4.681,75.131,75.721
4.7438,74.62,75.311
4.8067,74.221,74.979
4.8695,74.323,74.694
4.9323,74.765,74.154
4.9952,75.248,73.875
5.058,75.481,74.564
5.1208,75.299,75.464
5.1836,74.932,75.779
5.2465,74.643,75.652
5.3093,74.669,75.531
5.3721,74.944,75.114
5.4349,75.184,74.465
5.4978,75.258,74.256
5.5606,75.074,74.755
5.6234,74.866,75.205
5.6863,74.844,75.222
5.7491,75.027,74.822
5.812,75.383,74.492
5.8748,75.626,74.896
5.9376,75.541,75.489
6.0005,75.146,75.505
6.0633,74.519,74.935
6.1261,74.137,74.683
6.1889,74.178,74.792
6.2518,74.538,74.963


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_079.csv <==
x,qOut,qIn
0.031416,74.867,74.566
0.094248,75.161,74.722
0.15708,75.237,75.564
0.21991,75.182,76.464
0.28274,75.1,75.97
0.34557,75.109,74.257
0.40841,75.155,73.194
0.47124,75.175,73.731
0.53407,75.112,75.199
0.5969,74.998,75.875
0.65973,74.917,75.875
0.72257,74.893,75.534
0.7854,74.932,74.96
0.84823,74.953,74.31
0.91106,74.932,74.073
0.9739,74.891,74.601
1.0367,74.856,75.448
1.0996,74.842,75.473
1.1624,74.854,75.106
1.2252,74.927,75.071
1.2881,75.091,75.214
1.3509,75.367,74.93
1.4137,75.523,74.695
1.4766,75.388,74.864
1.5394,74.813,75.211
1.6022,74.194,75.029
1.665,74.05,74.623
1.7279,74.423,74.597
1.7907,75.223,75.15
1.8535,75.822,75.521
1.9164,75.885,75.388
1.9792,75.459,74.896
2.042,74.68,74.64
2.1049,74.283,75.011
2.1677,74.434,75.505
2.2305,74.891,75.622
2.2934,75.35,75.172
2.3562,75.478,74.739
2.419,75.349,74.589
2.4819,75.115,74.649
2.5447,74.931,74.833
2.6075,74.883,75.116
2.6703,74.902,75.286
2.7332,74.925,75.15
2.796,74.898,74.819
2.8588,74.869,74.64
2.9217,74.902,74.646
2.9845,74.993,74.751
3.0474,75.123,74.785
3.1102,75.177,74.943
3.173,75.137,75.219
3.2359,75.067,75.366
3.2987,75.039,75.449
3.3615,75.138,75.32
3.4243,75.253,74.976
3.4872,75.27,74.877
3.55,75.084,74.963
3.6128,74.799,74.847
3.6757,74.649,74.844
3.7385,74.701,75.064
3.8013,74.971,75.132
3.8642,75.182,74.958
3.927,75.188,74.907
3.9898,75.019,75.051
4.0527,74.743,75.339
4.1155,74.6,75.274
4.1783,74.629,74.813
4.2412,74.778,74.471
4.304,74.973,74.746
4.3668,75.142,74.908
4.4296,75.271,74.685
4.4925,75.339,74.566
4.5553,75.323,74.961
4.6181,75.201,75.738
4.681,75.034,76.301
4.7438,74.896,76.001
4.8067,74.853,74.889
4.8695,74.899,74.366
4.9323,74.969,74.478
4.9952,75.024,74.513
5.058,75.037,74.299
5.1208,75.053,74.712
5.1836,75.086,75.395
5.2465,75.114,75.489
5.3093,75.102,74.963
5.3721,74.993,74.808
5.4349,74.82,75.042
5.4978,74.655,75.441
5.5606,74.569,75.604
5.6234,74.608,75.016
5.6863,74.768,74.329
5.7491,75.027,74.557
5.812,75.357,75.579
5.8748,75.682,75.48
5.9376,75.792,74.592
6.0005,75.587,74.25
6.0633,74.995,74.911
6.1261,74.417,75.281
6.1889,74.226,75.152
6.2518,74.413,74.87


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_080.csv <==
x,qOut,qIn
0.031416,75.826,75.162
0.094248,75.45,74.98
0.15708,74.949,74.569
0.21991,74.585,74.254
0.28274,74.586,74.308
0.34557,74.847,74.681
0.40841,75.121,75.262
0.47124,75.277,75.697
0.53407,75.219,75.421
0.5969,75.015,75.115
0.65973,74.772,75.318
0.72257,74.595,75.636
0.7854,74.569,75.241
0.84823,74.702,74.467
0.91106,74.924,74.234
0.9739,75.165,74.621
1.0367,75.358,74.851
1.0996,75.473,74.675
1.1624,75.455,74.731
1.2252,75.281,75.097
1.2881,74.939,75.411
1.3509,74.569,75.44
1.4137,74.372,75.242
1.4766,74.408,74.781
1.5394,74.689,74.559
1.6022,75.02,75.007
1.665,75.292,75.433
1.7279,75.471,75.291
1.7907,75.535,74.725
1.8535,75.504,74.551
1.9164,75.36,74.904
1.9792,75.123,75.582
2.042,74.82,75.718
2.1049,74.576,75.005
2.1677,74.483,74.45
2.2305,74.544,74.6
2.2934,74.733,74.952
2.3562,74.945,74.956
2.419,75.122,74.972
2.4819,75.234,75.046
2.5447,75.255,75.005
2.6075,75.181,74.733
2.6703,75.061,74.615
2.7332,74.958,75.004
2.796,74.93,75.562
2.8588,74.971,75.57
2.9217,75.006,75.245
2.9845,75.013,74.788
3.0474,74.975,74.351
3.1102,75.006,74.681
3.173,75.115,75.623
3.2359,75.221,76.173
3.2987,75.227,75.273
3.3615,75.039,74.071
3.4243,74.816,73.921
3.4872,74.7,74.801
3.55,74.806,75.677
3.6128,74.987,75.667
3.6757,75.05,75.097
3.7385,74.983,74.343
3.8013,74.813,74.071
3.8642,74.801,74.594
3.927,74.977,75.322
3.9898,75.215,75.656
4.0527,75.37,75.414
4.1155,75.262,75.152
4.1783,75.02,75.004
4.2412,74.836,74.838
4.304,74.885,74.512
4.3668,75.138,74.476
4.4296,75.313,74.902
4.4925,75.273,75.468
4.5553,74.921,75.783
4.6181,74.619,75.481
4.681,74.637,74.748
4.7438,74.9,74.146
4.8067,75.265,74.114
4.8695,75.254,74.508
4.9323,74.908,75.157
4.9952,74.523,75.909
5.058,74.417,76.27
5.1208,74.767,75.573
5.1836,75.257,74.541
5.2465,75.606,74.338
5.3093,75.571,75.091
5.3721,75.179,75.102
5.4349,74.735,74.597
5.4978,74.476,74.669
5.5606,74.584,75.506
5.6234,74.926,75.63
5.6863,75.283,75.001
5.7491,75.482,74.35
5.812,75.377,74.385
5.8748,74.94,74.781
5.9376,74.459,74.99
6.0005,74.209,74.931
6.0633,74.41,75.086
6.1261,74.924,75.501
6.1889,75.463,75.607
6.2518,75.821,75.352


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_081.csv <==
x,qOut,qIn
0.031416,74.815,74.436
0.094248,74.685,74.859
0.15708,74.704,75.368
0.21991,74.851,75.627
0.28274,75.086,75.461
0.34557,75.207,75.033
0.40841,75.112,74.662
0.47124,74.883,74.582
0.53407,74.635,74.59
0.5969,74.611,74.786
0.65973,74.749,75.33
0.72257,74.93,75.7
0.7854,75.027,75.178
0.84823,75.079,74.656
0.91106,75.183,74.813
0.9739,75.306,75.154
1.0367,75.387,74.998
1.0996,75.207,74.764
1.1624,74.87,74.787
1.2252,74.604,74.912
1.2881,74.631,75.035
1.3509,74.984,74.825
1.4137,75.364,74.516
1.4766,75.547,74.774
1.5394,75.346,75.637
1.6022,74.917,75.91
1.665,74.599,75.484
1.7279,74.543,74.881
1.7907,74.823,74.486
1.8535,75.15,74.346
1.9164,75.337,74.493
1.9792,75.344,74.755
2.042,75.165,74.704
2.1049,74.967,74.994
2.1677,74.859,75.818
2.2305,74.851,76.26
2.2934,74.926,75.472
2.3562,74.951,74.61
2.419,74.891,74.464
2.4819,74.792,74.687
2.5447,74.712,74.609
2.6075,74.765,74.623
2.6703,74.959,75.115
2.7332,75.223,75.636
2.796,75.474,75.243
2.8588,75.516,74.302
2.9217,75.263,74.071
2.9845,74.838,74.966
3.0474,74.403,76.206
3.1102,74.293,76.115
3.173,74.487,75.147
3.2359,74.846,74.427
3.2987,75.21,74.351
3.3615,75.504,74.394
3.4243,75.661,74.669
3.4872,75.614,75.156
3.55,75.294,75.378
3.6128,74.814,75.135
3.6757,74.502,74.923
3.7385,74.486,75.013
3.8013,74.824,75.209
3.8642,75.15,75.25
3.927,75.22,75.259
3.9898,75.054,75.185
4.0527,74.725,74.939
4.1155,74.627,74.68
4.1783,74.852,74.593
4.2412,75.244,74.8
4.304,75.613,75.476
4.3668,75.579,75.755
4.4296,75.155,75.13
4.4925,74.628,74.092
4.5553,74.321,73.712
4.6181,74.508,74.542
4.681,74.911,75.592
4.7438,75.262,75.821
4.8067,75.329,75.216
4.8695,75.188,75.097
4.9323,75.06,75.377
4.9952,75.039,75.505
5.058,75.178,75.266
5.1208,75.263,74.808
5.1836,75.178,74.358
5.2465,74.98,74.351
5.3093,74.755,75.044
5.3721,74.754,75.595
5.4349,74.947,75.477
5.4978,75.165,74.842
5.5606,75.229,74.363
5.6234,74.965,74.499
5.6863,74.58,74.844
5.7491,74.327,75.105
5.812,74.431,75.112
5.8748,74.83,74.792
5.9376,75.266,74.633
6.0005,75.582,75.235
6.0633,75.653,76.011
6.1261,75.53,75.644
6.1889,75.299,74.809
6.2518,75.038,74.332


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_082.csv <==
x,qOut,qIn
0.031416,74.33,75.154
0.094248,74.762,75.262
0.15708,75.261,75.44
0.21991,75.656,75.33
0.28274,75.806,74.917
0.34557,75.668,74.717
0.40841,75.319,74.738
0.47124,74.909,74.771
0.53407,74.594,74.686
0.5969,74.475,74.894
0.65973,74.511,75.26
0.72257,74.656,75.233
0.7854,74.862,74.822
0.84823,75.09,74.995
0.91106,75.229,75.53
0.9739,75.223,75.657
1.0367,75.032,74.811
1.0996,74.829,74.014
1.1624,74.793,74.18
1.2252,74.937,75.263
1.2881,75.224,76.309
1.3509,75.405,76.093
1.4137,75.366,75.059
1.4766,75.154,74.158
1.5394,74.847,74.281
1.6022,74.678,74.909
1.665,74.679,75.196
1.7279,74.787,74.898
1.7907,74.918,74.393
1.8535,75.002,74.372
1.9164,75.076,74.837
1.9792,75.158,75.573
2.042,75.255,75.863
2.1049,75.266,75.438
2.1677,75.112,75.014
2.2305,74.859,74.967
2.2934,74.599,74.913
2.3562,74.607,74.581
2.419,74.905,74.561
2.4819,75.318,75.096
2.5447,75.652,75.568
2.6075,75.583,75.015
2.6703,75.179,74.351
2.7332,74.711,74.692
2.796,74.474,75.637
2.8588,74.587,75.631
2.9217,74.758,75.178
2.9845,74.844,74.969
3.0474,74.748,74.917
3.1102,74.767,74.685
3.173,75.009,74.59
3.2359,75.35,74.648
3.2987,75.633,74.643
3.3615,75.557,74.988
3.4243,75.205,75.622
3.4872,74.816,75.683
3.55,74.637,74.615
3.6128,74.762,73.994
3.6757,74.965,74.419
3.7385,75.096,75.16
3.8013,75.038,75.524
3.8642,74.934,75.668
3.927,74.93,75.597
3.9898,75.046,75.157
4.0527,75.267,74.594
4.1155,75.394,74.42
4.1783,75.304,74.702
4.2412,75.037,75.363
4.304,74.669,75.666
4.3668,74.491,75.062
4.4296,74.58,74.483
4.4925,74.842,74.628
4.5553,75.155,74.982
4.6181,75.295,74.83
4.681,75.188,74.808
4.7438,74.915,75.244
4.8067,74.586,75.814
4.8695,74.504,75.685
4.9323,74.731,74.979
4.9952,75.132,74.146
5.058,75.544,73.906
5.1208,75.651,74.436
5.1836,75.402,75.13
5.2465,74.986,75.617
5.3093,74.634,75.84
5.3721,74.678,75.703
5.4349,74.966,75.269
5.4978,75.253,74.862
5.5606,75.303,74.803
5.6234,75.06,74.897
5.6863,74.754,74.775
5.7491,74.579,74.364
5.812,74.688,74.223
5.8748,74.999,74.868
5.9376,75.329,75.554
6.0005,75.519,75.58
6.0633,75.427,74.974
6.1261,75.008,74.615
6.1889,74.515,74.695
6.2518,74.215,75.023


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_083.csv <==
x,qOut,qIn
0.031416,74.916,74.507
0.094248,74.837,74.388
0.15708,74.864,74.682
0.21991,74.971,75.019
0.28274,75.104,75.405
0.34557,75.115,75.386
0.40841,75.021,74.9
0.47124,74.898,74.784
0.53407,74.825,75.432
0.5969,74.838,75.645
0.65973,74.879,75.237
0.72257,74.925,74.775
0.7854,74.959,74.69
0.84823,75.045,74.819
0.91106,75.17,74.935
0.9739,75.269,74.93
1.0367,75.269,74.918
1.0996,75.099,75.203
1.1624,74.853,75.437
1.2252,74.65,75.169
1.2881,74.599,74.635
1.3509,74.712,74.552
1.4137,74.895,74.76
1.4766,75.072,75.036
1.5394,75.176,75.351
1.6022,75.202,75.307
1.665,75.199,74.854
1.7279,75.198,74.534
1.7907,75.228,74.616
1.8535,75.221,74.837
1.9164,75.114,75.231
1.9792,74.941,75.736
2.042,74.752,75.807
2.1049,74.722,75.177
2.1677,74.859,74.577
2.2305,75.066,74.623
2.2934,75.233,75.064
2.3562,75.225,75.01
2.419,75.066,74.821
2.4819,74.863,74.898
2.5447,74.723,74.889
2.6075,74.765,74.629
2.6703,74.933,74.658
2.7332,75.106,74.978
2.796,75.165,75.048
2.8588,75.014,75.125
2.9217,74.787,75.621
2.9845,74.65,76.04
3.0474,74.746,75.5
3.1102,75.061,74.182
3.173,75.391,73.318
3.2359,75.577,73.806
3.2987,75.482,75.645
3.3615,75.167,76.652
3.4243,74.866,76.062
3.4872,74.717,74.627
3.55,74.813,74.031
3.6128,74.956,74.594
3.6757,74.987,75.112
3.7385,74.898,75.115
3.8013,74.718,75.028
3.8642,74.64,75.255
3.927,74.742,75.351
3.9898,74.994,75.204
4.0527,75.343,75.264
4.1155,75.599,75.348
4.1783,75.529,74.841
4.2412,75.128,73.972
4.304,74.446,73.771
4.3668,74.067,74.478
4.4296,74.249,75.243
4.4925,74.817,75.697
4.5553,75.529,75.768
4.6181,75.866,75.653
4.681,75.673,75.416
4.7438,75.142,75.009
4.8067,74.541,74.618
4.8695,74.441,74.767
4.9323,74.743,75.131
4.9952,75.166,75.203
5.058,75.416,74.986
5.1208,75.434,74.755
5.1836,75.347,74.601
5.2465,75.192,74.792
5.3093,74.977,75.378
5.3721,74.607,75.455
5.4349,74.264,74.921
5.4978,74.135,74.487
5.5606,74.37,74.84
5.6234,74.848,75.242
5.6863,75.343,75.117
5.7491,75.705,74.662
5.812,75.814,74.573
5.8748,75.634,75.063
5.9376,75.288,75.446
6.0005,74.953,75.341
6.0633,74.804,74.982
6.1261,74.867,75.033
6.1889,74.968,75.234
6.2518,75.009,75.07


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_084.csv <==
x,qOut,qIn
0.031416,74.938,75.162
0.094248,75.23,74.66
0.15708,75.381,74.387
0.21991,75.307,74.463
0.28274,74.966,74.816
0.34557,74.732,75.008
0.40841,74.76,75.065
0.47124,74.918,75.223
0.53407,75.02,75.338
0.5969,74.773,75.103
0.65973,74.427,74.867
0.72257,74.263,74.927
0.7854,74.52,75.121
0.84823,75.057,74.945
0.91106,75.564,74.615
0.9739,75.861,74.602
1.0367,75.809,75.364
1.0996,75.499,75.71
1.1624,75.13,75.138
1.2252,74.832,74.521
1.2881,74.704,74.705
1.3509,74.643,75.111
1.4137,74.625,75.271
1.4766,74.677,75.24
1.5394,74.826,75.078
1.6022,75.048,74.839
1.665,75.222,74.703
1.7279,75.29,74.757
1.7907,75.214,74.698
1.8535,75.08,74.763
1.9164,74.955,75.283
1.9792,74.869,75.809
2.042,74.832,75.358
2.1049,74.848,74.477
2.1677,74.933,74.36
2.2305,75.053,75.07
2.2934,75.163,75.597
2.3562,75.156,75.127
2.419,75.045,74.483
2.4819,74.925,74.427
2.5447,74.89,74.896
2.6075,75.007,75.134
2.6703,75.143,75.312
2.7332,75.184,75.548
2.796,75.027,75.356
2.8588,74.777,74.855
2.9217,74.64,74.678
2.9845,74.689,74.738
3.0474,74.948,74.642
3.1102,75.207,74.823
3.173,75.319,75.429
3.2359,75.269,75.812
3.2987,75.068,75.234
3.3615,74.912,74.401
3.4243,74.883,74.208
3.4872,74.936,74.763
3.55,74.998,75.648
3.6128,74.924,75.804
3.6757,74.797,75.268
3.7385,74.742,74.805
3.8013,74.874,74.983
3.8642,75.169,74.866
3.927,75.41,74.296
3.9898,75.456,74.032
4.0527,75.196,74.559
4.1155,74.817,75.288
4.1783,74.607,75.793
4.2412,74.653,75.919
4.304,74.974,75.553
4.3668,75.275,74.863
4.4296,75.363,74.315
4.4925,75.225,74.252
4.5553,74.884,74.532
4.6181,74.646,74.763
4.681,74.688,74.991
4.7438,74.959,75.327
4.8067,75.363,75.871
4.8695,75.571,75.794
4.9323,75.426,74.964
4.9952,75.014,74.206
5.058,74.475,74.504
5.1208,74.221,75.403
5.1836,74.313,75.889
5.2465,74.638,75.57
5.3093,75.048,74.892
5.3721,75.428,74.536
5.4349,75.669,74.439
5.4978,75.657,74.746
5.5606,75.286,75.497
5.6234,74.697,75.546
5.6863,74.293,74.707
5.7491,74.245,73.854
5.812,74.627,73.878
5.8748,75.087,74.773
5.9376,75.424,75.82
6.0005,75.562,76.246
6.0633,75.457,75.535
6.1261,75.172,74.9
6.1889,74.895,75.013
6.2518,74.778,75.368


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_085.csv <==
x,qOut,qIn
0.031416,75.439,74.262
0.094248,74.895,74.291
0.15708,74.559,74.634
0.21991,74.515,75.044
0.28274,74.758,75.465
0.34557,74.87,75.523
0.40841,74.81,75.129
0.47124,74.729,74.601
0.53407,74.794,74.621
0.5969,75.128,75.183
0.65973,75.507,75.423
0.72257,75.713,75.027
0.7854,75.543,74.788
0.84823,75.068,75.194
0.91106,74.684,75.469
0.9739,74.591,75.295
1.0367,74.907,74.948
1.0996,75.192,74.773
1.1624,75.155,74.639
1.2252,74.867,74.668
1.2881,74.477,75.01
1.3509,74.464,75.065
1.4137,74.782,74.768
1.4766,75.188,74.689
1.5394,75.429,75.226
1.6022,75.328,75.618
1.665,75.062,75.451
1.7279,74.828,74.967
1.7907,74.806,74.706
1.8535,74.952,74.857
1.9164,75.109,75.069
1.9792,75.208,75.164
2.042,75.205,75.262
2.1049,75.182,74.992
2.1677,75.141,74.331
2.2305,75.065,74.071
2.2934,74.932,74.943
2.3562,74.789,75.661
2.419,74.716,75.492
2.4819,74.731,75.008
2.5447,74.828,75.049
2.6075,74.928,75.336
2.6703,75.021,75.311
2.7332,75.114,74.926
2.796,75.212,74.452
2.8588,75.254,74.56
2.9217,75.193,75.099
2.9845,75.072,75.521
3.0474,74.947,75.396
3.1102,74.949,74.991
3.173,75.007,74.766
3.2359,75.017,74.882
3.2987,74.875,75.027
3.3615,74.652,75.277
3.4243,74.557,75.557
3.4872,74.66,75.172
3.55,74.977,74.196
3.6128,75.286,74.198
3.6757,75.446,74.82
3.7385,75.432,74.954
3.8013,75.247,74.685
3.8642,75.022,75.131
3.927,74.849,75.76
3.9898,74.772,75.83
4.0527,74.814,75.007
4.1155,74.95,74.165
4.1783,75.111,74.044
4.2412,75.22,74.821
4.304,75.207,75.67
4.3668,75.08,75.522
4.4296,74.983,75.133
4.4925,74.986,75.284
4.5553,75.134,75.674
4.6181,75.219,75.08
4.681,75.084,74.037
4.7438,74.792,73.59
4.8067,74.449,74.432
4.8695,74.383,75.556
4.9323,74.601,76.083
4.9952,74.964,75.913
5.058,75.317,75.386
5.1208,75.486,74.886
5.1836,75.401,74.562
5.2465,75.115,74.54
5.3093,74.708,74.682
5.3721,74.478,74.872
5.4349,74.56,75.005
5.4978,74.884,74.828
5.5606,75.339,74.426
5.6234,75.663,74.662
5.6863,75.667,75.471
5.7491,75.341,76.141
5.812,74.721,76.03
5.8748,74.233,75.233
5.9376,74.145,74.366
6.0005,74.426,74.078
6.0633,74.968,74.751
6.1261,75.49,75.542
6.1889,75.809,75.668
6.2518,75.821,74.983


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_086.csv <==
x,qOut,qIn
0.031416,74.761,75.1
0.094248,74.484,75.188
0.15708,74.48,75.113
0.21991,74.758,74.938
0.28274,75.265,74.996
0.34557,75.574,75.04
0.40841,75.46,74.885
0.47124,75.036,74.906
0.53407,74.492,75.317
0.5969,74.399,75.709
0.65973,74.777,75.697
0.72257,75.344,75.039
0.7854,75.797,74.093
0.84823,75.732,73.999
0.91106,75.227,74.598
0.9739,74.626,75.205
1.0367,74.304,75.374
1.0996,74.5,75.387
1.1624,74.894,75.336
1.2252,75.229,75.057
1.2881,75.292,74.626
1.3509,75.169,74.586
1.4137,75.008,74.804
1.4766,74.889,74.927
1.5394,74.866,74.937
1.6022,74.924,75.218
1.665,75.074,75.581
1.7279,75.267,75.603
1.7907,75.448,75.32
1.8535,75.399,75.107
1.9164,75.066,74.731
1.9792,74.629,74.198
2.042,74.304,74.243
2.1049,74.402,74.68
2.1677,74.79,74.793
2.2305,75.234,74.8
2.2934,75.509,75.26
2.3562,75.464,75.72
2.419,75.183,75.646
2.4819,74.841,75.241
2.5447,74.619,75.117
2.6075,74.628,75.188
2.6703,74.781,74.962
2.7332,74.997,74.515
2.796,75.196,74.443
2.8588,75.385,74.815
2.9217,75.497,75.183
2.9845,75.453,75.486
3.0474,75.178,75.529
3.1102,74.739,75.058
3.173,74.39,74.617
3.2359,74.263,74.814
3.2987,74.439,75.468
3.3615,74.721,75.504
3.4243,74.983,74.98
3.4872,75.198,74.346
3.55,75.351,74.14
3.6128,75.476,74.782
3.6757,75.508,75.613
3.7385,75.408,75.605
3.8013,75.144,74.598
3.8642,74.822,74.096
3.927,74.616,74.478
3.9898,74.595,75.379
4.0527,74.788,75.915
4.1155,75.045,75.357
4.1783,75.239,74.614
4.2412,75.317,74.824
4.304,75.244,75.662
4.3668,75.127,75.149
4.4296,75.059,74.165
4.4925,75.041,74.3
4.5553,75.05,75.479
4.6181,74.945,75.704
4.681,74.784,75.168
4.7438,74.68,74.675
4.8067,74.745,74.716
4.8695,74.94,75.075
4.9323,75.054,75.362
4.9952,75.017,75.285
5.058,74.797,75.077
5.1208,74.683,74.791
5.1836,74.813,74.334
5.2465,75.103,74.174
5.3093,75.423,74.825
5.3721,75.485,75.751
5.4349,75.29,76.083
5.4978,74.986,75.446
5.5606,74.744,74.397
5.6234,74.728,74.082
5.6863,74.859,74.425
5.7491,75.032,75.17
5.812,75.148,76.037
5.8748,75.162,76.123
5.9376,75.104,75.358
6.0005,75.034,74.476
6.0633,75.013,74.216
6.1261,75.085,74.496
6.1889,75.126,74.855
6.2518,75.044,75.027


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_087.csv <==
x,qOut,qIn
0.031416,75.348,74.333
0.094248,75.322,73.899
0.15708,75.021,74.822
0.21991,74.653,76.051
0.28274,74.434,76.236
0.34557,74.529,75.565
0.40841,74.841,74.903
0.47124,75.221,74.595
0.53407,75.522,74.47
0.5969,75.598,74.302
0.65973,75.425,74.44
0.72257,75.115,74.983
0.7854,74.804,75.314
0.84823,74.718,75.058
0.91106,74.829,74.949
0.9739,75.013,75.346
1.0367,75.14,75.736
1.0996,75.089,75.209
1.1624,74.898,74.278
1.2252,74.693,73.84
1.2881,74.595,74.589
1.3509,74.764,75.563
1.4137,75.149,75.868
1.4766,75.565,75.421
1.5394,75.822,74.849
1.6022,75.605,74.978
1.665,75.035,75.39
1.7279,74.455,75.431
1.7907,74.23,74.872
1.8535,74.467,74.428
1.9164,74.833,74.323
1.9792,75.136,74.518
2.042,75.233,75.123
2.1049,75.287,75.512
2.1677,75.305,75.313
2.2305,75.231,74.943
2.2934,74.992,74.871
2.3562,74.652,74.751
2.419,74.467,74.567
2.4819,74.535,74.791
2.5447,74.896,75.578
2.6075,75.285,75.855
2.6703,75.517,75.379
2.7332,75.553,74.737
2.796,75.385,74.602
2.8588,75.179,74.755
2.9217,74.993,74.897
2.9845,74.829,75.104
3.0474,74.67,75.199
3.1102,74.559,75.143
3.173,74.613,75.154
3.2359,74.824,75.077
3.2987,75.153,74.74
3.3615,75.335,74.656
3.4243,75.244,74.868
3.4872,74.976,74.98
3.55,74.664,74.749
3.6128,74.633,74.589
3.6757,74.87,74.765
3.7385,75.21,75.165
3.8013,75.475,75.499
3.8642,75.462,75.681
3.927,75.211,75.671
3.9898,74.887,75.314
4.0527,74.667,74.48
4.1155,74.722,74.139
4.1783,74.944,74.764
4.2412,75.179,75.645
4.304,75.279,75.409
4.3668,75.198,74.462
4.4296,75.033,74.056
4.4925,74.875,74.479
4.5553,74.804,75.456
4.6181,74.79,75.996
4.681,74.773,75.788
4.7438,74.751,75.091
4.8067,74.73,74.614
4.8695,74.809,74.534
4.9323,75.012,74.551
4.9952,75.278,74.738
5.058,75.529,75.121
5.1208,75.566,75.303
5.1836,75.346,75.256
5.2465,75.01,75.13
5.3093,74.726,74.661
5.3721,74.737,74.134
5.4349,74.887,74.292
5.4978,74.991,75.156
5.5606,74.874,75.77
5.6234,74.66,75.588
5.6863,74.634,75.279
5.7491,74.857,75.102
5.812,75.327,74.9
5.8748,75.653,74.8
5.9376,75.582,74.929
6.0005,75.185,74.963
6.0633,74.604,74.695
6.1261,74.395,74.885
6.1889,74.61,75.455
6.2518,75.016,75.47


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_088.csv <==
x,qOut,qIn
0.031416,75.567,75.129
0.094248,75.567,74.916
0.15708,75.422,75.046
0.21991,75.24,75.102
0.28274,75.114,74.498
0.34557,75.001,74.295
0.40841,74.879,74.929
0.47124,74.796,75.563
0.53407,74.804,75.671
0.5969,74.955,75.779
0.65973,75.108,75.69
0.72257,75.146,74.966
0.7854,74.967,74.092
0.84823,74.701,74.156
0.91106,74.568,74.723
0.9739,74.633,75.174
1.0367,74.909,75.221
1.0996,75.179,75.06
1.1624,75.326,74.867
1.2252,75.328,74.747
1.2881,75.186,74.882
1.3509,74.979,75.072
1.4137,74.776,75.005
1.4766,74.644,74.864
1.5394,74.635,75.273
1.6022,74.799,75.697
1.665,75.114,75.436
1.7279,75.465,74.772
1.7907,75.731,74.526
1.8535,75.643,74.812
1.9164,75.203,75.075
1.9792,74.667,75.126
2.042,74.327,75.082
2.1049,74.463,75.002
2.1677,74.828,74.837
2.2305,75.165,74.797
2.2934,75.244,74.967
2.3562,75.085,74.974
2.419,74.876,74.952
2.4819,74.749,75.325
2.5447,74.801,76.062
2.6075,74.955,75.916
2.6703,75.127,74.832
2.7332,75.261,73.704
2.796,75.317,73.71
2.8588,75.257,74.81
2.9217,75.092,75.77
2.9845,74.904,75.719
3.0474,74.777,74.925
3.1102,74.821,74.611
3.173,74.967,74.759
3.2359,75.102,75.131
3.2987,75.117,75.28
3.3615,74.976,75.025
3.4243,74.807,74.896
3.4872,74.73,75.176
3.55,74.839,75.219
3.6128,75.12,74.606
3.6757,75.424,74.194
3.7385,75.586,74.562
3.8013,75.445,75.658
3.8642,74.951,76.032
3.927,74.446,75.438
3.9898,74.216,74.633
4.0527,74.483,74.442
4.1155,74.994,74.666
4.1783,75.38,74.863
4.2412,75.487,74.97
4.304,75.217,75.266
4.3668,74.886,75.355
4.4296,74.77,74.97
4.4925,74.884,74.689
4.5553,75.175,75.253
4.6181,75.292,76.014
4.681,75.152,75.988
4.7438,74.872,74.893
4.8067,74.602,73.545
4.8695,74.59,73.662
4.9323,74.811,74.688
4.9952,75.134,75.385
5.058,75.417,75.313
5.1208,75.455,75.325
5.1836,75.222,75.419
5.2465,74.872,75.303
5.3093,74.589,75.103
5.3721,74.633,75.195
5.4349,74.873,75.233
5.4978,75.119,74.874
5.5606,75.186,74.381
5.6234,75.117,74.639
5.6863,75.12,75.263
5.7491,75.228,75.478
5.812,75.44,75.149
5.8748,75.378,74.764
5.9376,74.956,74.455
6.0005,74.42,74.484
6.0633,74.078,74.84
6.1261,74.282,75.087
6.1889,74.782,75.244
6.2518,75.295,75.35


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_089.csv <==
x,qOut,qIn
0.031416,74.957,75.071
0.094248,74.99,74.763
0.15708,75.127,74.598
0.21991,75.229,74.536
0.28274,75.155,74.898
0.34557,74.943,75.213
0.40841,74.787,75.085
0.47124,74.766,74.952
0.53407,74.915,75.145
0.5969,75.034,75.197
0.65973,75.031,75.057
0.72257,74.95,74.949
0.7854,74.856,74.788
0.84823,74.886,74.697
0.91106,75.015,74.869
0.9739,75.177,75.119
1.0367,75.299,75.339
1.0996,75.33,75.312
1.1624,75.256,74.913
1.2252,75.097,74.449
1.2881,74.88,74.633
1.3509,74.707,75.231
1.4137,74.662,75.469
1.4766,74.741,75.231
1.5394,74.92,75.017
1.6022,75.081,74.99
1.665,75.169,74.848
1.7279,75.181,74.733
1.7907,75.124,74.753
1.8535,75.032,74.749
1.9164,74.928,74.801
1.9792,74.848,75.031
2.042,74.823,75.389
2.1049,74.899,75.63
2.1677,75.033,75.544
2.2305,75.145,75.002
2.2934,75.149,74.281
2.3562,75.003,74.381
2.419,74.834,75.099
2.4819,74.76,75.585
2.5447,74.874,75.534
2.6075,75.099,75.531
2.6703,75.265,75.354
2.7332,75.287,74.626
2.796,75.11,73.808
2.8588,74.867,74.145
2.9217,74.695,75.016
2.9845,74.641,75.333
3.0474,74.72,74.944
3.1102,74.863,75.12
3.173,75.06,75.791
3.2359,75.264,76.193
3.2987,75.428,75.417
3.3615,75.389,73.975
3.4243,75.125,73.252
3.4872,74.794,74.031
3.55,74.579,75.716
3.6128,74.728,75.95
3.6757,75.116,74.983
3.7385,75.498,74.284
3.8013,75.637,74.699
3.8642,75.325,75.448
3.927,74.779,75.985
3.9898,74.313,76.008
4.0527,74.226,75.38
4.1155,74.498,74.744
4.1783,74.889,74.449
4.2412,75.264,74.344
4.304,75.526,74.224
4.3668,75.657,74.682
4.4296,75.507,75.597
4.4925,75.097,75.965
4.5553,74.484,75.039
4.6181,74.162,74.26
4.681,74.311,74.348
4.7438,74.75,74.799
4.8067,75.242,74.996
4.8695,75.375,75.224
4.9323,75.201,75.524
4.9952,74.965,75.361
5.058,74.921,74.601
5.1208,75.251,74.572
5.1836,75.635,75.285
5.2465,75.765,75.753
5.3093,75.359,75.258
5.3721,74.647,74.682
5.4349,74.22,74.609
5.4978,74.265,74.865
5.5606,74.83,74.978
5.6234,75.328,74.988
5.6863,75.477,75.047
5.7491,75.292,74.98
5.812,74.843,74.781
5.8748,74.544,74.804
5.9376,74.558,75.028
6.0005,74.809,75.241
6.0633,75.17,75.171
6.1261,75.347,75.121
6.1889,75.296,75.312
6.2518,75.123,75.396


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_090.csv <==
x,qOut,qIn
0.031416,74.878,74.604
0.094248,75.189,74.976
0.15708,75.322,74.983
0.21991,75.227,75.2
0.28274,74.892,75.322
0.34557,74.551,75.226
0.40841,74.42,75.363
0.47124,74.531,75.362
0.53407,74.866,74.605
0.5969,75.164,73.933
0.65973,75.286,74.106
0.72257,75.253,74.979
0.7854,75.112,76.039
0.84823,75.117,76.185
0.91106,75.284,75.423
0.9739,75.455,74.569
1.0367,75.448,74.554
1.0996,75.065,74.723
1.1624,74.589,74.519
1.2252,74.307,74.462
1.2881,74.464,75.297
1.3509,74.884,75.987
1.4137,75.277,75.709
1.4766,75.512,74.838
1.5394,75.501,74.234
1.6022,75.297,74.512
1.665,74.952,75.131
1.7279,74.592,75.309
1.7907,74.347,74.732
1.8535,74.41,74.539
1.9164,74.767,74.984
1.9792,75.257,75.478
2.042,75.706,75.216
2.1049,75.781,74.688
2.1677,75.405,74.713
2.2305,74.818,75.265
2.2934,74.322,75.568
2.3562,74.355,75.249
2.419,74.748,74.882
2.4819,75.22,74.757
2.5447,75.504,74.707
2.6075,75.473,74.568
2.6703,75.213,74.641
2.7332,74.887,75.018
2.796,74.662,75.346
2.8588,74.668,75.277
2.9217,74.814,75.12
2.9845,74.983,75.129
3.0474,75.062,75.273
3.1102,75.042,75.396
3.173,74.999,75.378
3.2359,74.978,74.98
3.2987,75.011,74.197
3.3615,75.068,73.969
3.4243,75.137,74.529
3.4872,75.195,75.315
3.55,75.218,75.55
3.6128,75.122,75.319
3.6757,74.913,75.054
3.7385,74.697,74.793
3.8013,74.588,74.578
3.8642,74.695,75.006
3.927,74.911,75.733
3.9898,75.123,75.803
4.0527,75.223,74.841
4.1155,75.243,74.188
4.1783,75.271,74.358
4.2412,75.307,74.899
4.304,75.334,75.092
4.3668,75.173,75.148
4.4296,74.838,75.207
4.4925,74.499,74.951
4.5553,74.339,74.641
4.6181,74.529,75.029
4.681,74.907,75.673
4.7438,75.264,75.834
4.8067,75.408,75.165
4.8695,75.26,74.665
4.9323,75.014,74.661
4.9952,74.859,74.758
5.058,74.963,74.698
5.1208,75.211,74.83
5.1836,75.321,75.148
5.2465,75.204,75.394
5.3093,74.82,75.379
5.3721,74.55,74.963
5.4349,74.58,74.384
5.4978,74.821,74.149
5.5606,75.127,74.492
5.6234,75.197,75.019
5.6863,75.089,75.464
5.7491,74.965,75.56
5.812,74.985,75.026
5.8748,75.204,74.613
5.9376,75.411,74.912
6.0005,75.45,75.748
6.0633,75.19,76.281
6.1261,74.796,75.508
6.1889,74.56,74.253
6.2518,74.578,73.851


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_091.csv <==
x,qOut,qIn
0.031416,75.919,75.229
0.094248,75.576,75.038
0.15708,74.821,74.803
0.21991,74.159,74.73
0.28274,74.094,74.808
0.34557,74.621,75.16
0.40841,75.243,75.637
0.47124,75.687,75.609
0.53407,75.754,74.836
0.5969,75.598,74.368
0.65973,75.354,74.512
0.72257,75.106,75.026
0.7854,74.919,75.532
0.84823,74.775,75.246
0.91106,74.692,74.536
0.9739,74.694,74.376
1.0367,74.793,75.002
1.0996,74.963,75.223
1.1624,75.111,74.94
1.2252,75.17,74.727
1.2881,75.083,75.054
1.3509,74.918,75.282
1.4137,74.826,75.184
1.4766,74.873,75.127
1.5394,75.091,75.257
1.6022,75.293,75.149
1.665,75.314,74.87
1.7279,75.158,74.772
1.7907,74.862,75.135
1.8535,74.715,75.538
1.9164,74.784,75.408
1.9792,74.959,74.537
2.042,75.101,73.651
2.1049,75.038,74.154
2.1677,74.875,75.28
2.2305,74.746,75.705
2.2934,74.772,75.271
2.3562,74.908,75.28
2.419,75.031,75.559
2.4819,75.103,75.532
2.5447,75.108,74.999
2.6075,75.133,74.61
2.6703,75.163,74.566
2.7332,75.165,74.718
2.796,75.102,74.836
2.8588,75.036,74.96
2.9217,75.049,75.148
2.9845,75.108,75.231
3.0474,75.154,74.958
3.1102,74.979,74.849
3.173,74.652,75.143
3.2359,74.375,75.386
3.2987,74.35,75.197
3.3615,74.648,75.011
3.4243,75.074,74.903
3.4872,75.46,74.614
3.55,75.658,74.204
3.6128,75.629,74.332
3.6757,75.411,74.968
3.7385,75.104,75.639
3.8013,74.811,75.638
3.8642,74.658,75.019
3.927,74.662,74.702
3.9898,74.779,75.155
4.0527,74.951,75.47
4.1155,75.078,75.007
4.1783,75.116,74.685
4.2412,75.093,74.791
4.304,75.046,74.98
4.3668,75.082,75.082
4.4296,75.172,75.171
4.4925,75.219,74.968
4.5553,75.122,74.713
4.6181,74.834,75.306
4.681,74.54,76.007
4.7438,74.4,75.552
4.8067,74.538,73.777
4.8695,74.853,73.234
4.9323,75.167,74.373
4.9952,75.376,75.895
5.058,75.396,76.339
5.1208,75.28,75.812
5.1836,75.132,74.993
5.2465,75.022,74.191
5.3093,75.001,73.828
5.3721,75.002,74.296
5.4349,74.972,75.082
5.4978,74.922,75.516
5.5606,74.873,75.646
5.6234,74.916,75.662
5.6863,75.063,75.382
5.7491,75.24,75.066
5.812,75.369,75.023
5.8748,75.235,75.01
5.9376,74.832,74.86
6.0005,74.378,74.661
6.0633,74.12,74.56
6.1261,74.371,74.744
6.1889,74.969,75.07
6.2518,75.589,75.26


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_092.csv <==
x,qOut,qIn
0.031416,75.251,75.147
0.094248,75.242,75.267
0.15708,75.239,75.135
0.21991,75.133,74.947
0.28274,74.812,74.924
0.34557,74.413,75.18
0.40841,74.24,75.241
0.47124,74.379,74.723
0.53407,74.841,74.409
0.5969,75.308,75.005
0.65973,75.566,75.624
0.72257,75.568,75.759
0.7854,75.302,75.387
0.84823,75.025,74.613
0.91106,74.896,73.96
0.9739,74.893,74.213
1.0367,74.95,75.181
1.0996,74.889,75.418
1.1624,74.798,75.037
1.2252,74.781,74.72
1.2881,74.925,74.819
1.3509,75.134,75.166
1.4137,75.242,75.598
1.4766,75.206,75.837
1.5394,75.014,75.622
1.6022,74.832,75.057
1.665,74.765,74.448
1.7279,74.832,74.129
1.7907,75.026,74.514
1.8535,75.251,75.091
1.9164,75.357,75.329
1.9792,75.264,75.379
2.042,74.916,75.547
2.1049,74.56,75.315
2.1677,74.46,74.699
2.2305,74.62,74.365
2.2934,74.977,74.547
2.3562,75.161,74.791
2.419,75.127,75.022
2.4819,75.015,75.24
2.5447,74.988,75.295
2.6075,75.221,74.899
2.6703,75.509,74.467
2.7332,75.624,74.618
2.796,75.351,75.264
2.8588,74.798,75.556
2.9217,74.393,75.616
2.9845,74.335,75.672
3.0474,74.724,75.352
3.1102,75.196,74.587
3.173,75.499,74.081
3.2359,75.547,74.123
3.2987,75.288,74.634
3.3615,74.893,75.313
3.4243,74.595,75.793
3.4872,74.512,75.67
3.55,74.706,74.972
3.6128,74.984,74.603
3.6757,75.159,74.72
3.7385,75.167,74.917
3.8013,74.972,74.745
3.8642,74.759,74.733
3.927,74.715,75.097
3.9898,74.881,75.356
4.0527,75.251,75.17
4.1155,75.601,75.201
4.1783,75.679,75.409
4.2412,75.42,75.147
4.304,74.809,74.238
4.3668,74.307,74.019
4.4296,74.229,74.787
4.4925,74.528,75.759
4.5553,75.07,75.647
4.6181,75.47,74.693
4.681,75.588,74.185
4.7438,75.436,74.652
4.8067,75.059,75.374
4.8695,74.729,75.256
4.9323,74.607,74.98
4.9952,74.679,75.177
5.058,74.884,75.574
5.1208,75.062,75.261
5.1836,75.201,74.815
5.2465,75.288,75.06
5.3093,75.31,75.681
5.3721,75.169,75.199
5.4349,74.897,74.183
5.4978,74.641,73.688
5.5606,74.555,74.214
5.6234,74.746,75.21
5.6863,75.03,75.966
5.7491,75.224,75.881
5.812,75.167,74.953
5.8748,74.924,74.489
5.9376,74.743,74.842
6.0005,74.741,75.467
6.0633,74.983,75.379
6.1261,75.236,74.709
6.1889,75.353,74.348
6.2518,75.344,74.616


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_093.csv <==
x,qOut,qIn
0.031416,75.285,74.86
0.094248,75.307,75.138
0.15708,75.07,75.114
0.21991,74.778,75.255
0.28274,74.656,75.599
0.34557,74.861,75.525
0.40841,75.181,75.171
0.47124,75.42,74.811
0.53407,75.409,74.476
0.5969,75.187,74.568
0.65973,74.93,75.035
0.72257,74.762,75.241
0.7854,74.775,74.939
0.84823,74.907,74.653
0.91106,75.047,74.609
0.9739,75.111,74.908
1.0367,75.027,75.499
1.0996,74.821,75.793
1.1624,74.643,75.559
1.2252,74.602,75.003
1.2881,74.779,74.496
1.3509,75.08,74.273
1.4137,75.36,74.434
1.4766,75.52,75.031
1.5394,75.481,75.52
1.6022,75.253,75.022
1.665,74.967,74.35
1.7279,74.751,74.663
1.7907,74.714,75.772
1.8535,74.819,75.688
1.9164,74.917,74.766
1.9792,74.941,74.281
2.042,74.846,74.833
2.1049,74.791,75.495
2.1677,74.901,75.816
2.2305,75.141,75.68
2.2934,75.445,75.121
2.3562,75.515,74.543
2.419,75.266,74.242
2.4819,74.856,74.367
2.5447,74.49,74.905
2.6075,74.492,75.429
2.6703,74.729,75.54
2.7332,75.001,75.057
2.796,75.111,74.511
2.8588,75.072,74.791
2.9217,75.03,75.347
2.9845,75.029,75.436
3.0474,75.088,75.088
3.1102,75.057,75.062
3.173,74.969,75.19
3.2359,74.933,75.128
3.2987,75.056,74.647
3.3615,75.333,74.355
3.4243,75.496,74.549
3.4872,75.401,74.885
3.55,74.939,74.858
3.6128,74.495,74.924
3.6757,74.411,75.316
3.7385,74.658,75.619
3.8013,75.12,75.568
3.8642,75.35,75.177
3.927,75.284,74.572
3.9898,75.062,74.108
4.0527,74.856,74.238
4.1155,74.89,74.887
4.1783,75.08,75.545
4.2412,75.279,75.849
4.304,75.343,75.937
4.3668,75.206,75.792
4.4296,74.957,75.129
4.4925,74.71,74.235
4.5553,74.569,73.756
4.6181,74.56,74.21
4.681,74.651,75.187
4.7438,74.818,75.889
4.8067,75.031,75.392
4.8695,75.278,74.363
4.9323,75.453,74.091
4.9952,75.454,74.948
5.058,75.185,75.974
5.1208,74.725,75.722
5.1836,74.367,74.784
5.2465,74.29,74.222
5.3093,74.598,74.808
5.3721,75.112,75.25
5.4349,75.621,75.047
5.4978,75.924,74.963
5.5606,75.843,75.466
5.6234,75.27,75.498
5.6863,74.589,75.01
5.7491,74.179,74.751
5.812,74.356,74.903
5.8748,74.851,74.764
5.9376,75.227,74.659
6.0005,75.327,75.089
6.0633,75.067,75.548
6.1261,74.816,75.092
6.1889,74.806,74.42
6.2518,74.996,74.306


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_094.csv <==
x,qOut,qIn
0.031416,74.881,74.812
0.094248,75.089,74.678
0.15708,75.165,74.668
0.21991,75.092,74.752
0.28274,74.892,74.986
0.34557,74.818,75.123
0.40841,74.932,75.052
0.47124,75.145,74.89
0.53407,75.34,74.641
0.5969,75.343,74.731
0.65973,75.184,75.266
0.72257,74.973,75.761
0.7854,74.821,75.614
0.84823,74.815,75.1
0.91106,74.911,74.789
0.9739,75.044,74.802
1.0367,75.146,75.003
1.0996,75.153,75.242
1.1624,75.05,75.238
1.2252,74.888,74.694
1.2881,74.726,74.275
1.3509,74.688,74.881
1.4137,74.776,75.521
1.4766,74.916,75.219
1.5394,75.023,74.221
1.6022,75,74.42
1.665,74.902,75.568
1.7279,74.828,76.329
1.7907,74.872,75.686
1.8535,75.069,74.773
1.9164,75.299,74.391
1.9792,75.451,74.375
2.042,75.417,74.378
2.1049,75.219,74.696
2.1677,75.01,75.315
2.2305,74.886,75.699
2.2934,74.913,75.258
2.3562,74.964,74.431
2.419,74.955,74.166
2.4819,74.898,74.889
2.5447,74.824,75.976
2.6075,74.805,76.018
2.6703,74.818,75.353
2.7332,74.867,74.746
2.796,74.952,74.511
2.8588,75.16,74.394
2.9217,75.41,74.411
2.9845,75.534,74.587
3.0474,75.358,74.983
3.1102,74.857,75.394
3.173,74.428,75.515
3.2359,74.319,75.267
3.2987,74.696,75.126
3.3615,75.166,75.312
3.4243,75.369,75.245
3.4872,75.259,74.787
3.55,74.857,74.318
3.6128,74.63,74.13
3.6757,74.764,74.482
3.7385,75.139,75.68
3.8013,75.584,76.732
3.8642,75.676,76.062
3.927,75.336,74.693
3.9898,74.783,73.993
4.0527,74.296,74.198
4.1155,74.283,74.483
4.1783,74.589,74.87
4.2412,74.982,75.238
4.304,75.236,75.132
4.3668,75.344,74.999
4.4296,75.392,75.31
4.4925,75.385,75.624
4.5553,75.31,75.084
4.6181,75.036,74.455
4.681,74.657,74.641
4.7438,74.368,75.355
4.8067,74.349,75.618
4.8695,74.687,74.997
4.9323,75.214,74.334
4.9952,75.695,74.33
5.058,75.909,74.94
5.1208,75.571,75.223
5.1836,74.893,75.191
5.2465,74.293,75.099
5.3093,74.187,74.885
5.3721,74.588,74.693
5.4349,75.068,74.827
5.4978,75.394,75.168
5.5606,75.402,75.369
5.6234,75.274,75.338
5.6863,75.14,75.192
5.7491,75.048,74.992
5.812,75.017,74.949
5.8748,75.016,74.929
5.9376,75.036,74.81
6.0005,75.039,74.834
6.0633,74.983,75.107
6.1261,74.838,75.231
6.1889,74.718,75.163
6.2518,74.711,75.018


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_095.csv <==
x,qOut,qIn
0.031416,75.369,74.095
0.094248,74.989,74.436
0.15708,74.66,75.528
0.21991,74.553,76.094
0.28274,74.772,75.62
0.34557,75.05,75.101
0.40841,75.224,74.878
0.47124,75.276,74.815
0.53407,75.221,74.659
0.5969,75.17,74.646
0.65973,75.114,74.959
0.72257,75.035,75.431
0.7854,74.915,75.699
0.84823,74.804,75.233
0.91106,74.768,74.43
0.9739,74.802,74.138
1.0367,74.882,74.721
1.0996,74.885,75.188
1.1624,74.805,75.288
1.2252,74.729,75.345
1.2881,74.747,75.413
1.3509,74.977,75.126
1.4137,75.317,74.72
1.4766,75.592,74.595
1.5394,75.628,74.954
1.6022,75.3,75.259
1.665,74.854,75.244
1.7279,74.558,75.125
1.7907,74.64,75.162
1.8535,74.99,74.841
1.9164,75.302,74.198
1.9792,75.408,73.913
2.042,75.184,74.501
2.1049,74.808,75.459
2.1677,74.55,76.024
2.2305,74.529,75.719
2.2934,74.806,74.768
2.3562,75.166,74.485
2.419,75.409,74.97
2.4819,75.447,75.591
2.5447,75.223,75.452
2.6075,74.916,74.684
2.6703,74.748,74.265
2.7332,74.785,74.762
2.796,75.041,75.748
2.8588,75.268,75.595
2.9217,75.27,74.808
2.9845,75.034,74.694
3.0474,74.589,75.161
3.1102,74.283,74.774
3.173,74.302,74.22
3.2359,74.597,74.352
3.2987,75.065,74.935
3.3615,75.426,75.389
3.4243,75.555,75.84
3.4872,75.462,75.994
3.55,75.191,75.471
3.6128,74.989,74.563
3.6757,74.941,73.914
3.7385,74.985,73.988
3.8013,75.024,74.833
3.8642,74.96,75.426
3.927,74.917,75.381
3.9898,74.97,75.073
4.0527,75.166,75.22
4.1155,75.304,75.443
4.1783,75.209,75.364
4.2412,74.921,75.349
4.304,74.53,75.334
4.3668,74.369,74.599
4.4296,74.496,73.83
4.4925,74.821,74.095
4.5553,75.229,75.432
4.6181,75.584,75.897
4.681,75.71,75.278
4.7438,75.52,74.473
4.8067,74.952,74.383
4.8695,74.389,74.876
4.9323,74.219,75.401
4.9952,74.443,75.655
5.058,74.959,75.444
5.1208,75.311,74.96
5.1836,75.431,74.631
5.2465,75.406,74.648
5.3093,75.348,74.719
5.3721,75.345,74.818
5.4349,75.257,75.108
5.4978,75.036,75.324
5.5606,74.655,75.265
5.6234,74.423,75.11
5.6863,74.511,75.034
5.7491,74.822,75.119
5.812,75.207,75.158
5.8748,75.305,74.958
5.9376,75.118,74.732
6.0005,74.848,74.585
6.0633,74.716,74.612
6.1261,74.924,75.016
6.1889,75.257,75.368
6.2518,75.477,74.968


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_096.csv <==
x,qOut,qIn
0.031416,75.25,74.973
0.094248,74.802,74.573
0.15708,74.498,74.068
0.21991,74.467,74.387
0.28274,74.764,75.707
0.34557,75.063,76.399
0.40841,75.203,75.98
0.47124,75.193,74.889
0.53407,75.078,74.017
0.5969,74.983,74.125
0.65973,74.878,74.807
0.72257,74.757,75.404
0.7854,74.621,75.5
0.84823,74.623,75.252
0.91106,74.847,74.854
0.9739,75.206,74.523
1.0367,75.588,74.717
1.0996,75.66,75.206
1.1624,75.325,75.449
1.2252,74.784,75.479
1.2881,74.298,75.395
1.3509,74.302,74.974
1.4137,74.703,74.507
1.4766,75.25,74.451
1.5394,75.69,74.66
1.6022,75.751,74.816
1.665,75.396,75.071
1.7279,74.855,75.265
1.7907,74.406,74.96
1.8535,74.472,74.541
1.9164,74.879,74.596
1.9792,75.307,75.142
2.042,75.447,75.696
2.1049,75.187,75.591
2.1677,74.835,75.14
2.2305,74.649,74.868
2.2934,74.838,75.118
2.3562,75.216,75.332
2.419,75.473,75.112
2.4819,75.474,74.6
2.5447,75.134,74.308
2.6075,74.73,74.523
2.6703,74.525,74.951
2.7332,74.564,75.348
2.796,74.828,75.466
2.8588,75.033,75.327
2.9217,75.072,75.144
2.9845,74.982,74.95
3.0474,74.829,74.493
3.1102,74.807,74.236
3.173,74.944,74.65
3.2359,75.165,75.431
3.2987,75.376,75.552
3.3615,75.444,74.927
3.4243,75.372,74.683
3.4872,75.214,75.184
3.55,75.032,75.503
3.6128,74.862,75.071
3.6757,74.704,74.661
3.7385,74.6,74.484
3.8013,74.591,74.695
3.8642,74.766,75.299
3.927,75.066,75.664
3.9898,75.351,75.249
4.0527,75.478,74.411
4.1155,75.294,74.51
4.1783,74.931,75.315
4.2412,74.602,75.877
4.304,74.515,75.51
4.3668,74.701,74.953
4.4296,74.972,74.656
4.4925,75.198,74.433
4.5553,75.273,74.118
4.6181,75.243,74.459
4.681,75.162,75.231
4.7438,75.061,75.402
4.8067,74.96,74.795
4.8695,74.863,74.92
4.9323,74.822,75.666
4.9952,74.863,76.112
5.058,74.998,75.639
5.1208,75.118,74.806
5.1836,75.126,74.259
5.2465,75.05,74.281
5.3093,74.938,74.766
5.3721,75.004,75.107
5.4349,75.208,75.137
5.4978,75.373,75.016
5.5606,75.308,74.951
5.6234,74.911,74.939
5.6863,74.495,75.046
5.7491,74.296,75.271
5.812,74.496,74.925
5.8748,74.83,74.18
5.9376,75.072,74.175
6.0005,75.203,75.145
6.0633,75.244,76.038
6.1261,75.376,75.751
6.1889,75.512,75.093
6.2518,75.516,74.836


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_097.csv <==
x,qOut,qIn
0.031416,74.67,74.772
0.094248,74.546,74.073
0.15708,74.658,73.9
0.21991,74.954,74.211
0.28274,75.355,75.235
0.34557,75.653,75.985
0.40841,75.669,75.656
0.47124,75.402,74.791
0.53407,74.893,74.661
0.5969,74.555,75.046
0.65973,74.527,75.001
0.72257,74.679,74.544
0.7854,74.829,74.499
0.84823,74.766,75.165
0.91106,74.706,75.594
0.9739,74.816,75.295
1.0367,75.228,74.894
1.0996,75.709,75.104
1.1624,75.826,75.361
1.2252,75.471,75.351
1.2881,74.623,74.936
1.3509,74.077,74.416
1.4137,74.193,74.33
1.4766,74.753,74.976
1.5394,75.437,75.716
1.6022,75.703,75.254
1.665,75.536,74.284
1.7279,75.129,74.08
1.7907,74.714,75.151
1.8535,74.585,75.851
1.9164,74.679,75.657
1.9792,74.869,75.117
2.042,75.022,74.952
2.1049,75.119,75.059
2.1677,75.197,75.094
2.2305,75.256,75.036
2.2934,75.285,74.876
2.3562,75.219,74.792
2.419,75.065,74.949
2.4819,74.891,75.241
2.5447,74.765,75.245
2.6075,74.775,74.855
2.6703,74.873,74.488
2.7332,74.97,74.449
2.796,74.976,74.694
2.8588,74.865,74.858
2.9217,74.777,75.065
2.9845,74.812,75.408
3.0474,75.043,75.478
3.1102,75.34,75.058
3.173,75.504,74.711
3.2359,75.467,74.756
3.2987,75.197,75.048
3.3615,74.934,75.153
3.4243,74.83,75.105
3.4872,74.874,75.02
3.55,75.01,75.022
3.6128,75.088,75.085
3.6757,75.088,75.079
3.7385,75.016,74.972
3.8013,74.88,74.944
3.8642,74.699,75.051
3.927,74.575,75.221
3.9898,74.583,75.428
4.0527,74.776,75.139
4.1155,75.06,74.408
4.1783,75.276,74.053
4.2412,75.348,74.357
4.304,75.22,74.912
4.3668,75.014,75.364
4.4296,74.875,75.742
4.4925,74.854,75.673
4.5553,74.968,75.057
4.6181,75.093,74.705
4.681,75.149,74.708
4.7438,75.128,74.785
4.8067,75.038,74.982
4.8695,74.961,75.166
4.9323,74.953,75.138
4.9952,75.018,75.097
5.058,75.146,75.085
5.1208,75.238,74.703
5.1836,75.178,74.318
5.2465,74.96,74.578
5.3093,74.601,75.306
5.3721,74.36,75.622
5.4349,74.402,75.728
5.4978,74.692,75.801
5.5606,75.145,75.287
5.6234,75.506,74.284
5.6863,75.615,73.923
5.7491,75.461,74.617
5.812,75.067,75.538
5.8748,74.74,75.193
5.9376,74.666,74.265
6.0005,74.813,74.009
6.0633,75.094,75.051
6.1261,75.24,76.106
6.1889,75.172,76.395
6.2518,74.953,75.828


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_098.csv <==
x,qOut,qIn
0.031416,74.839,74.957
0.094248,74.664,74.611
0.15708,74.747,74.299
0.21991,74.977,74.391
0.28274,75.206,74.567
0.34557,75.233,74.802
0.40841,75.092,75.451
0.47124,74.889,76.042
0.53407,74.732,75.608
0.5969,74.702,74.857
0.65973,74.768,74.689
0.72257,74.89,74.824
0.7854,75.022,74.939
0.84823,75.152,75.15
0.91106,75.274,75.226
0.9739,75.364,74.933
1.0367,75.396,74.755
1.0996,75.306,74.938
1.1624,75.085,74.952
1.2252,74.795,74.73
1.2881,74.513,74.73
1.3509,74.375,75.305
1.4137,74.416,75.76
1.4766,74.609,75.411
1.5394,74.908,74.6
1.6022,75.243,74.569
1.665,75.501,74.986
1.7279,75.593,75.186
1.7907,75.436,74.846
1.8535,75.107,74.492
1.9164,74.845,74.478
1.9792,74.765,74.856
2.042,74.933,75.268
2.1049,75.108,75.324
2.1677,75.127,75.319
2.2305,75.006,75.506
2.2934,74.795,75.574
2.3562,74.714,74.887
2.419,74.796,74.169
2.4819,74.979,74.372
2.5447,75.181,75.304
2.6075,75.287,75.493
2.6703,75.263,75.184
2.7332,75.141,75.094
2.796,74.96,75.455
2.8588,74.831,75.435
2.9217,74.773,74.878
2.9845,74.757,74.241
3.0474,74.741,74.389
3.1102,74.715,75.048
3.173,74.762,75.345
3.2359,74.918,75.133
3.2987,75.193,74.781
3.3615,75.453,74.759
3.4243,75.53,74.915
3.4872,75.386,74.996
3.55,75.014,74.817
3.6128,74.687,74.805
3.6757,74.599,75.218
3.7385,74.744,75.854
3.8013,75.067,75.962
3.8642,75.349,75.022
3.927,75.48,73.911
3.9898,75.427,73.576
4.0527,75.177,74.357
4.1155,74.858,75.735
4.1783,74.643,76.733
4.2412,74.602,76.226
4.304,74.763,74.374
4.3668,74.976,73.658
4.4296,75.109,74.273
4.4925,75.115,75.1
4.5553,74.967,75.173
4.6181,74.783,74.951
4.681,74.7,74.902
4.7438,74.776,75.009
4.8067,75.03,75.149
4.8695,75.351,75.37
4.9323,75.525,75.585
4.9952,75.423,75.446
5.058,74.939,74.698
5.1208,74.367,74.405
5.1836,74.15,74.81
5.2465,74.389,75.143
5.3093,75.072,75.004
5.3721,75.704,75.026
5.4349,75.894,75.222
5.4978,75.59,75.23
5.5606,74.813,74.754
5.6234,74.298,74.485
5.6863,74.345,74.73
5.7491,74.748,75.034
5.812,75.206,74.928
5.8748,75.29,74.876
5.9376,75.17,75.146
6.0005,75.056,75.496
6.0633,75.141,75.547
6.1261,75.321,75.272
6.1889,75.348,74.998
6.2518,75.184,74.957


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_099.csv <==
x,qOut,qIn
0.031416,75.082,75.163
0.094248,74.936,75.172
0.15708,74.829,75.329
0.21991,74.819,75.256
0.28274,74.932,75.053
0.34557,75.062,74.842
0.40841,75.147,74.469
0.47124,75.172,74.245
0.53407,75.13,74.536
0.5969,75.041,75.034
0.65973,74.931,75.486
0.72257,74.843,75.888
0.7854,74.812,76.061
0.84823,74.852,75.625
0.91106,74.913,74.882
0.9739,74.962,74.419
1.0367,74.971,74.474
1.0996,74.987,74.365
1.1624,75.049,74.184
1.2252,75.151,74.485
1.2881,75.272,75.258
1.3509,75.33,75.614
1.4137,75.261,75.418
1.4766,75.066,74.874
1.5394,74.761,74.595
1.6022,74.496,74.952
1.665,74.402,75.298
1.7279,74.51,75.158
1.7907,74.81,74.832
1.8535,75.205,75.139
1.9164,75.597,75.661
1.9792,75.853,75.683
2.042,75.849,75.079
2.1049,75.418,74.623
2.1677,74.772,74.452
2.2305,74.235,74.543
2.2934,74.114,74.843
2.3562,74.389,75.27
2.419,74.778,75.517
2.4819,75.115,75.102
2.5447,75.274,74.087
2.6075,75.291,74.052
2.6703,75.187,75.126
2.7332,75.029,76.262
2.796,74.884,76.024
2.8588,74.858,74.651
2.9217,74.956,73.753
2.9845,75.128,74.253
3.0474,75.309,75.523
3.1102,75.415,75.882
3.173,75.374,75.496
3.2359,75.189,74.759
3.2987,74.876,74.116
3.3615,74.642,74.411
3.4243,74.634,75.253
3.4872,74.807,75.583
3.55,75.073,75.25
3.6128,75.124,75.299
3.6757,74.945,75.369
3.7385,74.714,74.812
3.8013,74.633,73.931
3.8642,74.889,74.263
3.927,75.238,75.374
3.9898,75.437,75.979
4.0527,75.259,75.534
4.1155,74.856,75.213
4.1783,74.635,75.071
4.2412,74.721,74.652
4.304,75.151,74.299
4.3668,75.408,74.616
4.4296,75.269,75.039
4.4925,74.894,75.185
4.5553,74.517,75.302
4.6181,74.62,75.509
4.681,75.049,75.399
4.7438,75.483,74.906
4.8067,75.603,74.334
4.8695,75.245,74.528
4.9323,74.731,75.232
4.9952,74.383,75.556
5.058,74.474,74.967
5.1208,74.887,74.574
5.1836,75.338,74.786
5.2465,75.629,75.127
5.3093,75.604,75.065
5.3721,75.243,74.827
5.4349,74.774,74.817
5.4978,74.447,75.135
5.5606,74.477,75.483
5.6234,74.788,75.25
5.6863,75.144,74.774
5.7491,75.395,74.667
5.812,75.426,74.936
5.8748,75.259,74.941
5.9376,75.004,74.848
6.0005,74.791,74.914
6.0633,74.738,74.925
6.1261,74.862,74.868
6.1889,75.03,75.04
6.2518,75.134,75.245


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_100.csv <==
x,qOut,qIn
0.031416,75.158,75.525
0.094248,75.302,74.71
0.15708,75.247,74.372
0.21991,75.032,74.478
0.28274,74.722,74.818
0.34557,74.578,75.378
0.40841,74.678,75.851
0.47124,74.938,75.714
0.53407,75.24,74.731
0.5969,75.394,74.089
0.65973,75.349,74.244
0.72257,75.14,74.633
0.7854,74.816,74.934
0.84823,74.533,75.472
0.91106,74.426,75.757
0.9739,74.538,75.233
1.0367,74.873,74.438
1.0996,75.301,74.545
1.1624,75.604,75.066
1.2252,75.638,75.323
1.2881,75.281,75.06
1.3509,74.766,74.896
1.4137,74.508,75.077
1.4766,74.621,75.377
1.5394,75.124,75.182
1.6022,75.538,74.719
1.665,75.548,74.68
1.7279,75.182,75.111
1.7907,74.549,75.355
1.8535,74.246,74.808
1.9164,74.414,74.227
1.9792,74.857,74.437
2.042,75.329,75.461
2.1049,75.491,75.889
2.1677,75.344,75.428
2.2305,75.043,74.589
2.2934,74.763,74.369
2.3562,74.734,74.849
2.419,74.893,75.309
2.4819,75.104,75.525
2.5447,75.227,75.541
2.6075,75.204,75.215
2.6703,75.116,74.64
2.7332,75.034,74.251
2.796,75.014,74.492
2.8588,75.014,75.236
2.9217,74.966,75.707
2.9845,74.872,75.244
3.0474,74.746,74.36
3.1102,74.714,74.606
3.173,74.829,75.388
3.2359,75.033,75.639
3.2987,75.254,75.144
3.3615,75.288,74.719
3.4243,75.117,74.504
3.4872,74.882,74.514
3.55,74.746,74.901
3.6128,74.914,75.333
3.6757,75.217,75.296
3.7385,75.429,74.86
3.8013,75.33,75.047
3.8642,74.952,75.842
3.927,74.64,75.966
3.9898,74.569,75.108
4.0527,74.845,74.17
4.1155,75.127,73.916
4.1783,75.214,74.041
4.2412,75.135,74.605
4.304,74.968,75.279
4.3668,74.963,75.313
4.4296,75.06,75.132
4.4925,75.129,75.372
4.5553,75.037,75.793
4.6181,74.812,75.562
4.681,74.659,75.063
4.7438,74.664,74.805
4.8067,74.867,75.036
4.8695,75.09,75.08
4.9323,75.269,74.704
4.9952,75.392,74.349
5.058,75.464,74.727
5.1208,75.388,75.495
5.1836,75.06,75.798
5.2465,74.596,75.308
5.3093,74.159,74.462
5.3721,74.13,74.356
5.4349,74.452,74.755
5.4978,74.911,75.061
5.5606,75.282,75.035
5.6234,75.444,75.118
5.6863,75.475,75.32
5.7491,75.452,75.354
5.812,75.437,75.079
5.8748,75.383,74.835
5.9376,75.224,74.649
6.0005,74.991,74.404
6.0633,74.734,74.302
6.1261,74.624,74.874
6.1889,74.702,75.741
6.2518,74.906,76.143


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_101.csv <==
x,qOut,qIn
0.031416,74.765,75.102
0.094248,74.433,74.946
0.15708,74.499,74.804
0.21991,74.864,74.846
0.28274,75.357,74.982
0.34557,75.583,75.156
0.40841,75.474,75.476
0.47124,75.161,75.712
0.53407,74.811,75.135
0.5969,74.717,74.169
0.65973,74.833,73.943
0.72257,75.007,74.662
0.7854,75.081,75.444
0.84823,74.991,75.363
0.91106,74.877,75.05
0.9739,74.84,75.137
1.0367,74.954,75.51
1.0996,75.12,75.239
1.1624,75.201,74.7
1.2252,75.159,74.518
1.2881,74.984,74.521
1.3509,74.832,74.425
1.4137,74.82,74.657
1.4766,74.953,75.257
1.5394,75.203,75.826
1.6022,75.387,75.688
1.665,75.351,74.994
1.7279,75.101,74.257
1.7907,74.68,74.227
1.8535,74.43,75
1.9164,74.493,75.817
1.9792,74.786,76.104
2.042,75.177,75.554
2.1049,75.424,74.705
2.1677,75.48,74.342
2.2305,75.365,74.739
2.2934,75.121,74.875
2.3562,74.827,74.322
2.419,74.574,74.209
2.4819,74.447,74.862
2.5447,74.51,75.588
2.6075,74.781,75.581
2.6703,75.141,75.338
2.7332,75.425,75.311
2.796,75.474,75.435
2.8588,75.181,75.18
2.9217,74.782,74.687
2.9845,74.545,74.291
3.0474,74.695,74.437
3.1102,75.148,75.049
3.173,75.578,75.468
3.2359,75.757,75.225
3.2987,75.497,74.535
3.3615,74.949,74.374
3.4243,74.486,74.85
3.4872,74.291,75.641
3.55,74.465,75.914
3.6128,74.705,75.249
3.6757,74.904,74.476
3.7385,75.081,74.288
3.8013,75.274,74.732
3.8642,75.496,75.17
3.927,75.586,75.461
3.9898,75.473,75.614
4.0527,75.108,75.45
4.1155,74.731,75.118
4.1783,74.569,75.021
4.2412,74.634,75.054
4.304,74.882,74.59
4.3668,75.035,74.076
4.4296,75.019,74.254
4.4925,74.907,75.016
4.5553,74.794,75.703
4.6181,74.881,75.452
4.681,75.118,74.675
4.7438,75.34,74.222
4.8067,75.374,74.723
4.8695,75.092,75.512
4.9323,74.739,75.854
4.9952,74.554,75.496
5.058,74.734,74.704
5.1208,75.145,74.383
5.1836,75.518,74.525
5.2465,75.692,74.716
5.3093,75.547,74.866
5.3721,75.162,75.489
5.4349,74.738,76.025
5.4978,74.445,75.538
5.5606,74.42,74.347
5.6234,74.621,74.355
5.6863,74.901,75.087
5.7491,75.128,75.35
5.812,75.178,74.95
5.8748,75.021,74.842
5.9376,74.838,74.915
6.0005,74.787,74.88
6.0633,74.995,74.874
6.1261,75.307,75.071
6.1889,75.421,75.194
6.2518,75.249,75.183


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_102.csv <==
x,qOut,qIn
0.031416,75.331,74.264
0.094248,75.586,74.186
0.15708,75.754,74.528
0.21991,75.718,75.113
0.28274,75.369,75.627
0.34557,74.84,75.496
0.40841,74.466,74.967
0.47124,74.373,74.691
0.53407,74.607,75.077
0.5969,74.859,75.538
0.65973,75.002,75.528
0.72257,75.048,74.951
0.7854,75.033,74.175
0.84823,75.066,74.287
0.91106,75.156,75.193
0.9739,75.257,75.914
1.0367,75.315,75.408
1.0996,75.198,74.657
1.1624,74.908,74.524
1.2252,74.591,74.704
1.2881,74.405,74.807
1.3509,74.536,75.114
1.4137,74.861,75.425
1.4766,75.2,75.208
1.5394,75.378,74.517
1.6022,75.336,74.483
1.665,75.209,75.083
1.7279,75.104,75.591
1.7907,75.109,75.416
1.8535,75.098,74.906
1.9164,74.981,74.594
1.9792,74.823,74.799
2.042,74.715,75.146
2.1049,74.854,74.92
2.1677,75.111,74.65
2.2305,75.298,74.874
2.2934,75.23,75.479
2.3562,74.937,75.623
2.419,74.709,75.278
2.4819,74.683,74.818
2.5447,74.934,74.596
2.6075,75.148,74.609
2.6703,75.153,74.823
2.7332,75.01,75.182
2.796,74.822,75.354
2.8588,74.856,75.246
2.9217,75.045,75.212
2.9845,75.231,75.262
3.0474,75.256,74.787
3.1102,75.072,74.397
3.173,74.848,74.857
3.2359,74.713,75.613
3.2987,74.761,75.424
3.3615,74.915,74.455
3.4243,75.09,73.932
3.4872,75.238,74.415
3.55,75.317,75.559
3.6128,75.27,75.92
3.6757,75.08,75.421
3.7385,74.839,74.646
3.8013,74.654,74.3
3.8642,74.708,74.517
3.927,74.947,74.881
3.9898,75.225,75.108
4.0527,75.393,75.446
4.1155,75.325,76
4.1783,75.122,76.007
4.2412,74.926,75.021
4.304,74.874,73.744
4.3668,74.965,73.866
4.4296,75.025,74.882
4.4925,74.971,75.584
4.5553,74.749,75.431
4.6181,74.583,75.31
4.681,74.654,75.224
4.7438,74.922,74.74
4.8067,75.305,74.242
4.8695,75.433,74.506
4.9323,75.193,74.862
4.9952,74.767,74.809
5.058,74.391,74.898
5.1208,74.479,75.576
5.1836,74.928,76.11
5.2465,75.465,76.047
5.3093,75.819,75.296
5.3721,75.688,74.695
5.4349,75.154,74.599
5.4978,74.548,74.717
5.5606,74.226,74.53
5.6234,74.453,74.45
5.6863,74.954,74.753
5.7491,75.426,75.063
5.812,75.599,75.158
5.8748,75.356,75.144
5.9376,74.894,75.052
6.0005,74.477,74.988
6.0633,74.357,75.188
6.1261,74.529,75.505
6.1889,74.804,75.474
6.2518,75.094,74.913


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_103.csv <==
x,qOut,qIn
0.031416,74.934,74.68
0.094248,74.627,75.433
0.15708,74.497,75.558
0.21991,74.679,75.039
0.28274,75.228,74.782
0.34557,75.755,74.967
0.40841,75.921,74.945
0.47124,75.665,74.792
0.53407,74.996,75.035
0.5969,74.498,75.655
0.65973,74.446,75.907
0.72257,74.714,75.39
0.7854,75.093,74.398
0.84823,75.237,73.95
0.91106,75.195,74.227
0.9739,75.066,75.001
1.0367,74.947,75.576
1.0996,74.849,75.459
1.1624,74.791,75.178
1.2252,74.811,75.197
1.2881,74.942,75.449
1.3509,75.132,75.182
1.4137,75.222,74.462
1.4766,75.16,73.892
1.5394,74.921,74.306
1.6022,74.753,75.221
1.665,74.823,75.606
1.7279,75.082,75.171
1.7907,75.438,74.638
1.8535,75.55,74.81
1.9164,75.3,75.101
1.9792,74.84,75.09
2.042,74.375,74.962
2.1049,74.313,75.204
2.1677,74.606,75.549
2.2305,75.055,75.601
2.2934,75.448,75.229
2.3562,75.624,74.932
2.419,75.543,74.741
2.4819,75.256,74.546
2.5447,74.832,74.681
2.6075,74.497,74.892
2.6703,74.396,74.82
2.7332,74.519,74.815
2.796,74.818,75.259
2.8588,75.095,75.624
2.9217,75.223,75.565
2.9845,75.184,75.24
3.0474,74.986,74.764
3.1102,74.83,74.341
3.173,74.84,74.288
3.2359,74.998,74.657
3.2987,75.249,75.309
3.3615,75.425,75.718
3.4243,75.462,75.508
3.4872,75.356,74.789
3.55,75.121,74.623
3.6128,74.851,75.187
3.6757,74.651,75.366
3.7385,74.574,74.926
3.8013,74.649,74.662
3.8642,74.804,74.839
3.927,75,74.89
3.9898,75.204,74.857
4.0527,75.385,75.023
4.1155,75.442,75.221
4.1783,75.272,75.219
4.2412,74.94,75.127
4.304,74.545,74.981
4.3668,74.426,74.608
4.4296,74.628,74.394
4.4925,74.994,74.855
4.5553,75.342,75.653
4.6181,75.438,75.834
4.681,75.311,75.619
4.7438,75.092,75.227
4.8067,74.921,74.421
4.8695,74.905,73.935
4.9323,74.941,74.442
4.9952,74.949,75.466
5.058,74.861,75.729
5.1208,74.785,74.762
5.1836,74.827,73.848
5.2465,74.971,74.078
5.3093,75.175,75.344
5.3721,75.247,76.085
5.4349,75.128,76.112
5.4978,74.897,75.651
5.5606,74.656,74.914
5.6234,74.633,74.396
5.6863,74.856,74.367
5.7491,75.207,74.774
5.812,75.552,75.213
5.8748,75.609,75.061
5.9376,75.32,74.745
6.0005,74.877,74.913
6.0633,74.515,75.455
6.1261,74.572,75.349
6.1889,74.837,74.734
6.2518,75.042,74.248


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_104.csv <==
x,qOut,qIn
0.031416,75.169,74.841
0.094248,75.261,74.859
0.15708,75.308,74.856
0.21991,75.236,74.933
0.28274,74.985,75.561
0.34557,74.693,75.912
0.40841,74.556,75.221
0.47124,74.623,74.162
0.53407,74.893,74.205
0.5969,75.159,75.07
0.65973,75.307,75.507
0.72257,75.322,75.229
0.7854,75.213,74.686
0.84823,75.097,74.604
0.91106,75.031,74.847
0.9739,75.009,75.222
1.0367,75.009,75.591
1.0996,74.952,75.527
1.1624,74.848,75.032
1.2252,74.759,74.567
1.2881,74.748,74.427
1.3509,74.889,74.48
1.4137,75.116,74.782
1.4766,75.314,75.365
1.5394,75.365,75.851
1.6022,75.172,75.558
1.665,74.883,74.956
1.7279,74.674,74.83
1.7907,74.704,75.054
1.8535,74.905,74.91
1.9164,75.056,74.814
1.9792,75.079,75.038
2.042,74.928,75.268
2.1049,74.858,75.071
2.1677,74.983,74.682
2.2305,75.208,74.351
2.2934,75.402,74.403
2.3562,75.261,74.804
2.419,74.878,75.207
2.4819,74.512,75.359
2.5447,74.426,75.091
2.6075,74.714,74.736
2.6703,75.133,74.691
2.7332,75.481,75.059
2.796,75.587,75.435
2.8588,75.436,75.464
2.9217,75.156,75.516
2.9845,74.904,75.699
3.0474,74.823,75.412
3.1102,74.93,74.408
3.173,75.07,73.612
3.2359,75.12,73.682
3.2987,74.976,74.709
3.3615,74.719,75.814
3.4243,74.54,76.228
3.4872,74.529,75.546
3.55,74.736,74.375
3.6128,75,74.346
3.6757,75.163,75.126
3.7385,75.175,75.656
3.8013,75.012,75.162
3.8642,74.846,74.525
3.927,74.848,74.578
3.9898,75.043,75.312
4.0527,75.417,75.818
4.1155,75.705,75.295
4.1783,75.625,74.487
4.2412,75.171,74.153
4.304,74.406,74.389
4.3668,73.966,74.935
4.4296,74.088,75.67
4.4925,74.597,76.019
4.5553,75.248,75.537
4.6181,75.643,74.942
4.681,75.676,74.641
4.7438,75.427,74.505
4.8067,75.008,74.401
4.8695,74.778,74.614
4.9323,74.805,75.032
4.9952,74.973,75.197
5.058,75.13,74.997
5.1208,75.164,74.978
5.1836,75.155,75.262
5.2465,75.122,75.669
5.3093,75.065,75.44
5.3721,74.851,74.59
5.4349,74.598,74.204
5.4978,74.487,74.635
5.5606,74.683,75.021
5.6234,75.153,74.882
5.6863,75.594,74.965
5.7491,75.776,75.387
5.812,75.502,75.55
5.8748,74.935,75.091
5.9376,74.49,74.736
6.0005,74.35,74.951
6.0633,74.607,75.273
6.1261,74.891,75.056
6.1889,75.058,74.793
6.2518,75.133,74.754


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_105.csv <==
x,qOut,qIn
0.031416,75.204,74.375
0.094248,75.376,74.88
0.15708,75.328,75.443
0.21991,75.067,75.481
0.28274,74.645,74.705
0.34557,74.457,74.338
0.40841,74.621,74.866
0.47124,74.984,75.641
0.53407,75.349,75.584
0.5969,75.374,74.578
0.65973,75.09,73.808
0.72257,74.725,74.257
0.7854,74.528,75.689
0.84823,74.722,76.132
0.91106,75.117,75.552
0.9739,75.476,74.895
1.0367,75.574,75.034
1.0996,75.326,75.148
1.1624,74.959,74.769
1.2252,74.695,74.413
1.2881,74.729,74.436
1.3509,74.937,74.652
1.4137,75.093,75.088
1.4766,75.132,75.656
1.5394,75.031,75.814
1.6022,74.981,75.199
1.665,74.977,74.448
1.7279,74.947,74.185
1.7907,74.812,74.426
1.8535,74.632,74.866
1.9164,74.618,75.46
1.9792,74.823,75.863
2.042,75.251,75.497
2.1049,75.623,74.751
2.1677,75.707,74.472
2.2305,75.477,74.888
2.2934,74.961,75.35
2.3562,74.544,75.118
2.419,74.408,74.734
2.4819,74.522,74.668
2.5447,74.796,74.724
2.6075,75.088,74.654
2.6703,75.338,74.889
2.7332,75.443,75.482
2.796,75.299,75.851
2.8588,74.877,75.712
2.9217,74.495,75.409
2.9845,74.38,74.95
3.0474,74.697,74.207
3.1102,75.179,73.834
3.173,75.51,74.193
3.2359,75.573,74.89
3.2987,75.301,75.199
3.3615,74.975,75.002
3.4243,74.821,74.955
3.4872,74.846,75.45
3.55,75.002,75.845
3.6128,75.005,75.259
3.6757,74.847,74.555
3.7385,74.666,74.569
3.8013,74.614,75.233
3.8642,74.829,75.577
3.927,75.208,75.503
3.9898,75.579,75.074
4.0527,75.776,74.512
4.1155,75.569,74.467
4.1783,75.023,74.84
4.2412,74.425,75.129
4.304,74.092,75.191
4.3668,74.232,75.259
4.4296,74.6,75.207
4.4925,74.986,74.999
4.5553,75.211,74.89
4.6181,75.316,74.753
4.681,75.349,74.541
4.7438,75.319,74.728
4.8067,75.227,75.419
4.8695,75.082,75.339
4.9323,74.991,74.64
4.9952,75.006,74.435
5.058,75.155,75.15
5.1208,75.272,75.657
5.1836,75.205,75.615
5.2465,74.99,75.211
5.3093,74.696,74.776
5.3721,74.631,74.504
5.4349,74.817,74.415
5.4978,75.108,74.627
5.5606,75.335,75.133
5.6234,75.305,75.554
5.6863,75.091,75.589
5.7491,74.84,75.034
5.812,74.702,74.124
5.8748,74.751,74.225
5.9376,74.879,75.152
6.0005,74.99,75.715
6.0633,75,75.533
6.1261,74.939,75.415
6.1889,74.921,75.168
6.2518,74.999,74.617


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_106.csv <==
x,qOut,qIn
0.031416,74.588,75.424
0.094248,74.305,75.44
0.15708,74.426,75.201
0.21991,74.841,74.707
0.28274,75.395,74.654
0.34557,75.735,75.188
0.40841,75.694,75.567
0.47124,75.357,75.399
0.53407,74.86,74.56
0.5969,74.692,74.128
0.65973,74.851,74.521
0.72257,75.072,75.144
0.7854,75.056,75.262
0.84823,74.648,75.038
0.91106,74.249,74.892
0.9739,74.141,75.001
1.0367,74.522,75.448
1.0996,75.097,75.765
1.1624,75.555,75.532
1.2252,75.758,74.693
1.2881,75.606,73.867
1.3509,75.253,74.111
1.4137,74.961,74.926
1.4766,74.856,75.426
1.5394,75.015,75.328
1.6022,75.17,75.284
1.665,75.138,75.363
1.7279,74.944,75.356
1.7907,74.661,75.102
1.8535,74.577,74.722
1.9164,74.7,74.504
1.9792,74.918,74.714
2.042,75.101,75.065
2.1049,75.179,75.072
2.1677,75.238,75.1
2.2305,75.296,75.378
2.2934,75.359,75.602
2.3562,75.232,75.168
2.419,74.889,74.436
2.4819,74.512,74.069
2.5447,74.309,74.502
2.6075,74.501,75.091
2.6703,74.913,75.338
2.7332,75.334,75.232
2.796,75.565,74.931
2.8588,75.54,74.935
2.9217,75.335,75.311
2.9845,75.059,75.627
3.0474,74.823,75.22
3.1102,74.698,74.503
3.173,74.698,74.317
3.2359,74.811,74.897
3.2987,75.014,75.609
3.3615,75.249,75.478
3.4243,75.387,74.938
3.4872,75.348,74.556
3.55,75.067,74.666
3.6128,74.697,75.064
3.6757,74.478,75.28
3.7385,74.489,74.987
3.8013,74.752,74.586
3.8642,75.034,74.841
3.927,75.213,75.217
3.9898,75.278,75.116
4.0527,75.243,74.92
4.1155,75.205,75.066
4.1783,75.152,75.008
4.2412,75.069,74.732
4.304,74.935,74.988
4.3668,74.831,75.631
4.4296,74.856,75.645
4.4925,74.985,74.885
4.5553,75.167,74.275
4.6181,75.198,74.416
4.681,75.068,74.723
4.7438,74.889,75.037
4.8067,74.786,75.24
4.8695,74.849,75.343
4.9323,74.955,75.512
4.9952,75.022,75.638
5.058,74.984,75.273
5.1208,74.946,74.472
5.1836,74.954,73.915
5.2465,74.984,74.137
5.3093,74.995,75.321
5.3721,74.961,76.172
5.4349,74.976,75.996
5.4978,75.063,75.177
5.5606,75.224,74.747
5.6234,75.261,74.715
5.6863,75.078,74.623
5.7491,74.773,74.824
5.812,74.484,75.633
5.8748,74.484,75.592
5.9376,74.745,74.478
6.0005,75.124,73.546
6.0633,75.474,73.955
6.1261,75.631,74.999
6.1889,75.491,75.67
6.2518,75.113,75.641


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_107.csv <==
x,qOut,qIn
0.031416,74.81,75.066
0.094248,75.216,75.035
0.15708,75.511,75.004
0.21991,75.55,74.769
0.28274,75.22,74.691
0.34557,74.76,74.995
0.40841,74.504,74.977
0.47124,74.531,74.382
0.53407,74.84,74.167
0.5969,75.072,74.948
0.65973,75.14,75.699
0.72257,75.117,75.849
0.7854,75.099,75.502
0.84823,75.19,75.17
0.91106,75.27,74.855
0.9739,75.26,74.558
1.0367,75.099,74.468
1.0996,74.942,74.837
1.1624,74.915,75.334
1.2252,74.992,75.554
1.2881,75.11,75.499
1.3509,75.096,75.146
1.4137,74.969,74.54
1.4766,74.803,74.247
1.5394,74.677,74.84
1.6022,74.599,75.424
1.665,74.567,75.391
1.7279,74.621,75.063
1.7907,74.794,74.835
1.8535,75.125,74.876
1.9164,75.469,75.2
1.9792,75.656,75.576
2.042,75.527,75.281
2.1049,75.086,74.4
2.1677,74.665,73.964
2.2305,74.491,74.459
2.2934,74.727,75.289
2.3562,75.127,75.555
2.419,75.406,75.575
2.4819,75.45,75.468
2.5447,75.185,74.942
2.6075,74.838,74.382
2.6703,74.65,74.399
2.7332,74.68,74.954
2.796,74.932,75.588
2.8588,75.149,75.509
2.9217,75.228,74.932
2.9845,75.201,74.583
3.0474,75.124,74.906
3.1102,75.121,75.137
3.173,75.103,74.983
3.2359,74.995,74.723
3.2987,74.73,74.877
3.3615,74.492,75.24
3.4243,74.508,75.072
3.4872,74.78,74.252
3.55,75.255,73.849
3.6128,75.575,74.875
3.6757,75.546,76.204
3.7385,75.233,76.653
3.8013,74.76,75.82
3.8642,74.578,74.848
3.927,74.74,74.379
3.9898,75.063,74.483
4.0527,75.329,74.69
4.1155,75.301,74.594
4.1783,75.082,74.581
4.2412,74.846,74.944
4.304,74.764,75.432
4.3668,74.883,75.42
4.4296,75.028,75.19
4.4925,75.068,75.066
4.5553,74.894,74.953
4.6181,74.603,74.891
4.681,74.412,74.96
4.7438,74.443,74.991
4.8067,74.762,75.169
4.8695,75.261,75.277
4.9323,75.741,74.899
4.9952,75.993,74.273
5.058,75.821,74.317
5.1208,75.188,75.058
5.1836,74.544,75.621
5.2465,74.214,75.779
5.3093,74.437,75.6
5.3721,74.835,74.946
5.4349,75.122,74.208
5.4978,75.255,74.141
5.5606,75.245,74.919
5.6234,75.229,75.408
5.6863,75.172,75.204
5.7491,75.078,74.636
5.812,74.957,74.63
5.8748,74.939,75.406
5.9376,75.016,75.919
6.0005,75.085,75.477
6.0633,75.032,74.606
6.1261,74.798,74.656
6.1889,74.587,75.125
6.2518,74.553,75.277


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_108.csv <==
x,qOut,qIn
0.031416,74.985,75.231
0.094248,74.904,75.212
0.15708,74.81,74.958
0.21991,74.833,74.788
0.28274,75.079,74.955
0.34557,75.433,75.151
0.40841,75.622,75.198
0.47124,75.529,75.259
0.53407,75.077,75.282
0.5969,74.616,74.9
0.65973,74.445,74.543
0.72257,74.566,74.728
0.7854,74.903,75.154
0.84823,75.121,75.107
0.91106,75.153,74.894
0.9739,75.064,74.806
1.0367,74.935,74.913
1.0996,74.908,75.174
1.1624,74.97,75.36
1.2252,75.06,75.112
1.2881,75.107,74.476
1.3509,75.06,74.543
1.4137,74.984,75.173
1.4766,74.947,75.406
1.5394,75.01,74.9
1.6022,75.136,74.664
1.665,75.215,74.921
1.7279,75.193,75.429
1.7907,75.037,75.67
1.8535,74.871,75.182
1.9164,74.8,74.475
1.9792,74.83,74.29
2.042,74.937,75.059
2.1049,75.005,75.775
2.1677,75.027,75.767
2.2305,75.028,75.18
2.2934,75.037,74.54
2.3562,75.046,74.392
2.419,75.016,74.572
2.4819,74.953,74.657
2.5447,74.872,74.578
2.6075,74.851,75.327
2.6703,74.895,76.311
2.7332,74.978,76.07
2.796,75.061,74.44
2.8588,75.135,73.845
2.9217,75.185,74.406
2.9845,75.181,74.995
3.0474,75.088,74.91
3.1102,74.914,74.972
3.173,74.812,75.364
3.2359,74.868,75.489
3.2987,75.138,74.751
3.3615,75.406,74.216
3.4243,75.399,74.58
3.4872,75.1,75.446
3.55,74.556,75.996
3.6128,74.271,75.816
3.6757,74.419,75.254
3.7385,74.857,74.647
3.8013,75.39,74.122
3.8642,75.674,74.018
3.927,75.579,74.557
3.9898,75.183,75.343
4.0527,74.611,75.357
4.1155,74.323,74.877
4.1783,74.451,74.922
4.2412,74.831,75.552
4.304,75.259,76.184
4.3668,75.39,75.94
4.4296,75.202,74.991
4.4925,74.873,73.975
4.5553,74.604,73.753
4.6181,74.683,74.528
4.681,75.038,75.414
4.7438,75.451,75.544
4.8067,75.706,74.882
4.8695,75.516,74.602
4.9323,74.989,74.872
4.9952,74.444,75.304
5.058,74.219,75.288
5.1208,74.46,74.905
5.1836,74.846,74.647
5.2465,75.167,74.626
5.3093,75.254,74.861
5.3721,75.293,75.436
5.4349,75.41,75.906
5.4978,75.537,75.686
5.5606,75.568,75.049
5.6234,75.216,74.798
5.6863,74.683,74.642
5.7491,74.29,74.399
5.812,74.342,74.579
5.8748,74.758,75.105
5.9376,75.15,75.259
6.0005,75.336,75.056
6.0633,75.197,74.935
6.1261,75.001,74.921
6.1889,74.918,74.878
6.2518,74.933,74.978


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_109.csv <==
x,qOut,qIn
0.031416,74.963,75.384
0.094248,74.887,74.886
0.15708,74.882,74.446
0.21991,74.992,74.58
0.28274,75.224,74.862
0.34557,75.357,74.819
0.40841,75.303,74.872
0.47124,75.131,75.161
0.53407,74.941,75.759
0.5969,74.901,75.889
0.65973,74.916,75.194
0.72257,74.892,74.265
0.7854,74.749,74.244
0.84823,74.622,74.913
0.91106,74.66,75.312
0.9739,74.862,75.28
1.0367,75.18,75.152
1.0996,75.415,75.081
1.1624,75.464,74.913
1.2252,75.328,74.702
1.2881,75.031,74.682
1.3509,74.74,74.685
1.4137,74.58,74.556
1.4766,74.585,74.685
1.5394,74.753,75.45
1.6022,75,75.981
1.665,75.26,75.763
1.7279,75.447,75.044
1.7907,75.48,74.401
1.8535,75.257,74.615
1.9164,74.902,75.372
1.9792,74.617,75.835
2.042,74.59,75.304
2.1049,74.848,74.628
2.1677,75.162,74.492
2.2305,75.357,74.691
2.2934,75.285,74.656
2.3562,75.003,74.519
2.419,74.702,74.7
2.4819,74.512,75.167
2.5447,74.528,75.612
2.6075,74.685,75.736
2.6703,74.928,75.417
2.7332,75.198,74.555
2.796,75.444,73.837
2.8588,75.526,74.449
2.9217,75.384,75.51
2.9845,75.128,75.75
3.0474,74.893,75.182
3.1102,74.936,74.979
3.173,75.146,74.971
3.2359,75.312,74.91
3.2987,75.222,74.845
3.3615,74.851,75.025
3.4243,74.497,75.174
3.4872,74.351,74.917
3.55,74.544,74.319
3.6128,74.883,74.184
3.6757,75.207,74.732
3.7385,75.42,75.786
3.8013,75.45,76.59
3.8642,75.23,76.109
3.927,74.862,74.978
3.9898,74.556,74.284
4.0527,74.516,74.439
4.1155,74.811,74.553
4.1783,75.19,74.525
4.2412,75.447,74.853
4.304,75.397,75.712
4.3668,75.138,75.633
4.4296,74.924,74.673
4.4925,74.848,74.134
4.5553,74.953,74.954
4.6181,74.948,75.776
4.681,74.758,75.656
4.7438,74.529,74.89
4.8067,74.432,74.458
4.8695,74.695,74.668
4.9323,75.198,74.988
4.9952,75.711,75.22
5.058,76.013,75.187
5.1208,75.782,74.771
5.1836,75.14,74.436
5.2465,74.48,74.73
5.3093,74.222,75.495
5.3721,74.541,75.7
5.4349,75.017,75.331
5.4978,75.35,74.817
5.5606,75.299,74.73
5.6234,75.043,75.042
5.6863,74.858,75.235
5.7491,74.848,75.058
5.812,75.056,74.773
5.8748,75.221,74.632
5.9376,75.206,74.53
6.0005,75.052,74.648
6.0633,74.836,75.149
6.1261,74.783,75.413
6.1889,74.858,75.326
6.2518,74.957,75.35


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_110.csv <==
x,qOut,qIn
0.031416,74.852,74.336
0.094248,75.059,74.373
0.15708,75.224,74.77
0.21991,75.251,75.086
0.28274,75.075,75.118
0.34557,74.905,75.309
0.40841,74.915,75.677
0.47124,75.082,75.769
0.53407,75.339,75.181
0.5969,75.38,74.737
0.65973,75.143,74.744
0.72257,74.776,74.658
0.7854,74.457,74.143
0.84823,74.447,74.336
0.91106,74.683,75.244
0.9739,75.011,75.809
1.0367,75.278,75.337
1.0996,75.33,74.966
1.1624,75.142,75.159
1.2252,74.832,75.348
1.2881,74.541,74.607
1.3509,74.515,74.105
1.4137,74.736,74.764
1.4766,75.076,75.794
1.5394,75.396,75.803
1.6022,75.586,74.993
1.665,75.604,74.37
1.7279,75.438,74.184
1.7907,75.09,74.385
1.8535,74.681,74.83
1.9164,74.415,75.3
1.9792,74.378,75.589
2.042,74.611,75.93
2.1049,74.952,75.84
2.1677,75.268,75.019
2.2305,75.467,74.249
2.2934,75.476,74.565
2.3562,75.262,75.217
2.419,74.944,75.279
2.4819,74.691,74.839
2.5447,74.66,74.321
2.6075,74.892,74.304
2.6703,75.19,74.893
2.7332,75.359,75.75
2.796,75.221,75.846
2.8588,74.797,75.066
2.9217,74.409,74.501
2.9845,74.281,74.701
3.0474,74.571,75.423
3.1102,75.065,75.479
3.173,75.512,74.936
3.2359,75.761,74.477
3.2987,75.695,74.46
3.3615,75.364,74.846
3.4243,74.991,75.488
3.4872,74.739,75.857
3.55,74.738,75.443
3.6128,74.814,74.642
3.6757,74.812,74.102
3.7385,74.752,74.252
3.8013,74.689,75.043
3.8642,74.82,75.427
3.927,75.082,75.275
3.9898,75.332,74.974
4.0527,75.417,74.666
4.1155,75.279,74.699
4.1783,75.08,75.218
4.2412,74.939,75.767
4.304,74.947,75.683
4.3668,74.945,75.061
4.4296,74.868,74.524
4.4925,74.799,74.408
4.5553,74.84,74.595
4.6181,75.098,74.623
4.681,75.342,74.667
4.7438,75.383,75.058
4.8067,75.059,75.715
4.8695,74.624,75.683
4.9323,74.455,75.036
4.9952,74.601,74.452
5.058,75.021,74.521
5.1208,75.259,75.043
5.1836,75.211,75.504
5.2465,75.015,75.532
5.3093,74.849,75.007
5.3721,74.979,74.602
5.4349,75.263,74.693
5.4978,75.477,75.205
5.5606,75.399,75.577
5.6234,74.979,75.326
5.6863,74.533,74.984
5.7491,74.304,74.957
5.812,74.474,74.929
5.8748,74.847,74.567
5.9376,75.192,74.329
6.0005,75.396,74.486
6.0633,75.377,75.08
6.1261,75.18,75.602
6.1889,74.941,75.607
6.2518,74.794,74.997


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_111.csv <==
x,qOut,qIn
0.031416,75.333,75.437
0.094248,75.213,74.8
0.15708,75.055,74.007
0.21991,74.909,74.096
0.28274,74.82,75.175
0.34557,74.831,75.496
0.40841,74.913,74.901
0.47124,75.004,74.304
0.53407,75.038,74.849
0.5969,74.96,75.983
0.65973,74.824,76.337
0.72257,74.713,75.349
0.7854,74.705,73.891
0.84823,74.836,73.645
0.91106,75.065,74.283
0.9739,75.317,75.279
1.0367,75.519,76.22
1.0996,75.557,76.062
1.1624,75.38,75.053
1.2252,75.061,74.452
1.2881,74.698,74.723
1.3509,74.524,75.049
1.4137,74.552,75.263
1.4766,74.692,75.235
1.5394,74.836,74.987
1.6022,74.915,74.95
1.665,75.015,74.926
1.7279,75.164,74.59
1.7907,75.378,74.288
1.8535,75.434,74.48
1.9164,75.162,74.853
1.9792,74.693,75.269
2.042,74.22,75.766
2.1049,74.249,75.747
2.1677,74.732,75.114
2.2305,75.366,74.547
2.2934,75.84,74.601
2.3562,75.808,74.867
2.419,75.381,75.121
2.4819,74.884,75.43
2.5447,74.66,75.604
2.6075,74.873,75.245
2.6703,75.182,74.737
2.7332,75.336,74.629
2.796,75.129,74.691
2.8588,74.743,74.56
2.9217,74.451,74.737
2.9845,74.368,75.224
3.0474,74.548,75.181
3.1102,74.838,74.864
3.173,75.157,75.155
3.2359,75.415,75.783
3.2987,75.532,75.684
3.3615,75.378,74.819
3.4243,75.044,74.205
3.4872,74.739,74.241
3.55,74.669,74.532
3.6128,74.915,74.755
3.6757,75.249,75.182
3.7385,75.472,75.56
3.8013,75.409,75.305
3.8642,75.095,74.729
3.927,74.758,74.548
3.9898,74.559,74.97
4.0527,74.616,75.594
4.1155,74.787,75.483
4.1783,74.95,74.902
4.2412,75.085,74.497
4.304,75.185,74.549
4.3668,75.326,74.811
4.4296,75.414,75.185
4.4925,75.353,75.573
4.5553,75.051,75.74
4.6181,74.625,75.265
4.681,74.367,74.526
4.7438,74.392,74.265
4.8067,74.742,74.768
4.8695,75.118,75.099
4.9323,75.311,75.06
4.9952,75.293,75.04
5.058,75.072,75.343
5.1208,74.918,75.5
5.1836,74.944,75.255
5.2465,75.08,74.849
5.3093,75.219,74.73
5.3721,75.123,74.856
5.4349,74.874,74.969
5.4978,74.664,74.999
5.5606,74.678,74.873
5.6234,74.977,74.898
5.6863,75.328,75.087
5.7491,75.528,75.039
5.812,75.398,74.568
5.8748,75.003,74.433
5.9376,74.646,74.858
6.0005,74.505,75.5
6.0633,74.702,75.695
6.1261,75.011,75.352
6.1889,75.252,75.095
6.2518,75.369,75.252


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_112.csv <==
x,qOut,qIn
0.031416,75.282,75.75
0.094248,75.369,75.436
0.15708,75.239,75.152
0.21991,74.926,74.932
0.28274,74.505,74.696
0.34557,74.37,74.909
0.40841,74.618,75.409
0.47124,75.087,75.402
0.53407,75.575,74.541
0.5969,75.744,74.064
0.65973,75.516,74.387
0.72257,75.04,75.047
0.7854,74.507,75.477
0.84823,74.275,75.599
0.91106,74.332,75.403
0.9739,74.562,74.797
1.0367,74.83,74.313
1.0996,75.107,74.794
1.1624,75.381,75.516
1.2252,75.584,75.522
1.2881,75.635,74.757
1.3509,75.451,74.463
1.4137,75.175,74.721
1.4766,74.963,75.049
1.5394,74.95,75.004
1.6022,75.023,74.78
1.665,74.974,74.819
1.7279,74.798,75.301
1.7907,74.531,75.626
1.8535,74.503,75.319
1.9164,74.753,74.979
1.9792,75.121,74.873
2.042,75.426,74.871
2.1049,75.416,74.956
2.1677,75.17,75.041
2.2305,74.886,74.82
2.2934,74.771,74.537
2.3562,74.909,74.885
2.419,75.082,75.533
2.4819,75.146,75.904
2.5447,74.984,75.541
2.6075,74.77,74.514
2.6703,74.682,73.636
2.7332,74.746,73.806
2.796,74.942,75.004
2.8588,75.104,75.88
2.9217,75.205,76.044
2.9845,75.258,75.546
3.0474,75.276,74.9
3.1102,75.241,74.651
3.173,75.134,74.6
3.2359,74.985,74.646
3.2987,74.832,75.132
3.3615,74.744,75.611
3.4243,74.75,75.318
3.4872,74.858,74.445
3.55,75.062,74.293
3.6128,75.31,74.992
3.6757,75.397,75.321
3.7385,75.22,75.029
3.8013,74.703,74.908
3.8642,74.227,75.506
3.927,74.169,75.858
3.9898,74.528,75.339
4.0527,75.206,74.521
4.1155,75.731,74.546
4.1783,75.846,74.965
4.2412,75.566,75.215
4.304,74.966,75.002
4.3668,74.587,74.737
4.4296,74.623,74.796
4.4925,74.913,75.232
4.5553,75.231,75.433
4.6181,75.22,74.878
4.681,74.972,74.334
4.7438,74.699,74.496
4.8067,74.61,75.238
4.8695,74.777,75.329
4.9323,75.048,74.874
4.9952,75.301,74.601
5.058,75.429,74.925
5.1208,75.412,75.496
5.1836,75.269,75.894
5.2465,75.065,75.597
5.3093,74.865,74.365
5.3721,74.778,73.832
5.4349,74.814,74.424
5.4978,74.923,75.169
5.5606,75.04,75.439
5.6234,75.088,75.635
5.6863,75.063,75.626
5.7491,74.991,75.213
5.812,74.9,74.682
5.8748,74.832,74.52
5.9376,74.807,74.537
6.0005,74.823,74.459
6.0633,74.874,74.331
6.1261,74.931,74.688
6.1889,75.012,75.347
6.2518,75.128,75.812


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_113.csv <==
x,qOut,qIn
0.031416,74.931,75.357
0.094248,75.119,75.793
0.15708,75.25,75.702
0.21991,75.269,75.18
0.28274,75.14,74.817
0.34557,74.917,74.901
0.40841,74.684,75.119
0.47124,74.532,75.182
0.53407,74.531,74.882
0.5969,74.734,74.555
0.65973,75.117,74.475
0.72257,75.546,74.744
0.7854,75.888,75.382
0.84823,75.78,75.703
0.91106,75.182,75.384
0.9739,74.433,74.709
1.0367,73.939,74.432
1.0996,74.113,74.787
1.1624,74.645,75.119
1.2252,75.218,75.093
1.2881,75.555,74.984
1.3509,75.623,75.321
1.4137,75.492,75.673
1.4766,75.266,75.42
1.5394,75.049,74.339
1.6022,74.939,73.972
1.665,74.884,74.824
1.7279,74.836,76.024
1.7907,74.744,76.001
1.8535,74.704,74.778
1.9164,74.813,73.932
1.9792,75.032,74.302
2.042,75.293,75.215
2.1049,75.35,75.265
2.1677,75.157,74.942
2.2305,74.859,74.842
2.2934,74.624,75.008
2.3562,74.69,75.06
2.419,74.963,75.132
2.4819,75.27,75.26
2.5447,75.438,75.17
2.6075,75.341,74.715
2.6703,75.065,74.348
2.7332,74.787,74.515
2.796,74.68,75.141
2.8588,74.853,75.392
2.9217,75.131,75.252
2.9845,75.321,74.972
3.0474,75.242,74.701
3.1102,74.921,74.942
3.173,74.643,75.467
3.2359,74.569,75.462
3.2987,74.805,74.981
3.3615,75.075,75.021
3.4243,75.19,75.275
3.4872,75.163,75.363
3.55,75.047,75.406
3.6128,75.039,74.991
3.6757,75.068,74.12
3.7385,75.043,73.719
3.8013,74.873,74.498
3.8642,74.684,75.47
3.927,74.659,75.808
3.9898,74.804,75.431
4.0527,75.075,74.686
4.1155,75.222,74.437
4.1783,75.2,74.779
4.2412,75.09,75.308
4.304,74.988,75.46
4.3668,75.011,75.453
4.4296,75.112,75.472
4.4925,75.231,75.166
4.5553,75.308,74.367
4.6181,75.337,74.201
4.681,75.263,74.818
4.7438,75.058,75.374
4.8067,74.702,75.17
4.8695,74.371,74.904
4.9323,74.294,74.895
4.9952,74.501,74.825
5.058,74.961,74.73
5.1208,75.35,75.09
5.1836,75.447,75.471
5.2465,75.267,75.288
5.3093,74.874,74.782
5.3721,74.689,74.953
5.4349,74.846,75.303
5.4978,75.195,75.012
5.5606,75.545,74.205
5.6234,75.535,74.229
5.6863,75.199,74.943
5.7491,74.774,75.669
5.812,74.518,75.876
5.8748,74.633,75.814
5.9376,74.908,75.618
6.0005,75.144,75.063
6.0633,75.163,74.109
6.1261,75.007,73.753
6.1889,74.854,74.167
6.2518,74.806,74.78


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_114.csv <==
x,qOut,qIn
0.031416,74.51,74.878
0.094248,74.368,74.492
0.15708,74.604,74.233
0.21991,74.994,74.59
0.28274,75.291,75.539
0.34557,75.338,75.793
0.40841,75.219,75.26
0.47124,75.043,74.745
0.53407,74.908,75.051
0.5969,74.843,75.444
0.65973,74.831,75.168
0.72257,74.868,74.369
0.7854,74.945,74.175
0.84823,75.054,75.018
0.91106,75.165,75.721
0.9739,75.243,75.709
1.0367,75.257,75.442
1.0996,75.165,75.076
1.1624,74.968,74.488
1.2252,74.735,74.355
1.2881,74.546,75.054
1.3509,74.543,75.551
1.4137,74.726,75.397
1.4766,75.008,74.812
1.5394,75.288,74.194
1.6022,75.438,74.168
1.665,75.415,74.694
1.7279,75.252,75.334
1.7907,74.994,75.815
1.8535,74.762,75.845
1.9164,74.644,75.252
1.9792,74.675,74.328
2.042,74.866,74.072
2.1049,75.161,75.005
2.1677,75.404,75.964
2.2305,75.477,75.958
2.2934,75.269,75.018
2.3562,74.922,74.29
2.419,74.735,74.19
2.4819,74.781,74.802
2.5447,75.068,75.49
2.6075,75.171,75.154
2.6703,74.954,74.459
2.7332,74.599,74.536
2.796,74.341,75.428
2.8588,74.539,75.516
2.9217,75.013,74.911
2.9845,75.477,74.42
3.0474,75.656,74.593
3.1102,75.389,75.097
3.173,74.948,75.461
3.2359,74.638,75.403
3.2987,74.733,75.092
3.3615,75.122,75.28
3.4243,75.417,75.649
3.4872,75.435,75.446
3.55,75.054,74.6
3.6128,74.655,74.273
3.6757,74.537,74.501
3.7385,74.683,74.745
3.8013,74.995,74.736
3.8642,75.133,75.152
3.927,75.101,75.732
3.9898,75.002,75.569
4.0527,74.944,74.603
4.1155,74.937,74.472
4.1783,74.908,75.068
4.2412,74.869,75.428
4.304,74.849,75.291
4.3668,74.969,75.169
4.4296,75.193,74.916
4.4925,75.422,74.476
4.5553,75.547,74.218
4.6181,75.468,74.376
4.681,75.203,74.667
4.7438,74.857,75.015
4.8067,74.544,75.622
4.8695,74.439,76.174
4.9323,74.567,76.076
4.9952,74.847,75.248
5.058,75.178,74.271
5.1208,75.364,74.143
5.1836,75.328,74.636
5.2465,75.143,75.081
5.3093,74.906,75.017
5.3721,74.871,75.03
5.4349,75.025,75.243
5.4978,75.209,75.284
5.5606,75.248,75.101
5.6234,74.972,74.887
5.6863,74.565,74.689
5.7491,74.26,74.768
5.812,74.267,75.015
5.8748,74.566,75.019
5.9376,74.994,75.043
6.0005,75.424,75.2
6.0633,75.752,75.239
6.1261,75.836,75.153
6.1889,75.563,75.105
6.2518,75.061,75.048


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_115.csv <==
x,qOut,qIn
0.031416,75.164,75.538
0.094248,74.737,74.817
0.15708,74.534,74.058
0.21991,74.623,74.308
0.28274,74.996,75.845
0.34557,75.225,76.554
0.40841,75.141,75.82
0.47124,74.867,74.605
0.53407,74.577,74.193
0.5969,74.653,74.591
0.65973,75.031,75.05
0.72257,75.472,75.114
0.7854,75.73,74.693
0.84823,75.541,74.657
0.91106,75.053,75.12
0.9739,74.569,75.552
1.0367,74.394,75.494
1.0996,74.596,75.23
1.1624,74.862,74.954
1.2252,75.004,74.541
1.2881,74.882,74.156
1.3509,74.73,74.666
1.4137,74.779,75.588
1.4766,75.036,75.859
1.5394,75.458,75.349
1.6022,75.683,75.027
1.665,75.53,74.866
1.7279,75.113,74.703
1.7907,74.61,74.55
1.8535,74.478,74.379
1.9164,74.656,74.386
1.9792,74.939,74.936
2.042,75.106,75.812
2.1049,75.15,76.025
2.1677,75.204,75.591
2.2305,75.259,74.962
2.2934,75.276,74.566
2.3562,75.049,74.522
2.419,74.718,74.728
2.4819,74.505,75.027
2.5447,74.612,75.13
2.6075,75.008,75.078
2.6703,75.413,75.136
2.7332,75.625,75.259
2.796,75.481,75.076
2.8588,75.049,74.739
2.9217,74.595,74.653
2.9845,74.319,74.825
3.0474,74.369,75.049
3.1102,74.628,75.174
3.173,74.977,75.189
3.2359,75.326,75.001
3.2987,75.603,74.578
3.3615,75.669,74.421
3.4243,75.438,74.764
3.4872,75.033,75.375
3.55,74.619,75.809
3.6128,74.54,75.747
3.6757,74.749,75.29
3.7385,75.058,74.761
3.8013,75.273,74.735
3.8642,75.284,74.812
3.927,75.158,74.627
3.9898,74.986,74.609
4.0527,74.846,75.169
4.1155,74.797,75.434
4.1783,74.851,75.048
4.2412,74.966,74.55
4.304,75.094,74.614
4.3668,75.101,75.001
4.4296,74.955,75.166
4.4925,74.755,74.947
4.5553,74.616,74.836
4.6181,74.726,75.212
4.681,75.036,75.341
4.7438,75.396,74.819
4.8067,75.648,74.475
4.8695,75.59,75.101
4.9323,75.256,75.762
4.9952,74.839,75.819
5.058,74.554,75.401
5.1208,74.596,74.984
5.1836,74.819,74.488
5.2465,75.053,74.108
5.3093,75.136,74.644
5.3721,75.047,75.62
5.4349,74.894,75.739
5.4978,74.776,74.856
5.5606,74.775,74.166
5.6234,74.887,74.515
5.6863,75.026,75.096
5.7491,75.119,75.456
5.812,75.101,75.628
5.8748,74.981,75.624
5.9376,74.87,75.33
6.0005,74.862,74.945
6.0633,75.024,74.404
6.1261,75.301,74.076
6.1889,75.498,74.448
6.2518,75.487,75.25


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_116.csv <==
x,qOut,qIn
0.031416,75.14,75.548
0.094248,74.82,74.989
0.15708,74.672,74.565
0.21991,74.738,74.468
0.28274,75.011,74.982
0.34557,75.21,75.442
0.40841,75.194,75.296
0.47124,75.011,74.799
0.53407,74.749,74.657
0.5969,74.678,75.243
0.65973,74.797,75.805
0.72257,74.984,75.576
0.7854,75.103,74.691
0.84823,75.056,74.101
0.91106,74.957,73.971
0.9739,74.912,74.434
1.0367,75.01,75.347
1.0996,75.193,75.58
1.1624,75.322,75.069
1.2252,75.324,74.68
1.2881,75.149,75.223
1.3509,74.925,75.78
1.4137,74.795,75.589
1.4766,74.795,74.844
1.5394,74.927,74.366
1.6022,75.045,74.634
1.665,75.117,75.031
1.7279,75.164,75.091
1.7907,75.219,74.89
1.8535,75.259,75.016
1.9164,75.149,75.299
1.9792,74.883,75.264
2.042,74.489,74.779
2.1049,74.301,74.704
2.1677,74.437,75.014
2.2305,74.78,75.171
2.2934,75.165,75.159
2.3562,75.338,75.375
2.419,75.337,75.406
2.4819,75.262,74.93
2.5447,75.222,74.262
2.6075,75.212,74.044
2.6703,75.118,74.344
2.7332,74.944,75.114
2.796,74.72,75.716
2.8588,74.669,75.554
2.9217,74.813,75.167
2.9845,75.04,75.035
3.0474,75.218,75.231
3.1102,75.215,75.489
3.173,75.087,75.436
3.2359,74.934,74.639
3.2987,74.85,73.656
3.3615,74.898,74.08
3.4243,75.051,75.34
3.4872,75.225,76.169
3.55,75.332,75.882
3.6128,75.199,75.139
3.6757,74.85,74.494
3.7385,74.476,74.212
3.8013,74.284,74.17
3.8642,74.457,74.512
3.927,74.829,75.292
3.9898,75.218,75.959
4.0527,75.454,75.778
4.1155,75.519,75.026
4.1783,75.48,74.537
4.2412,75.369,74.704
4.304,75.21,75.241
4.3668,74.921,75.431
4.4296,74.582,75.337
4.4925,74.362,75.113
4.5553,74.419,74.771
4.6181,74.83,74.468
4.681,75.351,74.408
4.7438,75.698,74.557
4.8067,75.601,74.801
4.8695,74.999,75.187
4.9323,74.382,75.576
4.9952,74.12,75.641
5.058,74.483,75.335
5.1208,75.09,74.961
5.1836,75.544,74.639
5.2465,75.697,74.533
5.3093,75.461,74.755
5.3721,75.09,75.161
5.4349,74.865,75.491
5.4978,74.869,75.417
5.5606,75.127,74.576
5.6234,75.324,74.151
5.6863,75.261,74.738
5.7491,74.973,75.476
5.812,74.55,75.109
5.8748,74.359,74.57
5.9376,74.47,74.802
6.0005,74.779,75.318
6.0633,75.145,75.077
6.1261,75.412,74.713
6.1889,75.51,75.071
6.2518,75.422,75.654


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_117.csv <==
x,qOut,qIn
0.031416,74.891,76.344
0.094248,75.027,75.933
0.15708,75.092,75.204
0.21991,75.13,74.938
0.28274,75.19,74.582
0.34557,75.255,73.907
0.40841,75.203,73.99
0.47124,75.025,74.965
0.53407,74.735,75.794
0.5969,74.601,75.632
0.65973,74.717,75.102
0.72257,74.975,74.634
0.7854,75.235,74.418
0.84823,75.228,74.607
0.91106,74.976,75.042
0.9739,74.663,75.257
1.0367,74.488,74.986
1.0996,74.647,75.014
1.1624,75.061,75.393
1.2252,75.542,75.389
1.2881,75.911,74.707
1.3509,75.836,74.543
1.4137,75.285,75.059
1.4766,74.577,75.613
1.5394,74.093,75.476
1.6022,74.257,74.788
1.665,74.78,74.302
1.7279,75.316,74.425
1.7907,75.555,74.879
1.8535,75.396,75.051
1.9164,75.017,75.086
1.9792,74.656,75.174
2.042,74.539,75.218
2.1049,74.717,74.995
2.1677,75.003,74.849
2.2305,75.244,75.14
2.2934,75.307,75.724
2.3562,75.208,75.436
2.419,75.055,74.512
2.4819,74.944,74.024
2.5447,74.952,74.423
2.6075,75.063,74.956
2.6703,75.164,75.408
2.7332,75.17,75.677
2.796,75.005,75.594
2.8588,74.749,75.152
2.9217,74.591,74.688
2.9845,74.612,74.665
3.0474,74.849,75.388
3.1102,75.095,75.562
3.173,75.205,74.782
3.2359,75.188,74.045
3.2987,75.078,74.623
3.3615,75.08,75.658
3.4243,75.177,75.924
3.4872,75.245,75.252
3.55,75.148,74.15
3.6128,74.822,73.774
3.6757,74.52,74.249
3.7385,74.428,75.129
3.8013,74.682,75.648
3.8642,75.101,75.577
3.927,75.44,75.316
3.9898,75.583,75.064
4.0527,75.448,75.068
4.1155,75.193,75.275
4.1783,74.988,75.251
4.2412,74.883,74.834
4.304,74.888,74.47
4.3668,74.864,74.563
4.4296,74.855,74.816
4.4925,74.912,75.044
4.5553,75.084,75.009
4.6181,75.202,75.043
4.681,75.064,75.412
4.7438,74.728,75.778
4.8067,74.315,75.46
4.8695,74.28,74.618
4.9323,74.629,74.158
4.9952,75.138,74.564
5.058,75.56,75.275
5.1208,75.659,75.193
5.1836,75.506,74.783
5.2465,75.252,74.684
5.3093,75.055,75.131
5.3721,74.972,75.545
5.4349,74.895,75.538
5.4978,74.793,75.091
5.5606,74.656,74.705
5.6234,74.638,74.633
5.6863,74.775,74.649
5.7491,75.008,74.795
5.812,75.259,75.061
5.8748,75.418,75.249
5.9376,75.426,75.254
6.0005,75.283,75.037
6.0633,75.001,74.605
6.1261,74.741,74.285
6.1889,74.641,74.528
6.2518,74.703,75.517


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_118.csv <==
x,qOut,qIn
0.031416,75.062,75.277
0.094248,74.899,75.794
0.15708,74.717,76.011
0.21991,74.681,75.609
0.28274,74.927,74.805
0.34557,75.276,74.373
0.40841,75.423,74.386
0.47124,75.287,74.737
0.53407,74.845,75.226
0.5969,74.511,75.226
0.65973,74.516,74.863
0.72257,74.795,74.804
0.7854,75.219,75.396
0.84823,75.443,75.642
0.91106,75.346,75.129
0.9739,75.008,74.352
1.0367,74.553,74.437
1.0996,74.355,75.199
1.1624,74.522,75.541
1.2252,74.941,75.152
1.2881,75.462,74.545
1.3509,75.787,74.567
1.4137,75.739,74.949
1.4766,75.371,75.256
1.5394,74.787,75.111
1.6022,74.467,75.019
1.665,74.525,75.218
1.7279,74.805,75.275
1.7907,75.104,74.706
1.8535,75.217,74.158
1.9164,75.213,74.248
1.9792,75.157,74.949
2.042,75.107,75.767
2.1049,75.025,75.942
2.1677,74.922,75.511
2.2305,74.853,74.828
2.2934,74.871,74.438
2.3562,74.974,74.776
2.419,75.038,75.369
2.4819,75.013,75.451
2.5447,74.87,74.676
2.6075,74.789,74.411
2.6703,74.877,74.965
2.7332,75.077,75.442
2.796,75.299,75.019
2.8588,75.28,74.81
2.9217,75.009,75.152
2.9845,74.655,75.207
3.0474,74.41,74.727
3.1102,74.499,74.842
3.173,74.83,75.282
3.2359,75.233,75.257
3.2987,75.545,74.928
3.3615,75.594,74.838
3.4243,75.384,74.727
3.4872,75.066,74.699
3.55,74.813,75.041
3.6128,74.817,75.284
3.6757,74.948,75.139
3.7385,75.061,74.855
3.8013,75.021,74.667
3.8642,74.924,74.77
3.927,74.91,75.108
3.9898,74.985,75.401
4.0527,75.116,75.396
4.1155,75.128,75.294
4.1783,75.046,75.329
4.2412,74.958,75.538
4.304,74.956,75.576
4.3668,75.039,74.771
4.4296,75.083,73.672
4.4925,75.044,73.294
4.5553,74.896,74.273
4.6181,74.791,75.496
4.681,74.808,75.991
4.7438,74.913,75.631
4.8067,75.052,75.076
4.8695,75.084,74.911
4.9323,75.008,74.915
4.9952,74.895,75.069
5.058,74.826,75.506
5.1208,74.882,75.435
5.1836,75.048,74.63
5.2465,75.271,73.992
5.3093,75.497,74.645
5.3721,75.628,75.618
5.4349,75.496,75.812
5.4978,75.083,75.275
5.5606,74.412,74.654
5.6234,73.939,74.632
5.6863,73.938,74.807
5.7491,74.332,74.697
5.812,74.964,74.632
5.8748,75.466,75.184
5.9376,75.688,75.705
6.0005,75.631,75.627
6.0633,75.326,74.822
6.1261,75.066,74.198
6.1889,74.991,74.205
6.2518,75.028,74.689


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_119.csv <==
x,qOut,qIn
0.031416,74.848,74.87
0.094248,74.62,75.255
0.15708,74.653,75.228
0.21991,74.897,74.895
0.28274,75.253,74.714
0.34557,75.407,74.885
0.40841,75.306,74.975
0.47124,75.073,74.781
0.53407,74.858,74.659
0.5969,74.832,74.94
0.65973,74.85,75.304
0.72257,74.808,75.589
0.7854,74.62,75.751
0.84823,74.509,75.367
0.91106,74.655,74.565
0.9739,75.001,74.029
1.0367,75.445,74.323
1.0996,75.635,75.008
1.1624,75.493,75.471
1.2252,75.168,75.508
1.2881,74.851,75.453
1.3509,74.825,75.294
1.4137,74.953,74.803
1.4766,75.057,74.356
1.5394,74.969,74.432
1.6022,74.772,74.968
1.665,74.664,75.462
1.7279,74.716,75.393
1.7907,74.948,74.707
1.8535,75.228,74.412
1.9164,75.443,74.634
1.9792,75.495,74.947
2.042,75.297,75.151
2.1049,74.863,75.346
2.1677,74.479,75.383
2.2305,74.353,75.219
2.2934,74.636,75.111
2.3562,75.115,75.028
2.419,75.491,74.896
2.4819,75.607,75.003
2.5447,75.348,75.342
2.6075,74.91,75.365
2.6703,74.61,75.154
2.7332,74.568,74.904
2.796,74.835,74.311
2.8588,75.102,74.099
2.9217,75.172,74.755
2.9845,75.045,75.441
3.0474,74.764,75.263
3.1102,74.619,75.057
3.173,74.707,75.258
3.2359,74.955,75.381
3.2987,75.257,75.084
3.3615,75.404,74.996
3.4243,75.357,75.078
3.4872,75.192,74.729
3.55,74.999,74.079
3.6128,74.954,74.442
3.6757,75.055,75.4
3.7385,75.202,75.829
3.8013,75.284,75.329
3.8642,75.148,74.916
3.927,74.858,74.765
3.9898,74.577,74.612
4.0527,74.466,74.535
4.1155,74.62,75.039
4.1783,74.904,75.734
4.2412,75.188,75.96
4.304,75.348,75.518
4.3668,75.378,74.835
4.4296,75.322,74.156
4.4925,75.205,73.828
4.5553,75.045,74.347
4.6181,74.821,75.102
4.681,74.616,75.364
4.7438,74.534,75.18
4.8067,74.659,74.956
4.8695,74.975,75.27
4.9323,75.291,75.787
4.9952,75.445,75.711
5.058,75.291,74.846
5.1208,74.904,74.404
5.1836,74.601,74.542
5.2465,74.565,74.819
5.3093,74.91,74.998
5.3721,75.387,75.393
5.4349,75.665,75.73
5.4978,75.588,75.395
5.5606,75.044,74.339
5.6234,74.42,74.226
5.6863,74.142,75.119
5.7491,74.264,75.773
5.812,74.734,75.13
5.8748,75.111,74.042
5.9376,75.305,73.709
6.0005,75.365,74.672
6.0633,75.367,76.149
6.1261,75.391,76.117
6.1889,75.336,75.117
6.2518,75.163,74.494


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_120.csv <==
x,qOut,qIn
0.031416,74.883,74.909
0.094248,74.773,75.031
0.15708,74.792,75.242
0.21991,74.923,75.081
0.28274,75.13,74.744
0.34557,75.32,74.828
0.40841,75.411,75.001
0.47124,75.366,74.998
0.53407,75.156,75.102
0.5969,74.855,75.282
0.65973,74.619,75.092
0.72257,74.542,74.632
0.7854,74.683,74.467
0.84823,74.915,74.682
0.91106,75.088,74.886
0.9739,75.147,75.018
1.0367,75.062,75.019
1.0996,74.977,75.435
1.1624,74.979,76.207
1.2252,75.049,76.42
1.2881,75.14,75.295
1.3509,75.121,74.16
1.4137,75.015,73.891
1.4766,74.898,74.206
1.5394,74.846,74.588
1.6022,74.903,74.987
1.665,75.011,75.397
1.7279,75.104,75.552
1.7907,75.12,75.253
1.8535,75.017,74.856
1.9164,74.838,74.668
1.9792,74.665,74.738
2.042,74.581,74.961
2.1049,74.643,75.254
2.1677,74.829,75.497
2.2305,75.108,75.388
2.2934,75.441,74.614
2.3562,75.768,74.14
2.419,75.864,74.491
2.4819,75.608,75.156
2.5447,74.914,75.548
2.6075,74.246,75.529
2.6703,74.058,75.116
2.7332,74.34,74.521
2.796,74.96,74.437
2.8588,75.406,75.245
2.9217,75.527,76.091
2.9845,75.371,76.01
3.0474,75.021,74.64
3.1102,74.769,73.622
3.173,74.75,73.77
3.2359,74.918,74.756
3.2987,75.188,75.661
3.3615,75.301,75.79
3.4243,75.167,75.432
3.4872,74.887,74.973
3.55,74.594,74.779
3.6128,74.592,74.8
3.6757,74.844,74.891
3.7385,75.161,75.007
3.8013,75.339,74.854
3.8642,75.216,74.759
3.927,74.994,75.11
3.9898,74.877,75.547
4.0527,75.046,75.395
4.1155,75.326,74.946
4.1783,75.346,74.737
4.2412,75.041,74.789
4.304,74.429,74.977
4.3668,74.141,75.255
4.4296,74.38,75.426
4.4925,74.936,75.098
4.5553,75.538,74.297
4.6181,75.751,74.324
4.681,75.553,75.017
4.7438,75.138,75.259
4.8067,74.741,74.744
4.8695,74.654,74.875
4.9323,74.778,75.505
4.9952,74.965,75.654
5.058,75.075,74.952
5.1208,75.134,74.487
5.1836,75.182,74.55
5.2465,75.2,74.946
5.3093,75.151,75.426
5.3721,75.019,75.35
5.4349,74.925,74.936
5.4978,74.927,74.98
5.5606,75.058,75.761
5.6234,75.141,75.709
5.6863,75.056,74.671
5.7491,74.856,73.859
5.812,74.626,74.414
5.8748,74.603,75.223
5.9376,74.774,75.323
6.0005,75.026,74.912
6.0633,75.239,74.749
6.1261,75.306,75.018
6.1889,75.232,75.215
6.2518,75.071,75.135


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_121.csv <==
x,qOut,qIn
0.031416,74.654,75.07
0.094248,74.84,75.089
0.15708,74.961,74.999
0.21991,74.98,75.211
0.28274,74.897,75.246
0.34557,74.883,74.5
0.40841,74.97,74.084
0.47124,75.119,74.868
0.53407,75.274,75.927
0.5969,75.354,75.682
0.65973,75.326,75.046
0.72257,75.198,74.855
0.7854,74.987,75.043
0.84823,74.801,74.893
0.91106,74.728,74.583
0.9739,74.772,74.407
1.0367,74.914,74.746
1.0996,75.034,75.318
1.1624,75.097,75.409
1.2252,75.116,74.753
1.2881,75.111,74.076
1.3509,75.098,74.657
1.4137,75.028,75.803
1.4766,74.907,76.304
1.5394,74.745,75.573
1.6022,74.689,74.612
1.665,74.823,74.091
1.7279,75.088,74.203
1.7907,75.404,74.674
1.8535,75.525,75.037
1.9164,75.363,75.36
1.9792,75.026,75.62
2.042,74.657,75.643
2.1049,74.557,75.485
2.1677,74.69,75.239
2.2305,74.899,74.914
2.2934,75.017,74.701
2.3562,74.938,74.477
2.419,74.791,74.269
2.4819,74.72,74.534
2.5447,74.848,75.49
2.6075,75.179,75.929
2.6703,75.486,75.419
2.7332,75.569,74.519
2.796,75.241,74.149
2.8588,74.665,74.448
2.9217,74.29,74.942
2.9845,74.297,75.503
3.0474,74.759,76.017
3.1102,75.258,75.688
3.173,75.595,74.68
3.2359,75.724,73.953
3.2987,75.639,74.341
3.3615,75.384,75.227
3.4243,75.003,75.637
3.4872,74.626,75.182
3.55,74.386,74.483
3.6128,74.46,74.748
3.6757,74.78,75.485
3.7385,75.164,75.87
3.8013,75.427,75.54
3.8642,75.328,75.026
3.927,74.946,74.676
3.9898,74.548,74.57
4.0527,74.411,74.544
4.1155,74.717,74.493
4.1783,75.203,74.556
4.2412,75.582,74.849
4.304,75.589,75.385
4.3668,75.182,75.626
4.4296,74.718,75.401
4.4925,74.473,74.946
4.5553,74.663,74.5
4.6181,75.003,74.455
4.681,75.196,74.979
4.7438,75.208,75.771
4.8067,75.059,75.859
4.8695,75.068,75.096
4.9323,75.247,74.541
4.9952,75.432,74.641
5.058,75.437,74.909
5.1208,75.087,74.837
5.1836,74.628,74.746
5.2465,74.316,74.81
5.3093,74.37,75.086
5.3721,74.67,75.002
5.4349,75.003,74.725
5.4978,75.26,74.912
5.5606,75.364,75.42
5.6234,75.298,75.408
5.6863,75.082,75.184
5.7491,74.842,75.139
5.812,74.711,75.31
5.8748,74.86,75.104
5.9376,75.171,74.613
6.0005,75.446,74.411
6.0633,75.487,74.93
6.1261,75.208,75.275
6.1889,74.845,75.083
6.2518,74.604,74.886


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_122.csv <==
x,qOut,qIn
0.031416,74.833,74.419
0.094248,74.957,74.27
0.15708,75.136,74.612
0.21991,75.319,74.91
0.28274,75.449,75.091
0.34557,75.368,75.573
0.40841,75.107,75.786
0.47124,74.836,75.214
0.53407,74.733,74.364
0.5969,74.906,74.424
0.65973,75.136,74.995
0.72257,75.258,75.361
0.7854,75.131,75.174
0.84823,74.939,75.185
0.91106,74.902,75.508
0.9739,75.023,75.565
1.0367,75.25,74.861
1.0996,75.234,74.242
1.1624,74.937,74.159
1.2252,74.554,74.385
1.2881,74.314,74.789
1.3509,74.448,75.356
1.4137,74.803,75.694
1.4766,75.193,75.456
1.5394,75.445,75.032
1.6022,75.461,75.262
1.665,75.258,75.605
1.7279,74.955,75.343
1.7907,74.688,74.596
1.8535,74.663,74.354
1.9164,74.872,74.491
1.9792,75.19,74.651
2.042,75.481,74.754
2.1049,75.546,75.023
2.1677,75.32,75.371
2.2305,74.91,75.572
2.2934,74.456,75.227
2.3562,74.277,74.678
2.419,74.406,74.562
2.4819,74.726,74.981
2.5447,75.095,75.435
2.6075,75.358,75.328
2.6703,75.489,74.948
2.7332,75.509,74.682
2.796,75.441,74.857
2.8588,75.318,75.159
2.9217,75.117,75.211
2.9845,74.863,75.011
3.0474,74.583,74.811
3.1102,74.436,74.914
3.173,74.506,75.266
3.2359,74.744,75.6
3.2987,75.071,75.274
3.3615,75.299,74.332
3.4243,75.346,73.792
3.4872,75.237,74.296
3.55,75.022,75.462
3.6128,74.886,76.038
3.6757,74.896,75.979
3.7385,75.004,75.529
3.8013,75.137,74.733
3.8642,75.154,73.87
3.927,75.069,73.735
3.9898,74.956,74.757
4.0527,74.893,75.983
4.1155,74.919,75.705
4.1783,74.992,74.762
4.2412,75.083,74.404
4.304,75.164,74.94
4.3668,75.222,75.404
4.4296,75.154,75.439
4.4925,74.937,74.972
4.5553,74.567,74.621
4.6181,74.326,75.101
4.681,74.438,75.588
4.7438,74.856,75.188
4.8067,75.476,74.275
4.8695,75.851,74.405
4.9323,75.697,75.057
4.9952,75.131,75.222
5.058,74.367,74.63
5.1208,74.156,74.514
5.1836,74.508,74.966
5.2465,75.077,75.368
5.3093,75.491,75.524
5.3721,75.462,75.633
5.4349,75.182,75.404
5.4978,74.898,74.78
5.5606,74.839,74.342
5.6234,75.002,74.66
5.6863,75.176,75.296
5.7491,75.254,75.696
5.812,75.156,75.237
5.8748,75.013,74.568
5.9376,74.901,74.511
6.0005,74.831,75.071
6.0633,74.793,75.545
6.1261,74.754,75.362
6.1889,74.738,75.008
6.2518,74.761,74.78


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_123.csv <==
x,qOut,qIn
0.031416,75.027,74.229
0.094248,75.278,74.863
0.15708,75.321,75.1
0.21991,75.237,74.93
0.28274,75.136,75.22
0.34557,75.134,75.809
0.40841,75.117,75.765
0.47124,75.025,75.043
0.53407,74.817,74.482
0.5969,74.693,74.774
0.65973,74.759,75.102
0.72257,74.953,74.831
0.7854,75.174,74.57
0.84823,75.251,74.952
0.91106,75.223,75.18
0.9739,75.145,75.019
1.0367,75.064,74.978
1.0996,74.91,75.361
1.1624,74.685,75.578
1.2252,74.5,75.285
1.2881,74.474,74.828
1.3509,74.703,74.887
1.4137,75.051,75.089
1.4766,75.374,74.985
1.5394,75.537,74.442
1.6022,75.493,74.018
1.665,75.293,74.11
1.7279,75.033,74.824
1.7907,74.806,75.816
1.8535,74.711,76.077
1.9164,74.732,75.606
1.9792,74.818,74.993
2.042,74.908,74.764
2.1049,74.969,74.82
2.1677,75.029,74.935
2.2305,75.106,75.034
2.2934,75.207,75.106
2.3562,75.29,75.147
2.419,75.311,75.145
2.4819,75.251,75.076
2.5447,75.103,74.918
2.6075,74.87,74.758
2.6703,74.594,74.564
2.7332,74.365,74.273
2.796,74.271,74.311
2.8588,74.413,75.155
2.9217,74.757,76.027
2.9845,75.189,76.094
3.0474,75.59,75.348
3.1102,75.757,74.697
3.173,75.604,74.389
3.2359,75.245,74.501
3.2987,74.831,74.905
3.3615,74.702,75.289
3.4243,74.84,75.555
3.4872,75.084,75.588
3.55,75.259,75.146
3.6128,75.255,74.604
3.6757,75.109,74.439
3.7385,74.879,74.621
3.8013,74.623,74.821
3.8642,74.43,75.211
3.927,74.407,75.607
3.9898,74.588,75.276
4.0527,74.967,74.309
4.1155,75.407,74.291
4.1783,75.685,75.031
4.2412,75.672,75.548
4.304,75.266,75.414
4.3668,74.737,75.199
4.4296,74.482,74.926
4.4925,74.593,74.472
4.5553,75.067,74.243
4.6181,75.473,74.719
4.681,75.565,75.475
4.7438,75.347,76.024
4.8067,74.875,75.681
4.8695,74.558,74.644
4.9323,74.568,73.998
4.9952,74.813,74.372
5.058,75.151,75.271
5.1208,75.265,75.513
5.1836,75.123,75.274
5.2465,74.87,74.901
5.3093,74.671,74.714
5.3721,74.77,75.133
5.4349,75.054,75.746
5.4978,75.312,75.652
5.5606,75.328,74.565
5.6234,75.001,74.035
5.6863,74.624,74.529
5.7491,74.452,75.425
5.812,74.689,75.541
5.8748,75.152,74.898
5.9376,75.492,74.597
6.0005,75.541,75.015
6.0633,75.181,75.586
6.1261,74.733,75.482
6.1889,74.542,74.891
6.2518,74.653,74.174


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_124.csv <==
x,qOut,qIn
0.031416,75.329,74.716
0.094248,75.22,74.825
0.15708,75.051,74.852
0.21991,74.902,74.599
0.28274,74.834,74.484
0.34557,74.803,75.202
0.40841,74.798,75.937
0.47124,74.841,75.685
0.53407,74.953,74.514
0.5969,75.129,74.121
0.65973,75.27,74.671
0.72257,75.318,75.509
0.7854,75.228,75.779
0.84823,75.096,75.318
0.91106,75.018,74.75
0.9739,75.004,74.575
1.0367,75.037,74.887
1.0996,75.004,75.142
1.1624,74.895,75.141
1.2252,74.756,74.986
1.2881,74.641,74.866
1.3509,74.621,74.804
1.4137,74.715,74.912
1.4766,74.898,75.412
1.5394,75.132,76.167
1.6022,75.29,75.932
1.665,75.26,74.823
1.7279,75.077,73.934
1.7907,74.806,73.905
1.8535,74.735,74.21
1.9164,74.911,74.726
1.9792,75.187,75.464
2.042,75.39,75.785
2.1049,75.299,75.081
2.1677,75.046,74.34
2.2305,74.822,74.641
2.2934,74.811,76
2.3562,74.948,76.255
2.419,75.019,75.271
2.4819,74.992,74.328
2.5447,74.873,74.464
2.6075,74.96,74.803
2.6703,75.262,74.751
2.7332,75.564,74.532
2.796,75.628,74.798
2.8588,75.15,75.553
2.9217,74.479,75.962
2.9845,74.031,75.574
3.0474,74.177,74.647
3.1102,74.717,74.019
3.173,75.201,74.024
3.2359,75.436,74.757
3.2987,75.294,75.496
3.3615,75.059,75.64
3.4243,74.992,75.585
3.4872,75.122,75.393
3.55,75.424,75.01
3.6128,75.517,74.658
3.6757,75.258,74.494
3.7385,74.805,74.578
3.8013,74.374,75.106
3.8642,74.357,75.559
3.927,74.667,75.464
3.9898,75.097,74.971
4.0527,75.439,74.543
4.1155,75.533,74.543
4.1783,75.326,74.748
4.2412,74.92,74.895
4.304,74.447,75.025
4.3668,74.278,75.283
4.4296,74.498,75.41
4.4925,74.959,75.227
4.5553,75.48,75.043
4.6181,75.748,75.266
4.681,75.642,75.348
4.7438,75.26,74.821
4.8067,74.747,74.127
4.8695,74.522,74.365
4.9323,74.646,75.118
4.9952,74.958,75.561
5.058,75.269,75.286
5.1208,75.341,75.037
5.1836,75.169,74.978
5.2465,74.88,74.916
5.3093,74.617,75.089
5.3721,74.586,75.185
5.4349,74.75,74.788
5.4978,74.997,74.35
5.5606,75.203,74.781
5.6234,75.307,75.42
5.6863,75.335,75.404
5.7491,75.3,75.089
5.812,75.208,75.204
5.8748,75.012,75.259
5.9376,74.772,74.988
6.0005,74.599,74.916
6.0633,74.597,75.153
6.1261,74.796,75.125
6.1889,75.064,74.902
6.2518,75.279,74.725


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_125.csv <==
x,qOut,qIn
0.031416,74.721,74.909
0.094248,74.998,74.759
0.15708,75.284,74.738
0.21991,75.36,74.713
0.28274,75.048,74.841
0.34557,74.643,75.224
0.40841,74.475,75.491
0.47124,74.584,75.584
0.53407,74.925,75.868
0.5969,75.163,75.779
0.65973,75.251,74.892
0.72257,75.246,73.739
0.7854,75.222,73.302
0.84823,75.23,74.155
0.91106,75.208,75.411
0.9739,75.133,76.008
1.0367,74.988,75.626
1.0996,74.867,75.145
1.1624,74.818,74.877
1.2252,74.819,74.799
1.2881,74.836,74.681
1.3509,74.794,74.679
1.4137,74.745,75
1.4766,74.772,75.414
1.5394,74.94,75.327
1.6022,75.285,75.041
1.665,75.64,75.132
1.7279,75.782,75.406
1.7907,75.493,75.318
1.8535,74.747,75.15
1.9164,74.067,75.077
1.9792,73.811,74.677
2.042,74.224,73.976
2.1049,74.899,74.119
2.1677,75.475,74.943
2.2305,75.778,75.545
2.2934,75.683,75.595
2.3562,75.274,75.366
2.419,74.836,74.885
2.4819,74.587,74.45
2.5447,74.696,74.552
2.6075,74.963,75.102
2.6703,75.175,75.489
2.7332,75.277,75.367
2.796,75.248,75.122
2.8588,75.251,75.153
2.9217,75.3,75.058
2.9845,75.322,74.696
3.0474,75.231,74.307
3.1102,74.919,74.631
3.173,74.547,75.346
3.2359,74.312,75.577
3.2987,74.383,74.988
3.3615,74.735,74.828
3.4243,75.147,75.11
3.4872,75.436,75.039
3.55,75.44,74.529
3.6128,75.154,74.611
3.6757,74.815,75.103
3.7385,74.629,75.397
3.8013,74.763,75.395
3.8642,75.089,75.11
3.927,75.362,74.566
3.9898,75.449,74.408
4.0527,75.254,75.121
4.1155,74.922,75.645
4.1783,74.666,75.507
4.2412,74.589,75.031
4.304,74.746,74.617
4.3668,74.992,74.766
4.4296,75.195,75.278
4.4925,75.282,75.554
4.5553,75.198,75.199
4.6181,74.989,74.4
4.681,74.791,73.916
4.7438,74.704,74.592
4.8067,74.802,76.129
4.8695,75.004,76.142
4.9323,75.163,74.853
4.9952,75.204,73.947
5.058,75.073,74.55
5.1208,74.895,75.355
5.1836,74.822,75.537
5.2465,74.888,75.261
5.3093,75.093,75.03
5.3721,75.247,74.869
5.4349,75.263,74.617
5.4978,75.176,74.422
5.5606,75.05,74.583
5.6234,75.012,75.106
5.6863,74.989,75.46
5.7491,74.922,75.227
5.812,74.756,74.851
5.8748,74.662,75.17
5.9376,74.783,75.577
6.0005,75.047,75.439
6.0633,75.342,74.849
6.1261,75.334,74.659
6.1889,75.067,74.842
6.2518,74.779,75.034


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_126.csv <==
x,qOut,qIn
0.031416,74.997,75.149
0.094248,74.94,75.341
0.15708,75.084,74.959
0.21991,75.306,74.657
0.28274,75.448,74.858
0.34557,75.154,75.162
0.40841,74.611,75.353
0.47124,74.187,75.362
0.53407,74.24,75.104
0.5969,74.789,74.827
0.65973,75.429,74.707
0.72257,75.858,74.751
0.7854,75.821,75.194
0.84823,75.374,75.54
0.91106,74.886,75.259
0.9739,74.612,74.725
1.0367,74.742,74.765
1.0996,74.982,74.805
1.1624,75.093,74.478
1.2252,75.06,74.538
1.2881,74.916,75.509
1.3509,74.864,75.85
1.4137,74.905,75.157
1.4766,74.998,74.41
1.5394,75.093,74.401
1.6022,75.171,74.768
1.665,75.201,75.075
1.7279,75.157,75.112
1.7907,75.012,75.078
1.8535,74.862,75.304
1.9164,74.845,75.563
1.9792,74.963,75.685
2.042,75.186,75.329
2.1049,75.255,74.516
2.1677,75.089,74.061
2.2305,74.802,74.458
2.2934,74.546,75.126
2.3562,74.582,75.25
2.419,74.841,75.192
2.4819,75.149,75.192
2.5447,75.332,75.31
2.6075,75.242,75.25
2.6703,74.971,74.955
2.7332,74.691,74.606
2.796,74.572,74.411
2.8588,74.695,74.708
2.9217,74.947,75.344
2.9845,75.22,75.665
3.0474,75.419,74.976
3.1102,75.513,74.328
3.173,75.444,74.448
3.2359,75.217,74.869
3.2987,74.847,74.913
3.3615,74.545,75.066
3.4243,74.484,75.528
3.4872,74.66,75.73
3.55,75.014,75.221
3.6128,75.312,74.801
3.6757,75.437,74.886
3.7385,75.375,75.194
3.8013,75.136,75.303
3.8642,74.867,74.941
3.927,74.701,74.54
3.9898,74.688,74.737
4.0527,74.846,75.407
4.1155,75.056,75.179
4.1783,75.166,74.356
4.2412,75.114,74.022
4.304,74.862,74.628
4.3668,74.617,75.214
4.4296,74.575,75.501
4.4925,74.752,75.639
4.5553,75.106,75.788
4.6181,75.391,75.667
4.681,75.495,75.115
4.7438,75.429,74.344
4.8067,75.229,73.94
4.8695,75.055,74.4
4.9323,74.969,75.159
4.9952,74.958,75.46
5.058,74.991,75.075
5.1208,75.005,74.679
5.1836,74.98,74.622
5.2465,74.906,75.091
5.3093,74.774,75.895
5.3721,74.607,75.945
5.4349,74.503,75.156
5.4978,74.543,74.146
5.5606,74.777,73.657
5.6234,75.172,74.181
5.6863,75.577,75.308
5.7491,75.815,76.24
5.812,75.721,76.166
5.8748,75.22,75.183
5.9376,74.651,74.292
6.0005,74.311,74.413
6.0633,74.443,75.37
6.1261,74.805,75.347
6.1889,75.069,74.644
6.2518,75.145,74.467


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_127.csv <==
x,qOut,qIn
0.031416,75.428,75.261
0.094248,75.355,74.758
0.15708,75.096,74.518
0.21991,74.741,74.714
0.28274,74.406,75.113
0.34557,74.334,75.299
0.40841,74.531,75.375
0.47124,74.885,75.395
0.53407,75.258,75.348
0.5969,75.523,75.044
0.65973,75.616,74.561
0.72257,75.516,74.291
0.7854,75.216,74.643
0.84823,74.841,75.053
0.91106,74.59,75.123
0.9739,74.546,75.107
1.0367,74.746,75.551
1.0996,75.014,75.803
1.1624,75.192,75.301
1.2252,75.215,74.512
1.2881,75.044,74.284
1.3509,74.823,74.792
1.4137,74.725,75.326
1.4766,74.806,75.279
1.5394,75.079,74.713
1.6022,75.364,74.49
1.665,75.49,74.604
1.7279,75.399,74.866
1.7907,75.064,75.28
1.8535,74.697,75.469
1.9164,74.499,75.247
1.9792,74.52,74.98
2.042,74.753,75.175
2.1049,75.041,75.222
2.1677,75.3,74.769
2.2305,75.46,74.314
2.2934,75.462,74.294
2.3562,75.258,74.89
2.419,74.967,75.794
2.4819,74.74,76.153
2.5447,74.714,75.136
2.6075,74.855,74.433
2.6703,74.968,74.891
2.7332,74.971,75.504
2.796,74.809,75.02
2.8588,74.683,74.591
2.9217,74.731,74.963
2.9845,74.931,75.346
3.0474,75.222,74.905
3.1102,75.402,74.364
3.173,75.388,74.359
3.2359,75.204,74.819
3.2987,74.895,75.533
3.3615,74.634,75.869
3.4243,74.535,75.466
3.4872,74.62,74.476
3.55,74.883,73.596
3.6128,75.214,74.088
3.6757,75.47,75.459
3.7385,75.554,76.335
3.8013,75.386,75.893
3.8642,75.092,75.068
3.927,74.902,74.594
3.9898,74.88,74.702
4.0527,75.046,75.095
4.1155,75.117,75.227
4.1783,74.987,75.134
4.2412,74.753,74.809
4.304,74.545,74.117
4.3668,74.614,74
4.4296,74.904,74.79
4.4925,75.23,75.696
4.5553,75.405,75.844
4.6181,75.194,75.299
4.681,74.745,74.724
4.7438,74.361,74.671
4.8067,74.34,74.999
4.8695,74.774,74.998
4.9323,75.342,74.911
4.9952,75.761,75.02
5.058,75.78,75.299
5.1208,75.42,75.546
5.1836,75.018,75.541
5.2465,74.785,75.057
5.3093,74.875,74.446
5.3721,74.935,74.322
5.4349,74.781,74.449
5.4978,74.537,74.608
5.5606,74.384,74.888
5.6234,74.619,75.419
5.6863,75.059,75.82
5.7491,75.459,75.691
5.812,75.585,75.081
5.8748,75.361,74.879
5.9376,75.001,74.985
6.0005,74.721,74.809
6.0633,74.708,74.312
6.1261,74.9,74.501
6.1889,75.144,75.199
6.2518,75.344,75.6


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_128.csv <==
x,qOut,qIn
0.031416,74.538,75.036
0.094248,74.977,74.877
0.15708,75.255,74.446
0.21991,75.259,74.4
0.28274,74.949,75.165
0.34557,74.753,75.765
0.40841,74.869,75.674
0.47124,75.195,75.174
0.53407,75.575,74.832
0.5969,75.576,74.92
0.65973,75.178,75.146
0.72257,74.659,75.226
0.7854,74.338,74.782
0.84823,74.527,74.206
0.91106,74.982,74.197
0.9739,75.423,74.752
1.0367,75.598,74.979
1.0996,75.437,74.931
1.1624,75.086,75.262
1.2252,74.732,75.662
1.2881,74.551,75.597
1.3509,74.595,75.301
1.4137,74.779,75.04
1.4766,75.021,74.686
1.5394,75.242,74.402
1.6022,75.39,74.677
1.665,75.417,75.157
1.7279,75.332,75.329
1.7907,75.155,75.088
1.8535,74.984,74.893
1.9164,74.837,74.794
1.9792,74.703,74.62
2.042,74.567,74.559
2.1049,74.479,75.098
2.1677,74.526,75.706
2.2305,74.712,75.748
2.2934,75.01,75.283
2.3562,75.299,75.01
2.419,75.495,74.901
2.4819,75.549,74.701
2.5447,75.425,74.126
2.6075,75.136,74.089
2.6703,74.824,74.894
2.7332,74.631,75.717
2.796,74.673,75.756
2.8588,74.901,75.479
2.9217,75.119,75.198
2.9845,75.202,74.858
3.0474,75.049,74.745
3.1102,74.787,74.909
3.173,74.628,74.925
3.2359,74.665,74.686
3.2987,74.936,74.735
3.3615,75.284,75.372
3.4243,75.542,75.736
3.4872,75.597,75.26
3.55,75.355,74.445
3.6128,74.881,74.392
3.6757,74.453,74.786
3.7385,74.259,75.148
3.8013,74.43,75.117
3.8642,74.8,74.835
3.927,75.193,74.725
3.9898,75.5,75.068
4.0527,75.629,75.573
4.1155,75.518,75.323
4.1783,75.215,74.667
4.2412,74.873,74.44
4.304,74.649,75.036
4.3668,74.668,75.779
4.4296,74.839,76.005
4.4925,75.052,75.305
4.5553,75.203,74.043
4.6181,75.239,73.896
4.681,75.141,74.812
4.7438,74.959,75.729
4.8067,74.75,75.712
4.8695,74.668,75.2
4.9323,74.739,74.779
4.9952,74.897,74.512
5.058,75.056,74.115
5.1208,75.126,74.354
5.1836,75.12,75.339
5.2465,75.07,75.91
5.3093,75.006,75.102
5.3721,74.953,74.267
5.4349,74.973,74.368
5.4978,75.08,75.206
5.5606,75.276,75.987
5.6234,75.369,75.858
5.6863,75.207,75.201
5.7491,74.881,74.667
5.812,74.529,74.482
5.8748,74.573,74.347
5.9376,74.948,74.524
6.0005,75.361,75.263
6.0633,75.506,75.899
6.1261,75.148,75.505
6.1889,74.644,74.842
6.2518,74.343,74.704


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_129.csv <==
x,qOut,qIn
0.031416,75.275,75.044
0.094248,75.373,74.969
0.15708,75.301,75.079
0.21991,75.113,74.827
0.28274,74.875,74.422
0.34557,74.741,74.698
0.40841,74.795,75.225
0.47124,74.998,75.229
0.53407,75.285,74.563
0.5969,75.444,74.39
0.65973,75.321,74.895
0.72257,74.959,75.691
0.7854,74.442,76.117
0.84823,74.165,75.552
0.91106,74.262,74.604
0.9739,74.643,74.127
1.0367,75.165,74.315
1.0996,75.604,74.691
1.1624,75.819,75.081
1.2252,75.753,75.293
1.2881,75.376,75.277
1.3509,74.926,75.035
1.4137,74.675,74.743
1.4766,74.659,74.822
1.5394,74.85,75.338
1.6022,74.937,75.465
1.665,74.876,75.212
1.7279,74.771,75.005
1.7907,74.741,74.934
1.8535,74.936,74.707
1.9164,75.253,74.509
1.9792,75.51,74.647
2.042,75.526,75.35
2.1049,75.154,76.02
2.1677,74.661,75.926
2.2305,74.342,74.896
2.2934,74.456,73.899
2.3562,74.858,74.3
2.419,75.204,75.274
2.4819,75.342,75.623
2.5447,75.175,74.89
2.6075,74.959,74.352
2.6703,74.899,74.546
2.7332,75.007,75.223
2.796,75.246,75.6
2.8588,75.344,75.199
2.9217,75.207,74.606
2.9845,74.928,74.406
3.0474,74.628,74.752
3.1102,74.587,75.143
3.173,74.815,75.399
3.2359,75.168,75.491
3.2987,75.488,75.274
3.3615,75.518,74.741
3.4243,75.253,74.508
3.4872,74.876,75.1
3.55,74.599,75.856
3.6128,74.649,75.489
3.6757,74.856,74.662
3.7385,75.04,74.161
3.8013,75.036,74.209
3.8642,74.944,74.665
3.927,74.924,75.254
3.9898,74.977,75.501
4.0527,75.069,75.435
4.1155,74.996,75.132
4.1783,74.836,74.691
4.2412,74.741,74.689
4.304,74.855,75.233
4.3668,75.129,75.13
4.4296,75.319,74.647
4.4925,75.332,74.897
4.5553,75.116,76.029
4.6181,74.966,76.014
4.681,75.013,75.005
4.7438,75.153,74.444
4.8067,75.236,74.774
4.8695,74.993,74.63
4.9323,74.619,74.276
4.9952,74.376,74.499
5.058,74.496,75.162
5.1208,74.898,75.413
5.1836,75.281,75.399
5.2465,75.478,75.266
5.3093,75.362,74.972
5.3721,75.078,74.685
5.4349,74.834,74.669
5.4978,74.733,74.963
5.5606,74.833,75.25
5.6234,75.017,75.241
5.6863,75.225,75.237
5.7491,75.406,75.361
5.812,75.515,75.223
5.8748,75.418,74.526
5.9376,75.088,73.889
6.0005,74.676,73.922
6.0633,74.361,74.826
6.1261,74.388,75.754
6.1889,74.658,76.105
6.2518,75.008,75.709


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_130.csv <==
x,qOut,qIn
0.031416,74.989,75.801
0.094248,75.175,75.701
0.15708,75.343,75.122
0.21991,75.377,74.661
0.28274,75.166,74.584
0.34557,74.777,74.7
0.40841,74.495,74.794
0.47124,74.474,74.617
0.53407,74.805,74.319
0.5969,75.234,74.825
0.65973,75.509,75.8
0.72257,75.527,76.217
0.7854,75.229,75.387
0.84823,74.846,74.475
0.91106,74.604,74.376
0.9739,74.568,74.982
1.0367,74.741,75.457
1.0996,74.958,75.357
1.1624,75.17,74.982
1.2252,75.344,74.405
1.2881,75.447,73.95
1.3509,75.381,74.283
1.4137,75.126,75.123
1.4766,74.792,75.815
1.5394,74.503,76.053
1.6022,74.429,75.688
1.665,74.54,74.957
1.7279,74.767,74.6
1.7907,75.033,74.906
1.8535,75.3,74.968
1.9164,75.468,74.808
1.9792,75.473,74.894
2.042,75.255,74.892
2.1049,74.984,74.504
2.1677,74.878,74.476
2.2305,74.93,75.074
2.2934,75.082,75.727
2.3562,74.966,75.607
2.419,74.627,75.126
2.4819,74.323,74.791
2.5447,74.322,74.651
2.6075,74.738,74.582
2.6703,75.293,74.824
2.7332,75.735,75.428
2.796,75.85,75.968
2.8588,75.588,75.556
2.9217,75.163,74.658
2.9845,74.804,74.221
3.0474,74.717,74.546
3.1102,74.808,74.803
3.173,74.858,74.827
3.2359,74.821,74.786
3.2987,74.691,74.918
3.3615,74.715,75.262
3.4243,74.935,75.523
3.4872,75.231,75.323
3.55,75.465,74.333
3.6128,75.398,73.881
3.6757,75.087,74.632
3.7385,74.745,75.808
3.8013,74.596,76.183
3.8642,74.807,75.678
3.927,75.183,74.98
3.9898,75.493,74.515
4.0527,75.523,74.723
4.1155,75.194,75.136
4.1783,74.745,75.19
4.2412,74.42,74.922
4.304,74.427,74.669
4.3668,74.678,74.896
4.4296,74.972,75.281
4.4925,75.196,75.173
4.5553,75.266,74.652
4.6181,75.17,74.852
4.681,74.932,75.365
4.7438,74.672,75.268
4.8067,74.52,74.473
4.8695,74.661,74.512
4.9323,75.037,75.216
4.9952,75.463,75.439
5.058,75.745,74.62
5.1208,75.643,74.447
5.1836,75.257,75.25
5.2465,74.845,75.973
5.3093,74.672,75.637
5.3721,74.814,74.871
5.4349,75.011,74.371
5.4978,75.115,74.28
5.5606,75.02,74.587
5.6234,74.924,75.097
5.6863,74.925,75.519
5.7491,74.992,75.585
5.812,75.067,75.315
5.8748,75.045,74.937
5.9376,74.974,74.618
6.0005,74.906,74.632
6.0633,74.883,74.905
6.1261,74.874,74.813
6.1889,74.868,74.679
6.2518,74.897,75.103


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_131.csv <==
x,qOut,qIn
0.031416,75.338,74.484
0.094248,75.545,74.27
0.15708,75.537,74.559
0.21991,75.265,75.057
0.28274,74.736,75.358
0.34557,74.377,75.352
0.40841,74.365,75.145
0.47124,74.606,74.772
0.53407,74.953,74.459
0.5969,75.169,74.673
0.65973,75.224,75.192
0.72257,75.152,75.476
0.7854,74.997,75.17
0.84823,74.884,75.111
0.91106,74.91,75.517
0.9739,75.058,75.688
1.0367,75.283,74.821
1.0996,75.356,74.163
1.1624,75.179,74.419
1.2252,74.858,74.81
1.2881,74.538,74.607
1.3509,74.532,74.814
1.4137,74.792,75.58
1.4766,75.128,76.024
1.5394,75.337,75.44
1.6022,75.246,74.666
1.665,74.977,74.423
1.7279,74.72,74.623
1.7907,74.66,74.572
1.8535,74.834,74.419
1.9164,75.101,74.816
1.9792,75.348,75.606
2.042,75.479,76.105
2.1049,75.471,75.751
2.1677,75.298,74.927
2.2305,75.005,74.264
2.2934,74.647,74.32
2.3562,74.422,74.754
2.419,74.434,75.173
2.4819,74.656,75.504
2.5447,75.02,75.551
2.6075,75.368,74.975
2.6703,75.563,74.366
2.7332,75.528,74.541
2.796,75.202,75.264
2.8588,74.73,75.544
2.9217,74.392,75.517
2.9845,74.319,75.169
3.0474,74.579,74.321
3.1102,74.979,74.069
3.173,75.368,74.682
3.2359,75.621,75.217
3.2987,75.628,75.161
3.3615,75.297,75.272
3.4243,74.83,75.44
3.4872,74.497,75.165
3.55,74.545,74.46
3.6128,74.917,74.488
3.6757,75.274,75.236
3.7385,75.418,75.827
3.8013,75.199,75.567
3.8642,74.872,74.811
3.927,74.746,74.212
3.9898,74.87,74.36
4.0527,75.223,75.308
4.1155,75.386,75.559
4.1783,75.204,74.916
4.2412,74.821,74.233
4.304,74.437,74.507
4.3668,74.45,75.561
4.4296,74.774,76.175
4.4925,75.176,75.506
4.5553,75.422,74.152
4.6181,75.35,73.961
4.681,75.093,74.617
4.7438,74.85,75.216
4.8067,74.808,75.264
4.8695,75.001,75.052
4.9323,75.22,74.871
4.9952,75.312,75.047
5.058,75.153,75.57
5.1208,74.884,75.729
5.1836,74.718,75.511
5.2465,74.707,75.251
5.3093,74.855,75.094
5.3721,74.945,74.718
5.4349,74.966,74.289
5.4978,74.987,74.267
5.5606,75.09,74.745
5.6234,75.234,75.053
5.6863,75.219,75.134
5.7491,75.016,75.191
5.812,74.64,75.189
5.8748,74.474,74.998
5.9376,74.621,74.796
6.0005,74.934,74.784
6.0633,75.223,75.112
6.1261,75.263,75.514
6.1889,75.199,75.603
6.2518,75.18,75.174


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_132.csv <==
x,qOut,qIn
0.031416,75.181,74.756
0.094248,74.749,74.497
0.15708,74.613,75.236
0.21991,74.715,75.709
0.28274,74.928,74.862
0.34557,74.915,74.107
0.40841,74.788,74.373
0.47124,74.733,75.128
0.53407,74.919,75.42
0.5969,75.282,75.322
0.65973,75.506,75.211
0.72257,75.433,75.061
0.7854,74.954,75.042
0.84823,74.446,75.147
0.91106,74.272,75.085
0.9739,74.455,74.852
1.0367,74.928,74.94
1.0996,75.32,75.1
1.1624,75.513,74.885
1.2252,75.51,74.658
1.2881,75.337,74.843
1.3509,75.116,75.176
1.4137,74.92,75.342
1.4766,74.782,75.211
1.5394,74.715,74.719
1.6022,74.717,74.279
1.665,74.818,74.312
1.7279,74.998,74.986
1.7907,75.224,75.954
1.8535,75.354,75.948
1.9164,75.324,75.097
1.9792,75.187,74.361
2.042,75.015,74.284
2.1049,74.959,74.531
2.1677,74.974,74.99
2.2305,74.988,75.516
2.2934,74.924,75.688
2.3562,74.836,75.579
2.419,74.836,75.449
2.4819,74.932,75.096
2.5447,75.104,74.329
2.6075,75.157,73.99
2.6703,75.016,74.419
2.7332,74.771,75.158
2.796,74.538,75.539
2.8588,74.578,75.281
2.9217,74.882,74.766
2.9845,75.271,74.433
3.0474,75.555,74.579
3.1102,75.433,75.109
3.173,74.992,75.579
3.2359,74.527,75.524
3.2987,74.354,75.099
3.3615,74.653,75.028
3.4243,75.167,75.24
3.4872,75.634,75.52
3.55,75.82,75.334
3.6128,75.582,74.618
3.6757,75.059,74.175
3.7385,74.537,74.37
3.8013,74.305,74.816
3.8642,74.502,75.195
3.927,74.876,75.416
3.9898,75.194,75.085
4.0527,75.253,74.541
4.1155,75.051,74.794
4.1783,74.802,75.344
4.2412,74.678,75.405
4.304,74.813,75.032
4.3668,75.092,75.076
4.4296,75.33,75.272
4.4925,75.452,75.229
4.5553,75.412,75.04
4.6181,75.321,74.779
4.681,75.201,74.358
4.7438,75.037,74.111
4.8067,74.807,74.61
4.8695,74.585,75.621
4.9323,74.527,76.242
4.9952,74.655,75.935
5.058,74.947,75.02
5.1208,75.16,74.54
5.1836,75.186,74.487
5.2465,75.076,74.706
5.3093,74.913,75.189
5.3721,74.9,75.271
5.4349,75.028,74.754
5.4978,75.206,74.255
5.5606,75.333,74.573
5.6234,75.322,75.413
5.6863,75.167,75.866
5.7491,74.911,75.5
5.812,74.606,74.919
5.8748,74.402,74.858
5.9376,74.427,74.705
6.0005,74.681,74.203
6.0633,75.129,74.081
6.1261,75.565,75.052
6.1889,75.761,76.05
6.2518,75.645,75.965


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_133.csv <==
x,qOut,qIn
0.031416,75.813,74.509
0.094248,75.391,74.936
0.15708,74.809,75.536
0.21991,74.433,75.45
0.28274,74.578,74.334
0.34557,75.027,73.986
0.40841,75.329,74.857
0.47124,75.335,75.931
0.53407,74.969,75.774
0.5969,74.688,74.84
0.65973,74.728,74.477
0.72257,75.005,74.941
0.7854,75.367,75.154
0.84823,75.456,74.783
0.91106,75.288,74.786
0.9739,75.028,75.208
1.0367,74.852,75.273
1.0996,74.871,74.937
1.1624,74.965,74.836
1.2252,75.041,74.884
1.2881,75.028,74.787
1.3509,74.967,74.69
1.4137,74.882,74.796
1.4766,74.805,75.062
1.5394,74.762,75.359
1.6022,74.845,75.437
1.665,75.048,75.206
1.7279,75.266,74.795
1.7907,75.376,74.661
1.8535,75.229,74.944
1.9164,74.961,75.251
1.9792,74.755,75.312
2.042,74.777,74.938
2.1049,74.974,74.672
2.1677,75.145,74.793
2.2305,75.202,74.985
2.2934,75.089,74.948
2.3562,74.931,75.102
2.419,74.803,75.381
2.4819,74.739,75.32
2.5447,74.753,74.794
2.6075,74.853,74.414
2.6703,75.02,74.489
2.7332,75.186,74.972
2.796,75.281,75.365
2.8588,75.216,75.425
2.9217,75.056,75.496
2.9845,74.912,75.622
3.0474,74.888,75.354
3.1102,74.991,74.544
3.173,75.085,73.961
3.2359,75.094,74.126
3.2987,74.96,74.613
3.3615,74.819,74.979
3.4243,74.807,75.515
3.4872,74.928,75.934
3.55,75.151,75.655
3.6128,75.267,74.959
3.6757,75.179,74.446
3.7385,74.948,74.311
3.8013,74.666,74.545
3.8642,74.575,74.843
3.927,74.72,75.041
3.9898,75.024,75.121
4.0527,75.389,75.326
4.1155,75.638,75.575
4.1783,75.607,75.593
4.2412,75.282,75.505
4.304,74.69,75.394
4.3668,74.234,74.836
4.4296,74.165,74.201
4.4925,74.439,74.294
4.5553,74.941,75.126
4.6181,75.394,75.384
4.681,75.657,74.978
4.7438,75.653,74.431
4.8067,75.319,74.182
4.8695,74.817,74.391
4.9323,74.463,74.963
4.9952,74.384,75.66
5.058,74.639,76.238
5.1208,74.939,75.968
5.1836,75.165,74.933
5.2465,75.321,73.999
5.3093,75.432,74.032
5.3721,75.537,74.911
5.4349,75.518,75.756
5.4978,75.332,75.744
5.5606,74.957,74.864
5.6234,74.654,74.334
5.6863,74.607,74.406
5.7491,74.75,74.983
5.812,74.967,75.846
5.8748,74.918,75.751
5.9376,74.656,74.856
6.0005,74.404,74.459
6.0633,74.395,75.117
6.1261,74.769,75.437
6.1889,75.304,75.131
6.2518,75.735,74.677


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_134.csv <==
x,qOut,qIn
0.031416,74.796,75.39
0.094248,74.61,74.773
0.15708,74.566,74.435
0.21991,74.688,74.413
0.28274,74.963,74.85
0.34557,75.244,75.533
0.40841,75.443,75.734
0.47124,75.521,75.209
0.53407,75.454,74.923
0.5969,75.248,75.416
0.65973,74.933,75.591
0.72257,74.597,74.918
0.7854,74.332,73.832
0.84823,74.28,73.862
0.91106,74.455,74.923
0.9739,74.783,75.965
1.0367,75.172,75.668
1.0996,75.476,74.616
1.1624,75.568,74.171
1.2252,75.423,74.775
1.2881,75.043,75.498
1.3509,74.686,75.302
1.4137,74.565,75.038
1.4766,74.694,75.19
1.5394,75.026,75.246
1.6022,75.339,75.056
1.665,75.528,75.058
1.7279,75.545,74.966
1.7907,75.359,74.46
1.8535,75.004,74.11
1.9164,74.641,74.334
1.9792,74.422,75.067
2.042,74.472,75.808
2.1049,74.755,75.83
2.1677,75.08,75.342
2.2305,75.291,74.811
2.2934,75.248,74.683
2.3562,75.005,74.944
2.419,74.803,75.161
2.4819,74.775,75.036
2.5447,75.008,74.954
2.6075,75.283,75.279
2.6703,75.424,75.364
2.7332,75.393,74.794
2.796,75.189,74.122
2.8588,74.934,74.469
2.9217,74.679,75.256
2.9845,74.485,75.666
3.0474,74.403,75.653
3.1102,74.533,75.423
3.173,74.859,74.77
3.2359,75.252,74.005
3.2987,75.575,73.98
3.3615,75.607,74.888
3.4243,75.359,75.713
3.4872,75.007,75.726
3.55,74.751,75.12
3.6128,74.803,74.643
3.6757,75.027,74.453
3.7385,75.237,74.769
3.8013,75.254,75.496
3.8642,75.027,75.827
3.927,74.729,75.511
3.9898,74.542,74.823
4.0527,74.615,74.438
4.1155,74.937,74.606
4.1783,75.305,74.962
4.2412,75.515,75.288
4.304,75.377,75.37
4.3668,74.892,75.135
4.4296,74.441,74.787
4.4925,74.29,74.564
4.5553,74.63,74.667
4.6181,75.138,75.043
4.681,75.443,75.307
4.7438,75.433,75.185
4.8067,75.061,75.044
4.8695,74.739,75.21
4.9323,74.734,75.265
4.9952,74.993,75.097
5.058,75.394,75.039
5.1208,75.509,74.944
5.1836,75.281,74.563
5.2465,74.906,74.27
5.3093,74.619,74.614
5.3721,74.712,75.362
5.4349,75.003,75.764
5.4978,75.259,75.429
5.5606,75.26,74.974
5.6234,75.014,75.234
5.6863,74.767,75.501
5.7491,74.666,75.192
5.812,74.813,74.492
5.8748,75.036,74.153
5.9376,75.196,74.203
6.0005,75.264,74.544
6.0633,75.237,74.92
6.1261,75.199,75.208
6.1889,75.127,75.509
6.2518,74.999,75.719


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_135.csv <==
x,qOut,qIn
0.031416,74.813,75.607
0.094248,74.81,74.902
0.15708,74.813,74.347
0.21991,74.811,74.363
0.28274,74.798,74.781
0.34557,74.878,75.174
0.40841,75.076,75.464
0.47124,75.309,75.505
0.53407,75.479,75.105
0.5969,75.366,74.499
0.65973,75.006,74.24
0.72257,74.604,74.642
0.7854,74.387,75.531
0.84823,74.506,75.868
0.91106,74.785,75.501
0.9739,75.077,74.915
1.0367,75.256,74.734
1.0996,75.382,74.801
1.1624,75.445,74.667
1.2252,75.39,74.335
1.2881,75.149,74.396
1.3509,74.78,75.182
1.4137,74.555,75.786
1.4766,74.593,75.424
1.5394,74.952,74.559
1.6022,75.315,74.7
1.665,75.408,75.29
1.7279,75.214,75.384
1.7907,74.775,75.038
1.8535,74.524,75.065
1.9164,74.63,75.039
1.9792,74.982,74.629
2.042,75.421,74.403
2.1049,75.612,74.757
2.1677,75.456,75.103
2.2305,75.06,75.31
2.2934,74.577,75.715
2.3562,74.372,75.997
2.419,74.477,75.53
2.4819,74.758,74.385
2.5447,75.057,73.57
2.6075,75.22,74.186
2.6703,75.237,75.42
2.7332,75.157,76.215
2.796,75.033,75.785
2.8588,74.991,74.76
2.9217,75.05,74.275
2.9845,75.135,74.815
3.0474,75.155,75.538
3.1102,74.976,75.168
3.173,74.708,74.376
3.2359,74.522,74.031
3.2987,74.57,74.455
3.3615,74.883,75.065
3.4243,75.298,75.566
3.4872,75.623,75.784
3.55,75.685,75.68
3.6128,75.316,75.212
3.6757,74.746,74.612
3.7385,74.316,74.473
3.8013,74.343,75.116
3.8642,74.804,75.429
3.927,75.325,75.152
3.9898,75.655,74.881
4.0527,75.586,74.924
4.1155,75.246,74.831
4.1783,74.915,74.59
4.2412,74.717,74.447
4.304,74.723,74.789
4.3668,74.675,75.224
4.4296,74.569,75.233
4.4925,74.536,74.972
4.5553,74.713,75.01
4.6181,75.133,75.148
4.681,75.536,75.128
4.7438,75.725,75.246
4.8067,75.531,75.371
4.8695,75.105,75.178
4.9323,74.794,75.02
4.9952,74.734,75.034
5.058,74.988,74.888
5.1208,75.208,74.677
5.1836,75.203,74.731
5.2465,75.008,74.938
5.3093,74.7,75.061
5.3721,74.556,74.832
5.4349,74.612,74.577
5.4978,74.789,74.862
5.5606,74.988,75.854
5.6234,75.096,76.109
5.6863,75.119,75.258
5.7491,75.098,74.217
5.812,75.074,74.227
5.8748,75.106,74.734
5.9376,75.183,74.887
6.0005,75.258,74.819
6.0633,75.277,74.913
6.1261,75.187,75.156
6.1889,75.033,75.433
6.2518,74.887,75.735


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_136.csv <==
x,qOut,qIn
0.031416,74.869,74.889
0.094248,74.383,74.352
0.15708,74.184,74.511
0.21991,74.279,75.104
0.28274,74.603,74.961
0.34557,74.932,74.567
0.40841,75.219,74.883
0.47124,75.426,75.46
0.53407,75.515,75.445
0.5969,75.399,74.951
0.65973,75.146,74.659
0.72257,74.912,74.894
0.7854,74.849,75.372
0.84823,75.013,75.192
0.91106,75.237,74.67
0.9739,75.386,74.515
1.0367,75.342,75.001
1.0996,75.152,75.37
1.1624,74.935,75.303
1.2252,74.77,74.901
1.2881,74.709,74.575
1.3509,74.709,74.793
1.4137,74.748,75.224
1.4766,74.823,75.371
1.5394,74.927,75.143
1.6022,75.042,74.951
1.665,75.128,74.821
1.7279,75.165,74.723
1.7907,75.137,74.605
1.8535,75.076,74.748
1.9164,75.013,75.288
1.9792,74.963,75.908
2.042,74.933,75.83
2.1049,74.913,75.08
2.1677,74.92,74.442
2.2305,74.956,74.205
2.2934,75.02,74.225
2.3562,75.055,74.499
2.419,75.024,75.102
2.4819,74.959,75.814
2.5447,74.9,76.431
2.6075,74.959,75.899
2.6703,75.091,74.384
2.7332,75.188,73.391
2.796,75.138,74.165
2.8588,74.901,75.4
2.9217,74.666,75.924
2.9845,74.591,75.604
3.0474,74.792,74.699
3.1102,75.177,74.182
3.173,75.522,74.525
3.2359,75.642,75.506
3.2987,75.374,76.02
3.3615,74.782,75.263
3.4243,74.269,74.343
3.4872,74.102,74.34
3.55,74.456,75.093
3.6128,75.064,75.351
3.6757,75.605,75.163
3.7385,75.857,74.774
3.8013,75.628,74.638
3.8642,74.992,74.784
3.927,74.439,74.914
3.9898,74.27,75.098
4.0527,74.687,75.363
4.1155,75.224,75.343
4.1783,75.472,75.125
4.2412,75.375,75.039
4.304,74.956,75.13
4.3668,74.732,74.998
4.4296,74.846,74.747
4.4925,75.13,74.689
4.5553,75.359,74.95
4.6181,75.235,74.929
4.681,74.954,74.62
4.7438,74.745,74.588
4.8067,74.811,75.269
4.8695,75.001,75.871
4.9323,75.062,75.853
4.9952,74.972,75.34
5.058,74.765,74.895
5.1208,74.75,74.779
5.1836,74.935,74.612
5.2465,75.187,74.295
5.3093,75.357,74.196
5.3721,75.332,74.478
5.4349,75.194,74.908
5.4978,75.035,75.43
5.5606,74.937,75.76
5.6234,74.884,75.525
5.6863,74.828,75.072
5.7491,74.769,74.86
5.812,74.713,74.795
5.8748,74.727,74.846
5.9376,74.847,75.244
6.0005,75.063,75.622
6.0633,75.346,75.291
6.1261,75.589,74.857
6.1889,75.621,74.953
6.2518,75.388,75.245


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_137.csv <==
x,qOut,qIn
0.031416,74.936,76.075
0.094248,74.81,76.403
0.15708,74.775,75.437
0.21991,74.892,74.39
0.28274,75.192,74.371
0.34557,75.504,74.674
0.40841,75.59,74.689
0.47124,75.39,74.629
0.53407,74.889,75.099
0.5969,74.517,75.706
0.65973,74.534,75.738
0.72257,74.847,75.223
0.7854,75.29,74.708
0.84823,75.404,74.788
0.91106,75.122,75.115
0.9739,74.657,75.15
1.0367,74.273,74.728
1.0996,74.338,74.815
1.1624,74.756,75.421
1.2252,75.292,75.751
1.2881,75.714,75.366
1.3509,75.738,74.718
1.4137,75.338,74.156
1.4766,74.764,74.059
1.5394,74.315,74.554
1.6022,74.368,75.047
1.665,74.743,75.377
1.7279,75.184,75.6
1.7907,75.451,75.444
1.8535,75.493,74.872
1.9164,75.378,74.614
1.9792,75.182,75.159
2.042,74.977,75.753
2.1049,74.836,75.031
2.1677,74.815,74.01
2.2305,74.914,73.948
2.2934,75.114,74.77
2.3562,75.316,75.355
2.419,75.375,75.766
2.4819,75.228,75.943
2.5447,74.833,75.341
2.6075,74.427,74.519
2.6703,74.277,74.457
2.7332,74.424,75.063
2.796,74.846,75.367
2.8588,75.238,74.779
2.9217,75.443,74.123
2.9845,75.452,74.171
3.0474,75.286,75.044
3.1102,75.145,75.675
3.173,75.064,75.747
3.2359,74.982,75.382
3.2987,74.819,74.881
3.3615,74.566,74.844
3.4243,74.439,75.137
3.4872,74.544,75.19
3.55,74.938,74.693
3.6128,75.396,74.475
3.6757,75.671,74.787
3.7385,75.671,75.211
3.8013,75.343,75.204
3.8642,74.958,74.858
3.927,74.728,74.617
3.9898,74.656,74.699
4.0527,74.691,75.115
4.1155,74.651,75.398
4.1783,74.64,75.345
4.2412,74.751,75.114
4.304,75.053,74.992
4.3668,75.395,74.875
4.4296,75.567,74.853
4.4925,75.51,75.217
4.5553,75.208,75.481
4.6181,74.915,75.117
4.681,74.775,74.78
4.7438,74.776,74.85
4.8067,74.865,75.01
4.8695,74.916,74.76
4.9323,74.934,74.531
4.9952,74.932,74.781
5.058,74.917,75.421
5.1208,74.882,75.286
5.1836,74.878,74.578
5.2465,74.94,74.276
5.3093,75.092,74.971
5.3721,75.233,75.753
5.4349,75.253,75.975
5.4978,75.16,75.592
5.5606,74.986,74.848
5.6234,74.934,74.419
5.6863,75.026,74.502
5.7491,75.169,74.802
5.812,75.249,74.953
5.8748,75.138,75.23
5.9376,74.93,75.492
6.0005,74.751,75.237
6.0633,74.716,74.625
6.1261,74.824,74.186
6.1889,74.949,74.069
6.2518,75.008,74.695


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_138.csv <==
x,qOut,qIn
0.031416,74.653,75.867
0.094248,75.004,74.623
0.15708,75.363,73.865
0.21991,75.531,74.207
0.28274,75.336,74.955
0.34557,74.843,75.324
0.40841,74.417,75.624
0.47124,74.283,75.558
0.53407,74.589,74.788
0.5969,75.038,74.348
0.65973,75.343,74.65
0.72257,75.409,75.141
0.7854,75.185,75.28
0.84823,74.895,75.125
0.91106,74.737,74.908
0.9739,74.771,74.832
1.0367,75.011,75.068
1.0996,75.298,75.353
1.1624,75.466,75.418
1.2252,75.417,75.123
1.2881,75.076,74.386
1.3509,74.636,73.754
1.4137,74.428,73.841
1.4766,74.545,74.842
1.5394,75.005,76.128
1.6022,75.414,76.327
1.665,75.508,75.642
1.7279,75.302,74.93
1.7907,74.869,75.029
1.8535,74.653,75.205
1.9164,74.735,74.874
1.9792,74.965,74.409
2.042,75.152,74.346
2.1049,75.139,74.542
2.1677,75.086,74.848
2.2305,75.08,75.301
2.2934,75.189,75.622
2.3562,75.159,75.522
2.419,74.855,75.257
2.4819,74.425,75.039
2.5447,74.079,74.852
2.6075,74.187,74.814
2.6703,74.649,74.974
2.7332,75.242,75.1
2.796,75.746,75.046
2.8588,75.982,74.948
2.9217,75.878,74.868
2.9845,75.506,74.816
3.0474,74.97,74.819
3.1102,74.589,74.813
3.173,74.449,74.821
3.2359,74.492,74.992
3.2987,74.632,75.302
3.3615,74.817,75.339
3.4243,75.067,75.081
3.4872,75.325,74.73
3.55,75.519,74.675
3.6128,75.491,75.096
3.6757,75.273,75.428
3.7385,75.004,75.137
3.8013,74.834,74.523
3.8642,74.864,74.781
3.927,74.977,75.506
3.9898,75.067,75.726
4.0527,75.039,75.094
4.1155,74.924,74.479
4.1783,74.808,74.298
4.2412,74.749,74.713
4.304,74.786,75.417
4.3668,74.898,75.312
4.4296,75.031,74.728
4.4925,75.137,74.584
4.5553,75.167,74.841
4.6181,75.108,74.839
4.681,75.012,74.998
4.7438,74.935,75.494
4.8067,74.923,75.76
4.8695,74.96,75.301
4.9323,75.006,74.797
4.9952,75.052,74.723
5.058,75.095,74.645
5.1208,75.154,74.558
5.1836,75.166,75.008
5.2465,75.095,75.651
5.3093,74.908,75.813
5.3721,74.739,75.351
5.4349,74.722,74.624
5.4978,74.838,73.989
5.5606,75.034,74.032
5.6234,75.065,74.856
5.6863,74.928,75.621
5.7491,74.766,75.573
5.812,74.731,74.752
5.8748,74.954,74.622
5.9376,75.279,75.173
6.0005,75.518,75.403
6.0633,75.499,74.585
6.1261,75.181,74.384
6.1889,74.795,75.318
6.2518,74.559,76.261


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_139.csv <==
x,qOut,qIn
0.031416,74.715,74.838
0.094248,74.401,74.467
0.15708,74.428,74.303
0.21991,74.719,74.167
0.28274,75.149,74.403
0.34557,75.398,75.159
0.40841,75.343,75.658
0.47124,75.064,75.385
0.53407,74.681,74.656
0.5969,74.534,74.513
0.65973,74.64,74.934
0.72257,74.859,75.559
0.7854,75.03,75.924
0.84823,75.04,75.63
0.91106,75.032,74.894
0.9739,75.116,74.201
1.0367,75.378,74.016
1.0996,75.687,74.473
1.1624,75.746,75.183
1.2252,75.453,75.58
1.2881,74.763,75.309
1.3509,74.219,75.009
1.4137,74.171,75.063
1.4766,74.519,75.341
1.5394,75.066,75.428
1.6022,75.336,74.815
1.665,75.277,74.056
1.7279,75.044,74.094
1.7907,74.817,75.271
1.8535,74.881,76.028
1.9164,75.169,75.729
1.9792,75.464,74.837
2.042,75.543,74.281
2.1049,75.189,74.385
2.1677,74.665,74.824
2.2305,74.292,75.451
2.2934,74.363,75.699
2.3562,74.772,75.076
2.419,75.193,74.447
2.4819,75.467,74.646
2.5447,75.482,75.336
2.6075,75.357,75.262
2.6703,75.158,74.872
2.7332,74.927,74.936
2.796,74.697,75.351
2.8588,74.562,75.232
2.9217,74.636,74.906
2.9845,74.886,74.73
3.0474,75.252,74.562
3.1102,75.427,74.67
3.173,75.276,75.224
3.2359,74.936,75.641
3.2987,74.59,75.233
3.3615,74.627,74.699
3.4243,74.937,74.694
3.4872,75.271,74.941
3.55,75.375,74.728
3.6128,75.168,74.586
3.6757,74.903,75.043
3.7385,74.766,75.651
3.8013,74.899,75.688
3.8642,75.128,75.08
3.927,75.264,74.496
3.9898,75.258,74.479
4.0527,75.095,75.044
4.1155,74.908,75.178
4.1783,74.78,74.842
4.2412,74.749,74.679
4.304,74.836,75.151
4.3668,75.019,75.518
4.4296,75.197,75.44
4.4925,75.275,75.133
4.5553,75.162,74.708
4.6181,74.896,74.421
4.681,74.676,74.559
4.7438,74.622,75.054
4.8067,74.812,75.204
4.8695,75.097,75.129
4.9323,75.316,75.421
4.9952,75.387,75.724
5.058,75.254,75.388
5.1208,75.006,74.547
5.1836,74.789,73.932
5.2465,74.69,74.153
5.3093,74.761,75.237
5.3721,74.906,75.633
5.4349,75.05,75.231
5.4978,75.167,74.955
5.5606,75.241,75.069
5.6234,75.257,74.719
5.6863,75.153,74.306
5.7491,74.953,74.496
5.812,74.695,75.183
5.8748,74.581,75.349
5.9376,74.698,74.993
6.0005,74.982,74.643
6.0633,75.338,75.107
6.1261,75.554,75.976
6.1889,75.498,76.259
6.2518,75.198,75.686


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_140.csv <==
x,qOut,qIn
0.031416,75.069,75.63
0.094248,74.99,75.218
0.15708,74.891,74.558
0.21991,74.8,74.215
0.28274,74.746,74.561
0.34557,74.768,75.19
0.40841,74.865,75.535
0.47124,75.001,75.244
0.53407,75.13,74.629
0.5969,75.193,74.49
0.65973,75.183,74.701
0.72257,75.121,74.979
0.7854,75.029,75.179
0.84823,74.932,75.538
0.91106,74.867,75.846
0.9739,74.875,75.558
1.0367,74.985,74.549
1.0996,75.189,73.782
1.1624,75.362,73.728
1.2252,75.395,74.503
1.2881,75.193,75.957
1.3509,74.847,76.682
1.4137,74.613,76.15
1.4766,74.602,74.917
1.5394,74.871,74.033
1.6022,75.148,74.152
1.665,75.208,74.739
1.7279,75.047,75.141
1.7907,74.706,74.949
1.8535,74.548,74.558
1.9164,74.716,74.562
1.9792,75.102,75.271
2.042,75.559,76.173
2.1049,75.68,76.034
2.1677,75.311,75.133
2.2305,74.667,74.329
2.2934,74.038,74.425
2.3562,74.006,74.96
2.419,74.496,75.24
2.4819,75.21,75.081
2.5447,75.847,74.722
2.6075,76.074,74.537
2.6703,75.767,74.556
2.7332,75.13,74.837
2.796,74.444,74.976
2.8588,74.293,74.792
2.9217,74.538,74.927
2.9845,74.879,75.508
3.0474,75.02,75.642
3.1102,75.013,75.256
3.173,75.097,75.175
3.2359,75.291,75.288
3.2987,75.56,74.951
3.3615,75.543,74.533
3.4243,75.225,74.606
3.4872,74.83,74.949
3.55,74.613,75.127
3.6128,74.744,75.041
3.6757,74.941,74.951
3.7385,75.018,75.011
3.8013,74.832,75.057
3.8642,74.625,75.083
3.927,74.59,75.236
3.9898,74.721,75.282
4.0527,74.962,74.904
4.1155,75.137,74.368
4.1783,75.259,74.257
4.2412,75.352,74.959
4.304,75.434,75.943
4.3668,75.42,75.52
4.4296,75.254,74.476
4.4925,75.006,74.448
4.5553,74.764,75.379
4.6181,74.704,75.192
4.681,74.795,74.503
4.7438,74.941,74.558
4.8067,75.04,75.361
4.8695,75.056,75.524
4.9323,75.056,75.166
4.9952,75.078,74.81
5.058,75.143,74.912
5.1208,75.158,75.2
5.1836,75.052,75.247
5.2465,74.871,74.944
5.3093,74.674,74.515
5.3721,74.662,74.54
5.4349,74.841,74.913
5.4978,75.095,75.163
5.5606,75.292,75.009
5.6234,75.263,74.939
5.6863,75.067,75.127
5.7491,74.847,75.348
5.812,74.745,75.161
5.8748,74.822,74.831
5.9376,74.969,74.821
6.0005,75.104,75.021
6.0633,75.156,74.941
6.1261,75.159,74.877
6.1889,75.143,75.171
6.2518,75.113,75.532


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_141.csv <==
x,qOut,qIn
0.031416,74.456,75.039
0.094248,74.674,75.137
0.15708,75.033,75.273
0.21991,75.307,75.497
0.28274,75.297,75.379
0.34557,75.057,74.642
0.40841,74.857,74.012
0.47124,74.837,74.139
0.53407,75.091,75.141
0.5969,75.33,75.743
0.65973,75.294,75.433
0.72257,75.009,74.694
0.7854,74.56,74.701
0.84823,74.422,75.349
0.91106,74.648,75.464
0.9739,75.036,74.739
1.0367,75.348,74.238
1.0996,75.331,74.943
1.1624,75.133,75.762
1.2252,74.957,75.825
1.2881,74.998,75.264
1.3509,75.214,74.922
1.4137,75.325,74.69
1.4766,75.21,74.5
1.5394,74.801,74.675
1.6022,74.464,74.928
1.665,74.444,74.773
1.7279,74.695,74.465
1.7907,75.104,74.827
1.8535,75.347,75.561
1.9164,75.358,75.748
1.9792,75.205,75.323
2.042,74.978,74.931
2.1049,74.834,75.037
2.1677,74.799,75.119
2.2305,74.86,74.818
2.2934,74.989,74.534
2.3562,75.179,74.835
2.419,75.359,75.268
2.4819,75.43,75.527
2.5447,75.293,75.44
2.6075,74.956,74.79
2.6703,74.64,74.164
2.7332,74.481,74.487
2.796,74.573,75.538
2.8588,74.731,75.496
2.9217,74.857,74.692
2.9845,74.966,74.219
3.0474,75.093,74.479
3.1102,75.288,75.111
3.173,75.426,75.801
3.2359,75.418,76.002
3.2987,75.19,75.573
3.3615,74.886,75.001
3.4243,74.711,74.46
3.4872,74.725,74.161
3.55,74.937,74.5
3.6128,75.15,75.189
3.6757,75.237,75.528
3.7385,75.178,75.286
3.8013,74.977,75.1
3.8642,74.812,75.326
3.927,74.784,75.288
3.9898,74.857,74.811
4.0527,74.965,74.425
4.1155,74.908,74.731
4.1783,74.756,75.297
4.2412,74.671,75.619
4.304,74.808,75.355
4.3668,75.21,74.757
4.4296,75.603,74.275
4.4925,75.749,74.216
4.5553,75.434,74.449
4.6181,74.827,74.638
4.681,74.403,74.988
4.7438,74.358,75.571
4.8067,74.774,75.971
4.8695,75.219,75.733
4.9323,75.47,75.194
4.9952,75.493,74.744
5.058,75.293,74.512
5.1208,75.026,74.4
5.1836,74.817,74.605
5.2465,74.744,75.227
5.3093,74.852,75.724
5.3721,75.079,75.337
5.4349,75.257,74.671
5.4978,75.257,74.437
5.5606,74.97,74.792
5.6234,74.537,75.445
5.6863,74.256,75.877
5.7491,74.254,75.465
5.812,74.584,74.516
5.8748,75.011,74.097
5.9376,75.4,74.271
6.0005,75.663,74.967
6.0633,75.731,75.614
6.1261,75.498,75.397
6.1889,75.052,74.882
6.2518,74.625,74.784


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_142.csv <==
x,qOut,qIn
0.031416,75.853,75.63
0.094248,75.854,75.423
0.15708,75.398,74.608
0.21991,74.718,74.467
0.28274,74.11,75.206
0.34557,74.057,75.323
0.40841,74.431,74.968
0.47124,74.96,74.896
0.53407,75.377,75.204
0.5969,75.532,75.203
0.65973,75.431,74.947
0.72257,75.181,74.638
0.7854,74.9,74.527
0.84823,74.812,74.792
0.91106,74.907,75.19
0.9739,75.065,75.428
1.0367,75.146,75.356
1.0996,75.069,74.87
1.1624,74.96,74.362
1.2252,74.909,74.472
1.2881,74.983,75.403
1.3509,75.052,76.081
1.4137,75.036,75.86
1.4766,74.974,74.896
1.5394,74.926,74.363
1.6022,75.011,74.967
1.665,75.139,75.539
1.7279,75.203,75.154
1.7907,75.102,74.171
1.8535,74.885,73.937
1.9164,74.718,74.273
1.9792,74.69,74.816
2.042,74.847,75.478
2.1049,75.061,75.983
2.1677,75.183,75.843
2.2305,75.164,75.042
2.2934,74.97,74.496
2.3562,74.782,74.834
2.419,74.776,75.258
2.4819,74.96,75.284
2.5447,75.299,74.924
2.6075,75.528,74.7
2.6703,75.525,74.803
2.7332,75.33,75.132
2.796,75.023,75.253
2.8588,74.791,75.158
2.9217,74.611,75.044
2.9845,74.461,74.781
3.0474,74.322,74.502
3.1102,74.36,74.682
3.173,74.652,75.096
3.2359,75.094,75.373
3.2987,75.553,75.358
3.3615,75.734,75.15
3.4243,75.576,74.9
3.4872,75.228,74.744
3.55,74.879,74.722
3.6128,74.811,74.906
3.6757,74.918,75.186
3.7385,75.046,75.313
3.8013,75.042,75.208
3.8642,74.97,75.047
3.927,74.967,74.822
3.9898,75.033,74.48
4.0527,75.135,74.291
4.1155,75.074,74.846
4.1783,74.886,75.596
4.2412,74.709,75.681
4.304,74.688,75.128
4.3668,74.89,74.775
4.4296,75.15,74.691
4.4925,75.323,74.976
4.5553,75.282,75.683
4.6181,75.058,75.838
4.681,74.831,75.204
4.7438,74.727,74.499
4.8067,74.838,74.413
4.8695,75.067,74.41
4.9323,75.243,74.355
4.9952,75.268,74.823
5.058,75.066,76.051
5.1208,74.759,76.393
5.1836,74.562,75.563
5.2465,74.571,74.657
5.3093,74.833,74.523
5.3721,75.149,74.43
5.4349,75.329,74.154
5.4978,75.323,74.164
5.5606,75.11,74.83
5.6234,74.937,75.649
5.6863,74.975,76.004
5.7491,75.172,75.537
5.812,75.432,74.449
5.8748,75.375,74.26
5.9376,74.972,74.986
6.0005,74.477,75.598
6.0633,74.184,75.431
6.1261,74.384,74.83
6.1889,74.891,74.388
6.2518,75.455,74.745


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_143.csv <==
x,qOut,qIn
0.031416,75.47,75.219
0.094248,75.615,74.423
0.15708,75.539,74.472
0.21991,75.307,74.917
0.28274,75.001,74.812
0.34557,74.858,74.368
0.40841,74.942,74.359
0.47124,75.148,74.89
0.53407,75.348,75.618
0.5969,75.303,75.801
0.65973,74.995,75.4
0.72257,74.576,74.78
0.7854,74.223,74.529
0.84823,74.183,74.723
0.91106,74.422,74.975
0.9739,74.827,75.171
1.0367,75.269,75.301
1.0996,75.641,75.016
1.1624,75.814,74.616
1.2252,75.719,74.823
1.2881,75.305,75.688
1.3509,74.79,75.831
1.4137,74.457,75.066
1.4766,74.378,74.133
1.5394,74.559,74.296
1.6022,74.771,75.189
1.665,74.982,75.539
1.7279,75.183,75.139
1.7907,75.365,74.622
1.8535,75.401,74.596
1.9164,75.228,74.897
1.9792,74.957,75.388
2.042,74.724,75.798
2.1049,74.75,75.448
2.1677,74.923,74.617
2.2305,75.096,74.282
2.2934,75.123,74.891
2.3562,75.069,75.125
2.419,75.071,74.886
2.4819,75.134,74.934
2.5447,75.226,75.276
2.6075,75.139,75.093
2.6703,74.926,74.77
2.7332,74.737,74.83
2.796,74.729,75.169
2.8588,74.897,75.365
2.9217,75.034,75.402
2.9845,75.062,75.091
3.0474,74.936,74.428
3.1102,74.906,74.183
3.173,75.047,74.627
3.2359,75.248,75.514
3.2987,75.365,76.08
3.3615,75.181,75.377
3.4243,74.864,74.224
3.4872,74.632,73.911
3.55,74.685,74.791
3.6128,74.937,75.404
3.6757,75.134,75.4
3.7385,75.184,75.235
3.8013,75.033,75.417
3.8642,74.916,75.307
3.927,74.952,74.748
3.9898,75.093,74.403
4.0527,75.26,74.84
4.1155,75.218,75.453
4.1783,74.976,75.641
4.2412,74.697,75.261
4.304,74.558,74.447
4.3668,74.743,74.222
4.4296,75.086,74.716
4.4925,75.355,75.232
4.5553,75.331,75.321
4.6181,74.967,75.387
4.681,74.592,75.365
4.7438,74.455,74.963
4.8067,74.744,74.463
4.8695,75.21,74.342
4.9323,75.523,74.382
4.9952,75.556,74.616
5.058,75.232,75.383
5.1208,74.865,75.969
5.1836,74.724,75.758
5.2465,74.83,75.08
5.3093,75.137,74.799
5.3721,75.3,75.042
5.4349,75.197,75.173
5.4978,74.921,75.014
5.5606,74.604,74.974
5.6234,74.566,75.342
5.6863,74.814,75.515
5.7491,75.178,75.075
5.812,75.473,74.401
5.8748,75.419,74.214
5.9376,75.046,74.262
6.0005,74.582,74.408
6.0633,74.281,74.785
6.1261,74.375,75.489
6.1889,74.722,76.124
6.2518,75.142,76.168


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_144.csv <==
x,qOut,qIn
0.031416,75.028,74.57
0.094248,75.174,74.673
0.15708,75.109,75.002
0.21991,74.961,75.414
0.28274,74.879,75.446
0.34557,74.938,75.083
0.40841,75.017,74.913
0.47124,75.066,75.112
0.53407,75.051,75.103
0.5969,75.1,74.943
0.65973,75.209,75.088
0.72257,75.292,75.148
0.7854,75.249,74.625
0.84823,75.049,74.461
0.91106,74.857,74.948
0.9739,74.769,75.273
1.0367,74.846,74.972
1.0996,74.901,75.095
1.1624,74.844,75.559
1.2252,74.745,75.494
1.2881,74.696,74.736
1.3509,74.852,74.179
1.4137,75.101,74.081
1.4766,75.309,74.555
1.5394,75.345,75.452
1.6022,75.22,75.689
1.665,75.08,75.281
1.7279,75.003,74.967
1.7907,75.039,74.977
1.8535,75.056,75.119
1.9164,74.983,75.394
1.9792,74.855,75.529
2.042,74.729,75.126
2.1049,74.744,74.673
2.1677,74.902,74.693
2.2305,75.131,75.006
2.2934,75.346,75.062
2.3562,75.381,74.947
2.419,75.168,74.914
2.4819,74.808,74.787
2.5447,74.433,74.345
2.6075,74.354,74.238
2.6703,74.579,74.935
2.7332,74.953,76.089
2.796,75.307,76.549
2.8588,75.442,75.68
2.9217,75.375,74.39
2.9845,75.222,73.546
3.0474,75.107,73.748
3.1102,75.143,74.619
3.173,75.217,75.445
3.2359,75.229,75.732
3.2987,75.088,75.463
3.3615,74.916,75.266
3.4243,74.86,75.181
3.4872,74.901,74.961
3.55,74.986,74.582
3.6128,74.871,74.541
3.6757,74.622,74.854
3.7385,74.435,75.252
3.8013,74.501,75.408
3.8642,74.925,75.153
3.927,75.465,74.829
3.9898,75.822,74.903
4.0527,75.706,75.454
4.1155,74.997,75.396
4.1783,74.24,74.732
4.2412,73.883,74.351
4.304,74.265,74.961
4.3668,74.966,75.325
4.4296,75.543,74.855
4.4925,75.817,74.206
4.5553,75.674,74.436
4.6181,75.283,75.503
4.681,74.888,76.253
4.7438,74.65,75.915
4.8067,74.683,74.896
4.8695,74.854,74.422
4.9323,75.034,74.425
4.9952,75.164,74.722
5.058,75.202,75.04
5.1208,75.179,75.142
5.1836,75.126,75.087
5.2465,75.073,74.92
5.3093,75.038,74.655
5.3721,75.003,74.839
5.4349,74.935,75.349
5.4978,74.837,75.424
5.5606,74.716,74.739
5.6234,74.639,74.514
5.6863,74.671,75.079
5.7491,74.831,75.856
5.812,75.116,75.783
5.8748,75.432,74.851
5.9376,75.584,74.276
6.0005,75.482,74.654
6.0633,75.063,75.243
6.1261,74.647,75.13
6.1889,74.528,74.83
6.2518,74.686,74.629


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_145.csv <==
x,qOut,qIn
0.031416,75.136,74.683
0.094248,75.221,74.857
0.15708,75.238,75.248
0.21991,75.177,75.186
0.28274,75.033,74.671
0.34557,74.847,74.854
0.40841,74.69,75.573
0.47124,74.634,76.052
0.53407,74.731,75.737
0.5969,74.996,74.792
0.65973,75.308,73.926
0.72257,75.513,73.908
0.7854,75.46,74.815
0.84823,75.115,75.741
0.91106,74.744,76.1
0.9739,74.549,75.452
1.0367,74.683,74.063
1.0996,74.925,73.697
1.1624,75.056,74.47
1.2252,75.045,75.356
1.2881,74.908,75.394
1.3509,74.833,75.347
1.4137,74.862,75.549
1.4766,74.984,75.35
1.5394,75.168,74.318
1.6022,75.387,74.146
1.665,75.505,75.119
1.7279,75.412,75.897
1.7907,75.006,75.434
1.8535,74.521,74.887
1.9164,74.357,74.901
1.9792,74.58,75.149
2.042,75.165,75.176
2.1049,75.547,74.902
2.1677,75.426,74.528
2.2305,74.938,74.247
2.2934,74.311,74.291
2.3562,74.223,74.847
2.419,74.641,75.635
2.4819,75.236,76.153
2.5447,75.666,75.985
2.6075,75.627,75.364
2.6703,75.253,74.768
2.7332,74.822,74.506
2.796,74.619,74.463
2.8588,74.782,74.355
2.9217,75.093,74.409
2.9845,75.363,74.783
3.0474,75.43,75.368
3.1102,75.322,75.434
3.173,75.129,75.034
3.2359,74.912,74.847
3.2987,74.717,75.355
3.3615,74.533,75.346
3.4243,74.426,74.645
3.4872,74.47,74.298
3.55,74.715,74.912
3.6128,75.146,75.377
3.6757,75.607,75.358
3.7385,75.907,75.138
3.8013,75.866,74.806
3.8642,75.36,74.794
3.927,74.708,75.145
3.9898,74.242,75.259
4.0527,74.254,74.832
4.1155,74.569,74.73
4.1783,74.896,75.081
4.2412,75.129,75.401
4.304,75.209,75.261
4.3668,75.24,74.977
4.4296,75.214,74.933
4.4925,75.126,75.087
4.5553,74.97,74.907
4.6181,74.824,74.569
4.681,74.774,74.634
4.7438,74.836,75.024
4.8067,74.997,75.253
4.8695,75.144,74.989
4.9323,75.202,74.659
4.9952,75.164,74.732
5.058,75.042,75.323
5.1208,74.942,75.575
5.1836,74.915,75.244
5.2465,74.949,74.767
5.3093,75.017,74.914
5.3721,75.073,75.297
5.4349,75.124,75.208
5.4978,75.162,74.736
5.5606,75.177,74.259
5.6234,75.111,74.427
5.6863,74.975,75.227
5.7491,74.835,75.997
5.812,74.76,75.861
5.8748,74.8,75.041
5.9376,74.887,74.395
6.0005,74.961,74.445
6.0633,74.97,74.881
6.1261,74.953,74.995
6.1889,74.968,74.983
6.2518,75.03,74.886


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_146.csv <==
x,qOut,qIn
0.031416,75.134,75.032
0.094248,75.162,75.516
0.15708,75.092,75.413
0.21991,74.966,75.002
0.28274,74.833,74.752
0.34557,74.825,74.85
0.40841,74.945,74.966
0.47124,75.118,74.781
0.53407,75.257,74.404
0.5969,75.257,74.493
0.65973,75.138,74.925
0.72257,74.976,75.303
0.7854,74.85,75.261
0.84823,74.835,75.071
0.91106,74.906,75.182
0.9739,75.007,75.614
1.0367,75.079,75.68
1.0996,75.074,74.955
1.1624,75.031,74.3
1.2252,75.007,74.331
1.2881,75.051,74.509
1.3509,75.148,74.355
1.4137,75.193,74.674
1.4766,75.132,75.599
1.5394,74.929,76.22
1.6022,74.711,75.827
1.665,74.596,75.157
1.7279,74.601,74.815
1.7907,74.717,74.866
1.8535,74.842,74.744
1.9164,74.967,74.532
1.9792,75.101,74.486
2.042,75.249,74.652
2.1049,75.398,75.116
2.1677,75.466,75.669
2.2305,75.388,75.618
2.2934,75.105,74.613
2.3562,74.687,74.202
2.419,74.356,74.698
2.4819,74.251,75.19
2.5447,74.461,75.236
2.6075,74.845,75.185
2.6703,75.263,75.087
2.7332,75.61,75.122
2.796,75.8,75.556
2.8588,75.725,75.819
2.9217,75.377,75.361
2.9845,74.911,74.274
3.0474,74.508,73.518
3.1102,74.421,74.335
3.173,74.592,75.746
3.2359,74.879,76.273
3.2987,75.139,75.447
3.3615,75.267,74.403
3.4243,75.227,73.775
3.4872,75.059,73.989
3.55,74.816,74.999
3.6128,74.684,75.805
3.6757,74.734,75.99
3.7385,74.914,75.551
3.8013,75.146,74.751
3.8642,75.322,74.481
3.927,75.434,74.818
3.9898,75.446,75.209
4.0527,75.326,75.187
4.1155,74.978,75.23
4.1783,74.578,75.359
4.2412,74.358,75.059
4.304,74.523,74.268
4.3668,75.011,74.257
4.4296,75.41,74.971
4.4925,75.465,75.457
4.5553,74.973,75.289
4.6181,74.362,75.031
4.681,74.175,74.891
4.7438,74.476,74.98
4.8067,75.197,75.097
4.8695,75.731,74.846
4.9323,75.813,74.612
4.9952,75.505,74.822
5.058,74.937,75.216
5.1208,74.658,75.21
5.1836,74.78,75.126
5.2465,75.102,75.158
5.3093,75.382,74.841
5.3721,75.303,74.515
5.4349,74.982,74.804
5.4978,74.651,75.332
5.5606,74.537,75.334
5.6234,74.715,75.011
5.6863,74.997,74.953
5.7491,75.233,75.207
5.812,75.29,75.277
5.8748,75.18,74.799
5.9376,75.001,74.433
6.0005,74.844,74.724
6.0633,74.787,75.495
6.1261,74.826,75.491
6.1889,74.922,74.833
6.2518,75.037,74.462


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_147.csv <==
x,qOut,qIn
0.031416,74.771,74.957
0.094248,75.167,74.446
0.15708,75.597,74.9
0.21991,75.82,75.536
0.28274,75.604,75.366
0.34557,74.911,74.905
0.40841,74.22,74.835
0.47124,73.886,75.055
0.53407,74.165,75.259
0.5969,74.698,75.149
0.65973,75.195,74.742
0.72257,75.541,74.359
0.7854,75.666,74.598
0.84823,75.541,75.234
0.91106,75.202,75.629
0.9739,74.824,75.547
1.0367,74.596,75.017
1.0996,74.695,74.68
1.1624,74.95,74.715
1.2252,75.18,74.841
1.2881,75.218,74.684
1.3509,75.109,74.544
1.4137,75.017,74.86
1.4766,75.009,75.59
1.5394,75.119,75.848
1.6022,75.198,75.144
1.665,75.169,74.451
1.7279,75.052,74.414
1.7907,74.88,74.919
1.8535,74.748,75.432
1.9164,74.703,75.756
1.9792,74.768,75.542
2.042,74.949,74.609
2.1049,75.201,74.007
2.1677,75.376,74.29
2.2305,75.373,75.028
2.2934,75.111,75.334
2.3562,74.747,75.116
2.419,74.528,74.846
2.4819,74.537,74.642
2.5447,74.795,74.664
2.6075,75.094,75.277
2.6703,75.301,76.014
2.7332,75.356,75.993
2.796,75.213,74.886
2.8588,74.957,74.199
2.9217,74.79,74.48
2.9845,74.813,75.219
3.0474,75.087,75.647
3.1102,75.351,75.394
3.173,75.343,74.795
3.2359,75.073,74.298
3.2987,74.611,74.319
3.3615,74.438,74.738
3.4243,74.614,75.182
3.4872,74.933,75.431
3.55,75.156,75.463
3.6128,75.071,75.38
3.6757,74.895,75.187
3.7385,74.831,74.959
3.8013,75.046,74.852
3.8642,75.379,74.854
3.927,75.532,74.873
3.9898,75.423,74.903
4.0527,75.023,74.948
4.1155,74.754,74.881
4.1783,74.802,74.812
4.2412,75.035,74.968
4.304,75.261,75.022
4.3668,75.113,74.804
4.4296,74.748,74.825
4.4925,74.449,75.19
4.5553,74.486,75.398
4.6181,74.851,74.968
4.681,75.259,74.581
4.7438,75.532,74.929
4.8067,75.528,75.686
4.8695,75.329,75.372
4.9323,75.081,74.508
4.9952,74.887,74.273
5.058,74.826,74.82
5.1208,74.847,75.086
5.1836,74.888,75.294
5.2465,74.919,75.759
5.3093,74.916,76.118
5.3721,74.901,75.576
5.4349,74.893,74.507
5.4978,74.907,73.732
5.5606,74.949,74.064
5.6234,75,74.564
5.6863,75.035,74.638
5.7491,75.05,74.859
5.812,75.043,75.731
5.8748,75.059,76.145
5.9376,75.099,75.663
6.0005,75.119,74.799
6.0633,75.071,74.081
6.1261,74.894,74.291
6.1889,74.698,75.223
6.2518,74.619,75.738


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_148.csv <==
x,qOut,qIn
0.031416,74.539,74.387
0.094248,74.625,75.266
0.15708,74.893,76.062
0.21991,75.208,75.902
0.28274,75.437,75.085
0.34557,75.432,74.615
0.40841,75.209,74.289
0.47124,74.914,73.992
0.53407,74.706,74.283
0.5969,74.795,75.255
0.65973,75.08,75.878
0.72257,75.354,75.67
0.7854,75.408,75.207
0.84823,75.109,75.151
0.91106,74.711,75.146
0.9739,74.46,75.124
1.0367,74.567,75.237
1.0996,74.86,75.052
1.1624,75.096,74.417
1.2252,75.225,73.912
1.2881,75.24,74.315
1.3509,75.343,75.072
1.4137,75.424,75.407
1.4766,75.331,75.32
1.5394,74.914,75.194
1.6022,74.379,75.185
1.665,74.154,75.065
1.7279,74.332,74.746
1.7907,74.898,74.458
1.8535,75.392,74.84
1.9164,75.632,75.576
1.9792,75.629,75.921
2.042,75.434,75.445
2.1049,75.26,74.856
2.1677,75.129,74.598
2.2305,74.989,74.641
2.2934,74.772,74.806
2.3562,74.494,75.029
2.419,74.341,75.2
2.4819,74.398,75.096
2.5447,74.708,74.649
2.6075,75.094,74.484
2.6703,75.374,74.832
2.7332,75.456,75.354
2.796,75.277,75.677
2.8588,74.962,75.563
2.9217,74.728,75.051
2.9845,74.686,74.538
3.0474,74.899,74.551
3.1102,75.217,74.845
3.173,75.455,75.055
3.2359,75.507,75.188
3.2987,75.29,75.335
3.3615,74.94,75.144
3.4243,74.706,74.69
3.4872,74.68,74.529
3.55,74.895,74.837
3.6128,75.06,74.778
3.6757,75.033,74.61
3.7385,74.882,75.131
3.8013,74.712,76.012
3.8642,74.784,75.779
3.927,75.052,74.909
3.9898,75.345,74.272
4.0527,75.485,74.329
4.1155,75.307,75.024
4.1783,74.96,75.742
4.2412,74.666,75.699
4.304,74.631,75.016
4.3668,74.865,74.724
4.4296,75.142,74.719
4.4925,75.297,74.718
4.5553,75.198,74.791
4.6181,74.916,74.893
4.681,74.649,74.9
4.7438,74.527,75.05
4.8067,74.642,75.348
4.8695,74.915,75.362
4.9323,75.222,75.148
4.9952,75.441,74.866
5.058,75.463,74.489
5.1208,75.217,74.402
5.1836,74.877,74.759
5.2465,74.656,75.177
5.3093,74.743,75.245
5.3721,75.081,75.283
5.4349,75.379,75.435
5.4978,75.463,75.393
5.5606,75.198,74.862
5.6234,74.809,74.352
5.6863,74.578,74.459
5.7491,74.576,75.322
5.812,74.808,76.2
5.8748,75.024,75.771
5.9376,75.165,74.566
6.0005,75.233,73.698
6.0633,75.24,74.293
6.1261,75.144,75.406
6.1889,74.93,75.606
6.2518,74.693,74.78


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_149.csv <==
x,qOut,qIn
0.031416,74.819,76.026
0.094248,74.911,75.263
0.15708,75.071,74.072
0.21991,75.159,73.705
0.28274,75.049,74.733
0.34557,74.773,75.917
0.40841,74.537,76.355
0.47124,74.475,75.773
0.53407,74.675,74.763
0.5969,75.013,74.536
0.65973,75.325,74.84
0.72257,75.491,75.099
0.7854,75.408,75.171
0.84823,75.078,74.976
0.91106,74.714,74.446
0.9739,74.516,74.053
1.0367,74.644,74.735
1.0996,75.005,75.759
1.1624,75.325,75.775
1.2252,75.421,74.827
1.2881,75.143,74.443
1.3509,74.682,74.945
1.4137,74.42,75.162
1.4766,74.51,75.066
1.5394,75.016,75.302
1.6022,75.563,75.553
1.665,75.839,75.296
1.7279,75.759,74.818
1.7907,75.294,74.448
1.8535,74.864,74.574
1.9164,74.702,75.076
1.9792,74.739,75.364
2.042,74.831,75.128
2.1049,74.74,74.933
2.1677,74.649,74.871
2.2305,74.696,74.779
2.2934,74.98,74.705
2.3562,75.25,74.848
2.419,75.284,75.118
2.4819,75.112,75.288
2.5447,74.818,75.148
2.6075,74.769,74.976
2.6703,74.977,74.939
2.7332,75.269,74.984
2.796,75.449,74.962
2.8588,75.317,75.105
2.9217,75.009,75.454
2.9845,74.726,75.551
3.0474,74.662,75.047
3.1102,74.837,74.407
3.173,75.059,74.088
3.2359,75.196,74.365
3.2987,75.134,75.23
3.3615,74.941,75.469
3.4243,74.771,75.076
3.4872,74.715,75.069
3.55,74.834,75.878
3.6128,75.024,75.914
3.6757,75.161,74.942
3.7385,75.196,73.876
3.8013,75.098,73.751
3.8642,74.968,74.51
3.927,74.922,75.348
3.9898,74.988,75.754
4.0527,75.174,75.614
4.1155,75.324,75.269
4.1783,75.288,75.038
4.2412,75.061,75.101
4.304,74.672,75.096
4.3668,74.417,74.712
4.4296,74.433,74.422
4.4925,74.671,74.545
4.5553,75.035,74.911
4.6181,75.36,74.902
4.681,75.573,74.772
4.7438,75.601,75.085
4.8067,75.377,75.822
4.8695,74.891,75.736
4.9323,74.412,75.046
4.9952,74.177,74.685
5.058,74.371,74.9
5.1208,74.838,74.978
5.1836,75.32,74.96
5.2465,75.652,75.044
5.3093,75.701,75.178
5.3721,75.485,75.107
5.4349,75.152,74.837
5.4978,74.847,74.427
5.5606,74.694,74.261
5.6234,74.648,74.725
5.6863,74.642,75.35
5.7491,74.677,75.607
5.812,74.763,75.359
5.8748,74.951,75.117
5.9376,75.184,74.994
6.0005,75.381,74.839
6.0633,75.464,74.503
6.1261,75.366,74.44
6.1889,75.146,74.888
6.2518,74.923,75.631


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_150.csv <==
x,qOut,qIn
0.031416,74.963,74.626
0.094248,75.18,75.038
0.15708,75.276,75.395
0.21991,75.26,75.147
0.28274,75.15,74.758
0.34557,75.01,74.964
0.40841,74.938,75.26
0.47124,74.978,75.171
0.53407,75.155,74.516
0.5969,75.328,74.209
0.65973,75.284,74.733
0.72257,74.993,75.722
0.7854,74.468,76.127
0.84823,74.134,75.517
0.91106,74.207,74.723
0.9739,74.599,74.429
1.0367,75.157,74.832
1.0996,75.54,75.122
1.1624,75.621,75.093
1.2252,75.448,74.998
1.2881,75.102,74.895
1.3509,74.901,74.605
1.4137,74.927,74.486
1.4766,75.069,74.913
1.5394,75.185,75.465
1.6022,75.073,75.217
1.665,74.833,74.708
1.7279,74.632,74.655
1.7907,74.624,74.976
1.8535,74.852,75.011
1.9164,75.184,75.023
1.9792,75.47,75.283
2.042,75.57,75.504
2.1049,75.379,75.174
2.1677,75.045,74.728
2.2305,74.77,74.592
2.2934,74.744,74.786
2.3562,74.911,75.144
2.419,75.02,75.528
2.4819,74.993,75.604
2.5447,74.791,75.107
2.6075,74.703,74.373
2.6703,74.806,73.969
2.7332,75,74.286
2.796,75.15,75.289
2.8588,75.082,75.589
2.9217,74.912,75.042
2.9845,74.792,74.698
3.0474,74.852,75.412
3.1102,75.069,75.898
3.173,75.269,75.571
3.2359,75.34,75.025
3.2987,75.192,74.75
3.3615,74.933,74.301
3.4243,74.77,73.953
3.4872,74.792,74.488
3.55,75.045,75.682
3.6128,75.305,75.921
3.6757,75.341,75.418
3.7385,75.124,74.975
3.8013,74.673,74.944
3.8642,74.385,75.031
3.927,74.427,74.955
3.9898,74.704,74.507
4.0527,75.068,74.107
4.1155,75.262,74.482
4.1783,75.328,75.293
4.2412,75.346,75.972
4.304,75.4,75.828
4.3668,75.408,75.107
4.4296,75.204,74.568
4.4925,74.833,74.473
4.5553,74.387,74.696
4.6181,74.276,75.099
4.681,74.544,75.494
4.7438,75.012,75.53
4.8067,75.47,75.036
4.8695,75.675,74.587
4.9323,75.587,74.543
4.9952,75.286,74.765
5.058,74.87,74.769
5.1208,74.553,74.809
5.1836,74.421,75.193
5.2465,74.477,75.518
5.3093,74.697,75.246
5.3721,75.033,74.876
5.4349,75.373,74.884
5.4978,75.575,75.138
5.5606,75.498,75.103
5.6234,75.114,74.914
5.6863,74.733,75.128
5.7491,74.582,75.611
5.812,74.832,75.472
5.8748,75.218,74.447
5.9376,75.416,73.632
6.0005,75.335,73.773
6.0633,74.947,74.873
6.1261,74.611,75.83
6.1889,74.529,75.956
6.2518,74.674,75.179


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_151.csv <==
x,qOut,qIn
0.031416,75.082,75.564
0.094248,75.385,75.011
0.15708,75.572,74.378
0.21991,75.61,74.766
0.28274,75.475,75.893
0.34557,75.198,76.212
0.40841,74.879,75.797
0.47124,74.629,75.027
0.53407,74.545,74.172
0.5969,74.654,73.782
0.65973,74.889,74.21
0.72257,75.152,75.265
0.7854,75.346,75.9
0.84823,75.347,75.353
0.91106,75.142,74.594
0.9739,74.843,74.441
1.0367,74.583,74.899
1.0996,74.558,75.321
1.1624,74.698,75.541
1.2252,74.881,75.436
1.2881,74.978,75.038
1.3509,74.995,74.666
1.4137,75.086,74.547
1.4766,75.282,74.754
1.5394,75.587,75.064
1.6022,75.661,74.991
1.665,75.314,74.757
1.7279,74.74,74.822
1.7907,74.213,75.176
1.8535,74.287,75.093
1.9164,74.768,74.726
1.9792,75.29,74.607
2.042,75.494,75.169
2.1049,75.26,75.89
2.1677,74.913,76.003
2.2305,74.721,75.256
2.2934,74.901,74.447
2.3562,75.241,74.301
2.419,75.421,74.4
2.4819,75.349,74.757
2.5447,74.987,75.366
2.6075,74.683,75.521
2.6703,74.617,75.305
2.7332,74.743,75.224
2.796,74.963,74.97
2.8588,75.056,74.444
2.9217,75.018,74.457
2.9845,74.915,75.119
3.0474,74.818,75.619
3.1102,74.81,75.506
3.173,74.924,75.215
3.2359,75.134,74.83
3.2987,75.405,74.467
3.3615,75.551,74.439
3.4243,75.404,74.716
3.4872,75.022,75.029
3.55,74.517,75.079
3.6128,74.347,74.937
3.6757,74.579,74.858
3.7385,75.02,75.047
3.8013,75.443,75.704
3.8642,75.547,75.67
3.927,75.333,74.674
3.9898,74.973,73.885
4.0527,74.663,74.611
4.1155,74.661,75.714
4.1783,74.907,75.903
4.2412,75.226,75.185
4.304,75.441,74.579
4.3668,75.366,74.816
4.4296,75.062,75.1
4.4925,74.712,74.924
4.5553,74.511,74.637
4.6181,74.584,75
4.681,74.782,75.526
4.7438,74.981,75.569
4.8067,75.071,74.953
4.8695,75.123,74.359
4.9323,75.177,74.19
4.9952,75.199,74.543
5.058,75.138,75.093
5.1208,74.935,75.333
5.1836,74.749,75.366
5.2465,74.712,75.452
5.3093,74.924,75.649
5.3721,75.239,75.466
5.4349,75.407,74.998
5.4978,75.344,74.662
5.5606,75.009,74.635
5.6234,74.714,74.639
5.6863,74.671,74.674
5.7491,74.851,74.892
5.812,75.168,75.231
5.8748,75.334,75.366
5.9376,75.256,75.358
6.0005,74.997,75.269
6.0633,74.644,74.794
6.1261,74.45,74.193
6.1889,74.498,74.194
6.2518,74.737,74.954


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_152.csv <==
x,qOut,qIn
0.031416,74.949,74.358
0.094248,75.268,74.609
0.15708,75.363,75.108
0.21991,75.215,74.995
0.28274,74.842,74.249
0.34557,74.578,74.528
0.40841,74.61,75.539
0.47124,74.885,75.89
0.53407,75.298,75.019
0.5969,75.508,74.338
0.65973,75.38,74.411
0.72257,75.03,75.072
0.7854,74.619,75.473
0.84823,74.558,75.067
0.91106,74.85,74.733
0.9739,75.286,75.179
1.0367,75.633,75.975
1.0996,75.609,75.706
1.1624,75.269,74.779
1.2252,74.831,74.091
1.2881,74.532,74.069
1.3509,74.536,74.618
1.4137,74.692,75.472
1.4766,74.879,75.916
1.5394,74.993,75.176
1.6022,75.086,74.49
1.665,75.144,74.683
1.7279,75.13,75.171
1.7907,75.002,75.067
1.8535,74.825,74.779
1.9164,74.744,74.828
1.9792,74.809,75.035
2.042,75.03,75.065
2.1049,75.274,75.018
2.1677,75.441,75.196
2.2305,75.465,75.577
2.2934,75.296,75.355
2.3562,74.942,74.398
2.419,74.591,73.939
2.4819,74.421,74.518
2.5447,74.575,75.455
2.6075,74.959,75.73
2.6703,75.31,75.507
2.7332,75.465,74.952
2.796,75.295,74.53
2.8588,74.983,74.694
2.9217,74.781,75.015
2.9845,74.756,75.016
3.0474,74.911,74.828
3.1102,74.997,74.781
3.173,75.001,74.79
3.2359,75.006,75.052
3.2987,75.098,75.743
3.3615,75.253,76.119
3.4243,75.272,75.766
3.4872,75.1,74.916
3.55,74.725,74.158
3.6128,74.492,74.161
3.6757,74.576,74.625
3.7385,74.895,74.955
3.8013,75.31,74.877
3.8642,75.489,74.821
3.927,75.368,74.914
3.9898,75.072,75.134
4.0527,74.759,75.325
4.1155,74.681,75.301
4.1783,74.757,75.311
4.2412,74.865,75.527
4.304,74.882,75.547
4.3668,74.887,74.948
4.4296,75.036,74.274
4.4925,75.307,74.088
4.5553,75.648,74.586
4.6181,75.705,75.023
4.681,75.36,75.199
4.7438,74.813,75.404
4.8067,74.328,75.61
4.8695,74.321,75.146
4.9323,74.612,74.412
4.9952,74.946,74.237
5.058,75.081,74.86
5.1208,75.032,75.297
5.1836,74.986,75.312
5.2465,75.037,75.22
5.3093,75.242,75.242
5.3721,75.467,74.877
5.4349,75.539,74.346
5.4978,75.389,74.395
5.5606,74.978,75.125
5.6234,74.539,75.64
5.6863,74.332,75.73
5.7491,74.417,75.372
5.812,74.787,74.581
5.8748,75.189,74.177
5.9376,75.434,74.554
6.0005,75.441,75.346
6.0633,75.154,75.768
6.1261,74.772,75.665
6.1889,74.566,75.358
6.2518,74.619,74.835


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_153.csv <==
x,qOut,qIn
0.031416,75.324,74.453
0.094248,75.449,74.89
0.15708,75.355,75.307
0.21991,75.151,75.468
0.28274,74.959,75.614
0.34557,74.885,75.378
0.40841,74.842,74.553
0.47124,74.785,73.927
0.53407,74.679,74.663
0.5969,74.649,75.888
0.65973,74.772,76.166
0.72257,75.014,75.332
0.7854,75.318,74.392
0.84823,75.536,74.402
0.91106,75.549,74.746
0.9739,75.338,74.798
1.0367,74.908,74.665
1.0996,74.507,75.009
1.1624,74.35,75.441
1.2252,74.467,75.484
1.2881,74.823,75.044
1.3509,75.199,74.878
1.4137,75.432,75.153
1.4766,75.443,75.409
1.5394,75.172,74.979
1.6022,74.789,74.386
1.665,74.589,74.232
1.7279,74.674,74.452
1.7907,75.08,75.105
1.8535,75.462,75.905
1.9164,75.534,76.086
1.9792,75.277,75.312
2.042,74.737,74.278
2.1049,74.414,74.455
2.1677,74.472,75.29
2.2305,74.775,75.622
2.2934,75.13,75.049
2.3562,75.278,74.537
2.419,75.278,74.362
2.4819,75.226,74.483
2.5447,75.211,75.019
2.6075,75.195,75.68
2.6703,75.067,75.854
2.7332,74.838,75.398
2.796,74.547,74.881
2.8588,74.437,74.821
2.9217,74.592,74.828
2.9845,74.933,74.613
3.0474,75.349,74.356
3.1102,75.582,74.75
3.173,75.529,75.456
3.2359,75.274,75.839
3.2987,74.94,75.572
3.3615,74.841,74.758
3.4243,74.919,73.997
3.4872,74.999,74.116
3.55,74.9,75.167
3.6128,74.661,75.434
3.6757,74.569,74.875
3.7385,74.724,74.574
3.8013,75.16,75.247
3.8642,75.56,75.574
3.927,75.675,75.171
3.9898,75.471,74.843
4.0527,74.967,75.146
4.1155,74.544,75.378
4.1783,74.423,75.378
4.2412,74.582,75.351
4.304,74.938,75.213
4.3668,75.259,74.927
4.4296,75.411,74.589
4.4925,75.342,74.19
4.5553,75.016,74.179
4.6181,74.637,74.967
4.681,74.463,75.751
4.7438,74.543,75.709
4.8067,74.863,74.898
4.8695,75.122,74.375
4.9323,75.213,74.388
4.9952,75.178,74.954
5.058,75.083,75.668
5.1208,75.066,75.547
5.1836,75.113,75.002
5.2465,75.193,74.917
5.3093,75.266,75.182
5.3721,75.34,75.069
5.4349,75.349,74.9
5.4978,75.227,74.847
5.5606,74.913,74.768
5.6234,74.535,74.623
5.6863,74.362,74.614
5.7491,74.469,74.806
5.812,74.868,75.208
5.8748,75.242,75.538
5.9376,75.367,75.61
6.0005,75.232,75.441
6.0633,74.876,75.135
6.1261,74.658,74.807
6.1889,74.725,74.516
6.2518,74.991,74.338


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_154.csv <==
x,qOut,qIn
0.031416,75.525,75.5
0.094248,75.187,75.53
0.15708,74.626,75.31
0.21991,74.204,75.278
0.28274,74.256,75.427
0.34557,74.761,75.407
0.40841,75.338,75.146
0.47124,75.713,74.7
0.53407,75.652,74.574
0.5969,75.219,74.994
0.65973,74.785,75.343
0.72257,74.594,75.168
0.7854,74.822,74.461
0.84823,75.12,74.206
0.91106,75.166,74.696
0.9739,74.954,75.424
1.0367,74.551,75.345
1.0996,74.403,74.642
1.1624,74.58,74.411
1.2252,74.944,75.057
1.2881,75.324,76.084
1.3509,75.536,75.887
1.4137,75.571,74.708
1.4766,75.47,73.811
1.5394,75.279,74.364
1.6022,75.085,75.345
1.665,74.953,75.727
1.7279,74.898,75.594
1.7907,74.917,75.388
1.8535,74.928,75.035
1.9164,74.885,74.616
1.9792,74.81,74.61
2.042,74.733,74.919
2.1049,74.74,74.752
2.1677,74.817,74.459
2.2305,74.921,74.59
2.2934,75,75.141
2.3562,75.068,75.696
2.419,75.163,76.014
2.4819,75.244,75.769
2.5447,75.259,74.967
2.6075,75.055,74.393
2.6703,74.756,74.272
2.7332,74.567,74.375
2.796,74.682,74.468
2.8588,75.091,74.899
2.9217,75.495,75.518
2.9845,75.677,75.66
3.0474,75.456,74.972
3.1102,75.004,74.772
3.173,74.638,75.279
3.2359,74.48,75.508
3.2987,74.584,74.733
3.3615,74.697,74.333
3.4243,74.812,74.726
3.4872,74.992,75.118
3.55,75.294,75.05
3.6128,75.63,75.107
3.6757,75.714,75.25
3.7385,75.454,75.147
3.8013,74.811,74.782
3.8642,74.291,74.685
3.927,74.211,74.96
3.9898,74.492,75.342
4.0527,74.97,75.316
4.1155,75.275,75.082
4.1783,75.383,75.017
4.2412,75.352,75.04
4.304,75.251,74.861
4.3668,75.139,74.647
4.4296,75.013,74.714
4.4925,74.886,74.949
4.5553,74.773,75.121
4.6181,74.746,75.346
4.681,74.831,75.448
4.7438,74.985,75.076
4.8067,75.151,74.516
4.8695,75.2,74.543
4.9323,75.112,74.932
4.9952,74.966,75.251
5.058,74.85,75.452
5.1208,74.891,75.7
5.1836,75.045,75.487
5.2465,75.21,74.488
5.3093,75.286,73.562
5.3721,75.198,74.054
5.4349,75.007,75.236
5.4978,74.811,76.089
5.5606,74.703,75.907
5.6234,74.746,75.111
5.6863,74.906,74.517
5.7491,75.106,74.569
5.812,75.27,74.807
5.8748,75.269,74.922
5.9376,75.086,75.22
6.0005,74.837,75.394
6.0633,74.65,74.88
6.1261,74.751,74.192
6.1889,75.072,74.115
6.2518,75.403,74.766


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_155.csv <==
x,qOut,qIn
0.031416,74.609,74.694
0.094248,74.524,75.104
0.15708,74.674,75.564
0.21991,74.943,75.54
0.28274,75.204,74.869
0.34557,75.298,74.27
0.40841,75.175,74.175
0.47124,74.915,74.665
0.53407,74.623,75.429
0.5969,74.521,75.576
0.65973,74.62,75.148
0.72257,74.85,74.79
0.7854,75.12,75.076
0.84823,75.38,75.316
0.91106,75.557,75.154
0.9739,75.56,74.935
1.0367,75.303,74.898
1.0996,74.871,74.916
1.1624,74.591,74.942
1.2252,74.602,74.918
1.2881,74.974,74.764
1.3509,75.322,74.751
1.4137,75.353,75.027
1.4766,75.086,75.453
1.5394,74.611,75.707
1.6022,74.412,75.402
1.665,74.572,74.846
1.7279,74.927,74.584
1.7907,75.275,74.657
1.8535,75.382,74.519
1.9164,75.295,74.414
1.9792,75.132,74.715
2.042,75.013,75.265
2.1049,75.012,75.451
2.1677,75.051,75.383
2.2305,75.062,75.284
2.2934,74.983,75.321
2.3562,74.863,75.142
2.419,74.782,74.693
2.4819,74.78,74.488
2.5447,74.874,74.921
2.6075,75.04,75.197
2.6703,75.24,75.005
2.7332,75.396,74.599
2.796,75.428,74.349
2.8588,75.214,74.853
2.9217,74.845,75.712
2.9845,74.507,76.082
3.0474,74.384,75.715
3.1102,74.529,75.141
3.173,74.794,74.538
3.2359,75.071,74.106
3.2987,75.271,74.361
3.3615,75.396,75.385
3.4243,75.413,76.07
3.4872,75.315,75.411
3.55,75.1,73.888
3.6128,74.894,73.917
3.6757,74.8,75.103
3.7385,74.803,75.938
3.8013,74.862,75.644
3.8642,74.826,75.064
3.927,74.738,74.63
3.9898,74.712,74.449
4.0527,74.853,74.543
4.1155,75.2,74.94
4.1783,75.545,75.353
4.2412,75.69,75.349
4.304,75.447,75.078
4.3668,74.926,75.143
4.4296,74.558,75.134
4.4925,74.526,74.594
4.5553,74.92,73.974
4.6181,75.242,74.435
4.681,75.218,75.327
4.7438,74.945,75.677
4.8067,74.596,75.596
4.8695,74.646,75.552
4.9323,75.004,75.269
4.9952,75.383,75.046
5.058,75.484,75.199
5.1208,75.144,74.864
5.1836,74.701,74.2
5.2465,74.455,74.249
5.3093,74.645,75.23
5.3721,75.062,75.747
5.4349,75.38,75.48
5.4978,75.456,74.776
5.5606,75.201,74.307
5.6234,74.809,74.621
5.6863,74.508,75.111
5.7491,74.409,74.952
5.812,74.572,74.334
5.8748,74.872,74.829
5.9376,75.215,75.913
6.0005,75.511,76.27
6.0633,75.683,75.413
6.1261,75.626,74.696
6.1889,75.338,74.524
6.2518,74.95,74.592


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_156.csv <==
x,qOut,qIn
0.031416,75.071,74.124
0.094248,74.84,74.14
0.15708,74.654,74.896
0.21991,74.665,75.469
0.28274,74.973,75.259
0.34557,75.424,75.087
0.40841,75.764,75.344
0.47124,75.826,75.608
0.53407,75.473,75.18
0.5969,74.876,74.521
0.65973,74.415,74.338
0.72257,74.264,74.662
0.7854,74.509,74.944
0.84823,74.855,74.816
0.91106,75.164,74.775
0.9739,75.377,75.024
1.0367,75.46,75.112
1.0996,75.338,74.904
1.1624,75.029,74.937
1.2252,74.687,75.334
1.2881,74.482,75.822
1.3509,74.584,75.673
1.4137,74.882,74.971
1.4766,75.223,74.329
1.5394,75.46,74.383
1.6022,75.51,74.695
1.665,75.372,74.853
1.7279,75.115,74.988
1.7907,74.812,75.308
1.8535,74.617,75.5
1.9164,74.588,75.338
1.9792,74.685,74.932
2.042,74.852,74.435
2.1049,74.959,74.378
2.1677,74.978,74.947
2.2305,74.957,75.755
2.2934,74.946,75.996
2.3562,75.06,75.236
2.419,75.267,74.278
2.4819,75.45,74.085
2.5447,75.487,74.935
2.6075,75.226,75.508
2.6703,74.811,75.445
2.7332,74.47,75.1
2.796,74.416,74.835
2.8588,74.678,74.868
2.9217,75.046,74.972
2.9845,75.345,74.776
3.0474,75.429,74.624
3.1102,75.25,75.251
3.173,74.939,75.902
3.2359,74.684,75.642
3.2987,74.655,74.495
3.3615,74.907,73.923
3.4243,75.24,74.155
3.4872,75.454,74.893
3.55,75.368,75.716
3.6128,75.002,75.633
3.6757,74.674,74.855
3.7385,74.584,74.445
3.8013,74.869,75.002
3.8642,75.241,75.69
3.927,75.4,75.902
3.9898,75.29,75.426
4.0527,74.912,74.429
4.1155,74.651,73.997
4.1783,74.685,74.42
4.2412,74.939,75.204
4.304,75.288,75.452
4.3668,75.409,75.239
4.4296,75.218,75.168
4.4925,74.845,75.184
4.5553,74.456,74.889
4.6181,74.406,74.785
4.681,74.664,75.087
4.7438,75.035,75.151
4.8067,75.307,74.563
4.8695,75.301,74.273
4.9323,75.164,74.663
4.9952,75.064,75.386
5.058,75.156,75.574
5.1208,75.326,74.939
5.1836,75.302,74.391
5.2465,75.051,74.467
5.3093,74.602,74.809
5.3721,74.432,75.3
5.4349,74.642,75.965
5.4978,75.047,76.022
5.5606,75.417,75.283
5.6234,75.474,74.949
5.6863,75.303,74.905
5.7491,75.061,74.535
5.812,74.907,74.104
5.8748,74.854,74.496
5.9376,74.804,75.13
6.0005,74.75,75.288
6.0633,74.707,75.157
6.1261,74.808,75.472
6.1889,74.987,75.653
6.2518,75.118,75.1


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_157.csv <==
x,qOut,qIn
0.031416,74.732,75.305
0.094248,74.671,74.752
0.15708,74.94,74.149
0.21991,75.332,74.276
0.28274,75.609,75.214
0.34557,75.355,75.546
0.40841,74.775,75.175
0.47124,74.281,74.935
0.53407,74.282,75.35
0.5969,74.796,75.626
0.65973,75.373,75.394
0.72257,75.719,74.819
0.7854,75.603,74.416
0.84823,75.193,74.587
0.91106,74.836,74.963
0.9739,74.705,75.185
1.0367,74.908,75.137
1.0996,75.144,74.845
1.1624,75.19,74.503
1.2252,75.035,74.46
1.2881,74.718,74.937
1.3509,74.529,75.453
1.4137,74.565,75.609
1.4766,74.767,75.401
1.5394,75.045,75.099
1.6022,75.256,74.827
1.665,75.378,74.571
1.7279,75.409,74.52
1.7907,75.353,74.792
1.8535,75.198,75.105
1.9164,74.984,75.289
1.9792,74.796,75.395
2.042,74.717,75.617
2.1049,74.801,75.666
2.1677,74.932,75.364
2.2305,75.002,74.969
2.2934,74.911,74.438
2.3562,74.729,73.898
2.419,74.653,73.99
2.4819,74.759,74.868
2.5447,75.079,75.71
2.6075,75.395,75.526
2.6703,75.504,74.997
2.7332,75.365,74.941
2.796,74.979,75.376
2.8588,74.646,75.299
2.9217,74.541,74.794
2.9845,74.652,74.381
3.0474,74.913,74.471
3.1102,75.163,74.908
3.173,75.394,75.405
3.2359,75.566,75.728
3.2987,75.643,75.539
3.3615,75.439,74.997
3.4243,74.968,74.599
3.4872,74.455,74.539
3.55,74.154,74.624
3.6128,74.293,74.892
3.6757,74.687,75.299
3.7385,75.123,75.317
3.8013,75.408,74.695
3.8642,75.489,74.558
3.927,75.403,75.14
3.9898,75.212,75.752
4.0527,74.978,75.566
4.1155,74.768,74.792
4.1783,74.644,74.359
4.2412,74.651,74.797
4.304,74.817,75.515
4.3668,75.115,75.368
4.4296,75.391,74.871
4.4925,75.505,74.631
4.5553,75.331,74.612
4.6181,74.95,74.677
4.681,74.655,74.882
4.7438,74.582,74.803
4.8067,74.805,74.421
4.8695,75.033,75.086
4.9323,75.113,76.159
4.9952,75.076,75.987
5.058,74.988,74.488
5.1208,75.033,73.921
5.1836,75.15,74.497
5.2465,75.236,75.538
5.3093,75.183,76.153
5.3721,75.023,75.765
5.4349,74.917,74.856
5.4978,74.922,74.162
5.5606,75.06,74.089
5.6234,75.117,74.464
5.6863,74.993,75.09
5.7491,74.764,75.75
5.812,74.535,75.944
5.8748,74.521,75.24
5.9376,74.705,74.468
6.0005,74.988,74.578
6.0633,75.264,75.2
6.1261,75.397,75.109
6.1889,75.307,74.882
6.2518,75.057,75.09


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_158.csv <==
x,qOut,qIn
0.031416,74.647,75.704
0.094248,74.893,74.782
0.15708,75.182,74.226
0.21991,75.388,74.641
0.28274,75.392,75.249
0.34557,75.199,75.225
0.40841,75.01,75.214
0.47124,74.95,75.371
0.53407,75.108,75.294
0.5969,75.287,75.035
0.65973,75.279,74.961
0.72257,75.063,74.929
0.7854,74.665,74.81
0.84823,74.384,74.822
0.91106,74.348,74.768
0.9739,74.524,74.347
1.0367,74.841,74.173
1.0996,75.157,75.19
1.1624,75.37,76.308
1.2252,75.41,76.208
1.2881,75.218,74.91
1.3509,74.904,74.41
1.4137,74.709,74.721
1.4766,74.73,74.937
1.5394,75.009,74.601
1.6022,75.299,74.606
1.665,75.432,75.126
1.7279,75.395,75.757
1.7907,75.206,75.935
1.8535,75.043,75.344
1.9164,74.926,74.496
1.9792,74.818,74.049
2.042,74.673,74.19
2.1049,74.514,74.708
2.1677,74.485,75.384
2.2305,74.639,75.687
2.2934,74.994,75.295
2.3562,75.407,74.885
2.419,75.668,74.784
2.4819,75.657,74.918
2.5447,75.277,75.206
2.6075,74.755,75.314
2.6703,74.443,75.062
2.7332,74.456,74.604
2.796,74.819,74.51
2.8588,75.232,74.837
2.9217,75.512,75.083
2.9845,75.565,75.217
3.0474,75.317,75.408
3.1102,74.841,75.255
3.173,74.433,74.785
3.2359,74.296,74.606
3.2987,74.572,75.12
3.3615,75.028,75.505
3.4243,75.373,75.268
3.4872,75.488,74.599
3.55,75.295,74.305
3.6128,75.035,74.641
3.6757,74.914,74.966
3.7385,74.94,75.188
3.8013,75.073,75.687
3.8642,75.05,75.984
3.927,74.888,75.541
3.9898,74.724,74.576
4.0527,74.702,73.856
4.1155,74.892,74.458
4.1783,75.123,75.601
4.2412,75.268,75.861
4.304,75.217,74.811
4.3668,75.066,74.11
4.4296,74.974,74.231
4.4925,74.977,74.808
4.5553,75.079,75.354
4.6181,75.058,75.576
4.681,74.868,75.439
4.7438,74.637,75.09
4.8067,74.514,75.095
4.8695,74.706,75.391
4.9323,75.103,75.276
4.9952,75.497,74.56
5.058,75.685,74.004
5.1208,75.47,74.515
5.1836,75.031,75.333
5.2465,74.65,75.662
5.3093,74.603,75.409
5.3721,74.87,75.069
5.4349,75.098,74.844
5.4978,75.116,74.954
5.5606,74.806,75.15
5.6234,74.526,75.251
5.6863,74.537,75.365
5.7491,74.811,75.222
5.812,75.253,74.795
5.8748,75.542,74.614
5.9376,75.588,74.591
6.0005,75.43,74.481
6.0633,75.129,74.37
6.1261,74.834,74.639
6.1889,74.627,75.231
6.2518,74.555,75.846


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_159.csv <==
x,qOut,qIn
0.031416,74.991,74.184
0.094248,75.08,74.309
0.15708,75.127,75.42
0.21991,75.062,76.185
0.28274,74.826,75.633
0.34557,74.574,74.657
0.40841,74.544,74.128
0.47124,74.792,74.265
0.53407,75.318,74.667
0.5969,75.785,74.749
0.65973,75.831,74.798
0.72257,75.424,75.154
0.7854,74.612,75.633
0.84823,74.152,75.71
0.91106,74.306,75.571
0.9739,74.827,75.327
1.0367,75.389,74.681
1.0996,75.51,74.069
1.1624,75.266,74.258
1.2252,74.92,75.191
1.2881,74.748,75.798
1.3509,74.95,75.328
1.4137,75.274,74.685
1.4766,75.456,74.565
1.5394,75.253,74.854
1.6022,74.745,74.919
1.665,74.337,74.932
1.7279,74.233,75.041
1.7907,74.548,75.029
1.8535,74.947,75.036
1.9164,75.265,75.371
1.9792,75.472,75.732
2.042,75.572,75.47
2.1049,75.54,74.766
2.1677,75.294,74.198
2.2305,74.922,73.984
2.2934,74.547,74.455
2.3562,74.512,75.212
2.419,74.784,75.517
2.4819,75.148,75.179
2.5447,75.372,74.815
2.6075,75.262,75.114
2.6703,74.976,75.378
2.7332,74.72,75.04
2.796,74.681,74.643
2.8588,74.823,74.96
2.9217,74.99,75.399
2.9845,75.129,75.511
3.0474,75.214,75.231
3.1102,75.336,75.045
3.173,75.395,74.997
3.2359,75.289,74.927
3.2987,74.924,74.898
3.3615,74.481,74.855
3.4243,74.282,74.671
3.4872,74.396,74.563
3.55,74.814,74.841
3.6128,75.188,75.281
3.6757,75.36,75.512
3.7385,75.332,75.335
3.8013,75.145,74.664
3.8642,74.984,74.4
3.927,74.922,74.778
3.9898,74.952,75.152
4.0527,75.046,75.108
4.1155,75.148,75.105
4.1783,75.238,75.16
4.2412,75.288,75.131
4.304,75.27,75.271
4.3668,75.15,75.363
4.4296,74.971,75.079
4.4925,74.797,74.702
4.5553,74.692,74.588
4.6181,74.685,74.667
4.681,74.768,74.848
4.7438,74.915,75.091
4.8067,75.095,75
4.8695,75.22,74.844
4.9323,75.198,75.098
4.9952,75.048,75.451
5.058,74.811,75.033
5.1208,74.702,74.433
5.1836,74.778,74.689
5.2465,74.965,75.603
5.3093,75.165,75.773
5.3721,75.253,74.696
5.4349,75.258,73.859
5.4978,75.217,74.191
5.5606,75.165,75.398
5.6234,75.062,76.095
5.6863,74.902,76.085
5.7491,74.746,75.528
5.812,74.662,74.856
5.8748,74.732,74.328
5.9376,74.893,74.05
6.0005,75.057,74.298
6.0633,75.14,75.028
6.1261,75.111,75.63
6.1889,75.033,75.753
6.2518,74.973,75.183


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_160.csv <==
x,qOut,qIn
0.031416,75.376,75.256
0.094248,75.427,75.224
0.15708,75.418,74.705
0.21991,75.304,74.537
0.28274,75.051,74.957
0.34557,74.749,74.845
0.40841,74.542,74.55
0.47124,74.502,75.005
0.53407,74.668,75.86
0.5969,74.981,75.518
0.65973,75.318,74.668
0.72257,75.537,74.478
0.7854,75.504,75.136
0.84823,75.168,75.59
0.91106,74.791,75.609
0.9739,74.589,75.145
1.0367,74.733,74.205
1.0996,75.026,73.691
1.1624,75.215,74.114
1.2252,75.227,75.192
1.2881,75.034,76.08
1.3509,74.829,76.038
1.4137,74.706,75.45
1.4766,74.686,74.757
1.5394,74.765,74.123
1.6022,74.915,74.167
1.665,75.09,74.963
1.7279,75.222,75.731
1.7907,75.241,75.636
1.8535,75.141,75.01
1.9164,75.063,74.61
1.9792,75.073,74.797
2.042,75.214,75.296
2.1049,75.226,75.165
2.1677,74.945,74.697
2.2305,74.513,74.643
2.2934,74.133,75.2
2.3562,74.247,75.461
2.419,74.767,75.299
2.4819,75.403,75.048
2.5447,75.863,74.927
2.6075,75.793,74.668
2.6703,75.272,74.351
2.7332,74.661,74.31
2.796,74.353,74.768
2.8588,74.612,75.421
2.9217,75.084,75.809
2.9845,75.463,75.638
3.0474,75.482,75.23
3.1102,75.225,75.093
3.173,74.946,74.875
3.2359,74.787,74.446
3.2987,74.841,74.412
3.3615,74.944,74.966
3.4243,75.021,75.369
3.4872,75.083,75.263
3.55,75.157,74.747
3.6128,75.237,74.593
3.6757,75.188,74.807
3.7385,74.984,75.028
3.8013,74.626,75.336
3.8642,74.392,75.55
3.927,74.434,75.282
3.9898,74.708,74.828
4.0527,75.121,74.783
4.1155,75.47,75.051
4.1783,75.638,75.221
4.2412,75.576,75.143
4.304,75.253,74.643
4.3668,74.839,74.614
4.4296,74.588,75.345
4.4925,74.579,75.955
4.5553,74.829,75.345
4.6181,75.06,74.277
4.681,75.12,73.897
4.7438,75.028,74.386
4.8067,74.836,75.044
4.8695,74.776,74.974
4.9323,74.89,74.695
4.9952,75.099,74.934
5.058,75.3,75.773
5.1208,75.336,75.876
5.1836,75.223,75.295
5.2465,75.05,74.881
5.3093,74.912,75.039
5.3721,74.882,75.193
5.4349,74.92,75.079
5.4978,75,74.649
5.5606,75.09,74.153
5.6234,75.199,74.367
5.6863,75.232,75.197
5.7491,75.124,75.983
5.812,74.815,75.89
5.8748,74.48,75.115
5.9376,74.35,74.474
6.0005,74.46,74.416
6.0633,74.789,74.968
6.1261,75.076,75.199
6.1889,75.249,74.974
6.2518,75.335,74.861


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_161.csv <==
x,qOut,qIn
0.031416,74.837,74.777
0.094248,74.665,75.584
0.15708,74.646,75.884
0.21991,74.796,75.603
0.28274,75.089,74.829
0.34557,75.39,74.28
0.40841,75.576,74.437
0.47124,75.563,75.078
0.53407,75.282,75.409
0.5969,74.839,75.127
0.65973,74.518,74.703
0.72257,74.463,74.442
0.7854,74.753,74.651
0.84823,75.142,74.982
0.91106,75.38,75.085
0.9739,75.371,75.098
1.0367,75.057,75.303
1.0996,74.698,75.525
1.1624,74.572,75.515
1.2252,74.724,75.194
1.2881,75.136,74.578
1.3509,75.471,74.315
1.4137,75.517,74.505
1.4766,75.292,74.768
1.5394,74.862,75.069
1.6022,74.634,75.449
1.665,74.708,75.535
1.7279,74.936,75.172
1.7907,75.127,74.803
1.8535,75.032,74.935
1.9164,74.791,75.097
1.9792,74.6,74.986
2.042,74.638,74.935
2.1049,74.882,75.161
2.1677,75.171,75.335
2.2305,75.399,75.39
2.2934,75.483,75.199
2.3562,75.402,74.47
2.419,75.153,73.783
2.4819,74.827,74.049
2.5447,74.527,75.303
2.6075,74.465,76.019
2.6703,74.649,75.871
2.7332,74.963,75.196
2.796,75.273,74.595
2.8588,75.411,74.809
2.9217,75.351,75.39
2.9845,75.165,75.407
3.0474,74.941,74.426
3.1102,74.835,73.86
3.173,74.884,74.302
3.2359,75.039,75.304
3.2987,75.239,76.093
3.3615,75.334,76.025
3.4243,75.209,75.344
3.4872,74.898,74.632
3.55,74.472,74.499
3.6128,74.27,74.565
3.6757,74.415,74.512
3.7385,74.806,74.585
3.8013,75.295,75.011
3.8642,75.612,75.332
3.927,75.661,75.225
3.9898,75.485,74.769
4.0527,75.156,74.553
4.1155,74.88,75.241
4.1783,74.686,76.037
4.2412,74.564,75.852
4.304,74.487,74.489
4.3668,74.557,74.102
4.4296,74.857,74.955
4.4925,75.287,75.688
4.5553,75.723,75.186
4.6181,75.774,74.875
4.681,75.367,75.171
4.7438,74.767,75.168
4.8067,74.302,74.478
4.8695,74.37,74.449
4.9323,74.716,75.121
4.9952,75.059,75.475
5.058,75.145,74.848
5.1208,75.041,74.427
5.1836,74.953,74.615
5.2465,74.974,74.901
5.3093,75.156,74.949
5.3721,75.331,75.116
5.4349,75.353,75.443
5.4978,75.219,75.709
5.5606,74.954,75.627
5.6234,74.815,75.148
5.6863,74.895,74.596
5.7491,75.097,74.292
5.812,75.29,74.464
5.8748,75.234,74.95
5.9376,75.004,75.359
6.0005,74.775,75.42
6.0633,74.722,75.31
6.1261,74.866,75.076
6.1889,74.997,74.583
6.2518,75.012,74.255


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_162.csv <==
x,qOut,qIn
0.031416,75.208,75.518
0.094248,75.544,75.098
0.15708,75.7,74.642
0.21991,75.624,74.844
0.28274,75.286,75.415
0.34557,74.825,75.162
0.40841,74.487,74.682
0.47124,74.387,74.836
0.53407,74.584,75.601
0.5969,74.886,75.729
0.65973,75.14,75.209
0.72257,75.275,74.613
0.7854,75.241,74.397
0.84823,75.075,74.534
0.91106,74.867,74.889
0.9739,74.711,75.279
1.0367,74.687,75.383
1.0996,74.819,75.03
1.1624,75.028,74.649
1.2252,75.214,74.694
1.2881,75.284,75.008
1.3509,75.193,74.979
1.4137,75.029,74.833
1.4766,74.899,74.939
1.5394,74.895,75.578
1.6022,75.015,76.064
1.665,75.179,75.796
1.7279,75.31,74.902
1.7907,75.34,74.055
1.8535,75.203,73.853
1.9164,74.945,74.226
1.9792,74.694,74.942
2.042,74.585,75.282
2.1049,74.728,75.168
2.1677,74.989,75.187
2.2305,75.207,75.357
2.2934,75.231,75.308
2.3562,75.046,75.226
2.419,74.818,75.235
2.4819,74.678,74.952
2.5447,74.725,74.324
2.6075,74.905,74.525
2.6703,75.163,75.379
2.7332,75.423,75.661
2.796,75.621,74.76
2.8588,75.536,74.325
2.9217,75.104,74.793
2.9845,74.539,75.447
3.0474,74.11,75.705
3.1102,74.195,75.361
3.173,74.604,74.604
3.2359,75.074,74.045
3.2987,75.356,74.267
3.3615,75.416,74.996
3.4243,75.368,75.712
3.4872,75.284,76.07
3.55,75.216,75.713
3.6128,75.1,74.833
3.6757,74.95,74.171
3.7385,74.832,74.291
3.8013,74.814,75.059
3.8642,74.907,75.553
3.927,74.992,75.528
3.9898,75.021,75.011
4.0527,74.959,74.388
4.1155,74.969,74.415
4.1783,75.085,74.869
4.2412,75.197,75.161
4.304,75.175,75.161
4.3668,74.866,75.319
4.4296,74.52,75.402
4.4925,74.389,75.021
4.5553,74.675,74.283
4.6181,75.224,74.582
4.681,75.658,75.626
4.7438,75.763,75.932
4.8067,75.37,74.634
4.8695,74.804,73.911
4.9323,74.527,74.453
4.9952,74.627,75.161
5.058,75.088,75.109
5.1208,75.36,75.096
5.1836,75.258,75.464
5.2465,74.925,75.827
5.3093,74.563,75.732
5.3721,74.573,75.158
5.4349,74.861,74.51
5.4978,75.204,74.207
5.5606,75.376,74.443
5.6234,75.258,74.817
5.6863,75.024,75.059
5.7491,74.85,75.077
5.812,74.887,75.028
5.8748,75.054,75.196
5.9376,75.13,75.324
6.0005,75.039,75.049
6.0633,74.747,74.387
6.1261,74.53,74.35
6.1889,74.558,74.939
6.2518,74.809,75.467


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_163.csv <==
x,qOut,qIn
0.031416,75.034,75.573
0.094248,74.892,75.433
0.15708,74.775,74.832
0.21991,74.813,74.372
0.28274,75.101,74.383
0.34557,75.455,74.976
0.40841,75.576,75.777
0.47124,75.366,75.952
0.53407,74.784,75.213
0.5969,74.293,74.813
0.65973,74.225,74.885
0.72257,74.542,74.772
0.7854,75.119,74.065
0.84823,75.52,73.817
0.91106,75.559,74.49
0.9739,75.296,75.56
1.0367,74.836,75.984
1.0996,74.639,75.564
1.1624,74.791,75.084
1.2252,75.093,74.927
1.2881,75.305,74.834
1.3509,75.135,74.678
1.4137,74.8,74.804
1.4766,74.576,75.134
1.5394,74.709,75.373
1.6022,75.144,75.469
1.665,75.555,75.401
1.7279,75.714,75.078
1.7907,75.428,74.694
1.8535,74.822,74.397
1.9164,74.288,74.223
1.9792,74.057,74.423
2.042,74.276,75.209
2.1049,74.683,75.794
2.1677,75.105,75.703
2.2305,75.447,75.212
2.2934,75.639,74.805
2.3562,75.578,74.855
2.419,75.274,75.242
2.4819,74.897,75.57
2.5447,74.639,75.089
2.6075,74.707,74.251
2.6703,74.986,74.143
2.7332,75.302,74.844
2.796,75.491,75.168
2.8588,75.428,74.954
2.9217,75.124,75.007
2.9845,74.722,75.061
3.0474,74.378,74.68
3.1102,74.34,74.717
3.173,74.585,75.359
3.2359,74.97,75.768
3.2987,75.336,75.293
3.3615,75.513,74.752
3.4243,75.482,74.639
3.4872,75.327,74.768
3.55,75.143,74.764
3.6128,75.065,74.814
3.6757,75.026,75.164
3.7385,74.953,75.558
3.8013,74.778,75.316
3.8642,74.621,74.939
3.927,74.627,75.083
3.9898,74.778,75.377
4.0527,75.018,75.128
4.1155,75.104,74.479
4.1783,75.032,74.162
4.2412,74.92,74.627
4.304,74.901,75.542
4.3668,75.075,75.48
4.4296,75.279,74.716
4.4925,75.362,74.26
4.5553,75.194,74.714
4.6181,74.879,75.486
4.681,74.66,75.828
4.7438,74.635,75.271
4.8067,74.849,74.438
4.8695,75.1,74.634
4.9323,75.279,75.239
4.9952,75.362,75.408
5.058,75.342,75.063
5.1208,75.246,74.805
5.1836,75.075,74.691
5.2465,74.876,74.758
5.3093,74.699,75.03
5.3721,74.663,75.316
5.4349,74.763,75.486
5.4978,74.915,75.54
5.5606,75.024,75.465
5.6234,74.995,74.91
5.6863,74.915,74.086
5.7491,74.883,73.741
5.812,74.988,74.573
5.8748,75.161,75.681
5.9376,75.246,76.066
6.0005,75.204,75.529
6.0633,75.021,74.608
6.1261,74.917,74.332
6.1889,74.944,74.62
6.2518,75.02,75.13


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_164.csv <==
x,qOut,qIn
0.031416,74.766,75.36
0.094248,75.006,75.348
0.15708,75.236,74.784
0.21991,75.342,74.304
0.28274,75.24,74.605
0.34557,75.066,75.413
0.40841,74.948,75.955
0.47124,74.924,75.768
0.53407,74.999,75.112
0.5969,75.075,74.656
0.65973,75.096,74.275
0.72257,75.049,74.021
0.7854,74.925,74.566
0.84823,74.794,75.493
0.91106,74.748,75.825
0.9739,74.809,75.553
1.0367,74.98,75.171
1.0996,75.137,74.975
1.1624,75.188,74.804
1.2252,75.119,74.628
1.2881,74.94,74.649
1.3509,74.767,74.961
1.4137,74.707,75.27
1.4766,74.803,75.348
1.5394,75.069,75.029
1.6022,75.404,74.771
1.665,75.569,74.675
1.7279,75.437,74.361
1.7907,74.91,74.03
1.8535,74.364,74.799
1.9164,74.203,75.997
1.9792,74.452,76.34
2.042,75.031,75.727
2.1049,75.502,75.124
2.1677,75.687,74.578
2.2305,75.575,74.39
2.2934,75.191,74.999
2.3562,74.798,75.316
2.419,74.608,74.796
2.4819,74.655,74.096
2.5447,74.916,74.172
2.6075,75.174,75.052
2.6703,75.272,75.911
2.7332,75.163,76.162
2.796,74.825,75.826
2.8588,74.462,75.174
2.9217,74.303,74.388
2.9845,74.416,74.083
3.0474,74.809,74.857
3.1102,75.29,75.524
3.173,75.679,75.288
3.2359,75.846,74.653
3.2987,75.679,74.671
3.3615,75.25,75.1
3.4243,74.842,75.19
3.4872,74.604,74.979
3.55,74.631,74.835
3.6128,74.651,74.903
3.6757,74.599,74.942
3.7385,74.59,74.784
3.8013,74.749,74.541
3.8642,75.18,74.73
3.927,75.635,75.218
3.9898,75.868,75.591
4.0527,75.65,75.55
4.1155,75.074,75.31
4.1783,74.609,75.088
4.2412,74.477,74.887
4.304,74.805,74.537
4.3668,75.126,74.684
4.4296,75.202,75.374
4.4925,75.083,75.628
4.5553,74.874,74.746
4.6181,74.851,74.155
4.681,74.949,74.49
4.7438,75.04,75.234
4.8067,74.994,75.664
4.8695,74.822,75.385
4.9323,74.681,74.764
4.9952,74.66,74.389
5.058,74.814,74.647
5.1208,75.059,75.169
5.1836,75.299,75.459
5.2465,75.452,75.227
5.3093,75.444,74.848
5.3721,75.249,75.052
5.4349,74.999,75.381
5.4978,74.83,75.256
5.5606,74.861,74.642
5.6234,74.997,74.584
5.6863,75.049,75.136
5.7491,74.978,75.624
5.812,74.782,75.242
5.8748,74.724,74.5
5.9376,74.866,74.301
6.0005,75.09,74.829
6.0633,75.253,75.376
6.1261,75.151,75.14
6.1889,74.913,74.74
6.2518,74.726,74.815


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_165.csv <==
x,qOut,qIn
0.031416,75.04,75.922
0.094248,75.107,75.976
0.15708,75.116,75.22
0.21991,75.051,74.131
0.28274,74.909,73.955
0.34557,74.864,74.753
0.40841,74.96,75.409
0.47124,75.101,75.463
0.53407,75.166,75.33
0.5969,74.987,75.227
0.65973,74.717,74.748
0.72257,74.539,74.171
0.7854,74.618,74.428
0.84823,74.865,75.37
0.91106,75.054,75.871
0.9739,75.119,75.565
1.0367,75.029,75.096
1.0996,75.037,74.969
1.1624,75.226,74.651
1.2252,75.469,74.08
1.2881,75.613,74.055
1.3509,75.345,74.994
1.4137,74.838,75.827
1.4766,74.425,75.802
1.5394,74.424,75.108
1.6022,74.851,74.724
1.665,75.307,74.689
1.7279,75.526,74.866
1.7907,75.291,75.123
1.8535,74.809,75.377
1.9164,74.486,75.515
1.9792,74.492,75.386
2.042,74.905,74.966
2.1049,75.381,74.685
2.1677,75.622,74.664
2.2305,75.519,74.759
2.2934,75.009,74.746
2.3562,74.453,74.514
2.419,74.217,74.415
2.4819,74.36,74.86
2.5447,74.844,75.782
2.6075,75.294,76.045
2.6703,75.517,75.498
2.7332,75.477,74.731
2.796,75.168,74.45
2.8588,74.849,74.844
2.9217,74.744,75.314
2.9845,74.873,75.144
3.0474,75.198,74.269
3.1102,75.435,74.333
3.173,75.449,75.348
3.2359,75.262,76.122
3.2987,74.929,75.591
3.3615,74.667,74.67
3.4243,74.536,74.394
3.4872,74.522,74.841
3.55,74.588,75.286
3.6128,74.723,74.981
3.6757,74.954,74.412
3.7385,75.232,74.227
3.8013,75.495,74.786
3.8642,75.563,75.446
3.927,75.392,75.797
3.9898,75.086,75.774
4.0527,74.78,75.352
4.1155,74.675,74.934
4.1783,74.721,74.708
4.2412,74.839,74.473
4.304,74.942,74.253
4.3668,75.069,74.76
4.4296,75.223,75.564
4.4925,75.337,75.684
4.5553,75.329,75.035
4.6181,75.132,74.823
4.681,74.881,74.914
4.7438,74.69,74.831
4.8067,74.65,74.877
4.8695,74.659,75.158
4.9323,74.68,75.104
4.9952,74.766,74.819
5.058,74.974,74.807
5.1208,75.342,75.058
5.1836,75.647,75.309
5.2465,75.704,75.441
5.3093,75.348,74.976
5.3721,74.778,74.444
5.4349,74.416,74.571
5.4978,74.406,75.194
5.5606,74.791,75.631
5.6234,75.178,75.305
5.6863,75.372,74.671
5.7491,75.356,74.336
5.812,75.144,74.445
5.8748,74.926,74.736
5.9376,74.818,75.11
6.0005,74.827,75.275
6.0633,74.931,74.98
6.1261,74.996,74.778
6.1889,75.007,74.987
6.2518,75.007,75.411


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_166.csv <==
x,qOut,qIn
0.031416,74.825,74.581
0.094248,74.834,74.7
0.15708,74.805,75.045
0.21991,74.75,75.143
0.28274,74.694,75.257
0.34557,74.782,75.619
0.40841,75.032,75.653
0.47124,75.346,75.13
0.53407,75.609,74.613
0.5969,75.617,74.674
0.65973,75.348,74.874
0.72257,74.942,74.975
0.7854,74.57,74.793
0.84823,74.47,74.891
0.91106,74.601,75.464
0.9739,74.838,75.803
1.0367,75.053,75.001
1.0996,75.147,74.095
1.1624,75.103,74.091
1.2252,74.978,74.799
1.2881,74.834,75.279
1.3509,74.817,74.96
1.4137,74.965,74.63
1.4766,75.206,74.921
1.5394,75.45,75.71
1.6022,75.514,75.937
1.665,75.349,75.519
1.7279,75.049,74.849
1.7907,74.732,74.556
1.8535,74.624,74.665
1.9164,74.731,74.675
1.9792,74.959,74.451
2.042,75.2,74.473
2.1049,75.319,75.345
2.1677,75.25,76.324
2.2305,75.028,76.385
2.2934,74.707,75.17
2.3562,74.513,74.088
2.419,74.529,73.837
2.4819,74.696,74.308
2.5447,74.923,74.976
2.6075,75.069,75.5
2.6703,75.176,75.702
2.7332,75.286,75.233
2.796,75.436,74.366
2.8588,75.509,74.205
2.9217,75.347,74.759
2.9845,74.984,75.565
3.0474,74.502,75.906
3.1102,74.28,75.377
3.173,74.415,74.638
3.2359,74.801,74.378
3.2987,75.292,74.605
3.3615,75.682,74.872
3.4243,75.771,75.195
3.4872,75.497,75.46
3.55,74.835,75.239
3.6128,74.284,74.665
3.6757,74.239,74.54
3.7385,74.621,75.172
3.8013,75.251,75.674
3.8642,75.533,75.153
3.927,75.35,74.558
3.9898,74.923,74.59
4.0527,74.535,75.008
4.1155,74.626,75.325
4.1783,75.023,75.53
4.2412,75.421,75.248
4.304,75.517,74.434
4.3668,75.201,74.169
4.4296,74.784,74.652
4.4925,74.537,75.36
4.5553,74.678,75.592
4.6181,75.008,75.148
4.681,75.237,74.757
4.7438,75.279,75.075
4.8067,75.098,75.63
4.8695,74.956,75.269
4.9323,74.952,74.624
4.9952,75.03,74.49
5.058,75.102,74.814
5.1208,75.041,75.008
5.1836,74.956,75.092
5.2465,74.939,74.881
5.3093,75.063,74.424
5.3721,75.176,74.491
5.4349,75.114,74.998
5.4978,74.91,75.421
5.5606,74.639,75.544
5.6234,74.61,75.57
5.6863,74.82,75.473
5.7491,75.123,75.164
5.812,75.353,74.672
5.8748,75.377,74.528
5.9376,75.27,74.683
6.0005,75.125,74.664
6.0633,75.021,74.564
6.1261,74.947,75.062
6.1889,74.883,75.535
6.2518,74.837,75.223


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_167.csv <==
x,qOut,qIn
0.031416,75.302,74.545
0.094248,74.983,75.665
0.15708,74.791,76.331
0.21991,74.759,76.047
0.28274,74.859,75.185
0.34557,74.861,74.738
0.40841,74.822,74.586
0.47124,74.843,74.46
0.53407,75.013,74.261
0.5969,75.255,74.33
0.65973,75.392,74.832
0.72257,75.372,75.571
0.7854,75.174,75.773
0.84823,74.985,75.074
0.91106,74.868,74.476
0.9739,74.792,74.752
1.0367,74.705,75.287
1.0996,74.577,74.94
1.1624,74.546,74.555
1.2252,74.691,74.881
1.2881,75.055,75.362
1.3509,75.522,75.111
1.4137,75.847,74.859
1.4766,75.849,75.024
1.5394,75.374,75.335
1.6022,74.663,75.154
1.665,74.203,74.771
1.7279,74.159,74.722
1.7907,74.574,75.387
1.8535,75.004,75.857
1.9164,75.274,75.563
1.9792,75.363,74.789
2.042,75.279,74.223
2.1049,75.106,74.066
2.1677,74.925,74.292
2.2305,74.807,75.138
2.2934,74.811,76.032
2.3562,74.901,75.671
2.419,74.996,74.732
2.4819,75.064,74.322
2.5447,75.085,74.679
2.6075,75.104,75.13
2.6703,75.104,75.428
2.7332,75.072,75.306
2.796,74.996,74.885
2.8588,74.958,74.849
2.9217,75.047,75.084
2.9845,75.219,75.171
3.0474,75.41,74.926
3.1102,75.335,74.709
3.173,74.962,74.738
3.2359,74.512,75.018
3.2987,74.238,75.262
3.3615,74.435,75.031
3.4243,74.901,74.615
3.4872,75.358,74.579
3.55,75.546,75.209
3.6128,75.341,75.617
3.6757,74.973,75.424
3.7385,74.696,74.937
3.8013,74.737,74.77
3.8642,75.01,74.914
3.927,75.245,75.048
3.9898,75.321,75.24
4.0527,75.161,75.45
4.1155,74.968,75.225
4.1783,74.869,74.757
4.2412,74.868,74.489
4.304,74.934,74.304
4.3668,74.961,74.155
4.4296,74.95,74.477
4.4925,74.923,75.286
4.5553,74.898,76.267
4.6181,74.887,76.226
4.681,74.923,75.108
4.7438,75.015,73.996
4.8067,75.161,74.088
4.8695,75.258,75.051
4.9323,75.217,75.822
4.9952,75.081,75.713
5.058,74.911,74.876
5.1208,74.928,74.619
5.1836,75.108,74.913
5.2465,75.285,75.143
5.3093,75.279,75.029
5.3721,74.924,74.858
5.4349,74.46,74.674
5.4978,74.16,74.569
5.5606,74.254,74.9
5.6234,74.675,75.41
5.6863,75.188,75.545
5.7491,75.595,75.277
5.812,75.731,75.083
5.8748,75.468,75.106
5.9376,74.993,74.969
6.0005,74.608,74.708
6.0633,74.6,74.937
6.1261,74.961,75.124
6.1889,75.333,74.632
6.2518,75.501,74.085


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_168.csv <==
x,qOut,qIn
0.031416,75.194,75.009
0.094248,75.159,75.401
0.15708,74.956,75.843
0.21991,74.696,75.711
0.28274,74.512,74.883
0.34557,74.618,74.353
0.40841,74.955,74.481
0.47124,75.355,75.007
0.53407,75.647,75.109
0.5969,75.635,74.827
0.65973,75.367,75.023
0.72257,75.02,75.74
0.7854,74.786,75.821
0.84823,74.769,74.8
0.91106,74.786,73.911
0.9739,74.744,73.888
1.0367,74.582,74.722
1.0996,74.527,75.414
1.1624,74.694,75.524
1.2252,75.018,75.03
1.2881,75.397,74.444
1.3509,75.602,74.613
1.4137,75.542,75.321
1.4766,75.266,75.986
1.5394,74.855,76.052
1.6022,74.587,75.273
1.665,74.579,74.229
1.7279,74.785,73.863
1.7907,75.119,74.747
1.8535,75.392,75.565
1.9164,75.461,75.554
1.9792,75.288,75.031
2.042,74.862,74.761
2.1049,74.466,74.948
2.1677,74.359,75.09
2.2305,74.536,74.914
2.2934,74.933,74.708
2.3562,75.183,75.087
2.419,75.176,75.592
2.4819,75.023,75.547
2.5447,74.867,74.76
2.6075,75.006,74.314
2.6703,75.321,74.476
2.7332,75.565,74.839
2.796,75.479,75.023
2.8588,75.003,75.188
2.9217,74.563,75.344
2.9845,74.429,75.171
3.0474,74.787,74.582
3.1102,75.238,74.704
3.173,75.436,75.373
3.2359,75.338,75.408
3.2987,74.97,74.654
3.3615,74.731,74.917
3.4243,74.754,75.764
3.4872,74.957,75.877
3.55,75.22,75.118
3.6128,75.32,74.618
3.6757,75.218,74.319
3.7385,74.982,74.124
3.8013,74.697,74.373
3.8642,74.567,75.039
3.927,74.649,75.578
3.9898,74.872,75.776
4.0527,75.137,75.639
4.1155,75.255,75.218
4.1783,75.198,74.661
4.2412,75.047,74.296
4.304,74.895,74.524
4.3668,74.87,75.071
4.4296,74.955,75.331
4.4925,75.103,75.081
4.5553,75.263,74.811
4.6181,75.405,74.983
4.681,75.424,75.147
4.7438,75.252,75.068
4.8067,74.835,74.838
4.8695,74.387,74.857
4.9323,74.207,75.067
4.9952,74.359,75.145
5.058,74.828,74.963
5.1208,75.321,75.063
5.1836,75.641,75.316
5.2465,75.692,75.234
5.3093,75.406,74.649
5.3721,74.944,74.171
5.4349,74.606,74.331
5.4978,74.52,75.295
5.5606,74.751,76.185
5.6234,75.025,75.88
5.6863,75.17,75.095
5.7491,75.172,74.623
5.812,75.046,74.747
5.8748,74.953,75.039
5.9376,74.928,75.172
6.0005,74.945,74.932
6.0633,74.966,74.39
6.1261,74.975,74.316
6.1889,75.02,74.709
6.2518,75.098,74.989


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_169.csv <==
x,qOut,qIn
0.031416,74.779,74.864
0.094248,75.068,74.412
0.15708,75.256,74.641
0.21991,75.309,75.161
0.28274,75.224,75.348
0.34557,75.223,75.049
0.40841,75.28,74.703
0.47124,75.264,74.578
0.53407,75.027,74.507
0.5969,74.581,74.619
0.65973,74.256,75.127
0.72257,74.223,75.7
0.7854,74.576,75.767
0.84823,75.021,75.333
0.91106,75.365,74.915
0.9739,75.55,74.775
1.0367,75.548,74.52
1.0996,75.419,74.28
1.1624,75.208,74.717
1.2252,74.988,75.63
1.2881,74.827,75.945
1.3509,74.815,75.187
1.4137,74.917,74.426
1.4766,75.035,74.489
1.5394,75.062,75.143
1.6022,74.901,75.129
1.665,74.672,74.761
1.7279,74.535,74.708
1.7907,74.63,75.103
1.8535,74.957,75.395
1.9164,75.341,75.399
1.9792,75.608,75.056
2.042,75.603,74.584
2.1049,75.261,74.514
2.1677,74.803,74.865
2.2305,74.477,75.42
2.2934,74.503,75.777
2.3562,74.824,75.335
2.419,75.193,74.505
2.4819,75.436,74.17
2.5447,75.409,74.576
2.6075,75.156,75.15
2.6703,74.864,75.637
2.7332,74.682,75.571
2.796,74.723,74.708
2.8588,74.888,74.457
2.9217,75.054,75.07
2.9845,75.167,75.607
3.0474,75.193,75.426
3.1102,75.14,75.083
3.173,75.012,74.734
3.2359,74.871,74.207
3.2987,74.784,73.918
3.3615,74.884,74.32
3.4243,75.103,75.008
3.4872,75.285,75.777
3.55,75.265,76.33
3.6128,74.974,75.66
3.6757,74.68,74.36
3.7385,74.579,73.962
3.8013,74.821,74.966
3.8642,75.16,75.446
3.927,75.326,75.101
3.9898,75.283,74.829
4.0527,75.047,75.44
4.1155,74.971,75.807
4.1783,75.091,75.331
4.2412,75.229,74.657
4.304,75.173,74.543
4.3668,74.736,74.799
4.4296,74.26,75.058
4.4925,74.05,75.15
4.5553,74.341,74.84
4.6181,74.916,74.521
4.681,75.455,74.692
4.7438,75.762,75.375
4.8067,75.683,75.849
4.8695,75.257,75.24
4.9323,74.789,74.321
4.9952,74.528,74.096
5.058,74.67,74.763
5.1208,75.028,75.257
5.1836,75.343,75.335
5.2465,75.499,75.166
5.3093,75.42,75.005
5.3721,75.224,75.076
5.4349,75.018,75.293
5.4978,74.866,75.451
5.5606,74.811,75.466
5.6234,74.814,75.128
5.6863,74.835,74.453
5.7491,74.866,73.911
5.812,74.902,74.115
5.8748,74.993,74.792
5.9376,75.114,75.371
6.0005,75.187,75.579
6.0633,75.127,75.284
6.1261,74.891,75.188
6.1889,74.663,75.452
6.2518,74.588,75.516


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_170.csv <==
x,qOut,qIn
0.031416,75.127,75.023
0.094248,75.025,75.106
0.15708,74.889,75.09
0.21991,74.865,75.155
0.28274,75.067,75.239
0.34557,75.39,75.169
0.40841,75.611,75.017
0.47124,75.608,74.918
0.53407,75.293,74.975
0.5969,74.869,74.835
0.65973,74.611,74.601
0.72257,74.6,74.759
0.7854,74.85,75.233
0.84823,75.097,75.244
0.91106,75.187,75.125
0.9739,75.108,75.435
1.0367,74.874,75.937
1.0996,74.681,75.473
1.1624,74.643,74.378
1.2252,74.754,73.575
1.2881,74.975,73.755
1.3509,75.154,74.804
1.4137,75.236,75.945
1.4766,75.231,76.194
1.5394,75.16,75.196
1.6022,75.077,74.545
1.665,74.988,74.679
1.7279,74.898,74.943
1.7907,74.812,74.791
1.8535,74.759,74.824
1.9164,74.779,75.28
1.9792,74.89,75.752
2.042,75.092,75.407
2.1049,75.365,74.447
2.1677,75.559,73.997
2.2305,75.525,74.553
2.2934,75.126,75.461
2.3562,74.499,75.479
2.419,74.087,75.104
2.4819,74.091,75.048
2.5447,74.604,75.211
2.6075,75.236,75.088
2.6703,75.668,74.952
2.7332,75.756,74.872
2.796,75.401,74.923
2.8588,74.874,74.986
2.9217,74.57,74.825
2.9845,74.607,74.549
3.0474,75.006,74.692
3.1102,75.352,75.06
3.173,75.417,75.233
3.2359,75.216,75.402
3.2987,74.811,75.613
3.3615,74.556,75.273
3.4243,74.582,74.689
3.4872,74.821,74.637
3.55,75.162,75.399
3.6128,75.37,75.476
3.6757,75.384,74.596
3.7385,75.255,73.794
3.8013,75.054,74.454
3.8642,74.948,75.775
3.927,74.93,76.258
3.9898,74.932,75.65
4.0527,74.88,74.687
4.1155,74.764,74.134
4.1783,74.695,74.042
4.2412,74.731,74.571
4.304,74.905,75.288
4.3668,75.126,75.443
4.4296,75.298,75.276
4.4925,75.378,75.088
4.5553,75.332,75.108
4.6181,75.214,75.377
4.681,75.071,75.516
4.7438,74.92,75.139
4.8067,74.769,74.391
4.8695,74.619,74.2
4.9323,74.584,74.585
4.9952,74.723,75.061
5.058,75.074,75.294
5.1208,75.446,75.178
5.1836,75.536,74.782
5.2465,75.278,74.51
5.3093,74.67,74.989
5.3721,74.279,75.666
5.4349,74.361,75.764
5.4978,74.765,75.379
5.5606,75.262,75.291
5.6234,75.475,75.281
5.6863,75.453,74.842
5.7491,75.327,74.403
5.812,75.232,74.563
5.8748,75.159,75.004
5.9376,74.998,75.239
6.0005,74.779,75.235
6.0633,74.556,75.113
6.1261,74.568,74.766
6.1889,74.774,74.439
6.2518,75.016,74.598


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_171.csv <==
x,qOut,qIn
0.031416,75.049,75.074
0.094248,74.667,74.391
0.15708,74.559,74.419
0.21991,74.645,75.096
0.28274,74.78,75.547
0.34557,74.69,75.402
0.40841,74.562,75.216
0.47124,74.587,75.072
0.53407,74.925,74.863
0.5969,75.431,74.984
0.65973,75.767,75.22
0.72257,75.761,74.875
0.7854,75.288,74.029
0.84823,74.738,74.041
0.91106,74.515,74.827
0.9739,74.644,75.584
1.0367,75.047,75.795
1.0996,75.25,75.759
1.1624,75.171,75.591
1.2252,74.939,75.252
1.2881,74.719,74.65
1.3509,74.721,74.178
1.4137,74.89,74.266
1.4766,75.118,74.885
1.5394,75.296,75.574
1.6022,75.364,75.706
1.665,75.322,75.378
1.7279,75.192,74.918
1.7907,75.001,74.523
1.8535,74.78,74.284
1.9164,74.566,74.392
1.9792,74.425,74.919
2.042,74.417,75.589
2.1049,74.618,75.518
2.1677,75.003,74.953
2.2305,75.448,74.741
2.2934,75.824,74.997
2.3562,75.854,74.975
2.419,75.463,74.938
2.4819,74.871,75.185
2.5447,74.354,75.486
2.6075,74.348,75.372
2.6703,74.726,74.957
2.7332,75.217,74.492
2.796,75.554,74.423
2.8588,75.518,74.92
2.9217,75.153,75.472
2.9845,74.687,75.53
3.0474,74.369,75.003
3.1102,74.46,74.767
3.173,74.806,74.909
3.2359,75.187,74.981
3.2987,75.392,74.586
3.3615,75.321,74.325
3.4243,75.093,74.689
3.4872,74.875,75.495
3.55,74.82,75.803
3.6128,74.975,75.211
3.6757,75.194,74.632
3.7385,75.336,74.669
3.8013,75.279,75.31
3.8642,75.031,75.457
3.927,74.774,74.925
3.9898,74.653,74.369
4.0527,74.776,74.62
4.1155,75.044,74.989
4.1783,75.271,75.005
4.2412,75.345,75.082
4.304,75.18,75.296
4.3668,74.879,75.087
4.4296,74.631,74.822
4.4925,74.539,75.091
4.5553,74.667,75.634
4.6181,74.898,75.334
4.681,75.122,74.575
4.7438,75.275,74.216
4.8067,75.304,74.656
4.8695,75.219,75.409
4.9323,75.093,75.982
4.9952,74.985,75.892
5.058,74.942,75.006
5.1208,74.91,74.35
5.1836,74.845,74.348
5.2465,74.779,74.729
5.3093,74.757,75.146
5.3721,74.858,75.114
5.4349,75.014,74.577
5.4978,75.151,74.042
5.5606,75.195,74.353
5.6234,75.189,75.441
5.6863,75.179,76.312
5.7491,75.146,76.239
5.812,75.053,75.034
5.8748,74.853,74.215
5.9376,74.702,74.451
6.0005,74.724,75.127
6.0633,75.008,74.988
6.1261,75.389,74.654
6.1889,75.581,74.992
6.2518,75.485,75.47


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_172.csv <==
x,qOut,qIn
0.031416,75.313,75.093
0.094248,75.618,74.757
0.15708,75.739,74.449
0.21991,75.654,74.56
0.28274,75.356,75.129
0.34557,74.981,75.468
0.40841,74.65,75.377
0.47124,74.423,74.952
0.53407,74.333,74.559
0.5969,74.393,74.923
0.65973,74.644,75.621
0.72257,75.027,75.723
0.7854,75.465,74.948
0.84823,75.687,74.573
0.91106,75.56,74.87
0.9739,75.203,75.265
1.0367,74.787,74.92
1.0996,74.697,74.369
1.1624,74.839,74.437
1.2252,75.004,75.024
1.2881,74.978,75.297
1.3509,74.804,75.099
1.4137,74.726,75.08
1.4766,74.813,75.289
1.5394,75.077,75.143
1.6022,75.236,74.777
1.665,75.211,74.816
1.7279,75.091,75.158
1.7907,74.991,75.151
1.8535,75.066,74.706
1.9164,75.209,74.523
1.9792,75.296,74.9
2.042,75.21,75.418
2.1049,74.995,75.335
2.1677,74.797,74.94
2.2305,74.686,74.688
2.2934,74.702,74.862
2.3562,74.763,74.949
2.419,74.855,74.801
2.4819,74.977,74.816
2.5447,75.124,75.481
2.6075,75.232,75.996
2.6703,75.238,75.724
2.7332,75.16,74.854
2.796,75.029,73.912
2.8588,74.952,73.913
2.9217,74.923,74.801
2.9845,74.911,75.801
3.0474,74.878,76.147
3.1102,74.862,75.562
3.173,74.919,74.632
3.2359,75.029,74.227
3.2987,75.155,74.599
3.3615,75.151,74.706
3.4243,75,74.59
3.4872,74.801,74.95
3.55,74.665,75.853
3.6128,74.756,75.665
3.6757,75.037,74.614
3.7385,75.363,74.066
3.8013,75.586,74.598
3.8642,75.451,75.339
3.927,75,75.81
3.9898,74.508,75.65
4.0527,74.273,75.113
4.1155,74.555,74.914
4.1783,75.11,74.834
4.2412,75.614,74.697
4.304,75.769,74.671
4.3668,75.38,74.668
4.4296,74.76,74.657
4.4925,74.296,74.973
4.5553,74.34,75.443
4.6181,74.779,75.317
4.681,75.216,74.989
4.7438,75.437,75.07
4.8067,75.291,75.218
4.8695,74.951,74.626
4.9323,74.684,74.089
4.9952,74.631,74.428
5.058,74.879,75.334
5.1208,75.251,75.754
5.1836,75.526,75.864
5.2465,75.578,75.725
5.3093,75.312,75.061
5.3721,74.895,74.661
5.4349,74.592,74.94
5.4978,74.5,75.24
5.5606,74.655,74.801
5.6234,74.839,74.096
5.6863,74.996,73.909
5.7491,75.128,74.5
5.812,75.249,75.575
5.8748,75.297,76.11
5.9376,75.173,75.852
6.0005,74.914,75.026
6.0633,74.59,74.367
6.1261,74.463,74.577
6.1889,74.599,75.095
6.2518,74.919,75.288


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_173.csv <==
x,qOut,qIn
0.031416,74.929,75.074
0.094248,75.313,75.433
0.15708,75.498,74.892
0.21991,75.429,74.209
0.28274,75.077,74.504
0.34557,74.729,75.463
0.40841,74.665,76.035
0.47124,74.879,75.836
0.53407,75.301,75.214
0.5969,75.478,74.835
0.65973,75.271,74.614
0.72257,74.864,74.478
0.7854,74.497,74.546
0.84823,74.571,74.994
0.91106,74.915,75.479
0.9739,75.253,75.532
1.0367,75.317,75.097
1.0996,75.076,74.854
1.1624,74.796,74.869
1.2252,74.635,74.941
1.2881,74.705,74.982
1.3509,74.796,74.809
1.4137,74.825,74.517
1.4766,74.861,74.538
1.5394,74.987,75.25
1.6022,75.299,75.865
1.665,75.584,75.796
1.7279,75.646,75.302
1.7907,75.313,75.059
1.8535,74.779,74.659
1.9164,74.459,74.052
1.9792,74.484,74.142
2.042,74.884,75.19
2.1049,75.248,75.651
2.1677,75.398,75.344
2.2305,75.347,75.017
2.2934,75.143,75.067
2.3562,74.963,75.115
2.419,74.838,74.987
2.4819,74.758,74.635
2.5447,74.703,74.565
2.6075,74.686,75.137
2.6703,74.784,75.483
2.7332,75.006,75.011
2.796,75.339,74.489
2.8588,75.602,75.007
2.9217,75.576,75.656
2.9845,75.251,75.603
3.0474,74.669,74.856
3.1102,74.315,74.539
3.173,74.382,74.813
3.2359,74.742,75.321
3.2987,75.202,75.328
3.3615,75.447,74.811
3.4243,75.438,74.465
3.4872,75.253,74.505
3.55,74.987,74.661
3.6128,74.818,74.757
3.6757,74.784,74.949
3.7385,74.846,75.256
3.8013,74.945,75.577
3.8642,74.999,75.736
3.927,75.021,75.642
3.9898,75.042,75.162
4.0527,75.088,74.323
4.1155,75.152,74.284
4.1783,75.178,75.106
4.2412,75.15,75.686
4.304,75.055,75.018
4.3668,74.982,74.215
4.4296,74.967,74.123
4.4925,74.972,74.554
4.5553,74.941,75.142
4.6181,74.786,75.547
4.681,74.605,75.65
4.7438,74.515,75.478
4.8067,74.62,75.243
4.8695,74.895,75.024
4.9323,75.217,74.682
4.9952,75.484,74.269
5.058,75.606,74.36
5.1208,75.513,75.102
5.1836,75.251,75.671
5.2465,74.957,75.669
5.3093,74.776,75.4
5.3721,74.817,74.918
5.4349,74.912,74.332
5.4978,74.92,74.333
5.5606,74.721,75.25
5.6234,74.49,75.962
5.6863,74.473,75.785
5.7491,74.711,74.902
5.812,75.177,74.212
5.8748,75.586,74.275
5.9376,75.723,74.732
6.0005,75.546,75.366
6.0633,75.05,75.723
6.1261,74.574,75.205
6.1889,74.394,74.382
6.2518,74.529,74.222


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_174.csv <==
x,qOut,qIn
0.031416,74.103,75.81
0.094248,74.742,75.174
0.15708,75.309,74.708
0.21991,75.602,74.764
0.28274,75.499,75.008
0.34557,75.236,75.081
0.40841,75.032,75.125
0.47124,74.985,75.082
0.53407,75.152,74.812
0.5969,75.327,74.542
0.65973,75.321,74.588
0.72257,75.119,74.919
0.7854,74.751,74.968
0.84823,74.526,74.84
0.91106,74.547,75.13
0.9739,74.737,75.655
1.0367,74.982,75.366
1.0996,75.141,74.616
1.1624,75.239,74.573
1.2252,75.287,75.159
1.2881,75.293,75.297
1.3509,75.193,74.94
1.4137,75.037,74.945
1.4766,74.915,75.226
1.5394,74.917,75.109
1.6022,75.012,74.764
1.665,75.043,74.679
1.7279,74.962,74.707
1.7907,74.75,74.875
1.8535,74.62,75.183
1.9164,74.668,75.223
1.9792,74.848,74.884
2.042,75.085,74.693
2.1049,75.239,74.995
2.1677,75.279,75.321
2.2305,75.22,75.381
2.2934,75.086,75.179
2.3562,74.957,74.893
2.419,74.909,74.755
2.4819,74.955,75.049
2.5447,75.086,75.483
2.6075,75.177,75.358
2.6703,75.153,74.918
2.7332,75.033,74.593
2.796,74.853,74.682
2.8588,74.757,74.95
2.9217,74.778,75.096
2.9845,74.872,75.015
3.0474,74.981,74.922
3.1102,75.021,74.93
3.173,75.007,74.88
3.2359,74.983,74.84
3.2987,74.996,74.956
3.3615,75.07,74.979
3.4243,75.143,74.807
3.4872,75.172,74.726
3.55,75.117,75.24
3.6128,75.049,75.939
3.6757,75.044,75.967
3.7385,75.092,75.036
3.8013,75.16,73.89
3.8642,75.105,74.137
3.927,74.951,75.181
3.9898,74.8,75.749
4.0527,74.759,75.345
4.1155,74.865,74.834
4.1783,74.993,74.671
4.2412,75.063,75.041
4.304,75.01,75.504
4.3668,74.915,75.332
4.4296,74.84,74.811
4.4925,74.805,74.276
4.5553,74.808,73.807
4.6181,74.857,74.056
4.681,75,75.191
4.7438,75.206,76.453
4.8067,75.432,76.599
4.8695,75.453,75.588
4.9323,75.208,74.516
4.9952,74.85,73.994
5.058,74.572,74.043
5.1208,74.654,74.305
5.1836,74.946,74.733
5.2465,75.238,75.274
5.3093,75.326,75.781
5.3721,75.235,75.651
5.4349,75.134,75.003
5.4978,75.056,74.523
5.5606,75,74.823
5.6234,74.73,75.576
5.6863,74.354,75.968
5.7491,74.121,75.406
5.812,74.264,74.349
5.8748,74.832,74.257
5.9376,75.535,74.767
6.0005,76.051,75.099
6.0633,76.081,74.851
6.1261,75.4,74.576
6.1889,74.497,74.816
6.2518,73.911,75.581


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_175.csv <==
x,qOut,qIn
0.031416,74.894,75.082
0.094248,74.847,74.951
0.15708,74.818,74.912
0.21991,74.824,74.948
0.28274,74.882,74.829
0.34557,74.971,74.79
0.40841,75.059,75.028
0.47124,75.126,75.355
0.53407,75.159,75.274
0.5969,75.097,74.754
0.65973,74.911,74.492
0.72257,74.686,74.9
0.7854,74.521,75.621
0.84823,74.619,75.613
0.91106,74.925,75.076
0.9739,75.272,74.589
1.0367,75.486,74.307
1.0996,75.412,74.32
1.1624,75.163,74.87
1.2252,74.906,75.628
1.2881,74.803,75.721
1.3509,74.856,75.013
1.4137,74.931,74.34
1.4766,74.981,74.311
1.5394,74.976,75.162
1.6022,75.006,76.088
1.665,75.042,76.355
1.7279,75.045,75.661
1.7907,74.974,74.57
1.8535,74.921,74.073
1.9164,74.987,74.017
1.9792,75.131,74.257
2.042,75.281,74.915
2.1049,75.176,75.375
2.1677,74.86,75.267
2.2305,74.555,75.074
2.2934,74.491,75.227
2.3562,74.788,75.168
2.419,75.162,74.847
2.4819,75.374,74.714
2.5447,75.219,74.895
2.6075,74.854,75.044
2.6703,74.663,75.137
2.7332,74.792,75.233
2.796,75.31,75.434
2.8588,75.786,75.542
2.9217,75.805,75.236
2.9845,75.343,74.527
3.0474,74.473,74.085
3.1102,74.005,74.36
3.173,74.158,74.832
3.2359,74.674,75.188
3.2987,75.218,75.427
3.3615,75.427,75.696
3.4243,75.376,75.771
3.4872,75.199,75.301
3.55,75.025,74.169
3.6128,74.915,73.93
3.6757,74.855,74.815
3.7385,74.851,75.634
3.8013,74.905,75.328
3.8642,75.057,74.671
3.927,75.262,74.554
3.9898,75.416,75.093
4.0527,75.416,75.5
4.1155,75.137,75.085
4.1783,74.716,74.665
4.2412,74.371,74.9
4.304,74.309,75.531
4.3668,74.578,75.379
4.4296,75.006,74.609
4.4925,75.42,73.929
4.5553,75.669,74.304
4.6181,75.602,75.238
4.681,75.247,75.684
4.7438,74.808,75.528
4.8067,74.51,75.277
4.8695,74.584,75.192
4.9323,74.862,75.15
4.9952,75.137,75.243
5.058,75.218,75.266
5.1208,75.1,74.813
5.1836,74.955,74.398
5.2465,74.895,74.675
5.3093,74.999,75.257
5.3721,75.158,75.103
5.4349,75.229,74.759
5.4978,75.16,74.821
5.5606,74.92,75.103
5.6234,74.647,75.211
5.6863,74.495,75.309
5.7491,74.529,75.186
5.812,74.775,74.448
5.8748,75.115,73.996
5.9376,75.41,74.488
6.0005,75.572,75.497
6.0633,75.529,75.895
6.1261,75.34,75.303
6.1889,75.129,74.746
6.2518,74.966,74.841


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_176.csv <==
x,qOut,qIn
0.031416,75.304,74.68
0.094248,75.252,73.806
0.15708,75.037,73.771
0.21991,74.788,74.617
0.28274,74.637,75.478
0.34557,74.68,75.815
0.40841,74.862,75.926
0.47124,75.091,75.572
0.53407,75.275,74.661
0.5969,75.291,74.48
0.65973,75.107,75.099
0.72257,74.823,75.543
0.7854,74.557,75.271
0.84823,74.521,74.593
0.91106,74.722,73.961
0.9739,75.059,73.989
1.0367,75.422,74.724
1.0996,75.602,75.266
1.1624,75.426,75.521
1.2252,74.962,75.613
1.2881,74.336,75.475
1.3509,74.098,75.214
1.4137,74.367,74.969
1.4766,74.937,74.651
1.5394,75.554,74.217
1.6022,75.854,74.483
1.665,75.767,75.375
1.7279,75.436,75.857
1.7907,75.038,75.14
1.8535,74.911,74.518
1.9164,74.946,74.723
1.9792,74.947,75.327
2.042,74.719,75.482
2.1049,74.379,75.026
2.1677,74.25,74.581
2.2305,74.419,74.542
2.2934,74.893,74.912
2.3562,75.37,75.231
2.419,75.663,75.355
2.4819,75.694,75.252
2.5447,75.414,74.867
2.6075,74.97,74.392
2.6703,74.627,74.264
2.7332,74.516,74.813
2.796,74.714,75.924
2.8588,75.008,76.153
2.9217,75.22,75.367
2.9845,75.291,74.638
3.0474,75.191,74.952
3.1102,75.064,75.098
3.173,75.001,74.617
3.2359,74.993,74.375
3.2987,75.004,74.888
3.3615,74.932,75.084
3.4243,74.853,74.831
3.4872,74.851,74.829
3.55,74.997,75.371
3.6128,75.165,75.465
3.6757,75.155,75.038
3.7385,74.961,74.634
3.8013,74.627,74.575
3.8642,74.522,74.9
3.927,74.745,75.411
3.9898,75.157,75.67
4.0527,75.585,75.224
4.1155,75.72,74.616
4.1783,75.516,74.524
4.2412,75.118,74.976
4.304,74.706,75.356
4.3668,74.56,74.923
4.4296,74.623,74.267
4.4925,74.773,74.267
4.5553,74.883,75.15
4.6181,74.962,75.636
4.681,75.057,75.485
4.7438,75.144,75.169
4.8067,75.181,74.907
4.8695,75.075,74.811
4.9323,74.915,75.022
4.9952,74.816,75.305
5.058,74.88,75.294
5.1208,75.079,75.104
5.1836,75.249,74.993
5.2465,75.298,75.027
5.3093,75.157,75.066
5.3721,74.956,74.703
5.4349,74.814,74.323
5.4978,74.748,74.62
5.5606,74.749,75.604
5.6234,74.728,75.773
5.6863,74.745,75.068
5.7491,74.85,74.468
5.812,75.077,74.747
5.8748,75.308,74.98
5.9376,75.384,74.754
6.0005,75.291,74.523
6.0633,75.047,74.842
6.1261,74.915,75.593
6.1889,74.978,76.088
6.2518,75.147,75.783


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_177.csv <==
x,qOut,qIn
0.031416,74.336,74.715
0.094248,74.543,75.389
0.15708,75.021,75.446
0.21991,75.469,75.381
0.28274,75.612,75.381
0.34557,75.345,75.073
0.40841,74.899,74.635
0.47124,74.543,74.466
0.53407,74.516,74.857
0.5969,74.777,75.351
0.65973,75.11,75.444
0.72257,75.39,75.104
0.7854,75.52,74.885
0.84823,75.541,74.925
0.91106,75.419,74.894
0.9739,75.149,74.911
1.0367,74.73,74.95
1.0996,74.346,74.785
1.1624,74.225,74.714
1.2252,74.405,74.983
1.2881,74.864,75.245
1.3509,75.328,75.225
1.4137,75.575,75.137
1.4766,75.537,74.928
1.5394,75.179,74.66
1.6022,74.797,74.916
1.665,74.647,75.517
1.7279,74.744,75.795
1.7907,75.039,75.296
1.8535,75.24,74.608
1.9164,75.267,74.431
1.9792,75.158,74.972
2.042,74.975,75.576
2.1049,74.854,75.246
2.1677,74.812,74.453
2.2305,74.825,74.025
2.2934,74.861,74.661
2.3562,74.909,75.254
2.419,74.984,75.152
2.4819,75.066,74.875
2.5447,75.128,75.188
2.6075,75.098,75.801
2.6703,75.013,75.971
2.7332,74.955,75.469
2.796,75.004,74.769
2.8588,75.166,74.24
2.9217,75.301,73.895
2.9845,75.322,74.207
3.0474,75.161,75.258
3.1102,74.97,75.717
3.173,74.886,75.399
3.2359,74.892,75
3.2987,74.938,74.991
3.3615,74.841,75.094
3.4243,74.673,75.139
3.4872,74.564,75.08
3.55,74.635,74.865
3.6128,74.868,74.687
3.6757,75.148,74.705
3.7385,75.402,74.847
3.8013,75.578,74.829
3.8642,75.62,74.849
3.927,75.405,75.139
3.9898,74.978,75.435
4.0527,74.422,75.298
4.1155,74.174,74.999
4.1783,74.352,74.89
4.2412,74.791,74.86
4.304,75.278,74.674
4.3668,75.506,74.906
4.4296,75.461,75.597
4.4925,75.262,76.027
4.5553,75.043,75.375
4.6181,74.966,74.147
4.681,74.967,73.663
4.7438,74.961,74.582
4.8067,74.867,75.864
4.8695,74.743,75.757
4.9323,74.7,75.048
4.9952,74.768,74.645
5.058,74.949,74.482
5.1208,75.139,74.329
5.1836,75.261,74.632
5.2465,75.273,75.302
5.3093,75.144,75.679
5.3721,74.936,75.521
5.4349,74.8,75.216
5.4978,74.824,74.771
5.5606,75.061,74.143
5.6234,75.344,74.299
5.6863,75.419,75.202
5.7491,75.227,75.78
5.812,74.757,75.372
5.8748,74.448,75.006
5.9376,74.541,75.151
6.0005,74.916,75.57
6.0633,75.386,75.745
6.1261,75.464,74.941
6.1889,75.123,73.815
6.2518,74.64,73.643


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_178.csv <==
x,qOut,qIn
0.031416,75.163,75.6
0.094248,74.877,75
0.15708,74.547,74.774
0.21991,74.327,74.827
0.28274,74.358,74.875
0.34557,74.666,75.075
0.40841,75.126,75.295
0.47124,75.571,75.087
0.53407,75.852,74.651
0.5969,75.73,74.861
0.65973,75.215,75.302
0.72257,74.577,75.295
0.7854,74.127,74.874
0.84823,74.17,74.794
0.91106,74.495,74.971
0.9739,74.888,75.085
1.0367,75.156,74.735
1.0996,75.333,74.598
1.1624,75.443,75.067
1.2252,75.466,75.525
1.2881,75.367,75.101
1.3509,75.142,74.694
1.4137,74.933,74.968
1.4766,74.833,75.39
1.5394,74.912,75.179
1.6022,75.039,74.569
1.665,75.093,74.322
1.7279,75.069,74.824
1.7907,74.984,75.866
1.8535,74.974,75.996
1.9164,75.024,75.166
1.9792,75.072,74.314
2.042,75.046,74.335
2.1049,74.939,74.78
2.1677,74.843,74.958
2.2305,74.814,74.75
2.2934,74.887,74.753
2.3562,74.994,75.318
2.419,75.085,75.667
2.4819,75.145,75.349
2.5447,75.163,74.787
2.6075,75.127,74.593
2.6703,75.021,74.622
2.7332,74.883,74.95
2.796,74.758,75.775
2.8588,74.772,76.125
2.9217,74.95,75.38
2.9845,75.2,74.08
3.0474,75.417,73.586
3.1102,75.372,74.523
3.173,75.064,75.678
3.2359,74.677,75.923
3.2987,74.423,75.068
3.3615,74.511,74.403
3.4243,74.802,74.361
3.4872,75.122,74.89
3.55,75.312,75.671
3.6128,75.321,75.751
3.6757,75.175,75.207
3.7385,74.962,74.803
3.8013,74.769,74.742
3.8642,74.777,74.645
3.927,75.003,74.767
3.9898,75.296,75.213
4.0527,75.482,75.564
4.1155,75.256,75.362
4.1783,74.787,74.88
4.2412,74.402,74.411
4.304,74.427,74.157
4.3668,74.857,74.498
4.4296,75.264,75.23
4.4925,75.411,75.607
4.5553,75.122,75.188
4.6181,74.769,74.897
4.681,74.707,75.029
4.7438,74.936,75.197
4.8067,75.373,75.143
4.8695,75.526,75.085
4.9323,75.302,75.119
4.9952,74.91,75.185
5.058,74.603,75.196
5.1208,74.718,75.267
5.1836,75.058,75.167
5.2465,75.353,74.538
5.3093,75.346,73.915
5.3721,74.999,74.294
5.4349,74.604,75.053
5.4978,74.392,75.482
5.5606,74.541,75.688
5.6234,74.885,75.888
5.6863,75.195,75.658
5.7491,75.363,75.014
5.812,75.315,74.201
5.8748,75.159,73.918
5.9376,75.026,74.313
6.0005,74.98,74.844
6.0633,75.058,74.779
6.1261,75.182,74.823
6.1889,75.278,75.394
6.2518,75.288,75.908


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_179.csv <==
x,qOut,qIn
0.031416,74.774,75.666
0.094248,75.036,75.985
0.15708,75.181,75.665
0.21991,75.132,75.334
0.28274,74.852,75.044
0.34557,74.635,74.713
0.40841,74.668,74.697
0.47124,74.91,74.936
0.53407,75.27,74.911
0.5969,75.463,74.73
0.65973,75.457,74.76
0.72257,75.33,74.84
0.7854,75.186,74.87
0.84823,75.09,75.183
0.91106,74.919,75.64
0.9739,74.655,75.811
1.0367,74.308,75.502
1.0996,74.186,74.932
1.1624,74.412,74.369
1.2252,74.879,74.146
1.2881,75.438,74.474
1.3509,75.791,75.058
1.4137,75.794,75.63
1.4766,75.501,75.988
1.5394,75.007,75.642
1.6022,74.706,74.482
1.665,74.678,73.6
1.7279,74.795,73.987
1.7907,74.892,75.094
1.8535,74.835,75.472
1.9164,74.778,75.407
1.9792,74.834,75.09
2.042,75.084,74.706
2.1049,75.419,74.889
2.1677,75.62,75.324
2.2305,75.555,75.212
2.2934,75.125,74.606
2.3562,74.575,74.841
2.419,74.294,75.644
2.4819,74.399,75.978
2.5447,74.91,75.144
2.6075,75.439,74.33
2.6703,75.658,74.231
2.7332,75.474,74.538
2.796,74.852,74.853
2.8588,74.307,75.163
2.9217,74.214,75.327
2.9845,74.522,75.188
3.0474,75.08,75.128
3.1102,75.419,75.329
3.173,75.44,75.262
3.2359,75.24,74.757
3.2987,74.948,74.47
3.3615,74.817,74.994
3.4243,74.867,75.546
3.4872,75.029,75.429
3.55,75.217,74.686
3.6128,75.349,74.516
3.6757,75.352,74.883
3.7385,75.198,75.133
3.8013,74.869,74.989
3.8642,74.548,74.751
3.927,74.447,74.608
3.9898,74.592,74.871
4.0527,74.952,75.615
4.1155,75.261,75.749
4.1783,75.395,75.14
4.2412,75.357,74.554
4.304,75.176,74.618
4.3668,75,74.943
4.4296,74.902,75.129
4.4925,74.894,75.144
4.5553,74.968,75.157
4.6181,75.061,75.17
4.681,75.109,75.122
4.7438,75.085,75.079
4.8067,74.97,75.087
4.8695,74.844,75.198
4.9323,74.774,75.127
4.9952,74.775,74.551
5.058,74.837,74.057
5.1208,74.919,74.692
5.1836,75.034,75.628
5.2465,75.164,75.753
5.3093,75.285,74.793
5.3721,75.267,74.229
5.4349,75.095,74.479
5.4978,74.879,75.047
5.5606,74.747,75.198
5.6234,74.837,75.28
5.6863,75.032,75.551
5.7491,75.209,75.523
5.812,75.251,74.869
5.8748,75.206,74.7
5.9376,75.156,75.209
6.0005,75.104,75.589
6.0633,75.033,75.025
6.1261,74.856,73.968
6.1889,74.681,73.535
6.2518,74.622,74.339


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_180.csv <==
x,qOut,qIn
0.031416,74.973,74.525
0.094248,74.677,74.624
0.15708,74.656,75.148
0.21991,74.857,75.384
0.28274,75.165,74.975
0.34557,75.243,74.821
0.40841,75.077,75.148
0.47124,74.821,75.325
0.53407,74.652,74.805
0.5969,74.771,74.497
0.65973,75.068,74.747
0.72257,75.357,75.058
0.7854,75.459,75.086
0.84823,75.262,75.263
0.91106,74.95,75.51
0.9739,74.723,75.372
1.0367,74.76,74.83
1.0996,74.968,74.731
1.1624,75.112,75.041
1.2252,75.118,75.204
1.2881,74.952,74.754
1.3509,74.856,74.075
1.4137,74.915,73.878
1.4766,75.063,74.634
1.5394,75.204,75.926
1.6022,75.179,76.115
1.665,75.03,75.418
1.7279,74.854,74.89
1.7907,74.747,75.213
1.8535,74.766,75.63
1.9164,74.882,75.559
1.9792,75.047,74.94
2.042,75.212,74.311
2.1049,75.312,74.307
2.1677,75.317,74.532
2.2305,75.236,74.639
2.2934,75.089,75.034
2.3562,74.912,75.623
2.419,74.702,75.531
2.4819,74.503,74.762
2.5447,74.362,74.583
2.6075,74.415,75.173
2.6703,74.679,75.294
2.7332,75.062,74.804
2.796,75.452,74.368
2.8588,75.675,74.506
2.9217,75.697,75.042
2.9845,75.571,75.778
3.0474,75.37,75.96
3.1102,75.171,75.211
3.173,74.933,74.383
3.2359,74.677,74.193
3.2987,74.437,74.613
3.3615,74.413,74.886
3.4243,74.632,75.095
3.4872,74.968,75.493
3.55,75.269,75.88
3.6128,75.349,75.658
3.6757,75.242,75.072
3.7385,75.052,74.5
3.8013,74.889,74.202
3.8642,74.793,74.413
3.927,74.726,74.933
3.9898,74.705,75.292
4.0527,74.751,75.289
4.1155,74.968,75.382
4.1783,75.268,75.442
4.2412,75.479,75.008
4.304,75.425,74.213
4.3668,75.016,74.16
4.4296,74.561,74.809
4.4925,74.333,75.602
4.5553,74.546,75.991
4.6181,75.019,75.61
4.681,75.473,74.786
4.7438,75.735,74.173
4.8067,75.671,74.404
4.8695,75.28,75.208
4.9323,74.776,75.712
4.9952,74.405,75.405
5.058,74.378,74.731
5.1208,74.673,74.664
5.1836,75.079,74.882
5.2465,75.413,74.87
5.3093,75.517,74.693
5.3721,75.297,75.099
5.4349,74.886,75.565
5.4978,74.525,75.321
5.5606,74.443,74.473
5.6234,74.729,74.248
5.6863,75.162,74.771
5.7491,75.511,75.568
5.812,75.563,75.82
5.8748,75.244,75.385
5.9376,74.83,74.845
6.0005,74.584,74.513
6.0633,74.733,74.531
6.1261,75.101,75.037
6.1889,75.339,75.514
6.2518,75.32,75.235


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_181.csv <==
x,qOut,qIn
0.031416,75.125,74.807
0.094248,75.357,74.789
0.15708,75.368,74.961
0.21991,75.144,75.117
0.28274,74.722,75.053
0.34557,74.431,74.729
0.40841,74.381,74.465
0.47124,74.514,74.751
0.53407,74.739,75.595
0.5969,74.976,75.512
0.65973,75.245,74.622
0.72257,75.489,74.177
0.7854,75.638,74.835
0.84823,75.515,75.381
0.91106,75.195,75.438
0.9739,74.873,75.411
1.0367,74.747,75.433
1.0996,74.865,75.063
1.1624,75.02,74.682
1.2252,75.1,74.791
1.2881,75.02,74.995
1.3509,74.915,74.808
1.4137,74.855,74.728
1.4766,74.839,74.922
1.5394,74.849,75.153
1.6022,74.873,75.256
1.665,74.936,75.333
1.7279,75.006,75.349
1.7907,75.042,75.33
1.8535,74.953,75.083
1.9164,74.819,74.706
1.9792,74.76,74.622
2.042,74.885,74.714
2.1049,75.169,74.321
2.1677,75.42,74.068
2.2305,75.508,74.809
2.2934,75.33,76.261
2.3562,75.022,76.373
2.419,74.789,75.257
2.4819,74.706,74.148
2.5447,74.798,74.183
2.6075,74.895,74.786
2.6703,74.962,75.168
2.7332,75.028,75.3
2.796,75.125,75.497
2.8588,75.268,75.361
2.9217,75.374,74.725
2.9845,75.373,74.174
3.0474,75.206,74.586
3.1102,74.884,75.489
3.173,74.542,75.821
3.2359,74.316,75.344
3.2987,74.318,74.607
3.3615,74.57,74.251
3.4243,74.982,74.372
3.4872,75.399,75.123
3.55,75.676,75.948
3.6128,75.56,75.8
3.6757,75.115,75.131
3.7385,74.636,74.631
3.8013,74.442,74.422
3.8642,74.739,74.503
3.927,75.184,74.862
3.9898,75.474,75.017
4.0527,75.341,74.81
4.1155,74.928,75.137
4.1783,74.64,75.772
4.2412,74.641,75.829
4.304,75.011,74.992
4.3668,75.322,74.437
4.4296,75.311,74.518
4.4925,75.032,74.779
4.5553,74.609,74.557
4.6181,74.516,74.512
4.681,74.799,75.073
4.7438,75.247,75.731
4.8067,75.62,75.877
4.8695,75.574,75.229
4.9323,75.172,74.397
4.9952,74.682,74.311
5.058,74.396,75.286
5.1208,74.507,75.877
5.1836,74.807,75.582
5.2465,75.125,74.867
5.3093,75.317,74.561
5.3721,75.426,74.743
5.4349,75.425,74.847
5.4978,75.281,74.639
5.5606,74.96,74.246
5.6234,74.593,74.428
5.6863,74.411,75.129
5.7491,74.477,75.718
5.812,74.799,75.831
5.8748,75.153,75.623
5.9376,75.389,75.152
6.0005,75.445,74.663
6.0633,75.283,74.676
6.1261,75.022,75.043
6.1889,74.862,75.209
6.2518,74.883,75.061


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_182.csv <==
x,qOut,qIn
0.031416,75.264,75.14
0.094248,75.194,75.413
0.15708,75.085,75.427
0.21991,74.907,75.239
0.28274,74.636,74.968
0.34557,74.451,74.862
0.40841,74.47,74.943
0.47124,74.66,75.118
0.53407,74.95,75.21
0.5969,75.197,74.955
0.65973,75.37,74.64
0.72257,75.446,74.678
0.7854,75.404,74.822
0.84823,75.211,74.7
0.91106,74.944,74.811
0.9739,74.717,75.381
1.0367,74.635,75.834
1.0996,74.714,75.467
1.1624,74.877,74.803
1.2252,75.064,74.405
1.2881,75.221,74.575
1.3509,75.312,74.892
1.4137,75.294,75.077
1.4766,75.19,75.193
1.5394,75.031,75.297
1.6022,74.956,75.195
1.665,74.98,74.975
1.7279,75.029,74.851
1.7907,75.019,74.943
1.8535,74.873,74.772
1.9164,74.702,74.328
1.9792,74.62,74.22
2.042,74.721,75.025
2.1049,74.974,75.808
2.1677,75.252,75.932
2.2305,75.433,75.686
2.2934,75.412,75.492
2.3562,75.151,74.922
2.419,74.82,74.107
2.4819,74.598,73.873
2.5447,74.639,74.732
2.6075,74.886,75.641
2.6703,75.151,75.884
2.7332,75.32,75.464
2.796,75.304,74.766
2.8588,75.154,74.231
2.9217,74.937,74.084
2.9845,74.715,74.609
3.0474,74.54,75.729
3.1102,74.465,76.035
3.173,74.553,75.286
3.2359,74.809,74.379
3.2987,75.215,74.492
3.3615,75.639,75.285
3.4243,75.826,75.764
3.4872,75.652,75.633
3.55,75.031,75.215
3.6128,74.41,74.841
3.6757,74.241,74.459
3.7385,74.529,74.318
3.8013,75.164,74.756
3.8642,75.573,74.992
3.927,75.521,74.741
3.9898,75.112,74.681
4.0527,74.521,75.136
4.1155,74.331,75.45
4.1783,74.598,75.475
4.2412,75.076,75.174
4.304,75.484,74.406
4.3668,75.491,74.258
4.4296,75.215,75.076
4.4925,74.914,75.984
4.5553,74.847,75.851
4.6181,75.111,74.767
4.681,75.404,73.931
4.7438,75.495,74.269
4.8067,75.192,75.503
4.8695,74.718,75.65
4.9323,74.425,74.936
4.9952,74.407,74.644
5.058,74.672,75.319
5.1208,74.907,75.677
5.1836,75.053,75.446
5.2465,75.134,74.939
5.3093,75.189,74.458
5.3721,75.178,74.503
5.4349,75.058,74.818
5.4978,74.904,74.722
5.5606,74.809,74.284
5.6234,74.939,74.737
5.6863,75.167,75.642
5.7491,75.315,75.87
5.812,75.208,75.203
5.8748,74.889,74.979
5.9376,74.655,75.133
6.0005,74.644,75.042
6.0633,74.929,74.705
6.1261,75.221,74.652
6.1889,75.362,74.715
6.2518,75.362,74.827


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_183.csv <==
x,qOut,qIn
0.031416,74.96,74.448
0.094248,74.74,74.549
0.15708,74.724,74.917
0.21991,74.819,74.972
0.28274,74.908,74.688
0.34557,74.907,75.176
0.40841,74.925,75.911
0.47124,75.015,75.629
0.53407,75.207,74.249
0.5969,75.342,73.903
0.65973,75.287,74.734
0.72257,75.073,75.697
0.7854,74.767,75.773
0.84823,74.645,75.216
0.91106,74.775,74.75
0.9739,75.052,74.792
1.0367,75.345,75.081
1.0996,75.41,74.969
1.1624,75.21,74.733
1.2252,74.874,74.573
1.2881,74.562,74.528
1.3509,74.537,75.207
1.4137,74.763,76.175
1.4766,75.085,76.179
1.5394,75.344,74.799
1.6022,75.365,73.837
1.665,75.153,73.958
1.7279,74.849,74.787
1.7907,74.609,75.622
1.8535,74.656,75.786
1.9164,74.93,75.399
1.9792,75.263,74.891
2.042,75.479,74.652
2.1049,75.418,74.623
2.1677,75.152,74.766
2.2305,74.838,75.161
2.2934,74.638,75.476
2.3562,74.619,75.201
2.419,74.73,74.718
2.4819,74.934,74.411
2.5447,75.198,74.415
2.6075,75.456,74.758
2.6703,75.487,75.108
2.7332,75.233,75.01
2.796,74.681,74.844
2.8588,74.33,75.197
2.9217,74.454,75.497
2.9845,74.912,75.41
3.0474,75.489,75.349
3.1102,75.67,75.667
3.173,75.41,75.764
3.2359,74.954,75.226
3.2987,74.593,74.225
3.3615,74.674,73.926
3.4243,74.985,74.351
3.4872,75.257,74.818
3.55,75.238,74.833
3.6128,74.94,74.962
3.6757,74.632,75.404
3.7385,74.483,75.799
3.8013,74.611,75.607
3.8642,74.839,74.95
3.927,75.013,74.454
3.9898,75.104,74.46
4.0527,75.104,74.896
4.1155,75.15,75.233
4.1783,75.294,75.217
4.2412,75.484,74.834
4.304,75.655,74.672
4.3668,75.572,75.069
4.4296,75.184,75.43
4.4925,74.665,75.42
4.5553,74.233,75.321
4.6181,74.201,75.022
4.681,74.466,74.326
4.7438,74.854,73.931
4.8067,75.188,74.826
4.8695,75.411,75.863
4.9323,75.495,75.854
4.9952,75.425,75.085
5.058,75.191,74.65
5.1208,74.895,74.852
5.1836,74.715,75.017
5.2465,74.703,74.915
5.3093,74.872,74.803
5.3721,75.012,74.833
5.4349,75.048,74.835
5.4978,75.028,74.934
5.5606,75.023,75.153
5.6234,75.145,75.27
5.6863,75.253,75.333
5.7491,75.223,75.367
5.812,74.938,75.009
5.8748,74.585,74.523
5.9376,74.466,74.489
6.0005,74.636,74.855
6.0633,75.08,75.317
6.1261,75.433,75.584
6.1889,75.504,75.47
6.2518,75.322,74.949


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_184.csv <==
x,qOut,qIn
0.031416,74.893,75.232
0.094248,74.707,75.346
0.15708,74.531,74.847
0.21991,74.473,74.481
0.28274,74.625,74.773
0.34557,74.993,75.351
0.40841,75.38,75.674
0.47124,75.591,75.553
0.53407,75.45,75.399
0.5969,75.006,75.101
0.65973,74.641,74.365
0.72257,74.574,73.681
0.7854,74.948,73.941
0.84823,75.408,75.095
0.91106,75.61,76.019
0.9739,75.479,75.927
1.0367,75.007,75.179
1.0996,74.641,74.989
1.1624,74.586,75.028
1.2252,74.752,74.809
1.2881,74.989,74.518
1.3509,75.009,74.709
1.4137,74.908,75.096
1.4766,74.85,75.384
1.5394,74.986,75.579
1.6022,75.314,75.548
1.665,75.548,75.064
1.7279,75.492,74.338
1.7907,74.983,74.034
1.8535,74.343,74.733
1.9164,74.044,75.581
1.9792,74.19,75.468
2.042,74.767,74.638
2.1049,75.335,74.655
2.1677,75.692,75.019
2.2305,75.762,75.011
2.2934,75.498,74.901
2.3562,75.043,75.121
2.419,74.669,75.263
2.4819,74.528,75.294
2.5447,74.708,75.243
2.6075,75.027,75.131
2.6703,75.312,75.116
2.7332,75.455,75.236
2.796,75.372,75.123
2.8588,75.063,74.594
2.9217,74.718,74.19
2.9845,74.519,74.368
3.0474,74.62,75.175
3.1102,74.91,75.712
3.173,75.142,75.477
3.2359,75.206,74.616
3.2987,75.028,74.225
3.3615,74.829,74.936
3.4243,74.778,75.708
3.4872,74.877,75.779
3.55,75.084,75.09
3.6128,75.214,74.407
3.6757,75.259,74.213
3.7385,75.259,74.758
3.8013,75.261,75.524
3.8642,75.243,75.403
3.927,75.118,74.939
3.9898,74.902,75.106
4.0527,74.631,75.874
4.1155,74.529,75.672
4.1783,74.654,74.787
4.2412,74.907,74.28
4.304,75.162,74.48
4.3668,75.205,74.61
4.4296,75.073,74.705
4.4925,74.913,74.955
4.5553,74.877,75.161
4.6181,75.051,75.141
4.681,75.229,75.108
4.7438,75.258,75.137
4.8067,75.01,75.231
4.8695,74.699,75.202
4.9323,74.598,75.045
4.9952,74.748,74.876
5.058,75.117,74.793
5.1208,75.417,75.023
5.1836,75.548,75.201
5.2465,75.508,74.698
5.3093,75.318,73.864
5.3721,75.03,74.302
5.4349,74.726,75.481
5.4978,74.511,76.132
5.5606,74.478,75.736
5.6234,74.649,75.012
5.6863,74.896,74.417
5.7491,75.112,74.334
5.812,75.202,74.889
5.8748,75.191,75.427
5.9376,75.152,75.631
6.0005,75.121,75.551
6.0633,75.118,75.276
6.1261,75.107,74.753
6.1889,75.075,74.29
6.2518,75.008,74.454


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_185.csv <==
x,qOut,qIn
0.031416,74.705,75.281
0.094248,74.735,75.092
0.15708,74.713,75.197
0.21991,74.656,75.357
0.28274,74.616,75.062
0.34557,74.829,74.666
0.40841,75.197,74.651
0.47124,75.523,74.915
0.53407,75.604,75.112
0.5969,75.357,75.045
0.65973,75.031,74.813
0.72257,74.824,74.533
0.7854,74.893,74.459
0.84823,75.036,74.983
0.91106,75.04,75.647
0.9739,74.903,75.668
1.0367,74.675,75.175
1.0996,74.629,75.221
1.1624,74.788,75.452
1.2252,75.048,75.329
1.2881,75.288,74.742
1.3509,75.358,74.253
1.4137,75.256,74.182
1.4766,75.063,74.589
1.5394,74.87,75.19
1.6022,74.812,75.687
1.665,74.86,75.873
1.7279,74.929,75.39
1.7907,74.928,74.485
1.8535,74.823,74.275
1.9164,74.719,74.611
1.9792,74.702,74.885
2.042,74.84,74.867
2.1049,75.087,75.158
2.1677,75.348,75.551
2.2305,75.539,75.363
2.2934,75.587,74.524
2.3562,75.432,74.267
2.419,75.1,74.748
2.4819,74.714,75.503
2.5447,74.407,76.035
2.6075,74.364,75.903
2.6703,74.59,75.197
2.7332,74.976,74.339
2.796,75.399,74.019
2.8588,75.621,74.569
2.9217,75.49,75.3
2.9845,75.092,75.515
3.0474,74.569,75.179
3.1102,74.382,74.928
3.173,74.581,74.856
3.2359,74.967,74.958
3.2987,75.313,75.072
3.3615,75.352,74.878
3.4243,75.123,74.656
3.4872,74.808,74.825
3.55,74.603,75.103
3.6128,74.729,75.159
3.6757,75.096,75.296
3.7385,75.493,75.388
3.8013,75.707,75.26
3.8642,75.476,75.079
3.927,74.963,74.807
3.9898,74.497,74.417
4.0527,74.408,74.347
4.1155,74.749,74.632
4.1783,75.161,74.835
4.2412,75.416,74.935
4.304,75.33,75.31
4.3668,75.074,75.792
4.4296,74.866,75.796
4.4925,74.78,75.219
4.5553,74.844,74.419
4.6181,74.891,74.152
4.681,74.91,74.528
4.7438,74.949,75.37
4.8067,75.058,76.21
4.8695,75.237,75.901
4.9323,75.365,74.729
4.9952,75.355,73.977
5.058,75.138,74.767
5.1208,74.8,75.677
5.1836,74.515,75.438
5.2465,74.385,74.263
5.3093,74.476,73.755
5.3721,74.705,74.705
5.4349,75.008,75.63
5.4978,75.31,75.659
5.5606,75.545,75.351
5.6234,75.543,75.333
5.6863,75.256,75.128
5.7491,74.847,74.865
5.812,74.515,74.771
5.8748,74.592,74.918
5.9376,74.965,75.21
6.0005,75.387,75.314
6.0633,75.608,74.704
6.1261,75.459,74.237
6.1889,75.119,74.564
6.2518,74.802,75.208


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_186.csv <==
x,qOut,qIn
0.031416,75.467,75.117
0.094248,75.149,75.259
0.15708,74.846,75.186
0.21991,74.706,75.113
0.28274,74.838,75.287
0.34557,74.995,75.021
0.40841,75.005,74.257
0.47124,74.909,73.834
0.53407,74.791,74.75
0.5969,74.893,76.195
0.65973,75.123,76.653
0.72257,75.307,75.574
0.7854,75.266,74.153
0.84823,74.983,74.309
0.91106,74.705,75.115
0.9739,74.585,75.399
1.0367,74.73,75.11
1.0996,74.938,74.927
1.1624,75.081,74.705
1.2252,75.154,74.506
1.2881,75.182,74.56
1.3509,75.235,74.827
1.4137,75.204,75.102
1.4766,75.036,75.365
1.5394,74.693,75.555
1.6022,74.415,75.214
1.665,74.433,74.567
1.7279,74.741,74.351
1.7907,75.274,74.903
1.8535,75.69,75.31
1.9164,75.761,75.399
1.9792,75.502,75.541
2.042,74.982,75.837
2.1049,74.696,75.434
2.1677,74.764,74.4
2.2305,74.992,73.694
2.2934,75.136,74.34
2.3562,74.93,75.273
2.419,74.629,75.546
2.4819,74.476,75.333
2.5447,74.671,74.979
2.6075,75.05,75.039
2.6703,75.338,75.366
2.7332,75.412,75.303
2.796,75.193,74.701
2.8588,74.865,74.423
2.9217,74.651,74.542
2.9845,74.654,74.851
3.0474,74.925,75.395
3.1102,75.318,75.65
3.173,75.613,75.285
3.2359,75.65,74.76
3.2987,75.293,74.696
3.3615,74.719,74.848
3.4243,74.337,74.917
3.4872,74.309,74.953
3.55,74.702,74.875
3.6128,75.138,75.057
3.6757,75.414,75.511
3.7385,75.489,75.519
3.8013,75.361,74.482
3.8642,75.161,73.859
3.927,74.952,74.314
3.9898,74.779,75.143
4.0527,74.671,75.471
4.1155,74.675,75.58
4.1783,74.821,75.707
4.2412,75.053,75.529
4.304,75.299,75.023
4.3668,75.367,74.845
4.4296,75.209,74.88
4.4925,74.935,74.718
4.5553,74.684,74.552
4.6181,74.675,74.816
4.681,74.861,75.027
4.7438,75.109,74.826
4.8067,75.286,74.51
4.8695,75.259,74.739
4.9323,75.028,75.307
4.9952,74.707,75.861
5.058,74.429,75.92
5.1208,74.417,75.255
5.1836,74.674,74.481
5.2465,75.081,74.322
5.3093,75.498,74.978
5.3721,75.735,75.378
5.4349,75.699,75.187
5.4978,75.438,74.744
5.5606,75.027,74.532
5.6234,74.744,74.732
5.6863,74.665,75.104
5.7491,74.716,75.435
5.812,74.797,75.535
5.8748,74.78,75.134
5.9376,74.73,74.562
6.0005,74.734,74.416
6.0633,74.864,74.805
6.1261,75.127,75.024
6.1889,75.401,74.987
6.2518,75.555,74.933


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_187.csv <==
x,qOut,qIn
0.031416,75.363,74.87
0.094248,75.639,75.189
0.15708,75.673,75.467
0.21991,75.484,75.429
0.28274,75.127,75.194
0.34557,74.821,75.065
0.40841,74.624,74.945
0.47124,74.528,74.771
0.53407,74.512,74.631
0.5969,74.628,74.9
0.65973,74.911,75.389
0.72257,75.264,75.586
0.7854,75.571,75.269
0.84823,75.56,74.886
0.91106,75.22,74.673
0.9739,74.759,74.677
1.0367,74.419,74.868
1.0996,74.448,75.241
1.1624,74.696,75.458
1.2252,74.995,75.036
1.2881,75.192,74.044
1.3509,75.299,73.872
1.4137,75.34,74.678
1.4766,75.305,75.69
1.5394,75.176,76.229
1.6022,74.959,75.906
1.665,74.786,74.913
1.7279,74.75,74.003
1.7907,74.913,74.108
1.8535,75.164,74.983
1.9164,75.324,75.684
1.9792,75.318,75.709
2.042,75.097,75.307
2.1049,74.86,74.924
2.1677,74.794,74.534
2.2305,74.887,74.367
2.2934,75.088,74.531
2.3562,75.071,74.863
2.419,74.798,75.188
2.4819,74.467,75.31
2.5447,74.304,75.247
2.6075,74.579,75.271
2.6703,75.109,75.265
2.7332,75.605,75.047
2.796,75.787,74.784
2.8588,75.426,75.053
2.9217,74.83,75.501
2.9845,74.4,75.409
3.0474,74.502,74.715
3.1102,75.027,74.595
3.173,75.499,74.915
3.2359,75.654,74.929
3.2987,75.289,74.39
3.3615,74.727,74.395
3.4243,74.391,75.025
3.4872,74.397,75.497
3.55,74.759,75.239
3.6128,75.099,75.244
3.6757,75.291,75.612
3.7385,75.341,75.56
3.8013,75.276,74.949
3.8642,75.179,74.518
3.927,75.094,74.347
3.9898,75.055,74.512
4.0527,75.084,75.211
4.1155,75.154,75.669
4.1783,75.177,75.328
4.2412,75.11,74.56
4.304,74.922,74.292
4.3668,74.714,74.89
4.4296,74.59,75.563
4.4925,74.583,75.541
4.5553,74.696,74.627
4.6181,74.857,74.472
4.681,75.054,75.255
4.7438,75.264,75.752
4.8067,75.464,74.964
4.8695,75.541,74.094
4.9323,75.396,74.019
4.9952,75.085,74.705
5.058,74.695,75.78
5.1208,74.535,76.024
5.1836,74.656,75.405
5.2465,74.925,74.881
5.3093,75.181,75.192
5.3721,75.208,75.379
5.4349,75.052,75.001
5.4978,74.857,74.511
5.5606,74.772,74.536
5.6234,74.882,74.62
5.6863,75.066,74.501
5.7491,75.214,74.738
5.812,75.227,75.786
5.8748,75.121,76.141
5.9376,74.945,75.367
6.0005,74.752,74.521
6.0633,74.587,74.469
6.1261,74.538,74.624
6.1889,74.678,74.682
6.2518,74.974,74.733


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_188.csv <==
x,qOut,qIn
0.031416,75.171,75.333
0.094248,75.052,75.001
0.15708,74.933,75.045
0.21991,74.868,75.412
0.28274,74.892,75.145
0.34557,74.907,73.925
0.40841,74.869,73.309
0.47124,74.814,74.353
0.53407,74.794,75.982
0.5969,74.895,75.988
0.65973,75.064,75.315
0.72257,75.221,75.156
0.7854,75.289,75.495
0.84823,75.229,75.443
0.91106,75.079,75.141
0.9739,74.91,74.655
1.0367,74.788,74.09
1.0996,74.797,74.024
1.1624,74.951,74.606
1.2252,75.173,75.531
1.2881,75.382,75.979
1.3509,75.355,75.302
1.4137,75.028,74.399
1.4766,74.564,74.26
1.5394,74.163,75.002
1.6022,74.157,75.654
1.665,74.48,75.841
1.7279,74.956,75.467
1.7907,75.404,74.774
1.8535,75.709,74.332
1.9164,75.821,74.285
1.9792,75.719,74.617
2.042,75.392,75.301
2.1049,74.93,75.805
2.1677,74.523,75.774
2.2305,74.311,75.302
2.2934,74.393,74.713
2.3562,74.713,74.499
2.419,75.096,74.672
2.4819,75.369,75.043
2.5447,75.371,75.307
2.6075,75.084,74.959
2.6703,74.806,74.401
2.7332,74.746,74.412
2.796,75.058,74.879
2.8588,75.445,75.103
2.9217,75.529,75.359
2.9845,75.255,75.583
3.0474,74.653,75.092
3.1102,74.327,74.349
3.173,74.484,74.306
3.2359,74.95,74.956
3.2987,75.487,75.595
3.3615,75.701,75.608
3.4243,75.545,75.306
3.4872,75.176,74.993
3.55,74.782,75.038
3.6128,74.68,75.034
3.6757,74.793,74.616
3.7385,74.943,74.207
3.8013,74.943,74.641
3.8642,74.773,75.451
3.927,74.652,75.823
3.9898,74.695,75.677
4.0527,74.972,75.137
4.1155,75.26,74.622
4.1783,75.337,74.399
4.2412,75.184,74.51
4.304,74.829,74.946
4.3668,74.621,75.293
4.4296,74.709,75.219
4.4925,75.008,74.846
4.5553,75.39,74.67
4.6181,75.57,74.946
4.681,75.458,75.264
4.7438,75.135,75.201
4.8067,74.713,74.749
4.8695,74.482,74.782
4.9323,74.519,75.244
4.9952,74.761,75.538
5.058,75.113,75.344
5.1208,75.419,74.995
5.1836,75.533,74.722
5.2465,75.406,74.718
5.3093,75.013,75.123
5.3721,74.638,75.26
5.4349,74.531,74.887
5.4978,74.68,74.482
5.5606,75.005,74.692
5.6234,75.172,75.085
5.6863,75.138,75.138
5.7491,75.002,74.997
5.812,74.881,75.072
5.8748,74.893,75.301
5.9376,74.968,75.365
6.0005,75.049,75.168
6.0633,75.083,74.702
6.1261,75.12,74.511
6.1889,75.173,74.839
6.2518,75.205,75.361


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_189.csv <==
x,qOut,qIn
0.031416,75.248,74.835
0.094248,75.412,74.964
0.15708,75.415,74.706
0.21991,75.29,74.481
0.28274,75.086,74.852
0.34557,74.942,75.424
0.40841,74.924,75.668
0.47124,74.996,75.441
0.53407,75.101,74.627
0.5969,75.068,74.212
0.65973,74.882,74.648
0.72257,74.66,75.32
0.7854,74.533,75.46
0.84823,74.679,75.363
0.91106,75.011,75.378
0.9739,75.353,75.402
1.0367,75.53,75.271
1.0996,75.393,74.822
1.1624,75.052,74.306
1.2252,74.705,74.166
1.2881,74.541,74.465
1.3509,74.612,74.914
1.4137,74.801,75.455
1.4766,75.02,75.816
1.5394,75.198,75.47
1.6022,75.298,74.834
1.665,75.24,74.556
1.7279,75.046,74.659
1.7907,74.761,74.886
1.8535,74.637,75.03
1.9164,74.773,75.086
1.9792,75.085,75.06
2.042,75.455,75.169
2.1049,75.645,75.29
2.1677,75.553,75.192
2.2305,75.225,75.013
2.2934,74.739,74.923
2.3562,74.387,74.688
2.419,74.313,74.355
2.4819,74.494,74.286
2.5447,74.86,74.896
2.6075,75.237,75.654
2.6703,75.484,75.744
2.7332,75.519,74.968
2.796,75.279,74.193
2.8588,74.914,74.859
2.9217,74.674,76.109
2.9845,74.643,76.418
3.0474,74.851,75.152
3.1102,75.062,74.034
3.173,75.185,73.849
3.2359,75.229,74.479
3.2987,75.221,75.274
3.3615,75.185,75.325
3.4243,75.055,74.998
3.4872,74.844,74.931
3.55,74.583,75.124
3.6128,74.481,75.064
3.6757,74.607,75.027
3.7385,74.87,75.323
3.8013,75.154,75.703
3.8642,75.246,75.224
3.927,75.175,74.321
3.9898,75.074,73.987
4.0527,75.084,74.556
4.1155,75.283,75.18
4.1783,75.432,75.59
4.2412,75.36,75.795
4.304,74.926,75.794
4.3668,74.46,75.164
4.4296,74.343,74.302
4.4925,74.579,74.171
4.5553,75.077,74.827
4.6181,75.342,75.028
4.681,75.298,74.98
4.7438,75.102,75.204
4.8067,74.948,75.196
4.8695,75.072,74.489
4.9323,75.283,74.176
4.9952,75.367,74.85
5.058,75.126,75.582
5.1208,74.676,75.333
5.1836,74.381,75.002
5.2465,74.4,75.18
5.3093,74.807,75.54
5.3721,75.318,75.253
5.4349,75.675,74.736
5.4978,75.738,74.532
5.5606,75.398,74.988
5.6234,74.855,75.489
5.6863,74.494,75.411
5.7491,74.459,74.759
5.812,74.804,74.273
5.8748,75.123,74.415
5.9376,75.195,74.81
6.0005,75.043,75.323
6.0633,74.742,75.754
6.1261,74.608,75.539
6.1889,74.708,74.912
6.2518,74.958,74.563


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_190.csv <==
x,qOut,qIn
0.031416,74.669,74.735
0.094248,74.247,75.24
0.15708,74.337,75.612
0.21991,74.777,75.43
0.28274,75.333,74.918
0.34557,75.628,74.812
0.40841,75.578,75.108
0.47124,75.266,75.497
0.53407,74.815,75.392
0.5969,74.556,74.813
0.65973,74.571,74.402
0.72257,74.768,74.501
0.7854,75.018,75.011
0.84823,75.165,75.473
0.91106,75.177,75.565
0.9739,75.071,74.98
1.0367,74.864,74.186
1.0996,74.671,74.504
1.1624,74.627,75.378
1.2252,74.753,75.677
1.2881,75.039,75.101
1.3509,75.281,74.514
1.4137,75.363,74.303
1.4766,75.304,74.732
1.5394,75.155,75.593
1.6022,75.1,75.84
1.665,75.111,75.427
1.7279,75.106,74.87
1.7907,74.99,74.66
1.8535,74.812,74.791
1.9164,74.749,74.945
1.9792,74.836,74.848
2.042,75.069,74.725
2.1049,75.189,75.244
2.1677,75.114,75.793
2.2305,74.943,75.504
2.2934,74.804,74.534
2.3562,74.879,74.159
2.419,75.023,74.349
2.4819,75.09,74.705
2.5447,74.949,74.884
2.6075,74.751,75.095
2.6703,74.742,75.423
2.7332,74.948,75.681
2.796,75.337,75.775
2.8588,75.549,75.584
2.9217,75.43,75.116
2.9845,75.085,74.603
3.0474,74.674,74.344
3.1102,74.566,74.449
3.173,74.746,74.699
3.2359,75.054,74.888
3.2987,75.317,74.982
3.3615,75.376,75.037
3.4243,75.207,75.033
3.4872,74.89,75.006
3.55,74.526,75.167
3.6128,74.36,75.498
3.6757,74.452,75.612
3.7385,74.726,75.327
3.8013,75.072,74.853
3.8642,75.363,74.545
3.927,75.573,74.405
3.9898,75.666,74.529
4.0527,75.608,75.197
4.1155,75.312,75.611
4.1783,74.884,75.224
4.2412,74.517,74.546
4.304,74.4,74.454
4.3668,74.569,74.993
4.4296,74.82,75.524
4.4925,75.015,75.659
4.5553,75.045,75.346
4.6181,75.007,74.646
4.681,75.03,73.968
4.7438,75.142,74.17
4.8067,75.343,75.5
4.8695,75.452,76.018
4.9323,75.34,75.55
4.9952,75.054,75.247
5.058,74.675,75.378
5.1208,74.527,74.781
5.1836,74.659,73.942
5.2465,74.93,73.919
5.3093,75.168,75.119
5.3721,75.153,76.06
5.4349,74.982,75.966
5.4978,74.834,75.082
5.5606,74.877,74.407
5.6234,75.123,74.665
5.6863,75.305,75.126
5.7491,75.265,74.992
5.812,74.885,74.296
5.8748,74.491,74.567
5.9376,74.428,75.485
6.0005,74.721,75.746
6.0633,75.309,74.91
6.1261,75.754,74.497
6.1889,75.774,74.631
6.2518,75.384,74.683


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_191.csv <==
x,qOut,qIn
0.031416,74.884,75.542
0.094248,74.796,74.559
0.15708,74.705,74.309
0.21991,74.702,74.702
0.28274,74.862,75.193
0.34557,75.173,75.172
0.40841,75.476,74.806
0.47124,75.62,74.536
0.53407,75.47,74.65
0.5969,75.069,74.864
0.65973,74.703,75.092
0.72257,74.539,75.34
0.7854,74.693,75.244
0.84823,74.899,74.908
0.91106,74.993,74.896
0.9739,75.003,75.263
1.0367,74.991,75.402
1.0996,75.148,74.866
1.1624,75.365,74.331
1.2252,75.484,74.442
1.2881,75.345,75.294
1.3509,75,75.672
1.4137,74.731,75.295
1.4766,74.656,74.722
1.5394,74.834,74.735
1.6022,74.953,74.855
1.665,74.911,74.688
1.7279,74.799,74.71
1.7907,74.738,75.202
1.8535,74.878,75.768
1.9164,75.089,76.068
1.9792,75.255,75.696
2.042,75.269,74.503
2.1049,75.184,73.744
2.1677,75.076,73.941
2.2305,74.968,74.708
2.2934,74.869,75.312
2.3562,74.78,75.25
2.419,74.788,75.035
2.4819,74.91,75.249
2.5447,75.139,75.552
2.6075,75.278,75.158
2.6703,75.191,74.627
2.7332,74.938,74.481
2.796,74.616,74.749
2.8588,74.54,75.294
2.9217,74.761,75.846
2.9845,75.155,75.78
3.0474,75.574,74.945
3.1102,75.735,74.512
3.173,75.487,74.576
3.2359,74.955,74.527
3.2987,74.321,74.452
3.3615,74.116,75.164
3.4243,74.364,75.843
3.4872,74.838,75.393
3.55,75.283,74.126
3.6128,75.486,74.184
3.6757,75.461,75.182
3.7385,75.279,75.783
3.8013,75.021,75.451
3.8642,74.806,74.955
3.927,74.729,74.596
3.9898,74.819,74.596
4.0527,75.079,75.062
4.1155,75.387,75.541
4.1783,75.521,75.713
4.2412,75.39,75.536
4.304,74.935,75.088
4.3668,74.516,74.571
4.4296,74.435,74.214
4.4925,74.66,74.248
4.5553,75.08,74.696
4.6181,75.268,75.19
4.681,75.16,75.489
4.7438,74.912,75.402
4.8067,74.71,74.987
4.8695,74.805,74.892
4.9323,75.062,75.065
4.9952,75.28,75.01
5.058,75.267,74.739
5.1208,75.016,74.895
5.1836,74.801,75.054
5.2465,74.794,74.724
5.3093,75.109,74.411
5.3721,75.489,74.875
5.4349,75.6,75.554
5.4978,75.364,75.898
5.5606,74.765,75.635
5.6234,74.319,75.18
5.6863,74.29,74.761
5.7491,74.587,74.416
5.812,75.044,74.387
5.8748,75.325,74.917
5.9376,75.388,75.422
6.0005,75.289,75.184
6.0633,75.099,74.308
6.1261,74.958,74.537
6.1889,74.902,75.676
6.2518,74.894,76.338


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_192.csv <==
x,qOut,qIn
0.031416,74.853,75.026
0.094248,74.41,74.937
0.15708,74.345,74.737
0.21991,74.592,74.619
0.28274,75.012,74.657
0.34557,75.269,74.702
0.40841,75.306,74.835
0.47124,75.177,75.125
0.53407,74.952,75.36
0.5969,74.803,75.393
0.65973,74.796,75.346
0.72257,74.899,75.187
0.7854,75.057,74.94
0.84823,75.138,74.695
0.91106,75.134,74.458
0.9739,75.1,74.414
1.0367,75.094,75.24
1.0996,75.166,76.251
1.1624,75.227,76.058
1.2252,75.204,74.494
1.2881,75.031,73.236
1.3509,74.786,73.949
1.4137,74.615,75.27
1.4766,74.577,75.882
1.5394,74.696,75.581
1.6022,74.864,75.17
1.665,75.047,74.777
1.7279,75.223,74.614
1.7907,75.377,74.859
1.8535,75.416,75.315
1.9164,75.25,75.672
1.9792,74.946,75.668
2.042,74.6,75.113
2.1049,74.529,74.687
2.1677,74.775,74.73
2.2305,75.159,74.848
2.2934,75.475,74.467
2.3562,75.35,74.193
2.419,74.859,74.543
2.4819,74.343,75.251
2.5447,74.166,75.837
2.6075,74.549,75.784
2.6703,75.138,75.258
2.7332,75.6,74.83
2.796,75.641,74.737
2.8588,75.27,74.755
2.9217,74.859,74.931
2.9845,74.679,75.043
3.0474,74.929,74.624
3.1102,75.342,74.515
3.173,75.59,75.124
3.2359,75.555,75.741
3.2987,75.172,75.541
3.3615,74.722,74.899
3.4243,74.432,74.511
3.4872,74.361,74.606
3.55,74.512,75.025
3.6128,74.748,75.359
3.6757,75.035,75.4
3.7385,75.317,75.004
3.8013,75.537,74.643
3.8642,75.55,74.725
3.927,75.336,74.719
3.9898,75.015,74.402
4.0527,74.732,74.336
4.1155,74.662,75.259
4.1783,74.733,76.206
4.2412,74.86,76.021
4.304,74.96,74.828
4.3668,75.076,74.461
4.4296,75.198,74.899
4.4925,75.259,75.349
4.5553,75.186,75.148
4.6181,74.969,74.686
4.681,74.803,74.473
4.7438,74.796,74.667
4.8067,75.017,75.145
4.8695,75.235,75.548
4.9323,75.229,75.735
4.9952,74.997,75.591
5.058,74.591,75.068
5.1208,74.373,74.584
5.1836,74.452,74.359
5.2465,74.747,74.35
5.3093,75.136,74.691
5.3721,75.435,75.18
5.4349,75.562,75.347
5.4978,75.505,75.168
5.5606,75.264,75.15
5.6234,75.004,75.061
5.6863,74.852,74.647
5.7491,74.808,74.517
5.812,74.834,75.115
5.8748,74.8,75.461
5.9376,74.794,75.206
6.0005,74.9,74.799
6.0633,75.186,74.869
6.1261,75.515,75.294
6.1889,75.615,75.472
6.2518,75.404,75.237


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_193.csv <==
x,qOut,qIn
0.031416,75.073,74.872
0.094248,74.946,74.598
0.15708,74.909,74.624
0.21991,75.01,74.991
0.28274,75.263,75.263
0.34557,75.428,75.177
0.40841,75.307,74.976
0.47124,74.949,74.734
0.53407,74.459,74.741
0.5969,74.296,75.478
0.65973,74.537,76.203
0.72257,74.999,75.866
0.7854,75.463,74.624
0.84823,75.63,74.083
0.91106,75.485,74.227
0.9739,75.17,74.607
1.0367,74.858,74.898
1.0996,74.772,75.025
1.1624,74.831,75.063
1.2252,74.914,75.02
1.2881,74.904,74.67
1.3509,74.86,74.744
1.4137,74.879,75.426
1.4766,74.951,75.842
1.5394,75.039,75.271
1.6022,75.017,74.667
1.665,74.973,74.646
1.7279,75.011,74.957
1.7907,75.221,75.07
1.8535,75.486,75.146
1.9164,75.518,75.347
1.9792,75.251,75.366
2.042,74.673,74.994
2.1049,74.3,74.659
2.1677,74.35,74.604
2.2305,74.674,74.777
2.2934,75.058,75.164
2.3562,75.147,75.591
2.419,75.033,75.592
2.4819,74.896,74.872
2.5447,74.914,74.056
2.6075,75.119,74.406
2.6703,75.314,75.319
2.7332,75.37,75.758
2.796,75.184,75.164
2.8588,74.916,74.565
2.9217,74.789,74.652
2.9845,74.857,75.257
3.0474,75.122,75.18
3.1102,75.323,74.375
3.173,75.308,74.169
3.2359,75.111,74.852
3.2987,74.803,75.668
3.3615,74.681,75.78
3.4243,74.806,75.449
3.4872,75.06,75.011
3.55,75.297,74.862
3.6128,75.278,75.041
3.6757,75.042,75.136
3.7385,74.766,74.713
3.8013,74.635,73.984
3.8642,74.788,74.356
3.927,75.06,75.443
3.9898,75.277,75.991
4.0527,75.28,75.55
4.1155,75.077,75.055
4.1783,74.826,74.651
4.2412,74.647,74.238
4.304,74.628,74.096
4.3668,74.715,74.72
4.4296,74.874,75.586
4.4925,75.086,75.965
4.5553,75.327,75.697
4.6181,75.515,75.352
4.681,75.525,75.03
4.7438,75.34,74.734
4.8067,74.973,74.546
4.8695,74.64,74.451
4.9323,74.478,74.553
4.9952,74.508,75.055
5.058,74.712,75.525
5.1208,75.03,75.116
5.1836,75.35,74.515
5.2465,75.514,74.644
5.3093,75.363,75.363
5.3721,74.862,75.554
5.4349,74.389,75.407
5.4978,74.22,75.245
5.5606,74.552,74.98
5.6234,75.105,74.368
5.6863,75.587,73.944
5.7491,75.837,74.368
5.812,75.738,75.604
5.8748,75.324,76.076
5.9376,74.829,75.575
6.0005,74.483,74.825
6.0633,74.479,74.644
6.1261,74.724,74.897
6.1889,74.981,75.091
6.2518,75.128,75.105


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_194.csv <==
x,qOut,qIn
0.031416,75.689,74.538
0.094248,75.584,74.464
0.15708,75.251,74.91
0.21991,74.863,75.628
0.28274,74.607,75.922
0.34557,74.585,75.461
0.40841,74.682,74.93
0.47124,74.828,74.794
0.53407,74.962,74.848
0.5969,75.147,74.611
0.65973,75.328,74.374
0.72257,75.407,74.586
0.7854,75.289,75.617
0.84823,74.987,76.063
0.91106,74.716,75.377
0.9739,74.596,74.519
1.0367,74.704,74.729
1.0996,74.834,75.157
1.1624,74.852,74.99
1.2252,74.795,74.713
1.2881,74.726,75.121
1.3509,74.848,75.462
1.4137,75.136,75.075
1.4766,75.451,74.38
1.5394,75.643,74.319
1.6022,75.496,75.063
1.665,75.085,75.708
1.7279,74.641,75.628
1.7907,74.41,74.952
1.8535,74.543,74.746
1.9164,74.872,74.967
1.9792,75.222,75.129
2.042,75.438,75.016
2.1049,75.438,74.769
2.1677,75.244,74.573
2.2305,74.979,74.841
2.2934,74.772,75.815
2.3562,74.796,75.999
2.419,74.965,75.053
2.4819,75.126,74.041
2.5447,75.127,73.907
2.6075,74.936,74.418
2.6703,74.741,75.158
2.7332,74.678,75.784
2.796,74.847,75.795
2.8588,75.119,75.247
2.9217,75.325,74.72
2.9845,75.386,74.591
3.0474,75.249,74.721
3.1102,75.022,74.834
3.173,74.828,75.15
3.2359,74.735,75.626
3.2987,74.777,75.602
3.3615,74.923,74.864
3.4243,75.13,74.349
3.4872,75.301,74.586
3.55,75.34,75.013
3.6128,75.068,75.062
3.6757,74.628,75.038
3.7385,74.293,74.757
3.8013,74.324,74.219
3.8642,74.769,74.543
3.927,75.313,75.625
3.9898,75.685,76.419
4.0527,75.649,76.054
4.1155,75.224,74.923
4.1783,74.768,74.035
4.2412,74.543,74.144
4.304,74.749,75.079
4.3668,75.131,75.381
4.4296,75.388,75.045
4.4925,75.415,74.764
4.5553,75.153,74.997
4.6181,74.862,75.118
4.681,74.728,74.869
4.7438,74.748,74.54
4.8067,74.876,74.53
4.8695,74.868,74.725
4.9323,74.747,75.024
4.9952,74.662,75.552
5.058,74.756,76.005
5.1208,75.122,75.683
5.1836,75.534,75.024
5.2465,75.756,74.746
5.3093,75.564,74.895
5.3721,75.018,74.82
5.4349,74.562,74.67
5.4978,74.434,74.645
5.5606,74.777,74.69
5.6234,75.159,74.945
5.6863,75.302,75.345
5.7491,75.193,75.52
5.812,74.885,75.477
5.8748,74.664,75.227
5.9376,74.588,74.762
6.0005,74.635,74.45
6.0633,74.76,74.531
6.1261,74.961,74.851
6.1889,75.241,75.099
6.2518,75.515,74.976


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_195.csv <==
x,qOut,qIn
0.031416,74.23,74.383
0.094248,74.149,74.698
0.15708,74.475,74.976
0.21991,75.005,75.034
0.28274,75.522,75.047
0.34557,75.791,74.916
0.40841,75.724,74.62
0.47124,75.404,74.564
0.53407,74.947,74.858
0.5969,74.693,75.14
0.65973,74.67,75.422
0.72257,74.755,75.677
0.7854,74.797,75.463
0.84823,74.77,74.979
0.91106,74.842,74.816
0.9739,75.044,74.947
1.0367,75.371,74.934
1.0996,75.516,74.871
1.1624,75.344,75.012
1.2252,74.989,75.113
1.2881,74.633,74.749
1.3509,74.629,74.528
1.4137,74.84,74.93
1.4766,75.04,75.515
1.5394,75.012,75.296
1.6022,74.794,74.382
1.665,74.649,73.992
1.7279,74.693,74.794
1.7907,74.983,76.121
1.8535,75.302,75.982
1.9164,75.494,74.927
1.9792,75.509,74.352
2.042,75.328,74.751
2.1049,75.085,75.18
2.1677,74.911,75.23
2.2305,74.847,74.744
2.2934,74.903,74.422
2.3562,74.948,74.92
2.419,74.945,75.437
2.4819,74.923,75.493
2.5447,74.921,75.4
2.6075,74.966,75.264
2.6703,74.972,74.82
2.7332,74.911,74.385
2.796,74.767,74.579
2.8588,74.71,75.101
2.9217,74.839,75.297
2.9845,75.095,75.189
3.0474,75.386,75.373
3.1102,75.453,75.385
3.173,75.272,74.739
3.2359,74.981,74.107
3.2987,74.742,74.436
3.3615,74.722,74.962
3.4243,74.81,75.062
3.4872,74.918,75.188
3.55,74.968,75.647
3.6128,75.069,75.801
3.6757,75.233,75.435
3.7385,75.356,74.722
3.8013,75.318,74.042
3.8642,75.024,74.319
3.927,74.703,75.262
3.9898,74.556,75.863
4.0527,74.738,75.604
4.1155,75.089,74.986
4.1783,75.357,74.39
4.2412,75.414,74.188
4.304,75.175,74.642
4.3668,74.792,75.072
4.4296,74.494,75.089
4.4925,74.403,74.93
4.5553,74.589,75.022
4.6181,74.928,75.149
4.681,75.293,75.058
4.7438,75.561,74.969
4.8067,75.626,75.275
4.8695,75.369,75.71
4.9323,74.935,75.735
4.9952,74.575,75.188
5.058,74.532,74.526
5.1208,74.858,74.189
5.1836,75.254,74.073
5.2465,75.474,74.4
5.3093,75.303,75.308
5.3721,74.849,76.006
5.4349,74.486,76.03
5.4978,74.399,75.48
5.5606,74.696,74.75
5.6234,75.034,74.43
5.6863,75.19,74.637
5.7491,75.16,75.157
5.812,74.983,75.241
5.8748,74.915,74.63
5.9376,75.032,74.185
6.0005,75.265,74.558
6.0633,75.522,75.684
6.1261,75.547,76.119
6.1889,75.236,75.564
6.2518,74.732,74.662


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_196.csv <==
x,qOut,qIn
0.031416,74.626,74.554
0.094248,74.396,74.89
0.15708,74.432,75.531
0.21991,74.687,75.634
0.28274,75.068,74.782
0.34557,75.33,74.124
0.40841,75.419,74.28
0.47124,75.388,75.071
0.53407,75.311,75.741
0.5969,75.29,75.706
0.65973,75.238,75.371
0.72257,75.104,75.038
0.7854,74.846,74.614
0.84823,74.671,74.339
0.91106,74.72,74.537
0.9739,74.919,74.994
1.0367,75.15,75.243
1.0996,75.146,75.356
1.1624,74.994,75.469
1.2252,74.862,75.305
1.2881,74.915,74.607
1.3509,75.094,74.097
1.4137,75.146,74.312
1.4766,75.01,75.117
1.5394,74.678,75.835
1.6022,74.53,75.8
1.665,74.717,75.382
1.7279,75.115,74.994
1.7907,75.554,74.411
1.8535,75.656,73.922
1.9164,75.36,74.195
1.9792,74.868,74.99
2.042,74.436,75.363
2.1049,74.436,75.25
2.1677,74.761,75.326
2.2305,75.181,75.658
2.2934,75.47,75.72
2.3562,75.449,75.242
2.419,75.143,74.818
2.4819,74.733,74.719
2.5447,74.416,74.62
2.6075,74.461,74.523
2.6703,74.82,74.707
2.7332,75.292,74.973
2.796,75.676,75.215
2.8588,75.654,75.2
2.9217,75.209,74.896
2.9845,74.61,74.709
3.0474,74.177,74.949
3.1102,74.259,75.071
3.173,74.642,74.977
3.2359,75.086,75.024
3.2987,75.37,75.258
3.3615,75.51,75.379
3.4243,75.568,75.329
3.4872,75.542,74.967
3.55,75.421,74.431
3.6128,75.142,74.686
3.6757,74.816,75.395
3.7385,74.578,75.532
3.8013,74.551,74.92
3.8642,74.717,74.52
3.927,74.931,74.428
3.9898,75.093,74.584
4.0527,75.118,75.244
4.1155,75.034,76.037
4.1783,74.921,76.057
4.2412,74.847,75.066
4.304,74.867,74.118
4.3668,74.98,74.374
4.4296,75.128,75.015
4.4925,75.247,75.24
4.5553,75.275,74.883
4.6181,75.171,74.853
4.681,75.014,75.162
4.7438,74.896,75.288
4.8067,74.906,74.983
4.8695,75.017,74.749
4.9323,75.072,74.877
4.9952,75.001,75.384
5.058,74.763,75.646
5.1208,74.592,74.713
5.1836,74.676,73.617
5.2465,74.98,73.846
5.3093,75.422,75.356
5.3721,75.637,75.831
5.4349,75.472,75.331
5.4978,75.059,74.839
5.5606,74.592,74.898
5.6234,74.51,75.388
5.6863,74.746,75.869
5.7491,75.068,75.663
5.812,75.237,74.631
5.8748,75.157,74.193
5.9376,75.009,74.581
6.0005,74.929,75.091
6.0633,75.02,75.237
6.1261,75.155,75.19
6.1889,75.149,75.033
6.2518,74.972,74.786


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_197.csv <==
x,qOut,qIn
0.031416,75.013,74.242
0.094248,75.227,74.836
0.15708,75.307,75.609
0.21991,75.266,75.834
0.28274,75.123,75.106
0.34557,74.925,74.695
0.40841,74.774,75.059
0.47124,74.741,75.614
0.53407,74.877,75.483
0.5969,75.069,74.796
0.65973,75.148,74.398
0.72257,75.091,74.615
0.7854,74.903,74.896
0.84823,74.857,74.904
0.91106,75.004,75.107
0.9739,75.196,75.419
1.0367,75.25,75.107
1.0996,74.957,74.582
1.1624,74.582,74.768
1.2252,74.392,75.422
1.2881,74.614,75.478
1.3509,75.061,75.041
1.4137,75.411,74.811
1.4766,75.547,74.607
1.5394,75.398,74.335
1.6022,75.216,74.741
1.665,75.123,75.43
1.7279,75.087,75.46
1.7907,75.041,74.956
1.8535,74.867,74.678
1.9164,74.71,74.523
1.9792,74.681,74.628
2.042,74.862,75.011
2.1049,75.092,75.37
2.1677,75.197,75.609
2.2305,75.165,75.649
2.2934,75.015,75.331
2.3562,74.976,74.795
2.419,75.065,74.529
2.4819,75.173,74.894
2.5447,75.173,75.567
2.6075,74.957,75.351
2.6703,74.707,74.536
2.7332,74.59,74.031
2.796,74.739,74.342
2.8588,75.024,74.869
2.9217,75.197,75.245
2.9845,75.168,75.485
3.0474,74.886,75.892
3.1102,74.625,75.944
3.173,74.597,75.196
3.2359,74.802,74.075
3.2987,75.185,73.591
3.3615,75.482,74.324
3.4243,75.558,75.398
3.4872,75.431,75.886
3.55,75.143,75.589
3.6128,74.952,75.292
3.6757,74.934,75.201
3.7385,74.993,75.222
3.8013,75.004,74.875
3.8642,74.784,74.35
3.927,74.496,74.377
3.9898,74.345,75.052
4.0527,74.508,75.573
4.1155,74.959,75.148
4.1783,75.466,74.501
4.2412,75.798,74.434
4.304,75.744,74.968
4.3668,75.197,75.03
4.4296,74.525,74.788
4.4925,74.105,74.825
4.5553,74.256,75.255
4.6181,74.783,75.588
4.681,75.339,75.707
4.7438,75.728,75.518
4.8067,75.8,74.896
4.8695,75.553,74.401
4.9323,75.133,74.389
4.9952,74.746,74.694
5.058,74.589,75.016
5.1208,74.698,75.082
5.1836,74.904,75.019
5.2465,75.071,75.113
5.3093,75.086,75.381
5.3721,74.965,75.371
5.4349,74.801,75.045
5.4978,74.686,74.508
5.5606,74.696,74.188
5.6234,74.821,74.883
5.6863,75.01,75.817
5.7491,75.216,75.724
5.812,75.398,74.545
5.8748,75.505,74.166
5.9376,75.436,74.751
6.0005,75.193,75.569
6.0633,74.798,75.786
6.1261,74.521,75.264
6.1889,74.508,74.544
6.2518,74.705,74.143


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_198.csv <==
x,qOut,qIn
0.031416,75.22,74.47
0.094248,75.322,73.716
0.15708,75.276,74.029
0.21991,75.113,75.543
0.28274,74.885,76.786
0.34557,74.753,76.023
0.40841,74.763,74.59
0.47124,74.886,74.007
0.53407,75.078,74.397
0.5969,75.258,74.735
0.65973,75.348,75.067
0.72257,75.312,75.341
0.7854,75.118,75.2
0.84823,74.887,74.824
0.91106,74.789,74.771
0.9739,74.855,75.074
1.0367,75.076,75.21
1.0996,75.169,75.105
1.1624,74.992,75.123
1.2252,74.666,75.212
1.2881,74.355,75.137
1.3509,74.458,74.826
1.4137,74.924,74.616
1.4766,75.479,74.806
1.5394,75.84,75.256
1.6022,75.626,75.07
1.665,75.026,74.44
1.7279,74.46,74.224
1.7907,74.352,74.876
1.8535,74.749,75.487
1.9164,75.183,75.627
1.9792,75.4,75.361
2.042,75.216,75.029
2.1049,74.95,75.053
2.1677,74.854,75.191
2.2305,74.943,75.163
2.2934,75.17,75.195
2.3562,75.267,75.263
2.419,75.202,74.973
2.4819,75.055,74.46
2.5447,74.915,74.28
2.6075,74.875,74.679
2.6703,74.879,75.181
2.7332,74.869,75.333
2.796,74.792,74.937
2.8588,74.691,74.987
2.9217,74.673,75.486
2.9845,74.779,75.533
3.0474,75.025,74.728
3.1102,75.283,74.267
3.173,75.422,74.577
3.2359,75.414,75.32
3.2987,75.252,75.759
3.3615,75.121,75.46
3.4243,75.1,74.874
3.4872,75.131,74.397
3.55,75.129,74.164
3.6128,74.944,74.317
3.6757,74.694,74.846
3.7385,74.53,75.472
3.8013,74.586,75.727
3.8642,74.818,75.531
3.927,75.079,75.265
3.9898,75.276,75.051
4.0527,75.34,74.714
4.1155,75.27,74.331
4.1783,75.087,74.269
4.2412,74.876,74.67
4.304,74.723,75.356
4.3668,74.777,75.825
4.4296,75.01,75.883
4.4925,75.265,75.479
4.5553,75.377,74.896
4.6181,75.124,74.664
4.681,74.671,74.719
4.7438,74.302,74.829
4.8067,74.292,74.731
4.8695,74.66,74.462
4.9323,75.149,74.448
4.9952,75.556,74.983
5.058,75.718,75.518
5.1208,75.561,75.295
5.1836,75.152,74.964
5.2465,74.684,75.087
5.3093,74.364,75.316
5.3721,74.388,74.968
5.4349,74.673,74.543
5.4978,75.075,74.514
5.5606,75.453,75.135
5.6234,75.685,75.525
5.6863,75.676,75.252
5.7491,75.439,74.892
5.812,75.013,75.378
5.8748,74.664,75.58
5.9376,74.522,74.886
6.0005,74.55,74.257
6.0633,74.675,74.61
6.1261,74.777,75.322
6.1889,74.894,75.656
6.2518,75.041,75.394


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_199.csv <==
x,qOut,qIn
0.031416,75.182,74.936
0.094248,74.886,75.083
0.15708,74.6,75.031
0.21991,74.495,74.675
0.28274,74.702,74.323
0.34557,75.092,74.55
0.40841,75.43,75.178
0.47124,75.581,75.688
0.53407,75.441,75.43
0.5969,75.162,74.953
0.65973,74.952,75.071
0.72257,74.871,75.753
0.7854,74.931,75.826
0.84823,74.923,74.737
0.91106,74.85,73.848
0.9739,74.801,74.023
1.0367,74.869,74.876
1.0996,75.055,75.344
1.1624,75.198,75.471
1.2252,75.207,75.272
1.2881,75.022,74.689
1.3509,74.781,74.376
1.4137,74.629,74.743
1.4766,74.613,75.427
1.5394,74.746,75.674
1.6022,74.932,75.319
1.665,75.128,74.815
1.7279,75.307,74.465
1.7907,75.447,74.549
1.8535,75.521,74.997
1.9164,75.453,75.477
1.9792,75.227,75.715
2.042,74.839,75.168
2.1049,74.493,74.168
2.1677,74.403,73.898
2.2305,74.581,74.739
2.2934,74.982,75.494
2.3562,75.278,75.408
2.419,75.293,75.404
2.4819,75.091,75.598
2.5447,74.782,75.514
2.6075,74.745,75.056
2.6703,74.973,74.628
2.7332,75.259,74.407
2.796,75.375,74.601
2.8588,75.14,75.022
2.9217,74.817,75.238
2.9845,74.647,75.071
3.0474,74.834,74.875
3.1102,75.178,74.779
3.173,75.331,74.619
3.2359,75.196,74.706
3.2987,74.74,75.453
3.3615,74.414,76.078
3.4243,74.455,75.856
3.4872,74.795,74.93
3.55,75.298,74.06
3.6128,75.651,73.986
3.6757,75.737,74.443
3.7385,75.563,74.955
3.8013,75.159,75.206
3.8642,74.769,75.256
3.927,74.587,75.218
3.9898,74.629,75.337
4.0527,74.864,75.552
4.1155,75.057,75.153
4.1783,75.082,74.538
4.2412,74.96,74.469
4.304,74.737,74.79
4.3668,74.664,74.866
4.4296,74.845,75.049
4.4925,75.185,75.506
4.5553,75.56,75.807
4.6181,75.606,75.323
4.681,75.234,74.646
4.7438,74.669,74.521
4.8067,74.199,74.947
4.8695,74.238,74.911
4.9323,74.614,74.618
4.9952,75.072,74.779
5.058,75.366,75.607
5.1208,75.457,75.712
5.1836,75.415,74.899
5.2465,75.283,74.028
5.3093,75.098,74.069
5.3721,74.862,74.987
5.4349,74.673,75.839
5.4978,74.619,75.849
5.5606,74.763,75.18
5.6234,75.057,74.859
5.6863,75.349,74.866
5.7491,75.515,75.059
5.812,75.446,75.302
5.8748,75.147,75.115
5.9376,74.806,74.638
6.0005,74.59,74.45
6.0633,74.632,74.877
6.1261,74.871,75.263
6.1889,75.129,75.248
6.2518,75.271,74.992


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_200.csv <==
x,qOut,qIn
0.031416,75.469,76.085
0.094248,75.506,75.718
0.15708,75.317,74.639
0.21991,75.002,73.953
0.28274,74.684,74.539
0.34557,74.571,75.275
0.40841,74.648,75.256
0.47124,74.83,74.683
0.53407,75.021,74.632
0.5969,75.186,75.356
0.65973,75.306,75.776
0.72257,75.324,75.361
0.7854,75.18,74.626
0.84823,74.837,74.563
0.91106,74.492,74.865
0.9739,74.332,75.161
1.0367,74.508,75.14
1.0996,74.94,74.762
1.1624,75.396,74.59
1.2252,75.682,75.112
1.2881,75.628,75.733
1.3509,75.222,75.593
1.4137,74.756,75.08
1.4766,74.475,74.415
1.5394,74.574,74.04
1.6022,74.852,74.724
1.665,75.077,75.697
1.7279,75.192,75.725
1.7907,75.177,74.831
1.8535,75.168,74.495
1.9164,75.153,74.789
1.9792,75.101,75.401
2.042,74.978,75.706
2.1049,74.845,75.249
2.1677,74.787,74.662
2.2305,74.818,74.628
2.2934,74.924,75.05
2.3562,75.044,74.894
2.419,75.167,74.434
2.4819,75.258,74.437
2.5447,75.276,74.976
2.6075,75.109,74.99
2.6703,74.841,74.842
2.7332,74.64,75.382
2.796,74.67,76.403
2.8588,74.933,76.124
2.9217,75.185,74.851
2.9845,75.288,73.811
3.0474,75.14,73.847
3.1102,74.972,74.565
3.173,74.968,75.287
3.2359,75.099,75.517
3.2987,75.284,75.217
3.3615,75.246,74.769
3.4243,75.018,74.471
3.4872,74.749,74.617
3.55,74.598,75.118
3.6128,74.606,75.608
3.6757,74.653,75.912
3.7385,74.716,75.79
3.8013,74.789,75.115
3.8642,75.034,74.414
3.927,75.402,74.24
3.9898,75.7,74.775
4.0527,75.726,75.43
4.1155,75.249,75.286
4.1783,74.606,74.807
4.2412,74.185,74.663
4.304,74.33,74.945
4.3668,74.847,74.85
4.4296,75.274,74.606
4.4925,75.403,74.808
4.5553,75.095,75.279
4.6181,74.709,75.323
4.681,74.589,75.167
4.7438,74.791,74.98
4.8067,75.283,74.777
4.8695,75.678,74.704
4.9323,75.739,74.858
4.9952,75.472,75.142
5.058,74.935,75.392
5.1208,74.587,75.564
5.1836,74.602,75.542
5.2465,74.853,75.158
5.3093,75.16,74.665
5.3721,75.2,74.591
5.4349,75.016,74.714
5.4978,74.769,74.757
5.5606,74.633,74.866
5.6234,74.72,75.096
5.6863,74.923,75.186
5.7491,75.128,75.179
5.812,75.232,75.396
5.8748,75.197,75.446
5.9376,75.055,74.903
6.0005,74.885,74.179
6.0633,74.765,74.181
6.1261,74.8,74.695
6.1889,74.987,75.127
6.2518,75.241,75.58


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_201.csv <==
x,qOut,qIn
0.031416,75.248,75.357
0.094248,75.169,75.328
0.15708,75.041,74.857
0.21991,74.945,74.066
0.28274,74.961,73.934
0.34557,75.1,74.903
0.40841,75.17,75.791
0.47124,75.062,75.727
0.53407,74.695,74.831
0.5969,74.344,74.502
0.65973,74.282,74.927
0.72257,74.513,75.578
0.7854,74.971,75.558
0.84823,75.329,75.197
0.91106,75.472,75.089
0.9739,75.43,75.012
1.0367,75.26,74.567
1.0996,75.164,74.318
1.1624,75.157,74.673
1.2252,75.148,75.274
1.2881,75.029,75.465
1.3509,74.736,75.19
1.4137,74.484,74.832
1.4766,74.43,74.557
1.5394,74.688,74.608
1.6022,75.069,75.133
1.665,75.322,75.6
1.7279,75.365,75.398
1.7907,75.157,74.602
1.8535,74.982,74.319
1.9164,75.017,74.7
1.9792,75.202,75.386
2.042,75.428,75.719
2.1049,75.358,75.295
2.1677,75.025,74.785
2.2305,74.657,74.887
2.2934,74.501,75.301
2.3562,74.699,75.012
2.419,75.013,74.472
2.4819,75.243,74.308
2.5447,75.215,74.931
2.6075,75.005,75.714
2.6703,74.824,75.842
2.7332,74.783,75.15
2.796,74.948,74.597
2.8588,75.129,74.839
2.9217,75.156,75.062
2.9845,75.034,74.898
3.0474,74.802,74.847
3.1102,74.734,74.978
3.173,74.892,74.733
3.2359,75.164,74.344
3.2987,75.413,74.592
3.3615,75.423,75.517
3.4243,75.215,76.123
3.4872,74.921,75.714
3.55,74.684,74.59
3.6128,74.634,74.318
3.6757,74.741,74.7
3.7385,74.943,74.897
3.8013,75.173,74.833
3.8642,75.344,75.133
3.927,75.363,75.531
3.9898,75.235,75.76
4.0527,74.983,75.77
4.1155,74.82,75.123
4.1783,74.791,74.039
4.2412,74.819,73.51
4.304,74.803,74.262
4.3668,74.688,75.277
4.4296,74.647,75.738
4.4925,74.772,75.634
4.5553,75.113,75.414
4.6181,75.457,75.129
4.681,75.554,74.731
4.7438,75.357,74.625
4.8067,74.873,74.91
4.8695,74.5,75.01
4.9323,74.466,74.914
4.9952,74.728,74.93
5.058,75.176,75.336
5.1208,75.551,75.547
5.1836,75.681,75.279
5.2465,75.496,74.85
5.3093,74.947,74.532
5.3721,74.341,74.775
5.4349,74.073,75.454
5.4978,74.223,75.722
5.5606,74.771,74.949
5.6234,75.327,74.289
5.6863,75.669,74.243
5.7491,75.716,74.396
5.812,75.423,74.515
5.8748,75.001,75.002
5.9376,74.71,75.59
6.0005,74.639,75.692
6.0633,74.811,75.205
6.1261,75.011,74.93
6.1889,75.159,75.011
6.2518,75.24,75.2


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_202.csv <==
x,qOut,qIn
0.031416,74.643,74.727
0.094248,74.682,74.944
0.15708,74.797,75.258
0.21991,74.923,75.184
0.28274,75.001,74.927
0.34557,75.064,75.048
0.40841,75.154,75.199
0.47124,75.251,75.079
0.53407,75.32,74.758
0.5969,75.235,74.774
0.65973,75.01,75.096
0.72257,74.762,75.335
0.7854,74.62,75.148
0.84823,74.708,75.072
0.91106,74.929,75.168
0.9739,75.154,74.94
1.0367,75.26,74.449
1.0996,75.203,74.403
1.1624,75.066,74.583
1.2252,74.942,74.739
1.2881,74.912,75.217
1.3509,74.979,75.773
1.4137,75.074,75.671
1.4766,75.144,74.906
1.5394,75.14,74.178
1.6022,75.069,74.387
1.665,74.975,75.15
1.7279,74.907,75.681
1.7907,74.904,75.227
1.8535,74.981,74.96
1.9164,75.107,75.467
1.9792,75.218,75.927
2.042,75.251,75.22
2.1049,75.11,74.143
2.1677,74.834,73.812
2.2305,74.557,74.196
2.2934,74.414,74.599
2.3562,74.527,75.046
2.419,74.82,75.605
2.4819,75.157,75.654
2.5447,75.402,75.283
2.6075,75.399,75.435
2.6703,75.156,75.603
2.7332,74.832,75.008
2.796,74.604,73.853
2.8588,74.675,73.961
2.9217,74.962,75.106
2.9845,75.315,75.939
3.0474,75.583,75.458
3.1102,75.642,74.487
3.173,75.428,74.039
3.2359,75.009,74.572
3.2987,74.481,75.75
3.3615,74.166,76.253
3.4243,74.187,75.86
3.4872,74.476,74.935
3.55,74.913,74.199
3.6128,75.309,74.165
3.6757,75.591,74.546
3.7385,75.699,75.084
3.8013,75.585,75.807
3.8642,75.224,75.795
3.927,74.799,74.815
3.9898,74.511,73.91
4.0527,74.533,74.244
4.1155,74.814,75.164
4.1783,75.084,75.621
4.2412,75.183,75.393
4.304,74.983,75.048
4.3668,74.72,75.107
4.4296,74.705,75.182
4.4925,74.971,75.049
4.5553,75.485,74.801
4.6181,75.741,74.817
4.681,75.491,75.042
4.7438,74.926,75.268
4.8067,74.335,75.221
4.8695,74.366,75.068
4.9323,74.843,75.042
4.9952,75.363,75.001
5.058,75.525,74.683
5.1208,75.165,74.471
5.1836,74.678,74.633
5.2465,74.399,74.966
5.3093,74.596,75.121
5.3721,75.036,74.981
5.4349,75.39,74.863
5.4978,75.525,75.064
5.5606,75.362,75.523
5.6234,75.099,75.571
5.6863,74.906,75.154
5.7491,74.84,74.651
5.812,74.92,74.626
5.8748,75.028,74.788
5.9376,75.123,74.79
6.0005,75.182,74.904
6.0633,75.186,75.243
6.1261,75.095,75.347
6.1889,74.923,75.196
6.2518,74.745,74.923


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_203.csv <==
x,qOut,qIn
0.031416,74.886,74.907
0.094248,75.402,75.612
0.15708,75.697,76.072
0.21991,75.639,75.827
0.28274,75.135,74.812
0.34557,74.58,74.156
0.40841,74.386,74.289
0.47124,74.573,74.816
0.53407,75.053,74.883
0.5969,75.336,74.881
0.65973,75.322,75.325
0.72257,75.135,75.693
0.7854,74.931,75.194
0.84823,74.949,74.578
0.91106,75.061,74.65
0.9739,75.101,75.177
1.0367,74.912,75.27
1.0996,74.599,74.778
1.1624,74.474,74.579
1.2252,74.642,74.987
1.2881,75.139,75.265
1.3509,75.613,75.021
1.4137,75.737,74.931
1.4766,75.461,75.134
1.5394,74.805,75.351
1.6022,74.348,75.152
1.665,74.355,74.833
1.7279,74.696,74.86
1.7907,75.164,75.122
1.8535,75.394,74.866
1.9164,75.383,74.463
1.9792,75.226,74.536
2.042,75.03,75.183
2.1049,74.917,75.484
2.1677,74.89,75.272
2.2305,74.915,74.964
2.2934,74.949,75.074
2.3562,74.957,75.292
2.419,74.955,75.198
2.4819,74.97,74.735
2.5447,75.02,74.185
2.6075,75.095,74.34
2.6703,75.156,75.057
2.7332,75.18,75.701
2.796,75.148,75.742
2.8588,75.075,75.265
2.9217,74.971,74.767
2.9845,74.859,74.673
3.0474,74.758,74.832
3.1102,74.72,74.908
3.173,74.776,75.049
3.2359,74.909,75.166
3.2987,75.088,74.792
3.3615,75.24,74.421
3.4243,75.315,74.703
3.4872,75.29,75.27
3.55,75.148,75.373
3.6128,74.909,75.332
3.6757,74.669,75.437
3.7385,74.537,75.405
3.8013,74.596,75.378
3.8642,74.857,75.153
3.927,75.189,74.415
3.9898,75.447,73.708
4.0527,75.492,74.24
4.1155,75.264,75.38
4.1783,74.953,75.71
4.2412,74.742,75.089
4.304,74.782,74.332
4.3668,74.942,74.363
4.4296,75.013,74.924
4.4925,74.958,75.541
4.5553,74.782,75.629
4.6181,74.724,75.302
4.681,74.851,75.144
4.7438,75.104,75.448
4.8067,75.395,75.808
4.8695,75.581,75.174
4.9323,75.552,74.092
4.9952,75.298,73.711
5.058,74.828,74.514
5.1208,74.421,75.378
5.1836,74.308,75.811
5.2465,74.479,75.792
5.3093,74.864,75.355
5.3721,75.131,74.752
5.4349,75.147,74.31
5.4978,74.978,74.279
5.5606,74.728,74.748
5.6234,74.689,75.317
5.6863,74.892,75.58
5.7491,75.222,75.334
5.812,75.544,74.704
5.8748,75.696,74.504
5.9376,75.618,74.933
6.0005,75.327,75.587
6.0633,74.863,75.553
6.1261,74.441,74.727
6.1889,74.28,74.096
6.2518,74.432,74.223


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_204.csv <==
x,qOut,qIn
0.031416,74.719,74.781
0.094248,74.665,74.617
0.15708,74.831,74.512
0.21991,75.074,74.707
0.28274,75.24,75.017
0.34557,75.204,75.36
0.40841,75.023,75.761
0.47124,74.814,75.803
0.53407,74.698,75.104
0.5969,74.753,74.762
0.65973,74.896,75.119
0.72257,75.037,75.288
0.7854,75.085,74.406
0.84823,75.055,73.857
0.91106,75.039,74.323
0.9739,75.074,75.081
1.0367,75.176,75.504
1.0996,75.211,75.479
1.1624,75.09,75.136
1.2252,74.862,74.909
1.2881,74.603,75.07
1.3509,74.531,74.927
1.4137,74.669,74.505
1.4766,74.937,74.375
1.5394,75.238,74.898
1.6022,75.468,75.674
1.665,75.586,76.1
1.7279,75.564,75.822
1.7907,75.381,75.028
1.8535,75.05,74.322
1.9164,74.691,74.005
1.9792,74.427,74.299
2.042,74.363,75.12
2.1049,74.505,75.905
2.1677,74.782,76.112
2.2305,75.098,75.361
2.2934,75.362,74.029
2.3562,75.448,73.886
2.419,75.298,74.839
2.4819,74.994,75.654
2.5447,74.643,75.454
2.6075,74.495,74.772
2.6703,74.606,74.329
2.7332,74.91,74.614
2.796,75.316,75.466
2.8588,75.646,75.572
2.9217,75.673,74.985
2.9845,75.357,74.556
3.0474,74.706,74.974
3.1102,74.262,75.629
3.173,74.342,75.801
3.2359,74.811,75.269
3.2987,75.453,74.424
3.3615,75.718,74.102
3.4243,75.493,74.278
3.4872,74.999,74.703
3.55,74.517,74.997
3.6128,74.511,75.131
3.6757,74.815,75.359
3.7385,75.144,75.625
3.8013,75.218,75.378
3.8642,75.035,74.877
3.927,74.854,74.853
3.9898,74.806,75.227
4.0527,74.969,75.336
4.1155,75.126,75.008
4.1783,75.196,74.674
4.2412,75.213,74.493
4.304,75.235,74.484
4.3668,75.273,74.851
4.4296,75.158,75.469
4.4925,74.875,75.788
4.5553,74.45,75.251
4.6181,74.264,74.473
4.681,74.43,74.283
4.7438,74.813,74.87
4.8067,75.233,75.573
4.8695,75.442,75.473
4.9323,75.448,75.062
4.9952,75.338,74.954
5.058,75.204,75.18
5.1208,75.145,74.884
5.1836,75.125,74.387
5.2465,75.085,74.591
5.3093,74.965,75.549
5.3721,74.769,75.585
5.4349,74.632,74.907
5.4978,74.642,74.631
5.5606,74.86,74.932
5.6234,75.163,74.799
5.6863,75.341,74.589
5.7491,75.31,74.875
5.812,75.018,75.339
5.8748,74.744,75.17
5.9376,74.714,74.809
6.0005,74.913,74.788
6.0633,75.267,75.266
6.1261,75.433,75.461
6.1889,75.316,75.204
6.2518,75.029,74.889


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_205.csv <==
x,qOut,qIn
0.031416,74.376,75.168
0.094248,74.529,74.821
0.15708,74.833,74.458
0.21991,75.146,74.628
0.28274,75.336,75.447
0.34557,75.297,75.761
0.40841,75.066,75.359
0.47124,74.787,74.752
0.53407,74.615,74.54
0.5969,74.699,74.877
0.65973,74.942,75.286
0.72257,75.2,75.309
0.7854,75.333,74.943
0.84823,75.271,74.811
0.91106,75.106,74.925
0.9739,74.953,75.005
1.0367,74.917,74.937
1.0996,74.982,75.079
1.1624,75.023,75.346
1.2252,74.989,75.361
1.2881,74.849,74.95
1.3509,74.769,74.433
1.4137,74.848,74.078
1.4766,75.042,74.116
1.5394,75.275,75.02
1.6022,75.332,76.166
1.665,75.198,76.262
1.7279,74.988,74.963
1.7907,74.836,73.69
1.8535,74.891,74.322
1.9164,75.036,75.652
1.9792,75.139,76.127
2.042,75.079,75.49
2.1049,74.921,74.916
2.1677,74.85,74.534
2.2305,74.924,74.477
2.2934,75.162,74.909
2.3562,75.311,75.118
2.419,75.189,74.899
2.4819,74.851,74.794
2.5447,74.401,75.271
2.6075,74.252,75.571
2.6703,74.483,75.25
2.7332,74.931,74.565
2.796,75.406,74.112
2.8588,75.566,74.389
2.9217,75.356,75.054
2.9845,74.972,75.63
3.0474,74.653,75.871
3.1102,74.775,75.739
3.173,75.165,75.264
3.2359,75.519,74.653
3.2987,75.535,74.272
3.3615,75.133,74.599
3.4243,74.686,75.293
3.4872,74.464,75.616
3.55,74.664,75.071
3.6128,75.006,74.566
3.6757,75.249,74.594
3.7385,75.323,74.859
3.8013,75.205,74.979
3.8642,74.976,74.864
3.927,74.703,74.768
3.9898,74.503,75.04
4.0527,74.482,75.577
4.1155,74.746,75.69
4.1783,75.183,75.411
4.2412,75.596,74.954
4.304,75.787,74.533
4.3668,75.553,74.317
4.4296,75.078,74.288
4.4925,74.662,74.457
4.5553,74.591,74.914
4.6181,74.864,75.432
4.681,75.153,75.753
4.7438,75.272,75.737
4.8067,75.086,75.229
4.8695,74.81,75.119
4.9323,74.649,75.468
4.9952,74.651,75.257
5.058,74.815,74.088
5.1208,74.983,73.901
5.1836,75.149,74.763
5.2465,75.305,75.322
5.3093,75.448,75.044
5.3721,75.433,75.094
5.4349,75.156,75.371
5.4978,74.731,75.243
5.5606,74.312,74.621
5.6234,74.243,74.345
5.6863,74.482,74.622
5.7491,74.866,75.248
5.812,75.217,75.574
5.8748,75.457,75.257
5.9376,75.606,74.917
6.0005,75.649,74.959
6.0633,75.562,75.019
6.1261,75.266,74.88
6.1889,74.858,74.941
6.2518,74.507,75.137


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_206.csv <==
x,qOut,qIn
0.031416,75.147,74.12
0.094248,74.998,74.555
0.15708,74.904,75.062
0.21991,74.899,74.883
0.28274,74.989,74.626
0.34557,75.042,75.352
0.40841,75.017,76.144
0.47124,74.962,75.972
0.53407,74.937,74.796
0.5969,75.001,74.189
0.65973,75.056,74.367
0.72257,75.039,74.874
0.7854,74.9,75.347
0.84823,74.771,75.55
0.91106,74.795,75.338
0.9739,74.964,74.746
1.0367,75.236,74.169
1.0996,75.352,74.326
1.1624,75.202,74.978
1.2252,74.881,75.539
1.2881,74.525,75.613
1.3509,74.451,75.468
1.4137,74.664,75.304
1.4766,75.032,75.07
1.5394,75.405,74.468
1.6022,75.606,73.871
1.665,75.538,73.968
1.7279,75.245,74.854
1.7907,74.8,75.797
1.8535,74.556,75.73
1.9164,74.658,75.254
1.9792,74.974,75.293
2.042,75.328,75.737
2.1049,75.333,75.485
2.1677,75.003,74.799
2.2305,74.591,74.167
2.2934,74.38,74.027
2.3562,74.613,74.466
2.419,75.086,75.068
2.4819,75.542,75.396
2.5447,75.744,75.205
2.6075,75.51,74.745
2.6703,74.964,74.528
2.7332,74.401,74.965
2.796,74.126,75.737
2.8588,74.295,75.668
2.9217,74.69,74.978
2.9845,75.13,74.421
3.0474,75.454,74.484
3.1102,75.668,75.201
3.173,75.736,76.016
3.2359,75.621,76.003
3.2987,75.286,75.043
3.3615,74.809,74.441
3.4243,74.437,74.333
3.4872,74.308,74.435
3.55,74.507,74.758
3.6128,74.831,75.243
3.6757,75.073,75.505
3.7385,75.16,75.315
3.8013,75.054,74.644
3.8642,74.955,74.431
3.927,74.988,74.969
3.9898,75.114,75.628
4.0527,75.259,75.495
4.1155,75.188,74.889
4.1783,74.985,74.505
4.2412,74.837,74.492
4.304,74.931,74.966
4.3668,75.275,75.413
4.4296,75.532,75.322
4.4925,75.503,74.807
4.5553,75.031,74.684
4.6181,74.513,75.083
4.681,74.362,75.18
4.7438,74.582,74.763
4.8067,75.075,74.536
4.8695,75.339,75.023
4.9323,75.285,75.517
4.9952,75.059,75.544
5.058,74.84,75.119
5.1208,74.881,74.811
5.1836,75.061,74.806
5.2465,75.21,75.042
5.3093,75.161,75.03
5.3721,74.937,74.92
5.4349,74.758,75.058
5.4978,74.735,75.114
5.5606,74.931,74.793
5.6234,75.135,74.746
5.6863,75.191,75.082
5.7491,75.096,75.322
5.812,74.886,75.094
5.8748,74.764,74.785
5.9376,74.776,74.658
6.0005,74.889,74.641
6.0633,75.044,74.981
6.1261,75.176,75.673
6.1889,75.25,75.817
6.2518,75.248,74.927


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_207.csv <==
x,qOut,qIn
0.031416,74.959,75.347
0.094248,74.895,75.233
0.15708,74.91,75.21
0.21991,74.991,75.045
0.28274,75.11,74.374
0.34557,75.153,73.92
0.40841,75.099,74.235
0.47124,75.005,75.067
0.53407,74.932,75.895
0.5969,74.982,76.109
0.65973,75.122,75.677
0.72257,75.256,74.991
0.7854,75.285,74.623
0.84823,75.104,74.583
0.91106,74.805,74.693
0.9739,74.554,74.919
1.0367,74.505,74.917
1.0996,74.723,74.983
1.1624,75.069,75.374
1.2252,75.374,75.579
1.2881,75.482,75
1.3509,75.253,74.323
1.4137,74.8,74.279
1.4766,74.366,74.826
1.5394,74.194,75.217
1.6022,74.402,74.97
1.665,74.837,74.764
1.7279,75.328,75.117
1.7907,75.72,75.686
1.8535,75.84,75.553
1.9164,75.597,75.11
1.9792,75.127,74.923
2.042,74.614,75.204
2.1049,74.468,75.396
2.1677,74.662,75.113
2.2305,74.997,74.397
2.2934,75.265,74.003
2.3562,75.328,74.419
2.419,75.213,75.076
2.4819,74.995,75.571
2.5447,74.748,75.634
2.6075,74.604,75.105
2.6703,74.62,74.403
2.7332,74.762,74.248
2.796,74.975,75.062
2.8588,75.136,75.949
2.9217,75.222,76.111
2.9845,75.261,75.393
3.0474,75.285,74.362
3.1102,75.334,73.892
3.173,75.356,74.031
3.2359,75.294,74.77
3.2987,75.098,75.891
3.3615,74.784,75.884
3.4243,74.507,74.788
3.4872,74.394,74.08
3.55,74.542,75.083
3.6128,74.883,76.061
3.6757,75.207,75.776
3.7385,75.357,74.857
3.8013,75.196,74.635
3.8642,74.863,74.905
3.927,74.697,74.852
3.9898,74.817,74.564
4.0527,75.269,74.534
4.1155,75.594,74.923
4.1783,75.461,75.381
4.2412,74.971,75.618
4.304,74.321,75.441
4.3668,74.202,75.103
4.4296,74.578,74.8
4.4925,75.119,74.627
4.5553,75.468,74.664
4.6181,75.393,74.781
4.681,75.136,74.936
4.7438,74.942,75.103
4.8067,75.031,75.028
4.8695,75.285,74.973
4.9323,75.399,75.165
4.9952,75.271,75.294
5.058,74.857,75.065
5.1208,74.531,74.785
5.1836,74.485,74.721
5.2465,74.671,74.917
5.3093,74.982,75.258
5.3721,75.222,75.277
5.4349,75.366,75.006
5.4978,75.394,74.832
5.5606,75.289,75.102
5.6234,75.037,75.217
5.6863,74.772,74.938
5.7491,74.618,74.787
5.812,74.676,75.436
5.8748,74.859,75.734
5.9376,75.025,75.106
6.0005,75.127,74.39
6.0633,75.134,74.351
6.1261,75.123,74.614
6.1889,75.095,74.933
6.2518,75.043,75.282


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_208.csv <==
x,qOut,qIn
0.031416,75.046,74.721
0.094248,75.379,74.51
0.15708,75.489,74.745
0.21991,75.33,75.206
0.28274,74.916,75.114
0.34557,74.65,74.811
0.40841,74.647,74.977
0.47124,74.789,75.253
0.53407,74.913,74.9
0.5969,74.861,74.334
0.65973,74.78,74.34
0.72257,74.781,75.036
0.7854,74.947,75.999
0.84823,75.167,76.223
0.91106,75.337,75.626
0.9739,75.423,74.643
1.0367,75.407,73.965
1.0996,75.309,74.232
1.1624,75.129,74.948
1.2252,74.923,75.232
1.2881,74.749,74.831
1.3509,74.73,74.777
1.4137,74.856,75.112
1.4766,75.038,75.292
1.5394,75.175,75.046
1.6022,75.136,74.809
1.665,74.938,74.774
1.7279,74.701,74.985
1.7907,74.547,75.331
1.8535,74.639,75.421
1.9164,74.955,75.26
1.9792,75.356,74.995
2.042,75.698,74.626
2.1049,75.681,74.589
2.1677,75.271,75.018
2.2305,74.716,75.502
2.2934,74.316,75.597
2.3562,74.414,75.156
2.419,74.772,74.545
2.4819,75.125,74.257
2.5447,75.232,74.521
2.6075,75.131,75.015
2.6703,74.992,75.442
2.7332,74.903,75.624
2.796,74.916,75.325
2.8588,74.962,74.519
2.9217,75.038,74.064
2.9845,75.133,74.755
3.0474,75.235,75.819
3.1102,75.23,75.506
3.173,75.084,74.747
3.2359,74.896,74.823
3.2987,74.781,75.609
3.3615,74.916,75.394
3.4243,75.162,74.634
3.4872,75.326,74.372
3.55,75.218,74.845
3.6128,74.855,74.982
3.6757,74.555,74.781
3.7385,74.502,74.78
3.8013,74.815,75.34
3.8642,75.206,75.809
3.927,75.391,75.698
3.9898,75.309,75.017
4.0527,74.949,74.244
4.1155,74.673,74.059
4.1783,74.672,74.291
4.2412,74.893,74.618
4.304,75.228,75.042
4.3668,75.402,75.762
4.4296,75.38,76.247
4.4925,75.229,75.887
4.5553,75.035,74.768
4.6181,74.889,74.177
4.681,74.778,74.396
4.7438,74.704,75.073
4.8067,74.672,75.65
4.8695,74.761,75.23
4.9323,74.989,74.274
4.9952,75.272,74.069
5.058,75.516,75.091
5.1208,75.485,75.784
5.1836,75.116,75.744
5.2465,74.594,75.311
5.3093,74.147,74.727
5.3721,74.141,74.439
5.4349,74.506,74.677
5.4978,75.04,75.138
5.5606,75.54,75.045
5.6234,75.811,74.571
5.6863,75.744,74.508
5.7491,75.407,74.882
5.812,74.906,74.999
5.8748,74.65,74.98
5.9376,74.706,75.249
6.0005,74.901,75.412
6.0633,75.024,75.332
6.1261,74.905,75.366
6.1889,74.764,75.358
6.2518,74.769,75.143


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_209.csv <==
x,qOut,qIn
0.031416,75.017,75.489
0.094248,75.112,75.083
0.15708,75.14,74.527
0.21991,75.155,74.29
0.28274,75.202,74.473
0.34557,75.209,74.905
0.40841,75.111,75.462
0.47124,74.95,75.797
0.53407,74.784,75.494
0.5969,74.779,74.85
0.65973,74.909,74.361
0.72257,75.064,74.246
0.7854,75.129,74.749
0.84823,75.029,75.621
0.91106,74.886,76.119
0.9739,74.817,75.718
1.0367,74.916,74.855
1.0996,75.13,74.647
1.1624,75.285,74.755
1.2252,75.279,74.73
1.2881,75.031,74.708
1.3509,74.684,74.841
1.4137,74.473,74.909
1.4766,74.502,74.952
1.5394,74.819,74.916
1.6022,75.229,74.924
1.665,75.495,75.118
1.7279,75.493,75.338
1.7907,75.129,75.448
1.8535,74.661,75.586
1.9164,74.455,75.512
1.9792,74.601,74.871
2.042,75.1,74.096
2.1049,75.567,74.132
2.1677,75.743,74.46
2.2305,75.584,74.514
2.2934,75.094,74.987
2.3562,74.663,75.921
2.419,74.522,75.925
2.4819,74.629,74.798
2.5447,74.875,74.042
2.6075,74.981,74.883
2.6703,74.956,75.914
2.7332,74.894,75.897
2.796,74.891,74.801
2.8588,75.019,74.328
2.9217,75.236,74.715
2.9845,75.446,75.48
3.0474,75.556,75.856
3.1102,75.372,75.283
3.173,74.915,74.359
3.2359,74.41,73.936
3.2987,74.11,74.483
3.3615,74.257,75.351
3.4243,74.671,75.879
3.4872,75.124,75.746
3.55,75.405,74.955
3.6128,75.408,74.363
3.6757,75.222,74.347
3.7385,75.007,74.639
3.8013,74.921,74.646
3.8642,75.026,74.764
3.927,75.166,75.365
3.9898,75.233,75.936
4.0527,75.14,75.661
4.1155,75.046,75.048
4.1783,75.055,74.812
4.2412,75.104,74.919
4.304,75.094,75.063
4.3668,74.845,74.815
4.4296,74.575,74.442
4.4925,74.504,74.477
4.5553,74.812,75.077
4.6181,75.307,75.558
4.681,75.589,75.627
4.7438,75.497,75.261
4.8067,74.935,74.729
4.8695,74.405,74.624
4.9323,74.273,74.763
4.9952,74.51,74.773
5.058,74.985,74.833
5.1208,75.332,75.099
5.1836,75.511,75.191
5.2465,75.544,75.077
5.3093,75.46,74.973
5.3721,75.262,75.184
5.4349,74.996,75.49
5.4978,74.752,75.372
5.5606,74.615,74.575
5.6234,74.63,74.303
5.6863,74.765,74.818
5.7491,74.972,75.396
5.812,75.202,75.314
5.8748,75.364,74.869
5.9376,75.348,74.658
6.0005,75.162,74.893
6.0633,74.835,75.099
6.1261,74.631,74.95
6.1889,74.646,74.955
6.2518,74.811,75.28


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_210.csv <==
x,qOut,qIn
0.031416,75.399,76.115
0.094248,75.563,75.427
0.15708,75.353,74.618
0.21991,74.946,74.468
0.28274,74.573,74.934
0.34557,74.616,74.936
0.40841,74.907,74.665
0.47124,75.195,74.781
0.53407,75.23,75.42
0.5969,75.054,75.597
0.65973,74.929,75.141
0.72257,74.934,74.387
0.7854,75.099,73.824
0.84823,75.093,74.254
0.91106,74.859,75.279
0.9739,74.581,75.816
1.0367,74.472,75.446
1.0996,74.753,75.297
1.1624,75.225,75.511
1.2252,75.633,75.552
1.2881,75.742,75.016
1.3509,75.429,74.527
1.4137,74.936,74.506
1.4766,74.55,74.861
1.5394,74.528,75.13
1.6022,74.814,75.17
1.665,75.139,75.199
1.7279,75.328,75.056
1.7907,75.242,74.452
1.8535,74.922,74.236
1.9164,74.561,74.803
1.9792,74.343,75.541
2.042,74.417,75.489
2.1049,74.743,74.942
2.1677,75.161,74.704
2.2305,75.532,74.845
2.2934,75.736,75.009
2.3562,75.691,75.025
2.419,75.427,75.09
2.4819,75.073,75.241
2.5447,74.766,75.279
2.6075,74.679,74.861
2.6703,74.785,74.297
2.7332,74.978,74.155
2.796,75.145,74.762
2.8588,75.131,75.512
2.9217,74.949,75.967
2.9845,74.727,75.96
3.0474,74.608,75.217
3.1102,74.743,74.429
3.173,75.01,74.332
3.2359,75.24,74.783
3.2987,75.274,74.904
3.3615,75.089,74.584
3.4243,74.881,74.661
3.4872,74.796,75.385
3.55,74.942,75.829
3.6128,75.169,75.379
3.6757,75.255,75.03
3.7385,75.131,75.104
3.8013,74.77,75.099
3.8642,74.461,74.93
3.927,74.421,74.778
3.9898,74.656,74.402
4.0527,75.111,74.305
4.1155,75.541,74.846
4.1783,75.742,75.232
4.2412,75.633,75.129
4.304,75.166,75.08
4.3668,74.655,75.437
4.4296,74.413,75.529
4.4925,74.476,75.058
4.5553,74.796,74.506
4.6181,75.058,74.792
4.681,75.219,75.411
4.7438,75.315,75.537
4.8067,75.386,74.985
4.8695,75.417,74.525
4.9323,75.33,74.322
4.9952,75.129,74.458
5.058,74.84,75.264
5.1208,74.615,76.073
5.1836,74.52,75.979
5.2465,74.556,74.951
5.3093,74.698,73.978
5.3721,74.9,74.253
5.4349,75.119,75.126
5.4978,75.289,75.63
5.5606,75.35,75.208
5.6234,75.256,74.722
5.6863,75.098,74.681
5.7491,74.979,74.941
5.812,74.991,75.161
5.8748,75.088,75.303
5.9376,75.107,75.278
6.0005,74.994,74.836
6.0633,74.723,74.16
6.1261,74.551,74.221
6.1889,74.653,75.006
6.2518,74.97,75.902


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_211.csv <==
x,qOut,qIn
0.031416,75.06,74.7
0.094248,75.022,75.067
0.15708,74.929,75.371
0.21991,74.81,75.36
0.28274,74.707,75.302
0.34557,74.722,75.299
0.40841,74.835,75.091
0.47124,74.989,74.857
0.53407,75.118,74.844
0.5969,75.193,74.609
0.65973,75.201,74.251
0.72257,75.143,74.391
0.7854,75.016,75.049
0.84823,74.881,75.238
0.91106,74.83,75.101
0.9739,74.879,75.283
1.0367,75.02,75.809
1.0996,75.112,75.632
1.1624,75.098,74.958
1.2252,75.025,74.524
1.2881,74.955,74.53
1.3509,75.022,74.634
1.4137,75.19,74.892
1.4766,75.356,75.226
1.5394,75.41,75.311
1.6022,75.254,74.935
1.665,74.964,74.444
1.7279,74.666,74.271
1.7907,74.486,74.833
1.8535,74.474,75.647
1.9164,74.579,75.918
1.9792,74.758,75.435
2.042,74.968,74.876
2.1049,75.207,74.88
2.1677,75.422,75.131
2.2305,75.54,75.402
2.2934,75.488,75.041
2.3562,75.211,74.123
2.419,74.86,73.809
2.4819,74.611,74.686
2.5447,74.62,76.168
2.6075,74.848,76.424
2.6703,75.063,75.475
2.7332,75.129,74.224
2.796,74.94,73.628
2.8588,74.683,74.098
2.9217,74.594,75.04
2.9845,74.728,75.551
3.0474,75.082,75.419
3.1102,75.403,75.41
3.173,75.555,75.365
3.2359,75.523,74.991
3.2987,75.324,74.697
3.3615,75.085,75.042
3.4243,74.837,75.426
3.4872,74.619,75.322
3.55,74.455,74.965
3.6128,74.49,74.718
3.6757,74.794,74.414
3.7385,75.229,74.302
3.8013,75.639,74.994
3.8642,75.569,75.812
3.927,75.022,75.795
3.9898,74.378,75.105
4.0527,74.073,74.803
4.1155,74.436,74.898
4.1783,75.063,74.651
4.2412,75.595,74.207
4.304,75.718,74.323
4.3668,75.467,75.332
4.4296,75.126,76.187
4.4925,74.906,75.928
4.5553,74.975,74.76
4.6181,75.155,74.419
4.681,75.203,74.827
4.7438,75.064,75.199
4.8067,74.729,75.066
4.8695,74.5,74.805
4.9323,74.54,74.763
4.9952,74.812,75.096
5.058,75.231,75.383
5.1208,75.531,75.126
5.1836,75.531,74.81
5.2465,75.24,74.823
5.3093,74.713,74.87
5.3721,74.357,74.669
5.4349,74.365,74.664
5.4978,74.662,74.925
5.5606,75.117,75.119
5.6234,75.46,75.098
5.6863,75.578,75.076
5.7491,75.467,75.148
5.812,75.144,75.373
5.8748,74.839,75.185
5.9376,74.724,74.608
6.0005,74.79,74.39
6.0633,74.981,75.083
6.1261,75.093,75.528
6.1889,75.114,75.25
6.2518,75.086,74.758


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_212.csv <==
x,qOut,qIn
0.031416,75.175,75.855
0.094248,74.875,74.751
0.15708,74.645,73.827
0.21991,74.59,74.019
0.28274,74.766,74.695
0.34557,75.02,74.665
0.40841,75.197,74.684
0.47124,75.231,75.303
0.53407,75.077,75.891
0.5969,74.865,75.589
0.65973,74.749,75.11
0.72257,74.776,74.922
0.7854,74.96,74.802
0.84823,75.132,74.469
0.91106,75.218,74.443
0.9739,75.243,75.081
1.0367,75.246,75.935
1.0996,75.338,75.817
1.1624,75.421,75.024
1.2252,75.363,74.242
1.2881,75.034,73.931
1.3509,74.532,74.501
1.4137,74.201,75.467
1.4766,74.184,75.801
1.5394,74.546,75.407
1.6022,74.981,75.208
1.665,75.329,74.997
1.7279,75.535,74.531
1.7907,75.571,74.218
1.8535,75.413,74.551
1.9164,75.087,75.006
1.9792,74.742,75.113
2.042,74.533,74.969
2.1049,74.665,75.322
2.1677,75.026,75.862
2.2305,75.387,75.866
2.2934,75.522,74.924
2.3562,75.222,74.265
2.419,74.724,74.473
2.4819,74.353,75.076
2.5447,74.408,75.405
2.6075,74.858,75.26
2.6703,75.358,74.764
2.7332,75.66,74.163
2.796,75.554,74.263
2.8588,75.102,75.321
2.9217,74.624,76.198
2.9845,74.351,75.928
3.0474,74.454,74.674
3.1102,74.724,74.268
3.173,74.996,74.72
3.2359,75.225,75.165
3.2987,75.391,75.078
3.3615,75.502,74.947
3.4243,75.455,74.972
3.4872,75.258,75.08
3.55,74.937,75.101
3.6128,74.76,74.858
3.6757,74.8,74.657
3.7385,74.936,74.909
3.8013,75.017,75.427
3.8642,74.864,75.323
3.927,74.671,74.773
3.9898,74.626,74.32
4.0527,74.886,74.401
4.1155,75.298,75.107
4.1783,75.544,75.898
4.2412,75.5,76.015
4.304,75.089,75.163
4.3668,74.706,74.494
4.4296,74.628,74.542
4.4925,74.81,75.009
4.5553,75.132,75.196
4.6181,75.226,74.933
4.681,75.104,74.687
4.7438,74.915,74.749
4.8067,74.815,75
4.8695,74.906,74.984
4.9323,75.049,74.983
4.9952,75.127,75.326
5.058,75.035,75.504
5.1208,74.824,75.059
5.1836,74.667,74.664
5.2465,74.671,74.571
5.3093,74.911,74.561
5.3721,75.264,74.781
5.4349,75.517,75.206
5.4978,75.549,75.336
5.5606,75.269,75.104
5.6234,74.904,74.994
5.6863,74.716,74.892
5.7491,74.736,74.667
5.812,74.933,74.632
5.8748,74.998,75.061
5.9376,74.924,75.497
6.0005,74.834,75.479
6.0633,74.859,74.968
6.1261,75.06,74.85
6.1889,75.263,75.294
6.2518,75.338,75.924


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_213.csv <==
x,qOut,qIn
0.031416,75.233,75.192
0.094248,75.025,74.268
0.15708,74.89,73.965
0.21991,74.894,74.362
0.28274,75.065,74.972
0.34557,75.214,75.221
0.40841,75.22,75.22
0.47124,75.103,75.159
0.53407,74.909,75.458
0.5969,74.819,75.961
0.65973,74.832,75.863
0.72257,74.874,74.794
0.7854,74.864,73.764
0.84823,74.767,74.322
0.91106,74.709,75.43
0.9739,74.784,75.787
1.0367,75.052,75.165
1.0996,75.401,74.74
1.1624,75.568,74.63
1.2252,75.432,74.542
1.2881,74.912,74.41
1.3509,74.406,74.695
1.4137,74.265,75.254
1.4766,74.482,75.645
1.5394,74.953,75.524
1.6022,75.303,75.234
1.665,75.496,75.031
1.7279,75.562,74.769
1.7907,75.543,74.49
1.8535,75.371,74.787
1.9164,75.046,75.353
1.9792,74.721,75.585
2.042,74.563,75.412
2.1049,74.764,74.745
2.1677,75.108,74.024
2.2305,75.34,74.319
2.2934,75.221,75.507
2.3562,74.797,75.734
2.419,74.441,75.14
2.4819,74.36,74.55
2.5447,74.68,74.318
2.6075,75.111,74.415
2.6703,75.43,74.885
2.7332,75.55,75.491
2.796,75.414,75.944
2.8588,75.114,75.834
2.9217,74.834,75.226
2.9845,74.709,74.644
3.0474,74.842,74.67
3.1102,75.106,74.95
3.173,75.263,74.963
3.2359,75.217,74.628
3.2987,74.909,74.308
3.3615,74.641,74.538
3.4243,74.642,75.132
3.4872,74.863,75.773
3.55,75.197,76.098
3.6128,75.241,75.583
3.6757,74.971,74.67
3.7385,74.611,74.294
3.8013,74.418,74.748
3.8642,74.647,74.916
3.927,75.109,74.762
3.9898,75.561,74.916
4.0527,75.78,75.451
4.1155,75.646,75.349
4.1783,75.282,74.8
4.2412,74.883,74.571
4.304,74.64,74.983
4.3668,74.582,75.226
4.4296,74.588,75.093
4.4925,74.633,74.854
4.5553,74.706,74.936
4.6181,74.944,75.183
4.681,75.297,75.092
4.7438,75.599,74.617
4.8067,75.682,74.393
4.8695,75.366,74.829
4.9323,74.879,75.374
4.9952,74.509,75.611
5.058,74.518,75.394
5.1208,74.822,74.931
5.1836,75.122,74.59
5.2465,75.277,74.799
5.3093,75.188,75.414
5.3721,75.016,75.335
5.4349,74.891,74.86
5.4978,74.857,74.882
5.5606,74.931,75.446
5.6234,75.03,75.161
5.6863,75.093,74.417
5.7491,75.089,74.373
5.812,74.992,75.253
5.8748,74.836,75.393
5.9376,74.718,74.746
6.0005,74.704,74.24
6.0633,74.841,74.586
6.1261,75.07,75.341
6.1889,75.265,75.939
6.2518,75.342,75.993


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_214.csv <==
x,qOut,qIn
0.031416,74.624,75.153
0.094248,74.735,75.062
0.15708,74.96,75.03
0.21991,75.112,74.936
0.28274,75.031,74.862
0.34557,74.876,74.793
0.40841,74.832,74.712
0.47124,74.909,74.822
0.53407,75.072,75.109
0.5969,75.097,75.116
0.65973,75.013,74.897
0.72257,74.935,74.74
0.7854,74.981,74.819
0.84823,75.162,75.258
0.91106,75.291,75.72
0.9739,75.277,75.587
1.0367,75.058,74.697
1.0996,74.853,74.187
1.1624,74.828,74.551
1.2252,74.951,75.509
1.2881,75.149,76.088
1.3509,75.173,75.397
1.4137,75.029,74.307
1.4766,74.837,73.994
1.5394,74.726,74.862
1.6022,74.783,75.539
1.665,74.896,75.489
1.7279,74.98,74.97
1.7907,74.961,74.711
1.8535,74.902,74.977
1.9164,74.907,75.2
1.9792,74.999,75.07
2.042,75.177,74.814
2.1049,75.291,74.87
2.1677,75.235,74.973
2.2305,75.055,74.789
2.2934,74.822,74.397
2.3562,74.805,74.653
2.419,74.998,75.298
2.4819,75.231,75.546
2.5447,75.314,75.11
2.6075,75.084,74.864
2.6703,74.779,75.004
2.7332,74.622,75.176
2.796,74.798,75.193
2.8588,75.119,75.274
2.9217,75.301,75.277
2.9845,75.278,75.076
3.0474,75.038,75.069
3.1102,74.887,74.979
3.173,74.896,74.461
3.2359,74.97,74.109
3.2987,74.985,74.586
3.3615,74.84,75.17
3.4243,74.688,75.413
3.4872,74.644,75.475
3.55,74.793,75.09
3.6128,75.017,74.744
3.6757,75.182,75.098
3.7385,75.243,75.75
3.8013,75.174,75.773
3.8642,75.074,75.232
3.927,75.032,74.711
3.9898,75.075,74.28
4.0527,75.208,73.743
4.1155,75.309,73.891
4.1783,75.259,75.027
4.2412,75.054,76.199
4.304,74.715,76.068
4.3668,74.471,75.348
4.4296,74.45,75.059
4.4925,74.625,75.029
4.5553,74.932,74.418
4.6181,75.18,73.735
4.681,75.285,74.045
4.7438,75.272,75.239
4.8067,75.177,76.178
4.8695,75.197,75.933
4.9323,75.339,75.207
4.9952,75.447,74.667
5.058,75.344,74.528
5.1208,74.835,74.656
5.1836,74.258,74.99
5.2465,73.95,75.277
5.3093,74.187,75.145
5.3721,74.774,74.744
5.4349,75.403,74.548
5.4978,75.862,74.775
5.5606,75.984,75.302
5.6234,75.604,75.404
5.6863,74.899,75.046
5.7491,74.249,74.651
5.812,74.041,74.599
5.8748,74.386,75.1
5.9376,74.954,75.73
6.0005,75.478,75.698
6.0633,75.741,74.8
6.1261,75.646,74.454
6.1889,75.275,74.84
6.2518,74.855,75.224


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_215.csv <==
x,qOut,qIn
0.031416,75.356,74.008
0.094248,75.139,74.24
0.15708,74.93,75.257
0.21991,74.806,76.009
0.28274,74.814,75.819
0.34557,74.844,75.119
0.40841,74.863,74.412
0.47124,74.896,74.182
0.53407,74.977,74.786
0.5969,75.112,75.179
0.65973,75.197,74.914
0.72257,75.187,74.515
0.7854,75.048,74.602
0.84823,74.93,75.046
0.91106,74.948,75.435
0.9739,75.071,75.579
1.0367,75.239,75.368
1.0996,75.214,74.715
1.1624,74.989,74.103
1.2252,74.727,74.285
1.2881,74.61,75.495
1.3509,74.833,76.207
1.4137,75.213,75.994
1.4766,75.51,75.499
1.5394,75.488,75.055
1.6022,75.103,74.336
1.665,74.682,73.858
1.7279,74.452,74.186
1.7907,74.586,74.789
1.8535,74.799,74.947
1.9164,74.903,75.152
1.9792,74.93,75.524
2.042,74.952,75.533
2.1049,75.128,74.941
2.1677,75.277,74.508
2.2305,75.252,74.786
2.2934,74.927,75.757
2.3562,74.563,76.011
2.419,74.507,75.248
2.4819,74.802,74.267
2.5447,75.408,74.093
2.6075,75.892,74.552
2.6703,75.913,75.064
2.7332,75.456,75.412
2.796,74.59,75.289
2.8588,74.05,74.975
2.9217,74.097,74.925
2.9845,74.533,75.085
3.0474,75.078,75.029
3.1102,75.362,74.84
3.173,75.391,74.944
3.2359,75.259,75.352
3.2987,75.063,75.515
3.3615,74.972,75.026
3.4243,75.048,74.493
3.4872,75.214,74.341
3.55,75.37,74.493
3.6128,75.256,74.936
3.6757,74.909,75.49
3.7385,74.552,75.593
3.8013,74.423,75.206
3.8642,74.675,75.112
3.927,75.064,75.195
3.9898,75.364,74.981
4.0527,75.381,74.541
4.1155,75.161,74.56
4.1783,74.929,74.838
4.2412,74.823,75.036
4.304,74.94,75.045
4.3668,75.14,75.141
4.4296,75.263,75.349
4.4925,75.239,75.438
4.5553,75.022,75.152
4.6181,74.731,74.889
4.681,74.542,74.819
4.7438,74.543,74.657
4.8067,74.778,74.248
4.8695,75.112,74.423
4.9323,75.388,75.253
4.9952,75.512,75.952
5.058,75.412,75.538
5.1208,75.15,74.724
5.1836,74.873,74.554
5.2465,74.685,75.055
5.3093,74.663,75.404
5.3721,74.745,74.884
5.4349,74.875,74.327
5.4978,75.026,74.595
5.5606,75.173,75.36
5.6234,75.306,75.228
5.6863,75.355,74.799
5.7491,75.278,74.976
5.812,75.04,75.499
5.8748,74.726,75.237
5.9376,74.511,74.696
6.0005,74.485,74.558
6.0633,74.7,75.096
6.1261,75.023,75.665
6.1889,75.298,75.674
6.2518,75.434,74.924


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_216.csv <==
x,qOut,qIn
0.031416,74.934,74.737
0.094248,75.303,75.265
0.15708,75.366,75.156
0.21991,75.208,74.806
0.28274,74.959,74.916
0.34557,74.895,75.384
0.40841,74.98,75.546
0.47124,75.091,75.108
0.53407,75.096,74.389
0.5969,74.955,74.355
0.65973,74.798,74.868
0.72257,74.729,75.338
0.7854,74.825,75.227
0.84823,75.045,74.962
0.91106,75.28,74.947
0.9739,75.426,74.997
1.0367,75.385,74.672
1.0996,75.12,74.571
1.1624,74.799,75.027
1.2252,74.591,75.545
1.2881,74.644,75.777
1.3509,74.886,75.606
1.4137,75.135,74.983
1.4766,75.29,74.231
1.5394,75.275,74.108
1.6022,75.145,74.806
1.665,74.962,75.619
1.7279,74.794,76.006
1.7907,74.698,75.694
1.8535,74.747,74.989
1.9164,74.919,74.371
1.9792,75.115,74.164
2.042,75.227,74.396
2.1049,75.115,74.845
2.1677,74.876,75.272
2.2305,74.681,75.447
2.2934,74.693,75.296
2.3562,74.963,75.044
2.419,75.309,74.855
2.4819,75.544,74.768
2.5447,75.496,74.995
2.6075,75.107,75.242
2.6703,74.652,74.967
2.7332,74.405,74.324
2.796,74.59,74.575
2.8588,75.093,75.704
2.9217,75.561,76.177
2.9845,75.743,75.569
3.0474,75.422,74.854
3.1102,74.786,74.66
3.173,74.326,74.425
3.2359,74.256,74.323
3.2987,74.676,74.907
3.3615,75.134,75.414
3.4243,75.383,75.164
3.4872,75.4,74.613
3.55,75.204,74.569
3.6128,75.017,75.007
3.6757,74.912,75.336
3.7385,74.871,75.25
3.8013,74.854,74.938
3.8642,74.795,75.07
3.927,74.782,75.464
3.9898,74.88,75.741
4.0527,75.138,75.602
4.1155,75.444,74.982
4.1783,75.558,74.335
4.2412,75.397,74.149
4.304,74.918,74.526
4.3668,74.512,75.052
4.4296,74.447,75.247
4.4925,74.659,74.811
4.5553,75.011,74.417
4.6181,75.135,75.107
4.681,75.045,76.055
4.7438,74.886,76.205
4.8067,74.812,75.359
4.8695,74.902,74.524
4.9323,75.05,74.098
4.9952,75.194,74.21
5.058,75.281,74.677
5.1208,75.376,75.178
5.1836,75.434,75.488
5.2465,75.379,75.29
5.3093,75.129,74.711
5.3721,74.755,74.726
5.4349,74.501,75.166
5.4978,74.461,75.339
5.5606,74.675,75.08
5.6234,74.87,74.827
5.6863,74.956,74.732
5.7491,75.001,74.934
5.812,75.093,75.069
5.8748,75.354,74.752
5.9376,75.568,74.658
6.0005,75.544,75.333
6.0633,75.11,76.151
6.1261,74.537,75.627
6.1889,74.281,74.5
6.2518,74.422,74.037


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_217.csv <==
x,qOut,qIn
0.031416,74.781,74.595
0.094248,74.967,74.73
0.15708,75.109,74.818
0.21991,75.241,75.234
0.28274,75.395,75.745
0.34557,75.481,75.583
0.40841,75.357,74.963
0.47124,75.049,74.48
0.53407,74.619,74.81
0.5969,74.4,75.589
0.65973,74.51,75.956
0.72257,74.862,75.516
0.7854,75.331,74.592
0.84823,75.679,74.279
0.91106,75.723,74.5
0.9739,75.431,74.71
1.0367,74.809,74.766
1.0996,74.277,75.112
1.1624,74.121,75.522
1.2252,74.308,75.574
1.2881,74.725,75.029
1.3509,75.075,74.558
1.4137,75.298,74.593
1.4766,75.385,75.01
1.5394,75.331,75.377
1.6022,75.163,75.188
1.665,75.011,74.754
1.7279,74.977,74.677
1.7907,75.143,75.21
1.8535,75.371,75.485
1.9164,75.406,75.052
1.9792,75.188,74.211
2.042,74.702,74.244
2.1049,74.376,75.417
2.1677,74.422,76.222
2.2305,74.744,75.807
2.2934,75.185,74.55
2.3562,75.415,73.977
2.419,75.386,74.296
2.4819,75.187,75.155
2.5447,74.927,75.735
2.6075,74.8,75.547
2.6703,74.826,75.006
2.7332,74.942,74.51
2.796,75.071,74.4
2.8588,75.13,74.947
2.9217,75.112,75.678
2.9845,75.033,75.809
3.0474,74.91,75.127
3.1102,74.785,74.758
3.173,74.744,74.867
3.2359,74.828,74.903
3.2987,75.064,74.622
3.3615,75.313,74.653
3.4243,75.357,74.96
3.4872,75.166,75.173
3.55,74.747,75.103
3.6128,74.532,74.839
3.6757,74.689,74.645
3.7385,75.058,74.866
3.8013,75.42,75.415
3.8642,75.372,75.496
3.927,75.038,75.203
3.9898,74.715,74.971
4.0527,74.697,74.848
4.1155,75.043,74.702
4.1783,75.409,74.787
4.2412,75.567,75.182
4.304,75.333,75.492
4.3668,74.923,75.018
4.4296,74.645,74.226
4.4925,74.595,73.982
4.5553,74.799,74.924
4.6181,74.979,75.812
4.681,75.033,75.807
4.7438,74.986,75.278
4.8067,74.886,75.099
4.8695,74.866,75.061
4.9323,74.954,74.714
4.9952,75.103,74.358
5.058,75.257,74.526
5.1208,75.279,75.004
5.1836,75.153,75.188
5.2465,74.972,74.957
5.3093,74.841,75.108
5.3721,74.896,75.711
5.4349,75.014,75.746
5.4978,75.055,75.151
5.5606,74.891,74.833
5.6234,74.622,74.684
5.6863,74.508,74.315
5.7491,74.641,74.375
5.812,75.05,75.197
5.8748,75.466,75.735
5.9376,75.651,75.739
6.0005,75.539,75.581
6.0633,75.104,75.295
6.1261,74.673,74.623
6.1889,74.485,74.044
6.2518,74.542,74.102


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_218.csv <==
x,qOut,qIn
0.031416,74.447,74.827
0.094248,74.393,75.16
0.15708,74.681,75.489
0.21991,75.07,75.331
0.28274,75.316,74.704
0.34557,75.277,74.485
0.40841,75.076,74.689
0.47124,74.869,74.991
0.53407,74.799,75.174
0.5969,74.871,75.206
0.65973,74.968,75.259
0.72257,75.027,75.59
0.7854,75.001,76.016
0.84823,74.992,75.537
0.91106,75.041,74.427
0.9739,75.106,73.619
1.0367,75.127,73.676
1.0996,75.015,74.442
1.1624,74.873,75.452
1.2252,74.812,76.017
1.2881,74.927,75.706
1.3509,75.125,75.166
1.4137,75.206,74.846
1.4766,75.117,74.712
1.5394,74.841,74.789
1.6022,74.645,75.171
1.665,74.662,75.335
1.7279,74.864,74.828
1.7907,75.177,74.331
1.8535,75.478,74.853
1.9164,75.663,75.512
1.9792,75.618,75.407
2.042,75.228,74.795
2.1049,74.559,74.809
2.1677,74.045,75.052
2.2305,73.939,74.995
2.2934,74.389,74.735
2.3562,75.031,74.794
2.419,75.551,75.08
2.4819,75.799,75.512
2.5447,75.664,76.011
2.6075,75.28,75.696
2.6703,74.924,74.604
2.7332,74.749,73.772
2.796,74.851,74.028
2.8588,74.977,74.844
2.9217,74.989,75.433
2.9845,74.926,75.314
3.0474,74.857,74.766
3.1102,74.94,74.808
3.173,75.087,75.213
3.2359,75.185,75.427
3.2987,75.126,75.142
3.3615,74.931,74.972
3.4243,74.757,75.194
3.4872,74.709,75.449
3.55,74.857,74.994
3.6128,75.139,74.402
3.6757,75.416,74.487
3.7385,75.544,75.087
3.8013,75.387,75.281
3.8642,74.922,74.815
3.927,74.464,74.636
3.9898,74.256,75.155
4.0527,74.485,75.681
4.1155,74.905,75.327
4.1783,75.212,74.656
4.2412,75.31,74.19
4.304,75.153,74.217
4.3668,75.005,74.801
4.4296,75.004,75.55
4.4925,75.121,75.816
4.5553,75.289,75.31
4.6181,75.308,74.798
4.681,75.173,74.68
4.7438,74.972,74.877
4.8067,74.799,75.288
4.8695,74.744,75.716
4.9323,74.776,75.747
4.9952,74.864,75.19
5.058,74.97,74.398
5.1208,75.102,74.173
5.1836,75.211,74.525
5.2465,75.229,75.046
5.3093,75.09,75.131
5.3721,74.794,75.111
5.4349,74.535,75.269
5.4978,74.464,75.206
5.5606,74.692,74.606
5.6234,75.088,74.459
5.6863,75.403,74.993
5.7491,75.498,75.494
5.812,75.272,75.19
5.8748,74.955,74.543
5.9376,74.844,74.47
6.0005,74.987,75.249
6.0633,75.365,75.807
6.1261,75.55,75.19
6.1889,75.355,74.518
6.2518,74.919,74.499


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_219.csv <==
x,qOut,qIn
0.031416,75.139,75.516
0.094248,75.417,74.841
0.15708,75.468,74.614
0.21991,75.261,75.073
0.28274,74.807,75.669
0.34557,74.45,75.371
0.40841,74.367,74.712
0.47124,74.54,74.514
0.53407,74.891,74.679
0.5969,75.288,74.818
0.65973,75.643,75.211
0.72257,75.805,75.583
0.7854,75.619,75.226
0.84823,74.99,74.587
0.91106,74.35,74.448
0.9739,74.053,74.727
1.0367,74.368,74.862
1.0996,74.945,75.009
1.1624,75.386,75.274
1.2252,75.555,75.151
1.2881,75.38,74.849
1.3509,75.143,74.982
1.4137,75.031,75.085
1.4766,75.043,74.891
1.5394,75.133,74.746
1.6022,75.062,74.875
1.665,74.88,75.054
1.7279,74.735,75.325
1.7907,74.778,75.675
1.8535,75.021,75.695
1.9164,75.229,75.237
1.9792,75.263,74.539
2.042,75.018,74.321
2.1049,74.717,74.876
2.1677,74.598,75.427
2.2305,74.692,75.339
2.2934,74.965,74.667
2.3562,75.159,74.528
2.419,75.199,74.86
2.4819,75.123,74.947
2.5447,74.987,74.174
2.6075,74.887,74.055
2.6703,74.831,75.225
2.7332,74.826,76.554
2.796,74.872,76.435
2.8588,75.014,75.117
2.9217,75.23,74.037
2.9845,75.427,74.089
3.0474,75.506,75.185
3.1102,75.33,75.597
3.173,75.01,75.187
3.2359,74.738,74.726
3.2987,74.696,74.729
3.3615,74.898,74.726
3.4243,75.104,74.688
3.4872,75.152,74.948
3.55,74.92,75.355
3.6128,74.573,75.373
3.6757,74.362,75.232
3.7385,74.388,75.195
3.8013,74.693,75.157
3.8642,75.123,74.905
3.927,75.519,74.766
3.9898,75.737,74.969
4.0527,75.641,75.139
4.1155,75.214,74.757
4.1783,74.787,74.377
4.2412,74.598,74.57
4.304,74.826,75.285
4.3668,75.139,75.55
4.4296,75.21,75.327
4.4925,75.036,75.034
4.5553,74.687,74.837
4.6181,74.601,74.642
4.681,74.806,74.702
4.7438,75.13,75.133
4.8067,75.38,75.468
4.8695,75.398,75.061
4.9323,75.276,74.45
4.9952,75.117,74.386
5.058,75.017,75.195
5.1208,74.968,75.762
5.1836,74.908,75.586
5.2465,74.828,75.06
5.3093,74.728,74.93
5.3721,74.698,74.872
5.4349,74.79,74.55
5.4978,74.972,74.357
5.5606,75.199,74.586
5.6234,75.307,74.984
5.6863,75.227,75.423
5.7491,75.033,75.894
5.812,74.823,76.148
5.8748,74.806,75.594
5.9376,74.924,74.588
6.0005,75.045,73.91
6.0633,75.031,73.902
6.1261,74.88,74.413
6.1889,74.791,75.236
6.2518,74.859,75.82


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_220.csv <==
x,qOut,qIn
0.031416,75.111,74.582
0.094248,75.147,75.152
0.15708,75.038,75.698
0.21991,74.916,75.387
0.28274,74.918,74.629
0.34557,75.1,74.592
0.40841,75.241,74.967
0.47124,75.202,75.314
0.53407,74.873,75.236
0.5969,74.528,74.887
0.65973,74.491,74.627
0.72257,74.784,74.605
0.7854,75.354,74.922
0.84823,75.751,75.215
0.91106,75.705,75.27
0.9739,75.279,75.298
1.0367,74.614,75.34
1.0996,74.319,75.04
1.1624,74.482,74.72
1.2252,74.878,74.809
1.2881,75.244,75.044
1.3509,75.327,74.971
1.4137,75.209,74.872
1.4766,75.022,74.896
1.5394,74.897,74.971
1.6022,74.909,74.95
1.665,74.987,74.923
1.7279,75.047,74.958
1.7907,75.007,75.011
1.8535,74.869,75.243
1.9164,74.761,75.643
1.9792,74.768,75.847
2.042,74.949,75.33
2.1049,75.194,74.488
2.1677,75.344,74.162
2.2305,75.344,74.572
2.2934,75.162,74.809
2.3562,74.955,74.376
2.419,74.843,74.316
2.4819,74.839,75.052
2.5447,74.924,75.801
2.6075,74.979,75.542
2.6703,74.98,74.991
2.7332,74.944,74.927
2.796,74.895,75.438
2.8588,74.876,75.511
2.9217,74.921,75.094
2.9845,75.041,74.636
3.0474,75.235,74.547
3.1102,75.447,74.479
3.173,75.53,74.482
3.2359,75.406,75.116
3.2987,75.015,76.158
3.3615,74.566,75.853
3.4243,74.317,74.599
3.4872,74.323,73.819
3.55,74.576,74.266
3.6128,74.835,74.943
3.6757,75.035,75.253
3.7385,75.179,75.177
3.8013,75.28,75.171
3.8642,75.355,75.574
3.927,75.383,75.866
3.9898,75.351,75.532
4.0527,75.249,74.48
4.1155,75.047,73.85
4.1783,74.78,74.198
4.2412,74.559,75.25
4.304,74.493,76.001
4.3668,74.708,75.732
4.4296,75.085,75.092
4.4925,75.412,74.704
4.5553,75.479,74.642
4.6181,75.131,74.722
4.681,74.64,74.988
4.7438,74.311,75.209
4.8067,74.405,75.074
4.8695,74.799,74.744
4.9323,75.228,74.593
4.9952,75.549,74.748
5.058,75.661,75.094
5.1208,75.546,75.311
5.1836,75.204,75.268
5.2465,74.777,74.975
5.3093,74.427,74.573
5.3721,74.443,74.64
5.4349,74.786,75.253
5.4978,75.25,75.866
5.5606,75.616,75.552
5.6234,75.6,74.47
5.6863,75.264,73.823
5.7491,74.854,74.333
5.812,74.638,75.469
5.8748,74.768,75.982
5.9376,74.981,75.933
6.0005,75.093,75.333
6.0633,74.958,74.428
6.1261,74.79,74.323
6.1889,74.778,74.763
6.2518,74.905,74.792


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_221.csv <==
x,qOut,qIn
0.031416,74.3,75.059
0.094248,74.352,74.541
0.15708,74.711,74.389
0.21991,75.088,74.993
0.28274,75.214,75.695
0.34557,75.144,75.732
0.40841,75.095,75.523
0.47124,75.128,75.269
0.53407,75.259,74.706
0.5969,75.235,74.032
0.65973,75.028,74.002
0.72257,74.784,74.784
0.7854,74.668,75.542
0.84823,74.821,75.349
0.91106,75.08,74.843
0.9739,75.288,74.649
1.0367,75.302,74.843
1.0996,75.141,74.998
1.1624,74.921,75.158
1.2252,74.738,75.405
1.2881,74.666,75.738
1.3509,74.726,75.6
1.4137,74.929,74.886
1.4766,75.22,74.157
1.5394,75.535,74.323
1.6022,75.63,75.166
1.665,75.358,75.691
1.7279,74.863,75.367
1.7907,74.346,74.459
1.8535,74.285,74.239
1.9164,74.604,74.749
1.9792,75.036,75.485
2.042,75.302,75.879
2.1049,75.224,75.351
2.1677,74.97,74.437
2.2305,74.756,74.242
2.2934,74.778,75.18
2.3562,75.053,75.552
2.419,75.372,75.008
2.4819,75.552,74.438
2.5447,75.434,74.723
2.6075,75.069,75.158
2.6703,74.739,75.146
2.7332,74.613,74.936
2.796,74.808,75.168
2.8588,75.056,75.651
2.9217,75.126,75.62
2.9845,75.021,74.866
3.0474,74.79,74.083
3.1102,74.761,74.158
3.173,74.953,74.661
3.2359,75.207,75.161
3.2987,75.344,75.444
3.3615,75.194,75.53
3.4243,74.941,75.505
3.4872,74.764,75.324
3.55,74.821,74.766
3.6128,74.971,74.626
3.6757,75.015,75.07
3.7385,74.946,75.361
3.8013,74.799,75.288
3.8642,74.836,75.159
3.927,75.06,74.786
3.9898,75.329,74.292
4.0527,75.483,74.41
4.1155,75.314,74.98
4.1783,74.913,75.244
4.2412,74.505,75.199
4.304,74.317,75.284
4.3668,74.484,75.209
4.4296,74.858,74.777
4.4925,75.267,74.546
4.5553,75.55,74.831
4.6181,75.582,74.763
4.681,75.384,74.467
4.7438,75.1,74.794
4.8067,74.887,75.942
4.8695,74.922,76.487
4.9323,75.086,75.962
4.9952,75.209,74.715
5.058,75.13,73.832
5.1208,74.848,74.154
5.1836,74.588,74.847
5.2465,74.498,75.144
5.3093,74.683,75.044
5.3721,74.992,74.941
5.4349,75.245,74.882
5.4978,75.346,75.053
5.5606,75.227,75.492
5.6234,74.964,75.591
5.6863,74.691,75.176
5.7491,74.517,74.626
5.812,74.52,74.465
5.8748,74.7,74.758
5.9376,75.029,75.146
6.0005,75.412,75.348
6.0633,75.754,75.24
6.1261,75.771,74.987
6.1889,75.37,74.875
6.2518,74.782,75.082


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_222.csv <==
x,qOut,qIn
0.031416,75.412,75.074
0.094248,75.304,74.91
0.15708,75.084,75.039
0.21991,74.87,75.151
0.28274,74.758,74.816
0.34557,74.751,74.63
0.40841,74.811,74.926
0.47124,74.9,75.167
0.53407,74.98,74.947
0.5969,75.025,75.129
0.65973,75.043,75.578
0.72257,75.043,75.282
0.7854,75.031,74.06
0.84823,74.986,73.887
0.91106,74.915,74.852
0.9739,74.866,75.825
1.0367,74.886,76.004
1.0996,75.013,75.506
1.1624,75.171,74.804
1.2252,75.276,74.454
1.2881,75.251,74.611
1.3509,75.105,74.929
1.4137,74.935,75.221
1.4766,74.815,75.264
1.5394,74.799,75.063
1.6022,74.872,75.036
1.665,75.008,75.135
1.7279,75.153,75.105
1.7907,75.253,74.862
1.8535,75.164,74.556
1.9164,74.889,74.419
1.9792,74.591,74.745
2.042,74.447,75.518
2.1049,74.663,75.778
2.1677,75.093,75.285
2.2305,75.505,74.493
2.2934,75.67,74.033
2.3562,75.424,74.249
2.419,74.981,74.959
2.4819,74.624,75.836
2.5447,74.614,76.258
2.6075,74.896,75.734
2.6703,75.192,74.878
2.7332,75.356,74.444
2.796,75.284,74.605
2.8588,75.101,74.752
2.9217,74.895,74.802
2.9845,74.726,74.86
3.0474,74.636,74.854
3.1102,74.686,74.592
3.173,74.893,74.473
3.2359,75.154,74.972
3.2987,75.35,76.002
3.3615,75.21,76.315
3.4243,74.806,75.74
3.4872,74.412,74.964
3.55,74.313,74.754
3.6128,74.677,74.723
3.6757,75.246,74.515
3.7385,75.742,74.307
3.8013,75.913,74.372
3.8642,75.612,75.051
3.927,75.071,75.776
3.9898,74.602,75.543
4.0527,74.498,74.352
4.1155,74.682,74.345
4.1783,74.83,75.332
4.2412,74.843,75.809
4.304,74.681,74.968
4.3668,74.657,74.157
4.4296,74.883,74.203
4.4925,75.276,75.118
4.5553,75.721,76.003
4.6181,75.927,75.85
4.681,75.729,75.243
4.7438,75.22,74.731
4.8067,74.557,74.388
4.8695,74.258,74.526
4.9323,74.38,75.035
4.9952,74.727,75.224
5.058,75.067,75.026
5.1208,75.2,75.201
5.1836,75.181,75.46
5.2465,75.094,75.238
5.3093,75.02,74.589
5.3721,74.99,74.544
5.4349,74.947,74.899
5.4978,74.873,74.974
5.5606,74.756,74.884
5.6234,74.724,75.044
5.6863,74.881,75.052
5.7491,75.169,74.865
5.812,75.507,74.962
5.8748,75.573,75.294
5.9376,75.288,75.238
6.0005,74.85,74.732
6.0633,74.504,74.491
6.1261,74.586,74.94
6.1889,74.923,75.408
6.2518,75.274,75.454


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_223.csv <==
x,qOut,qIn
0.031416,75.046,75.628
0.094248,74.668,75.501
0.15708,74.395,75.146
0.21991,74.379,74.701
0.28274,74.704,74.763
0.34557,75.186,75.143
0.40841,75.611,75.224
0.47124,75.81,75.06
0.53407,75.637,74.967
0.5969,75.131,74.905
0.65973,74.639,74.83
0.72257,74.384,74.836
0.7854,74.52,74.61
0.84823,74.735,74.444
0.91106,74.829,74.873
0.9739,74.831,75.68
1.0367,74.812,76.145
1.0996,74.974,75.593
1.1624,75.246,74.506
1.2252,75.488,73.752
1.2881,75.559,74.2
1.3509,75.38,75.202
1.4137,75.096,75.709
1.4766,74.869,75.43
1.5394,74.842,75.04
1.6022,74.985,75.39
1.665,75.125,75.712
1.7279,75.161,75.233
1.7907,75.017,74.325
1.8535,74.786,74.226
1.9164,74.607,74.606
1.9792,74.566,74.869
2.042,74.714,74.74
2.1049,75.015,74.962
2.1677,75.341,75.504
2.2305,75.533,75.633
2.2934,75.437,75.053
2.3562,74.993,74.61
2.419,74.525,74.539
2.4819,74.307,74.724
2.5447,74.552,74.944
2.6075,75.037,75.27
2.6703,75.462,75.626
2.7332,75.69,75.497
2.796,75.627,74.569
2.8588,75.366,74.278
2.9217,75.019,75.017
2.9845,74.695,75.859
3.0474,74.486,75.685
3.1102,74.45,74.813
3.173,74.588,74.217
3.2359,74.843,74.317
3.2987,75.143,74.928
3.3615,75.348,75.376
3.4243,75.355,75.47
3.4872,75.181,75.136
3.55,74.869,74.592
3.6128,74.661,74.848
3.6757,74.68,75.585
3.7385,74.881,75.642
3.8013,75.18,74.649
3.8642,75.334,74.18
3.927,75.272,74.486
3.9898,75.089,74.949
4.0527,74.901,75.191
4.1155,74.939,75.414
4.1783,75.11,75.488
4.2412,75.242,75.163
4.304,75.154,74.533
4.3668,74.857,74.322
4.4296,74.632,74.62
4.4925,74.62,75.162
4.5553,74.9,75.715
4.6181,75.187,75.702
4.681,75.305,75.066
4.7438,75.269,74.495
4.8067,75.131,74.848
4.8695,75.068,75.244
4.9323,75.018,75.06
4.9952,74.921,74.834
5.058,74.718,75.238
5.1208,74.581,75.428
5.1836,74.677,74.86
5.2465,74.959,74.057
5.3093,75.33,74.029
5.3721,75.44,74.927
5.4349,75.216,75.821
5.4978,74.835,76.086
5.5606,74.519,75.715
5.6234,74.588,75.127
5.6863,74.923,74.601
5.7491,75.3,74.461
5.812,75.502,74.55
5.8748,75.393,74.645
5.9376,75.106,74.823
6.0005,74.836,74.862
6.0633,74.77,74.572
6.1261,74.951,74.67
6.1889,75.168,75.235
6.2518,75.249,75.626


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_224.csv <==
x,qOut,qIn
0.031416,75.485,74.764
0.094248,75.165,74.173
0.15708,74.847,73.998
0.21991,74.676,74.252
0.28274,74.745,74.838
0.34557,74.902,75.486
0.40841,75.04,75.949
0.47124,75.134,75.971
0.53407,75.177,75.474
0.5969,75.188,74.89
0.65973,75.129,74.446
0.72257,75.005,74.234
0.7854,74.832,74.628
0.84823,74.735,75.282
0.91106,74.805,75.411
0.9739,75.019,74.905
1.0367,75.328,74.523
1.0996,75.503,74.914
1.1624,75.359,75.442
1.2252,74.943,75.58
1.2881,74.36,75.259
1.3509,74.084,74.779
1.4137,74.235,74.514
1.4766,74.678,74.89
1.5394,75.231,75.451
1.6022,75.669,74.912
1.665,75.857,74.098
1.7279,75.736,74.397
1.7907,75.265,75.617
1.8535,74.728,75.753
1.9164,74.467,75.229
1.9792,74.528,74.944
2.042,74.872,74.972
2.1049,75.102,74.765
2.1677,75.13,74.508
2.2305,75.043,74.483
2.2934,74.957,75.039
2.3562,75.028,75.647
2.419,75.166,75.771
2.4819,75.259,75.463
2.5447,75.198,74.909
2.6075,75.015,74.388
2.6703,74.838,74.337
2.7332,74.729,75.063
2.796,74.725,75.967
2.8588,74.756,75.454
2.9217,74.841,74.119
2.9845,74.995,73.492
3.0474,75.225,74.332
3.1102,75.402,75.299
3.173,75.354,75.784
3.2359,75.093,75.758
3.2987,74.676,75.263
3.3615,74.476,74.889
3.4243,74.608,74.924
3.4872,74.952,75.222
3.55,75.355,75.444
3.6128,75.536,75.284
3.6757,75.432,74.975
3.7385,75.151,74.813
3.8013,74.825,74.737
3.8642,74.76,74.768
3.927,74.908,74.983
3.9898,75.062,75.067
4.0527,74.999,74.738
4.1155,74.636,74.616
4.1783,74.319,74.942
4.2412,74.282,75.329
4.304,74.688,75.299
4.3668,75.246,74.866
4.4296,75.632,74.55
4.4925,75.729,74.895
4.5553,75.466,75.888
4.6181,75.144,75.785
4.681,75.004,74.625
4.7438,75.05,73.813
4.8067,75.224,74.331
4.8695,75.226,75.069
4.9323,75.057,75.343
4.9952,74.848,75.31
5.058,74.737,75.43
5.1208,74.783,75.454
5.1836,74.87,75.053
5.2465,74.934,74.561
5.3093,74.933,74.626
5.3721,74.941,74.986
5.4349,74.968,75.1
5.4978,75,74.992
5.5606,75.016,74.948
5.6234,75.053,75.148
5.6863,75.131,75.359
5.7491,75.193,75.276
5.812,75.166,74.782
5.8748,74.923,74.626
5.9376,74.612,74.868
6.0005,74.433,74.992
6.0633,74.558,74.948
6.1261,74.947,75.326
6.1889,75.344,75.743
6.2518,75.573,75.561


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_225.csv <==
x,qOut,qIn
0.031416,74.918,75.599
0.094248,74.986,75.482
0.15708,74.986,75.067
0.21991,74.973,74.388
0.28274,75.019,73.802
0.34557,75.119,74.124
0.40841,75.148,75.124
0.47124,75.099,75.977
0.53407,74.986,75.886
0.5969,75.033,75.339
0.65973,75.207,74.979
0.72257,75.331,74.892
0.7854,75.216,74.929
0.84823,74.773,74.858
0.91106,74.351,74.716
0.9739,74.209,74.612
1.0367,74.527,74.486
1.0996,75.071,74.554
1.1624,75.55,74.997
1.2252,75.773,75.517
1.2881,75.581,75.623
1.3509,75.008,75.243
1.4137,74.422,74.821
1.4766,74.121,74.786
1.5394,74.331,75.191
1.6022,74.825,75.345
1.665,75.323,75.231
1.7279,75.67,75.214
1.7907,75.743,75.148
1.8535,75.54,74.603
1.9164,75.187,74.193
1.9792,74.844,74.388
2.042,74.663,74.636
2.1049,74.624,74.805
2.1677,74.624,75.36
2.2305,74.651,75.832
2.2934,74.711,75.394
2.3562,74.908,74.816
2.419,75.166,74.929
2.4819,75.365,75.413
2.5447,75.388,75.425
2.6075,75.216,74.753
2.6703,75.03,74.222
2.7332,74.957,74.53
2.796,75.091,75.423
2.8588,75.276,75.401
2.9217,75.293,74.821
2.9845,75.095,74.698
3.0474,74.681,75.257
3.1102,74.377,75.339
3.173,74.354,74.932
3.2359,74.568,74.585
3.2987,74.928,74.6
3.3615,75.222,74.832
3.4243,75.394,75.181
3.4872,75.446,75.444
3.55,75.384,75.287
3.6128,75.265,74.944
3.6757,75.124,74.773
3.7385,74.987,74.802
3.8013,74.868,75.072
3.8642,74.783,75.364
3.927,74.771,75.403
3.9898,74.842,75.21
4.0527,74.989,74.876
4.1155,75.127,74.571
4.1783,75.183,74.52
4.2412,75.145,74.8
4.304,75.017,75.478
4.3668,74.877,75.923
4.4296,74.784,75.45
4.4925,74.77,74.153
4.5553,74.852,73.425
4.6181,75.014,74.325
4.681,75.171,75.567
4.7438,75.244,75.999
4.8067,75.161,75.412
4.8695,74.98,74.79
4.9323,74.88,74.587
4.9952,74.927,74.98
5.058,75.153,75.582
5.1208,75.313,75.259
5.1836,75.241,74.449
5.2465,74.997,74.352
5.3093,74.68,75.286
5.3721,74.647,75.576
5.4349,74.897,75.149
5.4978,75.217,74.873
5.5606,75.372,75.018
5.6234,75.091,74.944
5.6863,74.607,74.915
5.7491,74.251,75.306
5.812,74.332,75.788
5.8748,74.801,75.404
5.9376,75.297,74.486
6.0005,75.593,73.848
6.0633,75.51,74.191
6.1261,75.205,74.942
6.1889,74.94,75.432
6.2518,74.826,75.581


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_226.csv <==
x,qOut,qIn
0.031416,74.795,74.568
0.094248,74.951,74.714
0.15708,75.134,75.097
0.21991,75.273,75.227
0.28274,75.308,74.905
0.34557,75.208,74.69
0.40841,74.98,74.794
0.47124,74.699,75.163
0.53407,74.451,75.661
0.5969,74.405,75.653
0.65973,74.597,75.079
0.72257,74.946,74.531
0.7854,75.345,74.751
0.84823,75.605,75.323
0.91106,75.615,75.425
0.9739,75.402,74.796
1.0367,75.017,74.114
1.0996,74.72,74.401
1.1624,74.626,75.007
1.2252,74.699,75.219
1.2881,74.864,75.223
1.3509,74.964,75.645
1.4137,74.975,75.961
1.4766,74.937,75.645
1.5394,74.894,74.871
1.6022,74.938,74.458
1.665,75.071,74.31
1.7279,75.23,74.276
1.7907,75.342,74.642
1.8535,75.301,75.396
1.9164,75.157,75.837
1.9792,75,75.512
2.042,74.92,74.487
2.1049,74.895,73.849
2.1677,74.817,74.093
2.2305,74.694,75.107
2.2934,74.553,76.101
2.3562,74.592,76.017
2.419,74.846,75.174
2.4819,75.223,74.259
2.5447,75.611,74.104
2.6075,75.803,74.822
2.6703,75.654,75.596
2.7332,75.219,75.817
2.796,74.6,75.479
2.8588,74.255,75.058
2.9217,74.35,74.804
2.9845,74.744,74.942
3.0474,75.245,75.102
3.1102,75.455,74.738
3.173,75.251,74.374
3.2359,74.804,74.444
3.2987,74.338,74.789
3.3615,74.343,75.181
3.4243,74.768,75.538
3.4872,75.318,75.504
3.55,75.689,75.135
3.6128,75.546,74.807
3.6757,75.061,74.525
3.7385,74.592,74.453
3.8013,74.5,74.811
3.8642,74.877,75.365
3.927,75.361,75.674
3.9898,75.683,75.382
4.0527,75.62,74.539
4.1155,75.284,74.619
4.1783,74.922,75.514
4.2412,74.671,75.857
4.304,74.618,74.689
4.3668,74.614,73.991
4.4296,74.649,74.601
4.4925,74.764,75.438
4.5553,74.997,75.108
4.6181,75.282,74.629
4.681,75.415,74.941
4.7438,75.321,75.534
4.8067,74.962,75.555
4.8695,74.637,75.13
4.9323,74.572,74.745
4.9952,74.749,74.536
5.058,75.089,74.719
5.1208,75.305,75.083
5.1836,75.336,75.224
5.2465,75.244,75.097
5.3093,75.108,75.014
5.3721,75.052,75.195
5.4349,75.03,75.346
5.4978,74.986,75.203
5.5606,74.865,74.743
5.6234,74.742,74.276
5.6863,74.729,74.114
5.7491,74.837,74.601
5.812,75.049,75.44
5.8748,75.227,75.657
5.9376,75.306,75.503
6.0005,75.28,75.383
6.0633,75.154,75.117
6.1261,74.978,74.825
6.1889,74.821,74.799
6.2518,74.745,74.758


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_227.csv <==
x,qOut,qIn
0.031416,75.194,75.043
0.094248,74.93,74.699
0.15708,74.757,75.011
0.21991,74.707,75.496
0.28274,74.77,75.605
0.34557,74.853,75.319
0.40841,74.982,74.825
0.47124,75.155,74.299
0.53407,75.362,74.144
0.5969,75.432,74.8
0.65973,75.27,75.739
0.72257,74.972,76.124
0.7854,74.67,75.374
0.84823,74.645,74.316
0.91106,74.815,73.842
0.9739,75.009,74.231
1.0367,75.052,75.068
1.0996,74.927,75.506
1.1624,74.809,75.476
1.2252,74.8,75.073
1.2881,74.965,74.861
1.3509,75.197,75.245
1.4137,75.366,75.531
1.4766,75.391,75.312
1.5394,75.204,75.213
1.6022,74.85,75.399
1.665,74.557,75.17
1.7279,74.492,74.585
1.7907,74.772,74.346
1.8535,75.222,74.648
1.9164,75.498,74.868
1.9792,75.436,74.865
2.042,74.922,74.979
2.1049,74.4,75.146
2.1677,74.281,75.211
2.2305,74.555,75.422
2.2934,75.108,75.591
2.3562,75.444,74.937
2.419,75.466,74.049
2.4819,75.296,74.005
2.5447,75.089,74.935
2.6075,75.099,75.339
2.6703,75.256,75.155
2.7332,75.402,75.009
2.796,75.375,75.347
2.8588,75.109,75.722
2.9217,74.78,75.627
2.9845,74.544,74.905
3.0474,74.53,74.12
3.1102,74.66,74.398
3.173,74.83,75.219
3.2359,75.003,75.579
3.2987,75.154,75.236
3.3615,75.297,75.045
3.4243,75.337,74.917
3.4872,75.223,74.562
3.55,74.913,74.186
3.6128,74.578,74.482
3.6757,74.428,75.285
3.7385,74.511,76.051
3.8013,74.818,76.031
3.8642,75.141,75.266
3.927,75.38,74.554
3.9898,75.497,74.373
4.0527,75.472,74.662
4.1155,75.289,74.9
4.1783,75.004,74.954
4.2412,74.744,74.855
4.304,74.636,74.783
4.3668,74.8,74.906
4.4296,75.096,75.173
4.4925,75.326,75.471
4.5553,75.292,75.635
4.6181,74.925,75.433
4.681,74.521,74.897
4.7438,74.334,74.281
4.8067,74.562,74.173
4.8695,75.041,74.921
4.9323,75.497,75.705
4.9952,75.745,75.64
5.058,75.635,74.856
5.1208,75.211,74.685
5.1836,74.762,74.966
5.2465,74.502,75.083
5.3093,74.595,74.816
5.3721,74.815,74.695
5.4349,74.946,74.787
5.4978,74.977,74.91
5.5606,74.936,75.174
5.6234,75.05,75.72
5.6863,75.271,75.872
5.7491,75.44,75.133
5.812,75.391,74.161
5.8748,75.04,74.297
5.9376,74.668,75.056
6.0005,74.496,75.519
6.0633,74.695,74.892
6.1261,75.065,74.363
6.1889,75.334,74.719
6.2518,75.397,75.313


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_228.csv <==
x,qOut,qIn
0.031416,75.469,74.988
0.094248,75.138,74.494
0.15708,74.675,74.603
0.21991,74.371,74.792
0.28274,74.478,74.863
0.34557,74.958,74.99
0.40841,75.517,75.052
0.47124,75.889,74.988
0.53407,75.833,75.001
0.5969,75.293,75.225
0.65973,74.684,75.39
0.72257,74.352,75.3
0.7854,74.572,74.936
0.84823,74.988,74.831
0.91106,75.217,75.037
0.9739,75.207,75.123
1.0367,74.979,74.825
1.0996,74.916,74.879
1.1624,75.022,75.197
1.2252,75.142,75.022
1.2881,75.101,74.347
1.3509,74.858,74.423
1.4137,74.662,75.069
1.4766,74.635,75.559
1.5394,74.847,75.546
1.6022,75.05,75.492
1.665,75.135,75.448
1.7279,75.136,75.165
1.7907,75.115,74.534
1.8535,75.165,74.347
1.9164,75.206,74.711
1.9792,75.185,75.006
2.042,75.063,74.805
2.1049,74.952,74.725
2.1677,74.933,74.961
2.2305,74.978,75.269
2.2934,75.033,75.437
2.3562,74.963,75.433
2.419,74.804,75.202
2.4819,74.665,74.726
2.5447,74.648,74.472
2.6075,74.824,74.776
2.6703,75.12,75.084
2.7332,75.421,75.039
2.796,75.614,74.754
2.8588,75.551,74.874
2.9217,75.25,75.367
2.9845,74.867,75.788
3.0474,74.575,75.648
3.1102,74.546,74.808
3.173,74.673,73.885
3.2359,74.84,73.826
3.2987,74.94,74.977
3.3615,75.02,75.626
3.4243,75.131,75.412
3.4872,75.247,75.161
3.55,75.321,75.425
3.6128,75.232,75.397
3.6757,75.018,74.945
3.7385,74.793,74.682
3.8013,74.672,74.978
3.8642,74.712,74.983
3.927,74.836,74.623
3.9898,74.994,74.528
4.0527,75.143,75.064
4.1155,75.305,75.469
4.1783,75.375,75.403
4.2412,75.267,75.052
4.304,74.905,74.679
4.3668,74.484,74.707
4.4296,74.317,75.097
4.4925,74.472,75.383
4.5553,74.938,75.274
4.6181,75.372,75.4
4.681,75.591,75.542
4.7438,75.575,74.934
4.8067,75.337,73.819
4.8695,75.078,73.897
4.9323,74.894,74.831
4.9952,74.794,75.513
5.058,74.758,75.405
5.1208,74.752,75.199
5.1836,74.822,75.06
5.2465,74.961,74.765
5.3093,75.149,74.247
5.3721,75.241,74.323
5.4349,75.172,75.127
5.4978,75.007,76.135
5.5606,74.833,76.669
5.6234,74.865,75.828
5.6863,75.093,74.285
5.7491,75.362,73.573
5.812,75.506,74.401
5.8748,75.272,75.354
5.9376,74.787,75.635
6.0005,74.343,75.107
6.0633,74.228,74.216
6.1261,74.549,74.483
6.1889,75.028,75.532
6.2518,75.41,75.872


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_229.csv <==
x,qOut,qIn
0.031416,74.652,75.022
0.094248,74.935,74.987
0.15708,75.196,74.84
0.21991,75.326,74.991
0.28274,75.23,75.138
0.34557,74.928,75.131
0.40841,74.636,75.247
0.47124,74.528,75.212
0.53407,74.734,74.82
0.5969,75.103,74.664
0.65973,75.392,74.901
0.72257,75.493,75.3
0.7854,75.339,75.614
0.84823,75.126,75.473
0.91106,74.991,74.971
0.9739,74.935,74.487
1.0367,74.919,74.362
1.0996,74.819,74.652
1.1624,74.716,75.003
1.2252,74.688,74.998
1.2881,74.8,74.787
1.3509,74.968,75.214
1.4137,75.096,75.803
1.4766,75.162,75.628
1.5394,75.161,74.535
1.6022,75.132,74.273
1.665,75.06,74.916
1.7279,74.97,75.327
1.7907,74.887,74.93
1.8535,74.93,74.798
1.9164,75.101,75.05
1.9792,75.291,75.213
2.042,75.376,75.083
2.1049,75.188,75.262
2.1677,74.844,75.778
2.2305,74.542,76.001
2.2934,74.473,75.102
2.3562,74.654,73.984
2.419,74.923,73.652
2.4819,75.171,74.065
2.5447,75.309,74.738
2.6075,75.339,75.256
2.6703,75.251,75.543
2.7332,75.08,75.514
2.796,74.87,75.297
2.8588,74.767,74.947
2.9217,74.807,74.546
2.9845,74.925,74.556
3.0474,75.036,75.433
3.1102,75.038,75.91
3.173,75.031,75.355
3.2359,75.108,74.375
3.2987,75.343,73.923
3.3615,75.591,74.531
3.4243,75.541,75.459
3.4872,75.14,75.761
3.55,74.404,75.212
3.6128,73.953,74.794
3.6757,74.047,74.814
3.7385,74.524,75.189
3.8013,75.144,75.677
3.8642,75.521,75.49
3.927,75.576,74.695
3.9898,75.376,74.123
4.0527,75.015,74.511
4.1155,74.808,75.165
4.1783,74.862,75.444
4.2412,75.066,75.389
4.304,75.272,75.346
4.3668,75.183,75.093
4.4296,74.883,74.498
4.4925,74.593,74.019
4.5553,74.545,74.325
4.6181,74.814,75.242
4.681,75.152,75.912
4.7438,75.382,75.792
4.8067,75.355,75.073
4.8695,75.209,74.874
4.9323,75.12,75.064
4.9952,75.102,74.968
5.058,75.129,74.418
5.1208,74.977,74.434
5.1836,74.734,74.952
5.2465,74.59,75.334
5.3093,74.72,75.54
5.3721,75.104,75.521
5.4349,75.418,74.894
5.4978,75.46,74.038
5.5606,75.073,74.176
5.6234,74.557,75.22
5.6863,74.309,75.84
5.7491,74.421,75.57
5.812,74.885,74.91
5.8748,75.343,74.835
5.9376,75.618,75.117
6.0005,75.645,75.342
6.0633,75.388,75.225
6.1261,74.977,74.78
6.1889,74.64,74.406
6.2518,74.506,74.571


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_230.csv <==
x,qOut,qIn
0.031416,74.719,75.282
0.094248,74.828,76.066
0.15708,75.032,76.246
0.21991,75.265,75.596
0.28274,75.457,74.796
0.34557,75.475,74.39
0.40841,75.274,74.065
0.47124,74.956,74.184
0.53407,74.645,75.317
0.5969,74.58,75.98
0.65973,74.737,75.412
0.72257,74.993,74.365
0.7854,75.212,73.746
0.84823,75.265,74.372
0.91106,75.13,75.754
0.9739,74.874,76.554
1.0367,74.58,75.679
1.0996,74.449,74.403
1.1624,74.588,73.959
1.2252,74.953,74.439
1.2881,75.469,75.153
1.3509,75.853,75.297
1.4137,75.816,75.085
1.4766,75.371,74.914
1.5394,74.604,75.09
1.6022,74.229,75.295
1.665,74.43,75.273
1.7279,74.922,75.035
1.7907,75.352,74.732
1.8535,75.255,74.789
1.9164,74.84,75.196
1.9792,74.475,75.563
2.042,74.51,75.386
2.1049,74.984,74.865
2.1677,75.482,74.606
2.2305,75.706,74.881
2.2934,75.404,75.128
2.3562,74.818,74.69
2.419,74.445,74.305
2.4819,74.453,74.589
2.5447,74.896,75.255
2.6075,75.27,75.343
2.6703,75.38,75.077
2.7332,75.282,74.918
2.796,75.081,75.178
2.8588,74.997,75.371
2.9217,74.997,75.218
2.9845,75.026,74.897
3.0474,75.027,74.77
3.1102,75.06,74.903
3.173,75.146,74.957
3.2359,75.225,74.768
3.2987,75.223,74.838
3.3615,75.06,75.299
3.4243,74.841,75.455
3.4872,74.67,75.156
3.55,74.637,74.936
3.6128,74.702,75.223
3.6757,74.803,75.44
3.7385,74.919,75.059
3.8013,75.033,74.146
3.8642,75.142,74.086
3.927,75.209,74.788
3.9898,75.223,75.201
4.0527,75.179,74.943
4.1155,75.116,75.067
4.1783,75.037,75.519
4.2412,74.949,75.745
4.304,74.853,75.484
4.3668,74.802,75.064
4.4296,74.833,74.666
4.4925,74.933,74.364
4.5553,75.071,74.291
4.6181,75.186,74.62
4.681,75.261,75.114
4.7438,75.285,75.4
4.8067,75.244,75.256
4.8695,75.088,75.083
4.9323,74.84,75.06
4.9952,74.597,75.002
5.058,74.462,74.686
5.1208,74.528,74.607
5.1836,74.734,74.932
5.2465,75.002,75.235
5.3093,75.248,75.232
5.3721,75.443,75.463
5.4349,75.536,75.737
5.4978,75.476,75.343
5.5606,75.214,74.316
5.6234,74.806,74.259
5.6863,74.48,74.963
5.7491,74.374,75.27
5.812,74.577,74.799
5.8748,74.914,74.803
5.9376,75.206,75.282
6.0005,75.36,75.479
6.0633,75.312,74.975
6.1261,75.124,74.441
6.1889,74.904,74.259
6.2518,74.745,74.515


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_231.csv <==
x,qOut,qIn
0.031416,74.636,75.669
0.094248,74.301,75.011
0.15708,74.407,74.437
0.21991,74.849,74.754
0.28274,75.452,75.469
0.34557,75.859,75.206
0.40841,75.901,74.524
0.47124,75.59,74.264
0.53407,74.98,74.653
0.5969,74.495,75.054
0.65973,74.341,75.283
0.72257,74.446,75.338
0.7854,74.676,75.255
0.84823,74.797,75.026
0.91106,74.868,74.736
0.9739,74.962,74.563
1.0367,75.139,74.714
1.0996,75.342,75.056
1.1624,75.456,75.241
1.2252,75.437,75.156
1.2881,75.259,75.255
1.3509,75.057,75.6
1.4137,74.935,75.462
1.4766,74.887,74.585
1.5394,74.881,73.789
1.6022,74.793,74.394
1.665,74.685,75.538
1.7279,74.656,75.936
1.7907,74.791,75.337
1.8535,75.061,74.975
1.9164,75.285,74.899
1.9792,75.35,74.816
2.042,75.164,74.788
2.1049,74.864,75.116
2.1677,74.658,75.503
2.2305,74.633,75.538
2.2934,74.823,74.917
2.3562,75.081,74.127
2.419,75.307,73.944
2.4819,75.424,74.759
2.5447,75.367,75.913
2.6075,75.084,75.849
2.6703,74.724,75.011
2.7332,74.484,74.422
2.796,74.541,74.588
2.8588,74.89,75.089
2.9217,75.285,75.354
2.9845,75.529,74.85
3.0474,75.448,74.301
3.1102,75.118,74.919
3.173,74.843,75.77
3.2359,74.784,76.009
3.2987,75.042,75.477
3.3615,75.287,74.493
3.4243,75.249,73.788
3.4872,74.962,74.213
3.55,74.526,75.298
3.6128,74.41,75.432
3.6757,74.66,75.103
3.7385,75.075,75.203
3.8013,75.43,75.619
3.8642,75.457,75.281
3.927,75.219,74.681
3.9898,74.898,74.582
4.0527,74.688,74.985
4.1155,74.696,75.085
4.1783,74.814,75.014
4.2412,74.971,75.06
4.304,75.107,75.018
4.3668,75.279,74.718
4.4296,75.383,74.632
4.4925,75.312,74.944
4.5553,74.963,75.332
4.6181,74.53,75.163
4.681,74.361,74.679
4.7438,74.528,74.425
4.8067,75.016,74.824
4.8695,75.431,75.45
4.9323,75.585,75.768
4.9952,75.487,75.576
5.058,75.184,74.976
5.1208,74.93,74.324
5.1836,74.825,74.014
5.2465,74.852,74.436
5.3093,74.961,75.465
5.3721,75.031,76.007
5.4349,75.026,75.883
5.4978,74.968,75.518
5.5606,74.884,75.176
5.6234,74.868,74.722
5.6863,74.917,74.371
5.7491,74.972,74.404
5.812,74.965,74.684
5.8748,74.855,74.678
5.9376,74.785,74.592
6.0005,74.849,74.779
6.0633,75.113,75.184
6.1261,75.4,75.293
6.1889,75.438,75.292
6.2518,75.178,75.544


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_232.csv <==
x,qOut,qIn
0.031416,75.259,74.564
0.094248,75.446,74.956
0.15708,75.376,75.121
0.21991,75.104,74.916
0.28274,74.714,75.011
0.34557,74.506,75.381
0.40841,74.584,75.323
0.47124,74.869,74.837
0.53407,75.245,74.48
0.5969,75.481,74.894
0.65973,75.465,75.393
0.72257,75.241,75.093
0.7854,74.884,74.254
0.84823,74.705,74.364
0.91106,74.788,75.171
0.9739,75.015,75.962
1.0367,75.232,76.328
1.0996,75.209,75.689
1.1624,75.01,74.276
1.2252,74.793,73.318
1.2881,74.712,74.109
1.3509,74.83,75.661
1.4137,75.017,76.404
1.4766,75.165,75.844
1.5394,75.184,74.863
1.6022,75.109,74.57
1.665,75.018,74.498
1.7279,74.945,74.443
1.7907,74.911,74.648
1.8535,74.841,74.913
1.9164,74.735,74.897
1.9792,74.673,74.816
2.042,74.732,74.956
2.1049,75.028,75.144
2.1677,75.41,75.31
2.2305,75.641,75.507
2.2934,75.482,75.245
2.3562,74.877,74.885
2.419,74.333,75.121
2.4819,74.195,75.589
2.5447,74.705,75.292
2.6075,75.428,74.388
2.6703,75.86,73.982
2.7332,75.813,74.525
2.796,75.174,75.464
2.8588,74.511,75.492
2.9217,74.273,74.923
2.9845,74.431,74.567
3.0474,74.839,75.014
3.1102,75.018,75.409
3.173,75.008,75.318
3.2359,74.954,75.141
3.2987,74.997,75.309
3.3615,75.144,75.399
3.4243,75.283,75.148
3.4872,75.363,74.716
3.55,75.353,74.336
3.6128,75.291,74.241
3.6757,75.155,74.534
3.7385,74.956,75.129
3.8013,74.713,75.485
3.8642,74.577,75.403
3.927,74.633,75.28
3.9898,74.83,75.162
4.0527,75.085,74.931
4.1155,75.192,74.77
4.1783,75.137,74.704
4.2412,75.022,74.576
4.304,74.958,74.611
4.3668,75.079,75.022
4.4296,75.29,75.363
4.4925,75.444,75.333
4.5553,75.4,75.136
4.6181,75.099,75.271
4.681,74.712,75.492
4.7438,74.422,75.384
4.8067,74.388,74.767
4.8695,74.588,74.309
4.9323,74.897,74.337
4.9952,75.208,74.728
5.058,75.427,75.248
5.1208,75.47,75.449
5.1836,75.317,75.276
5.2465,75.046,75.099
5.3093,74.754,75.227
5.3721,74.61,74.929
5.4349,74.625,74.285
5.4978,74.746,74.208
5.5606,74.907,75.14
5.6234,75.064,75.786
5.6863,75.217,75.664
5.7491,75.344,75.181
5.812,75.424,74.909
5.8748,75.38,74.758
5.9376,75.178,74.653
6.0005,74.883,74.844
6.0633,74.581,75.253
6.1261,74.48,75.397
6.1889,74.621,75.186
6.2518,74.917,74.691


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_233.csv <==
x,qOut,qIn
0.031416,74.633,75.498
0.094248,74.46,75.631
0.15708,74.642,75.093
0.21991,74.963,74.368
0.28274,75.18,74.114
0.34557,75.113,74.525
0.40841,74.931,75.258
0.47124,74.787,75.822
0.53407,74.811,75.676
0.5969,74.913,74.869
0.65973,74.994,74.116
0.72257,75.052,74.106
0.7854,75.104,74.947
0.84823,75.188,75.526
0.91106,75.203,75.574
0.9739,75.121,75.509
1.0367,74.927,75.598
1.0996,74.847,75.125
1.1624,74.972,74.389
1.2252,75.183,74.364
1.2881,75.326,75.123
1.3509,75.118,75.296
1.4137,74.73,74.999
1.4766,74.444,74.861
1.5394,74.525,74.856
1.6022,74.951,74.916
1.665,75.352,75.246
1.7279,75.492,75.439
1.7907,75.179,74.804
1.8535,74.673,74.145
1.9164,74.396,74.283
1.9792,74.486,74.976
2.042,74.978,75.503
2.1049,75.475,75.521
2.1677,75.718,75.345
2.2305,75.647,75.124
2.2934,75.245,74.926
2.3562,74.834,74.978
2.419,74.655,75.099
2.4819,74.71,74.868
2.5447,74.94,74.557
2.6075,75.075,74.977
2.6703,75.093,75.563
2.7332,75.058,75.554
2.796,75.041,74.827
2.8588,75.055,74.438
2.9217,74.995,74.666
2.9845,74.851,75.104
3.0474,74.633,75.01
3.1102,74.555,74.809
3.173,74.706,75.047
3.2359,75.008,75.363
3.2987,75.355,75.062
3.3615,75.519,74.537
3.4243,75.446,74.538
3.4872,75.215,75.188
3.55,74.929,75.842
3.6128,74.789,75.291
3.6757,74.807,74.276
3.7385,74.926,74.081
3.8013,75.073,74.908
3.8642,75.176,75.334
3.927,75.185,75.208
3.9898,75.094,74.951
4.0527,74.904,74.963
4.1155,74.75,74.998
4.1783,74.743,75.072
4.2412,74.867,75.544
4.304,75.071,76.143
4.3668,75.157,75.666
4.4296,75.09,74.567
4.4925,74.955,73.914
4.5553,74.849,74.139
4.6181,74.909,74.48
4.681,75.049,74.689
4.7438,75.146,74.893
4.8067,75.083,75.421
4.8695,74.87,76.103
4.9323,74.692,76.26
4.9952,74.658,75.495
5.058,74.84,74.346
5.1208,75.054,74.071
5.1836,75.142,74.485
5.2465,75.115,75.095
5.3093,75.01,75.495
5.3721,75.087,75.14
5.4349,75.337,74.448
5.4978,75.568,74.446
5.5606,75.565,75.288
5.6234,75.087,75.394
5.6863,74.457,74.817
5.7491,74.034,74.466
5.812,74.131,74.909
5.8748,74.567,75.427
5.9376,75.05,75.552
6.0005,75.458,75.276
6.0633,75.714,74.812
6.1261,75.791,74.658
6.1889,75.575,74.814
6.2518,75.147,75.062


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_234.csv <==
x,qOut,qIn
0.031416,75.11,74.443
0.094248,75.053,74.82
0.15708,75.031,75.501
0.21991,75.044,76.027
0.28274,75.077,75.719
0.34557,75.057,74.874
0.40841,74.97,74.446
0.47124,74.861,74.938
0.53407,74.775,75.708
0.5969,74.804,75.35
0.65973,74.947,74.497
0.72257,75.141,74.16
0.7854,75.314,74.543
0.84823,75.368,74.818
0.91106,75.278,74.947
0.9739,75.077,75.047
1.0367,74.808,75.098
1.0996,74.573,75.241
1.1624,74.469,75.453
1.2252,74.541,75.409
1.2881,74.809,75.043
1.3509,75.182,74.788
1.4137,75.49,74.744
1.4766,75.621,74.89
1.5394,75.483,75.106
1.6022,75.213,75.12
1.665,75.018,74.975
1.7279,74.944,74.842
1.7907,74.985,74.833
1.8535,74.893,74.772
1.9164,74.69,74.673
1.9792,74.52,74.806
2.042,74.534,75.261
2.1049,74.763,75.541
2.1677,75.037,75.53
2.2305,75.252,75.305
2.2934,75.323,74.808
2.3562,75.314,74.495
2.419,75.251,74.587
2.4819,75.147,74.741
2.5447,75.005,74.738
2.6075,74.881,74.921
2.6703,74.852,75.293
2.7332,74.913,75.574
2.796,75.037,75.536
2.8588,75.069,75.302
2.9217,74.97,74.871
2.9845,74.811,74.23
3.0474,74.675,74.023
3.1102,74.699,74.847
3.173,74.868,75.886
3.2359,75.109,76.329
3.2987,75.342,75.944
3.3615,75.452,74.861
3.4243,75.362,73.674
3.4872,75.106,73.473
3.55,74.746,74.72
3.6128,74.519,75.712
3.6757,74.517,75.662
3.7385,74.695,75.003
3.8013,74.977,74.615
3.8642,75.255,74.766
3.927,75.453,75.133
3.9898,75.485,75.5
4.0527,75.27,75.373
4.1155,74.818,74.852
4.1783,74.436,74.613
4.2412,74.347,74.862
4.304,74.708,75.101
4.3668,75.309,75.005
4.4296,75.749,75.098
4.4925,75.783,75.584
4.5553,75.205,75.872
4.6181,74.434,75.197
4.681,74.089,74.356
4.7438,74.277,74.218
4.8067,74.953,74.643
4.8695,75.43,74.839
4.9323,75.495,74.949
4.9952,75.263,74.971
5.058,74.913,74.895
5.1208,74.85,75.138
5.1836,75.021,75.416
5.2465,75.226,75.107
5.3093,75.251,74.565
5.3721,75.028,74.887
5.4349,74.801,75.475
5.4978,74.733,75.458
5.5606,74.944,74.534
5.6234,75.269,74.124
5.6863,75.498,74.743
5.7491,75.522,75.689
5.812,75.263,75.542
5.8748,74.858,74.826
5.9376,74.546,74.823
6.0005,74.443,75.364
6.0633,74.616,75.406
6.1261,74.871,74.856
6.1889,75.063,74.441
6.2518,75.148,74.341


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_235.csv <==
x,qOut,qIn
0.031416,75.057,74.51
0.094248,74.759,74.881
0.15708,74.516,75.447
0.21991,74.468,75.218
0.28274,74.709,74.448
0.34557,75.144,74.408
0.40841,75.586,74.9
0.47124,75.857,75.377
0.53407,75.794,75.314
0.5969,75.322,74.903
0.65973,74.733,74.63
0.72257,74.316,74.779
0.7854,74.318,75.377
0.84823,74.573,75.838
0.91106,74.848,75.727
0.9739,75.072,74.953
1.0367,75.212,73.926
1.0996,75.351,73.899
1.1624,75.419,74.768
1.2252,75.372,75.473
1.2881,75.173,75.165
1.3509,74.936,75.051
1.4137,74.787,75.424
1.4766,74.753,75.433
1.5394,74.83,74.835
1.6022,74.921,74.517
1.665,74.986,74.597
1.7279,75.013,74.921
1.7907,74.991,75.326
1.8535,74.964,75.415
1.9164,75.019,75.126
1.9792,75.158,74.725
2.042,75.365,74.55
2.1049,75.38,74.606
2.1677,75.089,74.797
2.2305,74.654,75.235
2.2934,74.293,75.956
2.3562,74.383,75.943
2.419,74.789,74.991
2.4819,75.256,73.942
2.5447,75.533,73.991
2.6075,75.486,75.108
2.6703,75.217,76.065
2.7332,74.897,75.93
2.796,74.691,74.805
2.8588,74.708,74.356
2.9217,74.884,74.618
2.9845,75.101,74.9
3.0474,75.244,75.078
3.1102,75.167,75.395
3.173,74.912,75.451
3.2359,74.648,75.05
3.2987,74.55,74.611
3.3615,74.784,74.727
3.4243,75.182,75.031
3.4872,75.511,75.17
3.55,75.544,75.11
3.6128,75.175,74.776
3.6757,74.719,74.469
3.7385,74.475,74.863
3.8013,74.689,75.716
3.8642,75.159,75.546
3.927,75.484,74.734
3.9898,75.497,74.288
4.0527,75.09,74.583
4.1155,74.681,74.899
4.1783,74.599,75.07
4.2412,74.817,75.233
4.304,75.227,75.569
4.3668,75.392,75.645
4.4296,75.268,75.331
4.4925,75.01,75.051
4.5553,74.8,75.137
4.6181,74.811,74.98
4.681,74.904,74.538
4.7438,74.975,74.404
4.8067,74.93,74.731
4.8695,74.899,74.869
4.9323,74.97,74.923
4.9952,75.091,75.142
5.058,75.186,75.292
5.1208,75.067,75.108
5.1836,74.816,74.805
5.2465,74.606,74.437
5.3093,74.605,74.221
5.3721,74.85,74.763
5.4349,75.178,75.675
5.4978,75.455,76.159
5.5606,75.569,75.937
5.6234,75.52,75.37
5.6863,75.347,74.721
5.7491,75.105,74.346
5.812,74.847,74.493
5.8748,74.645,74.734
5.9376,74.561,74.701
6.0005,74.608,74.462
6.0633,74.778,74.783
6.1261,75.001,75.695
6.1889,75.171,76.047
6.2518,75.212,75.338


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_236.csv <==
x,qOut,qIn
0.031416,75.07,75.436
0.094248,74.963,75.003
0.15708,74.999,74.839
0.21991,75.078,75.083
0.28274,75.081,75.815
0.34557,74.914,75.974
0.40841,74.717,75.204
0.47124,74.628,74.203
0.53407,74.756,73.838
0.5969,75.075,74.364
0.65973,75.415,75.123
0.72257,75.601,75.33
0.7854,75.469,75.017
0.84823,74.966,74.94
0.91106,74.427,75.006
0.9739,74.148,75.195
1.0367,74.363,75.626
1.0996,74.85,75.496
1.1624,75.273,74.787
1.2252,75.488,74.45
1.2881,75.401,74.963
1.3509,75.244,75.242
1.4137,75.209,75.066
1.4766,75.28,74.894
1.5394,75.397,74.951
1.6022,75.217,74.922
1.665,74.796,74.872
1.7279,74.398,74.946
1.7907,74.302,74.782
1.8535,74.601,74.608
1.9164,74.984,74.933
1.9792,75.253,75.385
2.042,75.251,75.192
2.1049,75.154,74.816
2.1677,75.122,74.875
2.2305,75.161,75.204
2.2934,75.239,75.296
2.3562,75.172,75
2.419,75.004,74.737
2.4819,74.854,74.814
2.5447,74.839,75.288
2.6075,74.961,75.427
2.6703,75.067,75.015
2.7332,75.085,74.425
2.796,74.968,74.398
2.8588,74.842,75.225
2.9217,74.788,76.036
2.9845,74.808,75.999
3.0474,74.885,75.097
3.1102,74.96,74.456
3.173,75.027,74.345
3.2359,75.082,74.562
3.2987,75.116,74.721
3.3615,75.106,74.915
3.4243,75.062,75.282
3.4872,75.017,75.581
3.55,74.996,75.385
3.6128,75.022,74.768
3.6757,75.063,74.259
3.7385,75.078,74.212
3.8013,75.029,74.818
3.8642,74.901,75.247
3.927,74.792,75.148
3.9898,74.797,75.081
4.0527,74.991,75.802
4.1155,75.322,76.121
4.1783,75.55,75.317
4.2412,75.515,74.136
4.304,75.09,73.906
4.3668,74.566,74.77
4.4296,74.339,75.56
4.4925,74.481,75.611
4.5553,74.96,75.329
4.6181,75.352,75.102
4.681,75.462,74.619
4.7438,75.293,74.142
4.8067,74.891,74.35
4.8695,74.543,75.246
4.9323,74.414,75.811
4.9952,74.515,75.383
5.058,74.807,74.574
5.1208,75.147,74.769
5.1836,75.453,75.333
5.2465,75.628,75.372
5.3093,75.585,74.956
5.3721,75.236,74.88
5.4349,74.781,74.888
5.4978,74.473,74.77
5.5606,74.538,74.687
5.6234,74.934,74.812
5.6863,75.332,75.085
5.7491,75.501,75.536
5.812,75.246,75.846
5.8748,74.76,75.558
5.9376,74.449,74.903
6.0005,74.463,74.18
6.0633,74.859,73.744
6.1261,75.233,74.247
6.1889,75.373,75.276
6.2518,75.297,75.806


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_237.csv <==
x,qOut,qIn
0.031416,75.034,74.443
0.094248,74.725,74.54
0.15708,74.635,74.886
0.21991,74.735,75.129
0.28274,74.947,75.196
0.34557,75.03,75.377
0.40841,74.969,75.594
0.47124,74.855,75.529
0.53407,74.786,75.029
0.5969,74.856,74.656
0.65973,75.004,74.651
0.72257,75.157,74.913
0.7854,75.244,75.063
0.84823,75.245,74.64
0.91106,75.195,74.213
0.9739,75.127,74.472
1.0367,75.065,75.026
1.0996,74.986,75.305
1.1624,74.871,75.695
1.2252,74.751,75.957
1.2881,74.664,75.325
1.3509,74.709,74.447
1.4137,74.89,74.214
1.4766,75.143,74.516
1.5394,75.39,75.126
1.6022,75.505,75.714
1.665,75.444,75.814
1.7279,75.254,75.258
1.7907,74.998,74.619
1.8535,74.824,74.376
1.9164,74.735,74.234
1.9792,74.685,74.223
2.042,74.62,74.756
2.1049,74.552,75.633
2.1677,74.593,75.982
2.2305,74.788,75.329
2.2934,75.149,74.229
2.3562,75.52,74.44
2.419,75.665,75.482
2.4819,75.5,75.918
2.5447,74.984,74.913
2.6075,74.528,74.237
2.6703,74.47,74.673
2.7332,74.777,75.585
2.796,75.335,75.877
2.8588,75.646,75.179
2.9217,75.492,74.312
2.9845,74.993,74.135
3.0474,74.343,74.913
3.1102,74.125,75.72
3.173,74.374,76.005
3.2359,74.855,75.467
3.2987,75.303,74.176
3.3615,75.467,73.733
3.4243,75.375,74.422
3.4872,75.156,75.27
3.55,74.949,75.308
3.6128,74.908,75.163
3.6757,74.978,75.328
3.7385,75.071,75.426
3.8013,75.099,74.982
3.8642,75.093,74.797
3.927,75.105,75.121
3.9898,75.11,75.241
4.0527,75.066,74.581
4.1155,74.902,74.198
4.1783,74.781,74.558
4.2412,74.818,75.146
4.304,75.103,75.375
4.3668,75.381,75.405
4.4296,75.338,75.451
4.4925,74.99,75.367
4.5553,74.436,74.987
4.6181,74.273,74.606
4.681,74.564,74.423
4.7438,75.06,74.465
4.8067,75.474,74.939
4.8695,75.544,75.508
4.9323,75.389,75.694
4.9952,75.169,75.501
5.058,75.036,75.168
5.1208,74.974,74.819
5.1836,74.871,74.539
5.2465,74.73,74.56
5.3093,74.578,75.016
5.3721,74.596,75.191
5.4349,74.803,74.896
5.4978,75.112,74.678
5.5606,75.42,74.932
5.6234,75.554,74.978
5.6863,75.429,74.801
5.7491,75.107,74.896
5.812,74.682,75.315
5.8748,74.459,75.46
5.9376,74.533,75.255
6.0005,74.82,74.921
6.0633,75.204,74.895
6.1261,75.485,75.181
6.1889,75.551,75.283
6.2518,75.394,74.914


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_238.csv <==
x,qOut,qIn
0.031416,75.734,77.211
0.094248,75.656,76.31
0.15708,75.213,74.731
0.21991,74.655,73.997
0.28274,74.279,74.552
0.34557,74.416,74.942
0.40841,74.818,74.806
0.47124,75.202,74.575
0.53407,75.308,75.016
0.5969,75.162,75.495
0.65973,74.994,75.24
0.72257,74.91,74.558
0.7854,74.978,74.4
0.84823,74.934,74.872
0.91106,74.688,75.292
0.9739,74.392,75.524
1.0367,74.235,75.736
1.0996,74.505,75.393
1.1624,75.097,74.546
1.2252,75.754,74.102
1.2881,76.23,74.716
1.3509,76.114,75.315
1.4137,75.447,75.235
1.4766,74.654,74.794
1.5394,74.224,74.815
1.6022,74.483,75.195
1.665,74.963,75.28
1.7279,75.309,75.063
1.7907,75.239,74.965
1.8535,74.954,75.048
1.9164,74.722,75.076
1.9792,74.655,75.115
2.042,74.812,75.27
2.1049,75.071,75.14
2.1677,75.322,74.728
2.2305,75.452,74.508
2.2934,75.356,74.641
2.3562,75.022,74.832
2.419,74.695,75.087
2.4819,74.552,75.372
2.5447,74.724,75.506
2.6075,74.994,75.193
2.6703,75.152,74.672
2.7332,75.167,74.529
2.796,75.052,75.062
2.8588,74.994,75.291
2.9217,75.014,75.056
2.9845,75.07,74.929
3.0474,75.107,75.025
3.1102,75.117,74.909
3.173,75.124,74.781
3.2359,75.108,74.814
3.2987,75.039,75
3.3615,74.866,75.088
3.4243,74.693,74.986
3.4872,74.627,74.941
3.55,74.753,75.387
3.6128,75.015,75.546
3.6757,75.247,75.066
3.7385,75.346,74.549
3.8013,75.232,74.513
3.8642,75.006,74.8
3.927,74.841,75.122
3.9898,74.808,75.256
4.0527,74.946,75.082
4.1155,75.091,75.013
4.1783,75.132,75.127
4.2412,75.067,75.107
4.304,74.918,74.83
4.3668,74.821,74.913
4.4296,74.814,75.286
4.4925,74.875,75.383
4.5553,74.967,75.031
4.6181,75.058,74.814
4.681,75.151,74.762
4.7438,75.216,74.743
4.8067,75.221,74.771
4.8695,75.094,74.697
4.9323,74.892,74.66
4.9952,74.728,75.115
5.058,74.708,76.037
5.1208,74.863,76.164
5.1836,75.068,75.456
5.2465,75.215,74.705
5.3093,75.213,74.307
5.3721,75.099,74.153
5.4349,74.988,74.451
5.4978,74.946,75.132
5.5606,75.017,75.406
5.6234,75.126,75.144
5.6863,75.184,74.966
5.7491,75.156,74.857
5.812,75.018,74.654
5.8748,74.827,74.914
5.9376,74.662,75.462
6.0005,74.583,75.337
6.0633,74.633,74.039
6.1261,74.826,73.475
6.1889,75.138,74.439
6.2518,75.473,76.207


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_239.csv <==
x,qOut,qIn
0.031416,74.724,75.166
0.094248,74.381,75.112
0.15708,74.518,74.545
0.21991,74.92,74.423
0.28274,75.322,75.15
0.34557,75.411,75.723
0.40841,75.258,75.669
0.47124,75.022,75.059
0.53407,74.866,74.468
0.5969,74.89,74.807
0.65973,75.01,75.594
0.72257,75.142,75.877
0.7854,75.211,75.237
0.84823,75.207,74.564
0.91106,75.136,74.388
0.9739,75.011,74.808
1.0367,74.848,75.385
1.0996,74.71,75.068
1.1624,74.654,74.294
1.2252,74.678,74.15
1.2881,74.763,74.973
1.3509,74.843,75.527
1.4137,74.929,75.541
1.4766,75.036,75.319
1.5394,75.174,75.189
1.6022,75.269,74.869
1.665,75.259,74.438
1.7279,75.177,74.533
1.7907,75.073,75.454
1.8535,75.098,75.55
1.9164,75.197,74.701
1.9792,75.26,74.335
2.042,75.171,75.214
2.1049,74.951,75.475
2.1677,74.769,74.927
2.2305,74.685,74.666
2.2934,74.724,75.048
2.3562,74.728,75.342
2.419,74.721,75.416
2.4819,74.785,75.212
2.5447,74.997,74.961
2.6075,75.292,75.067
2.6703,75.442,75.125
2.7332,75.368,74.687
2.796,75.027,74.09
2.8588,74.741,74.46
2.9217,74.7,75.332
2.9845,74.847,75.656
3.0474,75.074,75.075
3.1102,75.125,74.944
3.173,75.041,75.319
3.2359,74.93,75.482
3.2987,74.901,75.181
3.3615,74.965,74.771
3.4243,75.042,74.415
3.4872,75.105,74.304
3.55,75.136,74.571
3.6128,75.199,75.031
3.6757,75.26,75.337
3.7385,75.253,75.288
3.8013,75.108,75.145
3.8642,74.84,75.286
3.927,74.609,75.391
3.9898,74.523,75.191
4.0527,74.654,74.908
4.1155,74.893,74.789
4.1783,75.125,74.552
4.2412,75.299,74.16
4.304,75.373,74.118
4.3668,75.364,75.096
4.4296,75.259,76.278
4.4925,75.069,76.527
4.5553,74.806,75.603
4.6181,74.573,74.487
4.681,74.486,73.746
4.7438,74.568,73.899
4.8067,74.812,74.983
4.8695,75.075,75.784
4.9323,75.264,75.886
4.9952,75.359,75.506
5.058,75.357,74.952
5.1208,75.321,74.425
5.1836,75.209,74.214
5.2465,74.992,74.609
5.3093,74.647,75.338
5.3721,74.326,75.575
5.4349,74.247,75.307
5.4978,74.463,74.825
5.5606,74.968,74.741
5.6234,75.54,75.071
5.6863,75.872,75.231
5.7491,75.788,75.063
5.812,75.144,74.929
5.8748,74.394,75.101
5.9376,74.13,75.284
6.0005,74.418,75.298
6.0633,75.179,75.116
6.1261,75.739,74.717
6.1889,75.795,74.348
6.2518,75.41,74.506


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_240.csv <==
x,qOut,qIn
0.031416,74.592,75.443
0.094248,74.566,76.163
0.15708,74.754,76.066
0.21991,75.073,75.152
0.28274,75.411,73.867
0.34557,75.604,73.518
0.40841,75.591,74.353
0.47124,75.398,75.618
0.53407,75.066,76.061
0.5969,74.767,75.451
0.65973,74.641,74.702
0.72257,74.699,74.474
0.7854,74.92,74.925
0.84823,75.102,75.209
0.91106,75.098,75.111
0.9739,74.93,74.95
1.0367,74.653,74.885
1.0996,74.579,74.646
1.1624,74.814,74.525
1.2252,75.228,74.91
1.2881,75.659,75.538
1.3509,75.682,75.582
1.4137,75.223,75.25
1.4766,74.578,75.073
1.5394,74.113,75.371
1.6022,74.297,75.414
1.665,74.864,74.93
1.7279,75.444,74.304
1.7907,75.692,74.088
1.8535,75.478,74.506
1.9164,75.07,75.212
1.9792,74.748,75.669
2.042,74.761,75.364
2.1049,74.969,75.047
2.1677,75.074,75.105
2.2305,75.007,75.054
2.2934,74.76,74.553
2.3562,74.665,74.288
2.419,74.798,74.509
2.4819,75.068,74.991
2.5447,75.348,75.42
2.6075,75.494,75.614
2.6703,75.496,75.525
2.7332,75.367,75.119
2.796,75.121,74.77
2.8588,74.793,74.833
2.9217,74.518,75.014
2.9845,74.406,75.112
3.0474,74.541,74.956
3.1102,74.865,74.565
3.173,75.223,74.431
3.2359,75.477,74.994
3.2987,75.505,75.812
3.3615,75.249,75.581
3.4243,74.859,74.686
3.4872,74.53,74.06
3.55,74.438,74.484
3.6128,74.599,75.279
3.6757,74.885,75.59
3.7385,75.184,75.387
3.8013,75.401,75.398
3.8642,75.469,75.439
3.927,75.371,74.979
3.9898,75.172,74.42
4.0527,74.954,74.456
4.1155,74.845,74.832
4.1783,74.816,75.056
4.2412,74.82,75.185
4.304,74.81,75.421
4.3668,74.857,75.378
4.4296,74.994,75.031
4.4925,75.143,74.865
4.5553,75.206,75.128
4.6181,75.023,75.339
4.681,74.745,75.138
4.7438,74.576,74.51
4.8067,74.701,74.205
4.8695,75.085,74.981
4.9323,75.464,75.741
4.9952,75.645,75.295
5.058,75.472,74.053
5.1208,75.045,74.105
5.1836,74.665,74.909
5.2465,74.5,75.279
5.3093,74.659,75.187
5.3721,74.933,75.378
5.4349,75.162,75.52
5.4978,75.295,75.493
5.5606,75.302,75.436
5.6234,75.249,75.126
5.6863,75.171,74.581
5.7491,75.083,74.295
5.812,74.995,74.735
5.8748,74.896,75.272
5.9376,74.825,75.289
6.0005,74.813,74.909
6.0633,74.88,74.818
6.1261,74.947,74.819
6.1889,74.91,74.592
6.2518,74.779,74.639


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_241.csv <==
x,qOut,qIn
0.031416,74.779,76.066
0.094248,75.286,75.629
0.15708,75.649,74.957
0.21991,75.769,74.792
0.28274,75.581,74.93
0.34557,75.215,74.625
0.40841,74.862,74.511
0.47124,74.627,75.095
0.53407,74.574,75.884
0.5969,74.603,75.851
0.65973,74.714,75.166
0.72257,74.908,74.22
0.7854,75.183,73.983
0.84823,75.365,74.693
0.91106,75.264,75.253
0.9739,74.938,75.132
1.0367,74.504,74.889
1.0996,74.435,75.058
1.1624,74.775,75.107
1.2252,75.288,74.837
1.2881,75.711,74.666
1.3509,75.675,75.256
1.4137,75.253,75.909
1.4766,74.747,75.711
1.5394,74.48,74.671
1.6022,74.684,74.259
1.665,75.107,74.479
1.7279,75.478,74.653
1.7907,75.553,74.532
1.8535,75.246,74.789
1.9164,74.784,75.401
1.9792,74.433,75.922
2.042,74.433,75.805
2.1049,74.736,75.153
2.1677,75.059,74.638
2.2305,75.236,74.705
2.2934,75.136,75.201
2.3562,74.921,75.26
2.419,74.816,74.911
2.4819,74.895,74.567
2.5447,75.18,74.584
2.6075,75.427,74.953
2.6703,75.43,75.315
2.7332,75.176,75.286
2.796,74.696,74.861
2.8588,74.353,74.67
2.9217,74.324,74.869
2.9845,74.559,75.262
3.0474,74.955,75.466
3.1102,75.299,75.206
3.173,75.517,74.792
3.2359,75.579,74.738
3.2987,75.464,75.189
3.3615,75.23,75.148
3.4243,75.008,74.688
3.4872,74.872,74.567
3.55,74.874,74.896
3.6128,74.9,75.055
3.6757,74.89,75.145
3.7385,74.867,75.21
3.8013,74.868,74.754
3.8642,74.952,74.384
3.927,75.039,74.905
3.9898,75.076,75.869
4.0527,75.015,76.032
4.1155,74.96,75.332
4.1783,74.994,74.69
4.2412,75.093,74.412
4.304,75.206,74.557
4.3668,75.19,74.837
4.4296,75.064,74.975
4.4925,74.91,74.881
4.5553,74.812,74.759
4.6181,74.812,74.912
4.681,74.862,75.248
4.7438,74.929,75.575
4.8067,74.983,75.557
4.8695,75.001,74.97
4.9323,74.959,74.291
4.9952,74.897,74.107
5.058,74.857,74.471
5.1208,74.976,74.983
5.1836,75.23,75.57
5.2465,75.474,76.027
5.3093,75.552,75.832
5.3721,75.287,74.988
5.4349,74.869,74.429
5.4978,74.541,74.77
5.5606,74.524,75.335
5.6234,74.723,74.89
5.6863,74.905,74.215
5.7491,75.015,74.229
5.812,75.033,74.991
5.8748,75.149,75.568
5.9376,75.287,75.753
6.0005,75.306,75.446
6.0633,75.059,74.49
6.1261,74.617,73.864
6.1889,74.331,74.3
6.2518,74.359,75.426


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_242.csv <==
x,qOut,qIn
0.031416,74.92,75.72
0.094248,74.89,74.749
0.15708,74.873,74.095
0.21991,74.869,74.376
0.28274,74.865,75.044
0.34557,74.859,75.064
0.40841,74.952,74.82
0.47124,75.157,74.77
0.53407,75.469,75.177
0.5969,75.611,75.565
0.65973,75.376,75.501
0.72257,74.876,74.935
0.7854,74.295,74.34
0.84823,74.17,74.656
0.91106,74.475,75.369
0.9739,74.968,75.447
1.0367,75.388,74.705
1.0996,75.579,74.521
1.1624,75.556,74.979
1.2252,75.363,75.496
1.2881,75.049,75.696
1.3509,74.735,75.594
1.4137,74.56,75.226
1.4766,74.565,74.713
1.5394,74.753,74.288
1.6022,74.972,74.586
1.665,75.134,75.251
1.7279,75.218,75.298
1.7907,75.218,74.49
1.8535,75.165,74.407
1.9164,75.071,75.039
1.9792,74.966,75.426
2.042,74.884,75.256
2.1049,74.878,74.962
2.1677,74.915,74.612
2.2305,74.959,74.498
2.2934,74.968,74.779
2.3562,75.006,75.249
2.419,75.14,75.767
2.4819,75.323,76.018
2.5447,75.486,75.155
2.6075,75.4,73.943
2.6703,75.097,73.817
2.7332,74.764,74.835
2.796,74.602,75.666
2.8588,74.7,75.616
2.9217,74.857,75.477
2.9845,74.96,75.4
3.0474,74.925,75.011
3.1102,74.924,74.372
3.173,74.994,74.086
3.2359,75.057,74.363
3.2987,75.017,75.003
3.3615,74.82,75.422
3.4243,74.683,75.427
3.4872,74.739,75.05
3.55,75.077,74.738
3.6128,75.459,74.925
3.6757,75.559,75.262
3.7385,75.313,75.435
3.8013,74.722,75.455
3.8642,74.337,75.187
3.927,74.434,74.664
3.9898,74.889,74.383
4.0527,75.502,74.71
4.1155,75.806,75.107
4.1783,75.634,75.245
4.2412,75.125,75.197
4.304,74.479,74.917
4.3668,74.24,74.433
4.4296,74.433,74.286
4.4925,74.836,74.889
4.5553,75.199,75.836
4.6181,75.307,75.889
4.681,75.22,75.292
4.7438,75.066,74.833
4.8067,74.974,74.902
4.8695,75.057,74.995
4.9323,75.216,74.959
4.9952,75.313,74.914
5.058,75.214,74.908
5.1208,74.932,74.76
5.1836,74.703,74.674
5.2465,74.657,74.941
5.3093,74.874,75.231
5.3721,75.098,74.974
5.4349,75.118,74.621
5.4978,74.948,74.684
5.5606,74.656,75.362
5.6234,74.582,75.955
5.6863,74.789,75.995
5.7491,75.148,75.361
5.812,75.502,74.147
5.8748,75.604,73.714
5.9376,75.441,74.354
6.0005,75.144,75.125
6.0633,74.863,75.118
6.1261,74.784,74.996
6.1889,74.835,75.317
6.2518,74.913,75.86


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_243.csv <==
x,qOut,qIn
0.031416,75.693,75.085
0.094248,75.168,74.956
0.15708,74.565,74.562
0.21991,74.21,74.622
0.28274,74.364,75.481
0.34557,74.831,75.404
0.40841,75.331,74.367
0.47124,75.692,73.962
0.53407,75.783,75.182
0.5969,75.526,75.976
0.65973,75.044,75.625
0.72257,74.597,75.008
0.7854,74.443,74.874
0.84823,74.692,75.034
0.91106,75.081,75.2
0.9739,75.382,75.142
1.0367,75.392,74.88
1.0996,75.142,74.571
1.1624,74.86,74.325
1.2252,74.7,74.523
1.2881,74.775,75.463
1.3509,74.928,75.945
1.4137,75.002,75.514
1.4766,74.968,74.846
1.5394,74.826,74.835
1.6022,74.726,75.212
1.665,74.748,75.296
1.7279,74.89,74.974
1.7907,75.127,74.58
1.8535,75.339,74.599
1.9164,75.431,74.826
1.9792,75.385,74.883
2.042,75.204,74.738
2.1049,75.018,74.899
2.1677,74.874,75.226
2.2305,74.766,75.417
2.2934,74.672,75.464
2.3562,74.627,75.328
2.419,74.73,75.051
2.4819,74.968,74.925
2.5447,75.297,74.764
2.6075,75.498,74.614
2.6703,75.476,74.871
2.7332,75.294,75.244
2.796,75.044,74.904
2.8588,74.923,74.347
2.9217,74.892,74.456
2.9845,74.873,75.146
3.0474,74.788,75.668
3.1102,74.691,75.369
3.173,74.684,74.812
3.2359,74.78,74.664
3.2987,74.966,75.103
3.3615,75.144,75.429
3.4243,75.282,75.372
3.4872,75.357,74.959
3.55,75.349,74.584
3.6128,75.223,74.537
3.6757,75.033,74.707
3.7385,74.863,75.214
3.8013,74.794,75.882
3.8642,74.822,75.621
3.927,74.846,74.689
3.9898,74.834,74.092
4.0527,74.771,74.309
4.1155,74.787,74.84
4.1783,74.915,75.365
4.2412,75.087,75.578
4.304,75.221,75.185
4.3668,75.213,74.76
4.4296,75.134,74.871
4.4925,75.066,75.47
4.5553,75.083,75.864
4.6181,75.104,75.447
4.681,75.015,74.7
4.7438,74.855,74.155
4.8067,74.688,73.981
4.8695,74.766,74.213
4.9323,75.045,74.926
4.9952,75.325,75.794
5.058,75.393,76.139
5.1208,75.082,75.537
5.1836,74.671,74.589
5.2465,74.433,74.092
5.3093,74.598,74.355
5.3721,74.983,74.714
5.4349,75.272,75.004
5.4978,75.37,75.31
5.5606,75.227,75.723
5.6234,75.141,75.99
5.6863,75.217,75.689
5.7491,75.333,74.719
5.812,75.33,73.854
5.8748,74.93,74.272
5.9376,74.399,75.249
6.0005,74.073,75.678
6.0633,74.247,75.299
6.1261,74.812,74.952
6.1889,75.407,74.79
6.2518,75.772,74.846


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_244.csv <==
x,qOut,qIn
0.031416,75.418,75.825
0.094248,75.405,74.971
0.15708,75.24,74.09
0.21991,74.971,74.457
0.28274,74.656,75.655
0.34557,74.447,75.882
0.40841,74.445,75.418
0.47124,74.638,74.871
0.53407,74.975,74.567
0.5969,75.289,74.328
0.65973,75.471,74.177
0.72257,75.492,74.304
0.7854,75.343,74.945
0.84823,75.122,75.615
0.91106,74.927,75.727
0.9739,74.81,75.224
1.0367,74.804,74.8
1.0996,74.891,74.994
1.1624,75.007,75.287
1.2252,75.082,75.374
1.2881,75.043,75.258
1.3509,74.917,75.16
1.4137,74.876,74.999
1.4766,74.986,74.615
1.5394,75.283,74.4
1.6022,75.46,74.755
1.665,75.27,75.064
1.7279,74.806,74.997
1.7907,74.241,74.93
1.8535,74.124,75.225
1.9164,74.434,75.457
1.9792,74.924,75.279
2.042,75.328,74.636
2.1049,75.467,74.557
2.1677,75.397,75.105
2.2305,75.233,75.456
2.2934,75.085,75.125
2.3562,75.074,74.918
2.419,75.168,74.973
2.4819,75.262,74.92
2.5447,75.245,74.763
2.6075,75.033,74.801
2.6703,74.76,74.916
2.7332,74.573,75.024
2.796,74.598,75.008
2.8588,74.786,74.895
2.9217,75,74.893
2.9845,75.164,75.099
3.0474,75.223,75.36
3.1102,75.198,75.195
3.173,75.106,74.756
3.2359,74.997,74.58
3.2987,74.913,75.11
3.3615,74.932,75.654
3.4243,75.03,75.757
3.4872,75.132,75.565
3.55,75.158,75.13
3.6128,75.052,74.202
3.6757,74.899,73.428
3.7385,74.789,73.791
3.8013,74.795,75.411
3.8642,74.873,76.386
3.927,74.94,76.151
3.9898,74.979,75.196
4.0527,74.983,74.294
4.1155,75.025,74.233
4.1783,75.082,74.756
4.2412,75.106,75.128
4.304,75.043,75.013
4.3668,74.915,74.893
4.4296,74.877,74.891
4.4925,74.995,75.014
4.5553,75.309,75.326
4.6181,75.573,75.434
4.681,75.468,75.151
4.7438,74.997,74.763
4.8067,74.244,74.62
4.8695,73.908,74.68
4.9323,74.18,74.891
4.9952,74.827,75.292
5.058,75.557,75.534
5.1208,75.918,75.259
5.1836,75.775,74.958
5.2465,75.277,75.085
5.3093,74.638,75.442
5.3721,74.416,75.015
5.4349,74.598,74.113
5.4978,74.935,73.763
5.5606,75.154,74.856
5.6234,75.142,75.793
5.6863,75.083,75.618
5.7491,75.07,74.984
5.812,75.163,75.017
5.8748,75.168,75.411
5.9376,75.02,75.398
6.0005,74.817,75.057
6.0633,74.683,74.692
6.1261,74.782,74.45
6.1889,75.021,74.602
6.2518,75.274,75.361


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_245.csv <==
x,qOut,qIn
0.031416,75.288,75.37
0.094248,75.31,75.488
0.15708,75.149,75.174
0.21991,74.933,74.644
0.28274,74.804,74.668
0.34557,74.979,75.14
0.40841,75.278,75.396
0.47124,75.437,75.361
0.53407,75.197,75.062
0.5969,74.615,74.592
0.65973,74.194,74.325
0.72257,74.176,74.591
0.7854,74.687,75.102
0.84823,75.242,75.076
0.91106,75.535,74.826
0.9739,75.531,74.935
1.0367,75.256,75.447
1.0996,75.045,75.578
1.1624,75.017,75.246
1.2252,75.11,74.632
1.2881,75.224,74.073
1.3509,75.173,74.328
1.4137,75.031,75.083
1.4766,74.919,75.465
1.5394,74.948,75.104
1.6022,75.095,75.09
1.665,75.182,75.607
1.7279,75.127,75.877
1.7907,74.874,74.96
1.8535,74.629,74.186
1.9164,74.557,74.472
1.9792,74.661,75.11
2.042,74.898,75.138
2.1049,75.097,75.007
2.1677,75.23,75.012
2.2305,75.287,74.746
2.2934,75.265,74.353
2.3562,75.099,74.844
2.419,74.821,75.726
2.4819,74.564,75.994
2.5447,74.466,75.4
2.6075,74.636,74.673
2.6703,74.958,74.225
2.7332,75.295,74.399
2.796,75.515,75.041
2.8588,75.544,75.363
2.9217,75.383,75.275
2.9845,75.116,74.987
3.0474,74.832,74.86
3.1102,74.711,74.834
3.173,74.772,74.733
3.2359,74.916,74.718
3.2987,75.029,75.124
3.3615,74.96,75.796
3.4243,74.809,76.057
3.4872,74.728,75.425
3.55,74.861,74.267
3.6128,75.194,74.096
3.6757,75.464,74.676
3.7385,75.498,74.966
3.8013,75.153,74.56
3.8642,74.698,74.658
3.927,74.498,75.289
3.9898,74.618,75.755
4.0527,75.032,75.671
4.1155,75.31,75.332
4.1783,75.287,74.946
4.2412,75.042,74.683
4.304,74.704,74.517
4.3668,74.606,74.477
4.4296,74.787,74.808
4.4925,75.124,75.443
4.5553,75.478,75.67
4.6181,75.619,75.134
4.681,75.445,74.642
4.7438,75.046,74.744
4.8067,74.554,75.034
4.8695,74.336,74.795
4.9323,74.431,74.522
4.9952,74.707,74.633
5.058,75.003,75.142
5.1208,75.216,75.571
5.1836,75.381,75.665
5.2465,75.475,75.24
5.3093,75.465,74.35
5.3721,75.22,74.24
5.4349,74.849,75.132
5.4978,74.554,76.14
5.5606,74.529,76.084
5.6234,74.799,74.895
5.6863,75.138,73.776
5.7491,75.376,73.729
5.812,75.371,74.628
5.8748,75.159,75.105
5.9376,74.884,75.23
6.0005,74.667,75.41
6.0633,74.608,75.448
6.1261,74.697,75.071
6.1889,74.885,74.827
6.2518,75.104,74.98


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_246.csv <==
x,qOut,qIn
0.031416,74.983,74.746
0.094248,75.051,74.812
0.15708,74.951,74.819
0.21991,74.805,74.811
0.28274,74.747,74.998
0.34557,74.911,75.257
0.40841,75.16,75.242
0.47124,75.329,74.941
0.53407,75.263,74.891
0.5969,74.959,75.497
0.65973,74.67,75.936
0.72257,74.573,75.469
0.7854,74.799,74.366
0.84823,75.174,73.999
0.91106,75.45,74.447
0.9739,75.508,75.251
1.0367,75.265,75.571
1.0996,74.909,75.206
1.1624,74.664,74.856
1.2252,74.596,74.866
1.2881,74.725,74.873
1.3509,74.865,74.679
1.4137,74.953,74.774
1.4766,74.995,75.293
1.5394,75.007,75.856
1.6022,75.034,75.704
1.665,75.108,74.999
1.7279,75.221,74.297
1.7907,75.362,74.265
1.8535,75.393,74.941
1.9164,75.211,75.611
1.9792,74.891,75.572
2.042,74.542,74.601
2.1049,74.496,73.995
2.1677,74.752,74.314
2.2305,75.119,75.214
2.2934,75.386,75.986
2.3562,75.311,75.827
2.419,75.008,75.027
2.4819,74.706,74.447
2.5447,74.634,74.807
2.6075,74.879,75.108
2.6703,75.228,74.843
2.7332,75.484,74.506
2.796,75.47,74.635
2.8588,75.182,74.926
2.9217,74.853,75.155
2.9845,74.67,75.439
3.0474,74.783,75.61
3.1102,75.009,75.23
3.173,75.082,74.625
3.2359,74.959,74.319
3.2987,74.651,74.737
3.3615,74.549,75.546
3.4243,74.77,76.034
3.4872,75.169,75.746
3.55,75.558,74.877
3.6128,75.59,74.379
3.6757,75.293,74.314
3.7385,74.88,74.414
3.8013,74.593,74.541
3.8642,74.587,74.968
3.927,74.702,75.512
3.9898,74.836,75.655
4.0527,74.912,75.416
4.1155,75.061,75.314
4.1783,75.249,74.926
4.2412,75.356,74.082
4.304,75.253,74.012
4.3668,74.935,74.95
4.4296,74.694,75.41
4.4925,74.699,75.036
4.5553,75.06,74.834
4.6181,75.493,75.564
4.681,75.65,76.109
4.7438,75.434,75.689
4.8067,74.811,74.77
4.8695,74.297,74.592
4.9323,74.205,74.786
4.9952,74.48,74.865
5.058,74.979,74.77
5.1208,75.369,74.916
5.1836,75.564,75.15
5.2465,75.535,75.095
5.3093,75.262,74.653
5.3721,74.831,74.544
5.4349,74.479,74.884
5.4978,74.349,75.38
5.5606,74.532,75.775
5.6234,74.838,75.412
5.6863,75.118,74.513
5.7491,75.328,74.093
5.812,75.446,74.733
5.8748,75.521,75.312
5.9376,75.489,75.416
6.0005,75.325,75.378
6.0633,75.013,75.353
6.1261,74.737,75.072
6.1889,74.662,74.725
6.2518,74.766,74.621


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_247.csv <==
x,qOut,qIn
0.031416,74.884,74.314
0.094248,74.651,74.47
0.15708,74.575,74.559
0.21991,74.623,74.927
0.28274,74.739,75.697
0.34557,74.927,75.879
0.40841,75.194,75.415
0.47124,75.449,74.978
0.53407,75.587,75.071
0.5969,75.4,75.043
0.65973,74.991,74.692
0.72257,74.604,74.456
0.7854,74.485,74.574
0.84823,74.719,74.751
0.91106,75.082,75.003
0.9739,75.382,75.384
1.0367,75.454,75.624
1.0996,75.248,75.489
1.1624,74.878,75.164
1.2252,74.529,74.798
1.2881,74.384,74.618
1.3509,74.54,74.743
1.4137,74.883,74.961
1.4766,75.269,75.041
1.5394,75.56,74.803
1.6022,75.649,74.544
1.665,75.51,74.607
1.7279,75.217,75.083
1.7907,74.862,75.733
1.8535,74.625,75.671
1.9164,74.544,74.983
1.9792,74.599,74.403
2.042,74.747,74.447
2.1049,74.962,74.92
2.1677,75.209,75.458
2.2305,75.412,75.683
2.2934,75.488,75.216
2.3562,75.343,74.83
2.419,75.074,75.062
2.4819,74.822,75.429
2.5447,74.725,74.991
2.6075,74.771,74.377
2.6703,74.817,74.428
2.7332,74.822,74.974
2.796,74.765,75.376
2.8588,74.816,74.97
2.9217,75.004,74.283
2.9845,75.227,74.164
3.0474,75.364,74.917
3.1102,75.229,75.556
3.173,74.94,75.638
3.2359,74.7,75.268
3.2987,74.704,75.033
3.3615,74.974,75.281
3.4243,75.292,75.39
3.4872,75.494,74.883
3.55,75.448,74.34
3.6128,75.223,74.868
3.6757,74.977,75.537
3.7385,74.808,75.283
3.8013,74.783,74.372
3.8642,74.823,74.147
3.927,74.853,74.571
3.9898,74.841,75.451
4.0527,74.765,76.256
4.1155,74.668,76.031
4.1783,74.64,75.135
4.2412,74.734,74.362
4.304,74.981,74.042
4.3668,75.286,74.276
4.4296,75.492,75.042
4.4925,75.521,75.864
4.5553,75.318,75.894
4.6181,75.046,74.917
4.681,74.887,74.016
4.7438,74.871,74.195
4.8067,74.982,75.381
4.8695,74.994,75.714
4.9323,74.852,75.185
4.9952,74.654,74.781
5.058,74.52,75.035
5.1208,74.667,75.075
5.1836,75.056,74.764
5.2465,75.494,74.561
5.3093,75.778,74.663
5.3721,75.56,74.695
5.4349,74.979,74.814
5.4978,74.428,75.33
5.5606,74.313,75.994
5.6234,74.756,75.787
5.6863,75.284,74.964
5.7491,75.57,74.369
5.812,75.344,74.524
5.8748,74.869,74.86
5.9376,74.582,74.993
6.0005,74.621,74.937
6.0633,75.022,75.246
6.1261,75.352,75.689
6.1889,75.41,75.452
6.2518,75.227,74.646


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_248.csv <==
x,qOut,qIn
0.031416,74.818,75.074
0.094248,75.114,75.821
0.15708,75.268,75.497
0.21991,75.254,74.958
0.28274,75.086,74.644
0.34557,75.004,74.441
0.40841,75.036,74.643
0.47124,75.076,75.216
0.53407,74.999,75.561
0.5969,74.71,75.255
0.65973,74.427,74.808
0.72257,74.335,74.725
0.7854,74.573,75.17
0.84823,75.022,75.402
0.91106,75.441,75.139
0.9739,75.654,74.616
1.0367,75.514,74.289
1.0996,75.091,74.675
1.1624,74.73,75.377
1.2252,74.632,75.592
1.2881,74.93,75.114
1.3509,75.263,74.781
1.4137,75.323,74.733
1.4766,75.117,74.9
1.5394,74.727,75.342
1.6022,74.616,75.554
1.665,74.813,75.266
1.7279,75.126,74.789
1.7907,75.335,74.402
1.8535,75.282,74.348
1.9164,75.123,74.686
1.9792,74.984,75.14
2.042,74.966,75.274
2.1049,74.944,75.291
2.1677,74.857,75.427
2.2305,74.769,75.428
2.2934,74.762,74.856
2.3562,74.933,74.369
2.419,75.131,74.526
2.4819,75.234,75.038
2.5447,75.132,75.331
2.6075,74.961,75.197
2.6703,74.92,74.914
2.7332,75.025,74.749
2.796,75.246,74.92
2.8588,75.269,75.055
2.9217,75.027,74.947
2.9845,74.68,74.896
3.0474,74.428,75.261
3.1102,74.525,75.506
3.173,74.849,75.391
3.2359,75.217,75.158
3.2987,75.457,74.915
3.3615,75.466,74.623
3.4243,75.271,74.491
3.4872,74.985,74.773
3.55,74.728,75.374
3.6128,74.675,75.41
3.6757,74.805,74.931
3.7385,75.008,74.579
3.8013,75.162,74.921
3.8642,75.148,75.341
3.927,75.014,75.257
3.9898,74.863,74.807
4.0527,74.799,74.727
4.1155,74.877,75.271
4.1783,75.04,75.752
4.2412,75.217,75.707
4.304,75.341,75.041
4.3668,75.35,74.218
4.4296,75.218,73.686
4.4925,74.999,73.8
4.5553,74.762,74.578
4.6181,74.682,75.326
4.681,74.78,75.71
4.7438,74.968,75.771
4.8067,75.137,75.781
4.8695,75.159,75.566
4.9323,75.074,74.895
4.9952,74.962,74.11
5.058,74.904,74.345
5.1208,74.92,75.433
5.1836,74.989,75.845
5.2465,75.105,75.114
5.3093,75.264,74.466
5.3721,75.405,74.962
5.4349,75.326,75.488
5.4978,74.979,75.309
5.5606,74.36,74.747
5.6234,73.939,74.818
5.6863,73.979,75.012
5.7491,74.394,74.686
5.812,75.013,74.07
5.8748,75.523,74.3
5.9376,75.82,75.16
6.0005,75.849,75.99
6.0633,75.572,76.244
6.1261,75.097,75.445
6.1889,74.72,74.197
6.2518,74.595,73.85


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_249.csv <==
x,qOut,qIn
0.031416,75.101,73.817
0.094248,75.147,73.893
0.15708,75.072,74.854
0.21991,74.991,75.661
0.28274,75.008,75.781
0.34557,75.149,75.36
0.40841,75.283,74.77
0.47124,75.302,74.637
0.53407,75.113,74.971
0.5969,74.78,74.766
0.65973,74.505,74.423
0.72257,74.414,74.798
0.7854,74.586,75.781
0.84823,74.907,76.039
0.91106,75.253,75.622
0.9739,75.512,75.085
1.0367,75.589,74.856
1.0996,75.351,74.875
1.1624,74.893,74.922
1.2252,74.46,74.742
1.2881,74.3,74.202
1.3509,74.561,74.203
1.4137,75.024,74.845
1.4766,75.449,75.339
1.5394,75.614,75.099
1.6022,75.398,74.849
1.665,74.972,75.039
1.7279,74.588,75.429
1.7907,74.485,75.4
1.8535,74.683,75.115
1.9164,74.999,74.964
1.9792,75.313,74.81
2.042,75.531,74.735
2.1049,75.644,75.163
2.1677,75.582,75.61
2.2305,75.344,75.363
2.2934,74.95,74.381
2.3562,74.612,73.886
2.419,74.457,74.252
2.4819,74.473,75.267
2.5447,74.607,76.333
2.6075,74.746,76.189
2.6703,74.886,74.983
2.7332,75.024,73.847
2.796,75.148,74.027
2.8588,75.227,74.914
2.9217,75.247,75.468
2.9845,75.215,75.475
3.0474,75.137,75.159
3.1102,75.038,74.892
3.173,74.986,74.82
3.2359,75.006,75.027
3.2987,75.111,75.314
3.3615,75.134,75.358
3.4243,74.951,75.155
3.4872,74.653,74.804
3.55,74.374,74.659
3.6128,74.477,74.849
3.6757,74.917,75.064
3.7385,75.427,75.138
3.8013,75.729,75.025
3.8642,75.479,74.814
3.927,74.907,74.773
3.9898,74.416,75.133
4.0527,74.4,75.333
4.1155,74.84,75.031
4.1783,75.288,74.933
4.2412,75.502,75.182
4.304,75.312,75.119
4.3668,75.024,74.453
4.4296,74.91,74.056
4.4925,74.984,74.518
4.5553,75.198,75.472
4.6181,75.233,75.692
4.681,75.081,75.447
4.7438,74.879,75.327
4.8067,74.776,75.133
4.8695,74.858,74.56
4.9323,74.983,74.327
4.9952,75.058,74.748
5.058,75.007,75.317
5.1208,74.941,75.193
5.1836,74.959,74.802
5.2465,75.057,74.812
5.3093,75.202,75.312
5.3721,75.228,75.248
5.4349,75.072,74.883
5.4978,74.807,75.067
5.5606,74.529,75.709
5.6234,74.458,75.365
5.6863,74.63,74.43
5.7491,74.959,74.034
5.812,75.337,74.553
5.8748,75.567,74.96
5.9376,75.524,75.085
6.0005,75.251,75.136
6.0633,74.826,75.324
6.1261,74.595,75.691
6.1889,74.648,75.752
6.2518,74.868,74.977


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_250.csv <==
x,qOut,qIn
0.031416,75.283,75.111
0.094248,75.211,75.091
0.15708,75.082,74.637
0.21991,74.928,74.547
0.28274,74.794,75.347
0.34557,74.81,75.936
0.40841,74.945,75.735
0.47124,75.103,75.1
0.53407,75.186,74.84
0.5969,75.162,74.881
0.65973,75.112,74.735
0.72257,75.08,74.571
0.7854,75.091,74.852
0.84823,75.063,75.274
0.91106,74.964,75.367
0.9739,74.834,75.243
1.0367,74.719,75.248
1.0996,74.691,75.076
1.1624,74.723,74.615
1.2252,74.778,74.29
1.2881,74.818,74.349
1.3509,74.853,74.796
1.4137,74.941,75.345
1.4766,75.098,75.408
1.5394,75.326,74.802
1.6022,75.508,74.986
1.665,75.497,75.893
1.7279,75.282,76.209
1.7907,74.885,75.241
1.8535,74.608,74.25
1.9164,74.596,73.869
1.9792,74.795,74.133
2.042,75.102,74.859
2.1049,75.315,75.391
2.1677,75.362,75.462
2.2305,75.243,75.22
2.2934,74.968,74.991
2.3562,74.671,74.796
2.419,74.505,74.717
2.4819,74.516,75.076
2.5447,74.713,75.783
2.6075,74.931,75.766
2.6703,75.105,75.026
2.7332,75.246,74.345
2.796,75.378,74.418
2.8588,75.526,74.708
2.9217,75.519,74.966
2.9845,75.275,75.466
3.0474,74.741,75.757
3.1102,74.283,75.038
3.173,74.222,74.171
3.2359,74.526,74.089
3.2987,75.076,74.86
3.3615,75.427,75.585
3.4243,75.434,75.879
3.4872,75.2,75.604
3.55,74.867,75.036
3.6128,74.807,74.583
3.6757,75.022,74.36
3.7385,75.317,74.545
3.8013,75.478,75.004
3.8642,75.262,74.986
3.927,74.855,74.788
3.9898,74.532,75.12
4.0527,74.552,75.761
4.1155,74.906,75.67
4.1783,75.261,75.088
4.2412,75.396,74.451
4.304,75.133,74.029
4.3668,74.695,74.352
4.4296,74.466,75.36
4.4925,74.571,76.196
4.5553,75.047,75.636
4.6181,75.51,74.411
4.681,75.675,73.992
4.7438,75.492,74.657
4.8067,74.967,75.413
4.8695,74.528,75.117
4.9323,74.41,74.597
4.9952,74.57,74.835
5.058,74.892,75.763
5.1208,75.145,75.766
5.1836,75.322,75.072
5.2465,75.402,74.616
5.3093,75.362,74.707
5.3721,75.093,74.884
5.4349,74.729,75.052
5.4978,74.484,75.076
5.5606,74.56,74.991
5.6234,74.95,75.074
5.6863,75.338,75.217
5.7491,75.506,75.211
5.812,75.267,75.017
5.8748,74.828,74.97
5.9376,74.549,75.061
6.0005,74.549,75.061
6.0633,74.862,74.889
6.1261,75.151,74.652
6.1889,75.301,74.489
6.2518,75.33,74.634


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_251.csv <==
x,qOut,qIn
0.031416,74.973,75.725
0.094248,74.939,75.258
0.15708,75.11,74.55
0.21991,75.335,74.301
0.28274,75.431,74.61
0.34557,75.124,74.664
0.40841,74.64,74.636
0.47124,74.29,75.115
0.53407,74.356,76.239
0.5969,74.793,76.321
0.65973,75.31,75.153
0.72257,75.688,74.011
0.7854,75.743,74.25
0.84823,75.403,74.957
0.91106,74.889,75.063
0.9739,74.499,74.719
1.0367,74.5,74.772
1.0996,74.875,74.98
1.1624,75.31,74.915
1.2252,75.563,75.013
1.2881,75.432,75.351
1.3509,74.973,75.367
1.4137,74.508,75.168
1.4766,74.272,75.029
1.5394,74.437,74.955
1.6022,74.835,74.918
1.665,75.272,75.078
1.7279,75.605,75.376
1.7907,75.717,75.419
1.8535,75.489,74.835
1.9164,75.035,74.193
1.9792,74.602,74.203
2.042,74.439,74.865
2.1049,74.612,75.36
2.1677,74.856,75.471
2.2305,75.016,75.025
2.2934,74.973,74.21
2.3562,74.916,74.5
2.419,74.974,75.642
2.4819,75.118,76.247
2.5447,75.284,75.728
2.6075,75.284,74.993
2.6703,75.157,74.458
2.7332,75.022,74.398
2.796,74.998,74.956
2.8588,75.111,75.194
2.9217,75.185,74.861
2.9845,75.125,74.617
3.0474,74.859,75.146
3.1102,74.6,75.538
3.173,74.55,75.267
3.2359,74.699,74.798
3.2987,74.992,74.733
3.3615,75.131,74.837
3.4243,75.061,74.772
3.4872,74.91,74.63
3.55,74.826,74.723
3.6128,75.025,75.095
3.6757,75.362,75.309
3.7385,75.615,75.065
3.8013,75.561,74.894
3.8642,75.153,75.388
3.927,74.722,75.714
3.9898,74.504,75.266
4.0527,74.668,74.582
4.1155,74.947,74.742
4.1783,75.126,75.182
4.2412,75.181,75.17
4.304,75.13,74.513
4.3668,75.099,74.272
4.4296,75.041,74.777
4.4925,74.935,75.642
4.5553,74.765,76.05
4.6181,74.659,75.558
4.681,74.684,74.715
4.7438,74.806,74.122
4.8067,74.966,74.278
4.8695,75.066,74.97
4.9323,75.127,75.464
4.9952,75.178,75.223
5.058,75.241,74.567
5.1208,75.281,74.642
5.1836,75.254,75.185
5.2465,75.158,75.52
5.3093,75.002,75.468
5.3721,74.836,75.362
5.4349,74.705,75.045
5.4978,74.652,74.481
5.5606,74.707,74.14
5.6234,74.913,74.392
5.6863,75.204,74.965
5.7491,75.439,75.644
5.812,75.475,75.977
5.8748,75.178,75.655
5.9376,74.772,75.049
6.0005,74.503,74.502
6.0633,74.593,74.33
6.1261,74.893,74.629
6.1889,75.102,75.117
6.2518,75.138,75.558


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_252.csv <==
x,qOut,qIn
0.031416,75.019,74.949
0.094248,74.65,74.913
0.15708,74.529,75.127
0.21991,74.685,75.193
0.28274,75.084,74.652
0.34557,75.312,74.169
0.40841,75.226,74.499
0.47124,74.963,75.555
0.53407,74.708,76.108
0.5969,74.831,75.225
0.65973,75.194,74.195
0.72257,75.509,74.115
0.7854,75.484,74.687
0.84823,75.011,75.103
0.91106,74.506,75.628
0.9739,74.282,76.091
1.0367,74.57,75.915
1.0996,75.063,75.078
1.1624,75.429,74.377
1.2252,75.545,74.284
1.2881,75.341,74.423
1.3509,75.002,74.343
1.4137,74.714,74.538
1.4766,74.58,75.156
1.5394,74.663,75.502
1.6022,74.893,75.196
1.665,75.152,75.016
1.7279,75.309,75.243
1.7907,75.24,75.327
1.8535,74.903,74.83
1.9164,74.556,74.449
1.9792,74.435,74.751
2.042,74.719,75.632
2.1049,75.272,75.83
2.1677,75.764,75.27
2.2305,75.953,74.648
2.2934,75.626,74.627
2.3562,74.92,74.874
2.419,74.326,74.951
2.4819,74.1,74.714
2.5447,74.389,74.406
2.6075,74.781,74.693
2.6703,75.073,75.266
2.7332,75.241,75.559
2.796,75.299,75.426
2.8588,75.303,75.205
2.9217,75.218,75.062
2.9845,75.067,75.101
3.0474,74.886,75.054
3.1102,74.823,74.623
3.173,74.924,74.29
3.2359,75.126,74.525
3.2987,75.341,75.123
3.3615,75.387,75.449
3.4243,75.227,75.564
3.4872,74.954,75.411
3.55,74.681,74.885
3.6128,74.584,74.766
3.6757,74.629,75.163
3.7385,74.747,75.379
3.8013,74.865,75.01
3.8642,74.996,74.574
3.927,75.168,74.412
3.9898,75.338,74.663
4.0527,75.451,75.164
4.1155,75.377,75.448
4.1783,75.129,75.43
4.2412,74.821,75.066
4.304,74.581,74.446
4.3668,74.543,74.429
4.4296,74.682,74.921
4.4925,74.921,75.094
4.5553,75.181,74.834
4.6181,75.363,75
4.681,75.409,75.309
4.7438,75.332,75.244
4.8067,75.165,74.732
4.8695,75.04,74.724
4.9323,74.963,75.345
4.9952,74.896,75.957
5.058,74.789,75.68
5.1208,74.692,74.691
5.1836,74.732,73.984
5.2465,74.908,74.204
5.3093,75.185,75.117
5.3721,75.31,75.585
5.4349,75.185,75.505
5.4978,74.911,75.002
5.5606,74.624,74.361
5.6234,74.602,74.485
5.6863,74.789,75.206
5.7491,75.031,75.701
5.812,75.169,75.721
5.8748,75.121,75.467
5.9376,75.009,74.783
6.0005,74.951,73.954
6.0633,75.046,74.041
6.1261,75.256,75.048
6.1889,75.393,75.707
6.2518,75.343,75.502


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_253.csv <==
x,qOut,qIn
0.031416,75.251,74.783
0.094248,74.938,75.154
0.15708,74.831,75.262
0.21991,74.968,74.75
0.28274,75.328,74.245
0.34557,75.523,74.689
0.40841,75.341,75.423
0.47124,74.882,75.693
0.53407,74.313,75.235
0.5969,74.139,74.624
0.65973,74.387,74.409
0.72257,74.854,74.937
0.7854,75.311,75.753
0.84823,75.551,75.624
0.91106,75.559,74.912
0.9739,75.394,74.509
1.0367,75.127,74.769
1.0996,74.921,74.963
1.1624,74.841,74.931
1.2252,74.854,74.791
1.2881,74.907,74.598
1.3509,74.885,74.882
1.4137,74.817,75.559
1.4766,74.777,75.88
1.5394,74.835,75.423
1.6022,75.006,74.91
1.665,75.16,74.602
1.7279,75.21,74.377
1.7907,75.085,74.44
1.8535,74.926,75.263
1.9164,74.904,76.095
1.9792,75.022,75.835
2.042,75.242,74.448
2.1049,75.296,74.16
2.1677,75.134,74.97
2.2305,74.873,75.436
2.2934,74.661,74.61
2.3562,74.65,74.362
2.419,74.758,75.085
2.4819,74.914,75.504
2.5447,75.054,74.979
2.6075,75.241,74.682
2.6703,75.407,74.826
2.7332,75.438,75.043
2.796,75.215,75.025
2.8588,74.806,74.951
2.9217,74.546,75.042
2.9845,74.58,75.223
3.0474,74.979,75.128
3.1102,75.388,74.904
3.173,75.529,74.942
3.2359,75.375,75.282
3.2987,74.954,75.704
3.3615,74.655,75.655
3.4243,74.622,75.161
3.4872,74.774,74.537
3.55,74.986,74.105
3.6128,75.062,74.065
3.6757,75.037,74.363
3.7385,74.975,74.908
3.8013,74.934,75.715
3.8642,74.919,76.042
3.927,74.922,75.536
3.9898,74.951,74.703
4.0527,75.014,74.262
4.1155,75.082,74.488
4.1783,75.098,75.054
4.2412,75.066,75.459
4.304,75.001,75.074
4.3668,75.043,74.601
4.4296,75.221,74.816
4.4925,75.422,75.545
4.5553,75.516,76
4.6181,75.236,75.457
4.681,74.699,74.479
4.7438,74.205,73.95
4.8067,74.062,74.328
4.8695,74.384,74.908
4.9323,74.911,75.304
4.9952,75.407,75.434
5.058,75.669,75.311
5.1208,75.578,75.063
5.1836,75.219,74.826
5.2465,74.811,74.786
5.3093,74.586,75.062
5.3721,74.681,75.497
5.4349,74.903,75.765
5.4978,75.101,75.516
5.5606,75.146,74.679
5.6234,75.17,73.94
5.6863,75.249,73.859
5.7491,75.313,74.593
5.812,75.267,75.321
5.8748,74.937,75.339
5.9376,74.549,75.295
6.0005,74.35,75.46
6.0633,74.55,75.426
6.1261,75,75.053
6.1889,75.365,74.775
6.2518,75.484,74.653


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_254.csv <==
x,qOut,qIn
0.031416,74.753,75.145
0.094248,75.205,75.056
0.15708,75.627,74.853
0.21991,75.76,74.589
0.28274,75.369,74.607
0.34557,74.708,74.94
0.40841,74.363,75.195
0.47124,74.508,75.265
0.53407,75.182,75.338
0.5969,75.728,75.172
0.65973,75.772,74.749
0.72257,75.368,74.636
0.7854,74.666,75.154
0.84823,74.348,75.513
0.91106,74.501,75.401
0.9739,74.889,75.02
1.0367,75.228,74.676
1.0996,75.306,74.529
1.1624,75.227,74.479
1.2252,75.089,74.506
1.2881,74.971,74.908
1.3509,74.846,75.543
1.4137,74.741,75.822
1.4766,74.715,75.547
1.5394,74.818,75.105
1.6022,75.029,75.135
1.665,75.208,75.199
1.7279,75.271,74.731
1.7907,75.151,74.134
1.8535,74.971,74.385
1.9164,74.898,74.87
1.9792,74.969,75.001
2.042,75.18,75.078
2.1049,75.298,75.48
2.1677,75.186,75.586
2.2305,74.898,75.114
2.2934,74.532,74.68
2.3562,74.401,74.793
2.419,74.545,74.914
2.4819,74.863,74.844
2.5447,75.22,74.809
2.6075,75.487,75.18
2.6703,75.614,75.571
2.7332,75.574,75.527
2.796,75.343,75.115
2.8588,74.97,74.654
2.9217,74.62,74.397
2.9845,74.416,74.82
3.0474,74.448,75.428
3.1102,74.644,75.106
3.173,74.905,74.709
3.2359,75.159,75.118
3.2987,75.341,75.578
3.3615,75.388,74.974
3.4243,75.266,74.374
3.4872,75.041,74.565
3.55,74.79,75.394
3.6128,74.686,75.513
3.6757,74.759,74.96
3.7385,74.951,74.515
3.8013,75.183,74.951
3.8642,75.338,75.519
3.927,75.342,75.422
3.9898,75.202,74.713
4.0527,74.944,74.131
4.1155,74.747,74.292
4.1783,74.726,74.859
4.2412,74.858,75.508
4.304,75.085,75.736
4.3668,75.225,75.421
4.4296,75.22,75.177
4.4925,75.111,75.34
4.5553,74.949,75.329
4.6181,74.862,74.634
4.681,74.868,74.062
4.7438,74.937,74.239
4.8067,75.021,75.129
4.8695,75.076,75.509
4.9323,75.108,75.071
4.9952,75.114,74.268
5.058,75.089,74.052
5.1208,74.976,74.883
5.1836,74.781,75.936
5.2465,74.591,76.344
5.3093,74.504,75.768
5.3721,74.649,74.793
5.4349,74.979,73.999
5.4978,75.362,73.947
5.5606,75.665,75.001
5.6234,75.702,76.093
5.6863,75.44,76.24
5.7491,75.021,75.352
5.812,74.611,74.325
5.8748,74.493,74.274
5.9376,74.623,74.702
6.0005,74.834,74.949
6.0633,74.956,74.92
6.1261,74.853,75.042
6.1889,74.664,75.189
6.2518,74.576,75.211


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_255.csv <==
x,qOut,qIn
0.031416,75.004,74.612
0.094248,75.265,74.868
0.15708,75.329,74.981
0.21991,75.142,74.711
0.28274,74.7,74.556
0.34557,74.431,74.842
0.40841,74.538,75.065
0.47124,74.897,75.161
0.53407,75.327,75.5
0.5969,75.413,75.636
0.65973,75.151,75.209
0.72257,74.771,74.705
0.7854,74.535,74.628
0.84823,74.705,74.838
0.91106,75.104,75.158
0.9739,75.496,75.42
1.0367,75.661,74.976
1.0996,75.493,74.232
1.1624,75.139,74.198
1.2252,74.792,74.959
1.2881,74.638,75.672
1.3509,74.67,75.57
1.4137,74.741,75.121
1.4766,74.798,74.747
1.5394,74.812,74.513
1.6022,74.916,74.425
1.665,75.115,74.644
1.7279,75.317,75.035
1.7907,75.42,75.34
1.8535,75.303,75.488
1.9164,75.072,75.585
1.9792,74.875,75.693
2.042,74.852,75.58
2.1049,74.96,74.859
2.1677,75.004,74.047
2.2305,74.925,73.86
2.2934,74.701,74.66
2.3562,74.606,75.508
2.419,74.76,75.644
2.4819,75.064,75.107
2.5447,75.383,74.967
2.6075,75.394,75.487
2.6703,75.093,75.611
2.7332,74.688,74.997
2.796,74.416,74.091
2.8588,74.503,74.12
2.9217,74.809,75.009
2.9845,75.18,75.874
3.0474,75.473,75.445
3.1102,75.662,74.376
3.173,75.657,73.999
3.2359,75.419,74.551
3.2987,74.922,75.317
3.3615,74.444,75.425
3.4243,74.281,75.267
3.4872,74.452,75.207
3.55,74.898,75.08
3.6128,75.291,75.013
3.6757,75.511,75.263
3.7385,75.535,75.442
3.8013,75.369,75.123
3.8642,75.091,74.717
3.927,74.818,74.508
3.9898,74.653,74.411
4.0527,74.675,74.405
4.1155,74.86,74.879
4.1783,75.045,75.627
4.2412,75.107,75.965
4.304,74.941,75.321
4.3668,74.684,74.54
4.4296,74.584,74.425
4.4925,74.71,74.896
4.5553,75.07,74.908
4.6181,75.361,74.575
4.681,75.437,74.86
4.7438,75.344,75.571
4.8067,75.168,75.724
4.8695,75.137,75.151
4.9323,75.17,74.692
4.9952,75.134,74.648
5.058,74.894,74.766
5.1208,74.555,75.045
5.1836,74.394,75.533
5.2465,74.499,75.72
5.3093,74.889,75.059
5.3721,75.296,74.247
5.4349,75.523,74.057
5.4978,75.5,74.569
5.5606,75.187,75.406
5.6234,74.789,75.692
5.6863,74.555,75.339
5.7491,74.56,74.738
5.812,74.822,74.44
5.8748,75.124,74.584
5.9376,75.329,74.943
6.0005,75.385,75.397
6.0633,75.254,75.795
6.1261,75.013,75.681
6.1889,74.828,75.155
6.2518,74.802,74.668


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_256.csv <==
x,qOut,qIn
0.031416,74.441,74.278
0.094248,74.386,74.856
0.15708,74.616,75.327
0.21991,74.988,75.522
0.28274,75.343,75.554
0.34557,75.48,75.21
0.40841,75.34,74.478
0.47124,75.024,74.021
0.53407,74.667,74.608
0.5969,74.576,75.432
0.65973,74.738,75.619
0.72257,75.006,75.228
0.7854,75.215,74.673
0.84823,75.289,74.65
0.91106,75.319,75.168
0.9739,75.323,75.609
1.0367,75.302,75.064
1.0996,75.085,74.495
1.1624,74.752,74.72
1.2252,74.509,75.197
1.2881,74.56,75.063
1.3509,74.947,74.711
1.4137,75.351,74.646
1.4766,75.527,74.674
1.5394,75.269,74.455
1.6022,74.784,74.546
1.665,74.485,75.29
1.7279,74.509,76.184
1.7907,74.898,76.248
1.8535,75.238,75.582
1.9164,75.342,74.952
1.9792,75.247,74.581
2.042,75.031,74.482
2.1049,74.942,74.427
2.1677,74.978,74.443
2.2305,75.055,74.764
2.2934,75.073,75.334
2.3562,75,75.472
2.419,74.917,75.223
2.4819,74.851,74.956
2.5447,74.814,74.824
2.6075,74.71,74.798
2.6703,74.581,74.988
2.7332,74.534,75.395
2.796,74.667,75.436
2.8588,75.027,74.796
2.9217,75.485,74.372
2.9845,75.858,74.705
3.0474,75.975,75.182
3.1102,75.623,75.174
3.173,74.985,75.152
3.2359,74.406,75.145
3.2987,74.226,74.846
3.3615,74.49,74.569
3.4243,74.886,74.819
3.4872,75.212,75.472
3.55,75.312,75.726
3.6128,75.243,75.249
3.6757,75.096,74.736
3.7385,74.962,74.591
3.8013,74.921,74.695
3.8642,75,74.646
3.927,75.102,74.64
3.9898,75.14,74.88
4.0527,75.032,75.506
4.1155,74.856,75.924
4.1783,74.778,75.559
4.2412,74.841,74.497
4.304,75.052,73.823
4.3668,75.184,74.359
4.4296,75.136,75.251
4.4925,74.98,75.738
4.5553,74.816,75.443
4.6181,74.873,74.943
4.681,75.101,74.779
4.7438,75.337,75.097
4.8067,75.412,75.427
4.8695,75.179,75.277
4.9323,74.798,74.998
4.9952,74.488,74.86
5.058,74.451,74.908
5.1208,74.703,74.691
5.1836,75.07,74.297
5.2465,75.38,74.272
5.3093,75.487,75.083
5.3721,75.274,75.842
5.4349,74.868,75.838
5.4978,74.511,75.164
5.5606,74.441,74.472
5.6234,74.733,74.328
5.6863,75.135,74.587
5.7491,75.436,75.145
5.812,75.451,75.556
5.8748,75.248,75.128
5.9376,75.062,74.601
6.0005,75.007,74.994
6.0633,75.151,76.054
6.1261,75.233,75.888
6.1889,75.087,74.81
6.2518,74.783,74.04


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_257.csv <==
x,qOut,qIn
0.031416,75.177,75.256
0.094248,75.08,75.495
0.15708,75.095,74.826
0.21991,75.096,73.819
0.28274,74.95,73.859
0.34557,74.667,75.1
0.40841,74.48,76.096
0.47124,74.491,75.996
0.53407,74.752,75.294
0.5969,75.014,75.214
0.65973,75.122,75.226
0.72257,75.095,74.763
0.7854,74.982,73.997
0.84823,74.984,74.059
0.91106,75.094,74.978
0.9739,75.226,76.046
1.0367,75.282,76.12
1.0996,75.224,75.404
1.1624,75.113,74.762
1.2252,74.975,74.369
1.2881,74.821,74.163
1.3509,74.598,74.478
1.4137,74.413,75.186
1.4766,74.394,75.595
1.5394,74.643,75.286
1.6022,75.124,74.788
1.665,75.617,74.52
1.7279,75.902,74.701
1.7907,75.775,75.448
1.8535,75.187,75.847
1.9164,74.539,75.402
1.9792,74.175,74.542
2.042,74.361,74.436
2.1049,74.873,75.036
2.1677,75.397,75.293
2.2305,75.728,75.004
2.2934,75.699,74.62
2.3562,75.255,74.669
2.419,74.692,75.005
2.4819,74.331,75.373
2.5447,74.455,75.457
2.6075,74.89,75.349
2.6703,75.243,75.197
2.7332,75.35,74.992
2.796,75.11,74.898
2.8588,74.856,74.645
2.9217,74.821,74.278
2.9845,74.986,74.478
3.0474,75.27,75.38
3.1102,75.352,75.628
3.173,75.202,75.179
3.2359,74.954,74.76
3.2987,74.764,74.798
3.3615,74.778,74.937
3.4243,74.871,74.958
3.4872,74.946,74.873
3.55,74.92,74.948
3.6128,74.916,75.241
3.6757,75.034,75.418
3.7385,75.233,75.349
3.8013,75.442,75.228
3.8642,75.421,74.922
3.927,75.151,74.51
3.9898,74.786,74.622
4.0527,74.502,75.34
4.1155,74.51,75.247
4.1783,74.727,74.536
4.2412,75.013,74.32
4.304,75.229,74.885
4.3668,75.28,75.346
4.4296,75.171,75.591
4.4925,74.98,75.616
4.5553,74.795,75.15
4.6181,74.757,74.375
4.681,74.861,74.02
4.7438,75.038,74.453
4.8067,75.209,75.181
4.8695,75.296,75.498
4.9323,75.281,75.602
4.9952,75.181,75.513
5.058,75.018,75.139
5.1208,74.887,74.855
5.1836,74.833,74.936
5.2465,74.834,75.275
5.3093,74.85,75.516
5.3721,74.802,75.116
5.4349,74.77,74.357
5.4978,74.834,73.936
5.5606,75.06,74.521
5.6234,75.341,75.266
5.6863,75.426,75.352
5.7491,75.238,74.904
5.812,74.747,74.662
5.8748,74.382,74.927
5.9376,74.405,75.227
6.0005,74.743,75.374
6.0633,75.253,75.399
6.1261,75.561,75.195
6.1889,75.59,74.836
6.2518,75.424,74.718


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_258.csv <==
x,qOut,qIn
0.031416,75.155,74.111
0.094248,75.249,74.438
0.15708,75.338,75.086
0.21991,75.285,75.681
0.28274,74.983,76.049
0.34557,74.685,75.801
0.40841,74.599,75.129
0.47124,74.701,74.654
0.53407,74.908,74.63
0.5969,74.965,74.593
0.65973,74.91,74.538
0.72257,74.855,74.67
0.7854,74.915,74.982
0.84823,75.117,75.314
0.91106,75.309,75.404
0.9739,75.365,74.929
1.0367,75.178,74.391
1.0996,74.818,74.749
1.1624,74.508,75.354
1.2252,74.387,75.462
1.2881,74.547,75.038
1.3509,74.878,74.79
1.4137,75.273,74.899
1.4766,75.614,75.323
1.5394,75.801,75.65
1.6022,75.643,75.421
1.665,75.184,74.906
1.7279,74.669,74.492
1.7907,74.368,74.408
1.8535,74.48,74.505
1.9164,74.786,74.752
1.9792,75.079,75.18
2.042,75.183,75.542
2.1049,75.116,75.506
2.1677,74.984,75.215
2.2305,74.878,74.85
2.2934,74.87,74.514
2.3562,74.955,74.54
2.419,75.057,74.954
2.4819,75.126,75.374
2.5447,75.117,75.421
2.6075,75.108,75.117
2.6703,75.169,74.789
2.7332,75.259,74.789
2.796,75.315,75.068
2.8588,75.131,74.964
2.9217,74.778,74.722
2.9845,74.466,74.904
3.0474,74.405,75.473
3.1102,74.678,75.469
3.173,75.073,75.024
3.2359,75.4,74.752
3.2987,75.496,74.972
3.3615,75.318,75.138
3.4243,75.001,75.092
3.4872,74.723,75.019
3.55,74.647,74.955
3.6128,74.813,74.788
3.6757,75.065,74.669
3.7385,75.265,74.727
3.8013,75.287,74.884
3.8642,75.129,74.883
3.927,74.923,74.843
3.9898,74.782,75.071
4.0527,74.799,75.709
4.1155,74.929,75.622
4.1783,75.077,74.686
4.2412,75.188,73.891
4.304,75.216,74.222
4.3668,75.17,75.338
4.4296,75.085,76.315
4.4925,75.008,76.515
4.5553,74.979,75.408
4.6181,75.006,73.87
4.681,75.029,73.329
4.7438,75.001,74.324
4.8067,74.887,75.619
4.8695,74.744,75.404
4.9323,74.664,74.755
4.9952,74.69,74.925
5.058,74.839,75.539
5.1208,75.06,75.376
5.1836,75.249,75.157
5.2465,75.305,75.348
5.3093,75.136,75.439
5.3721,74.772,74.828
5.4349,74.498,74.246
5.4978,74.503,74.349
5.5606,74.914,75.144
5.6234,75.488,75.346
5.6863,75.8,74.866
5.7491,75.658,74.433
5.812,74.935,74.667
5.8748,74.264,75.249
5.9376,74.15,75.601
6.0005,74.521,75.347
6.0633,75.17,74.86
6.1261,75.482,75.008
6.1889,75.451,75.174
6.2518,75.269,74.68


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_259.csv <==
x,qOut,qIn
0.031416,74.69,74.463
0.094248,74.642,74.589
0.15708,74.767,75.357
0.21991,74.984,76.021
0.28274,75.208,75.605
0.34557,75.335,75.01
0.40841,75.324,74.973
0.47124,75.214,75.073
0.53407,75.059,74.908
0.5969,74.982,74.697
0.65973,74.939,74.653
0.72257,74.876,74.849
0.7854,74.734,75.159
0.84823,74.641,75.059
0.91106,74.725,74.692
0.9739,74.934,74.634
1.0367,75.178,75.226
1.0996,75.169,75.354
1.1624,74.946,74.858
1.2252,74.712,74.621
1.2881,74.68,75.139
1.3509,74.963,75.379
1.4137,75.346,75.128
1.4766,75.628,74.877
1.5394,75.629,75.007
1.6022,75.356,75.187
1.665,75.008,75.12
1.7279,74.749,74.788
1.7907,74.712,74.425
1.8535,74.803,74.46
1.9164,74.894,74.849
1.9792,74.941,75.371
2.042,74.921,75.714
2.1049,74.908,75.596
2.1677,74.919,75.126
2.2305,74.95,74.496
2.2934,74.986,74.207
2.3562,75.007,74.81
2.419,75.015,75.598
2.4819,75.023,75.699
2.5447,75.04,75.314
2.6075,75.081,75.16
2.6703,75.13,74.892
2.7332,75.147,74.467
2.796,75.095,74.515
2.8588,74.936,75.227
2.9217,74.734,75.594
2.9845,74.591,74.994
3.0474,74.597,74.086
3.1102,74.808,74.281
3.173,75.13,75.056
3.2359,75.413,75.615
3.2987,75.508,75.791
3.3615,75.273,75.751
3.4243,74.885,75.276
3.4872,74.596,74.54
3.55,74.643,74.337
3.6128,75.006,74.535
3.6757,75.38,74.495
3.7385,75.556,74.423
3.8013,75.367,74.832
3.8642,74.99,75.542
3.927,74.733,75.977
3.9898,74.697,75.912
4.0527,74.917,75.57
4.1155,75.037,75.021
4.1783,74.93,74.265
4.2412,74.711,73.836
4.304,74.532,74.351
4.3668,74.681,75.331
4.4296,75.079,75.888
4.4925,75.513,75.559
4.5553,75.767,74.582
4.6181,75.577,74.221
4.681,75.048,74.629
4.7438,74.477,75.331
4.8067,74.178,75.594
4.8695,74.292,75.215
4.9323,74.598,74.848
4.9952,74.956,74.987
5.058,75.254,75.374
5.1208,75.571,75.023
5.1836,75.763,74.338
5.2465,75.684,74.231
5.3093,75.192,75.169
5.3721,74.546,75.904
5.4349,74.235,75.764
5.4978,74.368,74.954
5.5606,74.935,74.344
5.6234,75.381,74.838
5.6863,75.457,75.623
5.7491,75.219,75.562
5.812,74.788,74.62
5.8748,74.612,74.226
5.9376,74.765,74.423
6.0005,75.091,74.894
6.0633,75.399,75.362
6.1261,75.44,75.348
6.1889,75.24,74.994
6.2518,74.94,74.728


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_260.csv <==
x,qOut,qIn
0.031416,74.718,75.312
0.094248,74.809,74.419
0.15708,75.043,73.862
0.21991,75.253,74.244
0.28274,75.273,75.371
0.34557,75.022,75.803
0.40841,74.71,75.55
0.47124,74.539,75.418
0.53407,74.674,75.706
0.5969,75.009,75.169
0.65973,75.298,74.028
0.72257,75.412,73.508
0.7854,75.255,74.604
0.84823,74.982,75.84
0.91106,74.809,75.943
0.9739,74.813,75.107
1.0367,75.024,74.604
1.0996,75.225,75.087
1.1624,75.233,75.627
1.2252,75.029,75.624
1.2881,74.637,75.141
1.3509,74.365,74.4
1.4137,74.401,73.673
1.4766,74.717,73.759
1.5394,75.234,75.168
1.6022,75.69,76.077
1.665,75.836,75.701
1.7279,75.595,74.861
1.7907,74.935,74.604
1.8535,74.348,74.938
1.9164,74.212,75.27
1.9792,74.484,75.222
2.042,75.022,74.891
2.1049,75.377,74.843
2.1677,75.486,74.956
2.2305,75.428,75.034
2.2934,75.307,75.358
2.3562,75.245,75.461
2.419,75.125,74.935
2.4819,74.883,74.443
2.5447,74.472,74.641
2.6075,74.187,74.965
2.6703,74.267,75.225
2.7332,74.654,75.612
2.796,75.222,75.629
2.8588,75.567,75.04
2.9217,75.558,74.593
2.9845,75.298,74.639
3.0474,74.939,74.83
3.1102,74.818,74.8
3.173,74.9,74.879
3.2359,75.041,75.099
3.2987,75.088,75.142
3.3615,75.046,74.843
3.4243,75.043,74.519
3.4872,75.085,74.444
3.55,75.149,74.843
3.6128,75.052,75.54
3.6757,74.853,75.966
3.7385,74.707,75.673
3.8013,74.762,75.055
3.8642,75.049,74.94
3.927,75.356,74.989
3.9898,75.511,74.87
4.0527,75.368,74.602
4.1155,75.012,74.429
4.1783,74.707,74.451
4.2412,74.596,74.812
4.304,74.765,75.409
4.3668,74.992,75.451
4.4296,75.09,75.054
4.4925,75.025,74.879
4.5553,74.799,74.987
4.6181,74.624,74.851
4.681,74.627,74.756
4.7438,74.81,75.002
4.8067,75.136,75.399
4.8695,75.455,75.451
4.9323,75.639,75.276
4.9952,75.619,75.05
5.058,75.35,74.747
5.1208,74.959,74.554
5.1836,74.641,74.748
5.2465,74.483,75.23
5.3093,74.531,75.579
5.3721,74.67,75.365
5.4349,74.855,74.823
5.4978,75.051,74.368
5.5606,75.222,74.362
5.6234,75.27,74.834
5.6863,75.156,75.415
5.7491,74.961,75.584
5.812,74.784,75.095
5.8748,74.802,74.836
5.9376,74.984,74.998
6.0005,75.216,75.091
6.0633,75.377,74.778
6.1261,75.334,74.748
6.1889,75.122,75.197
6.2518,74.871,75.628


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_261.csv <==
x,qOut,qIn
0.031416,75.294,74.761
0.094248,75.276,74.34
0.15708,75.315,74.345
0.21991,75.364,74.561
0.28274,75.35,75.077
0.34557,75.069,75.659
0.40841,74.674,75.866
0.47124,74.403,75.678
0.53407,74.48,75.107
0.5969,74.866,74.33
0.65973,75.222,73.96
0.72257,75.342,74.44
0.7854,75.063,75.143
0.84823,74.659,75.218
0.91106,74.508,75.229
0.9739,74.692,75.44
1.0367,75.21,75.264
1.0996,75.617,74.807
1.1624,75.624,74.821
1.2252,75.258,75.146
1.2881,74.62,75.07
1.3509,74.285,74.664
1.4137,74.42,74.549
1.4766,74.868,74.832
1.5394,75.417,75.326
1.6022,75.737,75.559
1.665,75.681,75.404
1.7279,75.299,74.979
1.7907,74.683,74.674
1.8535,74.308,74.929
1.9164,74.357,75.255
1.9792,74.7,74.975
2.042,75.151,74.273
2.1049,75.405,74.453
2.1677,75.435,75.24
2.2305,75.313,75.686
2.2934,75.124,75.039
2.3562,74.987,74.468
2.419,74.904,74.752
2.4819,74.854,75.448
2.5447,74.809,75.369
2.6075,74.804,74.529
2.6703,74.887,74.138
2.7332,75.042,74.622
2.796,75.235,75.324
2.8588,75.337,75.597
2.9217,75.291,75.674
2.9845,75.133,75.47
3.0474,74.918,75.02
3.1102,74.778,74.792
3.173,74.735,74.779
3.2359,74.766,74.687
3.2987,74.837,74.533
3.3615,74.927,74.876
3.4243,75.025,75.497
3.4872,75.105,75.847
3.55,75.136,75.53
3.6128,75.093,74.761
3.6757,74.992,74.188
3.7385,74.865,74.362
3.8013,74.742,75.025
3.8642,74.668,75.293
3.927,74.713,75.191
3.9898,74.895,74.814
4.0527,75.211,74.367
4.1155,75.524,74.55
4.1783,75.635,75.24
4.2412,75.481,75.733
4.304,75.037,75.47
4.3668,74.627,74.949
4.4296,74.497,74.768
4.4925,74.645,75.142
4.5553,75.005,75.717
4.6181,75.32,75.52
4.681,75.459,74.767
4.7438,75.383,74.165
4.8067,75.073,74.211
4.8695,74.733,74.591
4.9323,74.592,74.949
4.9952,74.672,75.131
5.058,74.941,75.227
5.1208,75.072,75.316
5.1836,74.994,75.268
5.2465,74.829,75.141
5.3093,74.729,75.305
5.3721,74.877,75.653
5.4349,75.133,75.511
5.4978,75.347,74.525
5.5606,75.376,73.536
5.6234,75.285,74.254
5.6863,75.214,75.591
5.7491,75.178,75.897
5.812,75.158,75.124
5.8748,74.948,74.613
5.9376,74.629,74.378
6.0005,74.389,74.497
6.0633,74.417,74.974
6.1261,74.713,75.556
6.1889,75.04,75.892
6.2518,75.267,75.582


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_262.csv <==
x,qOut,qIn
0.031416,75.231,75.042
0.094248,74.789,74.76
0.15708,74.432,74.66
0.21991,74.391,74.784
0.28274,74.813,74.973
0.34557,75.364,75.318
0.40841,75.657,75.554
0.47124,75.551,75.184
0.53407,74.966,74.473
0.5969,74.37,74.248
0.65973,74.144,74.389
0.72257,74.301,74.781
0.7854,74.753,75.575
0.84823,75.143,76.134
0.91106,75.409,75.856
0.9739,75.542,74.956
1.0367,75.54,74.387
1.0996,75.386,74.726
1.1624,75.131,75.104
1.2252,74.877,74.863
1.2881,74.723,74.633
1.3509,74.726,75.149
1.4137,74.854,75.467
1.4766,75.041,75.066
1.5394,75.223,74.477
1.6022,75.261,74.637
1.665,75.069,75.107
1.7279,74.742,75.371
1.7907,74.408,75.176
1.8535,74.392,74.935
1.9164,74.706,74.968
1.9792,75.178,75.227
2.042,75.622,75.176
2.1049,75.767,74.877
2.1677,75.551,74.812
2.2305,75.126,74.927
2.2934,74.681,74.855
2.3562,74.57,74.897
2.419,74.739,75.248
2.4819,75,75.431
2.5447,75.159,75.074
2.6075,75.116,74.586
2.6703,74.975,74.443
2.7332,74.845,74.975
2.796,74.818,75.983
2.8588,74.899,75.77
2.9217,75.023,74.479
2.9845,75.136,73.597
3.0474,75.19,74.217
3.1102,75.175,75.244
3.173,75.114,75.747
3.2359,75.036,75.596
3.2987,74.962,75.132
3.3615,74.905,75
3.4243,74.888,75.151
3.4872,74.926,75.307
3.55,75.024,75.307
3.6128,75.114,74.976
3.6757,75.11,74.492
3.7385,75.025,74.399
3.8013,74.885,74.846
3.8642,74.885,74.92
3.927,75.027,74.638
3.9898,75.171,74.56
4.0527,75.159,75.071
4.1155,74.852,75.676
4.1783,74.51,75.786
4.2412,74.371,75.342
4.304,74.625,75.033
4.3668,75.092,74.814
4.4296,75.473,74.388
4.4925,75.636,74.277
4.5553,75.491,74.857
4.6181,75.247,75.423
4.681,75.079,75.561
4.7438,75.001,75.318
4.8067,74.987,74.843
4.8695,74.864,74.597
4.9323,74.687,74.886
4.9952,74.56,75.658
5.058,74.576,76.134
5.1208,74.703,75.305
5.1836,74.871,74.05
5.2465,75.062,73.676
5.3093,75.268,74.749
5.3721,75.466,75.621
5.4349,75.491,75.626
5.4978,75.29,75.278
5.5606,74.84,75.25
5.6234,74.487,75.017
5.6863,74.468,74.402
5.7491,74.727,74.007
5.812,75.142,74.269
5.8748,75.356,74.797
5.9376,75.31,75.307
6.0005,75.127,75.681
6.0633,74.953,75.643
6.1261,75.028,75.255
6.1889,75.238,74.986
6.2518,75.375,75.051


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_263.csv <==
x,qOut,qIn
0.031416,74.326,75.809
0.094248,74.659,75.333
0.15708,75.229,74.817
0.21991,75.716,74.617
0.28274,75.825,74.636
0.34557,75.418,74.577
0.40841,74.816,74.667
0.47124,74.357,75.058
0.53407,74.342,75.418
0.5969,74.631,75.238
0.65973,74.955,74.912
0.72257,75.197,74.908
0.7854,75.281,75.127
0.84823,75.244,75.091
0.91106,75.085,74.978
0.9739,74.888,74.895
1.0367,74.74,74.661
1.0996,74.817,74.736
1.1624,75.075,75.342
1.2252,75.351,75.854
1.2881,75.472,75.443
1.3509,75.261,74.603
1.4137,74.873,74.281
1.4766,74.544,74.692
1.5394,74.494,75.059
1.6022,74.72,75.187
1.665,75.001,75.582
1.7279,75.205,75.762
1.7907,75.229,74.795
1.8535,75.163,73.783
1.9164,75.086,73.932
1.9792,75.026,74.978
2.042,74.991,75.887
2.1049,74.926,75.75
2.1677,74.862,75.077
2.2305,74.857,74.684
2.2934,74.962,74.976
2.3562,75.168,75.174
2.419,75.323,75.062
2.4819,75.318,74.928
2.5447,75.063,75.16
2.6075,74.734,75.213
2.6703,74.618,74.766
2.7332,74.773,74.292
2.796,75.192,74.481
2.8588,75.473,75.004
2.9217,75.37,75.247
2.9845,74.971,75.146
3.0474,74.435,75.009
3.1102,74.305,74.962
3.173,74.608,74.935
3.2359,75.102,75.09
3.2987,75.522,75.447
3.3615,75.581,75.563
3.4243,75.348,75.435
3.4872,75.028,75.27
3.55,74.837,74.984
3.6128,74.92,74.57
3.6757,75.09,74.325
3.7385,75.175,74.31
3.8013,75.025,74.497
3.8642,74.753,75.051
3.927,74.579,75.597
3.9898,74.583,75.472
4.0527,74.793,74.899
4.1155,75.015,75.163
4.1783,75.133,75.689
4.2412,75.136,75.379
4.304,75.036,74.235
4.3668,74.967,73.847
4.4296,75.018,74.385
4.4925,75.181,75.336
4.5553,75.42,75.665
4.6181,75.545,75.027
4.681,75.418,74.504
4.7438,75.078,74.862
4.8067,74.605,75.838
4.8695,74.338,76.092
4.9323,74.369,75.445
4.9952,74.607,74.348
5.058,74.926,73.781
5.1208,75.178,74.314
5.1836,75.355,75.269
5.2465,75.441,75.878
5.3093,75.424,75.805
5.3721,75.235,75.406
5.4349,74.916,74.901
5.4978,74.605,74.54
5.5606,74.444,74.522
5.6234,74.547,74.566
5.6863,74.794,74.588
5.7491,75.046,74.808
5.812,75.174,75.264
5.8748,75.193,75.402
5.9376,75.227,75.248
6.0005,75.297,75.129
6.0633,75.401,74.773
6.1261,75.273,74.402
6.1889,74.891,74.718
6.2518,74.489,75.514


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_264.csv <==
x,qOut,qIn
0.031416,75.282,75.026
0.094248,75.038,75.519
0.15708,74.782,75.441
0.21991,74.61,75.21
0.28274,74.595,75.206
0.34557,74.645,74.851
0.40841,74.716,74.397
0.47124,74.826,74.604
0.53407,75.001,75.441
0.5969,75.257,75.638
0.65973,75.476,75.194
0.72257,75.562,74.696
0.7854,75.431,74.704
0.84823,75.128,75.047
0.91106,74.808,75.151
0.9739,74.58,74.72
1.0367,74.526,74.269
1.0996,74.605,74.765
1.1624,74.778,75.601
1.2252,75.002,75.919
1.2881,75.231,75.529
1.3509,75.375,74.847
1.4137,75.346,74.219
1.4766,75.169,74.189
1.5394,74.89,74.775
1.6022,74.731,75.338
1.665,74.779,75.641
1.7279,74.97,75.494
1.7907,75.21,75.028
1.8535,75.304,74.9
1.9164,75.217,74.992
1.9792,75.019,74.859
2.042,74.797,74.407
2.1049,74.674,74.275
2.1677,74.664,74.6
2.2305,74.758,75.211
2.2934,74.935,75.984
2.3562,75.19,76.248
2.419,75.396,75.657
2.4819,75.423,74.647
2.5447,75.15,74.199
2.6075,74.706,74.584
2.6703,74.444,75.136
2.7332,74.497,75.455
2.796,74.917,75.33
2.8588,75.355,74.727
2.9217,75.579,74.164
2.9845,75.535,74.289
3.0474,75.212,74.9
3.1102,74.826,75.206
3.173,74.536,75.375
3.2359,74.41,75.534
3.2987,74.475,75.329
3.3615,74.692,74.457
3.4243,75.045,73.832
3.4872,75.434,74.377
3.55,75.757,75.722
3.6128,75.741,76.088
3.6757,75.371,75.624
3.7385,74.891,75.022
3.8013,74.586,74.686
3.8642,74.737,74.565
3.927,75.038,74.695
3.9898,75.203,75.133
4.0527,74.977,75.575
4.1155,74.575,75.272
4.1783,74.4,74.669
4.2412,74.552,74.604
4.304,75.042,75.181
4.3668,75.432,75.349
4.4296,75.464,75.034
4.4925,75.168,74.632
4.5553,74.638,74.571
4.6181,74.372,74.862
4.681,74.528,75.162
4.7438,74.963,75.18
4.8067,75.484,74.773
4.8695,75.719,74.704
4.9323,75.565,75.316
4.9952,75.168,76.066
5.058,74.723,75.65
5.1208,74.637,74.567
5.1836,74.853,74.284
5.2465,75.149,74.911
5.3093,75.293,75.297
5.3721,75.186,74.721
5.4349,75.008,74.17
5.4978,74.888,74.344
5.5606,74.923,75.137
5.6234,74.978,75.483
5.6863,74.957,75.382
5.7491,74.883,75.26
5.812,74.798,75.436
5.8748,74.814,75.448
5.9376,74.9,75.09
6.0005,75.018,74.626
6.0633,75.124,74.502
6.1261,75.239,74.672
6.1889,75.343,74.732
6.2518,75.378,74.638


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_265.csv <==
x,qOut,qIn
0.031416,75.587,75.656
0.094248,75.283,75.671
0.15708,74.794,75.065
0.21991,74.413,74.727
0.28274,74.41,74.806
0.34557,74.723,74.816
0.40841,75.085,74.943
0.47124,75.353,75.102
0.53407,75.425,74.931
0.5969,75.385,74.815
0.65973,75.266,75.031
0.72257,75.089,75.231
0.7854,74.873,75.084
0.84823,74.686,75.158
0.91106,74.606,75.437
0.9739,74.647,75.238
1.0367,74.799,74.418
1.0996,74.994,74.232
1.1624,75.187,74.725
1.2252,75.333,75.18
1.2881,75.392,75.089
1.3509,75.302,74.873
1.4137,75.104,74.84
1.4766,74.899,74.96
1.5394,74.79,75.078
1.6022,74.832,75.206
1.665,74.929,75.256
1.7279,75.008,74.957
1.7907,75.007,74.345
1.8535,74.996,74.602
1.9164,75.049,75.611
1.9792,75.152,76.159
2.042,75.268,75.237
2.1049,75.237,74.312
2.1677,75.04,74.391
2.2305,74.786,75.115
2.2934,74.597,75.796
2.3562,74.626,75.811
2.419,74.787,75.169
2.4819,74.964,74.315
2.5447,75.047,74.079
2.6075,75.038,74.513
2.6703,75.021,74.907
2.7332,75.022,74.906
2.796,75.055,74.659
2.8588,75.021,75.021
2.9217,74.934,75.788
2.9845,74.875,76.105
3.0474,74.928,75.243
3.1102,75.124,74.355
3.173,75.293,74.359
3.2359,75.324,75.03
3.2987,75.126,75.561
3.3615,74.911,75.496
3.4243,74.907,75.136
3.4872,75.087,74.727
3.55,75.37,74.41
3.6128,75.337,74.117
3.6757,74.966,74.122
3.7385,74.507,74.834
3.8013,74.25,76.068
3.8642,74.412,76.412
3.927,74.758,75.752
3.9898,75.106,74.752
4.0527,75.302,74.203
4.1155,75.414,74.392
4.1783,75.431,74.886
4.2412,75.33,75.242
4.304,75.083,75.183
4.3668,74.844,74.99
4.4296,74.825,74.934
4.4925,75.006,74.994
4.5553,75.315,74.915
4.6181,75.309,74.973
4.681,74.911,75.249
4.7438,74.388,75.241
4.8067,74.063,74.497
4.8695,74.286,74.091
4.9323,74.84,74.685
4.9952,75.447,75.795
5.058,75.857,76.11
5.1208,75.865,75.364
5.1836,75.473,74.624
5.2465,74.917,74.372
5.3093,74.478,74.576
5.3721,74.517,74.715
5.4349,74.84,74.74
5.4978,75.176,74.958
5.5606,75.269,75.548
5.6234,75.127,75.627
5.6863,74.977,75.189
5.7491,74.924,74.962
5.812,75.03,75.19
5.8748,75.059,74.997
5.9376,74.921,74.518
6.0005,74.721,74.416
6.0633,74.593,74.851
6.1261,74.768,75.006
6.1889,75.135,74.891
6.2518,75.479,75.024


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_266.csv <==
x,qOut,qIn
0.031416,75.441,75.338
0.094248,75.483,75.559
0.15708,75.383,75.203
0.21991,75.174,74.79
0.28274,74.9,74.769
0.34557,74.799,74.977
0.40841,74.916,75.156
0.47124,75.117,75.21
0.53407,75.236,75.03
0.5969,75.042,74.682
0.65973,74.708,74.496
0.72257,74.474,74.688
0.7854,74.558,75.056
0.84823,74.899,75.25
0.91106,75.213,75.356
0.9739,75.352,75.377
1.0367,75.213,75.093
1.0996,74.991,74.687
1.1624,74.882,74.564
1.2252,74.922,74.768
1.2881,75.1,75.238
1.3509,75.2,75.46
1.4137,75.162,75.219
1.4766,75.049,74.836
1.5394,74.944,74.688
1.6022,74.963,74.662
1.665,75.014,74.752
1.7279,75.009,75.131
1.7907,74.867,75.805
1.8535,74.698,75.868
1.9164,74.676,75.047
1.9792,74.826,73.969
2.042,75.13,73.848
2.1049,75.353,74.807
2.1677,75.358,75.735
2.2305,75.175,75.978
2.2934,74.869,75.699
2.3562,74.711,75.202
2.419,74.783,74.437
2.4819,74.994,73.921
2.5447,75.227,74.396
2.6075,75.246,75.119
2.6703,75.046,75.299
2.7332,74.782,75.093
2.796,74.621,75.157
2.8588,74.778,75.736
2.9217,75.125,76.002
2.9845,75.432,75.258
3.0474,75.47,73.903
3.1102,75.081,73.734
3.173,74.574,74.531
3.2359,74.281,75.263
3.2987,74.482,75.385
3.3615,75.047,75.268
3.4243,75.582,75.111
3.4872,75.816,75.114
3.55,75.52,75.424
3.6128,74.867,75.598
3.6757,74.351,75.349
3.7385,74.212,74.737
3.8013,74.577,74.031
3.8642,75.026,74.18
3.927,75.366,75.025
3.9898,75.555,75.518
4.0527,75.587,75.108
4.1155,75.424,74.933
4.1783,75.044,75.15
4.2412,74.601,75.223
4.304,74.282,75.139
4.3668,74.36,75.057
4.4296,74.709,74.839
4.4925,75.119,74.792
4.5553,75.38,75.27
4.6181,75.429,75.225
4.681,75.383,74.444
4.7438,75.314,73.915
4.8067,75.282,74.709
4.8695,75.145,75.48
4.9323,74.872,75.245
4.9952,74.591,74.722
5.058,74.45,75.078
5.1208,74.621,75.759
5.1836,74.946,75.912
5.2465,75.243,75.506
5.3093,75.346,74.693
5.3721,75.248,74.33
5.4349,75.096,74.71
5.4978,74.991,75.364
5.5606,75.008,75.535
5.6234,75.058,75.166
5.6863,75.045,74.731
5.7491,74.95,74.491
5.812,74.772,74.499
5.8748,74.62,74.618
5.9376,74.568,74.916
6.0005,74.626,75.408
6.0633,74.787,75.617
6.1261,74.978,75.083
6.1889,75.162,74.495
6.2518,75.321,74.588


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_267.csv <==
x,qOut,qIn
0.031416,75.014,75.215
0.094248,74.458,75.661
0.15708,74.224,75.523
0.21991,74.361,74.986
0.28274,74.829,74.487
0.34557,75.274,74.728
0.40841,75.502,75.403
0.47124,75.467,75.663
0.53407,75.154,75.023
0.5969,74.794,74.49
0.65973,74.607,74.583
0.72257,74.638,75.082
0.7854,74.876,75.289
0.84823,75.099,74.826
0.91106,75.194,74.397
0.9739,75.154,74.634
1.0367,74.992,75.447
1.0996,74.85,75.844
1.1624,74.833,75.556
1.2252,74.939,74.687
1.2881,75.142,74.039
1.3509,75.268,74.293
1.4137,75.242,74.89
1.4766,75.115,75.412
1.5394,74.961,75.789
1.6022,74.956,75.539
1.665,75.05,74.776
1.7279,75.137,74.371
1.7907,75.102,74.928
1.8535,74.948,75.553
1.9164,74.802,75.645
1.9792,74.733,75.351
2.042,74.775,74.99
2.1049,74.86,74.443
2.1677,74.991,74.103
2.2305,75.146,74.693
2.2934,75.304,75.807
2.3562,75.27,75.612
2.419,74.988,74.57
2.4819,74.631,73.979
2.5447,74.406,74.377
2.6075,74.606,74.995
2.6703,75.04,75.473
2.7332,75.436,75.6
2.796,75.53,75.492
2.8588,75.266,75.524
2.9217,74.953,75.465
2.9845,74.815,75.044
3.0474,75.028,74.474
3.1102,75.322,74.473
3.173,75.378,74.843
3.2359,75.168,75.007
3.2987,74.733,74.474
3.3615,74.553,74.339
3.4243,74.709,75.017
3.4872,75.004,75.634
3.55,75.194,75.257
3.6128,75.006,74.878
3.6757,74.662,75.12
3.7385,74.433,75.476
3.8013,74.561,75.132
3.8642,74.978,74.579
3.927,75.422,74.631
3.9898,75.721,75.179
4.0527,75.738,75.273
4.1155,75.493,74.717
4.1783,75.128,74.406
4.2412,74.793,74.696
4.304,74.62,75.35
4.3668,74.598,75.728
4.4296,74.644,75.712
4.4925,74.718,75.302
4.5553,74.792,74.687
4.6181,74.908,74.239
4.681,75.059,74.161
4.7438,75.206,74.599
4.8067,75.303,75.254
4.8695,75.287,75.512
4.9323,75.181,75.612
4.9952,75.047,75.774
5.058,74.951,75.572
5.1208,74.931,74.818
5.1836,74.924,74.204
5.2465,74.892,74.128
5.3093,74.802,74.349
5.3721,74.745,74.844
5.4349,74.826,75.601
5.4978,75.043,75.84
5.5606,75.365,75.134
5.6234,75.555,74.644
5.6863,75.42,74.675
5.7491,75.019,74.834
5.812,74.465,74.864
5.8748,74.238,74.796
5.9376,74.425,74.846
6.0005,74.869,75.232
6.0633,75.37,75.562
6.1261,75.713,75.079
6.1889,75.786,74.411
6.2518,75.557,74.431


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_268.csv <==
x,qOut,qIn
0.031416,74.624,74.28
0.094248,74.678,74.247
0.15708,74.905,74.855
0.21991,75.212,75.459
0.28274,75.49,75.405
0.34557,75.576,75.435
0.40841,75.452,75.667
0.47124,75.212,75.213
0.53407,74.968,74.036
0.5969,74.847,73.99
0.65973,74.774,74.857
0.72257,74.7,75.416
0.7854,74.587,75.2
0.84823,74.6,75.094
0.91106,74.824,75.154
0.9739,75.164,75.148
1.0367,75.497,75.231
1.0996,75.511,75.351
1.1624,75.187,75.088
1.2252,74.745,74.485
1.2881,74.44,74.373
1.3509,74.566,75.025
1.4137,74.971,75.424
1.4766,75.413,75.021
1.5394,75.664,74.251
1.6022,75.528,74.317
1.665,75.098,75.024
1.7279,74.628,75.725
1.7907,74.385,75.723
1.8535,74.533,75.302
1.9164,74.864,75.04
1.9792,75.187,75.042
2.042,75.331,75.098
2.1049,75.32,75.013
2.1677,75.242,74.877
2.2305,75.147,74.76
2.2934,75.069,74.765
2.3562,74.969,74.697
2.419,74.868,74.572
2.4819,74.802,74.792
2.5447,74.806,75.645
2.6075,74.835,75.948
2.6703,74.815,75.312
2.7332,74.763,74.513
2.796,74.711,74.423
2.8588,74.818,74.746
2.9217,75.077,74.996
2.9845,75.371,75.101
3.0474,75.569,75.053
3.1102,75.513,74.948
3.173,75.287,74.995
3.2359,75.034,75.294
3.2987,74.896,75.44
3.3615,74.863,74.931
3.4243,74.808,74.307
3.4872,74.723,74.319
3.55,74.622,75.565
3.6128,74.697,76.384
3.6757,74.946,75.751
3.7385,75.244,74.402
3.8013,75.456,73.709
3.8642,75.391,74.065
3.927,75.105,74.839
3.9898,74.777,75.537
4.0527,74.594,75.796
4.1155,74.679,75.784
4.1783,74.897,75.555
4.2412,75.116,75.032
4.304,75.219,74.508
4.3668,75.213,74.537
4.4296,75.125,74.845
4.4925,74.99,75.004
4.5553,74.835,74.925
4.6181,74.763,74.898
4.681,74.876,74.915
4.7438,75.121,74.96
4.8067,75.418,75.025
4.8695,75.4,74.985
4.9323,74.992,74.911
4.9952,74.459,74.951
5.058,74.126,74.948
5.1208,74.377,74.613
5.1836,74.974,74.376
5.2465,75.594,74.764
5.3093,75.944,75.833
5.3721,75.837,76.164
5.4349,75.392,75.456
5.4978,74.876,74.594
5.5606,74.568,74.741
5.6234,74.617,75.279
5.6863,74.814,75.297
5.7491,74.992,74.84
5.812,75.013,74.448
5.8748,74.959,74.451
5.9376,74.931,74.629
6.0005,74.949,74.93
6.0633,75.012,75.386
6.1261,75.007,75.698
6.1889,74.898,75.58
6.2518,74.747,75.005


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_269.csv <==
x,qOut,qIn
0.031416,74.99,74.477
0.094248,74.798,74.812
0.15708,74.674,75.292
0.21991,74.647,75.603
0.28274,74.727,75.615
0.34557,74.903,75.517
0.40841,75.115,75.262
0.47124,75.283,74.794
0.53407,75.328,74.315
0.5969,75.208,74.107
0.65973,75.018,74.215
0.72257,74.86,74.666
0.7854,74.824,75.363
0.84823,74.898,75.813
0.91106,75.003,75.781
0.9739,75.076,75.357
1.0367,75.064,74.84
1.0996,74.954,74.578
1.1624,74.802,74.647
1.2252,74.701,75.01
1.2881,74.733,75.393
1.3509,74.956,75.191
1.4137,75.29,74.672
1.4766,75.585,74.627
1.5394,75.695,75.479
1.6022,75.414,75.526
1.665,74.861,74.544
1.7279,74.323,73.931
1.7907,74.092,74.799
1.8535,74.292,75.644
1.9164,74.708,75.606
1.9792,75.161,75.114
2.042,75.499,74.811
2.1049,75.649,74.72
2.1677,75.548,74.813
2.2305,75.262,75.369
2.2934,74.883,76.224
2.3562,74.703,75.76
2.419,74.768,74.25
2.4819,74.962,73.296
2.5447,75.142,73.849
2.6075,75.171,75.028
2.6703,75.09,76.041
2.7332,74.961,76.248
2.796,74.842,75.404
2.8588,74.752,74.674
2.9217,74.737,74.509
2.9845,74.82,74.666
3.0474,75.011,74.83
3.1102,75.192,74.924
3.173,75.225,75.026
3.2359,75.13,75.111
3.2987,74.954,75.046
3.3615,74.991,74.978
3.4243,75.21,75.037
3.4872,75.381,75.175
3.55,75.247,75.499
3.6128,74.673,75.522
3.6757,74.149,74.948
3.7385,74.021,74.256
3.8013,74.53,74.359
3.8642,75.276,74.962
3.927,75.82,75.183
3.9898,75.957,74.91
4.0527,75.541,74.611
4.1155,74.909,74.741
4.1783,74.521,75.079
4.2412,74.499,75.332
4.304,74.858,74.975
4.3668,75.122,74.788
4.4296,75.163,75.341
4.4925,75.071,75.957
4.5553,74.968,75.521
4.6181,75.039,74.578
4.681,75.198,74.281
4.7438,75.315,74.815
4.8067,75.265,75.439
4.8695,75.02,75.28
4.9323,74.747,74.869
4.9952,74.58,74.866
5.058,74.629,75.327
5.1208,74.797,75.263
5.1836,74.933,74.758
5.2465,74.984,74.464
5.3093,74.921,74.616
5.3721,74.872,74.739
5.4349,74.913,74.939
5.4978,75.038,75.337
5.5606,75.219,75.428
5.6234,75.361,75.132
5.6863,75.398,74.968
5.7491,75.314,74.955
5.812,75.105,74.97
5.8748,74.883,74.927
5.9376,74.781,74.846
6.0005,74.83,74.837
6.0633,75.025,75.118
6.1261,75.205,75.298
6.1889,75.261,75.053
6.2518,75.185,74.613


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_270.csv <==
x,qOut,qIn
0.031416,75.489,74.64
0.094248,75.056,74.157
0.15708,74.573,74.185
0.21991,74.372,74.62
0.28274,74.717,75.174
0.34557,75.27,75.507
0.40841,75.538,75.459
0.47124,75.371,75.058
0.53407,74.708,74.792
0.5969,74.169,75.055
0.65973,74.091,75.287
0.72257,74.397,74.959
0.7854,74.912,74.313
0.84823,75.322,74.621
0.91106,75.649,75.467
0.9739,75.876,75.723
1.0367,75.981,75.064
1.0996,75.739,74.653
1.1624,75.178,74.64
1.2252,74.568,74.778
1.2881,74.209,75.055
1.3509,74.317,75.351
1.4137,74.658,75.406
1.4766,75.03,75.213
1.5394,75.256,74.96
1.6022,75.348,74.623
1.665,75.321,74.344
1.7279,75.203,74.604
1.7907,75.023,75.407
1.8535,74.861,75.571
1.9164,74.783,75.069
1.9792,74.805,74.608
2.042,74.922,74.838
2.1049,75.078,75.207
2.1677,75.183,75.214
2.2305,75.183,75.086
2.2934,75.028,75.309
2.3562,74.822,75.106
2.419,74.748,74.381
2.4819,74.852,74.166
2.5447,75.142,75.124
2.6075,75.349,75.979
2.6703,75.301,75.855
2.7332,75.048,74.865
2.796,74.685,74.164
2.8588,74.562,74.699
2.9217,74.711,75.449
2.9845,74.984,75.431
3.0474,75.213,74.801
3.1102,75.217,74.805
3.173,75.081,75.116
3.2359,74.943,75.119
3.2987,74.933,74.812
3.3615,75.068,74.83
3.4243,75.172,75.017
3.4872,75.146,75.046
3.55,74.914,75.035
3.6128,74.688,75.287
3.6757,74.676,75.358
3.7385,74.876,74.923
3.8013,75.231,74.41
3.8642,75.417,74.534
3.927,75.329,74.879
3.9898,75.073,75.063
4.0527,74.794,75.288
4.1155,74.775,75.431
4.1783,74.948,75.198
4.2412,75.147,74.966
4.304,75.203,75.102
4.3668,75.076,75.022
4.4296,74.914,74.642
4.4925,74.819,74.495
4.5553,74.863,74.859
4.6181,74.963,75.356
4.681,75.063,75.657
4.7438,75.138,75.413
4.8067,75.173,74.362
4.8695,75.118,73.974
4.9323,74.955,74.797
4.9952,74.758,75.9
5.058,74.616,76.201
5.1208,74.677,75.471
5.1836,74.895,74.356
5.2465,75.156,73.768
5.3093,75.344,74.451
5.3721,75.365,75.406
5.4349,75.23,75.748
5.4978,75.012,75.472
5.5606,74.789,74.884
5.6234,74.692,74.452
5.6863,74.764,74.282
5.7491,74.95,74.259
5.812,75.181,74.342
5.8748,75.254,74.85
5.9376,75.106,75.655
6.0005,74.856,76.269
6.0633,74.652,76.056
6.1261,74.783,75.45
6.1889,75.142,75.139
6.2518,75.467,75.062


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_271.csv <==
x,qOut,qIn
0.031416,74.799,75.037
0.094248,75.19,75.1
0.15708,75.404,74.512
0.21991,75.352,74.148
0.28274,75.001,74.495
0.34557,74.769,75.291
0.40841,74.822,75.971
0.47124,75.046,75.929
0.53407,75.275,75.388
0.5969,75.22,74.909
0.65973,74.998,74.427
0.72257,74.796,74.294
0.7854,74.79,75.091
0.84823,74.964,75.782
0.91106,75.15,75.543
0.9739,75.263,74.85
1.0367,75.24,74.665
1.0996,75.135,74.718
1.1624,74.969,74.598
1.2252,74.772,74.767
1.2881,74.576,75.406
1.3509,74.469,75.441
1.4137,74.513,74.966
1.4766,74.708,74.791
1.5394,75.031,74.975
1.6022,75.393,74.964
1.665,75.626,74.93
1.7279,75.619,74.933
1.7907,75.274,74.852
1.8535,74.814,74.82
1.9164,74.601,75.026
1.9792,74.711,75.371
2.042,75.136,75.396
2.1049,75.407,74.905
2.1677,75.328,74.47
2.2305,75.009,74.507
2.2934,74.621,74.802
2.3562,74.561,75.015
2.419,74.779,75.32
2.4819,75.083,75.622
2.5447,75.274,75.582
2.6075,75.244,75.107
2.6703,75.097,74.561
2.7332,74.939,74.246
2.796,74.866,74.251
2.8588,74.863,74.646
2.9217,74.882,75.381
2.9845,74.917,76.05
3.0474,74.963,76.087
3.1102,75.065,75.625
3.173,75.158,75.045
3.2359,75.17,74.49
3.2987,75.029,74.302
3.3615,74.778,74.617
3.4243,74.604,74.953
3.4872,74.615,74.867
3.55,74.873,74.386
3.6128,75.241,74.395
3.6757,75.51,74.94
3.7385,75.547,75.575
3.8013,75.238,75.81
3.8642,74.727,75.546
3.927,74.345,75.108
3.9898,74.268,74.805
4.0527,74.59,74.799
4.1155,75.082,74.873
4.1783,75.556,74.894
4.2412,75.867,74.902
4.304,75.889,75.029
4.3668,75.525,75.239
4.4296,74.982,75.29
4.4925,74.53,75.031
4.5553,74.421,74.537
4.6181,74.564,74.306
4.681,74.694,74.584
4.7438,74.747,75.31
4.8067,74.705,75.939
4.8695,74.815,75.634
4.9323,75.091,74.729
4.9952,75.408,73.983
5.058,75.621,74.289
5.1208,75.528,75.346
5.1836,75.206,76.003
5.2465,74.849,75.657
5.3093,74.659,74.627
5.3721,74.747,74.222
5.4349,74.965,74.677
5.4978,75.168,75.552
5.5606,75.231,75.659
5.6234,75.112,74.901
5.6863,74.877,74.463
5.7491,74.658,74.836
5.812,74.579,75.416
5.8748,74.756,75.048
5.9376,75.072,74.49
6.0005,75.34,74.808
6.0633,75.373,75.849
6.1261,75.079,75.657
6.1889,74.732,74.661
6.2518,74.573,74.316


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_272.csv <==
x,qOut,qIn
0.031416,75.134,74.991
0.094248,75.015,75.085
0.15708,74.913,74.85
0.21991,74.857,74.57
0.28274,74.864,74.805
0.34557,74.901,75.291
0.40841,74.938,75.287
0.47124,74.96,74.655
0.53407,74.951,74.076
0.5969,74.912,74.69
0.65973,74.88,75.809
0.72257,74.899,76.147
0.7854,75.003,75.13
0.84823,75.191,74.536
0.91106,75.37,74.847
0.9739,75.452,75.241
1.0367,75.357,74.907
1.0996,75.11,74.58
1.1624,74.863,74.819
1.2252,74.718,75.378
1.2881,74.747,75.696
1.3509,74.86,75.399
1.4137,74.956,74.812
1.4766,74.99,74.382
1.5394,74.936,74.398
1.6022,74.831,74.728
1.665,74.738,75.11
1.7279,74.726,75.24
1.7907,74.845,75.036
1.8535,75.098,75.043
1.9164,75.358,75.196
1.9792,75.499,75.073
2.042,75.401,74.798
2.1049,75.091,75.093
2.1677,74.795,75.478
2.2305,74.662,75.22
2.2934,74.797,74.558
2.3562,75.05,74.439
2.419,75.264,74.578
2.4819,75.357,74.704
2.5447,75.271,75.1
2.6075,75.02,75.761
2.6703,74.731,76.023
2.7332,74.547,75.635
2.796,74.59,75.067
2.8588,74.832,74.693
2.9217,75.091,74.219
2.9845,75.249,73.723
3.0474,75.207,73.925
3.1102,75.071,75.167
3.173,74.992,76.284
3.2359,75.012,76.265
3.2987,75.137,75.115
3.3615,75.186,74.369
3.4243,75.067,74.428
3.4872,74.831,75.014
3.55,74.558,75.538
3.6128,74.468,75.439
3.6757,74.622,74.915
3.7385,74.961,74.357
3.8013,75.403,74.275
3.8642,75.764,75.057
3.927,75.787,75.957
3.9898,75.407,75.959
4.0527,74.613,74.911
4.1155,73.991,74.218
4.1783,73.922,74.375
4.2412,74.324,75.16
4.304,75.007,75.667
4.3668,75.538,75.453
4.4296,75.761,75.08
4.4925,75.662,74.738
4.5553,75.255,74.304
4.6181,74.878,74.255
4.681,74.777,74.71
4.7438,74.901,75.067
4.8067,75.129,75.017
4.8695,75.088,75.143
4.9323,74.875,75.425
4.9952,74.712,75.477
5.058,74.822,75.099
5.1208,75.173,74.862
5.1836,75.415,74.953
5.2465,75.396,75.042
5.3093,75.015,74.96
5.3721,74.702,74.853
5.4349,74.736,74.736
5.4978,75.025,74.813
5.5606,75.402,75.253
5.6234,75.382,75.15
5.6863,74.998,74.643
5.7491,74.533,74.674
5.812,74.3,75.142
5.8748,74.481,75.118
5.9376,74.828,75.089
6.0005,75.149,75.476
6.0633,75.288,75.757
6.1261,75.314,75.222
6.1889,75.286,74.616
6.2518,75.223,74.574


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_273.csv <==
x,qOut,qIn
0.031416,74.899,75.223
0.094248,75.086,74.733
0.15708,75.151,74.635
0.21991,75.071,75.237
0.28274,74.852,75.79
0.34557,74.768,75.547
0.40841,74.931,75.107
0.47124,75.24,74.821
0.53407,75.554,74.59
0.5969,75.528,74.527
0.65973,75.161,74.771
0.72257,74.697,75.024
0.7854,74.411,75.198
0.84823,74.552,75.19
0.91106,74.889,74.843
0.9739,75.192,74.429
1.0367,75.255,74.6
1.0996,75.116,75.308
1.1624,74.947,75.837
1.2252,74.85,75.728
1.2881,74.898,74.841
1.3509,75.022,74.28
1.4137,75.179,74.521
1.4766,75.323,75.137
1.5394,75.414,75.508
1.6022,75.334,75.289
1.665,75.075,74.755
1.7279,74.773,74.455
1.7907,74.583,74.708
1.8535,74.682,74.958
1.9164,74.917,75.041
1.9792,75.104,75.135
2.042,75.073,75.255
2.1049,74.868,75.177
2.1677,74.727,74.968
2.2305,74.763,74.737
2.2934,75.041,74.449
2.3562,75.331,74.604
2.419,75.417,75.341
2.4819,75.277,76.108
2.5447,74.929,76.196
2.6075,74.722,75.459
2.6703,74.779,74.47
2.7332,74.989,73.9
2.796,75.195,74.324
2.8588,75.12,74.971
2.9217,74.87,75.086
2.9845,74.651,74.755
3.0474,74.657,74.744
3.1102,74.911,75.375
3.173,75.189,75.915
3.2359,75.334,75.888
3.2987,75.222,75.193
3.3615,74.934,74.215
3.4243,74.671,73.658
3.4872,74.574,74.133
3.55,74.742,75.017
3.6128,75.116,75.312
3.6757,75.522,75.466
3.7385,75.768,75.615
3.8013,75.669,75.511
3.8642,75.151,75.049
3.927,74.575,74.641
3.9898,74.242,74.686
4.0527,74.392,75.213
4.1155,74.739,75.475
4.1783,75.021,75.249
4.2412,75.205,74.753
4.304,75.304,74.559
4.3668,75.446,74.727
4.4296,75.445,74.866
4.4925,75.198,74.988
4.5553,74.634,75.323
4.6181,74.169,75.277
4.681,74.146,74.801
4.7438,74.513,74.753
4.8067,75.126,75.502
4.8695,75.564,75.469
4.9323,75.694,74.6
4.9952,75.554,74.076
5.058,75.21,74.773
5.1208,74.938,75.442
5.1836,74.871,75.327
5.2465,74.966,74.87
5.3093,75.142,74.967
5.3721,75.17,75.042
5.4349,75.03,74.689
5.4978,74.827,74.673
5.5606,74.681,75.607
5.6234,74.733,76.179
5.6863,74.905,75.695
5.7491,75.091,74.628
5.812,75.186,73.961
5.8748,75.18,74.3
5.9376,75.124,75.042
6.0005,75.044,75.432
6.0633,74.953,75.043
6.1261,74.829,74.705
6.1889,74.742,74.865
6.2518,74.751,75.274


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_274.csv <==
x,qOut,qIn
0.031416,75.013,75.299
0.094248,74.865,74.897
0.15708,74.742,74.833
0.21991,74.705,74.74
0.28274,74.798,74.556
0.34557,75.048,74.856
0.40841,75.362,75.35
0.47124,75.586,75.324
0.53407,75.57,74.544
0.5969,75.17,74.073
0.65973,74.631,74.3
0.72257,74.247,75.051
0.7854,74.283,76.025
0.84823,74.625,76.243
0.91106,74.987,75.565
0.9739,75.25,74.645
1.0367,75.337,74.014
1.0996,75.401,74.102
1.1624,75.451,74.83
1.2252,75.428,75.5
1.2881,75.265,75.4
1.3509,74.968,75.26
1.4137,74.75,75.397
1.4766,74.707,75.191
1.5394,74.898,74.298
1.6022,75.046,74.066
1.665,74.959,74.75
1.7279,74.707,75.486
1.7907,74.41,75.466
1.8535,74.446,75.116
1.9164,74.827,74.919
1.9792,75.346,74.905
2.042,75.785,74.924
2.1049,75.755,74.898
2.1677,75.255,74.899
2.2305,74.614,74.923
2.2934,74.212,75.044
2.3562,74.425,75.308
2.419,74.961,75.452
2.4819,75.48,75.226
2.5447,75.676,74.779
2.6075,75.443,74.959
2.6703,74.986,75.484
2.7332,74.573,75.504
2.796,74.455,74.817
2.8588,74.662,74.323
2.9217,74.986,74.202
2.9845,75.263,74.39
3.0474,75.352,75.12
3.1102,75.238,75.865
3.173,75.024,75.746
3.2359,74.832,74.741
3.2987,74.775,74.038
3.3615,74.861,74.645
3.4243,74.999,75.577
3.4872,75.123,75.905
3.55,75.178,75.141
3.6128,75.185,74.324
3.6757,75.184,74.357
3.7385,75.193,75.202
3.8013,75.222,75.693
3.8642,75.213,75.171
3.927,75.081,74.612
3.9898,74.842,74.635
4.0527,74.534,75.135
4.1155,74.412,75.197
4.1783,74.572,74.947
4.2412,74.907,74.986
4.304,75.278,75.586
4.3668,75.375,75.608
4.4296,75.193,74.945
4.4925,74.916,74.395
4.5553,74.751,74.502
4.6181,74.892,74.743
4.681,75.13,74.784
4.7438,75.274,74.73
4.8067,75.153,75.053
4.8695,74.926,75.39
4.9323,74.837,75.296
4.9952,74.915,75.067
5.058,75.132,75.003
5.1208,75.181,74.987
5.1836,75.043,74.936
5.2465,74.867,74.824
5.3093,74.811,74.663
5.3721,74.992,74.729
5.4349,75.243,75.109
5.4978,75.407,75.64
5.5606,75.348,75.85
5.6234,75.085,75.548
5.6863,74.776,75.021
5.7491,74.555,74.36
5.812,74.527,73.827
5.8748,74.659,74.249
5.9376,74.858,75.14
6.0005,75.054,75.355
6.0633,75.184,74.81
6.1261,75.234,75.028
6.1889,75.212,75.715
6.2518,75.134,75.907


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_275.csv <==
x,qOut,qIn
0.031416,74.452,75.087
0.094248,74.632,75.03
0.15708,74.86,75.351
0.21991,75.048,75.556
0.28274,75.127,75.035
0.34557,75.131,74.537
0.40841,75.074,74.597
0.47124,74.983,74.743
0.53407,74.886,74.461
0.5969,74.857,74.411
0.65973,74.926,74.834
0.72257,75.041,75.361
0.7854,75.141,75.687
0.84823,75.094,75.41
0.91106,74.944,74.868
0.9739,74.811,74.87
1.0367,74.813,75.453
1.0996,74.99,75.315
1.1624,75.213,74.756
1.2252,75.383,74.701
1.2881,75.412,74.915
1.3509,75.346,74.759
1.4137,75.233,74.859
1.4766,75.08,75.219
1.5394,74.885,75.03
1.6022,74.65,74.43
1.665,74.485,74.37
1.7279,74.46,75.095
1.7907,74.624,75.886
1.8535,74.885,75.645
1.9164,75.133,74.925
1.9792,75.308,74.41
2.042,75.363,74.312
2.1049,75.323,74.766
2.1677,75.231,75.557
2.2305,75.125,75.94
2.2934,75.04,75.403
2.3562,74.971,74.803
2.419,74.917,74.647
2.4819,74.886,74.709
2.5447,74.886,74.479
2.6075,74.905,74.346
2.6703,74.888,74.814
2.7332,74.838,75.653
2.796,74.762,76.07
2.8588,74.8,75.386
2.9217,74.987,74.377
2.9845,75.219,74.107
3.0474,75.373,74.937
3.1102,75.222,75.682
3.173,74.888,75.813
3.2359,74.615,75.335
3.2987,74.639,74.525
3.3615,75.011,74.098
3.4243,75.428,74.297
3.4872,75.637,74.989
3.55,75.42,75.766
3.6128,74.888,75.868
3.6757,74.439,75.319
3.7385,74.294,74.62
3.8013,74.586,74.227
3.8642,75.023,74.431
3.927,75.361,75.027
3.9898,75.49,75.413
4.0527,75.329,74.989
4.1155,75.001,74.672
4.1783,74.769,75.114
4.2412,74.764,75.873
4.304,75.068,75.787
4.3668,75.363,74.733
4.4296,75.342,73.934
4.4925,75.027,74.073
4.5553,74.512,74.767
4.6181,74.371,75.13
4.681,74.684,75.34
4.7438,75.199,75.564
4.8067,75.625,75.838
4.8695,75.57,75.719
4.9323,75.149,75.115
4.9952,74.667,74.398
5.058,74.446,74.223
5.1208,74.612,74.65
5.1836,74.907,75.017
5.2465,75.166,74.908
5.3093,75.259,74.652
5.3721,75.312,75.013
5.4349,75.327,75.455
5.4978,75.239,75.304
5.5606,74.974,74.812
5.6234,74.581,74.726
5.6863,74.336,74.792
5.7491,74.371,74.911
5.812,74.752,75.239
5.8748,75.237,75.414
5.9376,75.626,75.125
6.0005,75.803,74.613
6.0633,75.679,74.463
6.1261,75.281,74.961
6.1889,74.819,75.502
6.2518,74.488,75.527


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_276.csv <==
x,qOut,qIn
0.031416,75.124,74.898
0.094248,75.612,75.331
0.15708,75.838,75.672
0.21991,75.742,75.517
0.28274,75.289,75.028
0.34557,74.759,74.988
0.40841,74.463,75.085
0.47124,74.457,74.774
0.53407,74.717,74.457
0.5969,74.931,74.67
0.65973,75.043,74.936
0.72257,75.094,75.214
0.7854,75.139,75.734
0.84823,75.195,75.422
0.91106,75.181,74.226
0.9739,75.084,73.547
1.0367,74.903,74.572
1.0996,74.774,75.766
1.1624,74.78,75.933
1.2252,74.913,75.268
1.2881,75.136,74.611
1.3509,75.348,74.594
1.4137,75.465,74.925
1.4766,75.436,75.307
1.5394,75.223,75.558
1.6022,74.899,75.488
1.665,74.643,75.068
1.7279,74.562,74.522
1.7907,74.721,74.479
1.8535,75.003,74.993
1.9164,75.214,75.19
1.9792,75.236,74.711
2.042,74.974,74.479
2.1049,74.597,75.237
2.1677,74.408,75.83
2.2305,74.512,75.459
2.2934,74.942,74.547
2.3562,75.351,74.706
2.419,75.482,75.515
2.4819,75.334,75.796
2.5447,74.956,74.853
2.6075,74.779,74.116
2.6703,74.915,74.26
2.7332,75.205,74.866
2.796,75.447,75.396
2.8588,75.338,75.365
2.9217,75.006,74.891
2.9845,74.68,74.561
3.0474,74.581,74.91
3.1102,74.718,75.402
3.173,74.903,75.599
3.2359,75.048,75.582
3.2987,75.093,75.521
3.3615,75.132,75.029
3.4243,75.182,74.183
3.4872,75.225,73.695
3.55,75.237,74.358
3.6128,75.188,75.41
3.6757,75.067,75.769
3.7385,74.899,75.301
3.8013,74.71,74.743
3.8642,74.625,74.66
3.927,74.705,74.855
3.9898,74.89,75.292
4.0527,75.095,75.509
4.1155,75.121,75.244
4.1783,75.016,74.992
4.2412,74.93,74.95
4.304,75.013,74.885
4.3668,75.316,74.68
4.4296,75.548,74.586
4.4925,75.5,74.702
4.5553,74.998,74.965
4.6181,74.398,75.32
4.681,74.167,75.639
4.7438,74.362,75.612
4.8067,74.922,75.169
4.8695,75.336,74.568
4.9323,75.427,74.083
4.9952,75.259,74.119
5.058,74.941,74.728
5.1208,74.81,75.443
5.1836,74.925,76.007
5.2465,75.165,76.051
5.3093,75.381,75.316
5.3721,75.348,74.63
5.4349,75.107,74.466
5.4978,74.804,74.646
5.5606,74.593,74.771
5.6234,74.585,74.699
5.6863,74.728,74.714
5.7491,74.962,74.996
5.812,75.228,75.252
5.8748,75.457,75.215
5.9376,75.475,75.145
6.0005,75.231,75.114
6.0633,74.703,75.048
6.1261,74.277,74.9
6.1889,74.237,74.771
6.2518,74.556,74.731


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_277.csv <==
x,qOut,qIn
0.031416,75.117,74.212
0.094248,75.325,74.069
0.15708,75.282,74.42
0.21991,75.076,75.331
0.28274,74.83,76.189
0.34557,74.74,76.214
0.40841,74.814,75.74
0.47124,74.997,75.202
0.53407,75.223,74.762
0.5969,75.39,74.279
0.65973,75.371,73.961
0.72257,75.155,74.09
0.7854,74.757,74.807
0.84823,74.505,75.333
0.91106,74.594,75.308
0.9739,74.923,75.128
1.0367,75.344,75.387
1.0996,75.395,75.59
1.1624,75.018,75.356
1.2252,74.485,74.981
1.2881,74.125,74.62
1.3509,74.32,74.419
1.4137,74.881,74.666
1.4766,75.536,75.253
1.5394,76.039,75.559
1.6022,76.149,75.277
1.665,75.746,74.809
1.7279,75.022,74.458
1.7907,74.241,74.685
1.8535,74.007,75.286
1.9164,74.253,75.443
1.9792,74.704,74.854
2.042,75.073,74.477
2.1049,75.261,74.971
2.1677,75.361,75.303
2.2305,75.408,75.014
2.2934,75.424,74.705
2.3562,75.307,74.968
2.419,75.063,75.233
2.4819,74.802,75.182
2.5447,74.647,74.898
2.6075,74.737,74.771
2.6703,74.972,74.83
2.7332,75.196,75.084
2.796,75.258,75.555
2.8588,75.103,75.533
2.9217,74.893,74.922
2.9845,74.766,74.435
3.0474,74.836,74.779
3.1102,74.989,75.369
3.173,75.067,75.544
3.2359,75.039,75.238
3.2987,74.906,74.776
3.3615,74.846,74.733
3.4243,74.895,75.025
3.4872,74.997,75.305
3.55,75.083,75.122
3.6128,75.07,74.696
3.6757,74.998,74.491
3.7385,74.926,74.558
3.8013,74.906,74.682
3.8642,74.968,74.96
3.927,75.081,75.364
3.9898,75.184,75.551
4.0527,75.219,75.366
4.1155,75.129,74.841
4.1783,74.992,74.34
4.2412,74.906,74.526
4.304,74.958,75.623
4.3668,75.107,75.999
4.4296,75.207,75.222
4.4925,75.206,74.188
4.5553,75.075,74.204
4.6181,74.979,75.192
4.681,74.956,75.893
4.7438,74.946,75.575
4.8067,74.869,74.784
4.8695,74.687,74.57
4.9323,74.576,74.582
4.9952,74.634,74.696
5.058,74.919,75.004
5.1208,75.232,75.232
5.1836,75.366,75.268
5.2465,75.286,75.191
5.3093,74.998,74.914
5.3721,74.802,74.725
5.4349,74.838,74.802
5.4978,75.025,74.985
5.5606,75.243,75.115
5.6234,75.215,75.109
5.6863,75.007,75.204
5.7491,74.808,75.606
5.812,74.809,75.639
5.8748,75.057,74.602
5.9376,75.278,73.717
6.0005,75.302,74.217
6.0633,74.995,75.703
6.1261,74.65,75.976
6.1889,74.563,75.284
6.2518,74.741,74.568


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_278.csv <==
x,qOut,qIn
0.031416,75.007,75.614
0.094248,74.982,75.386
0.15708,75.012,74.775
0.21991,75.088,74.478
0.28274,75.182,74.571
0.34557,75.178,74.56
0.40841,75.071,74.722
0.47124,74.926,75.366
0.53407,74.816,76.128
0.5969,74.827,76.068
0.65973,74.92,75.436
0.72257,75.031,74.725
0.7854,75.093,74.115
0.84823,75.074,73.998
0.91106,75.002,74.444
0.9739,74.921,74.932
1.0367,74.872,75.151
1.0996,74.896,75.506
1.1624,74.993,75.906
1.2252,75.103,75.942
1.2881,75.161,75.258
1.3509,75.032,74.411
1.4137,74.76,74.13
1.4766,74.51,74.588
1.5394,74.449,75.247
1.6022,74.706,75.311
1.665,75.164,74.926
1.7279,75.625,74.466
1.7907,75.905,74.545
1.8535,75.729,74.829
1.9164,75.141,74.922
1.9792,74.466,75.2
2.042,74.065,75.736
2.1049,74.218,75.485
2.1677,74.669,74.763
2.2305,75.179,74.569
2.2934,75.544,75.063
2.3562,75.738,75.388
2.419,75.69,75.538
2.4819,75.414,75.588
2.5447,74.943,75.323
2.6075,74.598,74.605
2.6703,74.565,73.939
2.7332,74.759,73.952
2.796,75.036,75.051
2.8588,75.055,75.799
2.9217,74.856,75.408
2.9845,74.633,74.439
3.0474,74.59,74.242
3.1102,74.839,75.207
3.173,75.178,76.046
3.2359,75.42,75.84
3.2987,75.403,74.837
3.3615,75.163,74.245
3.4243,74.941,74.227
3.4872,74.889,74.744
3.55,75.113,75.477
3.6128,75.408,75.739
3.6757,75.483,75.383
3.7385,75.266,74.679
3.8013,74.738,74.449
3.8642,74.362,74.887
3.927,74.374,75.238
3.9898,74.669,75.141
4.0527,75.067,74.806
4.1155,75.194,74.912
4.1783,75.098,75.252
4.2412,74.96,75.297
4.304,74.969,74.681
4.3668,75.177,74.265
4.4296,75.317,74.579
4.4925,75.248,75.348
4.5553,74.87,75.752
4.6181,74.553,75.417
4.681,74.581,74.976
4.7438,74.892,74.844
4.8067,75.346,74.996
4.8695,75.489,74.988
4.9323,75.281,74.811
4.9952,74.924,74.73
5.058,74.659,75.131
5.1208,74.731,75.285
5.1836,74.97,74.892
5.2465,75.188,74.642
5.3093,75.218,75.227
5.3721,75.08,75.604
5.4349,74.888,75.245
5.4978,74.734,74.742
5.5606,74.69,74.724
5.6234,74.78,74.855
5.6863,74.983,74.924
5.7491,75.221,75.096
5.812,75.41,75.11
5.8748,75.399,74.828
5.9376,75.203,74.809
6.0005,74.949,75.218
6.0633,74.78,75.307
6.1261,74.807,74.715
6.1889,74.915,74.408
6.2518,75.009,74.909


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_279.csv <==
x,qOut,qIn
0.031416,75.567,75.674
0.094248,75.81,75.085
0.15708,75.674,74.637
0.21991,75.291,74.786
0.28274,74.828,75.059
0.34557,74.586,75.093
0.40841,74.565,75.247
0.47124,74.679,75.354
0.53407,74.825,74.936
0.5969,74.99,74.176
0.65973,75.174,73.932
0.72257,75.303,74.719
0.7854,75.301,75.94
0.84823,75.065,75.92
0.91106,74.748,75.081
0.9739,74.539,74.536
1.0367,74.604,74.731
1.0996,74.919,74.814
1.1624,75.26,74.835
1.2252,75.464,75.257
1.2881,75.389,75.966
1.3509,75.118,75.837
1.4137,74.899,75.047
1.4766,74.853,74.436
1.5394,75.057,74.468
1.6022,75.223,74.663
1.665,75.133,74.846
1.7279,74.841,75.007
1.7907,74.457,74.903
1.8535,74.397,74.732
1.9164,74.687,74.78
1.9792,75.131,74.846
2.042,75.51,74.751
2.1049,75.52,75.07
2.1677,75.203,75.605
2.2305,74.798,75.573
2.2934,74.565,74.905
2.3562,74.75,74.732
2.419,75.165,75.053
2.4819,75.557,75.312
2.5447,75.689,75.067
2.6075,75.427,74.813
2.6703,74.973,74.816
2.7332,74.585,74.849
2.796,74.503,74.712
2.8588,74.695,74.779
2.9217,74.906,75.105
2.9845,75.005,75.397
3.0474,74.899,75.551
3.1102,74.761,75.472
3.173,74.738,75.157
3.2359,74.85,74.879
3.2987,75.082,74.868
3.3615,75.268,74.761
3.4243,75.327,74.424
3.4872,75.268,74.234
3.55,75.119,74.747
3.6128,75.018,75.483
3.6757,74.996,75.721
3.7385,75.01,75.299
3.8013,75.004,74.651
3.8642,74.905,74.571
3.927,74.784,74.942
3.9898,74.725,75.508
4.0527,74.799,75.963
4.1155,74.991,75.36
4.1783,75.219,74.211
4.2412,75.406,73.95
4.304,75.484,74.912
4.3668,75.39,75.369
4.4296,75.128,75.136
4.4925,74.795,74.79
4.5553,74.498,74.766
4.6181,74.419,75.437
4.681,74.564,76.24
4.7438,74.84,75.956
4.8067,75.141,74.248
4.8695,75.302,73.41
4.9323,75.269,73.984
4.9952,75.115,75.058
5.058,74.932,75.616
5.1208,74.945,75.572
5.1836,75.118,75.395
5.2465,75.289,75.339
5.3093,75.283,75.234
5.3721,75.001,74.786
5.4349,74.683,74.416
5.4978,74.52,74.557
5.5606,74.66,74.963
5.6234,74.924,74.856
5.6863,75.158,74.715
5.7491,75.327,75.129
5.812,75.428,75.646
5.8748,75.449,75.412
5.9376,75.236,74.917
6.0005,74.828,74.542
6.0633,74.309,74.378
6.1261,74.15,74.568
6.1889,74.447,75.095
6.2518,75,75.651


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_280.csv <==
x,qOut,qIn
0.031416,75.119,75.388
0.094248,75.028,76.139
0.15708,74.92,76.014
0.21991,74.839,75.11
0.28274,74.81,74.42
0.34557,74.807,74.255
0.40841,74.861,74.115
0.47124,74.977,74.27
0.53407,75.149,75.162
0.5969,75.286,75.785
0.65973,75.338,75.526
0.72257,75.321,74.854
0.7854,75.263,74.722
0.84823,75.209,75.453
0.91106,75.072,76.037
0.9739,74.831,75.579
1.0367,74.486,74.41
1.0996,74.307,74.079
1.1624,74.479,74.415
1.2252,74.924,74.824
1.2881,75.516,74.996
1.3509,75.809,75.108
1.4137,75.567,75.253
1.4766,74.952,75.372
1.5394,74.223,75.069
1.6022,74.071,74.904
1.665,74.428,75.257
1.7279,74.968,75.529
1.7907,75.351,75.188
1.8535,75.414,74.754
1.9164,75.324,74.628
1.9792,75.232,74.831
2.042,75.267,75.003
2.1049,75.339,74.896
2.1677,75.255,74.883
2.2305,74.996,75.081
2.2934,74.582,75.032
2.3562,74.375,74.563
2.419,74.492,74.37
2.4819,74.814,74.907
2.5447,75.177,75.82
2.6075,75.331,75.914
2.6703,75.301,75.31
2.7332,75.196,74.613
2.796,75.132,74.532
2.8588,75.175,74.854
2.9217,75.22,74.911
2.9845,75.192,74.579
3.0474,75.031,74.625
3.1102,74.846,75.335
3.173,74.765,75.785
3.2359,74.806,75.561
3.2987,74.953,74.926
3.3615,75.031,74.379
3.4243,74.971,74.214
3.4872,74.829,74.831
3.55,74.678,75.752
3.6128,74.702,75.663
3.6757,74.918,75.057
3.7385,75.221,74.848
3.8013,75.493,75.054
3.8642,75.517,74.879
3.927,75.262,74.557
3.9898,74.874,74.382
4.0527,74.531,74.494
4.1155,74.486,75.175
4.1783,74.681,75.936
4.2412,74.981,75.83
4.304,75.247,74.786
4.3668,75.375,74.301
4.4296,75.31,74.566
4.4925,75.089,75.076
4.5553,74.765,75.448
4.6181,74.592,75.622
4.681,74.695,75.429
4.7438,74.997,74.863
4.8067,75.378,74.476
4.8695,75.541,74.696
4.9323,75.387,75.042
4.9952,75.026,75.107
5.058,74.605,74.952
5.1208,74.434,74.959
5.1836,74.532,74.991
5.2465,74.801,74.92
5.3093,75.121,74.926
5.3721,75.361,74.998
5.4349,75.407,74.823
5.4978,75.253,74.537
5.5606,74.913,74.896
5.6234,74.686,75.648
5.6863,74.755,75.808
5.7491,75.039,75.195
5.812,75.407,74.613
5.8748,75.489,74.999
5.9376,75.259,75.601
6.0005,74.904,75.592
6.0633,74.644,74.861
6.1261,74.697,74.213
6.1889,74.901,73.996
6.2518,75.092,74.387


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_281.csv <==
x,qOut,qIn
0.031416,74.685,74.02
0.094248,74.782,73.758
0.15708,74.957,74.596
0.21991,75.11,75.472
0.28274,75.158,75.513
0.34557,75.181,75.236
0.40841,75.2,75.107
0.47124,75.181,75.075
0.53407,75.081,74.958
0.5969,74.899,74.893
0.65973,74.771,75.009
0.72257,74.767,75.267
0.7854,74.927,75.429
0.84823,75.139,74.922
0.91106,75.309,74.338
0.9739,75.386,74.742
1.0367,75.331,75.997
1.0996,75.104,75.933
1.1624,74.762,74.705
1.2252,74.455,73.566
1.2881,74.332,73.475
1.3509,74.514,74.465
1.4137,74.878,75.742
1.4766,75.248,76.331
1.5394,75.46,75.851
1.6022,75.406,74.887
1.665,75.194,74.196
1.7279,74.982,74.445
1.7907,74.924,75.117
1.8535,75.017,75.341
1.9164,75.094,75.528
1.9792,75.095,75.659
2.042,74.985,75.23
2.1049,74.978,74.642
2.1677,75.104,74.424
2.2305,75.214,74.355
2.2934,75.132,74.355
2.3562,74.678,74.886
2.419,74.195,75.568
2.4819,74.002,75.681
2.5447,74.351,75.177
2.6075,75.031,74.958
2.6703,75.639,75.005
2.7332,75.919,74.95
2.796,75.657,74.717
2.8588,75.035,74.763
2.9217,74.573,75.022
2.9845,74.516,75.167
3.0474,74.996,74.931
3.1102,75.518,74.732
3.173,75.708,74.835
3.2359,75.501,75.043
3.2987,74.905,75.104
3.3615,74.408,75.261
3.4243,74.279,75.468
3.4872,74.477,75.415
3.55,74.887,75.143
3.6128,75.23,74.808
3.6757,75.424,74.441
3.7385,75.446,74.332
3.8013,75.288,74.874
3.8642,75.037,75.332
3.927,74.839,75.191
3.9898,74.764,74.856
4.0527,74.848,75.059
4.1155,74.961,75.617
4.1783,75.008,75.798
4.2412,74.982,75.298
4.304,74.893,74.433
4.3668,74.848,74.33
4.4296,74.899,74.823
4.4925,75.038,75.094
4.5553,75.239,74.606
4.6181,75.39,74.349
4.681,75.382,74.743
4.7438,75.205,75.325
4.8067,74.872,75.632
4.8695,74.612,75.585
4.9323,74.555,75.164
4.9952,74.676,74.543
5.058,74.909,74.447
5.1208,75.086,75.005
5.1836,75.198,75.333
5.2465,75.272,74.982
5.3093,75.336,74.613
5.3721,75.358,75.071
5.4349,75.26,75.561
5.4978,75.053,75.456
5.5606,74.765,75.002
5.6234,74.577,74.872
5.6863,74.544,74.858
5.7491,74.628,74.775
5.812,74.764,74.726
5.8748,74.905,75.077
5.9376,75.078,75.459
6.0005,75.249,75.344
6.0633,75.377,74.938
6.1261,75.307,75.161
6.1889,75.069,75.534
6.2518,74.81,75.204


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_282.csv <==
x,qOut,qIn
0.031416,75.672,74.905
0.094248,75.531,75.352
0.15708,75.124,75.559
0.21991,74.664,75.346
0.28274,74.385,74.617
0.34557,74.505,74.067
0.40841,74.859,74.211
0.47124,75.229,75.046
0.53407,75.41,75.924
0.5969,75.325,75.792
0.65973,75.078,75.019
0.72257,74.818,74.408
0.7854,74.687,74.491
0.84823,74.75,74.82
0.91106,74.931,74.993
0.9739,75.128,74.972
1.0367,75.247,75.027
1.0996,75.229,75.12
1.1624,75.148,75.077
1.2252,75.085,75.078
1.2881,75.116,75.21
1.3509,75.163,75.07
1.4137,75.067,74.773
1.4766,74.841,74.741
1.5394,74.532,75.055
1.6022,74.489,75.139
1.665,74.768,75.003
1.7279,75.185,74.985
1.7907,75.527,75.116
1.8535,75.463,75.03
1.9164,75.088,74.984
1.9792,74.674,75.308
2.042,74.504,75.738
2.1049,74.686,75.408
2.1677,74.966,74.614
2.2305,75.174,74.101
2.2934,75.178,74.266
2.3562,75.11,74.441
2.419,75.062,74.584
2.4819,75.043,75.088
2.5447,75.032,75.632
2.6075,74.971,75.661
2.6703,74.917,75.585
2.7332,74.908,75.447
2.796,74.974,74.744
2.8588,75.04,74.359
2.9217,75.05,74.907
2.9845,75.032,75.575
3.0474,75.019,75.204
3.1102,75.125,74.374
3.173,75.292,74.064
3.2359,75.386,74.355
3.2987,75.27,75.026
3.3615,74.864,75.63
3.4243,74.419,75.843
3.4872,74.162,75.57
3.55,74.282,75.128
3.6128,74.65,74.788
3.6757,75.063,74.571
3.7385,75.407,74.717
3.8013,75.595,75.325
3.8642,75.598,75.533
3.927,75.425,75.118
3.9898,75.174,74.56
4.0527,74.955,74.555
4.1155,74.904,75.269
4.1783,74.917,75.79
4.2412,74.879,75.193
4.304,74.686,73.753
4.3668,74.47,73.731
4.4296,74.46,74.948
4.4925,74.7,75.94
4.5553,75.171,75.671
4.6181,75.579,75.092
4.681,75.702,74.91
4.7438,75.527,74.98
4.8067,75.085,74.661
4.8695,74.768,74.325
4.9323,74.743,74.607
4.9952,74.916,75.3
5.058,75.14,75.878
5.1208,75.177,75.855
5.1836,75.105,75.343
5.2465,75.018,74.735
5.3093,75.007,74.427
5.3721,74.966,74.358
5.4349,74.796,74.543
5.4978,74.578,75.086
5.5606,74.422,75.517
5.6234,74.587,75.258
5.6863,74.994,74.913
5.7491,75.423,75.025
5.812,75.65,75.139
5.8748,75.437,74.675
5.9376,74.956,74.369
6.0005,74.513,74.757
6.0633,74.405,75.691
6.1261,74.686,75.733
6.1889,75.117,74.984
6.2518,75.499,74.533


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_283.csv <==
x,qOut,qIn
0.031416,74.967,74.964
0.094248,74.802,75.187
0.15708,74.725,75.421
0.21991,74.77,75.652
0.28274,74.954,75.853
0.34557,75.204,75.619
0.40841,75.329,74.844
0.47124,75.224,74.037
0.53407,74.813,74.197
0.5969,74.381,74.991
0.65973,74.267,75.33
0.72257,74.522,74.948
0.7854,75.109,74.356
0.84823,75.637,74.53
0.91106,75.792,75.278
0.9739,75.514,75.957
1.0367,74.806,75.711
1.0996,74.261,74.882
1.1624,74.214,74.44
1.2252,74.57,74.708
1.2881,75.137,75.239
1.3509,75.537,75.147
1.4137,75.72,74.696
1.4766,75.684,74.469
1.5394,75.437,74.784
1.6022,75.035,75.201
1.665,74.672,75.408
1.7279,74.485,75.325
1.7907,74.575,75.246
1.8535,74.769,75.316
1.9164,74.891,75.151
1.9792,74.928,74.662
2.042,74.897,74.454
2.1049,75,74.916
2.1677,75.209,75.319
2.2305,75.392,75.186
2.2934,75.405,74.919
2.3562,75.175,75.159
2.419,74.901,75.356
2.4819,74.728,75.028
2.5447,74.77,74.303
2.6075,74.857,74.331
2.6703,74.876,74.996
2.7332,74.868,75.501
2.796,74.895,75.352
2.8588,75.082,74.88
2.9217,75.311,74.531
2.9845,75.446,74.676
3.0474,75.361,75.106
3.1102,75.086,75.327
3.173,74.82,75.534
3.2359,74.685,75.654
3.2987,74.767,74.866
3.3615,74.955,73.885
3.4243,75.138,73.952
3.4872,75.246,74.876
3.55,75.225,75.7
3.6128,75.061,75.673
3.6757,74.839,75.155
3.7385,74.676,74.672
3.8013,74.674,74.658
3.8642,74.849,75.064
3.927,75.051,75.473
3.9898,75.161,75.468
4.0527,75.075,75.209
4.1155,74.879,75.123
4.1783,74.787,74.997
4.2412,74.878,74.791
4.304,75.189,74.858
4.3668,75.428,75.099
4.4296,75.348,75.016
4.4925,74.996,74.57
4.5553,74.483,74.359
4.6181,74.327,74.674
4.681,74.589,74.972
4.7438,75.046,75.135
4.8067,75.44,75.454
4.8695,75.468,75.566
4.9323,75.226,75.249
4.9952,74.937,74.965
5.058,74.828,75.146
5.1208,75.008,75.233
5.1836,75.264,74.895
5.2465,75.421,74.454
5.3093,75.331,74.634
5.3721,75.099,75.209
5.4349,74.916,75.416
5.4978,74.836,75.222
5.5606,74.874,75.299
5.6234,74.836,75.15
5.6863,74.714,74.325
5.7491,74.602,73.72
5.812,74.602,74.455
5.8748,74.783,75.745
5.9376,75.042,76.365
6.0005,75.283,75.939
6.0633,75.417,74.803
6.1261,75.423,74.111
6.1889,75.323,74.109
6.2518,75.157,74.559


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_284.csv <==
x,qOut,qIn
0.031416,74.854,74.726
0.094248,74.783,74.883
0.15708,74.825,74.981
0.21991,74.942,74.969
0.28274,75.074,74.958
0.34557,75.094,74.932
0.40841,75.062,74.952
0.47124,75.056,75.2
0.53407,75.155,75.519
0.5969,75.253,75.37
0.65973,75.148,74.844
0.72257,74.853,74.224
0.7854,74.437,73.977
0.84823,74.33,74.543
0.91106,74.615,75.478
0.9739,75.105,76.133
1.0367,75.58,76.033
1.0996,75.715,75.335
1.1624,75.504,74.566
1.2252,75.126,74.171
1.2881,74.79,74.354
1.3509,74.727,74.692
1.4137,74.827,74.897
1.4766,74.968,75.03
1.5394,75.032,75.422
1.6022,75.097,75.574
1.665,75.199,75.127
1.7279,75.259,74.512
1.7907,75.176,74.379
1.8535,74.828,75.026
1.9164,74.446,75.821
1.9792,74.269,75.871
2.042,74.49,74.851
2.1049,75.015,74.251
2.1677,75.557,74.457
2.2305,75.875,74.866
2.2934,75.752,75.11
2.3562,75.162,75.447
2.419,74.524,75.609
2.4819,74.178,75.169
2.5447,74.389,74.424
2.6075,74.857,74.376
2.6703,75.243,74.688
2.7332,75.415,74.782
2.796,75.296,74.887
2.8588,75.041,75.34
2.9217,74.834,75.555
2.9845,74.783,75.337
3.0474,74.959,75.376
3.1102,75.223,75.644
3.173,75.348,75.336
3.2359,75.252,74.636
3.2987,74.887,74.608
3.3615,74.584,75.189
3.4243,74.593,75.226
3.4872,74.869,74.425
3.55,75.303,73.67
3.6128,75.481,74.323
3.6757,75.294,75.536
3.7385,74.894,76.025
3.8013,74.488,75.351
3.8642,74.424,74.742
3.927,74.631,74.699
3.9898,74.947,75.17
4.0527,75.203,75.444
4.1155,75.351,74.922
4.1783,75.429,74.446
4.2412,75.449,74.704
4.304,75.413,75.156
4.3668,75.306,75.09
4.4296,75.145,75.051
4.4925,74.957,75.191
4.5553,74.762,75.373
4.6181,74.568,75.319
4.681,74.435,75.039
4.7438,74.429,74.717
4.8067,74.599,74.715
4.8695,74.918,74.94
4.9323,75.244,75.056
4.9952,75.452,75.073
5.058,75.435,75.179
5.1208,75.228,74.858
5.1836,75.007,74.332
5.2465,74.872,74.551
5.3093,74.893,75.49
5.3721,74.921,75.592
5.4349,74.903,74.976
5.4978,74.884,74.443
5.5606,74.924,74.763
5.6234,75.084,75.545
5.6863,75.255,75.876
5.7491,75.342,75.333
5.812,75.261,74.405
5.8748,75.068,74.06
5.9376,74.897,74.247
6.0005,74.818,74.847
6.0633,74.876,75.656
6.1261,74.973,75.924
6.1889,75.012,75.518
6.2518,74.975,74.909


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_285.csv <==
x,qOut,qIn
0.031416,75.029,73.752
0.094248,74.71,73.871
0.15708,74.626,74.855
0.21991,74.761,75.447
0.28274,75.049,75.137
0.34557,75.273,74.946
0.40841,75.333,75.056
0.47124,75.231,75.202
0.53407,74.987,75.315
0.5969,74.769,75.353
0.65973,74.687,75.236
0.72257,74.743,75.075
0.7854,74.905,74.841
0.84823,75.041,74.596
0.91106,75.136,74.566
0.9739,75.2,74.685
1.0367,75.25,74.754
1.0996,75.209,75.114
1.1624,75.003,75.681
1.2252,74.71,75.922
1.2881,74.439,75.723
1.3509,74.465,75.09
1.4137,74.741,74.238
1.4766,75.088,73.952
1.5394,75.314,74.847
1.6022,75.3,75.555
1.665,75.192,75.359
1.7279,75.12,74.856
1.7907,75.192,74.67
1.8535,75.281,74.547
1.9164,75.213,74.627
1.9792,74.99,75.253
2.042,74.657,75.787
2.1049,74.488,75.227
2.1677,74.55,74.445
2.2305,74.788,74.452
2.2934,75.117,75.106
2.3562,75.441,75.266
2.419,75.635,75.204
2.4819,75.601,75.264
2.5447,75.247,75.22
2.6075,74.757,75.008
2.6703,74.492,75.014
2.7332,74.544,75.215
2.796,74.925,75.244
2.8588,75.195,74.745
2.9217,75.17,74.173
2.9845,74.949,74.129
3.0474,74.684,74.697
3.1102,74.714,75.198
3.173,74.96,75.387
3.2359,75.219,75.234
3.2987,75.286,75.025
3.3615,75.088,75.068
3.4243,74.854,75.208
3.4872,74.751,75.312
3.55,74.906,75.426
3.6128,75.151,75.326
3.6757,75.31,74.851
3.7385,75.343,74.307
3.8013,75.244,74.385
3.8642,75.155,75.118
3.927,75.063,75.653
3.9898,74.925,75.488
4.0527,74.695,74.885
4.1155,74.471,74.41
4.1783,74.424,74.213
4.2412,74.576,74.56
4.304,74.905,75.29
4.3668,75.181,75.807
4.4296,75.293,75.9
4.4925,75.27,75.435
4.5553,75.163,74.728
4.6181,75.154,74.357
4.681,75.228,74.238
4.7438,75.281,74.337
4.8067,75.194,74.891
4.8695,74.919,75.616
4.9323,74.68,75.881
4.9952,74.627,75.519
5.058,74.871,74.998
5.1208,75.187,74.791
5.1836,75.288,74.7
5.2465,75.117,74.716
5.3093,74.673,74.943
5.3721,74.391,75.102
5.4349,74.495,75.133
5.4978,74.898,75.325
5.5606,75.456,75.524
5.6234,75.773,75.044
5.6863,75.646,74.335
5.7491,75.164,74.195
5.812,74.483,75.09
5.8748,74.176,75.674
5.9376,74.346,75.221
6.0005,74.803,74.383
6.0633,75.308,74.675
6.1261,75.605,75.801
6.1889,75.63,76.139
6.2518,75.42,75.137


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_286.csv <==
x,qOut,qIn
0.031416,74.485,75.77
0.094248,74.838,75.74
0.15708,75.207,75.135
0.21991,75.363,74.34
0.28274,75.128,73.966
0.34557,74.817,74.197
0.40841,74.772,74.679
0.47124,74.999,75.129
0.53407,75.425,75.252
0.5969,75.537,75.371
0.65973,75.24,75.571
0.72257,74.771,75.368
0.7854,74.421,74.55
0.84823,74.506,74.306
0.91106,74.788,74.847
0.9739,75.057,75.494
1.0367,75.133,75.694
1.0996,75.18,75.498
1.1624,75.322,75.075
1.2252,75.483,74.551
1.2881,75.551,74.198
1.3509,75.227,74.35
1.4137,74.674,74.72
1.4766,74.208,74.915
1.5394,74.14,74.988
1.6022,74.486,75.413
1.665,74.954,75.846
1.7279,75.35,75.705
1.7907,75.522,74.97
1.8535,75.452,74.593
1.9164,75.192,74.658
1.9792,74.886,74.918
2.042,74.683,75.393
2.1049,74.766,75.503
2.1677,75.06,75.044
2.2305,75.378,74.735
2.2934,75.53,75.088
2.3562,75.298,75.089
2.419,74.826,74.629
2.4819,74.385,74.448
2.5447,74.248,74.943
2.6075,74.47,75.249
2.6703,74.828,75.026
2.7332,75.176,74.613
2.796,75.398,74.662
2.8588,75.514,75.096
2.9217,75.482,75.372
2.9845,75.31,75.393
3.0474,75.017,75.301
3.1102,74.802,74.968
3.173,74.801,74.529
3.2359,74.97,74.485
3.2987,75.225,74.998
3.3615,75.315,75.365
3.4243,75.199,75.448
3.4872,74.975,75.425
3.55,74.76,75.14
3.6128,74.714,74.761
3.6757,74.785,74.726
3.7385,74.885,74.925
3.8013,74.927,74.817
3.8642,74.892,74.708
3.927,74.85,74.993
3.9898,74.86,75.325
4.0527,74.965,75.211
4.1155,75.14,74.768
4.1783,75.268,74.544
4.2412,75.267,74.915
4.304,75.071,75.66
4.3668,74.802,75.464
4.4296,74.673,74.64
4.4925,74.751,74.411
4.5553,75.053,75.081
4.6181,75.346,74.967
4.681,75.455,74.379
4.7438,75.357,74.641
4.8067,75.06,76.062
4.8695,74.796,76.438
4.9323,74.699,75.42
4.9952,74.76,74.094
5.058,74.932,73.756
5.1208,75.053,74.538
5.1836,75.077,75.527
5.2465,75.028,75.915
5.3093,74.939,75.232
5.3721,74.913,74.381
5.4349,74.981,74.232
5.4978,75.092,74.902
5.5606,75.186,75.878
5.6234,75.111,76.014
5.6863,74.886,75.268
5.7491,74.648,74.397
5.812,74.54,74.384
5.8748,74.721,74.74
5.9376,75.089,74.835
6.0005,75.453,74.813
6.0633,75.625,74.988
6.1261,75.394,75.138
6.1889,74.926,75.166
6.2518,74.524,75.353


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_287.csv <==
x,qOut,qIn
0.031416,75.087,75.634
0.094248,74.726,74.983
0.15708,74.513,74.604
0.21991,74.539,74.931
0.28274,74.843,75.342
0.34557,75.191,75.118
0.40841,75.375,74.841
0.47124,75.347,74.719
0.53407,75.099,74.477
0.5969,74.904,74.317
0.65973,74.863,74.593
0.72257,74.896,75.106
0.7854,74.883,75.471
0.84823,74.69,75.448
0.91106,74.525,75.234
0.9739,74.551,75.144
1.0367,74.883,75.238
1.0996,75.327,75.185
1.1624,75.626,75.087
1.2252,75.679,75.045
1.2881,75.428,74.75
1.3509,75.118,74.437
1.4137,74.955,74.579
1.4766,74.943,75.056
1.5394,75.039,75.509
1.6022,74.975,75.5
1.665,74.756,75.08
1.7279,74.527,74.625
1.7907,74.444,74.707
1.8535,74.615,74.998
1.9164,74.913,74.967
1.9792,75.207,74.704
2.042,75.377,74.747
2.1049,75.404,75.154
2.1677,75.349,75.393
2.2305,75.262,75.247
2.2934,75.189,74.702
2.3562,75.092,74.237
2.419,74.941,74.372
2.4819,74.78,75.31
2.5447,74.66,76.46
2.6075,74.71,76.304
2.6703,74.909,75.136
2.7332,75.152,74.079
2.796,75.322,73.903
2.8588,75.28,74.357
2.9217,75.07,75.028
2.9845,74.821,75.557
3.0474,74.668,75.857
3.1102,74.703,75.603
3.173,74.855,74.878
3.2359,75.032,74.45
3.2987,75.148,74.702
3.3615,75.129,74.8
3.4243,74.962,74.725
3.4872,74.739,74.885
3.55,74.56,75.243
3.6128,74.657,75.363
3.6757,75.034,75.296
3.7385,75.494,75.162
3.8013,75.825,74.992
3.8642,75.607,74.689
3.927,74.96,74.453
3.9898,74.316,74.542
4.0527,74.134,74.939
4.1155,74.593,75.287
4.1783,75.242,75.387
4.2412,75.729,75.16
4.304,75.763,75.058
4.3668,75.378,75.281
4.4296,74.878,75.314
4.4925,74.522,75.098
4.5553,74.523,75.058
4.6181,74.741,74.801
4.681,74.989,74.284
4.7438,75.187,74.35
4.8067,75.285,75.323
4.8695,75.306,75.574
4.9323,75.204,75.002
4.9952,75.002,74.809
5.058,74.737,75.674
5.1208,74.586,75.763
5.1836,74.626,74.717
5.2465,74.809,73.759
5.3093,75.057,74.139
5.3721,75.223,75.291
5.4349,75.288,76.032
5.4978,75.283,75.731
5.5606,75.247,74.564
5.6234,75.207,74.22
5.6863,75.115,74.896
5.7491,74.962,75.629
5.812,74.748,75.288
5.8748,74.601,74.535
5.9376,74.617,74.268
6.0005,74.784,74.48
6.0633,75.062,74.747
6.1261,75.316,75.066
6.1889,75.434,75.553
6.2518,75.369,75.881


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_288.csv <==
x,qOut,qIn
0.031416,74.757,74.574
0.094248,74.673,74.881
0.15708,74.749,75.355
0.21991,74.867,75.684
0.28274,74.91,75.433
0.34557,74.951,75.025
0.40841,75.066,74.887
0.47124,75.195,74.993
0.53407,75.257,75.33
0.5969,75.051,75.439
0.65973,74.707,75.06
0.72257,74.462,74.496
0.7854,74.533,74.237
0.84823,74.948,74.481
0.91106,75.407,75.034
0.9739,75.648,75.509
1.0367,75.44,75.326
1.0996,74.872,75.051
1.1624,74.405,75.202
1.2252,74.294,75.41
1.2881,74.694,74.991
1.3509,75.203,74.261
1.4137,75.514,73.965
1.4766,75.562,74.305
1.5394,75.335,75.078
1.6022,75.12,75.592
1.665,75.056,75.703
1.7279,75.098,75.638
1.7907,75.162,75.608
1.8535,75.023,75.161
1.9164,74.756,74.425
1.9792,74.529,74.106
2.042,74.51,74.868
2.1049,74.742,75.776
2.1677,75.072,75.79
2.2305,75.366,74.909
2.2934,75.503,74.28
2.3562,75.421,74.643
2.419,75.133,75.104
2.4819,74.749,75.085
2.5447,74.392,74.871
2.6075,74.267,75.001
2.6703,74.407,75.085
2.7332,74.746,74.99
2.796,75.188,74.935
2.8588,75.591,74.848
2.9217,75.779,74.714
2.9845,75.677,74.901
3.0474,75.234,75.382
3.1102,74.757,75.511
3.173,74.574,75.365
3.2359,74.709,75.126
3.2987,75.104,74.638
3.3615,75.342,74.62
3.4243,75.283,75.237
3.4872,75.025,75.559
3.55,74.707,74.786
3.6128,74.642,73.905
3.6757,74.798,73.92
3.7385,75.026,74.948
3.8013,75.164,75.966
3.8642,75.11,75.829
3.927,74.961,75.224
3.9898,74.823,74.851
4.0527,74.789,74.926
4.1155,74.863,75.111
4.1783,75.002,75.216
4.2412,75.155,75.092
4.304,75.277,74.76
4.3668,75.303,74.789
4.4296,75.231,75.169
4.4925,75.112,75.293
4.5553,75.005,74.576
4.6181,74.945,74.115
4.681,74.842,74.474
4.7438,74.686,75.132
4.8067,74.484,75.547
4.8695,74.456,75.708
4.9323,74.689,75.577
4.9952,75.08,75.043
5.058,75.496,74.554
5.1208,75.656,74.705
5.1836,75.515,75.01
5.2465,75.212,75.019
5.3093,74.915,74.758
5.3721,74.866,74.687
5.4349,74.981,74.882
5.4978,75.115,75.236
5.5606,75.126,75.324
5.6234,74.992,75.203
5.6863,74.799,75.135
5.7491,74.629,74.86
5.812,74.55,74.086
5.8748,74.618,74.103
5.9376,74.848,75.222
6.0005,75.165,76.303
6.0633,75.484,75.983
6.1261,75.586,74.859
6.1889,75.412,74.155
6.2518,75.083,74.223


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_289.csv <==
x,qOut,qIn
0.031416,74.538,75.155
0.094248,74.893,74.916
0.15708,75.227,74.822
0.21991,75.416,74.957
0.28274,75.378,74.938
0.34557,75.203,74.966
0.40841,74.954,75.307
0.47124,74.696,75.576
0.53407,74.487,75.275
0.5969,74.405,74.795
0.65973,74.519,74.667
0.72257,74.822,74.915
0.7854,75.283,75.102
0.84823,75.72,75.304
0.91106,75.847,75.605
0.9739,75.585,75.44
1.0367,74.906,74.574
1.0996,74.387,73.968
1.1624,74.352,74.03
1.2252,74.664,74.642
1.2881,75.089,75.308
1.3509,75.182,75.449
1.4137,75.049,75.317
1.4766,74.9,75.211
1.5394,74.939,74.925
1.6022,75.161,74.715
1.665,75.33,74.981
1.7279,75.335,75.358
1.7907,75.098,75.236
1.8535,74.858,75.027
1.9164,74.821,75.052
1.9792,74.985,74.959
2.042,75.298,74.552
2.1049,75.423,74.34
2.1677,75.207,74.588
2.2305,74.772,75.259
2.2934,74.294,75.928
2.3562,74.208,75.973
2.419,74.497,75.416
2.4819,74.952,74.505
2.5447,75.348,73.994
2.6075,75.475,74.413
2.6703,75.353,75.085
2.7332,75.114,75.349
2.796,74.9,75.004
2.8588,74.896,74.801
2.9217,75.049,74.957
2.9845,75.224,75.24
3.0474,75.283,75.407
3.1102,75.106,75.338
3.173,74.798,75.11
3.2359,74.532,74.943
3.2987,74.471,74.997
3.3615,74.692,75.058
3.4243,75.081,75.018
3.4872,75.466,74.888
3.55,75.682,74.646
3.6128,75.513,74.586
3.6757,75.051,74.88
3.7385,74.577,75.385
3.8013,74.384,75.642
3.8642,74.606,75.055
3.927,74.951,74.359
3.9898,75.207,74.658
4.0527,75.203,75.706
4.1155,75.088,75.303
4.1783,75.039,74.119
4.2412,75.092,73.984
4.304,75.238,75.321
4.3668,75.292,75.811
4.4296,75.221,75.276
4.4925,75.082,74.622
4.5553,74.946,74.374
4.6181,74.87,74.733
4.681,74.821,75.458
4.7438,74.8,75.77
4.8067,74.807,75.378
4.8695,74.905,75.213
4.9323,75.055,75.181
4.9952,75.184,74.723
5.058,75.214,74.116
5.1208,75.117,74.442
5.1836,74.968,75.253
5.2465,74.834,75.695
5.3093,74.766,75.359
5.3721,74.757,74.943
5.4349,74.813,74.843
5.4978,74.92,75.019
5.5606,75.061,75.063
5.6234,75.121,74.68
5.6863,75.041,74.262
5.7491,74.897,74.218
5.812,74.786,74.814
5.8748,74.928,75.821
5.9376,75.244,76.495
6.0005,75.528,76.128
6.0633,75.566,74.77
6.1261,75.207,73.946
6.1889,74.735,74.121
6.2518,74.432,74.856


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_290.csv <==
x,qOut,qIn
0.031416,75.236,75.056
0.094248,74.627,74.925
0.15708,74.195,74.823
0.21991,74.163,75.099
0.28274,74.642,75.95
0.34557,75.224,75.858
0.40841,75.61,74.646
0.47124,75.688,73.658
0.53407,75.389,73.992
0.5969,74.948,74.882
0.65973,74.649,75.461
0.72257,74.588,75.46
0.7854,74.795,75.256
0.84823,75.021,75.184
0.91106,75.169,74.962
0.9739,75.227,74.628
1.0367,75.202,74.628
1.0996,75.11,75.176
1.1624,74.972,75.66
1.2252,74.863,75.568
1.2881,74.853,74.92
1.3509,75.03,74.591
1.4137,75.279,74.797
1.4766,75.426,75.213
1.5394,75.299,75.153
1.6022,74.85,74.876
1.665,74.404,74.908
1.7279,74.217,75.017
1.7907,74.481,74.783
1.8535,74.977,74.648
1.9164,75.388,74.768
1.9792,75.554,74.756
2.042,75.357,74.624
2.1049,74.99,75.061
2.1677,74.743,75.705
2.2305,74.731,75.756
2.2934,75.003,74.969
2.3562,75.277,74.561
2.419,75.373,74.932
2.4819,75.284,75.665
2.5447,75.037,75.772
2.6075,74.868,75.038
2.6703,74.857,74.249
2.7332,74.955,73.838
2.796,75.084,74.137
2.8588,75.088,75.031
2.9217,74.968,75.771
2.9845,74.798,75.687
3.0474,74.659,74.932
3.1102,74.635,74.9
3.173,74.722,75.421
3.2359,74.886,75.528
3.2987,75.087,74.769
3.3615,75.252,74.372
3.4243,75.316,74.585
3.4872,75.288,74.821
3.55,75.188,74.752
3.6128,75.168,74.805
3.6757,75.212,74.994
3.7385,75.2,75.135
3.8013,75,75.412
3.8642,74.591,75.776
3.927,74.29,75.648
3.9898,74.276,74.817
4.0527,74.663,74.008
4.1155,75.155,74.404
4.1783,75.495,75.345
4.2412,75.605,75.826
4.304,75.449,75.401
4.3668,75.22,74.927
4.4296,75.027,74.81
4.4925,74.886,74.919
4.5553,74.786,74.931
4.6181,74.671,74.878
4.681,74.607,74.864
4.7438,74.636,74.788
4.8067,74.781,74.707
4.8695,74.987,74.901
4.9323,75.205,75.277
4.9952,75.38,75.648
5.058,75.466,75.892
5.1208,75.345,75.366
5.1836,75.046,74.282
5.2465,74.738,73.686
5.3093,74.602,74.153
5.3721,74.799,74.931
5.4349,75.145,75.615
5.4978,75.427,75.942
5.5606,75.447,75.389
5.6234,75.205,74.68
5.6863,74.926,74.624
5.7491,74.751,74.971
5.812,74.781,74.867
5.8748,74.83,74.58
5.9376,74.817,74.811
6.0005,74.807,75.374
6.0633,74.882,75.447
6.1261,75.164,75.039
6.1889,75.458,74.867
6.2518,75.55,74.978


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_291.csv <==
x,qOut,qIn
0.031416,74.638,74.65
0.094248,74.286,75.054
0.15708,74.327,75.142
0.21991,74.709,75.13
0.28274,75.296,75.167
0.34557,75.723,74.943
0.40841,75.836,74.672
0.47124,75.64,74.737
0.53407,75.177,75.061
0.5969,74.761,75.271
0.65973,74.575,75.324
0.72257,74.6,75.111
0.7854,74.765,74.807
0.84823,74.902,74.915
0.91106,75.019,75.204
0.9739,75.116,75.242
1.0367,75.185,74.997
1.0996,75.128,74.843
1.1624,74.967,74.793
1.2252,74.813,74.89
1.2881,74.781,75.185
1.3509,74.929,75.281
1.4137,75.098,75.004
1.4766,75.169,74.587
1.5394,75.046,74.635
1.6022,74.869,75.068
1.665,74.809,75.214
1.7279,74.889,74.963
1.7907,75.09,75.034
1.8535,75.21,75.682
1.9164,75.199,75.884
1.9792,75.112,75.114
2.042,75.015,74.279
2.1049,75.003,74.509
2.1677,75.025,74.896
2.2305,75.035,74.746
2.2934,74.986,74.504
2.3562,74.933,74.934
2.419,74.936,75.485
2.4819,74.985,75.851
2.5447,75.053,75.978
2.6075,75.027,75.383
2.6703,74.916,74.288
2.7332,74.799,73.635
2.796,74.76,74.208
2.8588,74.871,75.208
2.9217,75.075,75.572
2.9845,75.291,75.025
3.0474,75.439,74.412
3.1102,75.432,74.899
3.173,75.244,75.745
3.2359,74.942,75.912
3.2987,74.614,74.997
3.3615,74.452,74.232
3.4243,74.497,74.293
3.4872,74.706,75.083
3.55,75.008,75.728
3.6128,75.335,75.645
3.6757,75.575,75.356
3.7385,75.607,75.124
3.8013,75.31,74.789
3.8642,74.763,74.412
3.927,74.351,74.447
3.9898,74.263,74.968
4.0527,74.605,75.384
4.1155,74.995,75.268
4.1783,75.204,74.989
4.2412,75.239,74.619
4.304,75.151,74.312
4.3668,75.154,74.481
4.4296,75.179,74.915
4.4925,75.135,75.352
4.5553,74.934,75.918
4.6181,74.73,75.94
4.681,74.76,75.189
4.7438,75.019,74.408
4.8067,75.451,74.28
4.8695,75.641,74.873
4.9323,75.434,75.616
4.9952,74.992,75.71
5.058,74.537,74.804
5.1208,74.514,74.128
5.1836,74.809,74.186
5.2465,75.156,74.576
5.3093,75.287,74.845
5.3721,75.067,75.474
5.4349,74.703,76.195
5.4978,74.43,76.044
5.5606,74.455,74.902
5.6234,74.778,74.415
5.6863,75.208,74.729
5.7491,75.561,75.092
5.812,75.67,74.857
5.8748,75.426,74.518
5.9376,75.029,74.563
6.0005,74.729,74.977
6.0633,74.762,75.519
6.1261,75.042,75.537
6.1889,75.203,75.007
6.2518,75.097,74.472


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_292.csv <==
x,qOut,qIn
0.031416,74.95,75.539
0.094248,74.705,75.193
0.15708,74.678,74.632
0.21991,74.778,74.116
0.28274,74.887,74.206
0.34557,74.913,74.857
0.40841,74.968,75.392
0.47124,75.105,75.543
0.53407,75.353,75.606
0.5969,75.548,75.532
0.65973,75.512,75.066
0.72257,75.236,74.527
0.7854,74.754,74.315
0.84823,74.409,74.711
0.91106,74.358,75.409
0.9739,74.555,75.689
1.0367,74.903,75.056
1.0996,75.233,74.375
1.1624,75.451,74.262
1.2252,75.474,74.75
1.2881,75.226,75.405
1.3509,74.764,75.311
1.4137,74.39,74.956
1.4766,74.291,75.319
1.5394,74.586,76.212
1.6022,75.057,75.899
1.665,75.465,74.787
1.7279,75.668,74.027
1.7907,75.554,74.297
1.8535,75.174,74.799
1.9164,74.79,74.969
1.9792,74.595,74.85
2.042,74.739,74.917
2.1049,75.035,75.042
2.1677,75.216,74.876
2.2305,75.186,74.652
2.2934,74.898,74.831
2.3562,74.628,75.378
2.419,74.573,75.796
2.4819,74.737,75.703
2.5447,75.069,74.864
2.6075,75.38,74.178
2.6703,75.597,74.333
2.7332,75.665,75.194
2.796,75.537,75.767
2.8588,75.169,75.248
2.9217,74.733,74.51
2.9845,74.431,74.4
3.0474,74.445,74.931
3.1102,74.712,75.423
3.173,74.972,75.717
3.2359,75.087,75.561
3.2987,74.956,74.727
3.3615,74.779,74.018
3.4243,74.756,74.155
3.4872,74.913,75.085
3.55,75.229,75.83
3.6128,75.442,75.393
3.6757,75.407,74.605
3.7385,75.172,74.422
3.8013,74.824,75.137
3.8642,74.692,75.441
3.927,74.808,75.069
3.9898,75.025,74.778
4.0527,75.165,75.245
4.1155,75.064,75.361
4.1783,74.904,74.847
4.2412,74.851,74.582
4.304,75.046,74.997
4.3668,75.304,75.175
4.4296,75.331,75.155
4.4925,75.1,75.418
4.5553,74.65,75.512
4.6181,74.474,74.671
4.681,74.669,73.91
4.7438,75.036,74.176
4.8067,75.334,75.137
4.8695,75.283,75.647
4.9323,75.041,75.703
4.9952,74.826,75.301
5.058,74.839,74.804
5.1208,75.043,74.732
5.1836,75.215,74.847
5.2465,75.252,74.885
5.3093,75.086,74.834
5.3721,74.892,74.833
5.4349,74.815,74.865
5.4978,74.882,74.942
5.5606,75.084,75.226
5.6234,75.272,75.638
5.6863,75.3,75.766
5.7491,75.135,75.406
5.812,74.767,74.763
5.8748,74.464,74.545
5.9376,74.449,74.628
6.0005,74.708,74.547
6.0633,75.169,74.426
6.1261,75.506,74.84
6.1889,75.553,75.395
6.2518,75.342,75.649


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_293.csv <==
x,qOut,qIn
0.031416,74.669,75.437
0.094248,75.079,75.57
0.15708,75.45,74.867
0.21991,75.666,74.25
0.28274,75.643,74.518
0.34557,75.459,75.08
0.40841,75.209,75.298
0.47124,74.959,75.065
0.53407,74.755,74.632
0.5969,74.568,74.737
0.65973,74.437,75.376
0.72257,74.419,76.002
0.7854,74.561,75.72
0.84823,74.846,74.713
0.91106,75.158,73.987
0.9739,75.393,74.019
1.0367,75.458,74.73
1.0996,75.351,75.416
1.1624,75.173,75.694
1.2252,75.013,75.443
1.2881,74.944,74.968
1.3509,74.908,74.899
1.4137,74.856,75.155
1.4766,74.804,75.347
1.5394,74.78,74.968
1.6022,74.83,74.49
1.665,74.913,74.419
1.7279,75.012,74.639
1.7907,75.107,75.114
1.8535,75.256,75.65
1.9164,75.372,75.74
1.9792,75.338,75.282
2.042,75.038,74.879
2.1049,74.589,74.712
2.1677,74.349,74.471
2.2305,74.442,74.348
2.2934,74.909,74.793
2.3562,75.361,75.558
2.419,75.569,75.89
2.4819,75.526,75.471
2.5447,75.269,74.527
2.6075,75.061,74.25
2.6703,74.942,74.771
2.7332,74.861,75.3
2.796,74.745,74.954
2.8588,74.624,74.776
2.9217,74.66,75.246
2.9845,74.878,75.509
3.0474,75.265,74.623
3.1102,75.554,74.092
3.173,75.532,74.794
3.2359,75.218,75.79
3.2987,74.689,75.711
3.3615,74.39,74.936
3.4243,74.476,74.445
3.4872,74.824,74.513
3.55,75.264,74.969
3.6128,75.491,75.222
3.6757,75.419,75.256
3.7385,75.134,75.258
3.8013,74.754,75.16
3.8642,74.602,74.972
3.927,74.728,74.985
3.9898,74.993,75.124
4.0527,75.232,74.792
4.1155,75.221,74.401
4.1783,75.023,74.67
4.2412,74.801,75.378
4.304,74.72,75.781
4.3668,74.877,75.637
4.4296,75.117,75.242
4.4925,75.284,74.63
4.5553,75.237,74.024
4.6181,74.996,74.096
4.681,74.769,74.743
4.7438,74.695,75.428
4.8067,74.87,75.625
4.8695,75.143,75.327
4.9323,75.332,74.82
4.9952,75.369,74.341
5.058,75.218,74.26
5.1208,75.005,74.912
5.1836,74.821,75.674
5.2465,74.716,75.755
5.3093,74.712,75.362
5.3721,74.843,75.367
5.4349,75.106,75.39
5.4978,75.385,75.127
5.5606,75.555,74.8
5.6234,75.334,74.769
5.6863,74.826,74.785
5.7491,74.35,74.604
5.812,74.23,74.223
5.8748,74.594,74.287
5.9376,75.097,74.868
6.0005,75.453,75.561
6.0633,75.416,75.864
6.1261,75.034,75.407
6.1889,74.635,74.691
6.2518,74.455,74.62


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_294.csv <==
x,qOut,qIn
0.031416,74.864,74.769
0.094248,74.622,75.319
0.15708,74.552,75.757
0.21991,74.719,75.4
0.28274,75.133,74.362
0.34557,75.498,74.001
0.40841,75.573,74.437
0.47124,75.348,75.102
0.53407,74.864,75.507
0.5969,74.566,75.519
0.65973,74.624,75.266
0.72257,74.917,75.094
0.7854,75.272,75.338
0.84823,75.376,75.459
0.91106,75.228,75.124
0.9739,74.96,74.587
1.0367,74.72,74.394
1.0996,74.69,74.578
1.1624,74.849,74.756
1.2252,75.091,74.904
1.2881,75.307,75.298
1.3509,75.326,75.464
1.4137,75.106,75.166
1.4766,74.77,74.909
1.5394,74.465,75.004
1.6022,74.46,74.874
1.665,74.716,74.446
1.7279,75.083,74.176
1.7907,75.396,74.691
1.8535,75.527,75.719
1.9164,75.497,76.341
1.9792,75.367,75.966
2.042,75.197,74.937
2.1049,75.005,74.641
2.1677,74.79,74.819
2.2305,74.61,74.756
2.2934,74.523,74.69
2.3562,74.627,74.979
2.419,74.868,75.066
2.4819,75.141,74.951
2.5447,75.336,75.037
2.6075,75.352,75.065
2.6703,75.18,74.815
2.7332,74.897,74.646
2.796,74.59,74.837
2.8588,74.434,75.14
2.9217,74.503,75.34
2.9845,74.771,75.371
3.0474,75.183,75.272
3.1102,75.591,74.958
3.173,75.808,74.463
3.2359,75.736,74.158
3.2987,75.306,74.558
3.3615,74.8,75.402
3.4243,74.546,75.914
3.4872,74.588,75.617
3.55,74.888,74.604
3.6128,75.094,74.019
3.6757,75.123,74.345
3.7385,75.028,75.413
3.8013,74.885,76.189
3.8642,74.798,75.567
3.927,74.789,74.596
3.9898,74.865,74.587
4.0527,75.025,75.369
4.1155,75.228,75.42
4.1783,75.327,74.997
4.2412,75.239,74.538
4.304,74.904,74.177
4.3668,74.555,74.258
4.4296,74.464,74.85
4.4925,74.656,75.504
4.5553,75.09,75.635
4.6181,75.393,75.471
4.681,75.373,75.415
4.7438,75.096,75.302
4.8067,74.687,74.701
4.8695,74.581,74.355
4.9323,74.818,74.728
4.9952,75.207,75.3
5.058,75.527,75.462
5.1208,75.537,74.954
5.1836,75.334,74.188
5.2465,75.077,73.991
5.3093,74.922,75.091
5.3721,74.831,75.963
5.4349,74.687,75.756
5.4978,74.531,75.11
5.5606,74.435,74.9
5.6234,74.62,74.84
5.6863,75.017,74.607
5.7491,75.442,74.544
5.812,75.707,75.072
5.8748,75.626,75.589
5.9376,75.292,75.507
6.0005,74.918,74.901
6.0633,74.72,74.566
6.1261,74.805,74.863
6.1889,74.963,75.067
6.2518,75.028,74.864


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_295.csv <==
x,qOut,qIn
0.031416,75.23,75.099
0.094248,75.325,74.986
0.15708,75.348,75.046
0.21991,75.307,75.173
0.28274,75.209,74.976
0.34557,75.108,74.962
0.40841,75.045,75.426
0.47124,75.018,75.768
0.53407,75.01,75.39
0.5969,74.963,74.957
0.65973,74.901,74.732
0.72257,74.866,74.369
0.7854,74.899,73.993
0.84823,74.989,74.321
0.91106,75.03,75.132
0.9739,74.978,75.895
1.0367,74.799,76.076
1.0996,74.654,75.392
1.1624,74.672,74.565
1.2252,74.828,74.578
1.2881,75.063,75.294
1.3509,75.164,75.241
1.4137,75.123,74.654
1.4766,75.049,74.293
1.5394,75.054,74.635
1.6022,75.244,75.101
1.665,75.452,75.324
1.7279,75.499,75.378
1.7907,75.217,75.372
1.8535,74.687,75.023
1.9164,74.269,74.537
1.9792,74.163,74.551
2.042,74.486,75.267
2.1049,74.969,75.494
2.1677,75.396,75.193
2.2305,75.653,75.182
2.2934,75.649,75.561
2.3562,75.411,74.904
2.419,75.092,73.771
2.4819,74.828,73.65
2.5447,74.736,74.803
2.6075,74.73,75.64
2.6703,74.733,75.898
2.7332,74.764,75.686
2.796,74.857,74.943
2.8588,75.075,74.315
2.9217,75.279,74.372
2.9845,75.344,75.01
3.0474,75.164,75.574
3.1102,74.869,75.276
3.173,74.722,74.693
3.2359,74.807,74.645
3.2987,75.15,75.048
3.3615,75.453,75.253
3.4243,75.463,75.338
3.4872,75.158,75.194
3.55,74.572,74.917
3.6128,74.172,74.878
3.6757,74.198,74.99
3.7385,74.571,75.152
3.8013,75.145,75.266
3.8642,75.564,74.86
3.927,75.65,74.303
3.9898,75.421,74.44
4.0527,74.94,75.423
4.1155,74.638,75.925
4.1783,74.676,75.577
4.2412,74.923,74.737
4.304,75.197,73.966
4.3668,75.209,74.119
4.4296,75.064,75.039
4.4925,74.926,75.834
4.5553,74.95,75.731
4.6181,75.099,75.333
4.681,75.204,75.11
4.7438,75.212,74.97
4.8067,75.098,74.627
4.8695,75.01,74.22
4.9323,74.96,74.21
4.9952,74.911,74.759
5.058,74.816,75.409
5.1208,74.742,75.408
5.1836,74.824,75.107
5.2465,75.035,75.055
5.3093,75.318,75.475
5.3721,75.342,75.523
5.4349,75.045,75.015
5.4978,74.638,74.541
5.5606,74.374,74.912
5.6234,74.58,75.479
5.6863,75.074,75.361
5.7491,75.573,74.664
5.812,75.804,74.285
5.8748,75.561,74.827
5.9376,75.018,75.491
6.0005,74.486,75.5
6.0633,74.272,74.751
6.1261,74.44,74.312
6.1889,74.751,74.476
6.2518,75.055,74.953


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_296.csv <==
x,qOut,qIn
0.031416,75.122,74.711
0.094248,75.224,75.048
0.15708,75.134,75.325
0.21991,74.953,75.633
0.28274,74.81,75.553
0.34557,74.821,75.158
0.40841,74.873,75.03
0.47124,74.896,75.199
0.53407,74.836,75.218
0.5969,74.845,74.729
0.65973,75.009,74.206
0.72257,75.266,74.212
0.7854,75.526,74.989
0.84823,75.572,75.642
0.91106,75.356,75.605
0.9739,74.98,74.918
1.0367,74.574,74.336
1.0996,74.368,74.793
1.1624,74.392,75.549
1.2252,74.59,75.61
1.2881,74.886,74.937
1.3509,75.185,74.688
1.4137,75.421,74.752
1.4766,75.548,74.674
1.5394,75.529,74.822
1.6022,75.378,75.681
1.665,75.138,76.091
1.7279,74.871,75.213
1.7907,74.636,73.989
1.8535,74.53,73.922
1.9164,74.609,74.477
1.9792,74.822,75.278
2.042,75.101,76.051
2.1049,75.246,75.93
2.1677,75.204,75.016
2.2305,75.063,74.252
2.2934,74.935,74.237
2.3562,74.992,74.583
2.419,75.113,75.024
2.4819,75.159,75.442
2.5447,74.998,75.868
2.6075,74.764,75.96
2.6703,74.726,75.457
2.7332,74.917,74.658
2.796,75.31,74.18
2.8588,75.455,74.353
2.9217,75.178,74.752
2.9845,74.681,74.884
3.0474,74.238,74.791
3.1102,74.355,75.183
3.173,74.877,75.62
3.2359,75.459,75.354
3.2987,75.765,74.54
3.3615,75.507,74.439
3.4243,74.912,74.9
3.4872,74.375,75.298
3.55,74.283,75.249
3.6128,74.689,74.978
3.6757,75.257,74.778
3.7385,75.726,74.908
3.8013,75.881,75.371
3.8642,75.625,75.518
3.927,75.089,75.255
3.9898,74.548,74.928
4.0527,74.281,74.971
4.1155,74.422,75.203
4.1783,74.759,75.204
4.2412,75.101,74.864
4.304,75.28,74.575
4.3668,75.272,74.806
4.4296,75.129,75.027
4.4925,74.944,74.717
4.5553,74.807,74.357
4.6181,74.81,74.879
4.681,74.912,75.594
4.7438,75.037,75.781
4.8067,75.104,75.288
4.8695,75.085,74.636
4.9323,75.058,74.302
4.9952,75.074,74.673
5.058,75.169,75.402
5.1208,75.261,75.506
5.1836,75.268,75.154
5.2465,75.195,74.729
5.3093,75.06,74.467
5.3721,74.975,74.807
5.4349,74.928,75.405
5.4978,74.877,75.329
5.5606,74.777,74.394
5.6234,74.661,74.24
5.6863,74.636,74.997
5.7491,74.738,75.76
5.812,74.975,75.621
5.8748,75.223,75.12
5.9376,75.343,75.044
6.0005,75.289,75.356
6.0633,75.037,75.282
6.1261,74.796,74.622
6.1889,74.743,74.118
6.2518,74.87,74.196


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_297.csv <==
x,qOut,qIn
0.031416,75.285,75.399
0.094248,75.408,74.863
0.15708,75.268,74.427
0.21991,74.968,74.378
0.28274,74.639,74.929
0.34557,74.542,75.62
0.40841,74.723,75.745
0.47124,75.085,74.894
0.53407,75.51,73.789
0.5969,75.732,74.179
0.65973,75.544,75.365
0.72257,75.025,75.949
0.7854,74.322,75.515
0.84823,74.032,75.011
0.91106,74.253,74.597
0.9739,74.777,74.285
1.0367,75.352,74.46
1.0996,75.718,75.347
1.1624,75.788,76.008
1.2252,75.574,75.544
1.2881,75.11,74.369
1.3509,74.719,74.304
1.4137,74.641,75.007
1.4766,74.825,75.514
1.5394,75.157,75.466
1.6022,75.224,75.009
1.665,74.994,74.456
1.7279,74.679,74.49
1.7907,74.521,75.18
1.8535,74.772,75.424
1.9164,75.183,75.146
1.9792,75.471,74.784
2.042,75.373,74.749
2.1049,74.94,74.904
2.1677,74.593,74.954
2.2305,74.545,74.846
2.2934,74.924,74.798
2.3562,75.311,74.932
2.419,75.412,75.119
2.4819,75.244,75.362
2.5447,74.889,75.619
2.6075,74.769,75.506
2.6703,74.898,75.184
2.7332,75.103,75.145
2.796,75.182,75.297
2.8588,75.025,74.868
2.9217,74.847,74.221
2.9845,74.787,74.046
3.0474,74.947,74.555
3.1102,75.122,75.043
3.173,75.144,75.179
3.2359,75.024,74.971
3.2987,74.814,74.997
3.3615,74.733,75.48
3.4243,74.78,75.65
3.4872,74.89,75.108
3.55,74.987,74.591
3.6128,75.061,74.889
3.6757,75.175,75.171
3.7385,75.324,74.957
3.8013,75.49,74.556
3.8642,75.539,74.623
3.927,75.39,75.093
3.9898,75.084,75.745
4.0527,74.683,75.839
4.1155,74.415,74.994
4.1783,74.368,74.247
4.2412,74.504,74.49
4.304,74.755,75.338
4.3668,74.986,75.281
4.4296,75.154,74.719
4.4925,75.251,74.574
4.5553,75.279,75.232
4.6181,75.265,75.553
4.681,75.204,75.29
4.7438,75.101,74.933
4.8067,74.955,74.775
4.8695,74.81,74.609
4.9323,74.731,74.476
4.9952,74.753,74.577
5.058,74.888,75.19
5.1208,75.093,75.61
5.1836,75.279,75.374
5.2465,75.364,74.908
5.3093,75.277,74.882
5.3721,75.041,74.866
5.4349,74.819,74.573
5.4978,74.717,74.517
5.5606,74.808,75.285
5.6234,74.964,75.989
5.6863,75.085,75.957
5.7491,75.156,75.425
5.812,75.18,74.654
5.8748,75.182,74.036
5.9376,75.085,73.97
6.0005,74.894,74.428
6.0633,74.63,74.969
6.1261,74.521,75.461
6.1889,74.658,75.859
6.2518,74.953,75.84


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_298.csv <==
x,qOut,qIn
0.031416,75.554,75.067
0.094248,75.041,75.248
0.15708,74.446,75.077
0.21991,74.119,74.955
0.28274,74.339,75.063
0.34557,74.859,74.895
0.40841,75.332,74.576
0.47124,75.579,74.537
0.53407,75.47,74.752
0.5969,75.098,75.027
0.65973,74.719,75.295
0.72257,74.531,75.234
0.7854,74.684,74.94
0.84823,75.047,75.097
0.91106,75.386,75.362
0.9739,75.551,75.108
1.0367,75.422,74.503
1.0996,75.097,74.737
1.1624,74.827,75.337
1.2252,74.742,75.294
1.2881,74.924,74.725
1.3509,75.138,74.96
1.4137,75.193,75.557
1.4766,75.074,75.676
1.5394,74.806,74.962
1.6022,74.632,74.242
1.665,74.629,74.076
1.7279,74.756,74.545
1.7907,74.946,75.096
1.8535,75.094,75.281
1.9164,75.184,75.472
1.9792,75.213,75.751
2.042,75.18,75.76
2.1049,75.098,75.411
2.1677,75,74.957
2.2305,74.92,74.438
2.2934,74.885,74.04
2.3562,74.902,74.129
2.419,74.975,74.637
2.4819,75.093,75.267
2.5447,75.236,75.298
2.6075,75.318,74.87
2.6703,75.233,74.946
2.7332,74.989,75.688
2.796,74.622,75.808
2.8588,74.391,74.753
2.9217,74.426,74.042
2.9845,74.686,74.464
3.0474,75.085,75.609
3.1102,75.464,75.878
3.173,75.728,75.201
3.2359,75.788,74.241
3.2987,75.564,73.969
3.3615,75.053,74.707
3.4243,74.522,75.61
3.4872,74.201,75.789
3.55,74.275,75.102
3.6128,74.584,74.752
3.6757,74.914,74.944
3.7385,75.171,75.209
3.8013,75.294,75.21
3.8642,75.341,75.259
3.927,75.303,75.18
3.9898,75.186,74.654
4.0527,74.995,74.156
4.1155,74.849,74.63
4.1783,74.854,75.439
4.2412,74.974,75.638
4.304,75.145,75.05
4.3668,75.11,74.671
4.4296,74.881,74.647
4.4925,74.641,74.824
4.5553,74.592,75.339
4.6181,74.862,75.738
4.681,75.214,75.463
4.7438,75.446,74.717
4.8067,75.381,74.252
4.8695,75.158,74.538
4.9323,75.018,75.125
4.9952,75.007,75.578
5.058,75.118,75.739
5.1208,75.055,75.529
5.1836,74.845,74.892
5.2465,74.658,74.122
5.3093,74.676,73.876
5.3721,74.935,74.469
5.4349,75.172,75.239
5.4978,75.245,75.548
5.5606,75.048,75.337
5.6234,74.84,75.268
5.6863,74.842,75.197
5.7491,75.026,74.72
5.812,75.315,74.174
5.8748,75.341,74.612
5.9376,75.072,75.472
6.0005,74.723,75.871
6.0633,74.535,75.59
6.1261,74.776,75.075
6.1889,75.225,74.62
6.2518,75.58,74.609


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_299.csv <==
x,qOut,qIn
0.031416,74.607,74.833
0.094248,74.454,74.524
0.15708,74.613,74.332
0.21991,74.948,74.472
0.28274,75.283,75.386
0.34557,75.267,76.199
0.40841,74.985,76.047
0.47124,74.702,75.098
0.53407,74.692,74.466
0.5969,75.069,74.66
0.65973,75.459,74.883
0.72257,75.578,74.902
0.7854,75.183,74.912
0.84823,74.608,74.939
0.91106,74.366,75.003
0.9739,74.55,75.224
1.0367,75.128,75.163
1.0996,75.502,74.629
1.1624,75.44,74.214
1.2252,75.053,74.281
1.2881,74.531,74.847
1.3509,74.368,75.373
1.4137,74.604,75.664
1.4766,75.058,75.772
1.5394,75.527,75.619
1.6022,75.751,75.073
1.665,75.633,74.592
1.7279,75.263,74.636
1.7907,74.771,74.83
1.8535,74.546,74.79
1.9164,74.64,74.976
1.9792,74.902,75.336
2.042,75.149,75.306
2.1049,75.205,75.047
2.1677,75.091,74.947
2.2305,74.876,74.82
2.2934,74.63,74.591
2.3562,74.464,74.577
2.419,74.469,74.834
2.4819,74.66,75.261
2.5447,75.019,75.502
2.6075,75.418,75.283
2.6703,75.687,75.035
2.7332,75.723,75.096
2.796,75.444,75.117
2.8588,75.001,74.804
2.9217,74.673,74.606
2.9845,74.581,74.66
3.0474,74.779,74.734
3.1102,75.041,74.778
3.173,75.227,75.008
3.2359,75.287,75.382
3.2987,75.193,75.575
3.3615,74.993,75.404
3.4243,74.779,75.14
3.4872,74.644,74.97
3.55,74.662,75.019
3.6128,74.826,74.887
3.6757,75.05,74.418
3.7385,75.252,74.005
3.8013,75.358,74.401
3.8642,75.334,75.291
3.927,75.201,75.788
3.9898,75.013,75.619
4.0527,74.825,75.139
4.1155,74.698,75.014
4.1783,74.653,75.065
4.2412,74.693,75.02
4.304,74.81,74.865
4.3668,74.985,74.815
4.4296,75.184,74.847
4.4925,75.358,74.948
4.5553,75.46,75.055
4.6181,75.422,75.08
4.681,75.218,75.078
4.7438,74.906,75.114
4.8067,74.559,75.138
4.8695,74.359,75.084
4.9323,74.379,75.126
4.9952,74.589,75.388
5.058,74.93,75.542
5.1208,75.27,74.653
5.1836,75.496,73.569
5.2465,75.549,73.939
5.3093,75.385,75.962
5.3721,75.112,76.413
5.4349,74.893,75.077
5.4978,74.796,73.805
5.5606,74.848,74.172
5.6234,74.919,75.22
5.6863,74.965,75.876
5.7491,74.993,75.873
5.812,75.016,75.272
5.8748,75.046,74.584
5.9376,75.084,74.217
6.0005,75.139,74.391
6.0633,75.221,74.906
6.1261,75.278,75.349
6.1889,75.19,75.568
6.2518,74.957,75.324


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_300.csv <==
x,qOut,qIn
0.031416,74.898,74.262
0.094248,75.27,75.515
0.15708,75.481,76.468
0.21991,75.493,76.025
0.28274,75.308,74.835
0.34557,75.115,74.473
0.40841,74.983,74.477
0.47124,74.895,74.458
0.53407,74.81,74.707
0.5969,74.704,75.204
0.65973,74.708,75.429
0.72257,74.874,75.352
0.7854,75.224,74.976
0.84823,75.545,74.483
0.91106,75.565,74.392
0.9739,75.248,74.998
1.0367,74.619,75.611
1.0996,74.201,75.308
1.1624,74.237,74.719
1.2252,74.629,74.438
1.2881,75.204,74.529
1.3509,75.64,75.079
1.4137,75.77,75.808
1.4766,75.558,75.852
1.5394,74.998,75.063
1.6022,74.485,74.89
1.665,74.357,75.314
1.7279,74.592,75.476
1.7907,75.079,74.798
1.8535,75.362,74.145
1.9164,75.319,74.151
1.9792,75.064,74.736
2.042,74.751,75.136
2.1049,74.697,75.057
2.1677,74.861,75.069
2.2305,75.077,75.181
2.2934,75.167,75.039
2.3562,75.022,75.098
2.419,74.812,75.415
2.4819,74.704,75.391
2.5447,74.837,74.854
2.6075,75.148,74.566
2.6703,75.451,74.77
2.7332,75.62,75.22
2.796,75.556,75.181
2.8588,75.301,74.564
2.9217,74.975,74.263
2.9845,74.684,74.734
3.0474,74.515,75.442
3.1102,74.492,75.575
3.173,74.605,75.472
3.2359,74.804,75.396
3.2987,75.031,75.336
3.3615,75.177,74.896
3.4243,75.218,74.296
3.4872,75.197,74.111
3.55,75.163,74.597
3.6128,75.165,75.257
3.6757,75.151,75.669
3.7385,75.096,75.473
3.8013,74.982,74.605
3.8642,74.891,74.158
3.927,74.846,74.535
3.9898,74.82,75.344
4.0527,74.774,75.873
4.1155,74.715,75.636
4.1783,74.754,75.027
4.2412,74.932,74.576
4.304,75.262,74.578
4.3668,75.568,75.009
4.4296,75.625,75.43
4.4925,75.386,75.243
4.5553,74.849,74.566
4.6181,74.423,74.605
4.681,74.369,75.219
4.7438,74.626,75.606
4.8067,75.067,75.176
4.8695,75.315,74.635
4.9323,75.259,74.449
4.9952,74.999,74.461
5.058,74.675,74.539
5.1208,74.633,75.016
5.1836,74.885,75.625
5.2465,75.251,75.776
5.3093,75.526,75.222
5.3721,75.46,74.761
5.4349,75.163,74.834
5.4978,74.853,75.251
5.5606,74.749,75.354
5.6234,74.878,74.839
5.6863,75.029,74.308
5.7491,75.106,74.348
5.812,75.049,75.189
5.8748,75.036,75.85
5.9376,75.071,75.811
6.0005,75.065,75.219
6.0633,74.916,74.725
6.1261,74.641,74.681
6.1889,74.483,74.573
6.2518,74.552,74.152


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_301.csv <==
x,qOut,qIn
0.031416,74.844,75.94
0.094248,75.04,75.669
0.15708,75.194,74.756
0.21991,75.254,74.409
0.28274,75.181,75.186
0.34557,75.053,75.778
0.40841,74.967,75.55
0.47124,74.961,74.798
0.53407,75.049,74.32
0.5969,75.131,74.411
0.65973,75.147,74.692
0.72257,75.095,74.979
0.7854,74.991,75.102
0.84823,74.877,75.155
0.91106,74.745,75.387
0.9739,74.623,75.757
1.0367,74.542,75.706
1.0996,74.62,75.161
1.1624,74.854,74.694
1.2252,75.138,74.554
1.2881,75.349,74.533
1.3509,75.341,74.367
1.4137,75.212,74.503
1.4766,75.091,75.214
1.5394,75.102,75.809
1.6022,75.159,75.291
1.665,75.074,74.493
1.7279,74.852,74.388
1.7907,74.545,75.005
1.8535,74.475,75.433
1.9164,74.664,75.581
1.9792,74.984,75.442
2.042,75.28,75.092
2.1049,75.462,74.759
2.1677,75.555,74.482
2.2305,75.54,74.337
2.2934,75.389,74.766
2.3562,75.023,75.564
2.419,74.612,75.94
2.4819,74.357,75.608
2.5447,74.433,74.904
2.6075,74.767,74.361
2.6703,75.109,74.046
2.7332,75.305,74.119
2.796,75.232,74.753
2.8588,74.989,75.648
2.9217,74.798,76.1
2.9845,74.785,75.607
3.0474,75.032,74.55
3.1102,75.354,74.246
3.173,75.49,74.693
3.2359,75.35,75.434
3.2987,74.89,75.59
3.3615,74.484,74.874
3.4243,74.429,74.387
3.4872,74.712,74.867
3.55,75.24,75.614
3.6128,75.613,75.693
3.6757,75.585,75.528
3.7385,75.184,75.128
3.8013,74.501,74.329
3.8642,74.115,73.957
3.927,74.238,74.359
3.9898,74.71,74.962
4.0527,75.305,75.19
4.1155,75.631,75.311
4.1783,75.585,75.431
4.2412,75.278,75.291
4.304,74.859,74.924
4.3668,74.705,74.877
4.4296,74.817,75.002
4.4925,75.027,74.948
4.5553,75.141,74.792
4.6181,75.076,74.868
4.681,75.032,75.094
4.7438,75.103,75.382
4.8067,75.35,75.324
4.8695,75.462,74.844
4.9323,75.227,74.572
4.9952,74.768,74.773
5.058,74.282,75.009
5.1208,74.256,74.873
5.1836,74.604,74.797
5.2465,75.074,75.124
5.3093,75.404,75.721
5.3721,75.466,75.44
5.4349,75.343,74.588
5.4978,75.142,74.335
5.5606,74.964,75.281
5.6234,74.863,75.772
5.6863,74.837,75.255
5.7491,74.877,74.558
5.812,74.966,74.743
5.8748,75.084,75.17
5.9376,75.17,75.176
6.0005,75.178,74.959
6.0633,75.068,74.613
6.1261,74.884,74.217
6.1889,74.744,74.25
6.2518,74.716,75.012


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_302.csv <==
x,qOut,qIn
0.031416,74.351,74.476
0.094248,74.467,74.346
0.15708,74.846,74.712
0.21991,75.34,74.888
0.28274,75.788,74.812
0.34557,75.882,74.807
0.40841,75.541,74.813
0.47124,74.983,75.029
0.53407,74.479,75.677
0.5969,74.479,75.955
0.65973,74.818,75.524
0.72257,75.198,74.9
0.7854,75.324,74.798
0.84823,75.123,74.894
0.91106,74.869,74.772
0.9739,74.761,74.667
1.0367,74.953,74.857
1.0996,75.229,75.131
1.1624,75.314,75.273
1.2252,75.157,75.177
1.2881,74.766,74.846
1.3509,74.516,74.653
1.4137,74.522,74.586
1.4766,74.693,74.447
1.5394,74.896,74.693
1.6022,74.998,75.735
1.665,75.099,76.454
1.7279,75.247,75.857
1.7907,75.47,74.338
1.8535,75.587,73.877
1.9164,75.46,74.445
1.9792,75.148,75.204
2.042,74.754,75.267
2.1049,74.593,74.909
2.1677,74.685,74.814
2.2305,74.912,75.163
2.2934,75.132,75.541
2.3562,75.21,75.208
2.419,75.122,74.597
2.4819,74.912,74.491
2.5447,74.634,75.192
2.6075,74.477,75.557
2.6703,74.568,75.266
2.7332,74.876,74.818
2.796,75.333,74.912
2.8588,75.66,75.228
2.9217,75.632,75.236
2.9845,75.28,75.081
3.0474,74.693,75.118
3.1102,74.395,74.761
3.173,74.514,74.118
3.2359,74.87,74.167
3.2987,75.232,75.254
3.3615,75.332,75.831
3.4243,75.239,75.607
3.4872,75.078,75.252
3.55,74.968,75.051
3.6128,74.942,74.558
3.6757,74.958,74.166
3.7385,74.999,74.478
3.8013,75.052,75.295
3.8642,75.114,75.532
3.927,75.152,75.285
3.9898,75.162,74.972
4.0527,75.14,74.848
4.1155,75.123,74.799
4.1783,75.056,74.802
4.2412,74.907,74.961
4.304,74.654,75.147
4.3668,74.464,74.945
4.4296,74.52,74.718
4.4925,74.809,74.986
4.5553,75.271,75.559
4.6181,75.589,75.632
4.681,75.556,75.25
4.7438,75.217,74.638
4.8067,74.676,74.572
4.8695,74.41,75.28
4.9323,74.534,75.572
4.9952,74.888,74.824
5.058,75.266,73.952
5.1208,75.388,74.143
5.1836,75.267,74.746
5.2465,75.029,75.224
5.3093,74.817,75.55
5.3721,74.776,75.916
5.4349,74.843,75.954
5.4978,74.94,75.414
5.5606,74.987,74.41
5.6234,75.017,74.004
5.6863,75.084,74.467
5.7491,75.18,75.271
5.812,75.275,75.67
5.8748,75.269,75.342
5.9376,75.18,74.707
6.0005,75.06,74.348
6.0633,74.966,74.708
6.1261,74.867,75.419
6.1889,74.694,75.804
6.2518,74.499,75.378


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_303.csv <==
x,qOut,qIn
0.031416,75.833,75
0.094248,75.868,74.583
0.15708,75.56,74.316
0.21991,75.091,74.573
0.28274,74.675,75.222
0.34557,74.582,75.389
0.40841,74.684,75.21
0.47124,74.821,75.103
0.53407,74.841,74.958
0.5969,74.819,74.905
0.65973,74.878,75.211
0.72257,75.022,75.541
0.7854,75.224,75.317
0.84823,75.33,74.811
0.91106,75.312,74.619
0.9739,75.211,74.82
1.0367,75.076,75.165
1.0996,74.964,75.461
1.1624,74.854,75.51
1.2252,74.746,74.948
1.2881,74.643,73.785
1.3509,74.624,73.575
1.4137,74.725,74.645
1.4766,74.907,75.968
1.5394,75.117,76.2
1.6022,75.231,75.456
1.665,75.225,74.656
1.7279,75.156,74.333
1.7907,75.09,74.72
1.8535,75.124,74.939
1.9164,75.182,74.776
1.9792,75.189,74.808
2.042,75.068,75.331
2.1049,74.927,75.656
2.1677,74.927,75.617
2.2305,75.047,75.326
2.2934,75.231,74.758
2.3562,75.125,74.526
2.419,74.729,74.863
2.4819,74.308,75.256
2.5447,74.156,75.088
2.6075,74.51,74.545
2.6703,75.101,74.298
2.7332,75.624,74.794
2.796,75.8,75.759
2.8588,75.48,75.676
2.9217,74.925,74.73
2.9845,74.473,74.099
3.0474,74.432,74.702
3.1102,74.732,75.529
3.173,75.083,75.73
3.2359,75.344,75.344
3.2987,75.423,74.888
3.3615,75.412,74.775
3.4243,75.323,74.755
3.4872,75.174,74.612
3.55,74.982,74.54
3.6128,74.836,75.085
3.6757,74.775,75.662
3.7385,74.779,75.367
3.8013,74.81,74.345
3.8642,74.851,74.396
3.927,74.937,75.232
3.9898,75.041,75.682
4.0527,75.122,75.293
4.1155,75.05,75.002
4.1783,74.9,74.95
4.2412,74.81,74.851
4.304,74.916,74.644
4.3668,75.199,74.676
4.4296,75.395,74.926
4.4925,75.364,75.29
4.5553,75.006,75.659
4.6181,74.639,75.646
4.681,74.546,75.258
4.7438,74.714,74.765
4.8067,75.058,74.249
4.8695,75.218,73.936
4.9323,75.145,74.196
4.9952,74.962,75.133
5.058,74.811,76.225
5.1208,74.88,76.2
5.1836,75.088,75.383
5.2465,75.289,74.769
5.3093,75.337,74.774
5.3721,75.139,74.746
5.4349,74.839,74.731
5.4978,74.612,74.918
5.5606,74.617,74.794
5.6234,74.86,74.478
5.6863,75.204,74.68
5.7491,75.493,75.208
5.812,75.59,75.261
5.8748,75.327,75.051
5.9376,74.803,75.201
6.0005,74.297,75.488
6.0633,74.098,75.185
6.1261,74.372,74.739
6.1889,74.902,74.798
6.2518,75.458,75.073


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_304.csv <==
x,qOut,qIn
0.031416,74.602,75.003
0.094248,74.049,75.472
0.15708,73.955,75.397
0.21991,74.299,74.632
0.28274,74.95,74.272
0.34557,75.508,74.741
0.40841,75.86,75.066
0.47124,75.957,75.076
0.53407,75.767,75.192
0.5969,75.359,75.376
0.65973,74.947,75.278
0.72257,74.681,75.018
0.7854,74.668,74.873
0.84823,74.777,74.841
0.91106,74.895,74.801
0.9739,74.989,74.805
1.0367,75.038,74.982
1.0996,75.072,75.41
1.1624,75.091,75.76
1.2252,75.095,75.633
1.2881,75.081,74.963
1.3509,75.014,74.232
1.4137,74.88,73.981
1.4766,74.735,74.616
1.5394,74.644,75.577
1.6022,74.73,75.599
1.665,74.953,74.998
1.7279,75.202,74.484
1.7907,75.363,74.799
1.8535,75.334,75.563
1.9164,75.16,75.833
1.9792,74.938,75.21
2.042,74.764,74.195
2.1049,74.722,74.126
2.1677,74.825,74.795
2.2305,75.037,75.297
2.2934,75.312,74.938
2.3562,75.49,74.826
2.419,75.41,75.306
2.4819,75.101,75.595
2.5447,74.638,75.071
2.6075,74.431,74.677
2.6703,74.57,74.799
2.7332,74.898,74.996
2.796,75.215,74.874
2.8588,75.275,74.997
2.9217,75.175,75.425
2.9845,75.062,75.534
3.0474,75.076,74.882
3.1102,75.161,74.275
3.173,75.122,74.278
3.2359,74.935,74.847
3.2987,74.62,75.423
3.3615,74.505,75.477
3.4243,74.664,75.393
3.4872,74.97,75.464
3.55,75.266,75.249
3.6128,75.359,74.505
3.6757,75.28,74.152
3.7385,75.112,74.739
3.8013,74.943,75.559
3.8642,74.842,75.391
3.927,74.841,74.858
3.9898,74.936,74.651
4.0527,75.114,74.905
4.1155,75.253,75.223
4.1783,75.212,75.359
4.2412,74.998,75.063
4.304,74.656,74.358
4.3668,74.494,74.18
4.4296,74.628,74.763
4.4925,74.966,75.573
4.5553,75.378,75.818
4.6181,75.594,75.469
4.681,75.51,75.026
4.7438,75.205,74.679
4.8067,74.792,74.493
4.8695,74.609,74.769
4.9323,74.702,75.352
4.9952,74.936,75.703
5.058,75.152,75.331
5.1208,75.183,74.52
5.1836,75.109,73.89
5.2465,75.02,73.759
5.3093,75.003,74.223
5.3721,74.988,75.23
5.4349,74.881,76.17
5.4978,74.726,76.27
5.5606,74.591,75.449
5.6234,74.706,74.908
5.6863,75.035,74.982
5.7491,75.393,75.294
5.812,75.583,74.945
5.8748,75.381,74.347
5.9376,74.989,74.434
6.0005,74.69,75.043
6.0633,74.751,75.325
6.1261,75.106,75.137
6.1889,75.325,74.925
6.2518,75.203,74.764


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_305.csv <==
x,qOut,qIn
0.031416,74.537,75.135
0.094248,74.905,75.172
0.15708,75.339,74.848
0.21991,75.639,74.927
0.28274,75.633,75.481
0.34557,75.344,75.302
0.40841,74.998,74.731
0.47124,74.76,74.731
0.53407,74.753,75.142
0.5969,74.839,74.986
0.65973,74.934,74.813
0.72257,75.039,75.046
0.7854,75.17,75.105
0.84823,75.299,74.662
0.91106,75.275,74.674
0.9739,75.078,75.529
1.0367,74.718,76.132
1.0996,74.498,75.279
1.1624,74.536,74.196
1.2252,74.755,74.022
1.2881,75.033,74.88
1.3509,75.178,75.521
1.4137,75.196,75.554
1.4766,75.142,75.108
1.5394,75.072,74.718
1.6022,75.022,74.746
1.665,74.99,74.981
1.7279,74.97,75.217
1.7907,74.958,75.161
1.8535,74.939,74.85
1.9164,74.911,74.645
1.9792,74.9,74.799
2.042,74.934,75.241
2.1049,75.075,75.414
2.1677,75.251,75.311
2.2305,75.345,75.133
2.2934,75.24,74.725
2.3562,74.932,74.297
2.419,74.676,74.435
2.4819,74.626,75.175
2.5447,74.885,75.854
2.6075,75.199,75.757
2.6703,75.329,75.22
2.7332,75.25,74.608
2.796,74.988,74.183
2.8588,74.848,74.153
2.9217,74.875,74.469
2.9845,74.972,74.968
3.0474,75.013,75.551
3.1102,74.937,75.774
3.173,74.906,75.577
3.2359,74.982,75.331
3.2987,75.199,75.2
3.3615,75.304,74.825
3.4243,75.153,74.433
3.4872,74.847,74.532
3.55,74.534,75.24
3.6128,74.57,75.524
3.6757,74.917,75.027
3.7385,75.348,74.173
3.8013,75.629,73.814
3.8642,75.453,74.429
3.927,74.927,75.436
3.9898,74.372,76.128
4.0527,74.13,75.977
4.1155,74.37,75.437
4.1783,74.835,75.021
4.2412,75.31,74.831
4.304,75.612,74.814
4.3668,75.702,74.696
4.4296,75.557,74.561
4.4925,75.254,74.8
4.5553,74.884,75.352
4.6181,74.715,75.125
4.681,74.786,74.489
4.7438,74.95,74.523
4.8067,75.034,75.499
4.8695,74.82,75.879
4.9323,74.487,75.261
4.9952,74.279,74.158
5.058,74.411,73.735
5.1208,74.867,74.675
5.1836,75.411,75.802
5.2465,75.834,75.936
5.3093,75.95,75.228
5.3721,75.65,75.048
5.4349,75.133,75.145
5.4978,74.68,75.048
5.5606,74.556,74.842
5.6234,74.719,74.85
5.6863,74.896,74.875
5.7491,74.982,74.864
5.812,74.912,74.901
5.8748,74.902,75.223
5.9376,75.006,75.598
6.0005,75.141,75.508
6.0633,75.2,74.812
6.1261,75.007,74.37
6.1889,74.694,74.369
6.2518,74.473,74.65


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_306.csv <==
x,qOut,qIn
0.031416,75.76,75.354
0.094248,75.206,74.724
0.15708,74.667,74.527
0.21991,74.441,75.226
0.28274,74.745,75.939
0.34557,75.236,75.412
0.40841,75.508,74.486
0.47124,75.447,74.011
0.53407,75.011,74.252
0.5969,74.646,75.065
0.65973,74.591,75.831
0.72257,74.776,75.591
0.7854,75.067,74.63
0.84823,75.123,74.75
0.91106,74.977,75.376
0.9739,74.792,75.302
1.0367,74.74,74.563
1.0996,74.907,74.51
1.1624,75.125,74.869
1.2252,75.271,75.062
1.2881,75.238,75.018
1.3509,75.151,75.095
1.4137,75.123,75.18
1.4766,75.13,75.138
1.5394,75.112,75.018
1.6022,74.893,75.086
1.665,74.625,75.281
1.7279,74.498,75.404
1.7907,74.68,75.24
1.8535,75.066,74.861
1.9164,75.374,74.547
1.9792,75.472,74.458
2.042,75.273,74.551
2.1049,74.997,74.875
2.1677,74.818,75.321
2.2305,74.762,75.494
2.2934,74.812,75.321
2.3562,74.844,75.109
2.419,74.886,74.868
2.4819,74.958,74.7
2.5447,75.072,74.82
2.6075,75.143,75.133
2.6703,75.142,75.29
2.7332,75.116,75.065
2.796,75.119,74.555
2.8588,75.208,74.403
2.9217,75.273,74.71
2.9845,75.223,75.186
3.0474,74.981,75.282
3.1102,74.673,75.112
3.173,74.506,75.214
3.2359,74.549,75.653
3.2987,74.823,75.967
3.3615,75.135,75.36
3.4243,75.34,74.342
3.4872,75.383,73.919
3.55,75.226,74.316
3.6128,74.998,74.696
3.6757,74.855,75.11
3.7385,74.845,75.585
3.8013,74.976,75.508
3.8642,75.058,74.912
3.927,75,74.578
3.9898,74.848,74.791
4.0527,74.677,75.243
4.1155,74.659,75.239
4.1783,74.793,74.963
4.2412,75.016,74.72
4.304,75.251,74.658
4.3668,75.461,74.987
4.4296,75.586,75.502
4.4925,75.544,75.624
4.5553,75.254,75.071
4.6181,74.752,74.613
4.681,74.351,74.477
4.7438,74.243,74.373
4.8067,74.552,74.1
4.8695,75.012,74.445
4.9323,75.348,75.538
4.9952,75.454,76.576
5.058,75.266,76.323
5.1208,75.005,75.077
5.1836,74.865,74.177
5.2465,74.87,74.271
5.3093,74.996,74.962
5.3721,75.02,75.137
5.4349,74.948,75.116
5.4978,74.885,75.423
5.5606,74.942,75.683
5.6234,75.162,74.932
5.6863,75.328,74.064
5.7491,75.282,74.218
5.812,74.891,75.268
5.8748,74.388,75.594
5.9376,74.131,75.178
6.0005,74.229,74.541
6.0633,74.697,74.352
6.1261,75.255,74.759
6.1889,75.716,75.3
6.2518,75.929,75.615


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_307.csv <==
x,qOut,qIn
0.031416,75.093,75.044
0.094248,74.917,75.423
0.15708,74.831,75.203
0.21991,74.818,74.661
0.28274,74.843,74.519
0.34557,74.834,75.095
0.40841,74.808,75.643
0.47124,74.809,75.472
0.53407,74.872,74.754
0.5969,75.02,74.704
0.65973,75.182,75.107
0.72257,75.275,75.211
0.7854,75.216,74.799
0.84823,75.006,74.755
0.91106,74.801,75.043
0.9739,74.712,75.126
1.0367,74.82,74.741
1.0996,75.006,74.616
1.1624,75.137,74.934
1.2252,75.169,75.254
1.2881,75.081,75.2
1.3509,74.969,75.118
1.4137,74.903,74.974
1.4766,74.909,74.452
1.5394,74.999,73.965
1.6022,75.124,74.798
1.665,75.206,76.244
1.7279,75.205,76.873
1.7907,75.092,76.023
1.8535,74.955,74.678
1.9164,74.89,73.586
1.9792,74.903,73.206
2.042,74.977,73.968
2.1049,74.978,75.361
2.1677,74.902,76.17
2.2305,74.82,75.749
2.2934,74.808,74.972
2.3562,74.939,75.14
2.419,75.108,75.543
2.4819,75.19,75.519
2.5447,75.066,74.927
2.6075,74.737,74.482
2.6703,74.456,74.456
2.7332,74.425,74.775
2.796,74.784,75.242
2.8588,75.418,75.32
2.9217,75.915,74.947
2.9845,75.948,74.581
3.0474,75.221,74.781
3.1102,74.187,75.081
3.173,73.696,75.136
3.2359,73.92,75.2
3.2987,74.813,75.294
3.3615,75.542,74.934
3.4243,75.879,74.444
3.4872,75.864,74.502
3.55,75.586,75.215
3.6128,75.307,75.412
3.6757,75.101,75.094
3.7385,74.956,74.934
3.8013,74.835,75.154
3.8642,74.743,75.282
3.927,74.761,75.171
3.9898,74.872,74.765
4.0527,75.035,74.484
4.1155,75.066,75.037
4.1783,74.971,75.659
4.2412,74.862,75.363
4.304,74.857,74.444
4.3668,75.011,74.337
4.4296,75.157,74.786
4.4925,75.185,75.232
4.5553,75.007,75.233
4.6181,74.787,74.815
4.681,74.709,74.557
4.7438,74.799,75.01
4.8067,75.038,75.65
4.8695,75.224,75.419
4.9323,75.281,75.013
4.9952,75.224,75.098
5.058,75.081,75.417
5.1208,74.961,75.223
5.1836,74.913,74.806
5.2465,74.938,74.566
5.3093,75.021,74.775
5.3721,75.076,75.045
5.4349,75.041,75.044
5.4978,74.935,74.765
5.5606,74.786,74.56
5.6234,74.733,74.808
5.6863,74.796,75.212
5.7491,74.917,75.42
5.812,75.021,75.37
5.8748,75.038,75.133
5.9376,75.037,74.764
6.0005,75.078,74.521
6.0633,75.206,74.836
6.1261,75.344,75.227
6.1889,75.38,75.113
6.2518,75.296,74.775


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_308.csv <==
x,qOut,qIn
0.031416,74.623,73.939
0.094248,74.922,74.42
0.15708,75.246,75.251
0.21991,75.389,75.59
0.28274,75.188,75.304
0.34557,74.84,75.092
0.40841,74.609,74.996
0.47124,74.579,75.036
0.53407,74.778,75.354
0.5969,74.982,75.33
0.65973,75.088,74.746
0.72257,75.099,74.139
0.7854,75.037,74.02
0.84823,75.046,74.704
0.91106,75.168,75.739
0.9739,75.321,76.128
1.0367,75.405,75.421
1.0996,75.19,74.826
1.1624,74.783,74.72
1.2252,74.435,74.861
1.2881,74.4,74.911
1.3509,74.729,74.692
1.4137,75.136,74.586
1.4766,75.425,74.996
1.5394,75.437,75.682
1.6022,75.301,75.674
1.665,75.163,75.2
1.7279,75.046,74.89
1.7907,74.941,74.832
1.8535,74.707,74.555
1.9164,74.477,74.467
1.9792,74.408,75.036
2.042,74.636,75.702
2.1049,75.086,75.157
2.1677,75.503,74.127
2.2305,75.708,73.781
2.2934,75.55,74.595
2.3562,75.125,75.355
2.419,74.725,75.603
2.4819,74.525,75.654
2.5447,74.639,75.888
2.6075,74.873,75.647
2.6703,75.108,74.89
2.7332,75.296,74.379
2.796,75.406,74.555
2.8588,75.369,74.792
2.9217,75.154,74.887
2.9845,74.875,75.025
3.0474,74.666,75.225
3.1102,74.738,75.188
3.173,74.943,75.035
3.2359,75.075,74.961
3.2987,74.935,74.781
3.3615,74.58,74.607
3.4243,74.334,74.822
3.4872,74.363,75.384
3.55,74.757,75.953
3.6128,75.273,75.71
3.6757,75.698,74.828
3.7385,75.895,74.185
3.8013,75.754,74.693
3.8642,75.299,75.257
3.927,74.803,75.022
3.9898,74.493,74.5
4.0527,74.547,74.723
4.1155,74.811,75.202
4.1783,75.073,75.147
4.2412,75.233,74.815
4.304,75.223,74.898
4.3668,75.087,75.307
4.4296,74.901,75.509
4.4925,74.761,75.323
4.5553,74.75,74.523
4.6181,74.922,73.958
4.681,75.19,74.39
4.7438,75.424,75.558
4.8067,75.491,76.187
4.8695,75.285,75.557
4.9323,74.949,74.732
4.9952,74.672,74.491
5.058,74.627,74.649
5.1208,74.776,74.832
5.1836,74.919,75.198
5.2465,74.976,75.446
5.3093,74.898,75.182
5.3721,74.863,74.857
5.4349,74.953,74.813
5.4978,75.117,74.817
5.5606,75.281,74.528
5.6234,75.246,74.524
5.6863,75.007,75.007
5.7491,74.709,75.438
5.812,74.513,75.31
5.8748,74.633,74.852
5.9376,74.988,74.631
6.0005,75.377,75.076
6.0633,75.6,75.889
6.1261,75.435,75.841
6.1889,75.032,75.094
6.2518,74.671,74.287


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_309.csv <==
x,qOut,qIn
0.031416,75.063,75.461
0.094248,75.321,75.303
0.15708,75.46,74.764
0.21991,75.42,74.17
0.28274,75.158,74.161
0.34557,74.847,75.092
0.40841,74.701,75.848
0.47124,74.754,75.32
0.53407,74.99,73.982
0.5969,75.133,74.132
0.65973,75.102,75.409
0.72257,74.971,76.433
0.7854,74.843,76.238
0.84823,74.884,75.333
0.91106,75.027,74.541
0.9739,75.172,74.425
1.0367,75.22,74.724
1.0996,75.179,74.498
1.1624,75.109,74.222
1.2252,75.028,74.646
1.2881,74.934,75.526
1.3509,74.791,75.655
1.4137,74.682,75.447
1.4766,74.673,75.483
1.5394,74.812,75.297
1.6022,74.959,74.63
1.665,74.971,74.317
1.7279,74.881,74.568
1.7907,74.754,74.908
1.8535,74.884,75.134
1.9164,75.269,75.43
1.9792,75.688,75.49
2.042,75.902,74.982
2.1049,75.553,74.531
2.1677,74.876,74.609
2.2305,74.28,75.059
2.2934,74.167,75.212
2.3562,74.492,74.825
2.419,74.892,74.475
2.4819,75.22,74.429
2.5447,75.386,74.624
2.6075,75.521,75.192
2.6703,75.528,75.869
2.7332,75.347,75.936
2.796,74.938,75.159
2.8588,74.575,74.527
2.9217,74.508,74.504
2.9845,74.713,74.976
3.0474,75.1,75.297
3.1102,75.337,75.379
3.173,75.337,75.476
3.2359,75.168,75.221
3.2987,74.925,74.245
3.3615,74.814,73.837
3.4243,74.821,74.532
3.4872,74.856,75.542
3.55,74.816,75.837
3.6128,74.674,75.473
3.6757,74.596,74.993
3.7385,74.685,74.644
3.8013,75.003,74.45
3.8642,75.385,74.427
3.927,75.586,74.756
3.9898,75.518,75.367
4.0527,75.131,75.73
4.1155,74.78,75.45
4.1783,74.742,74.987
4.2412,74.971,74.782
4.304,75.351,74.993
4.3668,75.41,75.012
4.4296,75.084,74.772
4.4925,74.618,74.73
4.5553,74.301,75.2
4.6181,74.479,75.46
4.681,74.954,75.177
4.7438,75.432,74.683
4.8067,75.64,74.752
4.8695,75.399,74.998
4.9323,74.911,74.777
4.9952,74.483,74.446
5.058,74.406,74.654
5.1208,74.709,75.22
5.1836,75.122,75.658
5.2465,75.447,75.71
5.3093,75.524,75.222
5.3721,75.367,74.781
5.4349,75.101,74.662
5.4978,74.86,74.696
5.5606,74.763,74.85
5.6234,74.824,75.159
5.6863,74.959,75.306
5.7491,75.096,75.083
5.812,75.168,74.66
5.8748,75.147,74.612
5.9376,75.034,74.984
6.0005,74.868,75.458
6.0633,74.694,75.433
6.1261,74.603,74.939
6.1889,74.644,74.673
6.2518,74.807,74.995


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_310.csv <==
x,qOut,qIn
0.031416,75.008,75.46
0.094248,74.806,75.481
0.15708,74.767,75.083
0.21991,74.826,74.789
0.28274,74.881,74.98
0.34557,74.826,75.278
0.40841,74.796,75.359
0.47124,74.878,75.117
0.53407,75.13,74.507
0.5969,75.366,74.157
0.65973,75.397,74.422
0.72257,75.23,75.067
0.7854,74.911,75.493
0.84823,74.731,75.749
0.91106,74.725,75.91
0.9739,74.81,75.394
1.0367,74.876,74.126
1.0996,74.891,73.969
1.1624,74.945,74.977
1.2252,75.047,75.884
1.2881,75.186,75.704
1.3509,75.233,74.93
1.4137,75.199,74.316
1.4766,75.14,74.183
1.5394,75.117,74.403
1.6022,75.088,74.959
1.665,74.942,75.575
1.7279,74.71,75.586
1.7907,74.454,75.097
1.8535,74.459,74.894
1.9164,74.766,74.742
1.9792,75.22,74.47
2.042,75.648,74.565
2.1049,75.72,75.236
2.1677,75.4,75.846
2.2305,74.923,76.049
2.2934,74.567,75.669
2.3562,74.693,74.867
2.419,75.067,74.171
2.4819,75.364,74.106
2.5447,75.275,74.737
2.6075,74.81,75.013
2.6703,74.408,74.738
2.7332,74.322,74.534
2.796,74.716,75.25
2.8588,75.225,76.028
2.9217,75.515,75.841
2.9845,75.481,74.838
3.0474,75.077,74.185
3.1102,74.644,74.524
3.173,74.471,75.029
3.2359,74.607,75.248
3.2987,75.024,75.309
3.3615,75.465,75.495
3.4243,75.732,75.557
3.4872,75.711,75.297
3.55,75.309,74.781
3.6128,74.73,74.507
3.6757,74.342,74.572
3.7385,74.273,74.83
3.8013,74.564,74.858
3.8642,74.873,74.828
3.927,75.101,75.052
3.9898,75.255,75.275
4.0527,75.361,75.251
4.1155,75.374,75.29
4.1783,75.2,75.286
4.2412,74.911,74.908
4.304,74.61,74.512
4.3668,74.601,74.581
4.4296,74.877,74.755
4.4925,75.266,74.876
4.5553,75.58,75.06
4.6181,75.603,75.209
4.681,75.36,75.107
4.7438,74.999,74.809
4.8067,74.682,74.641
4.8695,74.581,75.157
4.9323,74.645,75.927
4.9952,74.791,76.003
5.058,74.933,74.699
5.1208,75.056,73.972
5.1836,75.173,74.644
5.2465,75.261,75.586
5.3093,75.293,75.33
5.3721,75.189,74.517
5.4349,74.968,74.251
5.4978,74.735,74.664
5.5606,74.597,75.302
5.6234,74.665,75.548
5.6863,74.847,75.462
5.7491,75.025,75.166
5.812,75.085,74.793
5.8748,75.015,74.69
5.9376,74.945,74.873
6.0005,74.964,75.039
6.0633,75.133,74.916
6.1261,75.33,74.673
6.1889,75.392,74.624
6.2518,75.285,74.941


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_311.csv <==
x,qOut,qIn
0.031416,74.858,74.472
0.094248,74.852,74.024
0.15708,74.886,74.425
0.21991,74.978,75.131
0.28274,75.133,75.424
0.34557,75.188,75.204
0.40841,75.049,74.997
0.47124,74.809,75.116
0.53407,74.587,75.184
0.5969,74.668,74.828
0.65973,74.997,74.599
0.72257,75.364,74.827
0.7854,75.553,75.282
0.84823,75.366,75.417
0.91106,75.014,75.332
0.9739,74.752,75.176
1.0367,74.814,74.934
1.0996,75.067,74.686
1.1624,75.169,74.58
1.2252,75.034,74.538
1.2881,74.647,74.599
1.3509,74.463,75.2
1.4137,74.623,75.867
1.4766,74.981,75.777
1.5394,75.346,75.031
1.6022,75.426,74.653
1.665,75.258,74.611
1.7279,74.993,74.754
1.7907,74.789,75.009
1.8535,74.772,75.261
1.9164,74.892,75.471
1.9792,75.076,75.554
2.042,75.252,74.977
2.1049,75.35,74.176
2.1677,75.287,74.123
2.2305,75.071,74.898
2.2934,74.731,75.401
2.3562,74.501,74.9
2.419,74.516,74.494
2.4819,74.745,74.836
2.5447,75.115,75.408
2.6075,75.423,75.389
2.6703,75.528,75.116
2.7332,75.401,74.778
2.796,75.041,74.586
2.8588,74.711,75.021
2.9217,74.639,75.633
2.9845,74.821,75.474
3.0474,75.196,74.41
3.1102,75.43,74.258
3.173,75.367,75.148
3.2359,75.077,75.983
3.2987,74.672,75.714
3.3615,74.497,74.962
3.4243,74.583,74.55
3.4872,74.8,74.612
3.55,74.999,74.822
3.6128,75.06,74.965
3.6757,75.055,75.071
3.7385,75.041,74.928
3.8013,75.067,74.501
3.8642,75.086,74.416
3.927,75.071,74.72
3.9898,75.039,75.093
4.0527,75.017,75.675
4.1155,75.024,76.165
4.1783,75.012,75.976
4.2412,74.978,75.284
4.304,74.928,74.726
4.3668,74.992,74.278
4.4296,75.168,73.879
4.4925,75.338,74.055
4.5553,75.368,74.976
4.6181,75.137,75.702
4.681,74.845,75.804
4.7438,74.67,75.323
4.8067,74.76,74.93
4.8695,74.915,75.066
4.9323,74.909,75.098
4.9952,74.758,74.811
5.058,74.53,74.761
5.1208,74.55,75.016
5.1836,74.856,75.019
5.2465,75.317,74.756
5.3093,75.784,74.63
5.3721,75.964,75.162
5.4349,75.668,75.735
5.4978,75.027,75.464
5.5606,74.248,74.3
5.6234,73.979,73.963
5.6863,74.251,74.697
5.7491,74.798,75.655
5.812,75.322,75.889
5.8748,75.586,75.513
5.9376,75.591,74.97
6.0005,75.412,74.448
6.0633,75.134,74.408
6.1261,74.926,75.109
6.1889,74.839,75.755
6.2518,74.836,75.537


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_312.csv <==
x,qOut,qIn
0.031416,74.631,75.518
0.094248,74.596,75.152
0.15708,74.615,74.727
0.21991,74.694,74.71
0.28274,74.848,75.204
0.34557,75.085,75.354
0.40841,75.301,74.991
0.47124,75.426,74.612
0.53407,75.403,74.656
0.5969,75.28,74.989
0.65973,75.119,75.407
0.72257,74.959,75.715
0.7854,74.824,75.45
0.84823,74.744,74.787
0.91106,74.752,74.406
0.9739,74.831,74.485
1.0367,74.951,74.636
1.0996,75.029,74.753
1.1624,75.058,74.947
1.2252,75.062,74.929
1.2881,75.064,74.711
1.3509,75.073,74.981
1.4137,75.065,75.571
1.4766,75.035,75.832
1.5394,74.982,75.342
1.6022,74.915,74.673
1.665,74.861,74.353
1.7279,74.862,74.615
1.7907,74.953,75.28
1.8535,75.158,75.591
1.9164,75.348,75.539
1.9792,75.393,75.322
2.042,75.176,74.796
2.1049,74.794,74.485
2.1677,74.522,74.737
2.2305,74.464,75.085
2.2934,74.663,75.058
2.3562,74.844,74.924
2.419,74.929,74.945
2.4819,74.976,75.131
2.5447,75.062,75.411
2.6075,75.256,75.106
2.6703,75.394,74.311
2.7332,75.367,73.951
2.796,75.085,74.673
2.8588,74.763,75.259
2.9217,74.668,75.366
2.9845,74.833,75.666
3.0474,75.225,76.258
3.1102,75.496,75.714
3.173,75.475,74.42
3.2359,75.219,73.759
3.2987,74.829,74.33
3.3615,74.645,74.861
3.4243,74.707,75.01
3.4872,74.908,75.176
3.55,75.112,75.543
3.6128,75.203,75.419
3.6757,75.179,74.884
3.7385,75.047,74.529
3.8013,74.819,74.643
3.8642,74.553,75.174
3.927,74.401,75.774
3.9898,74.455,75.772
4.0527,74.767,74.838
4.1155,75.242,74.143
4.1783,75.679,74.253
4.2412,75.881,74.877
4.304,75.664,75.417
4.3668,75.027,75.606
4.4296,74.416,75.439
4.4925,74.144,74.782
4.5553,74.437,73.921
4.6181,74.951,74.109
4.681,75.347,75.206
4.7438,75.495,76.132
4.8067,75.316,75.84
4.8695,75.004,75.014
4.9323,74.799,74.656
4.9952,74.802,74.974
5.058,75.063,75.351
5.1208,75.329,74.966
5.1836,75.361,74.325
5.2465,75.143,74.147
5.3093,74.709,74.682
5.3721,74.496,75.212
5.4349,74.655,75.465
5.4978,75.025,75.387
5.5606,75.396,74.944
5.6234,75.35,75.026
5.6863,74.962,75.605
5.7491,74.535,75.637
5.812,74.396,74.624
5.8748,74.722,74.2
5.9376,75.22,74.693
6.0005,75.626,75.281
6.0633,75.711,75.102
6.1261,75.473,74.62
6.1889,75.106,74.621
6.2518,74.778,75.176


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_313.csv <==
x,qOut,qIn
0.031416,75.026,74.42
0.094248,75.09,74.953
0.15708,75.229,75.417
0.21991,75.391,75.4
0.28274,75.507,74.945
0.34557,75.386,74.958
0.40841,75.029,75.459
0.47124,74.608,75.748
0.53407,74.317,74.942
0.5969,74.362,74.035
0.65973,74.64,74.211
0.72257,75.002,75.298
0.7854,75.303,75.864
0.84823,75.465,75.222
0.91106,75.445,74.524
0.9739,75.263,74.486
1.0367,74.951,75.011
1.0996,74.683,75.308
1.1624,74.582,75.249
1.2252,74.647,74.87
1.2881,74.842,74.727
1.3509,75.033,75.261
1.4137,75.186,75.617
1.4766,75.291,74.993
1.5394,75.343,73.863
1.6022,75.309,74.095
1.665,75.159,75.226
1.7279,74.948,75.988
1.7907,74.741,75.885
1.8535,74.708,75.595
1.9164,74.854,75.044
1.9792,75.068,74.156
2.042,75.226,73.832
2.1049,75.172,74.712
2.1677,74.989,75.582
2.2305,74.822,75.516
2.2934,74.812,74.911
2.3562,74.98,74.998
2.419,75.171,75.32
2.4819,75.271,75.242
2.5447,75.187,74.703
2.6075,74.952,74.393
2.6703,74.683,74.441
2.7332,74.509,74.783
2.796,74.533,75.254
2.8588,74.818,75.637
2.9217,75.252,75.734
2.9845,75.625,75.265
3.0474,75.721,74.293
3.1102,75.312,74.14
3.173,74.703,74.901
3.2359,74.277,75.649
3.2987,74.381,75.725
3.3615,74.853,75.372
3.4243,75.293,74.917
3.4872,75.519,74.667
3.55,75.415,74.784
3.6128,75.167,75.162
3.6757,74.9,75.528
3.7385,74.685,75.466
3.8013,74.57,74.718
3.8642,74.584,74.011
3.927,74.769,73.947
3.9898,75.064,74.57
4.0527,75.392,75.28
4.1155,75.495,75.496
4.1783,75.285,75.462
4.2412,74.917,75.254
4.304,74.59,74.879
4.3668,74.661,74.759
4.4296,75.01,74.997
4.4925,75.385,75.353
4.5553,75.534,75.57
4.6181,75.335,75.331
4.681,75.04,74.853
4.7438,74.862,74.589
4.8067,74.984,74.612
4.8695,75.188,74.663
4.9323,75.157,74.756
4.9952,74.87,74.877
5.058,74.382,75.027
5.1208,74.201,75.084
5.1836,74.432,75.075
5.2465,74.892,75.226
5.3093,75.359,75.638
5.3721,75.535,75.638
5.4349,75.419,75.181
5.4978,75.157,74.808
5.5606,74.914,74.602
5.6234,74.919,74.311
5.6863,75.107,74.302
5.7491,75.312,74.659
5.812,75.363,75.104
5.8748,75.151,75.49
5.9376,74.833,75.617
6.0005,74.585,75.26
6.0633,74.561,74.954
6.1261,74.709,75.002
6.1889,74.873,74.861
6.2518,74.992,74.475


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_314.csv <==
x,qOut,qIn
0.031416,75.375,74.92
0.094248,75.218,75.387
0.15708,75.002,75.314
0.21991,74.86,74.711
0.28274,74.9,74.325
0.34557,75.03,74.997
0.40841,75.128,75.92
0.47124,75.161,75.913
0.53407,75.113,74.684
0.5969,75.051,74.165
0.65973,74.943,74.661
0.72257,74.786,75.266
0.7854,74.578,75.301
0.84823,74.478,75.068
0.91106,74.595,74.823
0.9739,74.882,74.708
1.0367,75.254,74.793
1.0996,75.466,74.863
1.1624,75.437,74.888
1.2252,75.235,74.933
1.2881,74.96,74.878
1.3509,74.819,74.779
1.4137,74.835,74.942
1.4766,74.955,75.462
1.5394,75.111,75.955
1.6022,75.235,75.685
1.665,75.26,74.911
1.7279,75.17,74.201
1.7907,74.957,74.218
1.8535,74.787,75.006
1.9164,74.789,75.654
1.9792,74.921,75.392
2.042,75.106,74.578
2.1049,75.108,74.549
2.1677,74.958,74.921
2.2305,74.784,74.985
2.2934,74.723,74.921
2.3562,74.794,75.209
2.419,74.864,75.298
2.4819,74.902,74.924
2.5447,74.895,74.665
2.6075,75.021,75.258
2.6703,75.264,75.957
2.7332,75.482,75.973
2.796,75.517,75.17
2.8588,75.219,74.319
2.9217,74.822,73.804
2.9845,74.57,73.829
3.0474,74.675,74.514
3.1102,74.984,75.424
3.173,75.186,76.014
3.2359,75.183,76.035
3.2987,74.925,75.482
3.3615,74.735,74.898
3.4243,74.756,74.665
3.4872,74.92,74.725
3.55,75.114,74.758
3.6128,75.115,74.862
3.6757,75.027,74.981
3.7385,75.002,74.835
3.8013,75.174,74.723
3.8642,75.472,74.846
3.927,75.557,74.93
3.9898,75.287,75.088
4.0527,74.584,75.37
4.1155,74.013,75.44
4.1783,73.967,75.275
4.2412,74.379,74.973
4.304,75.073,74.442
4.3668,75.628,74.218
4.4296,75.903,74.637
4.4925,75.86,75.291
4.5553,75.482,75.643
4.6181,74.991,75.629
4.681,74.675,75.316
4.7438,74.609,74.788
4.8067,74.796,74.532
4.8695,74.928,74.601
4.9323,74.915,74.693
4.9952,74.828,74.982
5.058,74.756,75.698
5.1208,74.848,75.731
5.1836,75.06,74.876
5.2465,75.283,74.241
5.3093,75.403,74.902
5.3721,75.28,75.568
5.4349,74.963,75.369
5.4978,74.626,74.818
5.5606,74.449,74.758
5.6234,74.599,75.06
5.6863,74.963,75.219
5.7491,75.352,75.19
5.812,75.588,75.042
5.8748,75.482,74.486
5.9376,75.107,73.944
6.0005,74.698,74.327
6.0633,74.497,75.588
6.1261,74.667,75.904
6.1889,75.005,75.267
6.2518,75.303,74.657


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_315.csv <==
x,qOut,qIn
0.031416,74.848,75.233
0.094248,74.837,75.242
0.15708,74.779,75.177
0.21991,74.782,75.071
0.28274,74.949,74.773
0.34557,75.239,74.591
0.40841,75.402,74.838
0.47124,75.344,75.185
0.53407,75.012,74.963
0.5969,74.742,74.518
0.65973,74.729,74.432
0.72257,74.907,74.689
0.7854,75.156,75.222
0.84823,75.204,75.699
0.91106,75.095,75.732
0.9739,74.95,75.308
1.0367,74.895,74.98
1.0996,74.974,74.796
1.1624,75.1,74.577
1.2252,75.203,74.726
1.2881,75.224,75.291
1.3509,75.16,75.153
1.4137,75.045,74.477
1.4766,74.929,74.232
1.5394,74.856,74.895
1.6022,74.849,75.493
1.665,74.846,75.593
1.7279,74.811,75.334
1.7907,74.71,74.884
1.8535,74.644,74.628
1.9164,74.727,74.791
1.9792,74.956,75.235
2.042,75.298,75.684
2.1049,75.54,75.691
2.1677,75.536,75.206
2.2305,75.317,74.594
2.2934,74.949,74.292
2.3562,74.742,74.271
2.419,74.743,74.484
2.4819,74.836,74.955
2.5447,74.88,75.294
2.6075,74.787,75.338
2.6703,74.721,75.335
2.7332,74.783,75.164
2.796,75.037,74.616
2.8588,75.296,74.449
2.9217,75.362,74.879
2.9845,75.231,75.35
3.0474,74.937,75.497
3.1102,74.819,75.463
3.173,74.981,75.264
3.2359,75.28,74.824
3.2987,75.539,74.125
3.3615,75.398,74.152
3.4243,74.931,75.103
3.4872,74.432,76.129
3.55,74.211,76.226
3.6128,74.434,75.497
3.6757,74.849,74.664
3.7385,75.237,74.225
3.8013,75.413,74.37
3.8642,75.345,74.46
3.927,75.103,74.445
3.9898,74.833,74.787
4.0527,74.674,75.56
4.1155,74.772,75.754
4.1783,75.056,75.306
4.2412,75.354,74.848
4.304,75.495,75.058
4.3668,75.275,75.403
4.4296,74.837,75.212
4.4925,74.461,74.449
4.5553,74.417,73.7
4.6181,74.802,74.347
4.681,75.355,75.793
4.7438,75.791,76.423
4.8067,75.85,75.267
4.8695,75.363,74.287
4.9323,74.661,74.504
4.9952,74.144,75.347
5.058,74.171,75.417
5.1208,74.582,74.794
5.1836,75.009,74.513
5.2465,75.305,74.591
5.3093,75.381,74.632
5.3721,75.397,75.084
5.4349,75.371,75.794
5.4978,75.268,75.798
5.5606,75.049,74.79
5.6234,74.731,74.313
5.6863,74.492,74.701
5.7491,74.447,75.237
5.812,74.672,75.181
5.8748,75.044,74.964
5.9376,75.368,74.972
6.0005,75.52,75.056
6.0633,75.399,75.027
6.1261,75.121,74.955
6.1889,74.898,74.967
6.2518,74.798,75.096


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_316.csv <==
x,qOut,qIn
0.031416,74.886,75.108
0.094248,74.931,75.378
0.15708,75.083,75.292
0.21991,75.233,74.788
0.28274,75.261,74.203
0.34557,75.096,74.478
0.40841,74.856,75.297
0.47124,74.675,75.763
0.53407,74.668,75.536
0.5969,74.837,75.028
0.65973,75.072,74.494
0.72257,75.267,74.336
0.7854,75.327,74.827
0.84823,75.216,75.429
0.91106,75.019,75.678
0.9739,74.848,75.389
1.0367,74.806,74.638
1.0996,74.917,74.438
1.1624,75.084,74.874
1.2252,75.209,75.179
1.2881,75.203,74.58
1.3509,75.032,74.149
1.4137,74.803,74.629
1.4766,74.652,75.504
1.5394,74.7,75.858
1.6022,74.961,75.776
1.665,75.248,75.623
1.7279,75.395,75.266
1.7907,75.253,74.715
1.8535,74.907,74.521
1.9164,74.662,74.76
1.9792,74.661,75.119
2.042,74.98,74.97
2.1049,75.311,74.451
2.1677,75.417,74.335
2.2305,75.275,74.807
2.2934,74.918,75.262
2.3562,74.647,75.162
2.419,74.55,74.961
2.4819,74.585,75.01
2.5447,74.68,75.429
2.6075,74.799,75.622
2.6703,75.017,75.233
2.7332,75.315,74.458
2.796,75.65,74.331
2.8588,75.783,75.128
2.9217,75.601,75.677
2.9845,75.217,75.337
3.0474,74.788,74.498
3.1102,74.64,74.443
3.173,74.698,74.975
3.2359,74.805,75.422
3.2987,74.798,75.236
3.3615,74.715,74.795
3.4243,74.707,74.7
3.4872,74.808,75.094
3.55,75.019,75.259
3.6128,75.199,74.884
3.6757,75.297,74.65
3.7385,75.304,74.779
3.8013,75.224,74.924
3.8642,75.079,74.701
3.927,74.933,74.691
3.9898,74.85,75.403
4.0527,74.884,76.333
4.1155,74.998,76.084
4.1783,75.073,75.007
4.2412,75.063,73.921
4.304,74.941,73.568
4.3668,74.859,74.205
4.4296,74.893,75.315
4.4925,75,76.21
4.5553,75.113,76.319
4.6181,75.107,75.418
4.681,75.034,74.369
4.7438,74.955,74.325
4.8067,74.927,75.061
4.8695,74.881,74.946
4.9323,74.773,74.519
4.9952,74.675,74.676
5.058,74.668,75.102
5.1208,74.917,74.943
5.1836,75.33,74.822
5.2465,75.676,75.131
5.3093,75.722,75.414
5.3721,75.207,75.206
5.4349,74.483,74.96
5.4978,73.998,74.834
5.5606,74.151,74.629
5.6234,74.803,74.544
5.6863,75.508,74.861
5.7491,75.973,75.329
5.812,75.959,75.438
5.8748,75.47,75.236
5.9376,74.871,75.02
6.0005,74.475,74.83
6.0633,74.538,74.861
6.1261,74.794,75.021
6.1889,74.95,75.013
6.2518,74.974,74.918


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_317.csv <==
x,qOut,qIn
0.031416,74.675,74.596
0.094248,74.876,74.535
0.15708,75.11,74.6
0.21991,75.307,74.946
0.28274,75.388,75.446
0.34557,75.255,75.406
0.40841,75.029,75.074
0.47124,74.861,75.123
0.53407,74.892,75.456
0.5969,75.063,75.227
0.65973,75.171,74.85
0.72257,75.145,74.894
0.7854,74.948,75.095
0.84823,74.808,74.578
0.91106,74.841,74.052
0.9739,74.998,74.442
1.0367,75.194,75.483
1.0996,75.208,75.738
1.1624,75.022,75.401
1.2252,74.76,74.972
1.2881,74.564,74.541
1.3509,74.612,74.549
1.4137,74.837,75.129
1.4766,75.112,75.668
1.5394,75.307,75.731
1.6022,75.356,75.385
1.665,75.319,74.734
1.7279,75.253,74.073
1.7907,75.209,74.223
1.8535,75.131,75.118
1.9164,74.955,75.654
1.9792,74.725,75.403
2.042,74.503,74.954
2.1049,74.488,74.72
2.1677,74.698,74.474
2.2305,75.023,74.551
2.2934,75.335,75.199
2.3562,75.41,75.537
2.419,75.23,75.231
2.4819,74.951,74.693
2.5447,74.752,74.708
2.6075,74.888,75.163
2.6703,75.213,75.187
2.7332,75.477,74.59
2.796,75.429,74.348
2.8588,75.001,75.3
2.9217,74.57,76.349
2.9845,74.405,76.413
3.0474,74.701,75.155
3.1102,75.138,74.104
3.173,75.363,73.937
3.2359,75.294,74.42
3.2987,74.912,75.156
3.3615,74.622,75.638
3.4243,74.619,75.57
3.4872,74.838,75.031
3.55,75.156,74.611
3.6128,75.289,74.634
3.6757,75.208,74.794
3.7385,75.003,74.946
3.8013,74.777,74.881
3.8642,74.667,74.83
3.927,74.708,75.106
3.9898,74.891,75.632
4.0527,75.194,75.861
4.1155,75.539,75.253
4.1783,75.694,74.428
4.2412,75.535,74.161
4.304,74.97,74.586
4.3668,74.423,74.817
4.4296,74.316,74.743
4.4925,74.627,74.767
4.5553,75.23,75.515
4.6181,75.561,76.129
4.681,75.471,75.798
4.7438,75.105,74.897
4.8067,74.668,74.528
4.8695,74.539,74.895
4.9323,74.661,75.1
4.9952,74.89,74.786
5.058,75.074,74.237
5.1208,75.22,74.277
5.1836,75.356,74.901
5.2465,75.414,75.629
5.3093,75.31,75.663
5.3721,74.951,75.163
5.4349,74.555,74.796
5.4978,74.326,74.774
5.5606,74.433,75.05
5.6234,74.75,75.143
5.6863,75.091,75.036
5.7491,75.368,75.039
5.812,75.523,75.251
5.8748,75.564,75.043
5.9376,75.448,74.587
6.0005,75.201,74.582
6.0633,74.864,75.249
6.1261,74.604,75.536
6.1889,74.498,75.234
6.2518,74.534,74.792


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_318.csv <==
x,qOut,qIn
0.031416,75.128,75.338
0.094248,75.5,75.636
0.15708,75.531,75.324
0.21991,75.248,74.925
0.28274,74.746,74.69
0.34557,74.562,74.521
0.40841,74.749,74.626
0.47124,75.072,75.107
0.53407,75.254,75.542
0.5969,75.089,75.201
0.65973,74.86,74.621
0.72257,74.793,74.586
0.7854,75.064,74.923
0.84823,75.422,74.743
0.91106,75.527,74.487
0.9739,75.32,74.714
1.0367,74.813,75.584
1.0996,74.511,76.06
1.1624,74.6,75.787
1.2252,74.94,75.214
1.2881,75.333,74.939
1.3509,75.418,74.85
1.4137,75.2,74.671
1.4766,74.864,74.459
1.5394,74.614,74.517
1.6022,74.671,74.771
1.665,74.914,74.903
1.7279,75.165,74.886
1.7907,75.246,74.671
1.8535,75.084,74.757
1.9164,74.811,75.417
1.9792,74.582,76.122
2.042,74.536,75.819
2.1049,74.674,74.968
2.1677,74.921,74.549
2.2305,75.212,74.588
2.2934,75.49,74.722
2.3562,75.68,74.757
2.419,75.649,74.879
2.4819,75.388,75.274
2.5447,74.918,75.926
2.6075,74.559,75.7
2.6703,74.467,74.698
2.7332,74.571,74.047
2.796,74.755,74.348
2.8588,74.806,74.758
2.9217,74.786,74.993
2.9845,74.799,75.194
3.0474,74.936,75.564
3.1102,75.213,75.803
3.173,75.497,75.484
3.2359,75.644,74.607
3.2987,75.521,73.984
3.3615,75.103,74.403
3.4243,74.662,75.094
3.4872,74.432,75.285
3.55,74.591,74.988
3.6128,74.985,74.989
3.6757,75.361,75.198
3.7385,75.552,75.311
3.8013,75.429,75.275
3.8642,75.025,75.192
3.927,74.585,74.924
3.9898,74.327,74.547
4.0527,74.43,74.627
4.1155,74.803,75.176
4.1783,75.237,75.439
4.2412,75.561,75.11
4.304,75.63,74.723
4.3668,75.359,74.95
4.4296,74.912,75.277
4.4925,74.528,75.262
4.5553,74.433,74.871
4.6181,74.642,74.581
4.681,74.936,74.696
4.7438,75.177,75.344
4.8067,75.251,75.89
4.8695,75.236,75.086
4.9323,75.2,73.888
4.9952,75.157,73.859
5.058,75.104,75.095
5.1208,74.984,75.823
5.1836,74.858,75.869
5.2465,74.798,75.46
5.3093,74.865,74.632
5.3721,75.017,74.067
5.4349,75.14,74.381
5.4978,75.181,75.366
5.5606,75.107,75.814
5.6234,74.999,75.073
5.6863,74.923,74.331
5.7491,74.905,74.459
5.812,74.954,75.199
5.8748,75.052,75.561
5.9376,75.118,75.616
6.0005,75.083,75.404
6.0633,74.883,75.022
6.1261,74.617,74.614
6.1889,74.528,74.348
6.2518,74.69,74.569


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_319.csv <==
x,qOut,qIn
0.031416,74.603,75.172
0.094248,74.74,74.901
0.15708,75.002,75.1
0.21991,75.178,75.254
0.28274,75.078,74.922
0.34557,74.804,74.579
0.40841,74.625,74.705
0.47124,74.656,75.167
0.53407,74.944,75.414
0.5969,75.275,75.422
0.65973,75.505,75.304
0.72257,75.568,74.792
0.7854,75.415,74.182
0.84823,75.071,74.326
0.91106,74.686,74.872
0.9739,74.43,75.269
1.0367,74.449,75.451
1.0996,74.734,75.43
1.1624,75.108,75.162
1.2252,75.407,74.964
1.2881,75.49,75.06
1.3509,75.315,75.023
1.4137,75.022,74.817
1.4766,74.777,74.723
1.5394,74.723,74.607
1.6022,74.86,74.376
1.665,75.077,74.611
1.7279,75.266,75.583
1.7907,75.337,76.526
1.8535,75.191,75.962
1.9164,74.881,74.535
1.9792,74.573,73.59
2.042,74.442,74.027
2.1049,74.626,74.951
2.1677,74.97,75.529
2.2305,75.298,75.477
2.2934,75.449,74.917
2.3562,75.393,74.777
2.419,75.235,75.153
2.4819,75.056,75.518
2.5447,74.926,75.539
2.6075,74.783,75.345
2.6703,74.621,74.983
2.7332,74.52,74.593
2.796,74.564,74.493
2.8588,74.866,74.775
2.9217,75.295,75.14
2.9845,75.628,75.309
3.0474,75.641,75.116
3.1102,75.166,74.849
3.173,74.57,74.752
3.2359,74.222,74.852
3.2987,74.432,75.055
3.3615,74.941,75.074
3.4243,75.332,74.895
3.4872,75.464,74.717
3.55,75.266,74.755
3.6128,75.095,74.875
3.6757,75.115,74.872
3.7385,75.251,74.774
3.8013,75.379,75.185
3.8642,75.217,75.976
3.927,74.898,76.149
3.9898,74.64,75.469
4.0527,74.652,74.626
4.1155,74.899,74.354
4.1783,75.125,74.467
4.2412,75.211,74.818
4.304,75.073,74.945
4.3668,74.902,74.916
4.4296,74.831,75.107
4.4925,74.863,75.288
4.5553,74.966,74.876
4.6181,74.983,74.407
4.681,74.896,74.536
4.7438,74.77,75.09
4.8067,74.678,75.586
4.8695,74.72,75.717
4.9323,74.906,75.483
4.9952,75.186,74.889
5.058,75.501,74.243
5.1208,75.698,74.394
5.1836,75.613,75.1
5.2465,75.27,75.497
5.3093,74.732,75.154
5.3721,74.428,74.802
5.4349,74.501,74.61
5.4978,74.806,74.476
5.5606,75.153,74.789
5.6234,75.239,75.429
5.6863,75.08,75.636
5.7491,74.826,75.228
5.812,74.638,75.008
5.8748,74.694,75.565
5.9376,74.945,75.742
6.0005,75.256,74.742
6.0633,75.488,73.557
6.1261,75.445,74.132
6.1889,75.153,75.405
6.2518,74.803,75.854


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_320.csv <==
x,qOut,qIn
0.031416,75.276,74.946
0.094248,75.275,75.413
0.15708,75.125,75.547
0.21991,74.895,75.272
0.28274,74.678,74.88
0.34557,74.733,74.576
0.40841,75.039,74.356
0.47124,75.41,74.533
0.53407,75.645,75.401
0.5969,75.444,75.737
0.65973,74.926,75.282
0.72257,74.413,74.987
0.7854,74.233,75.244
0.84823,74.526,75.033
0.91106,74.982,74.512
0.9739,75.347,74.423
1.0367,75.404,74.945
1.0996,75.184,75.305
1.1624,74.931,75.367
1.2252,74.821,75.277
1.2881,74.989,75.15
1.3509,75.247,74.957
1.4137,75.317,74.688
1.4766,75.145,74.466
1.5394,74.732,74.672
1.6022,74.487,74.817
1.665,74.58,74.644
1.7279,74.91,74.788
1.7907,75.323,75.688
1.8535,75.525,76.261
1.9164,75.457,75.976
1.9792,75.198,75.076
2.042,74.853,74.027
2.1049,74.648,73.882
2.1677,74.65,74.7
2.2305,74.811,75.638
2.2934,75.058,75.651
2.3562,75.263,74.884
2.419,75.343,74.327
2.4819,75.273,74.618
2.5447,75.041,75.328
2.6075,74.759,75.057
2.6703,74.552,74.439
2.7332,74.476,74.597
2.796,74.558,75.554
2.8588,74.746,75.862
2.9217,75.036,75.456
2.9845,75.365,74.784
3.0474,75.674,74.275
3.1102,75.711,74.367
3.173,75.373,74.933
3.2359,74.856,75.4
3.2987,74.411,75.3
3.3615,74.47,75.117
3.4243,74.853,75.145
3.4872,75.253,75.215
3.55,75.37,75.088
3.6128,75.132,75.112
3.6757,74.804,75.34
3.7385,74.595,75.263
3.8013,74.666,74.513
3.8642,74.877,73.981
3.927,75.094,74.168
3.9898,75.26,74.919
4.0527,75.342,75.752
4.1155,75.294,75.819
4.1783,75.077,75.303
4.2412,74.796,74.877
4.304,74.575,74.817
4.3668,74.645,74.992
4.4296,74.923,75.277
4.4925,75.228,75.281
4.5553,75.378,74.814
4.6181,75.314,74.462
4.681,75.202,74.436
4.7438,75.14,74.652
4.8067,75.202,74.986
4.8695,75.183,75.075
4.9323,74.953,74.975
4.9952,74.618,74.979
5.058,74.325,75.165
5.1208,74.387,75.412
5.1836,74.735,75.526
5.2465,75.176,75.234
5.3093,75.512,74.491
5.3721,75.57,74.266
5.4349,75.399,74.863
5.4978,75.145,75.682
5.5606,74.965,75.662
5.6234,74.964,75.241
5.6863,74.995,75.192
5.7491,74.955,75.173
5.812,74.759,74.341
5.8748,74.586,73.734
5.9376,74.577,74.308
6.0005,74.714,75.476
6.0633,74.935,75.917
6.1261,75.075,75.303
6.1889,75.154,74.611
6.2518,75.208,74.468


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_321.csv <==
x,qOut,qIn
0.031416,75.223,74.227
0.094248,75.137,74.117
0.15708,74.945,74.922
0.21991,74.813,75.509
0.28274,74.886,75.277
0.34557,75.16,75.157
0.40841,75.464,75.351
0.47124,75.634,75.46
0.53407,75.524,74.985
0.5969,75.118,74.377
0.65973,74.652,74.286
0.72257,74.34,74.718
0.7854,74.356,75.138
0.84823,74.61,75.176
0.91106,74.951,75.107
0.9739,75.272,75.127
1.0367,75.487,75.45
1.0996,75.484,75.749
1.1624,75.227,75.389
1.2252,74.857,74.191
1.2881,74.545,73.41
1.3509,74.571,74.498
1.4137,74.866,75.929
1.4766,75.243,75.994
1.5394,75.513,74.682
1.6022,75.518,74.231
1.665,75.287,74.725
1.7279,74.949,75.403
1.7907,74.646,75.598
1.8535,74.54,75.4
1.9164,74.613,75.141
1.9792,74.796,74.917
2.042,75.014,74.531
2.1049,75.233,74.385
2.1677,75.406,74.816
2.2305,75.457,75.482
2.2934,75.308,75.781
2.3562,74.928,75.554
2.419,74.548,75.127
2.4819,74.369,74.736
2.5447,74.551,74.325
2.6075,74.938,73.992
2.6703,75.234,74.21
2.7332,75.311,75.082
2.796,75.083,75.847
2.8588,74.853,75.535
2.9217,74.865,74.777
2.9845,75.086,74.42
3.0474,75.421,74.826
3.1102,75.441,75.365
3.173,75.117,75.636
3.2359,74.696,75.51
3.2987,74.459,75.137
3.3615,74.676,74.612
3.4243,75.131,74.276
3.4872,75.549,74.75
3.55,75.68,75.603
3.6128,75.361,75.405
3.6757,74.791,74.761
3.7385,74.288,74.609
3.8013,74.163,75.025
3.8642,74.477,75.358
3.927,74.939,75.453
3.9898,75.313,75.158
4.0527,75.401,74.673
4.1155,75.209,74.53
4.1783,74.957,74.718
4.2412,74.828,75.014
4.304,74.972,75.004
4.3668,75.252,74.887
4.4296,75.399,74.997
4.4925,75.324,75.165
4.5553,74.981,75.213
4.6181,74.713,75.405
4.681,74.704,75.532
4.7438,74.887,75.142
4.8067,75.14,74.36
4.8695,75.193,74.184
4.9323,75.108,74.555
4.9952,75.012,74.94
5.058,75.033,75.169
5.1208,75.137,75.301
5.1836,75.154,75.114
5.2465,75.045,74.702
5.3093,74.807,74.651
5.3721,74.678,75.098
5.4349,74.723,75.542
5.4978,74.868,75.748
5.5606,75.016,75.548
5.6234,75.076,75.138
5.6863,75.132,74.829
5.7491,75.212,74.716
5.812,75.335,74.485
5.8748,75.317,74.271
5.9376,75.076,74.52
6.0005,74.731,75.06
6.0633,74.434,75.364
6.1261,74.468,75.561
6.1889,74.74,75.694
6.2518,75.057,75.26


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_322.csv <==
x,qOut,qIn
0.031416,74.985,76.167
0.094248,75.201,75.508
0.15708,75.345,74.39
0.21991,75.37,73.44
0.28274,75.232,73.429
0.34557,74.965,74.464
0.40841,74.748,75.675
0.47124,74.695,76.165
0.53407,74.886,75.673
0.5969,75.145,74.989
0.65973,75.254,74.529
0.72257,75.159,74.604
0.7854,74.853,75.399
0.84823,74.605,75.773
0.91106,74.569,75.206
0.9739,74.742,74.238
1.0367,75.073,73.814
1.0996,75.462,74.489
1.1624,75.767,75.537
1.2252,75.798,75.952
1.2881,75.364,75.227
1.3509,74.527,74.569
1.4137,73.894,74.525
1.4766,73.79,74.815
1.5394,74.392,74.96
1.6022,75.151,74.917
1.665,75.678,75.068
1.7279,75.843,75.602
1.7907,75.569,75.865
1.8535,75.158,75.137
1.9164,74.921,74.435
1.9792,74.902,74.667
2.042,75.072,75.479
2.1049,75.019,75.444
2.1677,74.749,74.86
2.2305,74.492,74.504
2.2934,74.492,74.807
2.3562,74.863,74.971
2.419,75.278,74.782
2.4819,75.491,74.627
2.5447,75.288,74.757
2.6075,74.857,75.043
2.6703,74.573,75.371
2.7332,74.577,75.517
2.796,74.925,75.01
2.8588,75.283,74.566
2.9217,75.471,74.818
2.9845,75.467,75.262
3.0474,75.283,75.009
3.1102,75.085,74.761
3.173,74.976,75.115
3.2359,74.965,75.537
3.2987,75.037,75.27
3.3615,75.059,74.895
3.4243,74.976,74.876
3.4872,74.831,74.851
3.55,74.682,74.484
3.6128,74.655,74.479
3.6757,74.745,75.03
3.7385,74.9,75.514
3.8013,75.058,75.172
3.8642,75.171,74.788
3.927,75.212,74.969
3.9898,75.176,75.265
4.0527,75.058,75.084
4.1155,74.92,74.696
4.1783,74.855,74.569
4.2412,74.893,74.907
4.304,75.038,75.501
4.3668,75.19,75.365
4.4296,75.274,74.796
4.4925,75.258,74.683
4.5553,75.125,75.177
4.6181,74.917,75.342
4.681,74.726,75.186
4.7438,74.632,75.063
4.8067,74.695,74.947
4.8695,74.88,74.622
4.9323,75.08,74.505
4.9952,75.216,74.826
5.058,75.223,74.999
5.1208,75.126,74.841
5.1836,74.994,74.992
5.2465,74.888,75.473
5.3093,74.85,75.734
5.3721,74.881,75.31
5.4349,74.957,74.649
5.4978,75.044,74.26
5.5606,75.104,74.641
5.6234,75.103,75.35
5.6863,75.072,75.59
5.7491,75.053,75.152
5.812,75.085,74.691
5.8748,75.142,74.68
5.9376,75.126,74.742
6.0005,75.014,74.814
6.0633,74.799,74.889
6.1261,74.64,75.069
6.1889,74.63,75.471
6.2518,74.76,75.998


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_323.csv <==
x,qOut,qIn
0.031416,75.227,75.699
0.094248,75.423,75.055
0.15708,75.241,74.49
0.21991,74.807,74.49
0.28274,74.319,74.961
0.34557,74.309,75.26
0.40841,74.73,75.246
0.47124,75.307,74.945
0.53407,75.75,74.878
0.5969,75.773,75.217
0.65973,75.402,75.282
0.72257,74.86,74.857
0.7854,74.401,74.685
0.84823,74.303,75.189
0.91106,74.472,75.491
0.9739,74.772,75.12
1.0367,75.069,74.419
1.0996,75.343,74.231
1.1624,75.53,74.56
1.2252,75.558,75.22
1.2881,75.354,75.655
1.3509,75,75.483
1.4137,74.742,75.071
1.4766,74.688,74.764
1.5394,74.895,74.832
1.6022,75.125,74.999
1.665,75.221,75.001
1.7279,75.179,74.93
1.7907,75.025,75.025
1.8535,74.94,74.875
1.9164,74.968,74.43
1.9792,75.058,74.277
2.042,75.143,75.109
2.1049,75.09,76.37
2.1677,74.904,76.727
2.2305,74.687,75.53
2.2934,74.546,73.975
2.3562,74.633,73.918
2.419,74.902,74.501
2.4819,75.216,74.833
2.5447,75.43,75.006
2.6075,75.383,75.211
2.6703,75.153,75.081
2.7332,74.909,74.827
2.796,74.82,74.818
2.8588,74.916,75.005
2.9217,74.984,75.139
2.9845,74.923,75.101
3.0474,74.671,75.113
3.1102,74.5,75.467
3.173,74.617,75.709
3.2359,74.989,75.391
3.2987,75.533,74.626
3.3615,75.875,74.553
3.4243,75.746,75.013
3.4872,75.222,75.063
3.55,74.462,74.398
3.6128,74.168,74.375
3.6757,74.413,74.996
3.7385,74.899,75.428
3.8013,75.284,75.243
3.8642,75.278,74.943
3.927,75.056,74.792
3.9898,74.83,74.933
4.0527,74.795,75.369
4.1155,74.936,75.332
4.1783,75.121,74.83
4.2412,75.282,74.546
4.304,75.368,74.9
4.3668,75.4,75.268
4.4296,75.334,75.325
4.4925,75.169,75.182
4.5553,74.913,75.006
4.6181,74.698,74.84
4.681,74.613,74.813
4.7438,74.651,75.099
4.8067,74.782,75.54
4.8695,74.913,75.215
4.9323,75.019,74.335
4.9952,75.09,73.977
5.058,75.115,75.111
5.1208,75.098,76.107
5.1836,75.065,75.878
5.2465,75.033,74.947
5.3093,75.016,74.164
5.3721,74.985,73.999
5.4349,74.951,74.444
5.4978,74.945,75.262
5.5606,74.996,75.761
5.6234,75.089,75.635
5.6863,75.146,75.345
5.7491,75.143,75.131
5.812,75.067,74.791
5.8748,75.024,74.382
5.9376,75.021,74.312
6.0005,75.004,74.563
6.0633,74.905,74.77
6.1261,74.748,75.02
6.1889,74.723,75.473
6.2518,74.879,75.838


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_324.csv <==
x,qOut,qIn
0.031416,75.733,75.041
0.094248,75.384,75.239
0.15708,74.947,75.239
0.21991,74.654,75.092
0.28274,74.695,74.917
0.34557,74.897,74.774
0.40841,75.025,74.645
0.47124,75.041,74.607
0.53407,74.951,74.818
0.5969,74.962,75.382
0.65973,75.059,75.877
0.72257,75.162,75.679
0.7854,75.18,74.648
0.84823,75.111,74.205
0.91106,75.038,74.569
0.9739,74.985,74.945
1.0367,74.955,74.861
1.0996,74.89,75.121
1.1624,74.851,75.573
1.2252,74.887,75.412
1.2881,75.037,74.747
1.3509,75.19,74.886
1.4137,75.195,75.348
1.4766,75.042,75.209
1.5394,74.752,74.496
1.6022,74.581,74.493
1.665,74.646,75.04
1.7279,74.897,75.385
1.7907,75.248,75.237
1.8535,75.473,74.915
1.9164,75.436,74.578
1.9792,75.17,74.589
2.042,74.741,75.154
2.1049,74.498,75.492
2.1677,74.563,75.324
2.2305,74.839,74.843
2.2934,75.183,74.27
2.3562,75.358,74.689
2.419,75.352,75.847
2.4819,75.231,76.276
2.5447,75.075,75.168
2.6075,74.96,74.061
2.6703,74.885,73.74
2.7332,74.852,74.13
2.796,74.858,75.021
2.8588,74.925,75.811
2.9217,75.006,76.086
2.9845,75.047,75.847
3.0474,74.999,75.279
3.1102,74.908,74.655
3.173,74.882,74.338
3.2359,74.935,74.602
3.2987,75.057,74.977
3.3615,75.077,74.805
3.4243,74.999,74.627
3.4872,74.93,74.874
3.55,74.988,75.196
3.6128,75.225,74.89
3.6757,75.359,74.6
3.7385,75.22,75.087
3.8013,74.678,76.069
3.8642,74.174,75.95
3.927,74.127,75.104
3.9898,74.528,74.621
4.0527,75.255,74.981
4.1155,75.833,75.177
4.1783,76.022,74.914
4.2412,75.797,74.501
4.304,75.178,74.38
4.3668,74.63,74.759
4.4296,74.446,75.269
4.4925,74.569,75.431
4.5553,74.865,75.068
4.6181,74.982,74.935
4.681,74.936,75.039
4.7438,74.841,74.733
4.8067,74.816,73.902
4.8695,74.937,74.073
4.9323,75.152,75.241
4.9952,75.379,76.317
5.058,75.54,76.174
5.1208,75.539,75.209
5.1836,75.364,74.496
5.2465,75.092,74.488
5.3093,74.814,74.895
5.3721,74.662,75.148
5.4349,74.629,75.143
5.4978,74.685,74.775
5.5606,74.793,74.545
5.6234,74.975,74.983
5.6863,75.178,75.438
5.7491,75.284,75.356
5.812,75.174,74.915
5.8748,74.798,74.84
5.9376,74.418,75.049
6.0005,74.257,75.273
6.0633,74.484,75.192
6.1261,74.957,74.878
6.1889,75.437,74.65
6.2518,75.745,74.718


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_325.csv <==
x,qOut,qIn
0.031416,74.579,75.258
0.094248,74.749,75.552
0.15708,75.027,75.039
0.21991,75.303,74.704
0.28274,75.479,75.1
0.34557,75.484,75.774
0.40841,75.327,76.187
0.47124,75.092,75.806
0.53407,74.874,74.678
0.5969,74.817,73.982
0.65973,74.889,73.913
0.72257,74.993,74.13
0.7854,75.021,74.629
0.84823,74.921,75.527
0.91106,74.783,76.127
0.9739,74.689,75.835
1.0367,74.7,75.015
1.0996,74.776,74.662
1.1624,74.857,74.663
1.2252,74.921,74.812
1.2881,74.958,74.981
1.3509,74.998,75.068
1.4137,75.088,75.091
1.4766,75.246,75.08
1.5394,75.484,74.652
1.6022,75.674,74.374
1.665,75.555,74.917
1.7279,75.103,75.784
1.7907,74.356,75.72
1.8535,73.93,74.757
1.9164,74.073,74.185
1.9792,74.609,74.677
2.042,75.289,75.761
2.1049,75.724,75.758
2.1677,75.805,74.895
2.2305,75.573,74.117
2.2934,75.102,74.041
2.3562,74.743,74.71
2.419,74.671,75.712
2.4819,74.815,76.238
2.5447,75.053,75.72
2.6075,75.097,74.832
2.6703,74.974,74.243
2.7332,74.822,74.276
2.796,74.786,74.749
2.8588,74.944,75.008
2.9217,75.136,75.172
2.9845,75.242,75.394
3.0474,75.157,75.316
3.1102,75.012,74.974
3.173,74.968,74.89
3.2359,75.015,75.046
3.2987,75.107,74.83
3.3615,74.977,74.448
3.4243,74.696,74.664
3.4872,74.489,75.4
3.55,74.578,75.712
3.6128,75.038,75.147
3.6757,75.537,74.502
3.7385,75.784,74.343
3.8013,75.517,74.858
3.8642,74.885,75.302
3.927,74.411,75.352
3.9898,74.329,75.133
4.0527,74.755,74.809
4.1155,75.206,74.796
4.1783,75.436,75.128
4.2412,75.427,75.329
4.304,75.211,74.95
4.3668,74.979,74.679
4.4296,74.807,74.839
4.4925,74.733,75.066
4.5553,74.774,74.911
4.6181,74.923,74.745
4.681,75.102,74.932
4.7438,75.214,75.31
4.8067,75.166,75.524
4.8695,74.958,75.343
4.9323,74.768,74.926
4.9952,74.713,74.558
5.058,74.879,74.572
5.1208,75.105,74.794
5.1836,75.222,74.902
5.2465,75.2,74.951
5.3093,75.044,75.402
5.3721,74.948,75.754
5.4349,74.955,75.518
5.4978,75.006,75.094
5.5606,75.024,74.874
5.6234,74.938,74.727
5.6863,74.835,74.729
5.7491,74.794,75.058
5.812,74.874,75.38
5.8748,75.037,74.994
5.9376,75.201,74.423
6.0005,75.302,74.489
6.0633,75.28,75.236
6.1261,75.097,75.121
6.1889,74.835,74.372
6.2518,74.623,74.271


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_326.csv <==
x,qOut,qIn
0.031416,74.972,75.212
0.094248,74.933,74.594
0.15708,74.97,74.132
0.21991,75.043,74.382
0.28274,75.104,74.833
0.34557,75.093,75.023
0.40841,75.002,75.437
0.47124,74.864,75.939
0.53407,74.716,75.949
0.5969,74.643,75.239
0.65973,74.691,74.45
0.72257,74.844,74.28
0.7854,75.068,74.805
0.84823,75.249,75.053
0.91106,75.331,74.977
0.9739,75.325,74.814
1.0367,75.253,74.665
1.0996,75.19,74.923
1.1624,75.097,75.374
1.2252,74.939,75.311
1.2881,74.686,74.659
1.3509,74.456,74.508
1.4137,74.409,74.868
1.4766,74.579,75.251
1.5394,74.95,75.395
1.6022,75.358,75.204
1.665,75.655,74.804
1.7279,75.735,74.634
1.7907,75.513,75.231
1.8535,75.073,76.084
1.9164,74.693,76.113
1.9792,74.526,74.876
2.042,74.669,73.419
2.1049,74.882,73.725
2.1677,75.007,75.106
2.2305,75.036,76.198
2.2934,74.988,76.089
2.3562,74.972,75.305
2.419,74.965,74.586
2.4819,74.95,74.367
2.5447,74.909,74.522
2.6075,74.908,74.555
2.6703,74.964,74.622
2.7332,75.038,74.948
2.796,75.075,75.413
2.8588,75.063,75.297
2.9217,75.11,74.894
2.9845,75.228,74.971
3.0474,75.411,75.588
3.1102,75.353,75.524
3.173,74.971,74.907
3.2359,74.498,74.549
3.2987,74.221,74.883
3.3615,74.519,75.16
3.4243,75.142,75.068
3.4872,75.715,74.788
3.55,75.881,74.674
3.6128,75.426,74.761
3.6757,74.739,74.81
3.7385,74.245,74.753
3.8013,74.318,74.73
3.8642,74.723,75.268
3.927,75.067,76.003
3.9898,75.234,76.02
4.0527,75.174,74.882
4.1155,75.142,74.018
4.1783,75.18,74.101
4.2412,75.237,74.822
4.304,75.245,75.449
4.3668,75.139,75.543
4.4296,74.998,75.407
4.4925,74.893,75.259
4.5553,74.883,74.951
4.6181,74.922,74.514
4.681,74.917,74.415
4.7438,74.845,74.802
4.8067,74.701,75.157
4.8695,74.618,75.178
4.9323,74.698,75.237
4.9952,74.932,75.295
5.058,75.281,74.952
5.1208,75.544,74.662
5.1836,75.529,74.939
5.2465,75.236,75.386
5.3093,74.713,75.091
5.3721,74.4,74.669
5.4349,74.497,74.895
5.4978,74.887,75.324
5.5606,75.396,75.084
5.6234,75.633,74.551
5.6863,75.494,74.385
5.7491,75.107,74.583
5.812,74.652,75.12
5.8748,74.509,75.404
5.9376,74.667,75.249
6.0005,74.961,75.149
6.0633,75.211,75.295
6.1261,75.285,75.176
6.1889,75.221,75.019
6.2518,75.092,75.187


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_327.csv <==
x,qOut,qIn
0.031416,75.287,73.863
0.094248,75.447,73.967
0.15708,75.522,74.977
0.21991,75.472,75.852
0.28274,75.26,75.908
0.34557,74.965,75.477
0.40841,74.733,74.986
0.47124,74.63,74.763
0.53407,74.691,74.942
0.5969,74.806,75.041
0.65973,74.928,74.826
0.72257,75.05,74.437
0.7854,75.168,74.445
0.84823,75.264,75.234
0.91106,75.279,75.921
0.9739,75.191,75.653
1.0367,74.994,74.701
1.0996,74.754,74.382
1.1624,74.55,74.661
1.2252,74.447,75.093
1.2881,74.498,75.157
1.3509,74.734,75.177
1.4137,75.096,75.267
1.4766,75.46,74.95
1.5394,75.693,74.289
1.6022,75.615,74.513
1.665,75.28,75.305
1.7279,74.877,75.663
1.7907,74.608,75.15
1.8535,74.591,74.849
1.9164,74.715,75.106
1.9792,74.899,75.457
2.042,75.078,75.205
2.1049,75.251,74.657
2.1677,75.308,74.404
2.2305,75.207,74.536
2.2934,74.924,75.003
2.3562,74.715,75.513
2.419,74.75,75.653
2.4819,74.959,75.218
2.5447,75.218,74.759
2.6075,75.213,74.654
2.6703,74.992,74.529
2.7332,74.744,74.577
2.796,74.669,75.324
2.8588,74.851,75.712
2.9217,75.113,75.142
2.9845,75.322,74.354
3.0474,75.368,74.429
3.1102,75.293,75.227
3.173,75.147,75.768
3.2359,74.968,75.622
3.2987,74.785,75.155
3.3615,74.66,74.85
3.4243,74.686,74.62
3.4872,74.865,74.636
3.55,75.17,75.114
3.6128,75.387,75.518
3.6757,75.35,75.427
3.7385,75.096,74.929
3.8013,74.71,74.142
3.8642,74.568,73.752
3.927,74.722,74.275
3.9898,75.005,75.475
4.0527,75.219,76.267
4.1155,75.146,76.004
4.1783,74.936,75.392
4.2412,74.786,74.905
4.304,74.875,74.582
4.3668,75.169,74.364
4.4296,75.403,74.427
4.4925,75.433,74.789
4.5553,75.15,75.351
4.6181,74.828,75.46
4.681,74.751,75.015
4.7438,74.91,74.536
4.8067,75.228,74.631
4.8695,75.234,74.866
4.9323,74.867,74.854
4.9952,74.386,74.825
5.058,74.102,75.112
5.1208,74.343,75.447
5.1836,74.91,75.595
5.2465,75.531,75.635
5.3093,75.959,75.399
5.3721,75.943,74.908
5.4349,75.475,74.638
5.4978,74.832,74.745
5.5606,74.339,74.901
5.6234,74.391,74.827
5.6863,74.761,74.709
5.7491,75.155,74.65
5.812,75.301,75.049
5.8748,75.158,75.679
5.9376,74.895,75.678
6.0005,74.671,74.884
6.0633,74.617,74.448
6.1261,74.719,75.066
6.1889,74.897,75.497
6.2518,75.102,74.95


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_328.csv <==
x,qOut,qIn
0.031416,75.117,74.908
0.094248,75.441,75.172
0.15708,75.534,75.402
0.21991,75.352,75.38
0.28274,74.895,75.313
0.34557,74.6,75.22
0.40841,74.687,74.932
0.47124,75.031,74.665
0.53407,75.449,74.769
0.5969,75.462,74.953
0.65973,75.063,74.886
0.72257,74.539,74.747
0.7854,74.221,75.044
0.84823,74.407,75.465
0.91106,74.835,75.397
0.9739,75.237,74.844
1.0367,75.374,74.483
1.0996,75.246,74.657
1.1624,75.043,74.871
1.2252,74.916,75.072
1.2881,74.989,75.455
1.3509,75.186,75.539
1.4137,75.355,75.119
1.4766,75.408,74.56
1.5394,75.279,74.432
1.6022,75.048,74.912
1.665,74.836,75.312
1.7279,74.714,75.029
1.7907,74.726,74.271
1.8535,74.826,74.299
1.9164,74.97,75.119
1.9792,75.109,76.044
2.042,75.198,76.314
2.1049,75.155,75.665
2.1677,74.985,74.598
2.2305,74.784,73.937
2.2934,74.659,74.543
2.3562,74.754,75.113
2.419,74.995,74.727
2.4819,75.239,74.143
2.5447,75.343,74.771
2.6075,75.216,76.139
2.6703,74.986,76.673
2.7332,74.787,75.769
2.796,74.741,74.338
2.8588,74.771,74.05
2.9217,74.759,74.445
2.9845,74.724,74.866
3.0474,74.709,75.166
3.1102,74.913,75.294
3.173,75.292,75.156
3.2359,75.652,75.031
3.2987,75.787,74.828
3.3615,75.439,74.547
3.4243,74.836,74.735
3.4872,74.319,75.389
3.55,74.219,75.59
3.6128,74.479,75.198
3.6757,74.831,74.986
3.7385,75.166,74.954
3.8013,75.423,74.71
3.8642,75.649,74.541
3.927,75.647,74.764
3.9898,75.359,75.106
4.0527,74.768,75.118
4.1155,74.375,74.923
4.1783,74.449,74.933
4.2412,74.839,75.221
4.304,75.315,75.428
4.3668,75.412,75.238
4.4296,75.174,74.995
4.4925,74.838,74.928
4.5553,74.657,74.809
4.6181,74.798,74.591
4.681,75.082,74.657
4.7438,75.333,75.04
4.8067,75.396,75.365
4.8695,75.244,75.136
4.9323,74.986,74.638
4.9952,74.753,74.356
5.058,74.666,74.791
5.1208,74.746,75.593
5.1836,74.888,75.957
5.2465,75.017,75.524
5.3093,75.067,74.877
5.3721,75.091,74.654
5.4349,75.143,74.551
5.4978,75.207,74.628
5.5606,75.253,75.332
5.6234,75.168,75.931
5.6863,74.977,75.632
5.7491,74.786,74.735
5.812,74.702,74.04
5.8748,74.801,74.079
5.9376,74.96,74.6
6.0005,75.061,75.177
6.0633,74.995,75.332
6.1261,74.82,75.203
6.1889,74.727,75.06
6.2518,74.809,74.916


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_329.csv <==
x,qOut,qIn
0.031416,75.286,74.316
0.094248,75.338,73.986
0.15708,75.199,74.395
0.21991,74.995,75.198
0.28274,74.865,75.561
0.34557,74.935,75.309
0.40841,75.057,75.044
0.47124,75.089,75.007
0.53407,74.903,75.083
0.5969,74.639,75.193
0.65973,74.55,75.424
0.72257,74.698,75.622
0.7854,75.081,75.471
0.84823,75.422,74.988
0.91106,75.57,74.477
0.9739,75.512,74.132
1.0367,75.266,74.14
1.0996,74.979,74.677
1.1624,74.714,75.372
1.2252,74.522,75.587
1.2881,74.439,74.901
1.3509,74.541,74.498
1.4137,74.811,74.886
1.4766,75.133,75.39
1.5394,75.378,75.285
1.6022,75.375,75.002
1.665,75.207,74.788
1.7279,75.046,74.536
1.7907,75.058,74.733
1.8535,75.29,75.472
1.9164,75.493,75.816
1.9792,75.482,75.299
2.042,75.1,74.509
2.1049,74.572,74.466
2.1677,74.271,74.788
2.2305,74.304,75.092
2.2934,74.688,75.51
2.3562,75.053,75.673
2.419,75.226,75.232
2.4819,75.216,74.663
2.5447,75.059,74.412
2.6075,74.967,74.467
2.6703,74.979,74.832
2.7332,75.031,75.38
2.796,75.039,75.642
2.8588,74.93,75.455
2.9217,74.84,75.058
2.9845,74.863,74.583
3.0474,75.07,74.422
3.1102,75.28,74.716
3.173,75.283,74.982
3.2359,75.086,74.986
3.2987,74.743,75.109
3.3615,74.642,75.392
3.4243,74.855,75.415
3.4872,75.208,75.226
3.55,75.493,75.045
3.6128,75.389,74.978
3.6757,74.998,74.964
3.7385,74.594,74.959
3.8013,74.453,74.8
3.8642,74.706,74.454
3.927,75.114,74.349
3.9898,75.45,74.896
4.0527,75.516,75.974
4.1155,75.264,76.142
4.1783,74.88,75.234
4.2412,74.574,74.167
4.304,74.533,73.976
4.3668,74.731,74.51
4.4296,74.989,75.09
4.4925,75.202,75.357
4.5553,75.286,75.277
4.6181,75.295,75.48
4.681,75.268,75.786
4.7438,75.214,75.433
4.8067,75.133,74.327
4.8695,74.981,74.124
4.9323,74.779,74.748
4.9952,74.606,75.117
5.058,74.538,74.823
5.1208,74.679,75.063
5.1836,74.993,75.67
5.2465,75.334,75.613
5.3093,75.552,74.472
5.3721,75.382,74.134
5.4349,74.911,75.002
5.4978,74.435,75.92
5.5606,74.268,75.507
5.6234,74.569,74.446
5.6863,75.067,73.951
5.7491,75.521,74.352
5.812,75.725,75.318
5.8748,75.611,75.709
5.9376,75.253,75.46
6.0005,74.825,75.091
6.0633,74.509,75.025
6.1261,74.491,75.211
6.1889,74.712,75.343
6.2518,75.026,75.063


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_330.csv <==
x,qOut,qIn
0.031416,74.871,74.882
0.094248,75.03,75.352
0.15708,75.097,75.641
0.21991,75.136,75.408
0.28274,75.215,74.993
0.34557,75.273,74.763
0.40841,75.176,74.708
0.47124,74.945,75.085
0.53407,74.64,75.493
0.5969,74.559,75.182
0.65973,74.75,74.838
0.72257,75.071,75.12
0.7854,75.359,75.419
0.84823,75.37,74.822
0.91106,75.131,74.227
0.9739,74.805,74.3
1.0367,74.573,74.533
1.0996,74.604,74.414
1.1624,74.815,74.757
1.2252,75.082,75.836
1.2881,75.287,76.659
1.3509,75.372,75.779
1.4137,75.327,74.291
1.4766,75.19,73.767
1.5394,75.005,74.763
1.6022,74.892,75.661
1.665,74.91,75.739
1.7279,75.031,75.065
1.7907,75.204,74.268
1.8535,75.305,74.166
1.9164,75.263,74.549
1.9792,75.078,75.038
2.042,74.767,75.401
2.1049,74.456,75.556
2.1677,74.28,75.55
2.2305,74.31,75.454
2.2934,74.576,75.237
2.3562,75.007,74.747
2.419,75.45,74.214
2.4819,75.732,74.134
2.5447,75.69,74.911
2.6075,75.277,75.668
2.6703,74.833,75.656
2.7332,74.62,75.007
2.796,74.844,74.669
2.8588,75.168,75.008
2.9217,75.212,75.281
2.9845,74.961,75.123
3.0474,74.485,74.689
3.1102,74.338,74.701
3.173,74.607,74.996
3.2359,75.097,75.01
3.2987,75.578,74.536
3.3615,75.765,74.46
3.4243,75.605,74.929
3.4872,75.205,75.515
3.55,74.704,75.915
3.6128,74.43,75.634
3.6757,74.476,74.741
3.7385,74.747,74.122
3.8013,75.112,74.733
3.8642,75.346,75.506
3.927,75.372,75.579
3.9898,75.238,75.239
4.0527,75.013,75.024
4.1155,74.9,74.931
4.1783,74.916,74.818
4.2412,74.973,74.806
4.304,74.971,75.018
4.3668,74.836,75.023
4.4296,74.683,74.66
4.4925,74.618,74.289
4.5553,74.722,74.556
4.6181,74.969,75.419
4.681,75.244,76.041
4.7438,75.433,75.833
4.8067,75.427,75.068
4.8695,75.181,74.64
4.9323,74.883,74.501
4.9952,74.72,74.62
5.058,74.849,75.016
5.1208,75.152,75.068
5.1836,75.368,74.803
5.2465,75.388,74.83
5.3093,75.147,75.198
5.3721,74.902,75.422
5.4349,74.792,75.452
5.4978,74.78,75.16
5.5606,74.789,74.712
5.6234,74.691,74.506
5.6863,74.629,74.52
5.7491,74.715,74.791
5.812,75.026,75.331
5.8748,75.412,75.609
5.9376,75.622,75.374
6.0005,75.555,74.797
6.0633,75.151,74.446
6.1261,74.725,74.678
6.1889,74.544,74.954
6.2518,74.615,74.882


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_331.csv <==
x,qOut,qIn
0.031416,75.531,75.142
0.094248,75.766,74.894
0.15708,75.465,74.818
0.21991,74.848,75.1
0.28274,74.221,75.295
0.34557,74.24,75.213
0.40841,74.774,75.291
0.47124,75.444,75.51
0.53407,75.87,75.318
0.5969,75.75,74.525
0.65973,75.257,73.976
0.72257,74.724,74.297
0.7854,74.488,75.05
0.84823,74.63,75.047
0.91106,74.866,74.783
0.9739,75.039,75.011
1.0367,75.037,75.692
1.0996,75.02,75.847
1.1624,75.036,75.469
1.2252,75.057,74.812
1.2881,75.04,74.315
1.3509,74.981,74.349
1.4137,74.98,74.625
1.4766,75.073,74.89
1.5394,75.271,75.264
1.6022,75.423,75.402
1.665,75.38,75.177
1.7279,75.139,75.066
1.7907,74.728,75.233
1.8535,74.435,75.203
1.9164,74.389,74.972
1.9792,74.547,74.781
2.042,74.823,75.005
2.1049,75.062,75.266
2.1677,75.264,75.172
2.2305,75.419,74.989
2.2934,75.516,75.2
2.3562,75.42,75.227
2.419,75.102,74.763
2.4819,74.707,74.302
2.5447,74.41,74.313
2.6075,74.459,74.638
2.6703,74.748,75.005
2.7332,75.094,75.262
2.796,75.321,75.332
2.8588,75.357,75.153
2.9217,75.277,74.891
2.9845,75.157,74.906
3.0474,75.068,75.43
3.1102,75.011,75.606
3.173,74.977,75.081
3.2359,74.979,74.312
3.2987,75.026,74.178
3.3615,75.128,75
3.4243,75.205,75.774
3.4872,75.186,75.551
3.55,75.006,74.54
3.6128,74.72,74.589
3.6757,74.502,75.418
3.7385,74.446,75.798
3.8013,74.613,75.105
3.8642,74.875,74.459
3.927,75.095,74.354
3.9898,75.22,74.581
4.0527,75.211,74.842
4.1155,75.165,75.123
4.1783,75.149,75.322
4.2412,75.15,75.358
4.304,75.14,75.509
4.3668,75.01,75.456
4.4296,74.83,74.928
4.4925,74.713,74.408
4.5553,74.767,74.73
4.6181,74.97,75.312
4.681,75.164,75.31
4.7438,75.27,74.986
4.8067,75.228,75.079
4.8695,75.162,74.849
4.9323,75.108,74.116
4.9952,75.032,74.008
5.058,74.883,75.196
5.1208,74.659,76.306
5.1836,74.537,76.401
5.2465,74.604,75.332
5.3093,74.906,73.791
5.3721,75.259,73.564
5.4349,75.484,74.523
5.4978,75.511,75.619
5.5606,75.303,76.006
5.6234,75.01,75.713
5.6863,74.815,75.099
5.7491,74.789,74.584
5.812,74.964,74.667
5.8748,75.15,74.892
5.9376,75.149,74.82
6.0005,74.941,74.719
6.0633,74.545,74.908
6.1261,74.334,75.042
6.1889,74.504,75.051
6.2518,74.953,75.143


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_332.csv <==
x,qOut,qIn
0.031416,75.373,75.532
0.094248,75.215,75.082
0.15708,75.022,74.756
0.21991,74.959,74.773
0.28274,75.147,74.656
0.34557,75.385,74.36
0.40841,75.413,74.601
0.47124,75.201,75.488
0.53407,74.775,76.117
0.5969,74.547,75.501
0.65973,74.619,74.536
0.72257,74.848,74.24
0.7854,75.049,74.797
0.84823,75.015,75.146
0.91106,74.885,75.007
0.9739,74.814,74.534
1.0367,74.937,74.259
1.0996,75.207,74.914
1.1624,75.447,75.936
1.2252,75.533,76.216
1.2881,75.365,75.061
1.3509,75.001,74.085
1.4137,74.65,74.237
1.4766,74.469,75.062
1.5394,74.573,75.405
1.6022,74.871,75.244
1.665,75.202,75.211
1.7279,75.433,75.225
1.7907,75.451,75.057
1.8535,75.227,74.827
1.9164,74.91,74.75
1.9792,74.654,74.896
2.042,74.594,75.139
2.1049,74.662,74.899
2.1677,74.757,74.384
2.2305,74.871,74.325
2.2934,75.013,75.12
2.3562,75.241,75.746
2.419,75.398,75.737
2.4819,75.368,75.324
2.5447,75.052,74.967
2.6075,74.698,74.916
2.6703,74.611,74.964
2.7332,74.808,74.94
2.796,75.229,74.869
2.8588,75.463,74.768
2.9217,75.403,74.705
2.9845,75.163,74.875
3.0474,74.894,75.166
3.1102,74.826,75.591
3.173,74.855,75.885
3.2359,74.867,75.289
3.2987,74.759,74.013
3.3615,74.644,73.96
3.4243,74.675,74.792
3.4872,74.867,75.273
3.55,75.193,75.052
3.6128,75.458,75.172
3.6757,75.542,75.509
3.7385,75.436,75.405
3.8013,75.161,74.564
3.8642,74.911,74.128
3.927,74.777,74.463
3.9898,74.747,75.125
4.0527,74.778,75.476
4.1155,74.817,75.401
4.1783,74.937,75.231
4.2412,75.134,75.034
4.304,75.389,74.668
4.3668,75.455,74.547
4.4296,75.206,74.902
4.4925,74.783,75.393
4.5553,74.379,75.614
4.6181,74.385,75.661
4.681,74.725,75.537
4.7438,75.168,75.006
4.8067,75.479,74.114
4.8695,75.453,73.735
4.9323,75.148,74.203
4.9952,74.757,75.223
5.058,74.485,75.759
5.1208,74.535,75.292
5.1836,74.818,74.705
5.2465,75.165,74.604
5.3093,75.415,75.098
5.3721,75.405,75.639
5.4349,75.159,75.787
5.4978,74.841,75.324
5.5606,74.629,74.716
5.6234,74.739,74.507
5.6863,75.091,74.491
5.7491,75.481,74.725
5.812,75.711,75.25
5.8748,75.503,75.195
5.9376,74.95,74.667
6.0005,74.372,74.554
6.0633,74.113,75.027
6.1261,74.373,75.227
6.1889,74.847,75.286
6.2518,75.259,75.511


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_333.csv <==
x,qOut,qIn
0.031416,75.318,75.48
0.094248,75.444,74.355
0.15708,75.406,74.109
0.21991,75.181,74.408
0.28274,74.77,74.539
0.34557,74.461,74.775
0.40841,74.477,75.228
0.47124,74.782,75.26
0.53407,75.281,74.611
0.5969,75.592,74.46
0.65973,75.491,75.031
0.72257,75.055,75.622
0.7854,74.429,75.465
0.84823,74.163,74.996
0.91106,74.36,74.827
0.9739,74.849,75.068
1.0367,75.416,75.319
1.0996,75.841,74.955
1.1624,75.974,74.505
1.2252,75.756,74.648
1.2881,75.144,75.457
1.3509,74.511,75.794
1.4137,74.255,75.289
1.4766,74.392,74.408
1.5394,74.833,74.392
1.6022,75.103,75.174
1.665,75.107,75.53
1.7279,74.962,75.08
1.7907,74.81,74.359
1.8535,74.866,74.54
1.9164,75.063,75.247
1.9792,75.271,75.554
2.042,75.361,74.963
2.1049,75.267,74.531
2.1677,75.079,74.672
2.2305,74.9,75.058
2.2934,74.825,75.378
2.3562,74.874,75.531
2.419,74.994,75.338
2.4819,75.126,74.772
2.5447,75.207,74.425
2.6075,75.178,74.609
2.6703,75.056,74.87
2.7332,74.915,75.145
2.796,74.832,75.62
2.8588,74.861,75.609
2.9217,74.929,74.961
2.9845,74.982,74.472
3.0474,74.969,74.851
3.1102,74.951,75.419
3.173,74.954,75.491
3.2359,74.961,74.957
3.2987,74.942,74.1
3.3615,74.91,74
3.4243,74.959,74.76
3.4872,75.088,75.65
3.55,75.277,75.859
3.6128,75.286,75.493
3.6757,75.06,74.976
3.7385,74.754,74.566
3.8013,74.556,74.607
3.8642,74.704,75.157
3.927,75.031,75.627
3.9898,75.33,75.413
4.0527,75.402,74.551
4.1155,75.247,74.282
4.1783,75.064,74.693
4.2412,74.962,75.166
4.304,75.015,75.363
4.3668,75.011,75.399
4.4296,74.84,75.226
4.4925,74.607,74.975
4.5553,74.445,75.012
4.6181,74.619,74.985
4.681,75.02,74.641
4.7438,75.425,74.383
4.8067,75.612,74.591
4.8695,75.423,74.919
4.9323,75.075,75.092
4.9952,74.813,75.053
5.058,74.858,74.941
5.1208,75.083,75.273
5.1836,75.18,75.716
5.2465,75.079,75.622
5.3093,74.763,75.033
5.3721,74.615,74.575
5.4349,74.753,74.312
5.4978,75.06,74.41
5.5606,75.376,74.938
5.6234,75.45,75.546
5.6863,75.289,75.884
5.7491,75.009,75.611
5.812,74.741,74.585
5.8748,74.617,73.939
5.9376,74.612,74.17
6.0005,74.678,74.833
6.0633,74.767,75.07
6.1261,74.869,75.34
6.1889,74.996,76.055
6.2518,75.149,76.439


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_334.csv <==
x,qOut,qIn
0.031416,74.669,75.079
0.094248,74.871,75.882
0.15708,75.183,76.225
0.21991,75.462,75.678
0.28274,75.571,74.685
0.34557,75.354,74.365
0.40841,74.954,74.594
0.47124,74.614,74.876
0.53407,74.573,74.802
0.5969,74.86,74.61
0.65973,75.212,74.605
0.72257,75.444,74.929
0.7854,75.405,75.479
0.84823,75.177,75.573
0.91106,74.905,75.184
0.9739,74.683,74.747
1.0367,74.578,74.61
1.0996,74.573,74.856
1.1624,74.705,75.219
1.2252,74.968,75.282
1.2881,75.345,74.876
1.3509,75.673,74.613
1.4137,75.733,74.787
1.4766,75.49,75.22
1.5394,74.951,75.478
1.6022,74.532,75.382
1.665,74.43,75.097
1.7279,74.567,74.771
1.7907,74.803,74.693
1.8535,74.929,75.054
1.9164,75.014,75.386
1.9792,75.101,75.141
2.042,75.221,74.567
2.1049,75.24,74.589
2.1677,75.122,74.829
2.2305,74.953,74.753
2.2934,74.837,74.444
2.3562,74.882,74.777
2.419,74.973,75.557
2.4819,75.026,76.098
2.5447,74.966,75.832
2.6075,74.922,75.131
2.6703,74.991,74.586
2.7332,75.134,74.453
2.796,75.283,74.61
2.8588,75.255,74.982
2.9217,75.098,75.344
2.9845,74.936,75.172
3.0474,74.894,74.517
3.1102,74.986,74.388
3.173,75.042,74.838
3.2359,74.984,75.495
3.2987,74.758,75.888
3.3615,74.549,75.505
3.4243,74.503,74.822
3.4872,74.64,74.609
3.55,74.937,74.414
3.6128,75.277,73.958
3.6757,75.555,74.423
3.7385,75.667,75.945
3.8013,75.513,76.63
3.8642,75.113,75.316
3.927,74.748,73.974
3.9898,74.593,73.941
4.0527,74.775,74.943
4.1155,75.001,75.331
4.1783,75.035,75.21
4.2412,74.906,75.091
4.304,74.693,75.223
4.3668,74.754,75.366
4.4296,75.073,75.371
4.4925,75.432,75.065
4.5553,75.594,74.581
4.6181,75.268,74.655
4.681,74.695,75.04
4.7438,74.248,75.09
4.8067,74.272,74.741
4.8695,74.755,74.716
4.9323,75.316,74.955
4.9952,75.675,75.081
5.058,75.594,74.674
5.1208,75.123,74.369
5.1836,74.641,74.728
5.2465,74.423,75.513
5.3093,74.67,76.004
5.3721,75.098,75.684
5.4349,75.412,74.976
5.4978,75.517,74.437
5.5606,75.37,74.346
5.6234,75.165,74.72
5.6863,75.002,75.32
5.7491,74.898,75.575
5.812,74.848,75.198
5.8748,74.824,74.959
5.9376,74.849,75.027
6.0005,74.901,75.062
6.0633,74.948,74.884
6.1261,74.894,74.635
6.1889,74.766,74.451
6.2518,74.659,74.52


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_335.csv <==
x,qOut,qIn
0.031416,75.185,74.669
0.094248,74.976,75.272
0.15708,74.735,75.937
0.21991,74.592,75.819
0.28274,74.666,75.109
0.34557,74.955,74.948
0.40841,75.253,75.015
0.47124,75.414,74.81
0.53407,75.312,74.407
0.5969,75.073,74.606
0.65973,74.937,75.256
0.72257,74.97,75.726
0.7854,75.191,75.489
0.84823,75.275,74.927
0.91106,75.073,74.58
0.9739,74.698,74.729
1.0367,74.316,75.099
1.0996,74.263,74.947
1.1624,74.491,74.633
1.2252,74.858,74.761
1.2881,75.209,75.526
1.3509,75.476,75.87
1.4137,75.611,75.334
1.4766,75.571,74.391
1.5394,75.316,74.345
1.6022,74.932,75.182
1.665,74.646,75.634
1.7279,74.571,75.294
1.7907,74.771,74.531
1.8535,75.069,74.243
1.9164,75.303,74.543
1.9792,75.392,75.185
2.042,75.278,75.611
2.1049,75.028,75.355
2.1677,74.791,74.702
2.2305,74.668,74.15
2.2934,74.732,74.404
2.3562,74.912,75.179
2.419,75.108,75.709
2.4819,75.251,75.907
2.5447,75.284,75.895
2.6075,75.191,75.233
2.6703,75.041,74.257
2.7332,74.919,73.896
2.796,74.907,74.438
2.8588,74.975,75.005
2.9217,74.985,75.359
2.9845,74.908,75.538
3.0474,74.735,75.385
3.1102,74.705,74.934
3.173,74.872,74.607
3.2359,75.095,74.699
3.2987,75.206,75.366
3.3615,74.978,75.72
3.4243,74.639,75.282
3.4872,74.464,74.481
3.55,74.69,74.23
3.6128,75.232,74.733
3.6757,75.715,75.249
3.7385,75.872,75.271
3.8013,75.479,74.908
3.8642,74.764,74.814
3.927,74.275,74.963
3.9898,74.229,75.189
4.0527,74.717,75.199
4.1155,75.229,74.872
4.1783,75.484,74.649
4.2412,75.452,74.929
4.304,75.153,75.601
4.3668,74.909,75.868
4.4296,74.879,75.549
4.4925,75.011,74.869
4.5553,75.21,74.449
4.6181,75.194,74.324
4.681,74.978,74.259
4.7438,74.725,74.54
4.8067,74.613,75.332
4.8695,74.754,75.569
4.9323,74.983,75.095
4.9952,75.159,74.772
5.058,75.164,75.392
5.1208,75.063,75.765
5.1836,74.961,75.197
5.2465,74.903,74.288
5.3093,74.907,74.059
5.3721,74.945,74.731
5.4349,75.062,75.532
5.4978,75.243,75.766
5.5606,75.465,75.152
5.6234,75.492,74.743
5.6863,75.203,74.909
5.7491,74.74,75.177
5.812,74.306,75.03
5.8748,74.291,75.12
5.9376,74.589,75.453
6.0005,74.982,75.245
6.0633,75.249,74.35
6.1261,75.338,74.109
6.1889,75.337,74.482
6.2518,75.28,74.687


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_336.csv <==
x,qOut,qIn
0.031416,74.29,75.482
0.094248,74.241,75.831
0.15708,74.472,75.819
0.21991,74.805,75.136
0.28274,75.057,73.938
0.34557,75.218,73.765
0.40841,75.366,74.671
0.47124,75.484,75.679
0.53407,75.538,76.033
0.5969,75.367,75.559
0.65973,75.043,74.632
0.72257,74.742,74.019
0.7854,74.638,74.379
0.84823,74.77,74.975
0.91106,74.93,75.22
0.9739,74.999,75.269
1.0367,74.888,75.531
1.0996,74.792,75.588
1.1624,74.885,75.137
1.2252,75.136,74.572
1.2881,75.476,74.386
1.3509,75.519,74.5
1.4137,75.164,74.721
1.4766,74.647,75.094
1.5394,74.265,75.692
1.6022,74.46,75.912
1.665,75.002,75.474
1.7279,75.519,74.706
1.7907,75.655,74.27
1.8535,75.239,74.701
1.9164,74.656,75.344
1.9792,74.286,75.284
2.042,74.448,74.629
2.1049,74.937,74.816
2.1677,75.398,75.417
2.2305,75.645,75.514
2.2934,75.548,75.136
2.3562,75.187,74.966
2.419,74.759,74.838
2.4819,74.455,74.691
2.5447,74.433,74.559
2.6075,74.677,74.615
2.6703,75.049,74.935
2.7332,75.401,75.395
2.796,75.603,75.539
2.8588,75.52,75.156
2.9217,75.209,74.704
2.9845,74.856,74.521
3.0474,74.657,74.571
3.1102,74.734,74.797
3.173,74.925,75.218
3.2359,75.103,75.517
3.2987,75.154,75.214
3.3615,75.162,74.733
3.4243,75.183,74.679
3.4872,75.188,75.064
3.55,75.126,75.6
3.6128,74.912,75.715
3.6757,74.675,75.222
3.7385,74.554,74.4
3.8013,74.663,74.257
3.8642,74.946,74.998
3.927,75.214,75.543
3.9898,75.342,75.288
4.0527,75.224,74.412
4.1155,74.936,74.314
4.1783,74.687,74.994
4.2412,74.605,75.519
4.304,74.779,75.108
4.3668,75.044,74.644
4.4296,75.214,74.759
4.4925,75.234,75.213
4.5553,75.081,75.287
4.6181,74.971,74.896
4.681,75.017,74.673
4.7438,75.162,74.984
4.8067,75.316,75.762
4.8695,75.249,75.952
4.9323,75.017,75.447
4.9952,74.786,74.794
5.058,74.723,74.352
5.1208,74.856,74.201
5.1836,74.986,74.411
5.2465,75.021,74.756
5.3093,74.895,74.66
5.3721,74.807,74.729
5.4349,74.854,75.379
5.4978,74.985,75.877
5.5606,75.121,75.514
5.6234,75.113,75.152
5.6863,75.009,75.196
5.7491,74.901,75.199
5.812,74.878,74.584
5.8748,74.97,74.217
5.9376,75.148,74.709
6.0005,75.35,75.459
6.0633,75.519,75.278
6.1261,75.485,74.573
6.1889,75.169,74.402
6.2518,74.71,74.866


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_337.csv <==
x,qOut,qIn
0.031416,75.731,74.691
0.094248,75.565,75.072
0.15708,75.052,75.017
0.21991,74.458,74.739
0.28274,74.086,74.597
0.34557,74.257,74.582
0.40841,74.752,74.763
0.47124,75.282,75.221
0.53407,75.58,75.585
0.5969,75.522,75.352
0.65973,75.239,74.878
0.72257,74.932,74.735
0.7854,74.797,75.279
0.84823,74.893,75.522
0.91106,75.075,75.216
0.9739,75.231,75.001
1.0367,75.266,75.151
1.0996,75.2,74.825
1.1624,75.078,74.217
1.2252,74.943,74.121
1.2881,74.831,74.752
1.3509,74.761,75.332
1.4137,74.72,75.623
1.4766,74.712,75.619
1.5394,74.737,75.331
1.6022,74.844,74.866
1.665,75.018,74.571
1.7279,75.194,74.736
1.7907,75.292,75.032
1.8535,75.235,74.896
1.9164,75.119,74.693
1.9792,75.053,74.737
2.042,75.13,74.98
2.1049,75.27,75.262
2.1677,75.265,75.48
2.2305,75.064,75.437
2.2934,74.656,75.323
2.3562,74.367,75.154
2.419,74.376,74.753
2.4819,74.639,74.457
2.5447,75.055,74.911
2.6075,75.394,75.462
2.6703,75.545,75.357
2.7332,75.485,74.856
2.796,75.21,74.65
2.8588,74.898,74.584
2.9217,74.717,74.513
2.9845,74.691,74.85
3.0474,74.8,75.451
3.1102,74.865,75.473
3.173,74.889,75.124
3.2359,74.937,74.824
3.2987,75.069,74.702
3.3615,75.28,74.914
3.4243,75.421,75.205
3.4872,75.408,74.944
3.55,75.176,74.06
3.6128,74.897,74.137
3.6757,74.773,75.321
3.7385,74.832,76.477
3.8013,75.054,76.198
3.8642,75.163,74.99
3.927,75.059,74.238
3.9898,74.828,74.44
4.0527,74.591,74.952
4.1155,74.597,75.098
4.1783,74.812,75.25
4.2412,75.095,75.315
4.304,75.296,74.767
4.3668,75.302,74.223
4.4296,75.172,74.483
4.4925,74.989,75.384
4.5553,74.835,76.065
4.6181,74.709,75.59
4.681,74.604,74.612
4.7438,74.576,74.17
4.8067,74.68,74.698
4.8695,75.001,74.982
4.9323,75.405,74.832
4.9952,75.692,74.897
5.058,75.662,75.51
5.1208,75.245,76.025
5.1836,74.797,75.959
5.2465,74.586,75.092
5.3093,74.816,73.833
5.3721,75.132,73.594
5.4349,75.195,74.35
5.4978,75.014,75.297
5.5606,74.677,75.639
5.6234,74.656,75.404
5.6863,74.949,75.043
5.7491,75.323,74.882
5.812,75.52,75.115
5.8748,75.286,75.122
5.9376,74.835,74.814
6.0005,74.458,74.778
6.0633,74.424,75.383
6.1261,74.727,75.67
6.1889,75.157,75.247
6.2518,75.539,74.609


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_338.csv <==
x,qOut,qIn
0.031416,74.734,74.422
0.094248,74.893,74.346
0.15708,75.117,74.994
0.21991,75.31,75.791
0.28274,75.389,75.796
0.34557,75.288,75.012
0.40841,75.035,74.325
0.47124,74.744,74.274
0.53407,74.538,74.837
0.5969,74.547,75.298
0.65973,74.715,75.374
0.72257,74.949,75.073
0.7854,75.151,74.691
0.84823,75.286,74.628
0.91106,75.346,74.953
0.9739,75.311,75.572
1.0367,75.156,75.837
1.0996,74.879,75.307
1.1624,74.626,74.685
1.2252,74.524,74.524
1.2881,74.673,74.663
1.3509,74.998,74.86
1.4137,75.292,75.247
1.4766,75.41,75.482
1.5394,75.234,75.045
1.6022,74.885,74.377
1.665,74.644,74.233
1.7279,74.627,74.897
1.7907,74.892,76.062
1.8535,75.133,76.042
1.9164,75.169,74.916
1.9792,75.046,74.035
2.042,74.853,74.269
2.1049,74.896,74.789
2.1677,75.139,75.115
2.2305,75.392,75.255
2.2934,75.454,75.481
2.3562,75.185,75.727
2.419,74.841,75.664
2.4819,74.647,75.251
2.5447,74.789,74.617
2.6075,75.058,74.107
2.6703,75.16,74.085
2.7332,75.053,74.796
2.796,74.754,75.72
2.8588,74.657,75.403
2.9217,74.86,74.392
2.9845,75.199,74.056
3.0474,75.476,74.98
3.1102,75.338,75.797
3.173,74.901,75.874
3.2359,74.47,75.326
3.2987,74.356,74.797
3.3615,74.672,74.88
3.4243,75.158,75.092
3.4872,75.591,74.887
3.55,75.781,74.415
3.6128,75.638,74.545
3.6757,75.222,75.039
3.7385,74.74,75.35
3.8013,74.408,75.38
3.8642,74.449,75.4
3.927,74.717,75.183
3.9898,75,74.695
4.0527,75.095,74.602
4.1155,74.955,75.066
4.1783,74.789,75.442
4.2412,74.763,75.593
4.304,75.002,75.365
4.3668,75.358,74.568
4.4296,75.573,73.922
4.4925,75.536,74.161
4.5553,75.182,74.776
4.6181,74.786,74.874
4.681,74.576,75.034
4.7438,74.58,75.59
4.8067,74.766,75.973
4.8695,74.961,75.393
4.9323,75.14,74.653
4.9952,75.27,74.583
5.058,75.317,75.047
5.1208,75.191,75.026
5.1836,74.981,74.801
5.2465,74.84,74.915
5.3093,74.913,75.452
5.3721,75.174,75.621
5.4349,75.342,75.306
5.4978,75.26,74.846
5.5606,74.814,74.49
5.6234,74.348,74.4
5.6863,74.192,74.676
5.7491,74.373,75.036
5.812,74.828,74.881
5.8748,75.236,74.881
5.9376,75.496,75.384
6.0005,75.582,75.676
6.0633,75.482,75.183
6.1261,75.23,74.811
6.1889,74.944,74.888
6.2518,74.745,74.895


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_339.csv <==
x,qOut,qIn
0.031416,74.7,75.672
0.094248,74.505,75.609
0.15708,74.62,75.087
0.21991,74.882,74.446
0.28274,75.102,74.17
0.34557,75.19,74.674
0.40841,75.199,75.522
0.47124,75.158,75.828
0.53407,75.083,75.033
0.5969,74.966,74.406
0.65973,74.868,74.502
0.72257,74.828,74.811
0.7854,74.866,74.657
0.84823,74.893,74.506
0.91106,74.87,74.876
0.9739,74.844,75.558
1.0367,74.872,75.889
1.0996,75.048,75.61
1.1624,75.291,75.092
1.2252,75.465,74.575
1.2881,75.441,74.497
1.3509,75.147,74.928
1.4137,74.79,75.316
1.4766,74.575,75.364
1.5394,74.676,75.201
1.6022,75.003,74.793
1.665,75.278,74.235
1.7279,75.339,74.116
1.7907,75.063,74.821
1.8535,74.66,75.683
1.9164,74.417,76.057
1.9792,74.429,75.671
2.042,74.717,74.969
2.1049,75.052,74.743
2.1677,75.333,74.696
2.2305,75.506,74.519
2.2934,75.526,74.599
2.3562,75.328,75.074
2.419,75.017,75.161
2.4819,74.771,74.693
2.5447,74.763,74.721
2.6075,75.002,75.444
2.6703,75.198,75.724
2.7332,75.183,75.357
2.796,74.828,74.925
2.8588,74.45,74.633
2.9217,74.374,74.346
2.9845,74.629,74.517
3.0474,75.16,75.479
3.1102,75.606,76.104
3.173,75.755,75.813
3.2359,75.579,74.924
3.2987,75.089,73.966
3.3615,74.653,74.019
3.4243,74.5,74.982
3.4872,74.592,75.792
3.55,74.829,75.561
3.6128,74.941,74.911
3.6757,74.971,74.554
3.7385,75.01,74.745
3.8013,75.146,75.224
3.8642,75.311,75.193
3.927,75.309,74.838
3.9898,75.112,74.627
4.0527,74.73,74.812
4.1155,74.531,75.27
4.1783,74.682,75.559
4.2412,75.065,75.256
4.304,75.511,74.773
4.3668,75.597,74.798
4.4296,75.27,74.863
4.4925,74.781,74.668
4.5553,74.427,74.589
4.6181,74.573,74.654
4.681,74.982,74.609
4.7438,75.361,74.858
4.8067,75.432,75.734
4.8695,75.193,76.297
4.9323,74.91,75.973
4.9952,74.75,74.983
5.058,74.829,74.272
5.1208,74.948,74.6
5.1836,74.998,75.125
5.2465,75.004,75.028
5.3093,75.019,74.464
5.3721,75.126,74.688
5.4349,75.212,75.421
5.4978,75.19,75.758
5.5606,74.987,75.134
5.6234,74.723,74.579
5.6863,74.543,74.664
5.7491,74.493,75.106
5.812,74.58,75.1
5.8748,74.736,74.736
5.9376,74.982,74.684
6.0005,75.29,74.921
6.0633,75.627,74.972
6.1261,75.786,74.882
6.1889,75.616,75.016
6.2518,75.208,75.335


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_340.csv <==
x,qOut,qIn
0.031416,75.293,74.851
0.094248,74.883,74.53
0.15708,74.74,74.117
0.21991,74.879,74.197
0.28274,75.225,75.099
0.34557,75.307,75.628
0.40841,75.091,75.402
0.47124,74.773,75.069
0.53407,74.582,75.121
0.5969,74.691,74.888
0.65973,74.929,74.515
0.72257,75.154,74.734
0.7854,75.247,75.443
0.84823,75.258,75.496
0.91106,75.26,75.11
0.9739,75.267,74.858
1.0367,75.281,75.009
1.0996,75.209,75.271
1.1624,75.001,75.37
1.2252,74.714,75.157
1.2881,74.42,74.787
1.3509,74.333,74.635
1.4137,74.495,74.654
1.4766,74.818,74.684
1.5394,75.187,74.725
1.6022,75.403,75.056
1.665,75.382,75.393
1.7279,75.179,75.268
1.7907,74.878,74.922
1.8535,74.742,75.134
1.9164,74.821,75.461
1.9792,75.023,75.31
2.042,75.225,74.755
2.1049,75.272,74.724
2.1677,75.211,74.992
2.2305,75.128,74.927
2.2934,75.109,74.526
2.3562,75.145,74.611
2.419,75.122,74.993
2.4819,75.002,75.249
2.5447,74.771,75.384
2.6075,74.61,75.609
2.6703,74.62,75.613
2.7332,74.77,75.116
2.796,74.998,74.319
2.8588,75.154,74.137
2.9217,75.219,74.464
2.9845,75.224,74.849
3.0474,75.204,75.437
3.1102,75.191,75.845
3.173,75.156,75.484
3.2359,75.082,74.756
3.2987,74.955,74.385
3.3615,74.812,74.305
3.4243,74.705,74.411
3.4872,74.666,74.932
3.55,74.714,75.571
3.6128,74.853,75.781
3.6757,75.08,75.75
3.7385,75.332,75.549
3.8013,75.541,74.959
3.8642,75.495,74.461
3.927,75.144,74.443
3.9898,74.669,74.613
4.0527,74.293,74.704
4.1155,74.354,74.895
4.1783,74.745,75.233
4.2412,75.227,75.613
4.304,75.561,75.567
4.3668,75.506,74.7
4.4296,75.104,73.967
4.4925,74.602,74.455
4.5553,74.274,76.154
4.6181,74.377,76.383
4.681,74.765,74.879
4.7438,75.241,73.404
4.8067,75.624,73.854
4.8695,75.8,75.281
4.9323,75.682,76.063
4.9952,75.314,75.738
5.058,74.772,74.906
5.1208,74.416,74.598
5.1836,74.405,74.703
5.2465,74.658,75.021
5.3093,75.046,75.325
5.3721,75.301,75.348
5.4349,75.327,75.088
5.4978,75.17,74.774
5.5606,74.894,74.71
5.6234,74.778,74.723
5.6863,74.897,74.735
5.7491,75.115,74.936
5.812,75.266,75.271
5.8748,75.063,75.347
5.9376,74.688,75.238
6.0005,74.431,75.168
6.0633,74.566,75.22
6.1261,75.043,75.258
6.1889,75.463,75.191
6.2518,75.603,75.003


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_341.csv <==
x,qOut,qIn
0.031416,75.303,75.095
0.094248,75.34,75.269
0.15708,75.187,75.098
0.21991,74.992,74.887
0.28274,74.912,75.077
0.34557,75.072,75.309
0.40841,75.28,75.205
0.47124,75.345,74.888
0.53407,75.091,74.63
0.5969,74.637,74.55
0.65973,74.318,74.628
0.72257,74.274,74.963
0.7854,74.565,75.563
0.84823,74.905,75.691
0.91106,75.157,75.267
0.9739,75.3,74.88
1.0367,75.336,75.124
1.0996,75.305,75.213
1.1624,75.211,74.651
1.2252,75.097,73.925
1.2881,75.004,73.863
1.3509,75.003,74.768
1.4137,75.077,75.913
1.4766,75.162,76.365
1.5394,75.192,75.552
1.6022,75.098,74.655
1.665,74.914,74.423
1.7279,74.727,74.664
1.7907,74.622,74.854
1.8535,74.683,75.159
1.9164,74.884,75.513
1.9792,75.151,75.252
2.042,75.402,74.349
2.1049,75.525,74.347
2.1677,75.438,75.318
2.2305,75.153,76.232
2.2934,74.707,75.745
2.3562,74.328,74.488
2.419,74.198,73.876
2.4819,74.346,74.254
2.5447,74.749,74.956
2.6075,75.243,75.305
2.6703,75.628,75.363
2.7332,75.752,75
2.796,75.482,74.782
2.8588,74.982,75.203
2.9217,74.653,75.414
2.9845,74.632,74.917
3.0474,74.97,74.625
3.1102,75.2,75.353
3.173,75.161,75.838
3.2359,74.983,75.242
3.2987,74.841,74.064
3.3615,75.012,73.866
3.4243,75.277,74.479
3.4872,75.395,75.257
3.55,75.135,75.601
3.6128,74.661,75.607
3.6757,74.395,75.471
3.7385,74.466,75.162
3.8013,74.908,74.705
3.8642,75.28,74.506
3.927,75.381,74.65
3.9898,75.253,74.902
4.0527,74.986,74.939
4.1155,74.882,75.162
4.1783,74.98,75.588
4.2412,75.168,75.556
4.304,75.315,74.905
4.3668,75.22,74.666
4.4296,74.909,74.819
4.4925,74.546,74.886
4.5553,74.312,74.78
4.6181,74.413,75.02
4.681,74.779,75.405
4.7438,75.239,75.379
4.8067,75.619,74.807
4.8695,75.692,74.463
4.9323,75.423,74.507
4.9952,74.984,74.824
5.058,74.581,75.341
5.1208,74.514,75.56
5.1836,74.709,75.341
5.2465,75.008,74.97
5.3093,75.254,74.611
5.3721,75.377,74.747
5.4349,75.355,75.389
5.4978,75.207,75.825
5.5606,74.955,75.347
5.6234,74.751,74.648
5.6863,74.72,74.347
5.7491,74.85,74.383
5.812,75.093,74.528
5.8748,75.231,74.602
5.9376,75.167,74.718
6.0005,74.958,75.082
6.0633,74.691,75.61
6.1261,74.618,75.569
6.1889,74.773,75.099
6.2518,75.045,74.823


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_342.csv <==
x,qOut,qIn
0.031416,74.816,74.585
0.094248,74.84,74.604
0.15708,74.908,74.668
0.21991,74.951,74.769
0.28274,74.92,74.915
0.34557,74.909,75.064
0.40841,74.912,75.261
0.47124,74.894,75.614
0.53407,74.815,75.893
0.5969,74.733,75.483
0.65973,74.774,74.74
0.72257,74.951,74.312
0.7854,75.246,74.343
0.84823,75.476,74.53
0.91106,75.53,74.939
0.9739,75.413,75.48
1.0367,75.154,75.598
1.0996,74.909,75.183
1.1624,74.739,74.924
1.2252,74.649,75.093
1.2881,74.623,75.128
1.3509,74.637,74.615
1.4137,74.704,74.2
1.4766,74.832,74.272
1.5394,75.015,74.878
1.6022,75.252,75.613
1.665,75.482,76.074
1.7279,75.6,75.883
1.7907,75.5,74.88
1.8535,75.103,74.228
1.9164,74.643,74.396
1.9792,74.36,74.808
2.042,74.458,74.78
2.1049,74.817,75.043
2.1677,75.193,75.707
2.2305,75.452,75.839
2.2934,75.493,74.802
2.3562,75.357,73.84
2.419,75.094,73.837
2.4819,74.786,74.849
2.5447,74.515,76.257
2.6075,74.4,76.364
2.6703,74.502,75.268
2.7332,74.795,74.147
2.796,75.224,74.191
2.8588,75.611,74.928
2.9217,75.714,75.337
2.9845,75.474,75.136
3.0474,74.875,74.81
3.1102,74.406,74.782
3.173,74.391,74.938
3.2359,74.745,75.294
3.2987,75.299,75.302
3.3615,75.547,75.129
3.4243,75.346,75.344
3.4872,74.871,75.505
3.55,74.357,74.855
3.6128,74.306,74.473
3.6757,74.691,74.865
3.7385,75.245,75.209
3.8013,75.692,74.81
3.8642,75.683,74.504
3.927,75.279,74.788
3.9898,74.776,75.298
4.0527,74.501,75.376
4.1155,74.673,74.897
4.1783,74.984,74.499
4.2412,75.197,74.675
4.304,75.117,75.121
4.3668,74.955,75.193
4.4296,74.938,75.149
4.4925,75.079,75.094
4.5553,75.335,74.788
4.6181,75.433,74.393
4.681,75.328,74.461
4.7438,75.108,75.19
4.8067,74.882,76.088
4.8695,74.781,75.856
4.9323,74.774,74.914
4.9952,74.821,74.429
5.058,74.88,74.985
5.1208,74.955,75.353
5.1836,75.018,75.112
5.2465,75.035,74.675
5.3093,74.973,74.61
5.3721,74.876,74.887
5.4349,74.844,75.1
5.4978,74.903,75.094
5.5606,75.055,74.989
5.6234,75.128,74.733
5.6863,75.031,74.455
5.7491,74.834,74.633
5.812,74.636,75.408
5.8748,74.688,75.742
5.9376,74.967,75.432
6.0005,75.313,75.088
6.0633,75.556,75.222
6.1261,75.511,75.248
6.1889,75.26,74.956
6.2518,74.972,74.668


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_343.csv <==
x,qOut,qIn
0.031416,74.958,75.973
0.094248,75.036,75.389
0.15708,75.115,74.603
0.21991,75.198,74.264
0.28274,75.295,74.639
0.34557,75.389,75.005
0.40841,75.362,75.016
0.47124,75.171,74.69
0.53407,74.795,74.348
0.5969,74.488,74.713
0.65973,74.441,75.471
0.72257,74.625,75.807
0.7854,74.96,75.511
0.84823,75.148,75.089
0.91106,75.122,74.572
0.9739,74.982,74.182
1.0367,74.846,74.501
1.0996,74.947,75.202
1.1624,75.225,75.622
1.2252,75.496,75.697
1.2881,75.568,75.497
1.3509,75.28,75.07
1.4137,74.859,74.624
1.4766,74.542,74.465
1.5394,74.542,74.798
1.6022,74.703,75.499
1.665,74.805,75.967
1.7279,74.841,75.522
1.7907,74.844,74.205
1.8535,75.042,73.739
1.9164,75.32,74.378
1.9792,75.477,75.285
2.042,75.312,75.566
2.1049,74.846,75.234
2.1677,74.473,74.9
2.2305,74.414,75.004
2.2934,74.804,75.199
2.3562,75.314,74.875
2.419,75.631,74.528
2.4819,75.643,74.533
2.5447,75.282,74.874
2.6075,74.853,75.38
2.6703,74.679,75.725
2.7332,74.804,75.438
2.796,75.201,74.73
2.8588,75.427,74.699
2.9217,75.276,75.114
2.9845,74.868,75.198
3.0474,74.392,74.625
3.1102,74.334,74.554
3.173,74.654,75.001
3.2359,75.113,75.059
3.2987,75.455,74.674
3.3615,75.469,75.317
3.4243,75.235,76.211
3.4872,74.919,75.829
3.55,74.688,74.317
3.6128,74.65,73.853
3.6757,74.751,74.338
3.7385,74.931,74.955
3.8013,75.128,75.202
3.8642,75.296,75.278
3.927,75.358,75.325
3.9898,75.293,75.42
4.0527,75.093,75.517
4.1155,74.905,75.106
4.1783,74.809,74.427
4.2412,74.788,74.208
4.304,74.797,74.667
4.3668,74.785,75.196
4.4296,74.85,75.566
4.4925,75.025,75.618
4.5553,75.323,75.21
4.6181,75.519,74.778
4.681,75.402,74.701
4.7438,75.02,74.914
4.8067,74.485,74.98
4.8695,74.277,74.764
4.9323,74.47,74.587
4.9952,74.892,74.654
5.058,75.332,75.165
5.1208,75.568,75.343
5.1836,75.56,74.973
5.2465,75.348,74.755
5.3093,74.985,75.278
5.3721,74.658,75.686
5.4349,74.529,75.495
5.4978,74.623,75.063
5.5606,74.925,75.014
5.6234,75.255,75.001
5.6863,75.455,74.61
5.7491,75.459,74.134
5.812,75.223,74.341
5.8748,74.922,75.198
5.9376,74.73,75.711
6.0005,74.683,75.304
6.0633,74.773,74.371
6.1261,74.84,74.407
6.1889,74.872,75.205
6.2518,74.901,75.916


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_344.csv <==
x,qOut,qIn
0.031416,74.806,75.269
0.094248,74.996,75.182
0.15708,75.049,74.795
0.21991,74.986,74.387
0.28274,74.851,74.281
0.34557,74.776,74.613
0.40841,74.805,75.131
0.47124,74.929,75.557
0.53407,75.127,75.681
0.5969,75.309,75.328
0.65973,75.368,74.847
0.72257,75.284,74.804
0.7854,75.055,75.214
0.84823,74.875,75.261
0.91106,74.855,74.858
0.9739,74.967,74.309
1.0367,75.148,74.152
1.0996,75.248,74.592
1.1624,75.239,75.217
1.2252,75.133,75.619
1.2881,74.947,75.522
1.3509,74.718,75.281
1.4137,74.538,75.171
1.4766,74.488,75.117
1.5394,74.63,75.036
1.6022,74.924,74.945
1.665,75.232,74.701
1.7279,75.448,74.316
1.7907,75.475,74.365
1.8535,75.342,75.142
1.9164,75.158,75.87
1.9792,74.987,75.842
2.042,74.874,75.027
2.1049,74.726,74.407
2.1677,74.564,74.249
2.2305,74.482,74.545
2.2934,74.571,75.292
2.3562,74.861,75.846
2.419,75.208,75.779
2.4819,75.485,75.244
2.5447,75.577,74.666
2.6075,75.474,74.556
2.6703,75.246,74.873
2.7332,74.975,75.289
2.796,74.732,75.163
2.8588,74.563,74.575
2.9217,74.537,74.289
2.9845,74.677,74.574
3.0474,74.987,75.085
3.1102,75.329,75.525
3.173,75.468,75.779
3.2359,75.328,75.542
3.2987,74.872,75.095
3.3615,74.505,74.681
3.4243,74.513,74.25
3.4872,74.843,74.249
3.55,75.364,74.859
3.6128,75.647,75.313
3.6757,75.573,75.497
3.7385,75.263,75.64
3.8013,74.882,75.322
3.8642,74.763,74.296
3.927,74.829,73.746
3.9898,74.911,74.577
4.0527,74.835,76.065
4.1155,74.652,76.05
4.1783,74.609,75.031
4.2412,74.784,74.304
4.304,75.2,74.538
4.3668,75.575,74.887
4.4296,75.646,75.008
4.4925,75.376,74.95
4.5553,74.785,74.787
4.6181,74.35,75.13
4.681,74.336,75.877
4.7438,74.663,76.131
4.8067,75.178,75.059
4.8695,75.497,74.199
4.9323,75.466,74.476
4.9952,75.152,75.146
5.058,74.668,74.913
5.1208,74.454,74.413
5.1836,74.632,74.619
5.2465,75.035,75.247
5.3093,75.454,75.364
5.3721,75.514,74.821
5.4349,75.22,74.425
5.4978,74.798,74.615
5.5606,74.507,75.225
5.6234,74.582,75.438
5.6863,74.855,75.32
5.7491,75.162,75.243
5.812,75.354,75.237
5.8748,75.461,74.928
5.9376,75.477,74.626
6.0005,75.369,74.832
6.0633,75.101,75.428
6.1261,74.768,75.344
6.1889,74.577,74.909
6.2518,74.587,74.908


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_345.csv <==
x,qOut,qIn
0.031416,74.918,74.942
0.094248,74.693,74.716
0.15708,74.729,74.595
0.21991,74.964,74.455
0.28274,75.278,74.872
0.34557,75.344,75.622
0.40841,75.153,75.741
0.47124,74.881,75.266
0.53407,74.721,74.993
0.5969,74.864,74.945
0.65973,75.142,74.744
0.72257,75.368,74.704
0.7854,75.364,74.934
0.84823,75.141,74.902
0.91106,74.898,74.836
0.9739,74.762,75.239
1.0367,74.826,75.892
1.0996,74.954,75.537
1.1624,75.004,74.543
1.2252,74.944,74.03
1.2881,74.765,74.528
1.3509,74.627,74.996
1.4137,74.644,75.196
1.4766,74.822,75.48
1.5394,75.132,75.917
1.6022,75.403,75.704
1.665,75.492,74.935
1.7279,75.374,74.354
1.7907,75.054,74.511
1.8535,74.759,74.754
1.9164,74.637,74.757
1.9792,74.693,74.79
2.042,74.889,75.038
2.1049,75.109,75.085
2.1677,75.294,74.858
2.2305,75.37,74.671
2.2934,75.269,75.262
2.3562,74.943,76.08
2.419,74.592,75.942
2.4819,74.418,74.828
2.5447,74.582,74.129
2.6075,75.003,74.548
2.6703,75.446,75.028
2.7332,75.725,75.111
2.796,75.685,74.955
2.8588,75.306,74.856
2.9217,74.832,74.801
2.9845,74.497,74.924
3.0474,74.499,75.252
3.1102,74.715,75.535
3.173,74.907,75.517
3.2359,74.991,75.055
3.2987,74.916,74.528
3.3615,74.872,74.76
3.4243,74.97,75.392
3.4872,75.177,75.688
3.55,75.434,75.122
3.6128,75.495,74.252
3.6757,75.286,73.905
3.7385,74.938,74.466
3.8013,74.617,75.327
3.8642,74.6,75.312
3.927,74.78,74.917
3.9898,74.984,74.948
4.0527,75.043,75.61
4.1155,74.982,75.748
4.1783,74.969,75.093
4.2412,75.051,74.163
4.304,75.239,73.845
4.3668,75.318,74.45
4.4296,75.238,75.401
4.4925,75.09,76.101
4.5553,74.987,75.961
4.6181,75.043,75.429
4.681,75.091,75.019
4.7438,75.016,74.651
4.8067,74.727,74.217
4.8695,74.458,74.387
4.9323,74.428,75.136
4.9952,74.633,75.678
5.058,75.006,75.261
5.1208,75.305,74.495
5.1836,75.459,74.21
5.2465,75.443,74.673
5.3093,75.249,75.623
5.3721,74.885,75.806
5.4349,74.509,75.166
5.4978,74.304,74.521
5.5606,74.424,74.537
5.6234,74.865,74.94
5.6863,75.419,75.305
5.7491,75.845,75.355
5.812,75.919,75.135
5.8748,75.482,75.12
5.9376,74.862,75.186
6.0005,74.427,75.001
6.0633,74.506,74.597
6.1261,74.898,74.66
6.1889,75.18,75.059
6.2518,75.211,75.235


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_346.csv <==
x,qOut,qIn
0.031416,75.37,74.779
0.094248,75.391,74.902
0.15708,75.343,75.002
0.21991,75.203,74.721
0.28274,74.957,74.466
0.34557,74.738,74.979
0.40841,74.682,75.66
0.47124,74.796,75.823
0.53407,75.048,75.433
0.5969,75.256,75.034
0.65973,75.293,74.673
0.72257,75.153,74.395
0.7854,74.856,74.37
0.84823,74.635,74.714
0.91106,74.637,75.102
0.9739,74.833,75.195
1.0367,75.154,75.006
1.0996,75.366,74.792
1.1624,75.363,74.786
1.2252,75.177,75.325
1.2881,74.868,76.059
1.3509,74.658,75.724
1.4137,74.629,74.761
1.4766,74.761,74.226
1.5394,75.004,74.426
1.6022,75.276,74.695
1.665,75.48,74.933
1.7279,75.518,75.051
1.7907,75.297,75.044
1.8535,74.87,75.342
1.9164,74.524,75.726
1.9792,74.417,75.561
2.042,74.646,74.78
2.1049,74.928,74.471
2.1677,75.063,74.653
2.2305,75.055,74.835
2.2934,74.946,75.006
2.3562,74.986,75.31
2.419,75.186,75.404
2.4819,75.409,75.174
2.5447,75.503,74.665
2.6075,75.259,74.189
2.6703,74.833,74.13
2.7332,74.471,74.713
2.796,74.413,75.558
2.8588,74.662,75.641
2.9217,74.998,75.205
2.9845,75.287,74.931
3.0474,75.426,75.163
3.1102,75.446,75.476
3.173,75.331,75.513
3.2359,75.107,75.165
3.2987,74.809,74.824
3.3615,74.628,74.856
3.4243,74.687,74.913
3.4872,74.924,74.739
3.55,75.243,74.314
3.6128,75.333,74.431
3.6757,75.11,75.175
3.7385,74.726,75.834
3.8013,74.372,75.622
3.8642,74.375,74.812
3.927,74.662,74.198
3.9898,75.049,74.339
4.0527,75.349,75.295
4.1155,75.44,75.982
4.1783,75.378,75.769
4.2412,75.267,74.669
4.304,75.204,73.591
4.3668,75.241,74.017
4.4296,75.268,75.341
4.4925,75.197,76.196
4.5553,74.957,75.712
4.6181,74.663,75.004
4.681,74.503,74.722
4.7438,74.541,74.709
4.8067,74.795,74.489
4.8695,75.094,74.313
4.9323,75.279,74.696
4.9952,75.282,75.443
5.058,75.058,75.44
5.1208,74.807,75.004
5.1836,74.76,75.222
5.2465,74.92,75.704
5.3093,75.238,75.209
5.3721,75.29,74.488
5.4349,74.989,74.545
5.4978,74.573,74.933
5.5606,74.333,74.969
5.6234,74.629,74.92
5.6863,75.198,75.156
5.7491,75.685,75.502
5.812,75.755,75.326
5.8748,75.289,74.655
5.9376,74.684,74.272
6.0005,74.296,74.512
6.0633,74.415,75.185
6.1261,74.785,75.54
6.1889,75.113,75.436
6.2518,75.318,75.042


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_347.csv <==
x,qOut,qIn
0.031416,74.371,75.591
0.094248,74.621,75.333
0.15708,74.95,74.937
0.21991,75.258,74.76
0.28274,75.473,75.044
0.34557,75.526,75.087
0.40841,75.378,74.743
0.47124,75.121,74.599
0.53407,74.868,75.077
0.5969,74.822,75.633
0.65973,74.913,75.852
0.72257,75.006,75.585
0.7854,74.962,74.899
0.84823,74.791,74.354
0.91106,74.651,74.188
0.9739,74.626,74.456
1.0367,74.765,75.202
1.0996,74.959,75.68
1.1624,75.141,75.48
1.2252,75.273,74.907
1.2881,75.326,74.538
1.3509,75.268,74.554
1.4137,75.105,74.731
1.4766,74.906,74.964
1.5394,74.75,75.236
1.6022,74.731,75.134
1.665,74.855,74.81
1.7279,75.076,75.007
1.7907,75.344,75.856
1.8535,75.537,75.748
1.9164,75.486,74.812
1.9792,75.188,74.295
2.042,74.677,74.773
2.1049,74.377,75.033
2.1677,74.478,74.754
2.2305,74.851,74.381
2.2934,75.307,74.497
2.3562,75.455,74.992
2.419,75.261,75.409
2.4819,74.904,75.577
2.5447,74.596,75.627
2.6075,74.593,75.436
2.6703,74.781,75.018
2.7332,75.009,74.836
2.796,75.13,75.096
2.8588,75.169,74.913
2.9217,75.213,74.375
2.9845,75.268,74.393
3.0474,75.317,75.35
3.1102,75.222,75.702
3.173,74.994,75.152
3.2359,74.737,74.429
3.2987,74.564,74.239
3.3615,74.552,74.752
3.4243,74.629,75.446
3.4872,74.75,75.692
3.55,74.877,75.358
3.6128,75.07,75.19
3.6757,75.313,75.106
3.7385,75.519,74.618
3.8013,75.597,74.117
3.8642,75.431,74.78
3.927,75.107,75.75
3.9898,74.784,75.837
4.0527,74.616,74.877
4.1155,74.674,74.176
4.1783,74.857,74.316
4.2412,75.05,75.326
4.304,75.144,76.204
4.3668,75.055,75.703
4.4296,74.846,74.601
4.4925,74.668,73.951
4.5553,74.666,74.175
4.6181,74.939,74.665
4.681,75.3,75.217
4.7438,75.542,75.78
4.8067,75.465,75.957
4.8695,75.072,75.34
4.9323,74.697,74.625
4.9952,74.559,74.583
5.058,74.81,74.878
5.1208,75.144,74.501
5.1836,75.266,74.204
5.2465,75.156,74.772
5.3093,74.849,75.747
5.3721,74.754,75.889
5.4349,74.953,75.497
5.4978,75.255,74.958
5.5606,75.433,74.564
5.6234,75.143,74.757
5.6863,74.625,75.24
5.7491,74.247,75.289
5.812,74.348,74.756
5.8748,74.879,74.588
5.9376,75.457,74.814
6.0005,75.818,74.955
6.0633,75.749,74.677
6.1261,75.291,74.542
6.1889,74.746,74.856
6.2518,74.37,75.374


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_348.csv <==
x,qOut,qIn
0.031416,74.991,75.043
0.094248,74.876,74.554
0.15708,74.866,74.728
0.21991,74.898,75.251
0.28274,74.888,75.647
0.34557,74.81,75.503
0.40841,74.809,74.978
0.47124,74.946,74.709
0.53407,75.247,75.174
0.5969,75.519,75.196
0.65973,75.578,74.585
0.72257,75.403,74.265
0.7854,75.017,74.839
0.84823,74.702,75.57
0.91106,74.584,75.791
0.9739,74.634,75.227
1.0367,74.781,74.197
1.0996,74.9,73.923
1.1624,74.974,74.46
1.2252,75.005,75.255
1.2881,74.995,75.824
1.3509,74.984,75.993
1.4137,75.036,75.679
1.4766,75.15,74.893
1.5394,75.31,74.039
1.6022,75.364,73.916
1.665,75.236,74.475
1.7279,74.987,75.293
1.7907,74.706,75.751
1.8535,74.613,75.602
1.9164,74.735,75.255
1.9792,74.979,75.025
2.042,75.235,74.781
2.1049,75.29,74.523
2.1677,75.063,74.635
2.2305,74.687,75.076
2.2934,74.329,75.247
2.3562,74.368,75.029
2.419,74.794,74.889
2.4819,75.37,74.904
2.5447,75.848,75.078
2.6075,75.8,75.338
2.6703,75.233,75.387
2.7332,74.519,75.024
2.796,74.087,74.633
2.8588,74.317,74.837
2.9217,74.881,75.27
2.9845,75.444,75.499
3.0474,75.713,75.542
3.1102,75.609,75.27
3.173,75.256,74.594
3.2359,74.861,73.986
3.2987,74.632,73.872
3.3615,74.686,74.439
3.4243,74.875,75.296
3.4872,75.057,75.685
3.55,75.104,75.264
3.6128,75.059,74.944
3.6757,75.03,75.049
3.7385,75.051,75.367
3.8013,75.138,75.604
3.8642,75.161,75.351
3.927,75.082,74.656
3.9898,74.975,74.004
4.0527,74.921,74.331
4.1155,75.067,75.273
4.1783,75.285,75.668
4.2412,75.384,75.296
4.304,75.172,75.058
4.3668,74.658,75.276
4.4296,74.232,75.188
4.4925,74.121,74.801
4.5553,74.47,74.963
4.6181,74.944,75.341
4.681,75.283,74.994
4.7438,75.429,74.229
4.8067,75.365,74.367
4.8695,75.29,75.383
4.9323,75.258,75.864
4.9952,75.22,75.34
5.058,75.105,74.497
5.1208,74.832,74.51
5.1836,74.584,75.027
5.2465,74.511,75.41
5.3093,74.731,75.137
5.3721,75.097,74.597
5.4349,75.378,74.389
5.4978,75.478,74.775
5.5606,75.333,75.368
5.6234,75.13,75.649
5.6863,74.996,75.666
5.7491,74.932,75.301
5.812,74.906,74.825
5.8748,74.812,74.871
5.9376,74.739,75.063
6.0005,74.763,74.855
6.0633,74.941,74.316
6.1261,75.15,74.414
6.1889,75.236,75.044
6.2518,75.179,75.496


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_349.csv <==
x,qOut,qIn
0.031416,74.936,75.142
0.094248,74.782,75.346
0.15708,74.692,75.6
0.21991,74.727,75.632
0.28274,74.918,75.038
0.34557,75.129,74.534
0.40841,75.262,74.575
0.47124,75.302,74.798
0.53407,75.248,74.653
0.5969,75.155,74.503
0.65973,75.033,74.745
0.72257,74.91,75.1
0.7854,74.81,75.046
0.84823,74.794,75.105
0.91106,74.847,75.568
0.9739,74.919,75.857
1.0367,74.951,75.23
1.0996,74.924,74.45
1.1624,74.922,74.317
1.2252,75.001,74.657
1.2881,75.196,74.844
1.3509,75.409,74.911
1.4137,75.476,75.169
1.4766,75.345,75.455
1.5394,74.991,75.631
1.6022,74.657,75.268
1.665,74.511,74.49
1.7279,74.544,74.162
1.7907,74.702,75.038
1.8535,74.81,75.739
1.9164,74.9,75.525
1.9792,75.021,74.949
2.042,75.218,74.628
2.1049,75.432,74.61
2.1677,75.497,74.842
2.2305,75.35,75.311
2.2934,74.957,75.889
2.3562,74.58,75.757
2.419,74.45,74.829
2.4819,74.585,73.847
2.5447,74.942,73.69
2.6075,75.268,74.564
2.6703,75.426,75.765
2.7332,75.382,76.414
2.796,75.127,75.754
2.8588,74.847,74.513
2.9217,74.735,73.873
2.9845,74.824,74.282
3.0474,75.099,75.012
3.1102,75.275,74.881
3.173,75.212,74.513
3.2359,74.993,74.814
3.2987,74.739,75.838
3.3615,74.804,76.135
3.4243,75.122,75.69
3.4872,75.428,75.098
3.55,75.438,74.514
3.6128,74.94,74.296
3.6757,74.361,74.716
3.7385,74.092,75.332
3.8013,74.441,75.379
3.8642,75.126,74.936
3.927,75.673,74.679
3.9898,75.828,74.806
4.0527,75.398,74.883
4.1155,74.71,74.607
4.1783,74.268,74.505
4.2412,74.228,74.936
4.304,74.621,75.758
4.3668,74.986,75.761
4.4296,75.229,74.986
4.4925,75.389,74.406
4.5553,75.53,74.773
4.6181,75.602,75.325
4.681,75.445,75.431
4.7438,75.108,75.034
4.8067,74.69,74.624
4.8695,74.591,74.849
4.9323,74.807,75.312
4.9952,75.117,75.455
5.058,75.277,74.961
5.1208,75.098,74.564
5.1836,74.784,74.653
5.2465,74.547,74.896
5.3093,74.573,74.742
5.3721,74.802,74.821
5.4349,75.067,75.319
5.4978,75.268,75.496
5.5606,75.326,75.047
5.6234,75.243,74.998
5.6863,75.085,75.289
5.7491,74.943,75.258
5.812,74.903,74.8
5.8748,74.975,74.572
5.9376,75.062,74.67
6.0005,75.111,74.998
6.0633,75.08,75.197
6.1261,75.054,74.95
6.1889,75.048,74.687
6.2518,75.025,74.827


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_350.csv <==
x,qOut,qIn
0.031416,75.214,74.298
0.094248,75.089,74.758
0.15708,74.961,75.492
0.21991,74.862,75.917
0.28274,74.805,75.706
0.34557,74.79,75.151
0.40841,74.828,74.657
0.47124,74.904,74.495
0.53407,74.992,74.647
0.5969,75.044,74.927
0.65973,75.082,75.22
0.72257,75.138,75.377
0.7854,75.243,75.317
0.84823,75.35,74.919
0.91106,75.33,74.433
0.9739,75.143,74.348
1.0367,74.774,74.965
1.0996,74.448,75.8
1.1624,74.345,75.968
1.2252,74.479,74.832
1.2881,74.817,73.529
1.3509,75.2,74.402
1.4137,75.507,76.027
1.4766,75.63,76.39
1.5394,75.474,75.434
1.6022,75.064,74.717
1.665,74.689,74.242
1.7279,74.546,74.122
1.7907,74.774,74.521
1.8535,75.126,75.113
1.9164,75.311,75.549
1.9792,75.254,75.651
2.042,74.928,75.105
2.1049,74.679,74.539
2.1677,74.699,74.655
2.2305,74.92,75.296
2.2934,75.225,75.535
2.3562,75.259,74.953
2.419,75.028,74.489
2.4819,74.75,74.775
2.5447,74.661,75.361
2.6075,74.972,75.144
2.6703,75.394,74.585
2.7332,75.616,74.398
2.796,75.344,74.898
2.8588,74.715,75.537
2.9217,74.286,75.889
2.9845,74.289,75.68
3.0474,74.828,74.931
3.1102,75.348,74.347
3.173,75.546,74.2
3.2359,75.432,74.423
3.2987,75.079,74.658
3.3615,74.867,74.668
3.4243,74.874,74.879
3.4872,75.004,75.544
3.55,75.127,76.071
3.6128,75.107,75.772
3.6757,75.002,75.15
3.7385,74.879,74.675
3.8013,74.8,74.644
3.8642,74.762,74.876
3.927,74.793,75.093
3.9898,74.922,75.152
4.0527,75.165,75.114
4.1155,75.442,75.24
4.1783,75.527,75.324
4.2412,75.329,75.001
4.304,74.796,74.353
4.3668,74.317,74.217
4.4296,74.186,74.599
4.4925,74.38,75.096
4.5553,74.789,75.371
4.6181,75.123,75.354
4.681,75.374,75.065
4.7438,75.545,74.628
4.8067,75.639,74.582
4.8695,75.531,75.14
4.9323,75.222,75.527
4.9952,74.873,75.221
5.058,74.667,74.758
5.1208,74.782,75.042
5.1836,75.062,75.428
5.2465,75.317,75.233
5.3093,75.37,74.552
5.3721,75.162,74.529
5.4349,74.832,74.93
5.4978,74.547,75.039
5.5606,74.461,74.869
5.6234,74.616,75.002
5.6863,74.889,75.125
5.7491,75.147,75.033
5.812,75.263,75.095
5.8748,75.17,75.422
5.9376,74.979,75.514
6.0005,74.829,75.242
6.0633,74.846,74.895
6.1261,75.012,74.749
6.1889,75.182,74.614
6.2518,75.271,74.406


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_351.csv <==
x,qOut,qIn
0.031416,75.39,75.605
0.094248,75.552,74.846
0.15708,75.521,74.215
0.21991,75.312,74.228
0.28274,74.972,74.871
0.34557,74.691,75.426
0.40841,74.527,75.649
0.47124,74.489,75.407
0.53407,74.563,74.85
0.5969,74.814,74.386
0.65973,75.198,74.137
0.72257,75.523,74.346
0.7854,75.585,75.27
0.84823,75.139,75.755
0.91106,74.551,75.433
0.9739,74.226,75.096
1.0367,74.512,75.344
1.0996,75.192,75.544
1.1624,75.744,75.281
1.2252,75.888,74.682
1.2881,75.41,74.407
1.3509,74.72,74.766
1.4137,74.38,75.143
1.4766,74.507,75.147
1.5394,75.089,74.844
1.6022,75.505,74.681
1.665,75.483,74.662
1.7279,75.102,74.745
1.7907,74.522,75.009
1.8535,74.279,75.058
1.9164,74.443,74.856
1.9792,74.84,74.971
2.042,75.26,75.616
2.1049,75.503,75.511
2.1677,75.572,74.782
2.2305,75.501,74.585
2.2934,75.328,75.251
2.3562,75.105,75.282
2.419,74.902,74.687
2.4819,74.774,74.368
2.5447,74.764,75.067
2.6075,74.847,75.753
2.6703,74.931,75.636
2.7332,74.956,74.984
2.796,74.873,74.676
2.8588,74.756,74.918
2.9217,74.71,75.09
2.9845,74.762,74.985
3.0474,74.916,74.807
3.1102,75.067,74.789
3.173,75.17,74.897
3.2359,75.22,75.104
3.2987,75.217,75.069
3.3615,75.172,74.942
3.4243,75.076,75.059
3.4872,74.954,75.188
3.55,74.837,74.793
3.6128,74.801,74.512
3.6757,74.87,74.921
3.7385,75.015,75.567
3.8013,75.191,75.499
3.8642,75.303,74.956
3.927,75.29,74.732
3.9898,75.168,74.866
4.0527,74.97,74.876
4.1155,74.839,74.729
4.1783,74.818,74.752
4.2412,74.867,74.801
4.304,74.93,74.775
4.3668,74.952,75.188
4.4296,74.974,75.789
4.4925,75.013,75.882
4.5553,75.074,75.374
4.6181,75.071,74.822
4.681,74.987,74.479
4.7438,74.889,74.623
4.8067,74.847,75.027
4.8695,74.949,74.621
4.9323,75.119,74.012
4.9952,75.254,74.456
5.058,75.258,75.867
5.1208,75.108,76.166
5.1836,74.902,75.466
5.2465,74.732,74.768
5.3093,74.675,74.722
5.3721,74.708,75.021
5.4349,74.795,75.202
5.4978,74.934,74.918
5.5606,75.121,74.252
5.6234,75.361,74.095
5.6863,75.542,74.688
5.7491,75.56,75.688
5.812,75.324,76.295
5.8748,74.91,75.757
5.9376,74.551,74.604
6.0005,74.373,73.765
6.0633,74.452,74.039
6.1261,74.641,75.035
6.1889,74.878,75.898
6.2518,75.136,76.092


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_352.csv <==
x,qOut,qIn
0.031416,74.829,74.854
0.094248,75.195,74.97
0.15708,75.437,74.985
0.21991,75.452,75.291
0.28274,75.154,75.595
0.34557,74.708,75.282
0.40841,74.459,74.719
0.47124,74.523,74.329
0.53407,74.937,74.319
0.5969,75.283,74.768
0.65973,75.316,75.337
0.72257,75.093,75.375
0.7854,74.738,74.926
0.84823,74.69,74.985
0.91106,74.956,75.216
0.9739,75.32,74.992
1.0367,75.542,74.595
1.0996,75.369,74.966
1.1624,74.989,75.506
1.2252,74.67,75.328
1.2881,74.664,74.427
1.3509,74.97,74.346
1.4137,75.3,75.068
1.4766,75.457,75.711
1.5394,75.278,75.52
1.6022,74.886,74.829
1.665,74.563,74.289
1.7279,74.459,74.312
1.7907,74.668,74.928
1.8535,74.977,75.382
1.9164,75.202,75.427
1.9792,75.277,75.232
2.042,75.163,75.186
2.1049,75.001,75.289
2.1677,74.914,75.227
2.2305,74.924,75.028
2.2934,75.026,75.093
2.3562,75.06,75.047
2.419,74.993,74.603
2.4819,74.893,74.328
2.5447,74.843,74.942
2.6075,74.954,75.714
2.6703,75.115,75.767
2.7332,75.195,75.008
2.796,75.066,74.014
2.8588,74.786,73.857
2.9217,74.6,74.466
2.9845,74.621,75.349
3.0474,74.914,75.788
3.1102,75.242,75.556
3.173,75.43,75.267
3.2359,75.454,75.327
3.2987,75.32,75.421
3.3615,75.193,75.047
3.4243,75.089,74.519
3.4872,74.981,74.142
3.55,74.831,74.23
3.6128,74.711,74.857
3.6757,74.757,75.479
3.7385,74.948,75.513
3.8013,75.231,75.111
3.8642,75.281,75.157
3.927,75.003,75.422
3.9898,74.582,75.352
4.0527,74.25,74.692
4.1155,74.357,74.513
4.1783,74.775,75.005
4.2412,75.282,75.416
4.304,75.66,75.03
4.3668,75.785,74.318
4.4296,75.648,74.041
4.4925,75.318,74.507
4.5553,74.881,75.18
4.6181,74.532,75.544
4.681,74.388,75.81
4.7438,74.457,75.709
4.8067,74.71,74.97
4.8695,75.027,74.667
4.9323,75.301,74.961
4.9952,75.46,74.943
5.058,75.441,74.25
5.1208,75.276,74.353
5.1836,75.089,75.341
5.2465,74.961,76.169
5.3093,74.955,75.759
5.3721,74.982,74.71
5.4349,74.929,74.094
5.4978,74.784,74.248
5.5606,74.558,74.749
5.6234,74.436,75.201
5.6863,74.527,75.562
5.7491,74.808,75.399
5.812,75.224,74.632
5.8748,75.587,74.326
5.9376,75.729,74.708
6.0005,75.593,75.377
6.0633,75.157,75.934
6.1261,74.69,75.627
6.1889,74.457,74.758
6.2518,74.509,74.428


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_353.csv <==
x,qOut,qIn
0.031416,74.652,74.453
0.094248,74.664,74.21
0.15708,74.816,74.376
0.21991,75.057,74.855
0.28274,75.322,75.309
0.34557,75.463,75.328
0.40841,75.398,75.232
0.47124,75.172,75.355
0.53407,74.858,75.325
0.5969,74.664,74.839
0.65973,74.606,74.491
0.72257,74.633,74.583
0.7854,74.679,74.854
0.84823,74.76,75.16
0.91106,74.948,75.569
0.9739,75.214,75.692
1.0367,75.506,75.121
1.0996,75.587,74.525
1.1624,75.347,74.512
1.2252,74.913,75.011
1.2881,74.456,75.41
1.3509,74.359,75.339
1.4137,74.596,75.088
1.4766,74.989,74.734
1.5394,75.344,74.209
1.6022,75.501,74.119
1.665,75.438,74.715
1.7279,75.214,75.484
1.7907,74.9,75.644
1.8535,74.674,75.149
1.9164,74.643,74.653
1.9792,74.795,74.587
2.042,75.089,74.991
2.1049,75.348,75.486
2.1677,75.423,75.72
2.2305,75.301,75.403
2.2934,74.993,75.034
2.3562,74.792,75.194
2.419,74.84,75.097
2.4819,75.038,74.293
2.5447,75.248,73.665
2.6075,75.137,74.377
2.6703,74.784,75.469
2.7332,74.441,75.86
2.796,74.365,75.208
2.8588,74.66,74.698
2.9217,75.059,74.794
2.9845,75.348,75.255
3.0474,75.34,75.527
3.1102,75.095,75.223
3.173,74.86,74.641
3.2359,74.797,74.317
3.2987,75.018,74.768
3.3615,75.367,75.478
3.4243,75.593,75.857
3.4872,75.559,75.721
3.55,75.158,74.754
3.6128,74.616,73.765
3.6757,74.272,73.836
3.7385,74.246,75.008
3.8013,74.576,76.046
3.8642,74.965,75.852
3.927,75.246,75.236
3.9898,75.368,74.908
4.0527,75.305,74.896
4.1155,75.181,74.694
4.1783,75.085,74.529
4.2412,75.027,74.676
4.304,74.992,74.968
4.3668,74.886,75.037
4.4296,74.81,75.009
4.4925,74.856,74.953
4.5553,75.104,74.929
4.6181,75.373,75.032
4.681,75.361,75.253
4.7438,75.047,75.47
4.8067,74.484,75.292
4.8695,74.26,74.884
4.9323,74.535,74.804
4.9952,75.094,75.113
5.058,75.669,75.269
5.1208,75.827,74.632
5.1836,75.538,74.04
5.2465,75.028,74.572
5.3093,74.567,75.87
5.3721,74.502,75.866
5.4349,74.691,75.077
5.4978,74.931,74.759
5.5606,75.032,75.119
5.6234,75.003,75.057
5.6863,74.963,74.706
5.7491,74.969,74.514
5.812,75.053,74.601
5.8748,75.155,74.734
5.9376,75.237,74.87
6.0005,75.271,74.934
6.0633,75.235,75.227
6.1261,75.119,75.779
6.1889,74.944,75.877
6.2518,74.77,75.245


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_354.csv <==
x,qOut,qIn
0.031416,75.101,74.847
0.094248,75.045,74.665
0.15708,75.049,74.657
0.21991,74.997,75.048
0.28274,74.769,75.811
0.34557,74.512,75.834
0.40841,74.494,75.059
0.47124,74.75,74.266
0.53407,75.244,74.3
0.5969,75.601,75.039
0.65973,75.586,75.754
0.72257,75.241,75.981
0.7854,74.672,75.514
0.84823,74.377,74.597
0.91106,74.476,73.919
0.9739,74.81,74.116
1.0367,75.177,74.786
1.0996,75.291,75.036
1.1624,75.159,75.222
1.2252,74.923,75.529
1.2881,74.734,75.711
1.3509,74.798,75.487
1.4137,75.052,74.994
1.4766,75.323,74.424
1.5394,75.437,74.165
1.6022,75.227,74.515
1.665,74.88,75.02
1.7279,74.647,75.076
1.7907,74.758,74.721
1.8535,75.177,75.244
1.9164,75.529,76.128
1.9792,75.569,75.907
2.042,75.097,74.39
2.1049,74.467,74.002
2.1677,74.168,74.807
2.2305,74.3,75.581
2.2934,74.838,75.511
2.3562,75.324,75.166
2.419,75.605,74.908
2.4819,75.652,74.755
2.5447,75.46,74.677
2.6075,75.09,74.66
2.6703,74.693,74.741
2.7332,74.422,74.91
2.796,74.407,74.972
2.8588,74.612,75.072
2.9217,74.91,75.303
2.9845,75.204,75.36
3.0474,75.413,75.067
3.1102,75.48,74.838
3.173,75.355,74.841
3.2359,75.102,74.954
3.2987,74.805,74.921
3.3615,74.721,75.093
3.4243,74.886,75.543
3.4872,75.158,75.686
3.55,75.369,74.908
3.6128,75.276,74.266
3.6757,74.969,74.468
3.7385,74.653,75.008
3.8013,74.535,75.013
3.8642,74.666,74.798
3.927,74.875,74.783
3.9898,75.058,74.761
4.0527,75.14,74.837
4.1155,75.19,75.253
4.1783,75.203,75.657
4.2412,75.156,75.726
4.304,75.025,75.288
4.3668,74.877,74.741
4.4296,74.84,74.615
4.4925,74.94,75.074
4.5553,75.17,75.387
4.6181,75.345,74.775
4.681,75.332,74.079
4.7438,75.147,74.141
4.8067,74.836,75.145
4.8695,74.651,75.901
4.9323,74.654,75.809
4.9952,74.769,74.966
5.058,74.89,74.404
5.1208,74.889,74.994
5.1836,74.856,75.672
5.2465,74.886,75.488
5.3093,75.057,74.773
5.3721,75.305,74.514
5.4349,75.471,74.449
5.4978,75.483,74.473
5.5606,75.293,74.868
5.6234,75.049,75.577
5.6863,74.856,75.934
5.7491,74.729,75.563
5.812,74.657,74.743
5.8748,74.604,74.338
5.9376,74.66,74.401
6.0005,74.842,74.684
6.0633,75.144,74.887
6.1261,75.375,75.132
6.1889,75.411,75.34
6.2518,75.295,75.194


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_355.csv <==
x,qOut,qIn
0.031416,75.372,74.564
0.094248,75.369,75.035
0.15708,75.199,74.894
0.21991,74.954,74.698
0.28274,74.745,74.952
0.34557,74.8,75.204
0.40841,75.068,75.267
0.47124,75.355,75.303
0.53407,75.457,75.435
0.5969,75.162,75.224
0.65973,74.678,74.77
0.72257,74.297,74.663
0.7854,74.289,75.08
0.84823,74.632,75.216
0.91106,75.079,74.937
0.9739,75.458,74.519
1.0367,75.631,74.132
1.0996,75.539,74.456
1.1624,75.227,75.413
1.2252,74.856,75.941
1.2881,74.599,75.161
1.3509,74.621,74.354
1.4137,74.812,74.411
1.4766,75.037,75.111
1.5394,75.173,75.74
1.6022,75.229,75.744
1.665,75.251,75.351
1.7279,75.246,74.828
1.7907,75.204,74.352
1.8535,75.108,74.331
1.9164,75.005,74.817
1.9792,74.918,75.437
2.042,74.858,75.658
2.1049,74.753,75.237
2.1677,74.638,74.596
2.2305,74.6,74.208
2.2934,74.722,74.268
2.3562,74.988,74.866
2.419,75.198,75.714
2.4819,75.243,76.109
2.5447,75.043,75.473
2.6075,74.84,74.804
2.6703,74.867,74.79
2.7332,75.099,75.093
2.796,75.454,74.921
2.8588,75.505,74.394
2.9217,75.187,74.236
2.9845,74.741,74.692
3.0474,74.455,75.37
3.1102,74.659,75.425
3.173,75.078,75.091
3.2359,75.396,74.895
3.2987,75.318,75.174
3.3615,74.878,75.305
3.4243,74.476,74.967
3.4872,74.36,74.451
3.55,74.693,74.412
3.6128,75.191,74.997
3.6757,75.589,75.607
3.7385,75.753,75.849
3.8013,75.588,75.673
3.8642,75.195,75.047
3.927,74.796,74.366
3.9898,74.536,74.45
4.0527,74.523,75.433
4.1155,74.635,75.534
4.1783,74.786,74.685
4.2412,74.951,74.126
4.304,75.114,74.642
4.3668,75.256,75.129
4.4296,75.299,75.245
4.4925,75.219,75.411
4.5553,75.009,75.685
4.6181,74.783,75.386
4.681,74.661,74.74
4.7438,74.694,74.344
4.8067,74.899,74.41
4.8695,75.199,74.654
4.9323,75.452,74.873
4.9952,75.549,74.904
5.058,75.392,75.082
5.1208,75.079,75.537
5.1836,74.846,75.673
5.2465,74.771,75.254
5.3093,74.882,74.575
5.3721,74.903,74.382
5.4349,74.792,74.791
5.4978,74.679,75.548
5.5606,74.71,75.864
5.6234,75.007,75.283
5.6863,75.369,74.588
5.7491,75.588,74.457
5.812,75.476,74.62
5.8748,75.05,74.432
5.9376,74.607,74.413
6.0005,74.357,74.948
6.0633,74.454,75.964
6.1261,74.72,76.177
6.1889,75.004,75.341
6.2518,75.236,74.363


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_356.csv <==
x,qOut,qIn
0.031416,75.264,74.515
0.094248,75.264,74.458
0.15708,75.15,74.843
0.21991,74.957,75.055
0.28274,74.738,74.735
0.34557,74.638,74.432
0.40841,74.704,74.489
0.47124,74.902,74.973
0.53407,75.18,75.513
0.5969,75.419,75.302
0.65973,75.454,74.812
0.72257,75.24,74.807
0.7854,74.761,75.236
0.84823,74.371,75.564
0.91106,74.353,75.771
0.9739,74.679,75.632
1.0367,75.246,74.908
1.0996,75.653,74.431
1.1624,75.699,74.653
1.2252,75.418,75.107
1.2881,74.898,74.992
1.3509,74.562,74.399
1.4137,74.516,74.164
1.4766,74.646,74.74
1.5394,74.799,75.625
1.6022,74.851,75.593
1.665,74.896,75.094
1.7279,74.971,74.929
1.7907,75.091,75.112
1.8535,75.142,74.979
1.9164,75.139,74.79
1.9792,75.152,74.85
2.042,75.254,75.176
2.1049,75.428,75.25
2.1677,75.501,74.941
2.2305,75.398,74.416
2.2934,75.073,74.019
2.3562,74.755,74.758
2.419,74.596,76.196
2.4819,74.581,76.703
2.5447,74.654,75.128
2.6075,74.706,73.867
2.6703,74.812,74.042
2.7332,74.99,74.694
2.796,75.242,74.81
2.8588,75.387,75.061
2.9217,75.323,75.576
2.9845,75.123,75.651
3.0474,74.888,75.041
3.1102,74.861,74.559
3.173,74.978,74.546
3.2359,75.082,75.002
3.2987,75.012,75.54
3.3615,74.747,75.398
3.4243,74.537,74.864
3.4872,74.546,74.595
3.55,74.883,74.715
3.6128,75.362,74.828
3.6757,75.653,75.01
3.7385,75.587,75.223
3.8013,75.036,75.261
3.8642,74.431,75.214
3.927,74.242,75.249
3.9898,74.499,75.32
4.0527,75.113,75.156
4.1155,75.525,74.552
4.1783,75.551,74.092
4.2412,75.287,74.39
4.304,74.883,75.126
4.3668,74.732,75.416
4.4296,74.854,75.509
4.4925,75.086,75.558
4.5553,75.247,75.234
4.6181,75.164,74.69
4.681,74.943,74.489
4.7438,74.739,74.695
4.8067,74.696,74.963
4.8695,74.843,74.919
4.9323,75.066,74.826
4.9952,75.274,74.974
5.058,75.385,75.407
5.1208,75.371,75.546
5.1836,75.21,75.227
5.2465,74.946,74.787
5.3093,74.63,74.813
5.3721,74.448,74.947
5.4349,74.508,74.793
5.4978,74.77,74.627
5.5606,75.163,74.839
5.6234,75.476,75.249
5.6863,75.562,75.558
5.7491,75.408,75.647
5.812,75.033,75.343
5.8748,74.708,74.659
5.9376,74.592,74.035
6.0005,74.664,73.998
6.0633,74.86,74.966
6.1261,75.012,75.989
6.1889,75.119,76.129
6.2518,75.197,75.371


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_357.csv <==
x,qOut,qIn
0.031416,74.609,75.301
0.094248,74.172,75.174
0.15708,74.12,74.752
0.21991,74.409,74.599
0.28274,74.924,75.039
0.34557,75.342,75.393
0.40841,75.538,75.348
0.47124,75.523,75.078
0.53407,75.331,74.976
0.5969,75.204,75.269
0.65973,75.214,75.529
0.72257,75.253,75.228
0.7854,75.18,74.34
0.84823,74.814,74.156
0.91106,74.418,74.837
0.9739,74.239,75.656
1.0367,74.477,75.689
1.0996,74.927,75.047
1.1624,75.269,74.648
1.2252,75.38,74.937
1.2881,75.187,75.129
1.3509,74.933,74.572
1.4137,74.81,74.29
1.4766,74.852,74.815
1.5394,75.041,75.487
1.6022,75.202,75.433
1.665,75.292,75.066
1.7279,75.312,74.676
1.7907,75.272,74.626
1.8535,75.153,75.007
1.9164,74.958,75.354
1.9792,74.764,75.301
2.042,74.653,74.797
2.1049,74.755,74.324
2.1677,75.013,74.423
2.2305,75.286,75.318
2.2934,75.426,76.115
2.3562,75.288,75.775
2.419,74.976,75.027
2.4819,74.676,74.52
2.5447,74.569,74.316
2.6075,74.702,74.3
2.6703,74.925,74.648
2.7332,75.118,75.272
2.796,75.18,75.774
2.8588,75.119,75.599
2.9217,75.013,75.056
2.9845,74.934,74.686
3.0474,74.943,74.477
3.1102,74.997,74.317
3.173,74.983,74.65
3.2359,74.891,75.502
3.2987,74.728,76.055
3.3615,74.729,75.406
3.4243,74.976,74.453
3.4872,75.335,74.334
3.55,75.637,75.188
3.6128,75.497,75.557
3.6757,74.985,75.237
3.7385,74.44,74.684
3.8013,74.227,74.57
3.8642,74.55,75.01
3.927,75.082,75.369
3.9898,75.527,75.173
4.0527,75.631,74.69
4.1155,75.338,74.608
4.1783,74.866,74.811
4.2412,74.49,75.182
4.304,74.455,75.434
4.3668,74.761,75.333
4.4296,75.155,75.116
4.4925,75.441,74.912
4.5553,75.451,74.574
4.6181,75.22,74.373
4.681,74.962,74.633
4.7438,74.822,75.232
4.8067,74.911,75.57
4.8695,75.059,75.411
4.9323,75.114,75.331
4.9952,75.068,75.476
5.058,74.949,75.381
5.1208,74.911,74.774
5.1836,74.921,74.087
5.2465,74.93,73.737
5.3093,74.88,74.247
5.3721,74.859,75.263
5.4349,74.964,75.888
5.4978,75.147,75.653
5.5606,75.334,75.076
5.6234,75.283,74.983
5.6863,75.006,75.072
5.7491,74.681,75.261
5.812,74.503,75.77
5.8748,74.618,75.611
5.9376,74.906,74.542
6.0005,75.24,73.71
6.0633,75.504,74.189
6.1261,75.642,74.924
6.1889,75.539,75.155
6.2518,75.188,75.154


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_358.csv <==
x,qOut,qIn
0.031416,74.968,74.768
0.094248,74.786,74.973
0.15708,74.741,75.125
0.21991,74.845,74.711
0.28274,75.071,74.02
0.34557,75.175,74.411
0.40841,75.079,75.452
0.47124,74.888,76.004
0.53407,74.733,75.71
0.5969,74.838,75.475
0.65973,75.091,75.366
0.72257,75.296,75.121
0.7854,75.255,74.621
0.84823,74.942,74.375
0.91106,74.656,74.429
0.9739,74.588,74.477
1.0367,74.872,74.686
1.0996,75.241,75.322
1.1624,75.415,75.818
1.2252,75.325,75.707
1.2881,74.956,74.905
1.3509,74.618,74.167
1.4137,74.47,74.094
1.4766,74.516,74.82
1.5394,74.713,75.641
1.6022,74.967,75.753
1.665,75.284,75.445
1.7279,75.593,74.915
1.7907,75.82,74.336
1.8535,75.726,74.364
1.9164,75.295,74.943
1.9792,74.737,75.437
2.042,74.304,75.49
2.1049,74.27,75.376
2.1677,74.52,75.187
2.2305,74.893,74.989
2.2934,75.239,75.02
2.3562,75.453,74.927
2.419,75.403,74.578
2.4819,75.117,74.452
2.5447,74.655,74.819
2.6075,74.436,74.955
2.6703,74.616,74.722
2.7332,75.039,74.562
2.796,75.5,75.053
2.8588,75.582,75.838
2.9217,75.271,76.079
2.9845,74.814,75.486
3.0474,74.494,74.826
3.1102,74.615,74.819
3.173,74.989,74.791
3.2359,75.375,74.465
3.2987,75.549,74.502
3.3615,75.451,75.101
3.4243,75.199,75.46
3.4872,74.926,75.354
3.55,74.753,75.025
3.6128,74.694,74.726
3.6757,74.682,74.531
3.7385,74.684,74.695
3.8013,74.678,75.302
3.8642,74.714,75.583
3.927,74.836,75.288
3.9898,75.044,74.732
4.0527,75.325,74.287
4.1155,75.581,74.523
4.1783,75.646,75.275
4.2412,75.462,75.802
4.304,75.002,75.535
4.3668,74.58,74.875
4.4296,74.457,74.389
4.4925,74.623,74.428
4.5553,74.997,74.757
4.6181,75.251,75.026
4.681,75.273,75.336
4.7438,75.112,75.395
4.8067,74.846,74.924
4.8695,74.723,74.938
4.9323,74.811,75.494
4.9952,75.019,75.62
5.058,75.228,74.896
5.1208,75.201,74.593
5.1836,74.977,74.839
5.2465,74.738,74.95
5.3093,74.675,74.63
5.3721,74.917,74.911
5.4349,75.237,75.593
5.4978,75.416,75.564
5.5606,75.255,74.453
5.6234,74.86,74.055
5.6863,74.57,74.757
5.7491,74.535,75.782
5.812,74.83,76.063
5.8748,75.142,75.13
5.9376,75.305,74.026
6.0005,75.326,74.013
6.0633,75.244,75.117
6.1261,75.214,75.609
6.1889,75.197,75.386
6.2518,75.134,74.952


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_359.csv <==
x,qOut,qIn
0.031416,74.891,74.369
0.094248,74.986,74.662
0.15708,74.962,75.021
0.21991,74.903,75.325
0.28274,74.91,75.14
0.34557,75.165,74.792
0.40841,75.511,74.765
0.47124,75.699,74.852
0.53407,75.48,74.841
0.5969,74.835,75.251
0.65973,74.277,75.878
0.72257,74.119,75.902
0.7854,74.563,75.039
0.84823,75.183,74.545
0.91106,75.627,74.541
0.9739,75.756,74.353
1.0367,75.484,73.97
1.0996,74.995,74.565
1.1624,74.583,75.649
1.2252,74.414,76.026
1.2881,74.59,75.221
1.3509,74.903,74.714
1.4137,75.139,74.998
1.4766,75.206,75.568
1.5394,75.047,75.481
1.6022,74.822,74.779
1.665,74.729,74.424
1.7279,74.837,74.835
1.7907,75.165,75.296
1.8535,75.514,75.161
1.9164,75.647,74.965
1.9792,75.467,74.761
2.042,74.92,74.432
2.1049,74.366,74.439
2.1677,74.152,74.848
2.2305,74.308,75.235
2.2934,74.77,75.416
2.3562,75.183,75.428
2.419,75.427,75.226
2.4819,75.497,74.965
2.5447,75.408,74.877
2.6075,75.269,74.962
2.6703,75.146,75.14
2.7332,75.058,75.319
2.796,75.005,75.11
2.8588,74.959,74.536
2.9217,74.945,74.354
2.9845,74.966,75.004
3.0474,75.014,75.971
3.1102,74.976,75.708
3.173,74.822,74.585
3.2359,74.645,73.863
3.2987,74.553,74.448
3.3615,74.7,75.291
3.4243,74.992,75.629
3.4872,75.28,75.429
3.55,75.417,74.844
3.6128,75.338,74.568
3.6757,75.163,74.851
3.7385,75.013,75.336
3.8013,74.993,75.325
3.8642,75.044,74.929
3.927,75.043,74.661
3.9898,74.975,74.611
4.0527,74.848,74.821
4.1155,74.85,75.213
4.1783,74.995,75.473
4.2412,75.163,75.389
4.304,75.218,75.209
4.3668,75.007,75.053
4.4296,74.723,74.739
4.4925,74.571,74.438
4.5553,74.731,74.52
4.6181,75.074,74.928
4.681,75.315,75.248
4.7438,75.347,75.292
4.8067,75.114,75.319
4.8695,74.917,75.221
4.9323,74.896,74.76
4.9952,74.986,74.383
5.058,75.072,74.669
5.1208,74.96,75.17
5.1836,74.797,75.353
5.2465,74.74,75.095
5.3093,74.92,74.458
5.3721,75.23,74.508
5.4349,75.431,75.453
5.4978,75.415,76.461
5.5606,75.111,76.212
5.6234,74.741,74.865
5.6863,74.536,73.886
5.7491,74.558,74.015
5.812,74.811,74.608
5.8748,75.095,74.818
5.9376,75.276,75.139
6.0005,75.298,75.636
6.0633,75.127,75.829
6.1261,74.887,75.402
6.1889,74.742,74.761
6.2518,74.74,74.318


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_360.csv <==
x,qOut,qIn
0.031416,75.053,74.726
0.094248,75.349,74.861
0.15708,75.516,75.064
0.21991,75.448,75.175
0.28274,75.065,75.117
0.34557,74.63,74.976
0.40841,74.458,74.917
0.47124,74.597,75.02
0.53407,75.019,75.156
0.5969,75.367,75.067
0.65973,75.452,74.824
0.72257,75.282,74.663
0.7854,74.901,75.017
0.84823,74.625,75.322
0.91106,74.603,75.069
0.9739,74.785,74.675
1.0367,75.079,74.892
1.0996,75.245,75.191
1.1624,75.224,74.989
1.2252,75.084,74.579
1.2881,74.909,74.674
1.3509,74.872,75.382
1.4137,74.955,75.899
1.4766,75.075,75.679
1.5394,75.137,74.84
1.6022,75.099,74.271
1.665,75.025,74.349
1.7279,74.965,75.143
1.7907,74.951,75.992
1.8535,74.943,75.632
1.9164,74.931,74.615
1.9792,74.933,74.048
2.042,74.967,74.352
2.1049,75.021,74.953
2.1677,75.032,75.536
2.2305,74.98,75.726
2.2934,74.858,75.172
2.3562,74.771,74.486
2.419,74.807,74.303
2.4819,74.961,74.699
2.5447,75.21,75.302
2.6075,75.386,75.661
2.6703,75.36,75.691
2.7332,75.158,75.266
2.796,74.838,74.627
2.8588,74.726,74.7
2.9217,74.886,75.145
2.9845,75.151,75.015
3.0474,75.317,74.086
3.1102,75.104,73.996
3.173,74.732,74.869
3.2359,74.492,75.643
3.2987,74.646,75.286
3.3615,75.081,74.701
3.4243,75.394,74.841
3.4872,75.407,75.66
3.55,75.008,76.393
3.6128,74.622,75.97
3.6757,74.573,74.847
3.7385,74.839,73.989
3.8013,75.313,74.033
3.8642,75.593,74.351
3.927,75.566,74.611
3.9898,75.3,75.03
4.0527,74.899,75.764
4.1155,74.616,75.921
4.1783,74.505,75.329
4.2412,74.529,74.633
4.304,74.634,74.567
4.3668,74.766,74.712
4.4296,74.907,74.615
4.4925,75.038,74.576
4.5553,75.135,75.157
4.6181,75.251,75.519
4.681,75.434,75.173
4.7438,75.602,74.829
4.8067,75.66,75.17
4.8695,75.301,75.298
4.9323,74.671,74.903
4.9952,74.133,74.516
5.058,74.054,74.596
5.1208,74.497,75.219
5.1836,75.089,75.855
5.2465,75.565,75.825
5.3093,75.714,75.125
5.3721,75.519,74.654
5.4349,75.115,74.494
5.4978,74.703,74.456
5.5606,74.48,74.779
5.6234,74.538,75.302
5.6863,74.757,75.426
5.7491,75.01,75.257
5.812,75.185,75.327
5.8748,75.256,75.028
5.9376,75.232,74.339
6.0005,75.133,74.246
6.0633,74.982,75.039
6.1261,74.827,75.513
6.1889,74.759,75.39
6.2518,74.825,74.956


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_361.csv <==
x,qOut,qIn
0.031416,74.809,75.052
0.094248,75.071,75.014
0.15708,75.239,74.659
0.21991,75.249,74.421
0.28274,75.067,74.902
0.34557,74.829,75.455
0.40841,74.672,75.558
0.47124,74.66,75.389
0.53407,74.828,75.165
0.5969,75.118,74.981
0.65973,75.422,74.856
0.72257,75.61,74.784
0.7854,75.554,74.972
0.84823,75.177,75.515
0.91106,74.723,75.748
0.9739,74.439,75.076
1.0367,74.532,73.914
1.0996,74.853,73.788
1.1624,75.099,74.667
1.2252,75.149,75.868
1.2881,74.93,76.257
1.3509,74.695,75.332
1.4137,74.642,74.209
1.4766,74.788,74.007
1.5394,75.105,75.05
1.6022,75.374,75.744
1.665,75.463,75.412
1.7279,75.362,74.549
1.7907,75.088,74.242
1.8535,74.881,74.97
1.9164,74.891,75.865
1.9792,75.059,75.979
2.042,75.289,75.094
2.1049,75.236,74.636
2.1677,74.896,74.744
2.2305,74.504,74.703
2.2934,74.326,74.155
2.3562,74.606,74.279
2.419,75.092,75.125
2.4819,75.495,75.695
2.5447,75.547,75.407
2.6075,75.218,75.304
2.6703,74.839,75.434
2.7332,74.645,75.131
2.796,74.813,74.538
2.8588,75.045,74.483
2.9217,75.104,74.599
2.9845,75.029,74.589
3.0474,74.91,74.999
3.1102,75.058,75.654
3.173,75.338,75.667
3.2359,75.508,75.122
3.2987,75.321,74.958
3.3615,74.799,75.228
3.4243,74.362,75.167
3.4872,74.234,74.798
3.55,74.543,74.589
3.6128,74.946,74.675
3.6757,75.269,74.817
3.7385,75.468,74.964
3.8013,75.529,75.218
3.8642,75.426,75.492
3.927,75.137,75.428
3.9898,74.776,74.931
4.0527,74.479,74.537
4.1155,74.463,74.945
4.1783,74.673,75.555
4.2412,74.981,75.595
4.304,75.25,75.043
4.3668,75.401,74.698
4.4296,75.426,74.525
4.4925,75.341,74.33
4.5553,75.169,74.244
4.6181,74.971,74.712
4.681,74.804,75.439
4.7438,74.703,75.888
4.8067,74.691,75.563
4.8695,74.779,74.948
4.9323,74.951,74.66
4.9952,75.144,74.723
5.058,75.29,74.774
5.1208,75.272,74.853
5.1836,75.13,75.113
5.2465,74.987,75.316
5.3093,74.964,75.227
5.3721,75.124,74.95
5.4349,75.269,74.705
5.4978,75.245,74.676
5.5606,74.921,74.836
5.6234,74.488,74.893
5.6863,74.266,75.035
5.7491,74.35,75.546
5.812,74.756,76.102
5.8748,75.199,75.65
5.9376,75.499,74.664
6.0005,75.577,74.149
6.0633,75.377,74.445
6.1261,75.016,74.832
6.1889,74.725,75.043
6.2518,74.63,75.021


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_362.csv <==
x,qOut,qIn
0.031416,75.035,75.454
0.094248,75.043,74.803
0.15708,75.116,74.605
0.21991,75.197,75.118
0.28274,75.215,75.456
0.34557,75.061,75.114
0.40841,74.807,74.779
0.47124,74.588,74.557
0.53407,74.532,74.145
0.5969,74.685,74.053
0.65973,74.915,74.73
0.72257,75.115,75.737
0.7854,75.187,76.095
0.84823,75.153,75.646
0.91106,75.091,75.083
0.9739,75.057,74.704
1.0367,75.089,74.514
1.0996,75.151,74.502
1.1624,75.185,74.693
1.2252,75.178,74.965
1.2881,75.118,75.227
1.3509,75.08,75.399
1.4137,75.093,75.462
1.4766,75.108,75.356
1.5394,75.063,74.684
1.6022,74.821,74.228
1.665,74.491,74.737
1.7279,74.264,75.707
1.7907,74.317,76.012
1.8535,74.687,75.207
1.9164,75.19,74.093
1.9792,75.628,73.576
2.042,75.823,74.31
2.1049,75.607,75.333
2.1677,75.105,75.821
2.2305,74.597,75.736
2.2934,74.372,75.485
2.3562,74.553,75.243
2.419,74.913,74.953
2.4819,75.258,74.843
2.5447,75.424,75.027
2.6075,75.366,74.805
2.6703,75.145,74.205
2.7332,74.902,74.02
2.796,74.778,75.073
2.8588,74.921,75.989
2.9217,75.172,75.73
2.9845,75.309,74.811
3.0474,75.115,74.429
3.1102,74.619,74.798
3.173,74.241,75.167
3.2359,74.215,75.22
3.2987,74.678,74.948
3.3615,75.275,74.904
3.4243,75.712,75.21
3.4872,75.872,75.468
3.55,75.677,75.033
3.6128,75.286,74.659
3.6757,74.89,74.933
3.7385,74.599,75.377
3.8013,74.486,75.099
3.8642,74.493,74.344
3.927,74.63,74.12
3.9898,74.871,74.803
4.0527,75.179,75.783
4.1155,75.374,75.876
4.1783,75.331,75.293
4.2412,75.112,74.55
4.304,74.817,74.242
4.3668,74.742,74.649
4.4296,74.881,75.303
4.4925,75.096,75.648
4.5553,75.234,75.514
4.6181,75.208,75.244
4.681,75.128,74.944
4.7438,75.07,74.677
4.8067,75.092,74.667
4.8695,75.084,74.764
4.9323,74.966,74.801
4.9952,74.782,75.007
5.058,74.602,75.265
5.1208,74.622,75.032
5.1836,74.849,74.771
5.2465,75.16,75.028
5.3093,75.42,75.491
5.3721,75.388,75.373
5.4349,75.09,74.962
5.4978,74.74,74.614
5.5606,74.573,74.393
5.6234,74.801,74.484
5.6863,75.209,74.896
5.7491,75.543,75.164
5.812,75.562,74.97
5.8748,75.231,74.96
5.9376,74.83,75.232
6.0005,74.577,75.333
6.0633,74.643,75.005
6.1261,74.851,74.815
6.1889,75.008,75.055
6.2518,75.073,75.54


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_363.csv <==
x,qOut,qIn
0.031416,75.151,74.189
0.094248,75.414,74.394
0.15708,75.589,75.071
0.21991,75.609,75.581
0.28274,75.418,75.585
0.34557,75.008,75.368
0.40841,74.615,75.128
0.47124,74.439,75.005
0.53407,74.637,75.111
0.5969,75.044,74.844
0.65973,75.333,74.209
0.72257,75.354,74.03
0.7854,75.005,74.941
0.84823,74.633,75.688
0.91106,74.553,75.725
0.9739,74.759,75.558
1.0367,75.164,75.417
1.0996,75.317,74.871
1.1624,75.131,74.311
1.2252,74.793,74.352
1.2881,74.53,74.842
1.3509,74.651,75.244
1.4137,75.023,75.612
1.4766,75.425,75.647
1.5394,75.647,75.021
1.6022,75.559,74.406
1.665,75.234,74.226
1.7279,74.827,74.464
1.7907,74.499,75.233
1.8535,74.387,75.778
1.9164,74.487,75.49
1.9792,74.751,74.694
2.042,75.119,74.489
2.1049,75.495,75.137
2.1677,75.681,75.601
2.2305,75.575,75.285
2.2934,75.106,74.459
2.3562,74.604,74.225
2.419,74.433,74.585
2.4819,74.622,75.181
2.5447,75.112,75.622
2.6075,75.468,75.699
2.6703,75.484,75.475
2.7332,75.2,75.081
2.796,74.711,74.81
2.8588,74.452,74.75
2.9217,74.549,74.71
2.9845,74.87,74.715
3.0474,75.237,74.879
3.1102,75.366,75.148
3.173,75.279,75.359
3.2359,75.102,75.284
3.2987,74.975,74.685
3.3615,74.969,74.353
3.4243,74.946,74.703
3.4872,74.854,75.344
3.55,74.662,75.495
3.6128,74.605,74.865
3.6757,74.799,74.373
3.7385,75.156,74.842
3.8013,75.552,75.638
3.8642,75.682,75.282
3.927,75.477,74.661
3.9898,75.079,74.768
4.0527,74.673,75.215
4.1155,74.569,74.789
4.1783,74.719,74.282
4.2412,74.968,74.633
4.304,75.156,75.794
4.3668,75.18,76.114
4.4296,75.072,75.513
4.4925,74.915,74.818
4.5553,74.791,74.724
4.6181,74.8,74.943
4.681,74.906,75.129
4.7438,75.026,75.047
4.8067,75.073,74.471
4.8695,75.022,74.15
4.9323,74.976,74.456
4.9952,74.987,75.019
5.058,75.089,75.225
5.1208,75.138,75.081
5.1836,75.036,75.154
5.2465,74.839,75.686
5.3093,74.635,75.977
5.3721,74.649,75.371
5.4349,74.876,74.651
5.4978,75.2,74.343
5.5606,75.489,74.343
5.6234,75.586,74.622
5.6863,75.47,75.237
5.7491,75.223,75.737
5.812,74.941,75.492
5.8748,74.774,74.689
5.9376,74.694,74.129
6.0005,74.649,74.295
6.0633,74.586,75.16
6.1261,74.564,75.704
6.1889,74.66,75.513
6.2518,74.868,74.794


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_364.csv <==
x,qOut,qIn
0.031416,75.205,75.258
0.094248,74.56,75.263
0.15708,74.278,75.303
0.21991,74.379,75.216
0.28274,74.775,74.984
0.34557,74.999,74.786
0.40841,75.026,74.665
0.47124,74.97,74.701
0.53407,74.959,74.965
0.5969,75.068,75.275
0.65973,75.194,75.417
0.72257,75.266,75.264
0.7854,75.225,74.922
0.84823,75.117,74.803
0.91106,74.998,74.811
0.9739,74.898,74.662
1.0367,74.835,74.271
1.0996,74.82,74.403
1.1624,74.889,75.183
1.2252,75.032,76.027
1.2881,75.226,76.283
1.3509,75.342,75.638
1.4137,75.289,74.59
1.4766,75.098,73.951
1.5394,74.825,74.091
1.6022,74.681,74.572
1.665,74.724,75.092
1.7279,74.898,75.355
1.7907,75.124,75.231
1.8535,75.283,75.25
1.9164,75.311,75.412
1.9792,75.194,75.267
2.042,74.927,74.651
2.1049,74.618,74.681
2.1677,74.42,75.269
2.2305,74.416,75.302
2.2934,74.644,74.308
2.3562,75.042,74.194
2.419,75.477,75.176
2.4819,75.764,75.948
2.5447,75.725,75.265
2.6075,75.199,74.398
2.6703,74.544,74.484
2.7332,74.137,75.241
2.796,74.298,75.706
2.8588,74.798,75.511
2.9217,75.25,75.091
2.9845,75.498,74.672
3.0474,75.446,74.38
3.1102,75.286,74.586
3.173,75.137,75.186
3.2359,75.029,75.546
3.2987,74.97,75.131
3.3615,74.884,74.474
3.4243,74.801,74.287
3.4872,74.77,74.883
3.55,74.833,75.903
3.6128,74.972,75.913
3.6757,75.089,74.99
3.7385,75.133,74.206
3.8013,75.062,74.557
3.8642,74.988,75.046
3.927,75.02,75.04
3.9898,75.138,74.995
4.0527,75.292,75.262
4.1155,75.251,75.411
4.1783,75.024,75.296
4.2412,74.774,74.905
4.304,74.681,74.139
4.3668,74.844,74.031
4.4296,75.031,74.818
4.4925,75.096,75.613
4.5553,74.927,75.758
4.6181,74.778,75.255
4.681,74.85,74.491
4.7438,75.088,74.23
4.8067,75.382,74.97
4.8695,75.364,75.696
4.9323,75.055,75.912
4.9952,74.69,75.825
5.058,74.528,75.528
5.1208,74.748,74.802
5.1836,75.122,74.091
5.2465,75.419,74.104
5.3093,75.436,74.825
5.3721,75.135,75.048
5.4349,74.73,74.825
5.4978,74.441,74.732
5.5606,74.456,74.874
5.6234,74.753,75.056
5.6863,75.115,75.328
5.7491,75.357,75.43
5.812,75.316,75.044
5.8748,75.009,74.83
5.9376,74.723,75.084
6.0005,74.67,75.352
6.0633,75.004,74.975
6.1261,75.516,74.521
6.1889,75.833,74.633
6.2518,75.774,75.073


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_365.csv <==
x,qOut,qIn
0.031416,74.63,74.872
0.094248,74.725,74.645
0.15708,74.994,74.629
0.21991,75.302,74.675
0.28274,75.512,74.738
0.34557,75.437,75.197
0.40841,75.124,75.641
0.47124,74.764,75.413
0.53407,74.567,74.754
0.5969,74.685,74.881
0.65973,74.946,75.459
0.72257,75.184,75.689
0.7854,75.247,75.031
0.84823,75.17,74.171
0.91106,75.072,74.114
0.9739,75.008,75.263
1.0367,75.015,76.364
1.0996,74.999,75.478
1.1624,74.914,73.969
1.2252,74.791,73.742
1.2881,74.666,75.125
1.3509,74.637,75.999
1.4137,74.718,75.986
1.4766,74.873,75.455
1.5394,75.056,74.713
1.6022,75.198,74.126
1.665,75.277,74.002
1.7279,75.296,74.437
1.7907,75.264,75.294
1.8535,75.191,75.682
1.9164,75.068,75.361
1.9792,74.93,74.776
2.042,74.812,74.709
2.1049,74.839,75.07
2.1677,74.986,75.217
2.2305,75.13,75.086
2.2934,75.137,75.118
2.3562,74.915,75.172
2.419,74.71,75.032
2.4819,74.713,75.045
2.5447,75.072,75.114
2.6075,75.514,74.976
2.6703,75.607,74.843
2.7332,75.279,74.687
2.796,74.544,74.69
2.8588,74.15,75.076
2.9217,74.335,75.349
2.9845,74.855,75.159
3.0474,75.389,74.898
3.1102,75.504,74.883
3.173,75.297,74.789
3.2359,74.994,74.611
3.2987,74.825,74.487
3.3615,74.899,74.838
3.4243,75.062,75.591
3.4872,75.196,76.233
3.55,75.203,76.142
3.6128,75.144,75.382
3.6757,75.077,74.555
3.7385,75.013,74.088
3.8013,74.952,74.069
3.8642,74.862,74.23
3.927,74.8,74.599
3.9898,74.811,75.249
4.0527,74.927,75.882
4.1155,75.089,75.69
4.1783,75.174,74.98
4.2412,75.127,74.571
4.304,74.914,74.929
4.3668,74.662,75.246
4.4296,74.529,75.188
4.4925,74.581,75.004
4.5553,74.845,74.926
4.6181,75.254,74.889
4.681,75.673,74.881
4.7438,75.905,74.94
4.8067,75.754,75.042
4.8695,75.084,75.101
4.9323,74.337,75.103
4.9952,73.921,75.063
5.058,74.159,74.816
5.1208,74.727,74.445
5.1836,75.238,74.49
5.2465,75.538,75.194
5.3093,75.535,75.857
5.3721,75.345,75.603
5.4349,75.105,75.074
5.4978,74.93,74.833
5.5606,74.914,74.632
5.6234,75.011,74.443
5.6863,75.087,74.74
5.7491,75.082,75.301
5.812,74.959,75.336
5.8748,74.861,74.933
5.9376,74.882,74.878
6.0005,74.991,75.206
6.0633,75.133,75.209
6.1261,75.127,74.878
6.1889,74.968,74.816
6.2518,74.762,74.966


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_366.csv <==
x,qOut,qIn
0.031416,75.017,75.207
0.094248,75.119,74.783
0.15708,75.2,74.512
0.21991,75.223,74.642
0.28274,75.151,74.778
0.34557,75.003,74.93
0.40841,74.863,75.478
0.47124,74.784,76.11
0.53407,74.8,76.117
0.5969,74.821,74.952
0.65973,74.786,73.561
0.72257,74.73,73.328
0.7854,74.699,74.791
0.84823,74.819,76.05
0.91106,75.048,76.176
0.9739,75.287,75.431
1.0367,75.428,74.644
1.0996,75.391,74.34
1.1624,75.223,74.343
1.2252,75,74.574
1.2881,74.798,74.979
1.3509,74.649,75.282
1.4137,74.601,75.299
1.4766,74.702,75.107
1.5394,74.984,75.054
1.6022,75.404,75.457
1.665,75.679,75.77
1.7279,75.607,75.334
1.7907,75.017,74.656
1.8535,74.311,74.636
1.9164,74.061,74.653
1.9792,74.349,74.479
2.042,75.114,74.719
2.1049,75.719,75.162
2.1677,75.822,75.099
2.2305,75.449,74.777
2.2934,74.705,75.137
2.3562,74.282,75.76
2.419,74.374,75.575
2.4819,74.77,74.738
2.5447,75.192,74.532
2.6075,75.322,75.083
2.6703,75.288,75.29
2.7332,75.234,75.009
2.796,75.289,74.725
2.8588,75.377,74.761
2.9217,75.325,75.022
2.9845,75.11,75.516
3.0474,74.748,75.611
3.1102,74.519,74.852
3.173,74.516,74.12
3.2359,74.674,74.108
3.2987,74.89,74.804
3.3615,75.031,75.371
3.4243,75.121,75.473
3.4872,75.186,75.145
3.55,75.247,75.065
3.6128,75.256,75.314
3.6757,75.18,75.247
3.7385,75.051,74.856
3.8013,74.912,74.62
3.8642,74.851,75.001
3.927,74.866,75.562
3.9898,74.932,75.637
4.0527,75.019,74.862
4.1155,75.125,74.127
4.1783,75.19,74.026
4.2412,75.149,74.557
4.304,74.938,75.291
4.3668,74.636,75.589
4.4296,74.471,75.492
4.4925,74.538,75.249
4.5553,74.875,75.13
4.6181,75.242,75.078
4.681,75.445,74.969
4.7438,75.438,74.867
4.8067,75.212,74.913
4.8695,74.978,74.956
4.9323,74.886,74.916
4.9952,74.947,74.92
5.058,75.135,75.022
5.1208,75.253,75.056
5.1836,75.171,75.062
5.2465,74.913,75.18
5.3093,74.536,75.33
5.3721,74.349,75.255
5.4349,74.475,74.974
5.4978,74.824,74.573
5.5606,75.27,74.516
5.6234,75.547,75.003
5.6863,75.569,75.297
5.7491,75.392,74.909
5.812,75.099,74.234
5.8748,74.913,74.379
5.9376,74.868,75.093
6.0005,74.906,75.646
6.0633,74.949,75.428
6.1261,74.939,75.047
6.1889,74.926,75.016
6.2518,74.944,75.24


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_367.csv <==
x,qOut,qIn
0.031416,74.413,74.379
0.094248,74.513,74.067
0.15708,74.889,74.461
0.21991,75.343,75.047
0.28274,75.673,75.459
0.34557,75.681,75.655
0.40841,75.377,75.559
0.47124,74.933,75.069
0.53407,74.542,74.342
0.5969,74.458,74.144
0.65973,74.59,74.456
0.72257,74.781,74.851
0.7854,74.876,75.315
0.84823,74.875,75.582
0.91106,74.935,75.374
0.9739,75.114,75.026
1.0367,75.442,74.845
1.0996,75.665,74.964
1.1624,75.538,75.301
1.2252,75.114,75.485
1.2881,74.517,75.008
1.3509,74.328,74.501
1.4137,74.628,74.573
1.4766,75.161,74.946
1.5394,75.638,74.936
1.6022,75.647,74.827
1.665,75.222,75.047
1.7279,74.652,75.301
1.7907,74.263,75.115
1.8535,74.359,74.846
1.9164,74.735,74.824
1.9792,75.153,74.851
2.042,75.394,74.677
2.1049,75.405,74.693
2.1677,75.273,75.067
2.2305,75.114,75.44
2.2934,75.039,75.432
2.3562,75.084,75.427
2.419,75.134,75.399
2.4819,75.108,74.872
2.5447,74.938,73.935
2.6075,74.748,73.977
2.6703,74.682,75.015
2.7332,74.759,76.071
2.796,74.962,75.915
2.8588,75.124,74.837
2.9217,75.178,74.122
2.9845,75.13,74.466
3.0474,75.001,75.434
3.1102,74.856,75.539
3.173,74.743,75.046
3.2359,74.703,74.801
3.2987,74.767,75.188
3.3615,74.962,75.307
3.4243,75.23,74.988
3.4872,75.45,74.726
3.55,75.497,75.04
3.6128,75.215,75.036
3.6757,74.769,74.558
3.7385,74.424,74.597
3.8013,74.426,75.672
3.8642,74.795,75.971
3.927,75.226,75.152
3.9898,75.491,74.294
4.0527,75.395,74.143
4.1155,75.044,74.473
4.1783,74.759,74.998
4.2412,74.699,75.267
4.304,74.96,74.828
4.3668,75.241,74.639
4.4296,75.345,75.186
4.4925,75.275,75.878
4.5553,75.076,75.786
4.6181,74.952,74.992
4.681,74.895,74.413
4.7438,74.866,74.584
4.8067,74.818,75.373
4.8695,74.833,75.591
4.9323,74.981,75.132
4.9952,75.185,74.618
5.058,75.346,74.461
5.1208,75.221,74.394
5.1836,74.883,74.575
5.2465,74.544,75.174
5.3093,74.425,75.654
5.3721,74.598,75.626
5.4349,74.859,75.481
5.4978,75.082,75.293
5.5606,75.167,74.834
5.6234,75.225,74.286
5.6863,75.29,74.194
5.7491,75.324,74.721
5.812,75.271,75.228
5.8748,75.1,74.946
5.9376,74.963,74.54
6.0005,74.935,74.673
6.0633,75.066,75.361
6.1261,75.117,75.957
6.1889,74.948,76.088
6.2518,74.664,75.448


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_368.csv <==
x,qOut,qIn
0.031416,74.808,75.867
0.094248,75.096,76.068
0.15708,75.306,75.552
0.21991,75.34,74.897
0.28274,75.141,74.487
0.34557,74.862,74.216
0.40841,74.642,74.168
0.47124,74.556,74.514
0.53407,74.653,75.175
0.5969,74.894,75.807
0.65973,75.175,76.025
0.72257,75.378,75.444
0.7854,75.39,74.565
0.84823,75.16,74.626
0.91106,74.839,75.121
0.9739,74.595,75.234
1.0367,74.574,74.807
1.0996,74.756,74.417
1.1624,75.053,74.375
1.2252,75.372,74.908
1.2881,75.634,75.549
1.3509,75.646,75.503
1.4137,75.289,75.149
1.4766,74.731,74.857
1.5394,74.197,74.653
1.6022,74.155,74.897
1.665,74.525,75.465
1.7279,75.06,75.643
1.7907,75.503,75.108
1.8535,75.681,74.477
1.9164,75.597,74.231
1.9792,75.343,74.603
2.042,75.025,75.298
2.1049,74.821,75.427
2.1677,74.74,75.081
2.2305,74.728,74.762
2.2934,74.72,74.835
2.3562,74.74,75.136
2.419,74.858,75.326
2.4819,75.047,75.132
2.5447,75.254,74.795
2.6075,75.291,74.968
2.6703,75.164,75.184
2.7332,75.003,74.825
2.796,74.949,74.256
2.8588,75.082,74.521
2.9217,75.197,75.182
2.9845,75.166,75.599
3.0474,74.891,75.642
3.1102,74.627,75.627
3.173,74.602,75.443
3.2359,74.79,75.042
3.2987,75.108,74.535
3.3615,75.245,74.331
3.4243,75.179,74.522
3.4872,75.027,74.881
3.55,74.922,75.12
3.6128,74.987,75.127
3.6757,75.109,74.946
3.7385,75.174,74.671
3.8013,75.078,74.53
3.8642,74.86,74.896
3.927,74.66,75.455
3.9898,74.572,75.559
4.0527,74.66,75.088
4.1155,74.887,74.893
4.1783,75.197,74.921
4.2412,75.498,74.801
4.304,75.698,74.942
4.3668,75.606,75.83
4.4296,75.226,76.337
4.4925,74.76,75.455
4.5553,74.439,73.579
4.6181,74.5,73.41
4.681,74.765,74.813
4.7438,75.026,75.976
4.8067,75.091,75.522
4.8695,74.957,74.785
4.9323,74.794,74.661
4.9952,74.733,74.895
5.058,74.869,74.969
5.1208,75.113,75.025
5.1836,75.284,75.16
5.2465,75.296,75.14
5.3093,75.09,75.153
5.3721,74.877,75.273
5.4349,74.878,75.085
5.4978,75.086,74.567
5.5606,75.446,74.271
5.6234,75.539,74.602
5.6863,75.224,75.121
5.7491,74.713,75.473
5.812,74.284,75.555
5.8748,74.399,75.23
5.9376,74.856,74.708
6.0005,75.326,74.604
6.0633,75.492,75.014
6.1261,75.255,74.854
6.1889,74.906,74.462
6.2518,74.691,74.838


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_369.csv <==
x,qOut,qIn
0.031416,74.962,75.256
0.094248,74.776,75.093
0.15708,74.674,74.711
0.21991,74.73,74.457
0.28274,74.99,74.484
0.34557,75.303,74.904
0.40841,75.424,75.368
0.47124,75.277,75.267
0.53407,74.825,74.709
0.5969,74.443,74.985
0.65973,74.395,75.818
0.72257,74.65,76.149
0.7854,75.106,75.18
0.84823,75.427,73.882
0.91106,75.505,73.445
0.9739,75.38,74.258
1.0367,75.116,75.439
1.0996,74.936,75.822
1.1624,74.896,75.749
1.2252,74.932,75.429
1.2881,74.954,74.947
1.3509,74.858,74.53
1.4137,74.733,74.402
1.4766,74.668,74.687
1.5394,74.738,75.403
1.6022,74.885,75.59
1.665,75.048,75.056
1.7279,75.21,74.642
1.7907,75.366,75.147
1.8535,75.48,75.408
1.9164,75.372,74.969
1.9792,75.02,74.522
2.042,74.441,74.676
2.1049,74.099,75.12
2.1677,74.235,75.25
2.2305,74.733,74.824
2.2934,75.405,74.588
2.3562,75.819,75.298
2.419,75.782,76.031
2.4819,75.383,75.917
2.5447,74.772,74.784
2.6075,74.489,73.866
2.6703,74.62,73.789
2.7332,74.963,74.516
2.796,75.278,75.501
2.8588,75.334,75.88
2.9217,75.218,75.581
2.9845,75.049,74.887
3.0474,74.941,74.385
3.1102,74.917,74.737
3.173,74.911,75.382
3.2359,74.893,75.375
3.2987,74.839,74.63
3.3615,74.814,74.669
3.4243,74.885,75.289
3.4872,75.056,75.399
3.55,75.312,74.707
3.6128,75.478,74.627
3.6757,75.361,75.099
3.7385,74.986,75.268
3.8013,74.432,74.904
3.8642,74.192,75.002
3.927,74.41,75.414
3.9898,74.905,75.52
4.0527,75.446,75.314
4.1155,75.642,75.105
4.1783,75.458,74.715
4.2412,75.085,74.272
4.304,74.749,74.33
4.3668,74.745,74.774
4.4296,74.933,74.993
4.4925,75.127,74.868
4.5553,75.15,74.694
4.6181,75.044,75.03
4.681,74.949,75.532
4.7438,74.915,75.569
4.8067,74.955,75.077
4.8695,74.967,74.967
4.9323,74.966,75.218
4.9952,75.001,75.371
5.058,75.111,75.199
5.1208,75.28,74.958
5.1836,75.386,74.723
5.2465,75.35,74.513
5.3093,75.11,74.604
5.3721,74.767,75.194
5.4349,74.509,75.686
5.4978,74.425,75.548
5.5606,74.558,75.085
5.6234,74.753,74.694
5.6863,74.912,74.268
5.7491,75.02,74.226
5.812,75.079,74.921
5.8748,75.153,75.466
5.9376,75.232,75.505
6.0005,75.291,75.391
6.0633,75.302,75.233
6.1261,75.271,74.892
6.1889,75.209,74.704
6.2518,75.11,74.928


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_370.csv <==
x,qOut,qIn
0.031416,75.501,75.159
0.094248,75.283,74.96
0.15708,75.055,74.696
0.21991,74.918,74.975
0.28274,74.943,75.351
0.34557,74.977,75.144
0.40841,74.904,74.831
0.47124,74.758,74.691
0.53407,74.6,74.788
0.5969,74.618,75.053
0.65973,74.789,75.222
0.72257,75.018,74.948
0.7854,75.199,74.459
0.84823,75.26,74.813
0.91106,75.242,75.615
0.9739,75.191,75.839
1.0367,75.147,75.154
1.0996,75.096,74.651
1.1624,75.022,74.442
1.2252,74.949,74.174
1.2881,74.904,74.092
1.3509,74.938,75.033
1.4137,75.014,76.258
1.4766,75.078,76.592
1.5394,75.073,75.417
1.6022,74.998,74.254
1.665,74.92,74.128
1.7279,74.875,74.794
1.7907,74.885,75.201
1.8535,74.89,75.264
1.9164,74.883,75.341
1.9792,74.909,75.106
2.042,75.008,74.555
2.1049,75.215,74.438
2.1677,75.357,74.846
2.2305,75.292,75.446
2.2934,74.896,75.719
2.3562,74.389,75.089
2.419,74.166,74.115
2.4819,74.338,73.883
2.5447,74.919,74.75
2.6075,75.532,75.277
2.6703,75.877,75.238
2.7332,75.835,75.189
2.796,75.325,75.42
2.8588,74.748,75.627
2.9217,74.528,75.604
2.9845,74.689,75.181
3.0474,75.151,74.346
3.1102,75.359,73.989
3.173,75.212,74.448
3.2359,74.902,75.333
3.2987,74.665,75.736
3.3615,74.797,75.158
3.4243,75.076,74.573
3.4872,75.25,74.908
3.55,75.083,75.816
3.6128,74.68,75.485
3.6757,74.394,74.413
3.7385,74.381,73.995
3.8013,74.717,74.888
3.8642,75.117,75.638
3.927,75.429,75.665
3.9898,75.599,75.221
4.0527,75.597,74.702
4.1155,75.404,74.417
4.1783,75.056,74.511
4.2412,74.694,75.046
4.304,74.467,75.613
4.3668,74.538,75.493
4.4296,74.81,75.112
4.4925,75.13,75.07
4.5553,75.343,75.098
4.6181,75.371,74.673
4.681,75.264,74.329
4.7438,75.094,74.358
4.8067,74.931,74.53
4.8695,74.805,74.839
4.9323,74.765,75.37
4.9952,74.836,75.728
5.058,75.037,75.589
5.1208,75.252,75.264
5.1836,75.288,75.013
5.2465,75.122,74.872
5.3093,74.767,74.869
5.3721,74.587,75.051
5.4349,74.727,75.191
5.4978,75.07,75.005
5.5606,75.454,74.539
5.6234,75.563,74.368
5.6863,75.362,74.607
5.7491,74.979,75.042
5.812,74.575,75.259
5.8748,74.383,75.158
5.9376,74.408,75.042
6.0005,74.591,75.132
6.0633,74.856,75.406
6.1261,75.153,75.271
6.1889,75.409,74.866
6.2518,75.549,74.831


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_371.csv <==
x,qOut,qIn
0.031416,75.211,75.215
0.094248,74.823,75.699
0.15708,74.545,75.829
0.21991,74.532,75.312
0.28274,74.882,74.661
0.34557,75.344,74.672
0.40841,75.575,74.856
0.47124,75.449,74.793
0.53407,74.892,74.88
0.5969,74.375,74.999
0.65973,74.288,74.681
0.72257,74.611,74.478
0.7854,75.227,75.32
0.84823,75.638,76.076
0.91106,75.613,75.731
0.9739,75.22,74.797
1.0367,74.596,74.33
1.0996,74.31,74.407
1.1624,74.495,74.604
1.2252,74.962,74.953
1.2881,75.471,75.38
1.3509,75.681,75.49
1.4137,75.553,75.376
1.4766,75.217,75.321
1.5394,74.831,75.355
1.6022,74.663,75.24
1.665,74.68,74.911
1.7279,74.767,74.402
1.7907,74.802,74.115
1.8535,74.803,74.26
1.9164,74.899,74.57
1.9792,75.097,75.003
2.042,75.374,75.508
2.1049,75.464,75.569
2.1677,75.245,75.188
2.2305,74.849,74.855
2.2934,74.458,75.138
2.3562,74.439,75.642
2.419,74.724,75.666
2.4819,75.119,75.037
2.5447,75.421,74.363
2.6075,75.545,74.542
2.6703,75.533,75.124
2.7332,75.402,75.397
2.796,75.166,75.018
2.8588,74.8,74.738
2.9217,74.441,74.751
2.9845,74.235,74.821
3.0474,74.306,75.146
3.1102,74.604,75.539
3.173,74.955,75.436
3.2359,75.239,74.914
3.2987,75.358,74.46
3.3615,75.34,74.682
3.4243,75.281,75.287
3.4872,75.241,75.525
3.55,75.264,74.767
3.6128,75.259,74.004
3.6757,75.153,74.15
3.7385,74.986,75.196
3.8013,74.819,76.046
3.8642,74.813,75.435
3.927,74.915,74.472
3.9898,75.02,74.591
4.0527,75.019,75.661
4.1155,74.929,75.518
4.1783,74.898,74.63
4.2412,74.967,74.336
4.304,75.147,74.936
4.3668,75.236,75.358
4.4296,75.173,75.434
4.4925,75.028,75.17
4.5553,74.894,74.881
4.6181,74.876,74.871
4.681,74.868,74.855
4.7438,74.816,74.693
4.8067,74.678,74.595
4.8695,74.639,74.846
4.9323,74.79,75.263
4.9952,75.056,75.601
5.058,75.328,75.629
5.1208,75.392,75.17
5.1836,75.267,74.54
5.2465,75.066,74.247
5.3093,74.915,74.533
5.3721,74.882,75.159
5.4349,74.907,75.705
5.4978,74.961,75.741
5.5606,75.023,75.29
5.6234,75.135,74.71
5.6863,75.217,74.171
5.7491,75.193,74.056
5.812,74.996,74.785
5.8748,74.729,75.698
5.9376,74.586,76.025
6.0005,74.635,75.572
6.0633,74.892,74.647
6.1261,75.196,74.192
6.1889,75.405,74.333
6.2518,75.433,74.747


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_372.csv <==
x,qOut,qIn
0.031416,74.848,75.5
0.094248,75.035,75.59
0.15708,75.307,75.326
0.21991,75.573,74.775
0.28274,75.741,74.408
0.34557,75.539,74.641
0.40841,74.991,74.971
0.47124,74.382,74.991
0.53407,74.039,75.059
0.5969,74.235,75.424
0.65973,74.723,75.486
0.72257,75.248,75.069
0.7854,75.579,74.67
0.84823,75.624,74.597
0.91106,75.399,74.593
0.9739,75.045,74.782
1.0367,74.717,75.41
1.0996,74.663,75.754
1.1624,74.864,75.315
1.2252,75.166,74.459
1.2881,75.403,74.232
1.3509,75.369,74.889
1.4137,75.097,75.336
1.4766,74.761,74.963
1.5394,74.546,74.735
1.6022,74.629,75.55
1.665,74.9,76.061
1.7279,75.201,75.515
1.7907,75.381,74.492
1.8535,75.339,74.271
1.9164,75.111,74.71
1.9792,74.826,75.332
2.042,74.614,75.445
2.1049,74.64,75.034
2.1677,74.862,74.59
2.2305,75.142,74.48
2.2934,75.339,75.156
2.3562,75.275,75.871
2.419,75.006,75.73
2.4819,74.707,74.743
2.5447,74.559,73.901
2.6075,74.685,74.101
2.6703,74.964,74.765
2.7332,75.26,75.366
2.796,75.448,75.641
2.8588,75.462,75.403
2.9217,75.303,74.811
2.9845,75.056,74.369
3.0474,74.814,74.534
3.1102,74.755,75.294
3.173,74.855,75.972
3.2359,75.001,75.768
3.2987,75.067,74.635
3.3615,75.005,74.211
3.4243,74.967,74.773
3.4872,75.018,75.533
3.55,75.196,75.487
3.6128,75.223,74.844
3.6757,74.97,74.426
3.7385,74.599,74.572
3.8013,74.321,74.979
3.8642,74.503,74.948
3.927,74.95,74.793
3.9898,75.363,75.058
4.0527,75.452,75.633
4.1155,75.156,75.474
4.1783,74.817,74.849
4.2412,74.679,74.459
4.304,74.928,74.633
4.3668,75.287,75.09
4.4296,75.444,75.485
4.4925,75.347,75.501
4.5553,75.003,75.267
4.6181,74.804,75.257
4.681,74.854,75.21
4.7438,75.021,74.844
4.8067,75.134,74.501
4.8695,74.979,74.571
4.9323,74.733,74.671
4.9952,74.587,74.619
5.058,74.704,74.7
5.1208,74.994,74.99
5.1836,75.249,75.18
5.2465,75.362,75.366
5.3093,75.257,75.761
5.3721,75.03,75.874
5.4349,74.826,75.481
5.4978,74.743,74.861
5.5606,74.849,74.167
5.6234,75.09,73.799
5.6863,75.344,74.16
5.7491,75.5,75.056
5.812,75.458,75.53
5.8748,75.205,75.435
5.9376,74.881,75.402
6.0005,74.618,75.378
6.0633,74.529,74.979
6.1261,74.566,74.503
6.1889,74.643,74.499
6.2518,74.741,74.985


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_373.csv <==
x,qOut,qIn
0.031416,75.006,74.895
0.094248,75.006,74.874
0.15708,74.984,75.053
0.21991,74.944,75.477
0.28274,74.898,75.548
0.34557,74.968,74.953
0.40841,75.134,74.411
0.47124,75.279,74.512
0.53407,75.275,75.319
0.5969,75.028,76.088
0.65973,74.745,76.284
0.72257,74.614,75.55
0.7854,74.785,74.131
0.84823,75.113,73.475
0.91106,75.33,73.87
0.9739,75.321,74.74
1.0367,75.013,75.197
1.0996,74.658,75.119
1.1624,74.501,75.143
1.2252,74.592,75.602
1.2881,74.92,75.96
1.3509,75.233,75.417
1.4137,75.366,74.626
1.4766,75.287,74.268
1.5394,74.995,74.468
1.6022,74.745,74.77
1.665,74.762,75.05
1.7279,75.037,75.283
1.7907,75.514,75.53
1.8535,75.763,75.342
1.9164,75.498,74.877
1.9792,74.856,74.857
2.042,74.077,75.289
2.1049,73.9,75.06
2.1677,74.274,74.467
2.2305,74.871,74.406
2.2934,75.343,75.275
2.3562,75.55,75.667
2.419,75.592,75.301
2.4819,75.515,74.968
2.5447,75.346,74.998
2.6075,75.022,74.664
2.6703,74.676,74.354
2.7332,74.474,74.776
2.796,74.56,75.491
2.8588,74.874,75.43
2.9217,75.202,74.987
2.9845,75.413,74.513
3.0474,75.407,74.13
3.1102,75.26,74.531
3.173,75.071,75.557
3.2359,74.903,76.093
3.2987,74.801,75.283
3.3615,74.763,74.443
3.4243,74.825,74.475
3.4872,74.975,75.122
3.55,75.191,75.619
3.6128,75.317,75.539
3.6757,75.237,75.164
3.7385,75.005,74.656
3.8013,74.706,74.27
3.8642,74.644,74.457
3.927,74.824,74.938
3.9898,75.077,75.22
4.0527,75.212,75.238
4.1155,75.038,75.269
4.1783,74.743,75.337
4.2412,74.554,75.419
4.304,74.672,75.122
4.3668,75.028,74.721
4.4296,75.333,74.807
4.4925,75.436,75.201
4.5553,75.227,75.137
4.6181,74.961,74.63
4.681,74.895,74.379
4.7438,75.028,74.615
4.8067,75.299,75.241
4.8695,75.307,75.469
4.9323,75.015,75.091
4.9952,74.637,74.55
5.058,74.423,74.726
5.1208,74.598,75.365
5.1836,74.955,75.533
5.2465,75.291,75.022
5.3093,75.429,74.379
5.3721,75.39,74.597
5.4349,75.274,75.309
5.4978,75.151,75.666
5.5606,75.07,75.232
5.6234,75.005,74.922
5.6863,74.928,74.94
5.7491,74.846,74.845
5.812,74.765,74.442
5.8748,74.738,74.647
5.9376,74.79,75.38
6.0005,74.897,75.76
6.0633,75.024,75.264
6.1261,75.084,74.617
6.1889,75.075,74.356
6.2518,75.034,74.616


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_374.csv <==
x,qOut,qIn
0.031416,74.999,75.094
0.094248,75.172,75.296
0.15708,75.274,75.63
0.21991,75.355,75.543
0.28274,75.448,74.86
0.34557,75.456,74.451
0.40841,75.319,74.576
0.47124,75.08,74.958
0.53407,74.802,75.008
0.5969,74.629,74.782
0.65973,74.578,74.811
0.72257,74.622,75.236
0.7854,74.722,75.843
0.84823,74.851,75.617
0.91106,74.97,74.69
0.9739,75.049,74.063
1.0367,75.054,74.317
1.0996,75.023,74.859
1.1624,75.04,75.297
1.2252,75.13,75.306
1.2881,75.296,74.793
1.3509,75.409,74.712
1.4137,75.366,75.172
1.4766,75.175,75.578
1.5394,74.873,75.464
1.6022,74.661,75.036
1.665,74.621,74.651
1.7279,74.726,74.533
1.7907,74.922,74.757
1.8535,75.121,75.138
1.9164,75.281,75.345
1.9792,75.345,75.081
2.042,75.255,74.618
2.1049,74.973,74.898
2.1677,74.667,75.513
2.2305,74.498,75.553
2.2934,74.601,74.723
2.3562,74.868,74.118
2.419,75.089,74.228
2.4819,75.192,75.037
2.5447,75.133,75.923
2.6075,75.1,75.697
2.6703,75.145,74.952
2.7332,75.204,74.839
2.796,75.189,75.311
2.8588,75.005,74.99
2.9217,74.804,74.385
2.9845,74.711,74.436
3.0474,74.822,75.188
3.1102,75.005,75.388
3.173,75.128,75.108
3.2359,75.169,74.975
3.2987,75.133,75.364
3.3615,75.092,75.538
3.4243,74.995,75.205
3.4872,74.841,74.703
3.55,74.638,74.42
3.6128,74.579,74.436
3.6757,74.757,74.771
3.7385,75.088,75.369
3.8013,75.456,75.795
3.8642,75.586,75.367
3.927,75.418,74.411
3.9898,75.08,73.736
4.0527,74.732,74.337
4.1155,74.629,75.632
4.1783,74.721,76.238
4.2412,74.898,75.687
4.304,75.045,74.936
4.3668,75.162,74.575
4.4296,75.274,74.156
4.4925,75.346,74.11
4.5553,75.33,75.108
4.6181,75.121,76.113
4.681,74.815,76.166
4.7438,74.581,75.433
4.8067,74.573,74.61
4.8695,74.838,74.322
4.9323,75.157,74.424
4.9952,75.323,74.69
5.058,75.149,74.847
5.1208,74.713,74.847
5.1836,74.403,74.948
5.2465,74.428,75.353
5.3093,74.911,75.864
5.3721,75.483,75.658
5.4349,75.723,75.012
5.4978,75.512,74.764
5.5606,74.808,75.226
5.6234,74.261,75.187
5.6863,74.268,74.581
5.7491,74.73,74.234
5.812,75.437,74.648
5.8748,75.854,74.908
5.9376,75.793,74.851
6.0005,75.347,74.93
6.0633,74.674,75.08
6.1261,74.317,75.03
6.1889,74.373,75.029
6.2518,74.673,75.098


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_375.csv <==
x,qOut,qIn
0.031416,74.848,75.392
0.094248,75.148,75.365
0.15708,75.421,74.891
0.21991,75.57,74.558
0.28274,75.51,74.858
0.34557,75.166,75.096
0.40841,74.719,74.888
0.47124,74.404,74.525
0.53407,74.426,74.6
0.5969,74.784,75.054
0.65973,75.243,75.384
0.72257,75.586,75.486
0.7854,75.618,75.554
0.84823,75.261,75.365
0.91106,74.786,74.819
0.9739,74.478,74.296
1.0367,74.584,74.308
1.0996,74.969,74.955
1.1624,75.315,75.568
1.2252,75.469,75.523
1.2881,75.321,75.172
1.3509,75.062,75.051
1.4137,74.864,74.76
1.4766,74.771,74.442
1.5394,74.789,74.763
1.6022,74.778,75.346
1.665,74.745,75.488
1.7279,74.757,75.28
1.7907,74.876,75.136
1.8535,75.129,74.858
1.9164,75.386,74.491
1.9792,75.506,74.648
2.042,75.362,75.387
2.1049,74.969,75.337
2.1677,74.612,74.514
2.2305,74.484,73.906
2.2934,74.724,74.539
2.3562,75.12,75.852
2.419,75.396,76.542
2.4819,75.436,75.896
2.5447,75.161,74.258
2.6075,74.809,73.807
2.6703,74.64,74.649
2.7332,74.71,75.421
2.796,75.019,74.969
2.8588,75.28,74.445
2.9217,75.345,74.581
2.9845,75.228,75.107
3.0474,74.979,75.578
3.1102,74.833,75.576
3.173,74.817,75.289
3.2359,74.844,75.188
3.2987,74.81,75.437
3.3615,74.671,75.374
3.4243,74.614,74.982
3.4872,74.744,74.685
3.55,75.124,74.58
3.6128,75.525,74.293
3.6757,75.648,74.186
3.7385,75.432,74.738
3.8013,74.878,75.698
3.8642,74.489,75.823
3.927,74.477,75.206
3.9898,74.712,74.571
4.0527,74.993,74.568
4.1155,75.044,74.73
4.1783,75.006,74.808
4.2412,75.02,75.155
4.304,75.201,75.754
4.3668,75.437,75.552
4.4296,75.567,74.855
4.4925,75.535,74.655
4.5553,75.317,75.044
4.6181,75.009,75.054
4.681,74.687,74.917
4.7438,74.438,75.011
4.8067,74.339,75.146
4.8695,74.482,74.894
4.9323,74.816,74.539
4.9952,75.195,74.401
5.058,75.465,74.63
5.1208,75.409,75.024
5.1836,75.089,75.39
5.2465,74.725,75.548
5.3093,74.55,75.433
5.3721,74.729,75.309
5.4349,75.074,75.181
5.4978,75.384,74.864
5.5606,75.474,74.235
5.6234,75.309,74.095
5.6863,75.052,74.793
5.7491,74.859,75.812
5.812,74.86,76.125
5.8748,74.993,75.458
5.9376,75.084,74.639
6.0005,75.054,74.257
6.0633,74.85,74.524
6.1261,74.629,74.994
6.1889,74.536,75.248
6.2518,74.609,75.23


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_376.csv <==
x,qOut,qIn
0.031416,74.674,75.21
0.094248,74.68,75.51
0.15708,74.814,75.175
0.21991,75.025,74.983
0.28274,75.245,75.388
0.34557,75.24,75.377
0.40841,74.998,74.916
0.47124,74.704,74.686
0.53407,74.571,74.989
0.5969,74.804,75.247
0.65973,75.214,75.164
0.72257,75.565,74.791
0.7854,75.644,74.732
0.84823,75.383,75.102
0.91106,74.975,75.176
0.9739,74.621,74.742
1.0367,74.497,74.468
1.0996,74.576,74.758
1.1624,74.749,75.116
1.2252,74.953,75.508
1.2881,75.135,75.935
1.3509,75.275,75.632
1.4137,75.327,74.76
1.4766,75.288,74.191
1.5394,75.166,74.316
1.6022,75.047,74.582
1.665,74.979,74.767
1.7279,74.964,74.871
1.7907,74.989,75.084
1.8535,75.011,75.537
1.9164,75.018,75.805
1.9792,75,75.458
2.042,74.947,74.791
2.1049,74.849,74.604
2.1677,74.744,74.736
2.2305,74.696,74.95
2.2934,74.759,75.095
2.3562,74.986,75.185
2.419,75.295,75.219
2.4819,75.535,75.142
2.5447,75.553,75.09
2.6075,75.198,75.333
2.6703,74.687,75.444
2.7332,74.301,74.892
2.796,74.294,73.847
2.8588,74.594,73.782
2.9217,74.955,74.723
2.9845,75.255,75.648
3.0474,75.409,75.348
3.1102,75.465,74.778
3.173,75.389,74.858
3.2359,75.2,75.193
3.2987,74.925,75.211
3.3615,74.745,75.294
3.4243,74.75,75.588
3.4872,74.895,75.636
3.55,75.102,75.013
3.6128,75.239,74.247
3.6757,75.307,73.948
3.7385,75.307,74.364
3.8013,75.237,75.445
3.8642,75.003,76.101
3.927,74.659,75.813
3.9898,74.372,74.909
4.0527,74.309,74.37
4.1155,74.564,74.488
4.1783,74.936,74.681
4.2412,75.238,74.904
4.304,75.301,75.605
4.3668,75.155,75.884
4.4296,75.023,75.126
4.4925,75.035,74.128
4.5553,75.278,74.143
4.6181,75.506,75.011
4.681,75.438,75.652
4.7438,75.077,75.56
4.8067,74.497,74.937
4.8695,74.244,74.738
4.9323,74.464,75.014
4.9952,74.967,75.374
5.058,75.515,75.21
5.1208,75.696,74.493
5.1836,75.434,74.056
5.2465,74.939,74.556
5.3093,74.474,75.641
5.3721,74.493,75.852
5.4349,74.868,75.222
5.4978,75.298,74.373
5.5606,75.477,74.178
5.6234,75.231,74.789
5.6863,74.827,75.428
5.7491,74.545,75.582
5.812,74.63,75.398
5.8748,74.965,75.312
5.9376,75.275,75.192
6.0005,75.426,74.94
6.0633,75.327,74.696
6.1261,75.12,74.569
6.1889,74.912,74.468
6.2518,74.755,74.575


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_377.csv <==
x,qOut,qIn
0.031416,75.217,74.538
0.094248,75.348,74.604
0.15708,75.188,74.915
0.21991,74.87,74.868
0.28274,74.567,74.442
0.34557,74.61,74.788
0.40841,74.909,75.673
0.47124,75.247,76.092
0.53407,75.407,75.32
0.5969,75.242,74.481
0.65973,74.902,74.458
0.72257,74.596,75.079
0.7854,74.522,75.427
0.84823,74.712,75.202
0.91106,75.018,74.886
0.9739,75.306,74.577
1.0367,75.459,74.501
1.0996,75.412,74.692
1.1624,75.189,74.767
1.2252,74.896,74.658
1.2881,74.643,75.101
1.3509,74.558,75.954
1.4137,74.633,76.084
1.4766,74.817,75.258
1.5394,75.053,74.366
1.6022,75.283,74.387
1.665,75.415,74.817
1.7279,75.4,75.143
1.7907,75.197,75.165
1.8535,74.96,75.21
1.9164,74.868,75.276
1.9792,74.926,75.261
2.042,75.095,75.342
2.1049,75.089,75.237
2.1677,74.869,74.713
2.2305,74.586,74.131
2.2934,74.414,73.859
2.3562,74.538,74.131
2.419,74.852,74.982
2.4819,75.216,76.064
2.5447,75.497,76.363
2.6075,75.586,75.483
2.6703,75.428,74.533
2.7332,75.105,74.43
2.796,74.725,75.05
2.8588,74.582,75.459
2.9217,74.715,75.555
2.9845,75.001,75.104
3.0474,75.291,74.138
3.1102,75.444,74.168
3.173,75.443,75.101
3.2359,75.285,75.603
3.2987,74.965,75.025
3.3615,74.524,74.648
3.4243,74.176,74.871
3.4872,74.084,75.311
3.55,74.363,75.276
3.6128,74.881,74.826
3.6757,75.41,74.652
3.7385,75.767,74.964
3.8013,75.796,75.263
3.8642,75.483,75.133
3.927,75.097,74.912
3.9898,74.856,74.717
4.0527,74.942,74.419
4.1155,75.116,74.398
4.1783,75.114,74.946
4.2412,74.941,75.698
4.304,74.664,75.883
4.3668,74.638,75.467
4.4296,74.84,75.07
4.4925,75.099,74.867
4.5553,75.231,74.5
4.6181,75.154,74.394
4.681,75.013,74.964
4.7438,74.914,75.64
4.8067,74.936,75.559
4.8695,75.002,74.808
4.9323,75.054,74.262
4.9952,75.066,74.534
5.058,75.026,75.481
5.1208,74.902,75.779
5.1836,74.719,75.305
5.2465,74.576,74.688
5.3093,74.574,74.588
5.3721,74.821,74.674
5.4349,75.21,74.747
5.4978,75.56,75.004
5.5606,75.696,75.333
5.6234,75.456,75.419
5.6863,75.019,75.253
5.7491,74.653,74.795
5.812,74.609,74.318
5.8748,74.877,74.474
5.9376,75.156,74.972
6.0005,75.273,75.253
6.0633,75.098,75.295
6.1261,74.853,75.459
6.1889,74.783,75.452
6.2518,74.913,75.046


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_378.csv <==
x,qOut,qIn
0.031416,75.01,75.278
0.094248,74.815,75.476
0.15708,74.833,75.588
0.21991,75.002,75.735
0.28274,75.219,75.314
0.34557,75.236,74.102
0.40841,75.062,73.432
0.47124,74.834,74.206
0.53407,74.701,75.659
0.5969,74.78,75.895
0.65973,74.953,75.26
0.72257,75.107,74.54
0.7854,75.14,74.376
0.84823,75.077,74.74
0.91106,74.984,75.314
0.9739,74.896,75.803
1.0367,74.836,75.689
1.0996,74.812,75.069
1.1624,74.896,74.806
1.2252,75.097,75.259
1.2881,75.41,75.409
1.3509,75.628,74.362
1.4137,75.508,73.479
1.4766,75.078,73.929
1.5394,74.434,75.491
1.6022,74.16,76.064
1.665,74.386,75.636
1.7279,74.882,75.06
1.7907,75.372,74.822
1.8535,75.46,74.809
1.9164,75.195,74.857
1.9792,74.826,74.699
2.042,74.624,74.418
2.1049,74.816,74.584
2.1677,75.214,75.056
2.2305,75.587,75.404
2.2934,75.723,75.382
2.3562,75.517,75.423
2.419,75.076,75.515
2.4819,74.591,75.244
2.5447,74.258,74.523
2.6075,74.221,74.408
2.6703,74.446,74.921
2.7332,74.833,75.321
2.796,75.278,75.335
2.8588,75.607,75.316
2.9217,75.647,75.146
2.9845,75.401,74.799
3.0474,74.914,74.583
3.1102,74.559,74.735
3.173,74.475,74.989
3.2359,74.59,75.113
3.2987,74.784,75.053
3.3615,74.935,74.868
3.4243,75.111,74.689
3.4872,75.306,74.757
3.55,75.495,75.245
3.6128,75.483,75.714
3.6757,75.238,75.688
3.7385,74.909,75.074
3.8013,74.667,74.162
3.8642,74.73,73.923
3.927,74.983,74.53
3.9898,75.25,75.393
4.0527,75.357,75.519
4.1155,75.219,75.292
4.1783,74.967,75.352
4.2412,74.754,75.381
4.304,74.722,74.821
4.3668,74.852,74.527
4.4296,74.975,74.974
4.4925,75.01,75.461
4.5553,74.9,75.151
4.6181,74.814,74.599
4.681,74.894,74.408
4.7438,75.105,74.552
4.8067,75.381,74.894
4.8695,75.409,75.195
4.9323,75.11,75.361
4.9952,74.669,75.424
5.058,74.316,75.319
5.1208,74.405,74.873
5.1836,74.806,74.459
5.2465,75.278,74.646
5.3093,75.584,75.506
5.3721,75.569,75.688
5.4349,75.328,75.084
5.4978,75.039,74.547
5.5606,74.881,74.593
5.6234,74.932,74.851
5.6863,75.022,75.094
5.7491,75.03,75.114
5.812,74.853,74.868
5.8748,74.638,74.915
5.9376,74.577,75.171
6.0005,74.708,75.173
6.0633,75.025,74.856
6.1261,75.307,74.732
6.1889,75.399,74.814
6.2518,75.293,74.997


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_379.csv <==
x,qOut,qIn
0.031416,75.373,74.803
0.094248,75.38,75.066
0.15708,75.254,75.605
0.21991,75.08,75.966
0.28274,74.952,75.567
0.34557,74.911,74.827
0.40841,74.893,74.409
0.47124,74.882,74.466
0.53407,74.871,74.725
0.5969,74.969,74.826
0.65973,75.159,74.959
0.72257,75.334,75.294
0.7854,75.375,75.659
0.84823,75.159,75.648
0.91106,74.815,75.212
0.9739,74.517,74.363
1.0367,74.424,73.634
1.0996,74.51,74.343
1.1624,74.667,75.87
1.2252,74.864,76.643
1.2881,75.079,75.74
1.3509,75.358,74.737
1.4137,75.572,74.407
1.4766,75.595,74.397
1.5394,75.309,74.494
1.6022,74.828,74.787
1.665,74.473,75.066
1.7279,74.395,75.272
1.7907,74.67,75.413
1.8535,75.061,74.967
1.9164,75.393,74.307
1.9792,75.549,74.405
2.042,75.434,75.423
2.1049,75.016,76.079
2.1677,74.547,75.915
2.2305,74.297,75.014
2.2934,74.488,74.118
2.3562,75.036,74.265
2.419,75.601,74.967
2.4819,75.899,75.349
2.5447,75.676,74.9
2.6075,75.004,74.462
2.6703,74.421,74.564
2.7332,74.235,75.03
2.796,74.64,75.382
2.8588,75.13,75.589
2.9217,75.339,75.658
2.9845,75.24,75.326
3.0474,74.873,74.724
3.1102,74.658,74.605
3.173,74.744,74.834
3.2359,75.042,74.935
3.2987,75.423,74.868
3.3615,75.567,74.927
3.4243,75.384,74.959
3.4872,75.009,74.879
3.55,74.619,74.928
3.6128,74.553,75.26
3.6757,74.714,75.354
3.7385,74.907,74.866
3.8013,74.937,74.434
3.8642,74.839,74.731
3.927,74.84,75.164
3.9898,75.004,75.436
4.0527,75.347,75.593
4.1155,75.573,75.214
4.1783,75.511,74.495
4.2412,75.225,74.395
4.304,74.827,75.269
4.3668,74.655,75.674
4.4296,74.708,75.319
4.4925,74.86,74.842
4.5553,74.965,74.822
4.6181,74.974,74.997
4.681,74.98,74.969
4.7438,75.01,74.66
4.8067,75.074,74.525
4.8695,75.048,74.748
4.9323,74.932,74.922
4.9952,74.816,75.032
5.058,74.795,75.38
5.1208,74.954,75.658
5.1836,75.168,75.427
5.2465,75.305,74.871
5.3093,75.239,74.63
5.3721,75.02,75.005
5.4349,74.856,75.416
5.4978,74.849,75.25
5.5606,75.058,74.346
5.6234,75.264,74.31
5.6863,75.302,75.267
5.7491,75.167,75.962
5.812,74.894,75.37
5.8748,74.7,74.79
5.9376,74.634,74.866
6.0005,74.665,74.98
6.0633,74.744,74.601
6.1261,74.856,74.367
6.1889,75.025,74.515
6.2518,75.215,74.747


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_380.csv <==
x,qOut,qIn
0.031416,74.891,74.193
0.094248,74.724,74.332
0.15708,74.716,74.764
0.21991,74.834,75.472
0.28274,75.01,76.084
0.34557,75.083,75.828
0.40841,75.071,75.076
0.47124,75.032,74.66
0.53407,75.028,74.755
0.5969,75.02,74.719
0.65973,74.924,74.74
0.72257,74.785,75.107
0.7854,74.661,75.715
0.84823,74.78,75.652
0.91106,75.112,74.939
0.9739,75.449,74.341
1.0367,75.572,74.581
1.0996,75.206,74.775
1.1624,74.611,74.557
1.2252,74.165,74.582
1.2881,74.214,75.299
1.3509,74.694,75.689
1.4137,75.26,75.413
1.4766,75.687,74.953
1.5394,75.804,74.855
1.6022,75.576,75.115
1.665,75.142,75.356
1.7279,74.731,75.276
1.7907,74.568,74.842
1.8535,74.753,74.563
1.9164,75.096,74.529
1.9792,75.393,74.648
2.042,75.462,75.089
2.1049,75.22,75.555
2.1677,74.826,75.555
2.2305,74.489,75.085
2.2934,74.405,74.409
2.3562,74.591,74.517
2.419,74.881,75.287
2.4819,75.151,75.644
2.5447,75.298,74.898
2.6075,75.318,74.011
2.6703,75.257,73.772
2.7332,75.175,74.505
2.796,75.128,75.965
2.8588,75.116,76.524
2.9217,75.061,75.879
2.9845,74.94,74.866
3.0474,74.74,74.682
3.1102,74.629,75.141
3.173,74.711,75.253
3.2359,74.933,74.761
3.2987,75.211,74.446
3.3615,75.315,74.838
3.4243,75.228,75.127
3.4872,75.056,74.909
3.55,74.924,74.544
3.6128,74.916,74.693
3.6757,74.871,75.168
3.7385,74.726,75.707
3.8013,74.445,75.858
3.8642,74.324,75.16
3.927,74.535,74.254
3.9898,74.997,74.147
4.0527,75.58,74.984
4.1155,75.943,75.262
4.1783,75.91,75.055
4.2412,75.553,75.16
4.304,74.997,75.432
4.3668,74.699,75.009
4.4296,74.706,74.508
4.4925,74.848,74.56
4.5553,74.924,75
4.6181,74.822,75.193
4.681,74.712,75.159
4.7438,74.706,74.943
4.8067,74.88,74.907
4.8695,75.141,75.233
4.9323,75.354,75.486
4.9952,75.419,75.402
5.058,75.252,75.028
5.1208,74.901,74.623
5.1836,74.616,74.445
5.2465,74.549,74.743
5.3093,74.806,75.243
5.3721,75.161,75.194
5.4349,75.36,74.871
5.4978,75.334,74.813
5.5606,75.054,74.972
5.6234,74.795,75.04
5.6863,74.713,75.196
5.7491,74.792,75.256
5.812,74.969,74.65
5.8748,75.069,74.146
5.9376,75.102,74.602
6.0005,75.119,75.668
6.0633,75.17,76.102
6.1261,75.239,75.488
6.1889,75.23,74.713
6.2518,75.117,74.262


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_381.csv <==
x,qOut,qIn
0.031416,74.912,74.914
0.094248,74.995,74.695
0.15708,75.046,74.311
0.21991,75.004,74.569
0.28274,74.848,75.455
0.34557,74.766,75.835
0.40841,74.808,75.557
0.47124,74.933,74.903
0.53407,75.083,74.386
0.5969,75.206,74.396
0.65973,75.293,74.758
0.72257,75.32,75.256
0.7854,75.256,75.541
0.84823,75.102,75.37
0.91106,74.966,75.085
0.9739,74.912,74.95
1.0367,74.982,74.685
1.0996,75.019,74.618
1.1624,74.909,75.068
1.2252,74.709,75.464
1.2881,74.504,75.12
1.3509,74.535,74.62
1.4137,74.796,74.664
1.4766,75.147,75.253
1.5394,75.439,75.742
1.6022,75.455,75.293
1.665,75.189,74.405
1.7279,74.815,73.956
1.7907,74.531,74.637
1.8535,74.604,75.603
1.9164,74.926,75.919
1.9792,75.285,75.435
2.042,75.472,74.682
2.1049,75.355,74.298
2.1677,75.079,74.284
2.2305,74.831,74.599
2.2934,74.781,75.059
2.3562,74.903,75.473
2.419,75.028,75.705
2.4819,75.091,75.61
2.5447,75.05,75.247
2.6075,75.049,74.955
2.6703,75.097,74.817
2.7332,75.115,74.787
2.796,75.017,74.688
2.8588,74.776,74.582
2.9217,74.611,74.708
2.9845,74.652,75.086
3.0474,74.986,75.526
3.1102,75.359,75.486
3.173,75.45,74.973
3.2359,75.208,74.496
3.2987,74.647,74.749
3.3615,74.303,75.219
3.4243,74.395,75.314
3.4872,74.796,75.209
3.55,75.309,75.318
3.6128,75.615,75.195
3.6757,75.67,74.74
3.7385,75.518,74.663
3.8013,75.215,75.296
3.8642,74.896,75.2
3.927,74.669,74.43
3.9898,74.584,74.235
4.0527,74.666,75.018
4.1155,74.852,75.073
4.1783,75.062,74.454
4.2412,75.221,74.311
4.304,75.258,75.469
4.3668,75.136,76.563
4.4296,74.953,76.498
4.4925,74.829,75.386
4.5553,74.87,74.192
4.6181,75.061,73.828
4.681,75.246,74.112
4.7438,75.326,74.81
4.8067,75.221,75.575
4.8695,75.037,75.589
4.9323,74.902,75.012
4.9952,74.845,74.663
5.058,74.867,74.977
5.1208,74.834,75.315
5.1836,74.724,75.319
5.2465,74.599,74.952
5.3093,74.526,74.509
5.3721,74.598,74.646
5.4349,74.842,75.119
5.4978,75.209,75.272
5.5606,75.642,74.669
5.6234,75.887,74.606
5.6863,75.681,75.36
5.7491,75.111,75.878
5.812,74.351,75.44
5.8748,74.123,74.901
5.9376,74.462,74.702
6.0005,75.036,74.841
6.0633,75.479,75.242
6.1261,75.492,75.237
6.1889,75.253,74.83
6.2518,74.988,74.661


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_382.csv <==
x,qOut,qIn
0.031416,75.231,73.833
0.094248,75.339,74.016
0.15708,75.226,74.927
0.21991,74.912,75.773
0.28274,74.461,76.095
0.34557,74.264,75.716
0.40841,74.424,74.898
0.47124,74.815,74.286
0.53407,75.267,74.473
0.5969,75.56,75.094
0.65973,75.624,75.424
0.72257,75.476,75.177
0.7854,75.142,74.79
0.84823,74.824,74.706
0.91106,74.709,74.76
0.9739,74.798,75.025
1.0367,75.051,75.488
1.0996,75.137,75.687
1.1624,74.944,75.341
1.2252,74.626,74.543
1.2881,74.38,73.973
1.3509,74.566,74.279
1.4137,75.061,74.89
1.4766,75.574,75.135
1.5394,75.817,74.965
1.6022,75.543,75.079
1.665,75.027,75.368
1.7279,74.617,75.497
1.7907,74.639,75.182
1.8535,74.951,74.764
1.9164,75.16,74.669
1.9792,75.152,74.902
2.042,74.881,75.209
2.1049,74.763,75.528
2.1677,74.921,75.679
2.2305,75.21,75.341
2.2934,75.443,74.828
2.3562,75.286,74.647
2.419,74.854,74.528
2.4819,74.425,74.424
2.5447,74.28,74.69
2.6075,74.505,75.144
2.6703,74.857,75.26
2.7332,75.172,75.015
2.796,75.312,74.795
2.8588,75.331,75.119
2.9217,75.265,75.624
2.9845,75.142,75.665
3.0474,74.986,74.99
3.1102,74.861,74.623
3.173,74.869,74.728
3.2359,75.019,74.757
3.2987,75.294,74.425
3.3615,75.499,74.53
3.4243,75.458,75.12
3.4872,75.182,75.557
3.55,74.728,75.556
3.6128,74.458,75.435
3.6757,74.483,75.14
3.7385,74.699,74.692
3.8013,74.961,74.518
3.8642,75.076,74.733
3.927,75.089,74.935
3.9898,75.085,75.016
4.0527,75.14,75.202
4.1155,75.267,75.537
4.1783,75.346,75.5
4.2412,75.294,74.758
4.304,75.041,73.962
4.3668,74.705,74.402
4.4296,74.49,75.314
4.4925,74.477,75.567
4.5553,74.7,75.164
4.6181,75.002,75.067
4.681,75.279,75.09
4.7438,75.457,75.029
4.8067,75.476,74.952
4.8695,75.278,75
4.9323,74.949,75
4.9952,74.656,74.836
5.058,74.563,74.847
5.1208,74.743,75.33
5.1836,75.048,75.683
5.2465,75.311,75.481
5.3093,75.383,74.834
5.3721,75.187,74.108
5.4349,74.86,73.813
5.4978,74.59,74.555
5.5606,74.553,75.624
5.6234,74.775,75.438
5.6863,75.081,74.905
5.7491,75.323,75.256
5.812,75.369,76.118
5.8748,75.239,75.512
5.9376,75.052,74.262
6.0005,74.903,73.887
6.0633,74.861,74.844
6.1261,74.882,75.728
6.1889,74.952,75.796
6.2518,75.068,74.877


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_383.csv <==
x,qOut,qIn
0.031416,74.689,75.62
0.094248,75.339,75.91
0.15708,75.811,75.647
0.21991,75.95,75.044
0.28274,75.638,74.388
0.34557,75.093,74.236
0.40841,74.677,74.553
0.47124,74.527,74.942
0.53407,74.699,75.024
0.5969,74.869,74.938
0.65973,74.971,75.003
0.72257,75.056,75.347
0.7854,75.189,75.719
0.84823,75.328,75.498
0.91106,75.27,74.983
0.9739,75.002,74.82
1.0367,74.556,75.413
1.0996,74.355,75.637
1.1624,74.552,74.976
1.2252,75.003,74.022
1.2881,75.516,73.917
1.3509,75.691,74.694
1.4137,75.431,75.302
1.4766,74.927,75.214
1.5394,74.425,74.824
1.6022,74.352,74.987
1.665,74.599,75.298
1.7279,74.944,75.22
1.7907,75.162,74.712
1.8535,75.218,74.839
1.9164,75.229,75.462
1.9792,75.255,75.619
2.042,75.33,74.807
2.1049,75.382,74.352
2.1677,75.363,74.657
2.2305,75.256,75.169
2.2934,75.05,75.406
2.3562,74.764,75.532
2.419,74.508,75.474
2.4819,74.39,75.004
2.5447,74.496,74.319
2.6075,74.777,74.205
2.6703,75.062,74.635
2.7332,75.237,75.151
2.796,75.209,75.451
2.8588,75.068,75.546
2.9217,74.972,75.285
2.9845,74.979,74.695
3.0474,75.116,74.469
3.1102,75.214,75.082
3.173,75.168,75.629
3.2359,75.008,75.297
3.2987,74.79,74.439
3.3615,74.733,74.658
3.4243,74.891,75.345
3.4872,75.166,75.284
3.55,75.437,74.581
3.6128,75.426,74.522
3.6757,75.106,74.836
3.7385,74.68,75.211
3.8013,74.385,75.711
3.8642,74.508,75.601
3.927,74.884,74.834
3.9898,75.274,74.454
4.0527,75.453,74.855
4.1155,75.34,75.018
4.1783,75.092,74.925
4.2412,74.88,74.845
4.304,74.856,74.765
4.3668,74.984,74.909
4.4296,75.106,75.217
4.4925,75.144,75.219
4.5553,75.041,74.798
4.6181,74.903,74.715
4.681,74.806,75.148
4.7438,74.774,75.74
4.8067,74.812,75.832
4.8695,74.908,75.174
4.9323,75.064,74.277
4.9952,75.226,73.71
5.058,75.334,74.011
5.1208,75.255,75.079
5.1836,75.031,76.11
5.2465,74.797,76.281
5.3093,74.692,75.415
5.3721,74.779,74.758
5.4349,74.924,74.683
5.4978,75.032,74.862
5.5606,75.024,74.839
5.6234,74.96,74.708
5.6863,74.911,74.748
5.7491,74.924,74.974
5.812,75.025,75.037
5.8748,75.221,75.077
5.9376,75.394,75.421
6.0005,75.396,75.693
6.0633,75.084,75.058
6.1261,74.537,74.111
6.1889,74.167,73.925
6.2518,74.181,74.649


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_384.csv <==
x,qOut,qIn
0.031416,74.901,75.196
0.094248,75.097,75.172
0.15708,75.105,74.797
0.21991,74.947,74.655
0.28274,74.688,74.84
0.34557,74.658,74.63
0.40841,74.887,74.368
0.47124,75.213,74.815
0.53407,75.453,75.879
0.5969,75.357,75.955
0.65973,75.037,75.281
0.72257,74.723,74.963
0.7854,74.643,75.343
0.84823,74.863,75.183
0.91106,75.142,74.468
0.9739,75.311,73.906
1.0367,75.234,74.206
1.0996,75.047,75.336
1.1624,74.93,76.347
1.2252,74.916,76.308
1.2881,75,75.288
1.3509,74.977,74.454
1.4137,74.823,74.054
1.4766,74.638,74.187
1.5394,74.538,74.87
1.6022,74.642,75.108
1.665,74.894,74.764
1.7279,75.209,74.727
1.7907,75.499,75.614
1.8535,75.673,75.847
1.9164,75.61,75.043
1.9792,75.306,74.264
2.042,74.782,74.497
2.1049,74.358,75.299
2.1677,74.265,75.809
2.2305,74.503,75.563
2.2934,75.003,74.723
2.3562,75.521,74.254
2.419,75.818,74.352
2.4819,75.75,74.794
2.5447,75.201,75.231
2.6075,74.52,75.469
2.6703,74.189,75.484
2.7332,74.288,75.304
2.796,74.776,75.113
2.8588,75.157,74.968
2.9217,75.315,74.867
2.9845,75.294,74.909
3.0474,75.165,74.933
3.1102,75.023,74.732
3.173,74.918,74.621
3.2359,74.897,74.878
3.2987,75.003,75.229
3.3615,75.186,74.932
3.4243,75.25,74.535
3.4872,75.121,74.823
3.55,74.755,75.532
3.6128,74.487,75.518
3.6757,74.539,75.042
3.7385,74.85,74.616
3.8013,75.297,74.776
3.8642,75.544,75.395
3.927,75.524,75.75
3.9898,75.321,75.415
4.0527,75.043,74.769
4.1155,74.879,74.385
4.1783,74.825,74.203
4.2412,74.833,74.346
4.304,74.843,74.816
4.3668,74.838,75.499
4.4296,74.838,75.975
4.4925,74.854,75.61
4.5553,74.886,74.599
4.6181,74.944,74.513
4.681,75.029,75.179
4.7438,75.112,75.636
4.8067,75.16,75.306
4.8695,75.118,74.832
4.9323,75.05,74.653
4.9952,75.033,74.749
5.058,75.136,74.718
5.1208,75.286,74.857
5.1836,75.267,75.299
5.2465,75.028,75.4
5.3093,74.561,74.798
5.3721,74.272,74.352
5.4349,74.367,74.473
5.4978,74.75,75.038
5.5606,75.263,75.767
5.6234,75.554,75.836
5.6863,75.543,75.122
5.7491,75.329,74.326
5.812,75.04,74.485
5.8748,74.953,75.033
5.9376,75.042,75.195
6.0005,75.16,75.173
6.0633,75.148,75.272
6.1261,74.945,75.136
6.1889,74.758,74.808
6.2518,74.713,74.793


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_385.csv <==
x,qOut,qIn
0.031416,74.718,75.446
0.094248,74.963,75.199
0.15708,75.27,75.053
0.21991,75.471,75.211
0.28274,75.411,75.029
0.34557,75.044,74.565
0.40841,74.635,74.574
0.47124,74.427,74.909
0.53407,74.616,75.084
0.5969,75.054,75.191
0.65973,75.43,75.274
0.72257,75.568,75.053
0.7854,75.333,74.565
0.84823,74.925,74.534
0.91106,74.642,74.976
0.9739,74.593,75.373
1.0367,74.818,75.073
1.0996,75.054,74.56
1.1624,75.199,74.542
1.2252,75.258,75.042
1.2881,75.256,75.702
1.3509,75.228,75.963
1.4137,75.13,75.636
1.4766,74.975,74.8
1.5394,74.789,74.049
1.6022,74.719,74.135
1.665,74.805,74.762
1.7279,74.977,75.405
1.7907,75.147,75.477
1.8535,75.161,74.939
1.9164,75.041,74.488
1.9792,74.886,74.614
2.042,74.802,74.87
2.1049,74.849,74.807
2.1677,74.919,74.995
2.2305,74.945,75.63
2.2934,74.87,76.121
2.3562,74.838,75.664
2.419,74.978,74.904
2.4819,75.242,74.585
2.5447,75.547,74.693
2.6075,75.54,74.78
2.6703,75.166,74.907
2.7332,74.669,74.931
2.796,74.339,74.812
2.8588,74.513,74.679
2.9217,74.927,74.6
2.9845,75.276,74.793
3.0474,75.28,75.656
3.1102,74.963,76.314
3.173,74.639,75.87
3.2359,74.512,74.516
3.2987,74.727,73.526
3.3615,75.099,74.193
3.4243,75.449,75.353
3.4872,75.667,75.468
3.55,75.666,74.356
3.6128,75.42,74.3
3.6757,75.06,75.331
3.7385,74.756,76.156
3.8013,74.667,75.784
3.8642,74.757,75.11
3.927,74.83,74.713
3.9898,74.819,74.503
4.0527,74.694,74.572
4.1155,74.701,74.895
4.1783,74.936,75.129
4.2412,75.287,75.243
4.304,75.612,75.414
4.3668,75.559,75.439
4.4296,75.141,75.163
4.4925,74.625,74.72
4.5553,74.317,74.358
4.6181,74.446,74.478
4.681,74.745,74.92
4.7438,75.014,75.251
4.8067,75.084,75.251
4.8695,75.133,75.097
4.9323,75.272,74.957
4.9952,75.429,74.955
5.058,75.495,74.78
5.1208,75.228,74.554
5.1836,74.808,74.84
5.2465,74.505,75.544
5.3093,74.565,75.879
5.3721,74.929,75.421
5.4349,75.302,74.732
5.4978,75.509,74.257
5.5606,75.421,74.298
5.6234,75.128,74.792
5.6863,74.803,75.413
5.7491,74.582,75.765
5.812,74.573,75.548
5.8748,74.753,74.922
5.9376,75.005,74.425
6.0005,75.213,74.57
6.0633,75.267,75.063
6.1261,75.113,74.969
6.1889,74.871,74.803
6.2518,74.694,75.133


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_386.csv <==
x,qOut,qIn
0.031416,75.344,74.666
0.094248,74.871,74.949
0.15708,74.484,75.26
0.21991,74.429,75.21
0.28274,74.87,74.929
0.34557,75.465,74.742
0.40841,75.754,74.688
0.47124,75.57,74.843
0.53407,74.821,75.038
0.5969,74.193,75.214
0.65973,74.147,75.324
0.72257,74.577,75.139
0.7854,75.248,74.946
0.84823,75.585,75.164
0.91106,75.546,75.338
0.9739,75.292,75.127
1.0367,75.011,74.609
1.0996,74.921,74.399
1.1624,74.957,74.655
1.2252,75.03,75.144
1.2881,75.052,75.215
1.3509,75.041,74.838
1.4137,75.014,74.619
1.4766,74.969,74.817
1.5394,74.893,75.364
1.6022,74.818,75.63
1.665,74.82,75.428
1.7279,74.907,74.985
1.7907,75.07,74.799
1.8535,75.197,74.842
1.9164,75.247,74.828
1.9792,75.23,74.883
2.042,75.166,75.237
2.1049,75.079,75.226
2.1677,74.958,74.718
2.2305,74.83,74.426
2.2934,74.727,74.933
2.3562,74.731,75.377
2.419,74.817,75.231
2.4819,74.919,74.794
2.5447,74.964,74.853
2.6075,74.946,75.361
2.6703,74.965,75.618
2.7332,75.059,75.472
2.796,75.244,75.095
2.8588,75.358,74.743
2.9217,75.291,74.507
2.9845,75.093,74.447
3.0474,74.842,74.453
3.1102,74.776,74.568
3.173,74.87,75.004
3.2359,75.003,75.684
3.2987,75.044,75.64
3.3615,74.95,74.843
3.4243,74.85,74.562
3.4872,74.821,75.03
3.55,74.915,75.191
3.6128,75.02,74.621
3.6757,75.082,74.348
3.7385,75.123,74.79
3.8013,75.176,75.738
3.8642,75.295,76.161
3.927,75.362,75.794
3.9898,75.279,75.003
4.0527,74.96,74.701
4.1155,74.565,74.929
4.1783,74.353,74.919
4.2412,74.4,74.48
4.304,74.716,74.211
4.3668,75.058,74.589
4.4296,75.297,75.091
4.4925,75.39,75.443
4.5553,75.317,75.655
4.6181,75.124,75.53
4.681,74.893,75.055
4.7438,74.709,74.588
4.8067,74.648,74.379
4.8695,74.729,74.509
4.9323,74.931,74.88
4.9952,75.206,75.283
5.058,75.5,75.724
5.1208,75.696,75.705
5.1836,75.649,74.902
5.2465,75.36,73.83
5.3093,74.862,73.886
5.3721,74.483,75.413
5.4349,74.366,76.655
5.4978,74.469,76.298
5.5606,74.698,74.792
5.6234,74.945,73.994
5.6863,75.215,73.904
5.7491,75.434,74.309
5.812,75.522,75.066
5.8748,75.277,75.567
5.9376,74.835,75.509
6.0005,74.468,75.076
6.0633,74.442,74.876
6.1261,74.805,75.17
6.1889,75.242,75.33
6.2518,75.495,74.993


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_387.csv <==
x,qOut,qIn
0.031416,75.006,74.787
0.094248,75.037,75.048
0.15708,75.234,75.314
0.21991,75.493,75.33
0.28274,75.699,75.035
0.34557,75.584,74.782
0.40841,75.14,74.819
0.47124,74.595,75.116
0.53407,74.216,75.132
0.5969,74.298,74.658
0.65973,74.677,74.362
0.72257,75.122,74.672
0.7854,75.422,75.411
0.84823,75.47,75.61
0.91106,75.304,75.277
0.9739,75.041,74.876
1.0367,74.805,74.681
1.0996,74.745,74.858
1.1624,74.834,75.369
1.2252,74.989,75.724
1.2881,75.119,75.221
1.3509,75.167,74.494
1.4137,75.154,74.367
1.4766,75.108,74.849
1.5394,75.055,75.314
1.6022,74.993,74.944
1.665,74.908,74.456
1.7279,74.818,74.882
1.7907,74.737,75.92
1.8535,74.737,75.594
1.9164,74.846,74.449
1.9792,75.022,73.871
2.042,75.211,74.504
2.1049,75.271,75.311
2.1677,75.188,75.679
2.2305,75.053,75.48
2.2934,74.969,74.843
2.3562,75.056,74.483
2.419,75.191,74.711
2.4819,75.241,75.293
2.5447,75.086,75.51
2.6075,74.814,75.051
2.6703,74.645,74.552
2.7332,74.655,74.498
2.796,74.873,74.855
2.8588,75.105,75.368
2.9217,75.231,75.893
2.9845,75.216,75.972
3.0474,75.041,75.189
3.1102,74.789,74.248
3.173,74.617,73.893
3.2359,74.615,74.29
3.2987,74.843,75.118
3.3615,75.149,75.543
3.4243,75.32,75.42
3.4872,75.296,75.007
3.55,75.052,74.872
3.6128,74.877,75.16
3.6757,74.891,75.309
3.7385,75.005,74.897
3.8013,75.088,74.275
3.8642,74.944,74.625
3.927,74.773,75.437
3.9898,74.763,75.705
4.0527,75.065,75.326
4.1155,75.489,75.049
4.1783,75.655,74.808
4.2412,75.441,74.504
4.304,74.794,74.156
4.3668,74.295,74.584
4.4296,74.277,75.675
4.4925,74.634,76.36
4.5553,75.17,75.676
4.6181,75.457,74.657
4.681,75.462,74.255
4.7438,75.281,74.4
4.8067,75.031,74.514
4.8695,74.856,74.575
4.9323,74.769,74.84
4.9952,74.769,75.152
5.058,74.848,75.203
5.1208,75.042,74.958
5.1836,75.269,74.919
5.2465,75.39,75.431
5.3093,75.266,75.877
5.3721,74.861,75.679
5.4349,74.487,75.369
5.4978,74.374,75.03
5.5606,74.689,74.361
5.6234,75.219,74.018
5.6863,75.635,74.373
5.7491,75.741,74.873
5.812,75.377,75.149
5.8748,74.76,75.497
5.9376,74.33,75.645
6.0005,74.254,75.166
6.0633,74.602,74.538
6.1261,74.952,74.735
6.1889,75.112,75.114
6.2518,75.108,75.008


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_388.csv <==
x,qOut,qIn
0.031416,75.299,75.756
0.094248,75.167,75.359
0.15708,74.955,74.691
0.21991,74.762,74.037
0.28274,74.68,74.025
0.34557,74.765,74.788
0.40841,74.945,75.528
0.47124,75.13,75.649
0.53407,75.232,75.459
0.5969,75.219,75.42
0.65973,75.157,75.143
0.72257,75.099,74.703
0.7854,75.089,74.728
0.84823,75.047,75.173
0.91106,74.913,75.279
0.9739,74.75,74.781
1.0367,74.638,74.284
1.0996,74.785,74.815
1.1624,75.101,75.613
1.2252,75.368,75.633
1.2881,75.358,75.063
1.3509,74.934,74.811
1.4137,74.452,74.525
1.4766,74.221,74.196
1.5394,74.488,74.423
1.6022,75.014,75.234
1.665,75.464,75.848
1.7279,75.685,75.82
1.7907,75.571,75.242
1.8535,75.281,74.812
1.9164,75.012,74.719
1.9792,74.856,74.982
2.042,74.865,75.509
2.1049,74.879,75.59
2.1677,74.853,75.021
2.2305,74.841,74.313
2.2934,74.905,74.28
2.3562,75.102,74.744
2.419,75.26,75.009
2.4819,75.246,74.858
2.5447,74.942,74.681
2.6075,74.539,75.279
2.6703,74.359,76.108
2.7332,74.492,76.222
2.796,74.946,75.222
2.8588,75.39,74.041
2.9217,75.609,73.537
2.9845,75.569,74.192
3.0474,75.271,75.29
3.1102,75.009,75.236
3.173,74.954,74.75
3.2359,75.057,74.939
3.2987,75.218,75.662
3.3615,75.143,75.582
3.4243,74.862,75.018
3.4872,74.557,74.676
3.55,74.419,74.985
3.6128,74.543,75.33
3.6757,74.803,75.349
3.7385,75.107,75.171
3.8013,75.378,74.993
3.8642,75.594,74.691
3.927,75.585,74.424
3.9898,75.292,74.645
4.0527,74.689,75.417
4.1155,74.212,75.66
4.1783,74.17,75.206
4.2412,74.49,74.577
4.304,75.01,74.283
4.3668,75.327,74.633
4.4296,75.401,75.299
4.4925,75.319,75.637
4.5553,75.186,75.338
4.6181,75.113,75.096
4.681,75.091,75.059
4.7438,75.103,74.883
4.8067,75.132,74.438
4.8695,75.165,74.494
4.9323,75.129,75.021
4.9952,75.009,75.391
5.058,74.798,75.302
5.1208,74.687,75.136
5.1836,74.785,75.008
5.2465,75.012,74.924
5.3093,75.253,74.921
5.3721,75.223,74.755
5.4349,74.966,74.524
5.4978,74.688,74.74
5.5606,74.604,75.606
5.6234,74.849,75.747
5.6863,75.211,75
5.7491,75.48,74.437
5.812,75.466,75.009
5.8748,75.161,75.574
5.9376,74.796,75.396
6.0005,74.565,74.868
6.0633,74.621,74.397
6.1261,74.861,74.328
6.1889,75.114,74.821
6.2518,75.285,75.533


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_389.csv <==
x,qOut,qIn
0.031416,75.475,73.74
0.094248,75.256,74.437
0.15708,75.12,75.49
0.21991,75.065,75.983
0.28274,75.055,75.568
0.34557,74.938,74.821
0.40841,74.788,74.349
0.47124,74.714,74.526
0.53407,74.818,75.04
0.5969,75.033,75.207
0.65973,75.148,75.157
0.72257,75.102,75.158
0.7854,74.868,75.432
0.84823,74.75,75.416
0.91106,74.888,74.911
0.9739,75.161,74.396
1.0367,75.403,74.57
1.0996,75.234,75.183
1.1624,74.788,75.529
1.2252,74.395,75.32
1.2881,74.389,74.742
1.3509,74.842,74.479
1.4137,75.354,74.575
1.4766,75.631,74.879
1.5394,75.429,75.378
1.6022,74.939,75.6
1.665,74.585,75.315
1.7279,74.542,74.931
1.7907,74.895,74.836
1.8535,75.268,74.693
1.9164,75.45,74.538
1.9792,75.411,74.735
2.042,75.163,75.137
2.1049,74.904,75.215
2.1677,74.767,75.224
2.2305,74.786,75.382
2.2934,74.959,75.431
2.3562,75.13,75.02
2.419,75.158,74.441
2.4819,75.032,74.142
2.5447,74.77,74.681
2.6075,74.634,75.369
2.6703,74.745,75.49
2.7332,75.024,75.172
2.796,75.356,75.025
2.8588,75.455,75.385
2.9217,75.275,75.694
2.9845,74.945,75.435
3.0474,74.627,74.523
3.1102,74.56,74.063
3.173,74.703,74.401
3.2359,74.949,75.005
3.2987,75.184,74.965
3.3615,75.347,74.838
3.4243,75.382,75.288
3.4872,75.264,75.86
3.55,74.978,75.674
3.6128,74.67,74.854
3.6757,74.527,74.171
3.7385,74.595,74.02
3.8013,74.867,74.586
3.8642,75.147,75.233
3.927,75.345,75.436
3.9898,75.445,75.2
4.0527,75.444,75.094
4.1155,75.355,75.387
4.1783,75.147,75.471
4.2412,74.862,74.98
4.304,74.556,74.443
4.3668,74.42,74.869
4.4296,74.519,75.502
4.4925,74.794,75.4
4.5553,75.153,74.889
4.6181,75.441,74.741
4.681,75.537,74.438
4.7438,75.397,73.969
4.8067,75.003,74.188
4.8695,74.568,75.218
4.9323,74.356,75.95
4.9952,74.43,75.815
5.058,74.787,75.161
5.1208,75.166,75.016
5.1836,75.411,75.198
5.2465,75.477,75.283
5.3093,75.345,75.088
5.3721,75.134,75.002
5.4349,74.969,75.046
5.4978,74.913,74.877
5.5606,74.996,74.281
5.6234,75.126,74.484
5.6863,75.153,75.446
5.7491,75.01,75.877
5.812,74.653,74.996
5.8748,74.311,74.238
5.9376,74.227,74.364
6.0005,74.432,75.087
6.0633,74.892,75.732
6.1261,75.333,75.806
6.1889,75.597,75.28
6.2518,75.648,74.289


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_390.csv <==
x,qOut,qIn
0.031416,75.002,75.761
0.094248,75.35,75.228
0.15708,75.548,74.494
0.21991,75.505,74.503
0.28274,75.164,75.26
0.34557,74.788,75.373
0.40841,74.638,74.952
0.47124,74.738,74.611
0.53407,75.048,74.467
0.5969,75.259,74.477
0.65973,75.256,74.952
0.72257,75.091,75.808
0.7854,74.844,76.125
0.84823,74.735,75.408
0.91106,74.774,74.652
0.9739,74.892,74.544
1.0367,75.002,75.034
1.0996,75.055,75.143
1.1624,75.089,74.736
1.2252,75.117,74.216
1.2881,75.136,74.213
1.3509,75.095,74.913
1.4137,75.024,75.798
1.4766,74.958,76.247
1.5394,74.935,75.758
1.6022,74.889,74.894
1.665,74.777,74.309
1.7279,74.668,74.149
1.7907,74.644,74.125
1.8535,74.861,74.606
1.9164,75.225,75.648
1.9792,75.559,76.349
2.042,75.681,75.78
2.1049,75.476,74.665
2.1677,75.106,74.016
2.2305,74.755,74.167
2.2934,74.59,74.831
2.3562,74.542,75.274
2.419,74.53,75.38
2.4819,74.595,75.163
2.5447,74.787,74.824
2.6075,75.211,74.765
2.6703,75.639,74.949
2.7332,75.809,75.204
2.796,75.464,75.482
2.8588,74.708,75.425
2.9217,74.149,74.99
2.9845,74.084,74.744
3.0474,74.665,75.311
3.1102,75.358,75.458
3.173,75.77,74.774
3.2359,75.765,74.24
3.2987,75.259,74.578
3.3615,74.642,74.828
3.4243,74.349,74.746
3.4872,74.453,74.883
3.55,74.926,75.364
3.6128,75.28,75.368
3.6757,75.34,75.095
3.7385,75.176,75.195
3.8013,74.907,75.765
3.8642,74.842,75.7
3.927,74.979,74.962
3.9898,75.192,74.286
4.0527,75.337,74.439
4.1155,75.317,74.964
4.1783,75.208,75.199
4.2412,75.073,75.041
4.304,74.963,74.731
4.3668,74.832,74.829
4.4296,74.687,75.194
4.4925,74.588,75.241
4.5553,74.598,74.691
4.6181,74.745,74.54
4.681,74.942,74.953
4.7438,75.122,75.405
4.8067,75.226,75.404
4.8695,75.305,74.866
4.9323,75.387,74.338
4.9952,75.432,74.437
5.058,75.392,75.02
5.1208,75.166,75.327
5.1836,74.865,75.44
5.2465,74.642,75.485
5.3093,74.635,75.465
5.3721,74.818,75.08
5.4349,75.013,74.543
5.4978,75.12,74.41
5.5606,75.067,74.824
5.6234,74.949,75.281
5.6863,74.866,75.564
5.7491,74.852,75.402
5.812,74.921,74.537
5.8748,75.019,74.257
5.9376,75.083,74.924
6.0005,75.07,75.499
6.0633,74.941,74.98
6.1261,74.75,74.44
6.1889,74.649,74.674
6.2518,74.718,75.381


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_391.csv <==
x,qOut,qIn
0.031416,75.715,75.25
0.094248,75.674,75.551
0.15708,75.446,75.253
0.21991,75.098,74.521
0.28274,74.713,74.371
0.34557,74.502,75.051
0.40841,74.521,75.378
0.47124,74.703,74.803
0.53407,74.956,74.154
0.5969,75.142,74.775
0.65973,75.216,75.801
0.72257,75.191,76.016
0.7854,75.09,74.925
0.84823,75.012,74.212
0.91106,74.991,74.399
0.9739,75.004,74.947
1.0367,75.013,75.67
1.0996,74.983,76.275
1.1624,74.975,76.038
1.2252,75.011,74.901
1.2881,75.1,73.993
1.3509,75.127,74.112
1.4137,75.035,74.529
1.4766,74.875,74.907
1.5394,74.715,75.236
1.6022,74.676,75.28
1.665,74.746,75.006
1.7279,74.886,74.741
1.7907,75.051,74.854
1.8535,75.208,75.18
1.9164,75.256,75.274
1.9792,75.151,75.036
2.042,74.868,74.844
2.1049,74.65,74.888
2.1677,74.739,74.973
2.2305,75.098,75.144
2.2934,75.633,75.292
2.3562,75.833,75.182
2.419,75.488,74.946
2.4819,74.835,74.745
2.5447,74.206,74.69
2.6075,74.223,74.985
2.6703,74.66,75.504
2.7332,75.15,75.843
2.796,75.34,75.443
2.8588,75.2,74.562
2.9217,74.987,74.017
2.9845,74.862,74.181
3.0474,74.941,74.87
3.1102,75.06,75.379
3.173,75.091,75.501
3.2359,75.043,75.29
3.2987,74.944,75.143
3.3615,74.953,75.098
3.4243,75.052,74.821
3.4872,75.155,74.442
3.55,75.163,74.689
3.6128,75.014,75.235
3.6757,74.851,75.333
3.7385,74.803,75.205
3.8013,74.978,75.377
3.8642,75.28,75.247
3.927,75.45,74.6
3.9898,75.359,74.15
4.0527,74.915,74.509
4.1155,74.455,75.17
4.1783,74.315,75.554
4.2412,74.521,75.409
4.304,75.011,74.744
4.3668,75.407,74.527
4.4296,75.541,75.052
4.4925,75.412,75.793
4.5553,75.057,75.82
4.6181,74.736,75.052
4.681,74.613,74.351
4.7438,74.698,74.212
4.8067,74.954,74.436
4.8695,75.212,74.515
4.9323,75.35,74.717
4.9952,75.312,75.346
5.058,75.054,76.137
5.1208,74.725,75.936
5.1836,74.552,75.137
5.2465,74.601,74.782
5.3093,74.887,75.206
5.3721,75.145,75.141
5.4349,75.226,74.495
5.4978,75.163,74.074
5.5606,75.017,74.607
5.6234,75.042,75.298
5.6863,75.213,75.483
5.7491,75.359,75.236
5.812,75.287,74.83
5.8748,74.866,74.772
5.9376,74.405,75.078
6.0005,74.175,75.332
6.0633,74.388,75.169
6.1261,74.835,74.868
6.1889,75.271,74.706
6.2518,75.587,74.796


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_392.csv <==
x,qOut,qIn
0.031416,74.844,75.188
0.094248,75.072,74.649
0.15708,75.266,74.734
0.21991,75.375,74.949
0.28274,75.356,74.94
0.34557,75.181,74.78
0.40841,74.954,74.731
0.47124,74.801,75.163
0.53407,74.835,76.094
0.5969,75.041,76.224
0.65973,75.232,75.306
0.72257,75.274,74.19
0.7854,75.059,73.988
0.84823,74.719,74.583
0.91106,74.506,75.081
0.9739,74.523,74.987
1.0367,74.817,74.569
1.0996,75.172,74.908
1.1624,75.406,75.686
1.2252,75.444,76.012
1.2881,75.241,75.134
1.3509,74.933,74.181
1.4137,74.697,74.106
1.4766,74.62,74.648
1.5394,74.745,74.862
1.6022,74.981,74.978
1.665,75.268,75.471
1.7279,75.518,75.791
1.7907,75.648,75.096
1.8535,75.465,74.407
1.9164,75.018,74.686
1.9792,74.544,75.513
2.042,74.303,75.733
2.1049,74.455,75.105
2.1677,74.781,74.492
2.2305,75.108,74.286
2.2934,75.289,74.301
2.3562,75.37,74.688
2.419,75.33,75.487
2.4819,75.148,76.027
2.5447,74.802,75.828
2.6075,74.475,75.187
2.6703,74.408,74.533
2.7332,74.62,74.279
2.796,75.066,74.6
2.8588,75.4,75.182
2.9217,75.46,75.6
2.9845,75.304,75.381
3.0474,75.026,74.501
3.1102,74.951,74.071
3.173,75.07,74.357
3.2359,75.209,75.026
3.2987,75.175,75.726
3.3615,74.84,75.759
3.4243,74.483,75.164
3.4872,74.345,74.675
3.55,74.614,74.982
3.6128,75.131,75.5
3.6757,75.586,75.47
3.7385,75.774,74.751
3.8013,75.528,74.114
3.8642,75.01,74.454
3.927,74.629,75.08
3.9898,74.564,75.234
4.0527,74.906,74.896
4.1155,75.204,74.887
4.1783,75.183,75.144
4.2412,74.905,75.392
4.304,74.505,75.65
4.3668,74.442,75.556
4.4296,74.718,74.944
4.4925,75.136,74.401
4.5553,75.472,74.513
4.6181,75.529,74.911
4.681,75.385,75.195
4.7438,75.175,75.208
4.8067,75.031,74.892
4.8695,74.962,74.786
4.9323,74.871,74.891
4.9952,74.756,74.758
5.058,74.636,74.545
5.1208,74.664,74.838
5.1836,74.815,75.24
5.2465,75.005,75.387
5.3093,75.138,75.427
5.3721,75.208,75.357
5.4349,75.278,75.043
5.4978,75.333,74.804
5.5606,75.344,74.726
5.6234,75.169,74.803
5.6863,74.891,75.144
5.7491,74.673,75.489
5.812,74.673,75.297
5.8748,74.892,74.834
5.9376,75.102,74.611
6.0005,75.171,74.559
6.0633,75,74.4
6.1261,74.757,74.72
6.1889,74.624,75.523
6.2518,74.651,75.887


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_393.csv <==
x,qOut,qIn
0.031416,75.523,74.679
0.094248,75.757,74.527
0.15708,75.59,74.628
0.21991,75.132,74.674
0.28274,74.556,75.141
0.34557,74.393,76.155
0.40841,74.626,76.511
0.47124,75.001,75.584
0.53407,75.241,74.095
0.5969,75.173,73.835
0.65973,74.971,74.556
0.72257,74.81,75.319
0.7854,74.837,75.216
0.84823,75,74.792
0.91106,75.154,74.783
0.9739,75.227,75.157
1.0367,75.17,75.362
1.0996,75.041,75.238
1.1624,74.875,75.034
1.2252,74.71,74.754
1.2881,74.578,74.74
1.3509,74.564,75.21
1.4137,74.748,75.438
1.4766,75.095,74.925
1.5394,75.544,74.316
1.6022,75.813,74.589
1.665,75.674,75.154
1.7279,75.207,75.396
1.7907,74.564,75.152
1.8535,74.335,75.021
1.9164,74.551,75.062
1.9792,74.953,75.041
2.042,75.252,74.998
2.1049,75.257,75.142
2.1677,75.133,75.285
2.2305,75.021,75.318
2.2934,75.036,75.157
2.3562,75.084,74.537
2.419,75.084,73.907
2.4819,75.038,74.023
2.5447,74.972,74.798
2.6075,74.937,75.355
2.6703,74.892,75.645
2.7332,74.838,75.597
2.796,74.785,75.199
2.8588,74.846,74.787
2.9217,75.007,74.604
2.9845,75.175,74.854
3.0474,75.242,75.602
3.1102,75.142,75.846
3.173,75.018,75.293
3.2359,74.982,74.557
3.2987,75.12,74.42
3.3615,75.28,74.831
3.4243,75.236,75.226
3.4872,74.962,75.313
3.55,74.483,75.115
3.6128,74.194,74.686
3.6757,74.264,74.269
3.7385,74.611,74.346
3.8013,75.101,75.092
3.8642,75.46,75.623
3.927,75.56,75.546
3.9898,75.417,75.166
4.0527,75.075,75.234
4.1155,74.848,75.417
4.1783,74.889,74.961
4.2412,75.11,74.056
4.304,75.376,74.09
4.3668,75.368,75.2
4.4296,75.123,75.8
4.4925,74.836,75.384
4.5553,74.72,74.767
4.6181,74.877,74.982
4.681,75.057,75.42
4.7438,75.093,75.42
4.8067,74.851,74.792
4.8695,74.569,74.233
4.9323,74.508,74.181
4.9952,74.703,74.814
5.058,75.118,75.654
5.1208,75.472,75.879
5.1836,75.605,75.689
5.2465,75.483,75.335
5.3093,75.105,74.748
5.3721,74.704,74.238
5.4349,74.495,74.273
5.4978,74.525,74.844
5.5606,74.786,75.397
5.6234,75.077,75.287
5.6863,75.293,74.897
5.7491,75.393,74.683
5.812,75.354,74.726
5.8748,75.205,74.986
5.9376,74.975,75.325
6.0005,74.73,75.312
6.0633,74.533,74.889
6.1261,74.506,74.87
6.1889,74.71,75.155
6.2518,75.078,75.135


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_394.csv <==
x,qOut,qIn
0.031416,75.53,75.093
0.094248,75.44,74.528
0.15708,75.238,74.742
0.21991,75,75.507
0.28274,74.806,76.091
0.34557,74.737,75.484
0.40841,74.76,74.282
0.47124,74.829,73.751
0.53407,74.891,74.473
0.5969,74.989,75.316
0.65973,75.139,75.776
0.72257,75.262,75.866
0.7854,75.268,75.618
0.84823,75.006,74.947
0.91106,74.655,74.147
0.9739,74.437,73.771
1.0367,74.554,74.439
1.0996,74.905,75.519
1.1624,75.202,75.956
1.2252,75.33,75.445
1.2881,75.215,74.701
1.3509,75.128,74.678
1.4137,75.171,74.862
1.4766,75.244,74.718
1.5394,75.209,74.602
1.6022,74.861,75.22
1.665,74.487,75.782
1.7279,74.362,75.543
1.7907,74.707,74.818
1.8535,75.326,74.613
1.9164,75.768,74.654
1.9792,75.787,74.651
2.042,75.191,74.955
2.1049,74.448,75.597
2.1677,74.137,75.747
2.2305,74.339,75.147
2.2934,74.991,74.478
2.3562,75.494,74.585
2.419,75.617,74.981
2.4819,75.391,75.041
2.5447,74.9,74.626
2.6075,74.559,74.757
2.6703,74.548,75.302
2.7332,74.796,75.466
2.796,75.18,75.125
2.8588,75.416,75.067
2.9217,75.398,75.089
2.9845,75.173,74.849
3.0474,74.814,74.687
3.1102,74.604,74.844
3.173,74.66,74.967
3.2359,74.911,75.132
3.2987,75.252,75.486
3.3615,75.424,75.503
3.4243,75.341,75.163
3.4872,75.082,75.033
3.55,74.757,75.435
3.6128,74.625,75.214
3.6757,74.691,74.362
3.7385,74.861,73.992
3.8013,75.024,74.666
3.8642,75.122,75.191
3.927,75.185,75.201
3.9898,75.212,74.955
4.0527,75.192,74.55
4.1155,75.07,74.613
4.1783,74.899,75.257
4.2412,74.769,75.687
4.304,74.764,75.307
4.3668,74.892,74.936
4.4296,75.077,75.025
4.4925,75.256,75.416
4.5553,75.377,75.511
4.6181,75.423,74.852
4.681,75.353,74.129
4.7438,75.165,74.071
4.8067,74.868,74.703
4.8695,74.609,75.064
4.9323,74.518,75.077
4.9952,74.598,75.09
5.058,74.813,75.457
5.1208,74.975,75.799
5.1836,75.013,75.643
5.2465,74.968,74.96
5.3093,74.898,74.474
5.3721,74.94,74.723
5.4349,75.085,75.039
5.4978,75.263,75.022
5.5606,75.39,74.847
5.6234,75.394,74.736
5.6863,75.276,74.745
5.7491,75.064,75.134
5.812,74.791,75.725
5.8748,74.539,75.611
5.9376,74.416,74.888
6.0005,74.465,74.188
6.0633,74.699,74.035
6.1261,75.008,74.596
6.1889,75.288,75.434
6.2518,75.478,75.767


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_395.csv <==
x,qOut,qIn
0.031416,75.469,74.712
0.094248,75.498,74.465
0.15708,75.269,74.432
0.21991,74.835,74.404
0.28274,74.292,74.535
0.34557,74.028,75.321
0.40841,74.161,76.14
0.47124,74.59,76.067
0.53407,75.165,74.828
0.5969,75.656,74.074
0.65973,75.878,74.484
0.72257,75.761,75.51
0.7854,75.263,75.829
0.84823,74.754,74.991
0.91106,74.595,74.184
0.9739,74.788,74.352
1.0367,75.242,75.421
1.0996,75.478,75.916
1.1624,75.333,75.58
1.2252,74.925,74.729
1.2881,74.427,74.045
1.3509,74.246,74.252
1.4137,74.416,74.862
1.4766,74.797,75.135
1.5394,75.23,74.957
1.6022,75.523,75.043
1.665,75.573,75.247
1.7279,75.401,75.081
1.7907,75.055,74.536
1.8535,74.833,74.921
1.9164,74.837,75.85
1.9792,74.966,75.886
2.042,75.079,74.668
2.1049,75.015,74.141
2.1677,74.937,74.528
2.2305,74.956,75.096
2.2934,75.158,75.423
2.3562,75.28,75.65
2.419,75.116,75.595
2.4819,74.768,75.108
2.5447,74.401,74.526
2.6075,74.439,74.504
2.6703,74.766,74.828
2.7332,75.128,75.011
2.796,75.268,74.69
2.8588,75.13,74.687
2.9217,74.959,75.246
2.9845,74.909,75.708
3.0474,75.094,75.356
3.1102,75.303,74.754
3.173,75.316,74.576
3.2359,75.123,74.833
3.2987,74.76,74.927
3.3615,74.584,74.8
3.4243,74.72,74.95
3.4872,75.061,75.278
3.55,75.46,75.351
3.6128,75.6,75.032
3.6757,75.408,74.684
3.7385,75.025,74.645
3.8013,74.628,75.1
3.8642,74.521,75.322
3.927,74.65,75.113
3.9898,74.878,74.92
4.0527,75.062,74.833
4.1155,75.178,74.772
4.1783,75.244,74.963
4.2412,75.238,75.221
4.304,75.13,75.263
4.3668,74.919,75.34
4.4296,74.745,75.317
4.4925,74.701,74.858
4.5553,74.849,74.472
4.6181,75.06,74.772
4.681,75.19,75.031
4.7438,75.194,74.779
4.8067,75.054,74.598
4.8695,74.911,75.001
4.9323,74.863,75.317
4.9952,74.914,75.307
5.058,75.04,75.312
5.1208,75.106,75.415
5.1836,75.064,75.331
5.2465,74.96,75.21
5.3093,74.853,75.141
5.3721,74.883,74.584
5.4349,75.037,73.812
5.4978,75.223,73.682
5.5606,75.335,74.695
5.6234,75.254,75.778
5.6863,75.036,76.169
5.7491,74.8,75.871
5.812,74.664,75.22
5.8748,74.68,74.673
5.9376,74.77,74.481
6.0005,74.877,74.746
6.0633,74.951,75.148
6.1261,75.031,75.378
6.1889,75.154,75.446
6.2518,75.308,75.197


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_396.csv <==
x,qOut,qIn
0.031416,74.196,75.382
0.094248,74.275,75.029
0.15708,74.566,74.627
0.21991,74.934,74.656
0.28274,75.25,75.025
0.34557,75.511,75.155
0.40841,75.671,75.18
0.47124,75.659,75.26
0.53407,75.406,75.339
0.5969,74.964,75.188
0.65973,74.61,74.818
0.72257,74.493,74.438
0.7854,74.703,74.618
0.84823,74.982,75.18
0.91106,75.134,75.392
0.9739,75.143,75.098
1.0367,75.029,74.683
1.0996,74.985,74.31
1.1624,75.027,74.145
1.2252,75.087,74.784
1.2881,75.08,76.332
1.3509,74.955,76.8
1.4137,74.832,75.698
1.4766,74.808,74.177
1.5394,74.951,73.654
1.6022,75.179,74.294
1.665,75.33,75.26
1.7279,75.328,75.8
1.7907,75.117,75.43
1.8535,74.85,74.865
1.9164,74.719,74.726
1.9792,74.763,74.989
2.042,74.98,75.019
2.1049,75.099,74.847
2.1677,74.975,74.933
2.2305,74.696,75.093
2.2934,74.39,75.135
2.3562,74.43,75.133
2.419,74.837,75.007
2.4819,75.396,74.759
2.5447,75.878,74.756
2.6075,75.835,74.829
2.6703,75.278,74.713
2.7332,74.594,74.652
2.796,74.227,75.002
2.8588,74.542,75.444
2.9217,75.12,75.429
2.9845,75.575,74.88
3.0474,75.572,74.398
3.1102,75.209,74.879
3.173,74.848,75.791
3.2359,74.685,76.139
3.2987,74.842,75.201
3.3615,75.047,74.293
3.4243,75.147,74.31
3.4872,75.141,74.945
3.55,75.057,75.304
3.6128,74.978,74.941
3.6757,74.878,74.59
3.7385,74.772,74.978
3.8013,74.68,75.83
3.8642,74.705,75.508
3.927,74.845,74.588
3.9898,75.021,74.388
4.0527,75.145,74.834
4.1155,75.12,74.791
4.1783,75.018,74.808
4.2412,74.948,75.292
4.304,75.011,75.625
4.3668,75.216,75.143
4.4296,75.39,74.619
4.4925,75.405,74.659
4.5553,75.157,75.09
4.6181,74.806,75.049
4.681,74.611,74.869
4.7438,74.642,75.089
4.8067,74.907,75.571
4.8695,75.149,75.588
4.9323,75.269,75.257
4.9952,75.266,74.812
5.058,75.159,74.27
5.1208,74.99,74.027
5.1836,74.803,74.337
5.2465,74.68,74.813
5.3093,74.696,74.94
5.3721,74.894,75.174
5.4349,75.146,75.665
5.4978,75.32,75.972
5.5606,75.29,75.721
5.6234,75.076,75.088
5.6863,74.85,74.534
5.7491,74.735,74.39
5.812,74.814,74.615
5.8748,75.007,74.866
5.9376,75.229,75.091
6.0005,75.4,75.215
6.0633,75.454,75.014
6.1261,75.271,74.783
6.1889,74.879,74.889
6.2518,74.455,75.236


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_397.csv <==
x,qOut,qIn
0.031416,74.961,74.816
0.094248,74.588,74.572
0.15708,74.605,74.606
0.21991,74.897,74.942
0.28274,75.277,75.561
0.34557,75.36,75.788
0.40841,75.177,75.423
0.47124,74.919,74.839
0.53407,74.784,74.572
0.5969,74.904,74.729
0.65973,75.094,74.889
0.72257,75.191,74.73
0.7854,75.054,74.616
0.84823,74.794,75.288
0.91106,74.65,75.959
0.9739,74.702,75.663
1.0367,74.98,74.597
1.0996,75.213,74.068
1.1624,75.229,74.219
1.2252,75.056,74.961
1.2881,74.767,75.794
1.3509,74.674,75.821
1.4137,74.842,75.257
1.4766,75.156,74.698
1.5394,75.47,74.468
1.6022,75.532,74.456
1.665,75.305,74.672
1.7279,74.929,75.08
1.7907,74.572,75.442
1.8535,74.501,75.486
1.9164,74.691,75.277
1.9792,75.009,74.947
2.042,75.313,74.609
2.1049,75.429,74.66
2.1677,75.278,74.998
2.2305,74.945,75.017
2.2934,74.546,74.574
2.3562,74.443,74.786
2.419,74.701,75.512
2.4819,75.141,75.878
2.5447,75.558,75.281
2.6075,75.575,74.513
2.6703,75.2,74.332
2.7332,74.699,74.836
2.796,74.38,75.487
2.8588,74.529,75.637
2.9217,74.923,75.406
2.9845,75.313,74.966
3.0474,75.475,74.581
3.1102,75.377,74.691
3.173,75.133,74.995
3.2359,74.87,74.789
3.2987,74.706,74.001
3.3615,74.679,74.181
3.4243,74.758,75.21
3.4872,74.906,75.879
3.55,75.085,75.511
3.6128,75.252,75.162
3.6757,75.318,75.325
3.7385,75.246,75.76
3.8013,75.014,75.56
3.8642,74.797,74.721
3.927,74.775,74.181
3.9898,74.948,74.119
4.0527,75.271,74.273
4.1155,75.459,74.808
4.1783,75.377,75.474
4.2412,75.087,75.517
4.304,74.691,75.004
4.3668,74.466,74.841
4.4296,74.435,74.936
4.4925,74.533,75.142
4.5553,74.678,75.502
4.6181,74.854,75.214
4.681,75.089,74.273
4.7438,75.352,73.827
4.8067,75.595,74.955
4.8695,75.712,76.075
4.9323,75.616,76.033
4.9952,75.314,75.273
5.058,74.834,74.848
5.1208,74.415,74.792
5.1836,74.263,74.646
5.2465,74.39,74.604
5.3093,74.756,75.011
5.3721,75.104,75.524
5.4349,75.292,75.589
5.4978,75.31,75.028
5.5606,75.178,74.348
5.6234,75.08,74.589
5.6863,75.042,75.291
5.7491,74.998,75.57
5.812,74.868,75.123
5.8748,74.652,74.745
5.9376,74.566,74.646
6.0005,74.706,74.662
6.0633,75.118,74.695
6.1261,75.539,75.06
6.1889,75.68,75.47
6.2518,75.487,75.348


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_398.csv <==
x,qOut,qIn
0.031416,74.708,75.273
0.094248,75.168,74.514
0.15708,75.479,74.348
0.21991,75.582,75.051
0.28274,75.465,75.537
0.34557,75.237,74.971
0.40841,74.974,74.453
0.47124,74.768,74.583
0.53407,74.695,74.861
0.5969,74.806,74.837
0.65973,74.999,74.999
0.72257,75.144,75.324
0.7854,75.119,75.309
0.84823,74.922,75.116
0.91106,74.747,75.202
0.9739,74.72,75.374
1.0367,74.932,75.286
1.0996,75.22,74.915
1.1624,75.377,74.487
1.2252,75.342,74.237
1.2881,75.087,74.356
1.3509,74.861,74.908
1.4137,74.805,75.614
1.4766,74.875,75.988
1.5394,74.989,75.601
1.6022,74.941,74.789
1.665,74.8,74.177
1.7279,74.695,74.122
1.7907,74.751,74.695
1.8535,74.949,75.262
1.9164,75.151,75.408
1.9792,75.29,75.257
2.042,75.321,75.559
2.1049,75.328,75.956
2.1677,75.292,75.656
2.2305,75.162,74.895
2.2934,74.889,74.368
2.3562,74.548,74.428
2.419,74.368,74.665
2.4819,74.448,74.638
2.5447,74.828,74.355
2.6075,75.297,74.862
2.6703,75.599,75.723
2.7332,75.597,75.716
2.796,75.185,74.532
2.8588,74.635,74.102
2.9217,74.334,74.814
2.9845,74.387,75.753
3.0474,74.803,75.773
3.1102,75.215,75.162
3.173,75.504,74.656
3.2359,75.654,74.439
3.2987,75.672,74.497
3.3615,75.541,74.859
3.4243,75.221,75.394
3.4872,74.806,75.693
3.55,74.417,75.25
3.6128,74.315,74.796
3.6757,74.492,74.911
3.7385,74.808,75.184
3.8013,75.106,74.977
3.8642,75.219,74.767
3.927,75.141,74.877
3.9898,74.97,74.997
4.0527,74.814,74.988
4.1155,74.861,74.833
4.1783,75.073,74.588
4.2412,75.292,74.602
4.304,75.353,75.293
4.3668,75.1,75.905
4.4296,74.749,75.688
4.4925,74.536,74.722
4.5553,74.672,73.852
4.6181,75.049,74.251
4.681,75.374,75.399
4.7438,75.502,76.178
4.8067,75.329,75.739
4.8695,75.058,74.757
4.9323,74.888,74.129
4.9952,74.859,74.3
5.058,74.964,74.888
5.1208,75.005,75.009
5.1836,74.935,75.039
5.2465,74.81,75.369
5.3093,74.699,75.654
5.3721,74.737,75.457
5.4349,74.923,75.127
5.4978,75.163,74.845
5.5606,75.352,74.652
5.6234,75.277,74.652
5.6863,74.975,74.831
5.7491,74.659,75.059
5.812,74.554,75.352
5.8748,74.847,75.26
5.9376,75.274,74.752
6.0005,75.547,74.446
6.0633,75.397,74.696
6.1261,74.882,75.103
6.1889,74.45,75.48
6.2518,74.343,75.689


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_399.csv <==
x,qOut,qIn
0.031416,75.279,76.004
0.094248,74.961,76.095
0.15708,74.696,75.176
0.21991,74.625,74.262
0.28274,74.83,74.178
0.34557,75.109,74.466
0.40841,75.322,74.851
0.47124,75.412,75.305
0.53407,75.345,75.45
0.5969,75.147,75.144
0.65973,74.885,74.813
0.72257,74.654,74.723
0.7854,74.543,75.037
0.84823,74.597,75.087
0.91106,74.746,74.617
0.9739,74.924,74.184
1.0367,75.068,74.699
1.0996,75.213,75.64
1.1624,75.397,75.89
1.2252,75.559,75.189
1.2881,75.629,74.535
1.3509,75.384,75.084
1.4137,74.912,75.734
1.4766,74.476,75.408
1.5394,74.348,74.477
1.6022,74.632,74.398
1.665,75.041,74.824
1.7279,75.352,75.132
1.7907,75.375,75.158
1.8535,75.177,75.116
1.9164,74.927,74.877
1.9792,74.731,74.561
2.042,74.667,74.772
2.1049,74.669,75.481
2.1677,74.725,75.871
2.2305,74.844,75.557
2.2934,75.032,74.924
2.3562,75.237,74.624
2.419,75.364,74.412
2.4819,75.379,74.216
2.5447,75.268,74.403
2.6075,75.122,75.074
2.6703,74.99,75.747
2.7332,74.887,76.01
2.796,74.816,75.413
2.8588,74.805,74.567
2.9217,74.87,74.304
2.9845,74.963,74.798
3.0474,75.023,75.497
3.1102,74.954,75.434
3.173,74.865,74.963
3.2359,74.873,74.827
3.2987,75.082,75.398
3.3615,75.396,75.396
3.4243,75.524,74.62
3.4872,75.347,74.03
3.55,74.794,74.37
3.6128,74.301,74.852
3.6757,74.205,75.122
3.7385,74.481,75.439
3.8013,75.016,75.77
3.8642,75.443,75.557
3.927,75.621,74.974
3.9898,75.532,74.429
4.0527,75.189,74.266
4.1155,74.838,74.893
4.1783,74.704,75.758
4.2412,74.809,75.855
4.304,75.116,74.933
4.3668,75.35,74.21
4.4296,75.385,74.231
4.4925,75.227,74.982
4.5553,74.911,75.788
4.6181,74.607,75.679
4.681,74.431,75.067
4.7438,74.433,74.599
4.8067,74.63,74.423
4.8695,74.976,74.472
4.9323,75.343,74.872
4.9952,75.58,75.425
5.058,75.54,75.544
5.1208,75.18,75.063
5.1836,74.792,74.591
5.2465,74.608,74.507
5.3093,74.812,74.776
5.3721,75.165,75.107
5.4349,75.331,75.337
5.4978,75.231,75.243
5.5606,74.846,75.123
5.6234,74.613,75.354
5.6863,74.726,75.401
5.7491,75.057,74.912
5.812,75.424,74.336
5.8748,75.405,74.392
5.9376,75.049,74.719
6.0005,74.635,74.934
6.0633,74.466,75.065
6.1261,74.723,75.156
6.1889,75.107,75.105
6.2518,75.365,75.257


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_400.csv <==
x,qOut,qIn
0.031416,75.035,75.317
0.094248,74.982,75.255
0.15708,74.959,74.794
0.21991,74.986,74.376
0.28274,75.06,74.535
0.34557,75.065,75.539
0.40841,74.979,76.47
0.47124,74.864,76.155
0.53407,74.791,74.555
0.5969,74.852,73.613
0.65973,74.993,73.646
0.72257,75.135,74.132
0.7854,75.199,74.828
0.84823,75.157,75.666
0.91106,75.072,76.185
0.9739,75.002,76.064
1.0367,74.996,75.031
1.0996,75.044,74.02
1.1624,75.071,74.057
1.2252,75.034,75.075
1.2881,74.901,75.662
1.3509,74.743,75.136
1.4137,74.716,74.695
1.4766,74.879,75.02
1.5394,75.261,75.704
1.6022,75.615,75.721
1.665,75.565,75.291
1.7279,75.075,74.711
1.7907,74.194,74.268
1.8535,73.737,74.314
1.9164,73.977,74.754
1.9792,74.666,75.211
2.042,75.474,75.228
2.1049,75.937,74.683
2.1677,75.926,74.218
2.2305,75.528,74.593
2.2934,74.882,75.775
2.3562,74.508,75.985
2.419,74.552,75.228
2.4819,74.853,74.646
2.5447,75.198,75.012
2.6075,75.342,75.308
2.6703,75.362,75.084
2.7332,75.334,74.726
2.796,75.326,74.693
2.8588,75.226,74.763
2.9217,74.983,74.727
2.9845,74.703,74.727
3.0474,74.518,74.835
3.1102,74.605,75.013
3.173,74.804,75.319
3.2359,74.954,75.647
3.2987,74.906,75.64
3.3615,74.782,75.237
3.4243,74.796,74.739
3.4872,74.977,74.395
3.55,75.303,74.666
3.6128,75.492,75.211
3.6757,75.442,75.338
3.7385,75.23,74.997
3.8013,74.969,74.698
3.8642,74.862,74.787
3.927,74.851,74.999
3.9898,74.847,75.177
4.0527,74.765,75.259
4.1155,74.666,75.207
4.1783,74.667,75.096
4.2412,74.79,75.091
4.304,75.025,75.11
4.3668,75.271,74.817
4.4296,75.444,74.482
4.4925,75.482,74.542
4.5553,75.332,75.25
4.6181,75.033,75.609
4.681,74.777,75.189
4.7438,74.681,74.644
4.8067,74.824,74.903
4.8695,75.024,75.165
4.9323,75.104,74.944
4.9952,75.053,74.853
5.058,74.892,75.149
5.1208,74.843,75.106
5.1836,74.95,74.836
5.2465,75.135,74.807
5.3093,75.297,75.092
5.3721,75.296,75.198
5.4349,75.146,75.095
5.4978,74.935,74.941
5.5606,74.753,74.754
5.6234,74.709,74.632
5.6863,74.8,74.819
5.7491,74.965,75.293
5.812,75.134,75.396
5.8748,75.197,74.954
5.9376,75.135,74.767
6.0005,75.01,75.125
6.0633,74.893,75.383
6.1261,74.894,75.002
6.1889,74.965,74.67
6.2518,75.037,74.844


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_401.csv <==
x,qOut,qIn
0.031416,74.832,74.663
0.094248,75.03,75.261
0.15708,75.208,75.82
0.21991,75.244,75.485
0.28274,75.037,74.365
0.34557,74.73,74.134
0.40841,74.586,74.82
0.47124,74.683,75.574
0.53407,75.041,75.657
0.5969,75.344,75.292
0.65973,75.402,74.834
0.72257,75.244,74.386
0.7854,74.945,74.206
0.84823,74.824,74.838
0.91106,74.889,75.715
0.9739,75.008,75.852
1.0367,75.028,74.995
1.0996,74.899,74.506
1.1624,74.813,74.715
1.2252,74.861,75.054
1.2881,75.095,74.861
1.3509,75.263,74.75
1.4137,75.202,75.029
1.4766,74.979,75.259
1.5394,74.703,75.296
1.6022,74.721,75.23
1.665,74.988,74.851
1.7279,75.287,74.24
1.7907,75.385,74.295
1.8535,75.101,75.39
1.9164,74.712,76.229
1.9792,74.492,75.901
2.042,74.675,74.739
2.1049,75.098,74.242
2.1677,75.417,74.526
2.2305,75.477,75.184
2.2934,75.179,75.305
2.3562,74.81,74.871
2.419,74.63,74.814
2.4819,74.681,75.383
2.5447,74.938,75.596
2.6075,75.159,74.843
2.6703,75.247,74.309
2.7332,75.189,74.721
2.796,74.988,75.505
2.8588,74.748,75.264
2.9217,74.625,74.597
2.9845,74.695,74.398
3.0474,74.998,74.796
3.1102,75.363,75.052
3.173,75.544,75.139
3.2359,75.452,75.174
3.2987,75.042,74.986
3.3615,74.674,74.53
3.4243,74.61,74.335
3.4872,74.811,74.672
3.55,75.168,75.316
3.6128,75.337,75.918
3.6757,75.286,76.224
3.7385,75.114,75.897
3.8013,74.942,75.232
3.8642,74.895,74.743
3.927,74.923,74.288
3.9898,74.961,73.963
4.0527,74.944,74.14
4.1155,74.866,74.603
4.1783,74.795,75.014
4.2412,74.788,75.428
4.304,74.886,75.736
4.3668,75.029,75.609
4.4296,75.072,75.231
4.4925,74.971,74.886
4.5553,74.709,74.67
4.6181,74.523,74.719
4.681,74.593,74.965
4.7438,74.91,75.136
4.8067,75.414,75.078
4.8695,75.875,75.049
4.9323,76.036,75.155
4.9952,75.784,75.134
5.058,75.041,74.595
5.1208,74.278,74.434
5.1836,73.958,75.03
5.2465,74.103,75.712
5.3093,74.611,75.683
5.3721,75.042,74.868
5.4349,75.34,74.085
5.4978,75.509,74.202
5.5606,75.563,75.134
5.6234,75.441,75.559
5.6863,75.168,75.47
5.7491,74.875,75.195
5.812,74.705,74.794
5.8748,74.78,74.659
5.9376,74.982,74.945
6.0005,75.17,75.22
6.0633,75.212,75.097
6.1261,75.08,74.929
6.1889,74.896,74.845
6.2518,74.78,74.682


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_402.csv <==
x,qOut,qIn
0.031416,74.971,75.657
0.094248,74.711,76.147
0.15708,74.64,75.448
0.21991,74.799,74.127
0.28274,75.173,73.785
0.34557,75.496,74.684
0.40841,75.598,75.521
0.47124,75.461,75.732
0.53407,75.101,75.359
0.5969,74.766,74.839
0.65973,74.627,74.496
0.72257,74.69,74.659
0.7854,74.916,75.248
0.84823,75.087,75.531
0.91106,75.098,75.357
0.9739,74.978,74.967
1.0367,74.782,74.628
1.0996,74.753,74.532
1.1624,74.944,74.802
1.2252,75.222,75.33
1.2881,75.428,75.494
1.3509,75.266,75.114
1.4137,74.86,74.785
1.4766,74.497,74.755
1.5394,74.47,74.739
1.6022,74.846,74.587
1.665,75.269,74.633
1.7279,75.493,74.907
1.7907,75.311,75.207
1.8535,74.946,75.233
1.9164,74.751,75.071
1.9792,74.817,75.016
2.042,75.154,75.438
2.1049,75.339,75.677
2.1677,75.225,75.225
2.2305,74.942,74.478
2.2934,74.668,74.468
2.3562,74.72,75.148
2.419,74.984,75.589
2.4819,75.254,75.499
2.5447,75.325,74.938
2.6075,75.121,74.352
2.6703,74.822,74.212
2.7332,74.596,74.732
2.796,74.586,75.308
2.8588,74.728,75.363
2.9217,74.893,75.292
2.9845,75.028,75.307
3.0474,75.097,75.486
3.1102,75.171,75.424
3.173,75.255,74.892
3.2359,75.307,74.097
3.2987,75.282,73.703
3.3615,75.13,74.248
3.4243,74.955,75.252
3.4872,74.861,76.062
3.55,74.94,75.983
3.6128,75.121,75.363
3.6757,75.201,74.971
3.7385,75.105,74.945
3.8013,74.789,74.508
3.8642,74.535,73.971
3.927,74.538,74.285
3.9898,74.776,75.161
4.0527,75.171,75.529
4.1155,75.489,75.157
4.1783,75.621,74.866
4.2412,75.52,75.071
4.304,75.156,75.514
4.3668,74.638,75.374
4.4296,74.23,74.939
4.4925,74.101,74.792
4.5553,74.359,75.302
4.6181,74.853,75.591
4.681,75.394,75.117
4.7438,75.801,74.257
4.8067,75.913,74.119
4.8695,75.559,74.839
4.9323,74.938,75.415
4.9952,74.389,75.388
5.058,74.24,75.063
5.1208,74.502,74.779
5.1836,74.871,74.465
5.2465,75.171,74.531
5.3093,75.274,75.224
5.3721,75.264,75.619
5.4349,75.208,75.485
5.4978,75.152,75.262
5.5606,75.134,75.316
5.6234,75.168,75.2
5.6863,75.217,74.747
5.7491,75.22,74.365
5.812,75.116,74.651
5.8748,74.888,75.132
5.9376,74.67,75.231
6.0005,74.575,75.073
6.0633,74.696,75.01
6.1261,74.955,74.81
6.1889,75.153,74.518
6.2518,75.184,74.69


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_403.csv <==
x,qOut,qIn
0.031416,74.91,74.028
0.094248,74.516,74.173
0.15708,74.425,74.469
0.21991,74.617,74.953
0.28274,75.001,75.623
0.34557,75.275,75.902
0.40841,75.398,75.488
0.47124,75.406,74.647
0.53407,75.347,74.333
0.5969,75.218,75.092
0.65973,74.991,75.866
0.72257,74.746,75.663
0.7854,74.577,74.644
0.84823,74.692,74.165
0.91106,75.045,74.249
0.9739,75.426,74.671
1.0367,75.622,75.297
1.0996,75.327,75.518
1.1624,74.72,75.295
1.2252,74.172,75.164
1.2881,74.054,75.227
1.3509,74.436,74.998
1.4137,74.978,74.769
1.4766,75.431,74.94
1.5394,75.589,75.386
1.6022,75.449,75.479
1.665,75.178,75.218
1.7279,74.961,74.745
1.7907,74.964,74.343
1.8535,75.129,74.418
1.9164,75.19,74.774
1.9792,75.051,75.11
2.042,74.664,75.424
2.1049,74.406,75.45
2.1677,74.488,75.126
2.2305,74.828,74.862
2.2934,75.287,74.867
2.3562,75.522,74.96
2.419,75.468,75.083
2.4819,75.233,75.128
2.5447,74.955,74.679
2.6075,74.886,74.257
2.6703,75.013,74.643
2.7332,75.204,75.65
2.796,75.316,75.925
2.8588,75.186,74.959
2.9217,74.889,74.23
2.9845,74.595,74.653
3.0474,74.478,75.736
3.1102,74.641,75.545
3.173,74.945,74.494
3.2359,75.236,73.946
3.2987,75.369,74.642
3.3615,75.303,75.495
3.4243,75.141,75.911
3.4872,74.984,75.797
3.55,74.92,75.277
3.6128,74.902,74.689
3.6757,74.858,74.296
3.7385,74.803,74.393
3.8013,74.766,74.891
3.8642,74.861,74.999
3.927,75.042,74.851
3.9898,75.212,74.918
4.0527,75.27,75.111
4.1155,75.185,75.164
4.1783,75.053,75.219
4.2412,74.933,75.16
4.304,74.87,75.095
4.3668,74.782,75.305
4.4296,74.704,75.411
4.4925,74.728,75.109
4.5553,74.935,74.851
4.6181,75.316,74.914
4.681,75.605,74.792
4.7438,75.619,74.381
4.8067,75.205,74.273
4.8695,74.66,75.079
4.9323,74.391,75.92
4.9952,74.462,75.878
5.058,74.834,75.058
5.1208,75.078,74.467
5.1836,75.13,74.203
5.2465,75.077,74.382
5.3093,75.031,75.136
5.3721,75.082,75.421
5.4349,75.167,75.049
5.4978,75.242,74.921
5.5606,75.271,75.539
5.6234,75.27,75.696
5.6863,75.201,75.2
5.7491,75.043,74.721
5.812,74.782,74.66
5.8748,74.542,74.624
5.9376,74.484,74.661
6.0005,74.639,75.083
6.0633,74.995,75.835
6.1261,75.347,75.91
6.1889,75.485,75.195
6.2518,75.347,74.322


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_404.csv <==
x,qOut,qIn
0.031416,75.415,75.176
0.094248,75.207,75.593
0.15708,74.884,75.715
0.21991,74.579,75.454
0.28274,74.429,74.823
0.34557,74.584,74.578
0.40841,74.942,74.785
0.47124,75.304,74.93
0.53407,75.473,74.91
0.5969,75.255,75.045
0.65973,74.846,75.04
0.72257,74.54,74.682
0.7854,74.611,74.543
0.84823,75.045,75.19
0.91106,75.447,75.72
0.9739,75.563,75.359
1.0367,75.187,74.617
1.0996,74.646,74.723
1.1624,74.415,75.014
1.2252,74.59,74.741
1.2881,75.157,74.153
1.3509,75.594,74.776
1.4137,75.654,76.02
1.4766,75.387,76.362
1.5394,74.906,75.225
1.6022,74.656,74.536
1.665,74.698,74.708
1.7279,74.879,75.002
1.7907,75.012,74.812
1.8535,74.953,74.564
1.9164,74.851,74.749
1.9792,74.829,75.441
2.042,74.978,75.957
2.1049,75.189,75.427
2.1677,75.281,74.48
2.2305,75.193,73.942
2.2934,74.892,74.206
2.3562,74.597,74.86
2.419,74.496,75.323
2.4819,74.623,75.179
2.5447,74.959,74.717
2.6075,75.33,74.811
2.6703,75.592,75.37
2.7332,75.647,75.936
2.796,75.414,75.67
2.8588,74.982,74.876
2.9217,74.625,74.54
2.9845,74.505,74.831
3.0474,74.72,75.098
3.1102,75.072,74.949
3.173,75.348,74.694
3.2359,75.429,74.377
3.2987,75.224,74.475
3.3615,74.825,75.153
3.4243,74.487,75.589
3.4872,74.363,75.376
3.55,74.559,75.132
3.6128,74.864,75.258
3.6757,75.083,75.203
3.7385,75.176,74.977
3.8013,75.139,75.096
3.8642,75.169,75.238
3.927,75.286,74.991
3.9898,75.4,74.769
4.0527,75.404,74.911
4.1155,75.199,74.879
4.1783,74.93,74.608
4.2412,74.722,74.493
4.304,74.68,74.827
4.3668,74.697,75.329
4.4296,74.704,75.646
4.4925,74.738,75.63
4.5553,74.847,75.349
4.6181,75.08,74.87
4.681,75.307,74.373
4.7438,75.43,74.224
4.8067,75.361,74.607
4.8695,75.19,75.132
4.9323,75.063,75.391
4.9952,75.021,75.273
5.058,75.075,75.211
5.1208,75.081,75.374
5.1836,74.991,75.364
5.2465,74.842,75.038
5.3093,74.681,74.427
5.3721,74.609,74.17
5.4349,74.661,74.495
5.4978,74.833,75.129
5.5606,75.103,75.658
5.6234,75.393,75.679
5.6863,75.537,75.21
5.7491,75.447,74.503
5.812,75.056,74.042
5.8748,74.609,74.543
5.9376,74.398,75.593
6.0005,74.478,76.208
6.0633,74.828,75.622
6.1261,75.162,74.521
6.1889,75.383,73.941
6.2518,75.469,74.348


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_405.csv <==
x,qOut,qIn
0.031416,75.691,74.973
0.094248,75.632,74.446
0.15708,75.27,74.614
0.21991,74.813,75.239
0.28274,74.485,75.506
0.34557,74.468,75.004
0.40841,74.648,74.477
0.47124,74.905,74.546
0.53407,75.126,75.25
0.5969,75.315,75.503
0.65973,75.414,75.092
0.72257,75.368,74.481
0.7854,75.126,74.187
0.84823,74.791,74.39
0.91106,74.6,74.925
0.9739,74.644,75.474
1.0367,74.96,75.638
1.0996,75.299,75.41
1.1624,75.452,75.134
1.2252,75.383,75.03
1.2881,75.094,74.986
1.3509,74.865,74.838
1.4137,74.822,74.741
1.4766,74.911,74.725
1.5394,75.035,74.711
1.6022,75.034,75.016
1.665,74.986,75.629
1.7279,74.952,75.978
1.7907,74.982,75.446
1.8535,74.933,74.591
1.9164,74.75,74.164
1.9792,74.548,74.402
2.042,74.463,74.985
2.1049,74.677,74.987
2.1677,75.058,74.616
2.2305,75.424,74.573
2.2934,75.6,75.264
2.3562,75.507,75.683
2.419,75.246,75.495
2.4819,74.95,75.21
2.5447,74.749,75.162
2.6075,74.678,75.024
2.6703,74.715,74.874
2.7332,74.849,74.885
2.796,75.067,74.663
2.8588,75.34,74.532
2.9217,75.506,74.993
2.9845,75.46,75.476
3.0474,75.115,74.929
3.1102,74.682,74.232
3.173,74.445,74.448
3.2359,74.458,75.333
3.2987,74.708,76.017
3.3615,74.903,75.674
3.4243,75.002,74.789
3.4872,75.067,74.244
3.55,75.17,74.722
3.6128,75.34,75.386
3.6757,75.442,75.616
3.7385,75.4,75.518
3.8013,75.159,75.287
3.8642,74.88,74.708
3.927,74.735,74.002
3.9898,74.743,73.82
4.0527,74.885,74.709
4.1155,74.965,75.625
4.1783,74.93,75.705
4.2412,74.837,75.245
4.304,74.755,75.349
4.3668,74.83,75.35
4.4296,75.043,74.639
4.4925,75.276,74.195
4.5553,75.401,74.957
4.6181,75.25,75.796
4.681,74.971,75.717
4.7438,74.78,74.804
4.8067,74.883,74.046
4.8695,75.236,74.245
4.9323,75.462,74.837
4.9952,75.36,75.396
5.058,74.792,75.652
5.1208,74.244,75.551
5.1836,74.137,75.3
5.2465,74.455,75.065
5.3093,75.07,74.756
5.3721,75.522,74.46
5.4349,75.66,74.424
5.4978,75.504,74.694
5.5606,75.106,75.105
5.6234,74.781,75.216
5.6863,74.725,75.169
5.7491,74.894,75.327
5.812,75.194,75.638
5.8748,75.263,75.278
5.9376,75.032,74.509
6.0005,74.674,74.174
6.0633,74.402,74.647
6.1261,74.525,75.293
6.1889,74.928,75.736
6.2518,75.39,75.689


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_406.csv <==
x,qOut,qIn
0.031416,75.073,75.025
0.094248,75.376,75.748
0.15708,75.44,76.148
0.21991,75.222,75.683
0.28274,74.734,74.662
0.34557,74.417,74.521
0.40841,74.463,74.977
0.47124,74.768,75.215
0.53407,75.166,74.925
0.5969,75.379,74.843
0.65973,75.422,75.09
0.72257,75.363,75.19
0.7854,75.28,74.661
0.84823,75.161,74.284
0.91106,74.934,74.535
0.9739,74.638,75.15
1.0367,74.336,75.664
1.0996,74.269,75.475
1.1624,74.489,74.826
1.2252,74.895,74.411
1.2881,75.363,74.706
1.3509,75.678,75.292
1.4137,75.709,75.635
1.4766,75.48,75.351
1.5394,75.048,74.516
1.6022,74.762,74.602
1.665,74.761,75.489
1.7279,74.94,75.896
1.7907,75.149,75.19
1.8535,75.118,74.57
1.9164,74.901,74.434
1.9792,74.665,74.517
2.042,74.575,74.435
2.1049,74.724,74.516
2.1677,74.978,75.039
2.2305,75.199,75.695
2.2934,75.259,75.786
2.3562,75.135,75.205
2.419,74.957,74.666
2.4819,74.85,74.638
2.5447,74.917,74.938
2.6075,75.079,75.14
2.6703,75.185,75.373
2.7332,75.204,75.56
2.796,75.124,75.191
2.8588,75.127,74.476
2.9217,75.194,74.253
2.9845,75.206,74.695
3.0474,75.029,75.206
3.1102,74.647,75.344
3.173,74.354,75.379
3.2359,74.318,75.324
3.2987,74.641,75.21
3.3615,75.076,74.979
3.4243,75.402,74.614
3.4872,75.525,74.37
3.55,75.385,74.691
3.6128,75.096,75.01
3.6757,74.862,74.958
3.7385,74.8,75.008
3.8013,74.989,75.376
3.8642,75.253,75.012
3.927,75.36,74.295
3.9898,75.241,74.523
4.0527,74.869,75.91
4.1155,74.573,76.331
4.1783,74.561,75.495
4.2412,74.799,74.279
4.304,75.192,73.759
4.3668,75.459,74.31
4.4296,75.49,75.229
4.4925,75.304,75.731
4.5553,74.948,75.379
4.6181,74.646,74.939
4.681,74.539,74.999
4.7438,74.621,75.48
4.8067,74.85,75.436
4.8695,75.042,74.68
4.9323,75.092,74.268
4.9952,75.015,74.554
5.058,74.843,74.941
5.1208,74.795,75.173
5.1836,74.961,75.56
5.2465,75.24,75.709
5.3093,75.505,75.022
5.3721,75.413,74.272
5.4349,74.992,74.175
5.4978,74.525,74.592
5.5606,74.321,75.155
5.6234,74.597,75.394
5.6863,75.068,75.318
5.7491,75.477,75.195
5.812,75.599,75.21
5.8748,75.467,75.246
5.9376,75.226,75.219
6.0005,74.979,75.06
6.0633,74.803,74.696
6.1261,74.675,74.295
6.1889,74.654,74.133
6.2518,74.779,74.396


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_407.csv <==
x,qOut,qIn
0.031416,75.088,75.119
0.094248,75.292,74.995
0.15708,75.319,74.71
0.21991,75.208,74.378
0.28274,75.024,74.299
0.34557,74.915,74.821
0.40841,74.837,75.435
0.47124,74.748,75.551
0.53407,74.606,75.415
0.5969,74.545,75.481
0.65973,74.681,75.34
0.72257,74.964,74.885
0.7854,75.31,74.305
0.84823,75.471,74.013
0.91106,75.403,74.337
0.9739,75.212,75.403
1.0367,75.025,76.428
1.0996,75.014,76.084
1.1624,75.077,74.911
1.2252,75.092,73.899
1.2881,74.938,73.801
1.3509,74.677,74.619
1.4137,74.494,75.571
1.4766,74.485,75.783
1.5394,74.696,75.156
1.6022,75.019,74.791
1.665,75.355,74.935
1.7279,75.592,75.296
1.7907,75.629,75.23
1.8535,75.316,74.828
1.9164,74.79,74.614
1.9792,74.334,74.599
2.042,74.225,74.552
2.1049,74.574,74.824
2.1677,75.129,75.442
2.2305,75.609,75.765
2.2934,75.757,75.304
2.3562,75.371,74.987
2.419,74.743,75.11
2.4819,74.274,75.142
2.5447,74.339,74.732
2.6075,74.839,74.32
2.6703,75.334,74.34
2.7332,75.596,74.977
2.796,75.462,75.692
2.8588,75.183,75.358
2.9217,74.985,74.627
2.9845,74.901,74.648
3.0474,74.914,75.537
3.1102,74.815,75.488
3.173,74.678,74.736
3.2359,74.629,74.594
3.2987,74.783,75.421
3.3615,75.096,75.503
3.4243,75.389,74.922
3.4872,75.545,74.697
3.55,75.469,74.906
3.6128,75.199,74.662
3.6757,74.874,74.436
3.7385,74.623,74.793
3.8013,74.555,75.636
3.8642,74.667,75.961
3.927,74.869,75.585
3.9898,75.075,74.832
4.0527,75.202,74.334
4.1155,75.208,74.491
4.1783,75.132,74.952
4.2412,75.041,75.261
4.304,74.997,75.041
4.3668,75.032,74.543
4.4296,75.103,74.307
4.4925,75.163,74.622
4.5553,75.172,75.058
4.6181,75.094,75.121
4.681,74.929,75.25
4.7438,74.74,75.659
4.8067,74.594,75.833
4.8695,74.641,75.087
4.9323,74.891,74.257
4.9952,75.229,74.335
5.058,75.528,75.242
5.1208,75.544,75.629
5.1836,75.272,75.472
5.2465,74.895,75.05
5.3093,74.624,74.561
5.3721,74.673,74.737
5.4349,74.85,75.371
5.4978,74.966,75.453
5.5606,74.849,74.6
5.6234,74.627,74.099
5.6863,74.544,74.316
5.7491,74.674,74.928
5.812,75.035,75.44
5.8748,75.394,75.471
5.9376,75.572,75.269
6.0005,75.518,75.13
6.0633,75.21,75.085
6.1261,74.877,75.056
6.1889,74.735,75.053
6.2518,74.814,75.075


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_408.csv <==
x,qOut,qIn
0.031416,75.234,74.321
0.094248,75.268,74.674
0.15708,75.116,75.386
0.21991,74.941,75.924
0.28274,74.909,75.506
0.34557,75.057,74.722
0.40841,75.229,74.418
0.47124,75.32,74.429
0.53407,75.25,74.344
0.5969,75.1,74.625
0.65973,74.937,75.219
0.72257,74.8,75.525
0.7854,74.707,75.47
0.84823,74.716,75.182
0.91106,74.871,74.809
0.9739,75.102,74.891
1.0367,75.319,75.481
1.0996,75.271,75.518
1.1624,74.998,75.113
1.2252,74.717,74.969
1.2881,74.656,75.102
1.3509,74.964,74.864
1.4137,75.348,74.608
1.4766,75.534,74.677
1.5394,75.275,74.652
1.6022,74.724,74.583
1.665,74.328,75.042
1.7279,74.279,75.738
1.7907,74.666,75.538
1.8535,75.095,74.511
1.9164,75.352,74.047
1.9792,75.41,74.669
2.042,75.278,75.413
2.1049,75.127,75.134
2.1677,75.061,74.808
2.2305,75.095,75.222
2.2934,75.221,75.988
2.3562,75.31,75.5
2.419,75.271,74.324
2.4819,75.106,73.858
2.5447,74.839,74.767
2.6075,74.631,75.638
2.6703,74.575,75.774
2.7332,74.667,75.267
2.796,74.878,74.659
2.8588,75.101,74.502
2.9217,75.229,74.606
2.9845,75.206,74.775
3.0474,74.993,74.997
3.1102,74.723,75.243
3.173,74.597,75.39
3.2359,74.68,75.344
3.2987,74.986,75.048
3.3615,75.311,75.052
3.4243,75.481,75.329
3.4872,75.432,75.277
3.55,75.131,74.622
3.6128,74.773,74.213
3.6757,74.596,74.346
3.7385,74.666,74.789
3.8013,74.997,75.348
3.8642,75.314,75.814
3.927,75.391,75.924
3.9898,75.205,75.554
4.0527,74.785,74.77
4.1155,74.523,74.121
4.1783,74.576,73.972
4.2412,74.848,74.347
4.304,75.187,75.105
4.3668,75.344,75.591
4.4296,75.352,75.454
4.4925,75.29,74.975
4.5553,75.243,74.946
4.6181,75.172,75.378
4.681,74.988,75.605
4.7438,74.725,75.359
4.8067,74.451,74.725
4.8695,74.406,74.202
4.9323,74.644,74.094
4.9952,75.063,74.607
5.058,75.539,75.533
5.1208,75.791,75.638
5.1836,75.617,74.956
5.2465,75.104,74.434
5.3093,74.407,74.846
5.3721,74.133,75.381
5.4349,74.349,75.469
5.4978,74.816,75.24
5.5606,75.25,74.917
5.6234,75.406,74.892
5.6863,75.379,75.159
5.7491,75.293,75.343
5.812,75.262,75.009
5.8748,75.249,74.432
5.9376,75.112,74.27
6.0005,74.857,74.826
6.0633,74.522,75.672
6.1261,74.418,75.735
6.1889,74.604,75.157
6.2518,74.934,74.534


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_409.csv <==
x,qOut,qIn
0.031416,74.853,76.009
0.094248,74.973,75.347
0.15708,75.028,74.623
0.21991,74.916,74.412
0.28274,74.581,74.682
0.34557,74.361,74.772
0.40841,74.441,74.919
0.47124,74.751,75.4
0.53407,75.163,75.52
0.5969,75.404,74.659
0.65973,75.449,73.927
0.72257,75.363,74.251
0.7854,75.225,75.503
0.84823,75.095,76.177
0.91106,74.939,75.991
0.9739,74.79,75.253
1.0367,74.686,74.642
1.0996,74.8,74.608
1.1624,75.104,74.693
1.2252,75.418,74.52
1.2881,75.546,74.495
1.3509,75.266,75.04
1.4137,74.823,75.49
1.4766,74.517,75.472
1.5394,74.621,75.379
1.6022,74.992,75.249
1.665,75.233,74.75
1.7279,75.193,74.301
1.7907,74.796,74.584
1.8535,74.474,75.101
1.9164,74.505,75.121
1.9792,74.853,74.695
2.042,75.406,74.594
2.1049,75.789,75.266
2.1677,75.782,75.888
2.2305,75.413,75.822
2.2934,74.766,75.173
2.3562,74.355,74.551
2.419,74.359,74.249
2.4819,74.65,74.569
2.5447,75.042,75.066
2.6075,75.293,75.134
2.6703,75.397,75.196
2.7332,75.361,75.444
2.796,75.194,75.455
2.8588,74.931,74.881
2.9217,74.704,74.307
2.9845,74.599,74.289
3.0474,74.672,74.893
3.1102,74.8,75.426
3.173,74.909,75.699
3.2359,75.013,75.666
3.2987,75.143,75.153
3.3615,75.345,74.649
3.4243,75.463,74.622
3.4872,75.386,74.956
3.55,75.024,75.148
3.6128,74.614,74.739
3.6757,74.465,74.268
3.7385,74.622,74.446
3.8013,75.052,75.299
3.8642,75.402,75.568
3.927,75.486,75.19
3.9898,75.306,74.852
4.0527,74.901,74.956
4.1155,74.578,75.045
4.1783,74.519,75.089
4.2412,74.71,75.2
4.304,75.088,75.129
4.3668,75.42,75.019
4.4296,75.563,75.07
4.4925,75.486,74.97
4.5553,75.184,74.396
4.6181,74.873,74.196
4.681,74.7,74.773
4.7438,74.662,75.592
4.8067,74.715,75.759
4.8695,74.736,75.403
4.9323,74.781,75.139
4.9952,74.889,75.005
5.058,75.082,74.711
5.1208,75.231,74.669
5.1836,75.234,75.085
5.2465,75.127,75.452
5.3093,74.97,75.233
5.3721,74.96,74.405
5.4349,75.078,73.738
5.4978,75.209,74.152
5.5606,75.223,75.477
5.6234,75.019,75.778
5.6863,74.73,75.2
5.7491,74.52,74.818
5.812,74.531,75.099
5.8748,74.77,75.378
5.9376,75.109,75.45
6.0005,75.413,75.217
6.0633,75.559,74.426
6.1261,75.443,74.1
6.1889,75.17,74.798
6.2518,74.916,75.804


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_410.csv <==
x,qOut,qIn
0.031416,75.314,75.721
0.094248,75.112,75.456
0.15708,74.962,75.153
0.21991,74.898,75.03
0.28274,74.924,74.856
0.34557,74.922,74.391
0.40841,74.873,74.232
0.47124,74.819,74.811
0.53407,74.808,75.633
0.5969,74.884,75.698
0.65973,74.987,75.24
0.72257,75.049,74.715
0.7854,75.009,74.616
0.84823,74.866,74.788
0.91106,74.717,74.929
0.9739,74.655,75.026
1.0367,74.75,75.002
1.0996,74.993,75.042
1.1624,75.297,75.228
1.2252,75.555,75.219
1.2881,75.665,74.788
1.3509,75.503,74.8
1.4137,75.12,75.197
1.4766,74.703,75.138
1.5394,74.448,74.505
1.6022,74.527,74.457
1.665,74.825,74.862
1.7279,75.173,75.148
1.7907,75.409,75.219
1.8535,75.395,75.414
1.9164,75.163,75.637
1.9792,74.866,75.688
2.042,74.665,75.126
2.1049,74.714,73.997
2.1677,74.905,73.449
2.2305,75.103,74.507
2.2934,75.181,76.565
2.3562,75.142,76.541
2.419,75.074,74.815
2.4819,75.022,73.47
2.5447,75.012,73.78
2.6075,74.973,74.759
2.6703,74.875,75.633
2.7332,74.755,75.97
2.796,74.659,75.573
2.8588,74.688,75.161
2.9217,74.876,75.078
2.9845,75.166,75.153
3.0474,75.494,75.119
3.1102,75.621,74.782
3.173,75.381,74.417
3.2359,74.897,74.424
3.2987,74.352,74.815
3.3615,74.29,75.074
3.4243,74.693,75.172
3.4872,75.241,75.268
3.55,75.591,75.316
3.6128,75.336,75.103
3.6757,74.733,74.883
3.7385,74.227,74.894
3.8013,74.251,75.043
3.8642,74.81,75.151
3.927,75.457,75.174
3.9898,75.897,74.95
4.0527,75.896,74.511
4.1155,75.549,74.434
4.1783,75.121,74.812
4.2412,74.788,75.311
4.304,74.681,75.442
4.3668,74.651,75.371
4.4296,74.65,75.348
4.4925,74.709,75.2
4.5553,74.867,74.735
4.6181,75.104,74.429
4.681,75.272,74.521
4.7438,75.31,74.697
4.8067,75.178,74.553
4.8695,75.027,74.934
4.9323,74.971,75.784
4.9952,75.001,75.938
5.058,75.083,74.988
5.1208,75.055,74.705
5.1836,74.905,75.168
5.2465,74.727,75.336
5.3093,74.622,74.855
5.3721,74.718,74.685
5.4349,74.969,74.879
5.4978,75.263,75.072
5.5606,75.485,74.871
5.6234,75.486,74.626
5.6863,75.247,74.754
5.7491,74.885,75.118
5.812,74.535,75.212
5.8748,74.418,74.976
5.9376,74.529,74.763
6.0005,74.78,74.674
6.0633,75.07,74.615
6.1261,75.312,74.751
6.1889,75.448,75.183
6.2518,75.455,75.631


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_411.csv <==
x,qOut,qIn
0.031416,75.332,75.199
0.094248,74.773,74.865
0.15708,74.4,74.985
0.21991,74.382,75.319
0.28274,74.787,75.175
0.34557,75.171,74.637
0.40841,75.318,74.499
0.47124,75.266,75.033
0.53407,75.096,75.586
0.5969,75.107,75.331
0.65973,75.27,74.827
0.72257,75.407,74.584
0.7854,75.323,74.698
0.84823,74.898,75.1
0.91106,74.454,75.508
0.9739,74.252,75.341
1.0367,74.492,74.511
1.0996,74.937,74.186
1.1624,75.299,74.494
1.2252,75.466,74.827
1.2881,75.374,75.037
1.3509,75.173,75.427
1.4137,74.987,75.638
1.4766,74.877,75.408
1.5394,74.875,74.873
1.6022,74.934,74.69
1.665,75.022,74.962
1.7279,75.098,75.399
1.7907,75.121,75.567
1.8535,75.049,75.241
1.9164,74.95,74.698
1.9792,74.902,74.341
2.042,74.971,74.465
2.1049,75.082,74.796
2.1677,75.058,75.131
2.2305,74.879,75.489
2.2934,74.561,75.681
2.3562,74.423,75.341
2.419,74.582,74.84
2.4819,74.933,74.657
2.5447,75.331,74.815
2.6075,75.504,74.923
2.6703,75.418,74.941
2.7332,75.193,74.832
2.796,74.966,74.567
2.8588,74.963,74.827
2.9217,75.118,75.426
2.9845,75.269,75.373
3.0474,75.244,74.439
3.1102,74.955,74.184
3.173,74.623,74.832
3.2359,74.453,75.801
3.2987,74.609,76.428
3.3615,74.978,75.973
3.4243,75.333,74.869
3.4872,75.533,74.131
3.55,75.47,74.238
3.6128,75.212,74.672
3.6757,74.927,75.07
3.7385,74.731,75.135
3.8013,74.713,74.955
3.8642,74.79,75.193
3.927,74.884,75.507
3.9898,74.961,75.187
4.0527,75,74.248
4.1155,74.98,74.132
4.1783,74.877,74.855
4.2412,74.753,75.56
4.304,74.676,75.592
4.3668,74.826,75.263
4.4296,75.189,74.946
4.4925,75.588,74.864
4.5553,75.833,75.225
4.6181,75.585,75.284
4.681,74.995,74.693
4.7438,74.433,74.061
4.8067,74.284,74.365
4.8695,74.632,75.196
4.9323,75.092,75.664
4.9952,75.413,75.648
5.058,75.397,75.529
5.1208,75.152,75.267
5.1836,74.852,74.644
5.2465,74.632,73.974
5.3093,74.598,74.131
5.3721,74.744,75.224
5.4349,74.995,75.898
5.4978,75.252,75.303
5.5606,75.419,74.498
5.6234,75.409,74.918
5.6863,75.247,75.519
5.7491,75.009,75.607
5.812,74.777,75.44
5.8748,74.605,75.304
5.9376,74.527,74.863
6.0005,74.587,74.203
6.0633,74.815,73.937
6.1261,75.201,74.575
6.1889,75.539,75.396
6.2518,75.64,75.663


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_412.csv <==
x,qOut,qIn
0.031416,74.661,74.214
0.094248,74.924,74.633
0.15708,75.168,75.195
0.21991,75.316,75.414
0.28274,75.316,75.515
0.34557,75.216,75.533
0.40841,75.069,75.169
0.47124,74.908,74.704
0.53407,74.759,74.653
0.5969,74.643,75.006
0.65973,74.643,75.286
0.72257,74.801,75.204
0.7854,75.133,74.729
0.84823,75.517,74.396
0.91106,75.714,74.555
0.9739,75.6,75.202
1.0367,75.088,75.782
1.0996,74.516,75.735
1.1624,74.244,75.321
1.2252,74.32,74.785
1.2881,74.698,74.286
1.3509,75.05,74.162
1.4137,75.297,74.523
1.4766,75.421,75.177
1.5394,75.416,75.752
1.6022,75.268,75.742
1.665,75.063,75.3
1.7279,74.905,74.866
1.7907,74.893,74.764
1.8535,74.97,74.775
1.9164,74.974,74.708
1.9792,74.883,74.64
2.042,74.702,74.934
2.1049,74.693,75.407
2.1677,74.933,75.382
2.2305,75.288,74.668
2.2934,75.601,74.25
2.3562,75.517,74.807
2.419,75.063,75.312
2.4819,74.529,75.33
2.5447,74.236,75.297
2.6075,74.446,75.272
2.6703,74.92,75.065
2.7332,75.401,75.046
2.796,75.661,75.17
2.8588,75.597,74.951
2.9217,75.278,74.616
2.9845,74.884,74.524
3.0474,74.602,74.79
3.1102,74.608,75.081
3.173,74.801,75.285
3.2359,75.028,75.421
3.2987,75.137,75.414
3.3615,75.057,75.093
3.4243,74.879,74.797
3.4872,74.728,74.929
3.55,74.718,75.355
3.6128,74.88,75.483
3.6757,75.111,75.128
3.7385,75.309,74.242
3.8013,75.38,73.711
3.8642,75.31,74.744
3.927,75.159,76.029
3.9898,74.985,75.821
4.0527,74.84,74.016
4.1155,74.736,73.548
4.1783,74.703,74.637
4.2412,74.764,75.881
4.304,74.934,76.044
4.3668,75.152,75.595
4.4296,75.303,75.212
4.4925,75.343,74.983
4.5553,75.242,74.564
4.6181,75.141,74.39
4.681,75.11,74.843
4.7438,75.106,75.374
4.8067,75.06,75.298
4.8695,74.859,75.095
4.9323,74.654,75.013
4.9952,74.577,74.709
5.058,74.741,74.257
5.1208,74.967,74.531
5.1836,75.005,75.258
5.2465,74.848,75.6
5.3093,74.542,75.245
5.3721,74.509,74.951
5.4349,74.844,74.934
5.4978,75.356,75.108
5.5606,75.825,75.256
5.6234,75.826,74.953
5.6863,75.381,74.421
5.7491,74.809,74.263
5.812,74.469,74.915
5.8748,74.653,75.705
5.9376,75.044,76.003
6.0005,75.347,75.667
6.0633,75.303,75.002
6.1261,74.989,74.707
6.1889,74.675,74.657
6.2518,74.528,74.433


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_413.csv <==
x,qOut,qIn
0.031416,74.946,74.846
0.094248,74.61,75.243
0.15708,74.443,75.295
0.21991,74.547,75.053
0.28274,74.95,74.745
0.34557,75.465,74.929
0.40841,75.875,75.447
0.47124,75.969,75.57
0.53407,75.546,74.766
0.5969,74.7,74.426
0.65973,74.057,74.987
0.72257,73.943,75.577
0.7854,74.539,75.427
0.84823,75.272,74.885
0.91106,75.713,74.45
0.9739,75.73,74.409
1.0367,75.257,74.842
1.0996,74.708,75.255
1.1624,74.462,75.381
1.2252,74.558,75.237
1.2881,74.939,75.043
1.3509,75.193,74.939
1.4137,75.24,74.863
1.4766,75.16,74.873
1.5394,75.055,75.06
1.6022,75.046,75.341
1.665,75.072,75.319
1.7279,75.088,74.671
1.7907,75.051,74.157
1.8535,75.042,74.79
1.9164,75.073,75.496
1.9792,75.089,75.29
2.042,75.019,74.706
2.1049,74.825,74.936
2.1677,74.676,75.272
2.2305,74.68,75.154
2.2934,74.911,74.973
2.3562,75.193,74.942
2.419,75.324,74.688
2.4819,75.27,74.52
2.5447,75.033,74.849
2.6075,74.878,75.316
2.6703,74.9,75.533
2.7332,75.023,75.459
2.796,75.139,75.205
2.8588,75.067,75.084
2.9217,74.884,75.172
2.9845,74.724,75.284
3.0474,74.715,74.982
3.1102,74.862,74.513
3.173,75.036,74.371
3.2359,75.156,74.551
3.2987,75.156,74.802
3.3615,75.098,75.023
3.4243,75.026,75.234
3.4872,74.95,75.305
3.55,74.865,75.175
3.6128,74.769,75.171
3.6757,74.737,75.286
3.7385,74.811,75.199
3.8013,75.013,74.845
3.8642,75.247,74.92
3.927,75.408,75.209
3.9898,75.458,74.941
4.0527,75.376,73.975
4.1155,75.237,73.992
4.1783,75.067,75.169
4.2412,74.881,76.35
4.304,74.687,75.996
4.3668,74.55,74.71
4.4296,74.551,74.082
4.4925,74.687,74.616
4.5553,74.932,75.553
4.6181,75.149,75.44
4.681,75.267,74.767
4.7438,75.29,74.48
4.8067,75.233,74.788
4.8695,75.193,75.001
4.9323,75.18,75.165
4.9952,75.145,75.296
5.058,75.034,75.027
5.1208,74.794,74.677
5.1836,74.555,74.622
5.2465,74.452,74.583
5.3093,74.595,74.586
5.3721,74.948,75.108
5.4349,75.314,75.82
5.4978,75.529,76.243
5.5606,75.45,76.134
5.6234,75.136,75.384
5.6863,74.856,74.314
5.7491,74.751,73.582
5.812,74.909,73.769
5.8748,75.047,74.785
5.9376,75.025,75.814
6.0005,74.916,76.022
6.0633,74.828,75.373
6.1261,74.95,74.745
6.1889,75.117,74.37
6.2518,75.164,74.391


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_414.csv <==
x,qOut,qIn
0.031416,74.643,74.657
0.094248,74.51,74.499
0.15708,74.648,74.783
0.21991,74.938,75.251
0.28274,75.232,75.429
0.34557,75.284,75.265
0.40841,75.13,74.944
0.47124,74.926,74.458
0.53407,74.839,74.312
0.5969,74.943,74.96
0.65973,75.045,75.563
0.72257,75.035,75.464
0.7854,74.831,75.16
0.84823,74.658,75.453
0.91106,74.701,75.659
0.9739,74.934,75.229
1.0367,75.284,74.44
1.0996,75.445,74.297
1.1624,75.324,74.585
1.2252,75.038,74.833
1.2881,74.74,74.978
1.3509,74.734,74.89
1.4137,74.954,74.624
1.4766,75.202,74.791
1.5394,75.274,75.507
1.6022,75.054,75.538
1.665,74.752,74.988
1.7279,74.569,74.776
1.7907,74.675,75.381
1.8535,74.984,75.714
1.9164,75.314,75.371
1.9792,75.548,74.73
2.042,75.593,74.34
2.1049,75.433,74.39
2.1677,75.126,74.681
2.2305,74.792,75.052
2.2934,74.555,75.361
2.3562,74.519,75.445
2.419,74.625,75.232
2.4819,74.781,74.792
2.5447,74.899,74.453
2.6075,74.954,74.627
2.6703,74.989,75.093
2.7332,75.035,75.422
2.796,75.114,75.179
2.8588,75.2,74.784
2.9217,75.278,74.747
2.9845,75.325,75.099
3.0474,75.322,75.428
3.1102,75.194,75.308
3.173,74.934,75.043
3.2359,74.651,74.96
3.2987,74.467,75.079
3.3615,74.571,75
3.4243,74.88,74.827
3.4872,75.215,74.847
3.55,75.397,75.191
3.6128,75.276,75.324
3.6757,74.988,74.989
3.7385,74.728,74.455
3.8013,74.685,74.566
3.8642,74.86,75.224
3.927,75.062,75.48
3.9898,75.177,75.095
4.0527,75.118,74.516
4.1155,75.014,74.233
4.1783,74.99,74.395
4.2412,75.058,75.33
4.304,75.202,76.73
4.3668,75.256,76.543
4.4296,75.178,74.955
4.4925,75.032,73.651
4.5553,74.899,73.733
4.6181,74.906,74.513
4.681,74.991,75.188
4.7438,75.064,75.223
4.8067,75.036,74.962
4.8695,74.922,75.512
4.9323,74.848,76.152
4.9952,74.861,75.754
5.058,74.984,74.404
5.1208,75.034,74.061
5.1836,74.905,74.597
5.2465,74.683,75.005
5.3093,74.482,75.047
5.3721,74.615,75.263
5.4349,75.062,75.351
5.4978,75.579,75.048
5.5606,75.909,74.515
5.6234,75.61,74.636
5.6863,74.872,75.259
5.7491,74.179,75.551
5.812,74.03,74.926
5.8748,74.497,74.423
5.9376,75.106,74.506
6.0005,75.582,74.82
6.0633,75.723,75.155
6.1261,75.632,75.509
6.1889,75.358,75.583
6.2518,74.997,75.219


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_415.csv <==
x,qOut,qIn
0.031416,74.872,75.825
0.094248,74.373,75.099
0.15708,74.311,74.132
0.21991,74.612,74.055
0.28274,75.106,75.048
0.34557,75.327,75.717
0.40841,75.265,75.678
0.47124,75.087,75.196
0.53407,74.978,74.824
0.5969,75.082,74.774
0.65973,75.232,74.732
0.72257,75.289,74.523
0.7854,75.133,74.516
0.84823,74.889,74.852
0.91106,74.753,74.986
0.9739,74.783,74.854
1.0367,74.994,75.146
1.0996,75.22,75.728
1.1624,75.332,75.752
1.2252,75.277,75.185
1.2881,75.023,74.58
1.3509,74.718,74.704
1.4137,74.586,75.303
1.4766,74.693,75.685
1.5394,75.056,75.239
1.6022,75.406,74.422
1.665,75.511,73.876
1.7279,75.335,73.966
1.7907,74.894,74.794
1.8535,74.547,75.623
1.9164,74.454,75.907
1.9792,74.559,75.576
2.042,74.756,75.228
2.1049,74.891,75.315
2.1677,75.019,75.232
2.2305,75.164,74.661
2.2934,75.337,74.263
2.3562,75.405,74.573
2.419,75.326,74.946
2.4819,75.178,75.113
2.5447,75.058,75.16
2.6075,75.086,75.399
2.6703,75.101,75.602
2.7332,74.98,75.279
2.796,74.621,74.249
2.8588,74.274,73.986
2.9217,74.229,74.728
2.9845,74.504,75.444
3.0474,75.042,75.32
3.1102,75.527,74.988
3.173,75.796,74.913
3.2359,75.794,75.113
3.2987,75.495,75.461
3.3615,75.052,75.385
3.4243,74.678,74.949
3.4872,74.486,74.705
3.55,74.541,74.896
3.6128,74.738,75.094
3.6757,75.004,75.108
3.7385,75.259,74.899
3.8013,75.43,74.739
3.8642,75.371,74.762
3.927,75.085,74.826
3.9898,74.734,75.038
4.0527,74.499,75.403
4.1155,74.576,75.367
4.1783,74.838,74.879
4.2412,75.122,74.389
4.304,75.272,74.529
4.3668,75.264,75.105
4.4296,75.195,75.521
4.4925,75.13,75.535
4.5553,75.123,75.311
4.6181,75.112,75.185
4.681,75.062,74.891
4.7438,74.992,74.237
4.8067,74.928,74.005
4.8695,74.908,75.029
4.9323,74.889,76.13
4.9952,74.864,76.184
5.058,74.825,75.226
5.1208,74.874,74.263
5.1836,75.011,73.75
5.2465,75.145,74.216
5.3093,75.175,75.408
5.3721,74.994,75.61
5.4349,74.76,74.939
5.4978,74.645,74.529
5.5606,74.795,75.082
5.6234,75.152,75.463
5.6863,75.46,75.294
5.7491,75.538,75.091
5.812,75.234,75.186
5.8748,74.724,75.04
5.9376,74.4,74.744
6.0005,74.428,74.789
6.0633,74.887,75.054
6.1261,75.404,74.95
6.1889,75.629,74.921
6.2518,75.465,75.408


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_416.csv <==
x,qOut,qIn
0.031416,74.947,75.142
0.094248,74.787,74.696
0.15708,74.716,74.483
0.21991,74.714,74.816
0.28274,74.756,75.33
0.34557,74.912,75.2
0.40841,75.149,74.745
0.47124,75.349,74.54
0.53407,75.389,75.015
0.5969,75.145,75.398
0.65973,74.784,75.182
0.72257,74.51,74.672
0.7854,74.511,74.427
0.84823,74.754,74.86
0.91106,75.066,75.53
0.9739,75.333,75.639
1.0367,75.466,75.069
1.0996,75.451,74.859
1.1624,75.298,74.846
1.2252,75.074,74.502
1.2881,74.856,74.245
1.3509,74.773,74.922
1.4137,74.818,75.723
1.4766,74.92,75.819
1.5394,75,75.145
1.6022,75.003,74.468
1.665,74.976,74.268
1.7279,74.953,74.863
1.7907,74.96,75.651
1.8535,74.942,75.497
1.9164,74.89,74.927
1.9792,74.856,74.719
2.042,74.896,75.145
2.1049,75.076,75.312
2.1677,75.265,74.977
2.2305,75.323,74.602
2.2934,75.118,74.872
2.3562,74.739,75.499
2.419,74.493,75.736
2.4819,74.517,75.259
2.5447,74.877,74.252
2.6075,75.264,73.708
2.6703,75.43,74.021
2.7332,75.333,75.122
2.796,74.983,76.249
2.8588,74.718,76.109
2.9217,74.716,75.253
2.9845,74.924,74.733
3.0474,75.236,74.711
3.1102,75.369,74.602
3.173,75.28,74.621
3.2359,75.068,74.856
3.2987,74.852,75.027
3.3615,74.818,74.964
3.4243,74.955,74.828
3.4872,75.157,74.629
3.55,75.319,74.583
3.6128,75.252,75.218
3.6757,74.923,76.02
3.7385,74.499,76.09
3.8013,74.175,75.376
3.8642,74.275,74.909
3.927,74.736,74.715
3.9898,75.327,74.639
4.0527,75.817,74.843
4.1155,75.882,74.899
4.1783,75.504,74.537
4.2412,74.939,74.238
4.304,74.495,74.613
4.3668,74.525,75.531
4.4296,74.787,76.116
4.4925,75.021,75.621
4.5553,74.992,74.424
4.6181,74.796,74.13
4.681,74.679,74.551
4.7438,74.746,75.007
4.8067,75.044,75.262
4.8695,75.405,75.576
4.9323,75.666,75.665
4.9952,75.724,75.199
5.058,75.496,74.612
5.1208,75.082,74.92
5.1836,74.711,75.388
5.2465,74.497,75.003
5.3093,74.506,74.125
5.3721,74.575,74.443
5.4349,74.686,75.336
5.4978,74.864,75.653
5.5606,75.14,75.247
5.6234,75.398,75.13
5.6863,75.409,75.11
5.7491,75.156,74.791
5.812,74.68,74.364
5.8748,74.443,74.46
5.9376,74.6,74.886
6.0005,75.001,75.319
6.0633,75.443,75.48
6.1261,75.607,75.371
6.1889,75.495,75.252
6.2518,75.228,75.279


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_417.csv <==
x,qOut,qIn
0.031416,75.111,74.783
0.094248,75.082,74.731
0.15708,74.971,74.617
0.21991,74.942,74.456
0.28274,75.139,74.702
0.34557,75.38,75.264
0.40841,75.34,75.548
0.47124,74.992,75.37
0.53407,74.387,74.913
0.5969,74.101,74.826
0.65973,74.286,75.013
0.72257,74.766,75.022
0.7854,75.312,74.928
0.84823,75.641,75.038
0.91106,75.725,75.016
0.9739,75.611,74.802
1.0367,75.361,74.653
1.0996,75.112,74.881
1.1624,74.918,75.306
1.2252,74.777,75.487
1.2881,74.672,75.176
1.3509,74.6,75.104
1.4137,74.629,75.271
1.4766,74.771,75.155
1.5394,75.018,74.804
1.6022,75.239,74.76
1.665,75.323,74.844
1.7279,75.264,74.865
1.7907,75.073,74.891
1.8535,74.925,74.887
1.9164,74.891,74.784
1.9792,74.935,74.841
2.042,74.996,75.197
2.1049,74.959,75.205
2.1677,74.873,74.918
2.2305,74.819,74.936
2.2934,74.874,75.322
2.3562,75.037,75.17
2.419,75.217,74.666
2.4819,75.341,74.489
2.5447,75.345,74.911
2.6075,75.236,75.097
2.6703,75.077,74.976
2.7332,74.927,75.108
2.796,74.836,75.811
2.8588,74.809,75.771
2.9217,74.816,74.873
2.9845,74.838,74.268
3.0474,74.858,74.81
3.1102,74.883,75.171
3.173,74.922,74.972
3.2359,74.979,75.017
3.2987,75.048,75.653
3.3615,75.11,75.524
3.4243,75.135,74.557
3.4872,75.104,73.775
3.55,75.003,74.168
3.6128,74.861,75.288
3.6757,74.749,76.064
3.7385,74.725,75.771
3.8013,74.826,74.585
3.8642,75.038,74.248
3.927,75.279,74.803
3.9898,75.446,75.304
4.0527,75.443,75.035
4.1155,75.208,74.78
4.1783,74.892,75.089
4.2412,74.678,75.772
4.304,74.725,76.09
4.3668,75.01,75.231
4.4296,75.284,73.902
4.4925,75.368,73.267
4.5553,75.111,74.082
4.6181,74.673,75.427
4.681,74.402,76.144
4.7438,74.438,75.692
4.8067,74.844,74.806
4.8695,75.286,74.681
4.9323,75.496,74.895
4.9952,75.412,75.07
5.058,75.023,75.242
5.1208,74.672,75.256
5.1836,74.591,74.918
5.2465,74.774,74.584
5.3093,75.152,74.87
5.3721,75.48,75.475
5.4349,75.587,75.75
5.4978,75.403,75.515
5.5606,74.878,74.81
5.6234,74.295,74.084
5.6863,74.044,73.853
5.7491,74.215,74.36
5.812,74.8,75.102
5.8748,75.383,75.538
5.9376,75.682,75.79
6.0005,75.637,75.683
6.0633,75.236,75.173
6.1261,74.879,75.007
6.1889,74.796,75.148
6.2518,74.919,75.045


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_418.csv <==
x,qOut,qIn
0.031416,74.857,74.952
0.094248,74.888,74.367
0.15708,75.004,74.365
0.21991,75.157,74.711
0.28274,75.286,75.205
0.34557,75.229,75.542
0.40841,74.999,75.548
0.47124,74.733,75.263
0.53407,74.583,74.741
0.5969,74.695,74.265
0.65973,74.942,74.254
0.72257,75.16,74.857
0.7854,75.192,75.499
0.84823,74.996,75.445
0.91106,74.773,75.203
0.9739,74.698,75.293
1.0367,74.912,75.411
1.0996,75.294,74.855
1.1624,75.532,74.283
1.2252,75.478,74.361
1.2881,75.029,74.819
1.3509,74.583,74.977
1.4137,74.511,75.203
1.4766,74.794,75.704
1.5394,75.325,75.865
1.6022,75.581,74.863
1.665,75.408,73.773
1.7279,74.965,73.861
1.7907,74.478,75.066
1.8535,74.385,75.59
1.9164,74.638,75.429
1.9792,75.04,75.245
2.042,75.388,75.47
2.1049,75.545,75.562
2.1677,75.483,75.238
2.2305,75.236,74.721
2.2934,74.853,74.458
2.3562,74.538,74.53
2.419,74.448,74.72
2.4819,74.596,74.929
2.5447,74.946,74.962
2.6075,75.315,74.782
2.6703,75.5,74.787
2.7332,75.41,75.308
2.796,74.978,76.035
2.8588,74.5,75.706
2.9217,74.313,74.628
2.9845,74.474,73.859
3.0474,74.948,74.109
3.1102,75.386,74.951
3.173,75.64,75.686
3.2359,75.675,75.745
3.2987,75.485,75.027
3.3615,75.178,74.523
3.4243,74.877,74.726
3.4872,74.665,75.483
3.55,74.601,75.893
3.6128,74.637,75.389
3.6757,74.714,74.741
3.7385,74.815,74.521
3.8013,74.923,74.555
3.8642,75.093,74.427
3.927,75.288,74.459
3.9898,75.401,74.789
4.0527,75.317,75.227
4.1155,74.95,75.272
4.1783,74.561,75.094
4.2412,74.388,75.162
4.304,74.621,75.605
4.3668,75.062,75.53
4.4296,75.376,74.957
4.4925,75.445,74.59
4.5553,75.201,74.978
4.6181,74.992,75.325
4.681,75.022,75.173
4.7438,75.211,74.822
4.8067,75.424,74.681
4.8695,75.277,74.878
4.9323,74.858,75.194
4.9952,74.44,75.227
5.058,74.304,74.662
5.1208,74.518,74.445
5.1836,74.824,74.924
5.2465,75.076,75.474
5.3093,75.168,75.203
5.3721,75.223,74.947
5.4349,75.286,75.205
5.4978,75.33,75.194
5.5606,75.316,74.645
5.6234,75.202,74.474
5.6863,75.061,74.622
5.7491,74.959,74.864
5.812,74.947,75.457
5.8748,74.982,75.653
5.9376,75.003,74.99
6.0005,74.996,74.211
6.0633,74.957,74.292
6.1261,74.927,75.248
6.1889,74.902,76.106
6.2518,74.88,75.978


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_419.csv <==
x,qOut,qIn
0.031416,74.792,75.047
0.094248,75.307,74.153
0.15708,75.661,74.002
0.21991,75.719,74.717
0.28274,75.378,75.646
0.34557,74.876,75.578
0.40841,74.584,74.852
0.47124,74.61,74.379
0.53407,74.978,74.703
0.5969,75.28,75.189
0.65973,75.313,75.375
0.72257,75.115,75.141
0.7854,74.775,74.848
0.84823,74.613,74.907
0.91106,74.698,74.955
0.9739,74.953,74.76
1.0367,75.273,74.694
1.0996,75.494,75.056
1.1624,75.491,75.373
1.2252,75.264,75.436
1.2881,74.836,75.482
1.3509,74.548,75.485
1.4137,74.586,75.147
1.4766,74.853,74.545
1.5394,75.197,74.054
1.6022,75.257,74.371
1.665,75.072,75.09
1.7279,74.839,75.28
1.7907,74.771,74.895
1.8535,74.957,74.999
1.9164,75.16,75.373
1.9792,75.228,75.627
2.042,75.043,75.654
2.1049,74.797,75.313
2.1677,74.684,74.68
2.2305,74.742,74.081
2.2934,74.958,73.865
2.3562,75.194,74.478
2.419,75.393,75.441
2.4819,75.49,75.817
2.5447,75.425,75.254
2.6075,75.122,74.844
2.6703,74.734,74.931
2.7332,74.451,75.19
2.796,74.449,75.222
2.8588,74.673,75.097
2.9217,74.925,74.967
2.9845,75.122,74.879
3.0474,75.206,75.108
3.1102,75.317,75.289
3.173,75.437,75.102
3.2359,75.455,74.972
3.2987,75.247,75.209
3.3615,74.765,74.69
3.4243,74.334,73.748
3.4872,74.186,73.862
3.55,74.486,75.443
3.6128,74.971,76.137
3.6757,75.352,75.614
3.7385,75.515,75.014
3.8013,75.387,75.091
3.8642,75.16,75.06
3.927,75.005,74.819
3.9898,74.967,74.865
4.0527,75.045,75.269
4.1155,75.08,75.208
4.1783,75.07,74.849
4.2412,75.065,74.787
4.304,75.117,75.096
4.3668,75.172,75.204
4.4296,75.071,75.066
4.4925,74.809,74.752
4.5553,74.424,74.44
4.6181,74.255,74.657
4.681,74.422,75.218
4.7438,74.821,75.518
4.8067,75.308,75.359
4.8695,75.616,74.95
4.9323,75.641,74.44
4.9952,75.433,74.215
5.058,75.074,74.467
5.1208,74.856,74.921
5.1836,74.855,75.48
5.2465,74.98,76.03
5.3093,75.108,75.973
5.3721,75.111,74.991
5.4349,75.058,74.075
5.4978,75.002,74.143
5.5606,74.986,75.187
5.6234,74.926,75.677
5.6863,74.819,75.309
5.7491,74.741,74.663
5.812,74.777,74.716
5.8748,74.99,75.125
5.9376,75.21,75.067
6.0005,75.276,74.611
6.0633,75.042,74.568
6.1261,74.623,75.322
6.1889,74.352,76.023
6.2518,74.382,75.99


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_420.csv <==
x,qOut,qIn
0.031416,75.912,75.097
0.094248,75.558,74.951
0.15708,75.038,74.751
0.21991,74.619,74.487
0.28274,74.53,74.597
0.34557,74.64,75.298
0.40841,74.771,75.801
0.47124,74.905,75.535
0.53407,75.053,74.899
0.5969,75.296,74.772
0.65973,75.447,74.85
0.72257,75.388,74.811
0.7854,75.025,74.605
0.84823,74.647,74.72
0.91106,74.55,75.193
0.9739,74.737,75.607
1.0367,75.135,75.352
1.0996,75.382,74.847
1.1624,75.376,74.615
1.2252,75.176,74.559
1.2881,74.871,74.627
1.3509,74.67,74.892
1.4137,74.646,75.065
1.4766,74.784,74.884
1.5394,75.042,74.546
1.6022,75.304,74.731
1.665,75.434,75.33
1.7279,75.374,75.897
1.7907,75.083,76.004
1.8535,74.751,75.591
1.9164,74.588,75.048
1.9792,74.64,74.834
2.042,74.897,75.02
2.1049,75.155,74.663
2.1677,75.292,74.008
2.2305,75.274,74.136
2.2934,75.08,75.386
2.3562,74.826,75.739
2.419,74.659,75.052
2.4819,74.626,74.648
2.5447,74.746,75.22
2.6075,74.85,75.318
2.6703,74.865,74.777
2.7332,74.839,74.45
2.796,74.838,75.04
2.8588,75.011,75.672
2.9217,75.327,75.59
2.9845,75.65,74.902
3.0474,75.844,74.407
3.1102,75.688,74.651
3.173,75.227,75.077
3.2359,74.692,75.266
3.2987,74.335,75.126
3.3615,74.357,74.886
3.4243,74.608,74.772
3.4872,74.926,74.911
3.55,75.164,75.038
3.6128,75.278,75.04
3.6757,75.249,75.134
3.7385,75.113,75.312
3.8013,74.915,75.46
3.8642,74.815,75.171
3.927,74.874,74.541
3.9898,75.036,74.125
4.0527,75.22,74.631
4.1155,75.253,75.376
4.1783,75.124,75.535
4.2412,74.927,75.238
4.304,74.772,75.048
4.3668,74.801,74.815
4.4296,74.946,74.527
4.4925,75.088,74.778
4.5553,75.112,75.707
4.6181,74.989,76.019
4.681,74.864,75.36
4.7438,74.839,74.222
4.8067,74.991,73.525
4.8695,75.218,74.028
4.9323,75.345,75.16
4.9952,75.294,76.099
5.058,75.017,76.25
5.1208,74.698,75.471
5.1836,74.553,74.502
5.2465,74.636,74.366
5.3093,74.948,75.139
5.3721,75.239,75.226
5.4349,75.319,74.608
5.4978,75.189,74.201
5.5606,74.885,74.674
5.6234,74.764,75.382
5.6863,74.939,75.836
5.7491,75.239,75.798
5.812,75.457,74.945
5.8748,75.181,74.322
5.9376,74.606,74.505
6.0005,74.13,74.915
6.0633,74.143,75.015
6.1261,74.679,75.127
6.1889,75.341,75.294
6.2518,75.834,75.276


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_421.csv <==
x,qOut,qIn
0.031416,74.319,75.467
0.094248,74.51,75.371
0.15708,74.88,75.017
0.21991,75.22,74.629
0.28274,75.347,74.542
0.34557,75.218,74.691
0.40841,74.963,74.776
0.47124,74.732,74.904
0.53407,74.661,75.443
0.5969,74.753,75.845
0.65973,74.917,75.563
0.72257,75.096,74.771
0.7854,75.242,74.183
0.84823,75.338,74.314
0.91106,75.321,74.705
0.9739,75.199,74.977
1.0367,74.991,75.193
1.0996,74.89,75.437
1.1624,74.971,75.438
1.2252,75.144,75.25
1.2881,75.292,75.434
1.3509,75.185,75.349
1.4137,74.888,74.574
1.4766,74.592,74.072
1.5394,74.485,74.915
1.6022,74.67,75.582
1.665,75.009,75.139
1.7279,75.343,74.371
1.7907,75.527,74.268
1.8535,75.419,74.788
1.9164,75.054,75.519
1.9792,74.631,76.116
2.042,74.363,75.866
2.1049,74.452,74.884
2.1677,74.762,74.105
2.2305,75.127,74.027
2.2934,75.388,74.736
2.3562,75.495,75.569
2.419,75.451,75.861
2.4819,75.29,75.311
2.5447,75.045,74.321
2.6075,74.835,74.067
2.6703,74.75,74.661
2.7332,74.774,75.58
2.796,74.867,75.989
2.8588,74.856,75.616
2.9217,74.756,75.02
2.9845,74.688,74.738
3.0474,74.778,74.97
3.1102,75.118,74.996
3.173,75.475,74.727
3.2359,75.618,74.622
3.2987,75.33,74.75
3.3615,74.771,74.701
3.4243,74.436,74.715
3.4872,74.495,74.963
3.55,75.013,75.146
3.6128,75.408,75.196
3.6757,75.377,75.395
3.7385,75.027,75.634
3.8013,74.551,75.37
3.8642,74.512,74.637
3.927,74.88,74.229
3.9898,75.381,74.554
4.0527,75.729,75.304
4.1155,75.663,75.406
4.1783,75.309,75.039
4.2412,74.901,74.9
4.304,74.674,75.245
4.3668,74.689,75.253
4.4296,74.759,74.808
4.4925,74.791,74.309
4.5553,74.725,74.373
4.6181,74.716,74.935
4.681,74.829,75.399
4.7438,75.033,75.508
4.8067,75.271,75.384
4.8695,75.428,75.443
4.9323,75.423,75.527
4.9952,75.257,75.227
5.058,74.945,74.249
5.1208,74.685,73.783
5.1836,74.629,74.394
5.2465,74.772,75.447
5.3093,75.061,75.74
5.3721,75.281,75.074
5.4349,75.329,74.506
5.4978,75.212,74.719
5.5606,74.958,75.253
5.6234,74.716,74.935
5.6863,74.581,74.437
5.7491,74.584,74.617
5.812,74.731,75.353
5.8748,74.988,75.551
5.9376,75.3,75.364
6.0005,75.561,75.199
6.0633,75.668,75.086
6.1261,75.445,74.819
6.1889,74.981,74.736
6.2518,74.521,75.075


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_422.csv <==
x,qOut,qIn
0.031416,75.165,74.704
0.094248,75.467,74.811
0.15708,75.395,75.338
0.21991,75.035,76.078
0.28274,74.542,76.41
0.34557,74.44,75.549
0.40841,74.736,74.269
0.47124,75.187,73.793
0.53407,75.522,74.503
0.5969,75.498,75.082
0.65973,75.251,75.176
0.72257,74.982,75.059
0.7854,74.882,74.963
0.84823,74.936,74.876
0.91106,74.948,74.867
0.9739,74.857,75.007
1.0367,74.64,75.063
1.0996,74.52,75.165
1.1624,74.572,75.499
1.2252,74.764,75.621
1.2881,75.033,74.859
1.3509,75.33,73.997
1.4137,75.608,73.925
1.4766,75.747,74.636
1.5394,75.618,75.558
1.6022,75.116,75.728
1.665,74.58,75.326
1.7279,74.307,74.993
1.7907,74.532,75.037
1.8535,74.971,75.007
1.9164,75.247,74.823
1.9792,75.263,74.664
2.042,74.985,74.696
2.1049,74.777,74.893
2.1677,74.813,75.231
2.2305,75.037,75.626
2.2934,75.348,75.633
2.3562,75.447,75.173
2.419,75.242,74.699
2.4819,74.847,74.389
2.5447,74.416,74.328
2.6075,74.303,74.528
2.6703,74.532,74.927
2.7332,74.947,75.461
2.796,75.372,75.747
2.8588,75.577,75.29
2.9217,75.506,74.684
2.9845,75.241,74.667
3.0474,74.89,75.165
3.1102,74.684,75.12
3.173,74.657,74.8
3.2359,74.762,75.003
3.2987,74.933,75.873
3.3615,75.151,75.751
3.4243,75.366,74.794
3.4872,75.469,74.303
3.55,75.346,74.782
3.6128,74.938,75.065
3.6757,74.518,74.9
3.7385,74.311,74.552
3.8013,74.496,74.42
3.8642,74.895,74.91
3.927,75.262,75.53
3.9898,75.467,75.538
4.0527,75.417,75.012
4.1155,75.187,74.743
4.1783,74.933,74.694
4.2412,74.782,74.783
4.304,74.834,74.909
4.3668,75.033,75.166
4.4296,75.252,75.456
4.4925,75.394,75.391
4.5553,75.378,74.678
4.6181,75.203,74.459
4.681,74.959,75.133
4.7438,74.745,75.855
4.8067,74.645,75.491
4.8695,74.652,74.592
4.9323,74.717,74.177
4.9952,74.82,74.46
5.058,74.945,75.005
5.1208,75.103,75.431
5.1836,75.208,75.731
5.2465,75.201,75.558
5.3093,75.028,74.599
5.3721,74.814,73.929
5.4349,74.741,74.272
5.4978,74.837,75.288
5.5606,75.087,75.829
5.6234,75.238,75.485
5.6863,75.211,75.038
5.7491,75.089,74.796
5.812,74.977,74.743
5.8748,75.047,75.082
5.9376,75.167,75.466
6.0005,75.19,75.114
6.0633,74.981,74.237
6.1261,74.676,74.306
6.1889,74.57,74.884
6.2518,74.732,75.026


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_423.csv <==
x,qOut,qIn
0.031416,74.843,74.739
0.094248,75.271,75.322
0.15708,75.552,75.413
0.21991,75.604,75.117
0.28274,75.379,74.832
0.34557,74.997,74.802
0.40841,74.648,74.933
0.47124,74.452,75.21
0.53407,74.49,75.504
0.5969,74.675,75.501
0.65973,74.923,75.251
0.72257,75.168,74.943
0.7854,75.351,74.529
0.84823,75.391,74.088
0.91106,75.267,74.141
0.9739,75.051,74.926
1.0367,74.827,75.688
1.0996,74.738,75.488
1.1624,74.777,75.01
1.2252,74.891,74.856
1.2881,75.02,74.85
1.3509,75.11,74.811
1.4137,75.122,75.07
1.4766,75.062,75.485
1.5394,74.944,75.497
1.6022,74.909,75.16
1.665,75.039,75.013
1.7279,75.261,75.086
1.7907,75.477,74.946
1.8535,75.388,74.572
1.9164,74.993,74.453
1.9792,74.524,74.707
2.042,74.244,75.036
2.1049,74.398,74.829
2.1677,74.791,74.386
2.2305,75.2,74.417
2.2934,75.419,75.44
2.3562,75.365,76.411
2.419,75.136,76.385
2.4819,74.897,75.261
2.5447,74.805,73.887
2.6075,74.944,73.705
2.6703,75.188,74.429
2.7332,75.396,75.277
2.796,75.439,75.667
2.8588,75.283,75.369
2.9217,75.037,74.814
2.9845,74.813,74.739
3.0474,74.706,75.16
3.1102,74.697,75.406
3.173,74.693,75.427
3.2359,74.665,75.012
3.2987,74.598,74.2
3.3615,74.615,74.375
3.4243,74.816,75.317
3.4872,75.163,75.709
3.55,75.596,74.995
3.6128,75.781,74.696
3.6757,75.503,75.113
3.7385,74.924,75.496
3.8013,74.288,75.176
3.8642,74.231,74.906
3.927,74.651,74.996
3.9898,75.2,74.983
4.0527,75.52,74.541
4.1155,75.44,74.309
4.1783,75.197,74.65
4.2412,74.999,75.398
4.304,75.021,75.79
4.3668,75.099,75.238
4.4296,75.053,74.549
4.4925,74.911,74.415
4.5553,74.741,74.566
4.6181,74.791,74.8
4.681,74.991,75.368
4.7438,75.2,75.822
4.8067,75.273,75.513
4.8695,75.209,74.93
4.9323,75.143,74.604
4.9952,75.113,74.395
5.058,75.131,74.418
5.1208,75.021,75.049
5.1836,74.796,75.736
5.2465,74.592,75.825
5.3093,74.555,75.205
5.3721,74.785,74.806
5.4349,75.107,74.882
5.4978,75.334,75.048
5.5606,75.296,74.659
5.6234,74.983,74.179
5.6863,74.652,74.32
5.7491,74.512,75.062
5.812,74.72,75.761
5.8748,75.138,75.601
5.9376,75.481,74.985
6.0005,75.575,74.658
6.0633,75.281,75.143
6.1261,74.795,75.339
6.1889,74.479,74.818
6.2518,74.475,74.331


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_424.csv <==
x,qOut,qIn
0.031416,74.392,74.465
0.094248,74.387,74.449
0.15708,74.735,75.128
0.21991,75.132,75.502
0.28274,75.295,75.039
0.34557,75.235,74.7
0.40841,75.122,74.701
0.47124,75.043,74.798
0.53407,75.051,75.288
0.5969,75.062,75.662
0.65973,75.049,75.209
0.72257,75.017,74.455
0.7854,74.973,74.575
0.84823,74.923,75.134
0.91106,74.889,75.363
0.9739,74.895,75.453
1.0367,74.958,75.497
1.0996,75.033,75.253
1.1624,75.049,74.798
1.2252,75.003,74.283
1.2881,74.91,73.927
1.3509,74.889,74.48
1.4137,74.936,75.58
1.4766,74.992,76.003
1.5394,74.988,74.985
1.6022,74.932,74.358
1.665,74.931,74.857
1.7279,75.004,75.657
1.7907,75.141,75.373
1.8535,75.148,74.287
1.9164,75.004,73.892
1.9792,74.84,74.737
2.042,74.799,75.906
2.1049,75.036,76.023
2.1677,75.353,75.578
2.2305,75.522,75.14
2.2934,75.33,74.813
2.3562,74.826,74.423
2.419,74.405,74.329
2.4819,74.286,74.78
2.5447,74.603,75.316
2.6075,75.028,75.207
2.6703,75.319,74.87
2.7332,75.415,74.773
2.796,75.294,74.901
2.8588,75.11,74.767
2.9217,74.931,74.647
2.9845,74.781,74.951
3.0474,74.671,75.48
3.1102,74.634,75.624
3.173,74.763,75.509
3.2359,75.052,75.223
3.2987,75.468,74.763
3.3615,75.737,74.527
3.4243,75.626,74.721
3.4872,75.206,75.173
3.55,74.612,75.482
3.6128,74.4,75.279
3.6757,74.603,74.85
3.7385,74.975,74.562
3.8013,75.242,74.467
3.8642,75.184,74.524
3.927,74.95,74.836
3.9898,74.717,75.31
4.0527,74.647,75.657
4.1155,74.762,75.552
4.1783,74.987,75.143
4.2412,75.24,74.756
4.304,75.447,74.693
4.3668,75.495,74.951
4.4296,75.331,75.207
4.4925,75.049,75.031
4.5553,74.765,74.287
4.6181,74.741,73.884
4.681,74.939,74.253
4.7438,75.182,75.259
4.8067,75.282,76.284
4.8695,75.074,76.36
4.9323,74.73,75.698
4.9952,74.471,74.844
5.058,74.497,74.174
5.1208,74.792,74.249
5.1836,75.15,74.878
5.2465,75.419,75.237
5.3093,75.476,74.915
5.3721,75.338,74.841
5.4349,75.133,75.196
5.4978,74.959,75.477
5.5606,74.894,75.167
5.6234,74.821,74.782
5.6863,74.643,74.812
5.7491,74.426,75.119
5.812,74.268,75.217
5.8748,74.419,75.059
5.9376,74.863,74.88
6.0005,75.426,74.682
6.0633,75.928,74.671
6.1261,76.022,75.095
6.1889,75.616,75.484
6.2518,74.964,75.258


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_425.csv <==
x,qOut,qIn
0.031416,75.218,74.696
0.094248,75.025,74.88
0.15708,74.805,74.787
0.21991,74.646,74.475
0.28274,74.615,74.733
0.34557,74.737,75.476
0.40841,74.991,75.73
0.47124,75.292,75.254
0.53407,75.551,74.758
0.5969,75.561,75.304
0.65973,75.281,76.019
0.72257,74.877,75.689
0.7854,74.546,74.368
0.84823,74.577,73.859
0.91106,74.853,74.201
0.9739,75.168,74.755
1.0367,75.319,75.125
1.0996,75.212,75.369
1.1624,74.964,75.427
1.2252,74.716,75.269
1.2881,74.599,74.997
1.3509,74.639,74.846
1.4137,74.766,74.815
1.4766,74.926,74.854
1.5394,75.068,75.221
1.6022,75.19,75.73
1.665,75.304,75.664
1.7279,75.403,74.774
1.7907,75.478,73.912
1.8535,75.435,74.222
1.9164,75.185,74.978
1.9792,74.799,75.434
2.042,74.378,75.575
2.1049,74.251,75.384
2.1677,74.467,74.872
2.2305,74.879,74.643
2.2934,75.313,74.967
2.3562,75.51,75.279
2.419,75.418,75.228
2.4819,75.149,74.604
2.5447,74.839,73.856
2.6075,74.769,74.366
2.6703,74.942,75.55
2.7332,75.208,76.114
2.796,75.402,75.735
2.8588,75.289,75.145
2.9217,74.932,74.572
2.9845,74.557,74.355
3.0474,74.398,74.684
3.1102,74.618,75.185
3.173,75.009,75.484
3.2359,75.356,75.383
3.2987,75.459,74.943
3.3615,75.314,74.416
3.4243,75.098,74.151
3.4872,74.923,74.529
3.55,74.875,75.372
3.6128,74.794,75.779
3.6757,74.643,75.631
3.7385,74.534,75.153
3.8013,74.588,74.899
3.8642,74.938,75.202
3.927,75.374,75.36
3.9898,75.659,74.724
4.0527,75.567,73.916
4.1155,75.106,74.57
4.1783,74.682,75.79
4.2412,74.543,76.133
4.304,74.863,75.332
4.3668,75.246,74.612
4.4296,75.335,74.331
4.4925,75.108,74.583
4.5553,74.623,74.999
4.6181,74.385,74.944
4.681,74.525,74.707
4.7438,74.906,74.775
4.8067,75.345,75.204
4.8695,75.596,75.233
4.9323,75.616,75.034
4.9952,75.438,75.157
5.058,75.111,75.404
5.1208,74.79,75.114
5.1836,74.608,74.771
5.2465,74.614,74.821
5.3093,74.822,74.912
5.3721,75.132,74.572
5.4349,75.385,74.459
5.4978,75.456,75.022
5.5606,75.236,75.793
5.6234,74.842,75.817
5.6863,74.565,75.395
5.7491,74.518,74.936
5.812,74.752,74.568
5.8748,74.97,74.437
5.9376,75.05,74.682
6.0005,75.04,75.089
6.0633,75.01,75.317
6.1261,75.093,75.283
6.1889,75.215,75.06
6.2518,75.285,74.729


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_426.csv <==
x,qOut,qIn
0.031416,75.053,74.554
0.094248,74.837,74.525
0.15708,74.783,74.664
0.21991,74.874,74.726
0.28274,75.052,75.067
0.34557,75.142,75.575
0.40841,75.156,75.56
0.47124,75.145,74.91
0.53407,75.164,74.058
0.5969,75.163,74.07
0.65973,75.039,75.017
0.72257,74.821,76.295
0.7854,74.563,76.677
0.84823,74.514,75.611
0.91106,74.714,74.276
0.9739,75.049,73.781
1.0367,75.379,74.385
1.0996,75.467,74.998
1.1624,75.261,75.208
1.2252,74.899,75.051
1.2881,74.544,74.754
1.3509,74.506,74.849
1.4137,74.758,75.242
1.4766,75.108,75.393
1.5394,75.356,75.104
1.6022,75.249,74.833
1.665,74.88,74.684
1.7279,74.516,74.737
1.7907,74.424,75.363
1.8535,74.788,75.926
1.9164,75.364,75.685
1.9792,75.835,74.899
2.042,75.9,74.526
2.1049,75.375,74.811
2.1677,74.678,74.988
2.2305,74.232,74.673
2.2934,74.4,74.262
2.3562,74.869,74.544
2.419,75.199,75.155
2.4819,75.285,75.583
2.5447,75.101,75.354
2.6075,74.992,75.019
2.6703,75.002,75.116
2.7332,75.046,75.38
2.796,75.018,75.058
2.8588,74.908,74.529
2.9217,74.896,74.493
2.9845,75.031,74.858
3.0474,75.323,75.077
3.1102,75.511,74.848
3.173,75.434,74.669
3.2359,75.14,74.982
3.2987,74.727,75.82
3.3615,74.502,76.047
3.4243,74.497,75.408
3.4872,74.628,74.5
3.55,74.791,73.912
3.6128,74.944,74.124
3.6757,75.116,74.974
3.7385,75.28,75.639
3.8013,75.394,75.314
3.8642,75.355,75.036
3.927,75.185,75.226
3.9898,74.97,75.213
4.0527,74.8,74.777
4.1155,74.731,74.746
4.1783,74.718,75.077
4.2412,74.744,75.353
4.304,74.791,75.431
4.3668,74.929,75.191
4.4296,75.166,74.682
4.4925,75.407,74.384
4.5553,75.553,74.753
4.6181,75.369,75.014
4.681,74.921,74.759
4.7438,74.471,74.47
4.8067,74.294,74.936
4.8695,74.564,75.616
4.9323,75.025,75.696
4.9952,75.426,75.257
5.058,75.544,75.026
5.1208,75.357,74.989
5.1836,75.062,74.74
5.2465,74.843,74.623
5.3093,74.854,75.14
5.3721,75.029,75.455
5.4349,75.2,75.119
5.4978,75.269,74.715
5.5606,75.163,74.979
5.6234,74.944,75.482
5.6863,74.728,75.514
5.7491,74.594,74.954
5.812,74.601,74.466
5.8748,74.7,74.543
5.9376,74.846,74.676
6.0005,75.016,74.732
6.0633,75.191,75.091
6.1261,75.347,75.599
6.1889,75.392,75.634
6.2518,75.298,75.109


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_427.csv <==
x,qOut,qIn
0.031416,74.746,75.107
0.094248,74.879,75.716
0.15708,75.108,75.232
0.21991,75.328,73.981
0.28274,75.436,73.662
0.34557,75.335,74.693
0.40841,75.092,75.638
0.47124,74.838,75.954
0.53407,74.706,75.709
0.5969,74.732,75.207
0.65973,74.792,74.76
0.72257,74.826,74.731
0.7854,74.794,74.929
0.84823,74.831,74.901
0.91106,74.999,74.814
0.9739,75.238,74.805
1.0367,75.467,74.869
1.0996,75.518,74.923
1.1624,75.383,74.997
1.2252,75.131,75.116
1.2881,74.85,75.19
1.3509,74.61,74.834
1.4137,74.442,74.328
1.4766,74.406,74.364
1.5394,74.552,75.303
1.6022,74.924,75.986
1.665,75.374,75.813
1.7279,75.705,75.033
1.7907,75.731,74.475
1.8535,75.384,74.495
1.9164,74.946,74.674
1.9792,74.649,74.994
2.042,74.684,75.649
2.1049,74.841,75.904
2.1677,74.932,75.42
2.2305,74.952,74.765
2.2934,74.933,74.64
2.3562,74.993,74.867
2.419,75.027,74.993
2.4819,74.968,74.821
2.5447,74.769,74.407
2.6075,74.621,74.485
2.6703,74.696,74.975
2.7332,74.966,75.23
2.796,75.361,75.006
2.8588,75.559,75.264
2.9217,75.411,75.805
2.9845,75.033,75.674
3.0474,74.59,74.592
3.1102,74.519,73.945
3.173,74.812,74.159
3.2359,75.253,74.973
3.2987,75.603,75.909
3.3615,75.615,76.05
3.4243,75.347,75.459
3.4872,74.981,74.83
3.55,74.71,74.522
3.6128,74.655,74.407
3.6757,74.689,74.624
3.7385,74.725,75.17
3.8013,74.697,75.469
3.8642,74.725,75.082
3.927,74.894,74.65
3.9898,75.159,74.678
4.0527,75.453,74.903
4.1155,75.534,74.887
4.1783,75.293,75.017
4.2412,74.86,75.456
4.304,74.412,75.779
4.3668,74.359,75.427
4.4296,74.698,74.842
4.4925,75.215,74.521
4.5553,75.678,74.546
4.6181,75.752,74.606
4.681,75.408,74.743
4.7438,74.887,74.99
4.8067,74.475,75.226
4.8695,74.542,75.3
4.9323,74.88,75.17
4.9952,75.211,74.805
5.058,75.269,74.595
5.1208,75.041,74.859
5.1836,74.776,75.121
5.2465,74.649,75.111
5.3093,74.788,75.281
5.3721,75.077,75.676
5.4349,75.358,75.545
5.4978,75.517,74.787
5.5606,75.459,74.295
5.6234,75.164,74.686
5.6863,74.787,75.145
5.7491,74.511,75.125
5.812,74.494,74.746
5.8748,74.71,74.505
5.9376,74.988,74.543
6.0005,75.202,75.151
6.0633,75.249,76.107
6.1261,75.134,75.91
6.1889,74.942,74.882
6.2518,74.781,74.355


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_428.csv <==
x,qOut,qIn
0.031416,74.334,74.689
0.094248,74.557,74.554
0.15708,74.988,74.398
0.21991,75.377,74.534
0.28274,75.505,75.349
0.34557,75.401,75.828
0.40841,75.213,75.407
0.47124,75.037,74.568
0.53407,74.94,74.254
0.5969,74.872,74.777
0.65973,74.814,75.322
0.72257,74.777,75.228
0.7854,74.771,74.627
0.84823,74.814,74.587
0.91106,74.925,75.05
0.9739,75.102,75.49
1.0367,75.331,75.44
1.0996,75.474,75.117
1.1624,75.374,74.819
1.2252,75.066,74.612
1.2881,74.629,74.453
1.3509,74.466,74.846
1.4137,74.652,75.743
1.4766,75.014,76.324
1.5394,75.343,75.754
1.6022,75.352,74.753
1.665,75.111,74.183
1.7279,74.815,74.191
1.7907,74.664,74.633
1.8535,74.746,74.93
1.9164,74.893,74.965
1.9792,75.002,75.04
2.042,74.993,75.4
2.1049,75.011,75.511
2.1677,75.11,75.211
2.2305,75.214,74.889
2.2934,75.222,74.829
2.3562,74.993,74.595
2.419,74.713,74.346
2.4819,74.591,74.604
2.5447,74.805,75.364
2.6075,75.274,75.744
2.6703,75.678,75.557
2.7332,75.788,75.022
2.796,75.41,74.606
2.8588,74.763,74.817
2.9217,74.319,75.282
2.9845,74.256,75.375
3.0474,74.639,75.027
3.1102,75.036,74.796
3.173,75.282,74.637
3.2359,75.373,74.456
3.2987,75.341,74.362
3.3615,75.24,74.731
3.4243,75.037,75.385
3.4872,74.784,75.89
3.55,74.548,75.961
3.6128,74.524,75.423
3.6757,74.732,74.667
3.7385,75.058,74.451
3.8013,75.368,74.781
3.8642,75.461,74.926
3.927,75.332,74.999
3.9898,75.106,75.003
4.0527,74.923,74.787
4.1155,74.952,74.785
4.1783,75.072,74.963
4.2412,75.126,74.834
4.304,74.962,74.514
4.3668,74.637,74.72
4.4296,74.411,75.307
4.4925,74.417,75.858
4.5553,74.727,75.71
4.6181,75.154,74.79
4.681,75.522,74.107
4.7438,75.712,74.53
4.8067,75.626,75.866
4.8695,75.27,76.211
4.9323,74.869,75.346
4.9952,74.618,74.129
5.058,74.673,73.851
5.1208,74.894,74.617
5.1836,75.05,75.298
5.2465,75.059,75.244
5.3093,74.879,74.904
5.3721,74.696,75.242
5.4349,74.637,75.665
5.4978,74.726,75.446
5.5606,74.952,74.702
5.6234,75.199,74.662
5.6863,75.344,75.019
5.7491,75.333,74.975
5.812,75.128,74.671
5.8748,74.912,74.845
5.9376,74.892,74.992
6.0005,75.052,74.798
6.0633,75.33,74.969
6.1261,75.327,75.691
6.1889,74.994,75.888
6.2518,74.569,75.263


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_429.csv <==
x,qOut,qIn
0.031416,75.314,74.91
0.094248,75.234,75.511
0.15708,74.97,75.748
0.21991,74.7,75.492
0.28274,74.594,74.871
0.34557,74.654,74.298
0.40841,74.789,74.133
0.47124,74.962,74.642
0.53407,75.151,75.76
0.5969,75.332,76.212
0.65973,75.376,75.608
0.72257,75.255,74.591
0.7854,74.969,74.011
0.84823,74.796,74.166
0.91106,74.832,74.812
0.9739,74.965,75.521
1.0367,75.047,75.541
1.0996,74.907,75.22
1.1624,74.761,75.171
1.2252,74.775,75.165
1.2881,75.077,74.769
1.3509,75.411,74.642
1.4137,75.442,74.988
1.4766,75.151,75.203
1.5394,74.595,75.042
1.6022,74.365,74.925
1.665,74.621,74.899
1.7279,75.137,74.965
1.7907,75.643,75.13
1.8535,75.651,75.036
1.9164,75.19,74.74
1.9792,74.595,74.633
2.042,74.248,74.897
2.1049,74.474,75.046
2.1677,74.979,74.892
2.2305,75.454,74.684
2.2934,75.627,75.058
2.3562,75.458,75.611
2.419,75.139,75.633
2.4819,74.859,75.307
2.5447,74.785,75.34
2.6075,74.877,75.321
2.6703,74.992,74.741
2.7332,75.062,74.032
2.796,75.041,73.783
2.8588,75.002,74.257
2.9217,74.975,75.097
2.9845,74.957,75.759
3.0474,74.937,75.861
3.1102,74.892,75.604
3.173,74.843,75.333
3.2359,74.809,75.205
3.2987,74.809,74.806
3.3615,74.841,74.458
3.4243,74.908,74.728
3.4872,75.023,75.206
3.55,75.189,75.103
3.6128,75.41,74.753
3.6757,75.56,74.766
3.7385,75.512,75.084
3.8013,75.145,75.182
3.8642,74.565,74.745
3.927,74.135,74.478
3.9898,74.038,74.98
4.0527,74.369,75.652
4.1155,74.848,75.22
4.1783,75.304,74.529
4.2412,75.647,74.632
4.304,75.808,75.314
4.3668,75.708,75.115
4.4296,75.379,74.578
4.4925,74.984,74.67
4.5553,74.705,75.302
4.6181,74.704,75.659
4.681,74.852,75.813
4.7438,75.012,75.556
4.8067,75.057,74.591
4.8695,74.999,73.987
4.9323,74.914,74.396
4.9952,74.855,75.374
5.058,74.856,75.784
5.1208,74.909,75.147
5.1836,74.989,74.455
5.2465,75.068,74.498
5.3093,75.111,75.19
5.3721,75.081,75.183
5.4349,74.985,74.576
5.4978,74.873,74.23
5.5606,74.791,74.772
5.6234,74.81,75.595
5.6863,74.947,75.959
5.7491,75.163,75.528
5.812,75.409,74.642
5.8748,75.521,74.368
5.9376,75.384,74.72
6.0005,75.067,75.265
6.0633,74.677,75.463
6.1261,74.572,75.051
6.1889,74.77,74.486
6.2518,75.088,74.367


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_430.csv <==
x,qOut,qIn
0.031416,74.958,75.459
0.094248,74.867,75.451
0.15708,74.904,74.99
0.21991,74.942,74.581
0.28274,74.846,74.555
0.34557,74.627,74.92
0.40841,74.49,75.375
0.47124,74.523,75.432
0.53407,74.763,75.2
0.5969,75.026,75.092
0.65973,75.233,74.831
0.72257,75.379,74.476
0.7854,75.471,74.741
0.84823,75.494,75.316
0.91106,75.357,75.286
0.9739,75.087,74.692
1.0367,74.732,74.458
1.0996,74.58,75.199
1.1624,74.705,76.01
1.2252,74.977,76.048
1.2881,75.231,75.278
1.3509,75.206,74.592
1.4137,74.986,74.15
1.4766,74.77,73.991
1.5394,74.755,74.24
1.6022,74.991,75.07
1.665,75.246,75.975
1.7279,75.358,76.106
1.7907,75.196,75.109
1.8535,74.924,74.374
1.9164,74.756,74.347
1.9792,74.741,74.522
2.042,74.876,74.695
2.1049,74.94,75.205
2.1677,74.928,75.697
2.2305,74.941,75.705
2.2934,75.077,75.162
2.3562,75.381,74.659
2.419,75.586,74.504
2.4819,75.497,74.775
2.5447,74.95,75.282
2.6075,74.299,75.367
2.6703,74.047,74.957
2.7332,74.278,74.449
2.796,74.947,74.628
2.8588,75.536,75.419
2.9217,75.759,75.837
2.9845,75.57,75.399
3.0474,74.977,74.796
3.1102,74.45,75.09
3.173,74.328,75.424
3.2359,74.586,74.921
3.2987,75.106,74.052
3.3615,75.482,74.108
3.4243,75.566,74.638
3.4872,75.391,75.158
3.55,75.024,75.573
3.6128,74.776,75.633
3.6757,74.757,75.271
3.7385,74.888,74.938
3.8013,75.051,75.071
3.8642,75.046,75.067
3.927,74.942,74.724
3.9898,74.868,74.518
4.0527,74.94,74.718
4.1155,75.173,75.239
4.1783,75.403,75.732
4.2412,75.498,75.563
4.304,75.341,74.502
4.3668,74.972,74.049
4.4296,74.591,74.693
4.4925,74.353,75.69
4.5553,74.376,75.605
4.6181,74.594,74.702
4.681,74.907,74.349
4.7438,75.229,74.8
4.8067,75.477,75.318
4.8695,75.543,75.396
4.9323,75.387,75.335
4.9952,75.097,75.152
5.058,74.782,74.944
5.1208,74.657,74.819
5.1836,74.735,74.808
5.2465,74.932,75.031
5.3093,75.151,75.289
5.3721,75.252,74.925
5.4349,75.186,74.307
5.4978,75.011,74.177
5.5606,74.802,74.653
5.6234,74.771,75.042
5.6863,74.906,75.247
5.7491,75.079,75.248
5.812,75.146,75.092
5.8748,75.026,75.361
5.9376,74.898,75.829
6.0005,74.887,75.699
6.0633,75.083,74.789
6.1261,75.293,74.233
6.1889,75.329,74.343
6.2518,75.201,74.891


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_431.csv <==
x,qOut,qIn
0.031416,75.13,74.227
0.094248,74.974,74.414
0.15708,74.899,75.32
0.21991,74.974,76.233
0.28274,75.229,75.966
0.34557,75.411,74.736
0.40841,75.297,74.034
0.47124,74.923,74.647
0.53407,74.383,75.793
0.5969,74.159,75.572
0.65973,74.358,74.638
0.72257,74.824,74.193
0.7854,75.358,74.505
0.84823,75.696,74.772
0.91106,75.746,75.015
0.9739,75.525,75.279
1.0367,75.081,75.255
1.0996,74.668,74.919
1.1624,74.472,74.787
1.2252,74.519,75.074
1.2881,74.786,75.399
1.3509,75.121,75.255
1.4137,75.399,75.016
1.4766,75.521,74.989
1.5394,75.401,74.769
1.6022,75.12,74.493
1.665,74.909,74.775
1.7279,74.852,75.283
1.7907,74.983,75.261
1.8535,74.997,74.868
1.9164,74.832,74.694
1.9792,74.632,74.975
2.042,74.57,75.531
2.1049,74.792,75.406
2.1677,75.08,74.819
2.2305,75.264,74.539
2.2934,75.204,74.792
2.3562,75.051,75.089
2.419,74.996,75.33
2.4819,75.057,75.415
2.5447,75.206,75.09
2.6075,75.206,74.478
2.6703,75.047,74.099
2.7332,74.844,74.233
2.796,74.727,74.802
2.8588,74.793,75.605
2.9217,74.932,76.22
2.9845,75.052,76.041
3.0474,75.072,75.21
3.1102,75.056,74.783
3.173,75.065,74.71
3.2359,75.092,74.623
3.2987,75.111,74.598
3.3615,75.031,74.924
3.4243,74.917,75.206
3.4872,74.864,75.126
3.55,74.959,74.799
3.6128,75.154,74.617
3.6757,75.217,74.651
3.7385,75.06,74.966
3.8013,74.633,75.419
3.8642,74.294,75.19
3.927,74.301,74.603
3.9898,74.633,74.752
4.0527,75.193,75.8
4.1155,75.684,75.887
4.1783,75.92,75.106
4.2412,75.828,74.578
4.304,75.365,74.678
4.3668,74.819,74.622
4.4296,74.535,74.595
4.4925,74.563,74.974
4.5553,74.873,75.667
4.6181,75.076,75.848
4.681,75.072,75.355
4.7438,74.936,74.529
4.8067,74.776,74.149
4.8695,74.765,74.592
4.9323,74.857,75.129
4.9952,74.975,75.147
5.058,75.04,74.902
5.1208,75.067,75.016
5.1836,75.135,75.12
5.2465,75.243,74.989
5.3093,75.372,74.801
5.3721,75.334,75.108
5.4349,75.077,75.67
5.4978,74.742,75.791
5.5606,74.497,74.881
5.6234,74.606,73.937
5.6863,74.967,73.789
5.7491,75.36,74.405
5.812,75.568,75.38
5.8748,75.398,75.851
5.9376,74.992,75.658
6.0005,74.604,75.208
6.0633,74.483,75.098
6.1261,74.688,75.121
6.1889,74.973,74.941
6.2518,75.167,74.625


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_432.csv <==
x,qOut,qIn
0.031416,75.103,75.316
0.094248,75.112,75.154
0.15708,75.213,74.759
0.21991,75.279,74.827
0.28274,75.171,75.211
0.34557,74.851,74.963
0.40841,74.578,74.685
0.47124,74.519,75.17
0.53407,74.788,75.714
0.5969,75.142,75.093
0.65973,75.297,74.338
0.72257,75.197,74.287
0.7854,74.836,74.638
0.84823,74.598,75.037
0.91106,74.661,75.62
0.9739,74.939,75.831
1.0367,75.294,75.159
1.0996,75.428,74.467
1.1624,75.333,74.367
1.2252,75.13,74.672
1.2881,74.953,74.972
1.3509,74.91,75.316
1.4137,74.93,75.603
1.4766,74.969,75.44
1.5394,74.988,74.86
1.6022,75.062,74.504
1.665,75.155,74.513
1.7279,75.177,74.803
1.7907,75.035,75.124
1.8535,74.748,75.249
1.9164,74.553,75.316
1.9792,74.58,75.412
2.042,74.905,75.074
2.1049,75.302,74.409
2.1677,75.498,74.336
2.2305,75.404,75.087
2.2934,74.977,75.987
2.3562,74.584,75.838
2.419,74.511,74.908
2.4819,74.744,74.102
2.5447,75.194,74.452
2.6075,75.477,75.328
2.6703,75.44,75.668
2.7332,75.155,75.193
2.796,74.734,74.386
2.8588,74.537,74.364
2.9217,74.643,74.935
2.9845,74.935,75.384
3.0474,75.265,75.12
3.1102,75.394,74.603
3.173,75.276,74.442
3.2359,75.019,74.883
3.2987,74.75,75.56
3.3615,74.735,75.451
3.4243,74.952,74.92
3.4872,75.237,74.796
3.55,75.408,75.267
3.6128,75.277,75.284
3.6757,74.993,74.868
3.7385,74.76,74.697
3.8013,74.769,75.23
3.8642,74.964,75.523
3.927,75.099,75.267
3.9898,75.086,74.957
4.0527,74.881,74.822
4.1155,74.75,74.437
4.1783,74.775,74.02
4.2412,74.883,74.058
4.304,74.966,74.782
4.3668,74.93,75.554
4.4296,74.901,75.97
4.4925,74.952,76.05
4.5553,75.13,75.97
4.6181,75.27,75.403
4.681,75.26,74.489
4.7438,75.134,73.967
4.8067,74.953,74.3
4.8695,74.9,74.888
4.9323,74.988,75.227
4.9952,75.143,75.153
5.058,75.285,74.884
5.1208,75.284,74.967
5.1836,75.075,75.257
5.2465,74.721,75.386
5.3093,74.314,75.33
5.3721,74.137,75.242
5.4349,74.267,74.899
5.4978,74.629,74.321
5.5606,75.11,74.145
5.6234,75.585,74.846
5.6863,75.93,75.68
5.7491,76.006,75.837
5.812,75.68,74.886
5.8748,75.008,74.096
5.9376,74.446,74.262
6.0005,74.244,75.086
6.0633,74.559,75.622
6.1261,74.961,75.365
6.1889,75.18,74.934
6.2518,75.212,74.932


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_433.csv <==
x,qOut,qIn
0.031416,75.28,74.598
0.094248,75.481,74.999
0.15708,75.529,75.274
0.21991,75.431,75.229
0.28274,75.19,74.974
0.34557,74.84,74.718
0.40841,74.57,74.532
0.47124,74.506,74.612
0.53407,74.737,75.101
0.5969,75.109,75.553
0.65973,75.366,75.589
0.72257,75.393,75.142
0.7854,75.111,74.545
0.84823,74.798,74.675
0.91106,74.714,75.206
0.9739,74.86,75.327
1.0367,75.173,74.969
1.0996,75.296,74.757
1.1624,75.187,74.621
1.2252,74.982,74.554
1.2881,74.846,74.763
1.3509,74.926,75.452
1.4137,75.04,76.008
1.4766,75.059,75.601
1.5394,74.875,74.442
1.6022,74.688,74.342
1.665,74.698,75.018
1.7279,74.895,75.384
1.7907,75.218,75.055
1.8535,75.376,74.821
1.9164,75.304,74.908
1.9792,75.104,75.194
2.042,74.903,75.132
2.1049,74.891,74.491
2.1677,74.964,74.086
2.2305,75.001,74.647
2.2934,74.881,75.924
2.3562,74.698,76.097
2.419,74.659,75.289
2.4819,74.815,74.669
2.5447,75.166,75.229
2.6075,75.443,75.665
2.6703,75.466,75.147
2.7332,75.261,74.377
2.796,74.895,74.567
2.8588,74.713,74.908
2.9217,74.79,74.631
2.9845,75.007,74.353
3.0474,75.211,74.593
3.1102,75.187,74.882
3.173,74.981,75.201
3.2359,74.728,75.715
3.2987,74.569,75.833
3.3615,74.616,75.003
3.4243,74.827,74.155
3.4872,75.117,74.176
3.55,75.4,75.079
3.6128,75.566,75.708
3.6757,75.556,75.734
3.7385,75.401,75.221
3.8013,75.149,74.638
3.8642,74.952,74.547
3.927,74.818,74.793
3.9898,74.711,75.171
4.0527,74.585,75.611
4.1155,74.478,75.604
4.1783,74.487,75.027
4.2412,74.635,74.395
4.304,74.912,74.342
4.3668,75.215,74.563
4.4296,75.412,74.692
4.4925,75.419,74.929
4.5553,75.166,75.513
4.6181,74.8,75.965
4.681,74.613,75.902
4.7438,74.703,75.296
4.8067,75.099,74.354
4.8695,75.435,73.981
4.9323,75.457,74.31
4.9952,75.207,74.819
5.058,74.788,75.09
5.1208,74.672,75.27
5.1836,74.904,75.395
5.2465,75.259,75.399
5.3093,75.484,75.438
5.3721,75.274,75.358
5.4349,74.807,74.917
5.4978,74.381,74.329
5.5606,74.284,74.106
5.6234,74.552,74.744
5.6863,74.98,75.657
5.7491,75.404,75.868
5.812,75.694,75.176
5.8748,75.721,74.625
5.9376,75.4,74.445
6.0005,74.876,74.663
6.0633,74.344,75.334
6.1261,74.229,75.659
6.1889,74.487,75.277
6.2518,74.912,74.661


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_434.csv <==
x,qOut,qIn
0.031416,75.322,74.628
0.094248,75.44,74.939
0.15708,75.367,75.223
0.21991,75.218,75.124
0.28274,75.108,75.072
0.34557,75.035,75.152
0.40841,74.912,75.025
0.47124,74.769,74.916
0.53407,74.654,74.871
0.5969,74.769,74.447
0.65973,75.044,74.118
0.72257,75.286,74.708
0.7854,75.29,76.164
0.84823,74.965,76.487
0.91106,74.622,75.547
0.9739,74.498,74.5
1.0367,74.771,74.404
1.0996,75.168,74.906
1.1624,75.378,75.229
1.2252,75.34,74.993
1.2881,75.048,74.549
1.3509,74.863,74.553
1.4137,74.911,74.702
1.4766,75.092,74.673
1.5394,75.264,74.625
1.6022,75.171,75.236
1.665,74.876,76.001
1.7279,74.559,75.999
1.7907,74.407,74.93
1.8535,74.545,74.208
1.9164,74.89,74.348
1.9792,75.306,74.938
2.042,75.66,75.105
2.1049,75.75,74.941
2.1677,75.514,75.093
2.2305,75.106,75.469
2.2934,74.722,75.398
2.3562,74.667,75.085
2.419,74.782,75.081
2.4819,74.867,75.183
2.5447,74.737,75.059
2.6075,74.54,74.873
2.6703,74.538,74.753
2.7332,74.767,74.627
2.796,75.203,74.671
2.8588,75.541,74.783
2.9217,75.596,74.752
2.9845,75.369,74.85
3.0474,74.905,75.394
3.1102,74.568,75.672
3.173,74.533,75.365
3.2359,74.741,74.839
3.2987,75.08,74.544
3.3615,75.295,74.641
3.4243,75.357,74.971
3.4872,75.317,75.337
3.55,75.24,75.561
3.6128,75.194,75.545
3.6757,75.147,75.226
3.7385,75.068,74.578
3.8013,74.93,74.062
3.8642,74.774,74.314
3.927,74.656,74.831
3.9898,74.611,75.034
4.0527,74.656,75.21
4.1155,74.791,75.519
4.1783,74.998,75.459
4.2412,75.213,75.224
4.304,75.37,75.146
4.3668,75.33,74.861
4.4296,75.102,74.456
4.4925,74.826,74.443
4.5553,74.658,75.04
4.6181,74.785,75.614
4.681,75.106,75.725
4.7438,75.423,75.378
4.8067,75.537,74.915
4.8695,75.266,74.378
4.9323,74.785,74.036
4.9952,74.369,74.552
5.058,74.282,75.67
5.1208,74.537,75.737
5.1836,74.906,75.078
5.2465,75.243,74.744
5.3093,75.431,75.063
5.3721,75.482,75.357
5.4349,75.369,75.384
5.4978,75.128,75.046
5.5606,74.805,74.487
5.6234,74.598,74.291
5.6863,74.639,74.633
5.7491,74.888,75.368
5.812,75.269,75.987
5.8748,75.508,75.53
5.9376,75.427,74.399
6.0005,75.087,73.745
6.0633,74.595,74.561
6.1261,74.401,75.601
6.1889,74.578,75.729
6.2518,74.955,75.065


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_435.csv <==
x,qOut,qIn
0.031416,74.973,75.52
0.094248,74.716,75.298
0.15708,74.589,75.297
0.21991,74.657,75.71
0.28274,74.94,75.875
0.34557,75.27,74.958
0.40841,75.485,73.859
0.47124,75.514,73.64
0.53407,75.303,74.471
0.5969,75.025,75.191
0.65973,74.876,75.562
0.72257,74.882,75.667
0.7854,75.02,75.367
0.84823,75.028,75.126
0.91106,74.87,75.097
0.9739,74.661,74.695
1.0367,74.536,73.993
1.0996,74.621,74.423
1.1624,74.842,75.462
1.2252,75.124,75.795
1.2881,75.394,75.154
1.3509,75.625,74.69
1.4137,75.674,74.589
1.4766,75.455,74.766
1.5394,74.903,75.211
1.6022,74.324,75.506
1.665,74.092,75.295
1.7279,74.261,74.73
1.7907,74.789,74.363
1.8535,75.317,74.652
1.9164,75.659,75.317
1.9792,75.723,75.86
2.042,75.443,75.598
2.1049,74.95,74.878
2.1677,74.555,74.564
2.2305,74.429,74.922
2.2934,74.67,75.498
2.3562,75.02,75.412
2.419,75.249,74.889
2.4819,75.283,74.508
2.5447,75.086,74.576
2.6075,74.874,74.721
2.6703,74.821,74.886
2.7332,74.923,75.076
2.796,75.132,75.006
2.8588,75.171,74.8
2.9217,75.015,74.762
2.9845,74.814,74.819
3.0474,74.737,74.967
3.1102,74.941,75.456
3.173,75.243,75.863
3.2359,75.456,75.559
3.2987,75.412,74.845
3.3615,75.187,74.652
3.4243,75.01,74.678
3.4872,74.96,74.659
3.55,75.065,74.677
3.6128,75.064,74.885
3.6757,74.907,75.181
3.7385,74.713,75.508
3.8013,74.623,75.822
3.8642,74.756,75.548
3.927,74.937,74.621
3.9898,75.036,73.725
4.0527,74.945,73.975
4.1155,74.801,75.171
4.1783,74.788,75.99
4.2412,74.939,75.72
4.304,75.245,74.705
4.3668,75.495,74.361
4.4296,75.533,74.771
4.4925,75.34,75.384
4.5553,74.935,75.453
4.6181,74.586,75.14
4.681,74.469,74.912
4.7438,74.589,74.835
4.8067,74.898,74.862
4.8695,75.234,74.884
4.9323,75.472,74.927
4.9952,75.507,75.074
5.058,75.242,75.212
5.1208,74.754,75.042
5.1836,74.389,74.714
5.2465,74.339,74.472
5.3093,74.718,74.473
5.3721,75.195,74.988
5.4349,75.451,75.74
5.4978,75.414,76.006
5.5606,75.068,75.21
5.6234,74.809,74.537
5.6863,74.829,74.726
5.7491,75.039,75.286
5.812,75.294,75.161
5.8748,75.266,74.753
5.9376,75.035,74.836
6.0005,74.797,75.094
6.0633,74.749,74.689
6.1261,74.927,74.213
6.1889,75.108,74.5
6.2518,75.157,75.241


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_436.csv <==
x,qOut,qIn
0.031416,75.383,74.817
0.094248,75.382,74.349
0.15708,75.179,74.384
0.21991,74.899,74.733
0.28274,74.673,75.086
0.34557,74.63,75.216
0.40841,74.762,75.251
0.47124,75.004,75.342
0.53407,75.281,75.404
0.5969,75.473,75.171
0.65973,75.478,74.83
0.72257,75.306,74.702
0.7854,74.989,74.985
0.84823,74.77,75.12
0.91106,74.764,74.858
0.9739,74.918,74.517
1.0367,75.14,74.618
1.0996,75.223,75.031
1.1624,75.119,75.442
1.2252,74.897,75.78
1.2881,74.64,75.522
1.3509,74.53,74.376
1.4137,74.611,73.589
1.4766,74.83,74.325
1.5394,75.111,76.08
1.6022,75.322,76.293
1.665,75.399,75.184
1.7279,75.348,74.163
1.7907,75.188,74.335
1.8535,75.034,75.108
1.9164,74.934,75.628
1.9792,74.874,75.496
2.042,74.826,75.157
2.1049,74.75,74.996
2.1677,74.722,74.624
2.2305,74.798,74.267
2.2934,75.016,74.654
2.3562,75.268,75.268
2.419,75.34,75.358
2.4819,75.179,75.103
2.5447,74.767,74.928
2.6075,74.493,75.24
2.6703,74.588,75.783
2.7332,74.95,75.87
2.796,75.411,75.013
2.8588,75.516,74.223
2.9217,75.253,74.078
2.9845,74.878,74.399
3.0474,74.684,74.573
3.1102,74.919,74.596
3.173,75.271,75.046
3.2359,75.454,75.858
3.2987,75.217,76.175
3.3615,74.767,75.558
3.4243,74.502,74.718
3.4872,74.529,74.213
3.55,74.866,74.361
3.6128,75.129,74.83
3.6757,75.239,75.228
3.7385,75.268,75.33
3.8013,75.311,75.166
3.8642,75.431,74.948
3.927,75.432,74.771
3.9898,75.216,74.727
4.0527,74.717,74.672
4.1155,74.261,74.747
4.1783,74.131,75.189
4.2412,74.329,75.726
4.304,74.777,75.669
4.3668,75.213,75.059
4.4296,75.547,74.608
4.4925,75.704,74.688
4.5553,75.612,75.154
4.6181,75.213,75.374
4.681,74.741,75.304
4.7438,74.446,75.005
4.8067,74.544,74.465
4.8695,74.916,74.168
4.9323,75.246,74.466
4.9952,75.368,75.144
5.058,75.161,75.481
5.1208,74.827,75.207
5.1836,74.617,74.958
5.2465,74.621,75.106
5.3093,74.87,75.194
5.3721,75.166,74.694
5.4349,75.374,74.324
5.4978,75.432,74.649
5.5606,75.299,75.328
5.6234,75.075,75.543
5.6863,74.932,75.545
5.7491,74.93,75.445
5.812,75.091,74.9
5.8748,75.164,74.587
5.9376,75.016,74.912
6.0005,74.736,75.165
6.0633,74.457,74.792
6.1261,74.488,74.825
6.1889,74.772,75.346
6.2518,75.132,75.474


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_437.csv <==
x,qOut,qIn
0.031416,74.766,75.088
0.094248,74.865,75.054
0.15708,75.173,75.085
0.21991,75.497,74.964
0.28274,75.624,74.779
0.34557,75.252,74.895
0.40841,74.659,75.239
0.47124,74.238,75.513
0.53407,74.349,75.188
0.5969,74.904,74.629
0.65973,75.457,74.53
0.72257,75.73,74.841
0.7854,75.5,74.721
0.84823,74.948,74.428
0.91106,74.496,74.833
0.9739,74.361,75.735
1.0367,74.665,76.122
1.0996,75.065,75.538
1.1624,75.325,74.837
1.2252,75.387,74.643
1.2881,75.229,74.954
1.3509,75.016,75.024
1.4137,74.876,74.777
1.4766,74.86,74.419
1.5394,74.986,74.42
1.6022,75.149,74.991
1.665,75.239,75.534
1.7279,75.202,75.486
1.7907,75.001,74.858
1.8535,74.735,74.588
1.9164,74.554,74.846
1.9792,74.533,75.32
2.042,74.711,75.579
2.1049,74.998,75.348
2.1677,75.301,74.901
2.2305,75.535,74.638
2.2934,75.622,74.535
2.3562,75.487,74.235
2.419,75.184,74.223
2.4819,74.85,74.984
2.5447,74.624,75.983
2.6075,74.585,75.777
2.6703,74.663,74.877
2.7332,74.798,74.427
2.796,74.939,75.153
2.8588,75.077,75.826
2.9217,75.151,75.65
2.9845,75.136,74.859
3.0474,75.016,74.363
3.1102,74.946,74.63
3.173,75.031,75.032
3.2359,75.2,75.216
3.2987,75.348,75.38
3.3615,75.178,75.163
3.4243,74.766,74.613
3.4872,74.372,74.661
3.55,74.263,75.396
3.6128,74.547,75.34
3.6757,74.966,74.614
3.7385,75.32,74.07
3.8013,75.441,74.319
3.8642,75.359,74.969
3.927,75.218,75.555
3.9898,75.121,75.852
4.0527,75.151,75.695
4.1155,75.201,75.176
4.1783,75.142,74.733
4.2412,74.988,74.716
4.304,74.782,74.83
4.3668,74.755,74.645
4.4296,74.903,74.645
4.4925,75.102,75.193
4.5553,75.214,75.959
4.6181,75.159,75.646
4.681,75.037,74.661
4.7438,74.91,74.238
4.8067,74.823,74.778
4.8695,74.687,75.031
4.9323,74.547,74.974
4.9952,74.514,75.007
5.058,74.691,74.791
5.1208,75.085,74.455
5.1836,75.497,74.734
5.2465,75.738,75.513
5.3093,75.643,76.118
5.3721,75.218,75.853
5.4349,74.76,74.958
5.4978,74.498,74.004
5.5606,74.607,73.878
5.6234,74.92,74.664
5.6863,75.224,75.469
5.7491,75.401,75.724
5.812,75.36,75.545
5.8748,75.137,75.244
5.9376,74.877,74.76
6.0005,74.707,74.276
6.0633,74.734,74.279
6.1261,74.853,74.876
6.1889,74.899,75.412
6.2518,74.863,75.412


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_438.csv <==
x,qOut,qIn
0.031416,74.958,75.159
0.094248,75.084,74.696
0.15708,75.114,74.636
0.21991,75.053,75.122
0.28274,74.92,75.294
0.34557,74.836,74.866
0.40841,74.834,74.652
0.47124,74.891,74.931
0.53407,74.968,75.485
0.5969,75.04,75.819
0.65973,75.164,75.795
0.72257,75.332,75.251
0.7854,75.522,74.382
0.84823,75.523,74.025
0.91106,75.251,74.232
0.9739,74.847,74.677
1.0367,74.491,75.165
1.0996,74.485,75.642
1.1624,74.71,75.757
1.2252,74.973,75.214
1.2881,75.088,74.552
1.3509,75.043,74.765
1.4137,74.95,75.273
1.4766,74.879,75.3
1.5394,74.875,74.765
1.6022,74.916,74.525
1.665,75.042,74.67
1.7279,75.242,74.996
1.7907,75.5,75.354
1.8535,75.588,75.45
1.9164,75.325,75.134
1.9792,74.826,74.638
2.042,74.273,74.71
2.1049,74.179,75.451
2.1677,74.515,75.876
2.2305,75.031,75.369
2.2934,75.457,74.206
2.3562,75.572,73.805
2.419,75.43,74.34
2.4819,75.172,75.283
2.5447,74.949,75.714
2.6075,74.881,75.248
2.6703,74.888,74.721
2.7332,74.9,74.892
2.796,74.853,75.437
2.8588,74.83,75.388
2.9217,74.899,75.077
2.9845,75.024,74.82
3.0474,75.151,74.812
3.1102,75.16,74.822
3.173,75.113,74.626
3.2359,75.087,74.393
3.2987,75.152,74.82
3.3615,75.194,75.823
3.4243,75.049,76.278
3.4872,74.765,75.495
3.55,74.432,74.032
3.6128,74.417,73.776
3.6757,74.709,74.407
3.7385,75.108,74.946
3.8013,75.396,75.433
3.8642,75.39,76.036
3.927,75.232,75.977
3.9898,75.081,75.218
4.0527,75.086,74.582
4.1155,75.158,74.528
4.1783,75.101,74.703
4.2412,74.898,75.037
4.304,74.577,75.229
4.3668,74.458,75.066
4.4296,74.64,74.886
4.4925,75.013,74.905
4.5553,75.437,75.005
4.6181,75.592,75.086
4.681,75.337,75.14
4.7438,74.821,75.013
4.8067,74.255,74.895
4.8695,74.166,75.016
4.9323,74.551,75.007
4.9952,75.158,74.645
5.058,75.717,74.456
5.1208,75.906,75.008
5.1836,75.67,75.551
5.2465,75.189,75.412
5.3093,74.689,74.633
5.3721,74.574,74.407
5.4349,74.763,74.864
5.4978,75.04,75.373
5.5606,75.185,75.107
5.6234,75.122,74.622
5.6863,74.998,74.732
5.7491,74.92,75.389
5.812,74.968,75.772
5.8748,75.066,75.606
5.9376,75.107,75.393
6.0005,75.061,75.092
6.0633,74.913,74.493
6.1261,74.779,74.206
6.1889,74.741,74.548
6.2518,74.806,75.142


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_439.csv <==
x,qOut,qIn
0.031416,75.35,75.354
0.094248,75.191,75.097
0.15708,74.987,74.767
0.21991,74.816,75.011
0.28274,74.731,75.583
0.34557,74.69,75.508
0.40841,74.66,75.133
0.47124,74.642,74.932
0.53407,74.636,74.764
0.5969,74.692,74.61
0.65973,74.878,74.761
0.72257,75.188,75.031
0.7854,75.599,75.263
0.84823,75.86,75.483
0.91106,75.702,75.482
0.9739,75.184,75.062
1.0367,74.448,74.335
1.0996,74.168,74.275
1.1624,74.402,74.933
1.2252,74.869,75.523
1.2881,75.247,75.185
1.3509,75.31,74.619
1.4137,75.238,74.656
1.4766,75.171,75.235
1.5394,75.229,75.426
1.6022,75.268,74.75
1.665,75.15,74.22
1.7279,74.922,74.538
1.7907,74.672,75.41
1.8535,74.673,75.527
1.9164,74.903,75.08
1.9792,75.206,74.774
2.042,75.414,75.035
2.1049,75.35,75.292
2.1677,75.084,75.269
2.2305,74.784,75.145
2.2934,74.624,75.262
2.3562,74.709,75.235
2.419,74.913,74.793
2.4819,75.104,74.303
2.5447,75.164,74.453
2.6075,75.094,75.112
2.6703,74.972,75.515
2.7332,74.858,75.399
2.796,74.796,75.351
2.8588,74.781,75.156
2.9217,74.826,74.439
2.9845,74.928,74.087
3.0474,75.075,74.92
3.1102,75.182,75.562
3.173,75.19,75.41
3.2359,75.137,75.07
3.2987,75.071,75.055
3.3615,75.125,75.032
3.4243,75.229,74.817
3.4872,75.266,74.573
3.55,75.115,74.608
3.6128,74.806,74.871
3.6757,74.58,75.194
3.7385,74.568,75.65
3.8013,74.843,76.004
3.8642,75.197,75.524
3.927,75.405,74.618
3.9898,75.38,74.06
4.0527,75.068,74.082
4.1155,74.703,74.656
4.1783,74.542,75.557
4.2412,74.639,76.036
4.304,74.982,75.418
4.3668,75.296,74.402
4.4296,75.414,73.947
4.4925,75.315,74.436
4.5553,75.01,75.528
4.6181,74.711,75.763
4.681,74.563,75.088
4.7438,74.604,74.425
4.8067,74.828,74.795
4.8695,75.155,75.375
4.9323,75.472,75.372
4.9952,75.627,75.038
5.058,75.473,75.102
5.1208,74.964,75.354
5.1836,74.469,75.253
5.2465,74.278,74.975
5.3093,74.604,74.794
5.3721,75.143,74.627
5.4349,75.48,74.546
5.4978,75.466,74.726
5.5606,75.018,74.882
5.6234,74.59,74.684
5.6863,74.512,74.555
5.7491,74.746,74.794
5.812,75.172,75.423
5.8748,75.347,76.131
5.9376,75.237,76.364
6.0005,75.007,75.645
6.0633,74.848,74.352
6.1261,74.948,73.795
6.1889,75.166,74.105
6.2518,75.348,74.885


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_440.csv <==
x,qOut,qIn
0.031416,74.839,74.777
0.094248,75.083,74.84
0.15708,75.392,75.089
0.21991,75.63,74.85
0.28274,75.663,74.234
0.34557,75.375,74.498
0.40841,74.948,75.293
0.47124,74.605,75.757
0.53407,74.549,75.607
0.5969,74.705,75.275
0.65973,74.863,74.952
0.72257,74.96,74.846
0.7854,74.969,74.966
0.84823,75.05,74.839
0.91106,75.189,74.66
0.9739,75.301,74.967
1.0367,75.291,75.73
1.0996,75.132,75.723
1.1624,74.952,74.947
1.2252,74.829,74.161
1.2881,74.816,74.087
1.3509,74.791,74.731
1.4137,74.718,75.401
1.4766,74.662,75.427
1.5394,74.698,75.111
1.6022,74.922,75.293
1.665,75.236,75.396
1.7279,75.495,74.892
1.7907,75.566,74.151
1.8535,75.357,74.234
1.9164,75.011,74.958
1.9792,74.724,75.854
2.042,74.672,76.344
2.1049,74.874,75.847
2.1677,75.156,74.721
2.2305,75.354,73.741
2.2934,75.328,73.896
2.3562,75.038,75.013
2.419,74.669,75.713
2.4819,74.43,75.191
2.5447,74.496,74.184
2.6075,74.839,74.325
2.6703,75.242,75.227
2.7332,75.518,76.054
2.796,75.502,75.817
2.8588,75.156,75.088
2.9217,74.708,74.698
2.9845,74.407,74.536
3.0474,74.466,74.173
3.1102,74.86,74.303
3.173,75.353,75.189
3.2359,75.71,76.019
3.2987,75.714,75.777
3.3615,75.251,74.995
3.4243,74.672,74.619
3.4872,74.314,74.82
3.55,74.47,75.04
3.6128,74.852,74.823
3.6757,75.064,74.658
3.7385,75.052,74.839
3.8013,74.833,75.21
3.8642,74.863,75.324
3.927,75.165,75.209
3.9898,75.498,74.974
4.0527,75.592,74.854
4.1155,75.166,74.967
4.1783,74.584,75.087
4.2412,74.229,75.088
4.304,74.427,75.118
4.3668,74.959,75.139
4.4296,75.437,75.03
4.4925,75.674,74.934
4.5553,75.543,74.905
4.6181,75.199,74.824
4.681,74.864,74.787
4.7438,74.669,74.902
4.8067,74.708,74.889
4.8695,74.851,74.75
4.9323,74.994,74.826
4.9952,75.098,74.992
5.058,75.142,74.719
5.1208,75.147,74.544
5.1836,75.104,75.105
5.2465,75.036,75.993
5.3093,74.963,76.137
5.3721,74.958,75.381
5.4349,75.022,74.651
5.4978,75.105,74.502
5.5606,75.15,74.78
5.6234,75.097,74.799
5.6863,74.988,74.762
5.7491,74.881,74.868
5.812,74.828,74.797
5.8748,74.835,74.766
5.9376,74.865,75.158
6.0005,74.887,75.599
6.0633,74.874,75.408
6.1261,74.816,74.969
6.1889,74.752,74.873
6.2518,74.742,74.938


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_441.csv <==
x,qOut,qIn
0.031416,75.338,75.165
0.094248,75.052,75.562
0.15708,74.834,75.283
0.21991,74.84,74.776
0.28274,75.168,74.765
0.34557,75.486,74.982
0.40841,75.464,74.957
0.47124,75.088,74.91
0.53407,74.427,75.283
0.5969,74.07,75.446
0.65973,74.182,75.078
0.72257,74.607,74.728
0.7854,75.129,74.986
0.84823,75.497,75.414
0.91106,75.634,75.499
0.9739,75.527,75.179
1.0367,75.174,74.609
1.0996,74.796,74.254
1.1624,74.647,74.285
1.2252,74.754,74.616
1.2881,75.079,75.001
1.3509,75.27,75.156
1.4137,75.215,75.192
1.4766,75.013,75.354
1.5394,74.798,75.669
1.6022,74.81,75.446
1.665,74.976,74.742
1.7279,75.159,74.231
1.7907,75.22,74.476
1.8535,75.144,75.254
1.9164,75.07,75.87
1.9792,75.066,75.646
2.042,75.178,74.692
2.1049,75.241,74.259
2.1677,75.116,74.383
2.2305,74.838,74.688
2.2934,74.481,75.167
2.3562,74.342,75.383
2.419,74.468,75.069
2.4819,74.761,74.792
2.5447,75.096,75.246
2.6075,75.346,75.636
2.6703,75.466,75.353
2.7332,75.432,74.778
2.796,75.226,74.664
2.8588,74.916,74.869
2.9217,74.702,74.972
2.9845,74.693,75.034
3.0474,74.953,75.074
3.1102,75.264,74.979
3.173,75.361,74.914
3.2359,75.193,75.153
3.2987,74.758,75.51
3.3615,74.468,75.213
3.4243,74.506,74.725
3.4872,74.777,74.789
3.55,75.125,75.053
3.6128,75.277,74.568
3.6757,75.27,74.091
3.7385,75.201,74.417
3.8013,75.169,75.588
3.8642,75.163,76.395
3.927,75.099,76.222
3.9898,74.983,75.096
4.0527,74.838,74.087
4.1155,74.809,74.208
4.1783,74.888,74.778
4.2412,75.007,75.159
4.304,75.083,75.041
4.3668,75.097,74.79
4.4296,75.119,74.762
4.4925,75.161,75.058
4.5553,75.218,75.265
4.6181,75.148,75.168
4.681,74.914,75.148
4.7438,74.62,75.157
4.8067,74.392,74.548
4.8695,74.431,74.117
4.9323,74.727,74.761
4.9952,75.16,75.91
5.058,75.6,75.997
5.1208,75.799,74.922
5.1836,75.603,74.201
5.2465,75.13,74.512
5.3093,74.562,75.462
5.3721,74.405,75.76
5.4349,74.619,75.445
5.4978,74.953,75.055
5.5606,75.137,74.951
5.6234,75.085,74.584
5.6863,75.011,74.084
5.7491,75.01,74.03
5.812,75.142,74.573
5.8748,75.157,75.28
5.9376,74.986,75.797
6.0005,74.762,75.806
6.0633,74.645,75.412
6.1261,74.837,74.869
6.1889,75.155,74.378
6.2518,75.387,74.424


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_442.csv <==
x,qOut,qIn
0.031416,74.814,75.299
0.094248,75.376,75.576
0.15708,75.851,75.367
0.21991,76.03,74.974
0.28274,75.722,74.685
0.34557,74.989,74.605
0.40841,74.366,74.691
0.47124,74.154,74.889
0.53407,74.541,75.29
0.5969,75.025,75.64
0.65973,75.287,75.603
0.72257,75.312,75.192
0.7854,75.143,74.638
0.84823,75.065,74.411
0.91106,75.068,74.696
0.9739,75.066,75.341
1.0367,74.956,75.45
1.0996,74.778,74.777
1.1624,74.736,74.361
1.2252,74.875,74.688
1.2881,75.194,75.206
1.3509,75.382,75.135
1.4137,75.276,74.903
1.4766,74.969,74.836
1.5394,74.605,74.925
1.6022,74.556,75.124
1.665,74.806,75.388
1.7279,75.176,75.346
1.7907,75.473,74.646
1.8535,75.5,74.168
1.9164,75.287,74.471
1.9792,74.982,75.248
2.042,74.743,75.861
2.1049,74.745,75.751
2.1677,74.892,75.103
2.2305,75.043,74.403
2.2934,75.059,74.47
2.3562,74.933,75.238
2.419,74.812,75.711
2.4819,74.777,75.402
2.5447,74.878,74.853
2.6075,74.996,74.863
2.6703,75.069,74.996
2.7332,75.103,74.836
2.796,75.119,74.265
2.8588,75.111,74.201
2.9217,75.007,74.818
2.9845,74.833,75.475
3.0474,74.638,75.463
3.1102,74.656,75.353
3.173,74.912,75.431
3.2359,75.253,75.19
3.2987,75.505,74.535
3.3615,75.416,74.579
3.4243,75.104,75.218
3.4872,74.811,75.659
3.55,74.773,75.468
3.6128,75.037,74.866
3.6757,75.32,74.249
3.7385,75.424,74.161
3.8013,75.191,74.956
3.8642,74.79,75.522
3.927,74.484,75.272
3.9898,74.385,74.748
4.0527,74.542,74.965
4.1155,74.795,75.232
4.1783,75.074,74.862
4.2412,75.321,74.4
4.304,75.481,74.641
4.3668,75.431,75.344
4.4296,75.199,75.714
4.4925,74.944,75.403
4.5553,74.833,74.842
4.6181,74.986,74.965
4.681,75.191,75.373
4.7438,75.264,75.378
4.8067,75.045,74.967
4.8695,74.698,74.71
4.9323,74.52,74.432
4.9952,74.595,74.132
5.058,74.936,74.275
5.1208,75.224,75.057
5.1836,75.29,75.918
5.2465,75.15,76.327
5.3093,74.861,75.965
5.3721,74.683,75.283
5.4349,74.695,74.603
5.4978,74.85,73.963
5.5606,75.071,73.87
5.6234,75.229,74.831
5.6863,75.302,75.728
5.7491,75.307,75.464
5.812,75.266,74.503
5.8748,75.223,74.634
5.9376,75.137,75.397
6.0005,74.97,75.749
6.0633,74.685,75.161
6.1261,74.378,74.545
6.1889,74.251,74.376
6.2518,74.387,74.678


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_443.csv <==
x,qOut,qIn
0.031416,75.08,74.427
0.094248,75.09,74.587
0.15708,75.121,74.911
0.21991,75.16,75.173
0.28274,75.187,75.392
0.34557,75.182,75.408
0.40841,75.133,75.06
0.47124,75.035,74.615
0.53407,74.883,74.577
0.5969,74.71,74.862
0.65973,74.609,75.247
0.72257,74.645,75.779
0.7854,74.858,76.038
0.84823,75.193,75.312
0.91106,75.484,74.214
0.9739,75.592,73.695
1.0367,75.391,74.261
1.0996,74.949,75.218
1.1624,74.558,75.929
1.2252,74.395,76.048
1.2881,74.571,75.382
1.3509,74.881,74.464
1.4137,75.156,74.077
1.4766,75.311,74.638
1.5394,75.287,75.606
1.6022,75.084,75.45
1.665,74.824,74.566
1.7279,74.671,74.175
1.7907,74.764,74.914
1.8535,75.125,75.35
1.9164,75.497,75.162
1.9792,75.636,75.003
2.042,75.319,75.195
2.1049,74.68,75.198
2.1677,74.235,74.873
2.2305,74.227,74.439
2.2934,74.777,74.59
2.3562,75.408,75.32
2.419,75.747,75.682
2.4819,75.689,75.335
2.5447,75.194,75.074
2.6075,74.72,75.236
2.6703,74.584,75.141
2.7332,74.736,74.875
2.796,75.039,75.074
2.8588,75.077,75.097
2.9217,74.914,74.437
2.9845,74.747,73.88
3.0474,74.776,74.456
3.1102,75.027,75.431
3.173,75.253,75.851
3.2359,75.311,75.675
3.2987,75.096,75.06
3.3615,74.812,74.628
3.4243,74.678,74.753
3.4872,74.739,75.213
3.55,74.99,75.177
3.6128,75.225,74.698
3.6757,75.358,74.709
3.7385,75.379,75.445
3.8013,75.298,76.093
3.8642,75.185,75.581
3.927,75.044,74.536
3.9898,74.869,73.842
4.0527,74.653,74.096
4.1155,74.459,74.722
4.1783,74.421,75.133
4.2412,74.579,75.17
4.304,74.937,75
4.3668,75.322,75.063
4.4296,75.545,75.349
4.4925,75.537,75.572
4.5553,75.258,75.259
4.6181,74.925,74.845
4.681,74.744,74.795
4.7438,74.759,74.877
4.8067,74.96,74.697
4.8695,75.192,74.572
4.9323,75.374,74.803
4.9952,75.429,75.213
5.058,75.281,75.232
5.1208,74.884,74.879
5.1836,74.467,74.822
5.2465,74.246,75.258
5.3093,74.402,75.557
5.3721,74.78,75.162
5.4349,75.116,74.767
5.4978,75.307,74.881
5.5606,75.29,75.284
5.6234,75.245,75.204
5.6863,75.24,74.734
5.7491,75.239,74.24
5.812,75.181,74.438
5.8748,74.98,75.198
5.9376,74.762,75.686
6.0005,74.639,75.647
6.0633,74.702,75.337
6.1261,74.862,75.07
6.1889,74.997,74.822
6.2518,75.075,74.582


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_444.csv <==
x,qOut,qIn
0.031416,75.451,75.082
0.094248,75.426,75.132
0.15708,75.217,74.896
0.21991,74.958,74.752
0.28274,74.783,74.927
0.34557,74.738,74.852
0.40841,74.756,74.463
0.47124,74.791,74.266
0.53407,74.808,74.603
0.5969,74.818,75.525
0.65973,74.817,76.479
0.72257,74.823,76.442
0.7854,74.852,74.92
0.84823,74.963,73.891
0.91106,75.142,74.09
0.9739,75.32,74.746
1.0367,75.422,75.027
1.0996,75.361,75.1
1.1624,75.195,75.161
1.2252,75.02,75.077
1.2881,74.93,74.861
1.3509,74.938,75.037
1.4137,74.921,75.536
1.4766,74.82,75.819
1.5394,74.6,75.282
1.6022,74.43,74.459
1.665,74.474,74.207
1.7279,74.749,74.675
1.7907,75.225,74.984
1.8535,75.685,74.913
1.9164,75.853,75.158
1.9792,75.633,75.54
2.042,74.978,75.42
2.1049,74.413,74.879
2.1677,74.317,74.464
2.2305,74.607,74.348
2.2934,75.099,74.489
2.3562,75.296,74.982
2.419,75.224,75.633
2.4819,75.075,75.84
2.5447,75.05,75.195
2.6075,75.236,74.528
2.6703,75.389,74.476
2.7332,75.351,74.973
2.796,74.999,75.338
2.8588,74.602,75.117
2.9217,74.457,74.78
2.9845,74.601,74.759
3.0474,74.994,75.309
3.1102,75.327,75.598
3.173,75.443,75.219
3.2359,75.32,74.511
3.2987,74.963,74.173
3.3615,74.602,74.733
3.4243,74.454,75.587
3.4872,74.562,75.922
3.55,74.914,75.384
3.6128,75.273,74.559
3.6757,75.458,74.09
3.7385,75.42,74.388
3.8013,75.136,74.905
3.8642,74.846,75.113
3.927,74.734,75.491
3.9898,74.801,75.921
4.0527,75.002,75.55
4.1155,75.137,74.602
4.1783,75.183,74.151
4.2412,75.162,74.477
4.304,75.1,75.105
4.3668,74.972,75.127
4.4296,74.812,74.772
4.4925,74.719,74.591
4.5553,74.79,75.055
4.6181,75.072,75.686
4.681,75.333,75.781
4.7438,75.384,75.13
4.8067,75.056,74.37
4.8695,74.572,74.448
4.9323,74.345,74.995
4.9952,74.487,75.464
5.058,75.012,75.491
5.1208,75.497,75.212
5.1836,75.689,74.995
5.2465,75.551,75.094
5.3093,75.094,75.202
5.3721,74.676,74.88
5.4349,74.513,74.529
5.4978,74.586,74.543
5.5606,74.813,74.95
5.6234,74.963,75.04
5.6863,75.05,74.761
5.7491,75.122,74.573
5.812,75.227,74.948
5.8748,75.293,75.098
5.9376,75.212,74.847
6.0005,75.018,74.984
6.0633,74.773,75.754
6.1261,74.74,75.718
6.1889,74.937,75.017
6.2518,75.227,74.718


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_445.csv <==
x,qOut,qIn
0.031416,74.679,74.666
0.094248,74.671,74.779
0.15708,74.952,75.37
0.21991,75.332,76.089
0.28274,75.617,76.243
0.34557,75.517,75.419
0.40841,75.068,74.361
0.47124,74.535,73.975
0.53407,74.212,74.582
0.5969,74.377,75.04
0.65973,74.844,74.969
0.72257,75.36,74.692
0.7854,75.687,74.473
0.84823,75.633,74.663
0.91106,75.257,75.283
0.9739,74.784,75.817
1.0367,74.467,75.619
1.0996,74.489,75.208
1.1624,74.671,75.084
1.2252,74.888,75.026
1.2881,75.028,74.683
1.3509,75.231,74.417
1.4137,75.498,74.577
1.4766,75.685,75.09
1.5394,75.63,75.542
1.6022,75.186,75.247
1.665,74.673,74.583
1.7279,74.368,74.34
1.7907,74.495,75.004
1.8535,74.766,75.577
1.9164,74.896,75.409
1.9792,74.885,74.729
2.042,74.791,74.503
2.1049,74.918,75.237
2.1677,75.224,75.887
2.2305,75.532,75.543
2.2934,75.655,74.542
2.3562,75.418,74.366
2.419,74.997,74.638
2.4819,74.633,74.695
2.5447,74.552,74.865
2.6075,74.743,75.551
2.6703,74.982,75.822
2.7332,75.135,75.212
2.796,75.097,74.537
2.8588,74.966,74.587
2.9217,74.867,74.718
2.9845,74.855,74.764
3.0474,74.957,75.08
3.1102,75.059,75.412
3.173,75.111,75.336
3.2359,75.133,75.09
3.2987,75.151,75.078
3.3615,75.206,75.005
3.4243,75.185,74.709
3.4872,75.038,74.531
3.55,74.732,74.785
3.6128,74.51,75.249
3.6757,74.566,75.548
3.7385,74.856,75.417
3.8013,75.284,74.881
3.8642,75.5,74.646
3.927,75.384,74.874
3.9898,75.047,75.333
4.0527,74.646,75.686
4.1155,74.528,75.341
4.1783,74.687,74.607
4.2412,74.981,74.253
4.304,75.251,74.612
4.3668,75.361,75.168
4.4296,75.3,75.441
4.4925,75.119,75.168
4.5553,74.875,74.765
4.6181,74.713,74.637
4.681,74.712,74.513
4.7438,74.849,74.463
4.8067,75.079,74.957
4.8695,75.245,75.744
4.9323,75.264,75.888
4.9952,75.168,75.065
5.058,75.008,74.3
5.1208,74.978,74.6
5.1836,75.082,75.115
5.2465,75.205,75.328
5.3093,75.213,75.273
5.3721,74.994,75.386
5.4349,74.747,75.557
5.4978,74.643,75.395
5.5606,74.82,74.354
5.6234,75.093,73.673
5.6863,75.184,74.204
5.7491,75.042,75.331
5.812,74.669,75.967
5.8748,74.462,75.804
5.9376,74.581,75.257
6.0005,74.92,74.653
6.0633,75.327,74.443
6.1261,75.481,74.634
6.1889,75.325,74.85
6.2518,75,74.875


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_446.csv <==
x,qOut,qIn
0.031416,75.337,74.845
0.094248,74.909,75.308
0.15708,74.585,75.613
0.21991,74.538,75.32
0.28274,74.868,74.694
0.34557,75.261,74.924
0.40841,75.415,75.562
0.47124,75.253,75.552
0.53407,74.757,74.784
0.5969,74.338,74.388
0.65973,74.279,74.423
0.72257,74.563,74.734
0.7854,75.1,75.279
0.84823,75.557,75.546
0.91106,75.723,75.215
0.9739,75.553,74.505
1.0367,75.037,74.204
1.0996,74.57,75.114
1.1624,74.451,76.164
1.2252,74.653,75.952
1.2881,75.07,74.542
1.3509,75.33,74.253
1.4137,75.382,74.934
1.4766,75.301,75.205
1.5394,75.185,74.209
1.6022,75.133,73.858
1.665,75.066,74.759
1.7279,74.946,75.894
1.7907,74.749,76.108
1.8535,74.648,75.584
1.9164,74.736,75.076
1.9792,74.937,74.905
2.042,75.144,74.836
2.1049,75.13,74.655
2.1677,74.968,74.631
2.2305,74.831,74.793
2.2934,74.888,75.105
2.3562,75.169,75.265
2.419,75.418,75.1
2.4819,75.453,74.781
2.5447,75.126,74.685
2.6075,74.652,74.965
2.6703,74.345,75.331
2.7332,74.305,75.466
2.796,74.555,75.173
2.8588,74.866,74.709
2.9217,75.189,74.486
2.9845,75.481,74.779
3.0474,75.702,75.344
3.1102,75.669,75.489
3.173,75.338,75.274
3.2359,74.893,74.888
3.2987,74.554,74.333
3.3615,74.591,74.121
3.4243,74.834,74.554
3.4872,75.078,75.222
3.55,75.136,75.334
3.6128,75.031,75.143
3.6757,74.915,75.234
3.7385,74.878,75.53
3.8013,74.977,75.802
3.8642,75.123,75.593
3.927,75.194,74.876
3.9898,75.148,74.166
4.0527,74.961,74.301
4.1155,74.805,74.955
4.1783,74.826,75.36
4.2412,74.995,75.416
4.304,75.242,75.181
4.3668,75.257,74.767
4.4296,74.995,74.533
4.4925,74.632,74.716
4.5553,74.382,75.084
4.6181,74.482,75.28
4.681,74.782,75.179
4.7438,75.115,74.69
4.8067,75.327,74.426
4.8695,75.447,74.893
4.9323,75.519,75.478
4.9952,75.514,75.738
5.058,75.387,75.545
5.1208,75.057,75.031
5.1836,74.707,74.53
5.2465,74.521,74.474
5.3093,74.658,74.753
5.3721,74.994,74.954
5.4349,75.25,75.231
5.4978,75.301,75.568
5.5606,75.063,75.452
5.6234,74.805,74.619
5.6863,74.737,73.947
5.7491,74.84,74.153
5.812,75.044,74.856
5.8748,75.063,75.323
5.9376,74.923,75.745
6.0005,74.782,75.894
6.0633,74.803,75.318
6.1261,75.073,74.562
6.1889,75.378,74.288
6.2518,75.524,74.478


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_447.csv <==
x,qOut,qIn
0.031416,75.094,74.678
0.094248,75.1,75.104
0.15708,75.006,75.066
0.21991,74.931,75.223
0.28274,74.979,75.634
0.34557,75.168,75.359
0.40841,75.316,74.693
0.47124,75.283,74.44
0.53407,74.945,74.941
0.5969,74.476,75.343
0.65973,74.227,75.277
0.72257,74.342,74.95
0.7854,74.868,74.918
0.84823,75.526,75.025
0.91106,75.99,74.989
0.9739,76.035,75.012
1.0367,75.463,75.068
1.0996,74.592,74.872
1.1624,74.078,74.648
1.2252,74.113,74.767
1.2881,74.728,75.486
1.3509,75.281,75.723
1.4137,75.531,75.08
1.4766,75.489,74.339
1.5394,75.212,74.437
1.6022,74.949,74.969
1.665,74.822,75.256
1.7279,74.838,75.11
1.7907,74.974,74.706
1.8535,75.098,74.864
1.9164,75.145,75.344
1.9792,75.12,75.338
2.042,75.035,74.762
2.1049,74.966,74.905
2.1677,74.925,75.451
2.2305,74.905,75.289
2.2934,74.889,74.174
2.3562,74.906,74.065
2.419,74.99,75.102
2.4819,75.106,76.137
2.5447,75.203,76.139
2.6075,75.136,75.278
2.6703,74.94,74.367
2.7332,74.745,74.17
2.796,74.687,75.036
2.8588,74.821,75.647
2.9217,74.998,75.298
2.9845,75.115,74.38
3.0474,75.088,74.037
3.1102,75.036,74.568
3.173,75.054,75.05
3.2359,75.118,75.064
3.2987,75.177,75.024
3.3615,75.058,75.289
3.4243,74.823,75.447
3.4872,74.63,75.477
3.55,74.637,75.597
3.6128,74.918,75.499
3.6757,75.29,74.966
3.7385,75.56,74.322
3.8013,75.552,74.262
3.8642,75.25,74.886
3.927,74.913,75.385
3.9898,74.723,75.235
4.0527,74.819,74.804
4.1155,74.934,74.83
4.1783,74.868,75.047
4.2412,74.677,75.272
4.304,74.475,75.322
4.3668,74.556,74.966
4.4296,74.832,74.588
4.4925,75.146,74.699
4.5553,75.339,75.177
4.6181,75.417,75.386
4.681,75.457,75.36
4.7438,75.451,75.169
4.8067,75.366,74.721
4.8695,75.088,74.49
4.9323,74.762,74.684
4.9952,74.561,74.866
5.058,74.637,74.881
5.1208,74.888,75.098
5.1836,75.095,75.227
5.2465,75.179,74.983
5.3093,75.097,74.807
5.3721,75.029,75.004
5.4349,75.024,75.187
5.4978,75.044,75.373
5.5606,75.029,75.595
5.6234,74.939,75.125
5.6863,74.891,74.211
5.7491,74.944,73.837
5.812,75.131,74.431
5.8748,75.274,75.336
5.9376,75.225,76.095
6.0005,75.011,76.385
6.0633,74.7,75.967
6.1261,74.584,74.861
6.1889,74.693,73.815
6.2518,74.91,73.758


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_448.csv <==
x,qOut,qIn
0.031416,74.795,75.032
0.094248,75.109,75.589
0.15708,75.167,75.581
0.21991,75.036,75.09
0.28274,74.823,74.395
0.34557,74.788,74.579
0.40841,74.928,75.464
0.47124,75.139,75.829
0.53407,75.304,74.875
0.5969,75.286,74.07
0.65973,75.099,74.143
0.72257,74.848,74.736
0.7854,74.645,75.458
0.84823,74.646,75.848
0.91106,74.815,75.613
0.9739,75.041,74.874
1.0367,75.207,74.272
1.0996,75.213,74.448
1.1624,75.128,75.025
1.2252,75.044,75.479
1.2881,75.051,75.419
1.3509,75.118,75.191
1.4137,75.15,75.125
1.4766,75.131,75.127
1.5394,75.062,74.939
1.6022,75.036,75.044
1.665,74.994,75.322
1.7279,74.886,74.952
1.7907,74.664,73.864
1.8535,74.515,73.881
1.9164,74.627,74.882
1.9792,74.953,75.524
2.042,75.397,75.118
2.1049,75.552,74.989
2.1677,75.32,75.349
2.2305,74.902,75.504
2.2934,74.552,75.018
2.3562,74.64,74.784
2.419,74.988,75.088
2.4819,75.345,75.452
2.5447,75.472,75.392
2.6075,75.364,74.763
2.6703,75.203,74.087
2.7332,75.076,74.193
2.796,75.038,75.214
2.8588,74.907,75.645
2.9217,74.66,75.316
2.9845,74.426,74.982
3.0474,74.348,75.253
3.1102,74.553,75.388
3.173,74.898,75.031
3.2359,75.225,74.614
3.2987,75.39,74.632
3.3615,75.358,74.822
3.4243,75.23,74.971
3.4872,75.114,75.116
3.55,75.104,75.197
3.6128,75.172,75.254
3.6757,75.177,75.207
3.7385,75.065,74.918
3.8013,74.8,74.796
3.8642,74.575,74.983
3.927,74.549,74.953
3.9898,74.723,74.579
4.0527,75.053,74.298
4.1155,75.336,74.93
4.1783,75.461,75.875
4.2412,75.413,76.055
4.304,75.198,75.248
4.3668,74.956,74.543
4.4296,74.788,74.139
4.4925,74.726,74.018
4.5553,74.776,74.513
4.6181,74.885,75.461
4.681,75.026,76.09
4.7438,75.158,76.077
4.8067,75.239,75.689
4.8695,75.222,75.091
4.9323,75.113,74.355
4.9952,74.951,74.02
5.058,74.78,74.579
5.1208,74.647,75.264
5.1836,74.612,75.34
5.2465,74.716,74.857
5.3093,74.979,74.611
5.3721,75.331,74.901
5.4349,75.529,75.12
5.4978,75.426,75.081
5.5606,74.907,74.978
5.6234,74.326,75.154
5.6863,74.12,75.391
5.7491,74.359,75.339
5.812,74.997,74.8
5.8748,75.619,74.344
5.9376,75.978,74.377
6.0005,75.953,74.894
6.0633,75.458,75.608
6.1261,74.789,75.561
6.1889,74.396,74.855
6.2518,74.396,74.457


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_449.csv <==
x,qOut,qIn
0.031416,75.223,75.834
0.094248,75.445,74.896
0.15708,75.432,74.434
0.21991,75.228,74.863
0.28274,74.917,75.225
0.34557,74.793,75.226
0.40841,74.84,75.551
0.47124,74.942,75.749
0.53407,74.966,75.133
0.5969,74.935,74.524
0.65973,74.996,74.448
0.72257,75.143,74.559
0.7854,75.334,74.613
0.84823,75.258,74.744
0.91106,74.907,74.96
0.9739,74.506,75.209
1.0367,74.31,75.392
1.0996,74.543,75.334
1.1624,74.965,75.093
1.2252,75.326,74.805
1.2881,75.398,74.669
1.3509,75.178,74.907
1.4137,74.93,75.281
1.4766,74.844,75.478
1.5394,75.068,75.525
1.6022,75.412,75.371
1.665,75.574,74.861
1.7279,75.446,74.204
1.7907,74.97,74.149
1.8535,74.523,74.728
1.9164,74.364,75.196
1.9792,74.48,75.434
2.042,74.786,75.74
2.1049,75.032,75.751
2.1677,75.194,75.159
2.2305,75.271,74.319
2.2934,75.266,74.02
2.3562,75.143,74.641
2.419,74.957,75.358
2.4819,74.819,75.437
2.5447,74.835,74.955
2.6075,75.057,74.561
2.6703,75.332,74.467
2.7332,75.485,74.932
2.796,75.355,75.52
2.8588,74.922,75.369
2.9217,74.483,74.952
2.9845,74.275,74.816
3.0474,74.477,74.877
3.1102,74.927,75.04
3.173,75.38,75.38
3.2359,75.659,75.549
3.2987,75.617,75.417
3.3615,75.229,75.173
3.4243,74.758,74.801
3.4872,74.46,74.349
3.55,74.548,74.088
3.6128,74.863,74.522
3.6757,75.1,75.361
3.7385,75.145,75.955
3.8013,74.938,75.877
3.8642,74.769,75.261
3.927,74.799,74.527
3.9898,74.979,74.225
4.0527,75.216,74.603
4.1155,75.25,74.998
4.1783,75.106,75.064
4.2412,74.94,74.828
4.304,74.911,74.644
4.3668,75.128,75.135
4.4296,75.394,75.84
4.4925,75.508,75.867
4.5553,75.287,74.878
4.6181,74.797,74.359
4.681,74.388,74.749
4.7438,74.271,75.368
4.8067,74.577,75.258
4.8695,75.065,74.511
4.9323,75.488,74.061
4.9952,75.688,74.474
5.058,75.536,75.401
5.1208,75.093,75.792
5.1836,74.66,75.62
5.2465,74.439,75.031
5.3093,74.577,74.521
5.3721,74.829,74.781
5.4349,75.012,75.273
5.4978,75.112,75.21
5.5606,75.149,74.678
5.6234,75.242,74.712
5.6863,75.323,75.065
5.7491,75.322,75.154
5.812,75.177,75.021
5.8748,74.97,75.329
5.9376,74.807,75.619
6.0005,74.71,75.219
6.0633,74.675,74.04
6.1261,74.655,73.661
6.1889,74.729,74.52
6.2518,74.918,75.772


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_450.csv <==
x,qOut,qIn
0.031416,74.923,74.277
0.094248,75.069,74.815
0.15708,75.221,75.391
0.21991,75.287,75.749
0.28274,75.181,75.742
0.34557,75,75.235
0.40841,74.941,74.527
0.47124,75.036,74.221
0.53407,75.273,74.602
0.5969,75.305,74.912
0.65973,75.014,74.976
0.72257,74.579,75.157
0.7854,74.233,75.464
0.84823,74.348,75.401
0.91106,74.784,75.137
0.9739,75.273,74.896
1.0367,75.56,74.591
1.0996,75.435,74.683
1.1624,75.04,75.228
1.2252,74.659,75.49
1.2881,74.571,75.028
1.3509,74.906,74.702
1.4137,75.366,74.858
1.4766,75.662,75.233
1.5394,75.533,75.404
1.6022,75.019,74.991
1.665,74.533,74.365
1.7279,74.333,74.29
1.7907,74.591,75.112
1.8535,74.99,75.569
1.9164,75.288,75.362
1.9792,75.415,75.041
2.042,75.342,74.704
2.1049,75.172,74.348
2.1677,74.987,74.547
2.2305,74.86,75.379
2.2934,74.85,75.973
2.3562,74.943,75.322
2.419,75.057,74.33
2.4819,75.135,74.254
2.5447,75.129,75.202
2.6075,75.085,75.423
2.6703,75.031,75.071
2.7332,74.964,74.961
2.796,74.87,74.996
2.8588,74.764,74.788
2.9217,74.75,74.881
2.9845,74.855,75.386
3.0474,75.083,75.565
3.1102,75.228,75.064
3.173,75.157,74.708
3.2359,74.941,74.92
3.2987,74.692,75.369
3.3615,74.72,75.227
3.4243,74.97,74.671
3.4872,75.244,74.133
3.55,75.332,74.074
3.6128,75.127,74.611
3.6757,74.867,75.287
3.7385,74.735,75.638
3.8013,74.877,75.728
3.8642,75.099,75.735
3.927,75.191,75.384
3.9898,75.14,74.698
4.0527,74.975,74.174
4.1155,74.937,74.171
4.1783,75.039,74.504
4.2412,75.187,75.123
4.304,75.271,75.702
4.3668,75.232,75.735
4.4296,75.137,75.454
4.4925,75.012,75.198
4.5553,74.872,75.227
4.6181,74.645,75.169
4.681,74.42,74.727
4.7438,74.327,74.166
4.8067,74.478,74.381
4.8695,74.87,75.185
4.9323,75.344,75.436
4.9952,75.719,74.805
5.058,75.831,74.206
5.1208,75.507,74.769
5.1836,74.916,75.632
5.2465,74.375,75.836
5.3093,74.205,75.122
5.3721,74.469,74.605
5.4349,74.907,74.696
5.4978,75.334,75.167
5.5606,75.599,75.416
5.6234,75.695,75.257
5.6863,75.59,75.094
5.7491,75.322,75.069
5.812,74.943,74.753
5.8748,74.657,74.112
5.9376,74.567,73.96
6.0005,74.636,74.7
6.0633,74.795,75.937
6.1261,74.882,76.093
6.1889,74.89,75.206
6.2518,74.883,74.3


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_451.csv <==
x,qOut,qIn
0.031416,75.369,74.407
0.094248,74.952,74.566
0.15708,74.578,75.152
0.21991,74.414,75.451
0.28274,74.573,74.971
0.34557,74.828,74.437
0.40841,75.034,74.473
0.47124,75.185,75.006
0.53407,75.297,75.497
0.5969,75.458,75.575
0.65973,75.53,75.264
0.72257,75.409,74.622
0.7854,75.004,74.347
0.84823,74.56,74.707
0.91106,74.402,74.982
0.9739,74.566,74.93
1.0367,75.01,74.911
1.0996,75.332,75.41
1.1624,75.376,75.953
1.2252,75.205,75.879
1.2881,74.923,74.959
1.3509,74.805,74.38
1.4137,74.833,74.557
1.4766,74.902,75.083
1.5394,74.897,75.284
1.6022,74.844,74.853
1.665,74.892,74.407
1.7279,75.047,74.592
1.7907,75.28,74.955
1.8535,75.307,74.844
1.9164,75.072,74.935
1.9792,74.732,75.356
2.042,74.484,75.436
2.1049,74.56,75.17
2.1677,74.84,75.125
2.2305,75.175,75.25
2.2934,75.422,75.315
2.3562,75.544,75.194
2.419,75.513,74.888
2.4819,75.344,74.425
2.5447,75.055,74.199
2.6075,74.817,74.628
2.6703,74.743,75.336
2.7332,74.794,75.867
2.796,74.893,75.735
2.8588,74.859,74.796
2.9217,74.756,73.942
2.9845,74.698,74.112
3.0474,74.79,75.008
3.1102,75.002,75.264
3.173,75.195,75.181
3.2359,75.31,75.323
3.2987,75.308,75.593
3.3615,75.298,75.222
3.4243,75.296,74.634
3.4872,75.25,74.518
3.55,75.095,74.873
3.6128,74.794,74.985
3.6757,74.532,75.062
3.7385,74.461,75.459
3.8013,74.689,75.78
3.8642,75.094,74.946
3.927,75.407,73.848
3.9898,75.462,73.866
4.0527,75.126,75.039
4.1155,74.63,75.769
4.1783,74.361,75.879
4.2412,74.435,75.524
4.304,74.88,74.878
4.3668,75.324,74.595
4.4296,75.554,74.837
4.4925,75.523,75.141
4.5553,75.227,74.97
4.6181,74.876,74.834
4.681,74.671,74.956
4.7438,74.679,74.911
4.8067,74.919,74.436
4.8695,75.216,74.48
4.9323,75.364,75.259
4.9952,75.273,76.002
5.058,74.884,75.752
5.1208,74.477,74.928
5.1836,74.369,74.41
5.2465,74.596,74.447
5.3093,75.119,74.676
5.3721,75.561,74.724
5.4349,75.697,74.806
5.4978,75.523,74.992
5.5606,75.084,75.245
5.6234,74.781,75.415
5.6863,74.758,75.49
5.7491,74.902,75.532
5.812,75.047,75.573
5.8748,74.945,75.097
5.9376,74.736,74.228
6.0005,74.611,73.82
6.0633,74.733,74.684
6.1261,75.07,75.694
6.1889,75.396,75.825
6.2518,75.544,75.13


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_452.csv <==
x,qOut,qIn
0.031416,74.661,75.444
0.094248,74.336,75.175
0.15708,74.329,74.63
0.21991,74.655,74.325
0.28274,75.252,74.898
0.34557,75.699,75.259
0.40841,75.721,74.806
0.47124,75.34,74.364
0.53407,74.651,75.132
0.5969,74.257,76.069
0.65973,74.345,75.96
0.72257,74.742,75.016
0.7854,75.214,74.402
0.84823,75.436,74.646
0.91106,75.411,74.908
0.9739,75.247,74.819
1.0367,75.062,74.738
1.0996,75.017,74.98
1.1624,75.088,75.168
1.2252,75.177,75.177
1.2881,75.175,75.116
1.3509,75.006,75.218
1.4137,74.782,75.282
1.4766,74.624,74.983
1.5394,74.634,74.524
1.6022,74.776,74.632
1.665,74.973,74.975
1.7279,75.179,75.051
1.7907,75.356,75.036
1.8535,75.452,75.213
1.9164,75.369,75.111
1.9792,75.125,74.614
2.042,74.767,74.378
2.1049,74.573,75.127
2.1677,74.62,76.035
2.2305,74.814,76.093
2.2934,75.028,74.94
2.3562,75.122,74.118
2.419,75.154,74.296
2.4819,75.167,75.013
2.5447,75.195,75.44
2.6075,75.145,75.247
2.6703,74.99,74.754
2.7332,74.813,74.42
2.796,74.706,74.709
2.8588,74.79,74.933
2.9217,74.964,74.866
2.9845,75.101,75.031
3.0474,75.082,75.554
3.1102,74.917,75.721
3.173,74.784,75.541
3.2359,74.798,75.306
3.2987,75.037,75.08
3.3615,75.346,74.691
3.4243,75.485,74.325
3.4872,75.376,74.331
3.55,74.983,75.052
3.6128,74.664,75.585
3.6757,74.643,75.373
3.7385,74.843,74.806
3.8013,75.123,74.532
3.8642,75.117,74.674
3.927,74.884,74.837
3.9898,74.628,74.816
4.0527,74.565,74.822
4.1155,74.775,75.167
4.1783,75.092,75.65
4.2412,75.391,75.997
4.304,75.569,75.609
4.3668,75.608,74.586
4.4296,75.457,73.938
4.4925,75.15,74.244
4.5553,74.74,75.133
4.6181,74.5,75.555
4.681,74.555,75.485
4.7438,74.815,75.12
4.8067,75.152,74.792
4.8695,75.283,74.874
4.9323,75.159,75.218
4.9952,74.888,75.486
5.058,74.606,75.333
5.1208,74.534,74.584
5.1836,74.669,73.847
5.2465,74.934,73.989
5.3093,75.24,75.092
5.3721,75.501,75.859
5.4349,75.586,75.947
5.4978,75.436,75.491
5.5606,75.009,74.757
5.6234,74.58,74.339
5.6863,74.452,74.365
5.7491,74.64,74.558
5.812,75.08,74.667
5.8748,75.375,75.158
5.9376,75.408,75.775
6.0005,75.268,75.649
6.0633,75.082,74.768
6.1261,75.067,74.631
6.1889,75.082,75.113
6.2518,74.989,75.447


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_453.csv <==
x,qOut,qIn
0.031416,75.378,75.299
0.094248,75.47,75.046
0.15708,75.266,75.091
0.21991,74.955,75.252
0.28274,74.751,74.953
0.34557,74.834,74.273
0.40841,75.011,74.062
0.47124,75.126,74.733
0.53407,75.039,75.652
0.5969,74.9,75.905
0.65973,74.87,75.758
0.72257,74.947,75.254
0.7854,75.087,74.307
0.84823,75.093,74.092
0.91106,74.983,74.82
0.9739,74.856,75.437
1.0367,74.817,75.166
1.0996,74.918,74.896
1.1624,75.089,74.976
1.2252,75.252,74.992
1.2881,75.336,74.708
1.3509,75.265,75.049
1.4137,75.024,75.859
1.4766,74.713,76.08
1.5394,74.447,75.192
1.6022,74.444,74.162
1.665,74.716,73.661
1.7279,75.133,73.943
1.7907,75.551,74.751
1.8535,75.694,75.216
1.9164,75.462,75.268
1.9792,75.018,75.191
2.042,74.569,75.254
2.1049,74.538,75.321
2.1677,74.815,75.31
2.2305,75.142,75.311
2.2934,75.254,75.053
2.3562,75.07,74.703
2.419,74.867,74.871
2.4819,74.837,75.458
2.5447,75.12,75.523
2.6075,75.481,74.905
2.6703,75.555,74.504
2.7332,75.251,74.597
2.796,74.547,74.696
2.8588,74.045,74.634
2.9217,74.049,74.851
2.9845,74.434,75.353
3.0474,74.987,75.856
3.1102,75.32,75.387
3.173,75.422,74.316
3.2359,75.378,73.93
3.2987,75.283,74.998
3.3615,75.224,75.887
3.4243,75.174,75.784
3.4872,75.124,75.1
3.55,75.061,74.631
3.6128,75.062,74.656
3.6757,75.125,74.787
3.7385,75.172,74.78
3.8013,75.112,74.782
3.8642,74.869,74.988
3.927,74.612,75.204
3.9898,74.501,75.387
4.0527,74.665,75.53
4.1155,75.004,75.471
4.1783,75.285,75.136
4.2412,75.372,74.599
4.304,75.165,74.249
4.3668,74.834,74.567
4.4296,74.654,75.091
4.4925,74.719,75.199
4.5553,75.065,74.896
4.6181,75.392,75.096
4.681,75.465,75.622
4.7438,75.268,75.818
4.8067,74.838,75.078
4.8695,74.556,74.057
4.9323,74.555,73.802
4.9952,74.756,74.661
5.058,75.029,75.806
5.1208,75.212,75.863
5.1836,75.334,75.17
5.2465,75.393,74.47
5.3093,75.381,74.625
5.3721,75.185,75.126
5.4349,74.869,75.233
5.4978,74.588,75.061
5.5606,74.5,74.953
5.6234,74.66,74.83
5.6863,74.934,74.775
5.7491,75.212,75.005
5.812,75.4,75.184
5.8748,75.447,75.035
5.9376,75.285,74.936
6.0005,74.967,74.98
6.0633,74.572,74.839
6.1261,74.419,74.71
6.1889,74.603,74.972
6.2518,74.982,75.368


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_454.csv <==
x,qOut,qIn
0.031416,74.785,75.363
0.094248,74.867,75.312
0.15708,74.86,75.089
0.21991,74.856,75.203
0.28274,74.949,75.494
0.34557,75.138,75.329
0.40841,75.297,74.822
0.47124,75.351,74.129
0.53407,75.247,73.82
0.5969,75.076,74.652
0.65973,74.947,75.854
0.72257,74.887,76.304
0.7854,74.896,75.827
0.84823,74.853,75.375
0.91106,74.757,74.853
0.9739,74.68,74.094
1.0367,74.695,73.672
1.0996,74.845,74.37
1.1624,75.035,75.461
1.2252,75.2,76.004
1.2881,75.277,75.605
1.3509,75.33,75.074
1.4137,75.363,74.785
1.4766,75.314,74.698
1.5394,75.108,74.682
1.6022,74.703,74.81
1.665,74.346,74.957
1.7279,74.24,74.805
1.7907,74.534,74.7
1.8535,75.108,75.163
1.9164,75.685,75.452
1.9792,76,75.051
2.042,75.806,74.715
2.1049,75.055,75.143
2.1677,74.3,75.492
2.2305,73.96,75.382
2.2934,74.342,75.085
2.3562,75.004,74.876
2.419,75.529,74.655
2.4819,75.752,74.594
2.5447,75.57,74.961
2.6075,75.161,75.406
2.6703,74.78,75.474
2.7332,74.578,75.103
2.796,74.651,74.468
2.8588,74.817,74.314
2.9217,74.941,74.817
2.9845,75,75.544
3.0474,74.998,75.633
3.1102,75.014,74.76
3.173,75.05,74.043
3.2359,75.102,74.548
3.2987,75.156,75.863
3.3615,75.213,76.033
3.4243,75.221,75.29
3.4872,75.15,74.501
3.55,74.97,74.371
3.6128,74.793,74.816
3.6757,74.762,75.308
3.7385,74.881,75.455
3.8013,75.116,75.255
3.8642,75.214,75.026
3.927,75.106,74.842
3.9898,74.898,74.753
4.0527,74.727,74.82
4.1155,74.792,74.779
4.1783,74.964,74.638
4.2412,75.09,74.798
4.304,75.03,75.491
4.3668,74.882,75.448
4.4296,74.865,74.527
4.4925,75.011,73.952
4.5553,75.306,74.926
4.6181,75.412,76.021
4.681,75.229,76.054
4.7438,74.915,75.363
4.8067,74.671,74.961
4.8695,74.796,74.962
4.9323,75.114,74.859
4.9952,75.381,74.67
5.058,75.363,74.567
5.1208,75.057,74.737
5.1836,74.737,74.986
5.2465,74.575,74.957
5.3093,74.692,74.668
5.3721,74.904,74.839
5.4349,75.045,75.327
5.4978,75.062,75.637
5.5606,74.93,75.459
5.6234,74.766,74.979
5.6863,74.705,74.651
5.7491,74.81,74.817
5.812,75.11,75.204
5.8748,75.47,75.152
5.9376,75.671,74.799
6.0005,75.612,74.463
6.0633,75.222,74.583
6.1261,74.789,74.866
6.1889,74.575,74.965
6.2518,74.594,75.083


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_455.csv <==
x,qOut,qIn
0.031416,74.36,75.093
0.094248,74.744,74.901
0.15708,75.265,74.909
0.21991,75.661,75.001
0.28274,75.697,74.815
0.34557,75.237,74.91
0.40841,74.589,75.395
0.47124,74.129,75.617
0.53407,74.187,75.283
0.5969,74.657,74.673
0.65973,75.175,74.172
0.72257,75.526,74.311
0.7854,75.548,75.12
0.84823,75.326,75.513
0.91106,75.066,75.287
0.9739,74.911,74.867
1.0367,74.968,74.761
1.0996,75.094,74.93
1.1624,75.139,75.005
1.2252,75.081,74.755
1.2881,74.93,74.379
1.3509,74.839,74.77
1.4137,74.856,75.616
1.4766,74.96,76.013
1.5394,75.115,75.485
1.6022,75.253,74.779
1.665,75.279,74.395
1.7279,75.157,74.518
1.7907,74.863,75.235
1.8535,74.592,75.582
1.9164,74.54,75.187
1.9792,74.711,74.683
2.042,75.054,74.813
2.1049,75.286,75.031
2.1677,75.287,74.957
2.2305,75.102,74.862
2.2934,74.81,75.027
2.3562,74.632,75.314
2.419,74.625,75.319
2.4819,74.76,74.86
2.5447,74.986,74.625
2.6075,75.238,75.091
2.6703,75.418,75.372
2.7332,75.444,74.994
2.796,75.24,74.433
2.8588,74.918,74.63
2.9217,74.731,75.26
2.9845,74.762,75.649
3.0474,75.034,75.164
3.1102,75.232,74.692
3.173,75.206,74.891
3.2359,75.023,75.457
3.2987,74.795,75.562
3.3615,74.779,74.854
3.4243,74.925,74.13
3.4872,75.105,74.055
3.55,75.187,74.528
3.6128,75.137,75.027
3.6757,75.046,75.533
3.7385,74.973,75.803
3.8013,74.955,75.352
3.8642,74.938,74.564
3.927,74.906,74.384
3.9898,74.882,75.119
4.0527,74.893,75.881
4.1155,74.968,75.753
4.1783,75.072,75.253
4.2412,75.171,74.653
4.304,75.231,74.037
4.3668,75.251,73.953
4.4296,75.198,74.542
4.4925,75.049,75.253
4.5553,74.782,75.255
4.6181,74.486,74.989
4.681,74.358,75.147
4.7438,74.472,75.567
4.8067,74.855,75.719
4.8695,75.278,75.495
4.9323,75.498,75.079
4.9952,75.451,74.489
5.058,75.117,74.08
5.1208,74.862,74.425
5.1836,74.917,75.114
5.2465,75.186,75.536
5.3093,75.516,75.631
5.3721,75.426,75.641
5.4349,74.947,75.316
5.4978,74.401,74.573
5.5606,74.146,73.739
5.6234,74.391,73.829
5.6863,74.814,74.809
5.7491,75.184,75.88
5.812,75.31,75.867
5.8748,75.34,75.002
5.9376,75.397,74.537
6.0005,75.455,74.974
6.0633,75.455,75.462
6.1261,75.174,75.118
6.1889,74.729,74.808
6.2518,74.376,74.975


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_456.csv <==
x,qOut,qIn
0.031416,74.265,74.326
0.094248,74.473,74.745
0.15708,74.857,75.538
0.21991,75.261,75.757
0.28274,75.543,74.977
0.34557,75.664,74.579
0.40841,75.637,74.966
0.47124,75.478,75.531
0.53407,75.205,75.626
0.5969,74.806,75.113
0.65973,74.402,74.47
0.72257,74.161,74.395
0.7854,74.234,75.143
0.84823,74.655,75.431
0.91106,75.195,75.088
0.9739,75.603,74.875
1.0367,75.641,75.011
1.0996,75.224,75.014
1.1624,74.719,74.947
1.2252,74.443,74.777
1.2881,74.652,74.543
1.3509,75.067,74.969
1.4137,75.343,75.708
1.4766,75.395,75.762
1.5394,75.201,74.914
1.6022,75.07,74.273
1.665,75.079,74.179
1.7279,75.148,74.583
1.7907,75.165,75.056
1.8535,75.012,75.242
1.9164,74.839,75.304
1.9792,74.772,75.226
2.042,74.911,74.979
2.1049,75.124,74.994
2.1677,75.225,75.256
2.2305,75.167,75.362
2.2934,74.937,75.157
2.3562,74.746,75.139
2.419,74.723,75.2
2.4819,74.859,74.86
2.5447,75.111,74.042
2.6075,75.302,73.854
2.6703,75.297,74.594
2.7332,75.091,75.724
2.796,74.709,76.105
2.8588,74.444,75.463
2.9217,74.47,74.803
2.9845,74.729,74.721
3.0474,75.115,74.833
3.1102,75.337,74.593
3.173,75.336,74.641
3.2359,75.201,75.281
3.2987,75.04,75.736
3.3615,75.055,75.316
3.4243,75.202,74.78
3.4872,75.336,74.593
3.55,75.306,74.572
3.6128,74.986,74.587
3.6757,74.559,74.927
3.7385,74.257,75.382
3.8013,74.284,75.387
3.8642,74.636,75.076
3.927,75.115,74.909
3.9898,75.528,74.892
4.0527,75.705,74.941
4.1155,75.501,75.028
4.1783,75.055,75.092
4.2412,74.64,75.085
4.304,74.524,75.013
4.3668,74.783,75.077
4.4296,75.151,75.181
4.4925,75.412,74.99
4.5553,75.384,74.595
4.6181,75.097,74.803
4.681,74.762,75.291
4.7438,74.556,75.336
4.8067,74.618,75.024
4.8695,74.867,75.182
4.9323,75.13,75.368
4.9952,75.296,74.983
5.058,75.275,74.225
5.1208,75.119,74.033
5.1836,74.955,74.362
5.2465,74.868,75
5.3093,74.919,75.865
5.3721,75.029,76.065
5.4349,75.115,75.392
5.4978,75.146,74.728
5.5606,75.102,75.102
5.6234,75.02,75.757
5.6863,74.931,75.584
5.7491,74.872,74.456
5.812,74.871,73.398
5.8748,74.967,73.795
5.9376,75.134,75.023
6.0005,75.285,75.997
6.0633,75.33,75.805
6.1261,75.122,75.149
6.1889,74.742,74.736
6.2518,74.389,74.512


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_457.csv <==
x,qOut,qIn
0.031416,74.557,76.369
0.094248,74.555,76.055
0.15708,74.756,75.078
0.21991,75.054,74.363
0.28274,75.337,74.364
0.34557,75.498,74.484
0.40841,75.466,74.589
0.47124,75.263,74.82
0.53407,74.929,75.266
0.5969,74.708,75.4
0.65973,74.722,75.124
0.72257,74.891,74.928
0.7854,75.095,75.354
0.84823,75.03,75.668
0.91106,74.729,75.223
0.9739,74.415,74.299
1.0367,74.325,74.085
1.0996,74.645,74.748
1.1624,75.196,75.308
1.2252,75.727,75.546
1.2881,76.002,75.433
1.3509,75.75,75.023
1.4137,75.115,74.697
1.4766,74.475,74.685
1.5394,74.223,74.792
1.6022,74.479,75.127
1.665,74.873,75.501
1.7279,75.185,75.231
1.7907,75.243,74.542
1.8535,75.231,74.657
1.9164,75.25,75.074
1.9792,75.272,74.975
2.042,75.24,74.585
2.1049,75.009,74.999
2.1677,74.708,75.554
2.2305,74.516,75.285
2.2934,74.591,74.479
2.3562,74.914,74.521
2.419,75.25,75.05
2.4819,75.43,75.523
2.5447,75.314,75.842
2.6075,75.01,75.743
2.6703,74.78,75.114
2.7332,74.744,74.444
2.796,74.966,74.223
2.8588,75.181,74.359
2.9217,75.208,74.73
2.9845,75.064,75.281
3.0474,74.805,75.567
3.1102,74.691,75.067
3.173,74.767,74.462
3.2359,74.946,74.666
3.2987,75.121,75.649
3.3615,75.14,75.59
3.4243,75.018,74.653
3.4872,74.858,74.217
3.55,74.764,75.263
3.6128,74.886,76.185
3.6757,75.18,75.966
3.7385,75.484,74.953
3.8013,75.629,74.123
3.8642,75.37,74.282
3.927,74.864,74.952
3.9898,74.418,75.377
4.0527,74.335,75.012
4.1155,74.647,74.507
4.1783,75.027,74.477
4.2412,75.278,74.991
4.304,75.245,75.568
4.3668,75.088,75.428
4.4296,74.964,74.906
4.4925,74.922,74.658
4.5553,74.973,74.795
4.6181,75.01,74.698
4.681,75.06,74.642
4.7438,75.152,75.041
4.8067,75.31,75.652
4.8695,75.405,75.673
4.9323,75.295,75.276
4.9952,75.026,74.86
5.058,74.684,74.675
5.1208,74.587,74.602
5.1836,74.713,74.616
5.2465,74.904,74.813
5.3093,74.985,75.204
5.3721,74.926,75.435
5.4349,74.91,75.466
5.4978,74.992,75.465
5.5606,75.186,75.304
5.6234,75.221,74.796
5.6863,75.026,74.393
5.7491,74.745,74.505
5.812,74.555,75.125
5.8748,74.684,75.449
5.9376,75.009,75.208
6.0005,75.348,74.604
6.0633,75.531,74.103
6.1261,75.451,74.213
6.1889,75.161,74.856
6.2518,74.812,75.722


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_458.csv <==
x,qOut,qIn
0.031416,75.328,74.993
0.094248,75.216,74.614
0.15708,74.921,74.573
0.21991,74.614,75.233
0.28274,74.472,76.08
0.34557,74.595,75.797
0.40841,74.851,74.808
0.47124,75.126,74.123
0.53407,75.317,74.313
0.5969,75.445,74.76
0.65973,75.501,75.187
0.72257,75.455,75.633
0.7854,75.268,75.83
0.84823,74.974,75.256
0.91106,74.745,74.449
0.9739,74.664,74.208
1.0367,74.781,74.655
1.0996,74.904,75.201
1.1624,74.91,75.588
1.2252,74.84,75.479
1.2881,74.757,74.872
1.3509,74.873,74.489
1.4137,75.148,74.474
1.4766,75.414,74.642
1.5394,75.495,74.816
1.6022,75.196,74.949
1.665,74.736,75.173
1.7279,74.412,75.563
1.7907,74.494,75.47
1.8535,74.942,74.936
1.9164,75.404,74.915
1.9792,75.635,75.429
2.042,75.429,75.543
2.1049,74.94,74.962
2.1677,74.573,74.428
2.2305,74.52,74.22
2.2934,74.884,74.333
2.3562,75.279,74.933
2.419,75.409,75.753
2.4819,75.239,76.026
2.5447,74.795,75.386
2.6075,74.478,74.716
2.6703,74.462,74.385
2.7332,74.681,74.303
2.796,75.016,74.604
2.8588,75.233,75.133
2.9217,75.315,75.282
2.9845,75.313,74.896
3.0474,75.282,74.795
3.1102,75.292,75.496
3.173,75.285,75.988
3.2359,75.192,75.508
3.2987,74.945,74.26
3.3615,74.611,73.877
3.4243,74.411,74.496
3.4872,74.459,75.499
3.55,74.815,76.015
3.6128,75.285,75.366
3.6757,75.601,74.413
3.7385,75.615,74.355
3.8013,75.218,75.214
3.8642,74.691,75.596
3.927,74.403,75.409
3.9898,74.432,74.977
4.0527,74.766,74.867
4.1155,75.042,75.107
4.1783,75.198,75.098
4.2412,75.272,74.587
4.304,75.323,74.142
4.3668,75.314,74.485
4.4296,75.138,75.052
4.4925,74.859,75.302
4.5553,74.569,75.263
4.6181,74.583,75.311
4.681,74.87,75.341
4.7438,75.224,75.243
4.8067,75.423,74.845
4.8695,75.282,74.511
4.9323,75.005,74.634
4.9952,74.818,75.09
5.058,74.92,75.427
5.1208,75.202,75.417
5.1836,75.384,75.168
5.2465,75.351,74.757
5.3093,75.036,74.371
5.3721,74.696,74.366
5.4349,74.505,74.755
5.4978,74.485,75.229
5.5606,74.616,75.167
5.6234,74.798,75.001
5.6863,75.025,75.366
5.7491,75.252,75.95
5.812,75.427,75.642
5.8748,75.41,74.762
5.9376,75.198,74.477
6.0005,74.916,74.809
6.0633,74.702,74.909
6.1261,74.733,74.699
6.1889,74.942,74.791
6.2518,75.188,75.057


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_459.csv <==
x,qOut,qIn
0.031416,75.16,74.734
0.094248,75.035,75.904
0.15708,74.859,76.685
0.21991,74.717,75.964
0.28274,74.693,74.246
0.34557,74.849,73.733
0.40841,75.078,74.137
0.47124,75.254,74.525
0.53407,75.254,74.774
0.5969,75.051,75.391
0.65973,74.796,75.83
0.72257,74.63,75.574
0.7854,74.667,74.716
0.84823,74.852,74.18
0.91106,75.03,74.412
0.9739,75.112,75.416
1.0367,75.03,76.105
1.0996,74.884,75.525
1.1624,74.853,74.705
1.2252,75.007,74.524
1.2881,75.381,75.073
1.3509,75.714,75.417
1.4137,75.662,75.209
1.4766,75.2,74.547
1.5394,74.387,74.126
1.6022,73.97,74.54
1.665,74.182,75.267
1.7279,74.774,75.665
1.7907,75.424,75.294
1.8535,75.66,74.734
1.9164,75.463,74.567
1.9792,75.045,74.875
2.042,74.653,75.356
2.1049,74.642,75.459
2.1677,74.925,75.126
2.2305,75.284,74.628
2.2934,75.501,74.73
2.3562,75.441,75.129
2.419,75.221,75.03
2.4819,74.983,74.59
2.5447,74.86,74.607
2.6075,74.816,75.054
2.6703,74.76,75.383
2.7332,74.709,75.617
2.796,74.699,75.866
2.8588,74.863,75.441
2.9217,75.096,74.449
2.9845,75.257,73.851
3.0474,75.209,74.252
3.1102,75.01,74.872
3.173,74.882,75.275
3.2359,74.901,75.533
3.2987,75.098,75.638
3.3615,75.213,75.355
3.4243,75.147,75.042
3.4872,74.965,75.153
3.55,74.763,75.265
3.6128,74.694,74.736
3.6757,74.722,74.305
3.7385,74.819,74.538
3.8013,74.951,75.058
3.8642,75.188,74.978
3.927,75.447,74.76
3.9898,75.566,75.031
4.0527,75.373,75.656
4.1155,74.841,75.482
4.1783,74.364,74.776
4.2412,74.2,74.305
4.304,74.527,74.533
4.3668,75.025,75.004
4.4296,75.422,75.324
4.4925,75.625,75.427
4.5553,75.586,75.274
4.6181,75.419,74.942
4.681,75.197,74.77
4.7438,74.974,74.94
4.8067,74.79,75.124
4.8695,74.663,75.005
4.9323,74.624,74.891
4.9952,74.683,75.016
5.058,74.838,75.356
5.1208,75.045,75.364
5.1836,75.221,75.009
5.2465,75.294,74.626
5.3093,75.205,74.589
5.3721,74.968,74.795
5.4349,74.737,74.971
5.4978,74.637,75.095
5.5606,74.764,75.391
5.6234,75.032,75.38
5.6863,75.266,74.861
5.7491,75.363,74.47
5.812,75.244,74.757
5.8748,75.026,74.92
5.9376,74.869,74.765
6.0005,74.834,74.81
6.0633,74.945,75.248
6.1261,75.076,75.362
6.1889,75.168,74.977
6.2518,75.199,74.478


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_460.csv <==
x,qOut,qIn
0.031416,74.905,75.15
0.094248,74.875,75.418
0.15708,74.807,75.221
0.21991,74.784,75.005
0.28274,74.88,74.9
0.34557,75.091,74.808
0.40841,75.276,74.824
0.47124,75.345,74.968
0.53407,75.223,75.195
0.5969,75.036,75.154
0.65973,74.954,74.923
0.72257,75.005,74.93
0.7854,75.174,75.152
0.84823,75.231,74.863
0.91106,75.118,74.472
0.9739,74.921,74.698
1.0367,74.749,75.421
1.0996,74.745,75.528
1.1624,74.852,75.151
1.2252,74.994,74.845
1.2881,75.097,74.735
1.3509,75.146,74.655
1.4137,75.125,74.878
1.4766,75.044,75.408
1.5394,74.914,75.523
1.6022,74.837,74.955
1.665,74.876,74.542
1.7279,74.995,74.679
1.7907,75.138,75.14
1.8535,75.157,75.399
1.9164,75.047,75.374
1.9792,74.886,75.057
2.042,74.76,74.765
2.1049,74.772,74.861
2.1677,74.903,75.163
2.2305,75.08,75.386
2.2934,75.226,74.939
2.3562,75.223,74.097
2.419,75.076,73.873
2.4819,74.891,74.602
2.5447,74.784,75.575
2.6075,74.881,75.78
2.6703,75.068,75.45
2.7332,75.209,74.969
2.796,75.172,74.921
2.8588,74.997,75.445
2.9217,74.872,75.787
2.9845,74.875,75.25
3.0474,75.048,74.125
3.1102,75.2,73.717
3.173,75.236,74.013
3.2359,75.177,74.77
3.2987,75.07,75.843
3.3615,74.998,76.447
3.4243,74.886,76.206
3.4872,74.716,75.398
3.55,74.486,74.614
3.6128,74.41,74.197
3.6757,74.582,74.104
3.7385,74.921,74.47
3.8013,75.306,75.319
3.8642,75.513,75.747
3.927,75.54,75.425
3.9898,75.455,74.759
4.0527,75.339,74.407
4.1155,75.169,74.444
4.1783,74.84,74.632
4.2412,74.432,75.032
4.304,74.067,75.541
4.3668,74.099,75.509
4.4296,74.537,75.104
4.4925,75.192,74.92
4.5553,75.858,74.974
4.6181,76.198,75.031
4.681,75.972,75.196
4.7438,75.307,75.185
4.8067,74.423,74.869
4.8695,74.115,74.817
4.9323,74.43,74.933
4.9952,75.015,74.834
5.058,75.485,74.677
5.1208,75.476,74.945
5.1836,75.108,75.216
5.2465,74.658,74.964
5.3093,74.412,74.285
5.3721,74.556,74.538
5.4349,74.903,75.515
5.4978,75.254,76.058
5.5606,75.424,75.378
5.6234,75.37,74.497
5.6863,75.199,74.37
5.7491,75.032,75.16
5.812,74.981,75.939
5.8748,75.035,75.38
5.9376,75.08,74.451
6.0005,75.061,74.508
6.0633,74.941,75.43
6.1261,74.835,75.242
6.1889,74.812,74.468
6.2518,74.85,74.383


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_461.csv <==
x,qOut,qIn
0.031416,74.435,74.586
0.094248,74.494,74.89
0.15708,74.838,75.18
0.21991,75.295,75.049
0.28274,75.68,74.425
0.34557,75.686,74.093
0.40841,75.304,74.405
0.47124,74.775,75.208
0.53407,74.38,75.926
0.5969,74.44,75.81
0.65973,74.767,75.218
0.72257,75.129,74.791
0.7854,75.304,74.719
0.84823,75.278,74.753
0.91106,75.193,74.917
0.9739,75.145,75.213
1.0367,75.205,75.629
1.0996,75.278,75.473
1.1624,75.265,74.734
1.2252,75.154,74.179
1.2881,74.957,74.323
1.3509,74.777,74.606
1.4137,74.632,74.864
1.4766,74.536,75.281
1.5394,74.497,75.62
1.6022,74.608,75.31
1.665,74.9,74.837
1.7279,75.271,74.878
1.7907,75.604,75.336
1.8535,75.619,75.292
1.9164,75.311,74.894
1.9792,74.901,74.564
2.042,74.64,74.536
2.1049,74.792,74.92
2.1677,75.136,75.446
2.2305,75.404,75.485
2.2934,75.345,74.839
2.3562,74.944,74.709
2.419,74.52,75.104
2.4819,74.304,75.201
2.5447,74.473,74.813
2.6075,74.835,74.619
2.6703,75.166,74.642
2.7332,75.366,74.92
2.796,75.368,75.723
2.8588,75.265,76.178
2.9217,75.147,75.554
2.9845,75.054,74.25
3.0474,75.006,73.788
3.1102,74.931,74.538
3.173,74.843,75.246
3.2359,74.798,75.553
3.2987,74.85,75.816
3.3615,75.008,75.702
3.4243,75.166,74.958
3.4872,75.244,74.179
3.55,75.176,74.172
3.6128,75.01,74.88
3.6757,74.835,75.311
3.7385,74.718,74.798
3.8013,74.704,74.155
3.8642,74.818,74.889
3.927,75.061,75.906
3.9898,75.332,75.935
4.0527,75.529,75.097
4.1155,75.372,74.739
4.1783,74.916,74.82
4.2412,74.456,75.045
4.304,74.307,74.906
4.3668,74.676,74.634
4.4296,75.245,74.789
4.4925,75.695,75.356
4.5553,75.734,75.687
4.6181,75.314,75.281
4.681,74.775,74.713
4.7438,74.41,74.504
4.8067,74.456,74.926
4.8695,74.685,75.359
4.9323,74.858,75.303
4.9952,74.95,74.825
5.058,74.981,74.417
5.1208,75.134,74.338
5.1836,75.333,74.516
5.2465,75.447,75.02
5.3093,75.348,75.674
5.3721,75.045,75.889
5.4349,74.766,75.585
5.4978,74.654,74.987
5.5606,74.803,74.464
5.6234,75.046,74.265
5.6863,75.227,74.41
5.7491,75.289,74.926
5.812,75.198,75.524
5.8748,75.048,75.442
5.9376,74.942,74.932
6.0005,74.917,74.718
6.0633,74.992,75.31
6.1261,75.016,75.777
6.1889,74.883,75.53
6.2518,74.658,74.87


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_462.csv <==
x,qOut,qIn
0.031416,74.897,74.567
0.094248,75.239,75.042
0.15708,75.421,75.533
0.21991,75.475,75.522
0.28274,75.449,75.04
0.34557,75.397,74.652
0.40841,75.216,74.476
0.47124,74.885,74.515
0.53407,74.41,74.59
0.5969,74.085,74.775
0.65973,74.115,75.215
0.72257,74.465,75.678
0.7854,75.036,75.657
0.84823,75.558,75.136
0.91106,75.838,74.593
0.9739,75.795,74.368
1.0367,75.373,74.853
1.0996,74.853,75.682
1.1624,74.583,75.957
1.2252,74.631,75.263
1.2881,74.985,74.4
1.3509,75.29,74.575
1.4137,75.373,75.122
1.4766,75.222,75.308
1.5394,74.862,75.001
1.6022,74.531,74.777
1.665,74.408,74.791
1.7279,74.521,74.98
1.7907,74.848,75.124
1.8535,75.202,75.116
1.9164,75.431,74.942
1.9792,75.463,74.579
2.042,75.247,74.486
2.1049,74.933,74.953
2.1677,74.759,75.388
2.2305,74.807,75.411
2.2934,75.102,74.977
2.3562,75.368,74.687
2.419,75.411,74.937
2.4819,75.244,75.636
2.5447,74.922,75.803
2.6075,74.764,74.821
2.6703,74.816,73.999
2.7332,74.966,74.4
2.796,75.076,75.365
2.8588,75.045,75.28
2.9217,74.972,74.829
2.9845,74.919,74.828
3.0474,74.927,75.311
3.1102,74.896,75.338
3.173,74.826,74.953
3.2359,74.78,74.596
3.2987,74.83,74.633
3.3615,74.982,74.959
3.4243,75.119,75.365
3.4872,75.191,75.661
3.55,75.162,75.522
3.6128,75.149,74.868
3.6757,75.171,74.234
3.7385,75.168,74.164
3.8013,75.067,74.641
3.8642,74.849,75.19
3.927,74.684,75.653
3.9898,74.674,75.682
4.0527,74.879,74.969
4.1155,75.128,74.333
4.1783,75.261,74.32
4.2412,75.242,74.792
4.304,75.068,75.37
4.3668,74.88,75.462
4.4296,74.773,75.133
4.4925,74.79,74.858
4.5553,74.945,74.984
4.6181,75.19,75.198
4.681,75.368,75.387
4.7438,75.356,75.577
4.8067,75.042,75.403
4.8695,74.601,74.662
4.9323,74.386,74.04
4.9952,74.501,74.149
5.058,74.97,74.858
5.1208,75.387,75.09
5.1836,75.486,75.117
5.2465,75.272,75.538
5.3093,74.807,75.673
5.3721,74.544,75.05
5.4349,74.622,74.839
5.4978,74.912,75.375
5.5606,75.236,75.624
5.6234,75.313,74.638
5.6863,75.207,73.577
5.7491,75.075,73.54
5.812,75.074,74.698
5.8748,75.247,75.701
5.9376,75.363,76.012
6.0005,75.277,75.666
6.0633,74.875,75.195
6.1261,74.446,75.024
6.1889,74.304,74.88
6.2518,74.473,74.627


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_463.csv <==
x,qOut,qIn
0.031416,75.333,75.424
0.094248,75.168,75.303
0.15708,75.013,74.773
0.21991,74.957,74.613
0.28274,75.051,75.193
0.34557,75.079,75.353
0.40841,74.962,74.96
0.47124,74.801,74.831
0.53407,74.719,75.234
0.5969,74.917,75.096
0.65973,75.233,74.687
0.72257,75.445,74.783
0.7854,75.341,75.065
0.84823,74.926,74.871
0.91106,74.552,74.734
0.9739,74.433,74.845
1.0367,74.714,75.16
1.0996,75.106,75.445
1.1624,75.359,75.423
1.2252,75.406,75.011
1.2881,75.221,74.733
1.3509,75.009,74.917
1.4137,74.899,75.042
1.4766,74.91,74.85
1.5394,75.024,74.562
1.6022,75.111,74.696
1.665,75.122,75.191
1.7279,75.072,75.685
1.7907,74.984,75.363
1.8535,74.916,74.573
1.9164,74.873,74.265
1.9792,74.852,74.549
2.042,74.843,74.977
2.1049,74.865,75.447
2.1677,74.941,75.93
2.2305,75.06,75.849
2.2934,75.198,74.673
2.3562,75.27,73.728
2.419,75.228,74.036
2.4819,75.091,75.318
2.5447,74.89,76.256
2.6075,74.742,75.748
2.6703,74.704,74.798
2.7332,74.779,74.499
2.796,74.948,74.98
2.8588,75.137,75.088
2.9217,75.229,74.74
2.9845,75.165,74.385
3.0474,74.899,74.675
3.1102,74.618,75.477
3.173,74.569,75.959
3.2359,74.789,75.591
3.2987,75.254,74.664
3.3615,75.582,74.509
3.4243,75.512,74.971
3.4872,75.115,75.223
3.55,74.538,74.731
3.6128,74.374,74.254
3.6757,74.687,74.258
3.7385,75.215,74.652
3.8013,75.665,75.053
3.8642,75.677,75.182
3.927,75.322,75.303
3.9898,74.848,75.63
4.0527,74.529,75.909
4.1155,74.552,75.723
4.1783,74.756,75.305
4.2412,75.006,74.825
4.304,75.183,74.222
4.3668,75.317,73.946
4.4296,75.376,74.351
4.4925,75.322,75.137
4.5553,75.12,75.612
4.6181,74.861,75.553
4.681,74.669,75.276
4.7438,74.572,74.909
4.8067,74.564,74.409
4.8695,74.558,74.202
4.9323,74.598,74.655
4.9952,74.728,75.504
5.058,74.972,75.775
5.1208,75.278,75.118
5.1836,75.571,74.532
5.2465,75.765,74.653
5.3093,75.784,75.312
5.3721,75.478,75.524
5.4349,74.924,75.191
5.4978,74.388,74.657
5.5606,74.147,74.437
5.6234,74.385,74.704
5.6863,74.873,75.18
5.7491,75.351,75.57
5.812,75.587,75.671
5.8748,75.431,75.256
5.9376,75.017,74.528
6.0005,74.606,74.106
6.0633,74.46,74.619
6.1261,74.685,75.193
6.1889,75.037,75.22
6.2518,75.312,75.145


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_464.csv <==
x,qOut,qIn
0.031416,74.703,75.086
0.094248,74.47,74.863
0.15708,74.58,74.701
0.21991,74.897,74.47
0.28274,75.247,74.386
0.34557,75.269,74.821
0.40841,74.963,75.428
0.47124,74.565,75.675
0.53407,74.341,75.272
0.5969,74.568,74.787
0.65973,75.039,74.544
0.72257,75.475,74.49
0.7854,75.616,74.563
0.84823,75.359,75.013
0.91106,74.973,75.608
0.9739,74.727,75.746
1.0367,74.846,75.026
1.0996,75.208,74.592
1.1624,75.479,74.894
1.2252,75.488,75.245
1.2881,75.113,74.899
1.3509,74.641,74.502
1.4137,74.403,74.618
1.4766,74.475,75.124
1.5394,74.851,75.527
1.6022,75.223,75.468
1.665,75.408,75.241
1.7279,75.355,75.063
1.7907,75.041,74.872
1.8535,74.68,74.591
1.9164,74.51,74.417
1.9792,74.591,74.542
2.042,74.925,74.998
2.1049,75.261,75.27
2.1677,75.437,75.348
2.2305,75.417,75.557
2.2934,75.196,75.923
2.3562,74.948,75.622
2.419,74.788,74.73
2.4819,74.736,73.995
2.5447,74.782,74.076
2.6075,74.859,74.576
2.6703,74.988,74.957
2.7332,75.157,75.089
2.796,75.348,75.149
2.8588,75.412,75.171
2.9217,75.258,75.119
2.9845,74.954,75.189
3.0474,74.601,75.318
3.1102,74.462,75.276
3.173,74.551,75.129
3.2359,74.787,74.865
3.2987,75.068,74.516
3.3615,75.351,74.736
3.4243,75.588,75.314
3.4872,75.674,75.303
3.55,75.494,74.338
3.6128,74.988,74.028
3.6757,74.467,74.749
3.7385,74.191,75.781
3.8013,74.362,76.252
3.8642,74.747,75.693
3.927,75.071,74.659
3.9898,75.245,74.014
4.0527,75.224,74.454
4.1155,75.179,75.372
4.1783,75.178,75.699
4.2412,75.202,74.963
4.304,75.214,74.364
4.3668,75.13,75.034
4.4296,75.003,75.588
4.4925,74.897,75.24
4.5553,74.868,74.62
4.6181,74.85,74.66
4.681,74.769,74.954
4.7438,74.672,75.168
4.8067,74.619,75.075
4.8695,74.795,75.156
4.9323,75.146,75.499
4.9952,75.486,75.644
5.058,75.621,75.165
5.1208,75.356,74.535
5.1836,74.919,74.22
5.2465,74.595,74.332
5.3093,74.645,75.078
5.3721,74.952,75.8
5.4349,75.196,75.645
5.4978,75.264,74.629
5.5606,75.098,73.951
5.6234,74.962,74.33
5.6863,74.931,74.914
5.7491,74.952,75.322
5.812,74.946,75.74
5.8748,74.873,75.717
5.9376,74.875,75.018
6.0005,75.004,74.382
6.0633,75.281,74.604
6.1261,75.489,75.295
6.1889,75.44,75.717
6.2518,75.156,75.551


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_465.csv <==
x,qOut,qIn
0.031416,74.492,75.203
0.094248,74.987,75.04
0.15708,75.334,74.756
0.21991,75.421,74.778
0.28274,75.202,75.155
0.34557,75.035,75.131
0.40841,75.066,74.909
0.47124,75.192,75.08
0.53407,75.263,75.388
0.5969,74.996,74.957
0.65973,74.576,74.366
0.72257,74.27,74.32
0.7854,74.323,74.799
0.84823,74.677,75.093
0.91106,75.087,75.14
0.9739,75.413,75.021
1.0367,75.553,74.943
1.0996,75.536,75.235
1.1624,75.393,75.598
1.2252,75.187,75.494
1.2881,74.982,74.898
1.3509,74.869,74.631
1.4137,74.864,74.705
1.4766,74.94,74.736
1.5394,75.053,74.693
1.6022,75.143,75.174
1.665,75.155,75.727
1.7279,75.071,75.565
1.7907,74.881,74.835
1.8535,74.684,74.638
1.9164,74.598,74.812
1.9792,74.646,74.957
2.042,74.824,74.944
2.1049,74.998,74.641
2.1677,75.115,74.37
2.2305,75.189,74.865
2.2934,75.24,76.04
2.3562,75.3,76.067
2.419,75.289,75.06
2.4819,75.166,74.297
2.5447,74.904,74.67
2.6075,74.667,75.053
2.6703,74.624,74.943
2.7332,74.781,74.856
2.796,75.096,75.277
2.8588,75.342,75.387
2.9217,75.402,74.895
2.9845,75.284,74.351
3.0474,75.023,74.583
3.1102,74.793,75.288
3.173,74.664,75.516
3.2359,74.639,75.042
3.2987,74.696,74.709
3.3615,74.821,75.034
3.4243,75.032,75.336
3.4872,75.271,75.345
3.55,75.47,74.946
3.6128,75.428,74.38
3.6757,75.15,74.225
3.7385,74.815,74.878
3.8013,74.625,76.033
3.8642,74.762,76.324
3.927,75.029,75.562
3.9898,75.226,74.382
4.0527,75.174,73.88
4.1155,74.945,74.322
4.1783,74.762,74.876
4.2412,74.722,74.98
4.304,74.878,74.945
4.3668,75.05,75.498
4.4296,75.153,75.877
4.4925,75.185,75.376
4.5553,75.163,74.54
4.6181,75.116,74.423
4.681,74.997,74.798
4.7438,74.828,75.499
4.8067,74.638,76.125
4.8695,74.626,75.658
4.9323,74.874,74.465
4.9952,75.267,73.733
5.058,75.661,74.082
5.1208,75.65,74.827
5.1836,75.178,75.464
5.2465,74.548,75.575
5.3093,74.126,75.007
5.3721,74.307,74.685
5.4349,74.813,74.921
5.4978,75.331,75.392
5.5606,75.582,75.631
5.6234,75.506,75.276
5.6863,75.221,74.676
5.7491,74.91,74.364
5.812,74.746,74.354
5.8748,74.878,74.348
5.9376,75.179,74.62
6.0005,75.424,75.249
6.0633,75.391,75.743
6.1261,74.952,75.601
6.1889,74.459,75.25
6.2518,74.223,75.108


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_466.csv <==
x,qOut,qIn
0.031416,75.641,74.742
0.094248,75.673,75.495
0.15708,75.29,75.886
0.21991,74.727,75.334
0.28274,74.274,74.645
0.34557,74.297,74.716
0.40841,74.654,75.002
0.47124,75.125,75.203
0.53407,75.501,75.005
0.5969,75.651,74.541
0.65973,75.48,74.363
0.72257,75.059,74.708
0.7854,74.492,75.076
0.84823,74.21,75.087
0.91106,74.334,75.133
0.9739,74.715,75.283
1.0367,75.16,75.215
1.0996,75.395,74.856
1.1624,75.422,74.724
1.2252,75.335,75.044
1.2881,75.235,75.163
1.3509,75.218,74.766
1.4137,75.222,74.687
1.4766,75.191,75.185
1.5394,75.073,75.628
1.6022,74.937,75.261
1.665,74.845,74.697
1.7279,74.793,74.617
1.7907,74.756,75.129
1.8535,74.698,75.4
1.9164,74.698,75.306
1.9792,74.794,75.058
2.042,75.003,74.837
2.1049,75.2,74.578
2.1677,75.273,74.328
2.2305,75.218,74.359
2.2934,75.051,75.021
2.3562,74.919,75.726
2.419,74.867,75.818
2.4819,74.886,75.265
2.5447,74.949,74.546
2.6075,75.028,74.581
2.6703,75.111,75.165
2.7332,75.165,75.527
2.796,75.154,75.155
2.8588,75.062,74.681
2.9217,74.982,74.559
2.9845,74.979,74.895
3.0474,75.1,75.576
3.1102,75.215,75.365
3.173,75.152,74.354
3.2359,74.915,73.878
3.2987,74.547,74.867
3.3615,74.389,75.789
3.4243,74.542,75.849
3.4872,74.894,75.393
3.55,75.297,74.849
3.6128,75.491,74.565
3.6757,75.431,74.584
3.7385,75.214,74.717
3.8013,74.959,74.883
3.8642,74.875,75.335
3.927,74.937,75.684
3.9898,75.043,75.296
4.0527,75.085,74.322
4.1155,75.04,74.043
4.1783,74.973,74.51
4.2412,74.905,75.257
4.304,74.839,75.973
4.3668,74.726,76.086
4.4296,74.666,75.434
4.4925,74.747,74.619
4.5553,75.034,74.571
4.6181,75.392,75.039
4.681,75.538,75.228
4.7438,75.385,74.947
4.8067,74.896,74.552
4.8695,74.526,74.426
4.9323,74.55,74.546
4.9952,74.87,75.025
5.058,75.313,75.74
5.1208,75.414,75.953
5.1836,75.136,75.544
5.2465,74.701,74.82
5.3093,74.374,74.302
5.3721,74.479,74.368
5.4349,74.89,74.626
5.4978,75.379,74.714
5.5606,75.726,75.038
5.6234,75.734,75.667
5.6863,75.449,75.871
5.7491,75.062,75.474
5.812,74.781,74.877
5.8748,74.749,74.426
5.9376,74.779,74.065
6.0005,74.766,74.055
6.0633,74.632,74.918
6.1261,74.62,75.752
6.1889,74.859,75.654
6.2518,75.246,74.905


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_467.csv <==
x,qOut,qIn
0.031416,74.696,75.552
0.094248,74.835,75.374
0.15708,74.99,75.069
0.21991,75.079,74.499
0.28274,75.052,73.967
0.34557,75.09,74.335
0.40841,75.223,75.074
0.47124,75.354,75.271
0.53407,75.368,75.053
0.5969,75.159,75.391
0.65973,74.895,75.751
0.72257,74.722,75.456
0.7854,74.762,74.523
0.84823,74.862,74.086
0.91106,74.878,74.414
0.9739,74.844,75.138
1.0367,74.819,75.353
1.0996,75.02,75.238
1.1624,75.362,75.359
1.2252,75.638,75.372
1.2881,75.632,74.853
1.3509,75.189,74.488
1.4137,74.622,74.638
1.4766,74.242,74.993
1.5394,74.315,75.284
1.6022,74.674,75.32
1.665,75.062,74.941
1.7279,75.363,74.313
1.7907,75.5,74.281
1.8535,75.463,75.123
1.9164,75.218,75.87
1.9792,74.864,75.905
2.042,74.524,75.188
2.1049,74.473,74.624
2.1677,74.709,74.646
2.2305,75.078,75.101
2.2934,75.411,75.306
2.3562,75.49,75.064
2.419,75.305,74.829
2.4819,74.997,74.72
2.5447,74.727,74.473
2.6075,74.722,74.286
2.6703,74.894,74.635
2.7332,75.074,75.411
2.796,75.092,75.994
2.8588,74.894,75.947
2.9217,74.686,75.438
2.9845,74.628,74.62
3.0474,74.846,74.085
3.1102,75.213,74.526
3.173,75.486,75.314
3.2359,75.545,75.563
3.2987,75.3,75.055
3.3615,74.99,74.76
3.4243,74.859,74.803
3.4872,74.908,74.856
3.55,75.078,74.707
3.6128,75.016,74.642
3.6757,74.737,74.873
3.7385,74.45,75.38
3.8013,74.379,75.684
3.8642,74.668,75.233
3.927,75.134,74.606
3.9898,75.566,74.52
4.0527,75.774,75.01
4.1155,75.593,75.121
4.1783,75.142,74.875
4.2412,74.691,74.74
4.304,74.519,75.027
4.3668,74.751,75.545
4.4296,75.1,75.942
4.4925,75.325,75.802
4.5553,75.221,74.858
4.6181,74.9,73.973
4.681,74.636,73.919
4.7438,74.565,74.798
4.8067,74.761,75.64
4.8695,75.026,75.319
4.9323,75.223,74.693
4.9952,75.303,74.631
5.058,75.237,74.827
5.1208,75.074,74.756
5.1836,74.892,74.926
5.2465,74.761,75.269
5.3093,74.741,75.082
5.3721,74.818,74.642
5.4349,74.966,74.825
5.4978,75.163,75.631
5.5606,75.383,76.024
5.6234,75.534,75.309
5.6863,75.447,74.478
5.7491,75.131,74.306
5.812,74.633,74.88
5.8748,74.386,75.311
5.9376,74.524,75.203
6.0005,74.879,74.587
6.0633,75.23,74.318
6.1261,75.244,74.941
6.1889,75.02,75.591
6.2518,74.766,75.748


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_468.csv <==
x,qOut,qIn
0.031416,75.227,74.903
0.094248,75.41,74.788
0.15708,75.393,75.116
0.21991,75.238,75.392
0.28274,75.019,75.414
0.34557,74.913,75.197
0.40841,74.959,74.643
0.47124,75.083,73.973
0.53407,75.187,73.961
0.5969,75.114,75.133
0.65973,74.912,76.312
0.72257,74.707,76.203
0.7854,74.63,75.071
0.84823,74.756,74.34
0.91106,74.979,73.904
0.9739,75.183,73.908
1.0367,75.263,74.879
1.0996,75.194,75.788
1.1624,75.066,75.829
1.2252,74.975,75.464
1.2881,75.004,75.458
1.3509,75.154,75.495
1.4137,75.277,75.092
1.4766,75.252,74.433
1.5394,74.972,74.089
1.6022,74.556,74.42
1.665,74.316,74.983
1.7279,74.397,75.273
1.7907,74.87,75.088
1.8535,75.436,75.187
1.9164,75.71,75.549
1.9792,75.541,75.515
2.042,74.833,74.986
2.1049,74.181,74.716
2.1677,74.062,74.702
2.2305,74.436,74.806
2.2934,75.134,74.946
2.3562,75.659,74.948
2.419,75.895,74.858
2.4819,75.832,74.797
2.5447,75.486,74.682
2.6075,74.992,74.715
2.6703,74.575,75.105
2.7332,74.367,75.607
2.796,74.457,75.623
2.8588,74.708,75.277
2.9217,74.993,75.016
2.9845,75.238,74.79
3.0474,75.386,74.584
3.1102,75.42,74.686
3.173,75.331,75.015
3.2359,75.155,75.334
3.2987,74.939,75.373
3.3615,74.797,74.841
3.4243,74.77,74.309
3.4872,74.82,74.657
3.55,74.894,75.863
3.6128,74.882,75.779
3.6757,74.807,74.508
3.7385,74.752,73.723
3.8013,74.795,74.679
3.8642,75.001,75.849
3.927,75.269,75.997
3.9898,75.471,75.18
4.0527,75.48,74.437
4.1155,75.237,74.525
4.1783,74.917,74.932
4.2412,74.696,75.328
4.304,74.724,75.444
4.3668,74.918,75.227
4.4296,75.077,74.982
4.4925,75.124,74.952
4.5553,75.012,74.996
4.6181,74.928,75.099
4.681,74.942,75.26
4.7438,75.004,75.152
4.8067,75.033,74.685
4.8695,74.912,74.327
4.9323,74.778,74.253
4.9952,74.762,74.493
5.058,74.969,75.077
5.1208,75.251,75.484
5.1836,75.359,75.457
5.2465,75.245,75.201
5.3093,74.912,75.026
5.3721,74.741,75.007
5.4349,74.855,74.985
5.4978,75.122,74.913
5.5606,75.363,75.027
5.6234,75.328,75.341
5.6863,75.151,75.364
5.7491,74.998,74.84
5.812,75.02,74.258
5.8748,75.1,74.499
5.9376,75.023,75.105
6.0005,74.787,75.377
6.0633,74.445,75.007
6.1261,74.342,74.914
6.1889,74.527,75.244
6.2518,74.873,75.354


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_469.csv <==
x,qOut,qIn
0.031416,74.768,74.374
0.094248,74.846,74.602
0.15708,74.934,75.204
0.21991,74.998,75.723
0.28274,75.012,75.507
0.34557,75.043,74.89
0.40841,75.122,74.432
0.47124,75.204,74.175
0.53407,75.23,74.258
0.5969,75.071,74.865
0.65973,74.796,75.542
0.72257,74.564,75.791
0.7854,74.535,75.584
0.84823,74.8,75.28
0.91106,75.206,74.947
0.9739,75.548,74.686
1.0367,75.632,74.547
1.0996,75.303,74.461
1.1624,74.806,74.541
1.2252,74.456,74.971
1.2881,74.535,75.646
1.3509,74.976,75.673
1.4137,75.381,75.19
1.4766,75.507,74.96
1.5394,75.159,75.165
1.6022,74.603,75.235
1.665,74.262,75.218
1.7279,74.281,75.234
1.7907,74.705,74.994
1.8535,75.191,74.196
1.9164,75.556,73.776
1.9792,75.709,74.654
2.042,75.582,76.086
2.1049,75.192,75.671
2.1677,74.742,74.286
2.2305,74.435,73.838
2.2934,74.439,75.108
2.3562,74.682,76.243
2.419,74.989,76.278
2.4819,75.252,75.22
2.5447,75.385,74.061
2.6075,75.397,74.107
2.6703,75.338,74.738
2.7332,75.262,75.073
2.796,75.218,75.142
2.8588,75.155,75.31
2.9217,74.988,75.204
2.9845,74.755,74.879
3.0474,74.516,74.808
3.1102,74.511,74.852
3.173,74.72,74.755
3.2359,74.981,74.846
3.2987,75.12,75.294
3.3615,75.019,75.359
3.4243,74.891,75.074
3.4872,74.901,75.054
3.55,75.182,75.357
3.6128,75.491,75.423
3.6757,75.49,75.277
3.7385,75.165,74.929
3.8013,74.581,74.477
3.8642,74.35,74.269
3.927,74.584,74.363
3.9898,75.035,74.763
4.0527,75.411,75.389
4.1155,75.383,75.564
4.1783,75.099,75.282
4.2412,74.791,75.048
4.304,74.681,74.957
4.3668,74.79,74.634
4.4296,74.955,74.475
4.4925,75.091,74.902
4.5553,75.139,75.481
4.6181,75.181,75.345
4.681,75.25,74.985
4.7438,75.317,75.012
4.8067,75.346,75.484
4.8695,75.216,75.402
4.9323,74.927,74.834
4.9952,74.599,74.506
5.058,74.369,74.718
5.1208,74.427,74.919
5.1836,74.716,75.004
5.2465,75.087,74.986
5.3093,75.385,74.82
5.3721,75.447,74.902
5.4349,75.269,75.221
5.4978,74.975,75.301
5.5606,74.708,75.04
5.6234,74.669,75.067
5.6863,74.817,75.222
5.7491,75.044,75.05
5.812,75.232,74.395
5.8748,75.314,74.164
5.9376,75.308,74.768
6.0005,75.24,75.787
6.0633,75.131,76.073
6.1261,74.99,75.44
6.1889,74.853,74.792
6.2518,74.767,74.47


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_470.csv <==
x,qOut,qIn
0.031416,74.432,74.588
0.094248,74.45,74.506
0.15708,74.789,75.002
0.21991,75.289,75.467
0.28274,75.765,75.152
0.34557,75.868,74.589
0.40841,75.543,74.44
0.47124,75.012,74.695
0.53407,74.548,75.239
0.5969,74.512,75.853
0.65973,74.741,76.068
0.72257,75.023,75.529
0.7854,75.159,74.577
0.84823,75.18,74.391
0.91106,75.16,74.852
0.9739,75.105,75.27
1.0367,75.007,75.089
1.0996,74.84,74.628
1.1624,74.714,74.38
1.2252,74.696,74.496
1.2881,74.83,74.76
1.3509,75.002,75.296
1.4137,75.072,75.995
1.4766,75.011,76.181
1.5394,74.815,75.383
1.6022,74.677,74.306
1.665,74.737,73.771
1.7279,74.984,74.192
1.7907,75.372,75.221
1.8535,75.649,75.462
1.9164,75.643,75.055
1.9792,75.387,74.881
2.042,74.957,75.326
2.1049,74.732,75.399
2.1677,74.746,74.966
2.2305,74.841,74.562
2.2934,74.826,74.813
2.3562,74.632,75.413
2.419,74.527,75.557
2.4819,74.655,74.937
2.5447,75.1,74.383
2.6075,75.593,74.881
2.6703,75.789,75.525
2.7332,75.58,75.479
2.796,74.914,75.006
2.8588,74.341,75.002
2.9217,74.239,74.967
2.9845,74.54,74.475
3.0474,75.077,74.038
3.1102,75.391,74.508
3.173,75.421,75.354
3.2359,75.262,75.93
3.2987,75.033,75.727
3.3615,74.922,75.24
3.4243,74.937,74.905
3.4872,75.016,74.647
3.55,75.091,74.676
3.6128,75.089,74.95
3.6757,75.026,74.942
3.7385,74.96,74.71
3.8013,74.944,74.98
3.8642,75.05,75.436
3.927,75.2,75.354
3.9898,75.268,74.898
4.0527,75.129,74.537
4.1155,74.764,74.47
4.1783,74.434,74.682
4.2412,74.327,75.229
4.304,74.576,75.727
4.3668,75.013,75.417
4.4296,75.419,74.817
4.4925,75.656,74.774
4.5553,75.612,75.277
4.6181,75.298,75.325
4.681,74.907,75.03
4.7438,74.624,74.697
4.8067,74.607,74.467
4.8695,74.784,74.909
4.9323,74.994,75.668
4.9952,75.148,75.588
5.058,75.179,74.271
5.1208,75.099,73.717
5.1836,74.934,74.388
5.2465,74.759,75.402
5.3093,74.653,75.993
5.3721,74.733,75.984
5.4349,74.959,75.498
5.4978,75.216,74.865
5.5606,75.383,74.501
5.6234,75.361,74.634
5.6863,75.216,74.936
5.7491,75.047,74.951
5.812,74.945,74.697
5.8748,74.918,74.943
5.9376,74.935,75.43
6.0005,74.978,75.464
6.0633,75.037,74.888
6.1261,75.047,74.687
6.1889,74.915,74.909
6.2518,74.685,75.003


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_471.csv <==
x,qOut,qIn
0.031416,74.761,75.484
0.094248,75.038,75.541
0.15708,75.284,75.399
0.21991,75.376,75.414
0.28274,75.22,75.367
0.34557,74.927,74.87
0.40841,74.721,74.438
0.47124,74.709,74.449
0.53407,74.95,74.747
0.5969,75.241,75.117
0.65973,75.39,75.417
0.72257,75.34,75.255
0.7854,75.068,74.555
0.84823,74.775,74.212
0.91106,74.6,74.546
0.9739,74.564,75.247
1.0367,74.652,75.595
1.0996,74.77,75.433
1.1624,74.928,75.299
1.2252,75.127,75.339
1.2881,75.363,75.106
1.3509,75.547,74.478
1.4137,75.55,74.109
1.4766,75.353,74.414
1.5394,74.961,75.468
1.6022,74.64,75.896
1.665,74.572,75.265
1.7279,74.726,74.425
1.7907,75.023,74.557
1.8535,75.174,75.106
1.9164,75.085,75.154
1.9792,74.847,74.709
2.042,74.58,74.679
2.1049,74.562,75.346
2.1677,74.808,75.651
2.2305,75.185,75.217
2.2934,75.542,74.818
2.3562,75.637,75.001
2.419,75.405,75.219
2.4819,74.984,75.376
2.5447,74.545,75.468
2.6075,74.437,75.129
2.6703,74.644,74.536
2.7332,74.991,74.325
2.796,75.288,74.838
2.8588,75.337,75.234
2.9217,75.159,75.142
2.9845,74.89,74.853
3.0474,74.683,74.675
3.1102,74.699,74.569
3.173,74.866,74.726
3.2359,75.068,75.364
3.2987,75.192,76.085
3.3615,75.207,75.661
3.4243,75.167,74.538
3.4872,75.127,73.978
3.55,75.126,74.528
3.6128,75.175,74.999
3.6757,75.222,75.039
3.7385,75.212,74.879
3.8013,75.088,74.895
3.8642,74.879,75.374
3.927,74.731,75.942
3.9898,74.713,76.07
4.0527,74.864,75.576
4.1155,74.983,74.538
4.1783,74.949,73.504
4.2412,74.822,73.515
4.304,74.698,75.112
4.3668,74.825,76.154
4.4296,75.131,75.778
4.4925,75.416,74.888
4.5553,75.471,74.644
4.6181,75.158,74.855
4.681,74.73,75.024
4.7438,74.434,75.108
4.8067,74.487,75.046
4.8695,74.738,75.072
4.9323,74.99,75.169
4.9952,75.204,74.945
5.058,75.372,74.367
5.1208,75.583,74.541
5.1836,75.627,75.334
5.2465,75.377,75.76
5.3093,74.734,75.368
5.3721,74.164,74.942
5.4349,74.103,74.679
5.4978,74.505,74.571
5.5606,75.214,74.834
5.6234,75.653,75.241
5.6863,75.647,75.43
5.7491,75.318,75.378
5.812,74.848,75.107
5.8748,74.702,74.835
5.9376,74.871,74.723
6.0005,75.134,74.74
6.0633,75.255,74.705
6.1261,75.081,74.572
6.1889,74.818,74.605
6.2518,74.659,74.989


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_472.csv <==
x,qOut,qIn
0.031416,75.049,75.016
0.094248,74.912,75.202
0.15708,74.896,75.088
0.21991,74.959,74.636
0.28274,75.026,74.385
0.34557,74.926,74.539
0.40841,74.772,74.737
0.47124,74.7,74.897
0.53407,74.833,75.166
0.5969,75.072,75.375
0.65973,75.198,75.248
0.72257,75.153,74.938
0.7854,74.921,74.916
0.84823,74.787,75.325
0.91106,74.862,75.671
0.9739,75.074,75.516
1.0367,75.311,74.743
1.0996,75.382,74.218
1.1624,75.311,74.345
1.2252,75.166,74.956
1.2881,75.018,75.545
1.3509,74.872,75.491
1.4137,74.711,75.055
1.4766,74.581,74.761
1.5394,74.536,74.644
1.6022,74.656,74.49
1.665,74.873,74.687
1.7279,75.089,75.39
1.7907,75.203,75.974
1.8535,75.189,75.715
1.9164,75.144,75.103
1.9792,75.141,74.567
2.042,75.238,74.129
2.1049,75.323,74.161
2.1677,75.243,74.856
2.2305,75.008,75.724
2.2934,74.665,75.909
2.3562,74.542,75.078
2.419,74.721,74.187
2.4819,75.057,74.152
2.5447,75.371,74.938
2.6075,75.346,75.574
2.6703,75.027,75.781
2.7332,74.652,75.41
2.796,74.477,74.776
2.8588,74.708,74.78
2.9217,75.155,75.046
2.9845,75.562,74.74
3.0474,75.692,73.995
3.1102,75.364,74.371
3.173,74.807,75.515
3.2359,74.364,76.197
3.2987,74.352,75.53
3.3615,74.767,74.944
3.4243,75.231,75.2
3.4872,75.483,75.595
3.55,75.309,74.876
3.6128,74.877,73.829
3.6757,74.573,73.697
3.7385,74.575,74.454
3.8013,74.973,75.362
3.8642,75.419,75.729
3.927,75.618,75.682
3.9898,75.497,75.326
4.0527,75.034,74.779
4.1155,74.584,74.546
4.1783,74.387,74.748
4.2412,74.457,75.026
4.304,74.739,74.883
4.3668,75.039,74.687
4.4296,75.338,74.834
4.4925,75.587,75.144
4.5553,75.74,75.353
4.6181,75.594,75.381
4.681,75.128,75.214
4.7438,74.554,74.883
4.8067,74.124,74.65
4.8695,74.139,74.912
4.9323,74.481,75.38
4.9952,74.957,75.568
5.058,75.382,75.255
5.1208,75.617,74.654
5.1836,75.568,74.32
5.2465,75.291,74.883
5.3093,74.872,75.828
5.3721,74.636,75.386
5.4349,74.644,74.342
5.4978,74.792,74.143
5.5606,74.941,74.805
5.6234,75.003,75.193
5.6863,75.06,75.384
5.7491,75.134,75.255
5.812,75.228,74.765
5.8748,75.207,74.606
5.9376,75.086,74.849
6.0005,74.965,75.14
6.0633,74.948,75.315
6.1261,75.071,75.381
6.1889,75.182,75.277
6.2518,75.196,75.036


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_473.csv <==
x,qOut,qIn
0.031416,74.78,76.12
0.094248,75.128,75.236
0.15708,75.304,73.861
0.21991,75.302,73.609
0.28274,75.148,74.819
0.34557,75.012,75.654
0.40841,74.974,75.697
0.47124,75.023,75.224
0.53407,75.125,74.686
0.5969,75.177,74.638
0.65973,75.145,74.877
0.72257,75.034,74.871
0.7854,74.858,74.567
0.84823,74.662,74.909
0.91106,74.544,75.641
0.9739,74.581,75.887
1.0367,74.827,75.231
1.0996,75.239,74.414
1.1624,75.577,74.097
1.2252,75.645,74.618
1.2881,75.264,75.401
1.3509,74.652,75.388
1.4137,74.306,74.999
1.4766,74.385,74.794
1.5394,74.931,75.069
1.6022,75.421,75.549
1.665,75.558,75.848
1.7279,75.344,75.638
1.7907,74.849,74.692
1.8535,74.527,74.096
1.9164,74.541,74.417
1.9792,74.801,75.085
2.042,75.169,75.204
2.1049,75.395,75.14
2.1677,75.4,75.193
2.2305,75.212,74.887
2.2934,74.878,74.235
2.3562,74.637,74.16
2.419,74.62,74.644
2.4819,74.786,75.324
2.5447,75.052,75.728
2.6075,75.194,75.495
2.6703,75.22,75.08
2.7332,75.216,75.026
2.796,75.278,75.312
2.8588,75.397,75.447
2.9217,75.373,75.239
2.9845,75.159,74.565
3.0474,74.743,73.992
3.1102,74.519,74.462
3.173,74.646,75.291
3.2359,74.969,75.477
3.2987,75.281,74.951
3.3615,75.199,74.939
3.4243,74.83,75.303
3.4872,74.45,75.44
3.55,74.343,75.128
3.6128,74.604,74.64
3.6757,74.993,74.277
3.7385,75.335,74.419
3.8013,75.483,75.117
3.8642,75.479,75.602
3.927,75.4,75.632
3.9898,75.284,75.396
4.0527,75.158,75.097
4.1155,74.965,74.745
4.1783,74.739,74.537
4.2412,74.572,74.759
4.304,74.556,75.194
4.3668,74.738,75.042
4.4296,75.007,74.613
4.4925,75.249,74.573
4.5553,75.361,74.939
4.6181,75.323,75.226
4.681,75.166,75.548
4.7438,74.944,75.8
4.8067,74.714,75.421
4.8695,74.572,74.723
4.9323,74.611,74.433
4.9952,74.825,74.496
5.058,75.178,74.44
5.1208,75.475,74.628
5.1836,75.542,75.251
5.2465,75.372,75.699
5.3093,74.997,75.278
5.3721,74.739,74.655
5.4349,74.706,74.642
5.4978,74.808,75.234
5.5606,74.919,75.604
5.6234,74.874,75.118
5.6863,74.798,74.602
5.7491,74.816,74.805
5.812,75.026,75.468
5.8748,75.353,75.243
5.9376,75.567,74.507
6.0005,75.535,74.173
6.0633,75.149,74.625
6.1261,74.649,75.075
6.1889,74.375,75.354
6.2518,74.416,75.763


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_474.csv <==
x,qOut,qIn
0.031416,75.24,74.857
0.094248,75.528,74.121
0.15708,75.58,74.11
0.21991,75.387,74.939
0.28274,74.961,75.785
0.34557,74.567,75.839
0.40841,74.423,75.462
0.47124,74.533,75.005
0.53407,74.844,74.782
0.5969,75.114,74.86
0.65973,75.266,74.953
0.72257,75.298,74.73
0.7854,75.222,74.492
0.84823,75.101,75.035
0.91106,75,75.593
0.9739,74.958,75.201
1.0367,75.002,74.318
1.0996,75.053,74.494
1.1624,74.995,75.223
1.2252,74.832,75.721
1.2881,74.587,75.55
1.3509,74.509,74.917
1.4137,74.701,74.432
1.4766,75.074,74.676
1.5394,75.506,75.343
1.6022,75.702,75.191
1.665,75.559,74.602
1.7279,75.191,74.477
1.7907,74.755,75.062
1.8535,74.6,75.313
1.9164,74.707,75.183
1.9792,74.918,75.181
2.042,75.066,75.411
2.1049,75.049,75.045
2.1677,74.946,74.414
2.2305,74.854,74.488
2.2934,74.855,75.442
2.3562,74.98,75.618
2.419,75.149,75.035
2.4819,75.269,74.685
2.5447,75.247,75.129
2.6075,75.075,75.437
2.6703,74.888,75.121
2.7332,74.78,74.455
2.796,74.817,74.364
2.8588,74.882,74.936
2.9217,74.913,75.298
2.9845,74.937,75.178
3.0474,74.998,75.072
3.1102,75.147,74.973
3.173,75.26,74.578
3.2359,75.253,74.413
3.2987,75.059,75.096
3.3615,74.844,75.99
3.4243,74.781,76.328
3.4872,74.881,75.863
3.55,75.109,74.791
3.6128,75.26,74.02
3.6757,75.275,73.906
3.7385,75.18,74.463
3.8013,75.016,75.344
3.8642,74.857,75.306
3.927,74.749,74.545
3.9898,74.727,74.184
4.0527,74.813,74.859
4.1155,74.981,75.663
4.1783,75.103,75.932
4.2412,75.098,75.487
4.304,74.901,74.656
4.3668,74.674,74.313
4.4296,74.655,74.475
4.4925,74.895,74.795
4.5553,75.389,75.229
4.6181,75.801,75.733
4.681,75.811,75.829
4.7438,75.41,75.385
4.8067,74.663,74.836
4.8695,74.243,74.497
4.9323,74.329,74.326
4.9952,74.684,74.536
5.058,75.006,75.063
5.1208,74.98,75.364
5.1836,74.843,75.482
5.2465,74.807,75.618
5.3093,75.052,75.483
5.3721,75.387,74.742
5.4349,75.478,74.121
5.4978,75.258,74.299
5.5606,74.726,74.942
5.6234,74.406,75.04
5.6863,74.525,74.96
5.7491,74.952,75.088
5.812,75.494,75.319
5.8748,75.752,75.368
5.9376,75.609,75.226
6.0005,75.177,74.868
6.0633,74.618,74.613
6.1261,74.359,74.875
6.1889,74.471,75.32
6.2518,74.821,75.464


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_475.csv <==
x,qOut,qIn
0.031416,74.314,75.248
0.094248,74.504,75.018
0.15708,75.011,74.673
0.21991,75.523,74.458
0.28274,75.751,74.508
0.34557,75.502,74.619
0.40841,74.982,74.844
0.47124,74.516,75.334
0.53407,74.419,75.793
0.5969,74.735,75.546
0.65973,75.147,74.883
0.72257,75.417,74.401
0.7854,75.35,74.558
0.84823,75.032,74.989
0.91106,74.743,75.162
0.9739,74.661,74.872
1.0367,74.901,74.607
1.0996,75.255,75.104
1.1624,75.468,75.723
1.2252,75.437,75.713
1.2881,75.1,75.186
1.3509,74.692,74.931
1.4137,74.446,74.933
1.4766,74.428,75.175
1.5394,74.647,75.338
1.6022,74.942,74.646
1.665,75.222,73.793
1.7279,75.408,73.977
1.7907,75.427,75.264
1.8535,75.22,75.865
1.9164,74.914,75.626
1.9792,74.67,75.222
2.042,74.636,75.117
2.1049,74.775,75.049
2.1677,74.938,74.938
2.2305,75.068,74.822
2.2934,75.125,74.634
2.3562,75.205,74.586
2.419,75.312,74.812
2.4819,75.395,75.146
2.5447,75.398,75.299
2.6075,75.262,75.215
2.6703,75.014,75.071
2.7332,74.73,74.948
2.796,74.482,74.847
2.8588,74.379,74.793
2.9217,74.478,74.91
2.9845,74.752,75.316
3.0474,75.149,75.758
3.1102,75.501,75.363
3.173,75.647,74.592
3.2359,75.55,74.411
3.2987,75.202,74.934
3.3615,74.853,74.919
3.4243,74.665,74.447
3.4872,74.645,74.256
3.55,74.752,74.665
3.6128,74.868,75.302
3.6757,75,75.9
3.7385,75.128,75.998
3.8013,75.224,75.26
3.8642,75.181,74.502
3.927,75.023,74.344
3.9898,74.863,74.839
4.0527,74.815,75.624
4.1155,74.959,75.72
4.1783,75.177,75.139
4.2412,75.343,74.496
4.304,75.336,74.479
4.3668,75.133,74.952
4.4296,74.846,75.237
4.4925,74.592,74.989
4.5553,74.473,74.719
4.6181,74.484,74.735
4.681,74.6,74.606
4.7438,74.807,74.599
4.8067,75.093,75.416
4.8695,75.408,76.197
4.9323,75.578,75.923
4.9952,75.52,74.714
5.058,75.175,73.721
5.1208,74.831,74.238
5.1836,74.76,75.251
5.2465,74.937,75.494
5.3093,75.266,75.281
5.3721,75.338,75.631
5.4349,75.141,75.656
5.4978,74.859,74.88
5.5606,74.704,74.08
5.6234,74.796,74.246
5.6863,74.902,74.901
5.7491,74.903,75.595
5.812,74.715,75.779
5.8748,74.625,75.165
5.9376,74.802,74.424
6.0005,75.154,74.375
6.0633,75.544,75.008
6.1261,75.565,75.342
6.1889,75.181,75.365
6.2518,74.66,75.302


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_476.csv <==
x,qOut,qIn
0.031416,74.557,74.095
0.094248,74.357,74.827
0.15708,74.47,75.842
0.21991,74.735,76.025
0.28274,74.969,74.738
0.34557,75.103,73.665
0.40841,75.196,73.926
0.47124,75.24,75.191
0.53407,75.212,75.827
0.5969,75.003,75.437
0.65973,74.712,75.268
0.72257,74.511,75.576
0.7854,74.554,75.48
0.84823,74.893,74.739
0.91106,75.335,74.309
0.9739,75.659,74.376
1.0367,75.658,74.552
1.0996,75.237,74.956
1.1624,74.74,75.531
1.2252,74.477,75.547
1.2881,74.707,74.672
1.3509,75.142,74.362
1.4137,75.327,74.917
1.4766,75.16,75.417
1.5394,74.624,75.218
1.6022,74.317,74.885
1.665,74.473,74.673
1.7279,74.95,74.659
1.7907,75.538,75.192
1.8535,75.853,75.644
1.9164,75.785,75.409
1.9792,75.411,74.822
2.042,74.849,74.586
2.1049,74.481,74.761
2.1677,74.439,74.98
2.2305,74.64,75.094
2.2934,74.958,75.011
2.3562,75.173,75.006
2.419,75.217,75.101
2.4819,75.125,75.035
2.5447,74.949,74.865
2.6075,74.863,75.089
2.6703,74.896,75.375
2.7332,74.98,75.204
2.796,75.026,74.63
2.8588,74.97,74.384
2.9217,74.929,74.589
2.9845,74.968,75.074
3.0474,75.131,75.3
3.1102,75.242,75.208
3.173,75.177,75.29
3.2359,74.989,75.662
3.2987,74.766,75.862
3.3615,74.747,75.183
3.4243,74.888,74.224
3.4872,75.062,73.914
3.55,75.134,74.513
3.6128,75.075,75.138
3.6757,75.011,75.44
3.7385,75.006,75.341
3.8013,75.095,75.058
3.8642,75.137,74.904
3.927,75.046,74.76
3.9898,74.866,74.617
4.0527,74.664,74.83
4.1155,74.617,75.368
4.1783,74.743,75.637
4.2412,74.985,75.295
4.304,75.269,74.598
4.3668,75.515,74.46
4.4296,75.621,74.783
4.4925,75.515,75.129
4.5553,75.139,75.069
4.6181,74.656,74.695
4.681,74.374,74.576
4.7438,74.401,75.088
4.8067,74.776,75.847
4.8695,75.186,75.973
4.9323,75.392,75.57
4.9952,75.341,74.939
5.058,75.02,74.661
5.1208,74.731,74.685
5.1836,74.68,74.567
5.2465,74.846,74.424
5.3093,75.154,74.647
5.3721,75.319,75.038
5.4349,75.261,75.245
5.4978,75.057,75.219
5.5606,74.808,75.037
5.6234,74.709,75.108
5.6863,74.741,75.27
5.7491,74.829,74.956
5.812,74.888,74.143
5.8748,74.927,74.222
5.9376,75.047,75.147
6.0005,75.259,75.959
6.0633,75.547,76.019
6.1261,75.679,75.542
6.1889,75.493,74.839
6.2518,75.072,74.237


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_477.csv <==
x,qOut,qIn
0.031416,74.646,74.14
0.094248,74.931,74.874
0.15708,75.236,75.341
0.21991,75.394,75.475
0.28274,75.274,75.494
0.34557,75.008,75.352
0.40841,74.815,75.076
0.47124,74.776,75.023
0.53407,74.927,75.27
0.5969,75.054,74.96
0.65973,75.061,74.308
0.72257,74.994,74.288
0.7854,74.918,75.141
0.84823,75.01,75.385
0.91106,75.196,74.949
0.9739,75.313,74.555
1.0367,75.188,74.586
1.0996,74.761,75.097
1.1624,74.352,75.846
1.2252,74.202,76.147
1.2881,74.491,75.524
1.3509,74.979,74.775
1.4137,75.393,74.451
1.4766,75.614,74.457
1.5394,75.563,74.389
1.6022,75.362,74.554
1.665,75.122,75.093
1.7279,74.912,75.493
1.7907,74.776,75.425
1.8535,74.712,75.162
1.9164,74.732,74.841
1.9792,74.809,74.564
2.042,74.909,74.686
2.1049,74.926,75.088
2.1677,74.876,75.269
2.2305,74.859,75.118
2.2934,74.971,75.03
2.3562,75.282,75.311
2.419,75.598,75.487
2.4819,75.708,75.209
2.5447,75.415,74.715
2.6075,74.815,74.792
2.6703,74.355,75.169
2.7332,74.25,75.179
2.796,74.617,74.585
2.8588,75.06,74.424
2.9217,75.339,74.725
2.9845,75.4,74.843
3.0474,75.227,74.545
3.1102,74.978,74.93
3.173,74.786,75.881
3.2359,74.721,76.242
3.2987,74.824,75.009
3.3615,75.006,73.913
3.4243,75.174,74.16
3.4872,75.279,75.258
3.55,75.284,75.907
3.6128,75.228,75.504
3.6757,75.15,74.872
3.7385,75.074,74.642
3.8013,75.017,74.823
3.8642,74.962,75.132
3.927,74.882,75.346
3.9898,74.774,74.996
4.0527,74.637,74.284
4.1155,74.549,74.322
4.1783,74.605,74.964
4.2412,74.811,75.632
4.304,75.149,75.798
4.3668,75.436,75.324
4.4296,75.487,74.69
4.4925,75.295,74.427
4.5553,74.892,74.331
4.6181,74.653,74.31
4.681,74.737,74.822
4.7438,75.028,75.591
4.8067,75.363,75.84
4.8695,75.426,75.603
4.9323,75.253,75.186
4.9952,75.006,74.534
5.058,74.856,74.248
5.1208,74.849,74.844
5.1836,74.831,75.485
5.2465,74.774,75.473
5.3093,74.679,75.027
5.3721,74.795,75
5.4349,75.108,75.107
5.4978,75.418,74.936
5.5606,75.506,74.553
5.6234,75.137,74.771
5.6863,74.6,75.327
5.7491,74.234,75.464
5.812,74.338,74.853
5.8748,74.797,74.489
5.9376,75.293,74.792
6.0005,75.627,75.493
6.0633,75.646,75.914
6.1261,75.351,75.402
6.1889,74.938,74.413
6.2518,74.636,73.773


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_478.csv <==
x,qOut,qIn
0.031416,75.251,74.361
0.094248,75.478,74.126
0.15708,75.404,74.599
0.21991,75.07,75.228
0.28274,74.574,75.483
0.34557,74.449,75.271
0.40841,74.764,74.783
0.47124,75.249,74.376
0.53407,75.597,74.443
0.5969,75.388,74.931
0.65973,74.846,75.495
0.72257,74.374,75.812
0.7854,74.36,75.659
0.84823,74.816,75.198
0.91106,75.353,74.715
0.9739,75.715,74.513
1.0367,75.699,74.726
1.0996,75.352,74.863
1.1624,74.887,74.819
1.2252,74.522,74.807
1.2881,74.444,75.012
1.3509,74.65,75.419
1.4137,74.96,75.62
1.4766,75.201,75.224
1.5394,75.221,74.625
1.6022,74.977,74.802
1.665,74.679,75.278
1.7279,74.533,75.288
1.7907,74.706,74.748
1.8535,75.113,74.525
1.9164,75.499,74.758
1.9792,75.689,75.315
2.042,75.538,75.72
2.1049,75.127,75.331
2.1677,74.729,74.721
2.2305,74.515,74.671
2.2934,74.604,75.099
2.3562,74.809,74.823
2.419,74.997,74.151
2.4819,75.133,74.046
2.5447,75.206,75.006
2.6075,75.251,75.576
2.6703,75.238,75.387
2.7332,75.169,75.255
2.796,75.049,75.848
2.8588,74.949,75.842
2.9217,74.888,74.956
2.9845,74.866,74.298
3.0474,74.869,74.57
3.1102,74.919,74.835
3.173,75.042,74.867
3.2359,75.198,74.98
3.2987,75.329,75.204
3.3615,75.276,75.327
3.4243,75.026,75.255
3.4872,74.701,74.851
3.55,74.44,74.682
3.6128,74.399,75.069
3.6757,74.524,75.118
3.7385,74.749,74.544
3.8013,75,74.286
3.8642,75.282,74.965
3.927,75.543,75.601
3.9898,75.686,75.576
4.0527,75.615,75.081
4.1155,75.271,74.721
4.1783,74.853,74.512
4.2412,74.559,74.656
4.304,74.559,75.383
4.3668,74.776,75.786
4.4296,75.029,75.477
4.4925,75.214,75.038
4.5553,75.256,74.936
4.6181,75.194,74.723
4.681,75.074,74.455
4.7438,74.936,74.57
4.8067,74.81,75.126
4.8695,74.71,75.257
4.9323,74.679,74.868
4.9952,74.743,74.491
5.058,74.916,74.763
5.1208,75.139,75.554
5.1836,75.265,76.119
5.2465,75.23,75.834
5.3093,74.99,74.574
5.3721,74.754,73.744
5.4349,74.735,74.073
5.4978,74.936,75.317
5.5606,75.308,76.312
5.6234,75.527,75.799
5.6863,75.438,74.62
5.7491,75.124,74.005
5.812,74.715,74.353
5.8748,74.571,74.826
5.9376,74.673,75.219
6.0005,74.859,75.488
6.0633,74.953,75.492
6.1261,74.896,75.403
6.1889,74.87,75.333
6.2518,74.968,75.046


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_479.csv <==
x,qOut,qIn
0.031416,75.147,74.693
0.094248,74.947,74.28
0.15708,74.774,74.174
0.21991,74.739,74.595
0.28274,74.911,75.407
0.34557,75.13,75.839
0.40841,75.242,75.646
0.47124,75.204,75
0.53407,75,74.56
0.5969,74.769,74.847
0.65973,74.64,75.333
0.72257,74.668,75.441
0.7854,74.881,74.845
0.84823,75.2,74.255
0.91106,75.501,74.201
0.9739,75.664,74.62
1.0367,75.582,75.278
1.0996,75.235,75.842
1.1624,74.798,75.795
1.2252,74.452,74.822
1.2881,74.349,73.838
1.3509,74.475,74.466
1.4137,74.743,75.798
1.4766,75.063,76.41
1.5394,75.352,75.952
1.6022,75.481,75.273
1.665,75.405,74.489
1.7279,75.21,73.85
1.7907,75.008,73.951
1.8535,74.952,74.628
1.9164,74.924,75.15
1.9792,74.837,75.292
2.042,74.615,75.387
2.1049,74.49,75.495
2.1677,74.64,75.255
2.2305,74.983,74.718
2.2934,75.389,74.473
2.3562,75.448,74.815
2.419,75.147,75.072
2.4819,74.756,74.953
2.5447,74.573,75.044
2.6075,74.913,75.425
2.6703,75.482,75.471
2.7332,75.889,75.222
2.796,75.759,75.024
2.8588,75.003,74.973
2.9217,74.24,74.882
2.9845,73.908,74.726
3.0474,74.316,74.723
3.1102,74.945,74.83
3.173,75.398,74.879
3.2359,75.574,75.005
3.2987,75.441,75.127
3.3615,75.185,75.02
3.4243,74.921,74.922
3.4872,74.734,74.997
3.55,74.69,75.117
3.6128,74.781,75.304
3.6757,74.951,75.438
3.7385,75.136,75.079
3.8013,75.276,74.453
3.8642,75.338,74.544
3.927,75.307,75
3.9898,75.197,75.23
4.0527,75.024,75.351
4.1155,74.85,75.528
4.1783,74.742,75.345
4.2412,74.724,74.804
4.304,74.802,74.483
4.3668,74.908,74.681
4.4296,74.985,74.874
4.4925,75.021,74.81
4.5553,75.007,74.862
4.6181,75.003,75.374
4.681,75.049,75.662
4.7438,75.132,75.215
4.8067,75.225,74.304
4.8695,75.212,74.236
4.9323,75.06,75.036
4.9952,74.854,75.866
5.058,74.692,75.427
5.1208,74.751,74.451
5.1836,74.99,74.301
5.2465,75.273,74.991
5.3093,75.455,75.381
5.3721,75.369,74.946
5.4349,75.072,74.648
5.4978,74.734,74.965
5.5606,74.534,75.618
5.6234,74.608,75.424
5.6863,74.845,74.583
5.7491,75.11,74.057
5.812,75.271,74.63
5.8748,75.241,75.398
5.9376,75.065,75.688
6.0005,74.862,75.609
6.0633,74.754,75.349
6.1261,74.852,75.131
6.1889,75.042,75.06
6.2518,75.185,75.005


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_480.csv <==
x,qOut,qIn
0.031416,75.3,74.636
0.094248,75.237,74.621
0.15708,75.075,74.975
0.21991,74.961,75.464
0.28274,75.023,75.657
0.34557,75.206,75.199
0.40841,75.332,74.616
0.47124,75.323,74.665
0.53407,75.128,75.35
0.5969,74.917,75.516
0.65973,74.805,74.975
0.72257,74.797,74.046
0.7854,74.867,73.669
0.84823,74.926,74.746
0.91106,74.975,76.195
0.9739,75.012,76.623
1.0367,75.031,75.685
1.0996,74.973,74.673
1.1624,74.86,74.076
1.2252,74.768,74.038
1.2881,74.774,74.776
1.3509,74.927,75.53
1.4137,75.127,75.659
1.4766,75.279,75.434
1.5394,75.294,75.402
1.6022,75.21,75.039
1.665,75.112,74.348
1.7279,75.01,74.149
1.7907,74.895,74.827
1.8535,74.656,75.318
1.9164,74.421,75.282
1.9792,74.365,75.097
2.042,74.636,74.958
2.1049,75.202,74.755
2.1677,75.725,74.769
2.2305,75.92,75.199
2.2934,75.524,75.616
2.3562,74.753,75.279
2.419,74.257,74.673
2.4819,74.283,74.503
2.5447,74.926,75.038
2.6075,75.55,75.237
2.6703,75.786,74.807
2.7332,75.598,74.347
2.796,75.02,74.696
2.8588,74.55,75.295
2.9217,74.442,75.484
2.9845,74.635,75.355
3.0474,74.999,75.008
3.1102,75.207,74.743
3.173,75.21,74.881
3.2359,75.084,75.351
3.2987,74.921,75.481
3.3615,74.9,75.115
3.4243,75.013,74.833
3.4872,75.161,74.765
3.55,75.235,74.605
3.6128,75.14,74.241
3.6757,74.958,74.188
3.7385,74.791,74.75
3.8013,74.728,75.617
3.8642,74.748,75.971
3.927,74.801,75.82
3.9898,74.882,75.416
4.0527,74.992,75.103
4.1155,75.138,74.874
4.1783,75.23,74.645
4.2412,75.228,74.562
4.304,75.105,74.674
4.3668,75.011,74.908
4.4296,75.051,75.156
4.4925,75.167,75.162
4.5553,75.274,74.854
4.6181,75.12,75.055
4.681,74.76,75.577
4.7438,74.397,75.474
4.8067,74.248,74.348
4.8695,74.421,73.818
4.9323,74.772,74.429
4.9952,75.177,75.475
5.058,75.523,75.647
5.1208,75.757,74.995
5.1836,75.762,74.651
5.2465,75.525,74.939
5.3093,75.057,75.288
5.3721,74.667,75.217
5.4349,74.541,75.144
5.4978,74.638,75.259
5.5606,74.862,75.415
5.6234,75.01,75.081
5.6863,75.106,74.584
5.7491,75.175,74.629
5.812,75.238,75.226
5.8748,75.186,75.102
5.9376,74.972,74.594
6.0005,74.7,74.661
6.0633,74.494,75.24
6.1261,74.563,75.246
6.1889,74.831,74.955
6.2518,75.132,74.779


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_481.csv <==
x,qOut,qIn
0.031416,75.684,75.783
0.094248,75.712,75.572
0.15708,75.203,74.86
0.21991,74.502,74.345
0.28274,74.026,74.391
0.34557,74.189,74.644
0.40841,74.67,74.92
0.47124,75.171,75.176
0.53407,75.432,75.508
0.5969,75.533,75.538
0.65973,75.553,75.076
0.72257,75.488,74.556
0.7854,75.312,74.683
0.84823,74.971,75.168
0.91106,74.636,75.362
0.9739,74.466,75.158
1.0367,74.588,74.751
1.0996,74.919,74.797
1.1624,75.269,75.163
1.2252,75.489,75.159
1.2881,75.452,74.406
1.3509,75.127,74.399
1.4137,74.715,75.425
1.4766,74.435,76.313
1.5394,74.477,75.567
1.6022,74.789,74.204
1.665,75.147,73.837
1.7279,75.394,74.623
1.7907,75.402,75.38
1.8535,75.206,75.371
1.9164,74.969,75.2
1.9792,74.82,74.943
2.042,74.865,74.663
2.1049,75.025,74.858
2.1677,75.152,75.298
2.2305,75.17,75.319
2.2934,75.028,74.73
2.3562,74.833,74.656
2.419,74.724,75.14
2.4819,74.762,75.388
2.5447,74.971,75.031
2.6075,75.232,74.787
2.6703,75.369,74.867
2.7332,75.303,75.217
2.796,74.979,75.65
2.8588,74.64,75.404
2.9217,74.545,74.638
2.9845,74.711,74.169
3.0474,75.088,74.421
3.1102,75.318,74.825
3.173,75.287,75.118
3.2359,75.093,75.257
3.2987,74.869,75.208
3.3615,74.853,75.153
3.4243,74.969,75.157
3.4872,75.093,75.099
3.55,75.101,74.92
3.6128,75.017,74.884
3.6757,74.951,74.972
3.7385,74.949,74.905
3.8013,75.024,74.742
3.8642,75.119,75.044
3.927,75.201,75.507
3.9898,75.223,75.605
4.0527,75.138,75.216
4.1155,74.896,74.798
4.1783,74.626,74.738
4.2412,74.478,75.222
4.304,74.583,75.636
4.3668,74.878,74.944
4.4296,75.167,73.94
4.4925,75.34,73.788
4.5553,75.315,74.59
4.6181,75.189,75.173
4.681,75.06,75.513
4.7438,74.965,75.716
4.8067,74.918,75.281
4.8695,74.875,74.403
4.9323,74.868,74.138
4.9952,74.924,74.874
5.058,75.059,76.08
5.1208,75.209,76.26
5.1836,75.293,75.463
5.2465,75.297,74.516
5.3093,75.22,74.116
5.3721,75.158,74.086
5.4349,75.085,74.319
5.4978,74.948,74.846
5.5606,74.686,75.291
5.6234,74.386,75.346
5.6863,74.279,75.411
5.7491,74.441,75.669
5.812,74.891,75.587
5.8748,75.338,75.08
5.9376,75.506,74.72
6.0005,75.354,74.554
6.0633,74.896,74.561
6.1261,74.612,74.682
6.1889,74.751,74.9
6.2518,75.175,75.31


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_482.csv <==
x,qOut,qIn
0.031416,75.379,73.942
0.094248,75.143,74.907
0.15708,74.962,76.136
0.21991,74.858,76.703
0.28274,74.816,75.969
0.34557,74.699,74.659
0.40841,74.578,73.781
0.47124,74.547,73.893
0.53407,74.683,74.802
0.5969,74.879,75.328
0.65973,75,75.367
0.72257,75.053,75.348
0.7854,75.07,75.34
0.84823,75.241,74.976
0.91106,75.45,74.677
0.9739,75.491,74.863
1.0367,75.149,75.095
1.0996,74.493,74.901
1.1624,74.048,74.838
1.2252,74.069,75.155
1.2881,74.684,75.391
1.3509,75.467,75.067
1.4137,76.01,74.77
1.4766,76.086,74.954
1.5394,75.505,75.421
1.6022,74.636,75.225
1.665,74.146,74.583
1.7279,74.218,74.207
1.7907,74.867,74.424
1.8535,75.422,74.855
1.9164,75.624,75.301
1.9792,75.499,75.552
2.042,75.131,75.428
2.1049,74.857,75.145
2.1677,74.779,74.993
2.2305,74.851,75.09
2.2934,74.989,75.246
2.3562,75.063,74.995
2.419,75.086,74.603
2.4819,75.088,74.567
2.5447,75.097,74.754
2.6075,75.124,74.874
2.6703,75.132,75.123
2.7332,75.081,75.262
2.796,74.935,74.898
2.8588,74.713,74.682
2.9217,74.544,74.982
2.9845,74.52,75.396
3.0474,74.707,75.433
3.1102,75.015,75.076
3.173,75.296,74.693
3.2359,75.46,74.596
3.2987,75.436,74.839
3.3615,75.29,75.314
3.4243,75.121,75.61
3.4872,74.979,75.091
3.55,74.892,74.204
3.6128,74.806,74.676
3.6757,74.747,75.662
3.7385,74.75,75.604
3.8013,74.844,74.485
3.8642,74.972,74.377
3.927,75.048,75.067
3.9898,75.06,75.483
4.0527,75.015,75.107
4.1155,75.028,74.652
4.1783,75.095,74.587
4.2412,75.152,75.111
4.304,75.126,75.631
4.3668,74.994,75.232
4.4296,74.882,74.645
4.4925,74.864,74.658
4.5553,74.987,75.099
4.6181,75.111,75.083
4.681,75.129,74.761
4.7438,75.057,74.466
4.8067,74.938,74.61
4.8695,74.918,75.327
4.9323,74.971,75.957
4.9952,75.029,75.804
5.058,75.016,75.093
5.1208,74.949,74.838
5.1836,74.907,74.943
5.2465,74.915,75.134
5.3093,74.975,75.127
5.3721,75.016,74.908
5.4349,75.041,74.638
5.4978,75.066,74.376
5.5606,75.105,74.264
5.6234,75.11,74.72
5.6863,75.034,75.352
5.7491,74.902,75.364
5.812,74.751,74.576
5.8748,74.685,74.586
5.9376,74.73,75.489
6.0005,74.872,76.148
6.0633,75.086,75.703
6.1261,75.324,74.917
6.1889,75.494,74.29
6.2518,75.531,73.866


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_483.csv <==
x,qOut,qIn
0.031416,74.986,74.615
0.094248,74.868,74.643
0.15708,74.779,75.092
0.21991,74.806,75.579
0.28274,75.003,75.438
0.34557,75.208,74.812
0.40841,75.24,74.436
0.47124,75.081,74.522
0.53407,74.749,74.649
0.5969,74.554,74.635
0.65973,74.645,74.883
0.72257,74.944,75.36
0.7854,75.331,75.628
0.84823,75.508,75.699
0.91106,75.415,75.764
0.9739,75.162,75.547
1.0367,74.89,74.573
1.0996,74.812,73.789
1.1624,74.864,74.064
1.2252,74.957,75.036
1.2881,75,75.45
1.3509,75.048,75.045
1.4137,75.127,74.831
1.4766,75.172,75.22
1.5394,75.098,75.718
1.6022,74.833,75.472
1.665,74.559,74.867
1.7279,74.433,74.38
1.7907,74.574,74.315
1.8535,74.87,74.694
1.9164,75.197,75.2
1.9792,75.487,75.414
2.042,75.694,75.196
2.1049,75.704,74.873
2.1677,75.408,74.588
2.2305,74.92,74.467
2.2934,74.405,74.94
2.3562,74.284,75.587
2.419,74.526,75.663
2.4819,74.92,75.208
2.5447,75.24,74.748
2.6075,75.369,74.437
2.6703,75.379,74.43
2.7332,75.314,75.162
2.796,75.205,76.036
2.8588,74.984,75.683
2.9217,74.729,74.831
2.9845,74.572,74.581
3.0474,74.635,75.088
3.1102,74.91,74.996
3.173,75.161,74.468
3.2359,75.242,74.449
3.2987,75.034,75.255
3.3615,74.746,75.638
3.4243,74.655,75.34
3.4872,74.805,74.726
3.55,75.175,74.378
3.6128,75.405,74.68
3.6757,75.329,75.172
3.7385,75.039,75.421
3.8013,74.674,75.636
3.8642,74.62,75.814
3.927,74.879,75.417
3.9898,75.263,74.416
4.0527,75.561,73.56
4.1155,75.521,73.941
4.1783,75.2,74.954
4.2412,74.805,75.62
4.304,74.558,75.495
4.3668,74.623,75.04
4.4296,74.862,74.709
4.4925,75.118,74.894
4.5553,75.248,75.417
4.6181,75.182,75.518
4.681,74.969,75.299
4.7438,74.745,75.053
4.8067,74.641,74.842
4.8695,74.823,74.749
4.9323,75.205,74.868
4.9952,75.566,75.006
5.058,75.679,75.023
5.1208,75.271,74.97
5.1836,74.615,74.827
5.2465,74.113,74.704
5.3093,74.143,74.839
5.3721,74.619,75.012
5.4349,75.123,75.168
5.4978,75.434,75.485
5.5606,75.389,75.433
5.6234,75.171,74.498
5.6863,75.014,73.843
5.7491,75.007,74.481
5.812,75.195,75.8
5.8748,75.337,75.927
5.9376,75.292,75.271
6.0005,75.103,74.693
6.0633,74.85,74.724
6.1261,74.781,75.076
6.1889,74.863,75.291
6.2518,74.975,75.067


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_484.csv <==
x,qOut,qIn
0.031416,74.344,75.086
0.094248,74.336,75.313
0.15708,74.678,74.807
0.21991,75.169,74.419
0.28274,75.594,74.942
0.34557,75.69,75.674
0.40841,75.43,75.881
0.47124,74.975,75.415
0.53407,74.522,74.675
0.5969,74.369,74.707
0.65973,74.494,75.232
0.72257,74.789,75.366
0.7854,75.135,74.789
0.84823,75.459,74.66
0.91106,75.624,74.974
0.9739,75.537,74.996
1.0367,75.122,74.559
1.0996,74.64,74.471
1.1624,74.422,74.721
1.2252,74.503,75.01
1.2881,74.833,75.285
1.3509,75.028,75.396
1.4137,75.06,75.317
1.4766,75.043,75.381
1.5394,75.104,75.571
1.6022,75.29,75.146
1.665,75.417,74.342
1.7279,75.398,73.873
1.7907,75.169,74.281
1.8535,74.953,75.179
1.9164,74.889,75.852
1.9792,74.936,75.812
2.042,75.01,75.232
2.1049,74.927,74.828
2.1677,74.759,74.684
2.2305,74.618,74.861
2.2934,74.611,75.293
2.3562,74.719,75.457
2.419,74.877,75.235
2.4819,75.063,74.781
2.5447,75.259,74.399
2.6075,75.462,74.587
2.6703,75.532,75.045
2.7332,75.386,75.286
2.796,74.957,75.377
2.8588,74.482,75.158
2.9217,74.273,74.585
2.9845,74.399,74.299
3.0474,74.853,74.76
3.1102,75.321,75.379
3.173,75.589,75.616
3.2359,75.591,75.28
3.2987,75.29,74.689
3.3615,74.96,74.722
3.4243,74.846,75.188
3.4872,74.945,75.492
3.55,75.193,75.355
3.6128,75.224,74.976
3.6757,75.018,74.54
3.7385,74.752,74.338
3.8013,74.629,74.607
3.8642,74.808,75.003
3.927,75.073,75.282
3.9898,75.234,75.487
4.0527,75.121,75.567
4.1155,74.848,74.936
4.1783,74.677,74.07
4.2412,74.705,74.106
4.304,74.976,75.304
4.3668,75.222,75.605
4.4296,75.293,74.981
4.4925,75.213,74.806
4.5553,75.041,75.658
4.6181,75.016,75.636
4.681,75.107,74.734
4.7438,75.18,74.306
4.8067,75.086,75.053
4.8695,74.784,75.712
4.9323,74.537,75.698
4.9952,74.508,75.1
5.058,74.806,74.316
5.1208,75.201,74.053
5.1836,75.419,74.342
5.2465,75.367,74.941
5.3093,74.998,75.589
5.3721,74.622,75.801
5.4349,74.495,75.511
5.4978,74.638,74.973
5.5606,75,74.569
5.6234,75.302,74.643
5.6863,75.423,74.821
5.7491,75.362,74.614
5.812,75.142,74.309
5.8748,74.952,75.025
5.9376,74.919,76.118
6.0005,75.034,76.323
6.0633,75.251,75.273
6.1261,75.312,74.39
6.1889,75.097,74.122
6.2518,74.721,74.371


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_485.csv <==
x,qOut,qIn
0.031416,74.527,75.244
0.094248,74.737,74.878
0.15708,74.989,74.572
0.21991,75.202,74.805
0.28274,75.321,75.583
0.34557,75.414,75.825
0.40841,75.412,75.251
0.47124,75.27,74.397
0.53407,74.955,74.211
0.5969,74.661,74.809
0.65973,74.598,75.394
0.72257,74.756,75.466
0.7854,75.066,75.051
0.84823,75.208,74.713
0.91106,75.129,74.719
0.9739,74.948,75.172
1.0367,74.81,75.474
1.0996,74.865,74.881
1.1624,74.985,74.257
1.2252,75.061,74.565
1.2881,75,75.512
1.3509,74.937,75.509
1.4137,74.994,74.958
1.4766,75.136,74.796
1.5394,75.292,75.226
1.6022,75.225,75.231
1.665,74.977,74.872
1.7279,74.724,74.664
1.7907,74.653,74.757
1.8535,74.845,74.959
1.9164,75.098,75.174
1.9792,75.258,75.198
2.042,75.2,75.062
2.1049,75.038,74.985
2.1677,74.918,74.942
2.2305,74.872,75.035
2.2934,74.902,75.696
2.3562,74.892,75.827
2.419,74.882,74.844
2.4819,74.922,73.824
2.5447,75.056,74.143
2.6075,75.208,74.986
2.6703,75.257,75.416
2.7332,75.185,75.56
2.796,75,75.519
2.8588,74.857,74.996
2.9217,74.818,74.339
2.9845,74.863,74.15
3.0474,74.955,74.498
3.1102,75.022,75.066
3.173,75.05,75.722
3.2359,75.052,76.092
3.2987,75.043,75.774
3.3615,75.098,74.789
3.4243,75.213,73.904
3.4872,75.295,74.002
3.55,75.241,75.015
3.6128,74.923,75.427
3.6757,74.552,75.207
3.7385,74.364,74.908
3.8013,74.562,74.69
3.8642,75.041,74.607
3.927,75.446,74.9
3.9898,75.553,75.451
4.0527,75.182,75.769
4.1155,74.604,75.627
4.1783,74.28,75.357
4.2412,74.362,75.187
4.304,74.893,75.132
4.3668,75.462,74.835
4.4296,75.766,74.399
4.4925,75.693,74.157
4.5553,75.173,74.314
4.6181,74.59,74.715
4.681,74.353,75.13
4.7438,74.499,75.415
4.8067,74.965,75.741
4.8695,75.248,75.773
4.9323,75.208,75.144
4.9952,74.972,74.265
5.058,74.712,74.142
5.1208,74.745,74.864
5.1836,75.025,75.397
5.2465,75.392,75.135
5.3093,75.675,74.526
5.3721,75.723,75.058
5.4349,75.517,76.024
5.4978,75.137,76.049
5.5606,74.682,74.968
5.6234,74.365,74.339
5.6863,74.269,74.35
5.7491,74.381,74.746
5.812,74.652,75.132
5.8748,74.999,75.219
5.9376,75.337,75.134
6.0005,75.56,74.945
6.0633,75.564,74.731
6.1261,75.268,74.753
6.1889,74.856,74.97
6.2518,74.545,75.222


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_486.csv <==
x,qOut,qIn
0.031416,74.733,74.25
0.094248,74.929,74.692
0.15708,75.131,75.27
0.21991,75.265,75.732
0.28274,75.266,75.745
0.34557,75.172,75.254
0.40841,75.063,74.72
0.47124,74.971,74.719
0.53407,74.913,75.345
0.5969,74.805,75.323
0.65973,74.681,74.648
0.72257,74.639,74.217
0.7854,74.769,74.606
0.84823,75.115,75.479
0.91106,75.467,76.069
0.9739,75.608,75.498
1.0367,75.333,73.891
1.0996,74.726,73.71
1.1624,74.251,74.924
1.2252,74.152,75.924
1.2881,74.572,75.657
1.3509,75.109,75.023
1.4137,75.49,74.665
1.4766,75.636,74.675
1.5394,75.51,74.977
1.6022,75.272,75.307
1.665,75.044,75.458
1.7279,74.88,75.302
1.7907,74.803,74.828
1.8535,74.763,74.721
1.9164,74.799,75.06
1.9792,74.918,75.222
2.042,75.118,74.638
2.1049,75.23,74.452
2.1677,75.118,75.066
2.2305,74.858,75.544
2.2934,74.569,74.926
2.3562,74.605,74.429
2.419,74.922,74.718
2.4819,75.291,75.169
2.5447,75.468,75.192
2.6075,75.277,74.985
2.6703,74.965,74.826
2.7332,74.773,74.807
2.796,74.908,74.819
2.8588,75.199,74.874
2.9217,75.36,75.189
2.9845,75.314,75.759
3.0474,75.039,76.218
3.1102,74.824,75.795
3.173,74.775,74.765
3.2359,74.846,73.956
3.2987,74.958,74.04
3.3615,74.996,74.442
3.4243,74.977,74.748
3.4872,74.937,75.077
3.55,74.899,75.476
3.6128,74.889,75.55
3.6757,74.923,75.218
3.7385,74.977,74.693
3.8013,75.024,74.369
3.8642,74.971,74.752
3.927,74.845,75.532
3.9898,74.754,75.924
4.0527,74.804,75.244
4.1155,75.094,74.527
4.1783,75.493,74.419
4.2412,75.782,74.542
4.304,75.747,74.667
4.3668,75.206,74.952
4.4296,74.512,75.169
4.4925,74.054,75.164
4.5553,74.167,75.18
4.6181,74.664,75.358
4.681,75.165,75.372
4.7438,75.474,75.104
4.8067,75.452,74.998
4.8695,75.187,75.258
4.9323,74.886,75.217
4.9952,74.72,74.615
5.058,74.826,74.247
5.1208,75.117,74.791
5.1836,75.353,75.336
5.2465,75.383,75.312
5.3093,75.088,75.157
5.3721,74.676,75.221
5.4349,74.451,75.088
5.4978,74.494,74.889
5.5606,74.814,74.939
5.6234,75.106,75.08
5.6863,75.252,75.019
5.7491,75.276,74.687
5.812,75.226,74.317
5.8748,75.226,74.641
5.9376,75.248,75.439
6.0005,75.235,76.001
6.0633,75.127,75.786
6.1261,74.923,75.042
6.1889,74.736,74.317
6.2518,74.651,74.042


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_487.csv <==
x,qOut,qIn
0.031416,74.646,75.778
0.094248,74.679,75.318
0.15708,74.823,74.82
0.21991,75.035,74.62
0.28274,75.254,74.573
0.34557,75.388,74.687
0.40841,75.431,75.145
0.47124,75.408,75.6
0.53407,75.347,75.335
0.5969,75.251,74.669
0.65973,75.075,74.515
0.72257,74.83,75.126
0.7854,74.536,75.896
0.84823,74.339,75.514
0.91106,74.328,74.442
0.9739,74.497,73.836
1.0367,74.806,74.407
1.0996,75.151,75.491
1.1624,75.435,76.281
1.2252,75.57,76.136
1.2881,75.477,74.911
1.3509,75.153,73.948
1.4137,74.81,73.902
1.4766,74.624,74.571
1.5394,74.734,75.405
1.6022,74.992,75.61
1.665,75.182,75.23
1.7279,75.239,74.835
1.7907,75.128,74.95
1.8535,75.059,74.965
1.9164,75.084,74.661
1.9792,75.121,74.494
2.042,75.061,74.892
2.1049,74.795,75.567
2.1677,74.566,75.825
2.2305,74.566,75.191
2.2934,74.94,74.327
2.3562,75.457,74.601
2.419,75.695,75.287
2.4819,75.507,75.396
2.5447,74.818,74.792
2.6075,74.279,74.645
2.6703,74.291,75.052
2.7332,74.727,75.357
2.796,75.349,74.756
2.8588,75.592,74.341
2.9217,75.41,74.839
2.9845,75.005,75.616
3.0474,74.621,75.718
3.1102,74.563,75.358
3.173,74.753,75.018
3.2359,75.034,74.646
3.2987,75.254,74.333
3.3615,75.323,74.491
3.4243,75.241,74.944
3.4872,75.069,75.357
3.55,74.878,75.643
3.6128,74.82,75.446
3.6757,74.903,74.795
3.7385,75.036,74.334
3.8013,75.117,74.517
3.8642,75.04,74.914
3.927,74.883,75.175
3.9898,74.759,75.128
4.0527,74.769,74.886
4.1155,74.942,75.248
4.1783,75.192,75.9
4.2412,75.4,75.809
4.304,75.454,74.543
4.3668,75.224,73.996
4.4296,74.832,74.515
4.4925,74.508,75.049
4.5553,74.472,75.072
4.6181,74.776,75.305
4.681,75.172,75.538
4.7438,75.445,75.244
4.8067,75.409,74.754
4.8695,75.095,74.913
4.9323,74.747,75.178
4.9952,74.543,74.947
5.058,74.62,74.424
5.1208,74.844,74.464
5.1836,75.083,74.804
5.2465,75.283,75.002
5.3093,75.41,75.092
5.3721,75.445,75.35
5.4349,75.308,75.504
5.4978,75.029,75.44
5.5606,74.664,75.288
5.6234,74.493,75.187
5.6863,74.612,75.146
5.7491,74.919,75.128
5.812,75.276,74.948
5.8748,75.439,74.555
5.9376,75.383,74.222
6.0005,75.192,74.257
6.0633,74.967,74.593
6.1261,74.831,74.838
6.1889,74.748,75.161
6.2518,74.694,75.637


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_488.csv <==
x,qOut,qIn
0.031416,74.706,75.233
0.094248,74.798,74.989
0.15708,74.967,74.78
0.21991,75.144,75.034
0.28274,75.261,75.582
0.34557,75.329,75.472
0.40841,75.348,74.816
0.47124,75.28,74.152
0.53407,75.083,73.869
0.5969,74.75,74.491
0.65973,74.477,75.665
0.72257,74.407,76.282
0.7854,74.639,75.735
0.84823,75.019,74.962
0.91106,75.331,74.471
0.9739,75.464,74.329
1.0367,75.342,74.561
1.0996,75.093,74.981
1.1624,74.895,75.37
1.2252,74.83,75.564
1.2881,74.94,75.077
1.3509,75.121,74.424
1.4137,75.263,74.47
1.4766,75.283,75.087
1.5394,75.108,75.272
1.6022,74.743,75.043
1.665,74.406,75.126
1.7279,74.291,75.261
1.7907,74.543,74.576
1.8535,75.061,74.126
1.9164,75.558,74.776
1.9792,75.798,75.658
2.042,75.574,75.509
2.1049,74.986,74.679
2.1677,74.507,74.298
2.2305,74.389,74.904
2.2934,74.778,76.166
2.3562,75.22,76.36
2.419,75.389,75.432
2.4819,75.265,74.314
2.5447,74.896,74.133
2.6075,74.687,74.665
2.6703,74.754,75.01
2.7332,74.984,74.957
2.796,75.227,75.063
2.8588,75.225,75.317
2.9217,75.027,75.202
2.9845,74.792,74.86
3.0474,74.688,74.686
3.1102,74.804,74.801
3.173,74.978,74.961
3.2359,75.09,75.016
3.2987,75.036,74.931
3.3615,74.959,74.739
3.4243,75.038,74.659
3.4872,75.258,75.007
3.55,75.568,75.662
3.6128,75.598,75.726
3.6757,75.254,75.332
3.7385,74.755,75.17
3.8013,74.38,75.414
3.8642,74.498,75.083
3.927,74.884,74.313
3.9898,75.254,73.799
4.0527,75.348,74.074
4.1155,75.171,75.018
4.1783,74.942,75.858
4.2412,74.792,75.843
4.304,74.817,75.167
4.3668,74.885,74.829
4.4296,74.905,74.804
4.4925,74.878,74.939
4.5553,74.824,75.1
4.6181,74.838,75.007
4.681,74.953,74.834
4.7438,75.155,74.963
4.8067,75.414,75.19
4.8695,75.621,75.136
4.9323,75.604,75.031
4.9952,75.321,74.857
5.058,74.762,74.511
5.1208,74.282,74.489
5.1836,74.149,74.93
5.2465,74.356,75.4
5.3093,74.824,75.279
5.3721,75.265,74.941
5.4349,75.535,75.034
5.4978,75.576,75.505
5.5606,75.352,75.593
5.6234,75.022,75.066
5.6863,74.806,74.564
5.7491,74.77,74.304
5.812,74.927,74.261
5.8748,75.069,74.66
5.9376,75.124,75.342
6.0005,75.107,75.703
6.0633,75.045,75.354
6.1261,74.96,74.884
6.1889,74.845,74.767
6.2518,74.744,75.035


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_489.csv <==
x,qOut,qIn
0.031416,75.435,75.725
0.094248,75.203,75.772
0.15708,74.797,75.124
0.21991,74.444,74.779
0.28274,74.358,75.05
0.34557,74.595,75.109
0.40841,75.018,74.947
0.47124,75.465,74.788
0.53407,75.792,74.627
0.5969,75.773,74.793
0.65973,75.388,75.337
0.72257,74.874,75.684
0.7854,74.514,75.376
0.84823,74.608,75.054
0.91106,74.88,74.854
0.9739,75.07,74.382
1.0367,74.95,73.842
1.0996,74.738,74.226
1.1624,74.727,75.196
1.2252,74.937,75.928
1.2881,75.319,75.839
1.3509,75.51,75.265
1.4137,75.426,74.759
1.4766,75.17,74.654
1.5394,74.883,74.965
1.6022,74.762,75.334
1.665,74.765,75.487
1.7279,74.842,75.213
1.7907,74.939,74.541
1.8535,75.121,74.137
1.9164,75.332,74.301
1.9792,75.427,74.872
2.042,75.255,75.375
2.1049,74.763,75.415
2.1677,74.3,75.194
2.2305,74.123,75.061
2.2934,74.417,75.246
2.3562,74.936,75.273
2.419,75.396,75.02
2.4819,75.646,74.826
2.5447,75.574,74.98
2.6075,75.273,75.082
2.6703,74.992,74.949
2.7332,74.878,74.797
2.796,75.037,74.935
2.8588,75.2,75.228
2.9217,75.126,75.311
2.9845,74.848,74.991
3.0474,74.462,74.406
3.1102,74.381,74.586
3.173,74.62,75.261
3.2359,75.004,75.338
3.2987,75.331,74.622
3.3615,75.427,74.834
3.4243,75.351,75.672
3.4872,75.205,75.797
3.55,75.09,74.707
3.6128,75.045,74.021
3.6757,75.018,74.2
3.7385,74.986,74.746
3.8013,74.93,75.159
3.8642,74.909,75.564
3.927,74.947,75.827
3.9898,75.019,75.558
4.0527,75.087,74.86
4.1155,75.076,74.768
4.1783,74.986,75.089
4.2412,74.868,75.064
4.304,74.776,74.743
4.3668,74.787,74.815
4.4296,74.904,74.939
4.4925,75.08,74.855
4.5553,75.261,74.892
4.6181,75.323,75.361
4.681,75.181,75.568
4.7438,74.885,74.983
4.8067,74.518,74.119
4.8695,74.367,74.231
4.9323,74.52,75.012
4.9952,74.884,75.71
5.058,75.33,75.416
5.1208,75.621,74.831
5.1836,75.652,74.82
5.2465,75.462,75.109
5.3093,75.117,74.794
5.3721,74.873,74.201
5.4349,74.794,74.231
5.4978,74.819,75.034
5.5606,74.863,76.313
5.6234,74.878,76.563
5.6863,74.937,75.571
5.7491,75.04,74.366
5.812,75.167,74.085
5.8748,75.138,74.579
5.9376,74.934,75.149
6.0005,74.691,75.356
6.0633,74.558,75.02
6.1261,74.714,74.504
6.1889,75.037,74.29
6.2518,75.338,74.776


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_490.csv <==
x,qOut,qIn
0.031416,75.087,75.21
0.094248,75.227,75.246
0.15708,75.286,75.214
0.21991,75.281,75.002
0.28274,75.232,74.85
0.34557,75.121,75.066
0.40841,74.964,75.214
0.47124,74.834,74.926
0.53407,74.805,74.581
0.5969,74.919,74.74
0.65973,75.044,74.999
0.72257,75.082,75.088
0.7854,74.951,75.156
0.84823,74.779,75.44
0.91106,74.719,75.505
0.9739,74.791,74.964
1.0367,74.978,74.173
1.0996,75.108,74.35
1.1624,75.152,75.125
1.2252,75.146,75.504
1.2881,75.132,74.976
1.3509,75.139,74.715
1.4137,75.133,75.154
1.4766,75.098,75.786
1.5394,75.029,75.687
1.6022,74.953,74.861
1.665,74.875,74.186
1.7279,74.812,74.181
1.7907,74.777,74.716
1.8535,74.839,74.891
1.9164,75.006,74.918
1.9792,75.203,75.366
2.042,75.342,76.118
2.1049,75.264,75.759
2.1677,75.013,74.482
2.2305,74.742,73.461
2.2934,74.609,73.776
2.3562,74.704,75.076
2.419,74.905,76.277
2.4819,75.111,76.512
2.5447,75.234,75.641
2.6075,75.317,74.719
2.6703,75.352,74.211
2.7332,75.285,74.286
2.796,75.055,75.039
2.8588,74.672,75.435
2.9217,74.375,75.026
2.9845,74.326,74.432
3.0474,74.63,74.449
3.1102,75.128,74.866
3.173,75.539,75.233
3.2359,75.659,75.398
3.2987,75.308,75.37
3.3615,74.636,75.456
3.4243,74.145,75.476
3.4872,74.093,75.125
3.55,74.622,74.749
3.6128,75.341,74.826
3.6757,75.885,74.899
3.7385,76.044,74.652
3.8013,75.648,74.295
3.8642,74.96,74.634
3.927,74.511,75.382
3.9898,74.462,75.737
4.0527,74.853,75.298
4.1155,75.079,75.008
4.1783,74.993,75.066
4.2412,74.767,75.098
4.304,74.623,75.143
4.3668,74.813,75.054
4.4296,75.158,74.597
4.4925,75.47,74.153
4.5553,75.581,74.345
4.6181,75.482,74.999
4.681,75.262,75.508
4.7438,75.006,75.589
4.8067,74.784,75.092
4.8695,74.629,74.575
4.9323,74.574,74.605
4.9952,74.63,75.172
5.058,74.8,75.308
5.1208,75.031,74.924
5.1836,75.243,74.939
5.2465,75.379,75.308
5.3093,75.389,75.36
5.3721,75.295,75.25
5.4349,75.14,75.261
5.4978,74.955,74.966
5.5606,74.762,74.305
5.6234,74.579,74.536
5.6863,74.496,75.392
5.7491,74.563,75.647
5.812,74.809,74.84
5.8748,75.118,74.372
5.9376,75.312,74.618
6.0005,75.322,75.081
6.0633,75.109,75.042
6.1261,74.881,74.851
6.1889,74.806,74.955
6.2518,74.888,75.146


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_491.csv <==
x,qOut,qIn
0.031416,74.789,74.594
0.094248,74.739,74.125
0.15708,74.844,74.319
0.21991,75.014,75.012
0.28274,75.15,75.446
0.34557,75.124,75.292
0.40841,74.984,75.077
0.47124,74.84,75.094
0.53407,74.802,75.148
0.5969,74.92,75.036
0.65973,75.07,75
0.72257,75.153,75.088
0.7854,75.083,75.292
0.84823,74.96,75.008
0.91106,74.951,74.323
0.9739,75.079,74.159
1.0367,75.332,75.222
1.0996,75.421,75.974
1.1624,75.214,75.635
1.2252,74.832,74.829
1.2881,74.445,74.552
1.3509,74.423,74.61
1.4137,74.701,74.513
1.4766,75.077,74.521
1.5394,75.343,75.148
1.6022,75.364,75.906
1.665,75.237,76.139
1.7279,75.089,75.743
1.7907,75.039,74.739
1.8535,75.091,73.844
1.9164,75.107,73.727
1.9792,75.024,74.396
2.042,74.801,75.041
2.1049,74.628,75.123
2.1677,74.666,75.097
2.2305,74.895,75.231
2.2934,75.257,75.731
2.3562,75.453,76.006
2.419,75.32,75.555
2.4819,74.941,74.574
2.5447,74.458,74.042
2.6075,74.308,74.744
2.6703,74.56,75.762
2.7332,75.049,75.981
2.796,75.581,75.016
2.8588,75.844,74.061
2.9217,75.65,73.806
2.9845,75.097,74.49
3.0474,74.347,75.755
3.1102,74.016,76.019
3.173,74.187,75.291
3.2359,74.636,74.602
3.2987,75.089,74.689
3.3615,75.344,74.785
3.4243,75.474,74.64
3.4872,75.522,74.684
3.55,75.518,75.127
3.6128,75.357,75.309
3.6757,75.089,75.105
3.7385,74.863,74.886
3.8013,74.835,75.209
3.8642,75.039,75.605
3.927,75.183,75.425
3.9898,75.111,74.815
4.0527,74.709,74.683
4.1155,74.387,75.068
4.1783,74.46,75.121
4.2412,74.856,74.771
4.304,75.422,74.611
4.3668,75.641,74.831
4.4296,75.41,75.088
4.4925,74.943,75.316
4.5553,74.512,75.125
4.6181,74.504,74.732
4.681,74.757,74.741
4.7438,75.049,75.095
4.8067,75.168,75.224
4.8695,75.148,75.077
4.9323,75.13,75.039
4.9952,75.157,75.136
5.058,75.244,75.133
5.1208,75.263,74.75
5.1836,75.179,74.447
5.2465,75.034,74.746
5.3093,74.879,75.377
5.3721,74.798,75.36
5.4349,74.791,74.976
5.4978,74.838,74.77
5.5606,74.911,74.782
5.6234,74.992,74.736
5.6863,75.051,74.903
5.7491,75.068,75.354
5.812,75.022,75.391
5.8748,74.955,74.836
5.9376,74.94,74.589
6.0005,74.997,74.942
6.0633,75.124,75.408
6.1261,75.195,75.515
6.1889,75.135,75.443
6.2518,74.98,75.193


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_492.csv <==
x,qOut,qIn
0.031416,74.911,74.783
0.094248,74.665,74.601
0.15708,74.726,74.612
0.21991,75.034,74.609
0.28274,75.469,74.788
0.34557,75.606,75.11
0.40841,75.355,75.153
0.47124,74.913,74.937
0.53407,74.53,74.989
0.5969,74.549,75.435
0.65973,74.783,75.737
0.72257,75.009,75.725
0.7854,75.022,75.669
0.84823,74.917,75.333
0.91106,74.904,74.511
0.9739,75.019,73.716
1.0367,75.254,73.835
1.0996,75.352,74.66
1.1624,75.221,75.279
1.2252,74.947,75.485
1.2881,74.647,75.815
1.3509,74.551,75.83
1.4137,74.64,75.021
1.4766,74.812,74.108
1.5394,74.959,74.231
1.6022,75.011,75.007
1.665,75.02,75.387
1.7279,75.061,75.147
1.7907,75.193,74.929
1.8535,75.455,75.405
1.9164,75.682,75.851
1.9792,75.686,75.47
2.042,75.282,74.275
2.1049,74.574,73.836
2.1677,74.052,74.36
2.2305,73.959,75.27
2.2934,74.416,76.009
2.3562,75.016,75.724
2.419,75.498,74.677
2.4819,75.735,74.046
2.5447,75.638,74.701
2.6075,75.234,75.5
2.6703,74.766,75.617
2.7332,74.465,75.147
2.796,74.523,74.594
2.8588,74.831,74.725
2.9217,75.183,75.207
2.9845,75.448,75.248
3.0474,75.532,74.809
3.1102,75.385,74.939
3.173,75.041,75.339
3.2359,74.659,75.314
3.2987,74.413,74.819
3.3615,74.523,74.609
3.4243,74.878,74.701
3.4872,75.26,74.87
3.55,75.45,74.809
3.6128,75.282,74.848
3.6757,74.955,75.226
3.7385,74.715,75.604
3.8013,74.786,75.336
3.8642,75.075,74.645
3.927,75.279,74.354
3.9898,75.283,74.779
4.0527,75.029,75.441
4.1155,74.83,75.477
4.1783,74.838,75.179
4.2412,74.994,75.004
4.304,75.195,75.013
4.3668,75.231,74.829
4.4296,75.12,74.65
4.4925,74.941,74.751
4.5553,74.777,75.14
4.6181,74.691,75.312
4.681,74.705,75.04
4.7438,74.815,74.497
4.8067,75.008,74.488
4.8695,75.203,75.139
4.9323,75.279,75.631
4.9952,75.204,75.612
5.058,74.971,75.155
5.1208,74.78,74.588
5.1836,74.778,74.266
5.2465,74.944,74.643
5.3093,75.22,75.708
5.3721,75.361,76.103
5.4349,75.282,75.56
5.4978,75.06,74.754
5.5606,74.798,74.272
5.6234,74.735,74.377
5.6863,74.846,74.939
5.7491,74.998,75.342
5.812,75.054,74.836
5.8748,74.939,74.469
5.9376,74.807,74.83
6.0005,74.781,75.25
6.0633,74.956,75.209
6.1261,75.213,75.214
6.1889,75.332,75.318
6.2518,75.242,75.187


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_493.csv <==
x,qOut,qIn
0.031416,75.157,74.698
0.094248,74.981,74.921
0.15708,74.951,75.571
0.21991,75.03,75.524
0.28274,75.136,74.823
0.34557,75.016,74.762
0.40841,74.792,75.016
0.47124,74.663,74.996
0.53407,74.808,74.88
0.5969,75.193,75.218
0.65973,75.518,75.544
0.72257,75.589,75.435
0.7854,75.246,74.812
0.84823,74.72,74.195
0.91106,74.386,74.059
0.9739,74.362,74.597
1.0367,74.677,75.267
1.0996,74.989,75.454
1.1624,75.172,75.356
1.2252,75.237,75.07
1.2881,75.216,74.886
1.3509,75.201,75.127
1.4137,75.172,75.362
1.4766,75.11,75.052
1.5394,74.995,74.456
1.6022,74.885,74.828
1.665,74.879,75.658
1.7279,74.991,75.842
1.7907,75.211,75.205
1.8535,75.337,74.837
1.9164,75.215,74.745
1.9792,74.897,74.624
2.042,74.481,74.388
2.1049,74.338,74.403
2.1677,74.519,74.756
2.2305,74.88,75.293
2.2934,75.243,75.843
2.3562,75.408,75.791
2.419,75.378,75.078
2.4819,75.23,74.39
2.5447,75.054,74.471
2.6075,74.946,74.943
2.6703,74.912,75.216
2.7332,74.945,75.125
2.796,75.03,74.808
2.8588,75.187,74.552
2.9217,75.351,74.445
2.9845,75.408,74.581
3.0474,75.248,75.007
3.1102,74.851,75.642
3.173,74.472,76.148
3.2359,74.3,76.125
3.2987,74.475,75.333
3.3615,74.842,74.301
3.4243,75.212,73.814
3.4872,75.466,74.323
3.55,75.511,75.302
3.6128,75.31,75.409
3.6757,74.992,74.97
3.7385,74.734,74.79
3.8013,74.703,75.03
3.8642,74.876,75.159
3.927,75.004,75.248
3.9898,74.968,75.178
4.0527,74.692,74.618
4.1155,74.462,74.665
4.1783,74.509,75.42
4.2412,74.827,75.617
4.304,75.35,74.635
4.3668,75.787,74.046
4.4296,75.891,74.411
4.4925,75.611,75.311
4.5553,74.941,75.978
4.6181,74.401,75.754
4.681,74.318,75.023
4.7438,74.605,74.417
4.8067,75.083,74.265
4.8695,75.314,74.65
4.9323,75.282,75.288
4.9952,75.114,75.535
5.058,74.959,75.151
5.1208,74.955,74.74
5.1836,75.033,74.617
5.2465,75.114,74.952
5.3093,75.126,75.644
5.3721,75.055,75.576
5.4349,74.916,74.741
5.4978,74.76,74.101
5.5606,74.639,74.539
5.6234,74.696,75.38
5.6863,74.95,75.766
5.7491,75.271,75.499
5.812,75.511,75.151
5.8748,75.389,75.106
5.9376,75.005,74.86
6.0005,74.631,74.311
6.0633,74.547,74.047
6.1261,74.821,74.712
6.1889,75.132,75.494
6.2518,75.292,75.425


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_494.csv <==
x,qOut,qIn
0.031416,74.978,75.463
0.094248,75.082,74.993
0.15708,75.078,74.476
0.21991,74.99,74.437
0.28274,74.86,74.858
0.34557,74.87,74.957
0.40841,75.051,74.901
0.47124,75.302,75.183
0.53407,75.504,75.591
0.5969,75.469,75.409
0.65973,75.22,75.08
0.72257,74.884,75.1
0.7854,74.601,75.356
0.84823,74.493,75.018
0.91106,74.544,74.331
0.9739,74.715,73.96
1.0367,74.964,74.224
1.0996,75.247,75.061
1.1624,75.436,76.023
1.2252,75.441,76.253
1.2881,75.188,75.311
1.3509,74.819,74.322
1.4137,74.581,73.96
1.4766,74.559,74.269
1.5394,74.782,75.134
1.6022,75.028,75.84
1.665,75.206,75.914
1.7279,75.315,75.391
1.7907,75.368,74.65
1.8535,75.403,74.302
1.9164,75.332,74.469
1.9792,75.114,75.04
2.042,74.722,75.749
2.1049,74.353,75.829
2.1677,74.245,75.194
2.2305,74.444,74.431
2.2934,74.934,74.513
2.3562,75.451,75.155
2.419,75.703,75.256
2.4819,75.569,74.571
2.5447,74.973,74.184
2.6075,74.397,74.911
2.6703,74.294,75.558
2.7332,74.646,75.322
2.796,75.326,74.712
2.8588,75.739,74.874
2.9217,75.658,75.282
2.9845,75.22,75.301
3.0474,74.632,74.871
3.1102,74.477,74.92
3.173,74.76,75.168
3.2359,75.213,74.807
3.2987,75.547,74.182
3.3615,75.496,74.53
3.4243,75.184,75.245
3.4872,74.824,75.667
3.55,74.631,75.761
3.6128,74.66,75.505
3.6757,74.761,75.032
3.7385,74.855,74.903
3.8013,74.884,75.267
3.8642,74.943,75.161
3.927,75.033,74.514
3.9898,75.114,73.996
4.0527,75.135,74.338
4.1155,75.106,75.195
4.1783,75.084,75.726
4.2412,75.066,75.483
4.304,75.035,74.777
4.3668,74.886,74.558
4.4296,74.689,74.81
4.4925,74.567,75.248
4.5553,74.636,75.535
4.6181,74.905,75.35
4.681,75.235,74.928
4.7438,75.509,74.792
4.8067,75.625,75.199
4.8695,75.554,75.204
4.9323,75.324,74.633
4.9952,75.011,74.207
5.058,74.697,74.635
5.1208,74.498,75.322
5.1836,74.475,75.568
5.2465,74.617,75.182
5.3093,74.892,74.369
5.3721,75.166,74.402
5.4349,75.294,75.247
5.4978,75.246,75.789
5.5606,75.018,75.321
5.6234,74.853,75.056
5.6863,74.89,75.255
5.7491,75.077,75.285
5.812,75.318,74.883
5.8748,75.369,74.605
5.9376,75.217,74.517
6.0005,74.966,74.492
6.0633,74.736,74.662
6.1261,74.654,75.085
6.1889,74.7,75.44
6.2518,74.826,75.575


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_495.csv <==
x,qOut,qIn
0.031416,74.846,74.477
0.094248,75.123,75.228
0.15708,75.374,75.98
0.21991,75.455,76.027
0.28274,75.248,75.31
0.34557,74.9,74.85
0.40841,74.669,74.684
0.47124,74.652,74.432
0.53407,74.889,74.423
0.5969,75.17,75.037
0.65973,75.363,75.388
0.72257,75.414,75.005
0.7854,75.289,74.798
0.84823,75.043,75.586
0.91106,74.782,76.21
0.9739,74.585,75.762
1.0367,74.511,74.223
1.0996,74.513,73.444
1.1624,74.578,74.027
1.2252,74.731,75.361
1.2881,74.991,76.198
1.3509,75.354,75.914
1.4137,75.638,75.094
1.4766,75.692,74.329
1.5394,75.381,74.241
1.6022,74.866,74.703
1.665,74.507,75.202
1.7279,74.436,75.545
1.7907,74.698,75.582
1.8535,74.972,75.056
1.9164,75.181,74.389
1.9792,75.338,74.245
2.042,75.479,74.719
2.1049,75.492,75.039
2.1677,75.211,75.2
2.2305,74.745,75.468
2.2934,74.261,75.652
2.3562,74.264,75.354
2.419,74.725,74.895
2.4819,75.337,74.566
2.5447,75.778,74.453
2.6075,75.645,74.713
2.6703,75.103,75.143
2.7332,74.554,75.147
2.796,74.414,74.567
2.8588,74.814,74.608
2.9217,75.3,75.26
2.9845,75.549,75.593
3.0474,75.296,75.011
3.1102,74.784,74.736
3.173,74.437,75.178
3.2359,74.415,75.573
3.2987,74.78,75.022
3.3615,75.194,74.666
3.4243,75.477,75.06
3.4872,75.561,75.385
3.55,75.408,74.962
3.6128,75.096,74.442
3.6757,74.793,74.313
3.7385,74.618,74.573
3.8013,74.662,75.068
3.8642,74.808,75.411
3.927,74.924,75.419
3.9898,74.979,75.138
4.0527,74.962,74.92
4.1155,74.984,75.082
4.1783,75.059,75.354
4.2412,75.15,75.417
4.304,75.205,75.076
4.3668,75.182,74.755
4.4296,75.134,74.734
4.4925,75.102,74.93
4.5553,75.117,74.945
4.6181,75.115,74.577
4.681,75.017,74.411
4.7438,74.842,74.919
4.8067,74.628,75.631
4.8695,74.543,75.498
4.9323,74.637,74.871
4.9952,74.855,74.328
5.058,75.119,74.489
5.1208,75.285,75.251
5.1836,75.314,75.752
5.2465,75.25,75.442
5.3093,75.147,74.943
5.3721,75.124,75.021
5.4349,75.157,75.072
5.4978,75.175,74.777
5.5606,75.099,74.478
5.6234,74.912,74.854
5.6863,74.726,75.43
5.7491,74.626,75.626
5.812,74.674,75.437
5.8748,74.827,75.107
5.9376,75.007,74.712
6.0005,75.142,74.569
6.0633,75.167,74.795
6.1261,75.037,74.838
6.1889,74.853,74.583
6.2518,74.75,74.318


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_496.csv <==
x,qOut,qIn
0.031416,75.115,73.789
0.094248,74.904,74.752
0.15708,74.719,75.874
0.21991,74.617,76.14
0.28274,74.64,75.322
0.34557,74.753,74.88
0.40841,74.913,75.092
0.47124,75.087,75.354
0.53407,75.241,75.17
0.5969,75.34,74.893
0.65973,75.342,74.727
0.72257,75.253,74.591
0.7854,75.083,74.54
0.84823,74.953,74.973
0.91106,74.902,75.618
0.9739,74.876,75.915
1.0367,74.797,75.656
1.0996,74.57,74.871
1.1624,74.357,73.932
1.2252,74.322,73.575
1.2881,74.593,74.239
1.3509,75.065,75.283
1.4137,75.497,75.988
1.4766,75.74,76.033
1.5394,75.673,75.638
1.6022,75.407,75.007
1.665,75.14,74.361
1.7279,74.955,74.267
1.7907,74.893,74.802
1.8535,74.782,75.226
1.9164,74.666,75.346
1.9792,74.667,75.186
2.042,74.894,74.826
2.1049,75.317,74.665
2.1677,75.601,74.871
2.2305,75.529,75.288
2.2934,74.926,75.315
2.3562,74.214,74.827
2.419,73.934,74.655
2.4819,74.17,75.162
2.5447,74.867,75.451
2.6075,75.523,74.801
2.6703,75.897,74.209
2.7332,75.892,74.391
2.796,75.445,75.347
2.8588,74.841,75.816
2.9217,74.496,75.503
2.9845,74.518,74.819
3.0474,74.91,74.31
3.1102,75.221,74.377
3.173,75.277,74.949
3.2359,75.138,75.635
3.2987,74.905,75.675
3.3615,74.831,75.2
3.4243,74.913,74.941
3.4872,75.058,75.032
3.55,75.163,75.059
3.6128,75.149,74.865
3.6757,75.039,74.768
3.7385,74.887,74.787
3.8013,74.744,74.755
3.8642,74.696,74.824
3.927,74.792,75.171
3.9898,74.991,75.534
4.0527,75.237,75.121
4.1155,75.31,74.419
4.1783,75.135,74.489
4.2412,74.842,75.237
4.304,74.594,75.415
4.3668,74.686,74.887
4.4296,75.022,74.763
4.4925,75.391,75.123
4.5553,75.576,75.257
4.6181,75.455,74.868
4.681,75.172,74.546
4.7438,74.894,74.675
4.8067,74.772,75.418
4.8695,74.776,75.636
4.9323,74.817,75.106
4.9952,74.875,74.774
5.058,74.946,75.342
5.1208,75.059,75.512
5.1836,75.127,74.921
5.2465,75.107,74.347
5.3093,74.967,74.468
5.3721,74.843,74.807
5.4349,74.845,74.968
5.4978,74.954,74.997
5.5606,75.122,74.963
5.6234,75.179,75.094
5.6863,75.104,75.439
5.7491,74.964,75.695
5.812,74.837,75.319
5.8748,74.82,74.691
5.9376,74.896,74.496
6.0005,75.026,74.809
6.0633,75.162,75.285
6.1261,75.269,75.276
6.1889,75.31,74.722
6.2518,75.264,73.941


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_497.csv <==
x,qOut,qIn
0.031416,74.417,74.142
0.094248,74.626,74.102
0.15708,75.006,74.782
0.21991,75.398,75.517
0.28274,75.649,75.677
0.34557,75.621,75.37
0.40841,75.385,74.983
0.47124,75.09,74.722
0.53407,74.893,74.675
0.5969,74.809,74.788
0.65973,74.699,74.883
0.72257,74.565,74.869
0.7854,74.439,75.192
0.84823,74.591,75.694
0.91106,75.015,75.633
0.9739,75.498,75.003
1.0367,75.814,74.368
1.0996,75.6,74.282
1.1624,75.007,74.689
1.2252,74.422,75.301
1.2881,74.246,75.354
1.3509,74.597,74.922
1.4137,75.104,74.742
1.4766,75.497,74.992
1.5394,75.557,75.271
1.6022,75.32,75.157
1.665,74.961,75.013
1.7279,74.661,75.079
1.7907,74.582,75.18
1.8535,74.733,75.078
1.9164,74.999,74.949
1.9792,75.263,74.875
2.042,75.417,74.836
2.1049,75.361,74.822
2.1677,75.109,74.833
2.2305,74.795,74.827
2.2934,74.57,75.092
2.3562,74.619,75.45
2.419,74.847,75.306
2.4819,75.097,74.76
2.5447,75.212,74.876
2.6075,75.144,75.516
2.6703,75.025,75.51
2.7332,74.957,74.771
2.796,75.023,74.195
2.8588,75.137,74.277
2.9217,75.196,74.575
2.9845,75.177,75.053
3.0474,75.075,75.694
3.1102,74.974,75.777
3.173,74.894,75.214
3.2359,74.839,74.671
3.2987,74.81,74.989
3.3615,74.834,75.489
3.4243,74.915,75.362
3.4872,75.022,74.83
3.55,75.114,74.805
3.6128,75.155,75.404
3.6757,75.175,75.626
3.7385,75.18,74.936
3.8013,75.172,73.927
3.8642,75.051,73.851
3.927,74.804,74.474
3.9898,74.544,75.376
4.0527,74.399,75.984
4.1155,74.538,75.634
4.1783,74.879,74.804
4.2412,75.259,74.376
4.304,75.519,74.59
4.3668,75.522,74.757
4.4296,75.328,74.904
4.4925,75.085,75.252
4.5553,74.944,75.552
4.6181,75.005,75.377
4.681,75.166,75.07
4.7438,75.296,74.912
4.8067,75.276,75.017
4.8695,75.025,75.209
4.9323,74.648,75.148
4.9952,74.331,74.691
5.058,74.249,74.341
5.1208,74.511,74.374
5.1836,74.966,74.566
5.2465,75.398,75.109
5.3093,75.601,75.972
5.3721,75.38,76.087
5.4349,74.923,75.379
5.4978,74.53,74.553
5.5606,74.492,74.449
5.6234,74.81,75.159
5.6863,75.182,75.688
5.7491,75.428,75.133
5.812,75.41,73.804
5.8748,75.27,73.8
5.9376,75.147,74.933
6.0005,75.073,75.878
6.0633,75.05,75.801
6.1261,74.92,75.5
6.1889,74.689,75.274
6.2518,74.479,74.846


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_498.csv <==
x,qOut,qIn
0.031416,75.36,74.884
0.094248,75.505,74.685
0.15708,75.581,74.524
0.21991,75.511,74.796
0.28274,75.224,75.22
0.34557,74.767,75.3
0.40841,74.382,75.386
0.47124,74.214,75.57
0.53407,74.359,75.099
0.5969,74.656,74.38
0.65973,74.987,74.501
0.72257,75.286,75.195
0.7854,75.503,75.212
0.84823,75.57,74.913
0.91106,75.443,75.153
0.9739,75.189,75.494
1.0367,74.897,75.275
1.0996,74.744,74.699
1.1624,74.709,74.355
1.2252,74.725,74.5
1.2881,74.717,74.961
1.3509,74.715,75.458
1.4137,74.803,75.744
1.4766,74.985,75.383
1.5394,75.237,74.608
1.6022,75.409,74.424
1.665,75.396,74.702
1.7279,75.217,75.019
1.7907,74.914,75.173
1.8535,74.721,75.21
1.9164,74.741,75.168
1.9792,74.928,75.128
2.042,75.199,74.986
2.1049,75.36,74.581
2.1677,75.322,74.294
2.2305,75.118,74.554
2.2934,74.801,75.37
2.3562,74.598,75.83
2.419,74.626,75.581
2.4819,74.848,74.919
2.5447,75.188,74.713
2.6075,75.411,74.946
2.6703,75.377,74.968
2.7332,75.128,74.757
2.796,74.749,74.775
2.8588,74.582,75.265
2.9217,74.709,75.671
2.9845,75.001,75.592
3.0474,75.298,75.051
3.1102,75.349,74.445
3.173,75.152,74.066
3.2359,74.84,74.239
3.2987,74.566,75.099
3.3615,74.531,75.816
3.4243,74.72,75.726
3.4872,75.027,74.778
3.55,75.338,73.84
3.6128,75.491,74.444
3.6757,75.408,75.799
3.7385,75.151,76.267
3.8013,74.806,75.017
3.8642,74.64,74.047
3.927,74.722,74.279
3.9898,74.969,75.188
4.0527,75.273,75.767
4.1155,75.439,75.677
4.1783,75.355,75.318
4.2412,75.057,74.918
4.304,74.615,74.531
4.3668,74.384,74.225
4.4296,74.501,74.341
4.4925,74.843,75.081
4.5553,75.237,75.813
4.6181,75.328,75.53
4.681,75.131,74.843
4.7438,74.855,74.497
4.8067,74.735,74.616
4.8695,74.94,74.812
4.9323,75.199,74.964
4.9952,75.301,74.971
5.058,75.065,75.089
5.1208,74.763,75.502
5.1836,74.741,75.811
5.2465,75.002,75.704
5.3093,75.473,75.175
5.3721,75.609,74.807
5.4349,75.275,74.746
5.4978,74.729,74.732
5.5606,74.299,74.285
5.6234,74.431,74.01
5.6863,74.884,74.468
5.7491,75.336,75.295
5.812,75.49,75.677
5.8748,75.276,75.558
5.9376,74.915,75.371
6.0005,74.62,75.172
6.0633,74.578,75.027
6.1261,74.745,74.87
6.1889,74.976,74.711
6.2518,75.2,74.758


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_499.csv <==
x,qOut,qIn
0.031416,75.118,74.891
0.094248,74.823,75.543
0.15708,74.669,75.715
0.21991,74.685,75.442
0.28274,74.866,75.043
0.34557,75.044,74.646
0.40841,75.115,74.404
0.47124,75.076,74.745
0.53407,74.944,75.693
0.5969,74.891,75.68
0.65973,74.969,74.625
0.72257,75.104,73.755
0.7854,75.203,74.096
0.84823,75.111,75.063
0.91106,74.909,75.876
0.9739,74.726,76.134
1.0367,74.686,75.636
1.0996,74.771,74.995
1.1624,74.892,74.704
1.2252,75.024,74.778
1.2881,75.157,74.846
1.3509,75.304,74.892
1.4137,75.347,75.034
1.4766,75.245,74.971
1.5394,74.974,74.471
1.6022,74.799,74.338
1.665,74.845,74.83
1.7279,74.992,75.359
1.7907,75.076,75.268
1.8535,74.831,74.965
1.9164,74.491,74.849
1.9792,74.333,74.887
2.042,74.594,75.142
2.1049,75.153,75.531
2.1677,75.666,75.65
2.2305,75.914,75.242
2.2934,75.716,74.679
2.3562,75.227,74.572
2.419,74.814,74.697
2.4819,74.644,74.956
2.5447,74.808,75.533
2.6075,74.936,75.783
2.6703,74.884,75.265
2.7332,74.739,74.447
2.796,74.627,74.197
2.8588,74.742,74.473
2.9217,74.956,74.828
2.9845,75.133,75.269
3.0474,75.144,75.674
3.1102,75.039,75.751
3.173,74.986,75.444
3.2359,75.048,74.76
3.2987,75.255,74.119
3.3615,75.395,74.212
3.4243,75.314,74.641
3.4872,75.06,74.867
3.55,74.723,75.196
3.6128,74.653,75.867
3.6757,74.882,76.011
3.7385,75.224,75.22
3.8013,75.469,74.28
3.8642,75.314,74.47
3.927,74.877,75.042
3.9898,74.446,75.071
4.0527,74.313,74.684
4.1155,74.606,74.872
4.1783,75.092,75.283
4.2412,75.535,75.408
4.304,75.727,75.127
4.3668,75.505,74.978
4.4296,74.982,75.072
4.4925,74.442,75.12
4.5553,74.185,74.656
4.6181,74.375,74.305
4.681,74.804,74.497
4.7438,75.265,74.871
4.8067,75.576,75.281
4.8695,75.639,75.649
4.9323,75.433,75.597
4.9952,75.073,75.181
5.058,74.701,75.067
5.1208,74.582,75.263
5.1836,74.695,75.135
5.2465,74.91,74.577
5.3093,75.085,74.177
5.3721,75.153,74.753
5.4349,75.178,75.596
5.4978,75.189,75.704
5.5606,75.2,74.717
5.6234,75.111,74.206
5.6863,74.908,74.704
5.7491,74.677,75.537
5.812,74.518,75.735
5.8748,74.561,75.13
5.9376,74.767,74.427
6.0005,75.052,74.366
6.0633,75.324,75.173
6.1261,75.507,75.337
6.1889,75.536,74.716
6.2518,75.405,74.333


==> Figs/data/BurgulenceData/Gaussian_0p1/N25/Burgers_Legendre_4_Gaussian0p1_25_500.csv <==
x,qOut,qIn
0.031416,75.431,74.156
0.094248,75.381,74.496
0.15708,75.128,74.523
0.21991,74.819,74.71
0.28274,74.607,75.43
0.34557,74.644,75.724
0.40841,74.843,75.345
0.47124,75.062,74.875
0.53407,75.161,74.724
0.5969,75.078,74.958
0.65973,74.917,75.331
0.72257,74.798,75.386
0.7854,74.822,75.179
0.84823,75.015,75.121
0.91106,75.3,74.972
0.9739,75.541,74.697
1.0367,75.609,74.626
1.0996,75.291,74.652
1.1624,74.727,74.631
1.2252,74.228,74.838
1.2881,74.107,75.371
1.3509,74.445,75.759
1.4137,74.931,75.781
1.4766,75.336,75.408
1.5394,75.472,74.53
1.6022,75.37,74.049
1.665,75.163,74.534
1.7279,74.982,75.454
1.7907,74.936,75.556
1.8535,75.037,74.853
1.9164,75.19,74.485
1.9792,75.293,74.829
2.042,75.255,75.423
2.1049,75.042,75.555
2.1677,74.765,75.268
2.2305,74.552,74.609
2.2934,74.515,73.88
2.3562,74.66,73.99
2.419,74.923,74.933
2.4819,75.224,75.983
2.5447,75.49,76.098
2.6075,75.574,75.322
2.6703,75.39,74.596
2.7332,75.041,74.416
2.796,74.669,74.72
2.8588,74.602,75.017
2.9217,74.787,75.103
2.9845,75.04,74.897
3.0474,75.165,74.79
3.1102,75.117,75.029
3.173,75.069,75.249
3.2359,75.072,75.363
3.2987,75.15,75.407
3.3615,75.03,75.21
3.4243,74.702,74.927
3.4872,74.379,74.868
3.55,74.302,74.698
3.6128,74.667,74.481
3.6757,75.216,74.768
3.7385,75.661,75.371
3.8013,75.736,75.562
3.8642,75.368,75.234
3.927,74.878,74.9
3.9898,74.552,74.65
4.0527,74.627,74.255
4.1155,74.885,74.361
4.1783,75.054,75.15
4.2412,75.091,75.727
4.304,75.001,75.125
4.3668,75.032,74.411
4.4296,75.184,74.563
4.4925,75.337,75.347
4.5553,75.364,75.874
4.6181,75.153,75.617
4.681,74.85,75.095
4.7438,74.628,74.765
4.8067,74.635,74.736
4.8695,74.859,74.667
4.9323,75.139,74.636
4.9952,75.33,74.833
5.058,75.303,75.206
5.1208,75.034,75.555
5.1836,74.711,75.647
5.2465,74.519,75.124
5.3093,74.611,74.276
5.3721,74.884,74.28
5.4349,75.103,74.888
5.4978,75.173,75.335
5.5606,75.034,75.134
5.6234,74.919,74.801
5.6863,74.989,74.753
5.7491,75.202,75.012
5.812,75.48,75.279
5.8748,75.501,74.952
5.9376,75.216,74.563
6.0005,74.806,75.078
6.0633,74.493,76.334
6.1261,74.554,76.192
6.1889,74.863,74.9
6.2518,75.219,73.918


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_001.csv <==
x,qOut,qIn
0.052451,75.256,74.873
0.15692,75.345,74.423
0.26153,74.865,75.061
0.36732,74.842,75.2
0.47222,74.454,75.387
0.57537,74.449,75.303
0.67997,74.59,74.399
0.78708,75.486,74.218
0.89198,75.716,75.879
0.99382,75.458,75.989
1.0984,74.696,74.448
1.2068,74.715,74.341
1.3118,74.683,75.654
1.4123,74.871,75.421
1.5169,74.797,74.803
1.6266,75.213,74.945
1.7315,75.007,75.032
1.8307,74.747,74.965
1.9353,74.44,75.113
2.0464,75.01,74.974
2.1513,75.232,74.967
2.2492,75.197,75.011
2.3538,74.744,75.022
2.4661,75.001,75.183
2.571,75.04,75.371
2.6676,75.103,74.859
2.7722,74.794,74.453
2.8859,75.067,74.876
2.9908,74.951,75.969
3.0861,74.92,75.799
3.1907,74.64,74.339
3.3057,75.006,74.222
3.4106,74.956,75.242
3.5045,75.008,75.684
3.6091,74.817,75.091
3.7254,75.159,74.577
3.8303,74.912,75.263
3.9229,74.725,75.294
4.0275,74.596,74.438
4.1452,75.271,75.426
4.2501,75.393,75.199
4.3414,75.082,74.121
4.446,74.452,75.233
4.565,74.755,75.582
4.6699,75.021,74.71
4.7598,75.218,74.92
4.8644,74.868,74.923
4.9847,75.026,75.148
5.0896,74.86,74.975
5.1783,74.928,74.855
5.2829,74.783,75.793
5.4045,75.183,75.421
5.5094,75.001,74.453
5.5967,74.854,74.307
5.7013,74.604,74.555
5.8243,75.065,75.557
5.9292,75.03,75.758
6.0152,74.854,75.563
6.1198,74.511,74.833
6.244,75.019,75.002


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_002.csv <==
x,qOut,qIn
0.052451,74.959,74.697
0.15692,75.163,74.61
0.26153,74.929,74.686
0.36732,75.152,75.305
0.47222,74.873,75.567
0.57537,74.721,74.694
0.67997,74.582,74.532
0.78708,75.265,75.497
0.89198,75.484,75.628
0.99382,75.348,74.749
1.0984,74.672,74.533
1.2068,74.679,75.171
1.3118,74.573,75.844
1.4123,74.763,75.133
1.5169,74.735,74.44
1.6266,75.221,74.984
1.7315,75.089,74.993
1.8307,74.958,74.576
1.9353,74.709,74.64
2.0464,75.173,76.031
2.1513,75.141,75.848
2.2492,74.969,74.281
2.3538,74.657,74.437
2.4661,75.158,74.82
2.571,75.301,75.452
2.6676,75.136,75.587
2.7722,74.487,74.691
2.8859,74.604,74.527
2.9908,74.659,75.321
3.0861,75.013,75.48
3.1907,75.096,75.298
3.3057,75.537,74.886
3.4106,75.177,74.324
3.5045,74.709,75.108
3.6091,74.31,75.607
3.7254,74.904,74.459
3.8303,75.185,75.267
3.9229,75.136,75.885
4.0275,74.674,74.806
4.1452,74.974,74.933
4.2501,75.112,75.371
4.3414,75.199,74.515
4.446,74.793,74.263
4.565,74.933,75.246
4.6699,74.76,75.797
4.7598,74.809,75.006
4.8644,74.677,74.888
4.9847,75.175,74.861
5.0896,75.177,74.932
5.1783,75.182,75.173
5.2829,74.861,75.28
5.4045,75.064,75.073
5.5094,74.751,75.082
5.5967,74.607,75.129
5.7013,74.546,74.685
5.8243,75.271,74.761
5.9292,75.409,75.743
6.0152,75.143,75.861
6.1198,74.53,74.804
6.244,74.787,74.798


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_003.csv <==
x,qOut,qIn
0.052451,75.143,74.844
0.15692,75.151,75.355
0.26153,74.932,74.88
0.36732,75.263,74.623
0.47222,74.995,75.099
0.57537,74.623,75.095
0.67997,74.207,74.876
0.78708,74.766,75.188
0.89198,75.116,75.4
0.99382,75.33,74.686
1.0984,75.039,74.573
1.2068,75.228,75.155
1.3118,74.985,75.344
1.4123,74.833,74.748
1.5169,74.522,75.139
1.6266,74.937,75.297
1.7315,74.956,74.995
1.8307,75.003,75.456
1.9353,74.791,75.238
2.0464,75.157,74.594
2.1513,74.998,74.489
2.2492,74.829,74.738
2.3538,74.554,75.706
2.4661,75.045,75.613
2.571,75.104,74.462
2.6676,75.024,74.929
2.7722,74.728,75.631
2.8859,75.18,74.505
2.9908,75.263,74.691
3.0861,75.107,75.851
3.1907,74.527,75.594
3.3057,74.7,75.273
3.4106,74.742,74.843
3.5045,74.998,74.432
3.6091,74.966,74.26
3.7254,75.369,75.398
3.8303,75.101,76.046
3.9229,74.75,75.013
4.0275,74.341,74.301
4.1452,74.886,74.651
4.2501,75.211,75.625
4.3414,75.443,75.525
4.446,75.081,74.39
4.565,75.074,74.808
4.6699,74.583,75.086
4.7598,74.5,74.91
4.8644,74.61,74.922
4.9847,75.412,74.968
5.0896,75.419,75.577
5.1783,74.987,75.382
5.2829,74.407,74.805
5.4045,74.833,75
5.5094,75.133,75.776
5.5967,75.161,74.969
5.7013,74.66,74.057
5.8243,74.819,74.594
5.9292,74.808,75.109
6.0152,74.946,75.139
6.1198,74.783,75.684
6.244,75.196,75.21


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_004.csv <==
x,qOut,qIn
0.052451,75.218,75.479
0.15692,75.361,74.361
0.26153,75.004,74.808
0.36732,75.109,75.273
0.47222,74.766,75.138
0.57537,74.652,75.198
0.67997,74.517,74.982
0.78708,75.089,74.77
0.89198,75.103,75.283
0.99382,75.028,75.563
1.0984,74.775,75.081
1.2068,75.204,74.892
1.3118,75.136,75.023
1.4123,74.911,74.92
1.5169,74.537,74.617
1.6266,74.995,74.872
1.7315,75.127,75.417
1.8307,75.058,74.837
1.9353,74.662,74.558
2.0464,75.03,75.786
2.1513,75.164,75.27
2.2492,75.229,74.764
2.3538,74.839,74.996
2.4661,74.999,74.95
2.571,74.802,74.835
2.6676,74.765,75.406
2.7722,74.547,75.391
2.8859,74.985,74.44
2.9908,74.956,74.81
3.0861,74.975,75.241
3.1907,74.832,75.413
3.3057,75.311,75.243
3.4106,75.216,75.046
3.5045,74.931,75.097
3.6091,74.501,74.907
3.7254,74.946,74.561
3.8303,75.129,75.828
3.9229,75.096,76.211
4.0275,74.603,74.372
4.1452,74.815,73.651
4.2501,74.864,75.078
4.3414,75.118,75.651
4.446,75.016,75.243
4.565,75.308,75.055
4.6699,74.945,75.228
4.7598,74.723,74.871
4.8644,74.627,74.927
4.9847,75.33,74.776
5.0896,75.417,74.797
5.1783,74.999,75.607
5.2829,74.245,75.552
5.4045,74.505,75.229
5.5094,74.853,74.842
5.5967,75.28,74.221
5.7013,75.179,74.952
5.8243,75.386,75.402
5.9292,74.973,75.148
6.0152,74.653,74.827
6.1198,74.349,74.675
6.244,74.95,75.66


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_005.csv <==
x,qOut,qIn
0.052451,74.913,74.579
0.15692,74.971,74.843
0.26153,74.804,74.664
0.36732,75.267,75.01
0.47222,75.233,75.805
0.57537,75.052,75.028
0.67997,74.61,75.24
0.78708,74.941,75.337
0.89198,74.997,74.496
0.99382,75.05,74.389
1.0984,74.752,74.788
1.2068,75.005,75.228
1.3118,74.799,76.015
1.4123,74.679,76.005
1.5169,74.544,74.226
1.6266,75.238,73.743
1.7315,75.501,75.071
1.8307,75.437,75.68
1.9353,74.769,75.356
2.0464,74.683,74.881
2.1513,74.413,74.767
2.2492,74.576,75.052
2.3538,74.796,75.462
2.4661,75.591,75.536
2.571,75.55,74.841
2.6676,74.965,74.226
2.7722,74.172,74.93
2.8859,74.521,75.713
2.9908,74.993,75.104
3.0861,75.325,74.433
3.1907,74.974,75.266
3.3057,75.076,75.581
3.4106,74.91,74.635
3.5045,75.063,74.622
3.6091,74.94,75.171
3.7254,75.238,75.274
3.8303,74.874,74.885
3.9229,74.687,74.549
4.0275,74.573,75.195
4.1452,75.217,75.571
4.2501,75.264,75.166
4.3414,75.047,74.736
4.446,74.595,75.092
4.565,74.939,75.336
4.6699,74.991,75.073
4.7598,74.949,74.812
4.8644,74.604,74.671
4.9847,74.95,75.262
5.0896,74.955,75.07
5.1783,74.981,74.348
5.2829,74.775,74.957
5.4045,75.214,76.071
5.5094,75.178,74.929
5.5967,75.041,74.443
5.7013,74.67,75.385
5.8243,75.027,75.547
5.9292,75.018,74.542
6.0152,74.926,74.662
6.1198,74.551,75.474
6.244,74.892,75.474


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_006.csv <==
x,qOut,qIn
0.052451,75.029,75.214
0.15692,75.077,75.148
0.26153,74.74,75.151
0.36732,74.968,75.672
0.47222,74.774,74.905
0.57537,74.716,74.736
0.67997,74.689,75.188
0.78708,75.421,75.161
0.89198,75.571,75.062
0.99382,75.171,74.527
1.0984,74.322,74.589
1.2068,74.462,75.356
1.3118,74.776,75.469
1.4123,75.237,74.962
1.5169,75.141,74.608
1.6266,75.367,75.546
1.7315,75.04,75.604
1.8307,74.903,74.478
1.9353,74.64,74.394
2.0464,75.011,75.166
2.1513,74.846,75.187
2.2492,74.735,74.371
2.3538,74.551,75.451
2.4661,75.113,75.964
2.571,75.189,74.436
2.6676,75.132,73.841
2.7722,74.837,75.373
2.8859,75.2,76.021
2.9908,75.092,75.208
3.0861,74.806,75.004
3.1907,74.355,74.801
3.3057,74.825,74.79
3.4106,75.119,75.055
3.5045,75.282,75.113
3.6091,74.867,75.272
3.7254,74.931,75.255
3.8303,74.658,74.783
3.9229,74.742,74.698
4.0275,74.826,75.082
4.1452,75.486,75.223
4.2501,75.381,75.46
4.3414,74.943,75.081
4.446,74.376,74.527
4.565,74.808,75.315
4.6699,75.113,75.798
4.7598,75.241,74.442
4.8644,74.838,74.378
4.9847,74.986,75.33
5.0896,74.834,75.391
5.1783,74.873,74.54
5.2829,74.731,74.83
5.4045,75.204,75.261
5.5094,75.146,75.359
5.5967,75.051,74.835
5.7013,74.768,74.331
5.8243,75.167,74.999
5.9292,75.097,76.222
6.0152,74.901,76.103
6.1198,74.503,74.216
6.244,74.912,73.798


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_007.csv <==
x,qOut,qIn
0.052451,75.181,74.848
0.15692,75.423,74.458
0.26153,74.999,75.269
0.36732,74.99,75.731
0.47222,74.638,74.937
0.57537,74.656,74.643
0.67997,74.688,75.19
0.78708,75.348,75.616
0.89198,75.314,75.324
0.99382,75.016,74.856
1.0984,74.495,74.174
1.2068,74.831,74.692
1.3118,74.957,75.724
1.4123,75.053,75.374
1.5169,74.795,74.444
1.6266,75.136,74.953
1.7315,75.067,75.593
1.8307,75.076,75.143
1.9353,74.873,74.923
2.0464,75.231,75.237
2.1513,74.989,74.716
2.2492,74.679,74.403
2.3538,74.362,75.051
2.4661,74.949,75.528
2.571,75.182,75.266
2.6676,75.135,74.656
2.7722,74.723,74.618
2.8859,75.071,75.414
2.9908,75.201,75.809
3.0861,75.215,74.882
3.1907,74.73,74.211
3.3057,74.844,74.867
3.4106,74.717,75.705
3.5045,74.856,75.435
3.6091,74.764,74.604
3.7254,75.188,74.402
3.8303,75.013,75.789
3.9229,74.904,75.97
4.0275,74.723,73.739
4.1452,75.229,74.105
4.2501,75.163,75.643
4.3414,74.902,74.559
4.446,74.506,75.094
4.565,74.974,75.994
4.6699,75.141,75.767
4.7598,75.1,75
4.8644,74.708,74.083
4.9847,75.019,74.707
5.0896,75.033,75.075
5.1783,74.911,75.059
5.2829,74.391,75.528
5.4045,74.634,75.55
5.5094,74.753,74.534
5.5967,75.144,74.289
5.7013,75.256,75.015
5.8243,75.694,75.541
5.9292,75.286,75.327
6.0152,74.685,74.872
6.1198,74.142,74.85
6.244,74.723,75.237


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_008.csv <==
x,qOut,qIn
0.052451,75.108,74.156
0.15692,75.153,74.884
0.26153,74.771,76.099
0.36732,74.86,75.189
0.47222,74.476,74.551
0.57537,74.425,75.326
0.67997,74.613,75.351
0.78708,75.595,74.677
0.89198,75.85,74.735
0.99382,75.349,75.246
1.0984,74.33,75.447
1.2068,74.361,75.364
1.3118,74.691,74.475
1.4123,75.186,74.583
1.5169,75.105,75.968
1.6266,75.323,75.527
1.7315,74.973,74.435
1.8307,74.791,74.832
1.9353,74.543,75.128
2.0464,75.042,74.861
2.1513,75.092,74.952
2.2492,75.076,74.957
2.3538,74.768,74.912
2.4661,75.11,74.895
2.571,75.053,75.632
2.6676,75.046,75.495
2.7722,74.802,74.897
2.8859,75.142,74.874
2.9908,74.95,75.124
3.0861,74.764,74.963
3.1907,74.477,74.772
3.3057,74.938,75.262
3.4106,74.944,75.27
3.5045,74.857,74.702
3.6091,74.633,74.763
3.7254,75.195,75.586
3.8303,75.357,75.102
3.9229,75.248,74.703
4.0275,74.724,74.83
4.1452,74.916,75.313
4.2501,74.899,75.133
4.3414,74.963,74.502
4.446,74.736,75.172
4.565,75.104,75.136
4.6699,75.017,74.878
4.7598,74.956,75.216
4.8644,74.7,75.12
4.9847,75.116,75.103
5.0896,75.071,75.153
5.1783,74.96,75.056
5.2829,74.641,74.885
5.4045,75.036,75.405
5.5094,75.024,74.925
5.5967,74.912,74.137
5.7013,74.566,74.376
5.8243,74.976,75.32
5.9292,75.065,76.485
6.0152,75.067,75.753
6.1198,74.736,74.404
6.244,75.083,74.565


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_009.csv <==
x,qOut,qIn
0.052451,74.854,75.974
0.15692,75.038,75.072
0.26153,74.802,73.463
0.36732,75.058,74.158
0.47222,74.865,76.101
0.57537,74.843,75.832
0.67997,74.672,74.815
0.78708,75.16,74.685
0.89198,75.147,74.911
0.99382,75.176,74.846
1.0984,74.981,75.167
1.2068,75.27,75.392
1.3118,74.86,74.728
1.4123,74.381,74.603
1.5169,74.099,75.497
1.6266,74.925,75.338
1.7315,75.468,75.103
1.8307,75.503,75.375
1.9353,74.831,75.094
2.0464,74.801,74.854
2.1513,74.741,74.108
2.2492,74.976,74.587
2.3538,74.857,76.22
2.4661,75.166,75.645
2.571,74.9,74.726
2.6676,74.826,74.907
2.7722,74.762,75.033
2.8859,75.389,74.883
2.9908,75.387,74.993
3.0861,75.031,75.28
3.1907,74.359,75.017
3.3057,74.596,74.968
3.4106,74.786,75.127
3.5045,75.134,74.727
3.6091,75.103,75.166
3.7254,75.433,75.522
3.8303,75.067,74.946
3.9229,74.722,75.055
4.0275,74.421,74.95
4.1452,75.002,74.798
4.2501,75.167,75.46
4.3414,75.093,75.417
4.446,74.673,74.199
4.565,74.974,74.824
4.6699,74.997,75.775
4.7598,75.038,75.504
4.8644,74.797,74.907
4.9847,75.164,74.482
5.0896,75.064,74.923
5.1783,74.952,75.088
5.2829,74.652,75.285
5.4045,75.04,74.973
5.5094,74.978,74.91
5.5967,74.856,74.744
5.7013,74.624,75.102
5.8243,75.192,75.309
5.9292,75.359,75.06
6.0152,75.2,75.321
6.1198,74.598,75.065
6.244,74.773,74.958


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_010.csv <==
x,qOut,qIn
0.052451,75.054,75.79
0.15692,75.165,75.695
0.26153,74.765,74.131
0.36732,74.965,74.221
0.47222,74.911,75.185
0.57537,74.978,75.447
0.67997,74.718,75.407
0.78708,75.021,75.111
0.89198,74.875,74.947
0.99382,74.893,75.127
1.0984,74.825,75.285
1.2068,75.363,74.822
1.3118,75.24,75.306
1.4123,74.829,75.625
1.5169,74.267,74.288
1.6266,74.711,74.365
1.7315,75.068,75.55
1.8307,75.335,74.706
1.9353,75.054,74.47
2.0464,75.222,75.662
2.1513,74.972,75.889
2.2492,74.916,74.975
2.3538,74.745,74.618
2.4661,75.207,74.806
2.571,75.099,74.646
2.6676,74.877,75.013
2.7722,74.432,75.657
2.8859,74.758,75.273
2.9908,74.781,74.757
3.0861,74.906,74.763
3.1907,74.9,75.291
3.3057,75.491,75.191
3.4106,75.431,74.374
3.5045,75,74.793
3.6091,74.33,75.692
3.7254,74.648,75.041
3.8303,74.937,74.841
3.9229,75.208,75.404
4.0275,74.98,75.277
4.1452,75.196,75.485
4.2501,74.946,74.63
4.3414,74.814,74.002
4.446,74.548,74.813
4.565,74.983,75.489
4.6699,74.962,75.965
4.7598,74.895,75.492
4.8644,74.626,74.296
4.9847,75.106,74.555
5.0896,75.231,75.434
5.1783,75.279,75.233
5.2829,74.856,74.912
5.4045,74.917,74.874
5.5094,74.553,75.084
5.5967,74.535,75.158
5.7013,74.661,74.892
5.8243,75.485,74.808
5.9292,75.553,75.289
6.0152,75.127,74.818
6.1198,74.457,75.05
6.244,74.78,74.957


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_011.csv <==
x,qOut,qIn
0.052451,75.187,75.616
0.15692,74.955,74.78
0.26153,74.491,74.756
0.36732,74.866,74.872
0.47222,75.028,74.943
0.57537,75.234,75.072
0.67997,75.015,75.457
0.78708,75.196,75.18
0.89198,74.785,75.247
0.99382,74.571,75.701
1.0984,74.506,74.429
1.2068,75.251,74.647
1.3118,75.377,75.01
1.4123,75.058,74.493
1.5169,74.427,75.531
1.6266,74.721,75.754
1.7315,74.955,74.667
1.8307,75.178,74.464
1.9353,75,74.755
2.0464,75.335,75.167
2.1513,75.182,75.827
2.2492,74.931,75.88
2.3538,74.436,74.591
2.4661,74.776,74.377
2.571,74.932,75.231
2.6676,75.168,75.411
2.7722,74.948,74.565
2.8859,75.109,74.723
2.9908,74.701,75.362
3.0861,74.557,75.217
3.1907,74.579,75.055
3.3057,75.398,75.233
3.4106,75.573,75.17
3.5045,75.269,74.874
3.6091,74.585,74.653
3.7254,74.764,74.293
3.8303,74.872,75.115
3.9229,74.973,75.957
4.0275,74.679,75.19
4.1452,75.012,74.592
4.2501,75.025,75.053
4.3414,75.157,75.279
4.446,74.972,75.547
4.565,75.238,74.701
4.6699,74.878,74.715
4.7598,74.539,75.576
4.8644,74.24,75.086
4.9847,74.878,74.597
5.0896,75.185,75.504
5.1783,75.265,75.495
5.2829,74.886,74.494
5.4045,75.117,74.868
5.5094,75.041,75.137
5.5967,75.036,74.78
5.7013,74.739,75.197
5.8243,75.043,75.793
5.9292,74.913,75.264
6.0152,74.895,74.046
6.1198,74.746,74.293
6.244,75.243,75.652


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_012.csv <==
x,qOut,qIn
0.052451,74.596,75.74
0.15692,74.908,75.271
0.26153,75.108,74.692
0.36732,75.67,74.395
0.47222,75.293,75.269
0.57537,74.694,75.66
0.67997,74.142,74.61
0.78708,74.65,74.398
0.89198,74.948,75.358
0.99382,75.111,75.496
1.0984,74.958,74.981
1.2068,75.394,74.673
1.3118,75.32,75.313
1.4123,75.016,75.229
1.5169,74.486,75.027
1.6266,74.822,75.103
1.7315,74.959,75.136
1.8307,74.992,74.94
1.9353,74.65,74.964
2.0464,74.981,74.993
2.1513,75.024,75.108
2.2492,75.077,74.872
2.3538,74.785,74.696
2.4661,75.102,75.131
2.571,75.035,75.685
2.6676,75.04,75.047
2.7722,74.794,74.746
2.8859,75.156,74.972
2.9908,75.041,75.017
3.0861,74.937,75.269
3.1907,74.614,75.417
3.3057,74.962,75.088
3.4106,74.879,74.455
3.5045,74.855,75.343
3.6091,74.716,75.551
3.7254,75.255,74.682
3.8303,75.246,74.821
3.9229,75.01,74.947
4.0275,74.563,74.735
4.1452,74.968,75.267
4.2501,75.136,75.529
4.3414,75.164,74.726
4.446,74.774,74.681
4.565,75.031,75.029
4.6699,75.005,74.765
4.7598,75.042,75.008
4.8644,74.707,76.032
4.9847,74.923,75.255
5.0896,74.721,74.101
5.1783,74.771,74.383
5.2829,74.771,75.648
5.4045,75.344,76.437
5.5094,75.19,74.799
5.5967,74.774,74.396
5.7013,74.31,75.074
5.8243,74.875,74.633
5.9292,75.275,74.921
6.0152,75.378,75.174
6.1198,74.797,74.905
6.244,74.766,75.333


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_013.csv <==
x,qOut,qIn
0.052451,74.937,74.887
0.15692,74.52,74.559
0.26153,74.156,75.739
0.36732,74.813,75.268
0.47222,75.227,75.236
0.57537,75.447,75.382
0.67997,75.087,74.733
0.78708,75.147,74.425
0.89198,74.773,74.957
0.99382,74.634,75.609
1.0984,74.483,75.4
1.2068,75.073,74.634
1.3118,75.142,74.704
1.4123,75.122,75.041
1.5169,74.889,75.198
1.6266,75.289,75.25
1.7315,75.16,75.072
1.8307,74.833,74.941
1.9353,74.377,74.993
2.0464,74.854,75.365
2.1513,75.132,75.556
2.2492,75.209,74.745
2.3538,74.754,74.001
2.4661,74.894,75.26
2.571,74.802,75.712
2.6676,74.926,74.716
2.7722,74.795,74.693
2.8859,75.208,74.909
2.9908,75.08,75.286
3.0861,75.027,75.489
3.1907,74.807,75.05
3.3057,75.189,74.502
3.4106,74.99,75.298
3.5045,74.758,75.73
3.6091,74.508,74.514
3.7254,75.078,74.61
3.8303,75.188,76.154
3.9229,75.001,75.195
4.0275,74.545,73.655
4.1452,74.937,74.527
4.2501,75.134,75.526
4.3414,75.182,75.228
4.446,74.749,75.535
4.565,74.941,74.873
4.6699,74.884,75.147
4.7598,75.031,75.225
4.8644,74.929,74.822
4.9847,75.291,75.313
5.0896,74.981,75.309
5.1783,74.601,74.638
5.2829,74.237,74.422
5.4045,74.869,74.696
5.5094,75.259,75.067
5.5967,75.41,75.365
5.7013,74.968,75.486
5.8243,75.057,75.467
5.9292,74.875,74.92
6.0152,74.984,74.292
6.1198,74.909,74.664
6.244,75.289,75.533


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_014.csv <==
x,qOut,qIn
0.052451,75.1,75.131
0.15692,74.916,74.769
0.26153,74.576,74.673
0.36732,74.964,75.515
0.47222,74.924,75.346
0.57537,74.831,74.735
0.67997,74.61,74.948
0.78708,75.176,75.322
0.89198,75.342,74.863
0.99382,75.245,74.665
1.0984,74.706,74.838
1.2068,74.859,75.2
1.3118,74.808,75.338
1.4123,74.904,75.323
1.5169,74.771,75.163
1.6266,75.235,74.924
1.7315,75.182,74.568
1.8307,75.049,74.533
1.9353,74.646,75.611
2.0464,74.921,75.695
2.1513,74.818,74.456
2.2492,74.77,74.151
2.3538,74.628,75.221
2.4661,75.235,75.979
2.571,75.373,74.935
2.6676,75.197,74.85
2.7722,74.593,75.696
2.8859,74.766,75.691
2.9908,74.835,73.918
3.0861,75.049,73.618
3.1907,74.854,75.539
3.3057,75.084,76.065
3.4106,74.77,75.264
3.5045,74.659,74.658
3.6091,74.626,74.588
3.7254,75.391,74.979
3.8303,75.604,75.532
3.9229,75.399,75.415
4.0275,74.634,74.718
4.1452,74.576,74.68
4.2501,74.451,75.261
4.3414,74.733,75.092
4.446,74.889,75.384
4.565,75.478,74.852
4.6699,75.232,75.082
4.7598,74.796,75.1
4.8644,74.408,74.404
4.9847,75.013,75.477
5.0896,75.299,75.57
5.1783,75.185,74.076
5.2829,74.636,74.878
5.4045,74.892,75.754
5.5094,75.055,74.783
5.5967,75.185,74.672
5.7013,74.806,74.836
5.8243,74.961,75.081
5.9292,74.798,75.615
6.0152,74.88,75.307
6.1198,74.782,74.894
6.244,75.241,74.927


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_015.csv <==
x,qOut,qIn
0.052451,74.911,75.158
0.15692,74.824,74.12
0.26153,74.694,74.471
0.36732,75.264,75.167
0.47222,75.251,74.873
0.57537,74.982,75.266
0.67997,74.535,75.988
0.78708,74.991,75.141
0.89198,75.233,74.581
0.99382,75.339,74.993
1.0984,74.972,75.03
1.2068,75.094,75.093
1.3118,74.768,74.696
1.4123,74.515,74.948
1.5169,74.26,75.601
1.6266,74.93,75.199
1.7315,75.301,74.772
1.8307,75.456,74.989
1.9353,75.033,75.324
2.0464,75.094,75.16
2.1513,74.811,74.836
2.2492,74.746,75.067
2.3538,74.566,74.717
2.4661,75.071,74.957
2.571,75.088,75.292
2.6676,75.057,75.077
2.7722,74.76,75.061
2.8859,75.116,75.388
2.9908,75.048,74.46
3.0861,74.989,74.566
3.1907,74.71,75.715
3.3057,75.064,75.819
3.4106,74.932,75.18
3.5045,74.774,74.451
3.6091,74.532,73.878
3.7254,75.1,75.147
3.8303,75.267,75.794
3.9229,75.16,74.839
4.0275,74.613,75.179
4.1452,74.815,75.081
4.2501,74.885,74.792
4.3414,75.175,75.119
4.446,75.092,75.235
4.565,75.318,75.465
4.6699,74.79,74.64
4.7598,74.406,74.402
4.8644,74.291,75.148
4.9847,75.148,75.715
5.0896,75.485,74.862
5.1783,75.292,74.208
5.2829,74.633,75.041
5.4045,74.816,75.511
5.5094,74.977,75.742
5.5967,75.157,75.021
5.7013,74.845,74.02
5.8243,75.036,75.299
5.9292,74.853,75.814
6.0152,74.88,74.644
6.1198,74.701,74.804
6.244,75.086,75.858


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_016.csv <==
x,qOut,qIn
0.052451,74.829,74.904
0.15692,74.955,74.777
0.26153,74.792,75.041
0.36732,75.189,74.83
0.47222,75.079,74.825
0.57537,74.963,75.014
0.67997,74.631,75.171
0.78708,74.991,75.255
0.89198,74.944,75.77
0.99382,74.96,75.105
1.0984,74.826,73.853
1.2068,75.308,75.293
1.3118,75.193,75.241
1.4123,74.862,74.222
1.5169,74.354,75.424
1.6266,74.742,75.719
1.7315,74.927,75.442
1.8307,75.095,74.543
1.9353,74.944,73.93
2.0464,75.329,75.125
2.1513,75.169,75.65
2.2492,74.869,75.159
2.3538,74.401,75.323
2.4661,74.821,75.488
2.571,75.035,74.198
2.6676,75.242,74.471
2.7722,75.025,75.886
2.8859,75.221,75.636
2.9908,74.822,74.388
3.0861,74.495,74.239
3.1907,74.309,74.781
3.3057,75.104,75.529
3.4106,75.52,75.656
3.5045,75.474,75.143
3.6091,74.8,74.617
3.7254,74.825,74.926
3.8303,74.826,75.237
3.9229,75.079,75.009
4.0275,74.87,74.91
4.1452,75.006,75.113
4.2501,74.572,74.857
4.3414,74.517,75.095
4.446,74.62,75.501
4.565,75.421,75.142
4.6699,75.466,74.869
4.7598,75.106,75.463
4.8644,74.526,75.157
4.9847,74.864,74.652
5.0896,75.038,74.491
5.1783,75.064,74.923
5.2829,74.688,75.429
5.4045,74.984,75.358
5.5094,75.007,74.734
5.5967,75.082,74.739
5.7013,74.871,75.328
5.8243,75.252,75.482
5.9292,75.153,74.562
6.0152,74.958,74.312
6.1198,74.491,75.636
6.244,74.786,75.752


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_017.csv <==
x,qOut,qIn
0.052451,74.909,75.547
0.15692,74.901,75.665
0.26153,74.68,74.154
0.36732,75.158,74.128
0.47222,75.22,76.322
0.57537,75.205,76.161
0.67997,74.818,74.549
0.78708,75,74.005
0.89198,74.758,75.157
0.99382,74.708,75.086
1.0984,74.647,74.515
1.2068,75.246,75.284
1.3118,75.184,75.39
1.4123,74.853,74.853
1.5169,74.477,74.615
1.6266,75.095,75.399
1.7315,75.477,75.321
1.8307,75.389,74.887
1.9353,74.621,74.84
2.0464,74.566,74.785
2.1513,74.57,75.54
2.2492,74.906,75.557
2.3538,74.877,74.392
2.4661,75.249,74.942
2.571,75.012,75.431
2.6676,74.903,74.911
2.7722,74.705,74.791
2.8859,75.184,74.482
2.9908,75.117,75.247
3.0861,74.934,75.61
3.1907,74.583,75.105
3.3057,75.018,75.273
3.4106,75.1,75.125
3.5045,75.082,74.489
3.6091,74.769,74.616
3.7254,75.099,74.929
3.8303,75.009,75.538
3.9229,74.812,75.768
4.0275,74.398,75.158
4.1452,74.842,74.575
4.2501,75.091,74.621
4.3414,75.351,74.979
4.446,75.1,75.172
4.565,75.199,75.399
4.6699,74.729,75
4.7598,74.5,74.822
4.8644,74.439,75.285
4.9847,75.246,75.306
5.0896,75.514,74.372
5.1783,75.34,74.7
5.2829,74.649,75.499
5.4045,74.708,75.227
5.5094,74.702,75.02
5.5967,74.929,75.053
5.7013,74.882,75.214
5.8243,75.327,75.612
5.9292,75.169,74.735
6.0152,74.958,74.271
6.1198,74.562,74.936
6.244,74.916,75.237


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_018.csv <==
x,qOut,qIn
0.052451,74.854,75.877
0.15692,75.176,75.232
0.26153,75.064,74.576
0.36732,75.337,75.008
0.47222,75.005,75.173
0.57537,74.818,74.909
0.67997,74.598,75.147
0.78708,75.061,75.554
0.89198,74.933,74.805
0.99382,74.731,74.269
1.0984,74.547,74.611
1.2068,75.226,75.201
1.3118,75.447,75.586
1.4123,75.22,75.286
1.5169,74.583,74.882
1.6266,74.822,75.031
1.7315,75.032,75.317
1.8307,75.256,74.647
1.9353,74.926,75.067
2.0464,74.999,75.53
2.1513,74.623,74.884
2.2492,74.537,75.006
2.3538,74.504,75.047
2.4661,75.227,74.709
2.571,75.386,74.71
2.6676,75.261,75.067
2.7722,74.762,75.605
2.8859,74.985,75.654
2.9908,74.961,74.913
3.0861,74.997,74.548
3.1907,74.796,74.416
3.3057,75.203,75.234
3.4106,75.105,75.602
3.5045,74.856,75.304
3.6091,74.368,74.698
3.7254,74.748,75.253
3.8303,74.974,75.026
3.9229,75.275,74.301
4.0275,75.103,75.421
4.1452,75.265,75.61
4.2501,74.797,74.203
4.3414,74.537,74.701
4.446,74.445,75.943
4.565,75.215,75.197
4.6699,75.433,74.658
4.7598,75.264,75.402
4.8644,74.711,75.44
4.9847,74.932,74.587
5.0896,74.969,74.084
5.1783,74.998,75.252
5.2829,74.671,75.723
5.4045,74.966,75.61
5.5094,74.901,74.84
5.5967,74.939,74.276
5.7013,74.809,75.121
5.8243,75.297,75.663
5.9292,75.223,74.937
6.0152,74.911,74.568
6.1198,74.328,74.538
6.244,74.639,75.218


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_019.csv <==
x,qOut,qIn
0.052451,74.613,74.746
0.15692,74.671,75.209
0.26153,74.712,75.506
0.36732,75.383,75.486
0.47222,75.379,74.677
0.57537,75.114,74.269
0.67997,74.621,74.454
0.78708,74.946,75.299
0.89198,75.009,75.818
0.99382,74.978,74.683
1.0984,74.64,74.717
1.2068,75.032,75.449
1.3118,75.141,75.303
1.4123,75.249,75.07
1.5169,74.898,74.653
1.6266,74.998,74.737
1.7315,74.623,75.555
1.8307,74.528,75.451
1.9353,74.509,74.637
2.0464,75.226,74.548
2.1513,75.32,74.467
2.2492,75.141,75.088
2.3538,74.708,76.394
2.4661,75.04,75.333
2.571,75.046,74.579
2.6676,74.945,75.411
2.7722,74.643,74.914
2.8859,75.095,74.421
2.9908,75.173,75.393
3.0861,74.964,75.975
3.1907,74.361,74.575
3.3057,74.634,74.468
3.4106,74.906,74.876
3.5045,75.347,74.892
3.6091,75.263,75.026
3.7254,75.428,75.505
3.8303,74.909,75.523
3.9229,74.61,75.019
4.0275,74.471,74.6
4.1452,75.174,74.483
4.2501,75.319,75.293
4.3414,75.102,75.478
4.446,74.481,74.922
4.565,74.658,74.793
4.6699,74.723,75.14
4.7598,74.994,75.304
4.8644,75.014,75.14
4.9847,75.471,75.08
5.0896,75.201,74.746
5.1783,74.787,74.247
5.2829,74.35,74.885
5.4045,74.866,75.738
5.5094,75.107,75.27
5.5967,75.113,74.768
5.7013,74.718,75.23
5.8243,75.031,75.454
5.9292,75.106,74.463
6.0152,75.163,74.701
6.1198,74.753,75.692
6.244,74.865,75.075


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_020.csv <==
x,qOut,qIn
0.052451,74.718,75.521
0.15692,74.721,74.869
0.26153,74.648,74.861
0.36732,75.148,75.243
0.47222,74.981,75.437
0.57537,74.808,75.612
0.67997,74.629,75.007
0.78708,75.232,74.574
0.89198,75.307,74.762
0.99382,75.04,74.856
1.0984,74.501,74.953
1.2068,74.833,75.613
1.3118,75.001,75.109
1.4123,75.085,74.131
1.5169,74.842,75.18
1.6266,75.266,75.757
1.7315,75.33,74.732
1.8307,75.199,74.981
1.9353,74.596,75.469
2.0464,74.704,75.066
2.1513,74.691,74.524
2.2492,74.956,74.474
2.3538,74.91,75.376
2.4661,75.28,75.304
2.571,74.996,75.032
2.6676,74.787,75.285
2.7722,74.584,74.798
2.8859,75.181,75.122
2.9908,75.293,75.451
3.0861,75.14,74.791
3.1907,74.609,74.918
3.3057,74.799,75.112
3.4106,74.759,75.357
3.5045,74.84,75.237
3.6091,74.705,74.35
3.7254,75.179,74.904
3.8303,75.136,75.404
3.9229,75.033,74.512
4.0275,74.733,74.55
4.1452,75.141,76.054
4.2501,75.123,75.623
4.3414,75.002,74.154
4.446,74.659,74.635
4.565,75.055,74.995
4.6699,75.087,74.977
4.7598,74.982,75.22
4.8644,74.527,75.703
4.9847,74.796,75.433
5.0896,74.82,74.925
5.1783,75.008,74.346
5.2829,74.984,74.544
5.4045,75.436,75.661
5.5094,75.174,75.482
5.5967,74.691,74.272
5.7013,74.186,74.281
5.8243,74.767,75.597
5.9292,75.245,76.073
6.0152,75.514,74.661
6.1198,75.095,74.254
6.244,75.077,75.019


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_021.csv <==
x,qOut,qIn
0.052451,75.256,75.548
0.15692,75.095,74.906
0.26153,74.451,74.217
0.36732,74.6,75.056
0.47222,74.734,75.892
0.57537,75.096,75.143
0.67997,75.03,74.142
0.78708,75.344,75.161
0.89198,75.064,74.986
0.99382,74.962,74.295
1.0984,74.773,75.399
1.2068,75.204,75.64
1.3118,75.016,75.283
1.4123,74.781,74.836
1.5169,74.541,74.859
1.6266,75.134,74.948
1.7315,75.272,75.129
1.8307,75.066,75.42
1.9353,74.482,74.761
2.0464,74.721,74.815
2.1513,74.849,75.347
2.2492,75.079,74.834
2.3538,74.969,74.61
2.4661,75.333,75.731
2.571,75.115,75.208
2.6676,74.858,73.835
2.7722,74.51,74.788
2.8859,74.992,75.795
2.9908,75.121,75.851
3.0861,75.069,75.073
3.1907,74.64,74.444
3.3057,74.921,74.962
3.4106,74.958,74.589
3.5045,75.081,74.244
3.6091,74.835,75.361
3.7254,75.069,75.846
3.8303,74.78,75.597
3.9229,74.683,75.216
4.0275,74.679,74.275
4.1452,75.433,74.863
4.2501,75.551,75.529
4.3414,75.144,74.742
4.446,74.312,74.624
4.565,74.421,75.231
4.6699,74.616,75.549
4.7598,75.012,75.269
4.8644,75.066,74.708
4.9847,75.53,74.418
5.0896,75.321,75.552
5.1783,74.983,76.153
5.2829,74.494,74.772
5.4045,74.858,73.799
5.5094,74.948,74.909
5.5967,75.007,75.504
5.7013,74.787,75.077
5.8243,75.181,75.216
5.9292,75.099,75.176
6.0152,74.921,75.11
6.1198,74.604,74.871
6.244,75.102,75.174


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_022.csv <==
x,qOut,qIn
0.052451,74.898,76.008
0.15692,74.712,75.256
0.26153,74.487,73.986
0.36732,75.004,74.913
0.47222,75.022,75.149
0.57537,74.98,74.417
0.67997,74.756,75.356
0.78708,75.196,75.789
0.89198,75.124,75.111
0.99382,74.913,74.307
1.0984,74.594,74.74
1.2068,75.099,75.687
1.3118,75.22,75.288
1.4123,75.007,74.321
1.5169,74.413,75.041
1.6266,74.685,75.571
1.7315,74.91,74.868
1.8307,75.202,74.592
1.9353,75.007,74.919
2.0464,75.219,75.401
2.1513,74.919,76.028
2.2492,74.792,75.259
2.3538,74.62,73.725
2.4661,75.168,74.914
2.571,75.19,75.798
2.6676,75.04,74.338
2.7722,74.596,74.469
2.8859,74.883,75.484
2.9908,74.874,75.711
3.0861,74.948,75.233
3.1907,74.842,75.108
3.3057,75.344,74.907
3.4106,75.268,74.214
3.5045,74.99,74.409
3.6091,74.499,75.581
3.7254,74.827,75.603
3.8303,74.885,75.399
3.9229,74.884,75.222
4.0275,74.698,74.329
4.1452,75.279,74.725
4.2501,75.486,75.083
4.3414,75.325,75.208
4.446,74.545,75.523
4.565,74.489,75.082
4.6699,74.467,74.514
4.7598,74.901,75.099
4.8644,75.09,75.841
4.9847,75.585,75.292
5.0896,75.205,74.83
5.1783,74.709,74.693
5.2829,74.292,74.781
5.4045,74.901,75.206
5.5094,75.235,75.177
5.5967,75.261,74.825
5.7013,74.778,74.522
5.8243,74.969,75.508
5.9292,74.987,75.714
6.0152,75.162,74.578
6.1198,74.971,74.516
6.244,75.221,74.972


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_023.csv <==
x,qOut,qIn
0.052451,75.34,75.308
0.15692,75.222,74.516
0.26153,74.566,74.78
0.36732,74.642,75.119
0.47222,74.676,75.316
0.57537,75.022,75.291
0.67997,75.047,75.021
0.78708,75.457,74.976
0.89198,75.17,74.741
0.99382,74.912,74.564
1.0984,74.593,75.158
1.2068,75.028,75.789
1.3118,74.987,75.604
1.4123,74.824,74.242
1.5169,74.535,74.295
1.6266,75.079,75.663
1.7315,75.285,75.327
1.8307,75.209,75.023
1.9353,74.619,75.332
2.0464,74.728,74.908
2.1513,74.72,74.833
2.2492,75.018,74.896
2.3538,75.039,74.445
2.4661,75.426,75.37
2.571,75.042,75.424
2.6676,74.664,74.398
2.7722,74.426,74.882
2.8859,75.153,75.532
2.9908,75.466,74.881
3.0861,75.341,74.515
3.1907,74.672,75.469
3.3057,74.715,75.847
3.4106,74.659,74.945
3.5045,74.809,74.094
3.6091,74.725,74.605
3.7254,75.198,75.641
3.8303,75.114,75.183
3.9229,74.929,74.489
4.0275,74.533,74.985
4.1452,74.943,75.687
4.2501,75.082,75.625
4.3414,75.205,74.817
4.446,74.923,74.753
4.565,75.13,74.79
4.6699,74.843,75.282
4.7598,74.681,75.403
4.8644,74.476,74.397
4.9847,75.034,74.325
5.0896,75.117,76.033
5.1783,75.091,76.166
5.2829,74.848,74.242
5.4045,75.286,74.193
5.5094,75.26,75.291
5.5967,75.044,74.601
5.7013,74.564,75.078
5.8243,74.851,75.619
5.9292,74.854,75.613
6.0152,74.817,74.882
6.1198,74.6,74.4
6.244,75.152,75.314


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_024.csv <==
x,qOut,qIn
0.052451,74.71,75.043
0.15692,74.982,74.948
0.26153,75.128,74.817
0.36732,75.64,74.966
0.47222,75.218,75.446
0.57537,74.59,75.386
0.67997,74.142,74.823
0.78708,74.864,74.772
0.89198,75.382,75.015
0.99382,75.496,75.263
1.0984,74.941,74.85
1.2068,74.926,75.274
1.3118,74.706,74.931
1.4123,74.765,74.359
1.5169,74.71,75.209
1.6266,75.267,76.024
1.7315,75.231,74.887
1.8307,75.012,73.961
1.9353,74.558,75.114
2.0464,74.913,75.745
2.1513,75.018,74.619
2.2492,75.065,74.62
2.3538,74.724,75.542
2.4661,74.995,75.512
2.571,74.922,75.02
2.6676,74.996,74.519
2.7722,74.849,74.74
2.8859,75.237,75.633
2.9908,75.02,75.059
3.0861,74.768,74.413
3.1907,74.455,75.325
3.3057,74.984,75.891
3.4106,75.14,74.977
3.5045,75.146,74.18
3.6091,74.809,74.561
3.7254,75.1,75.279
3.8303,74.991,75.492
3.9229,74.863,75.125
4.0275,74.56,75.047
4.1452,75.031,75.142
4.2501,75.156,75.118
4.3414,75.214,75.519
4.446,74.89,75.195
4.565,75.089,74.469
4.6699,74.806,74.888
4.7598,74.626,75.148
4.8644,74.463,74.829
4.9847,75.123,75.401
5.0896,75.312,74.328
5.1783,75.215,73.993
5.2829,74.794,75.995
5.4045,75.128,76.199
5.5094,75.194,75.086
5.5967,75.101,74.713
5.7013,74.612,74.627
5.8243,74.844,74.696
5.9292,74.88,75.045
6.0152,74.962,75.859
6.1198,74.601,75.462
6.244,74.812,74.585


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_025.csv <==
x,qOut,qIn
0.052451,75.14,74.17
0.15692,74.963,75.046
0.26153,74.61,75.18
0.36732,75.029,75.454
0.47222,75.07,75.451
0.57537,74.948,74.827
0.67997,74.625,74.655
0.78708,75.13,74.898
0.89198,75.356,74.647
0.99382,75.319,75.022
1.0984,74.681,75.415
1.2068,74.668,75.466
1.3118,74.54,75.445
1.4123,74.837,74.96
1.5169,74.993,74.14
1.6266,75.561,75.332
1.7315,75.285,75.299
1.8307,74.774,74.54
1.9353,74.206,74.901
2.0464,74.662,74.743
2.1513,74.975,75.148
2.2492,75.229,75.721
2.3538,75.046,75.429
2.4661,75.318,74.714
2.571,75.048,75.157
2.6676,74.823,75.868
2.7722,74.553,74.734
2.8859,75.044,74.132
2.9908,75.044,75.562
3.0861,74.828,75.452
3.1907,74.424,73.928
3.3057,74.912,74.819
3.4106,75.193,75.926
3.5045,75.328,75.366
3.6091,74.981,74.811
3.7254,75.186,74.553
3.8303,75.039,74.783
3.9229,74.977,75.203
4.0275,74.644,75.725
4.1452,74.918,75.258
4.2501,74.751,74.551
4.3414,74.716,74.871
4.446,74.645,75.11
4.565,75.291,75.442
4.6699,75.375,74.854
4.7598,75.102,74.283
4.8644,74.485,75.227
4.9847,74.754,75.61
5.0896,74.967,75.019
5.1783,75.221,74.743
5.2829,74.966,75.024
5.4045,75.145,75.18
5.5094,74.874,75.066
5.5967,74.839,75.017
5.7013,74.681,74.998
5.8243,75.127,75.123
5.9292,74.984,74.933
6.0152,74.86,75.376
6.1198,74.651,75.907
6.244,75.158,74.697


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_026.csv <==
x,qOut,qIn
0.052451,74.92,74.918
0.15692,74.542,74.602
0.26153,74.318,74.87
0.36732,74.982,75.521
0.47222,75.14,75.521
0.57537,74.979,74.569
0.67997,74.538,74.67
0.78708,74.938,75.903
0.89198,75.142,74.689
0.99382,75.237,74.039
1.0984,74.85,75.542
1.2068,75.006,75.741
1.3118,74.814,74.721
1.4123,74.827,74.544
1.5169,74.734,75.341
1.6266,75.278,75.39
1.7315,75.241,74.355
1.8307,75.042,74.931
1.9353,74.614,75.831
2.0464,74.957,75.561
2.1513,74.983,74.644
2.2492,74.979,74.49
2.3538,74.732,74.773
2.4661,75.136,75.498
2.571,75.086,75.924
2.6676,74.897,74.775
2.7722,74.479,74.077
2.8859,74.895,74.957
2.9908,75.094,75.363
3.0861,75.261,75.173
3.1907,74.931,75.177
3.3057,75.059,74.751
3.4106,74.745,75.146
3.5045,74.738,75.446
3.6091,74.761,75.22
3.7254,75.391,74.83
3.8303,75.257,74.533
3.9229,74.817,75.131
4.0275,74.33,75.58
4.1452,74.86,75.35
4.2501,75.194,74.836
4.3414,75.223,74.984
4.446,74.777,74.794
4.565,75.024,74.677
4.6699,75.077,74.611
4.7598,75.105,75.236
4.8644,74.694,76.141
4.9847,74.902,75.486
5.0896,74.844,75.174
5.1783,75.036,74.769
5.2829,74.986,74.15
5.4045,75.365,75.017
5.5094,75.026,75.323
5.5967,74.611,74.492
5.7013,74.184,75.1
5.8243,74.753,75.228
5.9292,75.117,74.867
6.0152,75.448,75.096
6.1198,75.283,75.486
6.244,75.433,75.164


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_027.csv <==
x,qOut,qIn
0.052451,75.353,75.387
0.15692,75.185,75.067
0.26153,74.625,75.558
0.36732,74.78,74.841
0.47222,74.72,74.393
0.57537,74.92,75.195
0.67997,74.917,75.21
0.78708,75.342,75.226
0.89198,74.996,74.957
0.99382,74.611,74.976
1.0984,74.407,75.072
1.2068,75.203,75.491
1.3118,75.575,75.041
1.4123,75.382,74.403
1.5169,74.62,74.955
1.6266,74.667,75.45
1.7315,74.753,75.162
1.8307,74.998,75.015
1.9353,74.844,74.726
2.0464,75.188,74.786
2.1513,75.061,74.784
2.2492,75.038,74.965
2.3538,74.792,75.496
2.4661,75.137,75.29
2.571,74.956,75.633
2.6676,74.818,75.395
2.7722,74.624,74.335
2.8859,75.166,74.781
2.9908,75.183,75.15
3.0861,74.914,75.033
3.1907,74.366,74.661
3.3057,74.695,74.994
3.4106,74.896,75.702
3.5045,75.152,75.187
3.6091,75.065,74.16
3.7254,75.456,74.883
3.8303,75.257,75.411
3.9229,74.941,74.629
4.0275,74.453,75.201
4.1452,74.802,75.437
4.2501,74.888,74.846
4.3414,74.968,75.29
4.446,74.764,75.486
4.565,75.16,75.297
4.6699,75.069,74.172
4.7598,74.89,74.137
4.8644,74.521,75.663
4.9847,74.938,75.717
5.0896,75.036,74.381
5.1783,75.042,75.061
5.2829,74.748,75.977
5.4045,75.158,75.143
5.5094,75.239,74.255
5.5967,75.23,74.49
5.7013,74.767,75.342
5.8243,74.872,75.784
5.9292,74.654,75.313
6.0152,74.689,74.229
6.1198,74.658,74.376
6.244,75.293,75.601


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_028.csv <==
x,qOut,qIn
0.052451,74.863,75.517
0.15692,74.686,74.504
0.26153,74.493,74.241
0.36732,75.182,74.838
0.47222,75.508,75.683
0.57537,75.455,75.266
0.67997,74.716,74.518
0.78708,74.593,74.928
0.89198,74.418,75.665
0.99382,74.768,75.143
1.0984,75.004,74.874
1.2068,75.601,74.731
1.3118,75.263,74.945
1.4123,74.719,75.299
1.5169,74.262,74.778
1.6266,74.863,74.53
1.7315,75.202,75.62
1.8307,75.208,75.866
1.9353,74.779,74.805
2.0464,75.061,74.821
2.1513,75.117,75.12
2.2492,75.099,74.96
2.3538,74.669,74.915
2.4661,74.866,74.936
2.571,74.77,75.072
2.6676,74.808,74.407
2.7722,74.662,74.739
2.8859,75.191,75.625
2.9908,75.27,75.874
3.0861,75.222,74.989
3.1907,74.805,74.489
3.3057,75.04,74.754
3.4106,74.959,75.667
3.5045,74.946,75.229
3.6091,74.604,74.666
3.7254,74.849,75.311
3.8303,74.689,74.768
3.9229,74.779,74.544
4.0275,74.832,75.521
4.1452,75.473,75.379
4.2501,75.383,74.99
4.3414,74.991,74.792
4.446,74.482,74.724
4.565,74.935,75.022
4.6699,75.194,75.452
4.7598,75.208,75.144
4.8644,74.725,74.634
4.9847,74.904,75.349
5.0896,74.891,75.404
5.1783,75.04,74.41
5.2829,74.862,74.389
5.4045,75.17,75.234
5.5094,74.922,75.896
5.5967,74.751,74.921
5.7013,74.517,74.93
5.8243,75.064,75.862
5.9292,75.174,74.249
6.0152,75.158,73.471
6.1198,74.809,75.318
6.244,75.057,76.401


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_029.csv <==
x,qOut,qIn
0.052451,74.849,75.353
0.15692,74.916,75.042
0.26153,74.671,75.572
0.36732,75.105,75.699
0.47222,75.209,74.476
0.57537,75.318,74.635
0.67997,74.986,75.135
0.78708,75.105,75.277
0.89198,74.728,74.935
0.99382,74.53,74.938
1.0984,74.357,75.539
1.2068,75.026,75.44
1.3118,75.271,74.37
1.4123,75.35,74.388
1.5169,74.983,75.171
1.6266,75.14,75.335
1.7315,74.875,75.135
1.8307,74.737,75.132
1.9353,74.552,74.95
2.0464,75.142,75.008
2.1513,75.276,74.808
2.2492,75.218,74.894
2.3538,74.743,75.256
2.4661,74.883,75.652
2.571,74.696,74.942
2.6676,74.696,74.633
2.7722,74.635,74.811
2.8859,75.246,75.061
2.9908,75.272,75.444
3.0861,75.025,75.318
3.1907,74.496,74.885
3.3057,74.815,74.754
3.4106,74.966,74.772
3.5045,75.153,74.909
3.6091,74.951,75.373
3.7254,75.212,75.709
3.8303,74.922,74.945
3.9229,74.716,73.712
4.0275,74.546,74.639
4.1452,75.196,76.101
4.2501,75.344,75.865
4.3414,75.088,74.732
4.446,74.443,74.03
4.565,74.695,75.36
4.6699,74.944,75.746
4.7598,75.266,74.548
4.8644,74.997,74.721
4.9847,75.053,75.286
5.0896,74.609,74.894
5.1783,74.589,74.637
5.2829,74.706,75.065
5.4045,75.463,75.409
5.5094,75.411,74.697
5.5967,75.004,75.299
5.7013,74.498,75.94
5.8243,74.96,75.015
5.9292,75.199,74.717
6.0152,75.133,75.031
6.1198,74.615,74.52
6.244,74.817,74.634


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_030.csv <==
x,qOut,qIn
0.052451,75.081,74.963
0.15692,74.857,74.481
0.26153,74.6,75.095
0.36732,75.069,75.676
0.47222,74.975,74.881
0.57537,74.693,74.554
0.67997,74.395,75.063
0.78708,75.071,75.187
0.89198,75.465,74.991
0.99382,75.436,74.913
1.0984,74.797,75.125
1.2068,74.84,75.33
1.3118,74.81,75.296
1.4123,74.986,74.589
1.5169,74.831,74.761
1.6266,75.173,75.055
1.7315,74.984,75.014
1.8307,74.843,75.581
1.9353,74.542,75.606
2.0464,74.983,74.951
2.1513,75.035,74.615
2.2492,75.089,74.807
2.3538,74.869,75.033
2.4661,75.202,75.387
2.571,74.986,75.545
2.6676,74.706,75.007
2.7722,74.395,73.886
2.8859,75.021,74.596
2.9908,75.368,75.525
3.0861,75.439,74.861
3.1907,74.881,75.165
3.3057,74.871,75.424
3.4106,74.661,75.304
3.5045,74.845,74.944
3.6091,74.901,74.912
3.7254,75.388,75.138
3.8303,75.057,75.016
3.9229,74.591,74.488
4.0275,74.18,74.724
4.1452,74.796,75.448
4.2501,75.157,75.195
4.3414,75.279,74.748
4.446,74.942,75.658
4.565,75.2,75.566
4.6699,75.116,74.235
4.7598,75.039,74.148
4.8644,74.671,75.572
4.9847,74.934,75.9
5.0896,74.795,75.217
5.1783,74.729,74.75
5.2829,74.573,74.059
5.4045,75.192,75.478
5.5094,75.383,76.054
5.5967,75.31,73.861
5.7013,74.73,73.961
5.8243,74.804,75.648
5.9292,74.703,75.771
6.0152,74.901,75.029
6.1198,74.881,74.875
6.244,75.326,75.3


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_031.csv <==
x,qOut,qIn
0.052451,74.906,74.647
0.15692,74.881,74.666
0.26153,74.773,75.304
0.36732,75.307,75.327
0.47222,75.213,74.505
0.57537,74.814,74.372
0.67997,74.268,75.175
0.78708,74.73,75.454
0.89198,75.094,75.232
0.99382,75.345,74.809
1.0984,75.089,75.187
1.2068,75.313,75.319
1.3118,75.103,75.39
1.4123,74.939,75.017
1.5169,74.554,74.133
1.6266,74.861,75.071
1.7315,74.791,75.833
1.8307,74.808,74.828
1.9353,74.667,74.526
2.0464,75.197,74.654
2.1513,75.231,75.303
2.2492,75.154,75.4
2.3538,74.797,75.109
2.4661,75.093,75.039
2.571,74.964,75.343
2.6676,74.839,75.17
2.7722,74.612,74.626
2.8859,75.126,74.386
2.9908,75.163,75.297
3.0861,74.93,75.238
3.1907,74.422,75.205
3.3057,74.795,75.772
3.4106,75.033,74.476
3.5045,75.254,73.721
3.6091,75.035,75.204
3.7254,75.274,76.302
3.8303,74.997,75.098
3.9229,74.71,74.226
4.0275,74.33,75.031
4.1452,74.858,75.203
4.2501,75.158,74.638
4.3414,75.356,75.028
4.446,74.946,75.964
4.565,74.957,75.415
4.6699,74.598,74.781
4.7598,74.689,74.516
4.8644,74.832,74.993
4.9847,75.502,75.688
5.0896,75.299,74.671
5.1783,74.774,74.307
5.2829,74.238,75.231
5.4045,74.793,75.582
5.5094,75.222,75.431
5.5967,75.411,75.024
5.7013,75.019,74.25
5.8243,75.127,74.857
5.9292,74.901,75.088
6.0152,74.85,74.748
6.1198,74.614,75.598
6.244,75.008,76.002


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_032.csv <==
x,qOut,qIn
0.052451,75.281,75.234
0.15692,75.034,75.497
0.26153,74.64,75.343
0.36732,75.031,75.145
0.47222,75.044,74.81
0.57537,74.9,74.726
0.67997,74.497,75.052
0.78708,74.874,74.873
0.89198,74.984,75.16
0.99382,75,75.26
1.0984,74.648,75.232
1.2068,74.989,75.392
1.3118,75.069,74.798
1.4123,75.226,74.395
1.5169,74.983,74.514
1.6266,75.186,74.913
1.7315,74.854,76.024
1.8307,74.667,75.552
1.9353,74.466,74.779
2.0464,75.07,74.86
2.1513,75.234,75.309
2.2492,75.272,75.097
2.3538,74.877,74.488
2.4661,74.979,74.705
2.571,74.623,75.712
2.6676,74.488,75.285
2.7722,74.468,74.552
2.8859,75.273,75.201
2.9908,75.524,75.177
3.0861,75.389,74.626
3.1907,74.807,74.873
3.3057,74.931,75.624
3.4106,74.847,74.851
3.5045,74.835,74.134
3.6091,74.615,74.626
3.7254,75.089,76.088
3.8303,75.153,75.477
3.9229,75.097,74.326
4.0275,74.701,74.876
4.1452,74.997,74.934
4.2501,75,75.281
4.3414,75.032,75.824
4.446,74.681,75.234
4.565,74.889,74.505
4.6699,74.697,74.884
4.7598,74.775,75.186
4.8644,74.815,74.383
4.9847,75.415,75.063
5.0896,75.255,76.043
5.1783,74.816,75.008
5.2829,74.362,74.572
5.4045,74.959,75.01
5.5094,75.378,75.269
5.5967,75.428,75.349
5.7013,74.79,74.838
5.8243,74.73,74.158
5.9292,74.562,75.234
6.0152,74.779,75.91
6.1198,74.84,74.681
6.244,75.406,74.353


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_033.csv <==
x,qOut,qIn
0.052451,75.265,75.044
0.15692,75.097,74.721
0.26153,74.599,74.889
0.36732,74.88,75.228
0.47222,74.958,75.624
0.57537,75.04,74.197
0.67997,74.73,74.023
0.78708,75.002,75.338
0.89198,74.903,76.032
0.99382,74.95,75.136
1.0984,74.795,74.388
1.2068,75.235,75.545
1.3118,75.134,75.474
1.4123,75.016,74.012
1.5169,74.691,74.237
1.6266,74.997,75.551
1.7315,74.799,75.503
1.8307,74.601,74.804
1.9353,74.413,75.081
2.0464,75.114,75.783
2.1513,75.426,75.081
2.2492,75.415,74.286
2.3538,74.884,74.526
2.4661,74.949,75.214
2.571,74.742,75.775
2.6676,74.661,75.445
2.7722,74.464,74.441
2.8859,75.057,74.364
2.9908,75.288,74.662
3.0861,75.4,75.139
3.1907,75.005,76.066
3.3057,75.072,75.317
3.4106,74.707,74.6
3.5045,74.606,75.133
3.6091,74.601,74.867
3.7254,75.324,75.239
3.8303,75.385,75.621
3.9229,74.954,74.701
4.0275,74.219,74.426
4.1452,74.534,75.206
4.2501,74.961,75.085
4.3414,75.394,75.027
4.446,75.154,74.957
4.565,75.217,74.973
4.6699,74.814,75.375
4.7598,74.799,74.982
4.8644,74.793,74.492
4.9847,75.359,74.97
5.0896,75.17,75.834
5.1783,74.808,75.201
5.2829,74.394,74.557
5.4045,74.9,74.992
5.5094,75.105,75.103
5.5967,75.122,74.533
5.7013,74.745,75.289
5.8243,74.997,75.525
5.9292,74.9,74.6
6.0152,74.858,74.575
6.1198,74.675,75.321
6.244,75.204,75.673


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_034.csv <==
x,qOut,qIn
0.052451,75.095,75.52
0.15692,75.208,75.164
0.26153,74.9,74.348
0.36732,75.079,74.593
0.47222,74.777,75.274
0.57537,74.622,75.442
0.67997,74.475,75.653
0.78708,75.13,75.004
0.89198,75.308,74.586
0.99382,75.248,75.066
1.0984,74.831,74.461
1.2068,75.073,75.066
1.3118,74.965,75.584
1.4123,74.784,74.763
1.5169,74.418,74.991
1.6266,74.924,75.445
1.7315,75.226,75.083
1.8307,75.41,74.91
1.9353,74.97,75.126
2.0464,74.958,74.73
2.1513,74.602,74.717
2.2492,74.634,75.151
2.3538,74.644,74.9
2.4661,75.267,74.753
2.571,75.227,76.179
2.6676,75.057,75.906
2.7722,74.723,73.956
2.8859,75.145,74.222
2.9908,75.159,75.561
3.0861,74.992,75.361
3.1907,74.482,75.307
3.3057,74.705,74.886
3.4106,74.69,74.868
3.5045,74.852,74.752
3.6091,74.875,74.758
3.7254,75.46,75.793
3.8303,75.364,75.577
3.9229,74.947,74.48
4.0275,74.376,74.268
4.1452,74.822,75.421
4.2501,75.191,75.225
4.3414,75.364,74.366
4.446,74.865,74.761
4.565,74.86,75.603
4.6699,74.64,75.356
4.7598,74.851,74.824
4.8644,74.932,74.698
4.9847,75.454,75.22
5.0896,75.178,75.266
5.1783,74.8,74.944
5.2829,74.392,75.041
5.4045,74.869,75.183
5.5094,74.991,75.6
5.5967,74.974,74.673
5.7013,74.702,73.842
5.8243,75.129,75.198
5.9292,75.155,75.866
6.0152,75.022,75.165
6.1198,74.605,74.635
6.244,74.971,75.044


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_035.csv <==
x,qOut,qIn
0.052451,75.453,75.25
0.15692,75.217,74.423
0.26153,74.462,75.024
0.36732,74.53,75.525
0.47222,74.653,75.13
0.57537,75.126,74.37
0.67997,75.184,74.992
0.78708,75.471,75.689
0.89198,74.954,74.862
0.99382,74.606,74.575
1.0984,74.446,74.927
1.2068,75.157,75.528
1.3118,75.305,74.828
1.4123,75.116,74.305
1.5169,74.636,75.384
1.6266,74.951,75.723
1.7315,75.014,75.241
1.8307,74.992,74.922
1.9353,74.665,74.612
2.0464,75.021,74.363
2.1513,75.023,75.834
2.2492,74.969,75.673
2.3538,74.603,74.244
2.4661,74.925,74.976
2.571,74.924,75.708
2.6676,75.029,74.738
2.7722,74.905,74.913
2.8859,75.312,74.909
2.9908,75.096,74.868
3.0861,74.769,74.503
3.1907,74.389,74.934
3.3057,74.921,75.789
3.4106,75.155,75.644
3.5045,75.174,74.943
3.6091,74.815,74.518
3.7254,75.133,75.187
3.8303,75.145,75.653
3.9229,75.041,74.832
4.0275,74.513,74.278
4.1452,74.678,74.82
4.2501,74.655,75.614
4.3414,74.904,75.346
4.446,74.942,74.314
4.565,75.467,74.946
4.6699,75.311,75.519
4.7598,75.053,74.63
4.8644,74.668,74.731
4.9847,75.053,75.23
5.0896,75.026,75.409
5.1783,74.85,75.608
5.2829,74.47,75.242
5.4045,74.91,74.445
5.5094,75.071,74.432
5.5967,75.115,74.995
5.7013,74.75,75.306
5.8243,74.984,75.918
5.9292,74.857,75.266
6.0152,74.818,73.882
6.1198,74.691,74.557
6.244,75.309,75.882


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_036.csv <==
x,qOut,qIn
0.052451,75.278,74.742
0.15692,74.913,74.895
0.26153,74.36,74.77
0.36732,74.726,74.924
0.47222,74.943,74.893
0.57537,75.147,74.78
0.67997,74.9,75.382
0.78708,75.141,75.631
0.89198,74.93,75.414
0.99382,74.911,74.041
1.0984,74.83,74.431
1.2068,75.359,75.716
1.3118,75.216,75.678
1.4123,74.813,74.641
1.5169,74.281,74.172
1.6266,74.736,74.75
1.7315,75.059,75.723
1.8307,75.301,75.507
1.9353,75.019,75.164
2.0464,75.163,75.056
2.1513,74.829,74.902
2.2492,74.725,74.812
2.3538,74.644,75.196
2.4661,75.225,74.921
2.571,75.125,75.235
2.6676,74.735,75.23
2.7722,74.296,74.447
2.8859,74.909,75.252
2.9908,75.375,75.261
3.0861,75.516,74.083
3.1907,74.99,74.839
3.3057,74.998,75.719
3.4106,74.81,75.776
3.5045,74.865,75.426
3.6091,74.687,74.475
3.7254,75.098,74.515
3.8303,75.02,75.342
3.9229,74.982,75.242
4.0275,74.668,74.619
4.1452,74.957,74.903
4.2501,74.789,75.788
4.3414,74.776,75.294
4.446,74.76,74.53
4.565,75.44,74.796
4.6699,75.487,75.104
4.7598,75.141,74.729
4.8644,74.491,74.75
4.9847,74.734,75.575
5.0896,74.879,75.598
5.1783,75.024,74.745
5.2829,74.83,74.74
5.4045,75.23,75.005
5.5094,75.197,74.853
5.5967,75.055,74.612
5.7013,74.558,75.188
5.8243,74.77,76.07
5.9292,74.744,74.6
6.0152,74.914,73.884
6.1198,74.9,75.7
6.244,75.418,76.136


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_037.csv <==
x,qOut,qIn
0.052451,75.245,75.437
0.15692,75.217,75.202
0.26153,74.845,75.116
0.36732,75.095,75.005
0.47222,74.944,75.151
0.57537,74.878,74.932
0.67997,74.704,74.522
0.78708,75.183,75.394
0.89198,75.083,75.874
0.99382,74.763,74.66
1.0984,74.34,74.239
1.2068,74.882,74.789
1.3118,75.228,75.68
1.4123,75.324,75.338
1.5169,74.828,74.985
1.6266,74.903,74.571
1.7315,74.763,74.609
1.8307,74.925,75.036
1.9353,74.905,75.63
2.0464,75.352,75.667
2.1513,75.073,74.808
2.2492,74.708,74.572
2.3538,74.396,75.266
2.4661,75.039,75.358
2.571,75.328,74.686
2.6676,75.182,74.351
2.7722,74.506,75.017
2.8859,74.638,76.005
2.9908,74.795,75.453
3.0861,75.167,74.765
3.1907,75.107,74.969
3.3057,75.408,75.116
3.4106,75.091,74.699
3.5045,74.875,74.585
3.6091,74.531,75.035
3.7254,74.893,75.625
3.8303,74.807,75.082
3.9229,74.83,74.786
4.0275,74.821,75.269
4.1452,75.486,74.919
4.2501,75.505,74.88
4.3414,75.128,74.834
4.446,74.446,75.386
4.565,74.66,75.649
4.6699,74.78,74.721
4.7598,74.946,74.238
4.8644,74.824,74.647
4.9847,75.277,75.967
5.0896,75.219,74.852
5.1783,74.993,73.901
5.2829,74.511,75.998
5.4045,74.859,76.175
5.5094,75.007,74.339
5.5967,75.153,74.582
5.7013,74.865,75.282
5.8243,75.063,75.135
5.9292,74.798,75.488
6.0152,74.69,75.163
6.1198,74.533,74.112
6.244,75.129,74.743


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_038.csv <==
x,qOut,qIn
0.052451,74.854,74.823
0.15692,74.812,75.02
0.26153,74.815,74.865
0.36732,75.42,74.894
0.47222,75.24,75.366
0.57537,74.717,75.613
0.67997,74.183,75.394
0.78708,74.767,74.85
0.89198,75.256,75.17
0.99382,75.437,75.199
1.0984,74.916,74.426
1.2068,74.875,74.773
1.3118,74.607,75.085
1.4123,74.68,75.081
1.5169,74.665,75.399
1.6266,75.292,75.109
1.7315,75.35,74.39
1.8307,75.301,74.844
1.9353,74.928,75.585
2.0464,75.141,75.348
2.1513,74.894,75.045
2.2492,74.682,75.143
2.3538,74.42,74.853
2.4661,74.991,75.145
2.571,75.174,74.96
2.6676,75.141,74.66
2.7722,74.675,74.66
2.8859,74.875,75.314
2.9908,74.831,76.058
3.0861,74.956,75.172
3.1907,74.86,73.962
3.3057,75.318,74.943
3.4106,75.195,75.707
3.5045,74.991,74.692
3.6091,74.568,74.609
3.7254,74.872,75.162
3.8303,74.814,75.201
3.9229,74.842,75.039
4.0275,74.761,74.926
4.1452,75.331,75.046
4.2501,75.306,75.375
4.3414,75.012,75.406
4.446,74.514,75.03
4.565,74.885,74.603
4.6699,75.032,74.565
4.7598,75.04,75.258
4.8644,74.666,74.995
4.9847,74.958,75.509
5.0896,74.953,74.984
5.1783,74.988,73.941
5.2829,74.799,75.409
5.4045,75.258,75.848
5.5094,75.25,75.092
5.5967,75.028,75.134
5.7013,74.452,74.797
5.8243,74.69,74.192
5.9292,74.817,75.032
6.0152,75.092,76.082
6.1198,74.929,75.475
6.244,75.168,74.362


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_039.csv <==
x,qOut,qIn
0.052451,75.273,75.801
0.15692,74.996,75.272
0.26153,74.313,74.528
0.36732,74.549,74.894
0.47222,74.847,75.269
0.57537,75.359,75.482
0.67997,75.351,75.264
0.78708,75.525,74.884
0.89198,74.911,75.275
0.99382,74.481,74.958
1.0984,74.294,74.181
1.2068,75.043,75.072
1.3118,75.273,75.577
1.4123,75.104,74.62
1.5169,74.593,74.872
1.6266,74.941,75.105
1.7315,75.169,75.702
1.8307,75.336,75.265
1.9353,74.969,74.167
2.0464,75.064,75.035
2.1513,74.762,75.91
2.2492,74.7,74.832
2.3538,74.559,74.403
2.4661,75.093,74.928
2.571,75.089,75.212
2.6676,75.007,74.898
2.7722,74.706,75.236
2.8859,75.102,75.241
2.9908,75.076,74.734
3.0861,74.997,74.251
3.1907,74.727,75.364
3.3057,75.152,75.917
3.4106,75.125,74.788
3.5045,74.912,74.535
3.6091,74.469,75.318
3.7254,74.877,75.789
3.8303,75.08,74.41
3.9229,75.173,74.238
4.0275,74.765,75.643
4.1452,74.918,75.722
4.2501,74.773,75.363
4.3414,74.865,75.083
4.446,74.791,74.117
4.565,75.297,74.954
4.6699,75.212,75.702
4.7598,75.034,74.677
4.8644,74.62,74.308
4.9847,74.938,75.246
5.0896,74.917,75.916
5.1783,74.989,74.861
5.2829,74.878,74.562
5.4045,75.341,74.866
5.5094,75.184,74.627
5.5967,74.879,75
5.7013,74.459,75.71
5.8243,74.886,75.751
5.9292,74.978,75.366
6.0152,74.943,74.677
6.1198,74.706,74.099
6.244,75.198,74.696


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_040.csv <==
x,qOut,qIn
0.052451,74.818,75.498
0.15692,74.572,75.249
0.26153,74.341,75.235
0.36732,74.95,74.947
0.47222,75.135,74.851
0.57537,75.272,75.197
0.67997,75.123,74.968
0.78708,75.444,75.135
0.89198,75.081,75.191
0.99382,74.561,74.927
1.0984,74.144,75.073
1.2068,74.83,75.111
1.3118,75.308,75.333
1.4123,75.39,75.108
1.5169,74.835,74.595
1.6266,74.896,74.847
1.7315,74.831,75.571
1.8307,74.98,75.393
1.9353,74.825,74.35
2.0464,75.196,74.481
2.1513,75.053,75.987
2.2492,74.989,75.064
2.3538,74.747,74.232
2.4661,75.149,75.201
2.571,75.042,76.17
2.6676,74.895,74.882
2.7722,74.602,73.958
2.8859,75.061,74.761
2.9908,75.107,75.286
3.0861,75.007,75.114
3.1907,74.603,75.413
3.3057,74.925,75.113
3.4106,74.951,74.676
3.5045,75.04,74.886
3.6091,74.897,75.04
3.7254,75.306,75.648
3.8303,75.118,75.338
3.9229,74.748,74.759
4.0275,74.289,74.693
4.1452,74.815,75.081
4.2501,75.179,75.207
4.3414,75.33,75.033
4.446,74.854,74.777
4.565,74.904,75.024
4.6699,74.727,75.006
4.7598,74.919,74.388
4.8644,74.954,75.663
4.9847,75.443,76.134
5.0896,75.174,74.512
5.1783,74.823,74.243
5.2829,74.47,74.787
5.4045,75.001,75.079
5.5094,75.149,75.397
5.5967,75.017,74.982
5.7013,74.522,74.74
5.8243,74.829,75.95
5.9292,74.99,75.951
6.0152,75.222,74.217
6.1198,75.015,73.994
6.244,75.205,74.825


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_041.csv <==
x,qOut,qIn
0.052451,74.805,74.57
0.15692,74.764,74.939
0.26153,74.569,74.584
0.36732,75.102,75.689
0.47222,75.21,75.662
0.57537,75.075,74.152
0.67997,74.549,74.448
0.78708,74.818,75.162
0.89198,74.979,75.461
0.99382,75.239,75.355
1.0984,74.975,74.924
1.2068,75.098,75.047
1.3118,74.74,74.86
1.4123,74.777,74.34
1.5169,74.836,75.087
1.6266,75.413,75.714
1.7315,75.135,75.522
1.8307,74.649,74.986
1.9353,74.277,74.477
2.0464,74.98,75.266
2.1513,75.408,75.501
2.2492,75.381,74.41
2.3538,74.722,74.526
2.4661,74.728,75.686
2.571,74.664,75.151
2.6676,74.891,74.121
2.7722,74.898,74.769
2.8859,75.408,75.935
2.9908,75.273,75.024
3.0861,75.025,74.7
3.1907,74.605,75.414
3.3057,74.976,75.79
3.4106,75.013,74.4
3.5045,74.974,74
3.6091,74.643,74.981
3.7254,74.972,75.232
3.8303,74.916,75.369
3.9229,74.849,75.346
4.0275,74.614,74.828
4.1452,75.15,75.305
4.2501,75.32,75.536
4.3414,75.321,74.337
4.446,74.83,74.484
4.565,74.883,75.325
4.6699,74.599,75.638
4.7598,74.55,75.188
4.8644,74.473,74.754
4.9847,75.145,74.824
5.0896,75.315,75.374
5.1783,75.302,75.149
5.2829,74.901,74.182
5.4045,75.095,74.866
5.5094,74.895,75.445
5.5967,74.769,75.117
5.7013,74.572,75.156
5.8243,75.151,74.842
5.9292,75.284,74.503
6.0152,75.189,75.041
6.1198,74.709,76.045
6.244,74.903,75.305


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_042.csv <==
x,qOut,qIn
0.052451,75.346,74.994
0.15692,75.062,75.135
0.26153,74.408,74.99
0.36732,74.618,74.81
0.47222,74.786,75.004
0.57537,75.128,74.882
0.67997,75.004,74.651
0.78708,75.205,75.2
0.89198,74.78,75.275
0.99382,74.638,74.961
1.0984,74.665,75.251
1.2068,75.439,75.91
1.3118,75.497,75.274
1.4123,75.106,74.027
1.5169,74.463,74.287
1.6266,74.742,75.322
1.7315,74.892,75.509
1.8307,74.919,74.989
1.9353,74.585,75.025
2.0464,74.988,74.946
2.1513,75.165,74.916
2.2492,75.39,75.203
2.3538,75.15,75.22
2.4661,75.272,74.63
2.571,74.79,75.076
2.6676,74.499,75.231
2.7722,74.369,75.031
2.8859,75.117,75.209
2.9908,75.342,75.25
3.0861,75.179,74.829
3.1907,74.635,74.993
3.3057,74.886,75.335
3.4106,74.979,74.847
3.5045,75.031,74.731
3.6091,74.682,75.061
3.7254,74.963,75.231
3.8303,74.936,75.664
3.9229,75.023,74.813
4.0275,74.845,74.22
4.1452,75.241,74.976
4.2501,75.128,75.547
4.3414,74.991,75.102
4.446,74.623,75.061
4.565,74.961,75.431
4.6699,74.925,74.731
4.7598,74.968,74.747
4.8644,74.818,74.866
4.9847,75.241,75.307
5.0896,75.061,75.393
5.1783,74.753,74.746
5.2829,74.395,75.254
5.4045,74.974,75.35
5.5094,75.277,74.022
5.5967,75.336,74.273
5.7013,74.863,75.905
5.8243,74.96,76.254
5.9292,74.772,74.333
6.0152,74.79,73.531
6.1198,74.721,75.568
6.244,75.318,76.146


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_043.csv <==
x,qOut,qIn
0.052451,74.953,75.098
0.15692,75.044,74.45
0.26153,74.769,75.251
0.36732,75.11,75.763
0.47222,75.081,74.836
0.57537,75.113,74.636
0.67997,74.874,75.004
0.78708,75.2,74.756
0.89198,75.001,75.289
0.99382,74.798,75.663
1.0984,74.494,74.589
1.2068,74.998,74.17
1.3118,75.126,75.673
1.4123,75.143,75.965
1.5169,74.822,74.824
1.6266,75.098,74.946
1.7315,74.936,75.168
1.8307,74.787,74.611
1.9353,74.532,74.636
2.0464,75.032,74.792
2.1513,75.089,74.839
2.2492,74.928,74.899
2.3538,74.509,75.981
2.4661,74.941,76.046
2.571,75.189,74.367
2.6676,75.365,73.888
2.7722,75.035,75.053
2.8859,75.144,75.694
2.9908,74.79,75.688
3.0861,74.538,75.103
3.1907,74.229,74.431
3.3057,74.82,75.038
3.4106,75.152,74.783
3.5045,75.456,74.802
3.6091,75.164,75.299
3.7254,75.167,75.223
3.8303,74.618,75.032
3.9229,74.507,74.611
4.0275,74.649,75.231
4.1452,75.501,76.005
4.2501,75.524,74.883
4.3414,75.028,74.134
4.446,74.337,74.782
4.565,74.687,75.465
4.6699,75.002,75.313
4.7598,75.142,74.768
4.8644,74.765,74.826
4.9847,74.994,75.19
5.0896,74.976,74.976
5.1783,75.121,74.417
5.2829,74.942,75.245
5.4045,75.22,75.857
5.5094,74.896,74.623
5.5967,74.675,74.695
5.7013,74.497,75.481
5.8243,75.126,75.683
5.9292,75.239,74.972
6.0152,75.039,74.545
6.1198,74.527,74.647
6.244,74.832,75.475


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_044.csv <==
x,qOut,qIn
0.052451,75.306,74.952
0.15692,74.856,74.352
0.26153,74.323,74.651
0.36732,74.753,75.907
0.47222,74.984,75.691
0.57537,75.161,74.268
0.67997,75.004,74.313
0.78708,75.392,76.055
0.89198,75.253,75.677
0.99382,74.948,74.1
1.0984,74.387,74.208
1.2068,74.657,75.46
1.3118,74.744,75.529
1.4123,74.937,74.964
1.5169,74.833,74.977
1.6266,75.258,75.143
1.7315,75.128,74.859
1.8307,75.007,75.023
1.9353,74.752,75.36
2.0464,75.167,75.107
2.1513,75.044,74.781
2.2492,74.774,74.818
2.3538,74.444,74.715
2.4661,75.026,75.093
2.571,75.302,75.685
2.6676,75.24,74.897
2.7722,74.699,74.371
2.8859,74.9,75.201
2.9908,74.985,75.666
3.0861,75.129,74.696
3.1907,74.801,74.88
3.3057,74.962,75.479
3.4106,74.724,74.747
3.5045,74.753,74.632
3.6091,74.688,75.13
3.7254,75.223,74.888
3.8303,75.131,75.899
3.9229,74.921,75.738
4.0275,74.588,74.028
4.1452,75.08,74.677
4.2501,75.224,75.426
4.3414,75.175,75.603
4.446,74.702,75.251
4.565,74.876,74.681
4.6699,74.773,74.523
4.7598,74.851,74.525
4.8644,74.792,75.13
4.9847,75.325,75.487
5.0896,75.232,75.55
5.1783,74.913,75.047
5.2829,74.477,74.61
5.4045,74.998,74.697
5.5094,75.333,75.086
5.5967,75.377,75.201
5.7013,74.73,74.937
5.8243,74.644,75.504
5.9292,74.455,75.58
6.0152,74.756,74.864
6.1198,74.941,74.551
6.244,75.545,75.058


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_045.csv <==
x,qOut,qIn
0.052451,75.303,74.996
0.15692,75.472,75.414
0.26153,74.995,74.932
0.36732,75.015,74.322
0.47222,74.771,74.86
0.57537,74.822,74.905
0.67997,74.732,75.287
0.78708,75.223,75.84
0.89198,75.116,75.265
0.99382,74.961,74.302
1.0984,74.685,74.875
1.2068,75.156,75.633
1.3118,75.177,74.498
1.4123,74.937,74.257
1.5169,74.356,75.518
1.6266,74.621,75.828
1.7315,74.791,74.52
1.8307,75.126,74.383
1.9353,75.108,75.652
2.0464,75.482,75.812
2.1513,75.169,74.503
2.2492,74.81,74.809
2.3538,74.403,75.471
2.4661,74.865,75.221
2.571,74.989,75.119
2.6676,75.005,75.066
2.7722,74.71,74.679
2.8859,75.075,74.631
2.9908,75.057,74.999
3.0861,75.033,75.29
3.1907,74.759,75.823
3.3057,75.136,75.251
3.4106,75.069,74.162
3.5045,75.012,74.154
3.6091,74.791,75.712
3.7254,75.207,75.703
3.8303,75.067,75.161
3.9229,74.724,74.887
4.0275,74.298,74.327
4.1452,74.873,75.408
4.2501,75.289,75.51
4.3414,75.435,74.447
4.446,74.876,75.111
4.565,74.818,75.602
4.6699,74.579,75.341
4.7598,74.794,74.672
4.8644,74.884,74.321
4.9847,75.417,74.463
5.0896,75.157,75.544
5.1783,74.821,75.711
5.2829,74.485,75.074
5.4045,75.045,75.099
5.5094,75.228,74.953
5.5967,75.229,74.855
5.7013,74.889,74.747
5.8243,75.133,75.247
5.9292,74.898,75.318
6.0152,74.573,74.816
6.1198,74.222,75.09
6.244,74.867,75.207


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_046.csv <==
x,qOut,qIn
0.052451,75.24,74.955
0.15692,75.12,74.971
0.26153,74.711,74.875
0.36732,75.009,75.188
0.47222,74.948,75.341
0.57537,74.804,74.749
0.67997,74.502,74.485
0.78708,75.028,75.144
0.89198,75.246,75.117
0.99382,75.251,75.011
1.0984,74.784,75.514
1.2068,74.962,75.398
1.3118,74.898,74.312
1.4123,74.983,74.483
1.5169,74.802,75.8
1.6266,75.152,75.501
1.7315,74.945,74.715
1.8307,74.726,74.831
1.9353,74.445,75.13
2.0464,75.028,74.926
2.1513,75.271,74.495
2.2492,75.287,75.498
2.3538,74.794,75.677
2.4661,74.915,75.117
2.571,74.799,74.83
2.6676,74.935,74.807
2.7722,74.871,75.18
2.8859,75.298,75.136
2.9908,75.046,75.084
3.0861,74.708,75.336
3.1907,74.332,74.828
3.3057,74.885,74.897
3.4106,75.159,75.715
3.5045,75.285,75.016
3.6091,74.951,73.956
3.7254,75.151,74.668
3.8303,74.945,74.79
3.9229,74.862,74.891
4.0275,74.645,76.418
4.1452,75.113,75.788
4.2501,75.087,74.058
4.3414,75.033,74.323
4.446,74.811,75.4
4.565,75.207,75.58
4.6699,75.013,74.991
4.7598,74.565,74.593
4.8644,74.056,74.639
4.9847,74.651,75.536
5.0896,75.207,75.584
5.1783,75.58,74.414
5.2829,75.195,74.77
5.4045,75.128,75.7
5.5094,74.683,75.19
5.5967,74.683,74.45
5.7013,74.678,74.669
5.8243,75.241,75.039
5.9292,75.072,75.518
6.0152,74.837,75.28
6.1198,74.573,74.845
6.244,75.132,75.237


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_047.csv <==
x,qOut,qIn
0.052451,75.072,74.592
0.15692,74.983,73.878
0.26153,74.614,75.538
0.36732,75.016,75.936
0.47222,75.171,75.301
0.57537,75.227,75.693
0.67997,74.781,74.714
0.78708,74.913,74.409
0.89198,74.781,74.522
0.99382,74.905,74.824
1.0984,74.743,75.636
1.2068,75.049,75.626
1.3118,74.762,74.598
1.4123,74.71,74.532
1.5169,74.794,75.608
1.6266,75.59,75.578
1.7315,75.636,74.711
1.8307,75.093,75.202
1.9353,74.243,75.299
2.0464,74.468,74.648
2.1513,74.823,74.475
2.2492,75.198,74.959
2.3538,75.016,75.652
2.4661,75.224,75.082
2.571,74.949,75.122
2.6676,74.878,75.186
2.7722,74.766,74.959
2.8859,75.321,74.922
2.9908,75.264,74.744
3.0861,74.955,74.531
3.1907,74.408,75.365
3.3057,74.724,75.544
3.4106,74.861,75.333
3.5045,75.023,75.205
3.6091,74.874,74.628
3.7254,75.28,75.178
3.8303,75.17,75.014
3.9229,74.961,74.166
4.0275,74.505,75.181
4.1452,74.81,76.383
4.2501,74.824,75.136
4.3414,74.924,74.113
4.446,74.843,74.538
4.565,75.379,75.029
4.6699,75.349,75.422
4.7598,75.076,75.242
4.8644,74.501,74.811
4.9847,74.759,74.848
5.0896,74.864,75.492
5.1783,75.111,75.455
5.2829,75.04,74.626
5.4045,75.374,74.619
5.5094,75.005,75.317
5.5967,74.611,75.476
5.7013,74.298,75.164
5.8243,74.938,75.059
5.9292,75.204,74.66
6.0152,75.174,74.506
6.1198,74.767,75.14
6.244,75.062,75.743


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_048.csv <==
x,qOut,qIn
0.052451,75.335,74.074
0.15692,74.954,74.865
0.26153,74.494,75.741
0.36732,74.96,75
0.47222,75.146,75.142
0.57537,75.064,76.236
0.67997,74.618,74.622
0.78708,74.961,74.002
0.89198,75.136,74.696
0.99382,75.26,75.106
1.0984,74.842,75.55
1.2068,74.913,75.575
1.3118,74.644,75.05
1.4123,74.738,74.622
1.5169,74.836,74.76
1.6266,75.512,74.919
1.7315,75.425,75.257
1.8307,74.946,75.243
1.9353,74.228,74.99
2.0464,74.52,75.207
2.1513,74.822,75.204
2.2492,75.224,74.726
2.3538,75.162,75.059
2.4661,75.411,75.582
2.571,74.977,75.063
2.6676,74.626,74.564
2.7722,74.372,74.593
2.8859,75.023,74.809
2.9908,75.244,75.317
3.0861,75.199,75.409
3.1907,74.77,74.663
3.3057,75.042,74.904
3.4106,75.041,76.14
3.5045,75.087,75.767
3.6091,74.836,73.963
3.7254,75.131,74.254
3.8303,74.902,75.544
3.9229,74.681,75.257
4.0275,74.376,74.846
4.1452,74.891,74.751
4.2501,75.031,75.057
4.3414,75.093,75.148
4.446,74.911,75.301
4.565,75.355,75.345
4.6699,75.286,74.593
4.7598,74.978,74.433
4.8644,74.45,75.064
4.9847,74.811,75.403
5.0896,75.003,75.778
5.1783,75.062,75.079
5.2829,74.677,74.423
5.4045,74.957,75.02
5.5094,75.014,75.2
5.5967,75.164,75.249
5.7013,74.85,75.003
5.8243,74.985,74.697
5.9292,74.671,75.044
6.0152,74.719,75.226
6.1198,74.794,75.713
6.244,75.454,75.15


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_049.csv <==
x,qOut,qIn
0.052451,75.077,75.319
0.15692,74.777,75.146
0.26153,74.459,75.031
0.36732,75.027,75.531
0.47222,75.218,74.67
0.57537,75.188,74.383
0.67997,74.818,75.36
0.78708,75.1,75.733
0.89198,74.992,75.64
0.99382,74.764,74.804
1.0984,74.375,74.092
1.2068,74.886,74.621
1.3118,75.197,74.83
1.4123,75.334,75.144
1.5169,74.865,75.634
1.6266,74.922,75.382
1.7315,74.734,74.423
1.8307,74.944,74.553
1.9353,75.047,75.898
2.0464,75.551,75.525
2.1513,75.16,74.474
2.2492,74.529,74.839
2.3538,74.006,74.992
2.4661,74.649,75.322
2.571,75.165,75.372
2.6676,75.369,74.893
2.7722,74.933,75.05
2.8859,75.033,75.335
2.9908,74.9,74.585
3.0861,75.002,74.492
3.1907,74.831,75.071
3.3057,75.151,75.431
3.4106,74.888,75.266
3.5045,74.756,75.038
3.6091,74.639,75.345
3.7254,75.279,75.056
3.8303,75.362,74.54
3.9229,75.149,75.056
4.0275,74.59,75.224
4.1452,74.786,75.356
4.2501,74.756,74.749
4.3414,74.819,74.879
4.446,74.725,75.533
4.565,75.296,75.426
4.6699,75.349,74.292
4.7598,75.155,74.486
4.8644,74.623,75.536
4.9847,74.859,75.345
5.0896,74.888,75.561
5.1783,74.961,75.005
5.2829,74.754,73.846
5.4045,75.178,75.17
5.5094,75.174,76.007
5.5967,75.096,74.596
5.7013,74.664,74.418
5.8243,74.888,75.668
5.9292,74.798,75.569
6.0152,74.909,74.504
6.1198,74.843,74.357
6.244,75.297,75.002


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_050.csv <==
x,qOut,qIn
0.052451,74.699,75.103
0.15692,74.678,74.792
0.26153,74.652,74.317
0.36732,75.314,75.339
0.47222,75.366,76.07
0.57537,75.141,74.656
0.67997,74.634,73.95
0.78708,74.949,74.52
0.89198,75.057,75.472
0.99382,75.123,75.562
1.0984,74.752,75.819
1.2068,74.931,74.794
1.3118,74.734,74.306
1.4123,74.799,75.42
1.5169,74.805,75.512
1.6266,75.343,74.602
1.7315,75.099,74.782
1.8307,74.581,75.542
1.9353,74.124,75.446
2.0464,74.817,74.64
2.1513,75.391,74.848
2.2492,75.573,75.343
2.3538,75.005,74.531
2.4661,74.948,74.663
2.571,74.74,75.915
2.6676,74.853,75.462
2.7722,74.737,74.82
2.8859,75.171,74.916
2.9908,75.068,75.089
3.0861,75.022,74.94
3.1907,74.723,74.9
3.3057,75.006,74.916
3.4106,74.789,75.15
3.5045,74.693,75.189
3.6091,74.602,74.697
3.7254,75.275,75.233
3.8303,75.411,75.149
3.9229,75.25,75.033
4.0275,74.727,75.171
4.1452,74.936,75.116
4.2501,74.898,75.159
4.3414,74.893,74.502
4.446,74.629,74.616
4.565,75.019,75.263
4.6699,74.994,74.911
4.7598,74.954,75.094
4.8644,74.688,75.667
4.9847,75.123,75.376
5.0896,75.159,74.572
5.1783,75.141,74.535
5.2829,74.801,74.951
5.4045,75.043,75.258
5.5094,74.829,75.519
5.5967,74.646,75.058
5.7013,74.402,74.936
5.8243,75.012,75.353
5.9292,75.274,74.787
6.0152,75.353,74.854
6.1198,74.912,75.33
6.244,74.983,75.13


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_051.csv <==
x,qOut,qIn
0.052451,75.37,74.395
0.15692,75.051,74.431
0.26153,74.556,75.323
0.36732,74.878,75.947
0.47222,74.908,74.74
0.57537,74.892,74.652
0.67997,74.629,75.142
0.78708,75.091,74.821
0.89198,75.21,75.05
0.99382,75.226,75.414
1.0984,74.784,74.955
1.2068,74.917,75.518
1.3118,74.731,75.459
1.4123,74.828,74.219
1.5169,74.83,74.277
1.6266,75.367,75.561
1.7315,75.179,75.547
1.8307,74.791,74.801
1.9353,74.328,74.886
2.0464,74.837,74.664
2.1513,75.142,75.094
2.2492,75.333,75.211
2.3538,75.035,75.001
2.4661,75.185,75.137
2.571,74.844,75.419
2.6676,74.662,74.867
2.7722,74.541,74.795
2.8859,75.206,75.402
2.9908,75.31,75.328
3.0861,75.031,74.361
3.1907,74.433,74.811
3.3057,74.728,76.008
3.4106,74.943,75.113
3.5045,75.138,73.941
3.6091,74.899,74.476
3.7254,75.195,75.353
3.8303,75.083,75.834
3.9229,75.017,75.159
4.0275,74.702,74.247
4.1452,75.06,74.877
4.2501,75.03,75.85
4.3414,75.061,75.393
4.446,74.8,74.585
4.565,75.067,74.579
4.6699,74.79,75.018
4.7598,74.627,74.662
4.8644,74.506,74.938
4.9847,75.162,75.613
5.0896,75.26,75.79
5.1783,75.037,74.925
5.2829,74.603,74.735
5.4045,75.051,75.169
5.5094,75.278,74.922
5.5967,75.201,74.685
5.7013,74.555,74.915
5.8243,74.612,75.572
5.9292,74.617,74.615
6.0152,74.944,74.764
6.1198,75.024,75.987
6.244,75.548,75.311


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_052.csv <==
x,qOut,qIn
0.052451,75.025,75.41
0.15692,75.441,75.866
0.26153,75.217,75.273
0.36732,75.293,74.494
0.47222,74.84,74.676
0.57537,74.671,74.806
0.67997,74.565,74.998
0.78708,75.168,75.584
0.89198,75.135,75.291
0.99382,74.86,74.71
1.0984,74.477,75.089
1.2068,75.038,75.361
1.3118,75.372,74.86
1.4123,75.383,74.568
1.5169,74.746,74.754
1.6266,74.715,75.618
1.7315,74.583,75.306
1.8307,74.836,74.962
1.9353,74.898,75.003
2.0464,75.433,75.107
2.1513,75.272,74.298
2.2492,75.03,74.682
2.3538,74.6,76.154
2.4661,74.907,74.907
2.571,74.832,74.263
2.6676,74.812,75.684
2.7722,74.707,75.46
2.8859,75.303,74.71
2.9908,75.344,75.02
3.0861,75.06,75.478
3.1907,74.483,75.325
3.3057,74.768,75.411
3.4106,74.913,74.568
3.5045,75.025,74.135
3.6091,74.731,75.26
3.7254,75.022,75.45
3.8303,74.945,74.696
3.9229,74.949,74.787
4.0275,74.74,75.385
4.1452,75.203,75.285
4.2501,75.233,74.999
4.3414,75.219,74.632
4.446,74.857,74.994
4.565,75.056,75.443
4.6699,74.805,75.676
4.7598,74.675,75.392
4.8644,74.487,74.234
4.9847,75.05,74.384
5.0896,75.135,75.038
5.1783,75.084,75.079
5.2829,74.718,75.727
5.4045,75.003,75.524
5.5094,74.897,74.988
5.5967,74.888,74.996
5.7013,74.823,74.397
5.8243,75.413,74.904
5.9292,75.356,75.618
6.0152,74.875,74.993
6.1198,74.183,74.695
6.244,74.574,74.673


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_053.csv <==
x,qOut,qIn
0.052451,75.209,74.484
0.15692,75.143,74.69
0.26153,74.777,74.472
0.36732,75.127,75.458
0.47222,75.159,75.726
0.57537,75.07,74.795
0.67997,74.605,75.221
0.78708,74.872,74.976
0.89198,74.945,74.498
0.99382,75.155,75.156
1.0984,74.892,75.444
1.2068,74.996,75.409
1.3118,74.551,74.992
1.4123,74.494,74.533
1.5169,74.639,74.801
1.6266,75.502,75.355
1.7315,75.588,75.376
1.8307,75.15,74.824
1.9353,74.411,74.789
2.0464,74.664,75.435
2.1513,74.933,75.24
2.2492,75.213,74.732
2.3538,74.994,74.708
2.4661,75.196,75.061
2.571,74.899,75.496
2.6676,74.761,75.25
2.7722,74.582,74.871
2.8859,75.141,74.429
2.9908,75.19,74.784
3.0861,75.092,75.335
3.1907,74.728,75.396
3.3057,75.051,75.344
3.4106,74.976,74.879
3.5045,74.873,74.733
3.6091,74.647,75.394
3.7254,75.167,75.329
3.8303,75.233,74.691
3.9229,74.981,74.789
4.0275,74.386,74.945
4.1452,74.676,74.911
4.2501,74.915,75.336
4.3414,75.207,75.672
4.446,75.017,75.396
4.565,75.265,74.262
4.6699,75.031,75.262
4.7598,74.956,75.756
4.8644,74.712,74.182
4.9847,75.066,74.263
5.0896,74.864,75.793
5.1783,74.7,76.063
5.2829,74.53,74.432
5.4045,75.186,74.474
5.5094,75.385,75.592
5.5967,75.299,75.338
5.7013,74.779,75.013
5.8243,74.912,74.991
5.9292,74.766,74.352
6.0152,74.731,74.97
6.1198,74.562,75.993
6.244,75.112,75.194


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_054.csv <==
x,qOut,qIn
0.052451,74.776,74.936
0.15692,74.659,75.036
0.26153,74.602,75.37
0.36732,75.296,75.355
0.47222,75.39,75.24
0.57537,75.097,74.883
0.67997,74.479,74.141
0.78708,74.739,74.528
0.89198,74.907,75.096
0.99382,75.05,75.365
1.0984,74.757,75.824
1.2068,75.057,74.806
1.3118,75.033,74.801
1.4123,75.175,75.757
1.5169,75.022,75.185
1.6266,75.283,74.922
1.7315,74.85,74.744
1.8307,74.44,74.604
1.9353,74.155,74.761
2.0464,74.872,75.681
2.1513,75.26,75.593
2.2492,75.333,74.439
2.3538,74.902,74.134
2.4661,75.112,75.325
2.571,75.093,75.773
2.6676,75.131,74.899
2.7722,74.752,74.314
2.8859,74.913,75.327
2.9908,74.698,75.759
3.0861,74.803,74.39
3.1907,74.813,74.475
3.3057,75.33,75.378
3.4106,75.086,75.35
3.5045,74.737,75.111
3.6091,74.414,75.239
3.7254,75.01,75.067
3.8303,75.228,74.758
3.9229,75.173,74.763
4.0275,74.756,74.812
4.1452,75.028,75.145
4.2501,74.982,75.93
4.3414,74.871,75.012
4.446,74.568,73.887
4.565,75.075,74.937
4.6699,75.289,75.702
4.7598,75.303,74.674
4.8644,74.764,74.856
4.9847,74.813,75.849
5.0896,74.649,75.364
5.1783,74.812,74.011
5.2829,74.83,74.443
5.4045,75.348,75.662
5.5094,75.151,75.649
5.5967,74.791,75.197
5.7013,74.347,74.558
5.8243,74.856,74.586
5.9292,75.154,75.333
6.0152,75.339,74.809
6.1198,75.005,74.888
6.244,75.118,75.391


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_055.csv <==
x,qOut,qIn
0.052451,75.133,76.135
0.15692,75.152,75.458
0.26153,74.788,74.253
0.36732,75.101,74.211
0.47222,75.119,75.107
0.57537,75.13,75.367
0.67997,74.753,75.01
0.78708,74.937,75.118
0.89198,74.723,75.411
0.99382,74.728,74.818
1.0984,74.74,74.938
1.2068,75.421,75.224
1.3118,75.431,75.322
1.4123,74.99,74.789
1.5169,74.262,74.518
1.6266,74.548,75.445
1.7315,74.885,75.247
1.8307,75.227,74.216
1.9353,75.03,75.162
2.0464,75.253,75.667
2.1513,75.022,74.888
2.2492,74.949,75.064
2.3538,74.715,75.242
2.4661,75.12,75.451
2.571,75.014,74.945
2.6676,74.902,74.788
2.7722,74.626,74.575
2.8859,75.06,74.426
2.9908,75.055,75.523
3.0861,74.963,75.97
3.1907,74.644,74.667
3.3057,75.074,74.442
3.4106,75.162,74.763
3.5045,75.223,74.734
3.6091,74.928,76
3.7254,75.131,75.835
3.8303,74.792,74.668
3.9229,74.519,74.491
4.0275,74.334,74.79
4.1452,75.058,75.073
4.2501,75.351,75.637
4.3414,75.19,75.271
4.446,74.504,74.289
4.565,74.651,75.33
4.6699,74.85,75.776
4.7598,75.286,74.29
4.8644,75.211,74.334
4.9847,75.372,75.063
5.0896,74.834,75.697
5.1783,74.563,75.099
5.2829,74.453,74.389
5.4045,75.161,75.328
5.5094,75.283,75.698
5.5967,75.159,74.639
5.7013,74.765,74.673
5.8243,75.069,75.436
5.9292,74.975,75.259
6.0152,74.786,74.343
6.1198,74.448,74.584
6.244,74.945,75.258


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_056.csv <==
x,qOut,qIn
0.052451,74.983,75.319
0.15692,74.989,74.744
0.26153,74.717,74.611
0.36732,75.048,75.01
0.47222,74.932,75.537
0.57537,74.884,75.487
0.67997,74.67,74.877
0.78708,75.14,74.291
0.89198,75.145,74.922
0.99382,75.082,75.716
1.0984,74.732,75.407
1.2068,75.007,74.79
1.3118,74.846,74.955
1.4123,74.756,74.706
1.5169,74.624,74.809
1.6266,75.23,75.725
1.7315,75.3,75.39
1.8307,75.01,74.681
1.9353,74.42,75.123
2.0464,74.758,74.784
2.1513,75.052,74.527
2.2492,75.308,75.397
2.3538,74.95,75.564
2.4661,75.001,75.183
2.571,74.673,74.571
2.6676,74.759,74.767
2.7722,74.87,75.449
2.8859,75.526,75.46
2.9908,75.358,74.71
3.0861,74.862,74.635
3.1907,74.277,75.254
3.3057,74.726,75.829
3.4106,75.056,74.781
3.5045,75.226,74.019
3.6091,74.885,74.915
3.7254,75.084,75.208
3.8303,74.941,75.145
3.9229,74.932,75.599
4.0275,74.704,75.583
4.1452,75.108,74.937
4.2501,75.042,75.352
4.3414,75.035,75.546
4.446,74.805,74.232
4.565,75.124,74.031
4.6699,74.848,75.486
4.7598,74.57,75.66
4.8644,74.342,75.116
4.9847,75.051,74.439
5.0896,75.396,75.478
5.1783,75.485,75.676
5.2829,75.106,74.305
5.4045,75.249,75.114
5.5094,74.956,75.055
5.5967,74.661,74.553
5.7013,74.307,75.166
5.8243,74.855,75.213
5.9292,75.122,75.16
6.0152,75.214,75.231
6.1198,74.842,74.906
6.244,75.067,74.952


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_057.csv <==
x,qOut,qIn
0.052451,75.25,74.595
0.15692,75.166,74.251
0.26153,74.776,75.845
0.36732,75.133,75.643
0.47222,75.186,74.496
0.57537,75.118,74.943
0.67997,74.718,75.572
0.78708,75,74.949
0.89198,74.955,74.49
0.99382,74.89,75.031
1.0984,74.537,75.409
1.2068,74.879,75.685
1.3118,74.891,75.342
1.4123,74.967,74.583
1.5169,74.803,74.02
1.6266,75.24,74.541
1.7315,75.162,75.864
1.8307,74.96,75.712
1.9353,74.485,75.168
2.0464,74.798,74.663
2.1513,74.885,75.211
2.2492,75.149,75.153
2.3538,75.111,74.453
2.4661,75.409,75.156
2.571,74.896,75.731
2.6676,74.373,74.795
2.7722,74.124,74.246
2.8859,75.001,75.179
2.9908,75.55,75.373
3.0861,75.579,74.838
3.1907,74.909,75.002
3.3057,74.858,74.964
3.4106,74.732,74.951
3.5045,74.906,75.575
3.6091,74.832,75.246
3.7254,75.243,74.686
3.8303,75.029,74.87
3.9229,74.821,74.907
4.0275,74.538,75.362
4.1452,75.038,75.101
4.2501,75.105,74.57
4.3414,74.989,74.895
4.446,74.608,75.728
4.565,75.003,75.911
4.6699,75.123,74.508
4.7598,75.139,74.26
4.8644,74.761,74.948
4.9847,75.007,75.069
5.0896,74.93,75.073
5.1783,74.906,75.296
5.2829,74.6,75.085
5.4045,74.976,75.213
5.5094,75.013,75.033
5.5967,75.183,75.315
5.7013,75.022,75.275
5.8243,75.264,74.748
5.9292,74.832,75.079
6.0152,74.522,75.277
6.1198,74.343,74.536
6.244,75.046,75.184


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_058.csv <==
x,qOut,qIn
0.052451,75.111,74.83
0.15692,74.707,74.815
0.26153,74.25,75.157
0.36732,74.795,74.984
0.47222,75.155,74.631
0.57537,75.297,74.963
0.67997,74.921,75.558
0.78708,75.117,75.265
0.89198,75.011,75.47
0.99382,74.987,75.514
1.0984,74.708,74.327
1.2068,75.062,74.236
1.3118,74.983,75.106
1.4123,74.888,75.295
1.5169,74.522,75.335
1.6266,74.86,75.054
1.7315,74.873,75.038
1.8307,75.038,74.545
1.9353,75.023,74.877
2.0464,75.498,76.058
2.1513,75.242,75.29
2.2492,74.735,74.203
2.3538,74.188,74.847
2.4661,74.704,75.5
2.571,75.103,75.206
2.6676,75.3,75.003
2.7722,74.885,75.235
2.8859,74.975,74.89
2.9908,74.784,74.189
3.0861,74.928,74.697
3.1907,74.933,75.975
3.3057,75.413,75.574
3.4106,75.137,74.538
3.5045,74.788,74.727
3.6091,74.515,75.486
3.7254,75.158,75.522
3.8303,75.369,74.414
3.9229,75.118,74.709
4.0275,74.419,75.533
4.1452,74.591,75.906
4.2501,74.779,74.774
4.3414,75.097,74.303
4.446,74.984,74.936
4.565,75.299,75.197
4.6699,75.067,75.214
4.7598,74.901,74.611
4.8644,74.595,74.894
4.9847,75.025,76.068
5.0896,75.046,75.249
5.1783,75.086,74.413
5.2829,74.883,74.822
5.4045,75.245,74.55
5.5094,75.038,75.231
5.5967,74.762,75.815
5.7013,74.395,74.837
5.8243,74.883,74.891
5.9292,75.042,75.347
6.0152,75.144,75.048
6.1198,74.968,74.877
6.244,75.334,75.24


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_059.csv <==
x,qOut,qIn
0.052451,75.183,73.899
0.15692,75.027,74.13
0.26153,74.592,76.072
0.36732,74.89,76.106
0.47222,74.873,74.554
0.57537,74.856,74.26
0.67997,74.701,74.866
0.78708,75.301,76.017
0.89198,75.476,75.668
0.99382,75.287,74.548
1.0984,74.559,74.206
1.2068,74.605,75.13
1.3118,74.663,75.415
1.4123,75.042,74.734
1.5169,75.009,74.772
1.6266,75.285,75.474
1.7315,74.87,74.964
1.8307,74.73,73.931
1.9353,74.744,75.205
2.0464,75.445,75.907
2.1513,75.363,75.419
2.2492,74.858,75.397
2.3538,74.279,74.607
2.4661,74.777,74.812
2.571,75.168,74.979
2.6676,75.254,74.375
2.7722,74.737,75.207
2.8859,74.809,75.333
2.9908,74.692,74.956
3.0861,74.834,75.355
3.1907,74.849,75.297
3.3057,75.46,74.58
3.4106,75.445,74.943
3.5045,75.142,75.345
3.6091,74.521,74.71
3.7254,74.722,74.821
3.8303,74.769,75.974
3.9229,74.881,75.579
4.0275,74.72,74.575
4.1452,75.178,75.05
4.2501,75.184,74.834
4.3414,75.092,74.548
4.446,74.656,75.023
4.565,74.883,75.612
4.6699,74.791,75.114
4.7598,74.835,74.576
4.8644,74.764,74.791
4.9847,75.372,75.384
5.0896,75.446,75.43
5.1783,75.239,74.779
5.2829,74.634,74.768
5.4045,74.786,75.135
5.5094,74.784,75.122
5.5967,74.948,74.662
5.7013,74.817,74.829
5.8243,75.194,75.424
5.9292,75.006,75.347
6.0152,74.86,75.182
6.1198,74.635,75.363
6.244,75.152,75.303


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_060.csv <==
x,qOut,qIn
0.052451,75.018,74.995
0.15692,75.181,74.729
0.26153,74.896,74.59
0.36732,75.154,74.896
0.47222,75.018,75.001
0.57537,74.968,75.168
0.67997,74.694,75.468
0.78708,75.055,75.617
0.89198,74.951,75.232
0.99382,74.921,74.909
1.0984,74.758,74.528
1.2068,75.21,74.587
1.3118,75.053,75.164
1.4123,74.705,75.664
1.5169,74.26,75.011
1.6266,74.786,74.2
1.7315,75.128,75.101
1.8307,75.389,75.629
1.9353,75.183,75.192
2.0464,75.385,75.087
2.1513,75.003,75.004
2.2492,74.648,74.973
2.3538,74.341,74.848
2.4661,74.946,74.903
2.571,75.17,75.201
2.6676,75.073,75.061
2.7722,74.554,75.026
2.8859,74.819,75.162
2.9908,74.97,75.669
3.0861,75.2,74.726
3.1907,74.994,74.224
3.3057,75.227,75.072
3.4106,74.944,75.39
3.5045,74.785,75.573
3.6091,74.528,74.88
3.7254,75.016,74.344
3.8303,75.072,75.067
3.9229,75.122,75.509
4.0275,74.895,75.341
4.1452,75.206,74.945
4.2501,74.944,74.248
4.3414,74.686,74.57
4.446,74.463,75.476
4.565,75.105,75.199
4.6699,75.294,75.64
4.7598,75.096,75.474
4.8644,74.533,74.558
4.9847,74.837,74.607
5.0896,75.07,75.065
5.1783,75.231,74.885
5.2829,74.772,75.208
5.4045,74.784,75.737
5.5094,74.521,74.745
5.5967,74.716,74.115
5.7013,74.896,75.623
5.8243,75.577,75.919
5.9292,75.422,74.351
6.0152,74.952,74.427
6.1198,74.357,75.474
6.244,74.754,75.585


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_061.csv <==
x,qOut,qIn
0.052451,74.941,75.268
0.15692,75.081,75.03
0.26153,74.94,74.652
0.36732,75.276,75.517
0.47222,74.986,75.187
0.57537,74.661,74.591
0.67997,74.31,75.126
0.78708,74.885,74.996
0.89198,75.172,74.407
0.99382,75.28,74.768
1.0984,74.894,75.378
1.2068,75.062,75.675
1.3118,74.893,75.791
1.4123,74.909,74.883
1.5169,74.795,74.197
1.6266,75.293,74.839
1.7315,75.198,75.632
1.8307,74.898,74.695
1.9353,74.328,74.191
2.0464,74.607,75.531
2.1513,74.734,75.823
2.2492,75.042,74.253
2.3538,75.098,74.629
2.4661,75.582,75.36
2.571,75.317,75.502
2.6676,74.861,74.953
2.7722,74.34,74.324
2.8859,74.767,74.922
2.9908,74.955,75.435
3.0861,75.026,75.128
3.1907,74.757,75.295
3.3057,75.114,75.57
3.4106,75.06,74.581
3.5045,74.962,74.159
3.6091,74.66,74.891
3.7254,75.059,75.895
3.8303,75.031,75.677
3.9229,74.842,74.324
4.0275,74.453,74.416
4.1452,74.954,75.357
4.2501,75.273,75.356
4.3414,75.429,74.938
4.446,74.926,74.865
4.565,74.887,74.83
4.6699,74.586,75.194
4.7598,74.752,75.788
4.8644,74.861,74.687
4.9847,75.444,74.431
5.0896,75.202,75.504
5.1783,74.815,75.165
5.2829,74.441,74.958
5.4045,74.985,75.091
5.5094,75.161,75.443
5.5967,75.041,75.309
5.7013,74.596,74.25
5.8243,74.947,74.283
5.9292,75.091,75.501
6.0152,75.125,75.551
6.1198,74.722,75.018
6.244,74.963,74.883


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_062.csv <==
x,qOut,qIn
0.052451,75.214,75.431
0.15692,75.205,74.486
0.26153,74.711,74.774
0.36732,74.885,75.014
0.47222,74.862,74.538
0.57537,75.002,75.703
0.67997,74.862,76.048
0.78708,75.244,74.803
0.89198,75.062,74.672
0.99382,74.906,75.303
1.0984,74.655,75.07
1.2068,75.11,74.792
1.3118,75.043,74.428
1.4123,74.758,75.055
1.5169,74.316,75.969
1.6266,74.827,75.652
1.7315,75.185,74.257
1.8307,75.414,74.064
1.9353,75.093,75.252
2.0464,75.214,75.419
2.1513,74.907,75.195
2.2492,74.716,75.327
2.3538,74.405,75.22
2.4661,74.899,74.442
2.571,75.075,75.106
2.6676,75.267,75.542
2.7722,74.983,74.968
2.8859,75.083,75.042
2.9908,74.635,74.974
3.0861,74.513,74.738
3.1907,74.574,74.463
3.3057,75.38,75.068
3.4106,75.463,75.64
3.5045,75.095,75.061
3.6091,74.472,75.395
3.7254,74.804,75.367
3.8303,75.052,74.723
3.9229,75.208,74.684
4.0275,74.855,74.98
4.1452,74.984,75.436
4.2501,74.71,74.741
4.3414,74.625,74.267
4.446,74.533,75.297
4.565,75.224,75.739
4.6699,75.431,75.186
4.7598,75.362,74.951
4.8644,74.845,74.574
4.9847,74.988,74.855
5.0896,74.884,75.388
5.1783,74.888,75.265
5.2829,74.613,74.857
5.4045,74.952,75.018
5.5094,74.859,75.072
5.5967,74.906,74.657
5.7013,74.818,75.088
5.8243,75.311,75.374
5.9292,75.157,75.535
6.0152,74.825,74.959
6.1198,74.427,74.272
6.244,74.958,75.338


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_063.csv <==
x,qOut,qIn
0.052451,74.855,75.353
0.15692,74.623,74.79
0.26153,74.473,74.859
0.36732,75.101,75.025
0.47222,75.148,75.202
0.57537,74.971,75.44
0.67997,74.654,75.538
0.78708,75.177,74.678
0.89198,75.349,74.463
0.99382,75.188,75.19
1.0984,74.581,75.435
1.2068,74.728,75.392
1.3118,74.746,74.909
1.4123,74.859,74.954
1.5169,74.714,74.992
1.6266,75.213,74.496
1.7315,75.286,75.239
1.8307,75.2,75.803
1.9353,74.67,74.772
2.0464,74.819,74.919
2.1513,74.775,75.563
2.2492,75.009,74.559
2.3538,74.994,74.196
2.4661,75.391,75.008
2.571,75.057,75.402
2.6676,74.692,74.99
2.7722,74.345,75.313
2.8859,74.926,75.079
2.9908,75.177,74.793
3.0861,75.27,75.331
3.1907,74.93,75.565
3.3057,75.097,75.455
3.4106,74.797,74.494
3.5045,74.589,74.425
3.6091,74.399,75.099
3.7254,75.05,75.372
3.8303,75.261,74.972
3.9229,75.173,74.468
4.0275,74.696,75.183
4.1452,74.99,75.786
4.2501,75.118,74.713
4.3414,75.272,74.891
4.446,74.954,75.386
4.565,75.093,74.93
4.6699,74.778,74.308
4.7598,74.707,74.826
4.8644,74.579,75.859
4.9847,75.106,75.783
5.0896,75.043,74.813
5.1783,74.913,74.327
5.2829,74.692,74.65
5.4045,75.224,75.341
5.5094,75.27,75.33
5.5967,74.988,74.816
5.7013,74.377,74.832
5.8243,74.664,75.033
5.9292,74.898,75.72
6.0152,75.232,75.889
6.1198,75.088,74.339
6.244,75.282,74.298


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_064.csv <==
x,qOut,qIn
0.052451,75.233,74.382
0.15692,75.219,74.418
0.26153,74.766,75.027
0.36732,74.854,75.603
0.47222,74.56,75.237
0.57537,74.574,74.456
0.67997,74.709,74.65
0.78708,75.569,75.887
0.89198,75.724,75.819
0.99382,75.29,74.54
1.0984,74.406,74.174
1.2068,74.465,75.494
1.3118,74.631,75.517
1.4123,74.94,74.796
1.5169,74.811,74.618
1.6266,75.134,74.885
1.7315,74.959,74.996
1.8307,74.945,75.136
1.9353,74.83,75.598
2.0464,75.335,75.434
2.1513,75.214,74.239
2.2492,74.934,74.515
2.3538,74.569,75.593
2.4661,75.052,75.192
2.571,75.161,74.889
2.6676,74.953,75.393
2.7722,74.43,75.378
2.8859,74.805,74.89
2.9908,75.107,74.326
3.0861,75.34,74.68
3.1907,74.963,75.519
3.3057,75.01,75.369
3.4106,74.694,75.31
3.5045,74.704,74.915
3.6091,74.685,74.778
3.7254,75.316,74.953
3.8303,75.329,75.578
3.9229,75.102,75.376
4.0275,74.531,74.379
4.1452,74.728,75.154
4.2501,74.738,75.129
4.3414,74.942,74.595
4.446,74.91,75.245
4.565,75.362,75.5
4.6699,75.143,74.459
4.7598,74.863,74.707
4.8644,74.555,75.453
4.9847,75.096,75.047
5.0896,75.224,75.219
5.1783,75.086,75.235
5.2829,74.626,74.869
5.4045,74.943,75.61
5.5094,75.032,74.705
5.5967,75.063,73.73
5.7013,74.716,74.881
5.8243,74.981,75.98
5.9292,74.889,75.792
6.0152,74.868,75.056
6.1198,74.658,74.872
6.244,75.153,75.096


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_065.csv <==
x,qOut,qIn
0.052451,74.69,74.658
0.15692,74.737,74.551
0.26153,74.676,75.431
0.36732,75.264,75.502
0.47222,75.288,75.008
0.57537,75.072,75.095
0.67997,74.596,74.757
0.78708,74.971,74.347
0.89198,75.167,74.938
0.99382,75.269,75.246
1.0984,74.825,75.44
1.2068,74.908,75.407
1.3118,74.703,75.384
1.4123,74.856,74.889
1.5169,74.898,74.63
1.6266,75.41,74.643
1.7315,75.134,75.351
1.8307,74.681,74.757
1.9353,74.185,74.844
2.0464,74.687,75.922
2.1513,74.999,75.338
2.2492,75.259,74.129
2.3538,75.123,74.545
2.4661,75.435,75.645
2.571,75.151,75.644
2.6676,74.778,75.22
2.7722,74.313,74.49
2.8859,74.767,74.587
2.9908,74.992,75.403
3.0861,75.192,75.046
3.1907,74.976,74.942
3.3057,75.218,74.893
3.4106,74.919,74.779
3.5045,74.743,75.347
3.6091,74.618,75.427
3.7254,75.272,75.443
3.8303,75.354,74.663
3.9229,75.065,74.232
4.0275,74.509,75.258
4.1452,74.837,75.259
4.2501,75.011,75.343
4.3414,75.014,75.421
4.446,74.583,74.491
4.565,74.882,74.603
4.6699,75.025,75.609
4.7598,75.268,75.561
4.8644,75.005,74.908
4.9847,75.124,74.636
5.0896,74.734,75.069
5.1783,74.673,75.29
5.2829,74.66,74.475
5.4045,75.292,74.531
5.5094,75.215,75.855
5.5967,74.903,75.889
5.7013,74.496,74.617
5.8243,75.013,74.101
5.9292,75.263,75.662
6.0152,75.265,75.747
6.1198,74.756,74.878
6.244,74.851,74.986


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_066.csv <==
x,qOut,qIn
0.052451,75.212,75.207
0.15692,75.039,75.08
0.26153,74.492,74.536
0.36732,74.736,74.763
0.47222,74.842,76.267
0.57537,75.084,75.449
0.67997,74.995,73.849
0.78708,75.374,74.425
0.89198,75.156,75.31
0.99382,74.906,74.767
1.0984,74.496,75.386
1.2068,74.852,75.555
1.3118,74.846,75.551
1.4123,74.873,75.435
1.5169,74.76,74.257
1.6266,75.299,74.158
1.7315,75.274,75.248
1.8307,74.924,75.439
1.9353,74.286,75.061
2.0464,74.586,75.058
2.1513,74.85,74.694
2.2492,75.232,74.339
2.3538,75.223,75.524
2.4661,75.559,76.294
2.571,75.171,75.063
2.6676,74.666,74.002
2.7722,74.195,74.434
2.8859,74.766,75.459
2.9908,75.143,75.799
3.0861,75.248,75.006
3.1907,74.732,74.258
3.3057,74.814,75.272
3.4106,74.754,75.471
3.5045,75.081,74.504
3.6091,75.118,74.94
3.7254,75.446,75.257
3.8303,74.93,75.247
3.9229,74.54,75.017
4.0275,74.394,74.264
4.1452,75.172,75.133
4.2501,75.388,75.466
4.3414,75.158,74.677
4.446,74.6,74.834
4.565,74.896,75.508
4.6699,75.04,75.644
4.7598,75.08,74.671
4.8644,74.718,74.468
4.9847,74.978,75.375
5.0896,74.907,75.473
5.1783,74.868,74.831
5.2829,74.581,74.811
5.4045,74.991,75.127
5.5094,75.038,74.59
5.5967,75.103,74.676
5.7013,74.877,75.673
5.8243,75.227,75.445
5.9292,75.076,75.17
6.0152,74.909,75.388
6.1198,74.635,74.522
6.244,75.134,74.735


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_067.csv <==
x,qOut,qIn
0.052451,74.972,74.488
0.15692,74.828,74.652
0.26153,74.477,75.572
0.36732,74.918,75.444
0.47222,75.07,74.18
0.57537,75.156,74.135
0.67997,74.821,75.375
0.78708,75.048,75.959
0.89198,74.893,75.671
0.99382,74.894,74.824
1.0984,74.77,74.355
1.2068,75.295,75.306
1.3118,75.266,75.04
1.4123,75.05,74.84
1.5169,74.497,75.443
1.6266,74.679,74.638
1.7315,74.629,74.658
1.8307,74.834,75.982
1.9353,74.941,75.672
2.0464,75.564,74.99
2.1513,75.405,75.098
2.2492,74.949,74.837
2.3538,74.453,74.1
2.4661,74.944,74.69
2.571,75.188,75.61
2.6676,75.056,75.447
2.7722,74.48,74.896
2.8859,74.769,74.709
2.9908,75.067,75.213
3.0861,75.464,75.285
3.1907,75.248,74.784
3.3057,75.256,75.08
3.4106,74.641,75.217
3.5045,74.372,74.828
3.6091,74.324,75.205
3.7254,75.127,75.284
3.8303,75.339,74.744
3.9229,75.198,74.572
4.0275,74.684,75.018
4.1452,74.929,75.703
4.2501,74.966,74.827
4.3414,75.015,74.402
4.446,74.761,75.481
4.565,75.138,75.027
4.6699,75.109,75.112
4.7598,75.049,75.683
4.8644,74.672,74.908
4.9847,74.942,74.856
5.0896,74.851,75.23
5.1783,74.889,75.027
5.2829,74.742,74.649
5.4045,75.187,75.04
5.5094,75.061,74.794
5.5967,74.869,74.898
5.7013,74.572,75.5
5.8243,75.083,75.485
5.9292,75.21,74.532
6.0152,75.167,74.219
6.1198,74.789,75.719
6.244,75.066,75.963


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_068.csv <==
x,qOut,qIn
0.052451,75.155,75.697
0.15692,75.104,75.434
0.26153,74.622,75.054
0.36732,74.879,74.382
0.47222,74.989,74.68
0.57537,75.235,75.217
0.67997,75.02,75.368
0.78708,75.161,75.206
0.89198,74.715,75.505
0.99382,74.532,74.978
1.0984,74.52,74.166
1.2068,75.323,75.663
1.3118,75.509,75.389
1.4123,75.196,73.934
1.5169,74.441,74.574
1.6266,74.584,75.806
1.7315,74.775,75.202
1.8307,75.137,73.981
1.9353,75.057,75.183
2.0464,75.353,76.059
2.1513,75.05,75.233
2.2492,74.869,74.364
2.3538,74.624,74.737
2.4661,75.086,75.486
2.571,75.018,75.5
2.6676,74.842,74.777
2.7722,74.498,74.896
2.8859,74.95,74.852
2.9908,75.06,74.774
3.0861,75.104,74.777
3.1907,74.849,74.951
3.3057,75.195,75.23
3.4106,75.065,75.416
3.5045,74.901,75.387
3.6091,74.641,75.042
3.7254,75.164,75.045
3.8303,75.255,75.113
3.9229,75.048,74.278
4.0275,74.458,74.525
4.1452,74.657,75.897
4.2501,74.72,75.552
4.3414,74.869,74.614
4.446,74.752,74.715
4.565,75.273,75.155
4.6699,75.353,75.621
4.7598,75.29,75.049
4.8644,74.769,74.249
4.9847,74.854,74.948
5.0896,74.663,75.319
5.1783,74.763,75.276
5.2829,74.767,75.138
5.4045,75.349,74.439
5.5094,75.265,75.193
5.5967,75.025,75.753
5.7013,74.633,74.858
5.8243,75.028,74.995
5.9292,75.042,75.437
6.0152,74.896,74.532
6.1198,74.541,74.301
6.244,74.994,75.152


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_069.csv <==
x,qOut,qIn
0.052451,75.472,74.74
0.15692,75.451,75.71
0.26153,74.698,75.349
0.36732,74.614,74.555
0.47222,74.585,74.625
0.57537,74.991,74.93
0.67997,75.056,74.903
0.78708,75.412,75.433
0.89198,74.993,75.469
0.99382,74.679,75.204
1.0984,74.489,75.252
1.2068,75.184,74.594
1.3118,75.393,74.876
1.4123,75.231,75.158
1.5169,74.597,74.68
1.6266,74.686,74.678
1.7315,74.638,75.291
1.8307,74.825,75.327
1.9353,74.863,75.177
2.0464,75.475,75.25
2.1513,75.446,74.9
2.2492,75.156,74.981
2.3538,74.574,74.956
2.4661,74.781,75.146
2.571,74.764,75.269
2.6676,74.769,74.751
2.7722,74.543,75.169
2.8859,75.033,75.33
2.9908,75.155,74.772
3.0861,75.204,74.693
3.1907,74.872,74.934
3.3057,75.121,75.611
3.4106,74.964,74.679
3.5045,74.9,74.257
3.6091,74.691,75.632
3.7254,75.168,75.82
3.8303,75.157,74.624
3.9229,75.028,74.063
4.0275,74.641,74.955
4.1452,74.968,76.187
4.2501,74.943,74.965
4.3414,74.892,74.119
4.446,74.602,75.107
4.565,75.022,75.515
4.6699,75.075,75.347
4.7598,75.081,75.019
4.8644,74.735,74.331
4.9847,74.987,74.626
5.0896,74.839,75.775
5.1783,74.835,75.761
5.2829,74.702,75.053
5.4045,75.197,74.663
5.5094,75.111,74.584
5.5967,74.948,74.531
5.7013,74.669,75.34
5.8243,75.111,75.976
5.9292,75.047,74.783
6.0152,74.76,74.089
6.1198,74.41,75.482
6.244,75.048,75.4


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_070.csv <==
x,qOut,qIn
0.052451,75.102,74.318
0.15692,74.964,73.873
0.26153,74.655,75.749
0.36732,75.024,76.062
0.47222,74.915,75.362
0.57537,74.737,74.992
0.67997,74.504,74.135
0.78708,75.157,74.8
0.89198,75.475,75.259
0.99382,75.415,75.191
1.0984,74.691,75.104
1.2068,74.611,75.447
1.3118,74.497,75.286
1.4123,74.875,74.903
1.5169,75.093,74.665
1.6266,75.64,74.413
1.7315,75.255,75.72
1.8307,74.674,75.601
1.9353,74.175,74.278
2.0464,74.776,74.096
2.1513,75.188,75.78
2.2492,75.38,76.143
2.3538,75.05,74.963
2.4661,75.211,74.5
2.571,74.949,75.119
2.6676,74.783,75.278
2.7722,74.536,75.017
2.8859,75.019,74.818
2.9908,75.015,74.879
3.0861,74.827,74.815
3.1907,74.458,75.059
3.3057,74.975,75.536
3.4106,75.276,74.996
3.5045,75.383,74.742
3.6091,74.94,75.077
3.7254,75.054,74.806
3.8303,74.903,75.172
3.9229,74.927,75.625
4.0275,74.656,74.616
4.1452,74.965,74.4
4.2501,74.837,75.818
4.3414,74.904,75.685
4.446,74.812,74.617
4.565,75.267,74.891
4.6699,75.071,75.17
4.7598,74.822,74.559
4.8644,74.515,75.047
4.9847,75.011,75.446
5.0896,75.071,75.271
5.1783,74.946,75.016
5.2829,74.61,74.619
5.4045,75.084,75.146
5.5094,75.262,75.299
5.5967,75.25,74.622
5.7013,74.77,74.686
5.8243,74.924,74.996
5.9292,74.832,75.6
6.0152,74.926,75.589
6.1198,74.795,74.922
6.244,75.227,75.223


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_071.csv <==
x,qOut,qIn
0.052451,74.618,75.368
0.15692,74.932,74.938
0.26153,74.991,74.765
0.36732,75.518,75.3
0.47222,75.367,75.479
0.57537,75.001,74.567
0.67997,74.42,74.549
0.78708,74.709,75.501
0.89198,74.815,74.777
0.99382,74.959,74.463
1.0984,74.811,75.286
1.2068,75.252,75.571
1.3118,75.204,74.773
1.4123,75.087,74.621
1.5169,74.743,75.278
1.6266,75.098,75.147
1.7315,75.048,75.656
1.8307,74.899,75.831
1.9353,74.502,74.29
2.0464,74.875,74.397
2.1513,74.967,75.593
2.2492,75.047,74.844
2.3538,74.767,74.202
2.4661,75.057,75.124
2.571,74.914,76.225
2.6676,74.875,75.417
2.7722,74.751,73.915
2.8859,75.332,74.507
2.9908,75.378,75.601
3.0861,75.146,75.256
3.1907,74.548,74.756
3.3057,74.718,74.52
3.4106,74.708,75.488
3.5045,74.85,75.821
3.6091,74.801,74.938
3.7254,75.328,74.89
3.8303,75.253,74.713
3.9229,74.966,74.373
4.0275,74.485,75.228
4.1452,74.86,75.897
4.2501,74.997,75.369
4.3414,74.996,74.49
4.446,74.658,74.177
4.565,75.062,75.313
4.6699,75.226,75.72
4.7598,75.285,74.982
4.8644,74.771,74.741
4.9847,74.808,75.081
5.0896,74.631,74.607
5.1783,74.905,74.255
5.2829,75.003,75.415
5.4045,75.446,75.545
5.5094,75.016,75.783
5.5967,74.595,75.191
5.7013,74.386,74.309
5.8243,75.159,74.996
5.9292,75.462,75.054
6.0152,75.24,74.419
6.1198,74.489,74.88
6.244,74.548,75.683


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_072.csv <==
x,qOut,qIn
0.052451,75.036,74.747
0.15692,75.323,75.32
0.26153,75.101,74.709
0.36732,75.34,74.934
0.47222,75.119,75.562
0.57537,74.927,74.796
0.67997,74.572,74.623
0.78708,74.982,75.368
0.89198,75.045,75.514
0.99382,75.065,74.58
1.0984,74.712,74.961
1.2068,74.946,75.409
1.3118,74.795,74.821
1.4123,74.817,75.073
1.5169,74.699,74.94
1.6266,75.193,75.012
1.7315,75.106,75.894
1.8307,74.947,75.475
1.9353,74.662,74.204
2.0464,75.143,74.245
2.1513,75.198,74.928
2.2492,75.073,75.124
2.3538,74.632,75.913
2.4661,74.911,75.375
2.571,74.891,74.947
2.6676,74.958,74.896
2.7722,74.882,74.298
2.8859,75.405,75.25
2.9908,75.296,75.67
3.0861,74.821,74.508
3.1907,74.149,74.601
3.3057,74.553,75.255
3.4106,75.01,75.786
3.5045,75.443,75.174
3.6091,75.206,74.368
3.7254,75.249,74.943
3.8303,74.78,75.111
3.9229,74.663,74.894
4.0275,74.596,75.164
4.1452,75.192,75.159
4.2501,75.116,75.027
4.3414,74.906,74.894
4.446,74.626,74.937
4.565,75.161,75.347
4.6699,75.266,75.572
4.7598,75.05,75.032
4.8644,74.509,74.357
4.9847,74.818,74.251
5.0896,74.998,74.893
5.1783,75.14,75.382
5.2829,74.802,75.769
5.4045,75,75.014
5.5094,74.844,74.92
5.5967,74.939,75.581
5.7013,74.915,75.318
5.8243,75.399,74.464
5.9292,75.135,74.667
6.0152,74.632,75.566
6.1198,74.092,75.57
6.244,74.62,74.549


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_073.csv <==
x,qOut,qIn
0.052451,74.77,74.767
0.15692,74.805,73.9
0.26153,74.713,75.179
0.36732,75.179,75.969
0.47222,74.998,75.078
0.57537,74.788,74.441
0.67997,74.583,74.825
0.78708,75.222,74.969
0.89198,75.407,75.562
0.99382,75.206,75.501
1.0984,74.534,75.268
1.2068,74.632,74.861
1.3118,74.651,74.761
1.4123,74.901,75.158
1.5169,74.873,75.217
1.6266,75.283,74.547
1.7315,75.014,74.799
1.8307,74.713,75.47
1.9353,74.453,75.4
2.0464,75.122,74.969
2.1513,75.421,74.965
2.2492,75.375,75.014
2.3538,74.836,74.813
2.4661,74.96,75.029
2.571,74.87,75.97
2.6676,74.839,75.187
2.7722,74.535,73.993
2.8859,74.937,74.731
2.9908,75.022,75.675
3.0861,75.146,75.452
3.1907,74.867,74.57
3.3057,75.092,74.364
3.4106,74.857,75.566
3.5045,74.85,75.555
3.6091,74.792,74.824
3.7254,75.331,74.37
3.8303,75.176,75.101
3.9229,74.838,75.691
4.0275,74.445,75.109
4.1452,74.959,75.268
4.2501,75.147,75.143
4.3414,75.07,74.368
4.446,74.646,74.669
4.565,74.974,74.953
4.6699,75.062,74.957
4.7598,75.024,75.577
4.8644,74.576,75.712
4.9847,74.856,75.324
5.0896,74.968,74.393
5.1783,75.262,74.455
5.2829,75.133,75.462
5.4045,75.311,75.406
5.5094,74.792,74.782
5.5967,74.428,74.905
5.7013,74.238,75.015
5.8243,75.02,74.874
5.9292,75.401,75.753
6.0152,75.478,75.475
6.1198,74.979,74.408
6.244,75.018,75.175


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_074.csv <==
x,qOut,qIn
0.052451,74.812,75.434
0.15692,74.742,74.696
0.26153,74.538,74.817
0.36732,75.089,75.808
0.47222,75.256,75.252
0.57537,75.355,74.281
0.67997,74.981,74.579
0.78708,75.072,75.154
0.89198,74.714,75.505
0.99382,74.614,74.916
1.0984,74.534,74.432
1.2068,75.178,75.37
1.3118,75.249,75.784
1.4123,75.157,75.316
1.5169,74.799,74.757
1.6266,75.104,74.953
1.7315,74.974,74.752
1.8307,74.799,74.347
1.9353,74.487,75.356
2.0464,74.95,75.836
2.1513,75.019,75.249
2.2492,74.963,74.301
2.3538,74.731,74.017
2.4661,75.282,75.381
2.571,75.464,76.068
2.6676,75.282,74.992
2.7722,74.564,74.616
2.8859,74.627,75.066
2.9908,74.706,75.12
3.0861,75.089,74.725
3.1907,75.041,74.869
3.3057,75.26,75.659
3.4106,74.751,75.33
3.5045,74.474,74.122
3.6091,74.44,74.75
3.7254,75.292,75.834
3.8303,75.547,74.921
3.9229,75.278,74.334
4.0275,74.565,75.448
4.1452,74.724,75.518
4.2501,74.88,75.108
4.3414,75.116,75.48
4.446,74.915,74.584
4.565,75.181,74.02
4.6699,74.961,75.534
4.7598,74.851,75.504
4.8644,74.601,75.21
4.9847,75.052,74.749
5.0896,75.044,74.988
5.1783,75.028,75.145
5.2829,74.83,74.788
5.4045,75.261,74.836
5.5094,75.142,75.113
5.5967,74.816,75.367
5.7013,74.347,75.551
5.8243,74.822,75.427
5.9292,75.122,74.669
6.0152,75.269,74.415
6.1198,74.89,74.683
6.244,75.026,75.407


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_075.csv <==
x,qOut,qIn
0.052451,75.082,74.842
0.15692,75.181,74.376
0.26153,74.807,75.838
0.36732,74.947,75.546
0.47222,74.708,74.39
0.57537,74.776,74.849
0.67997,74.816,75.851
0.78708,75.414,75.829
0.89198,75.246,74.378
0.99382,74.808,74.398
1.0984,74.325,75.126
1.2068,74.848,75.24
1.3118,75.167,74.939
1.4123,75.21,74.919
1.5169,74.755,75.127
1.6266,74.977,75.158
1.7315,75.016,74.788
1.8307,75.191,74.452
1.9353,74.987,75.01
2.0464,75.211,75.966
2.1513,74.854,75.96
2.2492,74.63,74.87
2.3538,74.445,74.219
2.4661,75.079,74.616
2.571,75.225,75.095
2.6676,75.096,75.24
2.7722,74.555,74.828
2.8859,74.734,74.959
2.9908,74.712,75.665
3.0861,74.932,75.384
3.1907,75.038,74.655
3.3057,75.642,74.465
3.4106,75.452,75.181
3.5045,74.878,75.295
3.6091,74.192,74.883
3.7254,74.58,75.358
3.8303,74.919,74.732
3.9229,75.138,74.364
4.0275,74.923,75.536
4.1452,75.256,75.763
4.2501,75.161,74.875
4.3414,74.956,74.755
4.446,74.491,75.222
4.565,74.84,74.909
4.6699,74.986,74.986
4.7598,75.122,75.643
4.8644,74.804,74.71
4.9847,75.021,74.85
5.0896,74.869,75.115
5.1783,74.955,74.739
5.2829,74.885,75.358
5.4045,75.343,75.729
5.5094,75.126,74.474
5.5967,74.83,74.379
5.7013,74.495,74.877
5.8243,75.015,75.827
5.9292,75.151,75.61
6.0152,75.046,74.367
6.1198,74.61,74.408
6.244,74.952,75.465


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_076.csv <==
x,qOut,qIn
0.052451,75.182,76.157
0.15692,74.968,75.298
0.26153,74.572,74.701
0.36732,75.038,75.076
0.47222,75.249,74.663
0.57537,75.251,74.328
0.67997,74.727,74.994
0.78708,74.793,75.473
0.89198,74.616,75.233
0.99382,74.703,75.012
1.0984,74.736,74.533
1.2068,75.444,75.261
1.3118,75.567,75.534
1.4123,75.325,74.843
1.5169,74.602,74.945
1.6266,74.637,75.47
1.7315,74.597,75.019
1.8307,74.811,74.779
1.9353,74.764,74.832
2.0464,75.22,74.786
2.1513,75.079,75.12
2.2492,74.921,75.987
2.3538,74.637,75.269
2.4661,75.126,73.959
2.571,75.214,75.111
2.6676,75.19,75.85
2.7722,74.831,74.74
2.8859,75.074,75.038
2.9908,74.887,75.075
3.0861,74.723,74.664
3.1907,74.501,74.944
3.3057,75.097,75.492
3.4106,75.287,75.231
3.5045,75.177,74.114
3.6091,74.627,74.514
3.7254,74.832,75.86
3.8303,74.911,75.73
3.9229,75.088,74.817
4.0275,74.851,74.562
4.1452,75.12,74.809
4.2501,74.946,75.123
4.3414,74.952,74.985
4.446,74.735,75.043
4.565,75.057,75.619
4.6699,74.799,75.403
4.7598,74.694,74.307
4.8644,74.676,74.394
4.9847,75.396,75.378
5.0896,75.447,75.758
5.1783,75.016,74.867
5.2829,74.315,74.347
5.4045,74.636,75.067
5.5094,74.982,75.769
5.5967,75.303,75.22
5.7013,75.064,74.548
5.8243,75.205,75.156
5.9292,74.853,74.998
6.0152,74.716,74.508
6.1198,74.583,74.603
6.244,75.171,75.227


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_077.csv <==
x,qOut,qIn
0.052451,74.956,74.536
0.15692,75.203,75.029
0.26153,74.942,75.511
0.36732,75.049,75.144
0.47222,74.626,75.029
0.57537,74.537,75.146
0.67997,74.619,75.074
0.78708,75.455,75.316
0.89198,75.591,74.39
0.99382,75.23,74.329
1.0984,74.503,75.334
1.2068,74.687,75.541
1.3118,74.847,75.272
1.4123,75.055,74.694
1.5169,74.886,74.612
1.6266,75.255,75.661
1.7315,75.159,76.1
1.8307,75.018,74.261
1.9353,74.578,74.011
2.0464,74.83,75.74
2.1513,74.773,75.169
2.2492,74.867,74.015
2.3538,74.746,75.486
2.4661,75.197,75.526
2.571,75.083,74.724
2.6676,74.99,74.685
2.7722,74.812,74.971
2.8859,75.316,75.422
2.9908,75.239,75.363
3.0861,74.899,75.475
3.1907,74.415,75.112
3.3057,74.865,74.549
3.4106,75.113,74.425
3.5045,75.166,74.732
3.6091,74.731,75.511
3.7254,74.892,75.454
3.8303,74.766,74.956
3.9229,74.81,75.002
4.0275,74.764,75.325
4.1452,75.397,75.317
4.2501,75.471,75.027
4.3414,75.169,74.87
4.446,74.441,74.732
4.565,74.563,75.141
4.6699,74.677,75.029
4.7598,74.984,75.213
4.8644,74.925,75.293
4.9847,75.324,74.808
5.0896,75.159,74.585
5.1783,75.062,74.958
5.2829,74.798,75.709
5.4045,75.164,75.505
5.5094,74.989,74.45
5.5967,74.776,74.349
5.7013,74.522,75.015
5.8243,75.099,75.307
5.9292,75.259,75.607
6.0152,75.098,75.563
6.1198,74.539,74.897
6.244,74.796,74.768


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_078.csv <==
x,qOut,qIn
0.052451,75.124,75.21
0.15692,75.447,75.248
0.26153,75.078,75.035
0.36732,75.059,74.846
0.47222,74.653,74.904
0.57537,74.653,74.783
0.67997,74.652,75.616
0.78708,75.256,75.556
0.89198,75.163,74.703
0.99382,74.933,74.619
1.0984,74.592,75.285
1.2068,75.071,75.281
1.3118,75.179,74.589
1.4123,75.073,74.956
1.5169,74.614,75.407
1.6266,74.905,74.893
1.7315,74.981,75.521
1.8307,75.124,75.773
1.9353,74.916,74.267
2.0464,75.218,73.961
2.1513,75.005,75.596
2.2492,74.854,75.657
2.3538,74.561,75.309
2.4661,74.979,75.172
2.571,74.95,74.604
2.6676,74.951,74.806
2.7722,74.82,75.024
2.8859,75.313,74.819
2.9908,75.192,75.22
3.0861,74.79,75.142
3.1907,74.281,74.794
3.3057,74.805,75.656
3.4106,75.229,75.933
3.5045,75.453,74.69
3.6091,75.032,73.876
3.7254,75.055,74.813
3.8303,74.752,75.815
3.9229,74.714,75.153
4.0275,74.53,74.208
4.1452,75.002,75.095
4.2501,74.996,75.418
4.3414,75.104,74.778
4.446,75.036,74.747
4.565,75.463,75.402
4.6699,75.157,75.807
4.7598,74.691,75.085
4.8644,74.274,74.623
4.9847,74.864,74.191
5.0896,75.17,75.014
5.1783,75.156,75.81
5.2829,74.66,75.561
5.4045,74.855,74.967
5.5094,74.866,74.597
5.5967,75.035,74.922
5.7013,74.985,74.947
5.8243,75.446,74.82
5.9292,75.244,75.47
6.0152,74.784,75.287
6.1198,74.205,74.67
6.244,74.684,74.942


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_079.csv <==
x,qOut,qIn
0.052451,74.704,74.734
0.15692,75.054,75.345
0.26153,74.973,76.131
0.36732,75.324,74.358
0.47222,75.133,74.165
0.57537,74.989,75.654
0.67997,74.652,75.739
0.78708,74.977,75.088
0.89198,74.845,74.391
0.99382,74.736,74.719
1.0984,74.562,75.22
1.2068,75.175,75.404
1.3118,75.342,75.158
1.4123,75.178,74.658
1.5169,74.572,75.072
1.6266,74.758,75.103
1.7315,74.869,74.948
1.8307,75.126,75.266
1.9353,74.918,75.061
2.0464,75.109,74.922
2.1513,74.779,75.569
2.2492,74.744,75.441
2.3538,74.719,74.69
2.4661,75.316,74.693
2.571,75.203,75.152
2.6676,74.896,75.194
2.7722,74.484,74.842
2.8859,74.942,74.771
2.9908,75.081,74.862
3.0861,75.085,74.8
3.1907,74.815,75.181
3.3057,75.222,75.602
3.4106,75.212,75.319
3.5045,75.037,74.785
3.6091,74.597,74.687
3.7254,74.932,75.175
3.8303,74.999,75.178
3.9229,74.965,74.844
4.0275,74.536,75.174
4.1452,74.792,75.301
4.2501,74.807,74.838
4.3414,75.01,74.719
4.446,74.962,74.479
4.565,75.392,75.138
4.6699,75.166,76.297
4.7598,74.856,75.671
4.8644,74.477,74.438
4.9847,74.981,74.43
5.0896,75.17,74.781
5.1783,75.197,75.193
5.2829,74.756,74.974
5.4045,74.869,75.043
5.5094,74.627,75.686
5.5967,74.633,75.229
5.7013,74.708,74.337
5.8243,75.508,75.31
5.9292,75.655,74.995
6.0152,75.253,74.29
6.1198,74.408,75.096
6.244,74.504,75.306


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_080.csv <==
x,qOut,qIn
0.052451,75.5,75.239
0.15692,75.192,74.559
0.26153,74.599,74.236
0.36732,74.908,74.961
0.47222,75.087,75.62
0.57537,75.028,75.257
0.67997,74.47,75.503
0.78708,74.674,75.372
0.89198,74.832,74.585
0.99382,75.234,74.635
1.0984,75.188,74.524
1.2068,75.396,75.114
1.3118,74.857,75.678
1.4123,74.46,75.146
1.5169,74.272,74.481
1.6266,75.092,75.204
1.7315,75.517,75.24
1.8307,75.57,74.574
1.9353,74.972,75.167
2.0464,74.885,75.764
2.1513,74.555,74.849
2.2492,74.581,74.645
2.3538,74.596,74.822
2.4661,75.261,75.21
2.571,75.288,74.93
2.6676,75.074,74.589
2.7722,74.597,75.375
2.8859,74.935,75.698
2.9908,75.042,74.713
3.0861,75.131,74.517
3.1907,74.866,75.903
3.3057,75.152,75.596
3.4106,74.969,74.169
3.5045,74.799,75.044
3.6091,74.487,75.531
3.7254,74.951,74.848
3.8303,75.049,74.491
3.9229,75.076,75.179
4.0275,74.803,75.397
4.1452,75.177,75.297
4.2501,75.146,74.871
4.3414,75.084,74.431
4.446,74.766,75.069
4.565,75.099,75.861
4.6699,75.001,75.111
4.7598,74.852,73.995
4.8644,74.5,74.409
4.9847,74.919,75.839
5.0896,75.019,75.931
5.1783,75.073,74.656
5.2829,74.766,74.893
5.4045,75.061,75.068
5.5094,74.968,75.159
5.5967,74.987,75.507
5.7013,74.763,74.615
5.8243,75.079,74.496
5.9292,74.822,74.969
6.0152,74.675,74.894
6.1198,74.618,75.484
6.244,75.358,75.636


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_081.csv <==
x,qOut,qIn
0.052451,74.907,74.768
0.15692,74.795,75.266
0.26153,74.627,75.457
0.36732,75.085,75.103
0.47222,74.916,74.632
0.57537,74.686,74.715
0.67997,74.448,75.518
0.78708,75.077,75.446
0.89198,75.296,74.978
0.99382,75.19,75.102
1.0984,74.684,74.727
1.2068,74.941,74.941
1.3118,75.027,74.933
1.4123,75.127,74.573
1.5169,74.807,75.364
1.6266,75.036,75.929
1.7315,74.877,75.017
1.8307,74.914,74.327
1.9353,74.825,74.554
2.0464,75.319,74.971
2.1513,75.179,75.868
2.2492,74.86,76.053
2.3538,74.37,74.58
2.4661,74.775,74.549
2.571,74.978,74.782
2.6676,75.209,74.918
2.7722,75.031,75.32
2.8859,75.243,74.569
2.9908,74.819,75.439
3.0861,74.509,76.168
3.1907,74.396,74.811
3.3057,75.237,74.341
3.4106,75.598,74.836
3.5045,75.428,75.162
3.6091,74.682,74.989
3.7254,74.687,75.148
3.8303,74.669,75.403
3.9229,74.844,75.151
4.0275,74.765,74.929
4.1452,75.274,74.833
4.2501,75.287,75.226
4.3414,75.147,75.493
4.446,74.611,74.542
4.565,74.779,74.046
4.6699,74.74,75.403
4.7598,74.933,75.641
4.8644,74.892,75.159
4.9847,75.346,75.444
5.0896,75.161,75.161
5.1783,74.955,74.378
5.2829,74.663,74.763
5.4045,75.103,75.674
5.5094,75.044,74.942
5.5967,74.759,74.299
5.7013,74.291,74.84
5.8243,74.77,75.292
5.9292,75.122,74.978
6.0152,75.413,75.349
6.1198,75.142,75.37
6.244,75.263,74.803


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_082.csv <==
x,qOut,qIn
0.052451,74.711,75.445
0.15692,75.098,75.297
0.26153,75.207,74.939
0.36732,75.578,74.881
0.47222,75.041,74.835
0.57537,74.525,74.727
0.67997,74.228,75.184
0.78708,74.925,75.188
0.89198,75.177,75.711
0.99382,75.076,75.345
1.0984,74.672,73.91
1.2068,75.067,74.874
1.3118,75.222,76.343
1.4123,75.18,75.121
1.5169,74.654,74.17
1.6266,74.791,74.983
1.7315,74.744,74.893
1.8307,74.952,74.313
1.9353,74.912,75.089
2.0464,75.328,75.942
2.1513,75.068,75.425
2.2492,74.804,74.855
2.3538,74.586,74.41
2.4661,75.229,75.079
2.571,75.407,75.24
2.6676,75.15,74.416
2.7722,74.423,75.398
2.8859,74.537,75.724
2.9908,74.658,75.165
3.0861,75.003,74.736
3.1907,75.027,74.572
3.3057,75.467,74.854
3.4106,75.228,75.7
3.5045,74.874,75.39
3.6091,74.406,74.026
3.7254,74.843,74.78
3.8303,75.047,75.835
3.9229,75.21,75.492
4.0275,74.965,74.669
4.1452,75.212,74.605
4.2501,74.955,75.539
4.3414,74.776,75.371
4.446,74.534,74.572
4.565,75.04,74.878
4.6699,75.063,74.986
4.7598,74.922,75.351
4.8644,74.585,75.547
4.9847,75.057,74.691
5.0896,75.222,74.248
5.1783,75.211,75.068
5.2829,74.797,75.715
5.4045,75.028,75.739
5.5094,74.954,75.123
5.5967,74.907,74.702
5.7013,74.644,74.459
5.8243,75.101,74.549
5.9292,75.193,75.54
6.0152,75.122,75.334
6.1198,74.57,74.571
6.244,74.707,74.951


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_083.csv <==
x,qOut,qIn
0.052451,74.982,74.62
0.15692,75.048,74.607
0.26153,74.755,75.188
0.36732,75.051,75.389
0.47222,74.92,75.208
0.57537,74.793,75.487
0.67997,74.539,74.951
0.78708,75.078,74.827
0.89198,75.244,74.988
0.99382,75.21,74.893
1.0984,74.715,75.22
1.2068,74.85,75.371
1.3118,74.727,74.74
1.4123,74.816,74.7
1.5169,74.777,75.178
1.6266,75.353,75.326
1.7315,75.336,74.696
1.8307,75.111,74.724
1.9353,74.618,75.412
2.0464,74.92,75.873
2.1513,74.981,74.996
2.2492,75.035,74.623
2.3538,74.761,74.793
2.4661,75.083,75.138
2.571,74.978,74.94
2.6676,74.886,74.51
2.7722,74.574,74.952
2.8859,74.974,75.549
2.9908,75.003,76.159
3.0861,75.081,74.663
3.1907,74.93,73.379
3.3057,75.345,75.347
3.4106,75.176,76.178
3.5045,74.858,74.308
3.6091,74.362,74.656
3.7254,74.729,75.285
3.8303,74.866,75.292
3.9229,75.057,75.315
4.0275,74.945,75.144
4.1452,75.313,75.264
4.2501,75.048,74.141
4.3414,74.736,74.026
4.446,74.461,75.277
4.565,75.076,76.036
4.6699,75.265,75.585
4.7598,75.07,74.85
4.8644,74.563,74.796
4.9847,74.964,75.26
5.0896,75.281,74.952
5.1783,75.368,74.604
5.2829,74.712,75.148
5.4045,74.577,75.441
5.5094,74.353,74.871
5.5967,74.703,74.93
5.7013,74.985,74.769
5.8243,75.695,74.847
5.9292,75.529,75.438
6.0152,75.084,75.187
6.1198,74.498,75.049
6.244,74.84,75.189


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_084.csv <==
x,qOut,qIn
0.052451,75.022,75.098
0.15692,75.061,74.331
0.26153,74.836,74.635
0.36732,75.108,75.199
0.47222,74.789,75.412
0.57537,74.516,75.172
0.67997,74.268,74.852
0.78708,74.961,75.135
0.89198,75.347,74.77
0.99382,75.534,74.671
1.0984,75.11,75.548
1.2068,75.094,75.136
1.3118,74.67,74.997
1.4123,74.567,75.22
1.5169,74.527,75.085
1.6266,75.212,74.933
1.7315,75.289,74.756
1.8307,75.105,74.771
1.9353,74.617,75.563
2.0464,74.899,75.526
2.1513,74.932,74.708
2.2492,74.989,75.156
2.3538,74.779,74.898
2.4661,75.187,74.692
2.571,75.129,75.091
2.6676,74.984,75.206
2.7722,74.574,75.394
2.8859,74.907,75.052
2.9908,74.943,74.723
3.0861,75.054,74.747
3.1907,74.89,75.622
3.3057,75.251,75.465
3.4106,75.031,74.419
3.5045,74.77,74.93
3.6091,74.454,75.628
3.7254,74.996,75.303
3.8303,75.18,75
3.9229,75.161,74.354
4.0275,74.753,74.348
4.1452,75.019,75.511
4.2501,74.997,76.035
4.3414,75.001,75.083
4.446,74.712,74.241
4.565,75.081,74.571
4.6699,75.076,75.044
4.7598,75.133,75.379
4.8644,74.831,75.65
4.9847,75.012,74.784
5.0896,74.663,75.108
5.1783,74.576,75.8
5.2829,74.645,74.999
5.4045,75.432,74.568
5.5094,75.462,75.204
5.5967,74.954,75.417
5.7013,74.248,74.207
5.8243,74.647,74.071
5.9292,75.094,75.79
6.0152,75.37,76.043
6.1198,75.03,74.871
6.244,75.179,75.179


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_085.csv <==
x,qOut,qIn
0.052451,75.404,74.396
0.15692,74.753,74.59
0.26153,74.117,75.271
0.36732,74.636,75.578
0.47222,75.083,74.867
0.57537,75.34,74.741
0.67997,75.084,75.056
0.78708,75.308,75.168
0.89198,75.086,75.526
0.99382,74.874,75.1
1.0984,74.493,74.728
1.2068,74.874,74.801
1.3118,74.907,75.083
1.4123,74.947,74.814
1.5169,74.73,75.019
1.6266,75.126,75.648
1.7315,75.036,75.125
1.8307,74.922,74.658
1.9353,74.693,74.984
2.0464,75.209,75.394
2.1513,75.258,74.553
2.2492,75.034,74.152
2.3538,74.489,75.518
2.4661,74.771,75.579
2.571,74.9,75.393
2.6676,75.063,75.216
2.7722,74.886,74.49
2.8859,75.265,74.832
2.9908,75.162,75.588
3.0861,74.985,75.133
3.1907,74.523,74.789
3.3057,74.786,75.146
3.4106,74.764,75.548
3.5045,74.898,74.918
3.6091,74.854,74.36
3.7254,75.37,74.816
3.8303,75.254,75.128
3.9229,74.959,75.581
4.0275,74.518,75.18
4.1452,74.956,74.338
4.2501,75.136,75.104
4.3414,75.211,75.659
4.446,74.897,75.205
4.565,75.137,75.487
4.6699,74.927,74.343
4.7598,74.727,73.705
4.8644,74.452,75.481
4.9847,75.001,76.307
5.0896,75.173,75.336
5.1783,75.079,74.48
5.2829,74.598,74.551
5.4045,74.918,75.105
5.5094,75.123,74.766
5.5967,75.335,74.512
5.7013,74.919,75.719
5.8243,74.897,76.189
5.9292,74.514,74.634
6.0152,74.686,74.177
6.1198,74.944,75.495
6.244,75.668,75.509


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_086.csv <==
x,qOut,qIn
0.052451,74.835,75.29
0.15692,74.9,75.086
0.26153,74.727,74.902
0.36732,75.134,75.079
0.47222,75.018,75.15
0.57537,74.946,75.473
0.67997,74.772,75.38
0.78708,75.265,74.489
0.89198,75.181,74.58
0.99382,74.868,75.228
1.0984,74.411,75.337
1.2068,74.86,75.261
1.3118,75.075,74.837
1.4123,75.105,74.681
1.5169,74.779,74.815
1.6266,75.151,75.502
1.7315,75.227,75.767
1.8307,75.137,75.01
1.9353,74.594,74.339
2.0464,74.768,74.444
2.1513,74.811,74.816
2.2492,75.07,74.819
2.3538,74.905,75.645
2.4661,75.125,75.647
2.571,74.771,75.347
2.6676,74.729,74.938
2.7722,74.8,74.362
2.8859,75.505,74.964
2.9908,75.396,75.669
3.0861,74.805,75.225
3.1907,74.053,74.635
3.3057,74.434,75.369
3.4106,74.884,75.172
3.5045,75.324,74.241
3.6091,75.225,74.845
3.7254,75.446,75.681
3.8303,75.046,74.473
3.9229,74.726,74.367
4.0275,74.46,75.718
4.1452,75.082,75.453
4.2501,75.293,75.343
4.3414,75.242,75.396
4.446,74.781,74.157
4.565,74.986,75.159
4.6699,74.91,75.419
4.7598,74.859,74.609
4.8644,74.533,75.046
4.9847,74.889,75.488
5.0896,74.896,75.071
5.1783,75.002,74.364
5.2829,74.888,74.535
5.4045,75.333,75.925
5.5094,75.183,75.418
5.5967,74.911,74.044
5.7013,74.527,74.574
5.8243,75.008,76.07
5.9292,75.185,75.676
6.0152,75.174,74.273
6.1198,74.724,74.456
6.244,74.916,75.143


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_087.csv <==
x,qOut,qIn
0.052451,74.98,74.352
0.15692,74.889,74.544
0.26153,74.51,76.078
0.36732,74.926,75.789
0.47222,75.123,74.747
0.57537,75.287,74.346
0.67997,74.994,74.632
0.78708,75.196,75.345
0.89198,74.963,75.24
0.99382,74.827,75.379
1.0984,74.514,75.017
1.2068,74.945,74.263
1.3118,75.027,75.211
1.4123,75.21,75.803
1.5169,75.035,74.93
1.6266,75.248,75.134
1.7315,74.792,75.468
1.8307,74.513,74.485
1.9353,74.446,74.266
2.0464,75.236,75.191
2.1513,75.407,75.544
2.2492,75.07,74.771
2.3538,74.407,74.613
2.4661,74.723,74.95
2.571,75.055,75.813
2.6676,75.365,75.413
2.7722,75.094,74.596
2.8859,75.19,74.813
2.9908,74.799,75.221
3.0861,74.653,75.148
3.1907,74.507,75.114
3.3057,75.071,74.96
3.4106,75.065,75.011
3.5045,74.919,74.845
3.6091,74.63,74.514
3.7254,75.14,75.115
3.8303,75.275,75.828
3.9229,75.15,75.525
4.0275,74.651,74.668
4.1452,74.925,74.503
4.2501,75.027,75.647
4.3414,75.144,74.863
4.446,74.8,74.182
4.565,74.948,75.352
4.6699,74.685,75.96
4.7598,74.676,74.823
4.8644,74.661,74.48
4.9847,75.348,74.842
5.0896,75.444,75.336
5.1783,75.241,75.164
5.2829,74.651,74.779
5.4045,74.805,74.38
5.5094,74.765,75.341
5.5967,74.884,75.709
5.7013,74.806,75.225
5.8243,75.3,74.999
5.9292,75.204,75.026
6.0152,74.961,74.881
6.1198,74.542,74.911
6.244,74.924,75.472


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_088.csv <==
x,qOut,qIn
0.052451,75.377,75.319
0.15692,75.427,74.806
0.26153,74.902,74.554
0.36732,74.986,74.778
0.47222,74.871,75.633
0.57537,74.927,75.634
0.67997,74.669,75.327
0.78708,74.961,74.49
0.89198,74.789,74.738
0.99382,74.822,75.123
1.0984,74.757,74.977
1.2068,75.258,74.921
1.3118,75.07,75.083
1.4123,74.738,75.034
1.5169,74.431,75.068
1.6266,75.097,75.656
1.7315,75.453,74.958
1.8307,75.397,74.546
1.9353,74.744,74.969
2.0464,74.763,75.306
2.1513,74.695,75.081
2.2492,74.845,74.715
2.3538,74.695,74.822
2.4661,75.102,75.428
2.571,75.033,76.186
2.6676,75.052,74.884
2.7722,74.849,73.59
2.8859,75.233,75.042
2.9908,75.077,75.64
3.0861,74.893,74.623
3.1907,74.539,74.836
3.3057,74.934,75.401
3.4106,74.948,75.27
3.5045,75.007,75.106
3.6091,74.895,74.411
3.7254,75.365,74.611
3.8303,75.203,75.925
3.9229,74.808,75.495
4.0275,74.317,74.452
4.1452,74.799,74.721
4.2501,75.093,75.298
4.3414,75.208,75.168
4.446,74.85,74.652
4.565,75.053,75.358
4.6699,74.897,76.057
4.7598,74.81,74.454
4.8644,74.591,73.812
4.9847,75.123,75.055
5.0896,75.243,75.557
5.1783,75.141,75.298
5.2829,74.607,75.042
5.4045,74.805,75.345
5.5094,74.851,74.86
5.5967,75.128,74.409
5.7013,75.083,75.269
5.8243,75.391,75.442
5.9292,74.951,74.719
6.0152,74.521,74.475
6.1198,74.235,74.951
6.244,74.971,75.531


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_089.csv <==
x,qOut,qIn
0.052451,75.257,75.116
0.15692,75.066,74.567
0.26153,74.633,74.686
0.36732,74.966,75.267
0.47222,74.981,75.196
0.57537,74.909,75.122
0.67997,74.584,74.967
0.78708,75.009,74.945
0.89198,75.124,74.939
0.99382,75.2,75.123
1.0984,74.903,75.245
1.2068,75.143,74.817
1.3118,74.912,75.056
1.4123,74.758,75.435
1.5169,74.546,75
1.6266,75.101,74.996
1.7315,75.189,74.919
1.8307,75.062,74.685
1.9353,74.633,74.804
2.0464,74.955,75.502
2.1513,75.001,75.694
2.2492,74.995,74.749
2.3538,74.687,74.436
2.4661,75.065,75.408
2.571,75.103,75.902
2.6676,75.095,75.187
2.7722,74.699,73.872
2.8859,74.914,74.491
2.9908,74.796,75.157
3.0861,74.893,75.03
3.1907,74.818,76.011
3.3057,75.293,75.604
3.4106,75.132,73.673
3.5045,74.956,74.369
3.6091,74.759,75.617
3.7254,75.286,75.043
3.8303,75.217,75.187
3.9229,74.739,75.858
4.0275,74.129,75.517
4.1452,74.651,74.83
4.2501,75.217,74.296
4.3414,75.564,74.486
4.446,75.066,75.796
4.565,74.875,75.429
4.6699,74.396,74.47
4.7598,74.473,74.852
4.8644,74.658,75.201
4.9847,75.493,75.498
5.0896,75.598,74.875
5.1783,75.343,75.035
5.2829,74.684,75.292
5.4045,74.794,74.958
5.5094,74.763,74.988
5.5967,74.905,74.935
5.7013,74.759,74.968
5.8243,75.128,74.996
5.9292,74.943,75.16
6.0152,74.842,75.173
6.1198,74.682,75.054
6.244,75.24,75.447


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_090.csv <==
x,qOut,qIn
0.052451,74.996,74.779
0.15692,75.048,74.948
0.26153,74.647,75.293
0.36732,74.821,75.484
0.47222,74.675,75.311
0.57537,74.782,74.149
0.67997,74.834,74.377
0.78708,75.506,75.96
0.89198,75.514,75.718
0.99382,75.152,74.391
1.0984,74.455,74.624
1.2068,74.662,74.79
1.3118,74.835,75.781
1.4123,75.136,75.706
1.5169,74.973,74.343
1.6266,75.181,74.687
1.7315,74.81,75.17
1.8307,74.708,74.585
1.9353,74.697,75.199
2.0464,75.357,75.413
2.1513,75.278,74.97
2.2492,74.866,75.308
2.3538,74.402,75.093
2.4661,74.949,74.977
2.571,75.285,74.743
2.6676,75.246,74.563
2.7722,74.655,75.194
2.8859,74.769,75.458
2.9908,74.791,75.3
3.0861,74.966,75.283
3.1907,74.825,75.192
3.3057,75.238,74.524
3.4106,75.173,74.587
3.5045,75.079,75.37
3.6091,74.657,75.224
3.7254,74.875,74.999
3.8303,74.743,75.081
3.9229,74.814,75.491
4.0275,74.814,75.02
4.1452,75.435,74.466
4.2501,75.404,74.998
4.3414,75.056,75.064
4.446,74.434,75.028
4.565,74.695,74.959
4.6699,74.831,75.7
4.7598,75.012,75.625
4.8644,74.866,74.664
4.9847,75.269,74.711
5.0896,75.169,74.899
5.1783,74.994,75.055
5.2829,74.553,75.319
5.4045,74.837,74.975
5.5094,74.806,74.352
5.5967,74.89,74.768
5.7013,74.826,75.482
5.8243,75.384,75.307
5.9292,75.357,75.135
6.0152,75.079,75.8
6.1198,74.551,75.238
6.244,74.872,74.303


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_091.csv <==
x,qOut,qIn
0.052451,75.216,75.309
0.15692,74.848,74.731
0.26153,74.285,74.707
0.36732,74.775,75.474
0.47222,75.26,75.547
0.57537,75.556,74.456
0.67997,75.112,74.632
0.78708,75.053,75.536
0.89198,74.696,74.904
0.99382,74.725,74.417
1.0984,74.65,75.045
1.2068,75.158,75.137
1.3118,75.057,75.218
1.4123,74.961,75.185
1.5169,74.723,75.187
1.6266,75.174,75.19
1.7315,75.126,75.068
1.8307,74.952,75.24
1.9353,74.559,74.946
2.0464,74.912,74.141
2.1513,74.912,75.042
2.2492,74.867,75.584
2.3538,74.597,75.346
2.4661,75.054,75.536
2.571,75.139,75.024
2.6676,75.161,74.455
2.7722,74.895,74.708
2.8859,75.23,75.225
2.9908,75.079,75.234
3.0861,74.78,74.858
3.1907,74.284,75.227
3.3057,74.712,75.411
3.4106,75.018,75.089
3.5045,75.36,74.422
3.6091,75.191,74.309
3.7254,75.35,75.473
3.8303,74.903,75.404
3.9229,74.626,74.619
4.0275,74.425,75.379
4.1452,75.074,75.245
4.2501,75.255,74.978
4.3414,75.234,74.972
4.446,74.816,75.009
4.565,74.986,75.067
4.6699,74.762,76.045
4.7598,74.644,75.033
4.8644,74.502,73.34
4.9847,75.153,75.122
5.0896,75.338,76.391
5.1783,75.232,74.896
5.2829,74.707,73.791
5.4045,74.914,74.628
5.5094,74.935,75.677
5.5967,75.09,75.549
5.7013,74.913,75.145
5.8243,75.202,75.153
5.9292,74.899,75.041
6.0152,74.701,74.559
6.1198,74.558,74.708
6.244,75.182,75.322


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_092.csv <==
x,qOut,qIn
0.052451,75.476,75.36
0.15692,75.227,75.056
0.26153,74.5,74.819
0.36732,74.584,75.33
0.47222,74.654,74.797
0.57537,74.988,74.588
0.67997,75.021,75.555
0.78708,75.447,75.631
0.89198,75.153,74.348
0.99382,74.796,74.36
1.0984,74.427,75.191
1.2068,74.952,75.191
1.3118,75.125,75.109
1.4123,75.069,75.482
1.5169,74.648,75.623
1.6266,74.958,75.079
1.7315,75.028,74.44
1.8307,75.119,74.73
1.9353,74.81,75.196
2.0464,74.999,75.661
2.1513,74.711,75.047
2.2492,74.588,74.298
2.3538,74.507,74.677
2.4661,75.247,75.381
2.571,75.496,75.163
2.6676,75.391,74.481
2.7722,74.771,75.05
2.8859,74.838,75.746
2.9908,74.76,75.821
3.0861,74.926,74.851
3.1907,74.847,74.033
3.3057,75.246,74.702
3.4106,75.002,75.836
3.5045,74.741,75.426
3.6091,74.404,74.592
3.7254,74.899,74.862
3.8303,75.028,74.985
3.9229,75.125,74.903
4.0275,74.975,75.099
4.1452,75.372,75.501
4.2501,75.154,74.943
4.3414,74.758,74.089
4.446,74.357,75.23
4.565,74.949,75.772
4.6699,75.289,74.63
4.7598,75.246,74.755
4.8644,74.651,75.001
4.9847,74.789,75.391
5.0896,74.871,75.373
5.1783,75.105,74.878
5.2829,74.894,75.549
5.4045,75.125,75.098
5.5094,74.866,73.954
5.5967,74.812,74.721
5.7013,74.644,75.872
5.8243,75.099,75.397
5.9292,74.977,75.066
6.0152,74.842,75.398
6.1198,74.679,74.556
6.244,75.317,74.627


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_093.csv <==
x,qOut,qIn
0.052451,75.013,75
0.15692,74.942,75.138
0.26153,74.708,75.5
0.36732,75.167,75.559
0.47222,75.171,74.862
0.57537,75.086,74.449
0.67997,74.721,75.069
0.78708,75.023,75.205
0.89198,74.938,74.73
0.99382,74.811,75.003
1.0984,74.451,75.694
1.2068,74.874,75.454
1.3118,75.028,74.434
1.4123,75.234,74.394
1.5169,75.055,75.368
1.6266,75.304,75.069
1.7315,74.955,75.238
1.8307,74.668,75.694
1.9353,74.396,74.448
2.0464,75.001,74.794
2.1513,75.224,75.942
2.2492,75.262,75.443
2.3538,74.847,74.468
2.4661,74.989,74.419
2.571,74.763,75.395
2.6676,74.727,75.426
2.7722,74.617,74.536
2.8859,75.175,75.024
2.9908,75.159,75.437
3.0861,75.017,74.982
3.1907,74.739,75.125
3.3057,75.228,74.916
3.4106,75.288,74.686
3.5045,75.068,74.865
3.6091,74.523,74.895
3.7254,74.798,75.574
3.8303,74.913,75.596
3.9229,75.03,74.546
4.0275,74.815,74.088
4.1452,75.209,75.171
4.2501,75.189,76.082
4.3414,75.057,75.704
4.446,74.536,74.643
4.565,74.727,74.054
4.6699,74.719,75.301
4.7598,74.986,75.691
4.8644,74.975,74.181
4.9847,75.334,74.681
5.0896,74.932,75.9
5.1783,74.598,74.9
5.2829,74.475,74.599
5.4045,75.293,75.186
5.5094,75.592,75.352
5.5967,75.307,75.42
5.7013,74.51,74.814
5.8243,74.585,74.914
5.9292,74.727,74.994
6.0152,74.998,75.12
6.1198,74.845,74.855
6.244,75.169,74.607


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_094.csv <==
x,qOut,qIn
0.052451,74.938,74.908
0.15692,74.911,74.614
0.26153,74.684,74.843
0.36732,75.15,75.245
0.47222,75.185,74.906
0.57537,75.12,74.658
0.67997,74.744,75.453
0.78708,75.038,75.792
0.89198,74.977,74.981
0.99382,74.959,74.829
1.0984,74.695,75.23
1.2068,75.046,75.034
1.3118,74.921,74.935
1.4123,74.783,75.302
1.5169,74.486,74.349
1.6266,74.956,74.888
1.7315,75.06,76.203
1.8307,75.129,75.116
1.9353,74.922,74.382
2.0464,75.318,74.531
2.1513,75.221,75.471
2.2492,75.026,75.493
2.3538,74.588,74.27
2.4661,74.883,74.72
2.571,74.842,76.089
2.6676,74.862,75.356
2.7722,74.746,74.55
2.8859,75.296,74.493
2.9908,75.301,74.817
3.0861,75.036,75.131
3.1907,74.487,75.296
3.3057,74.767,75.371
3.4106,74.861,75.491
3.5045,74.966,74.467
3.6091,74.819,73.967
3.7254,75.299,75.431
3.8303,75.299,76.488
3.9229,75.019,74.748
4.0275,74.366,74.13
4.1452,74.598,74.71
4.2501,74.83,75.198
4.3414,75.251,75.091
4.446,75.129,75.513
4.565,75.253,75.29
4.6699,74.719,74.898
4.7598,74.558,75.371
4.8644,74.646,74.797
4.9847,75.468,74.529
5.0896,75.487,75.178
5.1783,74.961,75.121
5.2829,74.237,74.906
5.4045,74.62,74.902
5.5094,75.059,75.342
5.5967,75.374,75.283
5.7013,75.087,75.028
5.8243,75.22,75.083
5.9292,74.945,75.002
6.0152,74.823,74.806
6.1198,74.549,75.106
6.244,74.966,75.284


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_095.csv <==
x,qOut,qIn
0.052451,75.048,74.543
0.15692,74.841,75.284
0.26153,74.512,75.636
0.36732,75.027,75.29
0.47222,75.223,74.89
0.57537,75.236,74.6
0.67997,74.813,75.094
0.78708,74.991,75.734
0.89198,74.836,74.793
0.99382,74.747,74.153
1.0984,74.481,75.024
1.2068,74.973,75.646
1.3118,75.121,75.403
1.4123,75.22,74.702
1.5169,74.922,74.768
1.6266,75.172,75.375
1.7315,74.998,75.453
1.8307,74.938,74.843
1.9353,74.69,73.919
2.0464,75.063,74.598
2.1513,74.925,76.034
2.2492,74.825,75.398
2.3538,74.634,74.504
2.4661,75.175,75.344
2.571,75.217,75.106
2.6676,75.104,74.284
2.7722,74.732,75.458
2.8859,75.02,75.58
2.9908,74.861,75.09
3.0861,74.616,74.952
3.1907,74.324,74.24
3.3057,74.969,74.905
3.4106,75.339,75.985
3.5045,75.387,75.782
3.6091,74.845,74.444
3.7254,74.936,74.066
3.8303,74.887,75.179
3.9229,75.086,75.425
4.0275,74.937,75.128
4.1452,75.186,75.422
4.2501,74.798,75.656
4.3414,74.594,74.846
4.446,74.545,73.814
4.565,75.322,75.186
4.6699,75.5,75.531
4.7598,75.139,74.323
4.8644,74.353,74.836
4.9847,74.538,75.762
5.0896,74.847,75.397
5.1783,75.316,74.527
5.2829,75.256,74.616
5.4045,75.456,75.132
5.5094,74.98,75.431
5.5967,74.647,75.117
5.7013,74.365,75.019
5.8243,74.934,75.25
5.9292,75.066,74.869
6.0152,75.088,74.566
6.1198,74.825,75.043
6.244,75.176,75.204


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_096.csv <==
x,qOut,qIn
0.052451,74.997,74.746
0.15692,74.617,74.172
0.26153,74.384,75.296
0.36732,75.047,76.402
0.47222,75.217,74.919
0.57537,75.022,73.927
0.67997,74.497,74.949
0.78708,74.835,75.729
0.89198,75.059,75.025
0.99382,75.224,74.468
1.0984,74.851,75.152
1.2068,74.984,75.71
1.3118,74.79,75.32
1.4123,74.921,74.464
1.5169,74.923,74.553
1.6266,75.407,75.079
1.7315,75.138,75.296
1.8307,74.781,74.682
1.9353,74.428,74.772
2.0464,74.98,75.677
2.1513,75.166,75.359
2.2492,75.159,74.842
2.3538,74.829,75.254
2.4661,75.142,75.029
2.571,75.039,74.531
2.6676,74.834,74.862
2.7722,74.431,75.375
2.8859,74.839,75.473
2.9908,74.959,74.926
3.0861,75.027,74.337
3.1907,74.837,74.988
3.3057,75.307,75.615
3.4106,75.336,75.065
3.5045,75.121,75.245
3.6091,74.531,74.907
3.7254,74.746,74.7
3.8303,74.85,75.276
3.9229,75.083,75.508
4.0275,74.901,74.527
4.1452,75.151,74.847
4.2501,74.86,75.85
4.3414,74.75,75.136
4.446,74.637,74.555
4.565,75.242,74.377
4.6699,75.265,75.113
4.7598,75.045,75.248
4.8644,74.572,75.014
4.9847,74.902,75.899
5.0896,74.976,75.426
5.1783,75.029,74.202
5.2829,74.836,74.527
5.4045,75.267,75.302
5.5094,75.201,75.124
5.5967,74.89,74.923
5.7013,74.288,75.157
5.8243,74.605,75.044
5.9292,74.879,74.483
6.0152,75.3,75.346
6.1198,75.256,75.502
6.244,75.489,75.205


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_097.csv <==
x,qOut,qIn
0.052451,74.877,74.615
0.15692,74.891,73.879
0.26153,74.885,74.791
0.36732,75.519,76.012
0.47222,75.445,75.124
0.57537,74.897,74.66
0.67997,74.152,74.6
0.78708,74.524,74.838
0.89198,74.982,75.509
0.99382,75.405,75.094
1.0984,75.177,75.125
1.2068,75.236,75.467
1.3118,74.766,74.706
1.4123,74.629,74.306
1.5169,74.603,75.491
1.6266,75.266,75.237
1.7315,75.207,74.624
1.8307,74.826,75.471
1.9353,74.35,75.295
2.0464,74.884,75.139
2.1513,75.257,75.284
2.2492,75.366,74.902
2.3538,74.906,74.699
2.4661,75.002,75.265
2.571,74.831,75.207
2.6676,74.809,74.445
2.7722,74.586,74.564
2.8859,75.047,75.087
2.9908,75.097,75.571
3.0861,75.147,75.212
3.1907,74.893,74.689
3.3057,75.222,75.073
3.4106,75.079,75.252
3.5045,74.958,74.947
3.6091,74.642,75.031
3.7254,74.984,75.173
3.8303,74.854,75.098
3.9229,74.719,75.121
4.0275,74.502,75.21
4.1452,75.079,74.553
4.2501,75.233,74.527
4.3414,75.158,75.182
4.446,74.722,75.713
4.565,74.998,75.34
4.6699,75.001,74.822
4.7598,75.024,74.741
4.8644,74.798,75.077
4.9847,75.203,75.33
5.0896,75.139,74.94
5.1783,74.913,74.334
5.2829,74.407,75.076
5.4045,74.736,75.844
5.5094,74.91,75.85
5.5967,75.158,74.715
5.7013,74.99,74.213
5.8243,75.271,75.297
5.9292,75.021,74.552
6.0152,74.879,74.189
6.1198,74.586,75.996
6.244,74.97,76.376


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_098.csv <==
x,qOut,qIn
0.052451,74.864,74.929
0.15692,74.852,74.224
0.26153,74.685,74.469
0.36732,75.117,75.224
0.47222,74.981,75.982
0.57537,74.781,75.16
0.67997,74.488,74.745
0.78708,75.069,75.058
0.89198,75.344,75.253
0.99382,75.406,74.791
1.0984,74.879,74.931
1.2068,74.845,74.972
1.3118,74.506,75.304
1.4123,74.525,75.585
1.5169,74.586,74.693
1.6266,75.341,74.786
1.7315,75.461,75.212
1.8307,75.266,74.582
1.9353,74.726,74.572
2.0464,74.941,75.318
2.1513,74.924,75.628
2.2492,74.913,75.391
2.3538,74.651,74.64
2.4661,75.092,74.555
2.571,75.166,75.397
2.6676,75.149,75.218
2.7722,74.71,75.323
2.8859,74.862,75.38
2.9908,74.68,74.53
3.0861,74.729,74.612
3.1907,74.718,75.112
3.3057,75.343,75.107
3.4106,75.334,75.079
3.5045,75.038,74.873
3.6091,74.517,74.725
3.7254,74.906,75.728
3.8303,75.15,75.688
3.9229,75.297,73.913
4.0275,74.917,74.011
4.1452,75.031,76.158
4.2501,74.782,75.862
4.3414,74.734,73.816
4.446,74.538,74.578
4.565,75.016,75.411
4.6699,75.028,75.048
4.7598,75.075,75
4.8644,74.848,75.313
4.9847,75.16,75.63
5.0896,74.912,74.866
5.1783,74.757,74.588
5.2829,74.64,74.895
5.4045,75.259,75.328
5.5094,75.255,75.198
5.5967,74.864,74.551
5.7013,74.303,74.837
5.8243,74.771,75.143
5.9292,75.176,75.281
6.0152,75.397,75.449
6.1198,75.009,75.156
6.244,75.1,75.132


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_099.csv <==
x,qOut,qIn
0.052451,74.986,75.394
0.15692,74.953,75.211
0.26153,74.653,75
0.36732,75.078,74.861
0.47222,75.158,74.456
0.57537,75.098,74.772
0.67997,74.658,75.567
0.78708,74.885,76.149
0.89198,74.82,75.3
0.99382,74.859,74.266
1.0984,74.75,74.18
1.2068,75.31,74.656
1.3118,75.356,75.613
1.4123,75.094,75.356
1.5169,74.408,74.558
1.6266,74.571,75.101
1.7315,74.73,75.15
1.8307,75.213,74.911
1.9353,75.314,75.618
2.0464,75.598,75.41
2.1513,74.955,74.6
2.2492,74.368,74.576
2.3538,74.102,75.238
2.4661,74.913,75.394
2.571,75.293,74.236
2.6676,75.202,74.879
2.7722,74.674,76.062
2.8859,74.954,74.804
2.9908,75.131,74.71
3.0861,75.284,75.755
3.1907,74.947,75.175
3.3057,75.097,74.399
3.4106,74.837,75.064
3.5045,74.756,75.511
3.6091,74.548,75.393
3.7254,75.025,75.017
3.8303,75.022,74.389
3.9229,74.993,75.092
4.0275,74.745,75.498
4.1452,75.15,75.448
4.2501,75.082,74.755
4.3414,74.927,74.308
4.446,74.6,74.929
4.565,75.06,75.569
4.6699,75.178,75.549
4.7598,75.136,74.688
4.8644,74.697,74.565
4.9847,74.945,75.46
5.0896,74.945,75.026
5.1783,75.076,74.608
5.2829,74.862,74.978
5.4045,75.121,75.09
5.5094,74.828,75.403
5.5967,74.72,75.312
5.7013,74.645,74.669
5.8243,75.282,74.931
5.9292,75.288,75.097
6.0152,75.016,74.854
6.1198,74.539,74.769
6.244,74.899,75.291


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_100.csv <==
x,qOut,qIn
0.052451,75.183,75.397
0.15692,75.003,74.239
0.26153,74.51,74.582
0.36732,74.853,75.732
0.47222,75.041,75.606
0.57537,75.179,74.266
0.67997,74.8,74.344
0.78708,74.934,75.152
0.89198,74.73,75.73
0.99382,74.84,74.944
1.0984,74.836,74.622
1.2068,75.366,75.254
1.3118,75.193,75.158
1.4123,74.946,74.922
1.5169,74.633,75.181
1.6266,75.085,74.983
1.7315,75.05,75.371
1.8307,74.815,75.011
1.9353,74.453,74.219
2.0464,74.973,75.301
2.1513,75.204,75.592
2.2492,75.167,74.396
2.3538,74.704,74.834
2.4661,74.966,75.644
2.571,75.035,75.57
2.6676,75.12,74.617
2.7722,74.804,74.31
2.8859,75.044,75.467
2.9908,74.888,75.119
3.0861,74.856,74.336
3.1907,74.643,75.398
3.3057,75.093,75.519
3.4106,75.074,74.621
3.5045,75.043,74.554
3.6091,74.802,75.307
3.7254,75.201,75.239
3.8303,75.102,75.658
3.9229,74.88,75.926
4.0275,74.489,74.356
4.1452,74.935,73.914
4.2501,75.105,74.858
4.3414,75.154,75.328
4.446,74.747,75.197
4.565,74.911,75.718
4.6699,74.738,75.33
4.7598,74.803,74.758
4.8644,74.848,74.971
4.9847,75.511,74.745
5.0896,75.463,75.321
5.1783,74.94,75.675
5.2829,74.129,74.597
5.4045,74.388,74.549
5.5094,74.774,75.103
5.5967,75.287,75.034
5.7013,75.295,75.297
5.8243,75.573,75.288
5.9292,75.149,74.788
6.0152,74.789,74.316
6.1198,74.495,74.886
6.244,75.066,76.088


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_101.csv <==
x,qOut,qIn
0.052451,74.908,75.174
0.15692,74.843,74.74
0.26153,74.683,74.882
0.36732,75.219,75.425
0.47222,75.218,75.688
0.57537,74.976,74.589
0.67997,74.508,74.25
0.78708,74.889,75.313
0.89198,75.045,75.38
0.99382,75.095,75.116
1.0984,74.745,75.011
1.2068,75.027,74.863
1.3118,74.987,74.54
1.4123,75.05,74.586
1.5169,74.867,75.603
1.6266,75.228,75.718
1.7315,75.012,74.409
1.8307,74.757,74.565
1.9353,74.491,75.857
2.0464,75.097,75.853
2.1513,75.31,74.846
2.2492,75.143,74.7
2.3538,74.511,74.094
2.4661,74.681,74.781
2.571,74.811,75.651
2.6676,75.055,75.312
2.7722,74.846,75.37
2.8859,75.126,75.199
2.9908,74.983,74.495
3.0861,75.099,74.673
3.1907,75.009,75.272
3.3057,75.32,74.934
3.4106,74.84,75.025
3.5045,74.384,75.649
3.6091,74.179,75.042
3.7254,75.043,74.545
3.8303,75.526,75.031
3.9229,75.529,75.39
4.0275,74.885,75.481
4.1452,74.848,75.27
4.2501,74.664,75.05
4.3414,74.739,74.268
4.446,74.668,74.53
4.565,75.211,75.636
4.6699,75.195,74.926
4.7598,75.009,74.257
4.8644,74.565,75.454
4.9847,74.943,75.886
5.0896,75.114,74.829
5.1783,75.297,74.367
5.2829,75.019,74.662
5.4045,75.162,75.851
5.5094,74.784,75.348
5.5967,74.595,74.163
5.7013,74.424,75.091
5.8243,75.038,75.361
5.9292,75.162,74.992
6.0152,75.131,74.8
6.1198,74.769,75.032
6.244,75.04,75.352


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_102.csv <==
x,qOut,qIn
0.052451,75.518,74.318
0.15692,75.695,74.473
0.26153,75.064,75.422
0.36732,74.872,75.554
0.47222,74.505,75.004
0.57537,74.578,75.233
0.67997,74.613,75.201
0.78708,75.283,74.582
0.89198,75.343,75.236
0.99382,75.2,75.796
1.0984,74.666,74.613
1.2068,74.814,74.593
1.3118,74.708,75.244
1.4123,74.83,75.245
1.5169,74.819,74.594
1.6266,75.373,74.818
1.7315,75.272,75.643
1.8307,74.99,75.081
1.9353,74.565,74.639
2.0464,74.99,75.105
2.1513,75.115,74.881
2.2492,75.077,74.972
2.3538,74.665,75.488
2.4661,74.925,75.255
2.571,74.884,74.717
2.6676,74.909,74.738
2.7722,74.717,75.261
2.8859,75.163,75.451
2.9908,75.123,75.153
3.0861,74.96,74.613
3.1907,74.56,75.264
3.3057,74.952,75.488
3.4106,75.077,74.222
3.5045,75.155,74.654
3.6091,74.822,75.734
3.7254,75.05,75.277
3.8303,74.891,74.575
3.9229,74.903,74.8
4.0275,74.795,75.215
4.1452,75.307,76.124
4.2501,75.223,74.857
4.3414,74.965,73.644
4.446,74.516,75.076
4.565,74.889,75.817
4.6699,74.983,75.269
4.7598,74.985,74.553
4.8644,74.635,74.601
4.9847,74.961,74.905
5.0896,74.985,75.398
5.1783,75.115,75.976
5.2829,74.923,75.463
5.4045,75.207,74.829
5.5094,74.903,74.75
5.5967,74.738,74.433
5.7013,74.615,74.823
5.8243,75.196,75.325
5.9292,75.115,75.144
6.0152,74.718,74.982
6.1198,74.293,75.482
6.244,74.964,75.295


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_103.csv <==
x,qOut,qIn
0.052451,74.756,75.185
0.15692,75.055,75.563
0.26153,75.046,74.766
0.36732,75.493,74.935
0.47222,75.283,74.983
0.57537,74.911,75.281
0.67997,74.435,75.621
0.78708,74.867,74.796
0.89198,75.047,74.401
0.99382,75.065,75.093
1.0984,74.696,75.272
1.2068,74.993,75.408
1.3118,74.991,75.484
1.4123,74.988,74.505
1.5169,74.723,74.074
1.6266,75.149,75.345
1.7315,75.21,75.238
1.8307,75.151,74.556
1.9353,74.646,74.95
2.0464,74.8,75.291
2.1513,74.744,75.608
2.2492,74.994,75.462
2.3538,74.992,74.929
2.4661,75.369,74.694
2.571,74.978,74.844
2.6676,74.619,74.851
2.7722,74.344,75.076
2.8859,74.942,75.686
2.9908,75.072,75.355
3.0861,74.98,74.431
3.1907,74.711,74.344
3.3057,75.249,75.364
3.4106,75.433,75.508
3.5045,75.256,74.641
3.6091,74.571,75.246
3.7254,74.669,75.28
3.8303,74.747,74.871
3.9229,75.082,74.869
4.0275,75.039,74.901
4.1452,75.344,75.321
4.2501,74.957,75.311
4.3414,74.662,74.706
4.446,74.455,74.496
4.565,75.124,75.595
4.6699,75.33,75.99
4.7598,75.207,74.931
4.8644,74.672,73.852
4.9847,74.881,75.106
5.0896,74.906,75.295
5.1783,75.005,73.908
5.2829,74.765,74.945
5.4045,75.076,76.281
5.5094,74.922,75.707
5.5967,74.888,74.504
5.7013,74.787,74.454
5.8243,75.359,75.24
5.9292,75.333,75.031
6.0152,74.976,74.97
6.1198,74.324,75.181
6.244,74.577,74.707


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_104.csv <==
x,qOut,qIn
0.052451,75.407,74.956
0.15692,75.27,74.858
0.26153,74.647,75.266
0.36732,74.779,75.772
0.47222,74.81,74.476
0.57537,75.011,74.516
0.67997,74.937,75.232
0.78708,75.361,75.087
0.89198,75.174,74.928
0.99382,74.884,75.24
1.0984,74.454,75.4
1.2068,74.885,74.974
1.3118,75.05,74.492
1.4123,75.159,74.733
1.5169,74.873,75.683
1.6266,75.11,75.594
1.7315,74.873,75.078
1.8307,74.713,74.967
1.9353,74.514,74.882
2.0464,75.111,75.287
2.1513,75.261,74.889
2.2492,75.147,74.272
2.3538,74.622,74.753
2.4661,74.826,75.482
2.571,74.846,75.048
2.6676,75.032,74.613
2.7722,74.961,75.276
2.8859,75.403,75.715
2.9908,75.233,75.899
3.0861,74.974,74.764
3.1907,74.546,73.538
3.3057,74.884,74.669
3.4106,74.861,76.197
3.5045,74.786,75.175
3.6091,74.482,74.456
3.7254,74.931,75.398
3.8303,75.054,74.953
3.9229,75.222,74.469
4.0275,75.091,75.639
4.1452,75.397,75.381
4.2501,75.008,74.301
4.3414,74.549,74.697
4.446,74.227,75.809
4.565,74.953,75.811
4.6699,75.366,74.869
4.7598,75.345,74.422
4.8644,74.788,74.596
4.9847,74.951,75.238
5.0896,75.009,75.103
5.1783,75.086,75.144
5.2829,74.692,75.511
5.4045,74.893,74.765
5.5094,74.837,74.783
5.5967,75.093,74.997
5.7013,75.066,75.159
5.8243,75.378,75.543
5.9292,74.906,75.104
6.0152,74.519,74.96
6.1198,74.334,74.877
6.244,75.107,74.974


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_105.csv <==
x,qOut,qIn
0.052451,75.28,74.848
0.15692,75.048,75.254
0.26153,74.562,74.846
0.36732,74.88,74.712
0.47222,74.95,75.781
0.57537,74.968,74.991
0.67997,74.667,73.914
0.78708,75.055,75.386
0.89198,75.126,75.806
0.99382,75.201,74.771
1.0984,74.884,75.016
1.2068,75.107,74.86
1.3118,74.897,74.588
1.4123,74.869,74.998
1.5169,74.699,75.749
1.6266,75.121,75.223
1.7315,74.942,74.339
1.8307,74.769,74.675
1.9353,74.619,75.625
2.0464,75.273,75.687
2.1513,75.4,74.821
2.2492,75.092,74.936
2.3538,74.437,74.916
2.4661,74.708,74.929
2.571,74.96,74.769
2.6676,75.183,74.785
2.7722,74.843,75.697
2.8859,74.979,75.893
2.9908,74.77,74.928
3.0861,74.886,73.926
3.1907,74.904,74.442
3.3057,75.432,75.301
3.4106,75.21,75.302
3.5045,74.788,75.46
3.6091,74.282,75.002
3.7254,74.767,74.815
3.8303,75.088,75.591
3.9229,75.362,75.393
4.0275,75.116,74.582
4.1452,75.201,74.699
4.2501,74.683,75.258
4.3414,74.387,75.134
4.446,74.296,75.025
4.565,75.108,75.043
4.6699,75.388,74.803
4.7598,75.295,74.75
4.8644,74.831,75.083
4.9847,75.102,74.887
5.0896,75.114,75.513
5.1783,75.017,75.567
5.2829,74.604,74.847
5.4045,74.937,74.561
5.5094,75.023,74.853
5.5967,75.098,75.327
5.7013,74.747,75.327
5.8243,74.939,74.544
5.9292,74.747,74.965
6.0152,74.762,75.685
6.1198,74.699,75.473
6.244,75.286,74.872


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_106.csv <==
x,qOut,qIn
0.052451,74.841,75.658
0.15692,74.742,75.178
0.26153,74.719,74.559
0.36732,75.412,75.321
0.47222,75.441,75.274
0.57537,75.093,74.263
0.67997,74.419,74.769
0.78708,74.582,75.408
0.89198,74.601,75.003
0.99382,74.731,75.069
1.0984,74.706,75.71
1.2068,75.348,75.209
1.3118,75.461,74.223
1.4123,75.297,74.745
1.5169,74.758,75.231
1.6266,74.932,75.528
1.7315,74.849,75.48
1.8307,74.778,74.808
1.9353,74.535,74.522
2.0464,75.085,75.098
2.1513,75.315,75.318
2.2492,75.327,75.362
2.3538,74.754,75.006
2.4661,74.773,74.433
2.571,74.618,74.916
2.6676,74.866,75.267
2.7722,74.954,74.963
2.8859,75.463,75.172
2.9908,75.169,75.638
3.0861,74.786,74.786
3.1907,74.466,74.527
3.3057,75.082,75.502
3.4106,75.306,75.167
3.5045,75.127,74.524
3.6091,74.493,75.047
3.7254,74.672,75.266
3.8303,74.804,74.965
3.9229,75.078,75.101
4.0275,74.97,74.827
4.1452,75.315,75.139
4.2501,75.098,75.027
4.3414,74.927,75.167
4.446,74.639,75.155
4.565,75.08,74.664
4.6699,75.067,74.827
4.7598,74.958,75.01
4.8644,74.617,75.23
4.9847,74.993,75.743
5.0896,74.991,74.996
5.1783,74.936,73.942
5.2829,74.675,74.872
5.4045,75.124,76.256
5.5094,75.157,75.433
5.5967,74.989,74.528
5.7013,74.482,74.496
5.8243,74.779,75.591
5.9292,74.928,74.796
6.0152,75.176,73.512
6.1198,74.977,74.962
6.244,75.182,75.932


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_107.csv <==
x,qOut,qIn
0.052451,75.119,75.29
0.15692,75.23,74.908
0.26153,74.86,74.566
0.36732,74.98,75.09
0.47222,74.698,74.487
0.57537,74.709,74.447
0.67997,74.7,75.616
0.78708,75.34,75.844
0.89198,75.334,75.046
0.99382,75.131,74.458
1.0984,74.736,74.828
1.2068,75.102,75.605
1.3118,75.087,75.442
1.4123,74.861,74.601
1.5169,74.33,74.595
1.6266,74.644,75.458
1.7315,74.831,75.132
1.8307,75.119,74.83
1.9353,75.004,75.366
2.0464,75.31,75.399
2.1513,75.027,74.313
2.2492,74.855,74.63
2.3538,74.668,75.372
2.4661,75.207,75.752
2.571,75.175,74.801
2.6676,74.918,74.316
2.7722,74.53,75.327
2.8859,75.034,75.583
2.9908,75.27,74.945
3.0861,75.224,74.928
3.1907,74.668,74.738
3.3057,74.798,75.043
3.4106,74.784,75.061
3.5045,74.978,74.057
3.6091,74.87,74.999
3.7254,75.244,76.556
3.8303,75.029,75.572
3.9229,74.859,74.277
4.0275,74.629,74.551
4.1452,75.152,74.844
4.2501,75.188,75.189
4.3414,74.98,75.427
4.446,74.425,75.125
4.565,74.659,75.061
4.6699,74.727,75.005
4.7598,75.012,74.964
4.8644,75.103,75.234
4.9847,75.623,74.711
5.0896,75.328,74.728
5.1783,74.752,75.597
5.2829,74.197,75.64
5.4045,74.755,74.848
5.5094,75.186,74.594
5.5967,75.344,75.085
5.7013,74.947,74.795
5.8243,75.099,74.907
5.9292,74.946,75.823
6.0152,74.844,75.185
6.1198,74.528,74.761
6.244,74.974,75.216


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_108.csv <==
x,qOut,qIn
0.052451,74.815,75.345
0.15692,74.895,74.935
0.26153,74.886,74.832
0.36732,75.432,75.271
0.47222,75.261,75.461
0.57537,74.851,75.033
0.67997,74.336,74.578
0.78708,74.775,75.118
0.89198,75.013,75.069
0.99382,75.099,74.79
1.0984,74.759,75.141
1.2068,75.037,75.343
1.3118,74.992,74.827
1.4123,75.016,74.928
1.5169,74.808,74.896
1.6266,75.216,74.968
1.7315,75.131,75.695
1.8307,74.952,75.319
1.9353,74.558,74.271
2.0464,74.943,75.022
2.1513,75.027,75.909
2.2492,75.064,74.905
2.3538,74.738,74.377
2.4661,75.012,74.693
2.571,74.898,75.372
2.6676,74.886,75.96
2.7722,74.701,74.728
2.8859,75.167,74.21
2.9908,75.127,74.903
3.0861,75.041,74.952
3.1907,74.768,75.463
3.3057,75.164,75.046
3.4106,75.066,74.678
3.5045,74.823,75.581
3.6091,74.462,75.686
3.7254,74.979,75.061
3.8303,75.206,74.217
3.9229,75.155,74.363
4.0275,74.61,75.295
4.1452,74.76,75.257
4.2501,74.766,75.928
4.3414,74.913,75.955
4.446,74.755,74.467
4.565,75.2,73.963
4.6699,75.226,75.331
4.7598,75.251,75.314
4.8644,74.806,74.6
4.9847,74.839,75.154
5.0896,74.466,75.321
5.1783,74.546,74.537
5.2829,74.799,74.658
5.4045,75.682,75.753
5.5094,75.692,75.767
5.5967,75.124,74.703
5.7013,74.307,74.367
5.8243,74.567,74.807
5.9292,74.895,75.353
6.0152,75.151,74.896
6.1198,74.84,74.831
6.244,75.006,75.13


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_109.csv <==
x,qOut,qIn
0.052451,74.906,75.243
0.15692,74.986,74.381
0.26153,74.866,74.732
0.36732,75.325,75.088
0.47222,75.206,75.577
0.57537,74.923,75.68
0.67997,74.413,74.624
0.78708,74.743,74.438
0.89198,74.87,75.325
0.99382,75.084,75.148
1.0984,74.949,75.019
1.2068,75.254,74.93
1.3118,74.937,74.737
1.4123,74.683,74.611
1.5169,74.505,75.173
1.6266,75.182,76
1.7315,75.362,75.016
1.8307,75.149,74.436
1.9353,74.582,75.544
2.0464,74.858,75.62
2.1513,75.014,74.769
2.2492,75.079,74.626
2.3538,74.647,74.418
2.4661,74.818,75.119
2.571,74.753,76.011
2.6676,74.944,75.275
2.7722,74.919,73.865
2.8859,75.421,74.815
2.9908,75.311,75.71
3.0861,75.146,74.925
3.1907,74.73,74.844
3.3057,74.96,75.079
3.4106,74.751,75.333
3.5045,74.666,74.652
3.6091,74.589,74.129
3.7254,75.237,75.48
3.8303,75.282,76.447
3.9229,74.962,75.031
4.0275,74.426,74.354
4.1452,74.846,74.617
4.2501,75.156,75.381
4.3414,75.288,75.574
4.446,74.808,74.268
4.565,74.836,74.881
4.6699,74.599,75.761
4.7598,74.723,74.629
4.8644,74.834,74.642
4.9847,75.539,75.297
5.0896,75.514,75.032
5.1783,75.105,74.443
5.2829,74.439,75.231
5.4045,74.719,75.782
5.5094,74.929,75.028
5.5967,75.098,74.77
5.7013,74.83,75.044
5.8243,75.114,75.034
5.9292,75.011,74.701
6.0152,74.945,74.66
6.1198,74.605,75.256
6.244,74.935,75.633


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_110.csv <==
x,qOut,qIn
0.052451,74.974,74.563
0.15692,74.898,74.637
0.26153,74.737,75.006
0.36732,75.28,75.626
0.47222,75.301,75.72
0.57537,75.085,74.858
0.67997,74.537,74.708
0.78708,74.779,74.488
0.89198,74.844,75.2
0.99382,74.997,75.688
1.0984,74.752,74.95
1.2068,74.999,75.248
1.3118,74.767,74.583
1.4123,74.805,74.487
1.5169,74.874,75.715
1.6266,75.535,75.24
1.7315,75.396,74.391
1.8307,74.859,74.546
1.9353,74.258,75.276
2.0464,74.754,76.046
2.1513,75.17,75.263
2.2492,75.313,74.17
2.3538,74.874,75.142
2.4661,75.013,75.313
2.571,74.924,74.4
2.6676,74.952,74.738
2.7722,74.619,75.792
2.8859,74.863,75.253
2.9908,74.729,75.116
3.0861,74.884,75.399
3.1907,74.961,74.657
3.3057,75.547,74.599
3.4106,75.342,75.574
3.5045,74.859,75.692
3.6091,74.286,74.538
3.7254,74.712,74.296
3.8303,74.975,75.339
3.9229,75.153,75.22
4.0275,74.938,74.708
4.1452,75.247,74.987
4.2501,75.064,75.871
4.3414,74.863,75.288
4.446,74.575,74.445
4.565,75.095,74.606
4.6699,75.213,74.823
4.7598,75.075,75.143
4.8644,74.54,75.506
4.9847,74.757,74.958
5.0896,74.803,74.945
5.1783,74.988,75.369
5.2829,74.923,75.085
5.4045,75.382,74.806
5.5094,75.233,75.392
5.5967,74.896,75.457
5.7013,74.365,74.987
5.8243,74.734,74.935
5.9292,74.942,74.463
6.0152,75.139,74.604
6.1198,74.904,75.555
6.244,75.169,75.44


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_111.csv <==
x,qOut,qIn
0.052451,75.352,75.115
0.15692,75.151,74.11
0.26153,74.625,74.844
0.36732,74.886,75.459
0.47222,74.931,74.665
0.57537,74.901,75.337
0.67997,74.545,75.809
0.78708,74.935,74.482
0.89198,75.092,74.288
0.99382,75.304,75.419
1.0984,75.059,75.812
1.2068,75.2,75.032
1.3118,74.77,75.046
1.4123,74.541,75.133
1.5169,74.431,74.949
1.6266,75.16,75.102
1.7315,75.355,74.698
1.8307,75.161,74.262
1.9353,74.542,74.871
2.0464,74.732,75.862
2.1513,74.845,75.437
2.2492,75.101,74.41
2.3538,75.007,74.748
2.4661,75.374,75.556
2.571,75.159,75.534
2.6676,74.92,74.711
2.7722,74.475,74.668
2.8859,74.77,74.809
2.9908,74.729,75.185
3.0861,74.825,75.078
3.1907,74.769,75.503
3.3057,75.296,75.703
3.4106,75.194,74.604
3.5045,74.974,74.25
3.6091,74.68,74.627
3.7254,75.178,75.588
3.8303,75.214,75.127
3.9229,74.908,74.506
4.0275,74.353,75.372
4.1452,74.774,75.539
4.2501,75.152,74.692
4.3414,75.438,74.634
4.446,75.071,75.265
4.565,75.061,75.817
4.6699,74.632,74.88
4.7598,74.55,74.264
4.8644,74.521,74.94
4.9847,75.208,75.355
5.0896,75.286,75.566
5.1783,75.111,75.242
5.2829,74.63,74.703
5.4045,74.929,74.955
5.5094,74.996,75.065
5.5967,75.105,74.831
5.7013,74.869,75.041
5.8243,75.145,74.858
5.9292,74.899,75.006
6.0152,74.747,75.495
6.1198,74.599,75.193
6.244,75.235,75.355


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_112.csv <==
x,qOut,qIn
0.052451,75.288,75.842
0.15692,74.926,75.021
0.26153,74.381,74.657
0.36732,74.819,75.243
0.47222,75.165,75.276
0.57537,75.351,74.187
0.67997,74.854,74.603
0.78708,74.788,75.599
0.89198,74.447,75.474
0.99382,74.594,74.622
1.0984,74.788,74.897
1.2068,75.571,75.563
1.3118,75.575,74.846
1.4123,75.245,74.565
1.5169,74.628,74.925
1.6266,74.825,75.032
1.7315,74.809,75.492
1.8307,74.827,75.46
1.9353,74.641,74.93
2.0464,75.144,74.959
2.1513,75.208,75.102
2.2492,75.131,74.68
2.3538,74.714,74.902
2.4661,74.953,75.853
2.571,74.84,75.124
2.6676,74.777,73.686
2.7722,74.597,74.594
2.8859,75.18,76.11
2.9908,75.34,75.671
3.0861,75.239,74.568
3.1907,74.699,74.445
3.3057,74.885,75.276
3.4106,74.916,75.328
3.5045,75.097,74.266
3.6091,74.874,75.036
3.7254,75.078,75.346
3.8303,74.737,75.491
3.9229,74.652,75.726
4.0275,74.646,74.622
4.1452,75.354,74.715
4.2501,75.393,75.233
4.3414,75.079,74.829
4.446,74.511,74.963
4.565,74.805,75.423
4.6699,74.906,74.679
4.7598,74.95,74.588
4.8644,74.739,75.126
4.9847,75.226,75.036
5.0896,75.324,75.472
5.1783,75.205,75.659
5.2829,74.679,74.621
5.4045,74.888,74.225
5.5094,74.922,75.253
5.5967,75.047,75.474
5.7013,74.765,75.385
5.8243,74.983,74.945
5.9292,74.748,74.653
6.0152,74.741,74.366
6.1198,74.713,74.684
6.244,75.331,75.737


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_113.csv <==
x,qOut,qIn
0.052451,75.189,75.736
0.15692,75.1,75.683
0.26153,74.612,74.863
0.36732,74.785,75.003
0.47222,74.69,75.282
0.57537,74.925,74.593
0.67997,75.069,74.465
0.78708,75.618,75.419
0.89198,75.234,75.518
0.99382,74.554,74.534
1.0984,74.048,74.803
1.2068,74.785,75.254
1.3118,75.407,75.455
1.4123,75.581,75.449
1.5169,74.995,74.552
1.6266,74.922,74.428
1.7315,74.702,76.061
1.8307,74.811,75.363
1.9353,74.732,74.117
2.0464,75.195,74.946
2.1513,75.059,75.226
2.2492,74.923,74.797
2.3538,74.663,74.93
2.4661,75.139,75.408
2.571,75.16,75.04
2.6676,75.036,74.348
2.7722,74.678,74.917
2.8859,75.066,75.522
2.9908,75.108,75.025
3.0861,75,74.741
3.1907,74.561,75.393
3.3057,74.872,75.369
3.4106,74.955,75.357
3.5045,75.07,75.231
3.6091,74.796,74.837
3.7254,75.053,74.135
3.8303,74.869,75.103
3.9229,74.817,75.724
4.0275,74.622,74.843
4.1452,75.106,74.624
4.2501,75.107,75.364
4.3414,75.098,75.444
4.446,74.911,75.365
4.565,75.344,74.698
4.6699,75.204,74.837
4.7598,74.846,75.326
4.8644,74.328,74.893
4.9847,74.73,74.874
5.0896,74.948,75.185
5.1783,75.069,75.309
5.2829,74.807,74.783
5.4045,75.168,75.181
5.5094,75.173,74.898
5.5967,75.152,74.102
5.7013,74.776,75.152
5.8243,75.006,76.103
5.9292,74.856,75.877
6.0152,74.82,74.738
6.1198,74.637,73.769
6.244,75.146,74.546


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_114.csv <==
x,qOut,qIn
0.052451,74.741,74.724
0.15692,74.574,74.268
0.26153,74.591,75.218
0.36732,75.305,75.797
0.47222,75.255,75.171
0.57537,74.886,75.083
0.67997,74.433,74.634
0.78708,74.958,74.534
0.89198,75.268,75.644
0.99382,75.281,75.491
1.0984,74.724,74.972
1.2068,74.79,74.616
1.3118,74.683,75.458
1.4123,74.872,75.331
1.5169,74.888,74.299
1.6266,75.393,74.41
1.7315,75.184,75.617
1.8307,74.831,75.711
1.9353,74.432,74.729
2.0464,74.97,74.388
2.1513,75.232,75.917
2.2492,75.274,75.596
2.3538,74.846,74.229
2.4661,75.004,74.614
2.571,74.835,75.269
2.6676,74.755,74.566
2.7722,74.518,75.193
2.8859,75.015,75.478
2.9908,75.109,74.675
3.0861,75.118,74.779
3.1907,74.822,75.333
3.3057,75.169,75.44
3.4106,75.109,75.7
3.5045,74.959,75.169
3.6091,74.53,74.307
3.7254,74.856,74.644
3.8303,74.924,75.291
3.9229,75.026,75.467
4.0275,74.742,74.712
4.1452,75.015,74.836
4.2501,74.879,75.519
4.3414,74.971,75.096
4.446,74.966,74.635
4.565,75.495,74.447
4.6699,75.285,74.609
4.7598,74.849,75.14
4.8644,74.345,76.146
4.9847,74.805,75.765
5.0896,75.037,74.459
5.1783,75.127,74.442
5.2829,74.863,74.904
5.4045,75.187,75.357
5.5094,75.054,75.423
5.5967,74.734,74.872
5.7013,74.19,74.624
5.8243,74.614,75.087
5.9292,75.002,75.222
6.0152,75.451,75.172
6.1198,75.267,75.079
6.244,75.308,75.208


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_115.csv <==
x,qOut,qIn
0.052451,75.159,75.168
0.15692,74.889,74.183
0.26153,74.438,75.358
0.36732,74.81,76.439
0.47222,74.903,74.809
0.57537,75.022,74.268
0.67997,74.914,74.976
0.78708,75.363,75.072
0.89198,75.199,75.163
0.99382,74.772,75.512
1.0984,74.186,75.176
1.2068,74.605,74.776
1.3118,74.954,74.675
1.4123,75.291,75.375
1.5169,75.134,75.357
1.6266,75.345,75.162
1.7315,74.962,74.872
1.8307,74.662,74.373
1.9353,74.434,74.496
2.0464,75.095,75.772
2.1513,75.326,75.873
2.2492,75.189,74.737
2.3538,74.615,74.456
2.4661,74.845,75.064
2.571,74.998,75.264
2.6676,75.218,75.009
2.7722,74.891,75.065
2.8859,74.962,74.944
2.9908,74.591,74.993
3.0861,74.635,75.074
3.1907,74.761,75.074
3.3057,75.493,74.815
3.4106,75.421,74.827
3.5045,74.995,75.466
3.6091,74.44,75.659
3.7254,74.858,75.148
3.8303,75.099,74.814
3.9229,75.139,74.688
4.0275,74.743,74.96
4.1452,74.984,75.391
4.2501,74.931,74.817
4.3414,74.878,74.697
4.446,74.564,74.931
4.565,74.994,75.14
4.6699,75.136,75.272
4.7598,75.281,74.641
4.8644,74.984,75.182
4.9847,75.159,75.903
5.0896,74.863,75.42
5.1783,74.757,74.489
5.2829,74.582,74.327
5.4045,75.079,75.674
5.5094,75.019,74.926
5.5967,74.858,74.17
5.7013,74.527,75.073
5.8243,74.988,75.883
5.9292,75.107,75.694
6.0152,75.179,74.682
6.1198,74.961,73.962
6.244,75.321,75.039


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_116.csv <==
x,qOut,qIn
0.052451,75.213,75.469
0.15692,74.903,74.541
0.26153,74.506,74.726
0.36732,74.965,75.506
0.47222,75.076,74.907
0.57537,74.995,74.867
0.67997,74.604,75.634
0.78708,74.959,75.09
0.89198,75.036,74.156
0.99382,75.101,74.571
1.0984,74.865,75.394
1.2068,75.218,75.174
1.3118,75.089,75.665
1.4123,74.89,75.567
1.5169,74.561,74.409
1.6266,75.069,74.752
1.7315,75.26,75.117
1.8307,75.214,74.891
1.9353,74.625,75.247
2.0464,74.663,75.102
2.1513,74.53,74.985
2.2492,74.752,75.142
2.3538,74.864,75.402
2.4661,75.491,75.214
2.571,75.375,74.222
2.6676,75.011,74.272
2.7722,74.489,75.504
2.8859,74.863,75.722
2.9908,75.012,75.274
3.0861,75.038,75.268
3.1907,74.728,75.032
3.3057,75.113,74.17
3.4106,75.188,75.21
3.5045,75.17,76.06
3.6091,74.662,75.054
3.7254,74.74,74.38
3.8303,74.557,74.462
3.9229,74.772,75.114
4.0275,74.945,75.778
4.1452,75.6,75.173
4.2501,75.394,74.976
4.3414,74.872,75.328
4.446,74.344,75.213
4.565,74.876,74.928
4.6699,75.233,74.551
4.7598,75.228,74.578
4.8644,74.634,75.145
4.9847,74.724,75.76
5.0896,74.741,75.343
5.1783,75.016,74.591
5.2829,75.002,74.608
5.4045,75.447,75.398
5.5094,75.259,75.212
5.5967,74.997,74.345
5.7013,74.507,75.125
5.8243,74.779,75.348
5.9292,74.759,75.043
6.0152,74.899,75.251
6.1198,74.868,74.628
6.244,75.374,75.44


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_117.csv <==
x,qOut,qIn
0.052451,74.9,76.237
0.15692,75.121,75.135
0.26153,74.932,74.709
0.36732,75.21,74.188
0.47222,74.971,75.235
0.57537,74.836,75.729
0.67997,74.569,74.898
0.78708,74.98,74.542
0.89198,74.894,75.07
0.99382,74.828,75.177
1.0984,74.733,75.033
1.2068,75.382,75.395
1.3118,75.467,74.826
1.4123,75.104,74.889
1.5169,74.418,75.457
1.6266,74.687,74.935
1.7315,74.954,74.676
1.8307,75.151,74.953
1.9353,74.794,75.067
2.0464,74.967,75.302
2.1513,74.853,75.098
2.2492,74.969,75.173
2.3538,74.853,75.203
2.4661,75.273,74.547
2.571,75.122,74.754
2.6676,74.962,75.313
2.7722,74.589,75.561
2.8859,74.911,75.199
2.9908,74.834,75.211
3.0861,74.849,75.312
3.1907,74.757,74.227
3.3057,75.315,74.719
3.4106,75.282,76.047
3.5045,74.971,74.835
3.6091,74.414,73.761
3.7254,74.759,74.818
3.8303,74.981,75.791
3.9229,75.232,75.242
4.0275,75.039,74.96
4.1452,75.275,75.383
4.2501,74.964,74.932
4.3414,74.799,74.406
4.446,74.608,74.819
4.565,75.1,75.246
4.6699,74.987,75.634
4.7598,74.668,75.615
4.8644,74.291,74.441
4.9847,74.91,74.54
5.0896,75.328,75.31
5.1783,75.48,74.78
5.2829,74.978,74.929
5.4045,74.951,75.664
5.5094,74.641,75.242
5.5967,74.672,74.526
5.7013,74.693,74.587
5.8243,75.36,75.211
5.9292,75.378,75.508
6.0152,75.08,74.792
6.1198,74.476,74.148
6.244,74.741,75.299


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_118.csv <==
x,qOut,qIn
0.052451,74.88,75.751
0.15692,74.955,75.879
0.26153,74.787,74.949
0.36732,75.145,74.486
0.47222,74.933,75.042
0.57537,74.8,75.162
0.67997,74.608,74.716
0.78708,75.125,75.361
0.89198,75.094,75.231
0.99382,74.849,74.248
1.0984,74.474,75.208
1.2068,75.021,75.523
1.3118,75.342,74.76
1.4123,75.372,74.8
1.5169,74.797,75.068
1.6266,74.837,75.315
1.7315,74.742,75.267
1.8307,74.941,74.331
1.9353,74.864,74.464
2.0464,75.255,75.745
2.1513,75.033,75.713
2.2492,74.854,74.643
2.3538,74.561,74.796
2.4661,75.017,75.506
2.571,75.046,74.875
2.6676,75.027,74.672
2.7722,74.714,74.995
2.8859,75.009,75.252
2.9908,74.85,75.16
3.0861,74.774,74.652
3.1907,74.663,75.164
3.3057,75.294,75.248
3.4106,75.388,74.866
3.5045,75.17,74.672
3.6091,74.627,75.169
3.7254,74.882,75.211
3.8303,74.936,74.884
3.9229,74.975,74.981
4.0275,74.704,75.31
4.1452,75.073,75.512
4.2501,75.05,75.882
4.3414,74.986,74.996
4.446,74.647,73.354
4.565,74.993,74.228
4.6699,74.979,75.959
4.7598,74.94,75.373
4.8644,74.592,74.89
4.9847,74.936,75.125
5.0896,74.966,75.547
5.1783,75.179,74.771
5.2829,75.145,74.39
5.4045,75.478,75.614
5.5094,74.98,75.358
5.5967,74.369,74.459
5.7013,73.98,74.61
5.8243,74.77,74.986
5.9292,75.349,75.803
6.0152,75.522,75.325
6.1198,75.017,74.144
6.244,75.05,74.532


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_119.csv <==
x,qOut,qIn
0.052451,74.825,75.204
0.15692,74.755,75.182
0.26153,74.687,74.671
0.36732,75.275,74.983
0.47222,75.219,74.894
0.57537,74.933,74.714
0.67997,74.412,75.308
0.78708,74.743,75.859
0.89198,74.877,74.857
0.99382,75.06,73.999
1.0984,74.943,74.963
1.2068,75.342,75.731
1.3118,75.163,75.55
1.4123,74.859,74.804
1.5169,74.404,74.333
1.6266,74.835,75.189
1.7315,75.041,75.35
1.8307,75.207,74.425
1.9353,74.921,74.676
2.0464,75.111,75.34
2.1513,74.83,75.518
2.2492,74.747,75.071
2.3538,74.665,74.928
2.4661,75.279,75.164
2.571,75.272,75.535
2.6676,74.986,75.023
2.7722,74.48,74.435
2.8859,74.821,74.523
2.9908,74.925,75.37
3.0861,74.943,75.122
3.1907,74.666,75.306
3.3057,75.093,75.32
3.4106,75.178,75.12
3.5045,75.204,74.534
3.6091,74.907,74.556
3.7254,75.199,75.643
3.8303,75.03,75.437
3.9229,74.772,74.622
4.0275,74.356,74.404
4.1452,74.836,75.408
4.2501,75.12,76.089
4.3414,75.32,74.97
4.446,74.973,73.869
4.565,75.086,74.425
4.6699,74.811,75.381
4.7598,74.81,75.07
4.8644,74.697,75.296
4.9847,75.173,75.789
5.0896,75.026,74.904
5.1783,74.897,74.39
5.2829,74.75,74.81
5.4045,75.306,75.714
5.5094,75.235,75.136
5.5967,74.749,74.218
5.7013,74.105,75.43
5.8243,74.575,75.406
5.9292,75.089,74.068
6.0152,75.481,74.968
6.1198,75.181,75.785
6.244,75.216,75.155


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_120.csv <==
x,qOut,qIn
0.052451,74.93,75.235
0.15692,74.863,75.102
0.26153,74.785,74.701
0.36732,75.382,75.008
0.47222,75.332,75.229
0.57537,74.937,75.061
0.67997,74.33,74.76
0.78708,74.675,74.703
0.89198,74.914,74.975
0.99382,75.101,74.993
1.0984,74.863,75.428
1.2068,75.157,76.385
1.3118,75.012,75.057
1.4123,74.906,73.72
1.5169,74.653,74.332
1.6266,75.103,75.387
1.7315,75.092,75.634
1.8307,74.872,74.944
1.9353,74.349,74.623
2.0464,74.704,75.093
2.1513,74.976,75.691
2.2492,75.408,75.13
2.3538,75.335,74.112
2.4661,75.461,74.892
2.571,74.81,75.781
2.6676,74.398,75.075
2.7722,74.282,74.341
2.8859,75.099,75.531
2.9908,75.338,75.784
3.0861,75.177,73.976
3.1907,74.693,74.133
3.3057,74.992,75.632
3.4106,75.045,75.674
3.5045,74.956,74.808
3.6091,74.55,74.715
3.7254,74.921,75.142
3.8303,75.078,74.992
3.9229,75.238,74.919
4.0275,74.946,75.354
4.1452,75.112,75.177
4.2501,74.794,74.94
4.3414,74.656,75.081
4.446,74.536,75.266
4.565,75.184,74.701
4.6699,75.3,74.916
4.7598,75.112,75.137
4.8644,74.588,74.969
4.9847,74.874,75.546
5.0896,74.99,74.892
5.1783,75.111,74.483
5.2829,74.861,75.209
5.4045,75.172,75.43
5.5094,75.052,75.557
5.5967,74.926,75.589
5.7013,74.55,74.128
5.8243,74.902,74.418
5.9292,74.944,75.359
6.0152,75.058,74.759
6.1198,74.841,74.992
6.244,75.144,75.323


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_121.csv <==
x,qOut,qIn
0.052451,74.781,75.092
0.15692,74.738,74.98
0.26153,74.587,75.276
0.36732,75.159,74.601
0.47222,75.266,75.249
0.57537,75.249,75.87
0.67997,74.851,74.984
0.78708,75.044,74.955
0.89198,74.845,74.689
0.99382,74.795,74.446
1.0984,74.661,75.321
1.2068,75.194,75.19
1.3118,75.154,74.593
1.4123,74.927,75.563
1.5169,74.538,75.692
1.6266,75.018,74.717
1.7315,75.237,74.412
1.8307,75.288,74.877
1.9353,74.845,75.423
2.0464,74.951,75.786
2.1513,74.719,75.483
2.2492,74.669,74.719
2.3538,74.549,74.361
2.4661,75.166,74.651
2.571,75.305,75.842
2.6676,75.201,75.44
2.7722,74.629,74.178
2.8859,74.75,74.573
2.9908,74.711,75.879
3.0861,75.014,75.73
3.1907,75.113,74.238
3.3057,75.577,74.4
3.4106,75.183,75.575
3.5045,74.703,74.932
3.6091,74.344,74.834
3.7254,74.955,75.742
3.8303,75.16,75.501
3.9229,75.019,74.577
4.0275,74.595,74.46
4.1452,75.002,74.707
4.2501,75.19,75.123
4.3414,75.138,75.466
4.446,74.59,75.15
4.565,74.769,74.729
4.6699,74.847,75.186
4.7598,75.167,75.743
4.8644,75.135,74.887
4.9847,75.444,74.737
5.0896,75.02,74.983
5.1783,74.608,74.723
5.2829,74.267,74.961
5.4045,74.873,75.052
5.5094,75.131,75.204
5.5967,75.156,75.402
5.7013,74.786,75.115
5.8243,75.093,75.318
5.9292,75.114,74.857
6.0152,75.123,74.413
6.1198,74.757,75.132
6.244,74.966,75.287


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_122.csv <==
x,qOut,qIn
0.052451,74.985,74.617
0.15692,75.183,74.428
0.26153,74.96,74.861
0.36732,75.237,75.829
0.47222,75.038,75.157
0.57537,74.9,74.249
0.67997,74.66,75.053
0.78708,75.168,75.517
0.89198,75.227,75.655
0.99382,75.074,75.344
1.0984,74.539,74.222
1.2068,74.73,74.309
1.3118,74.714,75.29
1.4123,74.876,75.566
1.5169,74.782,75.023
1.6266,75.205,75.456
1.7315,75.03,75.332
1.8307,74.893,74.307
1.9353,74.75,74.444
2.0464,75.332,74.991
2.1513,75.31,75.554
2.2492,74.861,75.406
2.3538,74.196,74.557
2.4661,74.607,74.919
2.571,75.069,75.524
2.6676,75.477,74.923
2.7722,75.226,74.722
2.8859,75.254,75.271
2.9908,74.753,75.061
3.0861,74.534,74.833
3.1907,74.41,75.405
3.3057,75.089,75.393
3.4106,75.232,74.098
3.5045,75.14,74.558
3.6091,74.73,75.867
3.7254,75.034,76.01
3.8303,75.024,74.297
3.9229,74.975,73.728
4.0275,74.689,75.639
4.1452,75.116,75.759
4.2501,75.171,74.794
4.3414,75.073,75.107
4.446,74.582,75.124
4.565,74.817,74.977
4.6699,74.867,75.491
4.7598,75.099,74.905
4.8644,74.945,74.535
4.9847,75.188,75.117
5.0896,74.819,74.813
5.1783,74.664,74.801
5.2829,74.58,75.333
5.4045,75.236,75.771
5.5094,75.271,74.811
5.5967,75.067,74.438
5.7013,74.684,75.433
5.8243,75.088,75.509
5.9292,75.118,74.773
6.0152,74.909,75.144
6.1198,74.417,75.18
6.244,74.779,75.071


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_123.csv <==
x,qOut,qIn
0.052451,74.957,74.642
0.15692,75.132,75.135
0.26153,74.954,75.039
0.36732,75.238,75.787
0.47222,74.953,75.159
0.57537,74.768,74.427
0.67997,74.591,74.804
0.78708,75.197,74.977
0.89198,75.293,75.156
0.99382,75.074,74.926
1.0984,74.473,75.372
1.2068,74.683,75.529
1.3118,74.786,75.097
1.4123,75.072,74.95
1.5169,75.044,74.513
1.6266,75.421,74.228
1.7315,75.101,75.192
1.8307,74.725,75.936
1.9353,74.333,75.278
2.0464,74.871,74.892
2.1513,75.115,75.057
2.2492,75.267,74.977
2.3538,75.038,75.066
2.4661,75.275,75.26
2.571,74.925,75.113
2.6676,74.518,74.461
2.7722,74.154,74.133
2.8859,74.817,75.513
2.9908,75.255,76.091
3.0861,75.424,74.846
3.1907,74.996,74.338
3.3057,75.109,75.003
3.4106,74.962,75.73
3.5045,75.022,75.4
3.6091,74.765,74.511
3.7254,74.99,74.63
3.8303,74.67,75.361
3.9229,74.61,75.363
4.0275,74.633,74.419
4.1452,75.356,74.666
4.2501,75.384,75.614
4.3414,75.064,75.178
4.446,74.567,74.638
4.565,74.985,74.524
4.6699,75.19,75.625
4.7598,75.155,75.841
4.8644,74.661,74.444
4.9847,74.855,74.35
5.0896,74.85,75.55
5.1783,74.944,75.203
5.2829,74.726,74.679
5.4045,75.079,75.423
5.5094,74.965,75.42
5.5967,74.873,74.212
5.7013,74.619,74.915
5.8243,75.093,75.63
5.9292,75.152,74.874
6.0152,75.053,75.144
6.1198,74.606,75.363
6.244,74.894,74.659


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_124.csv <==
x,qOut,qIn
0.052451,75.28,75.032
0.15692,75.086,74.733
0.26153,74.565,74.357
0.36732,74.834,75.518
0.47222,74.904,75.471
0.57537,75.022,74.189
0.67997,74.849,74.974
0.78708,75.258,75.883
0.89198,75.171,75.044
0.99382,74.994,74.572
1.0984,74.55,75.044
1.2068,74.83,75.279
1.3118,74.795,74.84
1.4123,74.833,74.933
1.5169,74.66,75.933
1.6266,75.122,75.766
1.7315,75.091,74.167
1.8307,75.01,74.034
1.9353,74.749,74.975
2.0464,75.18,75.795
2.1513,75.144,74.695
2.2492,74.918,74.877
2.3538,74.487,75.984
2.4661,74.952,75.156
2.571,75.244,74.755
2.6676,75.429,74.743
2.7722,75.005,74.608
2.8859,74.975,75.716
2.9908,74.543,75.555
3.0861,74.474,74.188
3.1907,74.498,74.258
3.3057,75.276,75.5
3.4106,75.454,75.787
3.5045,75.32,75.224
3.6091,74.746,74.604
3.7254,74.867,74.663
3.8303,74.777,75.478
3.9229,74.899,75.422
4.0275,74.81,74.595
4.1452,75.224,74.673
4.2501,74.976,75.049
4.3414,74.714,75.077
4.446,74.509,75.231
4.565,75.182,75.316
4.6699,75.389,75.401
4.7598,75.187,74.555
4.8644,74.624,74.422
4.9847,74.898,75.421
5.0896,75.041,75.381
5.1783,75.046,74.908
5.2829,74.586,74.919
5.4045,74.82,75.178
5.5094,74.9,74.749
5.5967,75.169,74.975
5.7013,75.031,75.066
5.8243,75.27,75.365
5.9292,74.892,75.258
6.0152,74.686,74.871
6.1198,74.54,74.982
6.244,75.182,75.016


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_125.csv <==
x,qOut,qIn
0.052451,75.159,75.06
0.15692,75.05,74.63
0.26153,74.598,74.659
0.36732,74.829,75.447
0.47222,74.768,75.954
0.57537,74.871,75.655
0.67997,74.823,74.276
0.78708,75.382,73.628
0.89198,75.35,75.237
0.99382,75.112,75.874
1.0984,74.56,75.107
1.2068,74.752,74.868
1.3118,74.691,74.838
1.4123,74.821,74.848
1.5169,74.895,75.294
1.6266,75.543,75.344
1.7315,75.436,75.477
1.8307,74.834,75.161
1.9353,74.078,74.895
2.0464,74.497,74.336
2.1513,75.034,74.836
2.2492,75.408,75.522
2.3538,75.022,75.313
2.4661,75.016,74.752
2.571,74.716,74.997
2.6676,74.872,75.405
2.7722,74.98,75.091
2.8859,75.561,75.202
2.9908,75.306,74.683
3.0861,74.818,74.413
3.1907,74.281,75.405
3.3057,74.742,75.399
3.4106,75.007,75.135
3.5045,75.114,74.866
3.6091,74.799,74.662
3.7254,75.102,75.309
3.8303,75.075,75.325
3.9229,75.076,74.656
4.0275,74.746,74.877
4.1452,75.01,75.662
4.2501,74.862,75.065
4.3414,74.865,74.616
4.446,74.725,75.349
4.565,75.197,75.393
4.6699,75.085,74.266
4.7598,74.896,74.862
4.8644,74.586,75.8
4.9847,75.058,74.793
5.0896,75.123,75
5.1783,75.051,75.541
5.2829,74.739,75.059
5.4045,75.152,74.842
5.5094,75.187,74.619
5.5967,75.065,74.763
5.7013,74.618,75.238
5.8243,74.898,75.24
5.9292,74.905,75.608
6.0152,74.944,75.201
6.1198,74.73,74.649
6.244,75.164,75.012


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_126.csv <==
x,qOut,qIn
0.052451,75.342,75.301
0.15692,75.374,74.995
0.26153,74.795,74.766
0.36732,74.825,75.292
0.47222,74.691,75.49
0.57537,74.884,74.835
0.67997,74.929,74.602
0.78708,75.45,75.283
0.89198,75.221,75.445
0.99382,74.833,74.541
1.0984,74.404,74.661
1.2068,74.905,74.832
1.3118,75.113,75.714
1.4123,75.121,75.248
1.5169,74.762,74.379
1.6266,75.081,74.866
1.7315,75.082,75.193
1.8307,75.058,75.139
1.9353,74.733,75.571
2.0464,75.036,75.475
2.1513,74.919,74.43
2.2492,74.816,74.586
2.3538,74.575,75.086
2.4661,75.068,75.427
2.571,75.116,75.481
2.6676,74.944,74.89
2.7722,74.5,74.391
2.8859,74.921,75.019
2.9908,75.19,75.532
3.0861,75.377,74.579
3.1907,74.964,74.633
3.3057,74.998,75.099
3.4106,74.689,75.621
3.5045,74.762,75.563
3.6091,74.779,74.77
3.7254,75.342,75.103
3.8303,75.178,75.132
3.9229,74.888,74.592
4.0275,74.504,75.216
4.1452,74.935,75.1
4.2501,74.977,74.382
4.3414,74.878,74.911
4.446,74.593,75.449
4.565,75.113,75.916
4.6699,75.309,75.34
4.7598,75.296,74.14
4.8644,74.864,74.432
4.9847,75.078,75.445
5.0896,74.999,74.951
5.1783,74.894,74.619
5.2829,74.445,75.618
5.4045,74.726,75.9
5.5094,74.797,74.174
5.5967,75.125,73.882
5.7013,75.164,75.643
5.8243,75.526,76.345
5.9292,75.059,74.789
6.0152,74.545,74.504
6.1198,74.206,75.035
6.244,74.93,74.963


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_127.csv <==
x,qOut,qIn
0.052451,75.361,75.172
0.15692,74.99,74.458
0.26153,74.276,74.928
0.36732,74.557,75.535
0.47222,74.916,75.637
0.57537,75.339,75.046
0.67997,75.168,74.315
0.78708,75.303,74.717
0.89198,74.891,75.147
0.99382,74.729,75.122
1.0984,74.546,75.714
1.2068,75.06,75.09
1.3118,75.017,74.759
1.4123,74.952,75.165
1.5169,74.789,74.755
1.6266,75.303,74.673
1.7315,75.237,75.14
1.8307,74.861,75.291
1.9353,74.323,75
2.0464,74.782,75.252
2.1513,75.146,75.02
2.2492,75.366,74.214
2.3538,75.009,74.849
2.4661,75.099,76.133
2.571,74.797,75.174
2.6676,74.673,74.54
2.7722,74.463,75.016
2.8859,75.012,75.124
2.9908,75.138,75.33
3.0861,75.162,74.529
3.1907,74.777,74.463
3.3057,74.968,75.554
3.4106,74.79,75.663
3.5045,74.822,74.162
3.6091,74.784,74.191
3.7254,75.374,75.985
3.8303,75.325,75.677
3.9229,75.034,74.529
4.0275,74.519,74.916
4.1452,74.838,75.414
4.2501,74.914,74.699
4.3414,74.971,74.016
4.446,74.716,75.151
4.565,75.051,75.978
4.6699,74.921,75.113
4.7598,74.804,74.644
4.8644,74.634,74.821
4.9847,75.266,75.22
5.0896,75.451,75.665
5.1783,75.252,75.428
5.2829,74.553,74.511
5.4045,74.628,74.449
5.5094,74.659,74.733
5.5967,74.932,75.135
5.7013,74.89,75.715
5.8243,75.287,75.424
5.9292,75.047,75.072
6.0152,74.851,74.636
6.1198,74.675,74.548
6.244,75.286,75.466


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_128.csv <==
x,qOut,qIn
0.052451,74.707,75.013
0.15692,74.716,74.503
0.26153,74.679,74.882
0.36732,75.328,75.815
0.47222,75.392,75.275
0.57537,75.149,74.783
0.67997,74.58,75.135
0.78708,74.842,75.011
0.89198,74.961,74.482
0.99382,75.121,74.808
1.0984,74.843,74.827
1.2068,75.047,75.6
1.3118,74.791,75.742
1.4123,74.77,74.905
1.5169,74.762,74.342
1.6266,75.426,74.957
1.7315,75.429,75.407
1.8307,75.064,74.879
1.9353,74.376,74.638
2.0464,74.565,74.827
2.1513,74.668,75.67
2.2492,74.926,75.557
2.3538,74.931,74.986
2.4661,75.43,74.838
2.571,75.271,74.33
2.6676,74.951,74.646
2.7722,74.497,75.608
2.8859,74.881,75.722
2.9908,74.946,75.078
3.0861,74.879,74.678
3.1907,74.615,74.663
3.3057,75.153,75.03
3.4106,75.374,75.725
3.5045,75.268,74.948
3.6091,74.579,74.429
3.7254,74.614,75.057
3.8303,74.641,75.04
3.9229,75.037,74.7
4.0275,75.085,75.398
4.1452,75.435,75.332
4.2501,75.015,74.746
4.3414,74.711,75.388
4.446,74.518,75.669
4.565,75.151,74.556
4.6699,75.227,74.791
4.7598,74.979,75.718
4.8644,74.474,75.108
4.9847,74.829,74.68
5.0896,74.992,74.529
5.1783,75.08,75.01
5.2829,74.818,75.213
5.4045,75.182,74.648
5.5094,75.16,75.505
5.5967,75.079,75.91
5.7013,74.707,74.951
5.8243,75.032,74.528
5.9292,75.026,74.782
6.0152,75.019,75.353
6.1198,74.657,75.253
6.244,74.881,75.018


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_129.csv <==
x,qOut,qIn
0.052451,75.218,75.328
0.15692,75.18,74.934
0.26153,74.709,74.398
0.36732,75.005,74.984
0.47222,75.159,75.123
0.57537,75.217,74.384
0.67997,74.68,75.156
0.78708,74.689,76.139
0.89198,74.502,75.03
0.99382,74.809,74.08
1.0984,75.054,74.603
1.2068,75.706,75.424
1.3118,75.432,75.234
1.4123,74.85,74.766
1.5169,74.232,75.159
1.6266,74.684,75.529
1.7315,75.011,75.251
1.8307,75.225,74.698
1.9353,74.981,74.424
2.0464,75.202,75.418
2.1513,74.915,75.956
2.2492,74.663,74.545
2.3538,74.389,74.435
2.4661,74.99,75.482
2.571,75.229,74.779
2.6676,75.269,74.416
2.7722,74.867,75.428
2.8859,75.061,75.331
2.9908,74.912,74.648
3.0861,74.88,74.929
3.1907,74.734,75.379
3.3057,75.264,75.421
3.4106,75.253,74.873
3.5045,75,75.215
3.6091,74.487,75.224
3.7254,74.816,74.636
3.8303,74.95,74.58
3.9229,75.025,75.151
4.0275,74.698,75.366
4.1452,74.981,75.14
4.2501,74.924,75.104
4.3414,74.987,75.12
4.446,74.853,74.61
4.565,75.313,75.782
4.6699,75.21,75.553
4.7598,74.934,74.329
4.8644,74.427,74.355
4.9847,74.767,74.771
5.0896,74.911,75.413
5.1783,75.067,75.309
5.2829,74.822,75.001
5.4045,75.116,74.842
5.5094,74.981,75.114
5.5967,75.033,75.256
5.7013,74.944,75.297
5.8243,75.365,75.254
5.9292,75.053,74.116
6.0152,74.608,74.099
6.1198,74.242,75.679
6.244,74.885,76.129


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_130.csv <==
x,qOut,qIn
0.052451,75.181,75.88
0.15692,75.135,75.101
0.26153,74.668,74.552
0.36732,74.875,74.835
0.47222,74.851,74.535
0.57537,75.037,74.564
0.67997,74.91,75.977
0.78708,75.203,75.754
0.89198,74.841,74.614
0.99382,74.636,75.101
1.0984,74.583,75.252
1.2068,75.34,74.782
1.3118,75.465,74.237
1.4123,75.065,75.003
1.5169,74.307,75.9
1.6266,74.533,75.677
1.7315,74.821,74.917
1.8307,75.186,74.909
1.9353,75.11,74.81
2.0464,75.434,74.941
2.1513,75.159,74.713
2.2492,74.818,75.196
2.3538,74.316,75.416
2.4661,74.695,75.164
2.571,74.875,74.652
2.6676,75.169,74.786
2.7722,75.135,75.793
2.8859,75.492,75.514
2.9908,75.127,74.568
3.0861,74.696,74.606
3.1907,74.317,74.689
3.3057,74.902,75.118
3.4106,75.163,75.744
3.5045,75.152,75.001
3.6091,74.721,73.856
3.7254,75.001,75.307
3.8303,75.06,76.14
3.9229,75.169,74.96
4.0275,74.864,74.563
4.1452,75.043,75.224
4.2501,74.744,74.992
4.3414,74.672,74.696
4.446,74.582,75.163
4.565,75.149,75.069
4.6699,75.076,75.328
4.7598,74.847,75.047
4.8644,74.578,74.617
4.9847,75.196,75.276
5.0896,75.442,74.809
5.1783,75.296,74.973
5.2829,74.671,75.62
5.4045,74.811,75.072
5.5094,74.855,74.47
5.5967,75.008,74.818
5.7013,74.812,75.472
5.8243,75.146,75.533
5.9292,74.994,74.947
6.0152,74.859,74.559
6.1198,74.579,74.603
6.244,75.067,75.222


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_131.csv <==
x,qOut,qIn
0.052451,75.561,74.544
0.15692,75.25,74.442
0.26153,74.555,75.181
0.36732,74.681,75.534
0.47222,74.713,74.827
0.57537,74.876,74.495
0.67997,74.75,75.251
0.78708,75.199,75.499
0.89198,75.164,75.688
0.99382,75.091,75.46
1.0984,74.728,74.164
1.2068,75.01,74.568
1.3118,74.899,74.952
1.4123,74.868,75.344
1.5169,74.631,75.531
1.6266,75.03,74.881
1.7315,74.94,74.657
1.8307,74.925,74.508
1.9353,74.862,75.132
2.0464,75.445,76.085
2.1513,75.355,75.269
2.2492,74.86,74.137
2.3538,74.242,74.665
2.4661,74.719,75.619
2.571,75.174,75.308
2.6676,75.356,74.393
2.7722,74.81,75.05
2.8859,74.784,75.741
2.9908,74.621,75.061
3.0861,74.908,74.098
3.1907,75.007,74.864
3.3057,75.487,75.465
3.4106,75.148,75.545
3.5045,74.764,74.923
3.6091,74.433,74.525
3.7254,75.026,75.592
3.8303,75.235,75.273
3.9229,75.191,74.269
4.0275,74.752,74.993
4.1452,74.97,75.511
4.2501,74.867,74.494
4.3414,74.817,74.953
4.446,74.612,75.784
4.565,75.128,74.773
4.6699,75.203,74.624
4.7598,75.131,75.17
4.8644,74.765,74.959
4.9847,75.081,75.131
5.0896,75.028,75.736
5.1783,74.89,75.49
5.2829,74.527,75.11
5.4045,74.95,74.705
5.5094,75.088,74.544
5.5967,75.125,74.89
5.7013,74.704,75.097
5.8243,74.865,75.303
5.9292,74.711,74.936
6.0152,74.799,74.812
6.1198,74.832,75.47
6.244,75.512,75.52


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_132.csv <==
x,qOut,qIn
0.052451,75.241,75.005
0.15692,74.743,74.904
0.26153,74.271,74.987
0.36732,74.828,74.557
0.47222,75.16,75.242
0.57537,75.247,75.328
0.67997,74.78,75.087
0.78708,74.871,75.181
0.89198,74.686,75.175
0.99382,74.79,74.751
1.0984,74.829,75.021
1.2068,75.433,74.992
1.3118,75.31,75.166
1.4123,74.899,75.231
1.5169,74.362,74.797
1.6266,74.811,74.454
1.7315,75.112,75.416
1.8307,75.265,75.912
1.9353,74.925,74.713
2.0464,75.121,74.352
2.1513,74.95,75.054
2.2492,74.898,75.547
2.3538,74.668,75.504
2.4661,75.077,75.328
2.571,74.976,74.33
2.6676,74.825,74.274
2.7722,74.556,75.344
2.8859,75.07,75.416
2.9908,75.181,74.624
3.0861,75.038,74.789
3.1907,74.553,75.464
3.3057,74.896,75.442
3.4106,75.109,75.502
3.5045,75.318,75.363
3.6091,74.97,74.425
3.7254,75.039,74.434
3.8303,74.688,75.28
3.9229,74.661,75.252
4.0275,74.564,74.545
4.1452,75.09,75.064
4.2501,75.018,75.416
4.3414,74.987,74.93
4.446,74.888,75.156
4.565,75.434,75.248
4.6699,75.327,74.465
4.7598,74.909,74.175
4.8644,74.345,75.629
4.9847,74.729,76.255
5.0896,74.935,74.962
5.1783,74.998,74.445
5.2829,74.724,74.958
5.4045,75.14,75.274
5.5094,75.23,74.537
5.5967,75.16,74.915
5.7013,74.612,75.574
5.8243,74.733,75.313
5.9292,74.681,74.699
6.0152,74.967,74.106
6.1198,75.065,75.157
6.244,75.564,76.076


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_133.csv <==
x,qOut,qIn
0.052451,75.382,75.047
0.15692,75.105,75.261
0.26153,74.544,74.528
0.36732,74.835,74.478
0.47222,74.962,75.847
0.57537,75.054,75.33
0.67997,74.787,74.772
0.78708,75.133,75.074
0.89198,75.095,75.06
0.99382,75.056,75.207
1.0984,74.727,74.823
1.2068,75.024,74.964
1.3118,74.901,74.88
1.4123,74.806,74.715
1.5169,74.568,75.183
1.6266,75.084,75.559
1.7315,75.197,74.936
1.8307,75.159,74.726
1.9353,74.768,75.211
2.0464,75.046,75.211
2.1513,75.005,74.891
2.2492,74.962,74.964
2.3538,74.608,75.104
2.4661,74.915,75.422
2.571,74.88,74.756
2.6676,74.961,74.386
2.7722,74.817,75.183
2.8859,75.244,75.707
2.9908,75.113,75.77
3.0861,74.914,74.852
3.1907,74.569,74.001
3.3057,75.02,74.61
3.4106,75.122,75.618
3.5045,75.103,75.837
3.6091,74.684,74.871
3.7254,74.898,74.443
3.8303,74.802,74.817
3.9229,74.953,74.984
4.0275,74.978,75.17
4.1452,75.466,75.691
4.2501,75.142,75.766
4.3414,74.604,74.986
4.446,74.203,74.13
4.565,74.928,75.011
4.6699,75.429,75.253
4.7598,75.4,74.252
4.8644,74.646,74.335
4.9847,74.596,75.55
5.0896,74.623,76.287
5.1783,75.052,74.977
5.2829,75.184,73.936
5.4045,75.65,75.165
5.5094,75.322,75.677
5.5967,74.888,74.419
5.7013,74.343,74.507
5.8243,74.658,75.784
5.9292,74.691,75.249
6.0152,74.789,74.482
6.1198,74.748,75.248
6.244,75.353,75.197


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_134.csv <==
x,qOut,qIn
0.052451,74.764,75.336
0.15692,74.629,74.334
0.26153,74.598,74.558
0.36732,75.356,75.748
0.47222,75.522,75.354
0.57537,75.201,75.001
0.67997,74.402,75.188
0.78708,74.469,74.378
0.89198,74.588,75.02
0.99382,74.975,75.859
1.0984,74.994,74.44
1.2068,75.361,74.607
1.3118,75.02,75.491
1.4123,74.768,74.938
1.5169,74.613,75.198
1.6266,75.283,75.319
1.7315,75.392,74.985
1.8307,75.082,74.186
1.9353,74.458,74.553
2.0464,74.729,75.803
2.1513,74.906,75.567
2.2492,75.004,74.695
2.3538,74.696,74.933
2.4661,75.043,75.235
2.571,75.112,75.422
2.6676,75.207,75.226
2.7722,74.838,74.155
2.8859,74.95,74.77
2.9908,74.646,75.869
3.0861,74.656,75.356
3.1907,74.675,74.294
3.3057,75.351,74.237
3.4106,75.366,75.65
3.5045,75.149,75.457
3.6091,74.695,74.58
3.7254,75.001,74.75
3.8303,74.973,75.831
3.9229,74.888,75.489
4.0275,74.618,74.473
4.1452,75.079,74.734
4.2501,75.127,75.463
4.3414,74.96,75.165
4.446,74.476,74.617
4.565,74.798,74.806
4.6699,74.938,75.298
4.7598,75.092,75.072
4.8644,74.876,75.205
4.9847,75.22,75.301
5.0896,75.123,75.144
5.1783,75.033,74.569
5.2829,74.705,74.408
5.4045,75.055,75.553
5.5094,75.001,75.477
5.5967,74.91,74.952
5.7013,74.574,75.271
5.8243,74.983,74.859
5.9292,75.087,74.364
6.0152,75.213,74.58
6.1198,74.928,75.098
6.244,75.104,75.819


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_135.csv <==
x,qOut,qIn
0.052451,74.814,75.435
0.15692,74.714,74.277
0.26153,74.586,74.569
0.36732,75.228,75.461
0.47222,75.368,75.607
0.57537,75.125,74.681
0.67997,74.441,74.307
0.78708,74.596,75.47
0.89198,74.737,75.692
0.99382,75.089,74.757
1.0984,75.052,74.764
1.2068,75.383,74.644
1.3118,75.051,75.083
1.4123,74.802,75.598
1.5169,74.548,74.641
1.6266,75.072,74.957
1.7315,75.092,75.447
1.8307,74.967,74.878
1.9353,74.688,74.719
2.0464,75.168,74.716
2.1513,75.221,75.026
2.2492,74.98,75.363
2.3538,74.418,75.973
2.4661,74.719,75.014
2.571,74.909,74.019
2.6676,75.127,75.231
2.7722,74.931,75.877
2.8859,75.203,74.908
2.9908,74.957,75.206
3.0861,74.721,75.311
3.1907,74.419,74.158
3.3057,74.998,74.456
3.4106,75.279,75.615
3.5045,75.348,75.673
3.6091,74.84,75.1
3.7254,74.906,74.711
3.8303,74.762,75.298
3.9229,74.989,75.185
4.0275,74.998,74.894
4.1452,75.37,74.853
4.2501,74.926,74.754
4.3414,74.515,74.901
4.446,74.284,74.958
4.565,75.039,75.201
4.6699,75.379,75.376
4.7598,75.352,75.183
4.8644,74.868,75.02
4.9847,75.061,75.208
5.0896,75.008,74.949
5.1783,74.959,74.636
5.2829,74.581,74.95
5.4045,74.849,74.958
5.5094,74.778,75.406
5.5967,74.84,75.87
5.7013,74.731,74.643
5.8243,75.265,74.347
5.9292,75.279,74.987
6.0152,75.18,74.728
6.1198,74.77,75.055
6.244,74.994,75.817


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_136.csv <==
x,qOut,qIn
0.052451,74.771,74.845
0.15692,74.367,74.271
0.26153,74.207,74.927
0.36732,75.035,75.064
0.47222,75.404,75.552
0.57537,75.356,75.135
0.67997,74.849,74.711
0.78708,75.083,75.296
0.89198,75.157,74.928
0.99382,75.224,74.553
1.0984,74.819,75.265
1.2068,74.923,75.305
1.3118,74.649,74.885
1.4123,74.637,75.088
1.5169,74.58,75.109
1.6266,75.199,75.085
1.7315,75.241,74.754
1.8307,75.096,74.681
1.9353,74.667,75.548
2.0464,74.967,75.936
2.1513,74.948,74.811
2.2492,74.928,74.132
2.3538,74.687,74.429
2.4661,75.124,75.708
2.571,75.127,76.24
2.6676,74.987,74.587
2.7722,74.545,73.895
2.8859,74.886,75.474
2.9908,75.018,75.5
3.0861,75.224,74.362
3.1907,74.977,74.925
3.3057,75.124,75.951
3.4106,74.717,74.795
3.5045,74.61,74.461
3.6091,74.651,75.185
3.7254,75.406,75.202
3.8303,75.423,74.795
3.9229,75.009,74.896
4.0275,74.417,75.242
4.1452,74.821,75.427
4.2501,75.116,75.286
4.3414,75.223,74.975
4.446,74.848,74.63
4.565,75.066,74.99
4.6699,74.976,74.766
4.7598,74.915,74.677
4.8644,74.571,75.778
4.9847,74.918,75.812
5.0896,74.93,75.07
5.1783,75.03,74.555
5.2829,74.901,74.12
5.4045,75.333,74.695
5.5094,75.188,75.635
5.5967,74.864,75.604
5.7013,74.335,74.956
5.8243,74.722,74.892
5.9292,74.977,75.402
6.0152,75.317,75.519
6.1198,75.185,74.786
6.244,75.334,75.164


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_137.csv <==
x,qOut,qIn
0.052451,74.953,76.257
0.15692,75.093,75.579
0.26153,74.93,74.357
0.36732,75.313,74.615
0.47222,75.161,74.93
0.57537,74.967,75.327
0.67997,74.605,75.401
0.78708,74.964,75.04
0.89198,74.893,75.173
0.99382,74.763,75.011
1.0984,74.549,74.845
1.2068,75.152,75.628
1.3118,75.35,75.222
1.4123,75.167,74.154
1.5169,74.535,74.34
1.6266,74.743,75.285
1.7315,74.94,75.696
1.8307,75.224,75.117
1.9353,74.988,74.836
2.0464,75.189,75.549
2.1513,74.966,74.5
2.2492,75.021,74.081
2.3538,74.883,75.174
2.4661,75.2,76.161
2.571,74.807,75.101
2.6676,74.494,74.305
2.7722,74.355,75.219
2.8859,75.161,74.928
2.9908,75.502,74.545
3.0861,75.381,75.372
3.1907,74.683,75.531
3.3057,74.689,75.163
3.4106,74.626,75.256
3.5045,74.879,75.011
3.6091,74.95,74.453
3.7254,75.475,75.086
3.8303,75.244,75.184
3.9229,74.791,74.564
4.0275,74.253,74.903
4.1452,74.719,75.545
4.2501,75.039,75.278
4.3414,75.268,74.869
4.446,75.028,74.956
4.565,75.258,75.494
4.6699,75.009,75.128
4.7598,74.812,74.801
4.8644,74.493,74.592
4.9847,74.935,74.912
5.0896,74.979,75.393
5.1783,74.974,74.663
5.2829,74.728,74.716
5.4045,75.164,75.866
5.5094,75.182,75.602
5.5967,75.117,74.506
5.7013,74.783,74.572
5.8243,75.109,75.153
5.9292,75.02,75.598
6.0152,74.855,74.946
6.1198,74.459,74.108
6.244,74.845,74.611


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_138.csv <==
x,qOut,qIn
0.052451,75.029,75.413
0.15692,75.093,73.8
0.26153,74.749,74.691
0.36732,74.936,75.726
0.47222,74.714,75.467
0.57537,74.724,74.461
0.67997,74.65,74.817
0.78708,75.222,75.423
0.89198,75.21,75.077
0.99382,75.107,74.813
1.0984,74.785,75.275
1.2068,75.123,75.425
1.3118,74.984,74.111
1.4123,74.816,73.811
1.5169,74.576,75.698
1.6266,75.116,76.413
1.7315,75.19,75.328
1.8307,74.984,74.955
1.9353,74.551,74.519
2.0464,74.996,74.543
2.1513,75.246,74.961
2.2492,75.234,75.333
2.3538,74.579,75.394
2.4661,74.543,75.301
2.571,74.432,75.023
2.6676,74.83,74.858
2.7722,75.138,74.971
2.8859,75.799,75.111
2.9908,75.474,74.996
3.0861,74.774,74.732
3.1907,74.109,74.791
3.3057,74.636,75.384
3.4106,75.126,75.206
3.5045,75.379,74.662
3.6091,75.039,75.122
3.7254,75.185,75.367
3.8303,74.981,74.924
3.9229,74.895,75.287
4.0275,74.603,75.157
4.1452,74.973,74.646
4.2501,74.907,75.069
4.3414,74.881,75.352
4.446,74.672,74.623
4.565,75.132,74.806
4.6699,75.111,75.238
4.7598,75,75.498
4.8644,74.682,75.096
4.9847,75.102,74.951
5.0896,75.141,74.741
5.1783,75.058,74.841
5.2829,74.659,75.683
5.4045,74.938,75.423
5.5094,74.873,74.154
5.5967,74.831,74.385
5.7013,74.613,75.51
5.8243,75.119,75.255
5.9292,75.215,75.259
6.0152,75.141,75.197
6.1198,74.709,74.43
6.244,74.994,75.796


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_139.csv <==
x,qOut,qIn
0.052451,74.849,74.924
0.15692,74.697,74.22
0.26153,74.591,74.177
0.36732,75.199,75.416
0.47222,75.168,75.333
0.57537,74.808,74.468
0.67997,74.274,75.107
0.78708,74.757,76.011
0.89198,75.178,75.21
0.99382,75.547,74.046
1.0984,75.316,74.447
1.2068,75.361,75.575
1.3118,74.805,75.304
1.4123,74.465,74.973
1.5169,74.267,75.355
1.6266,74.978,74.815
1.7315,75.245,74.626
1.8307,75.307,75.616
1.9353,74.947,75.229
2.0464,75.122,74.557
2.1513,74.845,75.027
2.2492,74.653,75.405
2.3538,74.487,74.825
2.4661,75.158,74.8
2.571,75.361,75.297
2.6676,75.192,74.906
2.7722,74.61,75.249
2.8859,74.825,75.302
2.9908,74.928,74.759
3.0861,75.059,74.61
3.1907,74.778,75.409
3.3057,75.044,75.48
3.4106,74.913,74.954
3.5045,74.888,74.864
3.6091,74.675,74.529
3.7254,75.132,75.471
3.8303,75.136,75.499
3.9229,75.072,74.5
4.0275,74.709,74.824
4.1452,75.017,75.232
4.2501,74.969,74.999
4.3414,74.995,75.298
4.446,74.766,75.252
4.565,75.116,74.914
4.6699,74.953,74.792
4.7598,74.856,75.068
4.8644,74.687,75.02
4.9847,75.211,75.692
5.0896,75.169,75.054
5.1783,74.902,73.99
5.2829,74.496,74.878
5.4045,74.985,75.659
5.5094,75.218,75.273
5.5967,75.191,74.826
5.7013,74.676,74.311
5.8243,74.861,75.105
5.9292,74.897,75.059
6.0152,75.11,74.685
6.1198,74.94,75.973
6.244,75.189,76.14


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_140.csv <==
x,qOut,qIn
0.052451,75.082,75.586
0.15692,74.815,74.561
0.26153,74.43,74.372
0.36732,74.901,75.392
0.47222,75.075,75.272
0.57537,75.141,74.412
0.67997,74.812,74.702
0.78708,75.087,75.413
0.89198,74.997,76.007
0.99382,75.008,75.194
1.0984,74.828,73.738
1.2068,75.256,74.258
1.3118,75.137,76.471
1.4123,74.913,76.156
1.5169,74.487,74.227
1.6266,74.842,74.274
1.7315,74.884,75.173
1.8307,74.984,74.703
1.9353,74.866,74.796
2.0464,75.285,76.034
2.1513,75.061,75.437
2.2492,74.674,74.225
2.3538,74.343,74.908
2.4661,75.055,75.38
2.571,75.516,74.753
2.6676,75.449,74.492
2.7722,74.632,74.916
2.8859,74.534,75.064
2.9908,74.565,75.562
3.0861,75.034,75.477
3.1907,75.147,75.294
3.3057,75.552,75.067
3.4106,75.183,74.783
3.5045,74.846,74.94
3.6091,74.455,74.928
3.7254,74.847,75.158
3.8303,74.805,75.259
3.9229,74.73,75.09
4.0275,74.563,74.939
4.1452,75.207,74.547
4.2501,75.453,75.419
4.3414,75.417,75.735
4.446,74.866,74.414
4.565,74.938,75.033
4.6699,74.783,74.902
4.7598,74.861,74.678
4.8644,74.768,75.324
4.9847,75.241,75.26
5.0896,75.107,75.251
5.1783,74.874,75.157
5.2829,74.518,74.553
5.4045,74.994,74.771
5.5094,75.139,75.181
5.5967,75.109,74.932
5.7013,74.674,75.201
5.8243,74.908,75.331
5.9292,74.878,75.048
6.0152,74.985,74.969
6.1198,74.855,74.819
6.244,75.264,75.483


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_141.csv <==
x,qOut,qIn
0.052451,74.725,75.166
0.15692,74.779,75.193
0.26153,74.746,75.398
0.36732,75.295,74.685
0.47222,75.207,74.641
0.57537,75.022,75.362
0.67997,74.605,74.932
0.78708,74.903,74.928
0.89198,74.833,75.375
0.99382,74.833,74.517
1.0984,74.719,75.063
1.2068,75.283,75.877
1.3118,75.306,75.316
1.4123,75.065,74.643
1.5169,74.527,74.505
1.6266,74.802,74.982
1.7315,74.889,74.771
1.8307,74.998,75.094
1.9353,74.746,75.412
2.0464,75.07,75.268
2.1513,74.973,75.163
2.2492,75.015,74.654
2.3538,74.919,74.843
2.4661,75.38,75.559
2.571,75.159,75.084
2.6676,74.719,74.259
2.7722,74.221,75.263
2.8859,74.735,75.442
2.9908,75.084,74.422
3.0861,75.269,74.796
3.1907,74.947,75.833
3.3057,75.142,75.838
3.4106,74.953,74.646
3.5045,74.893,74.165
3.6091,74.704,75.174
3.7254,75.174,75.591
3.8303,75.11,75.452
3.9229,74.875,75.218
4.0275,74.428,74.424
4.1452,74.847,74.958
4.2501,75.071,75.711
4.3414,75.282,74.942
4.446,75.017,74.195
4.565,75.187,74.504
4.6699,74.859,75.1
4.7598,74.755,75.638
4.8644,74.671,75.592
4.9847,75.289,75.108
5.0896,75.28,74.492
5.1783,75.058,74.559
5.2829,74.673,75.571
5.4045,75.046,75.391
5.5094,74.998,74.657
5.5967,74.685,75.08
5.7013,74.208,75.638
5.8243,74.746,74.925
5.9292,75.215,74.49
6.0152,75.494,75.04
6.1198,75.062,75.159
6.244,75.043,75.088


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_142.csv <==
x,qOut,qIn
0.052451,75.556,75.462
0.15692,75.227,74.731
0.26153,74.373,75.024
0.36732,74.458,75.322
0.47222,74.724,75.196
0.57537,75.178,75.139
0.67997,75.087,74.744
0.78708,75.31,74.72
0.89198,74.969,75.304
0.99382,74.84,75.296
1.0984,74.64,74.712
1.2068,75.122,74.626
1.3118,75.07,75.949
1.4123,74.988,75.838
1.5169,74.733,74.39
1.6266,75.157,75.074
1.7315,75.095,75.095
1.8307,74.928,73.858
1.9353,74.569,74.335
2.0464,74.965,75.64
2.1513,74.992,75.889
2.2492,74.924,74.789
2.3538,74.654,74.887
2.4661,75.174,75.393
2.571,75.376,74.975
2.6676,75.376,74.68
2.7722,74.791,75.14
2.8859,74.733,75.374
2.9908,74.421,74.855
3.0861,74.51,74.495
3.1907,74.629,75.112
3.3057,75.396,75.56
3.4106,75.476,75.115
3.5045,75.227,74.669
3.6091,74.669,74.858
3.7254,74.93,75.408
3.8303,75.004,75.401
3.9229,75.047,74.703
4.0275,74.709,74.197
4.1452,74.98,75.198
4.2501,74.897,75.713
4.3414,74.923,74.785
4.446,74.729,74.663
4.565,75.149,75.685
4.6699,75.067,75.55
4.7598,74.973,74.289
4.8644,74.695,74.263
4.9847,75.086,74.937
5.0896,74.996,76.224
5.1783,74.809,75.688
5.2829,74.471,74.571
5.4045,74.973,74.323
5.5094,75.181,74.423
5.5967,75.297,75.252
5.7013,74.971,75.775
5.8243,75.12,74.914
5.9292,74.777,75.027
6.0152,74.58,75.482
6.1198,74.509,74.695
6.244,75.299,74.769


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_143.csv <==
x,qOut,qIn
0.052451,75.331,75.103
0.15692,75.386,74.253
0.26153,74.965,74.744
0.36732,75.179,74.717
0.47222,75.128,75.217
0.57537,75.002,75.663
0.67997,74.415,75.054
0.78708,74.534,74.711
0.89198,74.542,75.121
0.99382,74.991,75.069
1.0984,75.204,74.831
1.2068,75.657,74.994
1.3118,75.128,75.901
1.4123,74.509,75.136
1.5169,74.138,74.133
1.6266,74.892,75.208
1.7315,75.33,75.187
1.8307,75.337,74.499
1.9353,74.779,74.999
2.0464,74.879,75.839
2.1513,74.818,75.025
2.2492,74.941,74.257
2.3538,74.844,74.885
2.4661,75.308,75.3
2.571,75.192,75.267
2.6676,74.941,74.737
2.7722,74.486,75.025
2.8859,74.86,75.559
2.9908,74.988,75.056
3.0861,75.11,74.217
3.1907,74.871,74.935
3.3057,75.157,76.023
3.4106,74.945,74.675
3.5045,74.768,74.017
3.6091,74.508,75.233
3.7254,75.043,75.671
3.8303,75.175,75.453
3.9229,75.137,74.803
4.0275,74.738,74.655
4.1452,75.009,75.555
4.2501,74.961,75.187
4.3414,74.957,74.224
4.446,74.68,74.869
4.565,75.018,75.563
4.6699,74.906,75.488
4.7598,74.852,74.732
4.8644,74.687,74.331
4.9847,75.238,74.659
5.0896,75.295,75.794
5.1783,75.14,75.771
5.2829,74.662,74.802
5.4045,74.92,75.068
5.5094,74.91,75.155
5.5967,74.965,75.052
5.7013,74.78,75.237
5.8243,75.161,74.754
5.9292,74.981,74.325
6.0152,74.709,74.449
6.1198,74.392,75.454
6.244,75.004,76.307


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_144.csv <==
x,qOut,qIn
0.052451,74.852,74.731
0.15692,74.96,74.897
0.26153,74.71,75.402
0.36732,75.064,75.272
0.47222,75.046,75.17
0.57537,75.129,75.022
0.67997,74.942,75.151
0.78708,75.277,74.896
0.89198,75.031,74.922
0.99382,74.758,75.227
1.0984,74.382,75.174
1.2068,74.838,75.495
1.3118,74.963,74.568
1.4123,75.052,74.082
1.5169,74.87,75.138
1.6266,75.283,75.747
1.7315,75.187,75.121
1.8307,74.953,75.02
1.9353,74.526,75.434
2.0464,74.941,75.349
2.1513,75.111,74.889
2.2492,75.204,74.999
2.3538,74.821,74.878
2.4661,74.952,74.944
2.571,74.696,74.332
2.6676,74.693,74.792
2.7722,74.67,76.394
2.8859,75.33,75.67
2.9908,75.387,73.805
3.0861,75.233,74.143
3.1907,74.836,75.448
3.3057,75.149,75.8
3.4106,75.057,75.37
3.5045,74.774,74.782
3.6091,74.297,74.507
3.7254,74.763,75.203
3.8303,75.118,75.339
3.9229,75.369,74.855
4.0275,74.937,75.258
4.1452,74.888,75.333
4.2501,74.499,74.875
4.3414,74.631,75.004
4.446,74.827,74.372
4.565,75.537,74.681
4.6699,75.351,76.172
4.7598,74.869,75.547
4.8644,74.384,74.437
4.9847,74.937,74.641
5.0896,75.278,75.285
5.1783,75.328,74.97
5.2829,74.837,74.637
5.4045,74.914,75.159
5.5094,74.704,75.256
5.5967,74.675,74.583
5.7013,74.6,75.419
5.8243,75.258,75.87
5.9292,75.396,74.711
6.0152,75.204,74.767
6.1198,74.61,74.951
6.244,74.798,74.929


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_145.csv <==
x,qOut,qIn
0.052451,75.282,75.084
0.15692,75.154,75.037
0.26153,74.636,74.659
0.36732,74.846,75.242
0.47222,74.861,76.191
0.57537,75.055,75.105
0.67997,74.958,73.812
0.78708,75.314,74.77
0.89198,75.026,76.176
0.99382,74.735,75.024
1.0984,74.392,73.773
1.2068,74.888,74.923
1.3118,75.006,75.747
1.4123,75.058,75.26
1.5169,74.868,74.473
1.6266,75.297,74.699
1.7315,75.207,75.757
1.8307,74.96,75.091
1.9353,74.542,74.999
2.0464,74.934,75.261
2.1513,75,74.746
2.2492,74.913,74.178
2.3538,74.558,74.814
2.4661,74.97,76.105
2.571,75.094,75.878
2.6676,75.068,74.707
2.7722,74.687,74.414
2.8859,75.049,74.553
2.9908,75.194,75.12
3.0861,75.28,75.33
3.1907,74.774,74.819
3.3057,74.761,75.294
3.4106,74.482,74.969
3.5045,74.728,74.306
3.6091,75.003,75.201
3.7254,75.719,75.546
3.8303,75.463,75.084
3.9229,74.796,74.931
4.0275,74.121,74.82
4.1452,74.611,75.063
4.2501,75.062,75.434
4.3414,75.269,75.085
4.446,74.863,75.011
4.565,74.976,75.027
4.6699,74.813,74.85
4.7598,74.883,75.016
4.8644,74.768,74.837
4.9847,75.216,74.906
5.0896,75.077,75.552
5.1783,74.898,75.28
5.2829,74.617,74.796
5.4045,75.126,75.27
5.5094,75.229,74.695
5.5967,75.135,74.329
5.7013,74.671,75.549
5.8243,74.888,76.023
5.9292,74.818,74.794
6.0152,74.828,74.477
6.1198,74.671,74.844
6.244,75.206,75.137


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_146.csv <==
x,qOut,qIn
0.052451,75.073,75.378
0.15692,75.028,75.389
0.26153,74.659,74.762
0.36732,75.021,74.949
0.47222,75.114,74.799
0.57537,75.163,74.363
0.67997,74.808,75.009
0.78708,75.033,75.474
0.89198,74.887,75.478
0.99382,74.869,75.546
1.0984,74.707,74.732
1.2068,75.221,74.514
1.3118,75.239,74.453
1.4123,75.1,74.565
1.5169,74.591,76.012
1.6266,74.752,75.96
1.7315,74.624,75.099
1.8307,74.71,74.709
1.9353,74.766,74.419
2.0464,75.47,74.831
2.1513,75.511,75.716
2.2492,75.071,75.357
2.3538,74.25,74.282
2.4661,74.427,74.9
2.571,74.731,75.322
2.6676,75.266,75.085
2.7722,75.313,75.357
2.8859,75.558,75.79
2.9908,74.997,74.191
3.0861,74.576,73.841
3.1907,74.38,75.893
3.3057,75.096,75.891
3.4106,75.264,74.04
3.5045,75.011,74.183
3.6091,74.489,75.685
3.7254,74.905,76.009
3.8303,75.231,74.873
3.9229,75.384,74.629
4.0275,74.933,75.07
4.1452,74.992,75.529
4.2501,74.779,74.938
4.3414,74.824,74.159
4.446,74.632,75.112
4.565,74.997,75.574
4.6699,74.84,75.176
4.7598,74.843,74.893
4.8644,74.783,74.669
4.9847,75.363,74.963
5.0896,75.308,75.35
5.1783,75.041,75.003
5.2829,74.578,74.896
5.4045,74.918,74.854
5.5094,74.944,75.379
5.5967,74.918,75.149
5.7013,74.673,75.059
5.8243,75.108,75.289
5.9292,75.093,74.726
6.0152,74.933,74.828
6.1198,74.559,75.285
6.244,74.973,74.949


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_147.csv <==
x,qOut,qIn
0.052451,75.282,74.997
0.15692,75.498,74.639
0.26153,74.975,75.302
0.36732,74.808,75.244
0.47222,74.325,75.322
0.57537,74.446,75.071
0.67997,74.719,74.431
0.78708,75.549,74.758
0.89198,75.469,75.709
0.99382,74.989,75.339
1.0984,74.393,74.644
1.2068,74.813,74.847
1.3118,75.097,74.673
1.4123,75.215,74.757
1.5169,74.876,75.77
1.6266,75.093,75.26
1.7315,74.921,74.634
1.8307,74.8,75.196
1.9353,74.576,75.67
2.0464,75.119,74.943
2.1513,75.232,74.443
2.2492,75.082,75.102
2.3538,74.54,75.013
2.4661,74.776,74.847
2.571,74.874,75.242
2.6676,75.059,75.767
2.7722,74.877,75.101
2.8859,75.226,74.505
2.9908,75.109,75.45
3.0861,75.04,75.449
3.1907,74.699,74.512
3.3057,74.961,74.438
3.4106,74.773,75.203
3.5045,74.719,75.381
3.6091,74.608,75.316
3.7254,75.217,75.189
3.8303,75.296,74.998
3.9229,75.187,74.809
4.0275,74.802,74.871
4.1452,75.105,75.007
4.2501,75.02,75.088
4.3414,74.828,74.901
4.446,74.43,74.966
4.565,74.875,75.394
4.6699,75.09,74.967
4.7598,75.262,74.997
4.8644,74.981,75.078
4.9847,75.18,74.732
5.0896,74.913,74.925
5.1783,74.777,75.258
5.2829,74.536,75.999
5.4045,75.008,75.475
5.5094,75.002,74.18
5.5967,74.964,74.187
5.7013,74.749,74.494
5.8243,75.196,75.766
5.9292,75.129,75.948
6.0152,74.849,74.522
6.1198,74.403,74.316
6.244,74.911,75.554


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_148.csv <==
x,qOut,qIn
0.052451,74.756,75.04
0.15692,74.88,75.92
0.26153,74.814,75.209
0.36732,75.3,74.611
0.47222,75.188,74.208
0.57537,75.064,74.683
0.67997,74.752,75.622
0.78708,75.08,75.6
0.89198,74.892,75.282
0.99382,74.683,75.039
1.0984,74.503,74.942
1.2068,75.218,74.342
1.3118,75.524,74.764
1.4123,75.351,75.383
1.5169,74.556,75.175
1.6266,74.518,75.228
1.7315,74.532,74.75
1.8307,74.948,74.604
1.9353,75.126,75.681
2.0464,75.64,75.744
2.1513,75.297,74.81
2.2492,74.74,74.631
2.3538,74.179,74.973
2.4661,74.67,75.29
2.571,75.004,74.728
2.6676,75.163,74.699
2.7722,74.823,75.475
2.8859,75.056,75.642
2.9908,74.976,74.776
3.0861,75.064,74.608
3.1907,74.931,74.988
3.3057,75.318,75.462
3.4106,75.078,75.052
3.5045,74.781,74.437
3.6091,74.422,74.542
3.7254,74.931,75.264
3.8303,75.104,76.049
3.9229,75.135,74.888
4.0275,74.803,74.215
4.1452,75.096,75.326
4.2501,75.009,75.687
4.3414,74.944,74.697
4.446,74.638,74.605
4.565,74.972,74.977
4.6699,74.855,75.073
4.7598,74.786,75.039
4.8644,74.629,75.228
4.9847,75.197,75.177
5.0896,75.255,74.648
5.1783,75.092,74.599
5.2829,74.692,75.122
5.4045,75.062,75.575
5.5094,75.102,75.4
5.5967,74.945,74.527
5.7013,74.494,74.765
5.8243,74.866,76.042
5.9292,75.059,74.808
6.0152,75.161,73.754
6.1198,74.748,75.429
6.244,74.892,75.408


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_149.csv <==
x,qOut,qIn
0.052451,75.081,75.731
0.15692,74.957,74.174
0.26153,74.528,74.364
0.36732,74.809,76.114
0.47222,74.804,75.726
0.57537,74.938,74.461
0.67997,74.827,74.834
0.78708,75.246,75.36
0.89198,75.073,74.495
0.99382,74.884,74.146
1.0984,74.586,75.781
1.2068,75.035,75.489
1.3118,75.03,74.774
1.4123,74.942,75.203
1.5169,74.75,75.173
1.6266,75.326,75.495
1.7315,75.438,74.872
1.8307,75.156,74.446
1.9353,74.472,75.148
2.0464,74.646,75.399
2.1513,74.779,75.029
2.2492,74.985,74.672
2.3538,74.803,74.786
2.4661,75.171,75.361
2.571,75.113,75.264
2.6676,75.104,74.836
2.7722,74.822,74.887
2.8859,75.141,75.406
2.9908,74.995,75.631
3.0861,74.886,74.564
3.1907,74.617,74.074
3.3057,75.045,75.156
3.4106,75.015,75.317
3.5045,74.91,75.149
3.6091,74.594,75.706
3.7254,75.027,74.65
3.8303,75.103,74.224
3.9229,75.149,75.251
4.0275,74.892,75.602
4.1452,75.173,75.369
4.2501,74.908,75.289
4.3414,74.61,74.835
4.446,74.362,74.42
4.565,75.068,74.906
4.6699,75.433,75.015
4.7598,75.339,75.151
4.8644,74.599,75.488
4.9847,74.598,75.166
5.0896,74.652,75.031
5.1783,75.094,74.91
5.2829,75.182,75.087
5.4045,75.525,75.196
5.5094,75.034,74.523
5.5967,74.58,74.418
5.7013,74.264,75.361
5.8243,74.927,75.653
5.9292,75.217,75.242
6.0152,75.253,74.665
6.1198,74.886,74.372
6.244,75.155,75.46


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_150.csv <==
x,qOut,qIn
0.052451,74.89,75.076
0.15692,74.994,75.299
0.26153,74.82,74.746
0.36732,75.263,75.119
0.47222,75.26,75.06
0.57537,75.153,74.329
0.67997,74.619,75.147
0.78708,74.716,76.126
0.89198,74.554,75.084
0.99382,74.732,74.419
1.0984,74.844,74.983
1.2068,75.499,75.318
1.3118,75.409,74.787
1.4123,75.056,74.472
1.5169,74.508,75.3
1.6266,74.837,75.294
1.7315,74.949,74.907
1.8307,75.067,74.979
1.9353,74.913,75.085
2.0464,75.329,75.521
2.1513,75.198,74.997
2.2492,74.922,74.584
2.3538,74.472,75.081
2.4661,74.855,75.741
2.571,74.952,74.842
2.6676,74.951,73.984
2.7722,74.64,74.922
2.8859,75.022,75.591
2.9908,75.069,75.171
3.0861,75.077,75.591
3.1907,74.768,75.233
3.3057,75.11,74.85
3.4106,75.076,74.265
3.5045,75.079,74.698
3.6091,74.778,75.657
3.7254,75.022,75.512
3.8303,74.755,75.264
3.9229,74.591,74.843
4.0275,74.508,74.091
4.1452,75.287,74.804
4.2501,75.575,76.033
4.3414,75.353,75.391
4.446,74.555,74.507
4.565,74.573,74.768
4.6699,74.668,75.604
4.7598,75.081,75.326
4.8644,75.09,74.516
4.9847,75.37,74.747
5.0896,74.889,74.991
5.1783,74.55,75.001
5.2829,74.394,75.235
5.4045,75.145,75.142
5.5094,75.38,75.157
5.5967,75.228,75.036
5.7013,74.716,75.385
5.8243,74.986,75.473
5.9292,75.049,73.892
6.0152,75.007,74.043
6.1198,74.588,75.785
6.244,74.863,75.756


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_151.csv <==
x,qOut,qIn
0.052451,75.162,75.25
0.15692,75.507,74.433
0.26153,75.186,75.569
0.36732,75.177,76.302
0.47222,74.7,75.027
0.57537,74.633,73.882
0.67997,74.673,74.608
0.78708,75.346,75.859
0.89198,75.243,74.95
0.99382,74.786,74.502
1.0984,74.189,75.229
1.2068,74.642,75.7
1.3118,75.049,74.996
1.4123,75.413,74.485
1.5169,75.22,74.911
1.6266,75.352,75.118
1.7315,74.901,75.156
1.8307,74.619,75.047
1.9353,74.415,74.54
2.0464,75.055,75.246
2.1513,75.216,76.052
2.2492,75.159,74.901
2.3538,74.776,74.302
2.4661,75.07,74.754
2.571,75.005,75.492
2.6676,74.883,75.262
2.7722,74.515,75.061
2.8859,74.883,74.654
2.9908,74.924,75.317
3.0861,75.005,75.549
3.1907,74.866,75.037
3.3057,75.321,74.644
3.4106,75.215,74.839
3.5045,74.923,74.98
3.6091,74.474,74.848
3.7254,74.911,75.128
3.8303,75.112,75.729
3.9229,75.146,74.858
4.0275,74.774,74.34
4.1452,75.075,75.678
4.2501,75.105,75.29
4.3414,75.103,74.502
4.446,74.671,74.862
4.565,74.842,75.042
4.6699,74.724,75.605
4.7598,74.858,75.314
4.8644,74.799,74.278
4.9847,75.278,74.486
5.0896,75.14,75.266
5.1783,74.987,75.355
5.2829,74.694,75.566
5.4045,75.11,75.462
5.5094,75.048,74.886
5.5967,74.915,74.546
5.7013,74.655,74.656
5.8243,75.127,75.337
5.9292,75.126,75.675
6.0152,74.837,75.038
6.1198,74.315,74.043
6.244,74.764,74.788


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_152.csv <==
x,qOut,qIn
0.052451,74.96,74.843
0.15692,75.004,74.866
0.26153,74.728,74.289
0.36732,75.075,75.019
0.47222,75.04,75.714
0.57537,75.032,74.571
0.67997,74.739,74.667
0.78708,75.106,75.456
0.89198,75.1,75.073
0.99382,75.171,75.304
1.0984,74.902,75.462
1.2068,75.111,74.671
1.3118,74.764,74.532
1.4123,74.61,75.22
1.5169,74.508,75.316
1.6266,75.136,74.859
1.7315,75.148,75.188
1.8307,74.922,74.878
1.9353,74.578,74.889
2.0464,75.114,75.198
2.1513,75.34,75.553
2.2492,75.232,75.416
2.3538,74.631,74.157
2.4661,74.77,74.439
2.571,74.81,75.79
2.6676,75.009,75.426
2.7722,74.824,74.548
2.8859,75.115,74.864
2.9908,74.896,75.156
3.0861,74.865,74.67
3.1907,74.77,74.735
3.3057,75.29,75.801
3.4106,75.153,75.989
3.5045,74.81,74.608
3.6091,74.401,74.176
3.7254,74.94,74.897
3.8303,75.227,74.988
3.9229,75.223,74.848
4.0275,74.661,75.216
4.1452,74.749,75.489
4.2501,74.694,75.769
4.3414,74.961,75.132
4.446,75.055,74.107
4.565,75.583,74.58
4.6699,75.312,75.39
4.7598,74.783,75.334
4.8644,74.169,74.94
4.9847,74.593,74.561
5.0896,74.918,75.106
5.1783,75.23,75.326
5.2829,75.13,75.223
5.4045,75.444,74.813
5.5094,75.132,74.699
5.5967,74.75,75.412
5.7013,74.347,75.572
5.8243,74.872,74.871
5.9292,75.1,74.648
6.0152,75.101,75.461
6.1198,74.682,75.577
6.244,74.945,75.155


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_153.csv <==
x,qOut,qIn
0.052451,75.151,74.766
0.15692,75.267,75.265
0.26153,74.871,75.491
0.36732,74.954,75.235
0.47222,74.65,74.378
0.57537,74.674,75.186
0.67997,74.732,75.642
0.78708,75.432,74.883
0.89198,75.417,74.719
0.99382,75.016,74.716
1.0984,74.376,75.037
1.2068,74.7,75.558
1.3118,74.964,75.191
1.4123,75.16,74.952
1.5169,74.868,75.016
1.6266,75.111,74.636
1.7315,75.001,74.72
1.8307,75.013,75.453
1.9353,74.716,75.662
2.0464,74.975,74.786
2.1513,74.767,75.239
2.2492,74.785,75.425
2.3538,74.786,74.521
2.4661,75.4,74.468
2.571,75.298,75.516
2.6676,74.881,75.798
2.7722,74.317,74.95
2.8859,74.742,74.864
2.9908,75.044,74.616
3.0861,75.273,74.496
3.1907,75.031,75.549
3.3057,75.235,75.763
3.4106,74.926,74.386
3.5045,74.69,74.245
3.6091,74.467,75.18
3.7254,75.112,75.117
3.8303,75.355,75.405
3.9229,75.276,75.269
4.0275,74.689,75.061
4.1452,74.806,75.416
4.2501,74.798,75.547
4.3414,75.006,74.926
4.446,74.852,74.308
4.565,75.111,74.453
4.6699,74.769,75.719
4.7598,74.606,75.403
4.8644,74.488,74.345
4.9847,75.165,74.794
5.0896,75.321,75.617
5.1783,75.305,75.024
5.2829,74.988,75.115
5.4045,75.271,75.193
5.5094,75.055,75.015
5.5967,74.745,74.602
5.7013,74.368,74.588
5.8243,74.884,75.319
5.9292,75.09,75.763
6.0152,75.06,75.271
6.1198,74.655,74.735
6.244,75.005,74.537


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_154.csv <==
x,qOut,qIn
0.052451,75.092,75.598
0.15692,74.792,75.262
0.26153,74.374,75.324
0.36732,74.897,75.492
0.47222,75.213,74.841
0.57537,75.313,74.691
0.67997,74.874,75.193
0.78708,74.974,74.846
0.89198,74.763,74.918
0.99382,74.678,75.356
1.0984,74.448,74.467
1.2068,75,74.926
1.3118,75.216,76.06
1.4123,75.375,74.85
1.5169,75.072,74.134
1.6266,75.241,75.391
1.7315,74.944,75.784
1.8307,74.783,75.088
1.9353,74.49,74.528
2.0464,74.905,74.908
2.1513,74.88,74.656
2.2492,74.916,74.705
2.3538,74.768,75.637
2.4661,75.221,76.047
2.571,75.1,74.965
2.6676,74.901,74.124
2.7722,74.658,74.31
2.8859,75.234,75.305
2.9908,75.365,75.476
3.0861,75.072,74.822
3.1907,74.352,75.419
3.3057,74.557,75.106
3.4106,74.838,74.738
3.5045,75.317,75.095
3.6091,75.247,75.113
3.7254,75.368,75.257
3.8303,74.75,74.905
3.9229,74.4,74.812
4.0275,74.325,75.244
4.1452,75.17,75.324
4.2501,75.445,75.133
4.3414,75.274,74.692
4.446,74.677,74.763
4.565,74.866,75.277
4.6699,74.925,75.529
4.7598,75.023,74.846
4.8644,74.768,74.557
4.9847,75.102,75.197
5.0896,75.03,75.947
5.1783,75.02,75.355
5.2829,74.76,73.657
5.4045,75.114,74.407
5.5094,74.995,76.1
5.5967,74.905,75.449
5.7013,74.651,74.549
5.8243,75.091,74.808
5.9292,75.07,75.441
6.0152,75.011,75.195
6.1198,74.776,74.079
6.244,75.197,74.596


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_155.csv <==
x,qOut,qIn
0.052451,74.814,75.108
0.15692,74.789,75.402
0.26153,74.704,74.983
0.36732,75.158,74.424
0.47222,74.89,75.028
0.57537,74.623,75.449
0.67997,74.469,74.871
0.78708,75.227,75.117
0.89198,75.514,75.365
0.99382,75.354,74.824
1.0984,74.741,74.827
1.2068,74.897,75.095
1.3118,74.93,74.865
1.4123,74.964,74.946
1.5169,74.605,75.581
1.6266,74.881,75.446
1.7315,74.864,74.841
1.8307,75.011,74.521
1.9353,74.902,74.449
2.0464,75.304,75.285
2.1513,75.103,75.552
2.2492,74.837,75.195
2.3538,74.451,75.036
2.4661,74.926,74.798
2.571,75.12,75.234
2.6676,75.259,74.924
2.7722,74.942,74.306
2.8859,75.074,75.214
2.9908,74.707,76.188
3.0861,74.55,75.241
3.1907,74.49,74.224
3.3057,75.244,74.575
3.4106,75.45,75.942
3.5045,75.288,74.98
3.6091,74.673,74.121
3.7254,74.776,75.459
3.8303,74.705,75.609
3.9229,74.822,74.54
4.0275,74.796,74.401
4.1452,75.381,75.235
4.2501,75.369,75.438
4.3414,75.093,74.963
4.446,74.54,74.807
4.565,74.833,74.411
4.6699,74.955,75.143
4.7598,75.078,75.587
4.8644,74.818,75.527
4.9847,75.098,75.291
5.0896,74.929,75.008
5.1783,74.835,74.306
5.2829,74.634,74.931
5.4045,75.129,75.784
5.5094,75.111,74.871
5.5967,74.846,74.327
5.7013,74.347,74.936
5.8243,74.786,74.872
5.9292,75.141,75.81
6.0152,75.454,76.021
6.1198,75.145,74.71
6.244,75.199,74.52


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_156.csv <==
x,qOut,qIn
0.052451,74.851,74.398
0.15692,74.858,74.675
0.26153,74.845,75.207
0.36732,75.5,75.446
0.47222,75.482,75.613
0.57537,74.98,74.767
0.67997,74.255,74.454
0.78708,74.619,74.965
0.89198,75.056,75.051
0.99382,75.368,74.989
1.0984,74.97,74.769
1.2068,74.971,75.337
1.3118,74.667,75.89
1.4123,74.802,75.006
1.5169,74.889,74.302
1.6266,75.472,74.775
1.7315,75.249,75.219
1.8307,74.818,75.347
1.9353,74.3,75.111
2.0464,74.727,74.693
2.1513,74.928,75.083
2.2492,75.084,75.757
2.3538,74.941,75.034
2.4661,75.349,74.37
2.571,75.201,75.3
2.6676,74.884,75.414
2.7722,74.424,74.854
2.8859,74.864,74.993
2.9908,75.073,74.801
3.0861,75.133,74.87
3.1907,74.777,75.747
3.3057,75.059,74.974
3.4106,75.035,74.274
3.5045,75.04,75.01
3.6091,74.742,75.414
3.7254,75.069,74.931
3.8303,74.997,75.538
3.9229,74.952,75.771
4.0275,74.676,74.652
4.1452,75.081,74.241
4.2501,75.084,75.257
4.3414,75.046,75.365
4.446,74.648,75.208
4.565,74.859,75.061
4.6699,74.707,75.222
4.7598,74.794,74.949
4.8644,74.831,74.243
4.9847,75.464,75.15
5.0896,75.389,75.427
5.1783,74.991,74.296
5.2829,74.412,74.63
5.4045,74.796,75.754
5.5094,75.059,75.98
5.5967,75.238,74.922
5.7013,74.927,74.652
5.8243,75.108,74.482
5.9292,74.875,74.967
6.0152,74.788,75.237
6.1198,74.536,75.543
6.244,74.937,75.364


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_157.csv <==
x,qOut,qIn
0.052451,75.109,75.073
0.15692,75.067,74.203
0.26153,74.748,74.902
0.36732,75.031,75.574
0.47222,74.857,75.293
0.57537,74.824,75.409
0.67997,74.732,75.057
0.78708,75.305,74.687
0.89198,75.268,75.045
0.99382,74.999,75.08
1.0984,74.515,74.736
1.2068,74.833,74.643
1.3118,74.855,75.306
1.4123,74.837,75.559
1.5169,74.653,75.13
1.6266,75.218,74.845
1.7315,75.367,74.751
1.8307,75.25,74.891
1.9353,74.713,75.211
2.0464,74.866,75.752
2.1513,74.783,75.765
2.2492,74.759,74.674
2.3538,74.546,73.729
2.4661,75.075,74.679
2.571,75.242,75.637
2.6676,75.227,75.029
2.7722,74.695,75.24
2.8859,74.802,75.296
2.9908,74.733,74.555
3.0861,75.057,74.664
3.1907,75.176,75.483
3.3057,75.592,75.724
3.4106,75.065,74.87
3.5045,74.437,74.519
3.6091,74.075,74.849
3.7254,74.873,75.422
3.8303,75.388,74.831
3.9229,75.409,74.946
4.0275,74.78,75.557
4.1452,74.821,74.97
4.2501,74.803,75.132
4.3414,75.052,75.45
4.446,74.97,74.758
4.565,75.293,74.675
4.6699,74.966,74.837
4.7598,74.727,74.771
4.8644,74.493,75.288
4.9847,75.071,75.96
5.0896,75.181,74.377
5.1783,75.113,74.358
5.2829,74.779,75.901
5.4045,75.146,75.82
5.5094,75.121,74.336
5.5967,74.932,74.236
5.7013,74.459,75.285
5.8243,74.789,76.017
5.9292,74.917,74.989
6.0152,75.065,74.62
6.1198,74.849,74.841
6.244,75.196,75.318


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_158.csv <==
x,qOut,qIn
0.052451,74.816,75.348
0.15692,74.976,74.159
0.26153,74.88,75.049
0.36732,75.343,75.538
0.47222,75.27,75.482
0.57537,75.112,75.102
0.67997,74.619,74.919
0.78708,74.787,74.979
0.89198,74.637,74.716
0.99382,74.723,74.283
1.0984,74.697,75.346
1.2068,75.245,76.279
1.3118,75.129,75.041
1.4123,74.891,74.475
1.5169,74.628,74.531
1.6266,75.235,75.022
1.7315,75.437,75.973
1.8307,75.21,75.542
1.9353,74.478,74.253
2.0464,74.576,74.265
2.1513,74.704,75.393
2.2492,75.103,75.555
2.3538,75.11,74.852
2.4661,75.419,74.921
2.571,74.982,75.446
2.6676,74.655,75.022
2.7722,74.505,74.424
2.8859,75.232,74.958
2.9908,75.395,75.498
3.0861,75.056,75.218
3.1907,74.376,74.572
3.3057,74.668,75.14
3.4106,74.987,75.38
3.5045,75.272,74.404
3.6091,74.998,74.65
3.7254,75.151,75.285
3.8303,74.878,76.097
3.9229,74.778,75.462
4.0275,74.571,73.936
4.1452,75.086,74.825
4.2501,75.148,75.665
4.3414,75.124,74.31
4.446,74.743,74.402
4.565,74.966,75.434
4.6699,74.803,75.495
4.7598,74.793,75.015
4.8644,74.719,75.397
4.9847,75.331,74.997
5.0896,75.367,74.444
5.1783,75.132,75.196
5.2829,74.577,75.392
5.4045,74.791,75.166
5.5094,74.772,75.104
5.5967,74.797,75.181
5.7013,74.645,75.284
5.8243,75.211,75.038
5.9292,75.348,74.747
6.0152,75.241,74.354
6.1198,74.686,74.575
6.244,74.836,75.756


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_159.csv <==
x,qOut,qIn
0.052451,75.035,74.521
0.15692,74.859,75.131
0.26153,74.513,75.69
0.36732,75.009,74.837
0.47222,75.239,74.511
0.57537,75.352,74.691
0.67997,74.922,74.866
0.78708,74.977,75.661
0.89198,74.678,75.936
0.99382,74.69,75.048
1.0984,74.685,73.931
1.2068,75.333,74.924
1.3118,75.349,75.671
1.4123,75.111,74.659
1.5169,74.517,74.732
1.6266,74.672,75.102
1.7315,74.621,75.087
1.8307,74.824,75.047
1.9353,74.921,75.551
2.0464,75.528,75.589
2.1513,75.358,74.374
2.2492,74.906,74.034
2.3538,74.407,75.186
2.4661,74.885,75.538
2.571,75.113,75.252
2.6676,75.018,75.264
2.7722,74.537,74.61
2.8859,74.895,75.145
2.9908,75.167,75.573
3.0861,75.384,75.027
3.1907,74.96,74.888
3.3057,74.935,75.055
3.4106,74.553,74.814
3.5045,74.606,74.547
3.6091,74.673,75.211
3.7254,75.333,75.599
3.8303,75.262,74.812
3.9229,75.008,74.566
4.0275,74.659,74.965
4.1452,75.163,75.376
4.2501,75.307,75.386
4.3414,75.151,75.199
4.446,74.575,74.804
4.565,74.769,74.766
4.6699,74.833,75.049
4.7598,75.009,75.016
4.8644,74.809,74.743
4.9847,75.098,75.404
5.0896,74.878,74.849
5.1783,74.796,74.511
5.2829,74.68,75.716
5.4045,75.275,74.868
5.5094,75.305,74.608
5.5967,75.052,75.791
5.7013,74.509,75.806
5.8243,74.79,75.06
5.9292,74.881,74.224
6.0152,74.984,74.442
6.1198,74.774,75.552
6.244,75.142,75.613


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_160.csv <==
x,qOut,qIn
0.052451,75.638,75.229
0.15692,75.383,74.8
0.26153,74.651,74.858
0.36732,74.726,74.847
0.47222,74.766,75.457
0.57537,75.022,75.674
0.67997,74.952,74.522
0.78708,75.315,75.032
0.89198,75.044,75.875
0.99382,74.814,74.793
1.0984,74.551,73.633
1.2068,75.062,74.821
1.3118,75.09,76.274
1.4123,74.909,75.354
1.5169,74.506,74.234
1.6266,74.95,74.538
1.7315,75.16,75.774
1.8307,75.295,75.256
1.9353,74.969,74.651
2.0464,75.113,75.206
2.1513,74.778,74.98
2.2492,74.594,74.685
2.3538,74.46,75.31
2.4661,75.141,75.427
2.571,75.317,74.947
2.6676,75.139,74.323
2.7722,74.607,74.535
2.8859,74.904,75.668
2.9908,75.071,75.779
3.0861,75.163,74.957
3.1907,74.779,74.527
3.3057,74.999,74.695
3.4106,74.957,75.412
3.5045,75.085,75.066
3.6091,74.826,74.602
3.7254,75.014,74.989
3.8303,74.677,75.576
3.9229,74.645,75.3
4.0275,74.696,74.739
4.1452,75.418,75.136
4.2501,75.41,75.003
4.3414,75.035,74.643
4.446,74.446,75.674
4.565,74.771,75.566
4.6699,74.929,74.269
4.7598,74.998,74.479
4.8644,74.74,74.761
4.9847,75.147,75.133
5.0896,75.191,75.858
5.1783,75.116,75.346
5.2829,74.696,74.974
5.4045,75.006,75.235
5.5094,75.078,74.603
5.5967,75.195,74.224
5.7013,74.836,75.502
5.8243,74.911,76.055
5.9292,74.52,74.798
6.0152,74.47,74.447
6.1198,74.564,75.041
6.244,75.424,75.22


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_161.csv <==
x,qOut,qIn
0.052451,74.746,75.287
0.15692,74.838,75.806
0.26153,74.814,75.034
0.36732,75.4,74.455
0.47222,75.353,75.279
0.57537,75.022,75.204
0.67997,74.484,74.516
0.78708,74.845,74.725
0.89198,75.026,75.164
0.99382,75.083,75.066
1.0984,74.736,75.444
1.2068,75.05,75.498
1.3118,75.08,74.684
1.4123,75.14,74.383
1.5169,74.832,74.844
1.6266,75.063,75.652
1.7315,74.847,75.294
1.8307,74.711,74.703
1.9353,74.454,74.895
2.0464,74.987,75.212
2.1513,75.163,75.566
2.2492,75.262,75.193
2.3538,74.899,74.266
2.4661,75.036,74.179
2.571,74.755,75.798
2.6676,74.735,75.813
2.7722,74.674,74.692
2.8859,75.25,75.024
2.9908,75.186,75.226
3.0861,75.012,74.037
3.1907,74.725,74.657
3.3057,75.161,76.093
3.4106,75.086,75.656
3.5045,74.736,74.443
3.6091,74.271,74.463
3.7254,74.831,74.802
3.8303,75.287,75.382
3.9229,75.484,75.149
4.0275,74.939,74.488
4.1452,74.851,75.536
4.2501,74.559,75.492
4.3414,74.76,74.21
4.446,74.912,75.304
4.565,75.516,75.572
4.6699,75.259,75.231
4.7598,74.761,74.979
4.8644,74.24,74.515
4.9847,74.742,75.283
5.0896,75.057,74.928
5.1783,75.193,74.434
5.2829,74.886,74.795
5.4045,75.169,75.449
5.5094,75.098,75.886
5.5967,75.059,75.266
5.7013,74.784,74.387
5.8243,75.166,74.583
5.9292,75.109,75.363
6.0152,74.978,75.307
6.1198,74.546,75.017
6.244,74.806,74.558


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_162.csv <==
x,qOut,qIn
0.052451,75.323,75.324
0.15692,75.455,74.686
0.26153,74.953,75.271
0.36732,74.922,75.224
0.47222,74.601,75.261
0.57537,74.682,75.618
0.67997,74.707,74.882
0.78708,75.274,74.545
0.89198,75.112,75.023
0.99382,74.842,75.223
1.0984,74.511,74.871
1.2068,75.025,74.866
1.3118,75.155,75.074
1.4123,75.109,74.831
1.5169,74.797,75.304
1.6266,75.2,76.091
1.7315,75.23,74.936
1.8307,75.082,73.829
1.9353,74.612,74.453
2.0464,74.893,75.413
2.1513,74.931,75.355
2.2492,74.938,75.335
2.3538,74.583,75.194
2.4661,74.919,75.135
2.571,74.998,74.787
2.6676,75.249,75.054
2.7722,75.106,74.858
2.8859,75.276,74.758
2.9908,74.725,75.691
3.0861,74.367,75.401
3.1907,74.277,74.244
3.3057,75.153,74.386
3.4106,75.518,75.802
3.5045,75.421,75.887
3.6091,74.794,74.677
3.7254,74.865,74.372
3.8303,74.791,75.497
3.9229,74.891,75.429
4.0275,74.761,74.471
4.1452,75.184,74.64
4.2501,75.033,75.234
4.3414,74.806,75.166
4.446,74.485,75.194
4.565,75.025,74.724
4.6699,75.245,75.591
4.7598,75.245,75.622
4.8644,74.792,74.003
4.9847,74.98,74.692
5.0896,74.902,75.27
5.1783,74.903,75.326
5.2829,74.617,75.692
5.4045,74.976,75.203
5.5094,74.952,74.46
5.5967,75.029,74.573
5.7013,74.87,74.961
5.8243,75.246,75.273
5.9292,75.026,75.448
6.0152,74.725,74.822
6.1198,74.378,74.384
6.244,74.975,75.277


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_163.csv <==
x,qOut,qIn
0.052451,74.861,75.663
0.15692,74.979,74.808
0.26153,74.92,74.303
0.36732,75.358,75.325
0.47222,75.089,75.827
0.57537,74.696,74.894
0.67997,74.317,74.839
0.78708,74.916,74.397
0.89198,75.232,74.582
0.99382,75.261,75.659
1.0984,74.776,75.393
1.2068,74.912,75.137
1.3118,74.81,74.916
1.4123,74.897,74.683
1.5169,74.84,75.202
1.6266,75.365,75.673
1.7315,75.26,75.259
1.8307,74.847,74.377
1.9353,74.216,74.139
2.0464,74.589,75.26
2.1513,74.951,75.879
2.2492,75.289,74.994
2.3538,75.025,74.805
2.4661,75.166,75.562
2.571,74.902,74.84
2.6676,74.973,73.962
2.7722,74.897,75.017
2.8859,75.27,75.374
2.9908,74.88,74.977
3.0861,74.527,74.672
3.1907,74.354,75.54
3.3057,75.149,75.57
3.4106,75.498,74.877
3.5045,75.411,74.702
3.6091,74.798,74.72
3.7254,74.85,75.534
3.8303,74.719,75.356
3.9229,74.711,74.889
4.0275,74.508,75.116
4.1452,75.015,74.672
4.2501,75.13,75.092
4.3414,75.194,75.467
4.446,74.873,74.412
4.565,75.1,74.749
4.6699,74.889,75.757
4.7598,74.819,75
4.8644,74.701,74.756
4.9847,75.284,75.346
5.0896,75.3,75.112
5.1783,75.048,74.627
5.2829,74.522,74.858
5.4045,74.811,75.527
5.5094,74.883,75.846
5.5967,74.923,74.991
5.7013,74.674,73.752
5.8243,75.107,74.607
5.9292,75.177,76.103
6.0152,75.16,75.186
6.1198,74.743,74.349
6.244,74.956,74.978


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_164.csv <==
x,qOut,qIn
0.052451,75.067,75.483
0.15692,75.047,74.813
0.26153,74.76,74.428
0.36732,75.141,75.609
0.47222,75.113,75.889
0.57537,75.027,74.635
0.67997,74.666,73.961
0.78708,74.985,74.738
0.89198,74.934,75.863
0.99382,74.904,75.344
1.0984,74.63,74.932
1.2068,75.019,74.816
1.3118,74.984,74.959
1.4123,75.012,75.152
1.5169,74.862,75.052
1.6266,75.281,74.938
1.7315,75.065,74.298
1.8307,74.691,74.358
1.9353,74.33,76.052
2.0464,74.96,76.136
2.1513,75.318,74.801
2.2492,75.301,74.398
2.3538,74.765,75.169
2.4661,74.926,74.707
2.571,74.947,74.707
2.6676,74.967,75.805
2.7722,74.512,75.852
2.8859,74.691,75.08
2.9908,74.676,74.588
3.0861,75.061,75.081
3.1907,75.216,74.814
3.3057,75.648,74.885
3.4106,75.139,75.283
3.5045,74.53,74.846
3.6091,74.123,74.859
3.7254,74.854,74.982
3.8303,75.341,74.794
3.9229,75.508,75.091
4.0275,75.059,75.488
4.1452,75.088,75.456
4.2501,74.781,74.829
4.3414,74.719,74.608
4.446,74.603,75.528
4.565,75.144,75.132
4.6699,75.087,74.602
4.7598,74.845,75.302
4.8644,74.422,75.238
4.9847,74.864,74.74
5.0896,75.069,75.111
5.1783,75.211,75.344
5.2829,74.956,74.835
5.4045,75.235,75.239
5.5094,75.05,75.143
5.5967,74.897,74.56
5.7013,74.596,75.348
5.8243,75.025,75.454
5.9292,75.032,74.638
6.0152,74.958,74.898
6.1198,74.642,74.923
6.244,75.039,75.041


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_165.csv <==
x,qOut,qIn
0.052451,75.124,76.173
0.15692,75.014,75.266
0.26153,74.681,73.889
0.36732,75.082,74.873
0.47222,75.102,75.693
0.57537,74.938,75.068
0.67997,74.442,74.3
0.78708,74.729,74.654
0.89198,74.83,75.774
0.99382,75.066,75.35
1.0984,75.026,74.995
1.2068,75.475,74.401
1.3118,75.283,74.709
1.4123,74.97,75.689
1.5169,74.532,75.214
1.6266,74.922,74.829
1.7315,74.975,75.021
1.8307,74.91,75.223
1.9353,74.623,75.421
2.0464,75.089,75.196
2.1513,75.2,74.901
2.2492,75.073,74.646
2.3538,74.537,74.37
2.4661,74.769,74.89
2.571,74.877,76.053
2.6676,75.08,75.503
2.7722,74.873,74.467
2.8859,75.193,75.007
2.9908,75.09,74.892
3.0861,75.145,74.259
3.1907,74.889,75.693
3.3057,75.078,75.886
3.4106,74.656,74.727
3.5045,74.459,74.897
3.6091,74.46,74.803
3.7254,75.309,74.539
3.8303,75.553,75.206
3.9229,75.292,75.709
4.0275,74.568,75.434
4.1452,74.694,75.023
4.2501,74.815,74.479
4.3414,75.124,74.449
4.446,75.056,75.55
4.565,75.349,75.462
4.6699,74.949,74.923
4.7598,74.567,74.756
4.8644,74.284,75.143
4.9847,74.992,75.123
5.0896,75.376,75.067
5.1783,75.425,75.169
5.2829,74.863,75.066
5.4045,74.883,74.734
5.5094,74.717,75.452
5.5967,74.862,75.412
5.7013,74.817,74.48
5.8243,75.276,74.508
5.9292,75.079,75.213
6.0152,74.869,75.15
6.1198,74.585,74.73
6.244,75.08,75.319


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_166.csv <==
x,qOut,qIn
0.052451,74.761,74.861
0.15692,74.678,74.955
0.26153,74.492,75.091
0.36732,75.121,75.746
0.47222,75.381,75.217
0.57537,75.37,74.496
0.67997,74.811,74.812
0.78708,74.864,75.091
0.89198,74.72,75.642
0.99382,74.818,75.568
1.0984,74.682,74.023
1.2068,75.126,74.51
1.3118,75.062,75.156
1.4123,75.091,74.632
1.5169,74.919,75.438
1.6266,75.297,75.998
1.7315,75.053,75.089
1.8307,74.789,74.429
1.9353,74.563,74.405
2.0464,75.17,74.838
2.1513,75.277,76.322
2.2492,74.941,76.001
2.3538,74.254,74.058
2.4661,74.549,74.084
2.571,74.907,75.494
2.6676,75.365,75.54
2.7722,75.234,74.5
2.8859,75.329,74.475
2.9908,74.761,75.766
3.0861,74.491,75.597
3.1907,74.486,74.503
3.3057,75.342,74.608
3.4106,75.55,75.416
3.5045,75.213,75.306
3.6091,74.476,74.486
3.7254,74.653,75.075
3.8303,74.837,75.525
3.9229,75.034,74.508
4.0275,74.807,74.832
4.1452,75.131,75.603
4.2501,75.061,75.156
4.3414,75.013,74.196
4.446,74.675,74.892
4.565,74.998,75.693
4.6699,74.961,75.167
4.7598,74.984,75.116
4.8644,74.739,75.01
4.9847,75.111,74.833
5.0896,75.037,75.144
5.1783,75.004,74.931
5.2829,74.729,74.427
5.4045,75.066,74.803
5.5094,74.917,75.526
5.5967,74.818,75.504
5.7013,74.641,75.313
5.8243,75.208,74.915
5.9292,75.281,74.658
6.0152,75.138,74.634
6.1198,74.662,75.158
6.244,74.873,75.394


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_167.csv <==
x,qOut,qIn
0.052451,75.212,75.253
0.15692,74.991,76.212
0.26153,74.45,75.35
0.36732,74.774,74.766
0.47222,74.983,74.487
0.57537,75.209,74.281
0.67997,74.999,75.115
0.78708,75.219,75.81
0.89198,74.886,74.994
0.99382,74.598,74.779
1.0984,74.354,74.65
1.2068,75.07,75.054
1.3118,75.477,75.32
1.4123,75.537,74.798
1.5169,74.875,75.193
1.6266,74.743,75.251
1.7315,74.485,75.12
1.8307,74.72,75.544
1.9353,74.83,75.128
2.0464,75.371,74.466
2.1513,75.109,74.519
2.2492,74.784,75.27
2.3538,74.459,75.377
2.4661,75.004,74.803
2.571,75.141,75.095
2.6676,75.079,75.294
2.7722,74.772,74.901
2.8859,75.203,75.057
2.9908,75.263,75.235
3.0861,75.076,74.74
3.1907,74.502,74.798
3.3057,74.715,75.307
3.4106,74.797,74.825
3.5045,74.987,74.648
3.6091,74.815,75.501
3.7254,75.162,75.41
3.8303,75.021,74.911
3.9229,74.959,75.032
4.0275,74.724,75.366
4.1452,75.132,75.233
4.2501,75.029,74.621
4.3414,74.867,74.174
4.446,74.544,74.712
4.565,74.985,76.184
4.6699,75.048,75.416
4.7598,75.023,73.88
4.8644,74.752,75.053
4.9847,75.192,75.968
5.0896,75.251,75.014
5.1783,75.158,74.747
5.2829,74.63,74.934
5.4045,74.749,75.022
5.5094,74.62,74.832
5.5967,74.778,75.073
5.7013,74.813,75.3
5.8243,75.382,75.325
5.9292,75.246,75.044
6.0152,74.968,74.635
6.1198,74.627,75.044
6.244,75.123,74.586


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_168.csv <==
x,qOut,qIn
0.052451,75.105,75.456
0.15692,74.852,75.666
0.26153,74.446,75.036
0.36732,74.968,74.564
0.47222,75.296,75.008
0.57537,75.453,75.044
0.67997,75.013,75.414
0.78708,75.01,75.737
0.89198,74.626,74.245
0.99382,74.53,74.053
1.0984,74.488,75.322
1.2068,75.21,75.493
1.3118,75.377,74.64
1.4123,75.209,75.196
1.5169,74.638,75.977
1.6266,74.865,75.215
1.7315,74.984,74.359
1.8307,75.202,75.1
1.9353,74.944,75.18
2.0464,75.071,75.031
2.1513,74.664,75.113
2.2492,74.53,74.809
2.3538,74.483,75.121
2.4661,75.218,75.64
2.571,75.387,74.789
2.6676,75.289,74.326
2.7722,74.814,74.858
2.8859,75.013,75.477
2.9908,74.905,75.081
3.0861,74.863,74.557
3.1907,74.64,75.351
3.3057,75.109,75.188
3.4106,75.133,75.64
3.5045,75.083,75.626
3.6091,74.735,74.654
3.7254,75.021,74.22
3.8303,74.889,74.775
3.9229,74.805,75.513
4.0275,74.576,75.632
4.1452,75.051,75.2
4.2501,75.054,74.563
4.3414,75.001,74.705
4.446,74.83,75.085
4.565,75.368,75.133
4.6699,75.375,75.248
4.7598,74.976,74.928
4.8644,74.29,74.818
4.9847,74.618,75.211
5.0896,74.998,75.26
5.1783,75.353,75.163
5.2829,75.057,74.738
5.4045,75.111,74.398
5.5094,74.739,75.628
5.5967,74.715,76.041
5.7013,74.649,74.874
5.8243,75.196,74.757
5.9292,75.094,75.294
6.0152,74.937,74.729
6.1198,74.677,74.327
6.244,75.143,74.911


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_169.csv <==
x,qOut,qIn
0.052451,74.882,74.843
0.15692,75.113,74.496
0.26153,75.062,75.22
0.36732,75.437,75.221
0.47222,75.092,74.65
0.57537,74.59,74.552
0.67997,74.12,75.337
0.78708,74.727,75.891
0.89198,75.177,75.344
0.99382,75.417,74.608
1.0984,75.085,74.133
1.2068,75.219,75.403
1.3118,74.966,75.635
1.4123,74.825,74.448
1.5169,74.486,74.944
1.6266,74.862,75.217
1.7315,74.877,74.978
1.8307,75.037,75.205
1.9353,74.963,75.192
2.0464,75.364,74.853
2.1513,75.075,74.995
2.2492,74.75,75.422
2.3538,74.474,75.14
2.4661,75.079,74.553
2.571,75.238,75.094
2.6676,75.066,75.407
2.7722,74.581,74.841
2.8859,74.914,74.858
2.9908,75.054,75.665
3.0861,75.097,75.124
3.1907,74.753,74.434
3.3057,75.053,74.181
3.4106,75.037,75.074
3.5045,75.026,75.787
3.6091,74.67,75.375
3.7254,74.948,74.452
3.8303,74.88,75.149
3.9229,74.983,75.229
4.0275,74.897,75.239
4.1452,75.314,75.652
4.2501,75.042,74.855
4.3414,74.62,74.603
4.446,74.191,75.038
4.565,74.774,75.077
4.6699,75.151,74.948
4.7598,75.283,75.413
4.8644,74.848,74.99
4.9847,75.002,74.446
5.0896,74.936,75.114
5.1783,75.124,75.281
5.2829,75.03,74.984
5.4045,75.353,75.252
5.5094,74.989,75.713
5.5967,74.701,75.128
5.7013,74.475,74.08
5.8243,75.083,74.261
5.9292,75.196,75.384
6.0152,75.015,75.476
6.1198,74.494,75.171
6.244,74.774,75.519


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_170.csv <==
x,qOut,qIn
0.052451,74.998,75.173
0.15692,75.099,75.019
0.26153,74.952,75.149
0.36732,75.405,75.295
0.47222,75.311,75.159
0.57537,75.007,74.815
0.67997,74.512,74.566
0.78708,74.869,75.227
0.89198,74.978,75.388
0.99382,74.937,75.474
1.0984,74.526,75.26
1.2068,74.85,74.168
1.3118,74.964,74.484
1.4123,75.158,75.694
1.5169,74.937,75.383
1.6266,75.157,74.815
1.7315,74.837,74.895
1.8307,74.701,74.812
1.9353,74.634,75.508
2.0464,75.33,75.526
2.1513,75.424,74.386
2.2492,75.079,74.713
2.3538,74.382,75.229
2.4661,74.613,75.389
2.571,74.847,75.324
2.6676,75.12,74.863
2.7722,74.907,74.801
2.8859,75.164,75.085
2.9908,74.993,74.784
3.0861,74.983,74.795
3.1907,74.741,75.177
3.3057,75.07,75.682
3.4106,74.873,74.975
3.5045,74.815,74.707
3.6091,74.733,75.29
3.7254,75.323,74.478
3.8303,75.278,75.215
3.9229,74.945,76.232
4.0275,74.398,74.931
4.1452,74.749,74.096
4.2501,74.927,74.848
4.3414,75.11,75.374
4.446,74.952,75.141
4.565,75.292,75.253
4.6699,75.057,75.641
4.7598,74.761,74.856
4.8644,74.451,74.203
4.9847,75.049,74.914
5.0896,75.305,75.375
5.1783,75.198,74.805
5.2829,74.557,74.742
5.4045,74.668,75.743
5.5094,74.743,75.683
5.5967,75.096,75.101
5.7013,75.109,74.486
5.8243,75.468,74.728
5.9292,75.09,75.38
6.0152,74.711,75.074
6.1198,74.328,74.612
6.244,74.837,74.741


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_171.csv <==
x,qOut,qIn
0.052451,75.078,74.902
0.15692,74.616,74.274
0.26153,74.137,75.354
0.36732,74.691,75.682
0.47222,75.074,75.148
0.57537,75.327,74.829
0.67997,75.075,75.029
0.78708,75.274,74.471
0.89198,74.996,74.751
0.99382,74.81,75.632
1.0984,74.509,75.707
1.2068,74.945,75.492
1.3118,74.948,74.544
1.4123,74.97,74.178
1.5169,74.847,75.293
1.6266,75.336,75.858
1.7315,75.205,75.055
1.8307,74.758,74.294
1.9353,74.19,74.505
2.0464,74.695,75.577
2.1513,75.171,75.352
2.2492,75.496,74.673
2.3538,75.124,74.78
2.4661,75.127,75.343
2.571,74.766,75.643
2.6676,74.794,74.908
2.7722,74.756,74.338
2.8859,75.248,75.165
2.9908,75.009,75.484
3.0861,74.724,74.79
3.1907,74.454,74.917
3.3057,75.046,74.837
3.4106,75.203,74.911
3.5045,75.116,75.528
3.6091,74.734,75.007
3.7254,75.079,74.833
3.8303,75.087,75.46
3.9229,74.987,75.014
4.0275,74.645,74.505
4.1452,75.04,74.978
4.2501,75.09,75.323
4.3414,74.975,75.154
4.446,74.522,74.879
4.565,74.84,75.525
4.6699,74.961,74.874
4.7598,75.13,74.254
4.8644,74.91,75.352
4.9847,75.181,76.135
5.0896,74.952,74.895
5.1783,74.783,74.232
5.2829,74.518,74.908
5.4045,75.046,75.184
5.5094,75.189,74.22
5.5967,75.193,74.898
5.7013,74.784,76.241
5.8243,75,75.517
5.9292,74.904,74.701
6.0152,75.01,75.109
6.1198,74.944,74.579
6.244,75.371,75.294


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_172.csv <==
x,qOut,qIn
0.052451,75.421,75.027
0.15692,75.611,74.448
0.26153,75.06,74.906
0.36732,74.915,75.596
0.47222,74.487,74.954
0.57537,74.513,74.669
0.67997,74.617,75.62
0.78708,75.38,75.379
0.89198,75.438,75.101
0.99382,75.158,75.124
1.0984,74.57,74.253
1.2068,74.809,74.858
1.3118,74.874,75.357
1.4123,74.944,74.94
1.5169,74.699,75.137
1.6266,75.097,75.06
1.7315,75.116,75.274
1.8307,75.163,74.89
1.9353,74.908,74.651
2.0464,75.192,75.362
2.1513,74.945,75.192
2.2492,74.703,74.618
2.3538,74.412,74.839
2.4661,74.972,75.063
2.571,75.165,75.943
2.6676,75.164,75.647
2.7722,74.76,74.104
2.8859,75.008,74.24
2.9908,74.958,76.009
3.0861,74.978,75.772
3.1907,74.712,74.401
3.3057,75.04,74.503
3.4106,74.906,74.834
3.5045,74.874,75.036
3.6091,74.752,75.37
3.7254,75.292,74.686
3.8303,75.242,75.137
3.9229,74.954,75.672
4.0275,74.52,75.154
4.1452,74.986,74.995
4.2501,75.208,74.883
4.3414,75.157,74.586
4.446,74.61,74.685
4.565,74.758,75.451
4.6699,74.767,75.419
4.7598,74.917,74.974
4.8644,74.749,74.366
4.9847,75.168,74.562
5.0896,75.163,75.69
5.1783,75.187,75.71
5.2829,74.82,75.199
5.4045,74.974,74.956
5.5094,74.692,75.275
5.5967,74.71,74.336
5.7013,74.725,74.056
5.8243,75.312,75.504
5.9292,75.134,75.985
6.0152,74.705,74.765
6.1198,74.282,74.635
6.244,74.932,75.29


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_173.csv <==
x,qOut,qIn
0.052451,74.968,75.339
0.15692,75.156,74.975
0.26153,74.925,74.331
0.36732,75.198,75.581
0.47222,75.02,75.905
0.57537,74.933,74.843
0.67997,74.643,74.445
0.78708,75.019,74.771
0.89198,74.961,75.498
0.99382,74.916,75.368
1.0984,74.594,74.843
1.2068,74.903,74.978
1.3118,74.793,74.99
1.4123,74.856,74.539
1.5169,74.854,74.951
1.6266,75.447,75.937
1.7315,75.333,75.627
1.8307,74.911,74.667
1.9353,74.399,73.903
2.0464,74.895,75.084
2.1513,75.233,75.572
2.2492,75.282,74.94
2.3538,74.717,75.04
2.4661,74.771,74.944
2.571,74.697,75.144
2.6676,74.988,75.364
2.7722,75.052,74.469
2.8859,75.482,75.218
2.9908,75.093,75.495
3.0861,74.642,74.604
3.1907,74.307,75.003
3.3057,74.97,75.44
3.4106,75.28,74.756
3.5045,75.227,74.485
3.6091,74.702,74.662
3.7254,74.89,75.318
3.8303,74.908,75.926
3.9229,75.001,75.479
4.0275,74.792,74.472
4.1452,75.187,74.688
4.2501,75.147,75.569
4.3414,75.079,74.503
4.446,74.664,74.247
4.565,74.856,75.194
4.6699,74.67,75.75
4.7598,74.682,75.338
4.8644,74.672,74.982
4.9847,75.371,74.558
5.0896,75.49,74.836
5.1783,75.285,75.63
5.2829,74.668,75.429
5.4045,74.768,74.822
5.5094,74.658,74.776
5.5967,74.703,75.55
5.7013,74.64,75.288
5.8243,75.265,74.546
5.9292,75.364,74.868
6.0152,75.157,75.361
6.1198,74.584,74.993
6.244,74.832,74.537


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_174.csv <==
x,qOut,qIn
0.052451,74.464,75.671
0.15692,74.803,74.612
0.26153,74.965,74.863
0.36732,75.549,75.324
0.47222,75.367,75.151
0.57537,75.088,74.618
0.67997,74.623,74.705
0.78708,74.899,75.095
0.89198,74.799,75.431
0.99382,74.776,75.55
1.0984,74.669,74.461
1.2068,75.262,74.982
1.3118,75.31,75.316
1.4123,75.118,74.768
1.5169,74.641,75.064
1.6266,74.912,75.039
1.7315,74.88,74.922
1.8307,74.826,74.915
1.9353,74.587,74.939
2.0464,75.088,74.981
2.1513,75.193,75.43
2.2492,75.123,75.218
2.3538,74.714,74.773
2.4661,75.014,75.104
2.571,75.026,75.567
2.6676,75.01,74.891
2.7722,74.651,74.579
2.8859,74.931,75.098
2.9908,74.859,75.182
3.0861,74.878,74.814
3.1907,74.687,74.753
3.3057,75.144,75.087
3.4106,75.132,74.842
3.5045,75.083,74.807
3.6091,74.795,75.932
3.7254,75.161,75.594
3.8303,75.074,74.294
3.9229,74.927,74.944
4.0275,74.59,75.334
4.1452,74.985,75.033
4.2501,74.985,75.311
4.3414,74.858,75.388
4.446,74.483,74.579
4.565,74.92,74.04
4.6699,75.126,75.204
4.7598,75.29,76.492
4.8644,74.956,75.409
4.9847,75.095,74.292
5.0896,74.813,74.215
5.1783,74.832,74.696
5.2829,74.824,75.584
5.4045,75.355,75.639
5.5094,75.098,74.784
5.5967,74.597,75.141
5.7013,74.178,75.652
5.8243,74.887,74.856
5.9292,75.431,74.877
6.0152,75.513,74.932
6.1198,74.79,74.44
6.244,74.631,75.404


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_175.csv <==
x,qOut,qIn
0.052451,74.843,75.211
0.15692,74.751,74.777
0.26153,74.614,74.774
0.36732,75.174,75.067
0.47222,75.182,75.472
0.57537,74.991,74.956
0.67997,74.528,74.61
0.78708,74.861,75.52
0.89198,74.963,75.461
0.99382,75.09,74.395
1.0984,74.86,74.206
1.2068,75.155,75.477
1.3118,74.957,75.526
1.4123,74.821,74.341
1.5169,74.573,74.813
1.6266,75.07,76.3
1.7315,75.126,75.7
1.8307,75.089,74.069
1.9353,74.772,73.936
2.0464,75.094,75.025
2.1513,74.977,75.46
2.2492,74.808,74.973
2.3538,74.456,75.013
2.4661,74.909,75.02
2.571,75.063,75.084
2.6676,75.244,75.079
2.7722,75.097,75.289
2.8859,75.377,75.593
2.9908,74.975,74.652
3.0861,74.514,74.08
3.1907,74.176,74.82
3.3057,74.868,75.685
3.4106,75.249,75.961
3.5045,75.219,74.969
3.6091,74.678,74.001
3.7254,74.905,75.225
3.8303,75.07,75.127
3.9229,75.299,74.459
4.0275,74.943,75.353
4.1452,74.964,75.266
4.2501,74.562,75.348
4.3414,74.612,75.343
4.446,74.757,74.167
4.565,75.499,74.409
4.6699,75.426,75.693
4.7598,74.982,75.338
4.8644,74.371,75.115
4.9847,74.74,75.368
5.0896,74.986,75.068
5.1783,75.152,74.41
5.2829,74.907,75.096
5.4045,75.176,75.227
5.5094,74.967,74.989
5.5967,74.719,75.171
5.7013,74.367,75.294
5.8243,74.917,74.715
5.9292,75.226,74.686
6.0152,75.411,75.556
6.1198,75.055,75.069
6.244,75.155,74.989


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_176.csv <==
x,qOut,qIn
0.052451,75.084,74.395
0.15692,74.941,73.66
0.26153,74.595,75.155
0.36732,75.015,76.193
0.47222,75.095,75.435
0.57537,74.996,74.458
0.67997,74.517,75.249
0.78708,74.805,75.49
0.89198,74.942,74.3
0.99382,75.201,74.07
1.0984,74.964,75.101
1.2068,75.081,75.864
1.3118,74.645,75.635
1.4123,74.569,74.82
1.5169,74.684,74.231
1.6266,75.539,74.931
1.7315,75.657,75.668
1.8307,75.248,74.766
1.9353,74.423,74.991
2.0464,74.488,75.528
2.1513,74.559,74.844
2.2492,74.849,74.564
2.3538,74.909,75.131
2.4661,75.438,75.509
2.571,75.257,74.676
2.6676,74.859,74.282
2.7722,74.395,75.539
2.8859,74.91,76.098
2.9908,75.211,75.132
3.0861,75.249,74.883
3.1907,74.791,74.336
3.3057,74.981,74.888
3.4106,74.952,75.059
3.5045,74.985,74.847
3.6091,74.652,75.281
3.7254,74.927,75.086
3.8303,74.856,74.9
3.9229,75.018,75.254
4.0275,75.013,75.3
4.1452,75.476,74.829
4.2501,75.18,75.284
4.3414,74.718,75.058
4.446,74.27,74.151
4.565,74.814,75.037
4.6699,75.098,75.731
4.7598,75.121,75.004
4.8644,74.711,74.728
4.9847,74.992,75.319
5.0896,75.042,75.339
5.1783,75.127,74.936
5.2829,74.825,75.007
5.4045,75.044,74.764
5.5094,74.807,75.127
5.5967,74.712,75.626
5.7013,74.555,74.677
5.8243,75.138,74.746
5.9292,75.228,74.85
6.0152,75.162,74.545
6.1198,74.813,75.592
6.244,75.144,76.072


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_177.csv <==
x,qOut,qIn
0.052451,74.967,75.029
0.15692,75.023,75.455
0.26153,74.778,75.376
0.36732,75.087,75.052
0.47222,74.882,74.767
0.57537,74.821,75.019
0.67997,74.814,75.162
0.78708,75.498,75.135
0.89198,75.469,75.134
0.99382,74.927,74.797
1.0984,74.191,74.623
1.2068,74.568,75.078
1.3118,75.009,75.473
1.4123,75.297,75.002
1.5169,74.95,74.618
1.6266,75.069,75.254
1.7315,74.877,75.778
1.8307,74.927,74.874
1.9353,74.766,74.639
2.0464,75.145,75.46
2.1513,74.939,74.723
2.2492,74.777,74.045
2.3538,74.546,75.12
2.4661,75.073,75.342
2.571,75.129,75.66
2.6676,75.036,75.906
2.7722,74.729,74.899
2.8859,75.185,74.183
2.9908,75.283,74.648
3.0861,75.197,75.487
3.1907,74.665,75.136
3.3057,74.762,75.096
3.4106,74.586,75.32
3.5045,74.653,74.941
3.6091,74.719,74.606
3.7254,75.472,74.919
3.8303,75.594,75.012
3.9229,75.229,74.987
4.0275,74.425,75.264
4.1452,74.541,75.208
4.2501,74.737,74.816
4.3414,75.121,74.797
4.446,75.06,75.809
4.565,75.344,75.574
4.6699,74.99,74.123
4.7598,74.717,74.855
4.8644,74.433,75.438
4.9847,74.974,75.149
5.0896,75.095,74.51
5.1783,75.063,74.513
5.2829,74.723,75.519
5.4045,75.087,75.718
5.5094,75.121,74.681
5.5967,75.125,74.168
5.7013,74.801,75.423
5.8243,75.077,75.72
5.9292,74.932,75.392
6.0152,74.824,75.489
6.1198,74.522,74.694
6.244,74.937,73.997


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_178.csv <==
x,qOut,qIn
0.052451,74.942,75.566
0.15692,74.559,74.622
0.26153,74.25,74.737
0.36732,74.994,75.371
0.47222,75.492,75.096
0.57537,75.482,74.633
0.67997,74.67,75.2
0.78708,74.492,75.23
0.89198,74.393,75.157
0.99382,74.818,74.946
1.0984,75.024,74.545
1.2068,75.579,75.377
1.3118,75.307,75.147
1.4123,74.935,74.757
1.5169,74.516,75.146
1.6266,74.978,74.808
1.7315,75.101,75.322
1.8307,75.075,75.872
1.9353,74.708,74.69
2.0464,75.003,74.423
2.1513,74.948,74.906
2.2492,74.925,74.695
2.3538,74.692,75.37
2.4661,75.109,75.602
2.571,75.047,74.78
2.6676,74.905,74.631
2.7722,74.618,75.447
2.8859,75.118,76.022
2.9908,75.239,74.158
3.0861,75.096,73.955
3.1907,74.535,75.678
3.3057,74.735,75.557
3.4106,74.805,74.539
3.5045,75.007,75.002
3.6091,74.86,75.552
3.7254,75.235,75.275
3.8303,75.117,74.771
3.9229,75.065,74.69
4.0275,74.773,75.416
4.1452,75.069,75.454
4.2501,74.856,74.457
4.3414,74.718,74.293
4.446,74.539,75.353
4.565,75.121,75.522
4.6699,75.209,75.158
4.7598,75.096,75.12
4.8644,74.71,75.013
4.9847,75.065,75.289
5.0896,75.099,75.57
5.1783,75.044,75.017
5.2829,74.643,73.919
5.4045,74.894,74.592
5.5094,74.808,75.626
5.5967,74.835,75.702
5.7013,74.692,75.332
5.8243,75.21,74.504
5.9292,75.226,74.424
6.0152,75.185,74.836
6.1198,74.908,74.793
6.244,75.21,75.744


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_179.csv <==
x,qOut,qIn
0.052451,74.933,75.878
0.15692,74.91,75.639
0.26153,74.539,75.129
0.36732,74.889,74.845
0.47222,74.993,75.035
0.57537,75.244,74.764
0.67997,75.147,74.742
0.78708,75.394,75.072
0.89198,74.898,75.709
0.99382,74.419,75.655
1.0984,74.133,74.847
1.2068,74.923,74.357
1.3118,75.412,74.796
1.4123,75.53,75.542
1.5169,74.965,75.76
1.6266,74.9,74.438
1.7315,74.607,74.369
1.8307,74.692,75.358
1.9353,74.767,75.265
2.0464,75.447,74.942
2.1513,75.417,75.287
2.2492,75.059,75.024
2.3538,74.481,74.921
2.4661,74.833,75.827
2.571,75.061,75.03
2.6676,75.157,74.061
2.7722,74.715,74.607
2.8859,74.841,75.469
2.9908,74.719,75.389
3.0861,74.868,75.077
3.1907,74.798,74.898
3.3057,75.27,74.829
3.4106,75.166,75.532
3.5045,75.114,75.187
3.6091,74.853,74.566
3.7254,75.155,75.023
3.8303,74.868,74.932
3.9229,74.632,74.637
4.0275,74.463,75.356
4.1452,75.138,75.702
4.2501,75.306,74.827
4.3414,75.135,74.685
4.446,74.667,75.008
4.565,75.001,75.362
4.6699,75.098,75.239
4.7598,75.029,75.046
4.8644,74.565,75.198
4.9847,74.834,74.878
5.0896,74.916,74.656
5.1783,75.106,75.392
5.2829,74.919,74.961
5.4045,75.206,74.513
5.5094,74.961,75.061
5.5967,74.839,75.25
5.7013,74.683,75.562
5.8243,75.252,75.19
5.9292,75.276,75.431
6.0152,75.053,75.332
6.1198,74.564,73.775
6.244,74.873,74.147


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_180.csv <==
x,qOut,qIn
0.052451,75.062,74.836
0.15692,74.939,74.96
0.26153,74.55,74.99
0.36732,74.925,75.154
0.47222,75.01,75.263
0.57537,75.056,74.56
0.67997,74.812,74.83
0.78708,75.193,75.31
0.89198,75.131,75.582
0.99382,74.979,75.179
1.0984,74.592,74.741
1.2068,74.967,75.176
1.3118,75.031,74.434
1.4123,75.056,73.904
1.5169,74.747,75.523
1.6266,75.039,76.147
1.7315,74.911,75.252
1.8307,74.832,75.329
1.9353,74.663,75.201
2.0464,75.254,74.644
2.1513,75.388,74.437
2.2492,75.2,74.693
2.3538,74.516,75.653
2.4661,74.561,75.255
2.571,74.517,75.05
2.6676,74.803,75.28
2.7722,74.982,74.428
2.8859,75.688,74.684
2.9908,75.649,75.968
3.0861,75.185,75.518
3.1907,74.392,74.272
3.3057,74.555,74.551
3.4106,74.742,75.236
3.5045,75.061,75.529
3.6091,74.945,75.505
3.7254,75.22,74.922
3.8303,74.903,74.495
3.9229,74.734,74.786
4.0275,74.613,75.18
4.1452,75.244,75.608
4.2501,75.282,74.937
4.3414,74.96,74.07
4.446,74.431,75.045
4.565,74.873,76.091
4.6699,75.224,75.027
4.7598,75.367,74.157
4.8644,74.861,75.225
4.9847,74.885,75.717
5.0896,74.713,74.989
5.1783,74.888,74.714
5.2829,74.818,74.577
5.4045,75.206,75.402
5.5094,74.95,75.197
5.5967,74.822,74.27
5.7013,74.677,75.064
5.8243,75.238,75.921
5.9292,75.211,75.063
6.0152,75,74.492
6.1198,74.62,75.08
6.244,75.026,75.44


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_181.csv <==
x,qOut,qIn
0.052451,75.215,74.962
0.15692,75.083,74.852
0.26153,74.488,74.99
0.36732,74.6,74.844
0.47222,74.588,75.258
0.57537,74.918,75.474
0.67997,75.032,74.291
0.78708,75.563,74.761
0.89198,75.329,75.666
0.99382,74.973,75.279
1.0984,74.538,74.864
1.2068,74.953,74.977
1.3118,75.013,75.043
1.4123,74.941,74.632
1.5169,74.604,75.004
1.6266,74.971,75.494
1.7315,74.967,75.55
1.8307,74.883,75.109
1.9353,74.597,74.609
2.0464,75.089,74.712
2.1513,75.251,74.32
2.2492,75.237,75.107
2.3538,74.741,76.1
2.4661,74.863,74.99
2.571,74.737,74.52
2.6676,74.886,75.176
2.7722,74.92,75.392
2.8859,75.476,75.261
2.9908,75.295,74.503
3.0861,74.815,74.951
3.1907,74.207,75.483
3.3057,74.629,74.976
3.4106,74.979,74.584
3.5045,75.234,75.264
3.6091,74.945,75.568
3.7254,75.124,75.1
3.8303,74.908,74.727
3.9229,74.893,74.664
4.0275,74.737,74.718
4.1452,75.186,75.535
4.2501,75.056,75.704
4.3414,74.852,74.608
4.446,74.518,74.633
4.565,75.002,74.786
4.6699,75.149,75.165
4.7598,75.175,75.694
4.8644,74.765,75.047
4.9847,74.925,74.559
5.0896,74.722,75.678
5.1783,74.776,75.604
5.2829,74.796,74.59
5.4045,75.395,74.761
5.5094,75.253,74.617
5.5967,74.827,74.282
5.7013,74.335,75.303
5.8243,74.841,76.029
5.9292,75.149,75.35
6.0152,75.221,74.554
6.1198,74.879,75.003
6.244,75.198,75.324


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_182.csv <==
x,qOut,qIn
0.052451,75.439,75.42
0.15692,75.038,75.347
0.26153,74.287,74.971
0.36732,74.499,75.019
0.47222,74.755,75.305
0.57537,75.134,75.025
0.67997,75.085,74.616
0.78708,75.403,74.857
0.89198,75.074,75.035
0.99382,74.764,75.45
1.0984,74.456,75.287
1.2068,75.032,74.771
1.3118,75.233,74.813
1.4123,75.242,75.046
1.5169,74.863,75.224
1.6266,75.094,75.273
1.7315,74.942,75.179
1.8307,74.786,74.698
1.9353,74.493,74.089
2.0464,75.008,75.056
2.1513,75.186,76.091
2.2492,75.175,75.478
2.3538,74.703,74.76
2.4661,74.896,74.205
2.571,74.88,75.277
2.6676,75.073,75.831
2.7722,74.907,74.924
2.8859,75.129,74.257
2.9908,74.707,75.127
3.0861,74.512,75.808
3.1907,74.516,74.737
3.3057,75.348,74.641
3.4106,75.538,75.774
3.5045,75.212,75.417
3.6091,74.531,74.787
3.7254,74.77,74.508
3.8303,74.981,74.874
3.9229,75.118,74.815
4.0275,74.745,75.004
4.1452,74.934,75.547
4.2501,74.838,75.014
4.3414,74.958,74.303
4.446,74.895,75.484
4.565,75.39,75.96
4.6699,75.277,74.392
4.7598,74.989,74.46
4.8644,74.443,75.348
4.9847,74.716,75.21
5.0896,74.791,75.641
5.1783,74.952,75.374
5.2829,74.802,74.52
5.4045,75.205,74.702
5.5094,75.11,74.622
5.5967,75.053,74.446
5.7013,74.762,75.68
5.8243,75.075,75.656
5.9292,74.883,75.207
6.0152,74.782,74.878
6.1198,74.706,74.642
6.244,75.374,74.901


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_183.csv <==
x,qOut,qIn
0.052451,75.095,74.794
0.15692,74.765,74.717
0.26153,74.418,74.6
0.36732,74.993,75.585
0.47222,75.245,75.312
0.57537,75.218,73.954
0.67997,74.743,75.11
0.78708,74.966,75.957
0.89198,74.987,75.107
0.99382,75.085,74.773
1.0984,74.813,74.802
1.2068,75.07,74.844
1.3118,74.871,75.195
1.4123,74.817,75.871
1.5169,74.634,75.074
1.6266,75.107,74.11
1.7315,75.05,75.068
1.8307,74.972,75.694
1.9353,74.755,75.129
2.0464,75.207,74.778
2.1513,75.115,74.959
2.2492,74.841,75.162
2.3538,74.477,75.03
2.4661,75.017,74.726
2.571,75.262,74.825
2.6676,75.18,74.982
2.7722,74.626,74.736
2.8859,74.826,75.384
2.9908,74.923,75.525
3.0861,75.109,75.416
3.1907,74.874,75.49
3.3057,75.133,74.636
3.4106,74.937,74.408
3.5045,74.857,74.798
3.6091,74.555,74.921
3.7254,74.878,75.732
3.8303,74.741,75.457
3.9229,74.737,74.399
4.0275,74.734,74.673
4.1452,75.477,75.415
4.2501,75.651,74.98
4.3414,75.364,74.753
4.446,74.544,75.29
4.565,74.524,75.524
4.6699,74.528,74.467
4.7598,74.885,74.031
4.8644,74.993,75.793
4.9847,75.479,75.751
5.0896,75.181,74.927
5.1783,74.775,74.95
5.2829,74.392,74.74
5.4045,74.966,74.937
5.5094,75.23,75.092
5.5967,75.209,75.204
5.7013,74.692,75.345
5.8243,74.835,75.166
5.9292,74.776,74.607
6.0152,74.938,74.961
6.1198,74.887,75.535
6.244,75.329,75.327


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_184.csv <==
x,qOut,qIn
0.052451,74.764,75.364
0.15692,74.649,74.866
0.26153,74.501,74.607
0.36732,75.123,75.515
0.47222,75.253,75.848
0.57537,75.111,75.027
0.67997,74.687,73.885
0.78708,75.07,74.171
0.89198,75.217,75.824
0.99382,75.18,75.69
1.0984,74.633,75.071
1.2068,74.746,74.89
1.3118,74.7,74.749
1.4123,74.984,75.017
1.5169,75.041,75.432
1.6266,75.46,75.557
1.7315,75.049,74.416
1.8307,74.527,74.287
1.9353,74.149,75.43
2.0464,74.872,75.188
2.1513,75.355,74.981
2.2492,75.436,74.885
2.3538,74.871,75.098
2.4661,74.928,75.442
2.571,74.879,75.315
2.6676,75.079,75.023
2.7722,74.9,75.115
2.8859,75.138,74.694
2.9908,74.807,74.78
3.0861,74.699,75.36
3.1907,74.56,74.956
3.3057,75.104,74.592
3.4106,75.069,75.735
3.5045,74.977,75.478
3.6091,74.782,74.306
3.7254,75.309,74.641
3.8303,75.32,75.39
3.9229,75.047,75.034
4.0275,74.482,75.687
4.1452,74.749,75.551
4.2501,74.836,74.578
4.3414,74.958,74.507
4.446,74.801,74.741
4.565,75.221,75.265
4.6699,75.126,75.271
4.7598,74.886,75.08
4.8644,74.46,75.101
4.9847,74.927,75.121
5.0896,75.211,75.287
5.1783,75.422,74.983
5.2829,75.06,73.909
5.4045,75.092,74.766
5.5094,74.68,76.164
5.5967,74.574,75.216
5.7013,74.512,74.278
5.8243,75.189,74.912
5.9292,75.295,75.796
6.0152,75.208,75.359
6.1198,74.775,74.619
6.244,74.967,74.585


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_185.csv <==
x,qOut,qIn
0.052451,74.815,75.404
0.15692,74.583,75.024
0.26153,74.434,75.068
0.36732,75.126,74.92
0.47222,75.321,75.121
0.57537,75.256,74.997
0.67997,74.807,74.611
0.78708,75.012,74.695
0.89198,74.889,75.519
0.99382,74.795,75.515
1.0984,74.535,75.289
1.2068,75.025,75.405
1.3118,75.13,74.666
1.4123,75.129,74.096
1.5169,74.765,74.916
1.6266,74.995,75.974
1.7315,74.823,75.35
1.8307,74.689,74.21
1.9353,74.466,74.623
2.0464,75.087,75.177
2.1513,75.382,75.616
2.2492,75.471,75.083
2.3538,74.947,74.288
2.4661,74.921,75.224
2.571,74.626,76.212
2.6676,74.747,75.153
2.7722,74.8,73.991
2.8859,75.351,74.824
2.9908,75.121,75.545
3.0861,74.778,74.946
3.1907,74.418,74.827
3.3057,74.946,75.16
3.4106,75.103,74.948
3.5045,75.086,74.836
3.6091,74.822,75.034
3.7254,75.252,75.511
3.8303,75.254,75.409
3.9229,75.007,74.753
4.0275,74.496,74.251
4.1452,74.855,74.772
4.2501,75.062,75.162
4.3414,75.15,75.488
4.446,74.716,75.484
4.565,74.882,74.749
4.6699,74.817,74.619
4.7598,75.032,75.508
4.8644,74.99,75.682
4.9847,75.344,74.595
5.0896,74.953,75.422
5.1783,74.546,75.454
5.2829,74.251,73.743
5.4045,74.949,74.841
5.5094,75.309,75.764
5.5967,75.315,75.178
5.7013,74.781,74.889
5.8243,74.928,74.988
5.9292,74.938,75.412
6.0152,75.149,75.115
6.1198,74.984,74.183
6.244,75.212,74.963


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_186.csv <==
x,qOut,qIn
0.052451,75.291,75.257
0.15692,75.024,75.197
0.26153,74.51,75.195
0.36732,74.833,74.892
0.47222,74.957,74.261
0.57537,75.09,75.416
0.67997,74.83,76.047
0.78708,75.077,74.823
0.89198,74.84,74.992
0.99382,74.711,75.249
1.0984,74.567,74.907
1.2068,75.191,74.684
1.3118,75.308,74.757
1.4123,75.091,75.066
1.5169,74.506,75.458
1.6266,74.769,75.179
1.7315,74.95,74.698
1.8307,75.223,75.088
1.9353,75.066,75.361
2.0464,75.315,75.831
2.1513,74.984,74.697
2.2492,74.725,73.69
2.3538,74.423,75.154
2.4661,74.937,75.78
2.571,75.051,75.304
2.6676,75.03,75.157
2.7722,74.682,74.733
2.8859,75.042,74.652
2.9908,75.106,75.171
3.0861,75.222,75.431
3.1907,74.94,74.93
3.3057,75.107,74.847
3.4106,74.735,75.062
3.5045,74.617,74.895
3.6091,74.622,75.027
3.7254,75.352,75.576
3.8303,75.376,74.452
3.9229,74.988,74.08
4.0275,74.421,75.233
4.1452,74.827,75.967
4.2501,75.1,75.586
4.3414,75.143,74.778
4.446,74.706,74.709
4.565,74.944,74.837
4.6699,74.982,75.082
4.7598,75.072,74.651
4.8644,74.708,74.722
4.9847,74.862,75.762
5.0896,74.641,75.7
5.1783,74.76,74.514
5.2829,74.881,74.731
5.4045,75.574,75.439
5.5094,75.482,74.875
5.5967,75.005,74.544
5.7013,74.321,75.143
5.8243,74.608,75.661
5.9292,74.813,74.885
6.0152,75.028,74.413
6.1198,74.928,74.891
6.244,75.376,75.21


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_187.csv <==
x,qOut,qIn
0.052451,75.422,75.205
0.15692,75.564,75.369
0.26153,74.97,75.177
0.36732,74.843,75.161
0.47222,74.517,74.834
0.57537,74.686,74.715
0.67997,74.816,75.417
0.78708,75.415,75.521
0.89198,75.168,74.828
0.99382,74.705,74.693
1.0984,74.262,75.227
1.2068,74.859,75.324
1.3118,75.247,74.117
1.4123,75.343,74.516
1.5169,74.874,75.963
1.6266,74.997,75.899
1.7315,74.893,74.264
1.8307,74.986,74.467
1.9353,74.857,75.555
2.0464,75.274,75.64
2.1513,75.106,74.786
2.2492,74.843,74.321
2.3538,74.401,74.793
2.4661,74.794,75.442
2.571,74.934,75.503
2.6676,75.082,75.147
2.7722,74.863,74.743
2.8859,75.178,75.324
2.9908,75.013,75.327
3.0861,74.944,74.527
3.1907,74.708,74.87
3.3057,75.083,74.773
3.4106,74.898,74.995
3.5045,74.716,75.466
3.6091,74.529,75.3
3.7254,75.172,75.551
3.8303,75.354,74.889
3.9229,75.254,74.338
4.0275,74.818,74.903
4.1452,75.075,75.692
4.2501,74.993,74.665
4.3414,74.778,74.515
4.446,74.349,75.495
4.565,74.812,75.145
4.6699,75.119,75.336
4.7598,75.37,75.529
4.8644,75.075,74.056
4.9847,75.202,74.425
5.0896,74.882,75.898
5.1783,74.768,75.523
5.2829,74.565,75.091
5.4045,75.047,75.269
5.5094,75.013,74.845
5.5967,74.973,74.425
5.7013,74.768,74.379
5.8243,75.193,75.727
5.9292,75.051,75.728
6.0152,74.729,74.33
6.1198,74.354,74.496
6.244,74.982,74.961


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_188.csv <==
x,qOut,qIn
0.052451,75.193,75.289
0.15692,74.995,74.918
0.26153,74.538,75.243
0.36732,74.846,74.059
0.47222,74.872,74.854
0.57537,74.955,76.112
0.67997,74.792,75.262
0.78708,75.211,75.36
0.89198,75.092,75.428
0.99382,74.921,74.403
1.0984,74.662,73.97
1.2068,75.162,75.285
1.3118,75.186,75.732
1.4123,74.855,74.423
1.5169,74.219,74.724
1.6266,74.576,75.855
1.7315,74.982,75.543
1.8307,75.48,74.377
1.9353,75.358,74.282
2.0464,75.427,75.39
2.1513,74.817,75.957
2.2492,74.49,75.043
2.3538,74.342,74.462
2.4661,75.054,75.004
2.571,75.226,75.187
2.6676,75.191,74.425
2.7722,74.842,74.744
2.8859,75.127,75.358
2.9908,74.978,75.568
3.0861,74.808,74.656
3.1907,74.585,74.562
3.3057,75.19,75.554
3.4106,75.378,75.483
3.5045,75.21,74.904
3.6091,74.578,74.967
3.7254,74.71,74.601
3.8303,74.748,75.124
3.9229,74.93,75.76
4.0275,74.771,75.26
4.1452,75.134,74.68
4.2501,74.996,74.794
4.3414,74.941,75.038
4.446,74.775,74.936
4.565,75.279,74.922
4.6699,75.229,75.313
4.7598,74.948,75.041
4.8644,74.473,74.805
4.9847,74.905,75.459
5.0896,75.164,75.315
5.1783,75.276,74.704
5.2829,74.839,74.927
5.4045,74.935,75.278
5.5094,74.743,74.792
5.5967,74.801,74.781
5.7013,74.681,74.923
5.8243,75.15,75.281
5.9292,75.068,75.56
6.0152,74.999,74.956
6.1198,74.778,74.444
6.244,75.237,75.243


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_189.csv <==
x,qOut,qIn
0.052451,75.118,74.996
0.15692,75.25,74.742
0.26153,74.988,74.684
0.36732,75.226,75.541
0.47222,74.973,75.333
0.57537,74.766,74.344
0.67997,74.446,74.916
0.78708,74.933,75.631
0.89198,75.078,75.58
0.99382,75.145,75.268
1.0984,74.792,74.691
1.2068,75,74.405
1.3118,74.829,74.796
1.4123,74.856,75.301
1.5169,74.728,75.524
1.6266,75.179,75.008
1.7315,75.025,74.865
1.8307,74.887,74.892
1.9353,74.759,74.97
2.0464,75.383,75.323
2.1513,75.416,75.399
2.2492,74.986,74.869
2.3538,74.285,74.575
2.4661,74.611,74.51
2.571,74.976,75.543
2.6676,75.271,75.636
2.7722,74.947,74.273
2.8859,75.05,75.237
2.9908,74.791,76.198
3.0861,74.855,74.407
3.1907,74.825,74.045
3.3057,75.325,75.214
3.4106,75.107,75.317
3.5045,74.744,74.878
3.6091,74.314,74.902
3.7254,74.818,75.442
3.8303,75.067,75.549
3.9229,75.224,74.379
4.0275,75.013,74.341
4.1452,75.317,75.406
4.2501,75.087,76.065
4.3414,74.761,75.343
4.446,74.331,74.146
4.565,74.825,74.715
4.6699,75.098,75.382
4.7598,75.275,75.083
4.8644,74.954,74.221
4.9847,75.104,74.798
5.0896,74.817,75.502
5.1783,74.738,74.973
5.2829,74.67,75.423
5.4045,75.323,75.317
5.5094,75.381,74.883
5.5967,75.106,75.135
5.7013,74.52,74.998
5.8243,74.759,74.594
5.9292,74.824,74.895
6.0152,74.852,75.344
6.1198,74.565,75.364
6.244,74.989,74.944


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_190.csv <==
x,qOut,qIn
0.052451,74.961,75.195
0.15692,74.798,75.502
0.26153,74.653,74.979
0.36732,75.231,75.01
0.47222,75.196,75.622
0.57537,74.88,75.016
0.67997,74.437,74.379
0.78708,74.912,75.042
0.89198,75.137,75.582
0.99382,75.071,74.737
1.0984,74.571,74.636
1.2068,74.841,75.538
1.3118,74.988,74.908
1.4123,75.21,74.297
1.5169,75.01,75.287
1.6266,75.27,75.917
1.7315,75.017,75.07
1.8307,74.847,74.603
1.9353,74.582,74.788
2.0464,75.072,75.064
2.1513,75.127,75.775
2.2492,75.036,75.168
2.3538,74.613,74.187
2.4661,74.909,74.577
2.571,74.935,75.115
2.6676,75.067,75.334
2.7722,74.905,75.678
2.8859,75.249,75.614
2.9908,75.011,74.758
3.0861,74.828,74.286
3.1907,74.645,74.666
3.3057,75.206,75.181
3.4106,75.194,75.111
3.5045,74.81,74.99
3.6091,74.219,75.469
3.7254,74.677,75.602
3.8303,75.147,74.838
3.9229,75.554,74.399
4.0275,75.271,74.901
4.1452,75.239,75.599
4.2501,74.679,74.717
4.3414,74.452,74.652
4.446,74.354,75.489
4.565,75.086,75.552
4.6699,75.296,74.304
4.7598,75.31,74.345
4.8644,74.929,75.718
4.9847,75.122,75.85
5.0896,74.896,75.112
5.1783,74.739,74.038
5.2829,74.519,74.702
5.4045,75.082,76.122
5.5094,75.204,75.149
5.5967,75.096,74.381
5.7013,74.605,74.973
5.8243,74.85,74.819
5.9292,74.894,75.372
6.0152,75.076,75.535
6.1198,74.927,74.585
6.244,75.242,74.587


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_191.csv <==
x,qOut,qIn
0.052451,74.694,75.281
0.15692,74.746,74.189
0.26153,74.74,74.95
0.36732,75.376,75.331
0.47222,75.395,74.729
0.57537,75.107,74.729
0.67997,74.488,75.153
0.78708,74.728,75.395
0.89198,74.873,75.191
0.99382,75.137,75.219
1.0984,75.04,74.679
1.2068,75.383,74.606
1.3118,75.118,75.55
1.4123,74.825,75.351
1.5169,74.413,74.682
1.6266,74.826,74.796
1.7315,74.917,74.898
1.8307,75.004,75.522
1.9353,74.818,75.945
2.0464,75.213,74.87
2.1513,75.087,74.13
2.2492,74.899,74.794
2.3538,74.588,75.047
2.4661,75.054,75.418
2.571,75.11,75.518
2.6676,74.946,74.567
2.7722,74.531,74.584
2.8859,74.986,75.626
2.9908,75.27,75.722
3.0861,75.382,74.552
3.1907,74.826,74.458
3.3057,74.767,74.808
3.4106,74.508,75.713
3.5045,74.736,75.034
3.6091,74.842,74.363
3.7254,75.393,75.426
3.8303,75.156,75.385
3.9229,74.914,74.564
4.0275,74.691,74.836
4.1452,75.237,75.736
4.2501,75.217,75.677
4.3414,74.887,74.669
4.446,74.394,74.116
4.565,74.837,74.79
4.6699,75.096,75.542
4.7598,75.159,75.253
4.8644,74.749,74.901
4.9847,74.977,75.07
5.0896,74.957,75.12
5.1783,75.097,74.937
5.2829,74.981,74.35
5.4045,75.345,75.144
5.5094,75.057,75.984
5.5967,74.673,75.27
5.7013,74.284,74.534
5.8243,74.874,74.6
5.9292,75.217,75.384
6.0152,75.317,74.942
6.1198,74.845,74.66
6.244,74.909,75.991


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_192.csv <==
x,qOut,qIn
0.052451,74.836,75.121
0.15692,74.608,74.702
0.26153,74.462,74.589
0.36732,75.112,74.884
0.47222,75.207,75.286
0.57537,74.997,75.342
0.67997,74.512,75.243
0.78708,74.89,75.09
0.89198,75.1,74.4
0.99382,75.269,74.595
1.0984,74.987,76.299
1.2068,75.169,75.341
1.3118,74.858,73.801
1.4123,74.645,75.088
1.5169,74.435,75.547
1.6266,75.069,75.245
1.7315,75.287,74.792
1.8307,75.221,75.071
1.9353,74.716,75.634
2.0464,74.93,75.396
2.1513,74.962,74.976
2.2492,75.065,74.698
2.3538,74.761,74.131
2.4661,74.982,75.04
2.571,74.788,75.925
2.6676,74.804,75.27
2.7722,74.704,74.753
2.8859,75.256,74.912
2.9908,75.267,74.939
3.0861,75.23,74.556
3.1907,74.896,75.402
3.3057,75.097,75.71
3.4106,74.749,74.741
3.5045,74.506,74.672
3.6091,74.419,75.299
3.7254,75.231,75.338
3.8303,75.524,74.961
3.9229,75.299,74.626
4.0275,74.593,74.188
4.1452,74.729,75.618
4.2501,74.866,75.796
4.3414,75.091,74.496
4.446,74.893,75.052
4.565,75.193,75.371
4.6699,75.042,74.66
4.7598,74.99,74.737
4.8644,74.686,75.459
4.9847,74.964,75.846
5.0896,74.743,75.062
5.1783,74.66,74.277
5.2829,74.619,74.453
5.4045,75.342,75.376
5.5094,75.482,75.457
5.5967,75.185,74.941
5.7013,74.505,74.413
5.8243,74.726,75.134
5.9292,74.938,75.329
6.0152,75.249,74.733
6.1198,75.074,75.283
6.244,75.252,75.517


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_193.csv <==
x,qOut,qIn
0.052451,75.15,74.868
0.15692,75.29,74.524
0.26153,74.955,75.118
0.36732,75.133,75.367
0.47222,74.879,74.804
0.57537,74.705,75.059
0.67997,74.519,76.013
0.78708,75.154,75.146
0.89198,75.336,74.353
0.99382,75.199,74.609
1.0984,74.649,74.914
1.2068,74.835,75.21
1.3118,74.835,74.98
1.4123,74.873,75.163
1.5169,74.646,75.33
1.6266,75.125,74.959
1.7315,75.26,75.034
1.8307,75.317,75.086
1.9353,74.867,75.336
2.0464,74.91,75.203
2.1513,74.584,74.676
2.2492,74.573,74.854
2.3538,74.556,75.582
2.4661,75.211,75.298
2.571,75.247,74.479
2.6676,75.086,75.1
2.7722,74.693,75.253
2.8859,75.069,74.845
2.9908,75.125,75.297
3.0861,75.088,74.785
3.1907,74.735,74.478
3.3057,75.058,75.54
3.4106,75.035,75.627
3.5045,75.013,74.894
3.6091,74.707,75.024
3.7254,75.047,74.995
3.8303,74.984,74.442
3.9229,74.96,75.194
4.0275,74.683,75.539
4.1452,75.014,75.18
4.2501,74.866,74.301
4.3414,74.805,74.354
4.446,74.727,75.648
4.565,75.372,76.009
4.6699,75.424,75.316
4.7598,75.065,74.55
4.8644,74.426,74.327
4.9847,74.744,75.066
5.0896,75.021,75.332
5.1783,75.184,74.554
5.2829,74.737,75.152
5.4045,74.815,75.693
5.5094,74.66,75.47
5.5967,74.924,74.529
5.7013,75.059,73.975
5.8243,75.582,75.451
5.9292,75.222,75.801
6.0152,74.685,74.65
6.1198,74.215,74.846
6.244,74.799,75.302


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_194.csv <==
x,qOut,qIn
0.052451,75.595,74.596
0.15692,75.229,74.804
0.26153,74.462,75.809
0.36732,74.626,75.587
0.47222,74.829,75.08
0.57537,75.142,74.602
0.67997,75.021,74.286
0.78708,75.289,75.54
0.89198,74.957,75.603
0.99382,74.638,74.384
1.0984,74.272,75.053
1.2068,74.816,75.158
1.3118,75.085,75.442
1.4123,75.29,75.095
1.5169,75.033,74.235
1.6266,75.216,75.238
1.7315,74.88,75.57
1.8307,74.705,74.722
1.9353,74.563,74.97
2.0464,75.194,75.206
2.1513,75.277,74.72
2.2492,75.098,74.968
2.3538,74.635,75.793
2.4661,74.942,74.825
2.571,74.97,74.219
2.6676,74.955,75.04
2.7722,74.698,75.751
2.8859,75.131,75.335
2.9908,75.155,74.735
3.0861,75.028,74.788
3.1907,74.625,75.344
3.3057,74.992,75.657
3.4106,75.092,74.725
3.5045,75.072,74.669
3.6091,74.611,74.943
3.7254,74.818,75.02
3.8303,74.813,74.555
3.9229,75.014,75.406
4.0275,74.899,76.101
4.1452,75.258,74.969
4.2501,75.039,74.607
4.3414,74.95,75.209
4.446,74.784,74.818
4.565,75.233,75.037
4.6699,75.032,75.093
4.7598,74.667,74.402
4.8644,74.29,74.615
4.9847,74.905,75.572
5.0896,75.279,75.931
5.1783,75.391,75.035
5.2829,74.945,74.838
5.4045,75.048,74.915
5.5094,74.86,74.762
5.5967,74.862,74.765
5.7013,74.63,75.329
5.8243,74.96,75.661
5.9292,74.757,75.012
6.0152,74.698,74.387
6.1198,74.699,74.806
6.244,75.457,75.19


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_195.csv <==
x,qOut,qIn
0.052451,74.596,74.661
0.15692,74.703,74.932
0.26153,74.846,74.976
0.36732,75.568,74.941
0.47222,75.478,74.746
0.57537,74.96,75.013
0.67997,74.289,75.515
0.78708,74.68,75.613
0.89198,75.033,75.071
0.99382,75.262,74.902
1.0984,74.971,74.793
1.2068,75.156,75.189
1.3118,74.917,74.813
1.4123,74.747,74.736
1.5169,74.433,75.313
1.6266,74.904,74.608
1.7315,75.037,75.34
1.8307,75.178,76.06
1.9353,75,74.622
2.0464,75.345,74.664
2.1513,75.135,75.208
2.2492,74.896,74.594
2.3538,74.54,74.997
2.4661,74.952,75.586
2.571,74.951,75.504
2.6676,74.835,74.826
2.7722,74.546,74.415
2.8859,75.064,75.205
2.9908,75.258,75.561
3.0861,75.231,75.188
3.1907,74.721,74.266
3.3057,74.867,74.533
3.4106,74.81,75.155
3.5045,74.985,75.221
3.6091,74.911,75.683
3.7254,75.318,75.218
3.8303,75.08,74.396
3.9229,74.858,75.053
4.0275,74.618,75.568
4.1452,75.142,75.062
4.2501,75.134,74.526
4.3414,74.817,74.786
4.446,74.314,74.884
4.565,74.783,75.181
4.6699,75.149,75.137
4.7598,75.346,74.976
4.8644,74.954,75.674
4.9847,75.07,75.588
5.0896,74.89,74.464
5.1783,74.935,74.088
5.2829,74.726,74.962
5.4045,75.031,76.155
5.5094,74.772,75.49
5.5967,74.626,74.489
5.7013,74.491,74.83
5.8243,75.18,75.304
5.9292,75.415,74.409
6.0152,75.394,74.789
6.1198,74.843,75.959
6.244,74.859,75.356


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_196.csv <==
x,qOut,qIn
0.052451,74.696,74.994
0.15692,74.696,75.298
0.26153,74.609,74.927
0.36732,75.26,74.408
0.47222,75.436,75.282
0.57537,75.36,75.751
0.67997,74.827,75.252
0.78708,74.949,74.742
0.89198,74.831,74.653
0.99382,74.891,75.044
1.0984,74.748,75.294
1.2068,75.172,75.483
1.3118,75.02,74.476
1.4123,74.799,74.214
1.5169,74.49,75.569
1.6266,75.037,75.96
1.7315,75.25,75.006
1.8307,75.223,74.121
1.9353,74.738,74.532
2.0464,74.928,75.43
2.1513,74.915,75.573
2.2492,75.012,75.607
2.3538,74.736,75.074
2.4661,75.006,74.916
2.571,74.858,74.739
2.6676,74.967,74.606
2.7722,74.902,75.043
2.8859,75.278,75.286
2.9908,74.883,74.993
3.0861,74.504,74.942
3.1907,74.359,74.895
3.3057,75.234,75.363
3.4106,75.663,75.434
3.5045,75.516,74.81
3.6091,74.751,74.779
3.7254,74.725,75.472
3.8303,74.693,74.927
3.9229,74.864,74.374
4.0275,74.714,74.903
4.1452,75.098,76.172
4.2501,74.99,75.057
4.3414,74.945,74.065
4.446,74.749,74.986
4.565,75.236,75.291
4.6699,75.234,75.278
4.7598,75.066,75.13
4.8644,74.592,74.667
4.9847,74.868,75.31
5.0896,74.891,75.108
5.1783,75.02,73.778
5.2829,74.888,74.951
5.4045,75.275,75.845
5.5094,75.057,75.005
5.5967,74.772,75.11
5.7013,74.441,75.768
5.8243,74.997,75.069
5.9292,75.218,74.621
6.0152,75.203,75.095
6.1198,74.722,75.125
6.244,74.853,75.011


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_197.csv <==
x,qOut,qIn
0.052451,75.035,74.762
0.15692,75.243,75.374
0.26153,74.89,75.21
0.36732,75.025,75.045
0.47222,74.811,75.671
0.57537,74.818,75.095
0.67997,74.717,74.498
0.78708,75.246,74.893
0.89198,75.194,75.385
0.99382,74.961,75.291
1.0984,74.469,74.447
1.2068,74.789,75.222
1.3118,74.892,75.589
1.4123,75.083,74.612
1.5169,74.986,74.239
1.6266,75.388,75.153
1.7315,75.18,75.518
1.8307,74.885,74.649
1.9353,74.485,74.435
2.0464,74.938,75.135
2.1513,75.078,75.794
2.2492,75.111,75.466
2.3538,74.791,74.661
2.4661,75.073,74.907
2.571,74.939,75.553
2.6676,74.821,74.58
2.7722,74.532,74.187
2.8859,74.953,75.052
2.9908,74.944,75.842
3.0861,74.854,75.768
3.1907,74.589,74.591
3.3057,75.125,73.923
3.4106,75.333,75.26
3.5045,75.366,75.761
3.6091,74.884,75.246
3.7254,74.929,75.279
3.8303,74.633,74.703
3.9229,74.606,74.282
4.0275,74.613,75.385
4.1452,75.324,75.263
4.2501,75.402,74.808
4.3414,75.047,74.962
4.446,74.367,74.706
4.565,74.674,75.308
4.6699,75.032,75.907
4.7598,75.398,75.281
4.8644,75.117,74.348
4.9847,75.17,74.638
5.0896,74.776,75.122
5.1783,74.732,75.001
5.2829,74.597,75.268
5.4045,75.043,75.427
5.5094,74.863,74.514
5.5967,74.794,74.459
5.7013,74.767,75.719
5.8243,75.442,75.127
5.9292,75.439,74.828
6.0152,74.998,75.585
6.1198,74.345,75.119
6.244,74.708,74.455


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_198.csv <==
x,qOut,qIn
0.052451,75.29,74.05
0.15692,75.138,73.975
0.26153,74.668,76.468
0.36732,74.955,76.023
0.47222,74.988,74.324
0.57537,75.043,74.573
0.67997,74.823,75.146
0.78708,75.203,75.363
0.89198,75.103,75.014
0.99382,74.906,75.074
1.0984,74.462,75.005
1.2068,74.81,75.314
1.3118,74.917,75.063
1.4123,75.115,74.601
1.5169,74.966,75.082
1.6266,75.266,75.057
1.7315,74.958,74.584
1.8307,74.728,75.164
1.9353,74.522,75.426
2.0464,75.129,75.294
2.1513,75.242,75.224
2.2492,75.122,75.089
2.3538,74.728,75.225
2.4661,75.061,74.837
2.571,75.042,74.686
2.6676,74.882,75.006
2.7722,74.451,74.94
2.8859,74.815,75.348
2.9908,74.95,75.408
3.0861,75.108,74.396
3.1907,74.963,74.841
3.3057,75.379,75.795
3.4106,75.276,75.216
3.5045,75.024,74.241
3.6091,74.506,74.256
3.7254,74.787,75.382
3.8303,74.85,75.815
3.9229,74.978,75.159
4.0275,74.791,74.749
4.1452,75.173,74.501
4.2501,75.08,74.918
4.3414,75.033,75.59
4.446,74.751,75.663
4.565,75.046,75.159
4.6699,74.796,74.95
4.7598,74.616,74.691
4.8644,74.528,74.311
4.9847,75.267,74.96
5.0896,75.45,75.457
5.1783,75.097,74.93
5.2829,74.362,75.239
5.4045,74.642,75.065
5.5094,75.046,74.945
5.5967,75.482,75.206
5.7013,75.223,74.882
5.8243,75.193,75.409
5.9292,74.625,75.133
6.0152,74.45,74.215
6.1198,74.423,75.248
6.244,75.165,75.757


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_199.csv <==
x,qOut,qIn
0.052451,75.078,75.235
0.15692,74.868,74.944
0.26153,74.532,74.327
0.36732,75.077,74.839
0.47222,75.329,75.608
0.57537,75.293,75.211
0.67997,74.742,75.431
0.78708,74.854,75.74
0.89198,74.794,74.282
0.99382,74.941,74.201
1.0984,74.821,75.196
1.2068,75.187,75.611
1.3118,74.935,74.695
1.4123,74.661,74.581
1.5169,74.384,75.52
1.6266,75.046,75.476
1.7315,75.414,74.608
1.8307,75.522,74.754
1.9353,75.003,75.554
2.0464,74.972,75.363
2.1513,74.656,74.316
2.2492,74.671,74.928
2.3538,74.615,75.199
2.4661,75.179,75.709
2.571,75.129,75.507
2.6676,74.974,74.567
2.7722,74.647,74.43
2.8859,75.082,75.217
2.9908,75.135,75.279
3.0861,75.039,74.662
3.1907,74.593,74.466
3.3057,74.852,75.524
3.4106,74.846,76.047
3.5045,75.002,74.56
3.6091,74.958,73.982
3.7254,75.431,74.836
3.8303,75.235,75.285
3.9229,74.871,75.224
4.0275,74.38,75.492
4.1452,74.775,75.117
4.2501,74.911,74.692
4.3414,75.028,74.838
4.446,74.888,75.204
4.565,75.294,75.792
4.6699,75.094,75.062
4.7598,74.67,74.498
4.8644,74.203,74.704
4.9847,74.797,75.034
5.0896,75.27,75.795
5.1783,75.438,74.948
5.2829,74.906,73.964
5.4045,74.916,75.227
5.5094,74.781,75.826
5.5967,75.015,74.86
5.7013,74.981,74.842
5.8243,75.344,75.383
5.9292,74.995,74.875
6.0152,74.747,74.464
6.1198,74.529,75.165
6.244,75.078,75.348


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_200.csv <==
x,qOut,qIn
0.052451,75.368,75.978
0.15692,75.172,74.759
0.26153,74.535,74.304
0.36732,74.718,75.262
0.47222,74.865,74.878
0.57537,75.15,74.866
0.67997,74.923,75.46
0.78708,75.061,75.078
0.89198,74.675,75.048
0.99382,74.632,75.03
1.0984,74.694,74.57
1.2068,75.425,75.112
1.3118,75.407,75.951
1.4123,74.984,74.952
1.5169,74.375,73.988
1.6266,74.767,75.114
1.7315,75.079,75.58
1.8307,75.242,74.529
1.9353,74.85,74.976
2.0464,74.981,75.76
2.1513,74.799,75.06
2.2492,74.855,74.611
2.3538,74.777,74.677
2.4661,75.28,74.75
2.571,75.16,74.852
2.6676,74.891,74.936
2.7722,74.465,76.152
2.8859,74.9,75.922
2.9908,75.068,74.07
3.0861,75.176,74.142
3.1907,74.928,75.269
3.3057,75.205,75.506
3.4106,74.961,74.686
3.5045,74.629,74.698
3.6091,74.21,75.53
3.7254,74.771,76.03
3.8303,75.177,74.875
3.9229,75.481,74.187
4.0275,75.148,75.199
4.1452,75.151,75.414
4.2501,74.686,74.975
4.3414,74.551,74.847
4.446,74.458,74.615
4.565,75.104,75.266
4.6699,75.19,75.392
4.7598,75.182,74.848
4.8644,74.924,74.633
4.9847,75.28,75.169
5.0896,75.119,75.709
5.1783,74.878,75.429
5.2829,74.509,74.699
5.4045,74.939,74.74
5.5094,74.997,74.942
5.5967,74.948,74.891
5.7013,74.646,75.052
5.8243,75.038,75.519
5.9292,75.03,75.124
6.0152,74.943,74.004
6.1198,74.701,74.615
6.244,75.233,75.675


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_201.csv <==
x,qOut,qIn
0.052451,75.313,75.626
0.15692,75.208,74.818
0.26153,74.77,73.81
0.36732,74.998,75.152
0.47222,74.85,75.556
0.57537,74.634,74.581
0.67997,74.307,75.195
0.78708,74.887,75.73
0.89198,75.225,75.357
0.99382,75.415,74.835
1.0984,75.072,74.256
1.2068,75.179,75.106
1.3118,74.846,75.557
1.4123,74.65,74.748
1.5169,74.403,74.47
1.6266,74.976,75.397
1.7315,75.167,75.311
1.8307,75.271,74.348
1.9353,74.995,74.922
2.0464,75.247,75.78
2.1513,75.013,75.195
2.2492,74.8,74.891
2.3538,74.495,74.798
2.4661,74.986,74.633
2.571,75.086,75.519
2.6676,75.037,75.798
2.7722,74.646,74.636
2.8859,74.944,74.878
2.9908,74.936,75.154
3.0861,75.005,74.726
3.1907,74.844,74.361
3.3057,75.257,74.858
3.4106,75.111,76.06
3.5045,74.844,75.376
3.6091,74.461,74.43
3.7254,74.974,74.753
3.8303,75.234,75.072
3.9229,75.312,75.481
4.0275,74.834,75.725
4.1452,74.873,74.946
4.2501,74.601,73.919
4.3414,74.639,74.747
4.446,74.662,75.551
4.565,75.32,75.652
4.6699,75.31,75.022
4.7598,74.99,74.583
4.8644,74.489,74.877
4.9847,74.945,75.169
5.0896,75.273,75.596
5.1783,75.356,75.234
5.2829,74.746,74.57
5.4045,74.691,75.09
5.5094,74.53,75.625
5.5967,74.868,74.476
5.7013,74.999,74.25
5.8243,75.468,74.736
5.9292,75.091,75.591
6.0152,74.744,75.513
6.1198,74.5,74.913
6.244,75.145,75.174


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_202.csv <==
x,qOut,qIn
0.052451,74.69,75.08
0.15692,74.695,75.127
0.26153,74.66,74.87
0.36732,75.295,75.216
0.47222,75.326,75.107
0.57537,75.095,74.701
0.67997,74.567,75.155
0.78708,74.841,75.398
0.89198,74.908,75.247
0.99382,75.01,74.753
1.0984,74.802,74.435
1.2068,75.179,74.757
1.3118,75.095,75.712
1.4123,74.996,75.609
1.5169,74.666,74.301
1.6266,75.044,74.632
1.7315,75.045,75.462
1.8307,75.076,75.117
1.9353,74.829,75.764
2.0464,75.13,75.421
2.1513,74.884,74.071
2.2492,74.671,74.321
2.3538,74.474,75.027
2.4661,75.097,75.727
2.571,75.237,75.772
2.6676,75.019,75.373
2.7722,74.515,74.02
2.8859,74.942,74.437
2.9908,75.301,75.894
3.0861,75.5,74.858
3.1907,74.928,74.182
3.3057,74.75,75.596
3.4106,74.348,76.094
3.5045,74.584,74.611
3.6091,74.892,74.163
3.7254,75.666,74.996
3.8303,75.483,75.893
3.9229,74.935,74.941
4.0275,74.296,74.076
4.1452,74.692,75.24
4.2501,74.964,75.488
4.3414,75.136,74.945
4.446,74.925,75.028
4.565,75.268,75.069
4.6699,75.141,75.177
4.7598,74.939,75.199
4.8644,74.554,74.985
4.9847,74.95,75.126
5.0896,75.011,74.751
5.1783,74.965,74.518
5.2829,74.642,74.995
5.4045,75.049,75.173
5.5094,75.14,75.387
5.5967,75.132,75.462
5.7013,74.763,74.833
5.8243,75.065,74.752
5.9292,75.07,74.952
6.0152,75.099,74.896
6.1198,74.733,75.221
6.244,74.914,75.234


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_203.csv <==
x,qOut,qIn
0.052451,75.072,75.465
0.15692,75.31,75.897
0.26153,74.89,75.042
0.36732,74.929,74.353
0.47222,74.696,74.772
0.57537,74.861,74.933
0.67997,74.886,75.543
0.78708,75.357,75.403
0.89198,75.05,74.953
0.99382,74.683,75.134
1.0984,74.393,74.579
1.2068,75.056,74.99
1.3118,75.347,75.274
1.4123,75.246,74.846
1.5169,74.614,75.228
1.6266,74.722,75.262
1.7315,74.763,75.165
1.8307,75.049,74.926
1.9353,74.998,74.398
2.0464,75.343,75.142
2.1513,75.022,75.415
2.2492,74.756,74.891
2.3538,74.483,75.225
2.4661,75.043,75.108
2.571,75.176,74.415
2.6676,75.157,74.908
2.7722,74.804,75.661
2.8859,75.064,75.368
2.9908,74.9,74.841
3.0861,74.761,74.861
3.1907,74.556,75.098
3.3057,75.143,74.991
3.4106,75.288,74.816
3.5045,75.135,75.323
3.6091,74.571,75.31
3.7254,74.781,75.485
3.8303,74.858,75.444
3.9229,75.07,74.503
4.0275,74.945,73.957
4.1452,75.286,75.409
4.2501,75.043,75.061
4.3414,74.791,74.243
4.446,74.437,75.111
4.565,74.931,75.813
4.6699,75.115,75.461
4.7598,75.272,75.426
4.8644,75.05,74.93
4.9847,75.289,74.158
5.0896,74.949,74.991
5.1783,74.64,75.738
5.2829,74.304,75.451
5.4045,74.81,74.759
5.5094,74.928,74.518
5.5967,74.992,75.012
5.7013,74.894,75.415
5.8243,75.452,75.034
5.9292,75.443,75.155
6.0152,75.036,75.513
6.1198,74.374,74.531
6.244,74.72,74.315


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_204.csv <==
x,qOut,qIn
0.052451,75.031,74.826
0.15692,74.978,74.442
0.26153,74.723,74.857
0.36732,75.118,75.685
0.47222,75.022,75.647
0.57537,74.831,74.889
0.67997,74.502,75.268
0.78708,75.008,74.752
0.89198,75.196,74.338
0.99382,75.208,75.168
1.0984,74.75,75.385
1.2068,74.877,75.195
1.3118,74.695,75.106
1.4123,74.759,74.506
1.5169,74.816,74.651
1.6266,75.525,75.904
1.7315,75.556,75.894
1.8307,75.117,74.483
1.9353,74.345,73.998
2.0464,74.56,75.184
2.1513,74.837,76.195
2.2492,75.154,74.951
2.3538,74.909,73.997
2.4661,75.072,75.245
2.571,74.801,75.196
2.6676,74.861,74.346
2.7722,74.877,75.177
2.8859,75.428,75.585
2.9908,75.204,74.875
3.0861,74.812,75.244
3.1907,74.457,75.498
3.3057,75.054,74.791
3.4106,75.292,74.432
3.5045,75.137,74.716
3.6091,74.556,75.012
3.7254,74.773,75.688
3.8303,74.879,75.309
3.9229,75.002,74.702
4.0275,74.796,75.23
4.1452,75.218,75.196
4.2501,75.251,74.554
4.3414,75.159,74.669
4.446,74.606,75.6
4.565,74.696,75.493
4.6699,74.577,74.591
4.7598,74.794,74.983
4.8644,74.889,75.258
4.9847,75.497,75.266
5.0896,75.375,74.983
5.1783,75.023,74.503
5.2829,74.489,75.298
5.4045,74.832,75.512
5.5094,74.957,74.957
5.5967,75.04,74.84
5.7013,74.781,74.661
5.8243,75.126,75.283
5.9292,75.054,75.042
6.0152,74.996,74.818
6.1198,74.708,75.326
6.244,75.086,75.287


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_205.csv <==
x,qOut,qIn
0.052451,74.572,75.048
0.15692,74.773,74.505
0.26153,74.737,75.173
0.36732,75.178,75.775
0.47222,74.982,74.906
0.57537,74.832,74.608
0.67997,74.636,75.2
0.78708,75.197,75.264
0.89198,75.254,75.027
0.99382,75.059,74.943
1.0984,74.567,75.056
1.2068,74.873,75.455
1.3118,74.962,74.883
1.4123,75.062,74.058
1.5169,74.845,74.593
1.6266,75.202,76.286
1.7315,75.083,74.809
1.8307,74.928,73.828
1.9353,74.6,75.721
2.0464,75.048,75.989
2.1513,75.145,74.774
2.2492,75.125,74.455
2.3538,74.706,74.973
2.4661,74.899,75.132
2.571,74.755,75.607
2.6676,74.759,75.204
2.7722,74.624,74.147
2.8859,75.159,74.636
2.9908,75.19,75.81
3.0861,75.124,75.718
3.1907,74.776,74.945
3.3057,75.076,74.521
3.4106,74.953,75.334
3.5045,74.861,75.441
3.6091,74.646,74.534
3.7254,75.12,74.762
3.8303,75.07,74.982
3.9229,74.829,74.764
4.0275,74.469,75.389
4.1452,75.023,75.785
4.2501,75.327,75.119
4.3414,75.352,74.263
4.446,74.858,74.211
4.565,75,75.071
4.6699,74.93,75.827
4.7598,74.911,75.605
4.8644,74.534,75.163
4.9847,74.839,75.288
5.0896,74.893,74.387
5.1783,75.184,74.459
5.2829,75.103,74.922
5.4045,75.305,75.458
5.5094,74.732,75.203
5.5967,74.336,74.389
5.7013,74.258,74.829
5.8243,75.215,75.636
5.9292,75.7,75.262
6.0152,75.626,74.914
6.1198,74.852,74.76
6.244,74.726,75.21


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_206.csv <==
x,qOut,qIn
0.052451,75.127,74.637
0.15692,74.946,74.942
0.26153,74.602,74.527
0.36732,75.032,75.645
0.47222,75.091,75.822
0.57537,74.993,74.303
0.67997,74.592,74.476
0.78708,74.952,75.477
0.89198,75.063,75.52
0.99382,75.147,74.506
1.0984,74.8,74.342
1.2068,74.996,75.4
1.3118,74.804,75.754
1.4123,74.841,75.177
1.5169,74.793,74.595
1.6266,75.351,74.11
1.7315,75.261,75.174
1.8307,74.996,75.801
1.9353,74.557,75.24
2.0464,74.913,75.597
2.1513,74.923,75.09
2.2492,74.882,74.036
2.3538,74.71,74.445
2.4661,75.253,75.433
2.571,75.291,75.022
2.6676,74.91,74.529
2.7722,74.214,75.489
2.8859,74.56,75.676
2.9908,75.026,74.55
3.0861,75.549,74.831
3.1907,75.363,75.981
3.3057,75.336,75.479
3.4106,74.687,74.442
3.5045,74.418,74.451
3.6091,74.345,75.195
3.7254,75.087,75.569
3.8303,75.228,74.746
3.9229,75.108,74.748
4.0275,74.708,75.442
4.1452,75.089,75.117
4.2501,75.203,74.829
4.3414,75.253,75.085
4.446,74.879,74.943
4.565,75.046,74.946
4.6699,74.804,75.172
4.7598,74.746,74.608
4.8644,74.622,75.055
4.9847,75.178,75.661
5.0896,75.171,75.148
5.1783,74.996,74.681
5.2829,74.605,74.967
5.4045,74.983,75.223
5.5094,75.025,75.108
5.5967,74.964,74.703
5.7013,74.601,75.148
5.8243,74.942,75.306
5.9292,74.96,74.661
6.0152,75.014,74.724
6.1198,74.82,75.748
6.244,75.228,75.406


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_207.csv <==
x,qOut,qIn
0.052451,74.989,75.545
0.15692,74.943,75.027
0.26153,74.697,74.482
0.36732,75.125,74.248
0.47222,75.115,75.361
0.57537,75.095,75.966
0.67997,74.784,75.31
0.78708,75.06,74.788
0.89198,74.855,74.875
0.99382,74.749,74.886
1.0984,74.615,74.927
1.2068,75.175,75.576
1.3118,75.128,74.827
1.4123,74.752,74.159
1.5169,74.249,75.044
1.6266,74.792,75.211
1.7315,75.265,75.441
1.8307,75.49,75.59
1.9353,75.002,74.968
2.0464,74.987,75.223
2.1513,74.756,75.251
2.2492,74.9,74.165
2.3538,74.819,74.419
2.4661,75.168,75.53
2.571,74.826,75.489
2.6676,74.597,74.442
2.7722,74.46,74.736
2.8859,75.2,76.085
2.9908,75.469,75.421
3.0861,75.427,73.919
3.1907,74.899,74.168
3.3057,74.973,75.797
3.4106,74.752,75.048
3.5045,74.687,74.174
3.6091,74.507,75.939
3.7254,75.05,75.662
3.8303,75.139,74.919
3.9229,75.161,74.835
4.0275,74.884,74.462
4.1452,75.174,75.123
4.2501,74.944,75.73
4.3414,74.663,75.153
4.446,74.337,74.647
4.565,74.932,74.796
4.6699,75.243,75.093
4.7598,75.367,75.043
4.8644,74.975,74.915
4.9847,75.085,75.335
5.0896,74.809,75.071
5.1783,74.719,74.665
5.2829,74.613,75.086
5.4045,75.239,75.377
5.5094,75.315,75.188
5.5967,75.076,75.024
5.7013,74.511,74.678
5.8243,74.786,75.443
5.9292,74.93,75.435
6.0152,75.084,74.208
6.1198,74.83,74.49
6.244,75.118,75.384


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_208.csv <==
x,qOut,qIn
0.052451,75.304,74.791
0.15692,75.162,74.575
0.26153,74.68,75.083
0.36732,74.891,75.177
0.47222,74.789,75.282
0.57537,74.743,74.536
0.67997,74.565,74.552
0.78708,75.149,75.923
0.89198,75.33,75.881
0.99382,75.338,74.367
1.0984,74.909,74.28
1.2068,75.073,75.181
1.3118,74.903,75.051
1.4123,74.865,74.941
1.5169,74.61,75.002
1.6266,74.986,75.012
1.7315,74.895,75.205
1.8307,74.925,75.345
1.9353,74.87,75.118
2.0464,75.413,74.838
2.1513,75.269,75.108
2.2492,74.837,75.462
2.3538,74.306,75.021
2.4661,74.758,74.54
2.571,75.028,74.843
2.6676,75.1,75.371
2.7722,74.751,75.408
2.8859,75.058,74.561
2.9908,75.076,75.19
3.0861,75.095,75.709
3.1907,74.803,74.752
3.3057,75.134,75.331
3.4106,75.056,75.035
3.5045,74.949,74.37
3.6091,74.59,74.803
3.7254,74.95,75.092
3.8303,74.978,75.771
3.9229,74.997,75.62
4.0275,74.707,74.384
4.1452,75.077,74.191
4.2501,75.093,74.721
4.3414,75.179,75.405
4.446,74.907,76.072
4.565,75.106,75.184
4.6699,74.754,74.572
4.7598,74.625,75.116
4.8644,74.629,74.991
4.9847,75.369,74.475
5.0896,75.403,75.515
5.1783,74.908,75.694
5.2829,74.162,74.871
5.4045,74.525,74.609
5.5094,75.007,75.164
5.5967,75.463,74.802
5.7013,75.239,74.695
5.8243,75.271,75.077
5.9292,74.771,75.276
6.0152,74.591,75.365
6.1198,74.512,75.355
6.244,75.201,75.339


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_209.csv <==
x,qOut,qIn
0.052451,75.001,75.462
0.15692,75.167,74.482
0.26153,74.907,74.343
0.36732,75.168,75.218
0.47222,74.99,75.909
0.57537,74.883,75.024
0.67997,74.608,74.201
0.78708,75.041,74.866
0.89198,75.047,76.058
0.99382,75.029,75.429
1.0984,74.735,74.722
1.2068,75.053,74.758
1.3118,74.905,74.908
1.4123,74.801,74.839
1.5169,74.609,74.865
1.6266,75.138,75.157
1.7315,75.154,75.485
1.8307,74.957,75.43
1.9353,74.597,75.186
2.0464,75.113,74.461
2.1513,75.367,74.222
2.2492,75.333,74.602
2.3538,74.719,76.018
2.4661,74.735,75.426
2.571,74.608,74.759
2.6676,74.78,75.68
2.7722,74.822,74.982
2.8859,75.44,74.605
2.9908,75.424,75.757
3.0861,75.089,75.474
3.1907,74.371,74.082
3.3057,74.516,74.495
3.4106,74.641,75.958
3.5045,75.005,75.458
3.6091,75.008,74.316
3.7254,75.405,74.549
3.8303,75.15,74.881
3.9229,74.98,75.147
4.0275,74.749,75.661
4.1452,75.202,75.298
4.2501,75.076,75.18
4.3414,74.823,74.839
4.446,74.525,74.337
4.565,75.08,75.102
4.6699,75.233,75.731
4.7598,75.001,75.059
4.8644,74.373,74.644
4.9847,74.648,74.834
5.0896,74.936,75.124
5.1783,75.332,75.133
5.2829,75.171,74.933
5.4045,75.294,75.394
5.5094,74.811,75.233
5.5967,74.615,74.353
5.7013,74.555,75.039
5.8243,75.259,75.5
5.9292,75.32,74.984
6.0152,75.025,74.872
6.1198,74.465,74.79
6.244,74.799,75.342


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_210.csv <==
x,qOut,qIn
0.052451,75.24,75.867
0.15692,75.102,74.64
0.26153,74.597,74.771
0.36732,74.857,75.016
0.47222,74.939,75.157
0.57537,75.094,75.456
0.67997,74.833,74.763
0.78708,75.057,74.139
0.89198,74.807,75.133
0.99382,74.78,75.724
1.0984,74.73,75.322
1.2068,75.337,75.526
1.3118,75.299,74.962
1.4123,75.022,74.394
1.5169,74.582,74.98
1.6266,74.977,75.431
1.7315,75.058,74.96
1.8307,74.886,74.305
1.9353,74.374,75.123
2.0464,74.736,75.639
2.1513,75.036,74.966
2.2492,75.402,74.831
2.3538,75.22,74.92
2.4661,75.362,75.359
2.571,74.937,75.207
2.6676,74.742,74.314
2.7722,74.541,74.511
2.8859,75.053,75.747
2.9908,75.008,75.897
3.0861,74.88,74.743
3.1907,74.604,74.549
3.3057,75.088,74.95
3.4106,75.163,74.989
3.5045,75.094,75.45
3.6091,74.679,75.142
3.7254,74.913,75.251
3.8303,74.791,75.317
3.9229,74.808,74.665
4.0275,74.774,74.158
4.1452,75.403,75.035
4.2501,75.398,75.282
4.3414,74.996,75.133
4.446,74.352,75.209
4.565,74.713,74.913
4.6699,75.066,75.41
4.7598,75.373,75.331
4.8644,75.098,74.508
4.9847,75.183,74.473
5.0896,74.77,75.905
5.1783,74.559,75.914
5.2829,74.37,74.148
5.4045,75.005,74.479
5.5094,75.196,75.57
5.5967,75.228,74.884
5.7013,74.875,74.754
5.8243,75.112,75.272
5.9292,74.945,75.445
6.0152,74.829,74.572
6.1198,74.609,74.224
6.244,75.145,75.61


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_211.csv <==
x,qOut,qIn
0.052451,75.147,75.036
0.15692,74.872,75.302
0.26153,74.422,75.222
0.36732,74.856,75.337
0.47222,75.06,75.129
0.57537,75.14,74.615
0.67997,74.81,74.192
0.78708,75.066,75.01
0.89198,74.945,75.347
0.99382,74.879,75.308
1.0984,74.636,75.418
1.2068,75.122,74.987
1.3118,75.214,74.681
1.4123,75.264,74.797
1.5169,74.944,75.23
1.6266,75.118,75.007
1.7315,74.76,74.591
1.8307,74.497,75.168
1.9353,74.323,75.568
2.0464,75.064,75.247
2.1513,75.391,75.46
2.2492,75.364,75.18
2.3538,74.822,73.901
2.4661,74.928,74.495
2.571,74.827,76.462
2.6676,74.823,75.496
2.7722,74.536,73.733
2.8859,74.923,74.361
2.9908,74.971,75.59
3.0861,75.169,75.291
3.1907,75.049,75.104
3.3057,75.333,75.004
3.4106,74.924,75.434
3.5045,74.613,75.127
3.6091,74.462,74.68
3.7254,75.171,74.487
3.8303,75.309,75.502
3.9229,74.971,75.841
4.0275,74.331,74.824
4.1452,74.679,74.763
4.2501,75.036,74.329
4.3414,75.354,74.782
4.446,75.108,76
4.565,75.246,75.326
4.6699,74.898,74.925
4.7598,74.712,75.09
4.8644,74.523,74.704
4.9847,75.135,75.102
5.0896,75.292,75.37
5.1783,75.161,74.749
5.2829,74.57,74.828
5.4045,74.726,74.881
5.5094,74.781,75.099
5.5967,75.084,75.053
5.7013,75.031,75.025
5.8243,75.35,75.412
5.9292,74.995,74.856
6.0152,74.776,74.428
6.1198,74.599,75.37
6.244,75.169,75.289


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_212.csv <==
x,qOut,qIn
0.052451,74.975,75.386
0.15692,74.778,73.813
0.26153,74.505,74.494
0.36732,75.015,74.95
0.47222,75.099,75.552
0.57537,74.973,75.765
0.67997,74.543,75.06
0.78708,74.933,74.807
0.89198,75.146,74.664
0.99382,75.403,75.236
1.0984,75.164,75.599
1.2068,75.243,74.824
1.3118,74.695,74.463
1.4123,74.37,75.252
1.5169,74.273,75.369
1.6266,75.118,75.326
1.7315,75.464,74.633
1.8307,75.367,74.265
1.9353,74.779,74.92
2.0464,74.929,75.336
2.1513,74.959,75.974
2.2492,75.026,75.566
2.3538,74.69,74.245
2.4661,74.961,74.808
2.571,74.921,75.59
2.6676,75.057,74.724
2.7722,74.828,74.083
2.8859,75.027,75.603
2.9908,74.654,75.71
3.0861,74.569,74.305
3.1907,74.637,74.846
3.3057,75.452,75.34
3.4106,75.569,75.184
3.5045,75.234,74.979
3.6091,74.564,74.709
3.7254,74.758,75.018
3.8303,74.837,75.545
3.9229,74.941,74.741
4.0275,74.757,74.279
4.1452,75.183,75.431
4.2501,75.15,75.888
4.3414,75.003,74.723
4.446,74.6,74.728
4.565,74.953,75.263
4.6699,75.012,74.977
4.7598,75.036,74.702
4.8644,74.71,74.806
4.9847,74.991,75.436
5.0896,74.878,75.493
5.1783,74.856,74.535
5.2829,74.716,74.458
5.4045,75.275,75.124
5.5094,75.331,75.437
5.5967,75.136,74.905
5.7013,74.582,74.674
5.8243,74.801,74.886
5.9292,74.842,75.557
6.0152,74.997,75.282
6.1198,74.838,74.826
6.244,75.185,75.745


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_213.csv <==
x,qOut,qIn
0.052451,75.18,74.935
0.15692,75.067,73.864
0.26153,74.757,74.694
0.36732,75.174,75.492
0.47222,75.173,75.437
0.57537,74.946,75.58
0.67997,74.401,75.286
0.78708,74.704,74.323
0.89198,74.89,75.267
0.99382,75.179,75.581
1.0984,75.018,74.754
1.2068,75.207,74.571
1.3118,74.766,74.707
1.4123,74.518,75.117
1.5169,74.454,75.49
1.6266,75.273,75.4
1.7315,75.543,74.813
1.8307,75.352,74.544
1.9353,74.734,75.347
2.0464,74.91,75.594
2.1513,74.96,74.445
2.2492,74.951,74.505
2.3538,74.536,75.457
2.4661,74.814,75.169
2.571,74.882,74.461
2.6676,75.105,74.793
2.7722,74.96,75.73
2.8859,75.265,75.865
2.9908,75.006,74.925
3.0861,74.858,74.691
3.1907,74.628,74.702
3.3057,75.091,74.622
3.4106,75.03,75.191
3.5045,74.838,75.767
3.6091,74.428,75.385
3.7254,74.825,74.685
3.8303,74.958,74.799
3.9229,75.176,74.821
4.0275,75.097,75.299
4.1452,75.427,75.318
4.2501,75.028,74.926
4.3414,74.552,75.033
4.446,74.22,74.875
4.565,74.95,75.095
4.6699,75.389,75.173
4.7598,75.415,74.45
4.8644,74.828,74.829
4.9847,74.873,75.663
5.0896,74.783,75.235
5.1783,74.919,74.606
5.2829,74.798,75.213
5.4045,75.21,75.369
5.5094,75.065,75.332
5.5967,74.92,75.233
5.7013,74.592,74.285
5.8243,74.973,75.061
5.9292,74.937,75
6.0152,74.908,74.223
6.1198,74.703,75.271
6.244,75.181,76.202


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_214.csv <==
x,qOut,qIn
0.052451,74.872,75.306
0.15692,74.698,74.949
0.26153,74.559,74.797
0.36732,75.123,74.907
0.47222,75.076,75.08
0.57537,74.925,75.049
0.67997,74.66,74.746
0.78708,75.171,74.999
0.89198,75.251,75.837
0.99382,75.123,75.267
1.0984,74.701,74.14
1.2068,75.016,75.167
1.3118,75.025,75.806
1.4123,74.964,74.399
1.5169,74.583,74.564
1.6266,74.887,75.611
1.7315,74.875,75.134
1.8307,74.936,74.706
1.9353,74.768,75.017
2.0464,75.217,75.123
2.1513,75.166,75.048
2.2492,75.041,74.65
2.3538,74.699,74.704
2.4661,75.073,75.484
2.571,75.054,75.229
2.6676,74.962,74.852
2.7722,74.643,75.053
2.8859,75.052,75.483
2.9908,75.096,75.394
3.0861,75.032,74.831
3.1907,74.626,74.11
3.3057,74.894,74.68
3.4106,74.846,75.641
3.5045,74.87,75.309
3.6091,74.667,74.645
3.7254,75.126,75.547
3.8303,75.146,75.819
3.9229,75.154,74.556
4.0275,74.895,73.806
4.1452,75.201,74.439
4.2501,74.967,76.077
4.3414,74.659,75.716
4.446,74.27,75.162
4.565,74.812,74.525
4.6699,75.124,74.226
4.7598,75.388,75.482
4.8644,75.175,75.72
4.9847,75.307,75.11
5.0896,74.797,74.735
5.1783,74.388,74.867
5.2829,74.217,75.12
5.4045,75.084,74.915
5.5094,75.551,75.103
5.5967,75.437,75.289
5.7013,74.637,74.784
5.8243,74.613,74.805
5.9292,74.721,75.726
6.0152,75.154,75.441
6.1198,75.099,74.51
6.244,75.314,75.019


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_215.csv <==
x,qOut,qIn
0.052451,75.246,74.326
0.15692,74.982,75.04
0.26153,74.513,75.764
0.36732,74.894,75.196
0.47222,75.034,74.617
0.57537,75.084,74.897
0.67997,74.79,74.595
0.78708,75.136,74.785
0.89198,75.115,75.575
0.99382,75.05,75.404
1.0984,74.685,74.558
1.2068,75.021,74.411
1.3118,75.042,75.829
1.4123,75.117,76.049
1.5169,74.822,75.237
1.6266,75.021,74.253
1.7315,74.713,74.388
1.8307,74.612,74.939
1.9353,74.543,75.325
2.0464,75.171,75.555
2.1513,75.16,74.731
2.2492,74.884,74.961
2.3538,74.53,75.848
2.4661,75.139,74.997
2.571,75.504,74.411
2.6676,75.432,74.965
2.7722,74.661,75.283
2.8859,74.569,75.175
2.9908,74.514,75.166
3.0861,74.869,74.905
3.1907,74.959,75.095
3.3057,75.465,75.536
3.4106,75.278,74.779
3.5045,75.044,74.35
3.6091,74.623,74.92
3.7254,74.935,75.679
3.8303,74.872,75.46
3.9229,74.862,75.032
4.0275,74.695,74.526
4.1452,75.209,74.792
4.2501,75.23,75.105
4.3414,75.122,75.063
4.446,74.699,75.36
4.565,74.938,75.363
4.6699,74.809,75.012
4.7598,74.811,74.499
4.8644,74.756,74.416
4.9847,75.356,75.725
5.0896,75.317,75.293
5.1783,74.923,74.435
5.2829,74.339,75.259
5.4045,74.758,75.026
5.5094,75.112,74.974
5.5967,75.34,75.323
5.7013,74.966,74.848
5.8243,75.028,75.351
5.9292,74.716,74.898
6.0152,74.701,74.655
6.1198,74.664,75.628
6.244,75.275,75.428


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_216.csv <==
x,qOut,qIn
0.052451,74.828,75.076
0.15692,75.066,75.179
0.26153,74.889,74.814
0.36732,75.183,75.455
0.47222,74.964,75.06
0.57537,74.812,74.265
0.67997,74.578,75.005
0.78708,75.117,75.471
0.89198,75.225,75.173
0.99382,75.136,74.882
1.0984,74.671,74.545
1.2068,74.914,75.39
1.3118,74.914,75.938
1.4123,75.018,74.963
1.5169,74.813,74.024
1.6266,75.141,75.069
1.7315,74.953,76.097
1.8307,74.833,75.215
1.9353,74.586,74.228
2.0464,75.045,74.48
2.1513,75.033,75.33
2.2492,74.994,75.342
2.3538,74.779,74.975
2.4661,75.224,74.914
2.571,75.148,75.326
2.6676,74.947,74.989
2.7722,74.645,74.335
2.8859,75.153,75.773
2.9908,75.253,75.727
3.0861,75.002,74.501
3.1907,74.411,74.16
3.3057,74.725,75.022
3.4106,75.001,75.294
3.5045,75.235,74.482
3.6091,74.883,74.978
3.7254,74.997,75.458
3.8303,74.783,75.145
3.9229,74.913,75.369
4.0275,74.921,75.605
4.1452,75.413,74.99
4.2501,75.145,74.439
4.3414,74.745,74.703
4.446,74.314,74.921
4.565,74.798,74.856
4.6699,74.974,76.001
4.7598,74.973,75.902
4.8644,74.692,74.476
4.9847,75.178,74.201
5.0896,75.381,75.147
5.1783,75.412,75.328
5.2829,74.85,74.756
5.4045,74.794,75.003
5.5094,74.471,75.396
5.5967,74.573,74.865
5.7013,74.726,74.765
5.8243,75.5,75.115
5.9292,75.527,74.991
6.0152,75.134,75.451
6.1198,74.428,75.329
6.244,74.649,74.554


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_217.csv <==
x,qOut,qIn
0.052451,74.795,74.664
0.15692,75.167,74.792
0.26153,75.128,75.564
0.36732,75.378,75.601
0.47222,74.887,74.755
0.57537,74.583,75.139
0.67997,74.522,75.686
0.78708,75.331,75.017
0.89198,75.504,74.536
0.99382,75.061,74.688
1.0984,74.214,75.104
1.2068,74.386,75.663
1.3118,74.713,74.958
1.4123,75.125,74.494
1.5169,75.052,75.196
1.6266,75.402,75.296
1.7315,75.242,75.114
1.8307,75.098,75.199
1.9353,74.674,74.488
2.0464,74.914,74.57
2.1513,74.796,76.19
2.2492,74.854,75.349
2.3538,74.755,73.97
2.4661,75.24,74.819
2.571,75.12,75.858
2.6676,74.934,74.935
2.7722,74.616,74.321
2.8859,75.041,75.273
2.9908,75.02,75.72
3.0861,74.892,74.825
3.1907,74.605,74.847
3.3057,75.089,74.892
3.4106,75.179,75.075
3.5045,75.057,75.062
3.6091,74.615,74.724
3.7254,74.929,74.954
3.8303,74.993,75.553
3.9229,75.04,75.168
4.0275,74.794,74.85
4.1452,75.189,74.87
4.2501,75.169,75.519
4.3414,75.043,75.129
4.446,74.594,73.965
4.565,74.857,74.859
4.6699,74.846,75.892
4.7598,74.913,75.082
4.8644,74.723,74.983
4.9847,75.159,74.713
5.0896,75.141,74.928
5.1783,75.102,75.153
5.2829,74.769,74.913
5.4045,75.031,75.733
5.5094,74.83,75.434
5.5967,74.692,74.558
5.7013,74.533,74.137
5.8243,75.178,75.217
5.9292,75.364,76.005
6.0152,75.187,75.379
6.1198,74.534,74.451
6.244,74.68,74.271


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_218.csv <==
x,qOut,qIn
0.052451,74.807,75.246
0.15692,74.735,75.309
0.26153,74.581,74.763
0.36732,75.12,74.703
0.47222,75.117,75.135
0.57537,74.966,75.153
0.67997,74.625,75.321
0.78708,75.046,75.959
0.89198,75.089,74.849
0.99382,74.989,73.521
1.0984,74.644,74.405
1.2068,75.036,75.982
1.3118,75.079,75.704
1.4123,74.938,74.722
1.5169,74.476,74.62
1.6266,74.853,75.393
1.7315,75.109,74.85
1.8307,75.423,74.448
1.9353,75.128,75.336
2.0464,75.099,75.268
2.1513,74.507,75.118
2.2492,74.374,74.834
2.3538,74.516,74.758
2.4661,75.417,75.476
2.571,75.544,75.98
2.6676,75.159,74.692
2.7722,74.48,73.891
2.8859,74.75,75.029
2.9908,74.966,75.274
3.0861,75.097,74.677
3.1907,74.749,75.233
3.3057,74.973,75.434
3.4106,74.88,75.448
3.5045,74.986,75.284
3.6091,74.92,74.3
3.7254,75.378,74.906
3.8303,75.158,75.1
3.9229,74.753,74.574
4.0275,74.265,75.514
4.1452,74.745,75.416
4.2501,75.032,74.316
4.3414,75.214,74.486
4.446,74.985,75.609
4.565,75.285,75.627
4.6699,75.114,74.783
4.7598,74.877,74.959
4.8644,74.471,75.696
4.9847,74.899,75.578
5.0896,75.059,74.489
5.1783,75.114,74.355
5.2829,74.716,75.011
5.4045,74.907,75.444
5.5094,74.788,75.098
5.5967,74.861,74.476
5.7013,74.774,75.204
5.8243,75.317,75.395
5.9292,75.327,74.873
6.0152,75.233,75.327
6.1198,74.811,74.904
6.244,75.009,74.734


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_219.csv <==
x,qOut,qIn
0.052451,75.37,75.282
0.15692,75.176,74.571
0.26153,74.503,75.476
0.36732,74.645,75.425
0.47222,74.785,74.656
0.57537,75.222,74.786
0.67997,75.221,75.401
0.78708,75.427,75.397
0.89198,74.814,74.66
0.99382,74.413,74.768
1.0984,74.321,74.995
1.2068,75.186,75.27
1.3118,75.483,75.129
1.4123,75.289,75.021
1.5169,74.681,74.686
1.6266,74.89,75.018
1.7315,74.988,75.612
1.8307,75.079,75.575
1.9353,74.762,74.825
2.0464,75.009,74.581
2.1513,74.871,75.407
2.2492,74.863,75.117
2.3538,74.679,74.562
2.4661,75.117,74.905
2.571,75.023,74.298
2.6676,74.885,74.916
2.7722,74.644,76.394
2.8859,75.19,75.258
2.9908,75.317,74.613
3.0861,75.206,75.379
3.1907,74.749,74.894
3.3057,74.996,74.799
3.4106,74.944,74.909
3.5045,74.801,74.972
3.6091,74.364,75.22
3.7254,74.736,75.431
3.8303,74.94,75.128
3.9229,75.236,74.71
4.0275,75.098,75.063
4.1452,75.349,74.868
4.2501,75.005,74.919
4.3414,74.763,75.402
4.446,74.47,75.143
4.565,74.964,74.958
4.6699,75.029,74.95
4.7598,75.062,75.135
4.8644,74.863,74.865
4.9847,75.26,74.65
5.0896,75.11,75.539
5.1783,74.834,75.634
5.2829,74.435,74.933
5.4045,74.904,74.77
5.5094,75.087,74.547
5.5967,75.148,74.77
5.7013,74.811,75.537
5.8243,75.046,76.189
5.9292,74.872,75.03
6.0152,74.765,73.789
6.1198,74.598,74.336
6.244,75.211,75.773


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_220.csv <==
x,qOut,qIn
0.052451,75.022,75.167
0.15692,75.013,75.539
0.26153,74.777,74.707
0.36732,75.143,74.779
0.47222,74.989,75.428
0.57537,74.859,74.971
0.67997,74.685,74.536
0.78708,75.266,75.002
0.89198,75.329,75.485
0.99382,75.056,75.181
1.0984,74.478,74.861
1.2068,74.78,74.991
1.3118,74.973,75.148
1.4123,75.139,74.8
1.5169,74.84,74.882
1.6266,75.054,75.113
1.7315,74.866,75.026
1.8307,74.822,75.126
1.9353,74.642,75.733
2.0464,75.147,75.522
2.1513,75.169,74.632
2.2492,75.087,74.545
2.3538,74.719,74.131
2.4661,75.019,74.974
2.571,74.939,75.713
2.6676,74.839,75.024
2.7722,74.541,75.268
2.8859,75.034,75.524
2.9908,75.23,74.888
3.0861,75.392,74.408
3.1907,75.041,74.601
3.3057,75.06,75.98
3.4106,74.547,75.038
3.5045,74.329,73.806
3.6091,74.31,74.847
3.7254,75.175,75.503
3.8303,75.507,75.627
3.9229,75.445,75.692
4.0275,74.85,74.709
4.1452,74.913,74.121
4.2501,74.799,75.495
4.3414,74.909,75.874
4.446,74.757,74.923
4.565,75.088,74.686
4.6699,74.804,75.135
4.7598,74.634,75.106
4.8644,74.568,74.641
4.9847,75.319,74.815
5.0896,75.49,75.397
5.1783,75.173,75.176
5.2829,74.512,74.617
5.4045,74.801,74.956
5.5094,75.091,75.932
5.5967,75.304,74.922
5.7013,74.93,73.992
5.8243,75.025,75.292
5.9292,74.787,76.054
6.0152,74.786,75.077
6.1198,74.613,74.434
6.244,75.067,74.735


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_221.csv <==
x,qOut,qIn
0.052451,74.602,74.871
0.15692,74.521,74.318
0.26153,74.603,75.454
0.36732,75.364,75.959
0.47222,75.366,75.321
0.57537,75.037,74.293
0.67997,74.528,74.303
0.78708,74.925,75.443
0.89198,75.115,75.166
0.99382,75.122,74.608
1.0984,74.663,74.881
1.2068,74.865,75.525
1.3118,74.851,75.852
1.4123,75.064,74.926
1.5169,75.011,74.176
1.6266,75.382,75.311
1.7315,75.04,75.257
1.8307,74.675,74.222
1.9353,74.33,74.973
2.0464,74.888,75.927
2.1513,75.072,74.814
2.2492,75.095,74.338
2.3538,74.845,75.341
2.4661,75.267,75.072
2.571,75.256,75.026
2.6676,75.038,75.161
2.7722,74.53,75.015
2.8859,74.83,75.679
2.9908,74.93,74.894
3.0861,75.036,73.953
3.1907,74.804,74.72
3.3057,75.14,75.668
3.4106,75.016,75.708
3.5045,74.852,75.158
3.6091,74.498,74.654
3.7254,74.951,75.246
3.8303,75.121,75.443
3.9229,75.246,74.78
4.0275,74.901,74.254
4.1452,75.024,75.08
4.2501,74.697,75.47
4.3414,74.621,75.116
4.446,74.597,74.55
4.565,75.324,74.841
4.6699,75.463,74.622
4.7598,75.299,75.037
4.8644,74.777,76.354
4.9847,74.964,75.505
5.0896,74.866,74.2
5.1783,74.796,74.731
5.2829,74.58,74.97
5.4045,75.082,75.081
5.5094,75.129,75.374
5.5967,74.896,75.45
5.7013,74.355,74.838
5.8243,74.738,74.659
5.9292,75.09,75.244
6.0152,75.464,75.229
6.1198,75.171,74.865
6.244,75.142,75.159


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_222.csv <==
x,qOut,qIn
0.052451,75.203,75.229
0.15692,75.095,74.87
0.26153,74.586,74.826
0.36732,74.816,74.971
0.47222,74.856,75.109
0.57537,74.964,74.997
0.67997,74.723,75.473
0.78708,75.053,74.587
0.89198,74.952,74.788
0.99382,74.96,75.837
1.0984,74.792,75.378
1.2068,75.235,74.737
1.3118,75.12,74.938
1.4123,74.911,75.101
1.5169,74.571,75.026
1.6266,75.028,75.226
1.7315,75.112,75.249
1.8307,75.002,74.587
1.9353,74.58,74.427
2.0464,74.939,75.499
2.1513,75.08,75.574
2.2492,75.191,74.231
2.3538,74.864,74.197
2.4661,75.089,75.654
2.571,74.941,76.133
2.6676,74.956,74.879
2.7722,74.748,74.51
2.8859,75.115,74.889
2.9908,74.946,75.055
3.0861,74.849,74.644
3.1907,74.621,74.56
3.3057,75.041,75.906
3.4106,74.91,76.018
3.5045,74.752,74.748
3.6091,74.615,74.623
3.7254,75.318,74.612
3.8303,75.53,75.073
3.9229,75.241,75.483
4.0275,74.445,74.515
4.1452,74.502,74.816
4.2501,74.61,75.632
4.3414,74.978,74.462
4.446,75.087,74.545
4.565,75.624,75.894
4.6699,75.427,75.571
4.7598,74.943,74.6
4.8644,74.304,74.54
4.9847,74.662,75.218
5.0896,74.937,75.41
5.1783,75.115,75.279
5.2829,74.769,74.637
5.4045,74.958,74.813
5.5094,74.828,75.119
5.5967,74.937,74.822
5.7013,74.878,74.817
5.8243,75.353,75.176
5.9292,75.169,75.284
6.0152,74.885,74.565
6.1198,74.538,74.957
6.244,75.05,75.573


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_223.csv <==
x,qOut,qIn
0.052451,74.834,75.769
0.15692,74.72,75.132
0.26153,74.588,74.638
0.36732,75.272,75.209
0.47222,75.492,75.213
0.57537,75.252,74.871
0.67997,74.476,74.802
0.78708,74.511,74.789
0.89198,74.588,74.98
0.99382,74.927,75.768
1.0984,74.95,75.427
1.2068,75.435,74.259
1.3118,75.307,74.852
1.4123,75.129,75.632
1.5169,74.747,75.03
1.6266,75.058,75.524
1.7315,74.945,75.173
1.8307,74.782,74.111
1.9353,74.497,74.619
2.0464,75.035,75.076
2.1513,75.235,75.533
2.2492,75.178,75.439
2.3538,74.628,74.593
2.4661,74.799,74.7
2.571,74.866,75.386
2.6676,75.2,75.385
2.7722,75.126,74.723
2.8859,75.331,74.727
2.9908,74.796,75.903
3.0861,74.48,75.164
3.1907,74.378,74.218
3.3057,75.144,74.89
3.4106,75.322,75.536
3.5045,75.118,74.976
3.6091,74.592,74.936
3.7254,74.891,75.593
3.8303,75.01,74.695
3.9229,75.105,74.316
4.0275,74.858,74.982
4.1452,75.184,75.68
4.2501,75.051,75.181
4.3414,74.873,74.298
4.446,74.529,74.735
4.565,74.999,75.777
4.6699,75.17,75.304
4.7598,75.217,74.415
4.8644,74.796,75.116
4.9847,74.951,75.26
5.0896,74.788,75.507
5.1783,74.838,74.886
5.2829,74.71,73.92
5.4045,75.159,75.17
5.5094,75.03,76.162
5.5967,74.884,75.295
5.7013,74.629,74.497
5.8243,75.135,74.63
5.9292,75.2,74.937
6.0152,75.121,74.765
6.1198,74.731,74.684
6.244,74.984,75.509


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_224.csv <==
x,qOut,qIn
0.052451,75.319,74.679
0.15692,75.028,73.928
0.26153,74.525,74.556
0.36732,74.917,75.818
0.47222,75.123,76.085
0.57537,75.14,74.993
0.67997,74.7,74.225
0.78708,74.957,74.756
0.89198,75.039,75.409
0.99382,75.235,74.709
1.0984,74.917,74.954
1.2068,74.966,75.633
1.3118,74.511,75.048
1.4123,74.497,74.526
1.5169,74.69,75.302
1.6266,75.558,74.893
1.7315,75.589,74.899
1.8307,75.079,75.754
1.9353,74.334,75.106
2.0464,74.641,74.943
2.1513,74.968,74.633
2.2492,75.215,74.543
2.3538,74.964,75.567
2.4661,75.19,75.841
2.571,74.977,74.647
2.6676,74.808,74.343
2.7722,74.517,75.705
2.8859,75.028,75.313
2.9908,75.191,73.918
3.0861,75.194,74.854
3.1907,74.739,75.711
3.3057,74.911,75.545
3.4106,74.827,75.114
3.5045,74.966,75.201
3.6091,74.905,75.143
3.7254,75.363,75.072
3.8303,75.173,74.977
3.9229,74.865,74.814
4.0275,74.382,74.732
4.1452,74.731,74.932
4.2501,74.818,75.479
4.3414,74.978,74.983
4.446,74.925,74.574
4.565,75.448,75.693
4.6699,75.379,75.023
4.7598,75.129,73.785
4.8644,74.657,74.947
4.9847,74.951,75.662
5.0896,74.915,75.592
5.1783,74.815,75.072
5.2829,74.513,74.527
5.4045,74.988,75.051
5.5094,75.14,75.107
5.5967,75.177,74.992
5.7013,74.777,75.285
5.8243,74.94,75.08
5.9292,74.732,74.863
6.0152,74.725,74.965
6.1198,74.682,75.368
6.244,75.31,75.699


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_225.csv <==
x,qOut,qIn
0.052451,74.964,75.833
0.15692,74.896,74.954
0.26153,74.693,73.853
0.36732,75.204,74.52
0.47222,75.264,75.985
0.57537,75.222,75.55
0.67997,74.77,74.926
0.78708,74.894,74.989
0.89198,74.647,74.96
0.99382,74.706,74.497
1.0984,74.783,74.476
1.2068,75.417,75.439
1.3118,75.229,75.554
1.4123,74.694,74.814
1.5169,74.201,75.02
1.6266,74.869,75.453
1.7315,75.436,75.402
1.8307,75.575,74.829
1.9353,74.922,74.274
2.0464,74.777,74.681
2.1513,74.531,75.501
2.2492,74.694,75.712
2.3538,74.701,74.744
2.4661,75.266,75.232
2.571,75.231,75.123
2.6676,75.179,74.267
2.7722,74.895,75.161
2.8859,75.196,75.428
2.9908,74.949,75.107
3.0861,74.635,75.239
3.1907,74.302,74.697
3.3057,74.924,74.73
3.4106,75.281,75.303
3.5045,75.406,75.355
3.6091,74.96,74.867
3.7254,75.038,74.891
3.8303,74.815,75.353
3.9229,74.836,75.347
4.0275,74.725,74.928
4.1452,75.212,74.695
4.2501,75.104,75.193
4.3414,74.897,75.563
4.446,74.535,74.734
4.565,74.976,73.899
4.6699,75.083,75.437
4.7598,75.095,75.764
4.8644,74.785,74.721
4.9847,75.123,74.888
5.0896,75.076,75.375
5.1783,75.021,74.592
5.2829,74.73,75.031
5.4045,75.09,75.532
5.5094,74.994,75.128
5.5967,74.795,74.949
5.7013,74.394,75.023
5.8243,74.825,75.72
5.9292,75.015,74.8
6.0152,75.165,73.81
6.1198,74.89,74.874
6.244,75.141,75.801


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_226.csv <==
x,qOut,qIn
0.052451,74.958,74.865
0.15692,75.137,74.933
0.26153,74.915,74.887
0.36732,75.112,74.923
0.47222,74.731,75.505
0.57537,74.548,75.548
0.67997,74.5,74.702
0.78708,75.284,74.869
0.89198,75.496,75.428
0.99382,75.263,74.546
1.0984,74.591,74.502
1.2068,74.716,75.18
1.3118,74.752,75.678
1.4123,74.882,75.81
1.5169,74.719,74.98
1.6266,75.176,74.536
1.7315,75.205,74.44
1.8307,75.196,75.001
1.9353,74.814,75.659
2.0464,74.988,74.872
2.1513,74.73,74.227
2.2492,74.646,75.341
2.3538,74.603,75.832
2.4661,75.34,74.867
2.571,75.532,74.601
2.6676,75.299,75.488
2.7722,74.606,75.51
2.8859,74.711,75.127
2.9908,74.76,75.171
3.0861,74.915,74.875
3.1907,74.69,74.363
3.3057,75.017,74.849
3.4106,74.937,75.581
3.5045,74.969,75.333
3.6091,74.749,74.764
3.7254,75.145,74.605
3.8303,75.086,75.338
3.9229,75.133,75.485
4.0275,74.944,74.667
4.1452,75.251,75.045
4.2501,74.91,75.474
4.3414,74.613,74.303
4.446,74.418,75.046
4.565,75.101,75.349
4.6699,75.291,75.082
4.7598,75.102,75.534
4.8644,74.563,75.051
4.9847,74.863,74.716
5.0896,75.028,75.047
5.1783,75.177,75.169
5.2829,74.895,74.955
5.4045,75.123,75.338
5.5094,74.907,75.308
5.5967,74.804,74.37
5.7013,74.627,74.198
5.8243,75.193,75.4
5.9292,75.282,75.771
6.0152,75.137,75.268
6.1198,74.63,74.764
6.244,74.887,74.855


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_227.csv <==
x,qOut,qIn
0.052451,75.105,75.097
0.15692,74.834,74.835
0.26153,74.446,75.47
0.36732,74.953,75.44
0.47222,75.197,74.335
0.57537,75.255,74.458
0.67997,74.838,75.883
0.78708,74.991,75.687
0.89198,74.812,74.123
0.99382,74.752,74.408
1.0984,74.554,75.386
1.2068,75.083,75.468
1.3118,75.182,75.255
1.4123,75.133,75.485
1.5169,74.708,75.126
1.6266,74.962,75.362
1.7315,74.939,74.78
1.8307,75.021,74.34
1.9353,74.768,74.689
2.0464,75.019,75.209
2.1513,74.758,75.478
2.2492,74.673,75.326
2.3538,74.626,74.692
2.4661,75.357,74.306
2.571,75.541,75.156
2.6676,75.414,75.182
2.7722,74.832,75.2
2.8859,74.881,75.767
2.9908,74.648,74.855
3.0861,74.621,74.133
3.1907,74.589,75.276
3.3057,75.255,75.615
3.4106,75.306,75.085
3.5045,74.956,74.365
3.6091,74.319,74.464
3.7254,74.658,75.86
3.8303,74.993,75.841
3.9229,75.31,74.499
4.0275,75.065,74.492
4.1452,75.23,75.092
4.2501,74.948,74.975
4.3414,74.881,74.783
4.446,74.661,75.216
4.565,75.04,75.75
4.6699,74.86,75.058
4.7598,74.782,74.189
4.8644,74.729,74.987
4.9847,75.386,75.77
5.0896,75.392,75.051
5.1783,74.956,74.799
5.2829,74.291,74.772
5.4045,74.653,74.931
5.5094,75.013,75.092
5.5967,75.292,75.35
5.7013,75.004,75.453
5.8243,75.154,74.658
5.9292,74.89,75.14
6.0152,74.844,75.333
6.1198,74.714,74.316
6.244,75.214,75.032


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_228.csv <==
x,qOut,qIn
0.052451,74.966,75.035
0.15692,74.857,74.453
0.26153,74.643,74.705
0.36732,75.262,75.216
0.47222,75.496,75.128
0.57537,75.296,75.043
0.67997,74.575,75.284
0.78708,74.673,75.208
0.89198,74.804,75.108
0.99382,75.114,75.043
1.0984,74.949,74.922
1.2068,75.159,75.094
1.3118,74.824,74.61
1.4123,74.68,74.902
1.5169,74.507,75.439
1.6266,75.084,75.71
1.7315,75.172,75.131
1.8307,75.139,74.347
1.9353,74.829,74.8
2.0464,75.177,75.071
2.1513,75.107,75.027
2.2492,74.936,75.276
2.3538,74.491,75.383
2.4661,74.824,75.044
2.571,74.924,74.833
2.6676,75.153,74.975
2.7722,75.059,74.74
2.8859,75.375,75.163
2.9908,75.002,76.013
3.0861,74.617,75.049
3.1907,74.312,73.702
3.3057,74.974,74.803
3.4106,75.294,75.624
3.5045,75.31,75.094
3.6091,74.788,75.242
3.7254,74.878,75.075
3.8303,74.744,75.024
3.9229,74.884,74.672
4.0275,74.88,74.865
4.1452,75.368,75.534
4.2501,75.115,75.109
4.3414,74.682,74.617
4.446,74.271,75.16
4.565,74.897,75.558
4.6699,75.308,75.586
4.7598,75.396,74.593
4.8644,74.875,74.027
4.9847,74.935,75.192
5.0896,74.801,75.605
5.1783,74.888,74.889
5.2829,74.731,74.265
5.4045,75.156,74.751
5.5094,75.086,76.52
5.5967,75.089,76.112
5.7013,74.871,73.862
5.8243,75.22,74.259
5.9292,74.992,75.637
6.0152,74.756,74.857
6.1198,74.458,74.627
6.244,74.94,75.645


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_229.csv <==
x,qOut,qIn
0.052451,74.818,75.085
0.15692,74.982,74.774
0.26153,74.769,75.06
0.36732,75.034,75.389
0.47222,74.808,75.244
0.57537,74.837,74.638
0.67997,74.827,74.976
0.78708,75.405,75.704
0.89198,75.267,75.22
0.99382,74.876,74.371
1.0984,74.356,74.634
1.2068,74.767,75.135
1.3118,74.974,75.343
1.4123,75.076,75.545
1.5169,74.785,74.71
1.6266,75.103,74.666
1.7315,75.053,75.256
1.8307,75.076,74.766
1.9353,74.853,75.048
2.0464,75.182,75.361
2.1513,74.944,75.981
2.2492,74.684,75.723
2.3538,74.424,73.904
2.4661,75.053,73.889
2.571,75.304,75.106
2.6676,75.234,75.466
2.7722,74.66,75.285
2.8859,74.779,74.957
2.9908,74.748,75.055
3.0861,74.983,75.589
3.1907,75.058,74.812
3.3057,75.593,74.239
3.4106,75.339,75.389
3.5045,74.746,75.562
3.6091,74.067,74.766
3.7254,74.507,75.087
3.8303,74.942,75.688
3.9229,75.276,74.77
4.0275,75.051,74.332
4.1452,75.25,75.268
4.2501,74.997,75.673
4.3414,74.83,75.043
4.446,74.506,74.133
4.565,74.945,74.507
4.6699,75.036,75.84
4.7598,75.16,75.565
4.8644,74.94,74.927
4.9847,75.227,74.986
5.0896,74.982,74.637
5.1783,74.852,74.82
5.2829,74.675,75.338
5.4045,75.168,75.505
5.5094,75.054,74.315
5.5967,74.741,74.589
5.7013,74.378,75.561
5.8243,74.983,75.371
5.9292,75.34,75.27
6.0152,75.354,75.206
6.1198,74.781,74.633
6.244,74.86,74.689


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_230.csv <==
x,qOut,qIn
0.052451,74.868,75.854
0.15692,75.045,76.165
0.26153,74.944,74.917
0.36732,75.292,74.307
0.47222,74.991,74.722
0.57537,74.783,75.597
0.67997,74.578,74.852
0.78708,75.108,74.106
0.89198,75.067,75.725
0.99382,74.811,76.308
1.0984,74.48,74.313
1.2068,75.095,74.205
1.3118,75.45,75.321
1.4123,75.436,75.076
1.5169,74.79,74.981
1.6266,74.759,75.386
1.7315,74.61,75.071
1.8307,74.751,74.708
1.9353,74.708,75.318
2.0464,75.241,75.56
2.1513,75.208,74.995
2.2492,75.037,74.838
2.3538,74.571,74.459
2.4661,74.865,74.717
2.571,74.921,75.382
2.6676,75.06,75.076
2.7722,74.863,75.044
2.8859,75.207,75.419
2.9908,75.066,75.099
3.0861,75.041,74.696
3.1907,74.849,74.722
3.3057,75.219,75.096
3.4106,74.963,75.455
3.5045,74.639,75.021
3.6091,74.306,75.244
3.7254,74.896,75.303
3.8303,75.166,74.458
3.9229,75.25,74.524
4.0275,74.904,74.833
4.1452,75.115,75.451
4.2501,74.916,75.846
4.3414,74.769,75.145
4.446,74.547,74.469
4.565,75.139,74.48
4.6699,75.34,75.152
4.7598,75.292,75.319
4.8644,74.705,75.031
4.9847,74.724,75.109
5.0896,74.533,74.885
5.1783,74.712,74.755
5.2829,74.854,75.103
5.4045,75.525,75.774
5.5094,75.395,75.173
5.5967,74.9,74.146
5.7013,74.284,75.028
5.8243,74.713,75.233
5.9292,75.064,75.364
6.0152,75.215,75.29
6.1198,74.792,74.393
6.244,74.943,74.485


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_231.csv <==
x,qOut,qIn
0.052451,74.754,75.351
0.15692,74.799,74.452
0.26153,74.9,75.275
0.36732,75.6,75.247
0.47222,75.482,74.549
0.57537,74.876,74.824
0.67997,74.108,75.223
0.78708,74.458,75.42
0.89198,74.856,74.915
0.99382,75.19,74.527
1.0984,75.051,75.019
1.2068,75.379,75.37
1.3118,75.216,75.757
1.4123,74.972,75.343
1.5169,74.497,73.853
1.6266,74.825,74.752
1.7315,74.912,75.868
1.8307,75.031,75
1.9353,74.775,74.768
2.0464,75.055,75.026
2.1513,74.88,75.704
2.2492,74.866,75.255
2.3538,74.777,73.978
2.4661,75.317,74.565
2.571,75.219,75.957
2.6676,74.892,75.047
2.7722,74.436,74.487
2.8859,74.909,75.245
2.9908,75.161,74.819
3.0861,75.251,74.477
3.1907,74.892,75.747
3.3057,75.094,75.77
3.4106,74.913,74.268
3.5045,74.779,74.381
3.6091,74.521,75.135
3.7254,75.034,75.549
3.8303,75.155,75.512
3.9229,75.065,74.697
4.0275,74.592,74.846
4.1452,74.878,75.215
4.2501,74.995,75.207
4.3414,75.179,74.82
4.446,74.874,74.72
4.565,75.005,75.32
4.6699,74.686,74.881
4.7598,74.707,74.445
4.8644,74.748,75.394
4.9847,75.399,75.876
5.0896,75.317,74.748
5.1783,74.992,74.015
5.2829,74.543,75.094
5.4045,74.964,76.157
5.5094,75.082,75.708
5.5967,74.978,74.82
5.7013,74.533,74.31
5.8243,74.871,74.723
5.9292,75.021,74.815
6.0152,75.179,74.791
6.1198,74.862,75.129
6.244,75.022,75.702


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_232.csv <==
x,qOut,qIn
0.052451,75.211,74.912
0.15692,75.18,75.112
0.26153,74.68,74.882
0.36732,74.889,75.388
0.47222,74.936,74.903
0.57537,75.097,74.566
0.67997,74.893,75.172
0.78708,75.191,74.772
0.89198,74.993,75.117
0.99382,74.891,75.981
1.0984,74.631,75.528
1.2068,75.058,73.94
1.3118,75.022,75.017
1.4123,74.996,76.327
1.5169,74.751,75.05
1.6266,75.108,74.521
1.7315,74.928,74.684
1.8307,74.723,74.688
1.9353,74.506,74.726
2.0464,75.139,75.122
2.1513,75.347,75.565
2.2492,75.198,75.386
2.3538,74.647,74.775
2.4661,74.913,75.467
2.571,75.077,74.931
2.6676,75.236,73.95
2.7722,74.832,75.145
2.8859,74.863,75.593
2.9908,74.52,74.959
3.0861,74.554,75.122
3.1907,74.61,75.093
3.3057,75.335,75.435
3.4106,75.417,75.416
3.5045,75.268,74.489
3.6091,74.782,74.148
3.7254,74.974,75.05
3.8303,74.835,75.631
3.9229,74.763,75.159
4.0275,74.549,74.908
4.1452,75.079,74.936
4.2501,75.193,74.727
4.3414,75.239,74.73
4.446,74.94,75.229
4.565,75.161,75.442
4.6699,74.848,75.652
4.7598,74.571,75.142
4.8644,74.364,74.258
4.9847,75.073,74.641
5.0896,75.376,75.399
5.1783,75.26,75.31
5.2829,74.59,75.168
5.4045,74.66,74.816
5.5094,74.689,74.662
5.5967,75.008,75.439
5.7013,75.05,75.349
5.8243,75.481,75.085
5.9292,75.163,74.829
6.0152,74.754,74.895
6.1198,74.369,75.315
6.244,74.943,75.069


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_233.csv <==
x,qOut,qIn
0.052451,74.852,75.729
0.15692,74.615,75.104
0.26153,74.493,74.123
0.36732,75.109,74.777
0.47222,75.09,75.971
0.57537,74.904,75.143
0.67997,74.588,74.015
0.78708,75.083,74.857
0.89198,75.202,75.788
0.99382,75.142,75.369
1.0984,74.762,74.902
1.2068,75.059,74.668
1.3118,74.998,75.264
1.4123,74.912,74.973
1.5169,74.619,74.84
1.6266,75.027,75.176
1.7315,75.015,75.358
1.8307,74.89,74.402
1.9353,74.576,74.55
2.0464,75.074,75.531
2.1513,75.273,75.519
2.2492,75.253,75.027
2.3538,74.741,74.977
2.4661,74.892,75.044
2.571,74.859,75.024
2.6676,75.016,75.385
2.7722,74.819,74.945
2.8859,75.087,74.683
2.9908,74.81,75.074
3.0861,74.723,74.92
3.1907,74.646,75.224
3.3057,75.289,75.207
3.4106,75.342,74.837
3.5045,75.127,75.241
3.6091,74.655,74.99
3.7254,74.988,74.49
3.8303,75.068,75.183
3.9229,75.045,75.209
4.0275,74.655,74.912
4.1452,74.934,75.091
4.2501,74.919,75.947
4.3414,74.982,75.83
4.446,74.77,74.232
4.565,75.141,74.106
4.6699,75.025,74.638
4.7598,74.895,75.01
4.8644,74.536,76.111
4.9847,74.879,75.95
5.0896,74.848,74.364
5.1783,74.932,74.398
5.2829,74.942,75.309
5.4045,75.56,75.157
5.5094,75.479,74.953
5.5967,74.905,75.289
5.7013,74.084,74.539
5.8243,74.405,74.94
5.9292,74.903,75.682
6.0152,75.46,75.075
6.1198,75.341,74.641
6.244,75.411,75.053


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_234.csv <==
x,qOut,qIn
0.052451,75.249,74.748
0.15692,75.149,75.33
0.26153,74.658,75.766
0.36732,74.887,75.022
0.47222,74.882,75.348
0.57537,74.971,75.504
0.67997,74.858,74.305
0.78708,75.336,74.48
0.89198,75.244,75.058
0.99382,74.912,75.02
1.0984,74.343,75.199
1.2068,74.699,75.538
1.3118,74.956,75.078
1.4123,75.264,74.679
1.5169,75.147,74.971
1.6266,75.424,75.259
1.7315,75.082,75.063
1.8307,74.712,74.694
1.9353,74.286,74.599
2.0464,74.773,75.343
2.1513,75,75.743
2.2492,75.169,75.112
2.3538,74.941,74.458
2.4661,75.24,74.739
2.571,75.068,74.977
2.6676,74.936,75.173
2.7722,74.607,75.46
2.8859,74.95,75.381
2.9908,74.847,74.286
3.0861,74.819,74.377
3.1907,74.73,75.971
3.3057,75.315,76.181
3.4106,75.292,74.047
3.5045,74.919,73.679
3.6091,74.359,75.563
3.7254,74.788,75.671
3.8303,75.13,74.802
3.9229,75.268,75.025
4.0275,74.808,75.378
4.1452,74.932,75.027
4.2501,74.872,75.008
4.3414,75.093,75.067
4.446,74.948,75.292
4.565,75.159,75.805
4.6699,74.711,74.808
4.7598,74.529,74.241
4.8644,74.511,74.688
4.9847,75.273,75.188
5.0896,75.376,75.34
5.1783,75.101,75.241
5.2829,74.564,74.555
5.4045,74.926,75.16
5.5094,75.143,75.214
5.5967,75.308,74.303
5.7013,75.004,75.204
5.8243,75.145,75.697
5.9292,74.787,75.112
6.0152,74.577,75.372
6.1198,74.408,74.738
6.244,75.067,74.493


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_235.csv <==
x,qOut,qIn
0.052451,74.854,75.033
0.15692,74.643,75.268
0.26153,74.564,74.526
0.36732,75.37,74.664
0.47222,75.648,75.485
0.57537,75.302,75.018
0.67997,74.395,74.599
0.78708,74.418,75.407
0.89198,74.642,75.91
0.99382,75.141,74.594
1.0984,75.186,73.944
1.2068,75.516,75.174
1.3118,75.135,75.457
1.4123,74.792,75.186
1.5169,74.416,74.857
1.6266,74.898,74.75
1.7315,75.027,75.17
1.8307,75.125,75.31
1.9353,74.921,74.88
2.0464,75.248,74.709
2.1513,75.005,74.851
2.2492,74.713,75.342
2.3538,74.402,75.797
2.4661,74.983,74.643
2.571,75.204,74.781
2.6676,75.153,75.853
2.7722,74.696,75.005
2.8859,74.94,74.578
2.9908,74.943,75.046
3.0861,74.941,75.149
3.1907,74.63,75.182
3.3057,75.001,74.924
3.4106,75.048,75.16
3.5045,75.112,75.017
3.6091,74.834,74.608
3.7254,75.137,74.944
3.8303,75.015,75.685
3.9229,74.955,74.781
4.0275,74.678,74.46
4.1452,75.065,75.039
4.2501,75.021,75.512
4.3414,74.998,75.522
4.446,74.72,75.107
4.565,75.057,75.191
4.6699,74.922,74.865
4.7598,74.851,74.357
4.8644,74.664,74.695
4.9847,75.137,75.314
5.0896,75.051,75.47
5.1783,74.804,74.676
5.2829,74.47,74.136
5.4045,75.064,75.174
5.5094,75.402,76.267
5.5967,75.462,75.508
5.7013,74.897,74.483
5.8243,74.874,74.558
5.9292,74.633,74.631
6.0152,74.74,74.499
6.1198,74.68,75.766
6.244,75.11,75.778


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_236.csv <==
x,qOut,qIn
0.052451,75.337,75.337
0.15692,75.078,74.842
0.26153,74.484,75.534
0.36732,74.76,75.876
0.47222,74.94,74.338
0.57537,75.192,74
0.67997,75.019,75.093
0.78708,75.23,75.392
0.89198,74.823,75.141
0.99382,74.513,75.168
1.0984,74.329,75.305
1.2068,75.111,74.899
1.3118,75.512,75.153
1.4123,75.553,75.073
1.5169,74.96,74.912
1.6266,74.893,75.008
1.7315,74.583,74.957
1.8307,74.588,74.707
1.9353,74.568,75.162
2.0464,75.233,75.356
2.1513,75.317,75.092
2.2492,75.172,75.165
2.3538,74.722,74.872
2.4661,75.017,74.952
2.571,75.026,75.547
2.6676,74.987,74.989
2.7722,74.626,74.281
2.8859,74.935,75.497
2.9908,74.91,75.926
3.0861,74.946,74.62
3.1907,74.746,74.38
3.3057,75.177,74.878
3.4106,75.138,75.43
3.5045,75.042,75.465
3.6091,74.683,74.652
3.7254,75.013,74.355
3.8303,74.971,75.004
3.9229,74.998,75.267
4.0275,74.847,75.56
4.1452,75.293,75.879
4.2501,75.145,74.358
4.3414,74.841,74.196
4.446,74.464,75.389
4.565,74.972,75.694
4.6699,75.151,74.728
4.7598,74.988,74.129
4.8644,74.412,75.301
4.9847,74.708,75.707
5.0896,74.998,74.966
5.1783,75.366,75.158
5.2829,75.143,74.926
5.4045,75.245,75.03
5.5094,74.838,74.886
5.5967,74.758,74.691
5.7013,74.643,75.19
5.8243,75.133,75.908
5.9292,74.963,75.185
6.0152,74.783,74
6.1198,74.609,74.298
6.244,75.232,75.657


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_237.csv <==
x,qOut,qIn
0.052451,75.139,74.68
0.15692,74.796,74.779
0.26153,74.419,75.08
0.36732,74.904,75.622
0.47222,75.011,75.554
0.57537,74.966,74.729
0.67997,74.693,74.703
0.78708,75.168,75.111
0.89198,75.277,74.584
0.99382,75.166,74.56
1.0984,74.631,75.139
1.2068,74.803,76.045
1.3118,74.78,75.154
1.4123,74.956,74.084
1.5169,74.95,74.793
1.6266,75.472,75.966
1.7315,75.325,75.413
1.8307,74.906,74.274
1.9353,74.277,74.032
2.0464,74.601,74.962
2.1513,74.84,75.942
2.2492,75.117,74.999
2.3538,74.957,74.587
2.4661,75.248,75.659
2.571,75.019,74.785
2.6676,74.926,74.474
2.7722,74.736,75.711
2.8859,75.154,75.288
2.9908,74.933,74.457
3.0861,74.59,75.354
3.1907,74.283,75.785
3.3057,74.957,74.633
3.4106,75.32,74.449
3.5045,75.324,75.295
3.6091,74.821,75.113
3.7254,74.994,75.42
3.8303,74.978,75.214
3.9229,75.011,74.867
4.0275,74.743,74.645
4.1452,75.12,74.587
4.2501,75.121,75.223
4.3414,75.075,75.382
4.446,74.632,75.412
4.565,74.829,75.155
4.6699,74.747,74.535
4.7598,74.949,74.512
4.8644,74.975,75.444
4.9847,75.433,75.811
5.0896,75.101,75.126
5.1783,74.636,74.527
5.2829,74.251,74.805
5.4045,74.908,75.232
5.5094,75.308,74.988
5.5967,75.367,74.891
5.7013,74.814,74.742
5.8243,74.863,75.352
5.9292,74.746,75.378
6.0152,74.949,74.837
6.1198,74.955,75.169
6.244,75.412,75.205


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_238.csv <==
x,qOut,qIn
0.052451,75.559,76.835
0.15692,75.139,74.834
0.26153,74.369,74.361
0.36732,74.599,74.977
0.47222,74.909,74.972
0.57537,75.232,75.118
0.67997,74.93,74.767
0.78708,74.979,74.674
0.89198,74.586,75.335
0.99382,74.587,75.451
1.0984,74.725,75.228
1.2068,75.563,74.54
1.3118,75.668,75.099
1.4123,75.276,75.264
1.5169,74.522,74.729
1.6266,74.673,75.217
1.7315,74.795,75.239
1.8307,74.927,74.9
1.9353,74.694,74.977
2.0464,75.083,75.38
2.1513,75.117,75.025
2.2492,75.121,74.433
2.3538,74.739,74.717
2.4661,74.966,75.464
2.571,74.856,75.432
2.6676,74.906,74.724
2.7722,74.754,74.872
2.8859,75.21,75.311
2.9908,75.149,75.158
3.0861,75.057,74.911
3.1907,74.709,74.734
3.3057,75.003,75.089
3.4106,74.862,75.106
3.5045,74.796,74.923
3.6091,74.631,75.399
3.7254,75.173,75.05
3.8303,75.2,74.813
3.9229,75.053,75.004
4.0275,74.665,75.051
4.1452,75.017,75.233
4.2501,75.02,75.122
4.3414,74.926,74.801
4.446,74.592,75.279
4.565,75.016,75.305
4.6699,75.12,74.966
4.7598,75.118,74.621
4.8644,74.731,74.559
4.9847,74.982,75.171
5.0896,74.914,76.192
5.1783,74.93,75.483
5.2829,74.718,74.423
5.4045,75.157,74.308
5.5094,75.154,75.243
5.5967,75.126,75.271
5.7013,74.759,74.923
5.8243,74.963,74.861
5.9292,74.719,75.614
6.0152,74.67,74.942
6.1198,74.695,73.482
6.244,75.454,75.449


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_239.csv <==
x,qOut,qIn
0.052451,75.111,75.139
0.15692,74.839,74.624
0.26153,74.546,74.905
0.36732,75.094,75.791
0.47222,75.199,75.027
0.57537,75.063,74.552
0.67997,74.7,75.666
0.78708,75.114,75.59
0.89198,75.182,74.688
0.99382,74.986,74.838
1.0984,74.428,74.822
1.2068,74.686,74.532
1.3118,74.825,75.294
1.4123,75.019,75.532
1.5169,74.848,75.188
1.6266,75.24,74.82
1.7315,75.195,75.103
1.8307,75.182,75.402
1.9353,74.884,74.352
2.0464,75.139,75.044
2.1513,74.869,75.244
2.2492,74.627,74.672
2.3538,74.366,75.227
2.4661,74.976,75.511
2.571,75.215,75.339
2.6676,75.232,74.971
2.7722,74.814,74.114
2.8859,75.021,74.827
2.9908,74.918,75.518
3.0861,74.88,74.909
3.1907,74.604,75.336
3.3057,75.011,75.412
3.4106,75.029,74.614
3.5045,75.107,74.305
3.6091,74.927,74.988
3.7254,75.266,75.493
3.8303,74.995,75.422
3.9229,74.655,75.3
4.0275,74.317,74.89
4.1452,74.944,74.83
4.2501,75.296,74.169
4.3414,75.386,74.598
4.446,74.866,76.333
4.565,74.855,75.991
4.6699,74.568,74.05
4.7598,74.638,74.086
4.8644,74.74,75.633
4.9847,75.471,75.988
5.0896,75.474,74.789
5.1783,75.019,74.187
5.2829,74.272,75.062
5.4045,74.553,75.717
5.5094,74.909,75.051
5.5967,75.303,74.769
5.7013,75.083,75.01
5.8243,75.19,75.212
5.9292,74.806,75.44
6.0152,74.771,75.137
6.1198,74.733,74.59
6.244,75.284,74.639


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_240.csv <==
x,qOut,qIn
0.052451,74.732,76.02
0.15692,74.861,75.963
0.26153,74.889,74.182
0.36732,75.486,73.832
0.47222,75.388,75.773
0.57537,75.03,75.717
0.67997,74.462,74.563
0.78708,74.755,74.854
0.89198,74.826,75.369
0.99382,74.901,74.792
1.0984,74.774,74.477
1.2068,75.297,74.979
1.3118,75.308,75.619
1.4123,75.019,75.277
1.5169,74.43,75.245
1.6266,74.748,75.357
1.7315,74.997,74.396
1.8307,75.243,74.262
1.9353,74.953,75.359
2.0464,75.078,75.665
2.1513,74.754,75.289
2.2492,74.649,74.867
2.3538,74.546,74.257
2.4661,75.227,74.874
2.571,75.434,75.725
2.6676,75.375,75.437
2.7722,74.776,74.768
2.8859,74.796,74.968
2.9908,74.626,75.232
3.0861,74.838,74.694
3.1907,74.899,74.597
3.3057,75.381,75.667
3.4106,75.051,74.952
3.5045,74.647,74.069
3.6091,74.359,75.246
3.7254,75.063,75.746
3.8303,75.401,75.56
3.9229,75.33,75.012
4.0275,74.745,74.369
4.1452,74.872,74.923
4.2501,74.867,75.45
4.3414,74.974,75.312
4.446,74.716,74.858
4.565,75.003,75.197
4.6699,74.856,75.137
4.7598,74.903,74.397
4.8644,74.854,75.128
4.9847,75.391,75.5
5.0896,75.252,74.411
5.1783,74.888,74.706
5.2829,74.437,75.029
5.4045,74.94,75.593
5.5094,75.223,75.749
5.5967,75.275,75.129
5.7013,74.84,74.322
5.8243,75.023,74.801
5.9292,74.939,75.385
6.0152,74.924,74.728
6.1198,74.571,74.719
6.244,74.832,74.869


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_241.csv <==
x,qOut,qIn
0.052451,75.035,75.931
0.15692,75.424,74.959
0.26153,75.187,74.901
0.36732,75.244,74.778
0.47222,74.768,75.481
0.57537,74.627,75.801
0.67997,74.564,74.671
0.78708,75.187,74.213
0.89198,75.13,75.135
0.99382,74.874,74.976
1.0984,74.525,75.07
1.2068,75.049,75.055
1.3118,75.24,75.261
1.4123,75.17,75.688
1.5169,74.747,74.841
1.6266,75.066,74.484
1.7315,75.137,74.63
1.8307,75.09,74.644
1.9353,74.603,75.586
2.0464,74.771,75.953
2.1513,74.712,74.96
2.2492,74.865,74.743
2.3538,74.83,75.103
2.4661,75.36,74.965
2.571,75.292,74.966
2.6676,75.009,75.182
2.7722,74.404,74.896
2.8859,74.629,74.887
2.9908,74.735,75.478
3.0861,75.066,75.249
3.1907,75.104,74.669
3.3057,75.531,75.142
3.4106,75.218,75.02
3.5045,74.847,74.547
3.6091,74.457,74.895
3.7254,74.937,75.415
3.8303,75.036,74.722
3.9229,74.982,74.685
4.0275,74.678,75.92
4.1452,75.1,75.544
4.2501,75.156,74.655
4.3414,75.078,74.611
4.446,74.676,74.823
4.565,74.956,75.01
4.6699,74.903,75.399
4.7598,74.838,75.479
4.8644,74.537,74.806
4.9847,74.989,74.361
5.0896,75.129,74.778
5.1783,75.266,75.464
5.2829,74.97,75.886
5.4045,75.118,75.058
5.5094,74.743,75.14
5.5967,74.587,75.077
5.7013,74.541,74.147
5.8243,75.259,74.915
5.9292,75.345,76.01
6.0152,74.979,75.097
6.1198,74.316,73.782
6.244,74.657,75.007


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_242.csv <==
x,qOut,qIn
0.052451,74.819,75.351
0.15692,74.801,74.05
0.26153,74.615,74.808
0.36732,75.189,75.264
0.47222,75.384,75.065
0.57537,75.313,75.298
0.67997,74.671,75.172
0.78708,74.687,74.718
0.89198,74.607,75.318
0.99382,74.938,75.218
1.0984,75.034,74.57
1.2068,75.464,75.279
1.3118,75.05,75.895
1.4123,74.621,75.124
1.5169,74.327,74.306
1.6266,75.005,74.911
1.7315,75.284,75.119
1.8307,75.225,74.336
1.9353,74.719,75.135
2.0464,74.912,75.519
2.1513,74.889,74.858
2.2492,74.988,74.469
2.3538,74.892,75.139
2.4661,75.387,76.121
2.571,75.301,74.718
2.6676,74.99,73.647
2.7722,74.445,75.359
2.8859,74.761,76.005
2.9908,74.893,75.528
3.0861,74.97,74.571
3.1907,74.662,74.123
3.3057,74.987,75.021
3.4106,74.993,75.515
3.5045,75.082,74.886
3.6091,74.821,74.927
3.7254,75.082,75.488
3.8303,74.856,75.451
3.9229,74.84,74.683
4.0275,74.8,74.551
4.1452,75.358,75.233
4.2501,75.185,75.324
4.3414,74.741,74.589
4.446,74.264,74.455
4.565,74.819,75.715
4.6699,75.193,75.615
4.7598,75.316,74.733
4.8644,74.933,74.886
4.9847,75.132,75.159
5.0896,75.019,74.901
5.1783,74.944,74.633
5.2829,74.597,75.118
5.4045,74.918,75.093
5.5094,74.869,74.975
5.5967,74.901,75.665
5.7013,74.77,75.73
5.8243,75.3,74.55
5.9292,75.312,74.409
6.0152,75.124,75.118
6.1198,74.626,74.922
6.244,74.861,75.722


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_243.csv <==
x,qOut,qIn
0.052451,75.235,74.989
0.15692,74.832,74.684
0.26153,74.383,75.229
0.36732,74.968,75.165
0.47222,75.374,74.609
0.57537,75.403,75.546
0.67997,74.808,75.221
0.78708,74.869,75.041
0.89198,74.844,75.331
0.99382,75.031,74.977
1.0984,74.842,74.492
1.2068,75.12,74.617
1.3118,74.886,75.765
1.4123,74.79,75.578
1.5169,74.558,74.784
1.6266,75.034,75.215
1.7315,75.067,75.048
1.8307,75.13,74.478
1.9353,74.929,74.765
2.0464,75.253,75.018
2.1513,74.982,75.288
2.2492,74.689,75.335
2.3538,74.41,75.213
2.4661,75.049,75.164
2.571,75.341,74.884
2.6676,75.379,74.663
2.7722,74.913,74.932
2.8859,75.003,74.702
2.9908,74.76,75.415
3.0861,74.666,75.476
3.1907,74.494,74.678
3.3057,75.093,75.086
3.4106,75.265,75.532
3.5045,75.282,74.742
3.6091,74.874,74.477
3.7254,75.03,75.194
3.8303,74.8,75.848
3.9229,74.687,74.738
4.0275,74.481,74.204
4.1452,75.032,75.065
4.2501,75.155,75.557
4.3414,75.165,74.923
4.446,74.822,75.106
4.565,75.089,75.838
4.6699,74.954,75.113
4.7598,74.897,73.988
4.8644,74.708,74.117
4.9847,75.179,75.626
5.0896,75.107,75.99
5.1783,74.836,74.616
5.2829,74.4,74.226
5.4045,74.9,74.903
5.5094,75.24,75.57
5.5967,75.467,75.759
5.7013,75.06,75.192
5.8243,75.026,74.29
5.9292,74.574,75.13
6.0152,74.542,75.53
6.1198,74.615,74.926
6.244,75.317,74.893


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_244.csv <==
x,qOut,qIn
0.052451,75.391,75.359
0.15692,75.155,74.159
0.26153,74.503,75.325
0.36732,74.665,75.984
0.47222,74.751,75.116
0.57537,75.021,74.287
0.67997,74.984,74.071
0.78708,75.391,75.053
0.89198,75.149,75.752
0.99382,74.838,75.013
1.0984,74.431,75.008
1.2068,74.901,75.464
1.3118,75.082,75.479
1.4123,75.215,74.883
1.5169,74.946,74.304
1.6266,75.134,74.939
1.7315,74.768,75.092
1.8307,74.488,75.011
1.9353,74.287,75.333
2.0464,75.008,75.003
2.1513,75.335,75.109
2.2492,75.4,75.365
2.3538,75.013,74.932
2.4661,75.194,74.964
2.571,74.989,74.932
2.6676,74.779,74.837
2.7722,74.424,74.948
2.8859,74.893,75.075
2.9908,75.06,75.39
3.0861,75.129,75.167
3.1907,74.817,74.539
3.3057,75.125,75.158
3.4106,75.074,76.03
3.5045,75.032,75.282
3.6091,74.68,73.995
3.7254,74.967,73.875
3.8303,74.881,76
3.9229,74.897,76.128
4.0275,74.685,74.511
4.1452,75.09,74.395
4.2501,75.006,75.196
4.3414,75.005,74.857
4.446,74.89,74.838
4.565,75.359,75.417
4.6699,75.147,75.397
4.7598,74.676,74.593
4.8644,74.21,74.575
4.9847,74.827,75.333
5.0896,75.299,75.447
5.1783,75.389,74.948
5.2829,74.773,75.309
5.4045,74.758,74.936
5.5094,74.677,74.363
5.5967,74.965,75.248
5.7013,74.946,75.138
5.8243,75.302,75.223
5.9292,74.957,75.635
6.0152,74.727,74.796
6.1198,74.575,74.297
6.244,75.247,75.261


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_245.csv <==
x,qOut,qIn
0.052451,75.154,75.609
0.15692,75.156,75.18
0.26153,74.863,74.566
0.36732,75.205,75.221
0.47222,75.095,75.483
0.57537,74.795,74.727
0.67997,74.299,74.37
0.78708,74.729,75.072
0.89198,75.028,75.045
0.99382,75.268,74.994
1.0984,75.007,75.444
1.2068,75.236,75.098
1.3118,75.057,74.47
1.4123,75.03,74.864
1.5169,74.815,75.09
1.6266,75.177,75.48
1.7315,74.964,75.652
1.8307,74.706,74.512
1.9353,74.394,74.784
2.0464,74.96,75.295
2.1513,75.196,75.059
2.2492,75.197,74.624
2.3538,74.685,74.945
2.4661,74.8,75.911
2.571,74.704,75.185
2.6676,74.897,74.203
2.7722,74.932,74.783
2.8859,75.465,75.534
2.9908,75.283,75.218
3.0861,74.925,74.702
3.1907,74.439,74.567
3.3057,74.851,75.307
3.4106,75.018,76.094
3.5045,75.125,75.064
3.6091,74.874,74.198
3.7254,75.185,74.785
3.8303,75.031,74.818
3.9229,74.886,75.12
4.0275,74.571,75.595
4.1452,74.973,75.445
4.2501,74.949,74.777
4.3414,74.925,74.475
4.446,74.792,75.051
4.565,75.344,75.705
4.6699,75.332,75.054
4.7598,74.922,74.73
4.8644,74.258,74.608
4.9847,74.625,74.819
5.0896,75.034,75.597
5.1783,75.382,75.502
5.2829,75.066,74.513
5.4045,75.123,74.661
5.5094,74.791,76.268
5.5967,74.82,75.385
5.7013,74.77,73.712
5.8243,75.259,74.43
5.9292,75.039,75.463
6.0152,74.75,75.338
6.1198,74.433,74.907
6.244,74.984,75.087


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_246.csv <==
x,qOut,qIn
0.052451,74.802,74.928
0.15692,74.899,74.759
0.26153,74.729,74.845
0.36732,75.157,75.376
0.47222,75.09,75.056
0.57537,74.914,75.1
0.67997,74.554,75.66
0.78708,75.012,74.853
0.89198,75.177,74.603
0.99382,75.183,75.283
1.0984,74.716,75.027
1.2068,74.851,75.025
1.3118,74.712,74.844
1.4123,74.787,74.717
1.5169,74.722,75.641
1.6266,75.288,75.725
1.7315,75.3,74.448
1.8307,75.145,74.561
1.9353,74.683,75.557
2.0464,74.939,75.029
2.1513,74.896,74.416
2.2492,74.897,75.376
2.3538,74.643,75.657
2.4661,75.051,74.94
2.571,75.053,75.025
2.6676,75.092,74.881
2.7722,74.876,74.551
2.8859,75.226,75.043
2.9908,75.027,75.707
3.0861,74.774,75.31
3.1907,74.42,74.384
3.3057,74.922,74.838
3.4106,75.112,76.062
3.5045,75.201,75.438
3.6091,74.864,74.382
3.7254,75.057,74.4
3.8303,74.817,74.949
3.9229,74.74,75.347
4.0275,74.615,75.336
4.1452,75.185,75.367
4.2501,75.181,74.364
4.3414,75.017,74.282
4.446,74.734,74.986
4.565,75.238,75.321
4.6699,75.31,76.031
4.7598,74.988,75.365
4.8644,74.33,74.659
4.9847,74.643,74.852
5.0896,75,75.082
5.1783,75.335,74.985
5.2829,74.957,74.662
5.4045,74.896,74.832
5.5094,74.451,75.723
5.5967,74.531,75.466
5.7013,74.742,74.192
5.8243,75.581,74.682
5.9292,75.616,75.59
6.0152,75.245,75.264
6.1198,74.569,74.936
6.244,74.755,74.851


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_247.csv <==
x,qOut,qIn
0.052451,74.934,74.38
0.15692,74.725,74.619
0.26153,74.503,75.449
0.36732,75.159,75.87
0.47222,75.412,75.314
0.57537,75.226,74.933
0.67997,74.585,74.475
0.78708,74.794,74.696
0.89198,74.999,75.118
0.99382,75.213,75.406
1.0984,74.82,75.391
1.2068,74.886,75.097
1.3118,74.646,74.854
1.4123,74.874,74.847
1.5169,75.048,74.796
1.6266,75.631,74.757
1.7315,75.289,75.449
1.8307,74.699,75.63
1.9353,74.192,74.645
2.0464,74.807,74.564
2.1513,75.252,75.56
2.2492,75.409,75.516
2.3538,74.958,74.764
2.4661,75.002,75.301
2.571,74.728,74.851
2.6676,74.682,74.313
2.7722,74.576,75.196
2.8859,75.157,75.041
2.9908,75.191,74.557
3.0861,75.031,75.202
3.1907,74.625,75.359
3.3057,75.025,75.309
3.4106,75.169,75.329
3.5045,75.235,74.71
3.6091,74.875,75.027
3.7254,75.056,75.389
3.8303,74.828,74.316
3.9229,74.693,74.537
4.0275,74.41,76
4.1452,74.875,76.013
4.2501,74.959,74.442
4.3414,75.073,74.135
4.446,74.947,75.36
4.565,75.383,75.974
4.6699,75.239,74.448
4.7598,74.918,74.378
4.8644,74.414,75.45
4.9847,74.803,75.365
5.0896,75.006,75.14
5.1783,75.209,74.767
5.2829,74.991,74.596
5.4045,75.24,74.846
5.5094,74.975,75.71
5.5967,74.82,75.822
5.7013,74.586,74.628
5.8243,75.074,74.554
5.9292,75.062,74.942
6.0152,74.984,74.958
6.1198,74.701,75.697
6.244,75.069,75.171


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_248.csv <==
x,qOut,qIn
0.052451,74.843,75.418
0.15692,75.033,75.561
0.26153,74.933,74.767
0.36732,75.239,74.562
0.47222,74.869,75.443
0.57537,74.57,75.35
0.67997,74.323,74.695
0.78708,74.972,75.158
0.89198,75.228,75.307
0.99382,75.254,74.457
1.0984,74.851,74.703
1.2068,75.072,75.581
1.3118,74.976,75.121
1.4123,74.943,74.688
1.5169,74.675,75.125
1.6266,75.075,75.61
1.7315,75.065,74.875
1.8307,75.066,74.299
1.9353,74.782,74.814
2.0464,75.093,75.463
2.1513,74.935,75.657
2.2492,74.815,75.223
2.3538,74.583,74.306
2.4661,75.106,74.879
2.571,75.201,75.409
2.6676,75.163,74.88
2.7722,74.755,74.784
2.8859,74.959,75.14
2.9908,74.785,75.171
3.0861,74.762,75.34
3.1907,74.682,75.233
3.3057,75.282,75.059
3.4106,75.29,74.699
3.5045,75.028,74.831
3.6091,74.533,75.238
3.7254,74.878,75
3.8303,74.99,75.289
3.9229,74.995,75.242
4.0275,74.684,74.65
4.1452,75.089,75.432
4.2501,75.194,75.796
4.3414,75.207,74.442
4.446,74.79,73.614
4.565,74.976,74.601
4.6699,74.855,75.702
4.7598,74.888,75.707
4.8644,74.679,75.518
4.9847,75.091,74.579
5.0896,75.047,75.115
5.1783,75.128,75.8
5.2829,74.979,74.51
5.4045,75.261,75.041
5.5094,74.794,75.309
5.5967,74.298,74.621
5.7013,74.047,74.773
5.8243,74.928,74.507
5.9292,75.518,75.166
6.0152,75.62,75.966
6.1198,75.002,75.239
6.244,74.97,74.244


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_249.csv <==
x,qOut,qIn
0.052451,74.892,74.063
0.15692,75.129,74.676
0.26153,75.02,75.637
0.36732,75.366,75.437
0.47222,75.098,74.988
0.57537,74.718,74.818
0.67997,74.283,74.476
0.78708,74.832,75.647
0.89198,75.196,75.872
0.99382,75.351,74.924
1.0984,74.872,74.814
1.2068,74.909,74.958
1.3118,74.715,74.461
1.4123,74.897,74.62
1.5169,74.868,75.056
1.6266,75.261,75.181
1.7315,74.928,75.527
1.8307,74.723,75.184
1.9353,74.683,74.847
2.0464,75.468,74.964
2.1513,75.619,75.712
2.2492,75.204,75.006
2.3538,74.375,73.862
2.4661,74.478,74.907
2.571,74.633,76.392
2.6676,74.893,75.098
2.7722,74.797,73.899
2.8859,75.243,74.997
2.9908,75.213,75.556
3.0861,75.155,74.928
3.1907,74.798,74.835
3.3057,75.052,75.394
3.4106,74.866,75.315
3.5045,74.762,74.669
3.6091,74.604,74.809
3.7254,75.189,75.271
3.8303,75.259,75.002
3.9229,75.036,74.711
4.0275,74.519,75.27
4.1452,74.859,75.265
4.2501,75.051,75.354
4.3414,75.201,74.713
4.446,74.916,74.182
4.565,75.163,75.33
4.6699,75.003,75.836
4.7598,74.899,75.157
4.8644,74.582,74.366
4.9847,74.983,74.76
5.0896,75.023,75.279
5.1783,75.098,74.85
5.2829,74.836,75.163
5.4045,75.09,75.265
5.5094,74.826,75.529
5.5967,74.695,75.461
5.7013,74.594,74.166
5.8243,75.256,74.484
5.9292,75.352,75.102
6.0152,75.085,75.174
6.1198,74.479,75.713
6.244,74.735,75.376


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_250.csv <==
x,qOut,qIn
0.052451,75.397,75.114
0.15692,75.143,74.726
0.26153,74.579,75.066
0.36732,74.876,75.935
0.47222,75.031,75.366
0.57537,75.148,74.677
0.67997,74.882,74.487
0.78708,75.164,75.028
0.89198,74.992,75.481
0.99382,74.78,75.118
1.0984,74.354,74.954
1.2068,74.741,74.636
1.3118,74.889,74.84
1.4123,75.137,75.114
1.5169,75.065,74.835
1.6266,75.424,75.473
1.7315,75.114,76.118
1.8307,74.762,74.546
1.9353,74.454,73.879
2.0464,75.063,74.878
2.1513,75.288,75.621
2.2492,75.122,75.03
2.3538,74.458,74.681
2.4661,74.59,75.133
2.571,74.7,75.874
2.6676,75.081,75.09
2.7722,75.138,74.358
2.8859,75.523,74.794
2.9908,75.119,75.753
3.0861,74.645,75.337
3.1907,74.235,74.08
3.3057,74.825,74.78
3.4106,75.13,75.974
3.5045,75.221,75.34
3.6091,74.891,74.511
3.7254,75.17,74.6
3.8303,75.089,74.955
3.9229,75.001,74.822
4.0275,74.662,75.585
4.1452,75.003,75.692
4.2501,74.949,74.408
4.3414,74.897,74.209
4.446,74.688,75.757
4.565,75.195,75.867
4.6699,75.251,74.435
4.7598,75.035,74.78
4.8644,74.463,74.846
4.9847,74.739,75.059
5.0896,74.939,75.814
5.1783,75.204,75.106
5.2829,74.954,74.658
5.4045,75.134,75.035
5.5094,74.873,75.183
5.5967,74.896,74.953
5.7013,74.777,75.144
5.8243,75.181,75.246
5.9292,74.911,75.219
6.0152,74.707,74.923
6.1198,74.581,74.561
6.244,75.269,74.742


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_251.csv <==
x,qOut,qIn
0.052451,75.289,75.594
0.15692,75.272,74.567
0.26153,74.732,74.48
0.36732,74.831,74.794
0.47222,74.736,75.715
0.57537,74.908,76.165
0.67997,74.883,74.493
0.78708,75.36,74.285
0.89198,75.165,75.114
0.99382,74.936,74.564
1.0984,74.649,74.863
1.2068,75.11,75.248
1.3118,75.055,75.489
1.4123,74.773,75.108
1.5169,74.42,74.923
1.6266,75.036,75.122
1.7315,75.415,75.605
1.8307,75.376,75.025
1.9353,74.666,74.111
2.0464,74.623,74.83
2.1513,74.568,75.545
2.2492,74.839,74.809
2.3538,74.819,74.635
2.4661,75.283,75.938
2.571,75.166,75.538
2.6676,75.089,74.457
2.7722,74.826,74.709
2.8859,75.194,75.227
2.9908,75.039,75.027
3.0861,74.794,75.251
3.1907,74.391,74.931
3.3057,74.83,74.895
3.4106,74.996,74.866
3.5045,75.162,74.59
3.6091,75.013,75.088
3.7254,75.379,75.302
3.8303,75.17,75.429
3.9229,74.863,75.586
4.0275,74.465,74.642
4.1452,74.948,74.928
4.2501,75.137,75.057
4.3414,75.128,74.331
4.446,74.654,75.104
4.565,74.812,76.077
4.6699,74.713,74.986
4.7598,74.807,74.087
4.8644,74.764,74.975
4.9847,75.352,75.493
5.0896,75.377,74.829
5.1783,75.161,75.028
5.2829,74.59,75.356
5.4045,74.795,75.465
5.5094,74.828,74.571
5.5967,75.028,74.187
5.7013,74.937,75.148
5.8243,75.298,76.087
5.9292,75.007,75.341
6.0152,74.691,74.359
6.1198,74.394,74.591
6.244,75.016,75.564


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_252.csv <==
x,qOut,qIn
0.052451,75,75.16
0.15692,74.83,74.961
0.26153,74.51,74.741
0.36732,74.989,74.51
0.47222,75.132,75.809
0.57537,75.188,75.67
0.67997,74.842,74.184
0.78708,75.057,74.55
0.89198,74.864,75.776
0.99382,74.815,75.983
1.0984,74.676,74.909
1.2068,75.196,74.451
1.3118,75.139,74.44
1.4123,74.921,74.449
1.5169,74.555,75.387
1.6266,74.996,75.432
1.7315,75.076,75.463
1.8307,74.95,75.004
1.9353,74.609,74.488
2.0464,75.127,75.506
2.1513,75.415,75.523
2.2492,75.367,74.517
2.3538,74.623,74.804
2.4661,74.525,75.002
2.571,74.444,74.735
2.6676,74.849,75.137
2.7722,74.98,75.378
2.8859,75.452,75.343
2.9908,75.146,75.3
3.0861,74.91,74.753
3.1907,74.708,74.31
3.3057,75.262,75.122
3.4106,75.232,75.708
3.5045,74.878,75.247
3.6091,74.309,74.782
3.7254,74.698,75.304
3.8303,74.991,74.942
3.9229,75.267,74.363
4.0275,75.055,74.948
4.1452,75.24,75.638
4.2501,74.878,75.047
4.3414,74.648,74.322
4.446,74.482,74.915
4.565,75.175,75.194
4.6699,75.41,75.4
4.7598,75.313,75.043
4.8644,74.741,74.709
4.9847,74.864,75.755
5.0896,74.806,75.311
5.1783,74.91,73.985
5.2829,74.748,74.803
5.4045,75.123,75.773
5.5094,74.949,74.976
5.5967,74.775,74.316
5.7013,74.5,75.319
5.8243,75.031,75.955
5.9292,75.184,74.902
6.0152,75.215,73.863
6.1198,74.891,75.104
6.244,75.16,75.792


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_253.csv <==
x,qOut,qIn
0.052451,75.274,75.251
0.15692,75.253,75.147
0.26153,74.913,74.24
0.36732,75.133,74.954
0.47222,74.844,75.71
0.57537,74.57,74.827
0.67997,74.35,74.561
0.78708,75.061,75.624
0.89198,75.401,75.266
0.99382,75.373,74.456
1.0984,74.801,74.827
1.2068,74.879,75.093
1.3118,74.782,74.964
1.4123,74.839,75.348
1.5169,74.643,75.447
1.6266,75.072,75.06
1.7315,75.06,74.432
1.8307,75.076,74.83
1.9353,74.834,75.96
2.0464,75.172,75.075
2.1513,74.988,74.944
2.2492,74.759,75.276
2.3538,74.449,74.475
2.4661,75.002,75.177
2.571,75.233,75.067
2.6676,75.243,74.695
2.7722,74.771,74.943
2.8859,74.944,75.198
2.9908,74.894,75.322
3.0861,75.034,74.95
3.1907,74.885,75.011
3.3057,75.222,75.735
3.4106,74.969,75.473
3.5045,74.781,74.303
3.6091,74.536,74.013
3.7254,75.045,74.848
3.8303,75.075,76.027
3.9229,74.948,75.546
4.0275,74.577,74.34
4.1452,74.997,74.669
4.2501,75.141,75.379
4.3414,75.295,74.816
4.446,75.054,75.126
4.565,75.225,75.935
4.6699,74.78,74.87
4.7598,74.448,73.92
4.8644,74.309,74.797
4.9847,75.114,75.65
5.0896,75.438,75.359
5.1783,75.243,74.778
5.2829,74.555,74.894
5.4045,74.736,75.722
5.5094,74.964,75.503
5.5967,75.297,74.183
5.7013,75.071,74.117
5.8243,75.176,75.281
5.9292,74.752,75.548
6.0152,74.614,75.411
6.1198,74.512,74.948
6.244,75.164,74.823


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_254.csv <==
x,qOut,qIn
0.052451,75.268,75.304
0.15692,75.215,74.796
0.26153,74.804,74.49
0.36732,75.079,75.115
0.47222,75.058,75.522
0.57537,75.086,75.126
0.67997,74.771,74.559
0.78708,75.017,75.183
0.89198,74.824,75.583
0.99382,74.825,74.835
1.0984,74.729,74.487
1.2068,75.232,74.631
1.3118,75.086,75.392
1.4123,74.823,75.734
1.5169,74.49,75.137
1.6266,75.011,75.242
1.7315,75.161,74.771
1.8307,75.135,74.077
1.9353,74.809,74.742
2.0464,75.128,75.409
2.1513,75.016,75.606
2.2492,74.748,74.892
2.3538,74.34,74.801
2.4661,74.891,74.999
2.571,75.295,75.182
2.6676,75.517,75.458
2.7722,75.022,75.154
2.8859,74.911,74.702
2.9908,74.488,75.091
3.0861,74.55,75.332
3.1907,74.66,74.923
3.3057,75.356,75.374
3.4106,75.284,74.715
3.5045,74.972,74.697
3.6091,74.54,75.321
3.7254,75.007,75.023
3.8303,75.205,75.42
3.9229,75.179,75.382
4.0275,74.728,74.208
4.1452,74.971,74.471
4.2501,74.995,75.601
4.3414,75.09,75.598
4.446,74.813,75.286
4.565,75.072,75.278
4.6699,74.886,74.328
4.7598,74.887,74.406
4.8644,74.778,75.377
4.9847,75.247,74.882
5.0896,75.053,74.598
5.1783,74.7,75.771
5.2829,74.329,75.87
5.4045,74.959,74.767
5.5094,75.366,74.382
5.5967,75.503,75.522
5.7013,74.992,75.751
5.8243,74.942,74.777
5.9292,74.586,74.699
6.0152,74.538,74.884
6.1198,74.473,75.013
6.244,75.132,75.322


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_255.csv <==
x,qOut,qIn
0.052451,75.012,74.956
0.15692,74.938,74.903
0.26153,74.614,74.466
0.36732,74.967,74.976
0.47222,74.938,75.472
0.57537,74.906,75.454
0.67997,74.619,74.867
0.78708,75.042,74.798
0.89198,75.126,75.429
0.99382,75.24,75.228
1.0984,74.962,74.079
1.2068,75.143,74.742
1.3118,74.784,75.776
1.4123,74.602,75.065
1.5169,74.478,74.532
1.6266,75.159,74.638
1.7315,75.319,75.172
1.8307,75.225,75.403
1.9353,74.763,75.598
2.0464,74.964,75.624
2.1513,74.834,74.302
2.2492,74.77,74.001
2.3538,74.592,75.461
2.4661,75.113,75.603
2.571,75.125,75.485
2.6676,74.869,75.506
2.7722,74.378,74.267
2.8859,74.835,74.451
2.9908,75.215,75.793
3.0861,75.51,74.856
3.1907,75.098,74.237
3.3057,75.019,75.195
3.4106,74.559,75.528
3.5045,74.626,75.123
3.6091,74.794,74.941
3.7254,75.522,75.466
3.8303,75.391,75.192
3.9229,74.958,74.384
4.0275,74.427,74.283
4.1452,74.828,75.281
4.2501,74.974,75.858
4.3414,74.923,74.876
4.446,74.571,74.679
4.565,75.011,74.967
4.6699,75.224,75.081
4.7598,75.355,75.591
4.8644,74.959,74.989
4.9847,75.026,74.794
5.0896,74.687,75.1
5.1783,74.628,75.338
5.2829,74.593,75.185
5.4045,75.254,74.451
5.5094,75.289,74.917
5.5967,75.034,75.519
5.7013,74.535,75.004
5.8243,74.902,74.629
5.9292,75.08,75.007
6.0152,75.169,75.425
6.1198,74.848,75.541
6.244,75.115,75.071


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_256.csv <==
x,qOut,qIn
0.052451,74.744,74.632
0.15692,74.906,75.27
0.26153,74.813,75.478
0.36732,75.23,75.116
0.47222,75.032,74.403
0.57537,74.777,74.959
0.67997,74.508,75.328
0.78708,75.125,75.028
0.89198,75.362,75.328
0.99382,75.242,75.467
1.0984,74.666,74.45
1.2068,74.857,74.978
1.3118,74.938,75.159
1.4123,75.084,74.479
1.5169,74.791,74.417
1.6266,75.006,75.003
1.7315,74.81,76.267
1.8307,74.825,75.85
1.9353,74.726,74.793
2.0464,75.258,74.532
2.1513,75.213,74.606
2.2492,75.048,74.826
2.3538,74.607,75.316
2.4661,74.828,75.31
2.571,74.65,74.889
2.6676,74.58,74.913
2.7722,74.572,75.428
2.8859,75.402,74.925
2.9908,75.718,74.908
3.0861,75.472,75.207
3.1907,74.619,75.164
3.3057,74.577,74.996
3.4106,74.634,75.035
3.5045,74.967,75.5
3.6091,74.916,75.082
3.7254,75.279,74.812
3.8303,75.056,74.764
3.9229,74.921,74.608
4.0275,74.655,75.225
4.1452,75.081,75.957
4.2501,75.026,74.533
4.3414,74.932,73.968
4.446,74.688,75.343
4.565,75.182,75.77
4.6699,75.242,75.056
4.7598,75.087,75.12
4.8644,74.573,75.129
4.9847,74.815,75.112
5.0896,74.861,74.884
5.1783,75.029,74.348
5.2829,74.847,74.768
5.4045,75.132,75.914
5.5094,74.852,75.227
5.5967,74.709,74.257
5.7013,74.613,74.712
5.8243,75.303,75.589
5.9292,75.442,74.987
6.0152,75.216,75.162
6.1198,74.586,75.6
6.244,74.736,74.735


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_257.csv <==
x,qOut,qIn
0.052451,75.44,75.568
0.15692,75.108,74.88
0.26153,74.502,73.707
0.36732,74.717,75.304
0.47222,74.728,75.964
0.57537,74.772,75.066
0.67997,74.593,74.94
0.78708,75.112,74.429
0.89198,75.226,75.016
0.99382,75.247,76.084
1.0984,74.859,75.29
1.2068,75.008,74.578
1.3118,74.721,74.513
1.4123,74.624,74.996
1.5169,74.594,75.273
1.6266,75.321,74.949
1.7315,75.439,75.135
1.8307,75.102,75.535
1.9353,74.462,74.86
2.0464,74.798,74.675
2.1513,75.134,75.357
2.2492,75.345,74.785
2.3538,74.889,74.625
2.4661,74.892,75.346
2.571,74.635,75.582
2.6676,74.759,75.134
2.7722,74.755,74.844
2.8859,75.297,74.647
2.9908,75.189,74.918
3.0861,75.019,75.489
3.1907,74.637,74.92
3.3057,74.953,74.877
3.4106,74.865,75.043
3.5045,74.849,74.819
3.6091,74.747,75.209
3.7254,75.319,75.542
3.8303,75.311,75.083
3.9229,75.001,74.596
4.0275,74.452,75.141
4.1452,74.796,75.157
4.2501,74.986,74.609
4.3414,75.091,75.147
4.446,74.745,75.593
4.565,74.99,75.304
4.6699,74.916,74.324
4.7598,75.015,74.6
4.8644,74.903,75.353
4.9847,75.319,75.767
5.0896,75.109,75.13
5.1783,74.807,74.857
5.2829,74.429,75.387
5.4045,74.941,75.113
5.5094,75.158,74.35
5.5967,75.202,74.804
5.7013,74.764,74.994
5.8243,74.906,74.965
5.9292,74.746,75.311
6.0152,74.838,75.282
6.1198,74.857,75.089
6.244,75.482,74.952


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_258.csv <==
x,qOut,qIn
0.052451,75.559,74.346
0.15692,75.29,75.041
0.26153,74.66,75.898
0.36732,74.808,75.781
0.47222,74.756,74.92
0.57537,74.752,74.516
0.67997,74.607,74.49
0.78708,75.187,75.115
0.89198,75.312,75.4
0.99382,75.111,74.738
1.0984,74.473,74.845
1.2068,74.674,75.471
1.3118,74.858,75.032
1.4123,75.271,74.82
1.5169,75.233,75.501
1.6266,75.447,75.503
1.7315,74.912,74.68
1.8307,74.547,74.386
1.9353,74.364,74.837
2.0464,75.061,75.636
2.1513,75.217,75.473
2.2492,75.046,74.676
2.3538,74.61,74.494
2.4661,75.024,75.318
2.571,75.232,75.378
2.6676,75.293,74.777
2.7722,74.838,74.951
2.8859,74.932,75.052
2.9908,74.719,75.265
3.0861,74.774,75.417
3.1907,74.732,74.817
3.3057,75.28,75.018
3.4106,75.178,75.303
3.5045,74.924,74.904
3.6091,74.551,74.675
3.7254,75.016,74.875
3.8303,75.138,74.911
3.9229,75.061,74.878
4.0275,74.659,75.491
4.1452,75.004,75.46
4.2501,75.09,74.094
4.3414,75.148,74.81
4.446,74.85,76.387
4.565,75.121,75.733
4.6699,74.949,73.864
4.7598,74.777,74.575
4.8644,74.46,75.026
4.9847,74.935,75.258
5.0896,75.07,75.505
5.1783,75.062,75.091
5.2829,74.667,75.404
5.4045,74.976,74.902
5.5094,75.053,74.809
5.5967,75.237,75.182
5.7013,74.96,74.55
5.8243,75.061,74.787
5.9292,74.611,75.525
6.0152,74.505,75.201
6.1198,74.578,75.122
6.244,75.413,74.888


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_259.csv <==
x,qOut,qIn
0.052451,74.989,74.743
0.15692,74.891,75.087
0.26153,74.71,75.628
0.36732,75.251,75.359
0.47222,75.267,75.181
0.57537,75.032,74.709
0.67997,74.533,74.655
0.78708,74.838,75.201
0.89198,74.897,74.935
0.99382,74.893,74.641
1.0984,74.581,75.157
1.2068,74.979,75.071
1.3118,75.075,75.324
1.4123,75.207,75.139
1.5169,74.999,74.921
1.6266,75.287,75.247
1.7315,75.02,74.858
1.8307,74.774,74.351
1.9353,74.459,74.968
2.0464,74.936,75.828
2.1513,74.995,75.288
2.2492,74.926,74.371
2.3538,74.637,74.895
2.4661,75.101,75.738
2.571,75.212,75.493
2.6676,75.146,74.844
2.7722,74.664,74.353
2.8859,74.855,75.387
2.9908,74.798,74.914
3.0861,74.915,74.025
3.1907,74.808,75.145
3.3057,75.254,76.052
3.4106,75.12,75.46
3.5045,74.956,74.33
3.6091,74.71,74.483
3.7254,75.233,74.688
3.8303,75.29,75.279
3.9229,75.051,75.914
4.0275,74.443,75.61
4.1452,74.657,74.893
4.2501,74.757,74.112
4.3414,75.042,74.827
4.446,75.035,75.678
4.565,75.411,75.03
4.6699,75.024,74.786
4.7598,74.514,75.332
4.8644,74.146,75.035
4.9847,74.913,75.121
5.0896,75.481,75.237
5.1783,75.602,74.427
5.2829,74.943,74.844
5.4045,74.821,75.936
5.5094,74.616,74.961
5.5967,74.808,74.472
5.7013,74.772,75.523
5.8243,75.228,75.121
5.9292,75.072,74.545
6.0152,74.978,74.92
6.1198,74.717,75.177
6.244,75.106,75.067


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_260.csv <==
x,qOut,qIn
0.052451,75.021,74.955
0.15692,74.955,73.878
0.26153,74.656,74.983
0.36732,75.009,75.926
0.47222,74.929,75.922
0.57537,74.896,75.249
0.67997,74.71,73.599
0.78708,75.212,74.531
0.89198,75.228,75.898
0.99382,75.094,74.856
1.0984,74.617,75.151
1.2068,74.818,75.738
1.3118,74.71,74.825
1.4123,74.816,73.802
1.5169,74.876,74.693
1.6266,75.499,76.023
1.7315,75.351,75.059
1.8307,74.791,74.658
1.9353,74.176,75.146
2.0464,74.729,75.209
2.1513,75.292,74.993
2.2492,75.571,75.011
2.3538,75.046,75.362
2.4661,74.906,74.915
2.571,74.519,74.812
2.6676,74.6,75.162
2.7722,74.667,75.628
2.8859,75.315,75.15
2.9908,75.254,74.816
3.0861,75.009,74.804
3.1907,74.606,74.948
3.3057,75.03,75.22
3.4106,75.138,74.658
3.5045,75.073,74.506
3.6091,74.659,75.536
3.7254,74.977,75.954
3.8303,75.052,75.233
3.9229,75.153,74.89
4.0275,74.882,74.586
4.1452,75.145,74.59
4.2501,74.947,75.124
4.3414,74.807,75.404
4.446,74.473,74.922
4.565,74.867,75.005
4.6699,74.897,74.966
4.7598,75.061,75.043
4.8644,75.043,75.321
4.9847,75.51,75.346
5.0896,75.23,74.769
5.1783,74.734,74.654
5.2829,74.247,75.413
5.4045,74.787,75.442
5.5094,75.107,74.507
5.5967,75.157,74.566
5.7013,74.744,75.438
5.8243,75.003,75.432
5.9292,75.03,75.141
6.0152,75.099,74.962
6.1198,74.827,74.714
6.244,75.137,75.52


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_261.csv <==
x,qOut,qIn
0.052451,75.451,74.777
0.15692,75.434,74.269
0.26153,74.876,74.796
0.36732,74.915,75.869
0.47222,74.715,75.768
0.57537,74.716,74.602
0.67997,74.551,74.113
0.78708,75.05,75.073
0.89198,75.084,75.533
0.99382,75.105,75.354
1.0984,74.806,74.68
1.2068,75.076,75.104
1.3118,74.876,75.022
1.4123,74.842,74.472
1.5169,74.789,75.092
1.6266,75.366,75.713
1.7315,75.236,75.078
1.8307,74.795,74.682
1.9353,74.321,75.049
2.0464,74.895,74.741
2.1513,75.3,75.31
2.2492,75.339,75.487
2.3538,74.755,74.414
2.4661,74.816,75.158
2.571,74.773,75.087
2.6676,74.986,74.041
2.7722,74.914,75.046
2.8859,75.304,75.923
2.9908,75.067,75.55
3.0861,74.8,74.77
3.1907,74.455,74.659
3.3057,74.961,74.817
3.4106,75.129,75.592
3.5045,75.118,75.667
3.6091,74.653,74.606
3.7254,74.822,74.437
3.8303,74.733,75.358
3.9229,74.896,75.075
4.0275,74.91,74.396
4.1452,75.438,74.882
4.2501,75.254,75.752
4.3414,74.892,75.13
4.446,74.483,74.87
4.565,75.01,75.638
4.6699,75.247,75.095
4.7598,75.19,74.06
4.8644,74.657,74.523
4.9847,74.806,75.273
5.0896,74.765,75.427
5.1783,74.829,75.233
5.2829,74.637,75.167
5.4045,75.12,75.702
5.5094,75.221,74.392
5.5967,75.315,73.735
5.7013,74.987,75.582
5.8243,75.106,75.664
5.9292,74.702,74.541
6.0152,74.483,74.565
6.1198,74.367,75.507
6.244,75.137,75.871


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_262.csv <==
x,qOut,qIn
0.052451,74.876,75.098
0.15692,74.849,74.536
0.26153,74.735,74.799
0.36732,75.233,75.596
0.47222,75.087,75.242
0.57537,74.675,74.165
0.67997,74.175,74.364
0.78708,74.731,75.68
0.89198,75.206,75.937
0.99382,75.464,74.714
1.0984,75.038,74.818
1.2068,75.063,75.037
1.3118,74.812,75.149
1.4123,74.89,75.361
1.5169,74.749,74.519
1.6266,75.09,74.835
1.7315,74.796,75.393
1.8307,74.667,75.017
1.9353,74.625,75.075
2.0464,75.349,75.284
2.1513,75.453,75.024
2.2492,75.163,74.878
2.3538,74.574,74.853
2.4661,74.847,75.438
2.571,74.965,74.85
2.6676,75.001,74.489
2.7722,74.671,75.674
2.8859,75.016,75.564
2.9908,75.063,74.026
3.0861,75.124,74.699
3.1907,74.835,75.557
3.3057,75.117,75.481
3.4106,74.972,75.298
3.5045,74.89,75.206
3.6091,74.646,74.846
3.7254,75.113,74.644
3.8303,75.149,74.952
3.9229,75.076,74.643
4.0275,74.636,74.827
4.1452,74.847,75.807
4.2501,74.749,75.604
4.3414,74.86,74.726
4.446,74.879,74.161
4.565,75.484,74.936
4.6699,75.409,75.747
4.7598,75.01,75.082
4.8644,74.347,74.502
4.9847,74.593,75.486
5.0896,74.74,75.779
5.1783,75.005,74.172
5.2829,74.972,74.379
5.4045,75.395,75.675
5.5094,75.151,75.613
5.5967,74.772,74.97
5.7013,74.35,74.095
5.8243,74.895,74.386
5.9292,75.205,75.402
6.0152,75.327,75.605
6.1198,74.94,75.123
6.244,75.088,75.167


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_263.csv <==
x,qOut,qIn
0.052451,74.892,75.752
0.15692,75.142,74.754
0.26153,74.977,74.573
0.36732,75.182,74.779
0.47222,74.773,75.287
0.57537,74.598,75.296
0.67997,74.511,74.864
0.78708,75.17,75.146
0.89198,75.204,75.218
0.99382,75.007,74.784
1.0984,74.657,74.691
1.2068,75.107,75.723
1.3118,75.172,75.212
1.4123,74.954,74.158
1.5169,74.451,74.901
1.6266,74.82,75.625
1.7315,75.052,75.593
1.8307,75.189,74.208
1.9353,74.834,74.367
2.0464,75.042,75.776
2.1513,74.939,75.405
2.2492,74.992,74.632
2.3538,74.788,75.044
2.4661,75.151,75.25
2.571,75.005,75.312
2.6676,74.928,74.802
2.7722,74.702,74.346
2.8859,75.126,75.103
2.9908,75.018,75.306
3.0861,74.837,74.875
3.1907,74.562,74.88
3.3057,75.106,75.539
3.4106,75.264,75.7
3.5045,75.192,75.103
3.6091,74.74,74.465
3.7254,74.968,74.444
3.8303,74.902,75.053
3.9229,74.84,75.399
4.0275,74.519,74.9
4.1452,74.913,75.452
4.2501,74.972,75.18
4.3414,75.094,73.919
4.446,74.992,74.742
4.565,75.439,75.715
4.6699,75.269,74.778
4.7598,74.837,75.089
4.8644,74.231,75.96
4.9847,74.628,75.06
5.0896,74.971,74.185
5.1783,75.3,75.115
5.2829,75.058,75.734
5.4045,75.154,75.472
5.5094,74.718,74.779
5.5967,74.53,74.442
5.7013,74.458,74.549
5.8243,75.216,75.34
5.9292,75.445,75.609
6.0152,75.298,74.938
6.1198,74.682,74.261
6.244,74.832,75.306


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_264.csv <==
x,qOut,qIn
0.052451,75.121,75.277
0.15692,74.772,75.511
0.26153,74.27,75.223
0.36732,74.705,74.778
0.47222,74.986,75.034
0.57537,75.27,75.505
0.67997,75.107,74.889
0.78708,75.329,74.836
0.89198,74.941,75.158
0.99382,74.615,74.544
1.0984,74.359,74.852
1.2068,75.017,75.846
1.3118,75.279,75.336
1.4123,75.242,74.219
1.5169,74.78,74.536
1.6266,75.022,75.598
1.7315,75.042,75.525
1.8307,75.062,74.844
1.9353,74.688,74.884
2.0464,74.926,74.694
2.1513,74.839,74.575
2.2492,74.971,75.381
2.3538,74.871,76.165
2.4661,75.251,75.283
2.571,74.967,74.493
2.6676,74.74,75.058
2.7722,74.597,75.332
2.8859,75.26,74.737
2.9908,75.344,74.536
3.0861,74.959,75.098
3.1907,74.288,75.438
3.3057,74.645,75.366
3.4106,75.051,74.21
3.5045,75.434,74.648
3.6091,75.216,75.834
3.7254,75.331,75.625
3.8303,74.925,74.691
3.9229,74.7,74.667
4.0275,74.442,75.422
4.1452,74.957,75.297
4.2501,75.025,74.993
4.3414,74.996,75.207
4.446,74.649,74.768
4.565,74.969,74.746
4.6699,74.94,75.301
4.7598,75.012,75
4.8644,74.861,74.636
4.9847,75.273,75.834
5.0896,75.107,75.281
5.1783,74.917,74.127
5.2829,74.652,75.138
5.4045,75.146,74.938
5.5094,75.162,74.72
5.5967,74.949,75.298
5.7013,74.48,75.231
5.8243,74.839,75.509
5.9292,74.975,75.287
6.0152,75.113,74.492
6.1198,74.947,74.649
6.244,75.314,74.848


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_265.csv <==
x,qOut,qIn
0.052451,75.179,75.691
0.15692,74.793,75.111
0.26153,74.327,74.794
0.36732,74.864,74.978
0.47222,75.24,75.14
0.57537,75.397,74.824
0.67997,74.917,75.086
0.78708,74.91,75.323
0.89198,74.616,75.513
0.99382,74.675,74.986
1.0984,74.706,74.284
1.2068,75.363,74.985
1.3118,75.364,75.168
1.4123,75.117,74.737
1.5169,74.589,74.954
1.6266,74.869,75.415
1.7315,74.938,74.792
1.8307,75.069,74.466
1.9353,74.905,75.893
2.0464,75.269,75.628
2.1513,75.068,74.504
2.2492,74.799,75.283
2.3538,74.419,75.71
2.4661,74.88,74.863
2.571,75.02,74.5
2.6676,75.031,74.788
2.7722,74.693,74.62
2.8859,75.026,75.389
2.9908,75.035,75.95
3.0861,75.064,74.708
3.1907,74.841,74.637
3.3057,75.269,75.553
3.4106,75.26,75.468
3.5045,75.142,74.496
3.6091,74.636,73.978
3.7254,74.771,74.772
3.8303,74.615,76.387
3.9229,74.715,75.748
4.0275,74.732,74.294
4.1452,75.373,74.539
4.2501,75.389,75.307
4.3414,75.225,75.037
4.446,74.777,74.931
4.565,74.979,75.088
4.6699,74.754,75.455
4.7598,74.561,74.981
4.8644,74.425,74.029
4.9847,75.188,75.38
5.0896,75.524,75.941
5.1783,75.361,74.553
5.2829,74.638,74.417
5.4045,74.72,74.891
5.5094,74.843,75.309
5.5967,75.129,75.54
5.7013,74.916,75.004
5.8243,75.1,75.167
5.9292,74.793,74.836
6.0152,74.78,74.409
6.1198,74.749,74.845
6.244,75.319,75.268


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_266.csv <==
x,qOut,qIn
0.052451,75.464,75.544
0.15692,75.297,75.204
0.26153,74.796,74.719
0.36732,75.028,75.098
0.47222,74.987,75.339
0.57537,74.899,74.768
0.67997,74.527,74.509
0.78708,74.883,75.12
0.89198,74.947,75.565
0.99382,75.023,75.229
1.0984,74.779,74.593
1.2068,75.143,74.798
1.3118,75.092,75.465
1.4123,75.062,75.218
1.5169,74.755,74.685
1.6266,75.055,74.771
1.7315,74.897,75.564
1.8307,74.804,75.7
1.9353,74.608,74.427
2.0464,75.14,74.102
2.1513,75.189,75.6
2.2492,75.063,75.826
2.3538,74.647,75.153
2.4661,74.965,74.261
2.571,74.977,74.845
2.6676,74.997,75.287
2.7722,74.771,75.045
2.8859,75.164,75.853
2.9908,75.067,75.064
3.0861,74.855,73.641
3.1907,74.503,74.735
3.3057,75.014,75.655
3.4106,75.248,75.258
3.5045,75.212,75.115
3.6091,74.614,75.509
3.7254,74.715,75.179
3.8303,74.758,74.405
3.9229,75.159,74.747
4.0275,75.154,75.062
4.1452,75.365,75.281
4.2501,74.761,75.405
4.3414,74.402,74.95
4.446,74.358,74.662
4.565,75.263,75.266
4.6699,75.588,74.656
4.7598,75.403,73.959
4.8644,74.7,75.361
4.9847,74.739,75.341
5.0896,74.684,75.559
5.1783,74.824,75.819
5.2829,74.764,74.881
5.4045,75.285,74.566
5.5094,75.238,75.503
5.5967,75.024,75.285
5.7013,74.502,74.586
5.8243,74.712,74.592
5.9292,74.655,75.122
6.0152,74.741,75.373
6.1198,74.717,74.878
6.244,75.366,74.771


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_267.csv <==
x,qOut,qIn
0.052451,74.987,75.615
0.15692,74.551,75.449
0.26153,74.337,74.547
0.36732,75.08,75.009
0.47222,75.318,75.56
0.57537,75.104,74.673
0.67997,74.534,74.779
0.78708,74.813,75.311
0.89198,74.964,74.627
0.99382,75.045,74.808
1.0984,74.738,75.746
1.2068,75.067,75.264
1.3118,75.067,74.256
1.4123,75.096,74.846
1.5169,74.829,75.619
1.6266,75.16,75.472
1.7315,75.034,74.745
1.8307,74.875,75.188
1.9353,74.528,75.414
2.0464,74.959,75.163
2.1513,75.068,74.464
2.2492,75.1,74.865
2.3538,74.727,75.298
2.4661,74.955,74.609
2.571,74.843,74.805
2.6676,74.912,75.369
2.7722,74.824,75.43
2.8859,75.331,75.645
2.9908,75.249,75.041
3.0861,75.055,74.378
3.1907,74.666,74.884
3.3057,75,74.833
3.4106,74.93,75.074
3.5045,74.76,75.557
3.6091,74.379,74.856
3.7254,74.829,75.322
3.8303,75.04,75.022
3.9229,75.284,74.47
4.0275,75.136,75.196
4.1452,75.383,74.969
4.2501,74.976,74.964
4.3414,74.589,75.537
4.446,74.269,75.507
4.565,74.898,74.903
4.6699,75.179,74.39
4.7598,75.255,74.684
4.8644,74.909,75.329
4.9847,75.128,75.96
5.0896,74.929,75.417
5.1783,74.741,74.117
5.2829,74.486,74.202
5.4045,75.083,75.298
5.5094,75.33,75.753
5.5967,75.284,74.748
5.7013,74.666,74.678
5.8243,74.717,75.02
5.9292,74.674,75.118
6.0152,75.021,75.207
6.1198,75.099,74.844
6.244,75.474,74.688


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_268.csv <==
x,qOut,qIn
0.052451,74.831,74.493
0.15692,75.078,74.641
0.26153,75.056,75.305
0.36732,75.498,75.812
0.47222,75.258,75
0.57537,74.812,73.858
0.67997,74.281,75.008
0.78708,74.747,75.567
0.89198,75.063,75.202
0.99382,75.214,75.105
1.0984,74.827,75.33
1.2068,74.995,74.881
1.3118,74.877,74.954
1.4123,74.999,75.295
1.5169,74.885,74.354
1.6266,75.236,74.602
1.7315,74.918,75.77
1.8307,74.654,75.469
1.9353,74.473,75.026
2.0464,75.17,75.16
2.1513,75.392,75.083
2.2492,75.262,74.65
2.3538,74.714,74.589
2.4661,74.869,74.928
2.571,74.784,75.876
2.6676,74.736,75.388
2.7722,74.518,74.41
2.8859,75.088,74.802
2.9908,75.326,75.203
3.0861,75.412,74.961
3.1907,74.961,75.09
3.3057,75.006,75.449
3.4106,74.695,74.442
3.5045,74.666,74.548
3.6091,74.63,76.263
3.7254,75.269,75.342
3.8303,75.288,73.996
3.9229,75.04,74.711
4.0275,74.547,75.629
4.1452,74.894,75.951
4.2501,75.028,75.104
4.3414,75.067,74.388
4.446,74.733,74.81
4.565,75.063,75.174
4.6699,75.093,75.083
4.7598,75.116,74.882
4.8644,74.705,74.873
4.9847,74.874,75.123
5.0896,74.729,74.802
5.1783,74.936,74.415
5.2829,75.026,75.462
5.4045,75.542,76.101
5.5094,75.203,74.968
5.5967,74.717,74.878
5.7013,74.326,74.957
5.8243,74.928,74.751
5.9292,75.179,74.671
6.0152,75.06,74.997
6.1198,74.505,75.63
6.244,74.728,75.414


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_269.csv <==
x,qOut,qIn
0.052451,75.022,74.777
0.15692,74.776,75.179
0.26153,74.46,75.522
0.36732,75.013,75.624
0.47222,75.218,74.921
0.57537,75.182,74.071
0.67997,74.754,74.265
0.78708,75.006,75.453
0.89198,74.977,75.973
0.99382,74.909,75.105
1.0984,74.543,74.507
1.2068,74.933,74.997
1.3118,75.087,75.278
1.4123,75.322,74.791
1.5169,75.055,75.216
1.6266,75.114,75.291
1.7315,74.581,74.465
1.8307,74.408,75.172
1.9353,74.486,75.258
2.0464,75.364,75.033
2.1513,75.532,74.998
2.2492,75.202,75.455
2.3538,74.563,75.471
2.4661,74.846,74.064
2.571,75.05,74.554
2.6676,75.142,75.844
2.7722,74.742,75.571
2.8859,74.925,74.824
2.9908,74.818,74.813
3.0861,74.902,74.844
3.1907,74.827,75.014
3.3057,75.336,75.207
3.4106,75.243,75.11
3.5045,74.918,75.182
3.6091,74.358,75.437
3.7254,74.712,74.758
3.8303,74.958,74.805
3.9229,75.23,75.139
4.0275,74.992,74.625
4.1452,75.151,74.9
4.2501,74.803,75.197
4.3414,74.706,74.913
4.446,74.638,75.682
4.565,75.285,75.677
4.6699,75.325,74.628
4.7598,75.121,74.913
4.8644,74.63,75.071
4.9847,74.876,75.137
5.0896,74.818,75.374
5.1783,74.756,74.784
5.2829,74.513,74.554
5.4045,75.04,74.902
5.5094,75.222,75.458
5.5967,75.309,75.242
5.7013,74.975,74.938
5.8243,75.186,75.067
5.9292,74.976,74.964
6.0152,74.907,74.824
6.1198,74.72,75.22
6.244,75.163,75.007


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_270.csv <==
x,qOut,qIn
0.052451,75.044,74.588
0.15692,74.998,74.076
0.26153,74.717,74.896
0.36732,75.041,75.722
0.47222,74.846,75.184
0.57537,74.524,74.795
0.67997,74.193,75.052
0.78708,74.93,74.775
0.89198,75.539,75.385
0.99382,75.831,75.524
1.0984,75.213,74.682
1.2068,74.914,74.731
1.3118,74.408,75.334
1.4123,74.564,75.351
1.5169,74.75,74.972
1.6266,75.419,74.647
1.7315,75.228,75.03
1.8307,74.895,75.439
1.9353,74.517,74.756
2.0464,75.014,74.904
2.1513,75.144,75.359
2.2492,75.068,74.971
2.3538,74.688,74.915
2.4661,75.042,74.576
2.571,75.094,75.753
2.6676,75.047,75.815
2.7722,74.641,74.239
2.8859,74.915,74.864
2.9908,74.905,75.366
3.0861,74.994,74.659
3.1907,74.801,75.021
3.3057,75.159,75.134
3.4106,74.994,75.022
3.5045,74.851,75.005
3.6091,74.605,75.306
3.7254,75.122,75.201
3.8303,75.204,74.646
3.9229,75.117,74.81
4.0275,74.71,75.112
4.1452,74.999,75.477
4.2501,74.966,75.286
4.3414,74.927,74.945
4.446,74.645,74.448
4.565,75.063,74.969
4.6699,75.109,75.841
4.7598,75.087,75.096
4.8644,74.695,73.993
4.9847,74.937,75.4
5.0896,74.846,76
5.1783,74.928,74.436
5.2829,74.825,74.166
5.4045,75.274,75.526
5.5094,75.102,75.55
5.5967,74.86,74.517
5.7013,74.529,74.186
5.8243,75.019,74.573
5.9292,75.128,75.698
6.0152,75.086,76.188
6.1198,74.739,75.344
6.244,75.074,75.143


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_271.csv <==
x,qOut,qIn
0.052451,75.017,75.138
0.15692,74.986,74.536
0.26153,74.748,74.317
0.36732,75.162,75.579
0.47222,75.107,76.075
0.57537,74.983,74.911
0.67997,74.644,74.164
0.78708,75.051,75.125
0.89198,75.11,75.712
0.99382,75.099,74.619
1.0984,74.681,74.612
1.2068,74.843,74.973
1.3118,74.642,75.443
1.4123,74.7,74.992
1.5169,74.738,74.918
1.6266,75.404,75.098
1.7315,75.383,75.023
1.8307,75.075,74.797
1.9353,74.579,75.138
2.0464,74.941,75.477
2.1513,75.039,74.798
2.2492,74.972,74.513
2.3538,74.597,74.895
2.4661,74.968,75.697
2.571,75.07,75.573
2.6676,75.074,74.492
2.7722,74.693,74.159
2.8859,74.98,75.016
2.9908,74.99,76.177
3.0861,75.055,75.749
3.1907,74.735,74.753
3.3057,74.976,74.479
3.4106,74.821,75.02
3.5045,74.918,74.677
3.6091,74.871,74.393
3.7254,75.305,75.388
3.8303,74.988,75.853
3.9229,74.603,75.06
4.0275,74.387,74.725
4.1452,75.21,75.005
4.2501,75.669,75.071
4.3414,75.548,75.069
4.446,74.689,75.123
4.565,74.523,74.796
4.6699,74.431,74.715
4.7598,74.749,75.422
4.8644,74.858,75.461
4.9847,75.437,74.509
5.0896,75.331,75.014
5.1783,75.08,75.875
5.2829,74.626,74.855
5.4045,74.967,74.439
5.5094,75.007,75.615
5.5967,74.971,75.281
5.7013,74.619,74.641
5.8243,74.955,75.226
5.9292,74.971,74.911
6.0152,75.008,74.933
6.1198,74.742,75.326
6.244,75.09,74.893


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_272.csv <==
x,qOut,qIn
0.052451,75.137,75.176
0.15692,74.865,74.841
0.26153,74.52,74.637
0.36732,74.971,75.343
0.47222,75.002,74.563
0.57537,74.912,74.334
0.67997,74.639,75.931
0.78708,75.144,75.653
0.89198,75.288,75.011
0.99382,75.223,75.124
1.0984,74.76,74.524
1.2068,74.966,75.21
1.3118,74.892,75.73
1.4123,74.841,74.783
1.5169,74.506,74.318
1.6266,74.873,74.949
1.7315,74.929,75.295
1.8307,75.095,74.943
1.9353,74.956,75.065
2.0464,75.306,75.119
2.1513,75.065,75.458
2.2492,74.883,74.973
2.3538,74.674,74.482
2.4661,75.202,74.714
2.571,75.178,75.586
2.6676,74.886,75.959
2.7722,74.391,75.156
2.8859,74.801,74.608
2.9908,75.036,73.836
3.0861,75.206,74.526
3.1907,74.941,76.198
3.3057,75.159,75.634
3.4106,74.883,74.599
3.5045,74.663,75.099
3.6091,74.482,75.299
3.7254,75.2,74.779
3.8303,75.524,74.925
3.9229,75.363,75.734
4.0275,74.529,75.114
4.1452,74.453,74.441
4.2501,74.495,75.328
4.3414,74.991,75.577
4.446,75.136,74.968
4.565,75.536,74.473
4.6699,75.11,74.71
4.7598,74.764,75.042
4.8644,74.509,75.14
4.9847,75.103,75.531
5.0896,75.196,75.218
5.1783,75.053,74.804
5.2829,74.685,74.856
5.4045,75.098,75.014
5.5094,75.179,75.159
5.5967,75.036,75.154
5.7013,74.486,74.582
5.8243,74.692,75.074
5.9292,74.755,75.405
6.0152,75.015,75.467
6.1198,74.978,74.997
6.244,75.385,74.812


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_273.csv <==
x,qOut,qIn
0.052451,74.961,75.048
0.15692,74.99,74.56
0.26153,74.759,75.609
0.36732,75.203,75.717
0.47222,75.244,74.941
0.57537,75.136,74.475
0.67997,74.655,74.794
0.78708,74.869,75.345
0.89198,74.832,74.967
0.99382,74.897,74.374
1.0984,74.683,75.287
1.2068,75.092,75.959
1.3118,75.075,74.768
1.4123,75.13,74.366
1.5169,74.926,75.294
1.6266,75.257,75.407
1.7315,75.009,74.733
1.8307,74.751,74.78
1.9353,74.429,74.986
2.0464,74.934,75.38
2.1513,75.059,75.225
2.2492,75.077,74.591
2.3538,74.807,74.563
2.4661,75.171,75.901
2.571,75.092,76.027
2.6676,74.92,74.497
2.7722,74.536,74.098
2.8859,74.926,75.059
2.9908,74.999,74.868
3.0861,75.02,74.999
3.1907,74.692,75.834
3.3057,74.984,75.458
3.4106,74.89,74.082
3.5045,74.957,74.301
3.6091,74.945,75.109
3.7254,75.496,75.81
3.8303,75.305,75.404
3.9229,74.734,74.633
4.0275,74.127,74.993
4.1452,74.689,75.566
4.2501,75.251,74.959
4.3414,75.497,74.505
4.446,74.915,74.758
4.565,74.761,75.425
4.6699,74.449,75.108
4.7598,74.668,74.777
4.8644,74.835,75.217
4.9847,75.504,74.68
5.0896,75.391,75.13
5.1783,75.096,75.411
5.2829,74.626,74.896
5.4045,74.951,74.904
5.5094,74.937,75.171
5.5967,74.872,75.82
5.7013,74.615,75.122
5.8243,75.077,74.299
5.9292,75.117,75.061
6.0152,74.99,75.287
6.1198,74.575,74.652
6.244,74.909,75.158


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_274.csv <==
x,qOut,qIn
0.052451,74.898,75.412
0.15692,74.698,74.672
0.26153,74.615,74.468
0.36732,75.346,75.187
0.47222,75.492,75.266
0.57537,75.12,74.163
0.67997,74.326,74.481
0.78708,74.493,76.01
0.89198,74.765,75.938
0.99382,75.216,74.354
1.0984,75.218,74.067
1.2068,75.543,75.328
1.3118,75.191,75.693
1.4123,74.842,75.136
1.5169,74.391,74.414
1.6266,74.761,74.507
1.7315,74.798,75.516
1.8307,74.916,75.235
1.9353,74.849,74.882
2.0464,75.335,75.021
2.1513,75.169,74.999
2.2492,74.841,74.904
2.3538,74.478,75.276
2.4661,75.016,75.456
2.571,75.201,75.161
2.6676,75.036,75.272
2.7722,74.501,74.887
2.8859,74.812,74.488
2.9908,75.027,74.756
3.0861,75.18,75.389
3.1907,74.809,75.152
3.3057,74.983,74.503
3.4106,74.865,75.638
3.5045,75.007,75.611
3.6091,74.963,74.206
3.7254,75.424,74.901
3.8303,75.211,75.533
3.9229,74.863,74.591
4.0275,74.375,74.935
4.1452,74.758,75.302
4.2501,74.892,75.418
4.3414,74.998,75.512
4.446,74.774,74.606
4.565,75.143,74.565
4.6699,75.069,74.838
4.7598,74.988,74.706
4.8644,74.676,75.299
4.9847,75.035,75.412
5.0896,74.972,75.188
5.1783,74.926,74.834
5.2829,74.749,74.619
5.4045,75.273,75
5.5094,75.297,75.816
5.5967,75.027,75.632
5.7013,74.406,74.725
5.8243,74.634,74.117
5.9292,74.78,74.949
6.0152,75.073,75.224
6.1198,74.963,75.145
6.244,75.241,75.786


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_275.csv <==
x,qOut,qIn
0.052451,74.571,75.294
0.15692,74.7,75.151
0.26153,74.694,75.111
0.36732,75.215,74.834
0.47222,75.074,74.737
0.57537,74.899,74.365
0.67997,74.591,74.97
0.78708,75.028,75.763
0.89198,75.032,75.265
0.99382,74.964,74.864
1.0984,74.749,75.041
1.2068,75.289,75.085
1.3118,75.4,74.975
1.4123,75.202,74.683
1.5169,74.544,75.031
1.6266,74.63,74.725
1.7315,74.606,75.433
1.8307,74.823,75.764
1.9353,74.832,74.693
2.0464,75.376,74.433
2.1513,75.301,75.567
2.2492,75.079,75.773
2.3538,74.615,74.759
2.4661,74.896,74.696
2.571,74.847,74.483
2.6676,74.815,74.702
2.7722,74.607,75.914
2.8859,75.101,75.385
2.9908,75.145,74.507
3.0861,75.034,75.316
3.1907,74.687,75.562
3.3057,75.11,74.832
3.4106,75.219,74.389
3.5045,75.134,75.148
3.6091,74.598,75.724
3.7254,74.765,75.144
3.8303,74.768,74.547
3.9229,74.987,74.816
4.0275,74.928,75.025
4.1452,75.35,75.082
4.2501,75.158,75.98
4.3414,74.92,75.195
4.446,74.532,73.987
4.565,74.947,74.644
4.6699,75.04,75.407
4.7598,75.104,75.578
4.8644,74.775,75.625
4.9847,74.983,74.876
5.0896,74.751,74.66
5.1783,74.774,74.895
5.2829,74.811,74.584
5.4045,75.432,75.255
5.5094,75.262,75.369
5.5967,74.738,74.603
5.7013,74.224,74.692
5.8243,74.855,75.38
5.9292,75.402,75.259
6.0152,75.58,74.493
6.1198,74.982,74.985
6.244,74.858,75.645


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_276.csv <==
x,qOut,qIn
0.052451,75.195,75.334
0.15692,75.49,75.528
0.26153,75.031,75.047
0.36732,74.944,75.155
0.47222,74.565,74.895
0.57537,74.668,74.408
0.67997,74.745,74.868
0.78708,75.351,75.756
0.89198,75.19,74.528
0.99382,74.878,73.658
1.0984,74.513,75.657
1.2068,75.06,75.932
1.3118,75.303,74.747
1.4123,75.302,74.84
1.5169,74.82,75.404
1.6266,74.958,75.558
1.7315,74.831,74.786
1.8307,74.842,74.557
1.9353,74.596,74.775
2.0464,74.946,74.92
2.1513,74.827,75.727
2.2492,74.8,75.17
2.3538,74.659,74.819
2.4661,75.216,75.629
2.571,75.265,74.717
2.6676,75.176,74.115
2.7722,74.791,75.121
2.8859,75.041,75.491
2.9908,74.865,74.852
3.0861,74.697,75.105
3.1907,74.477,75.488
3.3057,75.102,75.632
3.4106,75.345,74.39
3.5045,75.33,73.768
3.6091,74.838,75.389
3.7254,74.951,75.778
3.8303,74.77,74.797
3.9229,74.706,74.785
4.0275,74.524,75.417
4.1452,75.109,75.413
4.2501,75.299,75.126
4.3414,75.322,74.693
4.446,74.85,74.55
4.565,74.924,75.103
4.6699,74.671,75.753
4.7598,74.666,75.401
4.8644,74.589,74.474
4.9847,75.19,74.247
5.0896,75.24,75.227
5.1783,75.171,75.835
5.2829,74.804,75.467
5.4045,75.063,74.782
5.5094,74.88,74.798
5.5967,74.765,74.7
5.7013,74.639,74.781
5.8243,75.252,75.317
5.9292,75.294,75.342
6.0152,74.921,75.02
6.1198,74.314,74.813
6.244,74.746,74.9


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_277.csv <==
x,qOut,qIn
0.052451,74.996,74.17
0.15692,74.97,74.356
0.26153,74.674,75.897
0.36732,75.081,76.351
0.47222,75.137,75.424
0.57537,75.138,74.349
0.67997,74.797,73.874
0.78708,75.072,74.839
0.89198,74.963,75.402
0.99382,74.864,75.073
1.0984,74.45,75.48
1.2068,74.733,75.382
1.3118,74.736,74.633
1.4123,75.076,74.544
1.5169,75.254,75.404
1.6266,75.715,75.422
1.7315,75.144,74.756
1.8307,74.374,74.845
1.9353,73.948,75.007
2.0464,74.808,74.885
2.1513,75.453,75.252
2.2492,75.547,74.831
2.3538,74.929,74.984
2.4661,74.918,75.321
2.571,74.81,74.943
2.6676,74.929,74.801
2.7722,74.772,75.347
2.8859,75.138,75.5
2.9908,74.959,74.756
3.0861,74.812,75.005
3.1907,74.545,75.308
3.3057,75.023,75.095
3.4106,75.07,75.187
3.5045,74.998,75.192
3.6091,74.657,74.59
3.7254,75.039,74.635
3.8303,75.084,74.967
3.9229,75.093,75.252
4.0275,74.794,75.346
4.1452,75.129,74.87
4.2501,75.056,75.111
4.3414,75.021,75.714
4.446,74.789,74.603
4.565,75.184,74.424
4.6699,75.053,75.771
4.7598,74.795,75.274
4.8644,74.382,74.61
4.9847,74.833,74.722
5.0896,75.027,75.252
5.1783,75.134,75.165
5.2829,74.847,74.923
5.4045,75.133,74.927
5.5094,75.008,75.098
5.5967,74.931,75.116
5.7013,74.682,75.379
5.8243,75.121,75.578
5.9292,75.103,74.196
6.0152,74.978,74.508
6.1198,74.606,75.672
6.244,74.969,75.267


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_278.csv <==
x,qOut,qIn
0.052451,75.08,75.599
0.15692,75.177,74.767
0.26153,74.858,74.512
0.36732,75.108,74.749
0.47222,74.967,75.679
0.57537,74.9,76.097
0.67997,74.638,75.148
0.78708,75.049,74.287
0.89198,75.012,74.431
0.99382,74.963,74.982
1.0984,74.691,75.488
1.2068,75.046,76.033
1.3118,74.9,74.989
1.4123,74.695,74.049
1.5169,74.486,74.976
1.6266,75.193,75.47
1.7315,75.551,74.751
1.8307,75.415,74.575
1.9353,74.587,74.874
2.0464,74.521,75.731
2.1513,74.591,75.153
2.2492,75.117,74.592
2.3538,75.255,75.226
2.4661,75.592,75.832
2.571,75.063,75.07
2.6676,74.633,74.007
2.7722,74.328,74.644
2.8859,74.908,75.768
2.9908,75.014,74.591
3.0861,74.939,74.612
3.1907,74.649,75.835
3.3057,75.126,75.335
3.4106,75.248,74.357
3.5045,75.248,74.898
3.6091,74.887,75.645
3.7254,75.102,75.18
3.8303,74.87,74.863
3.9229,74.661,75.136
4.0275,74.406,74.804
4.1452,74.996,75.131
4.2501,75.209,75.214
4.3414,75.177,74.409
4.446,74.72,74.877
4.565,74.944,75.779
4.6699,74.928,75.267
4.7598,74.996,74.803
4.8644,74.778,74.889
4.9847,75.145,74.978
5.0896,75.038,75.223
5.1783,74.938,75
5.2829,74.622,75.023
5.4045,74.989,75.511
5.5094,74.938,74.974
5.5967,74.921,74.718
5.7013,74.763,74.923
5.8243,75.272,75.234
5.9292,75.246,75.168
6.0152,74.993,75.16
6.1198,74.519,74.495
6.244,74.904,74.907


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_279.csv <==
x,qOut,qIn
0.052451,75.333,75.516
0.15692,75.441,74.558
0.26153,74.826,74.933
0.36732,74.796,75.395
0.47222,74.691,75.433
0.57537,74.939,74.461
0.67997,74.892,74.186
0.78708,75.251,75.709
0.89198,74.945,75.521
0.99382,74.747,74.426
1.0984,74.566,74.627
1.2068,75.177,75.398
1.3118,75.286,75.998
1.4123,75.16,75.091
1.5169,74.698,74.431
1.6266,74.94,74.777
1.7315,74.878,75.09
1.8307,74.866,74.763
1.9353,74.65,74.772
2.0464,75.091,74.993
2.1513,75.06,75.589
2.2492,74.97,75.355
2.3538,74.742,74.76
2.4661,75.265,75.219
2.571,75.344,75.189
2.6676,75.115,74.666
2.7722,74.499,74.634
2.8859,74.682,75.089
2.9908,74.744,75.593
3.0861,74.884,75.424
3.1907,74.712,74.961
3.3057,75.157,74.953
3.4106,75.19,74.542
3.5045,75.208,74.277
3.6091,74.863,75.434
3.7254,75.067,75.699
3.8303,74.822,74.684
3.9229,74.707,74.913
4.0275,74.582,75.808
4.1452,75.243,75.208
4.2501,75.417,74.475
4.3414,75.261,75.128
4.446,74.625,74.887
4.565,74.707,75.012
4.6699,74.66,76.26
4.7598,74.831,75.478
4.8644,74.776,73.504
4.9847,75.295,74.481
5.0896,75.272,75.706
5.1783,75.164,75.332
5.2829,74.715,75.233
5.4045,74.906,74.855
5.5094,74.748,74.816
5.5967,74.842,74.916
5.7013,74.894,74.856
5.8243,75.486,75.564
5.9292,75.279,75.226
6.0152,74.737,74.418
6.1198,74.216,74.51
6.244,74.829,75.587


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_280.csv <==
x,qOut,qIn
0.052451,75.004,75.921
0.15692,74.97,76.004
0.26153,74.567,74.534
0.36732,74.88,74.164
0.47222,74.961,74.71
0.57537,75.183,75.408
0.67997,75.067,75.08
0.78708,75.361,75.015
0.89198,74.985,75.986
0.99382,74.634,75.194
1.0984,74.397,74.157
1.2068,75.1,74.639
1.3118,75.385,75.218
1.4123,75.196,75.11
1.5169,74.445,75.092
1.6266,74.506,75.256
1.7315,74.628,75.557
1.8307,75.064,74.872
1.9353,75.162,74.664
2.0464,75.577,75.075
2.1513,75.21,75.186
2.2492,74.757,74.978
2.3538,74.289,74.388
2.4661,74.785,74.885
2.571,75.038,76.003
2.6676,75.204,75.317
2.7722,74.973,74.468
2.8859,75.275,74.896
2.9908,75.106,74.739
3.0861,74.948,74.885
3.1907,74.593,75.572
3.3057,74.926,75.249
3.4106,74.834,74.526
3.5045,74.781,74.965
3.6091,74.649,75.388
3.7254,75.248,75.267
3.8303,75.333,75.161
3.9229,75.081,74.467
4.0275,74.495,74.341
4.1452,74.769,75.557
4.2501,74.945,75.69
4.3414,75.109,74.381
4.446,74.802,74.692
4.565,75.038,75.602
4.6699,74.925,75.553
4.7598,75.005,74.66
4.8644,74.817,74.704
4.9847,75.127,75.199
5.0896,74.847,75.141
5.1783,74.701,74.912
5.2829,74.568,74.81
5.4045,75.179,75.076
5.5094,75.226,74.843
5.5967,75.06,75.162
5.7013,74.699,75.39
5.8243,75.114,75.057
5.9292,75.164,75.649
6.0152,75.021,75.296
6.1198,74.593,74.151
6.244,74.933,74.31


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_281.csv <==
x,qOut,qIn
0.052451,74.851,74.168
0.15692,74.878,74.345
0.26153,74.784,75.373
0.36732,75.282,75.535
0.47222,75.149,75.186
0.57537,74.862,74.852
0.67997,74.501,75.047
0.78708,75.057,75.46
0.89198,75.334,74.711
0.99382,75.318,74.945
1.0984,74.712,75.627
1.2068,74.72,74.429
1.3118,74.578,74.08
1.4123,74.787,75.576
1.5169,74.83,75.942
1.6266,75.368,74.885
1.7315,75.205,74.666
1.8307,74.968,75.319
1.9353,74.67,75.636
2.0464,75.158,75.373
2.1513,75.18,74.562
2.2492,74.887,74.336
2.3538,74.31,74.926
2.4661,74.642,75.723
2.571,74.896,75.339
2.6676,75.14,74.862
2.7722,74.926,74.666
2.8859,75.234,75.018
2.9908,75.139,75.21
3.0861,75.151,74.765
3.1907,74.843,74.877
3.3057,75.05,75.284
3.4106,74.744,75.566
3.5045,74.675,75.249
3.6091,74.666,74.738
3.7254,75.347,74.526
3.8303,75.339,75.181
3.9229,75.002,75.228
4.0275,74.463,74.929
4.1452,74.812,75.688
4.2501,74.95,75.21
4.3414,75.013,74.265
4.446,74.812,74.906
4.565,75.266,74.953
4.6699,75.27,74.758
4.7598,75.027,75.399
4.8644,74.451,75.539
4.9847,74.731,74.929
5.0896,74.919,74.97
5.1783,75.22,75.229
5.2829,75.107,74.562
5.4045,75.363,75.258
5.5094,74.973,75.516
5.5967,74.607,74.792
5.7013,74.273,74.719
5.8243,74.88,74.986
5.9292,75.17,75.397
6.0152,75.266,75.215
6.1198,74.87,75.235
6.244,75.029,75.344


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_282.csv <==
x,qOut,qIn
0.052451,75.411,75.298
0.15692,75.12,75.419
0.26153,74.476,74.763
0.36732,74.757,74.278
0.47222,75.024,75.41
0.57537,75.214,75.83
0.67997,74.825,74.695
0.78708,74.948,74.533
0.89198,74.789,75.065
0.99382,74.947,74.889
1.0984,74.929,75.042
1.2068,75.389,75.276
1.3118,75.136,75.229
1.4123,74.801,74.766
1.5169,74.438,74.915
1.6266,74.973,75.236
1.7315,75.17,75.19
1.8307,75.125,75.034
1.9353,74.64,75.059
2.0464,74.839,75.692
2.1513,74.822,75.02
2.2492,74.959,73.977
2.3538,74.833,74.267
2.4661,75.238,75.194
2.571,75.077,75.85
2.6676,74.883,75.394
2.7722,74.556,74.886
2.8859,75.045,74.783
2.9908,75.202,75.561
3.0861,75.294,74.696
3.1907,74.938,74.133
3.3057,75.025,75.047
3.4106,74.601,75.946
3.5045,74.394,75.338
3.6091,74.35,74.717
3.7254,75.195,74.812
3.8303,75.53,75.576
3.9229,75.454,75.108
4.0275,74.838,74.457
4.1452,74.859,75.458
4.2501,74.678,74.856
4.3414,74.691,73.622
4.446,74.608,75.325
4.565,75.229,76.022
4.6699,75.348,75.25
4.7598,75.22,74.841
4.8644,74.734,74.232
4.9847,75.005,75.112
5.0896,75.068,76.033
5.1783,75.102,75.328
5.2829,74.669,74.468
5.4045,74.813,74.484
5.5094,74.666,75.283
5.5967,74.841,75.408
5.7013,74.849,74.981
5.8243,75.321,75.078
5.9292,75.049,74.634
6.0152,74.76,74.893
6.1198,74.56,75.492
6.244,75.235,75.088


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_283.csv <==
x,qOut,qIn
0.052451,74.992,75.162
0.15692,74.917,75.354
0.26153,74.715,75.721
0.36732,75.116,75.548
0.47222,74.907,74.354
0.57537,74.655,74.475
0.67997,74.463,75.012
0.78708,75.151,74.802
0.89198,75.373,75.398
0.99382,75.071,75.842
1.0984,74.353,74.731
1.2068,74.633,74.69
1.3118,75.054,75.295
1.4123,75.525,74.704
1.5169,75.251,74.628
1.6266,75.165,75.368
1.7315,74.55,75.524
1.8307,74.417,75.128
1.9353,74.465,74.804
2.0464,75.259,74.756
2.1513,75.38,75.242
2.2492,75.214,75.056
2.3538,74.691,75.197
2.4661,74.879,75.235
2.571,74.795,74.54
2.6676,74.839,74.812
2.7722,74.747,75.296
2.8859,75.294,75.024
2.9908,75.271,74.828
3.0861,75.027,75.291
3.1907,74.554,75.673
3.3057,74.925,75.046
3.4106,75.07,74.137
3.5045,75.134,75.088
3.6091,74.774,75.517
3.7254,74.983,75.092
3.8303,74.822,75.049
3.9229,74.782,75.354
4.0275,74.616,75.171
4.1452,75.16,75.213
4.2501,75.238,75.035
4.3414,75.15,74.849
4.446,74.681,74.69
4.565,74.883,74.639
4.6699,74.806,74.995
4.7598,74.893,75.105
4.8644,74.787,75.449
4.9847,75.281,75.322
5.0896,75.222,75.34
5.1783,75.117,74.904
5.2829,74.819,74.47
5.4045,75.163,75.298
5.5094,74.99,75.634
5.5967,74.686,74.987
5.7013,74.271,73.811
5.8243,74.782,74.573
5.9292,75.079,76.397
6.0152,75.278,75.537
6.1198,75.003,74.095
6.244,75.219,74.395


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_284.csv <==
x,qOut,qIn
0.052451,74.941,74.944
0.15692,74.905,74.93
0.26153,74.696,74.894
0.36732,75.197,75.07
0.47222,75.248,75.481
0.57537,75.055,75.359
0.67997,74.496,74.511
0.78708,74.74,74.224
0.89198,74.859,75.449
0.99382,75.131,76.053
1.0984,75.017,75.215
1.2068,75.311,74.438
1.3118,74.992,74.592
1.4123,74.822,74.895
1.5169,74.685,75.24
1.6266,75.252,75.527
1.7315,75.171,74.591
1.8307,74.788,74.675
1.9353,74.337,75.824
2.0464,74.914,75.309
2.1513,75.333,74.48
2.2492,75.395,74.927
2.3538,74.778,75.452
2.4661,74.756,75.436
2.571,74.64,74.672
2.6676,74.864,74.563
2.7722,74.842,74.69
2.8859,75.3,75.537
2.9908,75.134,75.639
3.0861,74.97,75.306
3.1907,74.645,74.823
3.3057,75.053,74.881
3.4106,75.054,75.215
3.5045,75.046,74.151
3.6091,74.744,74.463
3.7254,75.013,75.836
3.8303,74.786,75.192
3.9229,74.671,74.615
4.0275,74.613,75.348
4.1452,75.365,75.061
4.2501,75.575,74.939
4.3414,75.346,75.133
4.446,74.636,75.081
4.565,74.677,75.428
4.6699,74.613,75.221
4.7598,74.733,74.614
4.8644,74.679,74.888
4.9847,75.246,75.264
5.0896,75.272,74.968
5.1783,75.087,74.436
5.2829,74.599,75.234
5.4045,74.903,75.57
5.5094,74.996,74.738
5.5967,75.125,75.075
5.7013,74.911,75.544
5.8243,75.236,74.823
5.9292,75.065,74.315
6.0152,74.902,74.997
6.1198,74.564,75.792
6.244,74.954,75.41


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_285.csv <==
x,qOut,qIn
0.052451,75.154,74.119
0.15692,74.813,74.601
0.26153,74.568,75.065
0.36732,75.184,75.249
0.47222,75.276,75.37
0.57537,74.952,75.263
0.67997,74.385,75.109
0.78708,74.793,75
0.89198,75.138,74.71
0.99382,75.332,74.686
1.0984,74.899,75.114
1.2068,74.913,75.924
1.3118,74.599,75.507
1.4123,74.619,74.342
1.5169,74.654,74.518
1.6266,75.369,75.531
1.7315,75.454,75.038
1.8307,75.201,74.557
1.9353,74.558,74.839
2.0464,74.723,75.702
2.1513,74.782,74.902
2.2492,75.043,74.516
2.3538,75.032,75.049
2.4661,75.463,75.534
2.571,75.197,75.251
2.6676,74.827,74.921
2.7722,74.409,75.188
2.8859,74.89,74.791
2.9908,75.057,74.427
3.0861,75.06,74.925
3.1907,74.703,75.229
3.3057,75.002,75.266
3.4106,74.956,75.29
3.5045,74.939,75.266
3.6091,74.76,75.251
3.7254,75.271,74.705
3.8303,75.296,74.917
3.9229,75.046,75.559
4.0275,74.423,74.99
4.1452,74.61,74.441
4.2501,74.687,74.816
4.3414,74.933,75.562
4.446,74.905,75.669
4.565,75.388,74.998
4.6699,75.272,74.303
4.7598,75.055,74.42
4.8644,74.661,75.587
4.9847,75.024,75.874
5.0896,75.014,75.064
5.1783,74.867,74.657
5.2829,74.488,74.795
5.4045,74.937,75.245
5.5094,75.163,75.644
5.5967,75.268,75.169
5.7013,74.802,74.143
5.8243,74.863,74.989
5.9292,74.663,75.201
6.0152,74.874,74.35
6.1198,74.953,75.869
6.244,75.461,75.745


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_286.csv <==
x,qOut,qIn
0.052451,74.81,75.96
0.15692,74.764,75.11
0.26153,74.683,73.99
0.36732,75.294,74.376
0.47222,75.331,75.162
0.57537,75.106,75.311
0.67997,74.509,75.508
0.78708,74.678,74.896
0.89198,74.681,74.857
0.99382,74.95,75.522
1.0984,75.06,75.42
1.2068,75.588,74.879
1.3118,75.268,74.488
1.4123,74.665,74.597
1.5169,74.113,74.839
1.6266,74.692,75.704
1.7315,75.142,75.7
1.8307,75.289,74.606
1.9353,74.89,74.633
2.0464,75.113,75.476
2.1513,75.116,75.338
2.2492,75.148,74.651
2.3538,74.706,74.889
2.4661,74.796,74.847
2.571,74.562,75.218
2.6676,74.729,75.028
2.7722,74.854,74.559
2.8859,75.5,75.21
2.9908,75.355,75.609
3.0861,75.007,75.003
3.1907,74.589,74.388
3.3057,75.046,75.029
3.4106,75.15,75.676
3.5045,74.994,75.271
3.6091,74.499,74.65
3.7254,74.785,74.951
3.8303,74.872,74.953
3.9229,74.992,74.834
4.0275,74.797,75.163
4.1452,75.17,74.953
4.2501,75.055,75.353
4.3414,74.907,75.503
4.446,74.623,74.438
4.565,75.122,74.878
4.6699,75.24,74.652
4.7598,75.152,74.903
4.8644,74.654,76.198
4.9847,74.85,75.047
5.0896,74.816,74.294
5.1783,74.921,75.349
5.2829,74.792,75.381
5.4045,75.228,74.579
5.5094,75.108,75.343
5.5967,74.867,75.865
5.7013,74.445,74.762
5.8243,74.88,74.481
5.9292,75.084,74.952
6.0152,75.231,74.744
6.1198,74.904,75.025
6.244,75.067,75.51


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_287.csv <==
x,qOut,qIn
0.052451,75.112,75.404
0.15692,74.806,74.559
0.26153,74.474,75.216
0.36732,75.038,75.313
0.47222,75.254,74.798
0.57537,75.172,74.337
0.67997,74.61,74.745
0.78708,74.744,75.559
0.89198,74.714,75.483
0.99382,74.893,75.061
1.0984,74.883,75.046
1.2068,75.444,75.259
1.3118,75.404,74.743
1.4123,75.161,74.474
1.5169,74.6,75.284
1.6266,74.773,75.608
1.7315,74.685,74.927
1.8307,74.725,74.717
1.9353,74.665,74.691
2.0464,75.309,74.994
2.1513,75.436,75.594
2.2492,75.255,74.972
2.3538,74.662,74.113
2.4661,74.83,75.08
2.571,74.851,76.513
2.6676,74.994,75.192
2.7722,74.804,73.902
2.8859,75.134,74.574
2.9908,74.949,75.823
3.0861,74.826,75.613
3.1907,74.553,74.586
3.3057,74.975,74.696
3.4106,74.931,74.92
3.5045,74.897,74.914
3.6091,74.762,75.25
3.7254,75.314,75.419
3.8303,75.302,74.982
3.9229,74.972,74.405
4.0275,74.463,74.736
4.1452,74.909,75.493
4.2501,75.214,75.348
4.3414,75.24,75.022
4.446,74.672,75.069
4.565,74.773,75.21
4.6699,74.8,74.593
4.7598,75.094,74.439
4.8644,74.964,75.319
4.9847,75.181,75.324
5.0896,74.779,75.785
5.1783,74.625,74.859
5.2829,74.573,73.966
5.4045,75.296,75.435
5.5094,75.422,75.475
5.5967,75.197,74.313
5.7013,74.574,75.237
5.8243,74.73,75.515
5.9292,74.742,74.521
6.0152,74.941,74.514
6.1198,74.894,74.994
6.244,75.332,75.899


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_288.csv <==
x,qOut,qIn
0.052451,74.904,74.877
0.15692,74.69,75.186
0.26153,74.533,75.424
0.36732,75.141,75.232
0.47222,75.172,75.291
0.57537,74.945,75.277
0.67997,74.548,74.71
0.78708,75.018,74.466
0.89198,75.218,75.123
0.99382,75.154,75.449
1.0984,74.592,74.99
1.2068,74.744,75.37
1.3118,74.778,74.801
1.4123,75.071,73.9
1.5169,75.084,74.745
1.6266,75.493,75.836
1.7315,75.167,75.961
1.8307,74.739,75.208
1.9353,74.297,74.117
2.0464,74.842,74.89
2.1513,75.161,75.775
2.2492,75.307,74.623
2.3538,74.853,74.715
2.4661,74.854,75.187
2.571,74.513,75.098
2.6676,74.592,75.04
2.7722,74.756,74.877
2.8859,75.534,74.916
2.9908,75.516,75.15
3.0861,75.108,75.452
3.1907,74.52,75.267
3.3057,74.874,74.883
3.4106,75.059,75.399
3.5045,75.063,75.286
3.6091,74.668,73.79
3.7254,74.947,74.592
3.8303,74.953,76.011
3.9229,74.949,75.2
4.0275,74.641,74.847
4.1452,75.033,75.26
4.2501,75.117,75.08
4.3414,75.242,74.74
4.446,74.968,75.248
4.565,75.147,74.898
4.6699,74.785,74.492
4.7598,74.568,75.244
4.8644,74.405,75.668
4.9847,75.092,75.375
5.0896,75.324,74.849
5.1783,75.3,74.901
5.2829,74.878,74.742
5.4045,75.105,74.896
5.5094,75.011,75.32
5.5967,74.878,75.246
5.7013,74.468,75.052
5.8243,74.828,74.434
5.9292,74.955,75.264
6.0152,75.192,76.218
6.1198,75.033,74.717
6.244,75.275,74.227


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_289.csv <==
x,qOut,qIn
0.052451,74.823,75.222
0.15692,75.041,74.681
0.26153,74.917,74.861
0.36732,75.162,75.311
0.47222,74.725,75.612
0.57537,74.511,74.96
0.67997,74.535,74.743
0.78708,75.41,75.221
0.89198,75.63,75.748
0.99382,75.236,75.141
1.0984,74.405,73.934
1.2068,74.53,74.446
1.3118,74.755,75.498
1.4123,75.068,75.227
1.5169,74.918,74.973
1.6266,75.231,74.993
1.7315,75.075,75.383
1.8307,75.05,75.079
1.9353,74.864,75.004
2.0464,75.258,74.773
2.1513,75.042,74.666
2.2492,74.695,75.414
2.3538,74.27,75.873
2.4661,74.783,75.048
2.571,75.061,74.403
2.6676,75.207,74.929
2.7722,74.933,75.004
2.8859,75.211,75.05
2.9908,75.066,75.431
3.0861,74.879,75.29
3.1907,74.489,74.952
3.3057,74.921,75.115
3.4106,75.11,75.229
3.5045,75.274,74.74
3.6091,74.929,74.514
3.7254,75.029,75.319
3.8303,74.694,75.259
3.9229,74.664,74.486
4.0275,74.648,75.461
4.1452,75.311,75.13
4.2501,75.345,74.624
4.3414,75.172,75.584
4.446,74.729,74.93
4.565,75.003,74.558
4.6699,74.924,75.361
4.7598,74.846,75.686
4.8644,74.606,75.279
4.9847,75.089,74.886
5.0896,75.135,74.495
5.1783,75.033,75.065
5.2829,74.641,75.36
5.4045,74.956,75.148
5.5094,74.936,75.25
5.5967,74.887,74.761
5.7013,74.649,74.123
5.8243,75.167,74.933
5.9292,75.32,76.546
6.0152,75.265,75.678
6.1198,74.728,73.937
6.244,74.864,74.529


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_290.csv <==
x,qOut,qIn
0.052451,74.947,75.003
0.15692,74.602,74.892
0.26153,74.394,75.679
0.36732,75.106,75.593
0.47222,75.352,74.024
0.57537,75.201,74.372
0.67997,74.651,75.308
0.78708,74.891,75.566
0.89198,74.985,75.071
0.99382,75.05,74.553
1.0984,74.751,75.191
1.2068,75.106,75.745
1.3118,75.151,74.962
1.4123,75.198,74.63
1.5169,74.789,75.099
1.6266,74.903,75.182
1.7315,74.648,75.077
1.8307,74.707,74.62
1.9353,74.7,74.689
2.0464,75.286,74.925
2.1513,75.211,75.744
2.2492,75.025,75.489
2.3538,74.703,74.535
2.4661,75.143,75.39
2.571,75.158,75.671
2.6676,75.019,74.179
2.7722,74.613,73.906
2.8859,74.918,75.366
2.9908,74.866,75.538
3.0861,74.772,74.821
3.1907,74.51,75.457
3.3057,75.055,75.16
3.4106,75.278,74.669
3.5045,75.377,74.765
3.6091,75.006,74.785
3.7254,75.108,75.182
3.8303,74.744,75.899
3.9229,74.512,75.531
4.0275,74.345,74.093
4.1452,75.08,74.711
4.2501,75.416,75.773
4.3414,75.404,75.078
4.446,74.783,74.831
4.565,74.763,75.053
4.6699,74.586,75.005
4.7598,74.763,74.695
4.8644,74.829,74.862
4.9847,75.424,75.647
5.0896,75.308,75.743
5.1783,74.98,74.374
5.2829,74.532,73.982
5.4045,74.998,75.184
5.5094,75.227,75.855
5.5967,75.217,74.989
5.7013,74.677,74.822
5.8243,74.794,74.975
5.9292,74.761,75.032
6.0152,75.023,75.364
6.1198,74.999,74.904
6.244,75.347,75.041


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_291.csv <==
x,qOut,qIn
0.052451,74.663,74.894
0.15692,74.762,75.152
0.26153,74.78,75.143
0.36732,75.439,74.979
0.47222,75.462,74.961
0.57537,75.079,75.127
0.67997,74.418,75.171
0.78708,74.711,75.068
0.89198,74.957,75.276
0.99382,75.127,75.101
1.0984,74.807,74.793
1.2068,75.04,74.98
1.3118,74.94,75.4
1.4123,74.948,74.981
1.5169,74.701,74.509
1.6266,75.081,75.159
1.7315,75.028,75.169
1.8307,75.02,75.214
1.9353,74.783,75.403
2.0464,75.173,74.778
2.1513,75.077,74.827
2.2492,74.969,74.595
2.3538,74.681,74.965
2.4661,75.076,75.838
2.571,75.004,75.832
2.6676,74.838,74.358
2.7722,74.545,73.937
2.8859,75.092,75.337
2.9908,75.316,74.956
3.0861,75.271,74.568
3.1907,74.665,75.771
3.3057,74.71,75.425
3.4106,74.625,74.529
3.5045,74.932,75.223
3.6091,75.059,75.475
3.7254,75.541,75.411
3.8303,75.141,74.713
3.9229,74.592,74.359
4.0275,74.172,75.22
4.1452,74.829,75.463
4.2501,75.225,74.738
4.3414,75.273,74.26
4.446,74.811,74.92
4.565,75.023,76.016
4.6699,75.045,75.483
4.7598,75.144,74.274
4.8644,74.879,74.87
4.9847,75.142,75.808
5.0896,74.939,74.779
5.1783,74.829,73.985
5.2829,74.535,74.6
5.4045,74.912,75.968
5.5094,74.842,75.846
5.5967,74.846,74.511
5.7013,74.755,74.856
5.8243,75.347,75.089
5.9292,75.379,74.69
6.0152,75.141,75.06
6.1198,74.557,75.415
6.244,74.723,74.926


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_292.csv <==
x,qOut,qIn
0.052451,75.085,75.605
0.15692,74.7,74.597
0.26153,74.352,74.047
0.36732,75.015,75.079
0.47222,75.413,75.768
0.57537,75.453,75.434
0.67997,74.832,74.732
0.78708,74.788,74.555
0.89198,74.603,75.472
0.99382,74.82,75.477
1.0984,74.874,74.317
1.2068,75.35,74.604
1.3118,75.031,75.244
1.4123,74.654,75.061
1.5169,74.38,76.009
1.6266,75.068,75.744
1.7315,75.361,74.409
1.8307,75.263,74.443
1.9353,74.731,74.755
2.0464,74.931,75.125
2.1513,74.936,74.991
2.2492,74.873,74.613
2.3538,74.489,75.339
2.4661,74.903,75.915
2.571,75.156,74.639
2.6676,75.475,74.22
2.7722,75.221,75.571
2.8859,75.247,75.374
2.9908,74.691,74.645
3.0861,74.459,75.206
3.1907,74.346,75.66
3.3057,75.026,75.004
3.4106,75.151,74.428
3.5045,75.13,75.216
3.6091,74.833,75.137
3.7254,75.165,74.763
3.8303,75.032,75.269
3.9229,74.852,75.19
4.0275,74.563,75.101
4.1452,75.082,75.215
4.2501,75.221,74.886
4.3414,75.163,75.091
4.446,74.713,75.239
4.565,74.926,75.463
4.6699,74.842,74.299
4.7598,74.85,74.393
4.8644,74.673,75.51
4.9847,75.156,75.709
5.0896,75.158,74.972
5.1783,75.047,74.754
5.2829,74.701,74.754
5.4045,75.102,75.009
5.5094,75.168,75.133
5.5967,75.123,75.378
5.7013,74.675,75.55
5.8243,74.868,75.077
5.9292,74.771,74.674
6.0152,74.904,74.459
6.1198,74.871,74.859
6.244,75.336,75.663


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_293.csv <==
x,qOut,qIn
0.052451,74.941,75.557
0.15692,75.167,74.953
0.26153,75.151,74.394
0.36732,75.504,75.147
0.47222,75.047,75.012
0.57537,74.532,74.661
0.67997,74.128,75.649
0.78708,74.76,75.859
0.89198,75.111,74.283
0.99382,75.266,74.156
1.0984,74.987,75.342
1.2068,75.232,75.784
1.3118,75.017,75.144
1.4123,74.774,74.99
1.5169,74.422,75.002
1.6266,74.94,74.732
1.7315,75.182,74.885
1.8307,75.303,75.306
1.9353,74.897,75.419
2.0464,74.98,75.132
2.1513,74.689,74.555
2.2492,74.728,74.398
2.3538,74.788,75.544
2.4661,75.448,75.84
2.571,75.349,74.69
2.6676,74.911,74.494
2.7722,74.363,74.928
2.8859,74.829,75.259
2.9908,75.16,75.213
3.0861,75.258,74.357
3.1907,74.784,75.297
3.3057,74.895,75.826
3.4106,74.79,74.744
3.5045,74.943,74.549
3.6091,74.86,75.09
3.7254,75.255,75.504
3.8303,75.001,75.256
3.9229,74.75,74.824
4.0275,74.469,74.829
4.1452,75.022,74.761
4.2501,75.163,75.552
4.3414,75.123,75.673
4.446,74.739,74.974
4.565,75.026,74.278
4.6699,74.972,74.751
4.7598,74.973,75.451
4.8644,74.775,75.233
4.9847,75.196,74.655
5.0896,75.077,74.818
5.1783,74.857,75.508
5.2829,74.561,75.329
5.4045,75.118,75.494
5.5094,75.304,75.229
5.5967,75.141,74.667
5.7013,74.542,74.64
5.8243,74.736,74.52
5.9292,74.844,74.939
6.0152,74.998,75.565
6.1198,74.703,75.227
6.244,74.981,74.885


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_294.csv <==
x,qOut,qIn
0.052451,74.856,75.326
0.15692,75.002,75.571
0.26153,74.843,74.547
0.36732,75.238,74.269
0.47222,75.109,75.297
0.57537,74.916,75.45
0.67997,74.569,75.088
0.78708,75.005,75.397
0.89198,75.074,75.32
0.99382,75.029,74.417
1.0984,74.722,74.54
1.2068,75.111,75.033
1.3118,75.112,75.43
1.4123,74.928,75.2
1.5169,74.425,74.948
1.6266,74.766,74.838
1.7315,74.996,74.419
1.8307,75.327,75.191
1.9353,75.156,76.109
2.0464,75.297,75.419
2.1513,74.812,74.802
2.2492,74.555,74.656
2.3538,74.452,74.983
2.4661,75.173,75.165
2.571,75.309,75.162
2.6676,75.034,74.808
2.7722,74.411,74.717
2.8859,74.706,75.306
2.9908,74.987,75.607
3.0861,75.346,74.948
3.1907,75.183,74.179
3.3057,75.352,74.711
3.4106,74.936,76.021
3.5045,74.724,75.236
3.6091,74.517,73.96
3.7254,75.049,75.043
3.8303,75.042,75.85
3.9229,74.96,74.682
4.0275,74.706,75.179
4.1452,75.134,75.479
4.2501,75.059,74.595
4.3414,74.845,74.16
4.446,74.503,75.063
4.565,74.985,75.826
4.6699,75.112,75.684
4.7598,75.011,75.101
4.8644,74.622,74.321
4.9847,75.053,75.099
5.0896,75.279,75.282
5.1783,75.337,74.31
5.2829,74.789,74.704
5.4045,74.778,75.916
5.5094,74.551,75.408
5.5967,74.741,74.693
5.7013,74.875,74.398
5.8243,75.539,75.18
5.9292,75.442,75.55
6.0152,75.06,74.717
6.1198,74.456,74.9
6.244,74.74,75.075


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_295.csv <==
x,qOut,qIn
0.052451,75.247,75.252
0.15692,75.45,74.886
0.26153,75.053,74.949
0.36732,75.156,75.346
0.47222,74.934,75.783
0.57537,74.858,75.044
0.67997,74.622,74.528
0.78708,75.053,74.289
0.89198,75.006,75.18
0.99382,74.868,75.848
1.0984,74.469,75.172
1.2068,74.824,74.801
1.3118,74.895,75.348
1.4123,75.065,74.684
1.5169,75.005,74.474
1.6266,75.446,75.234
1.7315,75.215,75.625
1.8307,74.754,75.068
1.9353,74.219,74.409
2.0464,74.731,75.201
2.1513,75.147,75.572
2.2492,75.414,75.088
2.3538,75.045,74.582
2.4661,75.083,74.081
2.571,74.742,75.298
2.6676,74.72,75.789
2.7722,74.647,75.127
2.8859,75.203,74.493
2.9908,75.135,75.291
3.0861,74.995,75.408
3.1907,74.734,74.633
3.3057,75.181,75.007
3.4106,75.113,75.447
3.5045,74.785,75.057
3.6091,74.282,74.851
3.7254,74.737,75.216
3.8303,75.066,75.077
3.9229,75.26,74.375
4.0275,74.906,75.105
4.1452,75.059,75.947
4.2501,74.875,74.687
4.3414,74.897,73.973
4.446,74.762,75.33
4.565,75.246,76.005
4.6699,75.188,75.432
4.7598,75.034,74.77
4.8644,74.637,74.09
4.9847,74.98,74.696
5.0896,75.003,75.456
5.1783,75.037,75.123
5.2829,74.732,75.305
5.4045,75.008,75.482
5.5094,74.853,74.938
5.5967,74.902,75.056
5.7013,74.886,74.888
5.8243,75.415,74.665
5.9292,75.174,75.506
6.0152,74.655,75.228
6.1198,74.159,74.282
6.244,74.771,74.794


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_296.csv <==
x,qOut,qIn
0.052451,75.044,74.944
0.15692,75.03,75.225
0.26153,74.615,75.549
0.36732,74.841,75.355
0.47222,74.777,75.444
0.57537,74.944,74.851
0.67997,74.983,74.082
0.78708,75.531,74.974
0.89198,75.328,75.632
0.99382,74.801,74.708
1.0984,74.149,74.901
1.2068,74.573,75.617
1.3118,74.98,75.133
1.4123,75.372,74.61
1.5169,75.216,74.569
1.6266,75.374,75.92
1.7315,74.924,75.15
1.8307,74.612,73.731
1.9353,74.379,74.62
2.0464,75.022,76.121
2.1513,75.224,75.42
2.2492,75.179,74.104
2.3538,74.752,74.491
2.4661,75.019,75.505
2.571,75.01,76.12
2.6676,75.029,75.432
2.7722,74.719,74.24
2.8859,74.997,74.513
2.9908,74.85,74.909
3.0861,74.842,74.913
3.1907,74.69,75.443
3.3057,75.139,74.981
3.4106,74.988,74.971
3.5045,74.791,75.217
3.6091,74.632,74.883
3.7254,75.323,75.002
3.8303,75.517,75.565
3.9229,75.165,75.244
4.0275,74.375,74.887
4.1452,74.546,75.278
4.2501,74.829,74.989
4.3414,75.155,74.541
4.446,74.913,74.758
4.565,75.094,74.779
4.6699,74.866,75.632
4.7598,74.869,75.538
4.8644,74.748,74.517
4.9847,75.279,74.652
5.0896,75.282,75.625
5.1783,75.198,75.073
5.2829,74.793,74.454
5.4045,74.995,75.111
5.5094,74.776,75.103
5.5967,74.669,74.234
5.7013,74.515,75.296
5.8243,75.113,75.856
5.9292,75.213,75.372
6.0152,75.081,75.28
6.1198,74.649,74.468
6.244,74.98,74.321


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_297.csv <==
x,qOut,qIn
0.052451,75.169,75.314
0.15692,75.053,74.406
0.26153,74.611,74.665
0.36732,75,75.79
0.47222,75.235,74.723
0.57537,75.318,73.84
0.67997,74.756,75.509
0.78708,74.727,75.928
0.89198,74.525,74.691
0.99382,74.829,74.299
1.0984,75.029,75.426
1.2068,75.625,75.832
1.3118,75.335,74.581
1.4123,74.878,74.844
1.5169,74.41,75.372
1.6266,74.873,75.06
1.7315,75.021,74.879
1.8307,75.006,75.269
1.9353,74.685,74.905
2.0464,75.049,74.887
2.1513,75.044,75.075
2.2492,74.996,74.738
2.3538,74.721,74.868
2.4661,75.133,75.44
2.571,75.119,75.609
2.6676,74.987,75.194
2.7722,74.615,75.253
2.8859,74.996,74.834
2.9908,75.053,74.384
3.0861,75.024,74.738
3.1907,74.644,74.947
3.3057,74.909,75.26
3.4106,74.83,75.594
3.5045,74.855,74.893
3.6091,74.785,74.976
3.7254,75.42,75.13
3.8303,75.531,74.651
3.9229,75.276,74.996
4.0275,74.536,75.811
4.1452,74.562,75.054
4.2501,74.529,74.95
4.3414,74.783,75.276
4.446,74.844,74.544
4.565,75.414,75.156
4.6699,75.313,75.552
4.7598,75.004,74.775
4.8644,74.501,74.51
4.9847,74.882,74.724
5.0896,75.069,75.465
5.1783,75.203,75.424
5.2829,74.888,74.845
5.4045,75.096,74.798
5.5094,74.895,74.882
5.5967,74.88,75.619
5.7013,74.749,75.673
5.8243,75.214,74.898
5.9292,75.048,74.13
6.0152,74.771,74.565
6.1198,74.446,75.412
6.244,74.992,76.001


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_298.csv <==
x,qOut,qIn
0.052451,75.055,75.212
0.15692,74.723,75.091
0.26153,74.331,75.016
0.36732,74.871,74.907
0.47222,75.139,74.717
0.57537,75.148,74.855
0.67997,74.72,75.205
0.78708,75,75.243
0.89198,75.078,75.341
0.99382,75.179,74.929
1.0984,74.884,74.858
1.2068,75.142,75.283
1.3118,74.993,75.099
1.4123,74.914,75.367
1.5169,74.572,75.084
1.6266,74.889,74.409
1.7315,74.83,74.716
1.8307,74.93,75.241
1.9353,74.835,75.585
2.0464,75.286,75.835
2.1513,75.113,75.246
2.2492,74.898,74.219
2.3538,74.655,74.071
2.4661,75.216,75.165
2.571,75.306,75.141
2.6676,75.018,74.811
2.7722,74.35,75.796
2.8859,74.599,74.941
2.9908,74.873,74.987
3.0861,75.35,75.693
3.1907,75.331,74.681
3.3057,75.493,74.218
3.4106,74.838,75.528
3.5045,74.353,75.567
3.6091,74.158,74.762
3.7254,74.975,75.092
3.8303,75.323,75.558
3.9229,75.298,75.046
4.0275,74.844,74.143
4.1452,75.06,74.953
4.2501,74.989,75.623
4.3414,74.885,74.7
4.446,74.532,74.587
4.565,74.938,75.446
4.6699,75.056,75.63
4.7598,75.182,74.466
4.8644,74.946,74.533
4.9847,75.225,75.532
5.0896,74.997,75.894
5.1783,74.796,74.85
5.2829,74.485,73.824
5.4045,74.964,74.741
5.5094,75.067,75.593
5.5967,75.083,75.188
5.7013,74.763,74.927
5.8243,75.07,74.565
5.9292,74.984,75.42
6.0152,74.982,75.712
6.1198,74.812,74.98
6.244,75.235,74.738


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_299.csv <==
x,qOut,qIn
0.052451,74.895,74.805
0.15692,74.851,74.365
0.26153,74.63,75.015
0.36732,75.104,76.239
0.47222,75.137,75.254
0.57537,75.077,74.353
0.67997,74.724,74.709
0.78708,75.036,75.171
0.89198,74.968,75.267
0.99382,74.91,75.134
1.0984,74.608,74.483
1.2068,74.982,74.41
1.3118,74.954,75.158
1.4123,75.01,75.619
1.5169,74.896,75.655
1.6266,75.357,75.082
1.7315,75.183,74.784
1.8307,74.861,74.835
1.9353,74.487,75.142
2.0464,74.967,75.42
2.1513,75.048,75.143
2.2492,74.797,74.679
2.3538,74.296,74.517
2.4661,74.77,75.235
2.571,75.203,75.499
2.6676,75.493,74.968
2.7722,75.096,75.085
2.8859,75.112,74.966
2.9908,74.815,74.792
3.0861,74.892,74.727
3.1907,74.824,75.111
3.3057,75.244,75.667
3.4106,74.955,75.348
3.5045,74.695,74.889
3.6091,74.501,74.801
3.7254,75.175,74.378
3.8303,75.377,74.974
3.9229,75.199,75.704
4.0275,74.566,75.196
4.1452,74.703,75.114
4.2501,74.738,75.141
4.3414,74.991,74.744
4.446,75.01,74.801
4.565,75.474,75.199
4.6699,75.208,75.273
4.7598,74.73,75.029
4.8644,74.198,74.969
4.9847,74.705,75.469
5.0896,75.088,74.929
5.1783,75.342,73.831
5.2829,75.047,75.427
5.4045,75.191,76.12
5.5094,74.896,74.205
5.5967,74.767,74.658
5.7013,74.584,75.771
5.8243,75.148,75.588
5.9292,75.233,74.455
6.0152,75.162,74.479
6.1198,74.75,75.275
6.244,74.997,75.6


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_300.csv <==
x,qOut,qIn
0.052451,75.029,75.161
0.15692,75.306,76.296
0.26153,75.046,75.029
0.36732,75.184,74.502
0.47222,74.836,74.637
0.57537,74.748,74.906
0.67997,74.7,75.318
0.78708,75.324,75.183
0.89198,75.267,74.703
0.99382,74.875,75.092
1.0984,74.354,75.083
1.2068,74.852,74.788
1.3118,75.24,75.092
1.4123,75.369,75.559
1.5169,74.838,75.145
1.6266,74.847,75.21
1.7315,74.679,75.399
1.8307,74.848,74.38
1.9353,74.793,74.373
2.0464,75.209,75.171
2.1513,74.977,75.226
2.2492,74.769,75.156
2.3538,74.494,75.115
2.4661,75.039,75.446
2.571,75.203,74.868
2.6676,75.292,74.636
2.7722,75.003,75.156
2.8859,75.2,74.767
2.9908,74.854,75.001
3.0861,74.575,75.534
3.1907,74.337,75.415
3.3057,74.991,75.37
3.4106,75.246,74.56
3.5045,75.281,74.157
3.6091,74.906,75.184
3.7254,75.117,75.76
3.8303,74.931,74.537
3.9229,74.737,74.406
4.0275,74.426,75.646
4.1452,74.973,75.749
4.2501,75.231,74.749
4.3414,75.346,74.723
4.446,74.934,75.276
4.565,75.023,74.999
4.6699,74.751,75.276
4.7598,74.713,75.461
4.8644,74.572,74.588
4.9847,75.092,74.483
5.0896,75.079,74.976
5.1783,75.041,75.459
5.2829,74.798,75.309
5.4045,75.194,74.984
5.5094,75.077,75.471
5.5967,74.905,74.99
5.7013,74.643,74.203
5.8243,75.145,75.148
5.9292,75.177,75.885
6.0152,74.907,75.003
6.1198,74.362,74.714
6.244,74.737,74.41


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_301.csv <==
x,qOut,qIn
0.052451,74.958,75.811
0.15692,75.119,74.865
0.26153,74.897,74.923
0.36732,75.208,75.76
0.47222,75.063,74.935
0.57537,74.993,74.23
0.67997,74.709,74.692
0.78708,75.026,75.316
0.89198,74.823,75.589
0.99382,74.618,75.699
1.0984,74.367,75.034
1.2068,74.992,74.74
1.3118,75.275,74.446
1.4123,75.371,74.467
1.5169,74.955,75.647
1.6266,75.026,75.333
1.7315,74.694,74.704
1.8307,74.579,75.228
1.9353,74.547,75.48
2.0464,75.331,75.281
2.1513,75.581,74.562
2.2492,75.377,74.378
2.3538,74.636,75.554
2.4661,74.655,75.95
2.571,74.644,74.836
2.6676,74.859,74.001
2.7722,74.792,74.44
2.8859,75.261,75.928
2.9908,75.202,75.485
3.0861,75.092,74.26
3.1907,74.69,74.948
3.3057,74.98,75.671
3.4106,74.946,74.775
3.5045,75.046,75.044
3.6091,74.852,75.526
3.7254,75.128,75.485
3.8303,74.788,74.392
3.9229,74.604,74.165
4.0275,74.54,74.992
4.1452,75.264,75.632
4.2501,75.359,75.361
4.3414,75.033,74.769
4.446,74.493,74.879
4.565,74.931,75.049
4.6699,75.273,75.314
4.7598,75.387,75.275
4.8644,74.844,74.675
4.9847,74.808,74.846
5.0896,74.55,74.969
5.1783,74.683,74.808
5.2829,74.739,75.528
5.4045,75.344,75.355
5.5094,75.237,74.925
5.5967,74.955,75.423
5.7013,74.563,74.761
5.8243,75.025,74.862
5.9292,75.155,75.449
6.0152,75.04,74.725
6.1198,74.554,74.061
6.244,74.842,74.895


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_302.csv <==
x,qOut,qIn
0.052451,74.708,74.685
0.15692,75.015,74.565
0.26153,75.068,74.695
0.36732,75.524,74.985
0.47222,75.219,75.405
0.57537,74.811,75.736
0.67997,74.411,75.136
0.78708,74.949,74.933
0.89198,75.166,74.934
0.99382,75.187,74.618
1.0984,74.8,75.046
1.2068,74.988,75.403
1.3118,74.771,75.034
1.4123,74.608,74.477
1.5169,74.435,74.435
1.6266,75.133,76.045
1.7315,75.45,75.606
1.8307,75.425,73.932
1.9353,74.847,74.71
2.0464,74.918,75.472
2.1513,74.832,75.081
2.2492,74.929,75.173
2.3538,74.692,75.013
2.4661,74.986,74.794
2.571,74.81,75.452
2.6676,74.85,75.298
2.7722,74.81,74.813
2.8859,75.344,75.249
2.9908,75.175,75.422
3.0861,74.812,74.784
3.1907,74.41,73.959
3.3057,74.949,75.138
3.4106,75.2,75.931
3.5045,75.162,75.041
3.6091,74.696,74.365
3.7254,74.972,74.594
3.8303,75.075,75.511
3.9229,75.225,75.254
4.0275,74.928,74.829
4.1452,75.09,74.902
4.2501,74.768,75.181
4.3414,74.659,74.999
4.446,74.571,74.76
4.565,75.204,75.52
4.6699,75.24,75.283
4.7598,74.971,74.584
4.8644,74.461,75.399
4.9847,74.838,75.242
5.0896,75.054,74.221
5.1783,75.155,74.637
5.2829,74.773,75.333
5.4045,74.968,76.096
5.5094,74.861,75.318
5.5967,74.936,74.091
5.7013,74.844,74.753
5.8243,75.356,75.744
5.9292,75.3,74.925
6.0152,75.038,74.373
6.1198,74.44,75.399
6.244,74.644,75.728


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_303.csv <==
x,qOut,qIn
0.052451,75.618,74.884
0.15692,75.536,74.316
0.26153,74.754,75.003
0.36732,74.663,75.514
0.47222,74.601,75.169
0.57537,74.855,74.909
0.67997,74.857,75.35
0.78708,75.369,75.476
0.89198,75.288,74.788
0.99382,75.095,74.891
1.0984,74.593,75.418
1.2068,74.803,75.303
1.3118,74.727,73.863
1.4123,74.799,74.384
1.5169,74.706,76.036
1.6266,75.244,75.643
1.7315,75.246,74.721
1.8307,75.123,74.734
1.9353,74.788,74.629
2.0464,75.186,75.392
2.1513,75.202,75.843
2.2492,75.023,75.114
2.3538,74.462,74.494
2.4661,74.67,75.15
2.571,74.736,74.848
2.6676,75.013,74.322
2.7722,74.935,75.453
2.8859,75.24,75.598
2.9908,74.878,74.525
3.0861,74.672,75.054
3.1907,74.612,75.436
3.3057,75.368,75.195
3.4106,75.509,74.799
3.5045,75.174,74.57
3.6091,74.497,75.154
3.7254,74.721,75.534
3.8303,74.883,74.688
3.9229,75.015,74.989
4.0275,74.749,75.262
4.1452,75.083,75.238
4.2501,75.056,74.948
4.3414,75.061,74.563
4.446,74.76,74.961
4.565,75.057,75.764
4.6699,74.914,75.625
4.7598,74.828,74.494
4.8644,74.607,73.822
4.9847,75.112,74.929
5.0896,75.176,76.26
5.1783,75.095,75.447
5.2829,74.662,74.782
5.4045,74.919,74.799
5.5094,74.888,74.944
5.5967,75.03,74.646
5.7013,74.941,74.932
5.8243,75.297,75.369
5.9292,74.925,75.439
6.0152,74.514,75.387
6.1198,74.296,74.663
6.244,75.135,75.01


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_304.csv <==
x,qOut,qIn
0.052451,74.526,75.474
0.15692,74.403,75.372
0.26153,74.442,74.235
0.36732,75.367,74.781
0.47222,75.756,75.278
0.57537,75.574,75.19
0.67997,74.767,75.066
0.78708,74.724,75.059
0.89198,74.721,74.906
0.99382,74.978,74.802
1.0984,74.898,75.39
1.2068,75.256,75.823
1.3118,75.009,74.652
1.4123,74.776,73.972
1.5169,74.471,75.266
1.6266,74.996,75.694
1.7315,75.158,74.786
1.8307,75.133,75.092
1.9353,74.698,75.463
2.0464,74.958,74.69
2.1513,74.991,74.808
2.2492,75.156,75.221
2.3538,74.945,74.846
2.4661,75.17,75.447
2.571,74.821,75.167
2.6676,74.66,74.61
2.7722,74.569,74.784
2.8859,75.246,75.374
2.9908,75.334,75.494
3.0861,75.081,74.467
3.1907,74.511,74.456
3.3057,74.78,75.439
3.4106,74.898,75.769
3.5045,75.042,75.291
3.6091,74.829,74.284
3.7254,75.164,74.7
3.8303,75.034,75.573
3.9229,74.953,74.835
4.0275,74.684,74.771
4.1452,75.064,75.399
4.2501,74.951,74.982
4.3414,74.833,74.2
4.446,74.651,75.064
4.565,75.229,75.939
4.6699,75.313,75.29
4.7598,75.065,74.568
4.8644,74.516,74.75
4.9847,74.838,75.682
5.0896,75.035,75.19
5.1783,75.141,73.798
5.2829,74.747,73.934
5.4045,74.921,75.68
5.5094,74.805,76.128
5.5967,74.901,75.089
5.7013,74.802,75.147
5.8243,75.293,75.106
5.9292,75.235,74.638
6.0152,75.122,75.121
6.1198,74.693,75.049
6.244,74.838,74.951


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_305.csv <==
x,qOut,qIn
0.052451,74.978,75.114
0.15692,75.198,74.927
0.26153,74.997,75.345
0.36732,75.237,75.253
0.47222,74.934,75
0.57537,74.778,75.093
0.67997,74.652,74.932
0.78708,75.264,75.102
0.89198,75.277,75.072
0.99382,74.937,75.614
1.0984,74.352,74.966
1.2068,74.707,74.357
1.3118,74.973,75.326
1.4123,75.189,75.516
1.5169,74.927,74.766
1.6266,75.155,74.862
1.7315,74.951,75.354
1.8307,74.875,74.919
1.9353,74.692,74.623
2.0464,75.202,75.276
2.1513,75.2,75.63
2.2492,75.022,74.916
2.3538,74.588,74.163
2.4661,74.941,75.016
2.571,75.035,76.005
2.6676,75.089,75.148
2.7722,74.76,74.222
2.8859,75.028,74.358
2.9908,74.925,75.214
3.0861,74.957,75.64
3.1907,74.778,75.412
3.3057,75.168,75.27
3.4106,74.986,74.642
3.5045,74.828,74.638
3.6091,74.646,75.404
3.7254,75.205,74.789
3.8303,75.203,74.233
3.9229,74.835,75.276
4.0275,74.254,75.958
4.1452,74.692,75.572
4.2501,75.112,75.059
4.3414,75.44,74.651
4.446,75.157,74.545
4.565,75.243,75.296
4.6699,74.867,74.766
4.7598,74.647,74.693
4.8644,74.312,75.726
4.9847,74.783,74.913
5.0896,74.941,74.463
5.1783,75.235,75.597
5.2829,75.192,75.28
5.4045,75.496,75.21
5.5094,75.039,75.172
5.5967,74.613,74.726
5.7013,74.341,74.759
5.8243,75.007,75.134
5.9292,75.215,75.679
6.0152,75.053,75.273
6.1198,74.519,74.373
6.244,74.811,74.587


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_306.csv <==
x,qOut,qIn
0.052451,75.418,75.052
0.15692,75.019,74.496
0.26153,74.55,75.754
0.36732,75.02,75.456
0.47222,75.213,74.205
0.57537,75.102,74.628
0.67997,74.573,75.656
0.78708,74.797,75.201
0.89198,74.857,75.281
0.99382,74.944,75.058
1.0984,74.726,74.588
1.2068,75.159,74.988
1.3118,75.213,75.246
1.4123,75.176,75.08
1.5169,74.714,74.958
1.6266,74.88,75.296
1.7315,74.768,75.54
1.8307,74.898,74.949
1.9353,74.845,74.448
2.0464,75.312,74.697
2.1513,75.124,75.336
2.2492,74.849,75.395
2.3538,74.472,75.065
2.4661,74.946,74.888
2.571,75.096,75.18
2.6676,75.166,75.172
2.7722,74.922,74.617
2.8859,75.248,74.63
2.9908,75.069,75.248
3.0861,74.797,75.197
3.1907,74.41,75.382
3.3057,74.905,75.907
3.4106,75.127,74.84
3.5045,75.211,73.871
3.6091,74.872,74.502
3.7254,75.098,75.681
3.8303,74.929,75.351
3.9229,74.76,74.526
4.0275,74.411,75.062
4.1452,74.9,75.375
4.2501,75.155,74.808
4.3414,75.424,74.789
4.446,75.149,75.523
4.565,75.191,75.375
4.6699,74.657,74.702
4.7598,74.463,74.239
4.8644,74.465,74.414
4.9847,75.244,76.241
5.0896,75.342,75.872
5.1783,75.042,74.145
5.2829,74.502,74.711
5.4045,74.891,75.365
5.5094,75.154,75.746
5.5967,75.255,75.238
5.7013,74.755,74.059
5.8243,74.772,75.037
5.9292,74.535,75.376
6.0152,74.714,74.388
6.1198,74.866,74.735
6.244,75.545,75.663


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_307.csv <==
x,qOut,qIn
0.052451,75.135,75.384
0.15692,74.889,75.191
0.26153,74.443,74.458
0.36732,74.819,75.287
0.47222,74.94,75.389
0.57537,75.052,74.604
0.67997,74.806,75.089
0.78708,75.116,75.151
0.89198,74.969,75.146
0.99382,74.879,74.974
1.0984,74.651,74.59
1.2068,75.126,75.176
1.3118,75.128,75.532
1.4123,75.015,74.796
1.5169,74.684,73.911
1.6266,75.096,75.337
1.7315,75.143,76.876
1.8307,75.051,75.102
1.9353,74.632,73.302
2.0464,74.931,74.032
2.1513,74.955,75.935
2.2492,75.015,75.47
2.3538,74.707,75.239
2.4661,74.947,75.554
2.571,74.745,74.872
2.6676,74.786,74.378
2.7722,74.859,75.01
2.8859,75.52,75.409
2.9908,75.362,74.861
3.0861,74.695,74.86
3.1907,73.978,75.061
3.3057,74.543,75.369
3.4106,75.253,74.757
3.5045,75.724,74.558
3.6091,75.333,75.199
3.7254,75.208,75.335
3.8303,74.73,75.468
3.9229,74.678,75.053
4.0275,74.598,74.413
4.1452,75.148,75.32
4.2501,75.087,75.249
4.3414,74.968,74.24
4.446,74.624,74.886
4.565,74.973,75.414
4.6699,74.919,74.937
4.7598,74.911,75.073
4.8644,74.741,75.151
4.9847,75.227,75.347
5.0896,75.188,75.46
5.1783,75.009,74.789
5.2829,74.611,74.64
5.4045,74.959,75.153
5.5094,74.95,74.861
5.5967,74.86,74.596
5.7013,74.533,75.2
5.8243,74.964,75.572
5.9292,75.078,74.921
6.0152,75.161,74.505
6.1198,74.934,75.174
6.244,75.281,75.167


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_308.csv <==
x,qOut,qIn
0.052451,74.995,74.397
0.15692,74.958,75.069
0.26153,74.667,75.256
0.36732,74.986,75.252
0.47222,74.836,75.377
0.57537,74.76,75.222
0.67997,74.632,74.374
0.78708,75.257,74.263
0.89198,75.384,75.644
0.99382,75.211,75.938
1.0984,74.61,74.839
1.2068,74.751,74.792
1.3118,74.737,74.835
1.4123,74.961,74.581
1.5169,74.965,75.458
1.6266,75.398,75.729
1.7315,75.076,75.103
1.8307,74.628,74.642
1.9353,74.267,74.654
2.0464,74.952,75.546
2.1513,75.372,74.513
2.2492,75.394,73.873
2.3538,74.788,75.213
2.4661,74.824,75.991
2.571,74.766,75.866
2.6676,75,74.942
2.7722,74.97,74.465
2.8859,75.393,74.889
2.9908,75.156,75.218
3.0861,74.865,75.171
3.1907,74.385,74.979
3.3057,74.68,74.915
3.4106,74.661,74.937
3.5045,74.817,75.465
3.6091,74.906,75.546
3.7254,75.575,74.702
3.8303,75.504,75.02
3.9229,75.043,75.119
4.0275,74.43,74.595
4.1452,74.813,75.139
4.2501,75.07,74.994
4.3414,75.109,75.056
4.446,74.699,75.405
4.565,74.994,74.834
4.6699,75.096,74.614
4.7598,75.227,75.695
4.8644,74.896,75.305
4.9847,75.049,74.794
5.0896,74.778,74.911
5.1783,74.731,75.038
5.2829,74.618,75.184
5.4045,75.175,75.077
5.5094,75.166,74.8
5.5967,74.99,74.489
5.7013,74.582,75.164
5.8243,74.963,75.48
5.9292,75.061,74.886
6.0152,75.105,75.204
6.1198,74.793,75.631
6.244,75.089,74.888


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_309.csv <==
x,qOut,qIn
0.052451,75.191,75.63
0.15692,75.288,74.694
0.26153,74.869,74.006
0.36732,75.015,75.376
0.47222,74.86,74.991
0.57537,74.86,73.945
0.67997,74.665,75.786
0.78708,75.114,76.512
0.89198,75.085,75.048
0.99382,75.044,74.353
1.0984,74.783,74.257
1.2068,75.149,74.793
1.3118,75.013,75.61
1.4123,74.755,75.392
1.5169,74.302,75.371
1.6266,74.725,74.775
1.7315,74.958,74.697
1.8307,75.29,75.047
1.9353,75.233,75.464
2.0464,75.479,75.212
2.1513,74.943,74.855
2.2492,74.428,75.04
2.3538,74.179,74.67
2.4661,75.023,74.602
2.571,75.505,75.13
2.6676,75.454,75.671
2.7722,74.76,75.297
2.8859,74.782,74.713
2.9908,74.798,75.061
3.0861,75.069,75.37
3.1907,74.957,75.43
3.3057,75.219,74.578
3.4106,74.843,74.564
3.5045,74.59,75.63
3.6091,74.379,75.371
3.7254,75.019,74.897
3.8303,75.219,74.516
3.9229,75.216,74.664
4.0275,74.862,75.577
4.1452,75.161,75.573
4.2501,75.099,75.105
4.3414,74.972,74.896
4.446,74.587,74.614
4.565,74.951,75.244
4.6699,75.024,75.298
4.7598,75.075,74.567
4.8644,74.72,74.936
4.9847,74.949,74.839
5.0896,74.826,75.068
5.1783,74.942,75.526
5.2829,74.893,75.296
5.4045,75.355,74.932
5.5094,75.126,74.864
5.5967,74.856,74.931
5.7013,74.569,75.126
5.8243,75.075,74.955
5.9292,75.085,75.166
6.0152,74.834,75.381
6.1198,74.41,74.777
6.244,74.9,75.023


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_310.csv <==
x,qOut,qIn
0.052451,74.979,75.57
0.15692,74.72,75.095
0.26153,74.39,74.874
0.36732,74.932,75.382
0.47222,75.155,75.114
0.57537,75.229,74.239
0.67997,74.862,74.631
0.78708,75.045,75.636
0.89198,74.835,76.028
0.99382,74.729,75.048
1.0984,74.538,74.094
1.2068,75.121,75.423
1.3118,75.279,75.565
1.4123,75.259,74.213
1.5169,74.793,74.218
1.6266,74.922,75.353
1.7315,74.733,75.663
1.8307,74.762,74.796
1.9353,74.732,74.465
2.0464,75.371,74.838
2.1513,75.413,75.93
2.2492,75.194,75.847
2.3538,74.657,74.731
2.4661,74.87,74.266
2.571,74.82,74.907
2.6676,74.816,74.823
2.7722,74.605,74.961
2.8859,75.047,75.97
2.9908,75.008,74.957
3.0861,74.863,74.169
3.1907,74.608,74.94
3.3057,75.201,75.621
3.4106,75.452,75.721
3.5045,75.288,75.068
3.6091,74.521,74.451
3.7254,74.538,74.831
3.8303,74.637,75.046
3.9229,75.081,74.893
4.0275,75.069,75.138
4.1452,75.322,75.51
4.2501,74.877,75.023
4.3414,74.709,74.396
4.446,74.698,74.663
4.565,75.422,75.252
4.6699,75.429,75.213
4.7598,74.998,74.713
4.8644,74.341,75.178
4.9847,74.683,76.041
5.0896,74.981,74.673
5.1783,75.215,74.306
5.2829,74.937,75.281
5.4045,75.109,74.889
5.5094,74.829,74.922
5.5967,74.68,75.423
5.7013,74.452,75.3
5.8243,75.005,74.995
5.9292,75.148,75.036
6.0152,75.217,74.926
6.1198,74.946,74.571
6.244,75.217,74.967


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_311.csv <==
x,qOut,qIn
0.052451,74.819,74.457
0.15692,74.962,74.267
0.26153,74.749,75.255
0.36732,75.061,75.438
0.47222,74.911,75.31
0.57537,74.898,74.954
0.67997,74.761,74.642
0.78708,75.282,75.288
0.89198,75.264,75.55
0.99382,75.072,75.032
1.0984,74.586,74.608
1.2068,74.841,74.673
1.3118,74.818,75.159
1.4123,74.876,75.679
1.5169,74.715,75.118
1.6266,75.168,74.776
1.7315,75.106,74.876
1.8307,74.998,75.154
1.9353,74.741,75.529
2.0464,75.189,75.154
2.1513,75.153,74.511
2.2492,74.896,74.962
2.3538,74.45,74.631
2.4661,74.899,74.93
2.571,75.154,75.614
2.6676,75.227,75.013
2.7722,74.804,74.53
2.8859,75.013,75.337
2.9908,74.997,75.197
3.0861,75.11,74.263
3.1907,74.821,75.505
3.3057,74.998,75.953
3.4106,74.682,74.836
3.5045,74.621,74.618
3.6091,74.568,74.886
3.7254,75.207,75.137
3.8303,75.234,74.641
3.9229,75.038,74.637
4.0275,74.6,75.367
4.1452,74.965,76.246
4.2501,75.06,75.524
4.3414,75.135,74.289
4.446,74.914,73.768
4.565,75.264,74.997
4.6699,75.102,75.803
4.7598,74.811,75.151
4.8644,74.298,75.115
4.9847,74.662,75.042
5.0896,74.865,75.08
5.1783,75.231,74.948
5.2829,75.239,74.552
5.4045,75.53,75.427
5.5094,74.98,75.225
5.5967,74.415,74.029
5.7013,74.136,75.067
5.8243,74.988,76.039
5.9292,75.498,75.131
6.0152,75.476,74.383
6.1198,74.819,75.161
6.244,74.848,75.739


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_312.csv <==
x,qOut,qIn
0.052451,74.72,75.442
0.15692,74.568,74.72
0.26153,74.49,74.999
0.36732,75.216,75.379
0.47222,75.408,74.768
0.57537,75.314,74.803
0.67997,74.804,75.504
0.78708,74.951,75.619
0.89198,74.811,74.701
0.99382,74.789,74.49
1.0984,74.632,74.691
1.2068,75.155,75.064
1.3118,75.178,75.049
1.4123,75.025,75.388
1.5169,74.591,75.397
1.6266,74.942,74.813
1.7315,75.053,74.884
1.8307,75.191,75.464
1.9353,74.926,75.451
2.0464,75.113,75.001
2.1513,74.755,74.859
2.2492,74.537,75.036
2.3538,74.392,74.853
2.4661,75.091,75.18
2.571,75.305,75.312
2.6676,75.202,74.432
2.7722,74.725,74.426
2.8859,75.015,75.319
2.9908,75.112,76.151
3.0861,75.189,75.876
3.1907,74.842,74.036
3.3057,75.062,74.218
3.4106,74.915,75.143
3.5045,74.947,75.162
3.6091,74.734,75.248
3.7254,75.038,74.923
3.8303,74.756,75.14
3.9229,74.631,75.557
4.0275,74.641,75.02
4.1452,75.439,74.395
4.2501,75.584,75.065
4.3414,75.152,75.492
4.446,74.353,75.143
4.565,74.558,74.308
4.6699,74.857,75.217
4.7598,75.169,76.034
4.8644,74.97,74.89
4.9847,75.222,74.898
5.0896,75.029,75.262
5.1783,74.929,74.353
5.2829,74.643,74.478
5.4045,75.032,75.4
5.5094,74.984,75.303
5.5967,74.892,74.949
5.7013,74.573,75.651
5.8243,75.012,75.071
5.9292,75.142,74.848
6.0152,75.267,75.177
6.1198,74.954,74.485
6.244,75.09,75.053


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_313.csv <==
x,qOut,qIn
0.052451,75.19,74.881
0.15692,75.443,75.286
0.26153,75.112,74.989
0.36732,75.146,75.258
0.47222,74.692,75.562
0.57537,74.525,74.469
0.67997,74.488,74.736
0.78708,75.244,75.742
0.89198,75.401,74.864
0.99382,75.149,74.567
1.0984,74.514,75.208
1.2068,74.737,75.24
1.3118,74.897,75.371
1.4123,75.138,75.404
1.5169,74.974,74.007
1.6266,75.281,74.517
1.7315,75.075,76.073
1.8307,74.927,75.566
1.9353,74.623,74.542
2.0464,75.036,74.177
2.1513,75.022,75.38
2.2492,75.01,75.306
2.3538,74.769,75.078
2.4661,75.13,75.283
2.571,74.96,74.717
2.6676,74.749,74.365
2.7722,74.52,75.029
2.8859,75.136,75.866
2.9908,75.324,75.121
3.0861,75.11,74.111
3.1907,74.49,75.159
3.3057,74.745,75.933
3.4106,74.984,75.164
3.5045,75.231,74.62
3.6091,74.89,75.11
3.7254,74.984,75.649
3.8303,74.718,74.518
3.9229,74.813,73.857
4.0275,74.797,75.004
4.1452,75.305,75.772
4.2501,75.117,75.32
4.3414,74.897,74.718
4.446,74.659,75.059
4.565,75.242,75.672
4.6699,75.368,75.17
4.7598,75.194,74.5
4.8644,74.605,74.568
4.9847,74.726,75.015
5.0896,74.639,75.122
5.1783,74.718,75.074
5.2829,74.649,75.476
5.4045,75.234,75.626
5.5094,75.291,74.985
5.5967,75.205,74.391
5.7013,74.844,74.395
5.8243,75.132,75.203
5.9292,74.982,75.623
6.0152,74.717,75.087
6.1198,74.314,75.007
6.244,74.843,74.763


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_314.csv <==
x,qOut,qIn
0.052451,75.225,75.371
0.15692,75.195,75.257
0.26153,74.781,74.318
0.36732,75.068,75.298
0.47222,75.086,75.641
0.57537,75.006,74.287
0.67997,74.516,74.878
0.78708,74.719,75.501
0.89198,74.719,75.051
0.99382,74.938,74.627
1.0984,74.893,74.755
1.2068,75.335,75.112
1.3118,75.153,74.884
1.4123,74.959,74.896
1.5169,74.662,75.781
1.6266,75.122,75.683
1.7315,75.131,74.404
1.8307,75.002,74.518
1.9353,74.64,75.426
2.0464,74.994,75.08
2.1513,74.962,74.843
2.2492,74.803,74.918
2.3538,74.429,75.243
2.4661,74.901,75.179
2.571,75.15,75.165
2.6676,75.323,75.799
2.7722,74.994,75.33
2.8859,75.14,74.338
2.9908,74.864,74.066
3.0861,74.786,74.994
3.1907,74.6,75.956
3.3057,75.06,75.76
3.4106,74.967,74.882
3.5045,74.851,74.71
3.6091,74.708,74.848
3.7254,75.361,75.003
3.8303,75.519,74.871
3.9229,75.191,74.914
4.0275,74.363,75.247
4.1452,74.437,75.533
4.2501,74.637,74.977
4.3414,75.15,74.261
4.446,75.256,74.861
4.565,75.598,75.765
4.6699,75.115,75.514
4.7598,74.639,74.585
4.8644,74.274,74.539
4.9847,74.888,75.077
5.0896,75.156,75.721
5.1783,75.202,75.051
5.2829,74.808,74.679
5.4045,75.009,75.448
5.5094,74.861,75.038
5.5967,74.863,74.809
5.7013,74.757,75.102
5.8243,75.275,75.179
5.9292,75.18,74.272
6.0152,74.899,74.543
6.1198,74.513,75.652
6.244,75.017,75.299


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_315.csv <==
x,qOut,qIn
0.052451,74.719,75.41
0.15692,74.784,75.081
0.26153,74.704,74.811
0.36732,75.231,74.85
0.47222,75.182,75.245
0.57537,75.008,74.651
0.67997,74.627,74.458
0.78708,75.012,75.298
0.89198,75.058,75.851
0.99382,75.034,75.071
1.0984,74.749,74.701
1.2068,75.154,74.883
1.3118,75.17,75.248
1.4123,75.077,74.56
1.5169,74.625,74.665
1.6266,74.831,75.586
1.7315,74.724,75.4
1.8307,74.766,74.658
1.9353,74.703,74.895
2.0464,75.314,75.752
2.1513,75.375,75.517
2.2492,75.156,74.36
2.3538,74.579,74.16
2.4661,74.782,74.967
2.571,74.815,75.548
2.6676,74.931,75.164
2.7722,74.742,74.672
2.8859,75.155,74.789
2.9908,75.131,75.463
3.0861,75.161,75.428
3.1907,74.928,75.068
3.3057,75.22,74.441
3.4106,74.922,75.096
3.5045,74.624,76.152
3.6091,74.338,75.374
3.7254,74.934,74.503
3.8303,75.134,74.407
3.9229,75.095,74.488
4.0275,74.727,75.303
4.1452,75.074,75.765
4.2501,75.109,75.187
4.3414,75.007,75.108
4.446,74.623,74.782
4.565,75.047,74.188
4.6699,75.269,75.701
4.7598,75.35,76.121
4.8644,74.767,74.28
4.9847,74.692,74.891
5.0896,74.438,75.387
5.1783,74.756,74.321
5.2829,75.008,74.476
5.4045,75.618,75.558
5.5094,75.261,75.596
5.5967,74.708,74.442
5.7013,74.267,74.912
5.8243,74.908,75.385
5.9292,75.3,75.147
6.0152,75.349,74.977
6.1198,74.822,74.869
6.244,74.883,75.198


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_316.csv <==
x,qOut,qIn
0.052451,75.195,75.485
0.15692,75.258,75.173
0.26153,74.78,74.249
0.36732,74.935,74.831
0.47222,74.877,75.876
0.57537,74.943,75.124
0.67997,74.764,74.299
0.78708,75.187,74.896
0.89198,75.115,75.783
0.99382,75.009,75.143
1.0984,74.696,74.456
1.2068,75.078,75.054
1.3118,75.032,74.575
1.4123,74.923,74.414
1.5169,74.619,75.642
1.6266,75.048,76.082
1.7315,75.081,75.282
1.8307,74.984,74.526
1.9353,74.659,74.884
2.0464,75.093,75.121
2.1513,75.189,74.611
2.2492,75.049,74.879
2.3538,74.452,75.005
2.4661,74.619,75.201
2.571,74.714,75.753
2.6676,75.098,75.217
2.7722,75.188,74.226
2.8859,75.632,75.256
2.9908,75.29,75.227
3.0861,74.825,74.354
3.1907,74.304,75.104
3.3057,74.71,75.475
3.4106,74.856,75.026
3.5045,74.966,75.086
3.6091,74.815,74.723
3.7254,75.281,74.891
3.8303,75.249,74.767
3.9229,75.055,74.709
4.0275,74.601,76.078
4.1452,74.913,76.01
4.2501,74.937,74.024
4.3414,74.965,73.829
4.446,74.751,75.585
4.565,75.161,76.469
4.6699,75.083,74.974
4.7598,74.826,74.354
4.8644,74.363,74.628
4.9847,74.821,74.996
5.0896,75.15,75.086
5.1783,75.405,74.756
5.2829,75.005,75.309
5.4045,74.993,75.377
5.5094,74.616,74.902
5.5967,74.75,74.548
5.7013,74.934,75.027
5.8243,75.578,75.565
5.9292,75.266,75.181
6.0152,74.663,74.753
6.1198,74.159,74.972
6.244,74.777,75.147


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_317.csv <==
x,qOut,qIn
0.052451,74.814,74.633
0.15692,75.074,74.582
0.26153,74.928,75.261
0.36732,75.27,75.479
0.47222,75.104,75.405
0.57537,74.939,75.316
0.67997,74.615,74.843
0.78708,75.04,75.018
0.89198,75.078,74.412
0.99382,75.028,74.633
1.0984,74.64,75.506
1.2068,74.899,75.46
1.3118,74.804,74.733
1.4123,74.849,74.961
1.5169,74.808,75.605
1.6266,75.421,75.436
1.7315,75.43,74.336
1.8307,75.106,74.553
1.9353,74.469,75.371
2.0464,74.694,75.306
2.1513,74.802,74.647
2.2492,74.961,74.611
2.3538,74.797,75.405
2.4661,75.219,75.187
2.571,75.187,75.195
2.6676,75.109,75.132
2.7722,74.733,74.263
2.8859,75,75.593
2.9908,74.878,76.246
3.0861,74.814,74.436
3.1907,74.569,74.058
3.3057,75.011,75.199
3.4106,75.007,75.694
3.5045,74.96,74.796
3.6091,74.652,74.591
3.7254,75.013,75.034
3.8303,74.966,74.932
3.9229,74.991,75.022
4.0275,74.882,75.771
4.1452,75.383,75.255
4.2501,75.254,74.552
4.3414,74.902,74.603
4.446,74.467,74.557
4.565,74.951,75.575
4.6699,75.147,75.896
4.7598,75.013,74.671
4.8644,74.488,74.923
4.9847,74.823,75.068
5.0896,75.109,74.395
5.1783,75.368,74.727
5.2829,74.957,75.582
5.4045,74.911,75.371
5.5094,74.496,75.039
5.5967,74.581,75.03
5.7013,74.777,74.94
5.8243,75.574,75.288
5.9292,75.545,74.849
6.0152,75.067,74.648
6.1198,74.332,75.375
6.244,74.583,75.27


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_318.csv <==
x,qOut,qIn
0.052451,75.156,75.561
0.15692,75.169,75.319
0.26153,74.744,74.736
0.36732,74.95,74.654
0.47222,74.874,75.374
0.57537,74.962,75.344
0.67997,74.849,74.578
0.78708,75.308,74.829
0.89198,75.189,74.643
0.99382,74.975,74.87
1.0984,74.595,75.928
1.2068,75,75.748
1.3118,75.055,75.076
1.4123,75.009,74.626
1.5169,74.685,74.406
1.6266,75.048,74.907
1.7315,75.039,74.837
1.8307,74.907,74.752
1.9353,74.438,75.766
2.0464,74.754,75.977
2.1513,74.902,74.865
2.2492,75.252,74.55
2.3538,75.243,74.653
2.4661,75.53,75.323
2.571,75.016,75.867
2.6676,74.486,74.8
2.7722,74.088,74.239
2.8859,74.75,74.871
2.9908,75.155,75.473
3.0861,75.395,75.574
3.1907,75.116,75.004
3.3057,75.265,74.354
3.4106,74.919,75.019
3.5045,74.776,75.152
3.6091,74.674,74.988
3.7254,75.263,75.333
3.8303,75.186,75.45
3.9229,74.818,74.886
4.0275,74.39,74.479
4.1452,74.956,75.313
4.2501,75.309,75.167
4.3414,75.269,74.715
4.446,74.627,75.177
4.565,74.695,75.159
4.6699,74.737,75.013
4.7598,75.047,75.342
4.8644,75.001,74.743
4.9847,75.356,74.224
5.0896,75.074,75.557
5.1783,74.852,75.775
5.2829,74.563,74.854
5.4045,75.049,74.297
5.5094,75.093,75.571
5.5967,75.039,75.439
5.7013,74.726,74.372
5.8243,75.07,75.056
5.9292,74.978,75.791
6.0152,74.811,75.206
6.1198,74.488,74.528
6.244,74.981,74.648


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_319.csv <==
x,qOut,qIn
0.052451,74.96,75.304
0.15692,74.758,74.937
0.26153,74.44,74.937
0.36732,74.916,74.861
0.47222,75.026,75.309
0.57537,75.141,75.367
0.67997,74.954,75.054
0.78708,75.276,74.501
0.89198,75.011,74.847
0.99382,74.758,75.24
1.0984,74.523,75.342
1.2068,75.118,75.228
1.3118,75.238,75.159
1.4123,75.065,74.767
1.5169,74.634,74.611
1.6266,75.025,74.623
1.7315,75.168,76.063
1.8307,75.079,76.156
1.9353,74.537,74.031
2.0464,74.752,73.992
2.1513,74.87,75.535
2.2492,75.183,75.279
2.3538,75.05,74.785
2.4661,75.244,75.396
2.571,74.788,75.66
2.6676,74.565,74.93
2.7722,74.523,74.428
2.8859,75.3,74.984
2.9908,75.449,75.397
3.0861,75.106,74.892
3.1907,74.391,74.724
3.3057,74.619,75.145
3.4106,74.874,75.07
3.5045,75.219,74.641
3.6091,75.115,74.821
3.7254,75.404,74.985
3.8303,75.109,75.766
3.9229,74.852,76.102
4.0275,74.512,74.805
4.1452,74.974,74.392
4.2501,75.054,74.869
4.3414,75.041,74.956
4.446,74.678,75.223
4.565,74.921,75.055
4.6699,74.763,74.638
4.7598,74.716,75.209
4.8644,74.645,75.64
4.9847,75.344,75.281
5.0896,75.537,74.569
5.1783,75.346,74.88
5.2829,74.681,75.117
5.4045,74.772,74.997
5.5094,74.766,74.747
5.5967,74.897,75
5.7013,74.7,75.289
5.8243,75.084,75.382
5.9292,75.044,75.639
6.0152,75.089,74.356
6.1198,74.863,74.345
6.244,75.182,75.611


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_320.csv <==
x,qOut,qIn
0.052451,75.232,75.322
0.15692,74.986,75.48
0.26153,74.598,74.915
0.36732,75.089,74.608
0.47222,75.31,74.979
0.57537,75.253,75.528
0.67997,74.666,75.041
0.78708,74.755,75.206
0.89198,74.713,74.81
0.99382,74.918,74.463
1.0984,74.869,75.17
1.2068,75.313,75.573
1.3118,75.143,75.223
1.4123,74.901,74.668
1.5169,74.514,74.517
1.6266,74.957,74.844
1.7315,75.104,75.183
1.8307,75.173,75.964
1.9353,74.805,75.56
2.0464,74.997,74.393
2.1513,74.822,74.794
2.2492,74.893,75.597
2.3538,74.838,74.705
2.4661,75.284,74.648
2.571,74.986,75.138
2.6676,74.583,74.527
2.7722,74.289,75.282
2.8859,75.025,75.891
2.9908,75.45,74.837
3.0861,75.454,74.239
3.1907,74.861,75.07
3.3057,74.905,75.555
3.4106,74.806,75.301
3.5045,74.861,75.144
3.6091,74.604,75.077
3.7254,74.958,75.364
3.8303,74.921,74.378
3.9229,75.04,74.096
4.0275,74.898,75.438
4.1452,75.24,75.914
4.2501,74.951,75.035
4.3414,74.723,74.857
4.446,74.568,75.249
4.565,75.269,75.077
4.6699,75.479,74.609
4.7598,75.286,74.643
4.8644,74.613,74.938
4.9847,74.687,75.202
5.0896,74.656,75.532
5.1783,74.846,75.373
5.2829,74.852,74.625
5.4045,75.417,74.611
5.5094,75.363,75.614
5.5967,75.088,75.488
5.7013,74.513,75.307
5.8243,74.717,74.563
5.9292,74.701,74.463
6.0152,74.814,75.586
6.1198,74.751,75.111
6.244,75.286,74.684


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_321.csv <==
x,qOut,qIn
0.052451,74.968,74.498
0.15692,75.033,74.654
0.26153,74.879,75.187
0.36732,75.381,75.499
0.47222,75.383,75.47
0.57537,75.05,74.602
0.67997,74.382,74.441
0.78708,74.642,75.163
0.89198,74.905,75.15
0.99382,75.226,75.191
1.0984,74.978,75.764
1.2068,75.113,74.801
1.3118,74.796,74.312
1.4123,74.839,75.63
1.5169,74.85,74.885
1.6266,75.38,74.543
1.7315,75.114,75.491
1.8307,74.694,75.476
1.9353,74.349,75.055
2.0464,75.02,74.703
2.1513,75.384,74.894
2.2492,75.354,75.537
2.3538,74.744,75.441
2.4661,74.782,75.043
2.571,74.677,74.192
2.6676,74.813,74.146
2.7722,74.763,75.599
2.8859,75.285,75.612
2.9908,75.221,74.714
3.0861,75.007,75.06
3.1907,74.597,75.501
3.3057,75.019,75.339
3.4106,75.186,74.668
3.5045,75.222,74.846
3.6091,74.735,75.105
3.7254,74.797,75.007
3.8303,74.578,75.388
3.9229,74.687,75.346
4.0275,74.71,74.729
4.1452,75.32,74.699
4.2501,75.281,75.088
4.3414,75.117,74.909
4.446,74.732,75.026
4.565,75.046,75.396
4.6699,74.946,75.642
4.7598,74.842,74.864
4.8644,74.641,74.212
4.9847,75.189,74.814
5.0896,75.261,75.43
5.1783,75.05,75.082
5.2829,74.495,74.563
5.4045,74.758,75.277
5.5094,74.876,75.831
5.5967,75.091,75.265
5.7013,74.975,74.772
5.8243,75.329,74.616
5.9292,75.075,74.594
6.0152,74.77,75.165
6.1198,74.377,75.538
6.244,74.836,75.503


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_322.csv <==
x,qOut,qIn
0.052451,75.093,76.131
0.15692,75.198,74.374
0.26153,74.866,73.298
0.36732,75.104,74.853
0.47222,74.977,76.195
0.57537,74.913,75.156
0.67997,74.558,74.423
0.78708,74.868,75.351
0.89198,74.835,75.411
0.99382,75.069,74.017
1.0984,75.136,74.533
1.2068,75.56,75.886
1.3118,75.067,75.155
1.4123,74.419,74.377
1.5169,74.049,74.817
1.6266,74.886,75.215
1.7315,75.474,75.834
1.8307,75.521,75.478
1.9353,74.858,74.517
2.0464,74.815,75.257
2.1513,74.703,75.16
2.2492,74.855,74.452
2.3538,74.735,74.828
2.4661,75.125,74.971
2.571,74.954,75.061
2.6676,74.823,75.215
2.7722,74.621,75.114
2.8859,75.213,74.891
2.9908,75.381,75.178
3.0861,75.322,74.882
3.1907,74.837,75.331
3.3057,74.982,75.459
3.4106,74.821,75.072
3.5045,74.741,74.711
3.6091,74.497,74.454
3.7254,74.987,75.372
3.8303,75.087,75.237
3.9229,75.079,74.766
4.0275,74.715,75.023
4.1452,75.027,74.935
4.2501,75.039,75.263
4.3414,75.138,75.391
4.446,74.905,74.666
4.565,75.172,75.119
4.6699,74.897,75.485
4.7598,74.73,74.91
4.8644,74.543,74.452
4.9847,75.112,74.889
5.0896,75.165,75.016
5.1783,75.005,74.887
5.2829,74.583,75.61
5.4045,74.949,75.377
5.5094,75.043,74.579
5.5967,75.105,74.898
5.7013,74.855,75.252
5.8243,75.181,75.032
5.9292,75.023,74.912
6.0152,74.786,74.738
6.1198,74.402,74.965
6.244,74.877,75.963


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_323.csv <==
x,qOut,qIn
0.052451,75.167,75.523
0.15692,74.912,74.458
0.26153,74.438,74.75
0.36732,74.889,75.445
0.47222,75.212,75.167
0.57537,75.358,74.879
0.67997,74.826,74.918
0.78708,74.783,75.033
0.89198,74.532,75.567
0.99382,74.776,74.81
1.0984,74.939,74.19
1.2068,75.543,75.059
1.3118,75.302,75.73
1.4123,74.909,75.032
1.5169,74.491,74.729
1.6266,74.986,75.106
1.7315,75.145,75.254
1.8307,75.113,74.793
1.9353,74.734,74.167
2.0464,75.006,75.223
2.1513,74.908,76.613
2.2492,74.787,75.009
2.3538,74.521,74.095
2.4661,75.058,74.664
2.571,75.247,75.235
2.6676,75.237,75.068
2.7722,74.732,74.755
2.8859,74.827,75.136
2.9908,74.657,75.219
3.0861,74.766,75.213
3.1907,74.827,75.514
3.3057,75.488,75.032
3.4106,75.447,75.021
3.5045,75.027,74.879
3.6091,74.363,74.448
3.7254,74.658,75.227
3.8303,74.887,75.215
3.9229,75.052,74.776
4.0275,74.79,75.187
4.1452,75.142,75.332
4.2501,75.181,74.849
4.3414,75.261,75.029
4.446,74.927,75.173
4.565,75.082,75.191
4.6699,74.775,75.023
4.7598,74.676,75.106
4.8644,74.546,75.03
4.9847,75.132,74.419
5.0896,75.182,75.669
5.1783,75.071,75.92
5.2829,74.684,74.383
5.4045,75.023,74.11
5.5094,75.036,75.413
5.5967,75.056,75.713
5.7013,74.795,75.275
5.8243,75.131,74.882
5.9292,74.984,74.519
6.0152,74.857,74.581
6.1198,74.639,74.951
6.244,75.152,75.834


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_324.csv <==
x,qOut,qIn
0.052451,75.449,75.281
0.15692,75.098,75.169
0.26153,74.474,74.897
0.36732,74.761,74.867
0.47222,74.938,74.717
0.57537,75.09,75.095
0.67997,74.854,75.786
0.78708,75.171,75.077
0.89198,75.045,74.568
0.99382,74.929,74.945
1.0984,74.639,75.181
1.2068,75.07,75.479
1.3118,75.083,75.174
1.4123,74.947,75.138
1.5169,74.531,74.546
1.6266,74.908,74.823
1.7315,75.06,75.516
1.8307,75.185,74.933
1.9353,74.838,74.443
2.0464,75.012,75.182
2.1513,74.811,75.493
2.2492,74.879,74.676
2.3538,74.841,74.781
2.4661,75.353,76.064
2.571,75.173,74.885
2.6676,74.866,73.645
2.7722,74.49,74.613
2.8859,74.964,76.111
2.9908,75.07,75.935
3.0861,74.961,74.838
3.1907,74.561,74.398
3.3057,74.963,74.963
3.4106,75.144,74.969
3.5045,75.265,74.847
3.6091,74.871,74.658
3.7254,74.942,75.175
3.8303,74.608,76.027
3.9229,74.613,75.191
4.0275,74.721,74.864
4.1452,75.51,75.155
4.2501,75.561,74.618
4.3414,75.126,74.507
4.446,74.378,75.265
4.565,74.577,75.394
4.6699,74.749,75.162
4.7598,74.943,74.482
4.8644,74.844,74.148
4.9847,75.372,75.869
5.0896,75.454,75.895
5.1783,75.277,74.416
5.2829,74.639,74.685
5.4045,74.746,75.377
5.5094,74.755,74.877
5.5967,74.98,74.645
5.7013,74.807,75.282
5.8243,75.051,75.282
5.9292,74.735,75.208
6.0152,74.672,75.179
6.1198,74.687,74.773
6.244,75.408,74.838


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_325.csv <==
x,qOut,qIn
0.052451,74.847,75.41
0.15692,75.027,75.107
0.26153,74.977,74.952
0.36732,75.428,75.956
0.47222,75.228,75.767
0.57537,74.936,74.104
0.67997,74.529,73.868
0.78708,74.912,74.852
0.89198,74.903,76.078
0.99382,74.746,75.531
1.0984,74.351,74.674
1.2068,74.805,74.804
1.3118,75.059,75.188
1.4123,75.376,74.967
1.5169,75.257,74.74
1.6266,75.435,74.77
1.7315,74.872,75.855
1.8307,74.393,75.186
1.9353,74.189,74.36
2.0464,75.051,75.494
2.1513,75.51,75.249
2.2492,75.458,73.998
2.3538,74.795,74.685
2.4661,74.818,76.179
2.571,74.766,75.474
2.6676,74.886,74.209
2.7722,74.725,74.552
2.8859,75.166,75.253
2.9908,75.163,75.468
3.0861,75.129,75.122
3.1907,74.728,74.983
3.3057,74.94,74.944
3.4106,74.8,74.906
3.5045,74.89,75.453
3.6091,74.846,74.974
3.7254,75.335,74.579
3.8303,75.124,75.205
3.9229,74.788,75.288
4.0275,74.447,74.851
4.1452,75.027,75.021
4.2501,75.263,75.301
4.3414,75.185,74.745
4.446,74.687,74.915
4.565,74.921,75.101
4.6699,74.964,75.055
4.7598,75.011,75.319
4.8644,74.687,75.24
4.9847,74.987,74.875
5.0896,74.947,74.784
5.1783,75.013,74.907
5.2829,74.808,75.187
5.4045,75.157,75.745
5.5094,74.979,75.267
5.5967,74.818,74.717
5.7013,74.569,74.797
5.8243,75.106,75.381
5.9292,75.228,74.808
6.0152,75.144,74.525
6.1198,74.652,74.842
6.244,74.86,74.723


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_326.csv <==
x,qOut,qIn
0.052451,75.118,75.019
0.15692,74.954,74.07
0.26153,74.643,74.664
0.36732,75.036,75.417
0.47222,74.952,76.142
0.57537,74.756,75.472
0.67997,74.457,74.297
0.78708,75.035,74.739
0.89198,75.313,75.117
0.99382,75.361,74.752
1.0984,74.843,74.945
1.2068,74.849,75.397
1.3118,74.561,74.783
1.4123,74.604,74.747
1.5169,74.7,75.254
1.6266,75.475,75.296
1.7315,75.564,74.98
1.8307,75.198,75.563
1.9353,74.48,75.48
2.0464,74.677,74.065
2.1513,74.853,74.978
2.2492,75.053,76.143
2.3538,74.788,75.187
2.4661,75.028,74.53
2.571,74.861,74.587
2.6676,74.877,74.604
2.7722,74.792,75.243
2.8859,75.341,75.348
2.9908,75.292,75.398
3.0861,75.002,75.487
3.1907,74.504,74.649
3.3057,74.905,74.895
3.4106,75.137,75.213
3.5045,75.242,74.664
3.6091,74.769,74.709
3.7254,74.809,74.936
3.8303,74.577,75.273
3.9229,74.731,75.743
4.0275,74.816,75.11
4.1452,75.449,74.281
4.2501,75.359,75.008
4.3414,75.093,75.523
4.446,74.628,75.346
4.565,74.915,75.051
4.6699,74.832,74.677
4.7598,74.731,74.85
4.8644,74.539,75.048
4.9847,75.134,75.438
5.0896,75.299,75.037
5.1783,75.147,74.712
5.2829,74.603,75.1
5.4045,74.862,75.078
5.5094,75.004,75.375
5.5967,75.18,74.719
5.7013,74.879,74.384
5.8243,75.058,75.148
5.9292,74.824,75.515
6.0152,74.834,75.047
6.1198,74.73,74.988
6.244,75.228,75.366


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_327.csv <==
x,qOut,qIn
0.052451,75.384,74.124
0.15692,75.532,74.771
0.26153,75.021,75.783
0.36732,74.982,75.622
0.47222,74.667,75.072
0.57537,74.68,74.872
0.67997,74.667,74.526
0.78708,75.311,74.729
0.89198,75.338,75.861
0.99382,75.055,75.313
1.0984,74.417,74.402
1.2068,74.634,74.935
1.3118,74.785,75.509
1.4123,75.126,75.047
1.5169,75.089,74.309
1.6266,75.401,74.911
1.7315,75.009,75.532
1.8307,74.682,74.953
1.9353,74.442,75.273
2.0464,75.081,75.357
2.1513,75.254,74.546
2.2492,75.139,74.627
2.3538,74.684,75.486
2.4661,74.956,75.567
2.571,74.939,74.792
2.6676,74.864,74.598
2.7722,74.569,75.042
2.8859,75.05,75.59
2.9908,75.223,74.61
3.0861,75.242,74.726
3.1907,74.785,75.56
3.3057,74.945,75.497
3.4106,74.85,74.767
3.5045,74.966,74.673
3.6091,74.833,75.426
3.7254,75.215,75.367
3.8303,75.005,74.022
3.9229,74.826,74.141
4.0275,74.565,75.991
4.1452,75.068,76.193
4.2501,75.122,75.08
4.3414,75.054,74.354
4.446,74.763,74.465
4.565,75.184,75.395
4.6699,75.197,75.242
4.7598,74.997,74.422
4.8644,74.42,74.772
4.9847,74.631,75.088
5.0896,74.718,75.361
5.1783,75.055,75.536
5.2829,75.099,75.454
5.4045,75.501,75.006
5.5094,75.117,74.973
5.5967,74.709,74.775
5.7013,74.39,74.56
5.8243,74.959,75.189
5.9292,75.058,75.592
6.0152,74.843,74.677
6.1198,74.443,75.182
6.244,74.992,75.25


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_328.csv <==
x,qOut,qIn
0.052451,75.234,75.196
0.15692,75.164,75.337
0.26153,74.782,75.25
0.36732,75.092,75.247
0.47222,75.066,74.945
0.57537,74.961,74.734
0.67997,74.515,74.66
0.78708,74.765,75.208
0.89198,74.75,75.487
0.99382,74.881,74.631
1.0984,74.789,74.65
1.2068,75.297,75.163
1.3118,75.284,75.672
1.4123,75.203,75.086
1.5169,74.819,74.364
1.6266,75.058,75.087
1.7315,74.88,74.895
1.8307,74.807,74.219
1.9353,74.624,75.455
2.0464,75.11,76.405
2.1513,75.049,74.905
2.2492,74.877,73.93
2.3538,74.605,74.998
2.4661,75.136,74.768
2.571,75.256,75.693
2.6676,75.036,76.545
2.7722,74.402,74.628
2.8859,74.623,74.142
2.9908,74.82,75.029
3.0861,75.228,75.185
3.1907,75.199,75.049
3.3057,75.417,74.96
3.4106,74.856,74.983
3.5045,74.432,75.433
3.6091,74.303,75.058
3.7254,75.196,75.072
3.8303,75.611,74.815
3.9229,75.449,74.621
4.0275,74.694,75.033
4.1452,74.713,75.174
4.2501,74.75,75.4
4.3414,74.954,75.302
4.446,74.789,74.954
4.565,75.157,74.9
4.6699,75.077,74.845
4.7598,75.069,75.062
4.8644,74.756,74.996
4.9847,75.011,74.672
5.0896,74.801,75.372
5.1783,74.751,75.875
5.2829,74.661,74.961
5.4045,75.272,74.663
5.5094,75.314,75.013
5.5967,75.122,75.542
5.7013,74.63,75.129
5.8243,74.88,74.363
5.9292,74.844,74.646
6.0152,74.835,75.193
6.1198,74.641,75.128
6.244,75.153,75.085


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_329.csv <==
x,qOut,qIn
0.052451,75.07,74.301
0.15692,75.191,74.245
0.26153,74.825,75.386
0.36732,75.011,75.557
0.47222,74.847,75.144
0.57537,74.767,75.113
0.67997,74.574,75.478
0.78708,75.161,75.603
0.89198,75.354,74.72
0.99382,75.297,74.065
1.0984,74.703,74.662
1.2068,74.734,75.638
1.3118,74.589,74.978
1.4123,74.739,74.644
1.5169,74.745,75.173
1.6266,75.361,75.254
1.7315,75.415,74.749
1.8307,75.348,75.002
1.9353,74.891,75.471
2.0464,74.994,74.95
2.1513,74.683,74.773
2.2492,74.578,75.11
2.3538,74.488,75.573
2.4661,75.125,75.135
2.571,75.182,74.534
2.6676,74.995,74.721
2.7722,74.58,75.498
2.8859,74.971,75.59
2.9908,75.079,74.778
3.0861,75.047,74.428
3.1907,74.683,74.813
3.3057,75.03,75.358
3.4106,75.087,75.564
3.5045,75.097,75.08
3.6091,74.72,74.906
3.7254,74.973,75.112
3.8303,74.911,74.642
3.9229,75.017,74.378
4.0275,74.845,75.618
4.1452,75.15,76.046
4.2501,74.842,74.403
4.3414,74.648,74.141
4.446,74.562,75.067
4.565,75.303,75.622
4.6699,75.479,75.832
4.7598,75.176,75.132
4.8644,74.474,74.247
4.9847,74.682,74.879
5.0896,74.901,75.323
5.1783,75.188,75.366
5.2829,74.935,74.661
5.4045,75.062,74.64
5.5094,74.7,75.874
5.5967,74.676,74.878
5.7013,74.744,74.068
5.8243,75.469,75.184
5.9292,75.437,75.641
6.0152,75.003,74.994
6.1198,74.399,75.174
6.244,74.789,75.311


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_330.csv <==
x,qOut,qIn
0.052451,74.833,75.299
0.15692,75.115,75.564
0.26153,74.972,75.03
0.36732,75.231,74.822
0.47222,74.911,75.304
0.57537,74.754,75.365
0.67997,74.596,74.978
0.78708,75.151,75.289
0.89198,75.119,74.737
0.99382,74.879,74.254
1.0984,74.507,74.186
1.2068,75.014,75.653
1.3118,75.242,76.265
1.4123,75.229,74.43
1.5169,74.796,74.443
1.6266,75.077,75.741
1.7315,75.154,75.095
1.8307,75.232,74.052
1.9353,74.783,74.618
2.0464,74.801,75.588
2.1513,74.456,75.759
2.2492,74.525,75.294
2.3538,74.664,74.629
2.4661,75.453,74.348
2.571,75.516,75.428
2.6676,75.232,75.654
2.7722,74.611,74.678
2.8859,74.769,75.059
2.9908,74.72,75.124
3.0861,74.78,74.604
3.1907,74.724,74.959
3.3057,75.336,74.868
3.4106,75.382,74.944
3.5045,75.076,75.557
3.6091,74.461,75.51
3.7254,74.765,74.609
3.8303,75.014,75.158
3.9229,75.244,75.597
4.0275,74.95,75.052
4.1452,75.095,74.941
4.2501,74.803,75.115
4.3414,74.686,74.887
4.446,74.497,74.342
4.565,75.062,74.762
4.6699,75.183,76.002
4.7598,75.174,75.547
4.8644,74.808,74.641
4.9847,75.109,74.641
5.0896,75.089,75.078
5.1783,75.146,74.813
5.2829,74.861,75.062
5.4045,75.063,75.587
5.5094,74.725,75.279
5.5967,74.565,74.453
5.7013,74.511,74.491
5.8243,75.275,75.42
5.9292,75.479,75.502
6.0152,75.235,74.623
6.1198,74.548,74.709
6.244,74.703,75.024


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_331.csv <==
x,qOut,qIn
0.052451,75.239,75.141
0.15692,75.044,74.727
0.26153,74.535,75.191
0.36732,74.883,75.483
0.47222,75.107,75.659
0.57537,75.259,74.837
0.67997,74.845,74.071
0.78708,74.929,74.898
0.89198,74.711,75.018
0.99382,74.801,75.127
1.0984,74.705,75.698
1.2068,75.162,75.311
1.3118,75.042,74.478
1.4123,75.037,74.581
1.5169,74.934,75.072
1.6266,75.388,75.462
1.7315,75.12,75.344
1.8307,74.625,75.12
1.9353,74.163,74.773
2.0464,74.796,75.116
2.1513,75.272,75.305
2.2492,75.451,74.909
2.3538,74.945,75.102
2.4661,74.917,74.746
2.571,74.643,74.579
2.6676,74.746,74.926
2.7722,74.78,75.24
2.8859,75.375,75.247
2.9908,75.269,75.313
3.0861,75.009,75.402
3.1907,74.644,74.612
3.3057,75.106,74.459
3.4106,75.196,75.638
3.5045,75.016,75.267
3.6091,74.442,74.729
3.7254,74.647,75.551
3.8303,74.718,75.045
3.9229,74.955,74.209
4.0275,74.918,74.625
4.1452,75.368,75.417
4.2501,75.188,75.671
4.3414,74.884,75.319
4.446,74.457,74.531
4.565,74.928,74.844
4.6699,75.159,75.448
4.7598,75.284,74.805
4.8644,74.912,74.656
4.9847,75.024,74.394
5.0896,74.724,75.989
5.1783,74.655,76.256
5.2829,74.594,74.131
5.4045,75.263,73.874
5.5094,75.363,75.771
5.5967,75.198,75.784
5.7013,74.688,74.803
5.8243,74.889,74.726
5.9292,74.801,74.997
6.0152,74.767,74.64
6.1198,74.604,74.907
6.244,75.158,75.339


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_332.csv <==
x,qOut,qIn
0.052451,75.148,75.484
0.15692,75.341,74.647
0.26153,75.018,74.647
0.36732,75.21,74.68
0.47222,75.009,75.806
0.57537,74.809,75.773
0.67997,74.405,74.367
0.78708,74.795,74.676
0.89198,74.914,75.098
0.99382,75.103,74.41
1.0984,74.977,74.973
1.2068,75.327,76.161
1.3118,75.062,74.837
1.4123,74.753,74.013
1.5169,74.458,75.199
1.6266,75.077,75.634
1.7315,75.337,75.351
1.8307,75.214,74.849
1.9353,74.56,74.738
2.0464,74.665,75.169
2.1513,74.74,74.61
2.2492,75.052,74.429
2.3538,74.966,75.617
2.4661,75.261,75.792
2.571,74.933,75.128
2.6676,74.771,74.885
2.7722,74.655,74.811
2.8859,75.284,74.895
2.9908,75.318,74.997
3.0861,75.007,75.37
3.1907,74.389,75.638
3.3057,74.658,74.546
3.4106,74.833,74.655
3.5045,75.114,75.208
3.6091,75.053,75.21
3.7254,75.42,75.454
3.8303,75.134,74.549
3.9229,74.78,74.317
4.0275,74.431,75.29
4.1452,75.015,75.638
4.2501,75.273,75.078
4.3414,75.212,74.536
4.446,74.659,75.046
4.565,74.822,75.778
4.6699,74.856,75.808
4.7598,75.026,74.651
4.8644,74.808,73.672
4.9847,75.078,74.9
5.0896,74.867,75.667
5.1783,74.835,74.667
5.2829,74.675,74.862
5.4045,75.158,75.834
5.5094,75.094,75.433
5.5967,75.057,74.422
5.7013,74.903,74.428
5.8243,75.348,75.288
5.9292,75.127,75.027
6.0152,74.655,74.551
6.1198,74.164,75.032
6.244,74.733,75.709


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_333.csv <==
x,qOut,qIn
0.052451,75.433,75.268
0.15692,75.132,73.893
0.26153,74.53,74.358
0.36732,74.835,75.232
0.47222,75.06,75.122
0.57537,75.18,74.48
0.67997,74.714,75.276
0.78708,74.804,75.663
0.89198,74.687,75.141
0.99382,75.024,75.018
1.0984,75.192,74.742
1.2068,75.649,74.841
1.3118,75.126,75.788
1.4123,74.497,75.337
1.5169,74.086,74.285
1.6266,74.779,75.198
1.7315,75.16,74.985
1.8307,75.224,74.363
1.9353,74.866,75.343
2.0464,75.141,75.334
2.1513,75.068,74.738
2.2492,74.951,75.122
2.3538,74.651,75.497
2.4661,75.108,75.14
2.571,75.192,74.588
2.6676,75.096,74.874
2.7722,74.639,75.423
2.8859,74.893,75.527
2.9908,74.89,74.802
3.0861,74.918,75.072
3.1907,74.672,75.194
3.3057,75.089,74.5
3.4106,75.119,74.754
3.5045,75.106,75.707
3.6091,74.737,75.409
3.7254,74.994,74.836
3.8303,74.896,75.136
3.9229,74.964,75.444
4.0275,74.872,74.687
4.1452,75.337,74.562
4.2501,75.156,75.325
4.3414,74.813,75.29
4.446,74.359,75.012
4.565,74.825,75.124
4.6699,75.063,74.86
4.7598,75.215,74.323
4.8644,74.963,74.825
4.9847,75.232,75.278
5.0896,75.026,75.349
5.1783,74.822,75.561
5.2829,74.499,75.094
5.4045,74.994,74.638
5.5094,75.154,74.596
5.5967,75.2,75.275
5.7013,74.784,75.781
5.8243,74.894,74.936
5.9292,74.616,74.328
6.0152,74.591,74.908
6.1198,74.607,75.284
6.244,75.336,76.336


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_334.csv <==
x,qOut,qIn
0.052451,74.985,75.706
0.15692,75.156,76.101
0.26153,74.934,74.884
0.36732,75.189,74.496
0.47222,74.935,74.972
0.57537,74.896,74.628
0.67997,74.802,74.643
0.78708,75.287,75.496
0.89198,75.059,75.418
0.99382,74.672,74.626
1.0984,74.362,74.825
1.2068,75.086,75.393
1.3118,75.527,74.907
1.4123,75.499,74.665
1.5169,74.772,75.316
1.6266,74.678,75.544
1.7315,74.546,74.916
1.8307,74.782,74.782
1.9353,74.809,75.194
2.0464,75.317,74.956
2.1513,75.161,74.875
2.2492,74.93,74.612
2.3538,74.551,74.796
2.4661,74.971,75.95
2.571,75.047,75.716
2.6676,75.061,74.493
2.7722,74.799,74.461
2.8859,75.183,75.288
2.9908,75.136,75.12
3.0861,74.976,74.34
3.1907,74.5,75.018
3.3057,74.751,75.956
3.4106,74.743,75.451
3.5045,74.918,74.399
3.6091,74.941,73.677
3.7254,75.501,75.553
3.8303,75.367,76.053
3.9229,74.945,74.002
4.0275,74.345,74.62
4.1452,74.709,75.513
4.2501,74.957,75.299
4.3414,75.18,75.234
4.446,74.945,75.193
4.565,75.154,74.887
4.6699,74.845,75.063
4.7598,74.672,74.941
4.8644,74.516,74.704
4.9847,75.128,75.103
5.0896,75.199,74.64
5.1783,74.984,74.6
5.2829,74.55,75.796
5.4045,74.999,75.766
5.5094,75.247,74.566
5.5967,75.294,74.498
5.7013,74.838,75.38
5.8243,74.975,75.511
5.9292,74.84,75.188
6.0152,74.791,74.931
6.1198,74.483,74.554
6.244,74.888,74.641


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_335.csv <==
x,qOut,qIn
0.052451,75.204,75.246
0.15692,74.832,75.748
0.26153,74.437,75.169
0.36732,74.965,75.09
0.47222,75.181,74.771
0.57537,75.255,74.459
0.67997,74.95,75.418
0.78708,75.18,75.71
0.89198,74.913,74.919
0.99382,74.591,74.709
1.0984,74.246,74.748
1.2068,74.875,74.977
1.3118,75.276,75.868
1.4123,75.425,75.384
1.5169,74.936,74.239
1.6266,74.974,75.221
1.7315,74.789,75.253
1.8307,74.947,74.277
1.9353,74.893,74.743
2.0464,75.283,75.663
2.1513,74.964,74.909
2.2492,74.711,74.105
2.3538,74.535,75.146
2.4661,75.203,76.095
2.571,75.359,75.676
2.6676,75.163,74.31
2.7722,74.616,74.234
2.8859,74.863,75.214
2.9908,74.928,75.695
3.0861,74.956,75.043
3.1907,74.594,74.534
3.3057,74.868,75.356
3.4106,74.838,75.441
3.5045,75.013,74.296
3.6091,74.988,74.748
3.7254,75.436,75.413
3.8303,75.157,75.014
3.9229,74.747,74.874
4.0275,74.359,75.142
4.1452,74.954,75.016
4.2501,75.262,75.268
4.3414,75.281,75.681
4.446,74.815,75.177
4.565,74.983,74.637
4.6699,74.891,74.41
4.7598,74.88,74.626
4.8644,74.632,75.39
4.9847,75.033,75.243
5.0896,74.999,75.721
5.1783,74.93,75.242
5.2829,74.694,74.048
5.4045,75.22,74.932
5.5094,75.366,75.662
5.5967,75.243,74.868
5.7013,74.585,75.014
5.8243,74.614,75.273
5.9292,74.55,75.493
6.0152,74.862,74.987
6.1198,74.966,74.194
6.244,75.475,74.556


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_336.csv <==
x,qOut,qIn
0.052451,74.447,75.972
0.15692,74.404,75.613
0.26153,74.519,74.152
0.36732,75.393,74.175
0.47222,75.604,75.905
0.57537,75.383,75.676
0.67997,74.708,74.258
0.78708,74.79,74.393
0.89198,74.744,75.246
0.99382,74.872,75.238
1.0984,74.791,75.489
1.2068,75.274,75.025
1.3118,75.167,74.511
1.4123,74.92,74.703
1.5169,74.528,75.45
1.6266,74.963,75.924
1.7315,75.074,74.789
1.8307,74.967,74.371
1.9353,74.521,75.224
2.0464,74.88,75.133
2.1513,75.081,75.35
2.2492,75.225,75.342
2.3538,74.812,74.953
2.4661,74.921,74.842
2.571,74.752,74.683
2.6676,74.966,74.838
2.7722,74.991,75.455
2.8859,75.416,75.262
2.9908,75.047,74.64
3.0861,74.716,74.676
3.1907,74.52,75.329
3.3057,75.207,75.416
3.4106,75.373,74.804
3.5045,75.122,75.18
3.6091,74.515,75.649
3.7254,74.764,74.924
3.8303,74.91,74.865
3.9229,75.057,75.389
4.0275,74.783,74.564
4.1452,75.043,74.646
4.2501,74.884,75.418
4.3414,74.851,74.837
4.446,74.694,74.966
4.565,75.226,75.343
4.6699,75.259,74.869
4.7598,75.162,75.103
4.8644,74.768,75.781
4.9847,75.035,75.348
5.0896,74.912,74.482
5.1783,74.803,74.237
5.2829,74.547,74.599
5.4045,75.024,75.213
5.5094,75.075,75.796
5.5967,74.973,75.277
5.7013,74.618,75.23
5.8243,75.065,74.843
5.9292,75.264,74.916
6.0152,75.377,75.403
6.1198,74.922,74.447
6.244,74.887,74.744


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_337.csv <==
x,qOut,qIn
0.052451,75.443,74.975
0.15692,74.992,75.023
0.26153,74.259,74.605
0.36732,74.573,74.715
0.47222,74.963,75.489
0.57537,75.272,75.386
0.67997,74.969,74.7
0.78708,75.13,75.246
0.89198,74.965,75.525
0.99382,75.042,74.879
1.0984,74.863,74.616
1.2068,75.175,74.45
1.3118,74.884,75.12
1.4123,74.685,75.554
1.5169,74.458,75.382
1.6266,75.025,74.918
1.7315,75.145,74.976
1.8307,75.168,74.93
1.9353,74.925,74.658
2.0464,75.269,75.071
2.1513,75.079,75.531
2.2492,74.729,75.321
2.3538,74.275,75.098
2.4661,74.79,74.75
2.571,75.137,75.271
2.6676,75.345,75.394
2.7722,74.973,74.673
2.8859,75.046,74.568
2.9908,74.736,75.153
3.0861,74.708,75.452
3.1907,74.659,74.962
3.3057,75.291,74.855
3.4106,75.325,75.302
3.5045,75.165,74.665
3.6091,74.745,74.187
3.7254,75.053,75.982
3.8303,75.011,75.791
3.9229,74.877,74.15
4.0275,74.508,74.75
4.1452,74.926,75.433
4.2501,75.073,75.263
4.3414,75.153,74.445
4.446,74.769,74.84
4.565,74.924,75.968
4.6699,74.721,75.042
4.7598,74.794,74.146
4.8644,74.819,74.787
4.9847,75.439,75.235
5.0896,75.359,76.053
5.1783,75.001,75.8
5.2829,74.457,74.087
5.4045,74.83,73.897
5.5094,75.03,75.423
5.5967,75.175,75.478
5.7013,74.871,74.91
5.8243,75.057,75.125
5.9292,74.782,74.996
6.0152,74.7,74.832
6.1198,74.682,75.552
6.244,75.392,75.151


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_338.csv <==
x,qOut,qIn
0.052451,74.884,74.532
0.15692,75.088,74.811
0.26153,74.975,75.741
0.36732,75.245,75.142
0.47222,74.833,74.586
0.57537,74.586,75.031
0.67997,74.485,75.161
0.78708,75.231,74.948
0.89198,75.417,75.153
0.99382,75.174,75.572
1.0984,74.537,75.108
1.2068,74.747,74.777
1.3118,74.883,74.929
1.4123,75.078,75.073
1.5169,74.841,75.101
1.6266,75.081,74.593
1.7315,74.85,75.447
1.8307,74.775,75.987
1.9353,74.636,74.425
2.0464,75.215,74.26
2.1513,75.279,75.103
2.2492,75.166,75.254
2.3538,74.725,75.676
2.4661,74.958,75.584
2.571,74.851,74.384
2.6676,74.824,74.089
2.7722,74.678,75.442
2.8859,75.211,75.347
2.9908,75.21,74.531
3.0861,74.935,75.366
3.1907,74.4,75.531
3.3057,74.786,75.125
3.4106,75.086,75.137
3.5045,75.38,74.698
3.6091,75.099,74.576
3.7254,75.161,75.284
3.8303,74.715,75.629
3.9229,74.553,75.136
4.0275,74.444,74.5
4.1452,75.105,75.206
4.2501,75.234,75.745
4.3414,75.215,74.886
4.446,74.861,74.002
4.565,75.107,74.67
4.6699,74.912,75.299
4.7598,74.786,75.608
4.8644,74.591,75.147
4.9847,75.152,74.855
5.0896,75.232,75.072
5.1783,75.156,74.813
5.2829,74.818,75.256
5.4045,75.126,75.665
5.5094,74.963,74.93
5.5967,74.65,74.393
5.7013,74.259,74.814
5.8243,74.846,75.127
5.9292,75.244,75.439
6.0152,75.375,75.543
6.1198,74.886,74.811
6.244,74.974,74.881


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_339.csv <==
x,qOut,qIn
0.052451,74.865,75.862
0.15692,74.627,75.045
0.26153,74.507,74.161
0.36732,75.192,75
0.47222,75.306,75.664
0.57537,75.097,74.626
0.67997,74.549,74.641
0.78708,74.795,74.845
0.89198,74.857,74.981
0.99382,75.001,75.632
1.0984,74.88,75.505
1.2068,75.315,74.916
1.3118,75.189,74.834
1.4123,74.968,75.257
1.5169,74.597,75.185
1.6266,74.997,74.746
1.7315,75.003,74.426
1.8307,74.828,75.247
1.9353,74.42,75.81
2.0464,74.873,75.327
2.1513,75.136,74.711
2.2492,75.312,74.478
2.3538,75.009,75.118
2.4661,75.206,75.035
2.571,74.986,75.206
2.6676,74.822,75.708
2.7722,74.459,74.985
2.8859,74.87,74.58
2.9908,74.992,74.932
3.0861,75.206,75.778
3.1907,75.016,75.387
3.3057,75.219,74.342
3.4106,74.806,74.973
3.5045,74.598,75.713
3.6091,74.519,74.823
3.7254,75.235,74.742
3.8303,75.342,75.335
3.9229,75.1,74.8
4.0275,74.604,74.666
4.1452,74.97,75.48
4.2501,75.136,75.346
4.3414,75.152,74.604
4.446,74.734,74.631
4.565,74.966,74.827
4.6699,74.936,74.666
4.7598,75.015,75.017
4.8644,74.767,76.203
4.9847,75.065,75.638
5.0896,74.887,74.748
5.1783,74.868,74.945
5.2829,74.771,74.478
5.4045,75.275,75.046
5.5094,75.11,75.635
5.5967,74.684,74.789
5.7013,74.157,74.865
5.8243,74.674,75.197
5.9292,75.108,74.923
6.0152,75.474,74.891
6.1198,75.249,74.789
6.244,75.339,75.346


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_340.csv <==
x,qOut,qIn
0.052451,75.187,74.745
0.15692,75.098,74.183
0.26153,74.715,74.777
0.36732,74.999,75.653
0.47222,74.905,75.38
0.57537,74.811,74.907
0.67997,74.596,74.499
0.78708,75.182,75.362
0.89198,75.396,75.334
0.99382,75.349,74.827
1.0984,74.754,75.214
1.2068,74.764,75.423
1.3118,74.572,74.933
1.4123,74.699,74.541
1.5169,74.711,74.591
1.6266,75.287,75.333
1.7315,75.206,75.299
1.8307,74.959,74.913
1.9353,74.57,75.315
2.0464,75.046,75.134
2.1513,75.241,75.025
2.2492,75.273,74.772
2.3538,74.842,74.642
2.4661,74.978,75.212
2.571,74.768,75.763
2.6676,74.703,75.466
2.7722,74.549,74.428
2.8859,75.144,74.364
2.9908,75.29,75.161
3.0861,75.254,75.54
3.1907,74.781,75.043
3.3057,74.915,74.58
3.4106,74.736,74.575
3.5045,74.782,75.046
3.6091,74.766,75.633
3.7254,75.368,75.835
3.8303,75.304,74.979
3.9229,74.929,74.288
4.0275,74.395,74.547
4.1452,74.819,75.212
4.2501,75.09,75.838
4.3414,75.103,75.025
4.446,74.553,74.042
4.565,74.703,75.752
4.6699,74.795,75.198
4.7598,75.21,73.342
4.8644,75.207,75.274
4.9847,75.437,76.195
5.0896,74.876,74.925
5.1783,74.523,74.617
5.2829,74.401,75.145
5.4045,75.168,75.477
5.5094,75.359,74.986
5.5967,75.169,74.623
5.7013,74.62,74.712
5.8243,74.846,75.361
5.9292,74.863,75.414
6.0152,74.908,75.111
6.1198,74.712,75.19
6.244,75.173,75.241


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_341.csv <==
x,qOut,qIn
0.052451,75.047,75.28
0.15692,75.159,75.108
0.26153,74.945,74.96
0.36732,75.264,75.343
0.47222,75.05,75.048
0.57537,74.717,74.466
0.67997,74.237,74.629
0.78708,74.68,75.605
0.89198,74.953,75.464
0.99382,75.185,74.817
1.0984,74.973,75.11
1.2068,75.276,74.485
1.3118,75.149,74.477
1.4123,75.096,75.683
1.5169,74.768,75.719
1.6266,75.02,74.847
1.7315,74.793,74.745
1.8307,74.744,74.991
1.9353,74.723,75.389
2.0464,75.38,74.803
2.1513,75.354,75.457
2.2492,74.896,76.072
2.3538,74.227,74.32
2.4661,74.609,74.132
2.571,75.011,75.354
2.6676,75.337,75.254
2.7722,75.039,74.687
2.8859,75.128,75.33
2.9908,74.8,75.005
3.0861,74.787,74.834
3.1907,74.766,75.459
3.3057,75.371,74.635
3.4106,75.29,74.478
3.5045,74.949,75.335
3.6091,74.411,75.534
3.7254,74.758,75.404
3.8303,74.909,74.824
3.9229,75.036,74.507
4.0275,74.849,74.825
4.1452,75.237,75.529
4.2501,75.134,75.525
4.3414,74.886,74.633
4.446,74.393,74.754
4.565,74.751,75.063
4.6699,74.943,75.475
4.7598,75.194,75.17
4.8644,74.985,74.449
4.9847,75.185,74.766
5.0896,74.847,75.606
5.1783,74.747,75.273
5.2829,74.678,74.656
5.4045,75.29,75.071
5.5094,75.241,75.805
5.5967,74.96,74.885
5.7013,74.542,74.328
5.8243,74.978,74.608
5.9292,75.093,74.866
6.0152,75.001,75.127
6.1198,74.586,75.396
6.244,74.936,75.196


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_342.csv <==
x,qOut,qIn
0.052451,75.022,74.746
0.15692,74.861,74.593
0.26153,74.563,74.785
0.36732,74.962,75.282
0.47222,74.893,75.89
0.57537,74.793,75.609
0.67997,74.613,74.512
0.78708,75.235,74.402
0.89198,75.433,75.107
0.99382,75.307,75.451
1.0984,74.661,75.013
1.2068,74.682,75.181
1.3118,74.548,75.04
1.4123,74.721,74.15
1.5169,74.827,74.601
1.6266,75.51,75.911
1.7315,75.484,75.757
1.8307,75.059,74.433
1.9353,74.384,74.556
2.0464,74.711,75.041
2.1513,75.037,75.833
2.2492,75.297,75.506
2.3538,74.911,73.782
2.4661,74.933,74.463
2.571,74.61,76.404
2.6676,74.719,75.367
2.7722,74.806,74.103
2.8859,75.426,74.981
2.9908,75.259,75.204
3.0861,74.921,74.719
3.1907,74.53,75.038
3.3057,75,75.464
3.4106,75.087,75.527
3.5045,74.936,75.361
3.6091,74.561,74.5
3.7254,75.028,75.018
3.8303,75.243,74.839
3.9229,75.211,74.634
4.0275,74.667,75.286
4.1452,74.804,75.056
4.2501,74.801,74.902
4.3414,75.018,75.17
4.446,74.966,75.129
4.565,75.415,74.916
4.6699,75.26,74.674
4.7598,75.013,75.333
4.8644,74.552,75.602
4.9847,74.863,74.959
5.0896,74.87,75.268
5.1783,74.901,75.116
5.2829,74.677,74.559
5.4045,75.085,74.999
5.5094,75.038,75.297
5.5967,74.923,74.736
5.7013,74.568,74.39
5.8243,74.967,75.378
5.9292,75.059,75.655
6.0152,75.167,74.987
6.1198,74.934,75.115
6.244,75.231,75.029


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_343.csv <==
x,qOut,qIn
0.052451,75.123,75.828
0.15692,75.247,74.624
0.26153,75.029,74.472
0.36732,75.322,75.116
0.47222,75.049,74.692
0.57537,74.703,74.468
0.67997,74.294,75.543
0.78708,74.795,75.794
0.89198,75.014,74.761
0.99382,75.145,74.136
1.0984,74.97,75.135
1.2068,75.367,75.928
1.3118,75.243,75.482
1.4123,74.887,74.577
1.5169,74.304,74.596
1.6266,74.656,75.77
1.7315,74.92,75.294
1.8307,75.184,73.833
1.9353,74.931,74.708
2.0464,75.113,75.711
2.1513,74.846,75.265
2.2492,74.823,74.959
2.3538,74.761,74.688
2.4661,75.355,74.739
2.571,75.332,75.381
2.6676,75.122,75.561
2.7722,74.67,74.815
2.8859,74.951,74.944
2.9908,74.876,75.107
3.0861,74.801,74.489
3.1907,74.6,74.966
3.3057,75.12,75.141
3.4106,75.159,76.068
3.5045,74.938,75.371
3.6091,74.478,73.977
3.7254,74.909,74.613
3.8303,75.182,75.331
3.9229,75.303,75.287
4.0275,74.835,75.454
4.1452,74.886,75.053
4.2501,74.669,74.459
4.3414,74.81,74.942
4.446,74.874,75.546
4.565,75.451,75.444
4.6699,75.261,74.947
4.7598,74.815,74.872
4.8644,74.317,74.663
4.9847,74.853,74.789
5.0896,75.24,75.274
5.1783,75.357,75.057
5.2829,74.84,75.083
5.4045,74.893,75.67
5.5094,74.775,75.39
5.5967,74.996,74.823
5.7013,74.972,74.224
5.8243,75.354,74.582
5.9292,75.008,75.678
6.0152,74.669,74.997
6.1198,74.338,74.491
6.244,74.906,75.622


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_344.csv <==
x,qOut,qIn
0.052451,74.724,75.421
0.15692,74.875,74.733
0.26153,74.653,74.211
0.36732,75.039,74.871
0.47222,75.069,75.747
0.57537,75.143,75.425
0.67997,74.866,74.758
0.78708,75.15,75.18
0.89198,74.998,75.062
0.99382,74.988,74.16
1.0984,74.804,74.565
1.2068,75.174,75.622
1.3118,74.918,75.609
1.4123,74.614,75.055
1.5169,74.347,74.951
1.6266,75.035,75.052
1.7315,75.395,74.428
1.8307,75.424,74.715
1.9353,74.84,75.795
2.0464,74.808,75.412
2.1513,74.553,74.362
2.2492,74.633,74.675
2.3538,74.701,75.754
2.4661,75.412,75.71
2.571,75.459,74.767
2.6676,75.131,74.739
2.7722,74.479,75.16
2.8859,74.725,74.765
2.9908,74.909,74.774
3.0861,75.109,75.29
3.1907,74.824,75.613
3.3057,75.044,75.317
3.4106,74.881,74.529
3.5045,74.979,74.277
3.6091,74.945,75.139
3.7254,75.41,75.882
3.8303,75.135,74.766
3.9229,74.707,73.795
4.0275,74.289,75.645
4.1452,74.874,76.04
4.2501,75.215,74.658
4.3414,75.305,74.645
4.446,74.85,74.885
4.565,74.956,75.09
4.6699,74.781,75.988
4.7598,74.814,75.84
4.8644,74.667,74.181
4.9847,75.125,74.776
5.0896,75.044,74.85
5.1783,74.981,74.436
5.2829,74.736,75.261
5.4045,75.117,75.044
5.5094,74.954,74.92
5.5967,74.765,75.323
5.7013,74.61,75.233
5.8243,75.312,75.293
5.9292,75.539,74.947
6.0152,75.276,74.853
6.1198,74.541,75.095
6.244,74.64,75.231


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_345.csv <==
x,qOut,qIn
0.052451,75.094,75.069
0.15692,75.101,74.542
0.26153,74.723,74.586
0.36732,75.028,75.714
0.47222,75.033,75.481
0.57537,75.036,74.813
0.67997,74.783,74.592
0.78708,75.181,75.022
0.89198,75.138,75.09
0.99382,74.988,75.3
1.0984,74.54,75.291
1.2068,74.818,74.559
1.3118,74.806,74.726
1.4123,74.9,75.22
1.5169,74.803,75.779
1.6266,75.288,75.605
1.7315,75.179,74.685
1.8307,74.893,74.535
1.9353,74.492,74.639
2.0464,74.984,75.145
2.1513,75.2,74.841
2.2492,75.126,74.771
2.3538,74.568,76.108
2.4661,74.776,75.507
2.571,74.921,74.498
2.6676,75.275,74.955
2.7722,75.168,74.917
2.8859,75.34,74.962
2.9908,74.815,75.148
3.0861,74.475,75.331
3.1907,74.282,75.245
3.3057,75.006,74.873
3.4106,75.288,75.524
3.5045,75.347,75.439
3.6091,74.958,74.106
3.7254,75.116,74.348
3.8303,74.868,75.307
3.9229,74.734,74.974
4.0275,74.533,75.395
4.1452,75.093,75.667
4.2501,75.19,74.258
4.3414,75.175,74.099
4.446,74.895,75.62
4.565,75.223,76.224
4.6699,75.039,75.297
4.7598,74.686,74.48
4.8644,74.236,74.386
4.9847,74.774,75.523
5.0896,75.16,74.993
5.1783,75.343,74.187
5.2829,74.862,75.278
5.4045,74.874,75.82
5.5094,74.653,74.753
5.5967,74.882,74.667
5.7013,75.027,75.23
5.8243,75.597,75.423
5.9292,75.292,75.298
6.0152,74.793,74.837
6.1198,74.322,74.667
6.244,74.848,75.225


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_346.csv <==
x,qOut,qIn
0.052451,75.384,75.121
0.15692,75.264,74.876
0.26153,74.675,74.38
0.36732,74.868,75.277
0.47222,74.976,75.9
0.57537,75.11,75.082
0.67997,74.782,74.469
0.78708,74.995,74.561
0.89198,74.862,75.188
0.99382,74.959,75.038
1.0984,74.828,74.679
1.2068,75.196,75.296
1.3118,74.936,75.967
1.4123,74.757,74.81
1.5169,74.636,74.347
1.6266,75.302,74.867
1.7315,75.396,75.102
1.8307,75.056,75.153
1.9353,74.362,75.632
2.0464,74.581,75.149
2.1513,74.778,74.677
2.2492,75.079,74.822
2.3538,75.025,75.277
2.4661,75.408,75.426
2.571,75.162,74.499
2.6676,74.793,74.105
2.7722,74.353,75.268
2.8859,74.872,75.742
2.9908,75.186,75.208
3.0861,75.314,75.232
3.1907,74.903,75.26
3.3057,75.047,75.101
3.4106,74.907,75.078
3.5045,74.949,74.558
3.6091,74.692,74.414
3.7254,74.957,75.624
3.8303,74.713,75.35
3.9229,74.679,74.207
4.0275,74.674,74.931
4.1452,75.397,76.078
4.2501,75.516,74.514
4.3414,75.312,73.712
4.446,74.736,75.653
4.565,74.886,76.114
4.6699,74.794,75.07
4.7598,74.779,74.56
4.8644,74.601,74.183
4.9847,75.124,75.28
5.0896,75.192,75.475
5.1783,75.084,74.929
5.2829,74.612,75.264
5.4045,74.854,74.916
5.5094,74.85,74.961
5.5967,75.004,74.947
5.7013,74.902,75.316
5.8243,75.268,75.412
5.9292,74.964,74.509
6.0152,74.632,74.634
6.1198,74.385,75.426
6.244,75.083,75.44


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_347.csv <==
x,qOut,qIn
0.052451,74.624,75.59
0.15692,74.854,74.937
0.26153,74.953,74.9
0.36732,75.511,75.089
0.47222,75.287,74.857
0.57537,74.937,75.351
0.67997,74.483,75.706
0.78708,74.847,75.163
0.89198,74.843,74.309
0.99382,74.806,74.576
1.0984,74.648,75.576
1.2068,75.212,75.406
1.3118,75.279,74.666
1.4123,75.046,74.679
1.5169,74.555,75.082
1.6266,74.958,75.192
1.7315,75.221,75.526
1.8307,75.334,75.735
1.9353,74.866,74.481
2.0464,74.935,74.686
2.1513,74.75,74.913
2.2492,74.873,74.31
2.3538,74.772,74.95
2.4661,75.147,75.713
2.571,74.875,75.61
2.6676,74.707,75.051
2.7722,74.616,74.988
2.8859,75.332,74.857
2.9908,75.486,74.908
3.0861,75.2,75.483
3.1907,74.471,74.744
3.3057,74.564,74.45
3.4106,74.61,75.368
3.5045,74.867,75.592
3.6091,74.909,75.223
3.7254,75.477,74.811
3.8303,75.403,74.732
3.9229,75.108,75.536
4.0275,74.583,75.055
4.1452,74.878,74.394
4.2501,74.92,75.701
4.3414,74.895,75.927
4.446,74.596,74.287
4.565,75.034,74.149
4.6699,75.165,75.346
4.7598,75.217,75.733
4.8644,74.828,75.123
4.9847,75.006,74.818
5.0896,74.834,74.662
5.1783,74.874,74.218
5.2829,74.795,75.462
5.4045,75.298,76.022
5.5094,75.157,75.028
5.5967,74.823,74.563
5.7013,74.384,75.196
5.8243,74.897,75.127
5.9292,75.211,74.961
6.0152,75.304,74.819
6.1198,74.778,74.478
6.244,74.8,75.258


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_348.csv <==
x,qOut,qIn
0.052451,75.038,74.997
0.15692,74.79,74.582
0.26153,74.442,75.416
0.36732,74.971,75.6
0.47222,75.215,75.18
0.57537,75.342,75.065
0.67997,74.998,74.282
0.78708,75.141,74.896
0.89198,74.838,75.902
0.99382,74.668,74.868
1.0984,74.438,73.95
1.2068,74.99,74.956
1.3118,75.116,76.17
1.4123,75.158,75.57
1.5169,74.874,74.189
1.6266,75.18,74.16
1.7315,75.022,75.445
1.8307,74.882,75.676
1.9353,74.592,75.16
2.0464,74.999,74.871
2.1513,74.931,74.848
2.2492,74.81,75.086
2.3538,74.615,74.915
2.4661,75.202,75.033
2.571,75.317,75.443
2.6676,75.03,75.284
2.7722,74.409,74.622
2.8859,74.737,75.06
2.9908,75.074,75.737
3.0861,75.35,75.259
3.1907,74.977,74.236
3.3057,75.025,74.079
3.4106,74.747,75.245
3.5045,74.833,75.551
3.6091,74.779,74.925
3.7254,75.262,75.279
3.8303,75.096,75.681
3.9229,74.975,74.678
4.0275,74.804,74.094
4.1452,75.3,75.382
4.2501,75.17,75.513
4.3414,74.721,74.963
4.446,74.121,74.81
4.565,74.564,75.177
4.6699,74.97,74.987
4.7598,75.346,74.147
4.8644,75.169,75.444
4.9847,75.328,75.755
5.0896,74.918,74.709
5.1783,74.673,74.858
5.2829,74.498,75.137
5.4045,75.156,74.787
5.5094,75.319,75.007
5.5967,75.18,75.508
5.7013,74.635,75.472
5.8243,74.829,75.101
5.9292,74.833,75.144
6.0152,74.968,74.644
6.1198,74.834,74.425
6.244,75.224,75.358


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_349.csv <==
x,qOut,qIn
0.052451,74.822,75.439
0.15692,74.701,75.418
0.26153,74.55,75.136
0.36732,75.166,74.782
0.47222,75.292,74.818
0.57537,75.194,74.554
0.67997,74.722,74.884
0.78708,74.921,75.253
0.89198,74.815,75.739
0.99382,74.784,75.657
1.0984,74.623,74.372
1.2068,75.204,74.536
1.3118,75.354,74.998
1.4123,75.274,75.08
1.5169,74.693,75.497
1.6266,74.735,75.214
1.7315,74.557,74.666
1.8307,74.702,75.335
1.9353,74.795,75.154
2.0464,75.464,74.839
2.1513,75.414,74.904
2.2492,75.022,75.396
2.3538,74.404,75.618
2.4661,74.738,74.491
2.571,74.984,74.227
2.6676,75.196,75.572
2.7722,74.935,75.928
2.8859,75.156,74.604
2.9908,74.935,74.652
3.0861,74.853,74.929
3.1907,74.688,74.524
3.3057,75.219,75.682
3.4106,75.221,76.057
3.5045,74.99,74.849
3.6091,74.478,74.23
3.7254,74.814,75.179
3.8303,74.995,75.314
3.9229,75.169,74.581
4.0275,74.801,74.803
4.1452,74.876,74.821
4.2501,74.561,75.391
4.3414,74.679,75.674
4.446,74.867,74.599
4.565,75.617,74.803
4.6699,75.513,75.482
4.7598,75.049,74.852
4.8644,74.464,74.871
4.9847,74.824,75.484
5.0896,74.956,75.034
5.1783,74.893,74.447
5.2829,74.538,74.663
5.4045,74.963,75.255
5.5094,75.133,75.439
5.5967,75.165,74.917
5.7013,74.768,75.221
5.8243,75.022,75.098
5.9292,75.006,74.886
6.0152,75.085,74.954
6.1198,74.82,74.777
6.244,75.07,74.98


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_350.csv <==
x,qOut,qIn
0.052451,75.181,74.667
0.15692,75.008,75.354
0.26153,74.515,75.707
0.36732,74.788,75.216
0.47222,74.839,74.677
0.57537,74.988,74.743
0.67997,74.914,75.21
0.78708,75.387,75.456
0.89198,75.244,74.559
0.99382,74.85,74.494
1.0984,74.283,75.832
1.2068,74.699,75.423
1.3118,75.031,74.321
1.4123,75.303,75.755
1.5169,75.019,75.54
1.6266,75.165,74.733
1.7315,74.881,74.314
1.8307,74.822,74.833
1.9353,74.663,75.567
2.0464,75.138,75.36
2.1513,75.042,74.958
2.2492,74.893,75.288
2.3538,74.638,74.726
2.4661,75.169,74.867
2.571,75.28,75.351
2.6676,75.155,74.599
2.7722,74.624,74.688
2.8859,74.802,75.748
2.9908,74.767,75.693
3.0861,74.909,74.484
3.1907,74.837,74.223
3.3057,75.314,74.754
3.4106,75.189,75.068
3.5045,74.954,75.648
3.6091,74.519,75.604
3.7254,74.869,75.059
3.8303,74.907,74.917
3.9229,75.016,75.005
4.0275,74.926,75.036
4.1452,75.349,75.417
4.2501,75.075,74.99
4.3414,74.575,74.164
4.446,74.111,74.715
4.565,74.77,75.526
4.6699,75.308,75.154
4.7598,75.536,74.556
4.8644,75.08,75.191
4.9847,75.119,75.469
5.0896,74.921,75.197
5.1783,74.986,75.245
5.2829,74.792,74.604
5.4045,75.094,74.8
5.5094,74.813,75.133
5.5967,74.667,74.801
5.7013,74.504,74.938
5.8243,75.089,75.337
5.9292,75.148,75.613
6.0152,75.049,75.055
6.1198,74.741,74.711
6.244,75.163,74.608


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_351.csv <==
x,qOut,qIn
0.052451,75.57,75.38
0.15692,75.407,74.212
0.26153,74.664,74.615
0.36732,74.683,75.665
0.47222,74.707,75.545
0.57537,74.983,74.414
0.67997,74.894,74.038
0.78708,75.225,75.258
0.89198,74.962,75.622
0.99382,74.852,75.055
1.0984,74.71,75.462
1.2068,75.26,75.141
1.3118,75.218,74.767
1.4123,75.013,75.038
1.5169,74.637,74.839
1.6266,75.003,74.822
1.7315,74.941,75.018
1.8307,74.72,74.943
1.9353,74.404,74.76
2.0464,75.024,75.544
2.1513,75.404,75.183
2.2492,75.471,74.604
2.3538,74.927,75.053
2.4661,74.956,74.859
2.571,74.787,75.522
2.6676,74.806,75.652
2.7722,74.552,74.688
2.8859,74.915,74.953
2.9908,74.866,75.084
3.0861,74.954,74.73
3.1907,74.827,74.934
3.3057,75.247,75.235
3.4106,75.067,75.294
3.5045,74.835,75.042
3.6091,74.545,74.441
3.7254,75.103,75.358
3.8303,75.289,75.438
3.9229,75.23,74.598
4.0275,74.737,74.799
4.1452,74.918,74.994
4.2501,74.861,74.838
4.3414,74.928,74.938
4.446,74.733,75.768
4.565,75.117,75.659
4.6699,75,74.874
4.7598,74.917,74.548
4.8644,74.711,74.321
4.9847,75.191,74.649
5.0896,75.149,76.058
5.1783,74.869,75.516
5.2829,74.351,74.702
5.4045,74.754,75.105
5.5094,75.051,74.853
5.5967,75.386,74.107
5.7013,75.175,75.05
5.8243,75.242,76.276
5.9292,74.67,74.953
6.0152,74.358,73.722
6.1198,74.312,75.015
6.244,75.208,76.255


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_352.csv <==
x,qOut,qIn
0.052451,74.915,74.922
0.15692,75.121,74.952
0.26153,74.834,75.495
0.36732,75.015,75.32
0.47222,74.782,74.469
0.57537,74.792,74.493
0.67997,74.695,75.28
0.78708,75.227,75.31
0.89198,75.184,75.177
0.99382,75.041,74.847
1.0984,74.692,75.054
1.2068,75.089,75.42
1.3118,75.122,74.613
1.4123,75.091,74.858
1.5169,74.717,75.482
1.6266,74.954,74.97
1.7315,74.797,74.642
1.8307,74.782,75.121
1.9353,74.674,75.238
2.0464,75.227,75.369
2.1513,75.205,75.352
2.2492,74.997,74.914
2.3538,74.598,74.947
2.4661,75.003,74.687
2.571,75.088,75.528
2.6676,75.016,75.674
2.7722,74.583,74.213
2.8859,74.867,74.079
2.9908,74.906,75.477
3.0861,75.066,75.695
3.1907,74.954,75.305
3.3057,75.35,75.392
3.4106,75.138,74.731
3.5045,74.898,74.105
3.6091,74.611,74.87
3.7254,75.097,75.642
3.8303,75.093,75.424
3.9229,74.781,75.224
4.0275,74.265,74.77
4.1452,74.759,74.876
4.2501,75.215,75.435
4.3414,75.554,74.585
4.446,75.154,74.19
4.565,75.059,75.171
4.6699,74.567,75.912
4.7598,74.554,75.522
4.8644,74.646,74.724
4.9847,75.398,74.887
5.0896,75.427,74.514
5.1783,75.186,75.089
5.2829,74.646,75.813
5.4045,74.831,74.884
5.5094,74.704,74.43
5.5967,74.658,75.003
5.7013,74.582,75.491
5.8243,75.284,74.968
5.9292,75.485,74.798
6.0152,75.266,75.42
6.1198,74.602,75.409
6.244,74.775,74.865


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_353.csv <==
x,qOut,qIn
0.052451,74.782,74.455
0.15692,74.943,74.315
0.26153,74.959,75.125
0.36732,75.463,75.518
0.47222,75.209,75.532
0.57537,74.707,75.017
0.67997,74.176,74.494
0.78708,74.721,74.931
0.89198,75.159,75.72
0.99382,75.418,75.482
1.0984,75.026,74.443
1.2068,75.043,74.875
1.3118,74.69,75.605
1.4123,74.71,74.958
1.5169,74.747,74.28
1.6266,75.381,74.474
1.7315,75.275,75.623
1.8307,74.941,75.333
1.9353,74.521,74.568
2.0464,75.019,75.03
2.1513,75.239,75.643
2.2492,75.229,75.275
2.3538,74.795,75.295
2.4661,74.993,74.67
2.571,74.872,74.244
2.6676,74.768,75.256
2.7722,74.458,75.297
2.8859,74.893,74.95
2.9908,74.985,75.52
3.0861,75.037,75.258
3.1907,74.84,74.369
3.3057,75.315,74.848
3.4106,75.363,76.134
3.5045,75.166,75.343
3.6091,74.519,73.614
3.7254,74.632,74.601
3.8303,74.663,76.043
3.9229,74.973,75.218
4.0275,74.952,74.876
4.1452,75.328,74.787
4.2501,75.038,74.89
4.3414,74.866,74.964
4.446,74.695,74.918
4.565,75.22,75.097
4.6699,75.122,75.46
4.7598,74.792,75.349
4.8644,74.403,74.759
4.9847,74.982,75.113
5.0896,75.317,74.867
5.1783,75.311,74.152
5.2829,74.718,75.541
5.4045,74.767,75.845
5.5094,74.686,75.138
5.5967,74.852,75.025
5.7013,74.8,74.553
5.8243,75.315,74.698
5.9292,75.276,74.833
6.0152,75.122,74.987
6.1198,74.634,75.81
6.244,74.846,75.648


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_354.csv <==
x,qOut,qIn
0.052451,75.268,74.799
0.15692,74.878,74.687
0.26153,74.364,75.558
0.36732,74.796,75.761
0.47222,75.05,74.465
0.57537,75.201,74.62
0.67997,74.853,75.765
0.78708,75.006,75.756
0.89198,74.771,74.363
0.99382,74.734,74.201
1.0984,74.608,74.838
1.2068,75.161,75.671
1.3118,75.182,75.846
1.4123,75.071,74.927
1.5169,74.718,74.134
1.6266,75.115,74.759
1.7315,75.182,74.941
1.8307,75.193,74.946
1.9353,74.779,76.046
2.0464,74.9,75.038
2.1513,74.613,74.775
2.2492,74.639,75.547
2.3538,74.751,75.114
2.4661,75.481,74.884
2.571,75.394,74.822
2.6676,74.829,74.641
2.7722,74.169,74.875
2.8859,74.655,75.348
2.9908,75.146,75.422
3.0861,75.388,74.859
3.1907,75.007,74.834
3.3057,75.146,75.129
3.4106,75.02,75.702
3.5045,75.027,75.447
3.6091,74.702,74.221
3.7254,74.941,74.769
3.8303,74.757,75.164
3.9229,74.787,74.655
4.0275,74.712,74.675
4.1452,75.246,75.522
4.2501,75.162,75.744
4.3414,74.974,74.947
4.446,74.688,74.804
4.565,75.193,75.312
4.6699,75.269,74.321
4.7598,75.058,74.354
4.8644,74.481,75.814
4.9847,74.69,75.583
5.0896,74.742,74.976
5.1783,74.907,75.52
5.2829,74.853,74.843
5.4045,75.399,74.585
5.5094,75.402,74.662
5.5967,75.148,75.186
5.7013,74.517,75.703
5.8243,74.677,75.109
5.9292,74.712,74.521
6.0152,74.959,74.711
6.1198,74.973,75.105
6.244,75.464,75.368


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_355.csv <==
x,qOut,qIn
0.052451,75.278,74.803
0.15692,75.165,74.967
0.26153,74.769,74.854
0.36732,75.129,75.281
0.47222,75.178,75.579
0.57537,74.975,75.222
0.67997,74.391,74.615
0.78708,74.669,75.083
0.89198,74.914,75.174
0.99382,75.275,74.362
1.0984,75.083,74.465
1.2068,75.214,75.764
1.3118,74.802,74.957
1.4123,74.715,74.278
1.5169,74.707,75.469
1.6266,75.39,75.927
1.7315,75.394,74.878
1.8307,75.11,74.262
1.9353,74.567,75.01
2.0464,74.823,75.761
2.1513,74.822,74.898
2.2492,74.804,74.154
2.3538,74.559,74.838
2.4661,75.032,76.095
2.571,75.13,75.396
2.6676,75.149,74.596
2.7722,74.833,74.886
2.8859,75.135,74.659
2.9908,75.031,75.015
3.0861,74.943,75.37
3.1907,74.61,74.92
3.3057,74.94,75.201
3.4106,74.856,75.118
3.5045,74.875,74.338
3.6091,74.821,74.991
3.7254,75.404,75.93
3.8303,75.336,75.374
3.9229,74.896,74.47
4.0275,74.276,75.137
4.1452,74.681,75.397
4.2501,75.037,74.529
4.3414,75.248,74.852
4.446,74.872,75.199
4.565,74.995,75.728
4.6699,74.808,75.067
4.7598,74.889,74.273
4.8644,74.869,74.595
4.9847,75.438,75.071
5.0896,75.354,75.519
5.1783,75.02,75.58
5.2829,74.447,74.697
5.4045,74.761,74.598
5.5094,74.929,75.731
5.5967,75.152,75.549
5.7013,74.963,74.542
5.8243,75.191,74.55
5.9292,74.835,74.514
6.0152,74.6,75.161
6.1198,74.433,76.033
6.244,75.104,75.078


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_356.csv <==
x,qOut,qIn
0.052451,75.369,74.734
0.15692,75.028,74.662
0.26153,74.466,74.711
0.36732,74.849,74.678
0.47222,75.12,75.265
0.57537,75.243,75.392
0.67997,74.793,74.761
0.78708,74.891,75.233
0.89198,74.744,75.959
0.99382,74.951,75.383
1.0984,74.976,74.391
1.2068,75.404,74.945
1.3118,75.025,74.743
1.4123,74.595,74.151
1.5169,74.25,75.349
1.6266,74.864,75.693
1.7315,75.113,75.208
1.8307,75.15,74.983
1.9353,74.92,74.735
2.0464,75.388,75.222
2.1513,75.44,75.112
2.2492,75.174,74.277
2.3538,74.482,74.837
2.4661,74.598,76.488
2.571,74.656,74.947
2.6676,74.909,73.72
2.7722,74.879,74.573
2.8859,75.352,75.602
2.9908,75.234,75.636
3.0861,74.99,74.674
3.1907,74.508,74.657
3.3057,74.832,75.531
3.4106,74.918,75.211
3.5045,75.089,74.52
3.6091,74.921,74.703
3.7254,75.204,75.339
3.8303,74.876,75.373
3.9229,74.619,75.169
4.0275,74.43,75.173
4.1452,75.105,74.608
4.2501,75.312,74.648
4.3414,75.206,75.337
4.446,74.713,75.548
4.565,74.931,75.348
4.6699,74.889,74.758
4.7598,74.873,74.685
4.8644,74.688,74.778
4.9847,75.216,75.127
5.0896,75.3,75.6
5.1783,75.087,75.245
5.2829,74.478,74.741
5.4045,74.72,74.938
5.5094,74.923,74.808
5.5967,75.255,75.023
5.7013,75.058,75.55
5.8243,75.184,75.492
5.9292,74.742,74.192
6.0152,74.618,74.188
6.1198,74.617,75.942
6.244,75.337,75.967


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_357.csv <==
x,qOut,qIn
0.052451,74.696,75.317
0.15692,74.375,74.784
0.26153,74.299,74.857
0.36732,75.17,75.477
0.47222,75.536,75.195
0.57537,75.493,75.051
0.67997,74.884,75.367
0.78708,74.867,74.761
0.89198,74.619,74.961
0.99382,74.61,75.605
1.0984,74.518,74.857
1.2068,75.106,74.968
1.3118,75.152,74.908
1.4123,75.054,74.228
1.5169,74.744,75.258
1.6266,75.183,75.619
1.7315,75.249,74.835
1.8307,75.117,74.733
1.9353,74.652,75.251
2.0464,74.952,75.075
2.1513,75.04,74.694
2.2492,75.11,75.484
2.3538,74.74,75.539
2.4661,74.927,74.958
2.571,74.76,74.381
2.6676,74.822,74.579
2.7722,74.743,75.583
2.8859,75.23,75.663
2.9908,75.081,74.794
3.0861,74.821,74.379
3.1907,74.489,74.982
3.3057,75.035,75.972
3.4106,75.257,74.868
3.5045,75.22,74.453
3.6091,74.693,75.38
3.7254,74.834,75.232
3.8303,74.79,75.014
3.9229,74.96,75.247
4.0275,74.845,74.716
4.1452,75.212,74.77
4.2501,74.98,75.342
4.3414,74.839,75.363
4.446,74.664,75.028
4.565,75.214,74.731
4.6699,75.211,74.82
4.7598,75.018,75.261
4.8644,74.629,75.239
4.9847,75.013,75.586
5.0896,75.031,75.308
5.1783,74.91,74.072
5.2829,74.59,73.963
5.4045,75.063,75.529
5.5094,75.213,75.715
5.5967,75.106,74.844
5.7013,74.555,74.979
5.8243,74.782,75.805
5.9292,74.925,74.899
6.0152,75.261,73.645
6.1198,75.124,74.794
6.244,75.258,75.514


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_358.csv <==
x,qOut,qIn
0.052451,74.92,75.206
0.15692,74.766,74.94
0.26153,74.532,74.049
0.36732,75.046,74.848
0.47222,75.109,75.966
0.57537,75.07,75.502
0.67997,74.706,75.245
0.78708,74.991,74.851
0.89198,74.903,74.446
0.99382,74.93,74.49
1.0984,74.764,75.335
1.2068,75.141,75.894
1.3118,74.885,74.651
1.4123,74.575,74.018
1.5169,74.377,75.349
1.6266,75.181,75.963
1.7315,75.634,74.931
1.8307,75.532,74.251
1.9353,74.718,75.07
2.0464,74.622,75.717
2.1513,74.614,75.378
2.2492,74.955,74.869
2.3538,74.901,74.805
2.4661,75.22,74.746
2.571,74.929,74.987
2.6676,74.844,74.732
2.7722,74.703,74.804
2.8859,75.199,75.971
2.9908,75.073,75.617
3.0861,74.886,74.578
3.1907,74.68,74.448
3.3057,75.271,74.821
3.4106,75.359,75.533
3.5045,75.036,75.15
3.6091,74.342,74.642
3.7254,74.553,74.785
3.8303,74.75,75.614
3.9229,75.09,75.229
4.0275,75.078,74.34
4.1452,75.475,74.841
4.2501,75.196,75.86
4.3414,74.811,75.095
4.446,74.38,74.353
4.565,74.875,74.799
4.6699,75.09,75.402
4.7598,75.109,75.289
4.8644,74.715,74.998
4.9847,74.973,75.533
5.0896,74.938,75.096
5.1783,74.957,74.615
5.2829,74.739,74.565
5.4045,75.15,75.353
5.5094,75.087,75.292
5.5967,74.907,74.163
5.7013,74.498,75.169
5.8243,74.917,76.081
5.9292,75.113,74.509
6.0152,75.289,74.187
6.1198,75.014,75.385
6.244,75.206,75.49


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_359.csv <==
x,qOut,qIn
0.052451,74.703,74.623
0.15692,74.847,74.897
0.26153,74.933,75.145
0.36732,75.557,75.031
0.47222,75.409,74.864
0.57537,74.918,75.034
0.67997,74.324,75.883
0.78708,74.789,75.43
0.89198,75.174,74.593
0.99382,75.331,74.24
1.0984,74.849,74.674
1.2068,74.879,75.878
1.3118,74.67,75.188
1.4123,74.73,74.811
1.5169,74.62,75.451
1.6266,75.159,75.004
1.7315,75.224,75.046
1.8307,75.277,75.244
1.9353,74.912,74.895
2.0464,75.016,74.613
2.1513,74.635,74.86
2.2492,74.564,75.236
2.3538,74.613,75.364
2.4661,75.383,75.229
2.571,75.46,75.043
2.6676,75.186,75.041
2.7722,74.677,75.14
2.8859,74.998,74.705
2.9908,75.054,75.518
3.0861,74.925,75.751
3.1907,74.467,74.133
3.3057,74.804,74.412
3.4106,74.963,75.746
3.5045,75.166,75.19
3.6091,74.966,74.514
3.7254,75.249,75.207
3.8303,75.025,75.346
3.9229,74.896,74.566
4.0275,74.675,74.638
4.1452,75.154,75.456
4.2501,75.111,75.579
4.3414,74.897,74.977
4.446,74.488,74.485
4.565,74.917,74.705
4.6699,75.087,75.259
4.7598,75.151,75.208
4.8644,74.781,75.151
4.9847,74.991,74.736
5.0896,74.847,75.114
5.1783,74.874,75.216
5.2829,74.775,74.556
5.4045,75.282,74.942
5.5094,75.175,76.484
5.5967,74.862,75.477
5.7013,74.403,73.983
5.8243,74.857,74.454
5.9292,75.105,75.271
6.0152,75.197,75.659
6.1198,74.758,75.283
6.244,74.874,74.652


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_360.csv <==
x,qOut,qIn
0.052451,75.257,74.941
0.15692,75.268,74.982
0.26153,74.753,75.067
0.36732,74.882,75.129
0.47222,74.83,75.258
0.57537,74.967,75.004
0.67997,74.781,74.625
0.78708,75.098,75.097
0.89198,74.891,75.199
0.99382,74.811,74.592
1.0984,74.642,75.104
1.2068,75.159,75
1.3118,75.143,75.225
1.4123,75.008,75.767
1.5169,74.672,75.009
1.6266,75.069,74.417
1.7315,75.071,75.546
1.8307,74.969,75.773
1.9353,74.614,74.311
2.0464,74.97,74.35
2.1513,74.958,75.643
2.2492,74.901,75.517
2.3538,74.634,74.398
2.4661,75.105,74.608
2.571,75.201,75.712
2.6676,75.174,75.552
2.7722,74.801,74.702
2.8859,75.077,74.951
2.9908,74.995,74.768
3.0861,74.924,73.986
3.1907,74.624,75.208
3.3057,75.01,75.571
3.4106,74.993,75.031
3.5045,74.923,75.802
3.6091,74.641,75.755
3.7254,75.114,74.596
3.8303,75.246,74.186
3.9229,75.238,74.646
4.0275,74.732,75.514
4.1452,74.777,75.867
4.2501,74.517,74.969
4.3414,74.564,74.468
4.446,74.645,74.39
4.565,75.45,75.239
4.6699,75.657,75.391
4.7598,75.418,74.754
4.8644,74.614,75.132
4.9847,74.581,74.969
5.0896,74.575,75.122
5.1783,74.969,75.686
5.2829,75.048,75.227
5.4045,75.409,74.765
5.5094,74.939,74.717
5.5967,74.567,74.933
5.7013,74.384,75.181
5.8243,75.096,75.443
5.9292,75.262,74.668
6.0152,75.046,74.346
6.1198,74.585,75.361
6.244,75.013,75.432


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_361.csv <==
x,qOut,qIn
0.052451,74.912,75.137
0.15692,74.965,74.72
0.26153,74.676,74.701
0.36732,74.989,75.525
0.47222,74.93,75.554
0.57537,75.079,74.946
0.67997,75.004,74.714
0.78708,75.381,75.179
0.89198,75.042,75.836
0.99382,74.675,74.657
1.0984,74.335,73.818
1.2068,74.884,75.417
1.3118,75.039,75.877
1.4123,75.016,74.282
1.5169,74.726,74.675
1.6266,75.162,75.744
1.7315,75.24,74.627
1.8307,75.196,74.543
1.9353,74.805,75.852
2.0464,75.044,75.578
2.1513,74.899,74.873
2.2492,74.791,74.538
2.3538,74.574,74.328
2.4661,75.112,75.447
2.571,75.21,75.708
2.6676,75.049,75.24
2.7722,74.538,74.537
2.8859,74.855,74.661
2.9908,75.05,74.892
3.0861,75.295,75.2
3.1907,75.01,75.242
3.3057,75.09,75.237
3.4106,74.652,75.311
3.5045,74.546,74.614
3.6091,74.595,74.612
3.7254,75.378,75.072
3.8303,75.455,75.595
3.9229,75.051,75.338
4.0275,74.342,74.523
4.1452,74.627,75.194
4.2501,74.94,75.624
4.3414,75.263,74.706
4.446,75.046,74.346
4.565,75.211,74.514
4.6699,74.874,75.495
4.7598,74.72,75.752
4.8644,74.535,74.848
4.9847,75.111,74.759
5.0896,75.206,74.977
5.1783,75.191,74.989
5.2829,74.875,75.173
5.4045,75.144,75.077
5.5094,74.918,74.867
5.5967,74.639,74.834
5.7013,74.322,75.17
5.8243,74.922,76.03
5.9292,75.223,75.084
6.0152,75.259,74.116
6.1198,74.791,74.731
6.244,74.961,75.271


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_362.csv <==
x,qOut,qIn
0.052451,75.197,75.247
0.15692,75.257,74.488
0.26153,74.807,75.33
0.36732,74.92,75.344
0.47222,74.726,74.529
0.57537,74.721,74.086
0.67997,74.61,75.14
0.78708,75.18,76.159
0.89198,75.225,75.421
0.99382,75.111,74.564
1.0984,74.757,74.433
1.2068,75.161,75.014
1.3118,75.233,75.495
1.4123,75.124,75.314
1.5169,74.553,74.839
1.6266,74.664,74.617
1.7315,74.599,75.974
1.8307,74.862,75.473
1.9353,74.961,73.75
2.0464,75.498,74.271
2.1513,75.239,75.824
2.2492,74.804,75.568
2.3538,74.368,75.169
2.4661,74.914,75.043
2.571,75.189,74.961
2.6676,75.243,74.323
2.7722,74.885,74.686
2.8859,75.114,75.91
2.9908,74.938,74.987
3.0861,74.683,74.476
3.1907,74.315,75.063
3.3057,74.899,75.276
3.4106,75.31,75.391
3.5045,75.512,75.333
3.6091,75,74.609
3.7254,74.921,75.221
3.8303,74.59,74.797
3.9229,74.719,74.076
4.0275,74.759,75.453
4.1452,75.296,75.985
4.2501,75.088,74.672
4.3414,74.837,74.353
4.446,74.585,75.342
4.565,75.177,75.781
4.6699,75.325,75.164
4.7598,75.149,74.555
4.8644,74.578,74.667
4.9847,74.785,75.155
5.0896,74.849,75.184
5.1783,75.008,74.749
5.2829,74.814,75.339
5.4045,75.149,75.462
5.5094,74.998,74.705
5.5967,74.965,74.385
5.7013,74.812,74.963
5.8243,75.273,75.246
5.9292,75.12,75.361
6.0152,74.798,75.177
6.1198,74.394,74.742
6.244,74.922,75.451


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_363.csv <==
x,qOut,qIn
0.052451,75.337,74.469
0.15692,75.452,74.917
0.26153,75.008,75.483
0.36732,75.081,75.522
0.47222,74.828,75.368
0.57537,74.807,74.801
0.67997,74.66,73.929
0.78708,75.13,74.912
0.89198,75.035,75.968
0.99382,74.869,75.375
1.0984,74.512,74.681
1.2068,74.928,74.56
1.3118,75.012,75.214
1.4123,75.145,75.427
1.5169,74.98,75.113
1.6266,75.275,74.576
1.7315,74.912,74.866
1.8307,74.572,75.407
1.9353,74.382,74.976
2.0464,75.135,74.79
2.1513,75.426,75.628
2.2492,75.232,74.971
2.3538,74.612,74.231
2.4661,74.838,74.992
2.571,75.008,75.839
2.6676,75.11,75.409
2.7722,74.699,74.802
2.8859,74.877,74.835
2.9908,74.814,74.853
3.0861,74.999,74.998
3.1907,74.889,75.317
3.3057,75.216,74.967
3.4106,74.903,74.93
3.5045,74.694,75.287
3.6091,74.552,74.626
3.7254,75.242,74.887
3.8303,75.422,75.437
3.9229,75.234,74.685
4.0275,74.636,75.115
4.1452,74.826,74.86
4.2501,74.887,75.153
4.3414,75.021,75.928
4.446,74.774,75.114
4.565,75.055,74.838
4.6699,74.883,75.312
4.7598,74.845,74.837
4.8644,74.677,74.113
4.9847,75.15,74.844
5.0896,75.074,75.187
5.1783,74.875,75.092
5.2829,74.52,75.906
5.4045,75.015,75.439
5.5094,75.232,74.441
5.5967,75.358,74.486
5.7013,75.019,75.437
5.8243,75.13,75.643
5.9292,74.739,74.368
6.0152,74.474,74.464
6.1198,74.267,75.596
6.244,74.981,75.356


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_364.csv <==
x,qOut,qIn
0.052451,75.118,75.462
0.15692,74.66,75.19
0.26153,74.192,74.96
0.36732,74.745,74.909
0.47222,75.098,74.894
0.57537,75.261,75.078
0.67997,74.954,75.286
0.78708,75.185,75.17
0.89198,75.01,74.994
0.99382,74.864,74.49
1.0984,74.603,74.384
1.2068,75.115,75.765
1.3118,75.223,76.142
1.4123,75.1,74.61
1.5169,74.607,73.989
1.6266,74.89,74.822
1.7315,75.012,75.382
1.8307,75.169,75.184
1.9353,74.816,75.331
2.0464,74.918,75.01
2.1513,74.613,75.279
2.2492,74.71,75.052
2.3538,74.855,74.293
2.4661,75.534,75.523
2.571,75.338,75.049
2.6676,74.762,74.296
2.7722,74.179,75.473
2.8859,74.737,75.738
2.9908,75.221,74.71
3.0861,75.418,74.446
3.1907,74.978,75.319
3.3057,75.049,75.372
3.4106,74.851,74.51
3.5045,74.847,75.072
3.6091,74.65,75.704
3.7254,75.098,74.865
3.8303,75.082,74.802
3.9229,75.071,75.091
4.0275,74.8,75.178
4.1452,75.134,75.455
4.2501,74.983,74.795
4.3414,74.826,74.014
4.446,74.549,75.108
4.565,75.044,75.904
4.6699,75.138,74.791
4.7598,75.073,74.286
4.8644,74.677,75.549
4.9847,74.991,76.193
5.0896,75.014,75.249
5.1783,75.057,74.137
5.2829,74.766,74.589
5.4045,75.044,75.138
5.5094,74.874,74.884
5.5967,74.792,74.958
5.7013,74.569,75.358
5.8243,75.064,75.298
5.9292,75.116,75.29
6.0152,75.177,75.209
6.1198,75.021,74.437
6.244,75.397,74.949


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_365.csv <==
x,qOut,qIn
0.052451,74.952,75.005
0.15692,75.101,74.481
0.26153,74.918,74.572
0.36732,75.238,75.518
0.47222,75.007,75.31
0.57537,74.811,74.723
0.67997,74.584,75.527
0.78708,75.156,75.32
0.89198,75.265,74.562
0.99382,75.103,75.443
1.0984,74.571,75.058
1.2068,74.769,74.237
1.3118,74.734,75.611
1.4123,74.784,75.945
1.5169,74.649,74.91
1.6266,75.197,74.175
1.7315,75.284,74.817
1.8307,75.218,75.44
1.9353,74.797,74.989
2.0464,75.022,74.887
2.1513,74.895,75.294
2.2492,74.823,74.958
2.3538,74.629,75.055
2.4661,75.177,75.276
2.571,75.277,75.274
2.6676,75.11,74.725
2.7722,74.535,74.545
2.8859,74.727,75.294
2.9908,74.788,75.302
3.0861,74.984,74.752
3.1907,74.831,74.606
3.3057,75.197,74.756
3.4106,75.07,75.63
3.5045,75.026,76.17
3.6091,74.771,75.254
3.7254,75.127,74.381
3.8303,74.967,74.159
3.9229,74.859,74.574
4.0275,74.642,75.668
4.1452,75.079,75.689
4.2501,74.941,74.924
4.3414,74.671,75.016
4.446,74.431,75.005
4.565,75.177,75.096
4.6699,75.617,75.039
4.7598,75.515,74.894
4.8644,74.64,75.016
4.9847,74.466,75.253
5.0896,74.429,74.672
5.1783,74.902,74.437
5.2829,75.079,75.657
5.4045,75.546,75.73
5.5094,75.187,74.913
5.5967,74.84,74.521
5.7013,74.529,74.981
5.8243,75.069,75.442
5.9292,75.158,75.168
6.0152,75.003,75.176
6.1198,74.536,74.76
6.244,74.854,75.02


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_366.csv <==
x,qOut,qIn
0.052451,75.19,75.168
0.15692,75.164,74.408
0.26153,74.8,74.669
0.36732,75.04,75.343
0.47222,74.852,76.423
0.57537,74.656,75.346
0.67997,74.365,73.3
0.78708,74.932,74.567
0.89198,75.192,76.276
0.99382,75.305,75.085
1.0984,74.896,74.305
1.2068,74.993,74.595
1.3118,74.729,75.291
1.4123,74.786,75.233
1.5169,74.834,74.965
1.6266,75.445,75.66
1.7315,75.271,75.431
1.8307,74.816,74.399
1.9353,74.361,74.363
2.0464,74.924,74.952
2.1513,75.241,75.066
2.2492,75.126,74.772
2.3538,74.475,75.762
2.4661,74.649,75.316
2.571,74.868,74.949
2.6676,75.293,75.265
2.7722,75.233,74.743
2.8859,75.433,74.889
2.9908,74.927,75.724
3.0861,74.532,75.16
3.1907,74.231,74.064
3.3057,74.874,74.736
3.4106,75.164,75.468
3.5045,75.284,75.031
3.6091,74.947,75.306
3.7254,75.15,75.188
3.8303,74.953,75.031
3.9229,74.906,75.367
4.0275,74.743,75.005
4.1452,75.204,74.318
4.2501,75.069,74.83
4.3414,74.788,75.437
4.446,74.396,75.322
4.565,74.9,75.266
4.6699,75.138,75.149
4.7598,75.239,74.775
4.8644,74.944,74.86
4.9847,75.221,75.113
5.0896,75.075,75.142
5.1783,74.855,75.009
5.2829,74.396,75.23
5.4045,74.762,75.348
5.5094,74.925,74.753
5.5967,75.177,74.634
5.7013,75.041,75.009
5.8243,75.33,74.684
5.9292,75.021,75.129
6.0152,74.779,75.56
6.1198,74.515,74.975
6.244,75.068,75.216


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_367.csv <==
x,qOut,qIn
0.052451,74.781,74.434
0.15692,74.993,74.333
0.26153,75.021,75.229
0.36732,75.485,75.863
0.47222,75.15,75.099
0.57537,74.605,74.078
0.67997,74.126,74.476
0.78708,74.763,75.477
0.89198,75.25,75.594
0.99382,75.463,74.878
1.0984,75.035,74.899
1.2068,75.092,75.546
1.3118,74.851,74.997
1.4123,74.901,74.381
1.5169,74.798,74.839
1.6266,75.2,75.194
1.7315,74.913,75.349
1.8307,74.616,74.912
1.9353,74.397,74.807
2.0464,75.106,74.877
2.1513,75.407,75.094
2.2492,75.346,75.449
2.3538,74.798,75.434
2.4661,74.914,75.123
2.571,74.809,74.122
2.6676,74.826,74.78
2.7722,74.651,75.907
2.8859,75.109,75.011
2.9908,75.059,74.919
3.0861,74.871,75.474
3.1907,74.51,74.85
3.3057,75.004,75.149
3.4106,75.241,75.221
3.5045,75.278,74.634
3.6091,74.779,74.849
3.7254,74.879,74.939
3.8303,74.763,75.863
3.9229,74.9,75.24
4.0275,74.802,74.182
4.1452,75.239,74.638
4.2501,75.107,75.133
4.3414,75.016,74.726
4.446,74.745,75.504
4.565,75.112,75.882
4.6699,74.962,74.724
4.7598,74.826,74.703
4.8644,74.649,75.418
4.9847,75.21,75.144
5.0896,75.224,74.481
5.1783,74.895,74.498
5.2829,74.313,75.474
5.4045,74.68,75.849
5.5094,74.977,75.369
5.5967,75.247,74.472
5.7013,75.061,74.377
5.8243,75.35,75.176
5.9292,75.156,74.741
6.0152,74.95,74.832
6.1198,74.492,75.9
6.244,74.779,75.891


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_368.csv <==
x,qOut,qIn
0.052451,75.139,76.074
0.15692,75.048,75.542
0.26153,74.636,74.577
0.36732,74.894,74.272
0.47222,74.821,74.742
0.57537,74.919,75.485
0.67997,74.801,75.723
0.78708,75.186,74.994
0.89198,74.911,75.192
0.99382,74.674,75.009
1.0984,74.576,74.319
1.2068,75.345,74.834
1.3118,75.549,75.701
1.4123,75.135,75.045
1.5169,74.301,74.618
1.6266,74.508,75.233
1.7315,74.909,75.669
1.8307,75.387,74.662
1.9353,75.213,74.303
2.0464,75.285,75.256
2.1513,74.794,75.282
2.2492,74.604,74.703
2.3538,74.48,75.094
2.4661,75.116,75.369
2.571,75.192,75.212
2.6676,75.114,75.021
2.7722,74.777,74.256
2.8859,75.115,74.818
2.9908,75.031,75.699
3.0861,74.861,75.552
3.1907,74.495,75.226
3.3057,74.928,74.766
3.4106,75.062,74.623
3.5045,75.148,74.9
3.6091,74.864,75.049
3.7254,75.109,74.939
3.8303,74.864,74.95
3.9229,74.666,75.265
4.0275,74.47,75.094
4.1452,75.151,75.095
4.2501,75.448,74.907
4.3414,75.401,75.313
4.446,74.778,75.921
4.565,74.788,74.327
4.6699,74.649,74.697
4.7598,74.773,75.897
4.8644,74.672,74.757
4.9847,75.124,74.745
5.0896,75.025,75.199
5.1783,74.944,75.062
5.2829,74.731,75.031
5.4045,75.237,75.342
5.5094,75.276,74.669
5.5967,75.131,74.339
5.7013,74.653,75.15
5.8243,74.895,75.729
5.9292,74.869,75.108
6.0152,74.912,74.528
6.1198,74.716,74.583
6.244,75.156,75.055


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_369.csv <==
x,qOut,qIn
0.052451,74.899,75.351
0.15692,74.875,74.64
0.26153,74.727,74.377
0.36732,75.186,75.187
0.47222,75.037,75.107
0.57537,74.747,74.813
0.67997,74.39,75.985
0.78708,74.96,75.494
0.89198,75.252,73.796
0.99382,75.306,74.547
1.0984,74.854,75.633
1.2068,74.965,75.816
1.3118,74.758,74.857
1.4123,74.659,74.387
1.5169,74.468,75.106
1.6266,75.082,75.586
1.7315,75.332,75.111
1.8307,75.342,75.177
1.9353,74.762,74.638
2.0464,74.775,74.816
2.1513,74.624,75.179
2.2492,74.879,74.702
2.3538,74.933,75.386
2.4661,75.389,76.045
2.571,75.069,74.496
2.6676,74.789,73.702
2.7722,74.597,75.114
2.8859,75.225,76.067
2.9908,75.289,74.93
3.0861,74.958,74.453
3.1907,74.386,75.307
3.3057,74.785,75.134
3.4106,75.119,75.233
3.5045,75.346,75.215
3.6091,74.967,74.714
3.7254,75.012,75.149
3.8303,74.677,75.192
3.9229,74.671,75.273
4.0275,74.657,75.252
4.1452,75.277,75.148
4.2501,75.227,74.511
4.3414,74.983,74.448
4.446,74.593,74.806
4.565,75.026,75.019
4.6699,75.118,75.526
4.7598,75.02,75.4
4.8644,74.651,74.985
4.9847,75.081,75.344
5.0896,75.261,75.319
5.1783,75.289,74.635
5.2829,74.778,74.436
5.4045,74.803,75.464
5.5094,74.539,75.711
5.5967,74.559,74.677
5.7013,74.53,74.065
5.8243,75.21,74.962
5.9292,75.366,75.731
6.0152,75.343,75.234
6.1198,74.91,74.747
6.244,75.081,75.019


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_370.csv <==
x,qOut,qIn
0.052451,75.475,75.081
0.15692,75.166,74.66
0.26153,74.593,75.23
0.36732,74.817,75.294
0.47222,74.79,74.879
0.57537,74.778,74.843
0.67997,74.592,75.025
0.78708,75.134,74.854
0.89198,75.259,75.541
0.99382,75.192,75.643
1.0984,74.746,74.69
1.2068,74.994,74.254
1.3118,74.977,74.779
1.4123,75.022,76.005
1.5169,74.747,75.706
1.6266,75.038,74.48
1.7315,74.862,74.9
1.8307,74.806,75.237
1.9353,74.699,75.236
2.0464,75.275,74.822
2.1513,75.257,74.988
2.2492,74.913,75.421
2.3538,74.349,74.88
2.4661,74.761,74.232
2.571,75.11,75.015
2.6676,75.374,75.254
2.7722,75.039,75.326
2.8859,75.127,75.718
2.9908,74.826,75.106
3.0861,74.818,74.076
3.1907,74.738,74.779
3.3057,75.246,75.754
3.4106,75.091,75.013
3.5045,74.759,75.018
3.6091,74.28,75.178
3.7254,74.731,74.561
3.8303,75.009,75.339
3.9229,75.303,75.634
4.0275,75.123,74.815
4.1452,75.308,74.515
4.2501,74.89,75.293
4.3414,74.663,75.566
4.446,74.546,75.094
4.565,75.213,75.073
4.6699,75.275,74.608
4.7598,75.028,74.361
4.8644,74.574,74.777
4.9847,74.971,75.726
5.0896,75.108,75.647
5.1783,75.041,74.922
5.2829,74.63,74.769
5.4045,74.999,75.252
5.5094,75.17,75.03
5.5967,75.265,74.362
5.7013,74.792,74.726
5.8243,74.81,75.38
5.9292,74.525,75.264
6.0152,74.65,75.092
6.1198,74.776,75.105
6.244,75.494,75.117


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_371.csv <==
x,qOut,qIn
0.052451,75.096,75.699
0.15692,74.923,75.713
0.26153,74.649,74.719
0.36732,75.109,74.791
0.47222,75.074,75.101
0.57537,74.87,74.747
0.67997,74.533,74.338
0.78708,75.027,75.37
0.89198,75.169,75.936
0.99382,75.02,74.489
1.0984,74.548,74.337
1.2068,74.936,75.021
1.3118,75.205,75.527
1.4123,75.341,75.333
1.5169,74.83,75.294
1.6266,74.811,75.293
1.7315,74.564,74.557
1.8307,74.76,74.066
1.9353,74.849,74.604
2.0464,75.386,75.605
2.1513,75.121,75.324
2.2492,74.711,74.85
2.3538,74.335,75.619
2.4661,74.988,75.485
2.571,75.41,74.69
2.6676,75.516,74.934
2.7722,74.908,75.008
2.8859,74.765,74.979
2.9908,74.399,75.081
3.0861,74.481,75.24
3.1907,74.581,75.096
3.3057,75.337,74.787
3.4106,75.447,75.443
3.5045,75.329,75.254
3.6091,74.865,73.9
3.7254,75.071,74.83
3.8303,74.94,75.642
3.9229,74.851,74.616
4.0275,74.588,75.417
4.1452,75.047,75.415
4.2501,75.098,74.706
4.3414,75.085,75.13
4.446,74.764,75.249
4.565,75.046,75.116
4.6699,74.874,74.987
4.7598,74.707,74.574
4.8644,74.455,74.803
4.9847,75.025,75.617
5.0896,75.222,75.581
5.1783,75.208,74.511
5.2829,74.789,74.353
5.4045,75.046,75.449
5.5094,75.036,75.895
5.5967,75.066,74.792
5.7013,74.738,73.949
5.8243,74.993,74.864
5.9292,74.851,76.119
6.0152,74.887,75.234
6.1198,74.766,74.184
6.244,75.231,74.615


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_372.csv <==
x,qOut,qIn
0.052451,75.183,75.777
0.15692,75.536,75.238
0.26153,75.206,74.389
0.36732,75.167,74.816
0.47222,74.633,75.16
0.57537,74.49,75.125
0.67997,74.524,75.184
0.78708,75.303,74.95
0.89198,75.381,74.652
0.99382,75.111,74.869
1.0984,74.631,75.671
1.2068,75.011,75.051
1.3118,75.134,74.832
1.4123,75.031,75.233
1.5169,74.576,74.594
1.6266,74.897,75.687
1.7315,75.027,75.406
1.8307,75.09,74.255
1.9353,74.71,74.921
2.0464,74.947,75.585
2.1513,74.906,74.694
2.2492,75.003,74.592
2.3538,74.766,75.838
2.4661,75.063,75.384
2.571,74.89,74.119
2.6676,74.915,74.677
2.7722,74.849,75.489
2.8859,75.368,75.429
2.9908,75.212,74.523
3.0861,74.876,74.891
3.1907,74.468,75.85
3.3057,74.973,75.14
3.4106,75.19,74.914
3.5045,75.168,75.484
3.6091,74.683,74.702
3.7254,74.849,74.626
3.8303,74.775,74.959
3.9229,74.852,74.827
4.0275,74.704,75.472
4.1452,75.158,75.457
4.2501,75.106,74.687
4.3414,75.051,74.807
4.446,74.817,75.397
4.565,75.232,75.553
4.6699,75.126,75.308
4.7598,74.855,74.658
4.8644,74.411,74.566
4.9847,74.839,74.765
5.0896,75.037,74.906
5.1783,75.146,75.184
5.2829,74.822,75.601
5.4045,75.071,75.863
5.5094,74.957,74.879
5.5967,75.027,73.915
5.7013,74.954,74.511
5.8243,75.401,75.601
5.9292,75.129,75.676
6.0152,74.628,75.2
6.1198,74.109,74.396
6.244,74.689,74.902


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_373.csv <==
x,qOut,qIn
0.052451,75.061,74.967
0.15692,74.963,74.939
0.26153,74.682,75.492
0.36732,75.112,75.06
0.47222,75.113,74.801
0.57537,74.999,75.728
0.67997,74.653,75.975
0.78708,75.044,74.569
0.89198,75.078,74.025
0.99382,74.984,74.813
1.0984,74.57,74.95
1.2068,74.875,75.617
1.3118,74.901,75.846
1.4123,74.945,74.6
1.5169,74.761,74.335
1.6266,75.278,74.999
1.7315,75.406,75.544
1.8307,75.315,75.36
1.9353,74.629,74.787
2.0464,74.553,75.199
2.1513,74.362,74.755
2.2492,74.728,74.492
2.3538,75.022,75.459
2.4661,75.661,75.489
2.571,75.307,74.818
2.6676,74.731,74.369
2.7722,74.3,75.295
2.8859,74.969,75.538
2.9908,75.363,74.456
3.0861,75.315,74.331
3.1907,74.719,75.808
3.3057,74.84,75.661
3.4106,74.861,74.663
3.5045,75.012,75.231
3.6091,74.815,75.417
3.7254,75.14,75.022
3.8303,74.972,74.556
3.9229,74.859,74.822
4.0275,74.567,75.136
4.1452,74.974,75.456
4.2501,74.954,75.429
4.3414,74.946,74.902
4.446,74.77,75.009
4.565,75.275,75.208
4.6699,75.292,74.562
4.7598,75.117,74.716
4.8644,74.611,75.361
4.9847,74.837,75.023
5.0896,74.805,75.257
5.1783,74.901,75.449
5.2829,74.836,74.464
5.4045,75.387,74.868
5.5094,75.354,75.614
5.5967,75.079,74.982
5.7013,74.528,74.875
5.8243,74.794,74.756
5.9292,74.854,75.412
6.0152,74.946,75.575
6.1198,74.744,74.538
6.244,75.137,74.586


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_374.csv <==
x,qOut,qIn
0.052451,74.82,75.455
0.15692,75.32,75.44
0.26153,75.302,74.955
0.36732,75.52,74.674
0.47222,75.025,75.056
0.57537,74.639,74.857
0.67997,74.286,74.921
0.78708,74.796,75.771
0.89198,74.907,75.071
0.99382,74.948,73.998
1.0984,74.782,74.76
1.2068,75.3,75.526
1.3118,75.356,74.967
1.4123,75.159,75.009
1.5169,74.581,75.408
1.6266,74.785,75.168
1.7315,74.851,74.744
1.8307,75.079,74.885
1.9353,74.943,75.146
2.0464,75.213,74.995
2.1513,74.854,75.58
2.2492,74.595,75.253
2.3538,74.406,74.072
2.4661,75.085,74.771
2.571,75.311,75.759
2.6676,75.24,75.041
2.7722,74.731,75.221
2.8859,74.908,74.958
2.9908,74.853,74.859
3.0861,74.946,75.256
3.1907,74.81,74.938
3.3057,75.214,75.385
3.4106,75.023,75.484
3.5045,74.765,74.488
3.6091,74.474,74.333
3.7254,75.073,75.315
3.8303,75.327,75.764
3.9229,75.266,74.463
4.0275,74.706,74.017
4.1452,74.856,75.802
4.2501,74.88,75.877
4.3414,75.093,74.467
4.446,74.959,73.871
4.565,75.267,75.184
4.6699,74.984,76.299
4.7598,74.786,75.085
4.8644,74.512,74.296
4.9847,74.986,74.678
5.0896,74.996,74.888
5.1783,74.961,74.924
5.2829,74.723,75.681
5.4045,75.122,75.652
5.5094,75,75.217
5.5967,74.786,75.096
5.7013,74.552,74.29
5.8243,75.184,74.655
5.9292,75.403,75.086
6.0152,75.132,74.894
6.1198,74.369,74.908
6.244,74.529,75.239


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_375.csv <==
x,qOut,qIn
0.052451,75.107,75.451
0.15692,75.271,74.946
0.26153,74.93,74.724
0.36732,75.07,75.093
0.47222,74.815,74.74
0.57537,74.867,74.738
0.67997,74.833,75.287
0.78708,75.332,75.725
0.89198,75.103,75.02
0.99382,74.808,74.227
1.0984,74.562,74.983
1.2068,75.183,75.679
1.3118,75.329,75.29
1.4123,75.057,74.783
1.5169,74.427,74.568
1.6266,74.695,75.42
1.7315,74.925,75.517
1.8307,75.179,74.862
1.9353,74.954,74.425
2.0464,75.179,75.285
2.1513,74.93,74.668
2.2492,74.848,74
2.3538,74.683,75.879
2.4661,75.186,76.381
2.571,75.125,74.413
2.6676,74.946,74.295
2.7722,74.651,74.931
2.8859,75.146,74.884
2.9908,75.231,75.347
3.0861,74.997,75.532
3.1907,74.386,75.163
3.3057,74.641,75.451
3.4106,74.852,75.348
3.5045,75.203,74.502
3.6091,75.099,74.11
3.7254,75.312,74.763
3.8303,74.856,75.849
3.9229,74.51,75.246
4.0275,74.277,74.519
4.1452,75.003,74.776
4.2501,75.363,75.52
4.3414,75.506,75.61
4.446,75.119,74.703
4.565,75.171,74.968
4.6699,74.755,75.177
4.7598,74.521,74.971
4.8644,74.367,74.759
4.9847,75.046,74.648
5.0896,75.226,74.954
5.1783,75.099,75.286
5.2829,74.636,75.393
5.4045,74.972,75.437
5.5094,75.114,74.781
5.5967,75.21,74.132
5.7013,74.892,75.207
5.8243,75.109,76.174
5.9292,74.899,74.965
6.0152,74.718,74.25
6.1198,74.388,74.951
6.244,74.886,75.466


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_376.csv <==
x,qOut,qIn
0.052451,74.845,75.325
0.15692,74.879,75.285
0.26153,74.685,75.287
0.36732,75.068,75.292
0.47222,74.928,75.006
0.57537,74.923,75.02
0.67997,74.853,74.871
0.78708,75.377,74.971
0.89198,75.196,75.22
0.99382,74.751,74.543
1.0984,74.274,74.739
1.2068,74.835,75.538
1.3118,75.224,75.888
1.4123,75.364,74.796
1.5169,74.967,74.235
1.6266,75.134,74.722
1.7315,75.001,75.017
1.8307,74.961,75.255
1.9353,74.627,75.585
2.0464,74.912,75.141
2.1513,74.796,74.854
2.2492,74.877,74.922
2.3538,74.874,75.113
2.4661,75.426,75.321
2.571,75.242,75.549
2.6676,74.741,75.257
2.7722,74.178,74.03
2.8859,74.706,74.189
2.9908,75.167,75.507
3.0861,75.417,75.043
3.1907,75.005,75.022
3.3057,75.051,75.363
3.4106,74.803,75.779
3.5045,74.909,75.394
3.6091,74.921,74.157
3.7254,75.422,74.287
3.8303,75.143,75.917
3.9229,74.661,75.815
4.0275,74.138,74.437
4.1452,74.639,74.512
4.2501,74.98,75.369
4.3414,75.256,75.596
4.446,75.111,74.505
4.565,75.412,74.362
4.6699,75.136,75.631
4.7598,74.812,75.318
4.8644,74.448,74.726
4.9847,74.979,75.279
5.0896,75.189,74.883
5.1783,75.179,74.075
5.2829,74.745,75.296
5.4045,74.968,75.895
5.5094,74.916,74.563
5.5967,74.898,74.364
5.7013,74.621,75.339
5.8243,75.036,75.725
5.9292,75.095,75.374
6.0152,75.118,74.774
6.1198,74.751,74.51
6.244,74.977,74.703


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_377.csv <==
x,qOut,qIn
0.052451,75.084,74.885
0.15692,74.926,74.715
0.26153,74.605,74.406
0.36732,75.037,75.231
0.47222,75.083,75.933
0.57537,74.978,74.832
0.67997,74.547,74.743
0.78708,74.879,75.429
0.89198,75.001,75.058
0.99382,75.204,74.488
1.0984,74.965,74.686
1.2068,75.131,74.859
1.3118,74.75,75.743
1.4123,74.615,76.028
1.5169,74.569,74.526
1.6266,75.291,74.493
1.7315,75.417,75.238
1.8307,75.252,75.108
1.9353,74.73,75.17
2.0464,74.895,75.467
2.1513,74.744,75.058
2.2492,74.663,73.912
2.3538,74.54,74.03
2.4661,75.214,75.815
2.571,75.431,76.04
2.6676,75.254,74.544
2.7722,74.615,74.842
2.8859,74.809,75.677
2.9908,74.993,74.916
3.0861,75.296,74.057
3.1907,74.997,75.286
3.3057,74.985,75.439
3.4106,74.449,75.095
3.5045,74.377,75.232
3.6091,74.528,74.672
3.7254,75.433,74.979
3.8303,75.612,75.403
3.9229,75.347,74.797
4.0275,74.697,74.431
4.1452,74.849,74.751
4.2501,74.856,75.79
4.3414,74.91,75.66
4.446,74.683,75.022
4.565,75.092,74.647
4.6699,75.077,75.109
4.7598,75.037,75.567
4.8644,74.715,74.643
4.9847,75.011,74.573
5.0896,74.859,75.71
5.1783,74.718,75.351
5.2829,74.507,74.587
5.4045,75.129,74.712
5.5094,75.374,75.217
5.5967,75.35,75.328
5.7013,74.827,75.013
5.8243,74.946,74.599
5.9292,74.847,74.91
6.0152,74.929,75.232
6.1198,74.779,75.46
6.244,75.201,75.309


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_378.csv <==
x,qOut,qIn
0.052451,75.177,75.422
0.15692,75.074,75.519
0.26153,74.703,75.479
0.36732,75.023,74.148
0.47222,74.969,74.717
0.57537,74.921,75.818
0.67997,74.661,74.903
0.78708,75.066,74.498
0.89198,75.012,75.474
0.99382,74.895,75.679
1.0984,74.66,74.868
1.2068,75.219,75.234
1.3118,75.378,74.876
1.4123,75.217,73.57
1.5169,74.604,75.028
1.6266,74.742,76.137
1.7315,74.763,75.258
1.8307,74.904,74.7
1.9353,74.748,74.707
2.0464,75.214,74.714
2.1513,75.272,75.059
2.2492,75.286,75.381
2.3538,74.816,75.407
2.4661,74.853,75.415
2.571,74.528,74.727
2.6676,74.629,74.738
2.7722,74.785,75.187
2.8859,75.478,75.482
2.9908,75.303,74.923
3.0861,74.769,74.562
3.1907,74.212,74.947
3.3057,74.762,75.245
3.4106,75.213,74.804
3.5045,75.413,74.831
3.6091,75.003,75.661
3.7254,75.1,75.522
3.8303,74.9,74.237
3.9229,74.923,74.315
4.0275,74.775,75.395
4.1452,75.19,75.673
4.2501,75.001,75.273
4.3414,74.75,74.643
4.446,74.43,75.217
4.565,74.985,75.345
4.6699,75.215,74.598
4.7598,75.237,74.572
4.8644,74.759,75.102
4.9847,74.866,75.607
5.0896,74.694,75.142
5.1783,74.786,74.51
5.2829,74.801,75.224
5.4045,75.418,75.641
5.5094,75.373,74.778
5.5967,75.067,74.667
5.7013,74.514,75.037
5.8243,74.798,75.146
5.9292,74.867,75.25
6.0152,74.947,75.023
6.1198,74.757,74.706
6.244,75.195,75.028


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_379.csv <==
x,qOut,qIn
0.052451,75.428,75.09
0.15692,75.252,75.431
0.26153,74.657,75.627
0.36732,74.836,74.966
0.47222,74.884,74.672
0.57537,75.107,74.748
0.67997,75.01,75.023
0.78708,75.312,75.719
0.89198,74.917,75.384
0.99382,74.503,74.124
1.0984,74.2,74.472
1.2068,74.922,76.322
1.3118,75.35,75.604
1.4123,75.415,74.231
1.5169,74.844,74.295
1.6266,74.871,75.083
1.7315,74.755,75.565
1.8307,74.953,75.079
1.9353,74.88,74.216
2.0464,75.253,75.318
2.1513,74.981,76.035
2.2492,74.86,74.687
2.3538,74.765,74.334
2.4661,75.347,75.23
2.571,75.243,74.883
2.6676,74.831,74.415
2.7722,74.316,75.167
2.8859,74.776,75.875
2.9908,75.042,75.352
3.0861,75.12,74.521
3.1907,74.836,74.777
3.3057,75.204,75.118
3.4106,75.208,75.001
3.5045,75.019,74.848
3.6091,74.45,75.284
3.7254,74.673,75.176
3.8303,74.781,74.676
3.9229,75.07,75.132
4.0275,75.026,75.497
4.1452,75.405,75.131
4.2501,75.132,74.881
4.3414,74.818,75.43
4.446,74.442,75.004
4.565,74.928,74.952
4.6699,75.074,75.057
4.7598,75.058,74.521
4.8644,74.685,74.719
4.9847,74.999,75.165
5.0896,75.017,75.696
5.1783,75.058,75.406
5.2829,74.804,74.62
5.4045,75.175,75.16
5.5094,75.122,74.997
5.5967,75.073,74.287
5.7013,74.721,75.59
5.8243,74.961,75.735
5.9292,74.754,75.036
6.0152,74.674,74.848
6.1198,74.587,74.344
6.244,75.267,74.714


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_380.csv <==
x,qOut,qIn
0.052451,74.875,74.282
0.15692,74.779,74.722
0.26153,74.615,75.876
0.36732,75.136,75.821
0.47222,75.104,74.936
0.57537,74.916,74.678
0.67997,74.577,74.798
0.78708,75.07,75.689
0.89198,75.245,75.257
0.99382,75.144,74.222
1.0984,74.539,74.617
1.2068,74.668,74.912
1.3118,74.725,75.585
1.4123,75.078,75.418
1.5169,75.089,74.827
1.6266,75.458,75.235
1.7315,75.115,75.36
1.8307,74.889,74.55
1.9353,74.681,74.441
2.0464,75.17,75.231
2.1513,75.021,75.702
2.2492,74.664,74.85
2.3538,74.295,74.561
2.4661,74.928,75.49
2.571,75.316,74.538
2.6676,75.41,73.789
2.7722,74.946,75.464
2.8859,75.029,76.546
2.9908,74.808,75.183
3.0861,74.74,74.717
3.1907,74.589,74.849
3.3057,75.174,74.838
3.4106,75.286,75.165
3.5045,75.123,74.707
3.6091,74.499,74.664
3.7254,74.614,75.619
3.8303,74.617,75.551
3.9229,74.927,74.351
4.0275,75.062,74.74
4.1452,75.645,75.317
4.2501,75.445,75.45
4.3414,74.964,75.183
4.446,74.339,74.495
4.565,74.683,74.969
4.6699,74.889,75.236
4.7598,75.061,74.864
4.8644,74.862,75.222
4.9847,75.2,75.585
5.0896,75.051,74.923
5.1783,74.888,74.415
5.2829,74.608,75.057
5.4045,75.099,75.303
5.5094,75.174,74.958
5.5967,75.023,75.02
5.7013,74.554,75.258
5.8243,74.894,74.885
5.9292,75.059,74.782
6.0152,75.23,75.785
6.1198,74.949,75.313
6.244,75.143,74.583


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_381.csv <==
x,qOut,qIn
0.052451,75.213,74.794
0.15692,74.839,74.358
0.26153,74.398,75.171
0.36732,74.875,75.916
0.47222,75.076,75
0.57537,75.182,74.268
0.67997,74.958,74.856
0.78708,75.309,75.673
0.89198,75.174,75.401
0.99382,74.92,74.833
1.0984,74.436,74.562
1.2068,74.761,75.376
1.3118,74.848,74.977
1.4123,74.998,74.58
1.5169,74.831,75.555
1.6266,75.183,75.308
1.7315,74.989,74.341
1.8307,74.84,75.073
1.9353,74.647,75.596
2.0464,75.203,75.034
2.1513,75.237,74.417
2.2492,75.011,74.678
2.3538,74.562,75.407
2.4661,74.957,75.826
2.571,75.108,75.304
2.6676,75.081,74.719
2.7722,74.663,74.64
2.8859,74.95,74.816
2.9908,74.999,75.402
3.0861,75.038,75.397
3.1907,74.643,74.628
3.3057,74.844,74.844
3.4106,74.744,75.433
3.5045,74.953,75.097
3.6091,75.011,75.054
3.7254,75.513,74.968
3.8303,75.214,75.161
3.9229,74.767,74.597
4.0275,74.362,74.824
4.1452,74.93,74.956
4.2501,75.178,74.822
4.3414,75.127,75.981
4.446,74.685,75.921
4.565,74.99,74.601
4.6699,75.083,74.21
4.7598,75.167,74.924
4.8644,74.846,75.398
4.9847,75.037,75.094
5.0896,74.766,75.341
5.1783,74.581,75.222
5.2829,74.391,74.544
5.4045,75.089,74.888
5.5094,75.436,75.079
5.5967,75.483,74.615
5.7013,74.868,75.6
5.8243,74.796,75.721
5.9292,74.554,74.921
6.0152,74.761,74.83
6.1198,74.865,75.073
6.244,75.435,75.013


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_382.csv <==
x,qOut,qIn
0.052451,75.274,74.057
0.15692,75.028,74.807
0.26153,74.393,75.923
0.36732,74.65,75.714
0.47222,74.904,74.574
0.57537,75.252,74.687
0.67997,75.116,75.181
0.78708,75.348,75.113
0.89198,75.009,74.847
0.99382,74.766,75.098
1.0984,74.436,75.622
1.2068,74.898,75.045
1.3118,74.983,74.354
1.4123,75.102,74.729
1.5169,74.948,74.882
1.6266,75.305,75.339
1.7315,75.047,75.557
1.8307,74.741,74.891
1.9353,74.445,74.716
2.0464,75.055,75.323
2.1513,75.298,75.735
2.2492,75.223,75.119
2.3538,74.636,74.646
2.4661,74.713,74.573
2.571,74.616,75.081
2.6676,74.777,75.194
2.7722,74.768,74.767
2.8859,75.307,75.358
2.9908,75.21,75.595
3.0861,75.021,74.685
3.1907,74.749,74.704
3.3057,75.267,74.725
3.4106,75.332,75.07
3.5045,75.051,75.539
3.6091,74.407,75.415
3.7254,74.639,74.972
3.8303,74.817,74.77
3.9229,75.111,74.878
4.0275,75.032,75.049
4.1452,75.371,75.65
4.2501,75.077,74.707
4.3414,74.723,74.029
4.446,74.341,75.284
4.565,74.909,75.604
4.6699,75.219,75.21
4.7598,75.308,74.932
4.8644,74.858,74.961
4.9847,74.99,75.033
5.0896,74.873,75.262
5.1783,74.966,75.597
5.2829,74.773,74.979
5.4045,75.086,74.129
5.5094,74.844,74.938
5.5967,74.772,75.608
5.7013,74.679,75.039
5.8243,75.258,75.772
5.9292,75.207,74.662
6.0152,74.965,74.073
6.1198,74.634,75.65
6.244,75.147,75.526


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_383.csv <==
x,qOut,qIn
0.052451,75.018,75.951
0.15692,75.378,75.552
0.26153,75.117,74.501
0.36732,75.168,74.429
0.47222,74.719,75.036
0.57537,74.683,74.944
0.67997,74.726,75.086
0.78708,75.361,75.72
0.89198,75.19,75.197
0.99382,74.785,74.868
1.0984,74.402,75.518
1.2068,75.002,74.704
1.3118,75.297,74.492
1.4123,75.166,75.193
1.5169,74.506,74.82
1.6266,74.626,75.165
1.7315,74.73,75.116
1.8307,75.059,74.725
1.9353,75.076,75.535
2.0464,75.535,75.204
2.1513,75.341,74.692
2.2492,75.012,75.229
2.3538,74.458,75.51
2.4661,74.714,75.294
2.571,74.73,74.45
2.6676,74.844,74.496
2.7722,74.735,75.239
2.8859,75.223,75.697
2.9908,75.175,74.82
3.0861,75.013,74.656
3.1907,74.648,75.378
3.3057,75.066,74.994
3.4106,75.165,75.228
3.5045,75.168,75.038
3.6091,74.763,74.587
3.7254,74.955,75.106
3.8303,74.798,75.656
3.9229,74.825,74.954
4.0275,74.724,74.765
4.1452,75.242,75.062
4.2501,75.171,74.94
4.3414,74.983,74.775
4.446,74.612,75.165
4.565,74.995,75.108
4.6699,74.994,75.271
4.7598,74.924,75.721
4.8644,74.671,75.041
4.9847,75.158,74.081
5.0896,75.233,74.712
5.1783,75.104,75.911
5.2829,74.613,75.582
5.4045,74.842,74.921
5.5094,74.822,74.963
5.5967,74.905,74.724
5.7013,74.814,74.799
5.8243,75.341,75.186
5.9292,75.304,75.688
6.0152,74.964,75.472
6.1198,74.349,73.985
6.244,74.692,74.419


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_384.csv <==
x,qOut,qIn
0.052451,74.93,75.229
0.15692,74.827,74.819
0.26153,74.57,74.771
0.36732,75.07,74.68
0.47222,75.166,75.294
0.57537,75.077,75.916
0.67997,74.643,75.069
0.78708,74.934,75.225
0.89198,74.966,74.662
0.99382,75.059,73.929
1.0984,74.841,75.386
1.2068,75.14,76.481
1.3118,74.892,75.06
1.4123,74.64,74.04
1.5169,74.378,74.576
1.6266,75.04,75.161
1.7315,75.396,75.3
1.8307,75.462,75.625
1.9353,74.875,74.543
2.0464,74.844,74.624
2.1513,74.649,75.857
2.2492,74.921,75.248
2.3538,75.041,74.229
2.4661,75.499,74.661
2.571,75.046,75.496
2.6676,74.546,75.422
2.7722,74.242,75.105
2.8859,74.961,75.051
2.9908,75.277,75.078
3.0861,75.216,74.776
3.1907,74.764,74.668
3.3057,75.028,75.207
3.4106,75.021,74.871
3.5045,74.9,74.934
3.6091,74.514,75.328
3.7254,74.942,75.051
3.8303,75.161,75.276
3.9229,75.312,75.66
4.0275,74.945,74.874
4.1452,75.064,74.399
4.2501,74.799,74.505
4.3414,74.749,75.166
4.446,74.568,75.789
4.565,75.04,75.08
4.6699,74.996,75.215
4.7598,74.958,75.499
4.8644,74.792,74.757
4.9847,75.311,74.778
5.0896,75.301,75.055
5.1783,74.998,75.078
5.2829,74.38,74.856
5.4045,74.644,74.62
5.5094,74.828,75.433
5.5967,75.132,75.688
5.7013,75.057,74.621
5.8243,75.414,74.589
5.9292,75.168,75.326
6.0152,74.935,75.069
6.1198,74.585,74.992
6.244,74.977,75.038


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_385.csv <==
x,qOut,qIn
0.052451,75.04,75.46
0.15692,75.082,74.929
0.26153,74.781,75.056
0.36732,75.054,74.854
0.47222,74.904,75.03
0.57537,74.94,75.089
0.67997,74.81,75.137
0.78708,75.22,74.857
0.89198,74.977,75.138
0.99382,74.731,75.241
1.0984,74.532,74.456
1.2068,75.18,74.922
1.3118,75.338,76.081
1.4123,75.122,75.555
1.5169,74.561,74.163
1.6266,74.839,74.364
1.7315,74.98,75.506
1.8307,75.085,75.179
1.9353,74.747,74.546
2.0464,74.96,74.845
2.1513,74.802,75.217
2.2492,74.832,75.69
2.3538,74.774,75.438
2.4661,75.352,74.951
2.571,75.316,74.911
2.6676,75.014,74.792
2.7722,74.479,74.745
2.8859,74.794,74.827
2.9908,74.902,75.233
3.0861,74.919,75.879
3.1907,74.607,75.157
3.3057,75.036,74.031
3.4106,75.219,75.154
3.5045,75.398,75.176
3.6091,75.058,74.435
3.7254,75.113,75.69
3.8303,74.677,75.747
3.9229,74.528,74.599
4.0275,74.485,74.407
4.1452,75.23,75.115
4.2501,75.4,75.459
4.3414,75.196,75.345
4.446,74.525,74.912
4.565,74.624,74.598
4.6699,74.647,74.97
4.7598,74.962,75.186
4.8644,75.029,75.003
4.9847,75.49,75.104
5.0896,75.179,74.762
5.1783,74.791,74.71
5.2829,74.461,75.731
5.4045,75.065,75.526
5.5094,75.284,74.412
5.5967,75.145,74.516
5.7013,74.591,75.497
5.8243,74.811,75.742
5.9292,74.889,74.845
6.0152,74.984,74.563
6.1198,74.711,74.713
6.244,75.053,75.299


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_386.csv <==
x,qOut,qIn
0.052451,75.124,74.997
0.15692,75.062,75.173
0.26153,74.779,74.934
0.36732,75.154,74.849
0.47222,75.034,75.012
0.57537,74.728,75.066
0.67997,74.315,75.158
0.78708,74.863,75.212
0.89198,75.22,75.483
0.99382,75.347,74.883
1.0984,74.929,74.333
1.2068,75.08,75.048
1.3118,74.959,75.159
1.4123,74.94,74.571
1.5169,74.632,75.122
1.6266,74.972,75.748
1.7315,74.945,75.204
1.8307,75.05,74.678
1.9353,74.91,74.701
2.0464,75.289,75.316
2.1513,75.062,74.936
2.2492,74.777,74.439
2.3538,74.388,75.275
2.4661,74.85,75.253
2.571,75.003,75.23
2.6676,75.107,75.564
2.7722,74.89,75.159
2.8859,75.243,74.786
2.9908,75.102,74.518
3.0861,74.916,74.529
3.1907,74.55,75.302
3.3057,74.927,75.709
3.4106,74.922,75.005
3.5045,74.875,75.029
3.6091,74.678,74.422
3.7254,75.243,74.787
3.8303,75.402,76.095
3.9229,75.251,75.808
4.0275,74.586,74.707
4.1452,74.646,74.903
4.2501,74.629,74.588
4.3414,74.934,74.286
4.446,74.958,75.089
4.565,75.346,75.836
4.6699,74.972,75.352
4.7598,74.625,74.429
4.8644,74.455,74.456
4.9847,75.273,75.28
5.0896,75.667,75.979
5.1783,75.496,74.921
5.2829,74.647,73.691
5.4045,74.548,75.698
5.5094,74.54,76.152
5.5967,74.911,74.114
5.7013,74.952,73.908
5.8243,75.35,75.158
5.9292,75.036,75.56
6.0152,74.787,74.957
6.1198,74.525,75.204
6.244,75.06,75.247


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_387.csv <==
x,qOut,qIn
0.052451,75.379,75.082
0.15692,75.538,75.218
0.26153,75.143,75.057
0.36732,75.182,74.954
0.47222,74.763,75.278
0.57537,74.561,74.831
0.67997,74.471,74.419
0.78708,75.197,75.34
0.89198,75.362,75.539
0.99382,75.147,74.731
1.0984,74.6,74.791
1.2068,74.901,75.711
1.3118,75.066,75.012
1.4123,75.169,74.278
1.5169,74.814,75.13
1.6266,75.006,75.067
1.7315,74.836,75.448
1.8307,74.811,75.712
1.9353,74.639,74.104
2.0464,75.155,74.433
2.1513,75.201,75.795
2.2492,75.157,75.218
2.3538,74.792,74.42
2.4661,75.053,75.136
2.571,74.906,75.441
2.6676,74.824,74.501
2.7722,74.628,74.676
2.8859,75.131,75.701
2.9908,75.128,75.97
3.0861,74.922,74.561
3.1907,74.494,73.979
3.3057,74.91,75.081
3.4106,75.099,75.503
3.5045,75.16,74.898
3.6091,74.744,75.168
3.7254,74.928,75.179
3.8303,74.836,74.712
3.9229,74.992,75.25
4.0275,74.959,75.31
4.1452,75.4,75.149
4.2501,75.118,74.404
4.3414,74.724,74.394
4.446,74.352,75.995
4.565,74.943,75.991
4.6699,75.224,74.584
4.7598,75.196,74.385
4.8644,74.728,74.492
4.9847,74.981,75.176
5.0896,75.047,75.128
5.1783,75.09,74.865
5.2829,74.681,75.743
5.4045,74.887,75.862
5.5094,74.836,75.023
5.5967,75.079,74.084
5.7013,75.037,74.514
5.8243,75.335,75.362
5.9292,74.849,75.626
6.0152,74.429,74.952
6.1198,74.187,74.844
6.244,74.964,75.084


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_388.csv <==
x,qOut,qIn
0.052451,75.187,75.835
0.15692,75.021,74.642
0.26153,74.543,73.887
0.36732,74.891,75.066
0.47222,75.067,75.802
0.57537,75.195,75.258
0.67997,74.86,74.794
0.78708,75.053,74.952
0.89198,74.861,75.256
0.99382,74.857,74.607
1.0984,74.709,74.942
1.2068,75.142,75.64
1.3118,74.961,75.185
1.4123,74.69,74.503
1.5169,74.403,74.229
1.6266,75.043,75.472
1.7315,75.362,75.855
1.8307,75.336,74.879
1.9353,74.757,74.723
2.0464,74.86,75.537
2.1513,74.845,75.225
2.2492,75.044,74.175
2.3538,74.879,74.715
2.4661,75.143,75.119
2.571,74.825,75.2
2.6676,74.667,75.898
2.7722,74.544,75.445
2.8859,75.223,74.101
2.9908,75.401,74.6
3.0861,75.338,75.328
3.1907,74.865,74.796
3.3057,74.991,75.466
3.4106,74.746,75.28
3.5045,74.593,74.65
3.6091,74.453,75.23
3.7254,75.169,75.496
3.8303,75.464,74.895
3.9229,75.328,74.46
4.0275,74.585,75.156
4.1452,74.572,75.665
4.2501,74.574,74.664
4.3414,74.918,74.393
4.446,74.968,75.372
4.565,75.436,75.653
4.6699,75.232,75.221
4.7598,75.018,74.722
4.8644,74.672,74.513
4.9847,75.071,75.289
5.0896,75.05,75.392
5.1783,74.96,74.943
5.2829,74.618,74.842
5.4045,74.98,74.832
5.5094,74.974,75.255
5.5967,75.008,75.576
5.7013,74.817,74.576
5.8243,75.214,74.999
5.9292,75.06,75.663
6.0152,74.846,74.609
6.1198,74.559,74.237
6.244,75.083,75.372


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_389.csv <==
x,qOut,qIn
0.052451,75.571,74.237
0.15692,75.228,75.34
0.26153,74.599,75.633
0.36732,74.831,74.889
0.47222,74.901,74.813
0.57537,74.95,75.09
0.67997,74.711,75.059
0.78708,75.127,75.482
0.89198,75.141,75.091
0.99382,75.043,74.33
1.0984,74.622,75.147
1.2068,74.916,75.611
1.3118,74.932,74.775
1.4123,75.004,74.512
1.5169,74.761,75.13
1.6266,75.102,75.676
1.7315,74.994,75.168
1.8307,74.969,74.667
1.9353,74.775,74.524
2.0464,75.215,75.187
2.1513,75.123,75.439
2.2492,74.936,75.333
2.3538,74.559,74.908
2.4661,74.95,74.437
2.571,74.992,75.132
2.6676,75.025,75.469
2.7722,74.8,74.985
2.8859,75.16,75.517
2.9908,74.99,75.31
3.0861,74.773,74.203
3.1907,74.534,74.655
3.3057,75.142,75.175
3.4106,75.328,75.448
3.5045,75.113,75.787
3.6091,74.471,74.736
3.7254,74.705,74.174
3.8303,74.947,75.031
3.9229,75.321,75.398
4.0275,75.166,75.031
4.1452,75.294,75.464
4.2501,74.789,74.992
4.3414,74.54,74.506
4.446,74.48,75.324
4.565,75.253,75.295
4.6699,75.417,74.471
4.7598,75.109,73.927
4.8644,74.425,75.258
4.9847,74.654,76.056
5.0896,74.883,75.33
5.1783,75.168,75.064
5.2829,75.004,75.053
5.4045,75.299,75.208
5.5094,75.104,74.707
5.5967,74.945,74.358
5.7013,74.511,75.654
5.8243,74.732,75.402
5.9292,74.591,74.461
6.0152,74.704,75.265
6.1198,74.806,75.74
6.244,75.54,74.838


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_390.csv <==
x,qOut,qIn
0.052451,75.193,75.514
0.15692,75.248,74.574
0.26153,74.857,75.052
0.36732,75.058,75.394
0.47222,74.933,74.705
0.57537,74.964,74.471
0.67997,74.76,75.3
0.78708,75.122,76.116
0.89198,74.945,75.012
0.99382,74.814,74.591
1.0984,74.617,75.014
1.2068,75.171,74.69
1.3118,75.243,74.672
1.4123,75.08,75.634
1.5169,74.562,75.859
1.6266,74.798,74.959
1.7315,74.826,74.121
1.8307,75.039,74.43
1.9353,75.042,75.986
2.0464,75.492,76.016
2.1513,75.183,74.345
2.2492,74.66,74.279
2.3538,74.192,75.157
2.4661,74.827,75.487
2.571,75.303,74.939
2.6676,75.411,74.878
2.7722,74.816,75.306
2.8859,74.804,75.466
2.9908,74.698,75.241
3.0861,74.983,75.258
3.1907,74.98,74.381
3.3057,75.329,74.596
3.4106,74.927,74.978
3.5045,74.65,74.883
3.6091,74.468,75.167
3.7254,75.117,75.45
3.8303,75.236,75.853
3.9229,75.141,75.016
4.0275,74.833,74.325
4.1452,75.235,75.042
4.2501,75.189,75.061
4.3414,74.87,74.722
4.446,74.286,75.193
4.565,74.615,75.032
4.6699,74.849,75.087
4.7598,75.14,75.311
4.8644,75.073,74.693
4.9847,75.473,74.587
5.0896,75.272,75.247
5.1783,74.941,75.389
5.2829,74.455,75.431
5.4045,74.831,75.063
5.5094,74.955,74.625
5.5967,75.022,75.074
5.7013,74.749,75.506
5.8243,75.071,74.91
5.9292,74.962,75.022
6.0152,74.822,75.358
6.1198,74.516,74.392
6.244,75.012,75.103


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_391.csv <==
x,qOut,qIn
0.052451,75.69,75.607
0.15692,75.444,75.24
0.26153,74.64,74.275
0.36732,74.646,75.121
0.47222,74.696,74.692
0.57537,74.969,74.394
0.67997,74.876,75.868
0.78708,75.236,75.432
0.89198,75.037,74.329
0.99382,74.92,75.145
1.0984,74.703,76.291
1.2068,75.179,75.529
1.3118,75.134,74.179
1.4123,74.904,74.484
1.5169,74.458,75.069
1.6266,74.84,75.357
1.7315,74.978,74.981
1.8307,75.026,74.909
1.9353,74.713,75.044
2.0464,75.087,75.095
2.1513,75.178,75.136
2.2492,75.318,75.103
2.3538,75.003,75.069
2.4661,75.111,74.997
2.571,74.705,74.965
2.6676,74.591,75.364
2.7722,74.542,75.53
2.8859,75.192,74.655
2.9908,75.187,74.489
3.0861,74.973,75.105
3.1907,74.606,75.314
3.3057,75.048,75.331
3.4106,75.127,74.918
3.5045,75.018,74.375
3.6091,74.663,75.18
3.7254,75.09,75.53
3.8303,75.22,75.414
3.9229,75.141,74.66
4.0275,74.612,74.346
4.1452,74.794,75.326
4.2501,74.817,75.302
4.3414,75.015,74.585
4.446,74.854,75.362
4.565,75.16,75.906
4.6699,74.919,74.782
4.7598,74.849,74.163
4.8644,74.734,74.358
4.9847,75.26,75.355
5.0896,75.139,76.037
5.1783,74.804,75.227
5.2829,74.378,75.079
5.4045,74.915,75.028
5.5094,75.243,74.433
5.5967,75.398,74.908
5.7013,74.978,75.274
5.8243,74.987,75.124
5.9292,74.577,75.193
6.0152,74.461,75.237
6.1198,74.51,74.796
6.244,75.394,74.878


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_392.csv <==
x,qOut,qIn
0.052451,74.988,75.205
0.15692,75.122,74.569
0.26153,74.897,74.82
0.36732,75.22,74.996
0.47222,75.086,75.659
0.57537,75.012,76.059
0.67997,74.693,74.698
0.78708,75.001,74.169
0.89198,74.857,75.024
0.99382,74.85,74.836
1.0984,74.738,74.962
1.2068,75.229,75.909
1.3118,75.074,74.943
1.4123,74.783,73.889
1.5169,74.527,74.688
1.6266,75.212,75.484
1.7315,75.526,75.618
1.8307,75.306,74.727
1.9353,74.497,75.085
2.0464,74.534,75.734
2.1513,74.699,74.846
2.2492,75.13,74.246
2.3538,75.053,74.653
2.4661,75.233,75.925
2.571,74.746,75.716
2.6676,74.516,74.508
2.7722,74.443,74.421
2.8859,75.221,75.442
2.9908,75.452,75.315
3.0861,75.341,74.135
3.1907,74.77,74.523
3.3057,74.874,75.762
3.4106,74.754,75.361
3.5045,74.831,74.66
3.6091,74.783,75.468
3.7254,75.349,75.253
3.8303,75.308,74.532
3.9229,75.045,74.913
4.0275,74.537,74.858
4.1452,74.822,75.136
4.2501,74.839,75.69
4.3414,74.832,75.464
4.446,74.635,74.576
4.565,75.186,74.635
4.6699,75.354,75.268
4.7598,75.282,75.096
4.8644,74.711,74.795
4.9847,74.785,74.852
5.0896,74.662,74.846
5.1783,74.801,75.168
5.2829,74.8,75.329
5.4045,75.376,75.381
5.5094,75.32,74.905
5.5967,75.058,74.749
5.7013,74.572,75.279
5.8243,74.899,75.465
5.9292,74.96,74.833
6.0152,74.921,74.499
6.1198,74.547,74.728
6.244,74.896,75.784


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_393.csv <==
x,qOut,qIn
0.052451,75.43,74.864
0.15692,75.305,74.531
0.26153,74.665,74.814
0.36732,74.771,76.347
0.47222,74.789,75.376
0.57537,74.923,73.796
0.67997,74.748,74.822
0.78708,75.163,75.486
0.89198,75.136,74.983
0.99382,75.061,75.191
1.0984,74.621,75.157
1.2068,74.843,74.993
1.3118,74.778,75.259
1.4123,74.986,75.325
1.5169,75.021,74.35
1.6266,75.49,74.794
1.7315,75.165,75.432
1.8307,74.715,74.989
1.9353,74.33,74.976
2.0464,74.939,75.205
2.1513,75.231,75.497
2.2492,75.23,75.132
2.3538,74.801,74.345
2.4661,75.031,74.203
2.571,74.972,75.193
2.6676,74.901,75.529
2.7722,74.564,75.239
2.8859,74.949,74.888
2.9908,75.013,75.271
3.0861,75.121,75.643
3.1907,74.938,74.858
3.3057,75.269,74.603
3.4106,75.013,75.314
3.5045,74.651,75.146
3.6091,74.214,74.562
3.7254,74.731,74.492
3.8303,75.043,75.431
3.9229,75.244,75.573
4.0275,74.978,75.135
4.1452,75.239,75.294
4.2501,75.094,74.336
4.3414,75.036,74.479
4.446,74.759,75.399
4.565,75.08,75.29
4.6699,74.887,75.537
4.7598,74.679,75.15
4.8644,74.411,74.144
4.9847,75.016,74.67
5.0896,75.297,75.903
5.1783,75.347,75.595
5.2829,74.818,74.879
5.4045,74.846,74.412
5.5094,74.643,75.1
5.5967,74.828,75.326
5.7013,74.887,74.766
5.8243,75.388,74.831
5.9292,75.081,75.353
6.0152,74.688,75.177
6.1198,74.409,74.903
6.244,75.111,75.166


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_394.csv <==
x,qOut,qIn
0.052451,75.577,74.927
0.15692,75.236,74.649
0.26153,74.532,75.876
0.36732,74.719,75.411
0.47222,74.862,74.133
0.57537,75.09,74.914
0.67997,74.897,75.736
0.78708,75.135,75.772
0.89198,74.826,74.339
0.99382,74.636,73.869
1.0984,74.484,75.513
1.2068,75.163,75.904
1.3118,75.372,74.997
1.4123,75.238,74.721
1.5169,74.667,74.455
1.6266,74.867,75.496
1.7315,74.952,75.572
1.8307,75.143,74.51
1.9353,74.89,74.484
2.0464,75.083,75.197
2.1513,74.789,75.77
2.2492,74.755,74.865
2.3538,74.686,74.62
2.4661,75.239,75.073
2.571,75.128,74.978
2.6676,74.897,75.098
2.7722,74.583,75.067
2.8859,75.067,75.268
2.9908,75.114,75.012
3.0861,74.952,74.636
3.1907,74.601,74.884
3.3057,75.062,75.587
3.4106,75.196,75.432
3.5045,75.057,74.974
3.6091,74.538,74.993
3.7254,74.827,74.495
3.8303,74.993,75.038
3.9229,75.168,75.124
4.0275,74.856,74.616
4.1452,75.038,74.955
4.2501,74.824,75.626
4.3414,74.855,75.056
4.446,74.82,75.174
4.565,75.399,75.521
4.6699,75.325,74.495
4.7598,74.99,74.136
4.8644,74.422,74.911
4.9847,74.707,75.38
5.0896,74.797,75.855
5.1783,74.868,75.577
5.2829,74.671,74.488
5.4045,75.175,74.836
5.5094,75.318,75.144
5.5967,75.336,74.701
5.7013,74.828,74.805
5.8243,74.83,75.703
5.9292,74.502,75.193
6.0152,74.549,74.053
6.1198,74.676,74.585
6.244,75.48,75.766


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_395.csv <==
x,qOut,qIn
0.052451,75.478,74.863
0.15692,75.004,74.304
0.26153,74.236,74.339
0.36732,74.489,75.715
0.47222,74.817,75.797
0.57537,75.231,74.366
0.67997,75.129,74.945
0.78708,75.391,75.804
0.89198,75.099,74.531
0.99382,74.959,74.566
1.0984,74.667,75.753
1.2068,74.984,75.374
1.3118,74.745,74.395
1.4123,74.623,74.697
1.5169,74.578,74.882
1.6266,75.318,75.293
1.7315,75.462,74.934
1.8307,75.179,74.679
1.9353,74.586,75.869
2.0464,74.884,75.216
2.1513,75.069,74.516
2.2492,75.161,75.169
2.3538,74.763,75.629
2.4661,74.904,75.424
2.571,74.7,74.767
2.6676,74.683,74.645
2.7722,74.576,74.674
2.8859,75.17,75.095
2.9908,75.256,75.687
3.0861,75.137,74.992
3.1907,74.684,74.689
3.3057,74.986,74.993
3.4106,75.058,75.125
3.5045,75.193,75.245
3.6091,74.936,74.919
3.7254,75.14,74.825
3.8303,74.809,75.283
3.9229,74.66,75.108
4.0275,74.562,74.847
4.1452,75.219,74.969
4.2501,75.287,75.356
4.3414,75.043,75.191
4.446,74.545,75.022
4.565,74.898,74.794
4.6699,75.044,74.975
4.7598,75.086,74.638
4.8644,74.743,75.026
4.9847,75.027,75.453
5.0896,74.969,75.446
5.1783,74.948,75.33
5.2829,74.708,75.143
5.4045,75.153,74.477
5.5094,75.182,74.077
5.5967,75.102,75.26
5.7013,74.643,75.954
5.8243,74.827,75.501
5.9292,74.706,74.699
6.0152,74.806,74.811
6.1198,74.854,75.296
6.244,75.512,75.459


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_396.csv <==
x,qOut,qIn
0.052451,74.322,75.312
0.15692,74.513,74.609
0.26153,74.804,74.876
0.36732,75.655,75.34
0.47222,75.628,75.51
0.57537,75.128,75.129
0.67997,74.405,74.521
0.78708,74.696,74.785
0.89198,74.956,75.53
0.99382,75.13,74.822
1.0984,74.821,74.18
1.2068,75.052,74.746
1.3118,74.924,76.681
1.4123,74.924,75.806
1.5169,74.746,73.76
1.6266,75.213,74.463
1.7315,75.178,75.744
1.8307,75.04,75.095
1.9353,74.603,74.854
2.0464,74.841,75.097
2.1513,74.725,75.036
2.2492,74.728,75.071
2.3538,74.68,75.102
2.4661,75.344,74.995
2.571,75.444,74.904
2.6676,75.171,74.702
2.7722,74.562,74.808
2.8859,74.831,75.536
2.9908,75.016,74.824
3.0861,75.164,74.603
3.1907,74.841,75.942
3.3057,75.07,75.602
3.4106,74.96,74.599
3.5045,74.975,74.967
3.6091,74.7,74.736
3.7254,74.997,75.069
3.8303,74.831,75.633
3.9229,74.776,74.673
4.0275,74.599,74.753
4.1452,75.14,74.958
4.2501,75.225,75.529
4.3414,75.23,75.352
4.446,74.885,74.604
4.565,75.114,75.009
4.6699,74.897,75.108
4.7598,74.808,75.15
4.8644,74.652,75.441
4.9847,75.177,75.209
5.0896,75.129,74.382
5.1783,74.914,74.143
5.2829,74.568,74.767
5.4045,75.051,75.599
5.5094,75.182,76.087
5.5967,75.057,75.285
5.7013,74.612,74.417
5.8243,74.994,74.676
5.9292,75.215,75.255
6.0152,75.322,75.098
6.1198,74.774,74.696
6.244,74.678,75.209


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_397.csv <==
x,qOut,qIn
0.052451,75.12,74.812
0.15692,74.879,74.584
0.26153,74.586,75.308
0.36732,75.089,75.842
0.47222,75.151,75.032
0.57537,75.025,74.507
0.67997,74.621,74.683
0.78708,74.961,74.989
0.89198,74.995,75.941
0.99382,74.96,75.269
1.0984,74.618,74.057
1.2068,74.979,74.718
1.3118,75.027,75.933
1.4123,75.126,75.242
1.5169,74.905,74.49
1.6266,75.202,74.611
1.7315,74.957,75.281
1.8307,74.778,75.421
1.9353,74.573,75.093
2.0464,75.131,74.825
2.1513,75.175,75.016
2.2492,74.983,74.894
2.3538,74.587,74.85
2.4661,75.014,75.739
2.571,75.146,75.061
2.6676,75.042,74.238
2.7722,74.573,75.216
2.8859,74.892,75.84
2.9908,75.054,75.037
3.0861,75.173,74.537
3.1907,74.79,74.867
3.3057,74.96,74.479
3.4106,74.836,75.134
3.5045,74.964,75.767
3.6091,74.847,75.119
3.7254,75.24,75.62
3.8303,75.038,75.423
3.9229,74.947,74.026
4.0275,74.798,74.085
4.1452,75.275,75.245
4.2501,75.087,75.529
4.3414,74.642,74.772
4.446,74.133,74.895
4.565,74.694,75.535
4.6699,75.169,74.498
4.7598,75.549,73.971
4.8644,75.305,75.953
4.9847,75.318,75.994
5.0896,74.723,74.947
5.1783,74.38,74.648
5.2829,74.267,74.809
5.4045,75.074,75.642
5.5094,75.362,74.987
5.5967,75.217,74.355
5.7013,74.589,75.333
5.8243,74.736,75.473
5.9292,74.81,74.773
6.0152,75.072,74.646
6.1198,75.004,75.079
6.244,75.376,75.486


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_398.csv <==
x,qOut,qIn
0.052451,74.899,74.974
0.15692,75.175,74.256
0.26153,75.062,75.404
0.36732,75.343,75.178
0.47222,74.997,74.753
0.57537,74.762,74.867
0.67997,74.513,75.135
0.78708,75.033,75.429
0.89198,75.056,75.371
0.99382,74.974,75.295
1.0984,74.706,74.824
1.2068,75.15,74.479
1.3118,75.15,74.743
1.4123,74.975,75.472
1.5169,74.516,75.671
1.6266,74.822,74.836
1.7315,74.862,74.471
1.8307,74.976,74.898
1.9353,74.903,75.152
2.0464,75.409,75.735
2.1513,75.299,75.846
2.2492,74.894,74.627
2.3538,74.326,74.415
2.4661,74.76,74.755
2.571,75.117,74.976
2.6676,75.296,75.421
2.7722,74.805,74.729
2.8859,74.81,74.538
2.9908,74.604,75.806
3.0861,74.889,75.397
3.1907,75.105,74.537
3.3057,75.708,74.61
3.4106,75.362,75.503
3.5045,74.745,75.547
3.6091,74.174,74.738
3.7254,74.679,75.088
3.8303,74.987,75.093
3.9229,75.069,74.753
4.0275,74.759,74.882
4.1452,75.097,74.948
4.2501,75.093,74.984
4.3414,74.997,75.517
4.446,74.618,75.165
4.565,74.995,74.305
4.6699,75.105,75.378
4.7598,75.195,76.021
4.8644,74.87,74.639
4.9847,75.073,74.3
5.0896,74.847,74.974
5.1783,74.765,74.986
5.2829,74.577,75.547
5.4045,75.08,75.581
5.5094,75.077,74.992
5.5967,74.967,74.549
5.7013,74.663,74.812
5.8243,75.106,75.45
5.9292,75.166,75.042
6.0152,75.025,74.395
6.1198,74.512,74.991
6.244,74.779,75.834


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_399.csv <==
x,qOut,qIn
0.052451,74.982,76.118
0.15692,74.899,75.283
0.26153,74.64,74.193
0.36732,75.147,74.567
0.47222,75.283,75.473
0.57537,75.158,75.228
0.67997,74.537,74.703
0.78708,74.633,75.046
0.89198,74.627,74.7
0.99382,74.957,74.227
1.0984,75.099,75.643
1.2068,75.657,75.701
1.3118,75.406,75.157
1.4123,74.907,75.542
1.5169,74.362,74.587
1.6266,74.833,74.614
1.7315,75.125,75.305
1.8307,75.161,74.996
1.9353,74.636,74.586
2.0464,74.742,74.983
2.1513,74.687,75.868
2.2492,74.925,75.305
2.3538,74.958,74.638
2.4661,75.474,74.374
2.571,75.298,74.845
2.6676,74.991,75.597
2.7722,74.511,75.552
2.8859,74.837,74.724
2.9908,74.853,75.148
3.0861,74.897,75.426
3.1907,74.782,74.799
3.3057,75.31,75.296
3.4106,75.28,74.965
3.5045,74.941,73.95
3.6091,74.358,74.705
3.7254,74.719,75.632
3.8303,75.008,75.89
3.9229,75.237,74.895
4.0275,74.953,74.192
4.1452,75.18,75.262
4.2501,75.048,75.742
4.3414,75.067,74.434
4.446,74.759,74.474
4.565,74.957,75.72
4.6699,74.649,75.449
4.7598,74.615,74.448
4.8644,74.645,74.371
4.9847,75.358,75.378
5.0896,75.376,75.479
5.1783,75.068,74.527
5.2829,74.552,74.609
5.4045,74.915,75.357
5.5094,75.059,75.384
5.5967,75.089,75.101
5.7013,74.754,75.082
5.8243,75.047,74.697
5.9292,74.968,74.754
6.0152,74.894,74.886
6.1198,74.603,75.086
6.244,75.001,75.402


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_400.csv <==
x,qOut,qIn
0.052451,75.043,75.48
0.15692,75.043,74.746
0.26153,74.713,74.36
0.36732,75.017,75.894
0.47222,74.944,75.956
0.57537,74.92,73.823
0.67997,74.709,73.711
0.78708,75.178,75.015
0.89198,75.193,76.403
0.99382,75.063,75.671
1.0984,74.605,73.875
1.2068,74.887,74.706
1.3118,74.927,75.451
1.4123,75.123,74.674
1.5169,74.993,75.486
1.6266,75.236,75.832
1.7315,74.758,74.784
1.8307,74.374,74.204
1.9353,74.259,74.883
2.0464,75.144,75.355
2.1513,75.539,74.517
2.2492,75.309,74.778
2.3538,74.541,75.723
2.4661,74.689,75.292
2.571,74.975,75.244
2.6676,75.379,75.098
2.7722,75.173,74.653
2.8859,75.247,74.814
2.9908,74.772,74.852
3.0861,74.57,74.915
3.1907,74.371,75.424
3.3057,74.935,75.751
3.4106,75.019,74.909
3.5045,75.086,74.374
3.6091,74.924,75.179
3.7254,75.334,75.36
3.8303,75.161,74.886
3.9229,74.816,74.92
4.0275,74.329,75.16
4.1452,74.766,75.34
4.2501,75.015,75.335
4.3414,75.227,74.855
4.446,75.018,74.382
4.565,75.282,75.224
4.6699,75.032,75.393
4.7598,74.828,74.521
4.8644,74.53,75.008
4.9847,75.013,75.228
5.0896,75.091,75.201
5.1783,75.092,74.822
5.2829,74.811,74.963
5.4045,75.152,75.308
5.5094,75.033,75.029
5.5967,74.866,74.655
5.7013,74.552,74.998
5.8243,75.014,75.464
5.9292,75.093,75.118
6.0152,75.021,75.124
6.1198,74.649,74.81
6.244,74.999,74.983


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_401.csv <==
x,qOut,qIn
0.052451,75.013,75.287
0.15692,74.946,75.595
0.26153,74.63,74.548
0.36732,74.998,74.482
0.47222,74.991,75.676
0.57537,75.037,75.391
0.67997,74.818,74.597
0.78708,75.175,74.451
0.89198,75.016,75.664
0.99382,74.873,75.586
1.0984,74.613,74.515
1.2068,75.086,74.88
1.3118,75.098,75.031
1.4123,74.984,74.883
1.5169,74.645,75.159
1.6266,75.04,75.311
1.7315,75.061,74.391
1.8307,74.972,74.754
1.9353,74.631,75.971
2.0464,75.03,75.291
2.1513,75.098,74.785
2.2492,75.062,75.145
2.3538,74.683,74.671
2.4661,74.983,75.316
2.571,74.97,75.252
2.6676,74.965,74.306
2.7722,74.644,75.283
2.8859,74.981,75.325
2.9908,74.972,74.68
3.0861,75.067,74.907
3.1907,74.87,75.108
3.3057,75.2,75.11
3.4106,74.981,74.493
3.5045,74.848,74.837
3.6091,74.655,75.881
3.7254,75.171,76.194
3.8303,75.137,75.225
3.9229,74.919,74.261
4.0275,74.531,73.983
4.1452,74.955,74.815
4.2501,75.051,75.637
4.3414,74.933,75.627
4.446,74.432,75.053
4.565,74.733,74.82
4.6699,74.921,75.064
4.7598,75.347,75.059
4.8644,75.373,74.976
4.9847,75.585,75.248
5.0896,74.885,74.699
5.1783,74.274,74.846
5.2829,74.066,75.621
5.4045,75.008,74.934
5.5094,75.535,74.589
5.5967,75.492,75.39
5.7013,74.843,75.334
5.8243,74.897,74.99
5.9292,74.876,75.033
6.0152,74.98,75.163
6.1198,74.756,74.9
6.244,75.105,74.825


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_402.csv <==
x,qOut,qIn
0.052451,74.962,76.095
0.15692,74.983,75.517
0.26153,74.838,73.767
0.36732,75.344,74.78
0.47222,75.308,75.808
0.57537,75.025,74.974
0.67997,74.48,74.472
0.78708,74.777,75.25
0.89198,74.88,75.603
0.99382,74.986,74.753
1.0984,74.796,74.43
1.2068,75.204,75.276
1.3118,75.139,75.472
1.4123,74.958,74.695
1.5169,74.545,74.686
1.6266,74.93,74.817
1.7315,75.053,75.148
1.8307,75.128,75.14
1.9353,74.818,74.921
2.0464,75.088,75.488
2.1513,74.96,75.347
2.2492,74.915,74.341
2.3538,74.693,75.14
2.4661,75.12,75.752
2.571,75.042,74.762
2.6676,74.835,74.131
2.7722,74.419,75.081
2.8859,74.833,75.629
2.9908,75.01,75.607
3.0861,75.155,75.314
3.1907,74.915,74.445
3.3057,75.235,74.009
3.4106,75.131,75.252
3.5045,75.069,76.003
3.6091,74.708,75.221
3.7254,74.945,75.038
3.8303,74.746,74.406
3.9229,74.773,74.088
4.0275,74.821,75.341
4.1452,75.471,75.442
4.2501,75.338,75.403
4.3414,74.754,75.377
4.446,74.106,74.769
4.565,74.651,75.289
4.6699,75.247,75.23
4.7598,75.553,74.09
4.8644,75.007,74.864
4.9847,74.827,75.583
5.0896,74.439,75.006
5.1783,74.596,74.514
5.2829,74.748,74.975
5.4045,75.456,75.69
5.5094,75.417,75.581
5.5967,75.185,75.101
5.7013,74.716,74.428
5.8243,74.99,74.772
5.9292,74.924,75.378
6.0152,74.847,74.913
6.1198,74.551,74.672
6.244,74.955,74.856


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_403.csv <==
x,qOut,qIn
0.052451,74.902,74.154
0.15692,74.659,74.443
0.26153,74.53,75.35
0.36732,75.259,75.945
0.47222,75.453,74.748
0.57537,75.184,74.604
0.67997,74.567,75.686
0.78708,74.862,75.148
0.89198,75.111,74.369
0.99382,75.235,74.734
1.0984,74.724,75.357
1.2068,74.726,75.498
1.3118,74.515,75.191
1.4123,74.735,74.745
1.5169,74.867,75.214
1.6266,75.494,75.582
1.7315,75.354,74.852
1.8307,75.002,74.248
1.9353,74.471,74.773
2.0464,74.791,75.581
2.1513,74.863,75.384
2.2492,74.945,74.761
2.3538,74.79,74.862
2.4661,75.277,75.292
2.571,75.284,74.551
2.6676,75.167,74.483
2.7722,74.735,75.843
2.8859,74.956,75.154
2.9908,74.801,75.235
3.0861,74.737,75.574
3.1907,74.614,74.123
3.3057,75.224,74.582
3.4106,75.31,76.001
3.5045,75.073,75.565
3.6091,74.487,74.605
3.7254,74.74,74.481
3.8303,74.878,75.001
3.9229,75.096,74.819
4.0275,74.934,75.019
4.1452,75.227,75.363
4.2501,74.952,75.312
4.3414,74.732,75.071
4.446,74.538,75.153
4.565,75.192,75.129
4.6699,75.395,74.815
4.7598,75.208,74.304
4.8644,74.543,75.171
4.9847,74.656,75.982
5.0896,74.707,74.912
5.1783,74.935,74.213
5.2829,74.877,74.835
5.4045,75.355,75.439
5.5094,75.294,75.353
5.5967,75.12,75.555
5.7013,74.62,74.908
5.8243,74.842,74.745
5.9292,74.809,74.784
6.0152,74.968,75.209
6.1198,74.863,75.759
6.244,75.214,74.944


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_404.csv <==
x,qOut,qIn
0.052451,75.331,75.572
0.15692,74.921,75.569
0.26153,74.386,74.918
0.36732,74.815,74.801
0.47222,75.058,75.078
0.57537,75.116,74.847
0.67997,74.774,74.749
0.78708,75.077,74.877
0.89198,75.059,75.581
0.99382,74.986,75.116
1.0984,74.625,74.842
1.2068,75.002,74.845
1.3118,75.104,74.813
1.4123,75.192,75.677
1.5169,74.832,75.396
1.6266,74.984,74.864
1.7315,74.734,75.01
1.8307,74.731,74.658
1.9353,74.674,75.008
2.0464,75.246,75.881
2.1513,75.182,74.818
2.2492,74.907,73.94
2.3538,74.47,74.841
2.4661,74.93,75.433
2.571,75.174,74.904
2.6676,75.278,75.206
2.7722,74.874,75.72
2.8859,75.024,75.088
2.9908,74.866,75.066
3.0861,74.959,74.945
3.1907,74.837,74.464
3.3057,75.18,74.68
3.4106,74.838,75.504
3.5045,74.535,75.21
3.6091,74.322,75.261
3.7254,75.041,75.214
3.8303,75.36,75.229
3.9229,75.404,75.03
4.0275,74.97,74.844
4.1452,75.087,74.882
4.2501,74.824,74.712
4.3414,74.654,75.045
4.446,74.423,75.559
4.565,75.013,75.539
4.6699,75.217,74.608
4.7598,75.278,74.251
4.8644,74.971,75.085
4.9847,75.245,75.533
5.0896,75.081,75.505
5.1783,74.838,75.249
5.2829,74.406,74.524
5.4045,74.835,74.421
5.5094,75.055,75.381
5.5967,75.255,75.608
5.7013,74.938,74.849
5.8243,75.047,74.337
5.9292,74.701,75.631
6.0152,74.687,75.984
6.1198,74.734,74.371
6.244,75.411,74.256


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_405.csv <==
x,qOut,qIn
0.052451,75.316,74.869
0.15692,75.109,74.483
0.26153,74.49,75.377
0.36732,74.709,75.162
0.47222,74.894,74.956
0.57537,75.194,75.315
0.67997,74.988,74.741
0.78708,75.176,74.394
0.89198,74.87,74.981
0.99382,74.839,75.47
1.0984,74.754,75.295
1.2068,75.28,75.22
1.3118,75.151,75.115
1.4123,74.924,74.633
1.5169,74.61,74.622
1.6266,75.071,75.383
1.7315,75.074,75.99
1.8307,74.81,74.892
1.9353,74.314,74.211
2.0464,74.744,74.911
2.1513,75.063,74.821
2.2492,75.33,74.639
2.3538,75.029,75.531
2.4661,75.128,75.649
2.571,74.775,75.248
2.6676,74.736,74.767
2.7722,74.761,74.691
2.8859,75.431,74.906
2.9908,75.361,75.348
3.0861,74.89,74.543
3.1907,74.218,74.819
3.3057,74.573,75.923
3.4106,74.907,75.1
3.5045,75.23,74.232
3.6091,75.089,75.277
3.7254,75.366,75.865
3.8303,75.086,75.128
3.9229,74.81,74.05
4.0275,74.436,74.331
4.1452,74.891,75.72
4.2501,75.01,75.693
4.3414,75.05,75.131
4.446,74.771,74.206
4.565,75.147,74.997
4.6699,75.147,75.802
4.7598,75.15,74.47
4.8644,74.822,74.275
4.9847,75.04,75.291
5.0896,74.772,75.771
5.1783,74.637,75.207
5.2829,74.531,74.781
5.4045,75.21,74.623
5.5094,75.355,74.923
5.5967,75.178,75.138
5.7013,74.645,75.162
5.8243,74.864,75.612
5.9292,74.847,74.837
6.0152,74.847,74.197
6.1198,74.672,75.195
6.244,75.213,75.942


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_406.csv <==
x,qOut,qIn
0.052451,75.164,75.659
0.15692,75.168,75.949
0.26153,74.595,74.811
0.36732,74.719,74.759
0.47222,74.774,75.167
0.57537,75.128,74.849
0.67997,75.125,75.149
0.78708,75.412,74.92
0.89198,74.912,74.652
0.99382,74.472,75.218
1.0984,74.22,75.313
1.2068,74.985,74.815
1.3118,75.375,75.247
1.4123,75.4,75.447
1.5169,74.896,74.633
1.6266,75.016,75.028
1.7315,74.904,75.786
1.8307,74.882,74.751
1.9353,74.589,74.44
2.0464,74.949,74.619
2.1513,74.927,75.171
2.2492,74.976,75.671
2.3538,74.754,75.042
2.4661,75.13,74.801
2.571,75.033,75.153
2.6676,75.019,75.252
2.7722,74.854,75.282
2.8859,75.275,74.657
2.9908,75.07,74.896
3.0861,74.706,75.279
3.1907,74.291,75.318
3.3057,74.834,75.327
3.4106,75.132,74.816
3.5045,75.23,74.313
3.6091,74.887,74.886
3.7254,75.147,75.292
3.8303,75.073,75.078
3.9229,74.991,74.471
4.0275,74.624,75.535
4.1452,74.968,76.191
4.2501,75.009,74.382
4.3414,75.128,73.939
4.446,74.896,75.345
4.565,75.137,75.732
4.6699,74.826,75.351
4.7598,74.62,75.4
4.8644,74.408,74.473
4.9847,75.029,74.58
5.0896,75.23,75.255
5.1783,75.28,75.348
5.2829,74.894,75.147
5.4045,75.043,74.52
5.5094,74.774,74.843
5.5967,74.734,75.249
5.7013,74.731,75.184
5.8243,75.399,75.341
5.9292,75.366,75.447
6.0152,74.957,74.862
6.1198,74.41,74.196
6.244,74.858,74.436


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_407.csv <==
x,qOut,qIn
0.052451,75.07,75.287
0.15692,75.137,74.613
0.26153,74.798,74.183
0.36732,74.974,75.125
0.47222,74.712,75.658
0.57537,74.648,75.323
0.67997,74.557,75.072
0.78708,75.209,74.564
0.89198,75.347,74.495
0.99382,75.294,75.627
1.0984,74.836,75.84
1.2068,74.963,74.577
1.3118,74.703,74.414
1.4123,74.605,75.386
1.5169,74.539,75.238
1.6266,75.244,75.006
1.7315,75.397,75.383
1.8307,75.132,74.975
1.9353,74.499,74.59
2.0464,74.764,74.729
2.1513,75.002,75.461
2.2492,75.212,75.648
2.3538,74.832,75
2.4661,74.928,75.118
2.571,74.716,74.574
2.6676,74.895,74.318
2.7722,74.931,75.469
2.8859,75.396,75.393
2.9908,75.057,75.195
3.0861,74.661,75.462
3.1907,74.369,74.547
3.3057,75.062,75.232
3.4106,75.401,75.373
3.5045,75.371,74.604
3.6091,74.78,74.435
3.7254,74.825,74.928
3.8303,74.7,75.976
3.9229,74.827,75.553
4.0275,74.769,74.403
4.1452,75.283,74.661
4.2501,75.216,75.329
4.3414,75.093,74.719
4.446,74.748,74.398
4.565,75.057,75.06
4.6699,74.899,75.535
4.7598,74.73,75.599
4.8644,74.526,74.839
4.9847,75.159,74.556
5.0896,75.373,75.594
5.1783,75.252,75.369
5.2829,74.65,74.619
5.4045,74.741,75.057
5.5094,74.658,75.334
5.5967,74.737,74.212
5.7013,74.638,74.488
5.8243,75.198,75.513
5.9292,75.272,75.495
6.0152,75.173,75.048
6.1198,74.735,74.986
6.244,75.029,75.23


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_408.csv <==
x,qOut,qIn
0.052451,75.085,74.633
0.15692,75.133,75.204
0.26153,74.84,75.594
0.36732,75.196,74.937
0.47222,75.166,74.477
0.57537,75.049,74.425
0.67997,74.644,75.254
0.78708,74.951,75.678
0.89198,74.944,75.114
0.99382,74.952,74.908
1.0984,74.705,75.298
1.2068,75.122,75.35
1.3118,75.133,75.114
1.4123,75.075,74.516
1.5169,74.644,74.624
1.6266,74.836,74.96
1.7315,74.694,75.756
1.8307,74.768,75.009
1.9353,74.746,74.351
2.0464,75.356,75.196
2.1513,75.366,75.176
2.2492,75.206,75.311
2.3538,74.769,75.207
2.4661,75.014,74.41
2.571,74.87,75.311
2.6676,74.756,75.722
2.7722,74.541,74.766
2.8859,75.068,74.581
2.9908,75.12,74.926
3.0861,74.975,75.091
3.1907,74.603,75.323
3.3057,75.028,75.303
3.4106,75.153,75.459
3.5045,75.105,75.044
3.6091,74.7,74.192
3.7254,75.01,74.657
3.8303,75.058,75.746
3.9229,75.043,75.823
4.0275,74.61,74.952
4.1452,74.844,74.212
4.2501,74.849,74.694
4.3414,75.111,75.279
4.446,75.078,75.093
4.565,75.402,75.17
4.6699,74.959,75.768
4.7598,74.565,75.072
4.8644,74.374,74.117
4.9847,75.164,74.53
5.0896,75.503,75.621
5.1783,75.297,75.055
5.2829,74.5,74.691
5.4045,74.517,75.408
5.5094,74.622,75.284
5.5967,75.052,74.84
5.7013,75.127,75.213
5.8243,75.505,75.195
5.9292,75.099,74.499
6.0152,74.676,74.992
6.1198,74.301,75.555
6.244,74.863,75.057


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_409.csv <==
x,qOut,qIn
0.052451,75.004,75.835
0.15692,74.73,74.612
0.26153,74.32,74.569
0.36732,74.756,74.971
0.47222,74.921,75.639
0.57537,75.123,75.018
0.67997,74.977,73.983
0.78708,75.31,75.303
0.89198,75.064,76.122
0.99382,74.859,75.003
1.0984,74.624,74.64
1.2068,75.172,74.674
1.3118,75.231,74.908
1.4123,75.054,75.435
1.5169,74.573,75.313
1.6266,74.846,75.171
1.7315,74.849,74.651
1.8307,74.891,74.715
1.9353,74.783,74.759
2.0464,75.346,74.935
2.1513,75.382,75.918
2.2492,75.06,75.524
2.3538,74.413,74.449
2.4661,74.708,74.565
2.571,75.004,75.166
2.6676,75.31,75.112
2.7722,74.978,75.424
2.8859,74.99,74.941
2.9908,74.573,74.55
3.0861,74.586,75.19
3.1907,74.688,75.667
3.3057,75.422,75.375
3.4106,75.394,74.893
3.5045,75.022,74.907
3.6091,74.467,74.545
3.7254,74.854,74.614
3.8303,75.087,75.47
3.9229,75.151,75.238
4.0275,74.715,74.918
4.1452,74.916,75.127
4.2501,74.909,75.278
4.3414,75.137,75.032
4.446,75.039,75.034
4.565,75.318,74.674
4.6699,74.897,74.862
4.7598,74.573,75.631
4.8644,74.341,75.291
4.9847,74.991,75.153
5.0896,75.185,74.868
5.1783,75.16,74.93
5.2829,74.826,75.231
5.4045,75.163,74.451
5.5094,75.105,74.698
5.5967,74.916,75.651
5.7013,74.484,74.949
5.8243,74.875,75.107
5.9292,75.044,75.71
6.0152,75.215,74.947
6.1198,74.998,74.066
6.244,75.265,75.406


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_410.csv <==
x,qOut,qIn
0.052451,75.324,75.735
0.15692,74.952,75.092
0.26153,74.453,74.883
0.36732,74.848,74.533
0.47222,74.989,75.159
0.57537,75.021,75.643
0.67997,74.655,74.947
0.78708,74.896,74.735
0.89198,74.783,75.065
0.99382,74.833,74.961
1.0984,74.816,74.98
1.2068,75.441,75.324
1.3118,75.43,75.148
1.4123,75.067,74.957
1.5169,74.469,74.513
1.6266,74.816,74.774
1.7315,75.066,75.192
1.8307,75.193,75.305
1.9353,74.787,75.667
2.0464,74.942,75.24
2.1513,74.824,73.845
2.2492,74.956,74.923
2.3538,74.864,76.118
2.4661,75.245,74.563
2.571,74.955,74.35
2.6676,74.647,75.493
2.7722,74.372,75.623
2.8859,75.024,75.332
2.9908,75.322,75.354
3.0861,75.313,74.85
3.1907,74.799,74.334
3.3057,74.923,74.856
3.4106,74.831,75.353
3.5045,74.853,75.186
3.6091,74.564,74.968
3.7254,74.907,75.071
3.8303,74.892,75.32
3.9229,75.104,75.047
4.0275,75.1,74.545
4.1452,75.499,74.7
4.2501,75.102,75.384
4.3414,74.638,75.383
4.446,74.284,75.284
4.565,74.922,74.943
4.6699,75.208,74.633
4.7598,75.223,74.686
4.8644,74.839,74.996
4.9847,75.079,75.856
5.0896,74.949,75.227
5.1783,74.775,74.918
5.2829,74.472,74.832
5.4045,75.022,74.975
5.5094,75.276,75.097
5.5967,75.3,74.714
5.7013,74.749,74.894
5.8243,74.789,75.304
5.9292,74.637,75.007
6.0152,74.843,74.586
6.1198,74.923,74.682
6.244,75.497,75.591


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_411.csv <==
x,qOut,qIn
0.052451,75.166,75.223
0.15692,74.705,74.829
0.26153,74.283,75.16
0.36732,74.889,74.883
0.47222,75.26,75.317
0.57537,75.391,75.441
0.67997,74.957,74.69
0.78708,75.02,74.792
0.89198,74.731,75.564
0.99382,74.667,75.082
1.0984,74.574,74.227
1.2068,75.194,74.673
1.3118,75.261,75.433
1.4123,75.095,75.532
1.5169,74.641,74.95
1.6266,74.97,74.903
1.7315,75.05,75.61
1.8307,75.098,75.305
1.9353,74.797,74.464
2.0464,75.071,74.56
2.1513,74.903,75.262
2.2492,74.74,75.449
2.3538,74.434,75.175
2.4661,74.939,74.927
2.571,75.125,75.073
2.6676,75.245,74.812
2.7722,74.99,74.541
2.8859,75.267,75.188
2.9908,75.057,75.195
3.0861,74.821,74.192
3.1907,74.456,75.143
3.3057,74.937,76.445
3.4106,75.129,75.309
3.5045,75.216,74.039
3.6091,74.855,74.595
3.7254,75.04,75.322
3.8303,74.846,75.415
3.9229,74.77,75.287
4.0275,74.493,74.376
4.1452,74.913,74.514
4.2501,74.943,75.651
4.3414,75.108,75.338
4.446,75.042,74.824
4.565,75.433,75.23
4.6699,75.098,74.866
4.7598,74.714,74.003
4.8644,74.42,75.157
4.9847,75.033,75.923
5.0896,75.192,75.652
5.1783,74.957,74.62
5.2829,74.445,73.912
5.4045,74.868,75.443
5.5094,75.208,75.284
5.5967,75.347,74.499
5.7013,74.814,75.366
5.8243,74.798,75.775
5.9292,74.597,75.022
6.0152,74.84,74.047
6.1198,74.951,74.626
6.244,75.476,75.678


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_412.csv <==
x,qOut,qIn
0.052451,74.852,74.578
0.15692,74.986,75.122
0.26153,74.887,75.386
0.36732,75.247,75.535
0.47222,74.921,74.88
0.57537,74.655,74.75
0.67997,74.54,75.177
0.78708,75.311,75.014
0.89198,75.542,74.71
0.99382,75.207,75.323
1.0984,74.399,75.597
1.2068,74.519,75.186
1.3118,74.75,74.33
1.4123,75.158,74.444
1.5169,75.106,75.516
1.6266,75.387,75.84
1.7315,75.024,75.12
1.8307,74.726,74.631
1.9353,74.441,74.53
2.0464,75.034,75.11
2.1513,75.248,75.345
2.2492,75.235,74.463
2.3538,74.728,74.901
2.4661,74.847,75.456
2.571,74.732,75.352
2.6676,74.912,75.057
2.7722,74.925,75.11
2.8859,75.407,75.01
2.9908,75.139,74.741
3.0861,74.772,74.899
3.1907,74.395,75.263
3.3057,74.904,75.538
3.4106,75.037,75.009
3.5045,74.98,75.006
3.6091,74.694,75.422
3.7254,75.171,74.753
3.8303,75.296,74.668
3.9229,75.172,75.66
4.0275,74.626,74.342
4.1452,74.819,74.065
4.2501,74.854,75.862
4.3414,75.033,75.812
4.446,74.922,75.161
4.565,75.342,74.709
4.6699,75.209,74.897
4.7598,75.021,75.376
4.8644,74.603,75.086
4.9847,74.872,74.862
5.0896,74.738,74.638
5.1783,74.627,75.054
5.2829,74.446,75.224
5.4045,75.091,75.166
5.5094,75.353,75.39
5.5967,75.352,74.978
5.7013,74.873,74.208
5.8243,75.033,74.965
5.9292,74.95,76.051
6.0152,74.952,75.425
6.1198,74.626,74.722
6.244,74.92,74.55


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_413.csv <==
x,qOut,qIn
0.052451,74.678,75.204
0.15692,74.709,75.216
0.26153,74.83,74.762
0.36732,75.591,75.2
0.47222,75.553,75.367
0.57537,74.986,74.532
0.67997,74.252,75.24
0.78708,74.641,75.606
0.89198,75.081,74.686
0.99382,75.282,74.439
1.0984,74.81,75.164
1.2068,74.877,75.523
1.3118,74.775,75.154
1.4123,74.956,74.804
1.5169,74.863,74.911
1.6266,75.273,75.49
1.7315,75.119,74.726
1.8307,75.017,74.294
1.9353,74.706,75.23
2.0464,75.038,75.23
2.1513,74.905,75.253
2.2492,74.84,74.988
2.3538,74.672,74.893
2.4661,75.202,74.776
2.571,75.215,75.205
2.6676,75.056,75.458
2.7722,74.615,75.223
2.8859,74.896,75.24
2.9908,74.851,75.356
3.0861,74.846,74.659
3.1907,74.67,74.397
3.3057,75.155,74.906
3.4106,75.132,75.322
3.5045,74.92,75.227
3.6091,74.485,75.139
3.7254,74.915,75.322
3.8303,75.146,75.265
3.9229,75.341,74.955
4.0275,75.078,74.105
4.1452,75.249,74.54
4.2501,74.891,76.264
4.3414,74.619,75.312
4.446,74.34,74.335
4.565,74.945,75.288
4.6699,75.199,75.151
4.7598,75.327,74.445
4.8644,74.999,74.843
4.9847,75.145,75.484
5.0896,74.806,75.155
5.1783,74.593,74.456
5.2829,74.431,74.416
5.4045,75.124,75.493
5.5094,75.367,76.471
5.5967,75.27,75.579
5.7013,74.707,73.9
5.8243,74.867,73.916
5.9292,74.878,75.697
6.0152,75.01,75.787
6.1198,74.738,74.713
6.244,74.947,74.439


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_414.csv <==
x,qOut,qIn
0.052451,74.811,74.732
0.15692,74.567,74.659
0.26153,74.507,75.299
0.36732,75.211,75.428
0.47222,75.241,74.607
0.57537,74.973,74.499
0.67997,74.497,75.344
0.78708,74.879,75.589
0.89198,75.024,75.719
0.99382,75.09,74.938
1.0984,74.815,74.338
1.2068,75.154,74.773
1.3118,75.083,74.929
1.4123,74.985,74.699
1.5169,74.609,75.294
1.6266,74.913,75.501
1.7315,74.857,75.199
1.8307,74.942,75.475
1.9353,74.919,75.003
2.0464,75.475,74.564
2.1513,75.339,74.732
2.2492,74.875,75.088
2.3538,74.247,75.374
2.4661,74.609,75.127
2.571,74.871,74.711
2.6676,75.087,74.941
2.7722,74.951,75.176
2.8859,75.372,75.015
2.9908,75.302,75.319
3.0861,75.044,75.326
3.1907,74.497,74.952
3.3057,74.777,75.128
3.4106,74.892,74.986
3.5045,75.054,74.863
3.6091,74.811,75.244
3.7254,75.077,74.883
3.8303,74.886,75.055
3.9229,74.834,75.425
4.0275,74.687,74.61
4.1452,75.232,74.346
4.2501,75.256,75.957
4.3414,75.125,76.576
4.446,74.715,74.306
4.565,75.025,73.738
4.6699,75.005,74.984
4.7598,74.997,75.172
4.8644,74.712,75.651
4.9847,75.018,75.889
5.0896,74.837,74.575
5.1783,74.708,74.39
5.2829,74.603,74.86
5.4045,75.308,75.504
5.5094,75.5,74.984
5.5967,75.162,74.522
5.7013,74.342,75.381
5.8243,74.487,75.263
5.9292,74.812,74.564
6.0152,75.357,74.882
6.1198,75.292,75.483
6.244,75.397,75.517


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_415.csv <==
x,qOut,qIn
0.052451,74.955,75.509
0.15692,74.672,74.202
0.26153,74.41,74.713
0.36732,75.055,75.836
0.47222,75.318,75.37
0.57537,75.263,74.636
0.67997,74.764,74.511
0.78708,74.966,74.761
0.89198,74.956,74.931
0.99382,75.017,74.841
1.0984,74.77,75.717
1.2068,75.104,75.622
1.3118,74.976,74.84
1.4123,74.921,75.106
1.5169,74.751,75.286
1.6266,75.234,74.529
1.7315,75.139,74.304
1.8307,74.782,75.195
1.9353,74.244,75.648
2.0464,74.669,75.528
2.1513,74.985,75.292
2.2492,75.261,74.437
2.3538,75.112,74.59
2.4661,75.423,75.194
2.571,75.194,75.584
2.6676,74.836,75.377
2.7722,74.259,74.429
2.8859,74.594,74.412
2.9908,74.827,75.446
3.0861,75.219,75.079
3.1907,75.179,74.929
3.3057,75.433,75.483
3.4106,74.959,75.212
3.5045,74.63,74.661
3.6091,74.484,75.01
3.7254,75.198,75.178
3.8303,75.325,74.832
3.9229,75.012,74.807
4.0275,74.398,75.24
4.1452,74.72,75.378
4.2501,74.983,74.623
4.3414,75.212,74.749
4.446,74.984,75.415
4.565,75.245,75.582
4.6699,75.044,74.901
4.7598,74.881,74.126
4.8644,74.559,75.173
4.9847,74.979,76.242
5.0896,75.014,74.809
5.1783,74.978,73.804
5.2829,74.65,75.03
5.4045,75.012,75.616
5.5094,75.034,74.962
5.5967,75.067,75.206
5.7013,74.778,75.084
5.8243,75.087,75.268
5.9292,74.97,75.093
6.0152,74.973,74.732
6.1198,74.798,74.74
6.244,75.186,75.48


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_416.csv <==
x,qOut,qIn
0.052451,75.024,75.009
0.15692,74.663,74.445
0.26153,74.422,75.141
0.36732,75.088,75.295
0.47222,75.282,74.923
0.57537,75.061,75.107
0.67997,74.464,74.833
0.78708,74.747,74.715
0.89198,74.983,75.439
0.99382,75.255,75.489
1.0984,75.033,74.937
1.2068,75.231,74.619
1.3118,74.933,74.782
1.4123,74.813,75.576
1.5169,74.614,75.268
1.6266,75.085,74.561
1.7315,75.004,75.218
1.8307,74.843,75.567
1.9353,74.577,74.777
2.0464,75.103,75.087
2.1513,75.217,75.095
2.2492,75.079,74.579
2.3538,74.591,75.471
2.4661,74.872,75.647
2.571,74.951,74.026
2.6676,75.051,73.982
2.7722,74.804,75.899
2.8859,75.139,76.15
2.9908,75.049,74.981
3.0861,74.988,74.599
3.1907,74.727,74.667
3.3057,75.162,75.126
3.4106,75.178,74.919
3.5045,75.081,74.594
3.6091,74.591,75.278
3.7254,74.766,76.132
3.8303,74.681,75.368
3.9229,74.891,74.663
4.0275,74.976,74.683
4.1452,75.522,74.913
4.2501,75.262,74.444
4.3414,74.775,75.043
4.446,74.245,75.843
4.565,74.716,74.953
4.6699,74.986,74.513
4.7598,75.2,75.055
4.8644,75.112,75.574
4.9847,75.523,75.483
5.0896,75.291,75.173
5.1783,74.785,75.158
5.2829,74.2,74.173
5.4045,74.673,74.818
5.5094,75.058,75.633
5.5967,75.223,75.051
5.7013,74.784,74.894
5.8243,74.912,74.673
5.9292,74.836,74.962
6.0152,75.066,75.293
6.1198,75.042,75.249
6.244,75.409,75.432


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_417.csv <==
x,qOut,qIn
0.052451,74.87,74.946
0.15692,75.096,74.587
0.26153,75.012,74.519
0.36732,75.274,75.423
0.47222,74.799,75.41
0.57537,74.445,74.747
0.67997,74.296,74.925
0.78708,75.144,75.179
0.89198,75.578,75.151
0.99382,75.578,74.669
1.0984,74.923,74.839
1.2068,74.848,75.531
1.3118,74.623,75.429
1.4123,74.72,75.117
1.5169,74.684,74.774
1.6266,75.239,74.936
1.7315,75.199,75.058
1.8307,75.042,74.784
1.9353,74.625,74.683
2.0464,74.931,75.249
2.1513,74.906,75.211
2.2492,74.933,74.912
2.3538,74.784,74.973
2.4661,75.291,74.845
2.571,75.288,74.97
2.6676,75.088,75.061
2.7722,74.579,75.593
2.8859,74.821,75.584
2.9908,74.807,74.754
3.0861,74.859,74.911
3.1907,74.69,74.828
3.3057,75.147,75.584
3.4106,75.105,74.808
3.5045,74.919,73.778
3.6091,74.498,75.292
3.7254,74.902,76.101
3.8303,75.08,74.739
3.9229,75.236,74.555
4.0275,74.979,74.982
4.1452,75.239,75.179
4.2501,75.044,76.134
4.3414,74.921,75.506
4.446,74.602,73.499
4.565,74.963,74.055
4.6699,74.896,75.998
4.7598,74.895,75.37
4.8644,74.689,74.743
4.9847,75.098,75.04
5.0896,74.979,75.39
5.1783,74.902,74.937
5.2829,74.786,74.702
5.4045,75.336,75.597
5.5094,75.227,75.568
5.5967,74.733,74.31
5.7013,74.159,73.993
5.8243,74.7,75.116
5.9292,75.206,75.857
6.0152,75.416,75.533
6.1198,74.926,75.047
6.244,74.977,75.1


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_418.csv <==
x,qOut,qIn
0.052451,74.944,74.882
0.15692,75.02,74.275
0.26153,74.786,74.951
0.36732,75.106,75.748
0.47222,74.929,75.336
0.57537,74.767,74.404
0.67997,74.483,74.444
0.78708,74.983,75.474
0.89198,75.108,75.573
0.99382,75.142,75.205
1.0984,74.837,74.623
1.2068,75.143,74.57
1.3118,75.035,74.882
1.4123,74.977,75.162
1.5169,74.726,75.852
1.6266,75.106,74.79
1.7315,74.968,74.378
1.8307,74.806,75.357
1.9353,74.61,75.252
2.0464,75.206,75.522
2.1513,75.309,75.464
2.2492,75.01,74.524
2.3538,74.405,74.463
2.4661,74.749,75.02
2.571,75.068,74.873
2.6676,75.252,74.796
2.7722,74.781,75.819
2.8859,74.834,75.588
2.9908,74.697,74.105
3.0861,75.005,74.51
3.1907,75.13,75.643
3.3057,75.584,75.41
3.4106,75.135,74.972
3.5045,74.581,75.536
3.6091,74.168,75.179
3.7254,74.834,74.806
3.8303,75.237,74.591
3.9229,75.336,74.398
4.0275,74.862,75.03
4.1452,74.934,75.415
4.2501,74.727,75.544
4.3414,74.768,75.466
4.446,74.747,74.668
4.565,75.386,75.005
4.6699,75.429,75.345
4.7598,75.187,74.686
4.8644,74.555,74.826
4.9847,74.664,75.345
5.0896,74.589,74.812
5.1783,74.728,74.678
5.2829,74.749,75.178
5.4045,75.387,75.378
5.5094,75.412,75.224
5.5967,75.186,74.375
5.7013,74.692,74.542
5.8243,74.988,75.539
5.9292,75.02,75.173
6.0152,74.967,74.137
6.1198,74.59,75.287
6.244,74.915,76.179


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_419.csv <==
x,qOut,qIn
0.052451,75.024,74.713
0.15692,75.271,73.945
0.26153,75.031,75.318
0.36732,75.227,75.645
0.47222,74.94,74.697
0.57537,74.797,74.882
0.67997,74.537,75.17
0.78708,75.008,75.133
0.89198,75.049,75.005
0.99382,75.115,74.66
1.0984,74.916,75.055
1.2068,75.255,75.565
1.3118,75.014,75.735
1.4123,74.763,75.059
1.5169,74.486,74.088
1.6266,75.041,74.688
1.7315,75.17,75.246
1.8307,75.068,74.832
1.9353,74.612,75.371
2.0464,74.88,75.816
2.1513,74.885,74.945
2.2492,74.998,73.961
2.3538,74.938,74.516
2.4661,75.431,75.759
2.571,75.261,75.284
2.6676,74.787,74.78
2.7722,74.191,75.104
2.8859,74.665,75.304
2.9908,75.107,75.162
3.0861,75.435,75.088
3.1907,75.098,74.907
3.3057,75.097,75.181
3.4106,74.648,74.141
3.5045,74.551,74.121
3.6091,74.542,75.848
3.7254,75.251,75.76
3.8303,75.317,75.107
3.9229,75.11,74.853
4.0275,74.693,75.14
4.1452,75.098,75.233
4.2501,75.215,75.059
4.3414,75.071,75.096
4.446,74.452,74.875
4.565,74.578,74.697
4.6699,74.621,75.226
4.7598,74.939,75.407
4.8644,74.98,74.866
4.9847,75.457,74.45
5.0896,75.249,74.705
5.1783,74.999,75.399
5.2829,74.654,76.001
5.4045,75.078,74.972
5.5094,75.059,74.667
5.5967,74.906,75.375
5.7013,74.577,74.878
5.8243,75.021,74.867
5.9292,75.087,75.081
6.0152,74.918,74.513
6.1198,74.431,75.361
6.244,74.791,76.141


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_420.csv <==
x,qOut,qIn
0.052451,75.467,75.265
0.15692,75.142,74.674
0.26153,74.445,74.415
0.36732,74.693,75.539
0.47222,74.978,75.555
0.57537,75.264,74.675
0.67997,74.967,74.735
0.78708,75.102,74.891
0.89198,74.857,75.306
0.99382,74.903,75.518
1.0984,74.788,74.783
1.2068,75.207,74.631
1.3118,74.988,74.985
1.4123,74.823,74.948
1.5169,74.647,74.531
1.6266,75.212,75.039
1.7315,75.213,76.053
1.8307,74.933,75.716
1.9353,74.475,74.906
2.0464,74.921,74.957
2.1513,75.156,74.349
2.2492,75.177,74.292
2.3538,74.668,75.448
2.4661,74.752,75.292
2.571,74.598,75.292
2.6676,74.688,74.863
2.7722,74.725,74.811
2.8859,75.464,75.67
2.9908,75.649,74.994
3.0861,75.44,74.392
3.1907,74.672,75.036
3.3057,74.629,75.382
3.4106,74.552,75.011
3.5045,74.807,74.883
3.6091,74.81,74.943
3.7254,75.286,75.404
3.8303,75.129,75.463
3.9229,74.983,74.582
4.0275,74.704,74.38
4.1452,75.126,75.448
4.2501,75.063,75.481
4.3414,74.897,74.784
4.446,74.545,74.469
4.565,74.975,75.645
4.6699,75.066,75.625
4.7598,75.09,73.916
4.8644,74.808,74.074
4.9847,75.138,75.837
5.0896,75.019,75.902
5.1783,74.856,74.585
5.2829,74.532,74.9
5.4045,75.006,75.179
5.5094,75.144,74.461
5.5967,75.188,75.06
5.7013,74.823,75.823
5.8243,75.001,75.277
5.9292,74.749,74.598
6.0152,74.655,74.932
6.1198,74.606,75.102
6.244,75.325,75.386


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_421.csv <==
x,qOut,qIn
0.052451,74.598,75.607
0.15692,74.738,74.957
0.26153,74.73,74.461
0.36732,75.215,74.813
0.47222,75.01,75.228
0.57537,74.821,75.563
0.67997,74.603,75.127
0.78708,75.177,74.489
0.89198,75.273,74.684
0.99382,75.167,74.977
1.0984,74.785,75.406
1.2068,75.097,75.49
1.3118,75.019,75.4
1.4123,74.828,74.764
1.5169,74.485,74.634
1.6266,74.995,75.386
1.7315,75.223,74.505
1.8307,75.183,74.522
1.9353,74.597,75.745
2.0464,74.698,76.02
2.1513,74.703,74.361
2.2492,75.028,74.175
2.3538,75.086,75.538
2.4661,75.525,75.757
2.571,75.203,74.337
2.6676,74.788,74.505
2.7722,74.339,75.792
2.8859,74.829,75.759
2.9908,75.055,75.064
3.0861,75.183,74.894
3.1907,74.909,74.584
3.3057,75.174,74.828
3.4106,74.989,74.922
3.5045,74.854,74.962
3.6091,74.562,75.086
3.7254,74.997,75.696
3.8303,75.018,75.114
3.9229,75.069,74.202
4.0275,74.936,75.031
4.1452,75.377,75.513
4.2501,75.185,75.27
4.3414,74.756,75.139
4.446,74.228,74.469
4.565,74.702,74.558
4.6699,75.035,75.384
4.7598,75.25,75.425
4.8644,74.963,75.421
4.9847,75.156,75.426
5.0896,74.917,74.189
5.1783,74.839,74.19
5.2829,74.702,75.591
5.4045,75.222,75.291
5.5094,75.13,75.073
5.5967,74.78,75.075
5.7013,74.327,74.452
5.8243,74.887,75.236
5.9292,75.316,75.653
6.0152,75.48,75.055
6.1198,74.934,74.668
6.244,74.869,75.134


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_422.csv <==
x,qOut,qIn
0.052451,75.093,74.783
0.15692,75.002,75.28
0.26153,74.583,76.314
0.36732,74.924,75.424
0.47222,75.037,74.231
0.57537,75.198,74.772
0.67997,74.984,75.026
0.78708,75.223,75.138
0.89198,74.894,75.068
0.99382,74.592,74.971
1.0984,74.285,75.083
1.2068,74.923,75.679
1.3118,75.292,74.585
1.4123,75.515,73.842
1.5169,75.142,75.207
1.6266,75.154,75.88
1.7315,74.715,75.265
1.8307,74.578,74.917
1.9353,74.502,74.654
2.0464,75.177,74.867
2.1513,75.283,75.377
2.2492,75.174,75.582
2.3538,74.69,75.059
2.4661,74.86,74.63
2.571,74.713,74.471
2.6676,74.771,74.877
2.7722,74.763,75.649
2.8859,75.347,75.328
2.9908,75.23,75.045
3.0861,74.857,75.083
3.1907,74.451,74.753
3.3057,75.028,75.705
3.4106,75.35,75.216
3.5045,75.249,74.294
3.6091,74.569,74.906
3.7254,74.649,74.985
3.8303,74.74,74.904
3.9229,75.062,75.366
4.0275,74.97,75.046
4.1452,75.287,74.864
4.2501,75.04,74.879
4.3414,74.976,75.025
4.446,74.836,75.424
4.565,75.293,75.029
4.6699,75.081,75.277
4.7598,74.715,75.741
4.8644,74.322,74.472
4.9847,74.87,74.398
5.0896,75.126,75.434
5.1783,75.129,75.539
5.2829,74.684,74.813
5.4045,74.916,74.244
5.5094,74.917,75.453
5.5967,75.04,75.67
5.7013,74.896,74.943
5.8243,75.29,74.865
5.9292,75.118,75.413
6.0152,74.892,74.862
6.1198,74.548,74.444
6.244,75.007,74.927


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_423.csv <==
x,qOut,qIn
0.052451,75.021,75.136
0.15692,75.236,75.375
0.26153,74.953,74.849
0.36732,75.062,74.916
0.47222,74.676,75.408
0.57537,74.633,75.463
0.67997,74.648,75.099
0.78708,75.316,74.666
0.89198,75.278,74.415
0.99382,74.992,75.065
1.0984,74.533,75.248
1.2068,74.921,75.169
1.3118,75.021,74.967
1.4123,75.018,74.937
1.5169,74.769,75.442
1.6266,75.226,75.382
1.7315,75.286,75.205
1.8307,75.111,74.695
1.9353,74.528,74.518
2.0464,74.702,75.029
2.1513,74.739,74.485
2.2492,74.937,74.632
2.3538,74.805,76.36
2.4661,75.196,75.978
2.571,75.077,73.974
2.6676,75.07,74.29
2.7722,74.914,75.464
2.8859,75.315,75.467
2.9908,75.052,74.996
3.0861,74.608,75.282
3.1907,74.136,75.255
3.3057,74.711,74.602
3.4106,75.145,75.232
3.5045,75.431,75.519
3.6091,75.091,74.738
3.7254,75.12,75.281
3.8303,74.701,75.339
3.9229,74.623,74.804
4.0275,74.643,74.554
4.1452,75.361,74.635
4.2501,75.39,75.606
4.3414,75.084,75.505
4.446,74.54,74.507
4.565,74.887,74.582
4.6699,75.064,75.446
4.7598,75.198,75.736
4.8644,74.933,74.882
4.9847,75.182,74.5
5.0896,74.944,74.931
5.1783,74.75,75.58
5.2829,74.487,75.31
5.4045,75.009,75.002
5.5094,75.096,75.043
5.5967,74.994,74.365
5.7013,74.639,74.592
5.8243,75.055,75.698
5.9292,75.172,75.25
6.0152,75.101,74.646
6.1198,74.628,75.194
6.244,74.903,74.865


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_424.csv <==
x,qOut,qIn
0.052451,74.757,74.769
0.15692,74.599,74.867
0.26153,74.562,75.016
0.36732,75.274,74.977
0.47222,75.345,75.193
0.57537,75.112,75.302
0.67997,74.619,74.659
0.78708,74.94,74.764
0.89198,75.013,75.48
0.99382,75.016,75.38
1.0984,74.693,75.147
1.2068,75.01,74.64
1.3118,74.943,74.506
1.4123,74.896,75.249
1.5169,74.645,75.151
1.6266,75.063,74.819
1.7315,75.022,75.637
1.8307,74.9,74.809
1.9353,74.63,74.259
2.0464,75.145,75.659
2.1513,75.282,75.954
2.2492,75.137,74.923
2.3538,74.539,74.271
2.4661,74.698,74.795
2.571,74.758,75.352
2.6676,75.008,74.845
2.7722,74.87,74.831
2.8859,75.162,74.884
2.9908,74.891,75.191
3.0861,74.823,75.556
3.1907,74.78,75.378
3.3057,75.414,74.957
3.4106,75.369,74.871
3.5045,74.993,75.185
3.6091,74.428,75.131
3.7254,74.776,74.869
3.8303,74.935,74.591
3.9229,74.952,74.753
4.0275,74.627,75.489
4.1452,75.03,75.644
4.2501,75.17,74.903
4.3414,75.258,74.765
4.446,74.927,75.108
4.565,75.158,74.616
4.6699,75.001,74.323
4.7598,74.907,75.493
4.8644,74.544,76.172
4.9847,74.855,75.432
5.0896,74.814,74.491
5.1783,74.969,74.654
5.2829,74.964,74.873
5.4045,75.439,75.194
5.5094,75.156,75.474
5.5967,74.64,74.919
5.7013,74.105,74.929
5.8243,74.662,75.308
5.9292,75.127,74.993
6.0152,75.474,74.632
6.1198,75.189,75.109
6.244,75.227,75.454


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_425.csv <==
x,qOut,qIn
0.052451,74.997,74.962
0.15692,74.753,74.784
0.26153,74.48,74.531
0.36732,75.082,75.565
0.47222,75.328,75.223
0.57537,75.308,74.925
0.67997,74.784,75.828
0.78708,74.915,74.939
0.89198,74.853,74.232
0.99382,74.978,74.816
1.0984,74.774,75.307
1.2068,75.045,75.489
1.3118,74.769,75.108
1.4123,74.665,74.754
1.5169,74.619,74.991
1.6266,75.354,75.829
1.7315,75.529,74.773
1.8307,75.297,73.881
1.9353,74.599,74.991
2.0464,74.676,75.83
2.1513,74.676,75.127
2.2492,74.887,74.644
2.3538,74.831,75.204
2.4661,75.305,75.033
2.571,75.211,74.355
2.6676,75.086,75.334
2.7722,74.715,75.72
2.8859,74.987,75.185
2.9908,74.81,74.583
3.0861,74.73,74.903
3.1907,74.634,75.373
3.3057,75.258,75.165
3.4106,75.292,74.365
3.5045,74.958,74.692
3.6091,74.377,75.648
3.7254,74.742,75.597
3.8303,75.022,75.438
3.9229,75.217,75.17
4.0275,74.927,73.94
4.1452,75.157,74.998
4.2501,74.997,76.043
4.3414,74.895,74.816
4.446,74.53,74.372
4.565,74.858,75
4.6699,74.851,74.973
4.7598,75.032,74.764
4.8644,75.001,75.034
4.9847,75.432,75.398
5.0896,75.134,75.351
5.1783,74.77,74.722
5.2829,74.485,74.87
5.4045,75.114,74.757
5.5094,75.305,75.331
5.5967,75.061,75.813
5.7013,74.414,75.191
5.8243,74.639,74.702
5.9292,74.831,74.772
6.0152,75.104,75.118
6.1198,74.964,75.216
6.244,75.262,75.004


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_426.csv <==
x,qOut,qIn
0.052451,75.073,74.736
0.15692,74.859,74.609
0.26153,74.642,74.845
0.36732,75.206,75.662
0.47222,75.265,74.79
0.57537,75.036,74.016
0.67997,74.486,75.526
0.78708,74.766,76.681
0.89198,74.897,74.765
0.99382,75.071,73.831
1.0984,74.861,74.874
1.2068,75.156,75.415
1.3118,74.962,75.031
1.4123,74.82,75.072
1.5169,74.513,75.067
1.6266,74.953,74.991
1.7315,75.021,75.118
1.8307,75.157,75.535
1.9353,75.024,75.19
2.0464,75.355,74.818
2.1513,75.006,75.025
2.2492,74.625,74.48
2.3538,74.342,74.561
2.4661,74.995,75.51
2.571,75.234,75.408
2.6676,75.105,74.916
2.7722,74.632,75.075
2.8859,74.998,74.824
2.9908,75.218,75.06
3.0861,75.308,74.905
3.1907,74.827,74.692
3.3057,74.857,75.744
3.4106,74.597,75.752
3.5045,74.655,74.217
3.6091,74.673,74.093
3.7254,75.331,75.462
3.8303,75.359,75.526
3.9229,75.093,74.999
4.0275,74.491,74.742
4.1452,74.721,75.059
4.2501,74.827,75.579
4.3414,75.085,75.178
4.446,75.005,74.426
4.565,75.336,74.783
4.6699,75,74.836
4.7598,74.683,74.485
4.8644,74.416,75.569
4.9847,75.038,75.694
5.0896,75.239,75.089
5.1783,75.166,74.796
5.2829,74.765,74.927
5.4045,75.091,75.41
5.5094,75.114,75.027
5.5967,74.953,75.126
5.7013,74.41,75.148
5.8243,74.661,74.797
5.9292,74.801,74.669
6.0152,75.111,74.752
6.1198,75.037,75.571
6.244,75.366,75.509


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_427.csv <==
x,qOut,qIn
0.052451,74.975,75.629
0.15692,75.053,75.283
0.26153,74.918,73.608
0.36732,75.285,74.805
0.47222,74.999,76.037
0.57537,74.671,75.361
0.67997,74.316,74.706
0.78708,74.876,74.956
0.89198,75.136,75.004
0.99382,75.303,74.745
1.0984,75.044,74.835
1.2068,75.23,75.246
1.3118,74.86,75.07
1.4123,74.575,74.397
1.5169,74.399,74.971
1.6266,75.142,76.03
1.7315,75.449,75.205
1.8307,75.337,74.292
1.9353,74.711,74.61
2.0464,74.814,75.746
2.1513,74.813,75.65
2.2492,74.921,74.601
2.3538,74.656,74.806
2.4661,74.964,75.073
2.571,74.885,74.724
2.6676,74.99,74.766
2.7722,74.871,74.923
2.8859,75.265,75.65
2.9908,75.029,75.55
3.0861,74.825,74.096
3.1907,74.658,74.38
3.3057,75.294,75.895
3.4106,75.39,75.846
3.5045,75.05,74.603
3.6091,74.351,74.279
3.7254,74.581,75.147
3.8303,74.816,75.39
3.9229,75.128,74.6
4.0275,74.961,74.798
4.1452,75.197,75.136
4.2501,74.901,75.703
4.3414,74.786,75.547
4.446,74.682,74.67
4.565,75.295,74.598
4.6699,75.306,74.847
4.7598,75.02,75.01
4.8644,74.483,75.237
4.9847,74.796,75.097
5.0896,74.904,74.905
5.1783,74.968,75.064
5.2829,74.77,75.102
5.4045,75.244,75.715
5.5094,75.3,74.885
5.5967,75.12,74.341
5.7013,74.551,75.008
5.8243,74.76,75.073
5.9292,74.839,74.753
6.0152,75.007,75.268
6.1198,74.773,75.623
6.244,75.078,74.942


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_428.csv <==
x,qOut,qIn
0.052451,74.796,74.684
0.15692,74.887,74.462
0.26153,74.846,75.049
0.36732,75.371,75.783
0.47222,75.222,74.716
0.57537,74.831,74.393
0.67997,74.331,75.167
0.78708,74.813,75.066
0.89198,75.135,75.121
0.99382,75.315,75.434
1.0984,74.972,75.035
1.2068,75.127,74.799
1.3118,74.899,74.826
1.4123,74.861,75.508
1.5169,74.689,75.852
1.6266,75.123,74.899
1.7315,74.966,74.489
1.8307,74.763,74.725
1.9353,74.519,74.867
2.0464,75.096,75.476
2.1513,75.233,75.505
2.2492,75.057,74.712
2.3538,74.577,74.422
2.4661,74.967,74.753
2.571,75.231,75.724
2.6676,75.375,75.494
2.7722,74.883,74.637
2.8859,74.862,75.031
2.9908,74.569,75.448
3.0861,74.731,74.772
3.1907,74.832,74.471
3.3057,75.399,74.606
3.4106,75.134,75.413
3.5045,74.717,75.821
3.6091,74.339,75.259
3.7254,74.954,74.744
3.8303,75.276,75.019
3.9229,75.331,74.86
4.0275,74.909,74.747
4.1452,75.051,75.039
4.2501,74.828,74.814
4.3414,74.648,74.577
4.446,74.389,75.508
4.565,74.997,75.822
4.6699,75.298,74.425
4.7598,75.403,74.809
4.8644,74.957,76.007
4.9847,75.026,74.983
5.0896,74.771,74.447
5.1783,74.717,75.18
5.2829,74.509,74.866
5.4045,74.971,75.448
5.5094,74.971,75.389
5.5967,74.992,74.521
5.7013,74.805,74.895
5.8243,75.264,75.031
5.9292,75.231,74.884
6.0152,75.081,74.778
6.1198,74.624,75.757
6.244,74.867,75.676


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_429.csv <==
x,qOut,qIn
0.052451,75.041,75.343
0.15692,74.966,75.665
0.26153,74.51,75.003
0.36732,74.819,74.373
0.47222,74.963,75.107
0.57537,75.177,75.941
0.67997,74.958,75.08
0.78708,75.184,74.254
0.89198,74.891,74.892
0.99382,74.756,75.522
1.0984,74.594,75.132
1.2068,75.161,75.219
1.3118,75.192,74.973
1.4123,75.022,74.804
1.5169,74.624,74.954
1.6266,75.02,75.128
1.7315,75.125,75.21
1.8307,75.075,74.998
1.9353,74.618,74.601
2.0464,74.865,74.958
2.1513,74.9,74.954
2.2492,75.091,74.68
2.3538,74.939,75.565
2.4661,75.241,75.693
2.571,74.958,75.522
2.6676,74.79,74.735
2.7722,74.603,73.77
2.8859,75.143,74.562
2.9908,75.13,75.825
3.0861,74.877,75.707
3.1907,74.377,75.304
3.3057,74.751,74.946
3.4106,74.96,74.913
3.5045,75.267,75.159
3.6091,75.186,74.661
3.7254,75.416,75.049
3.8303,74.878,74.958
3.9229,74.362,74.484
4.0275,74.109,75.483
4.1452,74.981,75.274
4.2501,75.536,75.056
4.3414,75.624,75.199
4.446,75.027,74.55
4.565,74.995,75.244
4.6699,74.801,76.058
4.7598,74.832,75.237
4.8644,74.62,73.94
4.9847,75.017,74.998
5.0896,74.96,75.524
5.1783,74.978,74.481
5.2829,74.741,74.962
5.4045,75.096,75.169
5.5094,74.958,74.536
5.5967,74.917,75.156
5.7013,74.807,75.7
5.8243,75.364,75.052
5.9292,75.314,74.858
6.0152,75.004,75.24
6.1198,74.521,74.89
6.244,74.908,74.609


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_430.csv <==
x,qOut,qIn
0.052451,75.134,75.598
0.15692,74.939,74.967
0.26153,74.415,74.491
0.36732,74.654,75.163
0.47222,74.692,75.598
0.57537,74.923,74.951
0.67997,74.966,74.494
0.78708,75.526,74.924
0.89198,75.397,75.281
0.99382,75.028,74.542
1.0984,74.489,75.269
1.2068,74.842,76.134
1.3118,74.974,75.224
1.4123,75.022,74.063
1.5169,74.757,74.034
1.6266,75.138,75.496
1.7315,75.116,75.973
1.8307,74.945,74.573
1.9353,74.462,74.351
2.0464,74.797,74.921
2.1513,74.986,75.768
2.2492,75.292,75.474
2.3538,75.12,74.59
2.4661,75.263,74.759
2.571,74.766,75.492
2.6676,74.535,74.955
2.7722,74.476,74.454
2.8859,75.201,75.564
2.9908,75.262,75.42
3.0861,74.949,74.76
3.1907,74.461,75.089
3.3057,74.931,74.56
3.4106,75.241,74.616
3.5045,75.298,75.189
3.6091,74.791,75.525
3.7254,74.892,75.288
3.8303,74.798,75.182
3.9229,74.941,74.72
4.0275,74.893,74.6
4.1452,75.382,75.502
4.2501,75.236,75.317
4.3414,74.873,74.222
4.446,74.291,75.161
4.565,74.636,75.717
4.6699,74.887,74.66
4.7598,75.199,74.928
4.8644,75.041,75.286
4.9847,75.278,75.399
5.0896,74.958,74.964
5.1783,74.801,74.785
5.2829,74.622,75.191
5.4045,75.163,74.922
5.5094,75.151,74.461
5.5967,74.98,74.839
5.7013,74.605,75.18
5.8243,75.012,75.362
5.9292,75.087,75.903
6.0152,75.078,75.388
6.1198,74.799,74.22
6.244,75.18,74.697


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_431.csv <==
x,qOut,qIn
0.052451,75.078,74.44
0.15692,75.244,75.11
0.26153,74.951,76.025
0.36732,75.114,74.9
0.47222,74.773,75.151
0.57537,74.564,75.693
0.67997,74.45,74.41
0.78708,75.205,74.435
0.89198,75.475,75.202
0.99382,75.28,75.2
1.0984,74.579,74.779
1.2068,74.704,75.116
1.3118,74.849,75.461
1.4123,75.182,74.927
1.5169,75.089,74.814
1.6266,75.366,74.816
1.7315,75.026,75.378
1.8307,74.752,74.99
1.9353,74.41,74.735
2.0464,74.875,75.469
2.1513,74.961,75.149
2.2492,75.018,74.507
2.3538,74.81,74.978
2.4661,75.21,75.599
2.571,75.115,74.984
2.6676,74.928,74.017
2.7722,74.553,74.511
2.8859,74.96,75.99
2.9908,75.043,76.026
3.0861,75.047,74.804
3.1907,74.733,74.569
3.3057,75.083,74.85
3.4106,75.076,75.295
3.5045,75.063,74.94
3.6091,74.683,74.55
3.7254,74.872,74.979
3.8303,74.651,75.217
3.9229,74.684,74.754
4.0275,74.766,75.535
4.1452,75.519,75.762
4.2501,75.557,74.891
4.3414,75.146,74.584
4.446,74.474,74.648
4.565,74.742,75.661
4.6699,74.917,75.528
4.7598,74.95,74.332
4.8644,74.569,74.64
4.9847,74.912,75.257
5.0896,75.068,75.183
5.1783,75.29,75.023
5.2829,75.034,74.757
5.4045,75.202,75.405
5.5094,74.876,75.717
5.5967,74.803,74.255
5.7013,74.72,73.96
5.8243,75.281,75.341
5.9292,75.181,75.814
6.0152,74.854,75.055
6.1198,74.383,75.037
6.244,74.833,74.944


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_432.csv <==
x,qOut,qIn
0.052451,75.45,75.246
0.15692,75.259,74.789
0.26153,74.642,75.118
0.36732,74.816,75.045
0.47222,74.858,75.487
0.57537,74.937,75.415
0.67997,74.679,74.335
0.78708,75.027,74.613
0.89198,74.974,75.712
0.99382,74.989,75.621
1.0984,74.782,74.418
1.2068,75.195,74.562
1.3118,75.105,75.363
1.4123,74.993,75.461
1.5169,74.718,74.936
1.6266,75.14,74.654
1.7315,75.088,74.949
1.8307,74.914,75.197
1.9353,74.578,75.362
2.0464,75.039,75.184
2.1513,75.146,74.556
2.2492,75.055,75.293
2.3538,74.638,75.66
2.4661,74.971,74.706
2.571,75.053,75.075
2.6676,75.065,75.567
2.7722,74.691,74.528
2.8859,74.968,74.597
2.9908,74.954,75.411
3.0861,75.035,74.78
3.1907,74.812,74.561
3.3057,75.164,75.473
3.4106,75.052,75.253
3.5045,75.012,74.795
3.6091,74.772,75.102
3.7254,75.156,75.075
3.8303,75.028,75.415
3.9229,74.865,75.292
4.0275,74.522,74.858
4.1452,74.916,74.414
4.2501,74.921,74.35
4.3414,74.922,75.177
4.446,74.711,75.902
4.565,75.152,76.089
4.6699,75.105,74.842
4.7598,74.992,73.936
4.8644,74.758,74.81
4.9847,75.254,75.427
5.0896,75.263,75.118
5.1783,74.887,75.137
5.2829,74.164,75.234
5.4045,74.44,75.306
5.5094,74.823,74.376
5.5967,75.41,74.458
5.7013,75.425,75.716
5.8243,75.558,75.302
5.9292,74.867,74.48
6.0152,74.425,75.19
6.1198,74.316,75.185
6.244,75.169,75.156


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_433.csv <==
x,qOut,qIn
0.052451,75.25,74.935
0.15692,75.484,75.197
0.26153,74.956,74.975
0.36732,74.915,74.793
0.47222,74.716,74.876
0.57537,74.883,75.289
0.67997,74.822,75.334
0.78708,75.243,74.89
0.89198,75.036,75.178
0.99382,74.903,75.169
1.0984,74.694,74.739
1.2068,75.185,74.674
1.3118,75.134,75.439
1.4123,74.905,75.762
1.5169,74.487,74.607
1.6266,74.905,74.672
1.7315,75.058,75.337
1.8307,75.145,74.88
1.9353,74.856,75.018
2.0464,75.123,75.187
2.1513,74.939,74.387
2.2492,74.8,74.88
2.3538,74.567,75.834
2.4661,75.099,75.319
2.571,75.197,75.483
2.6676,75.106,75.296
2.7722,74.699,74.475
2.8859,75.012,74.727
2.9908,75.029,74.556
3.0861,74.982,74.756
3.1907,74.568,75.394
3.3057,74.836,75.829
3.4106,74.837,74.505
3.5045,75.052,74.347
3.6091,75.081,75.585
3.7254,75.574,75.706
3.8303,75.311,74.721
3.9229,74.797,74.741
4.0275,74.194,75.404
4.1452,74.608,75.6
4.2501,74.9,74.68
4.3414,75.123,74.321
4.446,74.898,74.608
4.565,75.174,75.644
4.6699,75.001,76.119
4.7598,74.903,74.957
4.8644,74.679,73.98
4.9847,75.18,74.642
5.0896,75.231,75.318
5.1783,75.163,75.331
5.2829,74.713,75.345
5.4045,74.869,75.347
5.5094,74.658,74.374
5.5967,74.707,74.384
5.7013,74.797,75.692
5.8243,75.495,75.571
5.9292,75.396,74.583
6.0152,74.822,74.748
6.1198,74.172,75.544
6.244,74.698,75.185


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_434.csv <==
x,qOut,qIn
0.052451,75.158,74.964
0.15692,75.339,75.175
0.26153,74.943,74.991
0.36732,75.052,75.178
0.47222,74.854,75.175
0.57537,74.879,74.552
0.67997,74.695,74.211
0.78708,75.077,75.928
0.89198,74.913,75.858
0.99382,74.803,74.345
1.0984,74.618,74.889
1.2068,75.186,75.286
1.3118,75.281,74.811
1.4123,75.172,74.569
1.5169,74.69,74.492
1.6266,74.876,75.61
1.7315,74.759,75.819
1.8307,74.795,74.445
1.9353,74.762,74.584
2.0464,75.408,75.223
2.1513,75.466,75.306
2.2492,75.153,75.436
2.3538,74.455,75.001
2.4661,74.595,75.218
2.571,74.66,75.175
2.6676,74.888,74.674
2.7722,74.855,74.544
2.8859,75.332,74.899
2.9908,75.192,75.186
3.0861,74.895,75.471
3.1907,74.467,75.053
3.3057,74.958,74.75
3.4106,75.235,75.01
3.5045,75.377,75.361
3.6091,74.994,75.489
3.7254,75.085,74.962
3.8303,74.768,74.396
3.9229,74.632,74.728
4.0275,74.466,75.011
4.1452,75.062,75.603
4.2501,75.179,75.489
4.3414,75.085,74.878
4.446,74.68,74.324
4.565,75.043,75.089
4.6699,75.165,75.914
4.7598,75.197,75.087
4.8644,74.71,74.222
4.9847,74.787,74.572
5.0896,74.608,75.71
5.1783,74.815,75.129
5.2829,74.89,74.95
5.4045,75.419,75.458
5.5094,75.162,75.069
5.5967,74.844,74.292
5.7013,74.571,74.855
5.8243,75.147,75.945
5.9292,75.232,74.682
6.0152,74.945,73.828
6.1198,74.412,75.528
6.244,74.829,75.679


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_435.csv <==
x,qOut,qIn
0.052451,74.857,75.459
0.15692,74.813,75.239
0.26153,74.644,75.841
0.36732,75.21,74.898
0.47222,75.329,74.003
0.57537,75.28,74.881
0.67997,74.835,75.565
0.78708,74.98,75.593
0.89198,74.742,75.15
0.99382,74.594,74.515
1.0984,74.447,74.583
1.2068,75.171,75.616
1.3118,75.508,75.12
1.4123,75.438,74.521
1.5169,74.698,74.97
1.6266,74.632,75.609
1.7315,74.573,74.768
1.8307,74.959,74.464
1.9353,75.052,75.514
2.0464,75.452,75.803
2.1513,75.045,74.858
2.2492,74.714,75.006
2.3538,74.48,75.242
2.4661,75.098,74.921
2.571,75.21,74.765
2.6676,75.044,74.783
2.7722,74.592,74.966
2.8859,74.931,75.006
2.9908,75.021,74.937
3.0861,75.092,75.156
3.1907,74.882,75.661
3.3057,75.288,75.229
3.4106,75.219,74.813
3.5045,75.03,74.563
3.6091,74.585,74.816
3.7254,74.87,75.551
3.8303,74.83,75.899
3.9229,74.764,74.668
4.0275,74.501,73.769
4.1452,75.021,75.373
4.2501,75.227,75.567
4.3414,75.313,74.417
4.446,74.886,74.995
4.565,74.982,75.616
4.6699,74.738,75.142
4.7598,74.811,74.754
4.8644,74.822,74.788
4.9847,75.372,75.204
5.0896,75.168,75.329
5.1783,74.771,74.634
5.2829,74.358,74.372
5.4045,74.915,75.352
5.5094,75.2,75.821
5.5967,75.216,74.822
5.7013,74.788,75.015
5.8243,75.026,75.298
5.9292,75.003,75.128
6.0152,75.005,74.954
6.1198,74.687,74.118
6.244,74.976,74.993


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_436.csv <==
x,qOut,qIn
0.052451,75.137,74.787
0.15692,75.049,74.281
0.26153,74.607,74.89
0.36732,74.934,75.451
0.47222,75.073,75.565
0.57537,75.245,75.187
0.67997,74.985,74.681
0.78708,75.226,75.035
0.89198,75.021,75.041
0.99382,74.959,74.416
1.0984,74.679,74.938
1.2068,74.982,75.876
1.3118,74.764,74.88
1.4123,74.683,73.695
1.5169,74.63,75.585
1.6266,75.321,76.214
1.7315,75.42,74.503
1.8307,75.141,74.634
1.9353,74.528,75.428
2.0464,74.767,75.481
2.1513,74.885,74.754
2.2492,75.022,74.226
2.3538,74.777,75.19
2.4661,75.083,75.489
2.571,74.959,75.321
2.6676,74.915,75.555
2.7722,74.708,75.17
2.8859,75.185,74.423
2.9908,75.186,74.447
3.0861,75.097,74.646
3.1907,74.712,75.407
3.3057,74.964,76.152
3.4106,74.802,75.057
3.5045,74.723,74.149
3.6091,74.662,74.768
3.7254,75.387,75.502
3.8303,75.574,75.242
3.9229,75.222,74.685
4.0275,74.353,74.623
4.1452,74.405,75.068
4.2501,74.618,75.84
4.3414,75.121,75.282
4.446,75.172,74.587
4.565,75.482,75.141
4.6699,75.046,75.562
4.7598,74.723,74.764
4.8644,74.473,74.087
4.9847,75.043,74.975
5.0896,75.09,75.43
5.1783,74.917,74.899
5.2829,74.57,75.158
5.4045,75.074,74.821
5.5094,75.289,74.896
5.5967,75.305,75.495
5.7013,74.868,75.539
5.8243,75.017,75.109
5.9292,74.821,74.971
6.0152,74.707,75.09
6.1198,74.482,74.88
6.244,75.017,75.397


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_437.csv <==
x,qOut,qIn
0.052451,75.211,75.299
0.15692,75.331,74.986
0.26153,74.881,74.736
0.36732,74.971,75.139
0.47222,74.779,75.502
0.57537,74.85,74.881
0.67997,74.759,74.71
0.78708,75.206,74.821
0.89198,75.007,75.021
0.99382,74.788,75.812
1.0984,74.542,75.344
1.2068,75.112,74.899
1.3118,75.226,75.176
1.4123,75.11,74.723
1.5169,74.729,74.303
1.6266,75.08,75.231
1.7315,75.074,75.436
1.8307,74.877,74.618
1.9353,74.436,74.978
2.0464,74.887,75.674
2.1513,75.197,75.305
2.2492,75.422,74.455
2.3538,75.051,74.033
2.4661,75.092,74.933
2.571,74.728,75.907
2.6676,74.638,74.988
2.7722,74.502,74.895
2.8859,75.08,75.791
2.9908,75.149,74.993
3.0861,75.161,74.329
3.1907,74.869,74.935
3.3057,75.115,75.558
3.4106,74.82,74.982
3.5045,74.539,74.715
3.6091,74.303,75.104
3.7254,75.007,74.626
3.8303,75.368,74.705
3.9229,75.446,75.476
4.0275,74.979,75.712
4.1452,75.069,75.218
4.2501,74.861,74.917
4.3414,74.845,74.703
4.446,74.707,74.802
4.565,75.186,75.824
4.6699,75.073,75.134
4.7598,74.762,74.211
4.8644,74.29,74.802
4.9847,74.766,75.333
5.0896,75.103,74.722
5.1783,75.365,74.614
5.2829,75.056,75.871
5.4045,75.167,75.877
5.5094,74.852,74.204
5.5967,74.839,74.169
5.7013,74.789,75.42
5.8243,75.309,75.853
5.9292,75.1,74.939
6.0152,74.696,74.193
6.1198,74.27,74.887
6.244,74.849,75.571


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_438.csv <==
x,qOut,qIn
0.052451,75.041,75.054
0.15692,74.962,74.496
0.26153,74.58,75.198
0.36732,74.91,75.133
0.47222,74.935,75.166
0.57537,75.1,75.647
0.67997,75.051,75.555
0.78708,75.495,74.688
0.89198,75.24,74.246
0.99382,74.822,74.793
1.0984,74.335,75.631
1.2068,74.76,75.563
1.3118,74.902,74.933
1.4123,74.904,75.098
1.5169,74.67,74.797
1.6266,75.201,74.745
1.7315,75.404,75.268
1.8307,75.325,75.292
1.9353,74.674,74.776
2.0464,74.692,74.946
2.1513,74.626,75.952
2.2492,74.935,74.952
2.3538,75.003,73.812
2.4661,75.457,74.918
2.571,75.143,75.523
2.6676,74.79,74.723
2.7722,74.423,75.274
2.8859,74.936,75.518
2.9908,75.083,75.11
3.0861,75.118,74.647
3.1907,74.863,74.329
3.3057,75.2,75.051
3.4106,75.031,76.243
3.5045,74.726,75.045
3.6091,74.316,73.931
3.7254,74.85,74.643
3.8303,75.184,75.92
3.9229,75.366,75.961
4.0275,74.967,74.695
4.1452,75.024,74.562
4.2501,74.709,75.201
4.3414,74.709,75.113
4.446,74.701,74.856
4.565,75.297,75.101
4.6699,75.178,75.202
4.7598,74.808,74.927
4.8644,74.392,75.021
4.9847,74.99,74.902
5.0896,75.39,74.983
5.1783,75.446,75.386
5.2829,74.863,74.761
5.4045,74.887,74.692
5.5094,74.784,75.324
5.5967,74.954,74.847
5.7013,74.842,75.016
5.8243,75.217,75.784
5.9292,75.012,75.681
6.0152,74.852,74.866
6.1198,74.569,74.157
6.244,75.022,74.98


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_439.csv <==
x,qOut,qIn
0.052451,75.24,75.248
0.15692,75.071,74.778
0.26153,74.496,75.42
0.36732,74.619,75.592
0.47222,74.546,75.067
0.57537,74.807,74.616
0.67997,74.997,74.802
0.78708,75.673,75.422
0.89198,75.51,75.659
0.99382,74.905,74.795
1.0984,74.167,74.281
1.2068,74.568,75.31
1.3118,75.027,75.042
1.4123,75.381,74.525
1.5169,75.09,75.343
1.6266,75.183,74.926
1.7315,74.864,74.964
1.8307,74.837,75.444
1.9353,74.757,74.856
2.0464,75.29,75.072
2.1513,75.169,75.384
2.2492,74.885,75.071
2.3538,74.473,75.146
2.4661,74.909,74.713
2.571,75.035,74.888
2.6676,75.001,75.493
2.7722,74.611,75.272
2.8859,74.921,74.968
2.9908,74.949,74.575
3.0861,75.038,75.204
3.1907,74.869,75.139
3.3057,75.286,75.186
3.4106,75.182,75.014
3.5045,74.966,74.467
3.6091,74.556,74.785
3.7254,74.956,75.691
3.8303,75.075,75.946
3.9229,75.096,74.591
4.0275,74.72,74.003
4.1452,74.983,75.05
4.2501,74.942,76.02
4.3414,75.006,74.778
4.446,74.742,74.078
4.565,75.022,75.348
4.6699,74.832,75.303
4.7598,74.86,74.369
4.8644,74.835,75.287
4.9847,75.389,75.477
5.0896,75.217,75.337
5.1783,74.83,75.246
5.2829,74.416,74.812
5.4045,74.943,74.695
5.5094,75.16,74.935
5.5967,75.069,74.728
5.7013,74.582,74.561
5.8243,74.862,75.507
5.9292,74.968,76.486
6.0152,75.085,75.178
6.1198,74.88,73.792
6.244,75.278,74.596


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_440.csv <==
x,qOut,qIn
0.052451,75.117,75.167
0.15692,75.349,74.866
0.26153,75.117,74.226
0.36732,75.276,74.891
0.47222,74.864,75.829
0.57537,74.616,75.336
0.67997,74.439,74.837
0.78708,75.109,75.015
0.89198,75.303,74.874
0.99382,75.253,75.071
1.0984,74.781,75.529
1.2068,74.92,74.777
1.3118,74.718,74.628
1.4123,74.647,75.252
1.5169,74.537,75.055
1.6266,75.19,75.43
1.7315,75.35,74.837
1.8307,75.22,74.085
1.9353,74.725,75.225
2.0464,74.984,76.406
2.1513,75.029,74.953
2.2492,75.029,73.709
2.3538,74.644,75.109
2.4661,74.916,75.577
2.571,74.907,74.425
2.6676,75.014,75.016
2.7722,74.768,75.829
2.8859,75.054,75.321
2.9908,74.876,74.454
3.0861,74.935,74.251
3.1907,74.907,75.562
3.3057,75.394,75.974
3.4106,75.106,74.988
3.5045,74.631,74.799
3.6091,74.227,74.656
3.7254,74.879,74.971
3.8303,75.288,75.434
3.9229,75.347,75.138
4.0275,74.802,74.794
4.1452,74.86,75.119
4.2501,74.743,75.27
4.3414,74.928,75.04
4.446,74.93,74.905
4.565,75.403,75.046
4.6699,75.149,75.029
4.7598,74.793,74.83
4.8644,74.434,74.638
4.9847,74.992,75.059
5.0896,75.203,74.755
5.1783,75.155,74.916
5.2829,74.732,76.044
5.4045,75.025,75.524
5.5094,75.054,74.757
5.5967,75.046,74.775
5.7013,74.707,74.784
5.8243,74.986,74.946
5.9292,74.87,75.304
6.0152,74.738,75.526
6.1198,74.407,74.882
6.244,74.892,74.967


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_441.csv <==
x,qOut,qIn
0.052451,75.135,75.453
0.15692,75.188,75.311
0.26153,74.941,74.699
0.36732,75.194,74.987
0.47222,74.848,75.265
0.57537,74.503,75.251
0.67997,74.26,74.773
0.78708,74.991,75.11
0.89198,75.36,75.677
0.99382,75.335,74.924
1.0984,74.782,74.192
1.2068,74.926,74.587
1.3118,74.934,75.123
1.4123,75.044,75.184
1.5169,74.782,75.544
1.6266,75.08,75.377
1.7315,74.97,74.436
1.8307,75.035,74.842
1.9353,74.913,75.725
2.0464,75.302,75.128
2.1513,75.015,74.441
2.2492,74.614,74.722
2.3538,74.211,75.278
2.4661,74.803,75.168
2.571,75.165,75.545
2.6676,75.311,75.388
2.7722,74.928,74.642
2.8859,75.101,74.9
2.9908,74.97,75.202
3.0861,74.982,74.959
3.1907,74.7,74.932
3.3057,74.971,75.501
3.4106,74.762,75.197
3.5045,74.755,74.726
3.6091,74.738,74.31
3.7254,75.388,74.564
3.8303,75.391,76.223
3.9229,75.083,76.163
4.0275,74.524,74.268
4.1452,74.847,74.321
4.2501,75.01,75.2
4.3414,75.182,74.867
4.446,74.939,74.848
4.565,75.135,75.336
4.6699,74.771,75.498
4.7598,74.528,74.945
4.8644,74.423,74.021
4.9847,75.229,75.483
5.0896,75.557,75.582
5.1783,75.363,74.167
5.2829,74.595,75.119
5.4045,74.626,75.907
5.5094,74.704,75.362
5.5967,75.014,74.631
5.7013,74.925,73.943
5.8243,75.248,74.651
5.9292,74.991,75.834
6.0152,74.829,75.599
6.1198,74.568,74.771
6.244,75.064,74.562


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_442.csv <==
x,qOut,qIn
0.052451,75.272,75.561
0.15692,75.602,75.328
0.26153,75.141,74.708
0.36732,74.989,74.734
0.47222,74.491,75.113
0.57537,74.544,75.415
0.67997,74.697,75.364
0.78708,75.419,74.9
0.89198,75.301,74.978
0.99382,74.94,75.297
1.0984,74.518,74.557
1.2068,75.002,74.724
1.3118,75.161,75.307
1.4123,75.048,74.838
1.5169,74.592,74.836
1.6266,74.932,75.366
1.7315,75.088,75.274
1.8307,75.212,74.319
1.9353,74.898,74.744
2.0464,75.102,75.873
2.1513,74.883,75.262
2.2492,74.769,74.336
2.3538,74.512,75.279
2.4661,74.978,75.705
2.571,75.021,75.131
2.6676,75.018,74.835
2.7722,74.719,74.325
2.8859,75.049,74.574
2.9908,74.958,75.464
3.0861,74.912,75.377
3.1907,74.701,75.335
3.3057,75.182,74.875
3.4106,75.196,75.252
3.5045,75.144,75.534
3.6091,74.845,74.757
3.7254,75.153,74.338
3.8303,74.944,75.269
3.9229,74.645,75.377
4.0275,74.298,74.859
4.1452,74.891,75.067
4.2501,75.219,74.66
4.3414,75.341,74.914
4.446,74.982,75.459
4.565,75.181,75.256
4.6699,75.017,75.369
4.7598,74.878,75.214
4.8644,74.536,74.719
4.9847,74.943,74.339
5.0896,75.018,74.757
5.1783,75.049,75.78
5.2829,74.686,76.021
5.4045,74.931,75.294
5.5094,74.838,74.089
5.5967,74.979,74.237
5.7013,74.991,75.468
5.8243,75.488,75.131
5.9292,75.21,75.414
6.0152,74.667,75.546
6.1198,74.126,74.505
6.244,74.727,74.6


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_443.csv <==
x,qOut,qIn
0.052451,75.115,74.644
0.15692,75.181,74.837
0.26153,74.924,75.236
0.36732,75.201,75.46
0.47222,74.948,74.785
0.57537,74.703,74.673
0.67997,74.462,75.393
0.78708,75.101,76.047
0.89198,75.346,74.587
0.99382,75.245,73.739
1.0984,74.647,75.142
1.2068,74.769,76.273
1.3118,74.774,74.994
1.4123,74.933,74.068
1.5169,74.768,75.29
1.6266,75.164,75.444
1.7315,75.105,74.658
1.8307,75.122,75.094
1.9353,74.84,74.98
2.0464,75.095,75.262
2.1513,74.836,74.94
2.2492,74.76,74.41
2.3538,74.7,75.366
2.4661,75.314,75.652
2.571,75.26,75.264
2.6676,74.911,75.181
2.7722,74.418,74.944
2.8859,74.854,74.921
2.9908,75.077,74.23
3.0861,75.115,74.916
3.1907,74.716,75.677
3.3057,74.949,75.381
3.4106,74.89,75.059
3.5045,74.954,75.133
3.6091,74.873,74.514
3.7254,75.418,75.303
3.8303,75.377,76.001
3.9229,75.013,74.568
4.0275,74.347,73.942
4.1452,74.603,74.893
4.2501,74.826,75.205
4.3414,75.137,74.994
4.446,74.983,75.428
4.565,75.246,75.466
4.6699,74.975,75.024
4.7598,74.906,74.771
4.8644,74.815,74.494
4.9847,75.332,75.167
5.0896,75.134,75.148
5.1783,74.654,74.738
5.2829,74.14,75.447
5.4045,74.708,75.318
5.5094,75.166,75.232
5.5967,75.414,75.138
5.7013,75.06,74.39
5.8243,75.149,74.611
5.9292,74.85,75.696
6.0152,74.718,75.469
6.1198,74.488,75.008
6.244,75.011,74.786


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_444.csv <==
x,qOut,qIn
0.052451,75.282,75.186
0.15692,75.188,74.895
0.26153,74.676,74.832
0.36732,74.836,74.837
0.47222,74.739,74.342
0.57537,74.733,75.135
0.67997,74.521,76.519
0.78708,75.01,75.43
0.89198,75.101,74.207
0.99382,75.178,74.814
1.0984,74.965,75.042
1.2068,75.29,75.225
1.3118,75.057,75.135
1.4123,74.695,75.36
1.5169,74.23,75.394
1.6266,74.745,74.642
1.7315,75.121,74.755
1.8307,75.445,75.011
1.9353,75.157,75.365
2.0464,75.184,75.497
2.1513,74.689,74.709
2.2492,74.556,74.333
2.3538,74.594,74.949
2.4661,75.383,75.889
2.571,75.478,75.035
2.6676,75.154,74.354
2.7722,74.52,75.156
2.8859,74.784,75.316
2.9908,74.96,75.148
3.0861,75.132,75.36
3.1907,74.843,74.801
3.3057,75.049,74.478
3.4106,74.825,75.61
3.5045,74.809,75.685
3.6091,74.71,74.43
3.7254,75.237,74.375
3.8303,75.146,75.104
3.9229,74.93,75.317
4.0275,74.601,75.636
4.1452,75.07,74.784
4.2501,75.133,74.831
4.3414,75.005,75.062
4.446,74.643,74.574
4.565,75.046,75.13
4.6699,75.111,75.845
4.7598,74.953,74.824
4.8644,74.472,74.481
4.9847,74.834,75.348
5.0896,75.071,75.465
5.1783,75.272,74.936
5.2829,74.893,75.135
5.4045,74.958,74.988
5.5094,74.662,74.88
5.5967,74.737,74.906
5.7013,74.762,74.542
5.8243,75.351,74.983
5.9292,75.225,75.123
6.0152,74.956,75.023
6.1198,74.61,75.446
6.244,75.125,75.219


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_445.csv <==
x,qOut,qIn
0.052451,75.132,74.797
0.15692,75.137,75.256
0.26153,74.841,76.17
0.36732,75.1,75.382
0.47222,74.85,74.393
0.57537,74.752,74.762
0.67997,74.697,74.752
0.78708,75.337,74.717
0.89198,75.295,75.341
0.99382,74.822,75.758
1.0984,74.209,75.149
1.2068,74.717,75.088
1.3118,75.25,74.657
1.4123,75.612,74.509
1.5169,75.219,75.36
1.6266,75.107,75.284
1.7315,74.566,74.79
1.8307,74.414,75.188
1.9353,74.398,74.948
2.0464,75.19,74.852
2.1513,75.428,75.773
2.2492,75.361,75.232
2.3538,74.823,74.485
2.4661,74.933,74.636
2.571,74.807,75.453
2.6676,74.854,75.738
2.7722,74.677,74.597
2.8859,75.089,74.622
2.9908,74.982,75.02
3.0861,74.929,75.161
3.1907,74.757,75.105
3.3057,75.247,75.219
3.4106,75.172,74.889
3.5045,74.908,74.514
3.6091,74.512,75.191
3.7254,74.986,75.655
3.8303,75.169,74.894
3.9229,75.106,74.802
4.0275,74.619,75.534
4.1452,74.864,75.332
4.2501,74.937,74.541
4.3414,75.086,74.828
4.446,74.83,75.215
4.565,75.08,75.056
4.6699,74.878,74.52
4.7598,74.854,74.547
4.8644,74.735,75.775
4.9847,75.274,75.569
5.0896,75.25,74.635
5.1783,75.084,75.025
5.2829,74.687,75.208
5.4045,75.015,75.583
5.5094,74.969,75.202
5.5967,74.846,73.943
5.7013,74.485,74.67
5.8243,74.876,75.995
5.9292,74.955,75.51
6.0152,75.017,74.485
6.1198,74.77,74.588
6.244,75.155,75.035


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_446.csv <==
x,qOut,qIn
0.052451,75.054,75.347
0.15692,74.916,75.443
0.26153,74.658,74.73
0.36732,75.08,75.238
0.47222,74.976,75.518
0.57537,74.757,74.405
0.67997,74.474,74.415
0.78708,75.071,75.372
0.89198,75.324,75.263
0.99382,75.217,74.398
1.0984,74.618,75.269
1.2068,74.793,76.056
1.3118,74.913,74.857
1.4123,75.184,74.566
1.5169,75.015,74.315
1.6266,75.243,74.475
1.7315,74.913,75.947
1.8307,74.713,75.825
1.9353,74.445,75.023
2.0464,74.968,74.861
2.1513,75.091,74.754
2.2492,75.213,74.816
2.3538,74.987,75.19
2.4661,75.196,75.108
2.571,74.77,74.978
2.6676,74.409,75.214
2.7722,74.235,75.195
2.8859,75.079,74.83
2.9908,75.544,75.042
3.0861,75.542,75.412
3.1907,74.881,75.102
3.3057,74.844,74.549
3.4106,74.71,74.687
3.5045,74.863,75.24
3.6091,74.776,75.052
3.7254,75.21,75.507
3.8303,75.065,75.886
3.9229,74.928,74.911
4.0275,74.665,74.163
4.1452,75.138,75.072
4.2501,75.162,75.531
4.3414,74.992,74.892
4.446,74.464,74.559
4.565,74.701,75.134
4.6699,74.765,75.242
4.7598,75.055,74.528
4.8644,75.106,74.914
4.9847,75.576,75.774
5.0896,75.283,75.438
5.1783,74.85,74.497
5.2829,74.426,74.62
5.4045,74.949,75.219
5.5094,75.154,75.737
5.5967,75.074,74.953
5.7013,74.582,73.996
5.8243,74.835,74.79
5.9292,74.912,75.901
6.0152,75.083,75.697
6.1198,74.911,74.478
6.244,75.248,74.446


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_447.csv <==
x,qOut,qIn
0.052451,74.927,74.824
0.15692,75.113,75.116
0.26153,74.946,75.531
0.36732,75.232,75.291
0.47222,74.911,74.816
0.57537,74.62,75.062
0.67997,74.444,74.997
0.78708,75.209,75.104
0.89198,75.553,75.215
0.99382,75.345,74.925
1.0984,74.522,74.744
1.2068,74.534,74.922
1.3118,74.692,75.684
1.4123,75.129,75.175
1.5169,75.068,74.367
1.6266,75.312,75.026
1.7315,74.946,75.099
1.8307,74.83,74.696
1.9353,74.68,75.282
2.0464,75.172,75.199
2.1513,75.041,75.466
2.2492,74.853,74.975
2.3538,74.603,74.167
2.4661,75.135,75.635
2.571,75.197,75.841
2.6676,74.993,74.42
2.7722,74.504,74.704
2.8859,74.842,75.639
2.9908,74.989,74.577
3.0861,75.121,74.137
3.1907,74.857,74.864
3.3057,75.126,75.365
3.4106,74.949,75.517
3.5045,74.88,75.414
3.6091,74.732,75.414
3.7254,75.299,74.769
3.8303,75.343,74.781
3.9229,75.137,75.269
4.0275,74.56,74.806
4.1452,74.7,74.979
4.2501,74.603,75.461
4.3414,74.652,75.073
4.446,74.619,74.566
4.565,75.317,75.176
4.6699,75.517,75.573
4.7598,75.382,74.995
4.8644,74.755,74.459
4.9847,74.836,74.844
5.0896,74.779,75.215
5.1783,74.922,75.146
5.2829,74.787,74.734
5.4045,75.184,75.132
5.5094,75.043,75.723
5.5967,74.943,75.228
5.7013,74.715,73.929
5.8243,75.179,74.457
5.9292,75.14,76.171
6.0152,74.919,76.16
6.1198,74.446,74.674
6.244,74.795,73.949


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_448.csv <==
x,qOut,qIn
0.052451,74.65,75.493
0.15692,74.837,75.468
0.26153,74.752,74.51
0.36732,75.197,74.956
0.47222,75.111,75.657
0.57537,75.025,74.327
0.67997,74.661,74.31
0.78708,74.952,75.51
0.89198,74.862,75.778
0.99382,74.896,74.602
1.0984,74.77,74.457
1.2068,75.274,75.404
1.3118,75.236,75.537
1.4123,75.093,74.971
1.5169,74.69,74.889
1.6266,74.969,75.349
1.7315,74.858,74.709
1.8307,74.807,73.767
1.9353,74.643,75.111
2.0464,75.17,75.544
2.1513,75.171,75.446
2.2492,74.969,75.343
2.3538,74.592,74.772
2.4661,75.078,75.33
2.571,75.304,75.118
2.6676,75.294,74.172
2.7722,74.719,74.885
2.8859,74.726,75.679
2.9908,74.521,75.355
3.0861,74.624,75.197
3.1907,74.646,74.716
3.3057,75.316,74.786
3.4106,75.407,75.069
3.5045,75.287,75.103
3.6091,74.777,75.225
3.7254,74.927,75.154
3.8303,74.78,75.139
3.9229,74.801,74.855
4.0275,74.734,74.243
4.1452,75.32,75.307
4.2501,75.315,76.052
4.3414,75.018,74.668
4.446,74.468,73.937
4.565,74.821,74.685
4.6699,75.051,76.074
4.7598,75.224,75.862
4.8644,74.864,74.998
4.9847,74.985,74.305
5.0896,74.733,75.057
5.1783,74.796,75.322
5.2829,74.786,74.587
5.4045,75.299,74.967
5.5094,75.049,75.153
5.5967,74.64,75.011
5.7013,74.322,75.338
5.8243,75.059,75.057
5.9292,75.526,74.537
6.0152,75.518,74.993
6.1198,74.817,75.376
6.244,74.754,74.931


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_449.csv <==
x,qOut,qIn
0.052451,75.289,75.536
0.15692,75.232,74.297
0.26153,74.714,75.08
0.36732,74.876,75.684
0.47222,74.834,75.712
0.57537,74.986,74.701
0.67997,74.882,74.448
0.78708,75.261,74.774
0.89198,75.003,75.06
0.99382,74.707,75.191
1.0984,74.352,75.235
1.2068,74.873,75.085
1.3118,75.067,74.932
1.4123,75.183,75.2
1.5169,74.983,75.428
1.6266,75.33,75.372
1.7315,75.13,74.438
1.8307,74.784,74.308
1.9353,74.329,75.1
2.0464,74.802,75.92
2.1513,75.058,75.346
2.2492,75.148,74.148
2.3538,74.804,74.7
2.4661,75.109,75.529
2.571,75.146,74.822
2.6676,75.194,74.451
2.7722,74.784,75.34
2.8859,74.904,75.481
2.9908,74.672,74.961
3.0861,74.793,74.923
3.1907,74.847,75.396
3.3057,75.406,75.611
3.4106,75.178,75.023
3.5045,74.774,74.195
3.6091,74.356,74.522
3.7254,74.875,75.833
3.8303,75.084,75.735
3.9229,75.051,74.537
4.0275,74.671,74.424
4.1452,75.049,75.133
4.2501,75.194,74.838
4.3414,75.3,74.855
4.446,74.931,75.837
4.565,75.048,75.329
4.6699,74.74,74.967
4.7598,74.706,75.27
4.8644,74.715,74.331
4.9847,75.378,74.462
5.0896,75.33,75.798
5.1783,74.891,75.522
5.2829,74.272,74.552
5.4045,74.691,75
5.5094,75.076,75.185
5.5967,75.373,74.565
5.7013,75.098,74.996
5.8243,75.206,75.356
5.9292,74.826,75.785
6.0152,74.614,74.819
6.1198,74.429,73.655
6.244,75.08,75.245


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_450.csv <==
x,qOut,qIn
0.052451,75.115,74.606
0.15692,75.017,75.318
0.26153,74.768,75.701
0.36732,75.239,75.196
0.47222,75.245,74.547
0.57537,75.013,74.707
0.67997,74.469,74.938
0.78708,74.733,75.535
0.89198,74.824,75.392
0.99382,74.966,74.777
1.0984,74.779,74.676
1.2068,75.184,75.436
1.3118,75.157,75.035
1.4123,75.141,74.745
1.5169,74.793,75.274
1.6266,75.017,75.039
1.7315,74.799,74.707
1.8307,74.779,75.335
1.9353,74.723,75.171
2.0464,75.314,74.841
2.1513,75.255,74.819
2.2492,74.98,75.46
2.3538,74.573,75.05
2.4661,75.017,74.585
2.571,75.136,75.306
2.6676,75.038,75.075
2.7722,74.606,75.002
2.8859,74.919,74.983
2.9908,74.978,75.545
3.0861,75.001,75.292
3.1907,74.691,74.781
3.3057,75.025,75.288
3.4106,74.993,74.913
3.5045,74.977,74.03
3.6091,74.695,74.606
3.7254,75.058,75.659
3.8303,75.004,75.976
3.9229,74.951,75.322
4.0275,74.711,74.229
4.1452,75.202,74.325
4.2501,75.295,75.36
4.3414,75.249,75.706
4.446,74.728,75.293
4.565,74.772,75.29
4.6699,74.504,74.796
4.7598,74.604,74.128
4.8644,74.774,75.222
4.9847,75.54,75.254
5.0896,75.482,74.728
5.1783,74.921,75.433
5.2829,74.214,75.23
5.4045,74.669,74.837
5.5094,75.208,75.29
5.5967,75.577,75.337
5.7013,75.183,75.11
5.8243,75.106,74.817
5.9292,74.653,74.158
6.0152,74.597,74.961
6.1198,74.536,75.873
6.244,75.132,75.019


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_451.csv <==
x,qOut,qIn
0.052451,75.052,74.712
0.15692,74.676,74.968
0.26153,74.261,75.034
0.36732,74.863,74.699
0.47222,75.296,75.257
0.57537,75.499,75.462
0.67997,75.02,74.894
0.78708,74.993,74.589
0.89198,74.687,74.965
0.99382,74.77,74.864
1.0984,74.763,75.423
1.2068,75.278,76.002
1.3118,75.069,74.877
1.4123,74.778,74.416
1.5169,74.476,75.155
1.6266,75.048,74.996
1.7315,75.223,74.77
1.8307,75.072,74.96
1.9353,74.506,75.151
2.0464,74.745,75.488
2.1513,74.891,75.288
2.2492,75.191,75.22
2.3538,75.124,75.132
2.4661,75.449,74.747
2.571,75.109,74.486
2.6676,74.762,75.241
2.7722,74.364,75.765
2.8859,74.822,74.768
2.9908,74.934,74.494
3.0861,75.016,75.178
3.1907,74.894,75.193
3.3057,75.401,75.552
3.4106,75.358,75.024
3.5045,75.035,74.49
3.6091,74.473,74.802
3.7254,74.809,75.583
3.8303,75.005,75.362
3.9229,75.101,73.955
4.0275,74.71,74.691
4.1452,74.908,75.962
4.2501,74.833,75.52
4.3414,74.977,74.641
4.446,74.874,74.943
4.565,75.273,75.2
4.6699,75.064,75.115
4.7598,74.895,74.742
4.8644,74.62,74.472
4.9847,75.046,75.733
5.0896,74.964,75.553
5.1783,74.831,74.315
5.2829,74.645,74.529
5.4045,75.259,74.986
5.5094,75.408,75.173
5.5967,75.197,75.289
5.7013,74.576,75.436
5.8243,74.75,75.624
5.9292,74.805,74.453
6.0152,74.993,73.926
6.1198,74.898,75.616
6.244,75.289,75.733


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_452.csv <==
x,qOut,qIn
0.052451,74.612,75.412
0.15692,74.79,74.702
0.26153,74.845,74.654
0.36732,75.369,75.156
0.47222,75.12,74.859
0.57537,74.719,75.494
0.67997,74.325,75.38
0.78708,74.929,74.783
0.89198,75.282,74.916
0.99382,75.389,74.701
1.0984,74.99,74.953
1.2068,75.138,75.326
1.3118,74.932,75.436
1.4123,74.781,75.135
1.5169,74.494,74.517
1.6266,75.011,74.864
1.7315,75.202,75.229
1.8307,75.258,74.976
1.9353,74.81,74.748
2.0464,74.915,74.756
2.1513,74.718,76.052
2.2492,74.803,75.73
2.3538,74.775,74.102
2.4661,75.316,74.67
2.571,75.199,75.474
2.6676,74.937,74.785
2.7722,74.502,74.568
2.8859,74.867,74.973
2.9908,74.91,75.313
3.0861,74.921,75.624
3.1907,74.726,75.406
3.3057,75.222,75.174
3.4106,75.268,74.481
3.5045,75.126,74.416
3.6091,74.653,75.468
3.7254,74.885,75.337
3.8303,74.824,74.801
3.9229,74.774,74.753
4.0275,74.549,74.715
4.1452,75.113,75.429
4.2501,75.353,76.086
4.3414,75.414,74.993
4.446,74.917,74.023
4.565,74.967,75.013
4.6699,74.755,75.638
4.7598,74.834,74.952
4.8644,74.683,74.846
4.9847,75.045,75.498
5.0896,74.819,75.025
5.1783,74.785,73.91
5.2829,74.791,74.726
5.4045,75.45,76.037
5.5094,75.381,75.538
5.5967,74.935,74.397
5.7013,74.382,74.368
5.8243,74.874,74.92
5.9292,75.261,75.708
6.0152,75.378,75.402
6.1198,74.833,74.732
6.244,74.819,75.273


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_453.csv <==
x,qOut,qIn
0.052451,75.174,75.363
0.15692,75.218,74.946
0.26153,74.761,74.995
0.36732,74.947,74.471
0.47222,74.913,74.993
0.57537,74.992,75.854
0.67997,74.751,75.604
0.78708,75.067,74.613
0.89198,74.916,74.804
0.99382,74.885,75.378
1.0984,74.747,74.89
1.2068,75.25,74.988
1.3118,75.166,75.149
1.4123,74.857,75.611
1.5169,74.39,75.352
1.6266,74.864,74.258
1.7315,75.175,74.269
1.8307,75.361,74.988
1.9353,74.977,75.141
2.0464,75.054,75.39
2.1513,74.761,75.605
2.2492,74.747,75.141
2.3538,74.729,74.556
2.4661,75.382,75.349
2.571,75.409,75.402
2.6676,75.077,74.387
2.7722,74.345,74.592
2.8859,74.458,74.965
2.9908,74.539,75.775
3.0861,74.884,75.481
3.1907,74.966,73.972
3.3057,75.496,74.86
3.4106,75.338,75.912
3.5045,75.095,74.859
3.6091,74.696,74.642
3.7254,75.029,74.91
3.8303,74.931,74.99
3.9229,74.787,75.15
4.0275,74.523,75.428
4.1452,75.032,75.529
4.2501,75.117,74.689
4.3414,75.018,74.297
4.446,74.676,75.028
4.565,75.086,75.285
4.6699,75.152,75.833
4.7598,74.991,75.512
4.8644,74.484,73.891
4.9847,74.819,74.409
5.0896,75.058,75.952
5.1783,75.334,75.213
5.2829,75.023,74.496
5.4045,75.072,75.144
5.5094,74.658,75.219
5.5967,74.658,74.828
5.7013,74.738,74.82
5.8243,75.415,75.258
5.9292,75.291,75.201
6.0152,74.861,74.885
6.1198,74.365,74.619
6.244,74.867,75.321


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_454.csv <==
x,qOut,qIn
0.052451,74.634,75.371
0.15692,74.775,75.081
0.26153,74.742,75.394
0.36732,75.301,75.367
0.47222,75.291,74.151
0.57537,75.146,74.176
0.67997,74.681,75.941
0.78708,74.879,76.238
0.89198,74.729,75.032
0.99382,74.68,73.886
1.0984,74.573,74.435
1.2068,75.241,75.885
1.3118,75.448,75.591
1.4123,75.3,74.672
1.5169,74.616,74.581
1.6266,74.679,75.052
1.7315,74.714,74.95
1.8307,75.109,74.774
1.9353,75.14,75.102
2.0464,75.427,75.126
2.1513,74.892,75.532
2.2492,74.544,75.19
2.3538,74.469,74.814
2.4661,75.277,74.765
2.571,75.439,75.365
2.6676,75.066,75.376
2.7722,74.378,74.583
2.8859,74.649,74.587
2.9908,74.893,75.713
3.0861,75.085,75.14
3.1907,74.866,74.198
3.3057,75.209,75.545
3.4106,75.138,75.579
3.5045,75.028,74.367
3.6091,74.662,74.799
3.7254,75.009,75.576
3.8303,75.013,75.316
3.9229,74.977,74.781
4.0275,74.636,74.716
4.1452,74.974,74.88
4.2501,74.974,75.33
4.3414,75.024,75.308
4.446,74.804,74.039
4.565,75.186,74.888
4.6699,75.093,76.119
4.7598,74.997,75.107
4.8644,74.715,74.916
4.9847,75.121,74.92
5.0896,75.074,74.891
5.1783,74.934,74.828
5.2829,74.551,74.616
5.4045,74.885,75.15
5.5094,74.859,75.732
5.5967,74.825,75.139
5.7013,74.646,74.676
5.8243,75.23,75.182
5.9292,75.407,74.997
6.0152,75.303,74.376
6.1198,74.691,74.781
6.244,74.744,75.283


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_455.csv <==
x,qOut,qIn
0.052451,74.859,75.23
0.15692,75.17,74.73
0.26153,74.943,74.752
0.36732,75.052,75.304
0.47222,74.639,75.746
0.57537,74.595,74.823
0.67997,74.648,74.108
0.78708,75.378,75.06
0.89198,75.393,75.446
0.99382,75.095,74.746
1.0984,74.565,74.891
1.2068,74.886,75.004
1.3118,74.981,74.793
1.4123,75.037,75.403
1.5169,74.798,75.536
1.6266,75.159,74.915
1.7315,75.04,74.939
1.8307,74.837,75.318
1.9353,74.491,74.814
2.0464,74.952,74.917
2.1513,75.066,75.063
2.2492,74.975,74.85
2.3538,74.545,75.298
2.4661,74.895,75.192
2.571,75.055,75.114
2.6676,75.208,75.271
2.7722,74.923,74.486
2.8859,75.15,74.884
2.9908,74.952,75.535
3.0861,74.873,74.89
3.1907,74.62,75.147
3.3057,75.046,75.57
3.4106,75.022,74.509
3.5045,75.014,74.107
3.6091,74.783,74.913
3.7254,75.165,75.916
3.8303,75.029,75.044
3.9229,74.832,74.306
4.0275,74.534,75.632
4.1452,75.077,75.94
4.2501,75.275,74.652
4.3414,75.256,73.931
4.446,74.745,74.815
4.565,74.836,75.461
4.6699,74.661,75.279
4.7598,74.71,75.596
4.8644,74.64,75.426
4.9847,75.236,74.835
5.0896,75.309,74.421
5.1783,75.274,74.991
5.2829,74.869,75.495
5.4045,75.003,75.713
5.5094,74.661,74.462
5.5967,74.478,73.736
5.7013,74.439,75.245
5.8243,75.287,76.029
5.9292,75.622,75.008
6.0152,75.414,75.028
6.1198,74.652,74.869
6.244,74.723,75.143


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_456.csv <==
x,qOut,qIn
0.052451,74.526,74.823
0.15692,74.825,75.278
0.26153,75.068,75.076
0.36732,75.725,74.945
0.47222,75.442,75.732
0.57537,74.785,75.248
0.67997,74.133,74.316
0.78708,74.635,75.044
0.89198,75.076,75.379
0.99382,75.25,74.808
1.0984,74.807,74.887
1.2068,74.916,75.026
1.3118,74.801,75.043
1.4123,74.953,75.481
1.5169,74.901,75.042
1.6266,75.359,74.436
1.7315,75.173,74.767
1.8307,74.934,75.158
1.9353,74.589,75.243
2.0464,75.024,75.189
2.1513,75.043,75.306
2.2492,74.933,75.281
2.3538,74.613,75.144
2.4661,75.052,75.047
2.571,75.136,74.055
2.6676,75.032,74.428
2.7722,74.535,75.957
2.8859,74.757,75.639
2.9908,74.774,74.905
3.0861,74.951,74.722
3.1907,74.916,74.911
3.3057,75.443,75.666
3.4106,75.373,75.162
3.5045,75.064,74.505
3.6091,74.436,74.471
3.7254,74.644,75.359
3.8303,74.736,75.44
3.9229,75.007,74.802
4.0275,74.947,74.826
4.1452,75.33,75.225
4.2501,75.09,75.199
4.3414,74.916,74.969
4.446,74.677,75.042
4.565,75.135,74.92
4.6699,75.037,75.201
4.7598,74.811,75.233
4.8644,74.5,75.25
4.9847,75.033,75.167
5.0896,75.189,74.234
5.1783,75.105,74.326
5.2829,74.698,75.518
5.4045,75.023,76.038
5.5094,75.056,75.15
5.5967,74.991,75.283
5.7013,74.653,74.959
5.8243,75.075,73.94
5.9292,75.217,74.937
6.0152,75.211,75.953
6.1198,74.651,75.083
6.244,74.683,74.607


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_457.csv <==
x,qOut,qIn
0.052451,74.784,76.322
0.15692,74.817,75.13
0.26153,74.804,74.334
0.36732,75.408,74.583
0.47222,75.344,75.132
0.57537,75.049,75.245
0.67997,74.505,74.892
0.78708,74.744,75.404
0.89198,74.705,75.332
0.99382,74.75,74.087
1.0984,74.74,74.75
1.2068,75.428,75.68
1.3118,75.52,75.423
1.4123,75.116,74.583
1.5169,74.35,74.656
1.6266,74.587,75.457
1.7315,74.923,75.201
1.8307,75.288,74.424
1.9353,75.043,74.902
2.0464,75.152,75.035
2.1513,74.804,75.464
2.2492,74.747,75.013
2.3538,74.655,74.608
2.4661,75.218,75.361
2.571,75.173,75.959
2.6676,74.986,75.12
2.7722,74.601,74.236
2.8859,74.977,74.527
2.9908,74.994,75.523
3.0861,74.923,75.256
3.1907,74.577,74.462
3.3057,74.947,75.399
3.4106,74.983,74.904
3.5045,75.06,74.362
3.6091,74.921,76.064
3.7254,75.368,75.734
3.8303,75.238,74.418
3.9229,74.894,74.759
4.0275,74.389,75.027
4.1452,74.804,74.761
4.2501,75.035,75.288
4.3414,75.115,75.462
4.446,74.736,74.744
4.565,75.01,74.79
4.6699,75.05,74.85
4.7598,75.226,75.139
4.8644,75.001,75.512
4.9847,75.186,75.264
5.0896,74.791,74.758
5.1783,74.602,74.577
5.2829,74.491,75.021
5.4045,75.148,75.6
5.5094,75.221,75.657
5.5967,74.984,74.939
5.7013,74.483,74.348
5.8243,74.86,75.112
5.9292,75.081,75.436
6.0152,75.239,74.349
6.1198,74.887,74.174
6.244,75.026,75.514


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_458.csv <==
x,qOut,qIn
0.052451,75.145,74.811
0.15692,74.897,74.567
0.26153,74.347,75.827
0.36732,74.726,75.75
0.47222,75.061,74.404
0.57537,75.429,74.501
0.67997,75.258,75.281
0.78708,75.399,75.892
0.89198,74.932,74.81
0.99382,74.599,74.252
1.0984,74.32,75.118
1.2068,74.929,75.727
1.3118,75.153,74.899
1.4123,75.212,74.374
1.5169,74.843,74.673
1.6266,75.06,75.205
1.7315,74.918,75.58
1.8307,74.917,75.233
1.9353,74.745,75.203
2.0464,75.186,75.515
2.1513,75.073,74.692
2.2492,74.931,74.209
2.3538,74.638,74.924
2.4661,75.025,76.034
2.571,74.908,75.329
2.6676,74.686,74.289
2.7722,74.432,74.361
2.8859,75.114,75.331
2.9908,75.496,75
3.0861,75.514,75.056
3.1907,74.877,75.722
3.3057,74.832,74.792
3.4106,74.657,74.627
3.5045,74.866,75.536
3.6091,74.901,75.092
3.7254,75.363,74.653
3.8303,75.042,75.525
3.9229,74.63,75.382
4.0275,74.298,74.811
4.1452,74.965,75.153
4.2501,75.316,74.647
4.3414,75.304,74.183
4.446,74.762,75.016
4.565,74.885,75.563
4.6699,74.84,75.575
4.7598,74.934,75.046
4.8644,74.782,74.417
4.9847,75.248,75.012
5.0896,75.246,75.636
5.1783,75.135,75.086
5.2829,74.622,74.408
5.4045,74.752,74.602
5.5094,74.609,75.166
5.5967,74.751,75.138
5.7013,74.782,75.696
5.8243,75.357,75.736
5.9292,75.228,74.835
6.0152,74.948,74.807
6.1198,74.596,74.578
6.244,75.074,75.074


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_459.csv <==
x,qOut,qIn
0.052451,75.109,75.662
0.15692,74.92,76.443
0.26153,74.548,74.582
0.36732,74.983,73.913
0.47222,75.098,74.581
0.57537,75.036,75.051
0.67997,74.573,75.666
0.78708,74.79,75.076
0.89198,74.752,74.704
0.99382,74.86,75.538
1.0984,74.848,75.255
1.2068,75.474,74.837
1.3118,75.511,75.46
1.4123,75.144,75.156
1.5169,74.378,74.142
1.6266,74.522,74.783
1.7315,74.71,75.669
1.8307,75.052,74.928
1.9353,74.932,74.649
2.0464,75.234,75.362
2.1513,75.026,75.228
2.2492,75.009,74.54
2.3538,74.849,75.104
2.4661,75.246,75.003
2.571,74.999,74.845
2.6676,74.719,75.391
2.7722,74.421,75.774
2.8859,74.98,75.258
2.9908,75.137,74.181
3.0861,75.11,74.528
3.1907,74.776,75.265
3.3057,75.098,75.779
3.4106,75.018,75.455
3.5045,74.826,75.065
3.6091,74.463,74.505
3.7254,74.976,74.675
3.8303,75.265,75.003
3.9229,75.389,74.797
4.0275,74.877,75.482
4.1452,74.844,75.445
4.2501,74.547,74.571
4.3414,74.736,74.714
4.446,74.945,75.271
4.565,75.634,75.469
4.6699,75.416,75.044
4.7598,74.838,74.917
4.8644,74.224,74.874
4.9847,74.702,75.16
5.0896,75.078,75.51
5.1783,75.229,74.982
5.2829,74.831,74.517
5.4045,74.991,74.937
5.5094,74.868,75.416
5.5967,74.928,75.255
5.7013,74.782,74.544
5.8243,75.213,74.797
5.9292,75.089,74.942
6.0152,74.956,74.843
6.1198,74.692,75.255
6.244,75.142,74.913


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_460.csv <==
x,qOut,qIn
0.052451,74.834,75.359
0.15692,74.77,75.188
0.26153,74.604,74.887
0.36732,75.171,74.944
0.47222,75.266,75.199
0.57537,75.214,75.106
0.67997,74.841,74.843
0.78708,75.102,75.152
0.89198,74.958,74.78
0.99382,74.814,74.797
1.0984,74.525,75.332
1.2068,75.003,75.266
1.3118,75.094,74.774
1.4123,75.057,74.772
1.5169,74.705,75.473
1.6266,75.036,75.126
1.7315,75.025,74.947
1.8307,74.977,75.221
1.9353,74.638,75.156
2.0464,74.977,75.012
2.1513,74.965,75.441
2.2492,74.981,75.159
2.3538,74.724,73.911
2.4661,75.094,74.432
2.571,75.028,75.838
2.6676,74.971,75.415
2.7722,74.689,74.837
2.8859,75.088,75.6
2.9908,75.069,75.205
3.0861,75.076,73.695
3.1907,74.855,74.13
3.3057,75.185,75.916
3.4106,74.92,76.446
3.5045,74.549,75.044
3.6091,74.19,74.137
3.7254,74.868,74.473
3.8303,75.355,75.654
3.9229,75.594,75.423
4.0275,75.072,74.446
4.1452,74.896,74.523
4.2501,74.394,75.31
4.3414,74.456,75.494
4.446,74.721,74.974
4.565,75.614,75.047
4.6699,75.626,75.276
4.7598,75.111,75.083
4.8644,74.395,74.839
4.9847,74.719,74.931
5.0896,75.007,75.118
5.1783,75.074,75.023
5.2829,74.629,74.333
5.4045,74.87,74.987
5.5094,74.964,75.928
5.5967,75.174,74.864
5.7013,74.969,74.697
5.8243,75.238,75.738
5.9292,75.019,75.011
6.0152,74.917,74.582
6.1198,74.622,74.896
6.244,74.965,74.847


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_461.csv <==
x,qOut,qIn
0.052451,74.82,74.955
0.15692,75.054,75.039
0.26153,74.987,74.517
0.36732,75.346,74.358
0.47222,75.018,75.491
0.57537,74.665,75.858
0.67997,74.365,75.01
0.78708,75.019,74.772
0.89198,75.329,75.018
0.99382,75.398,75.223
1.0984,74.996,75.314
1.2068,75.121,74.668
1.3118,74.83,74.472
1.4123,74.601,74.841
1.5169,74.353,75.509
1.6266,74.985,75.361
1.7315,75.263,75.22
1.8307,75.293,75.257
1.9353,74.873,74.683
2.0464,75.097,74.705
2.1513,75.049,75.438
2.2492,74.994,75.316
2.3538,74.551,74.782
2.4661,74.76,75.119
2.571,74.705,74.832
2.6676,74.931,74.645
2.7722,74.96,75.389
2.8859,75.44,76.106
2.9908,75.179,74.469
3.0861,74.828,73.966
3.1907,74.486,75.127
3.3057,75.045,76.056
3.4106,75.23,75.157
3.5045,75.111,74.098
3.6091,74.597,74.94
3.7254,74.867,75.141
3.8303,74.995,74.824
3.9229,75.186,75.7
4.0275,74.917,75.203
4.1452,75.096,74.887
4.2501,74.796,75.076
4.3414,74.782,74.752
4.446,74.766,75.014
4.565,75.33,75.676
4.6699,75.13,74.942
4.7598,74.683,74.539
4.8644,74.253,75.294
4.9847,74.87,75.255
5.0896,75.277,74.452
5.1783,75.358,74.479
5.2829,74.867,75.419
5.4045,74.978,75.994
5.5094,74.874,75.11
5.5967,74.948,74.231
5.7013,74.816,74.509
5.8243,75.271,75.543
5.9292,75.177,75.129
6.0152,74.943,74.774
6.1198,74.437,75.682
6.244,74.732,75.42


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_462.csv <==
x,qOut,qIn
0.052451,74.9,74.994
0.15692,75.344,75.408
0.26153,75.284,75.098
0.36732,75.436,74.742
0.47222,74.81,74.598
0.57537,74.347,74.689
0.67997,74.192,75.39
0.78708,75.068,75.766
0.89198,75.477,74.731
0.99382,75.4,74.452
1.0984,74.82,75.703
1.2068,74.973,75.726
1.3118,74.998,74.726
1.4123,75.022,74.979
1.5169,74.615,74.991
1.6266,74.825,74.963
1.7315,74.765,75.181
1.8307,74.946,75.021
1.9353,74.877,74.682
2.0464,75.312,74.734
2.1513,75.141,75.5
2.2492,75.02,75.191
2.3538,74.787,74.586
2.4661,75.227,75.471
2.571,75.12,75.316
2.6676,74.906,74.023
2.7722,74.564,75.102
2.8859,75.001,75.431
2.9908,75.029,75.195
3.0861,74.882,75.254
3.1907,74.498,74.706
3.3057,74.929,74.778
3.4106,75.102,75.508
3.5045,75.189,75.537
3.6091,74.858,74.715
3.7254,75.086,74.355
3.8303,74.912,75.079
3.9229,74.846,75.477
4.0275,74.646,75.104
4.1452,75.126,74.545
4.2501,75.101,75.082
4.3414,74.968,75.363
4.446,74.661,74.916
4.565,75.112,75.084
4.6699,75.171,75.633
4.7598,75.009,75.431
4.8644,74.522,74.486
4.9847,74.832,74.284
5.0896,74.958,74.923
5.1783,75.07,75.09
5.2829,74.74,75.693
5.4045,74.967,75.265
5.5094,74.837,75.7
5.5967,74.937,75.031
5.7013,74.928,73.469
5.8243,75.47,74.536
5.9292,75.311,76.021
6.0152,74.855,75.459
6.1198,74.205,75.018
6.244,74.565,74.824


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_463.csv <==
x,qOut,qIn
0.052451,75.238,75.38
0.15692,75.22,74.854
0.26153,74.715,75
0.36732,74.913,75.309
0.47222,74.947,75.176
0.57537,75.084,75.145
0.67997,74.84,74.697
0.78708,75.088,75.024
0.89198,74.845,74.867
0.99382,74.76,74.901
1.0984,74.632,75.412
1.2068,75.219,75.341
1.3118,75.259,75.043
1.4123,75.102,74.953
1.5169,74.715,74.558
1.6266,75.086,74.954
1.7315,75.116,75.699
1.8307,74.981,74.902
1.9353,74.533,74.369
2.0464,74.868,75.044
2.1513,74.996,76.149
2.2492,75.151,75.465
2.3538,74.9,73.655
2.4661,75.15,74.796
2.571,74.928,76.049
2.6676,74.825,74.844
2.7722,74.6,74.817
2.8859,75.062,75.116
2.9908,75.025,74.608
3.0861,74.946,75.023
3.1907,74.716,75.719
3.3057,75.189,75.139
3.4106,75.176,75.078
3.5045,74.964,75.039
3.6091,74.575,74.199
3.7254,75.04,74.553
3.8303,75.236,75.168
3.9229,75.17,75.255
4.0275,74.61,75.803
4.1452,74.783,75.798
4.2501,74.861,74.847
4.3414,75.163,74.006
4.446,75.07,74.627
4.565,75.297,75.696
4.6699,74.821,75.599
4.7598,74.417,74.669
4.8644,74.12,74.106
4.9847,74.845,75.285
5.0896,75.302,75.547
5.1783,75.597,74.508
5.2829,75.246,75.058
5.4045,75.215,75.619
5.5094,74.693,74.786
5.5967,74.571,74.495
5.7013,74.592,75.25
5.8243,75.281,75.806
5.9292,75.205,74.795
6.0152,74.836,74.094
6.1198,74.405,75.074
6.244,74.944,75.518


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_464.csv <==
x,qOut,qIn
0.052451,74.935,75.234
0.15692,74.796,74.605
0.26153,74.522,74.287
0.36732,74.934,75.129
0.47222,74.871,75.712
0.57537,74.806,74.907
0.67997,74.608,74.457
0.78708,75.153,74.758
0.89198,75.259,75.672
0.99382,75.223,75.534
1.0984,74.858,74.59
1.2068,75.113,75.066
1.3118,74.943,74.86
1.4123,74.789,74.513
1.5169,74.542,75.342
1.6266,75.053,75.656
1.7315,75.106,75.249
1.8307,74.927,74.607
1.9353,74.524,74.354
2.0464,74.985,75.064
2.1513,75.235,75.498
2.2492,75.257,75.557
2.3538,74.712,75.456
2.4661,74.808,74.54
2.571,74.77,74.425
2.6676,75.054,74.904
2.7722,75.027,75.06
2.8859,75.339,75.273
2.9908,74.892,75.379
3.0861,74.53,75.238
3.1907,74.369,74.977
3.3057,75.189,74.789
3.4106,75.57,75.365
3.5045,75.433,75.021
3.6091,74.649,74.071
3.7254,74.576,75.332
3.8303,74.52,76.146
3.9229,74.815,74.694
4.0275,74.878,74.215
4.1452,75.417,75.516
4.2501,75.3,75.039
4.3414,75.085,74.469
4.446,74.628,75.226
4.565,74.893,75.118
4.6699,74.813,75.041
4.7598,74.831,75.106
4.8644,74.735,75.123
4.9847,75.296,75.663
5.0896,75.287,75.053
5.1783,75.036,74.173
5.2829,74.557,74.717
5.4045,74.908,75.888
5.5094,75.011,74.744
5.5967,74.991,73.948
5.7013,74.618,74.873
5.8243,74.965,75.924
5.9292,75.063,75.258
6.0152,75.198,74.322
6.1198,74.939,75.26
6.244,75.179,75.837


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_465.csv <==
x,qOut,qIn
0.052451,74.675,75.194
0.15692,74.847,74.771
0.26153,74.907,75.022
0.36732,75.469,75.2
0.47222,75.266,75.386
0.57537,74.784,75.12
0.67997,74.195,74.292
0.78708,74.635,74.768
0.89198,74.981,75.221
0.99382,75.288,74.958
1.0984,75.103,75.243
1.2068,75.336,75.627
1.3118,75.044,75.058
1.4123,74.893,74.541
1.5169,74.706,74.543
1.6266,75.204,75.527
1.7315,75.108,75.525
1.8307,74.783,74.578
1.9353,74.316,74.776
2.0464,74.798,75.102
2.1513,75.109,74.637
2.2492,75.314,75.051
2.3538,74.999,75.792
2.4661,75.14,75.008
2.571,74.842,74.854
2.6676,74.763,75.02
2.7722,74.679,75.132
2.8859,75.269,75.296
2.9908,75.223,74.674
3.0861,74.885,74.797
3.1907,74.366,75.12
3.3057,74.792,75.092
3.4106,75.073,75.531
3.5045,75.225,75.105
3.6091,74.887,74.227
3.7254,75.097,74.778
3.8303,74.963,76.361
3.9229,74.942,75.583
4.0275,74.667,73.936
4.1452,75.013,74.435
4.2501,74.914,75.047
4.3414,74.924,75.107
4.446,74.75,75.544
4.565,75.159,74.988
4.6699,74.983,74.917
4.7598,74.801,75.56
4.8644,74.636,75.425
4.9847,75.273,74.323
5.0896,75.378,74.607
5.1783,75.029,75.294
5.2829,74.347,75.08
5.4045,74.625,74.946
5.5094,74.919,75.606
5.5967,75.197,75.385
5.7013,74.987,74.506
5.8243,75.265,74.406
5.9292,75.124,74.773
6.0152,75.007,75.332
6.1198,74.562,75.439
6.244,74.774,75.372


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_466.csv <==
x,qOut,qIn
0.052451,75.398,75.363
0.15692,74.957,75.811
0.26153,74.322,74.727
0.36732,74.722,74.791
0.47222,75.103,75.279
0.57537,75.332,74.72
0.67997,74.855,74.485
0.78708,74.801,75.092
0.89198,74.481,75.378
0.99382,74.657,75.178
1.0984,74.845,74.699
1.2068,75.585,75.089
1.3118,75.535,75.041
1.4123,75.217,74.606
1.5169,74.663,75.467
1.6266,74.897,75.37
1.7315,74.837,74.942
1.8307,74.77,75.233
1.9353,74.544,75.139
2.0464,75.061,74.976
2.1513,75.163,74.428
2.2492,75.083,74.46
2.3538,74.661,75.667
2.4661,74.952,75.73
2.571,74.966,74.81
2.6676,75.014,74.954
2.7722,74.814,75.146
2.8859,75.244,74.907
2.9908,75.206,75.392
3.0861,75.023,75.329
3.1907,74.511,73.944
3.3057,74.753,74.774
3.4106,74.785,76.015
3.5045,74.98,75.148
3.6091,74.903,74.516
3.7254,75.328,74.76
3.8303,75.146,75.408
3.9229,74.95,75.49
4.0275,74.627,74.472
4.1452,75.024,74.316
4.2501,74.948,75.593
4.3414,74.798,75.932
4.446,74.542,74.951
4.565,75.085,74.723
4.6699,75.221,75.334
4.7598,75.112,74.716
4.8644,74.668,74.356
4.9847,74.952,74.996
5.0896,74.957,76.033
5.1783,74.877,75.487
5.2829,74.524,74.355
5.4045,74.974,74.51
5.5094,75.21,74.907
5.5967,75.401,75.284
5.7013,75.007,75.604
5.8243,75.012,75.148
5.9292,74.597,74.148
6.0152,74.586,74.187
6.1198,74.679,75.686
6.244,75.42,75.509


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_467.csv <==
x,qOut,qIn
0.052451,74.893,75.781
0.15692,74.804,74.921
0.26153,74.693,73.961
0.36732,75.339,74.676
0.47222,75.455,75.25
0.57537,75.209,75.134
0.67997,74.544,75.576
0.78708,74.686,74.93
0.89198,74.744,74.58
0.99382,75.037,75.197
1.0984,75.08,75.15
1.2068,75.52,75.434
1.3118,75.175,74.879
1.4123,74.646,74.511
1.5169,74.182,75.079
1.6266,74.806,75.428
1.7315,75.244,74.458
1.8307,75.339,74.629
1.9353,74.805,75.784
2.0464,74.874,75.58
2.1513,74.797,74.885
2.2492,74.983,75.113
2.3538,74.889,74.934
2.4661,75.259,74.914
2.571,75.01,74.476
2.6676,74.79,74.52
2.7722,74.47,75.75
2.8859,74.931,76.083
2.9908,74.996,74.661
3.0861,75.05,74.199
3.1907,74.898,75.331
3.3057,75.349,75.452
3.4106,75.233,74.989
3.5045,74.881,74.731
3.6091,74.314,74.553
3.7254,74.669,75.329
3.8303,74.901,75.535
3.9229,75.174,74.626
4.0275,75.031,74.833
4.1452,75.323,75.197
4.2501,75.048,74.901
4.3414,74.842,75.294
4.446,74.559,75.891
4.565,75.008,75.159
4.6699,74.968,74.262
4.7598,74.857,74.938
4.8644,74.629,75.028
4.9847,75.144,74.949
5.0896,75.184,74.942
5.1783,74.946,74.76
5.2829,74.491,75.086
5.4045,74.957,74.989
5.5094,75.278,75.877
5.5967,75.412,75.622
5.7013,74.924,74.368
5.8243,74.935,74.793
5.9292,74.678,75.222
6.0152,74.728,74.43
6.1198,74.606,75.005
6.244,75.042,75.825


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_468.csv <==
x,qOut,qIn
0.052451,75.142,75.058
0.15692,75.236,74.982
0.26153,74.907,75.298
0.36732,75.154,75.229
0.47222,75.013,74.058
0.57537,74.899,74.497
0.67997,74.57,76.169
0.78708,74.951,75.603
0.89198,74.955,74.036
0.99382,74.988,74.024
1.0984,74.818,75.666
1.2068,75.286,75.977
1.3118,75.243,75.693
1.4123,74.996,75.054
1.5169,74.472,74.093
1.6266,74.79,74.638
1.7315,74.949,75.246
1.8307,75.129,75.088
1.9353,74.782,75.505
2.0464,74.879,75.289
2.1513,74.568,74.876
2.2492,74.718,74.746
2.3538,74.974,74.833
2.4661,75.731,75.008
2.571,75.499,74.833
2.6676,74.784,74.959
2.7722,74.107,75.557
2.8859,74.668,75.477
2.9908,75.219,74.882
3.0861,75.453,74.555
3.1907,75.027,75.071
3.3057,75.075,75.473
3.4106,74.816,74.653
3.5045,74.705,74.822
3.6091,74.449,75.468
3.7254,74.95,74.506
3.8303,75.086,75.386
3.9229,75.195,75.986
4.0275,74.927,74.575
4.1452,75.186,74.592
4.2501,74.967,75.467
4.3414,74.841,75.29
4.446,74.61,74.935
4.565,75.073,75.107
4.6699,75.027,75.402
4.7598,74.876,74.95
4.8644,74.572,74.279
4.9847,75.062,74.502
5.0896,75.19,75.387
5.1783,75.132,75.419
5.2829,74.714,75.011
5.4045,75.014,75.097
5.5094,75.059,75.114
5.5967,75.166,75.079
5.7013,74.937,75.039
5.8243,75.197,74.644
5.9292,74.892,75.104
6.0152,74.603,75.259
6.1198,74.295,74.924
6.244,74.883,75.311


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_469.csv <==
x,qOut,qIn
0.052451,74.786,74.628
0.15692,74.878,75.033
0.26153,74.76,75.508
0.36732,75.225,75.039
0.47222,75.129,74.307
0.57537,74.906,74.513
0.67997,74.525,75.543
0.78708,74.991,75.852
0.89198,75.174,75.239
0.99382,75.188,74.528
1.0984,74.771,74.351
1.2068,75,74.999
1.3118,74.959,75.697
1.4123,74.966,75.222
1.5169,74.584,75.09
1.6266,74.807,75.346
1.7315,74.708,75.398
1.8307,74.935,74.525
1.9353,75.006,74.086
2.0464,75.473,75.683
2.1513,75.085,74.682
2.2492,74.6,74.083
2.3538,74.277,76.133
2.4661,75.015,76
2.571,75.431,74.349
2.6676,75.48,74.589
2.7722,74.993,74.965
2.8859,75.078,75.436
2.9908,74.855,75.117
3.0861,74.687,74.7
3.1907,74.381,74.644
3.3057,74.898,75.346
3.4106,75.118,75.334
3.5045,75.266,75.052
3.6091,74.941,75.3
3.7254,75.105,75.257
3.8303,74.834,74.483
3.9229,74.764,74.338
4.0275,74.628,75.144
4.1452,75.141,75.65
4.2501,75.05,75.252
4.3414,74.821,74.731
4.446,74.528,74.596
4.565,75.129,75.419
4.6699,75.404,75.267
4.7598,75.338,75.021
4.8644,74.7,75.21
4.9847,74.722,74.938
5.0896,74.626,74.974
5.1783,74.836,74.895
5.2829,74.831,74.782
5.4045,75.304,75.174
5.5094,75.103,75.326
5.5967,74.847,74.962
5.7013,74.556,75.111
5.8243,75.127,74.727
5.9292,75.315,74.911
6.0152,75.224,75.86
6.1198,74.689,75.278
6.244,74.844,74.709


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_470.csv <==
x,qOut,qIn
0.052451,74.769,74.772
0.15692,75.006,74.787
0.26153,75.024,75.154
0.36732,75.462,74.855
0.47222,75.129,74.906
0.57537,74.733,75.521
0.67997,74.423,75.788
0.78708,75.051,74.988
0.89198,75.275,74.963
0.99382,75.134,75.157
1.0984,74.591,74.519
1.2068,74.805,74.557
1.3118,74.835,75.208
1.4123,74.851,75.799
1.5169,74.565,75.556
1.6266,75.003,74.38
1.7315,75.157,74.633
1.8307,75.345,75.338
1.9353,75.094,74.876
2.0464,75.238,75.277
2.1513,74.801,75.1
2.2492,74.519,74.558
2.3538,74.359,75.422
2.4661,75.102,75.363
2.571,75.397,74.893
2.6676,75.319,75.373
2.7722,74.701,74.995
2.8859,74.765,75.105
2.9908,74.706,74.465
3.0861,74.91,74.204
3.1907,74.863,75.52
3.3057,75.297,75.997
3.4106,75.097,75.052
3.5045,74.899,74.584
3.6091,74.65,74.944
3.7254,75.191,74.993
3.8303,75.28,75.332
3.9229,75.1,75.34
4.0275,74.522,74.589
4.1452,74.701,74.592
4.2501,74.723,75.515
4.3414,74.964,75.537
4.446,74.962,74.738
4.565,75.412,75.187
4.6699,75.156,75.21
4.7598,74.828,74.627
4.8644,74.495,74.97
4.9847,75.024,75.637
5.0896,75.136,74.243
5.1783,74.975,74.188
5.2829,74.542,75.684
5.4045,74.945,76.153
5.5094,75.143,75
5.5967,75.219,74.448
5.7013,74.871,74.845
5.8243,75.128,75.046
5.9292,75.049,75.443
6.0152,74.965,75.277
6.1198,74.536,74.705
6.244,74.788,74.975


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_471.csv <==
x,qOut,qIn
0.052451,75.094,75.574
0.15692,75.026,75.365
0.26153,74.671,75.382
0.36732,75.023,74.927
0.47222,75.039,74.618
0.57537,75.097,74.917
0.67997,74.841,75.323
0.78708,75.09,74.875
0.89198,74.78,74.701
0.99382,74.559,75.298
1.0984,74.429,75.281
1.2068,75.189,75.483
1.3118,75.488,74.886
1.4123,75.388,74.124
1.5169,74.791,75.073
1.6266,74.89,75.854
1.7315,74.82,74.814
1.8307,74.836,74.674
1.9353,74.57,74.76
2.0464,74.978,75.017
2.1513,75.037,75.614
2.2492,75.148,74.978
2.3538,74.895,74.99
2.4661,75.144,75.469
2.571,74.886,75.395
2.6676,74.788,74.574
2.7722,74.634,74.628
2.8859,75.142,75.296
2.9908,75.049,75.001
3.0861,74.815,74.558
3.1907,74.492,74.907
3.3057,75.041,75.984
3.4106,75.264,74.987
3.5045,75.28,73.975
3.6091,74.908,74.842
3.7254,75.162,75.259
3.8303,75.052,75.268
3.9229,74.883,75.823
4.0275,74.463,75.664
4.1452,74.823,74.402
4.2501,74.932,74.197
4.3414,75.111,75.612
4.446,74.924,75.226
4.565,75.168,74.84
4.6699,74.805,75.133
4.7598,74.53,75.047
4.8644,74.405,75.039
4.9847,75.226,75.117
5.0896,75.603,74.722
5.1783,75.452,75.097
5.2829,74.669,75.339
5.4045,74.636,75.114
5.5094,74.65,74.786
5.5967,74.961,74.994
5.7013,74.923,75.334
5.8243,75.295,75.316
5.9292,75.044,74.971
6.0152,74.852,74.634
6.1198,74.573,74.45
6.244,75.052,75.021


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_472.csv <==
x,qOut,qIn
0.052451,75.119,75.307
0.15692,74.994,75.053
0.26153,74.609,74.367
0.36732,74.952,74.651
0.47222,74.963,75.138
0.57537,74.955,75.172
0.67997,74.668,74.985
0.78708,75.051,75.148
0.89198,75.056,75.812
0.99382,75.11,75.226
1.0984,74.925,74.17
1.2068,75.291,74.767
1.3118,75.066,75.625
1.4123,74.725,75.033
1.5169,74.286,74.656
1.6266,74.761,74.694
1.7315,74.995,75.641
1.8307,75.166,75.839
1.9353,74.969,74.896
2.0464,75.304,74.282
2.1513,75.133,74.981
2.2492,74.918,75.698
2.3538,74.554,74.847
2.4661,74.965,74.361
2.571,75.002,75.444
2.6676,74.942,75.655
2.7722,74.662,74.854
2.8859,75.134,74.965
2.9908,75.251,74.54
3.0861,75.177,74.136
3.1907,74.687,75.789
3.3057,74.875,75.959
3.4106,74.824,75.524
3.5045,74.871,75.376
3.6091,74.683,73.718
3.7254,75.157,74.163
3.8303,75.216,75.706
3.9229,75.159,75.583
4.0275,74.628,74.878
4.1452,74.724,74.736
4.2501,74.603,75.065
4.3414,74.934,74.735
4.446,75.166,74.914
4.565,75.714,75.468
4.6699,75.235,75.369
4.7598,74.511,74.75
4.8644,74.034,74.911
4.9847,74.788,75.605
5.0896,75.345,74.925
5.1783,75.405,74.384
5.2829,74.783,75.603
5.4045,74.79,75.307
5.5094,74.72,74.472
5.5967,74.92,75.039
5.7013,74.861,75.322
5.8243,75.309,75.026
5.9292,75.167,74.913
6.0152,75.013,75.128
6.1198,74.708,75.317
6.244,75.13,75.282


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_473.csv <==
x,qOut,qIn
0.052451,74.789,75.664
0.15692,74.993,74.023
0.26153,74.872,74.465
0.36732,75.294,75.764
0.47222,75.214,75.291
0.57537,75.069,74.53
0.67997,74.612,74.792
0.78708,74.842,74.939
0.89198,74.769,75.702
0.99382,74.896,75.625
1.0984,74.846,74.304
1.2068,75.322,74.506
1.3118,75.127,75.503
1.4123,74.854,74.976
1.5169,74.529,74.917
1.6266,75.019,75.738
1.7315,75.076,75.501
1.8307,74.928,74.308
1.9353,74.592,74.702
2.0464,75.072,75.372
2.1513,75.229,75.324
2.2492,75.097,74.646
2.3538,74.537,74.169
2.4661,74.78,75.129
2.571,74.947,75.706
2.6676,75.242,75.05
2.7722,75.098,75.172
2.8859,75.354,75.554
2.9908,75.039,74.567
3.0861,74.851,74.109
3.1907,74.585,75.264
3.3057,75.004,75.415
3.4106,74.883,75.407
3.5045,74.676,75.259
3.6091,74.419,74.536
3.7254,75.075,74.51
3.8303,75.427,75.443
3.9229,75.475,75.596
4.0275,74.891,75.15
4.1452,74.85,74.786
4.2501,74.605,75.067
4.3414,74.739,75.07
4.446,74.791,74.52
4.565,75.369,74.969
4.6699,75.208,75.753
4.7598,74.837,75.656
4.8644,74.39,74.612
4.9847,74.916,74.527
5.0896,75.241,74.734
5.1783,75.36,75.04
5.2829,74.901,75.329
5.4045,74.947,74.941
5.5094,74.681,75.459
5.5967,74.703,75.34
5.7013,74.705,74.652
5.8243,75.368,75.283
5.9292,75.402,74.866
6.0152,75.103,74.161
6.1198,74.466,74.925
6.244,74.678,75.917


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_474.csv <==
x,qOut,qIn
0.052451,75.197,74.601
0.15692,75.352,74.003
0.26153,74.846,75.468
0.36732,74.849,76.056
0.47222,74.644,75.189
0.57537,74.816,74.694
0.67997,74.848,74.752
0.78708,75.394,74.855
0.89198,75.255,75.475
0.99382,74.99,74.904
1.0984,74.503,74.602
1.2068,74.797,75.531
1.3118,74.807,75.292
1.4123,74.947,74.444
1.5169,74.909,75.135
1.6266,75.411,75.224
1.7315,75.243,74.848
1.8307,74.88,75.158
1.9353,74.415,75.093
2.0464,74.865,75.398
2.1513,75.055,74.778
2.2492,75.101,74.585
2.3538,74.799,75.354
2.4661,75.135,75.223
2.571,75.084,75.453
2.6676,74.945,75.125
2.7722,74.559,74.276
2.8859,74.947,75.028
2.9908,75.059,75.442
3.0861,75.126,74.831
3.1907,74.798,74.294
3.3057,75.055,75.21
3.4106,74.934,76.468
3.5045,74.942,75.469
3.6091,74.771,73.978
3.7254,75.214,74.3
3.8303,75.111,75.339
3.9229,74.928,74.648
4.0275,74.538,74.623
4.1452,74.88,75.784
4.2501,74.849,75.5
4.3414,74.856,74.311
4.446,74.794,74.481
4.565,75.441,75.42
4.6699,75.517,75.959
4.7598,75.098,75.099
4.8644,74.274,74.419
4.9847,74.43,74.611
5.0896,74.71,75.249
5.1783,75.135,75.433
5.2829,75.029,75.529
5.4045,75.249,74.749
5.5094,74.888,74.61
5.5967,74.759,75.013
5.7013,74.695,74.975
5.8243,75.345,75.372
5.9292,75.338,75.362
6.0152,74.962,74.719
6.1198,74.399,74.865
6.244,74.836,75.525


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_475.csv <==
x,qOut,qIn
0.052451,74.905,75.3
0.15692,74.96,74.636
0.26153,74.81,74.427
0.36732,75.211,74.816
0.47222,75.024,75.638
0.57537,74.837,75.592
0.67997,74.554,74.594
0.78708,75.043,74.637
0.89198,75.1,75.138
0.99382,75.072,74.758
1.0984,74.798,75.182
1.2068,75.14,75.782
1.3118,74.969,75.157
1.4123,74.698,74.908
1.5169,74.399,75.285
1.6266,75.018,74.589
1.7315,75.313,74.498
1.8307,75.236,75.592
1.9353,74.62,75.368
2.0464,74.734,75.223
2.1513,74.781,75.163
2.2492,75.065,74.695
2.3538,75.072,74.518
2.4661,75.523,75.144
2.571,75.292,75.432
2.6676,74.877,74.987
2.7722,74.305,74.794
2.8859,74.688,74.987
2.9908,74.953,75.641
3.0861,75.246,75.502
3.1907,75.06,74.451
3.3057,75.257,74.802
3.4106,74.885,74.703
3.5045,74.692,74.282
3.6091,74.527,75.22
3.7254,75.117,76.15
3.8303,75.147,75.03
3.9229,74.986,74.294
4.0275,74.674,75.323
4.1452,75.172,75.776
4.2501,75.303,74.747
4.3414,75.096,74.592
4.446,74.426,74.986
4.565,74.558,75.021
4.6699,74.659,74.599
4.7598,74.995,74.72
4.8644,74.995,76.143
4.9847,75.416,75.465
5.0896,75.191,74.292
5.1783,74.988,75.052
5.2829,74.704,75.13
5.4045,75.134,75.749
5.5094,75.042,74.86
5.5967,74.758,74.038
5.7013,74.333,75.091
5.8243,74.828,75.906
5.9292,75.117,74.813
6.0152,75.247,74.441
6.1198,74.867,75.179
6.244,75.043,75.608


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_476.csv <==
x,qOut,qIn
0.052451,74.679,74.725
0.15692,74.554,75.562
0.26153,74.517,75.04
0.36732,75.193,74.01
0.47222,75.217,75.252
0.57537,74.949,75.749
0.67997,74.486,75.51
0.78708,74.934,75.418
0.89198,75.199,74.578
0.99382,75.321,74.42
1.0984,74.948,74.943
1.2068,75.091,75.63
1.3118,74.853,74.825
1.4123,74.701,74.662
1.5169,74.419,75.118
1.6266,74.957,75.116
1.7315,75.197,75.021
1.8307,75.399,75.317
1.9353,75.079,75.014
2.0464,75.16,74.819
2.1513,74.756,75.077
2.2492,74.661,75.024
2.3538,74.601,74.969
2.4661,75.196,75.158
2.571,75.112,75.232
2.6676,74.858,75.231
2.7722,74.516,74.697
2.8859,75.028,74.587
2.9908,75.182,75.168
3.0861,75.105,75.266
3.1907,74.656,75.437
3.3057,74.916,75.814
3.4106,74.911,74.615
3.5045,74.969,73.97
3.6091,74.799,75.025
3.7254,75.225,75.647
3.8303,75.115,75.188
3.9229,74.835,74.712
4.0275,74.38,74.656
4.1452,74.85,75.545
4.2501,75.169,75.267
4.3414,75.425,74.403
4.446,75.096,74.86
4.565,75.144,75.245
4.6699,74.728,74.785
4.7598,74.636,75.25
4.8644,74.575,75.836
4.9847,75.189,75.414
5.0896,75.156,74.819
5.1783,74.972,74.565
5.2829,74.654,74.505
5.4045,75.094,75.184
5.5094,75.092,75.282
5.5967,74.846,74.999
5.7013,74.388,75.115
5.8243,74.866,74.57
5.9292,75.218,75.065
6.0152,75.482,75.954
6.1198,75.129,75.46
6.244,75.135,74.579


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_477.csv <==
x,qOut,qIn
0.052451,74.915,74.557
0.15692,74.938,75.308
0.26153,74.777,75.437
0.36732,75.164,75.375
0.47222,74.952,75.39
0.57537,74.802,74.997
0.67997,74.651,74.158
0.78708,75.259,75.011
0.89198,75.316,75.202
0.99382,75.004,74.494
1.0984,74.348,75.066
1.2068,74.587,76.159
1.3118,74.787,75.441
1.4123,75.138,74.292
1.5169,75.118,74.291
1.6266,75.467,74.971
1.7315,75.117,75.622
1.8307,74.712,75.169
1.9353,74.272,74.617
2.0464,74.769,74.841
2.1513,75.004,75.278
2.2492,75.221,75.031
2.3538,75.082,75.322
2.4661,75.379,75.436
2.571,75.024,75.046
2.6676,74.632,74.956
2.7722,74.323,74.621
2.8859,74.969,74.728
2.9908,75.241,74.676
3.0861,75.14,74.776
3.1907,74.602,76.119
3.3057,74.857,75.429
3.4106,75.01,74.386
3.5045,75.238,75.409
3.6091,75.053,75.294
3.7254,75.295,74.937
3.8303,74.967,75.269
3.9229,74.649,75.164
4.0275,74.271,74.344
4.1452,74.795,74.639
4.2501,75.054,75.78
4.3414,75.228,75.506
4.446,74.941,74.573
4.565,75.172,74.396
4.6699,74.993,74.867
4.7598,74.992,75.699
4.8644,74.819,75.568
4.9847,75.195,74.862
5.0896,74.94,74.769
5.1783,74.7,75.347
5.2829,74.509,75.035
5.4045,75.149,75.149
5.5094,75.274,74.909
5.5967,74.989,74.594
5.7013,74.395,75.348
5.8243,74.741,75.207
5.9292,75.053,74.94
6.0152,75.304,75.549
6.1198,74.99,75.23
6.244,75.137,74.245


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_478.csv <==
x,qOut,qIn
0.052451,75.296,74.439
0.15692,75.077,74.438
0.26153,74.649,75.3
0.36732,75.023,75.388
0.47222,75.086,74.536
0.57537,74.969,74.658
0.67997,74.537,75.559
0.78708,74.91,75.857
0.89198,75.101,75.005
0.99382,75.265,74.448
1.0984,74.918,74.734
1.2068,75.038,75.049
1.3118,74.757,75.481
1.4123,74.708,75.48
1.5169,74.53,74.662
1.6266,75.015,75.034
1.7315,75.007,75.258
1.8307,75.081,74.531
1.9353,74.952,74.91
2.0464,75.332,75.739
2.1513,75.029,75.136
2.2492,74.663,74.651
2.3538,74.382,74.597
2.4661,75.063,74.415
2.571,75.365,75.196
2.6676,75.287,75.526
2.7722,74.717,75.684
2.8859,74.863,75.58
2.9908,74.857,74.66
3.0861,75.017,74.646
3.1907,74.912,74.812
3.3057,75.275,75.331
3.4106,74.977,75.249
3.5045,74.555,74.757
3.6091,74.129,75.148
3.7254,74.763,74.898
3.8303,75.254,74.803
3.9229,75.577,75.485
4.0275,75.225,75.125
4.1452,75.218,74.774
4.2501,74.774,75.041
4.3414,74.679,75.527
4.446,74.634,75.179
4.565,75.257,75.027
4.6699,75.205,74.679
4.7598,74.927,74.62
4.8644,74.486,75.112
4.9847,74.904,74.918
5.0896,75.047,75.383
5.1783,75.044,75.926
5.2829,74.701,74.87
5.4045,75.068,74.013
5.5094,75.147,75.694
5.5967,75.194,76.039
5.7013,74.806,74.321
5.8243,74.948,74.271
5.9292,74.692,75.275
6.0152,74.682,75.456
6.1198,74.648,75.345
6.244,75.283,75.253


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_479.csv <==
x,qOut,qIn
0.052451,74.906,74.596
0.15692,74.946,74.143
0.26153,74.74,75.09
0.36732,75.142,75.979
0.47222,75.041,75.066
0.57537,74.818,74.604
0.67997,74.484,75.323
0.78708,75.06,75.157
0.89198,75.392,74.255
0.99382,75.443,74.81
1.0984,74.82,75.849
1.2068,74.741,75.35
1.3118,74.511,74.39
1.4123,74.735,75.572
1.5169,74.869,75.953
1.6266,75.486,75.258
1.7315,75.32,74.104
1.8307,74.936,74.192
1.9353,74.417,75.035
2.0464,74.795,75.644
2.1513,74.938,75.359
2.2492,74.985,74.569
2.3538,74.731,74.855
2.4661,75.188,75.141
2.571,75.325,75.359
2.6676,75.357,75.442
2.7722,74.841,75.018
2.8859,74.822,75.033
2.9908,74.486,74.911
3.0861,74.591,74.69
3.1907,74.723,74.835
3.3057,75.4,75.246
3.4106,75.257,75.082
3.5045,74.862,75.006
3.6091,74.453,75.281
3.7254,75.035,75.318
3.8303,75.355,74.72
3.9229,75.339,74.891
4.0275,74.793,75.187
4.1452,74.882,75.614
4.2501,74.764,74.975
4.3414,74.791,74.423
4.446,74.63,74.685
4.565,75.14,75.169
4.6699,75.194,75.744
4.7598,75.124,74.879
4.8644,74.711,74.243
4.9847,74.992,75.547
5.0896,74.985,75.121
5.1783,75.073,74.134
5.2829,74.856,75.214
5.4045,75.151,75.243
5.5094,74.895,75.417
5.5967,74.716,75.408
5.7013,74.524,74.202
5.8243,75.115,74.64
5.9292,75.214,75.788
6.0152,75.068,75.457
6.1198,74.605,75.057
6.244,74.89,75.137


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_480.csv <==
x,qOut,qIn
0.052451,75.083,74.745
0.15692,75.143,74.873
0.26153,74.891,75.549
0.36732,75.262,75.254
0.47222,75.19,75.104
0.57537,74.998,75.346
0.67997,74.569,74.466
0.78708,74.909,74.052
0.89198,74.953,76.001
0.99382,74.932,76.33
1.0984,74.569,74.663
1.2068,74.895,74.033
1.3118,74.935,75.154
1.4123,75.107,75.719
1.5169,74.971,75.409
1.6266,75.272,74.86
1.7315,74.914,74.538
1.8307,74.598,75.045
1.9353,74.402,75.111
2.0464,75.137,75.101
2.1513,75.434,75.018
2.2492,75.279,75.224
2.3538,74.646,75.079
2.4661,74.835,74.816
2.571,75.003,75.218
2.6676,75.241,74.884
2.7722,74.937,74.536
2.8859,75.046,75.34
2.9908,74.731,75.399
3.0861,74.742,74.825
3.1907,74.697,75.065
3.3057,75.261,75.55
3.4106,75.18,75.181
3.5045,74.99,74.616
3.6091,74.612,74.086
3.7254,74.97,74.714
3.8303,74.934,75.91
3.9229,74.864,75.783
4.0275,74.611,75.142
4.1452,75.104,74.884
4.2501,75.21,74.718
4.3414,75.245,74.754
4.446,74.918,75.106
4.565,75.09,75.172
4.6699,74.727,75.682
4.7598,74.434,75.125
4.8644,74.279,73.823
4.9847,75.119,75.013
5.0896,75.598,75.472
5.1783,75.609,74.542
5.2829,74.897,75.122
5.4045,74.788,75.471
5.5094,74.625,75.529
5.5967,74.872,75.152
5.7013,74.903,74.503
5.8243,75.35,75.114
5.9292,75.055,74.973
6.0152,74.725,74.709
6.1198,74.371,75.034
6.244,74.9,75.124


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_481.csv <==
x,qOut,qIn
0.052451,75.291,75.804
0.15692,74.916,74.87
0.26153,74.219,74.321
0.36732,74.528,74.818
0.47222,74.93,75.477
0.57537,75.447,75.397
0.67997,75.303,74.706
0.78708,75.35,74.836
0.89198,74.777,75.443
0.99382,74.62,74.993
1.0984,74.639,74.805
1.2068,75.336,75.197
1.3118,75.253,74.656
1.4123,74.863,75.098
1.5169,74.387,75.727
1.6266,74.879,74.533
1.7315,75.148,74.85
1.8307,75.189,75.413
1.9353,74.794,75.092
2.0464,75.039,74.861
2.1513,74.987,75.326
2.2492,74.949,75.141
2.3538,74.648,74.7
2.4661,75.035,75.268
2.571,75.057,75.022
2.6676,75.04,74.831
2.7722,74.682,75.477
2.8859,74.963,75.356
2.9908,74.895,74.444
3.0861,74.951,74.584
3.1907,74.791,75.09
3.3057,75.213,75.414
3.4106,75.086,75.308
3.5045,74.911,74.992
3.6091,74.61,74.846
3.7254,75.102,75.03
3.8303,75.218,75.092
3.9229,75.172,75.377
4.0275,74.707,75.256
4.1452,74.866,74.952
4.2501,74.719,75.572
4.3414,74.783,75.213
4.446,74.746,73.798
4.565,75.315,74.462
4.6699,75.252,75.785
4.7598,74.973,75.514
4.8644,74.516,74.227
4.9847,74.946,74.702
5.0896,75.157,76.276
5.1783,75.294,75.511
5.2829,74.993,74.213
5.4045,75.168,74.165
5.5094,74.847,74.986
5.5967,74.614,75.365
5.7013,74.348,75.541
5.8243,74.9,75.638
5.9292,75.036,74.979
6.0152,75.051,74.462
6.1198,74.846,74.594
6.244,75.31,75.352


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_482.csv <==
x,qOut,qIn
0.052451,75.364,74.531
0.15692,75.031,75.941
0.26153,74.434,76.149
0.36732,74.633,74.659
0.47222,74.604,74.273
0.57537,74.728,75.084
0.67997,74.769,75.283
0.78708,75.438,75.411
0.89198,75.453,75.045
0.99382,75.026,74.842
1.0984,74.334,74.721
1.2068,74.684,75.237
1.3118,75.097,75.291
1.4123,75.426,74.757
1.5169,75.028,75.257
1.6266,74.996,75.218
1.7315,74.644,74.422
1.8307,74.788,74.622
1.9353,74.87,75.34
2.0464,75.406,75.629
2.1513,75.113,75.254
2.2492,74.765,75.024
2.3538,74.498,74.825
2.4661,75.136,74.815
2.571,75.328,75.012
2.6676,75.142,74.941
2.7722,74.532,74.91
2.8859,74.7,75.015
2.9908,74.742,75.553
3.0861,74.948,75.166
3.1907,74.922,74.58
3.3057,75.417,74.954
3.4106,75.276,75.499
3.5045,74.951,74.875
3.6091,74.445,74.905
3.7254,74.796,75.523
3.8303,74.903,74.741
3.9229,74.974,74.836
4.0275,74.754,75.086
4.1452,75.161,74.887
4.2501,75.127,75.391
4.3414,75.001,75.431
4.446,74.638,74.635
4.565,75.03,75
4.6699,75.101,74.883
4.7598,75.114,74.463
4.8644,74.775,75.366
4.9847,75.041,75.989
5.0896,74.908,75.161
5.1783,74.838,74.84
5.2829,74.634,75.055
5.4045,75.15,75.04
5.5094,75.211,74.437
5.5967,75.078,74.446
5.7013,74.578,75.313
5.8243,74.811,75.06
5.9292,74.831,75.454
6.0152,75.018,76.038
6.1198,74.992,74.894
6.244,75.497,74.038


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_483.csv <==
x,qOut,qIn
0.052451,74.886,74.771
0.15692,74.933,74.951
0.26153,74.744,75.439
0.36732,75.14,74.981
0.47222,75.009,74.659
0.57537,74.87,74.637
0.67997,74.637,75.045
0.78708,75.166,75.744
0.89198,75.246,76.085
0.99382,75.087,75.204
1.0984,74.625,73.697
1.2068,74.96,74.664
1.3118,75.085,75.316
1.4123,75.128,74.779
1.5169,74.659,75.55
1.6266,74.759,75.542
1.7315,74.598,74.534
1.8307,74.848,74.443
1.9353,75.06,75.211
2.0464,75.711,75.436
2.1513,75.434,74.678
2.2492,74.768,74.511
2.3538,74.124,75.552
2.4661,74.67,75.636
2.571,75.183,74.557
2.6676,75.413,74.453
2.7722,74.971,75.807
2.8859,75.002,75.691
2.9908,74.757,75.049
3.0861,74.758,74.95
3.1907,74.607,74.311
3.3057,75.093,75.18
3.4106,75.069,75.505
3.5045,75.007,74.556
3.6091,74.693,74.708
3.7254,75.064,75.444
3.8303,75.048,76.037
3.9229,75.083,75.319
4.0275,74.888,73.667
4.1452,75.268,74.266
4.2501,75.083,75.671
4.3414,74.84,75.182
4.446,74.485,74.716
4.565,74.937,75.389
4.6699,75.015,75.548
4.7598,75.039,74.915
4.8644,74.868,74.676
4.9847,75.32,75.078
5.0896,75.204,75.154
5.1783,74.783,74.801
5.2829,74.197,74.734
5.4045,74.633,75.163
5.5094,75.014,75.677
5.5967,75.288,74.915
5.7013,75.036,74.073
5.8243,75.268,75.485
5.9292,75.096,75.543
6.0152,74.976,74.619
6.1198,74.609,75.042
6.244,74.929,75.332


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_484.csv <==
x,qOut,qIn
0.052451,74.768,75.226
0.15692,74.931,74.912
0.26153,74.895,74.748
0.36732,75.31,75.742
0.47222,74.977,75.359
0.57537,74.593,74.577
0.67997,74.384,75.244
0.78708,75.18,75.191
0.89198,75.556,75.025
0.99382,75.337,74.83
1.0984,74.526,74.478
1.2068,74.559,74.96
1.3118,74.704,75.372
1.4123,75.068,75.33
1.5169,75.027,75.511
1.6266,75.403,75.053
1.7315,75.202,74.126
1.8307,75.046,74.71
1.9353,74.696,75.742
2.0464,74.99,75.578
2.1513,74.802,74.864
2.2492,74.634,74.89
2.3538,74.455,75.336
2.4661,75.141,75.174
2.571,75.43,74.658
2.6676,75.354,74.966
2.7722,74.702,75.263
2.8859,74.731,75.121
2.9908,74.674,74.596
3.0861,74.944,75.033
3.1907,74.974,75.391
3.3057,75.443,75.054
3.4106,75.211,75.236
3.5045,74.928,75.389
3.6091,74.56,74.895
3.7254,75.001,74.553
3.8303,75.049,74.833
3.9229,74.97,75.262
4.0275,74.603,75.527
4.1452,74.943,74.824
4.2501,74.943,74.72
4.3414,74.98,75.426
4.446,74.823,74.748
4.565,75.287,75.455
4.6699,75.205,75.068
4.7598,74.927,74.381
4.8644,74.454,75.579
4.9847,74.85,75.648
5.0896,75.027,74.327
5.1783,75.104,74.27
5.2829,74.748,75.318
5.4045,74.984,75.927
5.5094,74.887,75.112
5.5967,74.923,74.45
5.7013,74.782,74.607
5.8243,75.277,74.752
5.9292,75.255,76.023
6.0152,75.095,76.007
6.1198,74.603,74.406
6.244,74.821,74.24


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_485.csv <==
x,qOut,qIn
0.052451,74.658,75.125
0.15692,74.869,74.579
0.26153,74.943,75.294
0.36732,75.469,75.812
0.47222,75.218,74.578
0.57537,74.836,74.409
0.67997,74.427,75.307
0.78708,74.926,75.383
0.89198,75.095,75.054
0.99382,75.03,75.129
1.0984,74.613,74.612
1.2068,74.948,74.72
1.3118,75.058,75.499
1.4123,75.156,75.022
1.5169,74.843,75.106
1.6266,75.071,75.229
1.7315,74.882,74.853
1.8307,74.851,74.802
1.9353,74.699,75.109
2.0464,75.176,75.269
2.1513,75.073,74.991
2.2492,74.839,75.086
2.3538,74.482,75.693
2.4661,74.985,74.583
2.571,75.184,74.533
2.6676,75.204,75.426
2.7722,74.786,75.54
2.8859,74.982,74.916
2.9908,74.867,74.313
3.0861,74.882,74.817
3.1907,74.746,75.855
3.3057,75.26,75.91
3.4106,75.243,74.334
3.5045,75.033,74.145
3.6091,74.564,75.198
3.7254,74.899,75.388
3.8303,75,74.763
3.9229,75.033,74.79
4.0275,74.653,75.608
4.1452,74.915,75.804
4.2501,74.902,75.44
4.3414,75.086,74.858
4.446,74.966,74.202
4.565,75.264,74.445
4.6699,74.897,75.078
4.7598,74.616,75.446
4.8644,74.367,75.717
4.9847,74.969,74.812
5.0896,75.136,74.774
5.1783,75.242,75.231
5.2829,75.113,74.533
5.4045,75.484,75.441
5.5094,75.147,75.908
5.5967,74.553,74.463
5.7013,74.043,74.421
5.8243,74.712,75.235
5.9292,75.284,75.31
6.0152,75.482,74.819
6.1198,74.923,74.708
6.244,74.867,75.26


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_486.csv <==
x,qOut,qIn
0.052451,74.935,74.547
0.15692,75.091,75.163
0.26153,74.906,75.685
0.36732,75.206,75.31
0.47222,74.935,75.185
0.57537,74.693,75.243
0.67997,74.492,74.329
0.78708,75.159,74.72
0.89198,75.378,76.042
0.99382,75.156,75.071
1.0984,74.439,73.899
1.2068,74.572,75.342
1.3118,74.751,75.569
1.4123,75.171,74.578
1.5169,75.147,74.785
1.6266,75.422,75.532
1.7315,75.001,75.273
1.8307,74.73,74.714
1.9353,74.527,75.134
2.0464,75.119,74.983
2.1513,75.163,75.155
2.2492,74.975,75.407
2.3538,74.572,74.44
2.4661,74.982,74.934
2.571,75.103,75.27
2.6676,75.109,74.74
2.7722,74.791,74.737
2.8859,75.131,75.154
2.9908,75.101,76.105
3.0861,75.007,75.889
3.1907,74.636,74.328
3.3057,74.978,74.085
3.4106,74.993,74.797
3.5045,75,75.121
3.6091,74.666,75.453
3.7254,74.93,75.092
3.8303,74.788,74.772
3.9229,74.811,75.297
4.0275,74.821,75.357
4.1452,75.507,74.793
4.2501,75.541,74.697
4.3414,75.092,74.725
4.446,74.301,75.043
4.565,74.502,75.403
4.6699,74.78,75.392
4.7598,75.108,75.015
4.8644,74.939,75.292
4.9847,75.222,74.976
5.0896,75.054,74.708
5.1783,74.983,75.259
5.2829,74.639,75.086
5.4045,74.902,75.248
5.5094,74.734,75.103
5.5967,74.767,74.919
5.7013,74.764,74.798
5.8243,75.413,74.64
5.9292,75.42,75.455
6.0152,75.129,75.889
6.1198,74.559,74.924
6.244,74.834,74.258


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_487.csv <==
x,qOut,qIn
0.052451,74.676,75.746
0.15692,74.834,74.737
0.26153,74.831,74.522
0.36732,75.457,75.014
0.47222,75.529,75.617
0.57537,75.29,74.954
0.67997,74.559,74.747
0.78708,74.55,75.718
0.89198,74.443,74.776
0.99382,74.695,73.893
1.0984,74.823,75.447
1.2068,75.444,76.432
1.3118,75.307,74.638
1.4123,74.929,73.793
1.5169,74.465,75.047
1.6266,74.962,75.771
1.7315,75.241,75.182
1.8307,75.261,74.825
1.9353,74.753,74.436
2.0464,74.897,75.04
2.1513,74.87,75.758
2.2492,75.056,74.916
2.3538,74.909,74.746
2.4661,75.2,75.344
2.571,74.883,75.006
2.6676,74.712,74.792
2.7722,74.561,74.825
2.8859,75.144,74.816
2.9908,75.14,75.691
3.0861,74.899,75.48
3.1907,74.511,74.844
3.3057,75.007,74.531
3.4106,75.236,74.962
3.5045,75.237,75.347
3.6091,74.77,75.317
3.7254,74.928,74.743
3.8303,74.812,74.904
3.9229,74.823,75.046
4.0275,74.686,74.849
4.1452,75.224,75.59
4.2501,75.264,75.549
4.3414,75.074,74.118
4.446,74.568,74.687
4.565,74.87,75.372
4.6699,75,75.51
4.7598,75.103,75.066
4.8644,74.729,74.986
4.9847,74.919,75.082
5.0896,74.802,74.664
5.1783,74.982,74.679
5.2829,74.962,74.929
5.4045,75.376,75.557
5.5094,75.042,75.555
5.5967,74.701,75.165
5.7013,74.461,75.102
5.8243,75.144,75.075
5.9292,75.393,74.52
6.0152,75.242,74.236
6.1198,74.606,74.683
6.244,74.702,75.682


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_488.csv <==
x,qOut,qIn
0.052451,74.743,75.159
0.15692,74.934,74.779
0.26153,74.948,75.403
0.36732,75.444,75.457
0.47222,75.218,74.152
0.57537,74.817,74.178
0.67997,74.356,75.899
0.78708,74.849,76.08
0.89198,75.106,74.736
0.99382,75.171,74.296
1.0984,74.822,74.892
1.2068,75.12,75.7
1.3118,75.121,74.946
1.4123,75.08,74.284
1.5169,74.628,75.158
1.6266,74.82,75.423
1.7315,74.756,75.055
1.8307,74.971,74.36
1.9353,74.956,75.227
2.0464,75.372,75.619
2.1513,75.061,74.549
2.2492,74.761,75.163
2.3538,74.489,76.141
2.4661,75.046,75.113
2.571,75.121,74.523
2.6676,74.976,74.994
2.7722,74.601,74.94
2.8859,74.989,75.327
2.9908,75.034,75.007
3.0861,74.931,74.647
3.1907,74.594,74.894
3.3057,75.072,75.114
3.4106,75.292,74.869
3.5045,75.37,75.08
3.6091,74.928,75.535
3.7254,75.02,75.537
3.8303,74.788,75.423
3.9229,74.801,74.303
4.0275,74.702,73.876
4.1452,75.195,75.347
4.2501,75.068,75.826
4.3414,74.788,74.838
4.446,74.369,74.762
4.565,74.862,75.22
4.6699,75.145,75.097
4.7598,75.388,74.955
4.8644,75.126,75.012
4.9847,75.224,75.091
5.0896,74.739,74.687
5.1783,74.47,74.761
5.2829,74.383,75.245
5.4045,75.168,75.248
5.5094,75.397,75.664
5.5967,75.203,75.266
5.7013,74.643,74.434
5.8243,74.911,74.41
5.9292,75.043,75.378
6.0152,75.083,75.558
6.1198,74.645,74.802
6.244,74.819,75.01


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_489.csv <==
x,qOut,qIn
0.052451,75.014,75.747
0.15692,74.742,75.199
0.26153,74.399,74.98
0.36732,75.015,75.147
0.47222,75.396,74.828
0.57537,75.479,74.689
0.67997,74.916,75.466
0.78708,74.878,75.634
0.89198,74.623,75.004
0.99382,74.681,74.171
1.0984,74.646,74.276
1.2068,75.254,75.7
1.3118,75.3,75.743
1.4123,75.156,74.705
1.5169,74.667,74.785
1.6266,74.925,75.542
1.7315,74.971,75.218
1.8307,75.146,74.226
1.9353,74.929,74.468
2.0464,75.116,75.437
2.1513,74.71,75.397
2.2492,74.534,75.001
2.3538,74.499,75.155
2.4661,75.278,75.138
2.571,75.468,75.158
2.6676,75.298,74.923
2.7722,74.739,74.822
2.8859,74.892,75.35
2.9908,74.785,74.928
3.0861,74.727,74.405
3.1907,74.539,75.246
3.3057,75.118,75.145
3.4106,75.293,75.657
3.5045,75.242,75.473
3.6091,74.78,74.049
3.7254,75.008,74.465
3.8303,74.993,75.612
3.9229,75.028,75.657
4.0275,74.711,74.939
4.1452,74.975,75.015
4.2501,74.835,75.143
4.3414,74.874,74.628
4.446,74.797,74.759
4.565,75.299,75.173
4.6699,75.141,75.605
4.7598,74.773,74.653
4.8644,74.338,74.267
4.9847,74.899,75.474
5.0896,75.28,75.379
5.1783,75.421,74.596
5.2829,74.948,74.793
5.4045,74.993,74.556
5.5094,74.776,75.566
5.5967,74.834,76.374
5.7013,74.703,74.939
5.8243,75.126,74.243
5.9292,74.964,75.234
6.0152,74.852,75.17
6.1198,74.645,74.388
6.244,75.111,74.73


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_490.csv <==
x,qOut,qIn
0.052451,75.08,75.446
0.15692,75.17,75.116
0.26153,74.875,74.774
0.36732,75.129,75.232
0.47222,74.956,75.023
0.57537,74.885,74.524
0.67997,74.632,74.898
0.78708,75.026,75.418
0.89198,74.936,75.572
0.99382,74.851,74.697
1.0984,74.648,74.434
1.2068,75.186,75.35
1.3118,75.269,75.024
1.4123,75.144,74.97
1.5169,74.658,75.659
1.6266,74.882,74.992
1.7315,74.844,74.501
1.8307,74.928,74.797
1.9353,74.802,75.011
2.0464,75.24,75.976
2.1513,75.085,74.83
2.2492,74.813,73.424
2.3538,74.476,75.082
2.4661,75.042,76.648
2.571,75.304,75.381
2.6676,75.246,74.196
2.7722,74.65,74.713
2.8859,74.758,75.453
2.9908,74.776,74.659
3.0861,75.026,74.591
3.1907,74.864,75.199
3.3057,75.097,75.62
3.4106,74.754,75.534
3.5045,74.718,74.948
3.6091,74.794,74.844
3.7254,75.522,74.85
3.8303,75.464,74.703
3.9229,74.968,75.158
4.0275,74.292,75.295
4.1452,74.631,75.275
4.2501,74.894,75.364
4.3414,75.095,74.936
4.446,74.959,74.25
4.565,75.39,74.526
4.6699,75.322,75.632
4.7598,75.008,75.362
4.8644,74.396,74.455
4.9847,74.677,75.043
5.0896,74.885,75.309
5.1783,75.193,74.759
5.2829,75.059,75.257
5.4045,75.294,75.553
5.5094,74.904,74.838
5.5967,74.596,74.342
5.7013,74.333,75.472
5.8243,74.948,75.285
5.9292,75.149,74.783
6.0152,75.098,75.05
6.1198,74.678,74.786
6.244,74.994,75.148


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_491.csv <==
x,qOut,qIn
0.052451,74.949,74.51
0.15692,74.91,74.181
0.26153,74.671,75.248
0.36732,75.097,75.536
0.47222,75.056,75.271
0.57537,74.93,75.031
0.67997,74.619,74.969
0.78708,75.094,75.32
0.89198,75.235,74.543
0.99382,75.241,74.298
1.0984,74.797,75.819
1.2068,74.923,75.544
1.3118,74.704,74.681
1.4123,74.712,74.545
1.5169,74.69,74.884
1.6266,75.341,76.036
1.7315,75.376,75.709
1.8307,75.095,74.16
1.9353,74.526,73.98
2.0464,74.821,75.027
2.1513,74.977,75.149
2.2492,75.106,75.319
2.3538,74.763,75.957
2.4661,74.954,75.173
2.571,74.785,74.628
2.6676,74.929,75.529
2.7722,74.984,75.193
2.8859,75.476,74.208
2.9908,75.09,74.988
3.0861,74.477,75.875
3.1907,74.033,74.899
3.3057,74.792,74.693
3.4106,75.398,74.825
3.5045,75.621,74.699
3.6091,75.167,75.183
3.7254,75.191,75.225
3.8303,74.922,75.567
3.9229,74.796,75.432
4.0275,74.512,74.613
4.1452,74.968,75.065
4.2501,75.053,74.894
4.3414,75.085,74.655
4.446,74.705,75.128
4.565,74.9,75.313
4.6699,74.738,74.965
4.7598,74.809,75.097
4.8644,74.801,74.978
4.9847,75.406,75.24
5.0896,75.368,74.987
5.1783,75.095,74.448
5.2829,74.578,75.174
5.4045,74.87,75.451
5.5094,74.908,74.922
5.5967,74.932,74.748
5.7013,74.687,75.088
5.8243,75.101,75.444
5.9292,75.101,74.85
6.0152,75.045,75.038
6.1198,74.701,75.403
6.244,75.018,75.477


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_492.csv <==
x,qOut,qIn
0.052451,75.043,74.914
0.15692,75.081,74.528
0.26153,74.891,74.609
0.36732,75.26,75.252
0.47222,75.051,75.117
0.57537,74.757,75.119
0.67997,74.386,75.599
0.78708,74.913,75.841
0.89198,75.151,74.753
0.99382,75.233,73.615
1.0984,74.87,74.656
1.2068,75.042,75.651
1.3118,74.802,75.965
1.4123,74.622,75.111
1.5169,74.379,74.105
1.6266,75.021,75.063
1.7315,75.37,75.186
1.8307,75.567,75.09
1.9353,75.107,75.66
2.0464,75.003,74.764
2.1513,74.48,74.393
2.2492,74.445,75.385
2.3538,74.612,75.523
2.4661,75.445,74.593
2.571,75.448,75.228
2.6676,74.998,75.561
2.7722,74.414,74.679
2.8859,74.877,74.938
2.9908,75.251,75.206
3.0861,75.315,74.764
3.1907,74.757,75.255
3.3057,74.821,75.156
3.4106,74.765,74.881
3.5045,74.958,74.796
3.6091,74.848,74.777
3.7254,75.229,75.562
3.8303,75.051,75.108
3.9229,74.927,74.297
4.0275,74.664,75.197
4.1452,75.114,75.641
4.2501,75.112,75.239
4.3414,75.015,74.836
4.446,74.635,74.605
4.565,74.944,75.19
4.6699,74.902,75.118
4.7598,74.914,74.388
4.8644,74.703,75.143
4.9847,75.12,75.809
5.0896,75.05,74.934
5.1783,74.969,74.302
5.2829,74.74,75.346
5.4045,75.202,76.098
5.5094,75.165,74.812
5.5967,74.935,74.28
5.7013,74.485,75.116
5.8243,74.869,75.16
5.9292,75.011,74.866
6.0152,75.08,75.239
6.1198,74.774,75.205
6.244,75.089,75.306


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_493.csv <==
x,qOut,qIn
0.052451,75.194,75.177
0.15692,75.148,75.337
0.26153,74.669,74.844
0.36732,74.912,75
0.47222,74.977,75.052
0.57537,75.152,74.973
0.67997,74.917,75.438
0.78708,75.113,75.089
0.89198,74.762,74.295
0.99382,74.613,74.744
1.0984,74.533,75.333
1.2068,75.22,75.38
1.3118,75.326,75.324
1.4123,75.109,75.179
1.5169,74.627,74.459
1.6266,74.994,75.205
1.7315,75.158,75.792
1.8307,75.148,74.871
1.9353,74.629,74.629
2.0464,74.747,74.619
2.1513,74.677,74.783
2.2492,74.895,75.379
2.3538,74.879,75.665
2.4661,75.335,74.911
2.571,75.121,74.839
2.6676,74.926,75.139
2.7722,74.726,74.834
2.8859,75.279,74.646
2.9908,75.268,74.715
3.0861,74.889,75.349
3.1907,74.283,76.128
3.3057,74.668,75.573
3.4106,75.009,74.187
3.5045,75.286,74.488
3.6091,75.026,75.168
3.7254,75.175,75.204
3.8303,74.843,75.321
3.9229,74.611,75.049
4.0275,74.324,74.673
4.1452,74.918,75.134
4.2501,75.219,75.414
4.3414,75.443,74.222
4.446,75.105,74.727
4.565,75.143,75.974
4.6699,74.696,75.358
4.7598,74.586,74.295
4.8644,74.572,74.63
4.9847,75.265,75.563
5.0896,75.287,75.035
5.1783,75.042,74.617
5.2829,74.558,75.391
5.4045,74.883,75.497
5.5094,74.937,74.46
5.5967,74.987,74.888
5.7013,74.794,75.503
5.8243,75.209,75.473
5.9292,75.1,74.937
6.0152,74.863,74.177
6.1198,74.503,74.798
6.244,75.002,75.516


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_494.csv <==
x,qOut,qIn
0.052451,74.925,75.334
0.15692,74.917,74.478
0.26153,74.672,74.694
0.36732,75.166,75.095
0.47222,75.314,75.442
0.57537,75.277,75.483
0.67997,74.721,75.053
0.78708,74.782,75.302
0.89198,74.641,74.618
0.99382,74.853,73.967
1.0984,74.9,75.044
1.2068,75.383,76.309
1.3118,75.085,75.05
1.4123,74.69,73.894
1.5169,74.381,74.755
1.6266,75.082,76.055
1.7315,75.471,75.441
1.8307,75.442,74.326
1.9353,74.765,74.587
2.0464,74.727,75.777
2.1513,74.616,75.333
2.2492,74.863,74.354
2.3538,74.862,75.189
2.4661,75.293,75.044
2.571,75.03,74.812
2.6676,74.822,75.423
2.7722,74.616,74.746
2.8859,75.185,75.057
2.9908,75.225,75.291
3.0861,75.036,74.767
3.1907,74.659,74.932
3.3057,75.087,74.634
3.4106,75.179,75.208
3.5045,75.021,75.581
3.6091,74.507,75.37
3.7254,74.786,75.156
3.8303,74.903,75.348
3.9229,75.057,74.553
4.0275,74.852,74.145
4.1452,75.17,75.382
4.2501,74.993,75.459
4.3414,74.778,74.535
4.446,74.414,74.903
4.565,74.919,75.638
4.6699,75.187,75.186
4.7598,75.406,74.771
4.8644,75.1,75.048
4.9847,75.191,74.68
5.0896,74.782,75.181
5.1783,74.611,75.431
5.2829,74.472,74.514
5.4045,75.089,74.783
5.5094,75.167,75.661
5.5967,75.088,75.105
5.7013,74.771,75.25
5.8243,75.153,75.126
5.9292,75.117,74.635
6.0152,74.947,74.461
6.1198,74.533,75.045
6.244,74.882,75.705


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_495.csv <==
x,qOut,qIn
0.052451,75.179,75.052
0.15692,75.157,75.798
0.26153,74.739,75.414
0.36732,74.96,74.972
0.47222,74.879,74.627
0.57537,75.017,74.561
0.67997,74.945,75.003
0.78708,75.312,75.262
0.89198,74.931,76.315
0.99382,74.476,75.247
1.0984,74.152,73.441
1.2068,74.902,74.774
1.3118,75.391,76.268
1.4123,75.501,75.075
1.5169,74.893,74.166
1.6266,74.806,74.891
1.7315,74.558,75.757
1.8307,74.779,75.216
1.9353,74.929,74.248
2.0464,75.526,74.699
2.1513,75.266,75.376
2.2492,74.814,75.447
2.3538,74.391,75.212
2.4661,74.954,74.871
2.571,75.214,74.862
2.6676,75.166,74.929
2.7722,74.715,74.598
2.8859,74.97,75.006
2.9908,74.972,75.41
3.0861,74.9,74.85
3.1907,74.543,75.402
3.3057,74.961,75.32
3.4106,75.146,75.179
3.5045,75.271,75.237
3.6091,74.868,74.385
3.7254,74.954,74.533
3.8303,74.686,75.401
3.9229,74.695,75.352
4.0275,74.605,74.896
4.1452,75.168,75.252
4.2501,75.187,75.453
4.3414,75.167,74.834
4.446,74.902,74.783
4.565,75.225,75.026
4.6699,75.014,74.689
4.7598,74.736,75.047
4.8644,74.368,75.31
4.9847,74.881,74.791
5.0896,75.1,75.084
5.1783,75.222,75.653
5.2829,74.968,74.962
5.4045,75.264,75.069
5.5094,75.088,74.82
5.5967,74.876,74.567
5.7013,74.49,75.399
5.8243,74.88,75.695
5.9292,74.93,74.976
6.0152,74.926,74.519
6.1198,74.665,74.72
6.244,75.105,74.653


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_496.csv <==
x,qOut,qIn
0.052451,75.126,74.484
0.15692,74.756,75.65
0.26153,74.325,75.449
0.36732,74.844,75.149
0.47222,75.127,75.437
0.57537,75.287,74.928
0.67997,75.019,74.602
0.78708,75.247,74.768
0.89198,74.982,75.647
0.99382,74.673,75.748
1.0984,74.227,74.734
1.2068,74.683,73.877
1.3118,74.942,74.819
1.4123,75.262,75.928
1.5169,75.155,75.717
1.6266,75.407,74.906
1.7315,74.996,74.559
1.8307,74.702,75.005
1.9353,74.556,75.224
2.0464,75.246,75.057
2.1513,75.348,75.135
2.2492,74.947,75.197
2.3538,74.247,74.613
2.4661,74.594,75.142
2.571,75.028,75.203
2.6676,75.418,74.229
2.7722,75.125,75.012
2.8859,75.159,75.883
2.9908,74.767,74.865
3.0861,74.743,74.282
3.1907,74.697,75.197
3.3057,75.258,75.833
3.4106,75.146,75.239
3.5045,74.916,74.982
3.6091,74.538,74.758
3.7254,74.951,74.929
3.8303,75.002,74.943
3.9229,74.986,75
4.0275,74.692,75.217
4.1452,75.05,74.744
4.2501,74.988,75.287
4.3414,74.96,75.194
4.446,74.804,74.978
4.565,75.317,75.226
4.6699,75.276,74.752
4.7598,74.983,74.749
4.8644,74.478,75.457
4.9847,74.84,75.272
5.0896,74.988,75.487
5.1783,75.022,74.989
5.2829,74.696,74.394
5.4045,75.043,74.875
5.5094,75.078,75.054
5.5967,75.083,75.021
5.7013,74.718,75.551
5.8243,74.98,75.501
5.9292,74.908,74.693
6.0152,75.012,74.893
6.1198,74.927,75.181
6.244,75.361,74.451


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_497.csv <==
x,qOut,qIn
0.052451,74.762,74.303
0.15692,75.118,74.615
0.26153,75.138,75.543
0.36732,75.525,75.536
0.47222,75.168,74.938
0.57537,74.679,74.605
0.67997,74.24,74.715
0.78708,74.854,75.387
0.89198,75.259,75.816
0.99382,75.359,74.681
1.0984,74.835,74.21
1.2068,74.882,75.183
1.3118,74.747,75.283
1.4123,74.92,74.657
1.5169,74.845,75.137
1.6266,75.226,75.351
1.7315,74.951,75.269
1.8307,74.787,75.066
1.9353,74.655,74.862
2.0464,75.253,74.974
2.1513,75.232,74.862
2.2492,74.901,74.843
2.3538,74.402,75.447
2.4661,74.83,75.169
2.571,75.066,75.38
2.6676,75.147,75.499
2.7722,74.839,74.272
2.8859,75.161,74.342
2.9908,75.129,75.413
3.0861,75.017,75.644
3.1907,74.578,74.832
3.3057,74.86,75.058
3.4106,74.889,75.368
3.5045,75.055,74.739
3.6091,74.953,75.455
3.7254,75.335,75.344
3.8303,75.078,73.969
3.9229,74.735,74.403
4.0275,74.345,75.766
4.1452,74.877,75.645
4.2501,75.131,74.658
4.3414,75.222,74.635
4.446,74.925,74.97
4.565,75.251,75.611
4.6699,75.213,75.252
4.7598,75.077,74.892
4.8644,74.553,75.186
4.9847,74.728,75.028
5.0896,74.692,74.365
5.1783,74.907,74.6
5.2829,74.849,75.693
5.4045,75.23,76.036
5.5094,74.944,74.743
5.5967,74.753,74.698
5.7013,74.649,75.375
5.8243,75.346,74.445
5.9292,75.461,74.782
6.0152,75.122,75.882
6.1198,74.398,75.485
6.244,74.581,75.021


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_498.csv <==
x,qOut,qIn
0.052451,75.519,74.859
0.15692,75.577,74.486
0.26153,74.875,75.071
0.36732,74.684,75.533
0.47222,74.383,75.496
0.57537,74.602,74.753
0.67997,74.802,74.89
0.78708,75.534,75.292
0.89198,75.482,75.339
0.99382,75.094,75.385
1.0984,74.426,74.581
1.2068,74.65,74.56
1.3118,74.771,75.461
1.4123,74.984,75.578
1.5169,74.878,74.708
1.6266,75.295,74.62
1.7315,75.167,75.148
1.8307,75.014,75.146
1.9353,74.719,75.105
2.0464,75.153,75.087
2.1513,75.137,74.465
2.2492,74.966,74.716
2.3538,74.578,75.737
2.4661,74.987,75.447
2.571,75.097,75.002
2.6676,75.061,74.922
2.7722,74.667,74.657
2.8859,74.973,75.46
2.9908,75.008,75.708
3.0861,75.015,74.568
3.1907,74.634,73.991
3.3057,74.897,75.12
3.4106,74.874,75.761
3.5045,75.037,74.477
3.6091,74.905,74.605
3.7254,75.255,76.031
3.8303,75.013,74.783
3.9229,74.897,74.083
4.0275,74.742,75.487
4.1452,75.238,75.934
4.2501,75.087,75.035
4.3414,74.739,74.294
4.446,74.349,74.577
4.565,74.907,75.739
4.6699,75.187,75.193
4.7598,75.183,74.455
4.8644,74.72,74.742
4.9847,74.953,75.157
5.0896,74.987,75.473
5.1783,75.111,75.695
5.2829,74.878,75.266
5.4045,75.15,74.936
5.5094,74.914,74.685
5.5967,74.801,74.118
5.7013,74.621,74.798
5.8243,75.12,75.761
5.9292,75.045,75.586
6.0152,74.783,75.033
6.1198,74.455,74.771
6.244,75.1,74.929


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_499.csv <==
x,qOut,qIn
0.052451,75.144,75.308
0.15692,74.777,75.675
0.26153,74.396,75.11
0.36732,74.923,74.657
0.47222,75.12,75.299
0.57537,75.153,75.579
0.67997,74.798,74.094
0.78708,75.037,74.176
0.89198,74.877,75.887
0.99382,74.748,75.943
1.0984,74.509,74.917
1.2068,75.066,74.806
1.3118,75.244,75.116
1.4123,75.269,74.86
1.5169,74.883,74.519
1.6266,75.059,74.694
1.7315,74.822,75.421
1.8307,74.636,75.028
1.9353,74.398,74.782
2.0464,75.034,75.278
2.1513,75.347,75.731
2.2492,75.447,74.998
2.3538,74.977,74.572
2.4661,75.008,74.967
2.571,74.715,75.806
2.6676,74.655,75.298
2.7722,74.475,74.202
2.8859,74.98,74.56
2.9908,75.011,75.483
3.0861,75.056,75.662
3.1907,74.862,75.116
3.3057,75.271,74.408
3.4106,75.157,74.479
3.5045,75.015,74.933
3.6091,74.735,75.924
3.7254,75.155,75.657
3.8303,75.076,74.694
3.9229,74.825,74.859
4.0275,74.467,74.629
4.1452,75.014,75.138
4.2501,75.291,75.413
4.3414,75.211,75.001
4.446,74.543,75.102
4.565,74.624,74.883
4.6699,74.725,74.501
4.7598,75.172,74.959
4.8644,75.182,75.632
4.9847,75.417,75.525
5.0896,74.875,75.426
5.1783,74.57,75.045
5.2829,74.495,74.155
5.4045,75.268,75.058
5.5094,75.408,75.462
5.5967,75.086,74.392
5.7013,74.406,75.062
5.8243,74.637,75.795
5.9292,74.842,74.774
6.0152,75.173,74.419
6.1198,75.128,75.103
6.244,75.472,74.882


==> Figs/data/BurgulenceData/Gaussian_0p5/N15/Burgers_Legendre_4_Gaussian0p5_15_500.csv <==
x,qOut,qIn
0.052451,75.205,74.302
0.15692,75.062,74.597
0.26153,74.57,75.197
0.36732,74.83,75.685
0.47222,74.867,75.025
0.57537,74.913,74.762
0.67997,74.703,75.268
0.78708,75.188,75.451
0.89198,75.305,75.155
0.99382,75.256,74.537
1.0984,74.686,74.547
1.2068,74.722,74.977
1.3118,74.559,75.749
1.4123,74.76,75.651
1.5169,74.811,74.744
1.6266,75.377,74.366
1.7315,75.265,75.512
1.8307,75.108,75.197
1.9353,74.775,74.633
2.0464,75.091,75.341
2.1513,74.885,75.52
2.2492,74.66,74.316
2.3538,74.478,73.982
2.4661,75.18,75.637
2.571,75.444,75.908
2.6676,75.264,74.534
2.7722,74.61,74.54
2.8859,74.78,75.225
2.9908,74.926,75.044
3.0861,75.179,74.803
3.1907,74.936,75.174
3.3057,75.083,75.571
3.4106,74.715,75.295
3.5045,74.621,74.74
3.6091,74.598,74.354
3.7254,75.294,75.258
3.8303,75.344,75.656
3.9229,75.028,74.75
4.0275,74.435,74.279
4.1452,74.759,74.811
4.2501,74.996,75.569
4.3414,75.227,74.723
4.446,74.987,74.899
4.565,75.2,75.838
4.6699,74.928,75.434
4.7598,74.8,74.64
4.8644,74.615,74.54
4.9847,75.131,74.968
5.0896,75.1,75.67
5.1783,74.851,75.472
5.2829,74.379,74.383
5.4045,74.784,74.567
5.5094,75.014,75.346
5.5967,75.241,74.904
5.7013,75.052,74.816
5.8243,75.315,75.279
5.9292,75.031,74.896
6.0152,74.798,75.279
6.1198,74.541,75.875
6.244,75.095,74.739


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_001.csv <==
x,qOut,qIn
0.039338,74.974,74.955
0.11769,75.172,74.387
0.19614,75.094,74.834
0.27549,75.374,75.372
0.35416,74.848,75.031
0.43153,74.264,74.812
0.50998,73.845,75.213
0.59031,74.54,75.616
0.66899,75.011,74.843
0.74536,75.308,73.827
0.82382,75.202,74.371
0.90514,75.609,75.901
0.98381,75.487,76.315
1.0592,75.166,75.086
1.1377,74.566,74.07
1.22,74.756,74.497
1.2986,74.72,75.654
1.373,74.723,75.648
1.4515,74.521,74.934
1.5348,75.049,74.88
1.6135,75.206,75.077
1.6869,75.204,74.813
1.7653,74.663,74.846
1.8496,74.673,75.238
1.9283,74.419,75.376
2.0007,74.6,74.867
2.0792,74.822,74.577
2.1644,75.577,74.952
2.2431,75.467,75.253
2.3145,74.925,75.082
2.393,74.297,74.948
2.4793,74.781,75.161
2.5579,75.227,75.393
2.6284,75.394,75.049
2.7068,74.881,74.6
2.7941,74.891,74.637
2.8728,74.71,74.799
2.9422,74.849,75.185
3.0207,74.777,75.889
3.1089,75.201,75.987
3.1876,74.99,74.773
3.256,74.77,73.902
3.3345,74.449,74.335
3.4237,74.927,75.216
3.5024,75.024,76.035
3.5699,75.068,75.773
3.6483,74.849,74.665
3.7386,75.205,74.418
3.8172,75.015,75.057
3.8837,74.644,75.296
3.9622,74.158,74.869
4.0534,74.698,74.701
4.1321,75.16,75.669
4.1975,75.569,75.712
4.276,75.251,74.579
4.3682,75.121,74.284
4.4469,74.425,75.338
4.5114,74.249,75.542
4.5898,74.436,74.752
4.683,75.444,74.46
4.7617,75.687,75.222
4.8252,75.322,75.298
4.9037,74.511,74.835
4.9979,74.606,75.059
5.0765,74.745,75.117
5.1391,74.999,74.738
5.2175,74.879,75.234
5.3127,75.245,76.008
5.3914,75.083,75.376
5.4529,74.902,74.288
5.5313,74.542,74.218
5.6275,74.928,74.516
5.7062,74.944,74.697
5.7667,74.892,75.166
5.8452,74.571,75.441
5.9423,74.952,75.606
6.021,74.988,75.895
6.0806,74.975,75.344
6.159,74.625,74.687
6.2572,74.952,75.019


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_002.csv <==
x,qOut,qIn
0.039338,75.06,74.615
0.11769,75.176,74.457
0.19614,74.846,74.756
0.27549,75.105,75.026
0.35416,75.009,75.258
0.43153,74.928,75.408
0.50998,74.563,75.181
0.59031,74.86,74.826
0.66899,74.786,74.669
0.74536,74.85,74.999
0.82382,74.838,75.573
0.90514,75.49,75.621
0.98381,75.533,75.078
1.0592,75.179,74.581
1.1377,74.421,74.586
1.22,74.489,75.248
1.2986,74.489,75.946
1.373,74.656,75.485
1.4515,74.621,74.444
1.5348,75.197,74.537
1.6135,75.243,75.172
1.6869,75.058,74.863
1.7653,74.526,74.677
1.8496,74.803,74.751
1.9283,74.944,74.736
2.0007,75.205,75.379
2.0792,75.024,76.291
2.1644,75.223,75.954
2.2431,74.833,74.599
2.3145,74.672,74.156
2.393,74.622,74.508
2.4793,75.334,74.813
2.5579,75.408,75.303
2.6284,75.095,75.641
2.7068,74.49,75.205
2.7941,74.717,74.79
2.8728,74.752,74.553
2.9422,74.67,74.747
3.0207,74.293,75.373
3.1089,74.782,75.693
3.1876,75.163,75.559
3.256,75.624,74.986
3.3345,75.422,74.272
3.4237,75.331,74.217
3.5024,74.513,75.462
3.5699,74.139,76.087
3.6483,74.201,74.939
3.7386,75.207,73.973
3.8172,75.544,74.976
3.8837,75.283,75.853
3.9622,74.491,75.439
4.0534,74.556,74.92
4.1321,74.691,75.084
4.1975,75.109,75.198
4.276,75.161,74.944
4.3682,75.485,74.697
4.4469,74.988,74.448
4.5114,74.503,74.627
4.5898,74.215,75.509
4.683,74.941,75.952
4.7617,75.268,75.26
4.8252,75.146,74.748
4.9037,74.54,74.81
4.9979,74.741,74.845
5.0765,74.904,74.887
5.1391,75.202,75.04
5.2175,75.092,75.221
5.3127,75.374,75.459
5.3914,75.037,75.063
5.4529,74.688,74.617
5.5313,74.219,74.985
5.6275,74.618,75.361
5.7062,74.771,74.992
5.7667,75.049,74.523
5.8452,75.073,74.693
5.9423,75.528,75.774
6.021,75.233,75.967
6.0806,74.744,74.939
6.159,74.242,74.801
6.2572,74.755,75.022


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_003.csv <==
x,qOut,qIn
0.039338,75.257,74.535
0.11769,75.178,75.036
0.19614,74.764,75.608
0.27549,75.099,75.188
0.35416,75.184,74.559
0.43153,75.163,74.61
0.50998,74.599,74.9
0.59031,74.571,75.433
0.66899,74.284,75.2
0.74536,74.417,74.77
0.82382,74.594,75.178
0.90514,75.42,75.43
0.98381,75.547,75.032
1.0592,75.304,74.645
1.1377,74.706,74.574
1.22,74.918,75.184
1.2986,74.974,75.551
1.373,75.043,74.918
1.4515,74.706,74.636
1.5348,74.914,75.294
1.6135,74.719,75.339
1.6869,74.703,74.607
1.7653,74.604,74.893
1.8496,75.192,75.863
1.9283,75.241,75.667
2.0007,75.115,74.498
2.0792,74.682,74.229
2.1644,74.934,74.632
2.2431,74.838,74.871
2.3145,74.769,75.354
2.393,74.557,75.76
2.4793,75.081,75.431
2.5579,75.174,74.337
2.6284,75.071,74.418
2.7068,74.601,75.756
2.7941,74.876,75.957
2.8728,74.938,74.228
2.9422,75.152,73.696
3.0207,75.06,75.091
3.1089,75.353,76.149
3.1876,74.909,75.853
3.256,74.407,75.34
3.3345,74.048,74.845
3.4237,74.777,74.677
3.5024,75.262,74.73
3.5699,75.394,74.403
3.6483,74.907,74.481
3.7386,75.006,75.564
3.8172,74.915,76.118
3.8837,75.015,75.384
3.9622,74.714,74.643
4.0534,74.853,74.481
4.1321,74.489,74.586
4.1975,74.507,74.9
4.276,74.738,75.584
4.3682,75.704,75.651
4.4469,75.888,74.685
4.5114,75.367,74.45
4.5898,74.317,74.922
4.683,74.23,75.049
4.7617,74.348,75.27
4.8252,74.772,75.264
4.9037,74.972,74.726
4.9979,75.619,74.828
5.0765,75.52,75.506
5.1391,75.003,75.525
5.2175,74.222,75.14
5.3127,74.491,74.96
5.3914,74.846,74.955
5.4529,75.243,75.297
5.5313,75.032,75.567
5.6275,75.135,75.028
5.7062,74.719,74.236
5.7667,74.599,74.196
5.8452,74.508,74.785
5.9423,75.111,75.272
6.021,75.099,75.33
6.0806,74.929,75.533
6.159,74.619,75.543
6.2572,75.118,74.997


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_004.csv <==
x,qOut,qIn
0.039338,74.957,75.784
0.11769,75.394,74.669
0.19614,75.362,74.274
0.27549,75.585,75.004
0.35416,75.038,75.233
0.43153,74.49,74.811
0.50998,74.102,74.995
0.59031,74.755,75.458
0.66899,75.095,75.301
0.74536,75.119,74.649
0.82382,74.628,74.495
0.90514,74.798,75.29
0.98381,74.783,75.771
1.0592,75.004,75.289
1.1377,75.015,74.893
1.22,75.481,74.901
1.2986,75.21,74.901
1.373,74.755,74.863
1.4515,74.256,74.969
1.5348,74.757,74.896
1.6135,75.065,74.789
1.6869,75.214,75.032
1.7653,74.86,75.25
1.8496,75.024,74.849
1.9283,74.81,74.6
2.0007,74.764,75.416
2.0792,74.664,75.742
2.1644,75.286,75.163
2.2431,75.378,75.076
2.3145,75.193,75.181
2.393,74.628,74.921
2.4793,74.8,74.77
2.5579,74.759,74.594
2.6284,74.796,75.036
2.7068,74.569,75.934
2.7941,74.963,75.654
2.8728,74.912,74.237
2.9422,74.828,74.123
3.0207,74.506,75.013
3.1089,74.926,75.456
3.1876,75.024,75.551
3.256,75.176,75.314
3.3345,75.035,74.778
3.4237,75.372,75.002
3.5024,75.078,75.357
3.5699,74.685,75.05
3.6483,74.27,74.595
3.7386,74.837,74.474
3.8172,75.179,75.471
3.8837,75.326,76.289
3.9622,74.863,75.687
4.0534,74.862,74.418
4.1321,74.531,73.67
4.1975,74.563,74.155
4.276,74.622,75.261
4.3682,75.346,75.972
4.4469,75.405,75.56
4.5114,75.218,74.864
4.5898,74.742,74.933
4.683,74.956,75.348
4.7617,74.798,75.029
4.8252,74.615,74.701
4.9037,74.441,74.914
4.9979,75.193,74.759
5.0765,75.601,74.536
5.1391,75.433,75.2
5.2175,74.431,75.882
5.3127,74.151,75.814
5.3914,74.112,75.251
5.4529,74.723,74.88
5.5313,75.116,74.511
5.6275,75.774,74.422
5.7062,75.485,75.033
5.7667,75.04,75.234
5.8452,74.578,74.952
5.9423,74.988,75.043
6.021,74.999,75.028
6.0806,74.727,74.611
6.159,74.192,74.955
6.2572,74.603,75.866


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_005.csv <==
x,qOut,qIn
0.039338,74.678,74.202
0.11769,74.65,74.389
0.19614,74.627,75.545
0.27549,75.313,75.197
0.35416,75.391,74.77
0.43153,75.168,75.567
0.50998,74.685,75.566
0.59031,75.007,75.12
0.66899,75.07,75.341
0.74536,74.962,75.375
0.82382,74.5,74.719
0.90514,74.815,74.376
0.98381,74.961,74.615
1.0592,75.137,74.732
1.1377,74.819,74.876
1.22,74.954,75.201
1.2986,74.657,75.682
1.373,74.634,76.062
1.4515,74.573,75.599
1.5348,75.196,74.384
1.6135,75.249,73.742
1.6869,75.205,74.242
1.7653,74.953,75.233
1.8496,75.339,75.989
1.9283,75.198,75.705
2.0007,74.835,74.861
2.0792,74.218,74.483
2.1644,74.443,74.774
2.2431,74.492,75.24
2.3145,74.665,75.416
2.393,74.774,75.45
2.4793,75.586,75.446
2.5579,75.817,75.024
2.6284,75.392,74.309
2.7068,74.267,74.374
2.7941,74.044,75.214
2.8728,74.153,75.711
2.9422,74.832,75.33
3.0207,75.23,74.641
3.1089,75.812,74.661
3.1876,75.377,75.408
3.256,74.707,75.494
3.3345,74.164,74.905
3.4237,74.812,74.52
3.5024,75.346,74.882
3.5699,75.573,75.195
3.6483,75.066,75.12
3.7386,74.956,75.113
3.8172,74.538,75.004
3.8837,74.531,74.58
3.9622,74.568,74.783
4.0534,75.262,75.445
4.1321,75.274,75.517
4.1975,75.032,75.124
4.276,74.59,74.803
4.3682,74.978,74.992
4.4469,75.083,75.31
4.5114,74.996,75.158
4.5898,74.526,74.911
4.683,74.799,74.976
4.7617,74.882,75.068
4.8252,75.03,74.777
4.9037,74.759,74.782
4.9979,74.983,75.334
5.0765,74.758,75.311
5.1391,74.754,74.477
5.2175,74.704,74.155
5.3127,75.304,75.214
5.3914,75.276,76.271
5.4529,75.031,75.398
5.5313,74.603,74.357
5.6275,75.004,74.729
5.7062,75.11,75.611
5.7667,75.039,75.47
5.8452,74.591,74.803
5.9423,74.855,74.498
6.021,74.883,74.786
6.0806,74.973,75.222
6.159,74.683,75.603
6.2572,74.911,75.326


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_006.csv <==
x,qOut,qIn
0.039338,75.198,75.276
0.11769,74.882,75.312
0.19614,74.434,74.785
0.27549,74.919,75.262
0.35416,75.18,75.91
0.43153,75.109,75.076
0.50998,74.429,74.37
0.59031,74.453,75.177
0.66899,74.469,75.592
0.74536,74.972,74.864
0.82382,75.344,74.792
0.90514,75.977,75.135
0.98381,75.514,74.683
1.0592,74.587,74.252
1.1377,73.777,74.864
1.22,74.323,75.532
1.2986,74.959,75.435
1.373,75.371,75.049
1.4515,75.145,74.771
1.5348,75.32,74.909
1.6135,75.063,75.633
1.6869,74.915,75.706
1.7653,74.67,74.981
1.8496,75.158,74.701
1.9283,75.181,74.62
2.0007,74.993,74.577
2.0792,74.42,75.289
2.1644,74.589,75.447
2.2431,74.581,74.52
2.3145,74.791,74.723
2.393,74.781,75.757
2.4793,75.279,75.914
2.5579,75.132,74.777
2.6284,74.906,73.785
2.7068,74.628,74.167
2.7941,75.194,75.666
2.8728,75.365,75.977
2.9422,75.208,75.093
3.0207,74.601,74.893
3.1089,74.726,75.274
3.1876,74.707,75.123
3.256,74.791,74.571
3.3345,74.586,74.576
3.4237,75.036,75.166
3.5024,75.117,75.231
3.5699,75.23,75.028
3.6483,74.881,75.292
3.7386,74.935,75.264
3.8172,74.464,74.805
3.8837,74.34,74.596
3.9622,74.444,74.907
4.0534,75.381,75.338
4.1321,75.673,75.12
4.1975,75.461,74.981
4.276,74.755,75.273
4.3682,74.793,75.279
4.4469,74.713,74.72
4.5114,74.742,74.751
4.5898,74.553,75.661
4.683,75.061,75.972
4.7617,75.174,74.716
4.8252,75.182,74.002
4.9037,74.761,74.602
4.9979,74.919,75.513
5.0765,74.728,75.563
5.1391,74.727,74.779
5.2175,74.638,74.592
5.3127,75.215,75.065
5.3914,75.234,75.162
5.4529,75.033,75.033
5.5313,74.565,75.125
5.6275,74.929,74.944
5.7062,75.102,74.529
5.7667,75.269,74.587
5.8452,74.941,75.131
5.9423,75.037,76.081
6.021,74.653,76.557
6.0806,74.564,75.241
6.159,74.544,73.609
6.2572,75.212,73.844


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_007.csv <==
x,qOut,qIn
0.039338,75.165,75.089
0.11769,75.397,74.504
0.19614,75.173,74.432
0.27549,75.36,75.454
0.35416,74.939,75.791
0.43153,74.487,74.995
0.50998,74.123,74.666
0.59031,74.789,74.816
0.66899,75.193,75.296
0.74536,75.317,75.503
0.82382,74.9,75.172
0.90514,75.058,75.149
0.98381,74.936,75.189
1.0592,74.929,74.511
1.1377,74.623,74.124
1.22,74.897,74.804
1.2986,74.723,75.58
1.373,74.726,75.519
1.4515,74.69,75.044
1.5348,75.311,74.675
1.6135,75.299,74.998
1.6869,74.97,75.326
1.7653,74.435,75.34
1.8496,74.861,75.291
1.9283,75.185,75.131
2.0007,75.405,75.036
2.0792,74.991,74.961
2.1644,74.942,74.68
2.2431,74.47,74.687
2.3145,74.368,74.988
2.393,74.389,75.135
2.4793,75.176,75.414
2.5579,75.354,75.274
2.6284,75.184,74.74
2.7068,74.628,74.693
2.7941,74.861,74.947
2.8728,74.947,75.35
2.9422,75.142,75.584
3.0207,75.011,75.422
3.1089,75.347,74.978
3.1876,75.077,74.435
3.256,74.737,74.4
3.3345,74.273,75.025
3.4237,74.688,75.71
3.5024,74.86,75.737
3.5699,75.064,74.978
3.6483,74.919,74.339
3.7386,75.231,74.422
3.8172,74.936,75.264
3.8837,74.642,76.025
3.9622,74.417,75.521
4.0534,75.137,73.99
4.1321,75.487,74.118
4.1975,75.397,75.48
4.276,74.636,75.382
4.3682,74.549,74.548
4.4469,74.461,75.027
4.5114,74.847,75.807
4.5898,75.035,75.668
4.683,75.538,75.597
4.7617,75.128,75.284
4.8252,74.599,74.311
4.9037,74.247,74.157
4.9979,74.964,74.918
5.0765,75.353,75.057
5.1391,75.222,74.881
5.2175,74.49,75.374
5.3127,74.517,75.83
5.3914,74.566,75.604
5.4529,74.818,74.683
5.5313,74.714,74.083
5.6275,75.171,74.62
5.7062,75.206,75.238
5.7667,75.391,75.232
5.8452,75.243,75.206
5.9423,75.428,75.335
6.021,74.843,75.054
6.0806,74.324,74.679
6.159,74.008,74.984
6.2572,74.749,75.32


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_008.csv <==
x,qOut,qIn
0.039338,74.835,74.026
0.11769,74.919,74.206
0.19614,74.856,75.913
0.27549,75.316,76.49
0.35416,75.072,75.002
0.43153,74.576,74.001
0.50998,73.934,74.575
0.59031,74.327,75.778
0.66899,74.686,75.77
0.74536,75.224,74.67
0.82382,75.499,74.173
0.90514,76.042,74.753
0.98381,75.582,75.39
1.0592,74.609,75.431
1.1377,73.692,75.409
1.22,74.169,75.304
1.2986,74.849,74.6
1.373,75.407,74.272
1.4515,75.248,75.281
1.5348,75.337,76.255
1.6135,74.879,75.439
1.6869,74.719,74.202
1.7653,74.655,74.212
1.8496,75.258,75.305
1.9283,75.124,75.521
2.0007,74.667,74.669
2.0792,74.202,74.483
2.1644,74.843,74.963
2.2431,75.37,75.269
2.3145,75.504,75.087
2.393,74.87,74.672
2.4793,74.79,74.808
2.5579,74.647,75.6
2.6284,74.973,75.652
2.7068,75.06,75.108
2.7941,75.469,74.992
2.8728,75.036,74.951
2.9422,74.622,74.751
3.0207,74.32,74.974
3.1089,74.922,75.16
3.1876,75.069,74.975
3.256,74.925,74.957
3.3345,74.478,75.17
3.4237,74.807,75.293
3.5024,74.888,74.85
3.5699,74.908,74.494
3.6483,74.66,75.127
3.7386,75.136,75.755
3.8172,75.278,75.046
3.8837,75.301,74.572
3.9622,74.866,75.007
4.0534,74.993,75.221
4.1321,74.779,75.266
4.1975,74.747,75.222
4.276,74.587,74.696
4.3682,75.096,74.784
4.4469,75.099,75.398
4.5114,74.996,75.049
4.5898,74.611,74.502
4.683,74.93,74.741
4.7617,74.912,75.487
4.8252,74.951,75.459
4.9037,74.759,74.987
4.9979,75.167,75.013
5.0765,75.053,75.07
5.1391,74.887,74.958
5.2175,74.578,74.978
5.3127,75.036,75.178
5.3914,75.094,75.548
5.4529,75.009,75.087
5.5313,74.616,74.337
5.6275,74.91,74.411
5.7062,74.856,74.614
5.7667,74.785,74.663
5.8452,74.529,75.521
5.9423,75.038,76.568
6.021,75.197,75.94
6.0806,75.213,74.528
6.159,74.783,74.45
6.2572,74.96,74.834


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_009.csv <==
x,qOut,qIn
0.039338,74.931,75.873
0.11769,75.25,75.588
0.19614,74.961,74.401
0.27549,75.071,73.609
0.35416,74.758,74.089
0.43153,74.653,75.32
0.50998,74.474,76.15
0.59031,75.008,75.896
0.66899,75.053,75.053
0.74536,75.018,74.561
0.82382,74.728,74.614
0.90514,75.129,74.973
0.98381,75.135,75.06
1.0592,75.167,75.067
1.1377,75.011,75.201
1.22,75.378,75.34
1.2986,75.048,74.811
1.373,74.372,74.4
1.4515,73.641,75.078
1.5348,74.152,75.791
1.6135,74.804,75.201
1.6869,75.507,74.607
1.7653,75.559,75.096
1.8496,75.692,75.628
1.9283,74.989,75.373
2.0007,74.453,74.835
2.0792,74.213,74.416
2.1644,74.985,74.206
2.2431,75.283,74.741
2.3145,75.186,75.848
2.393,74.649,76.087
2.4793,74.842,75.228
2.5579,74.852,74.703
2.6284,74.95,74.778
2.7068,74.761,74.956
2.7941,75.17,75.22
2.8728,75.112,74.864
2.9422,75.107,74.477
3.0207,74.904,74.951
3.1089,75.229,75.581
3.1876,74.892,75.319
3.256,74.39,74.749
3.3345,73.949,74.855
3.4237,74.651,75.333
3.5024,75.251,74.776
3.5699,75.616,74.528
3.6483,75.266,75.45
3.7386,75.251,75.624
3.8172,74.821,74.82
3.8837,74.682,74.81
3.9622,74.487,75.228
4.0534,74.961,75.239
4.1321,74.888,74.681
4.1975,74.83,74.673
4.276,74.669,75.452
4.3682,75.207,75.555
4.4469,75.21,74.482
4.5114,74.973,74.328
4.5898,74.483,75.192
4.683,74.825,75.835
4.7617,74.947,75.851
4.8252,75.048,75.295
4.9037,74.821,74.508
4.9979,75.171,74.379
5.0765,75.055,74.898
5.1391,74.881,75.057
5.2175,74.518,75.26
5.3127,74.944,75.441
5.3914,75.055,74.895
5.4529,75.067,74.609
5.5313,74.635,74.826
5.6275,74.799,74.926
5.7062,74.656,75.212
5.7667,74.817,75.255
5.8452,74.96,74.823
5.9423,75.647,74.846
6.021,75.516,75.735
6.0806,74.912,75.707
6.159,74.15,74.68
6.2572,74.512,74.784


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_010.csv <==
x,qOut,qIn
0.039338,75.269,75.629
0.11769,75.284,75.946
0.19614,74.737,74.88
0.27549,74.831,74.173
0.35416,74.76,74.373
0.43153,74.895,74.67
0.50998,74.761,75.223
0.59031,75.159,75.694
0.66899,75.005,75.662
0.74536,74.886,75.08
0.82382,74.605,74.695
0.90514,74.999,74.929
0.98381,74.906,75.376
1.0592,74.793,75.422
1.1377,74.646,75.025
1.22,75.289,74.635
1.2986,75.436,74.933
1.373,75.08,75.548
1.4515,74.218,75.419
1.5348,74.269,74.522
1.6135,74.47,74.328
1.6869,74.993,75.125
1.7653,75.151,75.357
1.8496,75.616,74.738
1.9283,75.301,74.493
2.0007,74.93,75.171
2.0792,74.553,75.843
2.1644,75.052,75.912
2.2431,75.166,75.249
2.3145,75.055,74.628
2.393,74.64,74.622
2.4793,74.975,74.842
2.5579,75.031,74.549
2.6284,74.983,74.67
2.7068,74.564,75.628
2.7941,74.804,75.968
2.8728,74.745,75.171
2.9422,74.743,74.575
3.0207,74.457,74.502
3.1089,74.861,75.134
3.1876,74.939,75.572
3.256,75.202,75.12
3.3345,75.237,74.546
3.4237,75.647,74.325
3.5024,75.209,75.05
3.5699,74.551,75.778
3.6483,73.971,75.406
3.7386,74.545,74.654
3.8172,75.014,74.659
3.8837,75.331,75.136
3.9622,75.099,75.376
4.0534,75.268,75.526
4.1321,74.93,75.688
4.1975,74.743,74.952
4.276,74.566,74.05
4.3682,75.11,74.311
4.4469,75.061,75.017
4.5114,74.729,75.061
4.5898,74.269,75.268
4.683,74.795,75.876
4.7617,75.175,75.811
4.8252,75.287,74.716
4.9037,74.75,74.148
4.9979,74.798,74.726
5.0765,74.71,75.405
5.1391,75.043,75.324
5.2175,75.176,75.102
5.3127,75.605,75.076
5.3914,75.093,74.895
5.4529,74.41,74.65
5.5313,73.862,74.886
5.6275,74.492,75.555
5.7062,75.004,75.271
5.7667,75.413,74.414
5.8452,75.32,74.828
5.9423,75.541,75.502
6.021,75.072,75.065
6.0806,74.583,74.8
6.159,74.225,74.899
6.2572,74.899,74.889


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_011.csv <==
x,qOut,qIn
0.039338,75.011,75.748
0.11769,75.113,74.981
0.19614,74.775,74.751
0.27549,74.957,74.967
0.35416,74.736,74.81
0.43153,74.682,74.632
0.50998,74.59,74.875
0.59031,75.276,75.334
0.66899,75.502,75.699
0.74536,75.404,75.247
0.82382,74.666,74.499
0.90514,74.51,74.916
0.98381,74.234,76.073
1.0592,74.491,75.367
1.1377,74.79,74.16
1.22,75.618,74.725
1.2986,75.583,75.269
1.373,75.085,74.544
1.4515,74.321,74.664
1.5348,74.538,75.746
1.6135,74.739,75.786
1.6869,74.98,74.685
1.7653,74.85,74.383
1.8496,75.242,74.676
1.9283,75.133,74.94
2.0007,75.01,74.925
2.0792,74.745,74.945
2.1644,75.211,75.714
2.2431,75.229,76.155
2.3145,74.997,75.156
2.393,74.399,74.32
2.4793,74.609,74.477
2.5579,74.703,74.987
2.6284,74.984,75.322
2.7068,74.988,75.218
2.7941,75.424,74.8
2.8728,75.153,74.762
2.9422,74.694,74.971
3.0207,74.109,75.197
3.1089,74.505,75.445
3.1876,74.782,75.314
3.256,75.149,75.012
3.3345,75.206,75.002
3.4237,75.661,75.156
3.5024,75.363,75.19
3.5699,74.817,74.881
3.6483,74.235,74.35
3.7386,74.701,74.158
3.8172,75.025,74.741
3.8837,75.121,75.667
3.9622,74.674,76.035
4.0534,74.837,75.39
4.1321,74.791,74.574
4.1975,74.968,74.622
4.276,74.891,75.082
4.3682,75.33,75.534
4.4469,75.178,75.81
4.5114,75.048,74.974
4.5898,74.749,73.908
4.683,75.034,74.606
4.7617,74.712,75.792
4.8252,74.283,75.459
4.9037,73.931,74.691
4.9979,74.683,74.539
5.0765,75.273,75.353
5.1391,75.586,75.619
5.2175,75.15,74.978
5.3127,75.095,74.637
5.3914,74.726,75.029
5.4529,74.814,75.05
5.5313,74.876,74.874
5.6275,75.414,74.958
5.7062,75.104,75.3
5.7667,74.648,75.544
5.8452,74.284,75.554
5.9423,74.922,75.304
6.021,75.226,74.234
6.0806,75.156,73.743
6.159,74.652,74.776
6.2572,74.908,75.91


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_012.csv <==
x,qOut,qIn
0.039338,74.133,75.73
0.11769,74.554,75.436
0.19614,75,75.101
0.27549,75.903,74.842
0.35416,75.867,74.293
0.43153,75.313,74.375
0.50998,74.465,75.419
0.59031,74.574,75.863
0.66899,74.654,74.949
0.74536,74.718,74.206
0.82382,74.433,74.472
0.90514,74.814,75.433
0.98381,74.881,75.786
1.0592,75.021,75.267
1.1377,74.967,74.629
1.22,75.524,74.628
1.2986,75.517,75.338
1.373,75.146,75.362
1.4515,74.375,74.958
1.5348,74.499,75.124
1.6135,74.656,75.167
1.6869,75.027,74.875
1.7653,74.923,74.933
1.8496,75.13,75.207
1.9283,74.701,75.212
2.0007,74.544,74.79
2.0792,74.548,74.724
2.1644,75.319,75.074
2.2431,75.417,75.178
2.3145,75.082,74.844
2.393,74.474,74.638
2.4793,74.802,75.164
2.5579,75.044,75.829
2.6284,75.196,75.353
2.7068,74.863,74.591
2.7941,75.07,74.834
2.8728,74.924,75.049
2.9422,74.907,74.707
3.0207,74.679,75.019
3.1089,75.071,75.444
3.1876,74.97,75.626
3.256,74.85,75.27
3.3345,74.519,74.346
3.4237,74.887,74.236
3.5024,74.855,75.701
3.5699,74.848,76.211
3.6483,74.714,74.993
3.7386,75.283,74.275
3.8172,75.349,74.666
3.8837,75.11,74.877
3.9622,74.482,74.988
4.0534,74.668,75.014
4.1321,74.758,75.268
4.1975,75.044,75.438
4.276,75.01,75.116
4.3682,75.368,74.918
4.4469,75.018,74.898
4.5114,74.638,74.734
4.5898,74.35,74.794
4.683,75.045,74.873
4.7617,75.398,75.212
4.8252,75.33,75.868
4.9037,74.636,75.779
4.9979,74.604,74.87
5.0765,74.51,74.21
5.1391,74.738,74.102
5.2175,74.752,74.647
5.3127,75.292,75.956
5.3914,75.226,76.63
5.4529,75.097,75.313
5.5313,74.695,74.086
5.6275,74.911,74.851
5.7062,74.677,75.52
5.7667,74.516,74.479
5.8452,74.412,74.053
5.9423,75.213,74.952
6.021,75.61,75.337
6.0806,75.52,74.864
6.159,74.639,74.944
6.2572,74.362,75.483


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_013.csv <==
x,qOut,qIn
0.039338,75.022,75.024
0.11769,74.726,74.395
0.19614,74.182,75.328
0.27549,74.487,76.047
0.35416,74.625,74.965
0.43153,74.89,74.531
0.50998,74.962,75.289
0.59031,75.598,75.624
0.66899,75.598,75.039
0.74536,75.222,74.32
0.82382,74.466,74.219
0.90514,74.565,74.928
0.98381,74.615,75.911
1.0592,74.813,75.906
1.1377,74.703,74.931
1.22,75.143,74.389
1.2986,75.087,74.642
1.373,75.03,74.869
1.4515,74.771,75.045
1.5348,75.213,75.395
1.6135,75.234,75.296
1.6869,75.18,74.833
1.7653,74.748,74.905
1.8496,74.861,75.133
1.9283,74.534,75.166
2.0007,74.408,75.147
2.0792,74.423,75.189
2.1644,75.289,75.497
2.2431,75.605,74.995
2.3145,75.35,73.995
2.393,74.502,74.293
2.4793,74.481,75.613
2.5579,74.565,75.888
2.6284,74.948,74.995
2.7068,74.97,74.596
2.7941,75.359,74.887
2.8728,75.072,74.833
2.9422,74.787,74.734
3.0207,74.473,75.286
3.1089,75.043,75.753
3.1876,75.274,75.406
3.256,75.313,74.468
3.3345,74.804,74.167
3.4237,74.802,75.146
3.5024,74.471,76.103
3.5699,74.507,75.292
3.6483,74.632,74.134
3.7386,75.417,74.692
3.8172,75.46,76.076
3.8837,75.015,75.746
3.9622,74.273,74.498
4.0534,74.554,73.808
4.1321,74.895,74.613
4.1975,75.267,75.366
4.276,75.065,75.228
4.3682,75.198,75.54
4.4469,74.799,75.872
4.5114,74.658,74.879
4.5898,74.556,74.318
4.683,75.17,75.166
4.7617,75.174,75.383
4.8252,74.995,74.754
4.9037,74.698,74.91
4.9979,75.187,75.502
5.0765,75.239,75.315
5.1391,74.856,74.74
5.2175,74.073,74.694
5.3127,74.284,74.715
5.3914,74.645,74.623
5.4529,75.232,74.634
5.5313,75.341,74.989
5.6275,75.678,75.681
5.7062,75.233,75.766
5.7667,74.804,75.325
5.8452,74.419,75.089
5.9423,74.941,74.9
6.021,75.089,74.533
6.0806,75.097,74.453
6.159,74.814,74.933
6.2572,75.152,75.591


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_014.csv <==
x,qOut,qIn
0.039338,75.024,75.138
0.11769,74.714,74.858
0.19614,74.383,74.612
0.27549,74.933,74.934
0.35416,75.115,75.605
0.43153,75.011,75.438
0.50998,74.492,74.851
0.59031,74.737,74.964
0.66899,74.839,75.21
0.74536,75.067,75.084
0.82382,74.984,74.91
0.90514,75.403,74.779
0.98381,75.246,74.927
1.0592,74.999,74.914
1.1377,74.531,74.872
1.22,74.817,75.162
1.2986,74.785,75.216
1.373,74.795,75.211
1.4515,74.624,75.543
1.5348,75.145,75.429
1.6135,75.216,74.917
1.6869,75.146,74.536
1.7653,74.757,74.322
1.8496,75.04,74.863
1.9283,74.968,75.771
2.0007,74.878,75.695
2.0792,74.525,74.93
2.1644,74.854,74.466
2.2431,74.817,74.197
2.3145,74.802,74.517
2.393,74.598,75.686
2.4793,75.14,76.028
2.5579,75.314,75.002
2.6284,75.394,74.582
2.7068,74.963,75.279
2.7941,74.964,76.026
2.8728,74.506,75.796
2.9422,74.387,74.478
3.0207,74.477,73.374
3.1089,75.351,74.012
3.1876,75.53,75.62
3.256,75.089,75.88
3.3345,74.209,75.37
3.4237,74.342,75.147
3.5024,74.664,74.985
3.5699,75.137,74.666
3.6483,75.074,74.551
3.7386,75.374,74.969
3.8172,75.146,75.313
3.8837,75.184,75.404
3.9622,75.074,75.526
4.0534,75.33,74.998
4.1321,74.687,74.594
4.1975,74.005,74.947
4.276,73.719,75.114
4.3682,74.726,75.364
4.4469,75.509,75.641
4.5114,75.797,74.908
4.5898,75.227,74.276
4.683,75.014,74.98
4.7617,74.539,75.305
4.8252,74.49,74.508
4.9037,74.506,74.6
4.9979,75.247,75.801
5.0765,75.397,76.067
5.1391,75.268,74.562
5.2175,74.699,73.796
5.3127,74.826,75.032
5.3914,74.754,75.869
5.4529,74.917,74.85
5.5313,74.896,74.332
5.6275,75.379,75.055
5.7062,75.173,75.204
5.7667,74.791,74.661
5.8452,74.273,74.987
5.9423,74.676,75.682
6.021,74.88,75.583
6.0806,75.093,75.021
6.159,74.955,74.751
6.2572,75.288,74.942


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_015.csv <==
x,qOut,qIn
0.039338,74.663,75.431
0.11769,74.433,74.356
0.19614,74.427,73.963
0.27549,75.286,74.694
0.35416,75.54,75.21
0.43153,75.252,74.776
0.50998,74.489,74.668
0.59031,74.61,75.703
0.66899,74.792,76.379
0.74536,75.134,75.315
0.82382,75.012,74.221
0.90514,75.287,74.5
0.98381,75.017,75.146
1.0592,74.966,75.051
1.1377,74.854,75.024
1.22,75.292,75.086
1.2986,74.982,74.636
1.373,74.468,74.613
1.4515,73.959,75.51
1.5348,74.502,75.912
1.6135,74.873,75.085
1.6869,75.158,74.465
1.7653,75.11,74.707
1.8496,75.572,75.246
1.9283,75.432,75.547
2.0007,74.994,75.227
2.0792,74.362,74.526
2.1644,74.695,74.675
2.2431,74.935,75.286
2.3145,75.034,74.965
2.393,74.609,74.679
2.4793,74.807,75.013
2.5579,74.813,75.335
2.6284,75.078,75.106
2.7068,75.017,74.866
2.7941,75.337,75.255
2.8728,74.964,75.603
2.9422,74.701,74.686
3.0207,74.52,74.025
3.1089,75.148,75.02
3.1876,75.226,76.015
3.256,74.978,75.651
3.3345,74.452,75.148
3.4237,74.766,74.949
3.5024,74.889,74.85
3.5699,74.935,74.23
3.6483,74.617,74.025
3.7386,74.973,75.343
3.8172,75.029,76.025
3.8837,75.149,75.113
3.9622,74.9,74.878
4.0534,75.108,75.355
4.1321,74.756,75.014
4.1975,74.522,74.391
4.276,74.411,74.784
4.3682,75.239,75.344
4.4469,75.652,75.423
4.5114,75.598,75.395
4.5898,74.786,75.025
4.683,74.532,74.585
4.7617,74.22,74.601
4.8252,74.42,74.918
4.9037,74.613,75.359
4.9979,75.414,75.657
5.0765,75.53,75.056
5.1391,75.353,74.229
5.2175,74.746,74.491
5.3127,74.818,75.339
5.3914,74.658,75.328
5.4529,74.716,75.236
5.5313,74.705,75.572
5.6275,75.337,75.02
5.7062,75.35,74.107
5.7667,75.001,74.698
5.8452,74.326,75.801
5.9423,74.58,75.994
6.021,74.824,74.765
6.0806,75.185,74.206
6.159,75.027,75.297
6.2572,75.161,76.11


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_016.csv <==
x,qOut,qIn
0.039338,74.571,74.915
0.11769,75.042,74.689
0.19614,75.086,75.032
0.27549,75.39,75.28
0.35416,74.937,74.739
0.43153,74.629,74.397
0.50998,74.502,74.735
0.59031,75.235,75.346
0.66899,75.386,75.446
0.74536,75.049,75.026
0.82382,74.347,75.024
0.90514,74.598,75.667
0.98381,74.883,75.336
1.0592,75.235,74.02
1.1377,75.096,74.217
1.22,75.336,75.769
1.2986,75.016,75.532
1.373,74.79,74.291
1.4515,74.454,74.733
1.5348,74.835,75.755
1.6135,74.757,75.493
1.6869,74.674,75.123
1.7653,74.499,75.192
1.8496,75.126,74.571
1.9283,75.353,73.986
2.0007,75.348,74.566
2.0792,74.86,75.459
2.1644,74.954,75.748
2.2431,74.736,75.348
2.3145,74.711,75.174
2.393,74.564,75.46
2.4793,75.068,75.46
2.5579,75.033,74.176
2.6284,74.94,73.909
2.7068,74.761,75.463
2.7941,75.335,76.344
2.8728,75.407,75.523
2.9422,75.018,74.393
3.0207,74.182,73.989
3.1089,74.264,74.585
3.1876,74.448,75.012
3.256,74.882,75.098
3.3345,75.04,75.364
3.4237,75.664,75.605
3.5024,75.626,75.43
3.5699,75.273,74.819
3.6483,74.494,74.596
3.7386,74.539,75.001
3.8172,74.555,75.259
3.8837,74.952,75.039
3.9622,75.118,74.84
4.0534,75.554,75.103
4.1321,75.029,75.205
4.1975,74.333,74.699
4.276,73.848,74.692
4.3682,74.582,75.414
4.4469,75.161,75.815
4.5114,75.457,75.185
4.5898,75.162,74.443
4.683,75.304,74.713
4.7617,75.008,75.695
4.8252,74.78,75.593
4.9037,74.469,74.872
4.9979,74.965,74.516
5.0765,75.085,74.39
5.1391,75.058,74.599
5.2175,74.634,75.313
5.3127,74.864,75.725
5.3914,74.807,75.373
5.4529,74.925,74.667
5.5313,74.852,74.387
5.6275,75.323,75.153
5.7062,75.16,75.629
5.7667,74.887,75.247
5.8452,74.575,75.002
5.9423,75.131,74.65
6.021,75.307,74.486
6.0806,75.062,75.143
6.159,74.306,75.747
6.2572,74.4,75.536


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_017.csv <==
x,qOut,qIn
0.039338,74.635,75.134
0.11769,74.865,75.576
0.19614,74.867,75.568
0.27549,75.325,74.443
0.35416,75.084,73.941
0.43153,74.801,75.238
0.50998,74.549,76.435
0.59031,75.191,76.301
0.66899,75.42,74.939
0.74536,75.252,73.839
0.82382,74.545,74.113
0.90514,74.55,75.26
0.98381,74.47,75.216
1.0592,74.684,74.429
1.1377,74.788,74.763
1.22,75.448,75.578
1.2986,75.414,75.348
1.373,74.961,74.856
1.4515,74.185,74.806
1.5348,74.452,74.966
1.6135,74.855,75.471
1.6869,75.486,75.321
1.7653,75.526,74.828
1.8496,75.61,75.221
1.9283,74.789,75.254
2.0007,74.231,74.472
2.0792,74.056,74.533
2.1644,74.879,75.417
2.2431,75.14,75.866
2.3145,75.039,74.967
2.393,74.65,74.347
2.4793,75.027,75.143
2.5579,75.092,75.436
2.6284,74.981,74.959
2.7068,74.591,75.057
2.7941,74.998,75.027
2.8728,75.169,74.291
2.9422,75.234,74.394
3.0207,74.799,75.5
3.1089,74.916,75.749
3.1876,74.724,75.24
3.256,74.793,75.137
3.3345,74.747,75.19
3.4237,75.279,75.129
3.5024,75.17,74.785
3.5699,74.92,74.572
3.6483,74.568,74.604
3.7386,75.058,74.899
3.8172,75.198,75.396
3.8837,75.039,75.71
3.9622,74.414,75.601
4.0534,74.549,75.28
4.1321,74.602,74.635
4.1975,74.9,74.179
4.276,74.95,74.59
4.3682,75.491,75.278
4.4469,75.386,75.406
4.5114,75.137,75.222
4.5898,74.619,75.069
4.683,74.794,75.035
4.7617,74.615,74.956
4.8252,74.505,75.02
4.9037,74.376,75.391
4.9979,75.128,75.238
5.0765,75.523,74.306
5.1391,75.608,74.278
5.2175,74.986,75.323
5.3127,74.814,75.845
5.3914,74.395,75.074
5.4529,74.451,74.623
5.5313,74.563,74.984
5.6275,75.306,75.24
5.7062,75.333,75.331
5.7667,75.079,75.499
5.8452,74.613,75.226
5.9423,74.995,74.692
6.021,75.132,74.486
6.0806,75.08,74.707
6.159,74.548,75.057
6.2572,74.683,75.144


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_018.csv <==
x,qOut,qIn
0.039338,74.33,75.923
0.11769,75.06,75.537
0.19614,75.472,74.76
0.27549,75.992,74.715
0.35416,75.411,75.099
0.43153,74.637,75.022
0.50998,74.12,74.959
0.59031,74.812,75.067
0.66899,75.285,75.287
0.74536,75.296,75.425
0.82382,74.643,75.143
0.90514,74.612,74.726
0.98381,74.485,74.54
1.0592,74.696,74.518
1.1377,74.802,74.719
1.22,75.478,75.192
1.2986,75.485,75.569
1.373,75.203,75.408
1.4515,74.602,75.074
1.5348,74.804,75.043
1.6135,74.821,75.023
1.6869,74.905,75.153
1.7653,74.758,75.184
1.8496,75.248,74.68
1.9283,75.261,75.042
2.0007,75.07,75.524
2.0792,74.459,74.993
2.1644,74.549,74.7
2.2431,74.454,75.324
2.3145,74.627,75.42
2.393,74.683,74.771
2.4793,75.341,74.495
2.5579,75.382,74.733
2.6284,75.209,74.859
2.7068,74.747,75.087
2.7941,75.023,75.79
2.8728,74.996,75.757
2.9422,74.945,74.822
3.0207,74.622,74.61
3.1089,74.977,74.7
3.1876,74.959,74.592
3.256,74.956,74.85
3.3345,74.74,75.205
3.4237,75.165,75.493
3.5024,75.097,75.631
3.5699,74.844,75.085
3.6483,74.288,74.692
3.7386,74.56,75.342
3.8172,74.689,75.331
3.8837,75.024,74.373
3.9622,75.125,74.542
4.0534,75.633,75.658
4.1321,75.338,75.676
4.1975,74.752,74.358
4.276,74.089,73.903
4.3682,74.489,75.234
4.4469,74.812,76.328
4.5114,75.088,75.316
4.5898,74.978,74.211
4.683,75.394,74.586
4.7617,75.308,75.55
4.8252,75.1,75.621
4.9037,74.619,75.157
4.9979,74.9,74.381
5.0765,74.913,73.742
5.1391,74.978,74.535
5.2175,74.71,75.9
5.3127,74.984,76.136
5.3914,74.77,75.626
5.4529,74.694,75.024
5.5313,74.607,74.404
5.6275,75.237,74.505
5.7062,75.275,75.243
5.7667,75.01,75.5
5.8452,74.581,75.093
5.9423,75.04,74.773
6.021,75.245,74.841
6.0806,75.011,74.621
6.159,74.146,74.635
6.2572,74.132,75.287


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_019.csv <==
x,qOut,qIn
0.039338,74.395,74.728
0.11769,74.543,75.03
0.19614,74.589,75.156
0.27549,75.255,75.658
0.35416,75.324,75.651
0.43153,75.229,74.687
0.50998,74.849,74.177
0.59031,75.139,74.659
0.66899,75.03,74.735
0.74536,74.835,74.596
0.82382,74.46,75.538
0.90514,74.915,76.005
0.98381,75.104,74.904
1.0592,75.152,74.348
1.1377,74.69,74.999
1.22,74.831,75.589
1.2986,74.737,75.15
1.373,74.992,74.968
1.4515,75.087,75.226
1.5348,75.546,74.981
1.6135,75.102,74.601
1.6869,74.444,74.922
1.7653,73.899,75.488
1.8496,74.521,75.63
1.9283,75.02,74.95
2.0007,75.321,74.381
2.0792,75.053,74.395
2.1644,75.208,74.637
2.2431,74.906,75.244
2.3145,74.766,76.167
2.393,74.635,76.094
2.4793,75.252,74.869
2.5579,75.312,74.266
2.6284,75.025,74.993
2.7068,74.408,75.486
2.7941,74.69,75.154
2.8728,74.92,74.354
2.9422,75.242,74.366
3.0207,75.042,75.584
3.1089,75.116,76.186
3.1876,74.537,74.977
3.256,74.206,74.234
3.3345,74.154,74.532
3.4237,75.117,74.865
3.5024,75.632,75.172
3.5699,75.691,75.208
3.6483,75.084,75.073
3.7386,75.032,75.476
3.8172,74.794,75.464
3.8837,74.777,75.076
3.9622,74.506,75.086
4.0534,74.867,74.856
4.1321,74.826,74.343
4.1975,74.997,74.568
4.276,74.959,75.324
4.3682,75.338,75.738
4.4469,74.938,75.245
4.5114,74.481,74.604
4.5898,74.142,74.624
4.683,74.815,75.113
4.7617,75.158,75.581
4.8252,75.25,75.426
4.9037,74.987,74.973
4.9979,75.355,74.997
5.0765,75.304,74.907
5.1391,74.99,74.3
5.2175,74.31,74.285
5.3127,74.497,75.159
5.3914,74.655,75.774
5.4529,75.023,75.371
5.5313,75.007,74.88
5.6275,75.338,74.982
5.7062,74.975,75.421
5.7667,74.659,75.368
5.8452,74.44,74.844
5.9423,75.15,74.432
6.021,75.449,74.938
6.0806,75.347,75.631
6.159,74.646,75.43
6.2572,74.58,74.704


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_020.csv <==
x,qOut,qIn
0.039338,74.446,75.737
0.11769,74.286,75.194
0.19614,74.402,74.439
0.27549,75.314,74.936
0.35416,75.491,75.292
0.43153,75.036,74.966
0.50998,74.175,75.356
0.59031,74.382,75.866
0.66899,74.808,75.386
0.74536,75.41,74.512
0.82382,75.367,74.273
0.90514,75.431,74.792
0.98381,74.733,75.012
1.0592,74.381,74.796
1.1377,74.358,75.122
1.22,75.212,75.737
1.2986,75.39,75.481
1.373,75.068,74.348
1.4515,74.424,74.216
1.5348,74.743,75.403
1.6135,75.056,75.818
1.6869,75.4,74.751
1.7653,75.241,74.309
1.8496,75.394,75.537
1.9283,74.895,75.954
2.0007,74.448,74.848
2.0792,74.077,74.531
2.1644,74.699,74.623
2.2431,75.046,74.636
2.3145,75.251,75.038
2.393,74.969,75.416
2.4793,75.159,75.134
2.5579,74.887,74.811
2.6284,74.737,75.104
2.7068,74.515,75.273
2.7941,75.037,75.085
2.8728,75.088,75.139
2.9422,75.06,75.335
3.0207,74.838,75.139
3.1089,75.272,74.943
3.1876,75.187,75.097
3.256,74.82,74.974
3.3345,74.221,74.747
3.4237,74.571,75.22
3.5024,74.846,75.509
3.5699,75.098,74.699
3.6483,74.861,74.339
3.7386,75.105,75.096
3.8172,74.923,75.533
3.8837,74.893,74.785
3.9622,74.734,74.247
4.0534,75.236,74.845
4.1321,75.21,76.188
4.1975,75.053,76.148
4.276,74.635,74.86
4.3682,74.951,74.304
4.4469,74.943,74.805
4.5114,74.947,74.732
4.5898,74.685,74.621
4.683,75.046,75.049
4.7617,74.952,75.399
4.8252,74.854,75.551
4.9037,74.543,75.57
4.9979,74.889,75.285
5.0765,74.781,75.083
5.1391,74.678,74.539
5.2175,74.562,74.063
5.3127,75.3,74.759
5.3914,75.615,75.757
5.4529,75.465,75.621
5.5313,74.667,74.898
5.6275,74.547,74.404
5.7062,74.414,74.379
5.7667,74.614,74.902
5.8452,74.625,75.913
5.9423,75.262,76.183
6.021,75.41,74.967
6.0806,75.496,74.072
6.159,75.059,74.388
6.2572,75.004,75.205


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_021.csv <==
x,qOut,qIn
0.039338,75.568,75.564
0.11769,75.606,75.173
0.19614,74.726,74.409
0.27549,74.391,74.408
0.35416,74.141,75.087
0.43153,74.539,75.477
0.50998,74.834,75.629
0.59031,75.533,75.161
0.66899,75.382,74.304
0.74536,75.053,74.65
0.82382,74.584,75.439
0.90514,74.966,75.116
0.98381,75.051,74.593
1.0592,75.095,75.091
1.1377,74.864,75.424
1.22,75.204,75.412
1.2986,75.002,75.391
1.373,74.666,74.993
1.4515,74.261,74.711
1.5348,74.825,75.016
1.6135,75.188,74.934
1.6869,75.332,74.56
1.7653,74.881,75.012
1.8496,74.937,75.75
1.9283,74.7,75.17
2.0007,74.707,74.457
2.0792,74.55,74.847
2.1644,75.025,75.393
2.2431,74.998,75.048
2.3145,75.025,74.506
2.393,74.895,74.94
2.4793,75.369,75.973
2.5579,75.239,75.604
2.6284,74.893,74.145
2.7068,74.367,73.907
2.7941,74.73,75.062
2.8728,74.887,75.661
2.9422,75.014,75.58
3.0207,74.813,75.583
3.1089,75.183,75.14
3.1876,75.074,74.603
3.256,74.863,74.674
3.3345,74.426,74.899
3.4237,74.809,74.676
3.5024,74.961,74.419
3.5699,75.175,74.915
3.6483,74.993,75.608
3.7386,75.189,75.743
3.8172,74.734,75.432
3.8837,74.37,75.284
3.9622,74.201,74.982
4.0534,75.068,74.562
4.1321,75.576,74.878
4.1975,75.661,75.358
4.276,75.052,75.155
4.3682,74.936,74.879
4.4469,74.588,74.813
4.5114,74.486,74.883
4.5898,74.225,75.138
4.683,74.689,75.544
4.7617,74.789,75.568
4.8252,75.057,74.972
4.9037,75.13,74.408
4.9979,75.661,74.378
5.0765,75.427,75.186
5.1391,74.927,76.036
5.2175,74.36,75.925
5.3127,74.793,74.875
5.3914,75.049,73.752
5.4529,75.09,73.978
5.5313,74.617,75.241
5.6275,74.786,75.622
5.7062,74.761,75.225
5.7667,75.026,75.195
5.8452,75.062,74.976
5.9423,75.458,75.089
6.021,75.012,75.322
6.0806,74.453,74.975
6.159,74.117,74.888
6.2572,74.955,75.24


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_022.csv <==
x,qOut,qIn
0.039338,74.572,75.954
0.11769,74.519,75.709
0.19614,74.495,74.565
0.27549,75.129,74.138
0.35416,75.108,75.102
0.43153,74.843,75.393
0.50998,74.369,74.622
0.59031,74.8,74.671
0.66899,75.077,75.503
0.74536,75.345,75.567
0.82382,75.096,75.313
0.90514,75.204,75.139
0.98381,74.749,74.501
1.0592,74.549,74.274
1.1377,74.514,75.047
1.22,75.282,75.814
1.2986,75.419,75.612
1.373,75.098,74.586
1.4515,74.411,74.306
1.5348,74.592,75.237
1.6135,74.702,75.589
1.6869,74.844,74.862
1.7653,74.697,74.484
1.8496,75.211,74.885
1.9283,75.332,75.168
2.0007,75.277,75.05
2.0792,74.698,75.249
2.1644,74.734,75.902
2.2431,74.579,75.604
2.3145,74.809,74.141
2.393,74.884,73.823
2.4793,75.397,75.324
2.5579,75.123,76.103
2.6284,74.775,74.867
2.7068,74.464,74.066
2.7941,75.025,74.668
2.8728,75.137,75.443
2.9422,74.879,75.544
3.0207,74.315,75.463
3.1089,74.702,75.386
3.1876,75.07,75.327
3.256,75.454,74.913
3.3345,75.216,74.4
3.4237,75.245,74.26
3.5024,74.699,74.552
3.5699,74.501,75.202
3.6483,74.481,75.652
3.7386,75.198,75.413
3.8172,75.203,75.309
3.8837,74.812,75.307
3.9622,74.243,74.703
4.0534,74.721,74.493
4.1321,75.175,74.875
4.1975,75.573,74.867
4.276,75.364,74.954
4.3682,75.404,75.48
4.4469,74.8,75.804
4.5114,74.326,75.171
4.5898,73.958,74.396
4.683,74.584,74.532
4.7617,74.925,75.253
4.8252,75.216,75.704
4.9037,75.135,75.624
4.9979,75.495,75.044
5.0765,75.219,74.898
5.1391,74.79,74.743
5.2175,74.219,74.483
5.3127,74.572,74.948
5.3914,74.751,75.279
5.4529,75.024,74.91
5.5313,75.023,74.859
5.6275,75.471,75.068
5.7062,75.212,74.748
5.7667,74.745,74.877
5.8452,74.262,75.766
5.9423,74.848,75.759
6.021,75.304,75.01
6.0806,75.535,74.637
6.159,75.073,74.407
6.2572,74.999,74.922


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_023.csv <==
x,qOut,qIn
0.039338,75.59,75.444
0.11769,75.631,74.653
0.19614,74.898,74.618
0.27549,74.707,75.047
0.35416,74.441,75.018
0.43153,74.594,74.892
0.50998,74.603,75.209
0.59031,75.197,75.527
0.66899,75.224,75.288
0.74536,75.235,74.826
0.82382,74.929,74.7
0.90514,75.164,74.751
0.98381,74.887,74.833
1.0592,74.732,75.032
1.1377,74.58,75.246
1.22,75.156,75.743
1.2986,75.149,75.935
1.373,74.855,74.742
1.4515,74.348,73.673
1.5348,74.748,74.475
1.6135,74.984,75.834
1.6869,75.176,75.486
1.7653,74.98,74.911
1.8496,75.279,75.303
1.9283,75.045,75.662
2.0007,74.706,74.901
2.0792,74.201,74.285
2.1644,74.621,74.663
2.2431,74.9,75.193
2.3145,75.284,74.782
2.393,75.249,74.558
2.4793,75.494,75.525
2.5579,74.956,75.599
2.6284,74.422,74.573
2.7068,74.083,74.613
2.7941,74.838,75.214
2.8728,75.312,75.517
2.9422,75.5,75.059
3.0207,75.136,74.391
3.1089,75.246,74.886
3.1876,74.936,75.695
3.256,74.666,75.597
3.3345,74.266,75.319
3.4237,74.692,74.935
3.5024,74.831,74.272
3.5699,74.986,74.154
3.6483,74.807,75.02
3.7386,75.169,75.769
3.8172,75.028,75.343
3.8837,74.912,74.578
3.9622,74.638,74.584
4.0534,75.04,75.27
4.1321,74.95,75.62
4.1975,74.778,75.554
4.276,74.548,75.317
4.3682,75.197,74.924
4.4469,75.502,74.915
4.5114,75.38,74.688
4.5898,74.579,74.465
4.683,74.461,75.173
4.7617,74.376,75.71
4.8252,74.763,74.896
4.9037,74.906,74.084
4.9979,75.38,74.398
5.0765,75.031,75.622
5.1391,74.672,76.286
5.2175,74.451,75.729
5.3127,75.218,74.411
5.3914,75.6,74.23
5.4529,75.516,75.053
5.5313,74.772,75.103
5.6275,74.68,74.714
5.7062,74.54,75.098
5.7667,74.786,75.406
5.8452,74.799,75.363
5.9423,75.19,75.553
6.021,74.807,75.118
6.0806,74.421,74.346
6.159,74.213,74.629
6.2572,75.063,75.552


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_024.csv <==
x,qOut,qIn
0.039338,74.411,75.06
0.11769,74.658,75.093
0.19614,74.907,74.772
0.27549,75.734,74.937
0.35416,75.787,74.931
0.43153,75.333,74.921
0.50998,74.437,75.386
0.59031,74.41,75.551
0.66899,74.401,75.104
0.74536,74.628,74.672
0.82382,74.708,74.492
0.90514,75.423,74.882
0.98381,75.581,75.511
1.0592,75.392,75.22
1.1377,74.723,74.88
1.22,74.778,75.337
1.2986,74.71,75.08
1.373,74.797,74.319
1.4515,74.579,74.633
1.5348,74.976,75.566
1.6135,74.977,76.074
1.6869,75.101,75.391
1.7653,74.933,74.278
1.8496,75.221,74.165
1.9283,74.868,75.19
2.0007,74.559,75.595
2.0792,74.33,75.064
2.1644,75.026,74.543
2.2431,75.326,74.844
2.3145,75.302,75.391
2.393,74.729,75.507
2.4793,74.774,75.287
2.5579,74.617,75.187
2.6284,74.786,74.694
2.7068,74.883,74.222
2.7941,75.5,74.921
2.8728,75.335,75.786
2.9422,74.842,75.341
3.0207,74.258,74.547
3.1089,74.705,74.682
3.1876,75.025,75.468
3.256,75.091,75.646
3.3345,74.63,75.386
3.4237,74.854,74.925
3.5024,74.948,74.415
3.5699,75.23,74.291
3.6483,75.049,74.779
3.7386,75.189,75.331
3.8172,74.701,75.622
3.8837,74.509,75.291
3.9622,74.476,74.772
4.0534,75.2,75.143
4.1321,75.252,75.221
4.1975,74.955,74.693
4.276,74.503,75.096
4.3682,75.015,75.804
4.4469,75.36,75.565
4.5114,75.398,74.528
4.5898,74.726,74.056
4.683,74.585,74.907
4.7617,74.319,75.225
4.8252,74.536,74.701
4.9037,74.714,75.078
4.9979,75.439,75.625
5.0765,75.424,74.618
5.1391,75.135,73.731
5.2175,74.576,74.795
5.3127,74.868,76.359
5.3914,74.987,76.033
5.4529,75.187,74.998
5.5313,75.041,74.798
5.6275,75.306,74.899
5.7062,74.904,74.865
5.7667,74.473,74.594
5.8452,74.137,74.325
5.9423,74.815,74.952
6.021,75.2,76.181
6.0806,75.234,76.084
6.159,74.62,74.853
6.2572,74.586,74.34


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_025.csv <==
x,qOut,qIn
0.039338,75.004,73.954
0.11769,74.786,74.651
0.19614,74.479,75.178
0.27549,74.956,75.447
0.35416,75.027,75.491
0.43153,75.02,75.322
0.50998,74.722,75.132
0.59031,75.045,74.963
0.66899,74.92,74.865
0.74536,74.8,74.745
0.82382,74.656,74.524
0.90514,75.337,74.549
0.98381,75.565,75.262
1.0592,75.284,75.601
1.1377,74.375,75.367
1.22,74.272,75.318
1.2986,74.308,75.325
1.373,74.766,75.056
1.4515,74.975,74.558
1.5348,75.587,74.462
1.6135,75.453,75.539
1.6869,75.152,75.602
1.7653,74.611,74.656
1.8496,74.799,74.834
1.9283,74.644,75.269
2.0007,74.516,74.558
2.0792,74.287,74.282
2.1644,74.907,75.211
2.2431,75.21,75.862
2.3145,75.413,75.524
2.393,75.151,75.125
2.4793,75.319,74.636
2.5579,74.946,74.768
2.6284,74.641,75.614
2.7068,74.357,75.777
2.7941,74.965,74.921
2.8728,75.205,74.033
2.9422,75.203,74.519
3.0207,74.685,75.648
3.1089,74.746,75.538
3.1876,74.538,74.169
3.256,74.62,74.218
3.3345,74.684,75.415
3.4237,75.4,76.025
3.5024,75.464,75.714
3.5699,75.185,75.119
3.6483,74.628,74.527
3.7386,74.947,74.478
3.8172,75.117,74.777
3.8837,75.158,74.986
3.9622,74.693,75.401
4.0534,74.825,75.891
4.1321,74.713,75.299
4.1975,74.807,74.269
4.276,74.568,74.385
4.3682,74.843,75.24
4.4469,74.637,75.378
4.5114,74.753,75.146
4.5898,74.953,75.203
4.683,75.716,74.947
4.7617,75.578,74.472
4.8252,74.856,74.769
4.9037,74.004,75.418
4.9979,74.395,75.516
5.0765,74.953,75.122
5.1391,75.441,74.754
5.2175,75.249,74.716
5.3127,75.3,75.213
5.3914,74.774,75.18
5.4529,74.501,74.761
5.5313,74.402,74.878
5.6275,75.163,75.29
5.7062,75.376,75.278
5.7667,75.154,74.935
5.8452,74.484,74.791
5.9423,74.64,75.01
6.021,74.758,75.538
6.0806,75.032,75.883
6.159,74.93,75.514
6.2572,75.261,74.34


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_026.csv <==
x,qOut,qIn
0.039338,74.711,75.006
0.11769,74.407,74.704
0.19614,74.228,74.548
0.27549,74.884,75.08
0.35416,75.036,75.502
0.43153,75.015,75.465
0.50998,74.664,75.149
0.59031,74.956,74.617
0.66899,74.863,74.681
0.74536,74.777,75.527
0.82382,74.552,75.726
0.90514,75.11,74.681
0.98381,75.295,74.303
1.0592,75.306,75.186
1.1377,74.818,75.671
1.22,74.877,75.432
1.2986,74.61,74.924
1.373,74.624,74.484
1.4515,74.629,74.571
1.5348,75.296,75.513
1.6135,75.322,75.492
1.6869,75.059,74.309
1.7653,74.563,74.225
1.8496,74.92,75.308
1.9283,75.064,76.085
2.0007,75.059,75.664
2.0792,74.62,74.758
2.1644,74.86,74.533
2.2431,74.887,74.723
2.3145,75.065,74.663
2.393,74.882,74.885
2.4793,75.158,75.556
2.5579,74.879,76.053
2.6284,74.763,75.269
2.7068,74.571,74.229
2.7941,75.011,74.245
2.8728,74.838,75.04
2.9422,74.622,75.198
3.0207,74.5,75.081
3.1089,75.302,75.461
3.1876,75.655,75.532
3.256,75.392,74.664
3.3345,74.459,74.36
3.4237,74.352,75.248
3.5024,74.427,75.534
3.5699,74.928,75.089
3.6483,75.156,75.118
3.7386,75.678,74.851
3.8172,75.316,74.438
3.8837,74.693,74.761
3.9622,74.045,75.395
4.0534,74.517,75.828
4.1321,74.946,75.384
4.1975,75.311,74.562
4.276,75.114,74.605
4.3682,75.265,75.324
4.4469,74.868,75.174
4.5114,74.662,74.477
4.5898,74.551,74.369
4.683,75.242,74.688
4.7617,75.366,75.457
4.8252,75.064,76.13
4.9037,74.359,75.833
4.9979,74.545,75.134
5.0765,74.74,75.116
5.1391,75.107,74.957
5.2175,75.073,74.454
5.3127,75.418,74.38
5.3914,75.114,75.091
5.4529,74.852,75.436
5.5313,74.507,74.906
5.6275,74.869,74.677
5.7062,74.721,75.24
5.7667,74.477,75.118
5.8452,74.212,74.693
5.9423,74.953,74.839
6.021,75.486,75.348
6.0806,75.812,75.544
6.159,75.433,75.251
6.2572,75.326,74.961


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_027.csv <==
x,qOut,qIn
0.039338,74.834,75.496
0.11769,75.089,74.992
0.19614,75.117,75.382
0.27549,75.399,75.764
0.35416,74.733,74.754
0.43153,74.143,73.811
0.50998,73.985,74.43
0.59031,75.019,75.584
0.66899,75.666,75.561
0.74536,75.671,75.079
0.82382,74.839,74.842
0.90514,74.574,74.875
0.98381,74.312,75.189
1.0592,74.526,75.149
1.1377,74.692,75.166
1.22,75.477,75.501
1.2986,75.627,75.209
1.373,75.489,74.463
1.4515,74.82,74.507
1.5348,74.743,75.23
1.6135,74.432,75.438
1.6869,74.484,74.933
1.7653,74.567,74.851
1.8496,75.307,75.33
1.9283,75.371,75.1
2.0007,75.075,74.49
2.0792,74.493,74.571
2.1644,74.821,74.829
2.2431,75.059,75.215
2.3145,75.281,75.522
2.393,74.996,75.324
2.4793,75.134,75.09
2.5579,74.794,75.572
2.6284,74.639,75.604
2.7068,74.471,74.668
2.7941,75.076,74.434
2.8728,75.196,74.994
2.9422,75.137,74.864
3.0207,74.707,74.847
3.1089,74.896,75.332
3.1876,74.714,75.036
3.256,74.598,74.554
3.3345,74.376,75.009
3.4237,74.951,75.628
3.5024,75.155,75.562
3.5699,75.278,74.636
3.6483,75.067,74.113
3.7386,75.406,75.068
3.8172,75.227,75.677
3.8837,74.908,74.848
3.9622,74.385,74.563
4.0534,74.71,75.369
4.1321,74.822,75.477
4.1975,74.925,74.602
4.276,74.658,74.718
4.3682,74.984,75.634
4.4469,74.923,75.8
4.5114,74.982,75.261
4.5898,74.828,74.73
4.683,75.213,74.235
4.7617,74.984,74.23
4.8252,74.69,75.092
4.9037,74.363,75.901
4.9979,74.93,75.489
5.0765,75.161,74.296
5.1391,75.17,74.502
5.2175,74.727,75.763
5.3127,74.922,76.275
5.3914,74.845,75.061
5.4529,74.968,74.036
5.5313,74.976,74.153
5.6275,75.515,74.831
5.7062,75.313,75.453
5.7667,74.723,75.568
5.8452,74.02,75.457
5.9423,74.449,75.359
6.021,74.923,74.377
6.0806,75.249,73.812
6.159,74.895,74.849
6.2572,74.999,75.875


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_028.csv <==
x,qOut,qIn
0.039338,74.924,75.565
0.11769,74.628,74.692
0.19614,74.294,74.537
0.27549,74.88,74.571
0.35416,75.17,74.69
0.43153,75.298,75.146
0.50998,75.053,75.501
0.59031,75.371,75.441
0.66899,75.212,74.782
0.74536,74.796,74.481
0.82382,74.019,75.149
0.90514,74.177,75.812
0.98381,74.407,75.386
1.0592,75.049,74.836
1.1377,75.427,74.75
1.22,75.972,74.716
1.2986,75.419,74.716
1.373,74.552,75.094
1.4515,73.914,75.325
1.5348,74.58,75.009
1.6135,75.168,74.429
1.6869,75.375,74.706
1.7653,74.897,75.74
1.8496,74.941,76.07
1.9283,74.769,75.133
2.0007,74.912,74.566
2.0792,74.928,74.838
2.1644,75.436,75.114
2.2431,75.187,75.32
2.3145,74.727,75.211
2.393,74.239,74.674
2.4793,74.745,74.806
2.5579,75.03,75.247
2.6284,75.033,74.662
2.7068,74.525,74.279
2.7941,74.725,74.939
2.8728,74.808,75.589
2.9422,75.141,75.684
3.0207,75.155,75.505
3.1089,75.531,75.141
3.1876,75.158,74.725
3.256,74.762,74.377
3.3345,74.417,74.838
3.4237,74.987,75.778
3.5024,75.169,75.359
3.5699,75.081,74.483
3.6483,74.575,74.923
3.7386,74.725,75.583
3.8172,74.593,74.904
3.8837,74.556,74.348
3.9622,74.451,74.981
4.0534,75.172,75.8
4.1321,75.513,75.244
4.1975,75.551,74.646
4.276,74.94,74.923
4.3682,74.862,74.936
4.4469,74.59,74.836
4.5114,74.718,74.842
4.5898,74.763,74.891
4.683,75.356,75.421
4.7617,75.25,75.382
4.8252,74.975,74.706
4.9037,74.505,74.751
4.9979,74.844,75.541
5.0765,74.892,75.494
5.1391,74.953,74.649
5.2175,74.79,74.456
5.3127,75.235,74.7
5.3914,75.142,75.073
5.4529,74.847,75.671
5.5313,74.334,75.65
5.6275,74.693,74.904
5.7062,74.867,74.902
5.7667,75.016,75.685
5.8452,74.774,75.507
5.9423,75.103,74.215
6.021,75.022,73.688
6.0806,75.027,74.68
6.159,74.813,75.795
6.2572,75.16,76.248


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_029.csv <==
x,qOut,qIn
0.039338,74.983,75.624
0.11769,74.89,75.269
0.19614,74.532,74.713
0.27549,74.905,75.604
0.35416,74.944,75.909
0.43153,75.022,74.553
0.50998,74.949,74.105
0.59031,75.504,75.032
0.66899,75.46,75.462
0.74536,75.059,75.041
0.82382,74.37,74.877
0.90514,74.58,74.987
0.98381,74.694,75.117
1.0592,74.776,75.363
1.1377,74.485,75.546
1.22,74.884,75.284
1.2986,75.022,74.355
1.373,75.267,74.079
1.4515,75.124,74.927
1.5348,75.37,75.549
1.6135,74.972,75.219
1.6869,74.656,74.802
1.7653,74.396,74.94
1.8496,74.986,75.399
1.9283,75.115,75.262
2.0007,74.989,74.842
2.0792,74.598,74.668
2.1644,75.038,74.786
2.2431,75.259,75.059
2.3145,75.308,75.169
2.393,74.761,75.43
2.4793,74.733,75.641
2.5579,74.459,74.832
2.6284,74.58,74.434
2.7068,74.626,75.153
2.7941,75.24,75.245
2.8728,75.178,74.876
2.9422,75.011,75.005
3.0207,74.693,75.243
3.1089,75.09,75.574
3.1876,75.017,75.232
3.256,74.759,74.584
3.3345,74.333,74.49
3.4237,74.819,74.803
3.5024,75.117,75.112
3.5699,75.318,75.274
3.6483,75.021,75.432
3.7386,75.189,75.66
3.8172,74.904,75.373
3.8837,74.733,74.078
3.9622,74.464,73.496
4.0534,74.969,74.864
4.1321,75.075,76.123
4.1975,75.157,75.83
4.276,74.936,75.318
4.3682,75.223,74.835
4.4469,74.921,74.216
4.5114,74.529,74.604
4.5898,74.13,75.813
4.683,74.77,75.889
4.7617,75.248,74.805
4.8252,75.59,74.449
4.9037,75.192,74.934
4.9979,74.989,75.33
5.0765,74.242,74.999
5.1391,74.011,74.579
5.2175,74.212,74.623
5.3127,75.361,75.305
5.3914,75.851,75.527
5.4529,75.634,74.643
5.5313,74.699,74.485
5.6275,74.567,75.777
5.7062,74.619,76.385
5.7667,75.063,75.154
5.8452,75.104,74.151
5.9423,75.419,74.574
6.021,74.986,75.316
6.0806,74.664,74.884
6.159,74.383,74.288
6.2572,74.921,74.665


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_030.csv <==
x,qOut,qIn
0.039338,74.778,75.18
0.11769,74.354,74.567
0.19614,74.341,74.397
0.27549,75.299,75.291
0.35416,75.602,75.777
0.43153,75.126,75.01
0.50998,74.102,74.438
0.59031,74.133,74.887
0.66899,74.502,75.338
0.74536,75.153,74.966
0.82382,75.311,74.768
0.90514,75.696,74.976
0.98381,75.314,75.203
1.0592,74.948,75.184
1.1377,74.537,75.02
1.22,74.926,75.248
1.2986,74.884,75.502
1.373,74.796,74.841
1.4515,74.588,74.36
1.5348,75.123,74.901
1.6135,75.188,75.087
1.6869,74.995,74.606
1.7653,74.515,74.995
1.8496,74.839,75.932
1.9283,74.94,75.981
2.0007,74.963,75.032
2.0792,74.625,74.342
2.1644,74.959,74.586
2.2431,74.998,74.971
2.3145,75.107,74.939
2.393,74.909,75.123
2.4793,75.231,75.412
2.5579,75.001,75.328
2.6284,74.719,75.129
2.7068,74.276,74.857
2.7941,74.675,74.222
2.8728,74.821,74.562
2.9422,75.071,75.37
3.0207,75.104,75.168
3.1089,75.618,75.078
3.1876,75.405,75.363
3.256,74.869,75.197
3.3345,74.183,75.099
3.4237,74.533,75.303
3.5024,74.837,75.222
3.5699,75.148,74.929
3.6483,75.044,74.849
3.7386,75.356,75.116
3.8172,75.054,75.055
3.8837,74.64,74.559
3.9622,74.126,74.64
4.0534,74.562,75.043
4.1321,74.823,75.432
4.1975,75.062,75.339
4.276,74.912,74.81
4.3682,75.287,75.017
4.4469,75.18,75.824
4.5114,75.079,75.604
4.5898,74.783,74.767
4.683,75.169,74.252
4.7617,75.105,74.256
4.8252,74.955,74.974
4.9037,74.54,75.836
4.9979,74.827,75.75
5.0765,74.766,75.037
5.1391,74.753,74.775
5.2175,74.552,74.646
5.3127,75.035,74.473
5.3914,75.067,75.475
5.4529,75.06,76.378
5.5313,74.903,75.317
5.6275,75.409,73.737
5.7062,75.358,73.876
5.7667,74.886,75.084
5.8452,74.083,75.755
5.9423,74.324,75.778
6.021,74.715,75.244
6.0806,75.316,74.754
6.159,75.337,75.012
6.2572,75.47,75.39


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_031.csv <==
x,qOut,qIn
0.039338,74.626,74.632
0.11769,74.514,74.304
0.19614,74.545,75.103
0.27549,75.337,75.67
0.35416,75.478,75.339
0.43153,75.21,74.547
0.50998,74.543,74.133
0.59031,74.658,74.772
0.66899,74.629,75.415
0.74536,74.682,75.15
0.82382,74.509,75.114
0.90514,75.057,75.334
0.98381,75.247,74.997
1.0592,75.379,74.86
1.1377,75.051,75.222
1.22,75.212,75.289
1.2986,74.927,75.255
1.373,74.859,75.157
1.4515,74.709,74.672
1.5348,75.135,74.399
1.6135,74.882,75.113
1.6869,74.51,75.737
1.7653,74.182,75.394
1.8496,74.855,74.964
1.9283,75.25,74.768
2.0007,75.329,74.379
2.0792,74.853,74.535
2.1644,74.988,75.358
2.2431,74.904,75.648
2.3145,75.023,75.245
2.393,74.902,74.921
2.4793,75.266,75.025
2.5579,74.979,75.21
2.6284,74.618,75.199
2.7068,74.261,75.234
2.7941,74.89,74.844
2.8728,75.271,74.22
2.9422,75.389,74.647
3.0207,74.838,75.416
3.1089,74.764,75.311
3.1876,74.438,75.214
3.256,74.548,75.685
3.3345,74.667,75.445
3.4237,75.386,74.453
3.5024,75.38,73.904
3.5699,75.115,74.588
3.6483,74.668,75.711
3.7386,75.064,76.244
3.8172,75.174,75.351
3.8837,75.059,74.304
3.9622,74.47,74.513
4.0534,74.568,75.304
4.1321,74.504,75.134
4.1975,74.732,74.489
4.276,74.878,74.479
4.3682,75.578,75.505
4.4469,75.543,76.265
4.5114,75.022,75.426
4.5898,74.136,74.694
4.683,74.275,74.799
4.7617,74.567,74.608
4.8252,75.117,74.542
4.9037,75.26,75.374
4.9979,75.657,75.799
5.0765,75.231,74.818
5.1391,74.743,74.142
5.2175,74.267,74.643
5.3127,74.706,75.555
5.3914,74.804,75.467
5.4529,74.838,75.038
5.5313,74.775,75.235
5.6275,75.46,75.132
5.7062,75.637,74.453
5.7667,75.281,74.47
5.8452,74.427,75.02
5.9423,74.504,75.299
6.021,74.729,74.787
6.0806,75.132,74.926
6.159,74.962,75.982
6.2572,75.077,76.025


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_032.csv <==
x,qOut,qIn
0.039338,75.442,75.1
0.11769,75.145,75.371
0.19614,74.448,75.566
0.27549,74.654,75.554
0.35416,74.89,75.196
0.43153,75.262,74.687
0.50998,75.019,74.572
0.59031,75.013,75.025
0.66899,74.424,75.306
0.74536,74.306,74.753
0.82382,74.471,74.515
0.90514,75.376,75.227
0.98381,75.474,75.403
1.0592,74.996,75.088
1.1377,74.24,75.285
1.22,74.574,75.444
1.2986,75.025,74.723
1.373,75.474,74.299
1.4515,75.286,74.81
1.5348,75.367,74.901
1.6135,74.883,74.635
1.6869,74.647,75.353
1.7653,74.443,75.984
1.8496,74.972,75.646
1.9283,74.943,74.985
2.0007,74.793,74.681
2.0792,74.514,74.778
2.1644,75.071,75.259
2.2431,75.294,75.415
2.3145,75.327,74.805
2.393,74.872,74.313
2.4793,74.93,74.761
2.5579,74.597,75.706
2.6284,74.407,75.555
2.7068,74.202,74.714
2.7941,74.878,74.69
2.8728,75.221,75.392
2.9422,75.448,75.211
3.0207,75.169,74.742
3.1089,75.321,74.836
3.1876,74.979,75.07
3.256,74.807,75.283
3.3345,74.585,75.309
3.4237,75.044,74.703
3.5024,74.931,74.418
3.5699,74.711,74.558
3.6483,74.42,75.11
3.7386,74.998,76.193
3.8172,75.23,75.717
3.8837,75.213,74.482
3.9622,74.762,74.601
4.0534,74.958,75.163
4.1321,74.87,74.72
4.1975,74.843,74.535
4.276,74.627,75.43
4.3682,75.105,76.097
4.4469,75.149,75.606
4.5114,74.984,74.571
4.5898,74.378,74.081
4.683,74.512,74.698
4.7617,74.532,75.517
4.8252,74.909,74.959
4.9037,75.133,74.305
4.9979,75.741,75.214
5.0765,75.457,76.224
5.1391,74.819,75.473
5.2175,74.115,74.526
5.3127,74.535,74.678
5.3914,74.935,75.074
5.4529,75.303,74.887
5.5313,75.191,75.046
5.6275,75.433,75.717
5.7062,75.035,75.345
5.7667,74.621,74.015
5.8452,74.2,73.861
5.9423,74.694,75.149
6.021,74.872,76.216
6.0806,74.962,75.446
6.159,74.833,74.27
6.2572,75.377,74.385


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_033.csv <==
x,qOut,qIn
0.039338,75.391,74.998
0.11769,75.279,74.641
0.19614,74.704,75.064
0.27549,74.812,75.23
0.35416,74.72,75.041
0.43153,74.802,75.443
0.50998,74.7,75.27
0.59031,75.195,74.165
0.66899,75.129,73.969
0.74536,74.878,74.814
0.82382,74.374,75.58
0.90514,74.731,75.998
0.98381,74.932,75.424
1.0592,75.213,74.475
1.1377,75.059,74.65
1.22,75.289,75.84
1.2986,74.912,75.703
1.373,74.707,74.352
1.4515,74.624,73.958
1.5348,75.298,74.593
1.6135,75.306,75.525
1.6869,74.778,75.577
1.7653,73.944,75.069
1.8496,74.205,74.947
1.9283,74.634,75.218
2.0007,75.183,75.505
2.0792,75.208,75.476
2.1644,75.532,74.992
2.2431,75.209,74.601
2.3145,75.007,74.5
2.393,74.754,74.656
2.4793,75.135,75.214
2.5579,74.867,75.644
2.6284,74.464,75.572
2.7068,74.134,75.142
2.7941,74.839,74.621
2.8728,75.274,74.425
2.9422,75.343,74.419
3.0207,74.893,74.693
3.1089,75.13,75.433
3.1876,75.198,76.273
3.256,75.276,75.656
3.3345,74.811,74.272
3.4237,74.793,74.337
3.5024,74.409,75.401
3.5699,74.452,75.263
3.6483,74.621,74.783
3.7386,75.486,75.262
3.8172,75.632,75.791
3.8837,75.246,75.044
3.9622,74.337,74.208
4.0534,74.276,74.59
4.1321,74.298,75.366
4.1975,74.702,74.963
4.276,74.961,74.689
4.3682,75.673,75.424
4.4469,75.579,75.389
4.5114,75.085,74.606
4.5898,74.353,74.812
4.683,74.628,75.369
4.7617,74.897,75.327
4.8252,75.204,74.749
4.9037,75.066,74.397
4.9979,75.332,75.044
5.0765,75.01,75.82
5.1391,74.682,75.493
5.2175,74.291,74.928
5.3127,74.781,74.744
5.3914,74.973,75.036
5.4529,75.068,75.146
5.5313,74.785,74.765
5.6275,75.097,74.733
5.7062,75.013,75.403
5.7667,74.971,75.472
5.8452,74.681,74.873
5.9423,75.003,74.514
6.021,74.847,74.77
6.0806,74.732,75.157
6.159,74.568,75.469
6.2572,75.203,75.57


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_034.csv <==
x,qOut,qIn
0.039338,75.12,75.354
0.11769,74.968,75.228
0.19614,74.713,75.073
0.27549,75.218,74.626
0.35416,75.254,74.553
0.43153,74.889,74.907
0.50998,74.116,75.227
0.59031,74.28,75.67
0.66899,74.531,75.937
0.74536,75.059,75.249
0.82382,75.204,74.146
0.90514,75.619,74.284
0.98381,75.213,75.364
1.0592,74.772,75.038
1.1377,74.463,74.421
1.22,75.11,75.168
1.2986,75.331,75.78
1.373,75.08,75.034
1.4515,74.336,74.647
1.5348,74.453,75.175
1.6135,74.624,75.479
1.6869,75.07,75.018
1.7653,75.208,74.73
1.8496,75.675,75.262
1.9283,75.319,75.495
2.0007,74.748,74.663
2.0792,74.145,74.159
2.1644,74.572,74.601
2.2431,74.842,75.488
2.3145,75.009,75.373
2.393,74.796,74.55
2.4793,75.177,74.639
2.5579,75.147,75.912
2.6284,75.053,76.238
2.7068,74.687,75.181
2.7941,75.042,74.062
2.8728,75.075,74.307
2.9422,75.112,75.128
3.0207,74.795,75.432
3.1089,75.013,75.614
3.1876,74.751,75.601
3.256,74.591,74.85
3.3345,74.358,74.429
3.4237,74.871,74.856
3.5024,74.917,74.865
3.5699,74.876,74.501
3.6483,74.722,75.156
3.7386,75.352,76.045
3.8172,75.549,75.711
3.8837,75.283,74.732
3.9622,74.43,74.182
4.0534,74.406,74.567
4.1321,74.508,75.526
4.1975,75.035,75.433
4.276,75.259,74.661
4.3682,75.724,74.557
4.4469,75.272,74.94
4.5114,74.655,75.208
4.5898,74.066,75.361
4.683,74.548,75.282
4.7617,74.878,75.079
4.8252,75.193,74.747
4.9037,75.125,74.815
4.9979,75.448,75.284
5.0765,75.083,75.301
5.1391,74.642,74.972
5.2175,74.274,75.004
5.3127,74.876,75.265
5.3914,75.133,75.056
5.4529,75.017,75.143
5.5313,74.467,75.438
5.6275,74.732,74.593
5.7062,74.927,73.849
5.7667,75.189,74.684
5.8452,74.968,75.582
5.9423,75.168,75.881
6.021,74.873,75.451
6.0806,74.786,74.754
6.159,74.641,74.644
6.2572,75.169,75.147


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_035.csv <==
x,qOut,qIn
0.039338,75.593,75.412
0.11769,75.622,74.492
0.19614,74.899,74.716
0.27549,74.631,75.354
0.35416,74.17,75.418
0.43153,74.221,75.194
0.50998,74.44,74.828
0.59031,75.438,74.435
0.66899,75.807,74.974
0.74536,75.643,75.59
0.82382,74.758,75.188
0.90514,74.545,74.701
0.98381,74.382,74.845
1.0592,74.731,74.965
1.1377,74.896,75.068
1.22,75.446,75.487
1.2986,75.186,74.989
1.373,74.872,74.217
1.4515,74.57,74.826
1.5348,75.106,75.736
1.6135,75.174,75.605
1.6869,74.922,75.041
1.7653,74.411,74.884
1.8496,74.787,75.278
1.9283,75.014,75.015
2.0007,75.096,74.015
2.0792,74.684,74.355
2.1644,74.886,75.858
2.2431,74.845,75.967
2.3145,74.98,74.625
2.393,74.784,74.187
2.4793,75.063,75.313
2.5579,74.788,75.897
2.6284,74.681,75.051
2.7068,74.636,74.805
2.7941,75.372,75.094
2.8728,75.537,74.792
2.9422,75.276,74.598
3.0207,74.532,74.735
3.1089,74.563,74.652
3.1876,74.534,74.959
3.256,74.77,75.5
3.3345,74.796,75.6
3.4237,75.323,75.54
3.5024,75.188,75.254
3.5699,74.923,74.656
3.6483,74.572,74.575
3.7386,75.099,75.305
3.8172,75.305,75.663
3.8837,75.239,75.096
3.9622,74.679,74.628
4.0534,74.742,74.529
4.1321,74.565,74.763
4.1975,74.521,75.041
4.276,74.312,75.429
4.3682,74.888,75.507
4.4469,75.153,74.613
4.5114,75.416,74.412
4.5898,75.186,75.304
4.683,75.327,75.72
4.7617,74.901,74.814
4.8252,74.722,74.337
4.9037,74.65,74.919
4.9979,75.295,75.34
5.0765,75.248,75.287
5.1391,74.809,75.475
5.2175,74.199,75.662
5.3127,74.616,75.403
5.3914,74.978,74.437
5.4529,75.203,73.884
5.5313,74.861,74.438
5.6275,75.016,75.365
5.7062,74.835,75.508
5.7667,74.884,75.545
5.8452,74.742,75.817
5.9423,75.119,75.343
6.021,74.862,74.102
6.0806,74.606,73.96
6.159,74.414,75.073
6.2572,75.178,76.024


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_036.csv <==
x,qOut,qIn
0.039338,75.357,74.563
0.11769,75.074,74.546
0.19614,74.491,75.121
0.27549,74.678,75.139
0.35416,74.617,74.939
0.43153,74.609,74.754
0.50998,74.501,74.591
0.59031,75.172,75.186
0.66899,75.421,75.621
0.74536,75.292,75.246
0.82382,74.593,75.473
0.90514,74.645,75.589
0.98381,74.703,74.211
1.0592,75.107,73.685
1.1377,75.148,74.916
1.22,75.481,75.97
1.2986,75.038,75.771
1.373,74.69,74.971
1.4515,74.402,74.407
1.5348,74.91,74.394
1.6135,74.885,74.642
1.6869,74.694,75.192
1.7653,74.469,75.685
1.8496,75.19,75.665
1.9283,75.614,75.368
2.0007,75.572,74.964
2.0792,74.732,74.788
2.1644,74.47,74.95
2.2431,74.222,75.055
2.3145,74.597,75.126
2.393,74.944,75.011
2.4793,75.661,74.753
2.5579,75.376,75.068
2.6284,74.665,75.293
2.7068,73.928,74.867
2.7941,74.415,74.674
2.8728,74.968,75.415
2.9422,75.433,75.578
3.0207,75.316,74.658
3.1089,75.521,74.235
3.1876,75.142,74.931
3.256,74.822,75.368
3.3345,74.47,75.39
3.4237,74.947,75.638
3.5024,75.028,75.714
3.5699,74.971,74.861
3.6483,74.591,74.308
3.7386,74.896,74.608
3.8172,74.866,75.245
3.8837,74.882,75.34
3.9622,74.707,74.964
4.0534,75.162,74.784
4.1321,75.092,74.874
4.1975,74.804,75.265
4.276,74.257,75.663
4.3682,74.619,75.39
4.4469,74.893,74.74
4.5114,75.313,74.538
4.5898,75.319,74.792
4.683,75.604,75.13
4.7617,75.1,74.955
4.8252,74.598,74.644
4.9037,74.246,74.954
4.9979,74.88,75.707
5.0765,75.128,75.759
5.1391,75.036,74.993
5.2175,74.561,74.617
5.3127,74.886,74.931
5.3914,75.069,74.992
5.4529,75.257,74.708
5.5313,74.968,74.678
5.6275,75.116,74.757
5.7062,74.779,75.202
5.7667,74.609,75.868
5.8452,74.369,75.699
5.9423,74.873,74.686
6.021,74.927,73.952
6.0806,74.979,74.805
6.159,74.862,76.181
6.2572,75.388,75.967


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_037.csv <==
x,qOut,qIn
0.039338,74.896,75.399
0.11769,74.839,75.194
0.19614,74.844,75.306
0.27549,75.48,75.353
0.35416,75.349,74.945
0.43153,74.839,74.698
0.50998,74.249,74.961
0.59031,74.743,75.154
0.66899,75.161,74.724
0.74536,75.355,74.817
0.82382,74.914,75.699
0.90514,74.918,75.947
0.98381,74.582,75.052
1.0592,74.487,74.301
1.1377,74.369,74.166
1.22,75.034,74.861
1.2986,75.252,75.717
1.373,75.304,75.555
1.4515,74.93,75.16
1.5348,75.116,75.068
1.6135,74.9,74.565
1.6869,74.724,74.202
1.7653,74.387,74.667
1.8496,74.867,75.3
1.9283,75.067,75.764
2.0007,75.321,75.698
2.0792,75.121,75.098
2.1644,75.23,74.825
2.2431,74.657,74.739
2.3145,74.28,74.905
2.393,74.201,75.311
2.4793,75.139,75.255
2.5579,75.609,74.821
2.6284,75.527,74.334
2.7068,74.712,74.367
2.7941,74.512,75.306
2.8728,74.287,76.082
2.9422,74.519,75.624
3.0207,74.72,74.966
3.1089,75.511,74.974
3.1876,75.596,75.211
3.256,75.296,74.964
3.3345,74.62,74.663
3.4237,74.796,74.685
3.5024,74.902,74.753
3.5699,75.069,74.813
3.6483,74.728,75.255
3.7386,74.815,75.656
3.8172,74.464,75.115
3.8837,74.467,74.678
3.9622,74.582,75.264
4.0534,75.444,75.552
4.1321,75.664,74.727
4.1975,75.49,74.506
4.276,74.884,74.874
4.3682,74.975,75.034
4.4469,74.83,75.445
4.5114,74.699,75.63
4.5898,74.325,75.081
4.683,74.716,74.545
4.7617,74.842,74.49
4.8252,75.027,74.553
4.9037,74.889,75.065
4.9979,75.295,76.076
5.0765,75.191,75.288
5.1391,75.07,73.84
5.2175,74.684,74.666
5.3127,74.922,76.358
5.3914,74.713,76.101
5.4529,74.617,74.461
5.5313,74.559,73.931
5.6275,75.279,75.069
5.7062,75.44,75.668
5.7667,75.101,74.932
5.8452,74.31,74.693
5.9423,74.441,75.428
6.021,74.666,75.407
6.0806,75.071,74.33
6.159,74.977,74.151
6.2572,75.225,75.018


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_038.csv <==
x,qOut,qIn
0.039338,74.694,74.733
0.11769,74.573,74.997
0.19614,74.502,74.984
0.27549,75.23,75.034
0.35416,75.452,74.867
0.43153,75.393,74.842
0.50998,74.762,75.32
0.59031,74.655,75.942
0.66899,74.266,75.766
0.74536,74.28,74.8
0.82382,74.482,74.442
0.90514,75.471,75.071
0.98381,75.795,75.458
1.0592,75.48,74.782
1.1377,74.565,74.385
1.22,74.505,74.904
1.2986,74.589,75.09
1.373,74.882,74.931
1.4515,74.7,75.261
1.5348,74.984,75.63
1.6135,74.854,75.151
1.6869,75.04,74.244
1.7653,75.102,74.285
1.8496,75.631,75.201
1.9283,75.359,75.837
2.0007,74.918,75.375
2.0792,74.458,74.685
2.1644,74.892,74.939
2.2431,74.962,75.322
2.3145,74.765,74.943
2.393,74.306,74.91
2.4793,74.746,75.228
2.5579,75.064,74.854
2.6284,75.322,74.544
2.7068,74.992,74.922
2.7941,75.029,75.056
2.8728,74.598,75.169
2.9422,74.486,75.584
3.0207,74.488,75.683
3.1089,75.258,75.286
3.1876,75.418,74.236
3.256,75.219,74.248
3.3345,74.66,75.461
3.4237,74.901,75.877
3.5024,74.973,74.938
3.5699,75.051,74.399
3.6483,74.721,74.775
3.7386,74.915,75.261
3.8172,74.678,75.17
3.8837,74.592,74.996
3.9622,74.5,75.016
4.0534,75.216,75.159
4.1321,75.476,75.006
4.1975,75.408,74.923
4.276,74.774,75.364
4.3682,74.783,75.557
4.4469,74.651,75.297
4.5114,74.857,74.712
4.5898,74.846,74.041
4.683,75.267,74.315
4.7617,74.961,75.555
4.8252,74.654,75.578
4.9037,74.404,74.971
4.9979,75.035,75.511
5.0765,75.228,75.416
5.1391,75.09,74.119
5.2175,74.573,74.24
5.3127,74.863,75.647
5.3914,75.018,75.761
5.4529,75.255,74.85
5.5313,75.054,74.83
5.6275,75.2,75.507
5.7062,74.694,75.259
5.7667,74.29,74.059
5.8452,74.047,73.848
5.9423,74.836,74.982
6.021,75.314,76.431
6.0806,75.521,76.278
6.159,75.095,74.751
6.2572,75.087,74.08


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_039.csv <==
x,qOut,qIn
0.039338,75.542,75.829
0.11769,75.14,75.6
0.19614,74.317,74.727
0.27549,74.391,74.63
0.35416,74.495,75.007
0.43153,74.736,74.896
0.50998,74.729,75.117
0.59031,75.387,75.812
0.66899,75.624,75.659
0.74536,75.652,74.751
0.82382,75.011,74.576
0.90514,74.789,75.224
0.98381,74.269,75.216
1.0592,74.267,74.342
1.1377,74.43,74.284
1.22,75.298,75.342
1.2986,75.448,75.796
1.373,75.166,74.948
1.4515,74.482,74.62
1.5348,74.66,75.045
1.6135,74.803,74.934
1.6869,75.116,75.01
1.7653,75.1,75.578
1.8496,75.519,75.416
1.9283,75.29,74.389
2.0007,74.962,74.383
2.0792,74.446,75.565
2.1644,74.715,75.994
2.2431,74.675,75.231
2.3145,74.718,74.579
2.393,74.635,74.361
2.4793,75.207,74.969
2.5579,75.214,75.24
2.6284,74.951,74.904
2.7068,74.47,75.191
2.7941,74.887,75.497
2.8728,75.138,75.17
2.9422,75.225,74.811
3.0207,74.749,74.495
3.1089,74.85,74.385
3.1876,74.733,75.321
3.256,74.965,75.922
3.3345,75.006,75.243
3.4237,75.442,74.73
3.5024,75.066,74.638
3.5699,74.591,74.869
3.6483,74.188,75.629
3.7386,74.809,75.775
3.8172,75.167,74.569
3.8837,75.322,73.94
3.9622,74.971,74.877
4.0534,75.08,75.998
4.1321,74.722,75.547
4.1975,74.477,74.856
4.276,74.298,75.162
4.3682,75.015,75.265
4.4469,75.325,74.378
4.5114,75.269,74.363
4.5898,74.696,75.372
4.683,74.85,75.794
4.7617,74.912,74.992
4.8252,75.146,74.259
4.9037,74.904,74.448
4.9979,75.024,75.44
5.0765,74.596,76.185
5.1391,74.537,75.378
5.2175,74.676,74.289
5.3127,75.544,74.6
5.3914,75.652,74.991
5.4529,75.187,74.458
5.5313,74.361,74.465
5.6275,74.533,75.376
5.7062,74.789,75.97
5.7667,75.102,75.63
5.8452,74.871,75.243
5.9423,75.014,75.27
6.021,74.659,74.978
6.0806,74.59,74.206
6.159,74.639,74.087
6.2572,75.427,74.853


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_040.csv <==
x,qOut,qIn
0.039338,74.618,75.633
0.11769,74.361,75.418
0.19614,74.297,74.946
0.27549,75.055,75.276
0.35416,75.2,75.004
0.43153,74.958,74.339
0.50998,74.449,74.832
0.59031,74.914,75.487
0.66899,75.34,75.244
0.74536,75.718,74.886
0.82382,75.333,75.004
0.90514,75.099,75.239
0.98381,74.296,75.177
1.0592,74.051,75.035
1.1377,74.191,74.987
1.22,75.214,75.044
1.2986,75.555,75.308
1.373,75.409,75.218
1.4515,74.754,74.756
1.5348,74.81,74.746
1.6135,74.727,74.873
1.6869,74.807,74.952
1.7653,74.672,75.454
1.8496,75.152,75.623
1.9283,75.131,74.688
2.0007,75.036,73.985
2.0792,74.686,74.92
2.1644,75.037,76.214
2.2431,75.016,75.32
2.3145,74.994,74.044
2.393,74.75,74.348
2.4793,75.143,75.554
2.5579,75.047,76.311
2.6284,74.81,75.47
2.7068,74.393,74.205
2.7941,74.845,74.085
2.8728,75.077,74.847
2.9422,75.185,75.114
3.0207,74.772,75.107
3.1089,74.905,75.332
3.1876,74.742,75.649
3.256,74.866,75.174
3.3345,74.784,74.453
3.4237,75.167,74.563
3.5024,74.862,75.056
3.5699,74.662,75.034
3.6483,74.632,75.24
3.7386,75.417,75.717
3.8172,75.542,75.363
3.8837,75.001,74.777
3.9622,74.08,74.769
4.0534,74.266,74.989
4.1321,74.689,75.073
4.1975,75.216,74.897
4.276,75.204,74.9
4.3682,75.474,75.373
4.4469,75.088,75.114
4.5114,74.698,74.584
4.5898,74.253,75.06
4.683,74.731,75.317
4.7617,74.969,74.415
4.8252,75.212,74.701
4.9037,75.085,76.112
4.9979,75.411,76.124
5.0765,75.136,74.502
5.1391,74.817,73.994
5.2175,74.412,74.743
5.3127,74.854,75.192
5.3914,74.961,74.889
5.4529,74.994,74.945
5.5313,74.747,75.212
5.6275,75.12,75.154
5.7062,75.028,74.843
5.7667,74.795,75.334
5.8452,74.354,76.253
5.9423,74.801,76.004
6.021,75.082,74.592
6.0806,75.373,73.861
6.159,75.116,74.123
6.2572,75.165,74.938


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_041.csv <==
x,qOut,qIn
0.039338,75.041,74.307
0.11769,74.873,74.661
0.19614,74.344,74.917
0.27549,74.651,74.971
0.35416,74.859,75.805
0.43153,75.205,76.042
0.50998,75.138,74.944
0.59031,75.378,74.252
0.66899,74.882,74.588
0.74536,74.415,74.792
0.82382,74.14,74.952
0.90514,74.951,75.416
0.98381,75.48,75.626
1.0592,75.618,75.157
1.1377,74.968,74.813
1.22,74.753,75.068
1.2986,74.342,75.075
1.373,74.473,74.423
1.4515,74.722,74.37
1.5348,75.592,75.312
1.6135,75.662,75.689
1.6869,75.21,75.274
1.7653,74.347,75.209
1.8496,74.414,75.143
1.9283,74.546,74.682
2.0007,74.883,74.782
2.0792,74.921,75.455
2.1644,75.444,75.63
2.2431,75.354,74.578
2.3145,75.111,74.038
2.393,74.56,74.979
2.4793,74.72,75.931
2.5579,74.588,75.451
2.6284,74.617,74.311
2.7068,74.601,73.96
2.7941,75.307,75.051
2.8728,75.467,76.078
2.9422,75.27,75.318
3.0207,74.679,74.517
3.1089,74.888,74.993
3.1876,74.976,75.65
3.256,75.077,75.626
3.3345,74.712,75.148
3.4237,74.884,74.292
3.5024,74.712,74.295
3.5699,74.822,74.89
3.6483,74.752,75.022
3.7386,75.157,75.006
3.8172,74.852,75.236
3.8837,74.567,75.362
3.9622,74.374,75.181
4.0534,75.079,75.055
4.1321,75.324,75.348
4.1975,75.228,75.567
4.276,74.819,75.054
4.3682,75.187,74.461
4.4469,75.29,74.576
4.5114,75.105,74.872
4.5898,74.387,75.289
4.683,74.417,75.59
4.7617,74.434,75.528
4.8252,74.776,75.069
4.9037,74.816,74.611
4.9979,75.289,74.793
5.0765,75.12,75.179
5.1391,74.994,75.216
5.2175,74.81,74.844
5.3127,75.347,74.452
5.3914,75.34,74.953
5.4529,75.002,75.301
5.5313,74.324,75.068
5.6275,74.533,75.439
5.7062,74.695,75.538
5.7667,75.045,74.715
5.8452,75.072,74.352
5.9423,75.494,74.616
6.021,75.201,75.157
6.0806,74.826,75.793
6.159,74.437,75.892
6.2572,74.927,74.991


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_042.csv <==
x,qOut,qIn
0.039338,75.193,74.814
0.11769,75.203,74.825
0.19614,74.803,75.43
0.27549,74.847,75.333
0.35416,74.36,74.729
0.43153,74.151,74.581
0.50998,74.26,74.878
0.59031,75.334,75.053
0.66899,75.843,74.838
0.74536,75.563,74.905
0.82382,74.48,75.135
0.90514,74.253,75.323
0.98381,74.375,75.124
1.0592,75.007,74.984
1.1377,75.246,75.494
1.22,75.698,75.998
1.2986,75.305,75.543
1.373,74.932,74.38
1.4515,74.546,73.875
1.5348,74.951,74.535
1.6135,74.878,75.275
1.6869,74.682,75.386
1.7653,74.362,75.198
1.8496,74.875,75.19
1.9283,75.052,75.272
2.0007,75.032,74.854
2.0792,74.642,74.523
2.1644,75.001,74.921
2.2431,75.146,75.477
2.3145,75.408,75.401
2.393,75.265,74.802
2.4793,75.411,74.432
2.5579,74.791,75.021
2.6284,74.239,75.259
2.7068,73.947,75.039
2.7941,74.769,75.171
2.8728,75.283,75.266
2.9422,75.452,75.086
3.0207,74.999,75.038
3.1089,75.037,74.965
3.1876,74.757,75.115
3.256,74.705,75.226
3.3345,74.596,74.936
3.4237,75.165,74.775
3.5024,75.168,75.033
3.5699,74.936,75.132
3.6483,74.423,74.929
3.7386,74.74,75.115
3.8172,74.878,75.815
3.8837,75.061,75.285
3.9622,74.892,74.152
4.0534,75.242,74.298
4.1321,75.079,75.04
4.1975,74.924,75.289
4.276,74.625,75.419
4.3682,75.059,75.137
4.4469,75.068,75.151
4.5114,74.948,75.419
4.5898,74.521,74.936
4.683,74.827,74.496
4.7617,74.859,75.107
4.8252,75.012,75.261
4.9037,74.935,74.79
4.9979,75.347,75.206
5.0765,75.079,75.622
5.1391,74.634,74.922
5.2175,74.139,74.71
5.3127,74.656,75.419
5.3914,75.009,75.489
5.4529,75.248,74.277
5.5313,75.023,73.685
5.6275,75.281,74.718
5.7062,75.062,76.047
5.7667,74.845,76.128
5.8452,74.469,75.498
5.9423,74.875,74.421
6.021,74.949,73.64
6.0806,74.998,74.593
6.159,74.758,76.025
6.2572,75.174,75.952


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_043.csv <==
x,qOut,qIn
0.039338,74.751,75.312
0.11769,74.781,74.489
0.19614,74.713,74.605
0.27549,75.256,75.531
0.35416,75.159,75.814
0.43153,74.858,74.941
0.50998,74.494,74.405
0.59031,75.08,75.003
0.66899,75.409,75.371
0.74536,75.375,74.604
0.82382,74.712,74.296
0.90514,74.696,75.176
0.98381,74.606,76.04
1.0592,74.845,75.327
1.1377,74.802,74.059
1.22,75.199,74.12
1.2986,74.957,75.354
1.373,74.805,75.953
1.4515,74.649,75.707
1.5348,75.252,75.034
1.6135,75.317,75.08
1.6869,75.07,75.104
1.7653,74.461,74.709
1.8496,74.644,74.925
1.9283,74.669,74.96
2.0007,74.851,74.422
2.0792,74.815,74.625
2.1644,75.28,75.031
2.2431,75.071,75.007
2.3145,74.643,75.48
2.393,74.157,76.138
2.4793,74.743,75.899
2.5579,75.249,74.531
2.6284,75.604,73.73
2.7068,75.285,74.403
2.7941,75.301,75.442
2.8728,74.864,75.507
2.9422,74.719,75.334
3.0207,74.512,75.433
3.1089,74.913,75.208
3.1876,74.691,74.65
3.256,74.437,74.726
3.3345,74.211,74.93
3.4237,74.979,74.721
3.5024,75.486,75.137
3.5699,75.759,75.531
3.6483,75.263,75.099
3.7386,75.021,74.974
3.8172,74.337,75.234
3.8837,74.198,74.739
3.9622,74.366,74.49
4.0534,75.358,75.429
4.1321,75.655,76.176
4.1975,75.483,75.269
4.276,74.811,74.23
4.3682,74.826,74.44
4.4469,74.662,75.004
4.5114,74.631,75.031
4.5898,74.452,75.227
4.683,75.016,75.303
4.7617,75.187,75.083
4.8252,75.222,74.874
4.9037,74.782,74.809
4.9979,74.903,75.156
5.0765,74.7,75.269
5.1391,74.793,74.539
5.2175,74.866,74.265
5.3127,75.51,75.422
5.3914,75.385,76.027
5.4529,74.867,74.829
5.5313,74.192,74.279
5.6275,74.574,74.988
5.7062,74.93,75.695
5.7667,75.181,75.612
5.8452,74.907,75.086
5.9423,75.124,74.881
6.021,74.953,74.751
6.0806,74.885,74.504
6.159,74.566,74.895
6.2572,74.874,75.594


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_044.csv <==
x,qOut,qIn
0.039338,75.285,75.031
0.11769,75.002,74.412
0.19614,74.422,74.318
0.27549,74.644,74.993
0.35416,74.679,75.946
0.43153,74.812,75.913
0.50998,74.707,75.064
0.59031,75.241,74.271
0.66899,75.317,74.313
0.74536,75.298,75.429
0.82382,74.935,76.225
0.90514,75.174,75.676
0.98381,74.994,74.398
1.0592,74.836,73.923
1.1377,74.428,74.602
1.22,74.669,75.63
1.2986,74.502,75.583
1.373,74.507,75.02
1.4515,74.583,74.986
1.5348,75.41,75.238
1.6135,75.606,75.164
1.6869,75.193,74.681
1.7653,74.34,74.67
1.8496,74.531,75.351
1.9283,74.95,75.66
2.0007,75.483,75.066
2.0792,75.236,74.537
2.1644,75.106,74.648
2.2431,74.401,75.132
2.3145,74.295,74.993
2.393,74.501,74.623
2.4793,75.448,75.076
2.5579,75.587,75.735
2.6284,75.27,75.243
2.7068,74.614,74.531
2.7941,74.798,74.564
2.8728,74.839,75.214
2.9422,74.928,75.617
3.0207,74.773,75.356
3.1089,75.225,74.725
3.1876,75.165,74.912
3.256,74.909,75.333
3.3345,74.367,75.076
3.4237,74.649,74.647
3.5024,74.755,74.944
3.5699,74.95,75.248
3.6483,74.845,74.893
3.7386,75.252,74.651
3.8172,75.083,75.79
3.8837,74.823,76.106
3.9622,74.446,74.548
4.0534,74.938,74.025
4.1321,75.15,75.002
4.1975,75.212,75.11
4.276,74.824,75.22
4.3682,75.025,75.941
4.4469,74.898,75.698
4.5114,74.883,74.581
4.5898,74.606,74.301
4.683,74.923,74.584
4.7617,74.773,74.773
4.8252,74.758,74.99
4.9037,74.722,75.136
4.9979,75.377,75.399
5.0765,75.412,75.536
5.1391,75.016,75.187
5.2175,74.264,74.92
5.3127,74.477,74.824
5.3914,74.752,74.675
5.4529,75.25,74.586
5.5313,75.349,74.985
5.6275,75.674,75.446
5.7062,75.126,75.19
5.7667,74.479,75.121
5.8452,73.965,75.489
5.9423,74.549,75.551
6.021,74.918,75.149
6.0806,75.129,74.645
6.159,74.97,74.636
6.2572,75.372,75.132


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_045.csv <==
x,qOut,qIn
0.039338,75.388,74.687
0.11769,75.481,75.084
0.19614,75.055,75.783
0.27549,75.156,75.237
0.35416,74.889,74.182
0.43153,74.746,74.335
0.50998,74.49,74.841
0.59031,74.977,75.165
0.66899,75.036,75.395
0.74536,75.045,75.572
0.82382,74.79,75.63
0.90514,75.159,75.341
0.98381,75.056,74.448
1.0592,74.867,74.305
1.1377,74.526,75.266
1.22,75.015,75.713
1.2986,75.199,74.632
1.373,75.207,73.987
1.4515,74.675,74.83
1.5348,74.671,75.902
1.6135,74.373,75.815
1.6869,74.42,74.795
1.7653,74.528,74.17
1.8496,75.376,74.666
1.9283,75.621,75.781
2.0007,75.469,75.873
2.0792,74.822,74.89
2.1644,74.884,74.326
2.2431,74.803,75.041
2.3145,74.857,75.552
2.393,74.56,75.326
2.4793,74.822,74.976
2.5579,74.669,75.042
2.6284,74.776,75.088
2.7068,74.807,74.981
2.7941,75.37,74.858
2.8728,75.168,74.621
2.9422,74.749,74.623
3.0207,74.36,74.973
3.1089,74.987,75.65
3.1876,75.348,76.071
3.256,75.297,75.339
3.3345,74.689,74.545
3.4237,74.814,74.275
3.5024,74.883,74.272
3.5699,75.114,75.053
3.6483,74.958,75.814
3.7386,75.255,75.471
3.8172,75.012,75.095
3.8837,74.804,74.97
3.9622,74.363,74.491
4.0534,74.64,74.579
4.1321,74.591,75.561
4.1975,74.808,75.777
4.276,75.014,74.979
4.3682,75.735,74.615
4.4469,75.574,75.208
4.5114,74.827,75.342
4.5898,73.921,75.242
4.683,74.264,75.279
4.7617,74.82,75.024
4.8252,75.367,74.494
4.9037,75.246,74.143
4.9979,75.337,74.451
5.0765,74.802,75.465
5.1391,74.506,75.782
5.2175,74.386,75.222
5.3127,75.143,75.154
5.3914,75.372,75.301
5.4529,75.217,74.75
5.5313,74.659,74.652
5.6275,74.912,75.152
5.7062,75.057,75.043
5.7667,75.266,74.817
5.8452,74.962,75.223
5.9423,74.992,75.421
6.021,74.457,75.002
6.0806,74.206,74.859
6.159,74.144,75.183
6.2572,75.001,75.175


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_046.csv <==
x,qOut,qIn
0.039338,75.084,74.78
0.11769,74.764,74.683
0.19614,74.502,75.217
0.27549,75.12,75.266
0.35416,75.294,75.147
0.43153,75.09,75.127
0.50998,74.442,75.027
0.59031,74.594,74.888
0.66899,74.681,74.677
0.74536,74.94,74.789
0.82382,74.886,75.074
0.90514,75.321,75.189
0.98381,75.175,75.187
1.0592,74.976,75.34
1.1377,74.584,75.52
1.22,74.937,75.264
1.2986,74.927,74.427
1.373,74.92,74.165
1.4515,74.709,75.098
1.5348,75.162,76.076
1.6135,75.14,75.383
1.6869,74.964,74.471
1.7653,74.495,74.614
1.8496,74.759,75.09
1.9283,74.736,75.365
2.0007,74.775,75.004
2.0792,74.663,74.213
2.1644,75.267,74.28
2.2431,75.417,75.808
2.3145,75.286,76.287
2.393,74.647,75.278
2.4793,74.693,74.804
2.5579,74.606,74.828
2.6284,74.844,74.675
2.7068,74.885,75.03
2.7941,75.386,75.438
2.8728,75.162,75.091
2.9422,74.859,74.577
3.0207,74.472,74.96
3.1089,74.854,75.67
3.1876,74.785,75.206
3.256,74.567,74.526
3.3345,74.293,74.96
3.4237,74.999,75.711
3.5024,75.488,75.333
3.5699,75.642,74.242
3.6483,75.06,74
3.7386,74.958,74.906
3.8172,74.667,74.904
3.8837,74.768,74.572
3.9622,74.721,75.747
4.0534,75.207,76.725
4.1321,75.056,75.721
4.1975,74.906,74.139
4.276,74.629,73.741
4.3682,75.095,74.763
4.4469,75.122,75.642
4.5114,75.083,75.433
4.5898,74.782,74.983
4.683,75.048,74.882
4.7617,74.763,74.895
4.8252,74.359,74.677
4.9037,73.906,74.763
4.9979,74.51,75.615
5.0765,75.017,75.843
5.1391,75.568,74.755
5.2175,75.575,74.299
5.3127,75.707,75.022
5.3914,74.947,75.744
5.4529,74.272,75.346
5.5313,74.016,74.68
5.6275,74.941,74.672
5.7062,75.485,74.903
5.7667,75.419,74.719
5.8452,74.648,74.858
5.9423,74.595,75.591
6.021,74.598,75.383
6.0806,74.96,74.656
6.159,75.011,75.04
6.2572,75.418,75.443


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_047.csv <==
x,qOut,qIn
0.039338,75.32,74.989
0.11769,75.193,73.878
0.19614,74.58,74.252
0.27549,74.69,75.805
0.35416,74.682,75.83
0.43153,74.97,74.801
0.50998,75.06,75.187
0.59031,75.56,75.983
0.66899,75.249,75.176
0.74536,74.69,74.239
0.82382,74.107,74.268
0.90514,74.611,74.656
0.98381,75.019,74.937
1.0592,75.28,75.327
1.1377,74.922,75.709
1.22,74.953,75.505
1.2986,74.561,74.783
1.373,74.478,74.361
1.4515,74.482,74.798
1.5348,75.29,75.833
1.6135,75.561,75.599
1.6869,75.571,74.467
1.7653,75.092,74.56
1.8496,75.091,75.636
1.9283,74.628,75.711
2.0007,74.277,74.602
2.0792,74.035,74.151
2.1644,74.803,74.526
2.2431,75.284,75.241
2.3145,75.486,75.732
2.393,75.023,75.286
2.4793,75.022,74.755
2.5579,74.733,75.078
2.6284,74.785,75.212
2.7068,74.742,75.042
2.7941,75.283,75.1
2.8728,75.183,74.982
2.9422,75.037,74.676
3.0207,74.743,74.595
3.1089,75.101,74.725
3.1876,74.903,75.433
3.256,74.544,75.534
3.3345,74.169,74.967
3.4237,74.804,75.173
3.5024,75.23,75.452
3.5699,75.367,74.843
3.6483,74.907,74.674
3.7386,75.017,75.327
3.8172,74.902,75.332
3.8837,74.988,74.326
3.9622,74.763,74.14
4.0534,75.011,75.456
4.1321,74.691,76.522
4.1975,74.516,75.628
4.276,74.377,74.395
4.3682,75.061,74.369
4.4469,75.278,74.795
4.5114,75.254,74.639
4.5898,74.847,74.811
4.683,75.113,75.468
4.7617,75.075,75.459
4.8252,75.046,74.846
4.9037,74.651,74.699
4.9979,74.816,74.915
5.0765,74.57,75.34
5.1391,74.58,75.504
5.2175,74.703,75.183
5.3127,75.563,74.8
5.3914,75.733,74.631
5.4529,75.253,74.772
5.5313,74.277,75.332
5.6275,74.295,75.666
5.7062,74.53,75.403
5.7667,74.995,75.007
5.8452,74.995,74.719
5.9423,75.313,74.664
6.021,74.979,74.691
6.0806,74.724,74.892
6.159,74.5,75.363
6.2572,75.128,75.728


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_048.csv <==
x,qOut,qIn
0.039338,75.357,74.004
0.11769,74.891,74.316
0.19614,74.264,75.384
0.27549,74.634,75.998
0.35416,74.926,74.865
0.43153,75.216,74.037
0.50998,75.016,75.377
0.59031,75.199,76.595
0.66899,74.819,75.192
0.74536,74.589,73.803
0.82382,74.477,74.073
0.90514,75.236,74.83
0.98381,75.494,75.285
1.0592,75.271,75.499
1.1377,74.504,75.526
1.22,74.531,75.476
1.2986,74.585,75.101
1.373,74.879,74.654
1.4515,74.805,74.733
1.5348,75.202,75.008
1.6135,75.074,74.82
1.6869,75.124,74.761
1.7653,74.979,75.153
1.8496,75.255,75.506
1.9283,74.742,75.251
2.0007,74.207,74.916
2.0792,73.937,75.1
2.1644,74.828,75.285
2.2431,75.446,74.895
2.3145,75.665,74.747
2.393,75.205,75.284
2.4793,75.191,75.635
2.5579,74.842,75.081
2.6284,74.667,74.574
2.7068,74.376,74.707
2.7941,74.833,74.885
2.8728,74.896,74.687
2.9422,74.974,74.697
3.0207,74.815,75.2
3.1089,75.272,75.664
3.1876,75.223,75.04
3.256,75.039,74.524
3.3345,74.597,75.023
3.4237,74.926,76.074
3.5024,74.982,76.113
3.5699,75.087,74.62
3.6483,74.897,73.735
3.7386,75.212,74.52
3.8172,74.934,75.544
3.8837,74.577,75.427
3.9622,74.165,75.022
4.0534,74.691,74.962
4.1321,74.971,74.751
4.1975,75.106,74.638
4.276,74.761,75.042
4.3682,74.998,75.352
4.4469,74.924,75.465
4.5114,75.107,75.331
4.5898,75.124,74.852
4.683,75.544,74.534
4.7617,75.111,74.687
4.8252,74.488,74.947
4.9037,74.043,75.075
4.9979,74.772,75.305
5.0765,75.312,75.926
5.1391,75.4,75.496
5.2175,74.762,74.3
5.3127,74.704,74.47
5.3914,74.56,75.212
5.4529,74.795,74.942
5.5313,74.88,74.98
5.6275,75.455,75.567
5.7062,75.305,75.382
5.7667,74.911,74.492
5.8452,74.278,74.504
5.9423,74.541,75.273
6.021,74.681,75.288
6.0806,74.973,75.29
6.159,75.023,75.651
6.2572,75.544,75.028


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_049.csv <==
x,qOut,qIn
0.039338,74.808,75.248
0.11769,74.383,75.096
0.19614,74.185,75.141
0.27549,74.99,75.334
0.35416,75.377,75.701
0.43153,75.324,75.001
0.50998,74.696,74.074
0.59031,74.794,74.807
0.66899,74.847,75.657
0.74536,75.157,75.363
0.82382,75.043,75.36
0.90514,75.217,75.577
0.98381,74.686,75.099
1.0592,74.378,74.249
1.1377,74.247,74.163
1.22,75.009,74.773
1.2986,75.264,74.723
1.373,75.284,74.791
1.4515,74.95,75.604
1.5348,75.203,75.956
1.6135,74.992,75.398
1.6869,74.698,74.559
1.7653,74.335,74.207
1.8496,74.939,74.868
1.9283,75.337,76.056
2.0007,75.579,75.787
2.0792,75.189,74.443
2.1644,75.117,74.281
2.2431,74.536,75.024
2.3145,74.193,75.03
2.393,73.956,75.011
2.4793,74.672,75.333
2.5579,75.056,75.506
2.6284,75.379,75.021
2.7068,75.202,74.726
2.7941,75.351,75.229
2.8728,74.855,75.469
2.9422,74.534,74.641
3.0207,74.436,74.213
3.1089,75.238,74.842
3.1876,75.47,75.328
3.256,75.149,75.119
3.3345,74.379,75.133
3.4237,74.528,75.367
3.5024,74.751,75.157
3.5699,75.093,75.044
3.6483,74.981,75.351
3.7386,75.303,74.982
3.8172,75.106,74.431
3.8837,75.007,74.722
3.9622,74.723,75.085
4.0534,75.043,75.476
4.1321,74.82,75.498
4.1975,74.59,74.752
4.276,74.316,74.477
4.3682,74.901,75.222
4.4469,75.123,75.805
4.5114,75.179,75.411
4.5898,74.897,74.693
4.683,75.254,74.222
4.7617,75.21,74.753
4.8252,75.013,75.489
4.9037,74.459,75.375
4.9979,74.665,75.034
5.0765,74.699,75.5
5.1391,74.935,75.357
5.2175,74.874,74.231
5.3127,75.258,74.018
5.3914,74.996,75.308
5.4529,74.794,76.04
5.5313,74.648,75.541
5.6275,75.29,74.527
5.7062,75.361,74.41
5.7667,74.959,75.232
5.8452,74.216,75.741
5.9423,74.475,75.56
6.021,74.819,74.8
6.0806,75.287,74.275
6.159,75.22,74.485
6.2572,75.376,75.089


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_050.csv <==
x,qOut,qIn
0.039338,74.522,74.967
0.11769,74.542,74.871
0.19614,74.541,74.738
0.27549,75.21,74.643
0.35416,75.278,75.304
0.43153,75.172,75.968
0.50998,74.794,75.454
0.59031,75.107,74.812
0.66899,75.035,74.241
0.74536,74.89,73.922
0.82382,74.539,74.784
0.90514,74.973,75.715
0.98381,75.098,75.79
1.0592,75.159,75.803
1.1377,74.805,75.422
1.22,74.964,74.496
1.2986,74.669,73.961
1.373,74.503,74.814
1.4515,74.392,76
1.5348,75.166,75.812
1.6135,75.525,74.487
1.6869,75.453,74.097
1.7653,74.623,74.907
1.8496,74.358,75.919
1.9283,74.063,75.841
2.0007,74.395,74.752
2.0792,74.84,74.041
2.1644,75.833,74.671
2.2431,75.92,75.659
2.3145,75.32,75.126
2.393,74.313,74.247
2.4793,74.408,74.719
2.5579,74.769,75.956
2.6284,75.236,75.794
2.7068,75.027,74.989
2.7941,75.087,74.885
2.8728,74.651,75.006
2.9422,74.667,74.808
3.0207,74.775,74.892
3.1089,75.451,75.198
3.1876,75.275,75.182
3.256,74.792,74.735
3.3345,74.26,74.589
3.4237,74.713,75.049
3.5024,74.932,75.392
3.5699,74.924,74.919
3.6483,74.617,74.838
3.7386,75.108,75.379
3.8172,75.365,75.035
3.8837,75.419,74.816
3.9622,74.893,75.474
4.0534,74.928,75.532
4.1321,74.739,74.971
4.1975,74.834,74.944
4.276,74.703,74.934
4.3682,75.085,74.595
4.4469,74.868,74.682
4.5114,74.708,75.047
4.5898,74.492,74.983
4.683,75.042,74.863
4.7617,75.125,75.316
4.8252,75.029,75.717
4.9037,74.647,75.566
4.9979,75.014,75.141
5.0765,75.09,74.549
5.1391,75.164,74.36
5.2175,74.918,74.829
5.3127,75.214,75.263
5.3914,74.988,75.131
5.4529,74.722,75.183
5.5313,74.315,75.386
5.6275,74.706,75.143
5.7062,74.761,75.044
5.7667,74.777,75.235
5.8452,74.605,74.994
5.9423,75.198,74.697
6.021,75.427,75.13
6.0806,75.44,75.461
6.159,74.881,75.157
6.2572,74.843,74.903


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_051.csv <==
x,qOut,qIn
0.039338,75.48,74.583
0.11769,75.15,74.36
0.19614,74.534,74.337
0.27549,74.754,75.503
0.35416,74.791,76.153
0.43153,74.827,74.969
0.50998,74.575,74.261
0.59031,74.971,75.054
0.66899,74.966,75.545
0.74536,74.889,74.707
0.82382,74.6,74.25
0.90514,75.11,74.966
0.98381,75.338,75.61
1.0592,75.393,75.158
1.1377,74.798,75.022
1.22,74.682,75.677
1.2986,74.328,75.69
1.373,74.507,74.574
1.4515,74.738,73.904
1.5348,75.512,74.539
1.6135,75.448,75.625
1.6869,75.055,75.639
1.7653,74.487,75.108
1.8496,74.803,75.01
1.9283,74.883,75.144
2.0007,74.813,74.523
2.0792,74.445,74.331
2.1644,74.887,75.132
2.2431,75.137,75.454
2.3145,75.423,75.07
2.393,75.216,74.868
2.4793,75.313,75.162
2.5579,74.751,75.496
2.6284,74.337,75.078
2.7068,74.13,74.707
2.7941,74.947,74.995
2.8728,75.397,75.419
2.9422,75.487,75.39
3.0207,74.925,74.906
3.1089,74.868,74.442
3.1876,74.561,74.803
3.256,74.569,75.646
3.3345,74.513,75.814
3.4237,75.12,75.077
3.5024,75.171,74.25
3.5699,75.108,74.192
3.6483,74.765,74.685
3.7386,75.09,75.361
3.8172,75.014,75.778
3.8837,74.956,75.446
3.9622,74.738,74.782
4.0534,75.184,74.459
4.1321,75.111,74.866
4.1975,74.821,75.397
4.276,74.365,75.594
4.3682,74.86,75.588
4.4469,75.219,74.926
4.5114,75.389,74.282
4.5898,74.81,74.593
4.683,74.63,75.167
4.7617,74.209,74.857
4.8252,74.408,74.614
4.9037,74.741,75.093
4.9979,75.607,75.715
5.0765,75.542,76.016
5.1391,74.981,75.299
5.2175,74.252,74.408
5.3127,74.636,74.826
5.3914,75.07,75.286
5.4529,75.427,74.812
5.5313,75.158,74.735
5.6275,75.207,74.797
5.7062,74.742,75.004
5.7667,74.495,75.42
5.8452,74.25,75.184
5.9423,74.802,74.604
6.021,74.912,75.017
6.0806,75.017,75.891
6.159,74.95,75.723
6.2572,75.508,74.869


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_052.csv <==
x,qOut,qIn
0.039338,75.014,75.225
0.11769,75.291,75.762
0.19614,75.145,75.779
0.27549,75.467,75.375
0.35416,75.24,74.503
0.43153,74.892,74.181
0.50998,74.346,74.667
0.59031,74.663,75.047
0.66899,74.786,75.129
0.74536,75.016,75.298
0.82382,74.936,75.434
0.90514,75.281,75.35
0.98381,74.943,74.873
1.0592,74.526,74.747
1.1377,74.184,75.25
1.22,74.916,75.361
1.2986,75.446,74.897
1.373,75.68,74.542
1.4515,75.132,74.499
1.5348,74.918,75.05
1.6135,74.375,75.714
1.6869,74.317,75.342
1.7653,74.386,74.835
1.8496,75.189,75.258
1.9283,75.357,75.353
2.0007,75.258,74.891
2.0792,74.806,74.675
2.1644,75.06,74.404
2.2431,75.027,74.882
2.3145,75.009,75.962
2.393,74.67,75.785
2.4793,74.911,74.341
2.5579,74.71,73.845
2.6284,74.62,75.054
2.7068,74.477,76.032
2.7941,75.119,75.72
2.8728,75.313,74.67
2.9422,75.335,74.392
3.0207,74.95,75.087
3.1089,75.101,75.74
3.1876,74.793,75.559
3.256,74.539,75.296
3.3345,74.325,75.091
3.4237,75.006,74.641
3.5024,75.294,74.281
3.5699,75.156,74.739
3.6483,74.449,75.44
3.7386,74.533,75.309
3.8172,74.672,74.741
3.8837,75.135,74.636
3.9622,75.135,75.064
4.0534,75.368,75.604
4.1321,74.855,75.206
4.1975,74.635,74.796
4.276,74.694,74.839
4.3682,75.555,74.795
4.4469,75.658,75.077
4.5114,75.114,75.27
4.5898,74.237,75.142
4.683,74.424,75.499
4.7617,74.74,75.742
4.8252,75.035,74.808
4.9037,74.776,74.014
4.9979,74.981,74.486
5.0765,74.802,75.174
5.1391,74.85,75.034
5.2175,74.78,75.092
5.3127,75.288,75.847
5.3914,75.145,75.562
5.4529,74.802,74.583
5.5313,74.309,74.795
5.6275,74.753,75.274
5.7062,75.029,74.705
5.7667,75.303,74.397
5.8452,75.158,75.153
5.9423,75.386,75.759
6.021,74.951,75.27
6.0806,74.474,74.684
6.159,74.04,74.546
6.2572,74.633,74.677


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_053.csv <==
x,qOut,qIn
0.039338,75.434,74.308
0.11769,75.579,74.513
0.19614,74.935,74.648
0.27549,74.831,74.805
0.35416,74.667,75.505
0.43153,75.016,75.873
0.50998,75.128,75.329
0.59031,75.492,74.89
0.66899,74.927,75.368
0.74536,74.379,75.12
0.82382,74.107,74.191
0.90514,74.956,74.417
0.98381,75.476,75.267
1.0592,75.527,75.378
1.1377,74.821,75.42
1.22,74.618,75.369
1.2986,74.273,75.08
1.373,74.385,74.619
1.4515,74.501,74.591
1.5348,75.287,75.054
1.6135,75.461,75.307
1.6869,75.439,75.21
1.7653,75.016,75.023
1.8496,75.129,75.02
1.9283,74.783,74.992
2.0007,74.489,75.083
2.0792,74.2,75.274
2.1644,74.849,75.178
2.2431,75.208,75.077
2.3145,75.406,74.888
2.393,75.052,74.642
2.4793,75.126,75.011
2.5579,74.75,75.475
2.6284,74.597,75.341
2.7068,74.478,75.163
2.7941,75.122,75.007
2.8728,75.226,74.378
2.9422,75.078,74.157
3.0207,74.619,74.899
3.1089,74.939,75.618
3.1876,75.028,75.62
3.256,75.121,75.281
3.3345,74.834,74.981
3.4237,75.062,74.938
3.5024,74.81,74.899
3.5699,74.669,75.103
3.6483,74.537,75.42
3.7386,75.217,75.197
3.8172,75.418,74.595
3.8837,75.228,74.584
3.9622,74.48,75.095
4.0534,74.449,75.24
4.1321,74.368,74.786
4.1975,74.663,74.782
4.276,74.839,75.348
4.3682,75.524,75.999
4.4469,75.467,75.813
4.5114,75.116,74.409
4.5898,74.554,73.747
4.683,74.89,75.206
4.7617,75.049,75.912
4.8252,75.112,74.582
4.9037,74.743,74.032
4.9979,74.945,74.578
5.0765,74.788,75.408
5.1391,74.712,76.015
5.2175,74.437,75.63
5.3127,74.903,74.636
5.3914,75.03,74.529
5.4529,75.23,75.13
5.5313,75.09,75.548
5.6275,75.379,75.407
5.7062,75.013,75.186
5.7667,74.703,75.033
5.8452,74.428,74.513
5.9423,74.928,74.356
6.021,74.873,75.13
6.0806,74.561,75.9
6.159,74.207,75.759
6.2572,74.898,74.817


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_054.csv <==
x,qOut,qIn
0.039338,74.898,74.857
0.11769,74.396,74.753
0.19614,74.057,75.395
0.27549,74.862,75.7
0.35416,75.458,75.288
0.43153,75.654,74.879
0.50998,75.097,74.885
0.59031,74.984,75.157
0.66899,74.632,74.527
0.74536,74.621,74.046
0.82382,74.524,74.654
0.90514,75.06,75.287
0.98381,75.027,75.547
1.0592,74.918,75.765
1.1377,74.594,75.474
1.22,75.008,74.506
1.2986,75.061,74.52
1.373,75.097,75.436
1.4515,74.901,75.563
1.5348,75.338,75.343
1.6135,75.277,75.097
1.6869,75.007,74.557
1.7653,74.367,74.433
1.8496,74.456,74.893
1.9283,74.347,74.982
2.0007,74.488,75.173
2.0792,74.608,75.679
2.1644,75.417,75.535
2.2431,75.613,74.757
2.3145,75.342,74.15
2.393,74.585,74.441
2.4793,74.689,75.528
2.5579,74.837,75.73
2.6284,75.219,75.121
2.7068,75.138,74.764
2.7941,75.308,74.647
2.8728,74.747,75.307
2.9422,74.341,75.853
3.0207,74.14,75.183
3.1089,74.948,74.473
3.1876,75.374,74.592
3.256,75.468,74.972
3.3345,74.909,75.248
3.4237,74.833,75.379
3.5024,74.483,75.327
3.5699,74.55,75.198
3.6483,74.663,75.152
3.7386,75.383,74.97
3.8172,75.341,74.681
3.8837,74.977,74.652
3.9622,74.489,74.9
4.0534,74.966,75.088
4.1321,75.251,75.007
4.1975,75.232,75.37
4.276,74.624,75.714
4.3682,74.673,75.05
4.4469,74.626,74.024
4.5114,74.895,74.292
4.5898,74.944,75.484
4.683,75.472,75.869
4.7617,75.325,74.939
4.8252,75.049,74.552
4.9037,74.541,75.14
4.9979,74.769,75.977
5.0765,74.661,75.673
5.1391,74.626,74.362
5.2175,74.531,73.852
5.3127,75.201,74.725
5.3914,75.392,75.675
5.4529,75.213,75.476
5.5313,74.532,75.197
5.6275,74.601,75.52
5.7062,74.607,74.994
5.7667,74.855,74.116
5.8452,74.798,74.711
5.9423,75.242,75.559
6.021,75.126,74.934
6.0806,75.117,74.471
6.159,74.947,75.145
6.2572,75.283,75.534


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_055.csv <==
x,qOut,qIn
0.039338,75.335,76.151
0.11769,75.028,75.885
0.19614,74.517,74.762
0.27549,74.946,74.283
0.35416,75.225,74.275
0.43153,75.271,74.438
0.50998,74.782,75.134
0.59031,74.936,75.662
0.66899,74.914,75.293
0.74536,75.06,74.791
0.82382,74.762,75.133
0.90514,74.874,75.543
0.98381,74.48,75.049
1.0592,74.473,74.707
1.1377,74.691,74.963
1.22,75.64,75.246
1.2986,75.795,75.356
1.373,75.22,74.982
1.4515,74.166,74.508
1.5348,74.168,74.749
1.6135,74.445,75.547
1.6869,74.934,75.58
1.7653,74.98,74.772
1.8496,75.404,74.315
1.9283,75.223,75.186
2.0007,75.042,75.607
2.0792,74.69,74.969
2.1644,75.064,74.688
2.2431,75.033,75.272
2.3145,74.976,75.403
2.393,74.682,75.322
2.4793,75.036,75.388
2.5579,74.934,74.804
2.6284,74.804,74.591
2.7068,74.547,75.057
2.7941,75.053,74.913
2.8728,75.139,74.234
2.9422,75.007,74.501
3.0207,74.549,75.661
3.1089,74.856,76.245
3.1876,74.941,75.084
3.256,75.023,74.142
3.3345,74.76,74.595
3.4237,75.123,75.066
3.5024,75.112,74.825
3.5699,75.164,75.355
3.6483,74.936,76.089
3.7386,75.224,75.641
3.8172,74.932,74.709
3.8837,74.564,74.414
3.9622,74.083,74.611
4.0534,74.534,75.044
4.1321,74.802,74.955
4.1975,75.169,74.994
4.276,75.161,75.467
4.3682,75.458,75.449
4.4469,74.958,74.522
4.5114,74.406,74.642
4.5898,74.049,75.849
4.683,74.839,75.962
4.7617,75.41,74.59
4.8252,75.677,73.997
4.9037,75.236,74.486
4.9979,75.136,75.166
5.0765,74.612,75.704
5.1391,74.407,75.419
5.2175,74.329,74.591
5.3127,75.065,74.563
5.3914,75.257,75.432
5.4529,75.133,75.729
5.5313,74.638,75.198
5.6275,74.938,74.789
5.7062,75.084,74.819
5.7667,75.267,74.993
5.8452,74.929,75.385
5.9423,74.966,75.284
6.021,74.499,74.688
6.0806,74.4,74.479
6.159,74.462,74.631
6.2572,75.254,75.262


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_056.csv <==
x,qOut,qIn
0.039338,74.981,75.42
0.11769,75.153,74.986
0.19614,74.8,74.508
0.27549,74.983,74.765
0.35416,74.853,74.98
0.43153,74.888,75.039
0.50998,74.69,75.446
0.59031,75.086,75.729
0.66899,74.985,75.254
0.74536,74.916,74.242
0.82382,74.682,73.975
0.90514,75.14,74.909
0.98381,75.132,75.983
1.0592,75.036,75.85
1.1377,74.702,74.964
1.22,75.038,74.627
1.2986,74.937,74.984
1.373,74.706,74.796
1.4515,74.277,74.574
1.5348,74.748,75.054
1.6135,75.06,75.817
1.6869,75.388,75.629
1.7653,75.138,74.936
1.8496,75.146,74.848
1.9283,74.528,75.349
2.0007,74.245,74.898
2.0792,74.281,74.019
2.1644,75.263,74.462
2.2431,75.673,75.488
2.3145,75.523,75.594
2.393,74.734,75.467
2.4793,74.643,75.099
2.5579,74.527,74.64
2.6284,74.717,74.557
2.7068,74.728,74.91
2.7941,75.338,75.658
2.8728,75.398,75.51
2.9422,75.331,74.651
3.0207,74.859,74.488
3.1089,74.926,74.887
3.1876,74.563,75.365
3.256,74.363,75.619
3.3345,74.245,75.438
3.4237,75.031,74.803
3.5024,75.416,74.247
3.5699,75.45,74.506
3.6483,74.835,75.033
3.7386,74.794,75.082
3.8172,74.601,75.034
3.8837,74.829,75.369
3.9622,74.906,75.712
4.0534,75.387,75.747
4.1321,75.04,74.865
4.1975,74.609,74.502
4.276,74.316,75.403
4.3682,75.051,75.8
4.4469,75.45,74.628
4.5114,75.379,73.665
4.5898,74.649,74.334
4.683,74.556,75.662
4.7617,74.396,75.929
4.8252,74.568,75.372
4.9037,74.593,74.676
4.9979,75.235,74.348
5.0765,75.334,75.262
5.1391,75.318,75.79
5.2175,74.99,74.818
5.3127,75.311,74.428
5.3914,75.24,75.492
5.4529,75.114,75.332
5.5313,74.585,74.484
5.6275,74.64,74.897
5.7062,74.354,75.499
5.7667,74.424,74.972
5.8452,74.601,74.712
5.9423,75.451,75.053
6.021,75.548,75.564
6.0806,75.138,75.306
6.159,74.436,74.683
6.2572,74.714,74.89


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_057.csv <==
x,qOut,qIn
0.039338,75.041,74.78
0.11769,75.066,73.986
0.19614,74.808,75.104
0.27549,75.153,76.224
0.35416,75.04,75.497
0.43153,75.031,74.351
0.50998,74.887,74.357
0.59031,75.333,75.351
0.66899,75.138,75.901
0.74536,74.763,75.072
0.82382,74.344,74.149
0.90514,74.871,74.436
0.98381,75.124,75.155
1.0592,75.061,75.296
1.1377,74.485,75.497
1.22,74.637,75.683
1.2986,74.699,75.277
1.373,75.004,74.731
1.4515,74.973,74.604
1.5348,75.337,74.34
1.6135,75.025,74.355
1.6869,74.784,75.209
1.7653,74.591,75.853
1.8496,75.169,75.911
1.9283,75.171,75.469
2.0007,74.784,74.619
2.0792,74.158,74.383
2.1644,74.563,75.17
2.2431,74.989,75.368
2.3145,75.46,74.596
2.393,75.39,74.549
2.4793,75.53,75.399
2.5579,74.912,75.816
2.6284,74.306,75.129
2.7068,73.838,74.33
2.7941,74.488,74.459
2.8728,74.969,75.277
2.9422,75.402,75.371
3.0207,75.35,75.037
3.1089,75.615,74.996
3.1876,75.188,75.229
3.256,74.753,74.93
3.3345,74.335,74.428
3.4237,74.816,74.804
3.5024,74.938,75.925
3.5699,74.97,75.868
3.6483,74.774,74.751
3.7386,75.215,74.466
3.8172,75.143,74.895
3.8837,74.82,74.843
3.9622,74.297,75.155
4.0534,74.722,75.559
4.1321,75.035,75.076
4.1975,75.265,74.373
4.276,74.918,74.464
4.3682,74.988,75.215
4.4469,74.641,75.901
4.5114,74.594,75.908
4.5898,74.617,75.163
4.683,75.368,74.353
4.7617,75.491,74.512
4.8252,75.181,74.918
4.9037,74.461,74.972
4.9979,74.625,74.891
5.0765,74.797,74.953
5.1391,75.125,75.155
5.2175,74.949,75.235
5.3127,75.086,75.316
5.3914,74.619,75.319
5.4529,74.457,74.808
5.5313,74.53,74.74
5.6275,75.449,75.748
5.7062,75.727,75.784
5.7667,75.407,74.634
5.8452,74.541,74.26
5.9423,74.507,74.986
6.021,74.531,75.464
6.0806,74.747,74.798
6.159,74.629,74.676
6.2572,75.062,75.403


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_058.csv <==
x,qOut,qIn
0.039338,75.324,74.828
0.11769,74.708,74.625
0.19614,74.019,75.059
0.27549,74.409,75.417
0.35416,74.745,74.961
0.43153,75.076,74.385
0.50998,75,74.524
0.59031,75.379,75.331
0.66899,75.186,75.835
0.74536,74.942,75.236
0.82382,74.592,74.708
0.90514,75.05,75.302
0.98381,75.131,75.866
1.0592,75.027,74.978
1.1377,74.59,73.98
1.22,74.889,74.289
1.2986,74.931,75.006
1.373,74.97,75.188
1.4515,74.637,75.493
1.5348,74.875,75.544
1.6135,74.711,74.977
1.6869,74.695,74.772
1.7653,74.585,74.905
1.8496,75.194,74.612
1.9283,75.315,74.814
2.0007,75.313,75.737
2.0792,74.994,75.953
2.1644,75.224,75.306
2.2431,74.919,74.429
2.3145,74.495,74.411
2.393,74.016,75.109
2.4793,74.569,75.5
2.5579,75.002,75.299
2.6284,75.381,75.008
2.7068,75.204,75.035
2.7941,75.328,75.386
2.8728,74.838,74.93
2.9422,74.469,74.102
3.0207,74.221,74.156
3.1089,74.955,75.053
3.1876,75.352,76.124
3.256,75.497,75.78
3.3345,75.028,74.649
3.4237,75.015,74.532
3.5024,74.656,74.762
3.5699,74.62,75.001
3.6483,74.614,75.685
3.7386,75.319,75.475
3.8172,75.422,74.381
3.8837,75.241,74.299
3.9622,74.607,75.121
4.0534,74.61,75.906
4.1321,74.354,75.995
4.1975,74.402,75.052
4.276,74.537,74.158
4.3682,75.394,74.715
4.4469,75.58,75.259
4.5114,75.218,74.818
4.5898,74.456,74.919
4.683,74.665,75.328
4.7617,74.965,74.712
4.8252,75.255,74.346
4.9037,74.86,75.407
4.9979,74.849,76.323
5.0765,74.516,75.398
5.1391,74.725,74.438
5.2175,74.986,74.755
5.3127,75.708,75.104
5.3914,75.467,74.29
5.4529,74.837,74.213
5.5313,74.207,75.431
5.6275,74.693,76.084
5.7062,75.067,75.191
5.7667,75.123,74.608
5.8452,74.591,74.953
5.9423,74.716,75.415
6.021,74.723,75.18
6.0806,75.04,74.733
6.159,75.152,75.071
6.2572,75.654,75.367


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_059.csv <==
x,qOut,qIn
0.039338,75.213,74.087
0.11769,74.91,73.684
0.19614,74.466,74.897
0.27549,74.864,76.416
0.35416,74.949,76.057
0.43153,74.891,74.653
0.50998,74.519,74.156
0.59031,74.868,74.519
0.66899,74.928,74.977
0.74536,75.008,75.561
0.82382,74.884,75.893
0.90514,75.425,75.558
0.98381,75.487,74.914
1.0592,75.204,74.35
1.1377,74.354,74.36
1.22,74.258,75.244
1.2986,74.199,75.479
1.373,74.703,74.867
1.4515,75.131,74.712
1.5348,75.845,75.056
1.6135,75.458,75.517
1.6869,74.598,75.36
1.7653,73.873,74.483
1.8496,74.54,74.033
1.9283,75.318,75.169
2.0007,75.78,75.836
2.0792,75.346,75.214
2.1644,75.145,75.127
2.2431,74.574,75.765
2.3145,74.487,75.229
2.393,74.476,74.385
2.4793,75.131,74.824
2.5579,75.114,75.219
2.6284,74.973,74.509
2.7068,74.679,74.566
2.7941,75.095,75.403
2.8728,75.027,75.265
2.9422,74.718,74.588
3.0207,74.209,74.837
3.1089,74.654,75.752
3.1876,75.004,75.731
3.256,75.357,74.579
3.3345,75.239,74.067
3.4237,75.5,74.878
3.5024,75.161,75.58
3.5699,74.822,75.024
3.6483,74.394,74.527
3.7386,74.788,74.913
3.8172,74.837,75.983
3.8837,74.825,75.903
3.9622,74.537,74.758
4.0534,74.945,74.633
4.1321,75.001,75.332
4.1975,75.089,74.913
4.276,74.896,74.472
4.3682,75.233,74.757
4.4469,74.991,75.196
4.5114,74.7,75.379
4.5898,74.342,75.262
4.683,74.836,75.1
4.7617,74.979,74.792
4.8252,74.979,74.571
4.9037,74.719,74.934
4.9979,75.209,75.448
5.0765,75.373,75.563
5.1391,75.367,75.007
5.2175,74.867,74.609
5.3127,74.924,74.941
5.3914,74.662,75.133
5.4529,74.594,74.955
5.5313,74.448,74.887
5.6275,75.051,74.808
5.7062,75.209,74.947
5.7667,75.199,75.173
5.8452,74.732,75.215
5.9423,74.866,75.398
6.021,74.703,75.284
6.0806,74.797,75.106
6.159,74.783,75.465
6.2572,75.336,75.292


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_060.csv <==
x,qOut,qIn
0.039338,74.806,74.948
0.11769,75.124,74.67
0.19614,75.062,74.741
0.27549,75.393,74.88
0.35416,75.061,74.901
0.43153,74.716,74.724
0.50998,74.428,74.898
0.59031,75.055,75.407
0.66899,75.29,75.677
0.74536,75.127,75.529
0.82382,74.48,75.167
0.90514,74.648,75.117
0.98381,74.809,75.189
1.0592,75.166,74.761
1.1377,75.073,74.426
1.22,75.296,74.58
1.2986,74.86,74.872
1.373,74.562,75.418
1.4515,74.282,75.818
1.5348,74.807,75.218
1.6135,74.874,74.065
1.6869,74.872,74.206
1.7653,74.715,75.332
1.8496,75.315,75.856
1.9283,75.494,75.434
2.0007,75.463,75.017
2.0792,74.977,74.814
2.1644,75.019,74.9
2.2431,74.65,75.304
2.3145,74.393,75.195
2.393,74.192,74.667
2.4793,74.923,74.802
2.5579,75.312,75.153
2.6284,75.358,75.07
2.7068,74.721,75.171
2.7941,74.644,75.254
2.8728,74.443,75.03
2.9422,74.724,75.293
3.0207,74.925,75.459
3.1089,75.577,74.718
3.1876,75.391,74.296
3.256,74.975,74.765
3.3345,74.48,75.017
3.4237,74.899,75.194
3.5024,75.034,76.008
3.5699,74.971,75.751
3.6483,74.565,74.365
3.7386,74.889,74.129
3.8172,74.954,74.887
3.8837,75.02,75.329
3.9622,74.821,75.65
4.0534,75.262,75.549
4.1321,75.259,75.055
4.1975,75.065,74.232
4.276,74.429,73.88
4.3682,74.503,75.134
4.4469,74.43,75.892
4.5114,74.731,74.953
4.5898,74.966,74.751
4.683,75.661,75.627
4.7617,75.478,75.763
4.8252,74.831,74.869
4.9037,74.073,74.351
4.9979,74.513,74.707
5.0765,75.062,75.129
5.1391,75.511,74.901
5.2175,75.187,74.838
5.3127,75.07,75.43
5.3914,74.453,75.883
5.4529,74.297,75.211
5.5313,74.339,74.266
5.6275,75.168,74.357
5.7062,75.359,75.672
5.7667,75.295,75.952
5.8452,74.942,74.966
5.9423,75.254,74.184
6.021,75.14,74.667
6.0806,74.829,75.395
6.159,74.265,75.51
6.2572,74.593,75.337


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_061.csv <==
x,qOut,qIn
0.039338,75.055,75.232
0.11769,75.109,75.118
0.19614,74.757,74.685
0.27549,75.067,74.88
0.35416,75.1,75.712
0.43153,75.141,75.45
0.50998,74.694,74.624
0.59031,74.729,74.904
0.66899,74.384,75.445
0.74536,74.442,74.893
0.82382,74.604,74.322
0.90514,75.44,74.301
0.98381,75.547,75.074
1.0592,75.242,75.55
1.1377,74.605,75.293
1.22,74.811,75.502
1.2986,74.88,75.794
1.373,74.962,75.201
1.4515,74.73,74.635
1.5348,75.133,74.438
1.6135,75.137,74.784
1.6869,75.121,75.294
1.7653,74.788,75.284
1.8496,75.019,74.794
1.9283,74.764,74.29
2.0007,74.5,74.811
2.0792,74.134,76.021
2.1644,74.674,76.058
2.2431,74.986,74.505
2.3145,75.341,74.056
2.393,75.324,74.873
2.4793,75.665,75.442
2.5579,75.265,75.475
2.6284,74.744,75.162
2.7068,74.266,74.663
2.7941,74.78,74.542
2.8728,75.01,74.945
2.9422,74.936,75.21
3.0207,74.424,75.182
3.1089,74.706,75.351
3.1876,74.908,75.512
3.256,75.256,75.417
3.3345,75.089,75.079
3.4237,75.211,74.439
3.5024,74.698,74.476
3.5699,74.508,74.868
3.6483,74.525,75.124
3.7386,75.298,75.847
3.8172,75.344,75.98
3.8837,74.932,74.764
3.9622,74.273,73.963
4.0534,74.596,74.61
4.1321,74.872,75.388
4.1975,75.139,75.243
4.276,75.065,75.12
4.3682,75.506,75.066
4.4469,75.386,75.087
4.5114,74.973,74.795
4.5898,74.215,74.371
4.683,74.385,74.942
4.7617,74.586,76.197
4.8252,75.086,75.651
4.9037,75.257,74.178
4.9979,75.673,74.37
5.0765,75.176,75.58
5.1391,74.535,75.389
5.2175,74.074,74.832
5.3127,74.768,75.054
5.3914,75.258,75.124
5.4529,75.38,74.873
5.5313,74.824,75.329
5.6275,74.793,75.528
5.7062,74.558,74.612
5.7667,74.68,73.88
5.8452,74.743,74.505
5.9423,75.379,75.603
6.021,75.311,75.802
6.0806,74.982,75.248
6.159,74.472,74.821
6.2572,74.863,74.896


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_062.csv <==
x,qOut,qIn
0.039338,75.189,75.687
0.11769,75.162,74.699
0.19614,74.789,74.304
0.27549,75.034,74.96
0.35416,74.885,75.103
0.43153,74.759,74.193
0.50998,74.492,74.518
0.59031,75.008,76.261
0.66899,75.166,76.597
0.74536,75.219,74.952
0.82382,74.84,73.993
0.90514,75.005,74.587
0.98381,74.772,75.504
1.0592,74.731,75.378
1.1377,74.661,74.901
1.22,75.263,74.716
1.2986,75.241,74.325
1.373,74.867,74.549
1.4515,74.169,75.693
1.5348,74.384,76.309
1.6135,74.566,75.7
1.6869,74.981,74.508
1.7653,75.172,73.771
1.8496,75.76,74.525
1.9283,75.515,75.516
2.0007,74.927,75.17
2.0792,74.327,74.862
2.1644,74.821,75.156
2.2431,75.186,75.659
2.3145,75.112,75.557
2.393,74.357,74.714
2.4793,74.376,74.185
2.5579,74.538,74.937
2.6284,75.186,75.49
2.7068,75.447,75.226
2.7941,75.783,75.106
2.8728,75.059,75.219
2.9422,74.345,74.764
3.0207,73.965,74.582
3.1089,74.736,75.092
3.1876,75.163,74.813
3.256,75.261,74.427
3.3345,74.957,75.312
3.4237,75.267,75.846
3.5024,75.175,75.299
3.5699,74.894,75.176
3.6483,74.347,75.378
3.7386,74.682,75.264
3.8172,74.904,74.65
3.8837,75.175,74.474
3.9622,74.989,74.971
4.0534,75.211,75.348
4.1321,74.883,75.479
4.1975,74.655,75.003
4.276,74.348,74.291
4.3682,74.817,74.513
4.4469,74.877,75.434
4.5114,74.936,75.612
4.5898,74.842,75.116
4.683,75.438,75.028
4.7617,75.529,75.209
4.8252,75.314,74.766
4.9037,74.66,74.538
4.9979,74.74,74.91
5.0765,74.672,75.299
5.1391,74.837,75.287
5.2175,74.787,75.157
5.3127,75.221,75.071
5.3914,74.975,75.058
5.4529,74.618,74.966
5.5313,74.25,74.8
5.6275,74.868,74.884
5.7062,75.245,75.246
5.7667,75.397,75.169
5.8452,74.97,75.065
5.9423,75.021,75.463
6.021,74.714,75.188
6.0806,74.623,74.303
6.159,74.478,74.536
6.2572,75.074,75.645


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_063.csv <==
x,qOut,qIn
0.039338,74.572,75.53
0.11769,74.333,75.102
0.19614,74.33,74.536
0.27549,75.141,74.936
0.35416,75.316,75.012
0.43153,75.152,74.803
0.50998,74.592,75.218
0.59031,74.778,75.707
0.66899,74.775,75.825
0.74536,74.971,74.902
0.82382,75.004,73.943
0.90514,75.537,74.422
0.98381,75.332,75.288
1.0592,74.838,75.379
1.1377,74.263,75.447
1.22,74.699,75.363
1.2986,74.983,74.812
1.373,75.021,74.748
1.4515,74.528,75.287
1.5348,74.719,75.261
1.6135,74.787,74.307
1.6869,75.148,74.239
1.7653,75.2,75.361
1.8496,75.538,76.129
1.9283,75.016,75.157
2.0007,74.441,74.483
2.0792,74.054,75.193
2.1644,74.78,75.673
2.2431,75.247,74.875
2.3145,75.407,74.137
2.393,75.02,74.292
2.4793,75.167,75.167
2.5579,74.975,75.505
2.6284,74.829,75.061
2.7068,74.425,75.134
2.7941,74.728,75.507
2.8728,74.715,75.034
2.9422,74.868,74.378
3.0207,74.852,74.761
3.1089,75.417,75.676
3.1876,75.368,75.861
3.256,75.133,75.429
3.3345,74.611,74.856
3.4237,74.779,74.385
3.5024,74.596,74.692
3.5699,74.477,75.109
3.6483,74.328,75.117
3.7386,75.039,75.215
3.8172,75.37,75.215
3.8837,75.413,74.583
3.9622,74.872,74.381
4.0534,74.886,75.379
4.1321,74.656,75.941
4.1975,74.76,74.848
4.276,74.864,74.266
4.3682,75.575,75.362
4.4469,75.551,75.841
4.5114,75.063,74.847
4.5898,74.281,74.247
4.683,74.513,74.311
4.7617,74.804,75.018
4.8252,75.113,75.754
4.9037,74.868,75.838
4.9979,75.033,75.532
5.0765,74.754,74.844
5.1391,74.733,74.297
5.2175,74.642,74.554
5.3127,75.198,75.007
5.3914,75.161,75.281
5.4529,75.049,75.227
5.5313,74.779,74.953
5.6275,75.157,75.055
5.7062,74.976,75.123
5.7667,74.541,74.768
5.8452,74.029,74.752
5.9423,74.63,75.489
6.021,75.215,76.319
6.0806,75.685,75.348
6.159,75.381,73.903
6.2572,75.252,74.358


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_064.csv <==
x,qOut,qIn
0.039338,74.844,74.339
0.11769,74.966,74.118
0.19614,74.96,74.797
0.27549,75.403,75.417
0.35416,75.024,75.571
0.43153,74.413,75.258
0.50998,73.875,74.763
0.59031,74.516,74.629
0.66899,75.086,74.773
0.74536,75.518,75.331
0.82382,75.405,75.93
0.90514,75.641,75.779
0.98381,75.277,74.784
1.0592,74.847,74.021
1.1377,74.237,74.627
1.22,74.456,75.788
1.2986,74.438,75.552
1.373,74.623,74.859
1.4515,74.726,74.781
1.5348,75.398,74.906
1.6135,75.347,74.856
1.6869,74.882,74.737
1.7653,74.234,74.949
1.8496,74.675,75.343
1.9283,75.157,75.757
2.0007,75.563,75.567
2.0792,75.237,74.686
2.1644,75.162,74.168
2.2431,74.602,74.758
2.3145,74.505,75.522
2.393,74.604,75.398
2.4793,75.406,74.839
2.5579,75.442,74.709
2.6284,75.035,75.108
2.7068,74.322,75.656
2.7941,74.537,75.623
2.8728,74.703,74.939
2.9422,74.977,74.194
3.0207,74.976,74.121
3.1089,75.461,75.133
3.1876,75.289,75.807
3.256,74.861,75.205
3.3345,74.286,74.922
3.4237,74.685,75.381
3.5024,74.962,75.103
3.5699,75.096,74.565
3.6483,74.73,74.769
3.7386,74.985,75.034
3.8172,75.005,75.466
3.8837,75.21,75.529
3.9622,74.989,74.759
4.0534,75.097,74.556
4.1321,74.555,75.395
4.1975,74.304,75.331
4.276,74.302,74.68
4.3682,75.199,74.805
4.4469,75.523,75.438
4.5114,75.418,75.426
4.5898,74.816,74.811
4.683,74.889,74.329
4.7617,74.761,75.023
4.8252,74.772,75.653
4.9037,74.621,75.165
4.9979,75.142,74.7
5.0765,75.182,75.167
5.1391,75.067,75.284
5.2175,74.629,74.827
5.3127,74.906,75.057
5.3914,74.896,75.901
5.4529,74.949,75.276
5.5313,74.759,74.006
5.6275,75.161,73.963
5.7062,75.045,74.96
5.7667,74.82,75.508
5.8452,74.418,75.738
5.9423,74.857,75.796
6.021,75.039,75.239
6.0806,75.137,74.721
6.159,74.777,75.027
6.2572,74.982,75.165


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_065.csv <==
x,qOut,qIn
0.039338,74.922,74.753
0.11769,74.854,74.361
0.19614,74.352,74.923
0.27549,74.661,75.72
0.35416,74.922,75.454
0.43153,75.377,74.702
0.50998,75.274,74.77
0.59031,75.348,75.477
0.66899,74.688,75.183
0.74536,74.393,74.111
0.82382,74.462,74.172
0.90514,75.421,75.039
0.98381,75.681,75.502
1.0592,75.309,75.503
1.1377,74.467,75.261
1.22,74.536,75.304
1.2986,74.677,75.365
1.373,74.939,75.028
1.4515,74.836,74.988
1.5348,75.257,74.855
1.6135,75.188,74.464
1.6869,75.085,74.89
1.7653,74.652,75.275
1.8496,74.808,74.815
1.9283,74.546,74.806
2.0007,74.427,75.584
2.0792,74.312,75.867
2.1644,75.042,75.35
2.2431,75.356,74.314
2.3145,75.457,74.049
2.393,75.105,75.009
2.4793,75.297,75.806
2.5579,75.075,75.525
2.6284,74.866,75.262
2.7068,74.46,75.14
2.7941,74.78,74.75
2.8728,74.734,74.496
2.9422,74.69,74.964
3.0207,74.487,75.351
3.1089,75.078,75.153
3.1876,75.331,75.101
3.256,75.408,74.917
3.3345,74.871,74.403
3.4237,74.799,74.684
3.5024,74.422,75.516
3.5699,74.524,75.555
3.6483,74.759,75.376
3.7386,75.617,75.394
3.8172,75.649,74.836
3.8837,75.149,74.162
3.9622,74.343,74.724
4.0534,74.547,75.547
4.1321,74.8,75.046
4.1975,75.094,74.66
4.276,74.898,75.296
4.3682,75.089,75.666
4.4469,74.735,74.842
4.5114,74.506,74.242
4.5898,74.332,74.757
4.683,75.067,75.691
4.7617,75.425,75.781
4.8252,75.506,75.115
4.9037,74.989,74.72
4.9979,74.962,74.662
5.0765,74.621,74.842
5.1391,74.561,75.188
5.2175,74.482,75.092
5.3127,75.129,74.684
5.3914,75.25,74.478
5.4529,75.177,74.995
5.5313,74.697,75.886
5.6275,74.852,76.13
5.7062,74.702,75.044
5.7667,74.774,73.841
5.8452,74.792,74.273
5.9423,75.422,75.827
6.021,75.369,75.894
6.0806,74.984,74.928
6.159,74.415,74.851
6.2572,74.761,75.187


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_066.csv <==
x,qOut,qIn
0.039338,75.362,74.943
0.11769,75.102,74.944
0.19614,74.505,75.377
0.27549,74.695,74.916
0.35416,74.691,74.516
0.43153,74.75,75.451
0.50998,74.608,76.07
0.59031,75.16,75.561
0.66899,75.279,74.151
0.74536,75.26,73.802
0.82382,74.87,74.973
0.90514,75.092,75.591
0.98381,74.929,74.966
1.0592,74.792,74.981
1.1377,74.489,75.463
1.22,74.915,75.485
1.2986,74.94,75.312
1.373,74.848,75.446
1.4515,74.507,75.228
1.5348,74.977,74.483
1.6135,75.217,74.121
1.6869,75.379,74.57
1.7653,74.929,75.239
1.8496,74.868,75.719
1.9283,74.413,75.365
2.0007,74.413,74.842
2.0792,74.504,74.873
2.1644,75.253,74.841
2.2431,75.285,74.439
2.3145,75.124,74.844
2.393,74.866,75.937
2.4793,75.397,76.293
2.5579,75.464,75.25
2.6284,75.058,74.151
2.7068,74.194,74.112
2.7941,74.259,74.79
2.8728,74.441,75.347
2.9422,74.907,75.493
3.0207,75.07,75.408
3.1089,75.578,75.153
3.1876,75.285,74.489
3.256,74.723,74.631
3.3345,74.062,75.602
3.4237,74.505,75.624
3.5024,74.954,74.752
3.5699,75.479,74.645
3.6483,75.432,75.071
3.7386,75.514,75.208
3.8172,74.765,75.157
3.8837,74.207,75.077
3.9622,74.054,74.515
4.0534,75.009,74.486
4.1321,75.511,75.292
4.1975,75.455,75.469
4.276,74.775,75.059
4.3682,74.806,74.838
4.4469,74.804,74.973
4.5114,75.017,75.11
4.5898,74.867,75.464
4.683,75.17,75.7
4.7617,74.919,74.897
4.8252,74.81,74.212
4.9037,74.617,74.734
4.9979,75.07,75.588
5.0765,74.931,75.587
5.1391,74.67,74.982
5.2175,74.349,74.678
5.3127,74.914,75.018
5.3914,75.152,75.218
5.4529,75.113,74.655
5.5313,74.648,74.336
5.6275,74.929,75.013
5.7062,75.051,75.906
5.7667,75.253,75.494
5.8452,74.99,74.65
5.9423,75.135,74.916
6.021,74.757,75.692
6.0806,74.636,75.121
6.159,74.59,74.392
6.2572,75.287,74.798


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_067.csv <==
x,qOut,qIn
0.039338,74.924,74.542
0.11769,74.932,74.301
0.19614,74.585,75.069
0.27549,74.82,75.873
0.35416,74.659,75.49
0.43153,74.716,74.345
0.50998,74.764,73.878
0.59031,75.455,74.458
0.66899,75.458,75.468
0.74536,75.004,75.726
0.82382,74.266,75.534
0.90514,74.558,75.624
0.98381,74.922,74.992
1.0592,75.3,74.137
1.1377,75.052,74.703
1.22,75.155,75.6
1.2986,74.802,75.141
1.373,74.841,74.671
1.4515,74.836,75.193
1.5348,75.263,75.653
1.6135,74.793,74.487
1.6869,74.199,73.723
1.7653,73.872,75.022
1.8496,74.778,76.368
1.9283,75.496,76.046
2.0007,75.814,75.056
2.0792,75.327,74.586
2.1644,75.171,75.02
2.2431,74.666,75.071
2.3145,74.537,74.257
2.393,74.496,74.144
2.4793,75.208,74.907
2.5579,75.334,75.523
2.6284,75.15,75.513
2.7068,74.507,75.308
2.7941,74.577,75.067
2.8728,74.498,74.688
2.9422,74.736,74.621
3.0207,74.929,75.145
3.1089,75.71,75.544
3.1876,75.762,75.068
3.256,75.345,74.716
3.3345,74.499,75.106
3.4237,74.471,75.303
3.5024,74.383,75.097
3.5699,74.463,75.131
3.6483,74.415,75.171
3.7386,75.11,75.156
3.8172,75.381,74.72
3.8837,75.379,74.409
3.9622,74.81,74.842
4.0534,74.849,75.396
4.1321,74.703,75.776
4.1975,74.858,75.221
4.276,74.811,74.324
4.3682,75.265,74.712
4.4469,75.072,75.739
4.5114,74.854,75.134
4.5898,74.581,74.182
4.683,75.129,75.013
4.7617,75.266,75.838
4.8252,75.143,75.145
4.9037,74.578,74.769
4.9979,74.703,74.984
5.0765,74.627,75.194
5.1391,74.776,75.055
5.2175,74.767,74.751
5.3127,75.322,74.859
5.3914,75.242,75.198
5.4529,74.975,74.759
5.5313,74.509,74.474
5.6275,74.861,75.292
5.7062,74.932,75.809
5.7667,74.944,75.324
5.8452,74.694,74.968
5.9423,75.134,74.704
6.021,75.184,74.261
6.0806,75.101,74.861
6.159,74.675,76.054
6.2572,74.944,75.841


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_068.csv <==
x,qOut,qIn
0.039338,75.44,75.641
0.11769,75.318,75.5
0.19614,74.637,75.539
0.27549,74.662,75.223
0.35416,74.61,74.272
0.43153,74.841,74.06
0.50998,74.872,74.761
0.59031,75.431,75.545
0.66899,75.354,75.628
0.74536,75.124,75.116
0.82382,74.592,74.883
0.90514,74.735,75.427
0.98381,74.53,75.157
1.0592,74.461,74.133
1.1377,74.446,74.624
1.22,75.299,76.107
1.2986,75.7,75.627
1.373,75.605,74.158
1.4515,74.759,74.209
1.5348,74.517,75
1.6135,74.27,75.744
1.6869,74.522,75.665
1.7653,74.712,74.567
1.8496,75.458,74.16
1.9283,75.498,75.188
2.0007,75.244,75.763
2.0792,74.62,75.6
2.1644,74.782,75.187
2.2431,74.795,74.639
2.3145,74.99,74.483
2.393,74.877,74.897
2.4793,75.197,75.519
2.5579,74.861,75.658
2.6284,74.589,75.022
2.7068,74.419,74.779
2.7941,75.105,75.058
2.8728,75.274,74.79
2.9422,74.991,74.434
3.0207,74.38,74.628
3.1089,74.745,75.06
3.1876,75.14,75.181
3.256,75.474,74.981
3.3345,75.084,74.984
3.4237,75.012,75.351
3.5024,74.558,75.69
3.5699,74.608,75.359
3.6483,74.754,74.854
3.7386,75.499,75.003
3.8172,75.442,75.36
3.8837,75.039,74.611
3.9622,74.392,73.838
4.0534,74.612,74.708
4.1321,74.649,76.055
4.1975,74.692,75.785
4.276,74.48,74.93
4.3682,74.947,74.846
4.4469,75.02,74.99
4.5114,75.044,74.755
4.5898,74.823,75.018
4.683,75.297,75.607
4.7617,75.37,75.268
4.8252,75.301,74.324
4.9037,74.772,74.417
4.9979,74.786,75.208
5.0765,74.444,75.251
5.1391,74.368,75.16
5.2175,74.387,75.451
5.3127,75.233,75.335
5.3914,75.558,74.267
5.4529,75.448,74.174
5.5313,74.761,75.431
5.6275,74.788,75.997
5.7062,74.763,75.136
5.7667,75.027,74.695
5.8452,74.941,75.158
5.9423,75.203,75.537
6.021,74.765,74.778
6.0806,74.465,74.091
6.159,74.332,74.49
6.2572,75.123,75.348


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_069.csv <==
x,qOut,qIn
0.039338,75.542,74.428
0.11769,75.686,75.222
0.19614,75.106,75.901
0.27549,74.891,75.575
0.35416,74.333,74.563
0.43153,74.26,74.099
0.50998,74.381,74.552
0.59031,75.279,75.261
0.66899,75.529,75.167
0.74536,75.374,75.032
0.82382,74.735,75.382
0.90514,74.797,75.487
0.98381,74.698,75.583
1.0592,74.757,75.562
1.1377,74.605,74.798
1.22,75.121,74.294
1.2986,75.206,74.655
1.373,75.251,75.048
1.4515,74.872,75.202
1.5348,74.967,74.922
1.6135,74.579,74.622
1.6869,74.424,74.806
1.7653,74.338,75.259
1.8496,75.052,75.495
1.9283,75.24,75.391
2.0007,75.252,75.202
2.0792,75.023,74.824
2.1644,75.442,74.754
2.2431,75.353,75.295
2.3145,74.954,75.271
2.393,74.3,74.813
2.4793,74.583,75.064
2.5579,74.793,75.438
2.6284,74.949,74.91
2.7068,74.607,74.769
2.7941,74.823,75.347
2.8728,74.736,75.351
2.9422,74.902,74.631
3.0207,74.909,74.455
3.1089,75.435,74.999
3.1876,75.27,75.169
3.256,74.936,75.246
3.3345,74.485,75.36
3.4237,74.916,74.707
3.5024,75.072,74.52
3.5699,75.091,75.348
3.6483,74.736,75.734
3.7386,75.039,75.525
3.8172,75.022,74.808
3.8837,75.052,74.06
3.9622,74.777,74.201
4.0534,75.048,75.31
4.1321,74.808,76.316
4.1975,74.635,75.556
4.276,74.458,74.206
4.3682,75.08,74.44
4.4469,75.223,75.354
4.5114,75.014,75.227
4.5898,74.443,74.999
4.683,74.76,75.199
4.7617,75.042,75.376
4.8252,75.365,74.75
4.9037,75.022,74.162
4.9979,74.939,74.68
5.0765,74.355,75.655
5.1391,74.319,75.839
5.2175,74.574,75.552
5.3127,75.534,75.175
5.3914,75.632,74.731
5.4529,75.127,74.407
5.5313,74.327,74.443
5.6275,74.597,74.773
5.7062,74.966,75.392
5.7667,75.314,75.778
5.8452,75.05,75.577
5.9423,75.099,74.915
6.021,74.629,74.171
6.0806,74.395,74.673
6.159,74.285,75.701
6.2572,75.109,75.215


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_070.csv <==
x,qOut,qIn
0.039338,75.091,74.646
0.11769,74.871,73.699
0.19614,74.502,74.472
0.27549,74.962,76.068
0.35416,75.106,75.895
0.43153,75.029,74.995
0.50998,74.502,75.174
0.59031,74.665,75.08
0.66899,74.642,74.347
0.74536,74.827,74.436
0.82382,74.864,74.909
0.90514,75.51,75.251
0.98381,75.563,75.412
1.0592,75.282,75.208
1.1377,74.505,75.166
1.22,74.446,75.475
1.2986,74.297,75.213
1.373,74.533,74.896
1.4515,74.769,75.155
1.5348,75.618,74.931
1.6135,75.741,74.137
1.6869,75.339,74.714
1.7653,74.454,75.822
1.8496,74.437,75.783
1.9283,74.481,74.621
2.0007,74.758,73.783
2.0792,74.737,74.333
2.1644,75.243,75.846
2.2431,75.209,76.416
2.3145,75.175,75.495
2.393,74.953,74.555
2.4793,75.35,74.539
2.5579,75.191,75.002
2.6284,74.781,75.199
2.7068,74.187,75.284
2.7941,74.591,75.209
2.8728,74.945,74.821
2.9422,75.261,74.564
3.0207,74.889,74.75
3.1089,74.813,75.041
3.1876,74.297,75.216
3.256,74.34,75.316
3.3345,74.682,75.218
3.4237,75.731,74.944
3.5024,75.903,75.043
3.5699,75.353,75.191
3.6483,74.421,74.881
3.7386,74.575,74.586
3.8172,74.93,74.825
3.8837,75.269,75.438
3.9622,74.94,75.557
4.0534,74.966,74.849
4.1321,74.596,74.299
4.1975,74.567,74.943
4.276,74.519,75.896
4.3682,75.155,75.801
4.4469,75.215,74.842
4.5114,75.137,74.574
4.5898,74.768,75.07
4.683,75.04,75.363
4.7617,74.887,74.691
4.8252,74.718,74.525
4.9037,74.441,75.261
4.9979,74.969,75.495
5.0765,75.127,75.245
5.1391,75.067,75.063
5.2175,74.582,74.727
5.3127,74.813,74.832
5.3914,74.86,75.217
5.4529,75.104,75.227
5.5313,75.055,75.025
5.6275,75.435,74.713
5.7062,75.132,74.799
5.7667,74.786,74.814
5.8452,74.384,74.81
5.9423,74.841,75.582
6.021,74.95,75.782
6.0806,74.993,75.062
6.159,74.777,74.953
6.2572,75.181,75.371


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_071.csv <==
x,qOut,qIn
0.039338,74.642,75.319
0.11769,74.737,74.901
0.19614,74.697,74.977
0.27549,75.358,75.095
0.35416,75.516,75.267
0.43153,75.363,75.385
0.50998,74.759,75.139
0.59031,74.846,74.605
0.66899,74.732,74.605
0.74536,74.727,75.21
0.82382,74.451,75.275
0.90514,74.828,74.731
0.98381,74.826,74.679
1.0592,74.949,75.103
1.1377,74.873,75.425
1.22,75.355,75.428
1.2986,75.225,74.846
1.373,74.981,74.48
1.4515,74.635,74.978
1.5348,75.107,75.54
1.6135,75.197,74.947
1.6869,75.038,74.73
1.7653,74.528,75.693
1.8496,74.779,76.054
1.9283,74.822,74.689
2.0007,74.863,73.953
2.0792,74.562,74.811
2.1644,74.914,75.746
2.2431,74.936,75.06
2.3145,75.047,74.068
2.393,74.847,74.403
2.4793,75.155,75.437
2.5579,74.908,76.154
2.6284,74.706,75.836
2.7068,74.483,74.685
2.7941,75.107,74.05
2.8728,75.338,74.596
2.9422,75.347,75.19
3.0207,74.892,75.342
3.1089,75.024,75.54
3.1876,74.831,75.161
3.256,74.785,74.244
3.3345,74.515,74.377
3.4237,74.826,75.444
3.5024,74.618,76.113
3.5699,74.56,75.49
3.6483,74.632,74.716
3.7386,75.49,74.922
3.8172,75.691,74.816
3.8837,75.18,74.271
3.9622,74.195,74.685
4.0534,74.309,75.574
4.1321,74.742,75.871
4.1975,75.327,75.356
4.276,75.188,74.86
4.3682,75.192,74.658
4.4469,74.586,74.376
4.5114,74.428,74.668
4.5898,74.552,75.542
4.683,75.495,75.731
4.7617,75.738,75.331
4.8252,75.413,74.935
4.9037,74.531,74.705
4.9979,74.452,75.059
5.0765,74.414,74.731
5.1391,74.715,74.135
5.2175,74.887,74.928
5.3127,75.576,75.756
5.3914,75.533,75.243
5.4529,75.066,75.198
5.5313,74.264,75.712
5.6275,74.435,75.215
5.7062,74.665,74.407
5.7667,75.073,74.654
5.8452,75.106,75.144
5.9423,75.516,75.099
6.021,75.24,74.631
6.0806,74.854,74.618
6.159,74.313,75.197
6.2572,74.611,75.734


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_072.csv <==
x,qOut,qIn
0.039338,75.152,74.431
0.11769,75.517,75.083
0.19614,75.196,75.332
0.27549,75.254,74.984
0.35416,74.921,74.927
0.43153,74.945,75.293
0.50998,74.897,75.275
0.59031,75.321,74.923
0.66899,74.929,74.734
0.74536,74.467,74.93
0.82382,74.23,75.486
0.90514,75.06,75.712
0.98381,75.511,74.681
1.0592,75.354,74.327
1.1377,74.535,75.293
1.22,74.494,75.51
1.2986,74.552,74.592
1.373,74.894,74.72
1.4515,74.877,75.406
1.5348,75.278,75.316
1.6135,75.073,74.853
1.6869,74.882,75.203
1.7653,74.542,75.797
1.8496,74.971,75.606
1.9283,75.039,74.51
2.0007,75.098,73.907
2.0792,74.845,74.451
2.1644,75.148,75.186
2.2431,74.947,75.268
2.3145,74.782,75.574
2.393,74.529,75.761
2.4793,75.02,75.151
2.5579,75.042,74.803
2.6284,74.897,74.886
2.7068,74.558,74.607
2.7941,75.074,74.57
2.8728,75.341,75.337
2.9422,75.446,75.739
3.0207,74.927,75.196
3.1089,74.813,74.595
3.1876,74.324,74.708
3.256,74.231,74.896
3.3345,74.299,75.194
3.4237,75.207,75.785
3.5024,75.573,75.418
3.5699,75.602,74.444
3.6483,75.04,74.448
3.7386,74.975,75.164
3.8172,74.588,75.086
3.8837,74.478,74.785
3.9622,74.426,75.22
4.0534,75.155,75.467
4.1321,75.347,75.09
4.1975,75.177,74.732
4.276,74.535,74.697
4.3682,74.67,75.291
4.4469,74.738,75.287
4.5114,75.065,74.878
4.5898,75.072,75.245
4.683,75.43,75.504
4.7617,75.032,75.445
4.8252,74.613,74.87
4.9037,74.262,74.038
4.9979,74.871,74.174
5.0765,75.14,74.814
5.1391,75.179,75.155
5.2175,74.797,75.717
5.3127,75.035,75.942
5.3914,74.932,74.927
5.4529,74.855,74.279
5.5313,74.565,75.044
5.6275,75.014,75.922
5.7062,75.113,75.691
5.7667,75.242,74.571
5.8452,75.04,73.947
5.9423,75.248,74.661
6.021,74.769,75.792
6.0806,74.23,75.903
6.159,73.823,75.074
6.2572,74.562,74.272


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_073.csv <==
x,qOut,qIn
0.039338,74.499,75.017
0.11769,74.717,73.917
0.19614,74.806,74.426
0.27549,75.352,75.568
0.35416,75.127,75.894
0.43153,74.79,75.256
0.50998,74.397,74.454
0.59031,74.889,74.854
0.66899,75.053,75.191
0.74536,75.075,74.539
0.82382,74.805,74.795
0.90514,75.21,75.707
0.98381,75.217,75.689
1.0592,75.055,75.221
1.1377,74.498,75.072
1.22,74.625,74.821
1.2986,74.516,74.67
1.373,74.624,74.951
1.4515,74.652,75.339
1.5348,75.333,75.38
1.6135,75.415,74.465
1.6869,75.152,74.096
1.7653,74.488,74.928
1.8496,74.632,75.837
1.9283,74.683,75.728
2.0007,74.931,74.932
2.0792,74.966,74.555
2.1644,75.525,74.886
2.2431,75.436,75.34
2.3145,75.071,75.105
2.393,74.469,74.623
2.4793,74.774,74.999
2.5579,74.955,75.947
2.6284,75.07,75.621
2.7068,74.642,74.507
2.7941,74.729,74.132
2.8728,74.514,74.834
2.9422,74.678,75.22
3.0207,74.813,75.364
3.1089,75.497,75.786
3.1876,75.41,75.075
3.256,75.018,73.94
3.3345,74.429,74.474
3.4237,74.743,75.721
3.5024,74.87,75.777
3.5699,75,75.001
3.6483,74.893,74.531
3.7386,75.368,74.389
3.8172,75.268,74.85
3.8837,74.83,75.5
3.9622,74.149,75.512
4.0534,74.508,75.313
4.1321,74.928,75.404
4.1975,75.387,75.228
4.276,75.158,74.733
4.3682,75.154,74.505
4.4469,74.597,74.831
4.5114,74.514,74.839
4.5898,74.653,74.501
4.683,75.446,74.932
4.7617,75.371,75.738
4.8252,74.801,75.808
4.9037,74.093,75.545
4.9979,74.523,75.189
5.0765,74.999,74.424
5.1391,75.395,74.146
5.2175,75.242,75.06
5.3127,75.456,75.809
5.3914,75.118,75.315
5.4529,74.795,74.547
5.5313,74.321,74.557
5.6275,74.614,75.277
5.7062,74.562,75.356
5.7667,74.582,74.625
5.8452,74.547,74.696
5.9423,75.318,75.763
6.021,75.656,75.668
6.0806,75.605,74.526
6.159,74.876,74.568
6.2572,74.736,75.508


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_074.csv <==
x,qOut,qIn
0.039338,74.877,75.567
0.11769,75.015,74.894
0.19614,74.654,74.516
0.27549,74.834,75.078
0.35416,74.696,75.924
0.43153,74.85,75.55
0.50998,74.954,74.607
0.59031,75.631,74.508
0.66899,75.573,74.811
0.74536,75.082,74.742
0.82382,74.267,75.004
0.90514,74.42,75.529
0.98381,74.609,75.066
1.0592,74.954,74.242
1.1377,74.905,74.756
1.22,75.263,75.683
1.2986,75.007,75.769
1.373,74.822,75.43
1.4515,74.667,75.045
1.5348,75.305,74.953
1.6135,75.405,75.05
1.6869,75.065,74.827
1.7653,74.338,74.456
1.8496,74.528,74.571
1.9283,74.743,75.415
2.0007,75.051,75.699
2.0792,74.851,75.33
2.1644,75.041,75.141
2.2431,74.729,74.568
2.3145,74.673,73.862
2.393,74.677,74.336
2.4793,75.434,75.671
2.5579,75.6,76.214
2.6284,75.418,75.391
2.7068,74.789,74.694
2.7941,74.818,74.795
2.8728,74.593,75.09
2.9422,74.489,74.956
3.0207,74.346,74.812
3.1089,75.062,74.941
3.1876,75.426,75.02
3.256,75.465,75.231
3.3345,74.746,75.65
3.4237,74.51,75.469
3.5024,74.145,74.285
3.5699,74.399,74.07
3.6483,74.749,75.224
3.7386,75.659,75.979
3.8172,75.714,75.171
3.8837,75.317,74.292
3.9622,74.597,74.715
4.0534,74.748,75.724
4.1321,74.783,75.423
4.1975,74.811,74.565
4.276,74.574,74.909
4.3682,75.063,75.964
4.4469,75.231,75.166
4.5114,75.265,73.594
4.5898,74.764,74.241
4.683,74.817,75.887
4.7617,74.605,75.651
4.8252,74.749,74.955
4.9037,74.782,74.966
4.9979,75.32,74.771
5.0765,75.125,74.894
5.1391,74.809,75.124
5.2175,74.472,74.98
5.3127,75.061,74.954
5.3914,75.333,74.868
5.4529,75.337,74.733
5.5313,74.786,75.106
5.6275,74.786,75.584
5.7062,74.509,75.752
5.7667,74.536,75.476
5.8452,74.592,74.847
5.9423,75.335,74.545
6.021,75.428,74.652
6.0806,75.113,74.638
6.159,74.465,74.858
6.2572,74.707,75.449


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_075.csv <==
x,qOut,qIn
0.039338,74.767,75.084
0.11769,74.987,74.236
0.19614,74.972,75.048
0.27549,75.354,76.14
0.35416,74.961,75.426
0.43153,74.459,74.254
0.50998,74.063,74.316
0.59031,74.778,75.206
0.66899,75.31,76.024
0.74536,75.566,75.903
0.82382,75.124,74.958
0.90514,75.071,74.158
0.98381,74.663,74.704
1.0592,74.57,75.297
1.1377,74.438,75.085
1.22,75.014,74.996
1.2986,75.074,74.906
1.373,75.12,74.788
1.4515,74.883,75.097
1.5348,75.169,75.388
1.6135,74.87,75.16
1.6869,74.617,74.698
1.7653,74.506,74.491
1.8496,75.311,74.692
1.9283,75.626,75.111
2.0007,75.345,75.538
2.0792,74.507,75.886
2.1644,74.541,75.949
2.2431,74.696,75.137
2.3145,75.005,74.213
2.393,74.805,74.281
2.4793,75.032,74.768
2.5579,74.817,74.89
2.6284,74.875,75.098
2.7068,74.794,75.337
2.7941,75.206,75.113
2.8728,74.891,74.886
2.9422,74.478,75.154
3.0207,74.107,75.458
3.1089,74.799,75.633
3.1876,75.312,75.046
3.256,75.716,74.23
3.3345,75.48,74.348
3.4237,75.437,75.218
3.5024,74.703,75.447
3.5699,74.227,74.919
3.6483,74.058,75.026
3.7386,74.874,75.526
3.8172,75.194,74.924
3.8837,75.128,74.211
3.9622,74.649,74.783
4.0534,74.949,75.845
4.1321,75.096,75.712
4.1975,75.289,74.866
4.276,75.015,74.648
4.3682,75.125,74.994
4.4469,74.675,75.455
4.5114,74.436,75.013
4.5898,74.329,74.184
4.683,75.093,74.745
4.7617,75.359,75.882
4.8252,75.272,75.307
4.9037,74.691,74.563
4.9979,74.788,74.957
5.0765,74.705,75.346
5.1391,74.842,74.799
5.2175,74.819,74.529
5.3127,75.375,75.514
5.3914,75.318,75.943
5.4529,75.068,74.616
5.5313,74.569,74.034
5.6275,74.839,74.72
5.7062,74.814,75.101
5.7667,74.774,75.294
5.8452,74.545,75.795
5.9423,75.064,75.642
6.021,75.209,74.654
6.0806,75.155,74.18
6.159,74.643,74.711
6.2572,74.806,75.604


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_076.csv <==
x,qOut,qIn
0.039338,75.397,76.295
0.11769,74.856,75.75
0.19614,74.22,74.709
0.27549,74.691,74.781
0.35416,75.13,75.259
0.43153,75.384,74.764
0.50998,75.026,74.329
0.59031,75.122,74.534
0.66899,74.86,75.14
0.74536,74.784,75.314
0.82382,74.503,74.999
0.90514,74.842,75.081
0.98381,74.707,75.229
1.0592,74.709,74.671
1.1377,74.705,74.692
1.22,75.454,75.453
1.2986,75.654,75.706
1.373,75.475,75.05
1.4515,74.806,74.593
1.5348,74.798,75.127
1.6135,74.581,75.577
1.6869,74.507,74.992
1.7653,74.3,74.626
1.8496,74.858,75.089
1.9283,75.047,75.209
2.0007,75.137,74.594
2.0792,74.786,74.346
2.1644,74.991,74.969
2.2431,74.82,76.354
2.3145,74.837,76.187
2.393,74.755,74.497
2.4793,75.308,73.64
2.5579,75.267,74.805
2.6284,75.037,75.753
2.7068,74.613,75.272
2.7941,75.014,74.86
2.8728,75.133,75.325
2.9422,75.113,75.095
3.0207,74.624,74.607
3.1089,74.719,74.986
3.1876,74.514,75.217
3.256,74.611,75.051
3.3345,74.75,75.367
3.4237,75.536,75.327
3.5024,75.587,74.295
3.5699,75.074,73.958
3.6483,74.209,75.026
3.7386,74.409,76.088
3.8172,74.782,75.846
3.8837,75.259,75.049
3.9622,75.151,74.66
4.0534,75.31,74.773
4.1321,74.864,74.759
4.1975,74.624,74.745
4.276,74.48,75.006
4.3682,75.169,75.176
4.4469,75.351,75.176
4.5114,75.187,75.326
4.5898,74.5,75.531
4.683,74.506,75.469
4.7617,74.402,74.52
4.8252,74.699,73.972
4.9037,74.952,74.69
4.9979,75.7,75.577
5.0765,75.598,75.876
5.1391,75.051,75.249
5.2175,74.301,74.391
5.3127,74.554,74.498
5.3914,74.753,75.072
5.4529,74.873,75.366
5.5313,74.66,75.539
5.6275,75.155,75.317
5.7062,75.351,74.761
5.7667,75.398,74.824
5.8452,74.817,75.111
5.9423,74.718,74.896
6.021,74.363,74.94
6.0806,74.529,74.921
6.159,74.765,74.497
6.2572,75.526,75.15


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_077.csv <==
x,qOut,qIn
0.039338,74.654,74.405
0.11769,75.075,74.609
0.19614,75.146,75.502
0.27549,75.488,75.818
0.35416,74.993,75.04
0.43153,74.459,74.582
0.50998,74.047,75.001
0.59031,74.675,75.332
0.66899,75.025,75.249
0.74536,75.219,75.248
0.82382,75.074,74.889
0.90514,75.479,74.317
0.98381,75.347,74.602
1.0592,74.929,75.261
1.1377,74.243,75.338
1.22,74.511,75.308
1.2986,74.762,75.324
1.373,75.124,74.876
1.4515,75.032,74.525
1.5348,75.311,74.866
1.6135,74.984,75.618
1.6869,74.798,76.132
1.7653,74.653,75.595
1.8496,75.241,74.127
1.9283,75.216,73.867
2.0007,74.802,75.154
2.0792,74.139,76.024
2.1644,74.486,75.361
2.2431,74.845,74.28
2.3145,75.254,74.851
2.393,75.115,75.555
2.4793,75.267,75.232
2.5579,74.792,74.752
2.6284,74.541,74.608
2.7068,74.517,74.678
2.7941,75.382,75.214
2.8728,75.662,75.462
2.9422,75.318,75.063
3.0207,74.424,75.159
3.1089,74.444,75.798
3.1876,74.636,75.529
3.256,75.056,74.478
3.3345,74.987,74.154
3.4237,75.258,74.521
3.5024,74.943,74.88
3.5699,74.809,75.256
3.6483,74.587,75.514
3.7386,75.009,75.313
3.8172,74.858,75
3.8837,74.671,74.891
3.9622,74.426,75.019
4.0534,75.043,75.514
4.1321,75.301,75.341
4.1975,75.429,74.75
4.276,75.137,74.841
4.3682,75.276,75.07
4.4469,74.818,74.953
4.5114,74.347,74.901
4.5898,73.982,74.898
4.683,74.68,74.961
4.7617,75.149,75.488
4.8252,75.361,75.586
4.9037,74.985,75.011
4.9979,75.116,74.591
5.0765,74.929,74.636
5.1391,74.951,74.744
5.2175,74.819,75.152
5.3127,75.275,75.886
5.3914,75.136,75.579
5.4529,74.897,74.484
5.5313,74.476,74.179
5.6275,74.828,74.633
5.7062,74.834,75.185
5.7667,74.829,75.105
5.8452,74.68,74.971
5.9423,75.251,75.577
6.021,75.35,75.742
6.0806,75.099,75.048
6.159,74.395,74.825
6.2572,74.525,74.842


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_078.csv <==
x,qOut,qIn
0.039338,75.238,75.045
0.11769,75.604,75.076
0.19614,75.267,75.497
0.27549,75.253,75.329
0.35416,74.775,74.779
0.43153,74.559,74.724
0.50998,74.379,74.809
0.59031,74.96,75.01
0.66899,75.01,75.694
0.74536,74.955,75.618
0.82382,74.704,74.882
0.90514,75.138,74.686
0.98381,75.103,74.776
1.0592,74.87,74.997
1.1377,74.437,75.342
1.22,74.89,75.162
1.2986,75.152,74.487
1.373,75.301,74.597
1.4515,74.896,75.447
1.5348,74.962,75.692
1.6135,74.657,74.681
1.6869,74.652,74.529
1.7653,74.665,75.619
1.8496,75.356,76.034
1.9283,75.402,74.7
2.0007,75.12,73.605
2.0792,74.537,74.33
2.1644,74.795,75.913
2.2431,74.893,75.695
2.3145,74.967,74.953
2.393,74.657,75.345
2.4793,74.94,75.32
2.5579,74.855,74.465
2.6284,74.854,74.493
2.7068,74.658,75.263
2.7941,75.152,75.361
2.8728,75.218,74.65
2.9422,75.218,74.617
3.0207,74.784,75.162
3.1089,74.843,75.337
3.1876,74.459,74.961
3.256,74.381,75.18
3.3345,74.489,75.816
3.4237,75.415,75.879
3.5024,75.709,75.028
3.5699,75.448,74.029
3.6483,74.66,74.035
3.7386,74.678,75.054
3.8172,74.692,75.791
3.8837,74.86,75.439
3.9622,74.678,74.534
4.0534,75.014,74.398
4.1321,74.862,75.266
4.1975,74.746,75.379
4.276,74.499,74.976
4.3682,75.081,74.996
4.4469,75.356,74.98
4.5114,75.555,74.915
4.5898,75.158,75.464
4.683,75.079,75.908
4.7617,74.476,75.41
4.8252,74.289,74.731
4.9037,74.361,74.277
4.9979,75.22,74.109
5.0765,75.36,74.868
5.1391,75.024,75.615
5.2175,74.41,75.613
5.3127,74.748,75.626
5.3914,75.024,75.122
5.4529,75.158,74.264
5.5313,74.734,74.463
5.6275,74.905,75.295
5.7062,74.87,75.287
5.7667,75.185,74.584
5.8452,75.251,74.652
5.9423,75.576,75.52
6.021,74.949,75.505
6.0806,74.223,74.752
6.159,73.774,74.652
6.2572,74.582,75.081


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_079.csv <==
x,qOut,qIn
0.039338,74.891,74.641
0.11769,75.13,74.888
0.19614,74.871,76.226
0.27549,75.174,76.353
0.35416,75.13,74.079
0.43153,75.106,73.152
0.50998,74.771,74.627
0.59031,75.046,76.058
0.66899,74.9,76.031
0.74536,74.834,75.267
0.82382,74.607,74.436
0.90514,75.027,74.242
0.98381,74.929,75.022
1.0592,74.703,75.448
1.1377,74.356,75.119
1.22,74.948,75.223
1.2986,75.35,75.303
1.373,75.573,74.74
1.4515,75.002,74.739
1.5348,74.732,75.276
1.6135,74.136,75.068
1.6869,74.263,74.501
1.7653,74.704,74.848
1.8496,75.732,75.631
1.9283,75.722,75.433
2.0007,75.011,74.657
2.0792,74.111,74.778
2.1644,74.444,75.579
2.2431,74.97,75.692
2.3145,75.357,74.944
2.393,75.078,74.543
2.4793,75.191,74.772
2.5579,74.911,75.045
2.6284,74.806,75.129
2.7068,74.534,75.126
2.7941,74.944,75.046
2.8728,74.917,74.806
2.9422,74.929,74.588
3.0207,74.718,74.687
3.1089,75.143,75.101
3.1876,75.09,75.378
3.256,75.036,75.301
3.3345,74.828,75.319
3.4237,75.277,75.218
3.5024,75.184,75.112
3.5699,74.86,74.878
3.6483,74.359,74.72
3.7386,74.775,75.17
3.8172,75.018,75.259
3.8837,75.127,74.831
3.9622,74.71,74.914
4.0534,74.814,75.414
4.1321,74.591,75.332
4.1975,74.606,74.608
4.276,74.552,74.534
4.3682,75.202,75.004
4.4469,75.33,74.776
4.5114,75.279,74.588
4.5898,74.857,75.377
4.683,75.067,76.392
4.7617,74.92,75.885
4.8252,74.837,74.595
4.9037,74.578,74.364
4.9979,75.023,74.635
5.0765,75.04,74.536
5.1391,75.022,74.874
5.2175,74.764,75.389
5.3127,75.129,75.297
5.3914,74.995,74.959
5.4529,74.704,75.121
5.5313,74.189,75.538
5.6275,74.565,75.302
5.7062,74.804,74.505
5.7667,75.215,74.839
5.8452,75.349,75.497
5.9423,75.807,75.035
6.021,75.377,74.599
6.0806,74.639,74.981
6.159,73.956,75.138
6.2572,74.453,75.094


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_080.csv <==
x,qOut,qIn
0.039338,75.743,75.317
0.11769,75.13,74.787
0.19614,74.305,74.25
0.27549,74.575,74.433
0.35416,74.912,74.937
0.43153,75.206,75.353
0.50998,74.939,75.519
0.59031,75.061,75.369
0.66899,74.704,75.631
0.74536,74.506,75.523
0.82382,74.293,74.628
0.90514,74.933,74.349
0.98381,75.205,74.9
1.0592,75.396,74.771
1.1377,75.149,74.584
1.22,75.3,75.161
1.2986,74.841,75.616
1.373,74.415,75.303
1.4515,74.054,74.834
1.5348,74.687,74.737
1.6135,75.051,75.308
1.6869,75.315,75.361
1.7653,75.196,74.851
1.8496,75.555,74.691
1.9283,75.329,75.262
2.0007,74.904,75.659
2.0792,74.259,75.176
2.1644,74.501,74.669
2.2431,74.6,74.898
2.3145,74.805,74.922
2.393,74.751,74.881
2.4793,75.259,75.173
2.5579,75.218,75.09
2.6284,75.052,74.583
2.7068,74.649,74.794
2.7941,74.982,75.616
2.8728,74.971,75.722
2.9422,74.922,74.981
3.0207,74.654,74.408
3.1089,75.108,74.77
3.1876,75.182,76.032
3.256,75.112,75.922
3.3345,74.663,74.354
3.4237,74.882,73.949
3.5024,74.82,75.191
3.5699,74.847,75.68
3.6483,74.59,75.297
3.7386,74.946,74.587
3.8172,74.876,74.299
3.8837,74.932,74.793
3.9622,74.816,75.484
4.0534,75.278,75.681
4.1321,75.127,75.316
4.1975,74.906,74.853
4.276,74.642,74.557
4.3682,75.179,74.65
4.4469,75.244,75.141
4.5114,74.955,75.554
4.5898,74.402,75.576
4.683,74.774,75.045
4.7617,75.051,74.299
4.8252,75.128,74.138
4.9037,74.568,74.795
4.9979,74.609,75.985
5.0765,74.546,76.314
5.1391,74.953,75.125
5.2175,75.137,74.298
5.3127,75.583,74.968
5.3914,75.074,75.056
5.4529,74.485,74.506
5.5313,74.153,75.152
5.6275,74.963,75.796
5.7062,75.476,75.003
5.7667,75.451,74.201
5.8452,74.637,74.562
5.9423,74.428,75.169
6.021,74.245,75.044
6.0806,74.634,75.115
6.159,75.015,75.55
6.2572,75.843,75.59


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_081.csv <==
x,qOut,qIn
0.039338,74.733,74.645
0.11769,74.651,74.981
0.19614,74.53,75.482
0.27549,75.115,75.679
0.35416,75.149,75.118
0.43153,74.937,74.512
0.50998,74.4,74.539
0.59031,74.648,74.945
0.66899,74.699,75.641
0.74536,74.841,75.552
0.82382,74.787,74.717
0.90514,75.36,74.826
0.98381,75.405,75.29
1.0592,75.156,74.854
1.1377,74.503,74.7
1.22,74.68,75.027
1.2986,74.807,75.147
1.373,75.158,74.639
1.4515,75.09,74.571
1.5348,75.32,75.562
1.6135,74.835,76.005
1.6869,74.523,75.196
1.7653,74.394,74.562
1.8496,75.154,74.489
1.9283,75.379,74.743
2.0007,75.208,74.722
2.0792,74.646,74.748
2.1644,74.859,75.764
2.2431,74.899,76.291
2.3145,74.927,75.13
2.393,74.56,74.383
2.4793,74.794,74.737
2.5579,74.687,74.707
2.6284,74.8,74.672
2.7068,74.858,75.474
2.7941,75.519,75.583
2.8728,75.48,74.263
2.9422,74.988,74.236
3.0207,74.149,75.759
3.1089,74.292,76.403
3.1876,74.516,75.215
3.256,74.982,74.276
3.3345,75.18,74.245
3.4237,75.753,74.811
3.5024,75.507,75.416
3.5699,74.912,75.263
3.6483,74.223,74.885
3.7386,74.617,75.129
3.8172,74.966,75.365
3.8837,75.114,75.175
3.9622,74.652,75.162
4.0534,74.778,75.146
4.1321,74.739,74.786
4.1975,75.078,74.578
4.276,75.158,75.106
4.3682,75.519,75.863
4.4469,74.978,75.063
4.5114,74.433,73.746
4.5898,74.126,74.116
4.683,74.874,75.582
4.7617,75.239,75.759
4.8252,75.223,75.072
4.9037,74.804,75.213
4.9979,75.115,75.635
5.0765,75.188,75.374
5.1391,75.124,74.55
5.2175,74.637,74.21
5.3127,74.849,75.007
5.3914,74.868,75.798
5.4529,75.052,75.207
5.5313,74.822,74.393
5.6275,74.973,74.559
5.7062,74.535,75.079
5.7667,74.346,75.03
5.8452,74.331,74.817
5.9423,75.212,74.828
6.021,75.59,75.687
6.0806,75.605,75.908
6.159,75.052,75.006
6.2572,75.04,74.518


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_082.csv <==
x,qOut,qIn
0.039338,74.44,75.339
0.11769,74.954,75.24
0.19614,75.203,75.305
0.27549,75.82,75.187
0.35416,75.62,74.906
0.43153,75.071,74.659
0.50998,74.282,74.624
0.59031,74.449,75.031
0.66899,74.562,75.415
0.74536,74.792,75.016
0.82382,74.746,74.827
0.90514,75.221,75.531
0.98381,75.106,75.704
1.0592,74.854,74.462
1.1377,74.481,73.895
1.22,74.999,75.204
1.2986,75.258,76.486
1.373,75.321,75.701
1.4515,74.857,74.338
1.5348,74.931,74.274
1.6135,74.693,75.18
1.6869,74.642,75.066
1.7653,74.47,74.48
1.8496,75.026,74.474
1.9283,75.155,75.173
2.0007,75.233,75.691
2.0792,74.908,75.52
2.1644,75.071,75.223
2.2431,74.736,75.216
2.3145,74.597,74.742
2.393,74.577,74.404
2.4793,75.368,75.15
2.5579,75.571,75.585
2.6284,75.277,74.672
2.7068,74.521,74.51
2.7941,74.575,75.559
2.8728,74.58,75.662
2.9422,74.661,74.993
3.0207,74.448,74.914
3.1089,74.945,74.908
3.1876,75.149,74.776
3.256,75.378,74.606
3.3345,75.116,74.746
3.4237,75.245,75.623
3.5024,74.839,75.613
3.5699,74.67,74.319
3.6483,74.508,74.123
3.7386,75.057,75.149
3.8172,75.03,75.733
3.8837,74.907,75.593
3.9622,74.702,75.237
4.0534,75.276,74.852
4.1321,75.384,74.54
4.1975,75.096,74.857
4.276,74.38,75.615
4.3682,74.526,75.393
4.4469,74.671,74.721
4.5114,75.011,74.744
4.5898,74.93,74.778
4.683,75.182,74.987
4.7617,74.761,75.571
4.8252,74.482,75.744
4.9037,74.384,75.214
4.9979,75.22,74.414
5.0765,75.573,74.138
5.1391,75.414,74.635
5.2175,74.68,75.355
5.3127,74.725,75.972
5.3914,74.79,75.798
5.4529,75.09,75.031
5.5313,74.931,74.703
5.6275,75.101,75.015
5.7062,74.659,74.811
5.7667,74.507,74.162
5.8452,74.556,74.546
5.9423,75.41,75.599
6.021,75.595,75.592
6.0806,75.174,74.759
6.159,74.244,74.534
6.2572,74.255,75.112


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_083.csv <==
x,qOut,qIn
0.039338,74.922,74.662
0.11769,74.815,74.376
0.19614,74.584,74.777
0.27549,75.078,75.476
0.35416,75.103,75.387
0.43153,74.949,74.762
0.50998,74.516,75.122
0.59031,74.831,75.762
0.66899,74.854,75.306
0.74536,74.889,74.624
0.82382,74.717,74.685
0.90514,75.223,75.094
0.98381,75.275,75.014
1.0592,75.116,74.933
1.1377,74.559,75.345
1.22,74.708,75.377
1.2986,74.642,74.787
1.373,74.743,74.528
1.4515,74.643,74.83
1.5348,75.171,75.439
1.6135,75.203,75.372
1.6869,75.19,74.643
1.7653,74.916,74.515
1.8496,75.236,74.95
1.9283,75.04,75.527
2.0007,74.758,75.767
2.0792,74.386,75.338
2.1644,74.905,74.82
2.2431,75.143,74.965
2.3145,75.191,75.016
2.393,74.738,74.762
2.4793,74.878,75.03
2.5579,74.743,74.971
2.6284,74.835,74.505
2.7068,74.731,74.829
2.7941,75.143,75.285
2.8728,74.914,75.337
2.9422,74.652,75.719
3.0207,74.418,75.75
3.1089,75.115,74.616
3.1876,75.459,73.412
3.256,75.454,74.354
3.3345,74.876,76.344
3.4237,74.916,76.513
3.5024,74.776,74.561
3.5699,74.851,74.012
3.6483,74.625,74.905
3.7386,74.898,75.359
3.8172,74.632,75.254
3.8837,74.563,75.242
3.9622,74.624,75.135
4.0534,75.471,75.347
4.1321,75.682,75.505
4.1975,75.218,74.466
4.276,74.194,73.632
4.3682,74.186,74.418
4.4469,74.497,75.48
4.5114,75.184,75.668
4.5898,75.358,75.64
4.683,75.621,75.592
4.7617,74.974,75.037
4.8252,74.461,74.548
4.9037,74.234,74.957
4.9979,75.053,75.367
5.0765,75.444,75.108
5.1391,75.485,74.609
5.2175,74.967,74.613
5.3127,74.916,75.365
5.3914,74.453,75.503
5.4529,74.156,74.679
5.5313,73.998,74.574
5.6275,74.862,75.291
5.7062,75.426,75.143
5.7667,75.713,74.472
5.8452,75.323,74.812
5.9423,75.319,75.564
6.021,74.923,75.352
6.0806,74.787,74.911
6.159,74.572,75.119
6.2572,75.019,75.249


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_084.csv <==
x,qOut,qIn
0.039338,75.1,75.251
0.11769,75.229,74.438
0.19614,74.854,74.327
0.27549,75.02,74.901
0.35416,74.858,75.132
0.43153,74.861,75.046
0.50998,74.541,75.274
0.59031,74.727,75.322
0.66899,74.417,75.044
0.74536,74.399,74.941
0.82382,74.542,74.948
0.90514,75.496,74.86
0.98381,75.83,74.934
1.0592,75.662,75.38
1.1377,74.931,75.313
1.22,74.861,74.831
1.2986,74.635,74.916
1.373,74.568,75.141
1.4515,74.346,75.192
1.5348,74.881,75.255
1.6135,75.06,74.965
1.6869,75.188,74.616
1.7653,74.912,74.689
1.8496,75.149,74.947
1.9283,74.916,75.658
2.0007,74.754,75.71
2.0792,74.504,74.658
2.1644,75.023,74.431
2.2431,75.117,75.47
2.3145,75.051,75.43
2.393,74.653,74.587
2.4793,74.97,74.554
2.5579,75.004,75.038
2.6284,75.071,75.128
2.7068,74.771,75.465
2.7941,74.989,75.596
2.8728,74.732,74.994
2.9422,74.646,74.577
3.0207,74.56,74.614
3.1089,75.208,74.994
3.1876,75.29,75.751
3.256,75.102,75.634
3.3345,74.637,74.586
3.4237,74.944,74.302
3.5024,74.965,75.15
3.5699,74.852,75.655
3.6483,74.427,75.415
3.7386,74.807,75.051
3.8172,75.016,75.143
3.8837,75.288,74.631
3.9622,75.057,73.992
4.0534,75.178,74.54
4.1321,74.732,75.523
4.1975,74.576,75.817
4.276,74.569,75.679
4.3682,75.308,75.124
4.4469,75.362,74.466
4.5114,74.972,74.277
4.5898,74.331,74.589
4.683,74.709,75.146
4.7617,75.097,75.627
4.8252,75.446,75.771
4.9037,75.12,75.232
4.9979,75.033,74.498
5.0765,74.399,74.824
5.1391,74.139,75.596
5.2175,74.153,75.615
5.3127,75.128,75.15
5.3914,75.618,74.615
5.4529,75.675,74.463
5.5313,74.954,75.141
5.6275,74.688,75.705
5.7062,74.249,74.682
5.7667,74.384,73.669
5.8452,74.635,74.316
5.9423,75.499,75.841
6.021,75.563,76.258
6.0806,75.21,75.28
6.159,74.584,74.835
6.2572,74.886,75.403


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_085.csv <==
x,qOut,qIn
0.039338,75.267,74.428
0.11769,74.732,74.331
0.19614,74.241,74.784
0.27549,74.676,75.545
0.35416,74.754,75.658
0.43153,74.702,74.854
0.50998,74.54,74.417
0.59031,75.233,75.195
0.66899,75.582,75.447
0.74536,75.508,74.756
0.82382,74.807,74.984
0.90514,74.798,75.598
0.98381,74.762,75.363
1.0592,74.967,74.765
1.1377,74.722,74.603
1.22,74.883,74.838
1.2986,74.549,75.187
1.373,74.586,74.918
1.4515,74.673,74.594
1.5348,75.368,75.198
1.6135,75.301,75.786
1.6869,74.943,75.22
1.7653,74.446,74.671
1.8496,74.884,74.937
1.9283,75.116,75.214
2.0007,75.213,75.097
2.0792,74.903,75.068
2.1644,75.159,74.649
2.2431,74.998,74.39
2.3145,74.806,75.088
2.393,74.398,75.54
2.4793,74.759,75.31
2.5579,74.822,75.268
2.6284,74.931,75.303
2.7068,74.793,74.993
2.7941,75.254,74.702
2.8728,75.201,74.809
2.9422,75.035,75.202
3.0207,74.661,75.425
3.1089,75.03,75.237
3.1876,75.03,74.956
3.256,74.863,74.909
3.3345,74.355,75.097
3.4237,74.63,75.633
3.5024,74.744,75.014
3.5699,75.033,74.057
3.6483,75.036,74.581
3.7386,75.477,75.09
3.8172,75.23,74.901
3.8837,74.857,75.302
3.9622,74.405,75.788
4.0534,74.865,75.392
4.1321,75.064,74.183
4.1975,75.129,74.184
4.276,74.79,75.391
4.3682,75.077,75.813
4.4469,75.031,75.337
4.5114,75.082,75.401
4.5898,74.83,75.266
4.683,75.05,74.427
4.7617,74.667,73.864
4.8252,74.356,74.718
4.9037,74.179,75.897
4.9979,74.986,76.171
5.0765,75.427,75.466
5.1391,75.47,74.654
5.2175,74.815,74.465
5.3127,74.702,74.823
5.3914,74.439,75.115
5.4529,74.652,74.875
5.5313,74.917,74.47
5.6275,75.715,74.764
5.7062,75.633,75.779
5.7667,74.947,76.115
5.8452,73.969,75.487
5.9423,74.164,74.634
6.021,74.613,74.318
6.0806,75.251,74.941
6.159,75.397,75.666
6.2572,75.747,75.291


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_086.csv <==
x,qOut,qIn
0.039338,74.596,75.296
0.11769,74.445,75.11
0.19614,74.474,74.889
0.27549,75.317,75.089
0.35416,75.518,75.145
0.43153,75.101,74.801
0.50998,74.274,75.077
0.59031,74.513,75.804
0.66899,74.974,75.772
0.74536,75.539,74.593
0.82382,75.348,73.895
0.90514,75.26,74.581
0.98381,74.539,75.355
1.0592,74.315,75.345
1.1377,74.381,75.311
1.22,75.233,75.233
1.2986,75.357,74.792
1.373,75.08,74.566
1.4515,74.491,74.785
1.5348,74.782,75.142
1.6135,74.961,75.479
1.6869,75.235,75.544
1.7653,75.132,75.308
1.8496,75.378,75.28
1.9283,74.897,74.721
2.0007,74.393,74.009
2.0792,74.052,74.47
2.1644,74.804,75.009
2.2431,75.299,74.998
2.3145,75.453,75.327
2.393,74.936,75.656
2.4793,74.897,75.501
2.5579,74.589,75.333
2.6284,74.584,75.077
2.7068,74.567,74.54
2.7941,75.29,74.558
2.8728,75.495,74.998
2.9422,75.442,75.246
3.0207,74.84,75.509
3.1089,74.762,75.309
3.1876,74.382,74.789
3.256,74.309,74.99
3.3345,74.253,75.459
3.4237,74.986,75.289
3.5024,75.247,74.362
3.5699,75.403,74.256
3.6483,75.174,75.311
3.7386,75.404,75.787
3.8172,75.044,74.632
3.8837,74.649,74.057
3.9622,74.26,75.002
4.0534,74.824,76.032
4.1321,75.105,75.215
4.1975,75.214,74.552
4.276,74.91,75.406
4.3682,75.197,75.464
4.4469,75.102,74.326
4.5114,74.968,74.659
4.5898,74.546,75.586
4.683,74.825,75.543
4.7617,74.789,74.823
4.8252,74.843,74.738
4.9037,74.615,75.229
4.9979,74.953,75.48
5.0765,74.796,75.228
5.1391,74.753,74.562
5.2175,74.691,74.068
5.3127,75.347,74.797
5.3914,75.412,76.077
5.4529,75.111,75.857
5.5313,74.5,74.653
5.6275,74.763,74.2
5.7062,74.914,74.653
5.7667,75.044,75.416
5.8452,74.771,76.106
5.9423,75.091,75.72
6.021,75.051,74.564
6.0806,75.096,74.18
6.159,74.793,74.659
6.2572,74.966,75.194


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_087.csv <==
x,qOut,qIn
0.039338,75.384,74.356
0.11769,75.171,73.988
0.19614,74.382,75.608
0.27549,74.43,76.541
0.35416,74.57,75.592
0.43153,75.013,74.667
0.50998,75.147,74.468
0.59031,75.627,74.511
0.66899,75.321,74.746
0.74536,74.854,75.1
0.82382,74.374,75.053
0.90514,74.876,75.119
0.98381,75.131,75.708
1.0592,75.109,75.511
1.1377,74.541,74.53
1.22,74.643,74.044
1.2986,74.625,74.925
1.373,74.983,75.711
1.4515,75.199,75.5
1.5348,75.778,75.096
1.6135,75.418,75.26
1.6869,74.692,75.361
1.7653,73.963,75.004
1.8496,74.409,74.655
1.9283,74.834,74.444
2.0007,75.162,74.614
2.0792,75.042,75.348
2.1644,75.364,75.584
2.2431,75.12,75.13
2.3145,74.731,74.716
2.393,74.209,74.512
2.4793,74.652,74.938
2.5579,74.965,75.81
2.6284,75.279,75.695
2.7068,75.171,74.86
2.7941,75.484,74.682
2.8728,75.199,74.912
2.9422,74.812,74.896
3.0207,74.255,75.139
3.1089,74.59,75.335
3.1876,74.748,75.321
3.256,75.011,74.917
3.3345,74.903,74.588
3.4237,75.2,74.939
3.5024,74.856,75.093
3.5699,74.604,74.623
3.6483,74.478,74.582
3.7386,75.239,75.245
3.8172,75.501,75.684
3.8837,75.294,75.63
3.9622,74.596,75.415
4.0534,74.702,74.86
4.1321,74.779,74.361
4.1975,75.017,74.989
4.276,74.896,75.566
4.3682,75.241,74.897
4.4469,75.021,74.215
4.5114,74.813,74.769
4.5898,74.428,75.788
4.683,74.763,76.062
4.7617,74.706,75.15
4.8252,74.716,74.436
4.9037,74.66,74.445
4.9979,75.353,74.901
5.0765,75.537,75.278
5.1391,75.357,75.241
5.2175,74.739,75.162
5.3127,74.862,74.93
5.3914,74.83,74.219
5.4529,74.822,74.471
5.5313,74.436,75.577
5.6275,74.728,75.892
5.7062,74.785,75.437
5.7667,75.128,74.988
5.8452,75.177,74.734
5.9423,75.511,75.031
6.021,74.974,74.995
6.0806,74.451,74.709
6.159,74.209,75.205
6.2572,75.016,75.599


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_088.csv <==
x,qOut,qIn
0.039338,75.551,75.226
0.11769,75.516,74.829
0.19614,75.002,75.08
0.27549,75.105,74.895
0.35416,74.903,74.587
0.43153,74.769,75.08
0.50998,74.519,75.539
0.59031,75.027,75.957
0.66899,75.113,75.722
0.74536,74.971,74.509
0.82382,74.429,74.013
0.90514,74.64,74.736
0.98381,74.697,75.326
1.0592,74.943,75.114
1.1377,74.933,74.86
1.22,75.394,74.904
1.2986,75.188,75.111
1.373,74.803,75.016
1.4515,74.251,74.761
1.5348,74.648,75.264
1.6135,74.927,75.863
1.6869,75.323,75.151
1.7653,75.318,74.463
1.8496,75.584,74.84
1.9283,75.034,75.231
2.0007,74.463,75.017
2.0792,74.101,74.97
2.1644,74.805,75.032
2.2431,75.173,75.03
2.3145,75.149,74.883
2.393,74.608,74.832
2.4793,74.768,75.441
2.5579,74.785,76.273
2.6284,74.981,75.529
2.7068,74.926,73.94
2.7941,75.38,73.735
2.8728,75.21,75.233
2.9422,74.899,75.779
3.0207,74.45,75.114
3.1089,74.878,74.747
3.1876,75.052,75.025
3.256,75.079,75.139
3.3345,74.626,75.022
3.4237,74.79,75.069
3.5024,74.707,75.478
3.5699,74.951,74.969
3.6483,75.087,74.183
3.7386,75.637,74.625
3.8172,75.287,75.909
3.8837,74.597,75.857
3.9622,73.975,74.815
4.0534,74.56,74.506
4.1321,75.102,74.853
4.1975,75.337,74.849
4.276,74.889,75.038
4.3682,74.959,75.473
4.4469,74.819,74.979
4.5114,74.98,74.718
4.5898,74.871,75.719
4.683,75.175,76.232
4.7617,74.792,74.652
4.8252,74.533,73.4
4.9037,74.424,74.242
4.9979,75.2,75.46
5.0765,75.455,75.495
5.1391,75.255,75.271
5.2175,74.586,75.254
5.3127,74.701,75.315
5.3914,74.741,75.447
5.4529,74.88,75.044
5.5313,74.708,74.42
5.6275,75.174,74.714
5.7062,75.265,75.462
5.7667,75.371,75.296
5.8452,74.972,74.845
5.9423,74.933,74.636
6.021,74.359,74.725
6.0806,74.175,74.876
6.159,74.249,75.097
6.2572,75.199,75.494


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_089.csv <==
x,qOut,qIn
0.039338,75.006,75.221
0.11769,75.02,74.605
0.19614,74.806,74.409
0.27549,75.148,74.939
0.35416,74.93,75.32
0.43153,74.752,74.972
0.50998,74.504,75.011
0.59031,75.005,75.324
0.66899,75.027,75.233
0.74536,74.878,74.837
0.82382,74.524,74.623
0.90514,75,74.974
0.98381,75.209,75.318
1.0592,75.313,75.246
1.1377,74.965,75.028
1.22,75.113,74.688
1.2986,74.811,74.912
1.373,74.609,75.317
1.4515,74.358,75.213
1.5348,74.929,75.165
1.6135,75.113,75.119
1.6869,75.165,74.731
1.7653,74.819,74.678
1.8496,75.047,74.903
1.9283,74.868,74.968
2.0007,74.767,75.098
2.0792,74.565,75.496
2.1644,75.091,75.731
2.2431,75.145,74.946
2.3145,74.988,74.195
2.393,74.517,74.764
2.4793,74.835,75.67
2.5579,74.95,75.748
2.6284,75.119,75.408
2.7068,74.912,74.792
2.7941,75.162,74.143
2.8728,74.849,74.543
2.9422,74.571,75.106
3.0207,74.277,74.99
3.1089,74.895,75.227
3.1876,75.209,76.156
3.256,75.381,75.956
3.3345,75.007,74.384
3.4237,75.068,73.439
3.5024,74.694,74.668
3.5699,74.637,75.801
3.6483,74.721,75.272
3.7386,75.513,74.564
3.8172,75.561,74.949
3.8837,75.016,75.62
3.9622,74.084,75.989
4.0534,74.199,75.692
4.1321,74.494,74.891
4.1975,75.032,74.288
4.276,75.242,74.175
4.3682,75.745,74.788
4.4469,75.374,75.92
4.5114,74.677,75.684
4.5898,73.981,74.415
4.683,74.449,74.336
4.7617,74.892,74.949
4.8252,75.112,75.048
4.9037,74.765,75.386
4.9979,75.048,75.517
5.0765,75.159,74.732
5.1391,75.481,74.682
5.2175,75.279,75.564
5.3127,75.267,75.649
5.3914,74.524,74.816
5.4529,74.225,74.585
5.5313,74.335,74.879
5.6275,75.294,75.196
5.7062,75.463,75.2
5.7667,75.019,74.834
5.8452,74.277,74.702
5.9423,74.573,75.126
6.021,74.928,75.374
6.0806,75.209,75.116
6.159,74.943,75.157
6.2572,75.16,75.51


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_090.csv <==
x,qOut,qIn
0.039338,74.977,74.762
0.11769,75.252,74.944
0.19614,74.889,75.11
0.27549,74.903,75.479
0.35416,74.511,75.436
0.43153,74.474,75.28
0.50998,74.466,74.865
0.59031,75.142,74.244
0.66899,75.194,74.352
0.74536,75.086,75.324
0.82382,74.85,76.152
0.90514,75.389,75.793
0.98381,75.49,74.746
1.0592,75.157,74.446
1.1377,74.327,74.526
1.22,74.373,74.696
1.2986,74.514,75.605
1.373,74.988,75.948
1.4515,75.162,75.053
1.5348,75.633,74.435
1.6135,75.242,74.843
1.6869,74.603,75.154
1.7653,73.962,74.885
1.8496,74.488,74.729
1.9283,75.016,75.314
2.0007,75.521,75.404
2.0792,75.354,74.758
2.1644,75.338,74.789
2.2431,74.632,75.562
2.3145,74.28,75.444
2.393,74.289,74.915
2.4793,75.236,74.895
2.5579,75.561,74.814
2.6284,75.335,74.484
2.7068,74.603,74.824
2.7941,74.665,75.465
2.8728,74.688,75.388
2.9422,74.858,75.026
3.0207,74.711,75.149
3.1089,75.099,75.548
3.1876,74.982,75.532
3.256,74.892,74.628
3.3345,74.676,73.897
3.4237,75.197,74.513
3.5024,75.268,75.534
3.5699,75.115,75.459
3.6483,74.565,75.082
3.7386,74.725,74.947
3.8172,74.669,74.796
3.8837,74.766,75.187
3.9622,74.658,75.763
4.0534,75.201,75.301
4.1321,75.277,74.367
4.1975,75.317,74.433
4.276,74.993,74.965
4.3682,75.135,75.374
4.4469,74.704,75.299
4.5114,74.377,74.729
4.5898,74.191,74.784
4.683,74.947,75.688
4.7617,75.277,75.838
4.8252,75.225,74.921
4.9037,74.723,74.57
4.9979,74.973,74.86
5.0765,75.082,74.865
5.1391,75.193,74.858
5.2175,74.8,75.245
5.3127,74.897,75.545
5.3914,74.624,75.005
5.4529,74.661,74.179
5.5313,74.604,74.266
5.6275,75.147,75.092
5.7062,75.07,75.716
5.7667,74.984,75.347
5.8452,74.842,74.623
5.9423,75.401,74.943
6.021,75.364,76.169
6.0806,74.929,75.995
6.159,74.265,74.573
6.2572,74.622,74.038


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_091.csv <==
x,qOut,qIn
0.039338,75.735,75.359
0.11769,75.05,74.872
0.19614,74.004,74.673
0.27549,74.18,74.973
0.35416,74.717,75.466
0.43153,75.365,75.586
0.50998,75.426,75.047
0.59031,75.718,74.596
0.66899,75.32,74.75
0.74536,74.908,75.144
0.82382,74.392,75.32
0.90514,74.726,74.871
0.98381,74.77,74.725
1.0592,74.873,75.007
1.1377,74.726,74.978
1.22,75.142,74.944
1.2986,75.004,75.239
1.373,74.822,75.218
1.4515,74.574,75.072
1.5348,75.141,75.334
1.6135,75.291,75.245
1.6869,75.14,74.737
1.7653,74.586,74.88
1.8496,74.795,75.62
1.9283,74.843,75.404
2.0007,74.952,74.065
2.0792,74.682,73.83
2.1644,74.949,75.18
2.2431,74.779,75.655
2.3145,74.739,75.182
2.393,74.591,75.413
2.4793,75.144,75.687
2.5579,75.207,75.097
2.6284,75.12,74.468
2.7068,74.736,74.579
2.7941,75.068,75.014
2.8728,75.084,75.165
2.9422,75.118,75.103
3.0207,74.794,75.016
3.1089,74.955,75.045
3.1876,74.579,75.355
3.256,74.334,75.301
3.3345,74.207,75.011
3.4237,75.037,75.027
3.5024,75.489,74.652
3.5699,75.632,74.141
3.6483,75.152,74.622
3.7386,75.127,75.702
3.8172,74.744,75.627
3.8837,74.602,74.756
3.9622,74.433,74.994
4.0534,74.998,75.613
4.1321,75.059,75.075
4.1975,74.992,74.59
4.276,74.708,74.853
4.3682,75.165,75.279
4.4469,75.251,75.254
4.5114,75.119,74.788
4.5898,74.512,75.004
4.683,74.575,75.989
4.7617,74.461,75.277
4.8252,74.651,73.457
4.9037,74.722,73.763
4.9979,75.369,75.777
5.0765,75.368,76.46
5.1391,75.173,75.427
5.2175,74.736,74.376
5.3127,75.038,74.021
5.3914,74.994,74.613
5.4529,74.844,75.217
5.5313,74.474,75.496
5.6275,74.945,75.793
5.7062,75.199,75.476
5.7667,75.373,74.928
5.8452,74.901,74.944
5.9423,74.778,75.068
6.021,74.246,74.771
6.0806,74.269,74.531
6.159,74.602,74.884
6.2572,75.626,75.4


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_092.csv <==
x,qOut,qIn
0.039338,75.363,75.327
0.11769,75.274,75.155
0.19614,74.754,74.941
0.27549,74.761,75.062
0.35416,74.375,75.461
0.43153,74.319,75.017
0.50998,74.403,74.304
0.59031,75.274,74.969
0.66899,75.526,75.846
0.74536,75.37,75.539
0.82382,74.795,74.823
0.90514,74.95,74.219
0.98381,74.896,74.646
1.0592,74.828,75.238
1.1377,74.476,75.106
1.22,74.862,74.933
1.2986,74.977,75.005
1.373,75.127,75.251
1.4515,74.86,75.721
1.5348,75.07,75.838
1.6135,74.794,75.116
1.6869,74.718,74.218
1.7653,74.668,74.209
1.8496,75.321,75.133
1.9283,75.34,75.474
2.0007,74.975,75.324
2.0792,74.319,75.363
2.1644,74.576,75.011
2.2431,74.76,74.581
2.3145,74.925,74.551
2.393,74.68,74.851
2.4793,75.067,75.38
2.5579,75.153,75.377
2.6284,75.387,74.65
2.7068,75.201,74.466
2.7941,75.309,75.271
2.8728,74.694,75.681
2.9422,74.307,75.566
3.0207,74.246,75.493
3.1089,75.176,74.905
3.1876,75.572,74.207
3.256,75.398,74.227
3.3345,74.617,74.991
3.4237,74.591,75.902
3.5024,74.578,75.668
3.5699,74.848,74.754
3.6483,74.802,74.571
3.7386,75.163,75.02
3.8172,74.864,74.889
3.8837,74.629,74.736
3.9622,74.513,75.215
4.0534,75.322,75.458
4.1321,75.689,75.488
4.1975,75.495,75.261
4.276,74.574,74.503
4.3682,74.378,74.193
4.4469,74.308,75.223
4.5114,74.754,75.805
4.5898,75.015,74.943
4.683,75.625,74.348
4.7617,75.36,75.084
4.8252,74.849,75.332
4.9037,74.245,74.94
4.9979,74.644,75.278
5.0765,74.904,75.639
5.1391,75.146,75.023
5.2175,75.006,74.916
5.3127,75.318,75.641
5.3914,75.034,75.159
5.4529,74.68,73.846
5.5313,74.296,73.866
5.6275,74.834,75.205
5.7062,75.076,76.18
5.7667,75.081,75.498
5.8452,74.627,74.514
5.9423,74.845,74.827
6.021,74.85,75.695
6.0806,74.989,75.125
6.159,74.876,74.327
6.2572,75.365,74.677


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_093.csv <==
x,qOut,qIn
0.039338,75.232,75.042
0.11769,75.078,75.098
0.19614,74.495,75.128
0.27549,74.741,75.65
0.35416,74.939,75.645
0.43153,75.253,74.938
0.50998,75.076,74.513
0.59031,75.253,74.716
0.66899,74.851,75.248
0.74536,74.661,75.084
0.82382,74.526,74.675
0.90514,75.133,74.737
0.98381,75.144,75.172
1.0592,74.847,75.547
1.1377,74.281,75.627
1.22,74.626,75.26
1.2986,74.875,74.577
1.373,75.207,74.217
1.4515,75.148,74.759
1.5348,75.481,75.587
1.6135,75.154,74.899
1.6869,74.799,74.316
1.7653,74.407,75.362
1.8496,74.853,75.932
1.9283,74.906,74.797
2.0007,74.788,74.33
2.0792,74.463,75.173
2.1644,74.991,76.006
2.2431,75.285,75.766
2.3145,75.409,74.822
2.393,74.931,74.229
2.4793,74.911,74.488
2.5579,74.557,75.179
2.6284,74.529,75.45
2.7068,74.478,75.144
2.7941,75.108,74.769
2.8728,75.163,75.113
2.9422,75.064,75.35
3.0207,74.659,75.112
3.1089,74.958,75.19
3.1876,74.936,75.394
3.256,75.049,74.906
3.3345,75,74.339
3.4237,75.46,74.609
3.5024,75.19,75.014
3.5699,74.668,74.829
3.6483,74.152,75.098
3.7386,74.711,75.71
3.8172,75.12,75.707
3.8837,75.241,74.889
3.9622,74.791,74.139
4.0534,74.954,74.325
4.1321,74.924,75.164
4.1975,75.096,75.632
4.276,74.968,75.807
4.3682,75.278,75.945
4.4469,74.937,75.144
4.5114,74.568,73.884
4.5898,74.135,73.887
4.683,74.623,75.168
4.7617,74.867,76.056
4.8252,75.165,75.013
4.9037,75.142,73.946
4.9979,75.482,74.898
5.0765,75.041,76.131
5.1391,74.412,75.35
5.2175,73.905,74.269
5.3127,74.636,74.681
5.3914,75.333,75.304
5.4529,75.829,74.952
5.5313,75.468,75.221
5.6275,75.241,75.629
5.7062,74.481,75.151
5.7667,74.281,74.698
5.8452,74.359,74.713
5.9423,75.169,74.882
6.021,75.201,75.474
6.0806,74.929,75.377
6.159,74.543,74.536
6.2572,75.043,74.447


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_094.csv <==
x,qOut,qIn
0.039338,74.978,74.962
0.11769,75.055,74.583
0.19614,74.702,74.614
0.27549,74.952,75.094
0.35416,74.879,75.287
0.43153,74.986,74.91
0.50998,74.904,74.664
0.59031,75.355,74.878
0.66899,75.159,75.56
0.74536,74.84,75.717
0.82382,74.439,75.206
0.90514,74.929,74.945
0.98381,75.122,74.967
1.0592,75.134,75.02
1.1377,74.701,75.254
1.22,74.87,74.936
1.2986,74.722,74.571
1.373,74.719,75.08
1.4515,74.549,75.247
1.5348,75.006,74.679
1.6135,74.935,74.812
1.6869,74.797,75.816
1.7653,74.548,75.944
1.8496,75.128,75.132
1.9283,75.358,74.561
2.0007,75.366,74.323
2.0792,74.903,74.464
2.1644,75.047,75.342
2.2431,74.898,75.862
2.3145,74.879,74.915
2.393,74.633,74.052
2.4793,74.981,74.89
2.5579,74.821,76.141
2.6284,74.657,75.76
2.7068,74.424,74.907
2.7941,75.065,74.628
2.8728,75.391,74.546
2.9422,75.481,74.383
3.0207,74.912,74.728
3.1089,74.808,75.493
3.1876,74.438,75.576
3.256,74.557,75.092
3.3345,74.677,75.204
3.4237,75.301,75.427
3.5024,75.09,74.89
3.5699,74.709,74.125
3.6483,74.432,74.121
3.7386,75.184,75.675
3.8172,75.607,76.784
3.8837,75.455,75.507
3.9622,74.575,74.167
4.0534,74.406,74.216
4.1321,74.334,74.69
4.1975,74.657,74.926
4.276,74.778,75.171
4.3682,75.436,75.222
4.4469,75.493,75.634
4.5114,75.35,75.478
4.5898,74.693,74.538
4.683,74.622,74.655
4.7617,74.316,75.684
4.8252,74.488,75.386
4.9037,74.819,74.438
4.9979,75.762,74.444
5.0765,75.815,75.119
5.1391,75.134,75.171
5.2175,74.093,75.097
5.3127,74.221,75.085
5.3914,74.647,74.851
5.4529,75.167,74.855
5.5313,75.116,75.235
5.6275,75.388,75.542
5.7062,75.094,75.299
5.7667,74.922,74.865
5.8452,74.672,74.87
5.9423,75.12,75.015
6.021,75.042,75.057
6.0806,74.802,75.094
6.159,74.377,75.113
6.2572,74.801,75.199


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_095.csv <==
x,qOut,qIn
0.039338,75.265,74.299
0.11769,74.819,74.708
0.19614,74.269,75.845
0.27549,74.729,76.004
0.35416,75.048,75.238
0.43153,75.226,74.749
0.50998,74.955,74.641
0.59031,75.219,74.831
0.66899,75.057,75.202
0.74536,74.872,75.492
0.82382,74.49,75.374
0.90514,74.858,74.75
0.98381,74.88,74.444
1.0592,74.811,74.802
1.1377,74.404,75.172
1.22,74.737,75.532
1.2986,74.849,75.537
1.373,75.167,74.894
1.4515,75.192,74.532
1.5348,75.564,74.99
1.6135,75.131,75.392
1.6869,74.628,75.153
1.7653,74.295,75.08
1.8496,75.008,75.024
1.9283,75.379,74.236
2.0007,75.265,73.972
2.0792,74.541,75.043
2.1644,74.561,76.157
2.2431,74.597,75.641
2.3145,74.962,74.555
2.393,75.027,74.659
2.4793,75.448,75.64
2.5579,75.106,75.458
2.6284,74.731,74.376
2.7068,74.443,74.491
2.7941,75.09,75.672
2.8728,75.331,75.481
2.9422,75.104,74.639
3.0207,74.317,75.029
3.1089,74.331,75.046
3.1876,74.404,74.413
3.256,74.819,74.526
3.3345,74.973,75.119
3.4237,75.542,75.944
3.5024,75.38,76.139
3.5699,75.081,75.078
3.6483,74.625,74.003
3.7386,74.964,74.097
3.8172,74.957,75.114
3.8837,74.892,75.425
3.9622,74.671,75.056
4.0534,75.19,75.251
4.1321,75.273,75.526
4.1975,75.007,75.3
4.276,74.276,75.347
4.3682,74.385,74.887
4.4469,74.519,73.957
4.5114,75.008,74.473
4.5898,75.244,75.733
4.683,75.759,75.694
4.7617,75.324,74.581
4.8252,74.606,74.421
4.9037,73.959,75.144
4.9979,74.493,75.822
5.0765,74.954,75.511
5.1391,75.254,74.718
5.2175,75.111,74.585
5.3127,75.477,74.894
5.3914,75.354,75.028
5.4529,75.019,75.12
5.5313,74.362,75.225
5.6275,74.562,75.303
5.7062,74.682,75.229
5.7667,74.958,75.082
5.8452,74.817,74.956
5.9423,75.105,74.924
6.021,74.855,74.673
6.0806,74.83,74.682
6.159,74.808,75.254
6.2572,75.401,75.188


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_096.csv <==
x,qOut,qIn
0.039338,75.098,75.062
0.11769,74.618,74.302
0.19614,74.155,74.127
0.27549,74.708,75.52
0.35416,75.039,76.574
0.43153,75.195,75.542
0.50998,74.872,74.186
0.59031,75.042,74.168
0.66899,74.765,75.071
0.74536,74.526,75.413
0.82382,74.275,75.301
0.90514,74.974,75.059
0.98381,75.414,74.68
1.0592,75.588,74.758
1.1377,74.973,75.31
1.22,74.744,75.687
1.2986,74.28,75.474
1.373,74.473,74.71
1.4515,74.844,74.399
1.5348,75.742,74.777
1.6135,75.65,75.011
1.6869,74.986,75.067
1.7653,74.186,75.055
1.8496,74.565,74.804
1.9283,75.035,74.846
2.0007,75.293,75.314
2.0792,74.847,75.588
2.1644,74.889,75.408
2.2431,74.725,75.077
2.3145,74.97,75.098
2.393,75.032,75.171
2.4793,75.467,74.863
2.5579,75.059,74.481
2.6284,74.586,74.598
2.7068,74.213,75.139
2.7941,74.81,75.644
2.8728,75.043,75.468
2.9422,74.974,74.982
3.0207,74.53,74.627
3.1089,74.858,74.456
3.1876,75.002,75.039
3.256,75.194,75.523
3.3345,75.056,75.043
3.4237,75.423,74.83
3.5024,75.226,75.518
3.5699,74.896,75.364
3.6483,74.326,74.721
3.7386,74.592,74.607
3.8172,74.671,74.984
3.8837,74.924,75.415
3.9622,74.948,75.321
4.0534,75.428,74.778
4.1321,75.18,74.831
4.1975,74.727,75.475
4.276,74.215,75.632
4.3682,74.701,75.236
4.4469,75.006,74.794
4.5114,75.188,74.265
4.5898,74.931,74.21
4.683,75.197,75.194
4.7617,75.017,75.321
4.8252,74.841,74.735
4.9037,74.517,75.33
4.9979,74.964,76.195
5.0765,75.04,75.674
5.1391,74.996,74.458
5.2175,74.647,74.163
5.3127,75.037,74.814
5.3914,75.155,75.268
5.4529,75.261,75.036
5.5313,74.886,74.913
5.6275,74.941,75.074
5.7062,74.518,75.369
5.7667,74.36,75.161
5.8452,74.261,74.298
5.9423,74.986,74.268
6.021,75.236,75.614
6.0806,75.386,75.967
6.159,75.193,75.225
6.2572,75.464,74.99


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_097.csv <==
x,qOut,qIn
0.039338,74.591,74.858
0.11769,74.526,73.854
0.19614,74.581,73.915
0.27549,75.423,75.149
0.35416,75.66,76.137
0.43153,75.434,75.318
0.50998,74.705,74.515
0.59031,74.706,75.019
0.66899,74.596,75.003
0.74536,74.58,74.346
0.82382,74.302,74.865
0.90514,74.807,75.712
0.98381,75.1,75.274
1.0592,75.535,74.828
1.1377,75.371,75.212
1.22,75.317,75.546
1.2986,74.479,74.961
1.373,74.104,74.241
1.4515,74.24,74.69
1.5348,75.334,75.713
1.6135,75.689,75.148
1.6869,75.353,74.062
1.7653,74.513,74.637
1.8496,74.564,75.903
1.9283,74.68,75.699
2.0007,74.913,74.906
2.0792,74.81,74.941
2.1644,75.266,75.275
2.2431,75.253,75.171
2.3145,75.157,74.777
2.393,74.72,74.776
2.4793,74.939,75.343
2.5579,74.826,75.344
2.6284,74.817,74.624
2.7068,74.572,74.371
2.7941,74.938,74.795
2.8728,74.826,74.998
2.9422,74.783,75.11
3.0207,74.684,75.459
3.1089,75.331,75.33
3.1876,75.463,74.872
3.256,75.269,74.799
3.3345,74.677,75.045
3.4237,74.859,75.297
3.5024,74.885,75.168
3.5699,75.009,74.956
3.6483,74.796,75.028
3.7386,75.071,75.156
3.8172,74.793,75.073
3.8837,74.532,75.042
3.9622,74.237,75.35
4.0534,74.839,75.387
4.1321,75.13,74.455
4.1975,75.255,74.012
4.276,74.891,74.654
4.3682,75.063,75.519
4.4469,74.869,75.915
4.5114,74.851,75.42
4.5898,74.708,74.745
4.683,75.197,74.795
4.7617,75.117,74.962
4.8252,74.907,74.953
4.9037,74.559,75.077
4.9979,75.059,75.286
5.0765,75.256,75.16
5.1391,75.227,74.468
5.2175,74.626,74.393
5.3127,74.589,75.31
5.3914,74.337,75.752
5.4529,74.502,75.686
5.5313,74.711,75.538
5.6275,75.534,74.652
5.7062,75.6,74.211
5.7667,75.197,74.956
5.8452,74.462,75.299
5.9423,74.682,74.66
6.021,74.906,74.342
6.0806,75.155,75.357
6.159,74.861,76.311
6.2572,74.959,76.124


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_098.csv <==
x,qOut,qIn
0.039338,74.844,75.037
0.11769,74.674,74.398
0.19614,74.54,74.301
0.27549,75.169,74.738
0.35416,75.232,75.052
0.43153,74.978,75.593
0.50998,74.423,75.815
0.59031,74.696,75.22
0.66899,74.793,74.843
0.74536,74.913,74.823
0.82382,74.776,75.019
0.90514,75.298,75.364
0.98381,75.386,74.991
1.0592,75.323,74.686
1.1377,74.802,74.913
1.22,74.818,74.957
1.2986,74.46,75.014
1.373,74.312,75.433
1.4515,74.212,75.459
1.5348,74.985,74.953
1.6135,75.357,74.833
1.6869,75.487,75.008
1.7653,75.056,74.92
1.8496,75.131,74.714
1.9283,74.867,74.713
2.0007,74.84,74.959
2.0792,74.687,75.225
2.1644,75.119,75.499
2.2431,74.939,75.825
2.3145,74.704,75.282
2.393,74.422,74.246
2.4793,75.005,74.476
2.5579,75.226,75.477
2.6284,75.226,75.346
2.7068,74.807,75.051
2.7941,75.003,75.448
2.8728,74.858,75.534
2.9422,74.722,74.566
3.0207,74.341,74.141
3.1089,74.711,75.024
3.1876,74.798,75.471
3.256,75.038,74.892
3.3345,75.059,74.674
3.4237,75.543,75.024
3.5024,75.288,75.116
3.5699,74.791,74.74
3.6483,74.242,74.931
3.7386,74.751,75.906
3.8172,75.149,76.001
3.8837,75.422,74.497
3.9622,75.119,73.547
4.0534,75.194,74.333
4.1321,74.775,76.241
4.1975,74.55,76.593
4.276,74.384,74.963
4.3682,75.024,73.844
4.4469,75.157,74.61
4.5114,74.974,75.145
4.5898,74.402,74.957
4.683,74.666,75.013
4.7617,74.856,75.169
4.8252,75.258,75.174
4.9037,75.217,75.453
4.9979,75.376,75.617
5.0765,74.697,74.812
5.1391,74.19,74.383
5.2175,74.116,74.953
5.3127,75.169,75.298
5.3914,75.752,75.252
5.4529,75.594,75.158
5.5313,74.648,74.888
5.6275,74.451,74.701
5.7062,74.442,74.971
5.7667,74.813,74.976
5.8452,74.838,74.793
5.9423,75.304,75.211
6.021,75.199,75.702
6.0806,75.176,75.398
6.159,74.888,74.996
6.2572,75.14,75.103


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_099.csv <==
x,qOut,qIn
0.039338,75.037,75.343
0.11769,74.825,75.133
0.19614,74.464,75.194
0.27549,74.934,75.241
0.35416,75.096,74.938
0.43153,75.146,74.294
0.50998,74.807,74.312
0.59031,75.049,75.092
0.66899,74.888,75.718
0.74536,74.775,75.913
0.82382,74.501,75.751
0.90514,74.944,75.177
0.98381,74.969,74.671
1.0592,74.927,74.334
1.1377,74.674,74.109
1.22,75.167,74.617
1.2986,75.296,75.503
1.373,75.279,75.521
1.4515,74.777,74.974
1.5348,74.795,74.755
1.6135,74.45,75.249
1.6869,74.358,75.21
1.7653,74.362,74.821
1.8496,75.263,75.2
1.9283,75.741,75.848
2.0007,75.849,75.412
2.0792,75.14,74.709
2.1644,74.79,74.58
2.2431,74.188,74.699
2.3145,74.171,74.948
2.393,74.311,75.425
2.4793,75.161,75.319
2.5579,75.327,74.156
2.6284,75.197,74.261
2.7068,74.681,75.891
2.7941,74.887,76.391
2.8728,74.863,74.501
2.9422,74.998,73.725
3.0207,74.959,75.046
3.1089,75.469,76.103
3.1876,75.321,75.541
3.256,74.924,74.431
3.3345,74.371,74.165
3.4237,74.747,75.21
3.5024,74.942,75.551
3.5699,74.972,75.18
3.6483,74.544,75.362
3.7386,74.795,75.046
3.8172,74.852,74.125
3.8837,75.081,74.525
3.9622,74.917,75.73
4.0534,75.167,75.925
4.1321,74.836,75.442
4.1975,74.753,74.85
4.276,74.704,74.244
4.3682,75.275,74.67
4.4469,75.095,75.173
4.5114,74.672,75.111
4.5898,74.329,75.394
4.683,75.046,75.59
4.7617,75.495,74.875
4.8252,75.371,74.297
4.9037,74.523,74.908
4.9979,74.445,75.664
5.0765,74.53,75.049
5.1391,75.073,74.491
5.2175,75.27,74.951
5.3127,75.655,75.315
5.3914,75.102,74.926
5.4529,74.495,74.839
5.5313,74.087,75.327
5.6275,74.801,75.483
5.7062,75.262,74.925
5.7667,75.406,74.681
5.8452,74.947,74.855
5.9423,75.008,75.059
6.021,74.775,75.102
6.0806,74.773,74.864
6.159,74.649,74.877
6.2572,75.136,75.345


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_100.csv <==
x,qOut,qIn
0.039338,75.245,75.566
0.11769,75.252,74.412
0.19614,74.703,74.336
0.27549,74.749,74.963
0.35416,74.582,75.681
0.43153,74.725,75.774
0.50998,74.805,75.066
0.59031,75.452,74.344
0.66899,75.38,74.415
0.74536,74.917,74.698
0.82382,74.157,75.236
0.90514,74.392,75.854
0.98381,74.676,75.124
1.0592,75.169,74.322
1.1377,75.243,74.816
1.22,75.557,75.466
1.2986,75.039,75.155
1.373,74.551,74.839
1.4515,74.341,75.252
1.5348,75.172,75.452
1.6135,75.552,74.796
1.6869,75.263,74.728
1.7653,74.351,75.277
1.8496,74.339,75.127
1.9283,74.549,74.354
2.0007,75.058,74.718
2.0792,75.089,75.729
2.1644,75.379,75.774
2.2431,74.961,74.645
2.3145,74.687,74.373
2.393,74.48,75.082
2.4793,75.102,75.713
2.5579,75.228,75.682
2.6284,75.13,74.937
2.7068,74.738,74.261
2.7941,75.049,74.559
2.8728,74.999,75.616
2.9422,74.826,75.527
3.0207,74.398,74.507
3.1089,74.786,74.638
3.1876,74.964,75.607
3.256,75.139,75.402
3.3345,74.858,74.803
3.4237,75.069,74.64
3.5024,74.844,74.697
3.5699,74.858,74.949
3.6483,74.816,75.324
3.7386,75.357,75.122
3.8172,75.186,75.396
3.8837,74.79,75.946
3.9622,74.328,75.303
4.0534,74.822,74.428
4.1321,75.07,74.022
4.1975,75.098,74.151
4.276,74.733,75.018
4.3682,75.045,75.517
4.4469,75.063,75.349
4.5114,75.004,75.492
4.5898,74.544,75.589
4.683,74.736,75.339
4.7617,74.662,75.045
4.8252,74.813,74.948
4.9037,74.873,74.794
4.9979,75.544,74.589
5.0765,75.565,75.03
5.1391,75.148,75.615
5.2175,74.261,75.425
5.3127,74.231,74.783
5.3914,74.258,74.613
5.4529,74.617,74.801
5.5313,74.771,74.968
5.6275,75.459,75.273
5.7062,75.522,75.495
5.7667,75.445,75.209
5.8452,75.035,74.856
5.9423,75.202,74.802
6.021,74.9,74.452
6.0806,74.618,74.404
6.159,74.336,75.367
6.2572,74.96,76.259


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_101.csv <==
x,qOut,qIn
0.039338,74.661,75.231
0.11769,74.45,74.809
0.19614,74.465,74.75
0.27549,75.326,75.134
0.35416,75.554,75.346
0.43153,75.265,75.497
0.50998,74.574,75.405
0.59031,74.752,74.539
0.66899,74.881,74.248
0.74536,74.99,74.96
0.82382,74.659,75.332
0.90514,74.922,75.299
0.98381,74.873,75.481
1.0592,74.99,75.381
1.1377,74.831,74.769
1.22,75.174,74.687
1.2986,74.928,74.627
1.373,74.741,74.38
1.4515,74.586,74.98
1.5348,75.253,75.886
1.6135,75.424,75.777
1.6869,75.172,74.625
1.7653,74.43,74.049
1.8496,74.493,74.973
1.9283,74.546,76.107
2.0007,74.879,75.875
2.0792,74.994,74.903
2.1644,75.559,74.489
2.2431,75.388,75.073
2.3145,74.905,74.689
2.393,74.176,74.059
2.4793,74.417,74.856
2.5579,74.635,75.724
2.6284,75.028,75.425
2.7068,75.051,75.269
2.7941,75.406,75.524
2.8728,75.011,75.279
2.9422,74.604,74.439
3.0207,74.373,74.225
3.1089,75.178,75.079
3.1876,75.626,75.62
3.256,75.554,74.876
3.3345,74.754,74.298
3.4237,74.56,74.869
3.5024,74.329,75.958
3.5699,74.467,75.683
3.6483,74.488,74.627
3.7386,75.184,74.42
3.8172,75.393,74.934
3.8837,75.486,75.235
3.9622,75.077,75.519
4.0534,75.127,75.669
4.1321,74.736,75.257
4.1975,74.603,74.927
4.276,74.457,74.753
4.3682,74.992,74.376
4.4469,74.935,74.535
4.5114,74.79,75.256
4.5898,74.587,75.529
4.683,75.197,75.009
4.7617,75.367,74.432
4.8252,75.132,74.905
4.9037,74.445,75.73
4.9979,74.624,75.755
5.0765,74.828,74.829
5.1391,75.278,74.296
5.2175,75.317,74.54
5.3127,75.591,75.074
5.3914,75.032,75.904
5.4529,74.468,75.839
5.5313,74.074,74.613
5.6275,74.721,74.432
5.7062,75.048,75.287
5.7667,75.059,75.138
5.8452,74.601,74.812
5.9423,74.858,75.003
6.021,74.952,74.992
6.0806,75.188,74.838
6.159,74.988,75.092
6.2572,75.138,75.366


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_102.csv <==
x,qOut,qIn
0.039338,75.507,74.391
0.11769,75.7,74.201
0.19614,75.338,74.814
0.27549,75.318,75.7
0.35416,74.732,75.54
0.43153,74.382,74.758
0.50998,74.184,74.807
0.59031,74.856,75.606
0.66899,75.027,75.632
0.74536,74.979,74.557
0.82382,74.697,74.078
0.90514,75.183,75.12
0.98381,75.332,75.995
1.0592,75.223,75.133
1.1377,74.596,74.454
1.22,74.623,74.753
1.2986,74.493,75.032
1.373,74.671,75.163
1.4515,74.707,75.226
1.5348,75.323,74.874
1.6135,75.323,74.749
1.6869,75.19,75.212
1.7653,74.779,75.455
1.8496,75.033,75.18
1.9283,74.881,74.824
2.0007,74.761,74.874
2.0792,74.564,74.917
2.1644,75.124,74.886
2.2431,75.207,75.195
2.3145,75.005,75.478
2.393,74.49,75.363
2.4793,74.8,75.054
2.5579,74.942,74.731
2.6284,75.022,74.592
2.7068,74.68,74.993
2.7941,74.959,75.526
2.8728,74.941,75.391
2.9422,75.059,75.128
3.0207,74.855,74.983
3.1089,75.126,74.675
3.1876,74.826,75.251
3.256,74.628,75.633
3.3345,74.464,74.712
3.4237,75.139,74.104
3.5024,75.359,74.852
3.5699,75.277,75.668
3.6483,74.711,75.592
3.7386,74.807,74.931
3.8172,74.702,74.513
3.8837,74.84,74.568
3.9622,74.815,74.901
4.0534,75.34,75.553
4.1321,75.221,76.327
4.1975,74.982,75.632
4.276,74.615,74.035
4.3682,75.014,73.896
4.4469,74.989,75.163
4.5114,74.732,75.524
4.5898,74.278,75.303
4.683,74.764,75.319
4.7617,75.128,74.693
4.8252,75.324,74.169
4.9037,74.805,74.729
4.9979,74.719,75.018
5.0765,74.393,75.152
5.1391,74.663,75.751
5.2175,75.029,76.044
5.3127,75.828,75.643
5.3914,75.572,74.851
5.4529,74.763,74.527
5.5313,73.959,74.542
5.6275,74.47,74.672
5.7062,75.109,74.952
5.7667,75.497,75.045
5.8452,75.071,75.091
5.9423,74.931,75.222
6.021,74.422,75.133
6.0806,74.321,75.214
6.159,74.32,75.49
6.2572,75.154,75.175


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_103.csv <==
x,qOut,qIn
0.039338,74.776,75.01
0.11769,74.539,75.515
0.19614,74.404,75.09
0.27549,75.265,74.895
0.35416,75.77,75.151
0.43153,75.691,74.823
0.50998,74.821,74.79
0.59031,74.604,75.668
0.66899,74.469,76.031
0.74536,74.793,74.925
0.82382,74.866,73.974
0.90514,75.33,74.27
0.98381,75.064,75.331
1.0592,74.759,75.529
1.1377,74.398,75.169
1.22,74.912,75.323
1.2986,75.101,75.625
1.373,75.133,74.878
1.4515,74.707,73.924
1.5348,74.891,74.278
1.6135,74.788,75.539
1.6869,74.968,75.445
1.7653,75.029,74.669
1.8496,75.53,74.847
1.9283,75.181,75.243
2.0007,74.548,74.932
2.0792,73.969,75.028
2.1644,74.58,75.632
2.2431,75.142,75.666
2.3145,75.537,75.03
2.393,75.268,74.762
2.4793,75.269,74.725
2.5579,74.705,74.886
2.6284,74.357,74.838
2.7068,74.163,74.693
2.7941,74.882,75.271
2.8728,75.154,75.783
2.9422,75.131,75.395
3.0207,74.655,74.897
3.1089,74.869,74.549
3.1876,74.875,74.446
3.256,75.056,74.83
3.3345,75.025,75.557
3.4237,75.509,75.752
3.5024,75.335,74.798
3.5699,74.949,74.638
3.6483,74.335,75.326
3.7386,74.583,75.229
3.8172,74.649,74.864
3.8837,74.836,74.818
3.9622,74.858,74.756
4.0534,75.457,75.116
4.1321,75.416,75.365
4.1975,74.996,75.128
4.276,74.276,74.994
4.3682,74.518,74.819
4.4469,74.772,74.63
4.5114,75.118,75.1
4.5898,75.018,75.71
4.683,75.327,75.859
4.7617,75.071,75.288
4.8252,74.882,74.179
4.9037,74.556,74.061
4.9979,74.931,75.425
5.0765,74.842,75.721
5.1391,74.767,74.284
5.2175,74.615,73.868
5.3127,75.186,75.206
5.3914,75.231,76.274
5.4529,74.932,75.904
5.5313,74.336,75.127
5.6275,74.686,74.605
5.7062,75.014,74.609
5.7667,75.385,74.877
5.8452,75.184,75.051
5.9423,75.286,74.996
6.021,74.809,75.258
6.0806,74.604,75.37
6.159,74.43,74.905
6.2572,74.926,74.478


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_104.csv <==
x,qOut,qIn
0.039338,75.275,75.032
0.11769,75.26,74.778
0.19614,74.854,74.758
0.27549,74.976,75.506
0.35416,74.654,76.017
0.43153,74.542,74.787
0.50998,74.469,73.955
0.59031,75.168,74.953
0.66899,75.323,75.626
0.74536,75.211,74.911
0.82382,74.776,74.532
0.90514,75.065,74.934
0.98381,75.052,75.469
1.0592,74.942,75.51
1.1377,74.487,75.154
1.22,74.757,74.799
1.2986,74.791,74.555
1.373,74.991,74.488
1.4515,74.928,75.094
1.5348,75.34,75.924
1.6135,75.093,75.54
1.6869,74.78,74.787
1.7653,74.41,74.962
1.8496,74.882,75.133
1.9283,74.978,75.021
2.0007,74.9,75.097
2.0792,74.602,75.089
2.1644,75.1,74.913
2.2431,75.294,74.486
2.3145,75.214,74.44
2.393,74.564,74.996
2.4793,74.586,75.521
2.5579,74.528,75.17
2.6284,74.872,74.593
2.7068,75.035,74.857
2.7941,75.603,75.562
2.8728,75.358,75.573
2.9422,74.943,75.504
3.0207,74.499,75.559
3.1089,74.978,74.784
3.1876,75.139,73.691
3.256,74.993,73.946
3.3345,74.395,75.376
3.4237,74.555,76.403
3.5024,74.609,75.363
3.5699,74.864,74.213
3.6483,74.791,74.755
3.7386,75.158,75.739
3.8172,74.905,75.163
3.8837,74.735,74.359
3.9622,74.687,75.019
4.0534,75.495,75.93
4.1321,75.753,75.289
4.1975,75.317,74.218
4.276,74.225,74.22
4.3682,74.077,75.03
4.4469,74.257,75.934
4.5114,74.89,75.86
4.5898,75.165,75.081
4.683,75.678,74.762
4.7617,75.326,74.604
4.8252,74.859,74.394
4.9037,74.393,74.826
4.9979,74.901,75.33
5.0765,75.147,75.101
5.1391,75.243,74.983
5.2175,74.876,75.521
5.3127,74.997,75.712
5.3914,74.661,74.594
5.4529,74.467,74.197
5.5313,74.388,74.901
5.6275,75.229,75.177
5.7062,75.635,75.247
5.7667,75.542,75.451
5.8452,74.747,75.173
5.9423,74.591,74.942
6.021,74.418,75.265
6.0806,74.615,75.18
6.159,74.628,74.782
6.2572,75.224,74.886


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_105.csv <==
x,qOut,qIn
0.039338,75.337,74.596
0.11769,75.304,75.037
0.19614,74.676,75.452
0.27549,74.673,75.112
0.35416,74.546,74.533
0.43153,74.823,75.069
0.50998,74.893,75.656
0.59031,75.338,74.987
0.66899,74.972,73.981
0.74536,74.586,74.698
0.82382,74.356,75.971
0.90514,75.118,75.957
0.98381,75.482,75.118
1.0592,75.389,74.943
1.1377,74.738,74.84
1.22,74.795,74.675
1.2986,74.759,74.574
1.373,74.896,74.714
1.4515,74.756,75.431
1.5348,75.169,75.972
1.6135,75.064,75.203
1.6869,74.876,74.208
1.7653,74.394,74.255
1.8496,74.673,74.98
1.9283,74.725,75.773
2.0007,75.02,75.748
2.0792,75.145,74.914
2.1644,75.679,74.606
2.2431,75.356,75.236
2.3145,74.695,75.255
2.393,74.008,74.76
2.4793,74.481,74.807
2.5579,74.943,74.82
2.6284,75.325,74.612
2.7068,75.11,75.236
2.7941,75.191,75.997
2.8728,74.689,75.859
2.9422,74.417,75.158
3.0207,74.346,74.427
3.1089,75.18,74.052
3.1876,75.487,74.51
3.256,75.345,74.998
3.3345,74.743,74.985
3.4237,74.9,75.111
3.5024,74.926,75.84
3.5699,74.934,75.636
3.6483,74.491,74.657
3.7386,74.68,74.681
3.8172,74.64,75.449
3.8837,74.97,75.519
3.9622,75.196,75.182
4.0534,75.801,74.774
4.1321,75.446,74.712
4.1975,74.651,74.881
4.276,73.822,75.071
4.3682,74.207,75.41
4.4469,74.658,75.316
4.5114,75.06,74.838
4.5898,75.015,74.738
4.683,75.42,74.769
4.7617,75.275,75.118
4.8252,75.04,75.332
4.9037,74.661,74.779
4.9979,75.109,74.642
5.0765,75.238,75.392
5.1391,75.164,75.639
5.2175,74.626,75.3
5.3127,74.767,74.964
5.3914,74.723,74.621
5.4529,74.924,74.39
5.5313,74.878,74.861
5.6275,75.292,75.66
5.7062,75.034,75.694
5.7667,74.75,74.627
5.8452,74.419,74.031
5.9423,74.901,75.051
6.021,74.964,75.751
6.0806,74.858,75.398
6.159,74.564,75.264
6.2572,75.097,74.858


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_106.csv <==
x,qOut,qIn
0.039338,74.447,75.649
0.11769,74.315,75.319
0.19614,74.481,74.727
0.27549,75.453,74.772
0.35416,75.698,75.471
0.43153,75.378,75.474
0.50998,74.657,74.837
0.59031,74.827,74.345
0.66899,74.969,74.81
0.74536,74.968,75.197
0.82382,74.346,75.052
0.90514,74.343,75.045
0.98381,74.274,75.214
1.0592,74.731,75.5
1.1377,75.061,75.636
1.22,75.755,74.989
1.2986,75.53,74.063
1.373,75.055,74.296
1.4515,74.552,75.169
1.5348,75.002,75.604
1.6135,75.159,75.465
1.6869,75.009,75.295
1.7653,74.442,75.14
1.8496,74.643,74.942
1.9283,74.707,74.726
2.0007,74.874,74.783
2.0792,74.8,74.974
2.1644,75.351,75.275
2.2431,75.415,75.672
2.3145,75.239,75.398
2.393,74.557,74.614
2.4793,74.544,74.267
2.5579,74.391,74.751
2.6284,74.63,75.17
2.7068,74.818,75.207
2.7941,75.562,75.163
2.8728,75.562,75.151
2.9422,75.201,75.358
3.0207,74.503,75.381
3.1089,74.653,74.825
3.1876,74.695,74.584
3.256,74.898,75.142
3.3345,74.894,75.483
3.4237,75.41,75.228
3.5024,75.259,74.703
3.5699,74.827,74.705
3.6483,74.203,75.194
3.7386,74.542,75.214
3.8172,74.791,74.828
3.8837,75.048,74.909
3.9622,74.929,75.029
4.0534,75.326,75.11
4.1321,75.212,75.261
4.1975,75.013,74.853
4.276,74.577,74.692
4.3682,74.909,75.613
4.4469,74.956,75.639
4.5114,75.023,74.466
4.5898,74.765,74.273
4.683,75.07,74.838
4.7617,74.905,75.222
4.8252,74.786,75.243
4.9037,74.536,75.352
4.9979,75.007,75.759
5.0765,75.028,75.326
5.1391,74.937,74.124
5.2175,74.576,73.89
5.3127,74.94,75.185
5.3914,74.975,76.352
5.4529,75.054,75.684
5.5313,74.883,74.744
5.6275,75.235,74.768
5.7062,74.969,74.74
5.7667,74.552,74.972
5.8452,74.114,75.635
5.9423,74.741,74.959
6.021,75.246,73.716
6.0806,75.597,74.184
6.159,75.208,75.427
6.2572,75.069,75.879


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_107.csv <==
x,qOut,qIn
0.039338,74.988,75.255
0.11769,75.337,74.944
0.19614,75.13,74.74
0.27549,75.225,74.839
0.35416,74.729,75.263
0.43153,74.48,74.726
0.50998,74.334,74.013
0.59031,75.011,74.87
0.66899,75.169,75.89
0.74536,75.149,75.644
0.82382,74.851,75.23
0.90514,75.221,75.03
0.98381,75.167,74.643
1.0592,74.998,74.489
1.1377,74.613,75.101
1.22,75.002,75.702
1.2986,75.064,75.644
1.373,75.011,74.868
1.4515,74.557,74.187
1.5348,74.709,74.778
1.6135,74.52,75.588
1.6869,74.489,75.223
1.7653,74.455,74.852
1.8496,75.238,74.989
1.9283,75.569,75.522
2.0007,75.498,75.491
2.0792,74.777,74.612
2.1644,74.704,74.14
2.2431,74.583,74.841
2.3145,74.892,75.39
2.393,74.99,75.491
2.4793,75.458,75.62
2.5579,75.113,74.99
2.6284,74.702,74.219
2.7068,74.324,74.672
2.7941,74.889,75.639
2.8728,75.119,75.533
2.9422,75.174,74.708
3.0207,74.895,74.685
3.1089,75.208,75.237
3.1876,75.052,75.023
3.256,74.709,74.651
3.3345,74.18,75.088
3.4237,74.624,75.301
3.5024,74.996,74.135
3.5699,75.365,74.035
3.6483,75.128,75.707
3.7386,75.202,76.812
3.8172,74.746,75.818
3.8837,74.636,74.51
3.9622,74.625,74.371
4.0534,75.291,74.831
4.1321,75.239,74.679
4.1975,74.9,74.614
4.276,74.451,75.236
4.3682,74.913,75.621
4.4469,75.102,75.348
4.5114,74.953,74.982
4.5898,74.279,74.824
4.683,74.39,75.089
4.7617,74.509,75.151
4.8252,75.03,75.104
4.9037,75.37,75.033
4.9979,75.997,74.553
5.0765,75.605,74.583
5.1391,74.769,75.263
5.2175,73.956,75.657
5.3127,74.393,75.759
5.3914,74.879,74.913
5.4529,75.209,74.04
5.5313,74.997,74.519
5.6275,75.247,75.512
5.7062,75.059,75.179
5.7667,74.932,74.452
5.8452,74.674,75.061
5.9423,75.109,76.022
6.021,75.053,75.338
6.0806,74.779,74.469
6.159,74.264,74.91
6.2572,74.672,75.432


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_108.csv <==
x,qOut,qIn
0.039338,74.839,75.396
0.11769,74.764,75.062
0.19614,74.572,74.75
0.27549,75.21,75.032
0.35416,75.505,75.28
0.43153,75.474,75.16
0.50998,74.793,75.259
0.59031,74.703,75.125
0.66899,74.497,74.751
0.74536,74.684,74.842
0.82382,74.692,75.051
0.90514,75.195,75.117
0.98381,75.036,74.958
1.0592,74.866,74.934
1.1377,74.597,75.264
1.22,75.076,75.31
1.2986,75.096,74.646
1.373,74.962,74.637
1.4515,74.612,75.272
1.5348,75.047,75.266
1.6135,75.169,74.816
1.6869,75.156,75.026
1.7653,74.735,75.571
1.8496,74.935,75.471
1.9283,74.811,74.513
2.0007,74.799,74.419
2.0792,74.602,75.487
2.1644,75.07,76.033
2.2431,75.072,75.182
2.3145,75.005,74.379
2.393,74.66,74.424
2.4793,74.968,74.797
2.5579,74.872,74.869
2.6284,74.788,75.611
2.7068,74.568,76.157
2.7941,75.108,75.063
2.8728,75.241,74.147
2.9422,75.174,74.539
3.0207,74.677,74.886
3.1089,74.868,75.163
3.1876,74.841,75.642
3.256,75.063,75.235
3.3345,75.036,74.259
3.4237,75.366,74.562
3.5024,74.877,75.751
3.5699,74.328,75.928
3.6483,74.028,75.412
3.7386,74.899,74.866
3.8172,75.526,74.193
3.8837,75.639,74.064
3.9622,74.887,75.07
4.0534,74.635,75.646
4.1321,74.339,74.956
4.1975,74.629,75.032
4.276,74.82,75.92
4.3682,75.392,76.21
4.4469,75.073,74.929
4.5114,74.632,73.704
4.5898,74.332,74.131
4.683,75.104,75.446
4.7617,75.586,75.518
4.8252,75.554,74.69
4.9037,74.748,74.652
4.9979,74.535,75.378
5.0765,74.318,75.395
5.1391,74.538,74.685
5.2175,74.617,74.539
5.3127,75.304,74.996
5.3914,75.443,75.759
5.4529,75.526,75.813
5.5313,75.147,75.152
5.6275,75.159,74.938
5.7062,74.61,74.68
5.7667,74.334,74.292
5.8452,74.254,74.871
5.9423,75.038,75.451
6.021,75.26,75.18
6.0806,75.152,74.826
6.159,74.679,74.796
6.2572,74.907,75.139


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_109.csv <==
x,qOut,qIn
0.039338,74.936,75.423
0.11769,74.906,74.608
0.19614,74.687,74.495
0.27549,75.193,74.97
0.35416,75.271,74.941
0.43153,75.156,74.891
0.50998,74.714,75.429
0.59031,74.962,76.033
0.66899,74.882,75.112
0.74536,74.732,74.021
0.82382,74.325,74.599
0.90514,74.73,75.484
0.98381,74.93,75.384
1.0592,75.214,75.039
1.1377,75.11,74.909
1.22,75.383,74.896
1.2986,74.986,74.861
1.373,74.569,74.587
1.4515,74.175,74.487
1.5348,74.772,75.392
1.6135,75.13,76.174
1.6869,75.383,75.449
1.7653,75.112,74.513
1.8496,75.224,74.674
1.9283,74.796,75.693
2.0007,74.56,75.667
2.0792,74.445,74.765
2.1644,75.17,74.565
2.2431,75.356,74.879
2.3145,75.123,74.551
2.393,74.419,74.511
2.4793,74.5,75.233
2.5579,74.521,75.849
2.6284,74.793,75.58
2.7068,74.879,74.762
2.7941,75.488,74.128
2.8728,75.428,74.893
2.9422,75.122,75.609
3.0207,74.638,75.273
3.1089,75.047,75.118
3.1876,75.239,75.106
3.256,75.194,74.793
3.3345,74.552,74.885
3.4237,74.521,75.295
3.5024,74.361,74.95
3.5699,74.637,74.149
3.6483,74.84,74.359
3.7386,75.526,75.79
3.8172,75.394,76.686
3.8837,74.912,75.653
3.9622,74.271,74.441
4.0534,74.651,74.429
4.1321,74.972,74.606
4.1975,75.215,74.571
4.276,74.955,75.346
4.3682,75.185,75.811
4.4469,75.004,74.625
4.5114,74.912,74.231
4.5898,74.512,75.464
4.683,74.694,75.983
4.7617,74.456,74.91
4.8252,74.542,74.38
4.9037,74.804,74.786
4.9979,75.774,75.386
5.0765,75.948,75.259
5.1391,75.347,74.54
5.2175,74.287,74.532
5.3127,74.331,75.468
5.3914,74.683,75.819
5.4529,75.12,75.068
5.5313,74.944,74.619
5.6275,75.134,75.102
5.7062,74.884,75.355
5.7667,74.896,74.842
5.8452,74.774,74.612
5.9423,75.218,74.708
6.021,75.034,74.921
6.0806,74.8,75.163
6.159,74.455,75.265
6.2572,74.894,75.534


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_110.csv <==
x,qOut,qIn
0.039338,74.977,74.5
0.11769,75.119,74.418
0.19614,74.824,74.888
0.27549,75.067,75.348
0.35416,74.92,75.564
0.43153,74.996,75.652
0.50998,74.934,75.366
0.59031,75.363,74.984
0.66899,75.04,74.931
0.74536,74.535,74.438
0.82382,74.076,74.119
0.90514,74.697,75.153
0.98381,75.14,75.84
1.0592,75.312,75.174
1.1377,74.838,74.979
1.22,74.829,75.421
1.2986,74.521,74.609
1.373,74.543,74.105
1.4515,74.607,75.45
1.5348,75.418,76.13
1.6135,75.657,75.047
1.6869,75.528,74.159
1.7653,74.813,74.183
1.8496,74.689,74.943
1.9283,74.377,75.435
2.0007,74.428,75.607
2.0792,74.522,75.889
2.1644,75.329,75.381
2.2431,75.526,74.424
2.3145,75.306,74.657
2.393,74.594,75.245
2.4793,74.683,75.134
2.5579,74.753,74.4
2.6284,75.087,74.38
2.7068,75.012,75.454
2.7941,75.204,76.084
2.8728,74.64,75.037
2.9422,74.248,74.429
3.0207,74.139,75.1
3.1089,75.08,75.679
3.1876,75.609,75.029
3.256,75.698,74.352
3.3345,75.122,74.574
3.4237,75.064,75.543
3.5024,74.763,76.003
3.5699,74.668,75.091
3.6483,74.393,74.158
3.7386,74.806,74.353
3.8172,74.818,75.249
3.8837,74.934,75.36
3.9622,74.854,75.038
4.0534,75.357,74.876
4.1321,75.276,74.918
4.1975,75.047,75.352
4.276,74.568,75.721
4.3682,74.84,75.371
4.4469,74.803,74.673
4.5114,74.866,74.395
4.5898,74.792,74.524
4.683,75.312,74.855
4.7617,75.188,75.401
4.8252,74.778,75.666
4.9037,74.246,75.218
4.9979,74.703,74.699
5.0765,75.016,74.747
5.1391,75.109,75.17
5.2175,74.708,75.489
5.3127,74.991,75.306
5.3914,75.102,74.712
5.4529,75.324,74.778
5.5313,75.009,75.447
5.6275,75.01,75.586
5.7062,74.457,75.183
5.7667,74.309,74.92
5.8452,74.385,74.608
5.9423,75.254,74.522
6.021,75.446,74.72
6.0806,75.206,75.199
6.159,74.603,75.625
6.2572,74.843,75.269


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_111.csv <==
x,qOut,qIn
0.039338,75.357,75.486
0.11769,75.067,74.42
0.19614,74.54,73.939
0.27549,74.829,75.003
0.35416,74.879,75.561
0.43153,74.944,74.594
0.50998,74.683,74.432
0.59031,74.976,75.878
0.66899,74.786,76.35
0.74536,74.637,74.655
0.82382,74.441,73.589
0.90514,75.103,74.256
0.98381,75.405,75.683
1.0592,75.498,76.141
1.1377,75.054,75.329
1.22,75.087,74.704
1.2986,74.721,74.92
1.373,74.517,75.059
1.4515,74.235,75.2
1.5348,74.755,75.208
1.6135,74.914,75.175
1.6869,75.149,74.748
1.7653,75.095,74.248
1.8496,75.417,74.559
1.9283,74.953,75.035
2.0007,74.368,75.356
2.0792,73.999,75.746
2.1644,74.829,75.44
2.2431,75.479,74.73
2.3145,75.676,74.587
2.393,75.068,74.924
2.4793,74.961,75.572
2.5579,74.741,75.686
2.6284,74.958,74.986
2.7068,74.923,74.614
2.7941,75.214,74.831
2.8728,74.701,74.698
2.9422,74.281,74.801
3.0207,74.067,75.24
3.1089,74.884,75.165
3.1876,75.341,75.509
3.256,75.481,75.821
3.3345,75.004,75.051
3.4237,75.019,74.402
3.5024,74.727,74.493
3.5699,74.768,74.58
3.6483,74.808,74.921
3.7386,75.448,75.642
3.8172,75.353,75.352
3.8837,74.923,74.516
3.9622,74.283,74.734
4.0534,74.576,75.628
4.1321,74.744,75.529
4.1975,74.934,74.646
4.276,74.885,74.432
4.3682,75.436,74.921
4.4469,75.446,75.418
4.5114,75.097,75.589
4.5898,74.335,75.401
4.683,74.439,74.828
4.7617,74.555,74.562
4.8252,74.891,74.8
4.9037,74.857,74.999
4.9979,75.252,75.233
5.0765,75.05,75.554
5.1391,74.94,75.389
5.2175,74.732,74.887
5.3127,75.166,74.855
5.3914,75.005,75.045
5.4529,74.698,74.906
5.5313,74.376,74.855
5.6275,75.024,75.058
5.7062,75.399,75.279
5.7667,75.405,74.818
5.8452,74.754,74.356
5.9423,74.702,74.884
6.021,74.54,75.756
6.0806,74.754,75.554
6.159,74.835,75.057
6.2572,75.441,75.35


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_112.csv <==
x,qOut,qIn
0.039338,75.409,75.863
0.11769,75.283,75.23
0.19614,74.579,74.947
0.27549,74.55,74.939
0.35416,74.447,75.229
0.43153,74.799,75.367
0.50998,75.063,74.805
0.59031,75.72,74.297
0.66899,75.442,74.639
0.74536,74.744,75.191
0.82382,73.94,75.52
0.90514,74.267,75.585
0.98381,74.626,74.735
1.0592,75.014,74.34
1.1377,75.051,75.25
1.22,75.574,75.711
1.2986,75.5,74.859
1.373,75.237,74.417
1.4515,74.755,74.867
1.5348,75.038,75.243
1.6135,74.981,74.866
1.6869,74.75,74.885
1.7653,74.253,75.53
1.8496,74.637,75.602
1.9283,74.907,75.121
2.0007,75.202,74.827
2.0792,74.988,74.847
2.1644,75.187,75.172
2.2431,74.896,74.839
2.3145,74.815,74.544
2.393,74.656,75.227
2.4793,75.119,76.027
2.5579,74.961,75.539
2.6284,74.697,74.055
2.7068,74.354,73.6
2.7941,74.895,74.881
2.8728,75.125,76.121
2.9422,75.218,75.842
3.0207,74.956,75.018
3.1089,75.273,74.782
3.1876,75.128,74.669
3.256,74.848,74.684
3.3345,74.339,75.442
3.4237,74.715,75.601
3.5024,74.949,74.445
3.5699,75.273,74.349
3.6483,75.084,75.213
3.7386,75.143,75.317
3.8172,74.506,75.214
3.8837,74.152,75.624
3.9622,74.18,75.423
4.0534,75.23,74.842
4.1321,75.741,74.798
4.1975,75.591,75.004
4.276,74.757,75.039
4.3682,74.69,74.947
4.4469,74.725,75.083
4.5114,75.025,75.299
4.5898,74.857,75.005
4.683,75.039,74.588
4.7617,74.66,74.888
4.8252,74.58,75.219
4.9037,74.59,74.964
4.9979,75.352,74.814
5.0765,75.501,75.153
5.1391,75.311,75.601
5.2175,74.723,75.725
5.3127,74.866,74.856
5.3914,74.8,74.115
5.4529,74.841,74.602
5.5313,74.662,75.238
5.6275,75.103,75.809
5.7062,75.044,75.719
5.7667,74.902,74.909
5.8452,74.518,74.49
5.9423,74.847,74.661
6.021,74.813,74.525
6.0806,74.78,74.358
6.159,74.615,75.034
6.2572,75.218,75.914


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_113.csv <==
x,qOut,qIn
0.039338,74.925,75.625
0.11769,75.129,75.768
0.19614,74.969,75.257
0.27549,75.229,74.995
0.35416,74.861,75.114
0.43153,74.462,75.079
0.50998,74.095,74.931
0.59031,74.794,74.775
0.66899,75.342,74.618
0.74536,75.768,74.88
0.82382,75.399,75.57
0.90514,75.14,75.661
0.98381,74.282,74.744
1.0592,73.997,74.407
1.1377,74.141,74.968
1.22,75.202,75.301
1.2986,75.586,75.193
1.373,75.518,75.39
1.4515,74.977,75.496
1.5348,75.091,74.815
1.6135,74.935,74.198
1.6869,74.769,75.179
1.7653,74.371,76.13
1.8496,74.772,75.268
1.9283,74.936,74.17
2.0007,75.157,74.62
2.0792,74.941,75.184
2.1644,75.133,75.224
2.2431,74.765,75.078
2.3145,74.606,74.969
2.393,74.561,75.004
2.4793,75.303,75.394
2.5579,75.436,75.252
2.6284,75.133,74.475
2.7068,74.491,74.347
2.7941,74.759,75.152
2.8728,74.984,75.554
2.9422,75.191,75.063
3.0207,74.858,74.704
3.1089,74.964,75.057
3.1876,74.659,75.605
3.256,74.625,75.212
3.3345,74.552,74.933
3.4237,75.162,75.341
3.5024,75.199,75.573
3.5699,75.088,75.158
3.6483,74.693,74.343
3.7386,74.957,73.954
3.8172,74.813,74.811
3.8837,74.684,75.628
3.9622,74.462,75.526
4.0534,75.027,74.982
4.1321,75.181,74.641
4.1975,75.119,74.879
4.276,74.693,75.373
4.3682,75.004,75.666
4.4469,75.083,75.639
4.5114,75.25,74.838
4.5898,75.085,74.112
4.683,75.331,74.769
4.7617,74.896,75.464
4.8252,74.396,75.033
4.9037,73.986,74.84
4.9979,74.652,74.953
5.0765,75.119,74.975
5.1391,75.311,75.168
5.2175,74.854,75.267
5.3127,74.923,75.082
5.3914,74.773,75.293
5.4529,75.004,75.163
5.5313,75.065,74.365
5.6275,75.509,74.334
5.7062,75.104,75.231
5.7667,74.614,75.734
5.8452,74.247,75.786
5.9423,74.88,75.768
6.021,75.157,75.024
6.0806,75.078,73.865
6.159,74.566,73.9
6.2572,74.818,74.827


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_114.csv <==
x,qOut,qIn
0.039338,74.48,74.966
0.11769,74.433,74.291
0.19614,74.516,74.341
0.27549,75.287,75.452
0.35416,75.351,75.844
0.43153,75.116,74.993
0.50998,74.583,74.784
0.59031,74.829,75.484
0.66899,74.831,75.095
0.74536,74.851,74.078
0.82382,74.665,74.641
0.90514,75.183,75.805
0.98381,75.28,75.809
1.0592,75.197,75.185
1.1377,74.664,74.592
1.22,74.744,74.559
1.2986,74.544,75.301
1.373,74.579,75.506
1.4515,74.581,74.967
1.5348,75.299,74.439
1.6135,75.47,74.392
1.6869,75.321,74.857
1.7653,74.684,75.558
1.8496,74.733,76.025
1.9283,74.62,75.175
2.0007,74.799,74.031
2.0792,74.851,74.569
2.1644,75.436,75.98
2.2431,75.31,75.929
2.3145,74.956,74.651
2.393,74.499,74.043
2.4793,74.939,74.846
2.5579,75.094,75.571
2.6284,74.915,74.838
2.7068,74.28,74.413
2.7941,74.499,75.303
2.8728,74.748,75.561
2.9422,75.213,74.629
3.0207,75.162,74.401
3.1089,75.365,75.146
3.1876,74.893,75.603
3.256,74.711,75.215
3.3345,74.683,75.123
3.4237,75.364,75.692
3.5024,75.297,75.386
3.5699,74.835,74.375
3.6483,74.239,74.328
3.7386,74.661,74.849
3.8172,74.971,74.973
3.8837,75.109,75.276
3.9622,74.771,75.592
4.0534,74.995,75.052
4.1321,74.868,74.784
4.1975,74.786,75.152
4.276,74.519,75.237
4.3682,75.038,75.342
4.4469,75.246,74.984
4.5114,75.438,74.244
4.5898,75.159,74.225
4.683,75.25,74.79
4.7617,74.745,75.211
4.8252,74.398,75.75
4.9037,74.195,76.149
4.9979,74.93,75.558
5.0765,75.251,74.396
5.1391,75.257,74.183
5.2175,74.778,74.863
5.3127,74.973,75.293
5.3914,74.966,75.249
5.4529,75.11,75.2
5.5313,74.863,75.075
5.6275,74.985,75.066
5.7062,74.47,74.887
5.7667,74.153,74.776
5.8452,74.072,74.92
5.9423,75.03,75.215
6.021,75.615,75.388
6.0806,75.827,75.148
6.159,75.251,75.05
6.2572,75.024,75.203


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_115.csv <==
x,qOut,qIn
0.039338,74.989,75.591
0.11769,74.586,74.421
0.19614,74.34,74.048
0.27549,75.005,75.572
0.35416,75.172,76.637
0.43153,74.9,75.33
0.50998,74.325,74.178
0.59031,74.738,74.566
0.66899,75.17,75.257
0.74536,75.537,74.908
0.82382,75.189,74.549
0.90514,75.12,75.132
0.98381,74.594,75.69
1.0592,74.479,75.364
1.1377,74.381,75.003
1.22,74.925,74.725
1.2986,74.829,74.402
1.373,74.751,74.908
1.4515,74.707,75.701
1.5348,75.447,75.689
1.6135,75.613,75.176
1.6869,75.258,74.733
1.7653,74.449,74.526
1.8496,74.522,74.553
1.9283,74.631,74.604
2.0007,74.898,75.198
2.0792,74.873,75.926
2.1644,75.372,75.89
2.2431,75.307,75.055
2.3145,75.018,74.434
2.393,74.384,74.546
2.4793,74.598,75.152
2.5579,74.742,75.252
2.6284,75.143,74.999
2.7068,75.199,75.188
2.7941,75.517,75.307
2.8728,74.973,74.865
2.9422,74.363,74.612
3.0207,73.921,74.898
3.1089,74.625,75.34
3.1876,75.147,75.359
3.256,75.511,74.78
3.3345,75.297,74.35
3.4237,75.394,74.821
3.5024,74.889,75.63
3.5699,74.534,75.743
3.6483,74.33,75.429
3.7386,75.048,74.992
3.8172,75.31,74.921
3.8837,75.222,74.714
3.9622,74.669,74.481
4.0534,74.823,75.124
4.1321,74.794,75.538
4.1975,74.917,74.795
4.276,74.761,74.453
4.3682,75.102,75.045
4.4469,74.848,75.223
4.5114,74.591,74.781
4.5898,74.368,75.033
4.683,75.095,75.483
4.7617,75.502,74.757
4.8252,75.572,74.529
4.9037,74.968,75.507
4.9979,74.876,76.027
5.0765,74.576,75.565
5.1391,74.657,74.719
5.2175,74.639,74.049
5.3127,75.166,74.606
5.3914,75.01,75.926
5.4529,74.75,75.43
5.5313,74.41,74.214
5.6275,74.932,74.473
5.7062,75.116,75.288
5.7667,75.072,75.429
5.8452,74.601,75.587
5.9423,74.85,75.549
6.021,74.919,75.046
6.0806,75.193,74.221
6.159,75.139,74.135
6.2572,75.439,75.255


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_116.csv <==
x,qOut,qIn
0.039338,75.003,75.656
0.11769,74.684,74.714
0.19614,74.429,74.353
0.27549,75.033,74.988
0.35416,75.177,75.631
0.43153,75.016,75.057
0.50998,74.5,74.548
0.59031,74.771,75.243
0.66899,74.862,75.955
0.74536,74.951,75.167
0.82382,74.668,74.221
0.90514,74.999,74.093
0.98381,74.975,74.811
1.0592,75.073,75.372
1.1377,74.932,75.204
1.22,75.321,74.924
1.2986,75.107,75.514
1.373,74.826,75.742
1.4515,74.434,75.004
1.5348,74.888,74.54
1.6135,75.023,74.909
1.6869,75.121,75.009
1.7653,74.939,74.872
1.8496,75.292,75.13
1.9283,75.054,75.474
2.0007,74.615,75.044
2.0792,74.057,74.63
2.1644,74.494,75.051
2.2431,74.819,75.242
2.3145,75.11,75.142
2.393,74.998,75.4
2.4793,75.394,75.174
2.5579,75.288,74.339
2.6284,75.074,74.023
2.7068,74.556,74.779
2.7941,74.776,75.808
2.8728,74.746,75.623
2.9422,74.883,75.003
3.0207,74.801,75.065
3.1089,75.245,75.621
3.1876,75.063,75.462
3.256,74.802,74.144
3.3345,74.505,73.765
3.4237,75.095,75.203
3.5024,75.33,76.28
3.5699,75.225,75.586
3.6483,74.547,74.62
3.7386,74.523,74.362
3.8172,74.389,74.326
3.8837,74.594,74.682
3.9622,74.695,75.722
4.0534,75.42,76.064
4.1321,75.553,75.039
4.1975,75.474,74.455
4.276,74.905,74.988
4.3682,74.86,75.612
4.4469,74.449,75.492
4.5114,74.376,74.926
4.5898,74.511,74.479
4.683,75.427,74.549
4.7617,75.638,74.721
4.8252,75.139,74.873
4.9037,74.151,75.389
4.9979,74.242,75.794
5.0765,74.652,75.455
5.1391,75.282,74.752
5.2175,75.299,74.455
5.3127,75.5,74.869
5.3914,75.011,75.421
5.4529,74.797,75.411
5.5313,74.719,74.886
5.6275,75.34,74.392
5.7062,75.221,75.131
5.7667,74.691,75.437
5.8452,74.018,74.631
5.9423,74.443,74.785
6.021,74.885,75.467
6.0806,75.307,74.949
6.159,75.197,74.796
6.2572,75.411,75.65


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_117.csv <==
x,qOut,qIn
0.039338,74.87,76.382
0.11769,74.983,75.585
0.19614,74.833,75.056
0.27549,75.298,74.809
0.35416,75.265,73.954
0.43153,74.99,74.193
0.50998,74.402,75.522
0.59031,74.674,75.948
0.66899,74.843,75.187
0.74536,75.101,74.465
0.82382,74.858,74.424
0.90514,74.977,75.113
0.98381,74.551,75.297
1.0592,74.459,74.946
1.1377,74.635,75.208
1.22,75.646,75.516
1.2986,75.965,74.809
1.373,75.483,74.588
1.4515,74.337,75.381
1.5348,74.181,75.749
1.6135,74.401,74.807
1.6869,75.021,74.205
1.7653,75.149,74.654
1.8496,75.438,75.234
1.9283,74.907,75.284
2.0007,74.506,75.129
2.0792,74.293,74.99
2.1644,75.027,75.041
2.2431,75.306,75.523
2.3145,75.229,75.57
2.393,74.724,74.75
2.4793,74.958,74.262
2.5579,75.01,74.63
2.6284,75.111,75.064
2.7068,74.807,75.551
2.7941,74.993,75.771
2.8728,74.702,75.175
2.9422,74.59,74.575
3.0207,74.451,74.992
3.1089,75.054,75.686
3.1876,75.138,74.69
3.256,75.08,74.001
3.3345,74.817,75.246
3.4237,75.246,76.166
3.5024,75.208,75.171
3.5699,74.874,73.88
3.6483,74.238,73.909
3.7386,74.531,75.148
3.8172,74.801,75.809
3.8837,75.189,75.4
3.9622,75.16,75.067
4.0534,75.511,75.191
4.1321,75.221,75.492
4.1975,74.882,75.056
4.276,74.423,74.472
4.3682,74.822,74.645
4.4469,74.945,75.054
4.5114,75.081,74.982
4.5898,74.824,74.913
4.683,74.993,75.469
4.7617,74.576,75.987
4.8252,74.312,75.122
4.9037,74.222,74.133
4.9979,75.084,74.611
5.0765,75.5,75.418
5.1391,75.533,74.976
5.2175,75.038,74.626
5.3127,75.134,75.143
5.3914,74.942,75.751
5.4529,74.768,75.341
5.5313,74.342,74.726
5.6275,74.691,74.737
5.7062,74.802,74.819
5.7667,75.065,74.809
5.8452,75.05,75.116
5.9423,75.48,75.429
6.021,75.219,75.166
6.0806,74.818,74.391
6.159,74.316,74.234
6.2572,74.718,75.522


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_118.csv <==
x,qOut,qIn
0.039338,74.935,75.532
0.11769,74.729,75.846
0.19614,74.427,75.705
0.27549,75.017,75.115
0.35416,75.316,74.494
0.43153,75.251,74.421
0.50998,74.561,74.979
0.59031,74.572,75.41
0.66899,74.58,74.945
0.74536,74.995,74.9
0.82382,75.08,75.546
0.90514,75.401,75.467
0.98381,74.845,74.424
1.0592,74.34,74.551
1.1377,74.118,75.43
1.22,75.023,75.44
1.2986,75.605,74.692
1.373,75.724,74.605
1.4515,75.06,75.092
1.5348,74.864,75.383
1.6135,74.496,75.237
1.6869,74.574,75.167
1.7653,74.624,74.887
1.8496,75.28,74.433
1.9283,75.275,74.492
2.0007,75.084,75.217
2.0792,74.627,75.863
2.1644,74.923,75.787
2.2431,74.921,74.844
2.3145,74.928,74.443
2.393,74.634,75.108
2.4793,74.95,75.612
2.5579,74.832,74.763
2.6284,74.826,74.428
2.7068,74.741,75.26
2.7941,75.286,75.432
2.8728,75.185,75.117
2.9422,74.741,75.098
3.0207,74.124,74.767
3.1089,74.556,74.982
3.1876,74.979,75.406
3.256,75.37,75.026
3.3345,75.202,74.817
3.4237,75.384,74.896
3.5024,75.018,74.912
3.5699,74.793,75.046
3.6483,74.523,75.136
3.7386,75.005,75.079
3.8172,75.008,74.826
3.8837,74.931,74.794
3.9622,74.648,75.238
4.0534,75.072,75.604
4.1321,75.071,75.4
4.1975,74.968,75.334
4.276,74.643,75.557
4.3682,75.04,75.09
4.4469,75.051,73.654
4.5114,74.92,73.462
4.5898,74.506,75.008
4.683,74.856,76.201
4.7617,74.945,75.643
4.8252,75.011,74.88
4.9037,74.691,74.819
4.9979,74.945,75.224
5.0765,74.805,75.723
5.1391,74.828,75.149
5.2175,74.849,74.015
5.3127,75.583,74.512
5.3914,75.709,75.879
5.4529,75.242,75.602
5.5313,74.175,74.753
5.6275,74.013,74.719
5.7062,74.096,74.892
5.7667,74.649,74.541
5.8452,74.956,74.91
5.9423,75.632,75.771
6.021,75.505,75.637
6.0806,75.2,74.518
6.159,74.728,74.052
6.2572,75.025,74.738


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_119.csv <==
x,qOut,qIn
0.039338,74.777,75.109
0.11769,74.645,75.227
0.19614,74.539,74.922
0.27549,75.201,74.86
0.35416,75.318,75.11
0.43153,75.154,74.851
0.50998,74.659,74.567
0.59031,74.872,75.011
0.66899,74.773,75.497
0.74536,74.606,75.574
0.82382,74.266,75.486
0.90514,74.808,74.888
0.98381,75.15,74.203
1.0592,75.398,74.446
1.1377,75.084,75.278
1.22,75.207,75.711
1.2986,74.912,75.625
1.373,74.847,75.081
1.4515,74.63,74.385
1.5348,74.988,74.528
1.6135,74.756,75.277
1.6869,74.589,75.406
1.7653,74.502,74.881
1.8496,75.282,74.596
1.9283,75.579,74.82
2.0007,75.371,74.956
2.0792,74.539,75.222
2.1644,74.467,75.539
2.2431,74.454,75.366
2.3145,74.874,74.973
2.393,75.065,74.84
2.4793,75.581,75.164
2.5579,75.216,75.474
2.6284,74.7,75.232
2.7068,74.266,74.99
2.7941,74.85,74.64
2.8728,75.134,74.385
2.9422,75.044,74.916
3.0207,74.467,75.301
3.1089,74.658,75.32
3.1876,74.779,75.453
3.256,75.082,75.251
3.3345,75.022,74.947
3.4237,75.38,75.153
3.5024,75.113,74.628
3.5699,74.9,74.079
3.6483,74.683,75.011
3.7386,75.243,75.933
3.8172,75.281,75.455
3.8837,74.97,74.737
3.9622,74.311,74.557
4.0534,74.52,74.753
4.1321,74.662,75.345
4.1975,74.934,75.8
4.276,74.93,75.627
4.3682,75.453,75.092
4.4469,75.388,74.173
4.5114,75.091,73.838
4.5898,74.435,74.78
4.683,74.575,75.573
4.7617,74.585,75.203
4.8252,74.864,74.991
4.9037,74.934,75.571
4.9979,75.416,75.876
5.0765,75.105,74.947
5.1391,74.624,74.303
5.2175,74.252,74.617
5.3127,74.992,75.202
5.3914,75.53,75.721
5.4529,75.595,75.566
5.5313,74.807,74.641
5.6275,74.516,74.374
5.7062,74.182,75.502
5.7667,74.4,75.589
5.8452,74.573,74.322
5.9423,75.339,73.823
6.021,75.453,75.273
6.0806,75.413,76.167
6.159,74.974,75.396
6.2572,75.089,74.732


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_120.csv <==
x,qOut,qIn
0.039338,74.825,75.115
0.11769,74.677,75.028
0.19614,74.513,75.046
0.27549,75.168,74.984
0.35416,75.396,75.045
0.43153,75.381,74.948
0.50998,74.844,74.93
0.59031,74.867,75.375
0.66899,74.597,75.142
0.74536,74.587,74.413
0.82382,74.505,74.52
0.90514,75.086,75.037
0.98381,75.099,75.1
1.0592,74.979,75.129
1.1377,74.654,75.87
1.22,75.075,76.524
1.2986,75.12,75.28
1.373,75.01,73.84
1.4515,74.58,73.993
1.5348,74.885,74.759
1.6135,74.929,75.223
1.6869,75.018,75.406
1.7653,74.785,75.323
1.8496,75.065,75.084
1.9283,74.809,74.829
2.0007,74.532,74.744
2.0792,74.184,75.064
2.1644,74.803,75.617
2.2431,75.236,75.405
2.3145,75.7,74.377
2.393,75.572,74.22
2.4793,75.545,75.168
2.5579,74.672,75.763
2.6284,74.063,75.339
2.7068,73.94,74.589
2.7941,74.947,74.583
2.8728,75.465,75.642
2.9422,75.409,76.071
3.0207,74.74,75.135
3.1089,74.794,73.925
3.1876,74.817,74.083
3.256,75.057,75.095
3.3345,74.906,75.719
3.4237,75.149,75.682
3.5024,74.788,75.106
3.5699,74.62,74.681
3.6483,74.503,74.76
3.7386,75.137,75.162
3.8172,75.181,74.953
3.8837,74.99,74.742
3.9622,74.67,75.382
4.0534,75.189,75.669
4.1321,75.35,75.065
4.1975,75.048,74.645
4.276,74.216,74.821
4.3682,74.295,75.387
4.4469,74.545,75.565
4.5114,75.136,74.756
4.5898,75.274,74.18
4.683,75.599,74.951
4.7617,75.083,75.191
4.8252,74.624,74.707
4.9037,74.298,75.238
4.9979,74.933,75.772
5.0765,75.179,75.04
5.1391,75.201,74.368
5.2175,74.828,74.694
5.3127,75.08,75.494
5.3914,74.974,75.34
5.4529,74.932,74.855
5.5313,74.719,75.393
5.6275,75.131,75.88
5.7062,74.992,74.589
5.7667,74.688,73.82
5.8452,74.257,74.888
5.9423,74.759,75.606
6.021,75.067,74.977
6.0806,75.265,74.724
6.159,74.958,75.092
6.2572,75.115,75.335


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_121.csv <==
x,qOut,qIn
0.039338,74.694,75.179
0.11769,74.821,75
0.19614,74.605,75.118
0.27549,74.961,75.386
0.35416,74.897,74.401
0.43153,74.967,74.195
0.50998,74.884,75.617
0.59031,75.404,76.025
0.66899,75.323,75.182
0.74536,75.034,74.872
0.82382,74.498,74.878
0.90514,74.772,74.824
0.98381,74.81,74.56
1.0592,74.875,74.848
1.1377,74.704,75.415
1.22,75.179,75.047
1.2986,75.193,74.298
1.373,75.036,74.979
1.4515,74.513,76.119
1.5348,74.723,75.987
1.6135,74.729,74.647
1.6869,74.966,73.987
1.7653,75.007,74.431
1.8496,75.503,75.185
1.9283,75.238,75.566
2.0007,74.77,75.6
2.0792,74.272,75.487
2.1644,74.74,75.42
2.2431,74.952,75.07
2.3145,74.891,74.498
2.393,74.423,74.221
2.4793,74.764,74.674
2.5579,75.012,75.763
2.6284,75.373,75.783
2.7068,75.178,74.731
2.7941,75.207,74.261
2.8728,74.561,74.629
2.9422,74.23,75.101
3.0207,74.21,75.795
3.1089,75.191,75.912
3.1876,75.686,74.629
3.256,75.765,73.904
3.3345,75.136,74.845
3.4237,74.941,75.812
3.5024,74.45,75.078
3.5699,74.38,74.431
3.6483,74.462,75.158
3.7386,75.27,75.994
3.8172,75.377,75.617
3.8837,74.987,74.781
3.9622,74.255,74.538
4.0534,74.537,74.707
4.1321,74.919,74.623
4.1975,75.362,74.575
4.276,75.164,75.109
4.3682,75.219,75.757
4.4469,74.713,75.527
4.5114,74.553,74.681
4.5898,74.473,74.324
4.683,75.12,75.02
4.7617,75.154,76.064
4.8252,75.093,75.61
4.9037,74.918,74.577
4.9979,75.414,74.709
5.0765,75.314,75.059
5.1391,74.793,74.723
5.2175,74.042,74.688
5.3127,74.358,75.154
5.3914,74.742,75.026
5.4529,75.167,74.681
5.5313,75.064,75.218
5.6275,75.292,75.615
5.7062,74.924,75.323
5.7667,74.69,75.125
5.8452,74.543,75.133
5.9423,75.248,74.897
6.021,75.457,74.691
6.0806,75.258,74.948
6.159,74.59,75.094
6.2572,74.688,75.121


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_122.csv <==
x,qOut,qIn
0.039338,74.83,74.566
0.11769,75.03,74.238
0.19614,74.989,74.704
0.27549,75.448,75.284
0.35416,75.249,75.891
0.43153,74.913,75.56
0.50998,74.498,74.522
0.59031,74.965,74.488
0.66899,75.118,75.244
0.74536,75.053,75.257
0.82382,74.655,75.079
0.90514,75.021,75.542
0.98381,75.155,75.602
1.0592,75.164,74.564
1.1377,74.597,74.08
1.22,74.573,74.469
1.2986,74.327,75.063
1.373,74.538,75.443
1.4515,74.758,75.456
1.5348,75.521,75.289
1.6135,75.477,75.576
1.6869,75.032,75.484
1.7653,74.349,74.752
1.8496,74.667,74.502
1.9283,74.972,74.669
2.0007,75.335,74.6
2.0792,75.195,74.836
2.1644,75.331,75.466
2.2431,74.776,75.721
2.3145,74.327,74.984
2.393,74.03,74.447
2.4793,74.742,75.035
2.5579,75.126,75.593
2.6284,75.339,75.124
2.7068,75.167,74.673
2.7941,75.512,74.926
2.8728,75.321,75.354
2.9422,74.918,75.084
3.0207,74.248,74.8
3.1089,74.465,75.024
3.1876,74.589,75.577
3.256,74.883,75.491
3.3345,74.888,74.572
3.4237,75.358,73.995
3.5024,75.182,74.718
3.5699,74.911,75.657
3.6483,74.543,75.976
3.7386,75.016,75.763
3.8172,75.145,74.685
3.8837,75.091,73.634
3.9622,74.649,74.329
4.0534,74.893,75.919
4.1321,74.864,75.629
4.1975,74.976,74.482
4.276,74.896,74.646
4.3682,75.33,75.508
4.4469,75.08,75.465
4.5114,74.564,74.712
4.5898,73.994,74.852
4.683,74.571,75.638
4.7617,75.166,75.018
4.8252,75.643,74.176
4.9037,75.282,74.783
4.9979,75.084,75.367
5.0765,74.399,74.775
5.1391,74.33,74.531
5.2175,74.524,75.133
5.3127,75.385,75.709
5.3914,75.392,75.832
5.4529,75.028,75.123
5.5313,74.521,74.355
5.6275,74.957,74.692
5.7062,75.185,75.618
5.7667,75.193,75.545
5.8452,74.75,74.689
5.9423,74.929,74.592
6.021,74.811,75.398
6.0806,74.727,75.48
6.159,74.381,75.037
6.2572,74.758,74.935


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_123.csv <==
x,qOut,qIn
0.039338,75.004,74.541
0.11769,75.227,74.964
0.19614,74.982,74.82
0.27549,75.26,75.24
0.35416,75.121,76.06
0.43153,74.955,75.475
0.50998,74.519,74.498
0.59031,74.812,74.789
0.66899,74.813,75.14
0.74536,74.921,74.57
0.82382,74.82,74.765
0.90514,75.305,75.312
0.98381,75.226,75.068
1.0592,74.939,75.005
1.1377,74.329,75.49
1.22,74.519,75.515
1.2986,74.551,75.001
1.373,74.809,74.889
1.4515,74.914,74.968
1.5348,75.554,74.736
1.6135,75.497,74.104
1.6869,75.126,74.254
1.7653,74.488,75.398
1.8496,74.71,76.253
1.9283,74.769,75.655
2.0007,74.843,74.778
2.0792,74.624,74.705
2.1644,75.061,75.093
2.2431,75.109,75.197
2.3145,75.164,75.054
2.393,74.965,75.073
2.4793,75.32,75.242
2.5579,75.099,75.094
2.6284,74.658,74.601
2.7068,73.997,74.246
2.7941,74.291,74.471
2.8728,74.537,75.53
2.9422,74.983,76.066
3.0207,75.16,75.562
3.1089,75.725,74.916
3.1876,75.495,74.553
3.256,74.981,74.558
3.3345,74.384,75.067
3.4237,74.817,75.697
3.5024,75.123,75.706
3.5699,75.281,74.897
3.6483,74.872,74.367
3.7386,74.887,74.712
3.8172,74.473,75.062
3.8837,74.287,75.28
3.9622,74.23,75.352
4.0534,75.105,74.737
4.1321,75.574,74.615
4.1975,75.627,75.173
4.276,74.926,75.389
4.3682,74.764,75.409
4.4469,74.515,74.984
4.5114,74.815,74.238
4.5898,75.015,74.428
4.683,75.574,75.507
4.7617,75.2,76.233
4.8252,74.662,75.292
4.9037,74.239,74.027
4.9979,74.86,74.409
5.0765,75.18,75.476
5.1391,75.101,75.389
5.2175,74.543,74.962
5.3127,74.772,74.903
5.3914,74.933,75.495
5.4529,75.176,75.689
5.5313,74.879,74.914
5.6275,74.962,74.26
5.7062,74.572,74.935
5.7667,74.583,75.523
5.8452,74.716,75.03
5.9423,75.478,74.749
6.021,75.425,75.35
6.0806,74.935,75.523
6.159,74.28,75.094
6.2572,74.666,74.423


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_124.csv <==
x,qOut,qIn
0.039338,75.294,74.929
0.11769,75.1,74.764
0.19614,74.596,74.572
0.27549,74.831,74.687
0.35416,74.792,75.617
0.43153,74.798,75.853
0.50998,74.62,74.851
0.59031,75.147,74.283
0.66899,75.243,75.007
0.74536,75.187,75.622
0.82382,74.793,75.436
0.90514,75.081,74.985
0.98381,75.043,74.812
1.0592,74.984,74.892
1.1377,74.568,75.089
1.22,74.759,75.188
1.2986,74.583,74.994
1.373,74.599,74.75
1.4515,74.568,75.134
1.5348,75.219,76.125
1.6135,75.285,75.887
1.6869,75.05,74.384
1.7653,74.522,73.811
1.8496,74.849,74.281
1.9283,75.028,75.07
2.0007,75.182,75.59
2.0792,74.894,75.275
2.1644,75.119,74.637
2.2431,74.923,75.182
2.3145,74.821,76.049
2.393,74.513,75.599
2.4793,74.922,74.664
2.5579,74.971,74.708
2.6284,75.2,74.765
2.7068,75.184,74.473
2.7941,75.497,74.855
2.8728,74.922,75.855
2.9422,74.253,75.827
3.0207,73.873,74.924
3.1089,74.672,74.21
3.1876,75.193,74.33
3.256,75.258,75.024
3.3345,74.806,75.518
3.4237,75.094,75.764
3.5024,75.267,75.51
3.5699,75.415,74.785
3.6483,74.922,74.462
3.7386,74.81,74.718
3.8172,74.335,75.357
3.8837,74.392,75.53
3.9622,74.64,75.068
4.0534,75.534,74.735
4.1321,75.59,74.756
4.1975,75.052,74.731
4.276,74.145,74.869
4.3682,74.302,75.394
4.4469,74.649,75.496
4.5114,75.219,75.058
4.5898,75.32,75.131
4.683,75.62,75.478
4.7617,75.088,74.735
4.8252,74.578,74.075
4.9037,74.27,74.769
4.9979,74.989,75.668
5.0765,75.321,75.44
5.1391,75.228,74.907
5.2175,74.593,74.81
5.3127,74.661,75.173
5.3914,74.618,75.288
5.4529,74.79,74.559
5.5313,74.773,74.427
5.6275,75.359,75.402
5.7062,75.395,75.47
5.7667,75.233,74.951
5.8452,74.667,75.184
5.9423,74.77,75.264
6.021,74.615,75.164
6.0806,74.678,75.087
6.159,74.647,74.903
6.2572,75.262,74.907


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_125.csv <==
x,qOut,qIn
0.039338,74.903,75.064
0.11769,75.083,74.645
0.19614,74.872,74.617
0.27549,75.064,74.975
0.35416,74.667,75.415
0.43153,74.488,75.492
0.50998,74.398,75.661
0.59031,75.119,75.908
0.66899,75.307,74.822
0.74536,75.262,73.372
0.82382,74.886,73.698
0.90514,75.168,75.365
0.98381,75.065,76.06
1.0592,74.91,75.398
1.1377,74.538,74.877
1.22,74.864,74.935
1.2986,74.791,74.799
1.373,74.633,74.68
1.4515,74.35,75.243
1.5348,75.009,75.592
1.6135,75.488,75.206
1.6869,75.777,75.125
1.7653,75.18,75.31
1.8496,74.769,75.389
1.9283,73.982,75.195
2.0007,73.973,74.347
2.0792,74.362,73.926
2.1644,75.493,74.883
2.2431,75.757,75.688
2.3145,75.405,75.441
2.393,74.584,75.011
2.4793,74.653,74.67
2.5579,74.767,74.822
2.6284,75.004,75.21
2.7068,74.882,75.31
2.7941,75.313,75.316
2.8728,75.298,75.364
2.9422,75.29,74.855
3.0207,74.872,74.33
3.1089,74.92,74.705
3.1876,74.471,75.574
3.256,74.307,75.355
3.3345,74.324,74.79
3.4237,75.178,75.111
3.5024,75.438,75.01
3.5699,75.214,74.444
3.6483,74.527,74.864
3.7386,74.69,75.514
3.8172,74.855,75.542
3.8837,75.188,74.865
3.9622,75.075,74.301
4.0534,75.288,75.041
4.1321,74.843,75.818
4.1975,74.534,75.27
4.276,74.341,74.664
4.3682,75.043,74.864
4.4469,75.289,75.541
4.5114,75.2,75.386
4.5898,74.639,74.604
4.683,74.779,74.135
4.7617,74.745,75.208
4.8252,74.895,76.125
4.9037,74.79,75.259
4.9979,75.203,74.259
5.0765,75.025,74.845
5.1391,74.825,75.454
5.2175,74.541,75.277
5.3127,75.071,75.162
5.3914,75.207,75.006
5.4529,75.183,74.451
5.5313,74.81,74.383
5.6275,75.057,75.163
5.7062,74.902,75.538
5.7667,74.724,74.972
5.8452,74.424,74.979
5.9423,74.954,75.636
6.021,75.161,75.431
6.0806,75.157,74.683
6.159,74.687,74.679
6.2572,74.892,75.154


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_126.csv <==
x,qOut,qIn
0.039338,75.004,75.346
0.11769,75.072,75.191
0.19614,74.989,74.664
0.27549,75.362,74.906
0.35416,74.931,75.36
0.43153,74.339,75.295
0.50998,73.971,75.139
0.59031,74.828,75.035
0.66899,75.52,74.793
0.74536,75.746,74.789
0.82382,75.137,75.405
0.90514,74.973,75.538
0.98381,74.649,74.914
1.0592,74.745,74.631
1.1377,74.684,74.492
1.22,75.136,74.744
1.2986,74.94,75.745
1.373,74.78,75.649
1.4515,74.579,74.57
1.5348,75.156,74.429
1.6135,75.26,75.01
1.6869,75.109,75.037
1.7653,74.606,74.977
1.8496,74.875,75.398
1.9283,74.949,75.825
2.0007,75.106,75.519
2.0792,74.865,74.704
2.1644,75.058,74.26
2.2431,74.692,74.819
2.3145,74.509,75.154
2.393,74.436,75.136
2.4793,75.177,75.333
2.5579,75.349,75.478
2.6284,75.09,75.092
2.7068,74.407,74.641
2.7941,74.571,74.612
2.8728,74.697,75.003
2.9422,75.015,75.409
3.0207,75.079,75.241
3.1089,75.6,74.633
3.1876,75.413,74.706
3.256,74.93,74.889
3.3345,74.232,74.905
3.4237,74.519,75.549
3.5024,74.771,75.79
3.5699,75.125,75.006
3.6483,75.076,74.743
3.7386,75.4,75.27
3.8172,75.057,75.384
3.8837,74.689,74.711
3.9622,74.342,74.578
4.0534,74.913,75.353
4.1321,75.136,75.136
4.1975,75.073,74.104
4.276,74.523,74.303
4.3682,74.665,75.279
4.4469,74.647,75.651
4.5114,74.883,75.62
4.5898,74.935,75.687
4.683,75.508,75.383
4.7617,75.408,74.34
4.8252,75.108,73.966
4.9037,74.611,74.834
4.9979,74.948,75.604
5.0765,75.02,75.161
5.1391,75.013,74.534
5.2175,74.607,74.81
5.3127,74.76,75.87
5.3914,74.515,76.035
5.4529,74.426,74.697
5.5313,74.4,73.682
5.6275,75.261,74.19
5.7062,75.701,75.692
5.7667,75.698,76.248
5.8452,74.945,75.488
5.9423,74.734,74.558
6.021,74.435,74.913
6.0806,74.577,75.325
6.159,74.551,74.775
6.2572,75.071,74.665


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_127.csv <==
x,qOut,qIn
0.039338,75.502,75.334
0.11769,75.184,74.547
0.19614,74.415,74.553
0.27549,74.429,75.208
0.35416,74.38,75.456
0.43153,74.638,75.316
0.50998,74.813,75.295
0.59031,75.577,75.25
0.66899,75.661,74.623
0.74536,75.316,74.267
0.82382,74.532,74.847
0.90514,74.587,75.347
0.98381,74.624,75.331
1.0592,74.886,75.538
1.1377,74.835,75.479
1.22,75.216,74.832
1.2986,74.952,74.529
1.373,74.685,74.936
1.4515,74.44,75.24
1.5348,75.114,75.017
1.6135,75.433,74.657
1.6869,75.423,74.62
1.7653,74.794,75.024
1.8496,74.726,75.601
1.9283,74.461,75.307
2.0007,74.559,74.904
2.0792,74.645,75.175
2.1644,75.387,75.074
2.2431,75.492,74.405
2.3145,75.265,74.437
2.393,74.652,75.391
2.4793,74.81,76.26
2.5579,74.803,75.138
2.6284,74.865,74.355
2.7068,74.569,75.301
2.7941,74.844,75.494
2.8728,74.712,74.837
2.9422,74.772,75.016
3.0207,74.774,75.041
3.1089,75.409,74.669
3.1876,75.39,74.527
3.256,75.004,75.014
3.3345,74.312,75.747
3.4237,74.545,75.742
3.5024,74.745,74.339
3.5699,75.085,73.623
3.6483,75.071,74.884
3.7386,75.477,76.38
3.8172,75.232,75.92
3.8837,74.958,74.744
3.9622,74.631,74.571
4.0534,75.077,75.189
4.1321,75.043,75.416
4.1975,74.731,74.934
4.276,74.232,74.319
4.3682,74.709,74.186
4.4469,75.098,75.134
4.5114,75.317,75.782
4.5898,74.82,75.45
4.683,74.739,74.946
4.7617,74.398,74.966
4.8252,74.594,74.953
4.9037,74.855,74.833
4.9979,75.662,75.153
5.0765,75.613,75.527
5.1391,75.208,75.502
5.2175,74.606,75.153
5.3127,74.844,74.702
5.3914,74.798,74.523
5.4529,74.574,74.426
5.5313,74.165,74.669
5.6275,74.709,75.486
5.7062,75.138,75.975
5.7667,75.439,75.416
5.8452,75.077,74.862
5.9423,75.086,75.048
6.021,74.7,74.781
6.0806,74.668,74.276
6.159,74.7,74.879
6.2572,75.428,75.696


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_128.csv <==
x,qOut,qIn
0.039338,74.69,75.186
0.11769,75.002,74.659
0.19614,74.797,74.273
0.27549,75.034,75.088
0.35416,74.86,75.944
0.43153,75.046,75.447
0.50998,75.091,74.844
0.59031,75.504,75.003
0.66899,75.014,75.405
0.74536,74.442,75.033
0.82382,74.131,74.282
0.90514,74.965,74.292
0.98381,75.495,74.996
1.0592,75.524,74.964
1.1377,74.844,75.036
1.22,74.738,75.708
1.2986,74.519,75.738
1.373,74.637,75.103
1.4515,74.651,74.722
1.5348,75.298,74.627
1.6135,75.376,74.949
1.6869,75.293,75.18
1.7653,74.868,75.112
1.8496,75.051,75.074
1.9283,74.815,74.886
2.0007,74.548,74.497
2.0792,74.118,74.818
2.1644,74.555,75.752
2.2431,74.782,75.771
2.3145,75.109,75.106
2.393,75.142,74.864
2.4793,75.602,74.872
2.5579,75.343,74.234
2.6284,74.864,74.197
2.7068,74.308,75.402
2.7941,74.747,76.041
2.8728,75.021,75.629
2.9422,75.132,74.994
3.0207,74.7,74.645
3.1089,74.804,75.007
3.1876,74.612,74.967
3.256,74.736,74.559
3.3345,74.868,75.089
3.4237,75.603,75.85
3.5024,75.585,75.175
3.5699,75.052,74.278
3.6483,74.157,74.55
3.7386,74.271,75.269
3.8172,74.508,75.205
3.8837,74.973,74.683
3.9622,75.129,74.873
4.0534,75.667,75.607
4.1321,75.447,75.331
4.1975,74.96,74.454
4.276,74.325,74.692
4.3682,74.675,75.816
4.4469,74.918,76.104
4.5114,75.139,74.753
4.5898,74.919,73.774
4.683,75.153,74.695
4.7617,74.867,75.897
4.8252,74.634,75.525
4.9037,74.359,74.839
4.9979,74.923,74.652
5.0765,75.112,74.26
5.1391,75.119,74.554
5.2175,74.709,75.74
5.3127,74.954,75.598
5.3914,74.921,74.355
5.4529,75.066,74.544
5.5313,74.978,75.689
5.6275,75.35,76.129
5.7062,75.015,75.304
5.7667,74.621,74.488
5.8452,74.341,74.269
5.9423,75.039,74.675
6.021,75.356,75.672
6.0806,75.161,75.773
6.159,74.423,74.952
6.2572,74.522,74.842


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_129.csv <==
x,qOut,qIn
0.039338,75.361,75.235
0.11769,75.354,74.925
0.19614,74.79,74.805
0.27549,74.844,74.703
0.35416,74.697,75.03
0.43153,74.857,75.188
0.50998,74.931,74.714
0.59031,75.494,74.559
0.66899,75.243,75.209
0.74536,74.601,75.836
0.82382,73.855,75.732
0.90514,74.286,74.938
0.98381,74.812,74.341
1.0592,75.387,74.36
1.1377,75.429,74.872
1.22,75.706,75.438
1.2986,75.229,75.4
1.373,74.767,74.855
1.4515,74.365,74.682
1.5348,74.84,75.348
1.6135,74.881,75.555
1.6869,74.717,75.055
1.7653,74.413,74.901
1.8496,75.025,74.904
1.9283,75.408,74.601
2.0007,75.473,74.795
2.0792,74.819,75.768
2.1644,74.686,76.165
2.2431,74.417,74.706
2.3145,74.629,73.863
2.393,74.727,74.88
2.4793,75.3,75.765
2.5579,75.121,74.923
2.6284,74.894,74.245
2.7068,74.665,74.935
2.7941,75.24,75.747
2.8728,75.313,75.226
2.9422,74.985,74.408
3.0207,74.335,74.526
3.1089,74.643,75.248
3.1876,74.96,75.626
3.256,75.326,75.356
3.3345,75.138,74.832
3.4237,75.268,74.693
3.5024,74.825,75.547
3.5699,74.589,75.751
3.6483,74.39,74.862
3.7386,74.976,74.351
3.8172,75.054,74.44
3.8837,74.985,74.809
3.9622,74.638,75.332
4.0534,74.965,75.61
4.1321,74.89,75.139
4.1975,74.807,74.592
4.276,74.588,74.982
4.3682,75.114,75.318
4.4469,75.204,74.8
4.5114,75.109,75.194
4.5898,74.759,76.021
4.683,75.15,75.49
4.7617,75.196,74.813
4.8252,74.986,74.656
4.9037,74.335,74.242
4.9979,74.488,74.632
5.0765,74.608,75.342
5.1391,74.996,75.354
5.2175,75.036,75.278
5.3127,75.42,75.182
5.3914,75.071,74.801
5.4529,74.709,74.676
5.5313,74.378,75.116
5.6275,75.006,75.44
5.7062,75.334,75.468
5.7667,75.494,75.296
5.8452,75.094,74.709
5.9423,75.078,74.143
6.021,74.567,74.209
6.0806,74.302,75.091
6.159,74.205,75.995
6.2572,75.018,75.965


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_130.csv <==
x,qOut,qIn
0.039338,75.099,75.95
0.11769,75.288,75.444
0.19614,75.02,74.751
0.27549,75.137,74.699
0.35416,74.677,74.945
0.43153,74.431,74.654
0.50998,74.378,74.301
0.59031,75.222,74.881
0.66899,75.531,76.137
0.74536,75.356,75.943
0.82382,74.626,74.677
0.90514,74.625,74.421
0.98381,74.565,75.271
1.0592,74.761,75.416
1.1377,74.797,75.091
1.22,75.426,74.615
1.2986,75.463,74.142
1.373,75.207,74.479
1.4515,74.499,75.493
1.5348,74.516,76.206
1.6135,74.402,75.672
1.6869,74.598,74.719
1.7653,74.705,74.726
1.8496,75.408,75.107
1.9283,75.453,75.06
2.0007,75.206,74.866
2.0792,74.697,74.52
2.1644,75.001,74.625
2.2431,75.061,75.445
2.3145,74.912,75.677
2.393,74.278,75.217
2.4793,74.402,74.976
2.5579,74.487,74.76
2.6284,74.966,74.558
2.7068,75.219,75.148
2.7941,75.806,76.017
2.8728,75.505,75.513
2.9422,74.99,74.368
3.0207,74.423,74.335
3.1089,74.763,74.926
3.1876,74.792,74.953
3.256,74.674,74.734
3.3345,74.408,75.058
3.4237,75.011,75.641
3.5024,75.341,75.29
3.5699,75.363,74.104
3.6483,74.757,74.169
3.7386,74.77,75.734
3.8172,74.671,76.304
3.8837,74.978,75.33
3.9622,75.082,74.548
4.0534,75.522,74.767
4.1321,75.08,75.346
4.1975,74.495,75.038
4.276,74.02,74.657
4.3682,74.653,74.985
4.4469,75.091,75.41
4.5114,75.278,74.914
4.5898,74.852,74.686
4.683,74.889,75.361
4.7617,74.583,75.146
4.8252,74.596,74.393
4.9037,74.687,74.911
4.9979,75.498,75.542
5.0765,75.648,74.709
5.1391,75.338,74.547
5.2175,74.62,75.713
5.3127,74.754,76.007
5.3914,74.836,74.945
5.4529,74.974,74.205
5.5313,74.724,74.354
5.6275,75.035,75.191
5.7062,74.94,75.7
5.7667,74.926,75.42
5.8452,74.687,75.008
5.9423,75.065,74.813
6.021,74.953,74.924
6.0806,74.787,74.805
6.159,74.439,74.569
6.2572,74.907,75.202


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_131.csv <==
x,qOut,qIn
0.039338,75.463,74.59
0.11769,75.468,74.242
0.19614,74.899,74.806
0.27549,74.804,75.513
0.35416,74.391,75.521
0.43153,74.418,74.929
0.50998,74.505,74.458
0.59031,75.228,74.77
0.66899,75.235,75.444
0.74536,74.966,75.344
0.82382,74.512,75.013
0.90514,74.961,75.52
0.98381,75.213,75.681
1.0592,75.303,74.555
1.1377,74.818,74.205
1.22,74.839,74.829
1.2986,74.561,74.766
1.373,74.645,74.965
1.4515,74.697,75.862
1.5348,75.311,75.838
1.6135,75.185,74.762
1.6869,74.809,74.363
1.7653,74.317,74.581
1.8496,74.807,74.678
1.9283,75.14,75.106
2.0007,75.398,75.807
2.0792,75.183,75.87
2.1644,75.345,75.236
2.2431,74.903,74.426
2.3145,74.453,74.35
2.393,74.041,74.934
2.4793,74.673,75.655
2.5579,75.12,75.592
2.6284,75.479,74.653
2.7068,75.224,74.394
2.7941,75.216,75.261
2.8728,74.585,75.749
2.9422,74.216,75.312
3.0207,74.131,74.581
3.1089,75.067,74.277
3.1876,75.567,74.919
3.256,75.619,75.187
3.3345,74.946,75.171
3.4237,74.815,75.508
3.5024,74.554,75.11
3.5699,74.746,74.372
3.6483,74.811,74.867
3.7386,75.333,75.881
3.8172,75.085,75.617
3.8837,74.808,74.471
3.9622,74.59,74.164
4.0534,75.2,75.196
4.1321,75.279,75.634
4.1975,74.898,74.569
4.276,74.216,74.197
4.3682,74.539,75.482
4.4469,74.906,76.245
4.5114,75.244,74.886
4.5898,74.985,73.889
4.683,75.132,74.553
4.7617,74.863,75.381
4.8252,74.874,75.12
4.9037,74.799,74.83
4.9979,75.297,75.171
5.0765,75.12,75.748
5.1391,74.794,75.616
5.2175,74.345,75.284
5.3127,74.764,75.218
5.3914,74.901,74.759
5.4529,75,74.167
5.5313,74.832,74.493
5.6275,75.237,75.175
5.7062,75.091,75.315
5.7667,74.754,75.135
5.8452,74.259,74.996
5.9423,74.682,74.989
6.021,74.925,74.965
6.0806,75.08,75.182
6.159,74.881,75.564
6.2572,75.342,75.413


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_132.csv <==
x,qOut,qIn
0.039338,75.096,74.842
0.11769,74.695,74.583
0.19614,74.336,75.551
0.27549,74.814,75.388
0.35416,74.83,74.28
0.43153,74.755,74.519
0.50998,74.626,75.279
0.59031,75.29,75.594
0.66899,75.466,75.313
0.74536,75.112,74.954
0.82382,74.262,75.053
0.90514,74.341,75.27
0.98381,74.568,75.007
1.0592,75.043,74.867
1.1377,75.129,74.906
1.22,75.567,74.895
1.2986,75.308,75.041
1.373,74.951,75.192
1.4515,74.426,75.224
1.5348,74.733,74.98
1.6135,74.776,74.34
1.6869,74.888,74.448
1.7653,74.79,75.562
1.8496,75.305,76.163
1.9283,75.281,75.142
2.0007,75.108,74.186
2.0792,74.68,74.312
2.1644,74.969,75.106
2.2431,74.897,75.708
2.3145,74.789,75.637
2.393,74.529,75.443
2.4793,75.037,75.268
2.5579,75.157,74.402
2.6284,75.002,73.974
2.7068,74.396,74.833
2.7941,74.581,75.698
2.8728,74.712,75.359
2.9422,75.125,74.531
3.0207,75.142,74.394
3.1089,75.388,75.173
3.1876,74.8,75.73
3.256,74.334,75.284
3.3345,74.213,74.961
3.4237,75.195,75.323
3.5024,75.76,75.738
3.5699,75.696,75.064
3.6483,74.814,74.166
3.7386,74.56,74.44
3.8172,74.371,75.063
3.8837,74.675,75.216
3.9622,74.764,75.124
4.0534,75.249,74.834
4.1321,74.981,75.127
4.1975,74.701,75.334
4.276,74.426,75.042
4.3682,75.053,75.194
4.4469,75.325,75.407
4.5114,75.415,75.061
4.5898,75.078,74.829
4.683,75.252,74.595
4.7617,74.943,74.251
4.8252,74.614,74.864
4.9037,74.22,76.047
4.9979,74.73,76.192
5.0765,74.974,75.123
5.1391,75.088,74.396
5.2175,74.75,74.495
5.3127,75,75.227
5.3914,74.92,75.358
5.4529,75.015,74.48
5.5313,74.949,74.275
5.6275,75.401,75.383
5.7062,75.155,75.917
5.7667,74.65,75.161
5.8452,74.026,74.837
5.9423,74.469,74.865
6.021,74.89,74.148
6.0806,75.362,74.292
6.159,75.328,75.715
6.2572,75.568,76.183


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_133.csv <==
x,qOut,qIn
0.039338,75.647,74.724
0.11769,75.024,75.076
0.19614,74.272,75.48
0.27549,74.658,74.85
0.35416,75.072,74.253
0.43153,75.213,75.171
0.50998,74.712,75.93
0.59031,74.818,75.262
0.66899,74.806,74.809
0.74536,75.084,75.078
0.82382,75.031,74.795
0.90514,75.366,74.9
0.98381,75.03,75.445
1.0592,74.778,75.146
1.1377,74.532,74.773
1.22,75.065,74.981
1.2986,75.089,74.922
1.373,74.877,74.622
1.4515,74.408,74.885
1.5348,74.783,75.467
1.6135,74.968,75.594
1.6869,75.164,74.988
1.7653,74.95,74.579
1.8496,75.198,75.007
1.9283,74.91,75.469
2.0007,74.723,75.135
2.0792,74.535,74.658
2.1644,75.13,74.869
2.2431,75.222,75.089
2.3145,75.02,74.934
2.393,74.463,75.244
2.4793,74.698,75.48
2.5579,74.769,74.865
2.6284,74.945,74.302
2.7068,74.838,74.732
2.7941,75.266,75.508
2.8728,75.133,75.553
2.9422,74.934,75.47
3.0207,74.597,75.474
3.1089,75.035,74.867
3.1876,75.079,74.181
3.256,74.93,74.264
3.3345,74.485,74.722
3.4237,74.851,75.592
3.5024,75.022,76.101
3.5699,75.187,75.365
3.6483,74.859,74.529
3.7386,74.968,74.444
3.8172,74.616,74.759
3.8837,74.535,74.855
3.9622,74.589,74.991
4.0534,75.451,75.427
4.1321,75.72,75.712
4.1975,75.418,75.515
4.276,74.453,75.4
4.3682,74.262,75.068
4.4469,74.199,74.338
4.5114,74.635,74.499
4.5898,74.962,75.259
4.683,75.708,75.3
4.7617,75.581,74.535
4.8252,75.019,74.136
4.9037,74.213,74.642
4.9979,74.422,75.735
5.0765,74.647,76.412
5.1391,74.953,75.582
5.2175,74.974,74.187
5.3127,75.553,74.083
5.3914,75.581,75.3
5.4529,75.316,75.756
5.5313,74.648,75.103
5.6275,74.758,74.54
5.7062,74.748,74.615
5.7667,74.834,75.199
5.8452,74.467,75.79
5.9423,74.613,75.276
6.021,74.395,74.808
6.0806,74.602,75.162
6.159,74.892,75.191
6.2572,75.725,74.932


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_134.csv <==
x,qOut,qIn
0.039338,74.745,75.477
0.11769,74.558,74.498
0.19614,74.323,74.294
0.27549,74.962,74.917
0.35416,75.265,75.826
0.43153,75.443,75.531
0.50998,75.163,74.813
0.59031,75.294,75.377
0.66899,74.844,75.693
0.74536,74.368,74.389
0.82382,73.904,73.664
0.90514,74.482,74.803
0.98381,74.906,76.173
1.0592,75.313,75.3
1.1377,75.216,74.117
1.22,75.417,74.758
1.2986,74.942,75.57
1.373,74.541,75.096
1.4515,74.281,75.133
1.5348,75.029,75.429
1.6135,75.44,75.246
1.6869,75.565,74.942
1.7653,75.059,74.586
1.8496,74.983,74.34
1.9283,74.539,74.601
2.0007,74.421,75.308
2.0792,74.394,75.797
2.1644,75.121,75.622
2.2431,75.248,74.913
2.3145,75.042,74.658
2.393,74.508,75.055
2.4793,74.827,75.239
2.5579,75.024,75.215
2.6284,75.279,75.28
2.7068,75.109,74.895
2.7941,75.308,74.417
2.8728,74.865,74.793
2.9422,74.426,75.386
3.0207,74.022,75.558
3.1089,74.638,75.595
3.1876,75.051,74.725
3.256,75.386,73.795
3.3345,75.177,74.468
3.4237,75.326,75.774
3.5024,74.923,75.754
3.5699,74.746,74.836
3.6483,74.651,74.381
3.7386,75.264,74.877
3.8172,75.199,75.746
3.8837,74.764,75.715
3.9622,74.194,74.964
4.0534,74.691,74.599
4.1321,75.153,74.807
4.1975,75.436,75.021
4.276,74.969,75.3
4.3682,74.856,75.347
4.4469,74.419,74.877
4.5114,74.508,74.498
4.5898,74.669,74.834
4.683,75.379,75.441
4.7617,75.246,75.251
4.8252,74.853,74.983
4.9037,74.46,75.209
4.9979,75.062,75.308
5.0765,75.392,75.22
5.1391,75.298,74.762
5.2175,74.643,74.231
5.3127,74.737,74.646
5.3914,74.804,75.685
5.4529,75.055,75.628
5.5313,74.87,74.968
5.6275,75.094,75.264
5.7062,74.782,75.633
5.7667,74.674,74.83
5.8452,74.558,74.173
5.9423,75.187,74.308
6.021,75.292,74.766
6.0806,75.222,74.98
6.159,74.801,75.309
6.2572,74.981,75.84


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_135.csv <==
x,qOut,qIn
0.039338,74.842,75.647
0.11769,74.732,74.56
0.19614,74.39,74.272
0.27549,74.821,74.862
0.35416,74.978,75.38
0.43153,75.215,75.434
0.50998,75.089,75.234
0.59031,75.341,74.762
0.66899,74.9,74.412
0.74536,74.451,74.888
0.82382,74.08,75.73
0.90514,74.727,75.805
0.98381,75.112,75.024
1.0592,75.376,74.631
1.1377,75.17,74.683
1.22,75.36,74.572
1.2986,74.95,74.718
1.373,74.579,75.38
1.4515,74.325,75.474
1.5348,75.028,74.929
1.6135,75.342,75.048
1.6869,75.209,75.294
1.7653,74.512,75.021
1.8496,74.604,75.182
1.9283,74.729,75.076
2.0007,75.169,74.375
2.0792,75.212,74.554
2.1644,75.482,75.227
2.2431,74.912,75.476
2.3145,74.399,75.738
2.393,74.087,75.75
2.4793,74.798,74.738
2.5579,75.142,73.779
2.6284,75.18,74.551
2.7068,74.775,75.923
2.7941,75.043,76.153
2.8728,75.055,74.704
2.9422,75.115,74.306
3.0207,74.786,75.295
3.1089,74.939,75.502
3.1876,74.591,74.447
3.256,74.463,74.059
3.3345,74.497,74.747
3.4237,75.387,75.7
3.5024,75.71,75.968
3.5699,75.42,75.425
3.6483,74.502,74.728
3.7386,74.431,74.651
3.8172,74.534,75.318
3.8837,75.007,75.331
3.9622,75.129,74.905
4.0534,75.562,74.988
4.1321,75.224,74.948
4.1975,74.822,74.449
4.276,74.293,74.513
4.3682,74.584,75.288
4.4469,74.562,75.313
4.5114,74.669,74.826
4.5898,74.741,75.029
4.683,75.491,75.339
4.7617,75.603,75.483
4.8252,75.252,75.273
4.9037,74.57,74.962
4.9979,74.818,75.162
5.0765,75.032,75.004
5.1391,75.156,74.579
5.2175,74.711,74.792
5.3127,74.779,75.203
5.3914,74.56,74.856
5.4529,74.635,74.572
5.5313,74.579,75.388
5.6275,75.128,76.244
5.7062,75.102,75.162
5.7667,75.013,73.975
5.8452,74.756,74.483
5.9423,75.233,75.121
6.021,75.285,74.973
6.0806,75.169,74.914
6.159,74.719,75.226
6.2572,74.945,75.864


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_136.csv <==
x,qOut,qIn
0.039338,74.739,74.89
0.11769,74.191,74.218
0.19614,73.848,74.92
0.27549,74.592,75.306
0.35416,75.062,74.749
0.43153,75.359,74.992
0.50998,75.147,75.444
0.59031,75.359,75.264
0.66899,75.05,74.861
0.74536,74.83,75.007
0.82382,74.626,75.208
0.90514,75.244,74.972
0.98381,75.39,74.776
1.0592,75.231,75.06
1.1377,74.652,75.302
1.22,74.778,75.141
1.2986,74.686,74.77
1.373,74.692,74.866
1.4515,74.489,75.25
1.5348,74.974,75.384
1.6135,75.048,75.104
1.6869,75.073,74.697
1.7653,74.793,74.579
1.8496,75.122,74.887
1.9283,75.008,75.621
2.0007,74.87,75.922
2.0792,74.549,75.283
2.1644,74.975,74.648
2.2431,75.028,74.378
2.3145,74.988,74.228
2.393,74.622,74.777
2.4793,74.944,75.877
2.5579,74.951,76.583
2.6284,75.044,75.36
2.7068,74.832,73.53
2.7941,75.102,73.966
2.8728,74.779,75.701
2.9422,74.521,75.814
3.0207,74.41,75
3.1089,75.255,74.371
3.1876,75.673,74.916
3.256,75.477,75.739
3.3345,74.482,75.488
3.4237,74.223,74.664
3.5024,74.177,74.72
3.5699,74.784,75.156
3.6483,75.227,75.195
3.7386,75.875,74.989
3.8172,75.416,74.817
3.8837,74.646,74.779
3.9622,74.058,74.938
4.0534,74.704,75.45
4.1321,75.221,75.434
4.1975,75.306,75.008
4.276,74.776,75.036
4.3682,74.905,75.182
4.4469,74.929,74.875
4.5114,75.083,74.681
4.5898,74.831,74.885
4.683,75.075,74.888
4.7617,74.868,74.85
4.8252,74.821,75.404
4.9037,74.587,75.857
4.9979,74.971,75.614
5.0765,74.853,75.077
5.1391,74.821,74.66
5.2175,74.714,74.28
5.3127,75.3,74.351
5.3914,75.325,74.656
5.4529,75.113,75.035
5.5313,74.626,75.625
5.6275,74.881,75.752
5.7062,74.82,75.24
5.7667,74.689,74.773
5.8452,74.349,74.695
5.9423,74.859,75.315
6.021,75.152,75.746
6.0806,75.468,75.111
6.159,75.291,74.792
6.2572,75.378,75.303


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_137.csv <==
x,qOut,qIn
0.039338,74.852,76.328
0.11769,74.697,76.124
0.19614,74.565,74.638
0.27549,75.296,74.328
0.35416,75.586,74.838
0.43153,75.381,74.606
0.50998,74.585,74.773
0.59031,74.593,75.719
0.66899,74.682,75.807
0.74536,75.086,74.907
0.82382,74.992,74.655
0.90514,75.103,75.188
0.98381,74.484,75.15
1.0592,74.218,74.685
1.1377,74.329,75.131
1.22,75.38,75.839
1.2986,75.786,75.448
1.373,75.475,74.412
1.4515,74.497,73.956
1.5348,74.371,74.586
1.6135,74.444,75.224
1.6869,74.897,75.406
1.7653,75.057,75.512
1.8496,75.59,75.144
1.9283,75.374,74.923
2.0007,74.985,75.376
2.0792,74.436,75.241
2.1644,74.808,74.391
2.2431,75.008,74.327
2.3145,75.249,74.954
2.393,75.055,75.534
2.4793,75.207,76.078
2.5579,74.698,75.314
2.6284,74.298,74.29
2.7068,74.07,74.829
2.7941,74.842,75.525
2.8728,75.242,74.75
2.9422,75.365,73.995
3.0207,75.033,74.631
3.1089,75.254,75.762
3.1876,75.065,75.86
3.256,74.773,75.117
3.3345,74.226,74.749
3.4237,74.544,75.196
3.5024,74.738,75.228
3.5699,75.118,74.539
3.6483,75.177,74.562
3.7386,75.611,75.281
3.8172,75.297,75.311
3.8837,74.85,74.657
3.9622,74.295,74.568
4.0534,74.612,75.174
4.1321,74.65,75.55
4.1975,74.722,75.208
4.276,74.681,74.963
4.3682,75.355,75.017
4.4469,75.515,75.13
4.5114,75.313,75.298
4.5898,74.674,75.162
4.683,74.795,74.995
4.7617,74.78,75.133
4.8252,74.864,74.86
4.9037,74.627,74.484
4.9979,74.961,74.892
5.0765,74.846,75.578
5.1391,74.801,74.997
5.2175,74.625,74.243
5.3127,75.16,74.887
5.3914,75.225,75.994
5.4529,75.108,75.815
5.5313,74.689,75.069
5.6275,75.025,74.601
5.7062,75.096,74.704
5.7667,75.132,74.828
5.8452,74.761,75.059
5.9423,74.955,75.578
6.021,74.767,75.297
6.0806,74.754,74.32
6.159,74.58,73.951
6.2572,75.001,74.779


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_138.csv <==
x,qOut,qIn
0.039338,74.759,75.796
0.11769,75.221,74.154
0.19614,75.183,74.015
0.27549,75.329,75.018
0.35416,74.691,75.576
0.43153,74.277,75.538
0.50998,74.169,75.029
0.59031,75.043,74.591
0.66899,75.398,74.899
0.74536,75.249,75.17
0.82382,74.577,75.126
0.90514,74.708,75.09
0.98381,74.834,75.015
1.0592,75.199,75.1
1.1377,75.165,75.352
1.22,75.412,75.336
1.2986,74.892,74.4
1.373,74.466,73.604
1.4515,74.254,74.387
1.5348,75.034,76.055
1.6135,75.379,76.359
1.6869,75.283,75.306
1.7653,74.673,74.843
1.8496,74.786,75.267
1.9283,74.784,74.95
2.0007,74.899,74.225
2.0792,74.746,74.362
2.1644,75.214,74.991
2.2431,75.237,75.554
2.3145,75.12,75.555
2.393,74.486,75.275
2.4793,74.434,75.21
2.5579,74.165,75.001
2.6284,74.378,74.771
2.7068,74.712,74.985
2.7941,75.722,75.242
2.8728,75.984,75.095
2.9422,75.678,74.769
3.0207,74.779,74.731
3.1089,74.605,74.97
3.1876,74.405,74.993
3.256,74.491,75.028
3.3345,74.47,75.275
3.4237,75.161,75.311
3.5024,75.388,74.802
3.5699,75.415,74.716
3.6483,74.949,75.31
3.7386,75.056,75.363
3.8172,74.859,74.717
3.8837,74.862,74.94
3.9622,74.683,75.61
4.0534,75.081,75.456
4.1321,74.907,74.523
4.1975,74.705,74.34
4.276,74.407,75.133
4.3682,74.929,75.53
4.4469,75.086,74.906
4.5114,75.105,74.607
4.5898,74.764,74.719
4.683,75.044,75.158
4.7617,74.944,75.813
4.8252,74.868,75.591
4.9037,74.618,74.842
4.9979,75.1,74.849
5.0765,75.178,74.741
5.1391,75.125,74.562
5.2175,74.691,75.4
5.3127,74.9,76.004
5.3914,74.79,75.437
5.4529,74.818,74.278
5.5313,74.624,73.826
5.6275,74.997,74.836
5.7062,74.818,75.814
5.7667,74.685,75.221
5.8452,74.592,74.538
5.9423,75.326,75.118
6.021,75.555,75.339
6.0806,75.277,74.46
6.159,74.48,74.844
6.2572,74.567,76.221


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_139.csv <==
x,qOut,qIn
0.039338,74.605,74.984
0.11769,74.349,74.304
0.19614,74.327,74.065
0.27549,75.155,74.516
0.35416,75.367,75.491
0.43153,75.124,75.552
0.50998,74.472,74.819
0.59031,74.64,74.632
0.66899,74.717,75.191
0.74536,74.827,75.667
0.82382,74.603,75.72
0.90514,75.076,75.188
0.98381,75.268,74.282
1.0592,75.576,74.062
1.1377,75.368,74.853
1.22,75.36,75.704
1.2986,74.596,75.399
1.373,74.167,74.902
1.4515,74.127,75.188
1.5348,75.032,75.567
1.6135,75.301,74.752
1.6869,75.07,73.923
1.7653,74.539,74.711
1.8496,74.955,76.082
1.9283,75.312,75.73
2.0007,75.472,74.451
2.0792,74.891,74.224
2.1644,74.725,74.921
2.2431,74.325,75.777
2.3145,74.458,75.47
2.393,74.661,74.495
2.4793,75.482,74.731
2.5579,75.558,75.452
2.6284,75.257,75.066
2.7068,74.551,74.851
2.7941,74.642,75.379
2.8728,74.625,75.329
2.9422,74.849,74.728
3.0207,74.859,74.571
3.1089,75.331,74.838
3.1876,75.088,75.531
3.256,74.721,75.519
3.3345,74.368,74.778
3.4237,74.968,74.754
3.5024,75.25,75.074
3.5699,75.185,74.636
3.6483,74.64,74.755
3.7386,74.841,75.678
3.8172,74.932,75.753
3.8837,75.146,74.754
3.9622,74.943,74.379
4.0534,75.162,75.026
4.1321,74.827,75.239
4.1975,74.638,74.697
4.276,74.476,74.878
4.3682,75.122,75.593
4.4469,75.281,75.596
4.5114,75.135,74.901
4.5898,74.548,74.401
4.683,74.696,74.663
4.7617,74.697,75.268
4.8252,74.922,75.184
4.9037,74.927,75.206
4.9979,75.411,75.782
5.0765,75.209,75.424
5.1391,74.841,74.191
5.2175,74.338,73.922
5.3127,74.74,75.109
5.3914,74.921,75.648
5.4529,75.094,75.056
5.5313,74.947,75.018
5.6275,75.307,74.929
5.7062,75.083,74.468
5.7667,74.705,74.682
5.8452,74.221,75.256
5.9423,74.733,75.286
6.021,75.122,74.796
6.0806,75.463,75.295
6.159,75.189,76.194
6.2572,75.186,75.993


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_140.csv <==
x,qOut,qIn
0.039338,75.055,75.751
0.11769,74.905,74.907
0.19614,74.473,74.21
0.27549,74.771,74.594
0.35416,74.782,75.48
0.43153,74.868,75.408
0.50998,74.74,74.742
0.59031,75.234,74.614
0.66899,75.215,74.893
0.74536,75.029,74.987
0.82382,74.545,75.331
0.90514,74.84,75.932
0.98381,74.914,75.557
1.0592,75.117,74.144
1.1377,75.027,73.574
1.22,75.375,74.53
1.2986,75.039,76.28
1.373,74.65,76.571
1.4515,74.325,75.271
1.5348,74.942,74.248
1.6135,75.188,74.423
1.6869,75.017,74.841
1.7653,74.364,74.996
1.8496,74.581,74.799
1.9283,74.857,74.82
2.0007,75.382,75.579
2.0792,75.309,76.086
2.1644,75.288,75.513
2.2431,74.417,74.478
2.3145,73.954,74.484
2.393,74.061,75.108
2.4793,75.291,75.314
2.5579,75.951,74.827
2.6284,75.858,74.454
2.7068,74.902,74.675
2.7941,74.569,75.149
2.8728,74.334,74.897
2.9422,74.547,75.017
3.0207,74.577,75.644
3.1089,75.194,75.579
3.1876,75.289,75.425
3.256,75.373,75.186
3.3345,75.052,74.567
3.4237,75.202,74.68
3.5024,74.84,75.17
3.5699,74.667,75.045
3.6483,74.473,74.888
3.7386,74.96,75.147
3.8172,74.851,75.199
3.8837,74.615,75.041
3.9622,74.29,75.239
4.0534,74.865,75.165
4.1321,75.155,74.359
4.1975,75.33,74.4
4.276,75.113,75.616
4.3682,75.402,75.823
4.4469,75.164,74.651
4.5114,74.849,74.704
4.5898,74.405,75.196
4.683,74.811,74.905
4.7617,74.928,74.97
4.8252,74.972,75.387
4.9037,74.733,75.238
4.9979,75.156,75.024
5.0765,75.172,75.131
5.1391,75.025,75.187
5.2175,74.51,74.978
5.3127,74.733,74.761
5.3914,74.758,74.785
5.4529,74.96,74.939
5.5313,74.873,75.005
5.6275,75.252,75.121
5.7062,74.998,75.377
5.7667,74.734,75.264
5.8452,74.432,74.846
5.9423,74.978,74.93
6.021,75.142,75.174
6.0806,75.138,74.866
6.159,74.803,74.969
6.2572,75.121,75.61


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_141.csv <==
x,qOut,qIn
0.039338,74.595,75.171
0.11769,74.877,75.108
0.19614,74.843,75.4
0.27549,75.228,75.562
0.35416,74.973,74.619
0.43153,74.854,73.909
0.50998,74.736,74.642
0.59031,75.284,75.836
0.66899,75.164,75.357
0.74536,74.733,74.482
0.82382,74.213,75.083
0.90514,74.713,75.67
0.98381,75.074,74.618
1.0592,75.197,74.306
1.1377,74.815,75.464
1.22,75.078,76.038
1.2986,75.12,75.409
1.373,75.216,74.746
1.4515,74.82,74.431
1.5348,74.871,74.749
1.6135,74.5,75.087
1.6869,74.503,74.6
1.7653,74.582,74.504
1.8496,75.333,75.53
1.9283,75.384,75.804
2.0007,75.087,75.038
2.0792,74.487,74.928
2.1644,74.749,75.254
2.2431,74.878,74.84
2.3145,75.101,74.5
2.393,75.029,75.044
2.4793,75.425,75.684
2.5579,75.168,75.467
2.6284,74.744,74.459
2.7068,74.193,74.269
2.7941,74.559,75.407
2.8728,74.721,75.484
2.9422,74.875,74.386
3.0207,74.788,74.281
3.1089,75.341,75.172
3.1876,75.411,76.006
3.256,75.209,75.814
3.3345,74.603,75.16
3.4237,74.768,74.663
3.5024,74.805,74.311
3.5699,74.996,74.63
3.6483,74.847,75.413
3.7386,75.182,75.528
3.8172,74.964,75.342
3.8837,74.815,75.292
3.9622,74.523,74.863
4.0534,74.897,74.64
4.1321,74.766,74.988
4.1975,74.628,75.378
4.276,74.524,75.432
4.3682,75.311,75.024
4.4469,75.674,74.443
4.5114,75.493,74.215
4.5898,74.609,74.456
4.683,74.469,75.113
4.7617,74.449,75.863
4.8252,74.897,75.865
4.9037,75.086,75.322
4.9979,75.591,74.945
5.0765,75.252,74.605
5.1391,74.784,74.363
5.2175,74.345,74.953
5.3127,74.912,75.804
5.3914,75.231,75.36
5.4529,75.268,74.44
5.5313,74.655,74.536
5.6275,74.542,75.52
5.7062,74.204,75.993
5.7667,74.309,75.013
5.8452,74.534,74.133
5.9423,75.493,74.34
6.021,75.792,75.338
6.0806,75.564,75.539
6.159,74.729,74.945
6.2572,74.647,74.928


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_142.csv <==
x,qOut,qIn
0.039338,75.976,75.735
0.11769,75.609,75.094
0.19614,74.451,74.424
0.27549,74.139,75.094
0.35416,74.15,75.355
0.43153,74.692,74.84
0.50998,74.969,75.046
0.59031,75.571,75.379
0.66899,75.348,75.042
0.74536,74.973,74.493
0.82382,74.505,74.599
0.90514,74.924,75.284
0.98381,75.05,75.633
1.0592,75.032,75.112
1.1377,74.677,74.407
1.22,74.999,74.602
1.2986,74.988,75.742
1.373,74.938,76.044
1.4515,74.62,75.102
1.5348,75.017,74.535
1.6135,75.084,75.358
1.6869,75.109,75.408
1.7653,74.727,74.39
1.8496,74.914,74.048
1.9283,74.727,74.451
2.0007,74.752,74.974
2.0792,74.674,75.792
2.1644,75.194,76.068
2.2431,75.079,74.992
2.3145,74.818,74.441
2.393,74.468,75.067
2.4793,75.032,75.492
2.5579,75.322,75.019
2.6284,75.431,74.612
2.7068,75.05,74.966
2.7941,75.138,75.44
2.8728,74.76,75.347
2.9422,74.393,74.867
3.0207,73.951,74.476
3.1089,74.476,74.792
3.1876,74.845,75.31
3.256,75.275,75.306
3.3345,75.255,75.161
3.4237,75.564,75.087
3.5024,75.182,74.881
3.5699,74.828,74.701
3.6483,74.477,75.018
3.7386,74.973,75.459
3.8172,75.05,75.371
3.8837,75.012,74.883
3.9622,74.723,74.502
4.0534,75.081,74.502
4.1321,74.968,75.207
4.1975,74.732,75.621
4.276,74.385,75.232
4.3682,74.933,74.95
4.4469,75.214,74.834
4.5114,75.251,75.12
4.5898,74.742,75.782
4.683,74.847,75.561
4.7617,74.752,74.695
4.8252,74.935,74.267
4.9037,74.887,74.241
4.9979,75.273,74.956
5.0765,74.939,76.288
5.1391,74.568,76.156
5.2175,74.265,74.882
5.3127,74.923,74.52
5.3914,75.239,74.516
5.4529,75.222,74.052
5.5313,74.731,74.461
5.6275,74.981,75.667
5.7062,75.103,76.143
5.7667,75.335,75.08
5.8452,75.006,74.171
5.9423,74.955,74.9
6.021,74.331,75.776
6.0806,74.168,75.143
6.159,74.397,74.386
6.2572,75.533,74.834


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_143.csv <==
x,qOut,qIn
0.039338,75.583,75.214
0.11769,75.551,74.236
0.19614,74.953,74.74
0.27549,74.996,75.104
0.35416,74.87,74.457
0.43153,75.025,74.433
0.50998,74.977,75.287
0.59031,75.334,75.984
0.66899,74.896,75.429
0.74536,74.311,74.541
0.82382,73.795,74.563
0.90514,74.426,75.114
0.98381,74.965,75.414
1.0592,75.461,75.126
1.1377,75.456,74.615
1.22,75.704,74.952
1.2986,75.176,75.944
1.373,74.553,75.566
1.4515,74.005,74.291
1.5348,74.529,74.261
1.6135,74.868,75.479
1.6869,75.126,75.396
1.7653,74.99,74.701
1.8496,75.335,74.675
1.9283,75.122,75.125
2.0007,74.838,75.483
2.0792,74.442,75.56
2.1644,74.893,74.967
2.2431,75.025,74.643
2.3145,75.068,74.892
2.393,74.815,74.853
2.4793,75.194,75.121
2.5579,75.129,75.383
2.6284,74.935,74.891
2.7068,74.496,74.742
2.7941,74.836,75.251
2.8728,74.898,75.583
2.9422,74.909,75.228
3.0207,74.627,74.593
3.1089,75.053,74.364
3.1876,75.16,74.964
3.256,75.203,75.719
3.3345,74.795,75.615
3.4237,74.936,74.617
3.5024,74.726,74.294
3.5699,74.754,74.925
3.6483,74.641,75.36
3.7386,75.128,75.467
3.8172,75.035,75.588
3.8837,74.952,75.074
3.9622,74.762,74.385
4.0534,75.23,74.827
4.1321,75.104,75.709
4.1975,74.736,75.464
4.276,74.295,74.677
4.3682,74.848,74.387
4.4469,75.216,74.949
4.5114,75.254,75.244
4.5898,74.634,75.312
4.683,74.641,75.489
4.7617,74.58,74.998
4.8252,74.94,74.269
4.9037,75.057,74.285
4.9979,75.514,74.768
5.0765,75.14,75.677
5.1391,74.755,75.926
5.2175,74.494,75.207
5.3127,75.135,74.91
5.3914,75.287,75.272
5.4529,74.977,75.063
5.5313,74.311,74.843
5.6275,74.61,75.394
5.7062,74.95,75.594
5.7667,75.331,74.71
5.8452,75.07,74.198
5.9423,75.049,74.382
6.021,74.457,74.549
6.0806,74.24,74.971
6.159,74.273,75.857
6.2572,75.204,76.335


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_144.csv <==
x,qOut,qIn
0.039338,75.011,74.709
0.11769,75.103,74.698
0.19614,74.725,75.229
0.27549,74.955,75.653
0.35416,74.888,75.173
0.43153,74.917,74.862
0.50998,74.746,75.106
0.59031,75.234,75.197
0.66899,75.254,75.319
0.74536,75.142,74.965
0.82382,74.706,74.387
0.90514,74.948,74.918
0.98381,74.86,75.276
1.0592,74.781,74.947
1.1377,74.432,75.375
1.22,74.785,75.641
1.2986,74.812,74.811
1.373,74.95,74.01
1.4515,74.85,74.246
1.5348,75.308,75.419
1.6135,75.192,75.751
1.6869,75.022,75.07
1.7653,74.694,74.912
1.8496,75.066,75.255
1.9283,74.964,75.643
2.0007,74.717,75.368
2.0792,74.35,74.72
2.1644,74.905,74.777
2.2431,75.242,75.189
2.3145,75.378,74.983
2.393,74.87,74.861
2.4793,74.805,74.936
2.5579,74.424,74.398
2.6284,74.444,74.319
2.7068,74.511,75.683
2.7941,75.265,76.703
2.8728,75.379,75.635
2.9422,75.256,73.926
3.0207,74.86,73.489
3.1089,75.192,74.609
3.1876,75.171,75.662
3.256,75.033,75.586
3.3345,74.646,75.267
3.4237,74.992,75.3
3.5024,74.996,75.027
3.5699,74.802,74.463
3.6483,74.201,74.637
3.7386,74.446,75.352
3.8172,74.68,75.523
3.8837,75.279,74.953
3.9622,75.447,74.773
4.0534,75.643,75.423
4.1321,74.755,75.391
4.1975,73.986,74.499
4.276,73.79,74.598
4.3682,74.896,75.385
4.4469,75.634,74.809
4.5114,75.75,74.083
4.5898,75.066,75.043
4.683,74.904,76.343
4.7617,74.625,75.824
4.8252,74.706,74.582
4.9037,74.668,74.303
4.9979,75.226,74.839
5.0765,75.189,75.212
5.1391,75.06,75.055
5.2175,74.722,74.924
5.3127,75.091,74.898
5.3914,75.046,75.158
5.4529,74.849,75.328
5.5313,74.337,74.928
5.6275,74.612,74.709
5.7062,74.706,75.474
5.7667,75.009,75.877
5.8452,75.086,75.091
5.9423,75.586,74.471
6.021,75.301,75.032
6.0806,74.782,75.202
6.159,74.235,74.861
6.2572,74.714,74.784


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_145.csv <==
x,qOut,qIn
0.039338,75.151,74.887
0.11769,75.202,74.901
0.19614,74.867,75.138
0.27549,75.052,75.015
0.35416,74.762,75.132
0.43153,74.567,75.72
0.50998,74.4,75.854
0.59031,75.109,75.123
0.66899,75.419,74.02
0.74536,75.397,74.129
0.82382,74.791,75.349
0.90514,74.793,76.27
0.98381,74.621,75.277
1.0592,74.746,73.802
1.1377,74.664,74.048
1.22,75.087,75.355
1.2986,74.88,75.538
1.373,74.693,75.298
1.4515,74.546,75.42
1.5348,75.28,74.822
1.6135,75.589,74.514
1.6869,75.433,75.343
1.7653,74.625,75.591
1.8496,74.545,75.199
1.9283,74.515,75.112
2.0007,74.945,75.129
2.0792,75.036,74.946
2.1644,75.33,74.737
2.2431,74.723,74.36
2.3145,74.276,74.389
2.393,74.204,75.271
2.4793,75.172,76.256
2.5579,75.612,76.049
2.6284,75.42,75.042
2.7068,74.648,74.526
2.7941,74.699,74.606
2.8728,74.812,74.464
2.9422,75.118,74.452
3.0207,75.059,75.082
3.1089,75.414,75.61
3.1876,75.138,75.105
3.256,74.754,74.878
3.3345,74.15,75.333
3.4237,74.415,75.04
3.5024,74.533,74.604
3.5699,74.919,75.008
3.6483,75.195,75.298
3.7386,75.908,75.359
3.8172,75.721,74.957
3.8837,74.971,74.798
3.9622,74.03,75.175
4.0534,74.254,75.165
4.1321,74.619,74.953
4.1975,74.984,75.13
4.276,74.9,75.286
4.3682,75.285,75.206
4.4469,75.165,75.185
4.5114,74.961,75.017
4.5898,74.516,74.576
4.683,74.848,74.733
4.7617,74.909,75.295
4.8252,75.011,75.111
4.9037,74.81,74.666
4.9979,75.171,74.863
5.0765,75.034,75.562
5.1391,74.879,75.448
5.2175,74.565,74.8
5.3127,75.022,74.934
5.3914,75.113,75.494
5.4529,75.132,74.985
5.5313,74.823,74.352
5.6275,75.104,74.515
5.7062,74.932,75.581
5.7667,74.761,75.997
5.8452,74.447,75.275
5.9423,74.894,74.602
6.021,74.955,74.741
6.0806,74.919,74.896
6.159,74.621,74.913
6.2572,75.052,75.04


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_146.csv <==
x,qOut,qIn
0.039338,75.183,75.279
0.11769,75.08,75.483
0.19614,74.617,75.068
0.27549,74.867,74.906
0.35416,74.865,75.088
0.43153,74.986,74.839
0.50998,74.86,74.429
0.59031,75.274,74.611
0.66899,75.102,75.191
0.74536,74.857,75.25
0.82382,74.491,75.035
0.90514,74.94,75.287
0.98381,75.039,75.92
1.0592,75.006,75.412
1.1377,74.67,74.371
1.22,75.05,74.434
1.2986,75.114,74.56
1.373,75.133,74.311
1.4515,74.768,75.262
1.5348,74.953,76.321
1.6135,74.706,75.835
1.6869,74.563,74.918
1.7653,74.316,74.781
1.8496,74.841,74.931
1.9283,74.971,74.679
2.0007,75.103,74.467
2.0792,75.034,74.842
2.1644,75.524,75.721
2.2431,75.368,75.527
2.3145,74.833,74.379
2.393,74.03,74.427
2.4793,74.251,75.23
2.5579,74.537,75.406
2.6284,75.027,75.079
2.7068,75.242,74.984
2.7941,75.846,75.578
2.8728,75.65,76.042
2.9422,75.052,74.904
3.0207,74.233,73.57
3.1089,74.449,74.257
3.1876,74.687,76.052
3.256,74.995,75.967
3.3345,74.9,74.716
3.4237,75.24,73.942
3.5024,75.001,74.32
3.5699,74.721,75.245
3.6483,74.345,75.922
3.7386,74.874,75.801
3.8172,75.157,74.855
3.8837,75.417,74.451
3.9622,75.194,75.009
4.0534,75.301,75.452
4.1321,74.759,75.505
4.1975,74.389,75.185
4.276,74.284,74.451
4.3682,75.121,74.401
4.4469,75.405,75.22
4.5114,75.036,75.364
4.5898,74.161,75.061
4.683,74.312,75.031
4.7617,74.73,75.232
4.8252,75.371,74.955
4.9037,75.365,74.559
4.9979,75.492,74.935
5.0765,74.903,75.33
5.1391,74.677,75.099
5.2175,74.657,75.146
5.3127,75.344,75.115
5.3914,75.249,74.697
5.4529,74.772,74.896
5.5313,74.205,75.325
5.6275,74.691,75.292
5.7062,75.069,75.206
5.7667,75.255,75.21
5.8452,74.896,74.886
5.9423,75.033,74.652
6.021,74.8,75.127
6.0806,74.716,75.436
6.159,74.543,75.001
6.2572,75.099,74.694


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_147.csv <==
x,qOut,qIn
0.039338,74.911,74.997
0.11769,75.429,74.401
0.19614,75.466,75.293
0.27549,75.58,75.708
0.35416,74.715,75.03
0.43153,73.956,74.809
0.50998,73.667,75.101
0.59031,74.654,75.36
0.66899,75.352,74.774
0.74536,75.649,74.273
0.82382,75.229,74.929
0.90514,75.19,75.776
0.98381,74.768,75.591
1.0592,74.635,74.82
1.1377,74.525,74.602
1.22,75.136,74.956
1.2986,75.17,74.751
1.373,75.028,74.527
1.4515,74.684,75.323
1.5348,75.118,76.017
1.6135,75.204,75.134
1.6869,75.095,74.278
1.7653,74.569,74.649
1.8496,74.731,75.553
1.9283,74.673,75.971
2.0007,74.835,75.174
2.0792,74.858,74.071
2.1644,75.42,74.291
2.2431,75.285,75.28
2.3145,74.832,75.244
2.393,74.196,74.878
2.4793,74.574,74.791
2.5579,74.916,74.904
2.6284,75.236,75.484
2.7068,75.007,76.005
2.7941,75.17,75.366
2.8728,74.849,74.36
2.9422,74.79,74.642
3.0207,74.748,75.462
3.1089,75.337,75.668
3.1876,75.209,74.843
3.256,74.773,74.166
3.3345,74.228,74.488
3.4237,74.662,75.299
3.5024,74.923,75.581
3.5699,74.976,75.364
3.6483,74.626,75.198
3.7386,75.009,75.148
3.8172,75.19,75.012
3.8837,75.345,74.785
3.9622,74.984,74.809
4.0534,75.111,75.092
4.1321,74.87,74.985
4.1975,74.912,74.773
4.276,74.753,74.997
4.3682,75.061,75.042
4.4469,74.692,75.087
4.5114,74.45,75.246
4.5898,74.377,75.045
4.683,75.213,74.817
4.7617,75.542,75.393
4.8252,75.43,75.551
4.9037,74.816,74.689
4.9979,74.901,74.459
5.0765,74.817,74.961
5.1391,74.829,75.084
5.2175,74.569,75.57
5.3127,74.937,76.175
5.3914,74.885,75.547
5.4529,74.86,74.111
5.5313,74.61,73.759
5.6275,75.025,74.585
5.7062,75,74.753
5.7667,74.958,75.028
5.8452,74.738,75.991
5.9423,75.195,76.01
6.021,75.165,74.759
6.0806,74.883,74.057
6.159,74.292,74.796
6.2572,74.618,75.807


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_148.csv <==
x,qOut,qIn
0.039338,74.563,74.709
0.11769,74.743,75.551
0.19614,74.826,75.89
0.27549,75.454,75.412
0.35416,75.355,74.783
0.43153,74.952,74.083
0.50998,74.423,73.951
0.59031,74.889,75.209
0.66899,75.219,75.974
0.74536,75.324,75.361
0.82382,74.8,75.104
0.90514,74.782,75.292
0.98381,74.516,75.325
1.0592,74.57,75.075
1.1377,74.563,74.597
1.22,75.258,74.165
1.2986,75.439,74.6
1.373,75.451,75.205
1.4515,74.918,75.265
1.5348,74.833,75.342
1.6135,74.349,75.384
1.6869,74.264,74.87
1.7653,74.37,74.435
1.8496,75.29,74.909
1.9283,75.593,75.844
2.0007,75.531,75.741
2.0792,75.043,74.986
2.1644,75.16,74.721
2.2431,74.903,74.813
2.3145,74.547,74.818
2.393,74.028,75.091
2.4793,74.469,75.272
2.5579,74.813,74.76
2.6284,75.208,74.463
2.7068,75.087,75.1
2.7941,75.284,75.81
2.8728,74.86,75.651
2.9422,74.618,74.781
3.0207,74.521,74.413
3.1089,75.286,74.914
3.1876,75.516,75.222
3.256,75.31,75.151
3.3345,74.645,75.169
3.4237,74.767,74.959
3.5024,74.805,74.846
3.5699,74.921,74.73
3.6483,74.623,74.497
3.7386,74.877,75.232
3.8172,74.758,76.148
3.8837,74.906,75.413
3.9622,74.935,74.411
4.0534,75.46,74.415
4.1321,75.214,75.392
4.1975,74.751,75.723
4.276,74.295,75.16
4.3682,74.865,74.879
4.4469,75.215,74.855
4.5114,75.239,74.63
4.5898,74.642,74.79
4.683,74.645,75.086
4.7617,74.502,75.289
4.8252,74.731,75.311
4.9037,74.865,75.153
4.9979,75.502,75.057
5.0765,75.371,74.614
5.1391,74.938,74.4
5.2175,74.384,74.97
5.3127,74.843,75.476
5.3914,75.188,75.49
5.4529,75.35,75.357
5.5313,74.885,75.023
5.6275,74.88,74.602
5.7062,74.566,74.763
5.7667,74.58,75.646
5.8452,74.578,75.936
5.9423,75.256,74.991
6.021,75.339,73.882
6.0806,75.157,74.515
6.159,74.554,75.63
6.2572,74.657,75.166


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_149.csv <==
x,qOut,qIn
0.039338,74.867,76.095
0.11769,74.998,74.751
0.19614,74.807,73.668
0.27549,75.052,74.579
0.35416,74.677,76.255
0.43153,74.407,76.152
0.50998,74.265,75.007
0.59031,75.065,74.64
0.66899,75.453,75.016
0.74536,75.419,75.046
0.82382,74.732,75.023
0.90514,74.684,74.714
0.98381,74.565,74.228
1.0592,74.867,74.942
1.1377,74.957,75.868
1.22,75.387,75.225
1.2986,74.96,74.72
1.373,74.49,75.034
1.4515,74.231,74.947
1.5348,75.071,75.339
1.6135,75.605,75.701
1.6869,75.681,75.052
1.7653,75.07,74.496
1.8496,74.993,74.683
1.9283,74.721,75.294
2.0007,74.645,75.254
2.0792,74.363,74.935
2.1644,74.788,74.989
2.2431,74.864,74.895
2.3145,75.021,74.675
2.393,74.817,74.935
2.4793,75.11,75.422
2.5579,74.89,75.279
2.6284,74.864,74.867
2.7068,74.811,74.892
2.7941,75.376,75.168
2.8728,75.24,75.345
2.9422,74.835,75.436
3.0207,74.351,75.186
3.1089,74.84,74.681
3.1876,75.118,74.242
3.256,75.134,74.557
3.3345,74.637,75.356
3.4237,74.787,75.421
3.5024,74.743,75.463
3.5699,74.897,75.838
3.6483,74.796,75.275
3.7386,75.21,74.216
3.8172,75.035,74.013
3.8837,74.857,74.779
3.9622,74.639,75.548
4.0534,75.227,75.843
4.1321,75.365,75.347
4.1975,75.135,74.957
4.276,74.406,75.081
4.3682,74.439,74.974
4.4469,74.426,74.604
4.5114,74.746,74.608
4.5898,74.964,74.833
4.683,75.687,75.001
4.7617,75.627,75.487
4.8252,75.056,75.758
4.9037,74.133,75.193
4.9979,74.249,74.901
5.0765,74.524,75.054
5.1391,75.031,74.904
5.2175,75.179,74.95
5.3127,75.676,75.296
5.3914,75.423,75.273
5.4529,74.984,74.603
5.5313,74.376,74.168
5.6275,74.622,74.77
5.7062,74.628,75.569
5.7667,74.673,75.468
5.8452,74.581,75.131
5.9423,75.233,75.125
6.021,75.443,74.938
6.0806,75.362,74.388
6.159,74.8,74.585
6.2572,74.923,75.672


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_150.csv <==
x,qOut,qIn
0.039338,75.028,74.897
0.11769,75.264,75.142
0.19614,74.955,75.113
0.27549,75.125,74.998
0.35416,74.898,75.227
0.43153,74.892,75.182
0.50998,74.852,74.72
0.59031,75.402,74.41
0.66899,75.215,75.107
0.74536,74.611,75.927
0.82382,73.865,75.7
0.90514,74.274,74.998
0.98381,74.786,74.705
1.0592,75.301,74.848
1.1377,75.22,75.033
1.22,75.436,75.198
1.2986,75.066,74.968
1.373,74.881,74.455
1.4515,74.685,74.698
1.5348,75.16,75.507
1.6135,75.005,75.221
1.6869,74.663,74.564
1.7653,74.286,74.819
1.8496,74.91,75.201
1.9283,75.324,75.253
2.0007,75.478,75.329
2.0792,75.021,75.227
2.1644,75.064,74.972
2.2431,74.81,74.778
2.3145,74.781,74.842
2.393,74.568,75.331
2.4793,74.961,75.758
2.5579,74.835,75.153
2.6284,74.777,74.081
2.7068,74.593,74.036
2.7941,75.067,75.186
2.8728,74.996,75.593
2.9422,74.812,74.836
3.0207,74.539,75.023
3.1089,75.107,75.927
3.1876,75.306,75.663
3.256,75.184,74.785
3.3345,74.609,74.37
3.4237,74.807,74.216
3.5024,74.913,74.973
3.5699,75.168,75.77
3.6483,74.968,75.528
3.7386,75.111,75.197
3.8172,74.639,75.159
3.8837,74.379,74.949
3.9622,74.229,74.557
4.0534,74.964,74.352
4.1321,75.246,74.75
4.1975,75.38,75.498
4.276,75.156,75.917
4.3682,75.406,75.434
4.4469,75.039,74.698
4.5114,74.519,74.484
4.5898,74.005,74.864
4.683,74.598,75.596
4.7617,75.103,75.606
4.8252,75.507,74.811
4.9037,75.296,74.432
4.9979,75.343,74.857
5.0765,74.766,74.9
5.1391,74.336,74.823
5.2175,74.061,75.386
5.3127,74.806,75.545
5.3914,75.246,75.015
5.4529,75.469,74.874
5.5313,75.067,75.111
5.6275,75.081,75.155
5.7062,74.707,75.46
5.7667,74.706,75.606
5.8452,74.757,74.739
5.9423,75.396,73.886
6.021,75.24,74.104
6.0806,74.747,75.146
6.159,74.169,75.987
6.2572,74.646,75.499


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_151.csv <==
x,qOut,qIn
0.039338,75.159,75.59
0.11769,75.447,74.662
0.19614,75.28,74.548
0.27549,75.51,75.783
0.35416,75.123,76.34
0.43153,74.662,75.453
0.50998,74.179,74.422
0.59031,74.687,73.965
0.66899,74.998,74.604
0.74536,75.225,75.538
0.82382,74.971,75.502
0.90514,75.15,74.885
0.98381,74.815,74.709
1.0592,74.581,74.982
1.1377,74.283,75.422
1.22,74.786,75.624
1.2986,74.895,75.128
1.373,75.043,74.507
1.4515,75.061,74.597
1.5348,75.642,75.16
1.6135,75.501,75.05
1.6869,74.871,74.685
1.7653,74.075,74.996
1.8496,74.434,75.287
1.9283,74.905,74.78
2.0007,75.24,74.682
2.0792,74.9,75.598
2.1644,75.01,76.208
2.2431,74.838,75.21
2.3145,75.008,74.206
2.393,74.966,74.257
2.4793,75.336,74.908
2.5579,74.951,75.503
2.6284,74.593,75.408
2.7068,74.329,75.248
2.7941,74.951,75.175
2.8728,75.112,74.522
2.9422,74.942,74.558
3.0207,74.425,75.436
3.1089,74.765,75.787
3.1876,75.003,75.323
3.256,75.346,74.609
3.3345,75.222,74.339
3.4237,75.369,74.804
3.5024,74.787,75.212
3.5699,74.348,74.96
3.6483,74.19,74.794
3.7386,75.065,75.169
3.8172,75.501,75.931
3.8837,75.413,75.34
3.9622,74.694,73.954
4.0534,74.701,74.426
4.1321,74.711,76.004
4.1975,75.036,75.643
4.276,75.042,74.616
4.3682,75.392,74.817
4.4469,74.987,75.204
4.5114,74.567,74.691
4.5898,74.176,74.776
4.683,74.732,75.569
4.7617,74.98,75.628
4.8252,75.121,74.657
4.9037,74.904,74.101
4.9979,75.218,74.622
5.0765,75.012,75.279
5.1391,74.744,75.296
5.2175,74.429,75.344
5.3127,75.019,75.729
5.3914,75.301,75.535
5.4529,75.283,74.779
5.5313,74.699,74.557
5.6275,74.77,74.79
5.7062,74.712,74.865
5.7667,74.966,74.94
5.8452,74.956,75.244
5.9423,75.318,75.537
6.021,74.912,75.426
6.0806,74.467,74.517
6.159,74.094,73.994
6.2572,74.749,74.963


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_152.csv <==
x,qOut,qIn
0.039338,75.101,74.579
0.11769,75.302,74.705
0.19614,74.832,74.971
0.27549,74.829,74.673
0.35416,74.57,74.949
0.43153,74.755,75.656
0.50998,74.9,75.296
0.59031,75.509,74.603
0.66899,75.249,74.743
0.74536,74.723,75.219
0.82382,74.246,75.129
0.90514,74.893,74.957
0.98381,75.404,75.626
1.0592,75.581,75.875
1.1377,75.016,75.043
1.22,74.885,74.333
1.2986,74.504,74.254
1.373,74.5,74.837
1.4515,74.469,75.795
1.5348,75.111,75.629
1.6135,75.18,74.678
1.6869,75.082,74.745
1.7653,74.624,75.082
1.8496,74.834,75.062
1.9283,74.737,75.047
2.0007,74.828,75.001
2.0792,74.862,74.933
2.1644,75.518,75.305
2.2431,75.5,75.85
2.3145,75.043,75.016
2.393,74.266,73.881
2.4793,74.475,74.514
2.5579,74.735,75.682
2.6284,75.108,75.617
2.7068,75.022,75.072
2.7941,75.305,74.733
2.8728,74.985,74.954
2.9422,74.734,74.974
3.0207,74.426,74.781
3.1089,74.928,74.916
3.1876,75.035,74.925
3.256,75.109,75.191
3.3345,74.902,75.97
3.4237,75.222,76.055
3.5024,74.949,74.884
3.5699,74.595,74.021
3.6483,74.27,74.371
3.7386,74.926,75.076
3.8172,75.295,75.021
3.8837,75.345,74.764
3.9622,74.829,74.972
4.0534,74.891,75.467
4.1321,74.711,75.404
4.1975,74.669,75.303
4.276,74.439,75.539
4.3682,74.977,75.248
4.4469,75.206,74.364
4.5114,75.49,74.141
4.5898,75.273,74.792
4.683,75.327,75.407
4.7617,74.694,75.7
4.8252,74.315,75.394
4.9037,74.162,74.553
4.9979,74.893,74.409
5.0765,75.068,75.081
5.1391,74.965,75.292
5.2175,74.677,75.179
5.3127,75.245,75.32
5.3914,75.53,74.874
5.4529,75.465,74.232
5.5313,74.715,74.788
5.6275,74.551,75.743
5.7062,74.305,75.901
5.7667,74.569,75.033
5.8452,74.796,74.172
5.9423,75.497,74.569
6.021,75.346,75.597
6.0806,74.846,75.733
6.159,74.243,75.439
6.2572,74.704,75.03


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_153.csv <==
x,qOut,qIn
0.039338,75.321,74.69
0.11769,75.358,74.989
0.19614,74.903,75.31
0.27549,75.038,75.69
0.35416,74.867,75.408
0.43153,74.725,74.22
0.50998,74.331,74.147
0.59031,74.7,75.767
0.66899,74.814,76.166
0.74536,75.11,74.813
0.82382,75.165,74.296
0.90514,75.608,74.804
0.98381,75.236,74.827
1.0592,74.603,74.681
1.1377,73.981,75.248
1.22,74.508,75.654
1.2986,74.989,75.14
1.373,75.346,74.846
1.4515,75.064,75.314
1.5348,75.125,75.306
1.6135,74.712,74.519
1.6869,74.638,74.19
1.7653,74.696,74.702
1.8496,75.44,75.944
1.9283,75.426,76.119
2.0007,74.929,74.797
2.0792,74.194,74.252
2.1644,74.498,75.222
2.2431,74.82,75.64
2.3145,75.107,74.781
2.393,74.961,74.326
2.4793,75.333,74.597
2.5579,75.252,75.316
2.6284,75.06,75.753
2.7068,74.479,75.467
2.7941,74.599,75.098
2.8728,74.52,75.05
2.9422,74.764,74.676
3.0207,74.891,74.31
3.1089,75.531,74.82
3.1876,75.425,75.717
3.256,75.09,75.703
3.3345,74.601,74.999
3.4237,74.925,74.266
3.5024,74.903,74.577
3.5699,74.69,75.201
3.6483,74.285,75.002
3.7386,74.83,74.814
3.8172,75.258,75.469
3.8837,75.564,75.452
3.9622,75.148,74.844
4.0534,75.026,75.139
4.1321,74.474,75.519
4.1975,74.399,75.292
4.276,74.514,75.212
4.3682,75.348,75.145
4.4469,75.453,74.621
4.5114,75.097,74.043
4.5898,74.36,74.592
4.683,74.508,75.784
4.7617,74.633,75.691
4.8252,74.901,74.59
4.9037,74.831,74.233
4.9979,75.252,75.02
5.0765,75.116,75.772
5.1391,74.981,75.301
5.2175,74.76,74.903
5.3127,75.321,75.236
5.3914,75.448,75.185
5.4529,75.259,74.785
5.5313,74.548,74.737
5.6275,74.541,74.825
5.7062,74.44,74.772
5.7667,74.704,74.864
5.8452,74.795,75.36
5.9423,75.328,75.789
6.021,75.093,75.558
6.0806,74.732,74.932
6.159,74.383,74.54
6.2572,75.001,74.514


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_154.csv <==
x,qOut,qIn
0.039338,75.393,75.643
0.11769,74.763,75.377
0.19614,73.963,75.236
0.27549,74.377,75.522
0.35416,74.973,75.574
0.43153,75.489,74.91
0.50998,75.241,74.461
0.59031,75.235,75.031
0.66899,74.753,75.536
0.74536,74.688,74.84
0.82382,74.641,74.148
0.90514,75.144,74.688
0.98381,74.863,75.672
1.0592,74.465,75.083
1.1377,74.158,74.306
1.22,74.896,75.058
1.2986,75.368,76.274
1.373,75.557,75.465
1.4515,75.183,73.95
1.5348,75.302,74.223
1.6135,75.038,75.571
1.6869,74.88,75.674
1.7653,74.569,75.402
1.8496,74.948,75.195
1.9283,74.872,74.795
2.0007,74.739,74.637
2.0792,74.388,74.732
2.1644,74.794,74.714
2.2431,74.879,74.83
2.3145,75.006,75.289
2.393,74.898,75.886
2.4793,75.334,75.972
2.5579,75.156,75.044
2.6284,74.767,74.201
2.7068,74.274,74.245
2.7941,74.797,74.682
2.8728,75.208,75.228
2.9422,75.494,75.524
3.0207,75.142,75.181
3.1089,75.122,74.969
3.1876,74.626,75.555
3.256,74.382,75.256
3.3345,74.185,74.347
3.4237,74.875,74.679
3.5024,75.203,75.206
3.5699,75.505,74.997
3.6483,75.303,75.159
3.7386,75.358,75.313
3.8172,74.693,74.893
3.8837,74.228,74.663
3.9622,74.056,75.171
4.0534,74.904,75.55
4.1321,75.301,75.227
4.1975,75.361,74.935
4.276,74.964,74.888
4.3682,75.151,74.865
4.4469,74.966,74.895
4.5114,74.76,74.974
4.5898,74.406,75.205
4.683,74.877,75.574
4.7617,75.051,75.065
4.8252,75.122,74.399
4.9037,74.762,74.709
4.9979,74.986,75.372
5.0765,74.865,75.731
5.1391,74.919,75.608
5.2175,74.831,74.721
5.3127,75.319,73.885
5.3914,75.173,74.407
5.4529,74.824,75.537
5.5313,74.327,76.01
5.6275,74.765,75.431
5.7062,75.033,74.727
5.7667,75.23,74.63
5.8452,74.903,74.764
5.9423,75.02,75.316
6.021,74.695,75.528
6.0806,74.677,74.576
6.159,74.756,73.963
6.2572,75.473,74.783


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_155.csv <==
x,qOut,qIn
0.039338,74.594,74.91
0.11769,74.551,75.21
0.19614,74.55,75.518
0.27549,75.24,75.199
0.35416,75.286,74.344
0.43153,74.983,74.234
0.50998,74.319,75.081
0.59031,74.509,75.764
0.66899,74.627,75.197
0.74536,74.963,74.738
0.82382,75.083,75.176
0.90514,75.649,75.417
0.98381,75.451,75.092
1.0592,74.931,74.828
1.1377,74.31,74.852
1.22,74.746,75.08
1.2986,75.108,74.897
1.373,75.253,74.742
1.4515,74.732,75.236
1.5348,74.717,75.833
1.6135,74.496,75.427
1.6869,74.686,74.644
1.7653,74.776,74.579
1.8496,75.387,74.711
1.9283,75.277,74.615
2.0007,75.029,74.854
2.0792,74.651,75.32
2.1644,75.061,75.593
2.2431,75.078,75.49
2.3145,74.902,75.15
2.393,74.428,74.779
2.4793,74.761,74.699
2.5579,74.899,75.134
2.6284,75.133,75.101
2.7068,75.063,74.669
2.7941,75.428,74.549
2.8728,75.103,75.193
2.9422,74.612,75.834
3.0207,74.06,75.796
3.1089,74.525,75.383
3.1876,74.855,74.535
3.256,75.158,74.042
3.3345,75.055,74.95
3.4237,75.416,76.141
3.5024,75.211,75.094
3.5699,74.949,73.726
3.6483,74.532,74.593
3.7386,74.864,75.974
3.8172,74.799,75.732
3.8837,74.648,74.787
3.9622,74.376,74.411
4.0534,75.007,74.692
4.1321,75.398,75.224
4.1975,75.556,75.311
4.276,75.035,75.054
4.3682,74.976,75.257
4.4469,74.659,75.18
4.5114,74.752,74.235
4.5898,74.696,74.151
4.683,75.121,75.287
4.7617,74.845,75.755
4.8252,74.686,75.459
4.9037,74.627,75.316
4.9979,75.309,75.268
5.0765,75.316,75.295
5.1391,74.857,74.567
5.2175,74.218,74.108
5.3127,74.662,75.097
5.3914,75.117,75.922
5.4529,75.394,75.165
5.5313,74.956,74.33
5.6275,74.881,74.662
5.7062,74.453,75.235
5.7667,74.405,74.638
5.8452,74.441,74.522
5.9423,75.273,75.795
6.021,75.579,76.225
6.0806,75.599,75.085
6.159,75.034,74.483
6.2572,74.97,74.692


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_156.csv <==
x,qOut,qIn
0.039338,74.939,74.268
0.11769,74.677,74.274
0.19614,74.363,75.213
0.27549,75.044,75.603
0.35416,75.53,75.289
0.43153,75.752,75.359
0.50998,75.187,75.337
0.59031,74.941,74.838
0.66899,74.359,74.59
0.74536,74.282,74.735
0.82382,74.374,74.767
0.90514,75.238,74.941
0.98381,75.479,75.266
1.0592,75.362,74.998
1.1377,74.711,74.796
1.22,74.701,75.404
1.2986,74.518,75.997
1.373,74.666,75.394
1.4515,74.772,74.43
1.5348,75.487,74.42
1.6135,75.52,74.861
1.6869,75.193,74.839
1.7653,74.506,75.105
1.8496,74.638,75.614
1.9283,74.645,75.478
2.0007,74.754,74.658
2.0792,74.56,74.248
2.1644,74.957,74.968
2.2431,74.909,76.078
2.3145,74.965,75.704
2.393,74.928,74.495
2.4793,75.507,74.234
2.5579,75.426,75.181
2.6284,74.924,75.494
2.7068,74.161,75.165
2.7941,74.443,74.998
2.8728,74.795,75.126
2.9422,75.217,74.833
3.0207,75.08,74.507
3.1089,75.24,75.262
3.1876,74.8,76.075
3.256,74.607,75.16
3.3345,74.566,74.003
3.4237,75.314,74.171
3.5024,75.423,75.276
3.5699,75.063,75.648
3.6483,74.391,75.054
3.7386,74.693,74.672
3.8172,75.007,75.27
3.8837,75.269,75.772
3.9622,74.903,75.573
4.0534,74.959,74.799
4.1321,74.663,74.187
4.1975,74.777,74.602
4.276,74.854,75.375
4.3682,75.411,75.52
4.4469,75.123,75.376
4.5114,74.614,75.071
4.5898,74.136,74.706
4.683,74.7,75.121
4.7617,75.048,75.188
4.8252,75.151,74.371
4.9037,74.846,74.375
4.9979,75.215,75.414
5.0765,75.29,75.605
5.1391,75.229,74.601
5.2175,74.656,74.385
5.3127,74.698,74.949
5.3914,74.543,75.653
5.4529,74.764,75.953
5.5313,74.872,75.452
5.6275,75.481,75.144
5.7062,75.341,74.973
5.7667,74.986,74.249
5.8452,74.436,74.257
5.9423,74.723,75.15
6.021,74.753,75.287
6.0806,74.818,75.173
6.159,74.652,75.61
6.2572,75.071,75.354


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_157.csv <==
x,qOut,qIn
0.039338,74.704,75.372
0.11769,74.867,74.425
0.19614,74.984,74.107
0.27549,75.51,75.104
0.35416,75.097,75.592
0.43153,74.452,75.005
0.50998,74.016,75.105
0.59031,74.806,75.716
0.66899,75.433,75.442
0.74536,75.579,74.541
0.82382,74.968,74.424
0.90514,74.917,75.051
0.98381,74.773,75.353
1.0592,74.951,74.963
1.1377,74.814,74.529
1.22,75.079,74.616
1.2986,74.701,75.183
1.373,74.47,75.496
1.4515,74.31,75.406
1.5348,75.029,75.275
1.6135,75.32,74.933
1.6869,75.405,74.453
1.7653,75.032,74.588
1.8496,75.182,75.217
1.9283,74.902,75.429
2.0007,74.73,75.375
2.0792,74.49,75.608
2.1644,74.968,75.606
2.2431,74.935,75.115
2.3145,74.717,74.173
2.393,74.327,73.745
2.4793,74.848,74.864
2.5579,75.181,75.818
2.6284,75.397,75.267
2.7068,75.028,74.892
2.7941,75.054,75.369
2.8728,74.641,75.375
2.9422,74.491,74.545
3.0207,74.411,74.321
3.1089,75.187,74.971
3.1876,75.521,75.666
3.256,75.632,75.642
3.3345,75.118,75.116
3.4237,74.972,74.782
3.5024,74.388,74.694
3.5699,74.185,74.666
3.6483,74.194,75.102
3.7386,75.084,75.46
3.8172,75.438,74.792
3.8837,75.462,74.615
3.9622,74.949,75.514
4.0534,74.972,75.863
4.1321,74.667,74.759
4.1975,74.571,74.368
4.276,74.497,75.263
4.3682,75.215,75.64
4.4469,75.433,75.014
4.5114,75.299,74.569
4.5898,74.67,74.547
4.683,74.748,74.987
4.7617,74.69,74.701
4.8252,74.818,74.563
4.9037,74.682,75.834
4.9979,75.126,76.17
5.0765,75.085,74.524
5.1391,75.067,73.929
5.2175,74.796,75.091
5.3127,75.139,76.281
5.3914,75.005,75.776
5.4529,74.924,74.48
5.5313,74.706,73.991
5.6275,75.11,74.543
5.7062,74.92,75.409
5.7667,74.543,75.805
5.8452,74.117,75.437
5.9423,74.715,74.761
6.021,75.16,74.999
6.0806,75.392,75.158
6.159,74.958,74.815
6.2572,74.978,75.196


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_158.csv <==
x,qOut,qIn
0.039338,74.791,75.661
0.11769,75.055,74.407
0.19614,74.946,74.457
0.27549,75.313,75.329
0.35416,75.117,75.349
0.43153,74.955,75.17
0.50998,74.755,75.302
0.59031,75.284,75.282
0.66899,75.251,75.104
0.74536,74.824,74.835
0.82382,74.089,74.758
0.90514,74.331,74.912
0.98381,74.607,74.265
1.0592,75.018,74.396
1.1377,75.022,75.953
1.22,75.393,76.427
1.2986,75.092,75
1.373,74.763,74.349
1.4515,74.431,74.789
1.5348,75.018,74.947
1.6135,75.273,74.805
1.6869,75.324,75.295
1.7653,74.951,75.871
1.8496,75.146,75.642
1.9283,74.932,74.58
2.0007,74.645,73.987
2.0792,74.133,74.395
2.1644,74.51,75.446
2.2431,74.762,75.768
2.3145,75.214,75.076
2.393,75.304,74.723
2.4793,75.644,75.031
2.5579,75.104,75.419
2.6284,74.469,75.184
2.7068,74.056,74.65
2.7941,74.829,74.623
2.8728,75.404,75.019
2.9422,75.601,75.088
3.0207,75.01,75.267
3.1089,74.817,75.421
3.1876,74.375,74.849
3.256,74.43,74.657
3.3345,74.564,75.336
3.4237,75.338,75.547
3.5024,75.384,74.637
3.5699,75.144,74.248
3.6483,74.667,74.796
3.7386,74.985,75.374
3.8172,75.005,75.943
3.8837,74.873,75.835
3.9622,74.448,74.825
4.0534,74.814,74.126
4.1321,74.967,74.92
4.1975,75.097,75.706
4.276,74.829,75.147
4.3682,75.135,74.362
4.4469,75.052,74.46
4.5114,75.023,74.969
4.5898,74.645,75.461
4.683,74.821,75.644
4.7617,74.565,75.182
4.8252,74.596,75.083
4.9037,74.716,75.339
4.9979,75.521,74.86
5.0765,75.596,74.247
5.1391,75.17,74.746
5.2175,74.459,75.467
5.3127,74.714,75.669
5.3914,74.935,75.158
5.4529,75.003,74.769
5.5313,74.51,75.035
5.6275,74.637,75.435
5.7062,74.607,75.503
5.7667,74.924,75.013
5.8452,75.068,74.604
5.9423,75.644,74.71
6.021,75.423,74.578
6.0806,74.922,74.372
6.159,74.259,74.896
6.2572,74.574,75.923


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_159.csv <==
x,qOut,qIn
0.039338,75.092,74.321
0.11769,75.14,74.545
0.19614,74.69,75.913
0.27549,74.762,76.061
0.35416,74.501,74.677
0.43153,74.677,74.031
0.50998,74.964,74.463
0.59031,75.786,74.954
0.66899,75.651,75.019
0.74536,74.878,75.279
0.82382,74,75.615
0.90514,74.404,75.773
0.98381,74.997,75.448
1.0592,75.349,74.399
1.1377,74.941,73.976
1.22,74.993,75.166
1.2986,74.846,75.865
1.373,75.085,74.993
1.4515,75.029,74.544
1.5348,75.258,74.922
1.6135,74.664,75.06
1.6869,74.204,74.881
1.7653,74.007,75.006
1.8496,74.88,75.222
1.9283,75.387,75.647
2.0007,75.608,75.667
2.0792,75.226,74.956
2.1644,75.233,74.394
2.2431,74.769,74.164
2.3145,74.53,74.614
2.393,74.412,75.419
2.4793,75.124,75.437
2.5579,75.294,75.08
2.6284,75.097,75.164
2.7068,74.498,75.028
2.7941,74.69,74.883
2.8728,74.752,75.229
2.9422,74.948,75.398
3.0207,74.936,75.261
3.1089,75.482,75.224
3.1876,75.414,75.123
3.256,74.989,74.821
3.3345,74.207,74.815
3.4237,74.35,74.878
3.5024,74.525,74.733
3.5699,74.919,74.92
3.6483,74.954,75.386
3.7386,75.38,75.538
3.8172,75.138,74.773
3.8837,74.87,74.371
3.9622,74.538,74.958
4.0534,75.056,75.362
4.1321,75.217,75.286
4.1975,75.251,75.089
4.276,74.921,75.099
4.3682,75.156,75.474
4.4469,74.931,75.177
4.5114,74.68,74.529
4.5898,74.312,74.537
4.683,74.805,74.992
4.7617,75.014,75.254
4.8252,75.138,74.92
4.9037,74.825,74.88
4.9979,75.027,75.513
5.0765,74.796,75.003
5.1391,74.697,74.321
5.2175,74.54,75.31
5.3127,75.146,76.004
5.3914,75.286,74.592
5.4529,75.255,73.781
5.5313,74.848,74.881
5.6275,75.036,76.231
5.7062,74.817,76.17
5.7667,74.647,75.174
5.8452,74.398,74.428
5.9423,74.947,74.24
6.021,75.094,74.557
6.0806,75.046,75.207
6.159,74.657,75.718
6.2572,75.002,75.434


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_160.csv <==
x,qOut,qIn
0.039338,75.445,75.404
0.11769,75.402,75.02
0.19614,74.971,74.498
0.27549,75.057,74.923
0.35416,74.668,74.794
0.43153,74.428,74.595
0.50998,74.294,75.587
0.59031,75.079,75.809
0.66899,75.451,74.764
0.74536,75.452,74.622
0.82382,74.834,75.36
0.90514,74.815,75.832
0.98381,74.64,75.155
1.0592,74.803,73.914
1.1377,74.8,73.767
1.22,75.277,75.164
1.2986,75.036,76.237
1.373,74.679,75.784
1.4515,74.273,74.967
1.5348,74.795,74.398
1.6135,75.047,74.444
1.6869,75.131,75.184
1.7653,74.803,75.682
1.8496,75.122,75.332
1.9283,75.138,74.799
2.0007,75.216,74.913
2.0792,74.846,75.162
2.1644,74.87,74.997
2.2431,74.346,74.949
2.3145,74.189,75.23
2.393,74.364,75.299
2.4793,75.425,75.262
2.5579,75.806,75.059
2.6284,75.443,74.469
2.7068,74.485,74.203
2.7941,74.477,74.816
2.8728,74.711,75.701
2.9422,75.175,75.722
3.0207,75.113,75.252
3.1089,75.336,75.223
3.1876,74.937,74.897
3.256,74.702,74.254
3.3345,74.469,74.693
3.4237,75.05,75.492
3.5024,75.194,75.273
3.5699,75.22,74.592
3.6483,74.827,74.654
3.7386,74.928,75.145
3.8172,74.551,75.567
3.8837,74.349,75.45
3.9622,74.286,74.864
4.0534,75.151,74.88
4.1321,75.579,75.275
4.1975,75.589,75.125
4.276,74.935,74.793
4.3682,74.847,74.786
4.4469,74.601,75.724
4.5114,74.7,75.812
4.5898,74.643,74.552
4.683,75.119,73.999
4.7617,74.955,74.777
4.8252,74.766,74.983
4.9037,74.526,74.673
4.9979,75.12,75.051
5.0765,75.311,75.949
5.1391,75.254,75.657
5.2175,74.762,74.943
5.3127,74.926,75.07
5.3914,74.825,75.397
5.4529,74.872,74.854
5.5313,74.779,74.224
5.6275,75.304,74.455
5.7062,75.238,75.555
5.7667,74.873,75.991
5.8452,74.195,75.334
5.9423,74.403,74.683
6.021,74.547,74.731
6.0806,74.831,74.962
6.159,74.829,74.985
6.2572,75.396,75.07


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_161.csv <==
x,qOut,qIn
0.039338,74.788,75.05
0.11769,74.561,75.719
0.19614,74.366,75.679
0.27549,75.115,75.143
0.35416,75.529,74.408
0.43153,75.595,74.552
0.50998,74.96,75.276
0.59031,74.821,75.419
0.66899,74.478,74.772
0.74536,74.608,74.389
0.82382,74.742,74.799
0.90514,75.398,75.28
0.98381,75.231,75.268
1.0592,74.768,75.316
1.1377,74.267,75.47
1.22,74.834,75.407
1.2986,75.278,74.713
1.373,75.445,74.247
1.4515,74.937,74.556
1.5348,74.927,75.208
1.6135,74.685,75.688
1.6869,74.777,75.358
1.7653,74.673,74.786
1.8496,75.05,75.016
1.9283,74.77,75.205
2.0007,74.552,74.83
2.0792,74.405,75.006
2.1644,75.16,75.48
2.2431,75.494,75.623
2.3145,75.479,74.861
2.393,74.858,73.854
2.4793,74.786,74.154
2.5579,74.478,75.591
2.6284,74.507,75.992
2.7068,74.554,75.377
2.7941,75.298,74.835
2.8728,75.43,75.153
2.9422,75.216,75.362
3.0207,74.607,74.746
3.1089,74.81,74.114
3.1876,74.907,74.606
3.256,75.161,75.594
3.3345,75.025,76.049
3.4237,75.228,75.648
3.5024,74.732,74.789
3.5699,74.312,74.387
3.6483,74.062,74.44
3.7386,74.857,74.771
3.8172,75.337,75.258
3.8837,75.557,75.267
3.9622,75.206,74.821
4.0534,75.262,74.747
4.1321,74.837,75.676
4.1975,74.469,75.966
4.276,74.084,74.931
4.3682,74.686,74.288
4.4469,75.1,75.306
4.5114,75.501,75.585
4.5898,75.295,74.884
4.683,75.307,75.126
4.7617,74.659,75.105
4.8252,74.336,74.388
4.9037,74.241,74.804
4.9979,74.985,75.549
5.0765,75.113,74.945
5.1391,74.982,74.332
5.2175,74.673,74.715
5.3127,75.177,75.181
5.3914,75.332,75.312
5.4529,75.2,75.482
5.5313,74.67,75.63
5.6275,74.913,75.403
5.7062,75.005,74.672
5.7667,75.13,74.235
5.8452,74.817,74.688
5.9423,75.017,75.481
6.021,74.801,75.552
6.0806,74.782,75.114
6.159,74.604,74.707
6.2572,74.997,74.48


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_162.csv <==
x,qOut,qIn
0.039338,75.269,75.58
0.11769,75.627,74.852
0.19614,75.346,74.7
0.27549,75.325,75.409
0.35416,74.715,75.134
0.43153,74.343,74.608
0.50998,74.158,75.268
0.59031,74.911,75.908
0.66899,75.22,75.274
0.74536,75.239,74.404
0.82382,74.757,74.367
0.90514,74.865,75
0.98381,74.688,75.516
1.0592,74.715,75.212
1.1377,74.655,74.659
1.22,75.253,74.825
1.2986,75.273,75.169
1.373,75.053,74.845
1.4515,74.554,74.779
1.5348,74.894,75.557
1.6135,75.055,76.254
1.6869,75.25,75.444
1.7653,75.022,74.257
1.8496,75.213,73.953
1.9283,74.833,74.556
2.0007,74.564,75.074
2.0792,74.362,75.117
2.1644,75.023,75.314
2.2431,75.232,75.504
2.3145,75.11,75.234
2.393,74.521,75.192
2.4793,74.665,75.124
2.5579,74.681,74.498
2.6284,74.975,74.694
2.7068,75.121,75.556
2.7941,75.699,75.263
2.8728,75.428,74.546
2.9422,74.725,74.954
3.0207,73.902,75.552
3.1089,74.243,75.616
3.1876,74.674,74.629
3.256,75.105,73.95
3.3345,75.072,74.622
3.4237,75.463,75.806
3.5024,75.297,76.247
3.5699,75.062,75.352
3.6483,74.615,74.248
3.7386,74.918,74.387
3.8172,74.887,75.312
3.8837,74.838,75.533
3.9622,74.565,75.137
4.0534,75.029,74.653
4.1321,75.147,74.686
4.1975,75.178,74.916
4.276,74.715,75.063
4.3682,74.768,75.449
4.4469,74.471,75.528
4.5114,74.583,74.68
4.5898,74.804,74.317
4.683,75.622,75.496
4.7617,75.581,75.775
4.8252,75.022,74.318
4.9037,74.32,74.127
4.9979,74.723,75.132
5.0765,75.119,75.242
5.1391,75.214,75.109
5.2175,74.648,75.658
5.3127,74.699,75.948
5.3914,74.668,75.197
5.4529,74.959,74.278
5.5313,74.922,74.242
5.6275,75.29,74.915
5.7062,75.007,75.201
5.7667,74.847,74.978
5.8452,74.653,75.064
5.9423,75.124,75.443
6.021,74.971,75.02
6.0806,74.606,74.267
6.159,74.178,74.636
6.2572,74.788,75.538


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_163.csv <==
x,qOut,qIn
0.039338,74.894,75.725
0.11769,74.721,75.174
0.19614,74.517,74.442
0.27549,75.205,74.514
0.35416,75.54,75.343
0.43153,75.389,75.817
0.50998,74.523,75.423
0.59031,74.378,75.026
0.66899,74.353,75.107
0.74536,74.845,74.476
0.82382,75.052,73.741
0.90514,75.523,74.442
0.98381,75.113,75.871
1.0592,74.721,75.856
1.1377,74.468,75.147
1.22,75.098,75.052
1.2986,75.209,74.947
1.373,74.89,74.596
1.4515,74.32,74.955
1.5348,74.777,75.524
1.6135,75.249,75.648
1.6869,75.605,75.231
1.7653,75.145,74.74
1.8496,74.886,74.57
1.9283,74.184,74.337
2.0007,74.049,74.58
2.0792,74.202,75.56
2.1644,75.207,75.967
2.2431,75.589,75.269
2.3145,75.567,74.722
2.393,74.931,74.993
2.4793,74.878,75.683
2.5579,74.636,75.038
2.6284,74.783,74.002
2.7068,74.905,74.601
2.7941,75.556,75.391
2.8728,75.395,75.155
2.9422,74.827,74.922
3.0207,74.071,74.757
3.1089,74.384,74.906
3.1876,74.73,75.646
3.256,75.121,75.613
3.3345,75.089,74.854
3.4237,75.492,74.723
3.5024,75.32,74.931
3.5699,75.096,74.731
3.6483,74.648,74.92
3.7386,74.897,75.638
3.8172,74.754,75.379
3.8837,74.662,74.828
3.9622,74.45,75.26
4.0534,74.957,75.402
4.1321,74.994,74.469
4.1975,74.898,74.203
4.276,74.624,75.183
4.3682,75.142,75.711
4.4469,75.308,74.731
4.5114,75.206,74.283
4.5898,74.617,75.144
4.683,74.722,75.991
4.7617,74.68,75.134
4.8252,74.879,74.343
4.9037,74.883,74.986
4.9979,75.429,75.571
5.0765,75.352,75.19
5.1391,75.079,74.664
5.2175,74.529,74.628
5.3127,74.761,75.137
5.3914,74.756,75.481
5.4529,74.808,75.457
5.5313,74.586,75.439
5.6275,74.988,75.154
5.7062,74.954,74.074
5.7667,74.95,73.846
5.8452,74.74,75.239
5.9423,75.174,76.277
6.021,75.118,75.465
6.0806,74.999,74.365
6.159,74.666,74.399
6.2572,75.006,75.219


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_164.csv <==
x,qOut,qIn
0.039338,74.841,75.555
0.11769,75.04,75.117
0.19614,74.929,74.334
0.27549,75.292,74.626
0.35416,75.06,75.73
0.43153,74.866,75.883
0.50998,74.611,75.244
0.59031,75.114,74.834
0.66899,75.134,74.276
0.74536,74.931,74.014
0.82382,74.435,75.122
0.90514,74.75,76.028
0.98381,74.867,75.611
1.0592,75.042,75
1.1377,74.858,74.797
1.22,75.139,74.815
1.2986,74.847,74.841
1.373,74.6,75.016
1.4515,74.434,75.28
1.5348,75.197,75.286
1.6135,75.566,75.017
1.6869,75.446,74.465
1.7653,74.59,73.965
1.8496,74.399,74.809
1.9283,74.268,76.207
2.0007,74.702,76.067
2.0792,75.038,75.31
2.1644,75.743,74.772
2.2431,75.509,74.673
2.3145,74.91,75.013
2.393,74.235,74.965
2.4793,74.662,74.407
2.5579,75.043,74.457
2.6284,75.276,75.337
2.7068,74.856,76.023
2.7941,74.806,76.046
2.8728,74.354,75.169
2.9422,74.284,74.157
3.0207,74.396,74.396
3.1089,75.355,75.546
3.1876,75.748,75.266
3.256,75.696,74.45
3.3345,75.033,74.888
3.4237,74.938,75.404
3.5024,74.625,75.072
3.5699,74.479,74.768
3.6483,74.181,74.873
3.7386,74.71,74.973
3.8172,74.994,74.713
3.8837,75.406,74.812
3.9622,75.364,75.4
4.0534,75.57,75.773
4.1321,74.997,75.462
4.1975,74.563,74.912
4.276,74.331,74.605
4.3682,75.006,74.835
4.4469,75.153,75.668
4.5114,74.988,75.343
4.5898,74.571,74.229
4.683,74.942,74.451
4.7617,75.008,75.526
4.8252,74.861,75.534
4.9037,74.364,74.914
4.9979,74.683,74.584
5.0765,74.872,74.911
5.1391,75.175,75.24
5.2175,75.093,75.223
5.3127,75.428,75.09
5.3914,75.142,75.344
5.4529,74.878,75.291
5.5313,74.556,74.785
5.6275,75.005,74.728
5.7062,74.991,75.47
5.7667,74.813,75.511
5.8452,74.458,74.656
5.9423,74.936,74.412
6.021,75.121,75.205
6.0806,75.092,75.277
6.159,74.61,74.76
6.2572,74.819,74.936


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_165.csv <==
x,qOut,qIn
0.039338,75.11,76.182
0.11769,75.036,75.722
0.19614,74.652,74.338
0.27549,74.966,74.012
0.35416,74.968,75.068
0.43153,75.014,75.428
0.50998,74.722,75.247
0.59031,74.964,75.339
0.66899,74.723,74.703
0.74536,74.604,74.047
0.82382,74.408,74.976
0.90514,74.949,76.024
0.98381,75.012,75.555
1.0592,75.05,74.915
1.1377,74.973,74.753
1.22,75.538,74.347
1.2986,75.472,74.374
1.373,74.941,75.291
1.4515,74.193,75.749
1.5348,74.556,75.432
1.6135,75.022,74.874
1.6869,75.369,74.656
1.7653,74.933,74.944
1.8496,74.842,75.512
1.9283,74.457,75.679
2.0007,74.662,75.175
2.0792,74.947,74.694
2.1644,75.67,74.784
2.2431,75.376,74.967
2.3145,74.63,74.586
2.393,73.902,74.309
2.4793,74.428,74.948
2.5579,75.01,76.016
2.6284,75.402,75.859
2.7068,75.106,74.903
2.7941,75.166,74.586
2.8728,74.81,75.194
2.9422,74.759,75.211
3.0207,74.751,74.493
3.1089,75.427,74.456
3.1876,75.439,75.743
3.256,75.09,75.991
3.3345,74.39,74.895
3.4237,74.506,74.478
3.5024,74.49,75.187
3.5699,74.617,75.144
3.6483,74.608,74.528
3.7386,75.3,74.395
3.8172,75.504,75.027
3.8837,75.416,75.557
3.9622,74.817,75.755
4.0534,74.843,75.601
4.1321,74.648,75.118
4.1975,74.678,74.515
4.276,74.59,74.191
4.3682,75.186,74.833
4.4469,75.282,75.748
4.5114,75.231,75.403
4.5898,74.8,74.825
4.683,74.957,74.973
4.7617,74.717,74.928
4.8252,74.526,74.842
4.9037,74.237,75.101
4.9979,74.836,75.067
5.0765,75.182,74.96
5.1391,75.511,75.087
5.2175,75.275,75.399
5.3127,75.301,75.286
5.3914,74.686,74.555
5.4529,74.367,74.688
5.5313,74.315,75.459
5.6275,75.159,75.587
5.7062,75.414,74.778
5.7667,75.24,74.277
5.8452,74.649,74.523
5.9423,74.82,75.221
6.021,74.824,75.374
6.0806,74.875,74.839
6.159,74.663,74.801
6.2572,75.098,75.483


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_166.csv <==
x,qOut,qIn
0.039338,74.882,74.794
0.11769,74.755,74.747
0.19614,74.349,74.974
0.27549,74.725,75.405
0.35416,74.872,75.866
0.43153,75.164,75.431
0.50998,75.19,74.649
0.59031,75.616,74.741
0.66899,75.262,75.1
0.74536,74.685,74.851
0.82382,74.106,74.718
0.90514,74.593,75.464
0.98381,74.938,75.87
1.0592,75.118,74.637
1.1377,74.777,73.906
1.22,74.96,74.78
1.2986,74.789,75.362
1.373,74.826,74.728
1.4515,74.823,74.731
1.5348,75.48,75.674
1.6135,75.507,76.061
1.6869,75.151,75.209
1.7653,74.444,74.515
1.8496,74.63,74.745
1.9283,74.777,74.748
2.0007,75.058,74.313
2.0792,74.965,74.923
2.1644,75.275,76.308
2.2431,74.941,76.33
2.3145,74.584,74.698
2.393,74.181,73.753
2.4793,74.677,74.339
2.5579,74.88,75.236
2.6284,75.048,75.54
2.7068,74.992,75.352
2.7941,75.538,74.715
2.8728,75.513,74.396
2.9422,75.066,74.982
3.0207,74.193,75.805
3.1089,74.272,75.685
3.1876,74.485,74.76
3.256,75.083,74.376
3.3345,75.364,74.669
3.4237,75.814,75.326
3.5024,75.231,75.666
3.5699,74.455,74.997
3.6483,73.969,74.386
3.7386,74.73,75.194
3.8172,75.289,75.722
3.8837,75.304,74.817
3.9622,74.636,74.521
4.0534,74.692,75.087
4.1321,74.793,75.591
4.1975,75.167,75.377
4.276,75.061,74.651
4.3682,75.237,74.35
4.4469,74.76,74.973
4.5114,74.569,75.432
4.5898,74.503,75.236
4.683,75.198,74.976
4.7617,75.262,75.488
4.8252,75.061,75.493
4.9037,74.622,74.727
4.9979,74.97,74.64
5.0765,75.013,75.004
5.1391,74.98,74.963
5.2175,74.706,74.909
5.3127,75.119,74.705
5.3914,75.11,74.746
5.4529,74.903,75.094
5.5313,74.387,75.429
5.6275,74.702,75.733
5.7062,74.873,75.604
5.7667,75.131,74.918
5.8452,75.017,74.478
5.9423,75.362,74.764
6.021,75.132,74.671
6.0806,74.887,74.631
6.159,74.511,75.396
6.2572,74.896,75.449


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_167.csv <==
x,qOut,qIn
0.039338,75.259,74.889
0.11769,74.892,75.933
0.19614,74.402,76.104
0.27549,74.774,75.507
0.35416,74.85,74.906
0.43153,74.863,74.453
0.50998,74.67,74.255
0.59031,75.201,74.478
0.66899,75.321,75.185
0.74536,75.247,75.664
0.82382,74.781,75.25
0.90514,74.928,74.719
0.98381,74.715,75.187
1.0592,74.504,75.161
1.1377,74.178,74.516
1.22,74.798,74.956
1.2986,75.253,75.446
1.373,75.697,74.905
1.4515,75.457,74.92
1.5348,75.343,75.411
1.6135,74.53,75.205
1.6869,74.122,74.649
1.7653,74.086,75.013
1.8496,75.007,75.928
1.9283,75.346,75.605
2.0007,75.292,74.414
2.0792,74.779,73.999
2.1644,74.929,74.429
2.2431,74.82,75.603
2.3145,74.795,75.925
2.393,74.595,74.952
2.4793,75.092,74.508
2.5579,75.15,74.912
2.6284,75.073,75.188
2.7068,74.657,75.293
2.7941,74.963,75.151
2.8728,75.008,75.073
2.9422,75.197,75.056
3.0207,75.052,74.954
3.1089,75.273,74.903
3.1876,74.765,74.951
3.256,74.323,75.057
3.3345,74.118,75.062
3.4237,74.954,74.869
3.5024,75.395,74.864
3.5699,75.347,75.276
3.6483,74.706,75.476
3.7386,74.781,75.201
3.8172,74.806,74.942
3.8837,75.044,74.908
3.9622,74.923,75.087
4.0534,75.241,75.546
4.1321,74.973,75.285
4.1975,74.792,74.55
4.276,74.534,74.332
4.3682,75.002,74.366
4.4469,74.98,74.698
4.5114,74.833,75.601
4.5898,74.497,76.289
4.683,74.968,75.548
4.7617,75.136,74.079
4.8252,75.182,74.289
4.9037,74.803,75.547
4.9979,75.035,75.951
5.0765,74.944,74.999
5.1391,75.052,74.588
5.2175,74.935,74.985
5.3127,75.226,75.261
5.3914,74.742,74.997
5.4529,74.199,74.549
5.5313,73.877,74.629
5.6275,74.734,75.46
5.7062,75.392,75.625
5.7667,75.664,75.078
5.8452,75.135,75.044
5.9423,75.011,75.166
6.021,74.646,74.89
6.0806,74.75,74.858
6.159,74.829,74.788
6.2572,75.435,74.387


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_168.csv <==
x,qOut,qIn
0.039338,75.206,75.233
0.11769,74.952,75.505
0.19614,74.341,75.723
0.27549,74.583,75.261
0.35416,74.763,74.491
0.43153,75.148,74.562
0.50998,75.189,75.106
0.59031,75.6,75.111
0.66899,75.282,75.405
0.74536,74.899,75.859
0.82382,74.433,75.098
0.90514,74.757,74.175
0.98381,74.673,74.206
1.0592,74.519,74.905
1.1377,74.314,75.496
1.22,75.033,75.292
1.2986,75.462,74.593
1.373,75.58,74.755
1.4515,74.992,75.708
1.5348,74.868,76.234
1.6135,74.506,75.202
1.6869,74.597,73.948
1.7653,74.746,74.257
1.8496,75.489,75.578
1.9283,75.447,75.592
2.0007,74.96,74.78
2.0792,74.21,74.803
2.1644,74.459,75.235
2.2431,74.716,74.932
2.3145,74.955,74.741
2.393,74.712,75.379
2.4793,75.027,75.726
2.5579,75.017,74.847
2.6284,75.221,74.215
2.7068,75.114,74.621
2.7941,75.369,75.227
2.8728,74.879,75.443
2.9422,74.511,75.208
3.0207,74.369,74.704
3.1089,75.15,74.839
3.1876,75.383,75.536
3.256,75.115,75.097
3.3345,74.474,74.712
3.4237,74.754,75.655
3.5024,75.021,75.823
3.5699,75.265,74.82
3.6483,74.933,74.366
3.7386,74.997,74.305
3.8172,74.625,74.622
3.8837,74.542,75.208
3.9622,74.487,75.65
4.0534,75.157,75.815
4.1321,75.247,75.297
4.1975,75.075,74.418
4.276,74.573,74.283
4.3682,74.86,75.118
4.4469,74.95,75.411
4.5114,75.168,74.851
4.5898,75.12,74.851
4.683,75.489,75.274
4.7617,75.104,75.142
4.8252,74.486,74.767
4.9037,73.872,74.916
4.9979,74.429,75.283
5.0765,74.978,75.141
5.1391,75.47,75.075
5.2175,75.33,75.212
5.3127,75.416,74.965
5.3914,74.857,74.221
5.4529,74.507,74.556
5.5313,74.314,75.909
5.6275,75.003,76.204
5.7062,75.188,75.149
5.7667,75.102,74.565
5.8452,74.663,74.855
5.9423,74.928,75.339
6.021,74.898,74.938
6.0806,74.893,74.273
6.159,74.708,74.489
6.2572,75.199,75.089


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_169.csv <==
x,qOut,qIn
0.039338,74.855,74.928
0.11769,75.024,74.328
0.19614,74.874,74.916
0.27549,75.332,75.543
0.35416,75.355,75.141
0.43153,75.25,74.541
0.50998,74.652,74.475
0.59031,74.608,74.789
0.66899,74.273,75.418
0.74536,74.333,75.729
0.82382,74.484,75.426
0.90514,75.369,75.111
0.98381,75.622,74.956
1.0592,75.496,74.392
1.1377,74.882,74.372
1.22,74.949,75.612
1.2986,74.823,75.962
1.373,74.883,74.788
1.4515,74.707,74.385
1.5348,75.045,75.117
1.6135,74.779,75.175
1.6869,74.499,74.629
1.7653,74.269,74.879
1.8496,75.018,75.523
1.9283,75.47,75.521
2.0007,75.578,74.787
2.0792,74.962,74.421
2.1644,74.824,74.935
2.2431,74.487,75.731
2.3145,74.624,75.578
2.393,74.763,74.698
2.4793,75.452,74.365
2.5579,75.358,74.798
2.6284,74.951,75.265
2.7068,74.353,75.603
2.7941,74.701,75.134
2.8728,74.923,74.748
2.9422,75.123,75.199
3.0207,74.89,75.437
3.1089,75.139,75.336
3.1876,74.896,74.775
3.256,74.761,73.948
3.3345,74.603,74.063
3.4237,75.192,75.066
3.5024,75.247,76.172
3.5699,74.982,76.06
3.6483,74.416,74.688
3.7386,74.727,74.168
3.8172,74.931,75.217
3.8837,75.106,75.345
3.9622,74.848,74.79
4.0534,75.168,75.318
4.1321,75.136,75.899
4.1975,75.164,75.025
4.276,74.718,74.471
4.3682,74.692,74.85
4.4469,74.201,75.292
4.5114,74.176,74.997
4.5898,74.437,74.514
4.683,75.485,74.778
4.7617,75.775,75.765
4.8252,75.408,75.626
4.9037,74.526,74.519
4.9979,74.57,74.251
5.0765,74.751,74.998
5.1391,75.135,75.267
5.2175,75.112,75.159
5.3127,75.469,75.175
5.3914,75.193,75.263
5.4529,74.902,75.291
5.5313,74.469,75.385
5.6275,74.815,75.341
5.7062,74.806,74.472
5.7667,74.824,73.802
5.8452,74.677,74.449
5.9423,75.186,75.491
6.021,75.169,75.64
6.0806,74.908,75.202
6.159,74.378,75.279
6.2572,74.698,75.631


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_170.csv <==
x,qOut,qIn
0.039338,75.019,75.177
0.11769,74.872,75.022
0.19614,74.559,75.074
0.27549,75.135,75.372
0.35416,75.48,75.288
0.43153,75.575,74.907
0.50998,75.002,74.878
0.59031,74.914,75.006
0.66899,74.589,74.799
0.74536,74.679,74.847
0.82382,74.696,75.158
0.90514,75.237,75.36
0.98381,75.045,75.812
1.0592,74.702,75.744
1.1377,74.28,74.708
1.22,74.78,73.837
1.2986,75.024,74.046
1.373,75.147,75.176
1.4515,74.885,76.121
1.5348,75.199,75.674
1.6135,75.087,74.761
1.6869,74.925,74.674
1.7653,74.473,74.782
1.8496,74.742,75.013
1.9283,74.72,75.627
2.0007,74.913,75.661
2.0792,75.034,74.684
2.1644,75.66,74.163
2.2431,75.449,75.006
2.3145,74.693,75.463
2.393,73.802,75.127
2.4793,74.189,75.2
2.5579,74.818,75.353
2.6284,75.451,74.94
2.7068,75.343,74.822
2.7941,75.374,75.049
2.8728,74.762,75.14
2.9422,74.533,74.661
3.0207,74.557,74.492
3.1089,75.352,75.107
3.1876,75.402,75.428
3.256,74.96,75.391
3.3345,74.27,75.345
3.4237,74.599,74.99
3.5024,74.931,75.02
3.5699,75.22,75.34
3.6483,75.012,74.893
3.7386,75.262,74.113
3.8172,75.046,74.852
3.8837,74.902,76.048
3.9622,74.562,75.795
4.0534,74.886,74.963
4.1321,74.767,74.201
4.1975,74.689,74.111
4.276,74.511,74.999
4.3682,75.113,75.646
4.4469,75.294,75.372
4.5114,75.318,75.011
4.5898,74.951,75.213
4.683,75.126,75.651
4.7617,74.837,75.11
4.8252,74.545,74.21
4.9037,74.242,74.336
4.9979,74.898,75.139
5.0765,75.3,75.477
5.1391,75.435,74.981
5.2175,74.852,74.452
5.3127,74.718,74.965
5.3914,74.36,75.871
5.4529,74.496,75.609
5.5313,74.664,75.18
5.6275,75.447,75.352
5.7062,75.518,74.885
5.7667,75.331,74.292
5.8452,74.791,74.769
5.9423,74.916,75.417
6.021,74.706,75.42
6.0806,74.608,74.91
6.159,74.432,74.414
6.2572,74.978,74.729


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_171.csv <==
x,qOut,qIn
0.039338,75.006,75.077
0.11769,74.651,74.204
0.19614,74.247,74.815
0.27549,74.638,75.711
0.35416,74.609,75.548
0.43153,74.611,75.058
0.50998,74.63,74.844
0.59031,75.444,75.137
0.66899,75.711,75.353
0.74536,75.391,74.482
0.82382,74.546,73.891
0.90514,74.599,74.764
0.98381,74.77,75.748
1.0592,75.074,75.744
1.1377,74.842,75.605
1.22,75.01,75.442
1.2986,74.726,74.707
1.373,74.724,74.047
1.4515,74.687,74.58
1.5348,75.325,75.637
1.6135,75.371,75.82
1.6869,75.223,75.138
1.7653,74.712,74.597
1.8496,74.805,74.462
1.9283,74.505,74.619
2.0007,74.318,75.1
2.0792,74.207,75.516
2.1644,75.071,75.273
2.2431,75.621,75.033
2.3145,75.815,74.939
2.393,75.157,74.82
2.4793,74.86,75.299
2.5579,74.344,75.663
2.6284,74.489,75.165
2.7068,74.781,74.543
2.7941,75.587,74.563
2.8728,75.432,75.227
2.9422,74.812,75.462
3.0207,74.085,75.129
3.1089,74.498,74.946
3.1876,74.94,75.146
3.256,75.262,74.799
3.3345,74.977,74.282
3.4237,75.114,74.725
3.5024,74.849,75.827
3.5699,74.853,75.601
3.6483,74.808,74.704
3.7386,75.357,74.766
3.8172,75.214,75.538
3.8837,74.822,75.273
3.9622,74.324,74.415
4.0534,74.81,74.594
4.1321,75.133,75.095
4.1975,75.286,74.969
4.276,74.86,75.196
4.3682,74.9,75.284
4.4469,74.584,75.032
4.5114,74.545,75.243
4.5898,74.498,75.407
4.683,75.17,74.923
4.7617,75.29,74.42
4.8252,75.201,74.848
4.9037,74.783,75.755
4.9979,75.037,76.09
5.0765,74.937,75.058
5.1391,74.802,74.174
5.2175,74.434,74.499
5.3127,74.814,75.24
5.3914,74.883,75.219
5.4529,74.983,74.287
5.5313,74.84,74.044
5.6275,75.3,75.361
5.7062,75.24,76.573
5.7667,74.989,75.784
5.8452,74.453,74.348
5.9423,74.759,74.416
6.021,74.92,75.29
6.0806,75.206,74.88
6.159,75.111,74.742
6.2572,75.393,75.48


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_172.csv <==
x,qOut,qIn
0.039338,75.382,75.199
0.11769,75.643,74.555
0.19614,75.355,74.409
0.27549,75.42,75.146
0.35416,74.906,75.671
0.43153,74.413,75.152
0.50998,73.936,74.572
0.59031,74.481,74.986
0.66899,74.857,75.853
0.74536,75.251,75.412
0.82382,75.194,74.585
0.90514,75.484,74.867
0.98381,75.106,75.41
1.0592,74.768,74.699
1.1377,74.434,74.245
1.22,74.913,75.035
1.2986,74.929,75.381
1.373,74.802,74.971
1.4515,74.51,75.204
1.5348,75.01,75.393
1.6135,75.151,74.9
1.6869,75.102,74.837
1.7653,74.742,75.159
1.8496,75.119,75
1.9283,75.204,74.748
2.0007,75.182,75.06
2.0792,74.728,75.316
2.1644,74.865,75.2
2.2431,74.677,74.911
2.3145,74.645,74.784
2.393,74.487,74.781
2.4793,75.043,75.002
2.5579,75.149,75.745
2.6284,75.154,75.933
2.7068,74.826,75.112
2.7941,75.108,74.223
2.8728,74.971,74.173
2.9422,74.821,75.112
3.0207,74.481,76.024
3.1089,74.912,75.873
3.1876,75.014,74.711
3.256,75.094,74.226
3.3345,74.775,74.59
3.4237,74.967,74.864
3.5024,74.692,75.415
3.5699,74.628,75.749
3.6483,74.673,74.89
3.7386,75.471,74.319
3.8172,75.606,74.876
3.8837,75.123,75.478
3.9622,74.212,75.657
4.0534,74.37,75.378
4.1321,74.781,75.081
4.1975,75.39,74.72
4.276,75.318,74.579
4.3682,75.324,74.8
4.4469,74.583,74.884
4.5114,74.266,75.077
4.5898,74.325,75.295
4.683,75.246,75.248
4.7617,75.436,75.418
4.8252,75.067,74.973
4.9037,74.361,74.097
4.9979,74.654,74.505
5.0765,74.998,75.519
5.1391,75.376,75.744
5.2175,75.204,75.79
5.3127,75.33,75.402
5.3914,74.844,74.878
5.4529,74.496,74.969
5.5313,74.202,74.953
5.6275,74.811,74.421
5.7062,75.053,74.103
5.7667,75.201,74.83
5.8452,74.951,75.906
5.9423,75.161,76.131
6.021,74.807,74.98
6.0806,74.48,74.282
6.159,74.212,74.859
6.2572,74.938,75.451


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_173.csv <==
x,qOut,qIn
0.039338,75.121,75.346
0.11769,75.419,75.267
0.19614,75.013,74.285
0.27549,75.026,74.476
0.35416,74.73,75.78
0.43153,74.826,75.968
0.50998,74.863,75.352
0.59031,75.391,74.99
0.66899,75.112,74.73
0.74536,74.666,74.393
0.82382,74.274,74.738
0.90514,74.886,75.558
0.98381,75.201,75.577
1.0592,75.164,74.917
1.1377,74.615,74.783
1.22,74.719,75.079
1.2986,74.624,75.133
1.373,74.649,74.628
1.4515,74.529,74.387
1.5348,75.179,75.199
1.6135,75.461,76.021
1.6869,75.524,75.6
1.7653,74.944,75.047
1.8496,74.85,74.801
1.9283,74.509,74.171
2.0007,74.621,74.379
2.0792,74.726,75.452
2.1644,75.406,75.69
2.2431,75.35,75.198
2.3145,75.061,75.009
2.393,74.51,74.996
2.4793,74.72,74.848
2.5579,74.644,74.882
2.6284,74.664,75.246
2.7068,74.66,75.042
2.7941,75.419,74.749
2.8728,75.645,75.365
2.9422,75.338,75.629
3.0207,74.443,75.054
3.1089,74.389,74.707
3.1876,74.466,75.122
3.256,74.905,75.332
3.3345,75.024,74.912
3.4237,75.491,74.64
3.5024,75.208,74.724
3.5699,74.856,74.621
3.6483,74.432,74.786
3.7386,74.861,75.369
3.8172,74.952,75.768
3.8837,74.953,75.652
3.9622,74.697,75.299
4.0534,75.132,74.701
4.1321,75.17,74.619
4.1975,75.09,75.261
4.276,74.718,75.271
4.3682,75.041,74.567
4.4469,75.018,74.319
4.5114,74.91,74.711
4.5898,74.425,75.349
4.683,74.608,75.823
4.7617,74.525,75.586
4.8252,74.697,75.071
4.9037,74.806,74.764
4.9979,75.537,74.49
5.0765,75.603,74.652
5.1391,75.302,75.305
5.2175,74.674,75.577
5.3127,74.87,75.57
5.3914,74.9,74.919
5.4529,74.844,74.2
5.5313,74.345,74.774
5.6275,74.529,76.014
5.7062,74.54,75.786
5.7667,74.908,74.466
5.8452,75.136,74.128
5.9423,75.738,74.811
6.021,75.416,75.688
6.0806,74.726,75.505
6.159,74.059,74.555
6.2572,74.593,74.384


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_174.csv <==
x,qOut,qIn
0.039338,74.249,75.849
0.11769,74.974,74.856
0.19614,75.186,74.687
0.27549,75.567,75.135
0.35416,75.168,75.251
0.43153,74.93,75.039
0.50998,74.766,74.87
0.59031,75.349,74.748
0.66899,75.304,74.869
0.74536,74.895,74.928
0.82382,74.239,74.757
0.90514,74.535,75.196
0.98381,74.764,75.864
1.0592,75.029,75.112
1.1377,74.933,74.401
1.22,75.343,75.142
1.2986,75.215,75.355
1.373,75.006,74.787
1.4515,74.62,75.118
1.5348,75.005,75.364
1.6135,75.037,74.926
1.6869,74.921,74.591
1.7653,74.441,74.674
1.8496,74.682,75.291
1.9283,74.701,75.289
2.0007,74.889,74.666
2.0792,74.851,74.803
2.1644,75.341,75.433
2.2431,75.212,75.525
2.3145,74.953,74.993
2.393,74.55,74.665
2.4793,74.987,75.159
2.5579,75.124,75.636
2.6284,75.12,75.138
2.7068,74.707,74.612
2.7941,74.909,74.771
2.8728,74.783,75.155
2.9422,74.769,75.015
3.0207,74.567,74.852
3.1089,75.024,75.058
3.1876,75.014,75.013
3.256,74.974,74.778
3.3345,74.719,74.914
3.4237,75.142,75.028
3.5024,75.124,74.893
3.5699,75.033,75.402
3.6483,74.733,76.015
3.7386,75.139,75.372
3.8172,75.126,74.082
3.8837,74.956,74.386
3.9622,74.5,75.491
4.0534,74.816,75.704
4.1321,74.883,74.891
4.1975,74.966,74.691
4.276,74.703,75.324
4.3682,74.988,75.576
4.4469,74.805,74.939
4.5114,74.672,74.022
4.5898,74.475,73.776
4.683,75.107,75.107
4.7617,75.361,76.746
4.8252,75.38,76.281
4.9037,74.86,74.79
4.9979,74.904,74.142
5.0765,74.682,74.22
5.1391,74.726,74.38
5.2175,74.67,74.997
5.3127,75.269,75.831
5.3914,75.313,75.703
5.4529,75.206,74.718
5.5313,74.645,74.558
5.6275,74.608,75.579
5.7062,74.189,76.04
5.7667,74.15,74.915
5.8452,74.441,74.174
5.9423,75.616,74.752
6.021,76.105,75.223
6.0806,75.637,74.703
6.159,74.335,74.538
6.2572,74.023,75.593


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_175.csv <==
x,qOut,qIn
0.039338,74.9,75.204
0.11769,74.8,74.825
0.19614,74.464,74.889
0.27549,74.869,75.051
0.35416,74.957,74.958
0.43153,75.083,75.073
0.50998,74.862,75.308
0.59031,75.116,75.041
0.66899,74.798,74.704
0.74536,74.523,75.118
0.82382,74.295,75.584
0.90514,74.989,75.384
0.98381,75.323,74.728
1.0592,75.367,74.237
1.1377,74.877,74.514
1.22,74.968,75.659
1.2986,74.791,75.792
1.373,74.794,74.639
1.4515,74.628,74.171
1.5348,75.095,75.116
1.6135,75.048,76.395
1.6869,74.91,76.11
1.7653,74.569,74.842
1.8496,75.014,74.217
1.9283,75.152,74.146
2.0007,75.183,74.36
2.0792,74.729,75.182
2.1644,74.827,75.531
2.2431,74.605,75.303
2.3145,74.715,75.124
2.393,74.732,74.865
2.4793,75.253,74.906
2.5579,75.012,75.075
2.6284,74.685,75.005
2.7068,74.535,75.113
2.7941,75.391,75.533
2.8728,75.818,75.73
2.9422,75.467,74.923
3.0207,74.339,74.074
3.1089,74.105,74.397
3.1876,74.243,75.026
3.256,74.842,75.196
3.3345,75.042,75.539
3.4237,75.511,75.907
3.5024,75.214,75.183
3.5699,74.877,73.988
3.6483,74.43,74.374
3.7386,74.841,75.63
3.8172,74.967,75.336
3.8837,75.159,74.461
3.9622,75.077,74.862
4.0534,75.418,75.623
4.1321,75.022,75.069
4.1975,74.446,74.619
4.276,73.94,75.265
4.3682,74.593,75.623
4.4469,75.161,74.542
4.5114,75.554,73.851
4.5898,75.257,74.848
4.683,75.246,75.871
4.7617,74.729,75.613
4.8252,74.529,75.144
4.9037,74.444,75.062
4.9979,75.116,75.4
5.0765,75.174,75.313
5.1391,74.972,74.562
5.2175,74.568,74.514
5.3127,75.012,75.277
5.3914,75.198,75.142
5.4529,75.175,74.658
5.5313,74.625,74.971
5.6275,74.671,75.394
5.7062,74.492,75.547
5.7667,74.624,74.911
5.8452,74.703,73.993
5.9423,75.43,74.463
6.021,75.539,75.851
6.0806,75.372,75.711
6.159,74.842,74.785
6.2572,75.012,74.92


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_176.csv <==
x,qOut,qIn
0.039338,75.292,74.655
0.11769,75.111,73.592
0.19614,74.491,74.245
0.27549,74.645,75.573
0.35416,74.7,76.069
0.43153,74.966,75.731
0.50998,74.943,74.909
0.59031,75.329,74.658
0.66899,75.002,75.357
0.74536,74.549,75.42
0.82382,74.113,74.791
0.90514,74.757,74.195
0.98381,75.265,74.309
1.0592,75.58,74.872
1.1377,75.106,75.354
1.22,74.889,75.772
1.2986,74.264,75.606
1.373,74.234,75.034
1.4515,74.5,74.698
1.5348,75.522,74.52
1.6135,75.763,74.844
1.6869,75.496,75.509
1.7653,74.849,75.4
1.8496,74.998,74.818
1.9283,74.966,75.027
2.0007,74.751,75.401
2.0792,74.118,75.127
2.1644,74.32,74.791
2.2431,74.522,74.779
2.3145,75.05,74.959
2.393,75.256,75.254
2.4793,75.726,75.437
2.5579,75.307,74.939
2.6284,74.727,74.209
2.7068,74.21,74.489
2.7941,74.747,75.811
2.8728,75.064,76.14
2.9422,75.179,75.031
3.0207,74.865,74.702
3.1089,75.139,75.156
3.1876,75.038,74.701
3.256,74.9,74.405
3.3345,74.521,74.958
3.4237,74.902,75.138
3.5024,74.991,75.147
3.5699,75.08,75.349
3.6483,74.739,75.121
3.7386,74.898,74.865
3.8172,74.619,74.753
3.8837,74.619,75.008
3.9622,74.716,75.562
4.0534,75.537,75.54
4.1321,75.678,74.684
4.1975,75.307,74.573
4.276,74.5,75.206
4.3682,74.553,75.222
4.4469,74.591,74.37
4.5114,74.767,74.461
4.5898,74.672,75.418
4.683,75.16,75.779
4.7617,75.149,75.296
4.8252,75.01,74.8
4.9037,74.576,74.836
4.9979,74.899,75.407
5.0765,74.973,75.416
5.1391,75.101,74.973
5.2175,74.897,74.944
5.3127,75.205,75.192
5.3914,74.975,74.688
5.4529,74.724,74.309
5.5313,74.319,75.176
5.6275,74.721,75.941
5.7062,74.821,75.074
5.7667,74.982,74.389
5.8452,74.889,74.843
5.9423,75.338,75.049
6.021,75.196,74.653
6.0806,74.959,75.018
6.159,74.643,75.919
6.2572,75.161,76.022


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_177.csv <==
x,qOut,qIn
0.039338,74.424,74.953
0.11769,74.75,75.415
0.19614,74.997,75.359
0.27549,75.605,75.473
0.35416,75.259,75.146
0.43153,74.678,74.462
0.50998,74.147,74.574
0.59031,74.723,75.423
0.66899,75.148,75.512
0.74536,75.447,74.877
0.82382,75.28,74.843
0.90514,75.473,75.08
0.98381,75.004,75.123
1.0592,74.417,74.837
1.1377,73.888,74.601
1.22,74.498,75.086
1.2986,75.023,75.409
1.373,75.41,75.107
1.4515,75.147,74.935
1.5348,75.207,74.904
1.6135,74.779,75.197
1.6869,74.642,75.583
1.7653,74.573,75.475
1.8496,75.233,74.89
1.9283,75.277,74.693
2.0007,75.048,75.187
2.0792,74.533,75.34
2.1644,74.801,74.79
2.2431,74.823,74.315
2.3145,74.862,74.747
2.393,74.655,75.153
2.4793,75.092,75.143
2.5579,75.073,75.471
2.6284,74.966,75.87
2.7068,74.65,75.576
2.7941,75.103,74.996
2.8728,75.223,74.256
2.9422,75.215,73.891
3.0207,74.82,74.792
3.1089,75.051,75.827
3.1876,74.94,75.481
3.256,74.866,74.879
3.3345,74.483,74.972
3.4237,74.718,75.315
3.5024,74.569,75.209
3.5699,74.605,74.729
3.6483,74.656,74.595
3.7386,75.472,74.971
3.8172,75.739,74.962
3.8837,75.521,74.839
3.9622,74.638,75.297
4.0534,74.443,75.549
4.1321,74.269,75.167
4.1975,74.574,74.772
4.276,74.77,74.662
4.3682,75.46,75.051
4.4469,75.398,75.956
4.5114,75.126,75.819
4.5898,74.66,74.466
4.683,74.972,73.816
4.7617,74.937,75.156
4.8252,74.758,75.884
4.9037,74.343,75.2
4.9979,74.775,74.82
5.0765,75.011,74.567
5.1391,75.22,74.297
5.2175,74.94,75.024
5.3127,75.11,75.84
5.3914,74.816,75.69
5.4529,74.769,74.953
5.5313,74.759,74.277
5.6275,75.401,74.432
5.7062,75.327,75.51
5.7667,74.844,75.647
5.8452,74.221,75.038
5.9423,74.681,75.19
6.021,75.127,75.906
6.0806,75.321,75.405
6.159,74.749,74.067
6.2572,74.656,73.811


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_178.csv <==
x,qOut,qIn
0.039338,75.111,75.663
0.11769,74.607,74.76
0.19614,73.966,74.737
0.27549,74.388,75.074
0.35416,74.803,75.353
0.43153,75.356,75.166
0.50998,75.456,74.667
0.59031,75.715,74.948
0.66899,75.04,75.465
0.74536,74.273,75.056
0.82382,73.753,74.732
0.90514,74.447,75.052
0.98381,74.967,75.162
1.0592,75.287,74.65
1.1377,75.136,74.777
1.22,75.453,75.568
1.2986,75.25,75.161
1.373,74.974,74.619
1.4515,74.557,75.223
1.5348,74.956,75.468
1.6135,75.03,74.579
1.6869,75.001,74.379
1.7653,74.672,75.424
1.8496,75.031,76.184
1.9283,75.039,75.125
2.0007,74.99,74.137
2.0792,74.618,74.547
2.1644,74.903,75.154
2.2431,74.84,74.788
2.3145,74.86,74.824
2.393,74.704,75.557
2.4793,75.202,75.599
2.5579,75.197,74.931
2.6284,75.008,74.504
2.7068,74.5,74.686
2.7941,74.776,75.714
2.8728,74.859,76.273
2.9422,75.101,74.847
3.0207,75.034,73.523
3.1089,75.351,74.397
3.1876,74.932,75.938
3.256,74.462,75.576
3.3345,74.107,74.54
3.4237,74.801,74.428
3.5024,75.227,75.253
3.5699,75.34,75.658
3.6483,74.841,75.328
3.7386,74.905,75.033
3.8172,74.751,74.845
3.8837,74.935,74.575
3.9622,74.964,75.006
4.0534,75.418,75.674
4.1321,75.054,75.472
4.1975,74.567,74.604
4.276,74.202,74.144
4.3682,74.865,74.589
4.4469,75.204,75.494
4.5114,75.12,75.455
4.5898,74.584,74.906
4.683,74.866,75.077
4.7617,75.093,75.338
4.8252,75.301,75.053
4.9037,74.906,75.019
4.9979,74.965,75.324
5.0765,74.703,75.421
5.1391,74.863,75.17
5.2175,74.895,74.655
5.3127,75.328,74.193
5.3914,74.91,74.616
5.4529,74.442,75.183
5.5313,74.137,75.492
5.6275,74.871,75.982
5.7062,75.271,75.771
5.7667,75.326,74.613
5.8452,74.86,73.867
5.9423,75.024,74.339
6.021,74.952,74.963
6.0806,75.05,74.763
6.159,74.954,75.087
6.2572,75.371,75.951


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_179.csv <==
x,qOut,qIn
0.039338,74.917,75.849
0.11769,75.041,75.852
0.19614,74.703,75.427
0.27549,74.89,75.22
0.35416,74.704,74.847
0.43153,74.757,74.675
0.50998,74.746,74.892
0.59031,75.397,74.975
0.66899,75.453,74.924
0.74536,75.317,74.786
0.82382,74.816,74.976
0.90514,74.879,75.702
0.98381,74.492,75.942
1.0592,74.205,75.222
1.1377,74.057,74.479
1.22,74.936,74.319
1.2986,75.508,74.67
1.373,75.715,75.221
1.4515,75.192,75.866
1.5348,75.103,75.881
1.6135,74.738,74.346
1.6869,74.675,73.541
1.7653,74.446,74.688
1.8496,74.849,75.686
1.9283,74.777,75.508
2.0007,74.923,74.894
2.0792,75.037,74.725
2.1644,75.666,75.356
2.2431,75.435,75.126
2.3145,74.718,74.587
2.393,73.97,75.292
2.4793,74.494,76.082
2.5579,75.144,75.175
2.6284,75.574,74.096
2.7068,75.11,74.339
2.7941,74.87,75.015
2.8728,74.279,75.39
2.9422,74.314,75.229
3.0207,74.548,75.009
3.1089,75.416,75.411
3.1876,75.446,75.281
3.256,75.067,74.489
3.3345,74.455,74.72
3.4237,74.809,75.607
3.5024,75.084,75.363
3.5699,75.336,74.522
3.6483,75.076,74.675
3.7386,75.18,75.238
3.8172,74.72,75.114
3.8837,74.418,74.609
3.9622,74.232,74.65
4.0534,74.97,75.568
4.1321,75.3,75.8
4.1975,75.342,74.838
4.276,74.884,74.467
4.3682,75.025,75.009
4.4469,74.883,75.281
4.5114,74.886,75.05
4.5898,74.706,75.093
4.683,75.146,75.297
4.7617,75.06,75.197
4.8252,74.864,75.052
4.9037,74.434,75.162
4.9979,74.777,74.794
5.0765,74.836,74.313
5.1391,74.954,74.972
5.2175,74.836,75.682
5.3127,75.293,75.255
5.3914,75.186,74.423
5.4529,74.924,74.572
5.5313,74.474,75.109
5.6275,74.872,75.497
5.7062,75.026,75.76
5.7667,75.142,75.272
5.8452,74.921,74.628
5.9423,75.254,75.175
6.021,75.09,75.757
6.0806,74.817,74.6
6.159,74.356,73.449
6.2572,74.747,74.32


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_180.csv <==
x,qOut,qIn
0.039338,74.9,74.695
0.11769,74.65,74.715
0.19614,74.492,75.246
0.27549,75.131,75.321
0.35416,75.187,75.079
0.43153,74.886,75.135
0.50998,74.382,74.946
0.59031,74.839,74.738
0.66899,75.179,74.955
0.74536,75.34,75.032
0.82382,74.91,75.122
0.90514,74.99,75.589
0.98381,74.78,75.374
1.0592,74.823,74.702
1.1377,74.679,74.848
1.22,75.104,75.326
1.2986,74.96,74.774
1.373,74.857,73.847
1.4515,74.668,74.25
1.5348,75.181,75.806
1.6135,75.156,76.118
1.6869,74.899,75.125
1.7653,74.411,74.971
1.8496,74.778,75.686
1.9283,74.945,75.602
2.0007,75.095,74.581
2.0792,74.924,74.217
2.1644,75.325,74.63
2.2431,75.233,74.76
2.3145,74.981,75.119
2.393,74.376,75.625
2.4793,74.498,75.092
2.5579,74.409,74.884
2.6284,74.558,75.253
2.7068,74.63,74.852
2.7941,75.396,74.571
2.8728,75.616,74.678
2.9422,75.601,75.241
3.0207,75.146,75.942
3.1089,75.215,75.563
3.1876,74.837,74.509
3.256,74.485,74.251
3.3345,74.106,74.692
3.4237,74.671,75.278
3.5024,74.99,75.782
3.5699,75.214,75.781
3.6483,74.975,75.223
3.7386,75.183,74.719
3.8172,74.881,74.385
3.8837,74.601,74.503
3.9622,74.263,75.095
4.0534,74.841,75.52
4.1321,75.164,75.649
4.1975,75.398,75.231
4.276,75.025,74.38
4.3682,74.988,74.287
4.4469,74.464,75.098
4.5114,74.351,75.725
4.5898,74.516,75.736
4.683,75.512,75.095
4.7617,75.824,74.295
4.8252,75.476,74.562
4.9037,74.498,75.556
4.9979,74.374,75.663
5.0765,74.422,74.902
5.1391,74.885,74.637
5.2175,75.067,74.779
5.3127,75.538,74.943
5.3914,75.132,75.439
5.4529,74.572,75.461
5.5313,74.135,74.693
5.6275,74.828,74.391
5.7062,75.337,75.103
5.7667,75.471,75.685
5.8452,74.893,75.492
5.9423,74.859,75.065
6.021,74.689,74.602
6.0806,74.904,74.615
6.159,74.878,75.362
6.2572,75.253,75.451


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_181.csv <==
x,qOut,qIn
0.039338,75.218,74.95
0.11769,75.323,74.754
0.19614,74.829,75.003
0.27549,74.785,75.233
0.35416,74.396,74.742
0.43153,74.325,74.47
0.50998,74.299,75.235
0.59031,75.087,75.707
0.66899,75.407,74.652
0.74536,75.523,74.245
0.82382,75.117,75.12
0.90514,75.197,75.707
0.98381,74.871,75.659
1.0592,74.755,75.249
1.1377,74.592,74.667
1.22,75.108,74.916
1.2986,75.052,75.102
1.373,74.833,74.664
1.4515,74.428,74.794
1.5348,74.843,75.288
1.6135,74.971,75.419
1.6869,75.007,75.277
1.7653,74.65,75.268
1.8496,74.893,75.27
1.9283,74.772,74.9
2.0007,74.813,74.57
2.0792,74.786,74.361
2.1644,75.42,74.313
2.2431,75.445,75.366
2.3145,75.138,76.305
2.393,74.517,75.644
2.4793,74.731,74.478
2.5579,74.794,74.441
2.6284,74.875,74.917
2.7068,74.675,75.149
2.7941,75.166,75.554
2.8728,75.298,75.433
2.9422,75.366,74.427
3.0207,74.926,74.225
3.1089,74.899,75.438
3.1876,74.393,75.926
3.256,74.189,74.933
3.3345,74.204,74.261
3.4237,75.142,74.488
3.5024,75.579,75.529
3.5699,75.511,75.91
3.6483,74.761,75.289
3.7386,74.689,74.835
3.8172,74.625,74.592
3.8837,74.953,74.518
3.9622,74.948,74.899
4.0534,75.276,75.104
4.1321,74.877,75.478
4.1975,74.679,75.769
4.276,74.6,75.257
4.3682,75.241,74.67
4.4469,75.179,74.786
4.5114,74.748,74.7
4.5898,74.257,74.393
4.683,74.858,75.063
4.7617,75.368,76.012
4.8252,75.536,75.597
4.9037,74.914,74.565
4.9979,74.737,74.461
5.0765,74.389,75.573
5.1391,74.521,75.809
5.2175,74.664,75.018
5.3127,75.44,74.673
5.3914,75.546,74.979
5.4529,75.317,74.711
5.5313,74.603,74.292
5.6275,74.587,74.537
5.7062,74.43,75.37
5.7667,74.619,75.737
5.8452,74.74,75.675
5.9423,75.425,75.375
6.021,75.394,74.781
6.0806,75.061,74.68
6.159,74.54,75.111
6.2572,74.956,75.283


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_182.csv <==
x,qOut,qIn
0.039338,75.354,75.339
0.11769,75.119,75.377
0.19614,74.542,75.248
0.27549,74.649,75.166
0.35416,74.471,75.011
0.43153,74.493,74.934
0.50998,74.483,75.137
0.59031,75.226,75.167
0.66899,75.461,74.854
0.74536,75.419,74.676
0.82382,74.886,74.628
0.90514,74.934,74.959
0.98381,74.676,75.723
1.0592,74.61,75.695
1.1377,74.492,74.962
1.22,75.126,74.589
1.2986,75.282,74.777
1.373,75.235,74.918
1.4515,74.812,75.071
1.5348,75.064,75.417
1.6135,75.016,75.297
1.6869,75.002,74.848
1.7653,74.652,74.815
1.8496,74.866,74.951
1.9283,74.641,74.378
2.0007,74.595,74.335
2.0792,74.574,75.487
2.1644,75.309,76.188
2.2431,75.476,75.884
2.3145,75.231,75.186
2.393,74.535,74.285
2.4793,74.644,74.074
2.5579,74.694,75.035
2.6284,74.939,75.766
2.7068,74.917,75.572
2.7941,75.369,75.003
2.8728,75.173,74.273
2.9422,74.775,74.159
3.0207,74.136,75.233
3.1089,74.41,76.184
3.1876,74.599,75.203
3.256,75.055,74.194
3.3345,75.296,74.924
3.4237,75.838,75.924
3.5024,75.401,75.702
3.5699,74.601,74.968
3.6483,73.977,74.514
3.7386,74.66,74.504
3.8172,75.315,74.953
3.8837,75.477,74.898
3.9622,74.781,74.591
4.0534,74.624,75.142
4.1321,74.469,75.663
4.1975,74.83,75.292
4.276,74.958,74.639
4.3682,75.439,74.444
4.4469,75.122,75.476
4.5114,74.877,75.997
4.5898,74.732,75.093
4.683,75.375,74.176
4.7617,75.395,74.813
4.8252,74.929,75.52
4.9037,74.166,75.101
4.9979,74.403,74.87
5.0765,74.672,75.534
5.1391,74.985,75.582
5.2175,74.878,75.074
5.3127,75.23,74.682
5.3914,75.046,74.818
5.4529,74.845,74.722
5.5313,74.55,74.298
5.6275,75.074,74.796
5.7062,75.231,75.854
5.7667,75.149,75.598
5.8452,74.608,74.978
5.9423,74.76,75.162
6.021,74.737,75.091
6.0806,74.924,74.563
6.159,74.898,74.622
6.2572,75.423,74.986


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_183.csv <==
x,qOut,qIn
0.039338,74.98,74.635
0.11769,74.69,74.58
0.19614,74.365,74.876
0.27549,74.852,74.999
0.35416,74.929,75.622
0.43153,74.989,75.807
0.50998,74.858,74.652
0.59031,75.328,74.063
0.66899,75.206,75.104
0.74536,74.829,75.762
0.82382,74.324,75.36
0.90514,74.814,74.937
0.98381,75.181,75.077
1.0592,75.366,75.014
1.1377,74.892,74.727
1.22,74.856,74.731
1.2986,74.515,74.781
1.373,74.593,75.481
1.4515,74.703,76.195
1.5348,75.402,75.354
1.6135,75.335,73.955
1.6869,74.914,74.129
1.7653,74.305,75.264
1.8496,74.7,76
1.9283,75.033,75.477
2.0007,75.329,74.681
2.0792,75.092,74.53
2.1644,75.209,74.916
2.2431,74.77,75.443
2.3145,74.475,75.362
2.393,74.289,74.801
2.4793,75.048,74.584
2.5579,75.432,74.661
2.6284,75.464,74.82
2.7068,74.801,74.934
2.7941,74.684,75.044
2.8728,74.437,75.461
2.9422,74.719,75.429
3.0207,74.938,75.232
3.1089,75.558,75.718
3.1876,75.257,75.883
3.256,74.758,74.778
3.3345,74.352,73.895
3.4237,74.962,74.345
3.5024,75.24,74.938
3.5699,75.064,74.826
3.6483,74.397,75.15
3.7386,74.533,75.881
3.8172,74.64,75.664
3.8837,74.861,74.637
3.9622,74.711,74.359
4.0534,75.144,74.95
4.1321,75.179,75.447
4.1975,75.365,75.026
4.276,75.291,74.567
4.3682,75.586,75.1
4.4469,75.06,75.546
4.5114,74.375,75.269
4.5898,73.813,75.117
4.683,74.43,74.639
4.7617,74.942,74.188
4.8252,75.322,75.059
4.9037,75.179,75.906
4.9979,75.417,75.452
5.0765,75.082,74.862
5.1391,74.769,74.864
5.2175,74.404,74.848
5.3127,74.871,74.965
5.3914,74.956,74.97
5.4529,74.956,74.793
5.5313,74.75,75.015
5.6275,75.232,75.413
5.7062,75.252,75.572
5.7667,74.968,75.223
5.8452,74.327,74.581
5.9423,74.573,74.597
6.021,74.791,75.083
6.0806,75.156,75.354
6.159,75.08,75.51
6.2572,75.351,75.193


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_184.csv <==
x,qOut,qIn
0.039338,74.809,75.419
0.11769,74.471,75.14
0.19614,74.12,74.508
0.27549,74.771,74.791
0.35416,75.222,75.587
0.43153,75.457,75.614
0.50998,75.007,75.343
0.59031,74.981,75.248
0.66899,74.649,74.319
0.74536,74.777,73.564
0.82382,74.915,74.59
0.90514,75.555,76.085
0.98381,75.328,75.835
1.0592,74.832,74.985
1.1377,74.305,74.981
1.22,74.745,75.003
1.2986,74.92,74.708
1.373,74.858,74.767
1.4515,74.551,75.188
1.5348,75.104,75.702
1.6135,75.452,75.705
1.6869,75.483,74.715
1.7653,74.704,73.963
1.8496,74.417,74.718
1.9283,74.074,75.697
2.0007,74.413,75.082
2.0792,74.831,74.573
2.1644,75.744,75.031
2.2431,75.733,75.067
2.3145,75.198,74.855
2.393,74.354,75.149
2.4793,74.536,75.481
2.5579,74.802,75.354
2.6284,75.194,75.031
2.7068,75.122,75.161
2.7941,75.365,75.31
2.8728,74.926,74.628
2.9422,74.555,74.121
3.0207,74.279,74.759
3.1089,74.921,75.815
3.1876,75.149,75.415
3.256,75.073,74.265
3.3345,74.584,74.585
3.4237,74.829,75.751
3.5024,74.883,75.825
3.5699,75.022,74.755
3.6483,74.9,74.102
3.7386,75.367,74.812
3.8172,75.321,75.63
3.8837,75.104,75.179
3.9622,74.53,74.967
4.0534,74.689,75.777
4.1321,74.64,75.625
4.1975,74.781,74.482
4.276,74.687,74.342
4.3682,75.138,74.746
4.4469,75.016,74.92
4.5114,74.918,74.99
4.5898,74.727,75.071
4.683,75.218,75.272
4.7617,75.143,75.329
4.8252,74.8,75.151
4.9037,74.29,75.026
4.9979,74.764,75.058
5.0765,75.134,75.033
5.1391,75.453,75.02
5.2175,75.245,74.795
5.3127,75.38,74.251
5.3914,74.918,74.703
5.4529,74.521,75.717
5.5313,74.147,75.848
5.6275,74.703,75.293
5.7062,74.951,74.519
5.7667,75.092,74.41
5.8452,74.848,75.165
5.9423,75.185,75.824
6.021,75.104,75.723
6.0806,75.056,74.992
6.159,74.777,74.318
6.2572,75.07,74.587


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_185.csv <==
x,qOut,qIn
0.039338,74.687,75.383
0.11769,74.565,75
0.19614,74.278,75.279
0.27549,74.791,75.346
0.35416,75.023,74.798
0.43153,75.284,74.644
0.50998,75.108,74.979
0.59031,75.351,75.252
0.66899,75.031,74.905
0.74536,74.847,74.401
0.82382,74.596,74.69
0.90514,75.014,75.678
0.98381,74.863,75.627
1.0592,74.641,75.071
1.1377,74.395,75.334
1.22,75.034,75.516
1.2986,75.304,74.812
1.373,75.27,74.082
1.4515,74.762,74.345
1.5348,74.916,75.278
1.6135,74.839,75.971
1.6869,74.852,75.664
1.7653,74.564,74.697
1.8496,74.865,74.412
1.9283,74.729,74.811
2.0007,74.704,74.822
2.0792,74.633,74.968
2.1644,75.345,75.597
2.2431,75.594,75.317
2.3145,75.522,74.31
2.393,74.834,74.442
2.4793,74.691,75.54
2.5579,74.339,76.223
2.6284,74.425,75.614
2.7068,74.617,74.532
2.7941,75.475,74.173
2.8728,75.592,74.9
2.9422,75.156,75.363
3.0207,74.311,75.228
3.1089,74.456,75.102
3.1876,74.733,75.047
3.256,75.143,74.924
3.3345,74.975,74.871
3.4237,75.106,74.871
3.5024,74.682,75.074
3.5699,74.617,75.102
3.6483,74.736,75.16
3.7386,75.569,75.504
3.8172,75.631,75.437
3.8837,75.11,74.913
3.9622,74.274,74.425
4.0534,74.5,74.473
4.1321,74.846,74.833
4.1975,75.202,74.812
4.276,74.996,75.038
4.3682,75.173,75.839
4.4469,74.866,75.901
4.5114,74.717,74.814
4.5898,74.463,74.11
4.683,74.953,74.58
4.7617,75.02,75.781
4.8252,75.115,76.067
4.9037,74.98,75.095
4.9979,75.363,74.25
5.0765,75.088,75.166
5.1391,74.593,75.681
5.2175,73.997,74.511
5.3127,74.437,73.88
5.3914,74.8,75.11
5.4529,75.214,75.673
5.5313,75.2,75.315
5.6275,75.507,75.397
5.7062,75.083,75.254
5.7667,74.629,74.712
5.8452,74.304,74.756
5.9423,75.011,75.315
6.021,75.404,75.377
6.0806,75.439,74.493
6.159,74.899,74.294
6.2572,74.924,75.214


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_186.csv <==
x,qOut,qIn
0.039338,75.349,75.304
0.11769,74.956,75.192
0.19614,74.455,75.042
0.27549,74.837,75.322
0.35416,74.931,75.047
0.43153,74.872,73.978
0.50998,74.544,74.175
0.59031,74.991,76.067
0.66899,75.159,76.602
0.74536,75.179,74.869
0.82382,74.707,74.129
0.90514,74.814,75.049
0.98381,74.639,75.433
1.0592,74.686,74.944
1.1377,74.623,74.722
1.22,75.233,74.699
1.2986,75.327,74.745
1.373,75.213,74.867
1.4515,74.621,75.199
1.5348,74.652,75.647
1.6135,74.45,75.212
1.6869,74.639,74.372
1.7653,74.855,74.604
1.8496,75.646,75.401
1.9283,75.626,75.554
2.0007,75.168,75.575
2.0792,74.513,75.581
2.1644,74.817,74.796
2.2431,74.99,73.942
2.3145,74.909,74.54
2.393,74.357,75.418
2.4793,74.587,75.603
2.5579,74.769,75.152
2.6284,75.147,75.049
2.7068,75.049,75.28
2.7941,75.241,75.034
2.8728,74.77,74.587
2.9422,74.532,74.574
3.0207,74.519,75.076
3.1089,75.398,75.767
3.1876,75.703,75.333
3.256,75.414,74.574
3.3345,74.504,74.708
3.4237,74.403,75.105
3.5024,74.418,75.053
3.5699,74.808,74.902
3.6483,74.959,75.287
3.7386,75.534,75.647
3.8172,75.375,74.512
3.8837,75.005,73.798
3.9622,74.406,74.79
4.0534,74.669,75.718
4.1321,74.755,75.813
4.1975,74.959,75.581
4.276,74.903,75.108
4.3682,75.332,75.016
4.4469,75.103,74.973
4.5114,74.726,74.546
4.5898,74.313,74.656
4.683,74.88,75.142
4.7617,75.22,74.857
4.8252,75.299,74.472
4.9037,74.736,74.997
4.9979,74.676,75.956
5.0765,74.379,75.987
5.1391,74.493,74.87
5.2175,74.672,74.251
5.3127,75.538,74.927
5.3914,75.731,75.531
5.4529,75.487,74.962
5.5313,74.776,74.491
5.6275,74.811,74.815
5.7062,74.72,75.33
5.7667,74.716,75.413
5.8452,74.393,75.229
5.9423,74.732,74.829
6.021,74.759,74.686
6.0806,74.989,74.809
6.159,75.025,74.932
6.2572,75.547,75.116


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_187.csv <==
x,qOut,qIn
0.039338,75.4,75.089
0.11769,75.55,75.233
0.19614,75.179,75.364
0.27549,75.233,75.404
0.35416,74.795,75.239
0.43153,74.446,74.796
0.50998,74.099,74.576
0.59031,74.708,75.007
0.66899,75.071,75.605
0.74536,75.393,75.43
0.82382,75.171,74.95
0.90514,75.247,74.823
0.98381,74.699,74.817
1.0592,74.363,74.937
1.1377,74.201,75.378
1.22,74.97,75.26
1.2986,75.288,74.143
1.373,75.357,73.978
1.4515,74.964,75.258
1.5348,75.115,76.358
1.6135,74.862,75.936
1.6869,74.736,74.471
1.7653,74.592,73.864
1.8496,75.206,74.933
1.9283,75.299,75.841
2.0007,75.084,75.468
2.0792,74.576,75.008
2.1644,74.9,74.737
2.2431,75.041,74.536
2.3145,75.006,74.569
2.393,74.407,75.009
2.4793,74.465,75.461
2.5579,74.434,75.432
2.6284,74.89,75.196
2.7068,75.166,75.036
2.7941,75.698,75.02
2.8728,75.211,75.378
2.9422,74.56,75.428
3.0207,74.192,74.864
3.1089,75.009,74.746
3.1876,75.534,75.117
3.256,75.416,74.681
3.3345,74.558,74.259
3.4237,74.443,74.988
3.5024,74.458,75.526
3.5699,74.847,75.191
3.6483,74.933,75.452
3.7386,75.428,75.691
3.8172,75.248,75.067
3.8837,75.031,74.344
3.9622,74.694,74.301
4.0534,75.142,75.186
4.1321,75.197,75.837
4.1975,75.093,74.996
4.276,74.61,74.22
4.3682,74.764,74.86
4.4469,74.595,75.791
4.5114,74.544,75.185
4.5898,74.411,74.368
4.683,75.087,75.133
4.7617,75.382,75.791
4.8252,75.505,74.587
4.9037,75.064,73.882
4.9979,75.067,74.705
5.0765,74.664,76
5.1391,74.567,75.823
5.2175,74.516,74.946
5.3127,75.161,75.13
5.3914,75.171,75.477
5.4529,74.919,74.759
5.5313,74.459,74.392
5.6275,74.877,74.712
5.7062,75.085,74.598
5.7667,75.2,74.96
5.8452,74.843,76.037
5.9423,74.971,75.807
6.021,74.661,74.697
6.0806,74.498,74.415
6.159,74.344,74.569
6.2572,75.062,74.909


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_188.csv <==
x,qOut,qIn
0.039338,75.099,75.376
0.11769,74.943,74.885
0.19614,74.572,75.299
0.27549,74.919,75.405
0.35416,74.885,73.744
0.43153,74.782,73.476
0.50998,74.457,75.468
0.59031,74.918,76.323
0.66899,75.09,75.457
0.74536,75.223,75.237
0.82382,74.931,75.392
0.90514,75.126,75.378
0.98381,74.836,74.711
1.0592,74.679,73.946
1.1377,74.565,74.238
1.22,75.258,75.555
1.2986,75.432,76.027
1.373,75.141,74.867
1.4515,74.292,74.203
1.5348,74.238,74.953
1.6135,74.244,75.891
1.6869,74.637,75.678
1.7653,74.917,74.951
1.8496,75.743,74.519
1.9283,75.864,74.439
2.0007,75.532,74.767
2.0792,74.643,75.59
2.1644,74.5,75.996
2.2431,74.349,75.343
2.3145,74.607,74.519
2.393,74.725,74.497
2.4793,75.32,75.149
2.5579,75.163,75.39
2.6284,74.848,74.687
2.7068,74.538,74.328
2.7941,75.169,74.925
2.8728,75.46,75.28
2.9422,75.248,75.361
3.0207,74.429,75.308
3.1089,74.451,74.689
3.1876,74.626,74.576
3.256,75.162,75.188
3.3345,75.261,75.558
3.4237,75.578,75.536
3.5024,75.089,75.173
3.5699,74.709,74.906
3.6483,74.405,74.734
3.7386,74.908,74.466
3.8172,74.879,74.914
3.8837,74.679,75.602
3.9622,74.4,75.694
4.0534,75,75.383
4.1321,75.266,74.729
4.1975,75.173,74.328
4.276,74.558,74.664
4.3682,74.697,75.409
4.4469,74.787,75.292
4.5114,75.153,74.646
4.5898,75.177,74.755
4.683,75.497,75.369
4.7617,75.006,75.207
4.8252,74.483,74.666
4.9037,74.111,75.002
4.9979,74.827,75.645
5.0765,75.298,75.464
5.1391,75.49,74.798
5.2175,75.029,74.6
5.3127,75,75.148
5.3914,74.627,75.359
5.4529,74.578,74.665
5.5313,74.53,74.469
5.6275,75.146,75.131
5.7062,75.135,75.242
5.7667,74.93,74.896
5.8452,74.519,75.15
5.9423,74.925,75.535
6.021,75.049,75.238
6.0806,75.113,74.556
6.159,74.857,74.582
6.2572,75.203,75.42


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_189.csv <==
x,qOut,qIn
0.039338,75.319,75.045
0.11769,75.411,74.846
0.19614,74.964,74.417
0.27549,75.091,74.875
0.35416,74.934,75.669
0.43153,74.956,75.541
0.50998,74.746,74.902
0.59031,75.061,74.433
0.66899,74.78,74.944
0.74536,74.528,75.389
0.82382,74.33,75.325
0.90514,75.056,75.489
0.98381,75.408,75.595
1.0592,75.406,75.035
1.1377,74.789,74.384
1.22,74.747,74.335
1.2986,74.515,74.642
1.373,74.611,75.034
1.4515,74.647,75.695
1.5348,75.302,75.763
1.6135,75.32,74.93
1.6869,75.044,74.471
1.7653,74.436,74.717
1.8496,74.69,75.202
1.9283,74.856,75.206
2.0007,75.22,74.993
2.0792,75.258,75.193
2.1644,75.601,75.394
2.2431,75.109,75.189
2.3145,74.462,74.749
2.393,73.918,74.384
2.4793,74.528,74.458
2.5579,75.022,75.234
2.6284,75.371,75.713
2.7068,75.144,75.135
2.7941,75.274,74.509
2.8728,74.868,75.335
2.9422,74.608,76.239
3.0207,74.389,75.599
3.1089,75.025,74.368
3.1876,75.233,74.113
3.256,75.26,74.722
3.3345,74.867,75.257
3.4237,75.013,75.269
3.5024,74.721,75.201
3.5699,74.526,75.039
3.6483,74.314,74.914
3.7386,74.918,75.435
3.8172,75.091,75.797
3.8837,75.064,74.837
3.9622,74.778,73.987
4.0534,75.255,74.517
4.1321,75.415,75.368
4.1975,75.291,75.635
4.276,74.591,75.768
4.3682,74.565,75.413
4.4469,74.475,74.444
4.5114,74.76,74.292
4.5898,74.788,74.866
4.683,75.272,75.235
4.7617,75.106,75.529
4.8252,75.046,74.937
4.9037,74.896,74.058
4.9979,75.306,74.851
5.0765,74.988,75.66
5.1391,74.461,75.109
5.2175,74.054,75.076
5.3127,74.825,75.599
5.3914,75.468,75.301
5.4529,75.712,74.545
5.5313,75.098,74.674
5.6275,74.876,75.557
5.7062,74.464,75.441
5.7667,74.591,74.407
5.8452,74.675,74.257
5.9423,75.233,74.91
6.021,74.981,75.614
6.0806,74.617,75.636
6.159,74.291,75.05
6.2572,74.95,74.766


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_190.csv <==
x,qOut,qIn
0.039338,74.566,74.995
0.11769,74.231,75.348
0.19614,74.318,75.414
0.27549,75.333,75.198
0.35416,75.666,74.994
0.43153,75.383,75.174
0.50998,74.557,75.435
0.59031,74.561,75.115
0.66899,74.605,74.541
0.74536,74.876,74.617
0.82382,74.831,75.252
0.90514,75.222,75.736
0.98381,74.973,74.85
1.0592,74.677,74.152
1.1377,74.317,75.031
1.22,74.85,75.809
1.2986,75.092,75.16
1.373,75.21,74.303
1.4515,74.941,74.459
1.5348,75.256,75.566
1.6135,75.158,75.944
1.6869,75.015,75.148
1.7653,74.599,74.625
1.8496,74.893,74.888
1.9283,74.87,75.049
2.0007,74.917,74.71
2.0792,74.696,74.978
2.1644,75.072,75.827
2.2431,74.967,75.414
2.3145,74.897,74.269
2.393,74.626,74.167
2.4793,74.991,74.804
2.5579,74.856,75.067
2.6284,74.745,75.126
2.7068,74.634,75.517
2.7941,75.317,75.925
2.8728,75.484,75.695
2.9422,75.185,74.841
3.0207,74.442,74.32
3.1089,74.598,74.562
3.1876,74.8,74.881
3.256,75.171,74.845
3.3345,75.073,74.949
3.4237,75.266,75.195
3.5024,74.769,75.147
3.5699,74.359,75.193
3.6483,74.04,75.547
3.7386,74.722,75.55
3.8172,75.123,74.99
3.8837,75.457,74.391
3.9622,75.361,74.334
4.0534,75.619,75.167
4.1321,75.168,75.745
4.1975,74.62,74.918
4.276,74.112,74.329
4.3682,74.611,74.988
4.4469,74.865,75.729
4.5114,74.936,75.479
4.5898,74.65,74.847
4.683,75.084,74.242
4.7617,75.25,74.673
4.8252,75.368,75.633
4.9037,74.979,75.628
4.9979,75.04,75.499
5.0765,74.668,75.454
5.1391,74.592,74.386
5.2175,74.516,73.769
5.3127,75.101,74.932
5.3914,75.05,76.293
5.4529,74.869,75.628
5.5313,74.622,74.491
5.6275,75.18,74.669
5.7062,75.284,75.28
5.7667,74.95,74.672
5.8452,74.235,74.336
5.9423,74.52,75.379
6.021,74.93,75.658
6.0806,75.495,74.669
6.159,75.377,74.528
6.2572,75.342,74.801


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_191.csv <==
x,qOut,qIn
0.039338,74.832,75.534
0.11769,74.639,74.264
0.19614,74.335,74.477
0.27549,74.944,75.29
0.35416,75.315,75.255
0.43153,75.513,74.619
0.50998,75.108,74.522
0.59031,75.117,74.97
0.66899,74.716,75.353
0.74536,74.57,75.286
0.82382,74.388,74.92
0.90514,74.953,75.019
0.98381,75.046,75.561
1.0592,75.137,75.174
1.1377,74.996,74.388
1.22,75.407,74.554
1.2986,75.203,75.546
1.373,74.843,75.552
1.4515,74.382,74.806
1.5348,74.792,74.757
1.6135,74.895,74.954
1.6869,74.832,74.605
1.7653,74.475,74.944
1.8496,74.893,75.832
1.9283,75.063,76.258
2.0007,75.199,75.242
2.0792,74.923,73.87
2.1644,75.15,73.944
2.2431,74.895,75.046
2.3145,74.697,75.269
2.393,74.453,74.979
2.4793,75.04,75.359
2.5579,75.238,75.646
2.6284,75.163,74.864
2.7068,74.553,74.45
2.7941,74.619,74.857
2.8728,74.568,75.621
2.9422,74.935,75.792
3.0207,75.19,75.18
3.1089,75.781,74.724
3.1876,75.369,74.669
3.256,74.553,74.405
3.3345,73.805,74.835
3.4237,74.341,75.85
3.5024,74.93,75.133
3.5699,75.37,73.992
3.6483,75.181,74.759
3.7386,75.311,75.852
3.8172,74.899,75.553
3.8837,74.64,74.716
3.9622,74.487,74.467
4.0534,75.221,75.112
4.1321,75.493,75.742
4.1975,75.334,75.61
4.276,74.607,75.198
4.3682,74.614,74.79
4.4469,74.593,74.351
4.5114,74.853,74.31
4.5898,74.773,74.934
4.683,75.125,75.634
4.7617,74.876,75.437
4.8252,74.794,74.871
4.9037,74.685,74.946
4.9979,75.228,75.16
5.0765,75.124,74.982
5.1391,74.822,74.893
5.2175,74.514,74.704
5.3127,75.176,74.645
5.3914,75.54,75.165
5.4529,75.405,75.647
5.5313,74.557,75.692
5.6275,74.416,75.419
5.7062,74.361,74.825
5.7667,74.747,74.289
5.8452,74.886,74.639
5.9423,75.431,75.492
6.021,75.243,75.03
6.0806,74.988,74.282
6.159,74.591,75.189
6.2572,74.928,76.383


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_192.csv <==
x,qOut,qIn
0.039338,74.732,75.175
0.11769,74.32,74.809
0.19614,74.173,74.574
0.27549,74.997,74.787
0.35416,75.325,74.851
0.43153,75.224,74.852
0.50998,74.653,75.228
0.59031,74.816,75.577
0.66899,74.83,75.48
0.74536,74.939,75.026
0.82382,74.747,74.719
0.90514,75.15,74.653
0.98381,75.104,74.591
1.0592,75.096,75.485
1.1377,74.864,76.283
1.22,75.212,74.96
1.2986,75.001,73.51
1.373,74.673,74.358
1.4515,74.208,75.585
1.5348,74.646,75.886
1.6135,74.875,75.264
1.6869,75.143,74.611
1.7653,75.079,74.657
1.8496,75.435,75.394
1.9283,75.102,75.89
2.0007,74.634,75.438
2.0792,74.238,74.727
2.1644,74.902,74.798
2.2431,75.34,74.953
2.3145,75.331,74.306
2.393,74.561,74.277
2.4793,74.429,75.27
2.5579,74.347,75.999
2.6284,74.813,75.569
2.7068,75.048,74.898
2.7941,75.562,74.864
2.8728,75.164,74.965
2.9422,74.743,74.88
3.0207,74.517,74.745
3.1089,75.286,74.732
3.1876,75.612,75.446
3.256,75.372,75.702
3.3345,74.514,75.055
3.4237,74.411,74.668
3.5024,74.345,74.831
3.5699,74.594,75.087
3.6483,74.692,75.378
3.7386,75.396,75.227
3.8172,75.522,74.869
3.8837,75.371,74.671
3.9622,74.75,74.37
4.0534,74.79,74.522
4.1321,74.623,75.723
4.1975,74.679,76.162
4.276,74.62,75.161
4.3682,75.218,74.605
4.4469,75.274,75.184
4.5114,75.102,75.268
4.5898,74.586,74.77
4.683,74.851,74.617
4.7617,74.938,74.904
4.8252,75.116,75.236
4.9037,74.849,75.622
4.9979,74.969,75.778
5.0765,74.527,75.177
5.1391,74.343,74.375
5.2175,74.327,74.226
5.3127,75.185,74.774
5.3914,75.514,75.383
5.4529,75.478,75.254
5.5313,74.958,75.034
5.6275,75.059,75.173
5.7062,74.876,74.729
5.7667,74.728,74.579
5.8452,74.374,75.298
5.9423,74.834,75.506
6.021,75.054,74.918
6.0806,75.366,74.894
6.159,75.213,75.396
6.2572,75.333,75.474


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_193.csv <==
x,qOut,qIn
0.039338,74.986,74.955
0.11769,74.852,74.48
0.19614,74.707,74.808
0.27549,75.33,75.405
0.35416,75.407,75.35
0.43153,75.011,74.787
0.50998,74.217,74.577
0.59031,74.396,75.498
0.66899,74.687,76.339
0.74536,75.173,75.341
0.82382,75.2,74.169
0.90514,75.516,74.251
0.98381,75.121,74.807
1.0592,74.759,74.902
1.1377,74.392,74.968
1.22,74.876,75.174
1.2986,74.963,74.808
1.373,74.926,74.844
1.4515,74.588,75.691
1.5348,74.932,75.679
1.6135,74.917,74.815
1.6869,74.986,74.64
1.7653,74.946,74.971
1.8496,75.509,75.348
1.9283,75.4,75.542
2.0007,74.869,75.189
2.0792,74.126,74.688
2.1644,74.426,74.727
2.2431,74.743,74.945
2.3145,74.973,75.25
2.393,74.699,75.626
2.4793,75.001,75.15
2.5579,75.014,74.252
2.6284,75.163,74.64
2.7068,74.948,75.571
2.7941,75.194,75.571
2.8728,74.891,74.665
2.9422,74.789,74.75
3.0207,74.712,75.301
3.1089,75.315,74.785
3.1876,75.252,74.433
3.256,74.883,75.169
3.3345,74.382,75.707
3.4237,74.854,75.696
3.5024,75.162,75.1
3.5699,75.236,74.836
3.6483,74.735,75.084
3.7386,74.819,74.94
3.8172,74.696,74.192
3.8837,74.864,74.621
3.9622,74.839,75.751
4.0534,75.291,75.913
4.1321,75.042,75.214
4.1975,74.682,74.397
4.276,74.239,73.981
4.3682,74.721,74.752
4.4469,74.964,75.815
4.5114,75.197,75.827
4.5898,75.12,75.424
4.683,75.519,75.195
4.7617,75.265,74.888
4.8252,74.756,74.407
4.9037,74.1,74.371
4.9979,74.484,75.15
5.0765,74.839,75.589
5.1391,75.266,74.809
5.2175,75.166,74.52
5.3127,75.29,75.333
5.3914,74.675,75.656
5.4529,74.229,75.275
5.5313,74.111,75.047
5.6275,75.098,74.635
5.7062,75.704,74.103
5.7667,75.794,74.715
5.8452,75.071,75.904
5.9423,74.834,75.947
6.021,74.475,74.932
6.0806,74.58,74.597
6.159,74.583,74.954
6.2572,75.121,75.302


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_194.csv <==
x,qOut,qIn
0.039338,75.635,74.638
0.11769,75.369,74.497
0.19614,74.642,75.331
0.27549,74.652,76.091
0.35416,74.542,75.486
0.43153,74.656,74.755
0.50998,74.629,74.768
0.59031,75.259,74.848
0.66899,75.368,74.454
0.74536,75.239,74.809
0.82382,74.686,75.931
0.90514,74.808,75.8
0.98381,74.695,74.709
1.0592,74.699,74.718
1.1377,74.423,75.009
1.22,74.792,74.992
1.2986,74.782,75.388
1.373,74.978,75.342
1.4515,75.057,74.483
1.5348,75.623,74.402
1.6135,75.38,75.412
1.6869,74.768,75.67
1.7653,74.089,75.109
1.8496,74.549,74.893
1.9283,75.008,75.161
2.0007,75.357,75.023
2.0792,75.104,74.793
2.1644,75.227,74.765
2.2431,74.876,75.238
2.3145,74.747,75.815
2.393,74.603,75.375
2.4793,75.139,74.391
2.5579,75.066,74.094
2.6284,74.782,74.611
2.7068,74.359,75.542
2.7941,74.867,76.008
2.8728,75.172,75.288
2.9422,75.334,74.547
3.0207,74.96,74.619
3.1089,75.052,75.004
3.1876,74.735,75.468
3.256,74.635,75.632
3.3345,74.578,75.04
3.4237,75.277,74.56
3.5024,75.407,74.879
3.5699,75.08,75.029
3.6483,74.267,74.999
3.7386,74.346,74.919
3.8172,74.528,74.38
3.8837,75.056,74.802
3.9622,75.203,76.135
4.0534,75.575,76.394
4.1321,75.083,74.83
4.1975,74.627,73.904
4.276,74.377,74.665
4.3682,75.109,75.55
4.4469,75.385,75.12
4.5114,75.221,74.725
4.5898,74.632,75.024
4.683,74.804,75.129
4.7617,74.813,74.701
4.8252,74.76,74.487
4.9037,74.354,74.79
4.9979,74.725,75.658
5.0765,74.945,76.105
5.1391,75.358,75.381
5.2175,75.315,74.774
5.3127,75.499,74.962
5.3914,74.896,74.951
5.4529,74.466,74.555
5.5313,74.302,74.585
5.6275,75.079,75.085
5.7062,75.307,75.513
5.7667,75.068,75.425
5.8452,74.393,75.279
5.9423,74.535,75.005
6.021,74.606,74.595
6.0806,74.84,74.559
6.159,74.894,74.973
6.2572,75.554,75.167


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_195.csv <==
x,qOut,qIn
0.039338,74.188,74.601
0.11769,74.259,74.757
0.19614,74.545,74.915
0.27549,75.541,75.177
0.35416,75.775,74.994
0.43153,75.511,74.5
0.50998,74.763,74.684
0.59031,74.761,75.259
0.66899,74.644,75.69
0.74536,74.641,75.601
0.82382,74.444,75.052
0.90514,74.998,74.944
0.98381,75.216,75.122
1.0592,75.334,74.865
1.1377,74.931,74.874
1.22,75.016,75.232
1.2986,74.73,74.811
1.373,74.708,74.518
1.4515,74.55,75.32
1.5348,74.967,75.594
1.6135,74.784,74.295
1.6869,74.654,74.124
1.7653,74.556,75.656
1.8496,75.284,76.272
1.9283,75.518,74.957
2.0007,75.386,74.375
2.0792,74.809,74.955
2.1644,74.937,75.448
2.2431,74.86,74.722
2.3145,74.848,74.428
2.393,74.589,75.235
2.4793,74.993,75.7
2.5579,74.987,75.582
2.6284,74.91,75.06
2.7068,74.504,74.396
2.7941,74.794,74.614
2.8728,74.799,75.299
2.9422,74.97,75.231
3.0207,74.937,75.166
3.1089,75.415,75.477
3.1876,75.22,74.717
3.256,74.851,73.998
3.3345,74.339,74.711
3.4237,74.724,75.322
3.5024,74.883,75.435
3.5699,75.055,75.659
3.6483,74.951,75.544
3.7386,75.366,74.988
3.8172,75.167,74.223
3.8837,74.759,74.533
3.9622,74.263,75.609
4.0534,74.785,75.902
4.1321,75.18,75.025
4.1975,75.388,74.198
4.276,74.908,74.344
4.3682,74.816,75.155
4.4469,74.382,75.188
4.5114,74.378,74.836
4.5898,74.522,75.045
4.683,75.421,75.272
4.7617,75.669,75.129
4.8252,75.411,75.344
4.9037,74.607,75.73
4.9979,74.622,75.454
5.0765,74.69,74.647
5.1391,75.066,74.05
5.2175,75.03,74.128
5.3127,75.266,75.266
5.3914,74.751,76.217
5.4529,74.416,75.802
5.5313,74.268,74.946
5.6275,74.998,74.58
5.7062,75.184,74.953
5.7667,75.008,75.195
5.8452,74.57,74.767
5.9423,75.045,74.403
6.021,75.393,74.974
6.0806,75.556,75.792
6.159,74.961,75.777
6.2572,74.719,74.986


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_196.csv <==
x,qOut,qIn
0.039338,74.624,74.75
0.11769,74.41,75.032
0.19614,74.268,75.586
0.27549,74.996,75.207
0.35416,75.276,74.233
0.43153,75.356,74.445
0.50998,75.07,75.493
0.59031,75.355,75.957
0.66899,75.168,75.529
0.74536,74.875,74.835
0.82382,74.423,74.31
0.90514,74.82,74.62
0.98381,74.953,75.185
1.0592,74.982,75.255
1.1377,74.664,75.378
1.22,75.019,75.464
1.2986,75.056,74.649
1.373,75.032,73.997
1.4515,74.564,74.754
1.5348,74.723,75.921
1.6135,74.63,75.877
1.6869,74.915,75.145
1.7653,75.084,74.628
1.8496,75.622,74.182
1.9283,75.221,74.539
2.0007,74.557,75.166
2.0792,74.053,75.198
2.1644,74.76,75.439
2.2431,75.339,75.917
2.3145,75.501,75.534
2.393,74.857,74.847
2.4793,74.686,74.848
2.5579,74.378,74.761
2.6284,74.619,74.469
2.7068,74.909,74.791
2.7941,75.68,75.334
2.8728,75.514,75.283
2.9422,74.829,74.747
3.0207,73.975,74.773
3.1089,74.279,75.191
3.1876,74.698,75.139
3.256,75.14,75.034
3.3345,75.176,75.264
3.4237,75.66,75.506
3.5024,75.551,74.924
3.5699,75.201,74.413
3.6483,74.507,75.116
3.7386,74.619,75.67
3.8172,74.603,75.05
3.8837,74.777,74.362
3.9622,74.701,74.372
4.0534,75.149,75.26
4.1321,75.008,76.345
4.1975,74.808,75.697
4.276,74.504,74.26
4.3682,75.031,74.351
4.4469,75.21,75.235
4.5114,75.204,75.054
4.5898,74.782,74.765
4.683,75.013,75.2
4.7617,74.96,75.396
4.8252,74.999,74.814
4.9037,74.702,74.688
4.9979,74.927,75.458
5.0765,74.658,75.633
5.1391,74.605,74.207
5.2175,74.65,73.633
5.3127,75.441,75.098
5.3914,75.571,75.888
5.4529,75.172,75.053
5.5313,74.401,74.773
5.6275,74.587,75.443
5.7062,74.819,76.061
5.7667,75.061,75.257
5.8452,74.813,74.214
5.9423,75.082,74.551
6.021,74.982,75.257
6.0806,75.032,75.168
6.159,74.775,75.033
6.2572,74.989,74.968


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_197.csv <==
x,qOut,qIn
0.039338,75.073,74.464
0.11769,75.274,75.039
0.19614,74.956,75.753
0.27549,75.112,75.525
0.35416,74.842,74.89
0.43153,74.735,75.178
0.50998,74.555,75.559
0.59031,75.072,75.133
0.66899,75.055,74.64
0.74536,74.911,74.701
0.82382,74.623,74.788
0.90514,75.112,75.22
0.98381,75.196,75.593
1.0592,74.959,74.916
1.1377,74.322,74.52
1.22,74.541,75.41
1.2986,74.735,75.579
1.373,75.1,74.813
1.4515,75.089,74.617
1.5348,75.499,74.606
1.6135,75.295,75.1
1.6869,75.054,75.437
1.7653,74.602,75.021
1.8496,74.871,74.823
1.9283,74.774,74.688
2.0007,74.769,74.666
2.0792,74.616,75.157
2.1644,75.131,75.758
2.2431,75.131,75.815
2.3145,75.042,75.063
2.393,74.754,74.467
2.4793,75.136,74.979
2.5579,75.029,75.709
2.6284,74.751,75.021
2.7068,74.341,74.099
2.7941,74.836,74.337
2.8728,75.093,75.068
2.9422,75.1,75.292
3.0207,74.559,75.638
3.1089,74.675,76.065
3.1876,74.661,75.128
3.256,74.968,73.689
3.3345,75.048,73.922
3.4237,75.556,75.384
3.5024,75.322,75.948
3.5699,75.011,75.421
3.6483,74.645,75.131
3.7386,75.039,75.354
3.8172,74.931,74.893
3.8837,74.528,74.192
3.9622,73.989,74.779
4.0534,74.55,75.668
4.1321,75.137,75.113
4.1975,75.673,74.349
4.276,75.405,74.724
4.3682,75.215,75.209
4.4469,74.39,74.935
4.5114,74.106,74.897
4.5898,74.263,75.394
4.683,75.361,75.879
4.7617,75.79,75.583
4.8252,75.638,74.637
4.9037,74.856,74.271
4.9979,74.765,74.778
5.0765,74.625,75.175
5.1391,74.773,74.997
5.2175,74.696,74.998
5.3127,75.124,75.461
5.3914,74.931,75.554
5.4529,74.678,74.754
5.5313,74.307,74.128
5.6275,74.812,74.89
5.7062,75.056,76.018
5.7667,75.302,75.24
5.8452,75.177,74.158
5.9423,75.459,74.675
6.021,75.07,75.823
6.0806,74.594,75.585
6.159,74.142,74.717
6.2572,74.712,74.321


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_198.csv <==
x,qOut,qIn
0.039338,75.249,74.402
0.11769,75.255,73.611
0.19614,74.807,74.984
0.27549,74.934,76.775
0.35416,74.73,75.85
0.43153,74.746,74.191
0.50998,74.701,74.191
0.59031,75.32,74.882
0.66899,75.344,75.328
0.74536,75.091,75.275
0.82382,74.57,74.854
0.90514,74.898,74.893
0.98381,75.045,75.296
1.0592,75.08,75.137
1.1377,74.563,75.028
1.22,74.621,75.33
1.2986,74.468,75.232
1.373,74.787,74.648
1.4515,75.054,74.655
1.5348,75.7,75.277
1.6135,75.357,75.069
1.6869,74.681,74.245
1.7653,74.113,74.528
1.8496,74.717,75.54
1.9283,75.173,75.732
2.0007,75.24,75.147
2.0792,74.746,74.962
2.1644,74.93,75.306
2.2431,74.977,75.287
2.3145,75.118,75.113
2.393,74.874,75.057
2.4793,75.141,74.72
2.5579,74.942,74.487
2.6284,74.819,74.793
2.7068,74.478,75.24
2.7941,74.797,75.263
2.8728,74.695,75.309
2.9422,74.71,75.459
3.0207,74.645,74.963
3.1089,75.284,74.5
3.1876,75.385,74.88
3.256,75.257,75.482
3.3345,74.846,75.528
3.4237,75.164,75.129
3.5024,75.147,74.518
3.5699,74.96,74.109
3.6483,74.394,74.54
3.7386,74.583,75.549
3.8172,74.617,75.842
3.8837,74.878,75.345
3.9622,74.917,75.092
4.0534,75.427,74.935
4.1321,75.235,74.433
4.1975,74.842,74.296
4.276,74.361,75.022
4.3682,74.862,75.95
4.4469,75.188,75.988
4.5114,75.314,75.175
4.5898,74.768,74.65
4.683,74.664,74.829
4.7617,74.285,75.018
4.8252,74.394,74.567
4.9037,74.651,74.29
4.9979,75.584,75.049
5.0765,75.752,75.599
5.1391,75.337,75.083
5.2175,74.407,75.011
5.3127,74.368,75.405
5.3914,74.446,75.014
5.4529,74.854,74.416
5.5313,75.054,74.762
5.6275,75.708,75.624
5.7062,75.611,75.251
5.7667,75.169,74.852
5.8452,74.425,75.51
5.9423,74.548,75.301
6.021,74.561,74.438
6.0806,74.657,74.757
6.159,74.532,75.512
6.2572,75.097,75.64


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_199.csv <==
x,qOut,qIn
0.039338,75.083,75.146
0.11769,74.654,75.025
0.19614,74.2,74.706
0.27549,74.781,74.556
0.35416,75.194,74.808
0.43153,75.417,75.306
0.50998,75.088,75.548
0.59031,75.23,75.235
0.66899,74.973,75.46
0.74536,74.829,75.852
0.82382,74.505,75.046
0.90514,74.885,74.118
0.98381,74.865,74.399
1.0592,74.925,75.02
1.1377,74.778,75.384
1.22,75.191,75.459
1.2986,75.001,74.753
1.373,74.685,74.34
1.4515,74.255,75.149
1.5348,74.722,75.863
1.6135,74.944,75.406
1.6869,75.16,74.579
1.7653,75.111,74.388
1.8496,75.586,75.064
1.9283,75.423,75.803
2.0007,74.922,75.513
2.0792,74.203,74.387
2.1644,74.495,74.025
2.2431,74.786,75.158
2.3145,75.072,75.514
2.393,74.83,75.288
2.4793,75.046,75.662
2.5579,74.849,75.628
2.6284,74.905,74.796
2.7068,74.82,74.369
2.7941,75.26,74.695
2.8728,75.01,75.252
2.9422,74.736,75.144
3.0207,74.527,74.829
3.1089,75.158,74.905
3.1876,75.263,74.695
3.256,74.88,74.833
3.3345,74.161,75.849
3.4237,74.478,76.144
3.5024,74.91,74.878
3.5699,75.451,73.887
3.6483,75.421,74.162
3.7386,75.587,75.05
3.8172,75.012,75.363
3.8837,74.57,75.186
3.9622,74.3,75.213
4.0534,74.945,75.624
4.1321,75.112,75.137
4.1975,74.912,74.376
4.276,74.358,74.643
4.3682,74.7,75.062
4.4469,75.004,75.313
4.5114,75.407,75.598
4.5898,75.228,75.447
4.683,75.236,74.937
4.7617,74.541,74.864
4.8252,74.162,74.86
4.9037,74.097,74.603
4.9979,75.016,74.929
5.0765,75.427,75.832
5.1391,75.483,75.435
5.2175,75.008,74.199
5.3127,75.06,74.11
5.3914,74.748,75.374
5.4529,74.572,75.852
5.5313,74.411,75.325
5.6275,75.118,75.015
5.7062,75.431,75.051
5.7667,75.44,75.061
5.8452,74.841,75.137
5.9423,74.808,74.915
6.021,74.575,74.691
6.0806,74.718,74.924
6.159,74.767,75.218
6.2572,75.31,75.221


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_200.csv <==
x,qOut,qIn
0.039338,75.491,76.233
0.11769,75.365,75.305
0.19614,74.734,74.033
0.27549,74.752,74.41
0.35416,74.572,75.501
0.43153,74.623,75.017
0.50998,74.597,74.442
0.59031,75.267,75.292
0.66899,75.41,75.862
0.74536,75.229,74.96
0.82382,74.506,74.485
0.90514,74.478,74.929
0.98381,74.371,75.379
1.0592,74.704,74.954
1.1377,74.972,74.467
1.22,75.689,75.17
1.2986,75.52,75.902
1.373,74.937,75.332
1.4515,74.215,74.566
1.5348,74.56,74.27
1.6135,74.873,75.17
1.6869,75.104,75.722
1.7653,74.897,75.051
1.8496,75.224,74.647
1.9283,75.121,75.09
2.0007,74.974,75.491
2.0792,74.541,75.357
2.1644,74.824,74.928
2.2431,74.805,74.982
2.3145,74.918,74.93
2.393,74.842,74.48
2.4793,75.329,74.602
2.5579,75.195,75.084
2.6284,74.865,74.869
2.7068,74.38,75.116
2.7941,74.797,76.273
2.8728,75.008,76.073
2.9422,75.108,74.338
3.0207,74.788,73.664
3.1089,75.081,74.562
3.1876,75.046,75.507
3.256,75.092,75.345
3.3345,74.835,74.858
3.4237,75.093,74.65
3.5024,74.804,74.85
3.5699,74.521,75.242
3.6483,74.141,75.766
3.7386,74.657,75.974
3.8172,74.931,75.129
3.8837,75.32,74.193
3.9622,75.343,74.511
4.0534,75.618,75.476
4.1321,75.006,75.3
4.1975,74.355,74.651
4.276,74.027,74.794
4.3682,74.835,75.033
4.4469,75.277,74.812
4.5114,75.142,74.929
4.5898,74.459,75.234
4.683,74.655,75.381
4.7617,74.957,75.116
4.8252,75.449,74.662
4.9037,75.364,74.699
4.9979,75.469,75.255
5.0765,74.864,75.6
5.1391,74.547,75.502
5.2175,74.434,75.222
5.3127,75.125,74.908
5.3914,75.168,74.796
5.4529,74.852,74.663
5.5313,74.314,74.706
5.6275,74.712,75.198
5.7062,74.98,75.28
5.7667,75.172,75.143
5.8452,74.88,75.421
5.9423,75.065,75.207
6.021,74.81,74.299
6.0806,74.711,74.206
6.159,74.609,74.875
6.2572,75.296,75.736


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_201.csv <==
x,qOut,qIn
0.039338,75.205,75.594
0.11769,74.976,75.125
0.19614,74.62,74.177
0.27549,75.081,74.056
0.35416,75.187,75.314
0.43153,75.019,75.786
0.50998,74.356,75.091
0.59031,74.419,74.654
0.66899,74.4,75.262
0.74536,74.712,75.613
0.82382,74.828,75.238
0.90514,75.443,75.191
0.98381,75.383,75.104
1.0592,75.224,74.41
1.1377,74.858,74.407
1.22,75.133,75.311
1.2986,74.894,75.605
1.373,74.546,74.966
1.4515,74.171,74.55
1.5348,74.764,74.751
1.6135,75.114,75.456
1.6869,75.216,75.506
1.7653,74.833,74.806
1.8496,75.102,74.481
1.9283,75.146,75.01
2.0007,75.261,75.491
2.0792,74.92,75.387
2.1644,75.025,75.036
2.2431,74.658,75.247
2.3145,74.601,75.17
2.393,74.57,74.563
2.4793,75.192,74.469
2.5579,75.135,75.275
2.6284,74.871,75.794
2.7068,74.495,75.272
2.7941,74.98,74.788
2.8728,75.134,75.089
2.9422,75.017,74.973
3.0207,74.512,74.704
3.1089,74.802,75.049
3.1876,74.965,74.742
3.256,75.227,74.248
3.3345,75.056,75.114
3.4237,75.263,76.223
3.5024,74.861,75.552
3.5699,74.575,74.357
3.6483,74.355,74.502
3.7386,75.02,75.017
3.8172,75.266,75.032
3.8837,75.268,75.216
3.9622,74.848,75.605
4.0534,75.044,75.887
4.1321,74.903,75.07
4.1975,74.765,73.703
4.276,74.351,73.807
4.3682,74.669,75.246
4.4469,74.71,75.864
4.5114,74.969,75.439
4.5898,75.045,75.178
4.683,75.54,74.969
4.7617,75.21,74.871
4.8252,74.61,74.87
4.9037,74.069,74.869
4.9979,74.72,75.099
5.0765,75.324,75.539
5.1391,75.691,75.438
5.2175,75.216,74.929
5.3127,74.944,74.748
5.3914,74.238,75.101
5.4529,74.099,75.506
5.5313,74.289,75.206
5.6275,75.327,74.581
5.7062,75.686,74.409
5.7667,75.519,74.373
5.8452,74.77,74.735
5.9423,74.738,75.63
6.021,74.652,75.725
6.0806,74.846,75.021
6.159,74.828,74.886
6.2572,75.33,75.312


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_202.csv <==
x,qOut,qIn
0.039338,74.693,74.947
0.11769,74.681,74.984
0.19614,74.485,75.112
0.27549,75.005,75.158
0.35416,75.121,75.278
0.43153,75.208,75.101
0.50998,74.957,74.791
0.59031,75.213,74.908
0.66899,74.921,75.316
0.74536,74.641,75.249
0.82382,74.357,75.017
0.90514,74.959,75.248
0.98381,75.194,74.949
1.0592,75.191,74.296
1.1377,74.752,74.462
1.22,74.967,74.891
1.2986,74.913,75.511
1.373,74.969,75.762
1.4515,74.787,75.081
1.5348,75.187,74.449
1.6135,75.057,74.708
1.6869,74.86,75.282
1.7653,74.521,75.398
1.8496,75.013,75.215
1.9283,75.195,75.83
2.0007,75.24,75.749
2.0792,74.776,74.411
2.1644,74.81,73.893
2.2431,74.467,74.4
2.3145,74.411,74.731
2.393,74.437,75.386
2.4793,75.23,75.784
2.5579,75.437,75.512
2.6284,75.227,75.437
2.7068,74.533,75.152
2.7941,74.633,74.322
2.8728,74.693,74.337
2.9422,75.045,75.383
3.0207,75.193,75.656
3.1089,75.719,74.857
3.1876,75.386,74.224
3.256,74.673,74.939
3.3345,73.847,76.067
3.4237,74.17,76.179
3.5024,74.569,74.929
3.5699,75.083,74.021
3.6483,75.242,74.305
3.7386,75.749,75.193
3.8172,75.467,76.029
3.8837,74.897,75.468
3.9622,74.265,74.057
4.0534,74.676,74.167
4.1321,74.961,75.46
4.1975,75.009,75.533
4.276,74.54,75.049
4.3682,74.78,75.18
4.4469,74.915,75.327
4.5114,75.306,74.866
4.5898,75.227,74.714
4.683,75.361,75.143
4.7617,74.718,75.422
4.8252,74.398,75.124
4.9037,74.421,74.965
4.9979,75.283,75.138
5.0765,75.385,74.792
5.1391,74.894,74.403
5.2175,74.183,74.78
5.3127,74.589,75.288
5.3914,75.076,75.067
5.4529,75.422,74.836
5.5313,75.107,75.285
5.6275,75.176,75.747
5.7062,74.849,75.189
5.7667,74.772,74.484
5.8452,74.642,74.661
5.9423,75.208,75.004
6.021,75.232,75.137
6.0806,75.072,75.235
6.159,74.579,75.189
6.2572,74.784,75.117


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_203.csv <==
x,qOut,qIn
0.039338,75.138,75.167
0.11769,75.549,75.752
0.19614,75.199,75.907
0.27549,75.115,75.22
0.35416,74.579,74.322
0.43153,74.491,74.355
0.50998,74.527,74.852
0.59031,75.247,75.127
0.66899,75.249,75.641
0.74536,75.043,75.555
0.82382,74.685,74.673
0.90514,75.067,74.69
0.98381,74.991,75.457
1.0592,74.647,75.089
1.1377,74.18,74.475
1.22,74.77,75.03
1.2986,75.31,75.363
1.373,75.628,74.864
1.4515,75.099,75.004
1.5348,74.87,75.47
1.6135,74.349,75.191
1.6869,74.44,74.744
1.7653,74.644,75.002
1.8496,75.435,75.094
1.9283,75.409,74.591
2.0007,75.088,74.676
2.0792,74.563,75.337
2.1644,74.883,75.546
2.2431,74.948,75.121
2.3145,74.927,75.062
2.393,74.604,75.202
2.4793,74.98,74.982
2.5579,75.025,74.339
2.6284,75.068,74.479
2.7068,74.828,75.422
2.7941,75.189,75.968
2.8728,75.071,75.304
2.9422,74.866,74.608
3.0207,74.423,74.723
3.1089,74.751,75.086
3.1876,74.801,75.316
3.256,74.928,75.026
3.3345,74.856,74.41
3.4237,75.373,74.733
3.5024,75.305,75.441
3.5699,74.96,75.319
3.6483,74.315,75.355
3.7386,74.555,75.539
3.8172,74.718,75.593
3.8837,75.042,74.865
3.9622,75.029,73.737
4.0534,75.426,74.146
4.1321,75.144,75.69
4.1975,74.82,75.498
4.276,74.466,74.489
4.3682,74.94,74.41
4.4469,74.995,75.231
4.5114,74.809,75.565
4.5898,74.368,75.337
4.683,74.829,75.301
4.7617,75.166,75.824
4.8252,75.509,75.54
4.9037,75.28,74.364
4.9979,75.304,73.911
5.0765,74.677,74.78
5.1391,74.288,75.536
5.2175,74.128,75.78
5.3127,74.89,75.58
5.3914,75.141,74.822
5.4529,75.01,74.174
5.5313,74.458,74.455
5.6275,74.722,75.395
5.7062,74.904,75.745
5.7667,75.289,75.027
5.8452,75.357,74.438
5.9423,75.724,74.954
6.021,75.226,75.854
6.0806,74.508,75.255
6.159,73.904,74.162
6.2572,74.535,74.298


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_204.csv <==
x,qOut,qIn
0.039338,74.734,74.895
0.11769,74.7,74.484
0.19614,74.65,74.564
0.27549,75.235,75.149
0.35416,75.159,75.63
0.43153,74.865,75.719
0.50998,74.399,75.339
0.59031,74.792,74.989
0.66899,74.933,75.416
0.74536,74.975,75.014
0.82382,74.694,73.9
0.90514,75.093,74.253
0.98381,75.15,75.326
1.0592,75.152,75.434
1.1377,74.738,75.201
1.22,74.87,75.106
1.2986,74.608,75.218
1.373,74.552,74.712
1.4515,74.499,74.301
1.5348,75.244,74.909
1.6135,75.514,75.956
1.6869,75.556,75.999
1.7653,75.087,75.264
1.8496,75.08,74.541
1.9283,74.625,74.149
2.0007,74.321,74.513
2.0792,74.087,75.583
2.1644,74.801,76.285
2.2431,75.189,75.163
2.3145,75.393,73.839
2.393,74.994,74.384
2.4793,74.985,75.676
2.5579,74.535,75.497
2.6284,74.426,74.478
2.7068,74.531,74.399
2.7941,75.466,75.404
2.8728,75.763,75.61
2.9422,75.401,74.729
3.0207,74.423,74.676
3.1089,74.364,75.643
3.1876,74.556,75.898
3.256,75.13,74.854
3.3345,75.221,74.104
3.4237,75.473,74.353
3.5024,74.899,74.919
3.5699,74.517,75.012
3.6483,74.345,75.17
3.7386,75.05,75.726
3.8172,75.188,75.417
3.8837,74.986,74.701
3.9622,74.504,75.066
4.0534,74.869,75.531
4.1321,75.042,75.124
4.1975,75.203,74.498
4.276,75.026,74.393
4.3682,75.326,74.957
4.4469,75.017,75.77
4.5114,74.541,75.601
4.5898,74,74.64
4.683,74.503,74.392
4.7617,74.913,75.26
4.8252,75.251,75.528
4.9037,75.089,75.108
4.9979,75.386,75.108
5.0765,75.216,75.276
5.1391,75.106,74.643
5.2175,74.736,74.401
5.3127,74.958,75.415
5.3914,74.701,75.538
5.4529,74.592,74.697
5.5313,74.518,74.803
5.6275,75.204,74.994
5.7062,75.319,74.819
5.7667,75.053,75.012
5.8452,74.47,75.166
5.9423,74.792,75.065
6.021,75.048,75.074
6.0806,75.281,75.258
6.159,74.96,75.242
6.2572,75.061,75.119


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_205.csv <==
x,qOut,qIn
0.039338,74.397,75.275
0.11769,74.638,74.601
0.19614,74.753,74.438
0.27549,75.365,75.38
0.35416,75.234,75.882
0.43153,74.845,75.062
0.50998,74.316,74.479
0.59031,74.75,74.931
0.66899,75.032,75.465
0.74536,75.202,75.105
0.82382,74.902,74.768
0.90514,75.137,75.018
0.98381,74.989,75.107
1.0592,74.929,74.914
1.1377,74.631,75.193
1.22,74.958,75.513
1.2986,74.833,75.07
1.373,74.804,74.178
1.4515,74.685,73.923
1.5348,75.247,74.955
1.6135,75.249,76.553
1.6869,75.024,75.81
1.7653,74.583,73.895
1.8496,74.96,74.198
1.9283,75.061,75.902
2.0007,74.993,75.853
2.0792,74.572,75.076
2.1644,74.915,74.681
2.2431,75.068,74.738
2.3145,75.231,74.89
2.393,74.823,74.907
2.4793,74.799,75.002
2.5579,74.343,75.509
2.6284,74.359,75.458
2.7068,74.558,74.719
2.7941,75.421,74.307
2.8728,75.473,74.646
2.9422,75.047,75.216
3.0207,74.435,75.729
3.1089,74.872,75.933
3.1876,75.281,75.323
3.256,75.444,74.391
3.3345,74.867,74.351
3.4237,74.762,75.31
3.5024,74.478,75.662
3.5699,74.687,74.84
3.6483,74.842,74.47
3.7386,75.458,74.929
3.8172,75.231,75.104
3.8837,74.71,74.747
3.9622,74.087,74.852
4.0534,74.541,75.613
4.1321,74.966,75.825
4.1975,75.419,75.172
4.276,75.329,74.589
4.3682,75.495,74.485
4.4469,74.967,74.439
4.5114,74.608,74.511
4.5898,74.429,75.171
4.683,75.116,75.894
4.7617,75.24,75.737
4.8252,74.967,75.149
4.9037,74.355,75.308
4.9979,74.613,75.398
5.0765,74.774,74.224
5.1391,75.029,74.018
5.2175,75.024,75.053
5.3127,75.515,75.423
5.3914,75.345,75.37
5.4529,74.839,75.281
5.5313,74.078,74.768
5.6275,74.306,74.525
5.7062,74.549,74.928
5.7667,74.934,75.358
5.8452,75.05,75.298
5.9423,75.686,75.126
6.021,75.707,75.189
6.0806,75.38,74.931
6.159,74.57,74.814
6.2572,74.514,75.237


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_206.csv <==
x,qOut,qIn
0.039338,75.089,74.414
0.11769,74.924,74.703
0.19614,74.59,74.79
0.27549,74.988,74.874
0.35416,74.98,75.766
0.43153,74.922,76.091
0.50998,74.653,75.144
0.59031,75.07,74.396
0.66899,75.047,74.577
0.74536,74.855,74.989
0.82382,74.424,75.445
0.90514,74.851,75.549
0.98381,75.095,74.738
1.0592,75.283,74.091
1.1377,74.885,74.649
1.22,74.882,75.63
1.2986,74.456,75.735
1.373,74.437,75.329
1.4515,74.597,75.131
1.5348,75.498,74.766
1.6135,75.684,73.929
1.6869,75.307,74.161
1.7653,74.487,75.458
1.8496,74.607,75.995
1.9283,74.825,75.43
2.0007,75.17,75.406
2.0792,74.927,75.531
2.1644,74.979,75.119
2.2431,74.494,74.262
2.3145,74.428,74.056
2.393,74.617,74.784
2.4793,75.563,75.538
2.5579,75.733,75.264
2.6284,75.212,74.542
2.7068,74.191,74.722
2.7941,74.162,75.716
2.8728,74.356,75.72
2.9422,74.827,74.657
3.0207,75.045,74.331
3.1089,75.743,75.225
3.1876,75.764,76.208
3.256,75.385,75.627
3.3345,74.535,74.573
3.4237,74.488,74.405
3.5024,74.426,74.591
3.5699,74.637,74.853
3.6483,74.598,75.381
3.7386,75.102,75.522
3.8172,75.056,74.717
3.8837,75.026,74.456
3.9622,74.785,75.39
4.0534,75.163,75.794
4.1321,75.02,74.971
4.1975,74.863,74.381
4.276,74.702,74.647
4.3682,75.348,75.503
4.4469,75.492,75.319
4.5114,75.134,74.587
4.5898,74.338,74.892
4.683,74.482,75.359
4.7617,74.728,74.762
4.8252,75.077,74.569
4.9037,74.899,75.306
4.9979,75.136,75.742
5.0765,74.919,75.202
5.1391,74.928,74.69
5.2175,74.769,74.916
5.3127,75.158,75.256
5.3914,74.924,75.135
5.4529,74.716,74.993
5.5313,74.508,74.835
5.6275,75.096,74.93
5.7062,75.187,75.312
5.7667,74.976,75.212
5.8452,74.453,74.817
5.9423,74.765,74.791
6.021,74.917,74.744
6.0806,75.094,75.119
6.159,74.91,75.857
6.2572,75.251,75.26


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_207.csv <==
x,qOut,qIn
0.039338,74.917,75.47
0.11769,74.868,75.125
0.19614,74.659,75.092
0.27549,75.135,74.721
0.35416,75.133,74.071
0.43153,74.972,74.425
0.50998,74.582,75.525
0.59031,75.013,76.301
0.66899,75.194,75.719
0.74536,75.268,74.706
0.82382,74.806,74.493
0.90514,74.83,74.847
0.98381,74.5,75.062
1.0592,74.525,74.912
1.1377,74.643,75.151
1.22,75.426,75.672
1.2986,75.471,75.012
1.373,74.97,74.131
1.4515,74.077,74.582
1.5348,74.208,75.359
1.6135,74.506,74.995
1.6869,75.088,74.774
1.7653,75.332,75.471
1.8496,75.835,75.795
1.9283,75.436,75.192
2.0007,74.772,74.934
2.0792,74.15,75.294
2.1644,74.669,75.363
2.2431,75.094,74.401
2.3145,75.31,73.992
2.393,74.931,74.753
2.4793,74.999,75.702
2.5579,74.68,75.737
2.6284,74.559,74.758
2.7068,74.395,74.149
2.7941,74.994,74.987
2.8728,75.134,76.225
2.9422,75.162,75.85
3.0207,74.939,74.629
3.1089,75.391,74.04
3.1876,75.405,74.244
3.256,75.154,75.085
3.3345,74.451,75.924
3.4237,74.503,75.268
3.5024,74.47,74.414
3.5699,74.763,75.282
3.6483,74.812,75.924
3.7386,75.272,75.261
3.8172,74.994,74.867
3.8837,74.728,74.874
3.9622,74.591,74.544
4.0534,75.327,74.664
4.1321,75.515,75.163
4.1975,75.079,75.419
4.276,74.199,75.455
4.3682,74.347,75.324
4.4469,74.706,74.928
4.5114,75.156,74.534
4.5898,75.014,74.645
4.683,75.25,75.083
4.7617,75.037,75.245
4.8252,75.089,74.961
4.9037,74.947,75.013
4.9979,75.253,75.407
5.0765,74.833,75.177
5.1391,74.445,74.652
5.2175,74.202,74.753
5.3127,74.951,75.34
5.3914,75.335,75.368
5.4529,75.413,74.861
5.5313,74.946,74.886
5.6275,75.005,75.339
5.7062,74.723,74.972
5.7667,74.61,74.841
5.8452,74.439,75.633
5.9423,75.026,75.501
6.021,75.154,74.55
6.0806,75.131,74.338
6.159,74.756,74.704
6.2572,75.02,75.414


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_208.csv <==
x,qOut,qIn
0.039338,75.165,74.796
0.11769,75.329,74.461
0.19614,74.941,75.031
0.27549,75.011,75.401
0.35416,74.696,74.991
0.43153,74.639,74.982
0.50998,74.465,75.023
0.59031,74.922,74.647
0.66899,74.841,74.564
0.74536,74.792,75.349
0.82382,74.677,76.146
0.90514,75.324,75.949
0.98381,75.489,74.599
1.0592,75.37,73.92
1.1377,74.797,74.634
1.22,74.884,75.366
1.2986,74.729,74.979
1.373,74.778,74.778
1.4515,74.703,75.169
1.5348,75.209,75.309
1.6135,75.071,74.931
1.6869,74.69,74.759
1.7653,74.179,75.143
1.8496,74.701,75.582
1.9283,75.161,75.415
2.0007,75.567,74.798
2.0792,75.296,74.474
2.1644,75.241,75.062
2.2431,74.596,75.729
2.3145,74.326,75.395
2.393,74.29,74.672
2.4793,75.084,74.435
2.5579,75.249,74.73
2.6284,75.06,75.133
2.7068,74.548,75.525
2.7941,74.857,75.545
2.8728,74.988,74.422
2.9422,75.137,74.154
3.0207,74.908,75.49
3.1089,75.182,75.839
3.1876,74.946,74.924
3.256,74.797,75.047
3.3345,74.635,75.427
3.4237,75.219,75.021
3.5024,75.251,74.704
3.5699,74.912,74.814
3.6483,74.291,74.766
3.7386,74.633,74.961
3.8172,74.953,75.598
3.8837,75.234,75.775
3.9622,74.917,75.196
4.0534,75.007,74.508
4.1321,74.699,74.278
4.1975,74.723,74.32
4.276,74.74,74.756
4.3682,75.395,75.81
4.4469,75.386,76.41
4.5114,75.133,75.417
4.5898,74.577,74.255
4.683,74.754,74.416
4.7617,74.644,75.452
4.8252,74.634,75.448
4.9037,74.605,74.495
4.9979,75.35,74.26
5.0765,75.58,75.345
5.1391,75.265,75.791
5.2175,74.305,75.438
5.3127,74.168,74.971
5.3914,74.211,74.606
5.4529,74.756,74.751
5.5313,75.119,75.107
5.6275,75.831,74.876
5.7062,75.638,74.781
5.7667,75.104,74.946
5.8452,74.44,74.878
5.9423,74.74,75.312
6.021,74.871,75.519
6.0806,74.838,75.252
6.159,74.487,75.319
6.2572,74.926,75.341


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_209.csv <==
x,qOut,qIn
0.039338,74.999,75.592
0.11769,75.097,74.791
0.19614,74.871,74.28
0.27549,75.24,74.583
0.35416,75.144,75.15
0.43153,74.926,75.538
0.50998,74.492,75.593
0.59031,74.869,75.141
0.66899,74.986,74.426
0.74536,75.025,74.3
0.82382,74.652,75.246
0.90514,74.905,76.241
0.98381,74.855,75.626
1.0592,75.007,74.632
1.1377,74.928,74.666
1.22,75.283,74.905
1.2986,74.907,74.879
1.373,74.464,74.809
1.4515,74.15,74.87
1.5348,74.901,75.096
1.6135,75.384,75.118
1.6869,75.453,75.115
1.7653,74.788,75.319
1.8496,74.69,75.736
1.9283,74.513,75.546
2.0007,74.849,74.47
2.0792,75.098,74.028
2.1644,75.731,74.519
2.2431,75.429,74.577
2.3145,74.825,75.166
2.393,74.212,76.045
2.4793,74.652,75.21
2.5579,74.92,74.347
2.6284,74.951,75.226
2.7068,74.548,75.862
2.7941,74.88,75.273
2.8728,75.042,74.491
2.9422,75.347,74.908
3.0207,75.231,75.726
3.1089,75.38,75.605
3.1876,74.747,74.381
3.256,74.19,73.982
3.3345,73.892,74.959
3.4237,74.695,76.025
3.5024,75.18,75.757
3.5699,75.331,74.669
3.6483,74.935,74.216
3.7386,75.111,74.714
3.8172,74.997,74.766
3.8837,74.985,74.843
3.9622,74.761,75.746
4.0534,75.196,75.986
4.1321,75.189,75.138
4.1975,75.106,74.744
4.276,74.627,74.952
4.3682,74.761,75.045
4.4469,74.571,74.565
4.5114,74.715,74.588
4.5898,74.863,75.327
4.683,75.521,75.832
4.7617,75.301,75.277
4.8252,74.65,74.574
4.9037,73.961,74.658
4.9979,74.47,74.933
5.0765,75.012,75.049
5.1391,75.428,75.097
5.2175,75.288,75.023
5.3127,75.513,75.16
5.3914,75.173,75.466
5.4529,74.784,75.39
5.5313,74.271,74.804
5.6275,74.658,74.505
5.7062,74.84,75.123
5.7667,75.082,75.369
5.8452,74.983,74.946
5.9423,75.332,74.803
6.021,75.052,75.163
6.0806,74.709,75.015
6.159,74.308,74.822
6.2572,74.803,75.364


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_210.csv <==
x,qOut,qIn
0.039338,75.424,76.158
0.11769,75.335,75.031
0.19614,74.679,74.433
0.27549,74.734,74.925
0.35416,74.72,74.97
0.43153,74.903,74.606
0.50998,74.765,75.126
0.59031,75.161,75.741
0.66899,75.066,75.186
0.74536,75.005,74.062
0.82382,74.617,73.944
0.90514,74.804,75.216
0.98381,74.568,75.827
1.0592,74.624,75.333
1.1377,74.785,75.365
1.22,75.61,75.673
1.2986,75.657,75.08
1.373,75.116,74.373
1.4515,74.277,74.663
1.5348,74.523,75.298
1.6135,74.9,75.37
1.6869,75.264,75.065
1.7653,74.972,74.63
1.8496,74.968,74.446
1.9283,74.462,75.161
2.0007,74.289,75.57
2.0792,74.289,75.049
2.1644,75.189,74.83
2.2431,75.607,75.069
2.3145,75.689,74.954
2.393,75.14,74.973
2.4793,75.08,75.37
2.5579,74.726,75.397
2.6284,74.701,74.573
2.7068,74.633,74.061
2.7941,75.168,74.759
2.8728,75.034,75.759
2.9422,74.723,75.936
3.0207,74.32,75.511
3.1089,74.84,74.719
3.1876,75.112,74.643
3.256,75.166,74.844
3.3345,74.719,74.581
3.4237,74.906,74.777
3.5024,74.871,75.758
3.5699,75.047,75.715
3.6483,74.892,75.007
3.7386,75.12,75.177
3.8172,74.667,75.286
3.8837,74.348,74.778
3.9622,74.25,74.4
4.0534,75.159,74.461
4.1321,75.652,75.131
4.1975,75.653,75.171
4.276,74.91,74.943
4.3682,74.714,75.471
4.4469,74.415,75.595
4.5114,74.542,74.725
4.5898,74.602,74.578
4.683,75.297,75.42
4.7617,75.4,75.57
4.8252,75.369,74.713
4.9037,74.976,74.303
4.9979,75.124,74.587
5.0765,74.789,75.614
5.1391,74.486,76.098
5.2175,74.159,75.216
5.3127,74.738,74.273
5.3914,75.02,74.598
5.4529,75.192,75.279
5.5313,74.938,75.344
5.6275,75.223,74.982
5.7062,75.074,74.873
5.7667,75.01,74.985
5.8452,74.751,75.194
5.9423,75.077,75.43
6.021,74.835,74.815
6.0806,74.577,74.057
6.159,74.37,74.588
6.2572,75.089,75.93


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_211.csv <==
x,qOut,qIn
0.039338,75.069,74.934
0.11769,74.906,75.129
0.19614,74.469,75.264
0.27549,74.757,75.451
0.35416,74.744,75.411
0.43153,74.834,74.945
0.50998,74.734,74.775
0.59031,75.247,74.777
0.66899,75.211,74.42
0.74536,75.004,74.531
0.82382,74.553,75.106
0.90514,74.891,75.366
0.98381,74.962,75.638
1.0592,75.004,75.708
1.1377,74.707,75.111
1.22,75.04,74.743
1.2986,74.998,74.672
1.373,75.059,74.633
1.4515,74.944,75.065
1.5348,75.398,75.466
1.6135,75.222,75.005
1.6869,74.808,74.26
1.7653,74.178,74.452
1.8496,74.447,75.663
1.9283,74.572,75.981
2.0007,74.798,75.073
2.0792,74.845,74.779
2.1644,75.5,75.231
2.2431,75.57,75.626
2.3145,75.262,74.685
2.393,74.545,73.685
2.4793,74.666,74.653
2.5579,74.739,76.414
2.6284,74.941,76.128
2.7068,74.719,74.576
2.7941,74.951,73.79
2.8728,74.689,74.467
2.9422,74.634,75.197
3.0207,74.603,75.369
3.1089,75.345,75.567
3.1876,75.555,75.421
3.256,75.462,74.75
3.3345,74.848,74.838
3.4237,74.801,75.51
3.5024,74.462,75.385
3.5699,74.428,74.752
3.6483,74.528,74.453
3.7386,75.387,74.494
3.8172,75.583,75.341
3.8837,75.123,75.869
3.9622,74.161,75.212
4.0534,74.239,74.887
4.1321,74.606,75.081
4.1975,75.218,74.412
4.276,75.26,74.08
4.3682,75.523,75.262
4.4469,75.106,76.339
4.5114,74.916,75.433
4.5898,74.744,74.42
4.683,75.205,74.793
4.7617,74.963,75.34
4.8252,74.533,74.906
4.9037,74.162,74.646
4.9979,74.87,75.189
5.0765,75.379,75.473
5.1391,75.526,74.92
5.2175,74.901,74.777
5.3127,74.719,75.023
5.3914,74.341,74.794
5.4529,74.473,74.652
5.5313,74.679,74.994
5.6275,75.505,75.305
5.7062,75.572,75.22
5.7667,75.239,75.137
5.8452,74.566,75.223
5.9423,74.749,74.919
6.021,74.825,74.699
6.0806,74.958,75.155
6.159,74.776,75.316
6.2572,75.162,75.034


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_212.csv <==
x,qOut,qIn
0.039338,75.099,75.79
0.11769,74.709,74.257
0.19614,74.269,73.903
0.27549,74.796,74.71
0.35416,75.092,74.7
0.43153,75.164,74.79
0.50998,74.735,75.726
0.59031,74.902,75.89
0.66899,74.795,75.288
0.74536,74.843,74.832
0.82382,74.688,74.476
0.90514,75.187,74.608
0.98381,75.227,75.492
1.0592,75.302,75.902
1.1377,75.112,75.258
1.22,75.367,74.493
1.2986,74.904,74.183
1.373,74.305,74.755
1.4515,73.805,75.619
1.5348,74.468,75.722
1.6135,75.029,75.41
1.6869,75.474,74.76
1.7653,75.319,74.17
1.8496,75.428,74.602
1.9283,74.892,75.17
2.0007,74.505,74.977
2.0792,74.347,75.1
2.1644,75.158,75.886
2.2431,75.496,75.842
2.3145,75.273,74.621
2.393,74.429,74.245
2.4793,74.413,75.09
2.5579,74.537,75.608
2.6284,75.059,75.023
2.7068,75.219,74.213
2.7941,75.576,74.359
2.8728,75.019,75.766
2.9422,74.42,76.121
3.0207,73.992,75.037
3.1089,74.668,74.423
3.1876,75.105,74.971
3.256,75.366,75.104
3.3345,75.153,74.918
3.4237,75.399,75.085
3.5024,75.126,75.296
3.5699,74.874,74.943
3.6483,74.527,74.595
3.7386,74.923,75.024
3.8172,74.857,75.592
3.8837,74.669,75.075
3.9622,74.391,74.376
4.0534,75.018,74.511
4.1321,75.364,75.459
4.1975,75.386,75.931
4.276,74.797,75.456
4.3682,74.824,74.749
4.4469,74.717,74.812
4.5114,74.894,75.074
4.5898,74.78,74.958
4.683,75.141,74.875
4.7617,74.918,75.019
4.8252,74.827,74.937
4.9037,74.657,74.842
4.9979,75.122,75.431
5.0765,74.968,75.577
5.1391,74.671,74.788
5.2175,74.348,74.556
5.3127,74.991,74.752
5.3914,75.368,75.051
5.4529,75.451,75.203
5.5313,74.942,75.088
5.6275,74.983,75.16
5.7062,74.772,74.98
5.7667,74.77,74.523
5.8452,74.548,74.818
5.9423,74.947,75.586
6.021,74.882,75.506
6.0806,74.938,74.828
6.159,74.844,75.001
6.2572,75.305,75.981


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_213.csv <==
x,qOut,qIn
0.039338,75.162,75.189
0.11769,74.912,73.97
0.19614,74.571,74.132
0.27549,75.064,75.048
0.35416,75.188,75.387
0.43153,75.102,75.122
0.50998,74.658,75.197
0.59031,74.906,76.008
0.66899,74.859,75.799
0.74536,74.765,74.227
0.82382,74.372,73.989
0.90514,74.753,75.343
0.98381,74.924,75.751
1.0592,75.254,74.937
1.1377,75.178,74.593
1.22,75.374,74.684
1.2986,74.788,74.592
1.373,74.286,74.809
1.4515,74.022,75.458
1.5348,74.848,75.773
1.6135,75.359,75.415
1.6869,75.613,74.836
1.7653,75.278,74.45
1.8496,75.326,74.893
1.9283,74.873,75.562
2.0007,74.611,75.432
2.0792,74.473,74.937
2.1644,75.152,74.325
2.2431,75.258,74.818
2.3145,74.897,75.588
2.393,74.17,75.291
2.4793,74.424,74.798
2.5579,74.766,74.466
2.6284,75.252,74.468
2.7068,75.217,75.201
2.7941,75.445,76.036
2.8728,74.986,75.9
2.9422,74.687,74.927
3.0207,74.509,74.523
3.1089,75.152,75.016
3.1876,75.229,75.065
3.256,74.94,74.386
3.3345,74.398,74.336
3.4237,74.773,75.179
3.5024,75.029,76.075
3.5699,75.115,75.876
3.6483,74.6,74.889
3.7386,74.651,74.492
3.8172,74.522,74.91
3.8837,74.823,74.828
3.9622,75.053,74.777
4.0534,75.752,75.426
4.1321,75.605,75.364
4.1975,75.097,74.61
4.276,74.352,74.742
4.3682,74.511,75.342
4.4469,74.534,75.16
4.5114,74.641,74.765
4.5898,74.647,75.051
4.683,75.382,75.299
4.7617,75.619,74.646
4.8252,75.404,74.414
4.9037,74.619,75.116
4.9979,74.603,75.772
5.0765,74.611,75.469
5.1391,74.911,74.704
5.2175,74.876,74.624
5.3127,75.251,75.403
5.3914,74.988,75.302
5.4529,74.78,74.765
5.5313,74.535,75.22
5.6275,75.077,75.391
5.7062,75.157,74.525
5.7667,75,74.576
5.8452,74.482,75.322
5.9423,74.718,75.142
6.021,74.757,74.425
6.0806,74.946,74.76
6.159,74.882,75.677
6.2572,75.331,76.181


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_214.csv <==
x,qOut,qIn
0.039338,74.694,75.313
0.11769,74.788,74.966
0.19614,74.657,74.877
0.27549,75.073,75.023
0.35416,74.941,74.902
0.43153,74.852,74.667
0.50998,74.601,74.944
0.59031,75.042,75.285
0.66899,75.024,75.013
0.74536,74.992,74.681
0.82382,74.783,75.006
0.90514,75.234,75.793
0.98381,75.167,75.578
1.0592,74.941,74.416
1.1377,74.551,74.23
1.22,74.985,75.496
1.2986,75.1,76.154
1.373,75.019,74.918
1.4515,74.56,73.966
1.5348,74.812,74.728
1.6135,74.821,75.737
1.6869,74.857,75.26
1.7653,74.576,74.655
1.8496,74.952,75.019
1.9283,74.98,75.325
2.0007,75.088,74.872
2.0792,74.884,74.772
2.1644,75.197,75.091
2.2431,74.967,74.781
2.3145,74.833,74.385
2.393,74.668,75.016
2.4793,75.214,75.67
2.5579,75.178,75.231
2.6284,74.874,74.781
2.7068,74.399,75.038
2.7941,74.843,75.39
2.8728,75.094,75.456
2.9422,75.174,75.157
3.0207,74.796,74.932
3.1089,75.017,75.101
3.1876,74.926,74.506
3.256,74.863,74.088
3.3345,74.481,74.882
3.4237,74.761,75.623
3.5024,74.721,75.597
3.5699,74.854,74.94
3.6483,74.782,74.811
3.7386,75.26,75.755
3.8172,75.137,75.855
3.8837,74.961,74.935
3.9622,74.715,74.382
4.0534,75.262,74.074
4.1321,75.361,74.209
4.1975,75.108,75.384
4.276,74.404,76.186
4.3682,74.491,75.732
4.4469,74.52,75.347
4.5114,74.781,74.83
4.5898,74.76,73.805
4.683,75.256,74.059
4.7617,75.182,75.682
4.8252,75.17,76.13
4.9037,75.061,75.399
4.9979,75.501,74.859
5.0765,75.184,74.679
5.1391,74.44,74.688
5.2175,73.658,75.138
5.3127,74.186,75.37
5.3914,74.908,74.817
5.4529,75.657,74.521
5.5313,75.651,75.037
5.6275,75.598,75.574
5.7062,74.654,75.125
5.7667,74.033,74.517
5.8452,73.949,74.807
5.9423,75.028,75.772
6.021,75.622,75.621
6.0806,75.644,74.582
6.159,74.965,74.605
6.2572,74.883,75.293


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_215.csv <==
x,qOut,qIn
0.039338,75.3,74.169
0.11769,75.002,74.471
0.19614,74.489,75.713
0.27549,74.786,76.114
0.35416,74.815,75.122
0.43153,74.863,74.21
0.50998,74.685,74.431
0.59031,75.153,75.259
0.66899,75.142,74.972
0.74536,74.989,74.395
0.82382,74.623,74.796
0.90514,75.054,75.567
0.98381,75.191,75.776
1.0592,75.147,75.053
1.1377,74.622,74.176
1.22,74.769,74.405
1.2986,74.743,75.753
1.373,75.016,76.189
1.4515,75.039,75.636
1.5348,75.436,75.195
1.6135,75.045,74.321
1.6869,74.581,73.82
1.7653,74.137,74.565
1.8496,74.652,75.17
1.9283,74.871,75.433
2.0007,75.022,75.535
2.0792,74.883,75.073
2.1644,75.265,74.721
2.2431,75.037,75.182
2.3145,74.609,75.787
2.393,74.206,75.53
2.4793,74.945,74.606
2.5579,75.604,74.289
2.6284,75.884,74.688
2.7068,75.134,75.253
2.7941,74.654,75.522
2.8728,74.036,75.108
2.9422,74.244,74.88
3.0207,74.59,75.016
3.1089,75.442,75.073
3.1876,75.375,75.217
3.256,75.04,75.403
3.3345,74.619,75.134
3.4237,75.124,74.731
3.5024,75.353,74.499
3.5699,75.249,74.577
3.6483,74.575,75.259
3.7386,74.592,75.74
3.8172,74.542,75.375
3.8837,74.843,75.044
3.9622,74.9,74.977
4.0534,75.366,74.817
4.1321,75.098,74.783
4.1975,74.806,74.845
4.276,74.549,74.973
4.3682,75.159,75.288
4.4469,75.323,75.553
4.5114,75.098,75.306
4.5898,74.415,74.898
4.683,74.537,74.934
4.7617,74.613,74.687
4.8252,74.923,74.228
4.9037,74.987,74.838
4.9979,75.515,75.991
5.0765,75.348,75.524
5.1391,74.967,74.47
5.2175,74.383,74.84
5.3127,74.669,75.535
5.3914,74.759,74.815
5.4529,74.892,74.284
5.5313,74.811,75.095
5.6275,75.357,75.48
5.7062,75.377,75.014
5.7667,75.1,75.131
5.8452,74.417,75.269
5.9423,74.535,74.997
6.021,74.569,74.787
6.0806,74.841,75.221
6.159,74.884,75.706
6.2572,75.422,75.223


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_216.csv <==
x,qOut,qIn
0.039338,74.966,75.006
0.11769,75.235,75.237
0.19614,74.907,74.81
0.27549,75.082,74.976
0.35416,74.944,75.656
0.43153,74.972,75.354
0.50998,74.713,74.54
0.59031,74.989,74.463
0.66899,74.752,75.151
0.74536,74.682,75.287
0.82382,74.644,74.965
0.90514,75.356,75.048
0.98381,75.483,75.088
1.0592,75.2,74.572
1.1377,74.493,74.761
1.22,74.617,75.597
1.2986,74.69,75.972
1.373,74.952,75.347
1.4515,74.921,74.352
1.5348,75.342,74.225
1.6135,75.112,75.103
1.6869,74.767,75.749
1.7653,74.334,75.806
1.8496,74.817,75.262
1.9283,75.056,74.476
2.0007,75.144,74.15
2.0792,74.712,74.591
2.1644,74.834,75.387
2.2431,74.659,75.577
2.3145,74.824,75.142
2.393,74.958,74.844
2.4793,75.589,74.922
2.5579,75.362,75.285
2.6284,74.734,75.135
2.7068,74.101,74.345
2.7941,74.687,74.572
2.8728,75.304,76.051
2.9422,75.637,75.995
3.0207,75.087,74.945
3.1089,74.837,74.714
3.1876,74.323,74.473
3.256,74.411,74.354
3.3345,74.597,75.219
3.4237,75.382,75.473
3.5024,75.385,74.699
3.5699,75.128,74.607
3.6483,74.612,75.18
3.7386,74.845,75.455
3.8172,74.76,75.104
3.8837,74.691,75.13
3.9622,74.562,75.584
4.0534,75.254,75.81
4.1321,75.531,75.013
4.1975,75.393,74.126
4.276,74.645,74.257
4.3682,74.595,75.145
4.4469,74.517,75.281
4.5114,74.762,74.516
4.5898,74.72,74.751
4.683,75.13,76.021
4.7617,74.92,76.202
4.8252,74.765,74.969
4.9037,74.565,74.114
4.9979,75.186,74.319
5.0765,75.398,74.918
5.1391,75.437,75.243
5.2175,75.015,75.314
5.3127,75.092,75.021
5.3914,74.726,75
5.4529,74.489,75.186
5.5313,74.209,75.099
5.6275,74.753,75.013
5.7062,74.917,74.982
5.7667,75.105,74.932
5.8452,75.091,74.759
5.9423,75.579,74.845
6.021,75.335,75.826
6.0806,74.727,75.971
6.159,74.053,74.79
6.2572,74.513,74.235


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_217.csv <==
x,qOut,qIn
0.039338,74.759,74.731
0.11769,74.965,74.679
0.19614,74.912,75.034
0.27549,75.469,75.778
0.35416,75.502,75.647
0.43153,75.155,74.682
0.50998,74.344,74.515
0.59031,74.412,75.576
0.66899,74.55,76.074
0.74536,75.063,75.089
0.82382,75.307,74.277
0.90514,75.783,74.54
0.98381,75.265,74.803
1.0592,74.449,74.809
1.1377,73.75,75.326
1.22,74.305,75.732
1.2986,74.846,75.095
1.373,75.237,74.417
1.4515,75.061,74.787
1.5348,75.292,75.488
1.6135,75.04,75.225
1.6869,74.945,74.616
1.7653,74.847,74.898
1.8496,75.421,75.606
1.9283,75.335,74.937
2.0007,74.831,73.979
2.0792,74.114,74.933
2.1644,74.462,76.304
2.2431,74.86,75.676
2.3145,75.248,74.213
2.393,75.07,73.997
2.4793,75.243,75.168
2.5579,74.889,75.887
2.6284,74.708,75.283
2.7068,74.532,74.594
2.7941,75.123,74.561
2.8728,75.205,75.298
2.9422,75.037,75.705
3.0207,74.506,75.32
3.1089,74.746,74.962
3.1876,74.806,75.042
3.256,75.035,74.747
3.3345,74.958,74.548
3.4237,75.299,75.022
3.5024,74.951,75.344
3.5699,74.625,74.931
3.6483,74.405,74.593
3.7386,75.084,74.987
3.8172,75.298,75.573
3.8837,75.087,75.35
3.9622,74.511,75.002
4.0534,74.838,74.998
4.1321,75.134,74.806
4.1975,75.381,74.843
4.276,75.004,75.363
4.3682,75.023,75.302
4.4469,74.657,74.225
4.5114,74.637,74.141
4.5898,74.551,75.477
4.683,75.067,76.112
4.7617,74.953,75.391
4.8252,74.804,74.955
4.9037,74.59,74.78
4.9979,75.161,74.604
5.0765,75.276,74.81
5.1391,75.122,75.044
5.2175,74.643,74.889
5.3127,74.937,75.168
5.3914,75.003,75.933
5.4529,74.981,75.532
5.5313,74.499,74.8
5.6275,74.649,74.753
5.7062,74.57,74.436
5.7667,74.837,74.527
5.8452,75.005,75.486
5.9423,75.634,75.999
6.021,75.424,75.788
6.0806,74.874,74.986
6.159,74.196,74.102
6.2572,74.53,74.23


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_218.csv <==
x,qOut,qIn
0.039338,74.48,75.044
0.11769,74.491,75.205
0.19614,74.583,75.34
0.27549,75.295,75.026
0.35416,75.252,74.676
0.43153,74.95,74.721
0.50998,74.471,75.036
0.59031,74.845,75.378
0.66899,74.949,75.464
0.74536,74.966,75.691
0.82382,74.707,75.704
0.90514,75.116,74.826
0.98381,75.115,73.746
1.0592,74.968,73.838
1.1377,74.537,75.02
1.22,74.888,76.124
1.2986,75.007,75.798
1.373,75.114,74.914
1.4515,74.765,74.665
1.5348,74.907,74.941
1.6135,74.626,75.48
1.6869,74.61,75.119
1.7653,74.706,74.31
1.8496,75.573,74.837
1.9283,75.81,75.635
2.0007,75.394,75.081
2.0792,74.299,74.726
2.1644,74.073,75.111
2.2431,74.116,75.058
2.3145,74.693,74.641
2.393,75.058,74.877
2.4793,75.748,75.622
2.5579,75.542,76.169
2.6284,75.069,75.295
2.7068,74.49,73.919
2.7941,74.84,74.008
2.8728,74.95,75.183
2.9422,74.902,75.374
3.0207,74.565,74.849
3.1089,74.987,74.906
3.1876,75.128,75.451
3.256,75.117,75.28
3.3345,74.615,74.921
3.4237,74.754,75.252
3.5024,74.69,75.58
3.5699,74.961,74.749
3.6483,75.085,74.289
3.7386,75.605,75.098
3.8172,75.248,75.306
3.8837,74.605,74.604
3.9622,73.995,74.942
4.0534,74.522,75.752
4.1321,74.956,75.387
4.1975,75.172,74.36
4.276,74.852,74.075
4.3682,75.094,74.857
4.4469,75.037,75.802
4.5114,75.113,75.611
4.5898,74.921,74.89
4.683,75.246,74.783
4.7617,74.989,75.062
4.8252,74.704,75.365
4.9037,74.334,75.752
4.9979,74.839,75.452
5.0765,75.052,74.49
5.1391,75.203,74.157
5.2175,74.906,74.814
5.3127,75.045,75.38
5.3914,74.657,75.35
5.4529,74.446,75.168
5.5313,74.368,74.762
5.6275,75.152,74.655
5.7062,75.413,75.323
5.7667,75.243,75.393
5.8452,74.663,74.657
5.9423,74.941,74.574
6.021,75.173,75.687
6.0806,75.4,75.636
6.159,74.99,74.601
6.2572,74.937,74.586


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_219.csv <==
x,qOut,qIn
0.039338,75.234,75.538
0.11769,75.405,74.602
0.19614,74.945,74.837
0.27549,74.86,75.715
0.35416,74.375,75.36
0.43153,74.298,74.504
0.50998,74.437,74.595
0.59031,75.43,74.995
0.66899,75.838,75.519
0.74536,75.66,75.492
0.82382,74.702,74.706
0.90514,74.409,74.542
0.98381,74.221,74.89
1.0592,74.605,74.877
1.1377,74.842,75.157
1.22,75.5,75.302
1.2986,75.364,75.067
1.373,75.11,74.972
1.4515,74.704,74.839
1.5348,75.042,74.914
1.6135,74.953,75.033
1.6869,74.783,75.08
1.7653,74.513,75.472
1.8496,75.058,75.862
1.9283,75.212,75.225
2.0007,75.049,74.29
2.0792,74.458,74.584
2.1644,74.653,75.506
2.2431,74.75,75.289
2.3145,74.988,74.531
2.393,74.873,74.664
2.4793,75.217,75.071
2.5579,74.983,74.214
2.6284,74.738,74.246
2.7068,74.392,76.136
2.7941,74.912,76.801
2.8728,75.151,74.98
2.9422,75.355,73.874
3.0207,75.109,74.701
3.1089,75.285,75.744
3.1876,74.904,75.263
3.256,74.684,74.593
3.3345,74.537,74.638
3.4237,75.133,74.901
3.5024,75.1,75.23
3.5699,74.658,75.325
3.6483,73.989,75.192
3.7386,74.391,75.348
3.8172,74.859,75.244
3.8837,75.4,74.754
3.9622,75.381,74.849
4.0534,75.582,75.259
4.1321,75.058,74.773
4.1975,74.683,74.321
4.276,74.455,74.956
4.3682,75.064,75.701
4.4469,75.104,75.47
4.5114,74.819,74.872
4.5898,74.346,74.6
4.683,74.822,74.85
4.7617,75.15,75.459
4.8252,75.323,75.287
4.9037,74.998,74.553
4.9979,75.198,74.533
5.0765,75.017,75.475
5.1391,74.869,75.73
5.2175,74.459,75.135
5.3127,74.756,74.992
5.3914,74.738,74.968
5.4529,74.874,74.387
5.5313,74.806,74.401
5.6275,75.281,75.068
5.7062,75.133,75.663
5.7667,74.884,75.953
5.8452,74.522,75.779
5.9423,74.958,74.936
6.021,75.005,74.057
6.0806,74.861,73.993
6.159,74.477,74.839
6.2572,74.952,75.906


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_220.csv <==
x,qOut,qIn
0.039338,75.025,74.879
0.11769,74.975,75.317
0.19614,74.647,75.398
0.27549,75.069,74.966
0.35416,75.195,74.812
0.43153,75.117,75.031
0.50998,74.515,75.235
0.59031,74.617,75.131
0.66899,74.638,74.743
0.74536,75.074,74.615
0.82382,75.24,75.05
0.90514,75.636,75.468
0.98381,75.069,75.53
1.0592,74.455,75.179
1.1377,74.104,74.698
1.22,74.857,74.939
1.2986,75.259,75.182
1.373,75.235,74.848
1.4515,74.723,74.819
1.5348,74.923,75.112
1.6135,74.949,75.105
1.6869,74.993,74.845
1.7653,74.643,74.917
1.8496,74.878,75.375
1.9283,74.753,75.927
2.0007,74.829,75.66
2.0792,74.793,74.679
2.1644,75.362,74.301
2.2431,75.301,74.919
2.3145,75.011,74.657
2.393,74.507,74.135
2.4793,74.846,75.046
2.5579,74.948,75.908
2.6284,74.975,75.267
2.7068,74.62,74.862
2.7941,74.892,75.418
2.8728,74.825,75.596
2.9422,74.904,74.853
3.0207,74.889,74.477
3.1089,75.519,74.613
3.1876,75.533,74.725
3.256,75.131,75.426
3.3345,74.314,75.975
3.4237,74.359,75.085
3.5024,74.405,74.074
3.5699,74.657,74.391
3.6483,74.642,75.112
3.7386,75.208,75.399
3.8172,75.271,75.395
3.8837,75.312,75.644
3.9622,75.053,75.631
4.0534,75.301,74.893
4.1321,74.957,73.967
4.1975,74.542,74.459
4.276,74.161,75.752
4.3682,74.81,76.047
4.4469,75.245,75.207
4.5114,75.397,74.601
4.5898,74.822,74.58
4.683,74.686,75.103
4.7617,74.315,75.376
4.8252,74.455,74.899
4.9037,74.72,74.532
4.9979,75.632,74.858
5.0765,75.767,75.297
5.1391,75.341,75.257
5.2175,74.434,75.012
5.3127,74.454,74.83
5.3914,74.603,74.863
5.4529,75.051,75.419
5.5313,75.134,75.73
5.6275,75.525,74.873
5.7062,75.141,74.05
5.7667,74.748,74.715
5.8452,74.393,75.744
5.9423,74.914,76.162
6.021,75.009,75.245
6.0806,74.89,74.264
6.159,74.525,74.579
6.2572,74.932,74.937


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_221.csv <==
x,qOut,qIn
0.039338,74.376,75.081
0.11769,74.445,74.328
0.19614,74.513,74.731
0.27549,75.197,75.76
0.35416,75.224,75.844
0.43153,75.157,75.352
0.50998,74.844,74.915
0.59031,75.149,74.317
0.66899,74.95,74.32
0.74536,74.712,75.075
0.82382,74.447,75.37
0.90514,75.058,75.117
0.98381,75.299,74.886
1.0592,75.231,74.82
1.1377,74.637,75.006
1.22,74.701,75.535
1.2986,74.596,75.941
1.373,74.794,75.321
1.4515,74.928,74.249
1.5348,75.61,74.349
1.6135,75.526,75.513
1.6869,74.963,75.567
1.7653,74.147,74.69
1.8496,74.405,74.374
1.9283,74.757,75.038
2.0007,75.094,75.599
2.0792,74.83,75.524
2.1644,74.989,74.785
2.2431,74.768,74.656
2.3145,74.892,75.231
2.393,74.959,75.167
2.4793,75.539,74.731
2.5579,75.32,74.979
2.6284,74.86,75.148
2.7068,74.36,74.88
2.7941,74.825,75.209
2.8728,75.031,75.914
2.9422,74.976,75.321
3.0207,74.544,74.203
3.1089,74.88,74.211
3.1876,75.032,74.902
3.256,75.157,75.198
3.3345,74.831,75.431
3.4237,75.037,75.662
3.5024,74.859,75.348
3.5699,74.822,74.639
3.6483,74.558,74.84
3.7386,74.926,75.447
3.8172,74.844,75.491
3.8837,74.924,74.977
3.9622,74.924,74.304
4.0534,75.464,74.465
4.1321,75.235,75.186
4.1975,74.643,75.201
4.276,73.992,75.149
4.3682,74.491,75.329
4.4469,74.999,74.889
4.5114,75.401,74.508
4.5898,75.199,74.719
4.683,75.36,74.762
4.7617,75.026,75.18
4.8252,74.899,76.111
4.9037,74.741,76.206
4.9979,75.219,75.08
5.0765,75.041,74.059
5.1391,74.636,74.335
5.2175,74.155,74.933
5.3127,74.686,75.265
5.3914,75.067,75.051
5.4529,75.304,74.855
5.5313,74.957,75.244
5.6275,74.996,75.742
5.7062,74.568,75.226
5.7667,74.363,74.423
5.8452,74.294,74.551
5.9423,75.167,75.257
6.021,75.64,75.509
6.0806,75.731,75.087
6.159,75.05,74.782
6.2572,74.811,75.195


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_222.csv <==
x,qOut,qIn
0.039338,75.401,75.189
0.11769,75.189,74.845
0.19614,74.592,75.076
0.27549,74.766,75.123
0.35416,74.763,74.882
0.43153,74.809,74.922
0.50998,74.6,74.947
0.59031,75.045,75.286
0.66899,75.068,75.754
0.74536,75.012,74.803
0.82382,74.633,73.781
0.90514,74.92,74.698
0.98381,74.866,76.045
1.0592,74.908,75.798
1.1377,74.783,74.965
1.22,75.286,74.633
1.2986,75.241,74.815
1.373,74.987,74.969
1.4515,74.465,75.188
1.5348,74.778,75.288
1.6135,74.907,75.229
1.6869,75.107,75.063
1.7653,74.916,74.881
1.8496,75.138,74.759
1.9283,74.752,74.575
2.0007,74.468,74.936
2.0792,74.336,75.675
2.1644,75.155,75.605
2.2431,75.543,74.545
2.3145,75.45,73.969
2.393,74.725,74.563
2.4793,74.699,75.891
2.5579,74.655,76.341
2.6284,74.947,75.346
2.7068,74.979,74.512
2.7941,75.404,74.659
2.8728,75.086,74.895
2.9422,74.659,74.755
3.0207,74.214,74.817
3.1089,74.763,74.803
3.1876,75.108,74.65
3.256,75.277,75.27
3.3345,74.801,76.206
3.4237,74.752,76.097
3.5024,74.377,75.102
3.5699,74.496,74.619
3.6483,74.788,74.513
3.7386,75.721,74.524
3.8172,75.8,74.65
3.8837,75.28,75.251
3.9622,74.429,75.603
4.0534,74.556,74.875
4.1321,74.7,74.752
4.1975,74.748,75.483
4.276,74.363,75.258
4.3682,74.731,74.469
4.4469,74.983,74.536
4.5114,75.479,75.451
4.5898,75.535,75.867
4.683,75.74,75.535
4.7617,75.022,74.807
4.8252,74.356,74.342
4.9037,73.986,74.803
4.9979,74.717,75.35
5.0765,75.091,75.233
5.1391,75.155,75.221
5.2175,74.808,75.254
5.3127,75.083,74.924
5.3914,74.993,74.825
5.4529,74.802,74.877
5.5313,74.378,74.767
5.6275,74.806,75.143
5.7062,75.055,75.116
5.7667,75.34,74.758
5.8452,75.116,75.137
5.9423,75.23,75.444
6.021,74.757,74.745
6.0806,74.535,74.51
6.159,74.47,75.198
6.2572,75.23,75.647


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_223.csv <==
x,qOut,qIn
0.039338,74.94,75.819
0.11769,74.426,75.321
0.19614,74.016,74.715
0.27549,74.76,74.835
0.35416,75.371,75.324
0.43153,75.707,75.123
0.50998,75.282,74.928
0.59031,75.152,75.033
0.66899,74.6,75.064
0.74536,74.406,74.72
0.82382,74.239,74.359
0.90514,74.806,74.913
0.98381,74.845,76.02
1.0592,74.903,75.929
1.1377,74.859,74.844
1.22,75.478,73.994
1.2986,75.501,74.549
1.373,75.17,75.411
1.4515,74.565,75.429
1.5348,74.863,75.259
1.6135,75.047,75.733
1.6869,75.156,75.526
1.7653,74.728,74.511
1.8496,74.789,74.317
1.9283,74.502,74.828
2.0007,74.546,74.775
2.0792,74.66,74.773
2.1644,75.456,75.51
2.2431,75.552,75.669
2.3145,75.124,74.799
2.393,74.274,74.46
2.4793,74.393,74.837
2.5579,74.641,75.136
2.6284,75.135,75.319
2.7068,75.27,75.545
2.7941,75.714,75.019
2.8728,75.356,74.539
2.9422,74.784,75.254
3.0207,74.11,75.789
3.1089,74.448,75.198
3.1876,74.689,74.361
3.256,75,74.467
3.3345,74.959,75.154
3.4237,75.339,75.658
3.5024,75.057,75.084
3.5699,74.704,74.593
3.6483,74.358,75.294
3.7386,74.947,75.78
3.8172,75.216,74.74
3.8837,75.21,74.117
3.9622,74.766,74.684
4.0534,75.018,75.392
4.1321,75.05,75.645
4.1975,75.107,75.318
4.276,74.748,74.671
4.3682,74.923,74.486
4.4469,74.699,74.824
4.5114,74.7,75.301
4.5898,74.642,75.706
4.683,75.265,75.387
4.7617,75.32,74.726
4.8252,75.176,74.851
4.9037,74.665,75.073
4.9979,74.808,75.093
5.0765,74.627,75.489
5.1391,74.638,75.238
5.2175,74.64,74.19
5.3127,75.312,74.096
5.3914,75.329,75.263
5.4529,74.924,75.929
5.5313,74.275,75.816
5.6275,74.653,75.345
5.7062,75.05,74.758
5.7667,75.376,74.426
5.8452,75.056,74.51
5.9423,75.118,74.951
6.021,74.783,74.916
6.0806,74.816,74.531
6.159,74.799,74.959
6.2572,75.274,75.709


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_224.csv <==
x,qOut,qIn
0.039338,75.428,74.842
0.11769,74.989,73.972
0.19614,74.369,74.032
0.27549,74.701,74.916
0.35416,74.902,75.743
0.43153,75.071,75.927
0.50998,74.89,75.607
0.59031,75.245,75.133
0.66899,75.092,74.482
0.74536,74.809,74.228
0.82382,74.356,75.012
0.90514,74.831,75.615
0.98381,75.159,74.881
1.0592,75.443,74.517
1.1377,75.061,75.208
1.22,74.924,75.757
1.2986,74.252,75.304
1.373,74.049,74.574
1.4515,74.199,74.692
1.5348,75.295,75.455
1.6135,75.807,74.749
1.6869,75.764,74.044
1.7653,74.981,75.194
1.8496,74.784,75.972
1.9283,74.522,75.357
2.0007,74.665,74.899
2.0792,74.64,74.763
2.1644,75.148,74.732
2.2431,75.039,74.709
2.3145,74.953,75.164
2.393,74.755,75.704
2.4793,75.246,75.71
2.5579,75.205,74.936
2.6284,74.932,74.227
2.7068,74.377,74.735
2.7941,74.648,75.91
2.8728,74.733,75.313
2.9422,74.942,73.734
3.0207,74.931,73.893
3.1089,75.421,75.285
3.1876,75.225,75.983
3.256,74.757,75.539
3.3345,74.193,74.919
3.4237,74.687,75.018
3.5024,75.114,75.464
3.5699,75.395,75.342
3.6483,75.055,74.994
3.7386,75.149,74.982
3.8172,74.878,74.887
3.8837,74.871,74.743
3.9622,74.653,74.997
4.0534,74.916,75.03
4.1321,74.537,74.814
4.1975,74.318,75.008
4.276,74.294,75.275
4.3682,75.194,75.134
4.4469,75.587,74.706
4.5114,75.517,75.149
4.5898,74.941,75.846
4.683,75.086,75.118
4.7617,75.089,74.077
4.8252,75.125,74.469
4.9037,74.751,75.202
4.9979,74.934,75.538
5.0765,74.742,75.637
5.1391,74.731,75.288
5.2175,74.565,74.598
5.3127,75.031,74.682
5.3914,74.97,75.184
5.4529,74.857,75.007
5.5313,74.603,74.87
5.6275,75.124,75.243
5.7062,75.257,75.538
5.7667,75.157,75.054
5.8452,74.56,74.577
5.9423,74.616,74.917
6.021,74.49,75.041
6.0806,74.72,74.996
6.159,74.873,75.584
6.2572,75.541,75.754


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_225.csv <==
x,qOut,qIn
0.039338,74.867,75.776
0.11769,74.94,75.28
0.19614,74.72,74.543
0.27549,75.106,74.08
0.35416,75.044,74.44
0.43153,74.948,75.389
0.50998,74.69,75.933
0.59031,75.203,75.645
0.66899,75.342,75.123
0.74536,75.192,74.836
0.82382,74.446,74.812
0.90514,74.38,74.908
0.98381,74.282,74.747
1.0592,74.729,74.443
1.1377,75.11,74.721
1.22,75.812,75.584
1.2986,75.454,75.726
1.373,74.628,74.998
1.4515,73.838,74.695
1.5348,74.354,75.226
1.6135,74.975,75.43
1.6869,75.474,75.154
1.7653,75.362,75.189
1.8496,75.544,74.865
1.9283,75.12,74.447
2.0007,74.713,74.475
2.0792,74.229,74.605
2.1644,74.606,75.393
2.2431,74.687,75.949
2.3145,74.834,75.168
2.393,74.786,74.739
2.4793,75.333,75.431
2.5579,75.291,75.456
2.6284,75.05,74.438
2.7068,74.664,74.32
2.7941,75.133,75.348
2.8728,75.299,75.37
2.9422,75.148,74.663
3.0207,74.448,74.997
3.1089,74.451,75.498
3.1876,74.391,75.034
3.256,74.667,74.478
3.3345,74.777,74.639
3.4237,75.434,75.296
3.5024,75.455,75.596
3.5699,75.294,75.111
3.6483,74.814,74.742
3.7386,75.008,74.927
3.8172,74.848,75.278
3.8837,74.725,75.352
3.9622,74.472,75.217
4.0534,74.998,75.08
4.1321,75.145,74.692
4.1975,75.139,74.516
4.276,74.71,75.088
4.3682,74.889,76.022
4.4469,74.742,75.314
4.5114,74.769,73.633
4.5898,74.676,73.871
4.683,75.216,75.516
4.7617,75.176,76.03
4.8252,74.959,75.112
4.9037,74.584,74.506
4.9979,75.056,75.051
5.0765,75.238,75.687
5.1391,75.171,74.925
5.2175,74.613,74.26
5.3127,74.768,75.123
5.3914,74.805,75.603
5.4529,75.076,74.962
5.5313,74.914,74.93
5.6275,75.059,75.112
5.7062,74.535,75.139
5.7667,74.309,75.454
5.8452,74.334,75.527
5.9423,75.232,74.845
6.021,75.516,74.041
6.0806,75.332,74.325
6.159,74.708,75.212
6.2572,74.856,75.78


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_226.csv <==
x,qOut,qIn
0.039338,74.817,74.744
0.11769,74.973,74.758
0.19614,74.901,75.129
0.27549,75.363,75.179
0.35416,75.197,74.825
0.43153,74.769,74.842
0.50998,74.118,75.4
0.59031,74.433,75.835
0.66899,74.7,75.069
0.74536,75.109,74.435
0.82382,75.178,75.067
0.90514,75.617,75.629
0.98381,75.308,74.699
1.0592,74.83,74.049
1.1377,74.301,74.758
1.22,74.723,75.382
1.2986,74.9,75.467
1.373,74.919,75.717
1.4515,74.575,75.704
1.5348,74.931,75.183
1.6135,75.011,74.624
1.6869,75.127,74.203
1.7653,74.926,74.348
1.8496,75.282,75.408
1.9283,75.138,76.022
2.0007,74.971,75.071
2.0792,74.56,73.93
2.1644,74.799,74.124
2.2431,74.61,75.52
2.3145,74.494,76.089
2.393,74.422,75.46
2.4793,75.267,74.526
2.5579,75.734,74.374
2.6284,75.739,75.072
2.7068,74.914,75.673
2.7941,74.609,75.733
2.8728,74.272,75.115
2.9422,74.582,74.749
3.0207,74.835,75.043
3.1089,75.43,75
3.1876,75.041,74.54
3.256,74.461,74.52
3.3345,74.077,74.951
3.4237,74.867,75.643
3.5024,75.445,75.59
3.5699,75.51,74.908
3.6483,74.798,74.544
3.7386,74.704,74.627
3.8172,74.628,75.057
3.8837,75.015,75.442
3.9622,75.17,75.457
4.0534,75.652,74.945
4.1321,75.277,75.026
4.1975,74.763,75.598
4.276,74.19,75.13
4.3682,74.567,74.303
4.4469,74.722,75.009
4.5114,74.924,75.42
4.5898,74.885,74.669
4.683,75.36,74.909
4.7617,75.174,75.738
4.8252,74.767,75.371
4.9037,74.279,74.814
4.9979,74.78,74.687
5.0765,75.105,74.952
5.1391,75.263,75.102
5.2175,74.952,75.044
5.3127,75.192,75.175
5.3914,75.054,75.408
5.4529,74.925,75.248
5.5313,74.521,74.844
5.6275,74.811,74.492
5.7062,74.771,74.351
5.7667,74.863,74.837
5.8452,74.795,75.515
5.9423,75.335,75.748
6.021,75.293,75.528
6.0806,75.034,74.961
6.159,74.493,74.73
6.2572,74.759,74.889


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_227.csv <==
x,qOut,qIn
0.039338,75.185,75.128
0.11769,74.801,74.636
0.19614,74.303,75.268
0.27549,74.719,75.813
0.35416,74.912,75.451
0.43153,75.114,74.531
0.50998,75.002,74.044
0.59031,75.378,74.816
0.66899,75.136,76.06
0.74536,74.777,75.87
0.82382,74.36,74.598
0.90514,74.842,73.979
0.98381,75.014,74.564
1.0592,74.939,75.197
1.1377,74.477,75.473
1.22,74.807,75.292
1.2986,75.001,75.137
1.373,75.293,75.318
1.4515,75.088,75.241
1.5348,75.198,75.343
1.6135,74.687,75.583
1.6869,74.451,74.906
1.7653,74.458,74.257
1.8496,75.299,74.683
1.9283,75.477,74.999
2.0007,75.044,74.766
2.0792,74.2,75.014
2.1644,74.374,75.396
2.2431,74.715,75.749
2.3145,75.166,75.306
2.393,75.082,74.213
2.4793,75.37,74.155
2.5579,75.137,75.156
2.6284,75.1,75.259
2.7068,74.958,74.965
2.7941,75.373,75.367
2.8728,75.096,75.977
2.9422,74.647,75.318
3.0207,74.132,74.246
3.1089,74.587,74.437
3.1876,74.845,75.436
3.256,75.076,75.417
3.3345,74.984,75.061
3.4237,75.374,75.033
3.5024,75.137,74.585
3.5699,74.685,74.175
3.6483,74.099,74.876
3.7386,74.519,76.11
3.8172,74.852,76.072
3.8837,75.228,74.876
3.9622,75.198,74.35
4.0534,75.535,74.734
4.1321,75.181,75.083
4.1975,74.727,74.854
4.276,74.312,74.72
4.3682,74.907,75.027
4.4469,75.253,75.37
4.5114,75.253,75.483
4.5898,74.585,75.475
4.683,74.531,75.152
4.7617,74.407,74.299
4.8252,74.775,74.31
4.9037,75.059,75.433
4.9979,75.747,75.847
5.0765,75.518,74.998
5.1391,74.937,74.668
5.2175,74.257,74.965
5.3127,74.591,75.089
5.3914,74.789,74.895
5.4529,74.866,74.741
5.5313,74.655,74.925
5.6275,75.172,75.786
5.7062,75.362,75.906
5.7667,75.324,74.624
5.8452,74.722,74.11
5.9423,74.737,75.016
6.021,74.593,75.548
6.0806,74.814,74.693
6.159,74.878,74.435
6.2572,75.406,75.302


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_228.csv <==
x,qOut,qIn
0.039338,75.355,75.088
0.11769,74.757,74.381
0.19614,74.053,74.62
0.27549,74.567,75.058
0.35416,75.208,75.18
0.43153,75.741,74.962
0.50998,75.454,74.887
0.59031,75.311,75.325
0.66899,74.622,75.562
0.74536,74.417,75.103
0.82382,74.411,74.764
0.90514,75.148,75.11
0.98381,75.192,75.154
1.0592,75.031,74.78
1.1377,74.674,75.061
1.22,75.042,75.182
1.2986,74.979,74.513
1.373,74.756,74.535
1.4515,74.353,75.308
1.5348,74.804,75.8
1.6135,75.002,75.698
1.6869,75.111,75.273
1.7653,74.862,74.693
1.8496,75.215,74.529
1.9283,75.148,74.945
2.0007,75.017,74.908
2.0792,74.649,74.659
2.1644,75.012,75.027
2.2431,75.03,75.441
2.3145,74.942,75.38
2.393,74.469,75.263
2.4793,74.688,74.947
2.5579,74.678,74.694
2.6284,74.921,74.841
2.7068,75.024,74.968
2.7941,75.629,75.007
2.8728,75.479,75.091
2.9422,75,75.471
3.0207,74.314,75.681
3.1089,74.564,75.132
3.1876,74.695,73.953
3.256,74.829,74.072
3.3345,74.683,75.364
3.4237,75.188,75.772
3.5024,75.273,75.427
3.5699,75.217,75.319
3.6483,74.739,75.028
3.7386,74.863,74.907
3.8172,74.66,75.145
3.8837,74.633,74.813
3.9622,74.567,74.442
4.0534,75.254,75.04
4.1321,75.444,75.645
4.1975,75.285,75.215
4.276,74.56,74.736
4.3682,74.512,74.833
4.4469,74.381,75.299
4.5114,74.662,75.325
4.5898,74.86,75.289
4.683,75.583,75.61
4.7617,75.553,74.75
4.8252,75.212,73.687
4.9037,74.577,74.414
4.9979,74.754,75.578
5.0765,74.729,75.543
5.1391,74.781,75.05
5.2175,74.654,74.814
5.3127,75.176,74.556
5.3914,75.185,74.529
5.4529,74.965,75.448
5.5313,74.509,76.493
5.6275,74.952,76.176
5.7062,75.254,74.244
5.7667,75.44,73.682
5.8452,74.921,74.947
5.9423,74.765,75.876
6.021,74.274,74.95
6.0806,74.362,74.201
6.159,74.621,75.12
6.2572,75.448,75.966


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_229.csv <==
x,qOut,qIn
0.039338,74.752,75.136
0.11769,75.089,74.853
0.19614,74.971,74.902
0.27549,75.213,75.29
0.35416,74.834,75.344
0.43153,74.56,75.157
0.50998,74.37,74.881
0.59031,75.081,74.857
0.66899,75.366,75.114
0.74536,75.354,75.356
0.82382,74.894,75.491
0.90514,75.058,75.235
0.98381,74.913,74.585
1.0592,74.776,74.361
1.1377,74.392,74.836
1.22,74.752,75.172
1.2986,74.818,75.022
1.373,74.962,75.357
1.4515,74.836,75.665
1.5348,75.252,75.024
1.6135,75.11,74.613
1.6869,74.878,75
1.7653,74.516,74.988
1.8496,75.014,75.003
1.9283,75.229,75.255
2.0007,75.301,75.104
2.0792,74.841,75.08
2.1644,74.868,75.797
2.2431,74.53,76.065
2.3145,74.484,74.663
2.393,74.476,73.601
2.4793,75.21,74.083
2.5579,75.374,74.973
2.6284,75.25,75.321
2.7068,74.732,75.469
2.7941,74.913,75.464
2.8728,74.846,74.985
2.9422,74.838,74.453
3.0207,74.56,74.981
3.1089,74.975,75.968
3.1876,75.043,75.323
3.256,75.279,74.032
3.3345,75.247,74.18
3.4237,75.517,75.455
3.5024,74.883,75.784
3.5699,74.127,74.977
3.6483,73.689,74.684
3.7386,74.542,75.27
3.8172,75.238,75.848
3.8837,75.51,75.181
3.9622,75.044,74.177
4.0534,75.063,74.47
4.1321,74.866,75.368
4.1975,74.97,75.398
4.276,74.839,75.276
4.3682,75.163,75.251
4.4469,74.823,74.502
4.5114,74.576,73.952
4.5898,74.395,74.83
4.683,75.076,76.015
4.7617,75.292,75.73
4.8252,75.274,74.907
4.9037,74.913,74.942
4.9979,75.172,75.122
5.0765,75,74.592
5.1391,74.707,74.493
5.2175,74.307,75.092
5.3127,74.862,75.673
5.3914,75.235,75.649
5.4529,75.366,74.511
5.5313,74.77,73.871
5.6275,74.641,75.097
5.7062,74.329,75.958
5.7667,74.568,75.207
5.8452,74.863,74.76
5.9423,75.686,75.178
6.021,75.638,75.53
6.0806,75.113,74.999
6.159,74.306,74.4
6.2572,74.51,74.69


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_230.csv <==
x,qOut,qIn
0.039338,74.697,75.599
0.11769,74.885,76.148
0.19614,74.925,75.756
0.27549,75.518,75.023
0.35416,75.439,74.438
0.43153,75.025,74.02
0.50998,74.339,74.76
0.59031,74.593,75.997
0.66899,74.803,75.414
0.74536,75.108,73.974
0.82382,74.965,73.956
0.90514,75.161,75.637
0.98381,74.709,76.607
1.0592,74.363,75.207
1.1377,74.219,73.923
1.22,75.125,74.431
1.2986,75.693,75.343
1.373,75.758,75.177
1.4515,74.967,74.878
1.5348,74.698,75.162
1.6135,74.419,75.482
1.6869,74.72,75.12
1.7653,74.785,74.759
1.8496,75.163,74.918
1.9283,74.725,75.472
2.0007,74.517,75.488
2.0792,74.573,74.963
2.1644,75.444,74.766
2.2431,75.577,75.215
2.3145,75.064,74.95
2.393,74.237,74.281
2.4793,74.498,74.671
2.5579,74.895,75.434
2.6284,75.251,75.196
2.7068,75.025,74.877
2.7941,75.211,75.221
2.8728,74.965,75.527
2.9422,74.874,75.033
3.0207,74.667,74.696
3.1089,75.172,75.01
3.1876,75.214,75.01
3.256,75.142,74.645
3.3345,74.712,75.088
3.4237,74.892,75.623
3.5024,74.693,75.175
3.5699,74.601,74.933
3.6483,74.403,75.348
3.7386,74.953,75.291
3.8172,75.075,74.299
3.8837,75.111,74.179
3.9622,74.855,74.985
4.0534,75.219,75.288
4.1321,75.125,75.323
4.1975,74.936,75.556
4.276,74.507,75.529
4.3682,74.837,75.293
4.4469,74.869,74.766
4.5114,74.938,74.229
4.5898,74.796,74.396
4.683,75.304,75.19
4.7617,75.321,75.514
4.8252,75.13,75.141
4.9037,74.537,74.99
4.9979,74.624,75.144
5.0765,74.473,74.824
5.1391,74.534,74.591
5.2175,74.538,75.06
5.3127,75.289,75.482
5.3914,75.55,75.795
5.4529,75.523,75.55
5.5313,74.904,74.566
5.6275,74.807,74.388
5.7062,74.437,75.196
5.7667,74.425,75.065
5.8452,74.465,74.696
5.9423,75.226,75.263
6.021,75.381,75.552
6.0806,75.204,74.698
6.159,74.595,74.209
6.2572,74.724,74.612


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_231.csv <==
x,qOut,qIn
0.039338,74.537,75.673
0.11769,74.299,74.676
0.19614,74.393,74.589
0.27549,75.439,75.447
0.35416,75.902,75.201
0.43153,75.719,74.299
0.50998,74.806,74.415
0.59031,74.562,75.159
0.66899,74.348,75.454
0.74536,74.476,75.24
0.82382,74.401,75.046
0.90514,74.952,74.938
0.98381,75.044,74.716
1.0592,75.179,74.734
1.1377,75.031,75.144
1.22,75.421,75.353
1.2986,75.247,75.539
1.373,75.006,75.546
1.4515,74.567,74.779
1.5348,74.842,74.095
1.6135,74.72,74.837
1.6869,74.617,75.686
1.7653,74.451,75.471
1.8496,75.094,75.17
1.9283,75.314,75.025
2.0007,75.208,74.7
2.0792,74.588,74.909
2.1644,74.669,75.589
2.2431,74.63,75.658
2.3145,74.891,74.556
2.393,74.979,73.794
2.4793,75.516,74.762
2.5579,75.278,76.07
2.6284,74.766,75.525
2.7068,74.183,74.542
2.7941,74.669,74.618
2.8728,75.081,75.432
2.9422,75.347,75.141
3.0207,75,74.267
3.1089,75.11,74.879
3.1876,74.873,76.031
3.256,74.942,75.74
3.3345,74.847,74.768
3.4237,75.208,74.035
3.5024,74.827,74.721
3.5699,74.463,75.339
3.6483,74.263,75.092
3.7386,75.046,75.343
3.8172,75.414,75.709
3.8837,75.336,74.988
3.9622,74.686,74.54
4.0534,74.712,75.009
4.1321,74.621,75.192
4.1975,74.782,74.945
4.276,74.814,75.02
4.3682,75.427,74.954
4.4469,75.393,74.841
4.5114,74.994,75.046
4.5898,74.252,75.182
4.683,74.454,74.953
4.7617,74.691,74.619
4.8252,75.125,74.953
4.9037,75.153,75.633
4.9979,75.513,75.8
5.0765,75.165,75.027
5.1391,74.826,74.071
5.2175,74.477,74.153
5.3127,74.966,75.404
5.3914,75.033,76.132
5.4529,74.93,75.702
5.5313,74.571,75.257
5.6275,74.946,74.926
5.7062,74.978,74.544
5.7667,74.865,74.428
5.8452,74.442,74.6
5.9423,74.82,74.801
6.021,75.017,75.065
6.0806,75.293,75.163
6.159,75.053,75.173
6.2572,75.106,75.672


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_232.csv <==
x,qOut,qIn
0.039338,75.359,74.834
0.11769,75.381,75
0.19614,74.765,74.837
0.27549,74.723,75.092
0.35416,74.519,75.604
0.43153,74.717,75.092
0.50998,74.851,74.455
0.59031,75.501,74.927
0.66899,75.372,75.51
0.74536,74.958,74.681
0.82382,74.421,74.193
0.90514,74.847,75.116
0.98381,75.097,76.252
1.0592,75.158,76.043
1.1377,74.712,74.739
1.22,74.863,73.616
1.2986,74.756,74.55
1.373,74.838,76.018
1.4515,74.725,75.967
1.5348,75.207,75.156
1.6135,75.145,74.739
1.6869,74.998,74.406
1.7653,74.551,74.441
1.8496,74.769,75.002
1.9283,74.624,75.031
2.0007,74.675,74.746
2.0792,74.767,74.987
2.1644,75.532,75.467
2.2431,75.58,75.661
2.3145,75.008,75.105
2.393,74.116,74.888
2.4793,74.397,75.617
2.5579,74.951,75.273
2.6284,75.553,74.06
2.7068,75.345,74.249
2.7941,75.229,75.43
2.8728,74.507,75.516
2.9422,74.284,74.695
3.0207,74.274,74.718
3.1089,75.014,75.473
3.1876,75.073,75.416
3.256,74.948,75.075
3.3345,74.686,75.316
3.4237,75.238,75.391
3.5024,75.421,74.818
3.5699,75.369,74.199
3.6483,74.845,74.283
3.7386,74.909,75.2
3.8172,74.66,75.62
3.8837,74.602,75.263
3.9622,74.481,75.162
4.0534,75.069,75.142
4.1321,75.133,74.958
4.1975,75.003,74.577
4.276,74.649,74.453
4.3682,75.124,75.091
4.4469,75.342,75.504
4.5114,75.383,75.165
4.5898,74.832,75.139
4.683,74.765,75.586
4.7617,74.397,75.434
4.8252,74.401,74.515
4.9037,74.46,74.198
4.9979,75.253,74.804
5.0765,75.457,75.446
5.1391,75.343,75.363
5.2175,74.757,75.067
5.3127,74.813,75.259
5.3914,74.629,74.903
5.4529,74.619,74.133
5.5313,74.482,74.682
5.6275,75.082,75.842
5.7062,75.261,75.737
5.7667,75.372,74.944
5.8452,75.065,74.726
5.9423,75.197,74.851
6.021,74.771,75.082
6.0806,74.443,75.256
6.159,74.232,75.248
6.2572,74.981,74.921


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_233.csv <==
x,qOut,qIn
0.039338,74.609,75.719
0.11769,74.52,75.448
0.19614,74.49,74.511
0.27549,75.13,74.254
0.35416,75.107,74.779
0.43153,74.863,75.427
0.50998,74.424,75.742
0.59031,74.84,75.192
0.66899,75.014,74.218
0.74536,75.132,74.289
0.82382,74.866,75.268
0.90514,75.144,75.832
0.98381,74.961,75.791
1.0592,74.873,75.35
1.1377,74.726,74.505
1.22,75.257,74.532
1.2986,75.188,75.28
1.373,74.775,75.156
1.4515,74.198,74.869
1.5348,74.669,75.007
1.6135,75.113,75.143
1.6869,75.357,75.243
1.7653,74.833,75.048
1.8496,74.728,74.462
1.9283,74.415,74.565
2.0007,74.682,75.168
2.0792,74.981,75.459
2.1644,75.739,75.534
2.2431,75.562,75.215
2.3145,75.005,74.86
2.393,74.342,75.029
2.4793,74.704,75.057
2.5579,74.943,74.789
2.6284,75.057,75.131
2.7068,74.788,75.507
2.7941,75.111,75.204
2.8728,75.021,74.626
2.9422,74.812,74.722
3.0207,74.319,75.04
3.1089,74.648,75.068
3.1876,74.813,75.337
3.256,75.121,75.271
3.3345,75.09,74.612
3.4237,75.465,74.633
3.5024,75.158,75.635
3.5699,74.796,75.635
3.6483,74.419,74.491
3.7386,74.954,74.244
3.8172,75.167,75.138
3.8837,75.169,75.28
3.9622,74.717,74.959
4.0534,74.883,75.049
4.1321,74.76,75.06
4.1975,74.802,75.164
4.276,74.663,75.938
4.3682,75.126,75.943
4.4469,75.031,74.596
4.5114,74.88,73.857
4.5898,74.602,74.265
4.683,75.072,74.884
4.7617,75.094,75.053
4.8252,74.892,75.594
4.9037,74.421,76.254
4.9979,74.77,75.793
5.0765,74.908,74.452
5.1391,74.972,74.084
5.2175,74.669,74.782
5.3127,75.078,75.599
5.3914,75.241,75.066
5.4529,75.49,74.32
5.5313,75.183,74.93
5.6275,75.094,75.564
5.7062,74.332,74.862
5.7667,73.962,74.482
5.8452,73.987,75.177
5.9423,75.061,75.763
6.021,75.652,75.326
6.0806,75.825,74.65
6.159,75.263,74.674
6.2572,75.097,75.182


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_234.csv <==
x,qOut,qIn
0.039338,75.084,74.605
0.11769,74.98,74.968
0.19614,74.693,75.848
0.27549,75.1,76.015
0.35416,75.053,74.828
0.43153,74.875,74.48
0.50998,74.456,75.449
0.59031,74.842,75.66
0.66899,74.98,74.591
0.74536,75.154,74.194
0.82382,75.004,74.628
0.90514,75.324,75.142
0.98381,75.023,75.191
1.0592,74.597,75.09
1.1377,74.103,75.324
1.22,74.612,75.564
1.2986,74.976,75.162
1.373,75.304,74.67
1.4515,75.17,74.746
1.5348,75.464,75.226
1.6135,75.21,75.248
1.6869,74.989,74.848
1.7653,74.594,74.748
1.8496,74.862,74.933
1.9283,74.659,74.829
2.0007,74.493,74.87
2.0792,74.312,75.376
2.1644,74.994,75.732
2.2431,75.289,75.377
2.3145,75.353,74.622
2.393,74.954,74.461
2.4793,75.123,74.849
2.5579,74.927,74.908
2.6284,74.824,74.964
2.7068,74.596,75.422
2.7941,75.064,75.73
2.8728,75.039,75.48
2.9422,74.826,74.55
3.0207,74.348,73.888
3.1089,74.716,74.808
3.1876,74.914,76.15
3.256,75.193,76.148
3.3345,75.105,75.228
3.4237,75.408,74.014
3.5024,75.028,73.872
3.5699,74.56,74.987
3.6483,74.093,75.707
3.7386,74.666,75.331
3.8172,75.079,74.759
3.8837,75.433,74.82
3.9622,75.193,75.341
4.0534,75.211,75.608
4.1321,74.602,74.916
4.1975,74.307,74.576
4.276,74.384,74.996
4.3682,75.409,75.244
4.4469,75.791,75.387
4.5114,75.369,75.689
4.5898,74.301,75.387
4.683,74.221,74.669
4.7617,74.488,74.52
4.8252,75.039,74.676
4.9037,75.039,74.831
4.9979,75.32,75.115
5.0765,74.999,75.137
5.1391,74.917,75.165
5.2175,74.759,75.116
5.3127,75.193,74.873
5.3914,74.972,75.233
5.4529,74.72,75.443
5.5313,74.538,74.843
5.6275,75.266,74.336
5.7062,75.558,75.195
5.7667,75.371,75.744
5.8452,74.602,74.95
5.9423,74.564,74.86
6.021,74.499,75.623
6.0806,74.706,75.194
6.159,74.666,74.494
6.2572,75.159,74.463


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_235.csv <==
x,qOut,qIn
0.039338,74.955,74.776
0.11769,74.532,75.035
0.19614,74.11,75.197
0.27549,74.773,74.816
0.35416,75.319,74.644
0.43153,75.73,75.01
0.50998,75.432,75.313
0.59031,75.329,75.167
0.66899,74.623,74.755
0.74536,74.243,74.909
0.82382,74.082,75.642
0.90514,74.853,75.953
0.98381,75.157,74.842
1.0592,75.292,73.798
1.1377,75.054,74.336
1.22,75.34,75.511
1.2986,75.102,75.32
1.373,74.803,75.043
1.4515,74.414,75.373
1.5348,74.868,75.189
1.6135,74.985,74.664
1.6869,74.936,74.627
1.7653,74.564,75.103
1.8496,74.961,75.579
1.9283,75.131,75.214
2.0007,75.323,74.539
2.0792,75.009,74.489
2.1644,75.047,74.944
2.2431,74.527,75.563
2.3145,74.313,75.894
2.393,74.332,75.335
2.4793,75.224,74.276
2.5579,75.526,74.327
2.6284,75.319,75.455
2.7068,74.604,75.957
2.7941,74.693,75.252
2.8728,74.767,74.601
2.9422,75.035,74.642
3.0207,74.896,74.878
3.1089,75.129,75.5
3.1876,74.739,75.527
3.256,74.527,74.766
3.3345,74.474,74.593
3.4237,75.279,75.12
3.5024,75.522,75.368
3.5699,75.227,74.899
3.6483,74.465,74.416
3.7386,74.625,74.969
3.8172,74.881,75.848
3.8837,75.257,75.218
3.9622,75.041,74.358
4.0534,75.139,74.581
4.1321,74.723,75.059
4.1975,74.672,75.068
4.276,74.677,75.359
4.3682,75.324,75.78
4.4469,75.253,75.426
4.5114,74.945,74.955
4.5898,74.466,74.983
4.683,74.827,74.829
4.7617,74.898,74.674
4.8252,74.903,74.722
4.9037,74.683,74.787
4.9979,75.132,75.271
5.0765,75.119,75.444
5.1391,74.87,74.91
5.2175,74.327,74.483
5.3127,74.664,74.441
5.3914,74.901,75.094
5.4529,75.235,75.84
5.5313,75.204,75.977
5.6275,75.591,75.615
5.7062,75.324,74.782
5.7667,74.908,74.274
5.8452,74.302,74.587
5.9423,74.573,74.915
6.021,74.661,74.532
6.0806,74.871,74.974
6.159,74.818,75.996
6.2572,75.227,75.666


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_236.csv <==
x,qOut,qIn
0.039338,75.089,75.543
0.11769,74.95,74.824
0.19614,74.693,74.856
0.27549,75.064,75.776
0.35416,74.852,76.058
0.43153,74.578,74.756
0.50998,74.367,73.808
0.59031,75.132,74.367
0.66899,75.564,75.303
0.74536,75.505,75.143
0.82382,74.68,74.902
0.90514,74.467,75.121
0.98381,74.276,75.491
1.0592,74.595,75.496
1.1377,74.762,74.95
1.22,75.408,74.684
1.2986,75.342,75.159
1.373,75.241,75.161
1.4515,74.987,74.88
1.5348,75.339,75.046
1.6135,75.066,75.051
1.6869,74.568,74.803
1.7653,74.042,74.843
1.8496,74.571,74.837
1.9283,74.965,75.234
2.0007,75.186,75.352
2.0792,74.935,74.846
2.1644,75.238,74.947
2.2431,75.162,75.436
2.3145,75.061,75.142
2.393,74.666,74.727
2.4793,74.958,74.939
2.5579,74.918,75.514
2.6284,74.943,75.258
2.7068,74.686,74.505
2.7941,75.007,74.51
2.8728,74.847,75.603
2.9422,74.728,76.035
3.0207,74.49,75.374
3.1089,75.002,74.672
3.1876,75.091,74.559
3.256,75.063,74.571
3.3345,74.723,74.743
3.4237,75.049,75.365
3.5024,75.007,75.765
3.5699,74.996,75.115
3.6483,74.752,74.332
3.7386,75.108,74.343
3.8172,74.943,75.073
3.8837,74.717,75.215
3.9622,74.457,74.945
4.0534,75.121,75.673
4.1321,75.482,76.224
4.1975,75.48,74.817
4.276,74.761,73.749
4.3682,74.606,74.675
4.4469,74.369,75.686
4.5114,74.66,75.383
4.5898,74.883,75.157
4.683,75.516,74.859
4.7617,75.247,74.209
4.8252,74.667,74.541
4.9037,74.021,75.657
4.9979,74.477,75.659
5.0765,74.896,74.793
5.1391,75.34,74.884
5.2175,75.311,75.264
5.3127,75.558,75.245
5.3914,75.051,75.073
5.4529,74.542,74.78
5.5313,74.242,74.612
5.6275,74.996,74.925
5.7062,75.389,75.327
5.7667,75.264,75.621
5.8452,74.521,75.628
5.9423,74.541,75.176
6.021,74.608,74.172
6.0806,74.958,73.8
6.159,74.94,74.848
6.2572,75.326,75.9


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_237.csv <==
x,qOut,qIn
0.039338,74.941,74.622
0.11769,74.632,74.58
0.19614,74.369,74.949
0.27549,74.933,75.391
0.35416,75.018,75.607
0.43153,74.881,75.514
0.50998,74.479,75.148
0.59031,74.878,74.871
0.66899,75.032,74.89
0.74536,75.138,74.912
0.82382,74.895,74.716
0.90514,75.238,74.462
0.98381,75.143,74.788
1.0592,74.988,75.132
1.1377,74.529,75.447
1.22,74.757,76.042
1.2986,74.672,75.356
1.373,74.755,74.161
1.4515,74.744,74.29
1.5348,75.4,75.205
1.6135,75.484,75.962
1.6869,75.292,75.596
1.7653,74.743,74.718
1.8496,74.886,74.493
1.9283,74.73,74.301
2.0007,74.542,74.267
2.0792,74.15,75.275
2.1644,74.638,76.134
2.2431,74.965,75.119
2.3145,75.387,74.166
2.393,75.284,75.048
2.4793,75.402,76.01
2.5579,74.784,74.914
2.6284,74.427,74.168
2.7068,74.43,75.231
2.7941,75.362,76.08
2.8728,75.631,75.133
2.9422,75.154,74.094
3.0207,74.157,74.516
3.1089,74.191,75.762
3.1876,74.505,76.166
3.256,75.036,74.96
3.3345,75.08,73.716
3.4237,75.431,74.321
3.5024,75.127,75.412
3.5699,74.864,75.251
3.6483,74.546,75.186
3.7386,75.049,75.516
3.8172,75.163,75.095
3.8837,75.148,74.771
3.9622,74.748,75.184
4.0534,74.96,74.989
4.1321,74.809,74.406
4.1975,74.847,74.676
4.276,74.814,75.247
4.3682,75.351,75.612
4.4469,75.153,75.625
4.5114,74.625,75.188
4.5898,74.046,74.662
4.683,74.589,74.576
4.7617,75.092,74.667
4.8252,75.411,75.047
4.9037,75.137,75.599
4.9979,75.294,75.727
5.0765,75.031,75.284
5.1391,74.824,74.622
5.2175,74.372,74.433
5.3127,74.653,75.03
5.3914,74.646,75.263
5.4529,74.882,74.745
5.5313,74.996,74.767
5.6275,75.592,75.103
5.7062,75.386,74.955
5.7667,74.816,74.973
5.8452,74.127,75.358
5.9423,74.538,75.492
6.021,74.954,75.022
6.0806,75.348,74.893
6.159,75.199,75.234
6.2572,75.373,75.15


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_238.csv <==
x,qOut,qIn
0.039338,75.755,77.242
0.11769,75.335,75.664
0.19614,74.409,74.148
0.27549,74.402,74.432
0.35416,74.541,75.071
0.43153,74.897,74.664
0.50998,74.848,74.69
0.59031,75.241,75.515
0.66899,75.092,75.228
0.74536,74.965,74.297
0.82382,74.498,74.617
0.90514,74.607,75.429
0.98381,74.319,75.771
1.0592,74.396,75.533
1.1377,74.72,74.765
1.22,75.824,74.339
1.2986,76.165,75.006
1.373,75.632,75.311
1.4515,74.463,74.823
1.5348,74.335,74.87
1.6135,74.604,75.396
1.6869,75.093,75.159
1.7653,74.934,74.889
1.8496,75.04,75.147
1.9283,74.638,75.224
2.0007,74.628,75.072
2.0792,74.703,75.14
2.1644,75.437,74.993
2.2431,75.446,74.709
2.3145,75.071,74.636
2.393,74.404,74.895
2.4793,74.643,75.493
2.5579,74.797,75.633
2.6284,74.987,74.94
2.7068,74.798,74.449
2.7941,75.14,75.028
2.8728,75.017,75.364
2.9422,74.941,74.929
3.0207,74.713,74.957
3.1089,75.185,75.092
3.1876,75.191,74.923
3.256,75.018,74.811
3.3345,74.496,75.003
3.4237,74.706,75.191
3.5024,74.694,75.198
3.5699,74.867,75.353
3.6483,74.839,75.187
3.7386,75.333,74.819
3.8172,75.175,74.704
3.8837,74.874,74.85
3.9622,74.47,75.153
4.0534,74.938,75.316
4.1321,75.101,75.233
4.1975,75.074,75.041
4.276,74.637,74.84
4.3682,74.856,75.06
4.4469,74.795,75.471
4.5114,74.843,75.207
4.5898,74.715,74.819
4.683,75.236,74.884
4.7617,75.25,74.938
4.8252,75.066,74.645
4.9037,74.54,74.537
4.9979,74.768,75.222
5.0765,74.786,76.224
5.1391,74.933,75.924
5.2175,74.812,74.911
5.3127,75.227,74.458
5.3914,75.079,74.295
5.4529,74.9,74.592
5.5313,74.62,75.333
5.6275,75.129,75.436
5.7062,75.23,75.116
5.7667,75.103,74.743
5.8452,74.535,74.708
5.9423,74.632,75.465
6.021,74.502,75.232
6.0806,74.639,73.731
6.159,74.783,73.852
6.2572,75.603,76.056


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_239.csv <==
x,qOut,qIn
0.039338,74.672,75.316
0.11769,74.394,74.87
0.19614,74.43,74.348
0.27549,75.286,75.07
0.35416,75.419,75.956
0.43153,75.125,75.398
0.50998,74.545,74.54
0.59031,74.854,74.845
0.66899,75.027,75.861
0.74536,75.162,75.625
0.82382,74.904,74.711
0.90514,75.168,74.495
0.98381,74.954,75.196
1.0592,74.722,75.228
1.1377,74.313,74.45
1.22,74.692,74.328
1.2986,74.762,75.214
1.373,74.859,75.528
1.4515,74.719,75.334
1.5348,75.212,75.291
1.6135,75.223,74.863
1.6869,75.122,74.374
1.7653,74.783,75.021
1.8496,75.177,75.693
1.9283,75.214,74.74
2.0007,75.134,74.456
2.0792,74.684,75.345
2.1644,74.856,75.345
2.2431,74.677,74.925
2.3145,74.574,75.098
2.393,74.348,75.343
2.4793,74.925,75.405
2.5579,75.16,75.181
2.6284,75.284,75.029
2.7068,74.927,74.743
2.7941,75.072,74.408
2.8728,74.81,74.852
2.9422,74.748,75.416
3.0207,74.599,75.202
3.1089,75.106,75.126
3.1876,75.048,75.517
3.256,74.886,75.315
3.3345,74.554,74.857
3.4237,75.015,74.602
3.5024,75.132,74.474
3.5699,75.184,74.643
3.6483,74.93,75.196
3.7386,75.235,75.478
3.8172,75.013,75.35
3.8837,74.682,75.264
3.9622,74.225,75.171
4.0534,74.678,75.103
4.1321,74.917,74.987
4.1975,75.136,74.318
4.276,75.018,73.944
4.3682,75.411,75.054
4.4469,75.236,76.532
4.5114,74.87,76.168
4.5898,74.269,74.828
4.683,74.538,73.945
4.7617,74.657,74.26
4.8252,74.861,75.218
4.9037,74.81,75.834
4.9979,75.368,75.757
5.0765,75.43,75.009
5.1391,75.304,74.221
5.2175,74.666,74.371
5.3127,74.582,75.348
5.3914,74.216,75.722
5.4529,74.298,75.063
5.5313,74.608,74.612
5.6275,75.651,75.119
5.7062,75.903,75.34
5.7667,75.329,74.887
5.8452,74.208,74.959
5.9423,74.227,75.415
6.021,74.686,75.469
6.0806,75.402,74.88
6.159,75.381,74.352
6.2572,75.397,74.642


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_240.csv <==
x,qOut,qIn
0.039338,74.569,75.736
0.11769,74.573,76.176
0.19614,74.609,75.448
0.27549,75.418,74.265
0.35416,75.676,73.742
0.43153,75.499,74.721
0.50998,74.766,75.947
0.59031,74.75,75.828
0.66899,74.665,74.783
0.74536,74.861,74.524
0.82382,74.755,75.05
0.90514,75.065,75.361
0.98381,74.718,75.16
1.0592,74.502,74.723
1.1377,74.483,74.415
1.22,75.373,75.006
1.2986,75.717,75.71
1.373,75.358,75.417
1.4515,74.345,75.036
1.5348,74.266,75.383
1.6135,74.49,75.531
1.6869,75.084,74.622
1.7653,75.18,74.041
1.8496,75.481,74.547
1.9283,75.024,75.503
2.0007,74.74,75.575
2.0792,74.515,75.063
2.1644,75.035,75.159
2.2431,74.966,75.115
2.3145,74.718,74.362
2.393,74.392,74.31
2.4793,75.005,75.063
2.5579,75.364,75.636
2.6284,75.524,75.533
2.7068,75.121,75.176
2.7941,75.129,74.971
2.8728,74.672,75.018
2.9422,74.379,74.993
3.0207,74.177,74.982
3.1089,74.921,74.794
3.1876,75.317,74.678
3.256,75.449,75.259
3.3345,74.94,75.651
3.4237,74.875,75.068
3.5024,74.485,74.259
3.5699,74.455,74.62
3.6483,74.479,75.484
3.7386,75.243,75.65
3.8172,75.425,75.608
3.8837,75.346,75.267
3.9622,74.865,74.482
4.0534,75.018,74.508
4.1321,74.838,75.007
4.1975,74.707,75.055
4.276,74.447,75.262
4.3682,74.971,75.523
4.4469,75.129,75.126
4.5114,75.116,74.859
4.5898,74.616,75.219
4.683,74.739,75.37
4.7617,74.631,74.431
4.8252,74.869,74.341
4.9037,75.016,75.531
4.9979,75.623,75.559
5.0765,75.381,74.257
5.1391,74.815,74.262
5.2175,74.191,75.022
5.3127,74.639,75.45
5.3914,74.988,75.562
5.4529,75.208,75.466
5.5313,74.986,75.381
5.6275,75.292,75.31
5.7062,75.155,74.62
5.7667,74.96,74.305
5.8452,74.531,75.039
5.9423,74.86,75.528
6.021,74.89,75.048
6.0806,74.912,74.678
6.159,74.557,74.58
6.2572,74.765,74.833


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_241.csv <==
x,qOut,qIn
0.039338,74.899,76.135
0.11769,75.402,75.306
0.19614,75.391,74.797
0.27549,75.639,75.016
0.35416,75.163,74.65
0.43153,74.651,74.59
0.50998,74.135,75.58
0.59031,74.602,76.101
0.66899,74.857,75.075
0.74536,75.124,73.938
0.82382,74.962,74.365
0.90514,75.173,75.358
0.98381,74.745,75.141
1.0592,74.462,74.829
1.1377,74.417,75.06
1.22,75.311,75.061
1.2986,75.667,74.932
1.373,75.373,75.444
1.4515,74.501,75.745
1.5348,74.551,75.106
1.6135,74.798,74.51
1.6869,75.287,74.459
1.7653,75.192,74.471
1.8496,75.281,74.915
1.9283,74.673,75.701
2.0007,74.392,75.88
2.0792,74.324,75.318
2.1644,75.07,74.845
2.2431,75.181,75.018
2.3145,74.941,75.169
2.393,74.485,74.977
2.4793,74.957,74.782
2.5579,75.284,74.803
2.6284,75.42,75.028
2.7068,74.872,75.237
2.7941,74.741,75.14
2.8728,74.313,74.83
2.9422,74.35,74.927
3.0207,74.494,75.346
3.1089,75.362,75.446
3.1876,75.584,74.921
3.256,75.47,74.783
3.3345,74.92,75.114
3.4237,75.036,75.006
3.5024,74.89,74.837
3.5699,74.815,74.908
3.6483,74.524,75.01
3.7386,74.925,75.353
3.8172,74.933,74.772
3.8837,74.931,74.367
3.9622,74.655,75.545
4.0534,75.035,76.292
4.1321,75.014,75.379
4.1975,75.023,74.458
4.276,74.8,74.381
4.3682,75.176,74.958
4.4469,75.026,75.116
4.5114,74.801,74.732
4.5898,74.448,74.757
4.683,74.906,75.343
4.7617,75.015,75.807
4.8252,74.961,75.303
4.9037,74.539,74.415
4.9979,74.842,74.265
5.0765,74.916,74.657
5.1391,75.147,75.131
5.2175,75.109,75.859
5.3127,75.499,76.072
5.3914,75.165,74.926
5.4529,74.693,74.4
5.5313,74.181,75.158
5.6275,74.634,75.219
5.7062,74.852,74.342
5.7667,75.019,74.418
5.8452,74.912,75.29
5.9423,75.349,75.944
6.021,75.188,75.467
6.0806,74.718,74.192
6.159,74.058,73.925
6.2572,74.461,75.366


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_242.csv <==
x,qOut,qIn
0.039338,75.006,75.688
0.11769,74.902,74.341
0.19614,74.46,74.215
0.27549,74.767,75.067
0.35416,74.842,75.152
0.43153,75.098,74.704
0.50998,75.151,74.916
0.59031,75.603,75.653
0.66899,75.206,75.56
0.74536,74.497,74.603
0.82382,73.85,74.421
0.90514,74.438,75.35
0.98381,75.033,75.382
1.0592,75.48,74.533
1.1377,75.302,74.715
1.22,75.414,75.562
1.2986,74.942,75.862
1.373,74.561,75.404
1.4515,74.211,74.82
1.5348,74.778,74.537
1.6135,75.011,74.966
1.6869,75.133,75.231
1.7653,74.88,74.685
1.8496,75.192,74.567
1.9283,75.054,75.253
2.0007,74.898,75.314
2.0792,74.535,75.026
2.1644,74.901,74.807
2.2431,74.903,74.689
2.3145,74.944,74.888
2.393,74.834,75.484
2.4793,75.395,76.146
2.5579,75.427,75.045
2.6284,75.166,73.631
2.7068,74.54,74.449
2.7941,74.693,75.795
2.8728,74.681,75.728
2.9422,74.766,75.36
3.0207,74.613,75.144
3.1089,75.081,74.666
3.1876,75.068,74.254
3.256,74.894,74.529
3.3345,74.413,75.224
3.4237,74.758,75.631
3.5024,74.96,75.094
3.5699,75.299,74.676
3.6483,75.128,75.078
3.7386,75.209,75.593
3.8172,74.607,75.596
3.8837,74.355,74.94
3.9622,74.473,74.357
4.0534,75.48,74.737
4.1321,75.767,75.276
4.1975,75.297,75.178
4.276,74.3,75
4.3682,74.308,74.668
4.4469,74.562,74.524
4.5114,74.988,75.191
4.5898,74.912,75.849
4.683,75.226,75.631
4.7617,75.021,75.04
4.8252,74.998,74.84
4.9037,74.861,74.896
4.9979,75.305,75.097
5.0765,75.097,75.009
5.1391,74.757,74.64
5.2175,74.384,74.795
5.3127,74.907,75.323
5.3914,75.085,75.026
5.4529,74.944,74.527
5.5313,74.393,75.009
5.6275,74.673,76.022
5.7062,74.893,76.143
5.7667,75.259,74.869
5.8452,75.199,73.69
5.9423,75.481,74.275
6.021,75.093,75.276
6.0806,74.751,75.044
6.159,74.415,75.068
6.2572,74.92,75.899


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_243.csv <==
x,qOut,qIn
0.039338,75.583,75.23
0.11769,74.778,74.767
0.19614,73.894,74.463
0.27549,74.324,75.318
0.35416,74.966,75.276
0.43153,75.569,74.098
0.50998,75.472,74.597
0.59031,75.523,75.968
0.66899,74.879,75.673
0.74536,74.47,74.814
0.82382,74.314,74.878
0.90514,75.095,75.353
0.98381,75.353,75.273
1.0592,75.187,74.654
1.1377,74.593,74.307
1.22,74.776,74.664
1.2986,74.827,75.734
1.373,74.909,75.828
1.4515,74.6,74.962
1.5348,74.862,74.868
1.6135,74.743,75.436
1.6869,74.795,75.137
1.7653,74.737,74.621
1.8496,75.343,74.709
1.9283,75.397,74.989
2.0007,75.249,74.758
2.0792,74.743,74.755
2.1644,74.888,75.305
2.2431,74.691,75.593
2.3145,74.583,75.341
2.393,74.412,75.054
2.4793,75.062,75.104
2.5579,75.327,74.841
2.6284,75.384,74.566
2.7068,74.975,75.128
2.7941,75.136,75.236
2.8728,74.943,74.442
2.9422,74.809,74.588
3.0207,74.434,75.475
3.1089,74.749,75.662
3.1876,74.708,74.911
3.256,74.795,74.721
3.3345,74.747,75.255
3.4237,75.348,75.595
3.5024,75.389,75.043
3.5699,75.203,74.424
3.6483,74.694,74.523
3.7386,74.909,75.327
3.8172,74.84,76.016
3.8837,74.774,75.256
3.9622,74.453,74.199
4.0534,74.836,74.336
4.1321,74.874,75.096
4.1975,74.944,75.4
4.276,74.759,75.317
4.3682,75.204,75.001
4.4469,75.189,75.152
4.5114,75.108,75.622
4.5898,74.707,75.565
4.683,74.931,74.99
4.7617,74.762,74.297
4.8252,74.757,73.969
4.9037,74.711,74.525
4.9979,75.308,75.828
5.0765,75.238,76.226
5.1391,74.826,75.121
5.2175,74.248,74.154
5.3127,74.662,74.379
5.3914,74.977,74.897
5.4529,75.155,75.044
5.5313,74.915,75.472
5.6275,75.306,76.108
5.7062,75.371,75.669
5.7667,75.28,74.239
5.8452,74.565,73.982
5.9423,74.411,75.192
6.021,74.127,75.721
6.0806,74.485,75.089
6.159,74.931,74.756
6.2572,75.791,74.983


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_244.csv <==
x,qOut,qIn
0.039338,75.467,75.796
0.11769,75.341,74.515
0.19614,74.686,74.254
0.27549,74.667,75.521
0.35416,74.458,75.955
0.43153,74.523,75.14
0.50998,74.542,74.594
0.59031,75.271,74.5
0.66899,75.464,74.281
0.74536,75.379,74.416
0.82382,74.837,75.34
0.90514,74.948,75.933
0.98381,74.814,75.226
1.0592,74.846,74.721
1.1377,74.656,75.121
1.22,75.052,75.556
1.2986,74.923,75.439
1.373,74.844,75.018
1.4515,74.741,74.645
1.5348,75.356,74.58
1.6135,75.373,75.016
1.6869,74.884,75.005
1.7653,74.033,74.833
1.8496,74.219,75.284
1.9283,74.567,75.634
2.0007,75.076,74.995
2.0792,75.092,74.451
2.1644,75.442,75.08
2.2431,75.17,75.506
2.3145,75.005,74.982
2.393,74.805,74.899
2.4793,75.299,75.062
2.5579,75.201,74.921
2.6284,74.831,74.769
2.7068,74.257,74.915
2.7941,74.614,75.184
2.8728,74.841,75.013
2.9422,75.065,74.88
3.0207,74.895,75.204
3.1089,75.227,75.404
3.1876,75.052,74.823
3.256,74.882,74.622
3.3345,74.591,75.403
3.4237,75.068,75.98
3.5024,75.137,75.772
3.5699,75.044,74.705
3.6483,74.606,73.512
3.7386,74.857,73.88
3.8172,74.806,75.742
3.8837,74.803,76.383
3.9622,74.594,75.49
4.0534,75.073,74.551
4.1321,75.129,74.513
4.1975,75.049,74.832
4.276,74.593,74.975
4.3682,74.862,75.085
4.4469,74.917,75.034
4.5114,75.234,75.031
4.5898,75.227,75.357
4.683,75.433,75.399
4.7617,74.7,74.905
4.8252,74.019,74.537
4.9037,73.812,74.692
4.9979,74.887,75.405
5.0765,75.657,75.621
5.1391,75.792,75.055
5.2175,75.026,74.983
5.3127,74.758,75.46
5.3914,74.46,74.961
5.4529,74.638,73.863
5.5313,74.67,74.266
5.6275,75.235,75.758
5.7062,75.17,75.594
5.7667,75.084,74.79
5.8452,74.742,75.22
5.9423,75.014,75.632
6.021,74.814,75.185
6.0806,74.688,74.508
6.159,74.561,74.354
6.2572,75.249,75.407


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_245.csv <==
x,qOut,qIn
0.039338,75.305,75.605
0.11769,75.075,75.352
0.19614,74.567,74.681
0.27549,74.948,74.74
0.35416,75.207,75.343
0.43153,75.343,75.348
0.50998,74.783,75.14
0.59031,74.636,74.811
0.66899,74.224,74.534
0.74536,74.395,74.718
0.82382,74.657,75.022
0.90514,75.488,75.078
0.98381,75.485,75.224
1.0592,75.183,75.458
1.1377,74.711,75.334
1.22,75.086,74.877
1.2986,75.161,74.266
1.373,75.043,74.49
1.4515,74.634,75.272
1.5348,75.004,75.473
1.6135,75.121,75.378
1.6869,75.104,75.636
1.7653,74.603,75.326
1.8496,74.703,74.531
1.9283,74.548,74.769
2.0007,74.654,75.167
2.0792,74.672,74.982
2.1644,75.325,75.096
2.2431,75.381,74.701
2.3145,75.143,74.404
2.393,74.48,75.385
2.4793,74.562,76.132
2.5579,74.509,75.444
2.6284,74.742,74.38
2.7068,74.867,74.225
2.7941,75.547,75.056
2.8728,75.523,75.518
2.9422,75.162,75.111
3.0207,74.539,74.799
3.1089,74.792,74.961
3.1876,74.896,74.823
3.256,74.921,74.743
3.3345,74.519,75.504
3.4237,74.782,76.204
3.5024,74.81,75.259
3.5699,75.081,74.075
3.6483,75.071,74.395
3.7386,75.422,75.068
3.8172,74.991,74.723
3.8837,74.556,74.761
3.9622,74.295,75.528
4.0534,75.014,75.917
4.1321,75.304,75.428
4.1975,75.108,74.754
4.276,74.432,74.52
4.3682,74.625,74.646
4.4469,74.861,75.132
4.5114,75.298,75.542
4.5898,75.276,75.254
4.683,75.485,74.868
4.7617,74.91,75.065
4.8252,74.382,74.914
4.9037,73.999,74.503
4.9979,74.663,74.752
5.0765,75.052,75.369
5.1391,75.329,75.577
5.2175,75.181,75.367
5.3127,75.441,74.735
5.3914,75.07,74.493
5.4529,74.626,75.444
5.5313,74.219,76.177
5.6275,74.828,75.334
5.7062,75.202,73.91
5.7667,75.34,73.956
5.8452,74.882,74.851
5.9423,74.905,75.468
6.021,74.594,75.66
6.0806,74.567,75.283
6.159,74.547,74.781
6.2572,75.225,75.08


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_246.csv <==
x,qOut,qIn
0.039338,74.974,74.927
0.11769,74.883,74.739
0.19614,74.468,74.712
0.27549,74.852,75.1
0.35416,75.05,75.472
0.43153,75.226,75.068
0.50998,74.873,74.736
0.59031,74.961,75.505
0.66899,74.631,76.064
0.74536,74.645,74.962
0.82382,74.727,73.988
0.90514,75.46,74.44
0.98381,75.458,75.535
1.0592,75.047,75.448
1.1377,74.367,74.857
1.22,74.611,74.973
1.2986,74.767,74.967
1.373,74.897,74.587
1.4515,74.636,75.043
1.5348,74.994,75.905
1.6135,75.009,75.78
1.6869,75.153,74.642
1.7653,75.051,74.114
1.8496,75.411,74.937
1.9283,75.072,75.854
2.0007,74.614,75.192
2.0792,74.211,74.066
2.1644,74.837,74.305
2.2431,75.217,75.583
2.3145,75.25,75.902
2.393,74.673,75.267
2.4793,74.749,74.687
2.5579,74.73,75.031
2.6284,75.042,75.019
2.7068,75.068,74.514
2.7941,75.456,74.687
2.8728,75.085,75.072
2.9422,74.745,75.196
3.0207,74.459,75.528
3.1089,74.989,75.473
3.1876,75,74.664
3.256,74.727,74.331
3.3345,74.297,75.184
3.4237,74.842,76.163
3.5024,75.249,75.709
3.5699,75.463,74.587
3.6483,75.025,74.238
3.7386,74.994,74.542
3.8172,74.596,74.764
3.8837,74.482,75.08
3.9622,74.374,75.549
4.0534,75.046,75.642
4.1321,75.252,75.529
4.1975,75.273,74.571
4.276,74.798,73.742
4.3682,74.904,74.823
4.4469,74.723,75.417
4.5114,74.91,74.763
4.5898,75.055,75.241
4.683,75.627,76.183
4.7617,75.254,75.571
4.8252,74.506,74.556
4.9037,73.838,74.649
4.9979,74.44,75.025
5.0765,75.06,74.95
5.1391,75.499,74.919
5.2175,75.267,75.065
5.3127,75.294,74.944
5.3914,74.742,74.716
5.4529,74.357,75.002
5.5313,74.088,75.578
5.6275,74.789,75.649
5.7062,75.154,74.546
5.7667,75.405,74.149
5.8452,75.236,75.037
5.9423,75.504,75.673
6.021,75.175,75.581
6.0806,74.795,75.189
6.159,74.382,74.746
6.2572,74.85,74.784


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_247.csv <==
x,qOut,qIn
0.039338,74.89,74.489
0.11769,74.499,74.463
0.19614,74.144,74.674
0.27549,74.754,75.645
0.35416,75.086,75.932
0.43153,75.37,75.18
0.50998,75.189,74.938
0.59031,75.351,75.168
0.66899,74.861,74.817
0.74536,74.476,74.38
0.82382,74.29,74.582
0.90514,75.086,75.15
0.98381,75.451,75.614
1.0592,75.348,75.538
1.1377,74.614,75.228
1.22,74.547,74.992
1.2986,74.422,74.786
1.373,74.664,74.75
1.4515,74.823,74.96
1.5348,75.566,75.036
1.6135,75.633,74.642
1.6869,75.343,74.685
1.7653,74.615,75.444
1.8496,74.631,75.875
1.9283,74.509,75.028
2.0007,74.609,74.276
2.0792,74.604,74.638
2.1644,75.281,75.557
2.2431,75.434,75.755
2.3145,75.328,75.051
2.393,74.794,74.841
2.4793,74.915,75.474
2.5579,74.767,75.024
2.6284,74.693,74.214
2.7068,74.394,74.718
2.7941,74.83,75.489
2.8728,74.944,74.95
2.9422,75.123,74.103
3.0207,74.934,74.525
3.1089,75.192,75.625
3.1876,74.867,75.688
3.256,74.668,75.057
3.3345,74.555,75.131
3.4237,75.283,75.524
3.5024,75.496,74.759
3.5699,75.316,74.373
3.6483,74.694,75.333
3.7386,74.819,75.517
3.8172,74.791,74.466
3.8837,74.828,74.168
3.9622,74.511,75.041
4.0534,74.766,76.287
4.1321,74.614,76.049
4.1975,74.636,74.732
4.276,74.62,74.061
4.3682,75.328,74.382
4.4469,75.487,75.415
4.5114,75.318,75.91
4.5898,74.763,75.213
4.683,74.963,74.3
4.7617,74.97,74.694
4.8252,74.943,75.458
4.9037,74.469,75.309
4.9979,74.633,75.029
5.0765,74.573,75.199
5.1391,74.913,74.929
5.2175,75.134,74.548
5.3127,75.703,74.746
5.3914,75.298,74.778
5.4529,74.611,74.912
5.5313,74.103,75.731
5.6275,74.801,76.023
5.7062,75.331,74.991
5.7667,75.354,74.279
5.8452,74.677,74.66
5.9423,74.687,75.19
6.021,74.712,75.076
6.0806,75.053,75.274
6.159,75.027,75.582
6.2572,75.321,74.982


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_248.csv <==
x,qOut,qIn
0.039338,74.911,75.336
0.11769,75.09,75.779
0.19614,74.835,75.103
0.27549,75.152,74.772
0.35416,75.102,74.567
0.43153,75.055,74.75
0.50998,74.586,75.426
0.59031,74.663,75.532
0.66899,74.375,74.908
0.74536,74.457,74.783
0.82382,74.641,75.28
0.90514,75.489,75.404
0.98381,75.583,74.632
1.0592,75.178,74.32
1.1377,74.484,75.078
1.22,74.77,75.728
1.2986,75.044,75.24
1.373,75.198,74.65
1.4515,74.762,74.711
1.5348,74.856,75.398
1.6135,74.698,75.685
1.6869,74.852,75.023
1.7653,74.838,74.469
1.8496,75.346,74.488
1.9283,75.196,74.943
2.0007,74.937,75.171
2.0792,74.491,75.198
2.1644,74.828,75.526
2.2431,74.848,75.509
2.3145,74.902,74.624
2.393,74.713,74.328
2.4793,75.132,75.075
2.5579,75.042,75.481
2.6284,74.937,75.02
2.7068,74.73,74.71
2.7941,75.223,74.991
2.8728,75.172,75.172
2.9422,74.785,74.859
3.0207,74.167,75.036
3.1089,74.553,75.599
3.1876,74.926,75.536
3.256,75.309,74.99
3.3345,75.143,74.638
3.4237,75.306,74.671
3.5024,74.891,75.099
3.5699,74.638,75.335
3.6483,74.436,75.039
3.7386,75.048,74.799
3.8172,75.167,75.191
3.8837,75.022,75.311
3.9622,74.529,74.834
4.0534,74.814,74.848
4.1321,74.908,75.543
4.1975,75.104,75.723
4.276,75.004,75.253
4.3682,75.386,74.485
4.4469,75.146,73.812
4.5114,74.802,73.969
4.5898,74.361,74.99
4.683,74.817,75.883
4.7617,75.011,75.926
4.8252,75.102,75.612
4.9037,74.781,75.13
4.9979,75.02,74.396
5.0765,74.854,74.763
5.1391,74.799,75.649
5.2175,74.723,75.216
5.3127,75.389,74.69
5.3914,75.506,75.315
5.4529,75.095,75.409
5.5313,74.098,74.807
5.6275,73.978,74.9
5.7062,74.058,75.127
5.7667,74.634,74.343
5.8452,75.066,74.078
5.9423,75.886,75.12
6.021,75.81,76.301
6.0806,75.267,75.905
6.159,74.476,74.525
6.2572,74.694,74.048


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_249.csv <==
x,qOut,qIn
0.039338,75.1,73.974
0.11769,75.05,74.095
0.19614,74.655,75.297
0.27549,75.033,76.006
0.35416,75.196,75.348
0.43153,75.289,74.613
0.50998,74.838,74.817
0.59031,74.83,74.977
0.66899,74.427,74.613
0.74536,74.364,75.091
0.82382,74.444,75.917
0.90514,75.334,75.941
0.98381,75.644,75.201
1.0592,75.451,74.77
1.1377,74.607,74.84
1.22,74.479,74.931
1.2986,74.385,74.339
1.373,74.766,74.288
1.4515,74.993,75.122
1.5348,75.588,75.433
1.6135,75.291,75.018
1.6869,74.73,75.082
1.7653,74.145,75.391
1.8496,74.656,75.382
1.9283,75.077,75.065
2.0007,75.428,74.698
2.0792,75.318,74.927
2.1644,75.586,75.67
2.2431,75.216,75.32
2.3145,74.73,74.079
2.393,74.149,73.939
2.4793,74.493,75.26
2.5579,74.628,76.544
2.6284,74.763,75.77
2.7068,74.646,74.077
2.7941,75.179,73.968
2.8728,75.26,75.191
2.9422,75.174,75.462
3.0207,74.745,75.219
3.1089,75.037,75.054
3.1876,75.064,75.004
3.256,75.127,75.077
3.3345,74.759,75.29
3.4237,74.859,75.364
3.5024,74.491,74.902
3.5699,74.456,74.612
3.6483,74.598,74.919
3.7386,75.463,75.309
3.8172,75.569,75.106
3.8837,75.067,74.701
3.9622,74.248,74.969
4.0534,74.511,75.493
4.1321,74.913,75.111
4.1975,75.267,74.915
4.276,75.009,75.162
4.3682,75.178,74.788
4.4469,74.973,74.281
4.5114,74.989,74.81
4.5898,74.785,75.559
4.683,75.132,75.726
4.7617,74.918,75.57
4.8252,74.78,74.891
4.9037,74.546,74.234
4.9979,75.026,74.803
5.0765,75.01,75.447
5.1391,74.926,74.993
5.2175,74.71,74.714
5.3127,75.207,75.293
5.3914,75.206,75.221
5.4529,74.875,74.845
5.5313,74.216,75.469
5.6275,74.479,75.619
5.7062,74.727,74.499
5.7667,75.147,74.086
5.8452,75.173,74.729
5.9423,75.517,75.308
6.021,75.111,75.256
6.0806,74.676,75.39
6.159,74.306,75.769
6.2572,74.882,75.255


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_250.csv <==
x,qOut,qIn
0.039338,75.324,75.282
0.11769,75.058,74.89
0.19614,74.561,74.436
0.27549,74.857,75.237
0.35416,74.886,76.096
0.43153,74.955,75.468
0.50998,74.766,74.788
0.59031,75.197,74.949
0.66899,75.154,74.812
0.74536,75.049,74.521
0.82382,74.678,75.067
0.90514,74.962,75.571
0.98381,74.829,75.424
1.0592,74.692,75.096
1.1377,74.365,74.701
1.22,74.766,74.509
1.2986,74.789,74.568
1.373,74.829,74.915
1.4515,74.748,75.355
1.5348,75.391,75.204
1.6135,75.545,75.376
1.6869,75.327,75.99
1.7653,74.607,75.564
1.8496,74.643,74.579
1.9283,74.624,74.024
2.0007,74.899,74.301
2.0792,74.943,75.153
2.1644,75.425,75.676
2.2431,75.178,75.365
2.3145,74.754,74.812
2.393,74.199,74.61
2.4793,74.558,75.193
2.5579,74.714,75.975
2.6284,74.887,75.495
2.7068,74.876,74.463
2.7941,75.522,74.441
2.8728,75.644,74.807
2.9422,75.316,75.081
3.0207,74.422,75.709
3.1089,74.346,75.368
3.1876,74.371,74.267
3.256,74.806,74.279
3.3345,74.929,75.261
3.4237,75.382,76.062
3.5024,75.064,75.67
3.5699,74.82,74.761
3.6483,74.68,74.316
3.7386,75.341,74.675
3.8172,75.391,75.115
3.8837,74.952,74.85
3.9622,74.269,74.943
4.0534,74.64,75.751
4.1321,75.052,75.768
4.1975,75.294,74.753
4.276,74.801,74.089
4.3682,74.754,74.436
4.4469,74.497,75.81
4.5114,74.775,76.092
4.5898,75.029,74.727
4.683,75.685,74.089
4.7617,75.374,75.124
4.8252,74.703,75.297
4.9037,74.023,74.633
4.9979,74.505,74.935
5.0765,74.956,75.915
5.1391,75.321,75.498
5.2175,75.153,74.709
5.3127,75.323,74.764
5.3914,74.884,75.091
5.4529,74.523,74.994
5.5313,74.299,74.929
5.6275,75.036,75.21
5.7062,75.375,75.385
5.7667,75.276,75.073
5.8452,74.59,74.901
5.9423,74.616,75.176
6.021,74.601,75.207
6.0806,74.876,74.712
6.159,74.916,74.442
6.2572,75.445,74.772


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_251.csv <==
x,qOut,qIn
0.039338,75.011,75.81
0.11769,75.07,74.927
0.19614,74.97,74.299
0.27549,75.348,74.629
0.35416,74.958,74.7
0.43153,74.392,74.72
0.50998,73.996,75.753
0.59031,74.804,76.486
0.66899,75.475,75.017
0.74536,75.731,73.841
0.82382,75.105,74.653
0.90514,74.864,75.337
0.98381,74.448,74.867
1.0592,74.644,74.712
1.1377,74.9,74.836
1.22,75.602,75.207
1.2986,75.328,75.504
1.373,74.636,75.233
1.4515,73.918,75.018
1.5348,74.424,75.118
1.6135,74.998,75.057
1.6869,75.505,75.113
1.7653,75.372,75.397
1.8496,75.46,75.122
1.9283,74.891,74.326
2.0007,74.494,74.355
2.0792,74.218,75.113
2.1644,74.821,75.662
2.2431,74.958,74.904
2.3145,74.926,74.196
2.393,74.664,75.18
2.4793,75.137,76.308
2.5579,75.227,75.799
2.6284,75.138,74.678
2.7068,74.752,74.279
2.7941,75.1,74.937
2.8728,75.146,75.261
2.9422,75.054,74.699
3.0207,74.544,74.822
3.1089,74.712,75.588
3.1876,74.666,75.318
3.256,74.797,74.627
3.3345,74.632,74.731
3.4237,75.017,74.98
3.5024,74.909,74.742
3.5699,74.976,74.76
3.6483,74.986,75.222
3.7386,75.57,75.28
3.8172,75.407,75.185
3.8837,74.885,75.485
3.9622,74.239,75.316
4.0534,74.633,74.886
4.1321,74.947,75.049
4.1975,75.147,75.138
4.276,74.887,74.689
4.3682,75.142,74.457
4.4469,74.961,75.103
4.5114,74.763,75.816
4.5898,74.364,75.714
4.683,74.746,75.01
4.7617,74.834,74.244
4.8252,74.942,74.408
4.9037,74.774,75.294
4.9979,75.236,75.458
5.0765,75.252,74.741
5.1391,75.214,74.723
5.2175,74.847,75.321
5.3127,75.045,75.688
5.3914,74.771,75.532
5.4529,74.555,74.772
5.5313,74.347,74.12
5.6275,75.035,74.452
5.7062,75.362,75.255
5.7667,75.384,75.753
5.8452,74.813,75.734
5.9423,74.817,75.304
6.021,74.616,74.611
6.0806,74.701,74.304
6.159,74.589,74.854
6.2572,75.065,75.684


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_252.csv <==
x,qOut,qIn
0.039338,74.891,75.081
0.11769,74.587,74.901
0.19614,74.399,75.146
0.27549,75.06,74.993
0.35416,75.185,74.244
0.43153,74.943,74.771
0.50998,74.483,76.015
0.59031,74.972,75.656
0.66899,75.338,74.369
0.74536,75.414,74.278
0.82382,74.737,74.826
0.90514,74.588,75.733
0.98381,74.358,76.322
1.0592,74.7,75.596
1.1377,74.964,74.483
1.22,75.609,74.402
1.2986,75.322,74.508
1.373,74.752,74.294
1.4515,74.169,74.912
1.5348,74.68,75.654
1.6135,75.085,75.256
1.6869,75.304,74.983
1.7653,74.865,75.298
1.8496,74.836,75.136
1.9283,74.459,74.61
2.0007,74.539,74.992
2.0792,74.824,75.747
2.1644,75.779,75.619
2.2431,75.883,74.79
2.3145,75.23,74.611
2.393,74.132,74.877
2.4793,74.133,74.93
2.5579,74.426,74.61
2.6284,74.892,74.817
2.7068,74.934,75.379
2.7941,75.39,75.66
2.8728,75.259,75.307
2.9422,75.02,74.988
3.0207,74.549,75.048
3.1089,74.898,74.878
3.1876,75.021,74.484
3.256,75.198,74.681
3.3345,75.001,75.253
3.4237,75.247,75.735
3.5024,74.904,75.437
3.5699,74.589,74.767
3.6483,74.228,74.945
3.7386,74.734,75.478
3.8172,74.909,75.097
3.8837,75.06,74.395
3.9622,74.964,74.469
4.0534,75.434,75.238
4.1321,75.317,75.661
4.1975,74.926,75.229
4.276,74.291,74.58
4.3682,74.573,74.575
4.4469,74.76,75.088
4.5114,75.017,74.936
4.5898,74.944,74.866
4.683,75.394,75.365
4.7617,75.305,75.25
4.8252,75.118,74.649
4.9037,74.644,74.998
4.9979,74.855,76.005
5.0765,74.718,75.675
5.1391,74.697,74.277
5.2175,74.6,74.009
5.3127,75.193,75.08
5.3914,75.223,75.793
5.4529,74.94,75.255
5.5313,74.373,74.481
5.6275,74.687,74.592
5.7062,74.881,75.41
5.7667,75.033,75.666
5.8452,74.74,75.56
5.9423,75.036,75.047
6.021,75.01,73.988
6.0806,75.164,74.22
6.159,75.018,75.499
6.2572,75.292,75.779


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_253.csv <==
x,qOut,qIn
0.039338,75.14,75.056
0.11769,74.834,75.164
0.19614,74.642,74.814
0.27549,75.335,74.501
0.35416,75.508,75.005
0.43153,75.062,75.507
0.50998,74.122,75.374
0.59031,74.182,74.873
0.66899,74.47,74.65
0.74536,75.016,75.192
0.82382,75.147,75.646
0.90514,75.6,75.265
0.98381,75.331,74.758
1.0592,74.984,74.762
1.1377,74.529,74.87
1.22,74.883,74.983
1.2986,74.872,74.78
1.373,74.764,75.016
1.4515,74.453,75.742
1.5348,74.926,75.754
1.6135,75.083,75.075
1.6869,75.102,74.408
1.7653,74.718,74.253
1.8496,74.99,75.273
1.9283,74.977,76.278
2.0007,75.079,75.299
2.0792,74.884,74.103
2.1644,75.173,74.808
2.2431,74.869,75.329
2.3145,74.574,74.479
2.393,74.267,74.759
2.4793,74.887,75.532
2.5579,75.211,75.092
2.6284,75.403,74.609
2.7068,75.057,74.886
2.7941,75.121,75.247
2.8728,74.702,75.112
2.9422,74.564,75.018
3.0207,74.575,75.124
3.1089,75.357,75.137
3.1876,75.479,75.137
3.256,75.117,75.379
3.3345,74.405,75.642
3.4237,74.616,75.432
3.5024,74.808,74.621
3.5699,75.009,73.96
3.6483,74.763,74.144
3.7386,75.027,75.002
3.8172,74.868,75.965
3.8837,74.823,75.889
3.9622,74.631,74.9
4.0534,75.108,74.428
4.1321,75.09,74.749
4.1975,74.942,75.142
4.276,74.604,75.229
4.3682,75.116,74.883
4.4469,75.382,75.11
4.5114,75.488,75.729
4.5898,74.898,75.641
4.683,74.68,74.822
4.7617,74.137,74.184
4.8252,74.173,74.44
4.9037,74.449,75.098
4.9979,75.445,75.608
5.0765,75.665,75.445
5.1391,75.351,74.89
5.2175,74.581,74.69
5.3127,74.648,75.163
5.3914,74.687,75.746
5.4529,74.86,75.649
5.5313,74.785,74.952
5.6275,75.326,74.188
5.7062,75.385,74.186
5.7667,75.216,74.861
5.8452,74.552,75.246
5.9423,74.577,75.476
6.021,74.48,75.679
6.0806,74.773,75.256
6.159,74.882,74.789
6.2572,75.406,74.794


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_254.csv <==
x,qOut,qIn
0.039338,75.028,75.32
0.11769,75.483,74.916
0.19614,75.279,74.568
0.27549,75.262,74.73
0.35416,74.618,75.139
0.43153,74.475,75.179
0.50998,74.682,75.225
0.59031,75.614,75.331
0.66899,75.638,74.844
0.74536,74.992,74.692
0.82382,74.131,75.333
0.90514,74.443,75.652
0.98381,74.9,75.112
1.0592,75.257,74.511
1.1377,75.018,74.424
1.22,75.17,74.669
1.2986,74.861,75.186
1.373,74.657,75.635
1.4515,74.387,75.568
1.5348,74.939,75.34
1.6135,75.126,75.423
1.6869,75.164,74.981
1.7653,74.769,74.161
1.8496,75.002,74.437
1.9283,74.941,74.987
2.0007,75.059,74.903
2.0792,74.908,75.296
2.1644,75.195,75.736
2.2431,74.801,75.115
2.3145,74.418,74.573
2.393,74.129,74.817
2.4793,74.854,75.048
2.5579,75.292,75.036
2.6284,75.548,75.265
2.7068,75.272,75.474
2.7941,75.361,75.355
2.8728,74.874,74.652
2.9422,74.435,74.435
3.0207,74.048,75.254
3.1089,74.651,75.389
3.1876,74.996,75.021
3.256,75.25,75.317
3.3345,75.05,75.104
3.4237,75.275,74.652
3.5024,74.941,74.977
3.5699,74.649,75.382
3.6483,74.375,75.11
3.7386,75.006,74.759
3.8172,75.282,75.243
3.8837,75.316,75.512
3.9622,74.839,74.863
4.0534,74.937,74.344
4.1321,74.743,74.502
4.1975,74.772,75.035
4.276,74.691,75.67
4.3682,75.239,75.675
4.4469,75.197,75.434
4.5114,74.981,75.34
4.5898,74.533,74.801
4.683,74.876,74.308
4.7617,74.935,74.6
4.8252,74.983,75.209
4.9037,74.778,75.241
4.9979,75.187,74.571
5.0765,75.097,74.312
5.1391,74.806,75.216
5.2175,74.228,76.184
5.3127,74.53,76.087
5.3914,74.74,74.78
5.4529,75.153,73.823
5.5313,75.256,74.432
5.6275,75.694,76.08
5.7062,75.307,76.246
5.7667,74.743,74.82
5.8452,74.223,74.175
5.9423,74.698,74.734
6.021,74.893,75.042
6.0806,74.768,74.879
6.159,74.269,75.075
6.2572,74.66,75.371


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_255.csv <==
x,qOut,qIn
0.039338,75.169,74.851
0.11769,75.266,74.864
0.19614,74.737,74.687
0.27549,74.735,74.713
0.35416,74.516,75.034
0.43153,74.735,75.056
0.50998,74.831,75.26
0.59031,75.346,75.735
0.66899,75.026,75.281
0.74536,74.616,74.526
0.82382,74.339,74.649
0.90514,75.1,75.286
0.98381,75.535,75.587
1.0592,75.541,74.686
1.1377,74.913,74.008
1.22,74.863,74.938
1.2986,74.626,75.813
1.373,74.591,75.349
1.4515,74.387,74.825
1.5348,74.904,74.69
1.6135,75.043,74.599
1.6869,75.196,74.695
1.7653,74.983,75.163
1.8496,75.27,75.654
1.9283,75.032,75.8
2.0007,74.872,75.61
2.0792,74.592,75.065
2.1644,74.974,74.345
2.2431,74.822,74.131
2.3145,74.624,74.858
2.393,74.427,75.639
2.4793,75.103,75.405
2.5579,75.368,75.249
2.6284,75.194,75.547
2.7068,74.451,75.131
2.7941,74.467,74.447
2.8728,74.493,74.405
2.9422,74.875,75.262
3.0207,75.105,75.687
3.1089,75.788,74.808
3.1876,75.664,74.258
3.256,75.078,74.817
3.3345,74.182,75.322
3.4237,74.317,75.49
3.5024,74.562,75.362
3.5699,75.018,75.011
3.6483,75.13,75.08
3.7386,75.601,75.543
3.8172,75.321,75.236
3.8837,74.855,74.524
3.9622,74.323,74.348
4.0534,74.755,74.613
4.1321,74.976,75.185
4.1975,75.011,75.722
4.276,74.561,75.579
4.3682,74.739,74.844
4.4469,74.684,74.772
4.5114,74.852,74.949
4.5898,74.829,74.549
4.683,75.377,74.901
4.7617,75.336,75.859
4.8252,75.219,75.525
4.9037,74.848,74.735
4.9979,75.065,74.752
5.0765,74.755,74.931
5.1391,74.42,75.131
5.2175,74.155,75.662
5.3127,74.903,75.421
5.3914,75.378,74.305
5.4529,75.504,74.106
5.5313,74.917,75.025
5.6275,74.812,75.865
5.7062,74.498,75.39
5.7667,74.613,74.488
5.8452,74.724,74.423
5.9423,75.415,75.055
6.021,75.37,75.658
6.0806,75.015,75.715
6.159,74.479,75.283
6.2572,74.892,74.891


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_256.csv <==
x,qOut,qIn
0.039338,74.428,74.517
0.11769,74.441,74.985
0.19614,74.562,75.383
0.27549,75.374,75.669
0.35416,75.474,75.237
0.43153,75.131,74.204
0.50998,74.428,74.209
0.59031,74.609,75.408
0.66899,74.735,75.75
0.74536,74.976,74.913
0.82382,74.957,74.516
0.90514,75.478,75.184
0.98381,75.412,75.683
1.0592,75.057,74.845
1.1377,74.372,74.502
1.22,74.586,75.208
1.2986,74.776,75.162
1.373,75.141,74.557
1.4515,75.036,74.608
1.5348,75.229,74.741
1.6135,74.756,74.777
1.6869,74.507,75.539
1.7653,74.417,76.265
1.8496,75.156,75.938
1.9283,75.314,75.051
2.0007,75.133,74.448
2.0792,74.645,74.358
2.1644,74.951,74.623
2.2431,75.018,75.061
2.3145,75.017,75.343
2.393,74.673,75.246
2.4793,74.92,75.155
2.5579,74.743,74.934
2.6284,74.522,74.776
2.7068,74.16,75.222
2.7941,74.741,75.622
2.8728,75.179,74.79
2.9422,75.675,74.337
3.0207,75.581,75.012
3.1089,75.605,75.428
3.1876,74.806,75.37
3.256,74.244,75.008
3.3345,74.055,74.538
3.4237,74.912,74.886
3.5024,75.281,75.769
3.5699,75.236,75.552
3.6483,74.742,74.812
3.7386,74.968,74.724
3.8172,74.997,74.846
3.8837,75.054,74.547
3.9622,74.744,74.683
4.0534,74.997,75.509
4.1321,74.828,76.144
4.1975,74.813,75.136
4.276,74.674,73.855
4.3682,75.155,74.306
4.4469,75.047,75.547
4.5114,74.822,75.603
4.5898,74.547,75.032
4.683,75.153,74.907
4.7617,75.404,75.382
4.8252,75.251,75.344
4.9037,74.502,75.013
4.9979,74.487,75.017
5.0765,74.48,75.059
5.1391,74.875,74.482
5.2175,75.034,74.122
5.3127,75.519,75.005
5.3914,75.138,76.068
5.4529,74.604,75.572
5.5313,74.158,74.603
5.6275,74.788,74.427
5.7062,75.202,74.877
5.7667,75.322,75.243
5.8452,74.922,75.215
5.9423,75.142,74.889
6.021,75.118,75.514
6.0806,75.146,75.982
6.159,74.723,75.13
6.2572,74.783,74.313


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_257.csv <==
x,qOut,qIn
0.039338,75.209,75.543
0.11769,75.059,75.286
0.19614,74.701,73.985
0.27549,74.941,73.882
0.35416,74.664,75.542
0.43153,74.482,76.093
0.50998,74.307,75.409
0.59031,74.94,75.293
0.66899,75.101,75.354
0.74536,75.043,74.361
0.82382,74.687,73.865
0.90514,75.076,74.912
0.98381,75.169,76.277
1.0592,75.212,75.889
1.1377,74.886,74.909
1.22,75.062,74.507
1.2986,74.718,74.345
1.373,74.364,74.628
1.4515,74.028,75.42
1.5348,74.747,75.578
1.6135,75.319,74.859
1.6869,75.761,74.474
1.7653,75.398,75.045
1.8496,75.168,75.953
1.9283,74.376,75.32
2.0007,74.178,74.276
2.0792,74.418,74.765
2.1644,75.506,75.476
2.2431,75.8,75.038
2.3145,75.376,74.531
2.393,74.423,74.776
2.4793,74.424,75.484
2.5579,74.616,75.615
2.6284,75.001,75.213
2.7068,74.895,74.976
2.7941,75.173,75.023
2.8728,74.919,74.645
2.9422,74.881,74.243
3.0207,74.776,74.996
3.1089,75.294,75.768
3.1876,75.17,75.25
3.256,74.883,74.659
3.3345,74.441,74.809
3.4237,74.821,75.147
3.5024,74.88,74.999
3.5699,74.883,74.95
3.6483,74.718,75.313
3.7386,75.29,75.542
3.8172,75.424,75.336
3.8837,75.21,74.709
3.9622,74.503,74.463
4.0534,74.56,75.26
4.1321,74.566,75.209
4.1975,74.842,74.328
4.276,74.856,74.612
4.3682,75.319,75.446
4.4469,75.109,75.83
4.5114,74.802,75.426
4.5898,74.399,74.549
4.683,74.887,74.191
4.7617,75.103,74.787
4.8252,75.218,75.285
4.9037,74.932,75.505
4.9979,75.197,75.669
5.0765,75.022,75.234
5.1391,74.858,74.761
5.2175,74.469,75.088
5.3127,74.78,75.624
5.3914,74.721,75.13
5.4529,74.786,74.087
5.5313,74.776,74.127
5.6275,75.389,75.268
5.7062,75.334,75.401
5.7667,74.859,74.653
5.8452,74.151,74.746
5.9423,74.499,75.351
6.021,74.905,75.552
6.0806,75.318,75.246
6.159,75.195,74.882
6.2572,75.46,74.896


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_258.csv <==
x,qOut,qIn
0.039338,75.267,74.31
0.11769,75.205,74.604
0.19614,74.844,75.373
0.27549,75.039,76.148
0.35416,74.755,75.825
0.43153,74.629,74.853
0.50998,74.429,74.556
0.59031,74.928,74.744
0.66899,74.909,74.695
0.74536,74.858,74.716
0.82382,74.721,75.134
0.90514,75.302,75.556
0.98381,75.341,74.861
1.0592,74.973,74.363
1.1377,74.221,75.112
1.22,74.392,75.64
1.2986,74.602,75.131
1.373,75.068,74.707
1.4515,75.264,75.109
1.5348,75.801,75.765
1.6135,75.48,75.495
1.6869,74.823,74.658
1.7653,74.116,74.342
1.8496,74.522,74.632
1.9283,74.88,74.981
2.0007,75.09,75.271
2.0792,74.784,75.469
2.1644,75.008,75.433
2.2431,74.884,74.936
2.3145,74.878,74.431
2.393,74.661,74.702
2.4793,75.103,75.465
2.5579,75.099,75.528
2.6284,75.142,74.914
2.7068,74.962,74.701
2.7941,75.303,75.13
2.8728,74.992,75
2.9422,74.528,74.684
3.0207,74.085,75.22
3.1089,74.712,75.659
3.1876,75.182,75.115
3.256,75.424,74.713
3.3345,75.009,75.007
3.4237,75.019,75.309
3.5024,74.683,75.197
3.5699,74.678,74.825
3.6483,74.667,74.609
3.7386,75.295,74.868
3.8172,75.257,75.041
3.8837,74.962,74.797
3.9622,74.447,74.874
4.0534,74.807,75.66
4.1321,74.977,75.638
4.1975,75.119,74.282
4.276,74.878,73.911
4.3682,75.184,75.252
4.4469,75.035,76.668
4.5114,74.931,76.131
4.5898,74.672,74.279
4.683,75.085,73.456
4.7617,74.996,74.945
4.8252,74.736,75.59
4.9037,74.268,74.814
4.9979,74.692,75.02
5.0765,74.954,75.614
5.1391,75.219,75.195
5.2175,74.955,75.276
5.3127,75.047,75.567
5.3914,74.598,74.801
5.4529,74.485,74.15
5.5313,74.629,74.775
5.6275,75.557,75.504
5.7062,75.726,74.904
5.7667,75.152,74.37
5.8452,74.15,74.961
5.9423,74.257,75.746
6.021,74.651,75.292
6.0806,75.138,74.783
6.159,75.077,75.144
6.2572,75.412,74.929


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_259.csv <==
x,qOut,qIn
0.039338,74.655,74.578
0.11769,74.648,74.714
0.19614,74.611,75.812
0.27549,75.252,76.005
0.35416,75.31,75.179
0.43153,75.194,74.912
0.50998,74.784,74.894
0.59031,75.038,74.914
0.66899,74.893,74.836
0.74536,74.699,74.887
0.82382,74.364,75.047
0.90514,74.856,74.956
0.98381,75.036,74.969
1.0592,75.032,75.179
1.1377,74.564,74.953
1.22,74.777,74.855
1.2986,74.805,75.34
1.373,75.109,75.269
1.4515,75.177,74.875
1.5348,75.639,75.072
1.6135,75.306,75.377
1.6869,74.829,74.937
1.7653,74.335,74.454
1.8496,74.781,74.583
1.9283,74.933,75.087
2.0007,74.916,75.458
2.0792,74.573,75.605
2.1644,74.928,75.368
2.2431,74.958,74.489
2.3145,74.947,74.28
2.393,74.648,75.313
2.4793,75.029,75.879
2.5579,75.049,75.509
2.6284,75.089,75.003
2.7068,74.836,74.463
2.7941,75.116,74.623
2.8728,74.846,75.593
2.9422,74.543,75.373
3.0207,74.243,74.239
3.1089,74.906,74.307
3.1876,75.3,75.267
3.256,75.418,75.619
3.3345,74.883,75.757
3.4237,74.871,75.514
3.5024,74.647,74.628
3.5699,74.842,74.241
3.6483,74.938,74.449
3.7386,75.493,74.651
3.8172,75.234,75.103
3.8837,74.834,75.686
3.9622,74.435,75.875
4.0534,74.912,75.748
4.1321,74.98,75.061
4.1975,74.728,73.987
4.276,74.238,73.986
4.3682,74.741,75.297
4.4469,75.213,76.043
4.5114,75.617,75.127
4.5898,75.276,74.213
4.683,75.109,74.626
4.7617,74.379,75.609
4.8252,74.076,75.442
4.9037,74.054,74.844
4.9979,75.009,75.089
5.0765,75.508,75.495
5.1391,75.747,74.708
5.2175,75.276,74.117
5.3127,75.103,75.037
5.3914,74.471,76.137
5.4529,74.336,75.429
5.5313,74.462,74.39
5.6275,75.312,74.823
5.7062,75.362,75.801
5.7667,74.947,75.157
5.8452,74.343,74.267
5.9423,74.773,74.456
6.021,75.163,75.168
6.0806,75.382,75.325
6.159,74.961,75.032
6.2572,74.977,74.917


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_260.csv <==
x,qOut,qIn
0.039338,74.762,75.32
0.11769,74.94,74.057
0.19614,74.877,73.981
0.27549,75.243,75.267
0.35416,74.897,75.83
0.43153,74.56,75.441
0.50998,74.326,75.568
0.59031,75.038,75.405
0.66899,75.353,73.943
0.74536,75.267,73.676
0.82382,74.67,75.391
0.90514,74.821,76.263
0.98381,74.89,75.038
1.0592,75.135,74.604
1.1377,74.923,75.405
1.22,75.032,75.839
1.2986,74.509,75.221
1.373,74.259,74.036
1.4515,74.298,73.52
1.5348,75.308,74.921
1.6135,75.798,76.2
1.6869,75.654,75.354
1.7653,74.726,74.561
1.8496,74.475,74.951
1.9283,74.338,75.42
2.0007,74.688,75.022
2.0792,74.846,74.781
2.1644,75.484,75.066
2.2431,75.447,75.247
2.3145,75.308,75.275
2.393,74.796,75.085
2.4793,74.822,74.723
2.5579,74.398,74.788
2.6284,74.232,75.004
2.7068,74.251,75.469
2.7941,75.147,75.805
2.8728,75.496,75.075
2.9422,75.387,74.477
3.0207,74.77,74.728
3.1089,74.877,75.015
3.1876,74.858,75.095
3.256,74.955,75.089
3.3345,74.779,74.886
3.4237,75.19,74.724
3.5024,75.116,74.604
3.5699,74.937,75.006
3.6483,74.47,75.828
3.7386,74.796,75.904
3.8172,74.924,75.216
3.8837,75.195,74.881
3.9622,75.088,74.824
4.0534,75.345,74.817
4.1321,74.919,74.53
4.1975,74.594,74.494
4.276,74.378,75.138
4.3682,75.007,75.624
4.4469,75.112,75.212
4.5114,74.859,74.837
4.5898,74.291,74.804
4.683,74.628,74.958
4.7617,74.899,75.272
4.8252,75.273,75.376
4.9037,75.273,75.271
4.9979,75.634,75.235
5.0765,75.267,74.846
5.1391,74.736,74.494
5.2175,74.131,74.997
5.3127,74.515,75.695
5.3914,74.742,75.45
5.4529,74.976,74.553
5.5313,74.867,74.242
5.6275,75.248,74.893
5.7062,75.053,75.643
5.7667,74.783,75.387
5.8452,74.459,74.829
5.9423,75.039,75.043
6.021,75.313,75.159
6.0806,75.318,74.701
6.159,74.778,74.926
6.2572,74.864,75.7


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_261.csv <==
x,qOut,qIn
0.039338,75.311,74.883
0.11769,75.356,74.211
0.19614,75.07,74.338
0.27549,75.276,75.15
0.35416,74.884,75.855
0.43153,74.486,75.772
0.50998,74.216,75.309
0.59031,74.92,74.592
0.66899,75.238,74.238
0.74536,75.07,74.675
0.82382,74.388,75.096
0.90514,74.59,75.414
0.98381,74.888,75.647
1.0592,75.393,75.088
1.1377,75.258,74.674
1.22,75.243,75.196
1.2986,74.508,75.156
1.373,74.23,74.483
1.4515,74.384,74.639
1.5348,75.459,75.399
1.6135,75.824,75.74
1.6869,75.463,75.181
1.7653,74.472,74.653
1.8496,74.357,75.007
1.9283,74.436,75.378
2.0007,74.853,74.624
2.0792,74.962,74.255
2.1644,75.482,75.182
2.2431,75.314,75.722
2.3145,75.033,74.802
2.393,74.545,74.48
2.4793,74.829,75.437
2.5579,74.801,75.35
2.6284,74.82,74.199
2.7068,74.684,74.396
2.7941,75.243,75.397
2.8728,75.318,75.8
2.9422,75.162,75.54
3.0207,74.634,75.105
3.1089,74.812,74.971
3.1876,74.738,74.919
3.256,74.749,74.543
3.3345,74.559,74.643
3.4237,75.055,75.524
3.5024,75.12,76.018
3.5699,75.09,75.2
3.6483,74.688,74.231
3.7386,74.875,74.46
3.8172,74.671,75.231
3.8837,74.606,75.212
3.9622,74.548,74.894
4.0534,75.304,74.627
4.1321,75.591,74.835
4.1975,75.479,75.372
4.276,74.744,75.55
4.3682,74.666,75.224
4.4469,74.522,74.977
4.5114,74.8,75.302
4.5898,74.94,75.57
4.683,75.513,75.107
4.7617,75.273,74.325
4.8252,74.818,74.231
4.9037,74.301,74.753
4.9979,74.739,75.294
5.0765,74.94,75.428
5.1391,74.942,75.24
5.2175,74.55,75.064
5.3127,74.865,75.4
5.3914,74.948,75.967
5.4529,75.096,75.105
5.5313,74.952,73.648
5.6275,75.383,74.191
5.7062,75.313,75.803
5.7667,75.12,75.539
5.8452,74.555,74.739
5.9423,74.653,74.502
6.021,74.476,74.686
6.0806,74.541,75.132
6.159,74.516,75.764
6.2572,75.178,75.793


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_262.csv <==
x,qOut,qIn
0.039338,75.051,75.146
0.11769,74.515,74.596
0.19614,74.099,74.669
0.27549,74.851,75.131
0.35416,75.454,75.605
0.43153,75.561,75.392
0.50998,74.77,74.602
0.59031,74.463,74.387
0.66899,74.142,74.52
0.74536,74.419,74.95
0.82382,74.684,75.936
0.90514,75.511,76.141
0.98381,75.607,74.892
1.0592,75.417,74.34
1.1377,74.804,74.978
1.22,74.864,75.102
1.2986,74.682,74.923
1.373,74.734,75.254
1.4515,74.723,75.098
1.5348,75.315,74.751
1.6135,75.227,74.894
1.6869,74.769,75.157
1.7653,74.086,75.212
1.8496,74.457,75.137
1.9283,74.881,75.224
2.0007,75.4,75.206
2.0792,75.366,74.888
2.1644,75.543,74.94
2.2431,74.985,75.062
2.3145,74.577,74.824
2.393,74.343,75.045
2.4793,75.01,75.535
2.5579,75.174,75.142
2.6284,75.012,74.408
2.7068,74.517,74.665
2.7941,74.818,75.868
2.8728,74.924,75.675
2.9422,75.044,74.024
3.0207,74.848,73.808
3.1089,75.22,75.18
3.1876,75.101,75.893
3.256,74.913,75.338
3.3345,74.53,74.951
3.4237,74.932,75.242
3.5024,75.024,75.509
3.5699,75.046,75.106
3.6483,74.7,74.562
3.7386,74.987,74.574
3.8172,74.932,75.02
3.8837,75.002,74.768
3.9622,74.802,74.479
4.0534,75.082,75.063
4.1321,74.737,75.896
4.1975,74.445,75.616
4.276,74.267,75.016
4.3682,75.048,74.918
4.4469,75.443,74.479
4.5114,75.491,74.341
4.5898,75.022,75.158
4.683,75.148,75.773
4.7617,74.985,75.409
4.8252,74.847,74.658
4.9037,74.403,74.61
4.9979,74.629,75.693
5.0765,74.543,76.189
5.1391,74.651,74.763
5.2175,74.695,73.644
5.3127,75.418,74.544
5.3914,75.557,75.762
5.4529,75.283,75.476
5.5313,74.523,75.175
5.6275,74.569,75.148
5.7062,74.611,74.473
5.7667,74.915,73.949
5.8452,74.875,74.5
5.9423,75.273,75.434
6.021,75.072,75.88
6.0806,75.022,75.467
6.159,74.906,74.957
6.2572,75.351,75.168


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_263.csv <==
x,qOut,qIn
0.039338,74.477,75.891
0.11769,74.93,75.04
0.19614,75.212,74.618
0.27549,75.758,74.773
0.35416,75.283,74.687
0.43153,74.539,74.717
0.50998,73.945,75.269
0.59031,74.562,75.47
0.66899,75.065,75.084
0.74536,75.298,74.925
0.82382,74.929,75.023
0.90514,75.037,75.172
0.98381,74.79,74.997
1.0592,74.768,74.632
1.1377,74.736,75.015
1.22,75.377,75.91
1.2986,75.377,75.429
1.373,74.986,74.309
1.4515,74.295,74.501
1.5348,74.544,75.242
1.6135,74.763,75.428
1.6869,75.03,75.576
1.7653,74.897,75.201
1.8496,75.254,74.171
1.9283,75.105,74.262
2.0007,74.919,75.338
2.0792,74.509,75.788
2.1644,74.871,75.39
2.2431,74.947,74.936
2.3145,75.116,74.955
2.393,74.955,75.039
2.4793,75.241,75.132
2.5579,74.897,75.367
2.6284,74.635,75.038
2.7068,74.503,74.321
2.7941,75.231,74.508
2.8728,75.411,75.225
2.9422,75.037,75.174
3.0207,74.239,74.964
3.1089,74.431,75.091
3.1876,74.771,75.106
3.256,75.244,75.128
3.3345,75.156,75.459
3.4237,75.37,75.65
3.5024,74.995,75.425
3.5699,74.846,74.773
3.6483,74.681,74.307
3.7386,75.154,74.444
3.8172,74.966,74.765
3.8837,74.619,75.187
3.9622,74.237,75.445
4.0534,74.795,75.238
4.1321,75.072,75.549
4.1975,75.105,75.567
4.276,74.691,74.55
4.3682,74.973,74.01
4.4469,75.047,74.783
4.5114,75.277,75.485
4.5898,75.177,75.178
4.683,75.441,74.733
4.7617,74.965,75.262
4.8252,74.438,75.898
4.9037,73.985,75.712
4.9979,74.58,74.68
5.0765,74.957,73.999
5.1391,75.244,74.574
5.2175,75.125,75.61
5.3127,75.442,76.046
5.3914,75.142,75.483
5.4529,74.712,74.672
5.5313,74.194,74.423
5.6275,74.608,74.703
5.7062,74.804,74.765
5.7667,74.941,74.88
5.8452,74.816,75.294
5.9423,75.357,75.478
6.021,75.467,75.29
6.0806,75.271,74.605
6.159,74.523,74.419
6.2572,74.507,75.504


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_264.csv <==
x,qOut,qIn
0.039338,75.192,75.268
0.11769,74.873,75.523
0.19614,74.332,75.2
0.27549,74.601,75.263
0.35416,74.628,74.831
0.43153,74.717,74.344
0.50998,74.642,75.084
0.59031,75.286,75.807
0.66899,75.49,75.222
0.74536,75.453,74.568
0.82382,74.884,74.859
0.90514,74.857,75.321
0.98381,74.528,74.658
1.0592,74.458,74.303
1.1377,74.39,75.264
1.22,75.101,76.062
1.2986,75.331,75.588
1.373,75.314,74.514
1.4515,74.808,74.08
1.5348,74.911,74.794
1.6135,74.75,75.592
1.6869,74.83,75.546
1.7653,74.793,75.11
1.8496,75.332,75.049
1.9283,75.217,75.159
2.0007,74.863,74.621
2.0792,74.284,74.208
2.1644,74.614,74.664
2.2431,74.815,75.496
2.3145,75.123,76.022
2.393,75.075,75.899
2.4793,75.391,74.978
2.5579,74.981,74.401
2.6284,74.515,74.73
2.7068,74.171,75.282
2.7941,74.9,75.526
2.8728,75.381,74.713
2.9422,75.542,74.063
3.0207,75.004,74.633
3.1089,74.875,75.372
3.1876,74.417,75.633
3.256,74.308,75.436
3.3345,74.328,74.682
3.4237,75.21,74.089
3.5024,75.609,74.891
3.5699,75.628,75.864
3.6483,75.001,75.749
3.7386,74.955,75.269
3.8172,74.758,74.802
3.8837,74.884,74.516
3.9622,74.688,74.898
4.0534,74.912,75.637
4.1321,74.532,75.248
4.1975,74.482,74.52
4.276,74.603,74.904
4.3682,75.396,75.505
4.4469,75.369,75.103
4.5114,74.814,74.486
4.5898,74.119,74.667
4.683,74.596,75.284
4.7617,75.161,75.243
4.8252,75.559,74.692
4.9037,75.208,74.937
4.9979,75.172,76.081
5.0765,74.742,75.57
5.1391,74.702,74.232
5.2175,74.668,74.683
5.3127,75.259,75.451
5.3914,75.174,74.698
5.4529,74.941,74.087
5.5313,74.552,74.778
5.6275,74.941,75.637
5.7062,74.951,75.487
5.7667,74.827,75.218
5.8452,74.459,75.401
5.9423,74.88,75.35
6.021,75.033,74.73
6.0806,75.18,74.434
6.159,75.01,74.676
6.2572,75.375,74.843


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_265.csv <==
x,qOut,qIn
0.039338,75.471,75.802
0.11769,74.96,75.444
0.19614,74.171,74.785
0.27549,74.434,74.883
0.35416,74.78,74.994
0.43153,75.173,74.91
0.50998,75.115,74.953
0.59031,75.461,75.027
0.66899,75.22,75.24
0.74536,74.897,75.155
0.82382,74.367,75.039
0.90514,74.646,75.484
0.98381,74.679,75.175
1.0592,74.828,74.241
1.1377,74.8,74.453
1.22,75.382,75.254
1.2986,75.388,75.21
1.373,75.151,74.747
1.4515,74.608,74.84
1.5348,74.844,75.243
1.6135,74.851,75.453
1.6869,74.875,75.075
1.7653,74.628,74.472
1.8496,75.064,74.699
1.9283,75.132,75.99
2.0007,75.177,75.899
2.0792,74.849,74.506
2.1644,75.044,74.372
2.2431,74.763,75.426
2.3145,74.589,75.764
2.393,74.365,75.404
2.4793,74.926,74.599
2.5579,75.049,74.319
2.6284,75.043,74.616
2.7068,74.713,74.819
2.7941,75.018,74.925
2.8728,74.92,75.35
2.9422,74.855,75.87
3.0207,74.671,75.583
3.1089,75.21,74.691
3.1876,75.268,74.635
3.256,75.079,75.234
3.3345,74.627,75.479
3.4237,75.022,75.36
3.5024,75.228,74.893
3.5699,75.265,74.188
3.6483,74.668,73.95
3.7386,74.576,74.897
3.8172,74.27,76.315
3.8837,74.434,76.201
3.9622,74.632,75.027
4.0534,75.452,74.366
4.1321,75.556,74.639
4.1975,75.284,74.964
4.276,74.649,75.168
4.3682,74.867,75.194
4.4469,75.006,75.128
4.5114,75.228,74.929
4.5898,74.881,74.849
4.683,74.833,75.317
4.7617,74.242,75.271
4.8252,74.124,74.285
4.9037,74.37,74.272
4.9979,75.495,75.742
5.0765,75.915,76.153
5.1391,75.62,74.957
5.2175,74.676,74.383
5.3127,74.567,74.652
5.3914,74.613,74.818
5.4529,74.921,74.749
5.5313,74.841,75.268
5.6275,75.21,75.771
5.7062,75.045,75.307
5.7667,74.956,74.935
5.8452,74.612,75.007
5.9423,74.877,74.821
6.021,74.687,74.715
6.0806,74.698,74.822
6.159,74.751,74.84
6.2572,75.471,75.188


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_266.csv <==
x,qOut,qIn
0.039338,75.541,75.544
0.11769,75.392,75.415
0.19614,74.801,74.847
0.27549,74.932,74.862
0.35416,74.901,75.162
0.43153,75.03,75.12
0.50998,74.787,75.059
0.59031,74.99,74.898
0.66899,74.642,74.687
0.74536,74.517,74.762
0.82382,74.468,75.1
0.90514,75.179,75.515
0.98381,75.29,75.525
1.0592,75.084,74.887
1.1377,74.608,74.493
1.22,74.959,74.867
1.2986,75.083,75.449
1.373,75.097,75.364
1.4515,74.747,74.881
1.5348,75.046,74.809
1.6135,75.01,74.776
1.6869,74.928,74.806
1.7653,74.493,75.471
1.8496,74.749,76.033
1.9283,74.746,74.941
2.0007,74.959,73.683
2.0792,74.931,74.356
2.1644,75.351,75.797
2.2431,75.065,76.069
2.3145,74.735,75.415
2.393,74.453,74.658
2.4793,75.065,74.163
2.5579,75.254,74.693
2.6284,75.04,75.197
2.7068,74.419,75.05
2.7941,74.688,75.263
2.8728,74.961,76.1
2.9422,75.326,75.722
3.0207,75.059,74.253
3.1089,75.039,73.834
3.1876,74.457,74.813
3.256,74.365,75.279
3.3345,74.601,75.26
3.4237,75.59,75.273
3.5024,75.734,75.323
3.5699,75.144,75.421
3.6483,74.136,75.415
3.7386,74.227,74.997
3.8172,74.581,74.193
3.8837,75.136,74.337
3.9622,75.278,75.313
4.0534,75.699,75.49
4.1321,75.317,75.166
4.1975,74.703,75.117
4.276,74.034,75.046
4.3682,74.443,75.212
4.4469,74.792,74.932
4.5114,75.115,74.818
4.5898,75.05,75.237
4.683,75.49,74.841
4.7617,75.404,74.212
4.8252,75.138,74.828
4.9037,74.504,75.333
4.9979,74.614,75.059
5.0765,74.548,75.337
5.1391,74.742,75.833
5.2175,74.772,75.625
5.3127,75.341,75.015
5.3914,75.251,74.518
5.4529,75.015,74.854
5.5313,74.63,75.46
5.6275,75.028,75.454
5.7062,75.043,74.859
5.7667,74.858,74.394
5.8452,74.339,74.465
5.9423,74.582,75.04
6.021,74.618,75.714
6.0806,74.77,75.397
6.159,74.757,74.562
6.2572,75.405,74.701


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_267.csv <==
x,qOut,qIn
0.039338,74.821,75.463
0.11769,74.246,75.606
0.19614,74.005,75.106
0.27549,74.872,74.731
0.35416,75.366,75.053
0.43153,75.432,75.46
0.50998,74.839,75.226
0.59031,74.808,74.747
0.66899,74.601,74.874
0.74536,74.722,75.15
0.82382,74.711,74.92
0.90514,75.241,74.628
0.98381,75.102,74.959
1.0592,74.845,75.555
1.1377,74.49,75.688
1.22,74.999,74.983
1.2986,75.188,74.236
1.373,75.186,74.433
1.4515,74.777,75.118
1.5348,75.031,75.866
1.6135,74.998,75.535
1.6869,75.03,74.511
1.7653,74.749,74.577
1.8496,75.013,75.586
1.9283,74.779,75.788
2.0007,74.616,75.1
2.0792,74.44,74.545
2.1644,75.095,74.337
2.2431,75.328,75.223
2.3145,75.235,75.739
2.393,74.597,74.851
2.4793,74.637,74.217
2.5579,74.567,74.626
2.6284,74.844,75.123
2.7068,74.906,75.49
2.7941,75.407,75.689
2.8728,75.177,75.746
2.9422,74.936,75.256
3.0207,74.7,74.571
3.1089,75.239,74.587
3.1876,75.229,75.11
3.256,74.885,74.807
3.3345,74.371,74.232
3.4237,74.796,74.947
3.5024,75.041,75.712
3.5699,74.986,75.094
3.6483,74.384,74.92
3.7386,74.527,75.523
3.8172,74.65,75.144
3.8837,75.106,74.423
3.9622,75.278,74.98
4.0534,75.78,75.496
4.1321,75.447,74.762
4.1975,74.917,74.373
4.276,74.295,75.037
4.3682,74.597,75.877
4.4469,74.667,75.836
4.5114,74.705,74.99
4.5898,74.532,74.297
4.683,75.084,74.305
4.7617,75.242,74.918
4.8252,75.233,75.326
4.9037,74.84,75.467
4.9979,75.088,75.899
5.0765,74.998,75.607
5.1391,74.91,74.462
5.2175,74.508,74.076
5.3127,74.779,74.506
5.3914,74.732,75.189
5.4529,74.917,75.651
5.5313,75.001,75.336
5.6275,75.57,74.891
5.7062,75.314,74.874
5.7667,74.654,74.769
5.8452,73.925,74.732
5.9423,74.408,74.999
6.021,74.984,75.577
6.0806,75.562,75.359
6.159,75.5,74.506
6.2572,75.557,74.563


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_268.csv <==
x,qOut,qIn
0.039338,74.646,74.401
0.11769,74.77,74.323
0.19614,74.807,75.208
0.27549,75.477,75.719
0.35416,75.524,75.783
0.43153,75.307,75.449
0.50998,74.747,74.319
0.59031,74.876,74.115
0.66899,74.688,75.116
0.74536,74.519,75.309
0.82382,74.281,75.066
0.90514,74.941,75.24
0.98381,75.321,75.277
1.0592,75.436,75.174
1.1377,74.847,75.184
1.22,74.752,74.755
1.2986,74.47,74.672
1.373,74.727,75.169
1.4515,74.99,75.077
1.5348,75.687,74.584
1.6135,75.428,74.579
1.6869,74.778,75.218
1.7653,74.088,75.728
1.8496,74.536,75.584
1.9283,74.948,75.205
2.0007,75.227,75.01
2.0792,75.012,74.972
2.1644,75.283,75.06
2.2431,75.103,74.948
2.3145,74.929,74.632
2.393,74.561,74.514
2.4793,74.902,74.938
2.5579,74.843,75.892
2.6284,74.719,75.758
2.7068,74.359,74.675
2.7941,74.787,74.466
2.8728,74.957,74.944
2.9422,75.184,74.98
3.0207,75.089,75.02
3.1089,75.482,75.119
3.1876,75.276,75.238
3.256,74.987,75.323
3.3345,74.495,75.06
3.4237,74.747,74.588
3.5024,74.651,74.701
3.5699,74.64,75.752
3.6483,74.585,76.053
3.7386,75.279,74.846
3.8172,75.446,73.893
3.8837,75.205,74.249
3.9622,74.506,75.226
4.0534,74.618,75.978
4.1321,74.686,75.97
4.1975,74.953,75.297
4.276,74.911,74.57
4.3682,75.311,74.648
4.4469,75.064,75.03
4.5114,74.741,74.902
4.5898,74.403,74.836
4.683,75.016,75.057
4.7617,75.357,75.146
4.8252,75.353,74.94
4.9037,74.618,74.841
4.9979,74.452,75.103
5.0765,74.235,75.044
5.1391,74.636,74.416
5.2175,75.058,74.499
5.3127,75.901,75.706
5.3914,75.75,76.215
5.4529,75.105,75.076
5.5313,74.313,74.504
5.6275,74.597,75.253
5.7062,74.852,75.374
5.7667,74.967,74.556
5.8452,74.655,74.355
5.9423,74.973,74.76
6.021,74.982,75.137
6.0806,74.96,75.444
6.159,74.547,75.614
6.2572,74.753,75.257


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_269.csv <==
x,qOut,qIn
0.039338,74.967,74.673
0.11769,74.661,74.908
0.19614,74.26,75.43
0.27549,74.752,75.804
0.35416,74.984,75.677
0.43153,75.169,75.027
0.50998,74.952,74.392
0.59031,75.224,74.266
0.66899,74.98,74.401
0.74536,74.777,74.841
0.82382,74.517,75.615
0.90514,75.044,75.993
0.98381,75.129,75.43
1.0592,74.974,74.636
1.1377,74.439,74.494
1.22,74.681,75.114
1.2986,74.773,75.532
1.373,75.103,74.951
1.4515,75.223,74.502
1.5348,75.698,75.311
1.6135,75.277,75.455
1.6869,74.505,74.214
1.7653,73.766,74.318
1.8496,74.278,75.606
1.9283,74.846,75.686
2.0007,75.353,74.858
2.0792,75.302,74.652
2.1644,75.541,74.981
2.2431,75.124,75.832
2.3145,74.734,76.024
2.393,74.397,74.715
2.4793,74.976,73.603
2.5579,75.18,74.149
2.6284,75.121,75.378
2.7068,74.624,76.196
2.7941,74.801,75.799
2.8728,74.744,74.803
2.9422,74.837,74.456
3.0207,74.703,74.697
3.1089,75.143,75.097
3.1876,75.035,75.215
3.256,74.934,75.037
3.3345,74.798,74.917
3.4237,75.373,75.169
3.5024,75.343,75.397
3.5699,74.772,75.415
3.6483,73.896,75.141
3.7386,74.194,74.543
3.8172,74.766,74.639
3.8837,75.484,75.049
3.9622,75.493,74.906
4.0534,75.558,74.809
4.1321,74.848,74.968
4.1975,74.47,75.094
4.276,74.346,75.109
4.3682,75.071,75.023
4.4469,75.169,75.72
4.5114,75.011,75.874
4.5898,74.694,74.802
4.683,75.184,74.385
4.7617,75.301,75.202
4.8252,75.096,75.359
4.9037,74.479,74.907
4.9979,74.641,75.008
5.0765,74.681,75.479
5.1391,74.817,75.047
5.2175,74.6,74.477
5.3127,74.945,74.685
5.3914,74.857,74.879
5.4529,74.896,74.992
5.5313,74.831,75.401
5.6275,75.421,75.4
5.7062,75.431,75.12
5.7667,75.153,74.898
5.8452,74.559,74.874
5.9423,74.797,75.024
6.021,74.888,75.036
6.0806,75.062,75.091
6.159,74.903,75.113
6.2572,75.225,74.863


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_270.csv <==
x,qOut,qIn
0.039338,75.246,74.714
0.11769,74.684,74.005
0.19614,74.158,74.368
0.27549,74.792,75.263
0.35416,75.331,75.711
0.43153,75.375,75.258
0.50998,74.551,74.747
0.59031,74.288,75.115
0.66899,74.092,75.396
0.74536,74.487,74.626
0.82382,74.864,74.381
0.90514,75.815,75.402
0.98381,76.039,75.701
1.0592,75.799,74.817
1.1377,74.884,74.562
1.22,74.594,74.898
1.2986,74.262,75.266
1.373,74.423,75.335
1.4515,74.563,75.211
1.5348,75.309,75.123
1.6135,75.387,74.65
1.6869,75.216,74.329
1.7653,74.68,75.053
1.8496,74.86,75.733
1.9283,74.788,75.091
2.0007,74.858,74.536
2.0792,74.742,75.02
2.1644,75.207,75.448
2.2431,75.081,75.348
2.3145,74.815,75.126
2.393,74.445,74.535
2.4793,74.971,74.391
2.5579,75.225,75.483
2.6284,75.231,75.993
2.7068,74.694,75.099
2.7941,74.775,74.381
2.8728,74.664,75.098
2.9422,74.817,75.436
3.0207,74.743,74.897
3.1089,75.194,74.908
3.1876,75.051,75.273
3.256,74.946,74.923
3.3345,74.723,74.74
3.4237,75.154,75.108
3.5024,75.02,75.124
3.5699,74.735,75.028
3.6483,74.386,75.333
3.7386,74.967,75.162
3.8172,75.27,74.613
3.8837,75.284,74.578
3.9622,74.766,74.87
4.0534,74.893,75.392
4.1321,74.836,75.528
4.1975,74.966,75.05
4.276,74.801,74.967
4.3682,75.138,75.164
4.4469,74.918,74.749
4.5114,74.754,74.51
4.5898,74.531,75.093
4.683,75.095,75.797
4.7617,75.218,75.347
4.8252,75.127,74.145
4.9037,74.615,74.335
4.9979,74.757,75.842
5.0765,74.634,76.305
5.1391,74.721,74.993
5.2175,74.728,73.793
5.3127,75.368,74.351
5.3914,75.381,75.653
5.4529,75.064,75.637
5.5313,74.444,75.046
5.6275,74.711,74.633
5.7062,74.886,74.434
5.7667,75.099,74.198
5.8452,74.836,74.544
5.9423,75.03,75.67
6.021,74.764,76.426
6.0806,74.79,75.837
6.159,74.834,75.131
6.2572,75.446,75.166


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_271.csv <==
x,qOut,qIn
0.039338,74.956,75.211
0.11769,75.185,74.866
0.19614,74.899,74.176
0.27549,75.079,74.521
0.35416,74.857,75.625
0.43153,74.89,75.959
0.50998,74.775,75.477
0.59031,75.206,75.088
0.66899,74.992,74.449
0.74536,74.759,74.392
0.82382,74.516,75.532
0.90514,75.122,75.876
0.98381,75.303,74.978
1.0592,75.216,74.525
1.1377,74.673,74.534
1.22,74.736,74.956
1.2986,74.49,75.546
1.373,74.407,75.242
1.4515,74.349,74.797
1.5348,75.153,75.039
1.6135,75.545,75.113
1.6869,75.555,74.844
1.7653,74.897,74.822
1.8496,74.84,74.997
1.9283,74.685,75.288
2.0007,74.935,75.362
2.0792,74.941,75.007
2.1644,75.31,74.686
2.2431,74.899,74.753
2.3145,74.551,74.828
2.393,74.34,75.112
2.4793,75.047,75.728
2.5579,75.295,75.683
2.6284,75.195,74.815
2.7068,74.672,74.262
2.7941,74.853,74.41
2.8728,74.803,74.899
2.9422,74.819,75.568
3.0207,74.648,76.066
3.1089,75.156,75.909
3.1876,75.203,75.082
3.256,75.021,74.289
3.3345,74.432,74.413
3.4237,74.614,75.061
3.5024,74.682,74.88
3.5699,75.039,74.283
3.6483,75.145,74.63
3.7386,75.565,75.636
3.8172,75.096,75.94
3.8837,74.429,75.308
3.9622,73.902,74.825
4.0534,74.608,74.917
4.1321,75.254,75.038
4.1975,75.729,74.82
4.276,75.513,74.884
4.3682,75.509,75.355
4.4469,74.881,75.447
4.5114,74.457,74.764
4.5898,74.123,74.263
4.683,74.644,74.661
4.7617,74.717,75.662
4.8252,74.763,75.817
4.9037,74.723,75.013
4.9979,75.416,74.23
5.0765,75.581,74.633
5.1391,75.305,75.618
5.2175,74.576,75.728
5.3127,74.691,75.018
5.3914,74.799,74.386
5.4529,75.07,74.895
5.5313,74.905,75.696
5.6275,75.118,75.298
5.7062,74.739,74.718
5.7667,74.542,75.025
5.8452,74.449,75.115
5.9423,75.17,74.803
6.021,75.336,75.348
6.0806,75.09,75.753
6.159,74.475,74.898
6.2572,74.739,74.535


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_272.csv <==
x,qOut,qIn
0.039338,75.067,75.196
0.11769,74.898,74.953
0.19614,74.525,74.54
0.27549,74.902,74.849
0.35416,74.942,75.561
0.43153,74.94,75.014
0.50998,74.606,74.121
0.59031,74.907,74.667
0.66899,74.838,76.113
0.74536,74.883,75.803
0.82382,74.817,74.617
0.90514,75.418,74.785
0.98381,75.455,75.342
1.0592,75.185,74.738
1.1377,74.559,74.6
1.22,74.736,75.413
1.2986,74.767,75.83
1.373,74.887,75.121
1.4515,74.665,74.433
1.5348,74.962,74.512
1.6135,74.759,74.981
1.6869,74.638,75.099
1.7653,74.5,75.03
1.8496,75.188,75.201
1.9283,75.445,75.308
2.0007,75.381,74.887
2.0792,74.771,74.908
2.1644,74.807,75.531
2.2431,74.682,75.174
2.3145,74.869,74.371
2.393,74.905,74.464
2.4793,75.427,74.861
2.5579,75.208,75.389
2.6284,74.768,75.859
2.7068,74.226,75.694
2.7941,74.66,75.281
2.8728,74.931,74.851
2.9422,75.097,73.935
3.0207,74.818,73.617
3.1089,75.106,75.064
3.1876,75.027,76.511
3.256,75.062,75.8
3.3345,74.833,74.515
3.4237,75.092,74.455
3.5024,74.733,75.309
3.5699,74.39,75.482
3.6483,74.173,75.06
3.7386,75.022,74.579
3.8172,75.617,74.556
3.8837,75.821,75.339
3.9622,75.073,75.936
4.0534,74.614,75.363
4.1321,73.963,74.328
4.1975,74.107,74.536
4.276,74.52,75.503
4.3682,75.566,75.746
4.4469,75.716,75.225
4.5114,75.363,74.537
4.5898,74.674,74.141
4.683,74.866,74.734
4.7617,74.954,75.158
4.8252,74.95,74.991
4.9037,74.563,75.268
4.9979,74.895,75.62
5.0765,75.02,75.22
5.1391,75.196,74.766
5.2175,74.886,74.942
5.3127,75.048,75.156
5.3914,74.8,74.943
5.4529,74.892,74.696
5.5313,74.885,75.034
5.6275,75.317,75.311
5.7062,74.909,74.847
5.7667,74.397,74.777
5.8452,74.036,75.022
5.9423,74.751,75.3
6.021,75.186,75.824
6.0806,75.334,75.558
6.159,74.997,74.694
6.2572,75.221,74.696


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_273.csv <==
x,qOut,qIn
0.039338,75.033,75.246
0.11769,75.036,74.544
0.19614,74.607,74.989
0.27549,74.853,75.883
0.35416,74.873,75.627
0.43153,75.137,74.89
0.50998,75.131,74.609
0.59031,75.478,74.718
0.66899,75.016,74.936
0.74536,74.51,75.02
0.82382,74.168,75.166
0.90514,74.862,75.079
0.98381,75.211,74.533
1.0592,75.185,74.741
1.1377,74.655,75.622
1.22,74.833,75.945
1.2986,74.865,74.887
1.373,75.084,74.176
1.4515,75.044,74.85
1.5348,75.464,75.654
1.6135,75.2,75.333
1.6869,74.791,74.544
1.7653,74.32,74.518
1.8496,74.783,75.064
1.9283,74.991,75.216
2.0007,74.98,75.109
2.0792,74.535,75.139
2.1644,74.81,75.168
2.2431,74.913,74.821
2.3145,75.151,74.421
2.393,74.986,74.953
2.4793,75.234,76.143
2.5579,74.902,76.289
2.6284,74.749,75.009
2.7068,74.601,73.947
2.7941,75.133,74.29
2.8728,75.029,75.204
2.9422,74.709,74.926
3.0207,74.333,74.577
3.1089,74.919,75.356
3.1876,75.258,76.141
3.256,75.259,75.574
3.3345,74.637,74.471
3.4237,74.652,73.864
3.5024,74.576,74.535
3.5699,74.924,75.138
3.6483,75.167,75.318
3.7386,75.802,75.723
3.8172,75.509,75.601
3.8837,74.8,74.798
3.9622,73.997,74.56
4.0534,74.333,75.226
4.1321,74.691,75.632
4.1975,75.063,75.01
4.276,75.1,74.486
4.3682,75.576,74.801
4.4469,75.361,75.007
4.5114,74.75,74.983
4.5898,73.93,75.263
4.683,74.241,75.116
4.7617,74.699,75.16
4.8252,75.273,75.42
4.9037,75.301,74.834
4.9979,75.575,74.342
5.0765,75.15,75.073
5.1391,74.841,75.447
5.2175,74.595,74.898
5.3127,75.149,74.956
5.3914,75.161,75.074
5.4529,74.887,74.594
5.5313,74.368,75.139
5.6275,74.727,76.22
5.7062,74.919,75.661
5.7667,75.094,74.199
5.8452,74.894,74.041
5.9423,75.204,75.062
6.021,75.001,75.5
6.0806,74.76,74.87
6.159,74.401,74.677
6.2572,74.875,75.334


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_274.csv <==
x,qOut,qIn
0.039338,74.989,75.418
0.11769,74.706,74.744
0.19614,74.303,74.68
0.27549,74.839,74.81
0.35416,75.192,75.17
0.43153,75.496,75.306
0.50998,75.205,74.763
0.59031,75.182,74.3
0.66899,74.558,74.517
0.74536,74.222,75.336
0.82382,74.094,76.179
0.90514,74.909,75.917
0.98381,75.271,74.67
1.0592,75.434,73.936
1.1377,75.168,74.444
1.22,75.39,75.555
1.2986,75.086,75.536
1.373,74.793,75.184
1.4515,74.484,75.246
1.5348,74.974,74.741
1.6135,74.991,74.341
1.6869,74.672,74.945
1.7653,74.096,75.454
1.8496,74.549,75.392
1.9283,75.05,75.083
2.0007,75.583,74.847
2.0792,75.361,74.825
2.1644,75.243,75.056
2.2431,74.484,75.063
2.3145,74.269,75.059
2.393,74.458,75.369
2.4793,75.459,75.427
2.5579,75.642,74.972
2.6284,75.177,75.049
2.7068,74.324,75.453
2.7941,74.478,75.172
2.8728,74.747,74.46
2.9422,75.106,74.165
3.0207,74.988,74.675
3.1089,75.256,75.897
3.1876,74.957,75.68
3.256,74.744,74.265
3.3345,74.487,74.305
3.4237,75.029,75.565
3.5024,75.142,75.951
3.5699,75.113,74.808
3.6483,74.825,74.124
3.7386,75.242,75.17
3.8172,75.277,75.754
3.8837,75.1,74.847
3.9622,74.481,74.549
4.0534,74.578,75.144
4.1321,74.528,75.239
4.1975,74.763,74.878
4.276,74.784,75.296
4.3682,75.283,75.756
4.4469,75.101,74.984
4.5114,74.865,74.29
4.5898,74.573,74.582
4.683,75.086,74.994
4.7617,75.161,74.924
4.8252,75.009,75.064
4.9037,74.6,75.279
4.9979,74.976,75.302
5.0765,75.07,75.161
5.1391,75.004,74.893
5.2175,74.576,74.793
5.3127,74.909,74.868
5.3914,75.053,74.906
5.4529,75.268,75.226
5.5313,75.022,75.767
5.6275,75.156,75.803
5.7062,74.721,75.069
5.7667,74.46,74.068
5.8452,74.248,73.963
5.9423,74.886,75.092
6.021,75.088,75.258
6.0806,75.154,74.782
6.159,74.884,75.433
6.2572,75.182,76.034


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_275.csv <==
x,qOut,qIn
0.039338,74.463,75.206
0.11769,74.693,75.031
0.19614,74.684,75.474
0.27549,75.202,75.399
0.35416,75.13,74.74
0.43153,74.934,74.543
0.50998,74.523,74.487
0.59031,74.907,74.621
0.66899,75.008,75.075
0.74536,75.054,75.42
0.82382,74.715,75.471
0.90514,74.966,75.152
0.98381,74.843,75.27
1.0592,74.859,75.356
1.1377,74.761,74.815
1.22,75.354,74.874
1.2986,75.43,74.98
1.373,75.308,74.658
1.4515,74.789,75.116
1.5348,74.868,75.301
1.6135,74.579,74.457
1.6869,74.418,74.504
1.7653,74.234,75.624
1.8496,74.896,75.937
1.9283,75.174,75.006
2.0007,75.297,74.284
2.0792,75.009,74.466
2.1644,75.275,75.569
2.2431,75.099,75.998
2.3145,74.915,75.144
2.393,74.561,74.59
2.4793,74.946,74.807
2.5579,74.944,74.557
2.6284,74.827,74.362
2.7068,74.419,75.325
2.7941,74.788,76.191
2.8728,74.93,75.303
2.9422,75.153,74.122
3.0207,74.955,74.515
3.1089,75.156,75.731
3.1876,74.765,75.943
3.256,74.598,74.955
3.3345,74.622,74.121
3.4237,75.442,74.367
3.5024,75.578,75.321
3.5699,75.071,75.775
3.6483,74.167,75.491
3.7386,74.338,74.883
3.8172,74.728,74.382
3.8837,75.232,74.54
3.9622,75.127,75.262
4.0534,75.293,75.36
4.1321,74.878,74.835
4.1975,74.769,75.302
4.276,74.741,75.9
4.3682,75.345,75.163
4.4469,75.174,74.119
4.5114,74.659,74.275
4.5898,74.141,74.911
4.683,74.762,75.518
4.7617,75.304,75.797
4.8252,75.498,75.73
4.9037,74.914,75.307
4.9979,74.786,74.667
5.0765,74.479,74.475
5.1391,74.599,74.738
5.2175,74.675,74.848
5.3127,75.376,74.884
5.3914,75.449,75.332
5.4529,75.27,75.379
5.5313,74.61,74.856
5.6275,74.584,74.841
5.7062,74.346,74.923
5.7667,74.495,74.916
5.8452,74.725,75.32
5.9423,75.637,75.378
6.021,75.835,74.657
6.0806,75.477,74.514
6.159,74.58,75.283
6.2572,74.501,75.716


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_276.csv <==
x,qOut,qIn
0.039338,75.275,75.137
0.11769,75.726,75.404
0.19614,75.415,75.509
0.27549,75.317,75.305
0.35416,74.683,75.254
0.43153,74.392,74.926
0.50998,74.247,74.391
0.59031,74.934,74.731
0.66899,75.093,75.081
0.74536,75.102,75.272
0.82382,74.826,75.561
0.90514,75.169,74.696
0.98381,75.039,73.858
1.0592,74.798,74.873
1.1377,74.412,75.909
1.22,74.917,75.62
1.2986,75.195,74.76
1.373,75.411,74.612
1.4515,75.126,75.082
1.5348,75.229,75.688
1.6135,74.783,75.626
1.6869,74.512,74.785
1.7653,74.366,74.297
1.8496,75.074,75.014
1.9283,75.26,75.174
2.0007,75.007,74.43
2.0792,74.318,74.902
2.1644,74.506,75.896
2.2431,74.716,75.287
2.3145,75.092,74.482
2.393,75.004,75.165
2.4793,75.277,75.91
2.5579,74.956,74.885
2.6284,74.85,73.961
2.7068,74.777,74.558
2.7941,75.366,75.503
2.8728,75.256,75.429
2.9422,74.826,74.677
3.0207,74.261,74.652
3.1089,74.673,75.45
3.1876,74.935,75.744
3.256,75.068,75.473
3.3345,74.813,75.181
3.4237,75.193,74.513
3.5024,75.224,73.896
3.5699,75.19,74.597
3.6483,74.749,75.683
3.7386,74.893,75.611
3.8172,74.681,74.855
3.8837,74.668,74.638
3.9622,74.536,75.083
4.0534,75.042,75.664
4.1321,74.992,75.337
4.1975,74.898,74.871
4.276,74.765,74.856
4.3682,75.408,74.901
4.4469,75.535,74.754
4.5114,75.117,74.723
4.5898,74.213,75.107
4.683,74.281,75.749
4.7617,74.543,75.73
4.8252,75.037,74.854
4.9037,75.016,74.135
4.9979,75.291,74.264
5.0765,74.941,74.964
5.1391,74.809,75.604
5.2175,74.735,76.045
5.3127,75.364,75.67
5.3914,75.335,74.746
5.4529,74.932,74.42
5.5313,74.253,74.671
5.6275,74.525,74.908
5.7062,74.755,74.94
5.7667,75.129,75.054
5.8452,75.154,75.15
5.9423,75.493,75.316
6.021,75.02,75.283
6.0806,74.383,74.921
6.159,73.885,74.735
6.2572,74.612,74.888


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_277.csv <==
x,qOut,qIn
0.039338,75.15,74.294
0.11769,75.286,74.056
0.19614,74.808,74.942
0.27549,74.865,76.23
0.35416,74.68,76.289
0.43153,74.837,75.466
0.50998,74.909,74.86
0.59031,75.487,74.498
0.66899,75.289,74.075
0.74536,74.785,74.229
0.82382,74.22,75.109
0.90514,74.735,75.562
0.98381,75.166,75.33
1.0592,75.312,75.362
1.1377,74.661,75.385
1.22,74.471,75.228
1.2986,74.158,74.699
1.373,74.51,74.367
1.4515,75.034,75.009
1.5348,76.08,75.709
1.6135,76.116,75.378
1.6869,75.324,74.575
1.7653,74.099,74.419
1.8496,74.037,75.319
1.9283,74.338,75.415
2.0007,74.818,74.521
2.0792,74.902,74.739
2.1644,75.455,75.421
2.2431,75.459,75.008
2.3145,75.285,74.666
2.393,74.704,75.093
2.4793,74.82,75.38
2.5579,74.724,75.04
2.6284,74.856,74.694
2.7068,74.782,74.883
2.7941,75.229,75.583
2.8728,75.043,75.58
2.9422,74.8,74.651
3.0207,74.474,74.504
3.1089,74.96,75.386
3.1876,75.048,75.666
3.256,74.948,74.967
3.3345,74.557,74.638
3.4237,74.92,75.099
3.5024,75.002,75.463
3.5699,75.015,74.931
3.6483,74.666,74.45
3.7386,74.962,74.666
3.8172,74.93,74.873
3.8837,74.992,75.027
3.9622,74.81,75.432
4.0534,75.211,75.563
4.1321,75.086,74.82
4.1975,74.931,74.285
4.276,74.633,75.115
4.3682,75.095,76.113
4.4469,75.151,75.107
4.5114,75.088,73.96
4.5898,74.734,74.757
4.683,75.021,76
4.7617,74.885,75.499
4.8252,74.656,74.543
4.9037,74.268,74.5
4.9979,74.76,74.865
5.0765,75.033,75.177
5.1391,75.204,75.19
5.2175,74.874,75.186
5.3127,75.068,75.134
5.3914,74.905,74.887
5.4529,74.939,74.789
5.5313,74.765,75.012
5.6275,75.149,75.278
5.7062,74.959,75.525
5.7667,74.847,75.626
5.8452,74.697,74.895
5.9423,75.227,74.03
6.021,75.138,74.804
6.0806,74.76,75.823
6.159,74.272,75.482
6.2572,74.784,74.83


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_278.csv <==
x,qOut,qIn
0.039338,75.017,75.727
0.11769,74.974,75.103
0.19614,74.726,74.518
0.27549,75.166,74.654
0.35416,75.154,74.642
0.43153,74.966,74.857
0.50998,74.509,75.848
0.59031,74.843,76.294
0.66899,74.935,75.524
0.74536,75.022,74.422
0.82382,74.745,73.896
0.90514,75.028,74.482
0.98381,74.869,75.065
1.0592,74.805,75.219
1.1377,74.658,75.715
1.22,75.191,76.094
1.2986,75.161,75.255
1.373,74.799,74.13
1.4515,74.14,74.349
1.5348,74.463,75.296
1.6135,74.823,75.418
1.6869,75.411,74.685
1.7653,75.536,74.361
1.8496,75.746,74.887
1.9283,74.955,75.123
2.0007,74.151,75.291
2.0792,73.741,75.537
2.1644,74.633,75.122
2.2431,75.333,74.875
2.3145,75.714,75.128
2.393,75.383,75.397
2.4793,75.351,75.746
2.5579,74.825,75.402
2.6284,74.579,74.247
2.7068,74.42,73.767
2.7941,74.995,74.888
2.8728,74.945,75.979
2.9422,74.673,75.009
3.0207,74.311,74.076
3.1089,74.894,75.085
3.1876,75.243,76.208
3.256,75.309,75.375
3.3345,74.828,74.352
3.4237,75.003,74.313
3.5024,75.021,75.038
3.5699,75.256,75.53
3.6483,75.077,75.521
3.7386,75.218,74.949
3.8172,74.68,74.695
3.8837,74.379,74.983
3.9622,74.24,75.089
4.0534,74.947,75.056
4.1321,75.101,75.172
4.1975,75.033,75.213
4.276,74.76,74.875
4.3682,75.21,74.504
4.4469,75.222,74.904
4.5114,74.922,75.511
4.5898,74.345,75.478
4.683,74.71,75.199
4.7617,75.029,75.074
4.8252,75.293,74.902
4.9037,74.944,74.809
4.9979,75.012,74.914
5.0765,74.707,75.343
5.1391,74.754,75.14
5.2175,74.742,74.58
5.3127,75.276,75.134
5.3914,75.083,75.699
5.4529,74.723,75.002
5.5313,74.295,74.629
5.6275,74.822,74.938
5.7062,75.122,75.169
5.7667,75.293,75.057
5.8452,74.991,74.818
5.9423,75.182,74.955
6.021,74.926,75.532
6.0806,74.773,75.082
6.159,74.518,74.331
6.2572,74.995,74.944


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_279.csv <==
x,qOut,qIn
0.039338,75.566,75.704
0.11769,75.693,74.79
0.19614,75.081,74.69
0.27549,74.925,75.194
0.35416,74.534,75.262
0.43153,74.49,75.217
0.50998,74.441,75.093
0.59031,75.125,74.49
0.66899,75.289,74.205
0.74536,75.227,75.133
0.82382,74.678,75.921
0.90514,74.753,75.485
0.98381,74.599,74.821
1.0592,74.77,74.662
1.1377,74.832,74.69
1.22,75.415,75.378
1.2986,75.266,76.122
1.373,74.96,75.532
1.4515,74.607,74.556
1.5348,75.101,74.523
1.6135,75.18,74.84
1.6869,74.866,74.83
1.7653,74.201,74.913
1.8496,74.501,74.943
1.9283,74.857,74.951
2.0007,75.296,74.77
2.0792,75.113,74.856
2.1644,75.193,75.623
2.2431,74.704,75.536
2.3145,74.606,74.742
2.393,74.723,74.847
2.4793,75.568,75.418
2.5579,75.638,75.185
2.6284,75.15,74.693
2.7068,74.347,74.771
2.7941,74.532,74.945
2.8728,74.741,74.987
2.9422,74.901,75.15
3.0207,74.578,75.42
3.1089,74.829,75.645
3.1876,74.779,75.251
3.256,74.919,74.766
3.3345,74.851,74.748
3.4237,75.336,74.678
3.5024,75.225,74.422
3.5699,75.031,74.914
3.6483,74.665,75.64
3.7386,75.029,75.565
3.8172,74.976,74.782
3.8837,74.792,74.598
3.9622,74.385,75.213
4.0534,74.819,76.01
4.1321,75.034,75.204
4.1975,75.282,73.958
4.276,75.154,74.488
4.3682,75.423,75.479
4.4469,75.024,75.217
4.5114,74.545,74.684
4.5898,74.083,75.081
4.683,74.636,76.231
4.7617,74.981,75.734
4.8252,75.171,73.823
4.9037,74.868,73.604
4.9979,75.108,75.005
5.0765,74.988,75.747
5.1391,75.032,75.43
5.2175,74.876,75.318
5.3127,75.238,75.39
5.3914,74.952,74.809
5.4529,74.587,74.351
5.5313,74.209,74.798
5.6275,74.818,75.074
5.7062,75.198,74.973
5.7667,75.474,75.31
5.8452,75.194,75.437
5.9423,75.21,75.178
6.021,74.602,74.673
6.0806,74.19,74.343
6.159,74.062,74.796
6.2572,75.004,75.737


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_280.csv <==
x,qOut,qIn
0.039338,75.145,75.721
0.11769,74.959,76.143
0.19614,74.482,75.326
0.27549,74.79,74.583
0.35416,74.859,74.352
0.43153,74.936,74.087
0.50998,74.746,74.7
0.59031,75.225,75.824
0.66899,75.296,75.501
0.74536,75.324,74.632
0.82382,74.968,75.111
0.90514,75.073,76.11
0.98381,74.621,75.421
1.0592,74.286,74.138
1.1377,74.169,74.195
1.22,75.086,74.922
1.2986,75.623,75.14
1.373,75.566,75.08
1.4515,74.661,75.312
1.5348,74.384,75.359
1.6135,74.225,75.143
1.6869,74.619,75.283
1.7653,74.809,75.266
1.8496,75.434,75.012
1.9283,75.347,74.855
2.0007,75.262,74.843
2.0792,74.967,74.839
2.1644,75.222,75.042
2.2431,74.859,75.332
2.3145,74.455,74.812
2.393,74.131,74.269
2.4793,74.803,74.958
2.5579,75.168,76.027
2.6284,75.267,75.678
2.7068,74.927,74.755
2.7941,75.218,74.595
2.8728,75.193,75.093
2.9422,75.117,74.744
3.0207,74.683,74.406
3.1089,74.9,75.298
3.1876,74.806,75.942
3.256,74.851,75.217
3.3345,74.64,74.475
3.4237,74.972,74.378
3.5024,74.76,75.284
3.5699,74.628,75.722
3.6483,74.535,75.161
3.7386,75.276,75.022
3.8172,75.531,75.19
3.8837,75.344,74.675
3.9622,74.586,74.359
4.0534,74.559,74.649
4.1321,74.503,75.572
4.1975,74.792,75.896
4.276,74.895,75.086
4.3682,75.445,74.495
4.4469,75.239,74.779
4.5114,74.802,75.168
4.5898,74.274,75.531
4.683,74.77,75.627
4.7617,75.152,74.88
4.8252,75.418,74.421
4.9037,75.048,74.864
4.9979,75.018,75.283
5.0765,74.527,75.128
5.1391,74.393,74.894
5.2175,74.421,74.849
5.3127,75.24,75.057
5.3914,75.438,75.161
5.4529,75.21,74.652
5.5313,74.562,74.569
5.6275,74.758,75.618
5.7062,74.912,75.826
5.7667,75.205,74.822
5.8452,75.05,74.761
5.9423,75.258,75.627
6.021,74.856,75.616
6.0806,74.626,74.525
6.159,74.456,73.929
6.2572,75.072,74.468


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_281.csv <==
x,qOut,qIn
0.039338,74.726,74.109
0.11769,74.762,73.863
0.19614,74.666,75.112
0.27549,75.229,75.824
0.35416,75.271,75.38
0.43153,75.161,74.999
0.50998,74.707,74.923
0.59031,74.913,75.08
0.66899,74.783,75.237
0.74536,74.776,75.258
0.82382,74.7,75.042
0.90514,75.341,74.637
0.98381,75.452,75.29
1.0592,75.193,75.979
1.1377,74.443,75.108
1.22,74.454,73.893
1.2986,74.413,73.757
1.373,74.693,74.878
1.4515,74.796,76.099
1.5348,75.407,76.176
1.6135,75.333,74.83
1.6869,75.089,74.116
1.7653,74.646,74.873
1.8496,74.984,75.556
1.9283,74.984,75.777
2.0007,74.946,75.531
2.0792,74.761,74.757
2.1644,75.258,74.536
2.2431,75.225,74.426
2.3145,74.74,74.447
2.393,73.901,75.303
2.4793,74.146,75.837
2.5579,74.619,75.317
2.6284,75.333,74.865
2.7068,75.42,74.886
2.7941,75.567,74.964
2.8728,74.868,74.981
2.9422,74.491,75.008
3.0207,74.534,74.973
3.1089,75.492,74.937
3.1876,75.715,75.028
3.256,75.176,75.025
3.3345,74.177,75.127
3.4237,74.245,75.569
3.5024,74.569,75.532
3.5699,75.064,74.921
3.6483,75.099,74.49
3.7386,75.47,74.51
3.8172,75.179,75.138
3.8837,74.849,75.292
3.9622,74.446,74.84
4.0534,74.893,75.098
4.1321,74.999,75.901
4.1975,74.946,75.587
4.276,74.541,74.645
4.3682,74.86,74.446
4.4469,74.934,75.092
4.5114,75.123,74.906
4.5898,75.026,74.314
4.683,75.392,74.742
4.7617,75.101,75.53
4.8252,74.701,75.559
4.9037,74.231,75.309
4.9979,74.693,74.789
5.0765,74.917,74.746
5.1391,75.082,75.106
5.2175,74.94,74.983
5.3127,75.388,74.835
5.3914,75.343,75.387
5.4529,75.099,75.51
5.5313,74.498,75.058
5.6275,74.627,74.995
5.7062,74.535,74.983
5.7667,74.599,74.663
5.8452,74.532,74.867
5.9423,75.166,75.539
6.021,75.321,75.305
6.0806,75.26,74.92
6.159,74.752,75.391
6.2572,74.875,75.412


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_282.csv <==
x,qOut,qIn
0.039338,75.718,75.116
0.11769,75.248,75.389
0.19614,74.344,75.409
0.27549,74.414,74.939
0.35416,74.62,74.146
0.43153,75.034,74.398
0.50998,75.024,75.597
0.59031,75.348,76.057
0.66899,74.991,75.04
0.74536,74.682,74.296
0.82382,74.399,74.621
0.90514,74.985,75.175
0.98381,75.161,75.125
1.0592,75.128,74.959
1.1377,74.796,75.016
1.22,75.175,75.258
1.2986,75.211,75.343
1.373,75.044,74.894
1.4515,74.444,74.662
1.5348,74.597,75.105
1.6135,74.644,75.239
1.6869,74.986,74.915
1.7653,75.027,75.024
1.8496,75.405,75.211
1.9283,74.993,75.197
2.0007,74.574,75.423
2.0792,74.26,75.501
2.1644,74.906,74.95
2.2431,75.171,74.351
2.3145,75.164,74.22
2.393,74.761,74.39
2.4793,75.023,75.204
2.5579,74.972,75.751
2.6284,74.919,75.543
2.7068,74.623,75.522
2.7941,75.009,75.126
2.8728,74.994,74.601
2.9422,74.93,75.063
3.0207,74.685,75.375
3.1089,75.214,74.76
3.1876,75.385,74.218
3.256,75.292,74.529
3.3345,74.585,75.364
3.4237,74.452,76.012
3.5024,74.173,75.655
3.5699,74.371,74.887
3.6483,74.601,74.539
3.7386,75.465,74.863
3.8172,75.629,75.551
3.8837,75.441,75.371
3.9622,74.878,74.641
4.0534,75.046,74.656
4.1321,74.969,75.696
4.1975,74.818,75.568
4.276,74.295,74.141
4.3682,74.517,73.816
4.4469,74.578,75.341
4.5114,74.941,75.89
4.5898,75.098,75.217
4.683,75.656,74.988
4.7617,75.398,75.129
4.8252,74.93,74.492
4.9037,74.416,74.356
4.9979,74.872,75.313
5.0765,75.083,76.06
5.1391,75.137,75.644
5.2175,74.815,74.862
5.3127,75.06,74.575
5.3914,74.853,74.469
5.4529,74.546,74.651
5.5313,74.137,75.377
5.6275,74.714,75.514
5.7062,75.157,75.156
5.7667,75.474,75.054
5.8452,75.069,74.745
5.9423,74.97,74.585
6.021,74.458,75.199
6.0806,74.451,75.656
6.159,74.667,75.176
6.2572,75.59,74.781


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_283.csv <==
x,qOut,qIn
0.039338,74.872,75.143
0.11769,74.625,75.188
0.19614,74.407,75.502
0.27549,75.076,75.943
0.35416,75.356,75.693
0.43153,75.232,74.461
0.50998,74.456,73.919
0.59031,74.383,74.934
0.66899,74.342,75.439
0.74536,74.847,74.599
0.82382,75.206,74.327
0.90514,75.796,75.262
0.98381,75.294,76.15
1.0592,74.463,75.406
1.1377,73.827,74.435
1.22,74.524,74.759
1.2986,75.217,75.394
1.373,75.667,74.933
1.4515,75.424,74.444
1.5348,75.454,74.822
1.6135,74.926,75.421
1.6869,74.549,75.33
1.7653,74.209,75.153
1.8496,74.726,75.429
1.9283,74.839,75.173
2.0007,74.878,74.426
2.0792,74.718,74.674
2.1644,75.26,75.422
2.2431,75.352,75.185
2.3145,75.199,74.892
2.393,74.66,75.269
2.4793,74.828,75.254
2.5579,74.756,74.45
2.6284,74.745,74.438
2.7068,74.514,75.267
2.7941,75.016,75.621
2.8728,75.177,74.925
2.9422,75.306,74.461
3.0207,74.988,74.918
3.1089,75.135,75.487
3.1876,74.795,75.873
3.256,74.65,75.431
3.3345,74.541,74.069
3.4237,75.193,73.97
3.5024,75.289,75.257
3.5699,75.065,75.682
3.6483,74.486,75.296
3.7386,74.715,74.884
3.8172,74.8,74.892
3.8837,74.957,75.153
3.9622,74.722,75.39
4.0534,75.002,75.425
4.1321,74.822,75.288
4.1975,74.857,74.853
4.276,74.852,74.694
4.3682,75.408,75.182
4.4469,75.195,75.054
4.5114,74.646,74.337
4.5898,74.083,74.486
4.683,74.647,75.104
4.7617,75.141,75.344
4.8252,75.358,75.407
4.9037,74.927,75.3
4.9979,75.026,75.191
5.0765,74.904,75.363
5.1391,75.05,75.085
5.2175,74.963,74.468
5.3127,75.364,74.666
5.3914,75.121,75.417
5.4529,74.86,75.333
5.5313,74.464,75.128
5.6275,74.8,75.254
5.7062,74.708,74.26
5.7667,74.596,73.738
5.8452,74.39,75.222
5.9423,75.019,76.545
6.021,75.292,75.87
6.0806,75.399,74.437
6.159,75.05,73.958
6.2572,75.194,74.627


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_284.csv <==
x,qOut,qIn
0.039338,74.89,74.917
0.11769,74.812,74.869
0.19614,74.55,74.882
0.27549,74.998,75.105
0.35416,75.027,75.042
0.43153,75.067,74.957
0.50998,74.891,75.365
0.59031,75.261,75.578
0.66899,75,74.881
0.74536,74.544,73.996
0.82382,74.074,74.206
0.90514,74.693,75.477
0.98381,75.209,76.314
1.0592,75.539,75.756
1.1377,75.206,74.748
1.22,75.228,74.345
1.2986,74.815,74.578
1.373,74.643,74.721
1.4515,74.467,74.862
1.5348,75.084,75.45
1.6135,75.251,75.703
1.6869,75.275,74.821
1.7653,74.784,74.283
1.8496,74.766,75.025
1.9283,74.356,76.066
2.0007,74.347,75.498
2.0792,74.59,74.341
2.1644,75.609,74.444
2.2431,75.875,74.994
2.3145,75.37,75.173
2.393,74.295,75.557
2.4793,74.24,75.39
2.5579,74.503,74.614
2.6284,75.037,74.383
2.7068,75.048,74.612
2.7941,75.319,75.048
2.8728,74.926,75.587
2.9422,74.732,75.449
3.0207,74.637,75.176
3.1089,75.299,75.68
3.1876,75.331,75.273
3.256,74.94,74.404
3.3345,74.294,74.948
3.4237,74.659,75.44
3.5024,75.03,74.254
3.5699,75.338,73.737
3.6483,74.975,75.065
3.7386,74.94,76.148
3.8172,74.477,75.381
3.8837,74.418,74.576
3.9622,74.462,74.948
4.0534,75.256,75.592
4.1321,75.444,74.901
4.1975,75.403,74.387
4.276,75.038,74.999
4.3682,75.307,75.351
4.4469,75.147,75.218
4.5114,74.831,75.209
4.5898,74.228,75.29
4.683,74.444,75.257
4.7617,74.506,74.851
4.8252,74.761,74.677
4.9037,74.816,74.957
4.9979,75.41,75.261
5.0765,75.363,75.261
5.1391,75.102,74.607
5.2175,74.594,74.372
5.3127,74.867,75.369
5.3914,74.858,75.648
5.4529,74.834,74.679
5.5313,74.615,74.469
5.6275,75.137,75.529
5.7062,75.277,75.966
5.7667,75.236,74.869
5.8452,74.77,74.07
5.9423,74.948,74.326
6.021,74.848,75.161
6.0806,74.863,75.71
6.159,74.627,75.645
6.2572,74.995,75.171


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_285.csv <==
x,qOut,qIn
0.039338,74.908,73.924
0.11769,74.571,74.086
0.19614,74.374,75.177
0.27549,75.08,75.496
0.35416,75.326,75.13
0.43153,75.25,75.033
0.50998,74.705,75.183
0.59031,74.819,75.505
0.66899,74.706,75.405
0.74536,74.737,74.918
0.82382,74.619,74.581
0.90514,75.195,74.707
0.98381,75.303,74.806
1.0592,75.211,74.808
1.1377,74.648,75.431
1.22,74.699,76.045
1.2986,74.498,75.828
1.373,74.587,74.709
1.4515,74.597,73.869
1.5348,75.237,74.693
1.6135,75.267,75.672
1.6869,75.164,75.14
1.7653,74.872,74.678
1.8496,75.26,74.666
1.9283,75.153,74.942
2.0007,74.768,75.448
2.0792,74.145,75.375
2.1644,74.509,74.769
2.2431,74.862,74.835
2.3145,75.334,75.137
2.393,75.333,75.118
2.4793,75.58,75.406
2.5579,75.054,75.321
2.6284,74.571,74.895
2.7068,74.255,75.098
2.7941,74.905,75.4
2.8728,75.13,74.759
2.9422,74.988,74.022
3.0207,74.489,74.392
3.1089,74.814,75.303
3.1876,75.002,75.509
3.256,75.128,75.059
3.3345,74.775,74.969
3.4237,74.973,75.334
3.5024,74.841,75.492
3.5699,74.913,75.306
3.6483,74.834,74.989
3.7386,75.364,74.556
3.8172,75.318,74.676
3.8837,75.103,75.305
3.9622,74.545,75.475
4.0534,74.667,75.151
4.1321,74.494,74.482
4.1975,74.515,74.211
4.276,74.468,74.947
4.3682,75.12,75.929
4.4469,75.233,75.989
4.5114,75.184,75.085
4.5898,74.895,74.407
4.683,75.285,74.381
4.7617,75.224,74.518
4.8252,74.925,75.059
4.9037,74.39,75.797
4.9979,74.769,75.772
5.0765,75.035,75.141
5.1391,75.192,74.675
5.2175,74.703,74.595
5.3127,74.682,75.039
5.3914,74.403,75.2
5.4529,74.663,75.132
5.5313,74.997,75.441
5.6275,75.78,75.305
5.7062,75.544,74.357
5.7667,74.746,74.369
5.8452,73.889,75.478
5.9423,74.327,75.599
6.021,74.937,74.429
6.0806,75.469,74.913
6.159,75.334,76.118
6.2572,75.429,75.537


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_286.csv <==
x,qOut,qIn
0.039338,74.679,75.966
0.11769,74.966,75.502
0.19614,74.832,74.518
0.27549,75.122,74.123
0.35416,74.886,74.431
0.43153,74.922,74.774
0.50998,74.902,75.169
0.59031,75.407,75.54
0.66899,75.125,75.754
0.74536,74.637,75.041
0.82382,74.146,74.253
0.90514,74.669,74.811
0.98381,74.97,75.687
1.0592,75.16,75.592
1.1377,75.076,75.184
1.22,75.552,74.762
1.2986,75.427,74.394
1.373,74.852,74.396
1.4515,73.97,74.743
1.5348,74.175,75.188
1.6135,74.558,75.719
1.6869,75.127,75.764
1.7653,75.2,75.146
1.8496,75.512,74.786
1.9283,75.069,74.803
2.0007,74.662,74.977
2.0792,74.405,75.449
2.1644,75.137,75.355
2.2431,75.485,75.028
2.3145,75.365,75.001
2.393,74.566,74.696
2.4793,74.42,74.66
2.5579,74.26,75.182
2.6284,74.542,75.158
2.7068,74.751,74.639
2.7941,75.52,74.735
2.8728,75.583,75.3
2.9422,75.308,75.345
3.0207,74.662,75.272
3.1089,74.834,75.157
3.1876,74.893,74.653
3.256,75.085,74.553
3.3345,74.921,75.16
3.4237,75.211,75.656
3.5024,74.92,75.575
3.5699,74.695,74.961
3.6483,74.416,74.609
3.7386,74.901,75.015
3.8172,74.916,74.931
3.8837,74.789,74.679
3.9622,74.492,75.172
4.0534,75.019,75.448
4.1321,75.239,74.789
4.1975,75.242,74.57
4.276,74.723,75.352
4.3682,74.815,75.696
4.4469,74.688,74.752
4.5114,74.868,74.515
4.5898,74.92,74.951
4.683,75.476,74.774
4.7617,75.29,75.161
4.8252,74.877,76.165
4.9037,74.359,75.809
4.9979,74.781,74.486
5.0765,74.988,74.001
5.1391,75.034,74.855
5.2175,74.659,75.773
5.3127,74.94,75.616
5.3914,74.947,74.423
5.4529,75.064,74.331
5.5313,74.845,75.446
5.6275,75.081,76.23
5.7062,74.724,75.222
5.7667,74.482,74.178
5.8452,74.386,74.538
5.9423,75.212,75.059
6.021,75.571,75.006
6.0806,75.409,74.946
6.159,74.642,75.059
6.2572,74.641,75.507


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_287.csv <==
x,qOut,qIn
0.039338,74.981,75.647
0.11769,74.568,74.714
0.19614,74.242,74.769
0.27549,74.891,75.442
0.35416,75.205,75.221
0.43153,75.241,74.687
0.50998,74.828,74.52
0.59031,75.034,74.535
0.66899,74.922,74.833
0.74536,74.764,75.205
0.82382,74.294,75.406
0.90514,74.598,75.442
0.98381,74.718,75.358
1.0592,75.065,75.163
1.1377,75.141,75.02
1.22,75.631,75.201
1.2986,75.382,74.839
1.373,75.041,74.338
1.4515,74.628,74.81
1.5348,74.992,75.605
1.6135,74.894,75.601
1.6869,74.591,74.836
1.7653,74.141,74.529
1.8496,74.638,75.062
1.9283,74.974,75.033
2.0007,75.225,74.57
2.0792,75.054,74.939
2.1644,75.406,75.54
2.2431,75.291,75.346
2.3145,75.094,74.441
2.393,74.583,74.124
2.4793,74.773,75.313
2.5579,74.679,76.63
2.6284,74.779,75.891
2.7068,74.762,74.354
2.7941,75.331,73.964
2.8728,75.246,74.604
2.9422,74.88,75.186
3.0207,74.313,75.682
3.1089,74.687,75.8
3.1876,74.939,74.959
3.256,75.146,74.392
3.3345,74.816,74.678
3.4237,74.911,74.969
3.5024,74.564,75.137
3.5699,74.555,75.233
3.6483,74.732,75.255
3.7386,75.629,75.34
3.8172,75.75,75.1
3.8837,75.133,74.504
3.9622,74.103,74.415
4.0534,74.249,75.01
4.1321,74.755,75.507
4.1975,75.425,75.254
4.276,75.397,74.939
4.3682,75.457,75.353
4.4469,74.783,75.41
4.5114,74.401,74.928
4.5898,74.251,74.847
4.683,75.028,74.592
4.7617,75.303,74.788
4.8252,75.304,75.331
4.9037,74.848,75.118
4.9979,74.961,75.045
5.0765,74.708,75.91
5.1391,74.59,75.431
5.2175,74.425,73.923
5.3127,75.046,74.059
5.3914,75.221,75.686
5.4529,75.241,75.935
5.5313,74.934,74.932
5.6275,75.233,74.373
5.7062,75.083,75.272
5.7667,74.798,75.575
5.8452,74.282,74.711
5.9423,74.638,74.366
6.021,74.839,74.682
6.0806,75.151,74.811
6.159,75.086,75.299
6.2572,75.384,75.982


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_288.csv <==
x,qOut,qIn
0.039338,74.798,74.741
0.11769,74.614,74.955
0.19614,74.37,75.555
0.27549,74.925,75.705
0.35416,75.087,75.144
0.43153,75.187,74.829
0.50998,74.844,75.098
0.59031,74.963,75.585
0.66899,74.589,75.129
0.74536,74.491,74.254
0.82382,74.584,74.263
0.90514,75.44,75.1
0.98381,75.572,75.637
1.0592,75.058,75.207
1.1377,74.176,75.04
1.22,74.386,75.486
1.2986,74.804,75.032
1.373,75.282,73.988
1.4515,75.177,74.068
1.5348,75.421,75.095
1.6135,75.148,75.741
1.6869,75.041,75.639
1.7653,74.755,75.564
1.8496,75.029,75.37
1.9283,74.714,74.41
2.0007,74.453,74.205
2.0792,74.279,75.439
2.1644,75.049,76.064
2.2431,75.443,74.819
2.3145,75.5,74.231
2.393,74.893,74.912
2.4793,74.739,75.298
2.5579,74.293,75.072
2.6284,74.234,74.982
2.7068,74.336,74.919
2.7941,75.287,75.072
2.8728,75.704,74.925
2.9422,75.659,74.687
3.0207,74.932,75.168
3.1089,74.828,75.668
3.1876,74.661,75.545
3.256,74.9,74.923
3.3345,74.897,74.479
3.4237,75.282,75.203
3.5024,74.923,75.637
3.5699,74.622,74.41
3.6483,74.398,73.684
3.7386,75.029,74.897
3.8172,75.177,76.101
3.8837,75.004,75.546
3.9622,74.487,74.914
4.0534,74.779,75.013
4.1321,74.907,75.322
4.1975,75.075,75.108
4.276,74.91,74.814
4.3682,75.299,74.928
4.4469,75.196,75.439
4.5114,75.057,75.049
4.5898,74.632,74.141
4.683,74.822,74.456
4.7617,74.579,75.334
4.8252,74.442,75.569
4.9037,74.346,75.62
4.9979,75.127,75.268
5.0765,75.491,74.753
5.1391,75.498,74.751
5.2175,74.934,74.926
5.3127,74.996,74.999
5.3914,74.877,74.851
5.4529,74.981,74.922
5.5313,74.802,75.275
5.6275,75.083,75.424
5.7062,74.745,75.333
5.7667,74.464,74.554
5.8452,74.228,73.903
5.9423,74.932,75.071
6.021,75.303,76.493
6.0806,75.46,75.597
6.159,75.07,74.247
6.2572,75.141,74.279


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_289.csv <==
x,qOut,qIn
0.039338,74.597,75.249
0.11769,74.946,74.755
0.19614,75.015,74.873
0.27549,75.481,75.16
0.35416,75.212,75.183
0.43153,74.734,75.336
0.50998,74.073,75.37
0.59031,74.391,75.063
0.66899,74.65,74.889
0.74536,75.134,74.963
0.82382,75.326,75.135
0.90514,75.794,75.678
0.98381,75.328,75.45
1.0592,74.624,74.248
1.1377,74.059,73.853
1.22,74.634,74.687
1.2986,75.011,75.459
1.373,75.061,75.345
1.4515,74.69,75.228
1.5348,75.047,75.162
1.6135,75.191,74.916
1.6869,75.22,75.023
1.7653,74.762,75.251
1.8496,74.94,75.274
1.9283,74.905,75.231
2.0007,75.138,74.752
2.0792,75.02,74.301
2.1644,75.2,74.667
2.2431,74.611,75.555
2.3145,74.196,75.931
2.393,74.069,75.628
2.4793,74.962,74.783
2.5579,75.399,74.211
2.6284,75.382,74.592
2.7068,74.808,75.2
2.7941,74.929,75.302
2.8728,74.929,74.974
2.9422,75.121,74.976
3.0207,74.937,75.275
3.1089,75.13,75.53
3.1876,74.677,75.232
3.256,74.387,74.859
3.3345,74.299,74.96
3.4237,75.178,75.201
3.5024,75.608,75.007
3.5699,75.536,74.537
3.6483,74.771,74.652
3.7386,74.642,75.464
3.8172,74.479,75.667
3.8837,74.701,74.714
3.9622,74.721,74.466
4.0534,75.245,75.531
4.1321,75.137,75.088
4.1975,75.028,73.908
4.276,74.792,74.781
4.3682,75.259,75.921
4.4469,75.229,75.339
4.5114,75.013,74.424
4.5898,74.524,74.464
4.683,74.796,75.476
4.7617,74.794,75.774
4.8252,74.837,75.246
4.9037,74.686,75.189
4.9979,75.194,74.927
5.0765,75.211,74.311
5.1391,75.018,74.637
5.2175,74.492,75.491
5.3127,74.734,75.68
5.3914,74.771,75.051
5.4529,74.91,74.809
5.5313,74.745,75.016
5.6275,75.098,74.941
5.7062,74.904,74.341
5.7667,74.752,74.318
5.8452,74.618,75.388
5.9423,75.314,76.581
6.021,75.535,76.018
6.0806,75.297,74.367
6.159,74.518,73.872
6.2572,74.542,74.863


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_290.csv <==
x,qOut,qIn
0.039338,75.039,75.201
0.11769,74.348,74.807
0.19614,73.858,74.862
0.27549,74.631,75.834
0.35416,75.309,75.802
0.43153,75.619,74.167
0.50998,75.131,73.689
0.59031,75.014,74.834
0.66899,74.601,75.587
0.74536,74.581,75.282
0.82382,74.584,75.164
0.90514,75.262,75.152
0.98381,75.311,74.695
1.0592,75.099,74.708
1.1377,74.561,75.47
1.22,74.834,75.774
1.2986,74.947,74.992
1.373,75.203,74.521
1.4515,75.067,75.034
1.5348,75.245,75.421
1.6135,74.692,75.053
1.6869,74.262,74.847
1.7653,74.104,74.806
1.8496,74.98,74.866
1.9283,75.429,74.908
2.0007,75.379,74.629
2.0792,74.733,74.804
2.1644,74.803,75.715
2.2431,74.826,75.74
2.3145,75.083,74.737
2.393,74.986,74.635
2.4793,75.307,75.683
2.5579,75.008,75.852
2.6284,74.803,74.622
2.7068,74.578,73.853
2.7941,75.097,74.216
2.8728,75.082,75.413
2.9422,74.819,75.733
3.0207,74.302,75.112
3.1089,74.643,75.015
3.1876,74.813,75.654
3.256,75.005,75.241
3.3345,74.852,74.403
3.4237,75.266,74.594
3.5024,75.213,74.927
3.5699,75.195,74.687
3.6483,74.936,74.864
3.7386,75.196,75.27
3.8172,74.827,75.688
3.8837,74.379,75.722
3.9622,73.999,75.01
4.0534,74.687,74.31
4.1321,75.178,74.767
4.1975,75.452,75.501
4.276,75.164,75.529
4.3682,75.317,75.17
4.4469,75.022,75.001
4.5114,74.768,74.881
4.5898,74.319,74.819
4.683,74.629,75.008
4.7617,74.634,74.901
4.8252,74.801,74.674
4.9037,74.849,75.056
4.9979,75.485,75.766
5.0765,75.46,76.005
5.1391,75.081,74.94
5.2175,74.428,73.748
5.3127,74.713,74.122
5.3914,74.942,75.198
5.4529,75.205,75.696
5.5313,75.017,75.632
5.6275,75.26,74.987
5.7062,74.971,74.92
5.7667,74.731,74.959
5.8452,74.343,74.556
5.9423,74.75,74.866
6.021,74.838,75.614
6.0806,75.083,75.3
6.159,75.11,74.811
6.2572,75.508,75.062


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_291.csv <==
x,qOut,qIn
0.039338,74.526,74.866
0.11769,74.261,75.079
0.19614,74.279,75.055
0.27549,75.282,75.272
0.35416,75.78,75.017
0.43153,75.726,74.582
0.50998,74.963,74.876
0.59031,74.795,75.426
0.66899,74.532,75.44
0.74536,74.6,74.916
0.82382,74.549,74.785
0.90514,75.128,75.284
0.98381,75.158,75.336
1.0592,75.037,74.844
1.1377,74.601,74.723
1.22,74.888,75.037
1.2986,74.9,75.396
1.373,74.971,75.143
1.4515,74.727,74.611
1.5348,75.045,74.711
1.6135,74.89,75.314
1.6869,74.824,75.079
1.7653,74.653,74.812
1.8496,75.183,75.664
1.9283,75.202,75.858
2.0007,75.063,74.628
2.0792,74.67,74.347
2.1644,75.003,74.957
2.2431,74.986,74.738
2.3145,74.92,74.506
2.393,74.627,75.225
2.4793,75.034,76.002
2.5579,75.036,76.095
2.6284,74.905,74.93
2.7068,74.469,73.699
2.7941,74.802,74.125
2.8728,74.908,75.547
2.9422,75.124,75.369
3.0207,75.072,74.463
3.1089,75.483,74.873
3.1876,75.213,76.022
3.256,74.72,75.56
3.3345,74.08,74.376
3.4237,74.449,74.33
3.5024,74.757,75.429
3.5699,75.194,75.712
3.6483,75.261,75.382
3.7386,75.62,75.278
3.8172,75.144,74.847
3.8837,74.511,74.286
3.9622,73.979,74.731
4.0534,74.557,75.512
4.1321,74.954,75.423
4.1975,75.169,74.759
4.276,74.955,74.283
4.3682,75.269,74.6
4.4469,75.119,75.079
4.5114,74.851,75.442
4.5898,74.423,75.941
4.683,74.915,75.548
4.7617,75.243,74.476
4.8252,75.462,74.385
4.9037,75.024,75.311
4.9979,74.981,75.878
5.0765,74.58,74.853
5.1391,74.651,73.957
5.2175,74.726,74.351
5.3127,75.278,75.073
5.3914,74.955,75.871
5.4529,74.445,76.132
5.5313,74.07,75.239
5.6275,74.83,74.612
5.7062,75.398,75.004
5.7667,75.587,74.993
5.8452,75.061,74.538
5.9423,75.039,74.658
6.021,74.816,75.27
6.0806,74.935,75.465
6.159,74.78,75.165
6.2572,75.006,74.721


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_292.csv <==
x,qOut,qIn
0.039338,74.941,75.693
0.11769,74.658,74.92
0.19614,74.346,74.158
0.27549,74.844,74.288
0.35416,74.929,75.119
0.43153,75.019,75.428
0.50998,74.974,75.483
0.59031,75.543,75.659
0.66899,75.472,75.14
0.74536,74.951,74.316
0.82382,74.119,74.436
0.90514,74.312,75.437
0.98381,74.601,75.754
1.0592,75.079,74.738
1.1377,75.164,74.152
1.22,75.518,74.798
1.2986,75.051,75.501
1.373,74.441,75.126
1.4515,73.951,75.12
1.5348,74.638,76.098
1.6135,75.219,75.842
1.6869,75.575,74.379
1.7653,75.211,74.047
1.8496,75.173,74.846
1.9283,74.714,75.061
2.0007,74.633,74.738
2.0792,74.617,74.952
2.1644,75.235,75.103
2.2431,75.118,74.778
2.3145,74.718,74.933
2.393,74.197,75.607
2.4793,74.705,75.902
2.5579,75.121,74.857
2.6284,75.517,74.04
2.7068,75.396,74.848
2.7941,75.55,75.882
2.8728,74.995,75.219
2.9422,74.492,74.317
3.0207,74.134,74.661
3.1089,74.75,75.539
3.1876,74.985,75.946
3.256,74.915,75.232
3.3345,74.476,74.126
3.4237,74.84,74.202
3.5024,75.054,75.522
3.5699,75.277,75.691
3.6483,75.011,74.769
3.7386,75.179,74.566
3.8172,74.869,75.365
3.8837,74.763,75.322
3.9622,74.575,74.747
4.0534,75.054,75.159
4.1321,74.984,75.371
4.1975,74.911,74.661
4.276,74.748,74.785
4.3682,75.261,75.289
4.4469,75.185,75.439
4.5114,74.803,75.44
4.5898,74.277,74.889
4.683,74.738,74.205
4.7617,75.068,74.562
4.8252,75.185,75.308
4.9037,74.763,75.673
4.9979,74.948,75.515
5.0765,74.915,74.963
5.1391,75.054,74.69
5.2175,74.845,74.779
5.3127,75.117,75.016
5.3914,74.854,75.001
5.4529,74.783,74.81
5.5313,74.729,75.002
5.6275,75.342,75.72
5.7062,75.279,75.885
5.7667,74.826,75.089
5.8452,74.158,74.527
5.9423,74.523,74.715
6.021,74.898,74.592
6.0806,75.289,74.454
6.159,75.148,75.143
6.2572,75.341,75.796


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_293.csv <==
x,qOut,qIn
0.039338,74.743,75.648
0.11769,75.178,75.327
0.19614,75.246,74.338
0.27549,75.694,74.495
0.35416,75.451,75.327
0.43153,75.059,75.171
0.50998,74.42,74.706
0.59031,74.554,74.84
0.66899,74.432,75.734
0.74536,74.473,75.95
0.82382,74.453,75
0.90514,75.171,74.196
0.98381,75.387,74.297
1.0592,75.339,74.905
1.1377,74.876,75.589
1.22,75.06,75.668
1.2986,74.939,75.09
1.373,74.847,74.886
1.4515,74.492,75.256
1.5348,74.815,75.269
1.6135,74.773,74.638
1.6869,74.834,74.385
1.7653,74.791,74.793
1.8496,75.405,75.738
1.9283,75.434,75.795
2.0007,75.062,74.981
2.0792,74.297,74.711
2.1644,74.44,74.685
2.2431,74.624,74.502
2.3145,75.025,74.964
2.393,75.082,75.786
2.4793,75.541,75.737
2.5579,75.326,74.603
2.6284,75.004,74.262
2.7068,74.458,75.103
2.7941,74.688,75.359
2.8728,74.635,75.069
2.9422,74.775,75.263
3.0207,74.862,74.966
3.1089,75.525,74.398
3.1876,75.433,75.202
3.256,74.867,75.865
3.3345,74.124,75.146
3.4237,74.512,74.598
3.5024,74.985,74.789
3.5699,75.372,74.995
3.6483,75.077,75.169
3.7386,75.109,75.428
3.8172,74.699,75.248
3.8837,74.641,74.864
3.9622,74.613,75.07
4.0534,75.221,75.091
4.1321,75.134,74.548
4.1975,74.824,74.815
4.276,74.419,75.62
4.3682,74.94,75.9
4.4469,75.206,75.321
4.5114,75.209,74.307
4.5898,74.686,73.93
4.683,74.804,74.751
4.7617,74.737,75.636
4.8252,74.921,75.493
4.9037,74.915,74.95
4.9979,75.414,74.539
5.0765,75.235,74.543
5.1391,74.851,75.129
5.2175,74.296,75.641
5.3127,74.696,75.639
5.3914,74.98,75.584
5.4529,75.326,75.244
5.5313,75.16,74.81
5.6275,75.251,74.891
5.7062,74.637,74.945
5.7667,74.259,74.385
5.8452,74.201,74.132
5.9423,75.103,74.887
6.021,75.436,75.856
6.0806,75.175,75.65
6.159,74.4,74.828
6.2572,74.521,74.779


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_294.csv <==
x,qOut,qIn
0.039338,74.755,75.032
0.11769,74.515,75.45
0.19614,74.381,75.485
0.27549,75.176,74.772
0.35416,75.533,74.216
0.43153,75.372,74.593
0.50998,74.617,75.291
0.59031,74.641,75.721
0.66899,74.708,75.35
0.74536,75.056,75.058
0.82382,75.004,75.379
0.90514,75.278,75.394
0.98381,74.864,74.681
1.0592,74.591,74.321
1.1377,74.446,74.626
1.22,75.17,75.077
1.2986,75.383,75.486
1.373,75.169,75.344
1.4515,74.461,74.914
1.5348,74.53,75.048
1.6135,74.553,74.972
1.6869,74.833,74.243
1.7653,74.909,74.326
1.8496,75.524,75.674
1.9283,75.512,76.453
2.0007,75.286,75.516
2.0792,74.696,74.652
2.1644,74.779,74.849
2.2431,74.568,74.815
2.3145,74.519,74.65
2.393,74.447,75.002
2.4793,75.158,75.173
2.5579,75.388,75.21
2.6284,75.278,74.932
2.7068,74.605,74.603
2.7941,74.571,74.916
2.8728,74.395,75.33
2.9422,74.595,75.299
3.0207,74.81,75.233
3.1089,75.663,75.156
3.1876,75.81,74.498
3.256,75.432,74.143
3.3345,74.568,75.027
3.4237,74.577,76.041
3.5024,74.649,75.591
3.5699,74.928,74.28
3.6483,74.813,74.018
3.7386,75.113,75.39
3.8172,74.832,76.212
3.8837,74.65,75.129
3.9622,74.482,74.522
4.0534,75.142,75.29
4.1321,75.351,75.523
4.1975,75.206,74.731
4.276,74.535,74.226
4.3682,74.592,74.399
4.4469,74.584,75.153
4.5114,74.902,75.554
4.5898,74.937,75.449
4.683,75.335,75.533
4.7617,74.972,75.361
4.8252,74.64,74.513
4.9037,74.425,74.464
4.9979,75.155,75.332
5.0765,75.462,75.591
5.1391,75.425,74.604
5.2175,74.903,73.857
5.3127,74.97,74.892
5.3914,74.71,76.096
5.4529,74.473,75.492
5.5313,74.143,74.857
5.6275,74.747,74.927
5.7062,75.157,74.683
5.7667,75.49,74.593
5.8452,75.225,75.373
5.9423,75.314,75.754
6.021,74.908,74.908
6.0806,74.771,74.517
6.159,74.578,74.978
6.2572,74.99,75.097


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_295.csv <==
x,qOut,qIn
0.039338,75.305,75.217
0.11769,75.285,74.893
0.19614,74.926,75.094
0.27549,75.222,75.255
0.35416,75.14,75.22
0.43153,75.017,75.478
0.50998,74.635,75.488
0.59031,74.947,75.225
0.66899,74.893,74.831
0.74536,74.881,74.119
0.82382,74.648,74.071
0.90514,75.024,75.127
0.98381,74.883,76.187
1.0592,74.679,75.8
1.1377,74.366,74.7
1.22,74.879,74.706
1.2986,75.043,75.458
1.373,75.029,74.988
1.4515,74.711,74.31
1.5348,75.163,74.639
1.6135,75.366,75.277
1.6869,75.443,75.3
1.7653,74.873,75.318
1.8496,74.717,75.225
1.9283,74.241,74.659
2.0007,74.284,74.678
2.0792,74.497,75.367
2.1644,75.431,75.514
2.2431,75.658,75.601
2.3145,75.473,75.271
2.393,74.83,74.005
2.4793,74.876,73.825
2.5579,74.703,75.055
2.6284,74.623,75.737
2.7068,74.409,75.776
2.7941,74.979,75.251
2.8728,75.199,74.402
2.9422,75.25,74.493
3.0207,74.77,75.368
3.1089,74.872,75.554
3.1876,74.731,74.855
3.256,74.971,74.732
3.3345,75.066,75.091
3.4237,75.493,75.508
3.5024,74.969,75.283
3.5699,74.271,74.789
3.6483,73.83,74.869
3.7386,74.647,75.3
3.8172,75.317,75.355
3.8837,75.579,74.574
3.9622,75.068,74.265
4.0534,74.994,75.309
4.1321,74.686,76.096
4.1975,74.749,75.213
4.276,74.705,74.14
4.3682,75.222,74.193
4.4469,75.09,75.373
4.5114,74.912,75.831
4.5898,74.637,75.41
4.683,75.144,75.229
4.7617,75.223,75.126
4.8252,75.106,74.405
4.9037,74.622,74.052
4.9979,74.823,74.815
5.0765,74.737,75.564
5.1391,74.81,75.237
5.2175,74.774,74.981
5.3127,75.318,75.466
5.3914,75.185,75.597
5.4529,74.715,74.76
5.5313,74.132,74.596
5.6275,74.667,75.485
5.7062,75.217,75.357
5.7667,75.632,74.342
5.8452,75.251,74.529
5.9423,75.078,75.534
6.021,74.43,75.488
6.0806,74.26,74.505
6.159,74.28,74.275
6.2572,75.096,75.013


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_296.csv <==
x,qOut,qIn
0.039338,75.11,74.872
0.11769,75.114,75.081
0.19614,74.696,75.514
0.27549,74.911,75.769
0.35416,74.819,75.253
0.43153,74.765,74.99
0.50998,74.479,75.184
0.59031,74.943,75.013
0.66899,75.099,74.289
0.74536,75.322,74.371
0.82382,75.171,75.378
0.90514,75.388,75.856
0.98381,74.904,74.831
1.0592,74.411,74.351
1.1377,73.996,75.265
1.22,74.607,75.79
1.2986,74.972,75.108
1.373,75.255,74.587
1.4515,75.173,74.556
1.5348,75.566,74.974
1.6135,75.351,76.092
1.6869,74.921,75.808
1.7653,74.298,74.232
1.8496,74.593,73.939
1.9283,74.752,74.731
2.0007,74.94,75.486
2.0792,74.769,75.985
2.1644,75.152,75.399
2.2431,75.075,74.419
2.3145,75.036,74.244
2.393,74.742,74.773
2.4793,75.038,75.568
2.5579,74.828,76.086
2.6284,74.728,75.774
2.7068,74.677,74.84
2.7941,75.342,74.364
2.8728,75.338,74.637
2.9422,74.79,74.738
3.0207,74.028,74.696
3.1089,74.455,75.265
3.1876,75.072,75.751
3.256,75.581,74.97
3.3345,75.181,74.359
3.4237,74.946,74.9
3.5024,74.309,75.458
3.5699,74.368,75.085
3.6483,74.747,74.743
3.7386,75.79,75.034
3.8172,75.906,75.573
3.8837,75.315,75.39
3.9622,74.287,74.941
4.0534,74.293,75.059
4.1321,74.507,75.422
4.1975,74.912,75.024
4.276,74.909,74.535
4.3682,75.299,74.881
4.4469,75.069,75.087
4.5114,74.823,74.446
4.5898,74.474,74.598
4.683,74.937,75.608
4.7617,75.036,75.876
4.8252,75.028,74.975
4.9037,74.736,74.256
4.9979,75.141,74.754
5.0765,75.189,75.58
5.1391,75.174,75.334
5.2175,74.845,74.821
5.3127,75.14,74.672
5.3914,75.019,75.18
5.4529,74.841,75.344
5.5313,74.381,74.644
5.6275,74.663,74.401
5.7062,74.681,75.36
5.7667,74.866,75.739
5.8452,74.851,75.197
5.9423,75.352,75.133
6.021,75.186,75.612
6.0806,74.855,75.011
6.159,74.433,74.169
6.2572,74.912,74.301


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_297.csv <==
x,qOut,qIn
0.039338,75.355,75.5
0.11769,75.316,74.597
0.19614,74.646,74.255
0.27549,74.623,74.954
0.35416,74.524,75.964
0.43153,74.888,75.412
0.50998,75.168,73.994
0.59031,75.789,74.172
0.66899,75.39,75.634
0.74536,74.524,75.769
0.82382,73.709,75.149
0.90514,74.252,74.751
0.98381,74.961,74.334
1.0592,75.573,74.667
1.1377,75.465,75.829
1.22,75.535,75.81
1.2986,74.964,74.523
1.373,74.664,74.422
1.4515,74.52,75.244
1.5348,75.136,75.695
1.6135,75.084,74.997
1.6869,74.727,74.344
1.7653,74.303,74.862
1.8496,74.883,75.57
1.9283,75.27,75.218
2.0007,75.283,74.655
2.0792,74.664,74.776
2.1644,74.716,75.128
2.2431,74.72,74.973
2.3145,75.018,74.742
2.393,74.952,74.964
2.4793,75.273,75.502
2.5579,74.961,75.74
2.6284,74.802,75.333
2.7068,74.606,75.099
2.7941,75.102,75.362
2.8728,75.027,74.875
2.9422,74.849,74.026
3.0207,74.557,74.258
3.1089,75.043,75.138
3.1876,75.097,75.228
3.256,74.923,74.846
3.3345,74.453,75.262
3.4237,74.771,75.799
3.5024,74.862,75.039
3.5699,74.961,74.526
3.6483,74.826,75.064
3.7386,75.381,75.197
3.8172,75.517,74.668
3.8837,75.432,74.689
3.9622,74.809,75.496
4.0534,74.738,76.027
4.1321,74.399,74.894
4.1975,74.371,74.171
4.276,74.32,75.011
4.3682,75.003,75.533
4.4469,75.18,74.801
4.5114,75.23,74.681
4.5898,74.946,75.396
4.683,75.24,75.592
4.7617,75.057,75.098
4.8252,74.796,74.618
4.9037,74.369,74.43
4.9979,74.798,74.726
5.0765,74.989,75.444
5.1391,75.181,75.545
5.2175,74.989,74.961
5.3127,75.266,74.921
5.3914,74.989,74.941
5.4529,74.725,74.464
5.5313,74.398,74.861
5.6275,74.925,76
5.7062,75.108,76.099
5.7667,75.195,75.057
5.8452,74.883,74.127
5.9423,75.071,74.089
6.021,74.756,74.656
6.0806,74.502,75.103
6.159,74.302,75.688
6.2572,75.019,76


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_298.csv <==
x,qOut,qIn
0.039338,75.396,75.251
0.11769,74.653,75.157
0.19614,73.855,74.916
0.27549,74.348,75.138
0.35416,74.999,74.972
0.43153,75.47,74.447
0.50998,75.153,74.603
0.59031,75.103,75.168
0.66899,74.624,75.426
0.74536,74.569,75.059
0.82382,74.653,74.963
0.90514,75.438,75.429
0.98381,75.503,75.012
1.0592,75.16,74.469
1.1377,74.531,75.118
1.22,74.813,75.462
1.2986,75,74.916
1.373,75.122,75.093
1.4515,74.738,75.6
1.5348,74.86,75.333
1.6135,74.621,74.311
1.6869,74.611,74.11
1.7653,74.53,74.872
1.8496,75.144,75.486
1.9283,75.228,75.699
2.0007,75.156,75.752
2.0792,74.763,75.484
2.1644,75.024,75.162
2.2431,74.91,74.509
2.3145,74.814,73.953
2.393,74.591,74.324
2.4793,75.148,75.344
2.5579,75.315,75.288
2.6284,75.262,74.734
2.7068,74.674,75.469
2.7941,74.652,76.023
2.8728,74.38,74.658
2.9422,74.456,74.012
3.0207,74.602,75.129
3.1089,75.509,76.083
3.1876,75.83,75.152
3.256,75.675,73.953
3.3345,74.821,74.32
3.4237,74.558,75.631
3.5024,74.219,75.757
3.5699,74.332,74.899
3.6483,74.433,74.771
3.7386,75.202,75.295
3.8172,75.378,75.431
3.8837,75.312,75.17
3.9622,74.822,74.728
4.0534,74.992,74.427
4.1321,74.893,74.999
4.1975,74.942,75.497
4.276,74.73,75.186
4.3682,75.048,74.873
4.4469,74.805,74.754
4.5114,74.64,74.895
4.5898,74.484,75.586
4.683,75.146,75.731
4.7617,75.331,74.721
4.8252,75.252,74.208
4.9037,74.823,74.827
4.9979,75.074,75.702
5.0765,74.988,75.921
5.1391,74.821,75.258
5.2175,74.434,74.268
5.3127,74.85,74.027
5.3914,75.001,74.8
5.4529,75.041,75.327
5.5313,74.665,75.336
5.6275,74.956,75.422
5.7062,75.003,75.255
5.7667,75.168,74.403
5.8452,74.888,74.337
5.9423,75.027,75.44
6.021,74.652,75.981
6.0806,74.658,75.332
6.159,74.82,74.666
6.2572,75.569,74.752


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_299.csv <==
x,qOut,qIn
0.039338,74.613,74.983
0.11769,74.613,74.365
0.19614,74.581,74.238
0.27549,75.16,75.304
0.35416,75.057,76.43
0.43153,74.788,75.689
0.50998,74.519,74.495
0.59031,75.166,74.659
0.66899,75.44,75.046
0.74536,75.187,74.778
0.82382,74.387,74.84
0.90514,74.494,75.164
0.98381,74.764,75.457
1.0592,75.246,74.933
1.1377,75.075,74.242
1.22,75.084,74.394
1.2986,74.483,75.064
1.373,74.378,75.45
1.4515,74.586,75.692
1.5348,75.58,75.792
1.6135,75.801,75.093
1.6869,75.397,74.474
1.7653,74.515,74.752
1.8496,74.548,75.014
1.9283,74.671,75.238
2.0007,74.984,75.345
2.0792,74.901,75.058
2.1644,75.182,75.07
2.2431,74.804,74.931
2.3145,74.425,74.485
2.393,74.07,74.63
2.4793,74.727,75.361
2.5579,75.175,75.593
2.6284,75.542,75.1
2.7068,75.344,75.041
2.7941,75.437,75.276
2.8728,74.905,74.91
2.9422,74.55,74.515
3.0207,74.353,74.649
3.1089,75.067,74.961
3.1876,75.31,75.244
3.256,75.225,75.423
3.3345,74.666,75.404
3.4237,74.767,75.338
3.5024,74.642,75.165
3.5699,74.7,74.87
3.6483,74.643,74.544
3.7386,75.266,74.243
3.8172,75.365,74.71
3.8837,75.242,75.482
3.9622,74.722,75.612
4.0534,74.849,75.383
4.1321,74.676,75.209
4.1975,74.611,74.98
4.276,74.423,74.83
4.3682,75.014,74.971
4.4469,75.229,75.025
4.5114,75.377,74.911
4.5898,75.102,74.994
4.683,75.246,75.244
4.7617,74.8,75.304
4.8252,74.379,75.047
4.9037,74.011,74.995
4.9979,74.651,75.505
5.0765,75.05,75.547
5.1391,75.345,74.169
5.2175,75.158,73.63
5.3127,75.388,75.519
5.3914,75.068,76.325
5.4529,74.792,74.511
5.5313,74.464,73.841
5.6275,74.942,75.104
5.7062,75.011,76.084
5.7667,74.946,75.6
5.8452,74.633,74.745
5.9423,75.084,74.385
6.021,75.229,74.628
6.0806,75.268,75.022
6.159,74.824,75.469
6.2572,74.903,75.518


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_300.csv <==
x,qOut,qIn
0.039338,74.967,74.67
0.11769,75.26,75.89
0.19614,75.116,76.103
0.27549,75.411,75.23
0.35416,75.157,74.675
0.43153,74.866,74.4
0.50998,74.372,74.462
0.59031,74.698,75.244
0.66899,74.79,75.633
0.74536,75.09,75.141
0.82382,75.146,74.546
0.90514,75.529,74.541
0.98381,75.02,75.388
1.0592,74.325,75.515
1.1377,73.864,74.829
1.22,74.681,74.597
1.2986,75.401,74.773
1.373,75.743,75.26
1.4515,75.205,75.807
1.5348,74.97,75.485
1.6135,74.445,75.17
1.6869,74.48,75.321
1.7653,74.61,75.025
1.8496,75.318,74.429
1.9283,75.21,74.456
2.0007,74.849,74.884
2.0792,74.41,74.99
2.1644,74.898,75.207
2.2431,75.11,75.285
2.3145,75.035,74.996
2.393,74.516,75.266
2.4793,74.761,75.535
2.5579,74.896,74.925
2.6284,75.217,74.507
2.7068,75.219,75.036
2.7941,75.606,75.415
2.8728,75.261,74.575
2.9422,74.765,74.284
3.0207,74.177,75.165
3.1089,74.531,75.801
3.1876,74.691,75.625
3.256,74.853,75.31
3.3345,74.731,75.003
3.4237,75.22,74.574
3.5024,75.233,74.325
3.5699,75.143,74.769
3.6483,74.776,75.498
3.7386,75.089,75.679
3.8172,75.016,74.659
3.8837,74.884,74.115
3.9622,74.45,74.987
4.0534,74.714,76
4.1321,74.67,75.701
4.1975,74.816,74.747
4.276,74.907,74.453
4.3682,75.594,75.089
4.4469,75.554,75.576
4.5114,75.009,74.919
4.5898,74.192,74.465
4.683,74.45,75.19
4.7617,74.814,75.684
4.8252,75.158,74.939
4.9037,74.875,74.418
4.9979,74.98,74.569
5.0765,74.686,74.761
5.1391,74.751,75.173
5.2175,74.814,75.688
5.3127,75.464,75.562
5.3914,75.37,74.886
5.4529,74.997,74.883
5.5313,74.458,75.305
5.6275,74.826,75.148
5.7062,74.983,74.396
5.7667,75.062,74.527
5.8452,74.806,75.582
5.9423,75.124,76.071
6.021,74.963,75.227
6.0806,74.674,74.571
6.159,74.211,74.603
6.2572,74.666,74.395


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_301.csv <==
x,qOut,qIn
0.039338,74.912,76.068
0.11769,75.079,75.296
0.19614,74.878,74.403
0.27549,75.205,75.048
0.35416,75.049,75.955
0.43153,74.923,75.242
0.50998,74.657,74.357
0.59031,75.121,74.467
0.66899,75.149,74.922
0.74536,75.033,74.957
0.82382,74.557,75.033
0.90514,74.733,75.496
0.98381,74.584,75.981
1.0592,74.584,75.482
1.1377,74.5,74.757
1.22,75.133,74.693
1.2986,75.262,74.6
1.373,75.2,74.297
1.4515,74.851,74.928
1.5348,75.183,75.864
1.6135,75.124,75.235
1.6869,74.88,74.3
1.7653,74.302,74.711
1.8496,74.544,75.564
1.9283,74.665,75.726
2.0007,74.986,75.255
2.0792,75.099,74.813
2.1644,75.699,74.664
2.2431,75.586,74.483
2.3145,75.088,74.939
2.393,74.272,75.816
2.4793,74.419,75.868
2.5579,74.6,75.003
2.6284,74.955,74.127
2.7068,74.888,73.946
2.7941,75.194,74.789
2.8728,74.877,75.994
2.9422,74.723,75.922
3.0207,74.683,74.825
3.1089,75.41,74.374
3.1876,75.487,75.065
3.256,75.005,75.496
3.3345,74.186,75.037
3.4237,74.458,74.606
3.5024,74.916,75.253
3.5699,75.458,75.667
3.6483,75.25,75.536
3.7386,75.137,75.305
3.8172,74.372,74.41
3.8837,74.127,73.923
3.9622,74.278,74.679
4.0534,75.305,75.415
4.1321,75.613,75.536
4.1975,75.37,75.316
4.276,74.674,74.951
4.3682,74.792,75.027
4.4469,74.835,75.148
4.5114,74.916,74.789
4.5898,74.697,74.749
4.683,75.167,75.206
4.7617,75.308,75.603
4.8252,75.367,75.128
4.9037,74.837,74.521
4.9979,74.747,74.858
5.0765,74.317,75.126
5.1391,74.371,74.752
5.2175,74.548,74.92
5.3127,75.394,75.702
5.3914,75.502,75.365
5.4529,75.238,74.369
5.5313,74.631,74.801
5.6275,74.822,75.842
5.7062,74.828,75.226
5.7667,74.905,74.407
5.8452,74.755,74.956
5.9423,75.212,75.427
6.021,75.144,75.118
6.0806,74.9,74.387
6.159,74.411,74.049
6.2572,74.761,75.044


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_302.csv <==
x,qOut,qIn
0.039338,74.361,74.637
0.11769,74.638,74.36
0.19614,74.933,74.72
0.27549,75.778,75.024
0.35416,75.772,74.925
0.43153,75.176,74.813
0.50998,74.325,75.335
0.59031,74.573,76.062
0.66899,74.927,75.538
0.74536,75.161,74.696
0.82382,74.793,74.796
0.90514,74.954,75.006
0.98381,74.866,74.838
1.0592,75.031,74.882
1.1377,74.891,75.163
1.22,75.159,75.36
1.2986,74.764,75.024
1.373,74.465,74.522
1.4515,74.207,74.344
1.5348,74.833,74.823
1.6135,75.065,76.184
1.6869,75.222,76.273
1.7653,75.111,74.778
1.8496,75.538,74.005
1.9283,75.349,74.791
2.0007,74.889,75.238
2.0792,74.286,74.948
2.1644,74.686,74.941
2.2431,74.992,75.498
2.3145,75.205,75.375
2.393,74.832,74.706
2.4793,74.868,74.656
2.5579,74.486,75.435
2.6284,74.436,75.456
2.7068,74.544,74.861
2.7941,75.439,74.945
2.8728,75.692,75.371
2.9422,75.362,75.143
3.0207,74.482,75.029
3.1089,74.473,74.937
3.1876,74.586,74.217
3.256,74.962,74.411
3.3345,74.949,75.592
3.4237,75.323,75.944
3.5024,75.068,75.48
3.5699,74.867,74.791
3.6483,74.58,74.139
3.7386,75.054,74.584
3.8172,75.088,75.489
3.8837,75.034,75.412
3.9622,74.777,75.02
4.0534,75.214,74.976
4.1321,75.202,74.92
4.1975,74.926,74.783
4.276,74.274,75.046
4.3682,74.473,75.153
4.4469,74.628,74.909
4.5114,75.06,75.146
4.5898,75.161,75.566
4.683,75.534,75.514
4.7617,75.044,74.647
4.8252,74.502,74.657
4.9037,74.156,75.552
4.9979,74.886,75.163
5.0765,75.294,74.148
5.1391,75.305,74.265
5.2175,74.765,74.939
5.3127,74.862,75.7
5.3914,74.765,76.161
5.4529,74.81,75.719
5.5313,74.638,74.711
5.6275,75.117,74.189
5.7062,75.147,74.768
5.7667,75.13,75.422
5.8452,74.846,75.435
5.9423,75.205,74.976
6.021,75.126,74.511
6.0806,74.918,74.874
6.159,74.329,75.682
6.2572,74.447,75.63


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_303.csv <==
x,qOut,qIn
0.039338,75.863,75.086
0.11769,75.655,74.377
0.19614,74.841,74.373
0.27549,74.737,75.236
0.35416,74.592,75.497
0.43153,74.674,75.074
0.50998,74.494,74.976
0.59031,74.929,75.096
0.66899,74.934,75.487
0.74536,75.023,75.465
0.82382,74.893,74.899
0.90514,75.346,74.754
0.98381,75.242,75.016
1.0592,75.003,75.23
1.1377,74.498,75.491
1.22,74.728,75.182
1.2986,74.653,73.833
1.373,74.668,73.741
1.4515,74.533,75.501
1.5348,75.089,76.483
1.6135,75.169,75.447
1.6869,75.13,74.411
1.7653,74.832,74.454
1.8496,75.205,75.058
1.9283,75.152,74.912
2.0007,74.974,74.878
2.0792,74.611,75.475
2.1644,75.063,75.84
2.2431,75.216,75.377
2.3145,75.09,74.598
2.393,74.368,74.628
2.4793,74.346,75.329
2.5579,74.314,75.138
2.6284,74.801,74.322
2.7068,75.135,74.515
2.7941,75.747,75.673
2.8728,75.339,75.64
2.9422,74.648,74.384
3.0207,74.065,74.31
3.1089,74.665,75.504
3.1876,75.15,75.818
3.256,75.399,75.059
3.3345,75.122,74.735
3.4237,75.331,74.897
3.5024,75.108,74.633
3.5699,74.869,74.645
3.6483,74.432,75.474
3.7386,74.776,75.58
3.8172,74.825,74.515
3.8837,74.916,74.556
3.9622,74.711,75.459
4.0534,75.07,75.653
4.1321,74.925,75.19
4.1975,74.813,74.83
4.276,74.654,74.612
4.3682,75.251,74.827
4.4469,75.337,75.125
4.5114,75.05,75.352
4.5898,74.406,75.612
4.683,74.645,75.507
4.7617,74.84,74.884
4.8252,75.062,74.025
4.9037,74.79,73.919
4.9979,75.007,75.15
5.0765,74.833,76.386
5.1391,74.927,75.898
5.2175,74.896,74.907
5.3127,75.361,74.822
5.3914,75.077,74.862
5.4529,74.619,74.699
5.5313,74.198,74.864
5.6275,74.862,74.748
5.7062,75.365,74.99
5.7667,75.598,75.262
5.8452,75.033,75.016
5.9423,74.778,75.272
6.021,74.191,75.632
6.0806,74.181,75
6.159,74.447,74.658
6.2572,75.509,75.133


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_304.csv <==
x,qOut,qIn
0.039338,74.464,75.319
0.11769,73.955,75.458
0.19614,73.843,74.741
0.27549,74.909,74.406
0.35416,75.622,74.977
0.43153,75.918,75.04
0.50998,75.473,75.036
0.59031,75.372,75.457
0.66899,74.861,75.387
0.74536,74.611,74.854
0.82382,74.379,74.775
0.90514,74.929,74.977
0.98381,75.001,74.937
1.0592,74.994,75.056
1.1377,74.75,75.608
1.22,75.156,75.824
1.2986,75.092,74.966
1.373,74.862,73.989
1.4515,74.364,74.307
1.5348,74.685,75.542
1.6135,74.812,75.662
1.6869,75.041,74.709
1.7653,74.973,74.501
1.8496,75.371,75.549
1.9283,75.123,75.919
2.0007,74.75,74.718
2.0792,74.315,74.003
2.1644,74.856,74.751
2.2431,75.204,75.325
2.3145,75.418,74.862
2.393,75.043,75.053
2.4793,75.063,75.661
2.5579,74.64,75.166
2.6284,74.516,74.569
2.7068,74.443,74.86
2.7941,75.115,75.154
2.8728,75.209,75.268
2.9422,75.13,75.414
3.0207,74.809,75.09
3.1089,75.151,74.545
3.1876,75.022,74.546
3.256,74.699,75.025
3.3345,74.214,75.384
3.4237,74.683,75.587
3.5024,75.019,75.727
3.5699,75.284,74.945
3.6483,75.014,74.068
3.7386,75.164,74.766
3.8172,74.845,75.683
3.8837,74.718,75.124
3.9622,74.604,74.651
4.0534,75.229,74.973
4.1321,75.29,75.467
4.1975,74.996,75.201
4.276,74.331,74.549
4.3682,74.548,74.346
4.4469,74.744,75.088
4.5114,75.147,75.686
4.5898,75.173,75.544
4.683,75.517,75.224
4.7617,75.105,74.772
4.8252,74.681,74.493
4.9037,74.32,75.065
4.9979,74.898,75.817
5.0765,75.116,75.384
5.1391,75.133,74.143
5.2175,74.788,73.681
5.3127,75.05,74.31
5.3914,74.893,75.618
5.4529,74.656,76.217
5.5313,74.302,75.713
5.6275,74.868,75.116
5.7062,75.225,75.308
5.7667,75.397,75.198
5.8452,74.94,74.421
5.9423,74.987,74.489
6.021,74.78,75.3
6.0806,74.968,75.236
6.159,74.907,74.945
6.2572,75.124,74.911


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_305.csv <==
x,qOut,qIn
0.039338,74.664,75.278
0.11769,75.054,75.021
0.19614,75.156,74.813
0.27549,75.622,75.44
0.35416,75.311,75.257
0.43153,74.855,74.607
0.50998,74.339,75.01
0.59031,74.776,75.22
0.66899,74.987,75.1
0.74536,75.153,75.069
0.82382,74.953,74.689
0.90514,75.231,74.812
0.98381,74.93,76.015
1.0592,74.575,75.869
1.1377,74.203,74.428
1.22,74.771,74.137
1.2986,75.06,75.161
1.373,75.159,75.545
1.4515,74.818,75.183
1.5348,75.078,74.906
1.6135,74.999,74.933
1.6869,74.963,74.997
1.7653,74.642,75.144
1.8496,74.948,75.084
1.9283,74.838,74.812
2.0007,74.842,74.876
2.0792,74.758,75.29
2.1644,75.335,75.527
2.2431,75.319,75.283
2.3145,74.991,74.506
2.393,74.407,74.205
2.4793,74.737,75.192
2.5579,74.961,76.01
2.6284,75.148,75.513
2.7068,74.874,74.766
2.7941,75.107,74.377
2.8728,74.922,74.331
2.9422,74.823,74.575
3.0207,74.535,75.262
3.1089,74.967,75.913
3.1876,75.021,75.713
3.256,75.125,75.19
3.3345,74.878,74.884
3.4237,75.091,74.681
3.5024,74.721,74.844
3.5699,74.526,75.277
3.6483,74.529,75.214
3.7386,75.379,74.484
3.8172,75.598,74.027
3.8837,75.133,74.715
3.9622,74.14,75.856
4.0534,74.156,76.257
4.1321,74.44,75.521
4.1975,75.043,74.846
4.276,75.267,74.727
4.3682,75.765,74.879
4.4469,75.434,74.758
4.5114,74.938,74.907
4.5898,74.44,75.163
4.683,74.89,74.839
4.7617,75.037,74.912
4.8252,74.831,75.589
4.9037,74.156,75.514
4.9979,74.337,74.505
5.0765,74.562,74.063
5.1391,75.118,75.046
5.2175,75.377,75.816
5.3127,75.905,75.601
5.3914,75.51,75.275
5.4529,74.88,75.051
5.5313,74.265,74.8
5.6275,74.676,74.979
5.7062,74.865,75.023
5.7667,74.883,74.788
5.8452,74.626,75.015
5.9423,75.089,75.679
6.021,75.189,75.52
6.0806,75.02,74.541
6.159,74.396,74.27
6.2572,74.556,74.757


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_306.csv <==
x,qOut,qIn
0.039338,75.544,75.342
0.11769,74.798,74.499
0.19614,74.188,74.948
0.27549,74.798,75.972
0.35416,75.308,75.406
0.43153,75.399,74.154
0.50998,74.792,74.025
0.59031,74.776,75.105
0.66899,74.662,75.935
0.74536,74.824,75.168
0.82382,74.688,74.608
0.90514,75.044,75.312
0.98381,74.852,75.2
1.0592,74.781,74.412
1.1377,74.627,74.679
1.22,75.194,75.198
1.2986,75.264,75.195
1.373,75.213,75.052
1.4515,74.834,75.074
1.5348,75.029,75.215
1.6135,74.753,75.274
1.6869,74.529,75.263
1.7653,74.342,75.262
1.8496,75.052,75.092
1.9283,75.366,74.692
2.0007,75.339,74.413
2.0792,74.779,74.656
2.1644,74.851,75.401
2.2431,74.715,75.608
2.3145,74.75,75.154
2.393,74.585,74.888
2.4793,75.059,74.883
2.5579,75.057,75.035
2.6284,75.009,75.146
2.7068,74.752,75.086
2.7941,75.218,74.832
2.8728,75.294,74.59
2.9422,75.2,74.795
3.0207,74.642,75.235
3.1089,74.705,75.354
3.1876,74.521,75.457
3.256,74.647,75.749
3.3345,74.709,75.559
3.4237,75.362,74.705
3.5024,75.333,74.212
3.5699,75.042,74.396
3.6483,74.543,74.827
3.7386,74.897,75.679
3.8172,75.011,75.559
3.8837,74.992,74.651
3.9622,74.543,74.633
4.0534,74.731,75.313
4.1321,74.648,75.362
4.1975,74.772,74.776
4.276,74.832,74.583
4.3682,75.56,75.088
4.4469,75.685,75.721
4.5114,75.349,75.403
4.5898,74.47,74.692
4.683,74.399,74.576
4.7617,74.387,74.427
4.8252,74.745,74.146
4.9037,74.861,75.002
4.9979,75.401,76.568
5.0765,75.218,76.274
5.1391,74.948,74.568
5.2175,74.551,74.144
5.3127,74.934,74.969
5.3914,74.923,75.182
5.4529,74.843,75.146
5.5313,74.658,75.634
5.6275,75.241,75.264
5.7062,75.362,74.215
5.7667,75.003,74.526
5.8452,74.108,75.445
5.9423,74.127,75.512
6.021,74.333,74.622
6.0806,74.986,74.361
6.159,75.372,75.03
6.2572,75.971,75.765


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_307.csv <==
x,qOut,qIn
0.039338,75.075,75.301
0.11769,74.85,75.353
0.19614,74.473,74.735
0.27549,74.842,74.646
0.35416,74.811,75.447
0.43153,74.739,75.564
0.50998,74.519,74.904
0.59031,75.074,74.82
0.66899,75.244,75.299
0.74536,75.188,75.012
0.82382,74.678,74.676
0.90514,74.827,75.084
0.98381,74.745,75.177
1.0592,74.856,74.628
1.1377,74.755,74.72
1.22,75.206,75.339
1.2986,75.068,75.398
1.373,74.866,74.983
1.4515,74.55,74.528
1.5348,75.047,74.275
1.6135,75.18,75.251
1.6869,75.14,76.506
1.7653,74.733,76.349
1.8496,74.996,75.055
1.9283,74.95,73.562
2.0007,74.918,73.31
2.0792,74.572,74.807
2.1644,74.868,76.287
2.2431,74.797,75.608
2.3145,74.893,74.87
2.393,74.81,75.357
2.4793,75.207,75.715
2.5579,74.875,75.012
2.6284,74.394,74.332
2.7068,74.086,74.562
2.7941,74.983,75.31
2.8728,75.745,75.411
2.9422,75.928,74.739
3.0207,74.942,74.583
3.1089,74.308,75.146
3.1876,73.795,75.323
3.256,74.272,75.156
3.3345,74.86,75.002
3.4237,75.867,74.717
3.5024,75.863,74.87
3.5699,75.464,75.229
3.6483,74.768,75.119
3.7386,74.894,75.135
3.8172,74.818,75.363
3.8837,74.784,75.182
3.9622,74.542,74.815
4.0534,74.979,74.701
4.1321,74.975,75.438
4.1975,74.883,75.554
4.276,74.592,74.635
4.3682,75.048,74.432
4.4469,75.128,75.062
4.5114,75.008,75.188
4.5898,74.517,74.883
4.683,74.78,74.75
4.7617,74.862,75.425
4.8252,75.058,75.577
4.9037,74.914,75.014
4.9979,75.256,75.209
5.0765,75.041,75.56
5.1391,74.864,75.003
5.2175,74.597,74.546
5.3127,75.077,74.838
5.3914,75.091,75.247
5.4529,74.92,74.883
5.5313,74.466,74.51
5.6275,74.778,74.889
5.7062,74.83,75.401
5.7667,74.886,75.334
5.8452,74.66,75.17
5.9423,75.102,74.981
6.021,75.163,74.712
6.0806,75.225,74.844
6.159,74.978,75.143
6.2572,75.284,75.04


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_308.csv <==
x,qOut,qIn
0.039338,74.742,74.172
0.11769,75.043,74.633
0.19614,74.958,75.405
0.27549,75.215,75.585
0.35416,74.798,75.214
0.43153,74.549,74.936
0.50998,74.367,75.141
0.59031,74.986,75.477
0.66899,75.077,74.8
0.74536,74.979,73.954
0.82382,74.718,74.311
0.90514,75.255,75.713
0.98381,75.418,76.124
1.0592,75.219,75.128
1.1377,74.493,74.657
1.22,74.52,74.964
1.2986,74.522,75.006
1.373,74.827,74.549
1.4515,74.899,74.768
1.5348,75.463,75.685
1.6135,75.381,75.71
1.6869,75.137,74.995
1.7653,74.551,74.818
1.8496,74.649,74.761
1.9283,74.459,74.75
2.0007,74.526,75.265
2.0792,74.644,75.326
2.1644,75.476,74.519
2.2431,75.654,74.122
2.3145,75.307,74.763
2.393,74.483,75.467
2.4793,74.534,75.864
2.5579,74.638,76.03
2.6284,74.975,75.346
2.7068,75.008,74.45
2.7941,75.466,74.575
2.8728,75.239,74.933
2.9422,74.87,74.869
3.0207,74.418,75.106
3.1089,74.865,75.355
3.1876,75.027,75.232
3.256,74.908,74.849
3.3345,74.273,74.55
3.4237,74.384,74.92
3.5024,74.456,75.72
3.5699,74.929,75.818
3.6483,75.25,75.097
3.7386,75.932,74.441
3.8172,75.68,74.99
3.8837,74.989,75.221
3.9622,74.192,74.528
4.0534,74.529,74.691
4.1321,74.891,75.374
4.1975,75.176,74.982
4.276,74.921,74.738
4.3682,75.091,75.33
4.4469,74.797,75.75
4.5114,74.672,74.996
4.5898,74.572,73.986
4.683,75.269,74.383
4.7617,75.461,75.98
4.8252,75.297,76.01
4.9037,74.669,74.896
4.9979,74.762,74.616
5.0765,74.705,74.807
5.1391,74.769,74.865
5.2175,74.532,75.333
5.3127,74.92,75.461
5.3914,74.918,75.035
5.4529,75.048,74.714
5.5313,74.912,74.571
5.6275,75.229,74.713
5.7062,74.869,75.279
5.7667,74.517,75.374
5.8452,74.307,74.936
5.9423,75.087,74.798
6.021,75.488,75.471
6.0806,75.411,75.868
6.159,74.712,75.32
6.2572,74.731,74.551


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_309.csv <==
x,qOut,qIn
0.039338,75.201,75.641
0.11769,75.389,75.041
0.19614,75.044,74.256
0.27549,75.149,74.286
0.35416,74.822,75.575
0.43153,74.709,75.675
0.50998,74.56,74.305
0.59031,75.099,74.164
0.66899,75.07,75.799
0.74536,74.887,76.401
0.82382,74.534,75.615
0.90514,75.005,74.761
0.98381,75.167,74.772
1.0592,75.198,74.581
1.1377,74.824,74.157
1.22,75.025,74.74
1.2986,74.825,75.64
1.373,74.695,75.527
1.4515,74.438,75.489
1.5348,74.895,75.488
1.6135,74.894,74.692
1.6869,74.751,74.265
1.7653,74.443,74.742
1.8496,75.053,75.324
1.9283,75.479,75.66
2.0007,75.73,75.289
2.0792,75.193,74.577
2.1644,74.921,74.681
2.2431,74.262,75.318
2.3145,74.179,75.059
2.393,74.331,74.491
2.4793,75.281,74.551
2.5579,75.589,74.86
2.6284,75.55,75.372
2.7068,74.946,75.892
2.7941,74.896,75.543
2.8728,74.582,74.643
2.9422,74.612,74.549
3.0207,74.641,75.162
3.1089,75.303,75.599
3.1876,75.283,75.694
3.256,75.02,74.86
3.3345,74.546,73.805
3.4237,74.85,74.443
3.5024,74.818,75.789
3.5699,74.636,75.7
3.6483,74.26,75.099
3.7386,74.797,74.812
3.8172,75.179,74.559
3.8837,75.447,74.428
3.9622,75.078,75.105
4.0534,75.12,75.858
4.1321,74.797,75.5
4.1975,74.886,74.809
4.276,74.908,74.821
4.3682,75.355,75.166
4.4469,74.922,74.873
4.5114,74.391,74.779
4.5898,74.115,75.334
4.683,74.975,75.456
4.7617,75.522,74.831
4.8252,75.473,74.688
4.9037,74.661,74.822
4.9979,74.526,74.715
5.0765,74.468,74.876
5.1391,74.86,75.339
5.2175,75.031,75.672
5.3127,75.579,75.508
5.3914,75.323,74.937
5.4529,74.904,74.574
5.5313,74.398,74.671
5.6275,74.824,75.273
5.7062,75.015,75.452
5.7667,75.124,74.831
5.8452,74.835,74.508
5.9423,75.058,75.042
6.021,74.792,75.687
6.0806,74.543,75.224
6.159,74.25,74.611
6.2572,74.867,75.066


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_310.csv <==
x,qOut,qIn
0.039338,75.004,75.638
0.11769,74.777,75.299
0.19614,74.422,74.787
0.27549,74.823,75.039
0.35416,74.826,75.486
0.43153,74.854,75.216
0.50998,74.745,74.682
0.59031,75.308,74.362
0.66899,75.324,74.697
0.74536,75.051,75.223
0.82382,74.473,75.585
0.90514,74.714,76.004
0.98381,74.776,75.22
1.0592,74.863,73.937
1.1377,74.656,74.503
1.22,75.089,75.887
1.2986,75.111,75.745
1.373,75.12,74.565
1.4515,74.88,74.145
1.5348,75.228,74.542
1.6135,75.042,75.293
1.6869,74.666,75.56
1.7653,74.122,75.155
1.8496,74.58,75.045
1.9283,74.988,74.797
2.0007,75.428,74.336
2.0792,75.255,74.908
2.1644,75.341,75.936
2.2431,74.829,76.2
2.3145,74.68,75.322
2.393,74.674,74.286
2.4793,75.295,74.241
2.5579,75.083,74.976
2.6284,74.53,74.901
2.7068,74.048,74.44
2.7941,74.739,75.142
2.8728,75.32,76.264
2.9422,75.471,75.462
3.0207,74.811,74.218
3.1089,74.663,74.496
3.1876,74.44,75.2
3.256,74.761,75.169
3.3345,75.07,75.366
3.4237,75.819,75.701
3.5024,75.633,75.357
3.5699,74.954,74.584
3.6483,74.068,74.429
3.7386,74.276,74.942
3.8172,74.564,74.997
3.8837,74.937,74.785
3.9622,74.973,75.143
4.0534,75.467,75.467
4.1321,75.326,75.521
4.1975,74.927,75.099
4.276,74.314,74.507
4.3682,74.677,74.672
4.4469,74.989,74.905
4.5114,75.359,74.842
4.5898,75.233,75.104
4.683,75.416,75.305
4.7617,74.948,74.839
4.8252,74.567,74.742
4.9037,74.222,75.607
4.9979,74.776,76.154
5.0765,74.969,74.68
5.1391,75.096,73.95
5.2175,74.93,75.27
5.3127,75.309,75.744
5.3914,75.12,74.57
5.4529,74.774,74.258
5.5313,74.301,75.01
5.6275,74.724,75.734
5.7062,74.907,75.592
5.7667,74.967,74.954
5.8452,74.649,74.621
5.9423,75.006,74.967
6.021,75.074,75.2
6.0806,75.2,74.756
6.159,74.982,74.519
6.2572,75.263,75.04


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_311.csv <==
x,qOut,qIn
0.039338,74.824,74.534
0.11769,74.851,73.993
0.19614,74.696,74.813
0.27549,75.172,75.623
0.35416,75.098,75.271
0.43153,74.796,74.933
0.50998,74.33,75.154
0.59031,74.817,75.094
0.66899,75.163,74.79
0.74536,75.353,74.941
0.82382,74.956,75.304
0.90514,75.063,75.534
0.98381,74.866,75.311
1.0592,74.921,74.777
1.1377,74.712,74.531
1.22,74.98,74.683
1.2986,74.65,74.87
1.373,74.521,75.385
1.4515,74.507,75.752
1.5348,75.271,75.377
1.6135,75.412,74.803
1.6869,75.127,74.573
1.7653,74.489,74.84
1.8496,74.734,75.384
1.9283,74.911,75.76
2.0007,75.172,75.354
2.0792,75.046,74.322
2.1644,75.315,74.207
2.2431,74.935,75.308
2.3145,74.518,75.251
2.393,74.149,74.461
2.4793,74.809,74.881
2.5579,75.251,75.577
2.6284,75.469,75.218
2.7068,75.033,74.822
2.7941,75.026,74.795
2.8728,74.679,75.409
2.9422,74.716,75.55
3.0207,74.779,74.711
3.1089,75.422,74.41
3.1876,75.286,75.524
3.256,74.818,75.942
3.3345,74.208,75.156
3.4237,74.586,74.684
3.5024,74.841,74.819
3.5699,74.998,74.824
3.6483,74.741,74.98
3.7386,75.072,75.096
3.8172,75.026,74.668
3.8837,75.012,74.4
3.9622,74.745,74.82
4.0534,75.1,75.726
4.1321,74.992,76.331
4.1975,74.859,75.703
4.276,74.596,74.824
4.3682,75.127,74.427
4.4469,75.289,74.006
4.5114,75.242,74.264
4.5898,74.745,75.397
4.683,74.895,76.035
4.7617,74.796,75.333
4.8252,74.82,74.819
4.9037,74.496,75.075
4.9979,74.714,75.056
5.0765,74.499,74.987
5.1391,74.604,74.985
5.2175,74.874,74.744
5.3127,75.832,74.815
5.3914,75.977,75.542
5.4529,75.29,75.623
5.5313,74.087,74.646
5.6275,74.027,74.134
5.7062,74.387,75.04
5.7667,75.021,75.781
5.8452,75.181,75.616
5.9423,75.62,75.177
6.021,75.338,74.492
6.0806,74.989,74.536
6.159,74.5,75.534
6.2572,74.823,75.765


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_312.csv <==
x,qOut,qIn
0.039338,74.578,75.622
0.11769,74.542,74.894
0.19614,74.36,74.611
0.27549,74.918,75.205
0.35416,75.093,75.452
0.43153,75.257,74.771
0.50998,75.065,74.54
0.59031,75.367,75.063
0.66899,75.113,75.689
0.74536,74.816,75.618
0.82382,74.392,74.934
0.90514,74.793,74.573
0.98381,74.882,74.681
1.0592,74.93,74.63
1.1377,74.687,74.825
1.22,75.088,75.073
1.2986,75.075,74.889
1.373,75.031,75.101
1.4515,74.7,75.718
1.5348,74.996,75.66
1.6135,74.864,74.72
1.6869,74.784,74.324
1.7653,74.634,74.977
1.8496,75.244,75.735
1.9283,75.377,75.73
2.0007,75.181,75.106
2.0792,74.534,74.465
2.1644,74.61,74.78
2.2431,74.537,75.243
2.3145,74.621,74.947
2.393,74.501,74.844
2.4793,75.066,75.246
2.5579,75.22,75.557
2.6284,75.307,74.789
2.7068,74.935,73.914
2.7941,75.06,74.55
2.8728,74.762,75.316
2.9422,74.748,75.423
3.0207,74.779,76.048
3.1089,75.462,75.969
3.1876,75.425,74.424
3.256,74.994,73.794
3.3345,74.336,74.59
3.4237,74.658,75.266
3.5024,74.917,75.459
3.5699,75.164,75.444
3.6483,74.945,74.994
3.7386,75.112,74.742
3.8172,74.696,74.863
3.8837,74.32,75.329
3.9622,74.038,75.776
4.0534,74.836,75.262
4.1321,75.444,74.282
4.1975,75.821,74.357
4.276,75.333,75.165
4.3682,75.033,75.802
4.4469,74.304,75.527
4.5114,74.237,74.37
4.5898,74.473,73.865
4.683,75.397,75.093
4.7617,75.456,76.29
4.8252,75.057,75.538
4.9037,74.469,74.619
4.9979,74.886,75.013
5.0765,75.218,75.461
5.1391,75.312,74.659
5.2175,74.752,74.089
5.3127,74.751,74.68
5.3914,74.598,75.451
5.4529,74.865,75.374
5.5313,74.905,75.046
5.6275,75.285,75.17
5.7062,74.842,75.843
5.7667,74.457,75.276
5.8452,74.303,74.213
5.9423,75.173,74.622
6.021,75.618,75.45
6.0806,75.576,74.907
6.159,74.9,74.45
6.2572,74.822,75.198


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_313.csv <==
x,qOut,qIn
0.039338,75.04,74.667
0.11769,75.121,75.087
0.19614,75.035,75.343
0.27549,75.508,75.253
0.35416,75.305,75.222
0.43153,74.757,75.506
0.50998,74.038,75.292
0.59031,74.377,74.393
0.66899,74.726,74.632
0.74536,75.132,75.601
0.82382,75.114,75.395
0.90514,75.47,74.78
0.98381,75.163,74.777
1.0592,74.753,75.063
1.1377,74.254,75.252
1.22,74.678,75.091
1.2986,74.874,75.023
1.373,75.06,75.365
1.4515,74.949,75.136
1.5348,75.385,74.302
1.6135,75.267,74.491
1.6869,74.962,75.478
1.7653,74.446,75.844
1.8496,74.801,75.816
1.9283,74.965,74.965
2.0007,75.089,73.831
2.0792,74.773,74.306
2.1644,74.992,75.611
2.2431,74.816,75.419
2.3145,74.842,74.818
2.393,74.786,75.168
2.4793,75.316,75.423
2.5579,75.162,74.813
2.6284,74.711,74.288
2.7068,74.124,74.554
2.7941,74.6,75.36
2.8728,75.056,75.903
2.9422,75.491,75.511
3.0207,75.267,74.56
3.1089,75.246,74.296
3.1876,74.598,75.194
3.256,74.311,75.676
3.3345,74.319,75.461
3.4237,75.224,75.12
3.5024,75.525,74.816
3.5699,75.343,74.844
3.6483,74.62,75.349
3.7386,74.612,75.642
3.8172,74.505,74.736
3.8837,74.69,73.812
3.9622,74.774,74.264
4.0534,75.416,75.363
4.1321,75.356,75.67
4.1975,74.96,75.31
4.276,74.38,74.936
4.3682,74.796,74.935
4.4469,75.14,75.215
4.5114,75.336,75.373
4.5898,74.963,75.371
4.683,75.122,75.107
4.7617,75,74.778
4.8252,75.064,74.549
4.9037,74.735,74.639
4.9979,74.824,75.021
5.0765,74.375,75.193
5.1391,74.3,75.015
5.2175,74.427,75.07
5.3127,75.315,75.671
5.3914,75.496,75.692
5.4529,75.221,74.96
5.5313,74.639,74.656
5.6275,74.96,74.517
5.7062,75.183,74.49
5.7667,75.292,74.791
5.8452,74.843,75.302
5.9423,74.888,75.763
6.021,74.603,75.297
6.0806,74.579,74.833
6.159,74.445,74.888
6.2572,74.989,74.724


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_314.csv <==
x,qOut,qIn
0.039338,75.356,75.204
0.11769,75.079,75.37
0.19614,74.548,74.802
0.27549,74.879,74.543
0.35416,75.018,75.439
0.43153,75.118,75.915
0.50998,74.851,75.069
0.59031,75.107,74.382
0.66899,74.865,74.933
0.74536,74.575,75.269
0.82382,74.174,75.099
0.90514,74.692,74.989
0.98381,75.003,74.895
1.0592,75.276,74.741
1.1377,75.065,74.79
1.22,75.264,75.09
1.2986,74.929,74.987
1.373,74.738,74.727
1.4515,74.569,75.213
1.5348,75.19,76.02
1.6135,75.302,75.754
1.6869,75.131,74.537
1.7653,74.603,74.017
1.8496,74.84,74.991
1.9283,74.873,75.765
2.0007,74.952,74.996
2.0792,74.703,74.464
2.1644,75.009,74.939
2.2431,74.843,75.025
2.3145,74.696,74.908
2.393,74.382,75.267
2.4793,74.854,75.165
2.5579,75.003,74.915
2.6284,75.208,75.47
2.7068,75.099,75.934
2.7941,75.426,75.518
2.8728,75.076,74.382
2.9422,74.687,73.671
3.0207,74.354,74.112
3.1089,74.94,75.45
3.1876,75.13,76.228
3.256,75.008,75.786
3.3345,74.534,75.011
3.4237,74.831,74.797
3.5024,74.921,74.87
3.5699,74.942,74.72
3.6483,74.66,74.914
3.7386,75.141,75.012
3.8172,75.382,74.9
3.8837,75.519,74.823
3.9622,74.907,74.934
4.0534,74.614,75.46
4.1321,74,75.594
4.1975,74.097,75.085
4.276,74.516,74.591
4.3682,75.656,74.418
4.4469,75.953,74.891
4.5114,75.614,75.416
4.5898,74.74,75.605
4.683,74.7,75.518
4.7617,74.697,74.887
4.8252,74.831,74.408
4.9037,74.563,74.564
4.9979,74.849,75.139
5.0765,74.754,75.915
5.1391,74.901,75.445
5.2175,74.922,74.285
5.3127,75.439,74.732
5.3914,75.192,75.714
5.4529,74.672,75.126
5.5313,74.113,74.642
5.6275,74.659,75.094
5.7062,75.144,75.396
5.7667,75.476,75.039
5.8452,75.118,74.618
5.9423,75.087,74.223
6.021,74.619,74.821
6.0806,74.543,75.676
6.159,74.577,75.455
6.2572,75.311,74.927


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_315.csv <==
x,qOut,qIn
0.039338,74.743,75.383
0.11769,74.719,75.151
0.19614,74.534,75.06
0.27549,75.098,75.019
0.35416,75.268,74.781
0.43153,75.22,74.873
0.50998,74.712,75.031
0.59031,74.87,74.809
0.66899,74.818,74.575
0.74536,74.946,74.803
0.82382,74.785,75.493
0.90514,75.145,75.928
0.98381,74.964,75.412
1.0592,74.868,74.774
1.1377,74.692,74.539
1.22,75.226,74.895
1.2986,75.234,75.438
1.373,75.047,74.873
1.4515,74.606,74.192
1.5348,74.908,74.82
1.6135,74.881,75.686
1.6869,74.745,75.453
1.7653,74.317,74.996
1.8496,74.68,74.807
1.9283,74.845,74.991
2.0007,75.138,75.351
2.0792,75.107,75.67
2.1644,75.497,75.477
2.2431,75.205,74.715
2.3145,74.845,74.171
2.393,74.409,74.27
2.4793,74.796,75.057
2.5579,74.803,75.445
2.6284,74.726,75.25
2.7068,74.513,75.205
2.7941,75.092,74.932
2.8728,75.282,74.682
2.9422,75.165,74.978
3.0207,74.638,75.381
3.1089,74.925,75.649
3.1876,75.127,75.418
3.256,75.392,74.502
3.3345,75.037,73.963
3.4237,74.959,75.018
3.5024,74.356,76.367
3.5699,74.228,75.96
3.6483,74.362,74.878
3.7386,75.276,74.395
3.8172,75.472,74.527
3.8837,75.173,74.398
3.9622,74.471,74.558
4.0534,74.678,75.508
4.1321,74.898,75.829
4.1975,75.265,75.062
4.276,75.12,74.844
4.3682,75.231,75.451
4.4469,74.657,75.253
4.5114,74.357,74.042
4.5898,74.404,73.937
4.683,75.422,75.624
4.7617,75.854,76.346
4.8252,75.532,74.88
4.9037,74.469,74.228
4.9979,74.236,75.29
5.0765,74.256,75.462
5.1391,74.694,74.516
5.2175,74.861,74.515
5.3127,75.483,74.872
5.3914,75.46,75.461
5.4529,75.277,75.775
5.5313,74.691,75.105
5.6275,74.743,74.532
5.7062,74.511,74.989
5.7667,74.565,75.226
5.8452,74.617,74.959
5.9423,75.349,75.072
6.021,75.451,75.221
6.0806,75.232,74.927
6.159,74.653,74.868
6.2572,74.816,75.23


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_316.csv <==
x,qOut,qIn
0.039338,74.958,75.332
0.11769,74.98,75.319
0.19614,74.83,74.898
0.27549,75.25,74.487
0.35416,75.041,74.804
0.43153,74.695,75.442
0.50998,74.303,75.56
0.59031,74.864,75.27
0.66899,75.173,74.577
0.74536,75.284,74.376
0.82382,74.875,75.144
0.90514,75.005,75.853
0.98381,74.802,75.359
1.0592,74.814,74.481
1.1377,74.735,74.618
1.22,75.263,75.265
1.2986,75.152,74.622
1.373,74.808,74.112
1.4515,74.327,75.158
1.5348,74.803,76.083
1.6135,75.12,75.955
1.6869,75.281,75.419
1.7653,74.857,74.832
1.8496,74.928,74.691
1.9283,74.688,75.059
2.0007,74.785,75.059
2.0792,74.824,74.525
2.1644,75.406,74.465
2.2431,75.236,75.127
2.3145,74.793,75.199
2.393,74.175,74.938
2.4793,74.495,75.14
2.5579,74.677,75.693
2.6284,74.937,75.47
2.7068,75.002,74.572
2.7941,75.651,74.428
2.8728,75.681,75.494
2.9422,75.324,75.555
3.0207,74.6,74.685
3.1089,74.707,74.536
3.1876,74.705,75.266
3.256,74.721,75.334
3.3345,74.4,74.853
3.4237,74.762,74.823
3.5024,74.839,75.376
3.5699,75.036,75.112
3.6483,74.952,74.612
3.7386,75.368,74.875
3.8172,75.179,74.992
3.8837,74.912,74.582
3.9622,74.521,75.087
4.0534,74.949,76.288
4.1321,75.036,76.113
4.1975,74.996,74.491
4.276,74.621,73.519
4.3682,74.929,74.207
4.4469,74.917,75.665
4.5114,74.939,76.244
4.5898,74.722,75.712
4.683,75.13,74.699
4.7617,75.059,74.798
4.8252,74.841,75.002
4.9037,74.313,74.512
4.9979,74.609,74.801
5.0765,74.768,75.187
5.1391,75.211,74.792
5.2175,75.343,74.991
5.3127,75.655,75.536
5.3914,74.948,75.319
5.4529,74.157,74.811
5.5313,73.809,74.656
5.6275,74.821,74.739
5.7062,75.643,75.12
5.7667,75.898,75.366
5.8452,75.23,75.246
5.9423,74.953,75.187
6.021,74.524,74.977
6.0806,74.554,74.803
6.159,74.482,74.967
6.2572,75.008,75.12


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_317.csv <==
x,qOut,qIn
0.039338,74.768,74.73
0.11769,75.019,74.472
0.19614,74.932,74.73
0.27549,75.332,75.49
0.35416,75.148,75.425
0.43153,74.914,74.989
0.50998,74.592,75.325
0.59031,75.066,75.456
0.66899,75.124,75.064
0.74536,74.964,74.914
0.82382,74.53,74.681
0.90514,74.912,74.341
0.98381,75.077,74.892
1.0592,75.135,75.577
1.1377,74.693,75.458
1.22,74.803,75.185
1.2986,74.609,74.68
1.373,74.678,74.615
1.4515,74.651,75.421
1.5348,75.278,75.936
1.6135,75.342,75.493
1.6869,75.286,74.394
1.7653,74.925,73.933
1.8496,75.135,75.063
1.9283,74.839,75.746
2.0007,74.503,75.088
2.0792,74.171,74.746
2.1644,74.809,74.682
2.2431,75.188,74.836
2.3145,75.3,75.251
2.393,74.822,75.319
2.4793,74.932,74.958
2.5579,74.849,75.017
2.6284,75.087,75.173
2.7068,75.05,74.636
2.7941,75.357,74.532
2.8728,74.872,75.729
2.9422,74.478,76.396
3.0207,74.309,75.604
3.1089,75.079,74.409
3.1876,75.323,74.121
3.256,75.06,74.628
3.3345,74.393,75.44
3.4237,74.637,75.789
3.5024,74.89,75.078
3.5699,75.187,74.49
3.6483,74.946,74.642
3.7386,75.065,75.104
3.8172,74.661,74.988
3.8837,74.503,74.812
3.9622,74.501,75.406
4.0534,75.376,75.995
4.1321,75.731,75.219
4.1975,75.54,74.191
4.276,74.65,74.33
4.3682,74.496,74.961
4.4469,74.45,74.787
4.5114,74.891,74.876
4.5898,75.053,75.917
4.683,75.484,76.124
4.7617,75.036,74.895
4.8252,74.554,74.493
4.9037,74.175,75.014
4.9979,74.817,75.047
5.0765,75.169,74.345
5.1391,75.366,74.368
5.2175,75.102,75.358
5.3127,75.25,75.913
5.3914,74.811,75.233
5.4529,74.386,74.676
5.5313,74.036,74.861
5.6275,74.717,75.302
5.7062,75.156,75.191
5.7667,75.453,75.018
5.8452,75.266,75.064
5.9423,75.476,74.875
6.021,75.099,74.908
6.0806,74.656,75.289
6.159,74.132,75.298
6.2572,74.548,75.04


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_318.csv <==
x,qOut,qIn
0.039338,75.278,75.538
0.11769,75.394,75.521
0.19614,74.864,75.01
0.27549,74.883,74.834
0.35416,74.715,74.618
0.43153,74.84,74.71
0.50998,74.703,75.383
0.59031,75.087,75.463
0.66899,74.929,74.806
0.74536,74.974,74.649
0.82382,74.94,74.722
0.90514,75.427,74.735
0.98381,75.132,75.054
1.0592,74.648,75.684
1.1377,74.273,75.871
1.22,74.956,75.495
1.2986,75.353,75.109
1.373,75.273,74.721
1.4515,74.596,74.42
1.5348,74.661,74.631
1.6135,74.718,74.967
1.6869,75.006,74.829
1.7653,74.897,74.713
1.8496,75.145,74.904
1.9283,74.743,75.795
2.0007,74.445,76.098
2.0792,74.223,75.182
2.1644,74.957,74.673
2.2431,75.362,74.811
2.3145,75.599,74.648
2.393,75.283,74.731
2.4793,75.331,75.382
2.5579,74.836,76.071
2.6284,74.504,75.334
2.7068,74.204,74.161
2.7941,74.713,74.311
2.8728,74.757,74.935
2.9422,74.715,75.002
3.0207,74.58,75.325
3.1089,75.285,75.914
3.1876,75.62,75.458
3.256,75.556,74.205
3.3345,74.797,74.142
3.4237,74.644,75.119
3.5024,74.432,75.311
3.5699,74.731,74.898
3.6483,74.971,75.052
3.7386,75.625,75.449
3.8172,75.359,75.47
3.8837,74.705,75.036
3.9622,73.984,74.539
4.0534,74.438,74.72
4.1321,74.944,75.46
4.1975,75.414,75.293
4.276,75.272,74.714
4.3682,75.368,74.999
4.4469,74.815,75.471
4.5114,74.44,75.036
4.5898,74.212,74.575
4.683,74.91,74.806
4.7617,75.178,75.805
4.8252,75.231,75.592
4.9037,74.908,74.128
4.9979,75.183,73.992
5.0765,75.04,75.341
5.1391,74.84,75.851
5.2175,74.472,75.611
5.3127,74.919,74.951
5.3914,75.067,74.166
5.4529,75.125,74.623
5.5313,74.77,75.734
5.6275,75,75.48
5.7062,74.867,74.503
5.7667,74.894,74.677
5.8452,74.764,75.357
5.9423,75.192,75.818
6.021,74.973,75.535
6.0806,74.604,74.759
6.159,74.226,74.322
6.2572,74.858,74.702


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_319.csv <==
x,qOut,qIn
0.039338,74.682,75.285
0.11769,74.849,74.851
0.19614,74.752,75.143
0.27549,75.097,75.224
0.35416,74.785,74.727
0.43153,74.564,74.759
0.50998,74.451,75.282
0.59031,75.25,75.643
0.66899,75.606,75.369
0.74536,75.535,74.463
0.82382,74.806,74.164
0.90514,74.67,74.899
0.98381,74.411,75.441
1.0592,74.564,75.367
1.1377,74.696,75.191
1.22,75.422,75.161
1.2986,75.439,75.195
1.373,75.102,74.894
1.4515,74.462,74.706
1.5348,74.727,74.781
1.6135,74.918,74.42
1.6869,75.184,74.855
1.7653,75.001,76.219
1.8496,75.188,76.314
1.9283,74.769,74.461
2.0007,74.473,73.54
2.0792,74.265,74.527
2.1644,74.971,75.696
2.2431,75.275,75.477
2.3145,75.351,74.781
2.393,74.99,74.923
2.4793,75.16,75.602
2.5579,74.883,75.699
2.6284,74.549,75.151
2.7068,74.117,74.622
2.7941,74.67,74.643
2.8728,75.098,75.004
2.9422,75.495,75.15
3.0207,75.212,75.139
3.1089,75.147,75.056
3.1876,74.51,74.914
3.256,74.328,74.852
3.3345,74.387,75.01
3.4237,75.229,75.106
3.5024,75.374,74.87
3.5699,75.223,74.7
3.6483,74.857,74.828
3.7386,75.249,74.963
3.8172,75.253,75.516
3.8837,74.981,76.084
3.9622,74.42,75.618
4.0534,74.734,74.894
4.1321,74.93,74.508
4.1975,75.079,74.498
4.276,74.758,74.885
4.3682,74.98,75.129
4.4469,74.848,75.377
4.5114,74.864,75.154
4.5898,74.628,74.451
4.683,74.939,74.594
4.7617,74.716,75.34
4.8252,74.578,75.603
4.9037,74.488,75.554
4.9979,75.286,75.123
5.0765,75.669,74.409
5.1391,75.641,74.524
5.2175,74.908,75.317
5.3127,74.734,75.47
5.3914,74.45,74.963
5.4529,74.641,74.472
5.5313,74.725,74.495
5.6275,75.258,75.451
5.7062,74.996,75.632
5.7667,74.627,74.993
5.8452,74.317,75.334
5.9423,75.005,75.868
6.021,75.399,74.439
6.0806,75.422,73.56
6.159,74.818,74.926
6.2572,74.821,75.99


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_320.csv <==
x,qOut,qIn
0.039338,75.342,75.189
0.11769,75.099,75.442
0.19614,74.495,75.303
0.27549,74.724,75.067
0.35416,74.87,74.638
0.43153,75.249,74.331
0.50998,75.209,74.976
0.59031,75.396,75.83
0.66899,74.762,75.393
0.74536,74.29,74.956
0.82382,74.136,75.047
0.90514,74.992,74.834
0.98381,75.345,74.709
1.0592,75.209,75.009
1.1377,74.647,75.283
1.22,74.916,75.465
1.2986,75.101,75.311
1.373,75.224,74.785
1.4515,74.765,74.416
1.5348,74.796,74.715
1.6135,74.536,74.878
1.6869,74.695,74.608
1.7653,74.846,75.261
1.8496,75.536,76.315
1.9283,75.425,76.051
2.0007,74.966,74.585
2.0792,74.319,73.751
2.1644,74.65,74.637
2.2431,74.89,75.892
2.3145,75.137,75.362
2.393,74.997,74.357
2.4793,75.298,74.68
2.5579,74.996,75.413
2.6284,74.579,74.764
2.7068,74.052,74.449
2.7941,74.507,75.439
2.8728,74.841,75.989
2.9422,75.286,75.137
3.0207,75.341,74.361
3.1089,75.671,74.471
3.1876,75.164,75.201
3.256,74.565,75.353
3.3345,74.164,75.1
3.4237,74.86,75.245
3.5024,75.258,75.323
3.5699,75.204,75.048
3.6483,74.558,75.197
3.7386,74.625,75.407
3.8172,74.644,74.569
3.8837,74.935,73.876
3.9622,74.97,74.546
4.0534,75.439,75.783
4.1321,75.197,75.877
4.1975,74.798,75.048
4.276,74.307,74.762
4.3682,74.761,75.114
4.4469,75.01,75.469
4.5114,75.161,75.074
4.5898,74.929,74.498
4.683,75.296,74.545
4.7617,75.266,74.892
4.8252,75.144,74.957
4.9037,74.577,74.921
4.9979,74.618,75.14
5.0765,74.396,75.366
5.1391,74.548,75.402
5.2175,74.702,75.299
5.3127,75.465,74.848
5.3914,75.504,74.494
5.4529,75.231,75.068
5.5313,74.706,75.715
5.6275,74.981,75.561
5.7062,74.973,75.486
5.7667,74.816,74.916
5.8452,74.336,73.765
5.9423,74.623,74.233
6.021,74.705,75.828
6.0806,74.877,75.723
6.159,74.813,74.742
6.2572,75.343,74.584


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_321.csv <==
x,qOut,qIn
0.039338,75.176,74.359
0.11769,74.964,74.234
0.19614,74.48,75.244
0.27549,74.915,75.634
0.35416,75.251,75.359
0.43153,75.55,75.322
0.50998,75.224,75.155
0.59031,75.162,74.664
0.66899,74.529,74.527
0.74536,74.215,74.851
0.82382,74.141,75.095
0.90514,75.023,75.289
0.98381,75.437,75.287
1.0592,75.486,75.478
1.1377,74.894,75.599
1.22,74.831,74.546
1.2986,74.548,73.764
1.373,74.661,74.981
1.4515,74.789,75.929
1.5348,75.517,75.235
1.6135,75.503,74.464
1.6869,75.102,74.893
1.7653,74.378,75.501
1.8496,74.535,75.64
1.9283,74.612,75.321
2.0007,74.839,74.73
2.0792,74.878,74.297
2.1644,75.478,74.852
2.2431,75.441,75.729
2.3145,75.027,75.676
2.393,74.296,75.215
2.4793,74.508,74.926
2.5579,74.725,74.369
2.6284,75.007,73.918
2.7068,74.805,74.724
2.7941,75.078,75.891
2.8728,74.925,75.531
2.9422,75.025,74.517
3.0207,74.962,74.557
3.1089,75.347,75.436
3.1876,74.953,75.798
3.256,74.51,75.281
3.3345,74.292,74.718
3.4237,75.151,74.492
3.5024,75.646,75.215
3.5699,75.49,75.542
3.6483,74.544,74.862
3.7386,74.324,74.764
3.8172,74.278,75.249
3.8837,74.721,75.35
3.9622,74.873,75.198
4.0534,75.366,74.927
4.1321,75.097,74.711
4.1975,74.856,74.739
4.276,74.643,74.979
4.3682,75.245,75.106
4.4469,75.339,75.168
4.5114,75.087,75.141
4.5898,74.511,75.271
4.683,74.785,75.641
4.7617,74.923,75.096
4.8252,75.042,74.176
4.9037,74.784,74.329
4.9979,75.127,75.035
5.0765,75.088,75.394
5.1391,75.045,75.2
5.2175,74.669,74.716
5.3127,74.901,74.774
5.3914,74.741,75.329
5.4529,74.696,75.577
5.5313,74.53,75.597
5.6275,75.105,75.365
5.7062,75.255,75.032
5.7667,75.308,74.587
5.8452,74.924,74.215
5.9423,75.018,74.599
6.021,74.631,75.242
6.0806,74.454,75.417
6.159,74.362,75.637
6.2572,75.053,75.454


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_322.csv <==
x,qOut,qIn
0.039338,75.059,76.293
0.11769,75.303,75.038
0.19614,75.054,73.621
0.27549,75.219,73.522
0.35416,74.862,74.865
0.43153,74.661,75.866
0.50998,74.515,75.814
0.59031,75.159,75.249
0.66899,75.26,74.613
0.74536,74.974,74.758
0.82382,74.287,75.645
0.90514,74.502,75.569
0.98381,74.739,74.205
1.0592,75.292,73.913
1.1377,75.512,75.107
1.22,75.844,76.084
1.2986,75.067,75.275
1.373,74.093,74.383
1.4515,73.549,74.637
1.5348,74.447,75.155
1.6135,75.271,75
1.6869,75.643,75.175
1.7653,75.241,75.835
1.8496,75.262,75.487
1.9283,75.002,74.627
2.0007,74.93,74.923
2.0792,74.561,75.42
2.1644,74.774,75.2
2.2431,74.573,74.764
2.3145,74.698,74.77
2.393,74.789,74.776
2.4793,75.388,74.838
2.5579,75.159,74.922
2.6284,74.677,75.093
2.7068,74.238,75.462
2.7941,74.88,75.354
2.8728,75.334,74.77
2.9422,75.473,74.868
3.0207,75.019,75.094
3.1089,75.117,75.038
3.1876,74.953,75.404
3.256,74.956,75.474
3.3345,74.712,74.935
3.4237,75.018,74.949
3.5024,74.787,74.912
3.5699,74.588,74.416
3.6483,74.332,74.723
3.7386,74.916,75.575
3.8172,75.132,75.246
3.8837,75.198,74.686
3.9622,74.842,75.129
4.0534,75.052,75.352
4.1321,74.869,74.757
4.1975,74.795,74.594
4.276,74.645,75.251
4.3682,75.231,75.579
4.4469,75.327,74.923
4.5114,75.164,74.766
4.5898,74.59,75.216
4.683,74.725,75.438
4.7617,74.655,75.275
4.8252,74.759,74.776
4.9037,74.688,74.39
4.9979,75.223,74.914
5.0765,75.196,75.086
5.1391,75,74.76
5.2175,74.55,75.27
5.3127,74.879,75.868
5.3914,74.936,75.362
5.4529,74.985,74.387
5.5313,74.726,74.321
5.6275,75.093,75.37
5.7062,75.049,75.648
5.7667,75.038,74.827
5.8452,74.803,74.606
5.9423,75.157,74.889
6.021,74.963,74.978
6.0806,74.654,74.884
6.159,74.235,75.202
6.2572,74.749,76.077


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_323.csv <==
x,qOut,qIn
0.039338,75.358,75.751
0.11769,75.226,74.729
0.19614,74.45,74.398
0.27549,74.408,75.001
0.35416,74.426,75.461
0.43153,74.946,75.078
0.50998,75.256,74.732
0.59031,75.8,75.268
0.66899,75.32,75.296
0.74536,74.561,74.618
0.82382,73.893,74.949
0.90514,74.422,75.616
0.98381,74.888,75.109
1.0592,75.265,74.223
1.1377,75.191,74.291
1.22,75.514,75.286
1.2986,75.209,75.803
1.373,74.817,75.259
1.4515,74.404,74.778
1.5348,74.922,74.923
1.6135,75.144,75.147
1.6869,75.13,74.92
1.7653,74.7,74.901
1.8496,74.971,75.034
1.9283,75.014,74.426
2.0007,75.097,74.414
2.0792,74.757,75.905
2.1644,74.908,76.914
2.2431,74.609,75.225
2.3145,74.553,73.719
2.393,74.536,74.237
2.4793,75.249,74.99
2.5579,75.359,75.217
2.6284,75.153,75.142
2.7068,74.656,74.814
2.7941,74.945,74.932
2.8728,74.982,75.219
2.9422,74.837,75.057
3.0207,74.282,74.98
3.1089,74.551,75.543
3.1876,74.78,75.845
3.256,75.331,75.042
3.3345,75.463,74.457
3.4237,75.703,74.999
3.5024,74.947,75
3.5699,74.27,74.291
3.6483,73.999,74.698
3.7386,74.857,75.505
3.8172,75.272,75.361
3.8837,75.172,74.788
3.9622,74.584,74.771
4.0534,74.785,75.4
4.1321,74.91,75.374
4.1975,75.144,74.627
4.276,75.064,74.662
4.3682,75.476,75.35
4.4469,75.295,75.475
4.5114,74.955,75.025
4.5898,74.384,74.809
4.683,74.642,74.977
4.7617,74.693,75.434
4.8252,74.808,75.349
4.9037,74.659,74.574
4.9979,75.12,74.202
5.0765,75.106,75.453
5.1391,75.027,76.138
5.2175,74.685,75.208
5.3127,75.025,74.368
5.3914,74.979,74.168
5.4529,74.925,74.646
5.5313,74.655,75.582
5.6275,75.082,75.89
5.7062,75.1,75.524
5.7667,75.074,74.966
5.8452,74.77,74.418
5.9423,75.068,74.447
6.021,74.887,74.753
6.0806,74.678,74.807
6.159,74.437,75.225
6.2572,75.077,75.932


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_324.csv <==
x,qOut,qIn
0.039338,75.611,75.231
0.11769,75.093,75.187
0.19614,74.409,75.078
0.27549,74.71,75.087
0.35416,74.899,74.925
0.43153,74.982,74.535
0.50998,74.675,74.627
0.59031,75.016,75.443
0.66899,75.039,76.071
0.74536,75.085,75.279
0.82382,74.821,74.228
0.90514,75.131,74.536
0.98381,74.968,74.986
1.0592,74.794,74.896
1.1377,74.486,75.407
1.22,74.984,75.575
1.2986,75.143,74.963
1.373,75.149,74.967
1.4515,74.665,75.176
1.5348,74.763,74.877
1.6135,74.581,74.774
1.6869,74.731,75.118
1.7653,74.85,75.209
1.8496,75.513,75.13
1.9283,75.385,74.693
2.0007,74.872,74.666
2.0792,74.197,75.324
2.1644,74.573,75.579
2.2431,74.925,74.783
2.3145,75.232,74.336
2.393,75.048,75.385
2.4793,75.294,76.352
2.5579,75.029,75.174
2.6284,74.817,73.735
2.7068,74.498,73.839
2.7941,74.947,75.043
2.8728,74.991,76.031
2.9422,74.935,75.982
3.0207,74.604,75.452
3.1089,74.973,74.875
3.1876,74.988,74.583
3.256,74.941,74.698
3.3345,74.585,74.777
3.4237,74.951,74.839
3.5024,75.035,75.223
3.5699,75.235,75.039
3.6483,75.015,74.53
3.7386,75.097,75.161
3.8172,74.47,76.214
3.8837,74.091,75.623
3.9622,74.117,74.694
4.0534,75.239,74.935
4.1321,75.893,75.32
4.1975,75.877,74.687
4.276,75.004,74.3
4.3682,74.712,74.82
4.4469,74.459,75.479
4.5114,74.65,75.265
4.5898,74.594,74.894
4.683,75.009,75.101
4.7617,74.825,74.637
4.8252,74.783,73.84
4.9037,74.726,74.697
4.9979,75.421,76.309
5.0765,75.578,76.171
5.1391,75.428,74.783
5.2175,74.819,74.414
5.3127,74.847,74.971
5.3914,74.611,75.375
5.4529,74.543,74.95
5.5313,74.431,74.457
5.6275,75.092,75.014
5.7062,75.292,75.59
5.7667,75.155,75.095
5.8452,74.445,74.77
5.9423,74.424,75.132
6.021,74.348,75.448
6.0806,74.722,75.018
6.159,75.012,74.627
6.2572,75.746,74.848


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_325.csv <==
x,qOut,qIn
0.039338,74.61,75.466
0.11769,74.834,75.375
0.19614,74.896,74.72
0.27549,75.508,75.101
0.35416,75.461,76.091
0.43153,75.148,76.037
0.50998,74.582,75.017
0.59031,74.857,74.207
0.66899,74.932,74.036
0.74536,74.955,74.208
0.82382,74.586,75.147
0.90514,74.818,76.209
0.98381,74.694,75.785
1.0592,74.695,74.756
1.1377,74.499,74.566
1.22,74.945,74.952
1.2986,74.909,75.123
1.373,74.91,75.012
1.4515,74.894,75.068
1.5348,75.618,74.962
1.6135,75.755,74.557
1.6869,75.23,75.136
1.7653,74.11,75.816
1.8496,73.992,75.186
1.9283,74.228,74.397
2.0007,74.929,75.029
2.0792,75.278,75.756
2.1644,75.825,75.301
2.2431,75.428,74.215
2.3145,74.86,74.175
2.393,74.347,75.278
2.4793,74.841,76.34
2.5579,75.052,75.748
2.6284,74.99,74.477
2.7068,74.557,74.15
2.7941,74.876,74.812
2.8728,74.981,75.154
2.9422,75.056,75.173
3.0207,74.784,75.349
3.1089,75.134,75.226
3.1876,75.105,75.164
3.256,75.016,74.968
3.3345,74.516,74.445
3.4237,74.669,74.729
3.5024,74.579,75.729
3.5699,74.874,75.508
3.6483,75.083,74.631
3.7386,75.676,74.477
3.8172,75.307,75.085
3.8837,74.607,75.306
3.9622,74.026,75.153
4.0534,74.669,75.032
4.1321,75.23,75.038
4.1975,75.459,75.128
4.276,74.998,75.045
4.3682,74.995,74.909
4.4469,74.7,75.08
4.5114,74.677,74.984
4.5898,74.6,74.697
4.683,75.186,75.013
4.7617,75.191,75.539
4.8252,74.964,75.407
4.9037,74.469,75.017
4.9979,74.805,74.76
5.0765,74.948,74.795
5.1391,75.08,74.784
5.2175,74.822,74.788
5.3127,75.116,75.413
5.3914,74.984,75.874
5.4529,74.92,75.308
5.5313,74.629,74.885
5.6275,74.967,74.872
5.7062,74.836,74.967
5.7667,74.76,75.13
5.8452,74.62,75.077
5.9423,75.234,74.714
6.021,75.356,74.932
6.0806,75.159,75.126
6.159,74.521,74.516
6.2572,74.63,74.471


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_326.csv <==
x,qOut,qIn
0.039338,74.929,75.233
0.11769,74.892,74.294
0.19614,74.703,74.242
0.27549,75.159,74.941
0.35416,75.087,75.196
0.43153,74.854,75.548
0.50998,74.363,75.948
0.59031,74.675,75.564
0.66899,74.766,74.565
0.74536,74.926,74.355
0.82382,74.826,74.89
0.90514,75.326,75.218
0.98381,75.323,74.889
1.0592,75.225,74.679
1.1377,74.79,75.186
1.22,74.925,75.474
1.2986,74.604,74.793
1.373,74.366,74.511
1.4515,74.19,75.027
1.5348,74.982,75.558
1.6135,75.465,75.291
1.6869,75.678,74.634
1.7653,75.203,74.831
1.8496,75.111,76.078
1.9283,74.643,76.072
2.0007,74.518,74.154
2.0792,74.424,73.429
2.1644,75.041,74.935
2.2431,75.077,76.362
2.3145,74.951,75.799
2.393,74.58,74.727
2.4793,74.946,74.5
2.5579,74.972,74.665
2.6284,74.928,74.499
2.7068,74.596,74.75
2.7941,74.99,75.454
2.8728,75.086,75.292
2.9422,75.274,74.815
3.0207,75.095,75.32
3.1089,75.274,75.718
3.1876,74.743,74.968
3.256,74.325,74.537
3.3345,74.225,75.001
3.4237,75.189,75.311
3.5024,75.704,74.905
3.5699,75.518,74.601
3.6483,74.568,74.73
3.7386,74.384,74.935
3.8172,74.387,74.951
3.8837,74.772,75.459
3.9622,74.822,76.03
4.0534,75.308,75.369
4.1321,75.201,74.136
4.1975,75.132,74.234
4.276,74.834,75.189
4.3682,75.159,75.768
4.4469,74.998,75.595
4.5114,74.866,75.1
4.5898,74.575,74.561
4.683,74.934,74.563
4.7617,74.777,75.068
4.8252,74.547,75.149
4.9037,74.301,75.126
4.9979,75.011,75.415
5.0765,75.445,75.012
5.1391,75.539,74.601
5.2175,74.888,75.236
5.3127,74.732,75.447
5.3914,74.425,74.853
5.4529,74.67,74.947
5.5313,74.917,75.165
5.6275,75.614,74.875
5.7062,75.388,74.523
5.7667,74.814,74.676
5.8452,74.197,75.265
5.9423,74.669,75.503
6.021,75.047,75.4
6.0806,75.242,75.196
6.159,74.908,74.937
6.2572,75.097,75.315


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_327.csv <==
x,qOut,qIn
0.039338,75.384,74.011
0.11769,75.474,74.179
0.19614,75.126,75.487
0.27549,75.263,76.174
0.35416,74.906,75.536
0.43153,74.621,74.798
0.50998,74.296,74.773
0.59031,74.82,75.182
0.66899,74.985,74.854
0.74536,75.083,74.299
0.82382,74.897,74.871
0.90514,75.293,75.971
0.98381,75.166,75.558
1.0592,74.832,74.462
1.1377,74.214,74.436
1.22,74.455,75.179
1.2986,74.578,75.34
1.373,74.905,75.106
1.4515,75.038,75.005
1.5348,75.653,74.647
1.6135,75.527,74.868
1.6869,75.036,75.403
1.7653,74.307,75.298
1.8496,74.556,75.063
1.9283,74.767,75.386
2.0007,75.047,75.38
2.0792,74.941,74.766
2.1644,75.28,74.545
2.2431,75.029,74.736
2.3145,74.766,75.11
2.393,74.465,75.615
2.4793,75.008,75.462
2.5579,75.154,74.943
2.6284,75.025,74.553
2.7068,74.5,74.379
2.7941,74.755,75.236
2.8728,74.869,75.812
2.9422,75.115,74.782
3.0207,75.037,74.2
3.1089,75.402,75.171
3.1876,75.128,75.898
3.256,74.746,75.337
3.3345,74.273,74.894
3.4237,74.752,74.802
3.5024,75.043,74.861
3.5699,75.259,75.182
3.6483,74.944,75.437
3.7386,75.06,75.189
3.8172,74.724,74.164
3.8837,74.655,73.746
3.9622,74.566,75.015
4.0534,75.128,76.381
4.1321,75.052,76.055
4.1975,74.853,75.106
4.276,74.603,74.627
4.3682,75.191,74.562
4.4469,75.359,74.603
4.5114,75.151,74.916
4.5898,74.586,75.403
4.683,74.882,75.307
4.7617,75.088,74.712
4.8252,75.149,74.592
4.9037,74.518,74.791
4.9979,74.407,75.028
5.0765,74.174,75.299
5.1391,74.582,75.465
5.2175,75.067,75.585
5.3127,75.974,75.605
5.3914,75.826,74.988
5.4529,75.044,74.557
5.5313,74.114,74.789
5.6275,74.414,75.044
5.7062,74.878,74.758
5.7667,75.213,74.67
5.8452,74.887,75.44
5.9423,74.949,75.893
6.021,74.626,74.783
6.0806,74.557,74.495
6.159,74.466,75.382
6.2572,75.155,75.251


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_328.csv <==
x,qOut,qIn
0.039338,75.286,75.125
0.11769,75.432,75.202
0.19614,74.922,75.29
0.27549,74.914,75.463
0.35416,74.681,75.337
0.43153,74.901,74.754
0.50998,74.976,74.604
0.59031,75.392,75.055
0.66899,74.892,74.95
0.74536,74.336,74.709
0.82382,74.023,75.279
0.90514,74.81,75.623
0.98381,75.262,74.878
1.0592,75.284,74.382
1.1377,74.771,74.724
1.22,74.96,75.249
1.2986,75.013,75.658
1.373,75.208,75.359
1.4515,75.056,74.655
1.5348,75.342,74.558
1.6135,75.013,75.242
1.6869,74.683,75.185
1.7653,74.317,74.443
1.8496,74.848,74.402
1.9283,75.07,75.443
2.0007,75.16,76.167
2.0792,74.793,75.901
2.1644,74.957,74.93
2.2431,74.728,74.218
2.3145,74.687,74.582
2.393,74.609,74.868
2.4793,75.231,74.482
2.5579,75.28,75.199
2.6284,75.076,76.416
2.7068,74.563,76.026
2.7941,74.78,74.739
2.8728,74.703,74.29
2.9422,74.609,74.537
3.0207,74.386,74.96
3.1089,75.049,75.431
3.1876,75.466,75.363
3.256,75.682,74.889
3.3345,75.128,74.509
3.4237,74.868,74.837
3.5024,74.239,75.665
3.5699,74.159,75.467
3.6483,74.328,74.957
3.7386,75.328,75.052
3.8172,75.711,74.819
3.8837,75.651,74.493
3.9622,74.906,74.934
4.0534,74.739,75.338
4.1321,74.461,75.037
4.1975,74.67,74.941
4.276,74.786,75.33
4.3682,75.343,75.469
4.4469,75.075,75.189
4.5114,74.7,74.839
4.5898,74.397,74.559
4.683,75.069,74.786
4.7617,75.39,75.321
4.8252,75.319,75.239
4.9037,74.709,74.745
4.9979,74.772,74.543
5.0765,74.684,75.111
5.1391,74.764,75.737
5.2175,74.609,75.592
5.3127,75.093,75.114
5.3914,75.131,74.786
5.4529,75.165,74.498
5.5313,74.881,74.909
5.6275,75.145,75.959
5.7062,74.901,75.655
5.7667,74.716,74.309
5.8452,74.478,73.925
5.9423,74.989,74.653
6.021,75.002,75.364
6.0806,74.795,75.251
6.159,74.408,75.047
6.2572,74.937,75.069


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_329.csv <==
x,qOut,qIn
0.039338,75.282,74.373
0.11769,75.158,73.968
0.19614,74.691,74.873
0.27549,74.978,75.747
0.35416,75.025,75.405
0.43153,74.994,74.922
0.50998,74.539,74.989
0.59031,74.715,75.355
0.66899,74.627,75.643
0.74536,74.811,75.545
0.82382,74.906,75.104
0.90514,75.57,74.692
0.98381,75.531,74.232
1.0592,75.127,74.237
1.1377,74.373,75.069
1.22,74.474,75.73
1.2986,74.499,74.966
1.373,74.729,74.445
1.4515,74.747,75.182
1.5348,75.302,75.572
1.6135,75.236,75.178
1.6869,75.049,74.609
1.7653,74.787,74.461
1.8496,75.355,75.464
1.9283,75.511,75.88
2.0007,75.206,74.873
2.0792,74.363,74.383
2.1644,74.357,74.852
2.2431,74.436,75.304
2.3145,74.789,75.48
2.393,74.791,75.357
2.4793,75.23,74.938
2.5579,75.08,74.536
2.6284,74.957,74.487
2.7068,74.636,75.145
2.7941,74.991,75.796
2.8728,74.903,75.591
2.9422,74.877,74.797
3.0207,74.737,74.323
3.1089,75.243,74.791
3.1876,75.155,75.089
3.256,74.825,74.894
3.3345,74.396,75.239
3.4237,74.943,75.602
3.5024,75.303,75.344
3.5699,75.341,74.932
3.6483,74.696,74.883
3.7386,74.651,75.121
3.8172,74.528,74.886
3.8837,74.867,74.293
3.9622,75.029,74.583
4.0534,75.542,75.867
4.1321,75.177,76.182
4.1975,74.653,74.762
4.276,74.171,73.875
4.3682,74.722,74.497
4.4469,75.048,75.294
4.5114,75.201,75.275
4.5898,74.963,75.322
4.683,75.313,75.836
4.7617,75.239,75.282
4.8252,75.017,74.132
4.9037,74.424,74.457
4.9979,74.579,75.2
5.0765,74.563,75.017
5.1391,74.853,75.176
5.2175,74.994,75.624
5.3127,75.543,75.016
5.3914,75.222,74.431
5.4529,74.575,75.264
5.5313,73.961,75.714
5.6275,74.565,74.881
5.7062,75.174,74.129
5.7667,75.618,74.632
5.8452,75.332,75.54
5.9423,75.281,75.75
6.021,74.692,75.211
6.0806,74.429,75.008
6.159,74.341,75.26
6.2572,75.092,75.27


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_330.csv <==
x,qOut,qIn
0.039338,74.838,75.142
0.11769,75.03,75.434
0.19614,74.886,75.399
0.27549,75.305,75.208
0.35416,75.223,74.829
0.43153,74.924,74.749
0.50998,74.344,75.369
0.59031,74.653,75.445
0.66899,74.872,75.116
0.74536,75.175,75.235
0.82382,74.992,74.952
0.90514,75.157,74.496
0.98381,74.733,74.631
1.0592,74.507,74.459
1.1377,74.385,74.422
1.22,75.122,75.806
1.2986,75.371,76.702
1.373,75.329,75.164
1.4515,74.84,73.801
1.5348,74.997,74.573
1.6135,74.883,75.911
1.6869,74.918,75.475
1.7653,74.825,74.433
1.8496,75.351,74.261
1.9283,75.277,74.779
2.0007,74.868,75.103
2.0792,74.104,75.438
2.1644,74.242,75.72
2.2431,74.389,75.635
2.3145,74.842,74.97
2.393,75.085,74.301
2.4793,75.713,74.3
2.5579,75.493,75.241
2.6284,74.974,75.704
2.7068,74.435,75.111
2.7941,74.907,74.809
2.8728,75.149,75.275
2.9422,74.969,75.183
3.0207,74.258,74.753
3.1089,74.416,74.823
3.1876,74.683,75.193
3.256,75.263,74.789
3.3345,75.395,74.366
3.4237,75.683,74.942
3.5024,75.069,75.789
3.5699,74.473,75.739
3.6483,74.104,75.019
3.7386,74.819,74.386
3.8172,75.212,75.022
3.8837,75.287,75.575
3.9622,74.862,75.278
4.0534,75.047,75.145
4.1321,74.95,75.055
4.1975,74.927,74.734
4.276,74.593,74.844
4.3682,74.837,75.175
4.4469,74.64,74.683
4.5114,74.616,74.221
4.5898,74.597,75.032
4.683,75.31,76.139
4.7617,75.442,75.809
4.8252,75.199,74.781
4.9037,74.589,74.454
4.9979,74.826,74.766
5.0765,74.971,75.164
5.1391,75.171,74.929
5.2175,74.96,74.745
5.3127,75.218,75.25
5.3914,74.964,75.628
5.4529,74.74,75.291
5.5313,74.324,74.77
5.6275,74.667,74.665
5.7062,74.697,74.68
5.7667,74.903,74.891
5.8452,74.981,75.477
5.9423,75.578,75.622
6.021,75.42,74.822
6.0806,74.919,74.388
6.159,74.262,74.83
6.2572,74.602,75.083


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_331.csv <==
x,qOut,qIn
0.039338,75.671,75.226
0.11769,75.523,74.753
0.19614,74.559,74.956
0.27549,74.366,75.457
0.35416,74.427,75.338
0.43153,75.051,75.291
0.50998,75.322,75.41
0.59031,75.73,74.858
0.66899,75.15,74.206
0.74536,74.569,74.523
0.82382,74.184,74.978
0.90514,74.82,75.058
0.98381,75.077,75.349
1.0592,75.069,75.725
1.1377,74.697,75.579
1.22,75.001,75.061
1.2986,74.975,74.497
1.373,74.941,74.365
1.4515,74.754,74.666
1.5348,75.304,75.341
1.6135,75.417,75.487
1.6869,75.216,75.052
1.7653,74.509,75.105
1.8496,74.503,75.369
1.9283,74.385,75.044
2.0007,74.552,74.73
2.0792,74.622,75.127
2.1644,75.358,75.406
2.2431,75.55,75.201
2.3145,75.445,75.11
2.393,74.781,74.873
2.4793,74.712,74.559
2.5579,74.447,74.508
2.6284,74.546,74.706
2.7068,74.609,75.105
2.7941,75.309,75.48
2.8728,75.377,75.224
2.9422,75.214,74.804
3.0207,74.732,75.135
3.1089,74.982,75.729
3.1876,74.948,75.044
3.256,74.978,74.084
3.3345,74.811,74.61
3.4237,75.249,75.818
3.5024,75.126,75.36
3.5699,74.778,74.436
3.6483,74.2,75.062
3.7386,74.517,75.889
3.8172,74.7,75.163
3.8837,74.919,74.253
3.9622,74.798,74.411
4.0534,75.24,74.996
4.1321,75.21,75.316
4.1975,75.135,75.289
4.276,74.761,75.343
4.3682,75.007,75.591
4.4469,74.836,74.903
4.5114,74.737,74.324
4.5898,74.539,75.071
4.683,75.103,75.573
4.7617,75.232,75.219
4.8252,75.225,74.863
4.9037,74.849,74.259
4.9979,75.029,74.23
5.0765,74.75,75.558
5.1391,74.504,76.41
5.2175,74.265,75.692
5.3127,74.961,74.235
5.3914,75.352,73.864
5.4529,75.47,74.859
5.5313,74.972,75.839
5.6275,75.004,75.987
5.7062,74.791,75.12
5.7667,74.911,74.458
5.8452,74.828,74.754
5.9423,75.149,75.057
6.021,74.699,74.924
6.0806,74.3,74.879
6.159,74.18,74.946
6.2572,75.129,75.3


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_332.csv <==
x,qOut,qIn
0.039338,75.264,75.59
0.11769,75.058,74.845
0.19614,74.71,74.738
0.27549,75.212,74.873
0.35416,75.38,74.43
0.43153,75.201,74.813
0.50998,74.545,75.944
0.59031,74.653,75.865
0.66899,74.685,74.606
0.74536,74.857,74.338
0.82382,74.64,74.968
0.90514,74.96,75.266
0.98381,74.863,74.519
1.0592,74.999,74.386
1.1377,75.025,75.529
1.22,75.553,76.349
1.2986,75.303,75.016
1.373,74.752,73.894
1.4515,74.132,74.739
1.5348,74.594,75.645
1.6135,74.991,75.397
1.6869,75.308,75.128
1.7653,75.097,75.056
1.8496,75.26,75.04
1.9283,74.868,74.928
2.0007,74.541,74.908
2.0792,74.193,74.942
2.1644,74.747,74.675
2.2431,75.001,74.633
2.3145,75.215,75.271
2.393,75.014,75.721
2.4793,75.25,75.583
2.5579,74.909,75.128
2.6284,74.658,74.855
2.7068,74.482,74.859
2.7941,75.169,75.04
2.8728,75.376,74.897
2.9422,75.236,74.659
3.0207,74.697,74.991
3.1089,74.875,75.712
3.1876,74.817,75.969
3.256,74.722,74.757
3.3345,74.352,73.838
3.4237,74.767,74.677
3.5024,74.964,75.275
3.5699,75.242,75.033
3.6483,75.144,75.348
3.7386,75.465,75.561
3.8172,75.157,74.631
3.8837,74.803,74.078
3.9622,74.327,74.816
4.0534,74.718,75.658
4.1321,74.849,75.547
4.1975,75.076,75.067
4.276,75.043,74.741
4.3682,75.43,74.738
4.4469,75.06,75.137
4.5114,74.505,75.454
4.5898,74.049,75.593
4.683,74.734,75.69
4.7617,75.269,75.01
4.8252,75.455,73.86
4.9037,74.88,73.84
4.9979,74.765,75.216
5.0765,74.455,75.845
5.1391,74.623,74.963
5.2175,74.787,74.543
5.3127,75.47,75.127
5.3914,75.333,75.894
5.4529,74.856,75.595
5.5313,74.279,74.804
5.6275,74.797,74.629
5.7062,75.287,74.663
5.7667,75.622,74.796
5.8452,75.162,75.178
5.9423,74.946,74.996
6.021,74.312,74.872
6.0806,74.244,75.046
6.159,74.375,75.144
6.2572,75.197,75.642


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_333.csv <==
x,qOut,qIn
0.039338,75.436,75.452
0.11769,75.444,74.035
0.19614,74.822,74.237
0.27549,74.731,74.791
0.35416,74.43,75.079
0.43153,74.628,75.188
0.50998,74.879,74.782
0.59031,75.605,74.64
0.66899,75.376,75.346
0.74536,74.634,75.587
0.82382,73.828,75.081
0.90514,74.321,74.952
0.98381,75.004,75.379
1.0592,75.695,75.149
1.1377,75.689,74.523
1.22,75.729,74.766
1.2986,74.926,75.748
1.373,74.32,75.634
1.4515,74.052,74.548
1.5348,74.809,74.418
1.6135,75.078,75.5
1.6869,74.969,75.356
1.7653,74.523,74.496
1.8496,74.904,74.59
1.9283,75.119,75.517
2.0007,75.273,75.335
2.0792,74.949,74.578
2.1644,75.117,74.708
2.2431,74.862,75.245
2.3145,74.778,75.37
2.393,74.628,75.409
2.4793,75.184,75.017
2.5579,75.212,74.623
2.6284,75.044,74.646
2.7068,74.582,74.922
2.7941,74.867,75.634
2.8728,74.873,75.64
2.9422,74.899,74.687
3.0207,74.655,74.571
3.1089,75.029,75.441
3.1876,74.945,75.619
3.256,74.821,74.55
3.3345,74.544,73.869
3.4237,75.059,74.71
3.5024,75.224,75.868
3.5699,75.196,75.706
3.6483,74.686,75.107
3.7386,74.802,74.749
3.8172,74.686,74.86
3.8837,74.833,75.29
3.9622,74.811,75.45
4.0534,75.342,74.935
4.1321,75.245,74.521
4.1975,75.068,74.788
4.276,74.675,75.198
4.3682,74.932,75.576
4.4469,74.712,75.306
4.5114,74.498,74.855
4.5898,74.324,74.951
4.683,75.066,74.906
4.7617,75.426,74.566
4.8252,75.392,74.626
4.9037,74.826,74.968
4.9979,74.955,75.234
5.0765,74.952,75.167
5.1391,75.032,75.365
5.2175,74.681,75.592
5.3127,74.871,75.324
5.3914,74.7,74.672
5.4529,74.832,74.236
5.5313,74.873,74.647
5.6275,75.441,75.617
5.7062,75.263,76.086
5.7667,74.854,75.214
5.8452,74.296,74.024
5.9423,74.621,74.174
6.021,74.706,75.004
6.0806,74.741,75.175
6.159,74.578,75.709
6.2572,75.183,76.489


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_334.csv <==
x,qOut,qIn
0.039338,74.741,75.395
0.11769,75.039,76.018
0.19614,75.097,75.812
0.27549,75.553,75.036
0.35416,75.219,74.574
0.43153,74.712,74.617
0.50998,74.251,74.77
0.59031,74.856,74.83
0.66899,75.259,74.786
0.74536,75.405,75.052
0.82382,74.949,75.507
0.90514,74.95,75.461
0.98381,74.59,74.85
1.0592,74.447,74.602
1.1377,74.338,75.032
1.22,75.109,75.442
1.2986,75.496,74.968
1.373,75.64,74.537
1.4515,75.128,75.006
1.5348,75.014,75.631
1.6135,74.528,75.524
1.6869,74.398,74.889
1.7653,74.318,74.591
1.8496,74.991,75.131
1.9283,75.128,75.488
2.0007,75.126,74.837
2.0792,74.804,74.499
2.1644,75.105,74.895
2.2431,74.986,74.757
2.3145,74.865,74.462
2.393,74.551,75.192
2.4793,74.958,76.182
2.5579,74.97,75.886
2.6284,74.985,74.8
2.7068,74.789,74.415
2.7941,75.231,74.753
2.8728,75.163,75.28
2.9422,74.968,75.242
3.0207,74.608,74.652
3.1089,75.017,74.537
3.1876,75.044,75.118
3.256,74.819,75.598
3.3345,74.229,75.605
3.4237,74.49,75.118
3.5024,74.692,74.896
3.5699,75.116,74.239
3.6483,75.223,73.958
3.7386,75.678,75.817
3.8172,75.34,76.553
3.8837,74.857,74.653
3.9622,74.375,73.87
4.0534,74.827,74.834
4.1321,74.956,75.442
4.1975,74.817,75.089
4.276,74.403,75.106
4.3682,74.885,75.493
4.4469,75.253,75.483
4.5114,75.464,74.814
4.5898,74.907,74.527
4.683,74.726,75.08
4.7617,74.289,75.124
4.8252,74.504,74.644
4.9037,74.84,74.787
4.9979,75.649,75.215
5.0765,75.457,74.738
5.1391,74.821,74.327
5.2175,74.147,75.186
5.3127,74.643,76.129
5.3914,75.127,75.733
5.4529,75.426,74.663
5.5313,75.128,74.274
5.6275,75.253,74.808
5.7062,74.946,75.55
5.7667,74.759,75.419
5.8452,74.48,74.958
5.9423,74.945,75.101
6.021,74.969,75.202
6.0806,74.84,74.707
6.159,74.369,74.422
6.2572,74.655,74.664


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_335.csv <==
x,qOut,qIn
0.039338,75.093,74.949
0.11769,74.739,75.458
0.19614,74.296,75.791
0.27549,74.788,75.454
0.35416,75.071,75.195
0.43153,75.233,74.877
0.50998,74.904,74.442
0.59031,75.126,74.705
0.66899,75.008,75.54
0.74536,75.07,75.637
0.82382,74.854,75.056
0.90514,75.068,74.746
0.98381,74.613,75.047
1.0592,74.244,74.996
1.1377,74.028,74.623
1.22,74.833,74.893
1.2986,75.313,75.823
1.373,75.568,75.705
1.4515,75.243,74.549
1.5348,75.294,74.372
1.6135,74.831,75.496
1.6869,74.546,75.514
1.7653,74.375,74.732
1.8496,75.099,74.38
1.9283,75.371,74.809
2.0007,75.307,75.328
2.0792,74.722,75.424
2.1644,74.788,74.985
2.2431,74.664,74.3
2.3145,74.783,74.523
2.393,74.749,75.477
2.4793,75.297,76.112
2.5579,75.236,75.965
2.6284,75.031,74.806
2.7068,74.628,73.899
2.7941,74.981,74.409
2.8728,74.968,75.199
2.9422,74.813,75.374
3.0207,74.427,75.42
3.1089,74.855,75.181
3.1876,75.038,74.7
3.256,75.066,74.829
3.3345,74.54,75.591
3.4237,74.631,75.603
3.5024,74.562,74.506
3.5699,74.974,74.265
3.6483,75.261,75.032
3.7386,75.811,75.471
3.8172,75.279,75.038
3.8837,74.471,74.773
3.9622,73.935,75.045
4.0534,74.685,75.377
4.1321,75.289,74.927
4.1975,75.418,74.629
4.276,74.887,75.278
4.3682,74.976,76.024
4.4469,74.94,75.575
4.5114,75.072,74.559
4.5898,74.816,74.287
4.683,75.021,74.457
4.7617,74.713,74.886
4.8252,74.617,75.341
4.9037,74.526,75.209
4.9979,75.155,75.015
5.0765,75.211,75.667
5.1391,75.011,75.607
5.2175,74.514,74.473
5.3127,74.833,74.159
5.3914,74.962,75.076
5.4529,75.2,75.598
5.5313,75.129,75.349
5.6275,75.454,74.964
5.7062,75.04,75.135
5.7667,74.488,75.121
5.8452,73.985,74.994
5.9423,74.56,75.479
6.021,74.969,75.152
6.0806,75.251,74.152
6.159,75.081,74.287
6.2572,75.361,74.795


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_336.csv <==
x,qOut,qIn
0.039338,74.307,75.711
0.11769,74.296,75.789
0.19614,74.306,75.36
0.27549,75.071,74.375
0.35416,75.324,74.049
0.43153,75.439,74.983
0.50998,75.127,75.875
0.59031,75.299,75.849
0.66899,74.964,74.623
0.74536,74.716,73.962
0.82382,74.419,74.69
0.90514,74.882,75.436
0.98381,74.871,75.472
1.0592,74.777,75.463
1.1377,74.619,75.261
1.22,75.275,74.839
1.2986,75.492,74.559
1.373,75.196,74.501
1.4515,74.359,74.847
1.5348,74.436,75.713
1.6135,74.693,76.065
1.6869,75.236,75.122
1.7653,75.173,74.272
1.8496,75.232,74.726
1.9283,74.55,75.483
2.0007,74.283,74.974
2.0792,74.397,74.653
2.1644,75.405,75.388
2.2431,75.714,75.54
2.3145,75.375,74.969
2.393,74.469,74.816
2.4793,74.42,74.876
2.5579,74.483,74.688
2.6284,74.872,74.629
2.7068,75.025,75.19
2.7941,75.598,75.707
2.8728,75.41,75.228
2.9422,74.974,74.519
3.0207,74.386,74.477
3.1089,74.739,74.936
3.1876,74.93,75.494
3.256,75.076,75.406
3.3345,74.888,74.8
3.4237,75.269,74.784
3.5024,75.167,75.328
3.5699,74.894,75.582
3.6483,74.335,75.42
3.7386,74.625,74.691
3.8172,74.783,74.549
3.8837,75.068,75.195
3.9622,74.948,75.324
4.0534,75.212,74.803
4.1321,74.851,74.618
4.1975,74.607,75.123
4.276,74.418,75.249
4.3682,75.053,74.923
4.4469,75.193,75.045
4.5114,75.076,75.249
4.5898,74.687,74.955
4.683,75.087,74.848
4.7617,75.216,75.337
4.8252,75.187,75.787
4.9037,74.719,75.591
4.9979,74.892,75.064
5.0765,74.8,74.451
5.1391,74.833,74.154
5.2175,74.593,74.603
5.3127,74.953,74.953
5.3914,74.863,75.02
5.4529,74.868,75.491
5.5313,74.696,75.621
5.6275,75.13,75.414
5.7062,75.008,75.453
5.7667,74.807,74.968
5.8452,74.547,74.187
5.9423,75.18,74.679
6.021,75.49,75.667
6.0806,75.5,75.023
6.159,74.856,74.306
6.2572,74.703,74.882


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_337.csv <==
x,qOut,qIn
0.039338,75.813,74.924
0.11769,75.25,75.062
0.19614,74.185,74.743
0.27549,74.159,74.734
0.35416,74.418,74.709
0.43153,74.979,74.839
0.50998,75.111,75.423
0.59031,75.518,75.6
0.66899,75.168,74.957
0.74536,74.818,74.789
0.82382,74.498,75.397
0.90514,75.075,75.526
0.98381,75.262,75.287
1.0592,75.214,74.958
1.1377,74.775,74.311
1.22,74.971,74.3
1.2986,74.824,74.983
1.373,74.67,75.411
1.4515,74.327,75.58
1.5348,74.779,75.534
1.6135,74.945,74.916
1.6869,75.09,74.515
1.7653,74.858,74.902
1.8496,75.191,75.125
1.9283,75.09,74.849
2.0007,75.101,74.763
2.0792,74.928,75.082
2.1644,75.269,75.612
2.2431,74.924,75.57
2.3145,74.441,75.148
2.393,74.012,74.843
2.4793,74.673,74.68
2.5579,75.169,75.191
2.6284,75.456,75.459
2.7068,75.137,74.92
2.7941,75.223,74.746
2.8728,74.868,74.649
2.9422,74.667,74.538
3.0207,74.378,75.211
3.1089,74.849,75.666
3.1876,74.91,75.231
3.256,75.008,74.711
3.3345,74.914,74.744
3.4237,75.406,75.29
3.5024,75.291,74.845
3.5699,74.964,73.986
3.6483,74.498,74.745
3.7386,74.924,76.441
3.8172,75.095,76.138
3.8837,75.034,74.52
3.9622,74.499,74.306
4.0534,74.659,75.053
4.1321,74.661,75.281
4.1975,74.88,75.193
4.276,74.868,74.973
4.3682,75.358,74.514
4.4469,75.207,74.805
4.5114,74.877,75.648
4.5898,74.292,75.75
4.683,74.547,74.973
4.7617,74.634,74.506
4.8252,74.931,74.697
4.9037,75.049,74.789
4.9979,75.631,75.089
5.0765,75.436,75.778
5.1391,74.957,76.001
5.2175,74.416,75.366
5.3127,74.852,74.241
5.3914,75.058,73.853
5.4529,74.958,74.62
5.5313,74.46,75.497
5.6275,74.803,75.672
5.7062,75.083,75.142
5.7667,75.361,74.851
5.8452,74.965,75.07
5.9423,74.886,75.089
6.021,74.386,75.065
6.0806,74.411,75.401
6.159,74.686,75.392
6.2572,75.664,74.899


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_338.csv <==
x,qOut,qIn
0.039338,74.771,74.51
0.11769,74.98,74.423
0.19614,74.948,75.501
0.27549,75.415,76.054
0.35416,75.227,75.008
0.43153,74.833,74.156
0.50998,74.249,74.524
0.59031,74.574,75.416
0.66899,74.742,75.502
0.74536,74.972,74.824
0.82382,74.936,74.531
0.90514,75.425,75.039
0.98381,75.303,75.879
1.0592,74.911,75.646
1.1377,74.274,74.784
1.22,74.581,74.66
1.2986,74.831,74.811
1.373,75.153,74.904
1.4515,74.995,75.399
1.5348,75.204,75.347
1.6135,74.834,74.389
1.6869,74.646,74.354
1.7653,74.479,75.586
1.8496,75.055,76.258
1.9283,75.066,74.891
2.0007,74.914,73.929
2.0792,74.646,74.504
2.1644,75.2,75.309
2.2431,75.37,75.413
2.3145,75.192,75.489
2.393,74.596,75.658
2.4793,74.797,75.487
2.5579,74.896,74.656
2.6284,74.998,73.959
2.7068,74.628,74.456
2.7941,74.848,75.672
2.8728,74.797,75.305
2.9422,75.05,74.121
3.0207,75.016,74.514
3.1089,75.296,75.825
3.1876,74.763,75.921
3.256,74.325,75.007
3.3345,74.192,74.763
3.4237,75.148,75.186
3.5024,75.708,74.87
3.5699,75.724,74.345
3.6483,74.964,74.792
3.7386,74.752,75.47
3.8172,74.46,75.601
3.8837,74.591,75.274
3.9622,74.56,74.723
4.0534,75.04,74.724
4.1321,74.872,75.259
4.1975,74.749,75.473
4.276,74.646,75.471
4.3682,75.354,74.851
4.4469,75.555,74.166
4.5114,75.314,74.355
4.5898,74.557,74.728
4.683,74.577,75.205
4.7617,74.569,75.967
4.8252,74.828,75.762
4.9037,74.855,74.772
4.9979,75.366,74.712
5.0765,75.214,75.188
5.1391,74.91,74.876
5.2175,74.515,74.785
5.3127,75.037,75.453
5.3914,75.301,75.739
5.4529,75.259,75.068
5.5313,74.546,74.561
5.6275,74.417,74.546
5.7062,74.2,74.954
5.7667,74.486,74.998
5.8452,74.76,74.756
5.9423,75.586,75.372
6.021,75.644,75.716
6.0806,75.315,75.001
6.159,74.61,74.782
6.2572,74.737,75.006


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_339.csv <==
x,qOut,qIn
0.039338,74.673,75.86
0.11769,74.488,75.391
0.19614,74.417,74.567
0.27549,75.128,74.357
0.35416,75.263,75.032
0.43153,75.144,75.605
0.50998,74.698,75.313
0.59031,74.961,74.683
0.66899,74.912,74.773
0.74536,74.839,74.747
0.82382,74.483,74.434
0.90514,74.822,74.915
0.98381,74.825,75.82
1.0592,74.961,75.776
1.1377,74.947,75.235
1.22,75.485,74.775
1.2986,75.337,74.73
1.373,74.879,75.032
1.4515,74.296,75.266
1.5348,74.743,75.361
1.6135,75.102,74.829
1.6869,75.269,74.066
1.7653,74.763,74.425
1.8496,74.705,75.701
1.9283,74.37,76.142
2.0007,74.46,75.316
2.0792,74.618,74.751
2.1644,75.449,74.815
2.2431,75.597,74.587
2.3145,75.329,74.629
2.393,74.66,75.164
2.4793,74.83,74.973
2.5579,74.933,75.027
2.6284,75.103,75.577
2.7068,74.747,75.386
2.7941,74.807,75.091
2.8728,74.434,74.683
2.9422,74.477,74.305
3.0207,74.686,75.013
3.1089,75.592,76.155
3.1876,75.728,75.879
3.256,75.298,74.463
3.3345,74.456,73.818
3.4237,74.52,74.895
3.5024,74.601,75.938
3.5699,74.765,75.289
3.6483,74.644,74.553
3.7386,75.168,74.83
3.8172,75.285,75.381
3.8837,75.231,75.004
3.9622,74.669,74.616
4.0534,74.745,74.9
4.1321,74.64,75.56
4.1975,74.933,75.422
4.276,75.051,74.798
4.3682,75.522,74.887
4.4469,75.103,74.953
4.5114,74.578,74.488
4.5898,74.228,74.569
4.683,74.941,74.818
4.7617,75.326,75.148
4.8252,75.28,75.88
4.9037,74.701,76.128
4.9979,74.814,75.319
5.0765,74.787,74.517
5.1391,74.873,74.729
5.2175,74.693,74.968
5.3127,75.144,74.813
5.3914,75.161,75.02
5.4529,75.112,75.506
5.5313,74.674,75.345
5.6275,74.795,74.845
5.7062,74.519,74.967
5.7667,74.413,75.121
5.8452,74.314,74.763
5.9423,75.085,74.8
6.021,75.48,75.123
6.0806,75.679,74.888
6.159,75.252,74.863
6.2572,75.19,75.425


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_340.csv <==
x,qOut,qIn
0.039338,75.191,74.974
0.11769,74.842,74.306
0.19614,74.542,74.017
0.27549,75.111,74.991
0.35416,75.211,75.709
0.43153,74.931,75.231
0.50998,74.354,75.044
0.59031,74.687,75.044
0.66899,74.936,74.707
0.74536,75.138,74.918
0.82382,74.932,75.424
0.90514,75.307,75.406
0.98381,75.289,75.04
1.0592,75.22,75.015
1.1377,74.706,75.297
1.22,74.725,75.364
1.2986,74.378,74.931
1.373,74.353,74.542
1.4515,74.409,74.582
1.5348,75.211,74.906
1.6135,75.402,75.347
1.6869,75.215,75.305
1.7653,74.62,74.909
1.8496,74.814,75.214
1.9283,74.881,75.602
2.0007,75.039,75.03
2.0792,74.867,74.641
2.1644,75.256,75.039
2.2431,75.173,74.932
2.3145,75.101,74.44
2.393,74.749,74.793
2.4793,74.985,75.378
2.5579,74.744,75.598
2.6284,74.582,75.567
2.7068,74.383,75.242
2.7941,74.992,74.636
2.8728,75.173,74.358
2.9422,75.18,74.538
3.0207,74.862,75.067
3.1089,75.202,75.918
3.1876,75.155,75.524
3.256,75.004,74.441
3.3345,74.512,74.224
3.4237,74.705,74.585
3.5024,74.609,75.235
3.5699,74.687,75.638
3.6483,74.721,75.692
3.7386,75.448,75.719
3.8172,75.587,75.042
3.8837,75.236,74.299
3.9622,74.359,74.468
4.0534,74.359,74.903
4.1321,74.482,75.053
4.1975,74.986,75.317
4.276,75.141,75.614
4.3682,75.503,75.041
4.4469,74.947,74.089
4.5114,74.335,74.963
4.5898,73.95,76.386
4.683,74.761,75.507
4.7617,75.391,73.541
4.8252,75.763,74.177
4.9037,75.394,75.825
4.9979,75.266,76.06
5.0765,74.614,75.012
5.1391,74.332,74.516
5.2175,74.293,74.816
5.3127,75.109,75.443
5.3914,75.322,75.468
5.4529,75.133,74.902
5.5313,74.595,74.637
5.6275,74.895,74.85
5.7062,75.065,74.922
5.7667,75.141,74.983
5.8452,74.662,75.254
5.9423,74.735,75.444
6.021,74.569,75.338
6.0806,74.809,75.155
6.159,74.915,75.162
6.2572,75.458,75.194


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_341.csv <==
x,qOut,qIn
0.039338,75.293,75.302
0.11769,75.164,75.177
0.19614,74.685,74.845
0.27549,75.015,75.131
0.35416,75.182,75.472
0.43153,75.262,75.029
0.50998,74.751,74.626
0.59031,74.693,74.692
0.66899,74.31,74.8
0.74536,74.339,75.086
0.82382,74.422,75.621
0.90514,75.208,75.567
0.98381,75.374,75.102
1.0592,75.29,75.041
1.1377,74.843,74.835
1.22,75.08,74.233
1.2986,75.01,74.116
1.373,75.008,75.125
1.4515,74.806,76.226
1.5348,75.21,75.99
1.6135,75.068,74.773
1.6869,74.77,74.368
1.7653,74.28,74.709
1.8496,74.687,75.331
1.9283,74.924,75.679
2.0007,75.236,74.865
2.0792,75.194,74.179
2.1644,75.496,75.195
2.2431,75.03,76.412
2.3145,74.39,75.315
2.393,73.819,73.895
2.4793,74.429,74.252
2.5579,74.995,75.206
2.6284,75.464,75.27
2.7068,75.3,75.025
2.7941,75.405,74.954
2.8728,74.92,75.527
2.9422,74.672,75.211
3.0207,74.492,74.489
3.1089,75.071,75.28
3.1876,75.072,75.928
3.256,74.954,74.675
3.3345,74.743,73.793
3.4237,75.265,74.446
3.5024,75.254,75.459
3.5699,74.834,75.583
3.6483,74.174,75.475
3.7386,74.545,75.341
3.8172,74.936,74.822
3.8837,75.236,74.438
3.9622,74.927,74.745
4.0534,75.083,75.171
4.1321,74.908,75.467
4.1975,75.027,75.528
4.276,74.941,75.042
4.3682,75.261,74.848
4.4469,74.805,74.985
4.5114,74.323,74.768
4.5898,74.02,74.841
4.683,74.826,75.465
4.7617,75.386,75.412
4.8252,75.619,74.576
4.9037,75.118,74.388
4.9979,75,74.927
5.0765,74.555,75.535
5.1391,74.519,75.457
5.2175,74.575,75.045
5.3127,75.339,74.844
5.3914,75.447,75.029
5.4529,75.206,75.494
5.5313,74.583,75.52
5.6275,74.759,74.962
5.7062,74.804,74.514
5.7667,74.988,74.363
5.8452,74.837,74.49
5.9423,75.139,74.877
6.021,74.841,75.395
6.0806,74.617,75.548
6.159,74.434,75.189
6.2572,75.097,75.025


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_342.csv <==
x,qOut,qIn
0.039338,74.815,74.746
0.11769,74.771,74.546
0.19614,74.573,74.645
0.27549,75.022,75.051
0.35416,74.969,75.193
0.43153,74.822,75.321
0.50998,74.414,75.781
0.59031,74.769,75.734
0.66899,74.857,74.846
0.74536,75.061,74.217
0.82382,75.037,74.337
0.90514,75.532,75.051
0.98381,75.372,75.737
1.0592,75.005,75.439
1.1377,74.429,74.873
1.22,74.667,75.18
1.2986,74.637,75.212
1.373,74.596,74.336
1.4515,74.395,74.129
1.5348,75.027,74.924
1.6135,75.37,75.908
1.6869,75.58,75.981
1.7653,75.17,75.229
1.8496,75.099,74.476
1.9283,74.549,74.657
2.0007,74.347,74.803
2.0792,74.333,74.83
2.1644,75.186,75.672
2.2431,75.5,75.849
2.3145,75.458,74.364
2.393,74.835,73.629
2.4793,74.751,74.811
2.5579,74.396,76.489
2.6284,74.361,76.002
2.7068,74.451,74.407
2.7941,75.357,74.158
2.8728,75.699,75.209
2.9422,75.473,75.258
3.0207,74.577,74.83
3.1089,74.482,74.872
3.1876,74.545,75.233
3.256,75.045,75.297
3.3345,75.104,75.064
3.4237,75.32,75.403
3.5024,74.681,75.53
3.5699,74.308,74.67
3.6483,74.314,74.632
3.7386,75.294,75.259
3.8172,75.662,74.887
3.8837,75.376,74.449
3.9622,74.556,75.077
4.0534,74.607,75.587
4.1321,74.739,74.916
4.1975,74.985,74.431
4.276,74.783,74.933
4.3682,75.094,75.396
4.4469,75.002,75.359
4.5114,75.093,74.947
4.5898,74.976,74.416
4.683,75.371,74.579
4.7617,75.118,75.639
4.8252,74.783,75.988
4.9037,74.369,75.164
4.9979,74.823,74.654
5.0765,74.961,75.222
5.1391,74.98,75.269
5.2175,74.638,74.731
5.3127,74.931,74.706
5.3914,74.867,75.089
5.4529,74.891,75.055
5.5313,74.708,74.953
5.6275,75.103,74.91
5.7062,74.926,74.589
5.7667,74.672,74.8
5.8452,74.384,75.595
5.9423,75.026,75.742
6.021,75.372,75.303
6.0806,75.454,75.141
6.159,74.976,74.988
6.2572,75.043,74.889


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_343.csv <==
x,qOut,qIn
0.039338,74.942,76.062
0.11769,74.954,75.021
0.19614,74.829,74.263
0.27549,75.396,74.651
0.35416,75.451,75.223
0.43153,75.179,74.832
0.50998,74.475,74.351
0.59031,74.558,74.781
0.66899,74.566,75.679
0.74536,74.788,75.663
0.82382,74.69,75.211
0.90514,75.084,74.782
0.98381,74.927,74.342
1.0592,74.905,74.626
1.1377,74.859,75.422
1.22,75.483,75.901
1.2986,75.452,75.611
1.373,75.04,74.81
1.4515,74.345,74.399
1.5348,74.538,74.887
1.6135,74.611,75.859
1.6869,74.703,75.794
1.7653,74.596,74.609
1.8496,75.208,73.924
1.9283,75.41,74.722
2.0007,75.268,75.399
2.0792,74.538,75.295
2.1644,74.543,75.092
2.2431,74.566,75.3
2.3145,75.028,75.056
2.393,75.19,74.533
2.4793,75.609,74.66
2.5579,75.139,75.132
2.6284,74.706,75.462
2.7068,74.497,75.48
2.7941,75.22,75.069
2.8728,75.396,75.005
2.9422,74.987,75.084
3.0207,74.179,74.756
3.1089,74.39,74.731
3.1876,74.75,75.131
3.256,75.214,74.869
3.3345,75.123,74.998
3.4237,75.31,76.123
3.5024,74.867,75.573
3.5699,74.572,73.988
3.6483,74.34,74.047
3.7386,74.987,75.013
3.8172,75.219,75.364
3.8837,75.267,75.222
3.9622,74.918,75.314
4.0534,75.141,75.619
4.1321,74.942,75.109
4.1975,74.727,74.216
4.276,74.337,74.406
4.3682,74.778,75.282
4.4469,74.967,75.781
4.5114,75.243,75.433
4.5898,75.138,74.833
4.683,75.36,74.817
4.7617,74.832,75.128
4.8252,74.328,74.844
4.9037,74.043,74.564
4.9979,74.867,74.787
5.0765,75.407,75.371
5.1391,75.592,75.202
5.2175,75.074,74.7
5.3127,74.981,75.217
5.3914,74.576,75.82
5.4529,74.526,75.291
5.5313,74.546,74.908
5.6275,75.303,75.102
5.7062,75.455,74.601
5.7667,75.262,74.025
5.8452,74.647,74.826
5.9423,74.765,75.832
6.021,74.703,75.172
6.0806,74.756,74.242
6.159,74.551,74.819
6.2572,74.968,75.975


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_344.csv <==
x,qOut,qIn
0.039338,74.858,75.435
0.11769,74.985,74.981
0.19614,74.659,74.439
0.27549,74.886,74.43
0.35416,74.753,74.833
0.43153,74.806,75.242
0.50998,74.759,75.605
0.59031,75.35,75.554
0.66899,75.346,74.978
0.74536,75.099,74.871
0.82382,74.58,75.203
0.90514,74.89,75.137
0.98381,75.001,74.386
1.0592,75.143,74.183
1.1377,74.926,74.912
1.22,75.183,75.749
1.2986,74.868,75.643
1.373,74.529,75.13
1.4515,74.15,75.071
1.5348,74.711,75.208
1.6135,75.027,75.122
1.6869,75.261,74.482
1.7653,75.081,74.171
1.8496,75.389,75.12
1.9283,75.176,76.068
2.0007,74.888,75.497
2.0792,74.353,74.539
2.1644,74.58,74.358
2.2431,74.545,74.812
2.3145,74.681,75.424
2.393,74.727,75.799
2.4793,75.443,75.512
2.5579,75.584,74.769
2.6284,75.387,74.557
2.7068,74.701,75.113
2.7941,74.688,75.415
2.8728,74.492,74.642
2.9422,74.596,74.245
3.0207,74.678,74.815
3.1089,75.381,75.679
3.1876,75.387,75.885
3.256,74.966,75.272
3.3345,74.28,74.777
3.4237,74.624,74.482
3.5024,75.014,74.541
3.5699,75.395,74.962
3.6483,75.179,75.332
3.7386,75.312,75.798
3.8172,74.947,75.255
3.8837,74.779,73.912
3.9622,74.459,74.201
4.0534,74.784,75.893
4.1321,74.626,75.989
4.1975,74.668,74.649
4.276,74.786,74.346
4.3682,75.57,74.959
4.4469,75.591,75.177
4.5114,74.995,74.821
4.5898,74.111,74.875
4.683,74.38,75.856
4.7617,74.857,76.096
4.8252,75.339,74.724
4.9037,75.108,74.202
4.9979,75.118,75.113
5.0765,74.615,74.939
5.1391,74.535,74.297
5.2175,74.628,75.012
5.3127,75.408,75.591
5.3914,75.415,74.844
5.4529,74.96,74.364
5.5313,74.251,74.94
5.6275,74.553,75.604
5.7062,74.863,75.488
5.7667,75.225,75.167
5.8452,75.192,74.962
5.9423,75.561,74.857
6.021,75.275,75.209
6.0806,74.826,75.361
6.159,74.264,74.933
6.2572,74.649,75.064


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_345.csv <==
x,qOut,qIn
0.039338,74.89,75.123
0.11769,74.707,74.57
0.19614,74.579,74.332
0.27549,75.217,74.902
0.35416,75.26,75.847
0.43153,74.961,75.562
0.50998,74.465,74.96
0.59031,74.907,75.015
0.66899,75.199,74.908
0.74536,75.296,74.674
0.82382,74.84,74.825
0.90514,74.948,75.055
0.98381,74.795,75.651
1.0592,74.855,75.731
1.1377,74.654,74.807
1.22,74.961,74.26
1.2986,74.696,74.734
1.373,74.533,75.039
1.4515,74.422,75.305
1.5348,75.175,75.929
1.6135,75.478,75.717
1.6869,75.421,74.622
1.7653,74.791,74.328
1.8496,74.774,74.837
1.9283,74.575,74.903
2.0007,74.691,74.782
2.0792,74.756,75.015
2.1644,75.423,75.096
2.2431,75.405,74.837
2.3145,74.994,75.418
2.393,74.246,76.091
2.4793,74.462,75.23
2.5579,74.726,74.369
2.6284,75.217,74.69
2.7068,75.313,74.983
2.7941,75.664,75.149
2.8728,75.174,74.988
2.9422,74.621,74.751
3.0207,74.172,75.04
3.1089,74.71,75.659
3.1876,74.913,75.595
3.256,74.871,74.749
3.3345,74.545,74.557
3.4237,75.03,75.399
3.5024,75.288,75.809
3.5699,75.405,74.755
3.6483,74.961,73.83
3.7386,74.996,74.494
3.8172,74.676,75.469
3.8837,74.619,75.113
3.9622,74.482,74.843
4.0534,75.027,75.541
4.1321,75.054,75.86
4.1975,75.039,74.679
4.276,74.804,73.791
4.3682,75.227,74.427
4.4469,75.176,75.73
4.5114,75.064,76.076
4.5898,74.752,75.556
4.683,75.086,75.17
4.7617,74.908,74.687
4.8252,74.555,74.186
4.9037,74.081,74.769
4.9979,74.603,75.746
5.0765,75.01,75.29
5.1391,75.392,74.222
5.2175,75.216,74.389
5.3127,75.298,75.57
5.3914,74.707,75.856
5.4529,74.262,74.842
5.5313,74.082,74.409
5.6275,75.006,74.99
5.7062,75.615,75.47
5.7667,75.786,75.209
5.8452,75.129,75.05
5.9423,74.911,75.297
6.021,74.536,75.024
6.0806,74.674,74.525
6.159,74.686,74.845
6.2572,75.158,75.363


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_346.csv <==
x,qOut,qIn
0.039338,75.471,75
0.11769,75.354,74.872
0.19614,74.842,74.704
0.27549,74.95,74.692
0.35416,74.717,75.299
0.43153,74.692,75.706
0.50998,74.653,75.506
0.59031,75.287,75.228
0.66899,75.284,74.767
0.74536,74.929,74.273
0.82382,74.317,74.499
0.90514,74.657,75.203
0.98381,74.938,75.337
1.0592,75.236,74.83
1.1377,75.036,74.636
1.22,75.2,75.409
1.2986,74.791,76.167
1.373,74.518,75.338
1.4515,74.337,74.331
1.5348,75.082,74.452
1.6135,75.441,74.912
1.6869,75.493,74.9
1.7653,74.925,74.955
1.8496,74.866,75.455
1.9283,74.539,75.889
2.0007,74.542,75.229
2.0792,74.463,74.48
2.1644,75.013,74.695
2.2431,74.98,74.963
2.3145,74.942,75.024
2.393,74.838,75.335
2.4793,75.434,75.387
2.5579,75.442,74.722
2.6284,75.007,74.028
2.7068,74.226,74.409
2.7941,74.417,75.553
2.8728,74.666,75.7
2.9422,75.076,75.002
3.0207,75.125,74.969
3.1089,75.553,75.577
3.1876,75.275,75.593
3.256,74.82,74.921
3.3345,74.294,74.769
3.4237,74.767,75.05
3.5024,75.085,74.764
3.5699,75.237,74.278
3.6483,74.763,74.792
3.7386,74.743,75.876
3.8172,74.413,75.665
3.8837,74.485,74.447
3.9622,74.581,74.147
4.0534,75.329,75.222
4.1321,75.407,76.249
4.1975,75.259,75.338
4.276,74.898,73.806
4.3682,75.284,73.994
4.4469,75.283,75.714
4.5114,75.004,76.071
4.5898,74.346,75.182
4.683,74.532,74.806
4.7617,74.663,74.869
4.8252,74.975,74.377
4.9037,74.893,74.386
4.9979,75.213,75.458
5.0765,74.923,75.45
5.1391,74.784,74.883
5.2175,74.67,75.595
5.3127,75.232,75.626
5.3914,75.117,74.653
5.4529,74.652,74.568
5.5313,74.133,74.912
5.6275,74.749,75.147
5.7062,75.331,75.449
5.7667,75.606,75.449
5.8452,75.023,74.804
5.9423,74.796,74.45
6.021,74.352,74.816
6.0806,74.455,75.261
6.159,74.598,75.448
6.2572,75.373,75.271


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_347.csv <==
x,qOut,qIn
0.039338,74.389,75.726
0.11769,74.789,75.113
0.19614,74.941,74.711
0.27549,75.536,75.071
0.35416,75.428,75.158
0.43153,75.117,74.596
0.50998,74.595,74.798
0.59031,74.903,75.685
0.66899,74.962,76.007
0.74536,74.919,75.277
0.82382,74.479,74.456
0.90514,74.697,74.325
0.98381,74.647,74.736
1.0592,74.777,75.302
1.1377,74.752,75.546
1.22,75.34,75.184
1.2986,75.354,74.698
1.373,75.137,74.534
1.4515,74.558,74.785
1.5348,74.734,75.321
1.6135,74.72,75.123
1.6869,74.941,74.788
1.7653,75.026,75.508
1.8496,75.599,75.94
1.9283,75.389,74.84
2.0007,74.806,74.318
2.0792,74.124,74.89
2.1644,74.558,75.063
2.2431,74.997,74.516
2.3145,75.294,74.554
2.393,74.94,75.205
2.4793,74.978,75.75
2.5579,74.635,75.764
2.6284,74.588,75.232
2.7068,74.512,74.8
2.7941,75.149,75.104
2.8728,75.253,74.882
2.9422,75.249,74.273
3.0207,74.939,74.921
3.1089,75.198,75.803
3.1876,74.945,75.167
3.256,74.627,74.214
3.3345,74.183,74.45
3.4237,74.602,75.498
3.5024,74.759,75.714
3.5699,74.95,75.237
3.6483,74.946,75.124
3.7386,75.547,74.821
3.8172,75.56,74.392
3.8837,75.203,75.079
3.9622,74.482,75.759
4.0534,74.639,75.315
4.1321,74.757,74.22
4.1975,74.994,74.555
4.276,74.796,75.934
4.3682,75.023,76.064
4.4469,74.719,74.636
4.5114,74.622,73.89
4.5898,74.606,74.369
4.683,75.348,75.345
4.7617,75.475,76.078
4.8252,75.154,75.715
4.9037,74.488,74.73
4.9979,74.73,74.713
5.0765,74.931,74.92
5.1391,75.072,74.274
5.2175,74.708,74.509
5.3127,74.938,75.704
5.3914,74.921,76.016
5.4529,75.147,75.209
5.5313,74.963,74.593
5.6275,75.076,74.861
5.7062,74.494,75.431
5.7667,74.25,75.043
5.8452,74.378,74.549
5.9423,75.44,74.859
6.021,75.844,75.053
6.0806,75.516,74.562
6.159,74.518,74.615
6.2572,74.361,75.432


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_348.csv <==
x,qOut,qIn
0.039338,75.049,75.105
0.11769,74.869,74.432
0.19614,74.481,74.993
0.27549,74.826,75.766
0.35416,74.812,75.521
0.43153,74.878,74.798
0.50998,74.851,74.907
0.59031,75.489,75.321
0.66899,75.531,74.625
0.74536,75.176,74.321
0.82382,74.454,75.248
0.90514,74.596,75.987
0.98381,74.672,75.145
1.0592,74.83,73.96
1.1377,74.636,74.13
1.22,75.002,75.29
1.2986,74.926,76.041
1.373,74.933,75.855
1.4515,74.82,75.111
1.5348,75.369,74.338
1.6135,75.361,74.12
1.6869,75.033,74.693
1.7653,74.38,75.577
1.8496,74.631,75.847
1.9283,74.84,75.427
2.0007,75.162,74.879
2.0792,74.951,74.493
2.1644,75.024,74.75
2.2431,74.478,75.314
2.3145,74.278,75.144
2.393,74.422,74.85
2.4793,75.469,75.024
2.5579,75.844,75.31
2.6284,75.409,75.314
2.7068,74.304,75.058
2.7941,74.188,74.861
2.8728,74.449,75.075
2.9422,75.116,75.318
3.0207,75.309,75.443
3.1089,75.66,75.449
3.1876,75.147,74.649
3.256,74.67,73.803
3.3345,74.303,74.098
3.4237,74.88,75.312
3.5024,75.065,75.736
3.5699,75.05,75.076
3.6483,74.737,74.903
3.7386,75.117,75.452
3.8172,75.126,75.792
3.8837,74.993,75.051
3.9622,74.603,74.06
4.0534,75.027,74.311
4.1321,75.229,75.575
4.1975,75.326,75.539
4.276,74.798,74.964
4.3682,74.69,75.293
4.4469,74.247,75.173
4.5114,74.272,74.66
4.5898,74.393,75.205
4.683,75.221,75.298
4.7617,75.395,74.252
4.8252,75.352,74.554
4.9037,74.988,75.745
4.9979,75.219,75.667
5.0765,74.971,74.634
5.1391,74.634,74.585
5.2175,74.236,75.236
5.3127,74.798,75.425
5.3914,75.143,74.658
5.4529,75.335,74.393
5.5313,75.03,75.106
5.6275,75.223,75.83
5.7062,75.001,75.747
5.7667,74.823,75.041
5.8452,74.451,74.773
5.9423,74.827,75.148
6.021,74.87,74.832
6.0806,74.967,74.254
6.159,74.792,74.718
6.2572,75.184,75.58


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_349.csv <==
x,qOut,qIn
0.039338,74.864,75.3
0.11769,74.699,75.35
0.19614,74.405,75.622
0.27549,74.935,75.38
0.35416,75.139,74.705
0.43153,75.236,74.554
0.50998,74.931,74.674
0.59031,75.174,74.732
0.66899,74.976,75.005
0.74536,74.81,75.08
0.82382,74.492,74.966
0.90514,74.906,75.582
0.98381,74.909,75.946
1.0592,74.831,74.918
1.1377,74.552,74.215
1.22,75.072,74.698
1.2986,75.293,74.999
1.373,75.4,74.897
1.4515,74.994,75.286
1.5348,75.043,75.733
1.6135,74.658,75.243
1.6869,74.472,74.261
1.7653,74.244,74.562
1.8496,74.802,75.744
1.9283,74.943,75.602
2.0007,75.112,74.69
2.0792,75.058,74.501
2.1644,75.501,74.974
2.2431,75.239,75.619
2.3145,74.701,75.788
2.393,74.111,75.148
2.4793,74.615,74.161
2.5579,75.053,73.924
2.6284,75.342,74.941
2.7068,75.017,76.21
2.7941,75.118,76.15
2.8728,74.828,74.452
2.9422,74.82,73.846
3.0207,74.732,74.731
3.1089,75.219,75.168
3.1876,75.03,74.679
3.256,74.766,75.092
3.3345,74.566,75.998
3.4237,75.244,76.025
3.5024,75.443,75.179
3.5699,75.028,74.35
3.6483,74.117,74.425
3.7386,74.251,75.378
3.8172,74.676,75.439
3.8837,75.365,74.715
3.9622,75.387,74.721
4.0534,75.425,75.041
4.1321,74.618,74.656
4.1975,74.139,74.555
4.276,74.022,75.396
4.3682,74.94,75.957
4.4469,75.386,74.986
4.5114,75.564,74.362
4.5898,75.234,75.063
4.683,75.343,75.655
4.7617,74.937,75.036
4.8252,74.655,74.582
4.9037,74.46,75.085
4.9979,75.09,75.611
5.0765,75.184,75.034
5.1391,74.892,74.44
5.2175,74.282,74.774
5.3127,74.593,75.042
5.3914,74.858,75.13
5.4529,75.151,75.321
5.5313,74.989,75.115
5.6275,75.27,75.171
5.7062,75.035,75.462
5.7667,74.868,75.017
5.8452,74.589,74.559
5.9423,75.062,74.769
6.021,75.106,75.257
6.0806,75.062,75.07
6.159,74.723,74.651
6.2572,75.01,74.944


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_350.csv <==
x,qOut,qIn
0.039338,75.218,74.507
0.11769,74.983,74.945
0.19614,74.514,75.722
0.27549,74.823,75.961
0.35416,74.842,75.219
0.43153,74.843,74.474
0.50998,74.578,74.491
0.59031,75.01,75.058
0.66899,75.079,75.415
0.74536,75.182,75.292
0.82382,75.024,75.007
0.90514,75.358,74.678
0.98381,75.038,74.523
1.0592,74.527,75.2
1.1377,73.968,76.018
1.22,74.494,75.183
1.2986,74.958,73.863
1.373,75.4,74.915
1.4515,75.272,76.177
1.5348,75.412,75.889
1.6135,74.901,74.799
1.6869,74.581,74.083
1.7653,74.432,74.254
1.8496,75.132,75.171
1.9283,75.256,75.816
2.0007,74.984,75.44
2.0792,74.442,74.606
2.1644,74.812,74.71
2.2431,75.064,75.631
2.3145,75.134,75.323
2.393,74.661,74.484
2.4793,74.838,74.841
2.5579,74.874,75.495
2.6284,75.201,74.874
2.7068,75.1,74.349
2.7941,75.239,74.909
2.8728,74.617,75.801
2.9422,74.304,75.788
3.0207,74.321,75.15
3.1089,75.24,74.57
3.1876,75.507,74.43
3.256,75.253,74.443
3.3345,74.617,74.554
3.4237,74.849,75.016
3.5024,74.999,75.889
3.5699,75.108,75.966
3.6483,74.753,75.307
3.7386,74.92,74.867
3.8172,74.701,74.842
3.8837,74.65,74.894
3.9622,74.583,75.051
4.0534,75.297,75.298
4.1321,75.525,75.485
4.1975,75.35,75.153
4.276,74.541,74.487
4.3682,74.386,74.366
4.4469,74.193,74.828
4.5114,74.449,75.156
4.5898,74.667,75.322
4.683,75.506,75.273
4.7617,75.695,74.677
4.8252,75.538,74.648
4.9037,74.861,75.407
4.9979,74.862,75.467
5.0765,74.717,74.985
5.1391,74.898,75.12
5.2175,74.918,75.235
5.3127,75.387,74.898
5.3914,75.081,74.821
5.4529,74.598,74.918
5.5313,74.116,74.793
5.6275,74.661,75.117
5.7062,75.012,75.217
5.7667,75.167,74.92
5.8452,74.805,75.25
5.9423,74.99,75.681
6.021,74.845,75.309
6.0806,74.878,74.74
6.159,74.773,74.599
6.2572,75.286,74.6


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_351.csv <==
x,qOut,qIn
0.039338,75.442,75.653
0.11769,75.48,74.5
0.19614,75.027,74.1
0.27549,75.038,74.882
0.35416,74.597,75.657
0.43153,74.333,75.526
0.50998,74.198,74.965
0.59031,75.018,74.588
0.66899,75.458,74.246
0.74536,75.47,74.526
0.82382,74.715,75.568
0.90514,74.553,75.775
0.98381,74.398,75.301
1.0592,74.885,75.327
1.1377,75.227,75.364
1.22,75.77,74.954
1.2986,75.201,74.629
1.373,74.51,74.856
1.4515,74.185,75.072
1.5348,75.038,75.075
1.6135,75.51,74.825
1.6869,75.26,74.616
1.7653,74.348,74.812
1.8496,74.31,75.203
1.9283,74.485,75.002
2.0007,74.975,75.079
2.0792,75.129,75.524
2.1644,75.664,75.174
2.2431,75.489,74.98
2.3145,75.138,75.195
2.393,74.567,74.823
2.4793,74.818,74.597
2.5579,74.83,75.377
2.6284,74.856,75.757
2.7068,74.571,75.101
2.7941,74.886,74.795
2.8728,74.768,75.137
2.9422,74.697,75.008
3.0207,74.497,74.787
3.1089,75.051,74.916
3.1876,75.19,75.135
3.256,75.205,75.064
3.3345,74.855,74.883
3.4237,75.091,75.159
3.5024,74.903,75.293
3.5699,74.752,74.652
3.6483,74.51,74.626
3.7386,75.072,75.581
3.8172,75.248,75.549
3.8837,75.246,74.726
3.9622,74.822,74.775
4.0534,75.006,75.082
4.1321,74.851,74.922
4.1975,74.783,74.668
4.276,74.537,74.668
4.3682,74.994,75.297
4.4469,75.027,75.986
4.5114,75.002,75.636
4.5898,74.673,74.95
4.683,74.984,74.655
4.7617,74.9,75.011
4.8252,74.883,74.821
4.9037,74.726,74.032
4.9979,75.237,74.551
5.0765,75.223,76.082
5.1391,74.989,75.932
5.2175,74.445,74.936
5.3127,74.673,74.776
5.3914,74.68,75.278
5.4529,74.789,75.056
5.5313,74.759,74.419
5.6275,75.42,74.248
5.7062,75.577,75.019
5.7667,75.397,75.933
5.8452,74.67,75.961
5.9423,74.589,74.979
6.021,74.365,73.908
6.0806,74.458,74.256
6.159,74.486,75.565
6.2572,75.221,76.287


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_352.csv <==
x,qOut,qIn
0.039338,75.001,74.983
0.11769,75.384,74.9
0.19614,75.088,75.146
0.27549,75.089,75.679
0.35416,74.606,75.358
0.43153,74.505,74.459
0.50998,74.521,74.206
0.59031,75.217,74.852
0.66899,75.187,75.487
0.74536,74.861,75.155
0.82382,74.454,74.893
0.90514,75.022,75.27
0.98381,75.368,74.933
1.0592,75.339,74.614
1.1377,74.693,75.309
1.22,74.743,75.526
1.2986,74.766,74.541
1.373,75.111,74.453
1.4515,75.066,75.453
1.5348,75.303,75.818
1.6135,74.788,74.853
1.6869,74.433,74.163
1.7653,74.257,74.598
1.8496,74.997,75.492
1.9283,75.248,75.52
2.0007,75.166,75.104
2.0792,74.7,75.195
2.1644,74.961,75.416
2.2431,74.981,75.207
2.3145,74.967,74.953
2.393,74.615,74.702
2.4793,74.934,74.565
2.5579,74.936,75.251
2.6284,75.026,75.771
2.7068,74.786,75.222
2.7941,75.044,74.335
2.8728,74.76,74.065
2.9422,74.596,74.709
3.0207,74.465,75.642
3.1089,75.172,75.821
3.1876,75.417,75.46
3.256,75.411,75.339
3.3345,74.963,75.125
3.4237,75.09,74.769
3.5024,74.836,74.243
3.5699,74.663,74.345
3.6483,74.472,75.242
3.7386,75.094,75.697
3.8172,75.269,75.277
3.8837,75.048,75.163
3.9622,74.297,75.338
4.0534,74.351,75.069
4.1321,74.447,74.764
4.1975,74.916,75.094
4.276,75.187,75.169
4.3682,75.843,74.632
4.4469,75.645,74.293
4.5114,75.052,74.728
4.5898,74.217,75.322
4.683,74.382,75.933
4.7617,74.55,75.685
4.8252,74.863,74.796
4.9037,74.9,74.801
4.9979,75.446,75.059
5.0765,75.374,74.367
5.1391,75.121,74.553
5.2175,74.669,75.888
5.3127,75.002,76.148
5.3914,75.004,74.718
5.4529,74.81,73.98
5.5313,74.238,74.498
5.6275,74.464,75.359
5.7062,74.582,75.742
5.7667,74.969,75.079
5.8452,75.16,74.308
5.9423,75.749,74.718
6.021,75.49,75.722
6.0806,74.844,75.772
6.159,74.109,74.96
6.2572,74.532,74.641


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_353.csv <==
x,qOut,qIn
0.039338,74.665,74.557
0.11769,74.722,74.157
0.19614,74.681,74.593
0.27549,75.319,75.414
0.35416,75.407,75.412
0.43153,75.221,75.183
0.50998,74.636,75.346
0.59031,74.737,75.122
0.66899,74.585,74.679
0.74536,74.529,74.634
0.82382,74.365,74.945
0.90514,75.026,75.653
0.98381,75.357,75.782
1.0592,75.519,74.845
1.1377,75.034,74.358
1.22,74.933,75.054
1.2986,74.445,75.555
1.373,74.389,75.176
1.4515,74.5,74.821
1.5348,75.361,74.498
1.6135,75.551,74.335
1.6869,75.298,74.919
1.7653,74.582,75.596
1.8496,74.666,75.457
1.9283,74.696,74.765
2.0007,74.967,74.648
2.0792,74.963,75.24
2.1644,75.398,75.872
2.2431,75.144,75.378
2.3145,74.848,74.948
2.393,74.557,75.183
2.4793,75.1,74.605
2.5579,75.177,73.922
2.6284,74.853,74.71
2.7068,74.188,75.688
2.7941,74.474,75.609
2.8728,74.786,74.833
2.9422,75.149,74.858
3.0207,74.951,75.383
3.1089,75.131,75.489
3.1876,74.831,74.681
3.256,74.853,74.315
3.3345,74.934,75.148
3.4237,75.608,76.021
3.5024,75.463,75.792
3.5699,74.833,74.345
3.6483,74.021,73.549
3.7386,74.319,74.925
3.8172,74.683,76.16
3.8837,75.039,75.562
3.9622,74.955,74.975
4.0534,75.345,74.996
4.1321,75.228,74.783
4.1975,75.026,74.476
4.276,74.542,74.811
4.3682,74.822,75.22
4.4469,74.859,75.158
4.5114,75.079,74.862
4.5898,75.002,74.901
4.683,75.29,75.37
4.7617,74.811,75.645
4.8252,74.36,75.107
4.9037,74.18,74.693
4.9979,75.1,75.187
5.0765,75.654,75.281
5.1391,75.618,74.307
5.2175,74.823,74.286
5.3127,74.665,75.697
5.3914,74.522,75.795
5.4529,74.731,74.838
5.5313,74.667,74.949
5.6275,75.098,75.244
5.7062,74.964,74.833
5.7667,74.91,74.458
5.8452,74.747,74.597
5.9423,75.287,75.022
6.021,75.32,75.054
6.0806,75.148,75.315
6.159,74.613,75.88
6.2572,74.772,75.538


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_354.csv <==
x,qOut,qIn
0.039338,75.211,74.973
0.11769,75.053,74.575
0.19614,74.553,74.787
0.27549,74.698,75.769
0.35416,74.519,75.89
0.43153,74.647,74.671
0.50998,74.81,74.11
0.59031,75.553,75.016
0.66899,75.473,76.012
0.74536,74.88,75.77
0.82382,74.125,74.852
0.90514,74.501,74.151
0.98381,74.939,74.478
1.0592,75.209,74.859
1.1377,74.825,75.043
1.22,74.924,75.627
1.2986,74.758,75.872
1.373,74.942,75.248
1.4515,74.952,74.522
1.5348,75.392,74.345
1.6135,75.054,74.848
1.6869,74.682,74.985
1.7653,74.476,74.725
1.8496,75.241,75.299
1.9283,75.558,76.317
2.0007,75.235,75.332
2.0792,74.28,73.984
2.1644,74.222,74.645
2.2431,74.399,75.705
2.3145,74.971,75.35
2.393,75.226,74.927
2.4793,75.757,74.901
2.5579,75.414,74.817
2.6284,74.804,74.601
2.7068,74.082,74.788
2.7941,74.406,75.157
2.8728,74.677,75.292
2.9422,75.036,75.26
3.0207,75.064,75.111
3.1089,75.515,75.035
3.1876,75.277,75.045
3.256,74.871,74.896
3.3345,74.422,74.917
3.4237,74.943,75.583
3.5024,75.228,75.715
3.5699,75.243,74.638
3.6483,74.687,74.24
3.7386,74.723,75.019
3.8172,74.557,75.162
3.8837,74.667,74.67
3.9622,74.648,74.661
4.0534,75.242,75.009
4.1321,75.261,75.494
4.1975,75.103,75.648
4.276,74.63,75.431
4.3682,74.898,74.982
4.4469,74.912,74.91
4.5114,75.046,75.192
4.5898,74.928,74.931
4.683,75.315,74.37
4.7617,75.074,74.48
4.8252,74.744,75.354
4.9037,74.322,75.891
4.9979,74.743,75.288
5.0765,74.83,74.699
5.1391,74.816,75.206
5.2175,74.577,75.457
5.3127,75.113,75.088
5.3914,75.326,74.686
5.4529,75.406,74.368
5.5313,75.024,74.568
5.6275,75.139,75.602
5.7062,74.814,76.062
5.7667,74.569,75.171
5.8452,74.249,74.375
5.9423,74.779,74.485
6.021,74.995,74.838
6.0806,75.154,74.918
6.159,74.954,75.238
6.2572,75.314,75.368


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_355.csv <==
x,qOut,qIn
0.039338,75.447,74.805
0.11769,75.181,75.016
0.19614,74.555,74.658
0.27549,74.786,74.972
0.35416,74.944,75.345
0.43153,75.245,75.22
0.50998,75.056,75.321
0.59031,75.138,75.406
0.66899,74.54,74.886
0.74536,74.206,74.705
0.82382,74.163,75.115
0.90514,75.11,75.202
0.98381,75.571,74.542
1.0592,75.577,74.177
1.1377,74.937,74.984
1.22,74.868,76.002
1.2986,74.614,75.167
1.373,74.658,74.164
1.4515,74.608,74.783
1.5348,75.213,75.85
1.6135,75.268,75.869
1.6869,75.192,75.074
1.7653,74.837,74.436
1.8496,75.143,74.475
1.9283,75.036,75.098
2.0007,74.825,75.506
2.0792,74.35,75.35
2.1644,74.659,74.855
2.2431,74.737,74.331
2.3145,74.908,74.395
2.393,74.751,75.343
2.4793,75.111,76.221
2.5579,74.938,75.493
2.6284,74.888,74.617
2.7068,74.82,74.965
2.7941,75.408,75.196
2.8728,75.316,74.445
2.9422,74.844,74.277
3.0207,74.268,75.085
3.1089,74.76,75.639
3.1876,75.179,75.169
3.256,75.265,74.882
3.3345,74.618,75.223
3.4237,74.558,75.241
3.5024,74.458,74.526
3.5699,74.861,74.485
3.6483,75.13,75.339
3.7386,75.774,76.018
3.8172,75.515,75.736
3.8837,74.943,74.709
3.9622,74.237,74.283
4.0534,74.516,75.273
4.1321,74.672,75.491
4.1975,74.834,74.378
4.276,74.747,74.339
4.3682,75.276,75.172
4.4469,75.3,75.433
4.5114,75.064,75.439
4.5898,74.459,75.451
4.683,74.667,75.045
4.7617,74.765,74.516
4.8252,75.057,74.403
4.9037,75.065,74.746
4.9979,75.517,75.072
5.0765,75.286,75.337
5.1391,74.951,75.578
5.2175,74.497,75.331
5.3127,74.84,74.865
5.3914,74.808,74.534
5.4529,74.677,74.981
5.5313,74.429,75.785
5.6275,75.064,75.612
5.7062,75.417,74.774
5.7667,75.464,74.463
5.8452,74.817,74.389
5.9423,74.671,74.6
6.021,74.341,75.344
6.0806,74.465,75.977
6.159,74.603,75.661
6.2572,75.368,74.703


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_356.csv <==
x,qOut,qIn
0.039338,75.294,74.654
0.11769,75.163,74.483
0.19614,74.623,74.932
0.27549,74.741,75.023
0.35416,74.601,74.523
0.43153,74.741,74.572
0.50998,74.84,75.31
0.59031,75.508,75.54
0.66899,75.419,74.97
0.74536,74.873,74.903
0.82382,74.099,75.358
0.90514,74.434,75.917
0.98381,74.885,75.664
1.0592,75.396,74.673
1.1377,75.303,74.435
1.22,75.418,75.153
1.2986,74.848,75.018
1.373,74.46,74.166
1.4515,74.191,74.455
1.5348,74.803,75.606
1.6135,74.959,75.6
1.6869,74.949,74.923
1.7653,74.653,75.012
1.8496,75.072,75.185
1.9283,75.147,74.931
2.0007,75.223,74.892
2.0792,75.06,75.182
2.1644,75.471,75.185
2.2431,75.303,74.362
2.3145,74.915,74.204
2.393,74.297,75.629
2.4793,74.544,76.777
2.5579,74.619,75.077
2.6284,74.768,73.633
2.7068,74.699,74.4
2.7941,75.249,75.141
2.8728,75.275,75.361
2.9422,75.095,75.568
3.0207,74.658,75.202
3.1089,74.998,74.785
3.1876,75.055,74.778
3.256,74.927,75.146
3.3345,74.365,75.411
3.4237,74.584,75.159
3.5024,74.733,74.814
3.5699,75.199,74.691
3.6483,75.255,74.844
3.7386,75.478,75.347
3.8172,74.796,75.394
3.8837,74.272,75.142
3.9622,74.142,75.249
4.0534,75.083,75.344
4.1321,75.519,74.54
4.1975,75.364,74.053
4.276,74.67,74.835
4.3682,74.786,75.596
4.4469,74.904,75.741
4.5114,75.115,75.435
4.5898,74.847,74.785
4.683,75.017,74.631
4.7617,74.723,74.955
4.8252,74.66,74.892
4.9037,74.611,74.756
4.9979,75.312,75.103
5.0765,75.466,75.622
5.1391,75.291,75.411
5.2175,74.613,74.822
5.3127,74.607,74.87
5.3914,74.444,75.081
5.4529,74.616,74.658
5.5313,74.753,74.653
5.6275,75.492,75.313
5.7062,75.527,75.77
5.7667,75.166,75.499
5.8452,74.455,74.844
5.9423,74.611,74.279
6.021,74.69,74.272
6.0806,74.864,75.234
6.159,74.766,76.139
6.2572,75.27,75.709


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_357.csv <==
x,qOut,qIn
0.039338,74.439,75.451
0.11769,74.102,74.971
0.19614,74.056,74.536
0.27549,74.966,75.038
0.35416,75.363,75.571
0.43153,75.401,75.186
0.50998,75.013,74.9
0.59031,75.301,75.342
0.66899,75.306,75.697
0.74536,75.156,74.845
0.82382,74.495,74.068
0.90514,74.488,74.78
0.98381,74.345,75.904
1.0592,74.623,75.457
1.1377,74.769,74.615
1.22,75.37,74.995
1.2986,75.19,75.14
1.373,74.85,74.315
1.4515,74.449,74.592
1.5348,74.977,75.536
1.6135,75.232,75.555
1.6869,75.334,74.83
1.7653,74.986,74.5
1.8496,75.145,75.075
1.9283,74.85,75.566
2.0007,74.636,75.039
2.0792,74.429,74.365
2.1644,75.086,74.527
2.2431,75.341,75.751
2.3145,75.269,76.033
2.393,74.661,75.21
2.4793,74.715,74.702
2.5579,74.626,74.439
2.6284,74.791,74.31
2.7068,74.727,74.98
2.7941,75.193,75.862
2.8728,75.069,75.644
2.9422,74.938,74.817
3.0207,74.642,74.521
3.1089,75.013,74.515
3.1876,74.883,74.993
3.256,74.666,75.728
3.3345,74.428,75.607
3.4237,75.126,74.8
3.5024,75.52,74.724
3.5699,75.471,75.268
3.6483,74.659,75.328
3.7386,74.474,74.947
3.8172,74.333,74.823
3.8837,74.785,75.1
3.9622,75.076,75.159
4.0534,75.639,74.952
4.1321,75.205,74.768
4.1975,74.59,74.867
4.276,74.128,75.315
4.3682,74.803,75.538
4.4469,75.265,75.29
4.5114,75.385,74.74
4.5898,74.917,74.321
4.683,75.015,74.713
4.7617,74.867,75.51
4.8252,74.894,75.515
4.9037,74.712,75.233
4.9979,75.126,75.57
5.0765,75.018,75.495
5.1391,74.852,74.423
5.2175,74.474,73.695
5.3127,74.864,74.256
5.3914,74.944,75.613
5.4529,75.082,75.809
5.5313,74.929,75.145
5.6275,75.25,75.077
5.7062,74.931,75.191
5.7667,74.544,75.312
5.8452,74.187,75.695
5.9423,74.864,74.985
6.021,75.334,73.953
6.0806,75.638,74.314
6.159,75.264,75.019
6.2572,75.134,75.387


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_358.csv <==
x,qOut,qIn
0.039338,74.876,74.996
0.11769,74.765,74.968
0.19614,74.562,74.776
0.27549,75.074,74.371
0.35416,75.078,74.804
0.43153,74.874,75.635
0.50998,74.483,75.75
0.59031,74.955,75.666
0.66899,75.183,75.514
0.74536,75.175,74.881
0.82382,74.628,74.367
0.90514,74.736,74.529
0.98381,74.703,74.574
1.0592,74.975,74.812
1.1377,74.973,75.626
1.22,75.334,75.914
1.2986,74.926,74.906
1.373,74.48,73.961
1.4515,74.083,74.487
1.5348,74.706,75.695
1.6135,75.098,75.906
1.6869,75.46,75.167
1.7653,75.418,74.447
1.8496,75.68,74.499
1.9283,75.142,75.182
2.0007,74.433,75.423
2.0792,73.869,75.367
2.1644,74.514,75.355
2.2431,75.074,75.181
2.3145,75.414,74.878
2.393,75.046,74.615
2.4793,75.017,74.654
2.5579,74.572,75.024
2.6284,74.542,74.829
2.7068,74.667,74.482
2.7941,75.456,75.051
2.8728,75.45,76.14
2.9422,74.955,75.86
3.0207,74.258,74.889
3.1089,74.647,74.876
3.1876,75.076,74.817
3.256,75.417,74.289
3.3345,75.151,74.825
3.4237,75.252,75.602
3.5024,74.877,75.453
3.5699,74.663,74.814
3.6483,74.331,74.488
3.7386,74.71,74.833
3.8172,74.651,75.52
3.8837,74.667,75.47
3.9622,74.656,74.862
4.0534,75.423,74.513
4.1321,75.688,74.813
4.1975,75.494,75.427
4.276,74.69,75.62
4.3682,74.606,75.168
4.4469,74.523,74.573
4.5114,74.815,74.482
4.5898,74.848,74.823
4.683,75.283,75.45
4.7617,74.992,75.397
4.8252,74.72,74.866
4.9037,74.485,75.246
4.9979,75.086,75.726
5.0765,75.207,75.02
5.1391,74.982,74.536
5.2175,74.444,74.837
5.3127,74.795,74.973
5.3914,75.053,75.304
5.4529,75.257,75.553
5.5313,74.883,74.787
5.6275,74.936,74.265
5.7062,74.603,75.143
5.7667,74.601,75.918
5.8452,74.6,75.437
5.9423,75.288,74.369
6.021,75.379,74.468
6.0806,75.28,75.265
6.159,74.847,75.425
6.2572,75.055,75.192


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_359.csv <==
x,qOut,qIn
0.039338,74.906,74.529
0.11769,74.824,74.722
0.19614,74.501,75.203
0.27549,75.04,75.394
0.35416,75.399,74.974
0.43153,75.633,74.687
0.50998,75.09,74.744
0.59031,74.827,75.366
0.66899,74.199,76.087
0.74536,74.256,75.58
0.82382,74.626,74.629
0.90514,75.658,74.578
0.98381,75.765,74.288
1.0592,75.207,74.069
1.1377,74.287,75.232
1.22,74.422,76.14
1.2986,74.711,75.257
1.373,75.061,74.639
1.4515,74.857,75.345
1.5348,75.029,75.761
1.6135,74.713,74.782
1.6869,74.686,74.422
1.7653,74.777,75.147
1.8496,75.58,75.441
1.9283,75.663,75.114
2.0007,75.12,74.596
2.0792,74.136,74.321
2.1644,74.182,74.893
2.2431,74.445,75.409
2.3145,74.931,75.347
2.393,75.031,75.249
2.4793,75.533,75.167
2.5579,75.395,75.017
2.6284,75.154,74.951
2.7068,74.692,75.226
2.7941,74.991,75.335
2.8728,74.971,74.528
2.9422,74.965,74.459
3.0207,74.672,75.604
3.1089,74.953,75.993
3.1876,74.74,74.541
3.256,74.561,73.865
3.3345,74.359,74.916
3.4237,75.012,75.849
3.5024,75.277,75.47
3.5699,75.295,74.666
3.6483,74.886,74.611
3.7386,75.112,75.397
3.8172,75.028,75.434
3.8837,74.94,74.71
3.9622,74.577,74.53
4.0534,74.932,74.941
4.1321,74.981,75.443
4.1975,75.07,75.407
4.276,74.772,75.173
4.3682,74.98,75.197
4.4469,74.717,74.813
4.5114,74.667,74.331
4.5898,74.607,74.7
4.683,75.237,75.385
4.7617,75.255,75.447
4.8252,75.051,75.171
4.9037,74.626,74.876
4.9979,74.963,74.626
5.0765,74.949,74.902
5.1391,74.799,75.215
5.2175,74.467,75.149
5.3127,74.998,74.795
5.3914,75.29,74.766
5.4529,75.371,75.769
5.5313,74.825,76.421
5.6275,74.791,75.341
5.7062,74.518,74.111
5.7667,74.639,74.21
5.8452,74.699,74.622
5.9423,75.315,75.273
6.021,75.218,75.9
6.0806,74.925,75.643
6.159,74.47,74.928
6.2572,74.842,74.515


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_360.csv <==
x,qOut,qIn
0.039338,75.222,74.901
0.11769,75.45,74.868
0.19614,75.064,75.064
0.27549,75.042,75.301
0.35416,74.572,75.102
0.43153,74.492,74.864
0.50998,74.566,75.038
0.59031,75.352,75.262
0.66899,75.412,74.881
0.74536,75.029,74.646
0.82382,74.361,75.189
0.90514,74.646,75.351
0.98381,74.889,74.851
1.0592,75.113,74.878
1.1377,74.867,75.03
1.22,75.11,74.845
1.2986,74.919,74.953
1.373,74.857,75.56
1.4515,74.666,75.713
1.5348,75.148,75.179
1.6135,75.119,74.324
1.6869,74.968,74.526
1.7653,74.57,75.698
1.8496,74.915,75.932
1.9283,74.935,74.661
2.0007,74.957,74.026
2.0792,74.704,74.621
2.1644,75.043,75.645
2.2431,74.89,75.825
2.3145,74.711,74.866
2.393,74.464,74.216
2.4793,75.072,74.755
2.5579,75.327,75.532
2.6284,75.296,75.63
2.7068,74.757,75.364
2.7941,74.896,74.932
2.8728,74.878,75.051
2.9422,75.051,75.053
3.0207,74.83,74.339
3.1089,75.03,74.151
3.1876,74.672,75.257
3.256,74.607,75.567
3.3345,74.636,74.787
3.4237,75.321,74.87
3.5024,75.248,76.072
3.5699,74.803,76.239
3.6483,74.283,75.194
3.7386,74.849,74.251
3.8172,75.333,74.234
3.8837,75.551,74.398
3.9622,75.057,74.762
4.0534,74.965,75.727
4.1321,74.551,75.989
4.1975,74.457,75.001
4.276,74.306,74.441
4.3682,74.846,74.786
4.4469,74.876,74.683
4.5114,74.906,74.616
4.5898,74.865,75.375
4.683,75.575,75.503
4.7617,75.769,75.085
4.8252,75.409,75.126
4.9037,74.38,74.976
4.9979,74.173,74.762
5.0765,74.173,74.855
5.1391,74.722,75.402
5.2175,75.087,75.793
5.3127,75.754,75.461
5.3914,75.469,74.815
5.4529,74.847,74.385
5.5313,74.143,74.481
5.6275,74.512,75.357
5.7062,74.817,75.526
5.7667,75.083,75.119
5.8452,74.951,75.1
5.9423,75.295,74.689
6.021,75.088,74.587
6.0806,74.782,75.153
6.159,74.366,75.41
6.2572,74.89,75.203


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_361.csv <==
x,qOut,qIn
0.039338,74.882,75.246
0.11769,75.146,74.857
0.19614,74.928,74.344
0.27549,75.107,74.879
0.35416,74.747,75.635
0.43153,74.541,75.448
0.50998,74.427,75.179
0.59031,75.212,75.148
0.66899,75.571,74.945
0.74536,75.538,74.752
0.82382,74.845,75.269
0.90514,74.738,75.875
0.98381,74.506,74.94
1.0592,74.677,73.708
1.1377,74.675,74.174
1.22,75.128,75.856
1.2986,74.857,76.284
1.373,74.595,74.8
1.4515,74.41,73.935
1.5348,75.136,74.878
1.6135,75.436,75.92
1.6869,75.336,75.053
1.7653,74.756,74.177
1.8496,74.939,74.909
1.9283,75.026,76.092
2.0007,75.191,75.642
2.0792,74.827,74.699
2.1644,74.871,74.755
2.2431,74.476,74.67
2.3145,74.502,74.121
2.393,74.638,74.738
2.4793,75.411,75.742
2.5579,75.4,75.588
2.6284,75.02,75.241
2.7068,74.447,75.155
2.7941,74.787,74.837
2.8728,74.938,74.704
2.9422,74.962,74.538
3.0207,74.717,74.651
3.1089,75.217,75.651
3.1876,75.393,75.661
3.256,75.28,74.867
3.3345,74.546,75.087
3.4237,74.454,75.384
3.5024,74.308,74.886
3.5699,74.622,74.509
3.6483,74.85,74.681
3.7386,75.584,75.117
3.8172,75.555,75.462
3.8837,75.179,75.44
3.9622,74.448,75.003
4.0534,74.554,74.76
4.1321,74.567,75.277
4.1975,74.777,75.551
4.276,74.799,75.156
4.3682,75.407,74.878
4.4469,75.431,74.64
4.5114,75.235,74.187
4.5898,74.671,74.428
4.683,74.803,75.465
4.7617,74.67,76.017
4.8252,74.697,75.317
4.9037,74.615,74.638
4.9979,75.204,74.817
5.0765,75.251,74.929
5.1391,75.075,74.848
5.2175,74.66,75.192
5.3127,75.072,75.431
5.3914,75.244,75.047
5.4529,75.219,74.597
5.5313,74.589,74.709
5.6275,74.517,75.056
5.7062,74.268,75.284
5.7667,74.498,75.71
5.8452,74.751,75.794
5.9423,75.56,75.043
6.021,75.561,74.388
6.0806,75.126,74.496
6.159,74.407,74.917
6.2572,74.654,75.205


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_362.csv <==
x,qOut,qIn
0.039338,75.075,75.447
0.11769,75.061,74.558
0.19614,74.842,74.923
0.27549,75.205,75.614
0.35416,74.984,75.229
0.43153,74.632,74.585
0.50998,74.207,74.252
0.59031,74.713,74.256
0.66899,74.975,75.101
0.74536,75.096,75.925
0.82382,74.81,75.762
0.90514,75.13,75.298
0.98381,75.092,74.848
1.0592,75.077,74.413
1.1377,74.793,74.532
1.22,75.156,75.086
1.2986,75.102,75.381
1.373,75.097,75.365
1.4515,74.829,75.395
1.5348,75.062,75.044
1.6135,74.676,74.394
1.6869,74.26,74.989
1.7653,73.955,75.924
1.8496,74.754,75.603
1.9283,75.363,74.071
2.0007,75.717,73.646
2.0792,75.28,74.9
2.1644,75.101,76.02
2.2431,74.493,75.844
2.3145,74.379,75.297
2.393,74.485,74.968
2.4793,75.333,75.026
2.5579,75.456,75.196
2.6284,75.152,74.539
2.7068,74.55,73.89
2.7941,74.866,74.877
2.8728,75.104,76.168
2.9422,75.24,75.375
3.0207,74.722,74.395
3.1089,74.635,74.776
3.1876,74.262,75.366
3.256,74.412,75.046
3.3345,74.708,74.805
3.4237,75.667,75.269
3.5024,75.849,75.556
3.5699,75.506,74.863
3.6483,74.653,74.706
3.7386,74.57,75.416
3.8172,74.435,75.096
3.8837,74.551,74.083
3.9622,74.554,74.483
4.0534,75.209,75.766
4.1321,75.309,75.98
4.1975,75.131,74.933
4.276,74.591,74.203
4.3682,74.833,74.692
4.4469,74.908,75.526
4.5114,75.039,75.551
4.5898,74.843,75.287
4.683,75.225,75.122
4.7617,75.157,74.841
4.8252,75.042,74.583
4.9037,74.575,74.687
4.9979,74.754,75.165
5.0765,74.616,75.346
5.1391,74.749,74.839
5.2175,74.811,74.886
5.3127,75.41,75.541
5.3914,75.25,75.469
5.4529,74.799,74.734
5.5313,74.304,74.4
5.6275,74.873,74.63
5.7062,75.314,75.121
5.7667,75.475,75.07
5.8452,74.952,74.869
5.9423,74.907,75.284
6.021,74.616,75.428
6.0806,74.653,74.863
6.159,74.565,74.829
6.2572,75.096,75.609


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_363.csv <==
x,qOut,qIn
0.039338,75.208,74.364
0.11769,75.55,74.529
0.19614,75.335,75.336
0.27549,75.397,75.812
0.35416,74.812,75.466
0.43153,74.452,75.004
0.50998,74.329,74.977
0.59031,75.105,75.036
0.66899,75.315,74.251
0.74536,75.043,74.167
0.82382,74.397,75.377
0.90514,74.665,76.019
0.98381,74.923,75.787
1.0592,75.15,75.154
1.1377,74.777,74.363
1.22,74.849,74.49
1.2986,74.586,75.027
1.373,74.735,75.301
1.4515,74.917,75.644
1.5348,75.659,75.344
1.6135,75.576,74.511
1.6869,75.019,74.203
1.7653,74.159,74.803
1.8496,74.312,75.855
1.9283,74.53,75.433
2.0007,74.977,74.409
2.0792,75.159,74.83
2.1644,75.695,75.714
2.2431,75.382,75.229
2.3145,74.745,74.247
2.393,74.135,74.329
2.4793,74.704,75.25
2.5579,75.232,75.81
2.6284,75.446,75.567
2.7068,74.897,75.143
2.7941,74.803,74.975
2.8728,74.516,74.903
2.9422,74.662,74.634
3.0207,74.722,74.736
3.1089,75.334,75.254
3.1876,75.261,75.575
3.256,75.067,75.04
3.3345,74.642,74.335
3.4237,74.899,74.721
3.5024,74.736,75.656
3.5699,74.595,75.244
3.6483,74.461,74.349
3.7386,75.211,74.894
3.8172,75.569,75.682
3.8837,75.51,74.971
3.9622,74.809,74.705
4.0534,74.746,75.223
4.1321,74.603,74.729
4.1975,74.8,74.265
4.276,74.774,75.31
4.3682,75.224,76.277
4.4469,75.017,75.537
4.5114,74.79,74.627
4.5898,74.471,74.765
4.683,74.944,75.286
4.7617,75.01,75.097
4.8252,74.947,74.278
4.9037,74.646,74.214
4.9979,75.076,75.064
5.0765,75.14,75.3
5.1391,75.016,74.995
5.2175,74.484,75.479
5.3127,74.687,76.106
5.3914,74.727,75.394
5.4529,75.009,74.394
5.5313,75.069,74.265
5.6275,75.595,74.766
5.7062,75.404,75.548
5.7667,75.024,75.664
5.8452,74.47,74.903
5.9423,74.72,74.33
6.021,74.657,74.621
6.0806,74.531,75.296
6.159,74.241,75.596
6.2572,74.833,75.089


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_364.csv <==
x,qOut,qIn
0.039338,75.064,75.422
0.11769,74.399,75.189
0.19614,73.987,75.181
0.27549,74.664,75.191
0.35416,74.997,74.918
0.43153,75.014,74.585
0.50998,74.668,74.772
0.59031,75.056,75.387
0.66899,75.176,75.555
0.74536,75.207,75.066
0.82382,74.839,74.764
0.90514,75.044,74.933
0.98381,74.856,74.703
1.0592,74.744,74.228
1.1377,74.531,74.778
1.22,75.101,76.051
1.2986,75.273,76.37
1.373,75.258,75.195
1.4515,74.772,74.063
1.5348,74.877,74.146
1.6135,74.685,74.836
1.6869,74.723,75.135
1.7653,74.705,75.213
1.8496,75.341,75.41
1.9283,75.362,75.584
2.0007,75.028,75.006
2.0792,74.279,74.542
2.1644,74.371,75.223
2.2431,74.437,75.164
2.3145,74.854,74.186
2.393,75.144,74.712
2.4793,75.817,75.947
2.5579,75.545,75.241
2.6284,74.766,74.193
2.7068,73.919,74.932
2.7941,74.323,75.875
2.8728,74.858,75.628
2.9422,75.296,74.839
3.0207,75.154,74.393
3.1089,75.394,74.703
3.1876,75.132,75.473
3.256,74.898,75.391
3.3345,74.492,74.61
3.4237,74.847,74.416
3.5024,74.861,75.325
3.5699,74.901,75.868
3.6483,74.675,75.293
3.7386,75.074,74.497
3.8172,75.025,74.792
3.8837,75.014,75.055
3.9622,74.825,74.91
4.0534,75.256,75.311
4.1321,75.126,75.607
4.1975,74.857,75.072
4.276,74.453,74.354
4.3682,74.877,74.212
4.4469,74.968,75.108
4.5114,74.884,75.665
4.5898,74.538,75.422
4.683,74.996,74.772
4.7617,75.212,74.528
4.8252,75.247,75.142
4.9037,74.705,75.782
4.9979,74.751,76.045
5.0765,74.617,75.571
5.1391,74.896,74.441
5.2175,74.995,73.982
5.3127,75.441,74.775
5.3914,75.004,75.134
5.4529,74.469,74.697
5.5313,74.111,74.772
5.6275,74.838,75.196
5.7062,75.272,75.553
5.7667,75.269,75.274
5.8452,74.649,74.791
5.9423,74.744,75.124
6.021,74.817,75.471
6.0806,75.263,74.779
6.159,75.383,74.454
6.2572,75.703,75.112


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_365.csv <==
x,qOut,qIn
0.039338,74.662,75.001
0.11769,74.852,74.512
0.19614,74.925,74.575
0.27549,75.501,74.931
0.35416,75.317,75.538
0.43153,74.862,75.531
0.50998,74.301,74.86
0.59031,74.728,74.963
0.66899,74.999,75.763
0.74536,75.137,75.425
0.82382,74.841,74.34
0.90514,75.125,74.208
0.98381,75.038,75.904
1.0592,74.957,76.098
1.1377,74.569,74.33
1.22,74.809,73.88
1.2986,74.661,75.403
1.373,74.625,76.037
1.4515,74.479,75.633
1.5348,75.075,74.951
1.6135,75.23,74.206
1.6869,75.269,74.042
1.7653,74.94,74.886
1.8496,75.179,75.814
1.9283,74.967,75.362
2.0007,74.818,74.584
2.0792,74.596,74.877
2.1644,75.099,75.399
2.2431,75.092,75.244
2.3145,74.83,75.029
2.393,74.391,74.979
2.4793,74.913,75.229
2.5579,75.314,75.266
2.6284,75.475,74.824
2.7068,74.846,74.652
2.7941,74.645,74.848
2.8728,74.279,75.335
2.9422,74.537,75.255
3.0207,74.786,74.87
3.1089,75.48,74.982
3.1876,75.288,74.934
3.256,74.908,74.462
3.3345,74.495,74.578
3.4237,75.006,75.604
3.5024,75.201,76.439
3.5699,75.182,75.852
3.6483,74.779,74.759
3.7386,75.009,74.266
3.8172,74.885,74.216
3.8837,74.753,74.275
3.9622,74.47,74.944
4.0534,74.982,75.911
4.1321,75.155,75.691
4.1975,75.146,74.722
4.276,74.613,74.686
4.3682,74.654,75.333
4.4469,74.443,75.32
4.5114,74.607,74.876
4.5898,74.88,74.817
4.683,75.808,75.049
4.7617,75.946,75.12
4.8252,75.307,74.99
4.9037,74.113,75.027
4.9979,74.007,75.231
5.0765,74.304,74.86
5.1391,74.944,74.32
5.2175,75.132,74.896
5.3127,75.58,75.923
5.3914,75.271,75.638
5.4529,74.946,74.863
5.5313,74.581,74.688
5.6275,75.04,74.673
5.7062,75.083,75.067
5.7667,74.935,75.341
5.8452,74.539,74.97
5.9423,74.941,74.99
6.021,75.077,75.432
6.0806,75.08,75.071
6.159,74.613,74.725
6.2572,74.763,75.056


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_366.csv <==
x,qOut,qIn
0.039338,75.046,75.273
0.11769,75.129,74.565
0.19614,74.873,74.546
0.27549,75.165,74.96
0.35416,74.97,75.108
0.43153,74.794,75.656
0.50998,74.448,76.15
0.59031,74.812,75.353
0.66899,74.757,73.553
0.74536,74.678,73.67
0.82382,74.463,75.58
0.90514,75.053,76.499
0.98381,75.288,75.427
1.0592,75.377,74.392
1.1377,74.985,74.227
1.22,75.063,74.712
1.2986,74.682,75.203
1.373,74.445,75.249
1.4515,74.329,75.08
1.5348,75.169,75.212
1.6135,75.631,75.786
1.6869,75.585,75.595
1.7653,74.685,74.711
1.8496,74.389,74.71
1.9283,74.203,74.698
2.0007,74.747,74.38
2.0792,75.162,74.974
2.1644,75.764,75.344
2.2431,75.226,74.91
2.3145,74.491,75.209
2.393,73.996,75.695
2.4793,74.693,75.098
2.5579,75.161,74.809
2.6284,75.296,75.172
2.7068,75.001,74.998
2.7941,75.346,74.905
2.8728,75.344,74.887
2.9422,75.134,75.127
3.0207,74.497,75.628
3.1089,74.59,75.198
3.1876,74.541,74.227
3.256,74.705,74.277
3.3345,74.647,75.117
3.4237,75.188,75.685
3.5024,75.214,75.224
3.5699,75.179,75.015
3.6483,74.842,75.252
3.7386,75.11,75.118
3.8172,74.925,74.817
3.8837,74.757,75.132
3.9622,74.507,75.601
4.0534,75.065,75.241
4.1321,75.233,74.21
4.1975,75.161,74.087
4.276,74.584,74.958
4.3682,74.643,75.764
4.4469,74.502,75.599
4.5114,74.689,75.107
4.5898,74.791,75.026
4.683,75.44,75.157
4.7617,75.364,75.037
4.8252,75.018,74.841
4.9037,74.538,74.848
4.9979,74.991,75.088
5.0765,75.235,75.172
5.1391,75.215,74.985
5.2175,74.588,75.069
5.3127,74.557,75.448
5.3914,74.382,75.415
5.4529,74.618,74.744
5.5313,74.796,74.362
5.6275,75.527,75.038
5.7062,75.523,75.402
5.7667,75.213,74.537
5.8452,74.634,74.193
5.9423,74.881,75.071
6.021,74.913,75.768
6.0806,74.897,75.254
6.159,74.581,74.909
6.2572,74.971,75.324


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_367.csv <==
x,qOut,qIn
0.039338,74.473,74.486
0.11769,74.674,74.059
0.19614,74.884,74.734
0.27549,75.655,75.613
0.35416,75.615,75.863
0.43153,75.111,75.32
0.50998,74.339,74.503
0.59031,74.512,74.306
0.66899,74.622,74.62
0.74536,74.691,74.919
0.82382,74.466,75.462
0.90514,75.017,75.615
0.98381,75.334,75.133
1.0592,75.586,74.809
1.1377,75.155,75.09
1.22,75.027,75.613
1.2986,74.456,75.055
1.373,74.454,74.354
1.4515,74.713,74.78
1.5348,75.597,75.2
1.6135,75.536,75.023
1.6869,74.864,75.054
1.7653,74.02,75.149
1.8496,74.365,75.087
1.9283,74.85,75.018
2.0007,75.251,74.738
2.0792,75.069,74.571
2.1644,75.306,75.122
2.2431,75.103,75.551
2.3145,75.028,75.389
2.393,74.764,75.405
2.4793,75.1,75.083
2.5579,74.894,74.027
2.6284,74.673,74.185
2.7068,74.387,75.711
2.7941,74.946,76.254
2.8728,75.142,74.751
2.9422,75.151,74.076
3.0207,74.716,75.045
3.1089,74.864,75.766
3.1876,74.664,75.128
3.256,74.631,74.821
3.3345,74.599,75.217
3.4237,75.33,75.28
3.5024,75.526,75.01
3.5699,75.265,74.912
3.6483,74.472,74.618
3.7386,74.505,74.8
3.8172,74.598,75.898
3.8837,75.002,75.73
3.9622,75.026,74.506
4.0534,75.369,74.212
4.1321,74.987,74.749
4.1975,74.701,75.033
4.276,74.502,74.965
4.3682,75.164,74.859
4.4469,75.342,75.534
4.5114,75.215,75.887
4.5898,74.683,75.206
4.683,74.847,74.618
4.7617,74.756,74.957
4.8252,74.776,75.391
4.9037,74.68,75.256
4.9979,75.261,74.877
5.0765,75.298,74.556
5.1391,74.995,74.348
5.2175,74.31,74.918
5.3127,74.473,75.768
5.3914,74.581,75.757
5.4529,74.853,75.334
5.5313,74.847,74.978
5.6275,75.375,74.545
5.7062,75.339,74.48
5.7667,75.159,74.89
5.8452,74.722,74.979
5.9423,75.049,74.794
6.021,75.085,74.94
6.0806,75.041,75.533
6.159,74.541,76.065
6.2572,74.641,75.711


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_368.csv <==
x,qOut,qIn
0.039338,74.825,76.064
0.11769,75.117,75.874
0.19614,75.01,75.073
0.27549,75.246,74.638
0.35416,74.811,74.333
0.43153,74.481,74.176
0.50998,74.244,74.836
0.59031,74.948,75.899
0.66899,75.28,76.074
0.74536,75.359,75.015
0.82382,74.866,74.5
0.90514,74.867,75.126
0.98381,74.534,75.314
1.0592,74.519,74.572
1.1377,74.623,74.23
1.22,75.5,74.979
1.2986,75.752,75.69
1.373,75.409,75.302
1.4515,74.419,74.918
1.5348,74.256,74.861
1.6135,74.269,75.189
1.6869,74.748,75.498
1.7653,75.028,75.265
1.8496,75.704,74.735
1.9283,75.569,74.432
2.0007,75.165,74.792
2.0792,74.522,75.342
2.1644,74.714,75.361
2.2431,74.689,74.908
2.3145,74.71,74.853
2.393,74.552,75.225
2.4793,75.095,75.334
2.5579,75.19,75.03
2.6284,75.11,74.98
2.7068,74.737,74.847
2.7941,75.095,74.558
2.8728,75.145,74.816
2.9422,75.062,75.293
3.0207,74.56,75.542
3.1089,74.74,75.783
3.1876,74.706,75.569
3.256,74.876,74.764
3.3345,74.779,74.287
3.4237,75.196,74.614
3.5024,75.035,75.084
3.5699,74.924,75.067
3.6483,74.716,74.962
3.7386,75.173,74.864
3.8172,75.055,74.744
3.8837,74.705,75.014
3.9622,74.187,75.475
4.0534,74.643,75.4
4.1321,74.994,75.133
4.1975,75.389,74.797
4.276,75.327,74.686
4.3682,75.559,75.797
4.4469,75.05,76.435
4.5114,74.545,74.677
4.5898,74.176,73.25
4.683,74.79,74.536
4.7617,75.032,76.032
4.8252,74.943,75.253
4.9037,74.472,74.583
4.9979,74.8,74.937
5.0765,74.989,75.157
5.1391,75.172,74.983
5.2175,74.866,75.046
5.3127,75.068,75.301
5.3914,74.894,75.467
5.4529,75.029,74.839
5.5313,75.044,74.227
5.6275,75.479,74.646
5.7062,75.05,75.335
5.7667,74.469,75.435
5.8452,74.087,75.307
5.9423,74.834,74.971
6.021,75.313,74.967
6.0806,75.307,74.884
6.159,74.68,74.427
6.2572,74.768,74.956


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_369.csv <==
x,qOut,qIn
0.039338,74.84,75.394
0.11769,74.603,74.879
0.19614,74.41,74.468
0.27549,75.107,74.629
0.35416,75.397,75.237
0.43153,75.269,75.289
0.50998,74.53,74.793
0.59031,74.502,75.063
0.66899,74.47,76.163
0.74536,74.831,75.826
0.82382,74.978,74.224
0.90514,75.538,73.557
0.98381,75.331,74.706
1.0592,74.985,75.607
1.1377,74.537,75.735
1.22,74.921,75.609
1.2986,74.949,75.046
1.373,74.811,74.363
1.4515,74.366,74.459
1.5348,74.699,75.371
1.6135,74.809,75.612
1.6869,75.058,74.836
1.7653,75.102,74.845
1.8496,75.587,75.466
1.9283,75.28,75.004
2.0007,74.577,74.44
2.0792,73.826,74.901
2.1644,74.329,75.432
2.2431,74.972,74.778
2.3145,75.561,74.699
2.393,75.39,75.768
2.4793,75.368,76.138
2.5579,74.734,74.78
2.6284,74.494,73.631
2.7068,74.474,74.145
2.7941,75.245,75.515
2.8728,75.349,76.055
2.9422,75.129,75.262
3.0207,74.642,74.424
3.1089,74.929,74.779
3.1876,74.92,75.561
3.256,74.784,75.057
3.3345,74.414,74.539
3.4237,74.9,75.227
3.5024,75.201,75.318
3.5699,75.439,74.585
3.6483,75.026,74.876
3.7386,74.928,75.38
3.8172,74.369,75.096
3.8837,74.297,75.051
3.9622,74.468,75.394
4.0534,75.386,75.533
4.1321,75.546,75.236
4.1975,75.212,74.476
4.276,74.541,74.146
4.3682,74.776,74.806
4.4469,74.946,75.118
4.5114,75.077,74.702
4.5898,74.774,74.811
4.683,75.029,75.579
4.7617,74.908,75.572
4.8252,74.856,74.944
4.9037,74.602,75.053
4.9979,75.074,75.496
5.0765,75.179,75.35
5.1391,75.281,74.781
5.2175,74.989,74.471
5.3127,75.142,74.74
5.3914,74.729,75.495
5.4529,74.415,75.631
5.5313,74.138,75.137
5.6275,74.743,74.852
5.7062,74.961,74.362
5.7667,75.033,74.317
5.8452,74.787,75.216
5.9423,75.213,75.757
6.021,75.267,75.581
6.0806,75.276,75.045
6.159,74.938,74.633
6.2572,75.137,75.038


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_370.csv <==
x,qOut,qIn
0.039338,75.395,75.229
0.11769,75.12,74.769
0.19614,74.655,74.85
0.27549,74.971,75.43
0.35416,74.944,75.245
0.43153,74.768,74.672
0.50998,74.314,74.65
0.59031,74.669,75.175
0.66899,74.826,75.333
0.74536,75.029,74.679
0.82382,74.9,74.563
0.90514,75.31,75.572
0.98381,75.207,75.812
1.0592,75.041,74.893
1.1377,74.643,74.468
1.22,74.974,74.339
1.2986,74.961,74.363
1.373,74.952,75.429
1.4515,74.693,76.5
1.5348,75.075,75.947
1.6135,75.01,74.343
1.6869,74.889,74.203
1.7653,74.508,75.029
1.8496,74.84,75.535
1.9283,74.835,75.487
2.0007,74.956,74.835
2.0792,74.929,74.358
2.1644,75.406,74.883
2.2431,75.128,75.762
2.3145,74.497,75.446
2.393,73.857,74.341
2.4793,74.462,74.061
2.5579,75.153,74.977
2.6284,75.704,75.258
2.7068,75.426,75.131
2.7941,75.322,75.486
2.8728,74.711,75.842
2.9422,74.598,75.393
3.0207,74.623,74.588
3.1089,75.271,74.186
3.1876,75.118,74.813
3.256,74.791,75.494
3.3345,74.482,75.3
3.4237,75.053,74.835
3.5024,75.178,75.425
3.5699,74.847,75.672
3.6483,74.142,74.69
3.7386,74.403,74.216
3.8172,74.73,75.164
3.8837,75.21,75.679
3.9622,75.287,75.33
4.0534,75.682,74.905
4.1321,75.32,74.516
4.1975,74.779,74.608
4.276,74.171,75.397
4.3682,74.586,75.723
4.4469,74.879,75.318
4.5114,75.161,75.048
4.5898,75.031,74.734
4.683,75.336,74.543
4.7617,75.055,74.546
4.8252,74.739,74.583
4.9037,74.389,75.102
4.9979,74.947,75.825
5.0765,75.2,75.71
5.1391,75.224,75.071
5.2175,74.704,74.833
5.3127,74.785,75.031
5.3914,74.65,75.28
5.4529,74.861,75.073
5.5313,74.98,74.631
5.6275,75.564,74.53
5.7062,75.316,74.856
5.7667,74.727,75.09
5.8452,74.019,75.124
5.9423,74.374,75.217
6.021,74.691,75.408
6.0806,75.039,75.278
6.159,75.037,74.904
6.2572,75.516,75.009


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_371.csv <==
x,qOut,qIn
0.039338,75.039,75.488
0.11769,74.538,75.724
0.19614,74.224,75.413
0.27549,75.005,74.922
0.35416,75.494,74.906
0.43153,75.43,74.791
0.50998,74.584,74.682
0.59031,74.429,75.086
0.66899,74.401,74.668
0.74536,74.936,74.563
0.82382,75.189,75.818
0.90514,75.609,76.098
0.98381,75.012,74.847
1.0592,74.398,74.2
1.1377,74.106,74.419
1.22,74.975,75.101
1.2986,75.515,75.543
1.373,75.572,75.392
1.4515,74.972,75.28
1.5348,74.931,75.475
1.6135,74.691,75.393
1.6869,74.617,74.653
1.7653,74.358,74.078
1.8496,74.849,74.348
1.9283,75.015,74.772
2.0007,75.253,75.107
2.0792,75.069,75.517
2.1644,75.237,75.46
2.2431,74.748,75.013
2.3145,74.411,75.212
2.393,74.248,75.678
2.4793,75.057,75.329
2.5579,75.453,74.538
2.6284,75.579,74.654
2.7068,75.16,75.257
2.7941,75.156,75.33
2.8728,74.658,74.918
2.9422,74.273,74.695
3.0207,73.972,74.874
3.1089,74.643,75.611
3.1876,75.008,75.518
3.256,75.211,74.616
3.3345,74.993,74.472
3.4237,75.347,75.307
3.5024,75.291,75.592
3.5699,75.193,74.43
3.6483,74.786,73.875
3.7386,75.021,75.146
3.8172,74.881,76.069
3.8837,74.825,75.004
3.9622,74.581,74.464
4.0534,75.007,75.477
4.1321,74.978,75.435
4.1975,74.943,74.38
4.276,74.717,74.65
4.3682,75.164,75.474
4.4469,75.135,75.525
4.5114,74.982,74.971
4.5898,74.56,74.808
4.683,74.831,75.005
4.7617,74.733,74.786
4.8252,74.648,74.583
4.9037,74.456,75.028
4.9979,75.067,75.725
5.0765,75.293,75.734
5.1391,75.29,74.856
5.2175,74.817,74.239
5.3127,74.958,74.604
5.3914,74.816,75.44
5.4529,74.831,75.703
5.5313,74.709,75.385
5.6275,75.243,74.935
5.7062,75.246,74.222
5.7667,75.004,74.157
5.8452,74.398,75.321
5.9423,74.602,76.216
6.021,74.696,75.536
6.0806,75.034,74.368
6.159,75.078,74.158
6.2572,75.463,74.828


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_372.csv <==
x,qOut,qIn
0.039338,74.861,75.706
0.11769,75.134,75.445
0.19614,75.237,74.879
0.27549,75.754,74.599
0.35416,75.395,74.907
0.43153,74.591,74.934
0.50998,73.777,74.878
0.59031,74.251,75.477
0.66899,74.862,75.557
0.74536,75.402,74.778
0.82382,75.285,74.546
0.90514,75.404,74.762
0.98381,74.907,75.034
1.0592,74.616,75.454
1.1377,74.49,75.493
1.22,75.228,74.778
1.2986,75.42,74.571
1.373,75.165,75.033
1.4515,74.455,74.932
1.5348,74.583,74.914
1.6135,74.699,75.928
1.6869,75.029,75.89
1.7653,75.013,74.75
1.8496,75.367,74.356
1.9283,75.011,75.01
2.0007,74.621,75.383
2.0792,74.286,75.13
2.1644,74.922,74.8
2.2431,75.248,74.704
2.3145,75.267,75.31
2.393,74.701,75.843
2.4793,74.725,75.103
2.5579,74.56,74.078
2.6284,74.736,74.249
2.7068,74.838,75.064
2.7941,75.506,75.778
2.8728,75.464,75.48
2.9422,75.13,74.535
3.0207,74.552,74.324
3.1089,74.822,75.307
3.1876,74.887,76.17
3.256,74.902,75.313
3.3345,74.64,74.208
3.4237,75.084,74.701
3.5024,75.185,75.751
3.5699,75.126,75.242
3.6483,74.56,74.438
3.7386,74.621,74.654
3.8172,74.495,75.107
3.8837,74.742,74.825
3.9622,74.817,74.883
4.0534,75.327,75.627
4.1321,75.072,75.513
4.1975,74.79,74.589
4.276,74.567,74.453
4.3682,75.206,75.169
4.4469,75.357,75.628
4.5114,75.135,75.343
4.5898,74.604,75.203
4.683,74.905,75.347
4.7617,75.02,74.881
4.8252,74.957,74.397
4.9037,74.447,74.583
4.9979,74.67,74.808
5.0765,74.766,74.911
5.1391,75.067,75.015
5.2175,75.001,75.186
5.3127,75.314,75.806
5.3914,74.963,75.993
5.4529,74.677,75.188
5.5313,74.455,74.38
5.6275,75.142,73.991
5.7062,75.433,74.519
5.7667,75.433,75.277
5.8452,74.9,75.388
5.9423,74.919,75.529
6.021,74.628,75.524
6.0806,74.503,74.744
6.159,74.235,74.347
6.2572,74.727,75.038


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_373.csv <==
x,qOut,qIn
0.039338,75.038,74.994
0.11769,74.896,74.821
0.19614,74.536,75.317
0.27549,74.963,75.722
0.35416,75.103,74.966
0.43153,75.2,74.3
0.50998,74.843,74.914
0.59031,74.988,76.154
0.66899,74.71,76.403
0.74536,74.7,74.959
0.82382,74.706,73.547
0.90514,75.331,73.841
0.98381,75.222,75.031
1.0592,74.747,75.154
1.1377,74.153,74.992
1.22,74.63,75.664
1.2986,75.066,76.037
1.373,75.33,75.039
1.4515,74.918,74.31
1.5348,74.949,74.534
1.6135,74.689,74.945
1.6869,74.908,75.086
1.7653,75.146,75.381
1.8496,75.765,75.52
1.9283,75.316,75.039
2.0007,74.395,74.926
2.0792,73.602,75.091
2.1644,74.192,74.803
2.2431,74.892,74.792
2.3145,75.426,75.334
2.393,75.37,75.367
2.4793,75.615,75.223
2.5579,75.221,75.051
2.6284,74.725,74.454
2.7068,74.179,74.571
2.7941,74.641,75.495
2.8728,74.953,75.552
2.9422,75.235,74.703
3.0207,75.075,74.171
3.1089,75.337,74.621
3.1876,75.031,75.916
3.256,74.729,75.854
3.3345,74.378,74.617
3.4237,74.913,74.483
3.5024,75.135,75.412
3.5699,75.209,75.583
3.6483,74.805,75.256
3.7386,74.955,74.859
3.8172,74.76,74.465
3.8837,74.792,74.542
3.9622,74.678,75.024
4.0534,75.112,75.441
4.1321,74.89,75.426
4.1975,74.623,75.287
4.276,74.391,75.237
4.3682,75.057,74.978
4.4469,75.314,75.097
4.5114,75.208,75.204
4.5898,74.71,74.723
4.683,75.005,74.537
4.7617,75.153,74.912
4.8252,75.204,75.25
4.9037,74.688,75.214
4.9979,74.711,74.812
5.0765,74.498,75.023
5.1391,74.683,75.443
5.2175,74.792,75.112
5.3127,75.455,74.661
5.3914,75.411,74.925
5.4529,75.179,75.396
5.5313,74.725,75.341
5.6275,75.011,75.143
5.7062,74.929,75.109
5.7667,74.767,74.646
5.8452,74.397,74.443
5.9423,74.811,75.342
6.021,74.919,75.847
6.0806,74.984,74.966
6.159,74.741,74.306
6.2572,75.11,74.701


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_374.csv <==
x,qOut,qIn
0.039338,75.061,75.284
0.11769,75.236,75.33
0.19614,75.03,75.538
0.27549,75.433,75.213
0.35416,75.407,74.61
0.43153,75.166,74.615
0.50998,74.543,74.968
0.59031,74.649,75.038
0.66899,74.554,75.003
0.74536,74.623,75.396
0.82382,74.505,75.701
0.90514,75.02,75.078
0.98381,75.033,74.261
1.0592,74.957,74.432
1.1377,74.683,75.083
1.22,75.184,75.482
1.2986,75.344,74.924
1.373,75.352,74.747
1.4515,74.872,75.381
1.5348,74.925,75.712
1.6135,74.627,75.126
1.6869,74.562,74.493
1.7653,74.5,74.563
1.8496,75.198,75.243
1.9283,75.378,75.451
2.0007,75.256,74.819
2.0792,74.653,74.688
2.1644,74.716,75.508
2.2431,74.584,75.556
2.3145,74.678,74.399
2.393,74.606,74.012
2.4793,75.157,75.053
2.5579,75.178,76.01
2.6284,75.136,75.385
2.7068,74.829,74.823
2.7941,75.137,75.266
2.8728,74.963,74.944
2.9422,74.747,74.27
3.0207,74.426,74.859
3.1089,74.946,75.554
3.1876,75.135,75.196
3.256,75.191,74.998
3.3345,74.817,75.44
3.4237,74.973,75.486
3.5024,74.703,74.821
3.5699,74.551,74.32
3.6483,74.423,74.509
3.7386,75.155,75.448
3.8172,75.464,75.955
3.8837,75.433,74.965
3.9622,74.827,73.788
4.0534,74.824,74.253
4.1321,74.631,75.996
4.1975,74.691,76.088
4.276,74.636,75.046
4.3682,75.258,74.655
4.4469,75.377,74.184
4.5114,75.3,74.267
4.5898,74.739,75.739
4.683,74.791,76.452
4.7617,74.596,75.415
4.8252,74.756,74.371
4.9037,74.799,74.273
4.9979,75.276,74.816
5.0765,74.918,74.979
5.1391,74.435,74.79
5.2175,74.17,75.133
5.3127,75.034,75.896
5.3914,75.608,75.636
5.4529,75.513,74.817
5.5313,74.56,74.978
5.6275,74.344,75.349
5.7062,74.385,74.65
5.7667,75.049,74.225
5.8452,75.4,74.741
5.9423,75.84,75.108
6.021,75.18,75.156
6.0806,74.433,75.021
6.159,73.949,74.935
6.2572,74.633,75.227


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_375.csv <==
x,qOut,qIn
0.039338,74.91,75.568
0.11769,75.304,75.172
0.19614,75.263,74.555
0.27549,75.507,74.851
0.35416,74.986,75.244
0.43153,74.438,74.687
0.50998,74.096,74.422
0.59031,74.883,75.091
0.66899,75.425,75.534
0.74536,75.553,75.412
0.82382,74.921,75.402
0.90514,74.792,75.093
0.98381,74.525,74.369
1.0592,74.724,74.419
1.1377,74.845,75.347
1.22,75.461,75.724
1.2986,75.304,75.371
1.373,74.959,74.904
1.4515,74.449,74.381
1.5348,74.75,74.779
1.6135,74.732,75.534
1.6869,74.685,75.386
1.7653,74.535,75.106
1.8496,75.197,75.011
1.9283,75.47,74.639
2.0007,75.367,74.813
2.0792,74.659,75.348
2.1644,74.639,74.918
2.2431,74.58,74.057
2.3145,74.911,74.886
2.393,74.99,76.368
2.4793,75.423,76.225
2.5579,75.053,74.305
2.6284,74.659,73.882
2.7068,74.36,75.144
2.7941,75.016,75.424
2.8728,75.288,74.589
2.9422,75.236,74.669
3.0207,74.749,75.346
3.1089,74.924,75.783
3.1876,74.824,75.415
3.256,74.691,75.178
3.3345,74.296,75.346
3.4237,74.722,75.256
3.5024,74.968,74.91
3.5699,75.322,74.392
3.6483,75.195,74.054
3.7386,75.349,74.813
3.8172,74.809,75.902
3.8837,74.457,75.595
3.9622,74.253,74.692
4.0534,74.92,74.605
4.1321,75.081,74.816
4.1975,75.035,74.864
4.276,74.793,75.514
4.3682,75.348,75.76
4.4469,75.554,74.996
4.5114,75.469,74.704
4.5898,74.788,74.961
4.683,74.664,75.156
4.7617,74.324,75.263
4.8252,74.365,75.003
4.9037,74.47,74.579
4.9979,75.274,74.565
5.0765,75.428,74.837
5.1391,75.137,75.095
5.2175,74.433,75.436
5.3127,74.625,75.64
5.3914,74.842,75.498
5.4529,75.206,74.987
5.5313,75.099,74.407
5.6275,75.342,74.275
5.7062,74.98,75.173
5.7667,74.783,75.983
5.8452,74.598,75.661
5.9423,75.123,74.903
6.021,75.045,74.457
6.0806,74.699,74.572
6.159,74.158,75.131
6.2572,74.582,75.434


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_376.csv <==
x,qOut,qIn
0.039338,74.643,75.42
0.11769,74.783,75.404
0.19614,74.74,74.941
0.27549,75.239,75.344
0.35416,75.091,75.422
0.43153,74.74,74.728
0.50998,74.298,74.777
0.59031,74.865,75.362
0.66899,75.29,75.191
0.74536,75.539,74.622
0.82382,75.114,74.923
0.90514,75.047,75.351
0.98381,74.571,74.778
1.0592,74.429,74.41
1.1377,74.341,74.901
1.22,75.034,75.661
1.2986,75.215,76.059
1.373,75.242,75.282
1.4515,74.917,74.299
1.5348,75.192,74.351
1.6135,75.044,74.783
1.6869,74.901,74.732
1.7653,74.603,74.89
1.8496,75.045,75.613
1.9283,75.076,75.909
2.0007,74.968,75.112
2.0792,74.495,74.578
2.1644,74.709,74.828
2.2431,74.658,75.116
2.3145,74.835,75.067
2.393,74.937,75.146
2.4793,75.585,75.306
2.5579,75.465,75.319
2.6284,74.876,75.329
2.7068,74.046,75.031
2.7941,74.294,74.274
2.8728,74.634,74.102
2.9422,75.064,74.987
3.0207,75.094,75.5
3.1089,75.532,75.128
3.1876,75.333,75.091
3.256,74.987,75.192
3.3345,74.453,75.169
3.4237,74.787,75.646
3.5024,74.91,75.736
3.5699,75.087,74.657
3.6483,74.994,73.904
3.7386,75.405,74.427
3.8172,75.181,75.757
3.8837,74.71,76.045
3.9622,74.075,75.126
4.0534,74.431,74.51
4.1321,74.72,74.657
4.1975,75.002,74.712
4.276,74.816,75.206
4.3682,75.149,75.958
4.4469,75.079,75.032
4.5114,75.212,73.891
4.5898,75.104,74.611
4.683,75.373,75.775
4.7617,74.843,75.546
4.8252,74.33,74.769
4.9037,74.129,74.8
4.9979,75.043,75.467
5.0765,75.574,75.223
5.1391,75.467,74.187
5.2175,74.643,74.281
5.3127,74.583,75.553
5.3914,74.653,75.955
5.4529,75.066,74.829
5.5313,75.026,74.057
5.6275,75.249,74.776
5.7062,74.771,75.601
5.7667,74.537,75.424
5.8452,74.474,75.282
5.9423,75.251,75.348
6.021,75.446,75.054
6.0806,75.244,74.529
6.159,74.598,74.421
6.2572,74.695,74.736


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_377.csv <==
x,qOut,qIn
0.039338,75.251,74.725
0.11769,75.171,74.619
0.19614,74.545,74.808
0.27549,74.647,74.777
0.35416,74.701,75.139
0.43153,75.039,75.801
0.50998,75.005,75.626
0.59031,75.287,74.803
0.66899,74.836,74.757
0.74536,74.48,75.24
0.82382,74.27,75.223
0.90514,75.026,75.075
0.98381,75.386,74.689
1.0592,75.432,74.441
1.1377,74.907,74.715
1.22,74.901,74.864
1.2986,74.58,75.455
1.373,74.503,76.057
1.4515,74.439,75.447
1.5348,75.156,74.642
1.6135,75.379,74.642
1.6869,75.325,74.873
1.7653,74.828,75.073
1.8496,75.008,75.374
1.9283,74.955,75.39
2.0007,75.005,75.186
2.0792,74.685,75.25
2.1644,74.847,74.992
2.2431,74.508,74.233
2.3145,74.4,73.851
2.393,74.415,74.505
2.4793,75.275,76.072
2.5579,75.6,76.375
2.6284,75.491,75.013
2.7068,74.797,74.372
2.7941,74.759,75.056
2.8728,74.603,75.731
2.9422,74.754,75.327
3.0207,74.827,74.389
3.1089,75.501,74.301
3.1876,75.513,75.396
3.256,75.1,75.397
3.3345,74.206,74.678
3.4237,74.168,74.881
3.5024,74.201,75.529
3.5699,74.65,75.092
3.6483,74.96,74.565
3.7386,75.716,75.03
3.8172,75.653,75.394
3.8837,75.249,74.97
3.9622,74.659,74.739
4.0534,74.965,74.666
4.1321,75.05,74.598
4.1975,74.928,75.138
4.276,74.437,75.838
4.3682,74.733,75.764
4.4469,74.88,75.271
4.5114,75.074,74.708
4.5898,74.839,74.275
4.683,75.099,74.961
4.7617,74.904,75.882
4.8252,74.859,75.258
4.9037,74.7,74.297
4.9979,75.164,74.606
5.0765,75.032,75.714
5.1391,74.691,75.622
5.2175,74.181,74.802
5.3127,74.639,74.656
5.3914,74.997,74.804
5.4529,75.392,74.752
5.5313,75.26,75.163
5.6275,75.417,75.59
5.7062,74.921,75.333
5.7667,74.629,74.522
5.8452,74.474,74.308
5.9423,75.123,75.012
6.021,75.172,75.344
6.0806,74.921,75.272
6.159,74.513,75.442
6.2572,75.005,75.272


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_378.csv <==
x,qOut,qIn
0.039338,74.967,75.409
0.11769,74.795,75.467
0.19614,74.626,75.7
0.27549,75.19,75.558
0.35416,75.184,73.963
0.43153,74.911,73.51
0.50998,74.408,75.133
0.59031,74.78,76.156
0.66899,74.964,75.281
0.74536,75.098,74.335
0.82382,74.814,74.488
0.90514,75.043,75.4
0.98381,74.813,76.028
1.0592,74.659,75.454
1.1377,74.511,74.702
1.22,75.242,75.297
1.2986,75.592,75.376
1.373,75.528,73.88
1.4515,74.722,73.638
1.5348,74.51,75.272
1.6135,74.286,76.137
1.6869,74.637,75.351
1.7653,74.849,74.829
1.8496,75.414,74.94
1.9283,75.087,74.992
2.0007,74.674,74.507
2.0792,74.405,74.416
2.1644,75.185,75.104
2.2431,75.646,75.508
2.3145,75.641,75.35
2.393,74.867,75.445
2.4793,74.599,75.422
2.5579,74.207,74.668
2.6284,74.297,74.446
2.7068,74.458,75.095
2.7941,75.329,75.563
2.8728,75.572,75.488
2.9422,75.418,74.951
3.0207,74.708,74.54
3.1089,74.656,74.833
3.1876,74.47,75.174
3.256,74.559,75.018
3.3345,74.55,74.865
3.4237,75.237,74.876
3.5024,75.43,74.968
3.5699,75.41,75.338
3.6483,74.878,75.705
3.7386,74.929,75.349
3.8172,74.718,74.225
3.8837,74.823,73.967
3.9622,74.818,75.069
4.0534,75.344,75.81
4.1321,75.154,75.489
4.1975,74.825,75.268
4.276,74.421,75.003
4.3682,74.867,74.773
4.4469,74.956,75.278
4.5114,74.841,75.387
4.5898,74.49,74.712
4.683,74.987,74.518
4.7617,75.269,74.769
4.8252,75.349,74.929
4.9037,74.763,75.232
4.9979,74.672,75.586
5.0765,74.374,75.407
5.1391,74.585,74.624
5.2175,74.806,74.452
5.3127,75.557,75.417
5.3914,75.486,75.724
5.4529,75.118,74.797
5.5313,74.605,74.488
5.6275,74.969,74.94
5.7062,75.049,75.263
5.7667,74.872,74.974
5.8452,74.326,74.809
5.9423,74.614,75.24
6.021,74.818,75.243
6.0806,75.135,74.711
6.159,75.012,74.702
6.2572,75.281,75.129


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_379.csv <==
x,qOut,qIn
0.039338,75.341,74.96
0.11769,75.257,75.162
0.19614,74.81,75.837
0.27549,75.01,75.876
0.35416,74.869,74.885
0.43153,74.776,74.301
0.50998,74.536,74.564
0.59031,75.074,75.009
0.66899,75.249,75.157
0.74536,75.282,75.387
0.82382,74.826,75.62
0.90514,74.868,75.452
0.98381,74.518,74.231
1.0592,74.364,73.743
1.1377,74.2,75.263
1.22,74.892,76.707
1.2986,75.223,75.767
1.373,75.488,74.415
1.4515,75.238,74.293
1.5348,75.294,74.678
1.6135,74.705,74.957
1.6869,74.313,75.101
1.7653,74.203,75.327
1.8496,75.115,75.189
1.9283,75.581,74.416
2.0007,75.503,74.671
2.0792,74.67,75.819
2.1644,74.493,76.2
2.2431,74.371,74.911
2.3145,74.84,74.015
2.393,75.204,74.639
2.4793,75.833,75.47
2.5579,75.378,74.967
2.6284,74.592,74.332
2.7068,74.002,74.798
2.7941,74.659,75.547
2.8728,75.188,75.825
2.9422,75.235,75.483
3.0207,74.628,74.835
3.1089,74.733,74.751
3.1876,74.84,74.993
3.256,75.21,74.827
3.3345,75.155,74.84
3.4237,75.393,75.103
3.5024,74.92,74.967
3.5699,74.58,74.946
3.6483,74.288,75.339
3.7386,74.818,75.119
3.8172,74.875,74.643
3.8837,74.845,74.836
3.9622,74.707,75.239
4.0534,75.337,75.687
4.1321,75.508,75.163
4.1975,75.3,74.334
4.276,74.631,74.857
4.3682,74.723,75.774
4.4469,74.706,75.366
4.5114,74.817,74.703
4.5898,74.652,74.868
4.683,75.083,75.166
4.7617,75.051,74.745
4.8252,74.953,74.469
4.9037,74.563,74.796
4.9979,74.887,75.212
5.0765,74.915,75.626
5.1391,75.036,75.569
5.2175,74.859,74.949
5.3127,75.202,74.789
5.3914,74.995,75.332
5.4529,74.845,75.308
5.5313,74.659,74.605
5.6275,75.227,74.462
5.7062,75.274,75.629
5.7667,75.018,75.817
5.8452,74.417,74.89
5.9423,74.611,74.862
6.021,74.639,75.057
6.0806,74.768,74.441
6.159,74.689,74.37
6.2572,75.258,74.848


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_380.csv <==
x,qOut,qIn
0.039338,74.892,74.334
0.11769,74.705,74.387
0.19614,74.424,75.15
0.27549,74.939,76.131
0.35416,75.063,75.813
0.43153,75.088,74.81
0.50998,74.763,74.665
0.59031,75.002,74.892
0.66899,74.775,74.922
0.74536,74.603,75.266
0.82382,74.486,75.669
0.90514,75.242,75.287
0.98381,75.546,74.588
1.0592,75.286,74.516
1.1377,74.346,74.544
1.22,74.229,74.792
1.2986,74.315,75.537
1.373,74.917,75.594
1.4515,75.27,75.023
1.5348,75.862,74.965
1.6135,75.473,75.353
1.6869,74.815,75.277
1.7653,74.223,74.921
1.8496,74.787,74.756
1.9283,75.246,74.641
2.0007,75.432,74.689
2.0792,74.92,75.351
2.1644,74.83,75.762
2.2431,74.438,75.034
2.3145,74.432,74.363
2.393,74.46,74.936
2.4793,75.19,75.728
2.5579,75.312,74.912
2.6284,75.224,73.742
2.7068,74.855,74.088
2.7941,75.18,75.811
2.8728,75.122,76.615
2.9422,74.911,75.452
3.0207,74.41,74.549
3.1089,74.713,75.12
3.1876,74.826,75.266
3.256,75.007,74.468
3.3345,74.855,74.632
3.4237,75.239,75.248
3.5024,75.117,74.934
3.5699,74.962,74.475
3.6483,74.488,74.883
3.7386,74.635,75.804
3.8172,74.406,75.91
3.8837,74.443,74.747
3.9622,74.605,74.055
4.0534,75.558,74.875
4.1321,75.887,75.284
4.1975,75.637,75.003
4.276,74.822,75.359
4.3682,74.786,75.275
4.4469,74.752,74.67
4.5114,74.827,74.669
4.5898,74.491,75.057
4.683,74.754,75.356
4.7617,74.716,75.037
4.8252,74.962,74.91
4.9037,75.009,75.357
4.9979,75.47,75.602
5.0765,75.137,75.103
5.1391,74.657,74.445
5.2175,74.229,74.554
5.3127,74.836,75.294
5.3914,75.204,75.253
5.4529,75.282,74.744
5.5313,74.801,74.883
5.6275,74.896,75.211
5.7062,74.743,75.479
5.7667,74.782,75.048
5.8452,74.642,74.157
5.9423,75.153,74.582
6.021,75.183,76.015
6.0806,75.171,75.916
6.159,74.85,74.906
6.2572,75.109,74.42


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_381.csv <==
x,qOut,qIn
0.039338,74.935,75.011
0.11769,74.926,74.477
0.19614,74.642,74.382
0.27549,74.938,75.385
0.35416,74.774,75.995
0.43153,74.754,75.262
0.50998,74.669,74.453
0.59031,75.29,74.496
0.66899,75.374,75.019
0.74536,75.215,75.315
0.82382,74.737,75.366
0.90514,75.004,75.292
0.98381,75.007,75.072
1.0592,74.967,74.614
1.1377,74.519,74.801
1.22,74.676,75.528
1.2986,74.518,75.159
1.373,74.655,74.475
1.4515,74.765,74.991
1.5348,75.448,75.82
1.6135,75.372,75.279
1.6869,74.905,74.107
1.7653,74.266,74.201
1.8496,74.667,75.576
1.9283,75.035,76.018
2.0007,75.303,75.034
2.0792,75.007,74.332
2.1644,75.149,74.409
2.2431,74.874,74.813
2.3145,74.77,75.151
2.393,74.564,75.585
2.4793,75.079,75.789
2.5579,75.134,75.357
2.6284,75.117,74.806
2.7068,74.739,74.729
2.7941,74.931,74.883
2.8728,74.689,74.716
2.9422,74.646,74.757
3.0207,74.653,75.293
3.1089,75.344,75.681
3.1876,75.335,74.983
3.256,74.83,74.406
3.3345,74.075,74.992
3.4237,74.421,75.539
3.5024,74.882,75.423
3.5699,75.397,75.161
3.6483,75.372,74.805
3.7386,75.604,74.866
3.8172,75.136,75.432
3.8837,74.663,74.917
3.9622,74.21,74.189
4.0534,74.723,74.852
4.1321,74.974,75.056
4.1975,75.13,74.281
4.276,74.858,74.867
4.3682,75.107,76.517
4.4469,74.91,76.498
4.5114,74.835,74.775
4.5898,74.691,73.822
4.683,75.251,74.183
4.7617,75.266,75.161
4.8252,75.054,75.542
4.9037,74.597,75.145
4.9979,74.911,74.879
5.0765,74.917,75.205
5.1391,74.755,75.286
5.2175,74.209,75.01
5.3127,74.457,74.759
5.3914,74.599,74.949
5.4529,75.067,75.11
5.5313,75.344,74.846
5.6275,75.911,74.799
5.7062,75.467,75.647
5.7667,74.621,75.743
5.8452,73.904,75.023
5.9423,74.492,74.809
6.021,75.093,75.122
6.0806,75.377,75.162
6.159,74.994,74.889
6.2572,75.102,74.865


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_382.csv <==
x,qOut,qIn
0.039338,75.367,74.001
0.11769,75.243,74.226
0.19614,74.545,75.389
0.27549,74.483,76.252
0.35416,74.3,75.749
0.43153,74.559,74.558
0.50998,74.811,74.233
0.59031,75.613,75.117
0.66899,75.622,75.529
0.74536,75.202,74.904
0.82382,74.523,74.654
0.90514,74.794,74.905
0.98381,74.995,75.25
1.0592,75.056,75.504
1.1377,74.536,75.478
1.22,74.606,74.828
1.2986,74.509,74.187
1.373,74.856,74.415
1.4515,75.075,74.965
1.5348,75.675,75.226
1.6135,75.366,75.297
1.6869,74.842,75.36
1.7653,74.361,75.274
1.8496,74.87,75.003
1.9283,75.067,74.848
2.0007,74.952,74.971
2.0792,74.55,75.35
2.1644,75.001,75.811
2.2431,75.273,75.364
2.3145,75.284,74.627
2.393,74.621,74.511
2.4793,74.521,74.617
2.5579,74.307,74.941
2.6284,74.55,75.169
2.7068,74.711,75.007
2.7941,75.412,74.996
2.8728,75.404,75.426
2.9422,75.145,75.598
3.0207,74.589,75.177
3.1089,74.858,74.835
3.1876,74.954,74.921
3.256,75.186,74.587
3.3345,75.103,74.369
3.4237,75.42,75.116
3.5024,75.023,75.681
3.5699,74.566,75.438
3.6483,74.153,75.219
3.7386,74.708,74.913
3.8172,74.961,74.725
3.8837,75.019,74.748
3.9622,74.751,74.877
4.0534,75.194,75.32
4.1321,75.315,75.827
4.1975,75.284,75.187
4.276,74.739,74.052
4.3682,74.747,74.403
4.4469,74.464,75.499
4.5114,74.498,75.34
4.5898,74.561,75.041
4.683,75.344,75.195
4.7617,75.531,75.14
4.8252,75.33,74.882
4.9037,74.622,74.953
4.9979,74.656,75.023
5.0765,74.613,75.095
5.1391,74.882,75.438
5.2175,74.932,75.489
5.3127,75.398,75.103
5.3914,75.094,74.056
5.4529,74.648,73.935
5.5313,74.209,75.283
5.6275,74.787,75.74
5.7062,75.146,75.149
5.7667,75.312,75.542
5.8452,74.961,75.706
5.9423,75.109,74.734
6.021,74.86,74.223
6.0806,74.735,75.096
6.159,74.566,75.839
6.2572,75.187,75.212


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_383.csv <==
x,qOut,qIn
0.039338,74.884,75.832
0.11769,75.52,75.789
0.19614,75.519,75.216
0.27549,75.658,74.647
0.35416,75.037,74.445
0.43153,74.544,74.616
0.50998,74.194,74.945
0.59031,74.809,75.143
0.66899,75.051,75.221
0.74536,75.195,75.432
0.82382,74.97,75.534
0.90514,75.196,75.266
0.98381,74.807,75.116
1.0592,74.427,75.399
1.1377,74.224,75.226
1.22,75.06,74.365
1.2986,75.546,74.224
1.373,75.491,74.904
1.4515,74.688,75.15
1.5348,74.528,75.08
1.6135,74.395,75.275
1.6869,74.677,75.214
1.7653,74.745,74.805
1.8496,75.314,74.96
1.9283,75.258,75.717
2.0007,75.199,75.327
2.0792,74.986,74.39
2.1644,75.411,74.642
2.2431,75.266,75.328
2.3145,74.846,75.403
2.393,74.178,75.485
2.4793,74.435,75.222
2.5579,74.615,74.448
2.6284,74.886,74.223
2.7068,74.791,74.885
2.7941,75.186,75.605
2.8728,75.044,75.74
2.9422,74.957,75.005
3.0207,74.758,74.361
3.1089,75.22,75.067
3.1876,75.117,75.721
3.256,74.806,74.889
3.3345,74.396,74.473
3.4237,74.951,75.288
3.5024,75.312,75.201
3.5699,75.391,74.406
3.6483,74.78,74.646
3.7386,74.692,75.336
3.8172,74.442,75.86
3.8837,74.662,75.324
3.9622,74.811,74.478
4.0534,75.45,74.819
4.1321,75.296,75.159
4.1975,74.94,74.801
4.276,74.5,74.716
4.3682,74.967,75.057
4.4469,75.145,75.41
4.5114,75.101,75.004
4.5898,74.612,74.621
4.683,74.783,75.176
4.7617,74.709,75.989
4.8252,74.801,75.57
4.9037,74.746,74.53
4.9979,75.315,73.914
5.0765,75.313,74.314
5.1391,75.055,75.429
5.2175,74.488,76.216
5.3127,74.738,75.824
5.3914,74.82,74.906
5.4529,74.946,74.643
5.5313,74.688,74.793
5.6275,74.974,74.926
5.7062,74.831,74.988
5.7667,74.889,74.963
5.8452,74.912,74.942
5.9423,75.507,75.484
6.021,75.332,75.833
6.0806,74.682,74.679
6.159,73.883,73.794
6.2572,74.296,74.633


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_384.csv <==
x,qOut,qIn
0.039338,74.956,75.339
0.11769,74.987,74.996
0.19614,74.566,74.633
0.27549,74.795,74.884
0.35416,74.799,74.611
0.43153,75.039,74.414
0.50998,74.973,75.467
0.59031,75.31,76.151
0.66899,74.955,75.366
0.74536,74.677,74.989
0.82382,74.473,75.205
0.90514,75.113,74.831
0.98381,75.254,73.998
1.0592,75.099,74.49
1.1377,74.65,76.011
1.22,74.965,76.525
1.2986,74.993,75.34
1.373,74.856,74.167
1.4515,74.331,73.991
1.5348,74.565,74.843
1.6135,74.649,75.118
1.6869,74.976,74.674
1.7653,75.138,75.19
1.8496,75.757,75.939
1.9283,75.577,75.004
2.0007,74.929,74.152
2.0792,74.034,74.926
2.1644,74.275,75.952
2.2431,74.692,75.542
2.3145,75.327,74.448
2.393,75.464,74.181
2.4793,75.695,74.868
2.5579,74.969,75.436
2.6284,74.25,75.428
2.7068,73.884,75.292
2.7941,74.715,75.284
2.8728,75.253,75.086
2.9422,75.37,74.796
3.0207,74.873,74.882
3.1089,74.966,74.944
3.1876,74.852,74.849
3.256,74.971,74.947
3.3345,74.877,74.966
3.4237,75.256,74.802
3.5024,74.943,75.209
3.5699,74.553,75.51
3.6483,74.215,75.157
3.7386,74.895,74.824
3.8172,75.321,75.06
3.8837,75.475,75.517
3.9622,75.042,75.454
4.0534,75.112,75.027
4.1321,74.854,74.505
4.1975,74.765,74.138
4.276,74.499,74.539
4.3682,74.888,75.57
4.4469,74.815,76.099
4.5114,74.781,75.174
4.5898,74.601,74.41
4.683,75.114,75.114
4.7617,75.146,75.732
4.8252,75.018,75.089
4.9037,74.671,74.599
4.9979,75.125,74.853
5.0765,75.288,74.885
5.1391,75.248,74.902
5.2175,74.624,75.341
5.3127,74.571,75.156
5.3914,74.333,74.476
5.4529,74.558,74.576
5.5313,74.764,75.413
5.6275,75.512,76.025
5.7062,75.477,75.065
5.7667,75.168,74.155
5.8452,74.69,74.773
5.9423,75.054,75.428
6.021,75.11,75.383
6.0806,74.956,75.138
6.159,74.496,74.821
6.2572,74.83,74.966


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_385.csv <==
x,qOut,qIn
0.039338,74.814,75.515
0.11769,75.154,75.034
0.19614,75.119,75.157
0.27549,75.386,75.279
0.35416,74.884,74.71
0.43153,74.457,74.575
0.50998,74.257,74.951
0.59031,75.075,75.387
0.66899,75.473,75.423
0.74536,75.391,74.798
0.82382,74.707,74.422
0.90514,74.708,75.003
0.98381,74.636,75.516
1.0592,74.82,74.851
1.1377,74.797,74.399
1.22,75.338,75.077
1.2986,75.306,75.946
1.373,75.119,75.838
1.4515,74.611,75.014
1.5348,74.827,74.311
1.6135,74.779,74.366
1.6869,74.856,74.945
1.7653,74.709,75.471
1.8496,75.14,75.225
1.9283,75.024,74.722
2.0007,74.86,74.679
2.0792,74.509,74.711
2.1644,74.877,75.13
2.2431,74.835,76.003
2.3145,74.798,75.957
2.393,74.702,75.062
2.4793,75.372,74.754
2.5579,75.538,74.86
2.6284,75.211,74.739
2.7068,74.392,74.861
2.7941,74.475,74.996
2.8728,74.668,74.794
2.9422,75.053,74.58
3.0207,74.885,75.181
3.1089,75.014,76.347
3.1876,74.581,75.761
3.256,74.51,73.94
3.3345,74.622,73.81
3.4237,75.517,75.266
3.5024,75.747,75.252
3.5699,75.49,74.231
3.6483,74.767,74.854
3.7386,74.809,76.161
3.8172,74.739,75.871
3.8837,74.724,74.822
3.9622,74.378,74.461
4.0534,74.731,74.712
4.1321,74.826,75.085
4.1975,75.142,75.121
4.276,75.166,75.275
4.3682,75.516,75.574
4.4469,75.034,75.258
4.5114,74.468,74.486
4.5898,74.014,74.319
4.683,74.615,74.981
4.7617,74.96,75.411
4.8252,75.168,75.132
4.9037,75.052,74.908
4.9979,75.474,75.103
5.0765,75.322,74.842
5.1391,74.877,74.501
5.2175,74.243,75.275
5.3127,74.637,76.031
5.3914,75.015,75.478
5.4529,75.376,74.439
5.5313,75.134,74.153
5.6275,75.192,74.856
5.7062,74.699,75.671
5.7667,74.466,75.658
5.8452,74.366,75.08
5.9423,75.095,74.638
6.021,75.282,74.937
6.0806,75.105,75.007
6.159,74.497,74.7
6.2572,74.693,75.225


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_386.csv <==
x,qOut,qIn
0.039338,75.125,74.888
0.11769,74.551,75.014
0.19614,74.186,75.137
0.27549,75.013,75.149
0.35416,75.623,74.876
0.43153,75.559,74.642
0.50998,74.592,74.894
0.59031,74.308,75.376
0.66899,74.259,75.412
0.74536,74.808,74.962
0.82382,75.078,75.02
0.90514,75.615,75.457
0.98381,75.28,75.173
1.0592,74.902,74.444
1.1377,74.528,74.422
1.22,75.026,75.216
1.2986,75.127,75.31
1.373,75.026,74.633
1.4515,74.593,74.646
1.5348,74.863,75.4
1.6135,74.83,75.781
1.6869,74.838,75.21
1.7653,74.662,74.739
1.8496,75.184,74.942
1.9283,75.265,74.954
2.0007,75.193,74.888
2.0792,74.756,75.204
2.1644,74.956,75.035
2.2431,74.806,74.676
2.3145,74.722,74.989
2.393,74.453,75.269
2.4793,74.887,75.062
2.5579,74.905,75.097
2.6284,74.919,75.445
2.7068,74.758,75.455
2.7941,75.28,75.307
2.8728,75.312,74.861
2.9422,75.107,74.384
3.0207,74.584,74.386
3.1089,74.843,74.72
3.1876,74.89,75.403
3.256,74.94,75.727
3.3345,74.644,75.005
3.4237,74.949,74.694
3.5024,74.865,75.369
3.5699,74.843,74.983
3.6483,74.646,74.285
3.7386,75.176,74.825
3.8172,75.304,76.016
3.8837,75.338,76.048
3.9622,74.904,75.162
4.0534,74.934,74.802
4.1321,74.508,75.165
4.1975,74.334,74.714
4.276,74.273,74.139
4.3682,75.063,74.615
4.4469,75.351,75.287
4.5114,75.33,75.438
4.5898,74.813,75.542
4.683,74.887,75.313
4.7617,74.669,74.701
4.8252,74.626,74.316
4.9037,74.549,74.656
4.9979,75.281,75.394
5.0765,75.584,75.983
5.1391,75.625,75.415
5.2175,75.051,74.007
5.3127,74.922,73.928
5.3914,74.448,75.951
5.4529,74.293,76.61
5.5313,74.237,75.226
5.6275,75.044,74.159
5.7062,75.4,74.076
5.7667,75.459,74.478
5.8452,74.864,75.354
5.9423,74.779,75.744
6.021,74.474,75.121
6.0806,74.673,74.848
6.159,74.856,75.27
6.2572,75.461,75.236


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_387.csv <==
x,qOut,qIn
0.039338,74.991,74.985
0.11769,75.083,75.094
0.19614,75.14,75.262
0.27549,75.725,75.274
0.35416,75.475,74.902
0.43153,74.758,74.832
0.50998,73.945,75.129
0.59031,74.332,74.95
0.66899,74.822,74.54
0.74536,75.261,74.872
0.82382,75.12,75.503
0.90514,75.314,75.561
0.98381,74.953,74.988
1.0592,74.712,74.667
1.1377,74.46,75.08
1.22,75.021,75.823
1.2986,75.145,75.236
1.373,75.118,74.272
1.4515,74.779,74.611
1.5348,75.081,75.403
1.6135,74.974,74.845
1.6869,74.786,74.479
1.7653,74.387,75.569
1.8496,74.795,75.881
1.9283,74.945,74.446
2.0007,75.084,73.942
2.0792,74.851,74.945
2.1644,75.173,75.875
2.2431,75.051,75.521
2.3145,75.023,74.627
2.393,74.825,74.475
2.4793,75.212,75.342
2.5579,74.997,75.594
2.6284,74.659,74.762
2.7068,74.286,74.426
2.7941,74.864,74.951
2.8728,75.182,75.638
2.9422,75.241,75.891
3.0207,74.731,75.477
3.1089,74.792,74.569
3.1876,74.621,74.075
3.256,74.738,74.525
3.3345,74.719,75.356
3.4237,75.27,75.666
3.5024,75.185,75.073
3.5699,74.992,74.867
3.6483,74.624,75.248
3.7386,74.983,75.137
3.8172,74.917,74.504
3.8837,74.757,74.822
3.9622,74.534,75.529
4.0534,75.203,75.631
4.1321,75.545,75.227
4.1975,75.427,74.599
4.276,74.589,74.184
4.3682,74.438,74.67
4.4469,74.363,76.053
4.5114,74.781,76.186
4.5898,74.987,74.927
4.683,75.553,74.343
4.7617,75.298,74.602
4.8252,74.869,74.48
4.9037,74.331,74.654
4.9979,74.744,75.249
5.0765,74.978,75.269
5.1391,75.227,74.829
5.2175,75.021,75.213
5.3127,75.166,75.989
5.3914,74.677,75.811
5.4529,74.367,75.143
5.5313,74.33,74.562
5.6275,75.275,74.257
5.7062,75.711,74.581
5.7667,75.481,74.941
5.8452,74.543,75.325
5.9423,74.383,75.757
6.021,74.379,75.082
6.0806,74.722,74.451
6.159,74.697,74.973
6.2572,75.117,75.214


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_388.csv <==
x,qOut,qIn
0.039338,75.286,75.912
0.11769,74.966,75.042
0.19614,74.418,74.126
0.27549,74.736,74.135
0.35416,74.868,75.128
0.43153,75.001,75.567
0.50998,74.811,75.395
0.59031,75.22,75.529
0.66899,75.188,75.161
0.74536,75.104,74.541
0.82382,74.673,74.961
0.90514,74.864,75.46
0.98381,74.69,74.685
1.0592,74.749,74.332
1.1377,74.77,75.332
1.22,75.35,75.817
1.2986,75.156,75.248
1.373,74.595,74.646
1.4515,73.988,74.137
1.5348,74.543,74.504
1.6135,75.102,75.546
1.6869,75.499,75.829
1.7653,75.255,75.387
1.8496,75.367,75.004
1.9283,75.011,74.873
2.0007,74.785,75.091
2.0792,74.433,75.553
2.1644,74.848,75.338
2.2431,74.9,74.41
2.3145,75.049,74.311
2.393,74.908,74.885
2.4793,75.191,75.085
2.5579,74.777,74.914
2.6284,74.378,75.516
2.7068,74.159,76.182
2.7941,74.98,75.641
2.8728,75.458,73.968
2.9422,75.518,73.61
3.0207,74.979,74.913
3.1089,75.072,75.513
3.1876,75.006,74.94
3.256,75.104,75.158
3.3345,74.806,75.567
3.4237,74.93,75.346
3.5024,74.51,74.904
3.5699,74.326,75.008
3.6483,74.289,75.292
3.7386,75.167,75.39
3.8172,75.598,75.103
3.8837,75.644,74.506
3.9622,74.941,74.442
4.0534,74.683,75.368
4.1321,74.216,75.775
4.1975,74.289,74.894
4.276,74.47,74.269
4.3682,75.31,74.695
4.4469,75.429,75.538
4.5114,75.233,75.507
4.5898,74.744,75.105
4.683,75.059,75.153
4.7617,75.149,74.903
4.8252,75.176,74.361
4.9037,74.779,74.756
4.9979,74.948,75.486
5.0765,74.748,75.443
5.1391,74.756,75.004
5.2175,74.68,74.869
5.3127,75.208,75.048
5.3914,75.084,74.791
5.4529,74.742,74.508
5.5313,74.327,75.201
5.6275,74.903,75.891
5.7062,75.296,74.971
5.7667,75.422,74.436
5.8452,74.882,75.339
5.9423,74.836,75.713
6.021,74.558,74.943
6.0806,74.664,74.287
6.159,74.721,74.489
6.2572,75.354,75.571


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_389.csv <==
x,qOut,qIn
0.039338,75.457,73.99
0.11769,75.187,74.764
0.19614,74.722,75.764
0.27549,74.986,75.88
0.35416,74.86,74.839
0.43153,74.754,74.269
0.50998,74.535,74.791
0.59031,75.037,75.398
0.66899,75.052,75.273
0.74536,74.864,75.155
0.82382,74.514,75.397
0.90514,75.03,75.209
0.98381,75.276,74.524
1.0592,75.177,74.672
1.1377,74.482,75.384
1.22,74.526,75.554
1.2986,74.596,74.869
1.373,75.055,74.393
1.4515,75.117,74.65
1.5348,75.401,75.434
1.6135,74.862,75.701
1.6869,74.504,75.115
1.7653,74.407,74.796
1.8496,75.239,74.838
1.9283,75.508,74.743
2.0007,75.276,74.812
2.0792,74.598,75.1
2.1644,74.758,75.411
2.2431,74.871,75.619
2.3145,75.06,75.221
2.393,74.799,74.58
2.4793,74.992,74.331
2.5579,74.705,74.973
2.6284,74.644,75.431
2.7068,74.631,75.181
2.7941,75.341,75.171
2.8728,75.424,75.671
2.9422,75.086,75.569
3.0207,74.374,74.811
3.1089,74.553,74.269
3.1876,74.711,74.74
3.256,75.027,75.024
3.3345,75.019,74.75
3.4237,75.435,75.287
3.5024,75.175,76.071
3.5699,74.76,75.353
3.6483,74.23,74.308
3.7386,74.65,74.146
3.8172,74.9,74.872
3.8837,75.153,75.305
3.9622,75.085,75.178
4.0534,75.518,75.233
4.1321,75.356,75.673
4.1975,74.947,75.247
4.276,74.247,74.453
4.3682,74.438,74.89
4.4469,74.56,75.594
4.5114,74.917,75.097
4.5898,75.051,74.768
4.683,75.589,74.627
4.7617,75.318,74.016
4.8252,74.72,74.408
4.9037,74.036,75.704
4.9979,74.461,76.064
5.0765,74.876,75.305
5.1391,75.26,74.977
5.2175,75.129,75.174
5.3127,75.376,75.34
5.3914,75.058,75.242
5.4529,74.843,74.894
5.5313,74.643,74.411
5.6275,75.194,74.621
5.7062,75.172,75.773
5.7667,74.751,75.59
5.8452,74.018,74.383
5.9423,74.274,74.361
6.021,74.587,75.366
6.0806,75.06,75.74
6.159,75.151,75.503
6.2572,75.636,74.58


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_390.csv <==
x,qOut,qIn
0.039338,75.159,75.825
0.11769,75.429,74.881
0.19614,75.108,74.394
0.27549,75.166,75.185
0.35416,74.761,75.44
0.43153,74.66,74.73
0.50998,74.617,74.472
0.59031,75.259,74.636
0.66899,75.236,75.327
0.74536,74.925,75.973
0.82382,74.398,75.607
0.90514,74.752,74.917
0.98381,74.912,74.856
1.0592,75.019,75
1.1377,74.777,74.854
1.22,75.138,74.47
1.2986,75.085,74.436
1.373,75.017,75.174
1.4515,74.682,76.089
1.5348,74.967,76.087
1.6135,74.797,74.967
1.6869,74.618,74.101
1.7653,74.357,74.057
1.8496,74.981,74.731
1.9283,75.315,76.02
2.0007,75.5,76.215
2.0792,75.153,74.988
2.1644,75.21,74.174
2.2431,74.768,74.466
2.3145,74.413,74.944
2.393,74.041,75.307
2.4793,74.645,75.362
2.5579,75.056,74.973
2.6284,75.523,74.732
2.7068,75.373,75.019
2.7941,75.327,75.571
2.8728,74.487,75.465
2.9422,74.066,74.827
3.0207,74.204,74.978
3.1089,75.368,75.545
3.1876,75.832,74.808
3.256,75.458,74.181
3.3345,74.45,74.666
3.4237,74.389,75.021
3.5024,74.597,75.206
3.5699,75.034,75.308
3.6483,74.96,75.075
3.7386,75.224,75.347
3.8172,74.926,75.956
3.8837,74.833,75.421
3.9622,74.724,74.391
4.0534,75.327,74.448
4.1321,75.361,75.202
4.1975,75.161,75.099
4.276,74.627,74.764
4.3682,74.791,74.939
4.4469,74.653,75.402
4.5114,74.584,75.015
4.5898,74.372,74.477
4.683,74.925,74.958
4.7617,75.098,75.634
4.8252,75.228,75.164
4.9037,75.077,74.381
4.9979,75.481,74.555
5.0765,75.317,75.21
5.1391,74.935,75.313
5.2175,74.354,75.415
5.3127,74.684,75.593
5.3914,74.868,75.112
5.4529,75.021,74.374
5.5313,74.738,74.593
5.6275,74.99,75.376
5.7062,74.834,75.785
5.7667,74.826,75.083
5.8452,74.686,74.192
5.9423,75.157,74.834
6.021,75.032,75.571
6.0806,74.72,74.747
6.159,74.277,74.433
6.2572,74.795,75.376


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_391.csv <==
x,qOut,qIn
0.039338,75.802,75.525
0.11769,75.543,75.441
0.19614,74.778,74.629
0.27549,74.719,74.464
0.35416,74.529,75.41
0.43153,74.604,75.162
0.50998,74.556,74.198
0.59031,75.147,74.717
0.66899,75.189,76.088
0.74536,75.084,75.634
0.82382,74.698,74.342
0.90514,75.017,74.375
0.98381,74.986,75.147
1.0592,74.93,75.809
1.1377,74.652,76.213
1.22,75.081,75.265
1.2986,75.115,74.177
1.373,75.023,74.193
1.4515,74.55,74.655
1.5348,74.739,75.338
1.6135,74.645,75.399
1.6869,74.756,74.822
1.7653,74.753,74.677
1.8496,75.32,75.261
1.9283,75.217,75.377
2.0007,74.825,74.835
2.0792,74.318,74.79
2.1644,74.871,75.128
2.2431,75.372,75.353
2.3145,75.67,75.203
2.393,75.122,74.957
2.4793,74.861,74.92
2.5579,74.297,74.853
2.6284,74.373,75.094
2.7068,74.558,75.716
2.7941,75.305,75.733
2.8728,75.222,74.577
2.9422,74.941,73.921
3.0207,74.544,74.516
3.1089,74.977,75.505
3.1876,75.049,75.588
3.256,74.977,75.127
3.3345,74.678,75.072
3.4237,75.105,75.043
3.5024,75.146,74.59
3.5699,74.972,74.733
3.6483,74.5,75.263
3.7386,74.883,75.453
3.8172,75.137,75.548
3.8837,75.375,74.992
3.9622,74.987,74.169
4.0534,74.926,74.508
4.1321,74.406,75.446
4.1975,74.349,75.465
4.276,74.508,74.936
4.3682,75.407,74.701
4.4469,75.567,75.403
4.5114,75.21,75.843
4.5898,74.443,75.267
4.683,74.586,74.581
4.7617,74.755,74.486
4.8252,75.086,74.382
4.9037,75.015,74.506
4.9979,75.307,75.421
5.0765,74.932,76.26
5.1391,74.597,75.613
5.2175,74.307,74.818
5.3127,74.908,75.135
5.3914,75.107,75.166
5.4529,75.066,74.241
5.5313,74.732,74.262
5.6275,75.168,75.302
5.7062,75.329,75.627
5.7667,75.253,74.998
5.8452,74.558,74.676
5.9423,74.454,75.144
6.021,74.233,75.476
6.0806,74.496,74.99
6.159,74.769,74.669
6.2572,75.648,74.925


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_392.csv <==
x,qOut,qIn
0.039338,74.88,75.268
0.11769,75.166,74.513
0.19614,75.048,74.79
0.27549,75.353,75.151
0.35416,75.059,74.841
0.43153,74.788,74.791
0.50998,74.527,75.675
0.59031,75.118,76.386
0.66899,75.282,75.218
0.74536,75.085,73.899
0.82382,74.416,74.273
0.90514,74.537,75.207
0.98381,74.615,74.944
1.0592,74.958,74.589
1.1377,75.023,75.341
1.22,75.476,76.126
1.2986,75.175,75.104
1.373,74.717,73.928
1.4515,74.21,74.419
1.5348,74.728,75.125
1.6135,75.102,75.235
1.6869,75.456,75.517
1.7653,75.311,75.385
1.8496,75.446,74.737
1.9283,74.87,75.047
2.0007,74.348,75.659
2.0792,74.002,75.271
2.1644,74.729,74.71
2.2431,75.18,74.432
2.3145,75.412,74.373
2.393,75.056,75.12
2.4793,75.085,76.097
2.5579,74.632,75.913
2.6284,74.412,74.849
2.7068,74.322,74.243
2.7941,75.087,74.675
2.8728,75.335,75.486
2.9422,75.239,75.492
3.0207,74.784,74.748
3.1089,75.095,74.273
3.1876,75.187,74.585
3.256,75.103,75.22
3.3345,74.471,75.742
3.4237,74.508,75.484
3.5024,74.459,74.847
3.5699,74.886,75.06
3.6483,75.149,75.51
3.7386,75.725,75.059
3.8172,75.343,74.339
3.8837,74.767,74.605
3.9622,74.319,75.1
4.0534,74.908,75.183
4.1321,75.163,75.081
4.1975,74.954,75.175
4.276,74.3,75.454
4.3682,74.537,75.719
4.4469,74.81,74.983
4.5114,75.2,74.274
4.5898,75.14,74.674
4.683,75.464,75.355
4.7617,75.193,75.266
4.8252,74.93,74.782
4.9037,74.496,74.812
4.9979,74.791,74.917
5.0765,74.704,74.766
5.1391,74.669,74.92
5.2175,74.514,75.229
5.3127,75.122,75.572
5.3914,75.314,75.458
5.4529,75.359,74.865
5.5313,74.967,74.697
5.6275,75.1,74.95
5.7062,74.801,75.416
5.7667,74.657,75.429
5.8452,74.507,74.913
5.9423,75.092,74.745
6.021,75.124,74.633
6.0806,74.857,74.457
6.159,74.308,75.169
6.2572,74.649,75.97


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_393.csv <==
x,qOut,qIn
0.039338,75.634,74.866
0.11769,75.582,74.446
0.19614,74.817,74.488
0.27549,74.671,75.215
0.35416,74.495,76.544
0.43153,74.746,76.202
0.50998,74.774,74.501
0.59031,75.229,73.908
0.66899,74.979,74.917
0.74536,74.754,75.305
0.82382,74.527,74.843
0.90514,75.128,74.867
0.98381,75.281,75.384
1.0592,75.158,75.283
1.1377,74.569,75.06
1.22,74.632,74.928
1.2986,74.47,75.033
1.373,74.6,75.275
1.4515,74.776,74.987
1.5348,75.633,74.589
1.6135,75.793,74.884
1.6869,75.344,75.201
1.7653,74.407,75.17
1.8496,74.428,75.199
1.9283,74.618,75.199
2.0007,74.989,74.936
2.0792,74.907,75.016
2.1644,75.241,75.419
2.2431,75.045,75.536
2.3145,74.953,74.862
2.393,74.71,73.973
2.4793,75.12,74.151
2.5579,75.012,75.023
2.6284,74.809,75.415
2.7068,74.425,75.59
2.7941,74.851,75.431
2.8728,74.984,74.86
2.9422,75.066,74.594
3.0207,74.781,75.229
3.1089,75.097,75.976
3.1876,75.022,75.292
3.256,75.083,74.335
3.3345,74.929,74.588
3.4237,75.225,75.354
3.5024,74.786,75.469
3.5699,74.258,74.877
3.6483,73.894,74.295
3.7386,74.666,74.487
3.8172,75.236,75.366
3.8837,75.473,75.603
3.9622,75.041,75.181
4.0534,75.106,75.263
4.1321,74.915,75.604
4.1975,75.013,74.579
4.276,74.916,73.78
4.3682,75.31,75.042
4.4469,75.033,75.861
4.5114,74.784,74.988
4.5898,74.531,74.809
4.683,75.033,75.468
4.7617,74.987,75.482
4.8252,74.657,74.493
4.9037,74.188,74.027
4.9979,74.735,74.861
5.0765,75.191,75.827
5.1391,75.514,75.771
5.2175,75.18,75.45
5.3127,75.164,75.007
5.3914,74.665,74.33
5.4529,74.451,74.367
5.5313,74.334,75.181
5.6275,75.065,75.531
5.7062,75.319,75.02
5.7667,75.369,74.623
5.8452,74.936,74.793
5.9423,74.989,75.422
6.021,74.603,75.324
6.0806,74.407,74.796
6.159,74.348,75.003
6.2572,75.211,75.284


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_394.csv <==
x,qOut,qIn
0.039338,75.537,75.124
0.11769,75.3,74.421
0.19614,74.709,75.171
0.27549,74.846,76.156
0.35416,74.735,75.38
0.43153,74.698,73.933
0.50998,74.516,74.077
0.59031,75.084,75.333
0.66899,75.25,75.968
0.74536,75.197,75.727
0.82382,74.646,75.148
0.90514,74.718,74.43
0.98381,74.573,73.962
1.0592,74.69,74.701
1.1377,74.65,75.851
1.22,75.228,75.751
1.2986,75.262,74.904
1.373,75.258,74.653
1.4515,74.919,74.637
1.5348,75.07,74.815
1.6135,74.654,75.577
1.6869,74.395,75.693
1.7653,74.405,74.95
1.8496,75.365,74.735
1.9283,75.763,74.723
2.0007,75.365,74.623
2.0792,74.292,75.338
2.1644,74.214,75.923
2.2431,74.523,75.08
2.3145,75.193,74.385
2.393,75.26,74.778
2.4793,75.416,75.204
2.5579,74.772,74.817
2.6284,74.425,74.838
2.7068,74.38,75.337
2.7941,75.243,75.42
2.8728,75.5,75.288
2.9422,75.234,74.948
3.0207,74.495,74.595
3.1089,74.615,74.927
3.1876,74.752,75.129
3.256,75.085,75.149
3.3345,75.038,75.453
3.4237,75.356,75.436
3.5024,74.996,75.369
3.5699,74.644,75.263
3.6483,74.291,74.568
3.7386,74.839,74.236
3.8172,75.051,74.89
3.8837,75.143,75.19
3.9622,74.884,75.008
4.0534,75.194,74.805
4.1321,75.029,74.914
4.1975,74.797,75.353
4.276,74.41,75.404
4.3682,74.88,75.186
4.4469,75.092,75.299
4.5114,75.292,75.435
4.5898,75.117,75.03
4.683,75.391,74.409
4.7617,75.059,74.399
4.8252,74.653,74.761
4.9037,74.196,75.005
4.9979,74.661,75.269
5.0765,74.865,75.72
5.1391,74.944,75.732
5.2175,74.631,75.093
5.3127,74.96,74.667
5.3914,74.967,74.971
5.4529,75.074,75
5.5313,74.979,74.823
5.6275,75.442,74.876
5.7062,75.29,74.947
5.7667,74.885,75.29
5.8452,74.212,75.637
5.9423,74.421,75.224
6.021,74.524,74.26
6.0806,74.795,74.13
6.159,74.867,75.071
6.2572,75.507,75.894


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_395.csv <==
x,qOut,qIn
0.039338,75.562,74.86
0.11769,75.392,74.341
0.19614,74.54,74.294
0.27549,74.301,74.719
0.35416,74.03,75.716
0.43153,74.344,76.117
0.50998,74.747,75.265
0.59031,75.721,74.329
0.66899,75.849,74.898
0.74536,75.373,75.697
0.82382,74.499,75.236
0.90514,74.654,74.457
0.98381,74.969,74.763
1.0592,75.347,75.572
1.1377,75.021,75.711
1.22,74.929,75.028
1.2986,74.337,74.246
1.373,74.242,74.378
1.4515,74.384,74.952
1.5348,75.315,75.231
1.6135,75.567,75.33
1.6869,75.401,75.114
1.7653,74.803,74.614
1.8496,74.936,75.004
1.9283,74.882,76.077
2.0007,74.876,75.433
2.0792,74.622,74.204
2.1644,75.066,74.468
2.2431,75.15,75.253
2.3145,75.149,75.449
2.393,74.673,75.612
2.4793,74.75,75.339
2.5579,74.511,74.67
2.6284,74.599,74.516
2.7068,74.601,74.899
2.7941,75.179,75.013
2.8728,75.09,74.945
2.9422,74.944,75.351
3.0207,74.74,75.487
3.1089,75.273,75.055
3.1876,75.259,74.833
3.256,74.885,74.857
3.3345,74.309,74.734
3.4237,74.755,75.054
3.5024,75.174,75.504
3.5699,75.479,75.18
3.6483,75.109,74.717
3.7386,75.073,74.792
3.8172,74.607,75.284
3.8837,74.481,75.234
3.9622,74.421,74.926
4.0534,75.126,74.983
4.1321,75.282,74.966
4.1975,75.215,74.962
4.276,74.742,75.158
4.3682,74.903,75.517
4.4469,74.75,75.344
4.5114,74.757,74.576
4.5898,74.649,74.6
4.683,75.183,75.138
4.7617,75.145,74.791
4.8252,74.935,74.594
4.9037,74.538,75.171
4.9979,74.958,75.514
5.0765,75.077,75.487
5.1391,75.038,75.35
5.2175,74.617,75.178
5.3127,74.896,75.238
5.3914,74.929,74.561
5.4529,75.079,73.62
5.5313,74.93,74.163
5.6275,75.266,75.76
5.7062,75.002,76.318
5.7667,74.708,75.543
5.8452,74.326,74.768
5.9423,74.773,74.632
6.021,74.871,74.978
6.0806,74.901,75.194
6.159,74.756,75.386
6.2572,75.362,75.382


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_396.csv <==
x,qOut,qIn
0.039338,74.205,75.475
0.11769,74.324,74.791
0.19614,74.451,74.562
0.27549,75.318,75.089
0.35416,75.649,75.293
0.43153,75.666,75.129
0.50998,75.065,75.24
0.59031,74.97,75.385
0.66899,74.6,74.839
0.74536,74.575,74.341
0.82382,74.516,74.924
0.90514,75.113,75.57
0.98381,75.116,75.213
1.0592,75.011,74.416
1.1377,74.698,74.034
1.22,75.075,74.867
1.2986,75.009,76.637
1.373,74.825,76.509
1.4515,74.494,74.586
1.5348,75.015,73.738
1.6135,75.249,74.632
1.6869,75.26,75.438
1.7653,74.754,75.573
1.8496,74.875,75.132
1.9283,74.788,74.984
2.0007,74.926,75.003
2.0792,74.714,74.804
2.1644,74.908,75.036
2.2431,74.491,75.247
2.3145,74.354,75.048
2.393,74.505,75.017
2.4793,75.528,74.961
2.5579,75.876,74.942
2.6284,75.436,74.736
2.7068,74.395,74.555
2.7941,74.371,75.043
2.8728,74.683,75.69
2.9422,75.238,75.184
3.0207,75.18,74.428
3.1089,75.329,74.886
3.1876,74.843,76.129
3.256,74.649,75.837
3.3345,74.542,74.482
3.4237,75.181,74.318
3.5024,75.216,75.279
3.5699,75.002,75.14
3.6483,74.486,74.559
3.7386,74.733,75.057
3.8172,74.725,75.899
3.8837,74.796,75.138
3.9622,74.645,74.407
4.0534,75.105,74.822
4.1321,75.045,74.849
4.1975,74.928,74.874
4.276,74.71,75.539
4.3682,75.277,75.462
4.4469,75.414,74.796
4.5114,75.207,74.746
4.5898,74.538,74.984
4.683,74.644,75.111
4.7617,74.676,75.393
4.8252,74.933,75.547
4.9037,74.92,75.319
4.9979,75.367,75.025
5.0765,75.152,74.365
5.1391,74.796,73.982
5.2175,74.311,74.592
5.3127,74.75,75.183
5.3914,74.992,75.411
5.4529,75.193,75.733
5.5313,74.933,75.797
5.6275,75.122,75.364
5.7062,74.814,74.665
5.7667,74.661,74.382
5.8452,74.559,74.683
5.9423,75.284,75.237
6.021,75.517,75.356
6.0806,75.356,74.874
6.159,74.596,74.729
6.2572,74.462,75.317


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_397.csv <==
x,qOut,qIn
0.039338,74.892,74.942
0.11769,74.603,74.481
0.19614,74.489,74.699
0.27549,75.195,75.582
0.35416,75.281,75.917
0.43153,75.012,75.141
0.50998,74.536,74.541
0.59031,74.939,74.813
0.66899,75.114,74.966
0.74536,75.03,74.574
0.82382,74.495,74.968
0.90514,74.715,75.979
0.98381,74.823,75.582
1.0592,75.063,74.26
1.1377,74.851,73.996
1.22,75.054,75.01
1.2986,74.737,75.965
1.373,74.694,75.591
1.4515,74.743,74.828
1.5348,75.487,74.603
1.6135,75.517,74.615
1.6869,75.047,74.734
1.7653,74.256,75.257
1.8496,74.485,75.669
1.9283,74.8,75.401
2.0007,75.228,74.744
2.0792,75.117,74.528
2.1644,75.26,75.058
2.2431,74.728,74.994
2.3145,74.413,74.552
2.393,74.355,75.189
2.4793,75.231,75.977
2.5579,75.558,75.293
2.6284,75.292,74.267
2.7068,74.449,74.577
2.7941,74.466,75.559
2.8728,74.607,75.795
2.9422,75.042,75.17
3.0207,75.1,74.619
3.1089,75.473,74.801
3.1876,75.099,75.157
3.256,74.68,74.449
3.3345,74.246,73.962
3.4237,74.761,75.08
3.5024,75.019,75.94
3.5699,75.204,75.336
3.6483,74.964,75.129
3.7386,75.198,75.815
3.8172,74.922,75.582
3.8837,74.749,74.351
3.9622,74.607,74.071
4.0534,75.27,74.454
4.1321,75.42,75.157
4.1975,75.177,75.471
4.276,74.472,75.075
4.3682,74.518,74.987
4.4469,74.453,75.086
4.5114,74.552,75.164
4.5898,74.466,75.322
4.683,75.115,74.674
4.7617,75.389,74.162
4.8252,75.615,75.23
4.9037,75.32,76.086
4.9979,75.331,75.643
5.0765,74.708,75.022
5.1391,74.282,74.686
5.2175,74.053,74.482
5.3127,74.79,75.05
5.3914,75.109,75.792
5.4529,75.189,75.345
5.5313,74.887,74.448
5.6275,75.185,74.64
5.7062,75.067,75.527
5.7667,74.811,75.372
5.8452,74.298,74.8
5.9423,74.666,74.751
6.021,74.92,74.755
6.0806,75.306,74.746
6.159,75.211,75.311
6.2572,75.398,75.529


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_398.csv <==
x,qOut,qIn
0.039338,74.754,75.237
0.11769,75.268,74.276
0.19614,75.288,74.791
0.27549,75.574,75.666
0.35416,75.142,74.966
0.43153,74.726,74.347
0.50998,74.356,74.751
0.59031,74.904,75.078
0.66899,75.094,75.263
0.74536,75.042,75.321
0.82382,74.57,75.083
0.90514,74.809,75.299
0.98381,74.848,75.557
1.0592,75.038,75.087
1.1377,74.931,74.563
1.22,75.306,74.417
1.2986,75.075,74.562
1.373,74.842,75.098
1.4515,74.508,75.844
1.5348,74.922,75.884
1.6135,74.884,74.82
1.6869,74.738,74.013
1.7653,74.419,74.343
1.8496,74.921,75.353
1.9283,75.122,75.439
2.0007,75.262,75.195
2.0792,75.064,75.806
2.1644,75.361,75.94
2.2431,75.068,74.901
2.3145,74.589,74.268
2.393,74.024,74.518
2.4793,74.534,74.812
2.5579,75.005,74.597
2.6284,75.45,75.084
2.7068,75.228,75.702
2.7941,75.208,75.075
2.8728,74.574,74.356
2.9422,74.283,75.069
3.0207,74.247,75.785
3.1089,75.162,75.515
3.1876,75.587,74.776
3.256,75.724,74.369
3.3345,75.273,74.616
3.4237,75.206,75.463
3.5024,74.645,75.778
3.5699,74.304,75.061
3.6483,74.127,74.746
3.7386,74.866,75.241
3.8172,75.148,75.107
3.8837,75.096,74.684
3.9622,74.612,74.875
4.0534,74.878,75.161
4.1321,74.99,74.924
4.1975,75.185,74.498
4.276,74.921,74.893
4.3682,75.067,75.945
4.4469,74.691,75.692
4.5114,74.59,74.234
4.5898,74.594,73.938
4.683,75.342,75.309
4.7617,75.444,76.312
4.8252,75.175,75.353
4.9037,74.618,74.194
4.9979,74.893,74.375
5.0765,74.968,75.016
5.1391,74.907,74.939
5.2175,74.448,75.222
5.3127,74.724,75.762
5.3914,74.823,75.572
5.4529,75.094,74.928
5.5313,74.973,74.629
5.6275,75.219,74.811
5.7062,74.811,74.993
5.7667,74.578,75.072
5.8452,74.528,75.266
5.9423,75.311,75.044
6.021,75.467,74.651
6.0806,75.04,74.763
6.159,74.208,75.256
6.2572,74.399,75.834


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_399.csv <==
x,qOut,qIn
0.039338,75.217,76.215
0.11769,74.807,75.807
0.19614,74.295,74.467
0.27549,74.796,74.209
0.35416,75.157,74.644
0.43153,75.363,74.945
0.50998,75.039,75.387
0.59031,75.16,75.397
0.66899,74.823,74.905
0.74536,74.579,74.73
0.82382,74.242,75.047
0.90514,74.722,74.924
0.98381,74.864,74.334
1.0592,75.06,74.909
1.1377,75.088,75.86
1.22,75.677,75.519
1.2986,75.588,74.835
1.373,75.048,75.282
1.4515,74.218,75.425
1.5348,74.426,74.869
1.6135,74.725,74.657
1.6869,75.116,74.878
1.7653,75.015,75.045
1.8496,75.262,75.284
1.9283,74.907,74.904
2.0007,74.613,74.47
2.0792,74.269,75.166
2.1644,74.775,76.011
2.2431,74.94,75.547
2.3145,75.085,74.683
2.393,74.954,74.435
2.4793,75.388,74.416
2.5579,75.271,74.621
2.6284,74.995,75.277
2.7068,74.511,75.927
2.7941,74.842,75.748
2.8728,74.909,74.595
2.9422,74.922,74.344
3.0207,74.572,75.207
3.1089,74.872,75.682
3.1876,74.848,75.038
3.256,75.027,74.901
3.3345,75.049,75.39
3.4237,75.506,75.022
3.5024,75.129,74.273
3.5699,74.462,74.426
3.6483,73.878,74.925
3.7386,74.525,75.599
3.8172,75.151,75.917
3.8837,75.55,75.283
3.9622,75.22,74.535
4.0534,75.21,74.443
4.1321,74.772,75.279
4.1975,74.672,75.796
4.276,74.661,75.227
4.3682,75.367,74.46
4.4469,75.416,74.518
4.5114,75.057,75.255
4.5898,74.293,75.688
4.683,74.391,75.375
4.7617,74.47,74.762
4.8252,74.827,74.353
4.9037,74.977,74.598
4.9979,75.559,75.501
5.0765,75.359,75.626
5.1391,74.905,74.777
5.2175,74.41,74.451
5.3127,74.912,74.873
5.3914,75.199,75.352
5.4529,75.145,75.25
5.5313,74.571,75.022
5.6275,74.753,75.437
5.7062,74.887,75.468
5.7667,75.181,74.564
5.8452,74.949,74.272
5.9423,75.057,74.796
6.021,74.63,75.097
6.0806,74.58,74.988
6.159,74.627,75.047
6.2572,75.308,75.421


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_400.csv <==
x,qOut,qIn
0.039338,75.028,75.498
0.11769,74.96,75.032
0.19614,74.663,74.403
0.27549,75.052,74.646
0.35416,75.015,76.001
0.43153,74.865,76.389
0.50998,74.489,75.067
0.59031,74.903,73.86
0.66899,75.035,73.823
0.74536,75.098,74.292
0.82382,74.786,75.307
0.90514,75.087,76.292
0.98381,75.019,76.109
1.0592,75.03,74.622
1.1377,74.756,73.787
1.22,75.017,75.009
1.2986,74.741,75.698
1.373,74.584,74.84
1.4515,74.587,74.845
1.5348,75.445,75.716
1.6135,75.713,75.843
1.6869,75.178,74.995
1.7653,73.965,74.323
1.8496,73.814,74.434
1.9283,74.16,75.03
2.0007,75.03,75.19
2.0792,75.475,74.812
2.1644,75.973,74.453
2.2431,75.4,75.081
2.3145,74.672,75.811
2.393,74.138,75.442
2.4793,74.77,74.919
2.5579,75.198,75.232
2.6284,75.383,75.225
2.7068,75.106,74.758
2.7941,75.336,74.779
2.8728,75.09,74.908
2.9422,74.76,74.648
3.0207,74.289,74.73
3.1089,74.674,75.143
3.1876,74.791,75.554
3.256,74.809,75.634
3.3345,74.505,75.333
3.4237,74.933,74.961
3.5024,75.095,74.553
3.5699,75.266,74.734
3.6483,75.032,75.288
3.7386,75.28,75.259
3.8172,75.021,74.867
3.8837,74.819,74.786
3.9622,74.444,75.032
4.0534,74.765,75.412
4.1321,74.668,75.318
4.1975,74.658,75.014
4.276,74.611,75.057
4.3682,75.323,75.036
4.4469,75.524,74.569
4.5114,75.356,74.677
4.5898,74.713,75.476
4.683,74.802,75.525
4.7617,74.76,74.869
4.8252,74.883,74.864
4.9037,74.701,74.934
4.9979,75.053,75.084
5.0765,74.898,75.289
5.1391,74.848,74.945
5.2175,74.728,74.738
5.3127,75.295,75.154
5.3914,75.29,75.338
5.4529,74.997,74.964
5.5313,74.426,74.771
5.6275,74.72,74.807
5.7062,74.869,75.13
5.7667,75.041,75.336
5.8452,74.833,75.01
5.9423,75.146,74.928
6.021,74.976,75.448
6.0806,74.849,75.225
6.159,74.576,74.655
6.2572,75.022,74.942


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_401.csv <==
x,qOut,qIn
0.039338,74.944,74.938
0.11769,75.123,75.424
0.19614,74.843,75.561
0.27549,75.011,74.821
0.35416,74.7,74.402
0.43153,74.644,75.027
0.50998,74.617,75.606
0.59031,75.287,75.563
0.66899,75.32,74.894
0.74536,75.072,74.213
0.82382,74.579,74.494
0.90514,74.893,75.702
0.98381,74.935,75.797
1.0592,74.878,74.749
1.1377,74.569,74.517
1.22,75.01,75.117
1.2986,75.135,75.006
1.373,75.089,74.717
1.4515,74.611,75.096
1.5348,74.842,75.476
1.6135,74.895,75.414
1.6869,75.113,74.547
1.7653,74.902,74.025
1.8496,75.078,75.288
1.9283,74.682,76.382
2.0007,74.584,75.373
2.0792,74.627,74.288
2.1644,75.378,74.536
2.2431,75.399,75.451
2.3145,74.967,75.154
2.393,74.308,74.647
2.4793,74.661,75.399
2.5579,74.988,75.586
2.6284,75.231,74.497
2.7068,74.894,74.519
2.7941,74.978,75.484
2.8728,74.65,75.246
2.9422,74.623,74.394
3.0207,74.663,74.58
3.1089,75.408,75.191
3.1876,75.487,75.357
3.256,75.131,75.058
3.3345,74.442,74.592
3.4237,74.684,74.506
3.5024,74.91,74.914
3.5699,75.163,75.485
3.6483,74.94,76.123
3.7386,75.179,76.113
3.8172,74.96,75.361
3.8837,74.864,74.496
3.9622,74.585,73.929
4.0534,74.944,74.222
4.1321,74.812,74.784
4.1975,74.732,75.108
4.276,74.568,75.597
4.3682,75.091,75.804
4.4469,75.055,75.344
4.5114,74.724,74.727
4.5898,74.16,74.599
4.683,74.607,75.069
4.7617,75.057,75.266
4.8252,75.66,75.02
4.9037,75.705,75.031
4.9979,75.774,75.273
5.0765,74.843,74.687
5.1391,74.019,74.484
5.2175,73.653,75.444
5.3127,74.551,75.925
5.3914,75.162,74.79
5.4529,75.478,73.969
5.5313,75.239,74.745
5.6275,75.404,75.702
5.7062,75.039,75.623
5.7667,74.728,74.999
5.8452,74.447,74.586
5.9423,75.035,75.005
6.021,75.202,75.34
6.0806,75.068,74.974
6.159,74.549,74.823
6.2572,74.818,74.844


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_402.csv <==
x,qOut,qIn
0.039338,74.879,75.997
0.11769,74.609,75.967
0.19614,74.421,74.41
0.27549,75.177,73.846
0.35416,75.55,75.013
0.43153,75.501,75.607
0.50998,74.825,75.459
0.59031,74.789,75.049
0.66899,74.653,74.648
0.74536,74.817,74.79
0.82382,74.711,75.386
0.90514,75.077,75.603
0.98381,74.834,75.079
1.0592,74.721,74.501
1.1377,74.651,74.559
1.22,75.311,75.406
1.2986,75.338,75.574
1.373,74.923,74.883
1.4515,74.259,74.719
1.5348,74.617,74.912
1.6135,74.992,74.722
1.6869,75.269,74.637
1.7653,74.925,75.027
1.8496,75.041,75.418
1.9283,74.84,75.146
2.0007,74.95,75.043
2.0792,74.849,75.584
2.1644,75.214,75.537
2.2431,74.9,74.543
2.3145,74.683,74.553
2.393,74.548,75.405
2.4793,75.204,75.738
2.5579,75.278,74.962
2.6284,74.962,74.15
2.7068,74.337,74.49
2.7941,74.59,75.396
2.8728,74.731,75.484
2.9422,74.888,75.216
3.0207,74.749,75.331
3.1089,75.242,75.59
3.1876,75.308,74.904
3.256,75.234,73.778
3.3345,74.772,73.905
3.4237,74.983,75.242
3.5024,74.926,76.25
3.5699,75.019,75.768
3.6483,74.818,74.973
3.7386,75.084,75.042
3.8172,74.743,74.514
3.8837,74.477,73.871
3.9622,74.32,74.84
4.0534,75.13,75.731
4.1321,75.57,75.191
4.1975,75.629,74.824
4.276,74.92,75.318
4.3682,74.633,75.603
4.4469,74.123,74.996
4.5114,74.158,74.855
4.5898,74.42,75.482
4.683,75.479,75.442
4.7617,75.874,74.277
4.8252,75.656,74.209
4.9037,74.699,75.192
4.9979,74.449,75.618
5.0765,74.305,75.196
5.1391,74.631,74.598
5.2175,74.76,74.362
5.3127,75.35,75.183
5.3914,75.247,75.734
5.4529,75.069,75.342
5.5313,74.76,75.203
5.6275,75.228,75.35
5.7062,75.296,74.776
5.7667,75.132,74.297
5.8452,74.544,74.903
5.9423,74.676,75.449
6.021,74.637,75.256
6.0806,74.828,74.833
6.159,74.762,74.501
6.2572,75.153,74.839


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_403.csv <==
x,qOut,qIn
0.039338,74.821,74.196
0.11769,74.41,74.199
0.19614,74.162,74.675
0.27549,74.915,75.638
0.35416,75.306,76.081
0.43153,75.466,75.118
0.50998,75.115,74.236
0.59031,75.208,75.033
0.66899,74.812,76.02
0.74536,74.528,75.211
0.82382,74.378,74.239
0.90514,75.175,74.308
0.98381,75.557,74.962
1.0592,75.38,75.315
1.1377,74.446,75.295
1.22,74.234,75.36
1.2986,74.18,75.33
1.373,74.682,74.82
1.4515,74.968,74.8
1.5348,75.588,75.44
1.6135,75.352,75.638
1.6869,75.018,74.969
1.7653,74.674,74.365
1.8496,75.147,74.536
1.9283,75.142,74.956
2.0007,74.773,75.13
2.0792,74.157,75.404
2.1644,74.55,75.375
2.2431,74.95,75.033
2.3145,75.324,74.824
2.393,75.106,74.95
2.4793,75.26,75.282
2.5579,74.943,74.676
2.6284,74.902,74.21
2.7068,74.828,75.317
2.7941,75.335,76.139
2.8728,75.113,74.831
2.9422,74.658,74.212
3.0207,74.152,75.327
3.1089,74.669,75.83
3.1876,75.028,74.498
3.256,75.241,74.017
3.3345,74.974,75.106
3.4237,75.207,76.109
3.5024,75.005,75.895
3.5699,74.829,74.967
3.6483,74.461,74.313
3.7386,74.835,74.527
3.8172,74.86,75.038
3.8837,74.925,74.891
3.9622,74.775,74.843
4.0534,75.249,75.221
4.1321,75.21,75.363
4.1975,75.009,75.118
4.276,74.486,74.986
4.3682,74.704,75.418
4.4469,74.68,75.474
4.5114,74.871,74.876
4.5898,74.963,74.841
4.683,75.583,74.978
4.7617,75.432,74.365
4.8252,74.867,74.426
4.9037,74.147,75.633
4.9979,74.497,76.087
5.0765,74.838,75.15
5.1391,75.079,74.252
5.2175,74.822,74.161
5.3127,75.103,75.088
5.3914,75.029,75.439
5.4529,75.079,74.922
5.5313,74.942,75.24
5.6275,75.376,75.809
5.7062,75.208,75.286
5.7667,74.805,74.572
5.8452,74.182,74.538
5.9423,74.514,74.854
6.021,74.788,75.423
6.0806,75.182,75.819
6.159,75.116,75.44
6.2572,75.33,74.622


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_404.csv <==
x,qOut,qIn
0.039338,75.42,75.391
0.11769,74.93,75.588
0.19614,74.209,75.523
0.27549,74.496,75.128
0.35416,74.79,74.811
0.43153,75.171,74.761
0.50998,75.01,74.794
0.59031,75.162,75.181
0.66899,74.726,75.068
0.74536,74.611,74.483
0.82382,74.672,74.889
0.90514,75.426,75.788
0.98381,75.386,75.229
1.0592,74.84,74.508
1.1377,74.175,74.905
1.22,74.675,74.961
1.2986,75.226,74.393
1.373,75.539,75.115
1.4515,75.097,76.248
1.5348,75.046,75.783
1.6135,74.701,74.749
1.6869,74.696,74.724
1.7653,74.545,74.836
1.8496,74.989,74.801
1.9283,74.882,75.05
2.0007,74.881,75.635
2.0792,74.786,75.592
2.1644,75.287,74.821
2.2431,75.119,74.114
2.3145,74.675,74.332
2.393,74.128,75.155
2.4793,74.637,75.396
2.5579,75.082,74.835
2.6284,75.491,74.903
2.7068,75.316,75.737
2.7941,75.4,75.983
2.8728,74.834,74.92
2.9422,74.463,74.499
3.0207,74.318,74.971
3.1089,75.125,75.217
3.1876,75.444,74.718
3.256,75.286,74.274
3.3345,74.549,74.852
3.4237,74.525,75.707
3.5024,74.448,75.405
3.5699,74.64,75.036
3.6483,74.614,75.188
3.7386,75.175,75.209
3.8172,75.213,75.288
3.8837,75.237,75.136
3.9622,75.008,74.744
4.0534,75.351,74.958
4.1321,75.14,74.98
4.1975,74.811,74.468
4.276,74.313,74.587
4.3682,74.651,75.399
4.4469,74.721,75.815
4.5114,74.821,75.454
4.5898,74.721,74.983
4.683,75.282,74.604
4.7617,75.35,74.422
4.8252,75.212,74.7
4.9037,74.773,75.282
4.9979,75.076,75.481
5.0765,75.091,75.399
5.1391,75.017,75.33
5.2175,74.535,75.107
5.3127,74.687,74.716
5.3914,74.557,74.34
5.4529,74.671,74.634
5.5313,74.745,75.411
5.6275,75.467,75.88
5.7062,75.542,75.254
5.7667,75.175,74.202
5.8452,74.371,74.209
5.9423,74.44,75.54
6.021,74.534,76.338
6.0806,74.889,75.195
6.159,75.012,73.948
6.2572,75.582,74.379


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_405.csv <==
x,qOut,qIn
0.039338,75.699,75.005
0.11769,75.438,74.338
0.19614,74.594,74.977
0.27549,74.515,75.676
0.35416,74.453,74.998
0.43153,74.695,74.372
0.50998,74.779,74.904
0.59031,75.421,75.646
0.66899,75.429,75.157
0.74536,75.135,74.235
0.82382,74.484,74.188
0.90514,74.68,74.996
0.98381,74.8,75.689
1.0592,75.086,75.521
1.1377,75.015,75.141
1.22,75.364,75.179
1.2986,75.085,75.121
1.373,74.819,74.709
1.4515,74.488,74.655
1.5348,74.968,74.917
1.6135,75.051,75.284
1.6869,75.022,75.712
1.7653,74.653,75.647
1.8496,74.868,74.922
1.9283,74.642,74.353
2.0007,74.474,74.544
2.0792,74.316,74.938
2.1644,75.056,74.905
2.2431,75.433,74.89
2.3145,75.523,75.326
2.393,75.017,75.511
2.4793,75.004,75.453
2.5579,74.669,75.267
2.6284,74.575,74.888
2.7068,74.487,74.855
2.7941,75.196,74.925
2.8728,75.442,74.768
2.9422,75.404,75.078
3.0207,74.8,75.165
3.1089,74.757,74.592
3.1876,74.476,74.753
3.256,74.496,75.601
3.3345,74.428,75.793
3.4237,75.048,75.132
3.5024,75.164,74.486
3.5699,75.241,74.843
3.6483,75.021,75.488
3.7386,75.339,75.748
3.8172,75.096,75.392
3.8837,74.811,74.36
3.9622,74.444,73.713
4.0534,74.879,74.586
4.1321,74.907,75.811
4.1975,74.769,75.542
4.276,74.431,75.149
4.3682,74.941,75.39
4.4469,75.208,74.614
4.5114,75.287,74.26
4.5898,74.82,75.476
4.683,74.951,76.02
4.7617,74.869,74.736
4.8252,75.113,73.933
4.9037,75.05,74.526
4.9979,75.257,75.518
5.0765,74.616,75.784
5.1391,74.128,75.385
5.2175,74.035,75.109
5.3127,75.05,74.963
5.3914,75.614,74.576
5.4529,75.567,74.424
5.5313,74.832,74.891
5.6275,74.804,75.384
5.7062,74.798,75.35
5.7667,75.064,75.371
5.8452,74.887,75.376
5.9423,75.033,74.85
6.021,74.557,74.409
6.0806,74.397,74.81
6.159,74.47,75.532
6.2572,75.397,75.876


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_406.csv <==
x,qOut,qIn
0.039338,75.235,75.316
0.11769,75.347,75.865
0.19614,74.844,75.811
0.27549,74.817,75.054
0.35416,74.493,74.81
0.43153,74.549,75.01
0.50998,74.615,74.972
0.59031,75.352,75.018
0.66899,75.459,75.333
0.74536,75.354,74.994
0.82382,74.855,74.296
0.90514,74.904,74.57
0.98381,74.512,75.461
1.0592,74.244,75.557
1.1377,74.102,74.99
1.22,74.955,74.625
1.2986,75.475,74.958
1.373,75.651,75.386
1.4515,75.133,75.421
1.5348,75.089,74.914
1.6135,74.789,74.984
1.6869,74.83,75.608
1.7653,74.72,75.404
1.8496,75.117,74.839
1.9283,74.836,74.649
2.0007,74.575,74.436
2.0792,74.352,74.357
2.1644,74.999,75.076
2.2431,75.212,75.955
2.3145,75.13,75.562
2.393,74.663,74.731
2.4793,74.928,74.755
2.5579,74.965,75.084
2.6284,75.02,75.151
2.7068,74.796,75.493
2.7941,75.228,75.468
2.8728,75.258,74.533
2.9422,75.18,74.267
3.0207,74.623,74.984
3.1089,74.628,75.565
3.1876,74.337,75.519
3.256,74.441,75.214
3.3345,74.618,75.012
3.4237,75.439,74.838
3.5024,75.519,74.594
3.5699,75.161,74.681
3.6483,74.525,74.896
3.7386,74.847,75.211
3.8172,75.121,75.46
3.8837,75.312,74.695
3.9622,74.886,74.305
4.0534,74.89,75.656
4.1321,74.545,76.414
4.1975,74.605,74.976
4.276,74.732,73.768
4.3682,75.49,74.284
4.4469,75.497,75.537
4.5114,75.069,75.587
4.5898,74.341,74.986
4.683,74.553,75.069
4.7617,74.733,75.761
4.8252,74.94,75.176
4.9037,74.694,74.242
4.9979,74.96,74.597
5.0765,74.815,75.09
5.1391,74.904,75.213
5.2175,74.924,75.681
5.3127,75.477,75.396
5.3914,75.254,74.379
5.4529,74.693,74.204
5.5313,74.08,74.869
5.6275,74.598,75.562
5.7062,75.087,75.451
5.7667,75.451,75.109
5.8452,75.228,75.156
5.9423,75.345,75.389
6.021,74.919,75.19
6.0806,74.579,74.463
6.159,74.273,74.064
6.2572,74.907,74.503


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_407.csv <==
x,qOut,qIn
0.039338,75.114,75.28
0.11769,75.246,74.815
0.19614,74.924,74.401
0.27549,75.127,74.465
0.35416,74.906,75.139
0.43153,74.669,75.457
0.50998,74.239,75.337
0.59031,74.642,75.579
0.66899,74.821,75.476
0.74536,75.082,74.554
0.82382,74.996,73.974
0.90514,75.384,74.422
0.98381,75.188,75.873
1.0592,75.012,76.341
1.1377,74.716,75.29
1.22,75.081,74.17
1.2986,74.893,74.084
1.373,74.531,74.92
1.4515,74.088,75.663
1.5348,74.671,75.521
1.6135,75.136,74.951
1.6869,75.544,74.972
1.7653,75.306,75.252
1.8496,75.261,75.11
1.9283,74.555,74.792
2.0007,74.186,74.535
2.0792,74.22,74.603
2.1644,75.256,75.457
2.2431,75.713,75.802
2.3145,75.458,75.137
2.393,74.506,74.995
2.4793,74.391,75.255
2.5579,74.492,74.787
2.6284,74.975,74.194
2.7068,75.086,74.677
2.7941,75.517,75.705
2.8728,75.219,75.257
2.9422,74.918,74.506
3.0207,74.481,75.174
3.1089,74.79,75.687
3.1876,74.699,74.841
3.256,74.682,74.758
3.3345,74.64,75.432
3.4237,75.361,75.311
3.5024,75.555,75.021
3.5699,75.331,74.768
3.6483,74.611,74.361
3.7386,74.639,74.886
3.8172,74.581,75.882
3.8837,74.74,75.83
3.9622,74.687,75.01
4.0534,75.212,74.526
4.1321,75.186,74.728
4.1975,75.036,75.015
4.276,74.65,75.106
4.3682,75.035,74.8
4.4469,75.122,74.55
4.5114,75.161,74.742
4.5898,74.786,74.998
4.683,74.932,75.406
4.7617,74.642,76.007
4.8252,74.557,75.537
4.9037,74.539,74.386
4.9979,75.31,74.448
5.0765,75.524,75.455
5.1391,75.302,75.548
5.2175,74.623,75.164
5.3127,74.733,74.825
5.3914,74.763,75.091
5.4529,74.843,75.367
5.5313,74.474,74.844
5.6275,74.673,74.334
5.7062,74.566,74.576
5.7667,74.798,75.072
5.8452,74.95,75.405
5.9423,75.603,75.48
6.021,75.456,75.298
6.0806,74.999,74.987
6.159,74.425,74.98
6.2572,74.844,75.235


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_408.csv <==
x,qOut,qIn
0.039338,75.192,74.477
0.11769,75.136,74.839
0.19614,74.671,75.747
0.27549,74.954,75.859
0.35416,75.054,74.855
0.43153,75.211,74.281
0.50998,74.971,74.266
0.59031,75.184,74.787
0.66899,74.852,75.419
0.74536,74.608,75.427
0.82382,74.386,75.238
0.90514,75.025,75.037
0.98381,75.25,75.242
1.0592,75.16,75.442
1.1377,74.587,75.155
1.22,74.763,75.16
1.2986,74.85,75.185
1.373,75.183,74.678
1.4515,75.081,74.625
1.5348,75.227,74.861
1.6135,74.616,74.749
1.6869,74.248,75.209
1.7653,74.175,75.709
1.8496,75.061,74.937
1.9283,75.412,74.373
2.0007,75.336,74.963
2.0792,74.822,75.147
2.1644,75.061,75.059
2.2431,75.13,75.713
2.3145,75.238,75.786
2.393,74.948,74.635
2.4793,75.124,74.078
2.5579,74.774,75.074
2.6284,74.518,75.722
2.7068,74.285,75.389
2.7941,74.931,74.881
2.8728,75.192,74.683
2.9422,75.191,74.59
3.0207,74.655,74.829
3.1089,74.728,75.362
3.1876,74.587,75.562
3.256,74.782,75.19
3.3345,74.901,74.95
3.4237,75.526,75.384
3.5024,75.359,75.302
3.5699,74.862,74.382
3.6483,74.277,74.179
3.7386,74.751,74.859
3.8172,75.139,75.578
3.8837,75.311,75.838
3.9622,74.835,75.658
4.0534,74.838,75.069
4.1321,74.573,74.217
4.1975,74.654,73.983
4.276,74.672,74.704
4.3682,75.331,75.708
4.4469,75.39,75.473
4.5114,75.3,74.788
4.5898,74.85,75.153
4.683,74.953,75.762
4.7617,74.591,75.426
4.8252,74.346,74.426
4.9037,74.254,73.978
4.9979,75.152,74.682
5.0765,75.671,75.738
5.1391,75.664,75.394
5.2175,74.818,74.482
5.3127,74.52,74.79
5.3914,74.234,75.578
5.4529,74.509,75.333
5.5313,74.69,74.964
5.6275,75.397,75.03
5.7062,75.404,75.414
5.7667,75.304,75.195
5.8452,74.901,74.534
5.9423,75.067,74.413
6.021,74.734,75.214
6.0806,74.468,75.675
6.159,74.258,75.325
6.2572,74.935,74.781


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_409.csv <==
x,qOut,qIn
0.039338,74.951,76.069
0.11769,74.946,74.979
0.19614,74.519,74.391
0.27549,74.653,74.751
0.35416,74.45,74.853
0.43153,74.55,75.006
0.50998,74.625,75.545
0.59031,75.364,75.038
0.66899,75.483,74.073
0.74536,75.324,74.627
0.82382,74.756,75.913
0.90514,74.867,76.292
0.98381,74.721,75.248
1.0592,74.793,74.486
1.1377,74.808,74.628
1.22,75.426,74.726
1.2986,75.349,74.767
1.373,74.907,75.173
1.4515,74.313,75.367
1.5348,74.733,75.514
1.6135,75.06,75.335
1.6869,75.11,74.502
1.7653,74.518,74.312
1.8496,74.581,75.124
1.9283,74.605,75.145
2.0007,75.093,74.49
2.0792,75.336,74.942
2.1644,75.792,75.956
2.2431,75.228,75.875
2.3145,74.496,74.848
2.393,73.971,74.193
2.4793,74.641,74.668
2.5579,75.134,75.187
2.6284,75.359,75.065
2.7068,75.035,75.342
2.7941,75.177,75.612
2.8728,74.884,74.894
2.9422,74.64,74.165
3.0207,74.275,74.584
3.1089,74.734,75.521
3.1876,74.887,75.918
3.256,75.1,75.454
3.3345,75.064,74.716
3.4237,75.497,74.719
3.5024,75.223,75.249
3.5699,74.694,74.951
3.6483,74.138,74.295
3.7386,74.687,74.562
3.8172,75.164,75.506
3.8837,75.439,75.432
3.9622,75,74.881
4.0534,74.938,75.014
4.1321,74.534,75.194
4.1975,74.556,75.041
4.276,74.666,75.12
4.3682,75.457,75.224
4.4469,75.552,75.284
4.5114,75.277,74.73
4.5898,74.62,74.114
4.683,74.725,74.75
4.7617,74.641,75.82
4.8252,74.641,75.634
4.9037,74.46,75.141
4.9979,74.998,75.129
5.0765,75.134,74.834
5.1391,75.131,74.692
5.2175,74.744,75.292
5.3127,75.027,75.472
5.3914,75.025,74.3
5.4529,75.12,73.731
5.5313,74.852,74.959
5.6275,75.035,75.958
5.7062,74.652,75.276
5.7667,74.445,74.803
5.8452,74.371,75.194
5.9423,75.177,75.641
6.021,75.49,75.229
6.0806,75.409,74.243
6.159,74.848,74.376
6.2572,74.989,75.765


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_410.csv <==
x,qOut,qIn
0.039338,75.231,75.823
0.11769,74.982,75.265
0.19614,74.583,75.026
0.27549,74.94,75.035
0.35416,74.902,74.416
0.43153,74.783,74.305
0.50998,74.467,75.311
0.59031,74.922,75.932
0.66899,75.036,75.284
0.74536,74.999,74.539
0.82382,74.539,74.64
0.90514,74.725,75.095
0.98381,74.646,75.161
1.0592,74.8,74.97
1.1377,74.896,75.09
1.22,75.617,75.356
1.2986,75.667,74.967
1.373,75.248,74.823
1.4515,74.405,75.099
1.5348,74.479,74.871
1.6135,74.62,74.716
1.6869,74.999,74.907
1.7653,75.016,75.102
1.8496,75.392,75.535
1.9283,75.059,75.912
2.0007,74.707,75.46
2.0792,74.362,74.288
2.1644,74.919,73.671
2.2431,75.12,75.275
2.3145,75.119,76.596
2.393,74.761,75.393
2.4793,75.064,73.837
2.5579,75.02,74.054
2.6284,74.879,75.053
2.7068,74.389,75.837
2.7941,74.646,75.868
2.8728,74.709,75.294
2.9422,75.045,75.019
3.0207,75.157,75.08
3.1089,75.606,75.012
3.1876,75.157,74.564
3.256,74.516,74.475
3.3345,74.092,74.905
3.4237,74.85,75.359
3.5024,75.382,75.48
3.5699,75.311,75.186
3.6483,74.456,74.854
3.7386,74.345,75.036
3.8172,74.423,75.225
3.8837,75.019,75.093
3.9622,75.343,74.97
4.0534,75.911,74.78
4.1321,75.533,74.64
4.1975,74.937,74.909
4.276,74.279,75.363
4.3682,74.592,75.588
4.4469,74.704,75.526
4.5114,74.816,74.987
4.5898,74.705,74.427
4.683,75.229,74.604
4.7617,75.242,74.733
4.8252,75.07,74.644
4.9037,74.67,75.455
4.9979,75.039,76.043
5.0765,75.08,75.12
5.1391,74.933,74.711
5.2175,74.405,75.205
5.3127,74.652,75.219
5.3914,74.757,74.885
5.4529,75.07,74.874
5.5313,75.104,74.917
5.6275,75.522,74.852
5.7062,75.168,75.001
5.7667,74.623,75.145
5.8452,74.051,74.99
5.9423,74.533,74.934
6.021,74.895,74.818
6.0806,75.207,74.59
6.159,75.094,74.925
6.2572,75.439,75.717


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_411.csv <==
x,qOut,qIn
0.039338,75.122,75.267
0.11769,74.566,74.769
0.19614,74.139,75.18
0.27549,74.778,75.433
0.35416,75.142,74.673
0.43153,75.186,74.564
0.50998,74.835,75.399
0.59031,75.214,75.618
0.66899,75.352,74.932
0.74536,75.285,74.549
0.82382,74.608,74.861
0.90514,74.531,75.595
0.98381,74.34,75.29
1.0592,74.623,74.296
1.1377,74.818,74.295
1.22,75.493,74.91
1.2986,75.378,75.271
1.373,75.026,75.473
1.4515,74.508,75.425
1.5348,74.876,75.151
1.6135,75.014,74.865
1.6869,75.061,75.041
1.7653,74.73,75.468
1.8496,75.018,75.491
1.9283,74.948,74.778
2.0007,74.967,74.254
2.0792,74.729,74.581
2.1644,75.019,75.276
2.2431,74.728,75.745
2.3145,74.456,75.525
2.393,74.249,74.914
2.4793,74.983,74.82
2.5579,75.355,74.986
2.6284,75.377,74.861
2.7068,74.873,74.815
2.7941,75.044,74.827
2.8728,75.05,75.2
2.9422,75.178,75.372
3.0207,74.86,74.681
3.1089,74.964,74.367
3.1876,74.562,75.143
3.256,74.474,76.011
3.3345,74.526,76.145
3.4237,75.354,75.251
3.5024,75.552,74.314
3.5699,75.32,74.295
3.6483,74.638,74.873
3.7386,74.721,75.307
3.8172,74.688,75.173
3.8837,74.814,75.236
3.9622,74.686,75.251
4.0534,75.086,74.669
4.1321,74.906,74.416
4.1975,74.636,75.05
4.276,74.305,75.543
4.3682,74.959,75.521
4.4469,75.43,75.028
4.5114,75.704,74.878
4.5898,75.199,75.255
4.683,74.984,75.029
4.7617,74.397,74.202
4.8252,74.392,74.515
4.9037,74.583,75.473
4.9979,75.41,75.882
5.0765,75.399,75.716
5.1391,74.971,74.989
5.2175,74.308,74.046
5.3127,74.607,74.183
5.3914,74.832,75.673
5.4529,75.083,75.717
5.5313,75.001,74.547
5.6275,75.416,74.858
5.7062,75.247,75.657
5.7667,74.866,75.426
5.8452,74.225,75.325
5.9423,74.488,75.095
6.021,74.671,74.2
6.0806,75.067,74.015
6.159,75.152,75.067
6.2572,75.556,75.827


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_412.csv <==
x,qOut,qIn
0.039338,74.681,74.461
0.11769,74.973,74.777
0.19614,74.938,75.218
0.27549,75.38,75.649
0.35416,75.234,75.66
0.43153,74.949,74.924
0.50998,74.382,74.535
0.59031,74.622,75.061
0.66899,74.679,75.48
0.74536,74.975,74.961
0.82382,75.125,74.396
0.90514,75.711,74.644
0.98381,75.443,75.511
1.0592,74.747,75.76
1.1377,73.955,75.426
1.22,74.331,74.997
1.2986,74.773,74.402
1.373,75.18,74.163
1.4515,75.083,74.857
1.5348,75.393,75.834
1.6135,75.162,75.827
1.6869,74.961,75.055
1.7653,74.626,74.694
1.8496,74.99,74.908
1.9283,74.875,74.783
2.0007,74.659,74.623
2.0792,74.384,75.207
2.1644,75.049,75.586
2.2431,75.452,74.605
2.3145,75.494,74.247
2.393,74.765,75.125
2.4793,74.562,75.563
2.5579,74.289,75.436
2.6284,74.614,75.148
2.7068,74.937,74.988
2.7941,75.702,75.261
2.8728,75.543,75.032
2.9422,74.986,74.476
3.0207,74.291,74.598
3.1089,74.637,75.2
3.1876,74.917,75.489
3.256,75.078,75.352
3.3345,74.719,75.132
3.4237,74.882,75.009
3.5024,74.702,75.171
3.5699,74.736,75.361
3.6483,74.693,75.283
3.7386,75.327,74.524
3.8172,75.4,74.053
3.8837,75.229,75.171
3.9622,74.679,75.89
4.0534,74.822,74.707
4.1321,74.7,73.884
4.1975,74.714,75.02
4.276,74.593,76.001
4.3682,75.167,75.918
4.4469,75.257,75.403
4.5114,75.21,74.801
4.5898,74.875,74.304
4.683,75.191,74.858
4.7617,75.083,75.499
4.8252,74.843,75.19
4.9037,74.384,75.008
4.9979,74.744,74.874
5.0765,74.862,74.451
5.1391,74.862,74.685
5.2175,74.404,75.428
5.3127,74.634,75.562
5.3914,74.7,75.079
5.4529,75.118,74.914
5.5313,75.28,75.147
5.6275,75.711,75.182
5.7062,75.201,74.479
5.7667,74.61,74.351
5.8452,74.267,75.365
5.9423,74.999,76.193
6.021,75.343,75.656
6.0806,75.154,74.798
6.159,74.443,74.623
6.2572,74.555,74.61


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_413.csv <==
x,qOut,qIn
0.039338,74.808,75.075
0.11769,74.404,75.237
0.19614,74.118,75.067
0.27549,74.989,74.978
0.35416,75.716,75.244
0.43153,76.021,75.433
0.50998,75.248,75.024
0.59031,74.703,74.665
0.66899,74.009,75.28
0.74536,74.24,75.537
0.82382,74.728,75.023
0.90514,75.695,74.631
0.98381,75.575,74.641
1.0592,74.938,74.913
1.1377,74.189,75.294
1.22,74.568,75.439
1.2986,74.953,75.194
1.373,75.191,74.832
1.4515,74.905,74.771
1.5348,75.135,75.174
1.6135,74.993,75.625
1.6869,74.943,75.036
1.7653,74.72,74.109
1.8496,75.167,74.753
1.9283,75.14,75.57
2.0007,74.953,74.933
2.0792,74.455,74.788
2.1644,74.735,75.335
2.2431,74.814,75.233
2.3145,75.01,74.826
2.393,74.877,74.713
2.4793,75.234,74.74
2.5579,75.028,75.078
2.6284,74.882,75.365
2.7068,74.649,75.423
2.7941,75.109,75.418
2.8728,75.029,75.253
2.9422,74.774,75.132
3.0207,74.366,75.075
3.1089,74.834,74.783
3.1876,75.048,74.557
3.256,75.142,74.587
3.3345,74.826,74.861
3.4237,75.066,75.36
3.5024,74.886,75.411
3.5699,74.719,75.107
3.6483,74.402,75.186
3.7386,74.895,75.357
3.8172,75.08,75.033
3.8837,75.243,74.931
3.9622,75.075,74.992
4.0534,75.43,74.447
4.1321,75.239,74.311
4.1975,74.911,75.547
4.276,74.342,76.246
4.3682,74.588,75.196
4.4469,74.623,74.33
4.5114,74.778,74.946
4.5898,74.712,75.45
4.683,75.252,75.118
4.7617,75.266,74.75
4.8252,75.2,74.81
4.9037,74.882,75.004
4.9979,75.168,75.435
5.0765,74.934,75.152
5.1391,74.574,74.516
5.2175,74.145,74.497
5.3127,74.706,74.795
5.3914,75.1,75.371
5.4529,75.355,75.956
5.5313,75.046,76.155
5.6275,75.177,75.664
5.7062,74.893,74.298
5.7667,74.79,73.477
5.8452,74.553,74.301
5.9423,74.989,75.843
6.021,74.939,76.042
6.0806,74.937,75.05
6.159,74.744,74.395
6.2572,75.096,74.529


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_414.csv <==
x,qOut,qIn
0.039338,74.557,74.762
0.11769,74.569,74.476
0.19614,74.566,75.03
0.27549,75.195,75.608
0.35416,75.177,75.443
0.43153,74.983,74.676
0.50998,74.603,74.16
0.59031,74.989,74.966
0.66899,75.002,75.651
0.74536,74.817,75.219
0.82382,74.372,75.291
0.90514,74.797,75.758
0.98381,75.072,75.164
1.0592,75.289,74.253
1.1377,74.945,74.405
1.22,75.052,74.961
1.2986,74.779,75.116
1.373,74.827,74.743
1.4515,74.787,74.618
1.5348,75.26,75.437
1.6135,74.987,75.537
1.6869,74.597,74.808
1.7653,74.258,75.058
1.8496,74.951,75.804
1.9283,75.397,75.424
2.0007,75.586,74.449
2.0792,75.159,74.261
2.1644,75.141,74.795
2.2431,74.704,75.252
2.3145,74.476,75.338
2.393,74.249,75.28
2.4793,74.817,75.013
2.5579,74.937,74.611
2.6284,74.934,74.704
2.7068,74.649,75.272
2.7941,75.09,75.454
2.8728,75.204,74.887
2.9422,75.31,74.767
3.0207,75.032,75.273
3.1089,75.204,75.537
3.1876,74.8,75.19
3.256,74.47,74.921
3.3345,74.239,74.955
3.4237,74.947,75.041
3.5024,75.27,75.075
3.5699,75.246,75.156
3.6483,74.696,75.096
3.7386,74.812,74.713
3.8172,74.763,74.855
3.8837,74.896,75.337
3.9622,74.749,75.148
4.0534,75.152,74.743
4.1321,75.043,74.26
4.1975,74.996,74.64
4.276,74.789,76.209
4.3682,75.23,76.788
4.4469,75.139,74.85
4.5114,74.95,73.469
4.5898,74.592,74.115
4.683,74.992,75.313
4.7617,75.001,75.154
4.8252,74.894,75.056
4.9037,74.577,75.961
4.9979,74.999,75.983
5.0765,75.044,74.535
5.1391,74.835,74.084
5.2175,74.244,74.744
5.3127,74.541,75.295
5.3914,74.844,75.507
5.4529,75.422,75.186
5.5313,75.468,74.613
5.6275,75.546,74.741
5.7062,74.652,75.535
5.7667,74.01,75.339
5.8452,73.909,74.496
5.9423,75.015,74.544
6.021,75.68,74.989
6.0806,75.79,75.208
6.159,75.128,75.547
6.2572,74.94,75.446


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_415.csv <==
x,qOut,qIn
0.039338,74.761,75.866
0.11769,74.316,74.644
0.19614,74.173,73.959
0.27549,74.993,74.919
0.35416,75.273,75.901
0.43153,75.17,75.464
0.50998,74.745,74.847
0.59031,75.103,74.882
0.66899,75.212,74.8
0.74536,75.131,74.388
0.82382,74.608,74.678
0.90514,74.802,75.151
0.98381,74.835,74.971
1.0592,75.08,75.228
1.1377,74.992,75.757
1.22,75.291,75.485
1.2986,74.904,74.722
1.373,74.573,74.805
1.4515,74.364,75.542
1.5348,75.103,75.557
1.6135,75.432,74.453
1.6869,75.348,73.764
1.7653,74.668,74.351
1.8496,74.625,75.672
1.9283,74.451,75.961
2.0007,74.555,75.328
2.0792,74.523,75.237
2.1644,75.147,75.394
2.2431,75.261,74.651
2.3145,75.243,74.21
2.393,74.897,74.753
2.4793,75.217,75.295
2.5579,75.184,75.353
2.6284,75.11,75.405
2.7068,74.598,75.384
2.7941,74.622,74.699
2.8728,74.287,74.292
2.9422,74.319,74.918
3.0207,74.506,75.327
3.1089,75.485,75.257
3.1876,75.838,75.085
3.256,75.667,75.16
3.3345,74.845,75.372
3.4237,74.672,75.227
3.5024,74.434,74.904
3.5699,74.565,74.891
3.6483,74.643,75.06
3.7386,75.348,75.099
3.8172,75.42,74.895
3.8837,75.146,74.716
3.9622,74.466,74.869
4.0534,74.597,75.455
4.1321,74.651,75.463
4.1975,74.89,74.612
4.276,74.843,74.323
4.3682,75.314,75.121
4.4469,75.216,75.663
4.5114,75.069,75.381
4.5898,74.723,75.188
4.683,75.086,75.074
4.7617,75.035,74.157
4.8252,74.893,74.198
4.9037,74.487,75.764
4.9979,74.827,76.402
5.0765,74.87,75.224
5.1391,74.983,73.929
5.2175,74.799,73.913
5.3127,75.119,75.273
5.3914,74.856,75.591
5.4529,74.621,74.693
5.5313,74.473,74.768
5.6275,75.228,75.527
5.7062,75.536,75.418
5.7667,75.289,75.006
5.8452,74.433,75.021
5.9423,74.437,74.998
6.021,74.615,75.089
6.0806,75.166,74.967
6.159,75.231,74.767
6.2572,75.428,75.486


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_416.csv <==
x,qOut,qIn
0.039338,74.911,75.202
0.11769,74.614,74.494
0.19614,74.296,74.627
0.27549,74.849,75.376
0.35416,75.066,75.25
0.43153,75.235,74.569
0.50998,74.966,74.706
0.59031,75.12,75.472
0.66899,74.718,75.247
0.74536,74.462,74.445
0.82382,74.314,74.584
0.90514,75.075,75.559
0.98381,75.406,75.604
1.0592,75.442,74.896
1.1377,74.972,74.838
1.22,75.072,74.698
1.2986,74.852,74.515
1.373,74.76,75.177
1.4515,74.527,75.731
1.5348,74.999,75.478
1.6135,75.023,74.48
1.6869,74.965,74.351
1.7653,74.604,75.371
1.8496,74.902,75.769
1.9283,74.828,75.004
2.0007,74.853,74.767
2.0792,74.765,75.217
2.1644,75.301,75.27
2.2431,75.218,74.739
2.3145,74.816,74.994
2.393,74.227,75.654
2.4793,74.645,75.528
2.5579,75.013,74.28
2.6284,75.287,73.643
2.7068,74.946,74.635
2.7941,75.025,76.231
2.8728,74.728,76.068
2.9422,74.776,74.941
3.0207,74.794,74.677
3.1089,75.383,74.79
3.1876,75.24,74.831
3.256,74.867,74.885
3.3345,74.435,74.919
3.4237,74.982,75.002
3.5024,75.309,74.669
3.5699,75.309,74.71
3.6483,74.606,75.725
3.7386,74.458,76.256
3.8172,74.209,75.497
3.8837,74.523,74.728
3.9622,74.891,74.533
4.0534,75.759,74.923
4.1321,75.707,75.01
4.1975,75.124,74.331
4.276,74.33,74.314
4.3682,74.586,75.507
4.4469,74.845,76.216
4.5114,74.932,75.093
4.5898,74.494,74.115
4.683,74.724,74.535
4.7617,74.812,75.127
4.8252,75.177,75.317
4.9037,75.281,75.638
4.9979,75.754,75.426
5.0765,75.416,74.877
5.1391,74.848,75.021
5.2175,74.157,75.04
5.3127,74.437,74.53
5.3914,74.576,74.839
5.4529,74.811,75.435
5.5313,74.843,75.287
5.6275,75.401,75.282
5.7062,75.28,75.216
5.7667,74.823,74.52
5.8452,74.208,74.317
5.9423,74.65,74.948
6.021,75.075,75.522
6.0806,75.437,75.399
6.159,75.216,75.19
6.2572,75.333,75.416


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_417.csv <==
x,qOut,qIn
0.039338,74.975,74.974
0.11769,74.944,74.628
0.19614,74.725,74.367
0.27549,75.25,74.78
0.35416,75.362,75.519
0.43153,75.048,75.445
0.50998,74.202,74.994
0.59031,74.228,74.969
0.66899,74.395,75.136
0.74536,74.933,74.895
0.82382,75.173,74.948
0.90514,75.769,75.177
0.98381,75.586,74.88
1.0592,75.214,74.654
1.1377,74.611,75.076
1.22,74.774,75.618
1.2986,74.636,75.35
1.373,74.565,75.06
1.4515,74.415,75.107
1.5348,75.05,75.061
1.6135,75.256,74.946
1.6869,75.22,74.786
1.7653,74.767,74.78
1.8496,74.984,75.034
1.9283,74.93,74.934
2.0007,74.917,74.857
2.0792,74.598,75.146
2.1644,74.912,75.187
2.2431,74.845,75.256
2.3145,74.903,75.209
2.393,74.814,74.747
2.4793,75.356,74.677
2.5579,75.33,75.097
2.6284,75.102,75.02
2.7068,74.602,74.942
2.7941,74.86,75.713
2.8728,74.833,75.722
2.9422,74.795,74.556
3.0207,74.496,74.484
3.1089,74.889,75.221
3.1876,74.915,75.093
3.256,74.956,75.13
3.3345,74.764,75.572
3.4237,75.189,74.986
3.5024,75.108,73.907
3.5699,74.868,74.449
3.6483,74.379,75.813
3.7386,74.731,76.032
3.8172,74.898,74.676
3.8837,75.168,74.274
3.9622,75.091,75.079
4.0534,75.421,75.391
4.1321,75.072,74.903
4.1975,74.702,75.255
4.276,74.419,75.997
4.3682,75.077,75.599
4.4469,75.342,73.842
4.5114,75.148,73.367
4.5898,74.402,74.881
4.683,74.47,76.299
4.7617,74.596,75.582
4.8252,75.039,74.598
4.9037,75.092,74.742
4.9979,75.402,75.227
5.0765,74.91,75.445
5.1391,74.493,75.099
5.2175,74.317,74.555
5.3127,75.182,74.904
5.3914,75.648,75.708
5.4529,75.535,75.645
5.5313,74.612,75.043
5.6275,74.325,74.328
5.7062,74.133,74.098
5.7667,74.54,74.601
5.8452,74.858,75.302
5.9423,75.592,75.927
6.021,75.459,75.702
6.0806,75.072,75.023
6.159,74.546,75.058
6.2572,74.898,75.203


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_418.csv <==
x,qOut,qIn
0.039338,74.841,75.031
0.11769,74.95,74.216
0.19614,74.853,74.465
0.27549,75.3,75.302
0.35416,75.116,75.717
0.43153,74.742,75.396
0.50998,74.283,74.893
0.59031,74.779,74.481
0.66899,75.063,74.535
0.74536,75.107,75.069
0.82382,74.62,75.397
0.90514,74.8,75.435
0.98381,74.834,75.613
1.0592,75.152,75.182
1.1377,75.117,74.33
1.22,75.379,74.476
1.2986,74.863,74.936
1.373,74.506,74.976
1.4515,74.429,75.519
1.5348,75.281,75.98
1.6135,75.538,74.697
1.6869,75.157,73.617
1.7653,74.288,74.567
1.8496,74.391,75.735
1.9283,74.663,75.515
2.0007,75.161,75.22
2.0792,75.238,75.489
2.1644,75.579,75.499
2.2431,75.124,74.817
2.3145,74.554,74.367
2.393,74.049,74.556
2.4793,74.657,75.076
2.5579,75.135,75.057
2.6284,75.443,74.677
2.7068,75.054,75.044
2.7941,74.973,76.009
2.8728,74.447,75.679
2.9422,74.342,74.213
3.0207,74.444,73.858
3.1089,75.369,74.941
3.1876,75.672,75.922
3.256,75.559,75.44
3.3345,74.925,74.574
3.4237,74.915,74.765
3.5024,74.669,75.828
3.5699,74.55,75.726
3.6483,74.28,74.856
3.7386,74.8,74.661
3.8172,75.007,74.672
3.8837,75.246,74.33
3.9622,75.062,74.594
4.0534,75.249,75.299
4.1321,74.794,75.338
4.1975,74.473,75.035
4.276,74.303,75.379
4.3682,75.04,75.707
4.4469,75.296,74.995
4.5114,75.202,74.575
4.5898,74.776,75.155
4.683,75.144,75.444
4.7617,75.294,74.919
4.8252,75.232,74.67
4.9037,74.587,75.009
4.9979,74.547,75.382
5.0765,74.363,74.741
5.1391,74.552,74.455
5.2175,74.612,75.274
5.3127,75.258,75.575
5.3914,75.306,75.229
5.4529,75.257,75.128
5.5313,74.922,74.713
5.6275,75.215,74.66
5.7062,75.065,74.732
5.7667,74.908,74.934
5.8452,74.597,75.596
5.9423,75.024,75.356
6.021,75.036,74.263
6.0806,74.93,74.51
6.159,74.521,75.813
6.2572,74.832,76.204


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_419.csv <==
x,qOut,qIn
0.039338,74.98,75.03
0.11769,75.502,73.905
0.19614,75.341,74.376
0.27549,75.373,75.637
0.35416,74.781,75.584
0.43153,74.547,74.568
0.50998,74.527,74.464
0.59031,75.266,75.247
0.66899,75.287,75.468
0.74536,74.882,74.93
0.82382,74.267,74.82
0.90514,74.683,75.092
0.98381,75.084,74.829
1.0592,75.431,74.696
1.1377,75.167,75.218
1.22,75.22,75.621
1.2986,74.748,75.674
1.373,74.565,75.327
1.4515,74.474,74.672
1.5348,75.122,74.301
1.6135,75.146,74.74
1.6869,74.913,75.124
1.7653,74.51,74.898
1.8496,74.97,75.114
1.9283,75.156,75.57
2.0007,75.092,75.563
2.0792,74.547,75.4
2.1644,74.709,74.946
2.2431,74.729,74.113
2.3145,75.002,73.969
2.393,75.061,75.053
2.4793,75.572,75.94
2.5579,75.34,75.338
2.6284,74.856,74.727
2.7068,74.211,75.034
2.7941,74.512,75.425
2.8728,74.679,75.237
2.9422,74.874,74.857
3.0207,74.84,74.889
3.1089,75.442,75.394
3.1876,75.541,75.233
3.256,75.275,74.915
3.3345,74.459,74.841
3.4237,74.393,74.168
3.5024,74.332,74.42
3.5699,74.684,75.643
3.6483,74.857,75.763
3.7386,75.483,75.319
3.8172,75.361,75.234
3.8837,75.074,74.925
3.9622,74.62,74.757
4.0534,74.988,75.286
4.1321,75.047,75.254
4.1975,75.072,74.72
4.276,74.839,74.923
4.3682,75.174,75.36
4.4469,74.947,75.18
4.5114,74.522,74.552
4.5898,73.996,74.462
4.683,74.515,75.248
4.7617,74.969,75.658
4.8252,75.383,75.13
4.9037,75.243,74.537
4.9979,75.439,74.401
5.0765,75.061,74.634
5.1391,74.807,75.058
5.2175,74.543,75.834
5.3127,75.075,76.164
5.3914,75.147,74.891
5.4529,75.06,73.927
5.5313,74.633,74.702
5.6275,74.861,75.809
5.7062,74.74,75.274
5.7667,74.748,74.489
5.8452,74.685,74.938
5.9423,75.255,75.309
6.021,75.174,74.629
6.0806,74.701,74.705
6.159,74.033,75.758
6.2572,74.467,76.201


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_420.csv <==
x,qOut,qIn
0.039338,75.845,75.274
0.11769,75.301,74.797
0.19614,74.392,74.448
0.27549,74.459,74.718
0.35416,74.586,75.633
0.43153,74.834,75.702
0.50998,74.832,75.005
0.59031,75.394,74.876
0.66899,75.385,75.025
0.74536,75.054,74.65
0.82382,74.381,74.558
0.90514,74.618,75.237
0.98381,74.843,75.743
1.0592,75.197,75.14
1.1377,75.06,74.61
1.22,75.24,74.676
1.2986,74.795,74.847
1.373,74.526,74.904
1.4515,74.382,74.864
1.5348,75.133,74.797
1.6135,75.423,74.966
1.6869,75.365,75.483
1.7653,74.752,75.942
1.8496,74.764,75.847
1.9283,74.591,75.167
2.0007,74.725,74.793
2.0792,74.752,74.744
2.1644,75.333,74.357
2.2431,75.227,74.642
2.3145,74.891,75.449
2.393,74.365,75.222
2.4793,74.692,74.917
2.5579,74.777,75.416
2.6284,74.77,75.109
2.7068,74.449,74.427
2.7941,74.897,74.957
2.8728,75.123,75.895
2.9422,75.472,75.308
3.0207,75.434,74.426
3.1089,75.671,74.68
3.1876,75.087,75.288
3.256,74.451,75.141
3.3345,73.985,74.89
3.4237,74.625,74.93
3.5024,75.028,75.119
3.5699,75.206,74.982
3.6483,74.878,75.01
3.7386,75.071,75.433
3.8172,74.878,75.622
3.8837,74.825,74.886
3.9622,74.687,74.108
4.0534,75.227,74.583
4.1321,75.206,75.575
4.1975,74.955,75.411
4.276,74.482,75.026
4.3682,74.855,74.947
4.4469,75.002,74.658
4.5114,75.026,75.008
4.5898,74.627,75.913
4.683,74.888,75.73
4.7617,74.899,74.164
4.8252,75.095,73.523
4.9037,74.985,74.651
4.9979,75.285,76.165
5.0765,74.892,76.282
5.1391,74.545,75.025
5.2175,74.32,74.306
5.3127,75.018,75.023
5.3914,75.271,75.247
5.4529,75.115,74.359
5.5313,74.569,74.389
5.6275,74.885,75.389
5.7062,75.143,76.088
5.7667,75.332,75.499
5.8452,74.795,74.406
5.9423,74.627,74.507
6.021,74.174,75.06
6.0806,74.377,74.991
6.159,74.787,75.185
6.2572,75.783,75.429


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_421.csv <==
x,qOut,qIn
0.039338,74.397,75.632
0.11769,74.656,75.175
0.19614,74.774,74.675
0.27549,75.352,74.662
0.35416,75.165,74.847
0.43153,74.79,74.757
0.50998,74.295,75.125
0.59031,74.736,75.912
0.66899,74.98,75.573
0.74536,75.188,74.4
0.82382,75,74.16
0.90514,75.301,74.789
0.98381,75.077,75.12
1.0592,74.885,75.187
1.1377,74.657,75.41
1.22,75.204,75.459
1.2986,75.258,75.64
1.373,74.956,75.082
1.4515,74.283,74.045
1.5348,74.517,74.701
1.6135,74.753,75.689
1.6869,75.177,74.807
1.7653,75.177,74.181
1.8496,75.443,74.778
1.9283,74.928,75.864
2.0007,74.418,76.067
2.0792,74.052,75.169
2.1644,74.754,74.331
2.2431,75.196,74.271
2.3145,75.432,74.952
2.393,75.139,75.793
2.4793,75.297,75.592
2.5579,74.992,74.391
2.6284,74.785,74.11
2.7068,74.455,75.208
2.7941,74.827,76.159
2.8728,74.73,75.638
2.9422,74.642,74.809
3.0207,74.546,74.792
3.1089,75.272,75.145
3.1876,75.53,74.894
3.256,75.286,74.575
3.3345,74.505,74.618
3.4237,74.58,74.893
3.5024,74.751,75.183
3.5699,75.119,75.123
3.6483,74.917,75.217
3.7386,75.029,75.739
3.8172,74.627,75.395
3.8837,74.67,74.336
3.9622,74.851,74.343
4.0534,75.646,75.294
4.1321,75.593,75.445
4.1975,75.104,74.897
4.276,74.412,75.048
4.3682,74.656,75.409
4.4469,74.748,74.83
4.5114,74.712,74.172
4.5898,74.375,74.648
4.683,74.836,75.523
4.7617,75.092,75.585
4.8252,75.345,75.343
4.9037,75.114,75.451
4.9979,75.266,75.418
5.0765,74.855,74.267
5.1391,74.583,73.793
5.2175,74.384,75.059
5.3127,75.064,75.975
5.3914,75.307,75.021
5.4529,75.26,74.441
5.5313,74.701,75.072
5.6275,74.742,75.221
5.7062,74.528,74.616
5.7667,74.559,74.821
5.8452,74.593,75.419
5.9423,75.389,75.622
6.021,75.657,75.407
6.0806,75.497,74.921
6.159,74.701,74.62
6.2572,74.569,75.171


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_422.csv <==
x,qOut,qIn
0.039338,75.256,74.83
0.11769,75.324,74.898
0.19614,74.709,75.775
0.27549,74.681,76.513
0.35416,74.566,75.416
0.43153,74.884,73.93
0.50998,74.997,74.129
0.59031,75.509,75.157
0.66899,75.24,75.323
0.74536,74.916,74.935
0.82382,74.536,74.82
0.90514,74.924,75.028
0.98381,74.833,75.17
1.0592,74.553,75.07
1.1377,74.134,75.29
1.22,74.697,75.731
1.2986,75.136,74.86
1.373,75.573,73.766
1.4515,75.454,74.28
1.5348,75.548,75.574
1.6135,74.896,75.789
1.6869,74.404,75.119
1.7653,74.184,74.942
1.8496,74.943,75.157
1.9283,75.209,74.957
2.0007,75.034,74.567
2.0792,74.498,74.716
2.1644,74.856,75.345
2.2431,75.155,75.837
2.3145,75.389,75.445
2.393,74.955,74.789
2.4793,74.863,74.552
2.5579,74.373,74.482
2.6284,74.347,74.594
2.7068,74.489,75.216
2.7941,75.373,75.862
2.8728,75.574,75.263
2.9422,75.35,74.547
3.0207,74.647,74.93
3.1089,74.685,75.326
3.1876,74.606,74.952
3.256,74.77,75.204
3.3345,74.829,75.789
3.4237,75.478,75.243
3.5024,75.464,74.611
3.5699,75.031,74.811
3.6483,74.233,74.91
3.7386,74.389,74.784
3.8172,74.612,74.672
3.8837,75.042,75.07
3.9622,75.075,75.463
4.0534,75.446,75.314
4.1321,75.112,74.898
4.1975,74.771,74.632
4.276,74.452,74.784
4.3682,75.056,75.296
4.4469,75.316,75.686
4.5114,75.353,75.113
4.5898,74.909,74.374
4.683,75.004,75.062
4.7617,74.725,76.025
4.8252,74.557,75.155
4.9037,74.31,74.168
4.9979,74.871,74.504
5.0765,75.059,75.205
5.1391,75.13,75.486
5.2175,74.78,75.631
5.3127,74.997,75.015
5.3914,74.831,74.057
5.4529,74.812,74.516
5.5313,74.66,75.677
5.6275,75.165,75.823
5.7062,75.136,75.143
5.7667,75.042,74.722
5.8452,74.774,74.871
5.9423,75.171,75.53
6.021,75.05,74.969
6.0806,74.726,74.116
6.159,74.311,74.649
6.2572,74.875,75.173


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_423.csv <==
x,qOut,qIn
0.039338,74.93,74.998
0.11769,75.384,75.36
0.19614,75.276,75.147
0.27549,75.42,75.003
0.35416,74.891,74.953
0.43153,74.451,74.955
0.50998,74.097,75.342
0.59031,74.72,75.677
0.66899,75.035,75.422
0.74536,75.238,74.718
0.82382,75.015,74.116
0.90514,75.261,74.27
0.98381,74.975,75.341
1.0592,74.706,75.64
1.1377,74.401,75.068
1.22,74.948,74.996
1.2986,75.121,74.961
1.373,75.083,74.787
1.4515,74.64,75.31
1.5348,74.911,75.721
1.6135,74.967,75.269
1.6869,75.198,74.937
1.7653,75.098,74.977
1.8496,75.339,74.834
1.9283,74.815,74.656
2.0007,74.315,74.777
2.0792,74.034,74.856
2.1644,74.827,74.661
2.2431,75.291,74.701
2.3145,75.351,75.716
2.393,74.813,76.476
2.4793,74.904,75.638
2.5579,74.843,73.999
2.6284,75.037,73.811
2.7068,75.003,74.888
2.7941,75.444,75.827
2.8728,75.208,75.37
2.9422,74.88,74.661
3.0207,74.423,74.963
3.1089,74.737,75.554
3.1876,74.66,75.55
3.256,74.485,74.675
3.3345,74.223,74.163
3.4237,74.923,75.203
3.5024,75.429,75.651
3.5699,75.694,74.825
3.6483,75.143,74.862
3.7386,74.901,75.552
3.8172,74.35,75.292
3.8837,74.408,74.809
3.9622,74.602,74.94
4.0534,75.409,74.856
4.1321,75.41,74.438
4.1975,75.148,74.834
4.276,74.69,75.694
4.3682,75.017,75.562
4.4469,74.995,74.729
4.5114,74.85,74.433
4.5898,74.498,74.579
4.683,74.953,75.417
4.7617,75.117,75.946
4.8252,75.19,75.277
4.9037,74.916,74.647
4.9979,75.218,74.527
5.0765,75.055,74.673
5.1391,74.76,75.257
5.2175,74.26,75.748
5.3127,74.667,75.553
5.3914,74.938,74.984
5.4529,75.21,74.849
5.5313,74.912,74.791
5.6275,74.983,74.466
5.7062,74.58,74.6
5.7667,74.564,75.308
5.8452,74.703,75.634
5.9423,75.508,75.29
6.021,75.514,74.954
6.0806,74.987,75.094
6.159,74.204,74.966
6.2572,74.514,74.616


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_424.csv <==
x,qOut,qIn
0.039338,74.416,74.608
0.11769,74.478,74.545
0.19614,74.619,75.336
0.27549,75.335,75.405
0.35416,75.27,74.872
0.43153,75.034,74.659
0.50998,74.652,74.925
0.59031,75.06,75.731
0.66899,75.089,75.162
0.74536,74.963,74.245
0.82382,74.558,74.862
0.90514,74.899,75.583
0.98381,74.943,75.64
1.0592,74.96,75.364
1.1377,74.67,74.906
1.22,75.01,74.499
1.2986,74.944,74.132
1.373,74.873,74.766
1.4515,74.574,75.882
1.5348,74.977,75.538
1.6135,74.999,74.56
1.6869,75.019,75.057
1.7653,74.739,75.571
1.8496,75.043,74.734
1.9283,74.873,74.195
2.0007,74.798,75.186
2.0792,74.731,75.946
2.1644,75.395,75.872
2.2431,75.451,75.326
2.3145,75.003,74.586
2.393,74.188,74.199
2.4793,74.372,74.862
2.5579,74.664,75.443
2.6284,75.084,75.015
2.7068,75.063,74.743
2.7941,75.405,74.993
2.8728,75.112,74.835
2.9422,74.747,74.647
3.0207,74.249,75.255
3.1089,74.676,75.805
3.1876,74.935,75.659
3.256,75.313,74.995
3.3345,75.284,74.495
3.4237,75.535,74.807
3.5024,74.991,75.435
3.5699,74.487,75.378
3.6483,74.213,74.921
3.7386,74.945,74.743
3.8172,75.239,74.608
3.8837,75.066,74.532
3.9622,74.421,75.075
4.0534,74.606,75.77
4.1321,74.772,75.655
4.1975,75.126,74.911
4.276,75.132,74.61
4.3682,75.517,75.044
4.4469,75.192,75.404
4.5114,74.803,74.71
4.5898,74.444,73.889
4.683,75.018,74.278
4.7617,75.242,75.656
4.8252,75.092,76.331
4.9037,74.425,75.907
4.9979,74.526,75.107
5.0765,74.597,74.336
5.1391,74.938,74.348
5.2175,74.984,75.058
5.3127,75.468,75.257
5.3914,75.284,75.073
5.4529,75.046,75.228
5.5313,74.606,75.26
5.6275,74.808,75.036
5.7062,74.522,75.043
5.7667,74.242,75.141
5.8452,74.071,75.049
5.9423,74.97,75.048
6.021,75.636,74.762
6.0806,75.921,74.729
6.159,75.297,75.333
6.2572,74.978,75.465


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_425.csv <==
x,qOut,qIn
0.039338,75.227,74.942
0.11769,74.895,74.815
0.19614,74.281,74.417
0.27549,74.576,74.773
0.35416,74.802,75.787
0.43153,75.177,75.532
0.50998,75.191,74.764
0.59031,75.542,75.29
0.66899,75.131,76.171
0.74536,74.636,75.139
0.82382,74.233,73.915
0.90514,74.864,74.173
0.98381,75.216,74.94
1.0592,75.24,75.158
1.1377,74.697,75.362
1.22,74.752,75.452
1.2986,74.596,75.158
1.373,74.651,74.735
1.4515,74.533,74.709
1.5348,75.086,75.293
1.6135,75.183,76.017
1.6869,75.305,75.314
1.7653,75.165,74.016
1.8496,75.482,74.222
1.9283,75.086,75.185
2.0007,74.486,75.388
2.0792,73.922,75.427
2.1644,74.506,75.141
2.2431,75.025,74.85
2.3145,75.377,75.024
2.393,75.068,75.244
2.4793,75.138,74.858
2.5579,74.8,74.094
2.6284,74.813,74.685
2.7068,74.838,75.85
2.7941,75.419,76.059
2.8728,75.196,75.201
2.9422,74.671,74.371
3.0207,74.117,74.441
3.1089,74.648,75.265
3.1876,75.069,75.659
3.256,75.306,75.146
3.3345,75.025,74.517
3.4237,75.22,74.333
3.5024,74.978,74.863
3.5699,74.707,75.485
3.6483,74.224,75.668
3.7386,74.598,75.39
3.8172,74.804,75.172
3.8837,75.184,75.216
3.9622,75.165,74.838
4.0534,75.448,74.276
4.1321,74.974,75.03
4.1975,74.626,75.941
4.276,74.477,75.568
4.3682,75.178,74.849
4.4469,75.256,74.544
4.5114,74.827,74.674
4.5898,74.137,74.898
4.683,74.517,74.946
4.7617,74.974,75.087
4.8252,75.442,75.154
4.9037,75.337,74.981
4.9979,75.49,75.306
5.0765,74.981,75.481
5.1391,74.56,74.898
5.2175,74.259,74.768
5.3127,74.945,75.044
5.3914,75.3,74.603
5.4529,75.376,74.534
5.5313,74.857,75.503
5.6275,74.857,76.049
5.7062,74.578,75.512
5.7667,74.59,74.722
5.8452,74.508,74.36
5.9423,75.066,74.776
6.021,75.059,75.29
6.0806,75.008,75.252
6.159,74.805,75.102
6.2572,75.278,74.927


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_426.csv <==
x,qOut,qIn
0.039338,75.019,74.747
0.11769,74.789,74.49
0.19614,74.485,74.553
0.27549,74.996,75.146
0.35416,75.122,75.823
0.43153,75.159,75.288
0.50998,74.887,74.267
0.59031,75.174,74.162
0.66899,74.938,75.462
0.74536,74.591,76.515
0.82382,74.188,75.979
0.90514,74.775,74.635
0.98381,75.185,74.087
1.0592,75.398,74.516
1.1377,74.926,75.097
1.22,74.874,75.271
1.2986,74.513,74.922
1.373,74.62,74.884
1.4515,74.741,75.286
1.5348,75.352,75.363
1.6135,75.091,74.959
1.6869,74.565,74.613
1.7653,74.15,74.967
1.8496,74.924,75.97
1.9283,75.588,75.66
2.0007,75.8,74.573
2.0792,75.075,74.635
2.1644,74.741,75.136
2.2431,74.309,74.662
2.3145,74.503,74.232
2.393,74.661,74.851
2.4793,75.317,75.701
2.5579,75.204,75.415
2.6284,74.981,74.902
2.7068,74.582,75.289
2.7941,74.949,75.371
2.8728,74.956,74.639
2.9422,75.003,74.514
3.0207,74.912,74.968
3.1089,75.44,75.106
3.1876,75.347,74.811
3.256,74.917,75.197
3.3345,74.232,75.969
3.4237,74.475,75.765
3.5024,74.637,74.512
3.5699,74.849,73.883
3.6483,74.774,74.547
3.7386,75.298,75.695
3.8172,75.336,75.444
3.8837,75.215,74.954
3.9622,74.728,75.153
4.0534,74.885,75.102
4.1321,74.708,74.962
4.1975,74.595,75.121
4.276,74.376,75.325
4.3682,75.004,75.389
4.4469,75.327,74.732
4.5114,75.497,74.363
4.5898,75.019,74.883
4.683,74.919,75.051
4.7617,74.43,74.654
4.8252,74.409,75.055
4.9037,74.551,75.673
4.9979,75.387,75.543
5.0765,75.474,75.21
5.1391,75.153,74.861
5.2175,74.558,74.514
5.3127,74.876,75.097
5.3914,75.081,75.557
5.4529,75.217,74.901
5.5313,74.862,74.735
5.6275,74.985,75.506
5.7062,74.681,75.543
5.7667,74.518,74.623
5.8452,74.291,74.441
5.9423,74.879,74.815
6.021,75.097,74.877
6.0806,75.252,75.177
6.159,75.019,75.628
6.2572,75.28,75.382


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_427.csv <==
x,qOut,qIn
0.039338,74.769,75.476
0.11769,74.958,75.612
0.19614,74.943,74.221
0.27549,75.443,73.728
0.35416,75.282,75.028
0.43153,74.937,75.77
0.50998,74.409,75.774
0.59031,74.717,75.411
0.66899,74.764,74.929
0.74536,74.77,74.742
0.82382,74.54,74.83
0.90514,75.064,75.006
0.98381,75.262,74.986
1.0592,75.396,74.809
1.1377,75.095,74.883
1.22,75.219,75.261
1.2986,74.782,75.31
1.373,74.38,74.573
1.4515,74.019,74.198
1.5348,74.677,75.193
1.6135,75.128,76.182
1.6869,75.489,75.5
1.7653,75.284,74.519
1.8496,75.398,74.558
1.9283,74.922,74.818
2.0007,74.606,75.108
2.0792,74.341,75.808
2.1644,74.915,75.744
2.2431,75.038,74.875
2.3145,75.016,74.611
2.393,74.638,74.892
2.4793,74.864,75.029
2.5579,74.685,74.578
2.6284,74.651,74.541
2.7068,74.647,75.074
2.7941,75.382,75.322
2.8728,75.502,75.615
2.9422,75.116,75.732
3.0207,74.358,74.917
3.1089,74.594,74.189
3.1876,74.933,74.41
3.256,75.364,75.259
3.3345,75.243,75.996
3.4237,75.41,75.787
3.5024,74.959,74.982
3.5699,74.643,74.384
3.6483,74.273,74.395
3.7386,74.681,75.249
3.8172,74.674,75.541
3.8837,74.762,74.822
3.9622,74.811,74.615
4.0534,75.501,75.013
4.1321,75.499,74.994
4.1975,74.963,75.086
4.276,74.135,75.659
4.3682,74.425,75.695
4.4469,74.9,74.957
4.5114,75.459,74.437
4.5898,75.342,74.485
4.683,75.383,74.899
4.7617,74.755,75.184
4.8252,74.479,75.198
4.9037,74.438,75.186
4.9979,75.182,75.012
5.0765,75.229,74.832
5.1391,74.872,74.897
5.2175,74.314,74.978
5.3127,74.763,75.378
5.3914,75.153,75.917
5.4529,75.461,75.239
5.5313,75.16,74.28
5.6275,75.179,74.674
5.7062,74.671,75.314
5.7667,74.417,74.885
5.8452,74.295,74.502
5.9423,75.03,74.683
6.021,75.26,75.613
6.0806,75.165,76.014
6.159,74.617,75.155
6.2572,74.78,74.594


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_428.csv <==
x,qOut,qIn
0.039338,74.423,74.851
0.11769,74.678,74.441
0.19614,74.852,74.323
0.27549,75.526,75.266
0.35416,75.425,75.979
0.43153,75.096,75.044
0.50998,74.58,74.19
0.59031,74.87,74.762
0.66899,74.846,75.485
0.74536,74.723,74.922
0.82382,74.404,74.485
0.90514,74.934,75.063
0.98381,75.227,75.649
1.0592,75.414,75.283
1.1377,75.017,74.848
1.22,75.027,74.771
1.2986,74.613,74.616
1.373,74.552,75.055
1.4515,74.573,76.144
1.5348,75.277,76.14
1.6135,75.285,74.79
1.6869,74.965,74.046
1.7653,74.401,74.36
1.8496,74.708,75.07
1.9283,74.829,75.1
2.0007,74.93,75.065
2.0792,74.769,75.432
2.1644,75.233,75.475
2.2431,75.218,75.104
2.3145,74.949,74.653
2.393,74.359,74.293
2.4793,74.687,74.732
2.5579,74.999,75.603
2.6284,75.477,75.666
2.7068,75.382,75.136
2.7941,75.422,74.813
2.8728,74.675,75.104
2.9422,74.212,75.278
3.0207,74.086,75.064
3.1089,74.973,74.97
3.1876,75.369,74.766
3.256,75.421,74.317
3.3345,74.944,74.481
3.4237,74.987,75.425
3.5024,74.655,76.126
3.5699,74.498,75.711
3.6483,74.389,74.817
3.7386,75.116,74.629
3.8172,75.372,74.939
3.8837,75.299,74.869
3.9622,74.793,74.971
4.0534,75.014,75.02
4.1321,75.043,75.043
4.1975,75.067,74.858
4.276,74.601,74.512
4.3682,74.655,74.812
4.4469,74.382,75.639
4.5114,74.506,75.81
4.5898,74.717,75.043
4.683,75.593,74.352
4.7617,75.735,75.023
4.8252,75.363,75.968
4.9037,74.565,75.687
4.9979,74.656,74.49
5.0765,74.76,74.166
5.1391,74.964,74.848
5.2175,74.708,75.151
5.3127,74.905,75.162
5.3914,74.639,75.58
5.4529,74.614,75.554
5.5313,74.599,74.845
5.6275,75.277,74.784
5.7062,75.337,75.127
5.7667,75.09,74.763
5.8452,74.609,74.729
5.9423,75.012,75.104
6.021,75.234,74.842
6.0806,75.25,75.078
6.159,74.648,75.873
6.2572,74.616,75.582


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_429.csv <==
x,qOut,qIn
0.039338,75.276,75.161
0.11769,75.079,75.59
0.19614,74.432,75.543
0.27549,74.572,75.127
0.35416,74.631,74.346
0.43153,74.875,74.196
0.50998,74.864,75.248
0.59031,75.369,76.333
0.66899,75.261,75.61
0.74536,75.018,74.2
0.82382,74.588,73.958
0.90514,74.928,74.861
0.98381,74.919,75.701
1.0592,74.79,75.432
1.1377,74.464,75.094
1.22,74.985,75.261
1.2986,75.265,74.91
1.373,75.316,74.629
1.4515,74.707,75.057
1.5348,74.67,75.293
1.6135,74.519,75.061
1.6869,74.911,74.849
1.7653,75.13,75.002
1.8496,75.582,75.209
1.9283,75.003,74.852
2.0007,74.362,74.628
2.0792,74.062,74.94
2.1644,74.948,75.125
2.2431,75.508,74.859
2.3145,75.54,75.123
2.393,74.908,75.616
2.4793,74.896,75.576
2.5579,74.768,75.536
2.6284,74.857,75.109
2.7068,74.703,74.171
2.7941,75.118,73.93
2.8728,75.013,74.542
2.9422,74.895,75.3
3.0207,74.57,75.806
3.1089,74.934,75.824
3.1876,74.879,75.56
3.256,74.774,75.044
3.3345,74.44,74.437
3.4237,74.882,74.77
3.5024,75.036,75.387
3.5699,75.286,74.944
3.6483,75.236,74.639
3.7386,75.529,75.153
3.8172,74.996,75.214
3.8837,74.277,74.532
3.9622,73.694,74.756
4.0534,74.348,75.659
4.1321,74.96,75.127
4.1975,75.481,74.425
4.276,75.454,75.069
4.3682,75.703,75.368
4.4469,75.251,74.758
4.5114,74.773,74.842
4.5898,74.346,75.441
4.683,74.863,75.978
4.7617,75.044,75.566
4.8252,75.007,74.291
4.9037,74.589,74.056
4.9979,74.862,75.343
5.0765,74.858,75.826
5.1391,74.911,74.777
5.2175,74.724,74.393
5.3127,75.146,75.131
5.3914,75.065,75.213
5.4529,74.855,74.337
5.5313,74.419,74.427
5.6275,74.829,75.595
5.7062,75.037,76.081
5.7667,75.303,75.11
5.8452,75.147,74.339
5.9423,75.362,74.747
6.021,74.932,75.523
6.0806,74.601,75.277
6.159,74.392,74.58
6.2572,75.074,74.52


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_430.csv <==
x,qOut,qIn
0.039338,75.02,75.63
0.11769,74.873,75.248
0.19614,74.526,74.638
0.27549,74.821,74.677
0.35416,74.64,75.203
0.43153,74.486,75.358
0.50998,74.289,75.156
0.59031,74.963,75.238
0.66899,75.291,74.83
0.74536,75.478,74.381
0.82382,75.184,75.085
0.90514,75.321,75.529
0.98381,74.924,74.655
1.0592,74.634,74.579
1.1377,74.399,75.708
1.22,75.011,76.248
1.2986,75.155,75.365
1.373,74.999,74.308
1.4515,74.523,73.911
1.5348,74.871,74.382
1.6135,75.053,75.454
1.6869,75.182,76.016
1.7653,74.851,75.446
1.8496,75.039,74.645
1.9283,74.834,74.5
2.0007,74.735,74.509
2.0792,74.444,74.945
2.1644,74.902,75.765
2.2431,75.031,75.771
2.3145,75.315,74.893
2.393,75.24,74.429
2.4793,75.408,74.874
2.5579,74.702,75.503
2.6284,74.084,75.187
2.7068,73.919,74.485
2.7941,74.969,74.673
2.8728,75.645,75.768
2.9422,75.623,75.671
3.0207,74.735,74.832
3.1089,74.495,75.105
3.1876,74.39,75.484
3.256,74.827,74.459
3.3345,75.046,73.981
3.4237,75.592,74.658
3.5024,75.276,75.38
3.5699,74.855,75.529
3.6483,74.43,75.348
3.7386,74.906,75.158
3.8172,75.026,75.238
3.8837,74.927,74.908
3.9622,74.548,74.489
4.0534,74.997,74.815
4.1321,75.241,75.567
4.1975,75.414,75.639
4.276,75.028,74.85
4.3682,75.02,74.263
4.4469,74.524,75.152
4.5114,74.289,75.76
4.5898,74.173,74.914
4.683,74.96,74.469
4.7617,75.325,75.11
4.8252,75.461,75.326
4.9037,75.045,75.308
4.9979,75.097,75.315
5.0765,74.753,75.067
5.1391,74.656,74.733
5.2175,74.568,74.876
5.3127,75.191,75.37
5.3914,75.222,74.924
5.4529,75.001,74.13
5.5313,74.53,74.405
5.6275,74.873,75.16
5.7062,74.973,75.406
5.7667,74.985,75.138
5.8452,74.643,75.166
5.9423,74.98,75.858
6.021,75.019,75.67
6.0806,75.116,74.48
6.159,74.888,74.161
6.2572,75.203,74.946


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_431.csv <==
x,qOut,qIn
0.039338,75.051,74.333
0.11769,74.857,74.601
0.19614,74.654,75.944
0.27549,75.279,76.305
0.35416,75.423,74.6
0.43153,75.041,74.072
0.50998,74.159,75.404
0.59031,74.217,75.889
0.66899,74.45,74.727
0.74536,75.024,74.199
0.82382,75.281,74.568
0.90514,75.804,75.186
0.98381,75.425,75.494
1.0592,74.769,75.091
1.1377,74.102,74.697
1.22,74.565,75.161
1.2986,74.975,75.5
1.373,75.294,75.091
1.4515,75.099,74.979
1.5348,75.336,75.009
1.6135,75.08,74.673
1.6869,74.909,74.857
1.7653,74.582,75.246
1.8496,74.917,75.163
1.9283,74.757,74.886
2.0007,74.613,75.099
2.0792,74.418,75.414
2.1644,75.023,75.143
2.2431,75.184,74.767
2.3145,75.111,74.828
2.393,74.735,75.167
2.4793,75.098,75.571
2.5579,75.154,75.154
2.6284,75.068,74.199
2.7068,74.598,74.077
2.7941,74.817,74.878
2.8728,74.786,75.951
2.9422,74.866,76.15
3.0207,74.707,75.421
3.1089,75.162,74.959
3.1876,75.138,74.822
3.256,75.016,74.507
3.3345,74.603,74.734
3.4237,74.925,75.318
3.5024,74.968,75.213
3.5699,75.101,74.632
3.6483,74.846,74.523
3.7386,74.984,75.08
3.8172,74.505,75.526
3.8837,74.23,74.934
3.9622,74.221,74.578
4.0534,75.232,75.623
4.1321,75.805,75.853
4.1975,75.844,74.809
4.276,75.091,74.592
4.3682,74.866,74.784
4.4469,74.556,74.771
4.5114,74.678,75.167
4.5898,74.639,75.772
4.683,75.106,75.654
4.7617,74.92,74.525
4.8252,74.739,74.154
4.9037,74.449,74.916
4.9979,74.939,75.345
5.0765,75.03,75.103
5.1391,75.097,74.995
5.2175,74.952,74.934
5.3127,75.388,75.031
5.3914,75.222,75.404
5.4529,74.783,75.677
5.5313,74.218,75.217
5.6275,74.699,74.273
5.7062,75.126,73.992
5.7667,75.426,74.699
5.8452,75.042,75.664
5.9423,75.013,75.925
6.021,74.589,75.342
6.0806,74.563,75.001
6.159,74.546,74.941
6.2572,75.143,74.85


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_432.csv <==
x,qOut,qIn
0.039338,75.186,75.419
0.11769,75.177,74.949
0.19614,74.876,74.738
0.27549,75.099,75.242
0.35416,74.769,74.92
0.43153,74.563,74.733
0.50998,74.438,75.606
0.59031,75.115,75.455
0.66899,75.226,74.516
0.74536,74.941,74.387
0.82382,74.36,74.768
0.90514,74.709,75.674
0.98381,74.997,75.889
1.0592,75.261,74.856
1.1377,75.029,74.268
1.22,75.236,74.732
1.2986,74.965,75.192
1.373,74.791,75.361
1.4515,74.535,75.447
1.5348,75.063,75.153
1.6135,75.187,74.639
1.6869,75.148,74.52
1.7653,74.642,74.951
1.8496,74.743,75.417
1.9283,74.576,75.593
2.0007,74.751,75.278
2.0792,74.87,74.512
2.1644,75.478,74.456
2.2431,75.251,75.514
2.3145,74.713,75.91
2.393,74.194,75.221
2.4793,74.797,74.376
2.5579,75.287,74.772
2.6284,75.43,75.482
2.7068,74.841,75.297
2.7941,74.768,74.705
2.8728,74.547,74.631
2.9422,74.767,75.042
3.0207,74.865,75.197
3.1089,75.414,74.882
3.1876,75.169,74.671
3.256,74.791,75.072
3.3345,74.426,75.449
3.4237,75.018,75.235
3.5024,75.297,75.128
3.5699,75.254,75.196
3.6483,74.717,74.936
3.7386,74.867,74.902
3.8172,74.841,75.428
3.8837,74.927,75.434
3.9622,74.68,75.006
4.0534,74.982,74.919
4.1321,74.822,74.49
4.1975,74.745,73.908
4.276,74.496,74.388
4.3682,74.95,75.6
4.4469,74.979,76.133
4.5114,75.027,75.94
4.5898,74.844,75.585
4.683,75.244,74.823
4.7617,75.094,74.169
4.8252,74.865,74.41
4.9037,74.579,75.071
4.9979,75.157,75.359
5.0765,75.366,75.06
5.1391,75.21,74.977
5.2175,74.439,75.26
5.3127,74.309,75.512
5.3914,74.108,75.42
5.4529,74.355,74.613
5.5313,74.669,74.03
5.6275,75.684,74.823
5.7062,76.035,75.977
5.7667,75.779,75.492
5.8452,74.795,74.231
5.9423,74.531,74.262
6.021,74.381,75.433
6.0806,74.659,75.514
6.159,74.691,74.981
6.2572,75.229,75.066


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_433.csv <==
x,qOut,qIn
0.039338,75.343,74.821
0.11769,75.545,75.064
0.19614,75.149,75.177
0.27549,75.154,75.169
0.35416,74.703,74.824
0.43153,74.498,74.461
0.50998,74.415,74.815
0.59031,75.154,75.64
0.66899,75.34,75.68
0.74536,75.146,74.833
0.82382,74.572,74.514
0.90514,74.819,75.216
0.98381,74.949,75.373
1.0592,75.092,74.788
1.1377,74.82,74.598
1.22,75.092,74.725
1.2986,74.962,75.053
1.373,74.913,75.611
1.4515,74.591,75.71
1.5348,74.889,74.901
1.6135,74.764,74.676
1.6869,74.804,75.112
1.7653,74.744,75.109
1.8496,75.307,75.016
1.9283,75.251,75.183
2.0007,75.019,75.153
2.0792,74.601,74.631
2.1644,74.942,74.306
2.2431,74.899,75.163
2.3145,74.713,75.963
2.393,74.368,75.53
2.4793,74.917,74.937
2.5579,75.246,75.522
2.6284,75.379,75.543
2.7068,74.917,74.475
2.7941,74.973,74.49
2.8728,74.754,74.994
2.9422,74.847,74.463
3.0207,74.784,74.434
3.1089,75.209,74.96
3.1876,74.927,75.514
3.256,74.577,75.774
3.3345,74.238,75.241
3.4237,74.871,74.45
3.5024,75.232,74.525
3.5699,75.429,75.257
3.6483,75.169,75.726
3.7386,75.403,75.478
3.8172,75.156,74.784
3.8837,74.871,74.532
3.9622,74.344,74.926
4.0534,74.549,75.676
4.1321,74.445,75.681
4.1975,74.518,74.718
4.276,74.562,74.218
4.3682,75.302,74.633
4.4469,75.445,74.836
4.5114,75.162,75.029
4.5898,74.483,75.763
4.683,74.7,76.121
4.7617,74.922,75.261
4.8252,75.239,74.107
4.9037,75.013,74.068
4.9979,75.151,74.882
5.0765,74.785,75.285
5.1391,74.776,75.246
5.2175,74.83,75.309
5.3127,75.435,75.561
5.3914,75.178,75.505
5.4529,74.538,74.614
5.5313,73.901,74.036
5.6275,74.487,74.756
5.7062,75.103,75.879
5.7667,75.611,75.586
5.8452,75.428,74.749
5.9423,75.406,74.557
6.021,74.703,74.944
6.0806,74.229,75.374
6.159,74.025,75.405
6.2572,74.872,74.944


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_434.csv <==
x,qOut,qIn
0.039338,75.303,74.876
0.11769,75.394,75.004
0.19614,75.005,75.027
0.27549,75.162,75.21
0.35416,74.925,75.26
0.43153,74.699,74.921
0.50998,74.388,74.85
0.59031,74.934,74.673
0.66899,75.166,74.293
0.74536,75.162,75.144
0.82382,74.618,76.403
0.90514,74.714,76.02
0.98381,74.653,74.601
1.0592,74.9,74.443
1.1377,74.886,75.1
1.22,75.306,75.235
1.2986,75.043,74.733
1.373,74.858,74.519
1.4515,74.688,74.575
1.5348,75.223,74.848
1.6135,75.12,75.611
1.6869,74.66,75.994
1.7653,74.066,75.287
1.8496,74.565,74.462
1.9283,75.066,74.67
2.0007,75.509,75.012
2.0792,75.343,74.89
2.1644,75.468,75.181
2.2431,75.007,75.656
2.3145,74.717,75.265
2.393,74.396,74.985
2.4793,74.786,75.277
2.5579,74.644,75.21
2.6284,74.499,74.736
2.7068,74.409,74.567
2.7941,75.213,74.793
2.8728,75.581,74.9
2.9422,75.448,74.716
3.0207,74.681,75.098
3.1089,74.624,75.769
3.1876,74.567,75.439
3.256,74.835,74.605
3.3345,74.866,74.495
3.4237,75.401,75.076
3.5024,75.321,75.519
3.5699,75.174,75.512
3.6483,74.804,75.328
3.7386,75.091,74.82
3.8172,74.919,74.292
3.8837,74.652,74.417
3.9622,74.213,74.828
4.0534,74.649,75.34
4.1321,74.874,75.659
4.1975,75.14,75.331
4.276,75.02,75.113
4.3682,75.311,75.029
4.4469,74.968,74.555
4.5114,74.648,74.549
4.5898,74.432,75.359
4.683,75.165,75.932
4.7617,75.502,75.516
4.8252,75.362,74.598
4.9037,74.554,73.975
4.9979,74.424,74.645
5.0765,74.297,75.827
5.1391,74.596,75.478
5.2175,74.799,74.789
5.3127,75.534,75.068
5.3914,75.547,75.567
5.4529,75.187,75.209
5.5313,74.452,74.61
5.6275,74.605,74.452
5.7062,74.746,74.904
5.7667,75.119,75.568
5.8452,75.114,75.704
5.9423,75.403,74.806
6.021,74.916,74.014
6.0806,74.47,74.797
6.159,74.189,75.725
6.2572,74.925,75.41


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_435.csv <==
x,qOut,qIn
0.039338,74.912,75.59
0.11769,74.593,75.182
0.19614,74.3,75.547
0.27549,74.98,75.994
0.35416,75.362,74.851
0.43153,75.443,73.606
0.50998,74.971,74.071
0.59031,75.073,75.264
0.66899,74.907,75.777
0.74536,74.903,75.548
0.82382,74.639,75.123
0.90514,74.917,75.185
0.98381,74.666,74.568
1.0592,74.493,74.009
1.1377,74.341,75.075
1.22,75.109,75.917
1.2986,75.538,75.255
1.373,75.719,74.524
1.4515,75.157,74.581
1.5348,74.893,75.276
1.6135,74.226,75.685
1.6869,74.1,75.033
1.7653,74.304,74.375
1.8496,75.362,74.703
1.9283,75.742,75.652
2.0007,75.522,75.786
2.0792,74.663,75.04
2.1644,74.569,74.708
2.2431,74.541,75.27
2.3145,74.851,75.427
2.393,74.849,75.012
2.4793,75.258,74.72
2.5579,75.007,74.725
2.6284,74.822,74.704
2.7068,74.593,74.974
2.7941,75.1,75.209
2.8728,75.079,74.973
2.9422,74.867,74.68
3.0207,74.5,74.79
3.1089,75.007,75.545
3.1876,75.253,75.957
3.256,75.307,75.199
3.3345,74.914,74.647
3.4237,75.129,74.783
3.5024,75.026,74.786
3.5699,74.935,74.659
3.6483,74.531,74.984
3.7386,74.795,75.632
3.8172,74.738,76.019
3.8837,74.806,75.19
3.9622,74.596,73.855
4.0534,74.949,73.967
4.1321,74.805,75.578
4.1975,74.802,75.922
4.276,74.807,74.997
4.3682,75.505,74.494
4.4469,75.556,75.074
4.5114,75.116,75.424
4.5898,74.285,75.183
4.683,74.417,75.066
4.7617,74.636,75.016
4.8252,75.094,74.784
4.9037,75.175,74.817
4.9979,75.525,75.217
5.0765,75.04,75.356
5.1391,74.477,74.846
5.2175,74.084,74.468
5.3127,74.793,74.645
5.3914,75.243,75.316
5.4529,75.308,75.805
5.5313,74.797,75.516
5.6275,74.938,74.827
5.7062,74.934,75.067
5.7667,75.077,75.296
5.8452,74.831,74.782
5.9423,75.071,74.89
6.021,74.83,75.232
6.0806,74.809,74.491
6.159,74.688,74.228
6.2572,75.136,75.227


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_436.csv <==
x,qOut,qIn
0.039338,75.412,74.9
0.11769,75.286,74.217
0.19614,74.617,74.513
0.27549,74.659,75.218
0.35416,74.61,75.351
0.43153,74.85,75.209
0.50998,74.935,75.332
0.59031,75.535,75.38
0.66899,75.431,74.928
0.74536,75.041,74.694
0.82382,74.445,75.03
0.90514,74.788,75.117
0.98381,75.01,74.67
1.0592,75.176,74.657
1.1377,74.821,75.193
1.22,74.916,75.922
1.2986,74.584,75.449
1.373,74.495,73.913
1.4515,74.432,73.952
1.5348,75.145,75.811
1.6135,75.343,76.256
1.6869,75.307,74.702
1.7653,74.89,74.099
1.8496,75.101,75.075
1.9283,74.949,75.719
2.0007,74.758,75.257
2.0792,74.353,75.025
2.1644,74.766,74.849
2.2431,74.947,74.443
2.3145,75.165,74.744
2.393,74.923,75.296
2.4793,75.09,75.362
2.5579,74.717,75.105
2.6284,74.606,75.346
2.7068,74.597,75.851
2.7941,75.306,75.425
2.8728,75.329,74.331
2.9422,74.99,74.07
3.0207,74.502,74.496
3.1089,74.973,74.817
3.1876,75.264,75.382
3.256,75.232,76.031
3.3345,74.608,75.748
3.4237,74.644,74.996
3.5024,74.594,74.384
3.5699,74.806,74.421
3.6483,74.793,75.032
3.7386,75.379,75.505
3.8172,75.457,75.286
3.8837,75.427,74.798
3.9622,74.864,74.673
4.0534,74.739,74.871
4.1321,74.21,74.94
4.1975,74.109,75.308
4.276,74.259,75.703
4.3682,75.287,75.379
4.4469,75.733,74.764
4.5114,75.665,74.783
4.5898,74.886,75.231
4.683,74.713,75.512
4.7617,74.484,75.088
4.8252,74.719,74.274
4.9037,74.822,74.201
4.9979,75.351,75.18
5.0765,75.068,75.555
5.1391,74.648,75.016
5.2175,74.263,75.027
5.3127,74.892,75.33
5.3914,75.27,74.698
5.4529,75.376,74.302
5.5313,74.937,75.064
5.6275,75.082,75.732
5.7062,74.964,75.766
5.7667,75.019,75.253
5.8452,74.775,74.561
5.9423,75.003,74.917
6.021,74.645,75.179
6.0806,74.429,74.744
6.159,74.334,75.112
6.2572,75.118,75.581


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_437.csv <==
x,qOut,qIn
0.039338,74.827,75.261
0.11769,75.11,74.991
0.19614,75.157,74.913
0.27549,75.53,74.995
0.35416,75.011,75.101
0.43153,74.373,75.275
0.50998,74.034,75.327
0.59031,74.911,74.913
0.66899,75.541,74.842
0.74536,75.561,74.825
0.82382,74.744,74.381
0.90514,74.546,74.856
0.98381,74.421,76.083
1.0592,74.788,75.923
1.1377,74.934,74.973
1.22,75.455,74.778
1.2986,75.19,75.152
1.373,74.842,74.886
1.4515,74.469,74.435
1.5348,75.009,74.55
1.6135,75.228,75.308
1.6869,75.22,75.495
1.7653,74.699,75.016
1.8496,74.747,74.761
1.9283,74.512,75.089
2.0007,74.542,75.379
2.0792,74.574,75.386
2.1644,75.358,75.141
2.2431,75.606,74.878
2.3145,75.524,74.347
2.393,74.899,74.031
2.4793,74.863,75.024
2.5579,74.582,76.136
2.6284,74.55,75.416
2.7068,74.45,74.44
2.7941,75.045,75.017
2.8728,75.118,76.034
2.9422,75.008,75.33
3.0207,74.625,74.368
3.1089,75.028,74.65
3.1876,75.182,75.19
3.256,75.258,75.145
3.3345,74.782,75.207
3.4237,74.761,74.924
3.5024,74.373,75.066
3.5699,74.389,75.341
3.6483,74.49,74.807
3.7386,75.286,74.314
3.8172,75.409,74.552
3.8837,75.255,75.146
3.9622,74.838,75.706
4.0534,75.174,75.901
4.1321,75.174,75.214
4.1975,75.004,74.606
4.276,74.517,74.759
4.3682,74.812,74.879
4.4469,74.901,74.88
4.5114,75.048,75.426
4.5898,74.86,75.753
4.683,75.176,75.071
4.7617,74.94,74.587
4.8252,74.621,74.811
4.9037,74.141,74.878
4.9979,74.58,75.176
5.0765,74.868,74.847
5.1391,75.284,74.378
5.2175,75.302,75.189
5.3127,75.597,76.202
5.3914,75.087,75.923
5.4529,74.56,74.507
5.5313,74.22,73.708
5.6275,74.936,74.622
5.7062,75.322,75.656
5.7667,75.341,75.579
5.8452,74.826,75.317
5.9423,74.928,74.983
6.021,74.794,74.353
6.0806,74.745,74.364
6.159,74.413,75.2
6.2572,74.777,75.612


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_438.csv <==
x,qOut,qIn
0.039338,75.003,75.179
0.11769,75.05,74.514
0.19614,74.714,74.95
0.27549,74.974,75.484
0.35416,74.85,74.936
0.43153,74.768,74.627
0.50998,74.53,75.215
0.59031,75.081,75.968
0.66899,75.293,75.9
0.74536,75.446,74.856
0.82382,75.129,74.034
0.90514,75.214,74.291
0.98381,74.748,74.852
1.0592,74.456,75.283
1.1377,74.267,75.74
1.22,74.938,75.46
1.2986,75.127,74.759
1.373,75.026,74.87
1.4515,74.531,75.222
1.5348,74.795,75.088
1.6135,74.884,74.692
1.6869,75.167,74.702
1.7653,75.2,75.131
1.8496,75.593,75.613
1.9283,75.138,75.123
2.0007,74.454,74.492
2.0792,73.891,75.125
2.1644,74.542,75.997
2.2431,75.121,75.258
2.3145,75.457,73.93
2.393,75.15,73.977
2.4793,75.249,75.287
2.5579,74.939,75.762
2.6284,74.779,74.952
2.7068,74.498,74.774
2.7941,74.934,75.46
2.8728,74.935,75.49
2.9422,74.913,74.892
3.0207,74.664,74.698
3.1089,75.115,74.969
3.1876,75.169,74.637
3.256,75.185,74.374
3.3345,74.834,75.42
3.4237,74.993,76.412
3.5024,74.647,75.246
3.5699,74.448,73.763
3.6483,74.322,74.108
3.7386,75.049,75.028
3.8172,75.296,75.745
3.8837,75.258,76.053
3.9622,74.878,75.371
4.0534,75.181,74.783
4.1321,75.131,74.682
4.1975,74.862,74.745
4.276,74.242,75.137
4.3682,74.515,75.284
4.4469,74.782,75.051
4.5114,75.276,74.889
4.5898,75.235,74.979
4.683,75.324,75.286
4.7617,74.587,75.095
4.8252,74.136,74.834
4.9037,74.132,74.997
4.9979,75.215,74.872
5.0765,75.788,74.715
5.1391,75.725,75.171
5.2175,74.92,75.405
5.3127,74.769,75.011
5.3914,74.63,74.642
5.4529,74.841,74.969
5.5313,74.776,75.216
5.6275,75.186,74.923
5.7062,74.997,75.041
5.7667,74.887,75.559
5.8452,74.668,75.594
5.9423,75.12,75.558
6.021,75.031,75.157
6.0806,74.797,74.302
6.159,74.401,74.285
6.2572,74.845,75.19


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_439.csv <==
x,qOut,qIn
0.039338,75.349,75.44
0.11769,75.077,74.886
0.19614,74.52,74.856
0.27549,74.744,75.6
0.35416,74.71,75.578
0.43153,74.588,74.952
0.50998,74.203,74.787
0.59031,74.676,74.824
0.66899,75.004,74.935
0.74536,75.479,75.061
0.82382,75.485,75.353
0.90514,75.655,75.638
0.98381,74.938,75.032
1.0592,74.299,74.219
1.1377,73.981,74.579
1.22,74.774,75.574
1.2986,75.197,75.197
1.373,75.288,74.462
1.4515,74.966,75.015
1.5348,75.258,75.61
1.6135,75.165,74.705
1.6869,74.911,74.185
1.7653,74.404,75.052
1.8496,74.774,75.736
1.9283,75.007,75.152
2.0007,75.259,74.743
2.0792,75.001,75.136
2.1644,75.134,75.491
2.2431,74.756,75.331
2.3145,74.601,75.154
2.393,74.478,74.912
2.4793,75.108,74.556
2.5579,75.184,74.747
2.6284,75.012,75.247
2.7068,74.517,75.322
2.7941,74.779,75.429
2.8728,74.8,75.141
2.9422,74.883,74.217
3.0207,74.71,74.48
3.1089,75.151,75.571
3.1876,75.113,75.495
3.256,75.059,74.944
3.3345,74.84,74.976
3.4237,75.284,75.044
3.5024,75.202,74.728
3.5699,74.853,74.585
3.6483,74.279,74.97
3.7386,74.661,75.773
3.8172,74.971,76.099
3.8837,75.27,75.13
3.9622,74.999,74.172
4.0534,75.083,74.207
4.1321,74.666,74.974
4.1975,74.544,75.709
4.276,74.54,75.672
4.3682,75.301,74.758
4.4469,75.435,74.129
4.5114,75.136,74.766
4.5898,74.398,75.686
4.683,74.509,75.476
4.7617,74.612,74.633
4.8252,75.01,74.864
4.9037,75.168,75.352
4.9979,75.657,75.314
5.0765,75.258,75.313
5.1391,74.601,75.309
5.2175,74.063,74.987
5.3127,74.711,74.936
5.3914,75.238,74.727
5.4529,75.354,74.516
5.5313,74.745,74.804
5.6275,74.718,74.915
5.7062,74.618,74.69
5.7667,74.884,74.954
5.8452,74.869,75.835
5.9423,75.27,76.513
6.021,75.004,75.533
6.0806,74.849,74.006
6.159,74.711,73.821
6.2572,75.319,74.917


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_440.csv <==
x,qOut,qIn
0.039338,74.931,74.976
0.11769,75.26,74.827
0.19614,75.259,74.859
0.27549,75.63,74.585
0.35416,75.25,74.821
0.43153,74.743,75.435
0.50998,74.222,75.602
0.59031,74.668,75.486
0.66899,74.861,75.1
0.74536,74.944,74.789
0.82382,74.738,74.806
0.90514,75.202,74.891
0.98381,75.257,75.344
1.0592,75.156,75.692
1.1377,74.704,75.188
1.22,74.908,74.443
1.2986,74.774,74.37
1.373,74.636,74.923
1.4515,74.303,75.324
1.5348,74.796,75.365
1.6135,75.052,75.582
1.6869,75.345,75.178
1.7653,75.172,74.277
1.8496,75.348,74.313
1.9283,74.895,75.262
2.0007,74.607,76.025
2.0792,74.482,76.037
2.1644,75.228,75.087
2.2431,75.431,73.792
2.3145,75.136,74.125
2.393,74.344,75.545
2.4793,74.423,75.51
2.5579,74.574,74.306
2.6284,75.036,74.522
2.7068,75.148,75.762
2.7941,75.506,76.169
2.8728,74.993,75.213
2.9422,74.43,74.506
3.0207,74.115,74.241
3.1089,74.962,74.481
3.1876,75.558,75.574
3.256,75.659,75.999
3.3345,74.947,75.19
3.4237,74.74,74.748
3.5024,74.444,75.106
3.5699,74.57,74.928
3.6483,74.505,74.596
3.7386,75.005,74.945
3.8172,74.966,75.398
3.8837,75.11,75.226
3.9622,75.07,74.976
4.0534,75.43,75.01
4.1321,74.949,75.157
4.1975,74.373,75.03
4.276,74.059,75.013
4.3682,74.918,75.272
4.4469,75.509,75.184
4.5114,75.606,74.835
4.5898,74.972,74.767
4.683,74.879,74.958
4.7617,74.64,75.09
4.8252,74.706,74.802
4.9037,74.631,74.689
4.9979,75.17,75.095
5.0765,75.158,74.775
5.1391,75.044,74.57
5.2175,74.664,75.687
5.3127,75.004,76.373
5.3914,75.01,75.361
5.4529,75.033,74.459
5.5313,74.777,74.633
5.6275,75.109,74.989
5.7062,74.953,74.994
5.7667,74.786,74.822
5.8452,74.483,74.649
5.9423,74.923,75.205
6.021,74.936,75.755
6.0806,74.783,75.234
6.159,74.344,74.798
6.2572,74.727,75.03


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_441.csv <==
x,qOut,qIn
0.039338,75.168,75.418
0.11769,74.872,75.469
0.19614,74.581,74.841
0.27549,75.221,74.815
0.35416,75.497,75.118
0.43153,75.197,74.882
0.50998,74.232,75.033
0.59031,74.125,75.543
0.66899,74.248,75.127
0.74536,74.836,74.667
0.82382,75.134,75.198
0.90514,75.706,75.701
0.98381,75.387,75.238
1.0592,74.869,74.383
1.1377,74.354,74.149
1.22,74.853,74.713
1.2986,75.127,75.171
1.373,75.147,75.108
1.4515,74.69,75.218
1.5348,74.898,75.713
1.6135,74.895,75.493
1.6869,75.003,74.44
1.7653,74.797,74.239
1.8496,75.171,75.259
1.9283,75.092,76.023
2.0007,75.105,75.24
2.0792,74.872,74.313
2.1644,75.133,74.43
2.2431,74.751,74.925
2.3145,74.349,75.146
2.393,74.028,75.136
2.4793,74.738,75.029
2.5579,75.196,75.505
2.6284,75.451,75.555
2.7068,75.116,74.859
2.7941,75.184,74.744
2.8728,74.8,75.033
2.9422,74.671,74.929
3.0207,74.618,74.997
3.1089,75.284,75.154
3.1876,75.295,75.132
3.256,74.904,75.213
3.3345,74.24,75.255
3.4237,74.539,75.009
3.5024,74.804,75.159
3.5699,75.088,74.851
3.6483,74.961,74.092
3.7386,75.328,74.497
3.8172,75.195,75.94
3.8837,75.023,76.388
3.9622,74.61,75.397
4.0534,74.916,74.358
4.1321,74.881,74.481
4.1975,74.874,74.873
4.276,74.647,75.047
4.3682,75.114,75.001
4.4469,75.178,75.005
4.5114,75.195,75.104
4.5898,74.805,75.109
4.683,74.901,75.294
4.7617,74.507,75.254
4.8252,74.33,74.362
4.9037,74.34,74.321
4.9979,75.274,75.832
5.0765,75.719,75.962
5.1391,75.627,74.467
5.2175,74.824,74.311
5.3127,74.662,75.413
5.3914,74.486,75.836
5.4529,74.677,75.245
5.5313,74.658,74.933
5.6275,75.178,74.767
5.7062,75.122,74.199
5.7667,75.039,74.124
5.8452,74.669,74.941
5.9423,74.937,75.915
6.021,74.799,75.923
6.0806,74.824,75.112
6.159,74.755,74.431
6.2572,75.29,74.575


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_442.csv <==
x,qOut,qIn
0.039338,75.017,75.506
0.11769,75.661,75.484
0.19614,75.652,75.05
0.27549,75.682,74.849
0.35416,74.83,74.77
0.43153,74.229,74.682
0.50998,74.04,75.034
0.59031,74.915,75.739
0.66899,75.283,75.734
0.74536,75.267,74.888
0.82382,74.836,74.36
0.90514,75.056,74.772
0.98381,74.937,75.643
1.0592,74.769,75.22
1.1377,74.47,74.333
1.22,75.014,74.733
1.2986,75.25,75.345
1.373,75.223,74.971
1.4515,74.632,74.791
1.5348,74.695,75.072
1.6135,74.642,75.367
1.6869,74.95,75.314
1.7653,75.038,74.874
1.8496,75.518,74.419
1.9283,75.207,74.741
2.0007,74.8,75.465
2.0792,74.399,75.782
2.1644,74.909,75.395
2.2431,75.063,74.474
2.3145,74.97,74.591
2.393,74.51,75.567
2.4793,74.788,75.671
2.5579,74.842,75.021
2.6284,74.966,74.838
2.7068,74.821,74.836
2.7941,75.222,74.6
2.8728,75.062,74.466
2.9422,74.761,74.976
3.0207,74.316,75.445
3.1089,74.798,75.59
3.1876,75.103,75.572
3.256,75.322,74.898
3.3345,74.986,74.437
3.4237,75.105,75.186
3.5024,74.829,75.817
3.5699,74.871,75.183
3.6483,74.875,74.362
3.7386,75.405,74.314
3.8172,75.137,75.253
3.8837,74.591,75.474
3.9622,74.006,74.779
4.0534,74.505,74.92
4.1321,74.914,75.346
4.1975,75.245,74.619
4.276,75.09,74.388
4.3682,75.357,75.331
4.4469,75.085,75.81
4.5114,74.895,75.088
4.5898,74.68,74.823
4.683,75.193,75.411
4.7617,75.147,75.413
4.8252,74.797,74.758
4.9037,74.254,74.492
4.9979,74.677,74.343
5.0765,74.997,74.52
5.1391,75.187,75.321
5.2175,74.809,76.166
5.3127,74.919,76.245
5.3914,74.694,75.416
5.4529,74.727,74.246
5.5313,74.661,73.665
5.6275,75.248,74.792
5.7062,75.279,75.839
5.7667,75.227,74.992
5.8452,74.93,74.464
5.9423,75.202,75.325
6.021,74.901,75.793
6.0806,74.408,74.864
6.159,73.854,74.312
6.2572,74.43,74.758


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_443.csv <==
x,qOut,qIn
0.039338,75.116,74.613
0.11769,75.052,74.622
0.19614,74.773,74.985
0.27549,75.202,75.505
0.35416,75.218,75.531
0.43153,75.072,74.826
0.50998,74.541,74.468
0.59031,74.693,74.927
0.66899,74.59,75.526
0.74536,74.725,75.858
0.82382,74.816,75.551
0.90514,75.527,74.577
0.98381,75.549,73.927
1.0592,75.097,74.501
1.1377,74.274,75.639
1.22,74.416,76.239
1.2986,74.633,75.362
1.373,75.029,74.15
1.4515,74.999,74.351
1.5348,75.301,75.542
1.6135,74.919,75.376
1.6869,74.608,74.307
1.7653,74.461,74.54
1.8496,75.266,75.416
1.9283,75.619,75.275
2.0007,75.36,74.976
2.0792,74.418,75.147
2.1644,74.322,75.126
2.2431,74.458,74.519
2.3145,75.057,74.7
2.393,75.257,75.585
2.4793,75.632,75.61
2.5579,75.11,75.302
2.6284,74.654,75.183
2.7068,74.343,74.821
2.7941,74.924,75.074
2.8728,75.006,75.144
2.9422,74.836,74.145
3.0207,74.502,74.055
3.1089,75.017,75.358
3.1876,75.229,76.045
3.256,75.137,75.38
3.3345,74.568,74.654
3.4237,74.735,74.827
3.5024,74.787,75.462
3.5699,75.02,74.989
3.6483,74.972,74.511
3.7386,75.438,75.442
3.8172,75.323,76.209
3.8837,75.084,75.142
3.9622,74.52,73.958
4.0534,74.637,74.099
4.1321,74.454,74.975
4.1975,74.492,75.109
4.276,74.539,74.99
4.3682,75.323,75.185
4.4469,75.535,75.608
4.5114,75.34,75.457
4.5898,74.656,74.892
4.683,74.743,74.891
4.7617,74.76,75.017
4.8252,75.04,74.587
4.9037,75.076,74.599
4.9979,75.506,75.291
5.0765,75.147,75.286
5.1391,74.571,74.723
5.2175,73.971,75.071
5.3127,74.446,75.688
5.3914,74.818,75.184
5.4529,75.108,74.683
5.5313,74.975,75.085
5.6275,75.364,75.424
5.7062,75.282,74.726
5.7667,75.113,74.134
5.8452,74.624,74.857
5.9423,74.818,75.826
6.021,74.699,75.726
6.0806,74.717,75.164
6.159,74.576,74.834
6.2572,75.095,74.765


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_444.csv <==
x,qOut,qIn
0.039338,75.425,75.25
0.11769,75.291,74.995
0.19614,74.702,74.714
0.27549,74.813,74.98
0.35416,74.727,74.947
0.43153,74.74,74.276
0.50998,74.478,74.362
0.59031,74.834,75.528
0.66899,74.764,76.761
0.74536,74.762,75.931
0.82382,74.634,74.105
0.90514,75.232,74.016
0.98381,75.368,74.939
1.0592,75.287,75.018
1.1377,74.835,75.087
1.22,75.068,75.227
1.2986,75.011,75.012
1.373,74.929,75.121
1.4515,74.434,75.713
1.5348,74.548,75.629
1.6135,74.375,74.505
1.6869,74.583,74.223
1.7653,74.873,74.894
1.8496,75.76,75.193
1.9283,75.804,75.427
2.0007,75.192,75.523
2.0792,74.243,75.005
2.1644,74.39,74.643
2.2431,74.723,74.488
2.3145,75.057,74.596
2.393,74.868,75.345
2.4793,75.199,75.971
2.5579,75.182,75.213
2.6284,75.274,74.337
2.7068,74.935,74.746
2.7941,75.009,75.472
2.8728,74.555,75.176
2.9422,74.444,74.672
3.0207,74.527,74.997
3.1089,75.368,75.702
3.1876,75.496,75.236
3.256,75.088,74.233
3.3345,74.292,74.406
3.4237,74.46,75.594
3.5024,74.701,76.027
3.5699,75.095,75.024
3.6483,75.071,74.082
3.7386,75.401,74.464
3.8172,75.066,75.018
3.8837,74.732,75.142
3.9622,74.402,75.813
4.0534,74.974,75.858
4.1321,75.201,74.606
4.1975,75.222,74.12
4.276,74.767,74.826
4.3682,74.896,75.354
4.4469,74.71,74.823
4.5114,74.769,74.63
4.5898,74.784,75.421
4.683,75.371,75.984
4.7617,75.215,75.062
4.8252,74.682,74.246
4.9037,74.052,74.704
4.9979,74.571,75.575
5.0765,75.128,75.58
5.1391,75.557,75.035
5.2175,75.254,75.01
5.3127,75.2,75.33
5.3914,74.651,74.933
5.4529,74.437,74.425
5.5313,74.308,74.715
5.6275,74.983,75.202
5.7062,75.153,74.839
5.7667,75.208,74.554
5.8452,74.911,74.997
5.9423,75.161,75.145
6.021,74.919,75.399
6.0806,74.737,75.696
6.159,74.563,75.157
6.2572,75.222,74.936


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_445.csv <==
x,qOut,qIn
0.039338,74.645,74.79
0.11769,74.749,74.872
0.19614,74.934,75.809
0.27549,75.632,76.413
0.35416,75.401,75.342
0.43153,74.695,74.071
0.50998,73.944,74.239
0.59031,74.435,75.127
0.66899,75.026,75.11
0.74536,75.501,74.516
0.82382,75.276,74.457
0.90514,75.282,75.31
0.98381,74.716,75.949
1.0592,74.384,75.449
1.1377,74.158,75.039
1.22,74.857,75.141
1.2986,75.184,74.774
1.373,75.453,74.344
1.4515,75.304,74.834
1.5348,75.515,75.62
1.6135,75.03,75.248
1.6869,74.542,74.374
1.7653,74.134,74.615
1.8496,74.663,75.631
1.9283,74.819,75.38
2.0007,74.808,74.462
2.0792,74.628,74.89
2.1644,75.261,75.943
2.2431,75.547,75.386
2.3145,75.459,74.327
2.393,74.76,74.502
2.4793,74.721,74.852
2.5579,74.605,75.196
2.6284,74.794,75.66
2.7068,74.727,75.309
2.7941,75.152,74.773
2.8728,74.978,74.783
2.9422,74.817,74.68
3.0207,74.532,74.832
3.1089,75.02,75.482
3.1876,75.118,75.431
3.256,75.174,74.957
3.3345,74.913,74.975
3.4237,75.171,74.956
3.5024,74.868,74.698
3.5699,74.541,74.869
3.6483,74.262,75.403
3.7386,74.954,75.614
3.8172,75.336,74.99
3.8837,75.363,74.601
3.9622,74.748,75.083
4.0534,74.723,75.787
4.1321,74.559,75.351
4.1975,74.765,74.347
4.276,74.844,74.352
4.3682,75.423,75.239
4.4469,75.269,75.529
4.5114,74.896,74.901
4.5898,74.372,74.621
4.683,74.768,74.688
4.7617,74.98,74.598
4.8252,75.125,75.134
4.9037,74.852,75.912
4.9979,75.146,75.395
5.0765,75.049,74.523
5.1391,75.055,74.732
5.2175,74.818,75.145
5.3127,75.132,75.494
5.3914,74.882,75.625
5.4529,74.688,75.432
5.5313,74.503,74.742
5.6275,75.08,73.972
5.7062,75.101,74.555
5.7667,74.758,75.617
5.8452,74.196,75.846
5.9423,74.642,75.496
6.021,75.061,74.751
6.0806,75.375,74.391
6.159,75.004,74.706
6.2572,75.008,75.055


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_446.csv <==
x,qOut,qIn
0.039338,75.187,75.1
0.11769,74.659,75.37
0.19614,74.23,75.355
0.27549,74.901,75.023
0.35416,75.355,75.292
0.43153,75.307,75.54
0.50998,74.505,74.957
0.59031,74.374,74.575
0.66899,74.321,74.58
0.74536,74.803,74.835
0.82382,75.122,75.431
0.90514,75.745,75.481
0.98381,75.401,74.423
1.0592,74.765,74.391
1.1377,74.155,75.84
1.22,74.667,76.181
1.2986,75.069,74.643
1.373,75.291,74.321
1.4515,75.036,75.104
1.5348,75.293,74.777
1.6135,75.114,74.134
1.6869,74.874,75.094
1.7653,74.42,76.055
1.8496,74.77,75.921
1.9283,74.87,75.241
2.0007,74.967,74.83
2.0792,74.675,74.621
2.1644,74.974,74.787
2.2431,74.905,75.006
2.3145,75.041,75.082
2.393,75.001,75.123
2.4793,75.403,75.003
2.5579,75.017,74.873
2.6284,74.446,75.03
2.7068,73.919,75.374
2.7941,74.513,75.414
2.8728,74.993,74.767
2.9422,75.404,74.473
3.0207,75.331,75.091
3.1089,75.584,75.668
3.1876,75.15,75.43
3.256,74.68,74.624
3.3345,74.279,74.049
3.4237,74.841,74.582
3.5024,75.067,75.426
3.5699,75.022,75.247
3.6483,74.605,75.097
3.7386,74.937,75.601
3.8172,75.053,75.991
3.8837,75.126,75.305
3.9622,74.756,74.258
4.0534,74.959,74.324
4.1321,74.826,75.18
4.1975,74.922,75.357
4.276,74.834,75.245
4.3682,75.225,74.973
4.4469,74.901,74.705
4.5114,74.482,74.808
4.5898,74.089,75.161
4.683,74.711,75.37
4.7617,75.106,74.706
4.8252,75.399,74.443
4.9037,75.274,75.211
4.9979,75.569,75.903
5.0765,75.234,75.619
5.1391,74.761,74.751
5.2175,74.26,74.407
5.3127,74.76,74.848
5.3914,75.063,75.101
5.4529,75.162,75.29
5.5313,74.75,75.532
5.6275,74.93,74.954
5.7062,74.841,74.157
5.7667,74.877,74.366
5.8452,74.599,75.048
5.9423,74.914,75.862
6.021,74.815,76.003
6.0806,74.952,75
6.159,74.979,74.25
6.2572,75.486,74.553


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_447.csv <==
x,qOut,qIn
0.039338,75.051,74.869
0.11769,74.935,75.073
0.19614,74.575,75.107
0.27549,75.056,75.633
0.35416,75.314,75.357
0.43153,75.319,74.478
0.50998,74.614,74.642
0.59031,74.449,75.439
0.66899,74.187,75.346
0.74536,74.586,74.786
0.82382,75.112,74.917
0.90514,76.054,75.193
0.98381,75.873,75.229
1.0592,74.92,74.925
1.1377,73.845,74.626
1.22,74.169,74.905
1.2986,74.837,75.731
1.373,75.389,75.527
1.4515,75.197,74.456
1.5348,75.281,74.444
1.6135,74.891,75.232
1.6869,74.744,75.155
1.7653,74.575,74.753
1.8496,75.13,74.972
1.9283,75.159,75.506
2.0007,75.043,75.079
2.0792,74.638,74.75
2.1644,74.927,75.416
2.2431,74.868,75.124
2.3145,74.852,74.019
2.393,74.674,74.6
2.4793,75.171,76.116
2.5579,75.167,76.193
2.6284,74.954,74.828
2.7068,74.461,74.083
2.7941,74.766,74.917
2.8728,74.85,75.826
2.9422,74.933,74.926
3.0207,74.716,73.954
3.1089,75.141,74.526
3.1876,75.164,75.166
3.256,75.106,74.914
3.3345,74.641,75.134
3.4237,74.8,75.595
3.5024,74.662,75.656
3.5699,74.815,75.481
3.6483,74.896,75.128
3.7386,75.528,74.587
3.8172,75.414,74.546
3.8837,75.022,75.041
3.9622,74.487,75.196
4.0534,74.826,75.053
4.1321,74.883,75.003
4.1975,74.722,75.071
4.276,74.234,75.277
4.3682,74.585,75.192
4.4469,74.811,74.759
4.5114,75.129,74.806
4.5898,75.126,75.241
4.683,75.603,75.558
4.7617,75.461,75.242
4.8252,75.101,74.571
4.9037,74.467,74.527
4.9979,74.675,74.967
5.0765,74.726,75.116
5.1391,74.875,75.093
5.2175,74.743,74.949
5.3127,75.181,74.976
5.3914,75.114,75.149
5.4529,74.982,75.211
5.5313,74.598,75.478
5.6275,74.943,75.35
5.7062,74.963,74.267
5.7667,75.049,73.905
5.8452,74.857,74.904
5.9423,75.179,76.202
6.021,74.912,76.58
6.0806,74.645,75.511
6.159,74.365,74.019
6.2572,74.921,73.889


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_448.csv <==
x,qOut,qIn
0.039338,74.872,75.282
0.11769,75.088,75.587
0.19614,74.704,75.223
0.27549,74.873,74.716
0.35416,74.808,74.963
0.43153,74.988,75.562
0.50998,74.925,75.208
0.59031,75.32,74.393
0.66899,75.032,74.339
0.74536,74.684,74.944
0.82382,74.31,75.697
0.90514,74.848,75.853
0.98381,75.075,74.856
1.0592,75.136,74.19
1.1377,74.809,74.725
1.22,75.11,75.595
1.2986,75.057,75.531
1.373,75.035,75.05
1.4515,74.797,75.079
1.5348,75.19,75.197
1.6135,75.085,75.387
1.6869,74.798,75.136
1.7653,74.259,74.14
1.8496,74.608,74.005
1.9283,74.842,75.185
2.0007,75.18,75.391
2.0792,75.054,74.938
2.1644,75.266,75.332
2.2431,74.844,75.54
2.3145,74.614,74.868
2.393,74.505,74.876
2.4793,75.235,75.524
2.5579,75.423,75.456
2.6284,75.32,74.423
2.7068,74.855,74.015
2.7941,75.018,75.078
2.8728,74.779,75.712
2.9422,74.464,75.125
3.0207,74.061,75.043
3.1089,74.615,75.485
3.1876,74.985,75.104
3.256,75.239,74.471
3.3345,74.992,74.662
3.4237,75.257,75.143
3.5024,75.129,75.268
3.5699,75.114,75.148
3.6483,74.834,75.2
3.7386,75.076,75.117
3.8172,74.75,75.022
3.8837,74.504,74.936
3.9622,74.321,74.602
4.0534,75.046,74.529
4.1321,75.373,75.329
4.1975,75.411,75.944
4.276,74.923,75.472
4.3682,74.993,74.788
4.4469,74.754,74.196
4.5114,74.679,74.04
4.5898,74.5,75.054
4.683,75.061,76.207
4.7617,75.182,76.184
4.8252,75.204,75.374
4.9037,74.835,74.527
4.9979,74.994,74.227
5.0765,74.686,74.888
5.1391,74.478,75.313
5.2175,74.346,74.909
5.3127,75.131,74.746
5.3914,75.519,75.13
5.4529,75.431,75.055
5.5313,74.569,74.919
5.6275,74.334,75.257
5.7062,74.163,75.597
5.7667,74.656,75.098
5.8452,75.157,74.396
5.9423,76.022,74.475
6.021,75.823,75.256
6.0806,75.044,75.529
6.159,74.154,75.043
6.2572,74.465,74.694


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_449.csv <==
x,qOut,qIn
0.039338,75.267,75.785
0.11769,75.313,74.532
0.19614,74.902,74.696
0.27549,75.056,75.413
0.35416,74.854,75.459
0.43153,74.749,75.541
0.50998,74.501,75.337
0.59031,75.017,74.829
0.66899,75.167,74.623
0.74536,75.244,74.509
0.82382,74.83,74.612
0.90514,74.88,75.08
0.98381,74.501,75.411
1.0592,74.461,75.319
1.1377,74.51,75.118
1.22,75.244,74.997
1.2986,75.278,74.869
1.373,75,74.969
1.4515,74.588,75.32
1.5348,75.124,75.672
1.6135,75.448,75.504
1.6869,75.434,74.541
1.7653,74.739,73.963
1.8496,74.609,74.722
1.9283,74.36,75.343
2.0007,74.526,75.431
2.0792,74.621,75.738
2.1644,75.306,75.46
2.2431,75.34,74.314
2.3145,75.12,74.086
2.393,74.564,75.088
2.4793,74.821,75.633
2.5579,74.931,75.021
2.6284,75.216,74.416
2.7068,75.127,74.689
2.7941,75.336,75.57
2.8728,74.771,75.428
2.9422,74.277,74.78
3.0207,74.063,74.793
3.1089,74.962,75.206
3.1876,75.527,75.559
3.256,75.609,75.453
3.3345,74.935,75.215
3.4237,74.793,75
3.5024,74.532,74.39
3.5699,74.672,74.127
3.6483,74.638,74.976
3.7386,75.109,76.044
3.8172,74.929,75.964
3.8837,74.801,74.905
3.9622,74.616,74.206
4.0534,75.149,74.623
4.1321,75.14,75.218
4.1975,74.931,74.913
4.276,74.619,74.585
4.3682,75.199,75.179
4.4469,75.482,76.088
4.5114,75.347,75.496
4.5898,74.533,74.401
4.683,74.414,74.705
4.7617,74.346,75.607
4.8252,74.79,74.963
4.9037,75.08,74.045
4.9979,75.712,74.521
5.0765,75.415,75.644
5.1391,74.812,75.707
5.2175,74.151,75.172
5.3127,74.546,74.754
5.3914,74.835,75.117
5.4529,75.034,75.22
5.5313,74.865,74.749
5.6275,75.293,74.826
5.7062,75.294,75.206
5.7667,75.183,75.025
5.8452,74.708,75.151
5.9423,74.859,75.69
6.021,74.659,75.116
6.0806,74.57,73.805
6.159,74.405,74.006
6.2572,75.036,75.705


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_450.csv <==
x,qOut,qIn
0.039338,75.051,74.495
0.11769,75.131,74.974
0.19614,74.833,75.57
0.27549,75.115,75.901
0.35416,74.993,75.242
0.43153,75.044,74.297
0.50998,74.906,74.353
0.59031,75.232,75.015
0.66899,74.815,75.17
0.74536,74.329,75.196
0.82382,74.04,75.357
0.90514,74.859,75.362
0.98381,75.392,74.971
1.0592,75.415,74.558
1.1377,74.718,74.962
1.22,74.698,75.587
1.2986,74.708,75.117
1.373,75.137,74.618
1.4515,75.215,75.037
1.5348,75.499,75.544
1.6135,74.891,74.971
1.6869,74.377,74.219
1.7653,74.14,74.713
1.8496,74.956,75.651
1.9283,75.362,75.543
2.0007,75.374,74.841
2.0792,74.864,74.328
2.1644,74.983,74.65
2.2431,74.863,75.821
2.3145,74.863,75.729
2.393,74.675,74.537
2.4793,75.148,74.395
2.5579,75.152,75.352
2.6284,75.036,75.276
2.7068,74.59,74.976
2.7941,74.834,75.112
2.8728,74.776,74.884
2.9422,74.852,74.956
3.0207,74.729,75.535
3.1089,75.167,75.388
3.1876,75.006,74.898
3.256,74.76,75.047
3.3345,74.46,75.241
3.4237,75.023,74.96
3.5024,75.219,74.224
3.5699,75.121,74.139
3.6483,74.611,74.992
3.7386,74.851,75.779
3.8172,74.926,75.933
3.8837,75.049,75.577
3.9622,74.792,74.842
4.0534,75.092,74.381
4.1321,74.978,74.325
4.1975,74.984,74.647
4.276,74.833,75.466
4.3682,75.307,75.936
4.4469,75.222,75.53
4.5114,74.923,75.113
4.5898,74.269,75.159
4.683,74.388,74.996
4.7617,74.351,74.245
4.8252,74.633,74.519
4.9037,74.911,75.399
4.9979,75.752,75.127
5.0765,75.775,74.448
5.1391,75.154,75.021
5.2175,74.146,75.725
5.3127,74.228,75.513
5.3914,74.549,74.741
5.4529,75.08,74.76
5.5313,75.235,75.306
5.6275,75.745,75.501
5.7062,75.521,75.335
5.7667,75.057,74.934
5.8452,74.394,74.22
5.9423,74.626,74.114
6.021,74.69,75.18
6.0806,74.744,75.973
6.159,74.504,75.506
6.2572,74.949,74.607


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_451.csv <==
x,qOut,qIn
0.039338,75.271,74.571
0.11769,74.731,74.683
0.19614,74.118,75.313
0.27549,74.529,75.319
0.35416,74.806,74.553
0.43153,75.05,74.542
0.50998,75.018,75.258
0.59031,75.549,75.792
0.66899,75.505,75.253
0.74536,75.092,74.353
0.82382,74.337,74.508
0.90514,74.519,75.12
0.98381,74.723,74.974
1.0592,75.058,75.004
1.1377,74.955,75.729
1.22,75.254,76.061
1.2986,74.981,75.003
1.373,74.769,74.269
1.4515,74.434,74.835
1.5348,74.864,75.466
1.6135,74.911,74.843
1.6869,75.002,74.339
1.7653,74.862,74.854
1.8496,75.24,75.096
1.9283,74.975,75.218
2.0007,74.575,75.421
2.0792,74.176,75.173
2.1644,74.809,75.246
2.2431,75.25,75.43
2.3145,75.513,75.21
2.393,75.211,74.965
2.4793,75.327,74.643
2.5579,74.975,74.387
2.6284,74.75,74.816
2.7068,74.438,75.647
2.7941,74.855,75.951
2.8728,74.809,74.69
2.9422,74.716,73.829
3.0207,74.465,74.652
3.1089,74.997,75.461
3.1876,75.164,75.381
3.256,75.24,75.369
3.3345,75.019,75.298
3.4237,75.378,74.927
3.5024,75.216,74.82
3.5699,74.82,74.845
3.6483,74.2,74.902
3.7386,74.555,75.568
3.8172,74.878,75.791
3.8837,75.264,74.449
3.9622,75.054,73.739
4.0534,75.096,74.883
4.1321,74.535,75.977
4.1975,74.333,75.706
4.276,74.401,75.06
4.3682,75.326,74.77
4.4469,75.607,75.083
4.5114,75.342,75.077
4.5898,74.57,74.792
4.683,74.648,75.028
4.7617,74.764,74.933
4.8252,75.108,74.38
4.9037,75.024,74.855
4.9979,75.233,76.023
5.0765,74.728,75.77
5.1391,74.384,74.585
5.2175,74.272,74.364
5.3127,75.144,74.805
5.3914,75.557,74.878
5.4529,75.491,74.788
5.5313,74.852,75.074
5.6275,74.902,75.56
5.7062,74.843,75.643
5.7667,74.893,75.469
5.8452,74.546,75.249
5.9423,74.778,74.573
6.021,74.671,74.086
6.0806,74.876,74.935
6.159,74.973,75.817
6.2572,75.533,75.464


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_452.csv <==
x,qOut,qIn
0.039338,74.52,75.604
0.11769,74.31,74.927
0.19614,74.319,74.271
0.27549,75.266,74.803
0.35416,75.691,75.326
0.43153,75.433,74.578
0.50998,74.476,74.646
0.59031,74.355,75.989
0.66899,74.451,75.906
0.74536,74.928,74.587
0.82382,75.021,74.478
0.90514,75.448,75.035
0.98381,75.177,74.89
1.0592,74.974,74.713
1.1377,74.732,75.043
1.22,75.217,75.36
1.2986,75.157,75.314
1.373,74.841,75.167
1.4515,74.282,75.012
1.5348,74.615,74.789
1.6135,74.81,74.897
1.6869,75.08,74.955
1.7653,75.044,74.901
1.8496,75.481,75.311
1.9283,75.273,75.137
2.0007,74.868,74.365
2.0792,74.3,74.749
2.1644,74.648,76.027
2.2431,74.824,76.019
2.3145,74.998,74.574
2.393,74.851,74.054
2.4793,75.263,75.003
2.5579,75.168,75.602
2.6284,74.941,75.015
2.7068,74.478,74.404
2.7941,74.819,74.718
2.8728,74.915,75.017
2.9422,74.983,74.841
3.0207,74.646,75.313
3.1089,74.902,75.864
3.1876,74.811,75.68
3.256,74.953,75.154
3.3345,74.954,74.759
3.4237,75.457,74.549
3.5024,75.215,74.614
3.5699,74.79,75.151
3.6483,74.359,75.437
3.7386,74.874,75.096
3.8172,75.075,74.735
3.8837,74.936,74.668
3.9622,74.355,74.712
4.0534,74.59,74.999
4.1321,74.776,75.373
4.1975,75.171,75.733
4.276,75.261,75.804
4.3682,75.714,74.951
4.4469,75.385,74.121
4.5114,74.82,74.516
4.5898,74.192,75.354
4.683,74.617,75.723
4.7617,74.945,75.19
4.8252,75.175,74.713
4.9037,74.839,75.007
4.9979,74.915,75.614
5.0765,74.553,75.376
5.1391,74.465,74.204
5.2175,74.491,73.794
5.3127,75.337,74.979
5.3914,75.633,76.07
5.4529,75.467,75.748
5.5313,74.707,74.963
5.6275,74.656,74.522
5.7062,74.573,74.551
5.7667,74.817,74.549
5.8452,74.833,74.884
5.9423,75.36,75.789
6.021,75.271,75.539
6.0806,75.149,74.591
6.159,74.739,74.873
6.2572,74.886,75.55


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_453.csv <==
x,qOut,qIn
0.039338,75.341,75.386
0.11769,75.249,74.939
0.19614,74.69,75.177
0.27549,74.862,75.218
0.35416,74.882,74.284
0.43153,74.967,74.152
0.50998,74.698,75.318
0.59031,75.012,76.122
0.66899,74.924,75.911
0.74536,74.933,74.886
0.82382,74.691,74
0.90514,75.032,74.734
0.98381,74.869,75.505
1.0592,74.779,75.03
1.1377,74.662,74.874
1.22,75.299,75.104
1.2986,75.406,74.901
1.373,75.11,75.234
1.4515,74.35,75.998
1.5348,74.431,75.615
1.6135,74.529,74.176
1.6869,74.967,73.612
1.7653,75.151,74.371
1.8496,75.658,75.356
1.9283,75.288,75.398
2.0007,74.737,75.115
2.0792,74.27,75.223
2.1644,74.839,75.489
2.2431,75.126,75.479
2.3145,75.045,74.894
2.393,74.575,74.637
2.4793,74.959,75.484
2.5579,75.273,75.554
2.6284,75.484,74.616
2.7068,74.913,74.527
2.7941,74.651,74.868
2.8728,74.081,74.752
2.9422,74.153,74.96
3.0207,74.397,75.638
3.1089,75.309,75.654
3.1876,75.471,74.299
3.256,75.341,74.116
3.3345,74.878,75.547
3.4237,75.132,76.125
3.5024,75.083,75.131
3.5699,75.071,74.507
3.6483,74.838,74.676
3.7386,75.189,74.961
3.8172,74.98,74.968
3.8837,74.628,75.003
3.9622,74.205,75.24
4.0534,74.761,75.656
4.1321,75.129,75.634
4.1975,75.281,74.859
4.276,74.814,74.229
4.3682,74.87,74.632
4.4469,74.684,75.27
4.5114,74.875,75.016
4.5898,74.947,74.921
4.683,75.462,75.633
4.7617,75.159,75.933
4.8252,74.666,74.663
4.9037,74.171,73.654
4.9979,74.708,74.63
5.0765,75.056,76.018
5.1391,75.294,75.594
5.2175,75.114,74.585
5.3127,75.384,74.619
5.3914,75.077,75.306
5.4529,74.653,75.135
5.5313,74.148,74.932
5.6275,74.641,74.968
5.7062,74.995,75.007
5.7667,75.334,75.04
5.8452,75.155,75.002
5.9423,75.292,75.104
6.021,74.795,75.141
6.0806,74.452,74.745
6.159,74.28,74.757
6.2572,75.042,75.437


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_454.csv <==
x,qOut,qIn
0.039338,74.755,75.482
0.11769,74.805,75.166
0.19614,74.554,75.109
0.27549,75.021,75.561
0.35416,75.175,75.491
0.43153,75.25,74.47
0.50998,74.917,73.735
0.59031,75.142,74.624
0.66899,74.961,76.081
0.74536,74.828,76.105
0.82382,74.472,75.513
0.90514,74.796,75.023
0.98381,74.727,74.04
1.0592,74.718,73.765
1.1377,74.558,75.015
1.22,75.144,76.125
1.2986,75.323,75.69
1.373,75.421,74.842
1.4515,75.053,74.645
1.5348,75.069,74.864
1.6135,74.509,75.063
1.6869,74.162,74.837
1.7653,74.144,74.555
1.8496,75.215,75.206
1.9283,75.883,75.47
2.0007,75.86,74.749
2.0792,74.822,74.927
2.1644,74.346,75.6
2.2431,74.078,75.461
2.3145,74.604,74.904
2.393,75.048,74.651
2.4793,75.781,74.77
2.5579,75.485,75.196
2.6284,74.894,75.419
2.7068,74.262,75.185
2.7941,74.654,74.759
2.8728,74.877,74.492
2.9422,74.953,75.012
3.0207,74.642,75.65
3.1089,74.992,75.132
3.1876,75.033,74.26
3.256,75.121,74.982
3.3345,74.918,75.96
3.4237,75.254,75.692
3.5024,75.043,74.605
3.5699,74.795,74.393
3.6483,74.469,75.082
3.7386,74.978,75.632
3.8172,75.122,75.388
3.8837,75.052,74.869
3.9622,74.604,74.692
4.0534,74.863,74.935
4.1321,74.875,74.843
4.1975,74.903,74.617
4.276,74.611,75.141
4.3682,74.983,75.611
4.4469,75.023,74.443
4.5114,75.148,74.051
4.5898,74.917,75.616
4.683,75.163,76.387
4.7617,74.864,75.409
4.8252,74.756,74.82
4.9037,74.692,74.828
4.9979,75.316,74.891
5.0765,75.261,74.759
5.1391,74.849,74.743
5.2175,74.283,74.899
5.3127,74.699,74.931
5.3914,74.983,75.082
5.4529,75.058,75.397
5.5313,74.59,75.501
5.6275,74.741,75.224
5.7062,74.702,74.838
5.7667,74.97,74.91
5.8452,75.09,75.12
5.9423,75.671,75.05
6.021,75.461,74.638
6.0806,74.955,74.559
6.159,74.31,74.854
6.2572,74.616,75.267


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_455.csv <==
x,qOut,qIn
0.039338,74.471,75.2
0.11769,74.997,74.777
0.19614,75.249,74.935
0.27549,75.673,75.086
0.35416,75.049,75.172
0.43153,74.297,75.437
0.50998,73.855,75.352
0.59031,74.665,74.928
0.66899,75.273,74.308
0.74536,75.469,74.496
0.82382,75.017,75.336
0.90514,75.103,75.576
0.98381,74.949,74.977
1.0592,74.98,74.722
1.1377,74.765,74.938
1.22,75.102,74.965
1.2986,74.896,74.576
1.373,74.75,74.975
1.4515,74.576,75.851
1.5348,75.196,75.832
1.6135,75.346,74.833
1.6869,75.168,74.322
1.7653,74.522,74.843
1.8496,74.619,75.694
1.9283,74.603,75.219
2.0007,74.848,74.551
2.0792,74.86,74.886
2.1644,75.313,75.2
2.2431,75.047,75.007
2.3145,74.644,75.041
2.393,74.209,75.322
2.4793,74.772,75.105
2.5579,75.135,74.905
2.6284,75.364,75.18
2.7068,75.057,75.016
2.7941,75.191,74.719
2.8728,74.874,74.921
2.9422,74.757,75.346
3.0207,74.617,75.338
3.1089,75.167,74.967
3.1876,75.128,75.201
3.256,74.884,75.513
3.3345,74.469,75.05
3.4237,74.914,74.392
3.5024,75.096,74.32
3.5699,75.135,74.654
3.6483,74.773,75.273
3.7386,75.024,75.926
3.8172,74.926,75.326
3.8837,74.857,74.314
3.9622,74.551,74.815
4.0534,74.943,75.946
4.1321,74.96,75.864
4.1975,75.019,74.939
4.276,74.882,74.185
4.3682,75.339,74.111
4.4469,75.217,74.891
4.5114,74.808,75.286
4.5898,74.135,74.975
4.683,74.419,75.208
4.7617,74.684,75.777
4.8252,75.078,75.605
4.9037,75.022,75.199
4.9979,75.336,74.707
5.0765,75.04,74.295
5.1391,74.927,74.585
5.2175,74.862,75.293
5.3127,75.436,75.817
5.3914,75.248,75.838
5.4529,74.639,74.98
5.5313,73.942,73.93
5.6275,74.374,73.921
5.7062,74.804,75.253
5.7667,75.128,75.949
5.8452,75.053,75.221
5.9423,75.528,74.698
6.021,75.53,75.374
6.0806,75.219,75.358
6.159,74.404,74.769
6.2572,74.41,75.056


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_456.csv <==
x,qOut,qIn
0.039338,74.357,74.535
0.11769,74.603,74.933
0.19614,74.747,75.665
0.27549,75.52,75.42
0.35416,75.697,74.782
0.43153,75.606,75.092
0.50998,74.946,75.556
0.59031,74.774,75.404
0.66899,74.273,74.564
0.74536,74.18,74.522
0.82382,74.304,75.29
0.90514,75.25,75.423
0.98381,75.557,75.097
1.0592,75.301,74.967
1.1377,74.516,74.896
1.22,74.589,74.946
1.2986,74.735,74.772
1.373,75.068,75.151
1.4515,74.988,75.708
1.5348,75.346,75.317
1.6135,75.165,74.375
1.6869,75.049,74.206
1.7653,74.707,74.841
1.8496,75.004,75.428
1.9283,74.853,75.463
2.0007,74.826,75.084
2.0792,74.711,74.89
2.1644,75.226,75.33
2.2431,75.115,75.427
2.3145,74.781,75.086
2.393,74.354,75.149
2.4793,74.89,75.053
2.5579,75.222,74.098
2.6284,75.3,73.946
2.7068,74.745,75.308
2.7941,74.712,76.314
2.8728,74.455,75.442
2.9422,74.588,74.633
3.0207,74.667,74.79
3.1089,75.32,74.847
3.1876,75.274,74.961
3.256,75.048,75.479
3.3345,74.727,75.404
3.4237,75.245,75.025
3.5024,75.384,74.794
3.5699,75.1,74.522
3.6483,74.272,74.681
3.7386,74.279,75.453
3.8172,74.379,75.499
3.8837,74.888,74.896
3.9622,75.141,74.82
4.0534,75.686,75.101
4.1321,75.322,75.209
4.1975,74.736,75.016
4.276,74.225,74.962
4.3682,74.828,75.224
4.4469,75.264,75.302
4.5114,75.367,74.771
4.5898,74.804,74.63
4.683,74.78,75.316
4.7617,74.568,75.321
4.8252,74.701,74.979
4.9037,74.725,75.301
4.9979,75.31,75.205
5.0765,75.231,74.356
5.1391,74.976,74.022
5.2175,74.535,74.637
5.3127,74.929,75.84
5.3914,75.051,76.107
5.4529,75.107,75.069
5.5313,74.794,74.778
5.6275,75.056,75.735
5.7062,74.889,75.553
5.7667,74.779,73.868
5.8452,74.598,73.478
5.9423,75.195,74.92
6.021,75.348,76.122
6.0806,75.169,75.574
6.159,74.46,74.796
6.2572,74.451,74.631


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_457.csv <==
x,qOut,qIn
0.039338,74.501,76.499
0.11769,74.568,75.678
0.19614,74.659,74.522
0.27549,75.42,74.404
0.35416,75.532,74.625
0.43153,75.264,74.597
0.50998,74.604,75.014
0.59031,74.775,75.541
0.66899,74.862,75.168
0.74536,75.009,74.938
0.82382,74.632,75.549
0.90514,74.689,75.539
0.98381,74.344,74.319
1.0592,74.449,74.127
1.1377,74.764,75.05
1.22,75.767,75.753
1.2986,75.937,75.513
1.373,75.364,74.784
1.4515,74.311,74.63
1.5348,74.298,74.963
1.6135,74.532,75.462
1.6869,74.92,75.366
1.7653,74.896,74.633
1.8496,75.357,74.743
1.9283,75.321,75.18
2.0007,75.189,74.726
2.0792,74.64,74.768
2.1644,74.734,75.563
2.2431,74.573,75.172
2.3145,74.74,74.331
2.393,74.803,74.783
2.4793,75.378,75.636
2.5579,75.207,76.018
2.6284,74.86,75.498
2.7068,74.469,74.578
2.7941,74.987,74.348
2.8728,75.176,74.512
2.9422,75.052,74.862
3.0207,74.507,75.469
3.1089,74.739,75.354
3.1876,74.849,74.614
3.256,75.036,74.927
3.3345,74.781,75.61
3.4237,74.995,75.111
3.5024,74.747,74.561
3.5699,74.766,75.491
3.6483,74.842,76.094
3.7386,75.57,75.338
3.8172,75.553,74.28
3.8837,75.014,74.417
3.9622,74.184,75.196
4.0534,74.405,75.34
4.1321,74.723,74.585
4.1975,75.078,74.549
4.276,74.93,75.328
4.3682,75.195,75.672
4.4469,74.956,75.045
4.5114,74.813,74.607
4.5898,74.589,74.633
4.683,75.154,74.852
4.7617,75.313,75.374
4.8252,75.324,75.634
4.9037,74.892,75.361
4.9979,75.009,75.071
5.0765,74.739,74.822
5.1391,74.624,74.523
5.2175,74.408,74.639
5.3127,74.918,75.282
5.3914,74.975,75.57
5.4529,75.014,75.401
5.5313,74.795,75.345
5.6275,75.133,75.049
5.7062,74.9,74.522
5.7667,74.599,74.642
5.8452,74.318,75.301
5.9423,75.012,75.471
6.021,75.421,74.643
6.0806,75.5,74.008
6.159,74.907,74.488
6.2572,74.816,75.77


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_458.csv <==
x,qOut,qIn
0.039338,75.32,75.045
0.11769,75.022,74.466
0.19614,74.332,74.93
0.27549,74.494,76.053
0.35416,74.609,75.765
0.43153,74.899,74.435
0.50998,74.957,74.12
0.59031,75.556,74.82
0.66899,75.54,75.446
0.74536,75.257,75.67
0.82382,74.641,75.421
0.90514,74.808,74.759
0.98381,74.785,74.448
1.0592,74.794,74.792
1.1377,74.466,75.417
1.22,74.8,75.664
1.2986,74.823,74.977
1.373,75.061,74.36
1.4515,75.057,74.484
1.5348,75.433,74.976
1.6135,75.001,75.088
1.6869,74.492,75.231
1.7653,74.194,75.568
1.8496,74.998,75.25
1.9283,75.489,75.223
2.0007,75.433,75.527
2.0792,74.68,75.103
2.1644,74.644,74.637
2.2431,74.667,74.344
2.3145,75.04,74.471
2.393,75.005,75.413
2.4793,75.238,76.15
2.5579,74.731,75.474
2.6284,74.412,74.453
2.7068,74.254,74.2
2.7941,74.992,74.695
2.8728,75.243,75.4
2.9422,75.252,75.109
3.0207,74.972,74.639
3.1089,75.363,75.448
3.1876,75.326,76.131
3.256,74.994,74.969
3.3345,74.27,73.858
3.4237,74.429,74.439
3.5024,74.602,75.882
3.5699,75.066,75.781
3.6483,75.187,74.592
3.7386,75.568,74.486
3.8172,75.081,75.454
3.8837,74.504,75.511
3.9622,74.048,75.037
4.0534,74.674,74.976
4.1321,75.07,75.358
4.1975,75.296,74.868
4.276,75.063,74.132
4.3682,75.286,74.517
4.4469,74.975,75.239
4.5114,74.656,75.203
4.5898,74.346,75.227
4.683,74.955,75.478
4.7617,75.229,75.354
4.8252,75.209,74.66
4.9037,74.713,74.448
4.9979,74.931,75.151
5.0765,74.997,75.603
5.1391,75.199,75.273
5.2175,74.98,74.827
5.3127,75.137,74.597
5.3914,74.687,74.575
5.4529,74.384,74.843
5.5313,74.154,75.2
5.6275,74.839,75.243
5.7062,75.155,75.747
5.7667,75.33,75.922
5.8452,75.031,74.958
5.9423,75.186,74.579
6.021,74.848,75.054
6.0806,74.672,74.819
6.159,74.556,74.644
6.2572,75.221,75.13


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_459.csv <==
x,qOut,qIn
0.039338,75.143,75.119
0.11769,74.84,76.212
0.19614,74.354,76.188
0.27549,74.758,74.78
0.35416,74.971,74.025
0.43153,75.155,74.2
0.50998,74.868,74.529
0.59031,75.034,75.447
0.66899,74.722,76.011
0.74536,74.616,75.175
0.82382,74.502,74.231
0.90514,75.079,74.464
0.98381,75.054,75.857
1.0592,74.805,75.94
1.1377,74.482,74.867
1.22,75.149,74.647
1.2986,75.625,75.334
1.373,75.685,75.338
1.4515,74.827,74.669
1.5348,74.435,74.328
1.6135,74.053,74.837
1.6869,74.455,75.379
1.7653,74.866,75.422
1.8496,75.625,75.002
1.9283,75.356,74.75
2.0007,74.813,75.004
2.0792,74.322,75.392
2.1644,74.923,75.377
2.2431,75.331,74.753
2.3145,75.436,74.718
2.393,74.975,75.062
2.4793,75.049,74.879
2.5579,74.81,74.827
2.6284,74.667,75.142
2.7068,74.367,75.446
2.7941,74.839,75.912
2.8728,74.975,75.406
2.9422,75.071,74.104
3.0207,74.785,73.966
3.1089,75.071,74.907
3.1876,74.953,75.496
3.256,74.954,75.502
3.3345,74.773,75.384
3.4237,75.166,75.264
3.5024,74.969,75.47
3.5699,74.663,75.053
3.6483,74.258,74.293
3.7386,74.787,74.623
3.8172,75.106,75.173
3.8837,75.403,74.826
3.9622,75.195,74.859
4.0534,75.281,75.633
4.1321,74.693,75.505
4.1975,74.27,74.489
4.276,74.097,74.318
4.3682,74.963,75.066
4.4469,75.437,75.534
4.5114,75.578,75.305
4.5898,75.166,74.971
4.683,75.245,74.939
4.7617,74.927,75.189
4.8252,74.648,75.028
4.9037,74.25,74.831
4.9979,74.711,75.144
5.0765,74.911,75.535
5.1391,75.129,75.195
5.2175,74.947,74.666
5.3127,75.2,74.696
5.3914,74.876,74.968
5.4529,74.622,74.962
5.5313,74.406,75.177
5.6275,75.062,75.517
5.7062,75.296,74.921
5.7667,75.242,74.404
5.8452,74.733,74.794
5.9423,74.899,75.036
6.021,74.841,75.076
6.0806,74.938,75.216
6.159,74.829,75.092
6.2572,75.281,74.727


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_460.csv <==
x,qOut,qIn
0.039338,74.848,75.335
0.11769,74.76,75.318
0.19614,74.476,75.032
0.27549,74.98,75.038
0.35416,75.171,74.946
0.43153,75.229,74.796
0.50998,74.855,75.038
0.59031,75.089,75.326
0.66899,75.001,75.106
0.74536,75.042,74.922
0.82382,74.827,74.89
0.90514,75.145,74.744
0.98381,74.898,75.075
1.0592,74.678,75.422
1.1377,74.426,75.213
1.22,75.005,75.053
1.2986,75.175,74.821
1.373,75.124,74.621
1.4515,74.673,75.209
1.5348,74.901,75.714
1.6135,74.858,74.994
1.6869,74.928,74.451
1.7653,74.763,74.891
1.8496,75.154,75.566
1.9283,74.979,75.475
2.0007,74.741,74.836
2.0792,74.424,74.724
2.1644,74.966,75.256
2.2431,75.172,75.565
2.3145,75.159,74.608
2.393,74.704,73.735
2.4793,74.909,74.59
2.5579,74.869,75.797
2.6284,74.964,75.626
2.7068,74.787,75.033
2.7941,75.156,75.04
2.8728,74.991,75.788
2.9422,74.854,75.584
3.0207,74.617,74.403
3.1089,75.142,73.87
3.1876,75.227,74.219
3.256,75.15,75.064
3.3345,74.706,76.228
3.4237,74.863,76.487
3.5024,74.623,75.433
3.5699,74.462,74.312
3.6483,74.26,74.006
3.7386,74.918,74.592
3.8172,75.219,75.573
3.8837,75.405,75.647
3.9622,75.221,74.906
4.0534,75.487,74.54
4.1321,75.117,74.58
4.1975,74.471,74.705
4.276,73.715,75.314
4.3682,74.155,75.691
4.4469,74.747,75.259
4.5114,75.557,74.871
4.5898,75.776,74.904
4.683,75.932,75.321
4.7617,75,75.243
4.8252,74.215,74.755
4.9037,74.017,74.852
4.9979,75.023,75.003
5.0765,75.51,74.898
5.1391,75.252,74.981
5.2175,74.4,74.99
5.3127,74.442,74.657
5.3914,74.643,74.903
5.4529,75.053,75.69
5.5313,75.04,75.643
5.6275,75.408,74.83
5.7062,75.16,74.703
5.7667,74.952,75.45
5.8452,74.642,75.543
5.9423,75.067,74.828
6.021,75.03,75.043
6.0806,74.881,75.342
6.159,74.508,74.599
6.2572,74.864,74.553


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_461.csv <==
x,qOut,qIn
0.039338,74.44,74.792
0.11769,74.654,74.949
0.19614,74.888,75.051
0.27549,75.658,74.742
0.35416,75.573,74.222
0.43153,74.974,74.599
0.50998,74.172,75.653
0.59031,74.47,76.054
0.66899,74.835,75.319
0.74536,75.149,74.671
0.82382,74.96,74.638
0.90514,75.267,75.066
0.98381,75.162,75.498
1.0592,75.143,75.504
1.1377,74.898,74.937
1.22,75.222,74.434
1.2986,74.985,74.488
1.373,74.626,74.641
1.4515,74.104,75.077
1.5348,74.504,75.702
1.6135,74.761,75.309
1.6869,75.144,74.731
1.7653,75.164,75.13
1.8496,75.528,75.495
1.9283,75.136,74.993
2.0007,74.727,74.456
2.0792,74.467,74.671
2.1644,75.156,75.506
2.2431,75.388,75.439
2.3145,75.082,74.708
2.393,74.28,74.913
2.4793,74.372,75.318
2.5579,74.561,74.967
2.6284,74.948,74.526
2.7068,74.958,74.664
2.7941,75.401,75.669
2.8728,75.25,76.352
2.9422,75.061,75.042
3.0207,74.653,73.676
3.1089,74.944,74.418
3.1876,74.841,75.403
3.256,74.776,75.516
3.3345,74.6,75.741
3.4237,75.164,75.292
3.5024,75.265,74.23
3.5699,75.102,74.287
3.6483,74.511,75.207
3.7386,74.663,75.082
3.8172,74.669,74.463
3.8837,74.955,75.209
3.9622,75.053,75.843
4.0534,75.543,75.497
4.1321,75.183,74.907
4.1975,74.565,74.811
4.276,74.05,74.94
4.3682,74.743,74.882
4.4469,75.362,75.075
4.5114,75.627,75.482
4.5898,75.069,75.375
4.683,74.881,74.969
4.7617,74.445,74.731
4.8252,74.439,74.981
4.9037,74.395,75.319
4.9979,75.029,75.093
5.0765,75.124,74.545
5.1391,75.213,74.3
5.2175,75,74.743
5.3127,75.285,75.713
5.3914,74.97,76.032
5.4529,74.674,75.307
5.5313,74.424,74.555
5.6275,75.059,74.41
5.7062,75.275,74.645
5.7667,75.183,75.084
5.8452,74.704,75.438
5.9423,74.965,75.232
6.021,75.007,74.986
6.0806,74.996,75.378
6.159,74.513,75.623
6.2572,74.614,75.175


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_462.csv <==
x,qOut,qIn
0.039338,74.924,74.806
0.11769,75.251,75.173
0.19614,75.159,75.464
0.27549,75.552,75.315
0.35416,75.403,74.778
0.43153,74.968,74.386
0.50998,74.124,74.499
0.59031,74.151,74.927
0.66899,74.22,75.486
0.74536,74.716,75.676
0.82382,75.086,75.27
0.90514,75.841,74.813
0.98381,75.672,74.527
1.0592,75.037,75.042
1.1377,74.282,75.922
1.22,74.667,75.574
1.2986,75.09,74.598
1.373,75.358,74.693
1.4515,74.928,75.159
1.5348,74.861,75.278
1.6135,74.423,74.923
1.6869,74.381,74.765
1.7653,74.461,75
1.8496,75.288,75.304
1.9283,75.48,74.989
2.0007,75.261,74.405
2.0792,74.622,74.706
2.1644,74.812,75.487
2.2431,74.94,75.494
2.3145,75.193,74.801
2.393,75.02,74.674
2.4793,75.256,75.669
2.5579,74.925,75.745
2.6284,74.732,74.368
2.7068,74.516,74.209
2.7941,75.054,75.302
2.8728,75.085,75.279
2.9422,74.946,74.711
3.0207,74.534,75.08
3.1089,74.85,75.521
3.1876,74.838,75.039
3.256,74.825,74.483
3.3345,74.598,74.737
3.4237,75.076,75.479
3.5024,75.15,75.871
3.5699,75.161,75.238
3.6483,74.874,74.332
3.7386,75.17,74.303
3.8172,74.975,74.852
3.8837,74.713,75.303
3.9622,74.355,75.68
4.0534,74.89,75.321
4.1321,75.151,74.444
4.1975,75.23,74.378
4.276,74.777,75.088
4.3682,74.882,75.654
4.4469,74.701,75.234
4.5114,74.827,74.777
4.5898,74.881,75.027
4.683,75.448,75.549
4.7617,75.226,75.811
4.8252,74.681,75.09
4.9037,74.095,74.113
4.9979,74.628,74.257
5.0765,75.113,74.97
5.1391,75.365,75.051
5.2175,74.914,75.404
5.3127,74.904,75.833
5.3914,74.627,75.045
5.4529,74.73,74.898
5.5313,74.72,75.606
5.6275,75.267,75.074
5.7062,75.165,73.651
5.7667,75.076,73.836
5.8452,74.9,75.29
5.9423,75.351,76.24
6.021,75.142,75.699
6.0806,74.623,75.015
6.159,74.023,74.88
6.2572,74.504,74.833


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_463.csv <==
x,qOut,qIn
0.039338,75.272,75.569
0.11769,75.094,75.072
0.19614,74.7,74.552
0.27549,75.035,75.118
0.35416,74.97,75.363
0.43153,74.78,74.833
0.50998,74.465,75.063
0.59031,75.029,75.27
0.66899,75.317,74.915
0.74536,75.295,74.861
0.82382,74.647,74.842
0.90514,74.628,74.925
0.98381,74.521,75.043
1.0592,74.814,75.181
1.1377,74.914,75.426
1.22,75.444,75.247
1.2986,75.222,74.947
1.373,74.902,74.916
1.4515,74.519,74.818
1.5348,75.001,74.797
1.6135,75.132,74.909
1.6869,75.091,75.302
1.7653,74.693,75.531
1.8496,74.947,74.929
1.9283,74.853,74.47
2.0007,74.766,74.676
2.0792,74.487,75.182
2.1644,74.97,75.994
2.2431,75.112,75.842
2.3145,75.207,74.262
2.393,74.912,73.683
2.4793,75.12,75.22
2.5579,74.828,76.322
2.6284,74.61,75.324
2.7068,74.399,74.527
2.7941,75.036,74.937
2.8728,75.25,75.206
2.9422,75.131,74.522
3.0207,74.508,74.4
3.1089,74.634,75.46
3.1876,74.696,76.085
3.256,75.081,75.168
3.3345,75.132,74.44
3.4237,75.449,74.954
3.5024,74.917,75.291
3.5699,74.457,74.492
3.6483,74.296,74.127
3.7386,75.189,74.717
3.8172,75.631,75.199
3.8837,75.468,75.146
3.9622,74.645,75.461
4.0534,74.566,76.02
4.1321,74.54,75.838
4.1975,74.822,75.039
4.276,74.866,74.389
4.3682,75.417,74.149
4.4469,75.345,74.651
4.5114,75.112,75.32
4.5898,74.576,75.528
4.683,74.742,75.47
4.7617,74.597,75.005
4.8252,74.497,74.25
4.9037,74.212,74.318
4.9979,74.736,75.517
5.0765,74.989,75.811
5.1391,75.369,74.767
5.2175,75.456,74.527
5.3127,75.844,75.302
5.3914,75.325,75.659
5.4529,74.512,74.927
5.5313,73.84,74.395
5.6275,74.454,74.773
5.7062,75.071,75.4
5.7667,75.444,75.56
5.8452,75.068,75.382
5.9423,75.024,74.821
6.021,74.596,74.361
6.0806,74.558,74.689
6.159,74.57,75.16
6.2572,75.253,75.385


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_464.csv <==
x,qOut,qIn
0.039338,74.629,75.242
0.11769,74.508,74.72
0.19614,74.541,74.438
0.27549,75.243,74.576
0.35416,75.156,75.106
0.43153,74.652,75.483
0.50998,74.079,75.386
0.59031,74.641,75.029
0.66899,75.186,74.685
0.74536,75.475,74.435
0.82382,75.025,74.746
0.90514,75.023,75.652
0.98381,74.786,75.741
1.0592,74.995,74.824
1.1377,75.059,74.67
1.22,75.475,75.295
1.2986,74.988,74.973
1.373,74.427,74.393
1.4515,74.088,74.872
1.5348,74.865,75.66
1.6135,75.345,75.578
1.6869,75.378,75.088
1.7653,74.738,74.878
1.8496,74.692,74.804
1.9283,74.525,74.576
2.0007,74.722,74.602
2.0792,74.815,75.1
2.1644,75.451,75.55
2.2431,75.385,75.857
2.3145,75.061,75.76
2.393,74.472,74.996
2.4793,74.714,74.264
2.5579,74.761,74.315
2.6284,74.888,74.679
2.7068,74.825,74.952
2.7941,75.378,75.287
2.8728,75.37,75.293
2.9422,75.052,75.06
3.0207,74.351,75.222
3.1089,74.478,75.456
3.1876,74.533,75.259
3.256,74.837,74.673
3.3345,75.004,74.537
3.4237,75.701,75.313
3.5024,75.668,75.222
3.5699,75.14,74.121
3.6483,74.228,74.339
3.7386,74.291,75.758
3.8172,74.462,76.37
3.8837,74.818,75.25
3.9622,74.816,74.093
4.0534,75.293,74.416
4.1321,75.223,75.747
4.1975,75.126,75.436
4.276,74.803,74.3
4.3682,75.15,74.935
4.4469,75.059,75.672
4.5114,74.893,74.839
4.5898,74.438,74.549
4.683,74.688,75.035
4.7617,74.63,75.268
4.8252,74.759,75.049
4.9037,74.818,75.301
4.9979,75.486,75.761
5.0765,75.467,75.254
5.1391,75.053,74.274
5.2175,74.398,74.139
5.3127,74.707,75.057
5.3914,74.95,76.056
5.4529,75.128,75.265
5.5313,74.846,73.977
5.6275,75.087,74.289
5.7062,74.925,75.08
5.7667,74.796,75.357
5.8452,74.481,75.73
5.9423,74.965,75.359
6.021,75.169,74.523
6.0806,75.372,74.732
6.159,75.054,75.552
6.2572,75.106,75.782


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_465.csv <==
x,qOut,qIn
0.039338,74.649,75.333
0.11769,75.04,74.871
0.19614,74.943,74.672
0.27549,75.285,75.188
0.35416,75.148,75.158
0.43153,75.133,74.873
0.50998,74.816,75.291
0.59031,74.962,75.231
0.66899,74.51,74.502
0.74536,74.251,74.418
0.82382,74.184,74.916
0.90514,75.064,75.339
0.98381,75.484,75.101
1.0592,75.558,74.961
1.1377,75.097,75.439
1.22,75.184,75.673
1.2986,74.936,75.033
1.373,74.803,74.531
1.4515,74.572,74.63
1.5348,75.089,74.922
1.6135,75.167,75.526
1.6869,75.065,75.653
1.7653,74.572,74.981
1.8496,74.742,74.775
1.9283,74.635,75.007
2.0007,74.665,74.86
2.0792,74.539,74.679
2.1644,75.115,74.601
2.2431,75.247,75.367
2.3145,75.294,76.024
2.393,74.954,75.367
2.4793,75.127,74.585
2.5579,74.81,74.897
2.6284,74.596,75.017
2.7068,74.421,74.769
2.7941,75.109,75.245
2.8728,75.366,75.486
2.9422,75.321,74.611
3.0207,74.765,74.299
3.1089,74.81,75.272
3.1876,74.592,75.538
3.256,74.567,74.734
3.3345,74.485,74.842
3.4237,75.168,75.457
3.5024,75.392,75.488
3.5699,75.345,74.669
3.6483,74.784,74.094
3.7386,74.856,74.915
3.8172,74.726,76.302
3.8837,74.856,76.085
3.9622,74.768,74.68
4.0534,75.179,74.006
4.1321,74.954,74.651
4.1975,74.711,74.873
4.276,74.42,74.785
4.3682,74.985,75.528
4.4469,75.186,75.949
4.5114,75.23,74.916
4.5898,74.832,74.352
4.683,74.961,74.859
4.7617,74.666,75.877
4.8252,74.556,75.933
4.9037,74.57,74.812
4.9979,75.411,73.99
5.0765,75.678,74.331
5.1391,75.286,75.017
5.2175,74.279,75.522
5.3127,74.213,75.338
5.3914,74.428,74.846
5.4529,75.034,75.011
5.5313,75.192,75.517
5.6275,75.549,75.531
5.7062,75.082,74.819
5.7667,74.724,74.269
5.8452,74.564,74.225
5.9423,75.293,74.748
6.021,75.451,75.565
6.0806,75.04,75.674
6.159,74.209,75.286
6.2572,74.363,75.264


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_466.csv <==
x,qOut,qIn
0.039338,75.655,75.087
0.11769,75.431,75.66
0.19614,74.498,75.399
0.27549,74.332,74.905
0.35416,74.324,74.917
0.43153,74.827,75.02
0.50998,75.135,75.071
0.59031,75.734,74.792
0.66899,75.373,74.61
0.74536,74.67,74.824
0.82382,73.945,74.993
0.90514,74.382,75.285
0.98381,74.82,75.502
1.0592,75.184,75.039
1.1377,75.067,74.617
1.22,75.415,75.128
1.2986,75.276,75.206
1.373,75.136,74.59
1.4515,74.784,74.975
1.5348,75.102,75.718
1.6135,74.978,75.264
1.6869,74.788,74.543
1.7653,74.366,74.864
1.8496,74.703,75.533
1.9283,74.744,75.429
2.0007,74.865,74.89
2.0792,74.777,74.6
2.1644,75.275,74.536
2.2431,75.202,74.585
2.3145,74.951,75.188
2.393,74.49,75.799
2.4793,74.866,75.549
2.5579,74.999,74.689
2.6284,75.093,74.666
2.7068,74.815,75.366
2.7941,75.112,75.474
2.8728,74.987,74.747
2.9422,74.96,74.588
3.0207,74.797,75.253
3.1089,75.236,75.58
3.1876,75.054,74.328
3.256,74.633,74.015
3.3345,74.106,75.418
3.4237,74.607,76.16
3.5024,75.015,75.453
3.5699,75.329,74.65
3.6483,75.089,74.477
3.7386,75.258,74.845
3.8172,74.956,75.134
3.8837,74.813,75.415
3.9622,74.613,75.387
4.0534,75.132,74.713
4.1321,75.134,74.244
4.1975,74.935,74.701
4.276,74.406,75.621
4.3682,74.65,76.26
4.4469,74.701,75.389
4.5114,74.966,74.4
4.5898,75.013,74.802
4.683,75.477,75.415
4.7617,75.149,75.018
4.8252,74.654,74.382
4.9037,74.27,74.374
4.9979,74.94,75.128
5.0765,75.323,75.958
5.1391,75.197,75.793
5.2175,74.44,75.006
5.3127,74.475,74.493
5.3914,74.612,74.613
5.4529,75.106,74.602
5.5313,75.256,74.749
5.6275,75.706,75.678
5.7062,75.353,75.969
5.7667,74.928,75.142
5.8452,74.419,74.521
5.9423,74.724,74.273
6.021,74.653,74.313
6.0806,74.583,75.106
6.159,74.52,75.732
6.2572,75.312,75.243


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_467.csv <==
x,qOut,qIn
0.039338,74.745,75.717
0.11769,74.786,75.186
0.19614,74.642,74.619
0.27549,75.16,74.24
0.35416,75.217,74.709
0.43153,75.233,75.119
0.50998,74.922,74.985
0.59031,75.174,75.453
0.66899,74.946,75.922
0.74536,74.75,75.038
0.82382,74.394,74.103
0.90514,74.79,74.429
0.98381,74.814,75.35
1.0592,74.947,75.327
1.1377,74.995,75.238
1.22,75.615,75.469
1.2986,75.489,74.95
1.373,74.862,74.391
1.4515,74.012,74.78
1.5348,74.294,75.415
1.6135,74.711,75.489
1.6869,75.206,74.639
1.7653,75.216,74.078
1.8496,75.505,75.063
1.9283,75.068,76.1
2.0007,74.567,75.586
2.0792,74.144,74.708
2.1644,74.786,74.719
2.2431,75.222,75.351
2.3145,75.404,75.2
2.393,74.959,74.822
2.4793,75.004,74.859
2.5579,74.757,74.554
2.6284,74.8,74.257
2.7068,74.67,75.084
2.7941,75.064,76.101
2.8728,74.818,76.107
2.9422,74.631,75.059
3.0207,74.509,74.105
3.1089,75.234,74.548
3.1876,75.462,75.542
3.256,75.295,75.34
3.3345,74.74,74.78
3.4237,74.966,74.876
3.5024,75.023,74.992
3.5699,74.956,74.601
3.6483,74.376,74.659
3.7386,74.471,75.458
3.8172,74.453,75.764
3.8837,74.881,74.918
3.9622,75.167,74.459
4.0534,75.793,75.003
4.1321,75.459,75.224
4.1975,74.813,74.732
4.276,74.232,74.823
4.3682,74.782,75.608
4.4469,75.186,76.178
4.5114,75.224,75.437
4.5898,74.636,74.153
4.683,74.674,73.994
4.7617,74.593,75.261
4.8252,74.81,75.557
4.9037,74.835,74.775
4.9979,75.369,74.754
5.0765,75.241,74.918
5.1391,74.938,74.694
5.2175,74.401,75.152
5.3127,74.704,75.364
5.3914,74.808,74.721
5.4529,75.053,75.001
5.5313,75.086,75.946
5.6275,75.581,75.698
5.7062,75.326,74.556
5.7667,74.775,74.423
5.8452,74.16,75.115
5.9423,74.609,75.448
6.021,74.959,74.572
6.0806,75.115,74.366
6.159,74.721,75.334
6.2572,74.876,75.947


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_468.csv <==
x,qOut,qIn
0.039338,75.286,75.045
0.11769,75.376,74.78
0.19614,74.91,75.213
0.27549,75.041,75.594
0.35416,74.932,75.348
0.43153,75.004,74.297
0.50998,74.813,73.737
0.59031,75.124,75.041
0.66899,74.843,76.451
0.74536,74.605,75.71
0.82382,74.379,74.555
0.90514,75.014,74.057
0.98381,75.235,74.198
1.0592,75.173,75.094
1.1377,74.704,75.806
1.22,74.983,75.753
1.2986,75.084,75.666
1.373,75.253,75.331
1.4515,74.913,74.555
1.5348,74.931,74.266
1.6135,74.417,74.711
1.6869,74.306,75.033
1.7653,74.501,75.086
1.8496,75.488,75.34
1.9283,75.688,75.71
2.0007,75.099,75.266
2.0792,74.026,74.735
2.1644,74.094,74.81
2.2431,74.543,74.998
2.3145,75.279,74.887
2.393,75.534,74.805
2.4793,75.93,74.96
2.5579,75.403,74.801
2.6284,74.695,74.737
2.7068,74.03,75.405
2.7941,74.469,75.854
2.8728,74.791,75.422
2.9422,75.077,74.834
3.0207,75.008,74.548
3.1089,75.438,74.826
3.1876,75.291,75.259
3.256,74.985,75.291
3.3345,74.495,74.968
3.4237,74.828,74.575
3.5024,74.877,75.202
3.5699,74.815,75.785
3.6483,74.416,74.899
3.7386,74.76,74.03
3.8172,74.879,75.07
3.8837,75.137,75.993
3.9622,75.085,75.37
4.0534,75.457,74.652
4.1321,75.145,74.736
4.1975,74.773,75.019
4.276,74.384,75.373
4.3682,74.891,75.439
4.4469,75.05,75.148
4.5114,75.032,74.918
4.5898,74.689,74.972
4.683,75.012,75.376
4.7617,74.965,75.229
4.8252,74.833,74.455
4.9037,74.48,74.174
4.9979,74.928,74.608
5.0765,75.108,75.305
5.1391,75.188,75.458
5.2175,74.8,75.219
5.3127,74.989,75.174
5.3914,74.864,75.183
5.4529,74.947,74.884
5.5313,74.835,74.856
5.6275,75.295,75.427
5.7062,75.178,75.422
5.7667,75.046,74.495
5.8452,74.704,74.299
5.9423,74.96,75.122
6.021,74.671,75.399
6.0806,74.373,74.923
6.159,74.14,75.056
6.2572,74.877,75.46


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_469.csv <==
x,qOut,qIn
0.039338,74.828,74.519
0.11769,74.835,74.712
0.19614,74.581,75.534
0.27549,75.023,75.79
0.35416,75.103,75.007
0.43153,75.182,74.216
0.50998,74.873,74.071
0.59031,75.033,74.921
0.66899,74.661,75.744
0.74536,74.467,75.655
0.82382,74.445,75.336
0.90514,75.308,75.133
0.98381,75.633,74.848
1.0592,75.362,74.415
1.1377,74.499,74.388
1.22,74.515,75.074
1.2986,74.699,75.798
1.373,75.185,75.471
1.4515,75.114,74.969
1.5348,75.188,75.214
1.6135,74.505,75.347
1.6869,74.163,75.159
1.7653,74.184,75.1
1.8496,75.204,74.504
1.9283,75.69,74.088
2.0007,75.656,75.161
2.0792,74.912,75.829
2.1644,74.731,74.822
2.2431,74.427,74.237
2.3145,74.526,75.444
2.393,74.58,76.345
2.4793,75.278,75.597
2.5579,75.37,74.256
2.6284,75.309,74.22
2.7068,74.969,74.828
2.7941,75.261,75.334
2.8728,75.092,75.476
2.9422,74.783,75.035
3.0207,74.29,74.707
3.1089,74.656,74.951
3.1876,74.802,74.908
3.256,74.872,74.891
3.3345,74.587,75.282
3.4237,75.004,75.351
3.5024,75.155,75.302
3.5699,75.349,75.343
3.6483,75.025,75.276
3.7386,75.059,75.127
3.8172,74.561,74.604
3.8837,74.45,74.197
3.9622,74.521,74.5
4.0534,75.307,75.419
4.1321,75.344,75.638
4.1975,74.976,75.12
4.276,74.389,74.96
4.3682,74.737,74.843
4.4469,74.947,74.728
4.5114,75.064,75.082
4.5898,74.851,75.33
4.683,75.297,75.247
4.7617,75.37,75.348
4.8252,75.261,75.389
4.9037,74.63,74.953
4.9979,74.604,74.726
5.0765,74.372,74.895
5.1391,74.524,74.885
5.2175,74.659,74.941
5.3127,75.391,75.039
5.3914,75.407,75.162
5.4529,75.072,75.187
5.5313,74.441,75.035
5.6275,74.698,75.214
5.7062,74.853,75.425
5.7667,75.074,74.746
5.8452,74.963,74.085
5.9423,75.368,74.748
6.021,75.225,76.089
6.0806,74.979,75.88
6.159,74.511,74.928
6.2572,74.816,74.602


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_470.csv <==
x,qOut,qIn
0.039338,74.421,74.694
0.11769,74.628,74.541
0.19614,74.878,75.293
0.27549,75.718,75.48
0.35416,75.748,74.71
0.43153,75.22,74.407
0.50998,74.361,74.915
0.59031,74.519,75.94
0.66899,74.759,76.168
0.74536,75.053,75.086
0.82382,74.919,74.327
0.90514,75.243,74.849
0.98381,75.042,75.422
1.0592,74.793,74.882
1.1377,74.378,74.346
1.22,74.791,74.599
1.2986,74.931,74.969
1.373,75.001,75.474
1.4515,74.622,76.126
1.5348,74.82,75.758
1.6135,74.696,74.271
1.6869,74.858,73.769
1.7653,74.957,74.788
1.8496,75.617,75.651
1.9283,75.531,75.15
2.0007,75.132,74.924
2.0792,74.539,75.332
2.1644,74.79,75.278
2.2431,74.772,74.695
2.3145,74.587,74.912
2.393,74.208,75.545
2.4793,74.793,75.231
2.5579,75.291,74.654
2.6284,75.662,75.063
2.7068,75.212,75.398
2.7941,74.983,75.287
2.8728,74.341,75.262
2.9422,74.322,74.737
3.0207,74.524,74.023
3.1089,75.383,74.516
3.1876,75.42,75.658
3.256,75.105,75.862
3.3345,74.582,75.347
3.4237,74.939,75.05
3.5024,75.078,74.77
3.5699,75.069,74.632
3.6483,74.665,74.93
3.7386,74.951,74.95
3.8172,74.987,75.232
3.8837,75.14,75.423
3.9622,74.923,74.973
4.0534,75.102,74.707
4.1321,74.644,74.585
4.1975,74.311,74.798
4.276,74.169,75.542
4.3682,75.037,75.674
4.4469,75.528,74.966
4.5114,75.618,74.878
4.5898,75.011,75.243
4.683,74.902,75.293
4.7617,74.573,74.725
4.8252,74.612,74.551
4.9037,74.615,75.386
4.9979,75.239,75.749
5.0765,75.211,74.324
5.1391,74.936,73.731
5.2175,74.389,74.95
5.3127,74.689,76.156
5.3914,74.825,76.099
5.4529,75.054,75.185
5.5313,74.978,74.512
5.6275,75.391,74.731
5.7062,75.198,75.093
5.7667,74.903,74.786
5.8452,74.498,74.758
5.9423,74.956,75.456
6.021,75.114,75.454
6.0806,75.085,74.734
6.159,74.543,74.752
6.2572,74.598,75.125


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_471.csv <==
x,qOut,qIn
0.039338,74.827,75.621
0.11769,75.129,75.431
0.19614,75.007,75.373
0.27549,75.247,75.513
0.35416,74.865,74.927
0.43153,74.657,74.305
0.50998,74.54,74.554
0.59031,75.238,75.255
0.66899,75.389,75.606
0.74536,75.173,74.946
0.82382,74.53,74.201
0.90514,74.626,74.573
0.98381,74.555,75.517
1.0592,74.616,75.534
1.1377,74.533,75.235
1.22,75.201,75.452
1.2986,75.467,75.173
1.373,75.53,74.202
1.4515,75.005,74.162
1.5348,74.965,75.348
1.6135,74.609,75.964
1.6869,74.627,74.9
1.7653,74.627,74.325
1.8496,75.189,75.079
1.9283,75.007,75.139
2.0007,74.612,74.515
2.0792,74.2,75.065
2.1644,74.843,75.8
2.2431,75.333,75.213
2.3145,75.581,74.729
2.393,75.098,75.062
2.4793,74.975,75.555
2.5579,74.504,75.59
2.6284,74.488,74.848
2.7068,74.574,74.274
2.7941,75.31,74.809
2.8728,75.306,75.378
2.9422,74.955,74.983
3.0207,74.373,74.676
3.1089,74.714,74.716
3.1876,74.932,74.981
3.256,75.111,75.591
3.3345,74.874,75.816
3.4237,75.192,74.962
3.5024,75.104,74.285
3.5699,75.103,74.613
3.6483,74.877,74.972
3.7386,75.225,75.095
3.8172,75.013,75.113
3.8837,74.765,75.522
3.9622,74.428,75.994
4.0534,74.882,75.814
4.1321,74.921,74.416
4.1975,74.779,73.345
4.276,74.426,74.358
4.3682,74.936,76.15
4.4469,75.229,75.754
4.5114,75.362,74.594
4.5898,74.883,74.684
4.683,74.844,75.202
4.7617,74.464,75.223
4.8252,74.418,75.005
4.9037,74.44,75.091
4.9979,75.28,75.116
5.0765,75.635,74.539
5.1391,75.672,74.694
5.2175,74.972,75.57
5.3127,74.705,75.7
5.3914,74.216,75.068
5.4529,74.359,74.547
5.5313,74.661,74.611
5.6275,75.528,75.316
5.7062,75.486,75.606
5.7667,75.031,75.215
5.8452,74.46,74.846
5.9423,74.89,74.872
6.021,75.157,74.929
6.0806,75.111,74.583
6.159,74.546,74.465
6.2572,74.721,75.085


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_472.csv <==
x,qOut,qIn
0.039338,75.071,75.249
0.11769,74.943,75.141
0.19614,74.592,74.675
0.27549,74.924,74.54
0.35416,74.833,74.73
0.43153,74.741,74.729
0.50998,74.529,74.957
0.59031,75.059,75.489
0.66899,75.134,75.319
0.74536,74.981,74.793
0.82382,74.534,75.094
0.90514,74.906,75.782
0.98381,75.084,75.535
1.0592,75.256,74.461
1.1377,75.026,74.146
1.22,75.271,74.997
1.2986,74.985,75.686
1.373,74.671,75.29
1.4515,74.223,74.81
1.5348,74.627,74.788
1.6135,74.774,74.583
1.6869,74.924,74.837
1.7653,74.747,75.782
1.8496,75.175,75.994
1.9283,75.176,75.226
2.0007,75.22,74.336
2.0792,74.967,73.99
2.1644,75.208,74.858
2.2431,74.851,76.043
2.3145,74.559,75.61
2.393,74.394,74.346
2.4793,75.123,74.261
2.5579,75.36,75.206
2.6284,75.081,75.631
2.7068,74.336,75.492
2.7941,74.534,75.066
2.8728,74.861,75.119
2.9422,75.391,74.883
3.0207,75.305,74.117
3.1089,75.346,74.421
3.1876,74.639,75.893
3.256,74.319,76.008
3.3345,74.36,75.019
3.4237,75.258,75.155
3.5024,75.424,75.719
3.5699,75.009,74.48
3.6483,74.294,73.547
3.7386,74.639,74.413
3.8172,75.078,75.576
3.8837,75.479,75.679
3.9622,75.18,75.415
4.0534,75.12,75.043
4.1321,74.536,74.742
4.1975,74.307,74.761
4.276,74.249,74.902
4.3682,75.096,74.921
4.4469,75.484,75.03
4.5114,75.669,75.177
4.5898,75.236,75.32
4.683,75.106,75.4
4.7617,74.432,74.94
4.8252,74.09,74.635
4.9037,74.045,75.153
4.9979,74.992,75.713
5.0765,75.463,75.275
5.1391,75.536,74.415
5.2175,74.976,74.6
5.3127,74.938,75.749
5.3914,74.644,75.252
5.4529,74.614,74.098
5.5313,74.506,74.535
5.6275,75.092,75.348
5.7062,75.166,75.544
5.7667,75.127,75.038
5.8452,74.776,74.561
5.9423,75.087,74.908
6.021,75.026,75.307
6.0806,75.001,75.274
6.159,74.756,75.27
6.2572,75.152,75.229


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_473.csv <==
x,qOut,qIn
0.039338,74.856,76.142
0.11769,75.188,74.665
0.19614,74.975,73.553
0.27549,75.2,74.601
0.35416,74.98,75.859
0.43153,74.9,75.485
0.50998,74.733,74.788
0.59031,75.242,74.754
0.66899,75.2,75.037
0.74536,74.892,74.692
0.82382,74.26,74.671
0.90514,74.503,75.614
0.98381,74.677,75.968
1.0592,75.101,74.858
1.1377,75.206,74.023
1.22,75.575,74.666
1.2986,75.049,75.562
1.373,74.437,75.182
1.4515,74.095,74.771
1.5348,74.911,75.138
1.6135,75.431,75.811
1.6869,75.387,75.732
1.7653,74.629,75.027
1.8496,74.574,74.347
1.9283,74.573,74.722
2.0007,74.952,75.169
2.0792,75.036,75.087
2.1644,75.46,75.273
2.2431,75.104,74.882
2.3145,74.697,74.072
2.393,74.288,74.35
2.4793,74.806,75.391
2.5579,75.011,75.834
2.6284,75.107,75.259
2.7068,74.941,74.977
2.7941,75.415,75.38
2.8728,75.412,75.675
2.9422,75.111,74.93
3.0207,74.455,74.02
3.1089,74.664,74.475
3.1876,74.821,75.488
3.256,75.06,75.228
3.3345,74.768,74.851
3.4237,74.855,75.319
3.5024,74.466,75.567
3.5699,74.428,74.867
3.6483,74.487,74.282
3.7386,75.299,74.545
3.8172,75.501,75.348
3.8837,75.44,75.603
3.9622,75.003,75.425
4.0534,75.163,75.268
4.1321,74.899,74.801
4.1975,74.6,74.513
4.276,74.212,75.002
4.3682,74.742,75.261
4.4469,75.04,74.777
4.5114,75.276,74.624
4.5898,75.044,75.014
4.683,75.221,75.679
4.7617,74.837,75.956
4.8252,74.52,75.153
4.9037,74.257,74.406
4.9979,74.943,74.58
5.0765,75.306,74.586
5.1391,75.426,74.733
5.2175,74.987,75.537
5.3127,75.061,75.633
5.3914,74.803,74.726
5.4529,74.731,74.735
5.5313,74.468,75.493
5.6275,74.854,75.447
5.7062,74.791,74.796
5.7667,74.895,74.991
5.8452,74.951,75.287
5.9423,75.579,74.868
6.021,75.437,74.458
6.0806,74.844,74.682
6.159,74.093,75.149
6.2572,74.453,75.903


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_474.csv <==
x,qOut,qIn
0.039338,75.402,74.845
0.11769,75.591,73.916
0.19614,75.07,74.589
0.27549,74.954,75.842
0.35416,74.506,75.951
0.43153,74.416,75.213
0.50998,74.407,74.757
0.59031,75.154,74.978
0.66899,75.32,75.025
0.74536,75.204,74.543
0.82382,74.736,74.766
0.90514,75.007,75.621
0.98381,75.031,75.043
1.0592,75.04,74.213
1.1377,74.634,74.887
1.22,74.78,75.834
1.2986,74.546,75.583
1.373,74.593,74.62
1.4515,74.698,74.507
1.5348,75.504,75.323
1.6135,75.638,75.173
1.6869,75.283,74.439
1.7653,74.528,74.773
1.8496,74.663,75.442
1.9283,74.787,75.346
2.0007,74.966,75.174
2.0792,74.705,75.126
2.1644,74.965,74.742
2.2431,74.826,74.935
2.3145,74.869,75.459
2.393,74.777,75.16
2.4793,75.291,74.919
2.5579,75.205,75.394
2.6284,74.948,75.326
2.7068,74.474,74.548
2.7941,74.797,74.443
2.8728,74.84,75.193
2.9422,74.884,75.241
3.0207,74.709,74.978
3.1089,75.199,75.081
3.1876,75.227,74.625
3.256,75.063,74.482
3.3345,74.571,75.613
3.4237,74.854,76.516
3.5024,74.934,75.844
3.5699,75.106,74.388
3.6483,74.939,73.784
3.7386,75.242,74.522
3.8172,74.957,75.513
3.8837,74.672,75.017
3.9622,74.365,74.179
4.0534,74.926,74.77
4.1321,75.119,75.937
4.1975,75.035,75.753
4.276,74.473,74.873
4.3682,74.66,74.471
4.4469,74.759,74.624
4.5114,75.2,74.866
4.5898,75.363,75.518
4.683,75.76,76
4.7617,75.18,75.445
4.8252,74.481,74.586
4.9037,73.992,74.263
4.9979,74.595,74.676
5.0765,74.882,75.227
5.1391,74.873,75.359
5.2175,74.615,75.551
5.3127,75.157,75.65
5.3914,75.394,74.698
5.4529,75.23,74.034
5.5313,74.469,74.69
5.6275,74.503,75.252
5.7062,74.631,75.133
5.7667,75.181,75.133
5.8452,75.354,75.293
5.9423,75.672,75.415
6.021,75.02,74.918
6.0806,74.37,74.597
6.159,74.019,75.093
6.2572,74.845,75.618


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_475.csv <==
x,qOut,qIn
0.039338,74.37,75.384
0.11769,74.702,74.823
0.19614,75.041,74.438
0.27549,75.735,74.627
0.35416,75.379,74.741
0.43153,74.69,74.941
0.50998,74.124,75.607
0.59031,74.752,75.787
0.66899,75.252,74.914
0.74536,75.336,74.321
0.82382,74.742,74.765
0.90514,74.772,75.337
0.98381,74.721,74.852
1.0592,75.026,74.656
1.1377,75.075,75.492
1.22,75.461,75.903
1.2986,75.018,75.289
1.373,74.478,74.841
1.4515,74.025,75.016
1.5348,74.65,75.433
1.6135,75.074,74.523
1.6869,75.333,73.691
1.7653,75.061,74.722
1.8496,75.207,75.983
1.9283,74.855,75.715
2.0007,74.617,75.071
2.0792,74.359,74.99
2.1644,74.927,75.132
2.2431,75.086,74.95
2.3145,75.14,74.536
2.393,74.943,74.626
2.4793,75.404,75.247
2.5579,75.397,75.444
2.6284,75.126,75.083
2.7068,74.428,74.923
2.7941,74.474,75.016
2.8728,74.395,74.894
2.9422,74.607,74.983
3.0207,74.741,75.59
3.1089,75.492,75.616
3.1876,75.596,74.705
3.256,75.322,74.501
3.3345,74.617,74.876
3.4237,74.684,74.774
3.5024,74.634,74.464
3.5699,74.759,74.838
3.6483,74.681,75.631
3.7386,75.204,76.15
3.8172,75.188,75.291
3.8837,74.999,74.274
3.9622,74.537,74.551
4.0534,74.887,75.631
4.1321,75.029,75.802
4.1975,75.215,74.816
4.276,74.999,74.324
4.3682,75.197,74.983
4.4469,74.793,75.305
4.5114,74.417,74.749
4.5898,74.045,74.685
4.683,74.638,74.811
4.7617,74.988,74.827
4.8252,75.302,75.606
4.9037,75.162,76.094
4.9979,75.416,75.108
5.0765,75.067,74.009
5.1391,74.813,74.514
5.2175,74.596,75.274
5.3127,75.174,75.544
5.3914,75.219,75.928
5.4529,74.991,75.363
5.5313,74.507,74.198
5.6275,74.802,74.263
5.7062,74.805,75.215
5.7667,74.682,75.646
5.8452,74.371,75.341
5.9423,74.949,74.707
6.021,75.333,74.707
6.0806,75.473,75.078
6.159,74.847,75.288
6.2572,74.683,75.48


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_476.csv <==
x,qOut,qIn
0.039338,74.552,74.334
0.11769,74.331,75.129
0.19614,74.224,75.994
0.27549,74.961,75.299
0.35416,75.207,73.75
0.43153,75.265,74.222
0.50998,74.849,75.693
0.59031,74.934,75.838
0.66899,74.593,75.574
0.74536,74.503,75.596
0.82382,74.563,74.903
0.90514,75.423,74.482
0.98381,75.65,74.535
1.0592,75.291,74.65
1.1377,74.488,75.293
1.22,74.641,75.689
1.2986,74.906,74.764
1.373,75.177,74.375
1.4515,74.745,75.198
1.5348,74.696,75.524
1.6135,74.354,75.001
1.6869,74.61,74.579
1.7653,74.99,74.844
1.8496,75.87,75.704
1.9283,75.766,75.449
2.0007,75.078,74.569
2.0792,74.192,74.602
2.1644,74.437,75.123
2.2431,74.779,75.21
2.3145,75.069,74.945
2.393,74.85,75.01
2.4793,75.106,75.19
2.5579,74.935,75.078
2.6284,74.85,75.129
2.7068,74.582,75.194
2.7941,75,74.935
2.8728,74.983,74.541
2.9422,74.975,74.667
3.0207,74.764,75.203
3.1089,75.182,75.442
3.1876,75.078,75.539
3.256,74.848,75.719
3.3345,74.46,75.393
3.4237,74.9,74.565
3.5024,75.034,74.194
3.5699,75.038,74.665
3.6483,74.719,75.296
3.7386,75.083,75.541
3.8172,75.106,75.23
3.8837,75.034,74.774
3.9622,74.554,74.529
4.0534,74.714,74.93
4.1321,74.601,75.651
4.1975,74.747,75.483
4.276,74.862,74.744
4.3682,75.611,74.589
4.4469,75.682,75.048
4.5114,75.252,75.066
4.5898,74.371,74.734
4.683,74.413,74.736
4.7617,74.56,75.435
4.8252,74.968,75.878
4.9037,74.971,75.698
4.9979,75.302,75.18
5.0765,74.935,74.854
5.1391,74.661,74.603
5.2175,74.47,74.34
5.3127,75.134,74.722
5.3914,75.304,75.252
5.4529,75.133,75.176
5.5313,74.568,75.028
5.6275,74.745,75.243
5.7062,74.721,75.417
5.7667,74.742,74.598
5.8452,74.558,74.039
5.9423,75.144,75.051
6.021,75.41,76.135
6.0806,75.572,75.816
6.159,75.148,75.038
6.2572,75.087,74.452


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_477.csv <==
x,qOut,qIn
0.039338,74.745,74.408
0.11769,75.052,75.033
0.19614,74.967,75.348
0.27549,75.278,75.621
0.35416,74.979,75.413
0.43153,74.787,74.975
0.50998,74.533,75.121
0.59031,75.011,75.169
0.66899,74.992,74.423
0.74536,74.905,74.468
0.82382,74.718,75.26
0.90514,75.263,75.298
0.98381,75.291,74.68
1.0592,74.885,74.69
1.1377,74.103,75.514
1.22,74.298,76.267
1.2986,74.592,75.561
1.373,75.086,74.5
1.4515,75.187,74.393
1.5348,75.63,74.628
1.6135,75.347,74.811
1.6869,74.938,75.182
1.7653,74.415,75.389
1.8496,74.761,75.381
1.9283,74.834,74.902
2.0007,74.821,74.472
2.0792,74.472,74.88
2.1644,74.831,75.436
2.2431,74.916,75.18
2.3145,75.19,75.024
2.393,75.236,75.407
2.4793,75.649,75.43
2.5579,75.199,74.885
2.6284,74.514,74.826
2.7068,73.96,75.135
2.7941,74.603,74.945
2.8728,75.132,74.704
2.9422,75.363,74.69
3.0207,74.946,74.564
3.1089,74.997,75.03
3.1876,74.736,76.263
3.256,74.713,75.876
3.3345,74.619,74.134
3.4237,75.218,74.083
3.5024,75.29,75.647
3.5699,75.193,75.788
3.6483,74.799,74.993
3.7386,75.1,74.782
3.8172,75.05,75.053
3.8837,74.915,75.147
3.9622,74.42,75.058
4.0534,74.604,74.622
4.1321,74.52,74.559
4.1975,74.693,75.156
4.276,74.792,75.733
4.3682,75.463,75.594
4.4469,75.416,74.874
4.5114,75.014,74.331
4.5898,74.417,74.16
4.683,74.799,74.873
4.7617,75.091,75.808
4.8252,75.28,75.739
4.9037,74.965,75.333
4.9979,75.133,74.751
5.0765,74.883,74.524
5.1391,74.684,75.038
5.2175,74.32,75.389
5.3127,74.788,75.309
5.3914,75.008,75.248
5.4529,75.291,74.978
5.5313,75.051,74.576
5.6275,75.086,74.872
5.7062,74.473,75.569
5.7667,74.211,75.21
5.8452,74.298,74.493
5.9423,75.316,74.815
6.021,75.708,75.819
6.0806,75.48,75.708
6.159,74.668,74.704
6.2572,74.673,74.001


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_478.csv <==
x,qOut,qIn
0.039338,75.395,74.46
0.11769,75.344,74.133
0.19614,74.673,74.94
0.27549,74.675,75.659
0.35416,74.642,75.364
0.43153,75.038,74.536
0.50998,75.073,74.292
0.59031,75.316,74.984
0.66899,74.696,75.727
0.74536,74.298,75.727
0.82382,74.295,75.312
0.90514,75.319,74.929
0.98381,75.784,74.736
1.0592,75.556,74.693
1.1377,74.635,74.752
1.22,74.497,74.981
1.2986,74.488,75.27
1.373,74.838,75.452
1.4515,74.849,75.279
1.5348,75.201,74.918
1.6135,74.832,75.116
1.6869,74.525,75.247
1.7653,74.349,74.853
1.8496,75.149,74.696
1.9283,75.57,75.035
2.0007,75.569,75.423
2.0792,74.891,75.419
2.1644,74.777,75.01
2.2431,74.521,75.045
2.3145,74.616,74.933
2.393,74.601,74.28
2.4793,75.205,74.228
2.5579,75.237,75.26
2.6284,75.166,75.537
2.7068,74.813,75.178
2.7941,75.102,75.723
2.8728,74.969,75.808
2.9422,74.805,74.619
3.0207,74.476,74.376
3.1089,74.953,74.912
3.1876,75.12,75.035
3.256,75.232,75
3.3345,74.914,75.221
3.4237,75.045,75.432
3.5024,74.65,74.872
3.5699,74.356,74.657
3.6483,74.088,75.141
3.7386,74.754,74.844
3.8172,75.114,74.565
3.8837,75.419,75.172
3.9622,75.308,75.513
4.0534,75.572,75.339
4.1321,75.156,74.807
4.1975,74.67,74.468
4.276,74.22,74.994
4.3682,74.772,75.873
4.4469,75.07,75.568
4.5114,75.201,74.866
4.5898,74.889,74.718
4.683,75.104,74.7
4.7617,74.878,74.875
4.8252,74.655,75.104
4.9037,74.321,74.961
4.9979,74.838,74.724
5.0765,75.061,75.035
5.1391,75.172,75.75
5.2175,74.801,75.942
5.3127,74.967,75.039
5.3914,74.779,73.818
5.4529,74.858,74.399
5.5313,74.875,76.001
5.6275,75.46,76.171
5.7062,75.316,74.66
5.7667,74.899,73.995
5.8452,74.338,74.547
5.9423,74.682,75.381
6.021,74.797,75.638
6.0806,74.798,75.421
6.159,74.576,75.301
6.2572,75.14,75.221


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_479.csv <==
x,qOut,qIn
0.039338,75.066,74.779
0.11769,74.797,74.111
0.19614,74.412,74.329
0.27549,74.924,75.404
0.35416,75.172,76.032
0.43153,75.209,75.36
0.50998,74.714,74.569
0.59031,74.79,74.883
0.66899,74.605,75.582
0.74536,74.705,75.195
0.82382,74.79,74.354
0.90514,75.549,74.292
0.98381,75.678,74.833
1.0592,75.368,75.428
1.1377,74.534,75.888
1.22,74.464,75.138
1.2986,74.371,74.091
1.373,74.608,74.848
1.4515,74.696,76.138
1.5348,75.353,76.295
1.6135,75.386,75.346
1.6869,75.242,74.146
1.7653,74.805,73.72
1.8496,75.022,74.629
1.9283,74.826,75.285
2.0007,74.562,75.216
2.0792,74.22,75.422
2.1644,74.814,75.47
2.2431,75.181,74.748
2.3145,75.288,74.44
2.393,74.742,74.97
2.4793,74.803,75.177
2.5579,74.767,75.279
2.6284,75.234,75.432
2.7068,75.406,75.22
2.7941,75.662,75.177
2.8728,74.801,75.133
2.9422,74.024,74.754
3.0207,73.793,74.612
3.1089,74.833,74.944
3.1876,75.487,75.08
3.256,75.564,74.98
3.3345,74.947,74.974
3.4237,74.894,75.103
3.5024,74.669,75.149
3.5699,74.681,75.133
3.6483,74.584,75.377
3.7386,75.187,75.278
3.8172,75.309,74.654
3.8837,75.286,74.612
3.9622,74.868,75.025
4.0534,75.036,75.508
4.1321,74.815,75.718
4.1975,74.69,75.095
4.276,74.451,74.444
4.3682,74.94,74.741
4.4469,74.983,74.962
4.5114,74.92,74.705
4.5898,74.631,75.135
4.683,75.097,75.777
4.7617,75.223,75.128
4.8252,75.201,74.172
4.9037,74.719,74.595
4.9979,74.845,75.885
5.0765,74.693,75.366
5.1391,74.825,74.169
5.2175,74.877,74.735
5.3127,75.467,75.558
5.3914,75.306,74.956
5.4529,74.824,74.64
5.5313,74.21,75.333
5.6275,74.622,75.667
5.7062,74.957,74.575
5.7667,75.195,74.067
5.8452,74.898,75.056
5.9423,75.067,75.91
6.021,74.825,75.72
6.0806,74.787,75.205
6.159,74.663,74.993
6.2572,75.169,75.154


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_480.csv <==
x,qOut,qIn
0.039338,75.228,74.763
0.11769,75.095,74.629
0.19614,74.684,75.236
0.27549,75.077,75.805
0.35416,75.226,75.172
0.43153,75.267,74.502
0.50998,74.848,75.035
0.59031,74.985,75.685
0.66899,74.771,74.918
0.74536,74.725,73.724
0.82382,74.562,74.218
0.90514,75.072,76.095
0.98381,75.068,76.585
1.0592,74.916,75.239
1.1377,74.487,74.177
1.22,74.815,74.159
1.2986,74.871,75.067
1.373,74.967,75.615
1.4515,74.816,75.414
1.5348,75.288,75.453
1.6135,75.277,75.022
1.6869,75.11,74.153
1.7653,74.514,74.468
1.8496,74.562,75.394
1.9283,74.364,75.442
2.0007,74.566,74.953
2.0792,74.87,74.72
2.1644,75.745,74.929
2.2431,75.715,75.538
2.3145,74.987,75.467
2.393,74.056,74.783
2.4793,74.417,74.667
2.5579,75.073,75.274
2.6284,75.612,75.084
2.7068,75.267,74.352
2.7941,75.104,74.672
2.8728,74.522,75.493
2.9422,74.478,75.395
3.0207,74.541,75.102
3.1089,75.233,74.927
3.1876,75.177,75.171
3.256,74.928,75.411
3.3345,74.556,75.167
3.4237,75.037,75.007
3.5024,75.194,74.977
3.5699,75.148,74.405
3.6483,74.676,74.043
3.7386,74.836,74.806
3.8172,74.698,75.84
3.8837,74.683,75.896
3.9622,74.53,75.493
4.0534,75.084,75.26
4.1321,75.181,74.992
4.1975,75.119,74.52
4.276,74.739,74.551
4.3682,75.087,75.032
4.4469,75.152,75.327
4.5114,75.195,75.008
4.5898,74.76,74.876
4.683,74.777,75.572
4.7617,74.354,75.389
4.8252,74.245,74.068
4.9037,74.293,74.024
4.9979,75.224,75.432
5.0765,75.66,75.662
5.1391,75.744,74.704
5.2175,75.185,74.799
5.3127,75.084,75.412
5.3914,74.659,75.318
5.4529,74.523,75.101
5.5313,74.392,75.313
5.6275,75.034,75.314
5.7062,75.197,74.75
5.7667,75.216,74.74
5.8452,74.81,75.088
5.9423,74.939,74.93
6.021,74.647,75.029
6.0806,74.538,75.221
6.159,74.44,74.963
6.2572,75.101,74.95


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_481.csv <==
x,qOut,qIn
0.039338,75.68,75.923
0.11769,75.378,75.275
0.19614,74.326,74.436
0.27549,74.129,74.461
0.35416,74.231,74.828
0.43153,74.775,74.953
0.50998,75.035,75.29
0.59031,75.697,75.686
0.66899,75.643,75.086
0.74536,75.335,74.423
0.82382,74.612,74.927
0.90514,74.626,75.548
0.98381,74.496,75.174
1.0592,74.716,74.692
1.1377,74.87,74.974
1.22,75.529,75.301
1.2986,75.379,74.48
1.373,74.832,74.586
1.4515,74.133,76.065
1.5348,74.517,76.083
1.6135,74.912,74.19
1.6869,75.257,73.929
1.7653,75.042,75.123
1.8496,75.216,75.683
1.9283,74.901,75.313
2.0007,74.785,74.778
2.0792,74.654,74.685
2.1644,75.207,75.34
2.2431,75.153,75.287
2.3145,74.838,74.626
2.393,74.346,74.896
2.4793,74.801,75.482
2.5579,75.119,75.146
2.6284,75.326,74.704
2.7068,74.938,74.994
2.7941,74.972,75.703
2.8728,74.615,75.406
2.9422,74.603,74.351
3.0207,74.614,74.222
3.1089,75.271,74.905
3.1876,75.243,75.309
3.256,74.97,75.183
3.3345,74.528,75.094
3.4237,74.943,75.294
3.5024,75.084,75.203
3.5699,75.051,74.833
3.6483,74.643,74.879
3.7386,74.95,75.062
3.8172,75.015,74.95
3.8837,75.151,75.144
3.9622,74.92,75.507
4.0534,75.142,75.49
4.1321,74.785,74.843
4.1975,74.493,74.812
4.276,74.235,75.516
4.3682,74.888,75.285
4.4469,75.185,74.058
4.5114,75.275,73.967
4.5898,74.912,74.864
4.683,75.111,75.7
4.7617,74.929,75.918
4.8252,74.81,74.931
4.9037,74.541,74.023
4.9979,75.02,74.864
5.0765,75.109,76.298
5.1391,75.134,76.001
5.2175,74.892,74.766
5.3127,75.293,74.226
5.3914,75.245,74.228
5.4529,74.984,74.419
5.5313,74.301,75.116
5.6275,74.379,75.545
5.7062,74.361,75.676
5.7667,74.719,75.657
5.8452,74.89,75.179
5.9423,75.438,74.894
6.021,75.134,74.728
6.0806,74.708,74.497
6.159,74.464,74.714
6.2572,75.264,75.428


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_482.csv <==
x,qOut,qIn
0.039338,75.322,74.198
0.11769,75.037,75.3
0.19614,74.536,76.527
0.27549,74.777,76.356
0.35416,74.675,74.593
0.43153,74.595,73.645
0.50998,74.326,74.374
0.59031,74.793,75.459
0.66899,74.881,75.557
0.74536,75.018,75.271
0.82382,75.019,75.017
0.90514,75.564,74.896
0.98381,75.368,75.158
1.0592,74.639,74.997
1.1377,73.76,74.722
1.22,74.202,75.238
1.2986,74.955,75.474
1.373,75.769,74.854
1.4515,75.685,74.818
1.5348,75.493,75.443
1.6135,74.502,75.253
1.6869,74.124,74.331
1.7653,74.29,74.247
1.8496,75.364,74.94
1.9283,75.628,75.526
2.0007,75.297,75.467
2.0792,74.588,75.168
2.1644,74.768,75.149
2.2431,74.892,75.35
2.3145,74.999,75.095
2.393,74.739,74.626
2.4793,75.102,74.725
2.5579,75.1,74.9
2.6284,75.111,74.862
2.7068,74.763,75.198
2.7941,74.942,75.205
2.8728,74.646,74.874
2.9422,74.484,75.054
3.0207,74.335,75.386
3.1089,75.036,75.33
3.1876,75.317,74.81
3.256,75.384,74.604
3.3345,75.004,75.068
3.4237,75.179,75.721
3.5024,74.953,74.874
3.5699,74.758,74.219
3.6483,74.405,75.343
3.7386,74.821,75.789
3.8172,74.888,74.625
3.8837,74.923,74.477
3.9622,74.68,75.277
4.0534,75.093,75.448
4.1321,75.1,74.7
4.1975,75.061,74.668
4.276,74.722,75.475
4.3682,75.028,75.529
4.4469,74.939,74.806
4.5114,74.901,74.77
4.5898,74.669,75.031
4.683,75.094,75.018
4.7617,75.044,74.555
4.8252,74.933,74.761
4.9037,74.616,75.744
4.9979,75.011,76.017
5.0765,74.998,75.207
5.1391,74.899,74.767
5.2175,74.558,74.992
5.3127,74.954,75.317
5.3914,75.009,75.059
5.4529,75.036,74.441
5.5313,74.785,74.18
5.6275,75.134,74.795
5.7062,74.998,75.568
5.7667,74.754,75.045
5.8452,74.32,74.427
5.9423,74.745,75.366
6.021,74.96,76.228
6.0806,75.205,75.378
6.159,75.108,74.453
6.2572,75.504,74.035


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_483.csv <==
x,qOut,qIn
0.039338,74.908,74.735
0.11769,74.764,74.698
0.19614,74.496,75.386
0.27549,75.045,75.699
0.35416,75.226,74.87
0.43153,75.09,74.335
0.50998,74.487,74.571
0.59031,74.654,74.852
0.66899,74.75,75.136
0.74536,75.067,75.45
0.82382,75.052,75.596
0.90514,75.434,75.883
0.98381,75.138,75.582
1.0592,74.812,74.236
1.1377,74.428,73.75
1.22,74.912,74.984
1.2986,75.064,75.502
1.373,75.133,74.83
1.4515,74.837,75.035
1.5348,75.051,75.78
1.6135,74.744,75.543
1.6869,74.44,74.577
1.7653,74.143,74.213
1.8496,74.834,74.775
1.9283,75.293,75.407
2.0007,75.641,75.288
2.0792,75.395,74.929
2.1644,75.404,74.765
2.2431,74.768,74.651
2.3145,74.318,75.05
2.393,74.077,75.645
2.4793,74.846,75.493
2.5579,75.242,74.801
2.6284,75.412,74.326
2.7068,75.074,74.838
2.7941,75.19,76.009
2.8728,74.825,75.599
2.9422,74.571,74.609
3.0207,74.36,74.843
3.1089,74.991,75.191
3.1876,75.163,74.574
3.256,75.001,74.615
3.3345,74.46,75.464
3.4237,74.756,75.647
3.5024,74.968,74.76
3.5699,75.223,74.339
3.6483,74.937,74.947
3.7386,75.049,75.577
3.8172,74.703,75.885
3.8837,74.723,75.668
3.9622,74.822,74.67
4.0534,75.532,73.851
4.1321,75.443,74.29
4.1975,74.926,75.178
4.276,74.247,75.509
4.3682,74.625,75.284
4.4469,74.979,74.893
4.5114,75.218,75.015
4.5898,74.848,75.422
4.683,74.914,75.541
4.7617,74.617,75.187
4.8252,74.7,74.733
4.9037,74.875,74.732
4.9979,75.637,75.132
5.0765,75.534,75.196
5.1391,74.833,74.857
5.2175,73.934,74.631
5.3127,74.24,74.942
5.3914,74.742,75.116
5.4529,75.19,75.217
5.5313,75.018,75.521
5.6275,75.243,74.86
5.7062,75.047,74.099
5.7667,75.054,74.944
5.8452,74.886,75.858
5.9423,75.277,75.645
6.021,75.062,74.842
6.0806,74.83,74.742
6.159,74.506,75.189
6.2572,74.935,75.285


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_484.csv <==
x,qOut,qIn
0.039338,74.332,75.313
0.11769,74.452,75.144
0.19614,74.7,74.406
0.27549,75.584,74.881
0.35416,75.662,75.951
0.43153,75.165,75.681
0.50998,74.254,74.834
0.59031,74.329,74.801
0.66899,74.54,75.442
0.74536,74.999,75.131
0.82382,75.149,74.606
0.90514,75.652,74.981
0.98381,75.359,75.018
1.0592,74.81,74.422
1.1377,74.173,74.549
1.22,74.548,75.124
1.2986,74.796,75.445
1.373,74.963,75.324
1.4515,74.78,75.29
1.5348,75.233,75.627
1.6135,75.303,75.168
1.6869,75.268,74.04
1.7653,74.851,73.967
1.8496,75.065,75.172
1.9283,74.945,76.019
2.0007,74.895,75.525
2.0792,74.563,74.895
2.1644,74.825,74.822
2.2431,74.642,75.106
2.3145,74.553,75.305
2.393,74.411,75.273
2.4793,75.1,75.007
2.5579,75.41,74.603
2.6284,75.53,74.669
2.7068,75.033,75.091
2.7941,74.927,75.51
2.8728,74.409,75.199
2.9422,74.315,74.371
3.0207,74.432,74.465
3.1089,75.337,75.421
3.1876,75.567,75.729
3.256,75.336,74.973
3.3345,74.722,74.596
3.4237,74.943,75.212
3.5024,75.053,75.635
3.5699,75.098,75.147
3.6483,74.668,74.615
3.7386,74.838,74.515
3.8172,74.747,74.806
3.8837,74.887,75.063
3.9622,74.754,75.355
4.0534,75.104,75.657
4.1321,74.852,74.815
4.1975,74.707,73.942
4.276,74.551,74.79
4.3682,75.153,75.742
4.4469,75.224,75.06
4.5114,75.103,74.959
4.5898,74.768,75.631
4.683,75.153,75.203
4.7617,75.116,74.619
4.8252,74.813,75.215
4.9037,74.246,75.697
4.9979,74.621,75.386
5.0765,74.948,74.428
5.1391,75.272,74.021
5.2175,74.987,74.613
5.3127,75.033,75.658
5.3914,74.592,75.952
5.4529,74.513,75.243
5.5313,74.558,74.592
5.6275,75.326,74.751
5.7062,75.42,74.918
5.7667,75.15,74.389
5.8452,74.613,74.644
5.9423,74.972,76.036
6.021,75.195,76.26
6.0806,75.289,74.856
6.159,74.758,74.096
6.2572,74.689,74.455


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_485.csv <==
x,qOut,qIn
0.039338,74.528,75.336
0.11769,74.737,74.656
0.19614,74.805,74.614
0.27549,75.463,75.531
0.35416,75.507,75.942
0.43153,75.256,74.871
0.50998,74.604,74.094
0.59031,74.719,74.785
0.66899,74.7,75.597
0.74536,74.859,75.237
0.82382,74.734,74.736
0.90514,75.131,74.839
0.98381,74.976,75.537
1.0592,74.836,75.24
1.1377,74.544,74.295
1.22,74.981,74.645
1.2986,74.997,75.654
1.373,75.002,75.274
1.4515,74.81,74.774
1.5348,75.24,75.203
1.6135,75.121,75.31
1.6869,74.821,74.694
1.7653,74.381,74.641
1.8496,74.845,75.091
1.9283,75.079,75.331
2.0007,75.163,75.073
2.0792,74.797,74.944
2.1644,75.004,75.103
2.2431,74.855,75.336
2.3145,74.776,75.622
2.393,74.527,75.202
2.4793,75.017,74.199
2.5579,75.128,74.409
2.6284,75.163,75.164
2.7068,74.813,75.455
2.7941,75.038,75.637
2.8728,74.862,75.017
2.9422,74.799,74.129
3.0207,74.585,74.278
3.1089,75.044,75.158
3.1876,75.013,75.996
3.256,74.958,75.969
3.3345,74.788,75.089
3.4237,75.32,74.183
3.5024,75.323,74.431
3.5699,74.935,75.132
3.6483,74.208,75.221
3.7386,74.466,75.126
3.8172,74.799,74.798
3.8837,75.271,74.587
3.9622,75.109,75.205
4.0534,75.119,75.916
4.1321,74.466,75.719
4.1975,74.26,75.212
4.276,74.446,75.091
4.3682,75.5,75.04
4.4469,75.799,74.5
4.5114,75.355,74.099
4.5898,74.396,74.476
4.683,74.426,75.25
4.7617,74.665,75.613
4.8252,75.028,75.663
4.9037,74.826,75.379
4.9979,75.007,74.578
5.0765,74.741,74.449
5.1391,74.798,75.039
5.2175,74.906,75.138
5.3127,75.68,74.864
5.3914,75.748,75.508
5.4529,75.332,76.046
5.5313,74.435,75.27
5.6275,74.351,74.55
5.7062,74.26,74.579
5.7667,74.472,74.828
5.8452,74.606,75.121
5.9423,75.391,75.319
6.021,75.576,75.055
6.0806,75.359,74.636
6.159,74.619,74.801
6.2572,74.609,75.351


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_486.csv <==
x,qOut,qIn
0.039338,74.795,74.44
0.11769,74.957,74.825
0.19614,74.831,75.535
0.27549,75.272,75.926
0.35416,75.202,75.244
0.43153,75.041,74.609
0.50998,74.557,75.048
0.59031,74.74,75.497
0.66899,74.598,74.679
0.74536,74.685,74.219
0.82382,74.792,75.079
0.90514,75.529,76.162
0.98381,75.515,75.205
1.0592,74.921,73.683
1.1377,74.019,74.381
1.22,74.244,75.907
1.2986,74.677,75.729
1.373,75.222,74.75
1.4515,75.261,74.566
1.5348,75.598,75.087
1.6135,75.26,75.528
1.6869,74.872,75.344
1.7653,74.388,74.942
1.8496,74.79,74.885
1.9283,74.931,75.325
2.0007,75.062,75.018
2.0792,74.801,74.368
2.1644,75.034,74.996
2.2431,74.763,75.571
2.3145,74.648,74.71
2.393,74.564,74.504
2.4793,75.228,75.196
2.5579,75.306,75.315
2.6284,75.053,74.834
2.7068,74.559,74.742
2.7941,74.957,74.988
2.8728,75.187,75.01
2.9422,75.251,75.321
3.0207,74.8,76.03
3.1089,74.927,76.064
3.1876,74.781,74.752
3.256,74.819,73.801
3.3345,74.629,74.201
3.4237,75.024,74.933
3.5024,74.909,75.31
3.5699,74.828,75.453
3.6483,74.608,75.307
3.7386,75.065,74.929
3.8172,75.014,74.543
3.8837,74.773,74.937
3.9622,74.343,75.8
4.0534,74.868,75.658
4.1321,75.286,74.693
4.1975,75.692,74.351
4.276,75.375,74.492
4.3682,75.182,75.084
4.4469,74.343,75.294
4.5114,74.037,75.063
4.5898,74.172,75.236
4.683,75.206,75.537
4.7617,75.521,75.158
4.8252,75.261,74.966
4.9037,74.556,75.254
4.9979,74.744,74.896
5.0765,74.953,74.53
5.1391,75.253,74.957
5.2175,75.015,75.195
5.3127,75.098,75.33
5.3914,74.616,75.365
5.4529,74.417,74.949
5.5313,74.338,74.821
5.6275,75.077,75.186
5.7062,75.273,75.131
5.7667,75.238,74.453
5.8452,74.905,74.392
5.9423,75.25,75.423
6.021,75.197,76.167
6.0806,74.974,75.482
6.159,74.448,74.468
6.2572,74.717,74.199


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_487.csv <==
x,qOut,qIn
0.039338,74.675,75.859
0.11769,74.724,75.034
0.19614,74.624,74.628
0.27549,75.238,74.756
0.35416,75.391,74.898
0.43153,75.387,75.24
0.50998,75.047,75.46
0.59031,75.283,74.995
0.66899,75.035,74.769
0.74536,74.629,75.389
0.82382,74.014,75.651
0.90514,74.332,74.854
0.98381,74.561,74.04
1.0592,74.957,74.703
1.1377,75.064,75.999
1.22,75.583,76.363
1.2986,75.362,74.906
1.373,74.919,73.716
1.4515,74.372,74.224
1.5348,74.781,75.443
1.6135,74.991,75.684
1.6869,75.087,75.018
1.7653,74.837,74.805
1.8496,75.208,75.08
1.9283,75.175,74.729
2.0007,74.961,74.511
2.0792,74.381,75.271
2.1644,74.634,75.981
2.2431,74.82,75.031
2.3145,75.262,74.254
2.393,75.225,75.021
2.4793,75.357,75.571
2.5579,74.663,74.888
2.6284,74.265,74.648
2.7068,74.277,75.256
2.7941,75.245,75.184
2.8728,75.551,74.557
2.9422,75.2,75.021
3.0207,74.397,75.676
3.1089,74.551,75.661
3.1876,74.808,75.115
3.256,75.154,74.438
3.3345,75.009,74.326
3.4237,75.255,75.009
3.5024,74.956,75.593
3.5699,74.779,75.502
3.6483,74.563,74.964
3.7386,75.087,74.569
3.8172,75.104,74.74
3.8837,74.89,74.955
3.9622,74.409,75.076
4.0534,74.797,75.149
4.1321,75.04,75.636
4.1975,75.317,75.836
4.276,75.088,74.948
4.3682,75.195,74.24
4.4469,74.703,74.742
4.5114,74.445,75.034
4.5898,74.38,75.164
4.683,75.188,75.607
4.7617,75.437,75.2
4.8252,75.216,74.681
4.9037,74.496,75.069
4.9979,74.567,75.158
5.0765,74.602,74.603
5.1391,74.875,74.487
5.2175,74.946,74.828
5.3127,75.53,75.266
5.3914,75.446,75.55
5.4529,75.05,75.432
5.5313,74.357,75.275
5.6275,74.574,75.338
5.7062,74.741,75.327
5.7667,75.044,75.011
5.8452,75,74.624
5.9423,75.397,74.426
6.021,75.171,74.51
6.0806,74.867,74.626
6.159,74.384,74.918
6.2572,74.686,75.725


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_488.csv <==
x,qOut,qIn
0.039338,74.767,75.331
0.11769,74.817,74.815
0.19614,74.694,74.863
0.27549,75.274,75.596
0.35416,75.407,75.563
0.43153,75.326,74.461
0.50998,74.743,73.847
0.59031,74.738,74.529
0.66899,74.457,75.974
0.74536,74.499,76.112
0.82382,74.573,75.182
0.90514,75.333,74.613
0.98381,75.447,74.513
1.0592,75.181,74.625
1.1377,74.56,75.148
1.22,74.808,75.714
1.2986,74.98,75.074
1.373,75.24,74.244
1.4515,75.008,74.856
1.5348,75.09,75.523
1.6135,74.545,75.229
1.6869,74.239,75.065
1.7653,74.214,74.852
1.8496,75.184,74.435
1.9283,75.673,75.175
2.0007,75.565,75.686
2.0792,74.725,74.89
2.1644,74.596,74.447
2.2431,74.56,75.387
2.3145,74.925,76.223
2.393,74.926,75.77
2.4793,75.257,74.65
2.5579,74.89,74.412
2.6284,74.706,74.777
2.7068,74.573,74.837
2.7941,75.168,75.154
2.8728,75.144,75.484
2.9422,74.875,75.019
3.0207,74.436,74.639
3.1089,74.843,74.9
3.1876,74.964,75.144
3.256,74.931,74.905
3.3345,74.648,74.724
3.4237,75.174,74.834
3.5024,75.449,75.355
3.5699,75.508,75.633
3.6483,74.899,75.386
3.7386,74.784,75.365
3.8172,74.463,75.549
3.8837,74.624,74.747
3.9622,74.729,73.859
4.0534,75.336,74.122
4.1321,75.167,75.401
4.1975,74.849,75.864
4.276,74.439,75.318
4.3682,74.863,74.984
4.4469,74.926,74.99
4.5114,74.817,74.909
4.5898,74.456,74.969
4.683,74.942,75.046
4.7617,75.234,75.204
4.8252,75.531,75.143
4.9037,75.288,74.995
4.9979,75.295,75.016
5.0765,74.616,74.631
5.1391,74.149,74.525
5.2175,73.975,75.202
5.3127,74.864,75.561
5.3914,75.368,75.055
5.4529,75.508,75.098
5.5313,75.026,75.582
5.6275,75.052,75.389
5.7062,74.788,74.683
5.7667,74.768,74.21
5.8452,74.657,74.394
5.9423,75.191,75.369
6.021,75.152,75.812
6.0806,74.95,75.129
6.159,74.481,74.675
6.2572,74.766,75.12


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_489.csv <==
x,qOut,qIn
0.039338,75.394,75.883
0.11769,74.928,75.527
0.19614,74.125,74.821
0.27549,74.368,75.052
0.35416,74.747,75.248
0.43153,75.316,74.795
0.50998,75.411,74.62
0.59031,75.713,74.934
0.66899,75.186,75.579
0.74536,74.667,75.58
0.82382,74.28,75.107
0.90514,74.833,74.967
0.98381,74.963,74.34
1.0592,74.821,73.84
1.1377,74.459,74.758
1.22,74.98,75.999
1.2986,75.295,75.917
1.373,75.415,74.962
1.4515,74.954,74.589
1.5348,74.98,75.049
1.6135,74.678,75.564
1.6869,74.627,75.346
1.7653,74.583,74.731
1.8496,75.293,74.336
1.9283,75.477,74.55
2.0007,75.254,75.025
2.0792,74.426,75.353
2.1644,74.323,75.413
2.2431,74.248,75.282
2.3145,74.669,75.166
2.393,74.949,75.04
2.4793,75.63,75.032
2.5579,75.451,75.17
2.6284,75.056,74.986
2.7068,74.618,74.745
2.7941,75.076,75.034
2.8728,75.176,75.475
2.9422,74.901,75.132
3.0207,74.234,74.513
3.1089,74.463,74.691
3.1876,74.703,75.446
3.256,75.079,75.044
3.3345,75.042,74.637
3.4237,75.421,75.56
3.5024,75.21,75.704
3.5699,75.003,74.372
3.6483,74.634,73.998
3.7386,74.995,74.776
3.8172,74.946,75.392
3.8837,74.89,75.606
3.9622,74.655,75.608
4.0534,75.102,75.194
4.1321,75.074,75.062
4.1975,74.869,75.03
4.276,74.41,74.716
4.3682,74.786,74.929
4.4469,74.965,75.025
4.5114,75.19,74.749
4.5898,74.998,75.143
4.683,75.186,75.694
4.7617,74.742,74.877
4.8252,74.38,74.013
4.9037,74.152,74.608
4.9979,74.932,75.778
5.0765,75.387,75.433
5.1391,75.565,74.645
5.2175,75.159,75.018
5.3127,75.214,75.11
5.3914,74.881,74.254
5.4529,74.693,74.4
5.5313,74.422,75.766
5.6275,74.935,76.738
5.7062,75.059,75.492
5.7667,75.112,74.045
5.8452,74.747,74.282
5.9423,74.905,75.259
6.021,74.633,75.49
6.0806,74.596,74.752
6.159,74.626,74.208
6.2572,75.354,74.847


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_490.csv <==
x,qOut,qIn
0.039338,75.077,75.397
0.11769,75.253,75.163
0.19614,75.016,74.984
0.27549,75.269,75.031
0.35416,75.02,75.324
0.43153,74.803,75.068
0.50998,74.503,74.56
0.59031,74.987,74.816
0.66899,75.055,75.135
0.74536,74.932,75.019
0.82382,74.475,75.285
0.90514,74.771,75.647
0.98381,74.841,74.86
1.0592,74.972,74.106
1.1377,74.799,74.781
1.22,75.204,75.611
1.2986,75.131,75.041
1.373,75.055,74.712
1.4515,74.758,75.557
1.5348,75.098,75.954
1.6135,74.959,74.841
1.6869,74.746,74.042
1.7653,74.393,74.455
1.8496,74.892,75.061
1.9283,75.115,75.118
2.0007,75.242,75.587
2.0792,74.9,75.911
2.1644,75.045,74.946
2.2431,74.748,73.574
2.3145,74.601,74.099
2.393,74.425,75.839
2.4793,75.067,76.707
2.5579,75.298,75.686
2.6284,75.4,74.38
2.7068,75.005,74.102
2.7941,75.014,74.994
2.8728,74.499,75.537
2.9422,74.229,74.748
3.0207,74.241,74.315
3.1089,75.219,74.892
3.1876,75.675,75.407
3.256,75.423,75.332
3.3345,74.388,75.364
3.4237,74.187,75.608
3.5024,74.293,75.143
3.5699,75.006,74.65
3.6483,75.425,74.84
3.7386,75.965,74.868
3.8172,75.411,74.487
3.8837,74.691,74.799
3.9622,74.179,75.583
4.0534,74.761,75.645
4.1321,75.017,75.197
4.1975,74.877,75.01
4.276,74.397,75.007
4.3682,74.817,75.208
4.4469,75.161,74.628
4.5114,75.463,74.049
4.5898,75.224,74.676
4.683,75.35,75.633
4.7617,74.931,75.69
4.8252,74.599,74.85
4.9037,74.219,74.412
4.9979,74.705,75.207
5.0765,74.88,75.361
5.1391,75.059,74.762
5.2175,74.964,75.161
5.3127,75.426,75.598
5.3914,75.328,75.504
5.4529,75.024,75.07
5.5313,74.401,74.422
5.6275,74.557,74.647
5.7062,74.525,75.655
5.7667,74.692,75.34
5.8452,74.711,74.421
5.9423,75.301,74.613
6.021,75.253,75.239
6.0806,74.965,74.942
6.159,74.469,74.827
6.2572,74.865,75.237


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_491.csv <==
x,qOut,qIn
0.039338,74.804,74.633
0.11769,74.781,74.02
0.19614,74.632,74.72
0.27549,75.122,75.6
0.35416,75.051,75.381
0.43153,74.863,74.979
0.50998,74.526,75.086
0.59031,74.981,75.246
0.66899,75.072,75.147
0.74536,74.983,75.076
0.82382,74.612,75.087
0.90514,75.04,74.656
0.98381,75.24,74.52
1.0592,75.335,75.396
1.1377,74.849,75.771
1.22,74.831,75.176
1.2986,74.484,74.753
1.373,74.538,74.532
1.4515,74.608,74.355
1.5348,75.308,75.135
1.6135,75.317,76.141
1.6869,75.122,75.981
1.7653,74.743,75.105
1.8496,75.117,74.113
1.9283,75.088,74.022
2.0007,74.823,74.638
2.0792,74.314,75.023
2.1644,74.732,75.276
2.2431,75.058,75.463
2.3145,75.347,75.748
2.393,74.974,75.754
2.4793,74.904,74.906
2.5579,74.372,74.291
2.6284,74.332,75.053
2.7068,74.596,75.9
2.7941,75.632,75.449
2.8728,75.876,74.063
2.9422,75.341,73.915
3.0207,74.208,75.234
3.1089,74.062,76.204
3.1876,74.226,75.305
3.256,74.74,74.467
3.3345,74.962,74.677
3.4237,75.618,74.903
3.5024,75.591,74.947
3.5699,75.306,75.12
3.6483,74.723,75.125
3.7386,74.965,75.095
3.8172,75.041,75.488
3.8837,75.089,75.55
3.9622,74.631,74.889
4.0534,74.709,74.763
4.1321,74.493,75.284
4.1975,74.699,74.962
4.276,74.874,74.544
4.3682,75.514,74.88
4.4469,75.268,75.359
4.5114,74.727,75.228
4.5898,74.184,74.756
4.683,74.698,74.846
4.7617,75.036,75.319
4.8252,75.154,75.13
4.9037,74.854,74.961
4.9979,75.197,75.256
5.0765,75.216,75.202
5.1391,75.162,74.536
5.2175,74.732,74.563
5.3127,74.925,75.385
5.3914,74.781,75.419
5.4529,74.758,74.802
5.5313,74.573,74.737
5.6275,75.055,74.911
5.7062,75.052,75.223
5.7667,74.94,75.387
5.8452,74.587,74.929
5.9423,74.992,74.751
6.021,75.086,75.229
6.0806,75.121,75.418
6.159,74.762,75.415
6.2572,74.979,75.374


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_492.csv <==
x,qOut,qIn
0.039338,74.839,74.941
0.11769,74.702,74.503
0.19614,74.679,74.486
0.27549,75.413,74.904
0.35416,75.482,75.315
0.43153,75.078,75.019
0.50998,74.372,74.816
0.59031,74.604,75.472
0.66899,74.787,75.857
0.74536,74.902,75.598
0.82382,74.62,75.445
0.90514,75,74.836
0.98381,75.102,73.815
1.0592,75.22,73.956
1.1377,74.875,75.034
1.22,74.989,75.692
1.2986,74.644,76.05
1.373,74.545,75.561
1.4515,74.416,74.258
1.5348,74.98,74.21
1.6135,74.985,75.305
1.6869,74.918,75.28
1.7653,74.817,74.859
1.8496,75.539,75.408
1.9283,75.798,76.014
2.0007,75.444,74.975
2.0792,74.349,73.844
2.1644,74.068,74.315
2.2431,74.052,75.637
2.3145,74.64,75.867
2.393,75.072,74.988
2.4793,75.813,74.301
2.5579,75.579,74.999
2.6284,74.922,75.578
2.7068,74.14,75.249
2.7941,74.499,74.838
2.8728,74.915,75.053
2.9422,75.345,75.174
3.0207,75.233,74.84
3.1089,75.393,75.053
3.1876,74.878,75.509
3.256,74.469,75.059
3.3345,74.23,74.593
3.4237,74.963,74.792
3.5024,75.286,75.005
3.5699,75.22,74.773
3.6483,74.662,74.983
3.7386,74.841,75.684
3.8172,74.907,75.356
3.8837,75.089,74.38
3.9622,74.862,74.553
4.0534,75.11,75.482
4.1321,74.872,75.551
4.1975,74.832,75.028
4.276,74.731,74.96
4.3682,75.26,75.021
4.4469,75.147,74.789
4.5114,74.805,74.818
4.5898,74.293,75.217
4.683,74.697,75.286
4.7617,74.927,74.559
4.8252,75.129,74.573
4.9037,74.905,75.425
4.9979,75.155,75.832
5.0765,74.896,75.224
5.1391,74.751,74.347
5.2175,74.604,74.369
5.3127,75.223,75.605
5.3914,75.311,76.196
5.4529,75.085,75.198
5.5313,74.546,74.366
5.6275,74.823,74.464
5.7062,74.918,75.255
5.7667,74.938,75.203
5.8452,74.56,74.468
5.9423,74.853,74.803
6.021,74.895,75.36
6.0806,75.087,75.15
6.159,74.914,75.234
6.2572,75.172,75.348


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_493.csv <==
x,qOut,qIn
0.039338,75.163,74.929
0.11769,75.03,75.057
0.19614,74.692,75.457
0.27549,75.025,75.2
0.35416,74.889,75.034
0.43153,74.703,74.954
0.50998,74.516,74.776
0.59031,75.215,75.285
0.66899,75.519,75.744
0.74536,75.34,75.139
0.82382,74.533,74.305
0.90514,74.466,74.191
0.98381,74.438,74.913
1.0592,74.734,75.32
1.1377,74.771,75.354
1.22,75.31,75.254
1.2986,75.257,75.116
1.373,75.133,75.147
1.4515,74.72,75.078
1.5348,74.982,74.788
1.6135,74.885,75.215
1.6869,74.932,75.713
1.7653,74.852,75.349
1.8496,75.327,75.026
1.9283,75.106,74.906
2.0007,74.616,74.451
2.0792,74.049,74.284
2.1644,74.544,74.836
2.2431,74.958,75.582
2.3145,75.275,75.761
2.393,75.073,75.304
2.4793,75.294,74.666
2.5579,75.019,74.704
2.6284,74.807,75.016
2.7068,74.535,75.093
2.7941,75.11,75.017
2.8728,75.331,74.688
2.9422,75.387,74.386
3.0207,74.879,74.739
3.1089,74.825,75.71
3.1876,74.392,76.389
3.256,74.328,75.808
3.3345,74.414,74.567
3.4237,75.281,73.986
3.5024,75.522,74.773
3.5699,75.316,75.322
3.6483,74.661,75.039
3.7386,74.795,74.975
3.8172,74.839,75.18
3.8837,74.936,75.105
3.9622,74.548,75.2
4.0534,74.666,74.984
4.1321,74.433,75.051
4.1975,74.62,75.454
4.276,74.924,74.94
4.3682,75.827,74.31
4.4469,75.854,74.718
4.5114,75.199,75.55
4.5898,74.214,75.82
4.683,74.361,75.329
4.7617,74.729,74.515
4.8252,75.123,74.306
4.9037,74.942,75.001
4.9979,75.163,75.666
5.0765,74.939,75.243
5.1391,74.916,74.578
5.2175,74.776,74.718
5.3127,75.222,75.615
5.3914,75.037,75.585
5.4529,74.692,74.399
5.5313,74.264,74.201
5.6275,74.805,75.352
5.7062,75.159,75.835
5.7667,75.353,75.246
5.8452,74.955,75.082
5.9423,75.004,75.055
6.021,74.688,74.274
6.0806,74.676,74.156
6.159,74.614,75.222
6.2572,75.195,75.625


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_494.csv <==
x,qOut,qIn
0.039338,75.071,75.543
0.11769,75.034,74.714
0.19614,74.61,74.355
0.27549,74.896,74.886
0.35416,74.938,75.022
0.43153,75.119,74.909
0.50998,75.06,75.441
0.59031,75.474,75.641
0.66899,75.193,75.244
0.74536,74.705,75.132
0.82382,74.108,75.098
0.90514,74.511,74.648
0.98381,74.799,74.099
1.0592,75.124,74.448
1.1377,75.068,75.644
1.22,75.412,76.394
1.2986,75.087,75.335
1.373,74.672,74.003
1.4515,74.23,74.007
1.5348,74.746,75.137
1.6135,75.014,76.064
1.6869,75.202,75.698
1.7653,75.081,74.841
1.8496,75.49,74.463
1.9283,75.312,74.675
2.0007,74.793,75.237
2.0792,74.009,75.802
2.1644,74.283,75.521
2.2431,74.674,74.515
2.3145,75.275,74.582
2.393,75.311,75.271
2.4793,75.45,74.901
2.5579,74.739,74.506
2.6284,74.297,75.132
2.7068,74.298,75.293
2.7941,75.31,75.017
2.8728,75.697,75.175
2.9422,75.35,75.238
3.0207,74.469,74.922
3.1089,74.566,75.057
3.1876,74.872,75.229
3.256,75.314,74.457
3.3345,75.155,74.308
3.4237,75.259,75.239
3.5024,74.779,75.849
3.5699,74.547,75.601
3.6483,74.346,75.097
3.7386,74.912,75.081
3.8172,74.971,75.451
3.8837,74.927,74.899
3.9622,74.664,74.032
4.0534,75.115,74.341
4.1321,75.162,75.523
4.1975,75.091,75.633
4.276,74.662,74.938
4.3682,74.849,74.691
4.4469,74.664,75.043
4.5114,74.6,75.301
4.5898,74.504,75.372
4.683,75.226,75.179
4.7617,75.522,75.085
4.8252,75.568,75.107
4.9037,75.058,74.782
4.9979,75.022,74.46
5.0765,74.605,74.906
5.1391,74.417,75.412
5.2175,74.283,75.281
5.3127,74.976,74.733
5.3914,75.206,74.765
5.4529,75.165,75.388
5.5313,74.69,75.438
5.6275,74.925,75.294
5.7062,74.96,75.435
5.7667,75.139,75.091
5.8452,74.984,74.629
5.9423,75.263,74.643
6.021,74.913,74.631
6.0806,74.604,74.71
6.159,74.311,75.257
6.2572,74.889,75.742


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_495.csv <==
x,qOut,qIn
0.039338,74.969,74.747
0.11769,75.221,75.457
0.19614,75.038,75.981
0.27549,75.243,75.664
0.35416,74.851,75.06
0.43153,74.607,74.502
0.50998,74.454,74.211
0.59031,75.168,75.06
0.66899,75.407,75.387
0.74536,75.33,74.733
0.82382,74.775,75.238
0.90514,74.82,76.263
0.98381,74.562,75.604
1.0592,74.408,73.827
1.1377,74.165,73.588
1.22,74.797,75.275
1.2986,75.155,76.357
1.373,75.484,75.562
1.4515,75.292,74.484
1.5348,75.388,74.331
1.6135,74.825,74.915
1.6869,74.399,75.294
1.7653,74.134,75.555
1.8496,74.884,75.304
1.9283,75.306,74.51
2.0007,75.55,74.307
2.0792,75.18,74.837
2.1644,75.121,75.398
2.2431,74.52,75.721
2.3145,74.29,75.515
2.393,74.395,74.979
2.4793,75.367,74.747
2.5579,75.635,74.651
2.6284,75.207,74.779
2.7068,74.351,75.104
2.7941,74.551,74.938
2.8728,74.962,74.937
2.9422,75.366,75.326
3.0207,74.99,75.196
3.1089,74.882,74.963
3.1876,74.395,75.493
3.256,74.477,75.429
3.3345,74.709,74.661
3.4237,75.564,75.015
3.5024,75.598,75.483
3.5699,75.198,74.71
3.6483,74.482,74.24
3.7386,74.645,74.658
3.8172,74.71,75.299
3.8837,74.816,75.382
3.9622,74.61,75.151
4.0534,75.023,75.103
4.1321,75.026,75.307
4.1975,75.037,75.321
4.276,74.794,75.155
4.3682,75.2,74.969
4.4469,75.169,74.972
4.5114,75.103,74.891
4.5898,74.754,74.613
4.683,74.998,74.596
4.7617,74.764,75.305
4.8252,74.548,75.578
4.9037,74.289,75.044
4.9979,74.895,74.544
5.0765,75.151,74.814
5.1391,75.224,75.426
5.2175,74.895,75.44
5.3127,75.199,75.182
5.3914,75.165,75.268
5.4529,75.134,74.906
5.5313,74.753,74.431
5.6275,74.932,74.908
5.7062,74.673,75.618
5.7667,74.57,75.477
5.8452,74.453,75.175
5.9423,75.086,74.926
6.021,75.197,74.797
6.0806,75.018,74.731
6.159,74.497,74.617
6.2572,74.801,74.528


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_496.csv <==
x,qOut,qIn
0.039338,75.087,74.083
0.11769,74.775,75.119
0.19614,74.274,76.027
0.27549,74.629,75.755
0.35416,74.769,75.095
0.43153,74.972,75.103
0.50998,74.899,75.179
0.59031,75.377,75.126
0.66899,75.293,74.853
0.74536,75.083,74.483
0.82382,74.671,74.71
0.90514,74.977,75.654
0.98381,74.872,76.085
1.0592,74.58,75.305
1.1377,74.047,74.158
1.22,74.44,73.765
1.2986,74.759,74.557
1.373,75.189,75.549
1.4515,75.237,75.962
1.5348,75.676,75.844
1.6135,75.439,75.01
1.6869,75.069,74.193
1.7653,74.47,74.519
1.8496,74.674,75.338
1.9283,74.631,75.508
2.0007,74.83,74.986
2.0792,74.982,74.611
2.1644,75.601,74.96
2.2431,75.305,75.55
2.3145,74.468,75.128
2.393,73.651,74.522
2.4793,74.234,75.196
2.5579,75.051,75.502
2.6284,75.724,74.451
2.7068,75.534,74.205
2.7941,75.434,75.263
2.8728,74.732,75.962
2.9422,74.468,75.198
3.0207,74.445,74.4
3.1089,75.2,74.468
3.1876,75.256,75.29
3.256,74.98,75.677
3.3345,74.497,75.285
3.4237,74.905,75.089
3.5024,75.109,75.246
3.5699,75.161,74.942
3.6483,74.726,74.711
3.7386,74.858,74.92
3.8172,74.673,74.868
3.8837,74.718,74.847
3.9622,74.687,75.42
4.0534,75.273,75.465
4.1321,75.216,74.503
4.1975,74.878,74.619
4.276,74.348,75.426
4.3682,74.781,75.266
4.4469,75.11,75.025
4.5114,75.381,75.193
4.5898,75.12,74.935
4.683,75.255,74.745
4.7617,74.888,75.029
4.8252,74.661,75.398
4.9037,74.401,75.237
4.9979,74.94,75.031
5.0765,75.059,75.552
5.1391,75.06,75.311
5.2175,74.702,74.435
5.3127,74.967,74.486
5.3914,74.86,74.997
5.4529,74.86,74.914
5.5313,74.707,74.914
5.6275,75.185,75.226
5.7062,75.105,75.717
5.7667,74.874,75.566
5.8452,74.459,74.813
5.9423,74.886,74.62
6.021,75.05,75.086
6.0806,75.173,75.233
6.159,74.961,74.921
6.2572,75.287,74.214


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_497.csv <==
x,qOut,qIn
0.039338,74.515,74.265
0.11769,74.802,74.201
0.19614,74.941,75.2
0.27549,75.597,75.9
0.35416,75.54,75.471
0.43153,75.243,74.784
0.50998,74.66,74.581
0.59031,74.788,74.93
0.66899,74.579,74.948
0.74536,74.417,74.846
0.82382,74.298,75.495
0.90514,75.122,75.856
0.98381,75.605,75.018
1.0592,75.589,74.221
1.1377,74.75,74.389
1.22,74.511,75.371
1.2986,74.336,75.42
1.373,74.768,74.721
1.4515,75.048,74.844
1.5348,75.632,75.398
1.6135,75.264,75.258
1.6869,74.694,74.938
1.7653,74.169,75.096
1.8496,74.735,75.28
1.9283,75.144,75.099
2.0007,75.377,74.788
2.0792,75.033,74.747
2.1644,75.101,74.988
2.2431,74.72,74.978
2.3145,74.563,75.098
2.393,74.438,75.38
2.4793,75.077,75.045
2.5579,75.179,75.196
2.6284,75.053,75.561
2.7068,74.654,74.907
2.7941,75.03,74.379
2.8728,75.125,74.438
2.9422,75.14,74.681
3.0207,74.782,75.385
3.1089,75.02,75.937
3.1876,74.867,75.188
3.256,74.769,74.597
3.3345,74.494,75.28
3.4237,74.944,75.64
3.5024,75,74.859
3.5699,75.041,74.889
3.6483,74.859,75.592
3.7386,75.288,75.244
3.8172,75.182,74.041
3.8837,74.827,73.948
3.9622,74.191,74.973
4.0534,74.463,76.068
4.1321,74.672,75.606
4.1975,75.049,74.523
4.276,75.083,74.433
4.3682,75.515,74.893
4.4469,75.254,75.142
4.5114,74.935,75.323
4.5898,74.627,75.373
4.683,75.203,75.289
4.7617,75.376,75.07
4.8252,75.132,74.992
4.9037,74.337,75.165
4.9979,74.329,74.935
5.0765,74.353,74.493
5.1391,74.773,74.369
5.2175,74.974,74.794
5.3127,75.519,75.923
5.3914,75.197,76.169
5.4529,74.677,74.983
5.5313,74.208,74.301
5.6275,74.808,75.136
5.7062,75.206,75.804
5.7667,75.344,74.556
5.8452,74.993,73.625
5.9423,75.217,74.76
6.021,75.099,75.97
6.0806,74.91,75.677
6.159,74.354,75.312
6.2572,74.525,75.018


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_498.csv <==
x,qOut,qIn
0.039338,75.457,74.981
0.11769,75.547,74.529
0.19614,75.177,74.633
0.27549,75.206,75.312
0.35416,74.655,75.434
0.43153,74.228,75.362
0.50998,73.946,75.346
0.59031,74.68,74.725
0.66899,75.109,74.873
0.74536,75.38,75.298
0.82382,75.179,74.897
0.90514,75.418,75.175
0.98381,75.116,75.678
1.0592,74.802,75.02
1.1377,74.359,74.347
1.22,74.706,74.599
1.2986,74.703,75.215
1.373,74.723,75.517
1.4515,74.623,75.46
1.5348,75.255,74.938
1.6135,75.412,74.636
1.6869,75.248,74.745
1.7653,74.631,75.043
1.8496,74.767,75.375
1.9283,74.788,75.354
2.0007,75.033,75.01
2.0792,74.986,74.642
2.1644,75.348,74.502
2.2431,75.002,74.867
2.3145,74.605,75.471
2.393,74.269,75.687
2.4793,74.928,75.205
2.5579,75.298,74.94
2.6284,75.346,74.922
2.7068,74.775,74.71
2.7941,74.786,74.907
2.8728,74.621,75.527
2.9422,74.819,75.623
3.0207,74.873,75.193
3.1089,75.374,74.673
3.1876,75.085,74.166
3.256,74.615,74.437
3.3345,74.148,75.545
3.4237,74.737,75.981
3.5024,75.163,74.577
3.5699,75.426,73.902
3.6483,75.084,75.275
3.7386,75.128,76.377
3.8172,74.715,74.986
3.8837,74.587,73.88
3.9622,74.585,74.801
4.0534,75.35,75.936
4.1321,75.478,75.782
4.1975,75.112,75.091
4.276,74.338,74.612
4.3682,74.485,74.422
4.4469,74.683,74.648
4.5114,74.993,75.338
4.5898,74.837,75.592
4.683,75.121,75.157
4.7617,74.922,74.702
4.8252,74.91,74.597
4.9037,74.737,74.857
4.9979,75.136,75.141
5.0765,74.93,75.313
5.1391,74.79,75.574
5.2175,74.722,75.692
5.3127,75.404,75.462
5.3914,75.43,74.976
5.4529,74.909,74.645
5.5313,74.142,74.424
5.6275,74.494,74.251
5.7062,74.97,74.79
5.7667,75.343,75.465
5.8452,75.004,75.542
5.9423,74.999,75.533
6.021,74.603,75.333
6.0806,74.55,74.87
6.159,74.514,74.665
6.2572,75.239,74.92


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_499.csv <==
x,qOut,qIn
0.039338,75.019,75.156
0.11769,74.683,75.612
0.19614,74.366,75.478
0.27549,74.916,75.222
0.35416,75.068,74.664
0.43153,75.007,74.427
0.50998,74.613,75.277
0.59031,74.957,75.862
0.66899,75.041,74.575
0.74536,75.106,73.662
0.82382,74.77,74.603
0.90514,74.958,75.988
0.98381,74.706,76.22
1.0592,74.598,75.354
1.1377,74.467,74.682
1.22,75.124,74.883
1.2986,75.318,75.004
1.373,75.261,74.85
1.4515,74.784,74.956
1.5348,74.988,74.8
1.6135,74.945,74.58
1.6869,74.978,74.942
1.7653,74.609,75.266
1.8496,74.744,75.227
1.9283,74.443,74.97
2.0007,74.49,74.887
2.0792,74.694,75.336
2.1644,75.624,75.807
2.2431,75.818,75.253
2.3145,75.432,74.494
2.393,74.627,74.567
2.4793,74.709,75.1
2.5579,74.778,75.784
2.6284,74.824,75.617
2.7068,74.469,74.609
2.7941,74.77,74.29
2.8728,74.806,74.653
2.9422,74.923,74.919
3.0207,74.705,75.478
3.1089,75.089,75.92
3.1876,75.073,75.481
3.256,75.178,74.411
3.3345,74.988,74.072
3.4237,75.259,74.695
3.5024,74.897,74.944
3.5699,74.644,75.334
3.6483,74.544,76.022
3.7386,75.286,75.536
3.8172,75.439,74.505
3.8837,75.01,74.59
3.9622,74.154,74.953
4.0534,74.334,74.985
4.1321,74.714,75.136
4.1975,75.323,75.284
4.276,75.383,75.173
4.3682,75.54,75.149
4.4469,74.814,75.308
4.5114,74.206,74.946
4.5898,73.935,74.31
4.683,74.823,74.545
4.7617,75.398,75.054
4.8252,75.607,75.319
4.9037,75.132,75.62
4.9979,75.078,75.432
5.0765,74.68,75.305
5.1391,74.573,75.19
5.2175,74.461,74.66
5.3127,75.087,74.408
5.3914,75.192,75.145
5.4529,75.18,75.623
5.5313,74.857,75.051
5.6275,75.105,74.438
5.7062,74.852,75.04
5.7667,74.546,75.645
5.8452,74.177,75.311
5.9423,74.757,74.687
6.021,75.116,74.769
6.0806,75.404,75.154
6.159,75.213,74.864
6.2572,75.409,74.587


==> Figs/data/BurgulenceData/Gaussian_0p5/N20/Burgers_Legendre_4_Gaussian0p5_20_500.csv <==
x,qOut,qIn
0.039338,75.466,74.369
0.11769,75.214,74.485
0.19614,74.509,74.513
0.27549,74.632,75.367
0.35416,74.715,75.826
0.43153,74.945,75.091
0.50998,74.795,74.681
0.59031,75.09,75.055
0.66899,74.826,75.472
0.74536,74.683,75.237
0.82382,74.623,75.095
0.90514,75.411,75.14
0.98381,75.689,74.842
1.0592,75.402,74.522
1.1377,74.438,74.534
1.22,74.251,74.99
1.2986,74.208,75.575
1.373,74.643,75.745
1.4515,74.873,75.533
1.5348,75.499,74.897
1.6135,75.334,74.224
1.6869,74.995,74.762
1.7653,74.562,75.587
1.8496,75.047,75.244
1.9283,75.269,74.687
2.0007,75.287,75.029
2.0792,74.762,75.467
2.1644,74.771,75.498
2.2431,74.48,74.588
2.3145,74.484,73.793
2.393,74.528,74.442
2.4793,75.328,75.988
2.5579,75.565,76.137
2.6284,75.415,74.92
2.7068,74.748,74.393
2.7941,74.777,74.794
2.8728,74.678,75.232
2.9422,74.785,74.975
3.0207,74.683,74.689
3.1089,75.199,75.104
3.1876,75.219,75.433
3.256,75.124,75.288
3.3345,74.586,75.212
3.4237,74.639,75.144
3.5024,74.394,75.052
3.5699,74.538,74.581
3.6483,74.754,74.515
3.7386,75.573,75.401
3.8172,75.577,75.662
3.8837,75.091,75.009
3.9622,74.364,74.7
4.0534,74.633,74.553
4.1321,74.862,74.675
4.1975,74.993,75.301
4.276,74.73,75.374
4.3682,75.129,74.752
4.4469,75.23,74.873
4.5114,75.275,75.562
4.5898,74.823,75.669
4.683,74.895,75.345
4.7617,74.633,74.969
4.8252,74.709,74.623
4.9037,74.749,74.536
4.9979,75.35,74.967
5.0765,75.206,75.445
5.1391,74.792,75.541
5.2175,74.263,75.255
5.3127,74.692,74.626
5.3914,74.938,74.564
5.4529,75.016,74.999
5.5313,74.669,75.174
5.6275,75.011,75.04
5.7062,75.122,74.973
5.7667,75.33,75.044
5.8452,75.086,75.002
5.9423,75.197,74.835
6.021,74.703,75.636
6.0806,74.465,76.277
6.159,74.426,75.307
6.2572,75.242,74.229


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_001.csv <==
x,qOut,qIn
0.031471,74.726,75.077
0.094153,74.969,74.446
0.15692,75.062,74.487
0.22039,75.621,75.187
0.28333,75.384,75.343
0.34522,74.734,74.85
0.40798,73.882,74.755
0.47225,74.09,75.218
0.53519,74.348,75.578
0.59629,74.673,75.36
0.65905,74.649,74.802
0.72411,75.211,74.232
0.78705,75.337,74.081
0.84736,75.443,74.746
0.91012,75.239,75.837
0.97597,75.558,76.399
1.0389,75.307,75.682
1.0984,74.933,74.446
1.1612,74.384,73.983
1.2278,74.677,74.624
1.2908,74.719,75.551
1.3495,74.768,75.71
1.4123,74.518,75.3
1.4797,74.898,75.002
1.5426,74.866,74.978
1.6006,74.917,74.85
1.6633,74.84,74.823
1.7315,75.332,75.045
1.7945,75.131,75.104
1.8516,74.528,75.026
1.9144,73.756,75.162
1.9834,74.16,75.23
2.0463,74.72,74.87
2.1027,75.429,74.574
2.1655,75.559,74.786
2.2353,75.739,75.228
2.2982,74.974,75.329
2.3538,74.302,75.048
2.4165,74.041,74.911
2.4871,74.961,75.166
2.5501,75.509,75.372
2.6048,75.547,75.131
2.6676,74.92,74.818
2.739,74.877,74.735
2.8019,74.674,74.66
2.8559,74.707,74.56
2.9187,74.58,74.959
2.9908,75.092,75.79
3.0538,75.095,76.237
3.107,74.998,75.665
3.1697,74.584,74.676
3.2427,74.837,74.195
3.3056,74.744,74.344
3.358,74.751,74.525
3.4208,74.589,74.976
3.4946,75.086,75.858
3.5575,75.081,76.154
3.6091,74.987,75.25
3.6719,74.703,74.423
3.7464,75.129,74.46
3.8094,75.115,74.89
3.8602,74.861,75.207
3.9229,74.235,75.308
3.9983,74.415,74.951
4.0612,74.493,74.671
4.1112,74.856,75.186
4.174,75.122,75.797
4.2501,75.853,75.557
4.3131,75.715,74.47
4.3623,74.943,74.104
4.4251,73.876,74.906
4.502,74.013,75.799
4.5649,74.451,75.493
4.6134,75.096,74.502
4.6761,75.302,74.247
4.7539,75.752,75.036
4.8168,75.373,75.53
4.8644,74.806,75.064
4.9272,74.238,74.783
5.0057,74.691,75.127
5.0687,74.939,75.213
5.1155,74.987,74.753
5.1783,74.647,74.822
5.2576,75.01,75.65
5.3205,75.117,76.08
5.3666,75.17,75.338
5.4293,74.739,74.479
5.5094,74.849,74.343
5.5724,74.632,74.505
5.6177,74.727,74.264
5.6804,74.712,74.314
5.7613,75.207,75.141
5.8242,74.969,75.74
5.8687,74.62,75.43
5.9315,74.298,75.329
6.0132,74.926,75.807
6.0761,75.22,75.73
6.1198,75.18,74.915
6.1826,74.621,74.661
6.265,74.747,75.118


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_002.csv <==
x,qOut,qIn
0.031471,74.944,74.612
0.094153,75.089,74.366
0.15692,74.894,74.682
0.22039,75.222,75.046
0.28333,75.018,74.944
0.34522,74.813,74.92
0.40798,74.527,75.339
0.47225,75.005,75.675
0.53519,75.023,75.232
0.59629,74.798,74.501
0.65905,74.285,74.4
0.72411,74.653,75.018
0.78705,74.916,75.63
0.84736,75.295,75.601
0.91012,75.294,75.275
0.97597,75.641,75.086
1.0389,75.249,74.878
1.0984,74.74,74.554
1.1612,74.191,74.667
1.2278,74.554,75.308
1.2908,74.63,75.866
1.3495,74.596,75.666
1.4123,74.32,74.98
1.4797,74.836,74.511
1.5426,75.08,74.713
1.6006,75.263,74.961
1.6633,74.965,74.918
1.7315,75.091,74.918
1.7945,74.705,74.887
1.8516,74.494,74.522
1.9144,74.392,74.481
1.9834,75.184,75.259
2.0463,75.524,76.247
2.1027,75.471,76.287
2.1655,74.782,75.486
2.2353,74.694,74.665
2.2982,74.474,74.386
2.3538,74.66,74.401
2.4165,74.816,74.531
2.4871,75.538,74.754
2.5501,75.511,75.168
2.6048,75.088,75.544
2.6676,74.377,75.54
2.739,74.592,75.25
2.8019,74.747,74.744
2.8559,74.89,74.311
2.9187,74.53,74.564
2.9908,74.655,75.369
3.0538,74.41,75.669
3.107,74.472,75.387
3.1697,74.64,75.285
3.2427,75.605,75.354
3.3056,75.986,74.944
3.358,75.785,74.089
3.4208,74.794,73.97
3.4946,74.425,75.075
3.5575,74.113,76.314
3.6091,74.326,75.871
3.6719,74.474,74.424
3.7464,75.229,73.859
3.8094,75.367,74.743
3.8602,75.306,75.647
3.9229,74.772,75.848
3.9983,74.795,75.441
4.0612,74.491,74.864
4.1112,74.464,74.734
4.174,74.514,75.139
4.2501,75.366,75.441
4.3131,75.677,75.03
4.3623,75.528,74.401
4.4251,74.671,74.255
4.502,74.425,74.678
4.5649,74.146,75.305
4.6134,74.434,75.675
4.6761,74.753,75.647
4.7539,75.547,75.348
4.8168,75.423,75.031
4.8644,74.809,74.831
4.9272,74.062,74.753
5.0057,74.493,74.777
5.0687,75.029,74.845
5.1155,75.469,74.931
5.1783,75.231,75.142
5.2576,75.324,75.482
5.3205,74.959,75.475
5.3666,74.857,74.94
5.4293,74.615,74.615
5.5094,74.908,74.947
5.5724,74.559,75.334
5.6177,74.286,75.101
5.6804,74.147,74.77
5.7613,74.981,74.779
5.8242,75.434,74.737
5.8687,75.576,74.908
5.9315,75.142,75.714
6.0132,75.172,76.186
6.0761,74.803,75.353
6.1198,74.562,74.62
6.1826,74.256,74.851
6.265,74.775,75.067


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_003.csv <==
x,qOut,qIn
0.031471,75.357,74.465
0.094153,75.33,74.75
0.15692,74.791,75.523
0.22039,74.906,75.785
0.28333,74.835,74.937
0.34522,75.055,74.249
0.40798,75.014,74.497
0.47225,75.314,75.041
0.53519,74.791,75.266
0.59629,74.234,75.231
0.65905,73.825,75.076
0.72411,74.468,75.023
0.78705,74.828,75.186
0.84736,75.018,75.248
0.91012,74.908,75.111
0.97597,75.431,75.018
1.0389,75.486,74.926
1.0984,75.223,74.633
1.1612,74.549,74.632
1.2278,74.707,75.233
1.2908,74.819,75.599
1.3495,75.102,75.087
1.4123,74.927,74.632
1.4797,75.089,74.92
1.5426,74.636,75.478
1.6006,74.42,75.253
1.6633,74.331,74.708
1.7315,75.06,74.77
1.7945,75.23,75.383
1.8516,75.098,75.735
1.9144,74.668,75.615
1.9834,75.017,75.03
2.0463,75.106,74.431
2.1027,75.064,74.251
2.1655,74.592,74.416
2.2353,74.758,74.836
2.2982,74.658,75.369
2.3538,74.752,75.709
2.4165,74.662,75.688
2.4871,75.164,75.293
2.5501,75.1,74.433
2.6048,74.957,74.156
2.6676,74.622,75.112
2.739,75.002,76.182
2.8019,74.967,75.742
2.8559,74.833,74.242
2.9187,74.55,73.568
2.9908,75.121,74.477
3.0538,75.404,75.714
3.107,75.423,75.866
3.1697,74.74,75.606
3.2427,74.521,75.622
3.3056,74.095,75.406
3.358,74.193,74.694
3.4208,74.428,74.408
3.4946,75.38,74.696
3.5575,75.655,74.656
3.6091,75.441,74.31
3.6719,74.644,74.696
3.7464,74.616,75.72
3.8094,74.618,76.137
3.8602,75.013,75.601
3.9229,75.052,74.997
3.9983,75.287,74.697
4.0612,74.621,74.496
4.1112,74.075,74.363
4.174,73.892,74.691
4.2501,74.89,75.455
4.3131,75.572,75.927
4.3623,75.891,75.333
4.4251,75.509,74.485
4.502,75.435,74.532
4.5649,74.857,75.099
4.6134,74.429,74.943
4.6761,73.987,74.662
4.7539,74.413,75.075
4.8168,74.521,75.528
4.8644,74.738,75.074
4.9272,74.881,74.598
5.0057,75.662,74.858
5.0687,75.78,75.44
5.1155,75.308,75.531
5.1783,74.308,75.355
5.2576,74.235,75.229
5.3205,74.346,74.926
5.3666,74.799,74.673
5.4293,74.969,75.111
5.5094,75.518,75.839
5.5724,75.302,75.632
5.6177,74.858,74.599
5.6804,74.252,74.028
5.7613,74.587,74.283
5.8242,74.775,74.756
5.8687,74.965,74.907
5.9315,74.776,74.988
6.0132,75.096,75.274
6.0761,74.911,75.662
6.1198,74.745,75.696
6.1826,74.518,75.356
6.265,75.126,74.854


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_004.csv <==
x,qOut,qIn
0.031471,74.845,75.911
0.094153,75.179,74.951
0.15692,75.252,74.256
0.22039,75.783,74.567
0.28333,75.586,75.173
0.34522,75.022,75.085
0.40798,74.211,74.845
0.47225,74.365,75.028
0.53519,74.483,75.33
0.59629,74.705,75.25
0.65905,74.662,75.101
0.72411,75.178,75.007
0.78705,75.143,74.685
0.84736,74.893,74.602
0.91012,74.345,75.193
0.97597,74.642,75.804
1.0389,74.809,75.632
1.0984,75.136,75.06
1.1612,75.152,74.803
1.2278,75.553,74.906
1.2908,75.204,74.877
1.3495,74.706,74.793
1.4123,74.191,74.997
1.4797,74.661,75.151
1.5426,74.903,74.79
1.6006,75.001,74.51
1.6633,74.747,74.878
1.7315,75.131,75.482
1.7945,75.133,75.366
1.8516,75.005,74.47
1.9144,74.495,74.17
1.9834,74.702,75.234
2.0463,74.702,76.206
2.1027,74.946,75.564
2.1655,75.006,74.703
2.2353,75.542,74.894
2.2982,75.339,75.365
2.3538,74.907,75.104
2.4165,74.365,74.809
2.4871,74.745,74.745
2.5501,74.892,74.594
2.6048,74.866,74.759
2.6676,74.452,75.57
2.739,74.741,76.187
2.8019,74.793,75.389
2.8559,74.913,74.077
2.9187,74.663,73.948
2.9908,74.922,74.892
3.0538,74.698,75.338
3.107,74.639,75.105
3.1697,74.589,75.238
3.2427,75.301,75.594
3.3056,75.47,75.245
3.358,75.331,74.702
3.4208,74.824,74.868
3.4946,75.014,75.318
3.5575,74.907,75.384
3.6091,74.705,74.928
3.6719,74.224,74.396
3.7464,74.606,74.435
3.8094,74.877,75.252
3.8602,75.305,76.099
3.9229,75.222,76.239
3.9983,75.325,75.521
4.0612,74.641,74.218
4.1112,74.176,73.393
4.174,74.039,73.84
4.2501,74.943,75.03
4.3131,75.391,75.727
4.3623,75.429,75.694
4.4251,74.916,75.437
4.502,75.025,75.209
4.5649,74.91,75.036
4.6134,74.983,75.003
4.6761,74.808,75.126
4.7539,75.096,75.139
4.8168,74.72,74.92
4.8644,74.321,74.825
4.9272,74.089,74.855
5.0057,74.99,74.667
5.0687,75.69,74.446
5.1155,75.892,74.873
5.1783,74.975,75.696
5.2576,74.332,76.15
5.3205,73.662,75.641
5.3666,73.95,74.968
5.4293,74.462,74.928
5.5094,75.55,75.089
5.5724,75.743,74.541
5.6177,75.537,74.121
5.6804,74.92,74.68
5.7613,75.034,75.434
5.8242,74.939,75.331
5.8687,74.942,74.876
5.9315,74.692,74.866
6.0132,75.009,75.102
6.0761,74.792,74.844
6.1198,74.515,74.62
6.1826,74.103,75.18
6.265,74.582,75.968


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_005.csv <==
x,qOut,qIn
0.031471,74.558,74.23
0.094153,74.323,74.084
0.15692,74.242,75.201
0.22039,75.117,75.816
0.28333,75.578,74.758
0.34522,75.572,74.267
0.40798,74.859,75.295
0.47225,74.773,76.179
0.53519,74.653,75.533
0.59629,74.982,74.748
0.65905,75.038,74.962
0.72411,75.362,75.605
0.78705,74.811,75.388
0.84736,74.335,74.491
0.91012,74.151,74.129
0.97597,75.021,74.532
1.0389,75.463,74.882
1.0984,75.363,74.824
1.1612,74.627,74.898
1.2278,74.591,75.214
1.2908,74.528,75.529
1.3495,74.732,75.924
1.4123,74.651,76.12
1.4797,75.088,75.474
1.5426,74.984,74.134
1.6006,74.954,73.438
1.6633,74.817,73.944
1.7315,75.387,75.032
1.7945,75.443,75.703
1.8516,75.289,75.754
1.9144,74.767,75.537
1.9834,74.872,75.276
2.0463,74.609,74.865
2.1027,74.412,74.45
2.1655,74.126,74.564
2.2353,74.63,75.169
2.2982,74.752,75.562
2.3538,74.768,75.49
2.4165,74.628,75.397
2.4871,75.342,75.41
2.5501,75.769,75.121
2.6048,75.78,74.434
2.6676,74.818,74.179
2.739,74.253,74.744
2.8019,73.688,75.306
2.8559,73.983,75.403
2.9187,74.447,75.454
2.9908,75.521,75.3
3.0538,75.781,74.693
3.107,75.636,74.453
3.1697,74.938,75.041
3.2427,74.844,75.739
3.3056,74.539,75.546
3.358,74.523,74.672
3.4208,74.495,74.244
3.4946,75.237,74.722
3.5575,75.496,75.329
3.6091,75.529,75.268
3.6719,74.99,75.03
3.7464,74.9,75.08
3.8094,74.424,75.083
3.8602,74.27,74.641
3.9229,74.262,74.518
3.9983,75.102,75.126
4.0612,75.417,75.496
4.1112,75.346,75.26
4.174,74.72,75.199
4.2501,74.771,75.237
4.3131,74.699,74.976
4.3623,74.927,74.775
4.4251,74.908,75.021
4.502,75.287,75.414
4.5649,74.913,75.298
4.6134,74.504,74.837
4.6761,74.189,74.748
4.7539,74.865,75.059
4.8168,75.214,75.018
4.8644,75.244,74.693
4.9272,74.719,74.884
5.0057,74.779,75.406
5.0687,74.597,75.348
5.1155,74.639,74.658
5.1783,74.585,74.217
5.2576,75.213,74.523
5.3205,75.314,75.464
5.3666,75.208,76.029
5.4293,74.726,75.707
5.5094,74.932,74.966
5.5724,74.864,74.513
5.6177,74.914,74.668
5.6804,74.757,75.277
5.7613,75.185,75.781
5.8242,75.055,75.447
5.8687,74.793,74.585
5.9315,74.344,74.245
6.0132,74.743,74.721
6.0761,74.905,75.246
6.1198,75.059,75.468
6.1826,74.784,75.568
6.265,74.943,75.226


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_006.csv <==
x,qOut,qIn
0.031471,75.212,75.181
0.094153,74.757,75.379
0.15692,74.251,74.983
0.22039,74.729,74.971
0.28333,75.001,75.478
0.34522,75.148,75.672
0.40798,74.838,75.332
0.47225,74.996,74.787
0.53519,74.663,74.714
0.59629,74.355,75.163
0.65905,74.011,75.466
0.72411,74.674,75.298
0.78705,75.183,74.93
0.84736,75.766,74.834
0.91012,75.743,74.928
0.97597,75.715,74.844
1.0389,74.696,74.449
1.0984,73.917,74.467
1.1612,73.7,75.051
1.2278,74.683,75.546
1.2908,75.205,75.409
1.3495,75.263,75.092
1.4123,74.875,74.988
1.4797,75.182,74.949
1.5426,75.232,74.891
1.6006,75.169,75.222
1.6633,74.711,75.73
1.7315,74.923,75.712
1.7945,74.879,74.998
1.8516,74.996,74.47
1.9144,74.856,74.484
1.9834,75.21,74.739
2.0463,74.939,75.133
2.1027,74.589,75.38
2.1655,74.117,75.09
2.2353,74.517,74.615
2.2982,74.664,74.715
2.3538,74.864,75.366
2.4165,74.834,75.864
2.4871,75.352,75.771
2.5501,75.253,74.938
2.6048,74.904,73.922
2.6676,74.38,73.734
2.739,74.828,74.736
2.8019,75.169,75.89
2.8559,75.453,75.892
2.9187,75.128,75.284
2.9908,75.116,75.051
3.0538,74.58,75.189
3.107,74.378,75.086
3.1697,74.343,74.938
3.2427,75.076,74.888
3.3056,75.157,74.723
3.358,74.841,74.664
3.4208,74.285,75.002
3.4946,74.738,75.316
3.5575,75.179,75.226
3.6091,75.537,75.169
3.6719,75.09,75.264
3.7464,74.825,75.192
3.8094,74.091,74.84
3.8602,73.988,74.55
3.9229,74.236,74.704
3.9983,75.319,75.23
4.0612,75.696,75.327
4.1112,75.616,74.93
4.174,75.026,74.912
4.2501,75.087,75.395
4.3131,74.917,75.501
4.3623,74.818,74.943
4.4251,74.45,74.578
4.502,74.751,74.81
4.5649,74.695,75.417
4.6134,74.759,75.821
4.6761,74.674,75.639
4.7539,75.243,74.899
4.8168,75.28,74.267
4.8644,75.112,74.282
4.9272,74.599,74.807
5.0057,74.793,75.526
5.0687,74.712,75.666
5.1155,74.717,74.98
5.1783,74.524,74.514
5.2576,75.018,74.841
5.3205,75.083,75.132
5.3666,75.115,74.954
5.4293,74.844,74.99
5.5094,75.129,75.327
5.5724,74.896,75.29
5.6177,74.663,74.62
5.6804,74.458,74.251
5.7613,75.168,74.656
5.8242,75.51,75.1
5.8687,75.401,75.343
5.9315,74.588,75.935
6.0132,74.434,76.507
6.0761,74.305,75.936
6.1198,74.673,74.327
6.1826,74.879,73.393
6.265,75.469,73.996


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_007.csv <==
x,qOut,qIn
0.031471,74.926,75.139
0.094153,75.014,74.607
0.15692,75.006,74.303
0.22039,75.595,74.832
0.28333,75.493,75.673
0.34522,74.945,75.668
0.40798,74.1,75.173
0.47225,74.262,74.963
0.53519,74.489,74.829
0.59629,74.858,74.586
0.65905,74.894,74.919
0.72411,75.4,75.648
0.78705,75.302,75.641
0.84736,75.041,75.062
0.91012,74.543,74.948
0.97597,74.855,75.185
1.0389,74.928,74.898
1.0984,75.005,74.216
1.1612,74.684,74.182
1.2278,74.867,74.921
1.2908,74.58,75.492
1.3495,74.465,75.533
1.4123,74.413,75.418
1.4797,75.192,75.078
1.5426,75.475,74.604
1.6006,75.362,74.639
1.6633,74.697,75.196
1.7315,74.716,75.655
1.7945,74.623,75.508
1.8516,74.813,75.031
1.9144,74.853,74.863
1.9834,75.46,75.204
2.0463,75.434,75.371
2.1027,75.148,74.826
2.1655,74.465,74.32
2.2353,74.49,74.546
2.2982,74.307,75.088
2.3538,74.369,75.155
2.4165,74.419,75.151
2.4871,75.208,75.405
2.5501,75.46,75.314
2.6048,75.338,74.819
2.6676,74.689,74.717
2.739,74.744,74.919
2.8019,74.692,74.912
2.8559,74.907,75.018
2.9187,74.9,75.491
2.9908,75.405,75.85
3.0538,75.279,75.485
3.107,75.07,74.649
3.1697,74.661,74.213
3.2427,74.938,74.497
3.3056,74.772,74.962
3.358,74.535,75.198
3.4208,74.185,75.479
3.4946,74.723,75.751
3.5575,75.005,75.413
3.6091,75.203,74.609
3.6719,74.975,74.22
3.7464,75.22,74.459
3.8094,74.948,75.036
3.8602,74.66,75.804
3.9229,74.268,76.166
3.9983,74.774,75.304
4.0612,75.041,73.606
4.1112,75.332,73.484
4.174,75.201,75.092
4.2501,75.39,76.171
4.3131,74.854,75.198
4.3623,74.309,74.129
4.4251,73.91,74.552
4.502,74.627,75.803
4.5649,75.151,76.086
4.6134,75.54,75.566
4.6761,75.291,75.403
4.7539,75.254,75.394
4.8168,74.553,74.719
4.8644,74.118,74.032
4.9272,74.075,74.301
5.0057,75.104,75.035
5.0687,75.655,75.093
5.1155,75.507,74.821
5.1783,74.516,75.117
5.2576,74.24,75.715
5.3205,74.178,75.809
5.3666,74.693,75.397
5.4293,74.908,74.915
5.5094,75.358,74.512
5.5724,74.929,74.346
5.6177,74.569,74.515
5.6804,74.46,74.957
5.7613,75.399,75.44
5.8242,75.926,75.463
5.8687,75.852,75.181
5.9315,74.942,75.105
6.0132,74.592,75.144
6.0761,74.249,74.902
6.1198,74.386,74.766
6.1826,74.373,75.058
6.265,74.931,75.313


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_008.csv <==
x,qOut,qIn
0.031471,74.844,74.127
0.094153,74.91,73.883
0.15692,74.74,75.079
0.22039,75.205,76.462
0.28333,75.194,76.299
0.34522,75.001,74.968
0.40798,74.395,74.091
0.47225,74.444,74.349
0.53519,74.25,75.145
0.59629,74.286,75.623
0.65905,74.26,75.638
0.72411,75.044,75.202
0.78705,75.442,74.511
0.84736,75.808,74.194
0.91012,75.687,74.625
0.97597,75.758,75.372
1.0389,74.972,75.609
1.0984,74.154,75.435
1.1612,73.555,75.345
1.2278,74.15,75.264
1.2908,74.598,74.739
1.3495,75.068,74.195
1.4123,75.244,74.603
1.4797,75.768,75.813
1.5426,75.418,76.279
1.6006,74.672,75.387
1.6633,74.019,74.431
1.7315,74.656,74.242
1.7945,75.319,74.699
1.8516,75.588,75.202
1.9144,74.94,75.401
1.9834,74.659,75.132
2.0463,74.227,74.672
2.1027,74.384,74.526
2.1655,74.631,74.777
2.2353,75.516,75.193
2.2982,75.675,75.383
2.3538,75.406,74.997
2.4165,74.589,74.545
2.4871,74.51,74.806
2.5501,74.399,75.506
2.6048,74.737,75.671
2.6676,75.014,75.408
2.739,75.715,75.19
2.8019,75.491,75.044
2.8559,74.811,74.755
2.9187,74.067,74.713
2.9908,74.503,75.081
3.0538,74.973,75.238
3.107,75.209,74.883
3.1697,74.749,74.718
3.2427,74.76,75.081
3.3056,74.532,75.367
3.358,74.669,75.174
3.4208,74.666,75.013
3.4946,75.162,74.976
3.5575,74.955,74.656
3.6091,74.679,74.653
3.6719,74.404,75.355
3.7464,75.063,75.786
3.8094,75.403,75.115
3.8602,75.466,74.534
3.9229,74.966,74.843
3.9983,75.005,75.31
4.0612,74.754,75.064
4.1112,74.723,74.87
4.174,74.543,75.236
4.2501,74.988,75.376
4.3131,74.9,74.762
4.3623,74.804,74.572
4.4251,74.598,75.116
4.502,75.126,75.445
4.5649,75.176,74.956
4.6134,74.96,74.419
4.6761,74.412,74.583
4.7539,74.69,75.369
4.8168,74.832,75.704
4.8644,75.07,75.223
4.9272,74.932,74.903
5.0057,75.236,75.047
5.0687,74.952,75.016
5.1155,74.718,74.898
5.1783,74.465,75.09
5.2576,75.029,75.209
5.3205,75.155,75.165
5.3666,75.045,75.242
5.4293,74.588,75.238
5.5094,74.867,74.935
5.5724,74.896,74.464
5.6177,74.927,74.249
5.6804,74.592,74.423
5.7613,74.837,74.799
5.8242,74.682,75.189
5.8687,74.685,75.826
5.9315,74.626,76.429
6.0132,75.266,76.249
6.0761,75.352,74.993
6.1198,75.16,74.211
6.1826,74.619,74.572
6.265,74.838,74.884


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_009.csv <==
x,qOut,qIn
0.031471,74.962,75.783
0.094153,75.182,75.767
0.15692,74.949,75.074
0.22039,75.195,74.242
0.28333,74.941,73.539
0.34522,74.671,73.672
0.40798,74.299,74.879
0.47225,74.766,76.186
0.53519,74.914,76.33
0.59629,74.965,75.508
0.65905,74.646,74.867
0.72411,74.957,74.807
0.78705,74.916,74.802
0.84736,74.989,74.651
0.91012,74.858,74.735
0.97597,75.305,75.04
1.0389,75.168,75.228
1.0984,74.978,75.183
1.1612,74.779,75.203
1.2278,75.336,75.307
1.2908,75.314,74.916
1.3495,74.653,74.37
1.4123,73.566,74.641
1.4797,73.624,75.512
1.5426,74.054,75.793
1.6006,74.812,75.128
1.6633,75.252,74.623
1.7315,76.019,74.973
1.7945,75.945,75.485
1.8516,75.402,75.368
1.9144,74.504,75.154
1.9834,74.53,75.148
2.0463,74.563,74.947
2.1027,74.712,74.251
2.1655,74.594,73.88
2.2353,75.109,74.505
2.2982,75.19,75.773
2.3538,75.144,76.313
2.4165,74.657,75.802
2.4871,74.781,75.004
2.5501,74.619,74.675
2.6048,74.729,74.672
2.6676,74.757,74.873
2.739,75.363,75.227
2.8019,75.286,75.236
2.8559,74.957,74.729
2.9187,74.497,74.454
2.9908,74.991,74.852
3.0538,75.301,75.363
3.107,75.367,75.359
3.1697,74.716,75.172
3.2427,74.491,75.056
3.3056,74.023,74.921
3.358,74.067,74.947
3.4208,74.282,75.141
3.4946,75.308,74.995
3.5575,75.756,74.638
3.6091,75.787,74.962
3.6719,75.115,75.57
3.7464,74.959,75.519
3.8094,74.622,74.807
3.8602,74.698,74.649
3.9229,74.64,75.147
3.9983,75.076,75.492
4.0612,74.812,75.121
4.1112,74.566,74.542
4.174,74.353,74.511
4.2501,75.01,75.239
4.3131,75.241,75.823
4.3623,75.201,75.208
4.4251,74.753,74.306
4.502,74.959,74.36
4.5649,74.857,75.084
4.6134,74.778,75.386
4.6761,74.485,75.528
4.7539,74.923,75.779
4.8168,75.006,75.714
4.8644,75.048,74.975
4.9272,74.767,74.291
5.0057,75.099,74.37
5.0687,75.015,74.894
5.1155,74.941,74.996
5.1783,74.6,75.062
5.2576,74.9,75.495
5.3205,74.783,75.418
5.3666,74.774,74.702
5.4293,74.674,74.571
5.5094,75.204,75.045
5.5724,75.104,74.992
5.6177,74.696,74.592
5.6804,74.109,74.858
5.7613,74.56,75.463
5.8242,74.993,75.353
5.8687,75.48,74.69
5.9315,75.458,74.626
6.0132,75.65,75.47
6.0761,75.048,76.051
6.1198,74.429,75.296
6.1826,73.962,74.476
6.265,74.58,74.859


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_010.csv <==
x,qOut,qIn
0.031471,75.365,75.422
0.094153,75.38,75.923
0.15692,74.841,75.6
0.22039,74.873,74.774
0.28333,74.633,74.183
0.34522,74.618,74.094
0.40798,74.543,74.488
0.47225,75.161,75.208
0.53519,75.23,75.546
0.59629,75.041,75.452
0.65905,74.503,75.456
0.72411,74.749,75.45
0.78705,74.82,75.067
0.84736,74.992,74.644
0.91012,74.8,74.729
0.97597,75.066,75.278
1.0389,74.767,75.651
1.0984,74.581,75.348
1.1612,74.491,74.807
1.2278,75.278,74.564
1.2908,75.583,74.772
1.3495,75.36,75.325
1.4123,74.453,75.752
1.4797,74.249,75.395
1.5426,74.106,74.259
1.6006,74.414,73.902
1.6633,74.615,74.828
1.7315,75.398,75.786
1.7945,75.551,75.35
1.8516,75.465,74.305
1.9144,74.916,74.159
1.9834,74.977,75.07
2.0463,74.751,75.885
2.1027,74.787,75.883
2.1655,74.763,75.582
2.2353,75.328,75.32
2.2982,75.2,74.933
2.3538,74.803,74.577
2.4165,74.316,74.639
2.4871,74.832,74.833
2.5501,75.19,74.604
2.6048,75.251,74.481
2.6676,74.636,75.124
2.739,74.589,76.013
2.8019,74.424,75.825
2.8559,74.686,74.95
2.9187,74.722,74.651
2.9908,75.123,74.796
3.0538,74.737,74.811
3.107,74.404,74.952
3.1697,74.263,75.321
3.2427,75.158,75.5
3.3056,75.694,75.128
3.358,75.822,74.354
3.4208,75.24,74.03
3.4946,75.086,74.782
3.5575,74.624,75.857
3.6091,74.415,75.854
3.6719,74.117,75.091
3.7464,74.593,74.521
3.8094,74.707,74.534
3.8602,74.976,74.917
3.9229,75.074,75.416
3.9983,75.636,75.619
4.0612,75.403,75.507
4.1112,74.81,75.401
4.174,74.145,75.182
4.2501,74.604,74.706
4.3131,75.048,74.178
4.3623,75.33,74.19
4.4251,74.898,74.752
4.502,74.8,75.278
4.5649,74.314,75.316
4.6134,74.274,75.379
4.6761,74.426,75.73
4.7539,75.34,75.906
4.8168,75.57,75.213
4.8644,75.277,74.273
4.9272,74.47,74.171
5.0057,74.507,74.842
5.0687,74.593,75.372
5.1155,74.981,75.337
5.1783,75.141,75.21
5.2576,75.71,75.246
5.3205,75.489,75.073
5.3666,74.92,74.668
5.4293,74.115,74.627
5.5094,74.268,74.975
5.5724,74.379,75.269
5.6177,74.585,75.37
5.6804,74.545,75.256
5.7613,75.191,74.827
5.8242,75.44,74.638
5.8687,75.602,75.011
5.9315,75.228,75.274
6.0132,75.2,75.129
6.0761,74.615,75.044
6.1198,74.289,75.016
6.1826,74.175,74.784
6.265,75.004,74.79


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_011.csv <==
x,qOut,qIn
0.031471,75.227,75.833
0.094153,75.304,75.139
0.15692,74.776,74.768
0.22039,74.827,74.963
0.28333,74.684,74.971
0.34522,74.788,74.584
0.40798,74.622,74.588
0.47225,74.984,75.017
0.53519,74.814,75.151
0.59629,74.836,75.098
0.65905,74.917,75.373
0.72411,75.64,75.63
0.78705,75.578,75.093
0.84736,74.856,74.422
0.91012,73.811,74.826
0.97597,73.944,75.942
1.0389,74.368,75.865
1.0984,74.973,74.579
1.1612,75.16,74.128
1.2278,75.684,74.938
1.2908,75.481,75.371
1.3495,75.062,74.704
1.4123,74.433,74.393
1.4797,74.648,75.085
1.5426,74.641,75.954
1.6006,74.639,75.732
1.6633,74.438,74.927
1.7315,74.992,74.58
1.7945,75.2,74.618
1.8516,75.268,74.471
1.9144,74.866,74.627
1.9834,75.034,75.104
2.0463,74.877,75.123
2.1027,74.941,75.054
2.1655,74.866,75.626
2.2353,75.336,76.212
2.2982,75.13,75.66
2.3538,74.754,74.574
2.4165,74.247,74.236
2.4871,74.619,74.567
2.5501,74.734,74.86
2.6048,74.824,75.169
2.6676,74.722,75.48
2.739,75.308,75.301
2.8019,75.415,74.674
2.8559,75.167,74.443
2.9187,74.442,74.839
2.9908,74.475,75.381
3.0538,74.438,75.462
3.107,74.597,75.203
3.1697,74.476,75.087
3.2427,74.992,75.252
3.3056,75.114,75.27
3.358,75.389,74.983
3.4208,75.357,74.892
3.4946,75.624,75.12
3.5575,75.024,75.206
3.6091,74.352,74.718
3.6719,73.946,74.155
3.7464,74.714,74.119
3.8094,75.228,74.588
3.8602,75.326,75.34
3.9229,74.762,76.07
3.9983,74.754,76.125
4.0612,74.561,75.158
4.1112,74.668,74.297
4.174,74.677,74.478
4.2501,75.307,75.202
4.3131,75.342,75.35
4.3623,75.176,75.269
4.4251,74.71,75.521
4.502,74.997,75.507
4.5649,75.011,74.497
4.6134,75.048,73.869
4.6761,74.719,74.639
4.7539,74.846,75.737
4.8168,74.41,75.844
4.8644,74.05,75.117
4.9272,73.786,74.47
5.0057,74.576,74.547
5.0687,75.15,75.192
5.1155,75.636,75.577
5.1783,75.496,75.449
5.2576,75.532,74.993
5.3205,74.84,74.645
5.3666,74.369,74.708
5.4293,74.248,75.018
5.5094,75.173,75.243
5.5724,75.619,75.024
5.6177,75.485,74.732
5.6804,74.627,74.996
5.7613,74.448,75.654
5.8242,74.317,75.827
5.8687,74.67,75.463
5.9315,74.88,75.017
6.0132,75.486,74.432
6.0761,75.237,73.9
6.1198,74.758,74.153
6.1826,74.28,75.116
6.265,74.847,75.948


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_012.csv <==
x,qOut,qIn
0.031471,73.858,75.727
0.094153,74.323,75.493
0.15692,74.764,75.273
0.22039,75.748,75.193
0.28333,75.974,74.798
0.34522,75.758,74.154
0.40798,74.989,74.165
0.47225,74.903,75.072
0.53519,74.701,75.869
0.59629,74.686,75.553
0.65905,74.355,74.818
0.72411,74.615,74.489
0.78705,74.486,74.459
0.84736,74.6,74.674
0.91012,74.597,75.29
0.97597,75.172,75.772
1.0389,75.107,75.664
1.0984,74.926,75.015
1.1612,74.698,74.455
1.2278,75.355,74.627
1.2908,75.652,75.272
1.3495,75.523,75.385
1.4123,74.681,75.111
1.4797,74.44,75.116
1.5426,74.159,75.214
1.6006,74.402,74.957
1.6633,74.659,74.881
1.7315,75.455,75.155
1.7945,75.44,75.163
1.8516,74.947,74.952
1.9144,74.124,75.019
1.9834,74.323,75.11
2.0463,74.628,74.917
2.1027,75.125,74.746
2.1655,75.197,74.868
2.2353,75.547,75.149
2.2982,75.126,75.14
2.3538,74.658,74.75
2.4165,74.259,74.653
2.4871,74.855,75.223
2.5501,75.16,75.802
2.6048,75.236,75.528
2.6676,74.842,74.897
2.739,75.036,74.726
2.8019,74.899,75.002
2.8559,74.858,74.908
2.9187,74.636,74.705
2.9908,75.077,74.989
3.0538,75.04,75.332
3.107,74.901,75.216
3.1697,74.509,75.268
3.2427,74.849,75.582
3.3056,74.861,75.162
3.358,74.857,74.113
3.4208,74.546,74.024
3.4946,74.865,75.318
3.5575,74.785,76.456
3.6091,74.794,75.829
3.6719,74.704,74.584
3.7464,75.311,74.239
3.8094,75.385,74.602
3.8602,75.171,74.777
3.9229,74.584,75.003
3.9983,74.739,75.173
4.0612,74.687,74.935
4.1112,74.705,74.888
4.174,74.528,75.377
4.2501,75.093,75.676
4.3131,75.298,75.178
4.3623,75.365,74.64
4.4251,74.839,74.668
4.502,74.761,74.965
4.5649,74.342,75.042
4.6134,74.404,74.752
4.6761,74.661,74.566
4.7539,75.593,75.033
4.8168,75.7,75.922
4.8644,75.164,76.117
4.9272,74.241,75.465
5.0057,74.343,74.665
5.0687,74.593,74.218
5.1155,74.898,74.015
5.1783,74.723,74.296
5.2576,75.05,75.172
5.3205,74.983,76.161
5.3666,75.055,76.425
5.4293,74.876,75.746
5.5094,75.223,74.708
5.5724,74.979,74.353
5.6177,74.722,74.889
5.6804,74.339,75.389
5.7613,74.707,75.074
5.8242,74.667,74.219
5.8687,74.628,74.167
5.9315,74.588,74.922
6.0132,75.405,75.448
6.0761,75.785,75.154
6.1198,75.548,74.831
6.1826,74.461,75.021
6.265,74.053,75.529


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_013.csv <==
x,qOut,qIn
0.031471,75.088,75.227
0.094153,74.775,74.413
0.15692,74.187,74.643
0.22039,74.425,75.797
0.28333,74.485,75.973
0.34522,74.604,74.895
0.40798,74.481,74.456
0.47225,75.062,75.146
0.53519,75.271,75.635
0.59629,75.473,75.263
0.65905,75.295,74.867
0.72411,75.506,74.674
0.78705,75.034,74.435
0.84736,74.487,74.299
0.91012,73.991,74.764
0.97597,74.536,75.728
1.0389,74.882,76.22
1.0984,75.076,75.546
1.1612,74.773,74.618
1.2278,74.999,74.355
1.2908,74.854,74.572
1.3495,74.896,74.741
1.4123,74.823,75
1.4797,75.352,75.326
1.5426,75.25,75.439
1.6006,74.98,75.139
1.6633,74.622,74.875
1.7315,75.114,75.039
1.7945,75.238,75.152
1.8516,74.957,74.88
1.9144,74.155,74.882
1.9834,74.188,75.303
2.0463,74.295,75.388
2.1027,74.788,75.222
2.1655,75.104,75.316
2.2353,75.8,75.182
2.2982,75.613,74.359
2.3538,74.957,73.904
2.4165,74.093,74.611
2.4871,74.322,75.774
2.5501,74.634,75.974
2.6048,74.99,75.218
2.6676,74.906,74.676
2.739,75.275,74.797
2.8019,75.119,74.947
2.8559,74.958,74.658
2.9187,74.593,74.64
2.9908,74.932,75.213
3.0538,74.871,75.638
3.107,74.832,75.492
3.1697,74.693,75.24
3.2427,75.296,74.924
3.3056,75.417,74.385
3.358,75.148,74.294
3.4208,74.344,75.092
3.4946,74.303,76.029
3.5575,74.265,75.828
3.6091,74.623,74.63
3.6719,74.862,74.043
3.7464,75.589,74.863
3.8094,75.539,75.985
3.8602,75.108,75.954
3.9229,74.361,75.18
3.9983,74.5,74.345
4.0612,74.56,73.766
4.1112,74.751,74.085
4.174,74.767,75.173
4.2501,75.403,75.741
4.3131,75.471,75.391
4.3623,75.133,75.384
4.4251,74.322,75.719
4.502,74.392,75.465
4.5649,74.546,74.523
4.6134,75.044,74.408
4.6761,75.142,75.164
4.7539,75.452,75.555
4.8168,74.908,75.057
4.8644,74.482,74.72
4.9272,74.394,75.034
5.0057,75.305,75.549
5.0687,75.647,75.374
5.1155,75.181,74.822
5.1783,74.063,74.718
5.2576,73.937,74.878
5.3205,74.177,74.644
5.3666,74.779,74.353
5.4293,75.034,74.542
5.5094,75.673,75.02
5.5724,75.619,75.385
5.6177,75.362,75.51
5.6804,74.765,75.565
5.7613,74.893,75.631
5.8242,74.776,75.465
5.8687,74.8,74.977
5.9315,74.63,74.593
6.0132,75.092,74.549
6.0761,75.053,74.585
6.1198,74.985,74.668
6.1826,74.744,75.107
6.265,75.171,75.617


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_014.csv <==
x,qOut,qIn
0.031471,75.092,75.11
0.094153,74.516,74.905
0.15692,74.074,74.745
0.22039,74.749,74.822
0.28333,75.204,74.988
0.34522,75.257,75.26
0.40798,74.684,75.51
0.47225,74.729,75.384
0.53519,74.635,75.012
0.59629,74.754,74.811
0.65905,74.612,74.918
0.72411,75.071,75.301
0.78705,75.072,75.352
0.84736,75.154,74.795
0.91012,74.993,74.476
0.97597,75.359,74.834
1.0389,75.112,75.109
1.0984,74.804,74.896
1.1612,74.417,74.88
1.2278,74.837,75.187
1.2908,74.86,75.223
1.3495,74.732,75.118
1.4123,74.395,75.425
1.4797,74.891,75.747
1.5426,75.132,75.278
1.6006,75.256,74.622
1.6633,74.91,74.584
1.7315,75.1,74.741
1.7945,74.911,74.547
1.8516,74.875,74.688
1.9144,74.674,75.428
1.9834,75.071,76.011
2.0463,74.899,75.595
2.1027,74.657,74.679
2.1655,74.313,74.222
2.2353,74.801,74.279
2.2982,74.946,74.476
2.3538,74.943,75.09
2.4165,74.612,75.875
2.4871,75.008,75.947
2.5501,75.128,75.09
2.6048,75.295,74.512
2.6676,75.11,74.894
2.739,75.344,75.732
2.8019,74.924,76.018
2.8559,74.436,75.584
2.9187,73.94,74.863
2.9908,74.477,74.09
3.0538,74.86,73.517
3.107,75.283,73.951
3.1697,75.265,75.271
3.2427,75.475,76.155
3.3056,74.839,75.812
3.358,74.135,75.201
3.4208,73.691,74.944
3.4946,74.497,74.969
3.5575,75.168,74.936
3.6091,75.589,74.646
3.6719,75.281,74.562
3.7464,75.271,74.994
3.8094,74.792,75.289
3.8602,74.738,75.32
3.9229,74.927,75.569
3.9983,75.736,75.606
4.0612,75.571,74.76
4.1112,74.593,74.199
4.174,73.43,74.773
4.2501,73.676,75.481
4.3131,74.352,75.285
4.3623,75.088,75.104
4.4251,75.297,75.416
4.502,75.798,75.406
4.5649,75.594,74.599
4.6134,75.167,74.314
4.6761,74.498,74.968
4.7539,74.658,75.451
4.8168,74.612,74.867
4.8644,74.616,74.331
4.9272,74.456,74.857
5.0057,75.073,75.971
5.0687,75.338,76.218
5.1155,75.43,75.011
5.1783,74.951,73.849
5.2576,74.939,74.139
5.3205,74.57,75.402
5.3666,74.536,75.747
5.4293,74.56,75.132
5.5094,75.303,74.565
5.5724,75.423,74.697
5.6177,75.207,74.996
5.6804,74.621,75.079
5.7613,74.794,74.983
5.8242,74.766,74.93
5.8687,74.749,75.145
5.9315,74.396,75.486
6.0132,74.72,75.633
6.0761,74.752,75.361
6.1198,75.01,74.89
6.1826,75.056,74.703
6.265,75.491,74.945


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_015.csv <==
x,qOut,qIn
0.031471,74.598,75.53
0.094153,74.344,74.582
0.15692,74.177,74.015
0.22039,74.924,74.272
0.28333,75.285,74.847
0.34522,75.492,74.967
0.40798,75.138,74.868
0.47225,75.117,74.858
0.53519,74.532,75.073
0.59629,74.207,75.65
0.65905,74.175,76.164
0.72411,75.147,75.94
0.78705,75.649,74.847
0.84736,75.582,74.101
0.91012,74.772,74.422
0.97597,74.659,75.153
1.0389,74.629,75.259
1.0984,75.102,75.01
1.1612,75.246,75.004
1.2278,75.534,75.079
1.2908,74.819,74.698
1.3495,74.175,74.452
1.4123,73.869,75.049
1.4797,74.629,75.905
1.5426,74.943,75.806
1.6006,74.837,74.95
1.6633,74.403,74.508
1.7315,74.891,74.769
1.7945,75.324,75.035
1.8516,75.723,75.014
1.9144,75.414,75.208
1.9834,75.285,75.54
2.0463,74.556,75.143
2.1027,74.275,74.404
2.1655,74.303,74.533
2.2353,75.163,75.251
2.2982,75.329,75.265
2.3538,75.018,74.727
2.4165,74.318,74.679
2.4871,74.504,75.085
2.5501,74.67,75.292
2.6048,75.019,75.132
2.6676,75.076,75.004
2.739,75.536,75.101
2.8019,75.255,75.366
2.8559,74.762,75.372
2.9187,74.218,74.952
2.9908,74.709,74.424
3.0538,75.061,74.384
3.107,75.256,75.023
3.1697,74.896,75.766
3.2427,75.003,76.035
3.3056,74.724,75.629
3.358,74.639,74.995
3.4208,74.462,74.697
3.4946,74.967,74.819
3.5575,74.956,74.581
3.6091,74.848,73.98
3.6719,74.519,74.259
3.7464,74.936,75.554
3.8094,75.002,76.149
3.8602,75.046,75.367
3.9229,74.845,74.789
3.9983,75.238,75.125
4.0612,75.092,75.459
4.1112,74.73,74.935
4.174,74.137,74.432
4.2501,74.483,74.678
4.3131,74.758,75.172
4.3623,75.196,75.111
4.4251,75.342,75.096
4.502,75.839,75.55
4.5649,75.496,75.629
4.6134,74.782,74.814
4.6761,73.923,74.248
4.7539,74.137,74.512
4.8168,74.367,74.977
4.8644,74.688,75.177
4.9272,74.753,75.433
5.0057,75.405,75.635
5.0687,75.515,75.191
5.1155,75.376,74.35
5.1783,74.845,74.197
5.2576,74.977,74.898
5.3205,74.811,75.405
5.3666,74.667,75.193
5.4293,74.314,75.146
5.5094,74.762,75.659
5.5724,74.953,75.694
5.6177,75.222,74.575
5.6804,75.104,73.834
5.7613,75.338,74.506
5.8242,74.863,75.65
5.8687,74.381,75.936
5.9315,74.015,75.622
6.0132,74.71,75.003
6.0761,75.163,74.357
6.1198,75.412,74.595
6.1826,75.057,75.602
6.265,75.069,76.105


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_016.csv <==
x,qOut,qIn
0.031471,74.505,74.969
0.094153,74.979,74.645
0.15692,75.069,74.809
0.22039,75.532,75.323
0.28333,75.291,75.222
0.34522,74.822,74.551
0.40798,74.207,74.372
0.47225,74.599,74.795
0.53519,74.919,75.09
0.59629,75.286,75.118
0.65905,75.154,75.236
0.72411,75.299,75.338
0.78705,74.747,75.143
0.84736,74.305,75.134
0.91012,74.068,75.55
0.97597,74.88,75.589
1.0389,75.361,74.453
1.0984,75.523,73.724
1.1612,75.067,74.632
1.2278,75.102,76.004
1.2908,74.823,75.768
1.3495,74.783,74.514
1.4123,74.586,74.248
1.4797,74.955,75.201
1.5426,74.721,75.801
1.6006,74.498,75.371
1.6633,74.261,75.119
1.7315,74.873,75.462
1.7945,75.08,75.222
1.8516,75.08,74.111
1.9144,74.79,73.697
1.9834,75.233,74.448
2.0463,75.349,75.384
2.1027,75.235,75.569
2.1655,74.571,75.41
2.2353,74.549,75.39
2.2982,74.398,75.328
2.3538,74.667,75.28
2.4165,74.81,75.504
2.4871,75.387,75.406
2.5501,75.144,74.328
2.6048,74.708,73.706
2.6676,74.315,74.655
2.739,75,76.053
2.8019,75.502,76.214
2.8559,75.65,75.39
2.9187,74.961,74.636
2.9908,74.625,74.297
3.0538,74.052,74.308
3.107,74.054,74.446
3.1697,74.197,74.741
3.2427,75.072,75.238
3.3056,75.311,75.517
3.358,75.317,75.395
3.4208,75.024,75.345
3.4946,75.43,75.459
3.5575,75.465,75.158
3.6091,75.245,74.615
3.6719,74.461,74.627
3.7464,74.348,75.06
3.8094,74.17,75.226
3.8602,74.543,75.055
3.9229,74.969,74.959
3.9983,75.851,75.058
4.0612,75.733,75.171
4.1112,74.935,75.011
4.174,73.895,74.778
4.2501,74.056,74.814
4.3131,74.447,75.051
4.3623,74.849,75.284
4.4251,74.794,75.539
4.502,75.266,75.61
4.5649,75.321,75.034
4.6134,75.342,74.341
4.6761,74.964,74.572
4.7539,75.11,75.57
4.8168,74.806,75.892
4.8644,74.648,75.229
4.9272,74.437,74.666
5.0057,74.982,74.515
5.0687,75.058,74.385
5.1155,75.01,74.409
5.1783,74.675,74.983
5.2576,74.985,75.677
5.3205,74.874,75.665
5.3666,74.701,75.149
5.4293,74.382,74.812
5.5094,74.929,74.701
5.5724,75.22,74.733
5.6177,75.39,75.041
5.6804,74.983,75.43
5.7613,75.007,75.583
5.8242,74.631,75.41
5.8687,74.628,74.844
5.9315,74.742,74.292
6.0132,75.493,74.387
6.0761,75.437,75.111
6.1198,74.832,75.66
6.1826,73.948,75.681
6.265,74.157,75.384


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_017.csv <==
x,qOut,qIn
0.031471,74.391,75.013
0.094153,74.703,75.359
0.15692,74.861,75.881
0.22039,75.488,75.521
0.28333,75.353,74.082
0.34522,74.949,73.532
0.40798,74.368,74.712
0.47225,74.737,76.35
0.53519,74.977,76.701
0.59629,75.231,75.871
0.65905,75.084,74.883
0.72411,75.349,74.24
0.78705,74.986,74.003
0.84736,74.58,74.378
0.91012,74.143,75.157
0.97597,74.61,75.435
1.0389,74.774,74.731
1.0984,74.813,74.365
1.1612,74.62,74.997
1.2278,75.195,75.669
1.2908,75.439,75.353
1.3495,75.36,74.884
1.4123,74.536,74.933
1.4797,74.265,75.023
1.5426,73.963,74.921
1.6006,74.376,75.112
1.6633,75.004,75.381
1.7315,76.171,75.287
1.7945,76.303,75.079
1.8516,75.456,75.12
1.9144,74.111,75.114
1.9834,74.019,74.891
2.0463,74.448,74.597
2.1027,74.979,74.691
2.1655,74.797,75.289
2.2353,74.924,75.903
2.2982,74.643,75.419
2.3538,74.726,74.425
2.4165,74.753,74.456
2.4871,75.34,75.331
2.5501,75.215,75.503
2.6048,74.891,75.014
2.6676,74.422,74.985
2.739,74.841,75.256
2.8019,75.016,74.934
2.8559,75.122,74.167
2.9187,74.891,74.161
2.9908,75.226,75.201
3.0538,75.079,75.845
3.107,74.807,75.356
3.1697,74.308,75.004
3.2427,74.664,75.272
3.3056,74.843,75.452
3.358,75.115,75.134
3.4208,75.009,74.824
3.4946,75.305,74.765
3.5575,74.955,74.801
3.6091,74.642,74.648
3.6719,74.41,74.595
3.7464,75.09,74.889
3.8094,75.356,75.298
3.8602,75.226,75.589
3.9229,74.526,75.761
3.9983,74.493,75.707
4.0612,74.352,75.223
4.1112,74.518,74.485
4.174,74.571,74.171
4.2501,75.26,74.54
4.3131,75.381,74.998
4.3623,75.318,75.067
4.4251,74.921,75.14
4.502,75.177,75.438
4.5649,75.054,75.454
4.6134,74.87,74.987
4.6761,74.403,74.76
4.7539,74.634,74.972
4.8168,74.548,75.13
4.8644,74.545,75.224
4.9272,74.403,75.373
5.0057,75.056,75.148
5.0687,75.364,74.372
5.1155,75.599,74.078
5.1783,75.286,74.812
5.2576,75.268,75.773
5.3205,74.629,75.73
5.3666,74.215,74.944
5.4293,74,74.609
5.5094,74.751,75.032
5.5724,75.085,75.252
5.6177,75.223,74.927
5.6804,74.956,74.991
5.7613,75.221,75.61
5.8242,75.006,75.783
5.8687,74.776,75.008
5.9315,74.498,74.334
6.0132,75.067,74.415
6.0761,75.255,74.798
6.1198,75.11,74.951
6.1826,74.421,75.054
6.265,74.44,75.088


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_018.csv <==
x,qOut,qIn
0.031471,74.372,75.873
0.094153,75.045,75.678
0.15692,75.319,75.149
0.22039,75.966,74.828
0.28333,75.885,74.791
0.34522,75.336,74.831
0.40798,74.383,75
0.47225,74.385,75.228
0.53519,74.494,75.148
0.59629,74.859,74.831
0.65905,74.919,74.944
0.72411,75.39,75.556
0.78705,75.16,75.672
0.84736,74.752,74.953
0.91012,74.172,74.402
0.97597,74.487,74.477
1.0389,74.621,74.69
1.0984,74.824,74.649
1.1612,74.828,74.774
1.2278,75.454,75.209
1.2908,75.535,75.532
1.3495,75.297,75.435
1.4123,74.645,75.249
1.4797,74.761,75.213
1.5426,74.748,75.021
1.6006,74.868,74.744
1.6633,74.661,75.042
1.7315,75.021,75.626
1.7945,74.934,75.132
1.8516,74.985,74.251
1.9144,74.887,74.585
1.9834,75.326,75.615
2.0463,75.073,75.657
2.1027,74.587,74.771
2.1655,73.998,74.458
2.2353,74.391,75.122
2.2982,74.636,75.668
2.3538,74.847,75.195
2.4165,74.754,74.564
2.4871,75.274,74.479
2.5501,75.338,74.676
2.6048,75.231,74.752
2.6676,74.771,74.971
2.739,75.01,75.452
2.8019,74.972,75.93
2.8559,74.984,75.69
2.9187,74.678,75.009
2.9908,74.962,74.774
3.0538,74.818,74.844
3.107,74.793,74.454
3.1697,74.631,74.27
3.2427,75.119,74.866
3.3056,75.064,75.399
3.358,74.913,75.242
3.4208,74.621,75.225
3.4946,75.071,75.585
3.5575,75.073,75.434
3.6091,74.789,74.766
3.6719,74.168,74.773
3.7464,74.41,75.467
3.8094,74.579,75.482
3.8602,74.903,74.569
3.9229,74.984,74.217
3.9983,75.6,74.986
4.0612,75.599,75.845
4.1112,75.28,75.563
4.174,74.524,74.69
4.2501,74.505,74.138
4.3131,74.354,74.346
4.3623,74.45,75.247
4.4251,74.425,76.113
4.502,75.083,75.969
4.5649,75.25,74.814
4.6134,75.273,74.102
4.6761,74.935,74.528
4.7539,75.224,75.492
4.8168,75.136,75.838
4.8644,75.063,75.456
4.9272,74.681,74.897
5.0057,74.898,74.277
5.0687,74.683,73.669
5.1155,74.654,74.077
5.1783,74.639,75.444
5.2576,75.275,76.32
5.3205,75.205,75.917
5.3666,74.666,75.344
5.4293,73.946,75.166
5.5094,74.4,75.005
5.5724,75.003,74.502
5.6177,75.585,74.298
5.6804,75.348,74.858
5.7613,75.215,75.668
5.8242,74.491,75.662
5.8687,74.366,74.901
5.9315,74.647,74.504
6.0132,75.611,74.784
6.0761,75.561,74.866
6.1198,74.697,74.57
6.1826,73.59,74.717
6.265,73.8,75.368


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_019.csv <==
x,qOut,qIn
0.031471,74.331,74.643
0.094153,74.324,74.893
0.15692,74.292,75.104
0.22039,75.048,75.463
0.28333,75.35,75.765
0.34522,75.385,75.492
0.40798,74.912,74.923
0.47225,75.057,74.552
0.53519,74.958,74.454
0.59629,75.065,74.511
0.65905,74.877,74.652
0.72411,75.116,74.774
0.78705,74.7,75.198
0.84736,74.413,75.737
0.91012,74.314,75.687
0.97597,75.146,75.098
1.0389,75.484,74.545
1.0984,75.301,74.609
1.1612,74.524,75.193
1.2278,74.515,75.574
1.2908,74.537,75.16
1.3495,74.899,74.883
1.4123,75.058,75.221
1.4797,75.651,75.405
1.5426,75.472,74.789
1.6006,74.97,74.321
1.6633,74.197,74.712
1.7315,74.319,75.502
1.7945,74.349,75.79
1.8516,74.51,75.328
1.9144,74.503,74.771
1.9834,75.182,74.649
2.0463,75.391,74.671
2.1027,75.354,74.385
2.1655,74.814,74.34
2.2353,74.879,75.03
2.2982,74.694,76.159
2.3538,74.762,76.482
2.4165,74.727,75.707
2.4871,75.318,74.614
2.5501,75.31,74.127
2.6048,75.083,74.64
2.6676,74.518,75.507
2.739,74.689,75.682
2.8019,74.617,74.999
2.8559,74.711,74.254
2.9187,74.725,74.152
2.9908,75.392,75.06
3.0538,75.447,76.154
3.107,75.07,75.9
3.1697,74.226,74.853
3.2427,74.203,74.452
3.3056,74.182,74.714
3.358,74.466,74.588
3.4208,74.698,74.529
3.4946,75.609,75.048
3.5575,75.927,75.4
3.6091,75.694,75.123
3.6719,74.774,75.111
3.7464,74.619,75.537
3.8094,74.601,75.502
3.8602,74.996,75.1
3.9229,74.912,75.117
3.9983,75.037,75.232
4.0612,74.444,74.713
4.1112,74.261,74.103
4.174,74.434,74.358
4.2501,75.464,75.239
4.3131,75.764,75.693
4.3623,75.359,75.441
4.4251,74.39,75.081
4.502,74.319,74.924
4.5649,74.401,74.823
4.6134,74.715,74.68
4.6761,74.684,74.888
4.7539,75.15,75.49
4.8168,75.093,75.701
4.8644,75.063,75.219
4.9272,74.878,74.877
5.0057,75.383,75.014
5.0687,75.398,74.961
5.1155,75.155,74.407
5.1783,74.464,74.18
5.2576,74.473,74.65
5.3205,74.318,75.296
5.3666,74.469,75.518
5.4293,74.583,75.484
5.5094,75.348,75.354
5.5724,75.482,75.012
5.6177,75.236,74.78
5.6804,74.551,75.085
5.7613,74.647,75.609
5.8242,74.651,75.49
5.8687,74.857,74.61
5.9315,74.855,74.114
6.0132,75.415,74.694
6.0761,75.384,75.706
6.1198,75.133,75.815
6.1826,74.497,75.121
6.265,74.541,74.546


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_020.csv <==
x,qOut,qIn
0.031471,74.376,75.728
0.094153,74.134,75.391
0.15692,74.019,74.67
0.22039,74.846,74.629
0.28333,75.302,75.166
0.34522,75.533,75.163
0.40798,75.043,74.958
0.47225,74.844,75.251
0.53519,74.211,75.753
0.59629,74.07,75.653
0.65905,74.252,75.225
0.72411,75.354,74.904
0.78705,75.871,74.551
0.84736,75.809,74.317
0.91012,74.908,74.628
0.97597,74.556,75.066
1.0389,74.209,74.999
1.0984,74.471,74.894
1.1612,74.712,75.251
1.2278,75.441,75.776
1.2908,75.342,75.637
1.3495,74.971,74.622
1.4123,74.402,73.998
1.4797,74.726,74.633
1.5426,74.865,75.648
1.6006,75.014,75.663
1.6633,74.922,75.033
1.7315,75.461,74.536
1.7945,75.499,74.79
1.8516,75.252,75.55
1.9144,74.556,75.896
1.9834,74.569,75.42
2.0463,74.425,74.804
2.1027,74.481,74.48
2.1655,74.354,74.344
2.2353,74.923,74.592
2.2982,75.085,75.082
2.3538,75.258,75.373
2.4165,75.027,75.325
2.4871,75.197,75.006
2.5501,74.748,74.719
2.6048,74.444,74.914
2.6676,74.315,75.368
2.739,75.082,75.446
2.8019,75.331,74.94
2.8559,75.114,74.77
2.9187,74.487,75.248
2.9908,74.77,75.644
3.0538,75.072,75.195
3.107,75.434,74.649
3.1697,75.136,74.782
3.2427,75.053,75.221
3.3056,74.394,75.062
3.358,74.177,74.764
3.4208,74.212,75.101
3.4946,75.068,75.563
3.5575,75.273,75.111
3.6091,75.114,74.339
3.6719,74.6,74.439
3.7464,74.863,75.237
3.8094,74.926,75.548
3.8602,75.003,74.992
3.9229,74.752,74.454
3.9983,75.105,74.472
4.0612,75.037,74.968
4.1112,75.022,75.735
4.174,74.798,76.277
4.2501,75.178,75.903
4.3131,75.02,74.693
4.3623,74.762,74.093
4.4251,74.391,74.528
4.502,74.891,75.016
4.5649,75.105,74.823
4.6134,75.149,74.641
4.6761,74.701,74.891
4.7539,74.823,75.359
4.8168,74.636,75.709
4.8644,74.692,75.705
4.9272,74.636,75.42
5.0057,75.127,75.18
5.0687,74.923,75.079
5.1155,74.513,74.675
5.1783,74.077,74.215
5.2576,74.744,74.33
5.3205,75.334,74.933
5.3666,75.784,75.438
5.4293,75.461,75.696
5.5094,75.301,75.578
5.5724,74.563,74.861
5.6177,74.254,74.117
5.6804,74.152,74.15
5.7613,74.845,74.862
5.8242,74.917,75.656
5.8687,74.82,76.063
5.9315,74.604,75.854
6.0132,75.25,75.142
6.0761,75.571,74.409
6.1198,75.63,74.167
6.1826,75.063,74.542
6.265,74.911,75.241


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_021.csv <==
x,qOut,qIn
0.031471,75.546,75.5
0.094153,75.897,75.289
0.15692,75.243,74.842
0.22039,74.744,74.492
0.28333,73.928,74.476
0.34522,73.931,74.795
0.40798,74.262,75.319
0.47225,75.287,75.826
0.53519,75.465,75.766
0.59629,75.256,74.813
0.65905,74.734,74.057
0.72411,75.012,74.544
0.78705,75.069,75.544
0.84736,75.077,75.402
0.91012,74.721,74.611
0.97597,74.984,74.429
1.0389,74.884,75.132
1.0984,74.917,75.499
1.1612,74.822,75.347
1.2278,75.324,75.305
1.2908,75.187,75.411
1.3495,74.727,75.09
1.4123,74.047,74.758
1.4797,74.39,74.92
1.5426,74.75,75.111
1.6006,75.224,74.795
1.6633,75.21,74.549
1.7315,75.451,74.853
1.7945,74.948,75.51
1.8516,74.528,75.579
1.9144,74.258,75.072
1.9834,74.902,74.743
2.0463,75.076,74.839
2.1027,74.899,74.985
2.1655,74.393,75.136
2.2353,74.752,75.167
2.2982,75.005,74.745
2.3538,75.272,74.544
2.4165,75.094,75.219
2.4871,75.356,76.081
2.5501,75.085,75.799
2.6048,74.852,74.493
2.6676,74.457,73.736
2.739,74.782,74.313
2.8019,74.702,75.255
2.8559,74.676,75.467
2.9187,74.553,75.547
2.9908,75.152,75.866
3.0538,75.248,75.656
3.107,75.081,74.759
3.1697,74.591,74.343
3.2427,74.866,74.751
3.3056,74.906,75.175
3.358,74.88,74.817
3.4208,74.468,74.292
3.4946,74.753,74.349
3.5575,74.814,74.899
3.6091,75.126,75.368
3.6719,75.127,75.658
3.7464,75.393,75.661
3.8094,74.774,75.37
3.8602,74.138,75.248
3.9229,73.791,75.306
3.9983,74.662,75.046
4.0612,75.323,74.412
4.1112,75.708,74.445
4.174,75.444,75.213
4.2501,75.499,75.679
4.3131,75.013,75.222
4.3623,74.655,74.597
4.4251,74.29,74.523
4.502,74.694,75.008
4.5649,74.618,75.283
4.6134,74.433,75.201
4.6761,74.113,75.325
4.7539,74.685,75.558
4.8168,75.019,75.37
4.8644,75.313,74.723
4.9272,75.245,74.247
5.0057,75.647,74.372
5.0687,75.44,75.004
5.1155,75.015,75.778
5.1783,74.357,76.232
5.2576,74.595,75.872
5.3205,74.711,74.658
5.3666,74.94,73.597
5.4293,74.837,73.688
5.5094,75.185,74.857
5.5724,74.913,75.654
5.6177,74.608,75.256
5.6804,74.277,74.882
5.7613,74.884,75.302
5.8242,75.219,75.445
5.8687,75.441,74.906
5.9315,75.144,74.87
6.0132,75.178,75.316
6.0761,74.603,75.255
6.1198,74.145,74.848
6.1826,73.92,74.908
6.265,74.844,75.288


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_022.csv <==
x,qOut,qIn
0.031471,74.51,75.845
0.094153,74.524,75.873
0.15692,74.401,75.201
0.22039,74.939,74.486
0.28333,74.983,74.157
0.34522,74.969,74.597
0.40798,74.636,75.383
0.47225,74.897,75.415
0.53519,74.722,74.658
0.59629,74.623,74.528
0.65905,74.503,75.207
0.72411,75.222,75.82
0.78705,75.53,75.647
0.84736,75.506,75.202
0.91012,74.828,74.898
0.97597,74.683,74.615
1.0389,74.346,74.416
1.0984,74.471,74.656
1.1612,74.675,75.245
1.2278,75.506,75.808
1.2908,75.569,75.74
1.3495,75.114,74.848
1.4123,74.285,74.192
1.4797,74.42,74.651
1.5426,74.627,75.438
1.6006,74.926,75.414
1.6633,74.72,75.036
1.7315,74.948,74.804
1.7945,74.725,74.742
1.8516,74.803,74.726
1.9144,74.917,74.912
1.9834,75.618,75.257
2.0463,75.509,75.311
2.1027,74.874,75.378
2.1655,74.011,75.769
2.2353,74.286,75.781
2.2982,74.705,74.691
2.3538,75.208,73.677
2.4165,75.19,74.106
2.4871,75.434,75.575
2.5501,74.971,76.216
2.6048,74.561,75.265
2.6676,74.272,74.227
2.739,74.939,74.259
2.8019,75.217,74.844
2.8559,75.153,75.153
2.9187,74.587,75.489
2.9908,74.684,75.803
3.0538,74.589,75.583
3.107,74.658,75.111
3.1697,74.608,75.072
3.2427,75.304,75.238
3.3056,75.575,74.915
3.358,75.564,74.245
3.4208,74.839,73.999
3.4946,74.593,74.447
3.5575,74.173,75.194
3.6091,74.39,75.6
3.6719,74.734,75.564
3.7464,75.563,75.29
3.8094,75.402,75.181
3.8602,74.733,75.273
3.9229,73.972,75.17
3.9983,74.411,74.776
4.0612,74.936,74.512
4.1112,75.37,74.587
4.174,75.279,74.821
4.2501,75.61,75.127
4.3131,75.427,75.247
4.3623,75.165,75.314
4.4251,74.54,75.54
4.502,74.537,75.603
4.5649,74.21,74.978
4.6134,74.16,74.268
4.6761,74.154,74.373
4.7539,74.96,75.13
4.8168,75.283,75.82
4.8644,75.396,75.873
4.9272,75.095,75.376
5.0057,75.344,74.902
5.0687,75.145,74.856
5.1155,74.877,74.759
5.1783,74.367,74.581
5.2576,74.606,74.731
5.3205,74.558,75.08
5.3666,74.601,75.089
5.4293,74.506,74.958
5.5094,75.159,75.038
5.5724,75.394,75.137
5.6177,75.447,74.84
5.6804,74.949,74.585
5.7613,74.912,74.904
5.8242,74.49,75.661
5.8687,74.397,75.83
5.9315,74.453,75.321
6.0132,75.346,74.934
6.0761,75.684,74.942
6.1198,75.584,74.63
6.1826,74.873,74.384
6.265,74.77,74.95


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_023.csv <==
x,qOut,qIn
0.031471,75.776,75.546
0.094153,75.968,74.803
0.15692,75.198,74.526
0.22039,74.792,74.892
0.28333,74.271,75.069
0.34522,74.435,74.813
0.40798,74.583,74.829
0.47225,75.178,75.272
0.53519,74.929,75.505
0.59629,74.658,75.268
0.65905,74.502,75.094
0.72411,75.282,75.118
0.78705,75.623,75.008
0.84736,75.463,74.645
0.91012,74.684,74.467
0.97597,74.62,74.737
1.0389,74.547,75.16
1.0984,74.809,75.235
1.1612,74.84,75.297
1.2278,75.315,75.752
1.2908,75.085,75.978
1.3495,74.74,75.122
1.4123,74.288,74.05
1.4797,74.713,73.881
1.5426,74.86,74.778
1.6006,74.941,75.555
1.6633,74.739,75.626
1.7315,75.2,75.322
1.7945,75.25,75.122
1.8516,75.167,75.212
1.9144,74.7,75.451
1.9834,74.843,75.377
2.0463,74.634,74.706
2.1027,74.512,74.242
2.1655,74.245,74.539
2.2353,74.79,75.169
2.2982,75.033,75.083
2.3538,75.365,74.52
2.4165,75.335,74.738
2.4871,75.578,75.697
2.5501,74.964,75.748
2.6048,74.264,74.79
2.6676,73.809,74.441
2.739,74.558,74.923
2.8019,75.122,75.232
2.8559,75.4,75.188
2.9187,75.13,75.204
2.9908,75.372,74.983
3.0538,75.233,74.592
3.107,75.101,74.781
3.1697,74.664,75.434
3.2427,74.836,75.886
3.3056,74.603,75.726
3.358,74.491,75.159
3.4208,74.274,74.624
3.4946,74.805,74.364
3.5575,74.912,74.246
3.6091,74.998,74.523
3.6719,74.83,75.26
3.7464,75.229,75.776
3.8094,75.062,75.435
3.8602,74.769,74.703
3.9229,74.401,74.463
3.9983,74.932,74.924
4.0612,75.164,75.326
4.1112,75.108,75.349
4.174,74.522,75.537
4.2501,74.638,75.803
4.3131,74.655,75.308
4.3623,75.031,74.574
4.4251,75.233,74.625
4.502,75.765,74.97
4.5649,75.342,74.706
4.6134,74.536,74.535
4.6761,73.75,75.102
4.7539,74.207,75.715
4.8168,74.723,75.38
4.8644,75.175,74.424
4.9272,75.086,73.98
5.0057,75.324,74.49
5.0687,74.945,75.425
5.1155,74.594,76.134
5.1783,74.278,76.287
5.2576,74.928,75.545
5.3205,75.29,74.126
5.3666,75.512,73.733
5.4293,75.251,74.774
5.5094,75.394,75.682
5.5724,74.967,75.06
5.6177,74.53,74.341
5.6804,74.071,74.765
5.7613,74.587,75.554
5.8242,74.894,75.576
5.8687,75.173,75.35
5.9315,74.935,75.382
6.0132,74.998,75.276
6.0761,74.426,74.655
6.1198,74.062,74.317
6.1826,74.01,74.856
6.265,75.068,75.646


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_024.csv <==
x,qOut,qIn
0.031471,74.217,75.013
0.094153,74.307,75.122
0.15692,74.522,74.854
0.22039,75.533,74.931
0.28333,75.952,75.014
0.34522,75.857,74.737
0.40798,75.08,74.81
0.47225,74.892,75.381
0.53519,74.581,75.679
0.59629,74.512,75.252
0.65905,74.18,74.843
0.72411,74.509,74.922
0.78705,74.503,74.872
0.84736,74.806,74.489
0.91012,75.068,74.681
0.97597,75.842,75.447
1.0389,75.767,75.503
1.0984,75.157,74.906
1.1612,74.308,74.944
1.2278,74.527,75.449
1.2908,74.807,75.186
1.3495,75.008,74.413
1.4123,74.651,74.372
1.4797,74.809,75.057
1.5426,74.659,75.631
1.6006,74.78,75.772
1.6633,74.806,75.635
1.7315,75.414,75.12
1.7945,75.357,74.247
1.8516,75.017,73.981
1.9144,74.391,74.773
1.9834,74.605,75.76
2.0463,74.659,75.72
2.1027,74.789,74.801
2.1655,74.668,74.244
2.2353,75.18,74.669
2.2982,75.23,75.452
2.3538,75.178,75.626
2.4165,74.732,75.377
2.4871,74.843,75.194
2.5501,74.546,75.176
2.6048,74.434,74.818
2.6676,74.434,74.367
2.739,75.31,74.494
2.8019,75.701,75.108
2.8559,75.531,75.482
2.9187,74.602,75.507
2.9908,74.371,75.205
3.0538,74.263,74.629
3.107,74.712,74.517
3.1697,74.945,75.15
3.2427,75.461,75.847
3.3056,75.059,75.837
3.358,74.546,75.199
3.4208,74.157,74.604
3.4946,74.867,74.436
3.5575,75.357,74.445
3.6091,75.568,74.531
3.6719,75.107,74.891
3.7464,75.018,75.333
3.8094,74.521,75.588
3.8602,74.32,75.383
3.9229,74.237,74.973
3.9983,75.016,74.974
4.0612,75.318,75.317
4.1112,75.304,75.126
4.174,74.725,74.727
4.2501,74.758,74.945
4.3131,74.609,75.524
4.3623,74.846,75.624
4.4251,75.036,75.407
4.502,75.685,75.016
4.5649,75.437,74.314
4.6134,74.734,74.151
4.6761,73.912,74.873
4.7539,74.228,75.414
4.8168,74.595,74.937
4.8644,74.933,74.68
4.9272,74.852,75.269
5.0057,75.291,75.677
5.0687,75.258,74.844
5.1155,75.157,73.776
5.1783,74.752,73.987
5.2576,74.996,75.466
5.3205,74.857,76.468
5.3666,74.792,75.983
5.4293,74.648,75.198
5.5094,75.27,75.022
5.5724,75.43,74.998
5.6177,75.26,74.626
5.6804,74.566,74.552
5.7613,74.545,74.847
5.8242,74.389,74.706
5.8687,74.508,74.348
5.9315,74.502,74.828
6.0132,75.138,75.957
6.0761,75.231,76.476
6.1198,75.114,75.622
6.1826,74.51,74.474
6.265,74.493,74.324


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_025.csv <==
x,qOut,qIn
0.031471,74.849,73.827
0.094153,74.691,74.337
0.15692,74.485,75.061
0.22039,75.013,75.489
0.28333,75.034,75.401
0.34522,74.88,75.229
0.40798,74.5,75.322
0.47225,74.925,75.517
0.53519,75.074,75.243
0.59629,75.126,74.671
0.65905,74.719,74.557
0.72411,74.867,74.944
0.78705,74.666,74.998
0.84736,74.748,74.422
0.91012,74.898,74.273
0.97597,75.682,75.073
1.0389,75.679,75.742
1.0984,74.988,75.527
1.1612,73.905,75.282
1.2278,73.961,75.322
1.2908,74.324,75.232
1.3495,74.869,75.075
1.4123,74.962,75.007
1.4797,75.448,74.654
1.5426,75.347,74.436
1.6006,75.219,75.062
1.6633,74.86,75.677
1.7315,75.141,75.41
1.7945,74.951,74.767
1.8516,74.694,74.77
1.9144,74.236,75.063
1.9834,74.548,75.02
2.0463,74.552,74.464
2.1027,74.605,74.403
2.1655,74.508,75.169
2.2353,75.155,75.905
2.2982,75.384,75.841
2.3538,75.451,75.366
2.4165,75.096,74.9
2.4871,75.262,74.554
2.5501,74.965,74.596
2.6048,74.668,75.288
2.6676,74.262,75.982
2.739,74.722,75.812
2.8019,74.913,74.674
2.8559,75.079,73.827
2.9187,74.881,74.183
2.9908,75.185,75.391
3.0538,74.958,75.995
3.107,74.673,75.105
3.1697,74.193,73.997
3.2427,74.53,74.142
3.3056,74.623,75.179
3.358,74.898,75.645
3.4208,75.053,75.666
3.4946,75.703,75.68
3.5575,75.547,75.504
3.6091,74.912,74.862
3.6719,74.164,74.379
3.7464,74.62,74.469
3.8094,75.189,74.754
3.8602,75.56,74.858
3.9229,75.039,75.151
3.9983,74.786,75.742
4.0612,74.245,75.952
4.1112,74.39,75.24
4.174,74.661,74.438
4.2501,75.388,74.363
4.3131,75.109,74.834
4.3623,74.471,75.087
4.4251,73.888,75.183
4.502,74.534,75.365
4.5649,75.172,75.481
4.6134,75.671,75.109
4.6761,75.524,74.577
4.7539,75.58,74.452
4.8168,74.945,74.803
4.8644,74.387,75.209
4.9272,73.94,75.446
5.0057,74.517,75.418
5.0687,74.836,75.143
5.1155,75.149,74.781
5.1783,75.161,74.668
5.2576,75.604,75.016
5.3205,75.316,75.289
5.3666,74.731,75.008
5.4293,74.06,74.793
5.5094,74.475,75.006
5.5724,74.853,75.187
5.6177,75.21,75.063
5.6804,75.091,75.029
5.7613,75.331,75.202
5.8242,74.945,75.149
5.8687,74.534,74.755
5.9315,74.13,74.764
6.0132,74.705,75.407
6.0761,75.043,76.043
6.1198,75.257,75.93
6.1826,74.973,75.112
6.265,75.145,74.129


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_026.csv <==
x,qOut,qIn
0.031471,74.699,75.015
0.094153,74.394,74.767
0.15692,74.082,74.523
0.22039,74.627,74.817
0.28333,74.824,75.165
0.34522,74.969,75.219
0.40798,74.746,75.45
0.47225,75.066,75.668
0.53519,74.912,75.141
0.59629,74.798,74.256
0.65905,74.515,74.277
0.72411,74.912,75.397
0.78705,74.846,76.251
0.84736,74.765,75.433
0.91012,74.597,74.132
0.97597,75.226,74.066
1.0389,75.429,75.111
1.0984,75.333,75.664
1.1612,74.741,75.59
1.2278,74.772,75.297
1.2908,74.561,74.962
1.3495,74.511,74.521
1.4123,74.359,74.407
1.4797,74.999,74.98
1.5426,75.272,75.717
1.6006,75.396,75.443
1.6633,74.932,74.561
1.7315,74.919,74.231
1.7945,74.548,74.677
1.8516,74.613,75.239
1.9144,74.765,75.775
1.9834,75.464,76.048
2.0463,75.276,75.454
2.1027,74.651,74.541
2.1655,74.004,74.342
2.2353,74.581,74.689
2.2982,75.211,74.859
2.3538,75.598,74.789
2.4165,75.135,74.972
2.4871,74.947,75.601
2.5501,74.42,76.052
2.6048,74.461,75.55
2.6676,74.637,74.691
2.739,75.369,74.267
2.8019,75.211,74.349
2.8559,74.644,74.688
2.9187,73.971,75.146
2.9908,74.444,75.393
3.0538,74.958,75.326
3.107,75.484,75.308
3.1697,75.454,75.367
3.2427,75.621,75.143
3.3056,75.01,74.522
3.358,74.424,74.482
3.4208,73.966,75.204
3.4946,74.539,75.683
3.5575,74.831,75.364
3.6091,75.065,75.077
3.6719,75.06,75.022
3.7464,75.591,74.768
3.8094,75.456,74.394
3.8602,74.883,74.528
3.9229,74.046,75.14
3.9983,74.255,75.764
4.0612,74.545,75.823
4.1112,74.927,75.269
4.174,74.937,74.694
4.2501,75.427,74.638
4.3131,75.356,75.03
4.3623,75.118,75.18
4.4251,74.537,75.01
4.502,74.699,74.831
4.5649,74.65,74.663
4.6134,74.83,74.362
4.6761,74.883,74.423
4.7539,75.47,75.226
4.8168,75.334,76.226
4.8644,74.836,76.264
4.9272,74.095,75.517
5.0057,74.348,74.989
5.0687,74.603,75.054
5.1155,75.006,74.999
5.1783,75.096,74.756
5.2576,75.593,74.546
5.3205,75.363,74.36
5.3666,74.901,74.637
5.4293,74.355,75.371
5.5094,74.779,75.637
5.5724,75.007,74.868
5.6177,74.984,74.42
5.6804,74.393,74.943
5.7613,74.416,75.438
5.8242,74.284,75.091
5.8687,74.501,74.607
5.9315,74.672,74.659
6.0132,75.534,75.223
6.0761,75.828,75.736
6.1198,75.837,75.569
6.1826,75.281,75.052
6.265,75.188,74.884


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_027.csv <==
x,qOut,qIn
0.031471,74.408,75.603
0.094153,74.813,75.015
0.15692,75.188,75.082
0.22039,75.88,75.716
0.28333,75.47,75.757
0.34522,74.564,74.739
0.40798,73.698,73.895
0.47225,74.139,74.118
0.53519,74.68,75.038
0.59629,75.14,75.434
0.65905,75.19,75.322
0.72411,75.659,75.352
0.78705,75.466,75.304
0.84736,74.868,74.759
0.91012,73.996,74.594
0.97597,74.179,75.12
1.0389,74.482,75.341
1.0984,74.932,75.096
1.1612,74.971,75.213
1.2278,75.461,75.543
1.2908,75.396,75.298
1.3495,75.355,74.587
1.4123,75.039,74.374
1.4797,75.195,74.854
1.5426,74.701,75.326
1.6006,74.203,75.253
1.6633,73.866,75.019
1.7315,74.631,75.014
1.7945,75.161,75.191
1.8516,75.436,75.162
1.9144,75.098,74.95
1.9834,75.176,74.809
2.0463,74.83,74.785
2.1027,74.657,74.582
2.1655,74.457,74.531
2.2353,75.062,75.058
2.2982,75.244,75.679
2.3538,75.293,75.584
2.4165,74.913,75.146
2.4871,75.049,75.023
2.5501,74.734,75.409
2.6048,74.551,75.626
2.6676,74.36,75.279
2.739,74.973,74.682
2.8019,75.128,74.531
2.8559,75.082,74.731
2.9187,74.714,74.865
2.9908,75.038,74.985
3.0538,75.02,75.21
3.107,74.892,75.191
3.1697,74.389,74.892
3.2427,74.569,74.797
3.3056,74.498,74.992
3.358,74.639,75.161
3.4208,74.647,75.385
3.4946,75.281,75.582
3.5575,75.34,75.091
3.6091,75.229,74.217
3.6719,74.884,74.232
3.7464,75.276,75.244
3.8094,75.299,75.762
3.8602,75.108,75.078
3.9229,74.486,74.507
3.9983,74.579,74.874
4.0612,74.507,75.583
4.1112,74.684,75.402
4.174,74.67,74.758
4.2501,75.176,74.646
4.3131,75.035,75.188
4.3623,74.756,75.523
4.4251,74.366,75.582
4.502,74.888,75.6
4.5649,75.17,75.328
4.6134,75.297,74.499
4.6761,74.865,73.876
4.7539,74.901,74.139
4.8168,74.567,74.97
4.8644,74.536,75.653
4.9272,74.505,75.86
5.0057,75.144,75.316
5.0687,75.157,74.348
5.1155,74.97,74.204
5.1783,74.6,75.153
5.2576,75.023,76.251
5.3205,75.101,76.146
5.3666,74.949,74.985
5.4293,74.459,74.18
5.5094,74.833,74.273
5.5724,75.125,74.472
5.6177,75.528,74.598
5.6804,75.295,75.172
5.7613,75.167,75.763
5.8242,74.286,75.711
5.8687,73.833,75.389
5.9315,73.871,75.128
6.0132,74.986,74.618
6.0761,75.564,73.982
6.1198,75.561,74.199
6.1826,74.776,75.176
6.265,74.593,75.9


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_028.csv <==
x,qOut,qIn
0.031471,75.061,75.662
0.094153,74.512,74.842
0.15692,73.936,74.599
0.22039,74.483,74.717
0.28333,74.986,74.476
0.34522,75.385,74.363
0.40798,75.177,74.939
0.47225,75.341,75.671
0.53519,75.021,75.713
0.59629,74.981,75.125
0.65905,74.896,74.645
0.72411,75.266,74.652
0.78705,74.743,74.981
0.84736,73.981,75.344
0.91012,73.433,75.567
0.97597,74.222,75.478
1.0389,75.007,75.142
1.0984,75.663,74.824
1.1612,75.74,74.677
1.2278,75.987,74.658
1.2908,75.389,74.626
1.3495,74.601,74.889
1.4123,73.883,75.382
1.4797,74.31,75.482
1.5426,74.65,74.862
1.6006,74.976,74.24
1.6633,74.964,74.449
1.7315,75.416,75.468
1.7945,75.229,76.156
1.8516,74.815,75.73
1.9144,74.269,74.989
1.9834,74.723,74.789
2.0463,75.07,75
2.1027,75.381,74.88
2.1655,75.173,74.791
2.2353,75.295,75.165
2.2982,74.806,75.501
2.3538,74.403,75.054
2.4165,74.086,74.544
2.4871,74.736,74.822
2.5501,75.063,75.287
2.6048,75.169,74.845
2.6676,74.708,74.298
2.739,74.748,74.539
2.8019,74.465,75.08
2.8559,74.518,75.295
2.9187,74.662,75.632
2.9908,75.538,75.956
3.0538,75.76,75.545
3.107,75.475,74.803
3.1697,74.675,74.567
3.2427,74.682,74.629
3.3056,74.688,74.665
3.358,74.9,75.073
3.4208,74.784,75.654
3.4946,75.155,75.625
3.5575,74.97,74.781
3.6091,74.81,74.485
3.6719,74.482,75.143
3.7464,74.826,75.629
3.8094,74.696,75.024
3.8602,74.494,74.335
3.9229,74.153,74.55
3.9983,74.717,75.448
4.0612,75.07,75.816
4.1112,75.459,75.169
4.174,75.416,74.676
4.2501,75.651,75.006
4.3131,75.094,75.104
4.3623,74.483,74.573
4.4251,74.039,74.551
4.502,74.703,75.003
4.5649,75.13,75.041
4.6134,75.286,74.962
4.6761,74.908,75.283
4.7539,75.081,75.487
4.8168,74.932,75.03
4.8644,74.892,74.59
4.9272,74.605,74.913
5.0057,74.92,75.636
5.0687,74.762,75.593
5.1155,74.703,74.831
5.1783,74.605,74.458
5.2576,75.246,74.666
5.3205,75.354,74.645
5.3666,75.142,74.688
5.4293,74.545,75.465
5.5094,74.688,76.178
5.5724,74.627,75.577
5.6177,74.629,74.468
5.6804,74.422,74.463
5.7613,74.937,75.599
5.8242,75.086,76.225
5.8687,75.145,75.117
5.9315,74.775,73.68
6.0132,74.982,73.504
6.0761,74.832,74.504
6.1198,74.905,75.401
6.1826,74.867,75.96
6.265,75.341,76.174


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_029.csv <==
x,qOut,qIn
0.031471,74.673,75.609
0.094153,74.605,75.436
0.15692,74.545,74.774
0.22039,75.164,74.999
0.28333,75.137,75.944
0.34522,74.795,75.854
0.40798,74.302,74.894
0.47225,74.846,74.257
0.53519,75.337,74.528
0.59629,75.706,74.987
0.65905,75.337,75.252
0.72411,75.215,75.356
0.78705,74.602,75.193
0.84736,74.417,74.828
0.91012,74.332,74.727
0.97597,74.92,75.067
1.0389,74.822,75.458
1.0984,74.598,75.554
1.1612,74.301,75.47
1.2278,74.87,75.184
1.2908,75.094,74.438
1.3495,75.173,73.967
1.4123,74.975,74.494
1.4797,75.407,75.364
1.5426,75.354,75.48
1.6006,74.988,75.035
1.6633,74.275,74.825
1.7315,74.476,75.033
1.7945,74.681,75.289
1.8516,75.057,75.194
1.9144,74.983,75.021
1.9834,75.237,75.11
2.0463,74.84,75.063
2.1027,74.585,74.612
2.1655,74.475,74.523
2.2353,75.268,75.019
2.2982,75.579,75.285
2.3538,75.394,75.255
2.4165,74.556,75.499
2.4871,74.402,75.64
2.5501,74.249,74.929
2.6048,74.518,74.357
2.6676,74.649,74.849
2.739,75.28,75.457
2.8019,75.2,75.028
2.8559,74.942,74.563
2.9187,74.526,74.884
2.9908,74.963,75.406
3.0538,75.122,75.556
3.107,75.138,75.353
3.1697,74.704,75.055
3.2427,74.835,74.917
3.3056,74.613,74.761
3.358,74.549,74.495
3.4208,74.428,74.56
3.4946,75.093,75.046
3.5575,75.328,75.411
3.6091,75.371,75.402
3.6719,74.94,75.438
3.7464,75.06,75.646
3.8094,74.82,75.493
3.8602,74.735,74.433
3.9229,74.506,73.504
3.9983,74.942,73.892
4.0612,74.886,75.202
4.1112,74.828,75.911
4.174,74.674,75.928
4.2501,75.268,75.765
4.3131,75.381,75.381
4.3623,75.167,74.536
4.4251,74.516,74.027
4.502,74.591,74.511
4.5649,74.51,75.592
4.6134,74.568,75.937
4.6761,74.442,75.437
4.7539,75.066,74.883
4.8168,75.342,74.628
4.8644,75.573,74.668
4.9272,75.186,75.049
5.0057,75.002,75.302
5.0687,74.175,75.014
5.1155,73.745,74.602
5.1783,73.708,74.576
5.2576,74.784,74.967
5.3205,75.473,75.434
5.3666,75.916,75.37
5.4293,75.604,74.846
5.5094,75.422,74.551
5.5724,74.579,74.989
5.6177,74.151,75.788
5.6804,74.163,76.219
5.7613,75.182,75.809
5.8242,75.616,74.699
5.8687,75.486,74.078
5.9315,74.751,74.502
6.0132,74.732,75.267
6.0761,74.674,75.268
6.1198,74.841,74.575
6.1826,74.658,74.206
6.265,74.937,74.744


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_030.csv <==
x,qOut,qIn
0.031471,74.859,75.223
0.094153,74.31,74.682
0.15692,73.899,74.342
0.22039,74.638,74.757
0.28333,75.246,75.483
0.34522,75.67,75.574
0.40798,75.192,75.221
0.47225,74.799,74.868
0.53519,73.898,74.664
0.59629,73.745,74.758
0.65905,74.1,75.118
0.72411,75.365,75.306
0.78705,75.885,75.051
0.84736,75.802,74.736
0.91012,75.065,74.756
0.97597,75.001,75.117
1.0389,74.875,75.408
1.0984,75.008,75.206
1.1612,74.804,74.961
1.2278,75.025,75.244
1.2908,74.648,75.539
1.3495,74.457,75.035
1.4123,74.375,74.46
1.4797,75.134,74.593
1.5426,75.37,75.083
1.6006,75.215,74.961
1.6633,74.592,74.639
1.7315,74.717,74.856
1.7945,74.721,75.474
1.8516,74.879,75.797
1.9144,74.715,75.792
1.9834,75.057,75.519
2.0463,74.863,74.841
2.1027,74.728,74.265
2.1655,74.508,74.429
2.2353,75.062,74.973
2.2982,75.189,75.112
2.3538,75.184,75.012
2.4165,74.844,75.163
2.4871,75.107,75.417
2.5501,74.933,75.288
2.6048,74.725,75.117
2.6676,74.339,75.171
2.739,74.709,74.869
2.8019,74.725,73.983
2.8559,74.698,74.018
2.9187,74.501,75.15
2.9908,75.132,75.797
3.0538,75.472,75.23
3.107,75.648,74.833
3.1697,75.169,75.109
3.2427,75.041,75.472
3.3056,74.492,75.337
3.358,74.347,75.083
3.4208,74.302,75.091
3.4946,74.999,75.222
3.5575,75.094,75.191
3.6091,75.055,74.939
3.6719,74.842,74.833
3.7464,75.304,75.11
3.8094,75.241,75.116
3.8602,74.806,74.636
3.9229,74.043,74.533
3.9983,74.229,74.908
4.0612,74.445,75.024
4.1112,74.829,75.054
4.174,74.862,75.377
4.2501,75.34,75.429
4.3131,75.205,74.905
4.3623,75.017,74.841
4.4251,74.701,75.516
4.502,75.164,75.976
4.5649,75.232,75.438
4.6134,75.132,74.491
4.6761,74.702,73.986
4.7539,74.979,74.205
4.8168,74.956,74.888
4.8644,74.938,75.552
4.9272,74.602,75.857
5.0057,74.852,75.614
5.0687,74.665,74.997
5.1155,74.546,74.737
5.1783,74.356,74.892
5.2576,74.963,74.778
5.3205,75.162,74.291
5.3666,75.143,74.867
5.4293,74.705,76.226
5.5094,74.978,76.534
5.5724,75.044,74.896
5.6177,75.294,73.297
5.6804,75.155,73.415
5.7613,75.278,74.869
5.8242,74.602,75.858
5.8687,74.049,75.767
5.9315,73.801,75.473
6.0132,74.692,75.323
6.0761,75.275,75.004
6.1198,75.606,74.798
6.1826,75.358,75.097
6.265,75.419,75.395


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_031.csv <==
x,qOut,qIn
0.031471,74.52,74.699
0.094153,74.405,74.16
0.15692,74.354,74.76
0.22039,75.126,75.545
0.28333,75.407,75.587
0.34522,75.427,75.125
0.40798,74.943,74.726
0.47225,74.986,74.537
0.53519,74.653,74.397
0.59629,74.48,74.636
0.65905,74.273,75.217
0.72411,74.831,75.479
0.78705,74.92,75.263
0.84736,74.823,75.12
0.91012,74.474,75.117
0.97597,74.977,75.066
1.0389,75.295,75.03
1.0984,75.563,75.126
1.1612,75.207,75.203
1.2278,75.17,75.202
1.2908,74.638,75.169
1.3495,74.543,75.152
1.4123,74.641,75.05
1.4797,75.401,74.732
1.5426,75.325,74.318
1.6006,74.75,74.638
1.6633,73.989,75.582
1.7315,74.321,76.034
1.7945,74.694,75.381
1.8516,75.037,74.673
1.9144,74.926,74.571
1.9834,75.288,74.678
2.0463,75.153,74.549
2.1027,74.991,74.688
2.1655,74.616,75.233
2.2353,74.977,75.664
2.2982,74.983,75.566
2.3538,75.011,75.117
2.4165,74.824,74.835
2.4871,75.236,75.02
2.5501,75.096,75.203
2.6048,74.735,75.15
2.6676,74.139,75.259
2.739,74.476,75.34
2.8019,74.737,74.671
2.8559,75.146,73.958
2.9187,75.194,74.371
2.9908,75.546,75.447
3.0538,75.086,75.598
3.107,74.478,74.89
3.1697,73.927,74.836
3.2427,74.463,75.684
3.3056,74.842,76.082
3.358,75.135,75.126
3.4208,75.027,73.995
3.4946,75.399,73.819
3.5575,75.213,74.471
3.6091,74.921,75.222
3.6719,74.533,75.921
3.7464,75.026,76.193
3.8094,75.227,75.527
3.8602,75.167,74.473
3.9229,74.556,74.21
3.9983,74.566,74.912
4.0612,74.407,75.357
4.1112,74.549,74.941
4.174,74.52,74.596
4.2501,75.1,74.677
4.3131,75.142,74.85
4.3623,75.235,75.388
4.4251,75.114,76.11
4.502,75.415,75.999
4.5649,74.908,75.091
4.6134,74.153,74.598
4.6761,73.549,74.648
4.7539,74.266,74.757
4.8168,75.025,74.614
4.8644,75.674,74.871
4.9272,75.611,75.57
5.0057,75.664,75.771
5.0687,74.971,74.927
5.1155,74.497,74.155
5.1783,74.271,74.31
5.2576,74.93,75.111
5.3205,75.005,75.61
5.3666,74.701,75.36
5.4293,74.175,75.053
5.5094,74.657,75.289
5.5724,75.111,75.465
5.6177,75.591,74.804
5.6804,75.51,74.225
5.7613,75.608,74.511
5.8242,74.924,75.057
5.8687,74.327,75.101
5.9315,73.974,74.993
6.0132,74.72,74.916
6.0761,75.164,74.921
6.1198,75.329,75.438
6.1826,74.89,76.116
6.265,74.896,75.904


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_032.csv <==
x,qOut,qIn
0.031471,75.709,75.039
0.094153,75.44,75.248
0.15692,74.595,75.529
0.22039,74.522,75.762
0.28333,74.468,75.499
0.34522,74.745,74.976
0.40798,74.878,74.758
0.47225,75.509,74.842
0.53519,75.395,74.821
0.59629,74.829,74.837
0.65905,73.916,75.111
0.72411,74.046,75.152
0.78705,74.349,74.666
0.84736,74.978,74.602
0.91012,75.258,75.149
0.97597,75.727,75.516
1.0389,75.216,75.307
1.0984,74.485,75.153
1.1612,73.915,75.322
1.2278,74.576,75.415
1.2908,75.146,74.816
1.3495,75.519,74.263
1.4123,75.326,74.563
1.4797,75.499,75.089
1.5426,75.117,74.698
1.6006,74.742,74.297
1.6633,74.324,75.033
1.7315,74.781,76.153
1.7945,74.909,76.105
1.8516,74.899,75.211
1.9144,74.512,74.755
1.9834,74.783,74.895
2.0463,74.749,74.949
2.1027,74.829,74.844
2.1655,74.747,75.061
2.2353,75.321,75.4
2.2982,75.372,75.201
2.3538,75.217,74.527
2.4165,74.692,74.276
2.4871,74.823,74.837
2.5501,74.63,75.598
2.6048,74.488,75.653
2.6676,74.149,75.186
2.739,74.573,74.769
2.8019,74.689,74.796
2.8559,74.937,75.08
2.9187,75.047,75.272
2.9908,75.716,75.198
3.0538,75.679,74.914
3.107,75.19,74.656
3.1697,74.408,74.76
3.2427,74.628,75.371
3.3056,74.884,75.777
3.358,75.151,75.11
3.4208,74.842,74.263
3.4946,74.908,74.325
3.5575,74.514,74.625
3.6091,74.434,74.705
3.6719,74.447,75.425
3.7464,75.221,76.321
3.8094,75.395,75.916
3.8602,75.202,74.71
3.9229,74.622,74.362
3.9983,74.838,74.939
4.0612,74.914,75.173
4.1112,75.02,74.614
4.174,74.686,74.414
4.2501,74.88,75.132
4.3131,74.687,75.888
4.3623,74.781,75.828
4.4251,74.821,75.443
4.502,75.363,75.038
4.5649,75.083,74.461
4.6134,74.464,74.105
4.6761,73.804,74.577
4.7539,74.31,75.444
4.8168,74.83,75.366
4.8644,75.34,74.482
4.9272,75.379,74.384
5.0057,75.734,75.417
5.0687,75.368,76.235
5.1155,74.859,75.753
5.1783,74.263,74.879
5.2576,74.575,74.61
5.3205,74.64,74.826
5.3666,74.69,74.841
5.4293,74.623,74.878
5.5094,75.344,75.117
5.5724,75.653,75.447
5.6177,75.513,75.573
5.6804,74.679,75.271
5.7613,74.508,74.585
5.8242,74.355,73.935
5.8687,74.638,74.083
5.9315,74.644,75.112
6.0132,75.047,76.176
6.0761,74.769,75.956
6.1198,74.638,74.755
6.1826,74.626,74.114
6.265,75.45,74.501


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_033.csv <==
x,qOut,qIn
0.031471,75.546,75.073
0.094153,75.352,74.605
0.15692,74.685,74.836
0.22039,74.775,75.349
0.28333,74.757,75.059
0.34522,74.834,74.68
0.40798,74.559,75.276
0.47225,74.882,75.959
0.53519,74.831,75.059
0.59629,74.955,73.639
0.65905,74.854,73.609
0.72411,75.211,74.694
0.78705,74.866,75.494
0.84736,74.461,75.707
0.91012,74.13,75.761
0.97597,74.827,75.571
1.0389,75.262,74.83
1.0984,75.456,74.334
1.1612,75.095,74.944
1.2278,75.194,75.993
1.2908,74.875,75.844
1.3495,74.662,74.677
1.4123,74.4,74.028
1.4797,74.989,74.22
1.5426,75.236,74.675
1.6006,75.318,75.168
1.6633,74.759,75.592
1.7315,74.566,75.598
1.7945,73.978,75.157
1.8516,73.871,74.741
1.9144,74.057,74.887
1.9834,75.164,75.585
2.0463,75.723,75.904
2.1027,75.801,75.303
2.1655,75.111,74.615
2.2353,74.942,74.534
2.2982,74.657,74.686
2.3538,74.908,74.586
2.4165,75.05,74.737
2.4871,75.484,75.253
2.5501,74.904,75.573
2.6048,74.168,75.569
2.6676,73.708,75.487
2.739,74.513,75.162
2.8019,75.17,74.522
2.8559,75.492,74.131
2.9187,75.12,74.335
2.9908,75.163,74.823
3.0538,74.857,75.001
3.107,74.861,75.268
3.1697,74.879,75.929
3.2427,75.513,76.173
3.3056,75.415,75.119
3.358,74.915,74.045
3.4208,74.157,74.28
3.4946,74.359,75.289
3.5575,74.527,75.555
3.6091,74.761,74.967
3.6719,74.739,74.782
3.7464,75.357,75.375
3.8094,75.51,75.781
3.8602,75.398,75.277
3.9229,74.705,74.575
3.9983,74.557,74.361
4.0612,74.182,74.775
4.1112,74.172,75.115
4.174,74.186,75.071
4.2501,75.004,74.913
4.3131,75.371,75.08
4.3623,75.598,75.358
4.4251,75.268,75.294
4.502,75.286,74.994
4.5649,74.753,74.837
4.6134,74.467,74.927
4.6761,74.315,75.14
4.7539,75.017,75.322
4.8168,75.209,75.115
4.8644,75.193,74.55
4.9272,74.886,74.426
5.0057,75.222,75.134
5.0687,75.104,75.8
5.1155,74.793,75.617
5.1783,74.246,75.194
5.2576,74.571,74.984
5.3205,74.735,74.714
5.3666,74.914,74.646
5.4293,74.748,75.109
5.5094,75.148,75.37
5.5724,75.089,74.811
5.6177,74.976,74.486
5.6804,74.603,75.045
5.7613,74.947,75.724
5.8242,74.961,75.49
5.8687,74.998,74.648
5.9315,74.686,74.251
6.0132,74.907,74.671
6.0761,74.651,75.212
6.1198,74.564,75.366
6.1826,74.539,75.488
6.265,75.314,75.534


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_034.csv <==
x,qOut,qIn
0.031471,75.139,75.319
0.094153,74.958,75.205
0.15692,74.55,75.281
0.22039,74.965,75.14
0.28333,75.14,74.466
0.34522,75.266,74.195
0.40798,74.826,74.732
0.47225,74.738,75.384
0.53519,74.16,75.514
0.59629,73.958,75.468
0.65905,74.009,75.612
0.72411,75.013,75.703
0.78705,75.542,74.932
0.84736,75.728,73.968
0.91012,75.245,74.177
0.97597,75.169,75.241
1.0389,74.72,75.386
1.0984,74.589,74.573
1.1612,74.537,74.484
1.2278,75.242,75.358
1.2908,75.358,75.847
1.3495,75.134,75.246
1.4123,74.464,74.674
1.4797,74.513,74.887
1.5426,74.407,75.299
1.6006,74.527,75.232
1.6633,74.569,75.119
1.7315,75.34,75.072
1.7945,75.622,75.008
1.8516,75.61,75.122
1.9144,74.986,75.307
1.9834,74.862,75.15
2.0463,74.462,74.55
2.1027,74.414,74.136
2.1655,74.334,74.449
2.2353,74.922,75.315
2.2982,74.935,75.715
2.3538,74.879,75.048
2.4165,74.664,74.361
2.4871,75.175,74.691
2.5501,75.236,75.72
2.6048,75.094,76.234
2.6676,74.649,75.921
2.739,74.956,74.974
2.8019,74.991,73.921
2.8559,74.999,73.842
2.9187,74.734,74.847
2.9908,75.135,75.747
3.0538,75.138,75.621
3.107,74.984,75.353
3.1697,74.387,75.418
3.2427,74.471,75.306
3.3056,74.377,74.73
3.358,74.632,74.435
3.4208,74.727,74.727
3.4946,75.251,75.019
3.5575,74.982,74.675
3.6091,74.585,74.634
3.6719,74.333,75.436
3.7464,75.178,76.123
3.8094,75.763,75.752
3.8602,75.749,74.939
3.9229,74.767,74.459
3.9983,74.323,74.387
4.0612,74.018,74.639
4.1112,74.451,75.152
4.174,74.862,75.514
4.2501,75.722,75.323
4.3131,75.713,74.729
4.3623,75.366,74.381
4.4251,74.698,74.616
4.502,74.799,75.302
4.5649,74.669,75.653
4.6134,74.554,75.299
4.6761,74.205,74.97
4.7539,74.643,75.076
4.8168,74.832,74.989
4.8644,75.178,74.694
4.9272,75.25,74.896
5.0057,75.659,75.334
5.0687,75.208,75.332
5.1155,74.511,74.995
5.1783,73.936,74.939
5.2576,74.563,75.255
5.3205,75.098,75.249
5.3666,75.318,74.871
5.4293,74.818,75.002
5.5094,74.767,75.652
5.5724,74.464,75.444
5.6177,74.549,74.087
5.6804,74.637,73.474
5.7613,75.363,74.448
5.8242,75.422,75.577
5.8687,75.174,75.69
5.9315,74.582,75.569
6.0132,74.773,75.499
6.0761,74.774,75.101
6.1198,74.868,74.611
6.1826,74.725,74.706
6.265,75.187,75.201


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_035.csv <==
x,qOut,qIn
0.031471,75.415,75.561
0.094153,75.535,74.635
0.15692,75.148,74.464
0.22039,75.101,75.073
0.28333,74.46,75.346
0.34522,74.067,75.15
0.40798,73.871,75.221
0.47225,74.636,75.379
0.53519,74.986,74.794
0.59629,75.233,74.094
0.65905,75.25,74.518
0.72411,75.784,75.631
0.78705,75.601,75.819
0.84736,74.861,74.947
0.91012,73.859,74.406
0.97597,74.06,74.733
1.0389,74.533,75.104
1.0984,75.179,75.01
1.1612,75.289,75.146
1.2278,75.581,75.525
1.2908,75.073,75.152
1.3495,74.591,74.296
1.4123,74.292,74.353
1.4797,75.021,75.285
1.5426,75.39,75.755
1.6006,75.325,75.41
1.6633,74.62,75.136
1.7315,74.561,75.164
1.7945,74.43,75.148
1.8516,74.691,75.076
1.9144,74.816,74.971
1.9834,75.394,74.497
2.0463,75.179,74.063
2.1027,74.715,74.71
2.1655,74.19,75.85
2.2353,74.701,76.164
2.2982,75.084,75.168
2.3538,75.287,74.184
2.4165,74.871,74.355
2.4871,74.895,75.5
2.5501,74.565,76.024
2.6048,74.553,75.293
2.6676,74.552,74.714
2.739,75.264,75.01
2.8019,75.397,75.114
2.8559,75.331,74.583
2.9187,74.942,74.552
2.9908,75.149,75.022
3.0538,74.881,74.845
3.107,74.467,74.289
3.1697,73.932,74.583
3.2427,74.419,75.52
3.3056,74.849,75.898
3.358,75.318,75.534
3.4208,75.21,75.274
3.4946,75.341,75.274
3.5575,74.805,74.985
3.6091,74.53,74.529
3.6719,74.498,74.681
3.7464,75.341,75.394
3.8094,75.573,75.679
3.8602,75.292,75.245
3.9229,74.572,74.868
3.9983,74.67,74.719
4.0612,74.691,74.513
4.1112,74.723,74.49
4.174,74.347,74.881
4.2501,74.577,75.442
4.3131,74.501,75.748
4.3623,74.637,75.243
4.4251,74.695,74.479
4.502,75.448,74.479
4.5649,75.659,75.129
4.6134,75.546,75.476
4.6761,74.88,75.382
4.7539,74.828,74.968
4.8168,74.587,74.546
4.8644,74.692,74.603
4.9272,74.766,75.028
5.0057,75.428,75.297
5.0687,75.37,75.248
5.1155,74.914,75.335
5.1783,74.142,75.645
5.2576,74.328,75.829
5.3205,74.533,75.296
5.3666,74.924,74.313
5.4293,74.975,73.878
5.5094,75.401,74.296
5.5724,75.101,74.932
5.6177,74.691,75.172
5.6804,74.29,75.303
5.7613,74.864,75.665
5.8242,75.168,76.018
5.8687,75.198,75.714
5.9315,74.684,74.921
6.0132,74.759,74.218
6.0761,74.603,74.019
6.1198,74.659,74.481
6.1826,74.581,75.388
6.265,75.218,76.023


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_036.csv <==
x,qOut,qIn
0.031471,75.386,74.545
0.094153,74.946,74.325
0.15692,74.371,75.036
0.22039,74.717,75.418
0.28333,74.853,74.955
0.34522,74.804,74.614
0.40798,74.288,74.763
0.47225,74.48,74.973
0.53519,74.531,74.85
0.59629,74.933,75.027
0.65905,75.182,75.52
0.72411,75.75,75.595
0.78705,75.324,75.406
0.84736,74.493,75.521
0.91012,73.787,75.327
0.97597,74.444,74.49
1.0389,75.202,73.822
1.0984,75.722,74.249
1.1612,75.409,75.246
1.2278,75.305,75.955
1.2908,74.729,75.825
1.3495,74.566,75.168
1.4123,74.486,74.635
1.4797,75.063,74.522
1.5426,74.945,74.375
1.6006,74.664,74.32
1.6633,74.273,74.949
1.7315,74.768,75.831
1.7945,74.98,75.863
1.8516,75.145,75.323
1.9144,75.087,75.157
1.9834,75.595,75.257
2.0463,75.469,75.074
2.1027,74.869,74.751
2.1655,73.919,74.714
2.2353,74.026,74.99
2.2982,74.325,75.32
2.3538,74.922,75.232
2.4165,75.221,74.836
2.4871,75.803,74.659
2.5501,75.467,74.933
2.6048,74.719,75.222
2.6676,73.874,75.225
2.739,74.186,74.942
2.8019,74.559,74.633
2.8559,74.951,74.944
2.9187,74.987,75.599
2.9908,75.554,75.573
3.0538,75.589,74.557
3.107,75.396,73.991
3.1697,74.794,74.546
3.2427,74.882,75.479
3.3056,74.738,75.667
3.358,74.765,75.379
3.4208,74.609,75.454
3.4946,75.064,75.749
3.5575,74.985,75.306
3.6091,74.824,74.457
3.6719,74.481,74.265
3.7464,74.898,74.685
3.8094,74.949,75.156
3.8602,74.877,75.309
3.9229,74.525,75.214
3.9983,74.925,75.058
4.0612,75.044,74.756
4.1112,75.104,74.589
4.174,74.683,75.061
4.2501,74.757,75.826
4.3131,74.443,75.811
4.3623,74.419,75.011
4.4251,74.454,74.519
4.502,75.294,74.696
4.5649,75.624,74.921
4.6134,75.689,74.85
4.6761,75.186,74.877
4.7539,75.113,75
4.8168,74.603,74.859
4.8644,74.337,74.723
4.9272,74.209,75.118
5.0057,74.966,75.769
5.0687,75.252,75.827
5.1155,75.175,75.179
5.1783,74.57,74.691
5.2576,74.668,74.824
5.3205,74.657,74.995
5.3666,74.954,74.778
5.4293,75.054,74.72
5.5094,75.567,74.942
5.5724,75.277,74.846
5.6177,74.764,74.481
5.6804,74.211,74.796
5.7613,74.649,75.839
5.8242,74.877,76.302
5.8687,74.893,75.384
5.9315,74.456,74.229
6.0132,74.702,73.934
6.0761,74.749,74.6
6.1198,75.004,75.623
6.1826,75.052,76.271
6.265,75.578,75.769


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_037.csv <==
x,qOut,qIn
0.031471,74.548,75.416
0.094153,74.352,75.188
0.15692,74.53,75.251
0.22039,75.568,75.513
0.28333,75.859,75.293
0.34522,75.386,74.754
0.40798,74.375,74.657
0.47225,74.372,75.046
0.53519,74.631,75.252
0.59629,75.062,74.872
0.65905,74.982,74.558
0.72411,75.283,74.853
0.78705,75.063,75.524
0.84736,74.953,75.828
0.91012,74.583,75.591
0.97597,74.773,75.098
1.0389,74.465,74.677
1.0984,74.343,74.266
1.1612,74.303,74.207
1.2278,75.101,74.906
1.2908,75.401,75.706
1.3495,75.391,75.641
1.4123,74.916,75.272
1.4797,75.061,75.262
1.5426,74.903,75.093
1.6006,74.836,74.409
1.6633,74.553,74.167
1.7315,74.898,74.645
1.7945,74.766,75.014
1.8516,74.631,75.058
1.9144,74.451,75.429
1.9834,75.155,75.942
2.0463,75.524,75.68
2.1027,75.561,74.906
2.1655,74.859,74.593
2.2353,74.617,74.73
2.2982,74.185,75.009
2.3538,74.268,75.236
2.4165,74.435,75.266
2.4871,75.311,75.147
2.5501,75.556,74.847
2.6048,75.498,74.392
2.6676,74.908,74.278
2.739,74.843,74.753
2.8019,74.442,75.459
2.8559,74.27,75.821
2.9187,74.097,75.773
2.9908,74.77,75.499
3.0538,75.065,75.073
3.107,75.337,74.786
3.1697,75.256,74.936
3.2427,75.583,75.244
3.3056,75.211,75.074
3.358,74.698,74.574
3.4208,74.218,74.449
3.4946,74.782,74.754
3.5575,75.145,74.925
3.6091,75.25,75.011
3.6719,74.717,75.364
3.7464,74.655,75.654
3.8094,74.301,75.238
3.8602,74.287,74.66
3.9229,74.326,74.875
3.9983,75.168,75.601
4.0612,75.522,75.424
4.1112,75.637,74.533
4.174,75.218,74.428
4.2501,75.293,75.06
4.3131,74.976,75.048
4.3623,74.836,74.675
4.4251,74.566,75.078
4.502,74.911,75.813
4.5649,74.687,75.723
4.6134,74.433,74.826
4.6761,74.154,74.243
4.7539,74.786,74.44
4.8168,75.109,74.647
4.8644,75.255,74.7
4.9272,74.941,75.355
5.0057,75.176,76.185
5.0687,75.021,75.594
5.1155,74.959,74.078
5.1783,74.727,73.884
5.2576,75.114,75.325
5.3205,74.955,76.537
5.3666,74.67,76.07
5.4293,74.22,74.868
5.5094,74.661,74.129
5.5724,74.895,74.383
5.6177,75.181,75.054
5.6804,75.121,75.497
5.7613,75.422,75.389
5.8242,74.964,74.848
5.8687,74.325,74.795
5.9315,73.763,75.354
6.0132,74.398,75.581
6.0761,75,74.773
6.1198,75.485,74.029
6.1826,75.239,74.304
6.265,75.184,75.151


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_038.csv <==
x,qOut,qIn
0.031471,74.55,74.666
0.094153,74.402,74.917
0.15692,74.357,74.995
0.22039,75.124,75.163
0.28333,75.352,75.027
0.34522,75.302,74.634
0.40798,74.916,74.738
0.47225,75.195,75.322
0.53519,75.089,75.697
0.59629,74.715,75.722
0.65905,73.914,75.623
0.72411,73.99,75.286
0.78705,74.136,74.705
0.84736,74.743,74.497
0.91012,75.267,74.952
0.97597,76.138,75.503
1.0389,75.965,75.159
1.0984,75.073,74.428
1.1612,74.001,74.441
1.2278,74.227,75.015
1.2908,74.736,75.106
1.3495,75.141,74.878
1.4123,74.84,75.093
1.4797,74.9,75.572
1.5426,74.592,75.641
1.6006,74.604,75.04
1.6633,74.654,74.398
1.7315,75.452,74.335
1.7945,75.689,74.686
1.8516,75.571,75.077
1.9144,74.911,75.553
1.9834,74.895,75.768
2.0463,74.706,75.197
2.1027,74.785,74.6
2.1655,74.659,74.826
2.2353,75.044,75.37
2.2982,74.803,75.209
2.3538,74.541,74.813
2.4165,74.217,74.967
2.4871,74.77,75.27
2.5501,75.009,74.89
2.6048,75.2,74.492
2.6676,75.041,74.808
2.739,75.327,75.186
2.8019,74.964,74.91
2.8559,74.463,74.826
2.9187,73.965,75.412
2.9908,74.542,75.983
3.0538,74.997,75.84
3.107,75.349,74.946
3.1697,75.15,74.099
3.2427,75.329,74.233
3.3056,74.979,75.173
3.358,74.762,75.668
3.4208,74.531,75.486
3.4946,75.068,75.051
3.5575,75.109,74.639
3.6091,74.955,74.535
3.6719,74.522,74.892
3.7464,74.819,75.257
3.8094,74.799,75.153
3.8602,74.713,74.961
3.9229,74.351,75.05
3.9983,74.772,75.242
4.0612,74.96,75.142
4.1112,75.288,74.822
4.174,75.269,74.83
4.2501,75.549,75.359
4.3131,75.002,75.636
4.3623,74.39,75.264
4.4251,74.008,75.007
4.502,74.784,75.06
4.5649,75.321,74.657
4.6134,75.44,73.938
4.6761,74.848,74.148
4.7539,74.779,75.355
4.8168,74.536,75.836
4.8644,74.636,75.162
4.9272,74.612,75.009
5.0057,75.173,75.674
5.0687,75.128,75.634
5.1155,74.99,74.415
5.1783,74.619,73.817
5.2576,74.95,74.742
5.3205,74.895,75.887
5.3666,74.859,75.687
5.4293,74.724,75.025
5.5094,75.323,74.896
5.5724,75.425,75.215
5.6177,75.138,75.347
5.6804,74.345,75.164
5.7613,74.313,74.604
5.8242,74.244,73.988
5.8687,74.463,74.014
5.9315,74.534,74.907
6.0132,75.254,76.205
6.0761,75.462,76.709
6.1198,75.496,75.673
6.1826,75.009,74.317
6.265,74.987,74.068


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_039.csv <==
x,qOut,qIn
0.031471,75.662,75.748
0.094153,75.146,75.734
0.15692,74.324,75.166
0.22039,74.434,74.762
0.28333,74.502,74.738
0.34522,74.583,74.764
0.40798,74.337,74.862
0.47225,74.791,75.146
0.53519,74.959,75.523
0.59629,75.236,75.672
0.65905,75.277,75.526
0.72411,75.811,75.191
0.78705,75.656,74.745
0.84736,75.137,74.668
0.91012,74.256,75.094
0.97597,74.236,75.338
1.0389,74.178,74.736
1.0984,74.388,74.13
1.1612,74.516,74.474
1.2278,75.307,75.492
1.2908,75.517,75.911
1.3495,75.342,75.193
1.4123,74.638,74.553
1.4797,74.633,74.845
1.5426,74.524,75.121
1.6006,74.699,74.76
1.6633,74.745,74.856
1.7315,75.411,75.584
1.7945,75.495,75.814
1.8516,75.344,75.014
1.9144,74.82,74.277
1.9834,74.991,74.393
2.0463,74.891,75.247
2.1027,74.825,75.769
2.1655,74.42,75.606
2.2353,74.631,75.244
2.2982,74.485,74.924
2.3538,74.584,74.467
2.4165,74.667,74.415
2.4871,75.389,75.027
2.5501,75.428,75.315
2.6048,75.046,74.939
2.6676,74.332,74.945
2.739,74.557,75.468
2.8019,74.776,75.439
2.8559,75.132,74.909
2.9187,75.084,74.855
2.9908,75.372,75.031
3.0538,74.948,74.509
3.107,74.491,74.077
3.1697,74.139,74.84
3.2427,74.854,76.025
3.3056,75.344,75.949
3.358,75.557,74.969
3.4208,75.061,74.5
3.4946,74.954,74.668
3.5575,74.511,74.892
3.6091,74.456,75.243
3.6719,74.418,75.737
3.7464,75.059,75.703
3.8094,75.092,74.726
3.8602,75.015,73.906
3.9229,74.778,74.272
3.9983,75.243,75.443
4.0612,75.217,76.036
4.1112,74.861,75.505
4.174,74.135,74.914
4.2501,74.297,75.104
4.3131,74.453,75.491
4.3623,74.889,74.949
4.4251,75.087,74.221
4.502,75.638,74.366
4.5649,75.327,75.171
4.6134,74.701,75.554
4.6761,74.101,75.443
4.7539,74.689,75.082
4.8168,75.252,74.588
4.8644,75.538,74.274
4.9272,74.992,74.621
5.0057,74.776,75.53
5.0687,74.285,76.201
5.1155,74.351,75.69
5.1783,74.549,74.651
5.2576,75.442,74.393
5.3205,75.636,74.829
5.3666,75.507,74.804
5.4293,74.927,74.552
5.5094,74.938,74.563
5.5724,74.608,74.87
5.6177,74.398,75.278
5.6804,74.215,75.717
5.7613,74.932,75.96
5.8242,75.292,75.636
5.8687,75.321,75.161
5.9315,74.662,75.068
6.0132,74.549,75.051
6.0761,74.305,74.593
6.1198,74.575,74.073
6.1826,74.873,74.163
6.265,75.696,74.94


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_040.csv <==
x,qOut,qIn
0.031471,74.475,75.601
0.094153,74.219,75.504
0.15692,74.158,75.078
0.22039,74.919,75.142
0.28333,75.088,75.443
0.34522,75.035,74.954
0.40798,74.666,74.382
0.47225,74.953,74.657
0.53519,74.847,75.268
0.59629,74.751,75.253
0.65905,74.675,75.05
0.72411,75.498,75.112
0.78705,75.921,75.195
0.84736,75.71,75.022
0.91012,74.594,74.969
0.97597,74.132,75.149
1.0389,73.906,75.263
1.0984,74.348,75.087
1.1612,74.638,74.913
1.2278,75.373,75.005
1.2908,75.368,75.231
1.3495,75.253,75.23
1.4123,74.851,75.044
1.4797,75.066,74.881
1.5426,74.83,74.791
1.6006,74.616,74.67
1.6633,74.337,74.822
1.7315,74.895,75.421
1.7945,75.088,75.761
1.8516,75.118,75.323
1.9144,74.758,74.675
1.9834,75.028,74.257
2.0463,74.956,74.402
2.1027,74.947,75.32
2.1655,74.71,76.085
2.2353,75.1,75.622
2.2982,75.007,74.482
2.3538,74.878,74.078
2.4165,74.604,74.582
2.4871,75.085,75.643
2.5501,75.155,76.3
2.6048,75.002,75.796
2.6676,74.427,74.779
2.739,74.582,74.187
2.8019,74.576,74.193
2.8559,74.858,74.499
2.9187,74.977,75.017
2.9908,75.505,75.418
3.0538,75.18,75.29
3.107,74.534,75.118
3.1697,73.932,75.361
3.2427,74.554,75.564
3.3056,75.181,75.022
3.358,75.545,74.327
3.4208,75.024,74.407
3.4946,74.777,75.043
3.5575,74.235,75.191
3.6091,74.38,75.037
3.6719,74.812,75.363
3.7464,75.843,75.774
3.8094,75.867,75.404
3.8602,75.097,74.827
3.9229,73.984,74.806
3.9983,74.068,75.015
4.0612,74.467,74.954
4.1112,74.929,74.807
4.174,74.888,74.892
4.2501,75.301,75.107
4.3131,75.253,75.228
4.3623,75.219,75.197
4.4251,74.834,75.039
4.502,74.976,74.871
4.5649,74.638,74.969
4.6134,74.446,75.155
4.6761,74.269,74.997
4.7539,74.942,74.593
4.8168,75.205,74.617
4.8644,75.323,75.479
4.9272,75.06,76.26
5.0057,75.337,75.938
5.0687,75.123,74.614
5.1155,74.844,73.91
5.1783,74.399,74.38
5.2576,74.766,75.147
5.3205,74.837,75.053
5.3666,74.886,74.64
5.4293,74.647,74.83
5.5094,75.045,75.403
5.5724,75.018,75.407
5.6177,74.966,74.811
5.6804,74.667,74.62
5.7613,74.992,75.257
5.8242,74.84,76.167
5.8687,74.597,76.276
5.9315,74.239,75.552
6.0132,74.829,74.682
6.0761,75.245,74.168
6.1198,75.571,73.977
6.1826,75.224,74.259
6.265,75.123,74.975


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_041.csv <==
x,qOut,qIn
0.031471,75.101,74.183
0.094153,74.949,74.421
0.15692,74.38,75.038
0.22039,74.553,75.148
0.28333,74.569,74.85
0.34522,74.768,75.303
0.40798,74.787,76.067
0.47225,75.414,75.957
0.53519,75.474,74.775
0.59629,75.271,73.998
0.65905,74.587,74.269
0.72411,74.545,74.945
0.78705,74.296,75.099
0.84736,74.382,75.01
0.91012,74.538,75.238
0.97597,75.45,75.621
1.0389,75.768,75.488
1.0984,75.579,74.945
1.1612,74.731,74.786
1.2278,74.548,75.107
1.2908,74.343,75.141
1.3495,74.493,74.555
1.4123,74.503,74.233
1.4797,75.18,74.748
1.5426,75.379,75.489
1.6006,75.502,75.535
1.6633,75.099,75.329
1.7315,75.054,75.409
1.7945,74.468,75.412
1.8516,74.196,74.856
1.9144,74.127,74.468
1.9834,74.946,74.817
2.0463,75.242,75.413
2.1027,75.265,75.543
2.1655,74.918,75.303
2.2353,75.226,74.783
2.2982,75.17,74.207
2.3538,75.022,74.374
2.4165,74.542,75.291
2.4871,74.712,75.958
2.5501,74.541,75.54
2.6048,74.47,74.557
2.6676,74.313,74.006
2.739,74.983,74.338
2.8019,75.303,75.294
2.8559,75.5,75.848
2.9187,75.16,75.575
2.9908,75.212,74.979
3.0538,74.756,74.759
3.107,74.536,74.932
3.1697,74.469,75.337
3.2427,75.228,75.846
3.3056,75.407,75.841
3.358,75.065,74.829
3.4208,74.234,73.861
3.4946,74.325,74.074
3.5575,74.551,74.932
3.6091,75.09,75.118
3.6719,75.16,74.945
3.7464,75.362,74.953
3.8094,74.672,75.155
3.8602,74.132,75.289
3.9229,73.982,75.359
3.9983,74.965,75.312
4.0612,75.54,74.977
4.1112,75.553,74.944
4.174,74.843,75.509
4.2501,74.796,75.806
4.3131,74.752,74.953
4.3623,75.142,74.106
4.4251,75.236,74.304
4.502,75.533,74.975
4.5649,74.865,75.327
4.6134,74.194,75.346
4.6761,73.814,75.327
4.7539,74.559,75.491
4.8168,74.976,75.401
4.8644,75.052,74.824
4.9272,74.701,74.555
5.0057,75.032,74.831
5.0687,75.093,75.074
5.1155,75.105,75.168
5.1783,74.784,75.217
5.2576,75.137,74.891
5.3205,75.167,74.346
5.3666,75.231,74.508
5.4293,74.883,75.21
5.5094,74.973,75.517
5.5724,74.531,75.305
5.6177,74.305,75.304
5.6804,74.204,75.376
5.7613,75.005,75.179
5.8242,75.361,74.703
5.8687,75.469,74.312
5.9315,75.077,74.392
6.0132,75.178,75.048
6.0761,74.847,75.821
6.1198,74.627,76.061
6.1826,74.399,75.63
6.265,74.977,74.791


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_042.csv <==
x,qOut,qIn
0.031471,74.973,74.814
0.094153,74.955,74.625
0.15692,74.819,75.292
0.22039,75.243,75.696
0.28333,74.972,75.138
0.34522,74.357,74.512
0.40798,73.597,74.508
0.47225,74.005,74.964
0.53519,74.546,75.156
0.59629,75.34,74.774
0.65905,75.719,74.553
0.72411,76.091,74.988
0.78705,75.232,75.344
0.84736,74.088,75.148
0.91012,73.443,75.053
0.97597,74.353,75.176
1.0389,75.257,75.134
1.0984,75.717,75.185
1.1612,75.371,75.631
1.2278,75.373,76.002
1.2908,75.012,75.66
1.3495,74.915,74.667
1.4123,74.721,73.945
1.4797,75.124,74.14
1.5426,74.905,74.658
1.6006,74.629,74.951
1.6633,74.276,75.342
1.7315,74.744,75.62
1.7945,74.83,75.319
1.8516,74.785,74.939
1.9144,74.518,75.015
1.9834,75.005,75.192
2.0463,75.143,74.868
2.1027,75.089,74.511
2.1655,74.637,74.767
2.2353,74.942,75.365
2.2982,75.085,75.706
2.3538,75.441,75.294
2.4165,75.392,74.518
2.4871,75.53,74.356
2.5501,74.765,74.93
2.6048,74.06,75.208
2.6676,73.699,75.155
2.739,74.515,75.207
2.8019,75.036,75.223
2.8559,75.261,75.03
2.9187,75.014,75.073
2.9908,75.311,75.353
3.0538,75.192,75.162
3.107,74.98,74.662
3.1697,74.468,74.768
3.2427,74.694,75.378
3.3056,74.668,75.427
3.358,74.822,74.793
3.4208,74.806,74.505
3.4946,75.315,74.887
3.5575,75.14,75.346
3.6091,74.727,75.161
3.6719,74.192,74.831
3.7464,74.631,75.108
3.8094,74.92,75.764
3.8602,75.113,75.524
3.9229,74.867,74.634
3.9983,75.17,74.21
4.0612,75.069,74.475
4.1112,75.003,74.769
4.174,74.687,75.168
4.2501,75.02,75.665
4.3131,74.929,75.515
4.3623,74.875,74.796
4.4251,74.635,74.724
4.502,75.05,75.499
4.5649,74.972,75.665
4.6134,74.795,74.688
4.6761,74.412,74.182
4.7539,74.822,74.859
4.8168,74.931,75.485
4.8644,75.059,75.058
4.9272,74.941,74.759
5.0057,75.357,75.298
5.0687,75.146,75.696
5.1155,74.657,75.108
5.1783,73.999,74.638
5.2576,74.366,75.01
5.3205,74.71,75.594
5.3666,75.089,75.34
5.4293,75.009,74.594
5.5094,75.352,74.041
5.5724,75.146,74.023
5.6177,74.998,74.683
5.6804,74.717,75.754
5.7613,75.095,76.41
5.8242,74.939,76.144
5.8687,74.67,75.133
5.9315,74.293,74.007
6.0132,74.811,73.613
6.0761,75.066,74.371
6.1198,75.195,75.529
6.1826,74.881,76.115
6.265,75.123,75.746


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_043.csv <==
x,qOut,qIn
0.031471,74.56,75.418
0.094153,74.468,74.63
0.15692,74.445,74.403
0.22039,75.232,75.004
0.28333,75.485,75.665
0.34522,75.264,75.628
0.40798,74.497,75.172
0.47225,74.538,74.776
0.53519,74.624,74.685
0.59629,75.062,74.905
0.65905,75.233,75.181
0.72411,75.712,75.072
0.78705,75.311,74.507
0.84736,74.674,74.399
0.91012,74.041,75.115
0.97597,74.507,75.951
1.0389,74.873,75.849
1.0984,75.144,74.714
1.1612,74.908,73.831
1.2278,75.099,74.203
1.2908,74.792,75.184
1.3495,74.629,75.802
1.4123,74.511,76.048
1.4797,75.206,75.69
1.5426,75.391,74.887
1.6006,75.217,74.68
1.6633,74.639,75.089
1.7315,74.818,75.235
1.7945,74.823,74.888
1.8516,74.794,74.755
1.9144,74.351,74.837
1.9834,74.594,74.773
2.0463,74.638,74.661
2.1027,75.008,74.697
2.1655,75.103,74.774
2.2353,75.439,75.007
2.2982,74.828,75.463
2.3538,74.157,75.944
2.4165,73.808,76.122
2.4871,74.722,75.75
2.5501,75.451,74.69
2.6048,75.832,73.767
2.6676,75.467,73.931
2.739,75.42,74.912
2.8019,74.935,75.465
2.8559,74.721,75.32
2.9187,74.503,75.302
2.9908,74.976,75.63
3.0538,74.869,75.61
3.107,74.648,74.865
3.1697,74.253,74.353
3.2427,74.623,74.773
3.3056,74.635,75.327
3.358,74.588,74.828
3.4208,74.428,74.313
3.4946,75.172,74.86
3.5575,75.666,75.699
3.6091,75.91,75.482
3.6719,75.282,74.921
3.7464,74.869,74.951
3.8094,74.094,75.253
3.8602,74.004,74.874
3.9229,74.202,74.464
3.9983,75.183,74.827
4.0612,75.469,75.658
4.1112,75.473,75.94
4.174,75.074,75.571
4.2501,75.255,74.896
4.3131,75.011,74.355
4.3623,74.752,74.325
4.4251,74.341,74.765
4.502,74.706,75.233
4.5649,74.726,75.375
4.6134,74.719,75.216
4.6761,74.518,75.01
4.7539,75.069,75.043
4.8168,75.247,75.11
4.8644,75.267,74.887
4.9272,74.805,74.816
5.0057,74.878,75.168
5.0687,74.592,75.313
5.1155,74.534,74.719
5.1783,74.525,74.231
5.2576,75.322,74.657
5.3205,75.61,75.733
5.3666,75.468,75.941
5.4293,74.673,75.151
5.5094,74.518,74.499
5.5724,74.312,74.611
5.6177,74.545,74.927
5.6804,74.68,75.359
5.7613,75.34,75.853
5.8242,75.285,75.645
5.8687,75.01,74.92
5.9315,74.514,74.653
6.0132,74.853,74.793
6.0761,74.952,74.691
6.1198,75.013,74.612
6.1826,74.664,75.071
6.265,74.833,75.646


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_044.csv <==
x,qOut,qIn
0.031471,75.348,75.059
0.094153,75.135,74.51
0.15692,74.514,74.347
0.22039,74.603,74.629
0.28333,74.496,75.067
0.34522,74.585,75.594
0.40798,74.506,75.974
0.47225,75.059,75.822
0.53519,75.093,74.964
0.59629,75.043,73.961
0.65905,74.806,73.913
0.72411,75.314,75.173
0.78705,75.428,76.368
0.84736,75.317,76.141
0.91012,74.747,75.205
0.97597,74.83,74.477
1.0389,74.684,74.111
1.0984,74.744,74.167
1.1612,74.557,74.884
1.2278,74.858,75.69
1.2908,74.542,75.631
1.3495,74.248,75.099
1.4123,74.037,74.991
1.4797,74.868,75.224
1.5426,75.464,75.242
1.6006,75.805,74.958
1.6633,75.272,74.749
1.7315,74.917,74.82
1.7945,74.139,75.017
1.8516,74.063,75.21
1.9144,74.46,75.435
1.9834,75.687,75.468
2.0463,76.068,75.005
2.1027,75.555,74.439
2.1655,74.319,74.443
2.2353,74.061,75.019
2.2982,74.219,75.272
2.3538,74.815,74.82
2.4165,75.028,74.603
2.4871,75.552,75.152
2.5501,75.339,75.718
2.6048,75.084,75.419
2.6676,74.694,74.847
2.739,75.035,74.615
2.8019,74.937,74.601
2.8559,74.727,74.833
2.9187,74.368,75.495
2.9908,74.882,75.952
3.0538,75.145,75.269
3.107,75.277,74.347
3.1697,74.886,74.517
3.2427,74.973,75.408
3.3056,74.662,75.63
3.358,74.558,74.866
3.4208,74.367,74.316
3.4946,74.867,74.728
3.5575,74.86,75.434
3.6091,74.843,75.258
3.6719,74.716,74.665
3.7464,75.276,74.594
3.8094,75.281,75.512
3.8602,74.916,76.14
3.9229,74.25,75.532
3.9983,74.548,74.41
4.0612,74.856,74.193
4.1112,75.24,74.697
4.174,75.108,75.057
4.2501,75.311,75.279
4.3131,74.924,75.634
4.3623,74.709,75.853
4.4251,74.507,75.618
4.502,75.046,75.08
4.5649,75.032,74.565
4.6134,74.833,74.294
4.6761,74.425,74.345
4.7539,74.798,74.695
4.8168,74.849,75.121
4.8644,74.829,75.197
4.9272,74.635,75.121
5.0057,75.213,75.371
5.0687,75.413,75.537
5.1155,75.274,75.255
5.1783,74.532,75.072
5.2576,74.454,75.044
5.3205,74.323,74.796
5.3666,74.608,74.461
5.4293,74.824,74.506
5.5094,75.631,74.958
5.5724,75.765,75.369
5.6177,75.523,75.224
5.6804,74.726,74.964
5.7613,74.568,75.228
5.8242,74.263,75.65
5.8687,74.311,75.498
5.9315,74.307,75.213
6.0132,74.974,75.173
6.0761,75.086,74.929
6.1198,75.088,74.549
6.1826,74.863,74.724
6.265,75.327,75.185


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_045.csv <==
x,qOut,qIn
0.031471,75.313,74.656
0.094153,75.484,74.804
0.15692,75.178,75.62
0.22039,75.339,75.96
0.28333,75.02,74.91
0.34522,74.775,73.886
0.40798,74.425,74.151
0.47225,74.842,75
0.53519,74.86,75.095
0.59629,74.853,74.848
0.65905,74.627,75.12
0.72411,75.083,75.705
0.78705,75.103,75.897
0.84736,75.033,75.531
0.91012,74.712,75.016
0.97597,75.068,74.586
1.0389,75.013,74.378
1.0984,74.843,74.754
1.1612,74.441,75.465
1.2278,74.867,75.651
1.2908,75.071,74.771
1.3495,75.25,73.969
1.4123,74.904,74.309
1.4797,74.936,75.365
1.5426,74.454,75.934
1.6006,74.25,75.644
1.6633,74.134,75.057
1.7315,74.836,74.623
1.7945,75.034,74.363
1.8516,75.129,74.534
1.9144,75.043,75.359
1.9834,75.586,76.148
2.0463,75.538,75.764
2.1027,75.038,74.556
2.1655,74.242,74.069
2.2353,74.488,74.821
2.2982,74.835,75.668
2.3538,75.183,75.581
2.4165,74.821,75.131
2.4871,74.747,74.912
2.5501,74.248,74.999
2.6048,74.288,75.034
2.6676,74.588,75.066
2.739,75.587,75.127
2.8019,75.748,74.797
2.8559,75.199,74.343
2.9187,74.184,74.525
2.9908,74.248,75.119
3.0538,74.602,75.279
3.107,75.227,75.434
3.1697,75.328,75.89
3.2427,75.57,75.847
3.3056,74.968,75.076
3.358,74.475,74.346
3.4208,74.247,74.03
3.4946,75.048,74.214
3.5575,75.423,74.979
3.6091,75.355,75.701
3.6719,74.769,75.719
3.7464,74.89,75.273
3.8094,74.872,74.998
3.8602,74.936,74.96
3.9229,74.604,74.852
3.9983,74.776,74.635
4.0612,74.502,74.595
4.1112,74.412,75.11
4.174,74.321,75.78
4.2501,75.089,75.818
4.3131,75.477,74.886
4.3623,75.711,74.366
4.4251,75.289,74.919
4.502,75.104,75.567
4.5649,74.337,75.481
4.6134,73.963,75.187
4.6761,73.92,75.055
4.7539,74.874,75.019
4.8168,75.346,74.848
4.8644,75.523,74.369
4.9272,75.157,74.075
5.0057,75.223,74.471
5.0687,74.809,75.306
5.1155,74.476,75.731
5.1783,74.161,75.594
5.2576,74.782,75.31
5.3205,75.111,75.257
5.3666,75.328,75.12
5.4293,75.044,74.846
5.5094,75.193,74.796
5.5724,74.85,75.001
5.6177,74.686,74.995
5.6804,74.589,74.867
5.7613,75.294,74.997
5.8242,75.459,75.286
5.8687,75.225,75.273
5.9315,74.476,75.102
6.0132,74.412,75.052
6.0761,74.211,75.017
6.1198,74.264,75.034
6.1826,74.245,75.186
6.265,74.994,75.104


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_046.csv <==
x,qOut,qIn
0.031471,75.173,74.772
0.094153,74.693,74.521
0.15692,74.214,75.133
0.22039,74.795,75.499
0.28333,75.22,75.097
0.34522,75.405,74.854
0.40798,74.933,75.079
0.47225,74.886,75.37
0.53519,74.502,75.175
0.59629,74.43,74.604
0.65905,74.35,74.392
0.72411,75.005,74.867
0.78705,75.142,75.291
0.84736,75.148,75.069
0.91012,74.838,74.879
0.97597,75.154,75.141
1.0389,75.045,75.459
1.0984,74.901,75.507
1.1612,74.548,75.439
1.2278,74.916,75.167
1.2908,74.907,74.541
1.3495,74.87,74.067
1.4123,74.617,74.48
1.4797,75.072,75.627
1.5426,75.127,76.105
1.6006,75.079,75.323
1.6633,74.675,74.597
1.7315,74.882,74.692
1.7945,74.704,74.916
1.8516,74.615,74.836
1.9144,74.406,75.022
1.9834,74.918,75.337
2.0463,74.973,74.943
2.1027,74.918,74.035
2.1655,74.689,74.086
2.2353,75.251,75.465
2.2982,75.461,76.506
2.3538,75.346,75.917
2.4165,74.583,74.983
2.4871,74.441,74.807
2.5501,74.237,74.852
2.6048,74.562,74.628
2.6676,74.874,74.833
2.739,75.651,75.344
2.8019,75.534,75.446
2.8559,74.974,74.967
2.9187,74.255,74.599
2.9908,74.61,74.846
3.0538,74.953,75.423
3.107,75.12,75.487
3.1697,74.6,75.113
3.2427,74.529,74.824
3.3056,74.209,74.855
3.358,74.365,75.154
3.4208,74.654,75.511
3.4946,75.653,75.476
3.5575,75.948,74.682
3.6091,75.653,73.926
3.6719,74.731,74.169
3.7464,74.599,75.045
3.8094,74.562,75.07
3.8602,74.873,74.515
3.9229,74.851,74.953
3.9983,75.217,76.287
4.0612,74.92,76.725
4.1112,74.713,75.672
4.174,74.519,74.489
4.2501,75.12,73.972
4.3131,75.221,74.141
4.3623,75.042,74.682
4.4251,74.57,75.362
4.502,74.925,75.752
4.5649,75.092,75.444
4.6134,75.167,74.852
4.6761,74.698,74.652
4.7539,74.704,74.857
4.8168,74.354,74.91
4.8644,74.301,74.7
4.9272,74.167,74.904
5.0057,74.721,75.704
5.0687,74.782,75.951
5.1155,74.971,75.057
5.1783,75.185,74.342
5.2576,75.983,74.565
5.3205,75.918,75.178
5.3666,75.023,75.461
5.4293,73.819,75.479
5.5094,73.955,75.244
5.5724,74.552,74.775
5.6177,75.245,74.482
5.6804,75.299,74.659
5.7613,75.54,74.969
5.8242,75.084,74.906
5.8687,74.643,74.995
5.9315,74.167,75.482
6.0132,74.617,75.609
6.0761,74.814,74.931
6.1198,75.07,74.668
6.1826,75.043,75.191
6.265,75.461,75.453


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_047.csv <==
x,qOut,qIn
0.031471,75.367,75.183
0.094153,75.382,74.072
0.15692,74.782,73.759
0.22039,74.739,74.823
0.28333,74.489,76.074
0.34522,74.57,75.871
0.40798,74.604,74.96
0.47225,75.315,74.861
0.53519,75.452,75.748
0.59629,75.374,75.832
0.65905,74.875,75.057
0.72411,74.935,74.566
0.78705,74.594,74.508
0.84736,74.346,74.311
0.91012,74.109,74.382
0.97597,74.813,74.888
1.0389,75.233,75.378
1.0984,75.452,75.61
1.1612,74.962,75.652
1.2278,74.806,75.401
1.2908,74.258,74.857
1.3495,74.205,74.352
1.4123,74.36,74.444
1.4797,75.29,75.273
1.5426,75.548,75.989
1.6006,75.441,75.565
1.6633,74.996,74.68
1.7315,75.3,74.487
1.7945,75.326,75.053
1.8516,75.137,75.538
1.9144,74.419,75.619
1.9834,74.353,75.148
2.0463,74.159,74.458
2.1027,74.331,74.13
2.1655,74.453,74.327
2.2353,75.264,75.037
2.2982,75.529,75.885
2.3538,75.522,75.804
2.4165,74.911,74.981
2.4871,74.815,74.639
2.5501,74.457,75.013
2.6048,74.55,75.168
2.6676,74.721,75.131
2.739,75.483,75.209
2.8019,75.433,75.116
2.8559,74.964,74.748
2.9187,74.359,74.692
2.9908,74.821,74.952
3.0538,75.238,74.704
3.107,75.375,74.443
3.1697,74.705,75.053
3.2427,74.47,75.781
3.3056,74.089,75.447
3.358,74.319,74.878
3.4208,74.629,75.071
3.4946,75.514,75.503
3.5575,75.589,75.182
3.6091,75.251,74.615
3.6719,74.578,74.781
3.7464,74.779,75.431
3.8094,74.888,75.429
3.8602,75.053,74.562
3.9229,74.834,74.028
3.9983,75.095,74.573
4.0612,74.832,75.726
4.1112,74.588,76.276
4.174,74.22,75.956
4.2501,74.661,75.16
4.3131,74.777,74.442
4.3623,74.91,74.242
4.4251,74.818,74.556
4.502,75.343,74.897
4.5649,75.346,74.862
4.6134,75.146,74.931
4.6761,74.643,75.325
4.7539,74.916,75.546
4.8168,74.955,75.193
4.8644,75.038,74.747
4.9272,74.737,74.66
5.0057,74.894,74.915
5.0687,74.51,75.24
5.1155,74.267,75.44
5.1783,74.182,75.471
5.2576,75.117,75.241
5.3205,75.717,74.737
5.3666,75.907,74.394
5.4293,75.216,74.614
5.5094,74.851,75.286
5.5724,74.251,75.658
5.6177,74.229,75.397
5.6804,74.284,75.164
5.7613,75.012,75.269
5.8242,75.101,75.145
5.8687,75.11,74.617
5.9315,74.842,74.391
6.0132,75.137,74.661
6.0761,74.892,74.967
6.1198,74.618,75.146
6.1826,74.359,75.465
6.265,75.03,75.712


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_048.csv <==
x,qOut,qIn
0.031471,75.382,74.005
0.094153,75.013,74.02
0.15692,74.342,74.896
0.22039,74.536,75.863
0.28333,74.628,75.99
0.34522,74.841,74.972
0.40798,74.791,74.011
0.47225,75.308,74.559
0.53519,75.285,76.175
0.59629,75.09,76.398
0.65905,74.53,75.192
0.72411,74.671,74.202
0.78705,74.564,74.129
0.84736,74.691,74.235
0.91012,74.805,74.564
0.97597,75.567,75.207
1.0389,75.641,75.636
1.0984,75.119,75.579
1.1612,74.099,75.462
1.2278,74.082,75.434
1.2908,74.317,75.158
1.3495,74.926,74.693
1.4123,75.129,74.637
1.4797,75.521,74.994
1.5426,75.019,74.985
1.6006,74.528,74.601
1.6633,74.344,74.67
1.7315,75.254,75.211
1.7945,75.746,75.466
1.8516,75.458,75.237
1.9144,74.333,75.072
1.9834,74.02,75.152
2.0463,74.039,75.238
2.1027,74.572,75.123
2.1655,74.828,75.002
2.2353,75.504,74.971
2.2982,75.501,74.885
2.3538,75.402,74.987
2.4165,74.985,75.396
2.4871,75.164,75.606
2.5501,74.895,75.145
2.6048,74.664,74.604
2.6676,74.311,74.627
2.739,74.728,74.956
2.8019,74.764,74.825
2.8559,74.782,74.466
2.9187,74.603,74.581
2.9908,75.123,75.123
3.0538,75.206,75.624
3.107,75.152,75.444
3.1697,74.796,74.866
3.2427,75.106,74.736
3.3056,75.034,74.946
3.358,74.892,75.277
3.4208,74.504,75.938
3.4946,74.889,76.235
3.5575,75,75.249
3.6091,75.136,73.934
3.6719,74.919,73.775
3.7464,75.194,74.707
3.8094,74.918,75.503
3.8602,74.624,75.482
3.9229,74.189,75.197
3.9983,74.551,75.135
4.0612,74.588,74.984
4.1112,74.69,74.55
4.174,74.662,74.554
4.2501,75.275,75.102
4.3131,75.301,75.312
4.3623,74.965,75.064
4.4251,74.341,75.156
4.502,74.718,75.562
4.5649,75.136,75.427
4.6134,75.647,74.658
4.6761,75.445,74.246
4.7539,75.294,74.564
4.8168,74.388,75.08
4.8644,73.969,75.13
4.9272,74.037,75.034
5.0057,75.106,75.283
5.0687,75.545,75.836
5.1155,75.448,75.697
5.1783,74.772,74.862
5.2576,74.755,74.361
5.3205,74.597,74.704
5.3666,74.627,75.001
5.4293,74.485,74.976
5.5094,75.038,75.063
5.5724,75.162,75.336
5.6177,75.245,75.426
5.6804,74.949,75.285
5.7613,75.132,74.925
5.8242,74.769,74.535
5.8687,74.456,74.645
5.9315,74.129,75.134
6.0132,74.693,75.401
6.0761,74.928,75.417
6.1198,75.104,75.581
6.1826,75.004,75.505
6.265,75.474,74.836


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_049.csv <==
x,qOut,qIn
0.031471,74.968,75.219
0.094153,74.473,75.069
0.15692,73.851,75.196
0.22039,74.318,75.36
0.28333,74.814,75.325
0.34522,75.418,75.368
0.40798,75.402,75.243
0.47225,75.473,74.672
0.53519,74.716,74.342
0.59629,74.247,74.813
0.65905,74.239,75.464
0.72411,75.291,75.699
0.78705,75.772,75.5
0.84736,75.53,75.374
0.91012,74.568,75.356
0.97597,74.375,75.222
1.0389,74.323,74.608
1.0984,74.623,74.058
1.1612,74.631,74.285
1.2278,75.123,74.852
1.2908,75.041,74.742
1.3495,75.011,74.614
1.4123,74.856,75.252
1.4797,75.36,75.975
1.5426,75.3,75.854
1.6006,74.955,75.196
1.6633,74.308,74.733
1.7315,74.537,74.584
1.7945,74.674,74.44
1.8516,74.958,74.73
1.9144,75.014,75.648
1.9834,75.619,76.218
2.0463,75.611,75.33
2.1027,75.292,74.169
2.1655,74.544,74.193
2.2353,74.51,74.967
2.2982,74.304,75.236
2.3538,74.295,75.006
2.4165,74.121,75.016
2.4871,74.663,75.365
2.5501,74.812,75.519
2.6048,75.054,75.132
2.6676,75.129,74.801
2.739,75.693,74.977
2.8019,75.478,75.368
2.8559,74.807,75.288
2.9187,73.986,74.847
2.9908,74.353,74.519
3.0538,74.864,74.515
3.107,75.407,74.735
3.1697,75.311,75.104
3.2427,75.386,75.386
3.3056,74.756,75.325
3.358,74.335,75.14
3.4208,74.126,75.137
3.4946,74.876,75.238
3.5575,75.183,75.201
3.6091,75.226,75.238
3.6719,74.862,75.262
3.7464,75.126,74.851
3.8094,75.04,74.34
3.8602,74.974,74.5
3.9229,74.718,75.043
3.9983,75.12,75.416
4.0612,75.032,75.498
4.1112,74.749,75.309
4.174,74.192,74.918
4.2501,74.492,74.709
4.3131,74.655,74.818
4.3623,74.927,75.123
4.4251,74.869,75.529
4.502,75.302,75.77
4.5649,75.158,75.387
4.6134,74.995,74.43
4.6761,74.734,73.902
4.7539,75.228,74.494
4.8168,75.254,75.549
4.8644,74.979,75.689
4.9272,74.306,75.159
5.0057,74.44,74.937
5.0687,74.49,75.35
5.1155,74.786,75.456
5.1783,74.885,74.913
5.2576,75.461,74.211
5.3205,75.312,74.083
5.3666,74.865,74.843
5.4293,74.253,75.882
5.5094,74.67,76.264
5.5724,75.049,75.371
5.6177,75.417,74.147
5.6804,75.165,74.023
5.7613,75.152,75.096
5.8242,74.531,75.907
5.8687,74.226,75.702
5.9315,74.145,75.213
6.0132,74.978,74.855
6.0761,75.299,74.541
6.1198,75.363,74.336
6.1826,75.045,74.599
6.265,75.264,75.119


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_050.csv <==
x,qOut,qIn
0.031471,74.363,74.931
0.094153,74.484,74.856
0.15692,74.496,74.875
0.22039,75.109,74.868
0.28333,75.136,74.526
0.34522,75.09,74.792
0.40798,74.803,75.817
0.47225,75.183,76.235
0.53519,75.127,75.399
0.59629,75.015,74.495
0.65905,74.66,74.133
0.72411,74.977,74.136
0.78705,74.877,74.475
0.84736,74.769,75.051
0.91012,74.533,75.478
0.97597,75.07,75.747
1.0389,75.203,76.022
1.0984,75.137,75.848
1.1612,74.686,75.088
1.2278,74.881,74.304
1.2908,74.752,73.895
1.3495,74.608,74.382
1.4123,74.222,75.601
1.4797,74.659,76.309
1.5426,74.903,75.556
1.6006,75.326,74.35
1.6633,75.333,74.015
1.7315,75.516,74.672
1.7945,74.778,75.432
1.8516,74.066,75.718
1.9144,73.653,75.657
1.9834,74.403,75.285
2.0463,74.878,74.505
2.1027,75.203,74.039
2.1655,75.281,74.593
2.2353,75.881,75.569
2.2982,75.774,75.57
2.3538,75.003,74.622
2.4165,73.881,74.163
2.4871,74,74.856
2.5501,74.521,75.888
2.6048,75.304,75.925
2.6676,75.451,75.342
2.739,75.584,75.03
2.8019,74.769,74.977
2.8559,74.144,74.774
2.9187,74.003,74.792
2.9908,75.055,75.087
3.0538,75.693,75.148
3.107,75.671,74.962
3.1697,74.803,74.955
3.2427,74.543,75.051
3.3056,74.349,74.866
3.358,74.672,74.617
3.4208,74.764,74.875
3.4946,75.196,75.433
3.5575,74.822,75.2
3.6091,74.487,74.673
3.6719,74.31,74.969
3.7464,75.14,75.485
3.8094,75.604,75.098
3.8602,75.658,74.708
3.9229,75.035,75.199
3.9983,74.94,75.77
4.0612,74.644,75.327
4.1112,74.674,74.692
4.174,74.595,74.865
4.2501,75.116,75.349
4.3131,75.036,74.974
4.3623,74.842,74.218
4.4251,74.428,74.311
4.502,74.775,75.112
4.5649,74.805,75.415
4.6134,74.846,74.863
4.6761,74.645,74.563
4.7539,75.08,75.147
4.8168,75.049,75.825
4.8644,74.938,75.754
4.9272,74.601,75.403
5.0057,75.007,75.06
5.0687,75.066,74.587
5.1155,75.091,74.277
5.1783,74.852,74.586
5.2576,75.245,75.175
5.3205,75.173,75.203
5.3666,74.958,74.89
5.4293,74.427,75.076
5.5094,74.623,75.634
5.5724,74.557,75.494
5.6177,74.613,74.77
5.6804,74.466,74.68
5.7613,74.934,75.334
5.8242,74.89,75.55
5.8687,74.801,74.816
5.9315,74.629,74.372
6.0132,75.294,74.923
6.0761,75.583,75.622
6.1198,75.507,75.45
6.1826,74.778,74.976
6.265,74.631,74.851


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_051.csv <==
x,qOut,qIn
0.031471,75.563,74.56
0.094153,75.086,74.374
0.15692,74.431,74.24
0.22039,74.737,74.763
0.28333,74.917,75.79
0.34522,74.938,76.022
0.40798,74.463,75.309
0.47225,74.632,74.6
0.53519,74.607,74.598
0.59629,74.855,75.025
0.65905,74.853,75.35
0.72411,75.264,75.201
0.78705,74.943,74.561
0.84736,74.585,74.303
0.91012,74.365,74.891
0.97597,75.181,75.646
1.0389,75.678,75.464
1.0984,75.638,74.937
1.1612,74.721,75.134
1.2278,74.341,75.788
1.2908,74.006,75.756
1.3495,74.322,74.865
1.4123,74.652,74.137
1.4797,75.512,74.137
1.5426,75.57,74.692
1.6006,75.263,75.278
1.6633,74.618,75.669
1.7315,74.802,75.681
1.7945,74.845,75.153
1.8516,74.903,74.794
1.9144,74.56,74.969
1.9834,74.789,74.951
2.0463,74.652,74.429
2.1027,74.704,74.443
2.1655,74.626,75.06
2.2353,75.221,75.492
2.2982,75.304,75.377
2.3538,75.34,75.004
2.4165,75.088,74.831
2.4871,75.307,75.173
2.5501,74.858,75.505
2.6048,74.295,75.196
2.6676,73.827,74.809
2.739,74.5,74.895
2.8019,75.043,75.047
2.8559,75.433,75.09
2.9187,75.267,75.393
2.9908,75.45,75.539
3.0538,75.048,74.872
3.107,74.633,74.116
3.1697,74.147,74.395
3.2427,74.558,75.558
3.3056,74.712,76.219
3.358,74.882,75.607
3.4208,74.754,74.651
3.4946,75.188,74.213
3.5575,75.105,74.334
3.6091,74.983,74.505
3.6719,74.71,74.808
3.7464,75.15,75.363
3.8094,75.125,75.732
3.8602,74.895,75.552
3.9229,74.452,75.172
3.9983,74.894,74.803
4.0612,75.159,74.413
4.1112,75.292,74.49
4.174,74.789,75.201
4.2501,74.728,75.837
4.3131,74.36,75.814
4.3623,74.491,75.324
4.4251,74.777,74.808
4.502,75.66,74.578
4.5649,75.65,74.577
4.6134,74.971,74.728
4.6761,73.948,74.941
4.7539,74.042,74.943
4.8168,74.368,74.805
4.8644,74.848,74.873
4.9272,74.981,75.206
5.0057,75.561,75.712
5.0687,75.503,76.014
5.1155,75.127,75.539
5.1783,74.354,74.742
5.2576,74.438,74.567
5.3205,74.51,75.047
5.3666,74.904,75.139
5.4293,75.109,74.887
5.5094,75.721,74.908
5.5724,75.496,74.931
5.6177,74.91,74.539
5.6804,74.187,74.603
5.7613,74.487,75.441
5.8242,74.707,75.815
5.8687,74.814,74.936
5.9315,74.462,74.215
6.0132,74.736,74.723
6.0761,74.752,75.918
6.1198,74.996,76.141
6.1826,75.094,75.39
6.265,75.7,74.682


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_052.csv <==
x,qOut,qIn
0.031471,75.018,75.117
0.094153,75.154,75.582
0.15692,74.991,75.864
0.22039,75.441,75.883
0.28333,75.407,75.274
0.34522,75.186,74.343
0.40798,74.647,74.118
0.47225,74.818,74.685
0.53519,74.694,74.972
0.59629,74.597,74.74
0.65905,74.32,74.844
0.72411,74.842,75.399
0.78705,75.071,75.687
0.84736,75.269,75.379
0.91012,74.989,75.046
0.97597,75.089,74.938
1.0389,74.623,74.887
1.0984,74.317,75.005
1.1612,74.126,75.291
1.2278,74.915,75.29
1.2908,75.372,74.887
1.3495,75.669,74.55
1.4123,75.364,74.543
1.4797,75.334,74.797
1.5426,74.687,75.13
1.6006,74.257,75.423
1.6633,74,75.461
1.7315,74.67,75.219
1.7945,74.903,75.118
1.8516,74.98,75.167
1.9144,74.81,75.143
1.9834,75.312,75.193
2.0463,75.357,75.138
2.1027,75.142,74.519
2.1655,74.589,74.024
2.2353,74.845,74.598
2.2982,74.946,75.933
2.3538,75.082,76.288
2.4165,74.763,75.318
2.4871,74.892,74.055
2.5501,74.543,73.684
2.6048,74.414,74.545
2.6676,74.333,75.818
2.739,75.057,76.286
2.8019,75.281,75.497
2.8559,75.242,74.517
2.9187,74.826,74.298
2.9908,75.122,74.911
3.0538,75.157,75.53
3.107,75.176,75.494
3.1697,74.698,75.324
3.2427,74.678,75.502
3.3056,74.246,75.556
3.358,74.239,74.915
3.4208,74.491,74.263
3.4946,75.493,74.242
3.5575,75.7,74.734
3.6091,75.092,75.224
3.6719,73.954,75.416
3.7464,73.97,75.173
3.8094,74.43,74.782
3.8602,75.242,74.558
3.9229,75.507,74.759
3.9983,75.809,75.429
4.0612,75.137,75.606
4.1112,74.487,75.033
4.174,74.12,74.811
4.2501,74.909,75.135
4.3131,75.416,74.949
4.3623,75.639,74.448
4.4251,75.267,74.725
4.502,75.254,75.422
4.5649,74.712,75.445
4.6134,74.286,75.139
4.6761,73.99,75.352
4.7539,74.694,75.75
4.8168,75.083,75.3
4.8644,75.203,74.278
4.9272,74.74,73.986
5.0057,74.811,74.613
5.0687,74.608,75.172
5.1155,74.697,75.046
5.1783,74.718,74.938
5.2576,75.342,75.444
5.3205,75.308,76.03
5.3666,75.015,75.557
5.4293,74.453,74.731
5.5094,74.698,74.701
5.5724,74.72,75.199
5.6177,74.76,75.041
5.6804,74.584,74.584
5.7613,75.148,74.545
5.8242,75.355,74.973
5.8687,75.457,75.346
5.9315,75.035,75.48
6.0132,75.017,75.337
6.0761,74.508,75.019
6.1198,74.238,74.662
6.1826,74.061,74.472
6.265,74.756,74.643


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_053.csv <==
x,qOut,qIn
0.031471,75.731,74.214
0.094153,75.877,74.347
0.15692,75.174,74.74
0.22039,74.9,74.884
0.28333,74.463,74.732
0.34522,74.558,75.06
0.40798,74.716,75.8
0.47225,75.496,76.066
0.53519,75.545,75.24
0.59629,75.254,74.603
0.65905,74.545,74.988
0.72411,74.546,75.489
0.78705,74.352,74.854
0.84736,74.401,74.053
0.91012,74.488,74.344
0.97597,75.361,75.231
1.0389,75.698,75.549
1.0984,75.509,75.411
1.1612,74.617,75.353
1.2278,74.393,75.335
1.2908,74.196,75.131
1.3495,74.4,74.688
1.4123,74.413,74.507
1.4797,75.014,74.868
1.5426,75.095,75.089
1.6006,75.218,75.02
1.6633,75.103,75.202
1.7315,75.531,75.407
1.7945,75.344,75.19
1.8516,74.985,74.766
1.9144,74.395,74.713
1.9834,74.583,75.192
2.0463,74.496,75.551
2.1027,74.493,75.214
2.1655,74.416,74.834
2.2353,75.139,74.972
2.2982,75.446,75.151
2.3538,75.49,74.806
2.4165,74.988,74.622
2.4871,75.001,75.05
2.5501,74.673,75.464
2.6048,74.532,75.357
2.6676,74.335,75.241
2.739,74.92,75.293
2.8019,75.088,74.971
2.8559,75.146,74.232
2.9187,74.815,74.056
2.9908,75.052,74.712
3.0538,74.875,75.334
3.107,74.794,75.372
3.1697,74.618,75.375
3.2427,75.162,75.548
3.3056,75.216,75.389
3.358,75.074,74.882
3.4208,74.596,74.68
3.4946,74.816,74.881
3.5575,74.738,75.198
3.6091,74.714,75.374
3.6719,74.546,75.347
3.7464,75.141,75.082
3.8094,75.344,74.614
3.8602,75.34,74.45
3.9229,74.766,74.876
3.9983,74.685,75.386
4.0612,74.287,75.123
4.1112,74.225,74.553
4.174,74.212,74.655
4.2501,74.998,75.325
4.3131,75.296,75.721
4.3623,75.432,75.775
4.4251,75.122,75.685
4.502,75.285,75.069
4.5649,74.939,73.927
4.6134,74.67,73.962
4.6761,74.432,75.346
4.7539,75.062,76.151
4.8168,75.276,75.133
4.8644,75.17,74.031
4.9272,74.573,74.077
5.0057,74.676,74.711
5.0687,74.631,75.199
5.1155,74.797,75.81
5.1783,74.658,76.166
5.2576,74.983,75.555
5.3205,74.714,74.425
5.3666,74.573,74.167
5.4293,74.577,74.873
5.5094,75.46,75.718
5.5724,75.809,75.712
5.6177,75.486,75.077
5.6804,74.464,74.84
5.7613,74.31,75.234
5.8242,74.425,75.16
5.8687,74.989,74.331
5.9315,75.043,74.088
6.0132,75.174,74.909
6.0761,74.421,75.94
6.1198,73.96,76.077
6.1826,73.942,75.443
6.265,75.055,74.636


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_054.csv <==
x,qOut,qIn
0.031471,74.889,74.887
0.094153,74.172,74.607
0.15692,73.764,75.131
0.22039,74.572,75.746
0.28333,75.147,75.597
0.34522,75.467,75.083
0.40798,75.281,74.91
0.47225,75.518,75.06
0.53519,75.197,75.215
0.59629,74.77,74.939
0.65905,74.242,74.396
0.72411,74.631,74.252
0.78705,74.803,74.603
0.84736,74.903,74.815
0.91012,74.627,74.994
0.97597,74.956,75.452
1.0389,74.908,75.942
1.0984,74.9,75.834
1.1612,74.636,75.122
1.2278,75.015,74.317
1.2908,74.964,74.312
1.3495,74.968,75.103
1.4123,74.824,75.74
1.4797,75.348,75.723
1.5426,75.344,75.295
1.6006,75.142,74.891
1.6633,74.651,74.642
1.7315,74.852,74.638
1.7945,74.69,74.761
1.8516,74.444,74.722
1.9144,73.98,74.739
1.9834,74.368,75.224
2.0463,74.576,75.8
2.1027,74.92,75.662
2.1655,75.064,75.146
2.2353,75.707,74.817
2.2982,75.626,74.415
2.3538,75.084,74.13
2.4165,74.232,74.708
2.4871,74.425,75.656
2.5501,74.741,75.752
2.6048,75.232,75.243
2.6676,75.264,74.989
2.739,75.555,74.873
2.8019,75.079,74.533
2.8559,74.577,74.801
2.9187,74.091,75.747
2.9908,74.534,76.049
3.0538,74.671,75.059
3.107,74.772,74.152
3.1697,74.737,74.253
3.2427,75.415,75.031
3.3056,75.584,75.452
3.358,75.268,75.244
3.4208,74.363,75.103
3.4946,74.26,75.303
3.5575,74.251,75.413
3.6091,74.673,75.23
3.6719,74.939,75.049
3.7464,75.627,74.9
3.8094,75.488,74.672
3.8602,74.96,74.561
3.9229,74.239,74.806
3.9983,74.587,75.162
4.0612,74.97,75.012
4.1112,75.369,74.744
4.174,75.147,75.166
4.2501,75.175,75.951
4.3131,74.605,75.771
4.3623,74.344,74.582
4.4251,74.272,73.853
4.502,75.063,74.226
4.5649,75.307,75.184
4.6134,75.27,75.677
4.6761,74.894,75.495
4.7539,75.204,75.034
4.8168,75.159,74.737
4.8644,74.974,74.816
4.9272,74.468,75.357
5.0057,74.691,76.002
5.0687,74.663,75.798
5.1155,74.675,74.694
5.1783,74.405,73.929
5.2576,74.845,74.154
5.3205,74.977,74.917
5.3666,75.243,75.407
5.4293,75.13,75.533
5.5094,75.301,75.485
5.5724,74.674,75.484
5.6177,74.133,75.374
5.6804,73.928,74.979
5.7613,74.857,74.489
5.8242,75.428,74.448
5.8687,75.469,74.959
5.9315,74.789,75.345
6.0132,74.76,75.152
6.0761,74.726,74.649
6.1198,75.136,74.731
6.1826,75.261,75.301
6.265,75.574,75.494


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_055.csv <==
x,qOut,qIn
0.031471,75.43,76.063
0.094153,74.944,76.043
0.15692,74.269,75.346
0.22039,74.623,74.697
0.28333,74.959,74.331
0.34522,75.331,74.052
0.40798,75.175,74.266
0.47225,75.326,75.029
0.53519,74.852,75.517
0.59629,74.565,75.396
0.65905,74.434,75.181
0.72411,75.159,75.068
0.78705,75.335,75.103
0.84736,75.071,75.236
0.91012,74.342,75.284
0.97597,74.406,75.13
1.0389,74.415,74.937
1.0984,74.659,74.887
1.1612,74.817,74.978
1.2278,75.63,75.202
1.2908,75.844,75.327
1.3495,75.493,75.077
1.4123,74.441,74.739
1.4797,74.151,74.674
1.5426,74.024,74.801
1.6006,74.415,75.145
1.6633,74.643,75.618
1.7315,75.341,75.607
1.7945,75.321,74.643
1.8516,75.128,74.036
1.9144,74.71,74.734
1.9834,75.072,75.775
2.0463,75.129,75.652
2.1027,75.101,74.739
2.1655,74.7,74.468
2.2353,74.932,75.164
2.2982,74.829,75.553
2.3538,74.881,75.298
2.4165,74.76,75.328
2.4871,75.189,75.413
2.5501,74.982,74.834
2.6048,74.628,74.479
2.6676,74.232,74.953
2.739,74.815,75.293
2.8019,75.181,74.722
2.8559,75.303,74.054
2.9187,74.793,74.236
2.9908,74.794,75.277
3.0538,74.547,76.179
3.107,74.681,75.951
3.1697,74.741,75.057
3.2427,75.323,74.456
3.3056,75.156,74.548
3.358,74.819,74.725
3.4208,74.458,74.748
3.4946,75.054,74.831
3.5575,75.371,75.326
3.6091,75.379,75.935
3.6719,74.858,75.995
3.7464,74.954,75.433
3.8094,74.82,74.741
3.8602,74.771,74.379
3.9229,74.339,74.479
3.9983,74.479,74.929
4.0612,74.267,75.047
4.1112,74.396,74.764
4.174,74.614,74.867
4.2501,75.54,75.478
4.3131,75.778,75.756
4.3623,75.442,75.102
4.4251,74.529,74.39
4.502,74.411,74.598
4.5649,74.346,75.586
4.6134,74.561,75.997
4.6761,74.583,75.516
4.7539,75.266,74.708
4.8168,75.496,74.252
4.8644,75.605,74.267
4.9272,75.155,74.607
5.0057,75.099,75.152
5.0687,74.578,75.629
5.1155,74.352,75.542
5.1783,74.189,75.02
5.2576,74.828,74.649
5.3205,74.975,74.621
5.3666,75.059,75.014
5.4293,74.874,75.676
5.5094,75.234,75.878
5.5724,75.009,75.178
5.6177,74.681,74.506
5.6804,74.397,74.586
5.7613,75.108,75.106
5.8242,75.527,75.477
5.8687,75.445,75.364
5.9315,74.558,74.928
6.0132,74.287,74.655
6.0761,74.09,74.704
6.1198,74.488,74.639
6.1826,74.811,74.684
6.265,75.557,75.282


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_056.csv <==
x,qOut,qIn
0.031471,75.223,75.422
0.094153,75.266,75.124
0.15692,74.755,74.657
0.22039,74.872,74.678
0.28333,74.788,74.855
0.34522,74.848,74.755
0.40798,74.648,74.928
0.47225,75.044,75.49
0.53519,74.967,75.738
0.59629,74.906,75.459
0.65905,74.621,75.111
0.72411,75,74.714
0.78705,74.946,74.184
0.84736,74.919,74.093
0.91012,74.725,74.821
0.97597,75.191,75.855
1.0389,75.141,76.194
1.0984,74.941,75.508
1.1612,74.55,74.694
1.2278,74.941,74.612
1.2908,74.989,74.952
1.3495,74.856,74.842
1.4123,74.344,74.648
1.4797,74.571,74.811
1.5426,74.61,75.15
1.6006,74.844,75.474
1.6633,74.944,75.715
1.7315,75.598,75.573
1.7945,75.55,74.968
1.8516,75.013,74.657
1.9144,74.066,75.01
1.9834,74.096,75.313
2.0463,74.276,74.617
2.1027,74.781,73.936
2.1655,75.062,74.415
2.2353,75.765,75.455
2.2982,75.681,75.774
2.3538,75.207,75.527
2.4165,74.434,75.332
2.4871,74.557,75.042
2.5501,74.595,74.641
2.6048,74.686,74.461
2.6676,74.513,74.689
2.739,75.041,75.315
2.8019,75.216,75.756
2.8559,75.344,75.398
2.9187,75.075,74.816
2.9908,75.312,74.7
3.0538,75.053,74.738
3.107,74.785,74.672
3.1697,74.278,75.047
3.2427,74.483,75.738
3.3056,74.363,75.913
3.358,74.443,75.218
3.4208,74.549,74.421
3.4946,75.411,74.199
3.5575,75.701,74.569
3.6091,75.489,74.92
3.6719,74.652,75.017
3.7464,74.525,74.978
3.8094,74.398,74.978
3.8602,74.663,75.184
3.9229,74.812,75.601
3.9983,75.476,75.96
4.0612,75.41,75.697
4.1112,74.992,74.812
4.174,74.253,74.402
4.2501,74.446,75.095
4.3131,74.633,75.835
4.3623,75.051,75.464
4.4251,75.17,74.612
4.502,75.61,74
4.5649,75.197,74.018
4.6134,74.555,74.679
4.6761,73.955,75.522
4.7539,74.448,75.949
4.8168,74.791,75.778
4.8644,74.907,75.122
4.9272,74.557,74.418
5.0057,74.898,74.294
5.0687,75.045,74.99
5.1155,75.353,75.695
5.1783,75.276,75.575
5.2576,75.549,74.78
5.3205,75.117,74.503
5.3666,74.804,75.08
5.4293,74.646,75.451
5.5094,75.26,75.125
5.5724,75.184,74.664
5.6177,74.528,74.849
5.6804,73.647,75.295
5.7613,73.988,75.383
5.8242,74.578,75.005
5.8687,75.294,74.699
5.9315,75.46,74.858
6.0132,75.756,75.452
6.0761,75.171,75.637
6.1198,74.539,75.019
6.1826,74.119,74.583
6.265,74.812,74.947


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_057.csv <==
x,qOut,qIn
0.031471,74.85,75.002
0.094153,75.108,74.013
0.15692,75.014,74.34
0.22039,75.342,75.679
0.28333,75.034,76.226
0.34522,74.734,75.43
0.40798,74.466,74.559
0.47225,75.122,74.42
0.53519,75.422,74.776
0.59629,75.407,75.226
0.65905,74.809,75.661
0.72411,74.791,75.598
0.78705,74.562,74.737
0.84736,74.622,74.043
0.91012,74.577,74.337
0.97597,75.152,75.133
1.0389,75.136,75.433
1.0984,74.931,75.389
1.1612,74.381,75.518
1.2278,74.556,75.675
1.2908,74.491,75.327
1.3495,74.674,74.8
1.4123,74.822,74.708
1.4797,75.545,74.721
1.5426,75.505,74.165
1.6006,74.957,73.961
1.6633,74.191,74.872
1.7315,74.554,75.992
1.7945,75.038,76.06
1.8516,75.428,75.574
1.9144,75.029,75.315
1.9834,74.877,75.06
2.0463,74.313,74.544
2.1027,74.262,74.493
2.1655,74.363,75.087
2.2353,75.22,75.495
2.2982,75.445,74.96
2.3538,75.467,74.387
2.4165,75.155,74.708
2.4871,75.376,75.523
2.5501,75.035,75.798
2.6048,74.501,75.329
2.6676,73.819,74.736
2.739,74.125,74.435
2.8019,74.363,74.542
2.8559,74.747,74.933
2.9187,74.96,75.352
2.9908,75.748,75.493
3.0538,75.884,75.141
3.107,75.517,74.779
3.1697,74.655,74.907
3.2427,74.644,75.238
3.3056,74.679,74.923
3.358,74.897,74.37
3.4208,74.672,74.662
3.4946,74.9,75.696
3.5575,74.657,76.226
3.6091,74.705,75.436
3.6719,74.775,74.461
3.7464,75.45,74.482
3.8094,75.362,74.925
3.8602,74.843,74.819
3.9229,74.125,74.895
3.9983,74.456,75.452
4.0612,74.797,75.58
4.1112,75.114,74.928
4.174,74.959,74.467
4.2501,75.255,74.574
4.3131,75.051,74.825
4.3623,74.842,75.042
4.4251,74.392,75.539
4.502,74.67,76.141
4.5649,74.633,75.979
4.6134,74.789,74.817
4.6761,74.889,73.989
4.7539,75.584,74.338
4.8168,75.555,75.008
4.8644,75.039,75.037
4.9272,74.212,74.892
5.0057,74.407,74.847
5.0687,74.685,74.871
5.1155,75.075,75.023
5.1783,75.034,75.305
5.2576,75.337,75.447
5.3205,74.968,75.308
5.3666,74.52,75.085
5.4293,74.024,74.901
5.5094,74.547,74.844
5.5724,74.94,75.229
5.6177,75.417,75.709
5.6804,75.462,75.649
5.7613,75.723,75.165
5.8242,75.106,74.553
5.8687,74.415,74.335
5.9315,73.954,74.876
6.0132,74.612,75.549
6.0761,74.982,75.133
6.1198,74.975,74.488
6.1826,74.484,74.851
6.265,74.732,75.541


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_058.csv <==
x,qOut,qIn
0.031471,75.357,74.863
0.094153,74.819,74.536
0.15692,74.13,74.845
0.22039,74.359,75.396
0.28333,74.409,75.374
0.34522,74.522,74.786
0.40798,74.508,74.447
0.47225,75.228,74.632
0.53519,75.483,74.887
0.59629,75.403,75.169
0.65905,74.82,75.596
0.72411,74.919,75.674
0.78705,74.852,75.057
0.84736,74.944,74.724
0.91012,74.757,75.233
0.97597,75.134,75.857
1.0389,75.011,75.49
1.0984,74.888,74.396
1.1612,74.529,73.879
1.2278,74.862,74.4
1.2908,74.814,74.988
1.3495,74.855,75.091
1.4123,74.697,75.334
1.4797,75.086,75.718
1.5426,74.85,75.461
1.6006,74.495,74.776
1.6633,74.129,74.718
1.7315,74.758,75.195
1.7945,75.165,74.975
1.8516,75.353,74.212
1.9144,74.995,74.396
1.9834,75.185,75.602
2.0463,75.073,76.324
2.1027,75.163,75.771
2.1655,74.963,74.902
2.2353,75.141,74.455
2.2982,74.587,74.506
2.3538,74.118,74.803
2.4165,73.868,75.216
2.4871,74.678,75.445
2.5501,75.157,75.329
2.6048,75.363,75.023
2.6676,75.086,74.938
2.739,75.334,75.309
2.8019,75.157,75.437
2.8559,74.91,74.8
2.9187,74.355,74.232
2.9908,74.524,74.283
3.0538,74.443,74.485
3.107,74.628,74.899
3.1697,74.817,75.789
3.2427,75.649,76.221
3.3056,75.766,75.359
3.358,75.289,74.428
3.4208,74.357,74.425
3.4946,74.407,74.84
3.5575,74.628,75.034
3.6091,75.03,75.366
3.6719,74.962,75.697
3.7464,75.289,75.35
3.8094,75.071,74.403
3.8602,75.01,74.113
3.9229,74.804,74.763
3.9983,75.115,75.597
4.0612,74.72,75.893
4.1112,74.195,75.744
4.174,73.735,75.335
4.2501,74.411,74.752
4.3131,74.982,74.39
4.3623,75.495,74.65
4.4251,75.428,75.104
4.502,75.547,75.181
4.5649,74.895,74.956
4.6134,74.34,74.996
4.6761,74.092,75.133
4.7539,74.956,74.938
4.8168,75.464,74.458
4.8644,75.476,74.726
4.9272,74.727,75.746
5.0057,74.533,76.345
5.0687,74.268,75.571
5.1155,74.505,74.55
5.1783,74.789,74.483
5.2576,75.68,75.085
5.3205,75.813,75.037
5.3666,75.42,74.209
5.4293,74.531,74.018
5.5094,74.491,74.977
5.5724,74.499,75.969
5.6177,74.765,75.768
5.6804,74.752,75.045
5.7613,75.204,74.824
5.8242,75.019,75.048
5.8687,74.715,75.058
5.9315,74.238,75.146
6.0132,74.657,75.299
6.0761,74.895,74.957
6.1198,75.226,74.753
6.1826,75.245,75.176
6.265,75.669,75.373


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_059.csv <==
x,qOut,qIn
0.031471,75.167,74.231
0.094153,74.843,73.576
0.15692,74.374,74.11
0.22039,74.779,75.579
0.28333,74.937,76.531
0.34522,74.989,76.025
0.40798,74.603,74.98
0.47225,74.796,74.446
0.53519,74.65,74.411
0.59629,74.693,74.329
0.65905,74.632,74.631
0.72411,75.223,75.528
0.78705,75.251,76.156
0.84736,75.107,75.799
0.91012,74.803,75.18
0.97597,75.301,74.911
1.0389,75.439,74.645
1.0984,75.169,74.258
1.1612,74.23,74.533
1.2278,73.998,75.353
1.2908,73.853,75.523
1.3495,74.293,74.985
1.4123,74.79,74.748
1.4797,75.851,74.947
1.5426,76.074,75.051
1.6006,75.553,75.139
1.6633,74.369,75.44
1.7315,74.112,75.37
1.7945,74.17,74.331
1.8516,74.673,73.744
1.9144,74.977,74.654
1.9834,75.755,75.95
2.0463,75.823,75.863
2.1027,75.467,75.027
2.1655,74.569,74.981
2.2353,74.448,75.648
2.2982,74.352,75.647
2.3538,74.655,74.734
2.4165,74.76,74.337
2.4871,75.296,74.953
2.5501,75.082,75.337
2.6048,74.749,74.681
2.6676,74.404,74.291
2.739,74.991,74.927
2.8019,75.263,75.547
2.8559,75.17,75.15
2.9187,74.461,74.673
2.9908,74.407,74.798
3.0538,74.289,75.295
3.107,74.582,75.612
3.1697,74.777,75.593
3.2427,75.526,75.135
3.3056,75.585,74.366
3.358,75.4,74.142
3.4208,74.908,74.816
3.4946,75.123,75.591
3.5575,75.002,75.418
3.6091,74.818,74.707
3.6719,74.375,74.476
3.7464,74.676,74.995
3.8094,74.687,75.825
3.8602,74.758,76.009
3.9229,74.584,75.411
3.9983,75.011,74.757
4.0612,74.933,74.801
4.1112,74.789,75.08
4.174,74.539,75.03
4.2501,75.129,74.821
4.3131,75.376,74.694
4.3623,75.304,74.618
4.4251,74.619,74.853
4.502,74.568,75.496
4.5649,74.427,75.671
4.6134,74.699,75.154
4.6761,74.763,74.823
4.7539,75.227,74.82
4.8168,74.924,74.769
4.8644,74.629,74.749
4.9272,74.453,75.021
5.0057,75.234,75.45
5.0687,75.608,75.595
5.1155,75.55,75.154
5.1783,74.911,74.7
5.2576,74.912,74.81
5.3205,74.756,75.023
5.3666,74.744,74.9
5.4293,74.415,74.946
5.5094,74.698,75.209
5.5724,74.612,75.011
5.6177,74.757,74.505
5.6804,74.818,74.609
5.7613,75.448,75.272
5.8242,75.368,75.494
5.8687,74.949,75.198
5.9315,74.282,75.177
6.0132,74.551,75.372
6.0761,74.74,75.266
6.1198,75.002,75.247
6.1826,74.938,75.46
6.265,75.353,75.203


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_060.csv <==
x,qOut,qIn
0.031471,74.882,74.944
0.094153,74.886,74.643
0.15692,74.709,74.783
0.22039,75.299,74.97
0.28333,75.495,74.843
0.34522,75.266,74.667
0.40798,74.433,74.698
0.47225,74.399,74.985
0.53519,74.469,75.224
0.59629,75.008,75.222
0.65905,75.22,75.368
0.72411,75.586,75.756
0.78705,74.949,75.649
0.84736,74.284,75.052
0.91012,73.951,74.881
0.97597,74.826,75.167
1.0389,75.428,75.078
1.0984,75.585,74.554
1.1612,75.038,74.377
1.2278,74.977,74.609
1.2908,74.669,74.791
1.3495,74.611,75.164
1.4123,74.4,75.792
1.4797,74.816,75.937
1.5426,74.72,74.979
1.6006,74.635,73.891
1.6633,74.417,73.954
1.7315,74.985,75.044
1.7945,75.182,75.76
1.8516,75.308,75.52
1.9144,75.106,75.201
1.9834,75.472,75.268
2.0463,75.336,75.215
2.1027,75.112,74.746
2.1655,74.626,74.631
2.2353,74.791,75.159
2.2982,74.538,75.476
2.3538,74.293,74.974
2.4165,74.029,74.568
2.4871,74.743,74.841
2.5501,75.239,75.159
2.6048,75.557,75.047
2.6676,75.125,75.088
2.739,74.938,75.382
2.8019,74.283,75.175
2.8559,74.132,74.753
2.9187,74.272,75.125
2.9908,75.267,75.839
3.0538,75.624,75.437
3.107,75.539,74.24
3.1697,74.908,73.906
3.2427,74.927,74.729
3.3056,74.765,75.348
3.358,74.815,74.991
3.4208,74.672,74.901
3.4946,75.099,75.733
3.5575,74.953,76.173
3.6091,74.737,75.114
3.6719,74.4,74.077
3.7464,74.894,74.196
3.8094,75.061,74.817
3.8602,75.08,75.158
3.9229,74.721,75.561
3.9983,75.038,75.84
4.0612,75.065,75.463
4.1112,75.169,74.8
4.174,74.907,74.418
4.2501,75.073,74.192
4.3131,74.637,74.328
4.3623,74.3,75.137
4.4251,74.03,75.79
4.502,74.704,75.515
4.5649,75.044,74.796
4.6134,75.308,74.893
4.6761,75.216,75.561
4.7539,75.528,75.866
4.8168,75.125,75.316
4.8644,74.491,74.542
4.9272,73.857,74.318
5.0057,74.399,74.766
5.0687,74.945,75.116
5.1155,75.492,74.933
5.1783,75.445,74.818
5.2576,75.527,75.131
5.3205,74.781,75.529
5.3666,74.132,75.592
5.4293,73.794,75.432
5.5094,74.599,75.035
5.5724,75.098,74.263
5.6177,75.28,74.176
5.6804,74.924,75.242
5.7613,75.149,76.219
5.8242,75.088,75.831
5.8687,75.178,74.585
5.9315,74.996,73.891
6.0132,75.275,74.446
6.0761,74.895,75.404
6.1198,74.525,75.607
6.1826,74.182,75.422
6.265,74.726,75.27


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_061.csv <==
x,qOut,qIn
0.031471,75.25,75.145
0.094153,75.373,75.131
0.15692,74.848,74.978
0.22039,74.878,74.847
0.28333,74.719,74.948
0.34522,74.906,75.334
0.40798,74.949,75.58
0.47225,75.407,75.286
0.53519,75.028,74.766
0.59629,74.398,74.808
0.65905,73.768,75.208
0.72411,74.28,75.322
0.78705,74.756,74.845
0.84736,75.214,74.18
0.91012,75.212,74.055
0.97597,75.565,74.836
1.0389,75.255,75.681
1.0984,74.882,75.562
1.1612,74.458,75.22
1.2278,74.895,75.523
1.2908,74.974,75.81
1.3495,74.892,75.367
1.4123,74.547,74.918
1.4797,74.973,74.696
1.5426,75.115,74.378
1.6006,75.158,74.404
1.6633,74.814,75.113
1.7315,75.084,75.717
1.7945,74.997,75.334
1.8516,74.924,74.429
1.9144,74.486,74.096
1.9834,74.613,74.706
2.0463,74.344,75.731
2.1027,74.324,76.148
2.1655,74.323,75.631
2.2353,75.095,74.667
2.2982,75.349,74.229
2.3538,75.431,74.523
2.4165,75.221,75.017
2.4871,75.591,75.372
2.5501,75.415,75.441
2.6048,74.902,75.235
2.6676,74.117,74.948
2.739,74.348,74.752
2.8019,74.644,74.521
2.8559,75.08,74.58
2.9187,74.962,75.105
2.9908,75.07,75.527
3.0538,74.501,75.384
3.107,74.212,75.125
3.1697,74.248,75.222
3.2427,75.272,75.63
3.3056,75.769,75.68
3.358,75.619,74.828
3.4208,74.681,74.031
3.4946,74.429,74.286
3.5575,74.297,74.941
3.6091,74.692,75.035
3.6719,74.923,75.255
3.7464,75.531,75.915
3.8094,75.288,76.066
3.8602,74.797,75.115
3.9229,74.182,74.196
3.9983,74.537,74.181
4.0612,74.749,74.813
4.1112,74.935,75.161
4.174,74.772,75.254
4.2501,75.215,75.398
4.3131,75.247,75.258
4.3623,75.306,74.802
4.4251,75.067,74.758
4.502,75.288,75.072
4.5649,74.851,74.83
4.6134,74.331,74.363
4.6761,73.849,74.834
4.7539,74.451,75.991
4.8168,74.915,76.166
4.8644,75.374,74.885
4.9272,75.4,73.967
5.0057,75.7,74.52
5.0687,75.187,75.531
5.1155,74.5,75.502
5.1783,73.921,75.042
5.2576,74.499,74.974
5.3205,74.957,75.196
5.3666,75.237,75
5.4293,75.009,74.824
5.5094,75.242,75.246
5.5724,74.999,75.656
5.6177,74.716,75.23
5.6804,74.229,74.544
5.7613,74.573,74.165
5.8242,74.703,74.284
5.8687,75.013,74.787
5.9315,75.071,75.427
6.0132,75.519,75.837
6.0761,75.169,75.608
6.1198,74.628,75.012
6.1826,74.164,74.733
6.265,74.799,74.909


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_062.csv <==
x,qOut,qIn
0.031471,75.185,75.766
0.094153,75.215,74.927
0.15692,74.828,74.385
0.22039,75.036,74.587
0.28333,74.885,75.154
0.34522,74.819,75.022
0.40798,74.539,74.353
0.47225,74.907,74.237
0.53519,74.826,75.219
0.59629,74.779,76.308
0.65905,74.637,76.524
0.72411,75.242,75.701
0.78705,75.374,74.472
0.84736,75.189,73.968
0.91012,74.533,74.508
0.97597,74.611,75.458
1.0389,74.58,75.64
1.0984,74.826,75.112
1.1612,74.859,74.786
1.2278,75.361,74.721
1.2908,75.154,74.351
1.3495,74.805,74.292
1.4123,74.322,75.152
1.4797,74.628,76.166
1.5426,74.567,76.219
1.6006,74.39,75.504
1.6633,74.12,74.812
1.7315,74.869,74.322
1.7945,75.507,74.017
1.8516,75.991,74.432
1.9144,75.561,75.29
1.9834,75.214,75.578
2.0463,74.354,75.148
2.1027,74.238,74.831
2.1655,74.542,74.976
2.2353,75.526,75.514
2.2982,75.52,75.889
2.3538,74.867,75.341
2.4165,73.932,74.371
2.4871,74.114,74.108
2.5501,74.457,74.77
2.6048,74.987,75.349
2.6676,75.283,75.487
2.739,75.959,75.332
2.8019,75.757,75.142
2.8559,74.927,74.988
2.9187,73.883,74.848
2.9908,74.096,74.801
3.0538,74.593,74.928
3.107,75.093,74.951
3.1697,74.95,74.753
3.2427,75.156,74.637
3.3056,74.907,75.036
3.358,74.949,75.508
3.4208,74.95,75.513
3.4946,75.475,75.334
3.5575,75.194,75.345
3.6091,74.592,75.382
3.6719,73.973,75.325
3.7464,74.5,75.162
3.8094,74.993,74.671
3.8602,75.342,74.379
3.9229,75.099,74.784
3.9983,75.242,75.3
4.0612,74.908,75.276
4.1112,74.711,75.161
4.174,74.419,75.147
4.2501,74.832,74.904
4.3131,74.761,74.406
4.3623,74.64,74.366
4.4251,74.377,75.044
4.502,74.921,75.825
4.5649,75.124,75.664
4.6134,75.233,74.967
4.6761,75.023,74.834
4.7539,75.427,75.198
4.8168,75.383,75.083
4.8644,75.189,74.579
4.9272,74.608,74.544
5.0057,74.698,74.967
5.0687,74.527,75.25
5.1155,74.599,75.25
5.1783,74.622,75.283
5.2576,75.283,75.303
5.3205,75.299,75.014
5.3666,74.942,74.752
5.4293,74.236,74.946
5.5094,74.422,75.228
5.5724,74.574,74.922
5.6177,74.898,74.624
5.6804,74.944,74.968
5.7613,75.478,75.419
5.8242,75.376,75.267
5.8687,75.087,75.097
5.9315,74.536,75.324
6.0132,74.748,75.362
6.0761,74.679,74.642
6.1198,74.644,74.183
6.1826,74.448,74.815
6.265,75.007,75.787


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_063.csv <==
x,qOut,qIn
0.031471,74.468,75.541
0.094153,74.32,75.287
0.15692,74.245,74.632
0.22039,74.931,74.718
0.28333,75.068,75.096
0.34522,75.062,74.84
0.40798,74.772,74.752
0.47225,75.119,75.245
0.53519,75.017,75.51
0.59629,74.78,75.449
0.65905,74.32,75.593
0.72411,74.738,75.442
0.78705,74.996,74.499
0.84736,75.362,73.875
0.91012,75.3,74.372
0.97597,75.504,75.288
1.0389,74.921,75.536
1.0984,74.388,75.396
1.1612,74.083,75.405
1.2278,74.813,75.33
1.2908,75.152,74.849
1.3495,75.091,74.617
1.4123,74.533,75.06
1.4797,74.675,75.554
1.5426,74.657,75.112
1.6006,74.768,74.184
1.6633,74.707,74.052
1.7315,75.343,74.951
1.7945,75.53,75.931
1.8516,75.449,75.859
1.9144,74.733,75.112
1.9834,74.545,74.708
2.0463,74.169,75.025
2.1027,74.297,75.369
2.1655,74.515,75.353
2.2353,75.401,74.982
2.2982,75.582,74.466
2.3538,75.361,74.168
2.4165,74.73,74.443
2.4871,74.89,75.231
2.5501,74.926,75.575
2.6048,75.024,75.149
2.6676,74.659,74.973
2.739,74.744,75.4
2.8019,74.38,75.55
2.8559,74.344,74.925
2.9187,74.441,74.432
2.9908,75.313,74.651
3.0538,75.558,75.242
3.107,75.372,75.516
3.1697,74.783,75.597
3.2427,74.988,75.738
3.3056,75.05,75.524
3.358,75.031,74.616
3.4208,74.484,74.039
3.4946,74.505,74.504
3.5575,74.298,75.209
3.6091,74.466,75.213
3.6719,74.554,75.064
3.7464,75.244,75.2
3.8094,75.301,75.261
3.8602,75.222,74.731
3.9229,74.879,74.318
3.9983,75.158,74.745
4.0612,74.95,75.63
4.1112,74.633,75.781
4.174,74.219,75.156
4.2501,74.789,74.518
4.3131,75.207,74.714
4.3623,75.591,75.393
4.4251,75.386,75.695
4.502,75.401,75.382
4.5649,74.724,74.733
4.6134,74.246,74.131
4.6761,74.019,74.061
4.7539,74.815,74.83
4.8168,75.211,75.767
4.8644,75.298,75.968
4.9272,74.813,75.716
5.0057,74.843,75.442
5.0687,74.55,74.919
5.1155,74.528,74.331
5.1783,74.537,74.398
5.2576,75.258,74.869
5.3205,75.363,74.968
5.3666,75.083,74.956
5.4293,74.478,75.223
5.5094,74.791,75.385
5.5724,75.063,75.121
5.6177,75.315,74.84
5.6804,74.887,74.87
5.7613,74.746,75.059
5.8242,74.158,74.962
5.8687,74.075,74.846
5.9315,74.253,75.353
6.0132,75.307,76.21
6.0761,75.781,75.941
6.1198,75.855,74.488
6.1826,75.221,73.781
6.265,75.003,74.554


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_064.csv <==
x,qOut,qIn
0.031471,74.764,74.377
0.094153,74.872,73.991
0.15692,74.81,74.503
0.22039,75.368,75.215
0.28333,75.368,75.362
0.34522,75.02,75.287
0.40798,74.182,75.333
0.47225,74.134,75.28
0.53519,74.099,74.868
0.59629,74.474,74.384
0.65905,74.765,74.461
0.72411,75.631,75.283
0.78705,75.808,76.034
0.84736,75.64,75.921
0.91012,75.052,75.408
0.97597,75.144,74.943
1.0389,74.971,74.271
1.0984,74.779,74.074
1.1612,74.25,74.98
1.2278,74.402,75.908
1.2908,74.289,75.606
1.3495,74.409,74.943
1.4123,74.465,74.855
1.4797,75.223,74.999
1.5426,75.443,74.859
1.6006,75.36,74.619
1.6633,74.73,74.687
1.7315,74.681,75.079
1.7945,74.4,75.209
1.8516,74.465,75.114
1.9144,74.629,75.408
1.9834,75.554,75.86
2.0463,75.863,75.481
2.1027,75.573,74.386
2.1655,74.579,73.884
2.2353,74.358,74.511
2.2982,74.301,75.568
2.3538,74.749,75.736
2.4165,74.993,75.148
2.4871,75.602,74.704
2.5501,75.372,74.663
2.6048,74.925,74.891
2.6676,74.352,75.475
2.739,74.67,75.902
2.8019,74.741,75.507
2.8559,74.709,74.736
2.9187,74.409,74.317
2.9908,74.914,74.315
3.0538,75.193,74.515
3.107,75.471,75.039
3.1697,75.177,75.641
3.2427,75.145,75.654
3.3056,74.49,75.087
3.358,74.17,74.961
3.4208,74.174,75.26
3.4946,75.118,75.251
3.5575,75.483,74.849
3.6091,75.283,74.674
3.6719,74.509,74.776
3.7464,74.567,74.997
3.8094,74.708,75.308
3.8602,75.192,75.522
3.9229,75.292,75.315
3.9983,75.559,74.794
4.0612,74.885,74.602
4.1112,74.203,75.012
4.174,73.798,75.391
4.2501,74.559,75.265
4.3131,75.068,74.798
4.3623,75.304,74.666
4.4251,75.044,75.079
4.502,75.316,75.668
4.5649,75.181,75.525
4.6134,75.031,74.544
4.6761,74.606,74.006
4.7539,74.839,74.717
4.8168,74.689,75.779
4.8644,74.657,75.653
4.9272,74.561,74.886
5.0057,75.188,74.623
5.0687,75.288,75.036
5.1155,75.098,75.257
5.1783,74.566,75.145
5.2576,74.822,74.985
5.3205,74.892,75.168
5.3666,74.953,75.556
5.4293,74.636,75.537
5.5094,74.941,74.879
5.5724,74.908,73.996
5.6177,75.019,73.839
5.6804,74.831,74.62
5.7613,75.096,75.588
5.8242,74.729,75.883
5.8687,74.455,75.724
5.9315,74.301,75.548
6.0132,75.055,75.378
6.0761,75.351,74.948
6.1198,75.263,74.766
6.1826,74.685,75.104
6.265,74.808,75.135


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_065.csv <==
x,qOut,qIn
0.031471,75.129,74.833
0.094153,75.14,74.331
0.15692,74.5,74.554
0.22039,74.454,75.36
0.28333,74.287,75.767
0.34522,74.584,75.333
0.40798,74.949,74.819
0.47225,75.86,74.825
0.53519,75.873,75.17
0.59629,75.146,75.317
0.65905,74.038,75.135
0.72411,74.125,74.599
0.78705,74.572,74.161
0.84736,75.218,74.334
0.91012,75.355,74.884
0.97597,75.728,75.44
1.0389,75.341,75.73
1.0984,74.856,75.509
1.1612,74.267,75.154
1.2278,74.573,75.275
1.2908,74.638,75.417
1.3495,74.764,75.084
1.4123,74.699,74.947
1.4797,75.256,75.136
1.5426,75.263,74.725
1.6006,75.065,74.157
1.6633,74.651,74.658
1.7315,75.014,75.593
1.7945,75.044,75.301
1.8516,74.811,74.352
1.9144,74.137,74.425
1.9834,74.259,75.493
2.0463,74.341,76.168
2.1027,74.717,75.731
2.1655,74.868,74.963
2.2353,75.511,74.435
2.2982,75.485,74.156
2.3538,75.293,74.433
2.4165,74.895,75.279
2.4871,75.241,75.813
2.5501,75.201,75.515
2.6048,74.955,75.237
2.6676,74.366,75.316
2.739,74.573,75.245
2.8019,74.63,74.572
2.8559,74.812,74.163
2.9187,74.624,74.734
2.9908,74.912,75.609
3.0538,74.679,75.452
3.107,74.64,74.772
3.1697,74.711,74.752
3.2427,75.54,75.175
3.3056,75.699,74.939
3.358,75.197,74.324
3.4208,74.18,74.539
3.4946,74.163,75.433
3.5575,74.397,75.762
3.6091,74.918,75.448
3.6719,75.106,75.32
3.7464,75.688,75.399
3.8094,75.566,74.993
3.8602,75.188,74.227
3.9229,74.476,74.248
3.9983,74.573,75.162
4.0612,74.531,75.577
4.1112,74.695,74.963
4.174,74.686,74.609
4.2501,75.249,75.124
4.3131,75.198,75.696
4.3623,74.93,75.364
4.4251,74.376,74.717
4.502,74.6,74.482
4.5649,74.589,74.656
4.6134,74.665,74.986
4.6761,74.618,75.507
4.7539,75.321,75.853
4.8168,75.584,75.488
4.8644,75.532,74.857
4.9272,74.865,74.623
5.0057,74.759,74.658
5.0687,74.46,74.717
5.1155,74.528,75.019
5.1783,74.5,75.338
5.2576,75.07,75.188
5.3205,75.031,74.559
5.3666,74.942,74.213
5.4293,74.727,74.707
5.5094,75.214,75.753
5.5724,75.184,76.235
5.6177,74.835,75.801
5.6804,74.188,75.035
5.7613,74.49,74.294
5.8242,74.784,73.969
5.8687,75.249,74.653
5.9315,75.298,75.795
6.0132,75.599,76.13
6.0761,75.078,75.321
6.1198,74.499,74.732
6.1826,74.083,74.914
6.265,74.745,75.216


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_066.csv <==
x,qOut,qIn
0.031471,75.262,74.946
0.094153,74.953,74.815
0.15692,74.511,75.312
0.22039,74.863,75.522
0.28333,74.841,74.604
0.34522,74.645,74.119
0.40798,74.207,75.075
0.47225,74.647,76.275
0.53519,74.937,76.212
0.59629,75.241,75.114
0.65905,75.081,74.095
0.72411,75.343,73.904
0.78705,75.068,74.614
0.84736,74.93,75.222
0.91012,74.716,75.223
0.97597,75.138,75.006
1.0389,74.938,75.095
1.0984,74.572,75.342
1.1612,74.192,75.45
1.2278,74.798,75.377
1.2908,75.162,75.225
1.3495,75.186,75.339
1.4123,74.563,75.545
1.4797,74.572,75.236
1.5426,74.505,74.279
1.6006,74.92,73.797
1.6633,75.219,74.324
1.7315,75.802,75.223
1.7945,75.32,75.614
1.8516,74.452,75.467
1.9144,73.735,75.21
1.9834,74.325,75.129
2.0463,74.913,75.112
2.1027,75.223,74.83
2.1655,74.921,74.513
2.2353,75.119,74.479
2.2982,74.996,74.795
2.3538,75.02,75.446
2.4165,74.919,76.105
2.4871,75.481,76.205
2.5501,75.499,75.387
2.6048,75.185,74.341
2.6676,74.368,74.025
2.739,74.277,74.445
2.8019,74.124,74.829
2.8559,74.361,75.052
2.9187,74.535,75.422
2.9908,75.326,75.734
3.0538,75.48,75.564
3.107,75.374,74.853
3.1697,74.863,74.317
3.2427,74.947,74.623
3.3056,74.653,75.49
3.358,74.388,75.684
3.4208,74.048,75.179
3.4946,74.676,74.774
3.5575,75.133,74.783
3.6091,75.649,74.916
3.6719,75.599,75.099
3.7464,75.635,75.138
3.8094,74.768,75.03
3.8602,74.05,75.049
3.9229,73.74,74.974
3.9983,74.628,74.633
4.0612,75.192,74.509
4.1112,75.466,74.922
4.174,75.18,75.435
4.2501,75.289,75.607
4.3131,74.877,75.1
4.3623,74.561,74.581
4.4251,74.336,74.729
4.502,75.033,75.242
4.5649,75.326,75.484
4.6134,75.268,75.524
4.6761,74.676,75.456
4.7539,74.754,75.077
4.8168,74.681,74.471
4.8644,74.842,74.361
4.9272,74.773,74.956
5.0057,75.187,75.632
5.0687,74.945,75.617
5.1155,74.592,75.104
5.1783,74.146,74.78
5.2576,74.637,74.901
5.3205,74.922,75.09
5.3666,75.168,74.978
5.4293,74.952,74.785
5.5094,75.154,74.671
5.5724,74.809,74.602
5.6177,74.605,74.901
5.6804,74.512,75.588
5.7613,75.29,75.92
5.8242,75.575,75.237
5.8687,75.379,74.538
5.9315,74.586,74.826
6.0132,74.533,75.643
6.0761,74.488,75.514
6.1198,74.8,74.604
6.1826,74.895,74.396
6.265,75.439,74.934


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_067.csv <==
x,qOut,qIn
0.031471,74.973,74.604
0.094153,74.981,74.168
0.15692,74.603,74.666
0.22039,74.852,75.55
0.28333,74.758,75.89
0.34522,74.663,75.368
0.40798,74.333,74.61
0.47225,74.795,74.237
0.53519,75.006,74.106
0.59629,75.331,74.304
0.65905,75.253,75.132
0.72411,75.434,75.915
0.78705,74.802,75.819
0.84736,74.195,75.486
0.91012,73.879,75.461
0.97597,74.764,75.231
1.0389,75.421,74.418
1.0984,75.701,74.192
1.1612,75.138,74.984
1.2278,74.911,75.672
1.2908,74.402,75.243
1.3495,74.499,74.65
1.4123,74.788,74.855
1.4797,75.613,75.572
1.5426,75.439,75.651
1.6006,74.654,74.55
1.6633,73.713,73.684
1.7315,73.999,74.343
1.7945,74.469,75.726
1.8516,74.97,76.162
1.9144,75.105,75.891
1.9834,75.73,75.495
2.0463,75.763,74.952
2.1027,75.432,74.591
2.1655,74.634,74.883
2.2353,74.623,75.181
2.2982,74.567,74.643
2.3538,74.746,74.035
2.4165,74.657,74.259
2.4871,75.136,75.018
2.5501,75.109,75.476
2.6048,75.107,75.494
2.6676,74.784,75.463
2.739,74.933,75.412
2.8019,74.494,75.01
2.8559,74.166,74.487
2.9187,74.029,74.511
2.9908,74.962,75.101
3.0538,75.595,75.51
3.107,75.909,75.276
3.1697,75.499,74.921
3.2427,75.413,74.916
3.3056,74.89,75.173
3.358,74.613,75.151
3.4208,74.237,74.968
3.4946,74.529,75.04
3.5575,74.337,75.294
3.6091,74.295,75.258
3.6719,74.307,75.116
3.7464,75.159,75.096
3.8094,75.531,74.755
3.8602,75.547,74.368
3.9229,74.961,74.652
3.9983,74.909,75.195
4.0612,74.597,75.373
4.1112,74.585,75.438
4.174,74.539,75.417
4.2501,75.173,75.01
4.3131,75.225,74.439
4.3623,75.07,74.632
4.4251,74.625,75.426
4.502,74.924,75.662
4.5649,74.931,74.648
4.6134,74.933,74.194
4.6761,74.698,75.096
4.7539,75.15,75.947
4.8168,75.191,75.536
4.8644,75.088,74.831
4.9272,74.558,74.742
5.0057,74.65,75.036
5.0687,74.463,75.123
5.1155,74.542,75.045
5.1783,74.598,74.994
5.2576,75.322,74.922
5.3205,75.418,74.901
5.3666,75.157,74.926
5.4293,74.537,74.864
5.5094,74.746,74.753
5.5724,74.837,74.835
5.6177,74.965,75.227
5.6804,74.672,75.614
5.7613,74.915,75.696
5.8242,74.759,75.369
5.8687,74.828,74.827
5.9315,74.812,74.401
6.0132,75.387,74.315
6.0761,75.286,74.751
6.1198,74.942,75.603
6.1826,74.439,76.096
6.265,74.824,75.642


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_068.csv <==
x,qOut,qIn
0.031471,75.392,75.671
0.094153,75.432,75.497
0.15692,74.884,75.491
0.22039,74.81,75.663
0.28333,74.405,75.094
0.34522,74.37,74.091
0.40798,74.442,73.952
0.47225,75.267,74.644
0.53519,75.474,75.193
0.59629,75.319,75.311
0.65905,74.794,75.411
0.72411,75.03,75.46
0.78705,75.052,75.104
0.84736,74.971,74.941
0.91012,74.419,75.323
0.97597,74.488,75.406
1.0389,74.337,74.464
1.0984,74.493,74.023
1.1612,74.593,75.057
1.2278,75.396,76.304
1.2908,75.663,75.839
1.3495,75.667,74.453
1.4123,75.04,74.013
1.4797,74.832,74.57
1.5426,74.264,74.994
1.6006,74.12,75.304
1.6633,74.147,75.764
1.7315,74.994,75.585
1.7945,75.271,74.411
1.8516,75.281,73.915
1.9144,74.945,74.814
1.9834,75.274,75.889
2.0463,75.235,75.973
2.1027,75.013,75.43
2.1655,74.384,74.896
2.2353,74.53,74.652
2.2982,74.577,74.659
2.3538,74.975,74.738
2.4165,75.119,75.001
2.4871,75.516,75.52
2.5501,74.951,75.744
2.6048,74.256,75.193
2.6676,73.869,74.726
2.739,74.748,74.986
2.8019,75.443,75.103
2.8559,75.617,74.601
2.9187,74.885,74.433
2.9908,74.602,74.762
3.0538,74.252,74.925
3.107,74.531,74.817
3.1697,74.889,74.931
3.2427,75.764,75.218
3.3056,75.735,75.217
3.358,75.164,75.005
3.4208,74.27,75.139
3.4946,74.406,75.619
3.5575,74.644,75.686
3.6091,75.01,75.111
3.6719,75.001,74.764
3.7464,75.441,75.039
3.8094,75.287,75.359
3.8602,75.022,74.852
3.9229,74.513,74.083
3.9983,74.733,74.096
4.0612,74.619,74.98
4.1112,74.529,75.729
4.174,74.266,75.928
4.2501,74.752,75.592
4.3131,74.865,75
4.3623,74.903,74.679
4.4251,74.632,74.781
4.502,75.033,75.007
4.5649,75.075,75.036
4.6134,75.135,75.142
4.6761,74.936,75.432
4.7539,75.352,75.449
4.8168,75.28,74.689
4.8644,75.131,74.143
4.9272,74.677,74.608
5.0057,74.809,75.313
5.0687,74.48,75.27
5.1155,74.205,75.076
5.1783,73.969,75.336
5.2576,74.73,75.669
5.3205,75.248,75.218
5.3666,75.624,74.193
5.4293,75.373,73.967
5.5094,75.397,74.985
5.5724,74.834,75.928
5.6177,74.497,75.648
5.6804,74.325,75.006
5.7613,75.055,74.874
5.8242,75.306,75.134
5.8687,75.247,75.274
5.9315,74.694,75.259
6.0132,74.74,74.928
6.0761,74.509,74.379
6.1198,74.471,74.214
6.1826,74.396,74.672
6.265,75.114,75.396


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_069.csv <==
x,qOut,qIn
0.031471,75.501,74.305
0.094153,75.755,74.82
0.15692,75.37,75.805
0.22039,75.297,76.133
0.28333,74.698,75.38
0.34522,74.299,74.408
0.40798,73.947,74.08
0.47225,74.5,74.491
0.53519,74.724,74.993
0.59629,75.036,75.046
0.65905,75.132,74.964
0.72411,75.656,75.186
0.78705,75.366,75.532
0.84736,74.733,75.389
0.91012,74.109,75.138
0.97597,74.619,75.394
1.0389,75.047,75.856
1.0984,75.145,75.411
1.1612,74.604,74.481
1.2278,74.717,74.209
1.2908,74.765,74.573
1.3495,75.187,74.895
1.4123,75.256,75.241
1.4797,75.505,75.331
1.5426,74.816,74.794
1.6006,74.19,74.35
1.6633,73.882,74.644
1.7315,74.682,75.313
1.7945,75.111,75.544
1.8516,75.175,75.219
1.9144,74.77,75.072
1.9834,75.052,75.41
2.0463,75.11,75.379
2.1027,75.283,74.689
2.1655,75.186,74.49
2.2353,75.528,75.125
2.2982,75.152,75.537
2.3538,74.574,75.08
2.4165,73.988,74.736
2.4871,74.482,75.116
2.5501,74.868,75.5
2.6048,75.09,75.052
2.6676,74.725,74.669
2.739,74.82,75.045
2.8019,74.556,75.473
2.8559,74.56,75.191
2.9187,74.547,74.772
2.9908,75.246,74.647
3.0538,75.388,74.801
3.107,75.302,74.844
3.1697,74.836,74.914
3.2427,75.014,75.355
3.3056,74.859,75.773
3.358,74.771,75.162
3.4208,74.535,74.219
3.4946,75.031,74.302
3.5575,75.105,75.293
3.6091,75.067,75.764
3.6719,74.709,75.661
3.7464,75.011,75.406
3.8094,74.949,74.888
3.8602,74.916,74.166
3.9229,74.698,74.02
3.9983,75.138,74.635
4.0612,75.084,75.463
4.1112,74.823,75.981
4.174,74.259,75.871
4.2501,74.538,75.062
4.3131,74.688,74.285
4.3623,75.011,74.392
4.4251,75.012,75.074
4.502,75.367,75.537
4.5649,74.959,75.311
4.6134,74.449,74.959
4.6761,74.058,75.007
4.7539,74.807,75.338
4.8168,75.401,75.157
4.8644,75.703,74.404
4.9272,75.131,74.138
5.0057,74.784,74.784
5.0687,74.071,75.574
5.1155,73.992,75.799
5.1783,74.242,75.757
5.2576,75.33,75.611
5.3205,75.736,75.111
5.3666,75.618,74.496
5.4293,74.832,74.409
5.5094,74.687,74.713
5.5724,74.485,74.651
5.6177,74.671,74.521
5.6804,74.73,75.053
5.7613,75.341,75.882
5.8242,75.3,76.041
5.8687,75.106,75.351
5.9315,74.605,74.548
6.0132,74.75,74.211
6.0761,74.511,74.604
6.1198,74.368,75.368
6.1826,74.239,75.643
6.265,75.034,74.979


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_070.csv <==
x,qOut,qIn
0.031471,75.108,74.845
0.094153,74.78,73.799
0.15692,74.35,73.812
0.22039,74.808,75.11
0.28333,74.997,76.254
0.34522,75.102,75.916
0.40798,74.778,75.121
0.47225,74.951,75.135
0.53519,74.653,75.432
0.59629,74.46,74.738
0.65905,74.247,74.064
0.72411,74.876,74.437
0.78705,75.118,75.07
0.84736,75.229,74.974
0.91012,75.029,74.954
0.97597,75.449,75.373
1.0389,75.409,75.438
1.0984,75.131,75.112
1.1612,74.386,75.206
1.2278,74.326,75.515
1.2908,74.12,75.281
1.3495,74.268,74.875
1.4123,74.433,75.025
1.4797,75.353,75.34
1.5426,75.737,74.727
1.6006,75.784,73.896
1.6633,75.173,74.361
1.7315,75.002,75.698
1.7945,74.501,76.097
1.8516,74.313,75.331
1.9144,74.144,74.537
1.9834,74.762,74.112
2.0463,74.923,74.079
2.1027,75.018,74.694
2.1655,74.826,75.782
2.2353,75.253,76.468
2.2982,75.22,76.004
2.3538,75.121,74.961
2.4165,74.831,74.39
2.4871,75.258,74.587
2.5501,75.264,74.945
2.6048,75.035,75.097
2.6676,74.343,75.298
2.739,74.368,75.46
2.8019,74.273,75.148
2.8559,74.593,74.607
2.9187,74.895,74.535
2.9908,75.634,74.911
3.0538,75.41,75.006
3.107,74.584,74.775
3.1697,73.626,74.91
3.2427,73.987,75.455
3.3056,74.627,75.648
3.358,75.384,75.076
3.4208,75.654,74.604
3.4946,76.073,74.886
3.5575,75.548,75.383
3.6091,74.744,75.182
3.6719,74.052,74.696
3.7464,74.587,74.519
3.8094,75.068,74.685
3.8602,75.324,75.187
3.9229,74.978,75.751
3.9983,75.062,75.61
4.0612,74.736,74.616
4.1112,74.543,74.02
4.174,74.263,74.599
4.2501,74.775,75.803
4.3131,74.912,76.159
4.3623,75.026,75.386
4.4251,74.834,74.679
4.502,75.214,74.707
4.5649,75.089,75.071
4.6134,74.935,75.161
4.6761,74.623,75.06
4.7539,75,74.818
4.8168,74.894,74.649
4.8644,74.616,74.917
4.9272,74.205,75.341
5.0057,74.749,75.409
5.0687,75.136,75.182
5.1155,75.347,75.054
5.1783,74.859,74.976
5.2576,74.776,74.901
5.3205,74.395,74.852
5.3666,74.535,74.928
5.4293,74.796,75.192
5.5094,75.654,75.455
5.5724,75.665,75.05
5.6177,75.201,74.397
5.6804,74.489,74.491
5.7613,74.738,75.002
5.8242,74.909,74.939
5.8687,74.948,74.924
5.9315,74.52,75.513
6.0132,74.744,75.912
6.0761,74.753,75.402
6.1198,74.962,74.854
6.1826,74.913,75.044
6.265,75.337,75.429


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_071.csv <==
x,qOut,qIn
0.031471,74.545,75.335
0.094153,74.586,74.895
0.15692,74.492,75.021
0.22039,75.138,75.209
0.28333,75.354,75.004
0.34522,75.458,74.945
0.40798,75.142,75.319
0.47225,75.293,75.644
0.53519,74.904,75.134
0.59629,74.576,74.247
0.65905,74.276,74.202
0.72411,74.833,75.162
0.78705,74.963,75.771
0.84736,74.811,75.079
0.91012,74.294,74.322
0.97597,74.597,74.54
1.0389,74.783,75.149
1.0984,75.101,75.338
1.1612,75.082,75.414
1.2278,75.483,75.371
1.2908,75.219,74.931
1.3495,74.86,74.452
1.4123,74.442,74.638
1.4797,74.949,75.359
1.5426,75.195,75.54
1.6006,75.27,74.885
1.6633,74.807,74.599
1.7315,74.853,75.33
1.7945,74.557,76.166
1.8516,74.565,75.723
1.9144,74.553,74.644
1.9834,75.148,74.157
2.0463,75.041,74.522
2.1027,74.674,75.107
2.1655,74.217,75.513
2.2353,74.769,75.281
2.2982,75.173,74.431
2.3538,75.355,74.06
2.4165,74.906,74.63
2.4871,74.938,75.533
2.5501,74.677,76.049
2.6048,74.717,75.974
2.6676,74.61,75.381
2.739,75.087,74.586
2.8019,74.978,74.016
2.8559,74.935,74.18
2.9187,74.874,74.992
2.9908,75.485,75.639
3.0538,75.425,75.576
3.107,74.884,75.313
3.1697,74.134,75.057
3.2427,74.487,74.684
3.3056,74.918,74.369
3.358,75.201,74.584
3.4208,74.703,75.332
3.4946,74.561,76.097
3.5575,74.151,75.899
3.6091,74.33,74.999
3.6719,74.727,74.66
3.7464,75.793,75.013
3.8094,76.017,74.898
3.8602,75.468,74.313
3.9229,74.283,74.392
3.9983,74.07,75.107
4.0612,74.192,75.64
4.1112,74.75,75.658
4.174,75.043,75.481
4.2501,75.67,75.305
4.3131,75.455,74.981
4.3623,74.892,74.399
4.4251,74.117,74.15
4.502,74.372,74.655
4.5649,74.648,75.472
4.6134,75.071,75.635
4.6761,75.191,75.348
4.7539,75.731,75.283
4.8168,75.544,75.223
4.8644,75.053,74.813
4.9272,74.314,74.72
5.0057,74.46,75.094
5.0687,74.477,74.904
5.1155,74.565,74.174
5.1783,74.49,74.325
5.2576,75.187,75.388
5.3205,75.516,75.72
5.3666,75.608,75.102
5.4293,75.017,75.06
5.5094,74.824,75.793
5.5724,74.306,75.82
5.6177,74.239,74.733
5.6804,74.299,74.142
5.7613,75.138,74.637
5.8242,75.397,75.282
5.8687,75.401,75.137
5.9315,74.983,74.73
6.0132,75.157,74.646
6.0761,74.952,74.714
6.1198,74.752,74.86
6.1826,74.32,75.369
6.265,74.601,75.743


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_072.csv <==
x,qOut,qIn
0.031471,75.009,74.293
0.094153,75.406,74.821
0.15692,75.363,75.421
0.22039,75.631,75.467
0.28333,75.147,74.806
0.34522,74.599,74.556
0.40798,74.265,75.138
0.47225,75.058,75.725
0.53519,75.58,75.318
0.59629,75.534,74.571
0.65905,74.604,74.51
0.72411,74.268,75.009
0.78705,74.047,75.416
0.84736,74.528,75.571
0.91012,75.01,75.433
0.97597,75.849,74.913
1.0389,75.636,74.438
1.0984,74.866,74.766
1.1612,73.978,75.444
1.2278,74.309,75.407
1.2908,74.777,74.575
1.3495,75.124,74.483
1.4123,74.847,75.25
1.4797,75.022,75.682
1.5426,74.854,75.093
1.6006,74.935,74.595
1.6633,74.814,74.974
1.7315,75.18,75.843
1.7945,74.877,76.013
1.8516,74.597,75.218
1.9144,74.407,74.414
1.9834,75.128,74.146
2.0463,75.413,74.336
2.1027,75.284,74.637
2.1655,74.655,74.939
2.2353,74.759,75.241
2.2982,74.751,75.672
2.3538,74.864,75.889
2.4165,74.641,75.55
2.4871,74.985,74.964
2.5501,74.895,74.693
2.6048,74.892,74.801
2.6676,74.652,74.906
2.739,75.04,74.749
2.8019,74.963,74.526
2.8559,75.007,74.899
2.9187,74.99,75.657
2.9908,75.538,75.928
3.0538,75.316,75.098
3.107,74.628,74.276
3.1697,73.799,74.419
3.2427,74.119,75.03
3.3056,74.528,75.203
3.358,74.921,75.316
3.4208,74.91,75.64
3.4946,75.442,75.594
3.5575,75.511,74.83
3.6091,75.436,74.28
3.6719,74.924,74.597
3.7464,74.967,75.245
3.8094,74.638,75.149
3.8602,74.447,74.753
3.9229,74.181,74.983
3.9983,74.754,75.518
4.0612,75.008,75.37
4.1112,75.262,74.833
4.174,75.069,74.762
4.2501,75.221,74.959
4.3131,74.721,75.044
4.3623,74.352,75.117
4.4251,74.183,75.147
4.502,75.02,75.153
4.5649,75.465,75.307
4.6134,75.534,75.302
4.6761,74.971,75.183
4.7539,74.92,75.35
4.8168,74.6,75.287
4.8644,74.544,74.481
4.9272,74.411,73.895
5.0057,74.979,74.225
5.0687,75.048,74.802
5.1155,75.044,75.001
5.1783,74.774,75.395
5.2576,75.129,76.013
5.3205,75.011,75.909
5.3666,74.812,74.878
5.4293,74.448,74.268
5.5094,74.891,74.773
5.5724,75.018,75.53
5.6177,75.04,75.686
5.6804,74.73,75.538
5.7613,75.116,75.105
5.8242,75.191,74.331
5.8687,75.271,73.972
5.9315,74.904,74.577
6.0132,74.924,75.646
6.0761,74.372,76.18
6.1198,74.007,75.663
6.1826,73.781,74.704
6.265,74.552,74.174


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_073.csv <==
x,qOut,qIn
0.031471,74.23,75.226
0.094153,74.612,74.093
0.15692,74.849,73.933
0.22039,75.478,74.917
0.28333,75.261,75.626
0.34522,74.844,75.597
0.40798,74.349,75.459
0.47225,74.784,75.099
0.53519,74.962,74.637
0.59629,74.953,74.741
0.65905,74.565,75.086
0.72411,74.901,74.967
0.78705,75.012,74.669
0.84736,75.171,74.997
0.91012,74.946,75.578
0.97597,75.219,75.791
1.0389,74.992,75.523
1.0984,74.843,75.195
1.1612,74.485,74.934
1.2278,74.726,74.736
1.2908,74.457,74.641
1.3495,74.301,74.777
1.4123,74.252,75.161
1.4797,75.112,75.596
1.5426,75.527,75.309
1.6006,75.512,74.353
1.6633,74.885,74.014
1.7315,74.859,74.691
1.7945,74.659,75.42
1.8516,74.667,75.598
1.9144,74.446,75.561
1.9834,74.879,75.357
2.0463,74.904,74.902
2.1027,75.081,74.533
2.1655,75.111,74.696
2.2353,75.649,75.24
2.2982,75.437,75.426
2.3538,74.869,74.913
2.4165,74.157,74.552
2.4871,74.519,75.059
2.5501,74.872,75.852
2.6048,75.195,75.795
2.6676,74.93,75.125
2.739,74.972,74.449
2.8019,74.456,74.179
2.8559,74.2,74.466
2.9187,74.151,75.083
2.9908,75.054,75.533
3.0538,75.509,75.719
3.107,75.57,75.627
3.1697,74.981,75.07
3.2427,74.932,74.38
3.3056,74.671,74.213
3.358,74.731,74.794
3.4208,74.63,75.583
3.4946,75.071,75.885
3.5575,74.888,75.416
3.6091,74.742,74.755
3.6719,74.645,74.378
3.7464,75.365,74.358
3.8094,75.548,74.681
3.8602,75.167,75.267
3.9229,74.222,75.703
3.9983,74.165,75.652
4.0612,74.279,75.241
4.1112,74.791,75.08
4.174,75.097,75.264
4.2501,75.764,75.322
4.3131,75.553,74.762
4.3623,74.888,74.24
4.4251,74.017,74.462
4.502,74.283,75.055
4.5649,74.691,74.928
4.6134,75.246,74.476
4.6761,75.293,74.808
4.7539,75.51,75.663
4.8168,74.881,76.011
4.8644,74.275,75.731
4.9272,73.902,75.394
5.0057,74.65,75.127
5.0687,75.129,74.526
5.1155,75.366,74.048
5.1783,75.14,74.533
5.2576,75.448,75.529
5.3205,75.316,75.775
5.3666,75.089,75.174
5.4293,74.555,74.667
5.5094,74.71,74.672
5.5724,74.553,74.928
5.6177,74.508,75.121
5.6804,74.279,75.223
5.7613,74.722,75.038
5.8242,74.722,74.641
5.8687,74.753,74.914
5.9315,74.746,75.717
6.0132,75.54,75.916
6.0761,75.863,74.94
6.1198,75.651,74.276
6.1826,74.688,74.806
6.265,74.407,75.64


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_074.csv <==
x,qOut,qIn
0.031471,75.003,75.593
0.094153,75.054,75.055
0.15692,74.645,74.636
0.22039,74.837,74.763
0.28333,74.711,75.195
0.34522,74.672,75.585
0.40798,74.49,75.713
0.47225,75.084,75.332
0.53519,75.313,74.654
0.59629,75.483,74.343
0.65905,75.221,74.572
0.72411,75.353,74.955
0.78705,74.865,75.035
0.84736,74.393,75.113
0.91012,73.966,75.355
0.97597,74.526,75.291
1.0389,74.832,74.534
1.0984,75.079,74.263
1.1612,74.952,75.019
1.2278,75.296,75.77
1.2908,75.058,75.738
1.3495,74.727,75.469
1.4123,74.358,75.304
1.4797,74.962,75.175
1.5426,75.342,74.921
1.6006,75.5,74.74
1.6633,74.981,74.866
1.7315,74.856,74.984
1.7945,74.384,74.537
1.8516,74.316,74.336
1.9144,74.35,75.05
1.9834,75.126,75.886
2.0463,75.288,75.754
2.1027,75.124,75.195
2.1655,74.518,74.938
2.2353,74.626,74.701
2.2982,74.563,74.152
2.3538,74.744,73.952
2.4165,74.833,74.641
2.4871,75.552,75.803
2.5501,75.648,76.263
2.6048,75.417,75.647
2.6676,74.802,74.941
2.739,74.919,74.801
2.8019,74.809,74.859
2.8559,74.698,74.813
2.9187,74.263,74.955
2.9908,74.533,75.138
3.0538,74.547,75.008
3.107,74.802,74.711
3.1697,74.977,74.783
3.2427,75.673,75.303
3.3056,75.567,75.732
3.358,74.892,75.628
3.4208,73.878,75.111
3.4946,73.949,74.456
3.5575,74.227,74.14
3.6091,74.744,74.615
3.6719,75.01,75.499
3.7464,75.749,75.938
3.8094,75.784,75.334
3.8602,75.389,74.405
3.9229,74.592,74.302
3.9983,74.672,75.183
4.0612,74.746,75.835
4.1112,74.927,75.365
4.174,74.655,74.682
4.2501,74.862,74.727
4.3131,74.636,75.481
4.3623,74.699,75.847
4.4251,74.807,75.289
4.502,75.539,74.165
4.5649,75.509,73.729
4.6134,74.933,74.689
4.6761,74.058,75.821
4.7539,74.286,75.87
4.8168,74.691,75.301
4.8644,75.202,75.056
4.9272,75.127,74.823
5.0057,75.3,74.647
5.0687,74.836,74.806
5.1155,74.609,75.035
5.1783,74.49,75.112
5.2576,75.155,75.134
5.3205,75.227,74.963
5.3666,75.058,74.661
5.4293,74.73,74.667
5.5094,75.184,75.112
5.5724,75.23,75.433
5.6177,74.836,75.358
5.6804,74.005,75.447
5.7613,74.152,75.753
5.8242,74.47,75.479
5.8687,75.101,74.643
5.9315,75.323,74.284
6.0132,75.739,74.602
6.0761,75.254,74.803
6.1198,74.654,74.712
6.1826,74.156,74.967
6.265,74.709,75.502


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_075.csv <==
x,qOut,qIn
0.031471,74.785,75.294
0.094153,74.819,74.325
0.15692,74.711,74.397
0.22039,75.298,75.578
0.28333,75.376,76.197
0.34522,75.049,75.388
0.40798,74.231,74.458
0.47225,74.249,74.368
0.53519,74.313,74.697
0.59629,74.725,75.034
0.65905,74.983,75.672
0.72411,75.724,76.21
0.78705,75.703,75.841
0.84736,75.216,74.583
0.91012,74.352,73.814
0.97597,74.441,74.435
1.0389,74.602,75.378
1.0984,74.925,75.311
1.1612,74.776,74.978
1.2278,75.008,74.982
1.2908,74.693,74.916
1.3495,74.659,74.721
1.4123,74.751,74.953
1.4797,75.52,75.387
1.5426,75.508,75.348
1.6006,74.887,74.934
1.6633,73.987,74.767
1.7315,74.28,74.849
1.7945,74.832,74.676
1.8516,75.539,74.452
1.9144,75.607,74.799
1.9834,75.702,75.582
2.0463,74.885,75.999
2.1027,74.239,75.897
2.1655,73.992,75.679
2.2353,74.855,75.296
2.2982,75.278,74.576
2.3538,75.219,74.126
2.4165,74.612,74.371
2.4871,74.712,74.798
2.5501,74.701,74.836
2.6048,74.881,74.946
2.6676,74.811,75.346
2.739,75.25,75.506
2.8019,75.07,74.951
2.8559,74.753,74.564
2.9187,74.225,74.992
2.9908,74.514,75.637
3.0538,74.567,75.732
3.107,74.708,75.364
3.1697,74.742,74.908
3.2427,75.535,74.6
3.3056,75.878,74.412
3.358,75.836,74.514
3.4208,75.037,75.078
3.4946,74.696,75.558
3.5575,74.177,75.193
3.6091,74.169,74.8
3.6719,74.216,75.161
3.7464,74.97,75.589
3.8094,75.139,75.057
3.8602,75.137,74.254
3.9229,74.736,74.35
3.9983,74.946,75.284
4.0612,74.801,75.928
4.1112,74.85,75.59
4.174,74.868,75.034
4.2501,75.512,74.91
4.3131,75.457,74.862
4.3623,74.953,74.779
4.4251,74.165,75.109
4.502,74.374,75.406
4.5649,74.613,74.774
4.6134,74.9,74.132
4.6761,74.796,74.717
4.7539,75.225,75.841
4.8168,75.193,75.718
4.8644,75.118,74.747
4.9272,74.674,74.55
5.0057,74.809,75.103
5.0687,74.555,75.35
5.1155,74.538,74.919
5.1783,74.577,74.56
5.2576,75.367,74.891
5.3205,75.557,75.797
5.3666,75.316,75.881
5.4293,74.65,74.966
5.5094,74.795,74.252
5.5724,74.851,74.393
5.6177,74.936,74.645
5.6804,74.572,74.875
5.7613,74.759,75.366
5.8242,74.608,75.869
5.8687,74.729,75.784
5.9315,74.75,75.264
6.0132,75.345,74.746
6.0761,75.268,74.386
6.1198,74.983,74.378
6.1826,74.474,74.951
6.265,74.767,75.65


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_076.csv <==
x,qOut,qIn
0.031471,75.487,76.257
0.094153,74.89,76.002
0.15692,74.103,75.156
0.22039,74.394,74.755
0.28333,74.737,74.947
0.34522,75.158,75.025
0.40798,75.143,74.888
0.47225,75.491,74.732
0.53519,75.181,74.493
0.59629,74.823,74.35
0.65905,74.417,74.759
0.72411,74.87,75.479
0.78705,74.965,75.467
0.84736,74.861,74.91
0.91012,74.379,74.896
0.97597,74.61,75.277
1.0389,74.613,74.978
1.0984,74.776,74.49
1.1612,74.815,74.845
1.2278,75.522,75.572
1.2908,75.681,75.728
1.3495,75.518,75.213
1.4123,74.894,74.733
1.4797,74.936,74.834
1.5426,74.747,75.282
1.6006,74.63,75.364
1.6633,74.228,75.137
1.7315,74.515,74.931
1.7945,74.498,74.917
1.8516,74.675,74.96
1.9144,74.703,74.975
1.9834,75.309,74.965
2.0463,75.284,74.711
2.1027,75.018,74.374
2.1655,74.465,74.802
2.2353,74.72,76.073
2.2982,74.771,76.642
2.3538,74.923,75.475
2.4165,74.845,74
2.4871,75.335,73.629
2.5501,75.249,74.523
2.6048,75.004,75.516
2.6676,74.574,75.788
2.739,74.965,75.291
2.8019,75.067,74.868
2.8559,75.044,74.988
2.9187,74.681,75.169
2.9908,74.979,75.064
3.0538,74.934,74.845
3.107,74.803,74.867
3.1697,74.268,75.043
3.2427,74.448,75.267
3.3056,74.458,75.439
3.358,74.887,75.37
3.4208,75.247,74.996
3.4946,75.917,74.468
3.5575,75.482,74.071
3.6091,74.502,74.39
3.6719,73.665,75.363
3.7464,74.271,76.12
3.8094,75.044,75.909
3.8602,75.528,75.214
3.9229,75.235,74.802
3.9983,75.267,74.834
4.0612,74.907,74.775
4.1112,74.787,74.522
4.174,74.535,74.66
4.2501,74.932,75.15
4.3131,74.825,75.24
4.3623,74.82,74.891
4.4251,74.779,74.906
4.502,75.379,75.421
4.5649,75.296,75.703
4.6134,74.743,75.505
4.6761,73.911,75.179
4.7539,74.142,74.684
4.8168,74.488,74.191
4.8644,75.017,74.273
4.9272,75.239,74.907
5.0057,75.84,75.595
5.0687,75.655,75.864
5.1155,75.082,75.454
5.1783,74.278,74.764
5.2576,74.466,74.486
5.3205,74.631,74.596
5.3666,74.822,74.786
5.4293,74.613,75.229
5.5094,74.949,75.745
5.5724,74.863,75.716
5.6177,74.89,74.996
5.6804,74.851,74.488
5.7613,75.49,74.873
5.8242,75.53,75.422
5.8687,75.09,75.031
5.9315,74.173,74.487
6.0132,74.168,74.717
6.0761,74.285,75.188
6.1198,74.764,74.804
6.1826,75.033,74.481
6.265,75.683,75.244


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_077.csv <==
x,qOut,qIn
0.031471,74.485,74.411
0.094153,74.89,74.369
0.15692,75.072,75.127
0.22039,75.669,75.886
0.28333,75.467,75.704
0.34522,74.865,74.918
0.40798,74.059,74.564
0.47225,74.294,74.973
0.53519,74.55,75.325
0.59629,74.836,75.044
0.65905,74.711,74.92
0.72411,75.131,75.386
0.78705,75.127,75.534
0.84736,75.216,74.641
0.91012,75.102,73.929
0.97597,75.499,74.362
1.0389,75.208,75.302
1.0984,74.664,75.479
1.1612,73.999,75.248
1.2278,74.365,75.255
1.2908,74.668,75.325
1.3495,75.025,74.977
1.4123,75.032,74.656
1.4797,75.475,74.733
1.5426,75.264,74.889
1.6006,74.872,75.218
1.6633,74.36,76.002
1.7315,74.803,76.443
1.7945,75.075,75.274
1.8516,75.263,73.603
1.9144,74.922,73.48
1.9834,74.974,74.861
2.0463,74.526,76.103
2.1027,74.272,75.915
2.1655,74.098,74.846
2.2353,74.828,74.189
2.2982,75.168,74.815
2.3538,75.351,75.528
2.4165,75.087,75.451
2.4871,75.268,75.015
2.5501,74.901,74.732
2.6048,74.497,74.572
2.6676,74.094,74.64
2.739,74.755,74.985
2.8019,75.294,75.303
2.8559,75.756,75.274
2.9187,75.392,75.108
2.9908,75.093,75.206
3.0538,74.175,75.549
3.107,73.947,75.655
3.1697,74.258,75.423
3.2427,75.421,74.962
3.3056,75.707,74.442
3.358,75.26,74.154
3.4208,74.405,74.31
3.4946,74.587,74.827
3.5575,74.927,75.33
3.6091,75.236,75.514
3.6719,74.864,75.426
3.7464,74.851,75.213
3.8094,74.467,74.986
3.8602,74.499,74.834
3.9229,74.53,74.936
3.9983,75.184,75.338
4.0612,75.168,75.586
4.1112,75.012,75.222
4.174,74.76,74.817
4.2501,75.345,74.941
4.3131,75.549,75.116
4.3623,75.361,74.807
4.4251,74.537,74.66
4.502,74.352,75.045
4.5649,74.108,75.279
4.6134,74.291,74.835
4.6761,74.428,74.663
4.7539,75.211,75.309
4.8168,75.394,75.827
4.8644,75.334,75.396
4.9272,74.837,74.774
5.0057,74.975,74.545
5.0687,74.828,74.625
5.1155,74.861,74.636
5.1783,74.773,74.872
5.2576,75.314,75.545
5.3205,75.271,75.995
5.3666,75.011,75.492
5.4293,74.494,74.716
5.5094,74.78,74.441
5.5724,74.826,74.416
5.6177,74.855,74.44
5.6804,74.549,74.894
5.7613,74.866,75.358
5.8242,74.803,75.17
5.8687,74.855,75.034
5.9315,74.803,75.484
6.0132,75.39,75.863
6.0761,75.367,75.395
6.1198,74.962,74.812
6.1826,74.19,74.801
6.265,74.33,74.847


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_078.csv <==
x,qOut,qIn
0.031471,75.101,75.044
0.094153,75.491,74.947
0.15692,75.413,75.382
0.22039,75.634,75.707
0.28333,75.109,75.137
0.34522,74.539,74.483
0.40798,74.112,74.651
0.47225,74.72,75.166
0.53519,75.018,74.933
0.59629,74.993,74.719
0.65905,74.511,75.366
0.72411,74.758,75.94
0.78705,74.848,75.448
0.84736,75.066,74.689
0.91012,74.933,74.499
0.97597,75.231,74.768
1.0389,74.913,75.081
1.0984,74.619,75.264
1.1612,74.32,75.291
1.2278,74.918,75.057
1.2908,75.171,74.52
1.3495,75.268,74.392
1.4123,74.943,75.053
1.4797,75.139,75.812
1.5426,74.874,75.563
1.6006,74.621,74.602
1.6633,74.266,74.356
1.7315,74.784,75.259
1.7945,75.029,76.08
1.8516,75.27,75.681
1.9144,75.104,74.701
1.9834,75.337,73.964
2.0463,74.93,73.917
2.1027,74.548,74.757
2.1655,74.269,75.845
2.2353,74.939,75.988
2.2982,75.224,75.239
2.3538,75.105,75.067
2.4165,74.457,75.366
2.4871,74.572,75.231
2.5501,74.652,74.499
2.6048,74.984,74.304
2.6676,74.927,74.949
2.739,75.233,75.583
2.8019,74.877,75.182
2.8559,74.719,74.449
2.9187,74.714,74.483
2.9908,75.432,75.168
3.0538,75.389,75.461
3.107,74.713,75.005
3.1697,73.781,74.721
3.2427,74.06,75.187
3.3056,74.599,75.847
3.358,75.232,75.865
3.4208,75.367,75.529
3.4946,75.787,75.141
3.5575,75.483,74.422
3.6091,75.006,73.839
3.6719,74.374,74.239
3.7464,74.645,75.19
3.8094,74.729,75.692
3.8602,74.84,75.558
3.9229,74.622,75.097
3.9983,74.961,74.568
4.0612,74.818,74.458
4.1112,74.72,74.898
4.174,74.502,75.367
4.2501,74.995,75.444
4.3131,75.01,75.123
4.3623,74.89,74.807
4.4251,74.665,74.792
4.502,75.33,75.072
4.5649,75.703,75.378
4.6134,75.636,75.592
4.6761,74.709,75.65
4.7539,74.31,75.454
4.8168,73.944,75.129
4.8644,74.294,74.619
4.9272,74.689,74.077
5.0057,75.555,74.04
5.0687,75.512,74.701
5.1155,75.023,75.396
5.1783,74.264,75.71
5.2576,74.502,75.797
5.3205,74.755,75.682
5.3666,75.082,75.037
5.4293,74.96,74.384
5.5094,75.228,74.428
5.5724,74.911,74.898
5.6177,74.66,75.135
5.6804,74.422,75.152
5.7613,75.101,74.966
5.8242,75.447,74.656
5.8687,75.617,74.82
5.9315,75.172,75.417
6.0132,75.035,75.645
6.0761,74.361,75.106
6.1198,73.97,74.602
6.1826,73.788,74.712
6.265,74.618,75.123


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_079.csv <==
x,qOut,qIn
0.031471,75.042,74.747
0.094153,75.118,74.637
0.15692,74.748,75.481
0.22039,75.031,76.627
0.28333,75.029,76.152
0.34522,75.083,74.164
0.40798,74.865,73.096
0.47225,75.208,73.942
0.53519,75.017,75.335
0.59629,74.81,75.807
0.65905,74.507,75.805
0.72411,74.972,75.682
0.78705,74.995,75.132
0.84736,74.816,74.224
0.91012,74.41,73.985
0.97597,74.828,74.786
1.0389,74.996,75.593
1.0984,74.954,75.398
1.1612,74.415,75.027
1.2278,74.629,75.241
1.2908,74.789,75.375
1.3495,75.357,74.85
1.4123,75.492,74.613
1.4797,75.589,75.036
1.5426,74.527,75.362
1.6006,73.648,74.952
1.6633,73.477,74.543
1.7315,74.732,74.768
1.7945,75.677,75.291
1.8516,76.061,75.451
1.9144,75.468,75.318
1.9834,75.078,75.042
2.0463,74.338,74.802
2.1027,74.177,74.935
2.1655,74.269,75.431
2.2353,75.158,75.769
2.2982,75.395,75.341
2.3538,75.318,74.657
2.4165,74.828,74.508
2.4871,75.002,74.814
2.5501,74.888,74.987
2.6048,74.857,75.042
2.6676,74.599,75.213
2.739,74.954,75.298
2.8019,74.819,74.984
2.8559,74.68,74.56
2.9187,74.457,74.567
2.9908,75.044,74.912
3.0538,75.24,74.947
3.107,75.185,74.865
3.1697,74.681,75.142
3.2427,74.883,75.521
3.3056,74.904,75.601
3.358,75.134,75.243
3.4208,75.061,74.897
3.4946,75.371,75.044
3.5575,74.951,75.126
3.6091,74.514,74.767
3.6719,74.165,74.764
3.7464,74.802,75.23
3.8094,75.119,75.295
3.8602,75.18,74.878
3.9229,74.748,74.826
3.9983,74.875,75.216
4.0612,74.659,75.484
4.1112,74.549,75.201
4.174,74.302,74.737
4.2501,74.81,74.633
4.3131,74.934,74.891
4.3623,75.043,74.835
4.4251,74.902,74.609
4.502,75.37,74.728
4.5649,75.32,75.113
4.6134,75.089,75.668
4.6761,74.578,76.234
4.7539,74.838,76.132
4.8168,74.847,75.069
4.8644,74.882,74.282
4.9272,74.629,74.399
5.0057,75.004,74.667
5.0687,74.959,74.465
5.1155,74.938,74.635
5.1783,74.72,75.322
5.2576,75.149,75.628
5.3205,75.079,75.135
5.3666,74.863,74.725
5.4293,74.391,74.961
5.5094,74.658,75.606
5.5724,74.617,75.759
5.6177,74.56,74.935
5.6804,74.311,74.242
5.7613,74.914,74.746
5.8242,75.292,75.711
5.8687,75.72,75.408
5.9315,75.595,74.513
6.0132,75.602,74.426
6.0761,74.762,75.052
6.1198,74.104,75.21
6.1826,73.816,75.079
6.265,74.632,75.023


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_080.csv <==
x,qOut,qIn
0.031471,75.751,75.313
0.094153,75.216,74.905
0.15692,74.41,74.493
0.22039,74.551,74.414
0.28333,74.654,74.472
0.34522,74.845,74.602
0.40798,74.758,75.185
0.47225,75.235,75.852
0.53519,75.182,75.598
0.59629,74.918,75.031
0.65905,74.324,75.236
0.72411,74.521,75.799
0.78705,74.558,75.418
0.84736,74.728,74.381
0.91012,74.638,74.147
0.97597,75.169,74.8
1.0389,75.242,75.017
1.0984,75.332,74.594
1.1612,75.114,74.649
1.2278,75.335,75.266
1.2908,74.881,75.563
1.3495,74.351,75.366
1.4123,73.874,75.169
1.4797,74.439,74.931
1.5426,74.803,74.716
1.6006,75.06,74.933
1.6633,74.944,75.362
1.7315,75.416,75.43
1.7945,75.451,74.901
1.8516,75.403,74.466
1.9144,74.985,74.82
1.9834,75.103,75.753
2.0463,74.742,75.883
2.1027,74.446,74.922
2.1655,74.099,74.364
2.2353,74.596,74.782
2.2982,74.743,75.111
2.3538,74.844,74.879
2.4165,74.72,74.894
2.4871,75.25,75.207
2.5501,75.297,75.169
2.6048,75.098,74.651
2.6676,74.57,74.531
2.739,74.84,75.18
2.8019,74.936,75.71
2.8559,75.047,75.497
2.9187,74.72,75.171
2.9908,74.925,74.941
3.0538,74.744,74.53
3.107,74.833,74.599
3.1697,74.86,75.546
3.2427,75.438,76.32
3.3056,75.263,75.469
3.358,74.786,73.976
3.4208,74.209,73.826
3.4946,74.648,74.995
3.5575,74.959,75.817
3.6091,75.108,75.597
3.6719,74.712,75.025
3.7464,74.826,74.494
3.8094,74.604,74.235
3.8602,74.636,74.517
3.9229,74.674,75.248
3.9983,75.402,75.802
4.0612,75.502,75.578
4.1112,75.148,75.073
4.174,74.38,74.926
4.2501,74.559,74.995
4.3131,74.832,74.686
4.3623,75.327,74.393
4.4251,75.239,74.821
4.502,75.276,75.632
4.5649,74.536,75.928
4.6134,74.177,75.408
4.6761,74.262,74.672
4.7539,75.287,74.308
4.8168,75.601,74.28
4.8644,75.159,74.428
4.9272,74.175,75.077
5.0057,74.187,76.073
5.0687,74.452,76.419
5.1155,74.981,75.494
5.1783,75.14,74.456
5.2576,75.646,74.524
5.3205,75.416,75.232
5.3666,74.965,75.028
5.4293,74.271,74.516
5.5094,74.462,74.848
5.5724,74.531,75.639
5.6177,74.814,75.561
5.6804,74.966,74.928
5.7613,75.606,74.507
5.8242,75.44,74.536
5.8687,74.753,74.707
5.9315,73.823,74.917
6.0132,74.044,75.08
6.0761,74.458,75.234
6.1198,75.045,75.429
6.1826,75.291,75.535
6.265,75.907,75.499


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_081.csv <==
x,qOut,qIn
0.031471,74.773,74.596
0.094153,74.418,74.782
0.15692,74.179,75.293
0.22039,74.923,75.779
0.28333,75.312,75.622
0.34522,75.27,74.953
0.40798,74.605,74.581
0.47225,74.599,74.75
0.53519,74.515,74.76
0.59629,74.715,74.706
0.65905,74.616,75.253
0.72411,74.992,75.853
0.78705,74.793,75.36
0.84736,74.756,74.57
0.91012,74.775,74.73
0.97597,75.512,75.319
1.0389,75.583,75.166
1.0984,75.105,74.683
1.1612,74.226,74.707
1.2278,74.356,75.074
1.2908,74.637,75.19
1.3495,75.135,74.746
1.4123,75.226,74.434
1.4797,75.596,74.952
1.5426,75.177,75.773
1.6006,74.633,75.841
1.6633,74.096,75.412
1.7315,74.596,75.034
1.7945,74.924,74.654
1.8516,75.174,74.266
1.9144,74.995,74.414
1.9834,75.289,74.916
2.0463,75.06,74.881
2.1027,74.818,74.913
2.1655,74.455,75.741
2.2353,74.883,76.408
2.2982,74.939,75.656
2.3538,74.891,74.523
2.4165,74.51,74.379
2.4871,74.768,74.857
2.5501,74.658,74.783
2.6048,74.623,74.54
2.6676,74.533,75.035
2.739,75.256,75.796
2.8019,75.561,75.426
2.8559,75.519,74.21
2.9187,74.827,73.977
2.9908,74.666,75.164
3.0538,74.31,76.336
3.107,74.307,76.046
3.1697,74.224,75.071
3.2427,74.867,74.594
3.3056,75.067,74.516
3.358,75.351,74.313
3.4208,75.37,74.588
3.4946,75.746,75.322
3.5575,75.267,75.538
3.6091,74.529,75.056
3.6719,73.899,74.843
3.7464,74.48,75.183
3.8094,74.996,75.367
3.8602,75.294,75.174
3.9229,74.915,75.182
3.9983,74.891,75.341
4.0612,74.449,75.104
4.1112,74.356,74.6
4.174,74.487,74.512
4.2501,75.475,74.968
4.3131,75.86,75.604
4.3623,75.571,75.69
4.4251,74.54,75.063
4.502,74.292,74.235
4.5649,74.247,73.876
4.6134,74.672,74.467
4.6761,74.825,75.523
4.7539,75.36,75.952
4.8168,75.166,75.389
4.8644,74.911,75.016
4.9272,74.569,75.299
5.0057,75.083,75.659
5.0687,75.268,75.425
5.1155,75.291,74.728
5.1783,74.809,74.276
5.2576,74.854,74.524
5.3205,74.55,75.18
5.3666,74.561,75.528
5.4293,74.646,75.41
5.5094,75.373,74.983
5.5724,75.338,74.528
5.6177,74.758,74.42
5.6804,73.892,74.767
5.7613,74.134,75.261
5.8242,74.547,75.276
5.8687,75.068,74.708
5.9315,75.121,74.546
6.0132,75.566,75.42
6.0761,75.426,76.155
6.1198,75.301,75.569
6.1826,74.943,74.73
6.265,75.144,74.502


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_082.csv <==
x,qOut,qIn
0.031471,74.361,75.315
0.094153,74.896,75.185
0.15692,75.102,75.365
0.22039,75.741,75.479
0.28333,75.707,75.084
0.34522,75.439,74.637
0.40798,74.831,74.66
0.47225,74.898,74.929
0.53519,74.634,74.849
0.59629,74.391,74.817
0.65905,74.03,75.187
0.72411,74.556,75.378
0.78705,74.854,74.993
0.84736,75.151,74.916
0.91012,74.995,75.455
0.97597,75.228,75.803
1.0389,74.869,75.002
1.0984,74.6,73.921
1.1612,74.382,74.087
1.2278,75.059,75.453
1.2908,75.336,76.442
1.3495,75.374,76.023
1.4123,74.929,74.985
1.4797,75.026,74.32
1.5426,74.743,74.426
1.6006,74.58,74.839
1.6633,74.341,75.128
1.7315,74.866,75.036
1.7945,74.958,74.567
1.8516,74.905,74.288
1.9144,74.591,74.754
1.9834,75.056,75.742
2.0463,75.249,76.023
2.1027,75.334,75.358
2.1655,74.82,74.933
2.2353,74.73,75.139
2.2982,74.28,75.082
2.3538,74.325,74.497
2.4165,74.62,74.476
2.4871,75.658,75.274
2.5501,75.911,75.723
2.6048,75.444,74.933
2.6676,74.454,74.264
2.739,74.428,74.885
2.8019,74.597,75.782
2.8559,74.858,75.557
2.9187,74.529,75.1
2.9908,74.636,75.136
3.0538,74.407,75.08
3.107,74.595,74.606
3.1697,74.817,74.511
3.2427,75.652,74.812
3.3056,75.741,74.811
3.358,75.377,74.911
3.4208,74.589,75.549
3.4946,74.638,75.822
3.5575,74.64,74.809
3.6091,74.824,73.904
3.6719,74.717,74.332
3.7464,75.112,75.33
3.8094,74.933,75.677
3.8602,74.735,75.595
3.9229,74.474,75.524
3.9983,75.08,75.303
4.0612,75.348,74.767
4.1112,75.405,74.336
4.174,74.928,74.618
4.2501,74.935,75.536
4.3131,74.561,75.827
4.3623,74.374,74.98
4.4251,74.185,74.398
4.502,74.858,74.811
4.5649,75.163,75.145
4.6134,75.31,74.749
4.6761,74.87,74.725
4.7539,74.829,75.419
4.8168,74.365,75.954
4.8644,74.271,75.615
4.9272,74.386,74.906
5.0057,75.36,74.298
5.0687,75.756,74.068
5.1155,75.644,74.359
5.1783,74.852,75.054
5.2576,74.697,75.77
5.3205,74.492,75.99
5.3666,74.701,75.629
5.4293,74.793,75.192
5.5094,75.383,75.021
5.5724,75.235,74.954
5.6177,74.86,74.824
5.6804,74.275,74.703
5.7613,74.573,74.511
5.8242,74.692,74.381
5.8687,74.914,74.795
5.9315,74.97,75.484
6.0132,75.568,75.717
6.0761,75.463,75.147
6.1198,74.856,74.532
6.1826,73.918,74.612
6.265,74.047,75.191


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_083.csv <==
x,qOut,qIn
0.031471,74.744,74.679
0.094153,74.651,74.306
0.15692,74.517,74.602
0.22039,75.109,75.179
0.28333,75.165,75.548
0.34522,74.983,75.312
0.40798,74.515,74.821
0.47225,74.82,74.955
0.53519,74.866,75.57
0.59629,74.854,75.574
0.65905,74.51,75.163
0.72411,74.844,74.931
0.78705,74.867,74.848
0.84736,74.979,74.743
0.91012,74.863,74.859
0.97597,75.327,75.084
1.0389,75.235,75.075
1.0984,74.97,75.129
1.1612,74.402,75.366
1.2278,74.589,75.311
1.2908,74.539,74.803
1.3495,74.644,74.472
1.4123,74.595,74.68
1.4797,75.172,75.197
1.5426,75.192,75.496
1.6006,75.046,75.233
1.6633,74.698,74.777
1.7315,75.149,74.696
1.7945,75.287,74.78
1.8516,75.242,74.757
1.9144,74.732,75.151
1.9834,74.827,75.9
2.0463,74.644,75.968
2.1027,74.65,75.095
2.1655,74.537,74.492
2.2353,75.12,74.803
2.2982,75.219,75.218
2.3538,75.153,74.933
2.4165,74.666,74.741
2.4871,74.79,75.066
2.5501,74.595,75.057
2.6048,74.627,74.547
2.6676,74.619,74.576
2.739,75.254,75.146
2.8019,75.241,75.221
2.8559,74.879,75.044
2.9187,74.224,75.542
2.9908,74.5,76.198
3.0538,74.737,75.675
3.107,75.121,74.093
3.1697,75.181,73.224
3.2427,75.643,74.008
3.3056,75.382,75.749
3.358,74.924,76.597
3.4208,74.363,76.002
3.4946,74.739,74.757
3.5575,74.899,74.186
3.6091,74.937,74.521
3.6719,74.584,75.041
3.7464,74.832,75.256
3.8094,74.713,75.183
3.8602,74.596,75.18
3.9229,74.305,75.277
3.9983,74.885,75.354
4.0612,75.259,75.403
4.1112,75.654,75.279
4.174,75.329,74.772
4.2501,75.052,74.116
4.3131,74.042,73.93
4.3623,73.621,74.402
4.4251,73.841,75.169
4.502,75.193,75.846
4.5649,75.957,75.924
4.6134,76.01,75.578
4.6761,75.107,75.342
4.7539,74.703,75.162
4.8168,74.338,74.784
4.8644,74.598,74.689
4.9272,74.737,75.056
5.0057,75.33,75.352
5.0687,75.171,75.148
5.1155,75.06,74.675
5.1783,74.905,74.519
5.2576,75.359,74.963
5.3205,75.084,75.516
5.3666,74.409,75.384
5.4293,73.64,74.846
5.5094,74.027,74.648
5.5724,74.476,74.98
5.6177,74.954,75.173
5.6804,75.098,75.046
5.7613,75.745,74.809
5.8242,75.788,74.727
5.8687,75.481,74.99
5.9315,74.756,75.375
6.0132,74.824,75.484
6.0761,74.799,75.146
6.1198,74.923,74.956
6.1826,74.697,75.16
6.265,74.973,75.216


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_084.csv <==
x,qOut,qIn
0.031471,75.001,75.329
0.094153,75.471,74.578
0.15692,75.236,74.305
0.22039,75.188,74.632
0.28333,74.556,74.969
0.34522,74.41,74.932
0.40798,74.529,74.988
0.47225,75.299,75.386
0.53519,75.153,75.497
0.59629,74.45,75.024
0.65905,73.645,74.786
0.72411,74.094,75.096
0.78705,74.711,75.274
0.84736,75.329,74.868
0.91012,75.435,74.536
0.97597,75.856,74.771
1.0389,75.594,75.491
1.0984,75.223,75.643
1.1612,74.697,75.066
1.2278,74.925,74.677
1.2908,74.752,74.854
1.3495,74.495,75.037
1.4123,74.119,75.197
1.4797,74.64,75.393
1.5426,74.921,75.24
1.6006,75.1,74.76
1.6633,74.866,74.623
1.7315,75.192,74.921
1.7945,75.099,74.872
1.8516,75.004,74.681
1.9144,74.632,75.202
1.9834,74.896,75.969
2.0463,74.743,75.543
2.1027,74.67,74.387
2.1655,74.526,74.269
2.2353,75.133,75.257
2.2982,75.262,75.751
2.3538,75.11,75.049
2.4165,74.557,74.401
2.4871,74.764,74.605
2.5501,74.816,75.052
2.6048,75.021,75.057
2.6676,74.914,75.234
2.739,75.245,75.71
2.8019,74.926,75.527
2.8559,74.558,74.773
2.9187,74.157,74.596
2.9908,74.706,74.904
3.0538,75.011,74.815
3.107,75.238,74.743
3.1697,75.002,75.351
3.2427,75.208,75.964
3.3056,74.891,75.415
3.358,74.7,74.312
3.4208,74.526,74.119
3.4946,75.1,74.946
3.5575,75.11,75.784
3.6091,74.793,75.734
3.6719,74.219,75.194
3.7464,74.593,74.966
3.8094,74.905,75.126
3.8602,75.267,74.793
3.9229,75.191,74.219
3.9983,75.461,74.2
4.0612,75.057,74.709
4.1112,74.59,75.215
4.174,74.119,75.721
4.2501,74.662,76.067
4.3131,75.021,75.718
4.3623,75.318,74.781
4.4251,75.081,74.233
4.502,75.178,74.425
4.5649,74.689,74.689
4.6134,74.396,74.685
4.6761,74.285,74.913
4.7539,75.127,75.49
4.8168,75.528,76.005
4.8644,75.559,75.725
4.9272,74.962,74.89
5.0057,74.837,74.366
5.0687,74.393,74.648
5.1155,74.175,75.335
5.1783,73.945,75.823
5.2576,74.607,75.702
5.3205,74.973,75.059
5.3666,75.402,74.454
5.4293,75.443,74.357
5.5094,75.74,74.917
5.5724,75.163,75.626
5.6177,74.429,75.478
5.6804,73.813,74.636
5.7613,74.334,74.01
5.8242,74.704,74.04
5.8687,75.01,74.697
5.9315,75.038,75.749
6.0132,75.594,76.386
6.0761,75.517,75.721
6.1198,75.02,74.812
6.1826,74.262,74.929
6.265,74.577,75.536


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_085.csv <==
x,qOut,qIn
0.031471,75.185,74.43
0.094153,74.526,74.211
0.15692,74.1,74.554
0.22039,74.727,75.205
0.28333,74.983,75.608
0.34522,74.84,75.451
0.40798,74.239,75.056
0.47225,74.462,74.755
0.53519,74.653,74.768
0.59629,75.136,75.113
0.65905,75.386,75.355
0.72411,75.919,75.164
0.78705,75.475,74.942
0.84736,74.659,75.121
0.91012,73.989,75.397
0.97597,74.618,75.439
1.0389,75.238,75.107
1.0984,75.421,74.694
1.1612,74.728,74.56
1.2278,74.495,74.831
1.2908,74.188,75.156
1.3495,74.454,74.991
1.4123,74.703,74.691
1.4797,75.459,74.855
1.5426,75.404,75.366
1.6006,75.048,75.548
1.6633,74.473,75.381
1.7315,74.787,75.115
1.7945,74.923,74.866
1.8516,75.009,74.779
1.9144,74.737,74.993
1.9834,75.096,75.319
2.0463,75.095,75.408
2.1027,75.127,74.917
2.1655,74.836,74.252
2.2353,75.079,74.242
2.2982,74.814,75.071
2.3538,74.621,75.595
2.4165,74.354,75.423
2.4871,74.839,75.156
2.5501,74.863,75.196
2.6048,74.771,75.264
2.6676,74.52,75.239
2.739,75.084,75.072
2.8019,75.317,74.624
2.8559,75.309,74.479
2.9187,74.783,75.021
2.9908,74.884,75.676
3.0538,74.775,75.562
3.107,74.921,74.91
3.1697,74.813,74.684
3.2427,75.126,75.052
3.3056,74.732,75.187
3.358,74.357,75.203
3.4208,74.079,75.487
3.4946,74.783,75.308
3.5575,75.156,74.374
3.6091,75.3,74.117
3.6719,75.012,74.746
3.7464,75.299,75.095
3.8094,75.186,74.85
3.8602,74.989,75.055
3.9229,74.472,75.687
3.9983,74.692,75.971
4.0612,74.676,75.191
4.1112,74.874,74.075
4.174,74.877,73.953
4.2501,75.376,75.01
4.3131,75.177,75.821
4.3623,74.82,75.444
4.4251,74.427,75.051
4.502,74.989,75.462
4.5649,75.281,75.818
4.6134,75.272,75.005
4.6761,74.666,73.956
4.7539,74.615,73.766
4.8168,74.345,74.569
4.8644,74.352,75.489
4.9272,74.295,76.016
5.0057,74.999,76.049
5.0687,75.272,75.551
5.1155,75.431,74.805
5.1783,75.057,74.481
5.2576,75.061,74.708
5.3205,74.552,74.838
5.3666,74.307,74.797
5.4293,74.215,74.932
5.5094,75.041,74.976
5.5724,75.423,74.603
5.6177,75.605,74.579
5.6804,75.263,75.391
5.7613,75.247,76.297
5.8242,74.597,76.188
5.8687,74.019,75.153
5.9315,73.638,74.283
6.0132,74.423,74.255
6.0761,75.052,74.886
6.1198,75.626,75.477
6.1826,75.647,75.603
6.265,75.837,75.113


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_086.csv <==
x,qOut,qIn
0.031471,74.571,75.254
0.094153,74.101,75.113
0.15692,73.925,75.038
0.22039,74.876,75.094
0.28333,75.513,75.147
0.34522,75.735,74.964
0.40798,75.08,74.807
0.47225,74.741,75.07
0.53519,74.15,75.463
0.59629,74.217,75.639
0.65905,74.584,75.629
0.72411,75.695,75.176
0.78705,76.002,74.274
0.84736,75.596,73.915
0.91012,74.538,74.517
0.97597,74.335,75.364
1.0389,74.33,75.532
1.0984,74.678,75.311
1.1612,74.715,75.261
1.2278,75.209,75.207
1.2908,75.101,74.793
1.3495,74.991,74.507
1.4123,74.662,74.726
1.4797,74.986,75.082
1.5426,74.854,75.098
1.6006,74.732,75.142
1.6633,74.581,75.506
1.7315,75.28,75.751
1.7945,75.571,75.474
1.8516,75.434,75.033
1.9144,74.597,74.657
1.9834,74.377,74.349
2.0463,74.136,74.389
2.1027,74.401,74.608
2.1655,74.631,74.719
2.2353,75.428,74.954
2.2982,75.506,75.401
2.3538,75.269,75.65
2.4165,74.648,75.576
2.4871,74.754,75.389
2.5501,74.644,75.265
2.6048,74.639,75.116
2.6676,74.439,74.889
2.739,74.965,74.665
2.8019,75.116,74.6
2.8559,75.298,74.739
2.9187,75.179,75.106
2.9908,75.495,75.643
3.0538,75.106,75.689
3.107,74.527,74.977
3.1697,73.9,74.532
3.2427,74.287,74.994
3.3056,74.532,75.608
3.358,74.731,75.434
3.4208,74.611,74.907
3.4946,75.145,74.499
3.5575,75.294,74.304
3.6091,75.402,74.707
3.6719,75.164,75.544
3.7464,75.42,75.736
3.8094,75.1,74.787
3.8602,74.675,74.006
3.9229,74.133,74.39
3.9983,74.537,75.556
4.0612,74.781,76.069
4.1112,75.077,75.276
4.174,74.995,74.527
4.2501,75.349,75.015
4.3131,75.091,75.805
4.3623,74.858,75.071
4.4251,74.634,74.079
4.502,75.188,74.496
4.5649,75.202,75.612
4.6134,74.807,75.635
4.6761,74.135,75.094
4.7539,74.468,74.835
4.8168,74.831,74.872
4.8644,75.163,75.001
4.9272,74.844,75.29
5.0057,74.87,75.431
5.0687,74.474,75.229
5.1155,74.481,74.714
5.1783,74.584,74.255
5.2576,75.388,74.341
5.3205,75.517,74.963
5.3666,75.317,75.686
5.4293,74.752,76.02
5.5094,74.893,75.572
5.5724,74.751,74.577
5.6177,74.648,73.996
5.6804,74.435,74.339
5.7613,75.022,75.343
5.8242,75.237,76.169
5.8687,75.2,76.055
5.9315,74.669,75.287
6.0132,74.829,74.629
6.0761,74.836,74.376
6.1198,75.095,74.419
6.1826,74.988,74.78
6.265,75.167,75.179


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_087.csv <==
x,qOut,qIn
0.031471,75.351,74.537
0.094153,75.2,73.805
0.15692,74.545,74.734
0.22039,74.531,76.222
0.28333,74.324,76.397
0.34522,74.44,75.485
0.40798,74.555,74.821
0.47225,75.374,74.765
0.53519,75.602,74.638
0.59629,75.51,74.22
0.65905,74.944,74.357
0.72411,74.995,75.156
0.78705,74.764,75.478
0.84736,74.653,74.976
0.91012,74.439,74.865
0.97597,74.995,75.523
1.0389,75.148,75.882
1.0984,75.104,75.134
1.1612,74.532,74.198
1.2278,74.55,74.013
1.2908,74.349,74.724
1.3495,74.567,75.497
1.4123,74.89,75.802
1.4797,75.855,75.554
1.5426,76.015,75.018
1.6006,75.448,74.899
1.6633,74.341,75.315
1.7315,74.216,75.577
1.7945,74.343,75.042
1.8516,74.685,74.346
1.9144,74.598,74.241
1.9834,75.009,74.685
2.0463,74.984,75.261
2.1027,75.139,75.442
2.1655,75.06,75.241
2.2353,75.381,75.096
2.2982,74.915,75.026
2.3538,74.328,74.672
2.4165,73.877,74.486
2.4871,74.58,74.963
2.5501,75.134,75.712
2.6048,75.457,75.787
2.6676,75.185,75.307
2.739,75.366,74.889
2.8019,75.15,74.76
2.8559,75.075,74.678
2.9187,74.749,74.819
2.9908,74.935,75.265
3.0538,74.54,75.361
3.107,74.274,75.065
3.1697,74.147,75.077
3.2427,74.958,75.233
3.3056,75.342,74.909
3.358,75.367,74.576
3.4208,74.797,74.791
3.4946,74.781,75.135
3.5575,74.52,74.919
3.6091,74.543,74.507
3.6719,74.569,74.683
3.7464,75.33,75.331
3.8094,75.538,75.652
3.8602,75.393,75.607
3.9229,74.723,75.599
3.9983,74.725,75.461
4.0612,74.582,74.671
4.1112,74.715,74.049
4.174,74.698,74.679
4.2501,75.265,75.814
4.3131,75.229,75.587
4.3623,75.029,74.374
4.4251,74.561,73.967
4.502,74.834,74.665
4.5649,74.799,75.59
4.6134,74.764,75.929
4.6761,74.443,75.72
4.7539,74.752,75.234
4.8168,74.649,74.775
4.8644,74.623,74.455
4.9272,74.574,74.472
5.0057,75.348,74.902
5.0687,75.686,75.272
5.1155,75.606,75.229
5.1783,74.846,75.18
5.2576,74.71,75.286
5.3205,74.522,74.842
5.3666,74.784,74.045
5.4293,74.81,74.203
5.5094,75.158,75.339
5.5724,74.675,75.925
5.6177,74.244,75.511
5.6804,74.063,75.201
5.7613,74.997,75.265
5.8242,75.621,75.066
5.8687,75.816,74.721
5.9315,75.181,74.851
6.0132,74.905,75.118
6.0761,74.367,74.867
6.1198,74.318,74.806
6.1826,74.385,75.382
6.265,75.181,75.61


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_088.csv <==
x,qOut,qIn
0.031471,75.468,75.299
0.094153,75.248,74.835
0.15692,74.867,74.968
0.22039,75.257,75.258
0.28333,75.251,74.685
0.34522,74.992,74.208
0.40798,74.382,74.847
0.47225,74.604,75.723
0.53519,74.724,75.825
0.59629,74.998,75.707
0.65905,74.905,75.621
0.72411,75.196,75.102
0.78705,74.816,74.267
0.84736,74.451,74.074
0.91012,74.126,74.644
0.97597,74.743,75.328
1.0389,75.035,75.378
1.0984,75.156,74.983
1.1612,74.891,74.789
1.2278,75.218,74.908
1.2908,75.128,75.032
1.3495,74.946,74.998
1.4123,74.435,74.93
1.4797,74.615,75.02
1.5426,74.516,75.409
1.6006,74.623,75.63
1.6633,74.736,75.367
1.7315,75.594,74.916
1.7945,75.882,74.683
1.8516,75.611,74.737
1.9144,74.634,75
1.9834,74.38,75.277
2.0463,74.231,75.238
2.1027,74.559,74.925
2.1655,74.693,74.759
2.2353,75.267,74.959
2.2982,75.114,75.124
2.3538,74.85,74.894
2.4165,74.426,74.87
2.4871,74.803,75.498
2.5501,74.852,76.19
2.6048,74.87,75.849
2.6676,74.695,74.761
2.739,75.236,73.858
2.8019,75.353,73.862
2.8559,75.233,74.74
2.9187,74.666,75.705
2.9908,74.777,75.844
3.0538,74.682,75.099
3.107,74.785,74.527
3.1697,74.688,74.677
3.2427,75.162,75.297
3.3056,75.065,75.444
3.358,74.862,74.944
3.4208,74.406,74.813
3.4946,74.713,75.349
3.5575,74.74,75.385
3.6091,74.952,74.523
3.6719,75.094,74.107
3.7464,75.736,74.747
3.8094,75.514,75.784
3.8602,74.681,75.966
3.9229,73.704,75.368
3.9983,74.043,74.784
4.0612,74.673,74.598
4.1112,75.304,74.59
4.174,75.255,74.787
4.2501,75.404,75.126
4.3131,74.915,75.409
4.3623,74.614,75.283
4.4251,74.412,74.895
4.502,75.073,74.851
4.5649,75.261,75.385
4.6134,75.205,75.951
4.6761,74.704,75.927
4.7539,74.784,75.014
4.8168,74.514,73.732
4.8644,74.415,73.578
4.9272,74.381,74.61
5.0057,75.213,75.532
5.0687,75.593,75.475
5.1155,75.511,75.248
5.1783,74.729,75.343
5.2576,74.579,75.454
5.3205,74.407,75.26
5.3666,74.695,75.12
5.4293,74.797,75.161
5.5094,75.308,75.018
5.5724,75.046,74.551
5.6177,74.736,74.56
5.6804,74.536,75.188
5.7613,75.303,75.624
5.8242,75.679,75.31
5.8687,75.434,74.684
5.9315,74.377,74.374
6.0132,74.045,74.654
6.0761,73.937,74.995
6.1198,74.436,75.011
6.1826,74.772,75.168
6.265,75.519,75.508


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_089.csv <==
x,qOut,qIn
0.031471,74.82,75.235
0.094153,75.009,74.684
0.15692,74.945,74.519
0.22039,75.329,74.697
0.28333,75.026,75.041
0.34522,74.675,75.141
0.40798,74.317,75.01
0.47225,74.856,75.111
0.53519,75.043,75.298
0.59629,75.002,75.121
0.65905,74.569,74.981
0.72411,74.825,75.109
0.78705,74.821,74.956
0.84736,74.88,74.617
0.91012,74.696,74.79
0.97597,75.173,75.28
1.0389,75.225,75.485
1.0984,75.236,75.239
1.1612,74.901,74.838
1.2278,75.099,74.604
1.2908,74.796,74.778
1.3495,74.544,75.16
1.4123,74.255,75.399
1.4797,74.808,75.373
1.5426,74.987,75.172
1.6006,75.023,74.914
1.6633,74.736,74.771
1.7315,75.108,74.892
1.7945,75.104,74.913
1.8516,75.011,74.671
1.9144,74.564,74.722
1.9834,74.782,75.196
2.0463,74.696,75.538
2.1027,74.784,75.558
2.1655,74.736,75.473
2.2353,75.271,75.145
2.2982,75.168,74.459
2.3538,74.822,74.298
2.4165,74.29,75.021
2.4871,74.689,75.736
2.5501,74.944,75.688
2.6048,75.168,75.458
2.6676,74.958,75.284
2.739,75.215,74.764
2.8019,74.961,73.983
2.8559,74.738,74.065
2.9187,74.36,74.942
2.9908,74.719,75.473
3.0538,74.687,75.119
3.107,74.685,75.038
3.1697,74.602,75.713
3.2427,75.298,76.345
3.3056,75.546,75.601
3.358,75.416,73.882
3.4208,74.673,73.155
3.4946,74.575,74.24
3.5575,74.397,75.834
3.6091,74.665,75.884
3.6719,74.924,74.91
3.7464,75.71,74.451
3.8094,75.662,74.85
3.8602,75.074,75.375
3.9229,74.146,75.914
3.9983,74.221,76.151
4.0612,74.392,75.552
4.1112,74.639,74.661
4.174,74.536,74.368
4.2501,75.104,74.508
4.3131,75.363,74.397
4.3623,75.651,74.603
4.4251,75.265,75.523
4.502,75.014,76.106
4.5649,74.104,75.228
4.6134,73.79,74.172
4.6761,74.018,74.262
4.7539,75.195,74.969
4.8168,75.622,75.157
4.8644,75.334,75.149
4.9272,74.466,75.452
5.0057,74.534,75.504
5.0687,74.806,74.785
5.1155,75.441,74.488
5.1783,75.653,75.207
5.2576,75.923,75.904
5.3205,75.117,75.435
5.3666,74.211,74.597
5.4293,73.652,74.525
5.5094,74.409,75.034
5.5724,75.029,75.139
5.6177,75.402,74.911
5.6804,75.134,74.971
5.7613,75.167,75.134
5.8242,74.639,74.946
5.8687,74.307,74.725
5.9315,74.17,74.95
6.0132,74.991,75.4
6.0761,75.369,75.338
6.1198,75.356,75.041
6.1826,74.785,75.234
6.265,74.877,75.552


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_090.csv <==
x,qOut,qIn
0.031471,74.908,74.749
0.094153,75.148,74.902
0.15692,74.993,74.906
0.22039,75.232,75.367
0.28333,74.807,75.489
0.34522,74.304,75.147
0.40798,73.878,75.285
0.47225,74.542,75.517
0.53519,75.038,74.792
0.59629,75.333,73.843
0.65905,74.991,74.017
0.72411,75.077,75.162
0.78705,74.797,76.168
0.84736,74.891,76.117
0.91012,75.045,75.351
0.97597,75.733,74.724
1.0389,75.517,74.699
1.0984,74.772,74.65
1.1612,73.924,74.443
1.2278,74.273,74.625
1.2908,74.717,75.423
1.3495,75.045,75.924
1.4123,74.898,75.644
1.4797,75.312,74.976
1.5426,75.356,74.403
1.6006,75.285,74.434
1.6633,74.65,75.057
1.7315,74.514,75.453
1.7945,74.106,74.912
1.8516,74.189,74.454
1.9144,74.455,74.903
1.9834,75.506,75.639
2.0463,75.911,75.394
2.1027,75.767,74.602
2.1655,74.865,74.627
2.2353,74.548,75.442
2.2982,74.202,75.726
2.3538,74.356,75.17
2.4165,74.514,74.803
2.4871,75.326,74.923
2.5501,75.503,74.873
2.6048,75.361,74.487
2.6676,74.725,74.559
2.739,74.754,75.187
2.8019,74.601,75.502
2.8559,74.683,75.199
2.9187,74.559,75.042
2.9908,75.018,75.293
3.0538,74.938,75.428
3.107,74.875,75.322
3.1697,74.64,75.306
3.2427,75.071,75.126
3.3056,75.011,74.382
3.358,74.89,73.883
3.4208,74.664,74.445
3.4946,75.215,75.482
3.5575,75.328,75.709
3.6091,75.102,75.242
3.6719,74.426,74.977
3.7464,74.519,74.951
3.8094,74.52,74.747
3.8602,74.726,74.929
3.9229,74.686,75.661
3.9983,75.196,75.94
4.0612,75.149,75.028
4.1112,75.041,74.1
4.174,74.799,74.273
4.2501,75.32,75.07
4.3131,75.419,75.252
4.3623,75.172,75.072
4.4251,74.364,75.133
4.502,74.274,75.099
4.5649,74.16,74.808
4.6134,74.493,74.952
4.6761,74.753,75.6
4.7539,75.507,75.977
4.8168,75.462,75.342
4.8644,75.022,74.582
4.9272,74.352,74.58
5.0057,74.7,74.919
5.0687,75.048,74.863
5.1155,75.391,74.751
5.1783,75.104,75.07
5.2576,75.085,75.551
5.3205,74.511,75.532
5.3666,74.298,74.886
5.4293,74.293,74.304
5.5094,75.103,74.318
5.5724,75.287,74.646
5.6177,75.071,74.945
5.6804,74.488,75.391
5.7613,74.767,75.707
5.8242,74.967,75.209
5.8687,75.281,74.525
5.9315,75.201,74.824
6.0132,75.476,75.927
6.0761,75.051,76.425
6.1198,74.578,75.431
6.1826,74.111,74.169
6.265,74.626,74.037


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_091.csv <==
x,qOut,qIn
0.031471,76.154,75.386
0.094153,75.324,74.96
0.15692,73.991,74.724
0.22039,73.884,74.893
0.28333,74.284,74.971
0.34522,74.929,75.084
0.40798,75.098,75.564
0.47225,75.629,75.752
0.53519,75.548,75.015
0.59629,75.386,74.283
0.65905,74.941,74.427
0.72411,75.141,75.198
0.78705,74.926,75.677
0.84736,74.689,75.171
0.91012,74.259,74.455
0.97597,74.632,74.553
1.0389,74.732,75.143
1.0984,74.913,75.151
1.1612,74.83,74.865
1.2278,75.252,74.888
1.2908,75.05,75.201
1.3495,74.708,75.208
1.4123,74.291,75.108
1.4797,74.841,75.288
1.5426,75.194,75.41
1.6006,75.392,75.073
1.6633,74.989,74.792
1.7315,75.004,74.936
1.7945,74.619,75.276
1.8516,74.561,75.47
1.9144,74.539,75.342
1.9834,75.175,74.669
2.0463,75.131,73.829
2.1027,74.81,74.075
2.1655,74.31,75.207
2.2353,74.709,75.841
2.2982,74.904,75.439
2.3538,74.97,75.201
2.4165,74.632,75.484
2.4871,74.952,75.681
2.5501,74.988,75.169
2.6048,75.12,74.528
2.6676,74.928,74.485
2.739,75.228,74.883
2.8019,74.962,74.997
2.8559,74.771,74.883
2.9187,74.61,75.071
2.9908,75.227,75.386
3.0538,75.291,75.131
3.107,74.884,74.767
3.1697,74.056,75.064
3.2427,74.159,75.544
3.3056,74.353,75.359
3.358,74.782,74.934
3.4208,74.913,74.827
3.4946,75.535,74.766
3.5575,75.551,74.378
3.6091,75.431,74.249
3.6719,74.972,74.888
3.7464,75.1,75.8
3.8094,74.785,75.808
3.8602,74.521,74.933
3.9229,74.226,74.615
3.9983,74.8,75.341
4.0612,75.025,75.635
4.1112,75.086,74.926
4.174,74.732,74.602
4.2501,74.996,74.964
4.3131,74.925,75.138
4.3623,74.973,75.007
4.4251,74.858,75.097
4.502,75.312,75.116
4.5649,75.128,74.876
4.6134,74.664,75.234
4.6761,73.993,75.942
4.7539,74.301,75.671
4.8168,74.563,73.992
4.8644,74.919,73.137
4.9272,74.93,74.282
5.0057,75.413,76.068
5.0687,75.299,76.49
5.1155,75.091,75.737
5.1783,74.695,74.917
5.2576,75.047,74.348
5.3205,75.02,73.995
5.3666,74.917,74.218
5.4293,74.571,75.007
5.5094,74.926,75.664
5.5724,74.898,75.796
5.6177,74.8,75.588
5.6804,74.562,75.306
5.7613,75.157,75.224
5.8242,75.435,75.177
5.8687,75.326,74.935
5.9315,74.404,74.784
6.0132,74.048,74.818
6.0761,73.75,74.723
6.1198,74.228,74.666
6.1826,74.893,74.994
6.265,76.051,75.415


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_092.csv <==
x,qOut,qIn
0.031471,75.053,75.297
0.094153,75.169,75.192
0.15692,75.025,75.059
0.22039,75.252,75.104
0.28333,74.69,75.076
0.34522,74.063,75.108
0.40798,73.634,75.171
0.47225,74.411,74.861
0.53519,75.06,74.567
0.59629,75.516,74.931
0.65905,75.318,75.552
0.72411,75.431,75.902
0.78705,75.012,75.55
0.84736,74.816,74.53
0.91012,74.626,73.872
0.97597,75.107,74.401
1.0389,74.953,75.318
1.0984,74.636,75.347
1.1612,74.259,74.963
1.2278,74.808,74.88
1.2908,75.074,74.98
1.3495,75.14,75.089
1.4123,74.811,75.522
1.4797,75.095,75.991
1.5426,75.005,75.78
1.6006,74.812,74.979
1.6633,74.332,74.368
1.7315,74.688,74.296
1.7945,74.901,74.66
1.8516,75.281,75.019
1.9144,75.198,75.255
1.9834,75.331,75.532
2.0463,74.668,75.693
2.1027,74.185,75.241
2.1655,74.025,74.621
2.2353,74.889,74.532
2.2982,75.268,74.704
2.3538,75.16,74.714
2.4165,74.536,74.945
2.4871,74.711,75.398
2.5501,74.864,75.453
2.6048,75.281,74.819
2.6676,75.384,74.384
2.739,75.751,74.796
2.8019,75.21,75.415
2.8559,74.475,75.481
2.9187,73.853,75.54
2.9908,74.409,75.832
3.0538,74.867,75.52
3.107,75.224,74.504
3.1697,75.155,73.997
3.2427,75.5,74.298
3.3056,75.213,74.785
3.358,74.724,75.241
3.4208,74.103,75.723
3.4946,74.469,75.809
3.5575,74.73,75.148
3.6091,75.011,74.52
3.6719,74.88,74.639
3.7464,75.174,75.078
3.8094,74.883,74.917
3.8602,74.578,74.653
3.9229,74.245,75.018
3.9983,74.881,75.512
4.0612,75.291,75.336
4.1112,75.645,75.124
4.174,75.407,75.336
4.2501,75.361,75.289
4.3131,74.588,74.429
4.3623,74.03,73.93
4.4251,73.8,74.702
4.502,74.687,75.925
4.5649,75.233,75.822
4.6134,75.513,74.605
4.6761,75.211,74.095
4.7539,75.297,74.843
4.8168,74.883,75.527
4.8644,74.598,75.178
4.9272,74.302,74.899
5.0057,74.809,75.352
5.0687,74.88,75.729
5.1155,74.876,75.182
5.1783,74.723,74.731
5.2576,75.304,75.243
5.3205,75.426,75.822
5.3666,75.158,75.125
5.4293,74.377,74.104
5.5094,74.391,73.863
5.5724,74.419,74.363
5.6177,74.797,75.14
5.6804,74.91,75.899
5.7613,75.378,76.012
5.8242,75.045,75.14
5.8687,74.6,74.401
5.9315,74.202,74.757
6.0132,74.824,75.635
6.0761,75.199,75.548
6.1198,75.331,74.625
6.1826,74.94,74.262
6.265,75.137,74.795


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_093.csv <==
x,qOut,qIn
0.031471,75.539,75.007
0.094153,75.215,75.063
0.15692,74.431,75.036
0.22039,74.537,75.42
0.28333,74.691,75.749
0.34522,74.997,75.45
0.40798,74.954,75.095
0.47225,75.395,74.969
0.53519,75.275,74.647
0.59629,75.048,74.488
0.65905,74.525,74.959
0.72411,74.74,75.391
0.78705,74.691,75.106
0.84736,74.813,74.571
0.91012,74.746,74.527
0.97597,75.204,75.079
1.0389,75.001,75.64
1.0984,74.63,75.723
1.1612,74.149,75.488
1.2278,74.601,75.151
1.2908,74.853,74.667
1.3495,75.076,74.19
1.4123,75.006,74.35
1.4797,75.504,75.205
1.5426,75.462,75.673
1.6006,75.146,74.941
1.6633,74.475,74.263
1.7315,74.627,74.855
1.7945,74.669,75.903
1.8516,74.863,75.617
1.9144,74.696,74.688
1.9834,74.975,74.454
2.0463,74.681,74.98
2.1027,74.509,75.424
2.1655,74.44,75.746
2.2353,75.272,75.824
2.2982,75.653,75.289
2.3538,75.549,74.46
2.4165,74.736,74.159
2.4871,74.55,74.538
2.5501,74.342,75.049
2.6048,74.576,75.36
2.6676,74.622,75.471
2.739,75.124,75.196
2.8019,74.923,74.679
2.8559,74.739,74.713
2.9187,74.568,75.274
2.9908,75.192,75.579
3.0538,75.299,75.253
3.107,74.998,74.984
3.1697,74.344,75.114
3.2427,74.655,75.28
3.3056,75.015,74.822
3.358,75.515,74.272
3.4208,75.402,74.468
3.4946,75.399,75.048
3.5575,74.611,75.027
3.6091,74.134,74.844
3.6719,74.034,75.237
3.7464,74.95,75.776
3.8094,75.344,75.72
3.8602,75.299,75.101
3.9229,74.736,74.495
3.9983,74.85,74.27
4.0612,74.787,74.396
4.1112,74.901,74.812
4.174,74.825,75.471
4.2501,75.339,75.997
4.3131,75.279,76.08
4.3623,75.04,75.721
4.4251,74.501,75.058
4.502,74.684,74.384
4.5649,74.576,73.93
4.6134,74.523,74.129
4.6761,74.284,75.11
4.7539,74.8,76.04
4.8168,74.969,75.577
4.8644,75.18,74.271
4.9272,75.12,73.998
5.0057,75.504,75.145
5.0687,75.161,76.111
5.1155,74.554,75.65
5.1783,73.858,74.707
5.2576,74.248,74.392
5.3205,74.614,74.944
5.3666,75.091,75.179
5.4293,75.355,74.972
5.5094,76.039,75.126
5.5724,75.865,75.607
5.6177,74.992,75.425
5.6804,73.833,74.933
5.7613,73.964,74.918
5.8242,74.492,75.062
5.8687,75.154,74.684
5.9315,75.136,74.575
6.0132,75.26,75.267
6.0761,74.699,75.7
6.1198,74.439,75.014
6.1826,74.441,74.338
6.265,75.308,74.483


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_094.csv <==
x,qOut,qIn
0.031471,75.044,74.975
0.094153,75.219,74.599
0.15692,74.819,74.59
0.22039,74.921,74.914
0.28333,74.7,75.137
0.34522,74.718,75.049
0.40798,74.662,74.977
0.47225,75.281,75.045
0.53519,75.341,74.814
0.59629,75.202,74.649
0.65905,74.723,75.186
0.72411,74.925,75.92
0.78705,74.808,75.781
0.84736,74.745,75.019
0.91012,74.525,74.707
0.97597,75.039,74.971
1.0389,75.142,75.154
1.0984,75.108,75.17
1.1612,74.672,75.168
1.2278,74.827,74.833
1.2908,74.62,74.434
1.3495,74.557,74.809
1.4123,74.421,75.454
1.4797,75.005,75.345
1.5426,75.085,74.411
1.6006,74.93,74.335
1.6633,74.421,75.49
1.7315,74.693,76.477
1.7945,74.795,75.864
1.8516,75.064,74.687
1.9144,75.075,74.307
1.9834,75.549,74.544
2.0463,75.334,74.545
2.1027,74.973,74.617
2.1655,74.525,75.238
2.2353,74.942,75.85
2.2982,75.029,75.436
2.3538,74.896,74.342
2.4165,74.439,74.074
2.4871,74.76,75.082
2.5501,74.871,76.112
2.6048,74.917,75.948
2.6676,74.497,75.279
2.739,74.698,74.907
2.8019,74.659,74.673
2.8559,74.999,74.315
2.9187,75.246,74.332
2.9908,75.829,74.75
3.0538,75.382,75.131
3.107,74.489,75.322
3.1697,73.712,75.443
3.2427,74.288,75.413
3.3056,74.951,75.276
3.358,75.396,75.24
3.4208,75.098,75.173
3.4946,75.071,74.932
3.5575,74.564,74.493
3.6091,74.374,74.043
3.6719,74.401,74.392
3.7464,75.348,75.869
3.8094,75.786,76.87
3.8602,75.689,75.988
3.9229,74.808,74.613
3.9983,74.498,74.173
4.0612,74.167,74.358
4.1112,74.339,74.405
4.174,74.426,74.792
4.2501,75.097,75.396
4.3131,75.145,75.307
4.3623,75.129,74.916
4.4251,74.933,75.23
4.502,75.408,75.784
4.5649,75.374,75.271
4.6134,75.01,74.366
4.6761,74.189,74.553
4.7539,74.171,75.533
4.8168,74.144,75.776
4.8644,74.548,74.917
4.9272,74.987,74.25
5.0057,75.974,74.51
5.0687,76.084,75.087
5.1155,75.377,75.149
5.1783,74.163,75.116
5.2576,74.07,75.256
5.3205,74.363,75.054
5.3666,74.849,74.611
5.4293,74.841,74.746
5.5094,75.254,75.334
5.5724,75.179,75.524
5.6177,75.165,75.262
5.6804,74.843,75.116
5.7613,75.092,75.149
5.8242,74.875,75.104
5.8687,74.822,74.852
5.9315,74.702,74.732
6.0132,75.194,74.998
6.0761,75.019,75.259
6.1198,74.608,75.156
6.1826,74.131,75.088
6.265,74.668,75.174


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_095.csv <==
x,qOut,qIn
0.031471,75.21,74.278
0.094153,74.668,74.353
0.15692,74.145,75.452
0.22039,74.638,76.236
0.28333,74.916,75.791
0.34522,75.058,75.019
0.40798,74.812,74.797
0.47225,75.171,74.979
0.53519,75.139,74.828
0.59629,75.102,74.565
0.65905,74.788,74.878
0.72411,75.063,75.596
0.78705,74.847,75.847
0.84736,74.612,75.156
0.91012,74.306,74.349
0.97597,74.835,74.313
1.0389,74.997,74.866
1.0984,74.906,75.115
1.1612,74.356,75.213
1.2278,74.532,75.503
1.2908,74.579,75.569
1.3495,74.924,75.049
1.4123,75.131,74.64
1.4797,75.801,74.763
1.5426,75.657,75.101
1.6006,75.08,75.186
1.6633,74.255,75.17
1.7315,74.453,75.281
1.7945,74.684,75.31
1.8516,75.032,74.765
1.9144,75.03,74.119
1.9834,75.42,74.082
2.0463,75.104,74.646
2.1027,74.6,75.391
2.1655,74.032,75.959
2.2353,74.509,75.849
2.2982,74.888,74.953
2.3538,75.238,74.398
2.4165,75.131,74.887
2.4871,75.418,75.755
2.5501,75.101,75.623
2.6048,74.736,74.598
2.6676,74.301,74.176
2.739,74.795,74.952
2.8019,75.05,75.886
2.8559,75.26,75.521
2.9187,74.968,74.727
2.9908,75.005,74.876
3.0538,74.423,75.314
3.107,74.012,74.695
3.1697,73.822,74.137
3.2427,74.696,74.533
3.3056,75.254,75.093
3.358,75.548,75.313
3.4208,75.21,75.766
3.4946,75.281,76.145
3.5575,74.94,75.64
3.6091,74.861,74.479
3.6719,74.721,73.828
3.7464,75.18,74.169
3.8094,74.977,74.969
3.8602,74.672,75.357
3.9229,74.376,75.31
3.9983,75.022,75.223
4.0612,75.34,75.369
4.1112,75.333,75.369
4.174,74.769,75.287
4.2501,74.762,75.51
4.3131,74.481,75.491
4.3623,74.345,74.516
4.4251,74.102,73.742
4.502,74.737,74.288
4.5649,75.13,75.554
4.6134,75.61,75.833
4.6761,75.537,75.209
4.7539,75.555,74.625
4.8168,74.672,74.542
4.8644,74.005,74.8
4.9272,73.802,75.326
5.0057,74.749,75.806
5.0687,75.26,75.609
5.1155,75.313,74.879
5.1783,74.86,74.55
5.2576,75.127,74.818
5.3205,75.239,74.884
5.3666,75.422,74.74
5.4293,75.07,75.03
5.5094,75.01,75.48
5.5724,74.353,75.426
5.6177,74.078,75.031
5.6804,74.136,74.955
5.7613,75.115,75.284
5.8242,75.487,75.316
5.8687,75.284,74.881
5.9315,74.495,74.654
6.0132,74.518,74.745
6.0761,74.611,74.768
6.1198,75.041,74.943
6.1826,75.17,75.299
6.265,75.608,75.101


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_096.csv <==
x,qOut,qIn
0.031471,75.133,75.128
0.094153,74.466,74.493
0.15692,73.968,73.983
0.22039,74.6,74.573
0.28333,75.011,75.829
0.34522,75.099,76.338
0.40798,74.699,75.916
0.47225,74.96,75.025
0.53519,74.993,74.193
0.59629,75.039,74.042
0.65905,74.632,74.728
0.72411,74.722,75.561
0.78705,74.411,75.655
0.84736,74.398,75.175
0.91012,74.484,74.777
0.97597,75.384,74.683
1.0389,75.739,74.866
1.0984,75.654,75.133
1.1612,74.862,75.375
1.2278,74.583,75.631
1.2908,74.146,75.553
1.3495,74.169,74.895
1.4123,74.339,74.426
1.4797,75.348,74.623
1.5426,75.831,74.822
1.6006,75.814,74.738
1.6633,74.918,74.994
1.7315,74.526,75.422
1.7945,74.141,75.134
1.8516,74.483,74.456
1.9144,74.848,74.51
1.9834,75.617,75.317
2.0463,75.409,75.844
2.1027,74.845,75.517
2.1655,74.186,75.062
2.2353,74.605,75.032
2.2982,74.97,75.262
2.3538,75.31,75.261
2.4165,75.19,75.041
2.4871,75.419,74.748
2.5501,74.988,74.472
2.6048,74.507,74.444
2.6676,74.059,74.873
2.739,74.613,75.506
2.8019,74.931,75.624
2.8559,75.072,75.25
2.9187,74.703,75.067
2.9908,74.86,75.108
3.0538,74.663,74.674
3.107,74.676,74.15
3.1697,74.647,74.565
3.2427,75.324,75.603
3.3056,75.443,75.725
3.358,75.308,74.841
3.4208,74.855,74.595
3.4946,75.117,75.368
3.5575,75.063,75.663
3.6091,74.876,74.993
3.6719,74.309,74.582
3.7464,74.472,74.649
3.8094,74.458,74.845
3.8602,74.7,75.229
3.9229,74.819,75.597
3.9983,75.501,75.381
4.0612,75.504,74.593
4.1112,75.126,74.426
4.174,74.368,75.236
4.2501,74.464,76.029
4.3131,74.514,75.679
4.3623,74.759,74.873
4.4251,74.731,74.577
4.502,75.229,74.593
4.5649,75.157,74.29
4.6134,75.052,74.38
4.6761,74.767,75.158
4.7539,75.14,75.54
4.8168,75,74.974
4.8644,74.69,74.837
4.9272,74.265,75.589
5.0057,74.79,76.262
5.0687,75.13,75.808
5.1155,75.272,74.722
5.1783,74.792,74.174
5.2576,74.834,74.457
5.3205,74.64,74.913
5.3666,74.878,75.034
5.4293,75.061,75.063
5.5094,75.649,75.17
5.5724,75.281,75.113
5.6177,74.545,74.86
5.6804,73.846,74.967
5.7613,74.329,75.434
5.8242,74.767,75.108
5.8687,74.985,74.09
5.9315,74.67,74.083
6.0132,74.967,75.337
6.0761,75.026,76.186
6.1198,75.311,75.675
6.1826,75.325,75.014
6.265,75.662,75.009


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_097.csv <==
x,qOut,qIn
0.031471,74.613,74.948
0.094153,74.396,73.987
0.15692,74.193,73.815
0.22039,74.948,74.385
0.28333,75.434,75.356
0.34522,75.761,75.923
0.40798,75.373,75.591
0.47225,75.225,74.931
0.53519,74.548,74.804
0.59629,74.333,74.977
0.65905,74.343,74.931
0.72411,75.036,74.688
0.78705,74.922,74.649
0.84736,74.428,75.095
0.91012,73.905,75.526
0.97597,74.612,75.429
1.0389,75.387,75.055
1.0984,76.047,75.027
1.1612,75.722,75.286
1.2278,75.286,75.501
1.2908,74.147,75.109
1.3495,73.772,74.33
1.4123,74.008,74.242
1.4797,75.206,75.16
1.5426,75.643,75.858
1.6006,75.558,75.179
1.6633,74.927,74.202
1.7315,74.921,74.264
1.7945,74.684,75.279
1.8516,74.588,75.786
1.9144,74.36,75.589
1.9834,74.872,75.264
2.0463,74.981,75.108
2.1027,75.034,74.983
2.1655,74.812,75.018
2.2353,75.247,75.192
2.2982,75.264,75.043
2.3538,75.17,74.711
2.4165,74.681,74.869
2.4871,74.807,75.405
2.5501,74.603,75.405
2.6048,74.639,74.776
2.6676,74.604,74.407
2.739,75.15,74.618
2.8019,75.002,74.853
2.8559,74.613,74.78
2.9187,74.162,74.986
2.9908,74.755,75.572
3.0538,75.221,75.64
3.107,75.512,74.978
3.1697,75.203,74.629
3.2427,75.31,74.928
3.3056,74.99,75.202
3.358,74.833,75.077
3.4208,74.546,75.029
3.4946,74.957,75.177
3.5575,74.913,75.178
3.6091,74.906,75.009
3.6719,74.712,75.004
3.7464,75.104,75.127
3.8094,74.902,75.105
3.8602,74.534,74.972
3.9229,74.059,75.143
3.9983,74.539,75.589
4.0612,74.84,75.311
4.1112,75.101,74.323
4.174,74.97,73.967
4.2501,75.32,74.537
4.3131,75.119,75.068
4.3623,74.852,75.29
4.4251,74.453,75.669
4.502,74.886,75.818
4.5649,75.006,75.228
4.6134,75.042,74.624
4.6761,74.752,74.629
4.7539,75.088,74.946
4.8168,75.018,75.133
4.8644,74.899,75.091
4.9272,74.544,75.062
5.0057,74.957,75.255
5.0687,75.077,75.244
5.1155,75.207,74.622
5.1783,74.892,74.234
5.2576,74.962,74.758
5.3205,74.451,75.458
5.3666,74.126,75.547
5.4293,73.969,75.652
5.5094,74.806,75.96
5.5724,75.284,75.468
5.6177,75.547,74.194
5.6804,75.255,73.831
5.7613,75.347,74.811
5.8242,74.91,75.677
5.8687,74.583,75.119
5.9315,74.295,74.184
6.0132,74.897,74.189
6.0761,75.118,75.184
6.1198,75.171,76.042
6.1826,74.785,76.331
6.265,74.917,75.959


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_098.csv <==
x,qOut,qIn
0.031471,74.631,75.117
0.094153,74.559,74.531
0.15692,74.477,74.218
0.22039,75.115,74.562
0.28333,75.209,74.739
0.34522,75.097,74.721
0.40798,74.629,75.372
0.47225,74.827,76.201
0.53519,74.707,75.788
0.59629,74.653,74.771
0.65905,74.419,74.605
0.72411,74.905,74.992
0.78705,74.994,75.093
0.84736,75.061,75.076
0.91012,74.894,75.154
0.97597,75.375,75.079
1.0389,75.376,74.908
1.0984,75.201,74.864
1.1612,74.663,74.879
1.2278,74.757,74.88
1.2908,74.496,74.885
1.3495,74.295,75.234
1.4123,73.986,75.692
1.4797,74.553,75.542
1.5426,74.871,74.774
1.6006,75.243,74.488
1.6633,75.263,74.909
1.7315,75.667,75.337
1.7945,75.341,75.016
1.8516,74.852,74.409
1.9144,74.34,74.395
1.9834,74.811,75.028
2.0463,75.054,75.425
2.1027,75.115,75.246
2.1655,74.719,75.24
2.2353,74.894,75.672
2.2982,74.718,75.733
2.3538,74.631,74.805
2.4165,74.424,74.082
2.4871,74.996,74.561
2.5501,75.193,75.446
2.6048,75.262,75.419
2.6676,74.889,75.107
2.739,75.058,75.261
2.8019,74.829,75.596
2.8559,74.73,75.365
2.9187,74.472,74.805
2.9908,74.847,74.396
3.0538,74.702,74.534
3.107,74.536,74.978
3.1697,74.297,75.276
3.2427,74.938,75.275
3.3056,75.266,74.945
3.358,75.469,74.68
3.4208,75.184,74.837
3.4946,75.306,75.151
3.5575,74.875,74.99
3.6091,74.522,74.722
3.6719,74.207,75.136
3.7464,74.826,76.022
3.8094,75.124,76.116
3.8602,75.31,74.943
3.9229,75.107,73.827
3.9983,75.387,73.758
4.0612,75.105,74.502
4.1112,74.702,75.67
4.174,74.178,76.673
4.2501,74.583,76.335
4.3131,74.799,74.578
4.3623,74.983,73.566
4.4251,74.774,74.187
4.502,75.08,75.266
4.5649,74.906,75.338
4.6134,74.716,74.871
4.6761,74.317,74.822
4.7539,74.724,75.173
4.8168,74.876,75.308
4.8644,75.232,75.295
4.9272,75.303,75.511
5.0057,75.579,75.593
5.0687,74.828,74.88
5.1155,73.899,74.321
5.1783,73.401,74.73
5.2576,74.405,75.299
5.3205,75.423,75.169
5.3666,76.091,74.948
5.4293,75.702,75.146
5.5094,75.291,75.383
5.5724,74.326,74.93
5.6177,74.09,74.402
5.6804,74.279,74.649
5.7613,75.218,75.195
5.8242,75.283,75.098
5.8687,74.938,74.794
5.9315,74.45,75.066
6.0132,74.96,75.659
6.0761,75.329,75.706
6.1198,75.482,75.193
6.1826,75.012,74.919
6.265,74.992,75.124


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_099.csv <==
x,qOut,qIn
0.031471,74.957,75.328
0.094153,74.751,75.094
0.15692,74.433,75.253
0.22039,74.893,75.407
0.28333,74.957,75.206
0.34522,74.953,74.766
0.40798,74.723,74.392
0.47225,75.165,74.408
0.53519,75.153,74.691
0.59629,74.963,74.957
0.65905,74.483,75.409
0.72411,74.77,76.047
0.78705,74.806,76.211
0.84736,74.843,75.549
0.91012,74.569,74.803
0.97597,74.929,74.586
1.0389,74.901,74.629
1.0984,74.907,74.287
1.1612,74.698,74.102
1.2278,75.174,74.659
1.2908,75.224,75.398
1.3495,75.221,75.544
1.4123,74.882,75.348
1.4797,75.063,75.02
1.5426,74.714,74.753
1.6006,74.365,74.878
1.6633,73.974,75.226
1.7315,74.518,75.3
1.7945,74.822,74.998
1.8516,75.152,75.062
1.9144,75.268,75.588
1.9834,75.911,75.825
2.0463,75.859,75.247
2.1027,75.264,74.541
2.1655,74.217,74.371
2.2353,74.105,74.71
2.2982,74.123,74.996
2.3538,74.408,75.199
2.4165,74.476,75.448
2.4871,75.136,75.237
2.5501,75.266,74.282
2.6048,75.21,73.962
2.6676,74.756,75.042
2.739,74.953,76.425
2.8019,74.854,76.201
2.8559,74.846,74.561
2.9187,74.621,73.658
2.9908,75.1,74.459
3.0538,75.194,75.657
3.107,75.331,75.814
3.1697,75.095,75.427
3.2427,75.245,74.905
3.3056,74.726,74.292
3.358,74.313,74.331
3.4208,74.143,75.179
3.4946,74.976,75.725
3.5575,75.362,75.41
3.6091,75.172,75.224
3.6719,74.325,75.299
3.7464,74.292,74.948
3.8094,74.412,74.115
3.8602,75.007,74.18
3.9229,75.278,75.298
3.9983,75.681,76.122
4.0612,75.035,75.701
4.1112,74.315,75.135
4.174,73.989,74.996
4.2501,74.926,74.8
4.3131,75.592,74.459
4.3623,75.6,74.539
4.4251,74.727,74.964
4.502,74.46,75.334
4.5649,74.296,75.45
4.6134,74.694,75.437
4.6761,74.991,75.328
4.7539,75.701,75.051
4.8168,75.537,74.509
4.8644,74.972,74.448
4.9272,74.132,75.156
5.0057,74.289,75.703
5.0687,74.483,75.147
5.1155,74.899,74.489
5.1783,75.095,74.705
5.2576,75.735,75.29
5.3205,75.599,75.231
5.3666,75.044,74.746
5.4293,74.217,74.735
5.5094,74.372,75.305
5.5724,74.535,75.634
5.6177,74.808,75.173
5.6804,74.818,74.694
5.7613,75.393,74.838
5.8242,75.415,75.091
5.8687,75.163,74.864
5.9315,74.521,74.77
6.0132,74.665,75.078
6.0761,74.69,75.091
6.1198,74.89,74.788
6.1826,74.786,74.961
6.265,75.165,75.405


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_100.csv <==
x,qOut,qIn
0.031471,75.199,75.701
0.094153,75.35,74.625
0.15692,74.914,74.288
0.22039,74.916,74.651
0.28333,74.537,74.973
0.34522,74.471,75.305
0.40798,74.42,75.78
0.47225,75.099,75.853
0.53519,75.223,74.916
0.59629,75.209,74.002
0.65905,74.898,74.161
0.72411,75.148,74.798
0.78705,74.855,75.084
0.84736,74.421,75.402
0.91012,73.9,75.69
0.97597,74.415,75.364
1.0389,74.848,74.61
1.0984,75.363,74.465
1.1612,75.441,74.99
1.2278,75.73,75.473
1.2908,75.136,75.23
1.3495,74.41,74.814
1.4123,73.918,74.996
1.4797,74.686,75.54
1.5426,75.346,75.355
1.6006,75.703,74.634
1.6633,75.216,74.595
1.7315,74.948,75.286
1.7945,74.248,75.513
1.8516,74.062,74.727
1.9144,74.154,74.141
1.9834,75.111,74.622
2.0463,75.461,75.59
2.1027,75.416,75.824
2.1655,74.825,75.359
2.2353,74.854,74.734
2.2982,74.674,74.525
2.3538,74.724,74.773
2.4165,74.638,75.235
2.4871,75.184,75.677
2.5501,75.182,75.692
2.6048,75.056,75.14
2.6676,74.668,74.562
2.739,75,74.414
2.8019,74.988,74.64
2.8559,74.968,75.167
2.9187,74.641,75.641
2.9908,74.883,75.371
3.0538,74.645,74.536
3.107,74.475,74.526
3.1697,74.351,75.314
3.2427,75.113,75.78
3.3056,75.46,75.31
3.358,75.363,74.638
3.4208,74.617,74.423
3.4946,74.571,74.679
3.5575,74.535,75.043
3.6091,74.956,75.263
3.6719,75.162,75.226
3.7464,75.649,75.004
3.8094,75.186,75.183
3.8602,74.535,75.778
3.9229,74.03,75.903
3.9983,74.67,75.233
4.0612,75.127,74.34
4.1112,75.246,73.833
4.174,74.755,73.957
4.2501,74.856,74.778
4.3131,74.772,75.43
4.3623,74.964,75.236
4.4251,74.902,75.051
4.502,75.253,75.546
4.5649,74.877,75.944
4.6134,74.509,75.486
4.6761,74.219,74.984
4.7539,74.844,74.971
4.8168,75.064,75.18
4.8644,75.011,75.007
4.9272,74.694,74.629
5.0057,75.21,74.507
5.0687,75.5,74.87
5.1155,75.489,75.427
5.1783,74.69,75.732
5.2576,74.359,75.44
5.3205,73.925,74.637
5.3666,74.121,74.274
5.4293,74.346,74.677
5.5094,75.159,75.216
5.5724,75.257,75.198
5.6177,75.207,75.04
5.6804,74.954,75.244
5.7613,75.429,75.508
5.8242,75.485,75.24
5.8687,75.351,74.757
5.9315,74.829,74.573
6.0132,74.929,74.559
6.0761,74.681,74.469
6.1198,74.504,74.796
6.1826,74.258,75.666
6.265,74.882,76.287


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_101.csv <==
x,qOut,qIn
0.031471,74.453,75.261
0.094153,74.171,74.867
0.15692,74.172,74.725
0.22039,75.107,75.01
0.28333,75.514,75.145
0.34522,75.545,75.077
0.40798,74.979,75.398
0.47225,74.955,75.869
0.53519,74.668,75.319
0.59629,74.672,74.079
0.65905,74.602,73.851
0.72411,75.14,74.852
0.78705,75.043,75.595
0.84736,74.788,75.285
0.91012,74.38,74.97
0.97597,74.832,75.31
1.0389,75.012,75.66
1.0984,75.109,75.163
1.1612,74.84,74.62
1.2278,75.126,74.688
1.2908,74.942,74.69
1.3495,74.713,74.342
1.4123,74.362,74.574
1.4797,74.905,75.429
1.5426,75.214,75.967
1.6006,75.434,75.617
1.6633,75.054,74.92
1.7315,75.002,74.412
1.7945,74.444,74.386
1.8516,74.233,74.925
1.9144,74.203,75.745
1.9834,75.023,76.246
2.0463,75.294,75.73
2.1027,75.298,74.618
2.1655,74.956,74.254
2.2353,75.252,74.923
2.2982,75.138,75.048
2.3538,74.83,74.236
2.4165,74.168,74.122
2.4871,74.314,75.047
2.5501,74.357,75.74
2.6048,74.688,75.505
2.6676,74.904,75.26
2.739,75.619,75.478
2.8019,75.544,75.586
2.8559,74.974,75.105
2.9187,74.113,74.611
2.9908,74.344,74.452
3.0538,74.735,74.588
3.107,75.318,74.978
3.1697,75.456,75.399
3.2427,75.805,75.361
3.3056,75.293,74.715
3.358,74.646,74.288
3.4208,74.033,74.765
3.4946,74.419,75.811
3.5575,74.561,76.07
3.6091,74.607,75.169
3.6719,74.424,74.393
3.7464,75.024,74.465
3.8094,75.315,74.885
3.8602,75.522,75.095
3.9229,75.278,75.386
3.9983,75.43,75.769
4.0612,74.976,75.618
4.1112,74.505,75.037
4.174,74.083,74.941
4.2501,74.666,75.217
4.3131,75.009,74.771
4.3623,75.128,73.988
4.4251,74.65,74.167
4.502,74.709,75.194
4.5649,74.522,75.845
4.6134,74.737,75.379
4.6761,74.935,74.597
4.7539,75.62,74.39
4.8168,75.424,74.866
4.8644,74.806,75.444
4.9272,74.087,75.786
5.0057,74.497,75.631
5.0687,74.922,74.878
5.1155,75.283,74.3
5.1783,75.201,74.446
5.2576,75.583,74.875
5.3205,75.426,75.022
5.3666,75.066,75.418
5.4293,74.324,75.959
5.5094,74.35,75.662
5.5724,74.255,74.53
5.6177,74.506,74.272
5.6804,74.674,75.011
5.7613,75.354,75.493
5.8242,75.255,75.115
5.8687,74.783,74.764
5.9315,74.158,74.838
6.0132,74.623,75.034
6.0761,75.106,75.03
6.1198,75.53,74.996
6.1826,75.237,75.119
6.265,75.134,75.337


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_102.csv <==
x,qOut,qIn
0.031471,75.229,74.436
0.094153,75.561,74.103
0.15692,75.512,74.446
0.22039,75.776,75.28
0.28333,75.244,75.773
0.34522,74.59,75.421
0.40798,73.996,74.89
0.47225,74.444,74.857
0.53519,74.678,75.219
0.59629,74.809,75.469
0.65905,74.615,75.459
0.72411,75.038,75.09
0.78705,75.027,74.359
0.84736,74.94,74.202
0.91012,74.693,75.113
0.97597,75.229,76.068
1.0389,75.39,75.589
1.0984,75.224,74.571
1.1612,74.456,74.44
1.2278,74.358,74.873
1.2908,74.213,74.966
1.3495,74.526,75.039
1.4123,74.74,75.353
1.4797,75.438,75.349
1.5426,75.359,74.697
1.6006,75.035,74.399
1.6633,74.598,75.004
1.7315,75.075,75.747
1.7945,75.297,75.582
1.8516,75.201,74.823
1.9144,74.514,74.51
1.9834,74.522,74.975
2.0463,74.491,75.303
2.1027,74.882,74.841
2.1655,75.046,74.568
2.2353,75.519,75.049
2.2982,75.093,75.621
2.3538,74.54,75.552
2.4165,74.129,75.205
2.4871,74.801,74.972
2.5501,75.207,74.76
2.6048,75.231,74.529
2.6676,74.663,74.743
2.739,74.735,75.346
2.8019,74.67,75.516
2.8559,74.873,75.167
2.9187,74.861,75.133
2.9908,75.34,75.424
3.0538,75.152,74.975
3.107,74.852,74.309
3.1697,74.405,74.772
3.2427,74.773,75.783
3.3056,74.817,75.599
3.358,74.813,74.367
3.4208,74.627,73.842
3.4946,75.195,74.607
3.5575,75.372,75.689
3.6091,75.288,75.854
3.6719,74.677,75.351
3.7464,74.692,74.795
3.8094,74.515,74.462
3.8602,74.641,74.439
3.9229,74.687,74.805
3.9983,75.361,75.262
4.0612,75.421,75.587
4.1112,75.196,75.934
4.174,74.594,75.943
4.2501,74.776,75.146
4.3131,74.807,73.931
4.3623,74.999,73.781
4.4251,74.819,74.804
4.502,75.012,75.732
4.5649,74.548,75.592
4.6134,74.237,75.234
4.6761,74.161,75.152
4.7539,75.087,74.884
4.8168,75.575,74.402
4.8644,75.526,74.431
4.9272,74.713,74.789
5.0057,74.485,74.953
5.0687,74.231,75.051
5.1155,74.456,75.503
5.1783,74.706,76.039
5.2576,75.616,76.187
5.3205,75.864,75.472
5.3666,75.583,74.611
5.4293,74.581,74.516
5.5094,74.28,74.882
5.5724,74.087,74.701
5.6177,74.493,74.369
5.6804,74.85,74.674
5.7613,75.653,75.222
5.8242,75.576,75.314
5.8687,75.078,75.067
5.9315,74.296,74.975
6.0132,74.428,75.147
6.0761,74.487,75.335
6.1198,74.587,75.434
6.1826,74.412,75.405
6.265,74.97,75.053


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_103.csv <==
x,qOut,qIn
0.031471,74.748,74.816
0.094153,74.152,75.366
0.15692,73.835,75.492
0.22039,74.769,75.176
0.28333,75.54,74.933
0.34522,76.013,74.893
0.40798,75.639,74.87
0.47225,75.418,74.945
0.53519,74.657,75.181
0.59629,74.345,75.586
0.65905,74.255,75.84
0.72411,74.968,75.523
0.78705,75.06,74.58
0.84736,74.98,73.863
0.91012,74.7,74.141
0.97597,75.11,75.176
1.0389,75.044,75.73
1.0984,74.751,75.381
1.1612,74.254,75.098
1.2278,74.682,75.366
1.2908,74.976,75.593
1.3495,75.233,75.109
1.4123,74.979,74.387
1.4797,75.122,74.054
1.5426,74.747,74.445
1.6006,74.532,75.155
1.6633,74.403,75.541
1.7315,75.181,75.302
1.7945,75.551,74.8
1.8516,75.558,74.734
1.9144,74.844,75.027
1.9834,74.61,75.239
2.0463,74.193,75.124
2.1027,74.282,75.127
2.1655,74.427,75.474
2.2353,75.255,75.751
2.2982,75.446,75.391
2.3538,75.449,74.854
2.4165,75.081,74.663
2.4871,75.214,74.704
2.5501,74.795,74.829
2.6048,74.321,74.818
2.6676,73.888,74.744
2.739,74.504,74.976
2.8019,74.935,75.403
2.8559,75.202,75.552
2.9187,74.913,75.493
2.9908,75.073,75.39
3.0538,74.812,74.935
3.107,74.712,74.257
3.1697,74.531,74.204
3.2427,75.104,74.83
3.3056,75.233,75.447
3.358,75.302,75.65
3.4208,75.062,75.44
3.4946,75.351,74.93
3.5575,75.071,74.767
3.6091,74.698,75.118
3.6719,74.224,75.298
3.7464,74.617,75.063
3.8094,74.719,74.815
3.8602,74.735,74.764
3.9229,74.53,74.814
3.9983,75.113,75.013
4.0612,75.398,75.175
4.1112,75.502,75.146
4.174,74.952,75.144
4.2501,74.801,75.283
4.3131,74.301,75.145
4.3623,74.255,74.526
4.4251,74.364,74.308
4.502,75.234,75.037
4.5649,75.462,75.799
4.6134,75.323,75.762
4.6761,74.758,75.546
4.7539,74.924,75.38
4.8168,74.897,74.613
4.8644,74.945,73.844
4.9272,74.663,74.353
5.0057,74.933,75.643
5.0687,74.737,75.89
5.1155,74.63,74.677
5.1783,74.442,73.758
5.2576,75.03,74.275
5.3205,75.192,75.479
5.3666,75.198,76.017
5.4293,74.76,76.043
5.5094,74.853,75.795
5.5724,74.541,75.089
5.6177,74.418,74.311
5.6804,74.411,74.282
5.7613,75.308,74.948
5.8242,75.76,75.366
5.8687,75.685,74.983
5.9315,74.791,74.664
6.0132,74.495,75.089
6.0761,74.256,75.597
6.1198,74.639,75.276
6.1826,74.843,74.658
6.265,75.289,74.409


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_104.csv <==
x,qOut,qIn
0.031471,75.07,74.999
0.094153,75.225,74.782
0.15692,75.037,74.778
0.22039,75.279,75.095
0.28333,74.881,75.685
0.34522,74.477,75.848
0.40798,74.106,75.154
0.47225,74.694,74.307
0.53519,74.99,74.348
0.59629,75.148,75.002
0.65905,74.919,75.44
0.72411,75.255,75.363
0.78705,75.145,74.856
0.84736,74.986,74.522
0.91012,74.628,74.766
0.97597,75.008,75.385
1.0389,75.018,75.736
1.0984,74.92,75.454
1.1612,74.465,74.957
1.2278,74.688,74.726
1.2908,74.626,74.593
1.3495,74.759,74.399
1.4123,74.805,74.7
1.4797,75.454,75.534
1.5426,75.432,76
1.6006,74.998,75.482
1.6633,74.263,74.875
1.7315,74.505,75.005
1.7945,74.771,75.214
1.8516,75.088,74.831
1.9144,74.858,74.733
1.9834,74.996,75.208
2.0463,74.638,75.42
2.1027,74.59,74.996
2.1655,74.665,74.605
2.2353,75.463,74.511
2.2982,75.561,74.561
2.3538,75.126,74.729
2.4165,74.259,75.132
2.4871,74.31,75.509
2.5501,74.434,75.26
2.6048,74.786,74.653
2.6676,74.897,74.607
2.739,75.535,75.232
2.8019,75.554,75.595
2.8559,75.304,75.385
2.9187,74.678,75.437
2.9908,74.813,75.863
3.0538,74.774,75.579
3.107,74.897,74.324
3.1697,74.781,73.525
3.2427,75.167,73.868
3.3056,74.918,74.843
3.358,74.529,75.75
3.4208,74.036,76.167
3.4946,74.497,75.668
3.5575,74.783,74.56
3.6091,75.041,74.261
3.6719,74.877,75.047
3.7464,75.168,75.807
3.8094,74.924,75.345
3.8602,74.687,74.436
3.9229,74.398,74.489
3.9983,75.043,75.495
4.0612,75.437,75.968
4.1112,75.744,75.218
4.174,75.338,74.406
4.2501,75.049,74.327
4.3131,74.089,74.553
4.3623,73.629,74.858
4.4251,73.688,75.595
4.502,74.862,76.166
4.5649,75.543,75.707
4.6134,75.763,74.861
4.6761,75.23,74.56
4.7539,75.129,74.668
4.8168,74.761,74.566
4.8644,74.772,74.536
4.9272,74.682,74.956
5.0057,75.144,75.347
5.0687,74.942,75.167
5.1155,74.798,74.896
5.1783,74.697,75.182
5.2576,75.316,75.834
5.3205,75.271,75.615
5.3666,74.717,74.503
5.4293,73.918,74.115
5.5094,74.255,74.821
5.5724,74.747,75.187
5.6177,75.357,74.8
5.6804,75.482,74.882
5.7613,75.806,75.558
5.8242,75.278,75.713
5.8687,74.598,75.01
5.9315,73.995,74.652
6.0132,74.476,75.129
6.0761,74.777,75.431
6.1198,74.901,74.978
6.1826,74.613,74.714
6.265,74.987,74.92


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_105.csv <==
x,qOut,qIn
0.031471,75.268,74.535
0.094153,75.5,74.805
0.15692,75.063,75.371
0.22039,74.945,75.622
0.28333,74.377,74.894
0.34522,74.227,74.249
0.40798,74.301,74.781
0.47225,75.21,75.809
0.53519,75.509,75.751
0.59629,75.325,74.492
0.65905,74.537,73.717
0.72411,74.465,74.456
0.78705,74.376,75.814
0.84736,74.713,76.066
0.91012,74.972,75.481
0.97597,75.7,75.052
1.0389,75.586,75.175
1.0984,75.04,75.076
1.1612,74.302,74.695
1.2278,74.61,74.572
1.2908,74.911,74.601
1.3495,75.108,74.572
1.4123,74.744,75.008
1.4797,74.906,75.82
1.5426,74.773,75.969
1.6006,74.914,75.12
1.6633,74.814,74.366
1.7315,75.111,74.359
1.7945,74.662,74.589
1.8516,74.264,74.788
1.9144,74.078,75.384
1.9834,74.968,76.017
2.0463,75.535,75.673
2.1027,75.742,74.664
2.1655,75.288,74.385
2.2353,75.245,75.07
2.2982,74.816,75.503
2.3538,74.522,75.041
2.4165,74.096,74.655
2.4871,74.487,74.837
2.5501,74.604,74.892
2.6048,74.941,74.571
2.6676,75.11,74.806
2.739,75.665,75.654
2.8019,75.317,76.006
2.8559,74.57,75.637
2.9187,73.823,75.334
2.9908,74.314,75.103
3.0538,74.872,74.39
3.107,75.364,73.747
3.1697,75.282,74.109
3.2427,75.494,75.06
3.3056,75.072,75.363
3.358,74.717,74.92
3.4208,74.42,74.871
3.4946,74.991,75.628
3.5575,75.119,76.001
3.6091,74.941,75.178
3.6719,74.36,74.47
3.7464,74.541,74.752
3.8094,74.573,75.377
3.8602,74.78,75.506
3.9229,74.884,75.431
3.9983,75.648,75.221
4.0612,75.827,74.685
4.1112,75.475,74.386
4.174,74.461,74.762
4.2501,74.199,75.284
4.3131,74.05,75.346
4.3623,74.346,75.184
4.4251,74.431,75.132
4.502,75.036,75.153
4.5649,75.051,75.045
4.6134,75.104,74.675
4.6761,74.979,74.46
4.7539,75.434,74.9
4.8168,75.267,75.557
4.8644,74.89,75.266
4.9272,74.426,74.561
5.0057,74.944,74.609
5.0687,75.281,75.29
5.1155,75.385,75.588
5.1783,74.848,75.545
5.2576,74.799,75.358
5.3205,74.491,74.941
5.3666,74.549,74.423
5.4293,74.584,74.334
5.5094,75.272,74.795
5.5724,75.336,75.278
5.6177,75.156,75.484
5.6804,74.605,75.52
5.7613,74.753,75.172
5.8242,74.639,74.309
5.8687,74.68,74.141
5.9315,74.578,75.074
6.0132,75.089,75.862
6.0761,75.021,75.688
6.1198,74.767,75.341
6.1826,74.366,75.095
6.265,74.904,74.764


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_106.csv <==
x,qOut,qIn
0.031471,74.411,75.575
0.094153,74.006,75.366
0.15692,73.938,75.128
0.22039,74.976,74.857
0.28333,75.652,74.807
0.34522,75.92,75.116
0.40798,75.324,75.497
0.47225,75.05,75.54
0.53519,74.494,74.746
0.59629,74.555,74.041
0.65905,74.742,74.437
0.72411,75.389,75.311
0.78705,75.023,75.424
0.84736,74.262,74.959
0.91012,73.56,74.812
0.97597,74.123,75.168
1.0389,74.728,75.589
1.0984,75.266,75.697
1.1612,75.336,75.464
1.2278,75.751,74.83
1.2908,75.473,74.043
1.3495,74.989,74.03
1.4123,74.425,74.849
1.4797,74.862,75.574
1.5426,75.142,75.491
1.6006,75.243,75.206
1.6633,74.745,75.286
1.7315,74.743,75.512
1.7945,74.449,75.266
1.8516,74.511,74.64
1.9144,74.523,74.421
1.9834,75.133,74.887
2.0463,75.077,75.224
2.1027,74.889,74.993
2.1655,74.663,75.02
2.2353,75.303,75.546
2.2982,75.544,75.751
2.3538,75.273,75.092
2.4165,74.36,74.357
2.4871,74.227,74.238
2.5501,74.215,74.648
2.6048,74.617,75.02
2.6676,74.798,75.267
2.739,75.457,75.379
2.8019,75.451,75.103
2.8559,75.309,74.854
2.9187,74.871,75.232
2.9908,75.067,75.785
3.0538,74.843,75.397
3.107,74.62,74.416
3.1697,74.272,74.228
3.2427,74.773,75.082
3.3056,74.987,75.755
3.358,75.212,75.404
3.4208,75.087,74.862
3.4946,75.371,74.719
3.5575,74.967,74.817
3.6091,74.448,74.992
3.6719,73.969,75.21
3.7464,74.541,75.128
3.8094,74.925,74.748
3.8602,75.118,74.765
3.9229,74.82,75.144
3.9983,75.107,75.258
4.0612,75.083,75.072
4.1112,75.168,74.992
4.174,74.915,74.935
4.2501,75.126,74.883
4.3131,74.762,75.125
4.3623,74.556,75.565
4.4251,74.454,75.58
4.502,75.174,75.017
4.5649,75.34,74.438
4.6134,75.099,74.337
4.6761,74.485,74.645
4.7539,74.712,75.196
4.8168,74.837,75.401
4.8644,74.961,75.265
4.9272,74.654,75.434
5.0057,74.907,75.797
5.0687,74.794,75.441
5.1155,74.851,74.388
5.1783,74.708,73.829
5.2576,75.119,74.32
5.3205,74.935,75.445
5.3666,74.715,76.109
5.4293,74.473,75.931
5.5094,75.103,75.314
5.5724,75.355,74.903
5.6177,75.272,74.637
5.6804,74.623,74.543
5.7613,74.596,74.993
5.8242,74.405,75.756
5.8687,74.493,75.526
5.9315,74.472,74.405
6.0132,75.165,73.709
6.0761,75.396,74.098
6.1198,75.542,74.93
6.1826,75.16,75.603
6.265,75.089,75.777


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_107.csv <==
x,qOut,qIn
0.031471,74.815,75.225
0.094153,75.324,74.959
0.15692,75.358,74.93
0.22039,75.594,74.92
0.28333,74.987,74.838
0.34522,74.401,74.925
0.40798,74.053,74.909
0.47225,74.759,74.52
0.53519,75.088,74.323
0.59629,75.028,74.874
0.65905,74.55,75.629
0.72411,74.873,75.988
0.78705,75.081,75.662
0.84736,75.315,75.092
0.91012,75.053,74.778
0.97597,75.209,74.716
1.0389,74.87,74.63
1.0984,74.756,74.76
1.1612,74.623,75.259
1.2278,75.171,75.704
1.2908,75.112,75.65
1.3495,74.874,75.07
1.4123,74.459,74.461
1.4797,74.813,74.415
1.5426,74.79,74.977
1.6006,74.57,75.355
1.6633,74.071,75.32
1.7315,74.451,75.212
1.7945,74.722,75.003
1.8516,75.149,74.795
1.9144,75.282,75.12
1.9834,75.782,75.737
2.0463,75.474,75.455
2.1027,74.837,74.313
2.1655,74.091,73.875
2.2353,74.441,74.648
2.2982,74.791,75.44
2.3538,75.188,75.481
2.4165,75.152,75.5
2.4871,75.45,75.624
2.5501,75.042,75.121
2.6048,74.563,74.295
2.6676,74.151,74.313
2.739,74.765,75.131
2.8019,75.132,75.73
2.8559,75.225,75.435
2.9187,74.782,74.855
2.9908,74.965,74.749
3.0538,74.938,75.051
3.107,75.116,75.064
3.1697,74.933,74.91
3.2427,75.091,74.878
3.3056,74.544,75.018
3.358,74.152,75.172
3.4208,74.012,75.006
3.4946,74.934,74.387
3.5575,75.496,74.016
3.6091,75.684,74.8
3.6719,75.134,76.134
3.7464,74.979,76.785
3.8094,74.513,75.998
3.8602,74.465,74.762
3.9229,74.515,74.293
3.9983,75.275,74.66
4.0612,75.378,74.85
4.1112,75.15,74.514
4.174,74.557,74.5
4.2501,74.74,75.116
4.3131,74.74,75.584
4.3623,74.847,75.344
4.4251,74.713,75.112
4.502,75.105,75.228
4.5649,74.886,75.116
4.6134,74.466,74.813
4.6761,73.869,74.883
4.7539,74.282,75.148
4.8168,74.671,75.311
4.8644,75.283,75.206
4.9272,75.622,74.828
5.0057,76.206,74.422
5.0687,75.762,74.468
5.1155,74.84,74.985
5.1783,73.944,75.549
5.2576,74.288,75.925
5.3205,74.66,75.756
5.3666,74.848,74.866
5.4293,74.632,74.125
5.5094,75.087,74.321
5.5724,75.246,75.054
5.6177,75.291,75.341
5.6804,74.853,75.134
5.7613,74.975,74.781
5.8242,74.772,74.779
5.8687,74.806,75.336
5.9315,74.737,75.854
6.0132,75.235,75.603
6.0761,75.055,74.779
6.1198,74.609,74.576
6.1826,73.998,75.049
6.265,74.418,75.425


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_108.csv <==
x,qOut,qIn
0.031471,75.058,75.381
0.094153,74.669,75.136
0.15692,74.189,74.881
0.22039,74.742,74.949
0.28333,75.185,75.108
0.34522,75.564,75.075
0.40798,75.378,75.121
0.47225,75.453,75.419
0.53519,74.857,75.442
0.59629,74.375,74.82
0.65905,74.045,74.46
0.72411,74.702,74.905
0.78705,75.005,75.307
0.84736,75.089,75.031
0.91012,74.731,74.816
0.97597,74.961,74.969
1.0389,74.838,75.069
1.0984,74.811,75.1
1.1612,74.642,75.288
1.2278,75.141,75.256
1.2908,75.129,74.653
1.3495,74.94,74.462
1.4123,74.498,75.097
1.4797,74.87,75.552
1.5426,75.013,75.075
1.6006,75.157,74.58
1.6633,74.912,74.838
1.7315,75.161,75.597
1.7945,74.898,75.822
1.8516,74.703,75.104
1.9144,74.434,74.394
1.9834,74.929,74.466
2.0463,74.976,75.193
2.1027,74.882,75.708
2.1655,74.553,75.7
2.2353,74.982,75.319
2.2982,75.08,74.709
2.3538,75.038,74.312
2.4165,74.61,74.494
2.4871,74.845,74.811
2.5501,74.797,74.745
2.6048,74.847,75.254
2.6676,74.614,76.246
2.739,74.982,76.188
2.8019,74.901,74.638
2.8559,74.945,73.756
2.9187,74.863,74.322
2.9908,75.344,75.154
3.0538,75.138,75.08
3.107,74.678,74.892
3.1697,74.183,75.288
3.2427,74.779,75.639
3.3056,75.287,74.94
3.358,75.584,74.126
3.4208,75.124,74.492
3.4946,74.938,75.623
3.5575,74.323,76.143
3.6091,74.119,75.743
3.6719,74.094,75.179
3.7464,74.978,74.803
3.8094,75.414,74.301
3.8602,75.649,73.933
3.9229,75.224,74.473
3.9983,75.078,75.511
4.0612,74.404,75.534
4.1112,74.125,74.79
4.174,74.128,74.835
4.2501,75.042,75.732
4.3131,75.392,76.321
4.3623,75.344,75.871
4.4251,74.726,74.918
4.502,74.699,74.129
4.5649,74.453,73.913
4.6134,74.53,74.454
4.6761,74.71,75.344
4.7539,75.626,75.678
4.8168,75.879,75.059
4.8644,75.431,74.518
4.9272,74.321,74.789
5.0057,74.123,75.469
5.0687,74.22,75.452
5.1155,74.719,74.825
5.1783,74.797,74.566
5.2576,75.2,74.792
5.3205,74.945,75.015
5.3666,74.902,75.364
5.4293,74.991,75.836
5.5094,75.776,75.822
5.5724,75.776,75.212
5.6177,75.028,74.72
5.6804,73.922,74.565
5.7613,74.036,74.553
5.8242,74.518,74.724
5.8687,75.096,75.034
5.9315,75.019,75.188
6.0132,75.203,75.203
6.0761,74.835,75.093
6.1198,74.741,74.844
6.1826,74.656,74.799
6.265,75.202,75.142


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_109.csv <==
x,qOut,qIn
0.031471,74.809,75.545
0.094153,74.554,74.805
0.15692,74.395,74.362
0.22039,75.145,74.757
0.28333,75.456,75.024
0.34522,75.364,74.74
0.40798,74.77,74.792
0.47225,74.888,75.328
0.53519,74.867,75.891
0.59629,74.964,75.822
0.65905,74.683,75.124
0.72411,74.882,74.414
0.78705,74.579,74.392
0.84736,74.437,74.842
0.91012,74.295,75.241
0.97597,74.98,75.424
1.0389,75.241,75.307
1.0984,75.351,75.005
1.1612,75.05,74.837
1.2278,75.255,74.858
1.2908,74.958,74.835
1.3495,74.648,74.609
1.4123,74.213,74.477
1.4797,74.609,74.852
1.5426,74.707,75.584
1.6006,74.862,75.914
1.6633,74.874,75.696
1.7315,75.518,75.186
1.7945,75.561,74.577
1.8516,75.156,74.533
1.9144,74.336,75.295
1.9834,74.434,75.985
2.0463,74.597,75.482
2.1027,74.964,74.543
2.1655,74.961,74.408
2.2353,75.36,74.86
2.2982,75.113,74.825
2.3538,74.811,74.436
2.4165,74.326,74.618
2.4871,74.589,75.336
2.5501,74.502,75.757
2.6048,74.491,75.666
2.6676,74.455,75.348
2.739,75.248,74.694
2.8019,75.613,74.01
2.8559,75.592,74.372
2.9187,74.923,75.44
2.9908,74.865,75.881
3.0538,74.698,75.348
3.107,74.934,74.9
3.1697,75,74.893
3.2427,75.464,75.066
3.3056,75.104,75.002
3.358,74.59,74.95
3.4208,74.037,75.102
3.4946,74.436,75.061
3.5575,74.595,74.5
3.6091,74.741,74.097
3.6719,74.749,74.645
3.7464,75.441,75.963
3.8094,75.584,76.73
3.8602,75.198,76.035
3.9229,74.279,74.899
3.9983,74.274,74.456
4.0612,74.444,74.591
4.1112,74.966,74.475
4.174,75.129,74.445
4.2501,75.575,75.024
4.3131,75.212,75.841
4.3623,74.777,75.563
4.4251,74.393,74.597
4.502,74.949,74.306
4.5649,75.143,75.08
4.6134,74.975,75.712
4.6761,74.276,75.591
4.7539,74.298,75.026
4.8168,74.26,74.62
4.8644,74.587,74.59
4.9272,74.935,74.911
5.0057,75.925,75.376
5.0687,76.19,75.348
5.1155,75.7,74.69
5.1783,74.477,74.352
5.2576,74.156,74.91
5.3205,74.186,75.635
5.3666,74.72,75.629
5.4293,74.931,75.258
5.5094,75.432,74.97
5.5724,75.12,74.884
5.6177,74.717,74.969
5.6804,74.321,75.163
5.7613,74.905,75.204
5.8242,75.235,74.932
5.8687,75.305,74.554
5.9315,74.783,74.451
6.0132,74.822,74.814
6.0761,74.64,75.295
6.1198,74.775,75.338
6.1826,74.707,75.25
6.265,75.103,75.514


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_110.csv <==
x,qOut,qIn
0.031471,74.858,74.506
0.094153,75.184,74.293
0.15692,75.03,74.692
0.22039,75.232,75.242
0.28333,74.851,75.283
0.34522,74.653,75.231
0.40798,74.539,75.602
0.47225,75.253,75.919
0.53519,75.45,75.356
0.59629,75.305,74.655
0.65905,74.662,74.665
0.72411,74.644,74.813
0.78705,74.389,74.325
0.84736,74.35,74.253
0.91012,74.303,75.166
0.97597,75.056,75.957
1.0389,75.354,75.516
1.0984,75.332,74.882
1.1612,74.711,75.079
1.2278,74.661,75.507
1.2908,74.417,74.805
1.3495,74.507,74.013
1.4123,74.511,74.676
1.4797,75.186,75.967
1.5426,75.327,75.969
1.6006,75.414,74.911
1.6633,75.199,74.288
1.7315,75.46,74.356
1.7945,75.066,74.544
1.8516,74.514,74.754
1.9144,73.927,75.225
1.9834,74.367,75.743
2.0463,74.665,76.065
2.1027,74.941,75.77
2.1655,74.921,74.946
2.2353,75.469,74.408
2.2982,75.479,74.703
2.3538,75.193,75.149
2.4165,74.479,75.211
2.4871,74.546,74.98
2.5501,74.527,74.5
2.6048,74.824,74.218
2.6676,74.963,74.81
2.739,75.514,75.919
2.8019,75.214,76.014
2.8559,74.559,74.982
2.9187,73.825,74.414
2.9908,74.234,74.885
3.0538,74.672,75.562
3.107,75.148,75.408
3.1697,75.262,74.861
3.2427,75.786,74.637
3.3056,75.606,74.626
3.358,75.11,74.768
3.4208,74.429,75.412
3.4946,74.712,76.008
3.5575,74.891,75.612
3.6091,74.914,74.559
3.6719,74.39,74.016
3.7464,74.495,74.433
3.8094,74.449,75.183
3.8602,74.795,75.357
3.9229,74.985,75.203
3.9983,75.586,75.127
4.0612,75.348,74.841
4.1112,74.911,74.617
4.174,74.488,75.137
4.2501,75.017,75.928
4.3131,75.214,75.846
4.3623,74.982,74.98
4.4251,74.273,74.441
4.502,74.456,74.58
4.5649,74.724,74.753
4.6134,75.259,74.544
4.6761,75.3,74.586
4.7539,75.471,75.229
4.8168,74.763,75.854
4.8644,74.199,75.612
4.9272,73.985,74.962
5.0057,74.862,74.612
5.0687,75.318,74.677
5.1155,75.296,74.969
5.1783,74.667,75.432
5.2576,74.72,75.676
5.3205,74.691,75.182
5.3666,74.984,74.517
5.4293,75.099,74.608
5.5094,75.629,75.379
5.5724,75.334,75.734
5.6177,74.73,75.248
5.6804,73.999,74.903
5.7613,74.299,75.126
5.8242,74.533,75.092
5.8687,74.816,74.487
5.9315,74.842,74.247
6.0132,75.422,74.657
6.0761,75.409,75.221
6.1198,75.061,75.534
6.1826,74.389,75.539
6.265,74.635,75.134


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_111.csv <==
x,qOut,qIn
0.031471,75.277,75.591
0.094153,75.145,74.72
0.15692,74.672,73.921
0.22039,74.871,74.283
0.28333,74.753,75.302
0.34522,74.739,75.429
0.40798,74.56,74.83
0.47225,75.042,74.461
0.53519,75.028,74.98
0.59629,74.863,75.922
0.65905,74.396,76.279
0.72411,74.664,75.462
0.78705,74.667,74.078
0.84736,74.774,73.557
0.91012,74.722,74.198
0.97597,75.366,75.451
1.0389,75.536,76.352
1.0984,75.503,75.991
1.1612,74.967,74.976
1.2278,74.94,74.624
1.2908,74.531,74.877
1.3495,74.377,74.975
1.4123,74.263,75.189
1.4797,74.886,75.386
1.5426,74.935,75.146
1.6006,74.721,74.874
1.6633,74.359,74.852
1.7315,74.983,74.737
1.7945,75.48,74.451
1.8516,75.652,74.401
1.9144,74.849,74.775
1.9834,74.37,75.43
2.0463,73.798,75.905
2.1027,74.114,75.676
2.1655,74.695,75.039
2.2353,75.852,74.707
2.2982,76.043,74.758
2.3538,75.58,74.79
2.4165,74.636,75.043
2.4871,74.628,75.592
2.5501,74.739,75.759
2.6048,75.037,75.167
2.6676,74.949,74.657
2.739,75.265,74.801
2.8019,74.958,74.86
2.8559,74.596,74.478
2.9187,74.07,74.655
2.9908,74.389,75.394
3.0538,74.477,75.361
3.107,74.707,74.778
3.1697,74.817,75.07
3.2427,75.542,75.954
3.3056,75.631,75.852
3.358,75.279,74.735
3.4208,74.484,74.12
3.4946,74.551,74.42
3.5575,74.634,74.696
3.6091,74.97,74.676
3.6719,75.044,75.104
3.7464,75.543,75.718
3.8094,75.313,75.478
3.8602,74.856,74.644
3.9229,74.242,74.462
3.9983,74.558,75.149
4.0612,74.713,75.737
4.1112,74.834,75.409
4.174,74.591,74.826
4.2501,74.987,74.66
4.3131,75.039,74.71
4.3623,75.216,74.733
4.4251,75.138,75.106
4.502,75.46,75.733
4.5649,74.997,75.891
4.6134,74.352,75.188
4.6761,73.794,74.446
4.7539,74.397,74.439
4.8168,74.904,74.913
4.8644,75.256,75.026
4.9272,75.025,74.985
5.0057,75.178,75.2
5.0687,74.841,75.488
5.1155,74.687,75.428
5.1783,74.59,75.182
5.2576,75.262,75.002
5.3205,75.359,74.888
5.3666,75.034,74.78
5.4293,74.294,74.893
5.5094,74.448,75.155
5.5724,74.627,75.037
5.6177,75.051,74.821
5.6804,75.166,75.012
5.7613,75.622,75.189
5.8242,75.275,74.745
5.8687,74.724,74.349
5.9315,74.131,74.776
6.0132,74.558,75.667
6.0761,74.828,75.858
6.1198,75.021,75.271
6.1826,74.861,75.012
6.265,75.291,75.425


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_112.csv <==
x,qOut,qIn
0.031471,75.286,75.911
0.094153,75.505,75.358
0.15692,74.99,75.074
0.22039,74.781,75.092
0.28333,74.199,74.864
0.34522,74.183,74.831
0.40798,74.4,75.335
0.47225,75.395,75.544
0.53519,75.708,74.726
0.59629,75.61,73.976
0.65905,74.954,74.302
0.72411,74.858,75.217
0.78705,74.476,75.626
0.84736,74.278,75.527
0.91012,73.998,75.332
0.97597,74.531,74.941
1.0389,74.728,74.479
1.0984,75.004,74.719
1.1612,75.09,75.446
1.2278,75.724,75.657
1.2908,75.688,74.934
1.3495,75.267,74.38
1.4123,74.574,74.64
1.4797,74.828,75.21
1.5426,75.029,75.171
1.6006,75.16,74.697
1.6633,74.674,74.735
1.7315,74.622,75.475
1.7945,74.244,75.784
1.8516,74.317,75.241
1.9144,74.514,74.899
1.9834,75.405,75.04
2.0463,75.582,75.03
2.1027,75.274,74.88
2.1655,74.536,74.968
2.2353,74.665,74.967
2.2982,74.789,74.705
2.3538,75.042,74.806
2.4165,74.864,75.456
2.4871,75.097,76.055
2.5501,74.78,75.705
2.6048,74.595,74.43
2.6676,74.357,73.547
2.739,74.879,73.998
2.8019,74.942,75.138
2.8559,74.948,75.814
2.9187,74.77,75.977
2.9908,75.284,75.683
3.0538,75.323,75.065
3.107,75.142,74.571
3.1697,74.666,74.521
3.2427,74.929,74.807
3.3056,74.9,75.264
3.358,74.762,75.545
3.4208,74.299,75.251
3.4946,74.659,74.582
3.5575,74.893,74.437
3.6091,75.334,74.923
3.6719,75.273,75.253
3.7464,75.312,75.166
3.8094,74.445,75.058
3.8602,73.804,75.436
3.9229,73.653,75.792
3.9983,74.75,75.468
4.0612,75.519,74.692
4.1112,75.906,74.466
4.174,75.493,74.888
4.2501,75.315,75.368
4.3131,74.65,75.172
4.3623,74.395,74.655
4.4251,74.377,74.712
4.502,75.171,75.404
4.5649,75.311,75.592
4.6134,75.043,74.797
4.6761,74.402,74.25
4.7539,74.585,74.679
4.8168,74.653,75.378
4.8644,74.817,75.257
4.9272,74.733,74.798
5.0057,75.282,74.765
5.0687,75.368,75.078
5.1155,75.324,75.425
5.1783,74.875,75.825
5.2576,75.015,75.733
5.3205,74.788,74.562
5.3666,74.695,73.742
5.4293,74.478,74.339
5.5094,74.97,75.332
5.5724,75,75.592
5.6177,74.972,75.561
5.6804,74.676,75.554
5.7613,74.999,75.357
5.8242,74.848,74.846
5.8687,74.673,74.442
5.9315,74.397,74.46
6.0132,74.901,74.613
6.0761,74.988,74.499
6.1198,74.853,74.609
6.1826,74.461,75.27
6.265,74.948,75.966


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_113.csv <==
x,qOut,qIn
0.031471,75.019,75.498
0.094153,75.106,75.724
0.15692,74.844,75.632
0.22039,75.18,75.324
0.28333,75.081,74.98
0.34522,74.875,74.823
0.40798,74.329,75.043
0.47225,74.491,75.336
0.53519,74.41,75.048
0.59629,74.567,74.473
0.65905,74.75,74.392
0.72411,75.688,74.914
0.78705,76.048,75.519
0.84736,75.758,75.635
0.91012,74.606,75.314
0.97597,74.115,74.855
1.0389,73.821,74.589
1.0984,74.178,74.712
1.1612,74.49,75.046
1.2278,75.369,75.24
1.2908,75.564,75.143
1.3495,75.503,75.246
1.4123,74.997,75.602
1.4797,75.125,75.558
1.5426,74.971,74.538
1.6006,74.943,73.88
1.6633,74.629,74.736
1.7315,74.854,76.196
1.7945,74.573,76.174
1.8516,74.456,74.689
1.9144,74.408,73.84
1.9834,75.185,74.501
2.0463,75.447,75.361
2.1027,75.315,75.19
2.1655,74.661,74.865
2.2353,74.687,75.008
2.2982,74.564,75.168
2.3538,74.665,74.982
2.4165,74.654,75.054
2.4871,75.318,75.421
2.5501,75.456,75.332
2.6048,75.289,74.634
2.6676,74.585,74.264
2.739,74.575,74.691
2.8019,74.475,75.286
2.8559,74.81,75.32
2.9187,75.008,75.178
2.9908,75.556,75.126
3.0538,75.167,74.869
3.107,74.542,74.864
3.1697,74.041,75.394
3.2427,74.675,75.603
3.3056,75.117,75.147
3.358,75.183,74.942
3.4208,74.685,75.198
3.4946,74.861,75.517
3.5575,74.907,75.549
3.6091,75.113,74.916
3.6719,74.904,74.041
3.7464,75.075,73.891
3.8094,74.647,74.634
3.8602,74.407,75.404
3.9229,74.273,75.742
3.9983,74.995,75.566
4.0612,75.223,74.864
4.1112,75.15,74.352
4.174,74.679,74.697
4.2501,74.937,75.473
4.3131,74.978,75.621
4.3623,75.068,75.377
4.4251,74.827,75.398
4.502,75.186,75.313
4.5649,75.127,74.552
4.6134,75.188,74.116
4.6761,74.98,74.737
4.7539,75.17,75.531
4.8168,74.608,75.337
4.8644,74.034,74.824
4.9272,73.704,74.818
5.0057,74.559,74.98
5.0687,75.211,74.888
5.1155,75.549,75.016
5.1783,75.139,75.399
5.2576,75.058,75.427
5.3205,74.583,74.947
5.3666,74.495,74.878
5.4293,74.576,75.232
5.5094,75.445,75.149
5.5724,75.681,74.386
5.6177,75.429,74.144
5.6804,74.613,74.862
5.7613,74.541,75.829
5.8242,74.448,76.032
5.8687,74.681,75.74
5.9315,74.714,75.546
6.0132,75.234,75.209
6.0761,75.075,74.293
6.1198,74.786,73.667
6.1826,74.373,74.084
6.265,74.833,74.944


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_114.csv <==
x,qOut,qIn
0.031471,74.302,75.04
0.094153,74.331,74.41
0.15692,74.436,74.149
0.22039,75.184,74.769
0.28333,75.237,75.671
0.34522,75.12,75.724
0.40798,74.743,75.186
0.47225,75.044,74.904
0.53519,74.929,75.187
0.59629,74.754,75.377
0.65905,74.412,75.1
0.72411,74.861,74.508
0.78705,74.977,74.328
0.84736,75.008,74.947
0.91012,74.754,75.652
0.97597,75.181,75.844
1.0389,75.227,75.594
1.0984,75.14,74.999
1.1612,74.603,74.407
1.2278,74.653,74.528
1.2908,74.398,75.19
1.3495,74.417,75.483
1.4123,74.424,75.329
1.4797,75.158,74.955
1.5426,75.348,74.37
1.6006,75.316,74.085
1.6633,74.937,74.612
1.7315,75.184,75.497
1.7945,75.024,75.954
1.8516,74.731,75.776
1.9144,74.175,75.182
1.9834,74.504,74.474
2.0463,74.738,74.23
2.1027,75.19,74.933
2.1655,75.287,75.897
2.2353,75.639,76.085
2.2982,75.114,75.198
2.3538,74.513,74.202
2.4165,74.151,74.102
2.4871,74.912,74.985
2.5501,75.367,75.637
2.6048,75.274,75.076
2.6676,74.428,74.375
2.739,74.242,74.721
2.8019,74.114,75.563
2.8559,74.516,75.446
2.9187,74.899,74.837
2.9908,75.761,74.582
3.0538,75.741,74.746
3.107,75.128,75.024
3.1697,74.192,75.389
3.2427,74.392,75.548
3.3056,74.829,75.257
3.358,75.397,75.204
3.4208,75.302,75.577
3.4946,75.348,75.585
3.5575,74.697,74.777
3.6091,74.376,74.19
3.6719,74.274,74.421
3.7464,74.994,74.903
3.8094,75.085,74.9
3.8602,74.891,75.077
3.9229,74.507,75.662
3.9983,74.951,75.702
4.0612,75.086,74.786
4.1112,74.972,74.388
4.174,74.455,74.99
4.2501,74.701,75.579
4.3131,74.8,75.445
4.3623,75.019,75.094
4.4251,74.942,74.841
4.502,75.433,74.627
4.5649,75.421,74.379
4.6134,75.329,74.298
4.6761,74.836,74.588
4.7539,74.863,75.176
4.8168,74.446,75.76
4.8644,74.247,76.107
4.9272,74.152,76.01
5.0057,74.948,75.381
5.0687,75.306,74.45
5.1155,75.384,74.06
5.1783,74.913,74.556
5.2576,74.982,75.238
5.3205,74.74,75.183
5.3666,74.758,74.951
5.4293,74.745,75.166
5.5094,75.35,75.437
5.5724,75.262,75.26
5.6177,74.8,74.808
5.6804,74.047,74.609
5.7613,74.209,74.936
5.8242,74.317,75.174
5.8687,74.538,74.94
5.9315,74.596,74.964
6.0132,75.4,75.364
6.0761,75.798,75.4
6.1198,75.874,75.075
6.1826,75.162,75.028
6.265,74.845,75.207


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_115.csv <==
x,qOut,qIn
0.031471,75.014,75.696
0.094153,74.349,74.735
0.15692,73.957,73.97
0.22039,74.748,74.501
0.28333,75.289,75.955
0.34522,75.354,76.495
0.40798,74.678,75.755
0.47225,74.564,74.747
0.53519,74.364,74.352
0.59629,74.604,74.516
0.65905,74.851,74.977
0.72411,75.699,75.259
0.78705,75.809,74.868
0.84736,75.371,74.574
0.91012,74.399,75.041
0.97597,74.307,75.71
1.0389,74.347,75.653
1.0984,74.735,75.153
1.1612,74.76,74.878
1.2278,75.083,74.693
1.2908,74.654,74.327
1.3495,74.319,74.588
1.4123,74.217,75.515
1.4797,75.178,75.997
1.5426,75.778,75.514
1.6006,75.839,74.948
1.6633,75.047,74.788
1.7315,74.761,74.861
1.7945,74.433,74.714
1.8516,74.605,74.297
1.9144,74.579,74.302
1.9834,75.022,75.113
2.0463,74.82,75.95
2.1027,74.804,75.955
2.1655,74.834,75.52
2.2353,75.511,75.114
2.2982,75.437,74.732
2.3538,74.868,74.442
2.4165,74.061,74.648
2.4871,74.337,75.189
2.5501,74.702,75.293
2.6048,75.144,74.999
2.6676,75.184,75.057
2.739,75.605,75.42
2.8019,75.343,75.244
2.8559,74.866,74.658
2.9187,74.165,74.572
2.9908,74.337,74.992
3.0538,74.355,75.204
3.107,74.505,75.099
3.1697,74.558,75.115
3.2427,75.366,75.153
3.3056,75.718,74.753
3.358,75.698,74.337
3.4208,74.993,74.681
3.4946,74.817,75.543
3.5575,74.474,75.956
3.6091,74.538,75.674
3.6719,74.535,75.216
3.7464,75.156,74.917
3.8094,75.182,74.884
3.8602,75.113,74.737
3.9229,74.758,74.55
3.9983,75.018,74.773
4.0612,74.82,75.305
4.1112,74.634,75.365
4.174,74.395,74.976
4.2501,74.988,74.704
4.3131,75.187,74.764
4.3623,75.112,74.928
4.4251,74.533,75.095
4.502,74.601,75.092
4.5649,74.479,74.986
4.6134,74.642,75.141
4.6761,74.757,75.272
4.7539,75.539,74.955
4.8168,75.715,74.634
4.8644,75.496,75.027
4.9272,74.743,75.691
5.0057,74.676,75.958
5.0687,74.488,75.558
5.1155,74.583,74.907
5.1783,74.541,74.41
5.2576,75.108,74.269
5.3205,75.097,74.772
5.3666,74.919,75.558
5.4293,74.453,75.678
5.5094,74.734,74.979
5.5724,74.746,74.331
5.6177,74.825,74.437
5.6804,74.685,75.02
5.7613,75.158,75.608
5.8242,75.113,75.778
5.8687,74.897,75.55
5.9315,74.399,75.255
6.0132,74.74,75.1
6.0761,74.923,74.586
6.1198,75.29,73.99
6.1826,75.314,74.363
6.265,75.603,75.424


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_116.csv <==
x,qOut,qIn
0.031471,75.057,75.713
0.094153,74.565,74.908
0.15692,74.155,74.484
0.22039,74.787,74.637
0.28333,75.173,75.12
0.34522,75.279,75.374
0.40798,74.784,75.226
0.47225,74.814,74.945
0.53519,74.572,74.814
0.59629,74.611,75.17
0.65905,74.56,75.737
0.72411,75.129,75.708
0.78705,75.092,74.865
0.84736,74.888,74.016
0.91012,74.468,73.886
0.97597,74.87,74.612
1.0389,75.018,75.481
1.0984,75.181,75.51
1.1612,75.011,74.995
1.2278,75.325,74.843
1.2908,75.044,75.356
1.3495,74.706,75.714
1.4123,74.343,75.521
1.4797,74.88,74.984
1.5426,75.088,74.528
1.6006,75.039,74.558
1.6633,74.602,74.957
1.7315,74.948,75.238
1.7945,75.147,75.054
1.8516,75.356,74.939
1.9144,74.922,75.225
1.9834,74.782,75.412
2.0463,74.168,74.951
2.1027,74.08,74.623
2.1655,74.232,74.936
2.2353,75.134,75.324
2.2982,75.312,75.312
2.3538,75.13,75.302
2.4165,74.695,75.336
2.4871,75.115,75.071
2.5501,75.316,74.436
2.6048,75.316,73.959
2.6676,74.763,74.259
2.739,74.778,75.289
2.8019,74.553,75.868
2.8559,74.62,75.478
2.9187,74.571,75.088
2.9908,75.147,75.203
3.0538,75.154,75.38
3.107,75.058,75.42
3.1697,74.683,75.369
3.2427,74.96,74.771
3.3056,74.826,73.841
3.358,74.735,73.996
3.4208,74.604,75.263
3.4946,75.263,76.314
3.5575,75.448,76.045
3.6091,75.187,75.059
3.6719,74.331,74.412
3.7464,74.223,74.382
3.8094,74.15,74.342
3.8602,74.498,74.431
3.9229,74.7,75.213
3.9983,75.414,76.115
4.0612,75.427,75.947
4.1112,75.255,74.942
4.174,74.92,74.452
4.2501,75.345,74.885
4.3131,75.349,75.391
4.3623,74.938,75.358
4.4251,74.034,75.262
4.502,74.048,75.268
4.5649,74.226,74.937
4.6134,74.867,74.387
4.6761,75.316,74.327
4.7539,75.991,74.722
4.8168,75.573,74.96
4.8644,74.613,75.112
4.9272,73.667,75.502
5.0057,74.078,75.79
5.0687,74.686,75.496
5.1155,75.258,74.882
5.1783,75.308,74.559
5.2576,75.656,74.698
5.3205,75.31,74.911
5.3666,74.837,75.087
5.4293,74.362,75.418
5.5094,74.91,75.563
5.5724,75.26,74.769
5.6177,75.38,74.062
5.6804,74.87,74.653
5.7613,74.805,75.64
5.8242,74.407,75.295
5.8687,74.295,74.482
5.9315,74.169,74.717
6.0132,74.84,75.487
6.0761,75.09,75.261
6.1198,75.323,74.626
6.1826,75.197,74.987
6.265,75.472,75.821


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_117.csv <==
x,qOut,qIn
0.031471,75.033,76.494
0.094153,74.934,75.856
0.15692,74.539,75.123
0.22039,74.971,75.113
0.28333,75.209,74.765
0.34522,75.352,73.817
0.40798,74.93,73.899
0.47225,74.933,75.154
0.53519,74.528,75.942
0.59629,74.426,75.558
0.65905,74.39,75.026
0.72411,75.123,74.794
0.78705,75.297,74.584
0.84736,75.154,74.528
0.91012,74.52,74.966
0.97597,74.542,75.408
1.0389,74.375,75.157
1.0984,74.51,74.935
1.1612,74.707,75.318
1.2278,75.68,75.535
1.2908,76.078,74.888
1.3495,75.844,74.459
1.4123,74.728,74.977
1.4797,74.241,75.774
1.5426,73.923,75.642
1.6006,74.292,74.706
1.6633,74.651,74.218
1.7315,75.51,74.603
1.7945,75.558,75.033
1.8516,75.205,74.975
1.9144,74.453,75.009
1.9834,74.535,75.335
2.0463,74.558,75.379
2.1027,74.765,74.914
2.1655,74.724,74.766
2.2353,75.251,75.314
2.2982,75.239,75.862
2.3538,75.101,75.364
2.4165,74.641,74.433
2.4871,74.89,74.196
2.5501,74.853,74.578
2.6048,74.975,74.88
2.6676,74.885,75.333
2.739,75.274,75.831
2.8019,74.957,75.752
2.8559,74.494,75.072
2.9187,74.05,74.606
2.9908,74.637,74.838
3.0538,75.023,75.514
3.107,75.201,75.495
3.1697,74.843,74.71
3.2427,75.02,74.204
3.3056,74.87,74.755
3.358,74.943,75.595
3.4208,74.914,75.862
3.4946,75.413,75.379
3.5575,75.164,74.336
3.6091,74.584,73.686
3.6719,73.895,74.163
3.7464,74.325,75.302
3.8094,74.784,75.801
3.8602,75.271,75.502
3.9229,75.253,75.24
3.9983,75.558,75.224
4.0612,75.207,75.219
4.1112,74.911,75.202
4.174,74.618,75.18
4.2501,75.083,74.979
4.3131,75.001,74.633
4.3623,74.639,74.485
4.4251,74.177,74.738
4.502,74.759,75.202
4.5649,75.248,75.18
4.6134,75.43,74.961
4.6761,74.738,75.333
4.7539,74.426,75.938
4.8168,73.97,75.633
4.8644,74.207,74.531
4.9272,74.566,74.069
5.0057,75.513,74.752
5.0687,75.639,75.423
5.1155,75.409,75.118
5.1783,74.877,74.704
5.2576,75.128,74.853
5.3205,75.127,75.275
5.3666,75.009,75.475
5.4293,74.509,75.468
5.5094,74.678,75.235
5.5724,74.579,74.866
5.6177,74.612,74.554
5.6804,74.459,74.571
5.7613,75.018,74.958
5.8242,75.182,75.214
5.8687,75.338,75.175
5.9315,75.104,75.18
6.0132,75.291,75.188
6.0761,74.864,74.782
6.1198,74.515,74.197
6.1826,74.246,74.439
6.265,74.86,75.703


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_118.csv <==
x,qOut,qIn
0.031471,75.115,75.426
0.094153,74.61,75.723
0.15692,74.043,75.941
0.22039,74.591,75.747
0.28333,75.095,74.979
0.34522,75.46,74.289
0.40798,75.166,74.303
0.47225,75.161,74.906
0.53519,74.628,75.372
0.59629,74.335,75.151
0.65905,74.157,74.785
0.72411,74.899,74.973
0.78705,75.244,75.529
0.84736,75.406,75.575
0.91012,74.99,75.059
0.97597,74.938,74.501
1.0389,74.392,74.58
1.0984,74.138,75.131
1.1612,74.112,75.474
1.2278,75.081,75.285
1.2908,75.641,74.715
1.3495,75.862,74.487
1.4123,75.332,74.871
1.4797,75.131,75.412
1.5426,74.544,75.28
1.6006,74.383,74.94
1.6633,74.327,75.14
1.7315,75.005,75.429
1.7945,75.066,74.886
1.8516,74.982,74.07
1.9144,74.722,74.161
1.9834,75.189,75.128
2.0463,75.209,75.906
2.1027,74.958,75.872
2.1655,74.401,75.439
2.2353,74.699,74.977
2.2982,74.874,74.605
2.3538,75.066,74.699
2.4165,74.787,75.296
2.4871,74.965,75.592
2.5501,74.683,74.862
2.6048,74.605,74.325
2.6676,74.531,74.884
2.739,75.212,75.598
2.8019,75.362,75.197
2.8559,75.207,74.728
2.9187,74.549,75.075
2.9908,74.519,75.356
3.0538,74.276,74.896
3.107,74.356,74.764
3.1697,74.498,75.208
3.2427,75.399,75.4
3.3056,75.717,75.086
3.358,75.565,74.761
3.4208,74.829,74.65
3.4946,74.809,74.86
3.5575,74.744,75.186
3.6091,74.927,75.211
3.6719,74.765,75.066
3.7464,75.059,75.009
3.8094,74.795,74.834
3.8602,74.694,74.691
3.9229,74.574,75.03
3.9983,75.167,75.559
4.0612,75.194,75.56
4.1112,74.981,75.214
4.174,74.515,75.249
4.2501,74.867,75.703
4.3131,74.986,75.725
4.3623,75.066,74.694
4.4251,74.761,73.589
4.502,74.994,73.474
4.5649,74.773,74.405
4.6134,74.632,75.432
4.6761,74.426,75.927
4.7539,74.995,75.762
4.8168,75.117,75.24
4.8644,75.012,74.831
4.9272,74.54,74.835
5.0057,74.794,75.233
5.0687,74.819,75.64
5.1155,74.912,75.365
5.1783,74.737,74.556
5.2576,75.238,74.155
5.3205,75.361,74.776
5.3666,75.529,75.553
5.4293,75.205,75.747
5.5094,75.087,75.409
5.5724,74.194,74.819
5.6177,73.581,74.555
5.6804,73.438,74.732
5.7613,74.512,74.845
5.8242,75.25,74.789
5.8687,75.661,75.11
5.9315,75.382,75.635
6.0132,75.434,75.766
6.0761,75.003,75.002
6.1198,74.845,74.111
6.1826,74.747,74.119
6.265,75.296,74.863


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_119.csv <==
x,qOut,qIn
0.031471,74.632,75.014
0.094153,74.307,75.184
0.15692,74.233,75.157
0.22039,75.114,75.043
0.28333,75.497,74.869
0.34522,75.397,74.81
0.40798,74.718,74.902
0.47225,74.761,74.929
0.53519,74.754,74.82
0.59629,74.963,74.863
0.65905,74.712,75.227
0.72411,74.791,75.746
0.78705,74.279,75.897
0.84736,74.137,75.293
0.91012,74.284,74.488
0.97597,75.33,74.195
1.0389,75.771,74.473
1.0984,75.645,74.936
1.1612,74.897,75.399
1.2278,74.859,75.653
1.2908,74.786,75.601
1.3495,74.93,75.22
1.4123,74.74,74.727
1.4797,75.038,74.515
1.5426,74.807,74.588
1.6006,74.647,74.895
1.6633,74.327,75.391
1.7315,74.762,75.533
1.7945,74.842,74.883
1.8516,75.056,74.328
1.9144,75.117,74.553
1.9834,75.639,75.108
2.0463,75.339,75.304
2.1027,74.633,75.272
2.1655,73.857,75.309
2.2353,74.269,75.371
2.2982,74.75,75.268
2.3538,75.239,74.95
2.4165,75.263,74.816
2.4871,75.598,75.17
2.5501,75.207,75.493
2.6048,74.651,75.29
2.6676,74.085,75.078
2.739,74.58,75.061
2.8019,74.947,74.498
2.8559,75.181,74.013
2.9187,74.845,74.673
2.9908,74.929,75.601
3.0538,74.579,75.436
3.107,74.466,74.975
3.1697,74.383,75.179
3.2427,75.098,75.538
3.3056,75.322,75.248
3.358,75.333,74.919
3.4208,74.926,75.005
3.4946,75.112,74.872
3.5575,74.925,74.256
3.6091,74.833,74.362
3.6719,74.674,75.325
3.7464,75.258,75.971
3.8094,75.344,75.498
3.8602,75.081,74.835
3.9229,74.354,74.687
3.9983,74.403,74.77
4.0612,74.395,74.7
4.1112,74.659,74.962
4.174,74.707,75.661
4.2501,75.29,76.104
4.3131,75.265,75.677
4.3623,75.154,74.756
4.4251,74.859,74.076
4.502,75.241,73.996
4.5649,75.129,74.487
4.6134,74.753,75.034
4.6761,74.098,75.294
4.7539,74.367,75.324
4.8168,74.593,75.122
4.8644,75.001,75.194
4.9272,75.102,75.715
5.0057,75.565,75.85
5.0687,75.24,75.025
5.1155,74.664,74.32
5.1783,74.027,74.46
5.2576,74.504,74.982
5.3205,74.96,75.155
5.3666,75.473,75.32
5.4293,75.456,75.66
5.5094,75.571,75.531
5.5724,74.797,74.531
5.6177,74.068,74.139
5.6804,73.687,75.039
5.7613,74.492,75.924
5.8242,75.004,75.314
5.8687,75.155,73.949
5.9315,74.804,73.614
6.0132,75.124,74.874
6.0761,75.23,76.276
6.1198,75.414,76.048
6.1826,75.137,75.04
6.265,75.197,74.665


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_120.csv <==
x,qOut,qIn
0.031471,74.808,75.07
0.094153,74.653,74.954
0.15692,74.431,75.169
0.22039,74.999,75.226
0.28333,75.145,74.906
0.34522,75.206,74.751
0.40798,74.998,74.925
0.47225,75.359,75.15
0.53519,75.154,75.248
0.59629,74.705,75.21
0.65905,74.091,75.02
0.72411,74.467,74.781
0.78705,74.765,74.624
0.84736,75.026,74.606
0.91012,74.804,74.81
0.97597,75.061,75.175
1.0389,74.882,75.191
1.0984,74.836,75.356
1.1612,74.661,76.133
1.2278,75.156,76.562
1.2908,75.135,75.484
1.3495,74.992,74.07
1.4123,74.579,73.803
1.4797,74.874,74.382
1.5426,74.821,74.746
1.6006,74.809,74.911
1.6633,74.636,75.323
1.7315,75.135,75.703
1.7945,75.126,75.42
1.8516,74.9,74.775
1.9144,74.375,74.587
1.9834,74.624,74.905
2.0463,74.642,75.118
2.1027,74.668,75.179
2.1655,74.435,75.424
2.2353,74.99,75.535
2.2982,75.303,74.8
2.3538,75.741,74.053
2.4165,75.66,74.406
2.4871,75.65,75.326
2.5501,74.684,75.695
2.6048,73.908,75.456
2.6676,73.633,75.043
2.739,74.586,74.673
2.8019,75.169,74.596
2.8559,75.395,75.172
2.9187,75.087,76.024
2.9908,75.243,76.139
3.0538,74.931,74.838
3.107,74.621,73.527
3.1697,74.301,73.677
3.2427,74.927,74.942
3.3056,75.279,75.804
3.358,75.379,75.719
3.4208,74.801,75.358
3.4946,74.682,75.128
3.5575,74.307,74.94
3.6091,74.426,74.722
3.6719,74.655,74.814
3.7464,75.484,75.166
3.8094,75.486,75.028
3.8602,74.971,74.676
3.9229,74.227,75.029
3.9983,74.618,75.71
4.0612,75.148,75.562
4.1112,75.619,74.865
4.174,75.183,74.656
4.2501,74.825,74.956
4.3131,73.973,75.132
4.3623,73.874,75.182
4.4251,74.217,75.355
4.502,75.392,75.239
4.5649,75.783,74.477
4.6134,75.62,74.242
4.6761,74.9,74.941
4.7539,74.878,75.402
4.8168,74.74,74.92
4.8644,74.757,74.794
4.9272,74.508,75.43
5.0057,74.899,75.797
5.0687,74.893,75.129
5.1155,75.009,74.402
5.1783,74.91,74.466
5.2576,75.335,75.116
5.3205,75.115,75.573
5.3666,74.777,75.274
5.4293,74.4,74.855
5.5094,74.947,75.155
5.5724,75.195,75.887
5.6177,75.171,75.642
5.6804,74.622,74.598
5.7613,74.686,74.023
5.8242,74.529,74.547
5.8687,74.586,75.157
5.9315,74.494,75.256
6.0132,75.076,75.053
6.0761,75.18,74.905
6.1198,75.196,74.943
6.1826,74.847,75.141
6.265,75.053,75.284


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_121.csv <==
x,qOut,qIn
0.031471,74.788,75.225
0.094153,74.877,75.011
0.15692,74.565,74.919
0.22039,74.867,75.38
0.28333,74.824,75.416
0.34522,74.833,74.412
0.40798,74.632,73.992
0.47225,75.132,75.068
0.53519,75.229,76.074
0.59629,75.276,75.606
0.65905,74.973,74.966
0.72411,75.194,75.029
0.78705,74.902,75.196
0.84736,74.629,74.817
0.91012,74.306,74.505
0.97597,74.83,74.569
1.0389,74.996,74.888
1.0984,75,75.251
1.1612,74.654,75.343
1.2278,74.999,74.885
1.2908,75.045,74.253
1.3495,75.095,74.578
1.4123,74.745,75.729
1.4797,74.896,76.443
1.5426,74.582,75.747
1.6006,74.47,74.526
1.6633,74.431,74.005
1.7315,75.234,74.381
1.7945,75.547,74.83
1.8516,75.514,74.961
1.9144,74.909,75.284
1.9834,74.855,75.778
2.0463,74.528,75.8
2.1027,74.45,75.409
2.1655,74.358,75.163
2.2353,74.994,75.07
2.2982,75.099,74.859
2.3538,74.892,74.397
2.4165,74.268,74.186
2.4871,74.484,74.708
2.5501,74.673,75.617
2.6048,75.196,75.865
2.6676,75.4,75.351
2.739,75.765,74.664
2.8019,75.088,74.312
2.8559,74.268,74.369
2.9187,73.751,74.863
2.9908,74.493,75.665
3.0538,75.051,76.154
3.107,75.302,75.617
3.1697,75.109,74.604
3.2427,75.525,74.12
3.3056,75.566,74.482
3.358,75.389,75.16
3.4208,74.664,75.572
3.4946,74.529,75.311
3.5575,74.2,74.657
3.6091,74.279,74.668
3.6719,74.446,75.408
3.7464,75.336,76.018
3.8094,75.585,75.706
3.8602,75.296,74.946
3.9229,74.369,74.595
3.9983,74.237,74.736
4.0612,74.238,74.706
4.1112,74.759,74.414
4.174,75.146,74.475
4.2501,75.845,75.016
4.3131,75.536,75.529
4.3623,74.78,75.555
4.4251,74.007,75.328
4.502,74.454,75.097
4.5649,74.95,74.677
4.6134,75.235,74.371
4.6761,74.852,74.896
4.7539,74.943,75.94
4.8168,74.766,76.027
4.8644,74.951,75.013
4.9272,75.066,74.455
5.0057,75.664,74.821
5.0687,75.425,75.066
5.1155,74.83,74.76
5.1783,74.078,74.667
5.2576,74.316,74.973
5.3205,74.462,75.238
5.3666,74.615,74.924
5.4293,74.562,74.644
5.5094,75.217,75.087
5.5724,75.442,75.572
5.6177,75.336,75.332
5.6804,74.643,75.105
5.7613,74.618,75.304
5.8242,74.517,75.459
5.8687,74.833,75.028
5.9315,75.028,74.535
6.0132,75.657,74.578
6.0761,75.446,75.07
6.1198,74.921,75.204
6.1826,74.267,75.009
6.265,74.597,75.044


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_122.csv <==
x,qOut,qIn
0.031471,74.733,74.594
0.094153,74.71,74.188
0.15692,74.694,74.532
0.22039,75.447,75.067
0.28333,75.647,75.241
0.34522,75.333,75.503
0.40798,74.507,75.719
0.47225,74.549,75.346
0.53519,74.677,74.539
0.59629,75.062,74.343
0.65905,75.022,74.917
0.72411,75.298,75.513
0.78705,74.887,75.344
0.84736,74.611,75.105
0.91012,74.471,75.432
0.97597,75.207,75.715
1.0389,75.43,75.038
1.0984,75.186,74.157
1.1612,74.401,74.076
1.2278,74.358,74.552
1.2908,74.272,74.94
1.3495,74.457,75.285
1.4123,74.51,75.624
1.4797,75.23,75.596
1.5426,75.436,75.195
1.6006,75.401,75.187
1.6633,74.842,75.534
1.7315,74.851,75.481
1.7945,74.588,74.767
1.8516,74.6,74.273
1.9144,74.574,74.412
1.9834,75.277,74.81
2.0463,75.468,74.915
2.1027,75.451,74.946
2.1655,74.905,75.295
2.2353,74.817,75.726
2.2982,74.319,75.401
2.3538,74.115,74.593
2.4165,74.053,74.477
2.4871,74.875,75.158
2.5501,75.233,75.585
2.6048,75.344,75.253
2.6676,75.041,74.871
2.739,75.368,74.844
2.8019,75.346,75.007
2.8559,75.278,75.086
2.9187,74.803,75.138
2.9908,74.848,75.161
3.0538,74.461,74.978
3.107,74.272,74.835
3.1697,74.12,75.188
3.2427,74.827,75.76
3.3056,75.128,75.447
3.358,75.277,74.245
3.4208,74.974,73.702
3.4946,75.165,74.489
3.5575,74.888,75.599
3.6091,74.725,75.97
3.6719,74.544,75.909
3.7464,75.127,75.676
3.8094,75.204,74.916
3.8602,75.024,73.779
3.9229,74.552,73.641
3.9983,74.874,74.955
4.0612,74.968,76.12
4.1112,74.976,75.632
4.174,74.602,74.682
4.2501,74.92,74.582
4.3131,74.989,75.084
4.3623,75.201,75.335
4.4251,74.972,75.37
4.502,75.02,75.114
4.5649,74.36,74.78
4.6134,73.94,75.029
4.6761,73.894,75.52
4.7539,75.007,75.316
4.8168,75.783,74.451
4.8644,76.065,74.325
4.9272,75.287,74.983
5.0057,74.722,75.364
5.0687,73.962,74.807
5.1155,74.073,74.431
5.1783,74.478,74.886
5.2576,75.487,75.525
5.3205,75.558,75.672
5.3666,75.167,75.561
5.4293,74.508,75.333
5.5094,74.785,74.925
5.5724,74.976,74.511
5.6177,75.115,74.58
5.6804,74.84,75.219
5.7613,75.13,75.848
5.8242,75.026,75.417
5.8687,74.937,74.481
5.9315,74.558,74.424
6.0132,74.82,75.251
6.0761,74.7,75.699
6.1198,74.678,75.286
6.1826,74.444,74.93
6.265,74.831,74.942


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_123.csv <==
x,qOut,qIn
0.031471,75.313,74.372
0.094153,75.255,74.793
0.15692,74.717,75.03
0.22039,74.956,75.074
0.28333,75.103,75.357
0.34522,75.272,75.742
0.40798,74.886,75.699
0.47225,74.915,75.178
0.53519,74.533,74.641
0.59629,74.539,74.7
0.65905,74.566,75.032
0.72411,75.218,74.968
0.78705,75.171,74.723
0.84736,74.961,74.879
0.91012,74.663,75.108
0.97597,75.163,75.164
1.0389,75.219,75.131
1.0984,74.885,75.288
1.1612,74.162,75.507
1.2278,74.324,75.427
1.2908,74.484,74.992
1.3495,74.79,74.81
1.4123,74.799,75.014
1.4797,75.373,75.133
1.5426,75.44,74.617
1.6006,75.374,73.932
1.6633,74.894,74.023
1.7315,74.991,75.004
1.7945,74.724,75.951
1.8516,74.62,76.008
1.9144,74.405,75.534
1.9834,74.883,75.147
2.0463,74.875,74.924
2.1027,74.824,74.742
2.1655,74.611,74.857
2.2353,75.143,75.192
2.2982,75.263,75.264
2.3538,75.224,75.071
2.4165,74.863,75.069
2.4871,75.161,75.232
2.5501,75.074,75.075
2.6048,74.851,74.682
2.6676,74.224,74.489
2.739,74.273,74.427
2.8019,74.112,74.469
2.8559,74.26,75.082
2.9187,74.43,75.958
2.9908,75.361,76.227
3.0538,75.754,75.519
3.107,75.76,74.614
3.1697,75.121,74.306
3.2427,75.019,74.673
3.3056,74.706,75.059
3.358,74.712,75.214
3.4208,74.612,75.481
3.4946,75.149,75.74
3.5575,75.133,75.318
3.6091,75.064,74.521
3.6719,74.725,74.356
3.7464,74.948,74.791
3.8094,74.632,74.98
3.8602,74.267,75.138
3.9229,73.879,75.538
3.9983,74.512,75.41
4.0612,74.985,74.493
4.1112,75.477,74.207
4.174,75.492,74.952
4.2501,75.717,75.7
4.3131,75.1,75.571
4.3623,74.426,75.123
4.4251,73.973,74.852
4.502,74.701,74.623
4.5649,75.236,74.41
4.6134,75.537,74.64
4.6761,75.211,75.399
4.7539,75.212,76.177
4.8168,74.685,75.854
4.8644,74.346,74.556
4.9272,74.166,73.907
5.0057,74.937,74.564
5.0687,75.297,75.413
5.1155,75.296,75.442
5.1783,74.673,75.201
5.2576,74.643,75.055
5.3205,74.457,74.879
5.3666,74.68,75.058
5.4293,74.871,75.675
5.5094,75.554,75.788
5.5724,75.381,74.758
5.6177,74.747,73.945
5.6804,73.935,74.442
5.7613,74.28,75.598
5.8242,74.757,75.712
5.8687,75.337,74.813
5.9315,75.361,74.51
6.0132,75.539,75.198
6.0761,74.895,75.729
6.1198,74.357,75.411
6.1826,74.11,74.818
6.265,74.919,74.327


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_124.csv <==
x,qOut,qIn
0.031471,75.227,74.871
0.094153,74.993,74.75
0.15692,74.601,74.779
0.22039,74.958,74.747
0.28333,74.907,74.643
0.34522,74.711,75.13
0.40798,74.301,75.87
0.47225,74.746,75.811
0.53519,74.982,74.704
0.59629,75.188,74.032
0.65905,74.979,74.585
0.72411,75.274,75.678
0.78705,75.091,75.935
0.84736,74.954,75.24
0.91012,74.659,74.669
0.97597,75.062,74.746
1.0389,75.005,75.037
1.0984,74.87,75.068
1.1612,74.492,75.066
1.2278,74.783,75.139
1.2908,74.657,75.03
1.3495,74.484,74.723
1.4123,74.207,74.829
1.4797,74.828,75.585
1.5426,75.2,76.298
1.6006,75.405,75.863
1.6633,74.961,74.749
1.7315,74.916,74.098
1.7945,74.503,74.068
1.8516,74.538,74.13
1.9144,74.703,74.646
1.9834,75.508,75.632
2.0463,75.511,75.943
2.1027,75.048,74.999
2.1655,74.356,74.251
2.2353,74.678,74.835
2.2982,74.975,76.117
2.3538,75.157,76.191
2.4165,74.735,75.2
2.4871,74.798,74.487
2.5501,74.565,74.608
2.6048,74.743,74.732
2.6676,75.018,74.678
2.739,75.847,74.684
2.8019,75.753,74.945
2.8559,74.883,75.483
2.9187,73.692,75.895
2.9908,73.792,75.707
3.0538,74.317,74.826
3.107,75.013,73.931
3.1697,75.129,73.936
3.2427,75.443,74.94
3.3056,75.025,75.649
3.358,74.684,75.565
3.4208,74.495,75.51
3.4946,75.277,75.548
3.5575,75.649,75.175
3.6091,75.548,74.577
3.6719,74.765,74.413
3.7464,74.583,74.745
3.8094,74.316,75.246
3.8602,74.385,75.49
3.9229,74.361,75.394
3.9983,75.07,75.116
4.0612,75.345,74.708
4.1112,75.498,74.464
4.174,75.016,74.67
4.2501,74.854,75.051
4.3131,74.225,75.18
4.3623,74.07,75.208
4.4251,74.191,75.337
4.502,75.205,75.375
4.5649,75.641,75.197
4.6134,75.712,75.194
4.6761,75.168,75.278
4.7539,75.075,74.958
4.8168,74.608,74.302
4.8644,74.403,74.284
4.9272,74.298,75.041
5.0057,75.054,75.71
5.0687,75.343,75.452
5.1155,75.311,74.957
5.1783,74.721,74.9
5.2576,74.719,75.074
5.3205,74.496,75.231
5.3666,74.554,75.114
5.4293,74.51,74.714
5.5094,75.112,74.506
5.5724,75.16,74.917
5.6177,75.117,75.352
5.6804,74.877,75.334
5.7613,75.316,75.238
5.8242,75.272,75.351
5.8687,74.949,75.184
5.9315,74.272,74.91
6.0132,74.441,75.081
6.0761,74.538,75.305
6.1198,74.836,75.049
6.1826,74.859,74.826
6.265,75.362,74.885


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_125.csv <==
x,qOut,qIn
0.031471,74.753,75.072
0.094153,75.26,74.681
0.15692,75.198,74.66
0.22039,75.327,74.871
0.28333,74.736,74.995
0.34522,74.344,75.149
0.40798,74.115,75.416
0.47225,74.803,75.738
0.53519,75.045,76.001
0.59629,75.07,75.712
0.65905,74.763,74.823
0.72411,75.15,73.886
0.78705,75.204,73.471
0.84736,75.213,74.078
0.91012,74.872,75.339
0.97597,75.101,76.146
1.0389,74.882,75.794
1.0984,74.72,75.064
1.1612,74.438,74.797
1.2278,74.882,74.964
1.2908,74.87,74.85
1.3495,74.731,74.597
1.4123,74.325,74.92
1.4797,74.711,75.576
1.5426,74.857,75.5
1.6006,75.176,74.958
1.6633,75.351,75.05
1.7315,75.902,75.571
1.7945,75.478,75.481
1.8516,74.427,75.074
1.9144,73.348,75.003
1.9834,73.707,74.823
2.0463,74.403,74.156
2.1027,75.125,74.036
2.1655,75.338,74.864
2.2353,75.82,75.696
2.2982,75.54,75.746
2.3538,74.991,75.291
2.4165,74.295,74.809
2.4871,74.592,74.61
2.5501,74.796,74.704
2.6048,75.005,75.029
2.6676,74.842,75.418
2.739,75.226,75.508
2.8019,75.144,75.276
2.8559,75.089,75.079
2.9187,74.906,74.985
2.9908,75.382,74.844
3.0538,75.292,74.478
3.107,74.823,74.552
3.1697,74.001,75.272
3.2427,74.13,75.72
3.3056,74.321,75.162
3.358,74.776,74.747
3.4208,74.974,75.034
3.4946,75.577,75.185
3.5575,75.403,74.7
3.6091,74.914,74.53
3.6719,74.244,75.026
3.7464,74.575,75.549
3.8094,74.847,75.545
3.8602,75.154,75.033
3.9229,75.07,74.486
3.9983,75.416,74.579
4.0612,75.147,75.257
4.1112,74.757,75.577
4.174,74.22,75.437
4.2501,74.582,75.178
4.3131,74.748,74.787
4.3623,74.957,74.686
4.4251,74.873,75.202
4.502,75.312,75.705
4.5649,75.169,75.368
4.6134,74.856,74.313
4.6761,74.319,73.824
4.7539,74.64,74.79
4.8168,74.77,76.244
4.8644,74.988,76.077
4.9272,74.895,74.779
5.0057,75.259,74.117
5.0687,74.982,74.687
5.1155,74.636,75.287
5.1783,74.311,75.469
5.2576,74.951,75.405
5.3205,75.297,75.185
5.3666,75.318,74.793
5.4293,74.783,74.54
5.5094,74.909,74.582
5.5724,74.894,74.735
5.6177,75.091,75.034
5.6804,74.847,75.39
5.7613,74.94,75.366
5.8242,74.422,75.013
5.8687,74.27,75.095
5.9315,74.416,75.505
6.0132,75.395,75.579
6.0761,75.658,75.021
6.1198,75.24,74.578
6.1826,74.336,74.762
6.265,74.438,75.193


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_126.csv <==
x,qOut,qIn
0.031471,74.678,75.287
0.094153,74.559,75.269
0.15692,74.683,74.885
0.22039,75.585,74.818
0.28333,75.725,75.013
0.34522,75.028,75.087
0.40798,73.819,75.278
0.47225,73.797,75.515
0.53519,74.254,75.268
0.59629,75.069,74.747
0.65905,75.46,74.627
0.72411,76.022,74.915
0.78705,75.639,75.331
0.84736,74.982,75.471
0.91012,74.316,75.188
0.97597,74.71,74.875
1.0389,74.945,74.911
1.0984,74.979,74.73
1.1612,74.605,74.399
1.2278,74.899,74.709
1.2908,74.909,75.633
1.3495,74.892,75.784
1.4123,74.55,75.087
1.4797,74.904,74.566
1.5426,74.968,74.556
1.6006,75.135,74.694
1.6633,74.961,75.002
1.7315,75.23,75.261
1.7945,74.886,75.238
1.8516,74.604,75.227
1.9144,74.385,75.487
1.9834,75.062,75.841
2.0463,75.326,75.5
2.1027,75.257,74.431
2.1655,74.636,73.973
2.2353,74.624,74.645
2.2982,74.409,75.279
2.3538,74.499,75.175
2.4165,74.561,75.115
2.4871,75.283,75.353
2.5501,75.377,75.461
2.6048,75.107,75.176
2.6676,74.438,74.88
2.739,74.572,74.762
2.8019,74.604,74.58
2.8559,74.765,74.629
2.9187,74.652,75.268
2.9908,75.176,75.814
3.0538,75.284,75.161
3.107,75.41,74.241
3.1697,75.135,74.364
3.2427,75.245,75.037
3.3056,74.717,75.082
3.358,74.318,74.987
3.4208,74.076,75.452
3.4946,74.804,75.881
3.5575,75.141,75.398
3.6091,75.256,74.716
3.6719,74.989,74.803
3.7464,75.29,75.36
3.8094,75.124,75.461
3.8602,74.79,74.861
3.9229,74.231,74.457
3.9983,74.576,74.916
4.0612,74.804,75.545
4.1112,75.105,75.105
4.174,74.945,74.277
4.2501,75.129,74.196
4.3131,74.684,74.776
4.3623,74.37,75.141
4.4251,74.163,75.427
4.502,74.893,75.793
4.5649,75.24,75.933
4.6134,75.375,75.595
4.6761,75.068,75.042
4.7539,75.312,74.494
4.8168,75.139,74.107
4.8644,74.983,74.323
4.9272,74.63,75.085
5.0057,74.98,75.604
5.0687,74.921,75.245
5.1155,74.857,74.595
5.1783,74.586,74.537
5.2576,74.947,75.268
5.3205,74.799,76.026
5.3666,74.503,75.878
5.4293,74.026,75.086
5.5094,74.468,74.295
5.5724,74.763,73.834
5.6177,75.167,74.099
5.6804,75.333,75.23
5.7613,75.921,76.394
5.8242,75.7,76.33
5.8687,74.956,75.098
5.9315,73.981,74.203
6.0132,74.167,74.606
6.0761,74.549,75.506
6.1198,75.023,75.274
6.1826,74.914,74.565
6.265,75.091,74.643


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_127.csv <==
x,qOut,qIn
0.031471,75.397,75.429
0.094153,75.345,74.676
0.15692,74.73,74.435
0.22039,74.635,74.887
0.28333,74.264,75.268
0.34522,74.252,75.224
0.40798,74.25,75.299
0.47225,75.002,75.552
0.53519,75.251,75.501
0.59629,75.407,74.968
0.65905,75.224,74.483
0.72411,75.516,74.456
0.78705,75.187,74.789
0.84736,74.693,74.981
0.91012,74.103,75.048
0.97597,74.496,75.263
1.0389,74.749,75.685
1.0984,75.02,75.736
1.1612,74.91,75.232
1.2278,75.239,74.659
1.2908,74.96,74.442
1.3495,74.628,74.718
1.4123,74.261,75.255
1.4797,74.84,75.418
1.5426,75.164,74.883
1.6006,75.378,74.409
1.6633,75.134,74.524
1.7315,75.318,75.029
1.7945,74.944,75.425
1.8516,74.562,75.396
1.9144,74.113,75.172
1.9834,74.561,75.137
2.0463,74.746,75.317
2.1027,74.952,75.15
2.1655,74.939,74.695
2.2353,75.511,74.472
2.2982,75.495,74.462
2.3538,75.129,74.812
2.4165,74.417,75.72
2.4871,74.593,76.295
2.5501,74.725,75.335
2.6048,74.954,74.342
2.6676,74.727,74.805
2.739,74.921,75.669
2.8019,74.603,75.207
2.8559,74.495,74.505
2.9187,74.408,74.881
2.9908,75.101,75.505
3.0538,75.281,75.082
3.107,75.272,74.278
3.1697,74.926,74.274
3.2427,75.16,74.993
3.3056,74.91,75.667
3.358,74.533,75.803
3.4208,74.027,75.399
3.4946,74.504,74.613
3.5575,74.875,73.782
3.6091,75.298,74.005
3.6719,75.282,75.382
3.7464,75.604,76.479
3.8094,75.235,76.066
3.8602,74.829,74.983
3.9229,74.435,74.508
3.9983,74.96,74.88
4.0612,75.145,75.246
4.1112,75.108,75.153
4.174,74.584,75.061
4.2501,74.638,74.959
4.3131,74.387,74.305
4.3623,74.401,73.913
4.4251,74.518,74.706
4.502,75.391,75.86
4.5649,75.617,76.003
4.6134,75.149,75.219
4.6761,74.059,74.642
4.7539,73.962,74.847
4.8168,74.222,75.155
4.8644,74.973,74.921
4.9272,75.41,74.832
5.0057,76.031,75.185
5.0687,75.637,75.45
5.1155,74.95,75.474
5.1783,74.357,75.47
5.2576,74.877,75.199
5.3205,75.192,74.612
5.3666,75.017,74.243
5.4293,74.201,74.371
5.5094,74.167,74.766
5.5724,74.242,75.042
5.6177,74.721,75.345
5.6804,74.98,75.749
5.7613,75.64,75.833
5.8242,75.507,75.25
5.8687,75.093,74.8
5.9315,74.467,74.909
6.0132,74.729,74.958
6.0761,74.815,74.487
6.1198,74.892,74.42
6.1826,74.72,75.122
6.265,75.251,75.749


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_128.csv <==
x,qOut,qIn
0.031471,74.755,75.185
0.094153,75.252,74.801
0.15692,75.064,74.367
0.22039,75.122,74.571
0.28333,74.623,75.3
0.34522,74.429,75.697
0.40798,74.486,75.604
0.47225,75.447,75.319
0.53519,75.833,74.995
0.59629,75.571,74.842
0.65905,74.574,75.069
0.72411,74.33,75.38
0.78705,74.248,74.959
0.84736,74.641,74.119
0.91012,74.854,74.111
0.97597,75.533,74.93
1.0389,75.492,75.151
1.0984,75.226,74.849
1.1612,74.622,75.181
1.2278,74.723,75.825
1.2908,74.545,75.758
1.3495,74.49,75.223
1.4123,74.359,74.964
1.4797,75.03,74.84
1.5426,75.309,74.566
1.6006,75.405,74.6
1.6633,75.033,75.082
1.7315,75.214,75.478
1.7945,75.023,75.25
1.8516,74.915,74.815
1.9144,74.532,74.717
1.9834,74.726,74.776
2.0463,74.45,74.719
2.1027,74.32,75.023
2.1655,74.175,75.634
2.2353,74.836,75.888
2.2982,75.057,75.448
2.3538,75.177,74.931
2.4165,75.055,74.824
2.4871,75.538,74.856
2.5501,75.466,74.312
2.6048,75.053,74.003
2.6676,74.315,74.812
2.739,74.491,75.878
2.8019,74.646,75.916
2.8559,74.948,75.401
2.9187,74.885,75.121
2.9908,75.232,75.014
3.0538,74.936,74.898
3.107,74.591,74.835
3.1697,74.18,74.851
3.2427,74.695,74.835
3.3056,74.971,74.884
3.358,75.25,75.302
3.4208,75.212,75.669
3.4946,75.611,75.39
3.5575,75.307,74.618
3.6091,74.709,74.31
3.6719,73.943,74.707
3.7464,74.198,75.306
3.8094,74.432,75.282
3.8602,74.791,74.753
3.9229,74.908,74.642
3.9983,75.576,75.242
4.0612,75.638,75.719
4.1112,75.387,75.248
4.174,74.731,74.587
4.2501,74.795,74.612
4.3131,74.654,75.178
4.3623,74.625,75.712
4.4251,74.442,75.941
4.502,75.012,75.432
4.5649,75.201,74.237
4.6134,75.235,73.808
4.6761,74.77,74.729
4.7539,74.851,75.889
4.8168,74.609,75.875
4.8644,74.611,75.121
4.9272,74.488,74.7
5.0057,74.996,74.675
5.0687,74.954,74.298
5.1155,74.91,74.271
5.1783,74.73,75.262
5.2576,75.197,76.055
5.3205,75.091,75.293
5.3666,74.75,74.176
5.4293,74.338,74.277
5.5094,74.957,75.391
5.5724,75.442,76.129
5.6177,75.593,75.785
5.6804,74.867,75.125
5.7613,74.553,74.83
5.8242,74.134,74.65
5.8687,74.457,74.264
5.9315,74.911,74.439
6.0132,75.785,75.442
6.0761,75.575,76.05
6.1198,74.762,75.427
6.1826,73.843,74.761
6.265,74.201,74.881


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_129.csv <==
x,qOut,qIn
0.031471,75.23,75.209
0.094153,75.284,74.891
0.15692,74.927,75.005
0.22039,75.094,74.972
0.28333,74.808,74.589
0.34522,74.618,74.621
0.40798,74.395,75.153
0.47225,75.027,75.369
0.53519,75.292,74.744
0.59629,75.41,74.304
0.65905,74.967,74.811
0.72411,74.881,75.861
0.78705,74.277,76.265
0.84736,73.955,75.476
0.91012,73.85,74.524
0.97597,74.757,74.3
1.0389,75.296,74.473
1.0984,75.666,74.615
1.1612,75.516,75.006
1.2278,75.689,75.446
1.2908,75.201,75.434
1.3495,74.69,74.956
1.4123,74.231,74.662
1.4797,74.739,74.994
1.5426,74.947,75.484
1.6006,74.944,75.392
1.6633,74.468,75.137
1.7315,74.629,75.166
1.7945,74.549,75.093
1.8516,74.772,74.628
1.9144,74.985,74.428
1.9834,75.736,74.817
2.0463,75.639,75.483
2.1027,74.933,75.956
2.1655,73.969,75.863
2.2353,74.178,75.022
2.2982,74.601,74.075
2.3538,75.072,74.22
2.4165,74.996,75.201
2.4871,75.263,75.76
2.5501,74.967,75.074
2.6048,74.75,74.264
2.6676,74.499,74.459
2.739,75.091,75.398
2.8019,75.301,75.753
2.8559,75.327,75.122
2.9187,74.834,74.526
2.9908,74.836,74.577
3.0538,74.467,74.905
3.107,74.382,75.068
3.1697,74.43,75.324
3.2427,75.318,75.645
3.3056,75.666,75.443
3.358,75.5,74.656
3.4208,74.679,74.419
3.4946,74.575,75.288
3.5575,74.504,76
3.6091,74.804,75.415
3.6719,74.761,74.584
3.7464,75.086,74.33
3.8094,74.739,74.37
3.8602,74.6,74.589
3.9229,74.568,75.18
3.9983,75.259,75.648
4.0612,75.255,75.589
4.1112,74.803,75.054
4.174,74.141,74.61
4.2501,74.547,74.862
4.3131,74.985,75.379
4.3623,75.371,75.053
4.4251,75.124,74.564
4.502,75.202,75.081
4.5649,74.783,76.154
4.6134,74.693,75.945
4.6761,74.726,74.928
4.7539,75.428,74.617
4.8168,75.358,74.924
4.8644,74.769,74.552
4.9272,73.936,74.194
5.0057,74.211,74.677
5.0687,74.614,75.312
5.1155,75.086,75.339
5.1783,75.08,75.324
5.2576,75.434,75.421
5.3205,75.166,75.14
5.3666,74.877,74.603
5.4293,74.461,74.587
5.5094,74.835,75.132
5.5724,74.853,75.409
5.6177,74.868,75.163
5.6804,74.76,75.158
5.7613,75.403,75.525
5.8242,75.593,75.384
5.8687,75.408,74.445
5.9315,74.635,73.804
6.0132,74.508,74.102
6.0761,74.275,74.965
6.1198,74.375,75.687
6.1826,74.377,76.039
6.265,75.057,75.843


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_130.csv <==
x,qOut,qIn
0.031471,74.849,75.945
0.094153,75.058,75.628
0.15692,75.073,75.046
0.22039,75.519,74.823
0.28333,75.155,74.741
0.34522,74.511,74.625
0.40798,73.897,74.72
0.47225,74.458,74.765
0.53519,74.983,74.493
0.59629,75.377,74.746
0.65905,75.209,75.726
0.72411,75.402,76.358
0.78705,75.04,75.575
0.84736,74.7,74.385
0.91012,74.259,74.287
0.97597,74.644,75.164
1.0389,74.713,75.607
1.0984,74.823,75.284
1.1612,74.773,74.909
1.2278,75.394,74.556
1.2908,75.49,74.124
1.3495,75.284,74.202
1.4123,74.653,75.044
1.4797,74.707,75.97
1.5426,74.53,76.201
1.6006,74.424,75.612
1.6633,74.116,74.877
1.7315,74.626,74.771
1.7945,74.908,75.056
1.8516,75.324,74.893
1.9144,75.322,74.729
1.9834,75.584,75.061
2.0463,75.044,75.063
2.1027,74.585,74.42
2.1655,74.396,74.39
2.2353,75.16,75.254
2.2982,75.362,75.875
2.3538,74.898,75.533
2.4165,73.945,75.049
2.4871,74.009,74.954
2.5501,74.315,74.819
2.6048,74.898,74.5
2.6676,75.184,74.741
2.739,75.866,75.6
2.8019,75.79,76.112
2.8559,75.334,75.481
2.9187,74.571,74.579
2.9908,74.717,74.395
3.0538,74.802,74.696
3.107,74.903,74.73
3.1697,74.543,74.752
3.2427,74.704,74.942
3.3056,74.493,75.074
3.358,74.543,75.188
3.4208,74.609,75.452
3.4946,75.396,75.466
3.5575,75.585,74.532
3.6091,75.34,73.788
3.6719,74.555,74.543
3.7464,74.528,75.982
3.8094,74.482,76.338
3.8602,74.807,75.601
3.9229,74.996,74.901
3.9983,75.641,74.681
4.0612,75.478,74.869
4.1112,74.947,75.065
4.174,74.201,75.118
4.2501,74.413,75.069
4.3131,74.544,74.832
4.3623,74.675,74.82
4.4251,74.539,75.209
4.502,75.09,75.315
4.5649,75.26,74.821
4.6134,75.212,74.775
4.6761,74.569,75.293
4.7539,74.493,75.406
4.8168,74.245,74.654
4.8644,74.499,74.43
4.9272,74.844,75.141
5.0057,75.788,75.582
5.0687,75.911,74.812
5.1155,75.454,74.36
5.1783,74.582,75.168
5.2576,74.649,76.131
5.3205,74.777,75.806
5.3666,74.973,74.789
5.4293,74.723,74.288
5.5094,74.982,74.451
5.5724,74.831,74.742
5.6177,74.821,75.023
5.6804,74.639,75.446
5.7613,75.09,75.733
5.8242,75.023,75.476
5.8687,74.878,74.857
5.9315,74.526,74.537
6.0132,74.909,74.801
6.0761,74.923,75.061
6.1198,74.858,74.733
6.1826,74.48,74.595
6.265,74.811,75.281


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_131.csv <==
x,qOut,qIn
0.031471,75.49,74.659
0.094153,75.663,74.187
0.15692,75.202,74.477
0.22039,75.098,75.223
0.28333,74.541,75.51
0.34522,74.247,75.278
0.40798,74.035,75.071
0.47225,74.698,74.924
0.53519,74.951,74.627
0.59629,75.102,74.594
0.65905,74.877,75.116
0.72411,75.162,75.627
0.78705,74.93,75.345
0.84736,74.694,75.029
0.91012,74.438,75.44
0.97597,75.081,75.84
1.0389,75.391,75.011
1.0984,75.405,74.075
1.1612,74.773,74.336
1.2278,74.658,74.972
1.2908,74.33,74.785
1.3495,74.437,74.732
1.4123,74.577,75.503
1.4797,75.34,76.174
1.5426,75.382,75.618
1.6006,75.058,74.581
1.6633,74.409,74.338
1.7315,74.617,74.796
1.7945,74.717,74.748
1.8516,74.895,74.334
1.9144,74.792,74.732
1.9834,75.311,75.779
2.0463,75.379,76.25
2.1027,75.367,75.678
2.1655,74.938,74.85
2.2353,74.995,74.427
2.2982,74.565,74.477
2.3538,74.277,74.677
2.4165,74.033,75.097
2.4871,74.709,75.661
2.5501,75.051,75.709
2.6048,75.324,74.894
2.6676,75.213,74.28
2.739,75.51,74.726
2.8019,75.13,75.413
2.8559,74.584,75.472
2.9187,73.958,75.445
2.9908,74.328,75.317
3.0538,74.561,74.509
3.107,74.869,73.983
3.1697,75.006,74.601
3.2427,75.707,75.373
3.3056,75.727,75.323
3.358,75.176,75.196
3.4208,74.194,75.367
3.4946,74.253,75.308
3.5575,74.544,74.643
3.6091,75.104,74.404
3.6719,75.187,75.156
3.7464,75.474,75.982
3.8094,74.962,75.732
3.8602,74.5,74.728
3.9229,74.235,74.126
3.9983,75.015,74.543
4.0612,75.449,75.436
4.1112,75.453,75.492
4.174,74.735,74.844
4.2501,74.554,74.389
4.3131,74.246,74.65
4.3623,74.401,75.496
4.4251,74.574,76.114
4.502,75.374,75.621
4.5649,75.48,74.339
4.6134,75.205,73.875
4.6761,74.516,74.536
4.7539,74.659,75.373
4.8168,74.75,75.424
4.8644,75.072,74.973
4.9272,75.049,74.79
5.0057,75.369,75.218
5.0687,74.943,75.717
5.1155,74.557,75.656
5.1783,74.297,75.436
5.2576,74.928,75.409
5.3205,75.072,75.251
5.3666,74.816,74.639
5.4293,74.285,74.208
5.5094,74.736,74.439
5.5724,75.171,74.895
5.6177,75.477,74.979
5.6804,74.994,75.058
5.7613,74.807,75.349
5.8242,74.277,75.347
5.8687,74.336,74.92
5.9315,74.518,74.717
6.0132,75.294,74.949
6.0761,75.258,75.26
6.1198,74.954,75.443
6.1826,74.55,75.533
6.265,75.119,75.315


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_132.csv <==
x,qOut,qIn
0.031471,74.855,74.949
0.094153,74.461,74.41
0.15692,74.321,75.156
0.22039,75.02,75.859
0.28333,75.07,75.056
0.34522,74.706,74.016
0.40798,74.116,74.285
0.47225,74.555,75.303
0.53519,74.988,75.579
0.59629,75.444,75.245
0.65905,75.329,75.134
0.72411,75.401,75.218
0.78705,74.715,75.194
0.84736,74.145,75.073
0.91012,73.818,75.011
0.97597,74.593,75.004
1.0389,75.082,75.085
1.0984,75.36,75.027
1.1612,75.14,74.811
1.2278,75.401,74.815
1.2908,75.195,74.996
1.3495,75.009,75.102
1.4123,74.599,75.269
1.4797,74.835,75.36
1.5426,74.624,74.894
1.6006,74.504,74.193
1.6633,74.392,74.225
1.7315,75.114,75.167
1.7945,75.386,76.085
1.8516,75.344,75.879
1.9144,74.842,75.023
1.9834,75.007,74.522
2.0463,74.937,74.449
2.1027,74.956,74.451
2.1655,74.697,74.911
2.2353,75.015,75.678
2.2982,74.844,75.848
2.3538,74.669,75.503
2.4165,74.381,75.374
2.4871,74.926,75.247
2.5501,75.145,74.513
2.6048,75.195,73.903
2.6676,74.676,74.334
2.739,74.644,75.327
2.8019,74.296,75.69
2.8559,74.361,75.205
2.9187,74.581,74.689
2.9908,75.524,74.597
3.0538,75.741,74.735
3.107,75.336,75.036
3.1697,74.371,75.507
3.2427,74.288,75.666
3.3056,74.355,75.268
3.358,74.746,74.947
3.4208,74.952,75.16
3.4946,75.696,75.682
3.5575,75.788,75.502
3.6091,75.456,74.534
3.6719,74.531,74.089
3.7464,74.338,74.549
3.8094,74.171,74.969
3.8602,74.488,75.123
3.9229,74.713,75.346
3.9983,75.391,75.225
4.0612,75.242,74.71
4.1112,74.78,74.716
4.174,74.187,75.271
4.2501,74.619,75.547
4.3131,74.973,75.196
4.3623,75.246,74.998
4.4251,75.028,75.196
4.502,75.316,75.38
4.5649,75.195,75.193
4.6134,75.2,74.703
4.6761,74.939,74.28
4.7539,75.141,74.274
4.8168,74.689,74.754
4.8644,74.291,75.553
4.9272,74.042,76.177
5.0057,74.783,76.063
5.0687,75.156,75.193
5.1155,75.188,74.457
5.1783,74.707,74.405
5.2576,74.872,74.873
5.3205,74.827,75.327
5.3666,74.926,75.2
5.4293,74.778,74.68
5.5094,75.233,74.413
5.5724,75.197,74.717
5.6177,75.155,75.345
5.6804,74.819,75.8
5.7613,74.987,75.632
5.8242,74.573,75.075
5.8687,74.168,74.784
5.9315,73.863,74.633
6.0132,74.649,74.347
6.0761,75.256,74.239
6.1198,75.738,74.981
6.1826,75.546,75.985
6.265,75.537,76.088


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_133.csv <==
x,qOut,qIn
0.031471,75.882,74.673
0.094153,75.075,74.86
0.15692,74.008,75.465
0.22039,74.217,75.585
0.28333,74.774,74.534
0.34522,75.371,73.894
0.40798,75.193,74.771
0.47225,75.161,76.098
0.53519,74.554,75.954
0.59629,74.403,74.751
0.65905,74.494,74.387
0.72411,75.363,75.128
0.78705,75.522,75.326
0.84736,75.261,74.699
0.91012,74.673,74.702
0.97597,74.904,75.382
1.0389,74.949,75.44
1.0984,74.909,74.856
1.1612,74.544,74.756
1.2278,74.898,75.047
1.2908,74.978,74.952
1.3495,75.017,74.609
1.4123,74.579,74.715
1.4797,74.697,75.226
1.5426,74.509,75.507
1.6006,74.684,75.364
1.6633,74.837,75.132
1.7315,75.534,74.947
1.7945,75.437,74.82
1.8516,74.985,74.868
1.9144,74.362,75.176
1.9834,74.705,75.463
2.0463,74.914,75.11
2.1027,75.026,74.59
2.1655,74.753,74.713
2.2353,75.078,75.145
2.2982,75.014,75.111
2.3538,74.896,75.025
2.4165,74.459,75.307
2.4871,74.706,75.467
2.5501,74.649,74.968
2.6048,74.738,74.33
2.6676,74.691,74.404
2.739,75.286,75.145
2.8019,75.321,75.525
2.8559,75.103,75.347
2.9187,74.552,75.418
2.9908,74.796,75.784
3.0538,74.862,75.521
3.107,75.015,74.46
3.1697,74.821,73.875
3.2427,75.107,74.309
3.3056,74.839,74.776
3.358,74.619,74.9
3.4208,74.38,75.437
3.4946,74.996,76.091
3.5575,75.226,75.821
3.6091,75.239,74.878
3.6719,74.767,74.364
3.7464,74.846,74.481
3.8094,74.583,74.7
3.8602,74.494,74.768
3.9229,74.366,74.966
3.9983,75.071,75.276
4.0612,75.392,75.478
4.1112,75.598,75.501
4.174,75.26,75.518
4.2501,75.217,75.661
4.3131,74.543,75.551
4.3623,74.046,74.755
4.4251,73.754,74.116
4.502,74.522,74.476
4.5649,74.996,75.262
4.6134,75.389,75.315
4.6761,75.357,74.906
4.7539,75.652,74.583
4.8168,75.186,74.351
4.8644,74.554,74.31
4.9272,73.978,74.882
5.0057,74.479,75.825
5.0687,74.81,76.372
5.1155,74.968,75.899
5.1783,74.722,74.859
5.2576,75.161,74.159
5.3205,75.328,74.188
5.3666,75.541,74.839
5.4293,75.285,75.688
5.5094,75.346,75.875
5.5724,74.744,75.043
5.6177,74.338,74.248
5.6804,74.177,74.32
5.7613,74.945,75.159
5.8242,75.179,75.978
5.8687,74.894,75.68
5.9315,74.082,74.778
6.0132,74.123,74.634
6.0761,74.247,75.254
6.1198,74.758,75.368
6.1826,75.169,75.059
6.265,75.993,74.83


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_134.csv <==
x,qOut,qIn
0.031471,74.709,75.559
0.094153,74.401,74.691
0.15692,74.109,74.353
0.22039,74.75,74.581
0.28333,75.084,74.992
0.34522,75.267,75.465
0.40798,75.057,75.667
0.47225,75.423,75.343
0.53519,75.353,75.07
0.59629,75.166,75.347
0.65905,74.568,75.525
0.72411,74.564,75.047
0.78705,74.24,74.024
0.84736,74.166,73.774
0.91012,74.098,74.84
0.97597,74.858,76.124
1.0389,75.199,75.849
1.0984,75.437,74.526
1.1612,75.22,74.079
1.2278,75.378,74.97
1.2908,74.905,75.655
1.3495,74.478,75.223
1.4123,74.153,74.956
1.4797,74.814,75.364
1.5426,75.15,75.412
1.6006,75.297,74.977
1.6633,75.088,74.981
1.7315,75.46,75.121
1.7945,75.352,74.637
1.8516,74.943,74.024
1.9144,74.131,74.248
1.9834,74.207,75.243
2.0463,74.33,75.951
2.1027,74.809,75.758
2.1655,74.997,75.268
2.2353,75.487,74.968
2.2982,75.12,74.84
2.3538,74.643,74.87
2.4165,74.261,75.088
2.4871,74.907,75.183
2.5501,75.263,75.104
2.6048,75.314,75.208
2.6676,74.92,75.295
2.739,75.175,74.93
2.8019,75.135,74.294
2.8559,74.978,74.389
2.9187,74.351,75.18
2.9908,74.366,75.813
3.0538,74.197,75.799
3.107,74.405,75.351
3.1697,74.605,74.696
3.2427,75.462,74.158
3.3056,75.675,74.133
3.358,75.509,74.817
3.4208,74.837,75.645
3.4946,74.847,75.858
3.5575,74.695,75.288
3.6091,74.78,74.56
3.6719,74.729,74.369
3.7464,75.284,74.945
3.8094,75.242,75.633
3.8602,74.934,75.759
3.9229,74.256,75.441
3.9983,74.402,74.968
4.0612,74.467,74.602
4.1112,74.86,74.527
4.174,75.119,74.884
4.2501,75.739,75.446
4.3131,75.395,75.525
4.3623,74.555,75.058
4.4251,73.707,74.71
4.502,74.181,74.726
4.5649,74.827,74.821
4.6134,75.402,74.97
4.6761,75.277,75.235
4.7539,75.332,75.33
4.8168,74.742,75.199
4.8644,74.406,75.135
4.9272,74.338,75.191
5.0057,75.239,75.248
5.0687,75.638,75.188
5.1155,75.511,74.87
5.1783,74.714,74.487
5.2576,74.601,74.43
5.3205,74.486,74.76
5.3666,74.771,75.293
5.4293,74.869,75.697
5.5094,75.394,75.563
5.5724,75.149,75.133
5.6177,74.736,75.16
5.6804,74.244,75.43
5.7613,74.702,75.331
5.8242,74.942,74.663
5.8687,75.074,74.071
5.9315,74.811,74.121
6.0132,75.153,74.712
6.0761,75.118,75.078
6.1198,75.122,75.131
6.1826,74.824,75.432
6.265,75.044,75.876


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_135.csv <==
x,qOut,qIn
0.031471,74.797,75.772
0.094153,74.816,74.82
0.15692,74.512,74.263
0.22039,74.8,74.54
0.28333,74.663,74.935
0.34522,74.664,75.099
0.40798,74.673,75.39
0.47225,75.433,75.656
0.53519,75.619,75.276
0.59629,75.291,74.415
0.65905,74.432,74.154
0.72411,74.398,74.823
0.78705,74.421,75.666
0.84736,74.666,75.8
0.91012,74.56,75.43
0.97597,75.002,75.066
1.0389,75.005,74.886
1.0984,75.198,74.727
1.1612,75.19,74.594
1.2278,75.579,74.486
1.2908,75.132,74.548
1.3495,74.476,75.112
1.4123,73.937,75.72
1.4797,74.589,75.55
1.5426,75.142,74.732
1.6006,75.468,74.621
1.6633,75.099,75.216
1.7315,75.044,75.526
1.7945,74.528,75.196
1.8516,74.33,74.99
1.9144,74.3,74.967
1.9834,75.163,74.773
2.0463,75.539,74.56
2.1027,75.579,74.681
2.1655,75.007,75.027
2.2353,74.904,75.465
2.2982,74.462,75.849
2.3538,74.278,75.932
2.4165,74.12,75.465
2.4871,74.802,74.519
2.5501,75.074,73.748
2.6048,75.209,74.105
2.6676,74.894,75.344
2.739,75.1,76.361
2.8019,74.886,75.963
2.8559,74.831,74.671
2.9187,74.714,74.184
2.9908,75.257,75.008
3.0538,75.194,75.682
3.107,74.855,75.093
3.1697,74.231,74.297
3.2427,74.455,74.203
3.3056,74.531,74.609
3.358,74.771,74.991
3.4208,74.942,75.492
3.4946,75.727,75.934
3.5575,75.808,75.835
3.6091,75.183,75.133
3.6719,74.028,74.531
3.7464,73.972,74.646
3.8094,74.322,75.254
3.8602,75.067,75.358
3.9229,75.354,75.078
3.9983,75.793,75.04
4.0612,75.321,75.077
4.1112,74.816,74.755
4.174,74.43,74.513
4.2501,74.937,74.608
4.3131,74.949,74.933
4.3623,74.545,75.154
4.4251,73.892,75.161
4.502,74.298,75.121
4.5649,74.772,75.163
4.6134,75.335,75.072
4.6761,75.421,75.05
4.7539,75.763,75.41
4.8168,75.327,75.532
4.8644,74.79,75.099
4.9272,74.298,74.94
5.0057,74.83,75.198
5.0687,75.127,75.056
5.1155,75.217,74.596
5.1783,74.787,74.651
5.2576,74.87,75.101
5.3205,74.586,75.218
5.3666,74.461,74.752
5.4293,74.269,74.494
5.5094,74.849,75.039
5.5724,75.003,75.976
5.6177,75.038,76.045
5.6804,74.727,75.189
5.7613,75.052,74.368
5.8242,75.004,74.372
5.8687,75.008,74.662
5.9315,74.835,74.815
6.0132,75.315,74.969
6.0761,75.285,75.073
6.1198,75.067,75.079
6.1826,74.557,75.355
6.265,74.806,75.896


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_136.csv <==
x,qOut,qIn
0.031471,74.712,75.071
0.094153,74.227,74.265
0.15692,73.812,74.425
0.22039,74.344,75.278
0.28333,74.572,75.145
0.34522,74.812,74.481
0.40798,74.863,74.799
0.47225,75.523,75.628
0.53519,75.591,75.611
0.59629,75.291,74.868
0.65905,74.61,74.575
0.72411,74.769,75.07
0.78705,74.848,75.519
0.84736,75.063,75.117
0.91012,74.971,74.591
0.97597,75.386,74.685
1.0389,75.23,75.144
1.0984,74.986,75.299
1.1612,74.52,75.232
1.2278,74.787,75.048
1.2908,74.708,74.74
1.3495,74.627,74.715
1.4123,74.346,75.149
1.4797,74.808,75.521
1.5426,74.914,75.305
1.6006,74.99,74.873
1.6633,74.772,74.744
1.7315,75.157,74.882
1.7945,75.076,74.777
1.8516,74.954,74.666
1.9144,74.629,75.207
1.9834,74.998,76.072
2.0463,74.939,75.994
2.1027,74.788,74.999
2.1655,74.452,74.36
2.2353,74.919,74.376
2.2982,75.079,74.393
2.3538,75.089,74.418
2.4165,74.648,75.021
2.4871,74.831,75.978
2.5501,74.743,76.558
2.6048,74.874,75.829
2.6676,74.835,74.307
2.739,75.318,73.564
2.8019,75.121,74.298
2.8559,74.725,75.336
2.9187,74.166,75.86
2.9908,74.544,75.735
3.0538,74.777,74.887
3.107,75.123,74.092
3.1697,75.225,74.436
3.2427,75.72,75.688
3.3056,75.375,76.175
3.358,74.592,75.182
3.4208,73.689,74.257
3.4946,73.991,74.529
3.5575,74.445,75.236
3.6091,75.081,75.28
3.6719,75.423,75.09
3.7464,76.006,74.925
3.8094,75.569,74.796
3.8602,74.564,74.707
3.9229,73.644,74.836
3.9983,74.201,75.259
4.0612,75.032,75.515
4.1112,75.625,75.267
4.174,75.26,75.047
4.2501,75.06,75.202
4.3131,74.47,75.285
4.3623,74.513,74.921
4.4251,74.757,74.668
4.502,75.565,74.854
4.5649,75.43,75.098
4.6134,74.862,74.853
4.6761,74.233,74.541
4.7539,74.698,74.756
4.8168,75.075,75.407
4.8644,75.166,75.804
4.9272,74.647,75.784
5.0057,74.71,75.482
5.0687,74.59,75.051
5.1155,74.745,74.704
5.1783,74.735,74.537
5.2576,75.307,74.447
5.3205,75.293,74.358
5.3666,75.153,74.399
5.4293,74.742,74.829
5.5094,75.019,75.592
5.5724,74.92,75.913
5.6177,74.806,75.448
5.6804,74.457,74.993
5.7613,74.781,75.026
5.8242,74.697,74.965
5.8687,74.611,74.765
5.9315,74.402,75.165
6.0132,75.041,75.781
6.0761,75.377,75.469
6.1198,75.61,74.772
6.1826,75.302,74.871
6.265,75.313,75.411


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_137.csv <==
x,qOut,qIn
0.031471,74.941,76.19
0.094153,74.63,76.34
0.15692,74.209,75.368
0.22039,74.788,74.545
0.28333,75.242,74.518
0.34522,75.642,74.601
0.40798,75.388,74.615
0.47225,75.33,74.784
0.53519,74.628,75.238
0.59629,74.242,75.638
0.65905,74.158,75.669
0.72411,75.049,75.364
0.78705,75.436,74.875
0.84736,75.379,74.71
0.91012,74.638,75.04
0.97597,74.438,75.299
1.0389,74.087,74.904
1.0984,74.201,74.734
1.1612,74.46,75.343
1.2278,75.491,75.901
1.2908,75.892,75.528
1.3495,75.722,74.637
1.4123,74.792,74.073
1.4797,74.493,74.232
1.5426,74.228,74.706
1.6006,74.442,74.973
1.6633,74.551,75.302
1.7315,75.252,75.756
1.7945,75.352,75.614
1.8516,75.333,74.787
1.9144,74.966,74.525
1.9834,75.181,75.346
2.0463,74.958,75.902
2.1027,74.763,74.952
2.1655,74.422,73.924
2.2353,74.887,74.138
2.2982,75.031,74.922
2.3538,75.228,75.281
2.4165,75.08,75.692
2.4871,75.288,76.096
2.5501,74.739,75.526
2.6048,74.142,74.43
2.6676,73.739,74.368
2.739,74.494,75.245
2.8019,75.06,75.524
2.8559,75.382,74.699
2.9187,75.106,74.039
2.9908,75.275,74.353
3.0538,75.032,75.184
3.107,74.983,75.606
3.1697,74.812,75.678
3.2427,75.164,75.527
3.3056,74.796,75.051
3.358,74.262,74.765
3.4208,73.803,75.061
3.4946,74.509,75.341
3.5575,75.135,74.87
3.6091,75.618,74.391
3.6719,75.445,74.706
3.7464,75.533,75.374
3.8094,75.029,75.366
3.8602,74.735,74.777
3.9229,74.465,74.535
3.9983,74.883,74.869
4.0612,74.677,75.263
4.1112,74.345,75.325
4.174,74.041,75.271
4.2501,74.768,75.267
4.3131,75.275,75.154
4.3623,75.544,74.794
4.4251,75.221,74.771
4.502,75.333,75.39
4.5649,75.024,75.641
4.6134,74.83,75.037
4.6761,74.475,74.698
4.7539,74.823,75.022
4.8168,74.755,75.169
4.8644,74.76,74.68
4.9272,74.595,74.448
5.0057,75.043,74.956
5.0687,74.927,75.56
5.1155,74.689,75.213
5.1783,74.357,74.499
5.2576,74.923,74.447
5.3205,75.212,75.111
5.3666,75.302,75.685
5.4293,74.881,75.907
5.5094,75.014,75.731
5.5724,74.83,75.024
5.6177,74.841,74.335
5.6804,74.738,74.42
5.7613,75.276,74.968
5.8242,75.243,75.111
5.8687,75.004,75.156
5.9315,74.459,75.421
6.0132,74.678,75.378
6.0761,74.662,74.793
6.1198,74.761,74.102
6.1826,74.646,73.982
6.265,75.09,74.879


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_138.csv <==
x,qOut,qIn
0.031471,74.57,76.044
0.094153,74.973,74.534
0.15692,75.153,73.773
0.22039,75.67,74.402
0.28333,75.279,75.111
0.34522,74.523,75.25
0.40798,73.787,75.551
0.47225,74.276,75.705
0.53519,74.796,74.972
0.59629,75.19,74.261
0.65905,75.035,74.567
0.72411,75.288,75.306
0.78705,75.046,75.437
0.84736,74.805,75.048
0.91012,74.372,74.829
0.97597,74.749,74.996
1.0389,74.87,75.219
1.0984,75.176,75.28
1.1612,75.218,75.346
1.2278,75.566,75.269
1.2908,75.005,74.568
1.3495,74.269,73.664
1.4123,73.798,73.75
1.4797,74.618,75.032
1.5426,75.326,76.258
1.6006,75.644,76.259
1.6633,75.138,75.57
1.7315,74.99,75.088
1.7945,74.554,75.17
1.8516,74.564,75.135
1.9144,74.597,74.801
1.9834,75.23,74.562
2.0463,75.142,74.506
2.1027,74.839,74.463
2.1655,74.467,74.768
2.2353,75.038,75.466
2.2982,75.352,75.776
2.3538,75.267,75.445
2.4165,74.418,75.18
2.4871,74.132,75.199
2.5501,73.835,75.017
2.6048,74.137,74.735
2.6676,74.492,74.896
2.739,75.512,75.257
2.8019,75.869,75.205
2.8559,75.897,74.87
2.9187,75.365,74.791
2.9908,75.318,74.975
3.0538,74.888,74.977
3.107,74.567,74.735
3.1697,74.112,74.742
3.2427,74.456,75.156
3.3056,74.506,75.451
3.358,74.708,75.266
3.4208,74.778,75.006
3.4946,75.472,74.885
3.5575,75.567,74.83
3.6091,75.358,75.023
3.6719,74.761,75.358
3.7464,74.897,75.275
3.8094,74.82,74.697
3.8602,74.847,74.702
3.9229,74.646,75.432
3.9983,75.062,75.868
4.0612,74.985,75.268
4.1112,74.821,74.394
4.174,74.406,74.212
4.2501,74.729,74.892
4.3131,74.74,75.559
4.3623,74.815,75.237
4.4251,74.691,74.648
4.502,75.192,74.757
4.5649,75.165,75.004
4.6134,74.965,74.758
4.6761,74.535,74.916
4.7539,74.9,75.666
4.8168,74.988,75.918
4.8644,74.978,75.222
4.9272,74.602,74.716
5.0057,74.919,74.896
5.0687,74.969,74.821
5.1155,75.137,74.473
5.1783,74.938,74.925
5.2576,75.147,75.817
5.3205,74.728,75.964
5.3666,74.451,75.276
5.4293,74.306,74.548
5.5094,75.025,74.148
5.5724,75.219,74.186
5.6177,75.007,74.784
5.6804,74.377,75.553
5.7613,74.571,75.705
5.8242,74.695,74.934
5.8687,74.984,74.539
5.9315,75.03,75.095
6.0132,75.577,75.55
6.0761,75.466,74.782
6.1198,75.044,74.294
6.1826,74.292,75.234
6.265,74.443,76.422


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_139.csv <==
x,qOut,qIn
0.031471,74.565,75.003
0.094153,74.152,74.387
0.15692,73.983,74.225
0.22039,74.853,74.325
0.28333,75.346,74.552
0.34522,75.467,75.089
0.40798,74.915,75.59
0.47225,74.833,75.518
0.53519,74.47,74.834
0.59629,74.444,74.428
0.65905,74.413,74.851
0.72411,75.051,75.726
0.78705,75.08,76.07
0.84736,74.881,75.558
0.91012,74.46,74.819
0.97597,74.967,74.36
1.0389,75.357,74.182
1.0984,75.787,74.396
1.1612,75.568,75.108
1.2278,75.423,75.729
1.2908,74.474,75.48
1.3495,73.89,74.926
1.4123,73.777,74.981
1.4797,74.765,75.508
1.5426,75.268,75.583
1.6006,75.354,74.735
1.6633,74.823,73.971
1.7315,74.834,74.279
1.7945,74.597,75.394
1.8516,74.72,75.966
1.9144,74.919,75.665
1.9834,75.71,74.975
2.0463,75.657,74.449
2.1027,74.95,74.303
2.1655,73.948,74.743
2.2353,74.119,75.617
2.2982,74.544,75.858
2.3538,75.028,74.994
2.4165,74.979,74.361
2.4871,75.344,74.833
2.5501,75.22,75.484
2.6048,75.196,75.186
2.6676,74.891,74.791
2.739,75.05,75.11
2.8019,74.58,75.503
2.8559,74.211,75.156
2.9187,74.075,74.828
2.9908,74.996,74.894
3.0538,75.553,74.735
3.107,75.579,74.588
3.1697,74.787,75.146
3.2427,74.562,75.796
3.3056,74.341,75.411
3.358,74.679,74.614
3.4208,74.899,74.611
3.4946,75.511,75.108
3.5575,75.257,74.907
3.6091,74.827,74.501
3.6719,74.359,74.96
3.7464,74.839,75.816
3.8094,75.051,75.849
3.8602,75.109,74.999
3.9229,74.82,74.412
3.9983,75.156,74.657
4.0612,75.082,75.187
4.1112,74.874,75.105
4.174,74.364,74.766
4.2501,74.649,74.843
4.3131,74.75,75.294
4.3623,74.994,75.447
4.4251,74.948,75.368
4.502,75.354,75.284
4.5649,75.094,74.881
4.6134,74.702,74.337
4.6761,74.198,74.475
4.7539,74.618,75.225
4.8168,74.835,75.376
4.8644,75.073,75.047
4.9272,74.994,75.341
5.0057,75.4,75.885
5.0687,75.184,75.554
5.1155,74.822,74.463
5.1783,74.336,73.845
5.2576,74.729,74.338
5.3205,74.856,75.368
5.3666,74.871,75.564
5.4293,74.595,75.156
5.5094,75.054,75.119
5.5724,75.213,75.226
5.6177,75.274,74.64
5.6804,74.836,74.223
5.7613,74.891,74.675
5.8242,74.562,75.324
5.8687,74.471,75.278
5.9315,74.367,74.919
6.0132,75.064,74.801
6.0761,75.322,75.246
6.1198,75.478,75.91
6.1826,75.143,76.194
6.265,75.158,75.816


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_140.csv <==
x,qOut,qIn
0.031471,75.025,75.781
0.094153,74.928,75.141
0.15692,74.519,74.479
0.22039,74.765,74.383
0.28333,74.661,74.709
0.34522,74.678,75.12
0.40798,74.543,75.466
0.47225,75.077,75.381
0.53519,75.111,74.799
0.59629,75.048,74.409
0.65905,74.747,74.621
0.72411,75.121,75.139
0.78705,75.065,75.337
0.84736,74.884,75.464
0.91012,74.439,75.775
0.97597,74.791,75.697
1.0389,74.909,74.731
1.0984,75.135,73.692
1.1612,75.089,73.638
1.2278,75.478,74.689
1.2908,75.141,76.074
1.3495,74.595,76.622
1.4123,74.042,76.087
1.4797,74.576,75.051
1.5426,75.004,74.206
1.6006,75.269,74.071
1.6633,74.912,74.662
1.7315,74.935,75.293
1.7945,74.524,75.12
1.8516,74.371,74.472
1.9144,74.331,74.475
1.9834,75.199,75.454
2.0463,75.646,76.307
2.1027,75.71,75.964
2.1655,74.895,75.059
2.2353,74.412,74.49
2.2982,73.738,74.573
2.3538,73.805,74.888
2.4165,74.221,75.169
2.4871,75.499,75.225
2.5501,76.123,74.887
2.6048,76.134,74.457
2.6676,75.192,74.475
2.739,74.718,75.004
2.8019,74.26,75.145
2.8559,74.473,74.709
2.9187,74.537,74.843
2.9908,74.992,75.683
3.0538,74.679,75.812
3.107,74.561,75.174
3.1697,74.651,75.093
3.2427,75.582,75.454
3.3056,75.867,75.127
3.358,75.484,74.449
3.4208,74.55,74.523
3.4946,74.524,75.117
3.5575,74.652,75.286
3.6091,74.951,74.963
3.6719,74.743,74.872
3.7464,74.913,75.175
3.8094,74.573,75.22
3.8602,74.467,75.004
3.9229,74.321,75.159
3.9983,74.895,75.437
4.0612,74.956,75.077
4.1112,74.953,74.281
4.174,74.79,74.169
4.2501,75.368,75.146
4.3131,75.511,76.081
4.3623,75.4,75.444
4.4251,74.822,74.391
4.502,74.872,74.641
4.5649,74.658,75.52
4.6134,74.638,75.116
4.6761,74.498,74.42
4.7539,75.027,74.742
4.8168,75.039,75.502
4.8644,74.915,75.452
4.9272,74.572,75.091
5.0057,75.022,74.968
5.0687,75.176,75.062
5.1155,75.193,75.128
5.1783,74.702,75.175
5.2576,74.747,75.091
5.3205,74.477,74.685
5.3666,74.523,74.459
5.4293,74.573,74.836
5.5094,75.287,75.317
5.5724,75.353,75.177
5.6177,75.108,74.858
5.6804,74.539,75.048
5.7613,74.759,75.509
5.8242,74.775,75.331
5.8687,74.821,74.749
5.9315,74.614,74.74
6.0132,75.071,75.186
6.0761,75.116,75.112
6.1198,75.087,74.795
6.1826,74.756,75.091
6.265,75.082,75.693


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_141.csv <==
x,qOut,qIn
0.031471,74.31,75.199
0.094153,74.698,75.059
0.15692,74.909,75.195
0.22039,75.5,75.66
0.28333,75.245,75.541
0.34522,74.734,74.56
0.40798,74.205,73.926
0.47225,74.78,74.322
0.53519,75.272,75.269
0.59629,75.53,75.678
0.65905,74.983,75.366
0.72411,74.755,74.837
0.78705,74.218,74.841
0.84736,74.267,75.283
0.91012,74.497,75.399
0.97597,75.381,74.868
1.0389,75.468,74.4
1.0984,75.116,74.869
1.1612,74.464,75.692
1.2278,74.766,75.959
1.2908,75.043,75.427
1.3495,75.364,74.843
1.4123,75.116,74.612
1.4797,75.13,74.659
1.5426,74.519,74.818
1.6006,74.189,74.856
1.6633,74.095,74.7
1.7315,74.935,74.617
1.7945,75.275,74.967
1.8516,75.276,75.493
1.9144,74.838,75.68
1.9834,75.053,75.462
2.0463,74.976,75.089
2.1027,74.863,74.962
2.1655,74.435,75.046
2.2353,74.745,74.963
2.2982,74.825,74.696
2.3538,75.118,74.757
2.4165,75.155,75.192
2.4871,75.575,75.681
2.5501,75.198,75.6
2.6048,74.669,74.707
2.6676,74.148,74.076
2.739,74.581,74.678
2.8019,74.719,75.671
2.8559,74.669,75.425
2.9187,74.344,74.616
2.9908,74.835,74.388
3.0538,75.105,74.638
3.107,75.34,75.035
3.1697,75.149,75.728
3.2427,75.398,76.146
3.3056,75.084,75.734
3.358,74.73,74.922
3.4208,74.269,74.381
3.4946,74.707,74.326
3.5575,74.918,74.645
3.6091,75.15,75.119
3.6719,74.964,75.459
3.7464,75.181,75.425
3.8094,74.793,75.25
3.8602,74.525,75.254
3.9229,74.373,75.218
3.9983,75.053,74.954
4.0612,75.176,74.591
4.1112,74.833,74.653
4.174,74.115,75.221
4.2501,74.385,75.771
4.3131,74.756,75.518
4.3623,75.361,74.677
4.4251,75.537,74.193
4.502,75.861,74.387
4.5649,75.221,74.612
4.6134,74.447,74.558
4.6761,73.885,74.907
4.7539,74.517,75.739
4.8168,74.978,76.121
4.8644,75.224,75.658
4.9272,75.036,75.117
5.0057,75.38,74.905
5.0687,75.258,74.68
5.1155,74.969,74.317
5.1783,74.387,74.521
5.2576,74.641,75.401
5.3205,74.755,75.874
5.3666,75.052,75.26
5.4293,75.024,74.591
5.5094,75.334,74.609
5.5724,74.858,74.943
5.6177,74.292,75.375
5.6804,73.796,75.81
5.7613,74.348,75.595
5.8242,74.688,74.694
5.8687,74.948,74.01
5.9315,74.971,74.185
6.0132,75.639,75.144
6.0761,75.793,75.763
6.1198,75.476,75.32
6.1826,74.544,74.802
6.265,74.384,74.957


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_142.csv <==
x,qOut,qIn
0.031471,75.869,75.768
0.094153,75.808,75.348
0.15692,74.952,74.526
0.22039,74.531,74.648
0.28333,73.952,75.348
0.34522,73.975,75.249
0.40798,74.145,74.89
0.47225,75.083,75.065
0.53519,75.432,75.354
0.59629,75.507,75.129
0.65905,75.007,74.872
0.72411,75.014,74.794
0.78705,74.709,74.689
0.84736,74.738,74.714
0.91012,74.711,75.114
0.97597,75.251,75.582
1.0389,75.083,75.514
1.0984,74.78,74.79
1.1612,74.438,74.279
1.2278,74.978,74.651
1.2908,75.155,75.531
1.3495,75.045,76.018
1.4123,74.546,75.796
1.4797,74.808,75.029
1.5426,74.888,74.519
1.6006,75.028,74.896
1.6633,74.853,75.473
1.7315,75.209,75.28
1.7945,75.038,74.347
1.8516,74.758,73.853
1.9144,74.258,74.191
1.9834,74.613,74.981
2.0463,74.786,75.616
2.1027,75.074,75.916
2.1655,74.973,75.777
2.2353,75.229,75.178
2.2982,74.797,74.657
2.3538,74.449,74.758
2.4165,74.284,75.185
2.4871,75.121,75.43
2.5501,75.566,75.094
2.6048,75.581,74.618
2.6676,75.002,74.721
2.739,75.046,75.298
2.8019,74.916,75.412
2.8559,74.879,75.082
2.9187,74.381,74.968
2.9908,74.381,74.934
3.0538,74.03,74.668
3.107,74.127,74.603
3.1697,74.38,75.019
3.2427,75.399,75.527
3.3056,75.773,75.515
3.358,75.678,75.072
3.4208,74.989,74.822
3.4946,74.954,74.905
3.5575,74.795,74.884
3.6091,74.892,74.829
3.6719,74.731,75.11
3.7464,75.079,75.467
3.8094,74.851,75.365
3.8602,74.716,74.971
3.9229,74.572,74.747
3.9983,75.184,74.633
4.0612,75.254,74.455
4.1112,74.983,74.771
4.174,74.349,75.525
4.2501,74.554,75.818
4.3131,74.665,75.296
4.3623,74.918,74.693
4.4251,74.894,74.608
4.502,75.369,75.147
4.5649,75.223,75.816
4.6134,74.899,75.77
4.6761,74.362,75.132
4.7539,74.689,74.655
4.8168,74.826,74.568
4.8644,75.034,74.331
4.9272,74.941,74.273
5.0057,75.309,74.999
5.0687,75.022,76.171
5.1155,74.563,76.328
5.1783,74.023,75.493
5.2576,74.506,74.812
5.3205,74.883,74.674
5.3666,75.25,74.354
5.4293,75.112,74.076
5.5094,75.314,74.331
5.5724,74.905,74.972
5.6177,74.635,75.582
5.6804,74.529,75.938
5.7613,75.331,75.668
5.8242,75.63,74.638
5.8687,75.365,74.174
5.9315,74.43,74.905
6.0132,74.228,75.754
6.0761,74.108,75.596
6.1198,74.405,74.747
6.1826,74.636,74.301
6.265,75.535,74.931


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_143.csv <==
x,qOut,qIn
0.031471,75.512,75.408
0.094153,75.588,74.334
0.15692,75.144,74.386
0.22039,75.205,75.089
0.28333,74.887,74.985
0.34522,74.757,74.283
0.40798,74.601,74.274
0.47225,75.211,75.067
0.53519,75.336,75.758
0.59629,75.208,75.731
0.65905,74.57,75.328
0.72411,74.497,74.931
0.78705,74.147,74.689
0.84736,74.087,74.646
0.91012,74.056,74.898
0.97597,74.88,75.328
1.0389,75.306,75.456
1.0984,75.64,74.937
1.1612,75.491,74.533
1.2278,75.662,75.003
1.2908,75.14,75.817
1.3495,74.614,75.765
1.4123,74.107,74.996
1.4797,74.497,74.285
1.5426,74.542,74.435
1.6006,74.549,75.123
1.6633,74.481,75.474
1.7315,75.229,75.272
1.7945,75.559,74.791
1.8516,75.454,74.514
1.9144,74.722,74.816
1.9834,74.677,75.554
2.0463,74.599,75.941
2.1027,74.854,75.373
2.1655,74.802,74.538
2.2353,75.167,74.457
2.2982,74.885,75.033
2.3538,74.741,75.051
2.4165,74.667,74.808
2.4871,75.346,75.102
2.5501,75.4,75.43
2.6048,74.985,75.016
2.6676,74.262,74.689
2.739,74.531,75.002
2.8019,74.836,75.323
2.8559,75.125,75.292
2.9187,74.81,75.329
2.9908,74.903,75.238
3.0538,74.606,74.609
3.107,74.695,74.096
3.1697,74.829,74.541
3.2427,75.544,75.689
3.3056,75.45,76.225
3.358,74.933,75.3
3.4208,74.22,74.141
3.4946,74.53,74.096
3.5575,74.808,74.928
3.6091,75.054,75.335
3.6719,74.843,75.328
3.7464,75.105,75.389
3.8094,74.887,75.561
3.8602,74.732,75.233
3.9229,74.534,74.671
3.9983,75.156,74.568
4.0612,75.365,74.984
4.1112,75.235,75.383
4.174,74.508,75.572
4.2501,74.447,75.401
4.3131,74.324,74.63
4.3623,74.682,74.137
4.4251,74.963,74.635
4.502,75.627,75.391
4.5649,75.333,75.478
4.6134,74.635,75.313
4.6761,73.918,75.292
4.7539,74.409,75.109
4.8168,74.941,74.626
4.8644,75.391,74.262
4.9272,75.276,74.302
5.0057,75.466,74.781
5.0687,75.032,75.515
5.1155,74.623,75.903
5.1783,74.27,75.69
5.2576,74.898,75.223
5.3205,75.239,74.953
5.3666,75.34,74.967
5.4293,74.818,75.1
5.5094,74.766,75.162
5.5724,74.411,75.126
5.6177,74.433,75.27
5.6804,74.539,75.446
5.7613,75.367,75.212
5.8242,75.554,74.566
5.8687,75.308,74.135
5.9315,74.518,74.183
6.0132,74.419,74.569
6.0761,74.221,74.941
6.1198,74.339,75.415
6.1826,74.409,76.053
6.265,75.21,76.308


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_144.csv <==
x,qOut,qIn
0.031471,75.213,74.735
0.094153,75.006,74.593
0.15692,74.474,74.922
0.22039,74.796,75.576
0.28333,74.978,75.612
0.34522,75.07,75.001
0.40798,74.692,74.831
0.47225,74.907,75.284
0.53519,74.83,75.273
0.59629,75,74.863
0.65905,74.997,75.01
0.72411,75.466,75.304
0.78705,75.19,74.806
0.84736,74.752,74.378
0.91012,74.317,74.869
0.97597,74.835,75.426
1.0389,75.045,75.143
1.0984,74.919,75.017
1.1612,74.329,75.485
1.2278,74.513,75.635
1.2908,74.619,74.91
1.3495,74.92,74.094
1.4123,74.919,73.996
1.4797,75.385,74.732
1.5426,75.229,75.589
1.6006,74.998,75.618
1.6633,74.625,75.206
1.7315,75.041,75.129
1.7945,75.091,75.14
1.8516,75.005,75.041
1.9144,74.57,75.317
1.9834,74.794,75.684
2.0463,74.693,75.301
2.1027,74.665,74.589
2.1655,74.511,74.61
2.2353,75.129,75.175
2.2982,75.353,75.224
2.3538,75.375,74.869
2.4165,74.798,74.838
2.4871,74.677,74.942
2.5501,74.223,74.53
2.6048,74.182,74.149
2.6676,74.288,74.848
2.739,75.18,76.266
2.8019,75.47,76.696
2.8559,75.382,75.605
2.9187,74.829,74.31
2.9908,75.007,73.717
3.0538,75.032,73.903
3.107,75.202,74.546
3.1697,75.017,75.374
3.2427,75.263,75.874
3.3056,74.9,75.627
3.358,74.633,75.188
3.4208,74.428,75.105
3.4946,75.044,75.115
3.5575,75.148,74.752
3.6091,74.846,74.46
3.6719,74.086,74.774
3.7464,74.183,75.414
3.8094,74.313,75.565
3.8602,74.851,75.075
3.9229,75.311,74.748
3.9983,76.084,75.076
4.0612,75.739,75.592
4.1112,74.626,75.324
4.174,73.474,74.655
4.2501,73.822,74.519
4.3131,74.573,75.09
4.3623,75.254,75.259
4.4251,75.328,74.785
4.502,75.702,74.357
4.5649,75.462,74.582
4.6134,75.079,75.435
4.6761,74.456,76.189
4.7539,74.659,76.038
4.8168,74.669,75.071
4.8644,74.803,74.338
4.9272,74.706,74.343
5.0057,75.2,74.89
5.0687,75.163,75.193
5.1155,75.045,75.067
5.1783,74.707,75.012
5.2576,75.071,75.075
5.3205,75.022,74.824
5.3666,74.892,74.761
5.4293,74.529,75.275
5.5094,74.854,75.568
5.5724,74.768,74.925
5.6177,74.553,74.427
5.6804,74.139,74.995
5.7613,74.659,76.023
5.8242,75.072,75.955
5.8687,75.554,74.764
5.9315,75.447,74.186
6.0132,75.494,74.845
6.0761,74.771,75.396
6.1198,74.318,75.055
6.1826,74.186,74.752
6.265,74.992,74.791


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_145.csv <==
x,qOut,qIn
0.031471,75.178,74.849
0.094153,75.14,74.78
0.15692,74.795,75.174
0.22039,75.115,75.329
0.28333,75.053,74.847
0.34522,74.841,74.773
0.40798,74.261,75.495
0.47225,74.465,76.204
0.53519,74.548,75.9
0.59629,74.948,74.709
0.65905,75.158,73.839
0.72411,75.733,74.094
0.78705,75.415,74.954
0.84736,74.791,75.675
0.91012,74.16,76.037
0.97597,74.6,75.577
1.0389,74.889,74.26
1.0984,74.948,73.607
1.1612,74.577,74.386
1.2278,74.872,75.518
1.2908,74.906,75.562
1.3495,74.909,75.269
1.4123,74.533,75.474
1.4797,74.847,75.495
1.5426,74.921,74.515
1.6006,75.286,74.057
1.6633,75.355,75.038
1.7315,75.61,76.05
1.7945,74.849,75.613
1.8516,74.03,74.802
1.9144,73.685,74.818
1.9834,74.718,75.316
2.0463,75.568,75.332
2.1027,75.812,74.825
2.1655,74.998,74.451
2.2353,74.517,74.408
2.2982,73.975,74.456
2.3538,74.19,74.768
2.4165,74.573,75.559
2.4871,75.568,76.304
2.5501,75.736,76.147
2.6048,75.421,75.284
2.6676,74.617,74.687
2.739,74.615,74.675
2.8019,74.595,74.626
2.8559,74.859,74.275
2.9187,74.898,74.327
2.9908,75.434,74.952
3.0538,75.313,75.511
3.107,75.082,75.361
3.1697,74.675,74.957
3.2427,74.967,75.013
3.3056,74.796,75.49
3.358,74.44,75.275
3.4208,73.905,74.568
3.4946,74.341,74.467
3.5575,74.7,75.054
3.6091,75.183,75.307
3.6719,75.401,75.285
3.7464,76.019,75.29
3.8094,75.819,74.977
3.8602,75.109,74.714
3.9229,74.116,75.068
3.9983,74.178,75.41
4.0612,74.35,75.006
4.1112,74.629,74.648
4.174,74.566,75.001
4.2501,75.073,75.559
4.3131,75.128,75.429
4.3623,75.151,74.896
4.4251,74.863,74.852
4.502,75.141,75.252
4.5649,74.923,75.08
4.6134,74.676,74.486
4.6761,74.325,74.551
4.7539,74.834,75.194
4.8168,75.048,75.41
4.8644,75.154,74.91
4.9272,74.84,74.578
5.0057,75.085,74.904
5.0687,74.928,75.462
5.1155,74.853,75.504
5.1783,74.594,75.172
5.2576,75.007,74.92
5.3205,74.965,75.056
5.3666,74.918,75.227
5.4293,74.714,75.138
5.5094,75.208,74.881
5.5724,75.225,74.438
5.6177,75.031,74.343
5.6804,74.511,75.147
5.7613,74.738,76.156
5.8242,74.724,76.028
5.8687,74.78,74.958
5.9315,74.575,74.309
6.0132,74.976,74.626
6.0761,74.901,75.035
6.1198,74.81,74.92
6.1826,74.565,74.907
6.265,75.073,75.041


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_146.csv <==
x,qOut,qIn
0.031471,75.17,75.17
0.094153,75.156,75.447
0.15692,74.705,75.342
0.22039,74.866,75.15
0.28333,74.726,74.911
0.34522,74.752,74.775
0.40798,74.637,74.893
0.47225,75.19,74.929
0.53519,75.236,74.574
0.59629,75.148,74.413
0.65905,74.723,74.846
0.72411,74.938,75.461
0.78705,74.781,75.431
0.84736,74.713,74.989
0.91012,74.541,75.099
0.97597,75.083,75.785
1.0389,75.132,75.842
1.0984,74.974,74.873
1.1612,74.54,74.215
1.2278,74.911,74.512
1.2908,75.059,74.682
1.3495,75.178,74.27
1.4123,74.88,74.587
1.4797,75.08,75.78
1.5426,74.804,76.372
1.6006,74.582,75.75
1.6633,74.222,75.078
1.7315,74.634,74.985
1.7945,74.694,75.021
1.8516,74.777,74.667
1.9144,74.626,74.453
1.9834,75.136,74.65
2.0463,75.202,74.814
2.1027,75.253,75.042
2.1655,75.071,75.598
2.2353,75.416,75.757
2.2982,75.108,74.802
2.3538,74.54,74.115
2.4165,73.853,74.616
2.4871,74.203,75.348
2.5501,74.505,75.394
2.6048,74.853,75.107
2.6676,74.938,75.008
2.739,75.626,75.285
2.8019,75.793,75.691
2.8559,75.644,75.753
2.9187,74.939,75.295
2.9908,74.811,74.41
3.0538,74.449,73.695
3.107,74.346,74.256
3.1697,74.206,75.675
3.2427,74.871,76.403
3.3056,75.142,75.621
3.358,75.28,74.317
3.4208,74.889,73.687
3.4946,74.958,74.174
3.5575,74.618,75.136
3.6091,74.57,75.738
3.6719,74.511,75.922
3.7464,75.124,75.689
3.8094,75.123,74.93
3.8602,75.027,74.396
3.9229,74.892,74.737
3.9983,75.502,75.37
4.0612,75.533,75.349
4.1112,74.911,75.154
4.174,73.848,75.286
4.2501,73.952,75.203
4.3131,74.454,74.45
4.3623,75.297,74.173
4.4251,75.498,74.893
4.502,75.583,75.608
4.5649,74.598,75.452
4.6134,73.838,74.951
4.6761,73.667,74.81
4.7539,74.8,75.147
4.8168,75.579,75.256
4.8644,75.882,74.767
4.9272,75.378,74.53
5.0057,75.202,74.995
5.0687,74.663,75.372
5.1155,74.527,75.133
5.1783,74.545,75.048
5.2576,75.322,75.321
5.3205,75.446,75.021
5.3666,75.147,74.43
5.4293,74.412,74.721
5.5094,74.492,75.499
5.5724,74.517,75.503
5.6177,74.756,74.929
5.6804,74.755,74.871
5.7613,75.284,75.377
5.8242,75.211,75.44
5.8687,75.009,74.717
5.9315,74.569,74.348
6.0132,74.86,74.905
6.0761,74.803,75.632
6.1198,74.73,75.419
6.1826,74.49,74.756
6.265,75.015,74.63


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_147.csv <==
x,qOut,qIn
0.031471,74.702,75.149
0.094153,75.171,74.357
0.15692,75.402,74.815
0.22039,75.94,75.701
0.28333,75.52,75.539
0.34522,74.611,74.822
0.40798,73.644,74.752
0.47225,73.916,75.223
0.53519,74.316,75.407
0.59629,74.714,75.075
0.65905,74.806,74.667
0.72411,75.497,74.517
0.78705,75.694,74.747
0.84736,75.497,75.162
0.91012,74.698,75.558
0.97597,74.605,75.69
1.0389,74.5,75.188
1.0984,74.779,74.598
1.1612,74.806,74.635
1.2278,75.265,75.002
1.2908,75.042,74.857
1.3495,74.85,74.46
1.4123,74.609,74.776
1.4797,75.137,75.764
1.5426,75.186,76.009
1.6006,75.064,75.063
1.6633,74.697,74.366
1.7315,75.024,74.594
1.7945,74.938,75.071
1.8516,74.679,75.359
1.9144,74.205,75.685
1.9834,74.643,75.683
2.0463,74.952,74.797
2.1027,75.278,73.918
2.1655,75.136,74.204
2.2353,75.356,75.202
2.2982,74.96,75.491
2.3538,74.582,75.039
2.4165,74.137,74.768
2.4871,74.573,74.802
2.5501,74.729,74.827
2.6048,74.969,75.202
2.6676,74.993,75.943
2.739,75.489,76.127
2.8019,75.244,75.078
2.8559,74.697,74.109
2.9187,74.132,74.392
2.9908,74.722,75.394
3.0538,75.283,75.795
3.107,75.591,75.32
3.1697,75.045,74.719
3.2427,74.79,74.458
3.3056,74.235,74.477
3.358,74.296,74.662
3.4208,74.508,75.107
3.4946,75.297,75.584
3.5575,75.22,75.619
3.6091,74.759,75.304
3.6719,74.172,75.111
3.7464,74.681,75.116
3.8094,75.186,75.011
3.8602,75.618,74.776
3.9229,75.342,74.795
3.9983,75.281,75.061
4.0612,74.651,75.106
4.1112,74.453,74.803
4.174,74.537,74.733
4.2501,75.378,75.134
4.3131,75.429,75.189
4.3623,74.898,74.722
4.4251,74.056,74.742
4.502,74.272,75.36
4.5649,74.603,75.558
4.6134,75.017,74.887
4.6761,75.03,74.495
4.7539,75.497,75.113
4.8168,75.39,75.827
4.8644,75.161,75.298
4.9272,74.662,74.427
5.0057,74.892,74.452
5.0687,74.811,74.976
5.1155,74.769,75.007
5.1783,74.509,75.214
5.2576,74.919,75.928
5.3205,74.897,76.26
5.3666,74.814,75.502
5.4293,74.486,74.43
5.5094,74.878,73.899
5.5724,74.922,74.206
5.6177,74.959,74.491
5.6804,74.701,74.562
5.7613,75.052,75.022
5.8242,74.954,75.86
5.8687,74.888,76.079
5.9315,74.698,75.595
6.0132,75.191,74.944
6.0761,75.152,74.263
6.1198,74.825,74.209
6.1826,74.191,75.146
6.265,74.467,75.883


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_148.csv <==
x,qOut,qIn
0.031471,74.473,74.541
0.094153,74.577,75.195
0.15692,74.563,75.995
0.22039,75.251,76.029
0.28333,75.46,75.249
0.34522,75.418,74.536
0.40798,74.799,74.211
0.47225,74.742,74.149
0.53519,74.462,74.428
0.59629,74.641,75.186
0.65905,74.876,75.812
0.72411,75.626,75.801
0.78705,75.461,75.368
0.84736,74.781,75.073
0.91012,74.004,75.068
0.97597,74.407,75.282
1.0389,74.879,75.38
1.0984,75.126,74.979
1.1612,74.717,74.342
1.2278,74.883,74.073
1.2908,74.896,74.457
1.3495,75.298,75.002
1.4123,75.362,75.337
1.4797,75.552,75.465
1.5426,74.714,75.349
1.6006,73.943,75.11
1.6633,73.62,74.991
1.7315,74.554,74.897
1.7945,75.195,74.628
1.8516,75.485,74.761
1.9144,75.213,75.501
1.9834,75.436,76.068
2.0463,75.254,75.616
2.1027,75.142,74.774
2.1655,74.831,74.516
2.2353,75.08,74.81
2.2982,74.724,74.963
2.3538,74.271,74.954
2.4165,73.822,75.126
2.4871,74.406,75.245
2.5501,74.818,74.824
2.6048,75.149,74.4
2.6676,75.061,74.75
2.739,75.42,75.52
2.8019,75.197,75.823
2.8559,74.825,75.489
2.9187,74.267,74.976
2.9908,74.627,74.696
3.0538,74.851,74.705
3.107,75.204,74.77
3.1697,75.223,74.979
3.2427,75.596,75.345
3.3056,75.193,75.485
3.358,74.645,75.069
3.4208,74.165,74.611
3.4946,74.739,74.697
3.5575,75.085,74.991
3.6091,75.137,74.699
3.6719,74.608,74.526
3.7464,74.67,75.314
3.8094,74.529,76.151
3.8602,74.697,75.707
3.9229,74.811,74.833
3.9983,75.522,74.437
4.0612,75.538,74.488
4.1112,75.145,74.951
4.174,74.389,75.673
4.2501,74.529,75.832
4.3131,74.652,75.185
4.3623,74.925,74.644
4.4251,74.876,74.641
4.502,75.292,74.876
4.5649,75.098,74.945
4.6134,74.781,74.817
4.6761,74.24,74.822
4.7539,74.516,75.214
4.8168,74.568,75.5
4.8644,74.781,75.287
4.9272,74.887,75.073
5.0057,75.572,75.022
5.0687,75.56,74.662
5.1155,75.065,74.32
5.1783,74.24,74.679
5.2576,74.451,75.338
5.3205,74.785,75.408
5.3666,75.262,75.205
5.4293,75.225,75.358
5.5094,75.443,75.545
5.5724,74.954,75.042
5.6177,74.557,74.264
5.6804,74.215,74.37
5.7613,74.747,75.507
5.8242,74.867,76.334
5.8687,74.872,75.7
5.9315,74.677,74.49
6.0132,75.204,73.866
6.0761,75.304,74.418
6.1198,75.126,75.345
6.1826,74.498,75.545
6.265,74.572,74.902


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_149.csv <==
x,qOut,qIn
0.031471,74.728,76.172
0.094153,74.876,75.186
0.15692,74.807,73.988
0.22039,75.231,73.89
0.28333,74.987,74.866
0.34522,74.584,75.853
0.40798,74.05,76.293
0.47225,74.455,75.898
0.53519,74.697,74.94
0.59629,74.991,74.454
0.65905,75.015,74.76
0.72411,75.539,75.256
0.78705,75.413,75.319
0.84736,74.955,74.902
0.91012,74.186,74.37
0.97597,74.36,74.214
1.0389,74.54,74.859
1.0984,74.993,75.699
1.1612,75.16,75.714
1.2278,75.582,74.952
1.2908,75.053,74.59
1.3495,74.276,74.873
1.4123,73.712,75.09
1.4797,74.5,75.214
1.5426,75.309,75.444
1.6006,75.888,75.482
1.6633,75.637,75.224
1.7315,75.542,74.968
1.7945,74.888,74.618
1.8516,74.647,74.494
1.9144,74.535,74.999
1.9834,75.052,75.516
2.0463,74.786,75.291
2.1027,74.342,74.855
2.1655,74.001,74.794
2.2353,74.748,74.936
2.2982,75.267,74.868
2.3538,75.417,74.77
2.4165,74.881,75.041
2.4871,74.851,75.443
2.5501,74.599,75.311
2.6048,74.699,74.897
2.6676,74.767,74.861
2.739,75.452,75.145
2.8019,75.464,75.128
2.8559,75.143,75.027
2.9187,74.465,75.378
2.9908,74.613,75.702
3.0538,74.647,75.217
3.107,74.844,74.323
3.1697,74.788,74.003
3.2427,75.24,74.543
3.3056,75.073,75.367
3.358,74.768,75.397
3.4208,74.303,74.997
3.4946,74.704,75.242
3.5575,74.862,76.003
3.6091,75.001,75.848
3.6719,74.821,74.872
3.7464,75.196,74.03
3.8094,75.065,73.91
3.8602,74.84,74.434
3.9229,74.458,75.275
3.9983,74.945,75.899
4.0612,75.191,75.777
4.1112,75.352,75.188
4.174,74.962,74.957
4.2501,74.962,75.27
4.3131,74.483,75.258
4.3623,74.281,74.631
4.4251,74.153,74.34
4.502,74.846,74.717
4.5649,75.055,75.065
4.6134,75.183,74.823
4.6761,75.119,74.69
4.7539,75.612,75.259
4.8168,75.424,75.961
4.8644,74.732,75.663
4.9272,73.788,74.968
5.0057,74.002,74.855
5.0687,74.435,75.054
5.1155,75.027,74.902
5.1783,75.196,74.882
5.2576,75.718,75.207
5.3205,75.547,75.33
5.3666,75.219,75.032
5.4293,74.67,74.762
5.5094,74.873,74.58
5.5724,74.739,74.423
5.6177,74.579,74.648
5.6804,74.222,75.276
5.7613,74.641,75.754
5.8242,74.75,75.523
5.8687,74.88,75.038
5.9315,74.809,74.916
6.0132,75.4,74.996
6.0761,75.497,74.678
6.1198,75.317,74.355
6.1826,74.697,74.805
6.265,74.795,75.8


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_150.csv <==
x,qOut,qIn
0.031471,74.97,74.782
0.094153,75.074,74.965
0.15692,74.877,75.324
0.22039,75.269,75.285
0.28333,75.168,74.919
0.34522,74.922,74.888
0.40798,74.463,75.186
0.47225,74.879,75.317
0.53519,75.113,74.702
0.59629,75.361,74.12
0.65905,75.032,74.646
0.72411,74.938,75.898
0.78705,74.201,76.281
0.84736,73.818,75.439
0.91012,73.797,74.641
0.97597,74.83,74.604
1.0389,75.416,74.979
1.0984,75.631,75.049
1.1612,75.208,75.018
1.2278,75.238,75.154
1.2908,74.911,75.059
1.3495,74.8,74.523
1.4123,74.64,74.402
1.4797,75.179,75.09
1.5426,75.178,75.616
1.6006,74.965,75.14
1.6633,74.383,74.627
1.7315,74.535,74.829
1.7945,74.486,75.134
1.8516,74.714,74.933
1.9144,74.906,74.943
1.9834,75.68,75.451
2.0463,75.694,75.659
2.1027,75.192,75.097
2.1655,74.387,74.649
2.2353,74.602,74.761
2.2982,74.874,74.945
2.3538,75.102,75.068
2.4165,74.734,75.454
2.4871,74.81,75.753
2.5501,74.531,75.277
2.6048,74.571,74.289
2.6676,74.57,73.883
2.739,75.194,74.468
2.8019,75.171,75.419
2.8559,74.911,75.52
2.9187,74.393,74.967
2.9908,74.717,74.864
3.0538,74.85,75.543
3.107,75.057,75.83
3.1697,74.98,75.501
3.2427,75.389,75.176
3.3056,75.159,74.912
3.358,74.741,74.218
3.4208,74.222,73.866
3.4946,74.717,74.677
3.5575,75.104,75.816
3.6091,75.421,75.851
3.6719,75.079,75.344
3.7464,74.997,75.136
3.8094,74.373,75.097
3.8602,74.149,74.958
3.9229,74.164,74.883
3.9983,75.015,74.651
4.0612,75.245,74.279
4.1112,75.112,74.401
4.174,74.694,75.214
4.2501,75.147,76.128
4.3131,75.44,75.995
4.3623,75.549,75.025
4.4251,74.912,74.485
4.502,74.644,74.646
4.5649,74.094,74.854
4.6134,74.135,75.024
4.6761,74.351,75.421
4.7539,75.297,75.677
4.8168,75.562,75.209
4.8644,75.516,74.504
4.9272,75.052,74.461
5.0057,75.171,74.932
5.0687,74.886,74.94
5.1155,74.538,74.728
5.1783,73.988,75.114
5.2576,74.333,75.676
5.3205,74.547,75.418
5.3666,74.986,74.793
5.4293,75.205,74.802
5.5094,75.789,75.306
5.5724,75.49,75.276
5.6177,74.805,74.83
5.6804,74.084,75.045
5.7613,74.542,75.78
5.8242,75.019,75.639
5.8687,75.371,74.362
5.9315,75.108,73.544
6.0132,75.184,73.962
6.0761,74.744,75.003
6.1198,74.465,75.766
6.1826,74.198,75.893
6.265,74.78,75.307


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_151.csv <==
x,qOut,qIn
0.031471,75.189,75.721
0.094153,75.334,74.929
0.15692,75.134,74.29
0.22039,75.523,74.96
0.28333,75.432,76.028
0.34522,75.126,76.144
0.40798,74.471,75.727
0.47225,74.578,75.174
0.53519,74.501,74.357
0.59629,74.58,73.693
0.65905,74.523,74.122
0.72411,75.179,75.446
0.78705,75.377,76.052
0.84736,75.322,75.274
0.91012,74.706,74.511
0.97597,74.661,74.62
1.0389,74.394,75.05
1.0984,74.508,75.247
1.1612,74.546,75.469
1.2278,75.109,75.584
1.2908,74.944,75.205
1.3495,74.64,74.585
1.4123,74.413,74.465
1.4797,75.251,74.924
1.5426,75.85,75.217
1.6006,75.879,74.914
1.6633,74.858,74.678
1.7315,74.299,74.991
1.7945,73.874,75.325
1.8516,74.334,75.018
1.9144,74.828,74.648
1.9834,75.666,74.773
2.0463,75.453,75.307
2.1027,74.86,75.824
2.1655,74.205,75.939
2.2353,74.671,75.385
2.2982,75.105,74.613
2.3538,75.415,74.22
2.4165,75.121,74.319
2.4871,75.187,74.924
2.5501,74.764,75.512
2.6048,74.541,75.447
2.6676,74.316,75.228
2.739,74.867,75.388
2.8019,74.94,75.147
2.8559,74.909,74.358
2.9187,74.611,74.369
2.9908,74.953,75.3
3.0538,74.847,75.773
3.107,74.669,75.431
3.1697,74.401,75.139
3.2427,75.059,74.985
3.3056,75.476,74.635
3.358,75.662,74.359
3.4208,75.09,74.637
3.4946,74.847,75.189
3.5575,74.264,75.24
3.6091,74.209,74.857
3.6719,74.34,74.778
3.7464,75.245,75.215
3.8094,75.511,75.83
3.8602,75.442,75.602
3.9229,74.849,74.6
3.9983,74.836,74.049
4.0612,74.549,74.737
4.1112,74.542,75.652
4.174,74.584,75.841
4.2501,75.364,75.313
4.3131,75.543,74.739
4.3623,75.271,74.741
4.4251,74.499,75.028
4.502,74.513,75.067
4.5649,74.5,74.8
4.6134,74.695,74.924
4.6761,74.565,75.453
4.7539,74.96,75.712
4.8168,74.859,75.126
4.8644,74.904,74.274
4.9272,74.852,74.105
5.0057,75.376,74.719
5.0687,75.2,75.245
5.1155,74.709,75.258
5.1783,74.115,75.289
5.2576,74.603,75.613
5.3205,75.056,75.799
5.3666,75.415,75.391
5.4293,75.163,74.921
5.5094,75.24,74.824
5.5724,74.797,74.793
5.6177,74.547,74.561
5.6804,74.329,74.595
5.7613,74.957,75.057
5.8242,75.168,75.385
5.8687,75.245,75.291
5.9315,74.867,75.282
6.0132,74.948,75.426
6.0761,74.534,74.973
6.1198,74.29,74.105
6.1826,74.13,74.105
6.265,74.866,75.139


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_152.csv <==
x,qOut,qIn
0.031471,75.027,74.524
0.094153,75.323,74.533
0.15692,75.074,75.036
0.22039,75.162,75.132
0.28333,74.672,74.432
0.34522,74.33,74.447
0.40798,74.15,75.465
0.47225,74.975,76.027
0.53519,75.454,75.204
0.59629,75.595,74.25
0.65905,74.99,74.323
0.72411,74.8,75.251
0.78705,74.35,75.635
0.84736,74.419,74.985
0.91012,74.646,74.647
0.97597,75.566,75.365
1.0389,75.743,76.113
1.0984,75.43,75.634
1.1612,74.662,74.703
1.2278,74.678,74.256
1.2908,74.602,74.236
1.3495,74.606,74.54
1.4123,74.325,75.397
1.4797,74.745,76.062
1.5426,74.863,75.366
1.6006,75.065,74.401
1.6633,74.9,74.597
1.7315,75.175,75.339
1.7945,74.859,75.237
1.8516,74.633,74.697
1.9144,74.39,74.747
1.9834,74.953,75.199
2.0463,75.065,75.231
2.1027,75.091,74.937
2.1655,74.961,75.115
2.2353,75.475,75.744
2.2982,75.399,75.531
2.3538,74.837,74.31
2.4165,73.963,73.848
2.4871,74.19,74.711
2.5501,74.612,75.597
2.6048,75.19,75.66
2.6676,75.22,75.437
2.739,75.473,75.099
2.8019,75.008,74.694
2.8559,74.661,74.617
2.9187,74.401,74.941
2.9908,74.98,75.163
3.0538,75.061,74.988
3.107,74.869,74.702
3.1697,74.418,74.71
3.2427,74.846,75.219
3.3056,75.118,75.878
3.358,75.357,76.052
3.4208,75.031,75.698
3.4946,75.026,75.057
3.5575,74.47,74.331
3.6091,74.211,74.08
3.6719,74.193,74.547
3.7464,75.115,75.109
3.8094,75.535,75.041
3.8602,75.498,74.741
3.9229,74.833,74.834
3.9983,74.796,75.297
4.0612,74.636,75.486
4.1112,74.755,75.222
4.174,74.605,75.231
4.2501,74.94,75.693
4.3131,74.692,75.704
4.3623,74.574,74.869
4.4251,74.566,74.192
4.502,75.451,74.262
4.5649,75.863,74.735
4.6134,75.735,74.949
4.6761,74.823,75.123
4.7539,74.504,75.565
4.8168,74.199,75.76
4.8644,74.4,75.069
4.9272,74.471,74.331
5.0057,75.052,74.413
5.0687,74.962,75.004
5.1155,74.823,75.225
5.1783,74.546,75.238
5.2576,75.078,75.375
5.3205,75.265,75.395
5.3666,75.409,74.798
5.4293,75.185,74.264
5.5094,75.376,74.573
5.5724,74.903,75.27
5.6177,74.347,75.57
5.6804,73.841,75.66
5.7613,74.419,75.516
5.8242,74.851,74.766
5.8687,75.231,74.089
5.9315,75.157,74.468
6.0132,75.434,75.519
6.0761,75.037,75.921
6.1198,74.546,75.591
6.1826,74.07,75.284
6.265,74.635,74.986


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_153.csv <==
x,qOut,qIn
0.031471,75.474,74.609
0.094153,75.337,74.815
0.15692,74.793,75.232
0.22039,74.982,75.619
0.28333,74.956,75.753
0.34522,74.921,75.306
0.40798,74.523,74.477
0.47225,74.727,74.09
0.53519,74.569,74.788
0.59629,74.55,75.827
0.65905,74.424,76.106
0.72411,75.069,75.453
0.78705,75.309,74.561
0.84736,75.466,74.324
0.91012,75.189,74.67
0.97597,75.313,74.946
1.0389,74.828,74.826
1.0984,74.357,74.933
1.1612,73.912,75.367
1.2278,74.465,75.63
1.2908,74.799,75.218
1.3495,75.16,74.796
1.4123,75.171,75.074
1.4797,75.528,75.568
1.5426,75.099,75.152
1.6006,74.475,74.302
1.6633,73.964,74.149
1.7315,74.66,74.622
1.7945,75.285,75.243
1.8516,75.665,75.84
1.9144,75.247,76.022
1.9834,75.072,75.438
2.0463,74.452,74.459
2.1027,74.27,74.374
2.1655,74.246,75.214
2.2353,75.005,75.764
2.2982,75.168,75.219
2.3538,75.114,74.454
2.4165,74.767,74.28
2.4871,75.148,74.65
2.5501,75.198,75.161
2.6048,75.186,75.611
2.6676,74.755,75.786
2.739,74.81,75.536
2.8019,74.392,75.041
2.8559,74.174,74.745
2.9187,74.124,74.754
2.9908,75.052,74.762
3.0538,75.588,74.525
3.107,75.71,74.671
3.1697,75.084,75.381
3.2427,74.96,75.988
3.3056,74.676,75.733
3.358,74.842,74.676
3.4208,74.831,73.91
3.4946,75.188,74.304
3.5575,74.724,75.297
3.6091,74.29,75.365
3.6719,74.049,74.8
3.7464,74.875,74.741
3.8094,75.384,75.381
3.8602,75.614,75.504
3.9229,75.268,75.097
3.9983,75.314,75.004
4.0612,74.854,75.296
4.1112,74.446,75.303
4.174,74.016,75.302
4.2501,74.551,75.51
4.3131,74.876,75.37
4.3623,75.245,74.851
4.4251,75.175,74.513
4.502,75.388,74.344
4.5649,74.843,74.336
4.6134,74.336,74.895
4.6761,74.021,75.682
4.7539,74.728,75.84
4.8168,75.068,75.075
4.8644,75.085,74.289
4.9272,74.688,74.302
5.0057,75.003,75.131
5.0687,75.082,75.813
5.1155,75.134,75.471
5.1783,74.809,74.921
5.2576,75.113,75.092
5.3205,75.083,75.339
5.3666,75.222,74.992
5.4293,75.097,74.822
5.5094,75.355,75.01
5.5724,74.835,74.931
5.6177,74.227,74.543
5.6804,73.775,74.534
5.7613,74.483,74.971
5.8242,75.037,75.358
5.8687,75.388,75.465
5.9315,75.077,75.537
6.0132,75.088,75.592
6.0761,74.61,75.295
6.1198,74.441,74.729
6.1826,74.43,74.437
6.265,75.242,74.499


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_154.csv <==
x,qOut,qIn
0.031471,75.662,75.651
0.094153,75.025,75.454
0.15692,73.914,75.231
0.22039,73.898,75.444
0.28333,74.222,75.578
0.34522,74.924,75.333
0.40798,75.305,75.072
0.47225,75.916,74.852
0.53519,75.566,74.729
0.59629,74.841,74.921
0.65905,74.118,75.272
0.72411,74.587,75.309
0.78705,75.054,74.644
0.84736,75.285,74.119
0.91012,74.794,74.612
0.97597,74.704,75.592
1.0389,74.312,75.521
1.0984,74.316,74.554
1.1612,74.359,74.321
1.2278,75.138,75.246
1.2908,75.358,76.211
1.3495,75.407,75.818
1.4123,75.122,74.633
1.4797,75.427,73.977
1.5426,75.258,74.5
1.6006,74.972,75.278
1.6633,74.501,75.659
1.7315,74.859,75.737
1.7945,74.953,75.545
1.8516,74.934,74.957
1.9144,74.483,74.534
1.9834,74.669,74.782
2.0463,74.594,75.072
2.1027,74.734,74.674
2.1655,74.625,74.378
2.2353,75.026,74.762
2.2982,74.827,75.292
2.3538,74.732,75.624
2.4165,74.711,75.944
2.4871,75.429,75.909
2.5501,75.483,75.141
2.6048,74.941,74.309
2.6676,74.053,74.19
2.739,74.286,74.539
2.8019,74.752,74.633
2.8559,75.367,74.823
2.9187,75.42,75.445
2.9908,75.666,75.803
3.0538,75.15,75.156
3.107,74.69,74.688
3.1697,74.27,75.201
3.2427,74.694,75.657
3.3056,74.678,74.919
3.358,74.52,74.248
3.4208,74.232,74.645
3.4946,74.887,75.277
3.5575,75.358,75.212
3.6091,75.751,75.03
3.6719,75.477,75.175
3.7464,75.358,75.297
3.8094,74.542,74.953
3.8602,74.042,74.603
3.9229,73.871,74.88
3.9983,74.715,75.505
4.0612,75.097,75.481
4.1112,75.205,75.002
4.174,74.914,74.938
4.2501,75.243,75.201
4.3131,75.197,75.029
4.3623,75.095,74.566
4.4251,74.674,74.633
4.502,74.875,75.113
4.5649,74.681,75.276
4.6134,74.589,75.273
4.6761,74.438,75.377
4.7539,75.062,75.219
4.8168,75.232,74.686
4.8644,75.157,74.462
4.9272,74.662,74.853
5.0057,74.844,75.408
5.0687,74.78,75.596
5.1155,74.853,75.632
5.1783,74.741,75.421
5.2576,75.256,74.618
5.3205,75.244,73.742
5.3666,75.077,73.971
5.4293,74.591,75.159
5.5094,74.792,76.238
5.5724,74.674,76.074
5.6177,74.637,75.028
5.6804,74.492,74.432
5.7613,75.115,74.749
5.8242,75.318,74.971
5.8687,75.284,74.843
5.9315,74.709,75.143
6.0132,74.707,75.549
6.0761,74.457,75.059
6.1198,74.576,74.105
6.1826,74.778,74.026
6.265,75.614,74.949


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_155.csv <==
x,qOut,qIn
0.031471,74.521,74.854
0.094153,74.363,75.029
0.15692,74.27,75.491
0.22039,75.026,75.683
0.28333,75.318,75.045
0.34522,75.277,74.184
0.40798,74.709,74.089
0.47225,74.759,74.843
0.53519,74.584,75.568
0.59629,74.564,75.504
0.65905,74.32,75.074
0.72411,74.787,74.951
0.78705,74.915,75.221
0.84736,75.235,75.243
0.91012,75.33,75.079
0.97597,75.761,75.091
1.0389,75.281,75.057
1.0984,74.535,74.839
1.1612,73.951,74.865
1.2278,74.621,75.075
1.2908,75.221,74.932
1.3495,75.496,74.669
1.4123,74.986,74.947
1.4797,74.824,75.618
1.5426,74.338,75.858
1.6006,74.286,75.326
1.6633,74.348,74.767
1.7315,75.159,74.752
1.7945,75.355,74.816
1.8516,75.249,74.44
1.9144,74.769,74.332
1.9834,75.013,74.887
2.0463,75.007,75.416
2.1027,75.017,75.377
2.1655,74.716,75.307
2.2353,75.021,75.442
2.2982,74.898,75.471
2.3538,74.785,75.067
2.4165,74.434,74.615
2.4871,74.79,74.654
2.5501,74.789,75.063
2.6048,74.897,75.126
2.6676,74.885,74.933
2.739,75.495,74.749
2.8019,75.477,74.519
2.8559,75.079,74.775
2.9187,74.318,75.638
2.9908,74.404,76.226
3.0538,74.414,75.874
3.107,74.553,75.063
3.1697,74.456,74.459
3.2427,75.036,74.269
3.3056,75.212,74.508
3.358,75.35,75.319
3.4208,75.098,76.01
3.4946,75.314,75.523
3.5575,74.975,74.085
3.6091,74.677,73.83
3.6719,74.375,75.023
3.7464,74.901,76.086
3.8094,74.993,75.809
3.8602,74.801,74.983
3.9229,74.221,74.55
3.9983,74.484,74.615
4.0612,74.69,74.702
4.1112,75.2,74.865
4.174,75.447,75.28
4.2501,75.911,75.493
4.3131,75.335,75.234
4.3623,74.454,75.069
4.4251,73.85,75.063
4.502,74.604,74.733
4.5649,75.307,74.146
4.6134,75.491,74.356
4.6761,74.756,75.253
4.7539,74.506,75.818
4.8168,74.244,75.747
4.8644,74.628,75.476
4.9272,74.994,75.192
5.0057,75.734,75.207
5.0687,75.467,75.346
5.1155,74.787,74.787
5.1783,74.046,74.117
5.2576,74.447,74.431
5.3205,74.839,75.362
5.3666,75.152,75.68
5.4293,75.026,75.412
5.5094,75.347,74.92
5.5724,75.103,74.47
5.6177,74.686,74.546
5.6804,74.061,75.041
5.7613,74.357,75.088
5.8242,74.554,74.512
5.8687,74.88,74.749
5.9315,74.947,75.84
6.0132,75.576,76.406
6.0761,75.64,75.591
6.1198,75.497,74.611
6.1826,74.911,74.442
6.265,74.894,74.758


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_156.csv <==
x,qOut,qIn
0.031471,75.053,74.306
0.094153,74.596,74.056
0.15692,74.077,74.816
0.22039,74.621,75.622
0.28333,75.073,75.433
0.34522,75.525,75.005
0.40798,75.522,75.264
0.47225,75.802,75.768
0.53519,75.301,75.356
0.59629,74.632,74.436
0.65905,73.965,74.253
0.72411,74.343,74.837
0.78705,74.572,75.105
0.84736,74.779,74.737
0.91012,74.752,74.694
0.97597,75.373,75.193
1.0389,75.503,75.279
1.0984,75.288,74.822
1.1612,74.55,74.854
1.2278,74.521,75.505
1.2908,74.406,75.963
1.3495,74.601,75.601
1.4123,74.651,74.896
1.4797,75.311,74.488
1.5426,75.405,74.534
1.6006,75.362,74.62
1.6633,74.951,74.777
1.7315,75.088,75.146
1.7945,74.757,75.455
1.8516,74.475,75.428
1.9144,74.166,75.266
1.9834,74.72,75.082
2.0463,74.919,74.614
2.1027,74.955,74.293
2.1655,74.593,74.864
2.2353,74.872,75.924
2.2982,74.839,76.149
2.3538,74.943,75.157
2.4165,74.934,74.194
2.4871,75.545,74.268
2.5501,75.525,75.071
2.6048,75.099,75.439
2.6676,74.286,75.374
2.739,74.354,75.25
2.8019,74.42,74.996
2.8559,74.687,74.792
2.9187,74.745,74.898
2.9908,75.376,74.923
3.0538,75.429,74.783
3.107,75.175,75.178
3.1697,74.454,75.834
3.2427,74.5,75.77
3.3056,74.489,74.68
3.358,74.865,73.835
3.4208,75.09,74.068
3.4946,75.675,75.069
3.5575,75.334,75.852
3.6091,74.663,75.561
3.6719,74.029,74.778
3.7464,74.58,74.615
3.8094,75.09,75.144
3.8602,75.399,75.622
3.9229,75.08,75.835
3.9983,75.136,75.562
4.0612,74.736,74.616
4.1112,74.496,73.909
4.174,74.29,74.334
4.2501,74.987,75.375
4.3131,75.336,75.616
4.3623,75.441,75.16
4.4251,74.84,75.089
4.502,74.642,75.346
4.5649,74.155,75.062
4.6134,74.239,74.705
4.6761,74.507,75.01
4.7539,75.408,75.301
4.8168,75.466,74.744
4.8644,75.04,74.187
4.9272,74.408,74.579
5.0057,74.846,75.557
5.0687,75.308,75.737
5.1155,75.593,74.858
5.1783,75.051,74.306
5.2576,74.799,74.646
5.3205,74.237,74.973
5.3666,74.294,75.224
5.4293,74.52,75.893
5.5094,75.394,76.161
5.5724,75.48,75.452
5.6177,75.214,74.87
5.6804,74.679,74.83
5.7613,74.966,74.681
5.8242,75.019,74.269
5.8687,74.928,74.419
5.9315,74.406,75.057
6.0132,74.564,75.43
6.0761,74.519,75.312
6.1198,74.74,75.4
6.1826,74.785,75.585
6.265,75.294,75.234


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_157.csv <==
x,qOut,qIn
0.031471,74.352,75.462
0.094153,74.319,74.671
0.15692,74.664,74.065
0.22039,75.745,74.458
0.28333,75.907,75.349
0.34522,75.176,75.476
0.40798,73.964,75.1
0.47225,73.952,75.099
0.53519,74.387,75.491
0.59629,75.076,75.557
0.65905,75.294,75.323
0.72411,75.75,74.966
0.78705,75.41,74.581
0.84736,74.893,74.509
0.91012,74.315,74.886
0.97597,74.744,75.339
1.0389,75.017,75.294
1.0984,75.186,74.767
1.1612,74.83,74.423
1.2278,74.913,74.628
1.2908,74.547,75.083
1.3495,74.385,75.381
1.4123,74.24,75.537
1.4797,74.904,75.548
1.5426,75.111,75.258
1.6006,75.16,74.748
1.6633,74.918,74.492
1.7315,75.347,74.685
1.7945,75.368,74.946
1.8516,75.176,75.029
1.9144,74.556,75.213
1.9834,74.651,75.552
2.0463,74.582,75.765
2.1027,74.775,75.593
2.1655,74.73,75.29
2.2353,75.126,75.124
2.2982,74.82,74.617
2.3538,74.461,73.81
2.4165,74.134,73.901
2.4871,74.804,75.053
2.5501,75.217,75.857
2.6048,75.459,75.449
2.6676,75.154,74.916
2.739,75.24,75.116
2.8019,74.807,75.521
2.8559,74.505,75.226
2.9187,74.216,74.719
2.9908,74.779,74.541
3.0538,74.946,74.631
3.107,75.027,74.831
3.1697,74.928,75.329
3.2427,75.547,75.882
3.3056,75.709,75.704
3.358,75.422,74.916
3.4208,74.469,74.517
3.4946,74.212,74.709
3.5575,74.011,74.787
3.6091,74.321,74.815
3.6719,74.541,75.225
3.7464,75.307,75.463
3.8094,75.384,74.878
3.8602,75.273,74.472
3.9229,74.895,75.058
3.9983,75.184,75.913
4.0612,75.047,75.737
4.1112,74.734,74.706
4.174,74.162,74.27
4.2501,74.489,74.985
4.3131,74.728,75.662
4.3623,75.149,75.293
4.4251,75.231,74.793
4.502,75.626,74.798
4.5649,75.199,74.775
4.6134,74.618,74.6
4.6761,74.109,74.807
4.7539,74.668,74.951
4.8168,75.016,74.594
4.8644,75.098,75.011
4.9272,74.661,76.093
5.0057,74.854,76.104
5.0687,74.828,74.685
5.1155,75.015,73.829
5.1783,74.954,74.409
5.2576,75.356,75.713
5.3205,75.078,76.295
5.3666,74.751,75.692
5.4293,74.431,74.78
5.5094,75.004,74.326
5.5724,75.194,74.254
5.6177,75.081,74.385
5.6804,74.529,75.011
5.7613,74.651,75.911
5.8242,74.54,76.102
5.8687,74.491,75.158
5.9315,74.271,74.382
6.0132,74.878,74.767
6.0761,75.221,75.354
6.1198,75.492,75.031
6.1826,75.083,74.801
6.265,74.955,75.264


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_158.csv <==
x,qOut,qIn
0.031471,74.528,75.876
0.094153,74.928,74.695
0.15692,75.037,74.136
0.22039,75.54,74.832
0.28333,75.304,75.409
0.34522,74.923,75.147
0.40798,74.484,75.134
0.47225,74.984,75.537
0.53519,75.224,75.459
0.59629,75.291,74.955
0.65905,74.875,74.882
0.72411,74.95,75.089
0.78705,74.592,74.966
0.84736,74.304,74.748
0.91012,73.942,74.696
0.97597,74.481,74.492
1.0389,74.778,74.334
1.0984,75.137,75.118
1.1612,75.136,76.243
1.2278,75.497,76.326
1.2908,75.119,75.096
1.3495,74.63,74.324
1.4123,74.196,74.641
1.4797,74.802,75.091
1.5426,75.186,74.776
1.6006,75.363,74.522
1.6633,75.036,75.045
1.7315,75.233,75.921
1.7945,75.045,76.086
1.8516,74.942,75.267
1.9144,74.63,74.416
1.9834,74.906,74.22
2.0463,74.643,74.352
2.1027,74.326,74.631
2.1655,73.955,75.31
2.2353,74.573,75.834
2.2982,75.024,75.465
2.3538,75.481,74.802
2.4165,75.452,74.703
2.4871,75.674,75.084
2.5501,75.121,75.353
2.6048,74.539,75.242
2.6676,74.036,74.989
2.739,74.555,74.754
2.8019,74.821,74.664
2.8559,75.082,74.761
2.9187,75.122,75.007
2.9908,75.632,75.372
3.0538,75.369,75.556
3.107,74.633,75.18
3.1697,73.785,74.706
3.2427,74.169,74.774
3.3056,74.716,75.258
3.358,75.254,75.437
3.4208,75.196,75.2
3.4946,75.421,74.742
3.5575,75.033,74.462
3.6091,74.759,74.565
3.6719,74.53,74.89
3.7464,75.116,75.343
3.8094,75.204,75.822
3.8602,74.959,75.918
3.9229,74.335,75.474
3.9983,74.543,74.716
4.0612,74.665,74.031
4.1112,74.953,74.38
4.174,74.922,75.531
4.2501,75.334,75.99
4.3131,75.097,74.998
4.3623,74.803,74.021
4.4251,74.479,74.144
4.502,75.029,74.982
4.5649,75.215,75.501
4.6134,75.086,75.504
4.6761,74.424,75.365
4.7539,74.443,75.242
4.8168,74.348,75.24
4.8644,74.615,75.322
4.9272,74.867,75.208
5.0057,75.708,74.697
5.0687,75.795,74.171
5.1155,75.289,74.437
5.1783,74.327,75.259
5.2576,74.374,75.805
5.3205,74.632,75.572
5.3666,75.106,74.988
5.4293,74.985,74.762
5.5094,75.057,75.124
5.5724,74.463,75.31
5.6177,74.226,75.175
5.6804,74.238,75.29
5.7613,75.133,75.373
5.8242,75.446,74.959
5.8687,75.419,74.536
5.9315,75.022,74.514
6.0132,75.28,74.635
6.0761,75.163,74.538
6.1198,74.837,74.559
6.1826,74.173,75.152
6.265,74.374,76.007


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_159.csv <==
x,qOut,qIn
0.031471,74.847,74.375
0.094153,74.987,74.223
0.15692,74.888,75.341
0.22039,75.203,76.333
0.28333,74.766,75.808
0.34522,74.243,74.571
0.40798,73.894,74.041
0.47225,74.765,74.445
0.53519,75.534,74.823
0.59629,76.061,74.671
0.65905,75.625,74.717
0.72411,75.195,75.324
0.78705,74.184,75.786
0.84736,73.87,75.636
0.91012,74.071,75.496
0.97597,75.197,75.482
1.0389,75.6,74.866
1.0984,75.431,73.979
1.1612,74.643,74.168
1.2278,74.602,75.376
1.2908,74.585,75.952
1.3495,74.996,75.25
1.4123,75.187,74.603
1.4797,75.638,74.741
1.5426,75.105,75.011
1.6006,74.382,74.842
1.6633,73.827,74.854
1.7315,74.413,75.203
1.7945,74.793,75.199
1.8516,74.912,74.955
1.9144,74.707,75.291
1.9834,75.278,75.893
2.0463,75.596,75.634
2.1027,75.658,74.685
2.1655,74.964,74.117
2.2353,74.705,74.152
2.2982,74.251,74.597
2.3538,74.401,75.143
2.4165,74.642,75.45
2.4871,75.443,75.316
2.5501,75.403,74.972
2.6048,74.985,75.041
2.6676,74.354,75.308
2.739,74.661,75.177
2.8019,74.845,74.805
2.8559,74.939,74.884
2.9187,74.612,75.324
2.9908,74.946,75.659
3.0538,75.021,75.395
3.107,75.284,74.967
3.1697,75.198,74.919
3.2427,75.394,75.085
3.3056,74.759,75.051
3.358,74.144,74.78
3.4208,73.785,74.594
3.4946,74.554,74.723
3.5575,75.038,74.992
3.6091,75.232,75.209
3.6719,74.925,75.441
3.7464,75.171,75.48
3.8094,75.048,74.845
3.8602,74.936,74.316
3.9229,74.588,74.697
3.9983,74.955,75.31
4.0612,74.973,75.269
4.1112,75.052,75.028
4.174,74.9,75.083
4.2501,75.337,75.287
4.3131,75.226,75.418
4.3623,74.998,75.29
4.4251,74.548,75.005
4.502,74.817,74.857
4.5649,74.712,74.749
4.6134,74.565,74.589
4.6761,74.291,74.769
4.7539,74.871,75.252
4.8168,75.16,75.172
4.8644,75.279,74.762
4.9272,74.85,75.017
5.0057,74.916,75.613
5.0687,74.631,75.221
5.1155,74.603,74.342
5.1783,74.521,74.599
5.2576,75.117,75.786
5.3205,75.155,75.941
5.3666,75.067,74.609
5.4293,74.779,73.767
5.5094,75.211,74.388
5.5724,75.221,75.533
5.6177,75.016,76.028
5.6804,74.457,76.017
5.7613,74.645,75.669
5.8242,74.623,75.022
5.8687,74.704,74.246
5.9315,74.564,73.966
6.0132,75.072,74.474
6.0761,75.121,75.17
6.1198,75.051,75.561
6.1826,74.627,75.686
6.265,74.884,75.318


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_160.csv <==
x,qOut,qIn
0.031471,75.395,75.398
0.094153,75.418,75.15
0.15692,75.047,74.627
0.22039,75.241,74.707
0.28333,75.008,75.108
0.34522,74.693,74.766
0.40798,74.11,74.465
0.47225,74.37,75.19
0.53519,74.506,76.002
0.59629,74.927,75.443
0.65905,75.154,74.586
0.72411,75.759,74.659
0.78705,75.484,75.28
0.84736,74.862,75.52
0.91012,74.187,75.54
0.97597,74.6,75.287
1.0389,74.926,74.394
1.0984,75.092,73.6
1.1612,74.799,74.024
1.2278,75.066,75.374
1.2908,74.954,76.222
1.3495,74.812,75.967
1.4123,74.365,75.377
1.4797,74.629,74.912
1.5426,74.617,74.306
1.6006,74.804,74.082
1.6633,74.837,74.882
1.7315,75.399,75.89
1.7945,75.267,75.804
1.8516,74.883,74.927
1.9144,74.428,74.525
1.9834,74.984,74.975
2.0463,75.376,75.444
2.1027,75.397,75.089
2.1655,74.563,74.617
2.2353,74.201,74.815
2.2982,73.807,75.345
2.3538,74.127,75.388
2.4165,74.626,75.225
2.4871,75.759,75.204
2.5501,76.066,75.083
2.6048,75.665,74.591
2.6676,74.559,74.271
2.739,74.303,74.476
2.8019,74.306,74.917
2.8559,74.804,75.35
2.9187,75.025,75.739
2.9908,75.568,75.779
3.0538,75.29,75.387
3.107,74.906,75.018
3.1697,74.469,74.801
3.2427,74.902,74.596
3.3056,74.984,74.565
3.358,74.882,74.894
3.4208,74.506,75.299
3.4946,74.94,75.404
3.5575,75.15,74.918
3.6091,75.29,74.512
3.6719,74.901,74.728
3.7464,74.917,75.187
3.8094,74.462,75.479
3.8602,74.24,75.479
3.9229,74.076,75.21
3.9983,74.797,74.98
4.0612,75.134,74.938
4.1112,75.414,74.976
4.174,75.313,75.147
4.2501,75.596,75.294
4.3131,75.169,74.827
4.3623,74.604,74.528
4.4251,74.072,75.264
4.502,74.597,76.111
4.5649,74.946,75.528
4.6134,75.124,74.188
4.6761,74.769,73.807
4.7539,74.904,74.573
4.8168,74.659,75.195
4.8644,74.63,74.896
4.9272,74.584,74.613
5.0057,75.259,75.111
5.0687,75.37,75.909
5.1155,75.199,75.805
5.1783,74.699,75.219
5.2576,74.956,75.046
5.3205,74.968,75.189
5.3666,74.924,75.121
5.4293,74.535,75.007
5.5094,74.861,74.795
5.5724,74.939,74.331
5.6177,75.163,74.283
5.6804,75.005,75.116
5.7613,75.181,76.142
5.8242,74.644,76.055
5.8687,74.219,75.033
5.9315,73.958,74.39
6.0132,74.652,74.593
6.0761,74.934,75.11
6.1198,74.989,75.126
6.1826,74.746,74.898
6.265,75.235,75.023


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_161.csv <==
x,qOut,qIn
0.031471,74.716,74.917
0.094153,74.548,75.515
0.15692,74.281,75.815
0.22039,74.842,75.743
0.28333,75.071,75.012
0.34522,75.308,74.193
0.40798,75.24,74.35
0.47225,75.602,75.253
0.53519,75.247,75.563
0.59629,74.644,75.05
0.65905,73.976,74.625
0.72411,74.406,74.605
0.78705,74.801,74.801
0.84736,75.211,74.908
0.91012,75.147,75.01
0.97597,75.383,75.254
1.0389,74.913,75.455
1.0984,74.415,75.452
1.1612,74.036,75.442
1.2278,74.76,75.342
1.2908,75.295,74.752
1.3495,75.609,74.233
1.4123,75.203,74.424
1.4797,75.104,74.928
1.5426,74.566,75.217
1.6006,74.454,75.377
1.6633,74.489,75.464
1.7315,75.205,75.315
1.7945,75.176,74.962
1.8516,74.792,74.859
1.9144,74.204,75.023
1.9834,74.553,75.135
2.0463,74.771,75.092
2.1027,74.937,75.085
2.1655,74.788,75.259
2.2353,75.296,75.546
2.2982,75.416,75.359
2.3538,75.378,74.388
2.4165,74.805,73.696
2.4871,74.743,74.239
2.5501,74.365,75.432
2.6048,74.333,75.954
2.6676,74.35,75.805
2.739,75.118,75.337
2.8019,75.328,74.766
2.8559,75.303,74.731
2.9187,74.887,75.317
2.9908,75.092,75.546
3.0538,74.935,74.619
3.107,74.788,73.769
3.1697,74.476,74.213
3.2427,74.978,75.482
3.3056,75.182,76.233
3.358,75.332,75.954
3.4208,74.924,75.27
3.4946,74.844,74.789
3.5575,74.228,74.652
3.6091,73.978,74.489
3.6719,74.025,74.434
3.7464,75.045,74.747
3.8094,75.566,75.155
3.8602,75.663,75.262
3.9229,75.154,75.155
3.9983,75.208,74.916
4.0612,75.016,74.715
4.1112,74.936,75.168
4.174,74.468,75.97
4.2501,74.526,75.978
4.3131,74.195,74.69
4.3623,74.26,74.012
4.4251,74.522,74.873
4.502,75.586,75.843
4.5649,75.996,75.367
4.6134,75.758,74.793
4.6761,74.755,75.094
4.7539,74.436,75.316
4.8168,74.211,74.66
4.8644,74.459,74.366
4.9272,74.554,75.044
5.0057,75.148,75.623
5.0687,75.066,75.027
5.1155,74.839,74.343
5.1783,74.438,74.534
5.2576,74.918,75.062
5.3205,75.188,75.113
5.3666,75.407,75.038
5.4293,75.082,75.365
5.5094,75.142,75.866
5.5724,74.709,75.784
5.6177,74.589,75.07
5.6804,74.6,74.517
5.7613,75.348,74.458
5.8242,75.419,74.619
5.8687,75.064,74.876
5.9315,74.391,75.286
6.0132,74.62,75.567
6.0761,74.775,75.46
6.1198,74.947,75
6.1826,74.704,74.506
6.265,74.949,74.417


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_162.csv <==
x,qOut,qIn
0.031471,75.263,75.676
0.094153,75.433,75.017
0.15692,75.273,74.558
0.22039,75.586,75.025
0.28333,75.243,75.566
0.34522,74.661,75.084
0.40798,74.001,74.599
0.47225,74.382,75.016
0.53519,74.672,75.738
0.59629,74.909,75.659
0.65905,74.776,75.136
0.72411,75.209,74.769
0.78705,75.186,74.562
0.84736,75.011,74.454
0.91012,74.459,74.81
0.97597,74.624,75.439
1.0389,74.58,75.542
1.0984,74.767,74.95
1.1612,74.775,74.567
1.2278,75.329,74.867
1.2908,75.243,75.162
1.3495,75.007,74.901
1.4123,74.574,74.754
1.4797,74.921,75.106
1.5426,74.937,75.712
1.6006,74.912,75.998
1.6633,74.726,75.73
1.7315,75.281,75.039
1.7945,75.41,74.231
1.8516,75.199,73.768
1.9144,74.472,74.143
1.9834,74.494,75.112
2.0463,74.476,75.446
2.1027,74.773,75.088
2.1655,74.816,75.107
2.2353,75.299,75.521
2.2982,75.092,75.47
2.3538,74.815,75.149
2.4165,74.409,75.16
2.4871,74.785,75.1
2.5501,74.786,74.504
2.6048,74.743,74.443
2.6676,74.636,75.304
2.739,75.381,75.801
2.8019,75.748,74.949
2.8559,75.601,74.237
2.9187,74.614,74.709
2.9908,74.226,75.612
3.0538,73.938,75.851
3.107,74.292,75.287
3.1697,74.55,74.527
3.2427,75.274,74.208
3.3056,75.239,74.424
3.358,75.113,74.921
3.4208,74.863,75.638
3.4946,75.345,76.218
3.5575,75.344,75.881
3.6091,75.033,74.749
3.6719,74.403,74.084
3.7464,74.651,74.475
3.8094,74.82,75.2
3.8602,75.039,75.484
3.9229,74.772,75.459
3.9983,74.948,75.153
4.0612,74.667,74.56
4.1112,74.696,74.334
4.174,74.792,74.792
4.2501,75.476,75.314
4.3131,75.324,75.317
4.3623,74.634,75.245
4.4251,73.782,75.331
4.502,74.168,75.163
4.5649,74.763,74.466
4.6134,75.465,74.501
4.6761,75.591,75.552
4.7539,75.799,76.067
4.8168,75.084,74.835
4.8644,74.372,73.819
4.9272,74.003,74.367
5.0057,74.835,75.325
5.0687,75.384,75.281
5.1155,75.445,75.014
5.1783,74.76,75.384
5.2576,74.62,75.987
5.3205,74.37,75.889
5.3666,74.55,75.079
5.4293,74.69,74.429
5.5094,75.4,74.376
5.5724,75.39,74.595
5.6177,75.051,74.743
5.6804,74.432,74.985
5.7613,74.721,75.229
5.8242,74.918,75.185
5.8687,75.145,75.121
5.9315,74.869,75.252
6.0132,74.975,75.194
6.0761,74.552,74.566
6.1198,74.361,74.266
6.1826,74.243,74.859
6.265,74.978,75.625


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_163.csv <==
x,qOut,qIn
0.031471,75.029,75.716
0.094153,74.655,75.36
0.15692,74.218,74.756
0.22039,74.778,74.534
0.28333,75.164,74.548
0.34522,75.509,74.9
0.40798,75.31,75.705
0.47225,75.32,76.091
0.53519,74.574,75.389
0.59629,73.957,74.732
0.65905,73.694,74.807
0.72411,74.649,74.924
0.78705,75.36,74.254
0.84736,75.72,73.728
0.91012,75.244,74.403
0.97597,75.042,75.733
1.0389,74.468,76.143
1.0984,74.441,75.485
1.1612,74.623,75.003
1.2278,75.446,75.097
1.2908,75.409,75.002
1.3495,74.873,74.597
1.4123,74.111,74.723
1.4797,74.429,75.3
1.5426,74.815,75.527
1.6006,75.278,75.394
1.6633,75.335,75.328
1.7315,75.703,75.228
1.7945,75.289,74.856
1.8516,74.602,74.317
1.9144,73.796,74.142
1.9834,74.042,74.593
2.0463,74.269,75.344
2.1027,74.623,75.727
2.1655,74.783,75.634
2.2353,75.546,75.358
2.2982,75.722,74.975
2.3538,75.501,74.775
2.4165,74.766,75.164
2.4871,74.744,75.727
2.5501,74.615,75.273
2.6048,74.716,74.162
2.6676,74.669,74.053
2.739,75.296,75.03
2.8019,75.437,75.337
2.8559,75.372,74.874
2.9187,74.748,74.929
2.9908,74.63,75.22
3.0538,74.211,74.859
3.107,74.179,74.635
3.1697,74.258,75.281
3.2427,75.139,75.92
3.3056,75.475,75.467
3.358,75.489,74.668
3.4208,74.995,74.557
3.4946,75.128,74.934
3.5575,75.019,74.933
3.6091,75.074,74.733
3.6719,74.806,75.084
3.7464,74.988,75.719
3.8094,74.575,75.493
3.8602,74.341,74.855
3.9229,74.237,75.001
3.9983,74.986,75.542
4.0612,75.206,75.298
4.1112,75.041,74.394
4.174,74.468,74.075
4.2501,74.709,74.812
4.3131,74.852,75.677
4.3623,75.135,75.409
4.4251,75.072,74.64
4.502,75.407,74.428
4.5649,75.058,74.857
4.6134,74.639,75.419
4.6761,74.2,75.763
4.7539,74.709,75.399
4.8168,74.957,74.61
4.8644,75.086,74.555
4.9272,74.862,75.164
5.0057,75.27,75.553
5.0687,75.288,75.226
5.1155,75.218,74.725
5.1783,74.73,74.611
5.2576,74.808,74.923
5.3205,74.523,75.185
5.3666,74.492,75.241
5.4293,74.463,75.411
5.5094,75.107,75.696
5.5724,75.11,75.615
5.6177,74.804,74.833
5.6804,74.299,74.005
5.7613,74.755,73.913
5.8242,75.104,74.705
5.8687,75.335,75.617
5.9315,74.966,76.002
6.0132,75.04,75.656
6.0761,74.751,74.786
6.1198,74.778,74.247
6.1826,74.732,74.537
6.265,75.236,75.296


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_164.csv <==
x,qOut,qIn
0.031471,74.881,75.5
0.094153,75.126,75.276
0.15692,74.936,74.709
0.22039,75.251,74.465
0.28333,75.108,74.754
0.34522,74.963,75.343
0.40798,74.584,75.887
0.47225,74.925,75.903
0.53519,74.924,75.273
0.59629,74.989,74.578
0.65905,74.774,74.196
0.72411,75.091,74.182
0.78705,74.847,74.703
0.84736,74.613,75.426
0.91012,74.334,75.758
0.97597,74.887,75.692
1.0389,75.042,75.331
1.0984,75.042,74.897
1.1612,74.746,74.727
1.2278,75.087,74.785
1.2908,74.991,74.807
1.3495,74.713,74.885
1.4123,74.196,75.195
1.4797,74.623,75.499
1.5426,74.992,75.193
1.6006,75.496,74.694
1.6633,75.442,74.6
1.7315,75.484,74.511
1.7945,74.653,74.202
1.8516,74.016,74.722
1.9144,73.765,75.926
1.9834,74.668,76.472
2.0463,75.218,75.888
2.1027,75.504,75.044
2.1655,75.281,74.497
2.2353,75.467,74.56
2.2982,75.087,75.128
2.3538,74.663,75.249
2.4165,74.198,74.726
2.4871,74.676,74.247
2.5501,74.912,74.328
2.6048,75.113,74.978
2.6676,74.932,75.84
2.739,75.175,76.302
2.8019,74.782,75.981
2.8559,74.289,75.096
2.9187,73.781,74.307
2.9908,74.345,74.256
3.0538,74.813,74.984
3.107,75.351,75.459
3.1697,75.504,75.22
3.2427,75.943,74.798
3.3056,75.53,74.817
3.358,74.894,75.029
3.4208,74.315,75.118
3.4946,74.744,75.127
3.5575,74.877,74.992
3.6091,74.616,74.827
3.6719,73.957,74.868
3.7464,74.26,74.935
3.8094,74.66,74.709
3.8602,75.33,74.651
3.9229,75.614,75.141
3.9983,76.047,75.747
4.0612,75.461,75.711
4.1112,74.636,75.232
4.174,74.021,75.01
4.2501,74.635,75.046
4.3131,75.102,74.714
4.3623,75.193,74.604
4.4251,74.697,75.298
4.502,74.822,75.772
4.5649,74.764,74.936
4.6134,74.87,74.065
4.6761,74.707,74.403
4.7539,75.078,75.406
4.8168,74.898,75.812
4.8644,74.679,75.31
4.9272,74.278,74.686
5.0057,74.67,74.555
5.0687,74.763,74.797
5.1155,74.948,75.097
5.1783,74.968,75.389
5.2576,75.561,75.368
5.3205,75.502,75.011
5.3666,75.081,74.976
5.4293,74.406,75.308
5.5094,74.694,75.399
5.5724,74.936,74.821
5.6177,75.142,74.5
5.6804,74.774,75.056
5.7613,74.831,75.781
5.8242,74.494,75.42
5.8687,74.526,74.412
5.9315,74.623,74.212
6.0132,75.359,75.012
6.0761,75.351,75.53
6.1198,74.939,75.062
6.1826,74.288,74.659
6.265,74.611,74.99


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_165.csv <==
x,qOut,qIn
0.031471,75.045,76.054
0.094153,75.189,75.91
0.15692,74.846,75.151
0.22039,74.973,74.276
0.28333,74.669,74.107
0.34522,74.647,74.681
0.40798,74.668,75.34
0.47225,75.331,75.602
0.53519,75.264,75.476
0.59629,74.769,75.154
0.65905,74.061,74.674
0.72411,74.396,74.325
0.78705,74.746,74.57
0.84736,75.068,75.302
0.91012,74.833,75.805
0.97597,75.011,75.697
1.0389,74.744,75.248
1.0984,74.761,74.895
1.1612,74.886,74.578
1.2278,75.71,74.228
1.2908,75.799,74.209
1.3495,75.21,74.923
1.4123,74.141,75.76
1.4797,74.139,75.932
1.5426,74.436,75.279
1.6006,75.043,74.642
1.6633,75.222,74.608
1.7315,75.601,75.032
1.7945,75.11,75.278
1.8516,74.493,75.303
1.9144,73.951,75.441
1.9834,74.536,75.536
2.0463,75.002,75.134
2.1027,75.429,74.605
2.1655,75.349,74.584
2.2353,75.497,74.921
2.2982,74.854,74.909
2.3538,74.18,74.433
2.4165,73.707,74.331
2.4871,74.413,75.037
2.5501,74.959,75.914
2.6048,75.37,75.977
2.6676,75.242,75.427
2.739,75.438,74.881
2.8019,75,74.611
2.8559,74.607,74.769
2.9187,74.313,75.244
2.9908,74.998,75.28
3.0538,75.346,74.459
3.107,75.427,74.246
3.1697,74.991,75.268
3.2427,75.089,76.274
3.3056,74.828,75.773
3.358,74.645,74.581
3.4208,74.244,74.305
3.4946,74.533,75.024
3.5575,74.453,75.435
3.6091,74.523,74.905
3.6719,74.568,74.333
3.7464,75.368,74.398
3.8094,75.639,74.934
3.8602,75.514,75.374
3.9229,74.869,75.726
3.9983,74.9,75.922
4.0612,74.77,75.518
4.1112,74.752,74.855
4.174,74.411,74.63
4.2501,74.722,74.63
4.3131,74.719,74.421
4.3623,74.966,74.683
4.4251,75.026,75.492
4.502,75.531,75.82
4.5649,75.259,75.205
4.6134,74.831,74.743
4.6761,74.375,74.837
4.7539,74.792,74.983
4.8168,74.826,75.024
4.8644,74.587,75.086
4.9272,74.096,75.031
5.0057,74.563,74.969
5.0687,74.979,74.965
5.1155,75.475,74.982
5.1783,75.499,75.233
5.2576,75.742,75.597
5.3205,75.155,75.157
5.3666,74.473,74.356
5.4293,73.914,74.485
5.5094,74.484,75.37
5.5724,74.899,75.78
5.6177,75.207,75.229
5.6804,75.044,74.593
5.7613,75.305,74.504
5.8242,75.008,74.606
5.8687,74.731,74.66
5.9315,74.421,75.034
6.0132,74.934,75.427
6.0761,75.031,75.153
6.1198,74.91,74.695
6.1826,74.49,74.905
6.265,74.871,75.578


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_166.csv <==
x,qOut,qIn
0.031471,74.878,74.747
0.094153,74.897,74.622
0.15692,74.454,74.97
0.22039,74.626,75.293
0.28333,74.539,75.405
0.34522,74.695,75.549
0.40798,74.762,75.584
0.47225,75.488,75.27
0.53519,75.635,74.776
0.59629,75.497,74.596
0.65905,74.874,74.797
0.72411,74.842,75.13
0.78705,74.515,74.968
0.84736,74.388,74.81
0.91012,74.227,75.387
0.97597,74.861,75.955
1.0389,75.069,75.191
1.0984,75.121,74.004
1.1612,74.737,74.001
1.2278,74.916,74.982
1.2908,74.721,75.437
1.3495,74.687,74.88
1.4123,74.615,74.546
1.4797,75.305,75.101
1.5426,75.506,75.847
1.6006,75.44,75.868
1.6633,74.898,75.448
1.7315,74.946,74.998
1.7945,74.685,74.71
1.8516,74.564,74.591
1.9144,74.356,74.602
1.9834,74.952,74.6
2.0463,75.18,74.635
2.1027,75.297,75.272
2.1655,74.902,76.255
2.2353,74.944,76.515
2.2982,74.524,75.357
2.3538,74.362,73.998
2.4165,74.252,73.748
2.4871,74.898,74.489
2.5501,74.987,75.123
2.6048,74.883,75.43
2.6676,74.614,75.634
2.739,75.207,75.369
2.8019,75.517,74.548
2.8559,75.575,74.119
2.9187,74.998,74.675
2.9908,74.864,75.734
3.0538,74.403,76.059
3.107,74.217,75.299
3.1697,74.028,74.557
3.2427,74.741,74.552
3.3056,75.165,74.765
3.358,75.677,74.794
3.4208,75.606,75.118
3.4946,75.552,75.618
3.5575,74.541,75.414
3.6091,73.84,74.579
3.6719,73.783,74.452
3.7464,74.96,75.357
3.8094,75.641,75.831
3.8602,75.615,75.073
3.9229,74.753,74.474
3.9983,74.503,74.769
4.0612,74.303,75.163
4.1112,74.648,75.252
4.174,74.948,75.458
4.2501,75.681,75.39
4.3131,75.507,74.617
4.3623,74.885,74.083
4.4251,74.108,74.568
4.502,74.452,75.526
4.5649,74.854,75.754
4.6134,75.203,75.066
4.6761,74.967,74.671
4.7539,75.123,75.259
4.8168,74.823,75.78
4.8644,74.773,75.192
4.9272,74.698,74.543
5.0057,75.254,74.665
5.0687,75.142,74.969
5.1155,74.786,74.933
5.1783,74.34,75.019
5.2576,74.877,75.029
5.3205,75.233,74.596
5.3666,75.315,74.41
5.4293,74.726,74.92
5.5094,74.66,75.577
5.5724,74.409,75.699
5.6177,74.581,75.495
5.6804,74.676,75.399
5.7613,75.33,75.315
5.8242,75.294,74.84
5.8687,75.121,74.449
5.9315,74.776,74.607
6.0132,75.16,74.815
6.0761,75.104,74.722
6.1198,74.851,74.989
6.1826,74.374,75.466
6.265,74.739,75.355


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_167.csv <==
x,qOut,qIn
0.031471,74.962,74.687
0.094153,74.693,75.598
0.15692,74.488,76.266
0.22039,75.011,76.175
0.28333,74.92,75.354
0.34522,74.624,74.658
0.40798,74.233,74.508
0.47225,74.8,74.618
0.53519,75.161,74.433
0.59629,75.365,74.247
0.65905,75.056,74.75
0.72411,75.231,75.739
0.78705,74.979,75.936
0.84736,74.847,74.991
0.91012,74.571,74.389
0.97597,74.916,74.94
1.0389,74.704,75.445
1.0984,74.392,74.859
1.1612,74,74.47
1.2278,74.609,75.064
1.2908,75.075,75.521
1.3495,75.595,75.031
1.4123,75.66,74.777
1.4797,75.899,75.198
1.5426,75.208,75.487
1.6006,74.362,75.077
1.6633,73.706,74.691
1.7315,74.254,74.892
1.7945,74.672,75.52
1.8516,74.97,75.79
1.9144,74.901,75.495
1.9834,75.355,74.931
2.0463,75.262,74.393
2.1027,74.969,73.981
2.1655,74.455,74.206
2.2353,74.777,75.319
2.2982,74.87,76.172
2.3538,74.905,75.597
2.4165,74.604,74.652
2.4871,74.968,74.498
2.5501,74.996,74.832
2.6048,75.064,75.057
2.6676,74.824,75.356
2.739,75.128,75.451
2.8019,74.915,75.053
2.8559,74.727,74.769
2.9187,74.552,75.007
2.9908,75.255,75.325
3.0538,75.558,75.093
3.107,75.385,74.628
3.1697,74.464,74.657
3.2427,74.196,75.185
3.3056,74.006,75.414
3.358,74.432,74.954
3.4208,74.829,74.534
3.4946,75.659,74.75
3.5575,75.573,75.347
3.6091,75.041,75.548
3.6719,74.298,75.353
3.7464,74.595,75.086
3.8094,74.897,74.928
3.8602,75.166,74.836
3.9229,74.945,74.97
3.9983,75.19,75.401
4.0612,74.981,75.601
4.1112,74.86,75.149
4.174,74.555,74.679
4.2501,74.927,74.654
4.3131,74.856,74.477
4.3623,74.812,74.07
4.4251,74.586,74.392
4.502,75.004,75.462
4.5649,74.909,76.391
4.6134,74.712,76.16
4.6761,74.411,75.037
4.7539,74.989,74.153
4.8168,75.274,74.238
4.8644,75.336,74.981
4.9272,74.85,75.756
5.0057,74.923,75.842
5.0687,74.726,75.053
5.1155,74.816,74.536
5.1783,74.841,74.834
5.2576,75.431,75.3
5.3205,75.294,75.187
5.3666,74.766,74.781
5.4293,73.925,74.597
5.5094,74.036,74.729
5.5724,74.176,75.045
5.6177,74.59,75.339
5.6804,74.914,75.474
5.7613,75.779,75.422
5.8242,75.871,75.236
5.8687,75.3,75.031
5.9315,74.273,74.894
6.0132,74.329,74.862
6.0761,74.682,75.072
6.1198,75.254,75.055
6.1826,75.245,74.56
6.265,75.446,74.24


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_168.csv <==
x,qOut,qIn
0.031471,75.264,75.17
0.094153,75.179,75.326
0.15692,74.552,75.772
0.22039,74.527,75.851
0.28333,74.305,75.064
0.34522,74.474,74.267
0.40798,74.695,74.396
0.47225,75.593,75.179
0.53519,75.804,75.284
0.59629,75.52,74.741
0.65905,74.756,74.937
0.72411,74.799,75.918
0.78705,74.802,75.985
0.84736,74.889,74.716
0.91012,74.521,73.824
0.97597,74.649,74.074
1.0389,74.388,74.86
1.0984,74.396,75.346
1.1612,74.392,75.457
1.2278,75.152,75.168
1.2908,75.424,74.621
1.3495,75.515,74.53
1.4123,75.123,75.241
1.4797,75.191,76.145
1.5426,74.78,76.203
1.6006,74.496,75.195
1.6633,74.21,74.146
1.7315,74.811,74.043
1.7945,75.073,74.876
1.8516,75.32,75.499
1.9144,75.156,75.487
1.9834,75.309,75.172
2.0463,74.709,74.917
2.1027,74.12,74.873
2.1655,73.814,75.017
2.2353,74.671,75.062
2.2982,75.258,74.871
2.3538,75.367,75.011
2.4165,74.711,75.519
2.4871,74.639,75.687
2.5501,74.529,74.939
2.6048,74.96,74.229
2.6676,75.29,74.393
2.739,75.894,75.004
2.8019,75.411,75.181
2.8559,74.555,75.113
2.9187,73.866,75.27
2.9908,74.492,75.318
3.0538,75.109,74.759
3.107,75.423,74.624
3.1697,75.057,75.3
3.2427,75.105,75.545
3.3056,74.79,74.833
3.358,74.656,74.837
3.4208,74.445,75.691
3.4946,75.011,76.011
3.5575,75.174,75.284
3.6091,75.249,74.538
3.6719,74.867,74.24
3.7464,74.948,74.284
3.8094,74.551,74.526
3.8602,74.375,74.966
3.9229,74.293,75.505
3.9983,75.035,75.924
4.0612,75.257,75.794
4.1112,75.166,75.141
4.174,74.683,74.582
4.2501,74.917,74.46
4.3131,74.91,74.671
4.3623,74.914,75
4.4251,74.622,75.261
4.502,75.027,75.222
4.5649,75.111,74.969
4.6134,75.307,74.907
4.6761,75.155,75.072
4.7539,75.332,75.218
4.8168,74.735,75.003
4.8644,74.132,74.778
4.9272,73.713,74.991
5.0057,74.429,75.299
5.0687,74.941,75.127
5.1155,75.35,74.986
5.1783,75.334,75.242
5.2576,75.675,75.381
5.3205,75.295,74.829
5.3666,74.703,74.082
5.4293,74.095,74.241
5.5094,74.553,75.482
5.5724,74.888,76.33
5.6177,75.082,75.806
5.6804,74.792,75.017
5.7613,75.04,74.792
5.8242,74.911,74.9
5.8687,74.874,74.965
5.9315,74.632,75.1
6.0132,75.024,75.077
6.0761,74.928,74.564
6.1198,74.8,74.235
6.1826,74.552,74.631
6.265,75.1,75.143


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_169.csv <==
x,qOut,qIn
0.031471,75.011,75.045
0.094153,75.276,74.326
0.15692,74.929,74.557
0.22039,75.086,75.33
0.28333,74.946,75.505
0.34522,75.102,74.971
0.40798,75.087,74.624
0.47225,75.45,74.743
0.53519,74.94,74.679
0.59629,74.244,74.537
0.65905,73.682,75.047
0.72411,74.295,75.862
0.78705,74.79,75.928
0.84736,75.114,75.253
0.91012,74.999,74.835
0.97597,75.437,74.943
1.0389,75.444,74.7
1.0984,75.349,74.193
1.1612,74.857,74.631
1.2278,74.956,75.806
1.2908,74.696,76.105
1.3495,74.649,75.105
1.4123,74.574,74.339
1.4797,75.166,74.676
1.5426,75.131,75.289
1.6006,74.774,75.054
1.6633,74.141,74.682
1.7315,74.422,74.877
1.7945,74.632,75.252
1.8516,74.966,75.323
1.9144,75.065,75.328
1.9834,75.67,75.202
2.0463,75.599,74.756
2.1027,75.113,74.431
2.1655,74.251,74.783
2.2353,74.327,75.586
2.2982,74.465,75.923
2.3538,74.867,75.259
2.4165,74.992,74.425
2.4871,75.527,74.344
2.5501,75.323,74.731
2.6048,74.917,75.077
2.6676,74.374,75.566
2.739,74.723,75.711
2.8019,74.834,74.896
2.8559,74.847,74.371
2.9187,74.584,74.988
2.9908,75.054,75.764
3.0538,75.207,75.585
3.107,75.205,75.007
3.1697,74.668,74.66
3.2427,74.712,74.358
3.3056,74.526,74.084
3.358,74.753,74.239
3.4208,74.933,74.928
3.4946,75.557,75.94
3.5575,75.278,76.469
3.6091,74.63,75.584
3.6719,73.982,74.277
3.7464,74.524,74.15
3.8094,75.062,75.095
3.8602,75.404,75.377
3.9229,75.046,75.027
3.9983,75.066,74.99
4.0612,74.714,75.57
4.1112,74.762,75.74
4.174,74.87,75.261
4.2501,75.506,74.808
4.3131,75.238,74.701
4.3623,74.465,74.723
4.4251,73.581,74.983
4.502,73.924,75.303
4.5649,74.427,75.015
4.6134,75.024,74.436
4.6761,75.259,74.607
4.7539,75.837,75.552
4.8168,75.615,75.998
4.8644,74.999,75.163
4.9272,74.219,74.238
5.0057,74.512,74.277
5.0687,74.817,74.907
5.1155,75.11,75.186
5.1783,74.999,75.263
5.2576,75.404,75.316
5.3205,75.322,75.169
5.3666,75.115,74.997
5.4293,74.597,75.215
5.5094,74.816,75.608
5.5724,74.785,75.613
5.6177,74.828,75.054
5.6804,74.533,74.376
5.7613,74.821,74.072
5.8242,74.697,74.269
5.8687,74.8,74.718
5.9315,74.834,75.298
6.0132,75.397,75.726
6.0761,75.172,75.456
6.1198,74.612,75.108
6.1826,74.018,75.375
6.265,74.544,75.668


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_170.csv <==
x,qOut,qIn
0.031471,75.115,75.178
0.094153,74.785,75.029
0.15692,74.32,75.012
0.22039,74.815,75.317
0.28333,75.149,75.396
0.34522,75.46,75.093
0.40798,75.335,74.94
0.47225,75.578,75.078
0.53519,75.16,75.13
0.59629,74.661,74.757
0.65905,74.144,74.52
0.72411,74.62,74.93
0.78705,74.897,75.388
0.84736,75.104,75.166
0.91012,74.859,75.044
0.97597,75.062,75.609
1.0389,74.746,76.075
1.0984,74.511,75.401
1.1612,74.26,74.301
1.2278,74.849,73.741
1.2908,75.044,73.914
1.3495,75.09,74.731
1.4123,74.805,75.877
1.4797,75.164,76.324
1.5426,75.128,75.382
1.6006,75.01,74.459
1.6633,74.596,74.596
1.7315,74.863,75.105
1.7945,74.786,74.964
1.8516,74.732,74.742
1.9144,74.433,75.2
1.9834,74.861,75.912
2.0463,74.962,75.584
2.1027,75.224,74.358
2.1655,75.274,73.906
2.2353,75.651,74.745
2.2982,75.078,75.606
2.3538,74.153,75.404
2.4165,73.402,75.025
2.4871,74.046,75.218
2.5501,74.802,75.369
2.6048,75.466,75.01
2.6676,75.517,74.874
2.739,75.742,75.033
2.8019,75.181,75.074
2.8559,74.571,74.912
2.9187,74.094,74.751
2.9908,74.715,74.702
3.0538,75.124,74.843
3.107,75.36,74.985
3.1697,75.043,75.157
3.2427,75.105,75.562
3.3056,74.648,75.764
3.358,74.362,75.195
3.4208,74.198,74.607
3.4946,74.961,74.814
3.5575,75.31,75.525
3.6091,75.371,75.409
3.6719,74.936,74.524
3.7464,75.092,73.953
3.8094,74.943,74.583
3.8602,74.894,75.713
3.9229,74.629,76.197
3.9983,74.978,75.772
4.0612,74.832,74.861
4.1112,74.627,74.049
4.174,74.246,73.956
4.2501,74.699,74.75
4.3131,74.898,75.436
4.3623,75.132,75.37
4.4251,75.018,75.201
4.502,75.392,75.247
4.5649,75.187,75.262
4.6134,74.989,75.304
4.6761,74.691,75.446
4.7539,75.058,75.28
4.8168,74.851,74.568
4.8644,74.397,74.117
4.9272,73.893,74.504
5.0057,74.538,75.223
5.0687,75.191,75.443
5.1155,75.727,75.104
5.1783,75.386,74.705
5.2576,75.109,74.672
5.3205,74.253,75.128
5.3666,74.029,75.598
5.4293,74.199,75.695
5.5094,75.191,75.522
5.5724,75.421,75.435
5.6177,75.238,75.209
5.6804,74.78,74.768
5.7613,75.167,74.56
5.8242,75.339,74.713
5.8687,75.275,74.931
5.9315,74.621,75.166
6.0132,74.557,75.386
6.0761,74.33,75.272
6.1198,74.51,74.686
6.1826,74.607,74.357
6.265,75.228,74.773


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_171.csv <==
x,qOut,qIn
0.031471,74.668,75.257
0.094153,74.384,74.302
0.15692,74.334,74.331
0.22039,75,75.277
0.28333,74.881,75.705
0.34522,74.374,75.325
0.40798,73.808,75.138
0.47225,74.422,75.232
0.53519,75.074,75.026
0.59629,75.688,74.908
0.65905,75.646,75.149
0.72411,75.717,75.013
0.78705,74.992,74.212
0.84736,74.421,73.956
0.91012,74.133,74.746
0.97597,74.877,75.743
1.0389,75.193,75.951
1.0984,75.168,75.683
1.1612,74.667,75.516
1.2278,74.796,75.405
1.2908,74.653,74.827
1.3495,74.652,74.092
1.4123,74.559,74.18
1.4797,75.196,75.062
1.5426,75.349,75.718
1.6006,75.276,75.634
1.6633,74.846,75.305
1.7315,75.085,75.072
1.7945,74.99,74.693
1.8516,74.78,74.201
1.9144,74.187,74.308
1.9834,74.319,75.092
2.0463,74.282,75.731
2.1027,74.53,75.444
2.1655,74.723,74.875
2.2353,75.603,74.912
2.2982,75.909,75.155
2.3538,75.799,74.896
2.4165,74.972,74.858
2.4871,74.659,75.354
2.5501,74.202,75.635
2.6048,74.263,75.298
2.6676,74.449,74.882
2.739,75.368,74.648
2.8019,75.643,74.582
2.8559,75.46,74.845
2.9187,74.637,75.4
2.9908,74.466,75.673
3.0538,74.244,75.175
3.107,74.451,74.686
3.1697,74.598,74.831
3.2427,75.332,75.137
3.3056,75.393,74.766
3.358,75.175,74.238
3.4208,74.595,74.603
3.4946,74.781,75.67
3.5575,74.778,75.964
3.6091,74.936,75.13
3.6719,74.902,74.548
3.7464,75.406,74.849
3.8094,75.259,75.446
3.8602,74.856,75.388
3.9229,74.249,74.853
3.9983,74.583,74.526
4.0612,74.813,74.766
4.1112,75.087,74.916
4.174,74.985,74.929
4.2501,75.333,75.243
4.3131,75.083,75.453
4.3623,74.731,75.008
4.4251,74.199,74.739
4.502,74.519,75.268
4.5649,74.618,75.778
4.6134,74.829,75.259
4.6761,74.826,74.497
4.7539,75.372,74.387
4.8168,75.295,74.807
4.8644,75.021,75.337
4.9272,74.584,75.913
5.0057,74.976,76.03
5.0687,75.057,75.187
5.1155,74.905,74.263
5.1783,74.362,74.263
5.2576,74.599,74.9
5.3205,74.709,75.287
5.3666,74.948,75.043
5.4293,74.809,74.503
5.5094,75.152,74.199
5.5724,74.977,74.503
5.6177,74.947,75.371
5.6804,74.845,76.246
5.7613,75.338,76.367
5.8242,75.138,75.229
5.8687,74.624,74.124
5.9315,74.03,74.363
6.0132,74.571,75.301
6.0761,75.128,75.169
6.1198,75.627,74.569
6.1826,75.405,74.909
6.265,75.351,75.635


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_172.csv <==
x,qOut,qIn
0.031471,75.434,75.252
0.094153,75.671,74.678
0.15692,75.37,74.367
0.22039,75.508,74.733
0.28333,75.174,75.273
0.34522,74.898,75.397
0.40798,74.37,75.305
0.47225,74.463,75.099
0.53519,74.144,74.728
0.59629,74.084,74.846
0.65905,74.197,75.548
0.72411,75.222,75.862
0.78705,75.759,75.13
0.84736,75.788,74.488
0.91012,75.044,74.788
0.97597,74.85,75.427
1.0389,74.581,75.1
1.0984,74.773,74.282
1.1612,74.76,74.351
1.2278,75.136,75.201
1.2908,74.75,75.462
1.3495,74.438,75.018
1.4123,74.264,74.999
1.4797,75.012,75.456
1.5426,75.306,75.316
1.6006,75.216,74.693
1.6633,74.666,74.733
1.7315,74.865,75.327
1.7945,74.932,75.319
1.8516,75.128,74.623
1.9144,74.983,74.438
1.9834,75.308,75.078
2.0463,75.055,75.566
2.1027,74.811,75.26
2.1655,74.424,74.863
2.2353,74.768,74.851
2.2982,74.69,75.012
2.3538,74.601,74.874
2.4165,74.408,74.724
2.4871,75.014,74.98
2.5501,75.227,75.613
2.6048,75.222,75.931
2.6676,74.801,75.658
2.739,75.026,74.992
2.8019,74.951,74.099
2.8559,74.929,73.826
2.9187,74.624,74.717
2.9908,74.922,75.964
3.0538,74.777,76.296
3.107,74.698,75.485
3.1697,74.52,74.551
3.2427,75.088,74.402
3.3056,75.199,74.749
3.358,75.102,74.629
3.4208,74.597,74.509
3.4946,74.74,75.125
3.5575,74.593,75.983
3.6091,74.611,75.595
3.6719,74.624,74.536
3.7464,75.417,74.241
3.8094,75.703,74.746
3.8602,75.461,75.268
3.9229,74.47,75.741
3.9983,74.187,75.788
4.0612,74.051,75.276
4.1112,74.554,74.836
4.174,75.04,74.757
4.2501,75.926,74.853
4.3131,75.824,74.829
4.3623,75.105,74.589
4.4251,74.074,74.577
4.502,74.157,75.143
4.5649,74.435,75.595
4.6134,74.876,75.239
4.6761,74.961,74.908
4.7539,75.439,75.243
4.8168,75.219,75.379
4.8644,74.755,74.543
4.9272,74.139,74.003
5.0057,74.553,74.616
5.0687,74.932,75.483
5.1155,75.365,75.681
5.1783,75.316,75.791
5.2576,75.568,75.876
5.3205,75.116,75.244
5.3666,74.655,74.576
5.4293,74.189,74.859
5.5094,74.616,75.4
5.5724,74.71,74.977
5.6177,74.73,74.009
5.6804,74.539,73.821
5.7613,75.092,74.684
5.8242,75.27,75.708
5.8687,75.284,76.044
5.9315,74.813,75.786
6.0132,74.842,75.165
6.0761,74.468,74.535
6.1198,74.296,74.498
6.1826,74.189,75.02
6.265,74.996,75.435


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_173.csv <==
x,qOut,qIn
0.031471,74.918,75.202
0.094153,75.372,75.367
0.15692,75.313,74.821
0.22039,75.475,74.361
0.28333,74.862,74.648
0.34522,74.336,75.394
0.40798,74.133,75.968
0.47225,75.055,75.97
0.53519,75.618,75.378
0.59629,75.589,74.756
0.65905,74.72,74.536
0.72411,74.459,74.639
0.78705,74.271,74.705
0.84736,74.665,74.918
0.91012,74.903,75.406
0.97597,75.476,75.677
1.0389,75.142,75.264
1.0984,74.671,74.774
1.1612,74.254,74.79
1.2278,74.786,75.101
1.2908,74.961,75.136
1.3495,74.785,74.731
1.4123,74.227,74.437
1.4797,74.568,74.706
1.5426,74.901,75.385
1.6006,75.424,75.798
1.6633,75.5,75.727
1.7315,75.752,75.447
1.7945,75.107,75.21
1.8516,74.423,74.58
1.9144,73.961,73.969
1.9834,74.637,74.323
2.0463,75.069,75.322
2.1027,75.261,75.582
2.1655,74.969,75.271
2.2353,75.206,75.175
2.2982,75.026,75.22
2.3538,74.871,75.041
2.4165,74.519,74.913
2.4871,74.832,74.785
2.5501,74.692,74.715
2.6048,74.517,75.067
2.6676,74.269,75.416
2.739,74.957,75.141
2.8019,75.411,74.651
2.8559,75.71,74.932
2.9187,75.296,75.586
2.9908,75.112,75.738
3.0538,74.4,75.035
3.107,74.114,74.454
3.1697,74.089,74.73
3.2427,74.964,75.488
3.3056,75.299,75.493
3.358,75.364,74.729
3.4208,74.981,74.383
3.4946,75.151,74.675
3.5575,74.91,74.822
3.6091,74.713,74.679
3.6719,74.411,74.87
3.7464,74.889,75.419
3.8094,74.975,75.729
3.8602,74.931,75.663
3.9229,74.582,75.57
3.9983,74.959,75.308
4.0612,75.048,74.51
4.1112,75.15,74.198
4.174,74.882,75.027
4.2501,75.137,75.837
4.3131,74.907,75.201
4.3623,74.799,74.127
4.4251,74.615,74.036
4.502,75.09,74.73
4.5649,74.97,75.29
4.6134,74.629,75.475
4.6761,74.114,75.577
4.7539,74.497,75.628
4.8168,74.686,75.398
4.8644,74.861,74.949
4.9272,74.815,74.607
5.0057,75.457,74.423
5.0687,75.653,74.511
5.1155,75.502,75.03
5.1783,74.775,75.601
5.2576,74.735,75.809
5.3205,74.627,75.555
5.3666,74.862,74.838
5.4293,74.767,74.249
5.5094,75.003,74.51
5.5724,74.514,75.379
5.6177,74.186,75.899
5.6804,74.043,75.72
5.7613,74.892,75.036
5.8242,75.35,74.383
5.8687,75.585,74.192
5.9315,75.319,74.651
6.0132,75.436,75.531
6.0761,74.954,75.872
6.1198,74.426,75.127
6.1826,73.918,74.3
6.265,74.482,74.402


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_174.csv <==
x,qOut,qIn
0.031471,74.283,75.976
0.094153,74.944,75.092
0.15692,75.102,74.624
0.22039,75.572,74.941
0.28333,75.372,75.166
0.34522,75.012,75.004
0.40798,74.509,75.048
0.47225,74.95,75.238
0.53519,75.233,74.981
0.59629,75.411,74.46
0.65905,74.988,74.506
0.72411,74.972,75.087
0.78705,74.553,75.141
0.84736,74.453,74.756
0.91012,74.319,75.048
0.97597,74.872,75.823
1.0389,74.879,75.55
1.0984,74.898,74.527
1.1612,74.819,74.485
1.2278,75.41,75.339
1.2908,75.412,75.468
1.3495,75.07,74.857
1.4123,74.474,74.862
1.4797,74.789,75.394
1.5426,74.984,75.277
1.6006,75.096,74.683
1.6633,74.715,74.599
1.7315,74.845,74.868
1.7945,74.606,75.024
1.8516,74.534,75.111
1.9144,74.351,75.151
1.9834,74.909,75.029
2.0463,75.046,74.852
2.1027,75.144,74.92
2.1655,74.92,75.247
2.2353,75.238,75.531
2.2982,75.033,75.343
2.3538,74.802,74.812
2.4165,74.478,74.672
2.4871,74.983,75.223
2.5501,75.135,75.632
2.6048,75.143,75.283
2.6676,74.759,74.841
2.739,74.962,74.755
2.8019,74.77,74.836
2.8559,74.638,74.876
2.9187,74.397,75.022
2.9908,74.921,75.166
3.0538,75.032,75.078
3.107,74.972,74.853
3.1697,74.56,74.803
3.2427,74.87,74.998
3.3056,74.93,75.108
3.358,75.075,74.904
3.4208,74.888,74.73
3.4946,75.204,74.887
3.5575,74.975,75.377
3.6091,74.823,75.874
3.6719,74.645,75.903
3.7464,75.22,75.162
3.8094,75.263,74.075
3.8602,74.993,74.054
3.9229,74.41,75.105
3.9983,74.672,75.892
4.0612,74.797,75.516
4.1112,74.933,74.75
4.174,74.68,74.586
4.2501,74.98,75.218
4.3131,74.855,75.652
4.3623,74.815,75.258
4.4251,74.56,74.737
4.502,74.909,74.433
4.5649,74.748,73.994
4.6134,74.606,73.968
4.6761,74.485,75.107
4.7539,75.254,76.619
4.8168,75.623,76.759
4.8644,75.519,75.508
4.9272,74.69,74.433
5.0057,74.515,74.17
5.0687,74.377,74.205
5.1155,74.756,74.226
5.1783,74.928,74.654
5.2576,75.448,75.437
5.3205,75.128,75.924
5.3666,74.801,75.578
5.4293,74.597,74.927
5.5094,75.226,74.687
5.5724,75.257,74.97
5.6177,74.667,75.507
5.6804,73.683,75.903
5.7613,73.806,75.532
5.8242,74.207,74.527
5.8687,74.922,74.175
5.9315,75.437,74.689
6.0132,76.271,75.251
6.0761,76.102,75.027
6.1198,75.089,74.49
6.1826,73.758,74.73
6.265,73.775,75.759


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_175.csv <==
x,qOut,qIn
0.031471,74.86,75.244
0.094153,74.674,74.873
0.15692,74.397,74.833
0.22039,74.896,75.109
0.28333,74.965,74.997
0.34522,74.86,74.709
0.40798,74.542,74.949
0.47225,75.031,75.518
0.53519,75.228,75.442
0.59629,75.173,74.67
0.65905,74.521,74.406
0.72411,74.473,75.081
0.78705,74.289,75.762
0.84736,74.548,75.541
0.91012,74.767,75.001
0.97597,75.527,74.748
1.0389,75.518,74.483
1.0984,75.17,74.236
1.1612,74.573,74.787
1.2278,74.842,75.795
1.2908,74.926,75.882
1.3495,74.911,74.931
1.4123,74.516,74.256
1.4797,74.811,74.491
1.5426,74.855,75.299
1.6006,75.018,76.023
1.6633,74.833,76.292
1.7315,75.106,75.788
1.7945,74.8,74.743
1.8516,74.617,73.99
1.9144,74.537,73.935
1.9834,75.292,74.424
2.0463,75.499,75.053
2.1027,75.151,75.304
2.1655,74.245,75.193
2.2353,74.226,75.23
2.2982,74.368,75.377
2.3538,74.901,75.093
2.4165,75.118,74.77
2.4871,75.566,74.879
2.5501,75.089,75.052
2.6048,74.443,74.967
2.6676,73.978,75.06
2.739,74.785,75.392
2.8019,75.546,75.579
2.8559,76.043,75.472
2.9187,75.544,75.166
2.9908,75.073,74.671
3.0538,74.091,74.248
3.107,73.851,74.282
3.1697,74.023,74.756
3.2427,75.018,75.343
3.3056,75.267,75.58
3.358,75.206,75.623
3.4208,74.824,75.701
3.4946,75.125,75.441
3.5575,75.056,74.365
3.6091,74.897,73.841
3.6719,74.478,74.732
3.7464,74.808,75.791
3.8094,74.845,75.506
3.8602,74.956,74.584
3.9229,74.902,74.466
3.9983,75.464,75.274
4.0612,75.436,75.659
4.1112,75.032,75.005
4.174,74.221,74.58
4.2501,74.257,75.081
4.3131,74.278,75.67
4.3623,74.554,75.308
4.4251,74.705,74.535
4.502,75.498,74.088
4.5649,75.719,74.444
4.6134,75.532,75.169
4.6761,74.722,75.616
4.7539,74.579,75.667
4.8168,74.39,75.438
4.8644,74.623,75.113
4.9272,74.704,75.071
5.0057,75.268,75.407
5.0687,75.119,75.426
5.1155,74.866,74.731
5.1783,74.49,74.313
5.2576,74.941,74.857
5.3205,75.05,75.41
5.3666,75.081,75.025
5.4293,74.827,74.678
5.5094,75.14,74.993
5.5724,74.912,75.262
5.6177,74.5,75.135
5.6804,73.962,75.234
5.7613,74.44,75.338
5.8242,74.845,74.638
5.8687,75.255,73.906
5.9315,75.198,74.4
6.0132,75.552,75.674
6.0761,75.339,76.056
6.1198,75.139,75.221
6.1826,74.759,74.661
6.265,75.046,75.021


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_176.csv <==
x,qOut,qIn
0.031471,75.281,74.867
0.094153,75.112,73.715
0.15692,74.598,73.68
0.22039,74.75,74.805
0.28333,74.582,75.63
0.34522,74.554,75.742
0.40798,74.478,75.855
0.47225,75.156,75.716
0.53519,75.339,74.847
0.59629,75.229,74.395
0.65905,74.665,75.019
0.72411,74.742,75.696
0.78705,74.556,75.431
0.84736,74.473,74.512
0.91012,74.284,73.877
0.97597,74.963,74.168
1.0389,75.376,74.872
1.0984,75.67,75.193
1.1612,75.173,75.446
1.2278,74.841,75.767
1.2908,74.005,75.635
1.3495,73.827,75.137
1.4123,74.092,74.893
1.4797,75.289,74.806
1.5426,75.831,74.396
1.6006,75.867,74.402
1.6633,75.208,75.299
1.7315,75.104,76.003
1.7945,74.833,75.328
1.8516,74.926,74.43
1.9144,74.804,74.636
1.9834,75.06,75.499
2.0463,74.533,75.642
2.1027,74.065,74.946
2.1655,73.788,74.5
2.2353,74.577,74.714
2.2982,75.062,75.064
2.3538,75.377,75.157
2.4165,75.285,75.281
2.4871,75.632,75.403
2.5501,75.345,75.037
2.6048,74.798,74.307
2.6676,74.103,74.178
2.739,74.443,74.995
2.8019,74.754,76.05
2.8559,75.104,76.087
2.9187,74.983,75.295
2.9908,75.262,74.798
3.0538,74.98,75.088
3.107,74.827,75.027
3.1697,74.656,74.541
3.2427,75.182,74.541
3.3056,75.103,75.03
3.358,74.737,75.01
3.4208,74.228,74.754
3.4946,74.724,74.996
3.5575,75.118,75.513
3.6091,75.341,75.393
3.6719,74.875,74.963
3.7464,74.783,74.793
3.8094,74.34,74.739
3.8602,74.332,74.822
3.9229,74.473,75.335
3.9983,75.403,75.821
4.0612,75.729,75.4
4.1112,75.647,74.53
4.174,74.985,74.438
4.2501,74.916,75.153
4.3131,74.637,75.507
4.3623,74.583,74.845
4.4251,74.355,74.184
4.502,74.78,74.447
4.5649,74.747,75.287
4.6134,74.79,75.566
4.6761,74.705,75.413
4.7539,75.263,75.323
4.8168,75.245,75.076
4.8644,74.944,74.73
4.9272,74.368,74.942
5.0057,74.685,75.467
5.0687,74.896,75.455
5.1155,75.166,75.024
5.1783,75.005,74.914
5.2576,75.263,75.19
5.3205,74.955,75.224
5.3666,74.752,74.622
5.4293,74.487,74.239
5.5094,74.909,74.801
5.5724,74.772,75.733
5.6177,74.497,75.705
5.6804,74.172,74.994
5.7613,74.82,74.629
5.8242,75.244,74.889
5.8687,75.444,74.908
5.9315,75.047,74.68
6.0132,75.123,74.681
6.0761,74.849,74.992
6.1198,74.811,75.523
6.1826,74.702,76.021
6.265,75.269,75.916


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_177.csv <==
x,qOut,qIn
0.031471,74.228,74.852
0.094153,74.615,75.319
0.15692,74.878,75.373
0.22039,75.618,75.536
0.28333,75.58,75.536
0.34522,75.119,74.996
0.40798,74.298,74.556
0.47225,74.413,74.633
0.53519,74.569,75.002
0.59629,74.908,75.28
0.65905,74.897,75.374
0.72411,75.384,75.248
0.78705,75.332,75.04
0.84736,75.333,74.848
0.91012,75.071,74.817
0.97597,75.236,75.071
1.0389,74.675,75.112
1.0984,74.07,74.704
1.1612,73.669,74.633
1.2278,74.451,75.153
1.2908,75.064,75.402
1.3495,75.475,75.149
1.4123,75.289,75.061
1.4797,75.42,75.083
1.5426,74.965,74.83
1.6006,74.583,74.836
1.6633,74.255,75.441
1.7315,74.86,75.944
1.7945,75.125,75.472
1.8516,75.205,74.521
1.9144,74.842,74.343
1.9834,75.05,75.156
2.0463,74.885,75.719
2.1027,74.796,75.171
2.1655,74.501,74.375
2.2353,74.863,74.194
2.2982,74.775,74.795
2.3538,74.728,75.186
2.4165,74.582,75.08
2.4871,75.157,75.028
2.5501,75.233,75.332
2.6048,75.024,75.732
2.6676,74.481,75.903
2.739,74.784,75.606
2.8019,74.976,74.933
2.8559,75.255,74.158
2.9187,75.09,73.811
2.9908,75.309,74.386
3.0538,74.933,75.39
3.107,74.719,75.648
3.1697,74.54,75.327
3.2427,75.08,75.157
3.3056,75,75.148
3.358,74.628,75.018
3.4208,74.107,75.063
3.4946,74.541,75.235
3.5575,74.822,75.03
3.6091,74.963,74.607
3.6719,74.724,74.626
3.7464,75.205,75.01
3.8094,75.446,74.997
3.8602,75.653,74.769
3.9229,75.164,75.06
3.9983,74.899,75.594
4.0612,74.122,75.464
4.1112,73.93,74.919
4.174,74.091,74.811
4.2501,75.114,75.021
4.3131,75.462,74.848
4.3623,75.406,74.825
4.4251,74.898,75.52
4.502,75.072,76.179
4.5649,74.999,75.559
4.6134,74.979,74.054
4.6761,74.669,73.566
4.7539,74.948,74.788
4.8168,74.767,76.004
4.8644,74.62,75.684
4.9272,74.328,74.971
5.0057,74.806,74.814
5.0687,74.916,74.655
5.1155,75.024,74.245
5.1783,74.896,74.549
5.2576,75.335,75.473
5.3205,75.19,75.834
5.3666,74.8,75.445
5.4293,74.231,75.142
5.5094,74.671,74.924
5.5724,75.064,74.326
5.6177,75.481,74.216
5.6804,75.24,75.124
5.7613,75.161,75.929
5.8242,74.413,75.549
5.8687,74.077,74.921
5.9315,74.167,75.067
6.0132,75.241,75.74
6.0761,75.695,75.894
6.1198,75.465,74.862
6.1826,74.508,73.729
6.265,74.3,73.832


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_178.csv <==
x,qOut,qIn
0.031471,75.202,75.773
0.094153,74.813,74.917
0.15692,74.067,74.691
0.22039,74.2,74.995
0.28333,74.313,75.034
0.34522,74.654,75
0.40798,74.857,75.222
0.47225,75.676,75.231
0.53519,75.892,74.817
0.59629,75.618,74.784
0.65905,74.663,75.228
0.72411,74.369,75.438
0.78705,74.089,75.041
0.84736,74.252,74.714
0.91012,74.277,74.893
0.97597,74.913,75.241
1.0389,75.015,74.914
1.0984,75.164,74.514
1.1612,75.101,74.987
1.2278,75.567,75.684
1.2908,75.371,75.283
1.3495,74.946,74.609
1.4123,74.409,74.885
1.4797,74.818,75.554
1.5426,75.028,75.35
1.6006,75.079,74.483
1.6633,74.689,74.234
1.7315,74.925,75.008
1.7945,74.871,75.993
1.8516,74.932,75.929
1.9144,74.743,75.095
1.9834,75.123,74.471
2.0463,74.971,74.483
2.1027,74.775,74.708
2.1655,74.42,74.887
2.2353,74.844,74.895
2.2982,74.919,74.904
2.3538,74.934,75.247
2.4165,74.676,75.598
2.4871,75.095,75.485
2.5501,75.123,74.953
2.6048,75.09,74.512
2.6676,74.691,74.541
2.739,74.865,75.119
2.8019,74.623,75.897
2.8559,74.553,76.063
2.9187,74.54,75.315
2.9908,75.328,74.217
3.0538,75.573,73.749
3.107,75.332,74.449
3.1697,74.532,75.609
3.2427,74.485,76.051
3.3056,74.423,75.248
3.358,74.591,74.316
3.4208,74.51,74.274
3.4946,75.06,75.068
3.5575,75.179,75.81
3.6091,75.284,75.68
3.6719,74.912,75.132
3.7464,74.961,74.966
3.8094,74.516,74.908
3.8602,74.44,74.563
3.9229,74.635,74.685
3.9983,75.595,75.383
4.0612,75.755,75.714
4.1112,75.092,75.288
4.174,73.96,74.804
4.2501,74.018,74.569
4.3131,74.507,74.328
4.3623,75.231,74.418
4.4251,75.284,75.154
4.502,75.401,75.755
4.5649,74.725,75.362
4.6134,74.336,74.815
4.6761,74.297,74.949
4.7539,75.254,75.357
4.8168,75.674,75.306
4.8644,75.528,75.006
4.9272,74.717,75.041
5.0057,74.598,75.345
5.0687,74.476,75.349
5.1155,74.745,75.194
5.1783,74.885,75.097
5.2576,75.488,74.677
5.3205,75.298,74.084
5.3666,74.753,74.215
5.4293,74.017,74.978
5.5094,74.315,75.63
5.5724,74.62,75.833
5.6177,74.991,75.817
5.6804,74.95,75.587
5.7613,75.347,75.158
5.8242,75.171,74.381
5.8687,74.98,73.833
5.9315,74.641,74.231
6.0132,75.058,75.007
6.0761,75.077,74.955
6.1198,75.049,74.74
6.1826,74.832,75.314
6.265,75.275,76.067


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_179.csv <==
x,qOut,qIn
0.031471,74.82,75.803
0.094153,75.186,75.914
0.15692,74.985,75.59
0.22039,75.081,75.493
0.28333,74.591,75.214
0.34522,74.356,74.631
0.40798,74.31,74.616
0.47225,75.157,75.103
0.53519,75.486,75.076
0.59629,75.42,74.65
0.65905,74.887,74.682
0.72411,75.082,75
0.78705,75.112,75.034
0.84736,75.171,75.106
0.91012,74.682,75.564
0.97597,74.573,75.962
1.0389,74.025,75.662
1.0984,73.924,74.853
1.1612,74.07,74.288
1.2278,75.13,74.314
1.2908,75.671,74.631
1.3495,75.852,74.982
1.4123,75.355,75.555
1.4797,75.262,76.142
1.5426,74.794,75.811
1.6006,74.619,74.395
1.6633,74.433,73.507
1.7315,74.934,74.188
1.7945,74.863,75.237
1.8516,74.672,75.401
1.9144,74.304,75.335
1.9834,74.8,75.24
2.0463,75.058,74.873
2.1027,75.379,74.812
2.1655,75.348,75.251
2.2353,75.62,75.352
2.2982,75.055,74.784
2.3538,74.3,74.76
2.4165,73.695,75.568
2.4871,74.362,76.123
2.5501,75.021,75.327
2.6048,75.597,74.243
2.6676,75.458,74.146
2.739,75.384,74.71
2.8019,74.521,75.006
2.8559,73.963,75.09
2.9187,73.85,75.254
2.9908,74.835,75.336
3.0538,75.34,75.278
3.107,75.392,75.258
3.1697,74.897,75.191
3.2427,75.021,74.899
3.3056,74.908,74.629
3.358,74.859,74.921
3.4208,74.554,75.476
3.4946,74.967,75.565
3.5575,75.063,74.862
3.6091,75.265,74.434
3.6719,75.093,74.804
3.7464,75.267,75.287
3.8094,74.727,75.151
3.8602,74.28,74.67
3.9229,74.017,74.526
3.9983,74.756,75.043
4.0612,75.116,75.749
4.1112,75.222,75.68
4.174,74.932,75.067
4.2501,75.245,74.713
4.3131,75.152,74.771
4.3623,74.942,74.869
4.4251,74.481,75.055
4.502,74.826,75.297
4.5649,74.945,75.314
4.6134,75.071,75.093
4.6761,74.796,75.045
4.7539,75.038,75.238
4.8168,74.824,75.24
4.8644,74.726,75.126
4.9272,74.475,75.056
5.0057,74.878,74.691
5.0687,74.777,74.224
5.1155,74.688,74.617
5.1783,74.566,75.558
5.2576,75.243,75.885
5.3205,75.447,74.98
5.3666,75.253,74.141
5.4293,74.57,74.394
5.5094,74.661,75.216
5.5724,74.694,75.364
5.6177,74.928,75.202
5.6804,74.838,75.476
5.7613,75.234,75.672
5.8242,75.067,75.051
5.8687,74.967,74.616
5.9315,74.777,75.129
6.0132,75.245,75.744
6.0761,75.117,75.205
6.1198,74.69,73.878
6.1826,74.073,73.441
6.265,74.464,74.539


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_180.csv <==
x,qOut,qIn
0.031471,74.708,74.698
0.094153,74.441,74.544
0.15692,74.295,75.072
0.22039,75.021,75.533
0.28333,75.275,75.15
0.34522,75.211,74.739
0.40798,74.608,75.069
0.47225,74.632,75.479
0.53519,74.471,74.982
0.59629,74.671,74.413
0.65905,74.853,74.666
0.72411,75.586,75.219
0.78705,75.528,75.247
0.84736,75.025,75.187
0.91012,74.303,75.436
0.97597,74.608,75.518
1.0389,74.909,75.002
1.0984,75.128,74.65
1.1612,74.799,74.963
1.2278,74.955,75.358
1.2908,74.751,74.929
1.3495,74.76,73.988
1.4123,74.649,73.788
1.4797,75.181,74.825
1.5426,75.164,76.055
1.6006,75.025,76.046
1.6633,74.604,75.344
1.7315,74.853,75.055
1.7945,74.721,75.355
1.8516,74.64,75.561
1.9144,74.473,75.491
1.9834,75.095,75.08
2.0463,75.302,74.476
2.1027,75.28,74.229
2.1655,74.855,74.456
2.2353,75.091,74.792
2.2982,75.028,75.169
2.3538,74.931,75.557
2.4165,74.391,75.466
2.4871,74.414,74.897
2.5501,74.126,74.725
2.6048,74.209,75.105
2.6676,74.385,75.227
2.739,75.323,74.941
2.8019,75.667,74.539
2.8559,75.632,74.424
2.9187,75.141,74.96
2.9908,75.342,75.945
3.0538,75.317,76.117
3.107,75.24,75.131
3.1697,74.637,74.3
3.2427,74.556,74.372
3.3056,74.193,74.769
3.358,74.279,74.809
3.4208,74.419,75.015
3.4946,75.215,75.659
3.5575,75.323,76.027
3.6091,75.141,75.584
3.6719,74.671,74.997
3.7464,74.965,74.658
3.8094,74.975,74.37
3.8602,74.857,74.334
3.9229,74.336,74.856
3.9983,74.529,75.446
4.0612,74.539,75.448
4.1112,74.864,75.307
4.174,75.072,75.37
4.2501,75.703,75.149
4.3131,75.446,74.394
4.3623,74.755,74.075
4.4251,73.954,74.726
4.502,74.298,75.767
4.5649,74.689,76.136
4.6134,75.087,75.536
4.6761,75.144,74.709
4.7539,75.687,74.337
4.8168,75.612,74.551
4.8644,75.153,75.138
4.9272,74.289,75.645
5.0057,74.308,75.536
5.0687,74.356,74.899
5.1155,74.666,74.585
5.1783,74.794,74.805
5.2576,75.475,75.02
5.3205,75.525,74.854
5.3666,75.205,75.025
5.4293,74.379,75.495
5.5094,74.332,75.456
5.5724,74.282,74.656
5.6177,74.668,74.162
5.6804,74.99,74.687
5.7613,75.758,75.737
5.8242,75.627,75.977
5.8687,74.97,75.308
5.9315,74.121,74.767
6.0132,74.436,74.678
6.0761,74.891,74.688
6.1198,75.33,74.964
6.1826,75.133,75.445
6.265,75.204,75.367


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_181.csv <==
x,qOut,qIn
0.031471,75.301,74.972
0.094153,75.464,74.709
0.15692,74.98,74.882
0.22039,74.942,75.275
0.28333,74.574,75.213
0.34522,74.422,74.648
0.40798,74.112,74.382
0.47225,74.519,74.929
0.53519,74.554,75.726
0.59629,74.783,75.441
0.65905,74.947,74.544
0.72411,75.709,74.35
0.78705,75.757,74.976
0.84736,75.343,75.31
0.91012,74.582,75.364
0.97597,74.728,75.568
1.0389,74.837,75.592
1.0984,74.966,74.983
1.1612,74.686,74.6
1.2278,74.971,74.966
1.2908,74.874,75.157
1.3495,74.865,74.728
1.4123,74.578,74.647
1.4797,74.876,75.09
1.5426,74.703,75.311
1.6006,74.657,75.18
1.6633,74.567,75.256
1.7315,75.16,75.506
1.7945,75.151,75.485
1.8516,74.815,75.006
1.9144,74.233,74.627
1.9834,74.61,74.79
2.0463,74.932,74.876
2.1027,75.296,74.237
2.1655,75.204,73.979
2.2353,75.484,75.001
2.2982,75.141,76.38
2.3538,74.804,76.309
2.4165,74.398,75.187
2.4871,74.808,74.305
2.5501,74.837,74.332
2.6048,74.786,74.713
2.6676,74.518,75.095
2.739,75.006,75.451
2.8019,75.151,75.639
2.8559,75.226,75.289
2.9187,74.984,74.65
2.9908,75.319,74.334
3.0538,75.16,74.724
3.107,74.83,75.423
3.1697,74.157,75.756
3.2427,74.243,75.476
3.3056,74.162,74.781
3.358,74.372,74.165
3.4208,74.621,74.286
3.4946,75.58,75.304
3.5575,75.894,76.09
3.6091,75.543,75.727
3.6719,74.485,75.055
3.7464,74.279,74.795
3.8094,74.333,74.589
3.8602,74.904,74.424
3.9229,75.173,74.785
3.9983,75.645,75.168
4.0612,75.155,74.98
4.1112,74.507,75.059
4.174,74.011,75.699
4.2501,74.695,75.97
4.3131,75.242,75.172
4.3623,75.492,74.352
4.4251,74.964,74.435
4.502,74.785,74.943
4.5649,74.295,74.735
4.6134,74.334,74.427
4.6761,74.585,74.991
4.7539,75.559,75.894
4.8168,75.777,76.031
4.8644,75.417,75.15
4.9272,74.536,74.313
5.0057,74.483,74.494
5.0687,74.459,75.415
5.1155,74.627,75.811
5.1783,74.518,75.514
5.2576,75.043,75.011
5.3205,75.162,74.716
5.3666,75.327,74.669
5.4293,75.133,74.774
5.5094,75.341,74.786
5.5724,74.883,74.421
5.6177,74.41,74.346
5.6804,73.96,75.05
5.7613,74.498,75.874
5.8242,74.799,75.983
5.8687,75.099,75.548
5.9315,75.082,75.076
6.0132,75.508,74.82
6.0761,75.244,74.827
6.1198,74.779,74.97
6.1826,74.302,75.136
6.265,74.88,75.209


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_182.csv <==
x,qOut,qIn
0.031471,75.194,75.29
0.094153,75.248,75.34
0.15692,74.814,75.353
0.22039,74.851,75.391
0.28333,74.477,75.133
0.34522,74.335,74.783
0.40798,74.147,74.864
0.47225,74.736,75.28
0.53519,74.902,75.367
0.59629,75.078,74.877
0.65905,75.017,74.56
0.72411,75.511,74.848
0.78705,75.398,74.988
0.84736,75.061,74.618
0.91012,74.479,74.727
0.97597,74.694,75.556
1.0389,74.657,75.984
1.0984,74.641,75.391
1.1612,74.458,74.725
1.2278,75.041,74.571
1.2908,75.259,74.729
1.3495,75.321,74.816
1.4123,74.926,75.001
1.4797,75.093,75.349
1.5426,74.899,75.452
1.6006,74.848,75.119
1.6633,74.659,74.898
1.7315,75.109,75.013
1.7945,75.009,75.091
1.8516,74.75,74.696
1.9144,74.25,74.249
1.9834,74.572,74.389
2.0463,74.679,75.161
2.1027,74.901,75.74
2.1655,74.936,75.862
2.2353,75.517,75.834
2.2982,75.433,75.642
2.3538,74.988,74.844
2.4165,74.268,74.025
2.4871,74.499,74.049
2.5501,74.701,74.867
2.6048,74.974,75.575
2.6676,74.87,75.817
2.739,75.269,75.601
2.8019,75.151,74.937
2.8559,75,74.147
2.9187,74.58,73.997
2.9908,74.777,74.79
3.0538,74.532,75.853
3.107,74.326,75.97
3.1697,74.069,75.216
3.2427,74.756,74.532
3.3056,75.212,74.639
3.358,75.689,75.214
3.4208,75.629,75.695
3.4946,75.675,75.772
3.5575,74.806,75.373
3.6091,74.022,74.763
3.6719,73.695,74.38
3.7464,74.674,74.484
3.8094,75.421,74.897
3.8602,75.742,74.919
3.9229,75.158,74.664
3.9983,74.823,74.846
4.0612,74.159,75.285
4.1112,74.125,75.377
4.174,74.405,75.403
4.2501,75.444,75.321
4.3131,75.698,74.597
4.3623,75.351,74.17
4.4251,74.514,74.992
4.502,74.608,76.147
4.5649,74.829,76.019
4.6134,75.3,74.68
4.6761,75.302,73.84
4.7539,75.513,74.467
4.8168,74.918,75.632
4.8644,74.415,75.579
4.9272,74.058,74.859
5.0057,74.631,74.817
5.0687,74.773,75.458
5.1155,74.72,75.607
5.1783,74.489,75.375
5.2576,75.076,75.088
5.3205,75.337,74.625
5.3666,75.27,74.426
5.4293,74.61,74.744
5.5094,74.626,74.866
5.5724,74.578,74.457
5.6177,74.943,74.659
5.6804,75.079,75.569
5.7613,75.517,76.007
5.8242,75.052,75.376
5.8687,74.499,74.899
5.9315,74.122,75.056
6.0132,74.821,75.192
6.0761,75.219,74.867
6.1198,75.257,74.574
6.1826,74.832,74.636
6.265,75.114,74.987


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_183.csv <==
x,qOut,qIn
0.031471,74.763,74.614
0.094153,74.674,74.471
0.15692,74.49,74.842
0.22039,74.949,75.12
0.28333,74.852,74.855
0.34522,74.699,75.101
0.40798,74.444,75.843
0.47225,75.032,75.753
0.53519,75.281,74.447
0.59629,75.357,73.812
0.65905,74.923,74.648
0.72411,74.974,75.861
0.78705,74.618,75.936
0.84736,74.482,75.135
0.91012,74.409,74.666
0.97597,75.167,74.968
1.0389,75.439,75.236
1.0984,75.374,74.893
1.1612,74.76,74.656
1.2278,74.736,74.734
1.2908,74.481,74.696
1.3495,74.468,75.131
1.4123,74.415,76.107
1.4797,75.126,76.306
1.5426,75.372,74.994
1.6006,75.348,73.745
1.6633,74.73,73.867
1.7315,74.669,74.969
1.7945,74.4,75.763
1.8516,74.568,75.715
1.9144,74.749,75.326
1.9834,75.51,75.045
2.0463,75.504,74.816
2.1027,75.167,74.543
2.1655,74.594,74.685
2.2353,74.832,75.329
2.2982,74.798,75.628
2.3538,74.595,75.125
2.4165,74.155,74.64
2.4871,74.674,74.575
2.5501,75.146,74.572
2.6048,75.647,74.684
2.6676,75.378,75.036
2.739,75.165,75.154
2.8019,74.273,75.001
2.8559,73.961,75.122
2.9187,74.158,75.425
2.9908,75.323,75.556
3.0538,75.797,75.501
3.107,75.628,75.596
3.1697,74.771,75.694
3.2427,74.617,75.363
3.3056,74.489,74.407
3.358,74.751,73.842
3.4208,74.835,74.27
3.4946,75.362,74.978
3.5575,75.128,75.002
3.6091,74.683,74.882
3.6719,74.112,75.325
3.7464,74.49,75.958
3.8094,74.698,75.772
3.8602,74.873,74.868
3.9229,74.681,74.37
3.9983,75.066,74.635
4.0612,75.022,75.042
4.1112,75.013,75.162
4.174,74.894,75.146
4.2501,75.529,74.98
4.3131,75.708,74.829
4.3623,75.521,74.994
4.4251,74.704,75.357
4.502,74.485,75.566
4.5649,74.149,75.466
4.6134,74.22,74.947
4.6761,74.225,74.248
4.7539,74.917,74.098
4.8168,75.096,74.948
4.8644,75.269,75.802
4.9272,75.148,75.791
5.0057,75.482,75.218
5.0687,75.134,74.807
5.1155,74.653,74.776
5.1783,74.205,74.943
5.2576,74.764,75.064
5.3205,75.069,74.96
5.3666,75.075,74.755
5.4293,74.571,74.757
5.5094,74.775,75.096
5.5724,74.853,75.31
5.6177,75.171,75.193
5.6804,75.118,75.256
5.7613,75.336,75.526
5.8242,74.745,75.184
5.8687,74.213,74.439
5.9315,73.939,74.405
6.0132,74.783,75.027
6.0761,75.331,75.463
6.1198,75.538,75.513
6.1826,75.091,75.4
6.265,75.097,75.093


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_184.csv <==
x,qOut,qIn
0.031471,74.992,75.37
0.094153,74.666,75.275
0.15692,73.999,74.772
0.22039,74.242,74.643
0.28333,74.486,74.923
0.34522,75.016,75.279
0.40798,75.278,75.602
0.47225,75.814,75.697
0.53519,75.397,75.543
0.59629,74.644,75.029
0.65905,73.974,74.291
0.72411,74.569,73.839
0.78705,75.181,74.09
0.84736,75.613,75.026
0.91012,75.326,75.954
0.97597,75.286,76.053
1.0389,74.706,75.346
1.0984,74.418,74.911
1.1612,74.291,74.953
1.2278,74.988,74.958
1.2908,75.117,74.682
1.3495,74.898,74.631
1.4123,74.331,75.019
1.4797,74.653,75.54
1.5426,74.919,75.724
1.6006,75.374,75.477
1.6633,75.397,74.992
1.7315,75.563,74.487
1.7945,74.778,74.196
1.8516,73.973,74.66
1.9144,73.509,75.514
1.9834,74.32,75.594
2.0463,74.965,74.808
2.1027,75.42,74.576
2.1655,75.381,74.944
2.2353,75.705,75.156
2.2982,75.374,75.056
2.3538,74.872,75.045
2.4165,74.24,75.188
2.4871,74.546,75.45
2.5501,74.687,75.406
2.6048,74.917,75.051
2.6676,74.958,75.037
2.739,75.536,75.399
2.8019,75.426,75.286
2.8559,74.892,74.512
2.9187,74.107,74.106
2.9908,74.371,74.545
3.0538,74.703,75.308
3.107,75.077,75.647
3.1697,74.922,75.411
3.2427,75.133,74.752
3.3056,74.803,74.385
3.358,74.628,74.862
3.4208,74.442,75.638
3.4946,75.037,75.915
3.5575,75.159,75.265
3.6091,75.108,74.32
3.6719,74.77,74.125
3.7464,75.166,74.942
3.8094,75.246,75.671
3.8602,75.255,75.326
3.9229,74.806,74.857
3.9983,74.839,75.287
4.0612,74.433,76.01
4.1112,74.287,75.6
4.174,74.279,74.71
4.2501,75.102,74.451
4.3131,75.37,74.637
4.3623,75.166,74.533
4.4251,74.468,74.627
4.502,74.615,75.119
4.5649,74.796,75.319
4.6134,75.202,75.064
4.6761,75.124,75.03
4.7539,75.289,75.298
4.8168,74.733,75.386
4.8644,74.399,75.126
4.9272,74.254,74.968
5.0057,75.014,75.034
5.0687,75.267,74.95
5.1155,75.274,74.95
5.1783,75.005,75.132
5.2576,75.41,74.832
5.3205,75.368,74.046
5.3666,74.997,74.22
5.4293,74.245,75.405
5.5094,74.36,76.274
5.5724,74.456,75.901
5.6177,74.723,74.93
5.6804,74.658,74.334
5.7613,75.116,74.509
5.8242,75.063,75.036
5.8687,75.036,75.354
5.9315,74.8,75.558
6.0132,75.199,75.701
6.0761,75.094,75.437
6.1198,74.926,74.672
6.1826,74.616,74.205
6.265,75.033,74.633


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_185.csv <==
x,qOut,qIn
0.031471,74.952,75.451
0.094153,74.875,75.011
0.15692,74.224,75.118
0.22039,74.315,75.518
0.28333,74.417,75.234
0.34522,74.906,74.583
0.40798,75.16,74.569
0.47225,75.765,75.083
0.53519,75.519,75.265
0.59629,75.017,74.97
0.65905,74.433,74.738
0.72411,74.831,74.689
0.78705,75.043,74.622
0.84736,75.087,74.908
0.91012,74.639,75.576
0.97597,74.751,75.805
1.0389,74.546,75.34
1.0984,74.541,75.143
1.1612,74.475,75.378
1.2278,75.146,75.476
1.2908,75.326,74.914
1.3495,75.291,74.169
1.4123,74.823,74.098
1.4797,74.961,74.763
1.5426,74.769,75.338
1.6006,74.718,75.616
1.6633,74.541,75.804
1.7315,75.01,75.526
1.7945,74.929,74.662
1.8516,74.674,74.193
1.9144,74.222,74.532
1.9834,74.651,75.04
2.0463,74.893,75.029
2.1027,75.134,75.082
2.1655,75.038,75.48
2.2353,75.503,75.502
2.2982,75.477,74.708
2.3538,75.323,74.18
2.4165,74.735,74.664
2.4871,74.696,75.672
2.5501,74.291,76.175
2.6048,74.166,75.832
2.6676,74.171,75.124
2.739,75.081,74.491
2.8019,75.549,74.182
2.8559,75.674,74.494
2.9187,75.085,75.228
2.9908,74.893,75.656
3.0538,74.38,75.344
3.107,74.276,74.847
3.1697,74.292,74.776
3.2427,75.104,75.123
3.3056,75.359,75.23
3.358,75.304,74.799
3.4208,74.691,74.575
3.4946,74.66,74.997
3.5575,74.405,75.264
3.6091,74.548,75.081
3.6719,74.809,75.219
3.7464,75.737,75.546
3.8094,75.889,75.416
3.8602,75.331,75.004
3.9229,74.259,74.732
3.9983,74.22,74.57
4.0612,74.473,74.501
4.1112,74.987,74.557
4.174,75.036,74.759
4.2501,75.394,75.09
4.3131,75.083,75.453
4.3623,74.818,75.722
4.4251,74.483,75.728
4.502,74.916,75.358
4.5649,74.903,74.598
4.6134,74.775,74.065
4.6761,74.435,74.442
4.7539,74.898,75.546
4.8168,75.075,76.341
4.8644,75.224,75.831
4.9272,75.027,74.652
5.0057,75.324,74.148
5.0687,75.045,74.886
5.1155,74.654,75.618
5.1783,74.11,75.378
5.2576,74.421,74.388
5.3205,74.496,73.911
5.3666,74.603,74.633
5.4293,74.564,75.563
5.5094,75.293,75.788
5.5724,75.622,75.503
5.6177,75.601,75.258
5.6804,74.833,75.052
5.7613,74.579,75.021
5.8242,74.221,74.934
5.8687,74.497,74.841
5.9315,74.86,75.134
6.0132,75.729,75.467
6.0761,75.667,74.89
6.1198,75.126,74.149
6.1826,74.421,74.479
6.265,74.732,75.378


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_186.csv <==
x,qOut,qIn
0.031471,75.424,75.268
0.094153,74.829,75.184
0.15692,74.239,75.11
0.22039,74.733,75.272
0.28333,75.082,75.429
0.34522,75.112,74.947
0.40798,74.542,74.179
0.47225,74.621,74.002
0.53519,74.598,74.874
0.59629,74.908,76.137
0.65905,74.993,76.598
0.72411,75.472,75.68
0.78705,75.155,74.333
0.84736,74.674,74.228
0.91012,74.173,75.04
0.97597,74.654,75.54
1.0389,74.905,75.268
1.0984,74.98,74.85
1.1612,74.641,74.628
1.2278,74.976,74.665
1.2908,75.043,74.718
1.3495,75.211,74.75
1.4123,74.991,75.025
1.4797,75.111,75.524
1.5426,74.533,75.704
1.6006,74.059,75.138
1.6633,73.848,74.487
1.7315,74.798,74.524
1.7945,75.512,75.051
1.8516,75.917,75.236
1.9144,75.476,75.322
1.9834,75.261,75.703
2.0463,74.617,75.975
2.1027,74.525,75.362
2.1655,74.622,74.323
2.2353,75.324,73.861
2.2982,75.149,74.475
2.3538,74.617,75.206
2.4165,74.004,75.478
2.4871,74.452,75.475
2.5501,74.807,75.147
2.6048,75.097,74.96
2.6676,74.997,75.291
2.739,75.363,75.449
2.8019,75.145,74.873
2.8559,74.749,74.341
2.9187,74.181,74.46
2.9908,74.582,75.015
3.0538,74.891,75.533
3.107,75.331,75.581
3.1697,75.399,75.213
3.2427,75.716,74.913
3.3056,75.141,74.851
3.358,74.373,74.772
3.4208,73.772,74.841
3.4946,74.399,75.111
3.5575,74.938,75.043
3.6091,75.261,74.979
3.6719,75.045,75.437
3.7464,75.323,75.663
3.8094,75.194,74.677
3.8602,75.085,73.768
3.9229,74.657,74.227
3.9983,74.81,75.314
4.0612,74.536,75.631
4.1112,74.461,75.503
4.174,74.434,75.633
4.2501,75.199,75.678
4.3131,75.433,75.189
4.3623,75.309,74.766
4.4251,74.713,74.804
4.502,74.791,74.869
4.5649,74.66,74.708
4.6134,74.66,74.742
4.6761,74.508,74.955
4.7539,75.084,74.97
4.8168,75.246,74.679
4.8644,75.228,74.658
4.9272,74.661,75.227
5.0057,74.608,76.021
5.0687,74.257,76.076
5.1155,74.282,75.175
5.1783,74.384,74.398
5.2576,75.269,74.5
5.3205,75.606,75.116
5.3666,75.68,75.309
5.4293,75.249,75.116
5.5094,75.302,74.893
5.5724,74.913,74.695
5.6177,74.621,74.653
5.6804,74.293,75.026
5.7613,74.773,75.593
5.8242,74.844,75.689
5.8687,74.74,75.056
5.9315,74.287,74.482
6.0132,74.601,74.589
6.0761,74.728,74.955
6.1198,75.073,74.95
6.1826,75.201,74.912
6.265,75.729,75.091


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_187.csv <==
x,qOut,qIn
0.031471,75.632,75.026
0.094153,75.673,75.114
0.15692,75.16,75.393
0.22039,75.231,75.578
0.28333,75.029,75.354
0.34522,74.86,74.988
0.40798,74.344,74.868
0.47225,74.474,74.928
0.53519,74.316,74.796
0.59629,74.454,74.822
0.65905,74.603,75.314
0.72411,75.452,75.735
0.78705,75.683,75.434
0.84736,75.464,74.806
0.91012,74.671,74.593
0.97597,74.569,74.842
1.0389,74.389,75.021
1.0984,74.506,75.169
1.1612,74.446,75.388
1.2278,75.01,75.172
1.2908,75.071,74.234
1.3495,75.142,73.784
1.4123,74.98,74.593
1.4797,75.381,75.857
1.5426,75.192,76.367
1.6006,74.818,75.835
1.6633,74.28,74.839
1.7315,74.673,74.163
1.7945,74.911,74.259
1.8516,75.19,74.912
1.9144,75.075,75.615
1.9834,75.35,75.846
2.0463,74.966,75.466
2.1027,74.57,74.845
2.1655,74.278,74.455
2.2353,74.965,74.532
2.2982,75.297,74.688
2.3538,75.148,74.787
2.4165,74.294,75.113
2.4871,74.131,75.462
2.5501,74.039,75.405
2.6048,74.511,75.195
2.6676,75.001,75.191
2.739,75.944,75.199
2.8019,75.921,74.948
2.8559,75.162,74.976
2.9187,74.045,75.429
2.9908,74.152,75.55
3.0538,74.631,74.889
3.107,75.306,74.514
3.1697,75.403,74.839
3.2427,75.623,75.076
3.3056,75.008,74.569
3.358,74.418,74.312
3.4208,73.972,74.946
3.4946,74.561,75.65
3.5575,74.863,75.411
3.6091,75.032,75.164
3.6719,74.868,75.537
3.7464,75.301,75.704
3.8094,75.271,75.116
3.8602,75.099,74.436
3.9229,74.663,74.265
3.9983,74.998,74.681
4.0612,75.064,75.342
4.1112,75.127,75.603
4.174,74.839,75.26
4.2501,75.081,74.703
4.3131,74.824,74.452
4.3623,74.58,74.816
4.4251,74.208,75.492
4.502,74.629,75.676
4.5649,74.708,74.818
4.6134,74.771,74.386
4.6761,74.639,75.176
4.7539,75.251,75.902
4.8168,75.479,75.15
4.8644,75.54,74.004
4.9272,75.042,73.929
5.0057,74.975,74.889
5.0687,74.491,75.91
5.1155,74.337,75.955
5.1783,74.332,75.332
5.2576,75.126,75.043
5.3205,75.317,75.331
5.3666,75.096,75.308
5.4293,74.473,74.928
5.5094,74.679,74.665
5.5724,74.806,74.687
5.6177,74.997,74.544
5.6804,74.796,74.421
5.7613,75.132,74.908
5.8242,75.034,75.907
5.8687,75.016,76.076
5.9315,74.67,75.297
6.0132,74.812,74.677
6.0761,74.417,74.623
6.1198,74.243,74.548
6.1826,74.253,74.606
6.265,75.185,74.891


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_188.csv <==
x,qOut,qIn
0.031471,75.121,75.505
0.094153,74.842,74.917
0.15692,74.461,74.961
0.22039,74.905,75.582
0.28333,74.983,75.324
0.34522,74.863,73.833
0.40798,74.41,73.211
0.47225,74.708,74.568
0.53519,74.777,76.119
0.59629,74.895,75.914
0.65905,74.742,75.236
0.72411,75.21,75.333
0.78705,75.219,75.646
0.84736,75.136,75.369
0.91012,74.707,75.067
0.97597,74.903,74.806
1.0389,74.732,74.269
1.0984,74.671,73.938
1.1612,74.55,74.521
1.2278,75.212,75.703
1.2908,75.428,76.132
1.3495,75.332,75.223
1.4123,74.587,74.315
1.4797,74.363,74.443
1.5426,73.95,75.145
1.6006,74.036,75.585
1.6633,74.241,75.772
1.7315,75.206,75.607
1.7945,75.567,74.945
1.8516,75.645,74.248
1.9144,75.319,74.202
1.9834,75.567,74.788
2.0463,75.364,75.442
2.1027,74.907,75.736
2.1655,74.061,75.705
2.2353,74.103,75.446
2.2982,74.19,74.884
2.3538,74.695,74.417
2.4165,75.015,74.591
2.4871,75.66,75.208
2.5501,75.364,75.458
2.6048,74.71,74.881
2.6676,74.076,74.318
2.739,74.668,74.59
2.8019,75.282,75.038
2.8559,75.699,75.026
2.9187,75.281,75.282
2.9908,75.041,75.742
3.0538,74.319,75.275
3.107,74.111,74.261
3.1697,74.208,74.217
3.2427,75.21,75.138
3.3056,75.637,75.744
3.358,75.665,75.534
3.4208,75.046,75.23
3.4946,74.944,75.151
3.5575,74.6,75.183
3.6091,74.627,74.961
3.6719,74.603,74.541
3.7464,75.12,74.364
3.8094,74.901,74.784
3.8602,74.495,75.381
3.9229,74.065,75.754
3.9983,74.672,75.819
4.0612,75.115,75.306
4.1112,75.388,74.54
4.174,75.035,74.317
4.2501,75.044,74.679
4.3131,74.598,75.09
4.3623,74.442,75.222
4.4251,74.397,75.147
4.502,75.193,74.994
4.5649,75.478,74.83
4.6134,75.483,74.87
4.6761,74.999,75.191
4.7539,75.036,75.346
4.8168,74.674,74.922
4.8644,74.391,74.701
4.9272,74.072,75.166
5.0057,74.697,75.692
5.0687,75.095,75.506
5.1155,75.48,74.915
5.1783,75.316,74.642
5.2576,75.396,74.886
5.3205,74.775,75.264
5.3666,74.347,75.189
5.4293,74.155,74.813
5.5094,74.909,74.639
5.5724,75.17,74.838
5.6177,75.071,75.013
5.6804,74.583,75.065
5.7613,74.845,75.149
5.8242,74.902,75.225
5.8687,74.953,75.227
5.9315,74.652,75.292
6.0132,74.976,75.318
6.0761,74.937,74.877
6.1198,75.019,74.427
6.1826,74.885,74.757
6.265,75.304,75.527


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_189.csv <==
x,qOut,qIn
0.031471,75.265,74.979
0.094153,75.316,74.891
0.15692,75.01,74.631
0.22039,75.265,74.64
0.28333,75.039,74.999
0.34522,74.781,75.353
0.40798,74.459,75.598
0.47225,74.998,75.584
0.53519,75.196,74.815
0.59629,75.099,74.124
0.65905,74.444,74.563
0.72411,74.452,75.487
0.78705,74.357,75.623
0.84736,74.65,75.284
0.91012,74.843,75.3
0.97597,75.554,75.562
1.0389,75.513,75.428
1.0984,75.159,74.744
1.1612,74.519,74.225
1.2278,74.681,74.336
1.2908,74.623,74.626
1.3495,74.567,74.837
1.4123,74.335,75.379
1.4797,74.916,75.97
1.5426,75.205,75.642
1.6006,75.363,74.75
1.6633,74.94,74.473
1.7315,74.944,74.83
1.7945,74.557,75.041
1.8516,74.498,74.955
1.9144,74.5,75.01
1.9834,75.272,75.216
2.0463,75.495,75.32
2.1027,75.508,75.216
2.1655,75.094,75.117
2.2353,75.158,75.169
2.2982,74.7,75.078
2.3538,74.253,74.611
2.4165,73.84,74.276
2.4871,74.46,74.452
2.5501,74.896,75.032
2.6048,75.297,75.589
2.6676,75.24,75.68
2.739,75.523,75.097
2.8019,75.118,74.371
2.8559,74.663,74.781
2.9187,74.233,76.038
2.9908,74.757,76.546
3.0538,74.984,75.343
3.107,75.028,73.943
3.1697,74.714,73.758
3.2427,75.092,74.664
3.3056,75.167,75.42
3.358,75.2,75.25
3.4208,74.77,74.92
3.4946,74.802,75.098
3.5575,74.382,75.284
3.6091,74.229,74.985
3.6719,74.219,74.946
3.7464,75.061,75.493
3.8094,75.377,75.849
3.8602,75.252,75.148
3.9229,74.596,74.24
3.9983,74.742,74.164
4.0612,74.904,74.706
4.1112,75.382,75.106
4.174,75.378,75.515
4.2501,75.461,75.949
4.3131,74.615,75.946
4.3623,74.032,75.085
4.4251,73.934,74.218
4.502,74.936,74.353
4.5649,75.412,74.977
4.6134,75.327,74.952
4.6761,74.681,74.901
4.7539,74.791,75.373
4.8168,74.848,75.368
4.8644,75.125,74.402
4.9272,75.105,74.086
5.0057,75.448,75.043
5.0687,75.015,75.739
5.1155,74.419,75.253
5.1783,73.838,74.919
5.2576,74.384,75.357
5.3205,74.867,75.692
5.3666,75.386,75.176
5.4293,75.465,74.657
5.5094,75.784,74.7
5.5724,75.247,75.127
5.6177,74.531,75.421
5.6804,73.947,75.344
5.7613,74.534,74.897
5.8242,74.988,74.438
5.8687,75.2,74.335
5.9315,74.805,74.73
6.0132,74.87,75.486
6.0761,74.576,75.9
6.1198,74.509,75.464
6.1826,74.412,74.834
6.265,75.077,74.731


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_190.csv <==
x,qOut,qIn
0.031471,74.384,74.888
0.094153,74.009,75.167
0.15692,73.991,75.541
0.22039,74.986,75.571
0.28333,75.496,75.09
0.34522,75.636,74.73
0.40798,75.138,75.027
0.47225,75.092,75.66
0.53519,74.694,75.557
0.59629,74.515,74.731
0.65905,74.27,74.318
0.72411,74.793,74.676
0.78705,74.905,75.157
0.84736,75.042,75.404
0.91012,74.872,75.497
0.97597,75.159,75.115
1.0389,74.799,74.363
1.0984,74.414,74.425
1.1612,74.118,75.304
1.2278,74.827,75.816
1.2908,75.24,75.272
1.3495,75.366,74.429
1.4123,74.938,74.216
1.4797,75.086,74.912
1.5426,74.968,75.73
1.6006,75.059,75.771
1.6633,74.914,75.355
1.7315,75.228,75.024
1.7945,74.857,74.819
1.8516,74.482,74.715
1.9144,74.229,74.87
1.9834,74.959,74.998
2.0463,75.323,74.885
2.1027,75.245,75.171
2.1655,74.569,75.725
2.2353,74.62,75.634
2.2982,74.654,74.711
2.3538,74.989,74.075
2.4165,74.94,74.267
2.4871,75.187,74.868
2.5501,74.699,75.046
2.6048,74.379,75.017
2.6676,74.283,75.346
2.739,75.164,75.838
2.8019,75.584,75.926
2.8559,75.566,75.51
2.9187,74.928,75.041
2.9908,74.864,74.759
3.0538,74.597,74.506
3.107,74.56,74.371
3.1697,74.432,74.622
3.2427,75.056,75.044
3.3056,75.259,75.139
3.358,75.322,74.961
3.4208,74.846,74.956
3.4946,74.815,75.164
3.5575,74.373,75.319
3.6091,74.246,75.425
3.6719,74.18,75.54
3.7464,74.896,75.472
3.8094,75.092,75.017
3.8602,75.187,74.465
3.9229,75.1,74.324
3.9983,75.668,74.696
4.0612,75.682,75.328
4.1112,75.243,75.544
4.174,74.355,75.155
4.2501,74.342,74.694
4.3131,74.374,74.611
4.3623,74.633,74.919
4.4251,74.59,75.451
4.502,75.052,75.805
4.5649,74.958,75.506
4.6134,74.833,74.564
4.6761,74.573,73.882
4.7539,75.138,74.358
4.8168,75.382,75.625
4.8644,75.483,75.95
4.9272,75.007,75.476
5.0057,74.938,75.412
5.0687,74.445,75.529
5.1155,74.314,74.702
5.1783,74.35,73.858
5.2576,75.164,74.104
5.3205,75.336,75.242
5.3666,75.048,75.998
5.4293,74.353,75.903
5.5094,74.571,75.214
5.5724,74.819,74.572
5.6177,75.255,74.589
5.6804,75.191,75.054
5.7613,75.314,75.13
5.8242,74.647,74.475
5.8687,74.144,74.487
5.9315,73.947,75.412
6.0132,74.885,75.883
6.0761,75.515,75.087
6.1198,75.856,74.414
6.1826,75.426,74.552
6.265,75.183,74.838


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_191.csv <==
x,qOut,qIn
0.031471,74.931,75.727
0.094153,74.716,74.47
0.15692,74.225,74.221
0.22039,74.579,74.882
0.28333,74.778,75.34
0.34522,75.154,75.098
0.40798,75.27,74.73
0.47225,75.754,74.697
0.53519,75.397,74.808
0.59629,74.743,74.786
0.65905,74.108,75.014
0.72411,74.584,75.5
0.78705,74.946,75.415
0.84736,75.02,74.824
0.91012,74.524,74.813
0.97597,74.699,75.435
1.0389,74.765,75.561
1.0984,75.156,74.785
1.1612,75.268,74.247
1.2278,75.672,74.622
1.2908,75.192,75.427
1.3495,74.624,75.604
1.4123,74.217,75.224
1.4797,74.83,74.873
1.5426,75.078,74.883
1.6006,74.909,74.78
1.6633,74.319,74.611
1.7315,74.567,74.875
1.7945,74.76,75.352
1.8516,75.019,75.697
1.9144,74.858,75.999
1.9834,75.197,75.833
2.0463,75.067,74.693
2.1027,75.03,73.654
2.1655,74.775,73.852
2.2353,75.083,74.885
2.2982,74.819,75.465
2.3538,74.544,75.172
2.4165,74.283,74.954
2.4871,74.947,75.423
2.5501,75.271,75.707
2.6048,75.318,75.08
2.6676,74.801,74.547
2.739,74.809,74.652
2.8019,74.516,74.907
2.8559,74.444,75.22
2.9187,74.38,75.775
2.9908,75.18,75.919
3.0538,75.603,75.121
3.107,75.756,74.43
3.1697,75.103,74.498
3.2427,74.75,74.681
3.3056,74.073,74.609
3.358,74.034,75.093
3.4208,74.21,75.779
3.4946,75.111,75.513
3.5575,75.299,74.315
3.6091,75.258,74.099
3.6719,74.942,75.104
3.7464,75.259,75.929
3.8094,75.096,75.616
3.8602,74.732,74.874
3.9229,74.2,74.514
3.9983,74.666,74.766
4.0612,75.065,75.211
4.1112,75.502,75.469
4.174,75.354,75.64
4.2501,75.383,75.684
4.3131,74.669,75.252
4.3623,74.174,74.49
4.4251,74.001,74.132
4.502,74.874,74.419
4.5649,75.31,74.847
4.6134,75.293,75.117
4.6761,74.639,75.417
4.7539,74.623,75.548
4.8168,74.509,75.155
4.8644,74.786,74.813
4.9272,74.937,74.988
5.0057,75.513,75.161
5.0687,75.246,74.898
5.1155,74.707,74.821
5.1783,74.162,74.983
5.2576,74.75,74.865
5.3205,75.275,74.576
5.3666,75.655,74.798
5.4293,75.325,75.479
5.5094,75.204,76.047
5.5724,74.499,75.796
5.6177,74.113,75.102
5.6804,73.959,74.683
5.7613,74.766,74.576
5.8242,75.131,74.544
5.8687,75.28,74.844
5.9315,74.98,75.353
6.0132,75.207,75.317
6.0761,74.991,74.497
6.1198,74.82,74.452
6.1826,74.533,75.598
6.265,74.967,76.482


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_192.csv <==
x,qOut,qIn
0.031471,74.612,75.181
0.094153,74.212,74.861
0.15692,73.998,74.66
0.22039,74.74,74.78
0.28333,75.073,74.818
0.34522,75.219,74.623
0.40798,74.915,74.756
0.47225,75.113,75.289
0.53519,74.845,75.516
0.59629,74.648,75.317
0.65905,74.412,75.27
0.72411,74.986,75.342
0.78705,75.138,75.099
0.84736,75.085,74.617
0.91012,74.673,74.379
0.97597,74.982,74.578
1.0389,75.038,75.358
1.0984,75.154,76.194
1.1612,74.94,76.003
1.2278,75.215,74.604
1.2908,74.919,73.412
1.3495,74.609,73.87
1.4123,74.21,75.198
1.4797,74.642,76.017
1.5426,74.741,75.742
1.6006,74.786,75.091
1.6633,74.608,74.698
1.7315,75.172,74.78
1.7945,75.372,75.014
1.8516,75.431,75.24
1.9144,74.942,75.598
1.9834,74.877,75.816
2.0463,74.38,75.289
2.1027,74.232,74.604
2.1655,74.353,74.649
2.2353,75.353,75.008
2.2982,75.732,74.646
2.3538,75.338,74.107
2.4165,74.17,74.458
2.4871,73.905,75.423
2.5501,74.033,75.981
2.6048,74.759,75.711
2.6676,75.22,75.183
2.739,75.878,74.992
2.8019,75.516,74.901
2.8559,74.851,74.676
2.9187,74.206,74.853
2.9908,74.714,75.199
3.0538,75.157,74.807
3.107,75.455,74.429
3.1697,75.224,75.042
3.2427,75.39,75.901
3.3056,75.02,75.709
3.358,74.627,74.816
3.4208,74.084,74.427
3.4946,74.376,74.78
3.5575,74.419,75.174
3.6091,74.597,75.288
3.6719,74.678,75.329
3.7464,75.445,75.148
3.8094,75.652,74.798
3.8602,75.474,74.651
3.9229,74.808,74.647
3.9983,74.846,74.548
4.0612,74.733,74.495
4.1112,74.733,75.188
4.174,74.423,76.141
4.2501,74.761,76.143
4.3131,74.76,75.015
4.3623,74.962,74.374
4.4251,74.968,74.817
4.502,75.435,75.509
4.5649,75.155,75.315
4.6134,74.7,74.604
4.6761,74.242,74.39
4.7539,74.807,74.839
4.8168,75.164,75.296
4.8644,75.299,75.475
4.9272,74.857,75.663
5.0057,74.861,75.739
5.0687,74.466,75.236
5.1155,74.255,74.503
5.1783,74.054,74.279
5.2576,74.758,74.515
5.3205,75.15,74.838
5.3666,75.471,75.108
5.4293,75.287,75.275
5.5094,75.467,75.315
5.5724,75.055,75.298
5.6177,74.785,74.986
5.6804,74.532,74.569
5.7613,75.004,74.684
5.8242,74.894,75.253
5.8687,74.579,75.391
5.9315,74.192,75.134
6.0132,74.825,74.953
6.0761,75.313,75.019
6.1198,75.661,75.222
6.1826,75.344,75.401
6.265,75.272,75.382


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_193.csv <==
x,qOut,qIn
0.031471,75.022,75.04
0.094153,74.731,74.516
0.15692,74.368,74.542
0.22039,74.966,75.162
0.28333,75.356,75.418
0.34522,75.547,75.101
0.40798,75,74.9
0.47225,74.768,74.89
0.53519,74.163,74.899
0.59629,74.087,75.407
0.65905,74.264,76.137
0.72411,75.27,75.99
0.78705,75.645,74.805
0.84736,75.575,73.997
0.91012,74.93,74.144
0.97597,74.931,74.772
1.0389,74.779,75.053
1.0984,74.845,74.95
1.1612,74.621,74.987
1.2278,74.913,75.176
1.2908,74.678,74.85
1.3495,74.615,74.661
1.4123,74.553,75.348
1.4797,75.177,75.993
1.5426,75.174,75.451
1.6006,74.843,74.581
1.6633,74.322,74.562
1.7315,74.822,75.127
1.7945,75.283,75.233
1.8516,75.678,75.068
1.9144,75.315,75.271
1.9834,75.107,75.519
2.0463,74.326,75.162
2.1027,74.059,74.577
2.1655,74.117,74.523
2.2353,75.005,74.943
2.2982,75.196,75.308
2.3538,74.977,75.522
2.4165,74.419,75.525
2.4871,74.722,75.005
2.5501,74.916,74.232
2.6048,75.188,74.325
2.6676,75.087,75.244
2.739,75.396,75.901
2.8019,75.062,75.347
2.8559,74.687,74.477
2.9187,74.313,74.565
2.9908,74.902,75.434
3.0538,75.221,75.359
3.107,75.362,74.286
3.1697,74.954,74.079
3.2427,74.997,75.041
3.3056,74.623,75.813
3.358,74.488,75.707
3.4208,74.446,75.375
3.4946,75.212,75.166
3.5575,75.435,75.017
3.6091,75.219,74.967
3.6719,74.484,75.065
3.7464,74.533,74.852
3.8094,74.572,74.166
3.8602,74.88,74.274
3.9229,74.89,75.368
3.9983,75.335,76.133
4.0612,75.119,75.713
4.1112,74.861,74.977
4.174,74.435,74.573
4.2501,74.729,74.395
4.3131,74.614,74.262
4.3623,74.527,74.643
4.4251,74.406,75.512
4.502,75.137,76.109
4.5649,75.477,75.858
4.6134,75.536,75.274
4.6761,75.091,74.953
4.7539,75.185,74.893
4.8168,74.914,74.71
4.8644,74.634,74.369
4.9272,74.099,74.47
5.0057,74.385,75.228
5.0687,74.51,75.677
5.1155,74.938,75.037
5.1783,75.184,74.431
5.2576,75.753,74.828
5.3205,75.349,75.511
5.3666,74.539,75.48
5.4293,73.753,75.331
5.5094,74.214,75.403
5.5724,74.73,75.145
5.6177,75.197,74.285
5.6804,75.28,73.857
5.7613,75.805,74.555
5.8242,75.681,75.73
5.8687,75.172,76.01
5.9315,74.31,75.506
6.0132,74.371,74.975
6.0761,74.453,74.8
6.1198,74.745,74.821
6.1826,74.742,75.016
6.265,75.2,75.258


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_194.csv <==
x,qOut,qIn
0.031471,75.734,74.714
0.094153,75.408,74.38
0.15692,74.698,74.827
0.22039,74.762,75.797
0.28333,74.662,76.08
0.34522,74.618,75.382
0.40798,74.308,74.848
0.47225,74.722,74.966
0.53519,74.839,75.006
0.59629,75.089,74.531
0.65905,75.084,74.292
0.72411,75.521,74.759
0.78705,75.226,75.737
0.84736,74.723,75.999
0.91012,74.169,75.308
0.97597,74.607,74.671
1.0389,74.852,74.866
1.0984,74.902,75.087
1.1612,74.454,74.917
1.2278,74.625,74.868
1.2908,74.562,75.255
1.3495,74.754,75.395
1.4123,74.872,75.005
1.4797,75.611,74.527
1.5426,75.697,74.473
1.6006,75.372,74.991
1.6633,74.566,75.64
1.7315,74.51,75.763
1.7945,74.37,75.125
1.8516,74.492,74.664
1.9144,74.528,74.888
1.9834,75.265,75.285
2.0463,75.489,75.176
2.1027,75.421,74.689
2.1655,74.812,74.49
2.2353,74.821,75.015
2.2982,74.63,75.936
2.3538,74.745,75.935
2.4165,74.736,74.983
2.4871,75.258,74.196
2.5501,75.088,74.071
2.6048,74.712,74.34
2.6676,74.196,75.081
2.739,74.633,75.94
2.8019,74.919,75.956
2.8559,75.186,75.167
2.9187,75.027,74.638
2.9908,75.332,74.763
3.0538,75.104,74.886
3.107,74.897,74.754
3.1697,74.508,75.069
3.2427,74.813,75.791
3.3056,74.688,75.769
3.358,74.656,74.78
3.4208,74.664,74.262
3.4946,75.418,74.769
3.5575,75.543,75.169
3.6091,75.01,74.987
3.6719,73.972,74.965
3.7464,73.981,74.906
3.8094,74.295,74.402
3.8602,74.951,74.459
3.9229,75.259,75.546
3.9983,75.834,76.571
4.0612,75.534,76.223
4.1112,74.912,74.838
4.174,74.169,73.945
4.2501,74.509,74.335
4.3131,74.842,75.215
4.3623,75.217,75.311
4.4251,75.13,74.971
4.502,75.381,74.925
4.5649,74.964,75.143
4.6134,74.577,75.045
4.6761,74.283,74.795
4.7539,74.898,74.695
4.8168,75.084,74.691
4.8644,74.858,74.645
4.9272,74.164,74.944
5.0057,74.347,75.719
5.0687,74.591,76.154
5.1155,75.184,75.607
5.1783,75.484,74.945
5.2576,75.976,74.918
5.3205,75.43,75.05
5.3666,74.603,74.743
5.4293,73.968,74.592
5.5094,74.578,74.807
5.5724,75.072,74.853
5.6177,75.221,74.867
5.6804,74.804,75.27
5.7613,74.951,75.671
5.8242,74.813,75.629
5.8687,74.698,75.152
5.9315,74.279,74.685
6.0132,74.571,74.613
6.0761,74.598,74.687
6.1198,74.846,74.777
6.1826,74.976,75.026
6.265,75.691,75.122


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_195.csv <==
x,qOut,qIn
0.031471,74.019,74.54
0.094153,73.988,74.623
0.15692,74.169,74.901
0.22039,75.199,75.185
0.28333,75.673,75.2
0.34522,75.804,74.839
0.40798,75.264,74.542
0.47225,75.161,74.73
0.53519,74.733,75.016
0.59629,74.664,75.063
0.65905,74.516,75.344
0.72411,74.917,75.836
0.78705,74.638,75.634
0.84736,74.388,74.896
0.91012,74.292,74.733
0.97597,75.181,75.115
1.0389,75.669,75.1
1.0984,75.626,74.792
1.1612,74.83,74.934
1.2278,74.65,75.271
1.2908,74.461,74.929
1.3495,74.704,74.443
1.4123,74.728,74.847
1.4797,75.159,75.681
1.5426,74.854,75.473
1.6006,74.525,74.292
1.6633,74.181,73.899
1.7315,74.765,74.993
1.7945,75.059,76.249
1.8516,75.288,75.912
1.9144,75.15,74.849
1.9834,75.49,74.526
2.0463,75.241,74.896
2.1027,74.897,75.11
2.1655,74.465,75.161
2.2353,74.895,74.884
2.2982,75.003,74.581
2.3538,74.913,74.846
2.4165,74.46,75.365
2.4871,74.761,75.636
2.5501,74.861,75.548
2.6048,75.023,75.19
2.6676,74.742,74.745
2.739,74.891,74.543
2.8019,74.525,74.725
2.8559,74.421,75.029
2.9187,74.466,75.225
2.9908,75.333,75.338
3.0538,75.604,75.51
3.107,75.383,75.315
3.1697,74.676,74.665
3.2427,74.758,74.265
3.3056,74.78,74.579
3.358,74.865,74.89
3.4208,74.528,74.987
3.4946,74.78,75.348
3.5575,74.716,75.789
3.6091,74.941,75.731
3.6719,75.028,75.365
3.7464,75.573,74.868
3.8094,75.31,74.222
3.8602,74.764,74.237
3.9229,74.129,75.185
3.9983,74.533,76.011
4.0612,74.838,75.764
4.1112,75.123,74.906
4.174,75.026,74.309
4.2501,75.368,74.358
4.3131,75.087,74.786
4.3623,74.644,75.001
4.4251,74.06,75.016
4.502,74.408,75.082
4.5649,74.598,75.173
4.6134,74.858,75.074
4.6761,74.932,74.982
4.7539,75.611,75.127
4.8168,75.693,75.42
4.8644,75.291,75.64
4.9272,74.361,75.666
5.0057,74.318,75.327
5.0687,74.417,74.691
5.1155,74.935,74.108
5.1783,75.169,73.99
5.2576,75.643,74.572
5.3205,75.164,75.444
5.3666,74.486,75.939
5.4293,73.921,75.962
5.5094,74.494,75.62
5.5724,74.903,74.927
5.6177,75.09,74.345
5.6804,74.787,74.553
5.7613,75.031,75.326
5.8242,74.906,75.405
5.8687,74.829,74.546
5.9315,74.638,74.098
6.0132,75.259,74.744
6.0761,75.527,75.809
6.1198,75.552,76.054
6.1826,74.871,75.496
6.265,74.587,74.809


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_196.csv <==
x,qOut,qIn
0.031471,74.421,74.722
0.094153,74.101,74.813
0.15692,74.009,75.458
0.22039,74.9,75.775
0.28333,75.354,74.968
0.34522,75.387,74.035
0.40798,74.882,74.192
0.47225,75.088,75.252
0.53519,75.177,75.891
0.59629,75.389,75.632
0.65905,75.078,75.295
0.72411,75.086,75.197
0.78705,74.531,74.788
0.84736,74.38,74.256
0.91012,74.446,74.455
0.97597,75.252,75.161
1.0389,75.317,75.403
1.0984,74.928,75.28
1.1612,74.296,75.395
1.2278,74.668,75.454
1.2908,75.018,74.79
1.3495,75.289,74.008
1.4123,74.912,74.224
1.4797,74.869,75.296
1.5426,74.385,75.982
1.6006,74.293,75.726
1.6633,74.403,75.306
1.7315,75.36,75.153
1.7945,75.733,74.595
1.8516,75.619,73.833
1.9144,74.834,74.108
1.9834,74.643,75.166
2.0463,74.346,75.529
2.1027,74.425,75.169
2.1655,74.478,75.245
2.2353,75.239,75.827
2.2982,75.457,75.882
2.3538,75.395,75.162
2.4165,74.738,74.737
2.4871,74.609,74.889
2.5501,74.239,74.788
2.6048,74.298,74.443
2.6676,74.506,74.628
2.739,75.488,75.134
2.8019,75.838,75.364
2.8559,75.603,75.126
2.9187,74.627,74.819
2.9908,74.323,74.871
3.0538,74.093,75.1
3.107,74.361,74.995
3.1697,74.498,74.899
3.2427,75.192,75.188
3.3056,75.268,75.411
3.358,75.3,75.305
3.4208,75.133,75.256
3.4946,75.581,75.115
3.5575,75.458,74.604
3.6091,75.038,74.608
3.6719,74.321,75.321
3.7464,74.479,75.671
3.8094,74.541,75.089
3.8602,74.72,74.439
3.9229,74.626,74.347
3.9983,75.102,74.751
4.0612,75.06,75.377
4.1112,74.919,75.973
4.174,74.517,75.995
4.2501,74.84,75.19
4.3131,74.838,74.288
4.3623,74.883,74.295
4.4251,74.755,74.941
4.502,75.29,75.385
4.5649,75.321,75.053
4.6134,75.095,74.773
4.6761,74.511,75.084
4.7539,74.735,75.441
4.8168,74.83,75.154
4.8644,75.069,74.666
4.9272,74.884,74.793
5.0057,75.043,75.556
5.0687,74.552,75.8
5.1155,74.252,74.631
5.1783,74.195,73.526
5.2576,75.151,74.049
5.3205,75.683,75.481
5.3666,75.725,75.765
5.4293,74.985,75.259
5.5094,74.753,74.998
5.5724,74.405,75.056
5.6177,74.527,75.314
5.6804,74.595,75.799
5.7613,75.229,75.799
5.8242,75.176,74.817
5.8687,74.947,74.106
5.9315,74.503,74.498
6.0132,74.885,75.253
6.0761,75.018,75.392
6.1198,75.156,75.115
6.1826,74.855,74.957
6.265,74.935,74.941


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_197.csv <==
x,qOut,qIn
0.031471,75.012,74.405
0.094153,75.039,74.76
0.15692,74.859,75.536
0.22039,75.305,75.975
0.28333,75.199,75.291
0.34522,74.787,74.608
0.40798,74.179,74.975
0.47225,74.582,75.781
0.53519,74.958,75.653
0.59629,75.273,74.712
0.65905,74.927,74.312
0.72411,74.932,74.794
0.78705,74.526,75.061
0.84736,74.597,74.824
0.91012,74.807,75.027
0.97597,75.56,75.583
1.0389,75.363,75.291
1.0984,74.624,74.495
1.1612,73.819,74.681
1.2278,74.276,75.597
1.2908,74.871,75.645
1.3495,75.35,74.961
1.4123,75.185,74.733
1.4797,75.375,74.765
1.5426,75.092,74.502
1.6006,75.013,74.665
1.6633,74.856,75.359
1.7315,75.289,75.596
1.7945,75.048,75.119
1.8516,74.61,74.598
1.9144,74.13,74.442
1.9834,74.662,74.795
2.0463,75.022,75.165
2.1027,75.208,75.295
2.1655,74.853,75.534
2.2353,75.005,75.802
2.2982,74.804,75.499
2.3538,74.833,74.711
2.4165,74.795,74.443
2.4871,75.348,75.075
2.5501,75.212,75.705
2.6048,74.754,75.278
2.6676,74.111,74.459
2.739,74.479,74.199
2.8019,74.804,74.494
2.8559,75.134,74.795
2.9187,74.957,75.17
2.9908,75.128,75.64
3.0538,74.712,76.025
3.107,74.409,75.878
3.1697,74.175,75.128
3.2427,74.89,74.219
3.3056,75.279,73.759
3.358,75.511,74.247
3.4208,75.216,75.325
3.4946,75.333,76.026
3.5575,74.944,75.756
3.6091,74.741,75.212
3.6719,74.589,75.121
3.7464,75.157,75.385
3.8094,75.09,75.053
3.8602,74.643,74.263
3.9229,73.936,74.29
3.9983,74.221,75.234
4.0612,74.515,75.725
4.1112,74.977,75.07
4.174,75.226,74.419
4.2501,75.896,74.612
4.3131,75.727,75.116
4.3623,74.942,74.955
4.4251,73.855,74.71
4.502,73.958,74.993
4.5649,74.36,75.407
4.6134,74.955,75.515
4.6761,75.168,75.634
4.7539,75.777,75.667
4.8168,75.706,75.072
4.8644,75.359,74.317
4.9272,74.634,74.306
5.0057,74.671,74.862
5.0687,74.547,75.17
5.1155,74.643,75.006
5.1783,74.594,74.94
5.2576,75.136,75.278
5.3205,75.069,75.53
5.3666,74.805,75.299
5.4293,74.328,74.972
5.5094,74.678,74.658
5.5724,74.778,74.353
5.6177,74.816,74.809
5.6804,74.583,75.75
5.7613,75.107,75.848
5.8242,75.344,74.736
5.8687,75.524,74.077
5.9315,75.149,74.666
6.0132,75.131,75.736
6.0761,74.6,75.94
6.1198,74.363,75.187
6.1826,74.217,74.465
6.265,74.875,74.311


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_198.csv <==
x,qOut,qIn
0.031471,75.283,74.663
0.094153,75.264,73.621
0.15692,74.847,73.933
0.22039,75.03,75.744
0.28333,74.838,76.925
0.34522,74.685,75.948
0.40798,74.385,74.507
0.47225,74.879,74.193
0.53519,75.038,74.554
0.59629,75.195,74.658
0.65905,75.036,74.99
0.72411,75.363,75.498
0.78705,75.076,75.371
0.84736,74.653,74.741
0.91012,74.211,74.688
0.97597,74.797,75.245
1.0389,75.213,75.374
1.0984,75.338,75.026
1.1612,74.644,75.044
1.2278,74.362,75.373
1.2908,73.932,75.299
1.3495,74.226,74.745
1.4123,74.786,74.534
1.4797,75.945,74.978
1.5426,76.12,75.4
1.6006,75.417,74.995
1.6633,74.206,74.361
1.7315,74.154,74.396
1.7945,74.521,75.019
1.8516,75.08,75.417
1.9144,75.045,75.557
1.9834,75.278,75.506
2.0463,74.914,75.192
2.1027,74.72,74.975
2.1655,74.519,75.115
2.2353,75.107,75.316
2.2982,75.227,75.341
2.3538,75.173,75.191
2.4165,74.75,74.901
2.4871,74.967,74.61
2.5501,74.835,74.441
2.6048,74.792,74.603
2.6676,74.562,75.107
2.739,74.94,75.48
2.8019,74.77,75.111
2.8559,74.503,74.907
2.9187,74.153,75.411
2.9908,74.747,75.677
3.0538,75.124,74.912
3.107,75.39,74.179
3.1697,75.135,74.491
3.2427,75.323,75.494
3.3056,75.043,75.909
3.358,74.935,75.385
3.4208,74.784,74.797
3.4946,75.285,74.559
3.5575,75.154,74.333
3.6091,74.748,74.235
3.6719,74.151,74.766
3.7464,74.483,75.634
3.8094,74.679,75.884
3.8602,74.857,75.454
3.9229,74.715,75.187
3.9983,75.201,75.212
4.0612,75.274,74.883
4.1112,75.241,74.248
4.174,74.753,74.186
4.2501,74.817,74.844
4.3131,74.531,75.501
4.3623,74.563,75.755
4.4251,74.685,75.813
4.502,75.475,75.623
4.5649,75.518,75.065
4.6134,74.974,74.583
4.6761,74.038,74.64
4.7539,74.119,74.989
4.8168,74.363,74.897
4.8644,74.789,74.379
4.9272,74.911,74.363
5.0057,75.554,75.161
5.0687,75.629,75.674
5.1155,75.439,75.216
5.1783,74.723,74.882
5.2576,74.606,75.262
5.3205,74.274,75.473
5.3666,74.286,74.889
5.4293,74.324,74.462
5.5094,75.159,74.685
5.5724,75.52,75.271
5.6177,75.675,75.455
5.6804,75.285,75.18
5.7613,75.314,75.048
5.8242,74.863,75.506
5.8687,74.561,75.512
5.9315,74.206,74.813
6.0132,74.622,74.416
6.0761,74.615,74.755
6.1198,74.618,75.253
6.1826,74.489,75.587
6.265,75.106,75.533


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_199.csv <==
x,qOut,qIn
0.031471,75.212,75.087
0.094153,74.695,75.01
0.15692,73.975,74.958
0.22039,74.334,74.823
0.28333,74.76,74.494
0.34522,75.281,74.469
0.40798,75.298,75.099
0.47225,75.597,75.844
0.53519,75.198,75.61
0.59629,74.864,74.866
0.65905,74.559,74.984
0.72411,75.053,75.933
0.78705,75.034,75.993
0.84736,74.768,74.651
0.91012,74.298,73.758
0.97597,74.718,74.216
1.0389,74.944,75.022
1.0984,75.099,75.273
1.1612,74.858,75.399
1.2278,75.139,75.42
1.2908,74.936,74.871
1.3495,74.664,74.29
1.4123,74.201,74.659
1.4797,74.58,75.597
1.5426,74.741,75.829
1.6006,74.953,75.242
1.6633,74.843,74.737
1.7315,75.311,74.628
1.7945,75.31,74.707
1.8516,75.359,74.92
1.9144,75.125,75.402
1.9834,75.306,75.866
2.0463,74.759,75.352
2.1027,74.173,74.077
2.1655,73.822,73.804
2.2353,74.65,74.936
2.2982,75.266,75.656
2.3538,75.481,75.329
2.4165,74.91,75.323
2.4871,74.783,75.765
2.5501,74.459,75.675
2.6048,74.632,74.978
2.6676,74.841,74.548
2.739,75.567,74.572
2.8019,75.425,74.752
2.8559,74.843,74.95
2.9187,74.11,75.166
2.9908,74.507,75.216
3.0538,74.966,75.031
3.107,75.38,74.701
3.1697,75.109,74.54
3.2427,75.062,74.872
3.3056,74.451,75.583
3.358,74.198,76.014
3.4208,74.161,75.791
3.4946,75.035,75.065
3.5575,75.411,74.235
3.6091,75.569,73.904
3.6719,75.293,74.362
3.7464,75.475,75.115
3.8094,75.093,75.362
3.8602,74.623,75.178
3.9229,74.114,75.139
3.9983,74.599,75.501
4.0612,74.902,75.704
4.1112,75.114,75.075
4.174,74.802,74.456
4.2501,74.913,74.646
4.3131,74.555,74.951
4.3623,74.417,74.786
4.4251,74.421,74.968
4.502,75.322,75.675
4.5649,75.744,75.961
4.6134,75.624,75.245
4.6761,74.699,74.564
4.7539,74.364,74.698
4.8168,74.066,75.096
4.8644,74.334,74.834
4.9272,74.511,74.537
5.0057,75.22,74.953
5.0687,75.244,75.735
5.1155,75.198,75.645
5.1783,74.956,74.827
5.2576,75.336,74.182
5.3205,75.159,74.224
5.3666,74.758,74.916
5.4293,74.172,75.772
5.5094,74.532,75.98
5.5724,74.776,75.35
5.6177,75.075,74.777
5.6804,75.058,74.785
5.7613,75.53,75.224
5.8242,75.386,75.451
5.8687,75.012,75.039
5.9315,74.356,74.559
6.0132,74.542,74.617
6.0761,74.578,75.022
6.1198,74.784,75.192
6.1826,74.814,75.176
6.265,75.364,75.142


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_200.csv <==
x,qOut,qIn
0.031471,75.516,76.221
0.094153,75.437,75.646
0.15692,74.859,74.561
0.22039,74.871,74.123
0.28333,74.603,74.67
0.34522,74.544,75.21
0.40798,74.364,75.189
0.47225,74.883,74.822
0.53519,74.94,74.779
0.59629,75.008,75.287
0.65905,74.908,75.71
0.72411,75.394,75.492
0.78705,75.245,74.796
0.84736,74.72,74.482
0.91012,73.93,74.786
0.97597,74.166,75.319
1.0389,74.47,75.305
1.0984,74.992,74.679
1.1612,75.231,74.504
1.2278,75.818,75.295
1.2908,75.555,75.88
1.3495,74.915,75.52
1.4123,74.167,75.006
1.4797,74.493,74.567
1.5426,74.775,74.207
1.6006,74.93,74.649
1.6633,74.648,75.629
1.7315,75.004,75.852
1.7945,75.076,75.011
1.8516,75.178,74.409
1.9144,74.875,74.705
1.9834,75.077,75.572
2.0463,74.819,75.862
2.1027,74.725,75.169
2.1655,74.507,74.58
2.2353,74.939,74.805
2.2982,74.837,75.197
2.3538,74.77,74.818
2.4165,74.707,74.354
2.4871,75.386,74.61
2.5501,75.468,75.128
2.6048,75.011,74.91
2.6676,74.177,74.757
2.739,74.374,75.566
2.8019,74.726,76.529
2.8559,75.186,76.056
2.9187,75.058,74.777
2.9908,75.22,73.975
3.0538,74.812,74.003
3.107,74.691,74.491
3.1697,74.67,75.215
3.2427,75.37,75.66
3.3056,75.4,75.382
3.358,75.047,74.688
3.4208,74.408,74.389
3.4946,74.633,74.79
3.5575,74.705,75.27
3.6091,74.71,75.534
3.6719,74.313,75.84
3.7464,74.581,75.935
3.8094,74.593,75.292
3.8602,74.871,74.327
3.9229,75.123,74.152
3.9983,75.903,74.957
4.0612,75.825,75.578
4.1112,75.011,75.21
4.174,73.855,74.728
4.2501,73.952,74.833
4.3131,74.45,75.098
4.3623,75.126,74.772
4.4251,75.19,74.525
4.502,75.392,74.982
4.5649,74.828,75.431
4.6134,74.379,75.248
4.6761,74.119,75.091
4.7539,74.925,75.137
4.8168,75.442,74.943
4.8644,75.748,74.623
4.9272,75.389,74.778
5.0057,75.31,75.305
5.0687,74.688,75.545
5.1155,74.386,75.49
5.1783,74.301,75.47
5.2576,75.074,75.305
5.3205,75.262,74.83
5.3666,75.07,74.512
5.4293,74.48,74.636
5.5094,74.648,74.912
5.5724,74.641,75.02
5.6177,74.718,75.02
5.6804,74.579,75.111
5.7613,75.11,75.334
5.8242,75.197,75.535
5.8687,75.142,75.376
5.9315,74.68,74.832
6.0132,74.836,74.329
6.0761,74.673,74.335
6.1198,74.686,74.619
6.1826,74.638,75.05
6.265,75.326,75.74


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_201.csv <==
x,qOut,qIn
0.031471,75.341,75.501
0.094153,75.142,75.257
0.15692,74.544,74.786
0.22039,74.75,74.212
0.28333,74.861,74.088
0.34522,75.147,74.833
0.40798,74.988,75.725
0.47225,75.101,75.854
0.53519,74.49,75.015
0.59629,74.052,74.415
0.65905,73.845,74.843
0.72411,74.673,75.746
0.78705,75.141,75.727
0.84736,75.371,75.116
0.91012,75.09,75.01
0.97597,75.3,75.172
1.0389,75.075,74.745
1.0984,74.993,74.233
1.1612,74.85,74.59
1.2278,75.308,75.441
1.2908,75.067,75.622
1.3495,74.483,75.114
1.4123,73.818,74.754
1.4797,74.306,74.717
1.5426,74.835,74.764
1.6006,75.306,75.06
1.6633,75.146,75.53
1.7315,75.279,75.534
1.7945,74.859,74.783
1.8516,74.695,74.233
1.9144,74.671,74.615
1.9834,75.444,75.555
2.0463,75.602,75.876
2.1027,75.263,75.215
2.1655,74.43,74.701
2.2353,74.429,75.067
2.2982,74.447,75.451
2.3538,74.742,74.935
2.4165,74.811,74.392
2.4871,75.34,74.478
2.5501,75.161,75.067
2.6048,74.763,75.648
2.6676,74.256,75.778
2.739,74.735,75.281
2.8019,75.073,74.754
2.8559,75.257,74.764
2.9187,74.831,74.989
2.9908,74.861,75.043
3.0538,74.561,74.992
3.107,74.613,74.906
3.1697,74.667,74.66
3.2427,75.375,74.497
3.3056,75.43,74.739
3.358,75.234,75.448
3.4208,74.721,76.058
3.4946,74.892,75.839
3.5575,74.713,74.77
3.6091,74.525,74.235
3.6719,74.25,74.622
3.7464,74.881,75.049
3.8094,75.255,74.994
3.8602,75.455,75.055
3.9229,75.049,75.454
3.9983,75.08,75.914
4.0612,74.736,75.915
4.1112,74.696,75.048
4.174,74.579,73.959
4.2501,75.016,73.684
4.3131,74.761,74.4
4.3623,74.402,75.209
4.4251,74.068,75.67
4.502,74.767,75.775
4.5649,75.257,75.569
4.6134,75.564,75.051
4.6761,75.24,74.652
4.7539,75.23,74.792
4.8168,74.696,75.062
4.8644,74.387,74.935
4.9272,74.156,74.837
5.0057,74.83,75.093
5.0687,75.125,75.478
5.1155,75.418,75.476
5.1783,75.342,75.206
5.2576,75.533,75.003
5.3205,74.845,74.705
5.3666,74.026,74.695
5.4293,73.499,75.379
5.5094,74.292,75.868
5.5724,75.005,75.129
5.6177,75.499,74.204
5.6804,75.392,74.161
5.7613,75.599,74.56
5.8242,75.204,74.676
5.8687,74.804,74.926
5.9315,74.348,75.518
6.0132,74.752,75.835
6.0761,74.825,75.376
6.1198,74.862,74.848
6.1826,74.711,74.931
6.265,75.256,75.362


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_202.csv <==
x,qOut,qIn
0.031471,74.6,74.889
0.094153,74.677,74.868
0.15692,74.51,75.184
0.22039,74.958,75.33
0.28333,74.929,75.087
0.34522,74.896,74.972
0.40798,74.729,75.125
0.47225,75.291,75.228
0.53519,75.39,74.927
0.59629,75.196,74.694
0.65905,74.549,75.018
0.72411,74.621,75.491
0.78705,74.544,75.313
0.84736,74.691,74.995
0.91012,74.66,75.093
0.97597,75.224,75.087
1.0389,75.221,74.614
1.0984,75.062,74.324
1.1612,74.618,74.505
1.2278,74.908,74.896
1.2908,74.901,75.354
1.3495,74.93,75.706
1.4123,74.72,75.604
1.4797,75.144,75.041
1.5426,75.099,74.354
1.6006,74.971,74.305
1.6633,74.58,75.072
1.7315,74.898,75.832
1.7945,74.872,75.413
1.8516,74.883,74.874
1.9144,74.721,75.386
1.9834,75.236,76.086
2.0463,75.26,75.405
2.1027,75.045,74.054
2.1655,74.413,73.723
2.2353,74.471,74.378
2.2982,74.32,74.761
2.3538,74.408,74.971
2.4165,74.469,75.532
2.4871,75.258,75.796
2.5501,75.502,75.443
2.6048,75.352,75.362
2.6676,74.648,75.534
2.739,74.639,75.14
2.8019,74.544,74.045
2.8559,74.735,73.875
2.9187,74.745,75.026
2.9908,75.37,76.088
3.0538,75.47,75.635
3.107,75.489,74.399
3.1697,75.04,73.949
3.2427,74.975,74.763
3.3056,74.341,75.88
3.358,73.968,76.188
3.4208,73.828,75.793
3.4946,74.661,75.075
3.5575,75.06,74.37
3.6091,75.242,74.083
3.6719,75.124,74.465
3.7464,75.621,75.248
3.8094,75.614,75.934
3.8602,75.17,75.728
3.9229,74.243,74.742
3.9983,74.242,74.07
4.0612,74.395,74.385
4.1112,74.934,75.096
4.174,75.063,75.554
4.2501,75.353,75.529
4.3131,74.74,75.207
4.3623,74.21,75.031
4.4251,74.072,75.107
4.502,75.143,75.201
4.5649,75.899,74.966
4.6134,75.989,74.738
4.6761,74.996,74.963
4.7539,74.438,75.428
4.8168,73.987,75.384
4.8644,74.4,74.989
4.9272,74.879,74.964
5.0057,75.714,75.159
5.0687,75.473,74.854
5.1155,74.766,74.389
5.1783,73.969,74.552
5.2576,74.35,75.13
5.3205,74.802,75.28
5.3666,75.217,74.902
5.4293,75.124,74.782
5.5094,75.427,75.233
5.5724,75.176,75.666
5.6177,74.933,75.499
5.6804,74.546,75.081
5.7613,74.918,74.806
5.8242,74.908,74.779
5.8687,74.892,74.713
5.9315,74.704,74.713
6.0132,75.205,75.066
6.0761,75.23,75.393
6.1198,75.022,75.273
6.1826,74.456,75.121
6.265,74.634,75.078


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_203.csv <==
x,qOut,qIn
0.031471,75.004,75.057
0.094153,75.609,75.541
0.15692,75.555,76.004
0.22039,75.599,75.963
0.28333,74.829,74.998
0.34522,74.209,74.069
0.40798,73.942,74.203
0.47225,74.803,74.987
0.53519,75.302,75.057
0.59629,75.382,74.8
0.65905,74.824,75.246
0.72411,74.854,75.851
0.78705,74.714,75.377
0.84736,74.916,74.49
0.91012,74.924,74.564
0.97597,75.293,75.351
1.0389,74.81,75.439
1.0984,74.226,74.694
1.1612,73.842,74.493
1.2278,74.676,75.166
1.2908,75.379,75.43
1.3495,75.824,74.94
1.4123,75.459,74.849
1.4797,75.255,75.303
1.5426,74.5,75.506
1.6006,74.166,75.074
1.6633,74.097,74.752
1.7315,74.93,75.031
1.7945,75.223,75.276
1.8516,75.267,74.788
1.9144,74.911,74.382
1.9834,75.147,74.711
2.0463,74.98,75.324
2.1027,74.831,75.413
2.1655,74.527,75.199
2.2353,74.949,75.12
2.2982,74.947,75.222
2.3538,74.85,75.22
2.4165,74.524,75.126
2.4871,74.949,74.88
2.5501,75.041,74.362
2.6048,75.063,74.257
2.6676,74.771,74.977
2.739,75.125,75.859
2.8019,75.088,75.901
2.8559,75.011,75.186
2.9187,74.617,74.686
2.9908,74.845,74.845
3.0538,74.675,74.993
3.107,74.594,74.83
3.1697,74.408,74.972
3.2427,74.977,75.324
3.3056,75.118,74.973
3.358,75.144,74.335
3.4208,74.883,74.619
3.4946,75.25,75.439
3.5575,75.16,75.538
3.6091,74.866,75.253
3.6719,74.221,75.36
3.7464,74.391,75.559
3.8094,74.46,75.519
3.8602,74.814,75.081
3.9229,75.001,74.341
3.9983,75.645,73.865
4.0612,75.497,74.369
4.1112,75.001,75.318
4.174,74.347,75.648
4.2501,74.686,75.215
4.3131,74.923,74.508
4.3623,75.032,74.28
4.4251,74.641,74.843
4.502,74.804,75.702
4.5649,74.651,75.794
4.6134,74.678,75.22
4.6761,74.565,75.06
4.7539,75.169,75.623
4.8168,75.333,75.952
4.8644,75.471,75.098
4.9272,75.214,74.01
5.0057,75.311,73.891
5.0687,74.699,74.657
5.1155,74.114,75.308
5.1783,73.772,75.74
5.2576,74.567,75.937
5.3205,75.103,75.52
5.3666,75.262,74.671
5.4293,74.731,74.228
5.5094,74.719,74.45
5.5724,74.516,74.896
5.6177,74.677,75.246
5.6804,74.744,75.51
5.7613,75.417,75.476
5.8242,75.471,74.884
5.8687,75.448,74.418
5.9315,75.163,74.849
6.0132,75.364,75.754
6.0761,74.884,75.719
6.1198,74.227,74.643
6.1826,73.667,74.01
6.265,74.34,74.406


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_204.csv <==
x,qOut,qIn
0.031471,74.615,74.941
0.094153,74.595,74.537
0.15692,74.514,74.431
0.22039,75.149,74.875
0.28333,75.266,75.177
0.34522,75.127,75.284
0.40798,74.563,75.687
0.47225,74.695,75.951
0.53519,74.62,75.288
0.59629,74.729,74.677
0.65905,74.634,75.04
0.72411,75.115,75.44
0.78705,75.032,74.598
0.84736,74.871,73.767
0.91012,74.57,74.237
0.97597,75.075,75.249
1.0389,75.231,75.653
1.0984,75.204,75.405
1.1612,74.7,75.059
1.2278,74.76,75.072
1.2908,74.495,75.219
1.3495,74.44,74.852
1.4123,74.34,74.427
1.4797,75.018,74.543
1.5426,75.26,75.045
1.6006,75.392,75.604
1.6633,75.185,76.032
1.7315,75.524,75.958
1.7945,75.333,75.2
1.8516,74.955,74.238
1.9144,74.265,73.92
1.9834,74.357,74.477
2.0463,74.274,75.259
2.1027,74.417,75.84
2.1655,74.474,76.048
2.2353,75.216,75.487
2.2982,75.412,74.223
2.3538,75.348,73.798
2.4165,74.845,74.758
2.4871,74.924,75.809
2.5501,74.646,75.621
2.6048,74.424,74.688
2.6676,74.13,74.242
2.739,74.793,74.797
2.8019,75.268,75.602
2.8559,75.746,75.501
2.9187,75.517,74.91
2.9908,75.329,74.719
3.0538,74.358,75.116
3.107,73.852,75.561
3.1697,73.93,75.734
3.2427,75.138,75.404
3.3056,75.797,74.599
3.358,75.782,74.019
3.4208,74.89,74.195
3.4946,74.569,74.869
3.5575,74.301,75.159
3.6091,74.628,75.052
3.6719,74.81,75.28
3.7464,75.348,75.786
3.8094,75.011,75.554
3.8602,74.627,74.792
3.9229,74.346,74.768
3.9983,75.002,75.399
4.0612,75.24,75.495
4.1112,75.09,74.93
4.174,74.583,74.596
4.2501,74.949,74.656
4.3131,75.234,74.651
4.3623,75.431,74.772
4.4251,74.918,75.393
4.502,74.734,75.937
4.5649,74.179,75.43
4.6134,74.13,74.385
4.6761,74.212,74.194
4.7539,75.042,75.055
4.8168,75.262,75.721
4.8644,75.299,75.397
4.9272,74.991,74.983
5.0057,75.287,75.123
5.0687,75.144,75.331
5.1155,75.017,74.805
5.1783,74.755,74.304
5.2576,75.155,74.773
5.3205,75.012,75.684
5.3666,74.622,75.513
5.4293,74.06,74.83
5.5094,74.505,74.803
5.5724,74.897,75.087
5.6177,75.301,74.72
5.6804,75.148,74.507
5.7613,75.277,75.05
5.8242,74.778,75.492
5.8687,74.466,75.093
5.9315,74.32,74.729
6.0132,75.103,74.959
6.0761,75.429,75.409
6.1198,75.406,75.389
6.1826,74.839,75.13
6.265,74.855,75.046


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_205.csv <==
x,qOut,qIn
0.031471,74.308,75.327
0.094153,74.474,74.741
0.15692,74.534,74.375
0.22039,75.241,74.805
0.28333,75.374,75.581
0.34522,75.212,75.692
0.40798,74.59,75.288
0.47225,74.652,74.903
0.53519,74.524,74.7
0.59629,74.642,74.801
0.65905,74.663,75.213
0.72411,75.316,75.454
0.78705,75.368,75.11
0.84736,75.141,74.732
0.91012,74.585,74.846
0.97597,74.835,75.163
1.0389,74.909,75.1
1.0984,75.029,75.002
1.1612,74.752,75.271
1.2278,74.962,75.511
1.2908,74.679,75.114
1.3495,74.546,74.353
1.4123,74.449,73.996
1.4797,75.175,74.286
1.5426,75.418,75.143
1.6006,75.307,76.108
1.6633,74.694,76.206
1.7315,74.786,75.073
1.7945,74.74,73.87
1.8516,74.915,74.242
1.9144,74.828,75.58
1.9834,75.22,76.258
2.0463,74.984,75.656
2.1027,74.705,74.835
2.1655,74.367,74.452
2.2353,74.933,74.646
2.2982,75.21,75.053
2.3538,75.341,75.045
2.4165,74.87,74.823
2.4871,74.749,74.957
2.5501,74.156,75.408
2.6048,73.945,75.503
2.6676,74.052,75.18
2.739,75.137,74.71
2.8019,75.71,74.282
2.8559,75.682,74.308
2.9187,74.807,74.975
2.9908,74.545,75.786
3.0538,74.373,76.019
3.107,74.845,75.666
3.1697,75.196,75.19
3.2427,75.821,74.806
3.3056,75.407,74.442
3.358,74.728,74.52
3.4208,74.118,75.218
3.4946,74.597,75.762
3.5575,74.882,75.249
3.6091,74.96,74.481
3.6719,74.724,74.512
3.7464,75.174,75.025
3.8094,75.249,75.138
3.8602,75.026,74.785
3.9229,74.287,74.687
3.9983,74.303,75.212
4.0612,74.299,75.723
4.1112,74.694,75.618
4.174,75.009,75.338
4.2501,75.833,75.107
4.3131,75.858,74.697
4.3623,75.34,74.237
4.4251,74.413,74.208
4.502,74.466,74.621
4.5649,74.649,75.066
4.6134,75.021,75.359
4.6761,74.948,75.68
4.7539,75.225,75.886
4.8168,74.868,75.404
4.8644,74.601,75.039
4.9272,74.309,75.394
5.0057,74.811,75.396
5.0687,74.869,74.281
5.1155,74.821,73.815
5.1783,74.631,74.684
5.2576,75.259,75.471
5.3205,75.535,75.21
5.3666,75.479,75.016
5.4293,74.747,75.297
5.5094,74.536,75.388
5.5724,74.153,74.798
5.6177,74.207,74.26
5.6804,74.251,74.538
5.7613,74.997,75.419
5.8242,75.201,75.733
5.8687,75.321,75.177
5.9315,75.186,74.835
6.0132,75.648,75.131
6.0761,75.561,75.184
6.1198,75.174,74.8
6.1826,74.394,74.861
6.265,74.401,75.3


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_206.csv <==
x,qOut,qIn
0.031471,75.058,74.28
0.094153,74.776,74.481
0.15692,74.456,74.992
0.22039,74.977,75.018
0.28333,75.103,74.786
0.34522,74.998,75.279
0.40798,74.533,76.077
0.47225,74.814,76.099
0.53519,74.877,74.981
0.59629,75.014,74.102
0.65905,74.804,74.282
0.72411,75.071,75.044
0.78705,74.775,75.492
0.84736,74.533,75.479
0.91012,74.332,75.267
0.97597,75.039,74.891
1.0389,75.368,74.343
1.0984,75.368,74.245
1.1612,74.77,74.899
1.2278,74.723,75.695
1.2908,74.444,75.773
1.3495,74.429,75.391
1.4123,74.343,75.227
1.4797,75.037,75.226
1.5426,75.331,74.649
1.6006,75.568,73.782
1.6633,75.249,73.879
1.7315,75.217,75.039
1.7945,74.568,75.943
1.8516,74.253,75.654
1.9144,74.278,75.173
1.9834,75.234,75.47
2.0463,75.57,75.882
2.1027,75.281,75.412
2.1655,74.394,74.724
2.2353,74.322,74.325
2.2982,74.343,74.189
2.3538,74.684,74.389
2.4165,74.872,74.993
2.4871,75.622,75.545
2.5501,75.724,75.373
2.6048,75.373,74.661
2.6676,74.421,74.442
2.739,74.21,75.146
2.8019,74.043,75.875
2.8559,74.328,75.597
2.9187,74.505,74.903
2.9908,75.274,74.583
3.0538,75.431,74.645
3.107,75.493,75.128
3.1697,75.293,75.947
3.2427,75.617,76.135
3.3056,75.295,75.219
3.358,74.641,74.357
3.4208,73.849,74.251
3.4946,74.175,74.599
3.5575,74.571,74.908
3.6091,75.013,75.171
3.6719,74.906,75.434
3.7464,75.124,75.459
3.8094,74.767,74.828
3.8602,74.629,74.345
3.9229,74.616,74.886
3.9983,75.374,75.791
4.0612,75.49,75.662
4.1112,75.082,74.807
4.174,74.292,74.423
4.2501,74.527,74.662
4.3131,74.907,75.106
4.3623,75.486,75.344
4.4251,75.473,75.252
4.502,75.527,74.951
4.5649,74.705,74.832
4.6134,74.115,75.012
4.6761,73.939,75.11
4.7539,74.866,74.904
4.8168,75.341,74.694
4.8644,75.343,74.949
4.9272,74.739,75.445
5.0057,74.78,75.687
5.0687,74.688,75.288
5.1155,74.889,74.729
5.1783,74.894,74.725
5.2576,75.35,75.209
5.3205,75.065,75.197
5.3666,74.649,74.84
5.4293,74.233,74.981
5.5094,74.796,75.269
5.5724,75.097,74.965
5.6177,75.164,74.665
5.6804,74.759,75.003
5.7613,74.947,75.478
5.8242,74.818,75.259
5.8687,74.742,74.705
5.9315,74.435,74.579
6.0132,74.856,74.802
6.0761,74.947,75.12
6.1198,75.11,75.608
6.1826,74.969,75.755
6.265,75.316,75.05


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_207.csv <==
x,qOut,qIn
0.031471,74.871,75.509
0.094153,74.746,75.156
0.15692,74.514,75.134
0.22039,75.044,75.199
0.28333,75.148,74.558
0.34522,75.099,73.832
0.40798,74.692,74.148
0.47225,74.944,75.243
0.53519,74.864,76.034
0.59629,74.875,76.04
0.65905,74.755,75.606
0.72411,75.304,75.141
0.78705,75.314,74.786
0.84736,75.014,74.504
0.91012,74.322,74.614
0.97597,74.438,75.082
1.0389,74.468,75.087
1.0984,74.714,74.904
1.1612,74.788,75.297
1.2278,75.435,75.732
1.2908,75.461,75.18
1.3495,75.134,74.236
1.4123,74.32,74.192
1.4797,74.244,75.004
1.5426,74.099,75.377
1.6006,74.313,74.889
1.6633,74.523,74.68
1.7315,75.463,75.295
1.7945,75.845,75.835
1.8516,75.83,75.477
1.9144,75.123,75.032
1.9834,74.914,75.09
2.0463,74.496,75.346
2.1027,74.459,75.327
2.1655,74.399,75.043
2.2353,75.054,74.539
2.2982,75.192,74.168
2.3538,75.216,74.34
2.4165,74.833,75
2.4871,74.969,75.725
2.5501,74.646,75.788
2.6048,74.463,75.026
2.6676,74.268,74.321
2.739,74.869,74.424
2.8019,75.018,75.196
2.8559,75.034,75.885
2.9187,74.785,76.047
2.9908,75.234,75.522
3.0538,75.29,74.54
3.107,75.25,73.806
3.1697,74.945,73.945
3.2427,75.272,74.949
3.3056,75.123,76.013
3.358,74.717,75.817
3.4208,73.986,74.713
3.4946,74.187,74.25
3.5575,74.412,75.198
3.6091,74.936,76.001
3.6719,75.136,75.713
3.7464,75.571,74.994
3.8094,75.078,74.782
3.8602,74.416,74.833
3.9229,73.992,74.78
3.9983,74.844,74.713
4.0612,75.594,74.694
4.1112,75.868,74.847
4.174,75.069,75.306
4.2501,74.539,75.771
4.3131,73.902,75.601
4.3623,74.142,75.024
4.4251,74.594,74.721
4.502,75.558,74.79
4.5649,75.53,74.823
4.6134,75.042,74.703
4.6761,74.39,74.858
4.7539,74.807,75.262
4.8168,75.209,75.196
4.8644,75.485,74.893
4.9272,75.119,75.087
5.0057,75.104,75.451
5.0687,74.641,75.231
5.1155,74.432,74.704
5.1783,74.205,74.64
5.2576,74.764,75.084
5.3205,74.895,75.407
5.3666,75.061,75.202
5.4293,75.016,74.929
5.5094,75.496,74.994
5.5724,75.303,75.247
5.6177,74.845,75.144
5.6804,74.243,74.861
5.7613,74.591,74.95
5.8242,74.779,75.563
5.8687,74.888,75.668
5.9315,74.637,75.035
6.0132,75.026,74.544
6.0761,75.057,74.51
6.1198,75.079,74.536
6.1826,74.774,74.855
6.265,75.048,75.443


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_208.csv <==
x,qOut,qIn
0.031471,75.311,74.894
0.094153,75.633,74.427
0.15692,75.18,74.663
0.22039,75.071,75.372
0.28333,74.619,75.289
0.34522,74.562,74.728
0.40798,74.472,74.896
0.47225,74.978,75.416
0.53519,74.823,75.077
0.59629,74.601,74.247
0.65905,74.309,74.252
0.72411,74.865,75.218
0.78705,75.064,76.132
0.84736,75.123,76.156
0.91012,74.892,75.557
0.97597,75.341,74.787
1.0389,75.397,74.137
1.0984,75.281,74.153
1.1612,74.745,74.873
1.2278,74.844,75.376
1.2908,74.662,75.003
1.3495,74.65,74.696
1.4123,74.515,75.034
1.4797,75.074,75.446
1.5426,75.152,75.212
1.6006,75.075,74.728
1.6633,74.572,74.693
1.7315,74.655,75.152
1.7945,74.403,75.481
1.8516,74.408,75.347
1.9144,74.537,75.185
1.9834,75.503,75.15
2.0463,75.917,74.8
2.1027,75.699,74.506
2.1655,74.695,74.937
2.2353,74.392,75.663
2.2982,74.242,75.751
2.3538,74.581,75.079
2.4165,74.661,74.465
2.4871,75.166,74.426
2.5501,75.007,74.676
2.6048,74.895,74.94
2.6676,74.638,75.367
2.739,75.04,75.775
2.8019,74.926,75.496
2.8559,74.757,74.432
2.9187,74.531,73.972
2.9908,75.151,74.952
3.0538,75.384,75.964
3.107,75.279,75.428
3.1697,74.627,74.662
3.2427,74.664,75.011
3.3056,74.597,75.75
3.358,74.88,75.32
3.4208,74.998,74.555
3.4946,75.513,74.547
3.5575,75.173,74.991
3.6091,74.544,74.908
3.6719,73.917,74.704
3.7464,74.457,74.945
3.8094,74.977,75.479
3.8602,75.381,75.741
3.9229,75.134,75.631
3.9983,75.174,75.156
4.0612,74.676,74.416
4.1112,74.453,73.977
4.174,74.369,74.211
4.2501,75.126,74.779
4.3131,75.348,75.192
4.3623,75.283,75.691
4.4251,74.853,76.179
4.502,75.103,76.018
4.5649,75.027,74.954
4.6134,74.881,74.089
4.6761,74.425,74.309
4.7539,74.667,75.248
4.8168,74.614,75.791
4.8644,74.664,75.155
4.9272,74.6,74.191
5.0057,75.285,74.252
5.0687,75.529,75.225
5.1155,75.459,75.716
5.1783,74.711,75.675
5.2576,74.458,75.457
5.3205,74.012,74.903
5.3666,74.049,74.355
5.4293,74.192,74.595
5.5094,75.152,75.304
5.5724,75.608,75.217
5.6177,75.829,74.487
5.6804,75.359,74.424
5.7613,75.209,75.055
5.8242,74.61,75.167
5.8687,74.486,74.9
5.9315,74.536,75.171
6.0132,75.215,75.568
6.0761,75.055,75.49
6.1198,74.546,75.291
6.1826,74.047,75.283
6.265,74.709,75.295


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_209.csv <==
x,qOut,qIn
0.031471,75.032,75.644
0.094153,74.935,75.005
0.15692,74.638,74.448
0.22039,75.122,74.458
0.28333,75.266,74.635
0.34522,75.227,74.828
0.40798,74.719,75.387
0.47225,74.815,75.95
0.53519,74.634,75.659
0.59629,74.692,74.769
0.65905,74.643,74.28
0.72411,75.197,74.416
0.78705,75.129,74.894
0.84736,74.866,75.553
0.91012,74.393,76.053
0.97597,74.773,75.847
1.0389,74.929,75.024
1.0984,75.099,74.567
1.1612,74.954,74.677
1.2278,75.289,74.883
1.2908,75,74.864
1.3495,74.529,74.765
1.4123,73.949,74.832
1.4797,74.408,75.11
1.5426,74.81,75.081
1.6006,75.297,74.844
1.6633,75.318,75.039
1.7315,75.555,75.498
1.7945,74.957,75.6
1.8516,74.323,75.514
1.9144,73.91,75.442
1.9834,74.69,75.01
2.0463,75.296,74.263
2.1027,75.69,74.053
2.1655,75.428,74.385
2.2353,75.438,74.661
2.2982,74.865,75.114
2.3538,74.478,75.861
2.4165,74.193,75.865
2.4871,74.776,74.917
2.5501,74.904,74.206
2.6048,74.861,74.809
2.6676,74.522,75.847
2.739,74.881,76.021
2.8019,74.895,74.989
2.8559,74.915,74.24
2.9187,74.808,74.628
2.9908,75.443,75.653
3.0538,75.615,76.004
3.107,75.364,75.207
3.1697,74.454,74.279
3.2427,74.203,74.109
3.3056,73.949,74.629
3.358,74.196,75.281
3.4208,74.444,75.811
3.4946,75.314,75.883
3.5575,75.502,75.134
3.6091,75.29,74.278
3.6719,74.624,74.264
3.7464,74.771,74.807
3.8094,74.879,74.821
3.8602,75.182,74.681
3.9229,75.029,75.285
3.9983,75.221,76.095
4.0612,74.803,75.834
4.1112,74.7,74.964
4.174,74.753,74.728
4.2501,75.437,75.089
4.3131,75.257,75.217
4.3623,74.547,74.737
4.4251,73.794,74.361
4.502,74.337,74.648
4.5649,75.039,75.222
4.6134,75.618,75.488
4.6761,75.415,75.556
4.7539,75.334,75.405
4.8168,74.612,74.896
4.8644,74.192,74.545
4.9272,73.981,74.686
5.0057,74.716,74.926
5.0687,75.02,74.985
5.1155,75.204,75.025
5.1783,75.087,75.117
5.2576,75.538,75.229
5.3205,75.441,75.135
5.3666,75.142,75.108
5.4293,74.569,75.417
5.5094,74.742,75.517
5.5724,74.626,74.76
5.6177,74.525,74.217
5.6804,74.3,74.736
5.7613,74.923,75.557
5.8242,75.254,75.481
5.8687,75.433,74.786
5.9315,75.029,74.574
6.0132,75.041,75.067
6.0761,74.63,75.263
6.1198,74.496,74.87
6.1826,74.373,74.873
6.265,74.978,75.451


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_210.csv <==
x,qOut,qIn
0.031471,75.719,76.271
0.094153,75.665,75.347
0.15692,74.789,74.534
0.22039,74.538,74.649
0.28333,74.366,75.083
0.34522,74.745,74.859
0.40798,74.911,74.585
0.47225,75.394,74.952
0.53519,75.014,75.558
0.59629,74.622,75.528
0.65905,74.385,75.071
0.72411,75.103,74.534
0.78705,75.376,74.001
0.84736,75.113,74.173
0.91012,74.27,75.204
0.97597,74.256,75.959
1.0389,74.346,75.618
1.0984,74.816,75.216
1.1612,75.104,75.433
1.2278,75.817,75.705
1.2908,75.715,75.191
1.3495,75.2,74.442
1.4123,74.379,74.422
1.4797,74.492,75.032
1.5426,74.578,75.288
1.6006,74.795,75.094
1.6633,74.784,75.124
1.7315,75.318,75.209
1.7945,75.237,74.636
1.8516,74.804,74.15
1.9144,74.031,74.72
1.9834,74.199,75.706
2.0463,74.41,75.659
2.1027,74.839,74.859
2.1655,74.979,74.621
2.2353,75.618,75.017
2.2982,75.645,75.169
2.3538,75.509,74.947
2.4165,74.992,75.011
2.4871,75.054,75.403
2.5501,74.708,75.433
2.6048,74.509,74.783
2.6676,74.358,74.216
2.739,75.05,74.326
2.8019,75.275,74.91
2.8559,75.126,75.441
2.9187,74.454,75.896
2.9908,74.508,76.105
3.0538,74.482,75.399
3.107,74.75,74.341
3.1697,74.824,74.245
3.2427,75.381,74.96
3.3056,75.233,75.076
3.358,74.875,74.499
3.4208,74.353,74.574
3.4946,74.754,75.567
3.5575,74.981,75.992
3.6091,75.192,75.298
3.6719,74.957,74.947
3.7464,75.105,75.277
3.8094,74.651,75.259
3.8602,74.249,74.854
3.9229,73.934,74.704
3.9983,74.671,74.551
4.0612,75.194,74.457
4.1112,75.63,74.774
4.174,75.488,75.161
4.2501,75.574,75.271
4.3131,74.947,75.23
4.3623,74.428,75.366
4.4251,74.057,75.46
4.502,74.646,75.197
4.5649,74.851,74.675
4.6134,74.919,74.714
4.6761,74.75,75.337
4.7539,75.297,75.679
4.8168,75.44,75.153
4.8644,75.384,74.443
4.9272,74.915,74.24
5.0057,75.036,74.627
5.0687,74.782,75.393
5.1155,74.544,76.011
5.1783,74.134,75.917
5.2576,74.533,75.077
5.3205,74.659,74.155
5.3666,74.844,74.172
5.4293,74.795,75.05
5.5094,75.345,75.777
5.5724,75.361,75.382
5.6177,75.153,74.638
5.6804,74.606,74.598
5.7613,74.849,75.11
5.8242,74.917,75.315
5.8687,75.118,75.23
5.9315,74.903,75.207
6.0132,75.031,74.98
6.0761,74.503,74.342
6.1198,74.183,74.135
6.1826,74.159,74.923
6.265,75.165,76.066


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_211.csv <==
x,qOut,qIn
0.031471,75.137,74.856
0.094153,75.003,74.992
0.15692,74.491,75.298
0.22039,74.696,75.508
0.28333,74.671,75.454
0.34522,74.719,75.224
0.40798,74.512,75.015
0.47225,74.969,75.015
0.53519,75.029,74.998
0.59629,75.105,74.531
0.65905,74.88,74.17
0.72411,75.187,74.565
0.78705,74.945,75.196
0.84736,74.681,75.162
0.91012,74.369,75.022
0.97597,74.923,75.454
1.0389,75.129,75.952
1.0984,75.119,75.558
1.1612,74.672,74.881
1.2278,74.886,74.69
1.2908,74.853,74.693
1.3495,74.983,74.554
1.4123,74.92,74.813
1.4797,75.435,75.388
1.5426,75.359,75.466
1.6006,75.088,74.857
1.6633,74.502,74.365
1.7315,74.628,74.439
1.7945,74.467,74.973
1.8516,74.412,75.58
1.9144,74.224,75.852
1.9834,74.789,75.568
2.0463,74.958,75.043
2.1027,75.1,74.8
2.1655,75.028,75.052
2.2353,75.565,75.562
2.2982,75.532,75.22
2.3538,75.123,74.033
2.4165,74.328,73.716
2.4871,74.434,74.885
2.5501,74.561,76.287
2.6048,74.916,76.361
2.6676,74.893,75.408
2.739,75.195,74.371
2.8019,74.769,73.8
2.8559,74.365,74.019
2.9187,74.087,74.965
2.9908,74.84,75.695
3.0538,75.303,75.577
3.107,75.494,75.335
3.1697,75.132,75.292
3.2427,75.304,75.138
3.3056,75.146,74.856
3.358,75.086,74.967
3.4208,74.627,75.354
3.4946,74.627,75.465
3.5575,74.145,75.122
3.6091,74.073,74.64
3.6719,74.358,74.336
3.7464,75.537,74.466
3.8094,76.024,75.124
3.8602,75.591,75.748
3.9229,74.301,75.73
3.9983,73.929,75.241
4.0612,74.035,74.949
4.1112,74.714,74.826
4.174,75.083,74.578
4.2501,75.737,74.357
4.3131,75.554,74.475
4.3623,75.155,75.262
4.4251,74.569,76.123
4.502,74.886,76.05
4.5649,75.027,74.944
4.6134,75.179,74.334
4.6761,74.894,74.746
4.7539,75.021,75.356
4.8168,74.588,75.232
4.8644,74.294,74.723
4.9272,74.111,74.68
5.0057,74.896,75.268
5.0687,75.335,75.541
5.1155,75.559,75.048
5.1783,75.181,74.73
5.2576,75.135,74.993
5.3205,74.558,75.035
5.3666,74.177,74.588
5.4293,73.944,74.582
5.5094,74.715,75.093
5.5724,75.174,75.277
5.6177,75.497,75.02
5.6804,75.277,74.997
5.7613,75.406,75.31
5.8242,74.957,75.519
5.8687,74.651,75.11
5.9315,74.395,74.529
6.0132,74.955,74.56
6.0761,75.024,75.217
6.1198,74.921,75.46
6.1826,74.61,75.179
6.265,75.059,74.909


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_212.csv <==
x,qOut,qIn
0.031471,75.1,76.021
0.094153,74.714,74.665
0.15692,74.175,73.737
0.22039,74.56,74.214
0.28333,74.777,74.854
0.34522,75.027,74.584
0.40798,74.91,74.6
0.47225,75.246,75.483
0.53519,74.981,76.045
0.59629,74.655,75.512
0.65905,74.271,75.03
0.72411,74.805,75.09
0.78705,75.073,74.97
0.84736,75.194,74.385
0.91012,74.851,74.357
0.97597,75.104,75.263
1.0389,75.047,76.073
1.0984,75.218,75.746
1.1612,75.176,74.951
1.2278,75.495,74.4
1.2908,74.946,74.101
1.3495,74.241,74.423
1.4123,73.698,75.395
1.4797,74.309,75.94
1.5426,74.745,75.566
1.6006,74.976,75.132
1.6633,74.856,74.923
1.7315,75.398,74.679
1.7945,75.562,74.379
1.8516,75.45,74.475
1.9144,74.724,74.932
1.9834,74.586,75.26
2.0463,74.308,75.135
2.1027,74.516,75.246
2.1655,74.785,75.789
2.2353,75.624,76.008
2.2982,75.628,75.113
2.3538,75.032,74.176
2.4165,74.046,74.387
2.4871,74.131,75.248
2.5501,74.441,75.552
2.6048,75.02,75.187
2.6676,75.24,74.69
2.739,75.741,74.316
2.8019,75.397,74.414
2.8559,74.791,75.252
2.9187,74.104,76.134
2.9908,74.422,76.049
3.0538,74.605,74.862
3.107,74.719,74.181
3.1697,74.538,74.638
3.2427,75.095,75.323
3.3056,75.359,75.242
3.358,75.555,74.868
3.4208,75.178,74.893
3.4946,75.164,75.241
3.5575,74.655,75.261
3.6091,74.52,74.778
3.6719,74.542,74.575
3.7464,75.233,75.083
3.8094,75.133,75.571
3.8602,74.585,75.251
3.9229,73.926,74.697
3.9983,74.446,74.481
4.0612,75.049,74.561
4.1112,75.578,75.032
4.174,75.39,75.827
4.2501,75.383,76.152
4.3131,74.76,75.347
4.3623,74.451,74.406
4.4251,74.337,74.456
4.502,75.068,75.182
4.5649,75.227,75.356
4.6134,75.084,74.854
4.6761,74.582,74.606
4.7539,74.81,74.917
4.8168,74.781,75.159
4.8644,74.838,74.905
4.9272,74.718,74.901
5.0057,75.191,75.497
5.0687,75.07,75.665
5.1155,74.675,74.98
5.1783,74.084,74.583
5.2576,74.513,74.739
5.3205,74.93,74.726
5.3666,75.42,74.703
5.4293,75.371,75.131
5.5094,75.554,75.485
5.5724,75.01,75.263
5.6177,74.597,74.918
5.6804,74.333,74.817
5.7613,74.955,74.821
5.8242,75.074,74.79
5.8687,74.876,74.986
5.9315,74.368,75.424
6.0132,74.7,75.623
6.0761,74.874,75.146
6.1198,75.09,74.766
6.1826,74.975,75.211
6.265,75.339,76.091


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_213.csv <==
x,qOut,qIn
0.031471,75.137,75.372
0.094153,74.791,74.18
0.15692,74.413,73.877
0.22039,74.949,74.544
0.28333,75.176,75.122
0.34522,75.219,75.147
0.40798,74.813,75.145
0.47225,74.979,75.316
0.53519,74.779,75.597
0.59629,74.695,75.895
0.65905,74.503,75.8
0.72411,74.984,74.918
0.78705,74.931,73.939
0.84736,74.639,74.243
0.91012,74.125,75.358
0.97597,74.594,75.921
1.0389,75.027,75.335
1.0984,75.547,74.659
1.1612,75.434,74.551
1.2278,75.413,74.7
1.2908,74.592,74.577
1.3495,74.101,74.616
1.4123,73.979,75.177
1.4797,74.833,75.799
1.5426,75.124,75.687
1.6006,75.096,75.156
1.6633,74.861,74.954
1.7315,75.439,74.925
1.7945,75.679,74.657
1.8516,75.459,74.709
1.9144,74.561,75.278
1.9834,74.407,75.733
2.0463,74.367,75.57
2.1027,74.837,74.662
2.1655,75.06,73.937
2.2353,75.537,74.511
2.2982,75.072,75.638
2.3538,74.458,75.666
2.4165,73.917,75.067
2.4871,74.456,74.709
2.5501,74.807,74.488
2.6048,75.076,74.333
2.6676,75.038,74.804
2.739,75.534,75.656
2.8019,75.439,76.087
2.8559,75.004,75.762
2.9187,74.285,75.151
2.9908,74.545,74.802
3.0538,74.823,74.818
3.107,75.224,74.878
3.1697,75.097,74.891
3.2427,75.215,74.773
3.3056,74.638,74.478
3.358,74.282,74.457
3.4208,74.205,75.052
3.4946,75.093,75.935
3.5575,75.461,76.244
3.6091,75.249,75.506
3.6719,74.388,74.589
3.7464,74.296,74.47
3.8094,74.297,74.894
3.8602,74.714,74.841
3.9229,74.988,74.684
3.9983,75.748,75.085
4.0612,75.754,75.595
4.1112,75.397,75.275
4.174,74.698,74.722
4.2501,74.803,74.74
4.3131,74.738,75.128
4.3623,74.651,75.153
4.4251,74.199,75.019
4.502,74.457,75.009
4.5649,74.505,75.083
4.6134,74.845,75.111
4.6761,75.091,75.021
4.7539,75.829,74.762
4.8168,75.742,74.554
4.8644,75.138,74.753
4.9272,74.247,75.299
5.0057,74.395,75.761
5.0687,74.625,75.557
5.1155,74.927,74.849
5.1783,74.826,74.506
5.2576,75.206,74.976
5.3205,75.067,75.559
5.3666,74.89,75.259
5.4293,74.508,74.78
5.5094,74.877,75.058
5.5724,74.909,75.589
5.6177,74.941,75.085
5.6804,74.72,74.335
5.7613,75.104,74.555
5.8242,74.989,75.384
5.8687,74.737,75.324
5.9315,74.251,74.672
6.0132,74.614,74.403
6.0761,74.793,74.738
6.1198,75.075,75.268
6.1826,75.026,75.868
6.265,75.411,76.135


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_214.csv <==
x,qOut,qIn
0.031471,74.579,75.314
0.094153,74.886,74.984
0.15692,74.822,74.953
0.22039,75.121,75.092
0.28333,74.764,75.02
0.34522,74.577,74.715
0.40798,74.465,74.633
0.47225,75.134,74.987
0.53519,75.23,75.26
0.59629,74.971,75.041
0.65905,74.408,74.82
0.72411,74.747,74.901
0.78705,75.005,74.978
0.84736,75.292,75.183
0.91012,75.076,75.649
0.97597,75.23,75.727
1.0389,74.831,74.885
1.0984,74.626,74.097
1.1612,74.484,74.462
1.2278,75.132,75.689
1.2908,75.24,76.235
1.3495,75.058,75.319
1.4123,74.516,74.224
1.4797,74.72,74.178
1.5426,74.698,74.995
1.6006,74.756,75.473
1.6633,74.589,75.421
1.7315,75.026,75.112
1.7945,74.947,74.868
1.8516,74.743,74.903
1.9144,74.389,75.127
1.9834,74.93,75.217
2.0463,75.25,74.974
2.1027,75.412,74.794
2.1655,74.922,74.899
2.2353,74.865,74.937
2.2982,74.492,74.568
2.3538,74.617,74.574
2.4165,74.832,75.222
2.4871,75.567,75.692
2.5501,75.379,75.282
2.6048,74.743,74.782
2.6676,74.064,74.924
2.739,74.561,75.336
2.8019,75.067,75.349
2.8559,75.348,75.199
2.9187,74.967,75.202
2.9908,75.035,75.228
3.0538,74.786,75.213
3.107,74.801,74.906
3.1697,74.679,74.384
3.2427,75.118,74.272
3.3056,74.926,74.732
3.358,74.627,75.097
3.4208,74.198,75.339
3.4946,74.643,75.628
3.5575,74.83,75.273
3.6091,75.002,74.657
3.6719,74.851,75.013
3.7464,75.247,75.92
3.8094,75.123,75.934
3.8602,74.936,75.153
3.9229,74.6,74.633
3.9983,75.078,74.44
4.0612,75.226,73.933
4.1112,75.27,73.803
4.174,74.896,74.944
4.2501,75.009,76.361
4.3131,74.626,76.243
4.3623,74.298,75.264
4.4251,73.983,74.976
4.502,74.63,75.196
4.5649,75.019,74.609
4.6134,75.282,73.642
4.6761,75.008,73.953
4.7539,75.185,75.429
4.8168,74.925,76.322
4.8644,74.944,75.86
4.9272,75.025,75.13
5.0057,75.672,74.832
5.0687,75.438,74.693
5.1155,74.591,74.577
5.1783,73.579,74.912
5.2576,73.827,75.434
5.3205,74.322,75.311
5.3666,74.894,74.662
5.4293,75.149,74.465
5.5094,75.89,74.948
5.5724,75.977,75.445
5.6177,75.484,75.332
5.6804,74.34,74.972
5.7613,74.032,74.808
5.8242,73.942,74.761
5.8687,74.367,75.025
5.9315,74.724,75.659
6.0132,75.643,75.835
6.0761,75.85,74.983
6.1198,75.556,74.369
6.1826,74.681,74.759
6.265,74.598,75.383


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_215.csv <==
x,qOut,qIn
0.031471,75.228,74.192
0.094153,74.916,74.156
0.15692,74.496,75.178
0.22039,74.882,76.16
0.28333,74.892,75.979
0.34522,74.762,75.039
0.40798,74.382,74.33
0.47225,74.802,74.355
0.53519,74.974,74.921
0.59629,75.137,75.11
0.65905,74.916,74.842
0.72411,75.186,74.668
0.78705,74.928,74.758
0.84736,74.7,74.971
0.91012,74.476,75.36
0.97597,75.129,75.731
1.0389,75.395,75.528
1.0984,75.262,74.634
1.1612,74.488,74.017
1.2278,74.417,74.47
1.2908,74.368,75.622
1.3495,74.843,76.141
1.4123,75.176,75.924
1.4797,75.797,75.649
1.5426,75.397,75.222
1.6006,74.68,74.252
1.6633,74.058,73.771
1.7315,74.569,74.371
1.7945,74.906,74.948
1.8516,74.867,74.869
1.9144,74.33,75.073
1.9834,74.59,75.689
2.0463,74.82,75.698
2.1027,75.245,74.858
2.1655,75.191,74.422
2.2353,75.342,74.969
2.2982,74.704,75.882
2.3538,74.198,75.946
2.4165,73.983,75.179
2.4871,74.931,74.417
2.5501,75.619,74.252
2.6048,76.028,74.476
2.6676,75.584,74.988
2.739,75.238,75.566
2.8019,74.306,75.457
2.8559,73.887,74.894
2.9187,73.83,74.844
2.9908,74.733,75.251
3.0538,75.101,75.198
3.107,75.267,74.758
3.1697,75.012,74.862
3.2427,75.244,75.522
3.3056,74.951,75.673
3.358,74.723,74.947
3.4208,74.592,74.413
3.4946,75.331,74.512
3.5575,75.567,74.655
3.6091,75.229,74.861
3.6719,74.308,75.417
3.7464,74.262,75.737
3.8094,74.383,75.371
3.8602,74.835,75.035
3.9229,74.95,75.12
3.9983,75.436,75.129
4.0612,75.22,74.708
4.1112,74.926,74.481
4.174,74.485,74.761
4.2501,74.868,75.192
4.3131,74.946,75.208
4.3623,75.05,75.063
4.4251,74.899,75.272
4.502,75.266,75.593
4.5649,75.005,75.317
4.6134,74.559,74.81
4.6761,74.028,74.742
4.7539,74.508,74.812
4.8168,74.861,74.428
4.8644,75.178,74.339
4.9272,75.092,75.173
5.0057,75.475,76.108
5.0687,75.297,75.72
5.1155,74.994,74.636
5.1783,74.452,74.466
5.2576,74.687,75.237
5.3205,74.655,75.562
5.3666,74.69,74.803
5.4293,74.519,74.241
5.5094,75.036,74.782
5.5724,75.131,75.509
5.6177,75.195,75.151
5.6804,74.981,74.717
5.7613,75.303,75.156
5.8242,75.035,75.648
5.8687,74.58,75.16
5.9315,73.993,74.616
6.0132,74.399,74.73
6.0761,74.714,75.236
6.1198,75.082,75.598
6.1826,75.063,75.608
6.265,75.463,75.056


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_216.csv <==
x,qOut,qIn
0.031471,75.241,74.873
0.094153,75.34,75.196
0.15692,74.846,75.085
0.22039,74.953,74.956
0.28333,74.845,75.064
0.34522,74.888,75.313
0.40798,74.718,75.477
0.47225,75.141,75.246
0.53519,75.033,74.566
0.59629,74.833,74.272
0.65905,74.389,74.788
0.72411,74.711,75.495
0.78705,74.754,75.395
0.84736,74.926,74.881
0.91012,74.948,74.867
0.97597,75.524,75.157
1.0389,75.413,74.849
1.0984,74.94,74.487
1.1612,74.246,74.946
1.2278,74.531,75.707
1.2908,74.761,75.921
1.3495,74.963,75.534
1.4123,74.776,74.91
1.4797,75.173,74.384
1.5426,75.169,74.269
1.6006,75.106,74.731
1.6633,74.632,75.545
1.7315,74.752,76.152
1.7945,74.543,75.857
1.8516,74.603,74.909
1.9144,74.623,74.289
1.9834,75.277,74.334
2.0463,75.279,74.552
2.1027,74.985,74.77
2.1655,74.374,75.197
2.2353,74.586,75.598
2.2982,74.643,75.457
2.3538,74.877,74.965
2.4165,74.992,74.777
2.4871,75.651,74.93
2.5501,75.573,75.136
2.6048,74.957,75.173
2.6676,74.009,74.897
2.739,74.178,74.468
2.8019,74.576,74.71
2.8559,75.24,75.64
2.9187,75.48,76.115
2.9908,75.855,75.692
3.0538,75.238,75.011
3.107,74.405,74.583
3.1697,73.757,74.347
3.2427,74.36,74.485
3.3056,74.889,75.039
3.358,75.226,75.347
3.4208,75.024,75.095
3.4946,75.264,74.76
3.5575,75.029,74.723
3.6091,74.855,74.933
3.6719,74.576,75.264
3.7464,74.999,75.394
3.8094,74.919,75.105
3.8602,74.647,74.99
3.9229,74.201,75.386
3.9983,74.727,75.897
4.0612,75.158,75.761
4.1112,75.591,74.902
4.174,75.381,74.253
4.2501,75.341,74.322
4.3131,74.612,74.673
4.3623,74.22,74.982
4.4251,74.133,75.179
4.502,74.95,74.947
4.5649,75.164,74.583
4.6134,74.973,75.031
4.6761,74.439,75.984
4.7539,74.737,76.338
4.8168,74.887,75.532
4.8644,75.017,74.44
4.9272,74.75,74.013
5.0057,75.09,74.385
5.0687,75.082,74.828
5.1155,75.253,75.106
5.1783,75.186,75.417
5.2576,75.51,75.431
5.3205,75.027,74.884
5.3666,74.419,74.645
5.4293,73.964,75.09
5.5094,74.595,75.489
5.5724,74.961,75.244
5.6177,74.941,74.747
5.6804,74.405,74.651
5.7613,74.661,75.102
5.8242,74.899,75.235
5.8687,75.426,74.668
5.9315,75.512,74.571
6.0132,75.688,75.519
6.0761,74.862,76.291
6.1198,74.106,75.553
6.1826,73.786,74.419
6.265,74.684,74.217


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_217.csv <==
x,qOut,qIn
0.031471,74.839,74.751
0.094153,74.854,74.651
0.15692,74.632,74.737
0.22039,75.177,75.405
0.28333,75.397,75.889
0.34522,75.482,75.51
0.40798,75.024,74.887
0.47225,74.98,74.642
0.53519,74.481,74.955
0.59629,74.245,75.52
0.65905,74.13,75.89
0.72411,74.951,75.648
0.78705,75.39,74.768
0.84736,75.674,74.196
0.91012,75.374,74.42
0.97597,75.331,74.867
1.0389,74.632,74.927
1.0984,74.106,75.036
1.1612,73.769,75.448
1.2278,74.431,75.721
1.2908,74.737,75.206
1.3495,74.951,74.473
1.4123,74.908,74.509
1.4797,75.44,75.181
1.5426,75.395,75.528
1.6006,75.032,75.111
1.6633,74.433,74.675
1.7315,74.819,74.847
1.7945,75.174,75.345
1.8516,75.514,75.418
1.9144,75.19,74.984
1.9834,75.096,74.354
2.0463,74.437,74.388
2.1027,74.161,75.351
2.1655,74.112,76.159
2.2353,74.956,75.925
2.2982,75.276,74.739
2.3538,75.331,73.887
2.4165,74.922,74.208
2.4871,75.069,75.332
2.5501,74.836,75.883
2.6048,74.725,75.473
2.6676,74.516,74.93
2.739,75.019,74.669
2.8019,75.033,74.564
2.8559,74.953,74.871
2.9187,74.682,75.606
2.9908,75.086,75.948
3.0538,75.005,75.303
3.107,74.662,74.676
3.1697,74.122,74.788
3.2427,74.61,75.058
3.3056,75.094,74.79
3.358,75.549,74.574
3.4208,75.218,74.883
3.4946,75.036,75.328
3.5575,74.31,75.264
3.6091,74.203,74.759
3.6719,74.482,74.563
3.7464,75.515,75.039
3.8094,75.671,75.561
3.8602,75.158,75.423
3.9229,74.27,75.127
3.9983,74.445,75.132
4.0612,74.793,75.015
4.1112,75.265,74.621
4.174,75.253,74.705
4.2501,75.534,75.352
4.3131,75.12,75.64
4.3623,74.681,74.942
4.4251,74.221,74.145
4.502,74.677,74.158
4.5649,74.842,75.051
4.6134,74.927,75.748
4.6761,74.66,75.74
4.7539,74.965,75.419
4.8168,74.822,75.247
4.8644,74.706,74.987
4.9272,74.521,74.639
5.0057,75.149,74.515
5.0687,75.373,74.673
5.1155,75.297,74.933
5.1783,74.697,75.118
5.2576,74.763,75.101
5.3205,74.676,75.247
5.3666,74.879,75.644
5.4293,74.838,75.679
5.5094,75.187,75.288
5.5724,74.773,74.983
5.6177,74.309,74.607
5.6804,73.956,74.235
5.7613,74.693,74.548
5.8242,75.228,75.337
5.8687,75.589,75.664
5.9315,75.35,75.666
6.0132,75.412,75.736
6.0761,74.882,75.457
6.1198,74.481,74.541
6.1826,74.146,73.96
6.265,74.693,74.281


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_218.csv <==
x,qOut,qIn
0.031471,74.252,74.985
0.094153,74.361,75.085
0.15692,74.497,75.417
0.22039,75.259,75.473
0.28333,75.328,74.876
0.34522,75.094,74.403
0.40798,74.528,74.609
0.47225,74.759,75.153
0.53519,74.812,75.334
0.59629,74.927,75.127
0.65905,74.69,75.178
0.72411,74.991,75.76
0.78705,74.819,76.154
0.84736,74.788,75.465
0.91012,74.706,74.351
0.97597,75.277,73.785
1.0389,75.216,73.841
1.0984,74.832,74.365
1.1612,74.268,75.378
1.2278,74.697,76.162
1.2908,75.044,75.874
1.3495,75.268,75.085
1.4123,74.896,74.765
1.4797,74.958,74.877
1.5426,74.644,74.94
1.6006,74.589,75.101
1.6633,74.437,75.266
1.7315,74.986,74.963
1.7945,75.056,74.494
1.8516,75.231,74.779
1.9144,75.28,75.443
1.9834,75.74,75.54
2.0463,75.259,74.961
2.1027,74.265,74.731
2.1655,73.346,74.977
2.2353,73.849,75.143
2.2982,74.579,74.901
2.3538,75.265,74.713
2.4165,75.407,75
2.4871,75.809,75.677
2.5501,75.469,76.145
2.6048,74.961,75.626
2.6676,74.419,74.529
2.739,74.842,73.937
2.8019,75.018,74.177
2.8559,74.971,74.774
2.9187,74.502,75.365
2.9908,74.744,75.449
3.0538,74.791,74.937
3.107,74.956,74.727
3.1697,74.823,75.136
3.2427,75.21,75.579
3.3056,75.042,75.314
3.358,74.816,74.89
3.4208,74.371,75.114
3.4946,74.704,75.609
3.5575,74.752,75.176
3.6091,74.977,74.314
3.6719,75.097,74.401
3.7464,75.692,75.264
3.8094,75.432,75.449
3.8602,74.653,74.731
3.9229,73.785,74.55
3.9983,74.167,75.338
4.0612,74.705,75.83
4.1112,75.143,75.252
4.174,74.957,74.579
4.2501,75.154,74.354
4.3131,74.907,74.38
4.3623,74.842,74.725
4.4251,74.705,75.477
4.502,75.272,75.959
4.5649,75.313,75.483
4.6134,75.172,74.715
4.6761,74.697,74.598
4.7539,74.899,75.046
4.8168,74.775,75.433
4.8644,74.71,75.646
4.9272,74.444,75.678
5.0057,74.874,75.328
5.0687,74.89,74.576
5.1155,74.938,74.089
5.1783,74.829,74.443
5.2576,75.311,75.21
5.3205,75.159,75.296
5.3666,74.644,75.033
5.4293,73.924,75.193
5.5094,74.285,75.357
5.5724,74.718,74.788
5.6177,75.26,74.374
5.6804,75.291,74.913
5.7613,75.552,75.652
5.8242,75.051,75.369
5.8687,74.594,74.455
5.9315,74.332,74.38
6.0132,75.127,75.438
6.0761,75.591,75.965
6.1198,75.62,75.109
6.1826,74.884,74.434
6.265,74.639,74.679


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_219.csv <==
x,qOut,qIn
0.031471,75.291,75.691
0.094153,75.49,74.755
0.15692,75.099,74.526
0.22039,75.11,75.255
0.28333,74.67,75.816
0.34522,74.394,75.295
0.40798,74.061,74.631
0.47225,74.567,74.688
0.53519,74.748,74.846
0.59629,75.094,74.738
0.65905,75.339,75.133
0.72411,75.998,75.742
0.78705,75.684,75.402
0.84736,74.68,74.502
0.91012,73.594,74.363
0.97597,73.92,74.899
1.0389,74.591,75.025
1.0984,75.234,74.933
1.1612,75.226,75.2
1.2278,75.467,75.297
1.2908,75.092,75.006
1.3495,74.841,74.907
1.4123,74.648,75.012
1.4797,75.246,75.039
1.5426,75.295,74.905
1.6006,74.948,74.797
1.6633,74.267,74.975
1.7315,74.527,75.487
1.7945,74.792,75.819
1.8516,75.16,75.624
1.9144,75.043,75.165
1.9834,75.243,74.689
2.0463,74.797,74.479
2.1027,74.466,74.802
2.1655,74.211,75.357
2.2353,74.85,75.476
2.2982,75.075,74.842
2.3538,75.083,74.447
2.4165,74.721,74.783
2.4871,75.013,75.096
2.5501,74.964,74.375
2.6048,74.886,73.963
2.6676,74.5,75.139
2.739,74.788,76.721
2.8019,74.745,76.604
2.8559,74.861,75.03
2.9187,74.894,73.946
2.9908,75.561,74.285
3.0538,75.588,75.315
3.107,75.199,75.529
3.1697,74.443,75.115
3.2427,74.584,74.882
3.3056,74.709,74.886
3.358,74.958,74.648
3.4208,74.835,74.608
3.4946,75.138,75.117
3.5575,74.833,75.509
3.6091,74.456,75.297
3.6719,73.922,75.154
3.7464,74.302,75.357
3.8094,74.535,75.32
3.8602,75.007,74.824
3.9229,75.315,74.684
3.9983,75.982,75.139
4.0612,75.682,75.297
4.1112,74.87,74.677
4.174,74.08,74.294
4.2501,74.575,74.748
4.3131,75.146,75.427
4.3623,75.372,75.479
4.4251,74.809,75.253
4.502,74.712,75.19
4.5649,74.454,75.004
4.6134,74.599,74.56
4.6761,74.643,74.62
4.7539,75.283,75.305
4.8168,75.315,75.621
4.8644,75.217,74.983
4.9272,74.82,74.368
5.0057,75.09,74.563
5.0687,74.983,75.328
5.1155,74.899,75.694
5.1783,74.569,75.516
5.2576,74.853,75.207
5.3205,74.662,75.079
5.3666,74.502,74.797
5.4293,74.325,74.474
5.5094,75.021,74.519
5.5724,75.342,74.745
5.6177,75.359,74.906
5.6804,74.795,75.344
5.7613,74.819,76.056
5.8242,74.636,76.293
5.8687,74.767,75.519
5.9315,74.742,74.51
6.0132,75.205,74.077
6.0761,74.956,74.07
6.1198,74.598,74.334
6.1826,74.243,75.159
6.265,74.885,75.972


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_220.csv <==
x,qOut,qIn
0.031471,75.281,74.739
0.094153,75.108,75.08
0.15692,74.48,75.63
0.22039,74.658,75.517
0.28333,74.788,74.801
0.34522,75.169,74.511
0.40798,75.131,74.888
0.47225,75.302,75.472
0.53519,74.639,75.398
0.59629,74.113,74.807
0.65905,73.949,74.547
0.72411,74.966,74.771
0.78705,75.666,75.073
0.84736,75.917,75.141
0.91012,75.301,75.194
0.97597,74.986,75.456
1.0389,74.363,75.498
1.0984,74.244,74.96
1.1612,74.265,74.639
1.2278,75.048,74.981
1.2908,75.236,75.202
1.3495,75.202,74.894
1.4123,74.76,74.794
1.4797,74.945,75.058
1.5426,74.802,75.129
1.6006,74.816,74.872
1.6633,74.692,74.845
1.7315,75.157,75.119
1.7945,75.001,75.175
1.8516,74.673,75.165
1.9144,74.238,75.567
1.9834,74.743,76.001
2.0463,75.044,75.507
2.1027,75.249,74.401
2.1655,75.01,74.074
2.2353,75.263,74.755
2.2982,75.035,74.98
2.3538,74.826,74.291
2.4165,74.475,74.228
2.4871,74.885,75.238
2.5501,74.911,75.951
2.6048,74.875,75.465
2.6676,74.576,74.909
2.739,74.945,75.103
2.8019,74.91,75.581
2.8559,74.812,75.439
2.9187,74.493,75.02
2.9908,74.975,74.792
3.0538,75.192,74.707
3.107,75.431,74.398
3.1697,75.243,74.398
3.2427,75.4,75.297
3.3056,74.874,76.286
3.358,74.37,75.783
3.4208,73.918,74.522
3.4946,74.412,73.992
3.5575,74.595,74.41
3.6091,74.722,74.872
3.6719,74.631,75.182
3.7464,75.22,75.323
3.8094,75.349,75.326
3.8602,75.272,75.501
3.9229,74.899,75.796
3.9983,75.252,75.67
4.0612,75.279,74.671
4.1112,75.092,73.758
4.174,74.383,74.107
4.2501,74.363,75.434
4.3131,74.258,76.148
4.3623,74.614,75.657
4.4251,74.925,75.014
4.502,75.672,74.871
4.5649,75.497,74.807
4.6134,74.829,74.643
4.6761,73.994,74.911
4.7539,74.276,75.367
4.8168,74.625,75.238
4.8644,74.937,74.663
4.9272,74.858,74.512
5.0057,75.389,74.916
5.0687,75.541,75.244
5.1155,75.535,75.238
5.1783,74.876,75.195
5.2576,74.649,75.125
5.3205,74.143,74.75
5.3666,74.226,74.557
5.4293,74.55,75.173
5.5094,75.59,76.027
5.5724,75.841,75.727
5.6177,75.474,74.381
5.6804,74.583,73.731
5.7613,74.57,74.531
5.8242,74.652,75.609
5.8687,74.944,75.913
5.9315,74.811,75.864
6.0132,75.058,75.474
6.0761,74.713,74.604
6.1198,74.521,74.243
6.1826,74.391,74.688
6.265,75.085,74.935


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_221.csv <==
x,qOut,qIn
0.031471,74.143,75.23
0.094153,74.517,74.456
0.15692,74.7,74.301
0.22039,75.24,75.178
0.28333,74.971,75.847
0.34522,74.755,75.657
0.40798,74.617,75.447
0.47225,75.31,75.426
0.53519,75.469,74.886
0.59629,75.177,73.944
0.65905,74.449,73.913
0.72411,74.568,74.971
0.78705,74.665,75.691
0.84736,74.918,75.274
0.91012,74.845,74.764
0.97597,75.274,74.818
1.0389,75.152,75.002
1.0984,74.987,74.921
1.1612,74.569,75.08
1.2278,74.806,75.567
1.2908,74.634,75.878
1.3495,74.527,75.529
1.4123,74.433,74.813
1.4797,75.24,74.314
1.5426,75.685,74.469
1.6006,75.726,75.097
1.6633,74.938,75.625
1.7315,74.582,75.497
1.7945,74.09,74.642
1.8516,74.219,74.152
1.9144,74.448,74.665
1.9834,75.282,75.652
2.0463,75.344,76.025
2.1027,75.051,75.274
2.1655,74.412,74.354
2.2353,74.624,74.424
2.2982,74.738,75.307
2.3538,75.052,75.485
2.4165,75.148,74.937
2.4871,75.665,74.595
2.5501,75.386,74.866
2.6048,74.77,75.087
2.6676,74.098,75.074
2.739,74.558,75.088
2.8019,75.005,75.309
2.8559,75.26,75.583
2.9187,74.802,75.553
2.9908,74.767,75
3.0538,74.457,74.254
3.107,74.626,74.076
3.1697,74.819,74.582
3.2427,75.526,75.32
3.3056,75.371,75.6
3.358,74.873,75.454
3.4208,74.294,75.43
3.4946,74.737,75.478
3.5575,75.027,74.944
3.6091,75.081,74.544
3.6719,74.611,74.991
3.7464,74.755,75.515
3.8094,74.671,75.439
3.8602,74.788,75.085
3.9229,74.775,74.712
3.9983,75.403,74.445
4.0612,75.468,74.557
4.1112,75.206,74.908
4.174,74.436,75.172
4.2501,74.374,75.347
4.3131,74.223,75.431
4.3623,74.438,75.135
4.4251,74.603,74.7
4.502,75.413,74.711
4.5649,75.608,74.981
4.6134,75.492,74.685
4.6761,74.891,74.384
4.7539,74.944,74.974
4.8168,74.78,76.066
4.8644,74.867,76.425
4.9272,74.827,75.899
5.0057,75.317,74.848
5.0687,75.099,74.002
5.1155,74.631,74.076
5.1783,74.046,74.773
5.2576,74.467,75.289
5.3205,74.781,75.205
5.3666,75.059,74.862
5.4293,74.923,74.802
5.5094,75.271,75.22
5.5724,75.097,75.634
5.6177,74.858,75.52
5.6804,74.358,75.103
5.7613,74.565,74.779
5.8242,74.445,74.626
5.8687,74.471,74.681
5.9315,74.547,75.071
6.0132,75.481,75.501
6.0761,75.956,75.404
6.1198,75.837,74.906
6.1826,74.829,74.794
6.265,74.419,75.252


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_222.csv <==
x,qOut,qIn
0.031471,75.276,75.243
0.094153,75.136,74.83
0.15692,74.675,74.96
0.22039,74.866,75.31
0.28333,74.701,74.991
0.34522,74.656,74.548
0.40798,74.473,74.847
0.47225,74.967,75.324
0.53519,74.961,75.116
0.59629,74.872,75.053
0.65905,74.598,75.508
0.72411,75.054,75.415
0.78705,75.095,74.256
0.84736,74.941,73.797
0.91012,74.457,74.768
0.97597,74.749,75.986
1.0389,74.841,76.157
1.0984,75.025,75.428
1.1612,74.9,74.725
1.2278,75.296,74.624
1.2908,75.14,74.767
1.3495,74.944,74.854
1.4123,74.557,75.146
1.4797,74.881,75.415
1.5426,74.796,75.226
1.6006,74.7,74.958
1.6633,74.525,75.058
1.7315,75.157,75.259
1.7945,75.377,75.026
1.8516,75.206,74.475
1.9144,74.417,74.336
1.9834,74.323,74.919
2.0463,74.223,75.652
2.1027,74.611,75.71
2.1655,74.961,75.216
2.2353,75.785,74.641
2.2982,75.735,74.206
2.3538,75.167,74.166
2.4165,74.319,74.877
2.4871,74.51,76.002
2.5501,74.771,76.407
2.6048,75.048,75.658
2.6676,74.873,74.798
2.739,75.209,74.616
2.8019,75.111,74.759
2.8559,75.039,74.676
2.9187,74.622,74.726
2.9908,74.761,75.019
3.0538,74.467,75.017
3.107,74.412,74.51
3.1697,74.478,74.388
3.2427,75.328,75.152
3.3056,75.557,76.132
3.358,75.178,76.248
3.4208,74.198,75.669
3.4946,74.098,75.116
3.5575,74.197,74.905
3.6091,74.742,74.648
3.6719,75.148,74.439
3.7464,75.974,74.464
3.8094,75.936,74.532
3.8602,75.342,74.979
3.9229,74.393,75.709
3.9983,74.453,75.669
4.0612,74.62,74.544
4.1112,74.845,74.26
4.174,74.554,75.255
4.2501,74.715,75.951
4.3131,74.472,75.156
4.3623,74.487,74.065
4.4251,74.532,74.112
4.502,75.406,75.307
4.5649,75.82,76.148
4.6134,75.938,75.777
4.6761,75.329,75.167
4.7539,75.045,74.893
4.8168,74.362,74.559
4.8644,74.118,74.447
4.9272,74.068,74.959
5.0057,74.867,75.372
5.0687,75.132,75.188
5.1155,75.139,75.125
5.1783,74.718,75.388
5.2576,74.952,75.38
5.3205,74.911,74.761
5.3666,74.987,74.464
5.4293,74.727,74.823
5.5094,74.927,75.122
5.5724,74.554,75.037
5.6177,74.379,74.97
5.6804,74.419,74.978
5.7613,75.379,75.017
5.8242,75.805,75.107
5.8687,75.613,75.224
5.9315,74.713,75.168
6.0132,74.533,74.874
6.0761,74.432,74.649
6.1198,74.703,74.865
6.1826,74.75,75.335
6.265,75.314,75.599


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_223.csv <==
x,qOut,qIn
0.031471,74.991,75.78
0.094153,74.472,75.427
0.15692,73.848,75.071
0.22039,74.285,74.856
0.28333,74.691,74.911
0.34522,75.239,75.07
0.40798,75.452,75.151
0.47225,75.946,75.21
0.53519,75.536,75.125
0.59629,74.79,74.828
0.65905,74.057,74.752
0.72411,74.445,74.997
0.78705,74.732,74.788
0.84736,74.789,74.359
0.91012,74.371,74.788
0.97597,74.629,75.853
1.0389,74.693,76.287
1.0984,74.944,75.519
1.1612,75.006,74.429
1.2278,75.608,73.92
1.2908,75.555,74.34
1.3495,75.207,75.135
1.4123,74.574,75.643
1.4797,74.799,75.562
1.5426,74.879,75.198
1.6006,74.992,75.317
1.6633,74.773,75.644
1.7315,75.109,75.364
1.7945,74.961,74.499
1.8516,74.736,74.145
1.9144,74.225,74.528
1.9834,74.488,75.023
2.0463,74.539,74.909
2.1027,74.867,74.883
2.1655,75.095,75.429
2.2353,75.747,75.779
2.2982,75.477,75.224
2.3538,74.692,74.527
2.4165,73.843,74.457
2.4871,74.251,74.89
2.5501,74.801,75.104
2.6048,75.261,75.195
2.6676,75.186,75.553
2.739,75.547,75.64
2.8019,75.42,74.762
2.8559,75.225,74.189
2.9187,74.667,74.933
2.9908,74.714,76.023
3.0538,74.411,75.854
3.107,74.325,74.729
3.1697,74.221,74.131
3.2427,74.909,74.498
3.3056,75.153,75.075
3.358,75.282,75.305
3.4208,74.995,75.399
3.4946,75.161,75.28
3.5575,74.773,74.767
3.6091,74.442,74.769
3.6719,74.208,75.512
3.7464,74.953,75.778
3.8094,75.362,74.833
3.8602,75.421,74.094
3.9229,74.831,74.403
3.9983,74.818,75.112
4.0612,74.651,75.345
4.1112,74.897,75.34
4.174,74.994,75.416
4.2501,75.46,75.308
4.3131,75.04,74.708
4.3623,74.467,74.238
4.4251,74.047,74.538
4.502,74.742,75.329
4.5649,75.207,75.853
4.6134,75.297,75.631
4.6761,74.811,74.991
4.7539,74.97,74.655
4.8168,74.97,74.986
4.8644,75.129,75.173
4.9272,74.856,74.987
5.0057,74.957,74.991
5.0687,74.48,75.371
5.1155,74.279,75.361
5.1783,74.28,74.79
5.2576,75.173,74.206
5.3205,75.533,74.185
5.3666,75.431,74.854
5.4293,74.692,75.751
5.5094,74.582,76.225
5.5724,74.374,75.877
5.6177,74.556,75.046
5.6804,74.703,74.52
5.7613,75.461,74.632
5.8242,75.54,74.71
5.8687,75.256,74.568
5.9315,74.575,74.747
6.0132,74.704,75.016
6.0761,74.733,74.746
6.1198,74.947,74.589
6.1826,74.903,75.156
6.265,75.301,75.78


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_224.csv <==
x,qOut,qIn
0.031471,75.31,74.936
0.094153,74.92,74.09
0.15692,74.394,73.915
0.22039,74.731,74.423
0.28333,74.808,74.99
0.34522,74.859,75.413
0.40798,74.634,75.877
0.47225,75.079,76.117
0.53519,75.126,75.638
0.59629,75.124,74.81
0.65905,74.788,74.366
0.72411,75.018,74.399
0.78705,74.785,74.768
0.84736,74.588,75.214
0.91012,74.354,75.344
0.97597,75.019,75.042
1.0389,75.374,74.686
1.0984,75.526,74.838
1.1612,75.007,75.368
1.2278,74.814,75.727
1.2908,74.183,75.425
1.3495,73.951,74.696
1.4123,73.908,74.428
1.4797,74.799,75.071
1.5426,75.264,75.6
1.6006,75.643,74.832
1.6633,75.552,74.01
1.7315,75.717,74.594
1.7945,75.08,75.754
1.8516,74.418,75.682
1.9144,73.998,75.152
1.9834,74.695,75.111
2.0463,75.096,75.129
2.1027,75.115,74.688
2.1655,74.611,74.429
2.2353,74.806,74.649
2.2982,74.862,75.181
2.3538,75.079,75.577
2.4165,74.961,75.701
2.4871,75.297,75.608
2.5501,75.03,75.084
2.6048,74.799,74.301
2.6676,74.47,74.249
2.739,74.857,75.249
2.8019,74.757,76.099
2.8559,74.566,75.382
2.9187,74.302,74.039
2.9908,74.958,73.672
3.0538,75.342,74.472
3.107,75.497,75.231
3.1697,75.024,75.714
3.2427,74.96,75.901
3.3056,74.507,75.436
3.358,74.326,74.805
3.4208,74.228,74.842
3.4946,75.023,75.39
3.5575,75.422,75.598
3.6091,75.587,75.207
3.6719,75.072,74.897
3.7464,74.959,74.977
3.8094,74.505,74.902
3.8602,74.573,74.689
3.9229,74.747,74.906
3.9983,75.385,75.221
4.0612,75.015,74.912
4.1112,74.229,74.534
4.174,73.563,74.861
4.2501,74.236,75.49
4.3131,74.982,75.462
4.3623,75.555,74.783
4.4251,75.446,74.465
4.502,75.593,75.076
4.5649,75.151,76.011
4.6134,74.873,75.718
4.6761,74.671,74.55
4.7539,75.27,73.982
4.8168,75.323,74.472
4.8644,75.06,74.999
4.9272,74.494,75.272
5.0057,74.745,75.459
5.0687,74.808,75.575
5.1155,74.826,75.382
5.1783,74.489,74.979
5.2576,74.814,74.715
5.3205,74.828,74.775
5.3666,74.927,74.913
5.4293,74.715,75.027
5.5094,75.043,75.143
5.5724,74.86,75.107
5.6177,74.797,75.073
5.6804,74.731,75.285
5.7613,75.344,75.425
5.8242,75.297,74.954
5.8687,74.78,74.545
5.9315,73.985,74.79
6.0132,74.253,75.147
6.0761,74.628,75.108
6.1198,75.116,75.251
6.1826,75.172,75.672
6.265,75.582,75.7


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_225.csv <==
x,qOut,qIn
0.031471,75.076,75.749
0.094153,74.816,75.409
0.15692,74.364,74.994
0.22039,74.841,74.537
0.28333,75.161,73.982
0.34522,75.295,74.04
0.40798,74.828,75.044
0.47225,74.893,76.132
0.53519,74.709,76.053
0.59629,74.905,75.257
0.65905,75.018,74.898
0.72411,75.553,75.06
0.78705,75.189,75.085
0.84736,74.479,74.782
0.91012,73.748,74.639
0.97597,74.194,74.772
1.0389,74.653,74.657
1.0984,75.131,74.472
1.1612,75.272,74.917
1.2278,75.79,75.679
1.2908,75.525,75.782
1.3495,74.784,75.164
1.4123,73.819,74.74
1.4797,73.999,74.957
1.5426,74.362,75.341
1.6006,74.913,75.27
1.6633,75.143,75.154
1.7315,75.782,75.377
1.7945,75.697,75.311
1.8516,75.299,74.521
1.9144,74.637,74.109
1.9834,74.806,74.566
2.0463,74.769,74.808
2.1027,74.644,74.724
2.1655,74.183,75.281
2.2353,74.484,75.99
2.2982,74.602,75.577
2.3538,74.899,74.729
2.4165,74.953,74.843
2.4871,75.49,75.585
2.5501,75.355,75.589
2.6048,75.009,74.669
2.6676,74.498,74.135
2.739,74.911,74.717
2.8019,75.146,75.563
2.8559,75.319,75.328
2.9187,74.976,74.742
2.9908,75.014,74.872
3.0538,74.521,75.399
3.107,74.202,75.267
3.1697,73.966,74.857
3.2427,74.658,74.745
3.3056,74.996,74.762
3.358,75.21,74.754
3.4208,75.031,75.104
3.4946,75.394,75.6
3.5575,75.282,75.452
3.6091,75.143,74.863
3.6719,74.764,74.693
3.7464,75.022,74.967
3.8094,74.819,75.222
3.8602,74.619,75.29
3.9229,74.343,75.33
3.9983,74.892,75.361
4.0612,75.066,75.043
4.1112,75.075,74.489
4.174,74.744,74.438
4.2501,75.065,74.97
4.3131,75.013,75.606
4.3623,74.855,75.861
4.4251,74.378,75.387
4.502,74.662,74.281
4.5649,74.74,73.592
4.6134,74.986,74.249
4.6761,74.952,75.496
4.7539,75.361,76.132
4.8168,75.088,75.586
4.8644,74.722,74.704
4.9272,74.345,74.501
5.0057,74.939,75.159
5.0687,75.281,75.725
5.1155,75.406,75.183
5.1783,74.899,74.367
5.2576,74.826,74.535
5.3205,74.409,75.42
5.3666,74.417,75.505
5.4293,74.611,75.074
5.5094,75.485,75.037
5.5724,75.543,75.178
5.6177,74.887,74.864
5.6804,73.831,74.833
5.7613,73.944,75.48
5.8242,74.41,75.93
5.8687,75.111,75.331
5.9315,75.282,74.409
6.0132,75.646,74.014
6.0761,75.222,74.339
6.1198,74.838,74.87
6.1826,74.522,75.36
6.265,75.047,75.73


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_226.csv <==
x,qOut,qIn
0.031471,74.853,74.734
0.094153,74.991,74.636
0.15692,74.774,75.021
0.22039,75.179,75.378
0.28333,75.2,75.074
0.34522,75.161,74.608
0.40798,74.66,74.712
0.47225,74.664,75.331
0.53519,74.288,75.802
0.59629,74.23,75.581
0.65905,74.261,75.005
0.72411,75.112,74.689
0.78705,75.455,74.893
0.84736,75.558,75.255
0.91012,75.181,75.359
0.97597,75.289,74.929
1.0389,74.928,74.282
1.0984,74.607,74.323
1.1612,74.225,74.933
1.2278,74.707,75.364
1.2908,74.873,75.379
1.3495,74.953,75.572
1.4123,74.632,75.891
1.4797,74.887,75.783
1.5426,74.751,75.038
1.6006,74.775,74.378
1.6633,74.741,74.231
1.7315,75.383,74.436
1.7945,75.426,74.789
1.8516,75.151,75.326
1.9144,74.594,75.77
1.9834,74.88,75.645
2.0463,74.983,74.675
2.1027,74.962,73.758
2.1655,74.457,74.003
2.2353,74.559,75.293
2.2982,74.425,76.235
2.3538,74.554,75.948
2.4165,74.58,75.102
2.4871,75.314,74.413
2.5501,75.567,74.263
2.6048,75.703,74.748
2.6676,75.294,75.525
2.739,75.18,75.958
2.8019,74.449,75.644
2.8559,73.986,74.976
2.9187,73.87,74.721
2.9908,74.851,75.114
3.0538,75.45,75.261
3.107,75.584,74.659
3.1697,74.839,74.292
3.2427,74.484,74.617
3.3056,73.98,74.946
3.358,74.168,75.106
3.4208,74.613,75.465
3.4946,75.707,75.65
3.5575,75.911,75.296
3.6091,75.368,74.729
3.6719,74.296,74.445
3.7464,74.269,74.618
3.8094,74.557,74.961
3.8602,75.147,75.294
3.9229,75.295,75.605
3.9983,75.71,75.52
4.0612,75.361,74.726
4.1112,74.972,74.536
4.174,74.506,75.438
4.2501,74.818,75.998
4.3131,74.698,74.892
4.3623,74.461,73.898
4.4251,74.1,74.514
4.502,74.675,75.605
4.5649,75.057,75.294
4.6134,75.378,74.542
4.6761,75.162,74.856
4.7539,75.265,75.703
4.8168,74.753,75.716
4.8644,74.385,75.051
4.9272,74.166,74.666
5.0057,74.905,74.7
5.0687,75.248,74.869
5.1155,75.296,75.01
5.1783,74.863,75.151
5.2576,75.066,75.247
5.3205,75.007,75.172
5.3666,75.045,75.12
5.4293,74.761,75.272
5.5094,74.998,75.351
5.5724,74.726,74.912
5.6177,74.574,74.192
5.6804,74.381,74.028
5.7613,74.96,74.781
5.8242,75.077,75.587
5.8687,75.086,75.583
5.9315,74.859,75.427
6.0132,75.272,75.543
6.0761,75.186,75.285
6.1198,74.88,74.745
6.1826,74.344,74.72
6.265,74.683,74.916


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_227.csv <==
x,qOut,qIn
0.031471,74.971,75.225
0.094153,74.768,74.613
0.15692,74.465,74.928
0.22039,74.855,75.662
0.28333,74.745,75.757
0.34522,74.609,75.244
0.40798,74.457,74.75
0.47225,75.188,74.455
0.53519,75.541,74.31
0.59629,75.495,74.722
0.65905,74.799,75.666
0.72411,74.713,76.265
0.78705,74.523,75.553
0.84736,74.684,74.227
0.91012,74.642,73.753
0.97597,75.097,74.418
1.0389,74.914,75.211
1.0984,74.727,75.436
1.1612,74.419,75.405
1.2278,74.887,75.219
1.2908,74.958,75.016
1.3495,75.03,75.171
1.4123,74.95,75.46
1.4797,75.458,75.453
1.5426,75.307,75.358
1.6006,74.706,75.328
1.6633,73.891,75.099
1.7315,74.246,74.73
1.7945,74.791,74.5
1.8516,75.458,74.574
1.9144,75.436,74.794
1.9834,75.424,75.015
2.0463,74.552,75.134
2.1027,73.998,75.069
2.1655,73.901,75.132
2.2353,74.898,75.586
2.2982,75.398,75.742
2.3538,75.439,74.858
2.4165,74.92,73.964
2.4871,75.044,74.191
2.5501,74.975,75.073
2.6048,75.096,75.269
2.6676,75.024,75.08
2.739,75.487,75.169
2.8019,75.302,75.491
2.8559,74.897,75.653
2.9187,74.28,75.559
2.9908,74.531,75.042
3.0538,74.597,74.296
3.107,74.672,74.318
3.1697,74.456,75.144
3.2427,74.927,75.723
3.3056,75.054,75.397
3.358,75.232,74.969
3.4208,75.049,74.843
3.4946,75.258,74.712
3.5575,74.788,74.361
3.6091,74.338,74.4
3.6719,73.996,75.205
3.7464,74.646,76.211
3.8094,74.974,76.194
3.8602,75.103,75.185
3.9229,74.905,74.471
3.9983,75.379,74.549
4.0612,75.47,74.814
4.1112,75.304,74.826
4.174,74.603,74.88
4.2501,74.578,75.009
4.3131,74.445,74.946
4.3623,74.728,74.827
4.4251,74.914,75.094
4.502,75.537,75.632
4.5649,75.295,75.783
4.6134,74.679,75.359
4.6761,73.914,74.823
4.7539,74.239,74.435
4.8168,74.595,74.331
4.8644,75.079,74.849
4.9272,75.27,75.637
5.0057,75.838,75.77
5.0687,75.59,75.03
5.1155,74.938,74.603
5.1783,74.163,74.889
5.2576,74.48,75.236
5.3205,74.787,74.982
5.3666,74.951,74.616
5.4293,74.569,74.708
5.5094,74.764,75.069
5.5724,74.712,75.32
5.6177,74.954,75.651
5.6804,75.069,75.807
5.7613,75.642,75.261
5.8242,75.39,74.34
5.8687,74.76,74.215
5.9315,74.025,74.979
6.0132,74.419,75.668
6.0761,74.844,75.081
6.1198,75.23,74.275
6.1826,75.071,74.634
6.265,75.288,75.481


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_228.csv <==
x,qOut,qIn
0.031471,75.501,75.167
0.094153,74.991,74.41
0.15692,74.09,74.521
0.22039,74.164,74.953
0.28333,74.36,75.019
0.34522,74.936,74.914
0.40798,75.369,74.976
0.47225,76.121,75.142
0.53519,75.838,75.158
0.59629,74.902,75.15
0.65905,73.924,75.316
0.72411,74.314,75.45
0.78705,74.945,75.105
0.84736,75.3,74.751
0.91012,74.84,74.96
0.97597,74.824,75.278
1.0389,74.643,74.993
1.0984,74.909,74.802
1.1612,74.963,75.124
1.2278,75.363,75.163
1.2908,74.929,74.524
1.3495,74.496,74.341
1.4123,74.182,74.991
1.4797,74.814,75.713
1.5426,75.042,75.707
1.6006,74.991,75.416
1.6633,74.604,75.374
1.7315,74.98,75.315
1.7945,75.117,74.711
1.8516,75.212,74.264
1.9144,74.908,74.632
1.9834,75.142,75.162
2.0463,74.931,74.974
2.1027,74.799,74.644
2.1655,74.558,74.881
2.2353,75.043,75.431
2.2982,75.059,75.589
2.3538,74.886,75.36
2.4165,74.367,75.129
2.4871,74.585,74.875
2.5501,74.58,74.629
2.6048,74.745,74.701
2.6676,74.801,75.011
2.739,75.522,75.185
2.8019,75.675,74.925
2.8559,75.458,74.793
2.9187,74.733,75.288
2.9908,74.7,75.946
3.0538,74.529,75.804
3.107,74.581,74.727
3.1697,74.414,73.8
3.2427,74.854,74.012
3.3056,74.811,75.106
3.358,74.838,75.559
3.4208,74.759,75.34
3.4946,75.354,75.319
3.5575,75.388,75.57
3.6091,75.106,75.323
3.6719,74.491,74.868
3.7464,74.691,74.846
3.8094,74.737,75.124
3.8602,74.791,74.908
3.9229,74.488,74.545
3.9983,74.859,74.695
4.0612,74.944,75.206
4.1112,75.225,75.398
4.174,75.17,75.331
4.2501,75.39,75.201
4.3131,74.755,74.849
4.3623,74.132,74.626
4.4251,73.797,75.019
4.502,74.634,75.539
4.5649,75.208,75.434
4.6134,75.473,75.326
4.6761,75.18,75.473
4.7539,75.376,75.066
4.8168,75.169,74.005
4.8644,74.995,73.812
4.9272,74.594,74.752
5.0057,74.852,75.664
5.0687,74.689,75.567
5.1155,74.576,75.121
5.1783,74.38,74.984
5.2576,74.993,74.918
5.3205,75.218,74.429
5.3666,75.252,74.237
5.4293,74.799,75.043
5.5094,74.907,76.303
5.5724,74.687,76.807
5.6177,74.712,75.753
5.6804,74.761,74.203
5.7613,75.505,73.757
5.8242,75.601,74.535
5.8687,75.166,75.289
5.9315,74.207,75.571
6.0132,74.124,75.238
6.0761,74.164,74.4
6.1198,74.574,74.402
6.1826,74.829,75.458
6.265,75.551,76.007


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_229.csv <==
x,qOut,qIn
0.031471,74.57,75.176
0.094153,74.813,74.91
0.15692,74.891,74.76
0.22039,75.463,75.16
0.28333,75.277,75.301
0.34522,74.693,75.053
0.40798,73.983,75.171
0.47225,74.409,75.366
0.53519,74.894,74.992
0.59629,75.328,74.582
0.65905,75.173,74.82
0.72411,75.378,75.465
0.78705,75.072,75.761
0.84736,74.934,75.4
0.91012,74.7,74.895
0.97597,75.094,74.646
1.0389,74.89,74.522
1.0984,74.592,74.576
1.1612,74.23,74.929
1.2278,74.742,75.144
1.2908,74.925,74.951
1.3495,74.936,75.139
1.4123,74.629,75.733
1.4797,75.043,75.761
1.5426,75.151,74.725
1.6006,75.168,74.188
1.6633,74.741,74.836
1.7315,74.891,75.478
1.7945,74.709,75.102
1.8516,74.777,74.717
1.9144,74.804,74.971
1.9834,75.453,75.369
2.0463,75.42,75.253
2.1027,75.011,75.182
2.1655,74.294,75.702
2.2353,74.463,76.151
2.2982,74.548,75.288
2.3538,74.692,73.895
2.4165,74.56,73.563
2.4871,75.095,74.247
2.5501,75.243,74.889
2.6048,75.315,75.183
2.6676,74.925,75.471
2.739,75.027,75.663
2.8019,74.698,75.454
2.8559,74.601,74.868
2.9187,74.506,74.465
2.9908,75.112,74.728
3.0538,75.124,75.557
3.107,74.883,75.847
3.1697,74.449,75.288
3.2427,74.968,74.518
3.3056,75.368,74.09
3.358,75.704,74.455
3.4208,75.295,75.387
3.4946,75.011,75.9
3.5575,74.109,75.386
3.6091,73.718,74.71
3.6719,73.736,74.73
3.7464,74.767,75.36
3.8094,75.283,75.816
3.8602,75.518,75.418
3.9229,75.187,74.619
3.9983,75.251,74.288
4.0612,74.811,74.656
4.1112,74.567,75.093
4.174,74.486,75.373
4.2501,75.256,75.537
4.3131,75.456,75.493
4.3623,75.093,75.019
4.4251,74.225,74.422
4.502,74.293,74.18
4.5649,74.525,74.474
4.6134,75.034,75.172
4.6761,75.097,75.845
4.7539,75.445,75.925
4.8168,75.072,75.245
4.8644,74.832,74.794
4.9272,74.7,74.988
5.0057,75.337,75.116
5.0687,75.333,74.593
5.1155,74.839,74.352
5.1783,74.066,74.873
5.2576,74.362,75.488
5.3205,74.767,75.679
5.3666,75.279,75.451
5.4293,75.27,74.823
5.5094,75.457,74.187
5.5724,74.846,74.319
5.6177,74.251,75.153
5.6804,73.832,75.775
5.7613,74.532,75.699
5.8242,75.019,75.08
5.8687,75.377,74.754
5.9315,75.281,75.038
6.0132,75.593,75.499
6.0761,75.289,75.386
6.1198,74.842,74.699
6.1826,74.22,74.323
6.265,74.486,74.747


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_230.csv <==
x,qOut,qIn
0.031471,74.684,75.42
0.094153,74.71,75.999
0.15692,74.633,76.181
0.22039,75.303,75.727
0.28333,75.514,74.957
0.34522,75.442,74.31
0.40798,74.833,73.983
0.47225,74.814,74.357
0.53519,74.558,75.433
0.59629,74.556,75.919
0.65905,74.448,75.347
0.72411,75.032,74.507
0.78705,75.126,73.928
0.84736,75.142,74.29
0.91012,74.783,75.679
0.97597,74.914,76.696
1.0389,74.524,75.868
1.0984,74.225,74.311
1.1612,74.048,73.868
1.2278,74.942,74.628
1.2908,75.609,75.299
1.3495,76.054,75.223
1.4123,75.573,75.009
1.4797,75.14,75.074
1.5426,74.153,75.241
1.6006,73.912,75.221
1.6633,74.22,75.199
1.7315,75.364,75.186
1.7945,75.615,74.902
1.8516,75.07,74.708
1.9144,74.015,75.117
1.9834,74.061,75.721
2.0463,74.466,75.554
2.1027,75.242,74.781
2.1655,75.539,74.522
2.2353,75.863,75.057
2.2982,75.123,75.288
2.3538,74.348,74.609
2.4165,73.945,74.22
2.4871,74.745,74.77
2.5501,75.226,75.402
2.6048,75.255,75.269
2.6676,74.787,75.001
2.739,75.022,75.08
2.8019,75.07,75.325
2.8559,75.089,75.298
2.9187,74.7,75.144
2.9908,74.929,75.05
3.0538,74.853,74.926
3.107,74.97,74.828
3.1697,74.885,74.884
3.2427,75.336,74.917
3.3056,75.157,74.986
3.358,74.863,75.228
3.4208,74.393,75.385
3.4946,74.698,75.299
3.5575,74.658,75.092
3.6091,74.598,75.15
3.6719,74.376,75.369
3.7464,74.921,75.197
3.8094,75.093,74.329
3.8602,75.122,74.003
3.9229,74.799,74.71
3.9983,75.134,75.349
4.0612,75.121,75.113
4.1112,75.078,74.987
4.174,74.698,75.442
4.2501,74.925,75.897
4.3131,74.755,75.644
4.3623,74.686,74.986
4.4251,74.487,74.588
4.502,75.005,74.524
4.5649,75.075,74.454
4.6134,75.065,74.542
4.6761,74.83,75.038
4.7539,75.271,75.552
4.8168,75.261,75.42
4.8644,75.021,75.005
4.9272,74.386,74.982
5.0057,74.485,75.159
5.0687,74.409,74.858
5.1155,74.534,74.525
5.1783,74.472,74.853
5.2576,75.059,75.393
5.3205,75.165,75.393
5.3666,75.275,75.389
5.4293,75.154,75.667
5.5094,75.533,75.479
5.5724,75.219,74.5
5.6177,74.624,74.176
5.6804,73.941,74.887
5.7613,74.329,75.415
5.8242,74.669,74.973
5.8687,74.983,74.722
5.9315,74.894,75.205
6.0132,75.307,75.629
6.0761,75.207,75.146
6.1198,75.005,74.358
6.1826,74.523,74.175
6.265,74.757,74.688


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_231.csv <==
x,qOut,qIn
0.031471,74.349,75.831
0.094153,74.055,74.928
0.15692,74.072,74.349
0.22039,75.079,74.943
0.28333,75.611,75.614
0.34522,75.867,75.131
0.40798,75.492,74.445
0.47225,75.418,74.436
0.53519,74.779,74.805
0.59629,74.338,74.98
0.65905,74.023,75.208
0.72411,74.59,75.491
0.78705,74.709,75.412
0.84736,74.668,74.948
0.91012,74.389,74.658
0.97597,74.909,74.725
1.0389,75.154,74.867
1.0984,75.362,74.982
1.1612,75.159,75.168
1.2278,75.413,75.305
1.2908,75.11,75.398
1.3495,74.848,75.532
1.4123,74.546,75.395
1.4797,75.003,74.718
1.5426,74.962,73.964
1.6006,74.666,74.315
1.6633,74.136,75.466
1.7315,74.531,76.071
1.7945,74.825,75.507
1.8516,75.151,74.895
1.9144,75.041,74.82
1.9834,75.327,74.973
2.0463,75.006,74.949
2.1027,74.683,75.04
2.1655,74.278,75.429
2.2353,74.718,75.686
2.2982,74.83,75.096
2.3538,74.945,74.038
2.4165,74.889,73.853
2.4871,75.458,74.952
2.5501,75.443,76.046
2.6048,75.001,75.779
2.6676,74.155,74.935
2.739,74.257,74.588
2.8019,74.459,74.737
2.8559,74.967,75.019
2.9187,75.181,75.287
2.9908,75.707,74.981
3.0538,75.372,74.467
3.107,74.782,74.843
3.1697,74.212,75.698
3.2427,74.77,76.149
3.3056,75.236,75.646
3.358,75.45,74.406
3.4208,74.897,73.697
3.4946,74.702,74.41
3.5575,74.206,75.441
3.6091,74.244,75.357
3.6719,74.464,75.023
3.7464,75.387,75.377
3.8094,75.564,75.77
3.8602,75.27,75.204
3.9229,74.591,74.6
3.9983,74.75,74.758
4.0612,74.813,75.138
4.1112,74.833,75.009
4.174,74.434,74.936
4.2501,74.736,75.223
4.3131,74.856,75.184
4.3623,75.256,74.636
4.4251,75.271,74.549
4.502,75.471,75.116
4.5649,74.761,75.481
4.6134,74.153,75.088
4.6761,73.894,74.601
4.7539,74.768,74.59
4.8168,75.275,74.972
4.8644,75.435,75.378
4.9272,75.101,75.698
5.0057,75.309,75.718
5.0687,75.112,75.146
5.1155,74.86,74.239
5.1783,74.428,73.927
5.2576,74.823,74.618
5.3205,74.957,75.602
5.3666,75.039,75.938
5.4293,74.694,75.812
5.5094,74.896,75.67
5.5724,74.708,75.339
5.6177,74.714,74.642
5.6804,74.63,74.289
5.7613,75.145,74.575
5.8242,75.015,74.839
5.8687,74.649,74.601
5.9315,74.173,74.513
6.0132,74.725,74.947
6.0761,75.186,75.339
6.1198,75.557,75.216
6.1826,75.215,75.213
6.265,75.068,75.713


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_232.csv <==
x,qOut,qIn
0.031471,75.317,74.713
0.094153,75.399,74.883
0.15692,74.98,75.049
0.22039,75.021,75.061
0.28333,74.607,75.155
0.34522,74.341,75.311
0.40798,74.152,75.253
0.47225,74.913,74.98
0.53519,75.341,74.641
0.59629,75.547,74.82
0.65905,75.127,75.325
0.72411,75.104,75.224
0.78705,74.666,74.436
0.84736,74.544,74.28
0.91012,74.502,75.089
0.97597,75.202,76.121
1.0389,75.292,76.462
1.0984,75.066,75.617
1.1612,74.486,74.199
1.2278,74.684,73.489
1.2908,74.702,74.238
1.3495,74.827,75.6
1.4123,74.721,76.345
1.4797,75.202,75.959
1.5426,75.141,75.029
1.6006,74.937,74.49
1.6633,74.528,74.42
1.7315,74.914,74.601
1.7945,74.998,74.796
1.8516,74.914,74.84
1.9144,74.345,74.823
1.9834,74.455,74.972
2.0463,74.417,75.114
2.1027,74.849,75.067
2.1655,75.266,75.232
2.2353,75.989,75.668
2.2982,75.542,75.425
2.3538,74.431,74.8
2.4165,73.462,75.038
2.4871,74.085,75.757
2.5501,75.051,75.468
2.6048,75.855,74.3
2.6676,75.757,73.891
2.739,75.628,74.716
2.8019,74.744,75.603
2.8559,74.216,75.42
2.9187,74.02,74.846
2.9908,74.755,74.733
3.0538,74.917,75.156
3.107,74.795,75.337
3.1697,74.437,75.244
3.2427,74.901,75.298
3.3056,75.105,75.456
3.358,75.191,75.327
3.4208,74.902,75.074
3.4946,75.251,74.868
3.5575,75.248,74.506
3.6091,75.248,74.158
3.6719,74.853,74.452
3.7464,74.943,75.298
3.8094,74.541,75.643
3.8602,74.345,75.326
3.9229,74.255,75.203
3.9983,75.006,75.321
4.0612,75.244,75.093
4.1112,75.142,74.692
4.174,74.622,74.628
4.2501,74.855,74.731
4.3131,74.921,74.767
4.3623,75.098,74.948
4.4251,75.015,75.29
4.502,75.466,75.48
4.5649,75.324,75.298
4.6134,74.951,75.195
4.6761,74.25,75.418
4.7539,74.358,75.532
4.8168,74.338,74.942
4.8644,74.544,74.225
4.9272,74.608,74.254
5.0057,75.305,74.899
5.0687,75.439,75.394
5.1155,75.353,75.375
5.1783,74.861,75.201
5.2576,74.968,75.258
5.3205,74.709,75.374
5.3666,74.527,74.853
5.4293,74.246,74.204
5.5094,74.768,74.385
5.5724,74.93,75.272
5.6177,75.02,75.719
5.6804,74.824,75.595
5.7613,75.299,75.328
5.8242,75.376,75.069
5.8687,75.33,74.678
5.9315,74.819,74.572
6.0132,74.828,75.013
6.0761,74.457,75.399
6.1198,74.337,75.325
6.1826,74.266,75.114
6.265,75.023,74.839


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_233.csv <==
x,qOut,qIn
0.031471,74.347,75.635
0.094153,74.369,75.563
0.15692,74.523,75.021
0.22039,75.249,74.519
0.28333,75.126,74.282
0.34522,74.776,74.446
0.40798,74.366,75.181
0.47225,74.854,75.976
0.53519,75.016,75.838
0.59629,74.903,74.787
0.65905,74.453,74.031
0.72411,74.837,74.289
0.78705,75.085,75.087
0.84736,75.324,75.456
0.91012,75.001,75.5
0.97597,75.055,75.665
1.0389,74.635,75.749
1.0984,74.568,75.046
1.1612,74.66,74.306
1.2278,75.458,74.546
1.2908,75.502,75.266
1.3495,74.955,75.223
1.4123,74.027,74.923
1.4797,74.17,75.025
1.5426,74.52,75.024
1.6006,75.119,74.836
1.6633,75.267,75.169
1.7315,75.579,75.594
1.7945,74.983,74.99
1.8516,74.314,74.056
1.9144,73.855,74.196
1.9834,74.597,75.154
2.0463,75.181,75.656
2.1027,75.583,75.446
2.1655,75.4,75.269
2.2353,75.523,75.281
2.2982,75.027,75.087
2.3538,74.606,74.902
2.4165,74.275,75.026
2.4871,74.866,75.014
2.5501,75.065,74.721
2.6048,75,74.902
2.6676,74.57,75.491
2.739,74.897,75.693
2.8019,75.015,75.007
2.8559,75.117,74.352
2.9187,74.724,74.583
2.9908,74.783,75.27
3.0538,74.413,75.184
3.107,74.357,74.727
3.1697,74.395,74.967
3.2427,75.22,75.525
3.3056,75.48,75.239
3.358,75.428,74.45
3.4208,74.943,74.45
3.4946,75.088,75.369
3.5575,74.915,75.986
3.6091,74.763,75.214
3.6719,74.42,74.193
3.7464,74.863,74.267
3.8094,75.009,75.047
3.8602,75.156,75.264
3.9229,74.898,75.135
3.9983,75.101,75.105
4.0612,74.772,75.122
4.1112,74.548,74.918
4.174,74.34,74.99
4.2501,74.972,75.718
4.3131,75.17,76.282
4.3623,75.125,75.592
4.4251,74.641,74.489
4.502,74.811,74.086
4.5649,74.72,74.291
4.6134,74.829,74.405
4.6761,74.79,74.613
4.7539,75.279,75.051
4.8168,75.067,75.562
4.8644,74.615,76.036
4.9272,74.099,76.195
5.0057,74.623,75.623
5.0687,75.024,74.527
5.1155,75.233,73.985
5.1783,74.825,74.402
5.2576,74.914,75.261
5.3205,74.722,75.642
5.3666,74.92,75.062
5.4293,75.125,74.365
5.5094,75.817,74.628
5.5724,75.589,75.423
5.6177,74.803,75.324
5.6804,73.839,74.741
5.7613,74.024,74.632
5.8242,74.329,75.053
5.8687,74.627,75.357
5.9315,74.613,75.481
6.0132,75.308,75.422
6.0761,75.685,74.981
6.1198,75.854,74.577
6.1826,75.241,74.734
6.265,74.951,75.224


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_234.csv <==
x,qOut,qIn
0.031471,75.04,74.611
0.094153,74.957,74.74
0.15692,74.636,75.423
0.22039,75.03,76.182
0.28333,75.065,75.893
0.34522,75.024,74.787
0.40798,74.597,74.356
0.47225,74.785,75.128
0.53519,74.642,75.851
0.59629,74.709,75.276
0.65905,74.674,74.417
0.72411,75.282,74.336
0.78705,75.302,74.695
0.84736,75.171,74.743
0.91012,74.807,74.871
0.97597,75.089,75.204
1.0389,74.879,75.259
1.0984,74.464,75.164
1.1612,73.909,75.378
1.2278,74.389,75.56
1.2908,74.836,75.209
1.3495,75.334,74.707
1.4123,75.34,74.663
1.4797,75.644,75.055
1.5426,75.249,75.259
1.6006,74.897,75.044
1.6633,74.6,74.899
1.7315,75.121,75
1.7945,75.115,74.99
1.8516,74.744,74.694
1.9144,74.102,74.594
1.9834,74.398,74.972
2.0463,74.638,75.41
2.1027,74.881,75.468
2.1655,74.73,75.457
2.2353,75.155,75.457
2.2982,75.178,74.98
2.3538,75.228,74.414
2.4165,74.951,74.507
2.4871,75.194,74.901
2.5501,74.912,74.903
2.6048,74.691,74.842
2.6676,74.436,75.216
2.739,74.985,75.73
2.8019,75.095,75.689
2.8559,74.999,75.228
2.9187,74.535,74.798
2.9908,74.741,74.379
3.0538,74.644,74.188
3.107,74.626,74.771
3.1697,74.483,75.814
3.2427,75.118,76.469
3.3056,75.363,76.101
3.358,75.43,74.779
3.4208,74.978,73.587
3.4946,75.006,73.663
3.5575,74.63,74.842
3.6091,74.45,75.649
3.6719,74.215,75.597
3.7464,74.76,75.141
3.8094,74.893,74.78
3.8602,75.069,74.686
3.9229,75.081,75.054
3.9983,75.6,75.659
4.0612,75.361,75.542
4.1112,74.645,74.769
4.174,73.755,74.529
4.2501,74.101,75.037
4.3131,74.68,75.266
4.3623,75.487,74.924
4.4251,75.729,75.014
4.502,75.883,75.757
4.5649,74.872,76.026
4.6134,73.889,75.118
4.6761,73.539,74.272
4.7539,74.609,74.399
4.8168,75.407,74.797
4.8644,75.588,74.763
4.9272,74.961,74.874
5.0057,74.868,75.126
5.0687,74.678,75.055
5.1155,74.87,75.064
5.1783,74.904,75.345
5.2576,75.401,75.246
5.3205,75.158,74.732
5.3666,74.773,74.81
5.4293,74.298,75.403
5.5094,74.758,75.597
5.5724,75,74.727
5.6177,75.24,74.034
5.6804,75.154,74.656
5.7613,75.514,75.86
5.8242,75.196,75.726
5.8687,74.667,74.738
5.9315,74.055,74.735
6.0132,74.448,75.542
6.0761,74.706,75.57
6.1198,74.896,74.776
6.1826,74.702,74.36
6.265,75.083,74.51


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_235.csv <==
x,qOut,qIn
0.031471,75.065,74.675
0.094153,74.622,74.806
0.15692,73.993,75.377
0.22039,74.36,75.349
0.28333,74.684,74.624
0.34522,75.164,74.325
0.40798,75.378,74.82
0.47225,75.975,75.536
0.53519,75.739,75.478
0.59629,75.062,74.821
0.65905,74.179,74.547
0.72411,74.318,74.952
0.78705,74.442,75.517
0.84736,74.563,75.771
0.91012,74.399,75.66
0.97597,74.959,75.089
1.0389,75.209,74.114
1.0984,75.386,73.814
1.1612,75.109,74.688
1.2278,75.315,75.627
1.2908,75.051,75.341
1.3495,74.838,74.97
1.4123,74.43,75.347
1.4797,74.749,75.579
1.5426,74.71,75.007
1.6006,74.801,74.434
1.6633,74.713,74.515
1.7315,75.167,75.087
1.7945,74.975,75.473
1.8516,74.671,75.342
1.9144,74.422,75.053
1.9834,75.166,74.879
2.0463,75.596,74.713
2.1027,75.497,74.526
2.1655,74.598,74.716
2.2353,74.325,75.403
2.2982,74.131,76.084
2.3538,74.472,75.877
2.4165,74.69,74.921
2.4871,75.414,74.095
2.5501,75.434,74.142
2.6048,75.273,75.038
2.6676,74.76,76
2.739,74.885,76.052
2.8019,74.652,74.988
2.8559,74.559,74.271
2.9187,74.467,74.537
2.9908,75.162,75.058
3.0538,75.361,75.228
3.107,75.175,75.323
3.1697,74.441,75.38
3.2427,74.431,75.193
3.3056,74.368,74.775
3.358,74.705,74.648
3.4208,74.991,74.955
3.4946,75.743,75.323
3.5575,75.611,75.27
3.6091,74.897,74.694
3.6719,73.96,74.384
3.7464,74.254,75.046
3.8094,74.808,75.853
3.8602,75.455,75.474
3.9229,75.406,74.656
3.9983,75.443,74.458
4.0612,74.728,74.735
4.1112,74.324,74.824
4.174,74.253,74.994
4.2501,75.137,75.392
4.3131,75.453,75.715
4.3623,75.293,75.571
4.4251,74.651,75.255
4.502,74.771,75.211
4.5649,74.786,75.286
4.6134,74.915,74.904
4.6761,74.677,74.46
4.7539,74.946,74.572
4.8168,74.726,74.886
4.8644,74.668,74.792
4.9272,74.608,74.845
5.0057,75.258,75.307
5.0687,75.3,75.447
5.1155,74.945,75.033
5.1783,74.248,74.729
5.2576,74.457,74.592
5.3205,74.642,74.391
5.3666,74.945,74.684
5.4293,74.928,75.6
5.5094,75.452,76.305
5.5724,75.455,76.094
5.6177,75.368,75.292
5.6804,74.948,74.641
5.7613,75.108,74.513
5.8242,74.812,74.641
5.8687,74.537,74.661
5.9315,74.152,74.628
6.0132,74.602,74.612
6.0761,74.747,74.922
6.1198,74.915,75.63
6.1826,74.827,75.985
6.265,75.261,75.461


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_236.csv <==
x,qOut,qIn
0.031471,74.897,75.605
0.094153,74.873,74.92
0.15692,74.719,74.756
0.22039,75.184,75.256
0.28333,75.066,75.943
0.34522,74.782,75.908
0.40798,74.268,75.134
0.47225,74.591,74.352
0.53519,74.702,74.002
0.59629,74.959,74.288
0.65905,75.09,75.051
0.72411,75.716,75.47
0.78705,75.528,75.181
0.84736,74.74,74.861
0.91012,73.723,74.926
0.97597,73.951,75.358
1.0389,74.472,75.765
1.0984,75.115,75.423
1.1612,75.193,74.709
1.2278,75.508,74.621
1.2908,75.123,75.105
1.3495,74.851,75.17
1.4123,74.742,74.991
1.4797,75.487,75.053
1.5426,75.638,75.109
1.6006,75.122,74.845
1.6633,74.099,74.793
1.7315,74.099,75.109
1.7945,74.37,74.958
1.8516,74.872,74.525
1.9144,74.877,74.852
1.9834,75.216,75.548
2.0463,74.961,75.366
2.1027,74.874,74.732
2.1655,74.775,74.792
2.2353,75.365,75.372
2.2982,75.339,75.457
2.3538,75.01,74.92
2.4165,74.441,74.656
2.4871,74.756,74.984
2.5501,74.91,75.428
2.6048,75.014,75.357
2.6676,74.723,74.943
2.739,74.998,74.576
2.8019,74.863,74.555
2.8559,74.758,75.153
2.9187,74.437,75.968
2.9908,74.824,76.131
3.0538,74.837,75.275
3.107,74.87,74.372
3.1697,74.666,74.262
3.2427,75.106,74.731
3.3056,75.083,74.885
3.358,75.005,74.836
3.4208,74.679,75.204
3.4946,75.023,75.738
3.5575,74.947,75.548
3.6091,74.87,74.687
3.6719,74.654,74.177
3.7464,75.138,74.385
3.8094,75.126,74.957
3.8602,74.827,75.175
3.9229,74.232,75.074
3.9983,74.585,75.241
4.0612,74.925,75.924
4.1112,75.429,76.058
4.174,75.43,75.25
4.2501,75.582,74.28
4.3131,74.873,74.06
4.3623,74.246,74.698
4.4251,73.894,75.491
4.502,74.656,75.745
4.5649,75.105,75.479
4.6134,75.321,75.028
4.6761,75.036,74.543
4.7539,75.178,74.299
4.8168,74.789,74.496
4.8644,74.426,75.178
4.9272,74.051,75.746
5.0057,74.591,75.508
5.0687,74.832,74.745
5.1155,75.038,74.691
5.1783,75.038,75.259
5.2576,75.643,75.513
5.3205,75.651,75.117
5.3666,75.148,74.803
5.4293,74.185,74.812
5.5094,74.216,74.923
5.5724,74.461,74.85
5.6177,75.072,74.733
5.6804,75.283,75.005
5.7613,75.644,75.702
5.8242,75.04,75.994
5.8687,74.346,75.485
5.9315,73.885,74.829
6.0132,74.604,74.334
6.0761,75.117,73.918
6.1198,75.331,74.168
6.1826,74.96,75.201
6.265,75.096,75.948


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_237.csv <==
x,qOut,qIn
0.031471,74.861,74.609
0.094153,74.525,74.461
0.15692,74.261,74.808
0.22039,74.864,75.284
0.28333,75.024,75.356
0.34522,74.947,75.3
0.40798,74.503,75.519
0.47225,74.76,75.679
0.53519,74.748,75.2
0.59629,74.814,74.574
0.65905,74.68,74.569
0.72411,75.198,75.081
0.78705,75.232,75.221
0.84736,75.131,74.559
0.91012,74.751,74.129
0.97597,75.078,74.653
1.0389,75.056,75.188
1.0984,74.954,75.227
1.1612,74.499,75.618
1.2278,74.695,76.113
1.2908,74.576,75.506
1.3495,74.613,74.36
1.4123,74.552,74.128
1.4797,75.221,74.692
1.5426,75.423,75.269
1.6006,75.444,75.645
1.6633,75.023,75.746
1.7315,75.152,75.394
1.7945,74.879,74.78
1.8516,74.719,74.298
1.9144,74.421,74.156
1.9834,74.776,74.385
2.0463,74.614,74.896
2.1027,74.38,75.567
2.1655,74.07,75.919
2.2353,74.727,75.453
2.2982,75.191,74.415
2.3538,75.612,74.357
2.4165,75.447,75.407
2.4871,75.471,76.056
2.5501,74.753,75.11
2.6048,74.215,74.144
2.6676,74.007,74.585
2.739,74.935,75.761
2.8019,75.53,76.032
2.8559,75.729,75.099
2.9187,75.09,74.228
2.9908,74.75,74.315
3.0538,74.086,75.054
3.107,73.973,75.653
3.1697,74.111,75.94
3.2427,75.079,75.599
3.3056,75.435,74.373
3.358,75.406,73.643
3.4208,74.845,74.337
3.4946,74.94,75.434
3.5575,74.856,75.478
3.6091,74.976,75.082
3.6719,74.788,75.25
3.7464,75.093,75.583
3.8094,74.841,75.159
3.8602,74.799,74.715
3.9229,74.789,75.043
3.9983,75.383,75.393
4.0612,75.191,74.764
4.1112,74.59,74.111
4.174,74.009,74.474
4.2501,74.675,75.313
4.3131,75.38,75.535
4.3623,75.715,75.328
4.4251,75.041,75.375
4.502,74.633,75.522
4.5649,74.052,75.153
4.6134,74.219,74.525
4.6761,74.528,74.342
4.7539,75.419,74.631
4.8168,75.483,75.084
4.8644,75.257,75.437
4.9272,74.782,75.623
5.0057,75.095,75.648
5.0687,75.115,75.329
5.1155,75.001,74.739
5.1783,74.488,74.458
5.2576,74.62,74.728
5.3205,74.472,75.158
5.3666,74.511,75.119
5.4293,74.473,74.821
5.5094,75.188,74.839
5.5724,75.445,75.082
5.6177,75.5,74.902
5.6804,75.034,74.722
5.7613,75.022,75.064
5.8242,74.575,75.462
5.8687,74.324,75.387
5.9315,74.135,75.181
6.0132,74.868,75.075
6.0761,75.249,75.047
6.1198,75.499,75.109
6.1826,75.229,75.212
6.265,75.329,75.056


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_238.csv <==
x,qOut,qIn
0.031471,75.894,77.35
0.094153,75.696,76.234
0.15692,74.686,74.648
0.22039,74.329,74.183
0.28333,74.102,74.691
0.34522,74.497,74.872
0.40798,74.767,74.734
0.47225,75.418,74.729
0.53519,75.206,75.149
0.59629,74.798,75.428
0.65905,74.373,75.172
0.72411,74.916,74.701
0.78705,75.188,74.555
0.84736,75.053,74.797
0.91012,74.219,75.217
0.97597,74.041,75.678
1.0389,73.906,75.878
1.0984,74.357,75.319
1.1612,74.923,74.468
1.2278,76.122,74.272
1.2908,76.513,74.851
1.3495,76.05,75.248
1.4123,74.757,75.165
1.4797,74.324,74.94
1.5426,74.271,74.963
1.6006,74.696,75.123
1.6633,74.772,75.207
1.7315,75.232,75.211
1.7945,75.055,75.121
1.8516,74.837,74.971
1.9144,74.347,74.999
1.9834,74.621,75.274
2.0463,74.663,75.419
2.1027,74.97,75.064
2.1655,75.108,74.65
2.2353,75.649,74.672
2.2982,75.323,74.801
2.3538,74.705,74.754
2.4165,74.097,75.009
2.4871,74.585,75.533
2.5501,74.941,75.659
2.6048,75.074,75.116
2.6676,74.721,74.591
2.739,74.976,74.7
2.8019,74.945,75.205
2.8559,74.992,75.218
2.9187,74.746,74.981
2.9908,75.092,75.092
3.0538,74.979,75.184
3.107,74.939,74.831
3.1697,74.757,74.702
3.2427,75.205,74.978
3.3056,75.078,75.152
3.358,74.729,75.012
3.4208,74.176,74.909
3.4946,74.538,75.101
3.5575,74.763,75.525
3.6091,75.044,75.476
3.6719,74.979,74.993
3.7464,75.37,74.705
3.8094,75.141,74.672
3.8602,74.802,74.724
3.9229,74.368,75.046
3.9983,74.833,75.408
4.0612,75.032,75.247
4.1112,75.096,74.934
4.174,74.736,75.05
4.2501,74.959,75.261
4.3131,74.82,74.998
4.3623,74.762,74.834
4.4251,74.503,75.21
4.502,74.919,75.532
4.5649,74.901,75.196
4.6134,74.902,74.735
4.6761,74.75,74.684
4.7539,75.272,74.902
4.8168,75.275,74.93
4.8644,75.007,74.617
4.9272,74.398,74.578
5.0057,74.607,75.291
5.0687,74.681,76.169
5.1155,74.884,76.096
5.1783,74.802,75.384
5.2576,75.249,74.862
5.3205,75.134,74.48
5.3666,74.937,74.069
5.4293,74.555,74.367
5.5094,74.957,75.304
5.5724,75.035,75.569
5.6177,75.071,75.065
5.6804,74.797,74.888
5.7613,75.113,75.017
5.8242,74.957,74.822
5.8687,74.747,74.837
5.9315,74.307,75.391
6.0132,74.604,75.473
6.0761,74.578,74.249
6.1198,74.643,73.377
6.1826,74.686,74.344
6.265,75.529,76.395


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_239.csv <==
x,qOut,qIn
0.031471,74.406,75.306
0.094153,74.248,75.039
0.15692,74.319,74.465
0.22039,75.182,74.596
0.28333,75.393,75.288
0.34522,75.252,75.655
0.40798,74.712,75.601
0.47225,74.904,75.199
0.53519,74.882,74.642
0.59629,74.913,74.728
0.65905,74.677,75.519
0.72411,75.099,76.02
0.78705,75.12,75.413
0.84736,75.13,74.478
0.91012,74.797,74.302
0.97597,75.004,74.986
1.0389,74.727,75.529
1.0984,74.552,74.992
1.1612,74.314,74.212
1.2278,74.801,74.329
1.2908,74.788,75.113
1.3495,74.649,75.457
1.4123,74.394,75.469
1.4797,75.01,75.47
1.5426,75.325,75.344
1.6006,75.366,74.79
1.6633,74.844,74.356
1.7315,74.949,74.709
1.7945,74.882,75.58
1.8516,75.104,75.48
1.9144,75.043,74.624
1.9834,75.371,74.509
2.0463,74.972,75.345
2.1027,74.64,75.405
2.1655,74.372,74.852
2.2353,74.894,74.834
2.2982,74.859,75.199
2.3538,74.532,75.269
2.4165,74.075,75.342
2.4871,74.647,75.361
2.5501,75.135,75.118
2.6048,75.497,74.993
2.6676,75.206,75.054
2.739,75.226,74.828
2.8019,74.742,74.264
2.8559,74.543,74.38
2.9187,74.423,75.258
2.9908,75.061,75.797
3.0538,75.12,75.251
3.107,74.943,74.862
3.1697,74.512,75.241
3.2427,74.874,75.634
3.3056,74.968,75.342
3.358,74.99,74.692
3.4208,74.673,74.335
3.4946,75.02,74.47
3.5575,75.033,74.723
3.6091,75.118,74.958
3.6719,74.953,75.265
3.7464,75.314,75.435
3.8094,75.065,75.303
3.8602,74.659,75.211
3.9229,74.11,75.317
3.9983,74.487,75.339
4.0612,74.696,75.062
4.1112,74.926,74.714
4.174,74.826,74.478
4.2501,75.291,74.312
4.3131,75.267,74.282
4.3623,75.216,75.022
4.4251,74.89,76.209
4.502,75.11,76.657
4.5649,74.77,75.775
4.6134,74.382,74.401
4.6761,73.999,73.657
4.7539,74.593,74.086
4.8168,74.944,75.117
4.8644,75.144,75.717
4.9272,74.903,75.817
5.0057,75.239,75.649
5.0687,75.198,75.121
5.1155,75.206,74.341
5.1783,74.911,74.128
5.2576,75.079,74.788
5.3205,74.619,75.48
5.3666,74.125,75.505
5.4293,73.68,75.235
5.5094,74.356,74.976
5.5724,74.941,74.893
5.6177,75.626,74.998
5.6804,75.766,75.158
5.7613,75.878,75.21
5.8242,74.881,75.088
5.8687,73.918,75.025
5.9315,73.569,75.208
6.0132,74.667,75.452
6.0761,75.552,75.276
6.1198,75.931,74.637
6.1826,75.388,74.265
6.265,75.079,74.682


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_240.csv <==
x,qOut,qIn
0.031471,74.402,75.574
0.094153,74.488,76.099
0.15692,74.529,76.002
0.22039,75.251,75.283
0.28333,75.406,74.064
0.34522,75.433,73.426
0.40798,75.144,74.264
0.47225,75.387,75.792
0.53519,75.063,76.217
0.59629,74.614,75.372
0.65905,74.127,74.62
0.72411,74.646,74.649
0.78705,74.99,75.07
0.84736,75.192,75.136
0.91012,74.818,75.037
0.97597,74.853,75.107
1.0389,74.459,75.047
1.0984,74.327,74.564
1.1612,74.376,74.442
1.2278,75.353,75.086
1.2908,75.863,75.684
1.3495,75.748,75.507
1.4123,74.663,75.173
1.4797,74.148,75.238
1.5426,73.83,75.512
1.6006,74.353,75.344
1.6633,74.908,74.858
1.7315,75.831,74.456
1.7945,75.715,74.255
1.8516,75.109,74.428
1.9144,74.338,75.136
1.9834,74.653,75.821
2.0463,74.976,75.536
2.1027,75.153,74.966
2.1655,74.725,75.027
2.2353,74.783,75.209
2.2982,74.542,74.727
2.3538,74.598,74.204
2.4165,74.58,74.426
2.4871,75.229,75.158
2.5501,75.322,75.57
2.6048,75.307,75.542
2.6676,75.041,75.452
2.739,75.369,75.267
2.8019,75.149,74.932
2.8559,74.683,74.755
2.9187,74.004,74.937
2.9908,74.294,75.268
3.0538,74.541,75.123
3.107,74.914,74.482
3.1697,74.986,74.344
3.2427,75.533,75.176
3.3056,75.431,75.95
3.358,75.077,75.509
3.4208,74.395,74.61
3.4946,74.491,74.227
3.5575,74.405,74.625
3.6091,74.503,75.21
3.6719,74.52,75.521
3.7464,75.259,75.528
3.8094,75.497,75.54
3.8602,75.431,75.368
3.9229,74.886,74.906
3.9983,74.998,74.574
4.0612,74.888,74.608
4.1112,74.893,74.758
4.174,74.562,74.981
4.2501,74.788,75.341
4.3131,74.581,75.57
4.3623,74.621,75.302
4.4251,74.677,74.953
4.502,75.366,75.03
4.5649,75.329,75.273
4.6134,74.847,75.268
4.6761,74.11,75.068
4.7539,74.415,74.652
4.8168,74.774,74.362
4.8644,75.226,74.91
4.9272,75.265,75.677
5.0057,75.651,75.412
5.0687,75.323,74.236
5.1155,74.814,74.023
5.1783,74.179,74.832
5.2576,74.507,75.423
5.3205,74.697,75.344
5.3666,74.934,75.302
5.4293,74.852,75.444
5.5094,75.304,75.646
5.5724,75.218,75.587
5.6177,75.077,75.05
5.6804,74.761,74.502
5.7613,75.138,74.461
5.8242,75.044,74.875
5.8687,74.764,75.203
5.9315,74.293,75.22
6.0132,74.711,75.053
6.0761,74.939,74.968
6.1198,75.035,74.743
6.1826,74.578,74.513
6.265,74.637,74.806


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_241.csv <==
x,qOut,qIn
0.031471,74.941,76.219
0.094153,75.408,75.551
0.15692,75.381,74.875
0.22039,75.71,74.967
0.28333,75.387,75.095
0.34522,74.991,74.542
0.40798,74.491,74.425
0.47225,74.763,75.278
0.53519,74.621,76.022
0.59629,74.376,75.782
0.65905,74.094,75.095
0.72411,74.817,74.368
0.78705,75.352,74.135
0.84736,75.581,74.621
0.91012,74.956,75.184
0.97597,74.668,75.267
1.0389,74.152,75.043
1.0984,74.283,74.984
1.1612,74.618,75.034
1.2278,75.631,74.985
1.2908,75.852,74.827
1.3495,75.534,75.183
1.4123,74.651,75.84
1.4797,74.534,75.842
1.5426,74.419,74.851
1.6006,74.666,74.175
1.6633,74.845,74.399
1.7315,75.582,74.809
1.7945,75.584,74.702
1.8516,75.084,74.709
1.9144,74.183,75.322
1.9834,74.258,76.08
2.0463,74.456,75.97
2.1027,74.87,75.071
2.1655,74.886,74.554
2.2353,75.267,74.883
2.2982,74.985,75.346
2.3538,74.686,75.187
2.4165,74.352,74.837
2.4871,74.937,74.725
2.5501,75.24,74.741
2.6048,75.426,74.878
2.6676,75.079,75.242
2.739,75.095,75.432
2.8019,74.563,75.033
2.8559,74.212,74.588
2.9187,73.959,74.787
2.9908,74.642,75.428
3.0538,74.968,75.62
3.107,75.227,75.128
3.1697,75.167,74.712
3.2427,75.604,74.909
3.3056,75.417,75.333
3.358,75.038,75.073
3.4208,74.531,74.609
3.4946,74.899,74.737
3.5575,74.985,75.052
3.6091,74.868,74.979
3.6719,74.395,75.069
3.7464,74.704,75.368
3.8094,74.846,74.943
3.8602,75.033,74.295
3.9229,74.789,74.818
3.9983,75.034,76.044
4.0612,74.82,76.195
4.1112,74.788,75.252
4.174,74.684,74.608
4.2501,75.245,74.582
4.3131,75.223,74.71
4.3623,75.017,74.763
4.4251,74.582,74.901
4.502,74.898,75.031
4.5649,74.868,74.923
4.6134,74.737,74.833
4.6761,74.389,75.17
4.7539,74.842,75.734
4.8168,75.021,75.714
4.8644,75.077,74.891
4.9272,74.633,74.209
5.0057,74.762,74.281
5.0687,74.611,74.631
5.1155,74.809,74.905
5.1783,75,75.493
5.2576,75.729,76.183
5.3205,75.624,76.002
5.3666,75.025,74.902
5.4293,74.214,74.34
5.5094,74.459,74.959
5.5724,74.725,75.486
5.6177,74.888,74.812
5.6804,74.536,74.132
5.7613,74.785,74.41
5.8242,74.795,75.136
5.8687,75.076,75.497
5.9315,75.115,75.683
6.0132,75.484,75.588
6.0761,74.979,74.684
6.1198,74.298,73.772
6.1826,73.741,74.21
6.265,74.381,75.609


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_242.csv <==
x,qOut,qIn
0.031471,74.741,75.891
0.094153,74.76,74.663
0.15692,74.607,74.006
0.22039,75.027,74.566
0.28333,74.848,75.194
0.34522,74.593,74.989
0.40798,74.365,74.742
0.47225,75.137,74.935
0.53519,75.645,75.321
0.59629,75.744,75.495
0.65905,74.968,75.431
0.72411,74.591,75.076
0.78705,74.083,74.512
0.84736,74.199,74.578
0.91012,74.357,75.297
0.97597,75.154,75.584
1.0389,75.293,74.885
1.0984,75.353,74.437
1.1612,75.119,74.898
1.2278,75.382,75.657
1.2908,75.015,75.847
1.3495,74.56,75.52
1.4123,74.115,75.152
1.4797,74.63,74.866
1.5426,74.862,74.458
1.6006,74.921,74.508
1.6633,74.67,75.179
1.7315,75.124,75.436
1.7945,75.238,74.673
1.8516,75.172,74.323
1.9144,74.663,74.961
1.9834,74.825,75.576
2.0463,74.774,75.414
2.1027,74.902,74.884
2.1655,74.707,74.533
2.2353,75.005,74.664
2.2982,74.762,74.939
2.3538,74.713,75.173
2.4165,74.751,75.692
2.4871,75.539,76.17
2.5501,75.679,75.351
2.6048,75.28,73.848
2.6676,74.457,73.722
2.739,74.547,75.032
2.8019,74.681,75.823
2.8559,74.88,75.539
2.9187,74.595,75.399
2.9908,74.811,75.561
3.0538,74.65,75.181
3.107,74.765,74.288
3.1697,74.778,74.001
3.2427,75.294,74.54
3.3056,75.047,75.147
3.358,74.547,75.351
3.4208,74.027,75.357
3.4946,74.637,75.196
3.5575,75.201,74.902
3.6091,75.652,74.847
3.6719,75.344,75.185
3.7464,75.176,75.588
3.8094,74.398,75.606
3.8602,74.061,75.111
3.9229,74.104,74.586
3.9983,75.161,74.549
4.0612,75.705,74.859
4.1112,75.817,75.034
4.174,75.162,75.171
4.2501,74.875,75.35
4.3131,74.274,75.087
4.3623,74.128,74.348
4.4251,74.152,74.199
4.502,74.998,75.073
4.5649,75.284,75.974
4.6134,75.266,75.817
4.6761,74.759,75.217
4.7539,74.902,74.996
4.8168,74.825,75.056
4.8644,74.998,74.919
4.9272,75.004,74.882
5.0057,75.471,75.072
5.0687,75.172,75.069
5.1155,74.646,74.68
5.1783,74.107,74.592
5.2576,74.636,75.112
5.3205,75.03,75.387
5.3666,75.225,74.896
5.4293,74.785,74.54
5.5094,74.774,74.857
5.5724,74.414,75.502
5.6177,74.408,75.887
5.6804,74.501,75.928
5.7613,75.367,75.497
5.8242,75.643,74.341
5.8687,75.525,73.624
5.9315,74.901,74.27
6.0132,74.954,75.288
6.0761,74.829,75.292
6.1198,74.835,74.912
6.1826,74.546,75.234
6.265,74.857,76.027


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_243.csv <==
x,qOut,qIn
0.031471,75.605,75.235
0.094153,74.914,74.88
0.15692,74.01,74.481
0.22039,74.192,74.795
0.28333,74.461,75.607
0.34522,74.845,75.334
0.40798,74.983,74.288
0.47225,75.686,74.141
0.53519,75.801,75.301
0.59629,75.439,75.913
0.65905,74.492,75.557
0.72411,74.364,75.158
0.78705,74.358,75.032
0.84736,74.785,74.958
0.91012,74.966,75.126
0.97597,75.515,75.293
1.0389,75.271,75.04
1.0984,74.874,74.491
1.1612,74.363,74.243
1.2278,74.731,74.696
1.2908,74.825,75.59
1.3495,74.876,75.879
1.4123,74.628,75.444
1.4797,74.959,74.996
1.5426,74.794,74.984
1.6006,74.559,75.14
1.6633,74.25,75.225
1.7315,74.87,75.119
1.7945,75.249,74.745
1.8516,75.445,74.521
1.9144,75.087,74.75
1.9834,75.225,75.035
2.0463,75.004,74.902
2.1027,74.954,74.821
2.1655,74.641,75.149
2.2353,74.845,75.571
2.2982,74.499,75.619
2.3538,74.339,75.251
2.4165,74.308,74.973
2.4871,75.156,75.088
2.5501,75.51,74.936
2.6048,75.489,74.531
2.6676,74.964,74.79
2.739,75.084,75.407
2.8019,74.97,75.085
2.8559,74.94,74.259
2.9187,74.603,74.368
2.9908,74.851,75.325
3.0538,74.661,75.818
3.107,74.572,75.292
3.1697,74.352,74.732
3.2427,74.858,74.836
3.3056,74.934,75.248
3.358,74.999,75.358
3.4208,74.882,75.301
3.4946,75.412,75.106
3.5575,75.405,74.749
3.6091,75.115,74.456
3.6719,74.517,74.625
3.7464,74.745,75.385
3.8094,74.813,76.019
3.8602,74.884,75.549
3.9229,74.537,74.612
3.9983,74.743,74.261
4.0612,74.572,74.466
4.1112,74.629,74.764
4.174,74.635,75.291
4.2501,75.284,75.727
4.3131,75.299,75.363
4.3623,75.023,74.674
4.4251,74.538,74.785
4.502,74.954,75.646
4.5649,75.195,76.013
4.6134,75.247,75.372
4.6761,74.676,74.623
4.7539,74.637,74.319
4.8168,74.393,74.154
4.8644,74.626,74.13
4.9272,74.882,74.844
5.0057,75.623,75.959
5.0687,75.45,76.287
5.1155,74.772,75.46
5.1783,73.946,74.509
5.2576,74.3,74.264
5.3205,74.779,74.51
5.3666,75.238,74.637
5.4293,75.087,74.927
5.5094,75.262,75.47
5.5724,74.909,75.864
5.6177,74.832,75.923
5.6804,74.881,75.622
5.7613,75.588,74.854
5.8242,75.487,74.03
5.8687,74.738,74.192
5.9315,73.7,75.175
6.0132,73.862,75.819
6.0761,74.311,75.465
6.1198,74.957,74.871
6.1826,75.249,74.71
6.265,75.85,75.011


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_244.csv <==
x,qOut,qIn
0.031471,75.295,75.984
0.094153,75.263,74.887
0.15692,74.883,74
0.22039,74.995,74.658
0.28333,74.559,75.791
0.34522,74.213,75.812
0.40798,73.977,75.346
0.47225,74.727,75.027
0.53519,75.153,74.728
0.59629,75.346,74.249
0.65905,75.069,74.097
0.72411,75.349,74.471
0.78705,75.243,75.084
0.84736,75.089,75.548
0.91012,74.578,75.66
0.97597,74.734,75.362
1.0389,74.612,74.961
1.0984,74.772,74.917
1.1612,74.798,75.211
1.2278,75.296,75.527
1.2908,75.023,75.415
1.3495,74.58,75.085
1.4123,74.232,74.924
1.4797,74.984,74.765
1.5426,75.533,74.556
1.6006,75.642,74.68
1.6633,74.873,74.992
1.7315,74.506,75.143
1.7945,74.005,75.087
1.8516,74.086,75.151
1.9144,74.238,75.384
1.9834,75.089,75.424
2.0463,75.33,74.816
2.1027,75.372,74.474
2.1655,74.975,75.027
2.2353,75.154,75.609
2.2982,74.967,75.293
2.3538,74.961,74.838
2.4165,74.866,74.895
2.4871,75.38,75.075
2.5501,75.243,74.924
2.6048,74.843,74.723
2.6676,74.243,74.839
2.739,74.541,75.182
2.8019,74.667,75.171
2.8559,74.781,74.815
2.9187,74.616,74.813
2.9908,75.112,75.265
3.0538,75.2,75.509
3.107,75.165,75.119
3.1697,74.733,74.677
3.2427,74.927,74.747
3.3056,74.798,75.253
3.358,74.834,75.583
3.4208,74.729,75.685
3.4946,75.235,75.715
3.5575,75.15,75.293
3.6091,74.88,74.117
3.6719,74.404,73.338
3.7464,74.755,73.987
3.8094,74.85,75.529
3.8602,74.886,76.326
3.9229,74.575,76.088
3.9983,74.901,75.331
4.0612,74.865,74.472
4.1112,74.913,74.151
4.174,74.772,74.677
4.2501,75.22,75.281
4.3131,75.087,75.176
4.3623,74.751,74.814
4.4251,74.286,74.812
4.502,74.847,75.177
4.5649,75.337,75.472
4.6134,75.738,75.361
4.6761,75.261,75.077
4.7539,74.83,74.917
4.8168,73.837,74.783
4.8644,73.58,74.6
4.9272,73.872,74.811
5.0057,75.178,75.457
5.0687,75.856,75.692
5.1155,75.996,75.179
5.1783,75.267,74.876
5.2576,74.925,75.259
5.3205,74.394,75.584
5.3666,74.443,74.94
5.4293,74.52,74.033
5.5094,75.149,73.938
5.5724,75.016,74.975
5.6177,74.797,75.731
5.6804,74.561,75.552
5.7613,75.171,75.127
5.8242,75.345,75.162
5.8687,75.148,75.34
5.9315,74.498,75.327
6.0132,74.62,75.205
6.0761,74.648,74.863
6.1198,74.844,74.366
6.1826,74.774,74.515
6.265,75.286,75.541


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_245.csv <==
x,qOut,qIn
0.031471,75.433,75.514
0.094153,75.42,75.417
0.15692,74.718,75.102
0.22039,74.625,74.794
0.28333,74.478,74.818
0.34522,74.913,75.067
0.40798,75.235,75.323
0.47225,75.749,75.511
0.53519,75.093,75.228
0.59629,74.145,74.509
0.65905,73.531,74.241
0.72411,74.314,74.767
0.78705,75.046,75.253
0.84736,75.439,75
0.91012,75.166,74.746
0.97597,75.3,75.106
1.0389,75.022,75.591
1.0984,74.891,75.507
1.1612,74.712,75.175
1.2278,75.26,74.78
1.2908,75.286,74.247
1.3495,75.045,74.247
1.4123,74.488,75.007
1.4797,74.779,75.612
1.5426,74.943,75.281
1.6006,75.167,75.008
1.6633,74.93,75.529
1.7315,75.082,76.028
1.7945,74.673,75.155
1.8516,74.444,74.096
1.9144,74.243,74.386
1.9834,74.834,75.281
2.0463,74.934,75.302
2.1027,74.914,74.929
2.1655,74.729,74.938
2.2353,75.273,74.894
2.2982,75.356,74.524
2.3538,75.067,74.766
2.4165,74.325,75.653
2.4871,74.395,76.134
2.5501,74.44,75.569
2.6048,74.705,74.59
2.6676,74.719,74.14
2.739,75.319,74.578
2.8019,75.413,75.185
2.8559,75.429,75.291
2.9187,75.019,75.202
2.9908,75.092,75.139
3.0538,74.682,75.015
3.107,74.492,74.757
3.1697,74.41,74.656
3.2427,75.104,74.879
3.3056,75.193,75.269
3.358,74.852,75.728
3.4208,74.18,75.991
3.4946,74.486,75.553
3.5575,74.836,74.45
3.6091,75.34,74.012
3.6719,75.348,74.598
3.7464,75.544,75.114
3.8094,74.918,74.736
3.8602,74.353,74.576
3.9229,74.033,75.211
3.9983,74.795,75.909
4.0612,75.225,75.83
4.1112,75.323,75.254
4.174,74.846,74.868
4.2501,74.885,74.846
4.3131,74.602,74.687
4.3623,74.506,74.394
4.4251,74.412,74.725
4.502,75.168,75.613
4.5649,75.529,75.831
4.6134,75.621,75.053
4.6761,75.041,74.558
4.7539,74.878,74.923
4.8168,74.392,75.191
4.8644,74.302,74.716
4.9272,74.219,74.441
5.0057,74.837,74.804
5.0687,74.899,75.289
5.1155,74.965,75.5
5.1783,74.942,75.595
5.2576,75.582,75.382
5.3205,75.599,74.542
5.3666,75.129,74.151
5.4293,74.271,75.047
5.5094,74.366,76.304
5.5724,74.539,76.246
5.6177,74.893,74.811
5.6804,74.91,73.687
5.7613,75.384,73.922
5.8242,75.242,74.773
5.8687,74.986,75.031
5.9315,74.488,75.154
6.0132,74.716,75.572
6.0761,74.606,75.612
6.1198,74.531,74.99
6.1826,74.392,74.745
6.265,75.096,75.153


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_246.csv <==
x,qOut,qIn
0.031471,75.125,74.902
0.094153,75.02,74.736
0.15692,74.461,74.742
0.22039,74.624,74.969
0.28333,74.624,75.147
0.34522,74.858,75.184
0.40798,74.926,75.17
0.47225,75.473,75.09
0.53519,75.26,75.044
0.59629,74.724,75.426
0.65905,74.072,75.869
0.72411,74.504,75.597
0.78705,74.92,74.552
0.84736,75.309,73.911
0.91012,75.193,74.361
0.97597,75.436,75.422
1.0389,75.079,75.731
1.0984,74.725,75.126
1.1612,74.282,74.775
1.2278,74.667,75.037
1.2908,74.715,75.041
1.3495,74.754,74.596
1.4123,74.57,74.69
1.4797,75.041,75.467
1.5426,75.045,75.998
1.6006,74.919,75.633
1.6633,74.607,74.925
1.7315,75.137,74.454
1.7945,75.401,74.422
1.8516,75.466,74.868
1.9144,74.868,75.542
1.9834,74.715,75.707
2.0463,74.288,74.791
2.1027,74.357,73.905
2.1655,74.54,74.226
2.2353,75.38,75.393
2.2982,75.477,76.124
2.3538,75.157,75.755
2.4165,74.442,74.951
2.4871,74.558,74.613
2.5501,74.594,74.945
2.6048,74.848,75.038
2.6676,74.957,74.77
2.739,75.592,74.662
2.8019,75.503,74.791
2.8559,74.969,74.849
2.9187,74.193,75.078
2.9908,74.497,75.601
3.0538,74.894,75.762
3.107,75.253,75.153
3.1697,74.871,74.546
3.2427,74.767,74.487
3.3056,74.256,74.884
3.358,74.299,75.476
3.4208,74.572,75.967
3.4946,75.555,75.88
3.5575,75.748,75.051
3.6091,75.398,74.296
3.6719,74.622,74.233
3.7464,74.69,74.577
3.8094,74.704,74.703
3.8602,74.73,74.892
3.9229,74.358,75.439
3.9983,74.646,75.801
4.0612,74.684,75.566
4.1112,74.983,75.242
4.174,75.077,74.856
4.2501,75.566,74.222
4.3131,75.225,74.153
4.3623,74.629,74.884
4.4251,74.055,75.345
4.502,74.649,75.165
4.5649,75.206,74.987
4.6134,75.653,75.494
4.6761,75.398,76.043
4.7539,75.306,75.816
4.8168,74.56,74.941
4.8644,74.11,74.511
4.9272,73.896,74.708
5.0057,74.66,75.019
5.0687,75,74.931
5.1155,75.238,74.84
5.1783,75.168,75.075
5.2576,75.552,75.243
5.3205,75.229,74.826
5.3666,74.616,74.461
5.4293,73.944,74.803
5.5094,74.354,75.544
5.5724,74.699,75.916
5.6177,74.934,75.338
5.6804,74.741,74.434
5.7613,75.177,74.267
5.8242,75.3,74.874
5.8687,75.477,75.241
5.9315,75.237,75.343
6.0132,75.37,75.533
6.0761,74.864,75.51
6.1198,74.483,74.994
6.1826,74.237,74.646
6.265,74.904,74.787


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_247.csv <==
x,qOut,qIn
0.031471,74.801,74.468
0.094153,74.682,74.393
0.15692,74.291,74.48
0.22039,74.588,75.095
0.28333,74.563,75.834
0.34522,74.755,75.808
0.40798,74.887,75.341
0.47225,75.628,75.138
0.53519,75.676,75.218
0.59629,75.257,74.969
0.65905,74.425,74.615
0.72411,74.469,74.618
0.78705,74.517,74.734
0.84736,74.752,74.672
0.91012,74.771,74.924
0.97597,75.372,75.548
1.0389,75.413,75.778
1.0984,75.16,75.414
1.1612,74.427,75.089
1.2278,74.41,74.955
1.2908,74.287,74.779
1.3495,74.5,74.666
1.4123,74.633,74.885
1.4797,75.408,75.194
1.5426,75.587,74.972
1.6006,75.519,74.461
1.6633,75.026,74.524
1.7315,75.119,75.256
1.7945,74.835,75.871
1.8516,74.585,75.599
1.9144,74.172,74.909
1.9834,74.561,74.565
2.0463,74.664,74.607
2.1027,74.869,74.844
2.1655,74.9,75.383
2.2353,75.521,75.832
2.2982,75.524,75.397
2.3538,75.189,74.745
2.4165,74.521,74.98
2.4871,74.7,75.593
2.5501,74.764,75.173
2.6048,74.86,74.29
2.6676,74.53,74.342
2.739,74.731,75.15
2.8019,74.543,75.526
2.8559,74.613,74.892
2.9187,74.698,74.201
2.9908,75.438,74.341
3.0538,75.489,75.056
3.107,75.079,75.487
3.1697,74.32,75.568
3.2427,74.518,75.411
3.3056,74.756,75.187
3.358,75.113,75.209
3.4208,75.075,75.321
3.4946,75.477,75.02
3.5575,75.294,74.503
3.6091,75.055,74.795
3.6719,74.581,75.47
3.7464,74.823,75.41
3.8094,74.713,74.552
3.8602,74.694,74.06
3.9229,74.509,74.485
3.9983,74.928,75.627
4.0612,74.772,76.394
4.1112,74.484,75.96
4.174,74.113,75.06
4.2501,74.701,74.523
4.3131,75.088,74.217
4.3623,75.376,74.193
4.4251,75.202,74.961
4.502,75.466,76.026
4.5649,75.185,76.057
4.6134,74.863,74.833
4.6761,74.437,73.927
4.7539,74.872,74.39
4.8168,75.017,75.51
4.8644,75.029,75.645
4.9272,74.516,75.111
5.0057,74.533,74.943
5.0687,74.253,75.181
5.1155,74.392,75.001
5.1783,74.734,74.687
5.2576,75.797,74.723
5.3205,76.074,74.823
5.3666,75.473,74.615
5.4293,74.198,74.731
5.5094,74,75.503
5.5724,74.298,76.134
5.6177,75.054,75.715
5.6804,75.319,74.888
5.7613,75.659,74.535
5.8242,75.041,74.675
5.8687,74.434,74.786
5.9315,74.08,74.919
6.0132,74.841,75.089
6.0761,75.293,75.382
6.1198,75.38,75.623
6.1826,74.906,75.385
6.265,74.996,74.785


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_248.csv <==
x,qOut,qIn
0.031471,74.976,75.195
0.094153,75.267,75.757
0.15692,74.96,75.428
0.22039,75.096,75.109
0.28333,74.852,74.816
0.34522,74.85,74.358
0.40798,74.764,74.559
0.47225,75.243,75.388
0.53519,75.028,75.715
0.59629,74.539,75.177
0.65905,73.867,74.728
0.72411,74.198,74.896
0.78705,74.498,75.311
0.84736,75.003,75.331
0.91012,75.264,75.068
0.97597,75.846,74.765
1.0389,75.494,74.457
1.0984,74.718,74.597
1.1612,74.016,75.303
1.2278,74.61,75.734
1.2908,75.256,75.282
1.3495,75.541,74.699
1.4123,74.953,74.652
1.4797,74.758,75.066
1.5426,74.399,75.484
1.6006,74.591,75.483
1.6633,74.747,75.194
1.7315,75.398,74.94
1.7945,75.248,74.572
1.8516,74.936,74.267
1.9144,74.561,74.605
1.9834,75.045,75.303
2.0463,75.156,75.437
2.1027,74.941,75.213
2.1655,74.315,75.35
2.2353,74.524,75.583
2.2982,74.685,75.037
2.3538,75.036,74.283
2.4165,74.995,74.442
2.4871,75.307,75.209
2.5501,74.937,75.485
2.6048,74.639,75.12
2.6676,74.455,74.837
2.739,75.174,74.911
2.8019,75.434,75.07
2.8559,75.249,74.98
2.9187,74.501,74.87
2.9908,74.465,75.057
3.0538,74.369,75.408
3.107,74.553,75.433
3.1697,74.591,75.317
3.2427,75.27,75.313
3.3056,75.42,75.079
3.358,75.377,74.542
3.4208,74.858,74.408
3.4946,74.899,74.945
3.5575,74.605,75.515
3.6091,74.561,75.338
3.6719,74.496,74.856
3.7464,75.132,74.741
3.8094,75.192,75.062
3.8602,75.012,75.272
3.9229,74.531,75.187
3.9983,74.81,74.953
4.0612,74.829,74.883
4.1112,74.852,75.197
4.174,74.648,75.681
4.2501,75.166,75.849
4.3131,75.315,75.209
4.3623,75.339,74.134
4.4251,74.869,73.601
4.502,74.913,73.978
4.5649,74.59,74.723
4.6134,74.546,75.254
4.6761,74.496,75.638
4.7539,75.131,75.92
4.8168,75.16,75.925
4.8644,74.969,75.494
4.9272,74.557,74.822
5.0057,74.939,74.263
5.0687,75.024,74.48
5.1155,74.947,75.37
5.1783,74.533,75.784
5.2576,74.916,75.233
5.3205,75.139,74.625
5.3666,75.439,74.889
5.4293,75.119,75.419
5.5094,74.955,75.444
5.5724,74.103,74.91
5.6177,73.698,74.743
5.6804,73.668,74.94
5.7613,74.646,74.826
5.8242,75.125,74.248
5.8687,75.434,74.216
5.9315,75.413,75.079
6.0132,75.831,76.15
6.0761,75.526,76.389
6.1198,74.869,75.367
6.1826,74.143,74.113
6.265,74.556,74.038


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_249.csv <==
x,qOut,qIn
0.031471,75.14,74.004
0.094153,75.023,73.807
0.15692,74.591,74.774
0.22039,74.913,75.815
0.28333,74.976,75.935
0.34522,75.109,75.282
0.40798,74.971,74.688
0.47225,75.326,74.811
0.53519,75.042,75.124
0.59629,74.602,74.687
0.65905,74.052,74.338
0.72411,74.443,74.981
0.78705,74.649,75.918
0.84736,74.857,75.97
0.91012,74.854,75.55
0.97597,75.495,75.24
1.0389,75.62,75.015
1.0984,75.302,74.799
1.1612,74.377,74.847
1.2278,74.222,74.892
1.2908,74.156,74.381
1.3495,74.584,74.12
1.4123,74.902,74.766
1.4797,75.668,75.492
1.5426,75.605,75.273
1.6006,75.159,74.765
1.6633,74.409,74.957
1.7315,74.533,75.595
1.7945,74.553,75.564
1.8516,74.667,75.037
1.9144,74.6,74.887
1.9834,75.27,74.968
2.0463,75.544,74.894
2.1027,75.645,75.089
2.1655,75.224,75.541
2.2353,75.252,75.498
2.2982,74.828,74.568
2.3538,74.506,73.796
2.4165,74.084,74.163
2.4871,74.474,75.449
2.5501,74.547,76.457
2.6048,74.692,76.122
2.6676,74.592,74.911
2.739,75.09,74.006
2.8019,75.073,74.172
2.8559,75.039,74.844
2.9187,74.848,75.399
2.9908,75.309,75.616
3.0538,75.219,75.325
3.107,74.876,74.811
3.1697,74.39,74.738
3.2427,74.877,75.195
3.3056,75.226,75.464
3.358,75.315,75.284
3.4208,74.619,75.081
3.4946,74.368,74.957
3.5575,73.976,74.818
3.6091,74.267,74.772
3.6719,74.772,74.989
3.7464,75.849,75.292
3.8094,75.954,75.189
3.8602,75.237,74.733
3.9229,74.08,74.691
3.9983,74.115,75.306
4.0612,74.558,75.5
4.1112,75.194,74.95
4.174,75.213,74.851
4.2501,75.428,75.353
4.3131,74.966,75.286
4.3623,74.705,74.368
4.4251,74.557,73.968
4.502,75.225,74.705
4.5649,75.338,75.615
4.6134,75.104,75.618
4.6761,74.512,75.371
4.7539,74.726,75.49
4.8168,74.788,75.303
4.8644,74.909,74.476
4.9272,74.696,74.24
5.0057,75.036,74.929
5.0687,74.902,75.467
5.1155,74.797,75.117
5.1783,74.564,74.722
5.2576,75.093,74.984
5.3205,75.214,75.46
5.3666,75.174,75.171
5.4293,74.688,74.802
5.5094,74.746,75.245
5.5724,74.428,75.849
5.6177,74.3,75.292
5.6804,74.218,74.351
5.7613,75.025,74.21
5.8242,75.446,74.701
5.8687,75.62,74.887
5.9315,75.157,75.01
6.0132,75.09,75.292
6.0761,74.618,75.473
6.1198,74.46,75.622
6.1826,74.367,75.686
6.265,75.033,75.107


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_250.csv <==
x,qOut,qIn
0.031471,75.35,75.255
0.094153,75.265,75.016
0.15692,74.688,74.558
0.22039,74.772,74.718
0.28333,74.676,75.479
0.34522,74.803,75.869
0.40798,74.706,75.667
0.47225,75.173,75.244
0.53519,75.09,74.992
0.59629,74.981,74.806
0.65905,74.695,74.659
0.72411,75.12,74.728
0.78705,75.114,74.999
0.84736,74.986,75.201
0.91012,74.541,75.294
0.97597,74.765,75.394
1.0389,74.646,75.397
1.0984,74.606,75.001
1.1612,74.398,74.539
1.2278,74.855,74.452
1.2908,74.825,74.51
1.3495,74.702,74.721
1.4123,74.441,75.273
1.4797,75.051,75.551
1.5426,75.39,74.986
1.6006,75.574,74.903
1.6633,75.177,75.818
1.7315,75.175,76.349
1.7945,74.717,75.421
1.8516,74.487,74.162
1.9144,74.275,73.782
1.9834,74.885,74.312
2.0463,75.068,75.002
2.1027,75.2,75.321
2.1655,75.002,75.391
2.2353,75.268,75.368
2.2982,74.902,75.154
2.3538,74.447,74.715
2.4165,74.011,74.634
2.4871,74.569,75.25
2.5501,74.888,75.918
2.6048,75.004,75.696
2.6676,74.682,74.952
2.739,75.051,74.505
2.8019,75.199,74.574
2.8559,75.499,74.63
2.9187,75.328,74.886
2.9908,75.337,75.634
3.0538,74.514,75.912
3.107,73.921,74.958
3.1697,73.763,74.087
3.2427,74.759,74.273
3.3056,75.354,75.003
3.358,75.51,75.515
3.4208,74.987,75.81
3.4946,74.952,75.744
3.5575,74.65,75.202
3.6091,74.675,74.501
3.6719,74.755,74.277
3.7464,75.512,74.717
3.8094,75.582,75.156
3.8602,75.127,74.908
3.9229,74.225,74.706
3.9983,74.287,75.298
4.0612,74.499,75.904
4.1112,75.022,75.598
4.174,75.162,75.015
4.2501,75.509,74.607
4.3131,74.958,74.209
4.3623,74.32,74.268
4.4251,73.882,75.281
4.502,74.648,76.35
4.5649,75.271,75.823
4.6134,75.666,74.318
4.6761,75.355,73.899
4.7539,75.303,74.852
4.8168,74.713,75.565
4.8644,74.397,75.038
4.9272,74.171,74.513
5.0057,74.758,75.019
5.0687,74.844,75.898
5.1155,74.881,75.695
5.1783,74.834,74.996
5.2576,75.482,74.783
5.3205,75.535,74.865
5.3666,75.018,74.808
5.4293,74.069,74.977
5.5094,74.174,75.23
5.5724,74.527,75.152
5.6177,75.161,74.997
5.6804,75.294,75.141
5.7613,75.577,75.365
5.8242,74.996,75.18
5.8687,74.474,74.892
5.9315,74.139,74.984
6.0132,74.793,75.216
6.0761,75.044,75.05
6.1198,75.031,74.572
6.1826,74.736,74.409
6.265,75.2,74.803


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_251.csv <==
x,qOut,qIn
0.031471,74.645,75.877
0.094153,74.743,75.181
0.15692,74.879,74.469
0.22039,75.597,74.474
0.28333,75.511,74.764
0.34522,74.922,74.585
0.40798,74.02,74.554
0.47225,74.146,75.292
0.53519,74.376,76.356
0.59629,74.819,76.257
0.65905,75.056,75.083
0.72411,75.781,74.169
0.78705,75.775,74.386
0.84736,75.248,74.89
0.91012,74.293,74.995
0.97597,74.318,74.862
1.0389,74.499,74.921
1.0984,74.963,74.905
1.1612,75.116,74.838
1.2278,75.617,75.177
1.2908,75.326,75.503
1.3495,74.765,75.292
1.4123,74.028,75.091
1.4797,74.268,75.19
1.5426,74.437,75.12
1.6006,74.748,74.838
1.6633,74.917,74.998
1.7315,75.684,75.54
1.7945,75.803,75.576
1.8516,75.376,74.754
1.9144,74.437,74.109
1.9834,74.396,74.383
2.0463,74.478,75.01
2.1027,74.782,75.29
2.1655,74.653,75.402
2.2353,74.951,75.164
2.2982,74.733,74.397
2.3538,74.708,74.416
2.4165,74.652,75.566
2.4871,75.299,76.389
2.5501,75.377,75.895
2.6048,75.176,74.911
2.6676,74.63,74.374
2.739,74.875,74.572
2.8019,74.944,75.095
2.8559,75.132,75.123
2.9187,74.954,74.786
2.9908,75.156,74.778
3.0538,74.681,75.281
3.107,74.278,75.47
3.1697,74.06,75.196
3.2427,74.849,74.95
3.3056,75.255,74.885
3.358,75.211,74.763
3.4208,74.54,74.697
3.4946,74.576,74.785
3.5575,74.6,74.876
3.6091,75.042,75.022
3.6719,75.292,75.237
3.7464,75.856,75.208
3.8094,75.469,75.047
3.8602,74.792,75.317
3.9229,74.148,75.646
3.9983,74.597,75.398
4.0612,74.891,74.75
4.1112,74.959,74.664
4.174,74.628,75.108
4.2501,74.995,75.313
4.3131,75.098,74.696
4.3623,75.141,74.185
4.4251,74.735,74.691
4.502,74.863,75.814
4.5649,74.613,76.199
4.6134,74.547,75.482
4.6761,74.378,74.638
4.7539,74.907,74.287
4.8168,74.95,74.429
4.8644,74.927,74.899
4.9272,74.699,75.396
5.0057,75.189,75.357
5.0687,75.272,74.741
5.1155,75.213,74.561
5.1783,74.82,75.107
5.2576,75.081,75.673
5.3205,74.979,75.62
5.3666,74.837,75.288
5.4293,74.358,74.971
5.5094,74.565,74.63
5.5724,74.496,74.307
5.6177,74.722,74.311
5.6804,74.936,74.885
5.7613,75.688,75.808
5.8242,75.594,76.128
5.8687,74.926,75.58
5.9315,74.054,74.973
6.0132,74.352,74.662
6.0761,74.804,74.494
6.1198,75.167,74.551
6.1826,74.852,75.04
6.265,74.927,75.716


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_252.csv <==
x,qOut,qIn
0.031471,74.852,75.116
0.094153,74.254,74.834
0.15692,73.961,75.05
0.22039,74.839,75.347
0.28333,75.425,74.837
0.34522,75.48,74.079
0.40798,74.735,74.41
0.47225,74.576,75.739
0.53519,74.413,76.263
0.59629,74.812,75.144
0.65905,75.143,74.109
0.72411,75.803,74.304
0.78705,75.428,74.848
0.84736,74.612,75.025
0.91012,73.819,75.55
0.97597,74.287,76.25
1.0389,74.823,76.08
1.0984,75.229,74.996
1.1612,75.102,74.292
1.2278,75.4,74.462
1.2908,75.196,74.589
1.3495,74.922,74.261
1.4123,74.356,74.455
1.4797,74.537,75.329
1.5426,74.483,75.666
1.6006,74.712,75.115
1.6633,74.875,74.933
1.7315,75.53,75.416
1.7945,75.338,75.49
1.8516,74.681,74.748
1.9144,73.891,74.364
1.9834,74.296,74.933
2.0463,74.829,75.766
2.1027,75.444,75.761
2.1655,75.604,75.197
2.2353,75.967,74.804
2.2982,75.428,74.779
2.3538,74.598,74.8
2.4165,73.805,74.878
2.4871,74.186,74.861
2.5501,74.534,74.574
2.6048,74.792,74.614
2.6676,74.667,75.19
2.739,75.152,75.709
2.8019,75.245,75.589
2.8559,75.267,75.126
2.9187,74.887,74.982
2.9908,75.045,75.266
3.0538,74.769,75.215
3.107,74.642,74.542
3.1697,74.529,74.206
3.2427,75.225,74.702
3.3056,75.442,75.275
3.358,75.334,75.375
3.4208,74.744,75.49
3.4946,74.805,75.561
3.5575,74.642,75.062
3.6091,74.596,74.684
3.6719,74.312,75.085
3.7464,74.711,75.532
3.8094,74.749,75.178
3.8602,74.897,74.492
3.9229,74.863,74.329
3.9983,75.435,74.835
4.0612,75.435,75.312
4.1112,75.236,75.376
4.174,74.688,75.358
4.2501,74.789,75.213
4.3131,74.544,74.621
4.3623,74.405,74.348
4.4251,74.246,74.844
4.502,74.954,75.241
4.5649,75.297,74.997
4.6134,75.413,74.923
4.6761,75.012,75.235
4.7539,75.166,75.39
4.8168,74.998,74.912
4.8644,74.989,74.639
4.9272,74.727,75.263
5.0057,74.98,76.117
5.0687,74.655,75.849
5.1155,74.419,74.606
5.1783,74.269,73.895
5.2576,75.026,74.394
5.3205,75.36,75.257
5.3666,75.328,75.516
5.4293,74.718,75.435
5.5094,74.708,75.146
5.5724,74.502,74.539
5.6177,74.564,74.402
5.6804,74.525,75.128
5.7613,75.132,75.852
5.8242,75.179,75.866
5.8687,75.022,75.395
5.9315,74.531,74.71
6.0132,74.826,74.106
6.0761,74.937,74.185
6.1198,75.237,74.98
6.1826,75.198,75.641
6.265,75.445,75.632


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_253.csv <==
x,qOut,qIn
0.031471,75.056,74.932
0.094153,74.676,75.084
0.15692,74.35,75.193
0.22039,75.026,74.887
0.28333,75.441,74.413
0.34522,75.58,74.611
0.40798,74.949,75.349
0.47225,74.667,75.837
0.53519,74.084,75.407
0.59629,74.05,74.539
0.65905,74.181,74.321
0.72411,75.079,75.121
0.78705,75.357,75.892
0.84736,75.424,75.551
0.91012,75.103,74.834
0.97597,75.325,74.677
1.0389,75.06,74.919
1.0984,74.775,74.889
1.1612,74.425,74.857
1.2278,74.904,74.945
1.2908,74.999,74.769
1.3495,74.841,74.803
1.4123,74.306,75.483
1.4797,74.583,76.027
1.5426,74.757,75.59
1.6006,75.089,74.83
1.6633,75.003,74.523
1.7315,75.265,74.537
1.7945,74.864,74.598
1.8516,74.607,75.192
1.9144,74.489,76.03
1.9834,75.232,75.957
2.0463,75.434,74.644
2.1027,75.199,74.073
2.1655,74.548,74.89
2.2353,74.696,75.583
2.2982,74.733,74.802
2.3538,74.771,74.276
2.4165,74.422,75.006
2.4871,74.746,75.652
2.5501,74.821,75.152
2.6048,75.156,74.6
2.6676,75.244,74.746
2.739,75.642,75.204
2.8019,75.135,75.19
2.8559,74.439,74.871
2.9187,73.918,74.963
2.9908,74.624,75.385
3.0538,75.221,75.295
3.107,75.549,74.822
3.1697,75.183,74.86
3.2427,75.169,75.451
3.3056,74.731,75.848
3.358,74.551,75.583
3.4208,74.365,75.088
3.4946,74.914,74.69
3.5575,74.942,74.273
3.6091,74.88,73.984
3.6719,74.602,74.282
3.7464,75.01,75.075
3.8094,74.978,75.847
3.8602,74.823,75.976
3.9229,74.459,75.467
3.9983,74.893,74.85
4.0612,75.036,74.431
4.1112,75.103,74.409
4.174,74.775,74.977
4.2501,75.024,75.612
4.3131,74.88,75.257
4.3623,74.866,74.513
4.4251,74.829,74.729
4.502,75.51,75.722
4.5649,75.607,76.145
4.6134,75.169,75.382
4.6761,74.156,74.4
4.7539,73.991,74.123
4.8168,73.979,74.479
4.8644,74.391,74.835
4.9272,74.697,75.231
5.0057,75.559,75.584
5.0687,75.732,75.471
5.1155,75.444,74.985
5.1783,74.619,74.746
5.2576,74.584,74.951
5.3205,74.57,75.215
5.3666,74.843,75.424
5.4293,74.757,75.694
5.5094,75.099,75.657
5.5724,74.857,74.859
5.6177,74.845,73.851
5.6804,74.898,73.77
5.7613,75.565,74.778
5.8242,75.417,75.478
5.8687,74.715,75.261
5.9315,73.847,75.215
6.0132,74.187,75.627
6.0761,74.698,75.589
6.1198,75.217,74.974
6.1826,75.185,74.696
6.265,75.443,74.817


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_254.csv <==
x,qOut,qIn
0.031471,74.6,75.3
0.094153,75.357,74.981
0.15692,75.683,74.777
0.22039,75.993,74.744
0.28333,75.118,74.762
0.34522,74.133,74.865
0.40798,73.689,75.121
0.47225,74.72,75.417
0.53519,75.622,75.488
0.59629,75.977,75.096
0.65905,75.345,74.67
0.72411,74.982,74.805
0.78705,74.371,75.296
0.84736,74.337,75.442
0.91012,74.393,75.329
0.97597,75.104,75.17
1.0389,75.131,74.838
1.0984,75.034,74.451
1.1612,74.749,74.401
1.2278,75.144,74.666
1.2908,75.054,75.055
1.3495,74.76,75.473
1.4123,74.24,75.753
1.4797,74.605,75.688
1.5426,74.811,75.266
1.6006,75.061,75.061
1.6633,74.948,75.128
1.7315,75.297,74.87
1.7945,75.055,74.299
1.8516,74.763,74.308
1.9144,74.421,74.796
1.9834,74.991,75.147
2.0463,75.267,75.227
2.1027,75.325,75.409
2.1655,74.801,75.517
2.2353,74.757,75.253
2.2982,74.384,74.838
2.3538,74.309,74.717
2.4165,74.247,74.839
2.4871,74.974,74.996
2.5501,75.235,74.968
2.6048,75.395,75.105
2.6676,75.221,75.499
2.739,75.552,75.672
2.8019,75.294,75.28
2.8559,74.837,74.57
2.9187,74.17,74.311
2.9908,74.383,75.002
3.0538,74.438,75.585
3.107,74.596,75.025
3.1697,74.562,74.623
3.2427,75.194,75.305
3.3056,75.346,75.737
3.358,75.308,74.892
3.4208,74.85,74.288
3.4946,74.978,74.75
3.5575,74.743,75.53
3.6091,74.605,75.443
3.6719,74.373,74.885
3.7464,74.951,74.677
3.8094,75.171,75.087
3.8602,75.307,75.453
3.9229,75.003,75.355
3.9983,75.166,74.85
4.0612,74.824,74.301
4.1112,74.585,74.21
4.174,74.345,74.779
4.2501,74.947,75.67
4.3131,75.14,75.898
4.3623,75.164,75.341
4.4251,74.801,75.094
4.502,75.034,75.513
4.5649,74.871,75.492
4.6134,74.757,74.551
4.6761,74.511,73.976
4.7539,74.999,74.422
4.8168,75.048,75.26
4.8644,74.959,75.443
4.9272,74.631,75.002
5.0057,75.051,74.412
5.0687,75.127,74.216
5.1155,74.988,74.807
5.1783,74.367,75.864
5.2576,74.435,76.483
5.3205,74.37,75.934
5.3666,74.628,74.71
5.4293,74.768,73.913
5.5094,75.518,74.129
5.5724,75.658,75.127
5.6177,75.568,76.032
5.6804,74.988,76.18
5.7613,74.921,75.476
5.8242,74.465,74.499
5.8687,74.285,74.193
5.9315,74.251,74.624
6.0132,75.011,75.101
6.0761,75.161,75.079
6.1198,74.796,74.965
6.1826,73.998,75.113
6.265,74.208,75.366


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_255.csv <==
x,qOut,qIn
0.031471,75.044,74.765
0.094153,75.435,74.795
0.15692,75.139,74.909
0.22039,75.042,74.856
0.28333,74.364,74.711
0.34522,74.121,74.766
0.40798,74.207,74.989
0.47225,75.194,75.316
0.53519,75.557,75.64
0.59629,75.372,75.565
0.65905,74.568,75.136
0.72411,74.494,74.86
0.78705,74.428,74.79
0.84736,74.742,74.76
0.91012,74.936,75.081
0.97597,75.652,75.577
1.0389,75.64,75.159
1.0984,75.274,74.143
1.1612,74.575,74.109
1.2278,74.705,75.145
1.2908,74.698,75.82
1.3495,74.727,75.496
1.4123,74.406,75.045
1.4797,74.706,74.908
1.5426,74.657,74.681
1.6006,74.784,74.343
1.6633,74.816,74.563
1.7315,75.471,75.2
1.7945,75.495,75.498
1.8516,75.154,75.411
1.9144,74.485,75.507
1.9834,74.71,75.853
2.0463,74.872,75.737
2.1027,75.082,74.779
2.1655,74.772,73.964
2.2353,74.848,74.038
2.2982,74.435,74.794
2.3538,74.345,75.443
2.4165,74.424,75.578
2.4871,75.307,75.243
2.5501,75.567,75.112
2.6048,75.307,75.418
2.6676,74.507,75.544
2.739,74.477,75.13
2.8019,74.434,74.277
2.8559,74.613,74.034
2.9187,74.547,74.927
2.9908,75.136,76.033
3.0538,75.317,75.629
3.107,75.561,74.286
3.1697,75.379,73.908
3.2427,75.458,74.741
3.3056,74.744,75.467
3.358,74.14,75.35
3.4208,73.837,75.19
3.4946,74.645,75.37
3.5575,75.11,75.25
3.6091,75.282,74.932
3.6719,75.041,75.185
3.7464,75.399,75.598
3.8094,75.348,75.289
3.8602,75.065,74.637
3.9229,74.366,74.429
3.9983,74.467,74.572
4.0612,74.512,74.572
4.1112,74.88,74.801
4.174,74.928,75.553
4.2501,75.261,76.111
4.3131,74.762,75.503
4.3623,74.296,74.452
4.4251,74.064,74.337
4.502,74.899,75.074
4.5649,75.38,75.088
4.6134,75.454,74.489
4.6761,74.943,74.774
4.7539,75.06,75.745
4.8168,74.995,75.888
4.8644,75.136,75.07
4.9272,74.98,74.61
5.0057,75.225,74.82
5.0687,74.766,74.931
5.1155,74.295,74.967
5.1783,73.895,75.457
5.2576,74.54,75.869
5.3205,74.975,75.239
5.3666,75.331,74.159
5.4293,75.22,73.969
5.5094,75.467,74.751
5.5724,75.059,75.544
5.6177,74.611,75.623
5.6804,74.148,75.268
5.7613,74.625,74.888
5.8242,74.834,74.605
5.8687,75.018,74.504
5.9315,74.949,74.863
6.0132,75.43,75.559
6.0761,75.306,75.941
6.1198,74.873,75.608
6.1826,74.243,75.079
6.265,74.645,74.827


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_256.csv <==
x,qOut,qIn
0.031471,74.333,74.431
0.094153,74.253,74.782
0.15692,74.212,75.253
0.22039,75.037,75.672
0.28333,75.456,75.7
0.34522,75.543,75.135
0.40798,74.923,74.4
0.47225,74.785,74.187
0.53519,74.442,74.743
0.59629,74.568,75.365
0.65905,74.632,75.552
0.72411,75.227,75.367
0.78705,75.095,74.849
0.84736,74.918,74.567
0.91012,74.774,75.088
0.97597,75.434,75.766
1.0389,75.539,75.25
1.0984,75.053,74.407
1.1612,74.105,74.636
1.2278,74.19,75.365
1.2908,74.518,75.232
1.3495,75.145,74.63
1.4123,75.31,74.567
1.4797,75.621,74.835
1.5426,75.02,74.635
1.6006,74.373,74.461
1.6633,73.948,75.207
1.7315,74.669,76.35
1.7945,75.152,76.41
1.8516,75.32,75.502
1.9144,74.899,74.872
1.9834,75.021,74.748
2.0463,74.864,74.642
2.1027,74.914,74.348
2.1655,74.761,74.363
2.2353,75.157,74.933
2.2982,74.956,75.48
2.3538,74.747,75.399
2.4165,74.472,75.148
2.4871,74.946,75.114
2.5501,74.927,74.99
2.6048,74.641,74.717
2.6676,74.077,74.907
2.739,74.403,75.562
2.8019,74.63,75.603
2.8559,75.004,74.712
2.9187,75.21,74.285
2.9908,75.961,74.89
3.0538,76.01,75.341
3.107,75.477,75.096
3.1697,74.412,75.074
3.2427,74.248,75.305
3.3056,74.241,75.022
3.358,74.539,74.484
3.4208,74.602,74.734
3.4946,75.218,75.646
3.5575,75.281,75.885
3.6091,75.167,75.17
3.6719,74.662,74.655
3.7464,74.855,74.762
3.8094,74.815,74.854
3.8602,74.97,74.567
3.9229,74.873,74.56
3.9983,75.236,75.047
4.0612,74.926,75.638
4.1112,74.581,75.859
4.174,74.277,75.494
4.2501,74.917,74.63
4.3131,75.221,73.992
4.3623,75.229,74.281
4.4251,74.699,75.177
4.502,74.788,75.883
4.5649,74.665,75.614
4.6134,74.808,74.859
4.6761,74.848,74.695
4.7539,75.465,75.273
4.8168,75.407,75.582
4.8644,75.026,75.2
4.9272,74.311,74.92
5.0057,74.427,75.024
5.0687,74.425,75.06
5.1155,74.609,74.615
5.1783,74.703,74.218
5.2576,75.447,74.441
5.3205,75.583,75.215
5.3666,75.2,75.777
5.4293,74.273,75.772
5.5094,74.239,75.3
5.5724,74.368,74.643
5.6177,74.878,74.245
5.6804,75.073,74.504
5.7613,75.587,75.314
5.8242,75.301,75.712
5.8687,74.917,75.047
5.9315,74.531,74.514
6.0132,75.076,75.185
6.0761,75.295,76.183
6.1198,75.243,75.819
6.1826,74.664,74.735
6.265,74.643,74.208


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_257.csv <==
x,qOut,qIn
0.031471,74.986,75.383
0.094153,74.998,75.43
0.15692,74.872,74.758
0.22039,75.238,73.964
0.28333,74.861,74.007
0.34522,74.348,75.032
0.40798,73.918,76.032
0.47225,74.56,76.119
0.53519,74.988,75.457
0.59629,75.124,75.138
0.65905,74.694,75.154
0.72411,74.86,74.904
0.78705,74.807,74.183
0.84736,74.98,73.971
0.91012,74.914,74.894
0.97597,75.348,76.211
1.0389,75.144,76.283
1.0984,74.938,75.324
1.1612,74.669,74.682
1.2278,75.091,74.534
1.2908,74.928,74.333
1.3495,74.444,74.398
1.4123,73.801,75.11
1.4797,74.235,75.745
1.5426,74.695,75.453
1.6006,75.25,74.706
1.6633,75.453,74.437
1.7315,75.986,74.875
1.7945,75.689,75.578
1.8516,74.948,75.782
1.9144,73.97,75.334
1.9834,74.084,74.686
2.0463,74.323,74.581
2.1027,74.813,74.966
2.1655,75.14,75.224
2.2353,75.9,75.144
2.2982,75.798,74.788
2.3538,75.033,74.589
2.4165,73.971,74.926
2.4871,74.127,75.533
2.5501,74.592,75.615
2.6048,75.156,75.272
2.6676,75.096,75.12
2.739,75.265,75.149
2.8019,74.803,75.052
2.8559,74.551,74.566
2.9187,74.446,74.195
2.9908,75.21,74.655
3.0538,75.454,75.515
3.107,75.281,75.558
3.1697,74.63,75.105
3.2427,74.736,74.919
3.3056,74.745,74.952
3.358,74.88,74.862
3.4208,74.639,74.883
3.4946,74.912,75.027
3.5575,74.726,75.103
3.6091,74.725,75.167
3.6719,74.696,75.344
3.7464,75.387,75.5
3.8094,75.515,75.384
3.8602,75.324,74.843
3.9229,74.664,74.428
3.9983,74.66,74.798
4.0612,74.432,75.478
4.1112,74.431,75.174
4.174,74.387,74.457
4.2501,75.083,74.494
4.3131,75.28,75.036
4.3623,75.221,75.273
4.4251,74.726,75.517
4.502,74.875,75.768
4.5649,74.75,75.323
4.6134,74.73,74.289
4.6761,74.523,73.932
4.7539,75.031,74.637
4.8168,75.146,75.333
4.8644,75.236,75.424
4.9272,74.953,75.528
5.0057,75.175,75.666
5.0687,74.88,75.31
5.1155,74.685,74.773
5.1783,74.468,74.853
5.2576,74.983,75.443
5.3205,74.952,75.663
5.3666,74.654,75.041
5.4293,74.168,74.278
5.5094,74.67,74.104
5.5724,75.097,74.656
5.6177,75.495,75.2
5.6804,75.235,75.285
5.7613,75.166,75.044
5.8242,74.46,74.821
5.8687,74.098,74.85
5.9315,74.041,75.151
6.0132,74.98,75.528
6.0761,75.448,75.553
6.1198,75.578,75.118
6.1826,75.132,74.757
6.265,75.217,74.884


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_258.csv <==
x,qOut,qIn
0.031471,75.169,74.279
0.094153,75.424,74.358
0.15692,75.148,75.008
0.22039,75.211,75.839
0.28333,74.713,76.195
0.34522,74.443,75.726
0.40798,74.267,75.051
0.47225,74.9,74.819
0.53519,75.004,74.787
0.59629,74.843,74.515
0.65905,74.38,74.459
0.72411,74.739,74.834
0.78705,74.915,75.132
0.84736,75.143,75.242
0.91012,75.028,75.334
0.97597,75.37,75.067
1.0389,75.088,74.558
1.0984,74.667,74.672
1.1612,74.071,75.281
1.2278,74.366,75.604
1.2908,74.496,75.209
1.3495,74.777,74.707
1.4123,74.944,74.816
1.4797,75.738,75.493
1.5426,75.9,75.8
1.6006,75.554,75.346
1.6633,74.637,74.83
1.7315,74.479,74.653
1.7945,74.331,74.57
1.8516,74.496,74.426
1.9144,74.503,74.672
1.9834,75.112,75.345
2.0463,75.164,75.693
2.1027,75.019,75.432
2.1655,74.522,75.14
2.2353,74.772,75.005
2.2982,74.812,74.685
2.3538,74.981,74.459
2.4165,74.83,74.875
2.4871,75.174,75.533
2.5501,74.959,75.579
2.6048,74.843,75.038
2.6676,74.747,74.708
2.739,75.399,74.958
2.8019,75.457,75.222
2.8559,75.044,74.886
2.9187,74.215,74.641
2.9908,74.287,75.077
3.0538,74.402,75.617
3.107,74.724,75.396
3.1697,74.813,74.948
3.2427,75.444,74.916
3.3056,75.47,75.123
3.358,75.197,75.064
3.4208,74.512,75.017
3.4946,74.605,75.177
3.5575,74.591,75.116
3.6091,74.813,74.709
3.6719,74.817,74.59
3.7464,75.339,74.892
3.8094,75.222,75.041
3.8602,74.95,74.805
3.9229,74.467,74.763
3.9983,74.782,75.239
4.0612,74.816,75.84
4.1112,74.863,75.553
4.174,74.694,74.613
4.2501,75.19,74.052
4.3131,75.227,74.374
4.3623,75.095,75.267
4.4251,74.648,76.247
4.502,74.935,76.65
4.5649,74.949,75.602
4.6134,74.979,73.773
4.6761,74.686,73.23
4.7539,74.973,74.535
4.8168,74.812,75.764
4.8644,74.67,75.327
4.9272,74.317,74.671
5.0057,74.692,75.112
5.0687,74.715,75.696
5.1155,74.876,75.297
5.1783,74.923,75.075
5.2576,75.475,75.521
5.3205,75.234,75.599
5.3666,74.526,74.747
5.4293,73.728,74.161
5.5094,74.235,74.53
5.5724,74.979,75.28
5.6177,75.803,75.276
5.6804,75.79,74.793
5.7613,75.604,74.592
5.8242,74.458,74.817
5.8687,73.834,75.178
5.9315,73.893,75.532
6.0132,75.047,75.485
6.0761,75.509,75.019
6.1198,75.344,74.934
6.1826,74.717,75.105
6.265,74.954,74.814


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_259.csv <==
x,qOut,qIn
0.031471,74.67,74.643
0.094153,74.489,74.505
0.15692,74.298,75.277
0.22039,75.001,76.178
0.28333,75.358,75.784
0.34522,75.41,74.925
0.40798,74.888,74.891
0.47225,74.981,75.236
0.53519,74.892,75.072
0.59629,75.026,74.616
0.65905,74.774,74.572
0.72411,74.914,75.016
0.78705,74.461,75.308
0.84736,74.317,74.983
0.91012,74.375,74.613
0.97597,75.225,74.802
1.0389,75.398,75.363
1.0984,75.054,75.282
1.1612,74.303,74.781
1.2278,74.473,74.788
1.2908,74.682,75.28
1.3495,75.073,75.307
1.4123,75.16,75.053
1.4797,75.687,75.036
1.5426,75.531,75.157
1.6006,75.145,75.114
1.6633,74.521,75.047
1.7315,74.735,74.937
1.7945,74.743,74.594
1.8516,74.771,74.379
1.9144,74.52,74.768
1.9834,74.907,75.535
2.0463,74.873,75.861
2.1027,74.816,75.524
2.1655,74.536,75.052
2.2353,74.955,74.648
2.2982,74.978,74.371
2.3538,74.937,74.734
2.4165,74.626,75.528
2.4871,75.005,75.835
2.5501,75.012,75.469
2.6048,74.995,75.085
2.6676,74.736,74.818
2.739,75.132,74.619
2.8019,75.086,74.661
2.8559,74.893,75.159
2.9187,74.336,75.529
2.9908,74.5,75.119
3.0538,74.451,74.263
3.107,74.673,74.199
3.1697,74.848,74.978
3.2427,75.604,75.767
3.3056,75.621,75.936
3.358,75.12,75.679
3.4208,74.243,75.204
3.4946,74.377,74.689
3.5575,74.644,74.486
3.6091,75.142,74.461
3.6719,75.25,74.42
3.7464,75.631,74.579
3.8094,75.194,74.981
3.8602,74.642,75.471
3.9229,74.186,75.907
3.9983,74.783,76.055
4.0612,75.127,75.723
4.1112,75.114,74.944
4.174,74.473,74.186
4.2501,74.454,74.003
4.3131,74.332,74.494
4.3623,74.62,75.264
4.4251,74.894,75.823
4.502,75.745,75.688
4.5649,75.831,74.766
4.6134,75.377,74.133
4.6761,74.437,74.544
4.7539,74.342,75.5
4.8168,74.279,75.754
4.8644,74.399,75.135
4.9272,74.247,74.765
5.0057,74.806,75.163
5.0687,75.063,75.521
5.1155,75.514,74.946
5.1783,75.6,74.256
5.2576,75.829,74.409
5.3205,75.02,75.297
5.3666,74.107,75.84
5.4293,73.623,75.699
5.5094,74.512,75.089
5.5724,75.255,74.511
5.6177,75.56,74.763
5.6804,75.06,75.554
5.7613,74.936,75.692
5.8242,74.527,74.798
5.8687,74.527,74.141
5.9315,74.572,74.34
6.0132,75.305,75.062
6.0761,75.4,75.51
6.1198,75.258,75.274
6.1826,74.763,74.918
6.265,74.903,74.889


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_260.csv <==
x,qOut,qIn
0.031471,74.555,75.482
0.094153,74.706,74.333
0.15692,74.798,73.773
0.22039,75.432,74.434
0.28333,75.303,75.506
0.34522,74.804,75.732
0.40798,74.107,75.474
0.47225,74.438,75.582
0.53519,74.755,75.845
0.59629,75.111,75.095
0.65905,75.048,73.948
0.72411,75.397,73.685
0.78705,75.14,74.723
0.84736,74.805,75.78
0.91012,74.355,75.882
0.97597,74.806,75.234
1.0389,75.023,74.764
1.0984,75.209,75.012
1.1612,74.92,75.555
1.2278,75.004,75.765
1.2908,74.506,75.3
1.3495,74.162,74.319
1.4123,73.962,73.588
1.4797,74.793,73.943
1.5426,75.333,75.283
1.6006,75.76,76.016
1.6633,75.564,75.636
1.7315,75.501,75.003
1.7945,74.643,74.762
1.8516,73.984,74.863
1.9144,73.753,75.197
1.9834,74.71,75.368
2.0463,75.32,75.055
2.1027,75.495,74.765
2.1655,75.019,74.878
2.2353,75.128,75.191
2.2982,75.063,75.496
2.3538,75.254,75.39
2.4165,74.994,74.861
2.4871,74.95,74.602
2.5501,74.154,74.796
2.6048,73.766,74.887
2.6676,73.855,75.146
2.739,75.001,75.776
2.8019,75.592,75.794
2.8559,75.626,74.958
2.9187,74.987,74.509
2.9908,74.954,74.814
3.0538,74.797,74.992
3.107,74.904,74.721
3.1697,74.751,74.799
3.2427,75.104,75.263
3.3056,74.88,75.3
3.358,74.763,74.765
3.4208,74.645,74.44
3.4946,75.257,74.61
3.5575,75.287,74.992
3.6091,74.945,75.469
3.6719,74.278,75.898
3.7464,74.53,75.808
3.8094,74.752,75.22
3.8602,75.118,74.862
3.9229,75.146,74.913
3.9983,75.564,75.023
4.0612,75.264,74.766
4.1112,74.784,74.348
4.174,74.209,74.369
4.2501,74.6,74.982
4.3131,74.82,75.553
4.3623,74.994,75.377
4.4251,74.754,74.977
4.502,74.99,75.046
4.5649,74.711,75.147
4.6134,74.461,74.772
4.6761,74.182,74.675
4.7539,74.83,75.172
4.8168,75.206,75.55
4.8644,75.493,75.376
4.9272,75.323,75.201
5.0057,75.562,75.207
5.0687,75.208,74.919
5.1155,74.805,74.471
5.1783,74.259,74.666
5.2576,74.524,75.399
5.3205,74.488,75.727
5.3666,74.527,75.291
5.4293,74.456,74.746
5.5094,75.117,74.528
5.5724,75.302,74.524
5.6177,75.229,74.759
5.6804,74.716,75.342
5.7613,74.85,75.729
5.8242,74.72,75.268
5.8687,74.733,74.755
5.9315,74.633,74.92
6.0132,75.252,75.247
6.0761,75.4,74.953
6.1198,75.301,74.665
6.1826,74.702,75.117
6.265,74.734,75.787


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_261.csv <==
x,qOut,qIn
0.031471,75.078,74.934
0.094153,74.997,74.257
0.15692,74.908,74.263
0.22039,75.519,74.726
0.28333,75.498,75.223
0.34522,74.942,75.588
0.40798,73.996,75.794
0.47225,74.112,75.824
0.53519,74.45,75.28
0.59629,75.058,74.244
0.65905,75.18,73.871
0.72411,75.446,74.626
0.78705,74.836,75.3
0.84736,74.268,75.14
0.91012,73.974,75.149
0.97597,74.841,75.607
1.0389,75.446,75.439
1.0984,75.721,74.722
1.1612,75.242,74.737
1.2278,75.048,75.315
1.2908,74.413,75.238
1.3495,74.148,74.582
1.4123,74.088,74.466
1.4797,74.987,75.004
1.5426,75.471,75.472
1.6006,75.739,75.487
1.6633,75.328,75.332
1.7315,75.168,75.128
1.7945,74.452,74.834
1.8516,74.108,74.855
1.9144,74.043,75.184
1.9834,74.919,75.112
2.0463,75.281,74.452
2.1027,75.337,74.371
2.1655,74.948,75.163
2.2353,75.169,75.834
2.2982,75.051,75.227
2.3538,74.956,74.379
2.4165,74.595,74.665
2.4871,74.867,75.621
2.5501,74.713,75.543
2.6048,74.633,74.442
2.6676,74.484,74.049
2.739,75.12,74.81
2.8019,75.317,75.476
2.8559,75.286,75.524
2.9187,74.845,75.6
2.9908,75.029,75.62
3.0538,74.88,75.186
3.107,74.739,74.713
3.1697,74.356,74.702
3.2427,74.712,74.842
3.3056,74.768,74.701
3.358,74.894,74.797
3.4208,74.73,75.421
3.4946,75.131,75.998
3.5575,75.022,75.696
3.6091,74.927,74.677
3.6719,74.634,74.102
3.7464,74.954,74.546
3.8094,74.738,75.171
3.8602,74.468,75.221
3.9229,74.191,75.119
3.9983,74.894,74.963
4.0612,75.348,74.542
4.1112,75.619,74.468
4.174,75.31,75.162
4.2501,75.363,75.886
4.3131,74.886,75.641
4.3623,74.501,74.864
4.4251,74.105,74.683
4.502,74.649,75.32
4.5649,74.942,75.857
4.6134,75.285,75.448
4.6761,75.215,74.691
4.7539,75.446,74.328
4.8168,74.909,74.367
4.8644,74.394,74.516
4.9272,74.104,74.874
5.0057,74.851,75.284
5.0687,75.208,75.381
5.1155,75.084,75.241
5.1783,74.41,75.193
5.2576,74.519,75.297
5.3205,74.633,75.448
5.3666,75.006,75.586
5.4293,75.035,75.446
5.5094,75.449,74.653
5.5724,75.176,73.713
5.6177,74.947,74.177
5.6804,74.757,75.522
5.7613,75.335,76.021
5.8242,75.324,75.293
5.8687,74.825,74.531
5.9315,73.994,74.296
6.0132,74.185,74.666
6.0761,74.484,75.124
6.1198,74.902,75.485
6.1826,74.872,75.823
6.265,75.255,75.719


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_262.csv <==
x,qOut,qIn
0.031471,75.219,75.207
0.094153,74.428,74.679
0.15692,73.742,74.579
0.22039,74.372,74.95
0.28333,75.059,75.128
0.34522,75.586,75.245
0.40798,75.41,75.484
0.47225,75.397,75.322
0.53519,74.701,74.643
0.59629,74.147,74.166
0.65905,73.766,74.307
0.72411,74.425,74.948
0.78705,74.799,75.706
0.84736,75.1,76.069
0.91012,75.067,75.79
0.97597,75.561,75.093
1.0389,75.488,74.546
1.0984,75.233,74.653
1.1612,74.701,75.034
1.2278,74.887,75
1.2908,74.742,74.784
1.3495,74.608,75.078
1.4123,74.374,75.399
1.4797,74.989,75.2
1.5426,75.282,74.645
1.6006,75.328,74.557
1.6633,74.718,75.031
1.7315,74.579,75.523
1.7945,74.188,75.345
1.8516,74.246,74.853
1.9144,74.423,74.887
1.9834,75.38,75.394
2.0463,75.749,75.343
2.1027,75.728,74.796
2.1655,75.062,74.732
2.2353,74.923,75.092
2.2982,74.559,75.024
2.3538,74.539,74.818
2.4165,74.481,75.17
2.4871,75.089,75.584
2.5501,75.119,75.244
2.6048,74.977,74.501
2.6676,74.528,74.357
2.739,74.8,75.156
2.8019,74.783,76.106
2.8559,74.85,75.702
2.9187,74.707,74.403
2.9908,75.182,73.767
3.0538,75.141,74.356
3.107,75.018,75.176
3.1697,74.693,75.679
3.2427,75.069,75.734
3.3056,75.013,75.301
3.358,74.805,74.919
3.4208,74.387,75.072
3.4946,74.826,75.466
3.5575,75.058,75.461
3.6091,75.211,74.898
3.6719,74.825,74.411
3.7464,74.905,74.57
3.8094,74.601,74.991
3.8602,74.658,74.846
3.9229,74.773,74.561
3.9983,75.442,74.725
4.0612,75.242,75.213
4.1112,74.551,75.607
4.174,73.776,75.718
4.2501,74.241,75.483
4.3131,74.845,75.184
4.3623,75.386,74.738
4.4251,75.303,74.309
4.502,75.528,74.445
4.5649,75.195,75
4.6134,75.011,75.352
4.6761,74.763,75.49
4.7539,75.171,75.464
4.8168,74.98,75.019
4.8644,74.642,74.511
4.9272,74.194,74.8
5.0057,74.601,75.834
5.0687,74.702,76.279
5.1155,74.666,75.228
5.1783,74.376,73.966
5.2576,74.914,73.863
5.3205,75.238,74.877
5.3666,75.538,75.556
5.4293,75.271,75.557
5.5094,75.265,75.425
5.5724,74.616,75.396
5.6177,74.203,74.943
5.6804,74.042,74.325
5.7613,74.891,74.172
5.8242,75.327,74.426
5.8687,75.412,74.721
5.9315,74.871,75.231
6.0132,74.887,75.837
6.0761,74.691,75.807
6.1198,74.908,75.175
6.1826,75.073,74.905
6.265,75.633,75.222


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_263.csv <==
x,qOut,qIn
0.031471,74.175,75.968
0.094153,74.819,75.254
0.15692,75.239,74.737
0.22039,75.948,74.786
0.28333,75.713,74.799
0.34522,75.076,74.497
0.40798,74.226,74.586
0.47225,74.364,75.227
0.53519,74.461,75.572
0.59629,74.614,75.16
0.65905,74.531,74.832
0.72411,75.127,75.078
0.78705,75.3,75.283
0.84736,75.264,75.015
0.91012,74.711,74.9
0.97597,74.753,75.054
1.0389,74.555,74.837
1.0984,74.694,74.653
1.1612,74.819,75.262
1.2278,75.542,76.011
1.2908,75.534,75.62
1.3495,75.084,74.516
1.4123,74.286,74.193
1.4797,74.411,74.875
1.5426,74.534,75.227
1.6006,74.793,75.108
1.6633,74.736,75.505
1.7315,75.2,75.915
1.7945,75.124,74.994
1.8516,74.99,73.688
1.9144,74.666,73.839
1.9834,75.065,75.168
2.0463,75.055,76.029
2.1027,74.887,75.677
2.1655,74.4,74.999
2.2353,74.709,74.852
2.2982,74.845,75.124
2.3538,75.157,75.101
2.4165,75.137,74.987
2.4871,75.441,75.085
2.5501,74.951,75.301
2.6048,74.398,75.142
2.6676,74.035,74.692
2.739,74.827,74.449
2.8019,75.418,74.629
2.8559,75.633,74.932
2.9187,74.986,75.175
2.9908,74.671,75.293
3.0538,74.109,75.168
3.107,74.163,74.884
3.1697,74.432,74.856
3.2427,75.422,75.255
3.3056,75.675,75.598
3.358,75.457,75.488
3.4208,74.75,75.359
3.4946,74.814,75.428
3.5575,74.802,75.148
3.6091,74.982,74.49
3.6719,74.862,74.245
3.7464,75.195,74.475
3.8094,74.894,74.654
3.8602,74.542,74.978
3.9229,74.12,75.527
3.9983,74.607,75.608
4.0612,74.839,75.067
4.1112,75.018,75.088
4.174,74.808,75.619
4.2501,75.119,75.509
4.3131,74.948,74.424
4.3623,74.813,73.758
4.4251,74.605,74.298
4.502,75.225,75.509
4.5649,75.47,75.829
4.6134,75.525,74.943
4.6761,75.028,74.416
4.7539,74.959,75.051
4.8168,74.45,75.967
4.8644,74.196,76.027
4.9272,74.034,75.378
5.0057,74.738,74.489
5.0687,74.998,73.952
5.1155,75.094,74.234
5.1783,74.903,75.193
5.2576,75.38,76.027
5.3205,75.438,75.962
5.3666,75.213,75.328
5.4293,74.458,74.822
5.5094,74.4,74.703
5.5724,74.262,74.679
5.6177,74.548,74.488
5.6804,74.692,74.509
5.7613,75.286,74.973
5.8242,75.101,75.413
5.8687,74.802,75.328
5.9315,74.59,75.171
6.0132,75.339,75.289
6.0761,75.69,74.955
6.1198,75.372,74.314
6.1826,74.303,74.631
6.265,74.084,75.69


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_264.csv <==
x,qOut,qIn
0.031471,75.209,75.165
0.094153,74.809,75.449
0.15692,74.325,75.368
0.22039,74.68,75.364
0.28333,74.678,75.362
0.34522,74.54,74.771
0.40798,74.212,74.313
0.47225,74.753,74.784
0.53519,75.073,75.578
0.59629,75.329,75.567
0.65905,75.173,75.121
0.72411,75.5,74.852
0.78705,75.296,74.854
0.84736,74.985,74.975
0.91012,74.415,75.082
0.97597,74.596,74.859
1.0389,74.504,74.438
1.0984,74.516,74.687
1.1612,74.384,75.527
1.2278,75.005,76.062
1.2908,75.231,75.69
1.3495,75.353,74.765
1.4123,75.008,74.136
1.4797,75.116,74.366
1.5426,74.736,74.924
1.6006,74.543,75.266
1.6633,74.42,75.57
1.7315,75.119,75.638
1.7945,75.308,75.194
1.8516,75.195,74.821
1.9144,74.705,74.916
1.9834,74.913,75.009
2.0463,74.844,74.58
2.1027,74.71,74.192
2.1655,74.257,74.518
2.2353,74.588,75.38
2.2982,74.749,76.115
2.3538,75.156,76.182
2.4165,75.25,75.589
2.4871,75.596,74.791
2.5501,75.023,74.362
2.6048,74.338,74.507
2.6676,73.886,75.06
2.739,74.629,75.606
2.8019,75.181,75.49
2.8559,75.443,74.646
2.9187,75.152,74.079
2.9908,75.331,74.47
3.0538,75.075,75.054
3.107,74.787,75.13
3.1697,74.23,75.298
3.2427,74.406,75.693
3.3056,74.318,75.497
3.358,74.465,74.37
3.4208,74.651,73.741
3.4946,75.604,74.574
3.5575,75.983,75.853
3.6091,75.756,76.02
3.6719,74.772,75.553
3.7464,74.524,75.176
3.8094,74.436,74.852
3.8602,74.876,74.484
3.9229,75.004,74.613
3.9983,75.338,75.302
4.0612,74.757,75.724
4.1112,74.199,75.195
4.174,73.87,74.588
4.2501,74.672,74.781
4.3131,75.222,75.323
4.3623,75.522,75.277
4.4251,75.127,74.96
4.502,75.009,74.787
4.5649,74.381,74.729
4.6134,74.11,74.787
4.6761,74.141,75.088
4.7539,75.168,75.329
4.8168,75.721,74.955
4.8644,75.797,74.618
4.9272,75.085,75.233
5.0057,74.86,76.232
5.0687,74.496,75.838
5.1155,74.638,74.476
5.1783,74.736,74.192
5.2576,75.349,75.101
5.3205,75.194,75.456
5.3666,74.885,74.639
5.4293,74.489,74.085
5.5094,74.946,74.526
5.5724,75.053,75.28
5.6177,74.936,75.411
5.6804,74.471,75.308
5.7613,74.752,75.418
5.8242,74.805,75.582
5.8687,74.864,75.375
5.9315,74.579,75.016
6.0132,74.941,74.78
6.0761,74.967,74.656
6.1198,75.139,74.597
6.1826,75.073,74.657
6.265,75.485,74.791


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_265.csv <==
x,qOut,qIn
0.031471,75.655,75.794
0.094153,75.066,75.599
0.15692,74.166,74.989
0.22039,74.301,74.895
0.28333,74.532,74.969
0.34522,74.842,74.737
0.40798,74.779,74.865
0.47225,75.269,75.262
0.53519,75.307,75.102
0.59629,75.293,74.734
0.65905,74.914,74.952
0.72411,75.083,75.389
0.78705,74.793,75.25
0.84736,74.568,75.081
0.91012,74.231,75.363
0.97597,74.683,75.38
1.0389,74.778,74.599
1.0984,74.885,74.148
1.1612,74.804,74.645
1.2278,75.376,75.337
1.2908,75.43,75.255
1.3495,75.217,74.792
1.4123,74.625,74.76
1.4797,74.783,75.123
1.5426,74.752,75.234
1.6006,74.839,75.132
1.6633,74.649,75.183
1.7315,75.029,75.103
1.7945,74.909,74.529
1.8516,74.814,74.519
1.9144,74.629,75.534
1.9834,75.213,76.304
2.0463,75.35,75.431
2.1027,75.198,74.22
2.1655,74.567,74.301
2.2353,74.617,75.296
2.2982,74.494,75.933
2.3538,74.624,75.742
2.4165,74.568,75.098
2.4871,75.065,74.465
2.5501,74.956,74.234
2.6048,74.791,74.439
2.6676,74.548,74.835
2.739,75.098,75.05
2.8019,75.215,74.831
2.8559,75.001,74.942
2.9187,74.382,75.713
2.9908,74.62,76.25
3.0538,74.831,75.433
3.107,75.245,74.264
3.1697,75.192,74.269
3.2427,75.39,75.211
3.3056,74.844,75.71
3.358,74.505,75.422
3.4208,74.465,75.061
3.4946,75.357,74.883
3.5575,75.645,74.578
3.6091,75.255,74.034
3.6719,74.309,74.035
3.7464,74.259,75.017
3.8094,74.356,76.194
3.8602,74.615,76.347
3.9229,74.481,75.684
3.9983,74.938,74.898
4.0612,75.051,74.371
4.1112,75.339,74.313
4.174,75.257,74.809
4.2501,75.477,75.396
4.3131,74.919,75.346
4.3623,74.465,74.91
4.4251,74.309,74.855
4.502,75.186,75.156
4.5649,75.59,75.081
4.6134,75.342,74.895
4.6761,74.35,75.173
4.7539,74.081,75.39
4.8168,73.948,74.69
4.8644,74.286,74
4.9272,74.593,74.596
5.0057,75.568,75.972
5.0687,75.948,76.271
5.1155,75.848,75.284
5.1783,74.954,74.542
5.2576,74.629,74.546
5.3205,74.307,74.729
5.3666,74.585,74.638
5.4293,74.765,74.661
5.5094,75.363,75.124
5.5724,75.131,75.689
5.6177,74.782,75.554
5.6804,74.427,75.112
5.7613,74.99,75.128
5.8242,75.211,75.339
5.8687,75.109,74.921
5.9315,74.462,74.438
6.0132,74.486,74.586
6.0761,74.393,75
6.1198,74.68,74.93
6.1826,74.934,74.812
6.265,75.709,75.192


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_266.csv <==
x,qOut,qIn
0.031471,75.368,75.477
0.094153,75.524,75.488
0.15692,75.125,75.129
0.22039,75.114,74.947
0.28333,74.635,74.926
0.34522,74.553,74.901
0.40798,74.638,75.081
0.47225,75.399,75.365
0.53519,75.368,75.194
0.59629,74.829,74.601
0.65905,74.038,74.414
0.72411,74.308,74.859
0.78705,74.646,75.211
0.84736,75.047,75.174
0.91012,74.999,75.279
0.97597,75.331,75.534
1.0389,75.041,75.262
1.0984,74.742,74.605
1.1612,74.435,74.482
1.2278,75.02,74.937
1.2908,75.249,75.381
1.3495,75.203,75.389
1.4123,74.685,75.146
1.4797,74.854,74.989
1.5426,74.836,74.85
1.6006,74.98,74.582
1.6633,74.797,74.671
1.7315,75.062,75.3
1.7945,74.728,75.935
1.8516,74.467,75.802
1.9144,74.237,74.978
1.9834,74.911,74.117
2.0463,75.223,74.003
2.1027,75.351,74.735
2.1655,74.983,75.665
2.2353,75.085,76.115
2.2982,74.737,75.85
2.3538,74.538,75.126
2.4165,74.386,74.359
2.4871,75.084,74.086
2.5501,75.335,74.535
2.6048,75.254,75.05
2.6676,74.608,75.23
2.739,74.595,75.239
2.8019,74.428,75.305
2.8559,74.651,75.668
2.9187,74.885,75.937
2.9908,75.653,75.382
3.0538,75.567,74.093
3.107,74.864,73.647
3.1697,73.853,74.45
3.2427,74.035,75.419
3.3056,74.514,75.543
3.358,75.251,75.19
3.4208,75.533,75.032
3.4946,75.919,75.278
3.5575,75.292,75.569
3.6091,74.466,75.527
3.6719,73.84,75.278
3.7464,74.414,74.883
3.8094,74.831,74.212
3.8602,75.001,74.097
3.9229,74.832,74.948
3.9983,75.378,75.665
4.0612,75.601,75.28
4.1112,75.476,74.852
4.174,74.619,75.072
4.2501,74.345,75.377
4.3131,74.057,75.293
4.3623,74.376,74.981
4.4251,74.649,74.761
4.502,75.399,74.956
4.5649,75.339,75.404
4.6134,75.095,75.155
4.6761,74.78,74.369
4.7539,75.317,74.08
4.8168,75.465,74.832
4.8644,75.174,75.416
4.9272,74.344,75.177
5.0057,74.327,74.871
5.0687,74.369,75.219
5.1155,74.722,75.69
5.1783,74.798,75.844
5.2576,75.332,75.647
5.3205,75.222,74.876
5.3666,75.033,74.243
5.4293,74.65,74.626
5.5094,75.019,75.532
5.5724,75.021,75.692
5.6177,74.984,75.088
5.6804,74.663,74.652
5.7613,74.931,74.655
5.8242,74.71,74.662
5.8687,74.461,74.538
5.9315,74.135,74.836
6.0132,74.676,75.574
6.0761,74.904,75.774
6.1198,74.98,75.002
6.1826,74.716,74.41
6.265,75.177,74.769


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_267.csv <==
x,qOut,qIn
0.031471,74.916,75.353
0.094153,74.195,75.592
0.15692,73.703,75.453
0.22039,74.42,75.13
0.28333,74.982,74.66
0.34522,75.353,74.649
0.40798,75.181,75.328
0.47225,75.381,75.808
0.53519,75.01,75.203
0.59629,74.633,74.404
0.65905,74.208,74.498
0.72411,74.683,75.255
0.78705,74.877,75.449
0.84736,75.04,74.745
0.91012,74.857,74.312
0.97597,75.17,74.815
1.0389,74.919,75.583
1.0984,74.631,75.777
1.1612,74.342,75.489
1.2278,74.984,74.825
1.2908,75.31,74.207
1.3495,75.329,74.213
1.4123,74.791,74.812
1.4797,74.89,75.569
1.5426,74.82,75.931
1.6006,74.986,75.466
1.6633,74.855,74.697
1.7315,75.188,74.541
1.7945,74.912,75.068
1.8516,74.727,75.484
1.9144,74.473,75.575
1.9834,74.907,75.497
2.0463,74.79,75.156
2.1027,74.582,74.358
2.1655,74.399,74.015
2.2353,75.151,74.884
2.2982,75.545,75.937
2.3538,75.395,75.542
2.4165,74.479,74.493
2.4871,74.26,74.152
2.5501,74.174,74.53
2.6048,74.663,74.921
2.6676,75.021,75.4
2.739,75.724,75.748
2.8019,75.49,75.649
2.8559,74.898,75.449
2.9187,74.248,75.392
2.9908,74.739,75.19
3.0538,75.226,74.644
3.107,75.547,74.393
3.1697,75.096,74.766
3.2427,74.929,75.158
3.3056,74.364,74.66
3.358,74.343,74.254
3.4208,74.525,74.936
3.4946,75.34,75.791
3.5575,75.293,75.438
3.6091,74.745,74.793
3.6719,73.982,75.038
3.7464,74.306,75.64
3.8094,74.699,75.312
3.8602,75.139,74.493
3.9229,75.194,74.545
3.9983,75.703,75.355
4.0612,75.61,75.441
4.1112,75.302,74.634
4.174,74.666,74.321
4.2501,74.765,74.875
4.3131,74.62,75.496
4.3623,74.56,75.657
4.4251,74.28,75.641
4.502,74.692,75.447
4.5649,74.724,74.857
4.6134,74.808,74.156
4.6761,74.711,74.077
4.7539,75.272,74.775
4.8168,75.329,75.408
4.8644,75.198,75.436
4.9272,74.729,75.534
5.0057,74.959,75.936
5.0687,74.889,75.737
5.1155,74.881,74.736
5.1783,74.621,74.121
5.2576,74.945,74.304
5.3205,74.757,74.515
5.3666,74.545,74.767
5.4293,74.309,75.528
5.5094,75.026,75.982
5.5724,75.478,75.311
5.6177,75.658,74.56
5.6804,75.073,74.594
5.7613,74.827,74.997
5.8242,74.253,75.026
5.8687,74.167,74.716
5.9315,74.195,74.765
6.0132,75.025,75.402
6.0761,75.329,75.715
6.1198,75.574,75
6.1826,75.42,74.327
6.265,75.568,74.613


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_268.csv <==
x,qOut,qIn
0.031471,74.48,74.459
0.094153,74.507,74.163
0.15692,74.548,74.774
0.22039,75.359,75.619
0.28333,75.638,75.571
0.34522,75.536,75.359
0.40798,74.925,75.596
0.47225,74.999,75.348
0.53519,74.908,74.224
0.59629,74.922,73.905
0.65905,74.531,74.779
0.72411,74.651,75.564
0.78705,74.363,75.365
0.84736,74.385,75.015
0.91012,74.493,75.076
0.97597,75.364,75.305
1.0389,75.635,75.377
1.0984,75.452,75.28
1.1612,74.662,75.017
1.2278,74.536,74.631
1.2908,74.336,74.521
1.3495,74.527,74.955
1.4123,74.717,75.357
1.4797,75.556,75.152
1.5426,75.729,74.43
1.6006,75.413,74.233
1.6633,74.522,74.943
1.7315,74.404,75.885
1.7945,74.326,75.888
1.8516,74.616,75.221
1.9144,74.698,74.958
1.9834,75.28,75.21
2.0463,75.215,75.255
2.1027,75.087,74.936
2.1655,74.803,74.8
2.2353,75.215,74.919
2.2982,75.138,74.921
2.3538,74.839,74.618
2.4165,74.332,74.491
2.4871,74.705,74.962
2.5501,74.887,75.773
2.6048,74.933,75.881
2.6676,74.463,75.242
2.739,74.588,74.665
2.8019,74.484,74.577
2.8559,74.718,74.67
2.9187,74.884,74.921
2.9908,75.616,75.255
3.0538,75.625,75.217
3.107,75.297,74.868
3.1697,74.695,74.914
3.2427,74.933,75.462
3.3056,74.976,75.595
3.358,74.928,74.851
3.4208,74.452,74.224
3.4946,74.598,74.499
3.5575,74.464,75.675
3.6091,74.568,76.327
3.6719,74.633,75.69
3.7464,75.383,74.534
3.8094,75.538,73.88
3.8602,75.289,73.984
3.9229,74.563,74.761
3.9983,74.609,75.694
4.0612,74.594,75.949
4.1112,74.771,75.71
4.174,74.643,75.482
4.2501,75.073,75.181
4.3131,75.026,74.676
4.3623,75.076,74.458
4.4251,74.863,74.768
4.502,75.122,75.157
4.5649,74.733,75.085
4.6134,74.395,74.821
4.6761,74.289,74.838
4.7539,75.214,75.12
4.8168,75.723,75.182
4.8644,75.517,74.908
4.9272,74.426,74.833
5.0057,74.055,75.114
5.0687,73.965,75.109
5.1155,74.513,74.531
5.1783,74.951,74.292
5.2576,75.837,74.944
5.3205,75.915,75.957
5.3666,75.593,76.099
5.4293,74.796,75.386
5.5094,74.737,74.747
5.5724,74.567,74.881
5.6177,74.641,75.21
5.6804,74.53,75.228
5.7613,75.011,74.982
5.8242,74.944,74.611
5.8687,74.806,74.372
5.9315,74.491,74.55
6.0132,74.944,75.093
6.0761,75.037,75.531
6.1198,74.997,75.628
6.1826,74.536,75.51
6.265,74.672,75.148


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_269.csv <==
x,qOut,qIn
0.031471,74.969,74.639
0.094153,74.767,74.734
0.15692,74.273,75.216
0.22039,74.562,75.757
0.28333,74.652,75.77
0.34522,74.882,75.442
0.40798,74.854,75.188
0.47225,75.354,74.945
0.53519,75.261,74.483
0.59629,75.041,74.025
0.65905,74.582,74.133
0.72411,74.865,74.835
0.78705,74.82,75.506
0.84736,74.797,75.743
0.91012,74.598,75.71
0.97597,75.083,75.503
1.0389,75.095,75.01
1.0984,74.899,74.495
1.1612,74.364,74.565
1.2278,74.606,75.178
1.2908,74.671,75.541
1.3495,74.906,75.114
1.4123,74.997,74.592
1.4797,75.674,74.802
1.5426,75.704,75.602
1.6006,75.278,75.458
1.6633,74.339,74.468
1.7315,74.191,74.101
1.7945,74.06,74.926
1.8516,74.266,75.58
1.9144,74.386,75.539
1.9834,75.214,75.257
2.0463,75.549,74.976
2.1027,75.644,74.638
2.1655,75.142,74.729
2.2353,75.102,75.545
2.2982,74.712,76.349
2.3538,74.635,75.692
2.4165,74.529,74.173
2.4871,75.092,73.471
2.5501,75.064,74
2.6048,74.949,74.957
2.6676,74.659,75.973
2.739,75.04,76.381
2.8019,74.913,75.583
2.8559,74.582,74.588
2.9187,74.136,74.426
2.9908,74.696,74.835
3.0538,75.144,74.989
3.107,75.425,74.847
3.1697,74.978,74.949
3.2427,74.913,75.269
3.3056,74.532,75.209
3.358,74.735,74.899
3.4208,75.066,74.958
3.4946,75.771,75.337
3.5575,75.297,75.638
3.6091,74.219,75.452
3.6719,73.307,74.876
3.7464,73.937,74.409
3.8094,74.835,74.504
3.8602,75.619,74.892
3.9229,75.715,75.113
3.9983,75.897,75.051
4.0612,75.235,74.776
4.1112,74.55,74.662
4.174,74.076,75.001
4.2501,74.701,75.488
4.3131,75.04,75.159
4.3623,75.093,74.702
4.4251,74.679,75.259
4.502,74.913,76.119
4.5649,74.883,75.703
4.6134,74.983,74.489
4.6761,74.904,74.191
4.7539,75.39,75.002
4.8168,75.248,75.589
4.8644,74.838,75.203
4.9272,74.219,74.789
5.0057,74.523,75.039
5.0687,74.7,75.471
5.1155,74.85,75.189
5.1783,74.595,74.681
5.2576,74.904,74.629
5.3205,74.819,74.776
5.3666,74.802,74.66
5.4293,74.581,74.86
5.5094,75.064,75.503
5.5724,75.149,75.592
5.6177,75.254,75.052
5.6804,75.059,74.888
5.7613,75.354,75.119
5.8242,75.035,75.127
5.8687,74.68,74.85
5.9315,74.333,74.769
6.0132,74.906,74.998
6.0761,75.142,75.262
6.1198,75.166,75.227
6.1826,74.807,74.981
6.265,75.074,74.764


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_270.csv <==
x,qOut,qIn
0.031471,75.573,74.815
0.094153,74.661,74.072
0.15692,73.757,74.101
0.22039,74.261,74.792
0.28333,75.009,75.319
0.34522,75.592,75.436
0.40798,75.32,75.388
0.47225,75.145,75.205
0.53519,74.378,74.949
0.59629,73.999,74.981
0.65905,73.842,75.217
0.72411,74.605,75.097
0.78705,74.912,74.489
0.84736,75.149,74.541
0.91012,75.214,75.393
0.97597,75.93,75.862
1.0389,76.068,75.237
1.0984,75.672,74.571
1.1612,74.648,74.56
1.2278,74.367,74.941
1.2908,74.141,75.206
1.3495,74.32,75.277
1.4123,74.39,75.333
1.4797,75.098,75.363
1.5426,75.253,75.12
1.6006,75.252,74.543
1.6633,74.891,74.26
1.7315,75.146,74.78
1.7945,75.005,75.543
1.8516,74.82,75.501
1.9144,74.382,74.995
1.9834,74.72,74.768
2.0463,74.809,74.984
2.1027,75.032,75.134
2.1655,74.952,75.14
2.2353,75.291,75.241
2.2982,74.94,75.45
2.3538,74.549,75.031
2.4165,74.23,74.302
2.4871,74.912,74.341
2.5501,75.307,75.249
2.6048,75.419,75.917
2.6676,74.905,75.793
2.739,74.857,74.994
2.8019,74.486,74.328
2.8559,74.432,74.624
2.9187,74.427,75.379
2.9908,75.159,75.563
3.0538,75.306,74.97
3.107,75.117,74.726
3.1697,74.536,75.04
3.2427,74.762,75.267
3.3056,74.876,74.977
3.358,75.135,74.752
3.4208,74.986,74.941
3.4946,75.183,75.199
3.5575,74.71,75.188
3.6091,74.36,75.215
3.6719,74.198,75.288
3.7464,75.029,75.064
3.8094,75.46,74.575
3.8602,75.471,74.455
3.9229,74.839,74.802
3.9983,74.808,75.216
4.0612,74.645,75.434
4.1112,74.808,75.358
4.174,74.781,75.123
4.2501,75.254,75.125
4.3131,75.069,75.25
4.3623,74.84,74.947
4.4251,74.493,74.564
4.502,74.911,74.661
4.5649,74.915,75.011
4.6134,74.83,75.284
4.6761,74.586,75.587
4.7539,75.112,75.554
4.8168,75.248,74.561
4.8644,75.117,73.882
4.9272,74.518,74.71
5.0057,74.607,76.07
5.0687,74.526,76.349
5.1155,74.666,75.395
5.1783,74.633,74.275
5.2576,75.223,73.943
5.3205,75.279,74.588
5.3666,75.226,75.339
5.4293,74.841,75.681
5.5094,75.033,75.61
5.5724,74.759,75.052
5.6177,74.501,74.371
5.6804,74.251,74.202
5.7613,74.939,74.421
5.8242,75.325,74.51
5.8687,75.385,74.771
5.9315,74.715,75.577
6.0132,74.563,76.424
6.0761,74.286,76.227
6.1198,74.629,75.368
6.1826,75.052,75.057
6.265,75.864,75.229


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_271.csv <==
x,qOut,qIn
0.031471,75.037,75.172
0.094153,75.51,75.029
0.15692,75.194,74.436
0.22039,75.128,74.313
0.28333,74.622,74.649
0.34522,74.573,75.219
0.40798,74.642,75.902
0.47225,75.36,76.065
0.53519,75.32,75.547
0.59629,74.967,74.83
0.65905,74.416,74.347
0.72411,74.757,74.463
0.78705,74.896,75.218
0.84736,74.977,75.717
0.91012,74.759,75.476
0.97597,75.182,74.993
1.0389,75.183,74.816
1.0984,75.055,74.641
1.1612,74.587,74.519
1.2278,74.761,74.935
1.2908,74.577,75.547
1.3495,74.399,75.368
1.4123,74.048,74.888
1.4797,74.58,74.96
1.5426,74.933,75.133
1.6006,75.428,74.887
1.6633,75.494,74.853
1.7315,75.745,75.092
1.7945,75.087,75.018
1.8516,74.41,74.74
1.9144,74.055,74.946
1.9834,74.884,75.535
2.0463,75.422,75.557
2.1027,75.488,74.824
2.1655,74.835,74.388
2.2353,74.72,74.681
2.2982,74.452,74.963
2.3538,74.552,74.937
2.4165,74.582,75.242
2.4871,75.225,75.782
2.5501,75.237,75.739
2.6048,75.051,75.029
2.6676,74.602,74.482
2.739,74.909,74.411
2.8019,74.915,74.42
2.8559,74.862,74.566
2.9187,74.496,75.302
2.9908,74.829,76.209
3.0538,74.855,76.244
3.107,74.986,75.549
3.1697,74.868,74.968
3.2427,75.251,74.649
3.3056,74.994,74.46
3.358,74.601,74.542
3.4208,74.115,74.881
3.4946,74.597,75.01
3.5575,74.905,74.561
3.6091,75.233,74.312
3.6719,75.206,74.858
3.7464,75.558,75.738
3.8094,75.167,75.964
3.8602,74.535,75.47
3.9229,73.839,75.03
3.9983,74.237,74.968
4.0612,74.608,74.955
4.1112,75.073,74.796
4.174,75.292,74.817
4.2501,75.972,75.06
4.3131,75.897,75.182
4.3623,75.295,75.166
4.4251,74.357,75.217
4.502,74.419,75.179
4.5649,74.56,74.712
4.6134,74.707,74.221
4.6761,74.353,74.499
4.7539,74.557,75.484
4.8168,74.482,76.079
4.8644,74.71,75.562
4.9272,74.865,74.653
5.0057,75.613,74.145
5.0687,75.673,74.432
5.1155,75.365,75.279
5.1783,74.67,75.939
5.2576,74.754,75.782
5.3205,74.685,74.814
5.3666,74.726,74.133
5.4293,74.582,74.591
5.5094,75.128,75.726
5.5724,75.233,75.83
5.6177,75.117,74.816
5.6804,74.482,74.375
5.7613,74.49,75.022
5.8242,74.335,75.568
5.8687,74.619,74.968
5.9315,74.896,74.404
6.0132,75.636,74.997
6.0761,75.447,75.981
6.1198,74.743,75.585
6.1826,73.958,74.581
6.265,74.425,74.496


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_272.csv <==
x,qOut,qIn
0.031471,75.084,75.138
0.094153,74.897,75.011
0.15692,74.517,74.776
0.22039,74.867,74.727
0.28333,74.836,74.947
0.34522,74.789,75.223
0.40798,74.54,75.22
0.47225,74.98,74.791
0.53519,74.98,74.251
0.59629,74.846,74.612
0.65905,74.441,75.737
0.72411,74.822,76.28
0.78705,74.962,75.32
0.84736,75.171,74.448
0.91012,75.082,74.764
0.97597,75.487,75.402
1.0389,75.276,75.084
1.0984,74.933,74.495
1.1612,74.424,74.735
1.2278,74.74,75.548
1.2908,74.767,75.846
1.3495,74.764,75.324
1.4123,74.536,74.735
1.4797,74.981,74.545
1.5426,74.983,74.557
1.6006,74.785,74.652
1.6633,74.261,75.035
1.7315,74.567,75.391
1.7945,74.755,75.2
1.8516,75.126,74.966
1.9144,75.176,75.121
1.9834,75.607,75.222
2.0463,75.297,74.96
2.1027,74.859,75.018
2.1655,74.341,75.407
2.2353,74.724,75.357
2.2982,74.834,74.725
2.3538,74.93,74.36
2.4165,74.838,74.5
2.4871,75.374,74.862
2.5501,75.34,75.245
2.6048,74.929,75.692
2.6676,74.193,75.955
2.739,74.397,75.772
2.8019,74.609,75.222
2.8559,74.932,74.618
2.9187,74.863,74.144
2.9908,75.247,73.878
3.0538,75.073,74.078
3.107,74.887,75.097
3.1697,74.57,76.219
3.2427,75.046,76.387
3.3056,75.158,75.302
3.358,75.138,74.28
3.4208,74.683,74.341
3.4946,74.775,75.19
3.5575,74.487,75.683
3.6091,74.369,75.367
3.6719,74.235,74.841
3.7464,74.985,74.513
3.8094,75.398,74.437
3.8602,75.755,74.983
3.9229,75.505,75.888
3.9983,75.362,76.089
4.0612,74.394,75.098
4.1112,73.675,74.128
4.174,73.423,74.286
4.2501,74.43,75.341
4.3131,75.162,75.822
4.3623,75.681,75.377
4.4251,75.537,75.003
4.502,75.582,74.898
4.5649,74.926,74.478
4.6134,74.52,74.174
4.6761,74.44,74.632
4.7539,75.25,75.222
4.8168,75.385,75.181
4.8644,74.892,75.065
4.9272,74.079,75.349
5.0057,74.399,75.629
5.0687,74.927,75.269
5.1155,75.5,74.781
5.1783,75.335,74.874
5.2576,75.294,75.201
5.3205,74.606,75.118
5.3666,74.348,74.775
5.4293,74.435,74.657
5.5094,75.382,74.978
5.5724,75.624,75.398
5.6177,75.24,75.075
5.6804,74.335,74.562
5.7613,74.3,74.851
5.8242,74.35,75.3
5.8687,74.61,75.039
5.9315,74.578,75.007
6.0132,75.117,75.65
6.0761,75.171,75.914
6.1198,75.198,75.142
6.1826,74.926,74.533
6.265,75.244,74.751


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_273.csv <==
x,qOut,qIn
0.031471,74.964,75.396
0.094153,75.212,74.647
0.15692,74.905,74.547
0.22039,74.995,75.42
0.28333,74.616,75.943
0.34522,74.51,75.47
0.40798,74.556,75.029
0.47225,75.435,74.985
0.53519,75.738,74.759
0.59629,75.474,74.447
0.65905,74.56,74.692
0.72411,74.411,75.183
0.78705,74.356,75.346
0.84736,74.689,75.117
0.91012,74.754,74.768
0.97597,75.249,74.584
1.0389,75.073,74.751
1.0984,74.887,75.237
1.1612,74.561,75.768
1.2278,74.962,75.866
1.2908,74.922,75.027
1.3495,74.843,74.192
1.4123,74.684,74.435
1.4797,75.332,75.308
1.5426,75.552,75.657
1.6006,75.365,75.214
1.6633,74.595,74.677
1.7315,74.536,74.62
1.7945,74.441,74.86
1.8516,74.697,74.883
1.9144,74.749,74.964
1.9834,75.242,75.295
2.0463,75.001,75.41
2.1027,74.601,75.101
2.1655,74.147,74.891
2.2353,74.718,74.894
2.2982,75.149,74.626
2.3538,75.474,74.52
2.4165,75.157,75.26
2.4871,75.15,76.27
2.5501,74.636,76.349
2.6048,74.487,75.382
2.6676,74.508,74.39
2.739,75.265,74.071
2.8019,75.312,74.463
2.8559,74.932,74.903
2.9187,74.264,75.017
2.9908,74.528,74.898
3.0538,74.731,74.899
3.107,74.968,75.302
3.1697,74.871,75.844
3.2427,75.295,76.029
3.3056,75.174,75.366
3.358,74.86,74.128
3.4208,74.231,73.568
3.4946,74.456,74.326
3.5575,74.591,75.171
3.6091,75.036,75.236
3.6719,75.332,75.389
3.7464,75.979,75.774
3.8094,75.646,75.673
3.8602,74.798,74.968
3.9229,73.927,74.559
3.9983,74.288,74.86
4.0612,74.714,75.355
4.1112,74.891,75.405
4.174,74.526,75.177
4.2501,74.865,74.902
4.3131,75.097,74.716
4.3623,75.512,74.651
4.4251,75.333,74.79
4.502,75.243,75.146
4.5649,74.345,75.468
4.6134,73.842,75.202
4.6761,73.786,74.722
4.7539,74.803,74.926
4.8168,75.325,75.632
4.8644,75.534,75.399
4.9272,75.246,74.523
5.0057,75.421,74.245
5.0687,75.093,74.903
5.1155,74.777,75.375
5.1783,74.462,75.257
5.2576,75.035,75.017
5.3205,75.239,75.11
5.3666,75.145,74.968
5.4293,74.555,74.611
5.5094,74.651,74.843
5.5724,74.595,75.73
5.6177,74.759,76.117
5.6804,74.682,75.63
5.7613,75.151,74.766
5.8242,75.057,74.131
5.8687,74.966,74.22
5.9315,74.727,74.967
6.0132,75.141,75.579
6.0761,75.012,75.218
6.1198,74.675,74.621
6.1826,74.183,74.782
6.265,74.644,75.442


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_274.csv <==
x,qOut,qIn
0.031471,75.012,75.47
0.094153,74.817,74.816
0.15692,74.356,74.754
0.22039,74.651,74.897
0.28333,74.683,74.72
0.34522,74.904,74.78
0.40798,75.05,75.278
0.47225,75.74,75.465
0.53519,75.639,74.726
0.59629,74.952,73.985
0.65905,73.972,74.214
0.72411,74.112,75.228
0.78705,74.443,76.155
0.84736,74.835,76.176
0.91012,74.739,75.495
0.97597,75.128,74.795
1.0389,75.096,74.193
1.0984,75.231,74.019
1.1612,75.18,74.75
1.2278,75.6,75.657
1.2908,75.266,75.569
1.3495,74.701,75.182
1.4123,74.144,75.322
1.4797,74.67,75.338
1.5426,75.058,74.487
1.6006,75.184,73.979
1.6633,74.614,74.667
1.7315,74.497,75.647
1.7945,74.137,75.631
1.8516,74.24,75.036
1.9144,74.524,74.839
1.9834,75.591,75.07
2.0463,76.005,75.083
2.1027,75.739,74.82
2.1655,74.651,74.821
2.2353,74.277,75.082
2.2982,74.11,75.199
2.3538,74.537,75.234
2.4165,74.855,75.379
2.4871,75.629,75.372
2.5501,75.61,74.95
2.6048,75.229,74.881
2.6676,74.438,75.41
2.739,74.459,75.646
2.8019,74.418,74.989
2.8559,74.656,74.24
2.9187,74.735,74.12
2.9908,75.361,74.558
3.0538,75.331,75.25
3.107,75.068,75.802
3.1697,74.538,75.683
3.2427,74.796,74.868
3.3056,74.803,74.206
3.358,74.819,74.568
3.4208,74.612,75.504
3.4946,75.104,76.044
3.5575,75.197,75.329
3.6091,75.153,74.233
3.6719,74.76,74.266
3.7464,75.078,75.389
3.8094,75.127,75.852
3.8602,75.221,75.09
3.9229,74.833,74.528
3.9983,74.82,74.813
4.0612,74.274,75.282
4.1112,74.09,75.121
4.174,74.191,74.868
4.2501,75.183,75.155
4.3131,75.565,75.722
4.3623,75.353,75.537
4.4251,74.541,74.871
4.502,74.553,74.557
4.5649,74.664,74.652
4.6134,75.083,74.669
4.6761,75.072,74.709
4.7539,75.332,74.885
4.8168,74.858,75.197
4.8644,74.568,75.318
4.9272,74.448,75.223
5.0057,75.176,75.221
5.0687,75.327,75.161
5.1155,75.068,74.911
5.1783,74.457,74.859
5.2576,74.705,74.98
5.3205,74.85,74.832
5.3666,75.05,74.648
5.4293,74.942,75.028
5.5094,75.374,75.805
5.5724,75.264,76.003
5.6177,74.961,75.473
5.6804,74.341,74.947
5.7613,74.508,74.513
5.8242,74.498,73.999
5.8687,74.634,74.171
5.9315,74.55,75.068
6.0132,75.089,75.491
6.0761,75.134,74.985
6.1198,75.104,74.948
6.1826,74.798,75.64
6.265,75.127,76.05


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_275.csv <==
x,qOut,qIn
0.031471,74.489,75.259
0.094153,74.664,74.949
0.15692,74.528,75.272
0.22039,74.991,75.711
0.28333,75.025,75.213
0.34522,75.064,74.454
0.40798,74.763,74.516
0.47225,75.002,74.904
0.53519,74.761,74.635
0.59629,74.653,74.328
0.65905,74.546,74.753
0.72411,75.18,75.523
0.78705,75.253,75.837
0.84736,74.983,75.332
0.91012,74.388,74.786
0.97597,74.661,75.047
1.0389,74.839,75.597
1.0984,75.084,75.24
1.1612,74.963,74.675
1.2278,75.362,74.877
1.2908,75.26,75.082
1.3495,75.172,74.678
1.4123,74.864,74.778
1.4797,75.145,75.387
1.5426,74.875,75.208
1.6006,74.501,74.342
1.6633,74.012,74.281
1.7315,74.434,75.28
1.7945,74.643,76.03
1.8516,74.867,75.571
1.9144,74.81,74.848
1.9834,75.334,74.575
2.0463,75.334,74.481
2.1027,75.186,74.687
2.1655,74.788,75.482
2.2353,75.115,76.086
2.2982,75.081,75.578
2.3538,74.917,74.719
2.4165,74.456,74.565
2.4871,74.768,74.875
2.5501,74.853,74.657
2.6048,74.959,74.26
2.6676,74.627,74.729
2.739,74.791,75.825
2.8019,74.525,76.22
2.8559,74.542,75.308
2.9187,74.649,74.293
2.9908,75.455,74.29
3.0538,75.557,75.074
3.107,75.104,75.614
3.1697,74.236,75.745
3.2427,74.363,75.473
3.3056,74.639,74.704
3.358,75.154,74.012
3.4208,75.291,74.211
3.4946,75.703,75.165
3.5575,75.28,75.903
3.6091,74.639,75.798
3.6719,73.934,75.247
3.7464,74.288,74.773
3.8094,74.569,74.398
3.8602,74.962,74.351
3.9229,75.091,74.95
3.9983,75.618,75.565
4.0612,75.342,75.174
4.1112,74.707,74.584
4.174,74.071,75.029
4.2501,74.658,76.044
4.3131,75.288,75.956
4.3623,75.654,74.647
4.4251,75.08,73.846
4.502,74.732,74.262
4.5649,74.095,74.92
4.6134,74.179,75.054
4.6761,74.55,75.263
4.7539,75.597,75.725
4.8168,75.781,75.982
4.8644,75.347,75.648
4.9272,74.437,75.042
5.0057,74.443,74.551
5.0687,74.548,74.378
5.1155,74.82,74.576
5.1783,74.686,74.946
5.2576,75.062,75.05
5.3205,74.993,74.813
5.3666,75.119,74.938
5.4293,75.056,75.384
5.5094,75.405,75.442
5.5724,74.936,74.976
5.6177,74.308,74.647
5.6804,73.801,74.713
5.7613,74.44,75.071
5.8242,74.932,75.382
5.8687,75.291,75.343
5.9315,75.266,75.053
6.0132,75.729,74.763
6.0761,75.596,74.623
6.1198,75.128,74.886
6.1826,74.333,75.43
6.265,74.431,75.668


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_276.csv <==
x,qOut,qIn
0.031471,75.246,75.053
0.094153,75.653,75.257
0.15692,75.527,75.6
0.22039,75.673,75.66
0.28333,75.101,75.192
0.34522,74.527,74.912
0.40798,74.066,75.011
0.47225,74.597,74.918
0.53519,74.806,74.616
0.59629,74.837,74.593
0.65905,74.568,74.858
0.72411,75.021,75.374
0.78705,75.148,75.863
0.84736,75.183,75.352
0.91012,74.829,74.149
0.97597,75.039,73.721
1.0389,74.825,74.695
1.0984,74.665,75.705
1.1612,74.393,75.87
1.2278,74.935,75.399
1.2908,75.138,74.781
1.3495,75.292,74.513
1.4123,75.105,74.845
1.4797,75.428,75.468
1.5426,75.188,75.706
1.6006,74.797,75.415
1.6633,74.188,74.994
1.7315,74.47,74.676
1.7945,74.614,74.626
1.8516,74.951,74.924
1.9144,75.004,75.122
1.9834,75.375,74.845
2.0463,74.884,74.631
2.1027,74.218,75.167
2.1655,73.749,75.764
2.2353,74.533,75.585
2.2982,75.232,74.728
2.3538,75.62,74.625
2.4165,75.194,75.44
2.4871,75.075,75.938
2.5501,74.602,75.041
2.6048,74.61,74.027
2.6676,74.742,74.173
2.739,75.513,75.04
2.8019,75.497,75.54
2.8559,75.08,75.291
2.9187,74.4,74.814
2.9908,74.616,74.724
3.0538,74.697,75.059
3.107,74.744,75.329
3.1697,74.496,75.525
3.2427,74.946,75.734
3.3056,75.066,75.668
3.358,75.133,74.954
3.4208,74.836,74.105
3.4946,75.16,73.863
3.5575,75.116,74.491
3.6091,75.129,75.346
3.6719,74.78,75.705
3.7464,74.913,75.432
3.8094,74.521,74.911
3.8602,74.355,74.579
3.9229,74.332,74.774
3.9983,75.123,75.46
4.0612,75.322,75.669
4.1112,75.058,75.165
4.174,74.39,74.912
4.2501,74.65,75.115
4.3131,74.949,75.047
4.3623,75.452,74.601
4.4251,75.451,74.506
4.502,75.548,74.867
4.5649,74.718,75.122
4.6134,73.984,75.245
4.6761,73.654,75.566
4.7539,74.558,75.76
4.8168,75.186,75.332
4.8644,75.449,74.487
4.9272,75.032,74
5.0057,75.044,74.294
5.0687,74.718,74.881
5.1155,74.692,75.37
5.1783,74.681,75.936
5.2576,75.356,76.194
5.3205,75.404,75.494
5.3666,75.163,74.545
5.4293,74.591,74.382
5.5094,74.755,74.816
5.5724,74.653,74.932
5.6177,74.561,74.62
5.6804,74.292,74.634
5.7613,74.86,75.164
5.8242,75.175,75.41
5.8687,75.481,75.138
5.9315,75.233,75.068
6.0132,75.217,75.274
6.0761,74.508,75.207
6.1198,74.017,74.823
6.1826,73.802,74.693
6.265,74.683,74.892


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_277.csv <==
x,qOut,qIn
0.031471,75.255,74.386
0.094153,75.209,73.983
0.15692,74.764,74.334
0.22039,74.97,75.509
0.28333,74.853,76.333
0.34522,74.725,76.142
0.40798,74.407,75.665
0.47225,74.91,75.36
0.53519,75.15,74.925
0.59629,75.402,74.198
0.65905,75.135,73.878
0.72411,75.15,74.262
0.78705,74.512,74.946
0.84736,74.139,75.263
0.91012,74.126,75.235
0.97597,75.139,75.282
1.0389,75.639,75.531
1.0984,75.451,75.518
1.1612,74.45,75.282
1.2278,74.148,75.135
1.2908,74.02,74.794
1.3495,74.413,74.335
1.4123,74.724,74.582
1.4797,75.669,75.424
1.5426,76.029,75.712
1.6006,76.061,75.201
1.6633,75.274,74.732
1.7315,74.802,74.62
1.7945,74.041,74.828
1.8516,73.94,75.218
1.9144,74.056,75.377
1.9834,74.909,74.986
2.0463,75.087,74.629
2.1027,75.081,74.9
2.1655,74.86,75.234
2.2353,75.372,75.151
2.2982,75.479,74.863
2.3538,75.313,74.893
2.4165,74.64,75.16
2.4871,74.636,75.33
2.5501,74.479,75.063
2.6048,74.671,74.691
2.6676,74.766,74.749
2.739,75.379,75.25
2.8019,75.247,75.694
2.8559,74.851,75.462
2.9187,74.321,74.847
2.9908,74.738,74.597
3.0538,74.971,74.923
3.107,75.056,75.299
3.1697,74.683,75.474
3.2427,74.899,75.381
3.3056,74.794,74.946
3.358,74.793,74.652
3.4208,74.584,74.946
3.4946,75.031,75.463
3.5575,75.025,75.289
3.6091,74.978,74.615
3.6719,74.633,74.41
3.7464,74.923,74.725
3.8094,74.808,74.845
3.8602,74.804,74.883
3.9229,74.722,75.289
3.9983,75.309,75.703
4.0612,75.303,75.525
4.1112,74.981,74.76
4.174,74.416,74.255
4.2501,74.78,74.707
4.3131,75.042,75.743
4.3623,75.241,75.935
4.4251,74.917,75.154
4.502,75.074,74.336
4.5649,74.838,74.351
4.6134,74.838,75.124
4.6761,74.71,75.829
4.7539,75.119,75.7
4.8168,74.846,74.95
4.8644,74.44,74.49
4.9272,74.016,74.502
5.0057,74.611,74.857
5.0687,75.027,75.156
5.1155,75.338,75.158
5.1783,75.092,75.193
5.2576,75.197,75.347
5.3205,74.749,75.082
5.3666,74.517,74.645
5.4293,74.462,74.722
5.5094,75.256,75.147
5.5724,75.464,75.277
5.6177,75.129,75.029
5.6804,74.338,75.122
5.7613,74.5,75.776
5.8242,74.793,75.804
5.8687,75.275,74.516
5.9315,75.192,73.624
6.0132,75.3,74.422
6.0761,74.693,75.829
6.1198,74.341,75.91
6.1826,74.21,75.212
6.265,74.991,74.725


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_278.csv <==
x,qOut,qIn
0.031471,74.905,75.76
0.094153,74.837,75.311
0.15692,74.62,74.697
0.22039,75.133,74.647
0.28333,75.214,74.734
0.34522,75.115,74.478
0.40798,74.636,74.638
0.47225,74.837,75.542
0.53519,74.762,76.269
0.59629,74.794,75.996
0.65905,74.602,75.363
0.72411,75.044,74.88
0.78705,75.016,74.291
0.84736,74.963,73.915
0.91012,74.647,74.363
0.97597,74.956,75.092
1.0389,74.812,75.312
1.0984,74.707,75.43
1.1612,74.552,75.832
1.2278,75.161,76.09
1.2908,75.271,75.436
1.3495,75.005,74.324
1.4123,74.282,74.042
1.4797,74.353,74.771
1.5426,74.378,75.391
1.6006,74.669,75.239
1.6633,74.876,74.852
1.7315,75.725,74.621
1.7945,75.955,74.696
1.8516,75.627,74.753
1.9144,74.588,74.843
1.9834,74.263,75.365
2.0463,74.052,75.88
2.1027,74.313,75.41
2.1655,74.432,74.683
2.2353,75.183,74.745
2.2982,75.425,75.216
2.3538,75.651,75.313
2.4165,75.383,75.462
2.4871,75.403,75.745
2.5501,74.737,75.483
2.6048,74.309,74.523
2.6676,74.18,73.855
2.739,74.992,74.132
2.8019,75.237,75.17
2.8559,74.974,75.738
2.9187,74.259,75.343
2.9908,74.403,74.576
3.0538,74.553,74.395
3.107,74.903,75.137
3.1697,74.982,75.981
3.2427,75.517,75.964
3.3056,75.366,75.015
3.358,74.96,74.159
3.4208,74.37,74.141
3.4946,74.781,74.921
3.5575,75.142,75.615
3.6091,75.536,75.671
3.6719,75.278,75.313
3.7464,75.175,74.825
3.8094,74.385,74.604
3.8602,74.012,74.814
3.9229,74.049,75.166
3.9983,75.027,75.284
4.0612,75.358,74.972
4.1112,75.103,74.834
4.174,74.383,75.176
4.2501,74.6,75.446
4.3131,74.923,74.864
4.3623,75.409,74.178
4.4251,75.259,74.493
4.502,75.234,75.523
4.5649,74.488,75.908
4.6134,74.168,75.339
4.6761,74.252,74.896
4.7539,75.268,75.013
4.8168,75.621,75.148
4.8644,75.39,74.912
4.9272,74.632,74.734
5.0057,74.668,74.891
5.0687,74.679,75.271
5.1155,74.84,75.213
5.1783,74.703,74.817
5.2576,75.137,74.805
5.3205,75.091,75.361
5.3666,74.99,75.536
5.4293,74.543,75.174
5.5094,74.724,74.895
5.5724,74.559,74.88
5.6177,74.608,74.778
5.6804,74.643,74.846
5.7613,75.382,75.259
5.8242,75.525,75.278
5.8687,75.302,74.746
5.9315,74.666,74.726
6.0132,74.794,75.392
6.0761,74.769,75.476
6.1198,74.842,74.63
6.1826,74.624,74.32
6.265,74.995,75.095


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_279.csv <==
x,qOut,qIn
0.031471,75.742,75.838
0.094153,75.657,75.002
0.15692,75.069,74.553
0.22039,75.083,74.965
0.28333,74.797,75.222
0.34522,74.601,75.015
0.40798,74.249,75.169
0.47225,74.66,75.512
0.53519,74.728,75.112
0.59629,74.857,74.088
0.65905,74.818,73.841
0.72411,75.387,74.912
0.78705,75.355,76.072
0.84736,74.957,75.85
0.91012,74.203,75.005
0.97597,74.369,74.705
1.0389,74.552,74.887
1.0984,74.972,74.736
1.1612,75.094,74.754
1.2278,75.589,75.43
1.2908,75.314,76.104
1.3495,74.831,75.766
1.4123,74.314,74.972
1.4797,74.836,74.6
1.5426,75.203,74.625
1.6006,75.343,74.586
1.6633,74.783,74.77
1.7315,74.631,75.165
1.7945,74.183,75.069
1.8516,74.213,74.653
1.9144,74.416,74.702
1.9834,75.38,75.005
2.0463,75.682,74.917
2.1027,75.47,74.993
2.1655,74.648,75.532
2.2353,74.553,75.713
2.2982,74.461,75.08
2.3538,74.764,74.65
2.4165,74.972,74.973
2.4871,75.702,75.468
2.5501,75.68,75.234
2.6048,75.225,74.732
2.6676,74.39,74.737
2.739,74.456,75.008
2.8019,74.529,74.879
2.8559,74.769,74.699
2.9187,74.654,75.027
2.9908,74.996,75.555
3.0538,74.768,75.703
3.107,74.573,75.397
3.1697,74.317,75.081
3.2427,74.908,75.039
3.3056,75.147,75.019
3.358,75.259,74.686
3.4208,74.954,74.347
3.4946,75.194,74.396
3.5575,75.004,74.888
3.6091,74.89,75.415
3.6719,74.648,75.653
3.7464,75.086,75.436
3.8094,75.012,74.824
3.8602,74.776,74.488
3.9229,74.318,74.86
3.9983,74.687,75.675
4.0612,74.822,76.104
4.1112,74.973,75.283
4.174,74.866,74.127
4.2501,75.39,74.137
4.3131,75.438,75.046
4.3623,75.308,75.3
4.4251,74.746,75.064
4.502,74.757,74.944
4.5649,74.414,74.929
4.6134,74.251,75.364
4.6761,74.121,76.174
4.7539,74.876,76.079
4.8168,75.26,74.454
4.8644,75.39,73.315
4.9272,74.896,73.894
5.0057,74.911,75.233
5.0687,74.661,75.771
5.1155,74.828,75.495
5.1783,74.957,75.316
5.2576,75.54,75.503
5.3205,75.233,75.395
5.3666,74.643,74.706
5.4293,74.096,74.333
5.5094,74.623,74.732
5.5724,74.96,75.12
5.6177,74.98,74.776
5.6804,74.589,74.632
5.7613,75.014,75.307
5.8242,75.342,75.797
5.8687,75.595,75.336
5.9315,75.025,74.84
6.0132,74.672,74.704
6.0761,73.945,74.547
6.1198,73.959,74.487
6.1826,74.3,75.016
6.265,75.405,75.812


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_280.csv <==
x,qOut,qIn
0.031471,74.96,75.517
0.094153,74.873,76.076
0.15692,74.58,75.95
0.22039,74.927,75.242
0.28333,74.786,74.578
0.34522,74.616,74.177
0.40798,74.378,74.035
0.47225,75.002,74.437
0.53519,75.29,75.29
0.59629,75.339,75.72
0.65905,74.906,75.458
0.72411,75.118,74.998
0.78705,75.095,74.876
0.84736,75.211,75.383
0.91012,74.881,75.972
0.97597,74.876,75.703
1.0389,74.249,74.591
1.0984,73.951,73.994
1.1612,74.009,74.333
1.2278,75.129,74.984
1.2908,75.809,75.156
1.3495,75.946,75.031
1.4123,75.098,75.176
1.4797,74.576,75.53
1.5426,73.93,75.246
1.6006,74.034,74.821
1.6633,74.327,75.178
1.7315,75.26,75.686
1.7945,75.407,75.357
1.8516,75.211,74.672
1.9144,74.715,74.546
1.9834,75.075,75
2.0463,75.282,75.165
2.1027,75.44,74.817
2.1655,74.989,74.803
2.2353,74.884,75.247
2.2982,74.323,75.2
2.3538,74.189,74.478
2.4165,74.235,74.283
2.4871,75.069,75.09
2.5501,75.282,75.956
2.6048,75.194,75.845
2.6676,74.762,75.238
2.739,75.072,74.768
2.8019,75.12,74.681
2.8559,75.177,74.782
2.9187,74.913,74.839
2.9908,75.189,74.724
3.0538,74.947,74.774
3.107,74.678,75.265
3.1697,74.319,75.716
3.2427,74.818,75.697
3.3056,75.004,75.097
3.358,75.04,74.293
3.4208,74.609,74.127
3.4946,74.738,75.016
3.5575,74.53,75.894
3.6091,74.547,75.589
3.6719,74.571,74.978
3.7464,75.352,75.02
3.8094,75.591,75.207
3.8602,75.454,74.802
3.9229,74.778,74.479
3.9983,74.735,74.545
4.0612,74.507,74.655
4.1112,74.478,75.102
4.174,74.319,75.868
4.2501,74.926,75.96
4.3131,75.17,74.97
4.3623,75.367,74.214
4.4251,75.036,74.482
4.502,75.062,75.243
4.5649,74.552,75.595
4.6134,74.354,75.551
4.6761,74.356,75.357
4.7539,75.224,75.009
4.8168,75.528,74.638
4.8644,75.451,74.619
4.9272,74.877,74.967
5.0057,74.891,75.256
5.0687,74.595,75.111
5.1155,74.374,74.882
5.1783,74.079,74.915
5.2576,74.704,75.074
5.3205,75.103,75.076
5.3666,75.456,74.924
5.4293,75.202,74.749
5.5094,75.213,74.69
5.5724,74.631,75.034
5.6177,74.384,75.582
5.6804,74.408,75.743
5.7613,75.318,75.328
5.8242,75.623,74.779
5.8687,75.407,74.923
5.9315,74.654,75.529
6.0132,74.663,75.731
6.0761,74.63,75.034
6.1198,74.793,74.128
6.1826,74.663,73.91
6.265,75.071,74.565


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_281.csv <==
x,qOut,qIn
0.031471,74.749,74.215
0.094153,74.898,73.669
0.15692,74.654,74.513
0.22039,74.998,75.633
0.28333,74.977,75.678
0.34522,75.088,75.157
0.40798,74.938,75.028
0.47225,75.281,75.237
0.53519,74.996,75.123
0.59629,74.682,74.813
0.65905,74.33,74.929
0.72411,74.85,75.431
0.78705,75.021,75.586
0.84736,75.062,74.84
0.91012,74.846,74.25
0.97597,75.313,74.935
1.0389,75.355,76.118
1.0984,75.092,75.868
1.1612,74.314,74.634
1.2278,74.267,73.726
1.2908,74.173,73.64
1.3495,74.474,74.389
1.4123,74.693,75.671
1.4797,75.464,76.468
1.5426,75.521,76.021
1.6006,75.222,74.801
1.6633,74.594,74.107
1.7315,74.829,74.635
1.7945,74.962,75.274
1.8516,75.145,75.265
1.9144,74.862,75.451
1.9834,75.021,75.817
2.0463,74.698,75.402
2.1027,74.679,74.56
2.1655,74.777,74.343
2.2353,75.469,74.518
2.2982,75.273,74.518
2.3538,74.405,74.811
2.4165,73.385,75.496
2.4871,73.74,75.821
2.5501,74.466,75.345
2.6048,75.337,74.878
2.6676,75.662,74.928
2.739,76.05,75.105
2.8019,75.434,74.882
2.8559,74.602,74.684
2.9187,73.982,74.945
2.9908,74.646,75.321
3.0538,75.239,75.1
3.107,75.613,74.651
3.1697,75.335,74.755
3.2427,75.325,75.205
3.3056,74.719,75.265
3.358,74.241,75.185
3.4208,73.892,75.393
3.4946,74.557,75.565
3.5575,74.936,75.301
3.6091,75.214,74.73
3.6719,75.09,74.362
3.7464,75.433,74.498
3.8094,75.204,75.011
3.8602,74.873,75.263
3.9229,74.401,75.12
3.9983,74.776,75.007
4.0612,74.87,75.205
4.1112,74.914,75.548
4.174,74.635,75.73
4.2501,74.96,75.433
4.3131,74.858,74.612
4.3623,74.747,74.248
4.4251,74.483,74.745
4.502,75.026,75.245
4.5649,75.244,74.786
4.6134,75.382,74.264
4.6761,75.049,74.66
4.7539,75.143,75.491
4.8168,74.712,75.779
4.8644,74.428,75.512
4.9272,74.197,75.091
5.0057,74.817,74.693
5.0687,75.001,74.597
5.1155,74.994,74.935
5.1783,74.707,75.265
5.2576,75.176,75.117
5.3205,75.346,74.772
5.3666,75.375,74.997
5.4293,74.897,75.491
5.5094,74.939,75.595
5.5724,74.629,75.165
5.6177,74.531,74.794
5.6804,74.283,74.782
5.7613,74.691,74.93
5.8242,74.622,74.885
5.8687,74.665,75.002
5.9315,74.687,75.387
6.0132,75.412,75.486
6.0761,75.526,75.102
6.1198,75.199,75.086
6.1826,74.488,75.463
6.265,74.644,75.338


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_282.csv <==
x,qOut,qIn
0.031471,75.738,75.055
0.094153,75.513,75.279
0.15692,74.633,75.487
0.22039,74.447,75.49
0.28333,74.284,74.799
0.34522,74.549,73.979
0.40798,74.667,74.122
0.47225,75.322,75.229
0.53519,75.332,76.063
0.59629,75.17,75.721
0.65905,74.647,74.943
0.72411,74.78,74.571
0.78705,74.595,74.644
0.84736,74.606,74.746
0.91012,74.589,74.919
0.97597,75.269,75.124
1.0389,75.361,75.181
1.0984,75.106,75.044
1.1612,74.551,75
1.2278,74.896,75.239
1.2908,75.154,75.364
1.3495,75.329,74.993
1.4123,74.813,74.694
1.4797,74.662,74.908
1.5426,74.178,75.206
1.6006,74.265,75.063
1.6633,74.568,74.926
1.7315,75.547,75.148
1.7945,75.704,75.277
1.8516,75.273,74.95
1.9144,74.406,74.903
1.9834,74.465,75.48
2.0463,74.591,75.882
2.1027,74.847,75.334
2.1655,74.714,74.536
2.2353,75.091,74.267
2.2982,74.994,74.422
2.3538,74.968,74.363
2.4165,74.745,74.503
2.4871,75.14,75.26
2.5501,75.01,75.788
2.6048,74.8,75.584
2.6676,74.445,75.508
2.739,74.905,75.605
2.8019,75.039,74.934
2.8559,75.051,74.271
2.9187,74.676,74.823
2.9908,74.943,75.739
3.0538,74.891,75.381
3.107,75.004,74.288
3.1697,74.984,73.978
3.2427,75.493,74.533
3.3056,75.268,75.171
3.358,74.666,75.56
3.4208,73.873,75.773
3.4946,74.117,75.714
3.5575,74.368,75.291
3.6091,74.679,74.707
3.6719,74.718,74.49
3.7464,75.388,74.887
3.8094,75.602,75.463
3.8602,75.572,75.464
3.9229,74.996,75.046
3.9983,75.006,74.713
4.0612,74.782,74.706
4.1112,74.865,75.201
4.174,74.726,75.726
4.2501,75.002,75.314
4.3131,74.545,73.952
4.3623,74.142,73.642
4.4251,73.928,74.866
4.502,74.798,76.092
4.5649,75.392,75.845
4.6134,75.725,75.008
4.6761,75.373,74.827
4.7539,75.332,75.148
4.8168,74.799,74.84
4.8644,74.579,74.239
4.9272,74.492,74.521
5.0057,75.167,75.473
5.0687,75.211,76.021
5.1155,74.941,75.783
5.1783,74.48,75.269
5.2576,74.919,74.89
5.3205,75.15,74.593
5.3666,75.087,74.276
5.4293,74.379,74.461
5.5094,74.3,75.257
5.5724,74.171,75.674
5.6177,74.546,75.179
5.6804,74.885,74.831
5.7613,75.714,75.2
5.8242,75.696,75.303
5.8687,75.21,74.593
5.9315,74.362,74.283
6.0132,74.414,74.939
6.0761,74.447,75.824
6.1198,74.657,75.662
6.1826,74.742,74.908
6.265,75.506,74.702


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_283.csv <==
x,qOut,qIn
0.031471,75.005,75.123
0.094153,74.744,75.109
0.15692,74.261,75.343
0.22039,74.647,75.812
0.28333,74.868,75.995
0.34522,75.207,75.548
0.40798,75.13,74.77
0.47225,75.304,74.193
0.53519,74.665,74.339
0.59629,74.033,74.923
0.65905,73.671,75.263
0.72411,74.554,75.082
0.78705,75.293,74.533
0.84736,75.826,74.447
0.91012,75.551,75.198
0.97597,75.358,76.115
1.0389,74.498,75.884
1.0984,74.071,74.797
1.1612,73.986,74.353
1.2278,74.856,74.89
1.2908,75.18,75.386
1.3495,75.332,75.073
1.4123,75.236,74.618
1.4797,75.682,74.634
1.5426,75.466,74.935
1.6006,74.844,75.127
1.6633,74.082,75.335
1.7315,74.416,75.474
1.7945,74.764,75.397
1.8516,74.942,75.244
1.9144,74.516,75.079
1.9834,74.665,74.808
2.0463,74.626,74.609
2.1027,74.948,74.843
2.1655,75.09,75.248
2.2353,75.629,75.326
2.2982,75.33,75.076
2.3538,74.842,75.085
2.4165,74.35,75.284
2.4871,74.811,75.168
2.5501,74.967,74.482
2.6048,74.846,74.248
2.6676,74.355,74.917
2.739,74.674,75.654
2.8019,74.864,75.516
2.8559,75.146,74.798
2.9187,75.08,74.448
2.9908,75.468,74.851
3.0538,75.24,75.264
3.107,74.901,75.251
3.1697,74.385,75.457
3.2427,74.707,75.811
3.3056,74.776,75.06
3.358,74.881,73.792
3.4208,74.762,73.86
3.4946,75.261,75.063
3.5575,75.24,75.843
3.6091,74.984,75.6
3.6719,74.368,75.08
3.7464,74.541,74.832
3.8094,74.569,74.816
3.8602,74.822,74.989
3.9229,74.845,75.4
3.9983,75.308,75.613
4.0612,75.037,75.366
4.1112,74.596,75.047
4.174,74.178,74.921
4.2501,74.844,74.946
4.3131,75.365,75.005
4.3623,75.609,75.028
4.4251,75.022,74.945
4.502,74.733,74.715
4.5649,74.134,74.516
4.6134,74.145,74.598
4.6761,74.401,74.896
4.7539,75.384,75.289
4.8168,75.609,75.599
4.8644,75.328,75.493
4.9272,74.587,75.174
5.0057,74.701,75.125
5.0687,74.818,75.29
5.1155,75.134,75.161
5.1783,75.092,74.822
5.2576,75.45,74.608
5.3205,75.146,74.78
5.3666,74.837,75.139
5.4293,74.485,75.346
5.5094,74.941,75.367
5.5724,74.963,75.434
5.6177,74.753,75.079
5.6804,74.218,74.25
5.7613,74.482,73.884
5.8242,74.577,74.589
5.8687,74.793,75.68
5.9315,74.771,76.302
6.0132,75.337,76.064
6.0761,75.366,74.985
6.1198,75.264,74.024
6.1826,74.883,74.024
6.265,75.156,74.732


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_284.csv <==
x,qOut,qIn
0.031471,74.659,74.882
0.094153,74.553,74.808
0.15692,74.485,74.905
0.22039,75.151,75.123
0.28333,75.221,75.118
0.34522,74.94,74.853
0.40798,74.418,74.871
0.47225,74.856,75.367
0.53519,75.222,75.665
0.59629,75.445,75.297
0.65905,74.898,74.77
0.72411,74.66,74.378
0.78705,74.093,74.146
0.84736,74.136,74.464
0.91012,74.418,75.401
0.97597,75.448,76.284
1.0389,75.754,76.191
1.0984,75.587,75.257
1.1612,74.891,74.485
1.2278,74.895,74.341
1.2908,74.769,74.506
1.3495,74.822,74.617
1.4123,74.594,74.821
1.4797,74.946,75.186
1.5426,74.83,75.561
1.6006,74.868,75.505
1.6633,74.851,75.055
1.7315,75.426,74.664
1.7945,75.272,74.542
1.8516,74.661,74.951
1.9144,73.816,75.751
1.9834,74.085,76.005
2.0463,74.493,75.037
2.1027,75.103,74.164
2.1655,75.409,74.373
2.2353,76.009,75.031
2.2982,75.686,75.263
2.3538,74.868,75.374
2.4165,73.921,75.539
2.4871,74.159,75.307
2.5501,74.519,74.594
2.6048,74.904,74.296
2.6676,74.911,74.612
2.739,75.385,74.932
2.8019,75.274,75.038
2.8559,74.914,75.268
2.9187,74.298,75.484
2.9908,74.634,75.481
3.0538,74.934,75.516
3.107,75.338,75.575
3.1697,75.187,75.266
3.2427,75.252,74.78
3.3056,74.621,74.747
3.358,74.259,75.123
3.4208,74.196,75.161
3.4946,75.113,74.554
3.5575,75.522,73.846
3.6091,75.454,74.244
3.6719,74.751,75.464
3.7464,74.651,76.16
3.8094,74.404,75.53
3.8602,74.451,74.656
3.9229,74.387,74.613
3.9983,75.004,75.346
4.0612,75.133,75.605
4.1112,75.226,74.84
4.174,75.057,74.361
4.2501,75.484,74.888
4.3131,75.38,75.315
4.3623,75.143,75.012
4.4251,74.697,74.972
4.502,74.964,75.356
4.5649,74.82,75.524
4.6134,74.482,75.244
4.6761,73.895,74.963
4.7539,74.246,74.874
4.8168,74.553,74.87
4.8644,75.021,74.865
4.9272,75.114,74.98
5.0057,75.564,75.228
5.0687,75.287,75.33
5.1155,74.934,74.78
5.1783,74.538,74.248
5.2576,74.979,74.735
5.3205,75.018,75.624
5.3666,74.842,75.522
5.4293,74.398,74.902
5.5094,74.777,74.604
5.5724,74.946,74.906
5.6177,75.105,75.478
5.6804,74.933,75.811
5.7613,75.318,75.463
5.8242,75.202,74.581
5.8687,74.953,73.975
5.9315,74.448,74.163
6.0132,74.755,75.02
6.0761,74.849,75.792
6.1198,74.993,75.855
6.1826,74.735,75.446
6.265,74.95,75.061


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_285.csv <==
x,qOut,qIn
0.031471,74.925,73.939
0.094153,74.575,73.787
0.15692,74.234,74.778
0.22039,74.805,75.593
0.28333,75.06,75.307
0.34522,75.233,74.865
0.40798,74.988,74.976
0.47225,75.197,75.363
0.53519,74.85,75.469
0.59629,74.562,75.277
0.65905,74.3,75.16
0.72411,74.888,75.232
0.78705,75.041,75.007
0.84736,74.934,74.515
0.91012,74.566,74.486
0.97597,75.039,74.848
1.0389,75.303,74.919
1.0984,75.324,75.037
1.1612,74.641,75.606
1.2278,74.475,76.071
1.2908,74.18,75.876
1.3495,74.442,75.012
1.4123,74.667,74.157
1.4797,75.378,74.128
1.5426,75.274,74.974
1.6006,74.978,75.489
1.6633,74.604,75.291
1.7315,75.129,75.004
1.7945,75.346,74.835
1.8516,75.306,74.465
1.9144,74.779,74.543
1.9834,74.842,75.431
2.0463,74.607,75.939
2.1027,74.477,75.147
2.1655,74.191,74.36
2.2353,74.728,74.637
2.2982,74.994,75.256
2.3538,75.387,75.191
2.4165,75.426,75.126
2.4871,75.715,75.427
2.5501,75.104,75.387
2.6048,74.371,74.927
2.6676,73.91,74.934
2.739,74.671,75.381
2.8019,75.23,75.4
2.8559,75.333,74.666
2.9187,74.696,74.091
2.9908,74.618,74.304
3.0538,74.445,74.844
3.107,74.704,75.126
3.1697,74.849,75.315
3.2427,75.444,75.382
3.3056,75.227,75.187
3.358,74.777,74.99
3.4208,74.265,75.13
3.4946,74.761,75.47
3.5575,75.089,75.573
3.6091,75.256,75.253
3.6719,74.933,74.777
3.7464,75.171,74.462
3.8094,75.065,74.535
3.8602,75.082,75.047
3.9229,74.81,75.585
3.9983,75.002,75.624
4.0612,74.572,75.053
4.1112,74.204,74.327
4.174,73.942,74.128
4.2501,74.669,74.737
4.3131,75.077,75.435
4.3623,75.255,75.737
4.4251,74.915,75.831
4.502,75.116,75.575
4.5649,74.969,74.895
4.6134,75.019,74.276
4.6761,74.963,74.157
4.7539,75.452,74.501
4.8168,75.219,75.034
4.8644,74.678,75.547
4.9272,74.046,75.813
5.0057,74.516,75.657
5.0687,74.971,75.161
5.1155,75.35,74.712
5.1783,75.064,74.621
5.2576,75.022,74.877
5.3205,74.42,75.097
5.3666,74.144,75.025
5.4293,74.117,75.055
5.5094,75.078,75.49
5.5724,75.608,75.675
5.6177,75.803,74.966
5.6804,75.236,74.253
5.7613,74.96,74.372
5.8242,74.274,75.213
5.8687,74.048,75.611
5.9315,74.054,75.154
6.0132,74.962,74.527
6.0761,75.364,74.806
6.1198,75.549,75.74
6.1826,75.235,76.081
6.265,75.344,75.25


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_286.csv <==
x,qOut,qIn
0.031471,74.452,75.91
0.094153,75.142,75.67
0.15692,75.262,75.063
0.22039,75.435,74.491
0.28333,74.725,74.131
0.34522,74.308,74.118
0.40798,74.327,74.601
0.47225,75.365,75.286
0.53519,75.8,75.414
0.59629,75.507,75.294
0.65905,74.547,75.498
0.72411,74.41,75.513
0.78705,74.43,74.735
0.84736,74.734,74.22
0.91012,74.653,74.764
0.97597,75.023,75.657
1.0389,74.868,75.847
1.0984,74.912,75.424
1.1612,74.969,75
1.2278,75.676,74.705
1.2908,75.662,74.362
1.3495,75.066,74.272
1.4123,74.055,74.644
1.4797,74.046,75.068
1.5426,74.207,75.147
1.6006,74.584,75.338
1.6633,74.682,75.774
1.7315,75.339,75.845
1.7945,75.466,75.144
1.8516,75.383,74.51
1.9144,74.79,74.577
1.9834,74.783,75.083
2.0463,74.521,75.532
2.1027,74.625,75.431
2.1655,74.779,74.969
2.2353,75.569,74.898
2.2982,75.612,75.231
2.3538,75.125,75.015
2.4165,74.231,74.552
2.4871,74.256,74.615
2.5501,74.334,75.083
2.6048,74.557,75.179
2.6676,74.497,74.954
2.739,75.091,74.764
2.8019,75.298,74.815
2.8559,75.481,75.022
2.9187,75.196,75.298
2.9908,75.305,75.544
3.0538,74.851,75.456
3.107,74.583,74.89
3.1697,74.424,74.448
3.2427,75.125,74.656
3.3056,75.332,75.147
3.358,75.237,75.291
3.4208,74.714,75.373
3.4946,74.851,75.581
3.5575,74.711,75.31
3.6091,74.654,74.678
3.6719,74.433,74.644
3.7464,74.91,75.091
3.8094,74.943,74.988
3.8602,74.831,74.626
3.9229,74.408,74.913
3.9983,74.755,75.486
4.0612,74.881,75.377
4.1112,75.125,74.685
4.174,75.035,74.459
4.2501,75.344,75.094
4.3131,74.964,75.798
4.3623,74.55,75.39
4.4251,74.183,74.559
4.502,74.814,74.59
4.5649,75.177,75.223
4.6134,75.372,74.89
4.6761,75.083,74.295
4.7539,75.258,74.828
4.8168,74.947,76.174
4.8644,74.671,76.378
4.9272,74.312,75.354
5.0057,74.789,74.24
5.0687,74.933,73.92
5.1155,75.006,74.462
5.1783,74.722,75.455
5.2576,75.01,76.055
5.3205,74.857,75.415
5.3666,74.756,74.292
5.4293,74.57,74.142
5.5094,75.142,75.089
5.5724,75.251,76.007
5.6177,75.09,75.947
5.6804,74.472,75.197
5.7613,74.534,74.551
5.8242,74.404,74.532
5.8687,74.559,74.667
5.9315,74.743,74.761
6.0132,75.605,74.968
6.0761,75.785,75.142
6.1198,75.285,75.061
6.1826,74.208,75.088
6.265,74.154,75.518


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_287.csv <==
x,qOut,qIn
0.031471,75.071,75.803
0.094153,74.488,74.899
0.15692,73.886,74.517
0.22039,74.442,75.114
0.28333,74.996,75.499
0.34522,75.432,75.04
0.40798,75.164,74.763
0.47225,75.191,74.882
0.53519,74.746,74.65
0.59629,74.686,74.234
0.65905,74.665,74.511
0.72411,75.191,75.273
0.78705,74.896,75.624
0.84736,74.369,75.372
0.91012,73.895,75.156
0.97597,74.549,75.307
1.0389,75.08,75.396
1.0984,75.468,75.108
1.1612,75.336,75.01
1.2278,75.582,75.206
1.2908,75.242,74.924
1.3495,74.898,74.353
1.4123,74.543,74.496
1.4797,75.041,75.226
1.5426,75.135,75.655
1.6006,74.914,75.428
1.6633,74.254,75.005
1.7315,74.364,74.782
1.7945,74.383,74.854
1.8516,74.629,74.926
1.9144,74.674,74.895
1.9834,75.299,74.854
2.0463,75.353,74.9
2.1027,75.25,75.081
2.1655,74.873,75.321
2.2353,75.213,75.393
2.2982,75.205,74.88
2.3538,75.088,74.149
2.4165,74.567,74.282
2.4871,74.682,75.497
2.5501,74.514,76.586
2.6048,74.595,76.236
2.6676,74.618,75.064
2.739,75.294,74.24
2.8019,75.358,74.066
2.8559,75.133,74.279
2.9187,74.571,74.951
2.9908,74.758,75.712
3.0538,74.709,76.001
3.107,74.675,75.529
3.1697,74.429,74.8
3.2427,74.938,74.618
3.3056,75.119,74.853
3.358,75.185,74.724
3.4208,74.682,74.647
3.4946,74.64,75.052
3.5575,74.26,75.396
3.6091,74.346,75.288
3.6719,74.695,75.22
3.7464,75.802,75.319
3.8094,76.121,75.152
3.8602,75.532,74.609
3.9229,74.215,74.372
3.9983,73.934,74.711
4.0612,74.151,75.088
4.1112,74.853,75.215
4.174,75.207,75.315
4.2501,75.825,75.307
4.3131,75.587,75.21
4.3623,75.07,75.207
4.4251,74.347,75.24
4.502,74.545,75.249
4.5649,74.619,75.207
4.6134,74.737,74.724
4.6761,74.593,74.202
4.7539,75.117,74.528
4.8168,75.236,75.453
4.8644,75.268,75.504
4.9272,74.866,74.925
5.0057,74.963,74.981
5.0687,74.608,75.795
5.1155,74.421,75.698
5.1783,74.256,74.645
5.2576,74.92,73.918
5.3205,75.144,74.282
5.3666,75.17,75.224
5.4293,74.836,75.968
5.5094,75.177,75.855
5.5724,75.191,74.758
5.6177,75.179,74.132
5.6804,74.789,74.812
5.7613,74.934,75.79
5.8242,74.632,75.463
5.8687,74.47,74.45
5.9315,74.266,74.184
6.0132,74.868,74.654
6.0761,75.057,74.911
6.1198,75.2,74.987
6.1826,75.06,75.476
6.265,75.401,76.036


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_288.csv <==
x,qOut,qIn
0.031471,74.689,74.737
0.094153,74.747,74.803
0.15692,74.534,75.278
0.22039,74.876,75.839
0.28333,74.719,75.601
0.34522,74.704,74.943
0.40798,74.683,74.805
0.47225,75.36,75.16
0.53519,75.409,75.473
0.59629,74.967,75.368
0.65905,74.094,74.987
0.72411,74.186,74.648
0.78705,74.42,74.404
0.84736,75.008,74.401
0.91012,75.319,74.955
0.97597,75.847,75.666
1.0389,75.352,75.5
1.0984,74.497,74.969
1.1612,73.763,75.121
1.2278,74.334,75.571
1.2908,74.942,75.164
1.3495,75.379,74.176
1.4123,75.214,73.879
1.4797,75.418,74.484
1.5426,75.112,75.223
1.6006,74.911,75.52
1.6633,74.696,75.63
1.7315,75.235,75.792
1.7945,75.241,75.758
1.8516,74.9,75.085
1.9144,74.205,74.345
1.9834,74.387,74.278
2.0463,74.53,74.996
2.1027,74.822,75.713
2.1655,74.823,75.727
2.2353,75.374,75.037
2.2982,75.389,74.44
2.3538,75.275,74.568
2.4165,74.739,75.032
2.4871,74.735,75.227
2.5501,74.322,75.028
2.6048,74.122,74.925
2.6676,73.993,75.01
2.739,74.794,75.143
2.8019,75.247,75.092
2.8559,75.62,74.77
2.9187,75.5,74.633
2.9908,75.649,75.071
3.0538,75.043,75.531
3.107,74.444,75.437
3.1697,74.078,75.29
3.2427,74.835,75.282
3.3056,75.317,74.818
3.358,75.41,74.537
3.4208,74.831,75.159
3.4946,74.788,75.708
3.5575,74.551,74.975
3.6091,74.633,73.813
3.6719,74.589,73.827
3.7464,75.132,75.141
3.8094,75.074,76.11
3.8602,74.927,75.755
3.9229,74.547,75.147
3.9983,74.861,75.018
4.0612,74.775,75.082
4.1112,74.712,75.036
4.174,74.571,75.141
4.2501,75.209,75.243
4.3131,75.401,74.931
4.3623,75.274,74.71
4.4251,74.717,75.093
4.502,74.909,75.443
4.5649,74.95,74.762
4.6134,75.034,74.028
4.6761,74.598,74.389
4.7539,74.593,75.301
4.8168,74.184,75.696
4.8644,74.204,75.636
4.9272,74.403,75.505
5.0057,75.386,75.188
5.0687,75.719,74.717
5.1155,75.59,74.628
5.1783,74.94,74.936
5.2576,74.989,75.167
5.3205,74.895,74.925
5.3666,74.925,74.606
5.4293,74.681,74.802
5.5094,75.055,75.4
5.5724,74.995,75.485
5.6177,74.921,75.126
5.6804,74.488,75.06
5.7613,74.633,75.011
5.8242,74.389,74.281
5.8687,74.397,74.014
5.9315,74.48,75.139
6.0132,75.354,76.462
6.0761,75.669,76.158
6.1198,75.55,74.772
6.1826,74.867,74.067
6.265,74.846,74.407


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_289.csv <==
x,qOut,qIn
0.031471,74.656,75.319
0.094153,75,74.836
0.15692,74.946,74.741
0.22039,75.364,75.124
0.28333,75.227,75.107
0.34522,75.034,74.886
0.40798,74.598,75.228
0.47225,74.784,75.733
0.53519,74.496,75.446
0.59629,74.193,74.711
0.65905,73.916,74.583
0.72411,74.718,75.086
0.78705,75.384,75.265
0.84736,75.942,75.228
0.91012,75.679,75.532
0.97597,75.446,75.583
1.0389,74.51,74.755
1.0984,74.109,73.881
1.1612,74.145,73.944
1.2278,75.057,74.819
1.2908,75.228,75.458
1.3495,74.949,75.374
1.4123,74.389,75.241
1.4797,74.749,75.371
1.5426,75.009,75.1
1.6006,75.26,74.632
1.6633,75.077,74.899
1.7315,75.31,75.521
1.7945,74.966,75.403
1.8516,74.637,74.948
1.9144,74.346,74.975
1.9834,75.023,75.113
2.0463,75.409,74.725
2.1027,75.483,74.255
2.1655,74.81,74.504
2.2353,74.554,75.432
2.2982,74.066,76.068
2.3538,74.107,75.904
2.4165,74.276,75.346
2.4871,75.173,74.65
2.5501,75.427,74.159
2.6048,75.372,74.336
2.6676,74.86,75.011
2.739,74.986,75.494
2.8019,74.836,75.176
2.8559,74.839,74.719
2.9187,74.722,74.876
2.9908,75.268,75.404
3.0538,75.274,75.56
3.107,75.026,75.262
3.1697,74.369,75.033
3.2427,74.442,75.103
3.3056,74.349,75.152
3.358,74.545,74.982
3.4208,74.752,74.942
3.4946,75.63,75.044
3.5575,75.835,74.816
3.6091,75.417,74.503
3.6719,74.41,74.798
3.7464,74.3,75.552
3.8094,74.39,75.798
3.8602,74.808,74.973
3.9229,74.828,74.271
3.9983,75.212,74.851
4.0612,74.958,75.839
4.1112,74.821,75.229
4.174,74.667,74.035
4.2501,75.265,74.178
4.3131,75.336,75.444
4.3623,75.16,75.745
4.4251,74.7,75.205
4.502,74.995,74.777
4.5649,74.996,74.545
4.6134,74.881,74.654
4.6761,74.413,75.383
4.7539,74.671,75.915
4.8168,74.707,75.543
4.8644,74.892,75.136
4.9272,74.807,75.108
5.0057,75.245,74.866
5.0687,75.1,74.289
5.1155,74.924,74.362
5.1783,74.58,75.177
5.2576,74.918,75.842
5.3205,74.778,75.529
5.3666,74.552,74.861
5.4293,74.272,74.761
5.5094,74.902,75.187
5.5724,75.233,75.221
5.6177,75.241,74.601
5.6804,74.63,74.181
5.7613,74.646,74.388
5.8242,74.554,74.961
5.8687,74.879,75.753
5.9315,75.111,76.43
6.0132,75.774,76.253
6.0761,75.556,74.963
6.1198,74.912,73.855
6.1826,74.094,74.032
6.265,74.357,75.033


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_290.csv <==
x,qOut,qIn
0.031471,75.143,75.215
0.094153,74.264,74.845
0.15692,73.549,74.742
0.22039,74.177,75.271
0.28333,74.859,76.072
0.34522,75.412,75.792
0.40798,75.374,74.573
0.47225,75.608,73.822
0.53519,75.175,74.138
0.59629,74.719,74.812
0.65905,74.253,75.392
0.72411,74.703,75.6
0.78705,74.85,75.41
0.84736,74.916,75.109
0.91012,74.72,74.887
0.97597,75.192,74.782
1.0389,75.236,74.784
1.0984,75.102,75.103
1.1612,74.579,75.59
1.2278,74.76,75.707
1.2908,74.711,75.096
1.3495,74.905,74.507
1.4123,74.996,74.715
1.4797,75.571,75.38
1.5426,75.322,75.322
1.6006,74.605,74.795
1.6633,73.748,74.829
1.7315,74.094,75.178
1.7945,74.599,74.95
1.8516,75.166,74.569
1.9144,75.228,74.691
1.9834,75.563,74.909
2.0463,75.173,74.789
2.1027,74.708,74.985
2.1655,74.25,75.633
2.2353,74.793,75.896
2.2982,75.113,75.155
2.3538,75.308,74.473
2.4165,75.014,74.846
2.4871,75.185,75.837
2.5501,74.893,75.931
2.6048,74.731,74.959
2.6676,74.521,74.168
2.739,75.057,74.007
2.8019,75.094,74.289
2.8559,74.951,74.961
2.9187,74.52,75.704
2.9908,74.781,75.818
3.0538,74.685,75.109
3.107,74.546,74.819
3.1697,74.249,75.345
3.2427,74.813,75.673
3.3056,75.13,74.948
3.358,75.354,74.288
3.4208,75.038,74.504
3.4946,75.18,74.98
3.5575,74.91,74.914
3.6091,74.96,74.727
3.6719,74.973,74.916
3.7464,75.435,75.292
3.8094,74.982,75.555
3.8602,74.225,75.707
3.9229,73.624,75.581
3.9983,74.306,74.951
4.0612,74.963,74.184
4.1112,75.379,74.324
4.174,75.184,75.27
4.2501,75.418,75.97
4.3131,75.222,75.573
4.3623,75.094,74.845
4.4251,74.722,74.728
4.502,74.951,75.085
4.5649,74.697,75.091
4.6134,74.511,74.801
4.6761,74.242,74.788
4.7539,74.737,74.944
4.8168,74.801,74.871
4.8644,74.811,74.822
4.9272,74.712,75.198
5.0057,75.385,75.808
5.0687,75.605,76.033
5.1155,75.368,75.293
5.1783,74.526,74.203
5.2576,74.456,73.859
5.3205,74.456,74.306
5.3666,74.879,74.857
5.4293,75.064,75.542
5.5094,75.602,76.09
5.5724,75.313,75.571
5.6177,74.866,74.594
5.6804,74.388,74.539
5.7613,74.833,75.144
5.8242,74.968,75.043
5.8687,74.854,74.495
5.9315,74.331,74.727
6.0132,74.592,75.545
6.0761,74.734,75.615
6.1198,75.136,74.957
6.1826,75.286,74.785
6.265,75.703,75.146


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_291.csv <==
x,qOut,qIn
0.031471,74.334,74.796
0.094153,73.992,74.981
0.15692,73.964,75.068
0.22039,74.948,75.286
0.28333,75.476,75.324
0.34522,75.731,74.865
0.40798,75.411,74.592
0.47225,75.473,74.907
0.53519,75.011,75.214
0.59629,74.659,75.197
0.65905,74.278,75.25
0.72411,74.697,75.261
0.78705,74.695,74.972
0.84736,74.685,74.837
0.91012,74.579,75.129
0.97597,75.205,75.392
1.0389,75.327,75.16
1.0984,75.077,74.764
1.1612,74.423,74.714
1.2278,74.614,75.054
1.2908,74.755,75.331
1.3495,75.029,75.209
1.4123,74.895,74.931
1.4797,75.172,74.74
1.5426,74.861,74.783
1.6006,74.635,74.996
1.6633,74.408,75.142
1.7315,75.013,75.108
1.7945,75.192,75.178
1.8516,75.155,75.615
1.9144,74.732,75.819
1.9834,74.988,75.24
2.0463,74.958,74.442
2.1027,74.989,74.434
2.1655,74.731,74.825
2.2353,75.047,74.885
2.2982,74.877,74.666
2.3538,74.756,74.857
2.4165,74.542,75.409
2.4871,75.063,76.004
2.5501,75.105,76.121
2.6048,74.936,75.309
2.6676,74.455,74.209
2.739,74.732,73.806
2.8019,74.763,74.344
2.8559,74.842,75.144
2.9187,74.715,75.508
2.9908,75.281,75.153
3.0538,75.414,74.582
3.107,75.36,74.822
3.1697,74.832,75.672
3.2427,74.864,76.048
3.3056,74.564,75.184
3.358,74.437,74.142
3.4208,74.173,74.204
3.4946,74.681,75.267
3.5575,74.842,75.881
3.6091,75.181,75.57
3.6719,75.318,75.279
3.7464,75.774,75.285
3.8094,75.252,74.961
3.8602,74.378,74.328
3.9229,73.71,74.363
3.9983,74.362,75.144
4.0612,74.977,75.538
4.1112,75.186,75.193
4.174,74.724,74.914
4.2501,74.873,74.774
4.3131,74.91,74.479
4.3623,75.207,74.401
4.4251,75.092,74.837
4.502,75.258,75.511
4.5649,74.691,76.051
4.6134,74.342,75.871
4.6761,74.291,75.117
4.7539,75.252,74.565
4.8168,75.738,74.443
4.8644,75.695,74.798
4.9272,74.911,75.545
5.0057,74.688,75.848
5.0687,74.376,74.987
5.1155,74.497,74.042
5.1783,74.592,74.102
5.2576,75.283,74.745
5.3205,75.28,75.006
5.3666,74.93,75.4
5.4293,74.199,76.126
5.5094,74.312,76.175
5.5724,74.375,75.089
5.6177,74.718,74.329
5.6804,74.955,74.647
5.7613,75.731,75.252
5.8242,75.76,75.028
5.8687,75.251,74.434
5.9315,74.354,74.48
6.0132,74.486,75.149
6.0761,74.786,75.659
6.1198,75.245,75.466
6.1826,75.069,74.933
6.265,75.043,74.63


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_292.csv <==
x,qOut,qIn
0.031471,74.755,75.691
0.094153,74.641,75.118
0.15692,74.444,74.556
0.22039,74.909,74.274
0.28333,74.834,74.359
0.34522,74.709,74.784
0.40798,74.486,75.319
0.47225,75.122,75.689
0.53519,75.431,75.752
0.59629,75.561,75.459
0.65905,75.139,74.992
0.72411,75.123,74.683
0.78705,74.631,74.483
0.84736,74.313,74.633
0.91012,74.011,75.334
0.97597,74.596,75.835
1.0389,74.842,75.235
1.0984,75.121,74.288
1.1612,75.13,74.175
1.2278,75.557,74.929
1.2908,75.208,75.555
1.3495,74.55,75.233
1.4123,73.839,74.872
1.4797,74.257,75.504
1.5426,74.668,76.345
1.6006,75.101,75.828
1.6633,75.188,74.71
1.7315,75.7,74.196
1.7945,75.514,74.443
1.8516,74.969,74.727
1.9144,74.207,74.897
1.9834,74.486,74.999
2.0463,74.798,75.065
2.1027,75.158,74.969
2.1655,74.975,74.801
2.2353,75.113,74.808
2.2982,74.674,74.985
2.3538,74.444,75.304
2.4165,74.272,75.725
2.4871,74.93,75.845
2.5501,75.118,75.051
2.6048,75.206,74.088
2.6676,75.113,74.243
2.739,75.654,75.377
2.8019,75.609,75.92
2.8559,75.079,75.17
2.9187,74.169,74.427
2.9908,74.253,74.579
3.0538,74.462,75.082
3.107,74.841,75.351
3.1697,74.779,75.645
3.2427,75.089,75.705
3.3056,74.797,74.914
3.358,74.55,73.928
3.4208,74.292,74.064
3.4946,74.953,75.271
3.5575,75.314,75.978
3.6091,75.507,75.316
3.6719,75.068,74.523
3.7464,75.009,74.601
3.8094,74.533,75.272
3.8602,74.491,75.37
3.9229,74.6,74.995
3.9983,75.35,74.94
4.0612,75.282,75.383
4.1112,74.768,75.29
4.174,74.154,74.77
4.2501,74.691,74.749
4.3131,75.257,75.148
4.3623,75.592,75.098
4.4251,75.063,75.075
4.502,74.812,75.588
4.5649,74.255,75.674
4.6134,74.324,74.587
4.6761,74.558,73.821
4.7539,75.398,74.369
4.8168,75.395,75.28
4.8644,75.006,75.577
4.9272,74.402,75.633
5.0057,74.742,75.444
5.0687,74.962,74.969
5.1155,75.122,74.653
5.1783,74.876,74.769
5.2576,75.165,75.041
5.3205,75.005,74.994
5.3666,74.812,74.755
5.4293,74.411,74.788
5.5094,74.826,75.102
5.5724,74.998,75.376
5.6177,75.249,75.566
5.6804,75.061,75.696
5.7613,75.176,75.548
5.8242,74.586,74.932
5.8687,74.146,74.465
5.9315,73.971,74.551
6.0132,74.867,74.698
6.0761,75.406,74.588
6.1198,75.593,74.763
6.1826,75.128,75.32
6.265,75.112,75.798


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_293.csv <==
x,qOut,qIn
0.031471,74.787,75.567
0.094153,75.189,75.501
0.15692,75.195,74.794
0.22039,75.653,74.41
0.28333,75.512,74.663
0.34522,75.25,75.01
0.40798,74.77,75.228
0.47225,74.991,75.208
0.53519,74.801,74.808
0.59629,74.484,74.654
0.65905,73.948,75.296
0.72411,74.296,76.162
0.78705,74.507,75.889
0.84736,74.859,74.629
0.91012,74.939,73.9
0.97597,75.501,74.201
1.0389,75.402,74.874
1.0984,75.124,75.347
1.1612,74.681,75.625
1.2278,75.037,75.584
1.2908,75.04,75.138
1.3495,74.836,74.818
1.4123,74.342,75.077
1.4797,74.676,75.504
1.5426,74.842,75.141
1.6006,74.958,74.407
1.6633,74.6,74.337
1.7315,74.843,74.806
1.7945,74.82,75.258
1.8516,75.134,75.581
1.9144,75.222,75.671
1.9834,75.564,75.422
2.0463,74.919,75.034
2.1027,74.164,74.635
2.1655,73.743,74.393
2.2353,74.597,74.51
2.2982,75.262,74.936
2.3538,75.532,75.49
2.4165,75.142,75.823
2.4871,75.242,75.604
2.5501,75.043,74.712
2.6048,75.015,74.164
2.6676,74.734,74.689
2.739,74.966,75.459
2.8019,74.622,75.135
2.8559,74.364,74.692
2.9187,74.18,75.167
2.9908,74.956,75.662
3.0538,75.397,74.824
3.107,75.607,74
3.1697,75.177,74.707
3.2427,75.083,75.96
3.3056,74.503,75.881
3.358,74.208,74.852
3.4208,74.096,74.361
3.4946,74.935,74.69
3.5575,75.358,75.119
3.6091,75.507,75.147
3.6719,75.035,75.181
3.7464,74.993,75.416
3.8094,74.572,75.326
3.8602,74.464,74.891
3.9229,74.432,74.906
3.9983,75.159,75.287
4.0612,75.305,74.973
4.1112,75.123,74.315
4.174,74.51,74.584
4.2501,74.639,75.552
4.3131,74.616,75.933
4.3623,74.837,75.563
4.4251,74.886,75.169
4.502,75.42,74.78
4.5649,75.213,74.201
4.6134,74.751,74.013
4.6761,74.208,74.662
4.7539,74.686,75.588
4.8168,75.033,75.778
4.8644,75.237,75.251
4.9272,74.958,74.744
5.0057,75.212,74.499
5.0687,75.078,74.422
5.1155,74.971,74.837
5.1783,74.544,75.604
5.2576,74.732,75.891
5.3205,74.543,75.522
5.3666,74.594,75.291
5.4293,74.718,75.316
5.5094,75.565,75.275
5.5724,75.742,74.96
5.6177,75.262,74.693
5.6804,74.189,74.71
5.7613,74.049,74.755
5.8242,74.165,74.398
5.8687,74.708,74.204
5.9315,74.994,74.787
6.0132,75.599,75.724
6.0761,75.331,76.015
6.1198,74.742,75.329
6.1826,74.039,74.608
6.265,74.418,74.801


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_294.csv <==
x,qOut,qIn
0.031471,74.755,74.923
0.094153,74.296,75.247
0.15692,73.97,75.689
0.22039,74.759,75.532
0.28333,75.347,74.546
0.34522,75.673,73.914
0.40798,75.268,74.353
0.47225,75.159,75.268
0.53519,74.6,75.657
0.59629,74.401,75.443
0.65905,74.345,75.189
0.72411,75.107,75.255
0.78705,75.315,75.481
0.84736,75.254,75.388
0.91012,74.765,75.052
0.97597,74.892,74.738
1.0389,74.69,74.551
1.0984,74.596,74.501
1.1612,74.444,74.679
1.2278,75.099,75.061
1.2908,75.348,75.441
1.3495,75.326,75.392
1.4123,74.694,75.091
1.4797,74.595,75.069
1.5426,74.273,75.153
1.6006,74.375,74.8
1.6633,74.512,74.37
1.7315,75.315,74.338
1.7945,75.462,74.835
1.8516,75.346,75.652
1.9144,74.948,76.276
1.9834,75.274,76.092
2.0463,75.248,75.112
2.1027,75.007,74.56
2.1655,74.364,74.742
2.2353,74.472,74.905
2.2982,74.445,74.84
2.3538,74.63,74.906
2.4165,74.61,74.993
2.4871,75.194,75.102
2.5501,75.251,75.186
2.6048,75.205,74.99
2.6676,74.795,74.739
2.739,74.917,74.807
2.8019,74.558,74.992
2.8559,74.268,75.065
2.9187,74.005,75.265
2.9908,74.737,75.524
3.0538,75.234,75.425
3.107,75.679,74.882
3.1697,75.583,74.385
3.2427,75.715,74.321
3.3056,75.095,74.705
3.358,74.541,75.332
3.4208,74.155,75.847
3.4946,74.755,75.749
3.5575,74.973,74.793
3.6091,74.972,73.928
3.6719,74.642,74.254
3.7464,74.975,75.598
3.8094,74.93,76.338
3.8602,74.77,75.488
3.9229,74.353,74.51
3.9983,74.755,74.779
4.0612,74.948,75.512
4.1112,75.225,75.349
4.174,75.102,74.923
4.2501,75.302,74.695
4.3131,74.766,74.352
4.3623,74.23,74.175
4.4251,73.894,74.769
4.502,74.705,75.666
4.5649,75.306,75.799
4.6134,75.573,75.392
4.6761,75.02,75.337
4.7539,74.814,75.459
4.8168,74.33,74.884
4.8644,74.431,74.269
4.9272,74.695,74.644
5.0057,75.584,75.466
5.0687,75.635,75.612
5.1155,75.256,74.876
5.1783,74.654,74.106
5.2576,74.962,74.167
5.3205,75.091,75.213
5.3666,74.939,75.9
5.4293,74.248,75.689
5.5094,74.284,75.254
5.5724,74.288,75.052
5.6177,74.637,74.764
5.6804,74.841,74.529
5.7613,75.604,74.708
5.8242,75.715,75.21
5.8687,75.483,75.522
5.9315,74.757,75.439
6.0132,74.743,75.042
6.0761,74.611,74.721
6.1198,74.799,74.789
6.1826,74.772,74.995
6.265,75.149,75.008


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_295.csv <==
x,qOut,qIn
0.031471,75.203,75.264
0.094153,75.241,74.907
0.15692,74.962,74.967
0.22039,75.289,75.334
0.28333,75.16,75.151
0.34522,74.98,74.879
0.40798,74.63,75.347
0.47225,75.034,75.923
0.53519,75.056,75.557
0.59629,74.911,74.878
0.65905,74.432,74.656
0.72411,74.727,74.522
0.78705,74.833,74.166
0.84736,75.029,74.239
0.91012,74.802,75.052
0.97597,74.984,76.054
1.0389,74.6,76.232
1.0984,74.41,75.311
1.1612,74.307,74.479
1.2278,75.02,74.765
1.2908,75.207,75.435
1.3495,75.095,75.168
1.4123,74.613,74.577
1.4797,74.9,74.458
1.5426,74.993,74.784
1.6006,75.216,75.028
1.6633,75.184,75.25
1.7315,75.564,75.531
1.7945,75.163,75.526
1.8516,74.46,74.945
1.9144,73.699,74.456
1.9834,74.094,74.726
2.0463,74.532,75.408
2.1027,75.042,75.421
2.1655,75.187,75.115
2.2353,75.729,75.352
2.2982,75.563,75.703
2.3538,75.155,74.826
2.4165,74.578,73.685
2.4871,74.858,73.841
2.5501,74.871,74.942
2.6048,74.71,75.571
2.6676,74.225,75.829
2.739,74.573,75.83
2.8019,74.799,75.125
2.8559,75.147,74.227
2.9187,75.095,74.284
2.9908,75.401,75.189
3.0538,75.028,75.724
3.107,74.634,75.199
3.1697,74.251,74.612
3.2427,74.849,74.821
3.3056,75.198,75.202
3.358,75.459,75.178
3.4208,75.152,75.263
3.4946,75.097,75.345
3.5575,74.379,75.081
3.6091,73.88,74.799
3.6719,73.704,74.912
3.7464,74.674,75.313
3.8094,75.348,75.42
3.8602,75.731,74.781
3.9229,75.347,74.219
3.9983,75.216,74.622
4.0612,74.608,75.554
4.1112,74.438,75.859
4.174,74.471,75.51
4.2501,75.239,74.878
4.3131,75.28,74.15
4.3623,74.953,74.034
4.4251,74.425,74.959
4.502,74.837,75.989
4.5649,75.106,75.898
4.6134,75.226,75.253
4.6761,74.84,75.031
4.7539,75.021,75.131
4.8168,74.9,74.799
4.8644,74.968,74.136
4.9272,74.764,74.125
5.0057,75.025,74.936
5.0687,74.658,75.558
5.1155,74.393,75.333
5.1783,74.304,75.028
5.2576,75.169,75.223
5.3205,75.58,75.615
5.3666,75.409,75.451
5.4293,74.497,74.94
5.5094,74.295,74.7
5.5724,74.211,75.047
5.6177,74.646,75.413
5.6804,74.986,75.294
5.7613,75.794,74.802
5.8242,75.785,74.447
5.8687,75.319,74.752
5.9315,74.422,75.42
6.0132,74.366,75.637
6.0761,74.295,74.93
6.1198,74.462,74.226
6.1826,74.446,74.392
6.265,75.072,75.123


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_296.csv <==
x,qOut,qIn
0.031471,75.339,74.867
0.094153,75.153,74.972
0.15692,74.534,75.248
0.22039,74.726,75.794
0.28333,74.835,75.722
0.34522,74.956,75.076
0.40798,74.605,74.948
0.47225,74.783,75.368
0.53519,74.612,75.376
0.59629,74.715,74.649
0.65905,74.757,74.124
0.72411,75.455,74.388
0.78705,75.548,75.124
0.84736,75.408,75.576
0.91012,74.875,75.539
0.97597,74.918,75.054
1.0389,74.547,74.504
1.0984,74.241,74.717
1.1612,73.943,75.478
1.2278,74.594,75.745
1.2908,74.98,75.107
1.3495,75.253,74.608
1.4123,75.095,74.675
1.4797,75.466,74.827
1.5426,75.377,74.966
1.6006,75.266,75.616
1.6633,74.82,76.03
1.7315,74.91,75.327
1.7945,74.512,74.167
1.8516,74.268,73.837
1.9144,74.145,74.394
1.9834,74.945,75.446
2.0463,75.32,76.184
2.1027,75.305,75.86
2.1655,74.707,74.941
2.2353,74.779,74.414
2.2982,74.746,74.397
2.3538,75.031,74.505
2.4165,75.019,74.947
2.4871,75.324,75.601
2.5501,74.823,76.008
2.6048,74.355,75.89
2.6676,74.145,75.386
2.739,75.039,74.806
2.8019,75.599,74.345
2.8559,75.592,74.275
2.9187,74.682,74.677
2.9908,74.293,75.033
3.0538,73.95,74.951
3.107,74.311,75.11
3.1697,74.784,75.55
3.2427,75.786,75.488
3.3056,75.871,74.717
3.358,75.291,74.356
3.4208,74.234,74.82
3.4946,74.179,75.455
3.5575,74.347,75.41
3.6091,74.802,74.898
3.6719,75.027,74.696
3.7464,75.758,75.078
3.8094,75.83,75.516
3.8602,75.478,75.446
3.9229,74.576,75.181
3.9983,74.419,75.085
4.0612,74.25,75.122
4.1112,74.432,75.131
4.174,74.478,75.132
4.2501,75.14,75.01
4.3131,75.245,74.732
4.3623,75.18,74.732
4.4251,74.707,74.956
4.502,74.862,74.857
4.5649,74.704,74.521
4.6134,74.736,74.802
4.6761,74.637,75.521
4.7539,75.151,75.923
4.8168,75.078,75.458
4.8644,74.886,74.551
4.9272,74.566,74.216
5.0057,75.084,74.855
5.0687,75.272,75.546
5.1155,75.272,75.434
5.1783,74.856,75.08
5.2576,75.07,74.885
5.3205,74.963,74.633
5.3666,74.911,74.73
5.4293,74.606,75.333
5.5094,74.91,75.464
5.5724,74.745,74.583
5.6177,74.542,74.153
5.6804,74.176,74.914
5.7613,74.672,75.92
5.8242,74.936,75.795
5.8687,75.245,75.036
5.9315,75.113,74.96
6.0132,75.317,75.529
6.0761,74.843,75.446
6.1198,74.491,74.54
6.1826,74.323,74.034
6.265,75.078,74.373


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_297.csv <==
x,qOut,qIn
0.031471,75.319,75.562
0.094153,75.316,74.782
0.15692,74.85,74.345
0.22039,74.914,74.549
0.28333,74.583,75.068
0.34522,74.404,75.554
0.40798,74.278,75.681
0.47225,75.093,75.018
0.53519,75.578,73.973
0.59629,75.792,74.097
0.65905,75.194,75.289
0.72411,74.844,76.089
0.78705,74.099,75.678
0.84736,73.927,74.932
0.91012,74.005,74.519
0.97597,74.956,74.445
1.0389,75.36,74.61
1.0984,75.633,75.278
1.1612,75.439,75.945
1.2278,75.552,75.665
1.2908,74.942,74.553
1.3495,74.392,74.22
1.4123,74.14,74.928
1.4797,74.984,75.666
1.5426,75.445,75.622
1.6006,75.295,74.93
1.6633,74.402,74.373
1.7315,74.265,74.668
1.7945,74.293,75.321
1.8516,74.865,75.353
1.9144,75.212,75.072
1.9834,75.756,74.94
2.0463,75.239,74.904
2.1027,74.461,74.829
2.1655,73.898,74.879
2.2353,74.622,74.999
2.2982,75.271,74.958
2.3538,75.538,74.854
2.4165,75.01,75.041
2.4871,74.906,75.523
2.5501,74.582,75.772
2.6048,74.715,75.429
2.6676,74.792,75.105
2.739,75.355,75.313
2.8019,75.108,75.449
2.8559,74.686,74.791
2.9187,74.274,74.14
2.9908,74.849,74.219
3.0538,75.153,74.701
3.107,75.168,74.972
3.1697,74.682,75.108
3.2427,74.826,75.118
3.3056,74.729,75.145
3.358,74.743,75.41
3.4208,74.502,75.583
3.4946,74.901,75.242
3.5575,74.887,74.749
3.6091,74.938,74.815
3.6719,74.819,75.099
3.7464,75.389,75.098
3.8094,75.488,74.727
3.8602,75.443,74.541
3.9229,74.982,75.011
3.9983,75.025,75.912
4.0612,74.59,76.003
4.1112,74.261,74.91
4.174,73.964,74.159
4.2501,74.572,74.682
4.3131,74.835,75.48
4.3623,74.964,75.207
4.4251,74.754,74.64
4.502,75.184,74.747
4.5649,75.224,75.371
4.6134,75.19,75.483
4.6761,74.833,75.217
4.7539,75.088,75.088
4.8168,74.925,74.934
4.8644,74.741,74.53
4.9272,74.33,74.396
5.0057,74.694,74.743
5.0687,74.784,75.327
5.1155,75.015,75.541
5.1783,75.013,75.303
5.2576,75.477,75.058
5.3205,75.225,75.03
5.3666,74.795,74.791
5.4293,74.318,74.495
5.5094,74.78,74.683
5.5724,74.972,75.419
5.6177,74.949,75.923
5.6804,74.582,75.889
5.7613,74.979,75.568
5.8242,75.154,74.831
5.8687,75.254,73.95
5.9315,74.809,73.885
6.0132,74.814,74.603
6.0761,74.433,75.124
6.1198,74.367,75.386
6.1826,74.346,75.786
6.265,75.096,75.986


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_298.csv <==
x,qOut,qIn
0.031471,75.527,75.213
0.094153,74.735,75.174
0.15692,73.792,75.001
0.22039,74.048,75.115
0.28333,74.467,75.216
0.34522,74.964,74.818
0.40798,75.078,74.497
0.47225,75.587,74.705
0.53519,75.406,74.91
0.59629,74.92,74.951
0.65905,74.183,75.221
0.72411,74.426,75.382
0.78705,74.666,75.102
0.84736,75.086,75.021
0.91012,75.181,75.29
0.97597,75.641,75.248
1.0389,75.334,74.673
1.0984,74.834,74.66
1.1612,74.298,75.265
1.2278,74.771,75.431
1.2908,75.056,74.896
1.3495,75.174,74.881
1.4123,74.8,75.482
1.4797,74.943,75.819
1.5426,74.694,75.139
1.6006,74.545,74.155
1.6633,74.283,73.989
1.7315,74.797,74.724
1.7945,74.935,75.255
1.8516,75.025,75.203
1.9144,74.815,75.393
1.9834,75.206,75.914
2.0463,75.131,75.917
2.1027,74.984,75.335
2.1655,74.599,74.881
2.2353,74.927,74.593
2.2982,74.894,74.211
2.3538,74.834,74.047
2.4165,74.56,74.557
2.4871,75.044,75.43
2.5501,75.196,75.475
2.6048,75.287,74.783
2.6676,74.903,74.858
2.739,74.941,75.871
2.8019,74.474,75.98
2.8559,74.233,74.665
2.9187,74.091,73.95
2.9908,74.838,74.661
3.0538,75.157,75.736
3.107,75.366,75.813
3.1697,75.308,75.132
3.2427,75.764,74.389
3.3056,75.55,74.131
3.358,74.881,74.633
3.4208,73.954,75.54
3.4946,74.102,75.924
3.5575,74.371,75.279
3.6091,74.722,74.668
3.6719,74.643,74.863
3.7464,75.088,75.37
3.8094,75.106,75.365
3.8602,75.225,75.186
3.9229,75.034,75.109
3.9983,75.278,74.797
4.0612,74.859,74.325
4.1112,74.511,74.553
4.174,74.355,75.366
4.2501,75.139,75.776
4.3131,75.423,75.221
4.3623,75.098,74.589
4.4251,74.219,74.566
4.502,74.278,74.989
4.5649,74.545,75.475
4.6134,75.113,75.67
4.6761,75.208,75.395
4.7539,75.528,74.859
4.8168,75.078,74.419
4.8644,74.756,74.458
4.9272,74.588,75.047
5.0057,75.258,75.733
5.0687,75.338,75.885
5.1155,74.929,75.457
5.1783,74.173,74.819
5.2576,74.404,74.274
5.3205,74.705,74.039
5.3666,75.121,74.393
5.4293,75.033,75.166
5.5094,75.241,75.692
5.5724,74.796,75.496
5.6177,74.505,75.193
5.6804,74.394,75.124
5.7613,75.213,74.864
5.8242,75.551,74.346
5.8687,75.368,74.533
5.9315,74.526,75.397
6.0132,74.414,76.015
6.0761,74.36,75.752
6.1198,74.783,74.994
6.1826,75.105,74.538
6.265,75.798,74.782


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_299.csv <==
x,qOut,qIn
0.031471,74.265,74.995
0.094153,74.077,74.444
0.15692,74.251,74.251
0.22039,75.296,74.641
0.28333,75.628,75.513
0.34522,75.212,76.136
0.40798,74.22,75.984
0.47225,74.256,75.229
0.53519,74.623,74.625
0.59629,75.359,74.583
0.65905,75.536,74.808
0.72411,75.7,75.053
0.78705,74.85,75.072
0.84736,74.148,74.86
0.91012,73.883,74.924
0.97597,74.814,75.388
1.0389,75.382,75.326
1.0984,75.53,74.548
1.1612,74.976,74.131
1.2278,74.836,74.455
1.2908,74.361,74.997
1.3495,74.225,75.299
1.4123,74.25,75.59
1.4797,75.183,75.926
1.5426,75.659,75.781
1.6006,75.785,74.992
1.6633,75.209,74.509
1.7315,75.059,74.812
1.7945,74.607,74.996
1.8516,74.511,74.71
1.9144,74.403,74.896
1.9834,74.996,75.501
2.0463,75.045,75.471
2.1027,75.025,74.968
2.1655,74.706,74.869
2.2353,74.928,74.977
2.2982,74.61,74.758
2.3538,74.289,74.496
2.4165,73.985,74.754
2.4871,74.667,75.426
2.5501,75.107,75.66
2.6048,75.468,75.204
2.6676,75.392,74.955
2.739,75.689,75.265
2.8019,75.314,75.28
2.8559,74.802,74.724
2.9187,74.229,74.526
2.9908,74.625,74.826
3.0538,74.825,74.899
3.107,74.991,74.698
3.1697,74.844,74.928
3.2427,75.264,75.547
3.3056,75.17,75.731
3.358,74.897,75.327
3.4208,74.337,75.062
3.4946,74.579,75.132
3.5575,74.63,75.166
3.6091,74.8,74.813
3.6719,74.747,74.343
3.7464,75.298,74.163
3.8094,75.321,74.545
3.8602,75.2,75.222
3.9229,74.768,75.72
3.9983,74.985,75.756
4.0612,74.814,75.304
4.1112,74.622,74.935
4.174,74.244,74.988
4.2501,74.664,75.175
4.3131,74.796,75.026
4.3623,74.953,74.736
4.4251,74.851,74.769
4.502,75.369,75.108
4.5649,75.402,75.212
4.6134,75.307,75.003
4.6761,74.829,75
4.7539,74.892,75.275
4.8168,74.502,75.301
4.8644,74.197,75.004
4.9272,73.913,75.046
5.0057,74.589,75.555
5.0687,75,75.695
5.1155,75.333,74.57
5.1783,75.217,73.477
5.2576,75.519,74.146
5.3205,75.234,76.06
5.3666,74.926,76.355
5.4293,74.506,75.009
5.5094,74.873,73.964
5.5724,74.856,74.316
5.6177,74.783,75.151
5.6804,74.525,75.807
5.7613,75.008,76.011
5.8242,75.098,75.442
5.8687,75.015,74.5
5.9315,74.613,74.132
6.0132,74.99,74.567
6.0761,75.155,75.056
6.1198,75.341,75.276
6.1826,74.961,75.497
6.265,74.888,75.467


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_300.csv <==
x,qOut,qIn
0.031471,75.095,74.409
0.094153,75.383,75.448
0.15692,75.132,76.407
0.22039,75.341,76.137
0.28333,75.104,75.006
0.34522,74.979,74.392
0.40798,74.701,74.398
0.47225,75.031,74.614
0.53519,74.788,74.856
0.59629,74.467,75.131
0.65905,74.148,75.357
0.72411,74.849,75.501
0.78705,75.348,75.148
0.84736,75.667,74.398
0.91012,75.281,74.305
0.97597,75.123,75.18
1.0389,74.409,75.76
1.0984,74.017,75.233
1.1612,73.847,74.64
1.2278,74.699,74.606
1.2908,75.208,74.694
1.3495,75.645,75.004
1.4123,75.521,75.737
1.4797,75.566,75.988
1.5426,74.798,75.242
1.6006,74.171,74.807
1.6633,73.91,75.236
1.7315,74.785,75.626
1.7945,75.29,74.979
1.8516,75.39,74.058
1.9144,74.852,74.064
1.9834,74.836,74.914
2.0463,74.56,75.298
2.1027,74.595,74.978
2.1655,74.621,74.99
2.2353,75.267,75.343
2.2982,75.217,75.207
2.3538,74.818,75.02
2.4165,74.206,75.34
2.4871,74.59,75.538
2.5501,74.938,75.03
2.6048,75.292,74.482
2.6676,75.201,74.687
2.739,75.56,75.387
2.8019,75.38,75.351
2.8559,75.15,74.479
2.9187,74.611,74.176
2.9908,74.699,74.918
3.0538,74.405,75.593
3.107,74.313,75.5
3.1697,74.247,75.395
3.2427,74.957,75.556
3.3056,75.151,75.49
3.358,75.086,74.818
3.4208,74.701,74.216
3.4946,75.072,74.282
3.5575,75.18,74.746
3.6091,75.209,75.186
3.6719,74.814,75.6
3.7464,74.996,75.612
3.8094,74.821,74.791
3.8602,74.795,74.07
3.9229,74.57,74.448
3.9983,74.922,75.518
4.0612,74.72,76.021
4.1112,74.512,75.561
4.174,74.271,74.951
4.2501,74.952,74.739
4.3131,75.343,74.736
4.3623,75.611,74.935
4.4251,75.32,75.359
4.502,75.313,75.38
4.5649,74.664,74.743
4.6134,74.162,74.523
4.6761,73.895,75.141
4.7539,74.712,75.758
4.8168,75.227,75.347
4.8644,75.425,74.553
4.9272,74.897,74.368
5.0057,74.779,74.625
5.0687,74.372,74.701
5.1155,74.457,74.94
5.1783,74.69,75.552
5.2576,75.575,75.921
5.3205,75.666,75.399
5.3666,75.239,74.676
5.4293,74.481,74.749
5.5094,74.682,75.422
5.5724,74.889,75.512
5.6177,75.065,74.759
5.6804,74.725,74.225
5.7613,74.914,74.526
5.8242,74.783,75.324
5.8687,74.93,75.783
5.9315,74.884,75.743
6.0132,75.253,75.36
6.0761,74.837,74.881
6.1198,74.325,74.607
6.1826,73.92,74.5
6.265,74.608,74.298


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_301.csv <==
x,qOut,qIn
0.031471,74.84,76.078
0.094153,75.006,75.595
0.15692,74.873,74.677
0.22039,75.275,74.586
0.28333,75.119,75.317
0.34522,74.87,75.713
0.40798,74.507,75.483
0.47225,74.991,74.938
0.53519,75.152,74.483
0.59629,75.112,74.332
0.65905,74.682,74.614
0.72411,74.945,75.138
0.78705,74.951,75.267
0.84736,74.929,75.075
0.91012,74.436,75.307
0.97597,74.502,75.922
1.0389,74.274,75.869
1.0984,74.452,75.081
1.1612,74.657,74.613
1.2278,75.448,74.723
1.2908,75.46,74.701
1.3495,75.09,74.284
1.4123,74.539,74.418
1.4797,74.962,75.393
1.5426,75.261,75.96
1.6006,75.31,75.213
1.6633,74.697,74.41
1.7315,74.613,74.569
1.7945,74.353,75.154
1.8516,74.491,75.361
1.9144,74.513,75.508
1.9834,75.131,75.592
2.0463,75.161,75.253
2.1027,75.201,74.681
2.1655,75.115,74.403
2.2353,75.631,74.499
2.2982,75.483,74.91
2.3538,74.903,75.495
2.4165,74.043,75.873
2.4871,74.202,75.744
2.5501,74.426,75.07
2.6048,74.809,74.28
2.6676,74.878,73.964
2.739,75.376,74.289
2.8019,75.193,74.896
2.8559,74.787,75.581
2.9187,74.244,76.035
2.9908,74.709,75.734
3.0538,75.087,74.734
3.107,75.456,74.159
3.1697,75.26,74.608
3.2427,75.313,75.603
3.3056,74.699,75.757
3.358,74.237,74.789
3.4208,73.975,74.298
3.4946,74.787,75.058
3.5575,75.32,75.765
3.6091,75.669,75.62
3.6719,75.289,75.455
3.7464,75.069,75.279
3.8094,74.233,74.513
3.8602,73.832,73.871
3.9229,73.854,74.275
3.9983,74.936,75.127
4.0612,75.535,75.349
4.1112,75.702,75.235
4.174,75.127,75.357
4.2501,74.989,75.441
4.3131,74.592,75.088
4.3623,74.647,74.799
4.4251,74.703,74.926
4.502,75.296,75.1
4.5649,75.097,74.956
4.6134,74.706,74.788
4.6761,74.378,75.015
4.7539,75.11,75.544
4.8168,75.609,75.49
4.8644,75.624,74.762
4.9272,74.78,74.489
5.0057,74.436,74.947
5.0687,74.068,75.169
5.1155,74.288,74.792
5.1783,74.484,74.715
5.2576,75.259,75.296
5.3205,75.347,75.861
5.3666,75.26,75.366
5.4293,74.864,74.507
5.5094,75.118,74.513
5.5724,74.977,75.405
5.6177,74.806,75.707
5.6804,74.436,75.185
5.7613,74.837,74.71
5.8242,74.92,74.886
5.8687,75.019,75.099
5.9315,74.835,75.104
6.0132,75.205,75.11
6.0761,75.03,74.785
6.1198,74.75,74.131
6.1826,74.299,74.162
6.265,74.694,75.196


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_302.csv <==
x,qOut,qIn
0.031471,74.17,74.651
0.094153,74.351,74.264
0.15692,74.563,74.635
0.22039,75.52,75.039
0.28333,75.915,74.971
0.34522,75.866,74.729
0.40798,75.02,74.734
0.47225,74.671,75.195
0.53519,74.232,75.813
0.59629,74.441,75.886
0.65905,74.723,75.453
0.72411,75.489,75.052
0.78705,75.331,74.949
0.84736,74.788,74.819
0.91012,74.176,74.696
0.97597,74.685,74.826
1.0389,75.162,75.011
1.0984,75.433,75.057
1.1612,74.993,75.199
1.2278,74.926,75.328
1.2908,74.504,75.008
1.3495,74.444,74.575
1.4123,74.344,74.509
1.4797,74.881,74.602
1.5426,74.818,74.84
1.6006,74.726,75.668
1.6633,74.592,76.393
1.7315,75.308,75.972
1.7945,75.624,74.531
1.8516,75.615,73.788
1.9144,75.022,74.361
1.9834,74.971,75.369
2.0463,74.654,75.435
2.1027,74.565,74.826
2.1655,74.377,74.73
2.2353,74.923,75.337
2.2982,75.037,75.691
2.3538,75.116,75.131
2.4165,74.812,74.516
2.4871,74.963,74.666
2.5501,74.551,75.328
2.6048,74.225,75.488
2.6676,74.036,75.194
2.739,74.897,74.971
2.8019,75.491,75.059
2.8559,75.802,75.155
2.9187,75.299,75.163
2.9908,75.053,75.235
3.0538,74.402,75.266
3.107,74.288,74.683
3.1697,74.358,74.036
3.2427,75.144,74.348
3.3056,75.224,75.385
3.358,75.078,75.763
3.4208,74.712,75.536
3.4946,75.079,75.407
3.5575,75.048,75.213
3.6091,74.863,74.476
3.6719,74.478,74.081
3.7464,74.93,74.66
3.8094,75.128,75.437
3.8602,75.173,75.46
3.9229,74.767,75.211
3.9983,75.001,75.128
4.0612,74.977,75.008
4.1112,75.096,74.721
4.174,74.841,74.723
4.2501,74.978,75.124
4.3131,74.492,75.305
4.3623,74.177,74.865
4.4251,74.046,74.636
4.502,74.923,75.161
4.5649,75.44,75.703
4.6134,75.668,75.561
4.6761,75.187,75.178
4.7539,75.029,74.787
4.8168,74.438,74.716
4.8644,74.242,75.213
4.9272,74.247,75.509
5.0057,75.097,74.947
5.0687,75.376,74.123
5.1155,75.298,74.062
5.1783,74.746,74.668
5.2576,74.863,75.378
5.3205,74.761,75.699
5.3666,74.797,75.845
5.4293,74.583,75.884
5.5094,74.961,75.553
5.5724,74.854,74.597
5.6177,74.818,73.915
5.6804,74.705,74.382
5.7613,75.305,75.442
5.8242,75.371,75.819
5.8687,75.147,75.267
5.9315,74.63,74.629
6.0132,74.924,74.515
6.0761,75.004,74.855
6.1198,74.941,75.349
6.1826,74.352,75.737
6.265,74.36,75.509


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_303.csv <==
x,qOut,qIn
0.031471,75.919,75.164
0.094153,75.77,74.502
0.15692,75.013,74.233
0.22039,74.879,74.749
0.28333,74.612,75.369
0.34522,74.636,75.315
0.40798,74.444,75.134
0.47225,74.821,75.264
0.53519,74.68,75.129
0.59629,74.642,74.824
0.65905,74.524,75.131
0.72411,75.145,75.702
0.78705,75.282,75.487
0.84736,75.237,74.728
0.91012,74.854,74.536
0.97597,75.128,74.991
1.0389,75.035,75.316
1.0984,74.918,75.39
1.1612,74.511,75.441
1.2278,74.735,75.085
1.2908,74.553,73.986
1.3495,74.455,73.483
1.4123,74.312,74.558
1.4797,74.982,76.137
1.5426,75.239,76.359
1.6006,75.243,75.377
1.6633,74.778,74.574
1.7315,74.975,74.507
1.7945,74.946,74.864
1.8516,75.114,74.865
1.9144,74.997,74.699
1.9834,75.304,74.973
2.0463,74.921,75.477
2.1027,74.573,75.584
2.1655,74.395,75.544
2.2353,75.172,75.477
2.2982,75.489,74.936
2.3538,75.153,74.442
2.4165,74.106,74.782
2.4871,73.908,75.417
2.5501,73.983,75.257
2.6048,74.607,74.461
2.6676,75.081,74.212
2.739,75.908,74.978
2.8019,75.796,75.889
2.8559,75.176,75.606
2.9187,74.284,74.655
2.9908,74.419,74.267
3.0538,74.6,74.838
3.107,74.812,75.462
3.1697,74.691,75.662
3.2427,75.212,75.483
3.3056,75.36,75.05
3.358,75.406,74.698
3.4208,74.981,74.678
3.4946,75.09,74.765
3.5575,74.835,74.699
3.6091,74.775,75.013
3.6719,74.518,75.594
3.7464,74.845,75.496
3.8094,74.64,74.53
3.8602,74.572,74.312
3.9229,74.545,75.155
3.9983,75.243,75.828
4.0612,75.309,75.461
4.1112,74.925,74.922
4.174,74.244,74.872
4.2501,74.578,75.008
4.3131,74.962,74.809
4.3623,75.401,74.596
4.4251,75.248,74.846
4.502,75.322,75.453
4.5649,74.732,75.806
4.6134,74.353,75.573
4.6761,74.159,75.184
4.7539,74.901,74.919
4.8168,75.194,74.426
4.8644,75.18,73.85
4.9272,74.673,74.108
5.0057,74.8,75.315
5.0687,74.691,76.359
5.1155,74.813,76.13
5.1783,74.826,75.307
5.2576,75.417,74.935
5.3205,75.339,74.933
5.3666,74.974,74.668
5.4293,74.347,74.652
5.5094,74.576,75.083
5.5724,74.644,74.97
5.6177,74.793,74.393
5.6804,74.803,74.596
5.7613,75.493,75.378
5.8242,75.647,75.433
5.8687,75.299,74.968
5.9315,74.298,75.12
6.0132,74.063,75.652
6.0761,73.961,75.362
6.1198,74.363,74.654
6.1826,74.708,74.716
6.265,75.65,75.239


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_304.csv <==
x,qOut,qIn
0.031471,74.297,75.143
0.094153,73.708,75.405
0.15692,73.535,75.331
0.22039,74.519,74.766
0.28333,75.149,74.424
0.34522,75.56,74.667
0.40798,75.517,74.993
0.47225,75.892,75.224
0.53519,75.642,75.341
0.59629,75.186,75.303
0.65905,74.514,75.204
0.72411,74.686,75.171
0.78705,74.643,75.031
0.84736,74.677,74.764
0.91012,74.53,74.724
0.97597,75.044,74.965
1.0389,75.07,75.138
1.0984,74.947,75.336
1.1612,74.605,75.688
1.2278,75.037,75.776
1.2908,75.139,75.138
1.3495,75.035,74.145
1.4123,74.47,73.892
1.4797,74.587,74.804
1.5426,74.528,75.715
1.6006,74.717,75.527
1.6633,74.723,74.924
1.7315,75.3,74.645
1.7945,75.286,74.941
1.8516,75.148,75.496
1.9144,74.734,75.769
1.9834,74.971,75.338
2.0463,74.794,74.377
2.1027,74.6,74.042
2.1655,74.328,74.716
2.2353,74.971,75.45
2.2982,75.362,75.117
2.3538,75.585,74.743
2.4165,75.104,75.227
2.4871,74.929,75.748
2.5501,74.323,75.248
2.6048,74.222,74.594
2.6676,74.359,74.718
2.739,75.236,75.157
2.8019,75.367,75.043
2.8559,75.057,74.918
2.9187,74.489,75.349
2.9908,74.877,75.683
3.0538,75.19,75.062
3.107,75.34,74.188
3.1697,74.818,74.191
3.2427,74.736,75.025
3.3056,74.375,75.577
3.358,74.44,75.4
3.4208,74.486,75.314
3.4946,75.166,75.629
3.5575,75.209,75.421
3.6091,75.133,74.418
3.6719,74.82,74.062
3.7464,75.15,74.93
3.8094,74.997,75.706
3.8602,74.725,75.316
3.9229,74.337,74.78
3.9983,74.864,74.82
4.0612,75.163,75.058
4.1112,75.316,75.15
4.174,74.896,75.288
4.2501,74.896,75.207
4.3131,74.477,74.542
4.3623,74.327,74.094
4.4251,74.27,74.679
4.502,75.092,75.74
4.5649,75.476,75.975
4.6134,75.602,75.392
4.6761,75.108,74.948
4.7539,75.036,74.841
4.8168,74.579,74.661
4.8644,74.465,74.69
4.9272,74.443,75.275
5.0057,75.15,75.854
5.0687,75.224,75.497
5.1155,74.99,74.438
5.1783,74.516,73.807
5.2576,74.906,73.932
5.3205,75.099,74.378
5.3666,75.111,75.158
5.4293,74.536,76.102
5.5094,74.525,76.402
5.5724,74.319,75.629
5.6177,74.559,74.822
5.6804,74.839,74.899
5.7613,75.691,75.462
5.8242,75.725,75.127
5.8687,75.192,74.26
5.9315,74.289,74.347
6.0132,74.439,75.219
6.0761,74.765,75.483
6.1198,75.284,75.06
6.1826,75.194,74.848
6.265,75.168,74.923


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_305.csv <==
x,qOut,qIn
0.031471,74.517,75.281
0.094153,75.087,75.097
0.15692,75.273,74.768
0.22039,75.757,75.1
0.28333,75.448,75.627
0.34522,75.019,75.225
0.40798,74.521,74.65
0.47225,74.878,74.909
0.53519,74.881,75.3
0.59629,74.737,74.906
0.65905,74.398,74.731
0.72411,74.922,75.219
0.78705,75.218,75.28
0.84736,75.383,74.575
0.91012,74.963,74.585
0.97597,74.951,75.718
1.0389,74.513,76.284
1.0984,74.363,75.199
1.1612,74.256,74.111
1.2278,74.917,74.21
1.2908,75.054,75.017
1.3495,75.032,75.454
1.4123,74.737,75.485
1.4797,75.12,75.251
1.5426,75.095,74.883
1.6006,74.946,74.666
1.6633,74.546,74.902
1.7315,74.908,75.376
1.7945,74.977,75.323
1.8516,74.971,74.769
1.9144,74.558,74.563
1.9834,74.786,74.969
2.0463,74.731,75.391
2.1027,74.944,75.34
2.1655,75.025,75.236
2.2353,75.546,75.289
2.2982,75.226,74.902
2.3538,74.605,74.211
2.4165,74.025,74.348
2.4871,74.616,75.354
2.5501,75.144,75.999
2.6048,75.404,75.685
2.6676,74.973,75.146
2.739,74.99,74.763
2.8019,74.722,74.352
2.8559,74.784,74.071
2.9187,74.715,74.388
2.9908,75.165,75.133
3.0538,74.927,75.696
3.107,74.631,75.701
3.1697,74.358,75.502
3.2427,75.03,75.489
3.3056,75.372,75.358
3.358,75.383,74.745
3.4208,74.744,74.351
3.4946,74.634,74.707
3.5575,74.324,75.373
3.6091,74.439,75.457
3.6719,74.651,74.958
3.7464,75.553,74.317
3.8094,75.744,73.984
3.8602,75.331,74.35
3.9229,74.324,75.359
3.9983,74.16,76.277
4.0612,74.141,76.142
4.1112,74.474,75.357
4.174,74.599,74.94
4.2501,75.324,74.997
4.3131,75.533,74.971
4.3623,75.63,74.617
4.4251,75.211,74.48
4.502,75.198,74.971
4.5649,74.687,75.496
4.6134,74.476,75.049
4.6761,74.437,74.407
4.7539,75.151,74.705
4.8168,75.168,75.624
4.8644,74.668,75.816
4.9272,73.841,75.195
5.0057,74.06,74.298
5.0687,74.415,73.898
5.1155,74.981,74.602
5.1783,75.275,75.735
5.2576,75.988,76.062
5.3205,75.933,75.397
5.3666,75.414,74.969
5.4293,74.522,75.069
5.5094,74.555,75.2
5.5724,74.612,75.001
5.6177,74.81,74.772
5.6804,74.628,74.798
5.7613,74.933,75.021
5.8242,74.734,75.062
5.8687,74.67,75.148
5.9315,74.613,75.526
6.0132,75.28,75.651
6.0761,75.342,74.985
6.1198,74.907,74.287
6.1826,74.062,74.286
6.265,74.21,74.818


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_306.csv <==
x,qOut,qIn
0.031471,75.789,75.528
0.094153,74.928,74.637
0.15692,73.984,74.438
0.22039,74.353,75.416
0.28333,74.941,76.085
0.34522,75.463,75.337
0.40798,75.276,74.407
0.47225,75.288,74.183
0.53519,74.694,74.408
0.59629,74.364,74.994
0.65905,74.243,75.765
0.72411,75.014,75.716
0.78705,75.252,74.806
0.84736,75.044,74.671
0.91012,74.367,75.304
0.97597,74.53,75.436
1.0389,74.7,74.735
1.0984,75.073,74.43
1.1612,75.012,74.791
1.2278,75.3,75.215
1.2908,74.948,75.176
1.3495,74.807,75.019
1.4123,74.763,75.104
1.4797,75.391,75.293
1.5426,75.258,75.181
1.6006,74.646,75.008
1.6633,73.915,75.203
1.7315,74.359,75.561
1.7945,74.889,75.402
1.8516,75.318,74.782
1.9144,75.134,74.467
1.9834,75.318,74.623
2.0463,75.018,74.713
2.1027,74.849,74.798
2.1655,74.532,75.246
2.2353,74.88,75.644
2.2982,74.744,75.479
2.3538,74.641,75.032
2.4165,74.459,74.79
2.4871,75.043,74.86
2.5501,75.176,74.973
2.6048,75.094,75.06
2.6676,74.674,75.218
2.739,74.996,75.21
2.8019,75.065,74.729
2.8559,75.186,74.32
2.9187,74.981,74.628
2.9908,75.244,75.351
3.0538,74.898,75.45
3.107,74.49,75.029
3.1697,74.039,75.131
3.2427,74.554,75.825
3.3056,74.861,76.113
3.358,75.144,75.284
3.4208,75.042,74.261
3.4946,75.389,74.096
3.5575,75.132,74.475
3.6091,74.79,74.618
3.6719,74.385,75.032
3.7464,74.879,75.747
3.8094,75.075,75.677
3.8602,75.057,74.829
3.9229,74.564,74.494
3.9983,74.697,74.968
4.0612,74.585,75.393
4.1112,74.666,75.165
4.174,74.553,74.887
4.2501,75.082,74.88
4.3131,75.132,74.822
4.3623,75.25,74.91
4.4251,75.208,75.428
4.502,75.648,75.77
4.5649,75.288,75.241
4.6134,74.518,74.532
4.6761,73.714,74.398
4.7539,74.151,74.531
4.8168,74.699,74.283
4.8644,75.205,74.36
4.9272,75.141,75.456
5.0057,75.389,76.736
5.0687,75.03,76.496
5.1155,74.742,74.99
5.1783,74.472,74.087
5.2576,75.03,74.462
5.3205,75.132,75.114
5.3666,74.952,75.061
5.4293,74.416,75.036
5.5094,74.708,75.594
5.5724,74.88,75.838
5.6177,75.19,74.851
5.6804,75.111,73.976
5.7613,75.33,74.41
5.8242,74.773,75.402
5.8687,74.165,75.526
5.9315,73.646,75.107
6.0132,74.232,74.692
6.0761,74.678,74.514
6.1198,75.193,74.681
6.1826,75.459,75.225
6.265,76.081,75.767


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_307.csv <==
x,qOut,qIn
0.031471,75.011,75.182
0.094153,74.812,75.354
0.15692,74.437,75.133
0.22039,74.823,74.808
0.28333,74.86,74.676
0.34522,74.804,75.023
0.40798,74.407,75.574
0.47225,74.716,75.606
0.53519,74.76,74.928
0.59629,74.962,74.623
0.65905,74.928,75.03
0.72411,75.382,75.36
0.78705,75.162,74.968
0.84736,74.79,74.676
0.91012,74.312,74.966
0.97597,74.732,75.277
1.0389,74.896,74.915
1.0984,74.978,74.534
1.1612,74.741,74.854
1.2278,75.119,75.413
1.2908,75.061,75.357
1.3495,74.895,75.043
1.4123,74.473,74.902
1.4797,74.841,74.596
1.5426,74.964,74.143
1.6006,75.123,74.719
1.6633,74.92,76.172
1.7315,75.213,77.006
1.7945,74.974,76.193
1.8516,74.773,74.594
1.9144,74.489,73.501
1.9834,74.973,73.385
2.0463,75.023,74.105
2.1027,74.916,75.297
2.1655,74.482,76.11
2.2353,74.75,75.866
2.2982,74.718,75.139
2.3538,74.804,75.063
2.4165,74.764,75.469
2.4871,75.305,75.664
2.5501,75.177,75.1
2.6048,74.626,74.399
2.6676,73.804,74.372
2.739,74.119,74.945
2.8019,74.638,75.386
2.8559,75.53,75.248
2.9187,75.941,74.872
2.9908,76.134,74.739
3.0538,74.887,74.931
3.107,73.575,75.006
3.1697,73.124,75.06
3.2427,74.329,75.36
3.3056,75.345,75.449
3.358,75.749,74.855
3.4208,75.403,74.361
3.4946,75.517,74.679
3.5575,75.335,75.357
3.6091,75.259,75.339
3.6719,74.879,75.018
3.7464,75.027,75.098
3.8094,74.661,75.304
3.8602,74.476,75.209
3.9229,74.367,75.099
3.9983,75.056,74.913
4.0612,75.196,74.645
4.1112,74.974,74.964
4.174,74.397,75.592
4.2501,74.673,75.49
4.3131,74.855,74.62
4.3623,75.106,74.254
4.4251,74.928,74.706
4.502,75.164,75.391
4.5649,74.829,75.397
4.6134,74.581,74.732
4.6761,74.325,74.471
4.7539,74.914,75.193
4.8168,75.101,75.804
4.8644,75.147,75.341
4.9272,74.86,74.932
5.0057,75.181,75.274
5.0687,75.064,75.568
5.1155,74.861,75.147
5.1783,74.467,74.728
5.2576,74.889,74.73
5.3205,75.036,74.924
5.3666,75.094,74.972
5.4293,74.691,74.972
5.5094,74.834,74.914
5.5724,74.621,74.723
5.6177,74.633,74.73
5.6804,74.538,75.136
5.7613,75.064,75.573
5.8242,74.998,75.525
5.8687,74.831,75.057
5.9315,74.546,74.686
6.0132,75.096,74.683
6.0761,75.304,74.977
6.1198,75.345,75.157
6.1826,74.983,75.041
6.265,75.201,74.926


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_308.csv <==
x,qOut,qIn
0.031471,74.701,74.108
0.094153,75.089,74.342
0.15692,75.035,75.177
0.22039,75.344,75.733
0.28333,75.018,75.467
0.34522,74.645,75.013
0.40798,74.169,74.916
0.47225,74.591,75.199
0.53519,74.782,75.494
0.59629,74.989,75.259
0.65905,74.813,74.672
0.72411,75.116,74.295
0.78705,74.882,74.189
0.84736,74.764,74.627
0.91012,74.729,75.666
0.97597,75.475,76.266
1.0389,75.605,75.598
1.0984,75.104,74.741
1.1612,74.113,74.638
1.2278,74.141,75.028
1.2908,74.427,75.073
1.3495,74.978,74.61
1.4123,75.066,74.503
1.4797,75.456,75.173
1.5426,75.161,75.826
1.6006,74.962,75.6
1.6633,74.762,75.123
1.7315,75.242,75.054
1.7945,75.068,74.997
1.8516,74.52,74.473
1.9144,73.818,74.381
1.9834,74.233,75.217
2.0463,74.712,75.844
2.1027,75.258,75.081
2.1655,75.348,74.046
2.2353,75.733,73.961
2.2982,75.369,74.735
2.3538,74.867,75.285
2.4165,74.293,75.531
2.4871,74.63,75.808
2.5501,74.705,76.031
2.6048,74.737,75.574
2.6676,74.612,74.813
2.739,75.263,74.545
2.8019,75.524,74.708
2.8559,75.434,74.716
2.9187,74.714,74.811
2.9908,74.628,75.185
3.0538,74.458,75.38
3.107,74.717,75.111
3.1697,74.801,74.957
3.2427,75.246,75.122
3.3056,74.83,74.952
3.358,74.269,74.524
3.4208,73.78,74.738
3.4946,74.409,75.555
3.5575,74.904,76.091
3.6091,75.345,75.638
3.6719,75.412,74.752
3.7464,75.888,74.351
3.8094,75.657,74.823
3.8602,75.086,75.191
3.9229,74.291,74.953
3.9983,74.469,74.648
4.0612,74.604,74.863
4.1112,74.809,75.132
4.174,74.715,75.076
4.2501,75.2,74.964
4.3131,75.191,75.049
4.3623,75.03,75.234
4.4251,74.503,75.437
4.502,74.682,75.469
4.5649,74.625,74.715
4.6134,74.805,73.866
4.6761,74.903,74.299
4.7539,75.577,75.743
4.8168,75.543,76.341
4.8644,75.104,75.478
4.9272,74.371,74.65
5.0057,74.565,74.669
5.0687,74.702,74.813
5.1155,74.854,74.753
5.1783,74.605,75.121
5.2576,74.904,75.601
5.3205,74.787,75.351
5.3666,74.739,74.776
5.4293,74.564,74.734
5.5094,75.144,74.976
5.5724,75.308,74.702
5.6177,75.243,74.442
5.6804,74.608,74.928
5.7613,74.54,75.595
5.8242,74.264,75.477
5.8687,74.459,74.769
5.9315,74.762,74.545
6.0132,75.68,75.258
6.0761,75.774,76.025
6.1198,75.262,75.772
6.1826,74.351,75.022
6.265,74.454,74.442


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_309.csv <==
x,qOut,qIn
0.031471,75.016,75.607
0.094153,75.314,75.23
0.15692,75.213,74.69
0.22039,75.467,74.325
0.28333,75.019,74.313
0.34522,74.567,75.024
0.40798,74.229,75.786
0.47225,74.874,75.435
0.53519,75.17,74.177
0.59629,75.133,74.044
0.65905,74.602,75.328
0.72411,74.761,76.586
0.78705,74.753,76.403
0.84736,74.923,75.25
0.91012,74.814,74.456
0.97597,75.224,74.606
1.0389,75.066,74.88
1.0984,74.947,74.418
1.1612,74.73,74.138
1.2278,75.162,74.828
1.2908,74.992,75.673
1.3495,74.556,75.579
1.4123,74.044,75.369
1.4797,74.581,75.652
1.5426,75.015,75.468
1.6006,75.19,74.546
1.6633,74.64,74.232
1.7315,74.585,74.745
1.7945,74.371,75.069
1.8516,74.713,75.057
1.9144,75.146,75.355
1.9834,76.08,75.641
2.0463,76.04,75.159
2.1027,75.283,74.446
2.1655,74.176,74.525
2.2353,74.168,75.23
2.2982,74.364,75.372
2.3538,74.61,74.746
2.4165,74.484,74.395
2.4871,75.03,74.597
2.5501,75.284,74.786
2.6048,75.56,75.117
2.6676,75.31,75.797
2.739,75.345,76.075
2.8019,74.735,75.339
2.8559,74.32,74.44
2.9187,74.096,74.418
2.9908,74.854,75.151
3.0538,75.222,75.457
3.107,75.339,75.303
3.1697,74.923,75.403
3.2427,75.019,75.368
3.3056,74.749,74.441
3.358,74.692,73.746
3.4208,74.556,74.446
3.4946,75.019,75.712
3.5575,74.829,75.993
3.6091,74.448,75.396
3.6719,74,74.915
3.7464,74.596,74.807
3.8094,75.085,74.619
3.8602,75.533,74.344
3.9229,75.396,74.674
3.9983,75.485,75.536
4.0612,74.878,75.883
4.1112,74.447,75.373
4.174,74.299,74.908
4.2501,75.169,74.949
4.3131,75.582,75.143
4.3623,75.429,74.937
4.4251,74.532,74.694
4.502,74.299,74.895
4.5649,74.124,75.34
4.6134,74.473,75.39
4.6761,74.803,75.105
4.7539,75.655,74.834
4.8168,75.693,74.894
4.8644,75.208,74.927
4.9272,74.294,74.704
5.0057,74.314,74.6
5.0687,74.431,74.807
5.1155,74.793,75.146
5.1783,74.89,75.585
5.2576,75.484,75.856
5.3205,75.45,75.392
5.3666,75.208,74.699
5.4293,74.645,74.582
5.5094,74.825,74.859
5.5724,74.757,75.003
5.6177,74.776,75.086
5.6804,74.599,75.234
5.7613,75.093,75.229
5.8242,75.129,74.832
5.8687,75.051,74.53
5.9315,74.64,74.903
6.0132,74.854,75.621
6.0761,74.677,75.6
6.1198,74.521,74.856
6.1826,74.219,74.588
6.265,74.754,75.174


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_310.csv <==
x,qOut,qIn
0.031471,74.739,75.605
0.094153,74.648,75.407
0.15692,74.555,75.007
0.22039,75.06,74.951
0.28333,74.852,75.131
0.34522,74.501,75.205
0.40798,74.199,75.287
0.47225,74.922,75.264
0.53519,75.384,74.685
0.59629,75.496,74.071
0.65905,74.968,74.338
0.72411,74.972,75.239
0.78705,74.741,75.649
0.84736,74.741,75.676
0.91012,74.516,75.841
0.97597,74.865,75.53
1.0389,74.704,74.323
1.0984,74.661,73.88
1.1612,74.577,74.894
1.2278,75.213,76.041
1.2908,75.304,75.87
1.3495,75.114,74.848
1.4123,74.64,74.233
1.4797,74.992,74.357
1.5426,75.141,74.563
1.6006,75.178,74.884
1.6633,74.647,75.504
1.7315,74.596,75.724
1.7945,74.227,75.258
1.8516,74.254,74.817
1.9144,74.429,74.667
1.9834,75.422,74.623
2.0463,75.845,74.721
2.1027,75.739,75.161
2.1655,74.846,75.773
2.2353,74.562,76.196
2.2982,74.316,75.833
2.3538,74.707,74.785
2.4165,75.027,74.087
2.4871,75.64,74.284
2.5501,75.193,74.876
2.6048,74.417,74.941
2.6676,73.759,74.663
2.739,74.361,74.695
2.8019,74.943,75.376
2.8559,75.359,75.965
2.9187,75.2,75.778
2.9908,75.365,74.969
3.0538,74.931,74.348
3.107,74.485,74.447
3.1697,74.033,74.954
3.2427,74.604,75.397
3.3056,75.014,75.464
3.358,75.474,75.421
3.4208,75.493,75.484
3.4946,75.74,75.445
3.5575,75.13,74.951
3.6091,74.44,74.425
3.6719,73.918,74.491
3.7464,74.464,74.995
3.8094,74.721,75.025
3.8602,74.748,74.748
3.9229,74.525,74.973
3.9983,75.116,75.434
4.0612,75.44,75.409
4.1112,75.486,75.215
4.174,74.85,75.213
4.2501,74.719,75.054
4.3131,74.404,74.673
4.3623,74.543,74.503
4.4251,74.683,74.678
4.502,75.461,75.033
4.5649,75.58,75.21
4.6134,75.428,75.136
4.6761,74.854,75.034
4.7539,74.906,74.96
4.8168,74.644,74.808
4.8644,74.528,75.081
4.9272,74.314,75.856
5.0057,74.836,76.139
5.0687,74.917,74.906
5.1155,74.93,73.878
5.1783,74.741,74.556
5.2576,75.258,75.755
5.3205,75.336,75.508
5.3666,75.161,74.43
5.4293,74.534,74.163
5.5094,74.598,74.845
5.5724,74.48,75.449
5.6177,74.609,75.476
5.6804,74.594,75.388
5.7613,75.154,75.318
5.8242,75.09,74.961
5.8687,74.826,74.61
5.9315,74.388,74.794
6.0132,74.875,75.197
6.0761,75.2,75.081
6.1198,75.445,74.592
6.1826,75.105,74.541
6.265,75.15,75.112


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_311.csv <==
x,qOut,qIn
0.031471,74.853,74.659
0.094153,74.657,73.936
0.15692,74.353,74.34
0.22039,74.938,75.3
0.28333,75.245,75.584
0.34522,75.292,75.124
0.40798,74.677,74.915
0.47225,74.575,75.286
0.53519,74.28,75.347
0.59629,74.508,74.747
0.65905,74.836,74.516
0.72411,75.717,75.001
0.78705,75.701,75.433
0.84736,75.092,75.343
0.91012,74.247,75.256
0.97597,74.548,75.333
1.0389,75,75.098
1.0984,75.347,74.607
1.1612,74.921,74.502
1.2278,74.795,74.698
1.2908,74.309,74.76
1.3495,74.325,75.126
1.4123,74.45,75.797
1.4797,75.262,75.911
1.5426,75.387,75.201
1.6006,75.228,74.571
1.6633,74.729,74.53
1.7315,74.928,74.918
1.7945,74.82,75.167
1.8516,74.73,75.185
1.9144,74.485,75.395
1.9834,75.032,75.709
2.0463,75.239,75.161
2.1027,75.334,74.086
2.1655,74.953,74.033
2.2353,75.027,75.085
2.2982,74.625,75.563
2.3538,74.356,74.818
2.4165,74.102,74.408
2.4871,74.766,75.02
2.5501,75.121,75.558
2.6048,75.42,75.315
2.6676,75.246,75.041
2.739,75.405,74.934
2.8019,74.9,74.75
2.8559,74.458,74.946
2.9187,74.174,75.563
2.9908,74.922,75.606
3.0538,75.352,74.604
3.107,75.47,74.17
3.1697,74.938,75.065
3.2427,74.865,76.141
3.3056,74.484,75.886
3.358,74.433,74.878
3.4208,74.364,74.466
3.4946,74.961,74.786
3.5575,74.958,74.979
3.6091,74.835,74.89
3.6719,74.569,74.997
3.7464,75.079,75.078
3.8094,75.186,74.672
3.8602,75.042,74.335
3.9229,74.564,74.64
3.9983,74.882,75.254
4.0612,75.025,75.812
4.1112,75.133,76.097
4.174,74.729,75.908
4.2501,74.846,75.426
4.3131,74.64,74.886
4.3623,74.816,74.198
4.4251,74.973,73.796
4.502,75.624,74.232
4.5649,75.411,75.113
4.6134,74.828,75.635
4.6761,74.193,75.737
4.7539,74.633,75.462
4.8168,74.963,75.085
4.8644,75.031,74.992
4.9272,74.515,75.025
5.0057,74.568,74.958
5.0687,74.405,74.911
5.1155,74.491,74.944
5.1783,74.529,74.946
5.2576,75.372,74.905
5.3205,75.807,74.79
5.3666,75.977,75.089
5.4293,75.293,75.667
5.5094,74.829,75.594
5.5724,73.99,74.494
5.6177,73.84,73.873
5.6804,74.016,74.611
5.7613,75.036,75.822
5.8242,75.411,76.044
5.8687,75.511,75.437
5.9315,75.141,74.894
6.0132,75.292,74.606
6.0761,75.011,74.563
6.1198,74.821,75.037
6.1826,74.529,75.688
6.265,74.939,75.666


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_312.csv <==
x,qOut,qIn
0.031471,74.709,75.675
0.094153,74.469,75.072
0.15692,74.092,74.646
0.22039,74.625,74.882
0.28333,74.953,75.345
0.34522,75.185,75.282
0.40798,74.98,74.916
0.47225,75.325,74.77
0.53519,75.259,74.817
0.59629,75.189,74.911
0.65905,74.787,75.331
0.72411,74.965,75.872
0.78705,74.717,75.619
0.84736,74.611,74.705
0.91012,74.413,74.323
0.97597,74.923,74.658
1.0389,74.938,74.797
1.0984,74.879,74.677
1.1612,74.631,74.872
1.2278,75.089,75.08
1.2908,75.102,74.88
1.3495,74.965,74.902
1.4123,74.601,75.495
1.4797,74.996,75.981
1.5426,75.055,75.514
1.6006,74.928,74.589
1.6633,74.416,74.268
1.7315,74.683,74.793
1.7945,74.82,75.426
1.8516,75.176,75.518
1.9144,75.187,75.465
1.9834,75.501,75.476
2.0463,75.004,74.974
2.1027,74.464,74.401
2.1655,74.045,74.656
2.2353,74.623,75.246
2.2982,74.864,75.222
2.3538,74.821,74.844
2.4165,74.395,74.865
2.4871,74.762,75.295
2.5501,74.98,75.553
2.6048,75.309,75.032
2.6676,75.216,74.232
2.739,75.428,74.122
2.8019,74.908,74.814
2.8559,74.445,75.186
2.9187,74.177,75.289
2.9908,74.969,75.833
3.0538,75.439,76.393
3.107,75.557,75.641
3.1697,75.029,74.34
3.2427,74.995,73.937
3.3056,74.68,74.474
3.358,74.624,74.788
3.4208,74.465,74.935
3.4946,74.985,75.336
3.5575,75.007,75.689
3.6091,75.014,75.345
3.6719,74.786,74.807
3.7464,75.112,74.693
3.8094,74.842,74.804
3.8602,74.416,75.1
3.9229,73.897,75.703
3.9983,74.39,75.911
4.0612,74.772,75.024
4.1112,75.249,74.054
4.174,75.441,74.166
4.2501,75.968,75.052
4.3131,75.601,75.564
4.3623,74.743,75.535
4.4251,73.802,75.369
4.502,74.106,74.924
4.5649,74.569,74.109
4.6134,75.052,74.023
4.6761,75.085,75.125
4.7539,75.486,76.286
4.8168,75.232,76.016
4.8644,74.795,74.928
4.9272,74.248,74.568
5.0057,74.723,75.156
5.0687,75.113,75.501
5.1155,75.465,74.889
5.1783,75.141,74.244
5.2576,75.04,74.32
5.3205,74.372,74.83
5.3666,74.165,75.139
5.4293,74.328,75.393
5.5094,75.361,75.535
5.5724,75.673,75.12
5.6177,75.259,74.946
5.6804,74.242,75.531
5.7613,74.169,75.778
5.8242,74.357,74.813
5.8687,74.921,74.112
5.9315,75.17,74.61
6.0132,75.757,75.443
6.0761,75.552,75.277
6.1198,75.168,74.534
6.1826,74.617,74.535
6.265,74.846,75.354


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_313.csv <==
x,qOut,qIn
0.031471,74.932,74.575
0.094153,74.945,74.88
0.15692,74.837,75.346
0.22039,75.444,75.543
0.28333,75.557,75.121
0.34522,75.326,74.876
0.40798,74.56,75.381
0.47225,74.461,75.901
0.53519,74.238,75.138
0.59629,74.337,73.94
0.65905,74.353,74.118
0.72411,75.07,75.488
0.78705,75.285,76.022
0.84736,75.38,75.142
0.91012,75.064,74.44
0.97597,75.226,74.667
1.0389,74.86,75.157
1.0984,74.526,75.237
1.1612,74.171,75.178
1.2278,74.703,75.017
1.2908,74.909,74.879
1.3495,74.997,75.192
1.4123,74.768,75.551
1.4797,75.215,75.118
1.5426,75.302,74.051
1.6006,75.295,74.01
1.6633,74.817,75.148
1.7315,74.862,76.136
1.7945,74.537,76.037
1.8516,74.529,75.522
1.9144,74.573,74.972
1.9834,75.289,74.301
2.0463,75.316,73.988
2.1027,74.988,74.641
2.1655,74.417,75.515
2.2353,74.746,75.643
2.2982,74.924,75.077
2.3538,75.023,74.92
2.4165,74.77,75.245
2.4871,75.147,75.387
2.5501,75.143,74.873
2.6048,74.974,74.311
2.6676,74.313,74.359
2.739,74.338,74.951
2.8019,74.253,75.403
2.8559,74.661,75.566
2.9187,75.1,75.664
2.9908,75.977,75.405
3.0538,75.842,74.482
3.107,74.993,74.053
3.1697,73.93,74.819
3.2427,74.139,75.809
3.3056,74.635,75.881
3.358,75.116,75.294
3.4208,75.029,74.838
3.4946,75.344,74.832
3.5575,75.178,74.942
3.6091,75.048,75.088
3.6719,74.619,75.455
3.7464,74.765,75.61
3.8094,74.456,74.898
3.8602,74.323,73.923
3.9229,74.298,73.859
3.9983,75.173,74.751
4.0612,75.601,75.431
4.1112,75.575,75.423
4.174,74.807,75.387
4.2501,74.606,75.408
4.3131,74.339,75.05
4.3623,74.617,74.678
4.4251,74.902,74.916
4.502,75.677,75.516
4.5649,75.577,75.722
4.6134,75.042,75.255
4.6761,74.342,74.775
4.7539,74.729,74.754
4.8168,75.131,74.771
4.8644,75.386,74.586
4.9272,74.872,74.678
5.0057,74.653,75.036
5.0687,74.075,75.183
5.1155,74.034,75.007
5.1783,74.197,74.996
5.2576,75.155,75.39
5.3205,75.488,75.782
5.3666,75.468,75.565
5.4293,74.921,75.105
5.5094,74.978,74.97
5.5724,74.79,74.769
5.6177,74.857,74.229
5.6804,74.848,74.219
5.7613,75.439,74.829
5.8242,75.359,75.254
5.8687,74.961,75.419
5.9315,74.293,75.546
6.0132,74.51,75.402
6.0761,74.608,75.106
6.1198,74.752,74.928
6.1826,74.565,74.788
6.265,74.966,74.624


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_314.csv <==
x,qOut,qIn
0.031471,75.328,75.06
0.094153,74.975,75.319
0.15692,74.454,75.245
0.22039,74.842,74.85
0.28333,75.035,74.492
0.34522,75.094,74.922
0.40798,74.72,75.851
0.47225,74.986,76.041
0.53519,74.974,74.877
0.59629,75.052,74.076
0.65905,74.708,74.577
0.72411,74.79,75.428
0.78705,74.35,75.46
0.84736,74.212,74.99
0.91012,74.246,74.744
0.97597,75.124,74.87
1.0389,75.439,74.95
1.0984,75.391,74.787
1.1612,74.908,74.811
1.2278,75.083,75.092
1.2908,74.971,75.045
1.3495,74.826,74.697
1.4123,74.427,74.86
1.4797,74.828,75.634
1.5426,75.012,76.099
1.6006,75.266,75.613
1.6633,75.045,74.837
1.7315,75.181,74.36
1.7945,74.723,74.37
1.8516,74.518,74.936
1.9144,74.459,75.587
1.9834,75.175,75.52
2.0463,75.245,74.749
2.1027,74.921,74.469
2.1655,74.333,74.845
2.2353,74.652,75.133
2.2982,74.844,75.072
2.3538,74.932,75.137
2.4165,74.541,75.227
2.4871,74.743,75.066
2.5501,74.667,74.827
2.6048,74.871,75.184
2.6676,75.017,75.886
2.739,75.698,76.11
2.8019,75.586,75.341
2.8559,74.977,74.235
2.9187,74.141,73.72
2.9908,74.418,74.004
3.0538,74.813,74.661
3.107,75.206,75.353
3.1697,74.969,75.945
3.2427,75.047,76.177
3.3056,74.623,75.653
3.358,74.508,74.815
3.4208,74.479,74.583
3.4946,75.178,74.893
3.5575,75.248,74.917
3.6091,74.975,74.786
3.6719,74.415,74.907
3.7464,74.797,74.983
3.8094,75.137,74.88
3.8602,75.575,74.769
3.9229,75.385,74.853
3.9983,75.258,75.25
4.0612,74.298,75.521
4.1112,73.698,75.366
4.174,73.579,75.201
4.2501,74.623,75.127
4.3131,75.26,74.622
4.3623,75.652,74.133
4.4251,75.542,74.554
4.502,75.774,75.459
4.5649,75.326,75.793
4.6134,74.767,75.556
4.6761,74.233,75.243
4.7539,74.69,74.938
4.8168,74.89,74.69
4.8644,74.893,74.523
4.9272,74.484,74.614
5.0057,74.732,75.148
5.0687,74.699,75.827
5.1155,74.772,75.662
5.1783,74.704,74.802
5.2576,75.32,74.406
5.3205,75.431,75.031
5.3666,75.232,75.502
5.4293,74.517,75.301
5.5094,74.483,74.965
5.5724,74.324,74.911
5.6177,74.516,74.986
5.6804,74.686,75.145
5.7613,75.504,75.343
5.8242,75.672,75.201
5.8687,75.392,74.404
5.9315,74.563,73.857
6.0132,74.488,74.516
6.0761,74.403,75.715
6.1198,74.684,75.837
6.1826,74.814,75.195
6.265,75.436,74.816


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_315.csv <==
x,qOut,qIn
0.031471,75.038,75.389
0.094153,74.651,75.166
0.15692,74.091,75.101
0.22039,74.595,75.229
0.28333,75.094,74.946
0.34522,75.479,74.509
0.40798,75.181,74.757
0.47225,75.186,75.347
0.53519,74.712,75.134
0.59629,74.556,74.435
0.65905,74.47,74.35
0.72411,75.127,74.858
0.78705,75.192,75.365
0.84736,75.03,75.629
0.91012,74.59,75.662
0.97597,74.905,75.451
1.0389,74.925,75.137
1.0984,74.931,74.717
1.1612,74.712,74.496
1.2278,75.181,74.897
1.2908,75.228,75.432
1.3495,75.111,75.079
1.4123,74.62,74.399
1.4797,74.822,74.405
1.5426,74.762,75.036
1.6006,74.82,75.423
1.6633,74.584,75.522
1.7315,74.866,75.481
1.7945,74.603,75.057
1.8516,74.411,74.544
1.9144,74.254,74.708
1.9834,75.024,75.404
2.0463,75.45,75.827
2.1027,75.619,75.619
2.1655,75.157,75.133
2.2353,75.124,74.747
2.2982,74.718,74.457
2.3538,74.627,74.19
2.4165,74.52,74.403
2.4871,75.028,75.122
2.5501,74.861,75.452
2.6048,74.519,75.262
2.6676,74.127,75.26
2.739,74.742,75.317
2.8019,75.179,74.794
2.8559,75.447,74.365
2.9187,75.083,74.798
2.9908,75.095,75.51
3.0538,74.675,75.651
3.107,74.594,75.389
3.1697,74.668,75.19
3.2427,75.507,74.974
3.3056,75.677,74.314
3.358,75.276,74.065
3.4208,74.331,75.019
3.4946,74.227,76.292
3.5575,74.212,76.383
3.6091,74.499,75.418
3.6719,74.59,74.584
3.7464,75.262,74.396
3.8094,75.368,74.523
3.8602,75.262,74.383
3.9229,74.698,74.365
3.9983,74.755,74.958
4.0612,74.55,75.697
4.1112,74.627,75.684
4.174,74.723,75.232
4.2501,75.496,75.006
4.3131,75.608,75.199
4.3623,75.194,75.334
4.4251,74.259,75.144
4.502,74.213,74.586
4.5649,74.302,73.884
4.6134,74.806,74.266
4.6761,75.198,75.72
4.7539,76.001,76.555
4.8168,75.883,75.468
4.8644,75.107,74.193
4.9272,73.996,74.414
5.0057,74.023,75.527
5.0687,74.305,75.588
5.1155,74.725,74.711
5.1783,74.737,74.431
5.2576,75.241,74.761
5.3205,75.245,74.799
5.3666,75.242,75.008
5.4293,75.001,75.723
5.5094,75.328,75.934
5.5724,75.075,74.978
5.6177,74.579,74.225
5.6804,73.899,74.617
5.7613,74.26,75.401
5.8242,74.645,75.348
5.8687,75.189,74.884
5.9315,75.275,74.893
6.0132,75.611,75.217
6.0761,75.163,75.188
6.1198,74.762,74.876
6.1826,74.481,74.888
6.265,75.039,75.259


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_316.csv <==
x,qOut,qIn
0.031471,74.782,75.255
0.094153,74.886,75.307
0.15692,74.788,75.222
0.22039,75.289,74.932
0.28333,75.237,74.379
0.34522,74.979,74.397
0.40798,74.399,75.221
0.47225,74.601,75.911
0.53519,74.619,75.695
0.59629,74.798,74.949
0.65905,74.78,74.413
0.72411,75.336,74.506
0.78705,75.302,74.973
0.84736,75.076,75.359
0.91012,74.568,75.608
0.97597,74.819,75.53
1.0389,74.798,74.818
1.0984,74.831,74.354
1.1612,74.696,74.795
1.2278,75.226,75.333
1.2908,75.253,74.769
1.3495,74.985,74.059
1.4123,74.306,74.542
1.4797,74.456,75.677
1.5426,74.563,76.016
1.6006,74.974,75.7
1.6633,75.118,75.548
1.7315,75.572,75.418
1.7945,75.149,74.888
1.8516,74.547,74.438
1.9144,74.066,74.679
1.9834,74.73,75.282
2.0463,75.231,75.142
2.1027,75.433,74.366
2.1655,74.999,74.249
2.2353,75.035,74.985
2.2982,74.742,75.417
2.3538,74.633,75.084
2.4165,74.325,74.881
2.4871,74.649,75.178
2.5501,74.521,75.569
2.6048,74.541,75.553
2.6676,74.594,75.163
2.739,75.471,74.602
2.8019,75.855,74.48
2.8559,75.805,75.059
2.9187,75.093,75.611
2.9908,74.956,75.465
3.0538,74.666,74.676
3.107,74.679,74.36
3.1697,74.479,74.896
3.2427,74.827,75.578
3.3056,74.629,75.407
3.358,74.531,74.711
3.4208,74.361,74.616
3.4946,74.939,75.27
3.5575,75.049,75.423
3.6091,75.058,74.803
3.6719,74.849,74.568
3.7464,75.306,74.95
3.8094,75.278,75.089
3.8602,74.99,74.618
3.9229,74.416,74.604
3.9983,74.717,75.588
4.0612,74.904,76.465
4.1112,75.098,76.015
4.174,74.804,74.935
4.2501,74.976,74.077
4.3131,74.719,73.74
4.3623,74.707,74.125
4.4251,74.634,75.237
4.502,75.19,76.364
4.5649,75.117,76.475
4.6134,74.878,75.337
4.6761,74.498,74.281
4.7539,74.939,74.518
4.8168,75.038,75.209
4.8644,74.925,74.869
4.9272,74.385,74.437
5.0057,74.541,74.854
5.0687,74.499,75.262
5.1155,74.744,74.863
5.1783,75.013,74.74
5.2576,75.857,75.305
5.3205,75.856,75.572
5.3666,75.016,75.128
5.4293,73.718,74.881
5.5094,73.69,74.997
5.5724,74.198,74.801
5.6177,75.059,74.461
5.6804,75.512,74.78
5.7613,76.148,75.493
5.8242,75.823,75.597
5.8687,75.088,75.159
5.9315,74.247,74.942
6.0132,74.503,74.989
6.0761,74.742,75.013
6.1198,74.862,74.946
6.1826,74.525,74.938
6.265,74.8,75.074


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_317.csv <==
x,qOut,qIn
0.031471,74.516,74.758
0.094153,74.739,74.455
0.15692,74.848,74.519
0.22039,75.509,75.114
0.28333,75.455,75.595
0.34522,75.056,75.33
0.40798,74.437,74.994
0.47225,74.762,75.295
0.53519,74.977,75.61
0.59629,75.149,75.149
0.65905,74.866,74.768
0.72411,75.064,75.067
0.78705,74.798,75.253
0.84736,74.636,74.496
0.91012,74.448,73.965
0.97597,75.074,74.631
1.0389,75.271,75.622
1.0984,75.182,75.667
1.1612,74.573,75.328
1.2278,74.602,75.128
1.2908,74.446,74.719
1.3495,74.576,74.465
1.4123,74.597,75.049
1.4797,75.242,75.826
1.5426,75.303,75.881
1.6006,75.197,75.311
1.6633,74.83,74.659
1.7315,75.194,74.229
1.7945,75.213,74.368
1.8516,75.124,75.05
1.9144,74.609,75.588
1.9834,74.659,75.535
2.0463,74.356,75.112
2.1027,74.29,74.642
2.1655,74.296,74.393
2.2353,75.14,74.72
2.2982,75.504,75.336
2.3538,75.465,75.468
2.4165,74.765,75.16
2.4871,74.68,74.843
2.5501,74.509,74.851
2.6048,74.829,75.094
2.6676,75.096,75.119
2.739,75.747,74.727
2.8019,75.414,74.509
2.8559,74.636,75.227
2.9187,73.858,76.282
2.9908,74.344,76.54
3.0538,74.921,75.344
3.107,75.364,74.014
3.1697,75.109,73.848
3.2427,75.125,74.599
3.3056,74.627,75.296
3.358,74.423,75.57
3.4208,74.337,75.501
3.4946,75.058,75.173
3.5575,75.222,74.774
3.6091,75.122,74.555
3.6719,74.696,74.716
3.7464,74.956,75.104
3.8094,74.869,75.051
3.8602,74.663,74.747
3.9229,74.208,75.024
3.9983,74.668,75.8
4.0612,75.048,76.013
4.1112,75.611,75.175
4.174,75.603,74.347
4.2501,75.615,74.337
4.3131,74.66,74.733
4.3623,73.984,74.743
4.4251,73.889,74.667
4.502,74.986,74.928
4.5649,75.585,75.642
4.6134,75.563,76.065
4.6761,74.857,75.732
4.7539,74.781,75.036
4.8168,74.611,74.68
4.8644,74.653,74.823
4.9272,74.444,75.03
5.0057,74.866,74.926
5.0687,74.873,74.414
5.1155,75.036,74.193
5.1783,75.047,74.82
5.2576,75.56,75.792
5.3205,75.319,75.827
5.3666,74.742,75.082
5.4293,74.02,74.715
5.5094,74.314,74.944
5.5724,74.54,75.201
5.6177,74.76,75.067
5.6804,74.696,74.959
5.7613,75.303,75.201
5.8242,75.506,75.401
5.8687,75.532,74.966
5.9315,75.063,74.507
6.0132,75.113,74.755
6.0761,74.782,75.388
6.1198,74.56,75.466
6.1826,74.152,75.162
6.265,74.492,74.946


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_318.csv <==
x,qOut,qIn
0.031471,75.455,75.476
0.094153,75.81,75.566
0.15692,75.206,75.251
0.22039,74.881,75.081
0.28333,74.322,74.857
0.34522,74.454,74.439
0.40798,74.717,74.543
0.47225,75.467,75.279
0.53519,75.255,75.693
0.59629,74.695,75.123
0.65905,74.138,74.539
0.72411,74.739,74.763
0.78705,75.288,75.078
0.84736,75.639,74.664
0.91012,75.252,74.406
0.97597,75.127,74.889
1.0389,74.52,75.717
1.0984,74.299,75.992
1.1612,74.296,75.716
1.2278,75.159,75.363
1.2908,75.459,75.095
1.3495,75.353,74.774
1.4123,74.684,74.595
1.4797,74.668,74.616
1.5426,74.51,74.67
1.6006,74.657,74.697
1.6633,74.683,74.828
1.7315,75.269,75.039
1.7945,75.194,74.849
1.8516,74.899,74.673
1.9144,74.345,75.335
1.9834,74.582,76.284
2.0463,74.573,75.995
2.1027,74.608,74.883
2.1655,74.489,74.464
2.2353,75.17,74.761
2.2982,75.512,74.883
2.3538,75.718,74.678
2.4165,75.339,74.798
2.4871,75.297,75.443
2.5501,74.718,76.059
2.6048,74.371,75.629
2.6676,74.122,74.621
2.739,74.71,74.217
2.8019,74.813,74.499
2.8559,74.723,74.683
2.9187,74.328,74.918
2.9908,74.706,75.352
3.0538,74.853,75.705
3.107,75.138,75.734
3.1697,75.22,75.416
3.2427,75.762,74.746
3.3056,75.527,74.15
3.358,74.909,74.326
3.4208,74.117,75.021
3.4946,74.381,75.427
3.5575,74.649,75.154
3.6091,74.988,74.91
3.6719,75.031,75.121
3.7464,75.548,75.467
3.8094,75.4,75.428
3.8602,74.887,75.117
3.9229,74.08,74.849
3.9983,74.244,74.701
4.0612,74.439,74.775
4.1112,74.821,75.106
4.174,74.968,75.369
4.2501,75.622,75.249
4.3131,75.611,74.885
4.3623,75.192,74.873
4.4251,74.351,75.203
4.502,74.384,75.409
4.5649,74.443,75.043
4.6134,74.742,74.497
4.6761,74.729,74.61
4.7539,75.198,75.522
4.8168,75.088,76.036
4.8644,75.018,75.007
4.9272,74.818,73.801
5.0057,75.268,74.056
5.0687,75.152,75.23
5.1155,74.825,75.755
5.1783,74.336,75.8
5.2576,74.748,75.604
5.3205,74.954,74.82
5.3666,75.052,73.977
5.4293,74.756,74.292
5.5094,75.075,75.549
5.5724,75.038,75.974
5.6177,74.989,74.991
5.6804,74.592,74.244
5.7613,74.837,74.646
5.8242,74.754,75.347
5.8687,74.91,75.489
5.9315,74.892,75.543
6.0132,75.28,75.554
6.0761,74.833,75.185
6.1198,74.224,74.533
6.1826,73.832,74.264
6.265,74.696,74.743


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_319.csv <==
x,qOut,qIn
0.031471,74.485,75.348
0.094153,74.841,74.819
0.15692,74.892,75.021
0.22039,75.275,75.411
0.28333,74.886,75.096
0.34522,74.506,74.494
0.40798,74.183,74.621
0.47225,74.802,75.337
0.53519,75.08,75.569
0.59629,75.213,75.348
0.65905,75.055,75.231
0.72411,75.498,74.937
0.78705,75.423,74.353
0.84736,74.993,74.246
0.91012,74.168,74.794
0.97597,74.249,75.423
1.0389,74.384,75.602
1.0984,74.805,75.355
1.1612,74.952,75.085
1.2278,75.53,75.125
1.2908,75.399,75.213
1.3495,75.092,74.947
1.4123,74.559,74.74
1.4797,74.801,74.885
1.5426,74.742,74.781
1.6006,74.729,74.289
1.6633,74.631,74.523
1.7315,75.282,75.768
1.7945,75.445,76.658
1.8516,75.18,75.892
1.9144,74.374,74.458
1.9834,74.349,73.763
2.0463,74.347,74.172
2.1027,74.681,74.882
2.1655,74.808,75.461
2.2353,75.428,75.615
2.2982,75.379,75.094
2.3538,75.155,74.694
2.4165,74.714,75.073
2.4871,75.037,75.677
2.5501,75.018,75.692
2.6048,74.824,75.27
2.6676,74.207,74.907
2.739,74.329,74.75
2.8019,74.324,74.654
2.8559,74.713,74.698
2.9187,75.094,75.065
2.9908,75.913,75.462
3.0538,75.739,75.28
3.107,74.838,74.769
3.1697,73.771,74.672
3.2427,74.064,75.017
3.3056,74.71,75.207
3.358,75.311,74.999
3.4208,75.171,74.819
3.4946,75.277,74.875
3.5575,74.882,74.908
3.6091,74.823,74.8
3.6719,74.852,74.797
3.7464,75.542,74.929
3.8094,75.492,75.323
3.8602,75.002,75.909
3.9229,74.254,76.085
3.9983,74.501,75.599
4.0612,74.744,74.797
4.1112,75.018,74.271
4.174,74.855,74.386
4.2501,75.144,74.985
4.3131,74.915,75.111
4.3623,74.737,74.836
4.4251,74.457,75.029
4.502,74.935,75.447
4.5649,74.981,75.055
4.6134,74.889,74.321
4.6761,74.484,74.451
4.7539,74.754,75.263
4.8168,74.679,75.733
4.8644,74.629,75.645
4.9272,74.459,75.411
5.0057,75.139,75.035
5.0687,75.519,74.419
5.1155,75.75,74.312
5.1783,75.31,75.023
5.2576,75.158,75.645
5.3205,74.51,75.318
5.3666,74.258,74.723
5.4293,74.204,74.531
5.5094,74.988,74.636
5.5724,75.199,74.933
5.6177,75.132,75.36
5.6804,74.632,75.567
5.7613,74.749,75.365
5.8242,74.55,75.154
5.8687,74.532,75.498
5.9315,74.551,75.68
6.0132,75.367,74.859
6.0761,75.655,73.738
6.1198,75.44,74.052
6.1826,74.598,75.334
6.265,74.512,75.985


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_320.csv <==
x,qOut,qIn
0.031471,75.354,75.093
0.094153,75.345,75.341
0.15692,74.766,75.476
0.22039,74.742,75.417
0.28333,74.478,75.041
0.34522,74.587,74.496
0.40798,74.76,74.274
0.47225,75.611,74.705
0.53519,75.767,75.532
0.59629,75.336,75.667
0.65905,74.308,75.207
0.72411,74.135,75.151
0.78705,74.127,75.392
0.84736,74.571,74.957
0.91012,74.853,74.432
0.97597,75.544,74.595
1.0389,75.406,75.093
1.0984,74.916,75.232
1.1612,74.282,75.293
1.2278,74.713,75.431
1.2908,75.125,75.307
1.3495,75.434,74.88
1.4123,75.057,74.611
1.4797,74.985,74.625
1.5426,74.458,74.818
1.6006,74.313,74.742
1.6633,74.304,74.565
1.7315,75.115,74.957
1.7945,75.384,75.819
1.8516,75.418,76.196
1.9144,75.005,75.91
1.9834,75.118,75.214
2.0463,74.795,74.217
2.1027,74.541,73.794
2.1655,74.247,74.616
2.2353,74.828,75.802
2.2982,75.084,75.817
2.3538,75.245,74.8
2.4165,74.986,74.239
2.4871,75.209,74.805
2.5501,74.918,75.474
2.6048,74.639,74.979
2.6676,74.222,74.355
2.739,74.563,74.782
2.8019,74.531,75.689
2.8559,74.533,75.793
2.9187,74.521,75.385
2.9908,75.383,74.933
3.0538,75.854,74.448
3.107,75.808,74.286
3.1697,74.879,74.855
3.2427,74.493,75.556
3.3056,74.172,75.466
3.358,74.546,75.037
3.4208,74.839,75.066
3.4946,75.494,75.375
3.5575,75.223,75.254
3.6091,74.782,75.034
3.6719,74.3,75.265
3.7464,74.718,75.411
3.8094,74.81,74.695
3.8602,74.76,73.894
3.9229,74.544,74.081
3.9983,75.157,75.096
4.0612,75.453,75.892
4.1112,75.393,75.747
4.174,74.662,75.228
4.2501,74.546,75.038
4.3131,74.37,74.979
4.3623,74.656,74.915
4.4251,74.815,75.202
4.502,75.445,75.431
4.5649,75.316,74.983
4.6134,75.016,74.38
4.6761,74.628,74.354
4.7539,75.133,74.818
4.8168,75.338,75.138
4.8644,75.243,74.999
4.9272,74.529,74.898
5.0057,74.394,75.142
5.0687,74.114,75.32
5.1155,74.285,75.338
5.1783,74.507,75.453
5.2576,75.408,75.379
5.3205,75.647,74.677
5.3666,75.471,74.179
5.4293,74.822,74.779
5.5094,74.931,75.849
5.5724,74.933,75.835
5.6177,75.056,75.159
5.6804,74.756,75.112
5.7613,74.897,75.333
5.8242,74.532,74.539
5.8687,74.398,73.641
5.9315,74.285,74.218
6.0132,74.914,75.656
6.0761,74.996,76.075
6.1198,74.898,75.223
6.1826,74.61,74.528
6.265,75.137,74.645


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_321.csv <==
x,qOut,qIn
0.031471,75.246,74.415
0.094153,74.971,74.031
0.15692,74.407,74.842
0.22039,74.711,75.661
0.28333,74.886,75.447
0.34522,75.181,75.076
0.40798,75.201,75.272
0.47225,75.674,75.616
0.53519,75.444,75.161
0.59629,74.931,74.292
0.65905,74.182,74.2
0.72411,74.331,74.894
0.78705,74.367,75.293
0.84736,74.522,75.099
0.91012,74.546,75.029
0.97597,75.291,75.289
1.0389,75.567,75.587
1.0984,75.488,75.683
1.1612,74.777,75.325
1.2278,74.659,74.319
1.2908,74.409,73.578
1.3495,74.555,74.425
1.4123,74.649,75.864
1.4797,75.379,76.107
1.5426,75.493,74.873
1.6006,75.369,74.142
1.6633,74.811,74.64
1.7315,74.858,75.569
1.7945,74.583,75.756
1.8516,74.489,75.323
1.9144,74.309,75.063
1.9834,74.869,75.077
2.0463,74.972,74.708
2.1027,75.058,74.3
2.1655,74.991,74.733
2.2353,75.517,75.649
2.2982,75.382,75.934
2.3538,74.751,75.479
2.4165,73.863,75.051
2.4871,74.131,74.895
2.5501,74.617,74.502
2.6048,75.22,73.905
2.6676,75.177,74.123
2.739,75.297,75.263
2.8019,74.728,75.992
2.8559,74.465,75.461
2.9187,74.487,74.698
2.9908,75.397,74.592
3.0538,75.68,74.975
3.107,75.379,75.293
3.1697,74.51,75.565
3.2427,74.441,75.656
3.3056,74.418,75.302
3.358,74.701,74.528
3.4208,74.871,74.189
3.4946,75.62,74.937
3.5575,75.701,75.747
3.6091,75.255,75.33
3.6719,74.23,74.681
3.7464,74.06,74.784
3.8094,74.054,75.176
3.8602,74.507,75.285
3.9229,74.797,75.381
3.9983,75.51,75.304
4.0612,75.412,74.843
4.1112,74.96,74.449
4.174,74.309,74.638
4.2501,74.691,75.176
4.3131,75.069,75.171
4.3623,75.442,74.807
4.4251,75.188,74.918
4.502,75.206,75.326
4.5649,74.663,75.37
4.6134,74.464,75.331
4.6761,74.436,75.46
4.7539,75.177,75.283
4.8168,75.261,74.536
4.8644,74.989,74.101
4.9272,74.48,74.475
5.0057,74.882,75.098
5.0687,75.138,75.317
5.1155,75.262,75.229
5.1783,74.826,75.041
5.2576,74.881,74.852
5.3205,74.596,74.809
5.3666,74.59,75.022
5.4293,74.499,75.468
5.5094,75.038,75.9
5.5724,74.985,75.712
5.6177,74.841,75.058
5.6804,74.61,74.749
5.7613,75.22,74.881
5.8242,75.46,74.658
5.8687,75.358,74.188
5.9315,74.636,74.437
6.0132,74.513,75.229
6.0761,74.259,75.521
6.1198,74.416,75.488
6.1826,74.531,75.623
6.265,75.234,75.4


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_322.csv <==
x,qOut,qIn
0.031471,74.898,76.312
0.094153,75.05,75.435
0.15692,75.003,74.314
0.22039,75.474,73.601
0.28333,75.251,73.591
0.34522,74.748,74.389
0.40798,74.164,75.604
0.47225,74.637,76.301
0.53519,75.025,75.84
0.59629,75.262,74.906
0.65905,74.914,74.445
0.72411,75.006,74.78
0.78705,74.701,75.526
0.84736,74.58,75.709
0.91012,74.315,75.139
0.97597,74.791,74.381
1.0389,74.886,73.983
1.0984,75.211,74.411
1.1612,75.454,75.465
1.2278,75.993,76.09
1.2908,75.379,75.407
1.3495,74.121,74.484
1.4123,73.1,74.441
1.4797,73.728,74.985
1.5426,74.689,75.125
1.6006,75.495,74.836
1.6633,75.581,74.985
1.7315,75.792,75.776
1.7945,75.237,76.026
1.8516,74.731,75.054
1.9144,74.456,74.347
1.9834,75.153,74.857
2.0463,75.355,75.62
2.1027,74.938,75.371
2.1655,74.029,74.783
2.2353,74.136,74.67
2.2982,74.485,74.952
2.3538,75.104,74.898
2.4165,75.242,74.707
2.4871,75.566,74.786
2.5501,75.055,74.916
2.6048,74.532,74.966
2.6676,74.112,75.295
2.739,74.716,75.67
2.8019,75.044,75.193
2.8559,75.248,74.48
2.9187,75.072,74.735
2.9908,75.412,75.428
3.0538,75.221,75.189
3.107,74.938,74.677
3.1697,74.539,75.034
3.2427,74.981,75.699
3.3056,75.098,75.441
3.358,75.024,74.813
3.4208,74.546,74.796
3.4946,74.731,75.009
3.5575,74.643,74.661
3.6091,74.63,74.396
3.6719,74.394,74.951
3.7464,74.871,75.671
3.8094,74.988,75.351
3.8602,75.116,74.704
3.9229,74.901,74.887
3.9983,75.199,75.428
4.0612,74.967,75.251
4.1112,74.764,74.614
4.174,74.467,74.486
4.2501,74.959,75.082
4.3131,75.052,75.645
4.3623,75.077,75.289
4.4251,74.858,74.716
4.502,75.258,74.857
4.5649,75.143,75.325
4.6134,74.816,75.268
4.6761,74.247,75.11
4.7539,74.552,75.223
4.8168,74.706,75.112
4.8644,74.904,74.54
4.9272,74.774,74.422
5.0057,75.201,74.999
5.0687,75.136,75.168
5.1155,75.012,74.758
5.1783,74.615,74.909
5.2576,74.892,75.644
5.3205,74.789,75.885
5.3666,74.752,75.234
5.4293,74.584,74.571
5.5094,75.115,74.427
5.5724,75.155,74.783
5.6177,75.002,75.282
5.6804,74.584,75.523
5.7613,74.964,75.288
5.8242,75.098,74.851
5.8687,75.164,74.602
5.9315,74.788,74.665
6.0132,74.937,74.973
6.0761,74.68,75.055
6.1198,74.561,74.989
6.1826,74.312,75.391
6.265,74.806,76.163


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_323.csv <==
x,qOut,qIn
0.031471,75.51,75.862
0.094153,75.636,74.973
0.15692,74.831,74.406
0.22039,74.455,74.668
0.28333,74.035,75.109
0.34522,74.297,75.188
0.40798,74.65,75.174
0.47225,75.601,75.094
0.53519,75.776,75.027
0.59629,75.555,75.145
0.65905,74.826,75.212
0.72411,74.73,74.998
0.78705,74.411,74.836
0.84736,74.302,75.118
0.91012,74.113,75.423
0.97597,74.732,75.256
1.0389,74.999,74.594
1.0984,75.293,74.147
1.1612,75.255,74.476
1.2278,75.621,75.391
1.2908,75.268,75.807
1.3495,74.758,75.407
1.4123,74.242,74.994
1.4797,74.736,74.926
1.5426,75.021,74.985
1.6006,75.142,74.924
1.6633,74.824,74.926
1.7315,75.077,75.086
1.7945,74.95,75.173
1.8516,74.849,74.8
1.9144,74.578,74.352
1.9834,75.052,74.444
2.0463,75.142,75.237
2.1027,75.072,76.311
2.1655,74.524,76.672
2.2353,74.574,75.636
2.2982,74.364,74.153
2.3538,74.494,73.836
2.4165,74.64,74.424
2.4871,75.437,74.982
2.5501,75.551,75.153
2.6048,75.247,75.138
2.6676,74.555,75.007
2.739,74.713,74.981
2.8019,74.805,74.974
2.8559,75.003,74.929
2.9187,74.776,75.064
2.9908,74.934,75.254
3.0538,74.505,75.268
3.107,74.208,75.394
3.1697,74.078,75.638
3.2427,75.021,75.531
3.3056,75.703,74.803
3.358,76.055,74.472
3.4208,75.424,74.937
3.4946,74.944,75.207
3.5575,74.115,74.578
3.6091,74.078,74.292
3.6719,74.339,74.918
3.7464,75.246,75.581
3.8094,75.273,75.407
3.8602,74.971,74.863
3.9229,74.465,74.711
3.9983,74.814,75.101
4.0612,74.916,75.512
4.1112,74.939,75.258
4.174,74.705,74.753
4.2501,75.199,74.711
4.3131,75.345,75.048
4.3623,75.375,75.195
4.4251,74.976,75.252
4.502,75.109,75.334
4.5649,74.821,75.17
4.6134,74.603,74.759
4.6761,74.242,74.731
4.7539,74.656,75.269
4.8168,74.726,75.68
4.8644,74.836,75.141
4.9272,74.696,74.256
5.0057,75.145,74.152
5.0687,75.066,75.227
5.1155,74.925,76.047
5.1783,74.635,75.815
5.2576,75.082,75.081
5.3205,75.093,74.341
5.3666,74.896,73.913
5.4293,74.441,74.36
5.5094,74.83,75.434
5.5724,75.036,75.916
5.6177,75.187,75.558
5.6804,74.846,75.268
5.7613,75.02,75.292
5.8242,74.823,74.961
5.8687,74.889,74.299
5.9315,74.814,74.23
6.0132,75.211,74.732
6.0761,74.846,74.935
6.1198,74.371,74.941
6.1826,74.063,75.395
6.265,74.893,75.996


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_324.csv <==
x,qOut,qIn
0.031471,75.727,75.193
0.094153,75.098,75.165
0.15692,74.331,75.164
0.22039,74.636,75.246
0.28333,74.909,75.076
0.34522,74.996,74.696
0.40798,74.577,74.567
0.47225,74.805,74.768
0.53519,74.836,74.974
0.59629,75.013,75.309
0.65905,74.849,75.808
0.72411,75.186,75.815
0.78705,75.002,74.834
0.84736,74.914,74.119
0.91012,74.696,74.488
0.97597,75.115,75.103
1.0389,74.972,75.026
1.0984,74.709,75.045
1.1612,74.341,75.502
1.2278,74.862,75.55
1.2908,75.108,74.917
1.3495,75.213,74.809
1.4123,74.846,75.276
1.4797,74.969,75.347
1.5426,74.652,74.673
1.6006,74.439,74.411
1.6633,74.221,74.962
1.7315,74.912,75.537
1.7945,75.291,75.395
1.8516,75.512,74.836
1.9144,75.115,74.497
1.9834,75.062,74.759
2.0463,74.526,75.296
2.1027,74.322,75.422
2.1655,74.27,75.253
2.2353,75.047,74.991
2.2982,75.271,74.453
2.3538,75.227,74.607
2.4165,74.838,75.774
2.4871,75.136,76.411
2.5501,75.097,75.354
2.6048,74.961,73.971
2.6676,74.493,73.651
2.739,74.742,74.311
2.8019,74.736,75.162
2.8559,74.884,75.742
2.9187,74.77,76.016
2.9908,75.145,75.989
3.0538,74.886,75.448
3.107,74.614,74.571
3.1697,74.387,74.253
3.2427,75.052,74.78
3.3056,75.301,75.135
3.358,75.107,74.725
3.4208,74.407,74.546
3.4946,74.576,75.048
3.5575,74.824,75.355
3.6091,75.361,74.809
3.6719,75.319,74.514
3.7464,75.295,75.273
3.8094,74.354,76.204
3.8602,73.763,75.878
3.9229,73.698,75.026
3.9983,74.828,74.792
4.0612,75.542,75.123
4.1112,75.918,75.105
4.174,75.626,74.841
4.2501,75.592,74.653
4.3131,74.943,74.542
4.3623,74.445,74.682
4.4251,74.106,75.195
4.502,74.715,75.578
4.5649,74.914,75.235
4.6134,74.891,74.857
4.6761,74.496,74.966
4.7539,74.78,74.876
4.8168,74.767,74.093
4.8644,74.843,73.985
4.9272,74.79,75.159
5.0057,75.44,76.474
5.0687,75.592,76.344
5.1155,75.464,75.125
5.1783,74.895,74.409
5.2576,74.976,74.67
5.3205,74.79,75.044
5.3666,74.664,75.076
5.4293,74.281,75.071
5.5094,74.617,74.92
5.5724,74.654,74.703
5.6177,74.866,74.909
5.6804,74.904,75.367
5.7613,75.424,75.497
5.8242,75.19,75.084
5.8687,74.605,74.759
5.9315,73.829,74.969
6.0132,74.114,75.432
6.0761,74.445,75.354
6.1198,74.976,74.798
6.1826,75.257,74.569
6.265,75.917,74.886


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_325.csv <==
x,qOut,qIn
0.031471,74.575,75.389
0.094153,74.734,75.483
0.15692,74.688,74.965
0.22039,75.309,74.869
0.28333,75.468,75.25
0.34522,75.435,75.703
0.40798,74.922,76.12
0.47225,74.989,75.939
0.53519,74.753,74.858
0.59629,74.744,73.897
0.65905,74.607,73.83
0.72411,75.078,74.296
0.78705,74.961,74.777
0.84736,74.744,75.458
0.91012,74.35,76.061
0.97597,74.714,75.965
1.0389,74.709,75.186
1.0984,74.658,74.58
1.1612,74.434,74.583
1.2278,74.952,74.975
1.2908,75.071,75.137
1.3495,74.985,74.991
1.4123,74.587,75.015
1.4797,75.045,75.238
1.5426,75.382,74.838
1.6006,75.753,74.286
1.6633,75.369,74.831
1.7315,75.044,75.955
1.7945,74.045,75.894
1.8516,73.665,74.669
1.9144,73.776,74.094
1.9834,74.901,74.872
2.0463,75.443,75.891
2.1027,75.687,75.69
2.1655,75.383,74.822
2.2353,75.446,74.277
2.2982,74.935,74.209
2.3538,74.538,74.632
2.4165,74.288,75.638
2.4871,74.968,76.382
2.5501,75.202,75.89
2.6048,75.046,74.748
2.6676,74.422,74.158
2.739,74.588,74.455
2.8019,74.694,74.904
2.8559,75.023,74.931
2.9187,74.997,75.094
2.9908,75.329,75.556
3.0538,74.946,75.484
3.107,74.631,74.892
3.1697,74.482,74.809
3.2427,75.214,75.213
3.3056,75.389,75.009
3.358,74.932,74.361
3.4208,73.991,74.578
3.4946,74.104,75.577
3.5575,74.507,75.869
3.6091,75.26,75.068
3.6719,75.571,74.42
3.7464,75.953,74.518
3.8094,75.278,75.003
3.8602,74.445,75.231
3.9229,73.868,75.28
3.9983,74.524,75.283
4.0612,75.011,74.979
4.1112,75.221,74.715
4.174,74.958,75.05
4.2501,75.257,75.484
4.3131,75.163,75.124
4.3623,74.967,74.597
4.4251,74.438,74.759
4.502,74.647,75.227
4.5649,74.632,75.082
4.6134,74.833,74.663
4.6761,74.851,74.851
4.7539,75.359,75.476
4.8168,75.145,75.675
4.8644,74.706,75.268
4.9272,74.199,74.85
5.0057,74.699,74.718
5.0687,75.04,74.726
5.1155,75.212,74.718
5.1783,74.861,74.827
5.2576,75.039,75.107
5.3205,74.876,75.541
5.3666,74.869,75.684
5.4293,74.677,75.446
5.5094,75.09,75.247
5.5724,74.965,75.038
5.6177,74.784,74.646
5.6804,74.421,74.647
5.7613,74.819,75.228
5.8242,74.866,75.533
5.8687,74.927,74.915
5.9315,74.806,74.34
6.0132,75.329,74.669
6.0761,75.31,75.373
6.1198,75.006,75.047
6.1826,74.364,74.291
6.265,74.537,74.451


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_326.csv <==
x,qOut,qIn
0.031471,74.922,75.376
0.094153,74.875,74.511
0.15692,74.624,74.047
0.22039,75.05,74.564
0.28333,75.042,74.999
0.34522,74.99,74.942
0.40798,74.638,75.357
0.47225,74.877,76.103
0.53519,74.653,76.107
0.59629,74.472,75.159
0.65905,74.257,74.366
0.72411,74.901,74.459
0.78705,75.184,74.952
0.84736,75.269,74.98
0.91012,74.921,74.902
0.97597,75.19,74.969
1.0389,75.129,74.83
1.0984,75.126,74.847
1.1612,74.802,75.302
1.2278,74.976,75.453
1.2908,74.6,74.835
1.3495,74.286,74.425
1.4123,73.977,74.788
1.4797,74.61,75.411
1.5426,74.969,75.547
1.6006,75.332,75.127
1.6633,75.361,74.726
1.7315,75.775,74.8
1.7945,75.423,75.362
1.8516,74.816,76.023
1.9144,74.179,76.055
1.9834,74.582,74.991
2.0463,74.83,73.612
2.1027,74.889,73.638
2.1655,74.537,75.025
2.2353,74.869,76.349
2.2982,74.948,76.252
2.3538,75.024,75.224
2.4165,74.673,74.503
2.4871,74.871,74.542
2.5501,74.691,74.681
2.6048,74.77,74.477
2.6676,74.748,74.542
2.739,75.266,75.115
2.8019,75.068,75.563
2.8559,74.712,75.22
2.9187,74.445,74.813
2.9908,75.215,75.146
3.0538,75.691,75.729
3.107,75.514,75.451
3.1697,74.415,74.831
3.2427,74.018,74.716
3.3056,73.925,75.029
3.358,74.604,75.088
3.4208,75.226,74.995
3.4946,76.117,74.94
3.5575,75.883,74.831
3.6091,75.025,74.685
3.6719,74.002,74.734
3.7464,74.191,74.907
3.8094,74.554,74.895
3.8602,74.877,75.192
3.9229,74.717,75.932
3.9983,75.075,76.155
4.0612,75.034,75.073
4.1112,75.052,73.927
4.174,74.859,74.012
4.2501,75.298,75.002
4.3131,75.234,75.6
4.3623,75.02,75.468
4.4251,74.54,75.331
4.502,74.832,75.418
4.5649,74.857,75.121
4.6134,74.892,74.43
4.6761,74.594,74.331
4.7539,74.854,74.977
4.8168,74.65,75.317
4.8644,74.482,75.1
4.9272,74.24,75.16
5.0057,74.896,75.454
5.0687,75.284,75.13
5.1155,75.589,74.577
5.1783,75.26,74.856
5.2576,75.164,75.551
5.3205,74.46,75.272
5.3666,74.134,74.583
5.4293,74.147,74.812
5.5094,75.14,75.49
5.5724,75.602,75.256
5.6177,75.618,74.467
5.6804,74.986,74.302
5.7613,74.878,74.753
5.8242,74.527,75.264
5.8687,74.465,75.331
5.9315,74.384,75.173
6.0132,75.048,75.31
6.0761,75.212,75.453
6.1198,75.194,75.097
6.1826,74.793,74.939
6.265,75.028,75.357


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_327.csv <==
x,qOut,qIn
0.031471,75.224,74.051
0.094153,75.388,73.881
0.15692,75.204,74.896
0.22039,75.487,76.008
0.28333,75.163,76.066
0.34522,74.791,75.398
0.40798,74.326,74.906
0.47225,74.69,74.931
0.53519,74.708,75.089
0.59629,74.681,74.969
0.65905,74.486,74.753
0.72411,75.053,74.589
0.78705,75.236,74.599
0.84736,75.227,75.163
0.91012,74.84,75.854
0.97597,75.086,75.779
1.0389,74.974,74.88
1.0984,74.753,74.298
1.1612,74.151,74.578
1.2278,74.295,75.257
1.2908,74.299,75.319
1.3495,74.653,75.101
1.4123,74.923,75.194
1.4797,75.723,75.094
1.5426,75.755,74.466
1.6006,75.389,74.432
1.6633,74.698,75.229
1.7315,74.81,75.808
1.7945,74.724,75.328
1.8516,74.583,74.765
1.9144,74.214,75.024
1.9834,74.711,75.62
2.0463,75.043,75.374
2.1027,75.38,74.574
2.1655,75.127,74.321
2.2353,75.164,74.707
2.2982,74.634,75.149
2.3538,74.438,75.443
2.4165,74.439,75.584
2.4871,75.234,75.357
2.5501,75.373,74.916
2.6048,75.058,74.576
2.6676,74.37,74.451
2.739,74.563,74.741
2.8019,74.715,75.45
2.8559,74.965,75.646
2.9187,74.863,75.072
2.9908,75.287,74.504
3.0538,75.206,74.577
3.107,75.134,75.156
3.1697,74.81,75.7
3.2427,75.054,75.759
3.3056,74.756,75.316
3.358,74.438,74.771
3.4208,74.153,74.54
3.4946,74.863,74.803
3.5575,75.318,75.256
3.6091,75.516,75.449
3.6719,75.013,75.357
3.7464,74.896,75.074
3.8094,74.434,74.331
3.8602,74.4,73.662
3.9229,74.485,74.186
3.9983,75.26,75.658
4.0612,75.326,76.416
4.1112,74.976,75.929
4.174,74.299,75.315
4.2501,74.577,75.067
4.3131,74.866,74.749
4.3623,75.309,74.282
4.4251,75.28,74.345
4.502,75.486,74.958
4.5649,74.918,75.491
4.6134,74.45,75.389
4.6761,74.254,74.941
4.7539,75.088,74.692
4.8168,75.478,74.78
4.8644,75.256,74.792
4.9272,74.299,74.779
5.0057,74.062,74.983
5.0687,73.957,75.265
5.1155,74.354,75.372
5.1783,74.728,75.52
5.2576,75.73,75.791
5.3205,76.067,75.566
5.3666,75.877,74.826
5.4293,74.916,74.555
5.5094,74.558,74.916
5.5724,74.218,75.058
5.6177,74.429,74.75
5.6804,74.585,74.632
5.7613,75.272,74.81
5.8242,75.229,75.186
5.8687,74.955,75.613
5.9315,74.408,75.613
6.0132,74.65,75.015
6.0761,74.659,74.599
6.1198,74.712,74.997
6.1826,74.531,75.432
6.265,75.061,75.075


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_328.csv <==
x,qOut,qIn
0.031471,75.2,75.066
0.094153,75.599,75.097
0.15692,75.331,75.327
0.22039,75.271,75.531
0.28333,74.594,75.466
0.34522,74.277,75.145
0.40798,74.31,74.856
0.47225,75.293,74.823
0.53519,75.683,74.919
0.59629,75.42,74.879
0.65905,74.44,74.811
0.72411,74.214,74.903
0.78705,74.131,75.186
0.84736,74.515,75.396
0.91012,74.723,75.328
0.97597,75.381,74.985
1.0389,75.297,74.642
1.0984,75.011,74.579
1.1612,74.522,74.793
1.2278,74.892,75.231
1.2908,75.044,75.597
1.3495,75.197,75.468
1.4123,75.019,75.047
1.4797,75.371,74.713
1.5426,75.188,74.587
1.6006,74.914,74.84
1.6633,74.438,75.243
1.7315,74.736,75.164
1.7945,74.722,74.455
1.8516,74.719,74.213
1.9144,74.545,75.035
1.9834,75.101,76.208
2.0463,75.241,76.461
2.1027,75.152,75.589
2.1655,74.575,74.518
2.2353,74.64,74.108
2.2982,74.5,74.668
2.3538,74.673,75.048
2.4165,74.769,74.658
2.4871,75.423,74.293
2.5501,75.358,74.901
2.6048,74.972,76.079
2.6676,74.383,76.616
2.739,74.714,75.879
2.8019,74.889,74.519
2.8559,74.903,73.965
2.9187,74.382,74.364
2.9908,74.487,75.025
3.0538,74.427,75.315
3.107,74.784,75.219
3.1697,75.124,75.08
3.2427,75.944,75.191
3.3056,75.85,75.002
3.358,75.165,74.463
3.4208,74.212,74.649
3.4946,74.302,75.565
3.5575,74.449,75.756
3.6091,74.527,75.117
3.6719,74.273,74.906
3.7464,74.856,75.119
3.8094,75.322,74.881
3.8602,75.824,74.459
3.9229,75.546,74.683
3.9983,75.315,75.269
4.0612,74.397,75.283
4.1112,74.076,74.842
4.174,74.215,74.851
4.2501,75.229,75.39
4.3131,75.484,75.586
4.3623,75.231,75.16
4.4251,74.549,74.916
4.502,74.663,75.092
4.5649,74.665,74.977
4.6134,74.809,74.509
4.6761,74.779,74.574
4.7539,75.367,75.21
4.8168,75.394,75.515
4.8644,75.133,75.061
4.9272,74.5,74.561
5.0057,74.647,74.521
5.0687,74.644,74.934
5.1155,74.764,75.525
5.1783,74.605,75.891
5.2576,75.029,75.656
5.3205,74.972,75.04
5.3666,74.929,74.575
5.4293,74.738,74.471
5.5094,75.258,74.792
5.5724,75.31,75.46
5.6177,75.119,75.867
5.6804,74.52,75.566
5.7613,74.647,74.873
5.8242,74.591,74.213
5.8687,74.753,73.997
5.9315,74.719,74.52
6.0132,75.185,75.338
6.0761,74.976,75.491
6.1198,74.591,75.126
6.1826,74.14,74.983
6.265,74.727,75.074


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_329.csv <==
x,qOut,qIn
0.031471,75.412,74.499
0.094153,75.303,73.899
0.15692,74.68,74.31
0.22039,74.761,75.37
0.28333,74.717,75.72
0.34522,74.956,75.23
0.40798,74.904,74.965
0.47225,75.198,75.173
0.53519,74.719,75.246
0.59629,74.284,75.114
0.65905,74.058,75.346
0.72411,74.887,75.78
0.78705,75.368,75.629
0.84736,75.484,74.91
0.91012,75.077,74.398
0.97597,75.269,74.295
1.0389,75.17,74.302
1.0984,75.009,74.601
1.1612,74.398,75.299
1.2278,74.415,75.73
1.2908,74.213,75.087
1.3495,74.408,74.411
1.4123,74.592,74.803
1.4797,75.384,75.553
1.5426,75.476,75.447
1.6006,75.225,74.925
1.6633,74.633,74.711
1.7315,74.888,74.692
1.7945,75.029,74.878
1.8516,75.324,75.404
1.9144,75.273,75.75
1.9834,75.524,75.428
2.0463,74.952,74.679
2.1027,74.259,74.385
2.1655,73.724,74.71
2.2353,74.365,75.249
2.2982,74.875,75.649
2.3538,75.178,75.603
2.4165,74.895,75.159
2.4871,75.06,74.817
2.5501,74.824,74.58
2.6048,74.808,74.386
2.6676,74.725,74.751
2.739,75.237,75.546
2.8019,75.073,75.795
2.8559,74.674,75.381
2.9187,74.212,74.983
2.9908,74.787,74.738
3.0538,75.228,74.579
3.107,75.458,74.641
3.1697,74.985,74.908
3.2427,74.893,75.136
3.3056,74.458,75.259
3.358,74.461,75.318
3.4208,74.604,75.341
3.4946,75.459,75.378
3.5575,75.61,75.205
3.6091,75.257,74.9
3.6719,74.406,74.887
3.7464,74.39,75.118
3.8094,74.409,74.966
3.8602,74.739,74.371
3.9229,74.898,74.264
3.9983,75.553,75.076
4.0612,75.488,76.098
4.1112,75.072,76.077
4.174,74.343,75.164
4.2501,74.497,74.319
4.3131,74.575,74.134
4.3623,74.764,74.434
4.4251,74.678,75.017
4.502,75.192,75.506
4.5649,75.229,75.44
4.6134,75.184,75.405
4.6761,74.854,75.715
4.7539,75.181,75.569
4.8168,75.105,74.513
4.8644,74.951,74.04
4.9272,74.433,74.669
5.0057,74.553,75.267
5.0687,74.363,74.994
5.1155,74.453,74.985
5.1783,74.627,75.597
5.2576,75.522,75.749
5.3205,75.739,74.671
5.3666,75.303,74.043
5.4293,74.286,74.917
5.5094,74.183,76.082
5.5724,74.297,75.686
5.6177,74.736,74.358
5.6804,74.893,73.861
5.7613,75.543,74.54
5.8242,75.589,75.455
5.8687,75.45,75.639
5.9315,74.837,75.387
6.0132,74.783,75.246
6.0761,74.409,75.182
6.1198,74.342,75.137
6.1826,74.355,75.271
6.265,75.156,75.207


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_330.csv <==
x,qOut,qIn
0.031471,74.983,75.034
0.094153,74.869,75.28
0.15692,74.522,75.57
0.22039,75.022,75.55
0.28333,75.287,75.157
0.34522,75.369,74.681
0.40798,74.851,74.625
0.47225,74.8,75.258
0.53519,74.428,75.651
0.59629,74.415,75.102
0.65905,74.467,74.754
0.72411,75.25,75.301
0.78705,75.429,75.578
0.84736,75.256,74.741
0.91012,74.622,74.143
0.97597,74.68,74.48
1.0389,74.551,74.706
1.0984,74.597,74.328
1.1612,74.49,74.669
1.2278,75.087,76.022
1.2908,75.243,76.8
1.3495,75.305,75.703
1.4123,74.967,74.207
1.4797,75.161,73.957
1.5426,74.905,74.893
1.6006,74.76,75.597
1.6633,74.558,75.675
1.7315,75.122,75.198
1.7945,75.221,74.442
1.8516,75.169,74.084
1.9144,74.807,74.468
1.9834,75.041,75.201
2.0463,74.798,75.555
2.1027,74.406,75.48
2.1655,73.816,75.475
2.2353,74.17,75.61
2.2982,74.448,75.394
2.3538,74.952,74.668
2.4165,75.264,74.133
2.4871,75.948,74.306
2.5501,75.711,75.043
2.6048,74.928,75.602
2.6676,74.083,75.59
2.739,74.521,75.144
2.8019,75.121,74.825
2.8559,75.458,74.934
2.9187,74.899,75.209
2.9908,74.653,75.267
3.0538,74.185,74.857
3.107,74.298,74.623
3.1697,74.478,74.92
3.2427,75.334,75.158
3.3056,75.544,74.713
3.358,75.582,74.376
3.4208,75.157,74.847
3.4946,75.153,75.679
3.5575,74.599,76.054
3.6091,74.221,75.561
3.6719,74.041,74.664
3.7464,74.856,74.289
3.8094,75.281,74.866
3.8602,75.386,75.439
3.9229,74.946,75.51
3.9983,75.065,75.384
4.0612,74.881,75.182
4.1112,74.839,74.854
4.174,74.618,74.74
4.2501,75.029,74.967
4.3131,74.929,75.164
4.3623,74.734,74.95
4.4251,74.275,74.585
4.502,74.575,74.446
4.5649,74.608,74.706
4.6134,74.826,75.349
4.6761,74.943,75.974
4.7539,75.605,75.964
4.8168,75.517,75.237
4.8644,74.976,74.558
4.9272,74.226,74.42
5.0057,74.57,74.787
5.0687,74.986,75.163
5.1155,75.371,74.993
5.1783,75.141,74.724
5.2576,75.245,74.999
5.3205,74.848,75.351
5.3666,74.703,75.348
5.4293,74.535,75.379
5.5094,74.998,75.308
5.5724,74.809,74.878
5.6177,74.445,74.425
5.6804,74.025,74.439
5.7613,74.639,74.958
5.8242,75.125,75.473
5.8687,75.551,75.54
5.9315,75.395,75.304
6.0132,75.485,74.944
6.0761,74.899,74.605
6.1198,74.476,74.603
6.1826,74.211,74.881
6.265,74.84,75.028


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_331.csv <==
x,qOut,qIn
0.031471,75.813,75.306
0.094153,75.94,74.813
0.15692,74.995,74.736
0.22039,74.414,75.271
0.28333,73.859,75.459
0.34522,74.221,75.133
0.40798,74.795,75.211
0.47225,75.881,75.674
0.53519,75.965,75.485
0.59629,75.45,74.441
0.65905,74.54,73.888
0.72411,74.563,74.484
0.78705,74.624,75.199
0.84736,74.756,74.97
0.91012,74.528,74.701
0.97597,74.9,75.187
1.0389,74.895,75.834
1.0984,74.956,75.777
1.1612,74.751,75.398
1.2278,75.124,74.961
1.2908,74.991,74.48
1.3495,74.827,74.27
1.4123,74.534,74.547
1.4797,75.074,75.048
1.5426,75.297,75.411
1.6006,75.415,75.328
1.6633,75.025,75.1
1.7315,75.044,75.229
1.7945,74.559,75.385
1.8516,74.283,75.128
1.9144,74.079,74.895
1.9834,74.713,74.94
2.0463,74.883,75.151
2.1027,74.908,75.193
2.1655,74.75,75.098
2.2353,75.363,75.145
2.2982,75.594,75.342
2.3538,75.453,75.156
2.4165,74.664,74.689
2.4871,74.499,74.46
2.5501,74.266,74.472
2.6048,74.468,74.562
2.6676,74.567,74.929
2.739,75.233,75.418
2.8019,75.257,75.488
2.8559,75.156,75.075
2.9187,74.814,74.811
2.9908,75.162,75.074
3.0538,75.101,75.566
3.107,74.954,75.537
3.1697,74.563,75.011
3.2427,74.926,74.461
3.3056,74.979,74.333
3.358,75.057,74.929
3.4208,74.868,75.708
3.4946,75.215,75.676
3.5575,74.975,74.725
3.6091,74.56,74.505
3.6719,73.995,75.341
3.7464,74.382,75.943
3.8094,74.642,75.282
3.8602,74.94,74.374
3.9229,74.847,74.271
3.9983,75.226,74.749
4.0612,75.056,74.998
4.1112,74.933,75.048
4.174,74.75,75.247
4.2501,75.277,75.512
4.3131,75.243,75.652
4.3623,74.864,75.383
4.4251,74.231,74.854
4.502,74.562,74.565
4.5649,74.857,74.868
4.6134,75.141,75.243
4.6761,74.914,75.24
4.7539,75.155,75.133
4.8168,74.974,75.22
4.8644,75.001,74.774
4.9272,74.853,74.035
5.0057,75.195,74.187
5.0687,74.83,75.32
5.1155,74.405,76.246
5.1783,74.041,76.342
5.2576,74.68,75.452
5.3205,75.044,73.988
5.3666,75.253,73.474
5.4293,75.086,74.438
5.5094,75.445,75.783
5.5724,75.278,76.155
5.6177,74.906,75.638
5.6804,74.322,75.023
5.7613,74.675,74.745
5.8242,74.933,74.814
5.8687,75.228,74.818
5.9315,74.952,74.745
6.0132,74.933,74.876
6.0761,74.296,75.062
6.1198,73.965,74.966
6.1826,73.988,74.973
6.265,75.101,75.304


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_332.csv <==
x,qOut,qIn
0.031471,75.342,75.696
0.094153,74.889,75.001
0.15692,74.358,74.675
0.22039,74.885,74.943
0.28333,75.321,74.832
0.34522,75.576,74.273
0.40798,75.113,74.513
0.47225,74.988,75.67
0.53519,74.48,76.266
0.59629,74.408,75.423
0.65905,74.418,74.453
0.72411,75.088,74.42
0.78705,75.062,74.938
0.84736,74.796,75.077
0.91012,74.341,74.936
0.97597,74.773,74.681
1.0389,75.002,74.429
1.0984,75.217,74.837
1.1612,75.111,75.865
1.2278,75.512,76.351
1.2908,75.318,75.259
1.3495,74.887,73.992
1.4123,74.183,74.147
1.4797,74.376,75.244
1.5426,74.491,75.569
1.6006,74.827,75.165
1.6633,74.962,75.132
1.7315,75.567,75.386
1.7945,75.426,75.221
1.8516,74.973,74.747
1.9144,74.358,74.669
1.9834,74.667,75.062
2.0463,74.785,75.288
2.1027,74.701,74.823
2.1655,74.225,74.303
2.2353,74.581,74.498
2.2982,74.875,75.257
2.3538,75.36,75.678
2.4165,75.325,75.667
2.4871,75.452,75.47
2.5501,74.772,75.129
2.6048,74.317,74.838
2.6676,74.2,74.888
2.739,75.101,75.096
2.8019,75.498,75.028
2.8559,75.427,74.689
2.9187,74.823,74.625
2.9908,74.904,75.042
3.0538,74.822,75.321
3.107,74.87,75.519
3.1697,74.617,75.818
3.2427,74.888,75.417
3.3056,74.633,74.2
3.358,74.432,73.876
3.4208,74.22,74.714
3.4946,74.919,75.42
3.5575,75.304,75.219
3.6091,75.517,75.095
3.6719,75.191,75.435
3.7464,75.308,75.549
3.8094,74.972,74.748
3.8602,74.796,74.041
3.9229,74.508,74.378
3.9983,74.878,75.295
4.0612,74.722,75.632
4.1112,74.564,75.325
4.174,74.419,75.155
4.2501,75.174,75.191
4.3131,75.553,74.842
4.3623,75.516,74.464
4.4251,74.756,74.821
4.502,74.539,75.557
4.5649,74.215,75.768
4.6134,74.365,75.588
4.6761,74.521,75.465
4.7539,75.323,75.151
4.8168,75.478,74.3
4.8644,75.322,73.646
4.9272,74.667,74.115
5.0057,74.64,75.401
5.0687,74.391,75.914
5.1155,74.44,75.213
5.1783,74.498,74.623
5.2576,75.28,74.779
5.3205,75.491,75.243
5.3666,75.351,75.569
5.4293,74.699,75.718
5.5094,74.707,75.462
5.5724,74.54,74.88
5.6177,74.646,74.427
5.6804,74.754,74.41
5.7613,75.577,74.891
5.8242,75.803,75.392
5.8687,75.444,75.121
5.9315,74.362,74.588
6.0132,74.058,74.726
6.0761,73.961,75.181
6.1198,74.45,75.15
6.1826,74.793,75.207
6.265,75.507,75.677


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_333.csv <==
x,qOut,qIn
0.031471,75.213,75.67
0.094153,75.408,74.265
0.15692,75.155,74.021
0.22039,75.222,74.584
0.28333,74.617,74.704
0.34522,74.171,74.698
0.40798,73.988,75.154
0.47225,74.893,75.404
0.53519,75.465,74.793
0.59629,75.671,74.375
0.65905,75.093,74.95
0.72411,74.84,75.782
0.78705,74.245,75.634
0.84736,74.103,74.913
0.91012,74.102,74.743
0.97597,74.972,75.24
1.0389,75.384,75.475
1.0984,75.755,74.876
1.1612,75.654,74.421
1.2278,75.745,74.827
1.2908,74.955,75.588
1.3495,74.186,75.728
1.4123,73.79,75.22
1.4797,74.59,74.553
1.5426,75.076,74.535
1.6006,75.119,75.107
1.6633,74.592,75.464
1.7315,74.724,75.211
1.7945,74.707,74.535
1.8516,74.881,74.46
1.9144,74.833,75.172
1.9834,75.347,75.7
2.0463,75.287,75.142
2.1027,75.11,74.447
2.1655,74.661,74.589
2.2353,74.906,75.225
2.2982,74.791,75.525
2.3538,74.734,75.459
2.4165,74.584,75.267
2.4871,75.175,74.917
2.5501,75.289,74.585
2.6048,75.109,74.531
2.6676,74.551,74.792
2.739,74.775,75.305
2.8019,74.841,75.758
2.8559,74.936,75.537
2.9187,74.622,74.885
2.9908,74.879,74.636
3.0538,74.772,74.992
3.107,74.864,75.351
3.1697,74.738,75.423
3.2427,75.11,75.094
3.3056,74.837,74.287
3.358,74.594,73.913
3.4208,74.448,74.677
3.4946,75.208,75.815
3.5575,75.512,76.015
3.6091,75.32,75.417
3.6719,74.52,74.898
3.7464,74.461,74.728
3.8094,74.422,74.762
3.8602,74.754,75.085
3.9229,74.899,75.558
3.9983,75.493,75.548
4.0612,75.333,74.733
4.1112,74.949,74.197
4.174,74.472,74.611
4.2501,74.942,75.327
4.3131,75.188,75.516
4.3623,75.121,75.325
4.4251,74.401,75.151
4.502,74.31,75.131
4.5649,74.174,75.16
4.6134,74.562,74.911
4.6761,74.928,74.565
4.7539,75.756,74.544
4.8168,75.686,74.743
4.8644,75.123,74.844
4.9272,74.353,75.018
5.0057,74.668,75.204
5.0687,75.032,75.103
5.1155,75.297,75.197
5.1783,74.895,75.644
5.2576,74.875,75.763
5.3205,74.486,75.199
5.3666,74.481,74.494
5.4293,74.529,74.23
5.5094,75.283,74.58
5.5724,75.415,75.087
5.6177,75.286,75.475
5.6804,74.786,75.814
5.7613,74.932,75.75
5.8242,74.727,74.773
5.8687,74.541,73.85
5.9315,74.213,74.084
6.0132,74.678,75.006
6.0761,74.808,75.244
6.1198,74.857,75.259
6.1826,74.598,75.978
6.265,75.056,76.589


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_334.csv <==
x,qOut,qIn
0.031471,74.546,75.222
0.094153,74.708,75.814
0.15692,74.847,76.159
0.22039,75.626,75.807
0.28333,75.711,74.862
0.34522,75.23,74.281
0.40798,74.32,74.514
0.47225,74.398,75.036
0.53519,74.63,74.967
0.59629,75.043,74.529
0.65905,75.025,74.523
0.72411,75.402,75.098
0.78705,75.181,75.622
0.84736,74.975,75.501
0.91012,74.567,75.11
0.97597,74.801,74.903
1.0389,74.563,74.772
1.0984,74.356,74.779
1.1612,74.17,75.145
1.2278,74.959,75.43
1.2908,75.481,75.049
1.3495,75.799,74.53
1.4123,75.42,74.705
1.4797,75.317,75.388
1.5426,74.701,75.631
1.6006,74.413,75.307
1.6633,74.205,75.022
1.7315,74.746,74.928
1.7945,74.723,74.851
1.8516,74.653,74.98
1.9144,74.532,75.315
1.9834,75.202,75.279
2.0463,75.4,74.733
2.1027,75.211,74.512
2.1655,74.579,74.755
2.2353,74.739,74.9
2.2982,74.81,74.618
2.3538,74.989,74.696
2.4165,74.752,75.479
2.4871,74.988,76.251
2.5501,74.742,75.998
2.6048,74.703,75.049
2.6676,74.665,74.503
2.739,75.329,74.625
2.8019,75.385,74.768
2.8559,75.114,74.908
2.9187,74.539,75.273
2.9908,74.809,75.312
3.0538,74.925,74.695
3.107,75.028,74.304
3.1697,74.72,74.755
3.2427,74.921,75.662
3.3056,74.663,76.038
3.358,74.47,75.428
3.4208,74.138,74.741
3.4946,74.628,74.784
3.5575,74.827,74.603
3.6091,75.162,73.865
3.6719,75.289,74.329
3.7464,75.826,76.142
3.8094,75.515,76.79
3.8602,74.818,75.232
3.9229,74.106,73.883
3.9983,74.562,74.143
4.0612,74.999,75.083
4.1112,75.18,75.26
4.174,74.674,75.135
4.2501,74.659,75.25
4.3131,74.425,75.378
4.3623,74.607,75.292
4.4251,74.843,75.297
4.502,75.68,75.213
4.5649,75.719,74.75
4.6134,75.11,74.576
4.6761,74.015,74.965
4.7539,73.963,75.237
4.8168,74.203,74.908
4.8644,74.846,74.636
4.9272,75.224,74.878
5.0057,75.861,75.236
5.0687,75.525,74.855
5.1155,74.773,74.282
5.1783,74.002,74.643
5.2576,74.442,75.687
5.3205,74.929,76.152
5.3666,75.269,75.609
5.4293,75.059,74.899
5.5094,75.326,74.6
5.5724,75.185,74.511
5.6177,75.084,74.642
5.6804,74.702,75.245
5.7613,74.939,75.722
5.8242,74.755,75.368
5.8687,74.667,74.878
5.9315,74.46,74.948
6.0132,74.956,75.219
6.0761,74.972,75.044
6.1198,74.834,74.556
6.1826,74.36,74.371
6.265,74.59,74.686


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_335.csv <==
x,qOut,qIn
0.031471,75.303,74.83
0.094153,74.905,75.198
0.15692,74.164,75.868
0.22039,74.373,75.952
0.28333,74.621,75.276
0.34522,75.075,74.869
0.40798,75.135,74.94
0.47225,75.512,74.958
0.53519,75.146,74.58
0.59629,74.754,74.525
0.65905,74.438,75.178
0.72411,75.077,75.88
0.78705,75.356,75.656
0.84736,75.27,74.844
0.91012,74.591,74.497
0.97597,74.502,74.904
1.0389,74.23,75.252
1.0984,74.253,74.869
1.1612,74.207,74.552
1.2278,74.91,74.934
1.2908,75.17,75.655
1.3495,75.386,75.805
1.4123,75.263,75.266
1.4797,75.592,74.535
1.5426,75.27,74.489
1.6006,74.767,75.113
1.6633,74.158,75.568
1.7315,74.538,75.425
1.7945,74.79,74.708
1.8516,75.071,74.158
1.9144,74.999,74.458
1.9834,75.399,75.355
2.0463,75.198,75.757
2.1027,74.876,75.281
2.1655,74.375,74.627
2.2353,74.691,74.311
2.2982,74.726,74.553
2.3538,74.792,75.106
2.4165,74.702,75.637
2.4871,75.291,76.056
2.5501,75.369,76.044
2.6048,75.111,75.156
2.6676,74.486,74.175
2.739,74.728,74.073
2.8019,74.914,74.588
2.8559,75.137,74.931
2.9187,74.769,75.284
2.9908,74.783,75.692
3.0538,74.382,75.548
3.107,74.452,74.853
3.1697,74.658,74.525
3.2427,75.447,74.872
3.3056,75.351,75.498
3.358,74.734,75.653
3.4208,73.923,75.213
3.4946,74.272,74.626
3.5575,74.761,74.388
3.6091,75.389,74.659
3.6719,75.584,75.177
3.7464,75.933,75.413
3.8094,75.299,75.075
3.8602,74.392,74.734
3.9229,73.679,74.884
3.9983,74.296,75.351
4.0612,74.921,75.362
4.1112,75.374,74.791
4.174,75.199,74.565
4.2501,75.338,75.105
4.3131,74.919,75.741
4.3623,74.654,75.799
4.4251,74.498,75.479
4.502,75.192,75.015
4.5649,75.368,74.609
4.6134,75.108,74.245
4.6761,74.394,74.178
4.7539,74.513,74.709
4.8168,74.616,75.466
4.8644,74.879,75.499
4.9272,74.766,75.02
5.0057,75.129,74.935
5.0687,74.962,75.519
5.1155,74.887,75.7
5.1783,74.655,75.13
5.2576,75.051,74.433
5.3205,74.902,74.22
5.3666,74.702,74.656
5.4293,74.512,75.46
5.5094,75.25,75.906
5.5724,75.645,75.331
5.6177,75.582,74.658
5.6804,74.736,74.827
5.7613,74.444,75.339
5.8242,74.121,75.198
5.8687,74.336,75.043
5.9315,74.475,75.38
6.0132,75.156,75.385
6.0761,75.15,74.529
6.1198,75.065,74.026
6.1826,74.85,74.404
6.265,75.337,74.838


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_336.csv <==
x,qOut,qIn
0.031471,74.164,75.63
0.094153,74.301,75.761
0.15692,74.298,75.751
0.22039,74.88,75.271
0.28333,74.903,74.132
0.34522,74.989,73.675
0.40798,74.974,74.587
0.47225,75.614,75.842
0.53519,75.647,76.178
0.59629,75.271,75.485
0.65905,74.48,74.554
0.72411,74.543,74.186
0.78705,74.584,74.524
0.84736,74.839,74.904
0.91012,74.754,75.147
0.97597,75.07,75.421
1.0389,74.731,75.673
1.0984,74.445,75.517
1.1612,74.327,75.064
1.2278,75.223,74.726
1.2908,75.753,74.546
1.3495,75.668,74.421
1.4123,74.643,74.642
1.4797,74.21,75.258
1.5426,73.959,75.83
1.6006,74.491,75.844
1.6633,75.023,75.404
1.7315,75.877,74.853
1.7945,75.644,74.435
1.8516,74.869,74.626
1.9144,73.959,75.274
1.9834,74.244,75.418
2.0463,74.657,74.801
2.1027,75.073,74.737
2.1655,75.08,75.343
2.2353,75.548,75.656
2.2982,75.439,75.297
2.3538,75.078,74.888
2.4165,74.335,74.761
2.4871,74.386,74.848
2.5501,74.34,74.725
2.6048,74.588,74.535
2.6676,74.757,74.854
2.739,75.543,75.559
2.8019,75.681,75.697
2.8559,75.397,75.078
2.9187,74.643,74.624
2.9908,74.678,74.687
3.0538,74.66,74.735
3.107,74.832,74.719
3.1697,74.688,75.141
3.2427,75.078,75.673
3.3056,74.972,75.388
3.358,74.969,74.648
3.4208,74.84,74.594
3.4946,75.316,75.238
3.5575,75.167,75.739
3.6091,74.765,75.646
3.6719,74.158,75.152
3.7464,74.475,74.546
3.8094,74.664,74.408
3.8602,74.932,74.928
3.9229,74.923,75.476
3.9983,75.394,75.419
4.0612,75.204,74.596
4.1112,74.749,74.229
4.174,74.132,74.914
4.2501,74.52,75.673
4.3131,74.846,75.287
4.3623,75.169,74.558
4.4251,74.978,74.674
4.502,75.174,75.383
4.5649,74.84,75.451
4.6134,74.71,74.814
4.6761,74.662,74.589
4.7539,75.373,75.162
4.8168,75.467,75.898
4.8644,75.105,75.883
4.9272,74.388,75.375
5.0057,74.596,74.948
5.0687,74.8,74.521
5.1155,75.018,74.119
5.1783,74.721,74.33
5.2576,74.891,74.919
5.3205,74.664,74.838
5.3666,74.686,74.646
5.4293,74.605,75.3
5.5094,75.14,76.032
5.5724,75.076,75.688
5.6177,74.919,75.07
5.6804,74.58,75.117
5.7613,74.962,75.356
5.8242,74.926,74.772
5.8687,74.82,74.129
5.9315,74.635,74.624
6.0132,75.311,75.627
6.0761,75.635,75.455
6.1198,75.541,74.486
6.1826,74.72,74.314
6.265,74.472,75.046


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_337.csv <==
x,qOut,qIn
0.031471,75.755,74.834
0.094153,75.573,75.001
0.15692,74.567,74.945
0.22039,74.17,74.89
0.28333,73.883,74.761
0.34522,74.301,74.501
0.40798,74.7,74.681
0.47225,75.561,75.39
0.53519,75.568,75.736
0.59629,75.26,75.276
0.65905,74.663,74.798
0.72411,74.869,74.905
0.78705,74.853,75.419
0.84736,74.878,75.45
0.91012,74.702,75.141
0.97597,75.206,75.163
1.0389,75.256,75.3
1.0984,75.12,74.748
1.1612,74.639,74.137
1.2278,74.863,74.295
1.2908,74.811,74.9
1.3495,74.765,75.26
1.4123,74.38,75.55
1.4797,74.641,75.769
1.5426,74.579,75.496
1.6006,74.72,74.784
1.6633,74.746,74.488
1.7315,75.366,74.91
1.7945,75.343,75.188
1.8516,75.061,74.818
1.9144,74.563,74.614
1.9834,74.957,74.904
2.0463,75.173,75.136
2.1027,75.327,75.187
2.1655,74.964,75.405
2.2353,74.988,75.588
2.2982,74.496,75.474
2.3538,74.189,75.079
2.4165,73.973,74.676
2.4871,74.708,74.618
2.5501,75.113,75.047
2.6048,75.411,75.394
2.6676,75.233,75.288
2.739,75.441,75.001
2.8019,75.046,74.807
2.8559,74.689,74.505
2.9187,74.333,74.431
2.9908,74.817,75.023
3.0538,74.882,75.598
3.107,74.764,75.399
3.1697,74.387,75.048
3.2427,74.833,74.984
3.3056,75.061,74.863
3.358,75.308,74.839
3.4208,75.161,75.134
3.4946,75.424,75.083
3.5575,75.054,74.255
3.6091,74.655,74.048
3.6719,74.289,75.237
3.7464,74.885,76.638
3.8094,75.182,76.375
3.8602,75.204,74.902
3.9229,74.64,74.147
3.9983,74.639,74.631
4.0612,74.414,75.111
4.1112,74.529,75.021
4.174,74.596,75.174
4.2501,75.279,75.471
4.3131,75.304,74.953
4.3623,75.079,74.133
4.4251,74.619,74.394
4.502,74.942,75.565
4.5649,74.958,76.208
4.6134,74.766,75.515
4.6761,74.144,74.532
4.7539,74.314,74.346
4.8168,74.429,74.84
4.8644,74.938,74.909
4.9272,75.313,74.755
5.0057,76.01,75.063
5.0687,75.687,75.65
5.1155,74.853,75.958
5.1783,74.054,75.894
5.2576,74.555,75.223
5.3205,75.144,74.024
5.3666,75.395,73.505
5.4293,74.812,74.265
5.5094,74.66,75.462
5.5724,74.35,75.795
5.6177,74.573,75.327
5.6804,74.819,74.964
5.7613,75.594,75.047
5.8242,75.531,75.263
5.8687,75.044,75.046
5.9315,74.271,74.736
6.0132,74.428,74.946
6.0761,74.533,75.518
6.1198,74.716,75.602
6.1826,74.732,75.176
6.265,75.465,74.76


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_338.csv <==
x,qOut,qIn
0.031471,74.738,74.605
0.094153,74.845,74.26
0.15692,74.744,74.911
0.22039,75.301,75.956
0.28333,75.382,75.959
0.34522,75.225,74.93
0.40798,74.6,74.24
0.47225,74.633,74.453
0.53519,74.461,74.982
0.59629,74.533,75.227
0.65905,74.451,75.304
0.72411,75.014,75.219
0.78705,75.069,74.862
0.84736,75.107,74.545
0.91012,74.942,74.87
0.97597,75.37,75.742
1.0389,75.21,75.994
1.0984,74.778,75.228
1.1612,74.105,74.603
1.2278,74.383,74.698
1.2908,74.611,74.827
1.3495,75.011,74.782
1.4123,75.097,75.17
1.4797,75.524,75.636
1.5426,75.141,75.221
1.6006,74.559,74.289
1.6633,74.052,74.144
1.7315,74.669,75.083
1.7945,75.139,76.184
1.8516,75.299,75.975
1.9144,74.775,74.843
1.9834,74.772,74.201
2.0463,74.574,74.419
2.1027,74.797,74.716
2.1655,74.986,75.041
2.2353,75.664,75.407
2.2982,75.487,75.63
2.3538,74.889,75.655
2.4165,74.154,75.592
2.4871,74.534,75.398
2.5501,74.947,74.791
2.6048,75.268,74.021
2.6676,74.908,73.997
2.739,74.875,74.98
2.8019,74.415,75.856
2.8559,74.391,75.329
2.9187,74.577,74.311
2.9908,75.498,74.237
3.0538,75.661,75.113
3.107,75.194,75.731
3.1697,74.253,75.808
3.2427,74.27,75.464
3.3056,74.442,74.96
3.358,74.818,74.803
3.4208,74.908,75.019
3.4946,75.56,75.031
3.5575,75.689,74.585
3.6091,75.553,74.465
3.6719,74.784,74.962
3.7464,74.565,75.503
3.8094,74.184,75.532
3.8602,74.358,75.327
3.9229,74.568,75.11
3.9983,75.277,74.844
4.0612,75.115,74.756
4.1112,74.637,74.991
4.174,74.115,75.368
4.2501,74.696,75.745
4.3131,75.201,75.53
4.3623,75.553,74.485
4.4251,75.294,73.835
4.502,75.384,74.349
4.5649,74.962,74.937
4.6134,74.665,74.794
4.6761,74.277,74.952
4.7539,74.661,75.764
4.8168,74.661,76.128
4.8644,74.757,75.313
4.9272,74.764,74.57
5.0057,75.418,74.765
5.0687,75.45,75.199
5.1155,75.079,74.949
5.1783,74.383,74.721
5.2576,74.639,75.086
5.3205,74.905,75.595
5.3666,75.286,75.55
5.4293,75.148,75.233
5.5094,75.236,74.999
5.5724,74.593,74.66
5.6177,74.101,74.319
5.6804,73.809,74.596
5.7613,74.539,75.197
5.8242,74.926,75.057
5.8687,75.172,74.799
5.9315,75.085,75.306
6.0132,75.545,75.828
6.0761,75.454,75.358
6.1198,75.122,74.729
6.1826,74.504,74.809
6.265,74.709,75.051


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_339.csv <==
x,qOut,qIn
0.031471,74.569,75.817
0.094153,74.511,75.537
0.15692,74.378,75.014
0.22039,74.925,74.599
0.28333,74.968,74.339
0.34522,75.034,74.596
0.40798,74.861,75.448
0.47225,75.248,75.969
0.53519,75.053,75.217
0.59629,74.772,74.32
0.65905,74.4,74.419
0.72411,74.859,74.976
0.78705,74.956,74.833
0.84736,74.872,74.422
0.91012,74.445,74.793
0.97597,74.746,75.728
1.0389,74.796,76.041
1.0984,74.964,75.535
1.1612,74.971,75.016
1.2278,75.552,74.732
1.2908,75.482,74.653
1.3495,74.998,74.853
1.4123,74.197,75.243
1.4797,74.402,75.511
1.5426,74.69,75.355
1.6006,75.135,74.716
1.6633,75.1,74.154
1.7315,75.338,74.288
1.7945,74.861,74.963
1.8516,74.441,75.615
1.9144,74.05,75.99
1.9834,74.561,75.805
2.0463,74.726,75.134
2.1027,74.874,74.665
2.1655,74.886,74.62
2.2353,75.565,74.672
2.2982,75.669,74.744
2.3538,75.279,75.004
2.4165,74.434,75.092
2.4871,74.518,74.832
2.5501,74.713,74.863
2.6048,75.139,75.375
2.6676,75.068,75.657
2.739,75.208,75.494
2.8019,74.592,75.084
2.8559,74.135,74.553
2.9187,73.908,74.264
2.9908,74.762,74.69
3.0538,75.315,75.607
3.107,75.681,76.04
3.1697,75.436,75.748
3.2427,75.46,75.062
3.3056,74.854,74.154
3.358,74.429,73.933
3.4208,74.168,74.901
3.4946,74.8,75.946
3.5575,74.944,75.731
3.6091,74.807,74.827
3.6719,74.396,74.469
3.7464,74.852,74.922
3.8094,75.149,75.372
3.8602,75.417,75.119
3.9229,75.098,74.761
3.9983,75.065,74.79
4.0612,74.46,74.964
4.1112,74.196,75.197
4.174,74.26,75.489
4.2501,75.298,75.394
4.3131,75.797,74.933
4.3623,75.637,74.722
4.4251,74.658,74.789
4.502,74.372,74.817
4.5649,74.251,74.743
4.6134,74.713,74.577
4.6761,74.981,74.53
4.7539,75.567,75.027
4.8168,75.258,75.863
4.8644,74.815,76.233
4.9272,74.384,75.908
5.0057,74.879,75.119
5.0687,75.027,74.436
5.1155,74.907,74.524
5.1783,74.458,75.054
5.2576,74.827,75.165
5.3205,75.028,74.639
5.3666,75.208,74.608
5.4293,74.929,75.345
5.5094,75.11,75.905
5.5724,74.812,75.315
5.6177,74.609,74.492
5.6804,74.248,74.579
5.7613,74.584,75.276
5.8242,74.503,75.269
5.8687,74.511,74.654
5.9315,74.516,74.602
6.0132,75.368,75.089
6.0761,75.792,75.139
6.1198,75.832,74.801
6.1826,75.17,74.935
6.265,74.984,75.501


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_340.csv <==
x,qOut,qIn
0.031471,74.874,75.006
0.094153,74.481,74.452
0.15692,74.397,74.035
0.22039,75.22,74.371
0.28333,75.425,75.232
0.34522,75.16,75.56
0.40798,74.473,75.33
0.47225,74.592,75.225
0.53519,74.609,75.274
0.59629,74.737,74.809
0.65905,74.628,74.432
0.72411,75.153,74.913
0.78705,75.212,75.588
0.84736,75.165,75.423
0.91012,74.839,75.033
0.97597,75.217,75.022
1.0389,75.242,75.162
1.0984,75.175,75.197
1.1612,74.656,75.297
1.2278,74.659,75.305
1.2908,74.282,74.951
1.3495,74.164,74.556
1.4123,74.116,74.576
1.4797,74.924,74.843
1.5426,75.288,74.883
1.6006,75.414,74.981
1.6633,74.99,75.321
1.7315,75.045,75.411
1.7945,74.711,75.085
1.8516,74.609,75.059
1.9144,74.519,75.388
1.9834,75.174,75.453
2.0463,75.288,74.924
2.1027,75.15,74.645
2.1655,74.696,74.917
2.2353,75.017,75.073
2.2982,75.103,74.694
2.3538,75.171,74.532
2.4165,74.814,74.916
2.4871,74.949,75.403
2.5501,74.622,75.536
2.6048,74.453,75.537
2.6676,74.268,75.543
2.739,74.88,75.257
2.8019,75.047,74.494
2.8559,75.07,74.054
2.9187,74.784,74.384
2.9908,75.171,75.009
3.0538,75.181,75.57
3.107,75.135,75.778
3.1697,74.782,75.415
3.2427,75.049,74.902
3.3056,74.888,74.548
3.358,74.721,74.224
3.4208,74.347,74.329
3.4946,74.696,75.104
3.5575,74.682,75.722
3.6091,74.71,75.707
3.6719,74.645,75.675
3.7464,75.357,75.703
3.8094,75.626,75.134
3.8602,75.509,74.377
3.9229,74.705,74.362
3.9983,74.466,74.777
4.0612,74.123,74.867
4.1112,74.275,74.816
4.174,74.494,75.154
4.2501,75.396,75.774
4.3131,75.634,75.731
4.3623,75.411,74.614
4.4251,74.575,73.876
4.502,74.415,74.654
4.5649,74.211,76.255
4.6134,74.397,76.325
4.6761,74.513,74.811
4.7539,75.318,73.561
4.8168,75.596,73.988
4.8644,75.708,75.218
4.9272,75.292,76.001
5.0057,75.252,75.86
5.0687,74.671,75.079
5.1155,74.261,74.515
5.1783,73.977,74.621
5.2576,74.683,75.187
5.3205,75.077,75.475
5.3666,75.345,75.274
5.4293,75.046,75.013
5.5094,75.093,74.93
5.5724,74.597,74.868
5.6177,74.429,74.645
5.6804,74.538,74.656
5.7613,75.426,75.101
5.8242,75.53,75.423
5.8687,74.868,75.271
5.9315,73.847,75.161
6.0132,74.073,75.329
6.0761,74.694,75.376
6.1198,75.46,75.182
6.1826,75.498,75.116
6.265,75.577,75.157


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_341.csv <==
x,qOut,qIn
0.031471,75.457,75.242
0.094153,75.307,75.195
0.15692,74.653,75.024
0.22039,74.758,75.044
0.28333,74.796,75.225
0.34522,75.107,75.236
0.40798,75.113,75.132
0.47225,75.436,75.039
0.53519,74.939,74.793
0.59629,74.357,74.47
0.65905,73.851,74.547
0.72411,74.38,75.131
0.78705,74.674,75.703
0.84736,74.857,75.62
0.91012,74.736,75.192
0.97597,75.256,75.04
1.0389,75.34,75.26
1.0984,75.254,75.144
1.1612,74.809,74.579
1.2278,75.039,74.076
1.2908,74.961,74.028
1.3495,74.936,74.692
1.4123,74.706,75.842
1.4797,75.155,76.503
1.5426,75.166,75.735
1.6006,75.035,74.568
1.6633,74.515,74.337
1.7315,74.654,74.838
1.7945,74.522,75.014
1.8516,74.606,75.085
1.9144,74.593,75.442
1.9834,75.261,75.39
2.0463,75.394,74.54
2.1027,75.375,74.259
2.1655,75.003,75.236
2.2353,75.137,76.39
2.2982,74.711,75.927
2.3538,74.181,74.398
2.4165,73.632,73.785
2.4871,74.194,74.445
2.5501,74.719,75.104
2.6048,75.36,75.233
2.6676,75.552,75.292
2.739,75.899,75.144
2.8019,75.284,74.933
2.8559,74.531,75.133
2.9187,74.072,75.345
2.9908,74.826,75.051
3.0538,75.335,74.775
3.107,75.302,75.285
3.1697,74.572,75.774
3.2427,74.566,75.363
3.3056,74.623,74.249
3.358,75.102,73.779
3.4208,75.248,74.395
3.4946,75.567,75.422
3.5575,74.913,75.756
3.6091,74.241,75.532
3.6719,73.877,75.396
3.7464,74.683,75.315
3.8094,75.196,74.875
3.8602,75.33,74.425
3.9229,74.905,74.57
3.9983,75.046,75.064
4.0612,74.897,75.104
4.1112,74.835,75.085
4.174,74.629,75.514
4.2501,75.166,75.7
4.3131,75.293,75.077
4.3623,75.188,74.585
4.4251,74.508,74.741
4.502,74.404,75.041
4.5649,74.124,74.943
4.6134,74.304,74.944
4.6761,74.549,75.332
4.7539,75.477,75.524
4.8168,75.733,74.979
4.8644,75.577,74.38
4.9272,74.876,74.425
5.0057,74.807,74.992
5.0687,74.546,75.485
5.1155,74.516,75.488
5.1783,74.39,75.267
5.2576,75.01,75.123
5.3205,75.201,74.787
5.3666,75.311,74.665
5.4293,75.017,75.311
5.5094,75.204,75.978
5.5724,74.869,75.52
5.6177,74.581,74.564
5.6804,74.284,74.264
5.7613,74.884,74.552
5.8242,75.149,74.687
5.8687,75.238,74.523
5.9315,74.806,74.638
6.0132,74.86,75.249
6.0761,74.521,75.755
6.1198,74.433,75.495
6.1826,74.422,75.022
6.265,75.21,74.988


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_342.csv <==
x,qOut,qIn
0.031471,74.903,74.745
0.094153,74.911,74.526
0.15692,74.531,74.591
0.22039,74.797,74.928
0.28333,74.774,75.074
0.34522,74.889,74.985
0.40798,74.684,75.181
0.47225,74.96,75.78
0.53519,74.669,76.042
0.59629,74.492,75.408
0.65905,74.357,74.661
0.72411,75.085,74.48
0.78705,75.383,74.508
0.84736,75.447,74.449
0.91012,75.085,74.859
0.97597,75.291,75.645
1.0389,75.083,75.763
1.0984,74.833,75.101
1.1612,74.352,74.841
1.2278,74.622,75.266
1.2908,74.589,75.29
1.3495,74.606,74.535
1.4123,74.377,74.118
1.4797,74.836,74.446
1.5426,74.914,75.027
1.6006,75.092,75.542
1.6633,75.134,76.005
1.7315,75.714,76.021
1.7945,75.554,75.067
1.8516,74.917,74.14
1.9144,74.035,74.312
1.9834,74.24,74.974
2.0463,74.556,74.953
2.1027,74.951,74.964
2.1655,74.941,75.633
2.2353,75.405,75.981
2.2982,75.335,74.993
2.3538,75.197,73.746
2.4165,74.732,73.743
2.4871,74.836,75.042
2.5501,74.482,76.377
2.6048,74.214,76.299
2.6676,73.989,75.198
2.739,74.764,74.304
2.8019,75.295,74.337
2.8559,75.722,74.858
2.9187,75.489,75.269
2.9908,75.415,75.274
3.0538,74.635,74.974
3.107,74.124,74.702
3.1697,73.969,74.857
3.2427,74.908,75.46
3.3056,75.454,75.474
3.358,75.599,75.047
3.4208,74.925,75.265
3.4946,74.604,75.663
3.5575,74.022,75.04
3.6091,74.071,74.388
3.6719,74.447,74.784
3.7464,75.603,75.367
3.8094,75.979,74.989
3.8602,75.606,74.42
3.9229,74.569,74.704
3.9983,74.422,75.465
4.0612,74.522,75.538
4.1112,74.938,74.816
4.174,74.883,74.415
4.2501,75.151,74.853
4.3131,74.812,75.276
4.3623,74.694,75.117
4.4251,74.615,75.072
4.502,75.297,75.253
4.5649,75.425,74.962
4.6134,75.296,74.307
4.6761,74.813,74.374
4.7539,75.01,75.371
4.8168,74.886,76.224
4.8644,74.762,75.784
4.9272,74.403,74.835
5.0057,74.767,74.602
5.0687,74.792,75.123
5.1155,74.872,75.284
5.1783,74.71,75.041
5.2576,75.112,74.826
5.3205,74.947,74.766
5.3666,74.674,74.812
5.4293,74.325,75.026
5.5094,74.888,75.245
5.5724,75.179,75.147
5.6177,75.218,74.654
5.6804,74.649,74.373
5.7613,74.63,74.807
5.8242,74.403,75.545
5.8687,74.576,75.672
5.9315,74.755,75.359
6.0132,75.55,75.246
6.0761,75.629,75.37
6.1198,75.32,75.174
6.1826,74.674,74.881
6.265,74.86,74.826


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_343.csv <==
x,qOut,qIn
0.031471,75.042,76.127
0.094153,75.007,75.311
0.15692,74.668,74.522
0.22039,75.083,74.437
0.28333,75.231,74.784
0.34522,75.391,74.934
0.40798,75.102,74.945
0.47225,75.175,74.837
0.53519,74.629,74.519
0.59629,74.213,74.634
0.65905,73.966,75.396
0.72411,74.724,75.953
0.78705,75.133,75.667
0.84736,75.234,75.012
0.91012,74.718,74.495
0.97597,74.755,74.343
1.0389,74.577,74.649
1.0984,74.815,75.13
1.1612,75.057,75.55
1.2278,75.789,75.845
1.2908,75.617,75.656
1.3495,74.961,74.991
1.4123,74.186,74.544
1.4797,74.508,74.632
1.5426,74.805,74.949
1.6006,74.855,75.429
1.6633,74.347,75.901
1.7315,74.528,75.65
1.7945,74.62,74.4
1.8516,75.045,73.649
1.9144,75.218,74.292
1.9834,75.684,75.452
2.0463,75.229,75.726
2.1027,74.519,75.154
2.1655,73.869,74.818
2.2353,74.416,75.178
2.2982,74.931,75.357
2.3538,75.408,74.796
2.4165,75.392,74.447
2.4871,75.639,74.703
2.5501,75.124,75.027
2.6048,74.529,75.308
2.6676,74.116,75.655
2.739,74.863,75.576
2.8019,75.422,74.904
2.8559,75.566,74.619
2.9187,74.849,75.038
2.9908,74.551,75.345
3.0538,74.124,74.801
3.107,74.31,74.474
3.1697,74.556,74.925
3.2427,75.386,75.204
3.3056,75.445,74.841
3.358,75.224,75.244
3.4208,74.699,76.146
3.4946,74.886,75.945
3.5575,74.744,74.507
3.6091,74.579,73.765
3.6719,74.285,74.254
3.7464,74.859,75.118
3.8094,75.171,75.36
3.8602,75.369,75.2
3.9229,75.05,75.247
3.9983,75.191,75.581
4.0612,74.892,75.667
4.1112,74.769,75.029
4.174,74.537,74.346
4.2501,74.941,74.381
4.3131,74.782,74.82
4.3623,74.555,75.122
4.4251,74.302,75.493
4.502,75.005,75.767
4.5649,75.445,75.382
4.6134,75.615,74.696
4.6761,75.036,74.618
4.7539,74.809,75.082
4.8168,74.255,75.14
4.8644,74.198,74.686
4.9272,74.275,74.507
5.0057,75.109,74.82
5.0687,75.337,75.305
5.1155,75.39,75.271
5.1783,75.1,74.897
5.2576,75.323,74.918
5.3205,74.976,75.416
5.3666,74.506,75.617
5.4293,74.015,75.423
5.5094,74.575,75.214
5.5724,75.007,75.16
5.6177,75.36,74.928
5.6804,75.186,74.537
5.7613,75.388,74.288
5.8242,75.03,74.486
5.8687,74.742,75.13
5.9315,74.382,75.646
6.0132,74.788,75.431
6.0761,74.763,74.555
6.1198,74.681,74.322
6.1826,74.429,75.124
6.265,74.929,76.073


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_344.csv <==
x,qOut,qIn
0.031471,74.872,75.418
0.094153,74.902,75.108
0.15692,74.62,74.72
0.22039,74.963,74.544
0.28333,74.865,74.445
0.34522,74.67,74.534
0.40798,74.33,75.054
0.47225,74.876,75.713
0.53519,75.187,75.836
0.59629,75.382,75.25
0.65905,75.056,74.765
0.72411,75.184,74.977
0.78705,74.875,75.358
0.84736,74.744,75.19
0.91012,74.551,74.785
0.97597,75.088,74.461
1.0389,75.133,74.315
1.0984,75.081,74.514
1.1612,74.792,75.141
1.2278,75.139,75.771
1.2908,74.991,75.686
1.3495,74.63,75.202
1.4123,74.031,75.092
1.4797,74.355,75.278
1.5426,74.599,75.189
1.6006,74.981,74.87
1.6633,75.04,74.626
1.7315,75.536,74.469
1.7945,75.363,74.521
1.8516,75.075,75.069
1.9144,74.676,75.801
1.9834,75.05,75.976
2.0463,74.99,75.202
2.1027,74.647,74.322
2.1655,74.012,74.165
2.2353,74.306,74.718
2.2982,74.571,75.43
2.3538,74.972,75.778
2.4165,75.026,75.71
2.4871,75.538,75.387
2.5501,75.433,74.839
2.6048,75.238,74.474
2.6676,74.823,74.792
2.739,75.051,75.451
2.8019,74.792,75.332
2.8559,74.414,74.491
2.9187,73.96,74.204
2.9908,74.538,74.752
3.0538,75.017,75.238
3.107,75.478,75.453
3.1697,75.302,75.708
3.2427,75.292,75.685
3.3056,74.578,75.253
3.358,74.159,74.602
3.4208,74.102,74.169
3.4946,75.1,74.42
3.5575,75.636,75.008
3.6091,75.696,75.239
3.6719,75.054,75.421
3.7464,74.956,75.798
3.8094,74.69,75.498
3.8602,74.775,74.206
3.9229,74.68,73.651
3.9983,75.045,74.783
4.0612,74.705,76.191
4.1112,74.362,75.982
4.174,74.095,74.956
4.2501,74.847,74.471
4.3131,75.335,74.688
4.3623,75.645,74.813
4.4251,75.329,74.934
4.502,75.27,75.102
4.5649,74.6,74.959
4.6134,74.134,75.051
4.6761,73.902,75.803
4.7539,74.741,76.275
4.8168,75.273,75.257
4.8644,75.573,74.107
4.9272,75.15,74.388
5.0057,74.993,75.318
5.0687,74.35,75.095
5.1155,74.179,74.325
5.1783,74.336,74.534
5.2576,75.353,75.42
5.3205,75.685,75.529
5.3666,75.416,74.738
5.4293,74.59,74.341
5.5094,74.564,74.793
5.5724,74.561,75.373
5.6177,74.733,75.364
5.6804,74.586,75.244
5.7613,75.057,75.404
5.8242,75.147,75.396
5.8687,75.356,74.848
5.9315,75.225,74.543
6.0132,75.469,75.008
6.0761,74.995,75.575
6.1198,74.531,75.268
6.1826,74.141,74.829
6.265,74.687,75.081


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_345.csv <==
x,qOut,qIn
0.031471,74.621,75.104
0.094153,74.385,74.638
0.15692,74.353,74.518
0.22039,75.205,74.611
0.28333,75.503,75.009
0.34522,75.309,75.555
0.40798,74.577,75.674
0.47225,74.626,75.404
0.53519,74.663,75.146
0.59629,74.95,74.868
0.65905,74.959,74.666
0.72411,75.43,74.868
0.78705,75.249,75.091
0.84736,74.939,74.823
0.91012,74.433,74.754
0.97597,74.752,75.414
1.0389,74.815,76.03
1.0984,74.913,75.464
1.1612,74.688,74.464
1.2278,74.965,74.203
1.2908,74.686,74.676
1.3495,74.424,74.922
1.4123,74.174,75.119
1.4797,74.865,75.643
1.5426,75.253,76.058
1.6006,75.45,75.631
1.6633,75.122,74.859
1.7315,75.248,74.518
1.7945,74.92,74.66
1.8516,74.681,74.68
1.9144,74.321,74.681
1.9834,74.738,74.95
2.0463,74.792,75.187
2.1027,74.933,75.011
2.1655,74.928,74.782
2.2353,75.479,74.83
2.2982,75.331,75.389
2.3538,74.787,76.019
2.4165,74.021,75.881
2.4871,74.303,74.953
2.5501,74.631,74.288
2.6048,75.076,74.473
2.6676,75.208,74.955
2.739,75.77,75.256
2.8019,75.622,75.115
2.8559,75.101,74.778
2.9187,74.279,74.721
2.9908,74.405,75.089
3.0538,74.529,75.4
3.107,74.783,75.463
3.1697,74.659,75.447
3.2427,74.994,75.198
3.3056,74.779,74.699
3.358,74.633,74.68
3.4208,74.509,75.316
3.4946,75.257,75.836
3.5575,75.593,75.299
3.6091,75.528,74.165
3.6719,74.799,73.816
3.7464,74.675,74.655
3.8094,74.46,75.472
3.8602,74.654,75.237
3.9229,74.659,74.837
3.9983,75.118,75.122
4.0612,74.871,75.743
4.1112,74.648,75.68
4.174,74.486,75.024
4.2501,75.201,74.311
4.3131,75.464,74.013
4.3623,75.317,74.371
4.4251,74.681,75.324
4.502,74.823,76.253
4.5649,74.903,76.126
4.6134,75.142,75.35
4.6761,74.904,74.941
4.7539,74.989,74.81
4.8168,74.467,74.394
4.8644,74.227,74.305
4.9272,74.138,75.058
5.0057,74.891,75.83
5.0687,75.107,75.436
5.1155,75.119,74.408
5.1783,74.913,74.122
5.2576,75.378,74.856
5.3205,75.341,75.754
5.3666,74.865,75.737
5.4293,73.974,75.094
5.5094,74.062,74.679
5.5724,74.311,74.694
5.6177,74.913,74.865
5.6804,75.321,75.232
5.7613,76.09,75.504
5.8242,75.94,75.297
5.8687,75.175,75.043
5.9315,74.128,75.111
6.0132,74.258,75.15
6.0761,74.637,74.767
6.1198,75.117,74.581
6.1826,74.994,74.982
6.265,75.116,75.387


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_346.csv <==
x,qOut,qIn
0.031471,75.293,74.937
0.094153,75.341,74.827
0.15692,75.014,74.929
0.22039,75.199,74.866
0.28333,74.883,74.629
0.34522,74.593,74.903
0.40798,74.249,75.587
0.47225,74.801,75.966
0.53519,75.066,75.594
0.59629,75.256,74.956
0.65905,74.977,74.595
0.72411,75.113,74.555
0.78705,74.706,74.529
0.84736,74.427,74.639
0.91012,74.23,75.027
0.97597,74.948,75.344
1.0389,75.273,75.172
1.0984,75.346,74.709
1.1612,74.928,74.702
1.2278,75.051,75.503
1.2908,74.806,76.197
1.3495,74.625,75.651
1.4123,74.275,74.682
1.4797,74.723,74.399
1.5426,74.882,74.582
1.6006,75.179,74.619
1.6633,75.226,74.857
1.7315,75.655,75.206
1.7945,75.255,75.206
1.8516,74.578,75.266
1.9144,73.931,75.654
1.9834,74.422,75.702
2.0463,74.829,74.956
2.1027,75.054,74.389
2.1655,74.721,74.574
2.2353,74.897,74.992
2.2982,74.732,75.157
2.3538,74.817,75.237
2.4165,74.89,75.332
2.4871,75.593,75.322
2.5501,75.585,74.837
2.6048,75.085,74.104
2.6676,74.235,74.044
2.739,74.35,74.893
2.8019,74.521,75.699
2.8559,74.782,75.569
2.9187,74.684,75.128
2.9908,75.181,75.095
3.0538,75.275,75.313
3.107,75.376,75.404
3.1697,75.052,75.442
3.2427,75.143,75.311
3.3056,74.673,74.984
3.358,74.387,74.78
3.4208,74.254,74.839
3.4946,75.045,74.889
3.5575,75.388,74.493
3.6091,75.336,74.348
3.6719,74.637,75.095
3.7464,74.502,75.991
3.8094,74.203,75.789
3.8602,74.312,74.728
3.9229,74.435,74.112
3.9983,75.237,74.522
4.0612,75.419,75.424
4.1112,75.324,75.919
4.174,74.867,75.706
4.2501,75.145,74.797
4.3131,75.175,73.778
4.3623,75.231,73.933
4.4251,74.956,75.264
4.502,75.193,76.341
4.5649,74.895,75.887
4.6134,74.539,74.921
4.6761,74.04,74.639
4.7539,74.455,74.876
4.8168,74.703,74.666
4.8644,75.093,74.228
4.9272,75.111,74.612
5.0057,75.409,75.615
5.0687,74.886,75.622
5.1155,74.365,74.918
5.1783,74.162,75.138
5.2576,75.082,75.873
5.3205,75.621,75.395
5.3666,75.418,74.4
5.4293,74.359,74.46
5.5094,74.085,75.102
5.5724,74.124,75.137
5.6177,74.788,74.839
5.6804,75.265,75.075
5.7613,75.981,75.665
5.8242,75.654,75.495
5.8687,74.892,74.571
5.9315,74.04,74.187
6.0132,74.319,74.691
6.0761,74.612,75.328
6.1198,74.853,75.47
6.1826,74.718,75.364
6.265,75.198,75.191


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_347.csv <==
x,qOut,qIn
0.031471,74.362,75.746
0.094153,74.503,75.256
0.15692,74.543,74.858
0.22039,75.305,74.926
0.28333,75.578,75.19
0.34522,75.529,75.013
0.40798,74.923,74.666
0.47225,74.934,74.764
0.53519,74.75,75.224
0.59629,74.819,75.562
0.65905,74.675,75.782
0.72411,75.061,75.728
0.78705,74.848,75.07
0.84736,74.613,74.271
0.91012,74.247,74.104
0.97597,74.676,74.629
1.0389,74.759,75.338
1.0984,74.855,75.612
1.1612,74.759,75.41
1.2278,75.312,75.053
1.2908,75.344,74.701
1.3495,75.157,74.475
1.4123,74.658,74.652
1.4797,74.875,75.125
1.5426,74.792,75.387
1.6006,74.682,75.056
1.6633,74.387,74.728
1.7315,74.954,75.183
1.7945,75.305,75.988
1.8516,75.616,75.677
1.9144,75.264,74.735
1.9834,75.122,74.467
2.0463,74.384,74.913
2.1027,74.088,74.963
2.1655,74.147,74.681
2.2353,75.135,74.535
2.2982,75.515,74.652
2.3538,75.391,74.917
2.4165,74.681,75.334
2.4871,74.652,75.728
2.5501,74.528,75.779
2.6048,74.667,75.359
2.6676,74.586,74.94
2.739,75.064,75.002
2.8019,74.99,75.242
2.8559,74.944,74.837
2.9187,74.802,74.294
2.9908,75.366,74.57
3.0538,75.393,75.478
3.107,75.108,75.635
3.1697,74.481,75.081
3.2427,74.638,74.581
3.3056,74.608,74.403
3.358,74.579,74.676
3.4208,74.25,75.373
3.4946,74.644,75.836
3.5575,74.773,75.52
3.6091,75.033,75.113
3.6719,75.058,75.033
3.7464,75.616,74.761
3.8094,75.551,74.285
3.8602,75.27,74.704
3.9229,74.659,75.68
3.9983,74.756,75.967
4.0612,74.568,75.064
4.1112,74.523,74.084
4.174,74.444,74.225
4.2501,75.115,75.515
4.3131,75.27,76.344
4.3623,75.04,75.63
4.4251,74.33,74.522
4.502,74.435,74.123
4.5649,74.536,74.334
4.6134,74.964,74.587
4.6761,75.176,75.139
4.7539,75.738,75.94
4.8168,75.415,76.114
4.8644,74.735,75.26
4.9272,74.019,74.541
5.0057,74.484,74.764
5.0687,74.98,75.039
5.1155,75.362,74.419
5.1783,75.026,74.117
5.2576,74.975,74.961
5.3205,74.465,75.888
5.3666,74.44,75.818
5.4293,74.688,75.424
5.5094,75.621,75.111
5.5724,75.66,74.732
5.6177,74.932,74.679
5.6804,73.858,75.166
5.7613,74.004,75.432
5.8242,74.495,74.928
5.8687,75.138,74.507
5.9315,75.32,74.736
6.0132,75.805,75.111
6.0761,75.557,74.85
6.1198,75.057,74.459
6.1826,74.293,74.773
6.265,74.392,75.54


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_348.csv <==
x,qOut,qIn
0.031471,74.766,75.224
0.094153,74.79,74.468
0.15692,74.663,74.643
0.22039,75.064,75.422
0.28333,74.802,75.794
0.34522,74.517,75.429
0.40798,74.289,74.9
0.47225,75.03,74.876
0.53519,75.444,75.311
0.59629,75.578,75.125
0.65905,75.163,74.509
0.72411,75.232,74.433
0.78705,74.902,74.98
0.84736,74.631,75.502
0.91012,74.217,75.725
0.97597,74.612,75.359
1.0389,74.713,74.382
1.0984,74.862,73.836
1.1612,74.689,74.376
1.2278,75.05,75.423
1.2908,74.894,75.967
1.3495,74.786,75.924
1.4123,74.62,75.609
1.4797,75.235,75.035
1.5426,75.389,74.219
1.6006,75.304,73.831
1.6633,74.806,74.391
1.7315,74.917,75.461
1.7945,74.677,75.905
1.8516,74.489,75.526
1.9144,74.255,75.178
1.9834,74.921,75.188
2.0463,75.295,74.952
2.1027,75.398,74.44
2.1655,74.74,74.552
2.2353,74.494,75.246
2.2982,74.035,75.408
2.3538,74.181,74.95
2.4165,74.561,74.81
2.4871,75.68,75.067
2.5501,76.053,75.23
2.6048,75.715,75.266
2.6676,74.576,75.315
2.739,74.179,75.168
2.8019,74.007,74.799
2.8559,74.421,74.758
2.9187,74.748,75.194
2.9908,75.59,75.652
3.0538,75.696,75.688
3.107,75.446,75.197
3.1697,74.723,74.519
3.2427,74.719,74.144
3.3056,74.578,74.039
3.358,74.691,74.362
3.4208,74.626,75.223
3.4946,75.127,75.829
3.5575,75.037,75.437
3.6091,74.855,74.861
3.6719,74.545,74.967
3.7464,75.062,75.534
3.8094,75.242,75.749
3.8602,75.208,75.279
3.9229,74.681,74.581
3.9983,74.801,74.163
4.0612,74.716,74.469
4.1112,74.967,75.207
4.174,75.09,75.602
4.2501,75.581,75.429
4.3131,75.127,75.206
4.3623,74.309,75.204
4.4251,73.569,75.116
4.502,74.107,74.949
4.5649,74.694,75.097
4.6134,75.15,75.275
4.6761,75.032,74.926
4.7539,75.318,74.372
4.8168,75.118,74.506
4.8644,75.06,75.318
4.9272,74.933,75.801
5.0057,75.398,75.465
5.0687,75.164,74.672
5.1155,74.599,74.428
5.1783,73.948,74.948
5.2576,74.416,75.564
5.3205,74.887,75.308
5.3666,75.292,74.513
5.4293,75.141,74.303
5.5094,75.371,74.953
5.5724,75.083,75.518
5.6177,74.927,75.576
5.6804,74.689,75.594
5.7613,75.101,75.447
5.8242,74.924,74.988
5.8687,74.579,74.794
5.9315,74.159,74.99
6.0132,74.715,74.999
6.0761,75.084,74.492
6.1198,75.275,74.332
6.1826,74.893,74.965
6.265,75,75.649


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_349.csv <==
x,qOut,qIn
0.031471,74.855,75.302
0.094153,74.554,75.27
0.15692,74.237,75.524
0.22039,74.808,75.784
0.28333,75.027,75.215
0.34522,75.088,74.45
0.40798,74.821,74.493
0.47225,75.215,74.962
0.53519,75.228,74.824
0.59629,75.128,74.421
0.65905,74.66,74.664
0.72411,74.837,75.262
0.78705,74.695,75.219
0.84736,74.695,75.024
0.91012,74.541,75.49
0.97597,75.02,76.011
1.0389,74.959,75.411
1.0984,74.769,74.363
1.1612,74.418,74.231
1.2278,74.947,74.831
1.2908,75.244,75.009
1.3495,75.465,74.832
1.4123,75.174,75.09
1.4797,75.264,75.615
1.5426,74.804,75.776
1.6006,74.479,75.193
1.6633,74.168,74.41
1.7315,74.676,74.335
1.7945,74.747,75.165
1.8516,74.695,75.674
1.9144,74.424,75.457
1.9834,74.961,75.095
2.0463,75.22,74.794
2.1027,75.436,74.529
2.1655,75.193,74.76
2.2353,75.32,75.478
2.2982,74.83,76.022
2.3538,74.402,75.689
2.4165,74.039,74.757
2.4871,74.65,74.002
2.5501,74.97,73.858
2.6048,75.222,74.486
2.6676,75.095,75.692
2.739,75.397,76.556
2.8019,75.055,75.935
2.8559,74.599,74.423
2.9187,74.18,73.781
2.9908,74.82,74.475
3.0538,75.278,75.162
3.107,75.45,74.803
3.1697,74.873,74.43
3.2427,74.737,74.995
3.3056,74.385,75.973
3.358,74.612,76.066
3.4208,74.971,75.618
3.4946,75.787,75.252
3.5575,75.536,74.693
3.6091,74.577,74.21
3.6719,73.514,74.633
3.7464,73.875,75.498
3.8094,74.613,75.545
3.8602,75.438,74.854
3.9229,75.622,74.597
3.9983,75.828,74.977
4.0612,75.082,75.047
4.1112,74.343,74.525
4.174,73.888,74.421
4.2501,74.531,75.113
4.3131,74.821,75.891
4.3623,74.812,75.691
4.4251,74.569,74.911
4.502,75.209,74.57
4.5649,75.65,74.915
4.6134,75.788,75.255
4.6761,75.124,75.362
4.7539,74.866,75.176
4.8168,74.411,74.79
4.8644,74.525,74.771
4.9272,74.666,75.237
5.0057,75.345,75.603
5.0687,75.226,75.136
5.1155,74.855,74.481
5.1783,74.267,74.571
5.2576,74.532,75.06
5.3205,74.587,74.915
5.3666,74.725,74.741
5.4293,74.703,75.242
5.5094,75.322,75.644
5.5724,75.382,75.218
5.6177,75.135,74.918
5.6804,74.564,75.214
5.7613,74.826,75.406
5.8242,74.945,74.969
5.8687,75.058,74.491
5.9315,74.748,74.589
6.0132,75.004,75.164
6.0761,74.896,75.356
6.1198,74.955,74.87
6.1826,74.79,74.605
6.265,75.136,74.999


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_350.csv <==
x,qOut,qIn
0.031471,75.1,74.465
0.094153,75.001,74.68
0.15692,74.617,75.416
0.22039,74.869,76.067
0.28333,74.717,75.868
0.34522,74.656,75.071
0.40798,74.473,74.576
0.47225,74.991,74.664
0.53519,75.027,74.806
0.59629,74.934,74.85
0.65905,74.617,75.144
0.72411,75.085,75.532
0.78705,75.249,75.473
0.84736,75.332,74.841
0.91012,74.984,74.352
0.97597,75.096,74.519
1.0389,74.686,75.101
1.0984,74.325,75.737
1.1612,73.93,75.909
1.2278,74.471,74.945
1.2908,74.774,73.711
1.3495,75.141,74.324
1.4123,75.234,75.959
1.4797,75.74,76.507
1.5426,75.468,75.602
1.6006,74.835,74.635
1.6633,74.091,74.16
1.7315,74.465,74.291
1.7945,74.862,74.673
1.8516,75.253,75.039
1.9144,75.084,75.476
1.9834,75.198,75.8
2.0463,74.682,75.287
2.1027,74.343,74.452
2.1655,74.239,74.568
2.2353,75.108,75.473
2.2982,75.508,75.698
2.3538,75.315,74.87
2.4165,74.412,74.403
2.4871,74.31,74.959
2.5501,74.404,75.508
2.6048,75.074,75.069
2.6676,75.468,74.506
2.739,75.919,74.569
2.8019,75.162,75.047
2.8559,74.198,75.466
2.9187,73.643,75.819
2.9908,74.482,75.82
3.0538,75.203,75.105
3.107,75.505,74.264
3.1697,75.103,74.117
3.2427,75.146,74.593
3.3056,74.87,74.823
3.358,74.81,74.586
3.4208,74.641,74.796
3.4946,75.122,75.719
3.5575,75.053,76.221
3.6091,74.896,75.697
3.6719,74.562,75.073
3.7464,74.945,74.838
3.8094,74.893,74.802
3.8602,74.666,74.8
3.9229,74.245,75.018
3.9983,74.767,75.306
4.0612,75.175,75.271
4.1112,75.567,75.165
4.174,75.317,75.252
4.2501,75.257,75.145
4.3131,74.539,74.528
4.3623,74.124,74.134
4.4251,73.906,74.518
4.502,74.587,75.258
4.5649,74.791,75.521
4.6134,74.906,75.28
4.6761,74.886,74.991
4.7539,75.585,74.781
4.8168,75.771,74.734
4.8644,75.51,75.068
4.9272,74.72,75.458
5.0057,74.689,75.356
5.0687,74.623,74.92
5.1155,74.809,74.967
5.1783,74.79,75.357
5.2576,75.336,75.371
5.3205,75.305,74.724
5.3666,75.053,74.449
5.4293,74.392,74.854
5.5094,74.451,75.187
5.5724,74.343,75.027
5.6177,74.537,74.926
5.6804,74.641,75.051
5.7613,75.314,75.184
5.8242,75.295,75.246
5.8687,74.978,75.349
5.9315,74.421,75.442
6.0132,74.751,75.388
6.0761,74.926,75.054
6.1198,75.075,74.673
6.1826,74.848,74.538
6.265,75.19,74.561


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_351.csv <==
x,qOut,qIn
0.031471,75.57,75.769
0.094153,75.579,74.764
0.15692,75.04,74.131
0.22039,75.098,74.408
0.28333,74.913,75.018
0.34522,74.778,75.354
0.40798,74.238,75.578
0.47225,74.337,75.55
0.53519,74.207,75.016
0.59629,74.566,74.304
0.65905,75.016,74.054
0.72411,75.922,74.519
0.78705,75.773,75.401
0.84736,74.829,75.687
0.91012,73.693,75.36
0.97597,73.971,75.254
1.0389,74.686,75.488
1.0984,75.523,75.473
1.1612,75.713,75.21
1.2278,75.896,74.829
1.2908,75.101,74.565
1.3495,74.29,74.691
1.4123,73.85,75.07
1.4797,74.695,75.293
1.5426,75.345,75.007
1.6006,75.606,74.601
1.6633,75.062,74.583
1.7315,74.84,74.907
1.7945,74.281,75.159
1.8516,74.175,74.982
1.9144,74.217,74.777
1.9834,75.054,75.141
2.0463,75.32,75.754
2.1027,75.375,75.438
2.1655,75.096,74.702
2.2353,75.435,74.762
2.2982,75.326,75.388
2.3538,75.042,75.21
2.4165,74.461,74.611
2.4871,74.68,74.535
2.5501,74.713,75.198
2.6048,74.844,75.688
2.6676,74.649,75.57
2.739,74.967,75.125
2.8019,74.758,74.831
2.8559,74.59,74.844
2.9187,74.325,75.017
2.9908,74.84,75.134
3.0538,74.951,74.969
3.107,74.978,74.71
3.1697,74.748,74.818
3.2427,75.191,75.266
3.3056,75.207,75.236
3.358,75.104,74.862
3.4208,74.689,74.981
3.4946,74.932,75.347
3.5575,74.805,74.975
3.6091,74.69,74.426
3.6719,74.439,74.838
3.7464,74.999,75.734
3.8094,75.228,75.669
3.8602,75.318,74.873
3.9229,74.93,74.649
3.9983,75.07,75.037
4.0612,74.83,75.04
4.1112,74.751,74.65
4.174,74.527,74.673
4.2501,74.954,74.96
4.3131,74.868,74.94
4.3623,74.764,75.112
4.4251,74.538,75.716
4.502,75.065,76.025
4.5649,75.154,75.541
4.6134,75.026,74.74
4.6761,74.534,74.396
4.7539,74.77,74.798
4.8168,74.777,75.178
4.8644,74.914,74.541
4.9272,74.836,73.924
5.0057,75.318,74.65
5.0687,75.205,75.992
5.1155,74.927,76.1
5.1783,74.443,75.394
5.2576,74.747,74.927
5.3205,74.747,74.876
5.3666,74.669,74.947
5.4293,74.343,75.131
5.5094,74.826,75.06
5.5724,75.082,74.435
5.6177,75.384,74.008
5.6804,75.285,74.602
5.7613,75.567,75.862
5.8242,75.177,76.434
5.8687,74.723,75.685
5.9315,74.167,74.527
6.0132,74.447,73.932
6.0761,74.415,74.191
6.1198,74.44,74.963
6.1826,74.416,75.828
6.265,75.208,76.23


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_352.csv <==
x,qOut,qIn
0.031471,74.702,75.008
0.094153,75.137,74.893
0.15692,75.248,74.905
0.22039,75.614,75.461
0.28333,75.056,75.746
0.34522,74.315,75.206
0.40798,73.828,74.641
0.47225,74.609,74.492
0.53519,75.259,74.48
0.59629,75.491,74.693
0.65905,74.916,75.265
0.72411,74.772,75.516
0.78705,74.433,75.09
0.84736,74.582,74.908
0.91012,74.789,75.143
0.97597,75.594,75.134
1.0389,75.615,74.759
1.0984,75.174,74.891
1.1612,74.376,75.436
1.2278,74.52,75.463
1.2908,74.688,74.613
1.3495,75.037,74.26
1.4123,75.065,74.987
1.4797,75.484,75.868
1.5426,75.175,75.684
1.6006,74.662,74.747
1.6633,74.048,74.205
1.7315,74.444,74.489
1.7945,74.732,75.072
1.8516,75.026,75.311
1.9144,74.918,75.355
1.9834,75.267,75.383
2.0463,75.049,75.339
2.1027,74.798,75.214
2.1655,74.466,75.152
2.2353,74.973,75.182
2.2982,75.126,75.237
2.3538,75.067,74.973
2.4165,74.552,74.526
2.4871,74.714,74.491
2.5501,74.674,75.076
2.6048,74.902,75.649
2.6676,74.925,75.703
2.739,75.356,75.138
2.8019,74.99,74.197
2.8559,74.473,73.771
2.9187,74.035,74.381
2.9908,74.686,75.518
3.0538,75.147,75.946
3.107,75.364,75.477
3.1697,75.036,75.186
3.2427,75.248,75.498
3.3056,75.127,75.576
3.358,75.135,74.971
3.4208,74.864,74.441
3.4946,75.084,74.304
3.5575,74.709,74.387
3.6091,74.404,74.783
3.6719,74.234,75.409
3.7464,75.031,75.652
3.8094,75.439,75.278
3.8602,75.345,75.079
3.9229,74.493,75.347
3.9983,74.266,75.499
4.0612,74.075,74.874
4.1112,74.42,74.429
4.174,74.69,74.925
4.2501,75.508,75.572
4.3131,75.625,75.204
4.3623,75.555,74.232
4.4251,75.146,73.953
4.502,75.277,74.69
4.5649,74.878,75.335
4.6134,74.4,75.47
4.6761,73.901,75.737
4.7539,74.42,75.857
4.8168,74.778,75.149
4.8644,75.085,74.585
4.9272,75.006,74.884
5.0057,75.44,75.091
5.0687,75.357,74.438
5.1155,75.145,74.267
5.1783,74.655,75.26
5.2576,74.915,76.324
5.3205,74.901,75.934
5.3666,74.94,74.623
5.4293,74.625,74.006
5.5094,74.794,74.432
5.5724,74.432,74.904
5.6177,74.217,75.128
5.6804,74.097,75.491
5.7613,74.92,75.54
5.8242,75.374,74.813
5.8687,75.616,74.239
5.9315,75.346,74.624
6.0132,75.479,75.546
6.0761,75.058,76.074
6.1198,74.594,75.553
6.1826,74.034,74.678
6.265,74.439,74.604


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_353.csv <==
x,qOut,qIn
0.031471,74.565,74.624
0.094153,74.478,74.127
0.15692,74.395,74.293
0.22039,75.149,75.024
0.28333,75.465,75.464
0.34522,75.472,75.25
0.40798,74.945,75.153
0.47225,74.99,75.522
0.53519,74.749,75.489
0.59629,74.645,74.758
0.65905,74.33,74.409
0.72411,74.67,74.756
0.78705,74.59,75.016
0.84736,74.593,75.084
0.91012,74.53,75.494
0.97597,75.266,75.842
1.0389,75.579,75.3
1.0984,75.586,74.439
1.1612,74.922,74.426
1.2278,74.731,75.188
1.2908,74.295,75.563
1.3495,74.304,75.264
1.4123,74.368,75.013
1.4797,75.148,74.888
1.5426,75.333,74.39
1.6006,75.343,74.034
1.6633,74.996,74.632
1.7315,75.195,75.649
1.7945,74.892,75.804
1.8516,74.54,75.069
1.9144,74.151,74.571
1.9834,74.743,74.759
2.0463,75.137,75.141
2.1027,75.439,75.414
2.1655,75.167,75.65
2.2353,75.233,75.543
2.2982,74.75,75.184
2.3538,74.519,75.124
2.4165,74.471,75.03
2.4871,75.255,74.426
2.5501,75.428,73.834
2.6048,75.046,74.3
2.6676,74.157,75.398
2.739,74.172,75.996
2.8019,74.313,75.388
2.8559,74.763,74.612
2.9187,74.925,74.709
2.9908,75.467,75.426
3.0538,75.252,75.677
3.107,74.846,75.148
3.1697,74.331,74.563
3.2427,74.792,74.483
3.3056,75.095,74.915
3.358,75.396,75.407
3.4208,75.294,75.786
3.4946,75.536,75.863
3.5575,75.046,74.948
3.6091,74.377,73.671
3.6719,73.72,73.741
3.7464,74.2,75.204
3.8094,74.647,76.192
3.8602,75.093,75.777
3.9229,75.049,75.158
3.9983,75.369,75.076
4.0612,75.08,75.056
4.1112,74.889,74.615
4.174,74.714,74.449
4.2501,75.246,74.845
4.3131,75.146,75.124
4.3623,74.67,74.961
4.4251,74.086,74.932
4.502,74.646,75.111
4.5649,75.25,75.091
4.6134,75.667,74.954
4.6761,75.155,75.174
4.7539,74.797,75.629
4.8168,74.052,75.462
4.8644,74.03,74.801
4.9272,74.366,74.72
5.0057,75.5,75.285
5.0687,75.878,75.429
5.1155,75.718,74.548
5.1783,74.927,73.95
5.2576,74.772,74.769
5.3205,74.507,76.003
5.3666,74.54,75.795
5.4293,74.436,74.999
5.5094,74.961,74.934
5.5724,74.955,75.268
5.6177,74.873,74.982
5.6804,74.555,74.628
5.7613,74.971,74.678
5.8242,75.046,74.758
5.8687,75.104,74.658
5.9315,74.872,74.794
6.0132,75.251,75.09
6.0761,75.167,75.371
6.1198,75.024,75.711
6.1826,74.582,75.81
6.265,74.773,75.379


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_354.csv <==
x,qOut,qIn
0.031471,74.871,75.011
0.094153,75.064,74.584
0.15692,74.935,74.574
0.22039,75.127,75.221
0.28333,74.57,75.943
0.34522,74.166,75.766
0.40798,74.009,74.987
0.47225,74.908,74.423
0.53519,75.444,74.457
0.59629,75.661,74.965
0.65905,75.185,75.682
0.72411,75.048,76.125
0.78705,74.476,75.682
0.84736,74.235,74.513
0.91012,74.159,73.831
0.97597,74.955,74.303
1.0389,75.251,74.942
1.0984,75.253,74.959
1.1612,74.732,75.144
1.2278,74.788,75.693
1.2908,74.565,75.862
1.3495,74.633,75.413
1.4123,74.744,74.919
1.4797,75.52,74.579
1.5426,75.59,74.328
1.6006,75.098,74.439
1.6633,74.198,74.947
1.7315,74.353,75.219
1.7945,74.727,74.892
1.8516,75.373,75.168
1.9144,75.475,76.061
1.9834,75.623,76.029
2.0463,74.812,74.589
2.1027,74.11,73.912
2.1655,73.759,74.724
2.2353,74.554,75.739
2.2982,75.015,75.674
2.3538,75.25,75.087
2.4165,75.134,74.829
2.4871,75.564,74.916
2.5501,75.436,74.838
2.6048,74.979,74.581
2.6676,74.225,74.662
2.739,74.371,75.072
2.8019,74.457,75.135
2.8559,74.626,74.995
2.9187,74.533,75.227
2.9908,75.13,75.513
3.0538,75.357,75.233
3.107,75.484,74.757
3.1697,75.042,74.762
3.2427,75.014,75.116
3.3056,74.568,75.089
3.358,74.521,75.014
3.4208,74.621,75.467
3.4946,75.421,75.835
3.5575,75.48,75.096
3.6091,75.083,74.178
3.6719,74.361,74.382
3.7464,74.534,75.178
3.8094,74.631,75.179
3.8602,74.741,74.719
3.9229,74.522,74.704
3.9983,74.954,74.919
4.0612,75.033,74.994
4.1112,75.135,75.178
4.174,74.911,75.583
4.2501,75.203,75.874
4.3131,74.958,75.461
4.3623,74.7,74.656
4.4251,74.377,74.528
4.502,74.948,75.253
4.5649,75.229,75.543
4.6134,75.373,74.695
4.6761,74.983,73.994
4.7539,75.033,74.324
4.8168,74.64,75.275
4.8644,74.493,75.838
4.9272,74.369,75.745
5.0057,74.954,75.099
5.0687,74.943,74.565
5.1155,74.701,74.92
5.1783,74.284,75.604
5.2576,74.797,75.617
5.3205,75.147,74.937
5.3666,75.423,74.434
5.4293,75.187,74.37
5.5094,75.378,74.633
5.5724,75.072,75.014
5.6177,74.899,75.508
5.6804,74.582,75.866
5.7613,74.865,75.698
5.8242,74.57,74.917
5.8687,74.288,74.255
5.9315,74.111,74.319
6.0132,74.93,74.849
6.0761,75.419,75.045
6.1198,75.517,75.057
6.1826,74.96,75.266
6.265,74.99,75.341


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_355.csv <==
x,qOut,qIn
0.031471,75.397,74.7
0.094153,75.397,74.965
0.15692,74.829,74.821
0.22039,74.807,74.855
0.28333,74.534,75.104
0.34522,74.661,75.129
0.40798,74.824,75.19
0.47225,75.571,75.462
0.53519,75.521,75.585
0.59629,74.977,75.148
0.65905,74.097,74.691
0.72411,74.186,74.833
0.78705,74.324,75.224
0.84736,74.631,75.144
0.91012,74.747,74.864
0.97597,75.482,74.672
1.0389,75.666,74.311
1.0984,75.475,74.374
1.1612,74.738,75.337
1.2278,74.696,76.086
1.2908,74.561,75.35
1.3495,74.681,74.264
1.4123,74.557,74.322
1.4797,75.024,75.291
1.5426,75.013,75.887
1.6006,75.09,75.671
1.6633,74.949,75.277
1.7315,75.354,74.981
1.7945,75.147,74.527
1.8516,74.867,74.248
1.9144,74.533,74.735
1.9834,74.996,75.601
2.0463,75.003,75.81
2.1027,74.673,75.161
2.1655,74.038,74.518
2.2353,74.361,74.374
2.2982,74.696,74.434
2.3538,75.156,74.788
2.4165,75.096,75.64
2.4871,75.285,76.254
2.5501,74.769,75.656
2.6048,74.443,74.717
2.6676,74.394,74.705
2.739,75.331,75.263
2.8019,75.766,75.092
2.8559,75.557,74.31
2.9187,74.59,74.15
2.9908,74.358,74.871
3.0538,74.283,75.516
3.107,74.739,75.351
3.1697,75.015,75.015
3.2427,75.59,75.058
3.3056,75.215,75.317
3.358,74.534,75.234
3.4208,73.851,74.894
3.4946,74.346,74.602
3.5575,74.846,74.57
3.6091,75.322,74.921
3.6719,75.34,75.534
3.7464,75.721,75.996
3.8094,75.434,75.831
3.8602,74.992,74.966
3.9229,74.367,74.281
3.9983,74.571,74.634
4.0612,74.52,75.56
4.1112,74.526,75.465
4.174,74.385,74.61
4.2501,74.985,74.293
4.3131,75.162,74.787
4.3623,75.19,75.056
4.4251,74.878,75.169
4.502,75.167,75.572
4.5649,75.014,75.833
4.6134,74.727,75.311
4.6761,74.192,74.663
4.7539,74.55,74.51
4.8168,74.802,74.567
4.8644,75.239,74.578
4.9272,75.305,74.798
5.0057,75.667,75.055
5.0687,75.218,75.23
5.1155,74.72,75.466
5.1783,74.35,75.603
5.2576,74.937,75.394
5.3205,75.107,74.754
5.3666,74.856,74.297
5.4293,74.2,74.706
5.5094,74.438,75.719
5.5724,74.686,76.02
5.6177,75.114,75.204
5.6804,75.202,74.506
5.7613,75.648,74.634
5.8242,75.333,74.783
5.8687,74.794,74.351
5.9315,74.126,74.328
6.0132,74.41,75.126
6.0761,74.537,76.088
6.1198,74.666,76.111
6.1826,74.568,75.272
6.265,75.18,74.516


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_356.csv <==
x,qOut,qIn
0.031471,75.29,74.688
0.094153,75.21,74.378
0.15692,74.738,74.766
0.22039,74.896,75.208
0.28333,74.724,74.905
0.34522,74.598,74.348
0.40798,74.297,74.405
0.47225,74.82,75.146
0.53519,75.081,75.662
0.59629,75.409,75.225
0.65905,75.24,74.731
0.72411,75.28,74.983
0.78705,74.541,75.391
0.84736,74.001,75.489
0.91012,73.852,75.698
0.97597,74.868,75.78
1.0389,75.535,75.09
1.0984,75.782,74.345
1.1612,75.274,74.569
1.2278,75.146,75.273
1.2908,74.684,75.162
1.3495,74.538,74.313
1.4123,74.315,74.076
1.4797,74.741,74.926
1.5426,74.627,75.768
1.6006,74.593,75.519
1.6633,74.519,75.015
1.7315,75.16,75.099
1.7945,75.237,75.269
1.8516,75.013,74.901
1.9144,74.548,74.71
1.9834,74.998,75.017
2.0463,75.319,75.321
2.1027,75.559,75.179
2.1655,75.223,74.868
2.2353,75.269,74.566
2.2982,74.841,74.2
2.3538,74.631,74.678
2.4165,74.338,76.124
2.4871,74.712,76.833
2.5501,74.559,75.337
2.6048,74.447,73.771
2.6676,74.34,73.951
2.739,75.091,74.868
2.8019,75.421,74.978
2.8559,75.429,74.983
2.9187,74.885,75.502
2.9908,74.927,75.795
3.0538,74.722,75.216
3.107,74.773,74.474
3.1697,74.723,74.461
3.2427,75.229,75.177
3.3056,75.039,75.686
3.358,74.546,75.324
3.4208,73.895,74.786
3.4946,74.346,74.762
3.5575,74.854,74.875
3.6091,75.512,74.75
3.6719,75.583,74.932
3.7464,75.661,75.383
3.8094,74.756,75.423
3.8602,74.021,75.135
3.9229,73.789,75.17
3.9983,74.788,75.48
4.0612,75.41,75.32
4.1112,75.567,74.469
4.174,75.054,74.006
4.2501,75.026,74.574
4.3131,74.706,75.278
4.3623,74.646,75.341
4.4251,74.584,75.433
4.502,75.227,75.716
4.5649,75.283,75.405
4.6134,75.021,74.607
4.6761,74.419,74.405
4.7539,74.641,74.867
4.8168,74.732,75.12
4.8644,74.895,74.841
4.9272,74.754,74.746
5.0057,75.225,75.141
5.0687,75.262,75.551
5.1155,75.273,75.475
5.1783,74.885,75.154
5.2576,74.964,74.942
5.3205,74.522,74.961
5.3666,74.241,74.873
5.4293,74.071,74.718
5.5094,74.857,74.784
5.5724,75.284,74.994
5.6177,75.51,75.174
5.6804,75.194,75.483
5.7613,75.284,75.799
5.8242,74.868,75.504
5.8687,74.572,74.578
5.9315,74.263,73.952
6.0132,74.773,74.175
6.0761,74.868,75.095
6.1198,74.88,75.926
6.1826,74.676,76.067
6.265,75.188,75.5


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_357.csv <==
x,qOut,qIn
0.031471,74.451,75.45
0.094153,73.882,75.098
0.15692,73.614,74.673
0.22039,74.499,74.766
0.28333,75.118,75.184
0.34522,75.505,75.322
0.40798,75.264,75.275
0.47225,75.391,75.229
0.53519,75.033,75.134
0.59629,74.945,75.195
0.65905,74.926,75.458
0.72411,75.505,75.367
0.78705,75.258,74.527
0.84736,74.53,74.069
0.91012,73.725,74.753
0.97597,74.142,75.821
1.0389,74.671,75.857
1.0984,75.134,74.963
1.1612,75.029,74.562
1.2278,75.274,75.119
1.2908,74.967,75.297
1.3495,74.732,74.487
1.4123,74.451,74.203
1.4797,74.984,75.001
1.5426,75.11,75.636
1.6006,75.099,75.36
1.6633,74.817,74.991
1.7315,75.239,74.833
1.7945,75.289,74.782
1.8516,75.156,74.933
1.9144,74.562,75.281
1.9834,74.625,75.446
2.0463,74.489,74.974
2.1027,74.671,74.236
2.1655,74.777,74.334
2.2353,75.461,75.505
2.2982,75.45,76.261
2.3538,75.119,75.701
2.4165,74.46,74.949
2.4871,74.599,74.686
2.5501,74.56,74.486
2.6048,74.639,74.218
2.6676,74.57,74.565
2.739,75.166,75.441
2.8019,75.241,75.921
2.8559,75.032,75.524
2.9187,74.483,74.979
2.9908,74.769,74.85
3.0538,74.934,74.652
3.107,75.122,74.232
3.1697,74.765,74.565
3.2427,74.813,75.68
3.3056,74.426,76.205
3.358,74.438,75.327
3.4208,74.653,74.368
3.4946,75.621,74.521
3.5575,75.859,75.324
3.6091,75.407,75.488
3.6719,74.339,75.166
3.7464,74.167,74.835
3.8094,74.211,74.726
3.8602,74.641,74.937
3.9229,74.883,75.299
3.9983,75.606,75.313
4.0612,75.61,74.858
4.1112,75.189,74.527
4.174,74.309,74.73
4.2501,74.305,75.346
4.3131,74.372,75.589
4.3623,74.8,75.257
4.4251,75.006,75.039
4.502,75.599,75.071
4.5649,75.377,74.748
4.6134,74.914,74.289
4.6761,74.39,74.55
4.7539,74.852,75.402
4.8168,75.108,75.733
4.8644,75.12,75.331
4.9272,74.649,75.25
5.0057,74.845,75.643
5.0687,74.842,75.537
5.1155,74.964,74.696
5.1783,74.712,74.007
5.2576,74.944,73.905
5.3205,74.677,74.39
5.3666,74.617,75.195
5.4293,74.604,75.822
5.5094,75.332,75.783
5.5724,75.458,75.241
5.6177,75.17,74.903
5.6804,74.449,74.993
5.7613,74.523,75.424
5.8242,74.516,75.898
5.8687,74.677,75.543
5.9315,74.616,74.468
6.0132,75.226,73.875
6.0761,75.406,74.329
6.1198,75.551,74.854
6.1826,75.22,75.083
6.265,75.182,75.305


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_358.csv <==
x,qOut,qIn
0.031471,74.861,74.924
0.094153,74.524,74.9
0.15692,74.243,75.055
0.22039,74.91,74.85
0.28333,75.243,74.199
0.34522,75.245,74.329
0.40798,74.628,75.377
0.47225,74.619,76.147
0.53519,74.477,75.875
0.59629,74.773,75.396
0.65905,74.971,75.289
0.72411,75.555,75.275
0.78705,75.215,74.789
0.84736,74.58,74.295
0.91012,74.019,74.35
0.97597,74.629,74.634
1.0389,75.142,74.84
1.0984,75.386,75.25
1.1612,75.021,75.748
1.2278,75.106,75.846
1.2908,74.807,75.086
1.3495,74.581,74.078
1.4123,74.152,74.005
1.4797,74.497,75.006
1.5426,74.575,75.786
1.6006,74.848,75.681
1.6633,75.006,75.372
1.7315,75.769,75.066
1.7945,75.877,74.513
1.8516,75.577,74.282
1.9144,74.771,74.864
1.9834,74.628,75.593
2.0463,74.311,75.647
2.1027,74.21,75.3
2.1655,74.078,75.11
2.2353,74.824,75.147
2.2982,75.254,75.169
2.3538,75.55,74.851
2.4165,75.152,74.5
2.4871,75.006,74.617
2.5501,74.345,74.965
2.6048,74.152,74.882
2.6676,74.297,74.646
2.739,75.338,74.722
2.8019,75.738,75.193
2.8559,75.539,75.772
2.9187,74.668,76.014
2.9908,74.515,75.616
3.0538,74.409,74.984
3.107,74.7,74.744
3.1697,74.831,74.718
3.2427,75.484,74.612
3.3056,75.468,74.651
3.358,75.253,75.029
3.4208,74.724,75.389
3.4946,74.89,75.497
3.5575,74.733,75.187
3.6091,74.62,74.646
3.6719,74.318,74.449
3.7464,74.709,74.865
3.8094,74.684,75.441
3.8602,74.615,75.514
3.9229,74.378,75.217
3.9983,74.983,74.881
4.0612,75.32,74.462
4.1112,75.613,74.442
4.174,75.383,75.197
4.2501,75.443,75.955
4.3131,74.837,75.701
4.3623,74.354,74.792
4.4251,74.029,74.306
4.502,74.713,74.603
4.5649,75.065,74.917
4.6134,75.245,74.949
4.6761,74.925,75.261
4.7539,75.048,75.546
4.8168,74.685,75.102
4.8644,74.49,74.857
4.9272,74.409,75.418
5.0057,75.177,75.765
5.0687,75.422,75.073
5.1155,75.179,74.51
5.1783,74.395,74.76
5.2576,74.442,75.103
5.3205,74.554,74.802
5.3666,75.009,74.833
5.4293,75.148,75.522
5.5094,75.558,75.699
5.5724,75.089,74.649
5.6177,74.502,73.964
5.6804,74.035,74.67
5.7613,74.657,75.953
5.8242,75.057,76.217
5.8687,75.207,75.048
5.9315,74.864,73.938
6.0132,75.129,74.207
6.0761,75.102,75.251
6.1198,75.179,75.54
6.1826,74.956,75.315
6.265,75.211,75.103


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_359.csv <==
x,qOut,qIn
0.031471,75.085,74.528
0.094153,75.089,74.585
0.15692,74.522,74.944
0.22039,74.623,75.483
0.28333,74.624,75.31
0.34522,75.067,74.71
0.40798,75.393,74.685
0.47225,75.981,75.015
0.53519,75.456,75.007
0.59629,74.468,75.175
0.65905,73.633,75.806
0.72411,74.181,76.041
0.78705,74.821,75.215
0.84736,75.296,74.463
0.91012,75.274,74.463
0.97597,75.637,74.503
1.0389,75.377,74.144
1.0984,74.836,74.487
1.1612,74.088,75.577
1.2278,74.348,76.162
1.2908,74.605,75.407
1.3495,74.958,74.626
1.4123,74.894,74.913
1.4797,75.223,75.737
1.5426,74.938,75.653
1.6006,74.635,74.694
1.6633,74.276,74.336
1.7315,74.85,75.019
1.7945,75.182,75.453
1.8516,75.51,75.085
1.9144,75.363,74.889
1.9834,75.457,74.919
2.0463,74.76,74.603
2.1027,74.089,74.358
2.1655,73.665,74.768
2.2353,74.402,75.393
2.2982,74.917,75.568
2.3538,75.245,75.353
2.4165,75.09,75.151
2.4871,75.418,75.122
2.5501,75.263,75.038
2.6048,75.121,74.884
2.6676,74.804,75.062
2.739,75.148,75.478
2.8019,74.995,75.282
2.8559,74.761,74.449
2.9187,74.446,74.265
2.9908,74.974,75.192
3.0538,75.142,76.102
3.107,74.998,75.638
3.1697,74.361,74.509
3.2427,74.449,74.033
3.3056,74.439,74.588
3.358,74.698,75.223
3.4208,74.779,75.561
3.4946,75.408,75.57
3.5575,75.402,75.022
3.6091,75.157,74.483
3.6719,74.63,74.769
3.7464,74.923,75.502
3.8094,75.022,75.489
3.8602,75.12,74.849
3.9229,74.754,74.58
3.9983,74.879,74.777
4.0612,74.587,74.974
4.1112,74.616,75.139
4.174,74.715,75.4
4.2501,75.428,75.536
4.3131,75.34,75.363
4.3623,74.751,74.978
4.4251,73.997,74.663
4.502,74.404,74.596
4.5649,74.922,74.675
4.6134,75.361,74.854
4.6761,75.112,75.174
4.7539,75.174,75.442
4.8168,74.771,75.466
4.8644,74.708,75.147
4.9272,74.672,74.684
5.0057,75.251,74.544
5.0687,75.106,74.816
5.1155,74.709,75.099
5.1783,74.207,75.282
5.2576,74.697,75.238
5.3205,75.033,74.646
5.3666,75.296,74.421
5.4293,75.112,75.37
5.5094,75.346,76.625
5.5724,74.999,76.385
5.6177,74.592,74.777
5.6804,74.104,73.795
5.7613,74.554,74.21
5.8242,74.802,74.77
5.8687,75.077,74.739
5.9315,74.996,75.059
6.0132,75.341,75.802
6.0761,75.03,75.982
6.1198,74.623,75.325
6.1826,74.222,74.683
6.265,74.789,74.482


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_360.csv <==
x,qOut,qIn
0.031471,75.017,74.886
0.094153,75.392,74.784
0.15692,75.306,74.987
0.22039,75.484,75.331
0.28333,74.901,75.279
0.34522,74.356,74.897
0.40798,73.993,74.837
0.47225,74.709,75.184
0.53519,75.148,75.31
0.59629,75.383,74.991
0.65905,75.083,74.747
0.72411,75.181,74.823
0.78705,74.754,75.157
0.84736,74.431,75.252
0.91012,74.192,74.997
0.97597,74.885,74.828
1.0389,75.207,75.033
1.0984,75.252,75.12
1.1612,74.784,74.917
1.2278,74.918,74.73
1.2908,74.794,74.826
1.3495,74.846,75.311
1.4123,74.698,75.831
1.4797,75.144,75.814
1.5426,75.051,75.02
1.6006,74.92,74.183
1.6633,74.611,74.26
1.7315,75.012,75.326
1.7945,74.979,76.129
1.8516,74.845,75.56
1.9144,74.49,74.536
1.9834,74.891,74.22
2.0463,74.96,74.509
2.1027,74.972,74.878
2.1655,74.675,75.463
2.2353,74.982,75.873
2.2982,74.844,75.348
2.3538,74.65,74.4
2.4165,74.315,74.217
2.4871,74.877,74.877
2.5501,75.225,75.45
2.6048,75.493,75.589
2.6676,75.112,75.62
2.739,75.041,75.41
2.8019,74.489,74.799
2.8559,74.427,74.622
2.9187,74.637,75.072
2.9908,75.527,75.154
3.0538,75.526,74.276
3.107,74.849,73.91
3.1697,73.927,74.788
3.2427,74.235,75.8
3.3056,74.804,75.471
3.358,75.401,74.612
3.4208,75.284,74.751
3.4946,75.302,75.843
3.5575,74.651,76.53
3.6091,74.309,75.898
3.6719,74.233,74.771
3.7464,75.114,74.155
3.8094,75.496,74.188
3.8602,75.527,74.274
3.9229,75.052,74.533
3.9983,75.134,75.194
4.0612,74.86,75.898
4.1112,74.587,75.852
4.174,74.101,75.257
4.2501,74.426,74.787
4.3131,74.53,74.716
4.3623,74.782,74.637
4.4251,74.732,74.539
4.502,75.163,74.736
4.5649,74.994,75.292
4.6134,74.899,75.45
4.6761,74.917,75.1
4.7539,75.728,74.988
4.8168,75.893,75.31
4.8644,75.255,75.226
4.9272,74.023,74.829
5.0057,73.859,74.674
5.0687,74.112,74.754
5.1155,74.696,75.145
5.1783,74.925,75.784
5.2576,75.576,75.962
5.3205,75.588,75.295
5.3666,75.351,74.573
5.4293,74.652,74.414
5.5094,74.628,74.618
5.5724,74.425,74.923
5.6177,74.51,75.231
5.6804,74.475,75.354
5.7613,75.076,75.407
5.8242,75.126,75.473
5.8687,75.095,74.952
5.9315,74.819,74.258
6.0132,75.169,74.424
6.0761,75.024,75.177
6.1198,74.731,75.444
6.1826,74.257,75.319
6.265,74.708,75.104


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_361.csv <==
x,qOut,qIn
0.031471,74.886,75.2
0.094153,75.077,74.94
0.15692,74.871,74.583
0.22039,75.182,74.583
0.28333,75.002,75.045
0.34522,74.755,75.384
0.40798,74.288,75.486
0.47225,74.632,75.539
0.53519,74.74,75.326
0.59629,75.005,74.903
0.65905,75.117,74.778
0.72411,75.736,74.944
0.78705,75.593,75.121
0.84736,74.975,75.446
0.91012,74.108,75.683
0.97597,74.317,75.203
1.0389,74.622,74.105
1.0984,74.983,73.699
1.1612,74.85,74.581
1.2278,75.09,76.039
1.2908,74.768,76.411
1.3495,74.516,75.251
1.4123,74.232,74.123
1.4797,74.837,74.195
1.5426,75.128,75.174
1.6006,75.367,75.681
1.6633,75.17,75.347
1.7315,75.367,74.689
1.7945,74.95,74.405
1.8516,74.595,74.896
1.9144,74.398,75.795
1.9834,75.166,76.112
2.0463,75.512,75.273
2.1027,75.278,74.553
2.1655,74.303,74.665
2.2353,74.093,74.855
2.2982,74.08,74.337
2.3538,74.678,74.195
2.4165,75.126,75.047
2.4871,75.828,75.845
2.5501,75.472,75.575
2.6048,74.75,75.226
2.6676,74.129,75.36
2.739,74.711,75.275
2.8019,75.197,74.702
2.8559,75.243,74.405
2.9187,74.589,74.523
2.9908,74.616,74.742
3.0538,74.665,75.135
3.107,75.134,75.587
3.1697,75.311,75.6
3.2427,75.709,75.262
3.3056,75.147,75.105
3.358,74.441,75.157
3.4208,73.852,75.095
3.4946,74.364,74.946
3.5575,74.682,74.749
3.6091,74.889,74.597
3.6719,74.826,74.74
3.7464,75.422,75.122
3.8094,75.562,75.366
3.8602,75.399,75.421
3.9229,74.708,75.357
3.9983,74.642,75.075
4.0612,74.382,74.702
4.1112,74.401,74.869
4.174,74.36,75.482
4.2501,75.054,75.735
4.3131,75.272,75.207
4.3623,75.337,74.619
4.4251,75.014,74.447
4.502,75.267,74.487
4.5649,75.098,74.41
4.6134,74.908,74.633
4.6761,74.456,75.364
4.7539,74.695,76.039
4.8168,74.589,75.734
4.8644,74.623,74.865
4.9272,74.586,74.577
5.0057,75.258,74.893
5.0687,75.394,74.938
5.1155,75.211,74.774
5.1783,74.617,75.035
5.2576,74.808,75.473
5.3205,74.878,75.388
5.3666,75.138,74.871
5.4293,75.059,74.626
5.5094,75.31,74.842
5.5724,74.793,74.997
5.6177,74.234,74.813
5.6804,73.778,74.953
5.7613,74.404,75.719
5.8242,74.837,76.244
5.8687,75.206,75.576
5.9315,75.189,74.585
6.0132,75.585,74.322
6.0761,75.306,74.597
6.1198,74.82,74.759
6.1826,74.234,74.97
6.265,74.635,75.172


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_362.csv <==
x,qOut,qIn
0.031471,74.936,75.629
0.094153,74.893,74.717
0.15692,74.733,74.517
0.22039,75.264,75.301
0.28333,75.27,75.615
0.34522,74.967,75.036
0.40798,74.303,74.7
0.47225,74.464,74.719
0.53519,74.52,74.329
0.59629,74.714,73.966
0.65905,74.636,74.645
0.72411,75.132,75.908
0.78705,75.12,76.251
0.84736,75.032,75.569
0.91012,74.68,75.004
0.97597,75.038,74.868
1.0389,75.05,74.679
1.0984,75.095,74.423
1.1612,74.867,74.614
1.2278,75.212,75.126
1.2908,75.036,75.382
1.3495,74.865,75.324
1.4123,74.646,75.387
1.4797,75.176,75.509
1.5426,75.179,74.875
1.6006,74.758,74.138
1.6633,73.944,74.65
1.7315,74.065,75.883
1.7945,74.264,76.161
1.8516,74.725,75.13
1.9144,74.989,74.012
1.9834,75.76,73.753
2.0463,75.831,74.449
2.1027,75.444,75.266
2.1655,74.561,75.753
2.2353,74.477,75.877
2.2982,74.385,75.643
2.3538,74.555,75.166
2.4165,74.572,74.874
2.4871,75.249,75.007
2.5501,75.431,75.173
2.6048,75.369,74.73
2.6676,74.737,74.126
2.739,74.709,74.191
2.8019,74.509,75.191
2.8559,74.797,75.928
2.9187,75.03,75.666
2.9908,75.583,74.946
3.0538,75.071,74.587
3.107,74.201,74.723
3.1697,73.538,75.094
3.2427,74.25,75.368
3.3056,75.003,75.119
3.358,75.538,74.823
3.4208,75.451,75.131
3.4946,75.707,75.625
3.5575,75.413,75.214
3.6091,75.107,74.573
3.6719,74.574,74.851
3.7464,74.698,75.542
3.8094,74.399,75.276
3.8602,74.227,74.256
3.9229,74.133,74.03
3.9983,74.957,74.993
4.0612,75.384,75.919
4.1112,75.456,75.807
4.174,74.896,75.221
4.2501,74.881,74.702
4.3131,74.651,74.408
4.3623,74.725,74.571
4.4251,74.679,75.228
4.502,75.226,75.797
4.5649,75.17,75.672
4.6134,75.005,75.167
4.6761,74.65,74.867
4.7539,75.062,74.836
4.8168,75.119,74.822
4.8644,75.071,74.686
4.9272,74.615,74.722
5.0057,74.721,75.171
5.0687,74.441,75.423
5.1155,74.386,74.953
5.1783,74.439,74.688
5.2576,75.318,75.205
5.3205,75.642,75.641
5.3666,75.402,75.298
5.4293,74.518,74.886
5.5094,74.427,74.774
5.5724,74.456,74.562
5.6177,74.905,74.404
5.6804,75.121,74.819
5.7613,75.698,75.318
5.8242,75.445,75.139
5.8687,74.935,74.88
5.9315,74.28,75.155
6.0132,74.579,75.486
6.0761,74.733,75.178
6.1198,74.876,74.732
6.1826,74.665,74.972
6.265,75.023,75.709


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_363.csv <==
x,qOut,qIn
0.031471,75.118,74.362
0.094153,75.194,74.313
0.15692,75.137,74.993
0.22039,75.674,75.735
0.28333,75.53,75.744
0.34522,74.876,75.29
0.40798,73.969,75.049
0.47225,74.217,75.167
0.53519,74.67,75.257
0.59629,75.252,74.769
0.65905,75.231,74.13
0.72411,75.349,74.203
0.78705,74.694,75.075
0.84736,74.234,75.62
0.91012,74.099,75.654
0.97597,75.004,75.711
1.0389,75.451,75.575
1.0984,75.346,74.791
1.1612,74.561,74.228
1.2278,74.472,74.53
1.2908,74.408,74.999
1.3495,74.74,75.168
1.4123,74.902,75.538
1.4797,75.568,75.795
1.5426,75.545,75.195
1.6006,75.323,74.321
1.6633,74.765,74.142
1.7315,74.834,74.635
1.7945,74.516,75.364
1.8516,74.263,75.713
1.9144,73.998,75.423
1.9834,74.695,74.834
2.0463,75.155,74.64
2.1027,75.571,75.067
2.1655,75.456,75.533
2.2353,75.567,75.417
2.2982,74.92,74.637
2.3538,74.32,74.14
2.4165,73.947,74.502
2.4871,74.712,75.348
2.5501,75.244,75.772
2.6048,75.543,75.626
2.6676,75.15,75.401
2.739,75.044,75.234
2.8019,74.441,74.969
2.8559,74.216,74.672
2.9187,74.245,74.633
2.9908,75.141,74.875
3.0538,75.435,75.035
3.107,75.272,75.072
3.1697,74.664,75.285
3.2427,74.858,75.433
3.3056,74.965,74.866
3.358,75.106,74.266
3.4208,74.722,74.619
3.4946,74.765,75.513
3.5575,74.394,75.658
3.6091,74.393,74.781
3.6719,74.51,74.284
3.7464,75.403,75.033
3.8094,75.692,75.788
3.8602,75.597,75.203
3.9229,74.959,74.577
3.9983,74.911,74.952
4.0612,74.611,75.37
4.1112,74.518,74.708
4.174,74.372,74.196
4.2501,74.992,74.821
4.3131,75.169,75.922
4.3623,75.146,76.047
4.4251,74.663,75.442
4.502,74.795,74.973
4.5649,74.652,74.881
4.6134,74.733,74.867
4.6761,74.663,75.055
4.7539,75.16,75.196
4.8168,75.033,74.65
4.8644,74.794,74.065
4.9272,74.464,74.373
5.0057,74.996,75.186
5.0687,75.199,75.392
5.1155,75.168,74.998
5.1783,74.64,75.07
5.2576,74.706,75.862
5.3205,74.504,76.134
5.3666,74.534,75.292
5.4293,74.536,74.57
5.5094,75.3,74.515
5.5724,75.572,74.512
5.6177,75.548,74.542
5.6804,75.01,75.159
5.7613,75.068,75.893
5.8242,74.858,75.659
5.8687,74.768,74.605
5.9315,74.388,74.043
6.0132,74.615,74.477
6.0761,74.439,75.294
6.1198,74.462,75.638
6.1826,74.393,75.446
6.265,75.014,74.934


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_364.csv <==
x,qOut,qIn
0.031471,74.882,75.418
0.094153,74.236,75.185
0.15692,73.915,75.227
0.22039,74.643,75.371
0.28333,74.934,75.145
0.34522,74.885,74.708
0.40798,74.472,74.585
0.47225,74.83,74.864
0.53519,74.98,75.118
0.59629,75.116,75.202
0.65905,74.888,75.343
0.72411,75.221,75.413
0.78705,75.104,75.085
0.84736,75,74.725
0.91012,74.655,74.735
0.97597,74.946,74.815
1.0389,74.787,74.451
1.0984,74.659,74.319
1.1612,74.456,75.101
1.2278,75.071,76.19
1.2908,75.297,76.43
1.3495,75.324,75.563
1.4123,74.886,74.511
1.4797,74.996,74.122
1.5426,74.731,74.25
1.6006,74.59,74.496
1.6633,74.372,75.018
1.7315,74.946,75.505
1.7945,75.124,75.395
1.8516,75.199,75.173
1.9144,74.913,75.337
1.9834,75.16,75.415
2.0463,74.901,74.829
2.1027,74.555,74.601
2.1655,74.008,75.195
2.2353,74.334,75.441
2.2982,74.499,74.504
2.3538,74.905,74.106
2.4165,75.22,75.095
2.4871,75.977,76.1
2.5501,75.806,75.457
2.6048,74.936,74.306
2.6676,73.841,74.393
2.739,74.02,75.423
2.8019,74.503,75.858
2.8559,75.017,75.435
2.9187,75.003,75.015
2.9908,75.391,74.83
3.0538,75.256,74.551
3.107,75.111,74.506
3.1697,74.757,75.11
3.2427,75.09,75.697
3.3056,74.998,75.306
3.358,74.802,74.387
3.4208,74.335,74.199
3.4946,74.656,75.069
3.5575,74.756,76.031
3.6091,74.981,75.845
3.6719,74.876,74.917
3.7464,75.208,74.368
3.8094,74.904,74.698
3.8602,74.666,74.975
3.9229,74.549,74.966
3.9983,75.308,75.153
4.0612,75.547,75.412
4.1112,75.22,75.339
4.174,74.379,75.223
4.2501,74.453,75.054
4.3131,74.664,74.327
4.3623,75.074,73.945
4.4251,74.93,74.736
4.502,75.057,75.772
4.5649,74.578,75.909
4.6134,74.433,75.177
4.6761,74.502,74.41
4.7539,75.381,74.404
4.8168,75.598,75.111
4.8644,75.269,75.626
4.9272,74.446,75.84
5.0057,74.475,75.975
5.0687,74.54,75.688
5.1155,74.824,74.72
5.1783,74.868,74.006
5.2576,75.433,74.286
5.3205,75.378,74.967
5.3666,75.016,74.976
5.4293,74.236,74.749
5.5094,74.282,74.895
5.5724,74.307,75.035
5.6177,74.708,74.979
5.6804,74.958,75.252
5.7613,75.595,75.583
5.8242,75.342,75.219
5.8687,74.715,74.747
5.9315,74.035,75.003
6.0132,74.556,75.512
6.0761,75.143,75.154
6.1198,75.729,74.435
6.1826,75.668,74.549
6.265,75.693,75.243


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_365.csv <==
x,qOut,qIn
0.031471,74.508,75.038
0.094153,74.582,74.565
0.15692,74.657,74.55
0.22039,75.445,74.835
0.28333,75.633,74.896
0.34522,75.363,75.124
0.40798,74.571,75.571
0.47225,74.556,75.549
0.53519,74.523,74.928
0.59629,74.752,74.8
0.65905,74.73,75.383
0.72411,75.228,75.837
0.78705,75.14,75.217
0.84736,74.99,74.078
0.91012,74.646,74.019
0.97597,75.031,75.464
1.0389,75.023,76.503
1.0984,74.928,75.4
1.1612,74.524,73.882
1.2278,74.76,73.942
1.2908,74.609,75.253
1.3495,74.51,75.934
1.4123,74.314,75.919
1.4797,74.916,75.597
1.5426,75.135,74.887
1.6006,75.178,74.041
1.6633,74.84,73.916
1.7315,75.171,74.614
1.7945,75.201,75.429
1.8516,75.22,75.614
1.9144,74.776,75.291
1.9834,74.837,74.926
2.0463,74.51,74.86
2.1027,74.586,74.997
2.1655,74.758,75.144
2.2353,75.473,75.235
2.2982,75.273,75.27
2.3538,74.566,75.096
2.4165,73.867,74.954
2.4871,74.514,75.209
2.5501,75.337,75.273
2.6048,75.929,74.899
2.6676,75.456,74.767
2.739,74.989,74.844
2.8019,74.06,74.845
2.8559,73.94,75.002
2.9187,74.231,75.277
2.9908,75.283,75.302
3.0538,75.503,75.054
3.107,75.277,74.808
3.1697,74.663,74.713
3.2427,74.839,74.766
3.3056,74.86,74.659
3.358,74.962,74.757
3.4208,74.775,75.512
3.4946,75.171,76.39
3.5575,75.083,76.301
3.6091,74.994,75.303
3.6719,74.707,74.475
3.7464,75.075,74.258
3.8094,74.958,74.232
3.8602,74.734,74.149
3.9229,74.336,74.518
3.9983,74.775,75.418
4.0612,74.946,76.025
4.1112,75.067,75.617
4.174,74.82,74.903
4.2501,75.094,74.739
4.3131,74.864,75.075
4.3623,74.586,75.174
4.4251,74.133,75.115
4.502,74.54,75.159
4.5649,74.737,75.086
4.6134,75.124,74.811
4.6761,75.392,74.803
4.7539,76.073,75.101
4.8168,75.801,75.199
4.8644,74.824,75.025
4.9272,73.662,75.027
5.0057,73.822,75.221
5.0687,74.314,74.989
5.1155,74.864,74.359
5.1783,74.972,74.403
5.2576,75.51,75.376
5.3205,75.464,76.007
5.3666,75.198,75.526
5.4293,74.623,74.995
5.5094,74.859,75.001
5.5724,74.922,74.807
5.6177,75.043,74.359
5.6804,74.79,74.657
5.7613,75.049,75.47
5.8242,74.826,75.507
5.8687,74.698,74.849
5.9315,74.499,74.794
6.0132,75.061,75.378
6.0761,75.169,75.377
6.1198,75.076,74.796
6.1826,74.556,74.735
6.265,74.671,75.132


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_366.csv <==
x,qOut,qIn
0.031471,74.958,75.371
0.094153,75.02,74.702
0.15692,74.861,74.429
0.22039,75.282,74.813
0.28333,75.131,74.95
0.34522,74.819,74.848
0.40798,74.361,75.397
0.47225,74.764,76.274
0.53519,74.897,76.269
0.59629,74.852,74.87
0.65905,74.365,73.473
0.72411,74.561,73.523
0.78705,74.562,74.91
0.84736,74.799,75.99
0.91012,74.848,76.115
0.97597,75.433,75.561
1.0389,75.372,74.813
1.0984,75.151,74.258
1.1612,74.729,74.262
1.2278,75.029,74.74
1.2908,74.92,75.128
1.3495,74.624,75.209
1.4123,74.079,75.225
1.4797,74.488,75.259
1.5426,74.856,75.21
1.6006,75.453,75.384
1.6633,75.581,75.701
1.7315,75.717,75.467
1.7945,74.744,74.815
1.8516,73.79,74.56
1.9144,73.433,74.578
1.9834,74.551,74.63
2.0463,75.512,74.86
2.1027,76.002,75.092
2.1655,75.496,75.028
2.2353,75.12,74.926
2.2982,74.325,75.268
2.3538,74.146,75.695
2.4165,74.244,75.51
2.4871,75.101,74.874
2.5501,75.234,74.678
2.6048,75.079,75.013
2.6676,74.696,75.22
2.739,75.153,75.151
2.8019,75.362,74.89
2.8559,75.434,74.68
2.9187,74.98,74.941
2.9908,74.986,75.683
3.0538,74.576,75.772
3.107,74.402,74.77
3.1697,74.225,74.035
3.2427,74.805,74.289
3.3056,74.888,74.947
3.358,74.87,75.301
3.4208,74.661,75.403
3.4946,75.189,75.289
3.5575,75.311,75.213
3.6091,75.215,75.242
3.6719,74.732,75.175
3.7464,74.94,75.003
3.8094,74.889,74.784
3.8602,74.875,74.925
3.9229,74.54,75.489
3.9983,74.859,75.779
4.0612,74.839,75.042
4.1112,75.004,74.039
4.174,74.941,73.938
4.2501,75.289,74.736
4.3131,74.865,75.437
4.3623,74.342,75.517
4.4251,73.935,75.418
4.502,74.617,75.403
4.5649,75.076,75.287
4.6134,75.31,75.001
4.6761,75.058,74.893
4.7539,75.312,75.025
4.8168,75.127,75.068
4.8644,74.89,74.88
4.9272,74.468,74.839
5.0057,74.892,75.08
5.0687,75.086,75.179
5.1155,75.264,74.978
5.1783,74.893,74.983
5.2576,74.863,75.343
5.3205,74.31,75.482
5.3666,74.111,75.18
5.4293,74.136,74.9
5.5094,75.059,74.727
5.5724,75.453,74.667
5.6177,75.513,74.932
5.6804,75.079,75.229
5.7613,75.218,75.044
5.8242,75.013,74.411
5.8687,74.867,74.297
5.9315,74.537,75.015
6.0132,74.919,75.8
6.0761,74.901,75.6
6.1198,74.853,74.964
6.1826,74.548,74.934
6.265,74.937,75.408


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_367.csv <==
x,qOut,qIn
0.031471,74.281,74.561
0.094153,74.53,73.981
0.15692,74.676,74.378
0.22039,75.458,75.212
0.28333,75.666,75.608
0.34522,75.583,75.583
0.40798,74.905,75.487
0.47225,74.763,75.214
0.53519,74.382,74.517
0.59629,74.401,74.061
0.65905,74.395,74.375
0.72411,74.973,75.012
0.78705,74.862,75.458
0.84736,74.598,75.511
0.91012,74.311,75.3
0.97597,75.046,75.18
1.0389,75.591,75.011
1.0984,75.853,74.885
1.1612,75.245,75.224
1.2278,74.887,75.639
1.2908,74.196,75.187
1.3495,74.161,74.416
1.4123,74.423,74.489
1.4797,75.46,75.115
1.5426,75.762,75.106
1.6006,75.522,74.746
1.6633,74.634,74.967
1.7315,74.418,75.461
1.7945,74.176,75.283
1.8516,74.36,74.766
1.9144,74.506,74.745
1.9834,75.283,75.011
2.0463,75.427,74.848
2.1027,75.287,74.612
2.1655,74.764,74.987
2.2353,74.984,75.599
2.2982,74.998,75.591
2.3538,75.102,75.353
2.4165,74.864,75.328
2.4871,75.108,75.013
2.5501,74.8,74.126
2.6048,74.562,73.889
2.6676,74.294,74.931
2.739,74.856,76.232
2.8019,75.016,76.088
2.8559,75.038,74.75
2.9187,74.739,74.031
2.9908,75.071,74.66
3.0538,74.983,75.573
3.107,74.812,75.466
3.1697,74.374,74.969
3.2427,74.677,74.968
3.3056,74.691,75.332
3.358,74.822,75.234
3.4208,74.861,74.913
3.4946,75.544,74.886
3.5575,75.602,75.182
3.6091,75.122,74.962
3.6719,74.145,74.478
3.7464,74.131,74.773
3.8094,74.328,75.793
3.8602,74.92,75.906
3.9229,75.181,75.081
3.9983,75.67,74.45
4.0612,75.238,74.306
4.1112,74.652,74.395
4.174,74.191,74.922
4.2501,74.829,75.417
4.3131,75.238,75.012
4.3623,75.313,74.553
4.4251,74.852,75.102
4.502,75.018,76.044
4.5649,74.966,75.953
4.6134,75.007,74.908
4.6761,74.673,74.327
4.7539,74.861,74.768
4.8168,74.604,75.509
4.8644,74.589,75.521
4.9272,74.63,75.059
5.0057,75.38,74.774
5.0687,75.475,74.627
5.1155,75.073,74.312
5.1783,74.258,74.491
5.2576,74.356,75.347
5.3205,74.502,75.81
5.3666,74.778,75.549
5.4293,74.63,75.405
5.5094,74.987,75.45
5.5724,74.904,75.008
5.6177,75.035,74.201
5.6804,75.038,74.108
5.7613,75.54,74.9
5.8242,75.279,75.383
5.8687,74.799,74.868
5.9315,74.352,74.457
6.0132,74.941,74.85
6.0761,75.291,75.505
6.1198,75.218,75.888
6.1826,74.486,76.022
6.265,74.402,75.581


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_368.csv <==
x,qOut,qIn
0.031471,74.995,76.002
0.094153,75.123,75.999
0.15692,74.88,75.48
0.22039,75.217,75.051
0.28333,75.107,74.653
0.34522,74.817,74.135
0.40798,74.213,74.086
0.47225,74.446,74.685
0.53519,74.571,75.319
0.59629,74.893,75.738
0.65905,74.952,75.958
0.72411,75.471,75.576
0.78705,75.307,74.738
0.84736,74.956,74.546
0.91012,74.39,75.046
0.97597,74.633,75.38
1.0389,74.617,74.977
1.0984,74.64,74.333
1.1612,74.573,74.29
1.2278,75.331,75.087
1.2908,75.715,75.698
1.3495,75.716,75.428
1.4123,74.895,75.073
1.4797,74.507,75.018
1.5426,73.986,74.822
1.6006,74.084,74.818
1.6633,74.307,75.39
1.7315,75.25,75.789
1.7945,75.56,75.28
1.8516,75.594,74.392
1.9144,75.12,74.145
1.9834,75.191,74.782
2.0463,74.915,75.441
2.1027,74.802,75.355
2.1655,74.486,75.006
2.2353,74.769,74.921
2.2982,74.547,74.989
2.3538,74.468,75.062
2.4165,74.456,75.253
2.4871,75.242,75.277
2.5501,75.473,74.955
2.6048,75.241,74.894
2.6676,74.558,75.113
2.739,74.732,74.963
2.8019,74.908,74.427
2.8559,75.23,74.441
2.9187,75.04,75.105
2.9908,75.14,75.751
3.0538,74.608,75.796
3.107,74.339,75.553
3.1697,74.254,75.369
3.2427,75.037,75.193
3.3056,75.273,74.706
3.358,75.153,74.249
3.4208,74.634,74.441
3.4946,74.867,75.045
3.5575,74.91,75.272
3.6091,75.01,75.053
3.6719,74.806,74.871
3.7464,75.154,74.825
3.8094,74.99,74.695
3.8602,74.749,74.819
3.9229,74.269,75.381
3.9983,74.565,75.703
4.0612,74.599,75.255
4.1112,74.771,74.814
4.174,74.844,74.844
4.2501,75.597,74.954
4.3131,75.786,75.088
4.3623,75.546,75.764
4.4251,74.713,76.277
4.502,74.557,75.566
4.5649,74.334,73.789
4.6134,74.483,73.317
4.6761,74.53,74.73
4.7539,75.139,76.128
4.8168,75.086,75.703
4.8644,74.798,74.698
4.9272,74.266,74.577
5.0057,74.623,75.065
5.0687,74.847,75.13
5.1155,75.166,74.948
5.1783,75.09,75.084
5.2576,75.366,75.294
5.3205,74.942,75.302
5.3666,74.53,75.201
5.4293,74.312,75.013
5.5094,75.166,74.713
5.5724,75.706,74.435
5.6177,75.661,74.524
5.6804,74.687,75.044
5.7613,74.28,75.627
5.8242,74.012,75.708
5.8687,74.485,75.153
5.9315,74.9,74.628
6.0132,75.652,74.776
6.0761,75.414,75.165
6.1198,74.882,74.775
6.1826,74.295,74.377
6.265,74.729,75.024


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_369.csv <==
x,qOut,qIn
0.031471,75.005,75.408
0.094153,74.607,75.017
0.15692,74.111,74.634
0.22039,74.632,74.619
0.28333,75.045,74.644
0.34522,75.412,74.83
0.40798,75.189,75.297
0.47225,75.217,75.406
0.53519,74.602,74.887
0.59629,74.19,74.904
0.65905,73.992,75.743
0.72411,74.806,76.292
0.78705,75.249,75.369
0.84736,75.448,73.789
0.91012,75.11,73.35
0.97597,75.242,74.458
1.0389,74.945,75.583
1.0984,74.806,75.751
1.1612,74.599,75.677
1.2278,75.059,75.58
1.2908,74.94,75.115
1.3495,74.641,74.448
1.4123,74.211,74.318
1.4797,74.676,74.859
1.5426,74.9,75.537
1.6006,74.953,75.52
1.6633,74.606,74.982
1.7315,74.998,74.804
1.7945,75.2,75.282
1.8516,75.501,75.339
1.9144,75.188,74.896
1.9834,75.015,74.68
2.0463,74.136,74.824
2.1027,73.743,75.05
2.1655,73.849,75.181
2.2353,75.043,74.962
2.2982,75.718,74.747
2.3538,75.914,75.225
2.4165,75.312,75.962
2.4871,75.073,76.048
2.5501,74.525,74.971
2.6048,74.418,73.775
2.6676,74.418,73.698
2.739,75.155,74.701
2.8019,75.276,75.637
2.8559,75.163,75.812
2.9187,74.731,75.511
2.9908,74.997,75.031
3.0538,74.931,74.553
3.107,74.85,74.66
3.1697,74.54,75.31
3.2427,74.909,75.511
3.3056,74.868,74.808
3.358,74.734,74.588
3.4208,74.396,75.214
3.4946,74.927,75.541
3.5575,75.265,74.884
3.6091,75.558,74.545
3.6719,75.127,75.022
3.7464,74.877,75.417
3.8094,74.079,75.073
3.8602,73.885,74.923
3.9229,74.136,75.338
3.9983,75.293,75.668
4.0612,75.742,75.467
4.1112,75.588,75.031
4.174,74.818,74.64
4.2501,74.772,74.427
4.3131,74.701,74.48
4.3623,74.868,74.702
4.4251,74.742,74.921
4.502,75.127,75.014
4.5649,74.968,74.857
4.6134,74.852,74.953
4.6761,74.584,75.459
4.7539,75.012,75.713
4.8168,74.976,75.249
4.8644,74.858,74.886
4.9272,74.529,75.14
5.0057,74.973,75.527
5.0687,75.097,75.358
5.1155,75.222,74.881
5.1783,75.047,74.646
5.2576,75.36,74.671
5.3205,75.042,74.758
5.3666,74.572,75.121
5.4293,74.03,75.616
5.5094,74.446,75.685
5.5724,74.662,75.242
5.6177,74.769,74.615
5.6804,74.506,74.187
5.7613,74.91,74.396
5.8242,75.004,75.061
5.8687,75.139,75.395
5.9315,74.95,75.432
6.0132,75.314,75.545
6.0761,75.179,75.397
6.1198,75.086,74.81
6.1826,74.839,74.622
6.265,75.212,75.101


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_370.csv <==
x,qOut,qIn
0.031471,75.448,75.315
0.094153,75.072,74.881
0.15692,74.543,74.613
0.22039,74.903,75.152
0.28333,75.033,75.506
0.34522,74.999,75.066
0.40798,74.493,74.752
0.47225,74.607,74.855
0.53519,74.472,74.943
0.59629,74.571,74.979
0.65905,74.536,75.15
0.72411,75.133,75.091
0.78705,75.177,74.632
0.84736,75.098,74.734
0.91012,74.781,75.542
0.97597,75.176,75.978
1.0389,75.18,75.323
1.0984,75.06,74.571
1.1612,74.614,74.365
1.2278,74.87,74.328
1.2908,74.83,74.259
1.3495,74.877,74.957
1.4123,74.703,76.189
1.4797,75.128,76.723
1.5426,75.025,75.612
1.6006,74.824,74.161
1.6633,74.457,74.037
1.7315,74.885,74.979
1.7945,74.978,75.36
1.8516,74.909,75.188
1.9144,74.454,75.267
1.9834,74.738,75.254
2.0463,74.837,74.731
2.1027,75.166,74.355
2.1655,75.18,74.764
2.2353,75.444,75.612
2.2982,74.796,75.866
2.3538,74.051,75.011
2.4165,73.554,74.031
2.4871,74.343,74.065
2.5501,75.054,74.888
2.6048,75.681,75.206
2.6676,75.7,75.164
2.739,75.818,75.348
2.8019,75.049,75.572
2.8559,74.344,75.554
2.9187,74.055,75.532
2.9908,74.955,75.326
3.0538,75.483,74.532
3.107,75.403,73.901
3.1697,74.608,74.361
3.2427,74.525,75.506
3.3056,74.504,75.896
3.358,74.889,75.075
3.4208,74.99,74.485
3.4946,75.377,75.098
3.5575,74.895,75.95
3.6091,74.337,75.412
3.6719,73.902,74.333
3.7464,74.537,74.175
3.8094,74.93,75.021
3.8602,75.128,75.571
3.9229,74.971,75.596
3.9983,75.462,75.364
4.0612,75.563,74.873
4.1112,75.392,74.333
4.174,74.636,74.427
4.2501,74.516,75.22
4.3131,74.294,75.764
4.3623,74.527,75.416
4.4251,74.662,75.033
4.502,75.322,75.24
4.5649,75.265,75.26
4.6134,75.094,74.593
4.6761,74.78,74.248
4.7539,75.166,74.529
4.8168,75.044,74.696
4.8644,74.664,74.761
4.9272,74.152,75.293
5.0057,74.677,75.882
5.0687,75.142,75.752
5.1155,75.462,75.185
5.1783,75.053,74.934
5.2576,74.956,75.034
5.3205,74.461,75.026
5.3666,74.419,74.976
5.4293,74.509,75.118
5.5094,75.335,75.153
5.5724,75.51,74.71
5.6177,75.383,74.285
5.6804,74.836,74.526
5.7613,74.888,75.207
5.8242,74.577,75.417
5.8687,74.326,75.079
5.9315,73.995,74.962
6.0132,74.546,75.298
6.0761,74.832,75.556
6.1198,75.139,75.195
6.1826,75.137,74.786
6.265,75.614,75.002


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_371.csv <==
x,qOut,qIn
0.031471,75.24,75.362
0.094153,74.599,75.629
0.15692,73.918,75.761
0.22039,74.423,75.449
0.28333,74.968,74.825
0.34522,75.502,74.595
0.40798,75.398,74.781
0.47225,75.409,74.942
0.53519,74.631,75.023
0.59629,74.032,74.926
0.65905,73.802,74.605
0.72411,74.763,74.64
0.78705,75.435,75.441
0.84736,75.759,76.014
0.91012,75.261,75.667
0.97597,75.003,74.935
1.0389,74.316,74.491
1.0984,74.132,74.328
1.1612,74.231,74.524
1.2278,75.214,75.117
1.2908,75.611,75.531
1.3495,75.62,75.415
1.4123,75.038,75.299
1.4797,75.002,75.482
1.5426,74.699,75.507
1.6006,74.649,75.166
1.6633,74.465,74.837
1.7315,74.874,74.553
1.7945,74.704,74.278
1.8516,74.529,74.181
1.9144,74.379,74.49
1.9834,75.148,75.166
2.0463,75.554,75.652
2.1027,75.541,75.497
2.1655,74.791,75.113
2.2353,74.583,75.015
2.2982,74.279,75.28
2.3538,74.462,75.574
2.4165,74.588,75.598
2.4871,75.301,75.173
2.5501,75.353,74.535
2.6048,75.299,74.462
2.6676,75.048,75.048
2.739,75.421,75.545
2.8019,75.228,75.187
2.8559,74.702,74.657
2.9187,73.909,74.671
2.9908,74.09,74.981
3.0538,74.285,75.288
3.107,74.651,75.47
3.1697,74.739,75.367
3.2427,75.334,75.058
3.3056,75.321,74.631
3.358,75.139,74.603
3.4208,74.763,75.211
3.4946,75.206,75.672
3.5575,75.358,74.956
3.6091,75.305,73.911
3.6719,74.736,74.058
3.7464,74.791,75.386
3.8094,74.648,76.194
3.8602,74.804,75.355
3.9229,74.746,74.385
3.9983,75.152,74.787
4.0612,74.873,75.795
4.1112,74.612,75.446
4.174,74.419,74.55
4.2501,75.112,74.515
4.3131,75.36,75.083
4.3623,75.208,75.287
4.4251,74.606,75.362
4.502,74.787,75.318
4.5649,74.87,75.039
4.6134,75.002,74.794
4.6761,74.627,74.779
4.7539,74.707,74.846
4.8168,74.389,74.758
4.8644,74.443,74.767
4.9272,74.557,75.185
5.0057,75.339,75.758
5.0687,75.427,75.783
5.1155,75.192,75.092
5.1783,74.689,74.46
5.2576,74.986,74.416
5.3205,75.02,74.688
5.3666,74.91,75.085
5.4293,74.469,75.634
5.5094,74.807,75.884
5.5724,74.953,75.45
5.6177,75.164,74.631
5.6804,74.968,74.09
5.7613,75.201,74.227
5.8242,74.866,74.923
5.8687,74.577,75.631
5.9315,74.201,75.959
6.0132,74.669,75.705
6.0761,74.826,74.826
6.1198,75.067,74.107
6.1826,75.087,74.25
6.265,75.552,74.914


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_372.csv <==
x,qOut,qIn
0.031471,74.808,75.647
0.094153,74.875,75.518
0.15692,74.868,75.254
0.22039,75.612,74.923
0.28333,75.846,74.568
0.34522,75.515,74.565
0.40798,74.455,74.896
0.47225,74.124,75.138
0.53519,73.947,75.207
0.59629,74.298,75.353
0.65905,74.546,75.415
0.72411,75.367,75.211
0.78705,75.551,74.831
0.84736,75.508,74.518
0.91012,74.962,74.514
0.97597,74.949,74.947
1.0389,74.596,75.542
1.0984,74.525,75.688
1.1612,74.522,75.247
1.2278,75.292,74.602
1.2908,75.492,74.382
1.3495,75.295,74.819
1.4123,74.594,75.269
1.4797,74.607,75.093
1.5426,74.505,74.882
1.6006,74.633,75.482
1.6633,74.606,75.997
1.7315,75.227,75.638
1.7945,75.337,74.672
1.8516,75.263,74.186
1.9144,74.719,74.628
1.9834,74.75,75.498
2.0463,74.473,75.603
2.1027,74.491,74.955
2.1655,74.545,74.509
2.2353,75.301,74.649
2.2982,75.423,75.285
2.3538,75.151,75.807
2.4165,74.472,75.666
2.4871,74.587,74.872
2.5501,74.592,74.073
2.6048,74.714,74.02
2.6676,74.619,74.686
2.739,75.214,75.523
2.8019,75.4,75.788
2.8559,75.443,75.328
2.9187,74.94,74.734
2.9908,74.933,74.532
3.0538,74.587,74.689
3.107,74.632,75.223
3.1697,74.675,75.904
3.2427,75.262,75.897
3.3056,75.055,74.827
3.358,74.632,74.122
3.4208,74.292,74.688
3.4946,75.021,75.7
3.5575,75.5,75.654
3.6091,75.403,74.761
3.6719,74.458,74.342
3.7464,74.173,74.749
3.8094,74.055,75.133
3.8602,74.579,74.87
3.9229,74.977,74.711
3.9983,75.677,75.231
4.0612,75.385,75.777
4.1112,74.744,75.4
4.174,74.1,74.772
4.2501,74.634,74.625
4.3131,75.163,74.789
4.3623,75.516,75.016
4.4251,75.156,75.412
4.502,75.126,75.648
4.5649,74.684,75.425
4.6134,74.636,75.182
4.6761,74.651,75.136
4.7539,75.282,74.991
4.8168,75.156,74.66
4.8644,74.733,74.495
4.9272,74.166,74.596
5.0057,74.562,74.771
5.0687,74.807,74.854
5.1155,75.008,74.914
5.1783,74.883,75.103
5.2576,75.314,75.526
5.3205,75.226,75.904
5.3666,74.937,75.803
5.4293,74.37,75.409
5.5094,74.663,75.012
5.5724,74.824,74.349
5.6177,75.106,73.711
5.6804,75.087,74.073
5.7613,75.544,75.233
5.8242,75.369,75.692
5.8687,75.013,75.357
5.9315,74.411,75.324
6.0132,74.597,75.538
6.0761,74.531,75.154
6.1198,74.53,74.418
6.1826,74.309,74.414
6.265,74.765,75.161


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_373.csv <==
x,qOut,qIn
0.031471,75.043,75.06
0.094153,75.092,74.793
0.15692,74.663,74.971
0.22039,74.813,75.645
0.28333,74.674,75.709
0.34522,74.839,74.872
0.40798,74.912,74.326
0.47225,75.493,74.692
0.53519,75.298,75.459
0.59629,74.79,76.022
0.65905,74.148,76.219
0.72411,74.539,75.677
0.78705,74.863,74.324
0.84736,75.181,73.384
0.91012,75.047,73.783
0.97597,75.285,74.914
1.0389,74.893,75.359
1.0984,74.479,75.038
1.1612,74.062,75.06
1.2278,74.62,75.777
1.2908,74.942,76.112
1.3495,75.22,75.34
1.4123,75.078,74.545
1.4797,75.317,74.44
1.5426,74.904,74.625
1.6006,74.455,74.694
1.6633,74.164,74.974
1.7315,75.026,75.441
1.7945,75.717,75.679
1.8516,75.958,75.265
1.9144,75.108,74.797
1.9834,74.496,75.031
2.0463,73.779,75.435
2.1027,73.961,74.984
2.1655,74.294,74.387
2.2353,75.177,74.582
2.2982,75.222,75.407
2.3538,75.181,75.598
2.4165,75.052,75.227
2.4871,75.586,75.128
2.5501,75.484,75.157
2.6048,74.915,74.583
2.6676,74.086,74.269
2.739,74.317,74.959
2.8019,74.636,75.638
2.8559,75.018,75.357
2.9187,74.963,74.912
2.9908,75.363,74.67
3.0538,75.232,74.309
3.107,75.092,74.45
3.1697,74.719,75.481
3.2427,74.984,76.237
3.3056,74.79,75.473
3.358,74.586,74.353
3.4208,74.324,74.386
3.4946,74.955,75.302
3.5575,75.285,75.769
3.6091,75.401,75.466
3.6719,74.897,75.09
3.7464,74.843,74.809
3.8094,74.455,74.437
3.8602,74.464,74.378
3.9229,74.571,74.862
3.9983,75.327,75.372
4.0612,75.326,75.398
4.1112,74.84,75.191
4.174,74.055,75.259
4.2501,74.323,75.579
4.3131,74.704,75.298
4.3623,75.232,74.637
4.4251,75.239,74.723
4.502,75.468,75.371
4.5649,74.948,75.305
4.6134,74.574,74.547
4.6761,74.446,74.295
4.7539,75.268,74.789
4.8168,75.559,75.379
4.8644,75.263,75.399
4.9272,74.397,75.019
5.0057,74.364,74.702
5.0687,74.417,74.868
5.1155,74.728,75.297
5.1783,74.754,75.466
5.2576,75.309,75.157
5.3205,75.314,74.553
5.3666,75.239,74.517
5.4293,74.866,75.233
5.5094,75.143,75.813
5.5724,75.027,75.403
5.6177,74.93,74.842
5.6804,74.577,74.862
5.7613,74.849,74.999
5.8242,74.671,74.618
5.8687,74.564,74.566
5.9315,74.402,75.304
6.0132,75.002,75.907
6.0761,75.123,75.437
6.1198,74.99,74.533
6.1826,74.552,74.271
6.265,74.908,74.792


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_374.csv <==
x,qOut,qIn
0.031471,74.941,75.258
0.094153,74.96,75.219
0.15692,74.818,75.556
0.22039,75.403,75.688
0.28333,75.529,75.037
0.34522,75.399,74.367
0.40798,74.865,74.493
0.47225,74.977,75.126
0.53519,74.772,75.175
0.59629,74.578,74.699
0.65905,74.181,74.728
0.72411,74.568,75.409
0.78705,74.677,75.979
0.84736,74.828,75.545
0.91012,74.675,74.614
0.97597,75.083,74.23
1.0389,74.99,74.471
1.0984,74.87,74.786
1.1612,74.607,75.225
1.2278,75.146,75.45
1.2908,75.334,74.97
1.3495,75.387,74.63
1.4123,74.977,75.093
1.4797,75.078,75.736
1.5426,74.762,75.624
1.6006,74.589,74.957
1.6633,74.316,74.57
1.7315,74.789,74.7
1.7945,74.836,74.909
1.8516,74.929,75.065
1.9144,74.894,75.274
1.9834,75.449,75.223
2.0463,75.329,74.788
2.1027,74.789,74.82
2.1655,74.046,75.44
2.2353,74.373,75.692
2.2982,74.746,74.905
2.3538,75.073,74.029
2.4165,74.83,74.139
2.4871,75.036,75.22
2.5501,74.853,76.065
2.6048,74.939,75.621
2.6676,74.918,74.87
2.739,75.415,75.019
2.8019,75.165,75.46
2.8559,74.719,74.912
2.9187,74.248,74.302
2.9908,74.754,74.617
3.0538,75.019,75.33
3.107,75.044,75.315
3.1697,74.647,75.032
3.2427,74.958,75.139
3.3056,75.05,75.505
3.358,75.151,75.467
3.4208,74.75,75.132
3.4946,74.786,74.855
3.5575,74.392,74.588
3.6091,74.35,74.354
3.6719,74.446,74.689
3.7464,75.334,75.537
3.8094,75.622,75.937
3.8602,75.511,75.294
3.9229,74.883,74.334
3.9983,74.89,73.902
4.0612,74.676,74.471
4.1112,74.627,75.569
4.174,74.423,76.177
4.2501,74.922,75.807
4.3131,74.993,75.092
4.3623,75.035,74.497
4.4251,74.868,74.075
4.502,75.361,74.28
4.5649,75.37,75.234
4.6134,75.087,76.05
4.6761,74.343,76.102
4.7539,74.383,75.565
4.8168,74.381,74.782
4.8644,74.784,74.24
4.9272,75.025,74.343
5.0057,75.568,74.853
5.0687,75.12,75.009
5.1155,74.325,74.767
5.1783,73.66,74.866
5.2576,74.347,75.523
5.3205,75.123,76.009
5.3666,75.77,75.583
5.4293,75.58,74.932
5.5094,75.384,74.936
5.5724,74.435,75.365
5.6177,73.919,75.115
5.6804,73.902,74.504
5.7613,75.015,74.4
5.8242,75.664,74.795
5.8687,75.888,74.833
5.9315,75.332,74.774
6.0132,75.093,75.093
6.0761,74.472,75.241
6.1198,74.264,74.952
6.1826,74.164,74.951
6.265,74.833,75.26


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_375.csv <==
x,qOut,qIn
0.031471,74.866,75.536
0.094153,75.074,75.292
0.15692,75.047,74.815
0.22039,75.59,74.721
0.28333,75.533,75
0.34522,75.078,75.025
0.40798,74.201,74.815
0.47225,74.22,74.678
0.53519,74.301,74.754
0.59629,74.746,74.98
0.65905,75.057,75.309
0.72411,75.795,75.638
0.78705,75.666,75.702
0.84736,75.016,75.292
0.91012,74.128,74.744
0.97597,74.358,74.454
1.0389,74.72,74.465
1.0984,75.137,74.882
1.1612,75.074,75.499
1.2278,75.393,75.66
1.2908,75.129,75.325
1.3495,74.858,74.976
1.4123,74.468,74.684
1.4797,74.851,74.598
1.5426,74.844,74.906
1.6006,74.718,75.276
1.6633,74.301,75.417
1.7315,74.657,75.428
1.7945,74.786,75.291
1.8516,75.07,74.779
1.9144,75.132,74.409
1.9834,75.629,74.824
2.0463,75.347,75.519
2.1027,74.735,75.268
2.1655,74.021,74.439
2.2353,74.412,74.07
2.2982,74.804,74.675
2.3538,75.214,75.789
2.4165,75.157,76.482
2.4871,75.428,76.01
2.5501,75.017,74.46
2.6048,74.561,73.716
2.6676,74.15,74.565
2.739,74.76,75.577
2.8019,75.147,75.15
2.8559,75.356,74.359
2.9187,74.991,74.496
2.9908,75.069,75.279
3.0538,74.737,75.728
3.107,74.676,75.501
3.1697,74.585,75.211
3.2427,75.07,75.354
3.3056,74.825,75.585
3.358,74.345,75.3
3.4208,73.9,74.906
3.4946,74.633,74.846
3.5575,75.325,74.743
3.6091,75.809,74.211
3.6719,75.433,74.101
3.7464,75.216,74.919
3.8094,74.509,75.832
3.8602,74.344,75.754
3.9229,74.356,75.133
3.9983,75.027,74.729
4.0612,74.935,74.723
4.1112,74.69,74.653
4.174,74.435,74.728
4.2501,75.107,75.323
4.3131,75.437,75.896
4.3623,75.476,75.477
4.4251,75.088,74.775
4.502,75.338,74.831
4.5649,75.257,75.198
4.6134,75.028,74.977
4.6761,74.339,74.838
4.7539,74.324,75.177
4.8168,74.153,75.301
4.8644,74.353,74.817
4.9272,74.544,74.46
5.0057,75.383,74.566
5.0687,75.566,74.787
5.1155,75.315,74.949
5.1783,74.54,75.315
5.2576,74.524,75.7
5.3205,74.477,75.593
5.3666,74.756,75.233
5.4293,74.871,75.106
5.5094,75.499,75.016
5.5724,75.436,74.421
5.6177,75.117,74.007
5.6804,74.536,74.707
5.7613,74.799,75.983
5.8242,74.879,76.281
5.8687,74.995,75.38
5.9315,74.76,74.558
6.0132,75.024,74.429
6.0761,74.754,74.674
6.1198,74.488,74.921
6.1826,74.137,75.175
6.265,74.65,75.38


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_376.csv <==
x,qOut,qIn
0.031471,74.529,75.347
0.094153,74.355,75.438
0.15692,74.341,75.1
0.22039,75.202,75.147
0.28333,75.516,75.532
0.34522,75.245,75.303
0.40798,74.393,74.839
0.47225,74.392,74.852
0.53519,74.517,75.136
0.59629,74.955,75.175
0.65905,75.099,75.092
0.72411,75.653,74.94
0.78705,75.497,74.88
0.84736,75.141,75.031
0.91012,74.505,75.106
0.97597,74.628,74.883
1.0389,74.497,74.628
1.0984,74.488,74.68
1.1612,74.362,75.038
1.2278,74.982,75.669
1.2908,75.171,76.076
1.3495,75.228,75.559
1.4123,74.93,74.682
1.4797,75.231,74.359
1.5426,75.106,74.47
1.6006,74.956,74.507
1.6633,74.602,74.692
1.7315,74.976,75.026
1.7945,74.971,75.236
1.8516,74.911,75.465
1.9144,74.6,75.736
1.9834,74.974,75.596
2.0463,74.955,74.96
2.1027,74.83,74.523
2.1655,74.36,74.656
2.2353,74.605,75.111
2.2982,74.611,75.252
2.3538,74.862,75.109
2.4165,75.027,75.143
2.4871,75.711,75.297
2.5501,75.597,75.244
2.6048,74.978,75.261
2.6676,74.087,75.375
2.739,74.228,75.027
2.8019,74.431,74.038
2.8559,74.677,73.695
2.9187,74.587,74.641
2.9908,75.14,75.807
3.0538,75.326,75.53
3.107,75.452,74.691
3.1697,75.083,74.775
3.2427,75.151,75.36
3.3056,74.747,75.377
3.358,74.589,75.215
3.4208,74.459,75.512
3.4946,75.072,75.788
3.5575,75.131,75.188
3.6091,75.032,74.161
3.6719,74.783,73.861
3.7464,75.288,74.546
3.8094,75.352,75.572
3.8602,74.989,76.037
3.9229,74.119,75.748
3.9983,74.11,75.047
4.0612,74.197,74.53
4.1112,74.645,74.411
4.174,74.84,74.603
4.2501,75.425,75.063
4.3131,75.243,75.729
4.3623,74.869,75.82
4.4251,74.424,75.057
4.502,74.988,74.276
4.5649,75.395,74.292
4.6134,75.638,74.941
4.6761,75.147,75.584
4.7539,74.908,75.694
4.8168,74.202,75.112
4.8644,73.986,74.655
4.9272,74.11,74.933
5.0057,75.193,75.536
5.0687,75.736,75.378
5.1155,75.764,74.407
5.1783,74.95,73.967
5.2576,74.617,74.747
5.3205,74.208,75.772
5.3666,74.44,75.785
5.4293,74.762,75.152
5.5094,75.589,74.523
5.5724,75.499,74.336
5.6177,74.923,74.714
5.6804,74.133,75.356
5.7613,74.429,75.724
5.8242,74.793,75.556
5.8687,75.159,75.236
5.9315,75.018,75.116
6.0132,75.305,75.093
6.0761,75.1,74.855
6.1198,74.991,74.49
6.1826,74.642,74.389
6.265,74.853,74.739


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_377.csv <==
x,qOut,qIn
0.031471,75.447,74.705
0.094153,75.413,74.526
0.15692,74.711,74.84
0.22039,74.613,75.013
0.28333,74.414,74.618
0.34522,74.598,74.708
0.40798,74.702,75.598
0.47225,75.382,76.236
0.53519,75.382,75.508
0.59629,75.073,74.391
0.65905,74.393,74.369
0.72411,74.508,75.26
0.78705,74.498,75.583
0.84736,74.694,75.126
0.91012,74.731,74.81
0.97597,75.378,74.735
1.0389,75.442,74.654
1.0984,75.267,74.618
1.1612,74.722,74.693
1.2278,74.845,74.809
1.2908,74.661,75.235
1.3495,74.519,75.89
1.4123,74.212,76.021
1.4797,74.73,75.384
1.5426,74.983,74.538
1.6006,75.286,74.307
1.6633,75.183,74.739
1.7315,75.45,75.298
1.7945,75.042,75.324
1.8516,74.682,75.133
1.9144,74.425,75.199
1.9834,75.067,75.418
2.0463,75.245,75.486
2.1027,75.026,75.165
2.1655,74.358,74.639
2.2353,74.447,74.286
2.2982,74.42,74.035
2.3538,74.529,74.047
2.4165,74.477,74.899
2.4871,75.176,76.233
2.5501,75.494,76.522
2.6048,75.608,75.401
2.6676,75.073,74.447
2.739,74.962,74.617
2.8019,74.521,75.198
2.8559,74.508,75.388
2.9187,74.525,75.486
2.9908,75.205,75.244
3.0538,75.238,74.327
3.107,75.171,74.084
3.1697,74.948,75.024
3.2427,75.33,75.747
3.3056,75.068,75.204
3.358,74.399,74.563
3.4208,73.56,74.788
3.4946,73.878,75.477
3.5575,74.341,75.444
3.6091,74.98,74.743
3.6719,75.298,74.568
3.7464,75.952,75.139
3.8094,75.76,75.419
3.8602,75.147,75.056
3.9229,74.427,74.835
3.9983,74.815,74.876
4.0612,75.186,74.596
4.1112,75.287,74.314
4.174,74.687,74.863
4.2501,74.632,75.865
4.3131,74.451,76.044
4.3623,74.679,75.388
4.4251,74.724,74.991
4.502,75.246,75.032
4.5649,75.082,74.681
4.6134,74.894,74.308
4.6761,74.59,74.881
4.7539,75.022,75.803
4.8168,74.99,75.726
4.8644,74.847,74.724
4.9272,74.556,74.175
5.0057,75.04,74.719
5.0687,75.125,75.614
5.1155,74.916,75.711
5.1783,74.268,75.233
5.2576,74.398,74.842
5.3205,74.45,74.745
5.3666,74.778,74.596
5.4293,74.98,74.668
5.5094,75.725,75.169
5.5724,75.754,75.484
5.6177,75.296,75.346
5.6804,74.403,75.18
5.7613,74.443,74.943
5.8242,74.583,74.487
5.8687,74.992,74.395
5.9315,75.012,74.896
6.0132,75.332,75.404
6.0761,74.901,75.448
6.1198,74.511,75.386
6.1826,74.278,75.38
6.265,75.048,75.191


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_378.csv <==
x,qOut,qIn
0.031471,74.813,75.434
0.094153,74.599,75.399
0.15692,74.467,75.51
0.22039,75.163,75.896
0.28333,75.343,75.491
0.34522,75.154,74.011
0.40798,74.528,73.336
0.47225,74.667,74.412
0.53519,74.686,75.789
0.59629,74.839,75.827
0.65905,74.689,75.189
0.72411,75.091,74.695
0.78705,74.995,74.54
0.84736,74.919,74.661
0.91012,74.639,75.236
0.97597,74.995,75.96
1.0389,74.862,75.861
1.0984,74.661,74.983
1.1612,74.373,74.719
1.2278,75.025,75.443
1.2908,75.46,75.574
1.3495,75.738,74.276
1.4123,75.223,73.387
1.4797,74.886,74.131
1.5426,74.057,75.615
1.6006,73.867,75.998
1.6633,74.125,75.565
1.7315,75.26,75.214
1.7945,75.65,74.983
1.8516,75.387,74.733
1.9144,74.526,74.782
1.9834,74.502,74.849
2.0463,74.594,74.586
2.1027,74.989,74.505
2.1655,75.092,74.979
2.2353,75.646,75.559
2.2982,75.545,75.544
2.3538,75.302,75.347
2.4165,74.666,75.441
2.4871,74.595,75.391
2.5501,74.142,74.703
2.6048,73.973,74.325
2.6676,73.991,74.842
2.739,74.967,75.476
2.8019,75.519,75.49
2.8559,75.721,75.241
2.9187,75.243,75.071
2.9908,75.167,74.951
3.0538,74.719,74.744
3.107,74.511,74.657
3.1697,74.229,74.913
3.2427,74.673,75.267
3.3056,74.672,75.212
3.358,74.738,74.789
3.4208,74.715,74.609
3.4946,75.414,74.923
3.5575,75.595,75.387
3.6091,75.434,75.645
3.6719,74.757,75.62
3.7464,74.742,75.213
3.8094,74.56,74.348
3.8602,74.672,73.835
3.9229,74.714,74.445
3.9983,75.373,75.561
4.0612,75.388,75.689
4.1112,75.076,75.211
4.174,74.425,75.274
4.2501,74.621,75.539
4.3131,74.71,75.005
4.3623,74.907,74.441
4.4251,74.742,74.892
4.502,75.034,75.622
4.5649,74.76,75.323
4.6134,74.555,74.516
4.6761,74.414,74.326
4.7539,75.184,74.721
4.8168,75.549,75.048
4.8644,75.459,75.12
4.9272,74.63,75.286
5.0057,74.392,75.58
5.0687,74.131,75.479
5.1155,74.4,74.792
5.1783,74.658,74.375
5.2576,75.497,74.825
5.3205,75.618,75.638
5.3666,75.401,75.619
5.4293,74.775,75.01
5.5094,74.894,74.707
5.5724,74.838,74.75
5.6177,74.938,74.775
5.6804,74.76,75.019
5.7613,75.066,75.265
5.8242,74.757,75.034
5.8687,74.425,74.837
5.9315,74.094,75.095
6.0132,74.733,75.323
6.0761,75.119,75.022
6.1198,75.371,74.652
6.1826,75.088,74.734
6.265,75.205,75.159


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_379.csv <==
x,qOut,qIn
0.031471,75.441,74.971
0.094153,75.243,74.987
0.15692,74.722,75.528
0.22039,74.971,76.12
0.28333,74.992,75.738
0.34522,74.966,74.743
0.40798,74.543,74.325
0.47225,74.76,74.639
0.53519,74.69,74.884
0.59629,74.864,74.748
0.65905,74.917,74.88
0.72411,75.504,75.46
0.78705,75.366,75.804
0.84736,74.931,75.578
0.91012,74.283,75.142
0.97597,74.506,74.506
1.0389,74.531,73.819
1.0984,74.508,74.261
1.1612,74.227,75.796
1.2278,74.743,76.779
1.2908,75.023,75.924
1.3495,75.366,74.65
1.4123,75.326,74.323
1.4797,75.629,74.565
1.5426,75.184,74.651
1.6006,74.62,74.71
1.6633,74.044,74.99
1.7315,74.47,75.429
1.7945,74.699,75.565
1.8516,74.936,74.888
1.9144,74.983,74.222
1.9834,75.589,74.589
2.0463,75.522,75.554
2.1027,74.899,76.015
2.1655,73.895,75.851
2.2353,74.007,75.147
2.2982,74.408,74.295
2.3538,75.171,74.184
2.4165,75.588,74.891
2.4871,76.127,75.496
2.5501,75.563,75.077
2.6048,74.59,74.377
2.6676,73.768,74.48
2.739,74.294,75.201
2.8019,74.876,75.537
2.8559,75.256,75.515
2.9187,75.004,75.586
2.9908,75.096,75.471
3.0538,74.684,74.894
3.107,74.423,74.525
3.1697,74.297,74.756
3.2427,75.143,75.089
3.3056,75.619,75.026
3.358,75.651,74.851
3.4208,74.909,74.883
3.4946,74.699,75.033
3.5575,74.412,75.078
3.6091,74.62,75.189
3.6719,74.642,75.285
3.7464,75.066,75.005
3.8094,74.734,74.596
3.8602,74.473,74.653
3.9229,74.344,75.088
3.9983,75.168,75.59
4.0612,75.581,75.741
4.1112,75.618,75.137
4.174,75.035,74.413
4.2501,74.985,74.574
4.3131,74.68,75.402
4.3623,74.637,75.606
4.4251,74.477,75.247
4.502,74.952,74.996
4.5649,74.878,74.973
4.6134,74.759,74.924
4.6761,74.523,74.897
4.7539,75.062,74.809
4.8168,75.182,74.681
4.8644,75.036,74.672
4.9272,74.458,74.846
5.0057,74.629,75.189
5.0687,74.669,75.522
5.1155,74.954,75.588
5.1783,74.989,75.356
5.2576,75.441,75.018
5.3205,75.147,74.789
5.3666,74.727,74.931
5.4293,74.321,75.345
5.5094,74.908,75.388
5.5724,75.237,74.538
5.6177,75.311,74.223
5.6804,74.866,75.187
5.7613,74.984,76.113
5.8242,74.789,75.552
5.8687,74.689,74.705
5.9315,74.342,74.785
6.0132,74.664,75.14
6.0761,74.61,74.772
6.1198,74.701,74.286
6.1826,74.696,74.436
6.265,75.356,74.908


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_380.csv <==
x,qOut,qIn
0.031471,74.704,74.36
0.094153,74.517,74.25
0.15692,74.382,74.682
0.22039,75.02,75.641
0.28333,75.108,76.227
0.34522,74.924,75.754
0.40798,74.497,74.998
0.47225,74.913,74.829
0.53519,75.109,74.915
0.59629,75.139,74.639
0.65905,74.598,74.658
0.72411,74.607,75.278
0.78705,74.381,75.853
0.84736,74.591,75.581
0.91012,74.878,74.864
0.97597,75.729,74.503
1.0389,75.701,74.724
1.0984,75,74.701
1.1612,73.935,74.48
1.2278,73.993,74.748
1.2908,74.313,75.435
1.3495,74.824,75.62
1.4123,75.019,75.342
1.4797,75.697,75.105
1.5426,75.753,75.013
1.6006,75.457,75.04
1.6633,74.66,75.282
1.7315,74.606,75.424
1.7945,74.494,75.009
1.8516,74.724,74.482
1.9144,74.836,74.45
1.9834,75.489,74.811
2.0463,75.441,75.231
2.1027,75.056,75.485
2.1655,74.318,75.485
2.2353,74.41,75.228
2.2982,74.402,74.59
2.3538,74.569,74.435
2.4165,74.557,75.211
2.4871,75.189,75.789
2.5501,75.313,75.079
2.6048,75.244,73.922
2.6676,74.806,73.681
2.739,75.065,74.696
2.8019,75.055,76.084
2.8559,75.116,76.461
2.9187,74.801,75.812
2.9908,74.947,75.012
3.0538,74.555,74.828
3.107,74.36,75.071
3.1697,74.307,75.185
3.2427,75.124,74.899
3.3056,75.427,74.601
3.358,75.284,74.765
3.4208,74.64,75.056
3.4946,74.771,75.05
3.5575,74.847,74.713
3.6091,75.052,74.612
3.6719,74.707,75.088
3.7464,74.671,75.869
3.8094,74.104,76.01
3.8602,73.983,75.081
3.9229,74.167,74.17
3.9983,75.298,74.331
4.0612,75.889,75.126
4.1112,76.032,75.188
4.174,75.438,74.977
4.2501,75.268,75.331
4.3131,74.804,75.588
4.3623,74.662,74.93
4.4251,74.463,74.425
4.502,74.93,74.736
4.5649,74.848,75.15
4.6134,74.694,75.12
4.6761,74.306,75.085
4.7539,74.685,75.095
4.8168,74.775,75.063
4.8644,75.016,75.158
4.9272,75.07,75.413
5.0057,75.568,75.55
5.0687,75.263,75.194
5.1155,74.646,74.541
5.1783,74.013,74.361
5.2576,74.519,74.918
5.3205,74.979,75.393
5.3666,75.297,75.118
5.4293,75.047,74.792
5.5094,75.196,74.98
5.5724,74.856,75.134
5.6177,74.629,74.963
5.6804,74.368,75.119
5.7613,74.912,75.412
5.8242,75.034,74.841
5.8687,74.989,74.055
5.9315,74.628,74.513
6.0132,75.012,75.848
6.0761,75.131,76.258
6.1198,75.257,75.411
6.1826,74.949,74.633
6.265,75.086,74.43


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_381.csv <==
x,qOut,qIn
0.031471,75.072,75.066
0.094153,75.079,74.616
0.15692,74.646,74.228
0.22039,74.841,74.749
0.28333,74.754,75.592
0.34522,74.764,75.767
0.40798,74.519,75.488
0.47225,74.932,75.049
0.53519,74.948,74.556
0.59629,75.065,74.314
0.65905,74.983,74.677
0.72411,75.441,75.419
0.78705,75.255,75.696
0.84736,74.893,75.293
0.91012,74.437,75.007
0.97597,74.895,75.114
1.0389,75.087,74.861
1.0984,75.057,74.536
1.1612,74.519,74.988
1.2278,74.576,75.621
1.2908,74.379,75.298
1.3495,74.418,74.533
1.4123,74.438,74.578
1.4797,75.227,75.431
1.5426,75.526,75.887
1.6006,75.458,75.218
1.6633,74.737,74.326
1.7315,74.603,74.128
1.7945,74.349,74.772
1.8516,74.558,75.537
1.9144,74.749,75.854
1.9834,75.499,75.567
2.0463,75.493,74.853
2.1027,75.131,74.216
2.1655,74.482,74.201
2.2353,74.721,74.768
2.2982,74.853,75.212
2.3538,75.008,75.399
2.4165,74.739,75.632
2.4871,74.993,75.758
2.5501,74.821,75.411
2.6048,74.859,74.875
2.6676,74.822,74.737
2.739,75.323,74.949
2.8019,75.062,74.854
2.8559,74.489,74.501
2.9187,73.918,74.627
2.9908,74.542,75.253
3.0538,75.173,75.669
3.107,75.615,75.414
3.1697,75.226,74.898
3.2427,75.015,74.655
3.3056,74.318,74.895
3.358,74.124,75.147
3.4208,74.171,75.241
3.4946,75.066,75.361
3.5575,75.38,75.465
3.6091,75.473,75.12
3.6719,75.186,74.661
3.7464,75.44,74.834
3.8094,75.187,75.431
3.8602,74.82,75.127
3.9229,74.264,74.351
3.9983,74.548,74.412
4.0612,74.604,75.153
4.1112,74.754,75.001
4.174,74.726,74.376
4.2501,75.306,74.485
4.3131,75.305,75.588
4.3623,75.014,76.504
4.4251,74.423,76.439
4.502,74.708,75.51
4.5649,74.887,74.371
4.6134,75.132,73.742
4.6761,74.987,74.027
4.7539,75.306,74.983
4.8168,75.076,75.714
4.8644,74.864,75.517
4.9272,74.514,74.935
5.0057,74.893,74.829
5.0687,74.84,75.124
5.1155,74.717,75.243
5.1783,74.353,75.248
5.2576,74.658,75.098
5.3205,74.552,74.679
5.3666,74.418,74.567
5.4293,74.255,75.043
5.5094,75.094,75.42
5.5724,75.744,74.856
5.6177,76.094,74.521
5.6804,75.394,75.281
5.7613,74.815,76.03
5.8242,73.943,75.611
5.8687,74.017,74.818
5.9315,74.448,74.619
6.0132,75.485,75.011
6.0761,75.536,75.387
6.1198,75.151,75.162
6.1826,74.561,74.753
6.265,74.9,74.828


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_382.csv <==
x,qOut,qIn
0.031471,75.271,74.014
0.094153,75.435,73.931
0.15692,74.911,74.847
0.22039,74.748,75.931
0.28333,74.226,76.241
0.34522,74.164,75.642
0.40798,74.21,74.822
0.47225,75.024,74.45
0.53519,75.267,74.621
0.59629,75.398,75.023
0.65905,75.21,75.355
0.72411,75.487,75.316
0.78705,75.097,74.953
0.84736,74.548,74.626
0.91012,74.106,74.68
0.97597,74.789,75.191
1.0389,75.298,75.629
1.0984,75.332,75.618
1.1612,74.501,75.272
1.2278,74.231,74.685
1.2908,74.03,74.141
1.3495,74.528,74.201
1.4123,75.063,74.815
1.4797,75.999,75.281
1.5426,75.906,75.13
1.6006,75.187,75.001
1.6633,74.235,75.292
1.7315,74.456,75.651
1.7945,74.856,75.352
1.8516,75.214,74.682
1.9144,74.912,74.587
1.9834,74.955,75.072
2.0463,74.571,75.362
2.1027,74.549,75.455
2.1655,74.647,75.608
2.2353,75.456,75.484
2.2982,75.56,74.988
2.3538,75.121,74.569
2.4165,74.226,74.451
2.4871,74.239,74.582
2.5501,74.338,74.836
2.6048,74.642,75.072
2.6676,74.623,75.189
2.739,75.139,75.161
2.8019,75.152,74.959
2.8559,75.179,75.042
2.9187,74.93,75.55
2.9908,75.224,75.808
3.0538,74.961,75.165
3.107,74.67,74.541
3.1697,74.371,74.649
3.2427,75.023,74.912
3.3056,75.396,74.599
3.358,75.561,74.449
3.4208,75.105,75.042
3.4946,75.032,75.711
3.5575,74.527,75.71
3.6091,74.308,75.361
3.6719,74.174,75.065
3.7464,74.851,74.845
3.8094,75.026,74.676
3.8602,74.989,74.657
3.9229,74.619,74.86
3.9983,74.985,75.171
4.0612,75.087,75.349
4.1112,75.241,75.468
4.174,75.056,75.433
4.2501,75.317,74.892
4.3131,74.948,74.135
4.3623,74.529,74.324
4.4251,74.062,75.241
4.502,74.518,75.704
4.5649,74.721,75.327
4.6134,74.92,74.989
4.6761,74.896,75.013
4.7539,75.481,75.185
4.8168,75.509,75.109
4.8644,75.2,74.924
4.9272,74.477,74.925
5.0057,74.544,74.989
5.0687,74.513,75.001
5.1155,74.7,75.257
5.1783,74.74,75.613
5.2576,75.376,75.621
5.3205,75.403,75.007
5.3666,75.074,74.021
5.4293,74.328,73.723
5.5094,74.426,74.749
5.5724,74.505,75.772
5.6177,74.841,75.36
5.6804,74.901,74.819
5.7613,75.409,75.446
5.8242,75.244,76.257
5.8687,74.991,75.437
5.9315,74.608,74.179
6.0132,74.992,74.074
6.0761,74.965,74.975
6.1198,74.779,75.666
6.1826,74.412,75.735
6.265,74.941,75.001


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_383.csv <==
x,qOut,qIn
0.031471,74.926,75.76
0.094153,75.587,75.84
0.15692,75.645,75.576
0.22039,75.898,75.191
0.28333,75.375,74.562
0.34522,74.778,74.154
0.40798,74.258,74.472
0.47225,74.715,75.102
0.53519,74.854,75.187
0.59629,74.762,74.858
0.65905,74.395,74.922
0.72411,74.885,75.516
0.78705,75.206,75.868
0.84736,75.449,75.422
0.91012,75.031,74.903
0.97597,74.894,74.99
1.0389,74.261,75.542
1.0984,74.072,75.571
1.1612,74.199,74.908
1.2278,75.26,74.168
1.2908,75.756,74.068
1.3495,75.705,74.623
1.4123,74.884,75.234
1.4797,74.621,75.349
1.5426,74.301,74.988
1.6006,74.433,74.911
1.6633,74.442,75.224
1.7315,75.025,75.365
1.7945,75.011,74.888
1.8516,75.01,74.759
1.9144,74.848,75.386
1.9834,75.357,75.763
2.0463,75.355,74.992
2.1027,75.228,74.265
2.1655,74.902,74.574
2.2353,75.247,75.334
2.2982,75.097,75.559
2.3538,74.659,75.459
2.4165,73.969,75.402
2.4871,74.252,75.149
2.5501,74.524,74.495
2.6048,74.889,74.122
2.6676,74.851,74.554
2.739,75.249,75.312
2.8019,75.073,75.599
2.8559,74.873,75.474
2.9187,74.539,75.214
2.9908,75.01,74.842
3.0538,75.137,74.625
3.107,75.185,75.01
3.1697,74.823,75.562
3.2427,74.973,75.426
3.3056,74.663,74.613
3.358,74.515,74.58
3.4208,74.465,75.273
3.4946,75.283,75.417
3.5575,75.615,74.752
3.6091,75.445,74.44
3.6719,74.588,74.756
3.7464,74.401,75.372
3.8094,74.23,75.848
3.8602,74.522,75.529
3.9229,74.728,74.756
3.9983,75.454,74.625
4.0612,75.44,75.005
4.1112,75.121,74.944
4.174,74.53,74.849
4.2501,74.805,75.004
4.3131,74.928,74.929
4.3623,75.041,74.831
4.4251,74.764,75.142
4.502,75.048,75.367
4.5649,74.917,74.975
4.6134,74.84,74.631
4.6761,74.502,75.066
4.7539,74.8,75.905
4.8168,74.68,75.984
4.8644,74.71,75.097
4.9272,74.704,74.198
5.0057,75.379,73.877
5.0687,75.438,74.166
5.1155,75.126,75.007
5.1783,74.484,76.042
5.2576,74.682,76.413
5.3205,74.748,75.595
5.3666,74.814,74.672
5.4293,74.553,74.6
5.5094,74.941,75.029
5.5724,74.97,75.003
5.6177,74.974,74.628
5.6804,74.598,74.668
5.7613,74.855,75.139
5.8242,74.797,75.206
5.8687,75.037,74.997
5.9315,75.155,75.343
6.0132,75.614,75.85
6.0761,75.071,75.243
6.1198,74.17,74.021
6.1826,73.46,73.834
6.265,74.149,74.838


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_384.csv <==
x,qOut,qIn
0.031471,75.065,75.343
0.094153,75.234,75.098
0.15692,74.766,74.719
0.22039,74.753,74.821
0.28333,74.429,74.996
0.34522,74.48,74.55
0.40798,74.62,74.284
0.47225,75.454,74.998
0.53519,75.593,76.014
0.59629,75.224,75.884
0.65905,74.412,75.204
0.72411,74.505,75.134
0.78705,74.658,75.483
0.84736,75.007,75.111
0.91012,74.965,74.393
0.97597,75.319,74.068
1.0389,75.045,74.359
1.0984,74.803,75.266
1.1612,74.513,76.282
1.2278,75.015,76.432
1.2908,75.073,75.462
1.3495,74.904,74.369
1.4123,74.36,73.969
1.4797,74.536,74.362
1.5426,74.494,75.008
1.6006,74.605,75.035
1.6633,74.573,74.687
1.7315,75.255,74.896
1.7945,75.483,75.738
1.8516,75.588,75.781
1.9144,75.242,74.972
1.9834,75.284,74.422
2.0463,74.716,74.645
2.1027,74.164,75.229
2.1655,73.719,75.742
2.2353,74.417,75.696
2.2982,75.012,74.901
2.3538,75.639,74.169
2.4165,75.684,74.268
2.4871,75.786,74.964
2.5501,74.939,75.383
2.6048,74.189,75.395
2.6676,73.815,75.41
2.739,74.567,75.457
2.8019,74.922,75.273
2.8559,74.983,74.889
2.9187,74.762,74.788
2.9908,75.233,75.073
3.0538,75.287,75.095
3.107,75.006,74.652
3.1697,74.373,74.539
3.2427,74.665,75.049
3.3056,74.964,75.384
3.358,75.346,74.852
3.4208,75.098,74.451
3.4946,75.072,75.005
3.5575,74.447,75.675
3.6091,74.219,75.445
3.6719,74.241,74.967
3.7464,75.137,74.776
3.8094,75.453,74.925
3.8602,75.439,75.325
3.9229,74.994,75.681
3.9983,75.174,75.55
4.0612,75.016,74.934
4.1112,74.853,74.304
4.174,74.462,74.122
4.2501,74.793,74.514
4.3131,74.777,74.967
4.3623,74.778,75.429
4.4251,74.508,75.907
4.502,74.871,75.74
4.5649,74.8,74.783
4.6134,74.774,74.429
4.6761,74.638,75.1
4.7539,75.208,75.789
4.8168,75.27,75.475
4.8644,75.04,74.75
4.9272,74.498,74.572
5.0057,74.841,74.916
5.0687,75.102,74.887
5.1155,75.399,74.779
5.1783,75.074,75.224
5.2576,74.977,75.547
5.3205,74.283,74.976
5.3666,73.99,74.266
5.4293,74.004,74.388
5.5094,74.982,75.212
5.5724,75.454,75.9
5.6177,75.572,75.768
5.6804,75.086,75.05
5.7613,75.114,74.481
5.8242,74.839,74.629
5.8687,74.863,74.961
5.9315,74.832,75.122
6.0132,75.353,75.326
6.0761,75.134,75.424
6.1198,74.667,75.059
6.1826,74.154,74.729
6.265,74.682,74.962


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_385.csv <==
x,qOut,qIn
0.031471,74.624,75.609
0.094153,74.853,75.119
0.15692,74.977,74.972
0.22039,75.617,75.381
0.28333,75.474,75.204
0.34522,74.843,74.481
0.40798,73.986,74.491
0.47225,74.263,75.079
0.53519,74.691,75.243
0.59629,75.228,75.116
0.65905,75.268,75.2
0.72411,75.566,75.202
0.78705,75.121,74.739
0.84736,74.647,74.452
0.91012,74.21,74.896
0.97597,74.728,75.53
1.0389,74.94,75.249
1.0984,74.998,74.474
1.1612,74.732,74.456
1.2278,75.155,75.218
1.2908,75.233,75.842
1.3495,75.224,75.894
1.4123,74.799,75.568
1.4797,74.926,74.94
1.5426,74.656,74.224
1.6006,74.555,74.052
1.6633,74.439,74.682
1.7315,75.089,75.565
1.7945,75.239,75.639
1.8516,75.095,74.857
1.9144,74.531,74.404
1.9834,74.71,74.792
2.0463,74.727,75.037
2.1027,74.901,74.724
2.1655,74.73,74.911
2.2353,75.003,75.805
2.2982,74.685,76.271
2.3538,74.504,75.587
2.4165,74.487,74.823
2.4871,75.393,74.758
2.5501,75.811,74.853
2.6048,75.592,74.703
2.6676,74.583,74.831
2.739,74.297,75.086
2.8019,74.194,74.972
2.8559,74.639,74.6
2.9187,74.87,74.52
2.9908,75.431,74.96
3.0538,75.135,75.778
3.107,74.677,76.253
3.1697,74.144,75.809
3.2427,74.568,74.642
3.3056,74.792,73.699
3.358,75.036,74.116
3.4208,75.071,75.285
3.4946,75.695,75.591
3.5575,75.713,74.551
3.6091,75.305,74.212
3.6719,74.499,75.25
3.7464,74.586,76.31
3.8094,74.682,75.954
3.8602,74.89,75.028
3.9229,74.613,74.632
3.9983,74.755,74.666
4.0612,74.429,74.726
4.1112,74.414,74.819
4.174,74.566,75.054
4.2501,75.516,75.398
4.3131,75.828,75.563
4.3623,75.478,75.365
4.4251,74.474,75.09
4.502,74.315,74.872
4.5649,74.351,74.527
4.6134,74.713,74.398
4.6761,74.632,74.842
4.7539,74.939,75.406
4.8168,74.71,75.41
4.8644,74.811,75.019
4.9272,74.985,74.878
5.0057,75.747,75.118
5.0687,75.657,74.956
5.1155,75.016,74.469
5.1783,74.15,74.756
5.2576,74.388,75.718
5.3205,74.713,76.031
5.3666,75.043,75.345
5.4293,74.98,74.654
5.5094,75.417,74.422
5.5724,75.328,74.459
5.6177,75.033,74.715
5.6804,74.38,75.337
5.7613,74.511,75.916
5.8242,74.505,75.711
5.8687,74.711,74.84
5.9315,74.722,74.34
6.0132,75.289,74.75
6.0761,75.249,75.219
6.1198,74.998,74.89
6.1826,74.42,74.721
6.265,74.618,75.309


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_386.csv <==
x,qOut,qIn
0.031471,75.353,74.825
0.094153,74.537,74.873
0.15692,73.688,75.187
0.22039,74.21,75.357
0.28333,74.999,75.092
0.34522,75.809,74.662
0.40798,75.722,74.608
0.47225,75.478,75.008
0.53519,74.357,75.195
0.59629,73.815,75.139
0.65905,73.908,75.25
0.72411,75.054,75.287
0.78705,75.515,75.103
0.84736,75.441,75.09
0.91012,74.896,75.265
0.97597,75.065,75.272
1.0389,75.03,74.783
1.0984,74.984,74.316
1.1612,74.626,74.572
1.2278,74.946,75.31
1.2908,74.933,75.38
1.3495,74.979,74.757
1.4123,74.719,74.536
1.4797,75.006,74.989
1.5426,74.789,75.507
1.6006,74.634,75.559
1.6633,74.423,75.356
1.7315,75.005,75.135
1.7945,75.152,74.955
1.8516,75.116,74.765
1.9144,74.776,74.751
1.9834,75.142,75.044
2.0463,75.172,75.379
2.1027,75.08,75.153
2.1655,74.575,74.641
2.2353,74.715,74.592
2.2982,74.584,75.071
2.3538,74.669,75.308
2.4165,74.58,75.16
2.4871,75.049,74.942
2.5501,74.909,75.002
2.6048,74.7,75.289
2.6676,74.447,75.547
2.739,75.088,75.617
2.8019,75.399,75.258
2.8559,75.422,74.664
2.9187,74.871,74.428
2.9908,74.891,74.611
3.0538,74.676,74.622
3.107,74.739,74.486
3.1697,74.652,74.922
3.2427,75.119,75.853
3.3056,74.957,75.818
3.358,74.712,74.756
3.4208,74.371,74.474
3.4946,74.874,75.215
3.5575,75.038,75.36
3.6091,75.025,74.536
3.6719,74.642,74.261
3.7464,74.978,74.973
3.8094,75.07,75.871
3.8602,75.269,76.094
3.9229,75.116,75.726
3.9983,75.335,75.147
4.0612,74.844,74.851
4.1112,74.328,74.857
4.174,73.883,74.848
4.2501,74.461,74.622
4.3131,74.8,74.372
4.3623,75.048,74.512
4.4251,74.934,75.014
4.502,75.353,75.597
4.5649,75.247,75.803
4.6134,75.009,75.456
4.6761,74.506,74.98
4.7539,74.725,74.746
4.8168,74.625,74.544
4.8644,74.586,74.43
4.9272,74.471,74.801
5.0057,75.207,75.443
5.0687,75.596,75.857
5.1155,75.753,75.638
5.1783,75.285,74.832
5.2576,75.208,73.977
5.3205,74.706,74.033
5.3666,74.419,75.348
5.4293,74.069,76.597
5.5094,74.504,76.404
5.5724,74.567,74.974
5.6177,74.761,73.907
5.6804,74.873,73.818
5.7613,75.597,74.483
5.8242,75.638,75.206
5.8687,75.173,75.498
5.9315,74.255,75.438
6.0132,74.255,75.222
6.0761,74.352,75.03
6.1198,74.798,75.097
6.1826,75.064,75.259
6.265,75.676,75.134


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_387.csv <==
x,qOut,qIn
0.031471,74.907,74.946
0.094153,74.919,74.972
0.15692,74.852,75.239
0.22039,75.545,75.48
0.28333,75.766,75.204
0.34522,75.56,74.7
0.40798,74.663,74.737
0.47225,74.385,75.283
0.53519,74.083,75.297
0.59629,74.284,74.575
0.65905,74.46,74.278
0.72411,75.26,74.851
0.78705,75.423,75.551
0.84736,75.343,75.539
0.91012,74.837,75.204
0.97597,74.953,75.032
1.0389,74.753,74.85
1.0984,74.69,74.778
1.1612,74.5,75.291
1.2278,75.025,75.878
1.2908,75.099,75.401
1.3495,75.073,74.407
1.4123,74.744,74.28
1.4797,75.069,75.028
1.5426,75.002,75.469
1.6006,74.927,74.863
1.6633,74.573,74.369
1.7315,74.833,75.072
1.7945,74.644,76.052
1.8516,74.53,75.522
1.9144,74.411,74.37
1.9834,75.117,74.048
2.0463,75.376,74.647
2.1027,75.278,75.241
2.1655,74.683,75.61
2.2353,74.825,75.62
2.2982,74.866,75.021
2.3538,75.11,74.397
2.4165,75,74.627
2.4871,75.284,75.464
2.5501,74.916,75.668
2.6048,74.604,74.972
2.6676,74.269,74.47
2.739,74.768,74.671
2.8019,74.87,75.014
2.8559,74.94,75.293
2.9187,74.817,75.82
2.9908,75.273,76.117
3.0538,75.104,75.368
3.107,74.606,74.161
3.1697,73.985,73.805
3.2427,74.47,74.473
3.3056,74.979,75.257
3.358,75.403,75.473
3.4208,75.125,75.349
3.4946,75.139,75.156
3.5575,74.681,75.026
3.6091,74.632,75.088
3.6719,74.685,75.239
3.7464,75.341,75.035
3.8094,75.185,74.448
3.8602,74.654,74.546
3.9229,74.052,75.363
3.9983,74.612,75.846
4.0612,75.202,75.487
4.1112,75.721,74.972
4.174,75.469,74.732
4.2501,75.292,74.66
4.3131,74.425,74.336
4.3623,74.008,74.502
4.4251,74.002,75.598
4.502,74.974,76.507
4.5649,75.36,75.858
4.6134,75.342,74.57
4.6761,74.889,74.169
4.7539,75.107,74.576
4.8168,75.042,74.679
4.8644,74.908,74.495
4.9272,74.42,74.762
5.0057,74.65,75.312
5.0687,74.657,75.369
5.1155,74.925,74.876
5.1783,75.043,74.834
5.2576,75.588,75.609
5.3205,75.288,76.034
5.3666,74.614,75.603
5.4293,73.852,75.293
5.5094,74.262,75.187
5.5724,74.744,74.543
5.6177,75.318,73.933
5.6804,75.453,74.291
5.7613,75.791,75.036
5.8242,75.221,75.301
5.8687,74.438,75.426
5.9315,73.8,75.576
6.0132,74.354,75.303
6.0761,74.79,74.702
6.1198,75.005,74.659
6.1826,74.72,75.041
6.265,74.988,75.15


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_388.csv <==
x,qOut,qIn
0.031471,75.275,75.907
0.094153,75.086,75.285
0.15692,74.535,74.616
0.22039,74.688,74.194
0.28333,74.591,74.181
0.34522,74.672,74.715
0.40798,74.637,75.458
0.47225,75.244,75.787
0.53519,75.274,75.61
0.59629,75.059,75.346
0.65905,74.607,75.069
0.72411,74.999,74.855
0.78705,75.173,74.874
0.84736,75.162,75.103
0.91012,74.555,75.21
0.97597,74.529,74.918
1.0389,74.342,74.451
1.0984,74.657,74.74
1.1612,74.965,75.542
1.2278,75.678,75.766
1.2908,75.392,75.221
1.3495,74.599,74.735
1.4123,73.744,74.449
1.4797,74.143,74.351
1.5426,74.677,74.574
1.6006,75.199,75.163
1.6633,75.241,75.778
1.7315,75.646,75.959
1.7945,75.404,75.413
1.8516,75.034,74.729
1.9144,74.548,74.636
1.9834,74.919,75.153
2.0463,74.986,75.647
2.1027,74.868,75.52
2.1655,74.372,74.949
2.2353,74.649,74.465
2.2982,74.778,74.431
2.3538,75.107,74.672
2.4165,75.088,74.937
2.4871,75.36,75.002
2.5501,74.813,74.847
2.6048,74.222,75.203
2.6676,73.809,76.036
2.739,74.551,76.358
2.8019,75.114,75.404
2.8559,75.51,73.95
2.9187,75.325,73.444
2.9908,75.471,74.389
3.0538,75.04,75.434
3.107,74.762,75.159
3.1697,74.594,74.668
3.2427,75.245,75.121
3.3056,75.328,75.805
3.358,74.986,75.509
3.4208,74.288,74.941
3.4946,74.456,74.842
3.5575,74.55,75.132
3.6091,74.643,75.257
3.6719,74.403,75.276
3.7464,74.911,75.323
3.8094,75.204,75.152
3.8602,75.608,74.611
3.9229,75.402,74.342
3.9983,75.295,74.82
4.0612,74.395,75.552
4.1112,73.914,75.591
4.174,73.884,75.135
4.2501,74.846,74.729
4.3131,75.2,74.451
4.3623,75.165,74.554
4.4251,74.802,75.224
4.502,75.184,75.785
4.5649,75.266,75.504
4.6134,75.153,75.018
4.6761,74.667,74.982
4.7539,74.942,75.036
4.8168,75.041,74.611
4.8644,75.215,74.413
4.9272,74.91,74.943
5.0057,74.995,75.545
5.0687,74.553,75.463
5.1155,74.408,75.058
5.1783,74.426,74.93
5.2576,75.241,75.084
5.3205,75.431,75.077
5.3666,75.136,74.676
5.4293,74.372,74.442
5.5094,74.458,74.913
5.5724,74.561,75.735
5.6177,74.921,75.678
5.6804,75.03,74.926
5.7613,75.573,74.601
5.8242,75.384,75.142
5.8687,74.938,75.507
5.9315,74.285,75.327
6.0132,74.544,75.014
6.0761,74.666,74.574
6.1198,74.846,74.243
6.1826,74.764,74.738
6.265,75.276,75.7


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_389.csv <==
x,qOut,qIn
0.031471,75.292,73.908
0.094153,75.034,74.36
0.15692,74.739,75.417
0.22039,75.204,76.124
0.28333,75.161,75.737
0.34522,74.801,74.737
0.40798,74.179,74.263
0.47225,74.524,74.706
0.53519,74.843,75.192
0.59629,75.204,75.131
0.65905,74.981,75.08
0.72411,75.044,75.319
0.78705,74.532,75.575
0.84736,74.378,75.344
0.91012,74.52,74.837
0.97597,75.48,74.553
1.0389,75.698,74.718
1.0984,75.123,75.111
1.1612,74.012,75.46
1.2278,74.009,75.46
1.2908,74.403,74.913
1.3495,75.129,74.397
1.4123,75.362,74.493
1.4797,75.72,75.045
1.5426,75.17,75.52
1.6006,74.571,75.528
1.6633,74.108,75.242
1.7315,74.712,75.086
1.7945,75.054,74.994
1.8516,75.228,74.614
1.9144,75.015,74.458
1.9834,75.333,74.905
2.0463,75.141,75.294
2.1027,74.789,75.138
2.1655,74.274,75.146
2.2353,74.697,75.547
2.2982,74.98,75.585
2.3538,75.22,74.943
2.4165,74.899,74.362
2.4871,74.959,74.308
2.5501,74.541,74.819
2.6048,74.419,75.301
2.6676,74.417,75.421
2.739,75.226,75.316
2.8019,75.477,75.182
2.8559,75.366,75.312
2.9187,74.759,75.623
2.9908,74.791,75.575
3.0538,74.596,74.708
3.107,74.563,73.976
3.1697,74.382,74.317
3.2427,74.94,75.172
3.3056,75.104,75.143
3.358,75.266,74.753
3.4208,75.067,75.205
3.4946,75.292,76.025
3.5575,74.871,75.838
3.6091,74.434,74.772
3.6719,74.063,74.088
3.7464,74.685,74.195
3.8094,75.025,74.728
3.8602,75.17,75.163
3.9229,74.92,75.366
3.9983,75.31,75.344
4.0612,75.355,75.246
4.1112,75.316,75.316
4.174,74.81,75.402
4.2501,74.814,75.118
4.3131,74.438,74.608
4.3623,74.323,74.793
4.4251,74.206,75.432
4.502,74.885,75.534
4.5649,75.119,75.042
4.6134,75.318,74.667
4.6761,75.172,74.365
4.7539,75.414,74.12
4.8168,74.925,74.334
4.8644,74.33,75.149
4.9272,73.857,75.883
5.0057,74.503,75.945
5.0687,74.966,75.331
5.1155,75.227,74.935
5.1783,75.025,75.12
5.2576,75.357,75.438
5.3205,75.264,75.252
5.3666,75.077,74.925
5.4293,74.582,74.971
5.5094,74.842,75.028
5.5724,74.874,74.464
5.6177,75.067,74.402
5.6804,74.911,75.37
5.7613,75.088,76.018
5.8242,74.521,75.185
5.8687,74.017,74.148
5.9315,73.718,74.276
6.0132,74.519,75.266
6.0761,75.061,75.872
6.1198,75.43,75.737
6.1826,75.296,75.212
6.265,75.574,74.43


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_390.csv <==
x,qOut,qIn
0.031471,75.088,75.914
0.094153,75.43,75.149
0.15692,75.278,74.41
0.22039,75.46,74.686
0.28333,74.991,75.401
0.34522,74.537,75.301
0.40798,74.178,74.877
0.47225,74.828,74.771
0.53519,75.191,74.64
0.59629,75.289,74.393
0.65905,74.827,74.868
0.72411,74.911,75.982
0.78705,74.71,76.284
0.84736,74.717,75.327
0.91012,74.534,74.568
0.97597,74.957,74.724
1.0389,74.864,75.175
1.0984,74.842,75.073
1.1612,74.722,74.664
1.2278,75.258,74.369
1.2908,75.201,74.376
1.3495,74.901,74.836
1.4123,74.458,75.724
1.4797,74.905,76.393
1.5426,75.095,75.928
1.6006,74.978,74.811
1.6633,74.319,74.226
1.7315,74.397,74.32
1.7945,74.447,74.302
1.8516,74.878,74.524
1.9144,75.127,75.57
1.9834,75.786,76.499
2.0463,75.617,75.956
2.1027,75.148,74.578
2.1655,74.527,73.928
2.2353,74.786,74.352
2.2982,74.783,74.978
2.3538,74.556,75.202
2.4165,73.984,75.308
2.4871,74.316,75.311
2.5501,74.638,74.99
2.6048,75.256,74.685
2.6676,75.57,74.87
2.739,76.025,75.366
2.8019,75.362,75.628
2.8559,74.307,75.351
2.9187,73.479,74.913
2.9908,74.102,74.909
3.0538,74.845,75.441
3.107,75.5,75.389
3.1697,75.553,74.7
3.2427,75.728,74.403
3.3056,75.03,74.724
3.358,74.28,74.753
3.4208,73.841,74.668
3.4946,74.632,75.049
3.5575,75.207,75.513
3.6091,75.378,75.292
3.6719,74.877,75.015
3.7464,74.907,75.367
3.8094,74.722,75.902
3.8602,74.821,75.63
3.9229,74.783,74.888
3.9983,75.332,74.446
4.0612,75.27,74.586
4.1112,75.093,74.892
4.174,74.733,75.127
4.2501,75.096,75.186
4.3131,75.03,74.899
4.3623,74.758,74.751
4.4251,74.196,75.119
4.502,74.468,75.389
4.5649,74.591,74.868
4.6134,74.803,74.456
4.6761,74.69,74.872
4.7539,75.132,75.566
4.8168,75.091,75.564
4.8644,75.111,74.785
4.9272,75.008,74.254
5.0057,75.535,74.616
5.0687,75.448,75.172
5.1155,75.017,75.253
5.1783,74.314,75.364
5.2576,74.538,75.642
5.3205,74.696,75.619
5.3666,74.886,75.002
5.4293,74.698,74.463
5.5094,75.054,74.581
5.5724,74.961,74.976
5.6177,74.867,75.208
5.6804,74.514,75.492
5.7613,74.847,75.546
5.8242,74.817,74.728
5.8687,74.892,74.17
5.9315,74.767,74.843
6.0132,75.176,75.655
6.0761,74.942,75.166
6.1198,74.555,74.351
6.1826,74.113,74.587
6.265,74.682,75.557


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_391.csv <==
x,qOut,qIn
0.031471,75.642,75.388
0.094153,75.6,75.483
0.15692,75.076,75.184
0.22039,75.052,74.664
0.28333,74.619,74.517
0.34522,74.351,74.983
0.40798,74.098,75.313
0.47225,74.73,74.929
0.53519,75.016,74.325
0.59629,75.17,74.698
0.65905,74.866,75.73
0.72411,75.097,76.148
0.78705,74.932,75.115
0.84736,74.909,74.123
0.91012,74.715,74.313
0.97597,75.116,75.118
1.0389,74.946,75.802
1.0984,74.754,76.212
1.1612,74.516,75.975
1.2278,75.087,75.028
1.2908,75.212,74.16
1.3495,75.048,74.032
1.4123,74.533,74.451
1.4797,74.768,75.064
1.5426,74.775,75.384
1.6006,74.719,75.206
1.6633,74.325,74.931
1.7315,74.695,74.899
1.7945,74.879,75.004
1.8516,75.236,75.107
1.9144,75.138,75.202
1.9834,75.268,75.183
2.0463,74.626,75.004
2.1027,74.202,74.809
2.1655,74.195,74.895
2.2353,75.322,75.306
2.2982,76.017,75.447
2.3538,75.983,75.106
2.4165,74.918,74.869
2.4871,74.375,74.904
2.5501,73.995,74.855
2.6048,74.361,74.906
2.6676,74.652,75.427
2.739,75.35,75.997
2.8019,75.197,75.614
2.8559,74.88,74.477
2.9187,74.447,73.93
2.9908,74.892,74.362
3.0538,75.056,75.015
3.107,75.09,75.308
3.1697,74.71,75.43
3.2427,74.93,75.438
3.3056,74.806,75.294
3.358,74.832,75.024
3.4208,74.743,74.747
3.4946,75.28,74.596
3.5575,75.218,74.831
3.6091,74.879,75.164
3.6719,74.294,75.261
3.7464,74.654,75.357
3.8094,74.952,75.518
3.8602,75.355,75.175
3.9229,75.26,74.524
3.9983,75.371,74.313
4.0612,74.696,74.657
4.1112,74.146,75.099
4.174,73.875,75.484
4.2501,74.704,75.55
4.3131,75.2,74.927
4.3623,75.421,74.44
4.4251,75.119,74.967
4.502,75.275,75.96
4.5649,74.959,75.982
4.6134,74.646,74.971
4.6761,74.227,74.268
4.7539,74.689,74.388
4.8168,74.901,74.598
4.8644,75.161,74.434
4.9272,75.073,74.634
5.0057,75.375,75.52
5.0687,74.965,76.277
5.1155,74.448,75.862
5.1783,74,75.058
5.2576,74.626,74.956
5.3205,75.068,75.345
5.3666,75.285,75.069
5.4293,74.885,74.419
5.5094,74.97,74.238
5.5724,74.743,74.747
5.6177,74.874,75.229
5.6804,74.992,75.413
5.7613,75.6,75.38
5.8242,75.318,75.001
5.8687,74.593,74.692
5.9315,73.785,74.999
6.0132,74.142,75.489
6.0761,74.551,75.333
6.1198,74.927,74.788
6.1826,74.931,74.625
6.265,75.514,74.963


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_392.csv <==
x,qOut,qIn
0.031471,74.82,75.369
0.094153,74.962,74.564
0.15692,74.895,74.652
0.22039,75.428,75.111
0.28333,75.393,75.102
0.34522,75.083,74.699
0.40798,74.458,74.648
0.47225,74.682,75.339
0.53519,74.789,76.219
0.59629,75.04,76.159
0.65905,74.98,75.237
0.72411,75.33,74.341
0.78705,74.975,74.141
0.84736,74.49,74.511
0.91012,73.99,75.011
0.97597,74.526,75.125
1.0389,74.91,74.742
1.0984,75.229,74.828
1.1612,75.093,75.611
1.2278,75.382,76.157
1.2908,75.104,75.323
1.3495,74.802,74.091
1.4123,74.352,74.018
1.4797,74.69,74.827
1.5426,74.696,75.033
1.6006,74.778,74.897
1.6633,74.821,75.393
1.7315,75.592,75.945
1.7945,75.787,75.289
1.8516,75.401,74.316
1.9144,74.44,74.597
1.9834,74.335,75.691
2.0463,74.366,75.893
2.1027,74.638,75.025
2.1655,74.535,74.41
2.2353,74.982,74.458
2.2982,75.022,74.472
2.3538,75.241,74.608
2.4165,75.118,75.41
2.4871,75.294,76.179
2.5501,74.671,75.988
2.6048,74.14,75.108
2.6676,73.901,74.452
2.739,74.774,74.45
2.8019,75.311,74.753
2.8559,75.493,75.11
2.9187,75.042,75.53
2.9908,75.076,75.518
3.0538,74.792,74.683
3.107,74.805,73.984
3.1697,74.817,74.272
3.2427,75.411,75.198
3.3056,75.236,75.864
3.358,74.632,75.688
3.4208,73.846,75.089
3.4946,74.194,74.837
3.5575,74.651,75.122
3.6091,75.251,75.433
3.6719,75.448,75.404
3.7464,75.87,74.886
3.8094,75.388,74.281
3.8602,74.63,74.376
3.9229,73.994,75.007
3.9983,74.599,75.377
4.0612,75.159,75.063
4.1112,75.389,74.806
4.174,74.798,75.065
4.2501,74.6,75.551
4.3131,74.195,75.792
4.3623,74.345,75.484
4.4251,74.587,74.869
4.502,75.45,74.561
4.5649,75.55,74.667
4.6134,75.297,74.837
4.6761,74.768,75.121
4.7539,75.065,75.357
4.8168,75.135,75.058
4.8644,75.024,74.708
4.9272,74.448,74.815
5.0057,74.559,74.908
5.0687,74.511,74.707
5.1155,74.71,74.761
5.1783,74.645,75.165
5.2576,75.092,75.537
5.3205,74.966,75.578
5.3666,74.929,75.282
5.4293,74.864,74.966
5.5094,75.488,74.965
5.5724,75.483,74.893
5.6177,75.044,74.723
5.6804,74.295,75.065
5.7613,74.507,75.649
5.8242,74.726,75.464
5.8687,75.002,74.753
5.9315,74.84,74.531
6.0132,75.113,74.723
6.0761,74.847,74.574
6.1198,74.614,74.64
6.1826,74.257,75.448
6.265,74.705,76.032


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_393.csv <==
x,qOut,qIn
0.031471,75.755,74.846
0.094153,75.872,74.447
0.15692,75.151,74.55
0.22039,74.822,74.83
0.28333,74.291,75.277
0.34522,74.336,76.092
0.40798,74.479,76.451
0.47225,75.237,75.7
0.53519,75.237,74.286
0.59629,74.936,73.747
0.65905,74.404,74.473
0.72411,74.752,75.479
0.78705,74.927,75.39
0.84736,75.063,74.708
0.91012,74.812,74.7
0.97597,75.127,75.329
1.0389,75.02,75.519
1.0984,74.95,75.161
1.1612,74.594,74.958
1.2278,74.794,74.91
1.2908,74.496,74.89
1.3495,74.297,75.14
1.4123,74.208,75.37
1.4797,75.125,75.058
1.5426,75.737,74.483
1.6006,75.97,74.511
1.6633,75.288,75.079
1.7315,74.897,75.544
1.7945,74.262,75.317
1.8516,74.313,74.942
1.9144,74.489,74.985
1.9834,75.237,75.197
2.0463,75.161,75.156
2.1027,74.917,75.065
2.1655,74.593,75.209
2.2353,75.096,75.473
2.2982,75.196,75.315
2.3538,75.03,74.456
2.4165,74.564,73.822
2.4871,74.897,74.206
2.5501,75.011,74.947
2.6048,75.007,75.282
2.6676,74.539,75.573
2.739,74.694,75.745
2.8019,74.606,75.365
2.8559,74.776,74.705
2.9187,74.789,74.521
2.9908,75.341,75.027
3.0538,75.231,75.734
3.107,74.938,75.778
3.1697,74.484,75.223
3.2427,74.929,74.709
3.3056,75.16,74.576
3.358,75.313,74.755
3.4208,74.923,75.152
3.4946,74.884,75.462
3.5575,74.311,75.274
3.6091,73.984,74.607
3.6719,73.846,74.187
3.7464,74.71,74.52
3.8094,75.219,75.23
3.8602,75.534,75.554
3.9229,75.254,75.475
3.9983,75.315,75.315
4.0612,74.835,75.371
4.1112,74.587,75.349
4.174,74.524,74.892
4.2501,75.328,74.197
4.3131,75.569,74.229
4.3623,75.294,75.134
4.4251,74.505,75.737
4.502,74.563,75.508
4.5649,74.674,74.933
4.6134,75.014,74.904
4.6761,74.909,75.346
4.7539,75.105,75.564
4.8168,74.623,74.967
4.8644,74.306,74.146
4.9272,74.115,74.094
5.0057,74.867,74.996
5.0687,75.227,75.8
5.1155,75.428,75.807
5.1783,75.209,75.615
5.2576,75.419,75.488
5.3205,75.016,74.924
5.3666,74.512,74.152
5.4293,74.006,74.187
5.5094,74.531,75.02
5.5724,74.895,75.546
5.6177,75.153,75.211
5.6804,74.961,74.82
5.7613,75.294,74.847
5.8242,75.195,74.887
5.8687,75.108,74.91
5.9315,74.68,75.251
6.0132,74.78,75.459
6.0761,74.406,75.058
6.1198,74.238,74.791
6.1826,74.237,75.079
6.265,75.202,75.283


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_394.csv <==
x,qOut,qIn
0.031471,75.503,75.278
0.094153,75.397,74.439
0.15692,74.821,74.654
0.22039,74.884,75.685
0.28333,74.715,76.231
0.34522,74.75,75.41
0.40798,74.522,74.202
0.47225,74.854,73.93
0.53519,74.685,74.617
0.59629,74.714,75.245
0.65905,74.782,75.704
0.72411,75.485,76.014
0.78705,75.423,75.774
0.84736,74.794,74.869
0.91012,73.923,74.066
0.97597,74.218,73.942
1.0389,74.704,74.574
1.0984,75.213,75.454
1.1612,75.069,75.893
1.2278,75.211,75.571
1.2908,74.822,74.867
1.3495,74.79,74.601
1.4123,74.888,74.787
1.4797,75.576,74.865
1.5426,75.371,74.758
1.6006,74.592,75.148
1.6633,73.713,75.713
1.7315,74.155,75.674
1.7945,74.845,74.984
1.8516,75.603,74.533
1.9144,75.699,74.577
1.9834,75.768,74.807
2.0463,74.855,75.097
2.1027,74.024,75.529
2.1655,73.646,75.681
2.2353,74.561,75.28
2.2982,75.233,74.646
2.3538,75.571,74.507
2.4165,75.236,74.906
2.4871,75.23,75.187
2.5501,74.729,74.799
2.6048,74.414,74.678
2.6676,74.188,75.226
2.739,74.883,75.612
2.8019,75.205,75.286
2.8559,75.377,74.991
2.9187,75.044,75.014
2.9908,75.121,74.998
3.0538,74.676,74.843
3.107,74.397,74.767
3.1697,74.25,74.89
3.2427,75.034,75.292
3.3056,75.396,75.633
3.358,75.422,75.428
3.4208,74.879,75.085
3.4946,74.898,75.199
3.5575,74.653,75.573
3.6091,74.612,75.142
3.6719,74.424,74.283
3.7464,74.91,74.165
3.8094,74.931,74.806
3.8602,74.961,75.122
3.9229,74.802,75.129
3.9983,75.279,75.105
4.0612,75.221,74.728
4.1112,74.952,74.531
4.174,74.42,75.178
4.2501,74.705,75.839
4.3131,74.781,75.482
4.3623,74.896,74.852
4.4251,74.74,74.941
4.502,75.233,75.586
4.5649,75.301,75.669
4.6134,75.333,74.772
4.6761,75.011,74.045
4.7539,75.175,74.251
4.8168,74.773,74.848
4.8644,74.389,74.991
4.9272,74.05,75.002
5.0057,74.659,75.249
5.0687,74.954,75.6
5.1155,75.007,75.73
5.1783,74.582,75.574
5.2576,74.799,75.1
5.3205,74.78,74.634
5.3666,74.931,74.648
5.4293,74.854,74.965
5.5094,75.348,75.169
5.5724,75.291,75.009
5.6177,75.199,74.656
5.6804,74.867,74.663
5.7613,75.104,75.307
5.8242,74.77,75.864
5.8687,74.363,75.54
5.9315,73.948,74.814
6.0132,74.504,74.345
6.0761,74.819,74.202
6.1198,75.013,74.519
6.1826,74.884,75.361
6.265,75.399,75.909


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_395.csv <==
x,qOut,qIn
0.031471,75.414,74.878
0.094153,75.435,74.386
0.15692,74.927,74.354
0.22039,74.788,74.562
0.28333,74.137,74.694
0.34522,73.8,75.248
0.40798,73.711,76.072
0.47225,74.672,76.197
0.53519,75.291,75.027
0.59629,75.764,73.981
0.65905,75.634,74.394
0.72411,75.701,75.69
0.78705,75.024,75.99
0.84736,74.473,74.908
0.91012,74.188,74.096
0.97597,74.968,74.544
1.0389,75.375,75.552
1.0984,75.435,75.85
1.1612,74.884,75.513
1.2278,74.789,74.869
1.2908,74.335,74.215
1.3495,74.114,74.173
1.4123,73.984,74.787
1.4797,74.808,75.282
1.5426,75.31,75.12
1.6006,75.628,74.967
1.6633,75.273,75.173
1.7315,75.238,75.226
1.7945,74.733,74.713
1.8516,74.641,74.843
1.9144,74.662,75.78
1.9834,75.291,76.016
2.0463,75.101,74.858
2.1027,74.624,74.053
2.1655,74.223,74.444
2.2353,74.942,75.26
2.2982,75.479,75.572
2.3538,75.492,75.578
2.4165,74.654,75.523
2.4871,74.388,75.252
2.5501,74.173,74.696
2.6048,74.514,74.424
2.6676,74.714,74.751
2.739,75.338,75.165
2.8019,75.17,74.868
2.8559,74.835,74.604
2.9187,74.391,75.166
2.9908,74.884,75.864
3.0538,75.172,75.53
3.107,75.375,74.669
3.1697,75.019,74.492
3.2427,75.029,75.006
3.3056,74.535,75.095
3.358,74.347,74.719
3.4208,74.367,74.869
3.4946,75.279,75.443
3.5575,75.649,75.509
3.6091,75.561,74.953
3.6719,74.869,74.603
3.7464,74.799,74.813
3.8094,74.573,75.244
3.8602,74.572,75.249
3.9229,74.381,75.038
3.9983,74.862,75.08
4.0612,74.92,75
4.1112,75.045,74.692
4.174,74.93,74.883
4.2501,75.335,75.382
4.3131,75.11,75.418
4.3623,74.736,75.266
4.4251,74.254,75.245
4.502,74.691,75.001
4.5649,74.905,74.629
4.6134,75.061,74.698
4.6761,74.845,74.96
4.7539,75.158,74.919
4.8168,74.976,74.753
4.8644,74.761,74.926
4.9272,74.43,75.244
5.0057,74.929,75.455
5.0687,75.098,75.465
5.1155,75.11,75.34
5.1783,74.679,75.255
5.2576,74.856,75.368
5.3205,74.729,75.292
5.3666,74.79,74.507
5.4293,74.739,73.73
5.5094,75.33,73.86
5.5724,75.341,74.829
5.6177,75.108,75.712
5.6804,74.548,76.103
5.7613,74.731,76.008
5.8242,74.666,75.392
5.8687,74.654,74.589
5.9315,74.415,74.397
6.0132,74.865,74.92
6.0761,74.925,75.302
6.1198,74.967,75.304
6.1826,74.775,75.373
6.265,75.29,75.345


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_396.csv <==
x,qOut,qIn
0.031471,74.157,75.54
0.094153,74.334,74.95
0.15692,74.327,74.546
0.22039,74.961,74.829
0.28333,75.12,75.18
0.34522,75.348,75.078
0.40798,75.342,75.103
0.47225,75.762,75.421
0.53519,75.387,75.491
0.59629,74.713,75.113
0.65905,74.038,74.742
0.72411,74.491,74.595
0.78705,74.873,74.764
0.84736,75.083,75.109
0.91012,74.767,75.323
0.97597,74.983,75.239
1.0389,74.859,74.848
1.0984,74.889,74.226
1.1612,74.747,74.058
1.2278,75.196,74.97
1.2908,75.065,76.439
1.3495,74.793,76.741
1.4123,74.348,75.634
1.4797,74.773,74.32
1.5426,74.967,73.821
1.6006,75.168,74.216
1.6633,75.025,75.186
1.7315,75.346,75.945
1.7945,75.054,75.604
1.8516,74.64,74.78
1.9144,74.182,74.642
1.9834,74.718,75.161
2.0463,75.071,75.186
2.1027,75.228,74.766
2.1655,74.683,74.854
2.2353,74.523,75.254
2.2982,74.055,75.289
2.3538,74.124,75.058
2.4165,74.502,74.932
2.4871,75.708,74.913
2.5501,76.204,74.907
2.6048,75.828,74.754
2.6676,74.548,74.637
2.739,74.121,74.812
2.8019,74.149,75.145
2.8559,74.837,75.375
2.9187,75.195,75.361
2.9908,75.729,75.02
3.0538,75.31,74.571
3.107,74.81,74.8
3.1697,74.352,75.717
3.2427,74.842,76.28
3.3056,75.001,75.392
3.358,74.976,74.202
3.4208,74.649,74.221
3.4946,75.028,75.124
3.5575,75.063,75.463
3.6091,74.982,74.86
3.6719,74.522,74.504
3.7464,74.701,75.163
3.8094,74.565,75.969
3.8602,74.577,75.433
3.9229,74.497,74.506
3.9983,75.12,74.571
4.0612,75.227,74.995
4.1112,75.054,74.71
4.174,74.499,74.725
4.2501,74.762,75.468
4.3131,74.923,75.783
4.3623,75.268,75.063
4.4251,75.214,74.536
4.502,75.464,74.837
4.5649,74.968,75.244
4.6134,74.537,74.971
4.6761,74.221,74.788
4.7539,74.827,75.262
4.8168,75.013,75.719
4.8644,75.001,75.514
4.9272,74.749,75.182
5.0057,75.206,74.966
5.0687,75.247,74.447
5.1155,74.986,73.943
5.1783,74.329,74.256
5.2576,74.507,74.976
5.3205,74.632,75.108
5.3666,74.946,75.095
5.4293,74.936,75.588
5.5094,75.369,76.126
5.5724,75.163,75.883
5.6177,74.876,75.007
5.6804,74.432,74.452
5.7613,74.796,74.561
5.8242,74.845,74.772
5.8687,74.902,74.79
5.9315,74.801,75.015
6.0132,75.395,75.37
6.0761,75.494,75.184
6.1198,75.21,74.7
6.1826,74.39,74.807
6.265,74.296,75.403


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_397.csv <==
x,qOut,qIn
0.031471,74.644,74.984
0.094153,74.335,74.49
0.15692,74.301,74.524
0.22039,75.157,75.111
0.28333,75.425,75.7
0.34522,75.264,75.718
0.40798,74.61,75.351
0.47225,74.703,74.989
0.53519,74.697,74.73
0.59629,74.932,74.654
0.65905,74.907,74.815
0.72411,75.295,74.877
0.78705,74.952,74.774
0.84736,74.513,75.216
0.91012,74.117,75.892
0.97597,74.743,75.789
1.0389,75.132,74.778
1.0984,75.293,73.981
1.1612,74.865,74.131
1.2278,74.902,75.14
1.2908,74.58,75.933
1.3495,74.53,75.75
1.4123,74.527,75.183
1.4797,75.305,74.856
1.5426,75.549,74.633
1.6006,75.454,74.376
1.6633,74.835,74.592
1.7315,74.812,75.245
1.7945,74.538,75.593
1.8516,74.448,75.412
1.9144,74.294,75.203
1.9834,74.968,75.101
2.0463,75.289,74.777
2.1027,75.464,74.581
2.1655,74.983,74.923
2.2353,74.838,75.165
2.2982,74.266,74.75
2.3538,74.187,74.705
2.4165,74.401,75.436
2.4871,75.442,76.026
2.5501,75.789,75.461
2.6048,75.509,74.426
2.6676,74.58,74.244
2.739,74.414,75.018
2.8019,74.329,75.633
2.8559,74.62,75.565
2.9187,74.736,75.333
2.9908,75.385,75.117
3.0538,75.392,74.746
3.107,75.192,74.614
3.1697,74.667,74.922
3.2427,74.85,74.93
3.3056,74.738,74.188
3.358,74.652,74.097
3.4208,74.348,75.132
3.4946,74.816,76.026
3.5575,74.993,75.688
3.6091,75.233,75.078
3.6719,75.078,75.242
3.7464,75.298,75.929
3.8094,74.856,75.73
3.8602,74.508,74.638
3.9229,74.323,74.097
3.9983,75.107,74.292
4.0612,75.474,74.435
4.1112,75.45,74.733
4.174,74.874,75.403
4.2501,74.887,75.655
4.3131,74.641,75.172
4.3623,74.471,74.76
4.4251,74.078,74.856
4.502,74.453,75.305
4.5649,74.571,75.638
4.6134,74.835,75.142
4.6761,74.86,74.194
4.7539,75.466,74.001
4.8168,75.524,75.073
4.8644,75.524,76.014
4.9272,75.209,75.97
5.0057,75.336,75.408
5.0687,74.786,75.003
5.1155,74.168,74.715
5.1783,73.713,74.569
5.2576,74.417,74.765
5.3205,74.963,75.154
5.3666,75.268,75.455
5.4293,74.96,75.521
5.5094,75.116,75.165
5.5724,74.91,74.522
5.6177,74.942,74.509
5.6804,74.828,75.216
5.7613,75.197,75.715
5.8242,74.825,75.291
5.8687,74.325,74.664
5.9315,73.926,74.567
6.0132,74.68,74.823
6.0761,75.313,74.854
6.1198,75.757,74.986
6.1826,75.45,75.399
6.265,75.334,75.489


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_398.csv <==
x,qOut,qIn
0.031471,74.97,75.453
0.094153,75.189,74.426
0.15692,74.999,74.258
0.22039,75.417,75.24
0.28333,75.435,75.698
0.34522,75.235,74.89
0.40798,74.586,74.368
0.47225,74.644,74.764
0.53519,74.55,75.025
0.59629,74.742,74.757
0.65905,74.768,74.919
0.72411,75.288,75.489
0.78705,75.099,75.478
0.84736,74.694,75.035
0.91012,74.172,75.122
0.97597,74.651,75.536
1.0389,75.015,75.444
1.0984,75.339,74.838
1.1612,75.123,74.408
1.2278,75.262,74.401
1.2908,74.846,74.518
1.3495,74.633,74.831
1.4123,74.484,75.539
1.4797,75.08,76.137
1.5426,75.072,75.768
1.6006,74.757,74.707
1.6633,74.223,74.092
1.7315,74.606,74.298
1.7945,74.855,74.839
1.8516,75.054,75.191
1.9144,74.839,75.336
1.9834,75.194,75.406
2.0463,75.151,75.695
2.1027,75.193,75.888
2.1655,74.988,75.588
2.2353,75.262,75.037
2.2982,74.867,74.531
2.3538,74.34,74.351
2.4165,73.812,74.591
2.4871,74.381,74.786
2.5501,74.867,74.525
2.6048,75.383,74.786
2.6676,75.402,75.653
2.739,75.614,75.846
2.8019,74.979,74.729
2.8559,74.319,74.011
2.9187,73.885,74.728
2.9908,74.579,75.921
3.0538,75.014,75.937
3.107,75.208,75.082
3.1697,75.026,74.575
3.2427,75.503,74.607
3.3056,75.619,74.661
3.358,75.526,74.782
3.4208,74.868,75.318
3.4946,74.722,75.845
3.5575,74.292,75.429
3.6091,74.195,74.711
3.6719,74.134,74.829
3.7464,74.871,75.348
3.8094,75.141,75.146
3.8602,75.219,74.686
3.9229,74.772,74.798
3.9983,74.846,75.156
4.0612,74.583,75.143
4.1112,74.671,74.756
4.174,74.82,74.509
4.2501,75.558,74.769
4.3131,75.469,75.423
4.3623,74.867,75.84
4.4251,74.066,75.623
4.502,74.395,74.854
4.5649,74.823,74.034
4.6134,75.242,74.168
4.6761,75.137,75.322
4.7539,75.413,76.326
4.8168,75.136,75.912
4.8644,74.883,74.672
4.9272,74.508,74.041
5.0057,74.916,74.485
5.0687,74.954,75.043
5.1155,74.935,74.931
5.1783,74.582,74.959
5.2576,74.811,75.539
5.3205,74.604,75.809
5.3666,74.504,75.38
5.4293,74.458,75.05
5.5094,75.253,75.005
5.5724,75.56,74.816
5.6177,75.314,74.572
5.6804,74.393,74.752
5.7613,74.28,75.219
5.8242,74.348,75.497
5.8687,74.95,75.187
5.9315,75.291,74.675
6.0132,75.796,74.611
6.0761,75.235,74.853
6.1198,74.465,75.027
6.1826,73.887,75.404
6.265,74.508,75.844


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_399.csv <==
x,qOut,qIn
0.031471,75.107,76.129
0.094153,74.69,76.028
0.15692,74.228,75.105
0.22039,74.707,74.419
0.28333,74.937,74.338
0.34522,75.084,74.388
0.40798,74.915,74.772
0.47225,75.349,75.467
0.53519,75.316,75.609
0.59629,75.076,75.065
0.65905,74.445,74.733
0.72411,74.544,74.89
0.78705,74.464,75.177
0.84736,74.602,75.016
0.91012,74.524,74.543
0.97597,75.018,74.343
1.0389,74.964,74.833
1.0984,74.947,75.575
1.1612,74.923,75.827
1.2278,75.651,75.315
1.2908,75.8,74.697
1.3495,75.332,75.011
1.4123,74.297,75.667
1.4797,74.199,75.533
1.5426,74.336,74.652
1.6006,74.812,74.316
1.6633,74.92,74.746
1.7315,75.389,75.286
1.7945,75.17,75.311
1.8516,74.924,75.042
1.9144,74.528,74.802
1.9834,74.838,74.716
2.0463,74.695,74.919
2.1027,74.495,75.411
2.1655,74.212,75.803
2.2353,74.825,75.692
2.2982,75.154,75.085
2.3538,75.309,74.546
2.4165,74.994,74.335
2.4871,75.243,74.373
2.5501,75.134,74.56
2.6048,75.08,74.999
2.6676,74.701,75.673
2.739,74.889,76.157
2.8019,74.637,75.593
2.8559,74.599,74.479
2.9187,74.555,74.216
2.9908,75.17,74.983
3.0538,75.128,75.642
3.107,74.775,75.36
3.1697,74.247,74.884
3.2427,74.728,74.997
3.3056,75.142,75.531
3.358,75.528,75.327
3.4208,75.306,74.545
3.4946,75.286,74.194
3.5575,74.574,74.519
3.6091,74.058,74.778
3.6719,73.782,75.045
3.7464,74.586,75.6
3.8094,75.09,75.918
3.8602,75.461,75.483
3.9229,75.316,74.898
3.9983,75.493,74.587
4.0612,75.017,74.431
4.1112,74.605,74.818
4.174,74.31,75.688
4.2501,74.969,75.989
4.3131,75.241,75.117
4.3623,75.266,74.121
4.4251,74.897,74.142
4.502,75.116,75.166
4.5649,74.912,75.93
4.6134,74.575,75.606
4.6761,73.997,74.991
4.7539,74.315,74.762
4.8168,74.532,74.593
4.8644,74.95,74.39
4.9272,75.145,74.791
5.0057,75.75,75.59
5.0687,75.541,75.704
5.1155,74.904,74.983
5.1783,74.109,74.509
5.2576,74.464,74.678
5.3205,74.922,74.93
5.3666,75.384,75.033
5.4293,75.154,75.264
5.5094,75.118,75.391
5.5724,74.487,75.275
5.6177,74.276,75.282
5.6804,74.401,75.331
5.7613,75.394,75.052
5.8242,75.694,74.503
5.8687,75.322,74.313
5.9315,74.368,74.642
6.0132,74.314,75.088
6.0761,74.438,75.218
6.1198,74.883,75.079
6.1826,74.987,75.026
6.265,75.426,75.424


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_400.csv <==
x,qOut,qIn
0.031471,74.939,75.463
0.094153,74.795,75.182
0.15692,74.535,74.719
0.22039,75.039,74.535
0.28333,75.123,74.691
0.34522,75.013,75.469
0.40798,74.533,76.406
0.47225,74.756,76.272
0.53519,74.728,74.747
0.59629,74.818,73.523
0.65905,74.694,73.56
0.72411,75.182,74.304
0.78705,75.154,74.976
0.84736,75.035,75.596
0.91012,74.662,76.116
0.97597,74.99,76.203
1.0389,74.943,75.226
1.0984,74.916,73.926
1.1612,74.708,73.964
1.2278,75.12,75.267
1.2908,74.978,75.825
1.3495,74.592,75.053
1.4123,74.076,74.609
1.4797,74.656,75.205
1.5426,75.263,75.849
1.6006,75.829,75.649
1.6633,75.436,75.217
1.7315,74.949,74.864
1.7945,73.793,74.438
1.8516,73.458,74.233
1.9144,73.741,74.674
1.9834,75.044,75.371
2.0463,75.684,75.39
2.1027,75.926,74.6
2.1655,75.444,74.131
2.2353,75.263,74.78
2.2982,74.615,75.901
2.3538,74.381,75.917
2.4165,74.367,75.154
2.4871,75.144,74.811
2.5501,75.258,75.153
2.6048,75.074,75.237
2.6676,74.737,75.011
2.739,75.269,74.88
2.8019,75.503,74.848
2.8559,75.305,74.687
2.9187,74.478,74.65
2.9908,74.399,74.886
3.0538,74.385,74.998
3.107,74.743,74.934
3.1697,74.725,75.24
3.2427,75.028,75.808
3.3056,74.637,75.796
3.358,74.427,75.159
3.4208,74.369,74.661
3.4946,75.201,74.558
3.5575,75.533,74.809
3.6091,75.476,75.141
3.6719,74.917,75.268
3.7464,75.017,75.14
3.8094,74.903,74.86
3.8602,74.879,74.709
3.9229,74.558,74.921
3.9983,74.827,75.335
4.0612,74.661,75.416
4.1112,74.57,75.129
4.174,74.319,75.018
4.2501,74.819,75.253
4.3131,74.95,75.268
4.3623,75.148,74.739
4.4251,75.122,74.401
4.502,75.582,74.714
4.5649,75.326,75.382
4.6134,74.803,75.541
4.6761,74.211,75.117
4.7539,74.655,74.798
4.8168,74.972,75.044
4.8644,75.116,75.092
4.9272,74.734,74.868
5.0057,74.896,75.016
5.0687,74.743,75.3
5.1155,74.773,75.03
5.1783,74.666,74.757
5.2576,75.222,74.974
5.3205,75.263,75.243
5.3666,75.172,75.123
5.4293,74.735,75.019
5.5094,74.912,75.097
5.5724,74.692,74.923
5.6177,74.564,74.55
5.6804,74.393,74.737
5.7613,75.025,75.462
5.8242,75.224,75.564
5.8687,75.17,74.87
5.9315,74.682,74.683
6.0132,74.868,75.303
6.0761,74.813,75.544
6.1198,74.884,74.921
6.1826,74.698,74.587
6.265,75.08,75.02


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_401.csv <==
x,qOut,qIn
0.031471,74.713,74.819
0.094153,75.005,75.189
0.15692,75.016,75.753
0.22039,75.374,75.613
0.28333,74.923,74.554
0.34522,74.383,74.047
0.40798,74.011,74.737
0.47225,74.77,75.735
0.53519,75.31,75.814
0.59629,75.5,75.216
0.65905,74.995,74.757
0.72411,74.971,74.544
0.78705,74.697,74.372
0.84736,74.768,74.763
0.91012,74.728,75.645
0.97597,75.203,75.986
1.0389,74.96,75.178
1.0984,74.589,74.421
1.1612,74.225,74.632
1.2278,74.868,75.217
1.2908,75.279,75.033
1.3495,75.405,74.669
1.4123,74.83,74.95
1.4797,74.726,75.416
1.5426,74.395,75.445
1.6006,74.574,75.157
1.6633,74.832,74.778
1.7315,75.61,74.389
1.7945,75.469,74.443
1.8516,74.804,75.322
1.9144,73.985,76.166
1.9834,74.352,76.021
2.0463,74.848,74.924
2.1027,75.319,74.154
2.1655,75.197,74.441
2.2353,75.37,75.355
2.2982,74.948,75.477
2.3538,74.633,74.786
2.4165,74.298,74.727
2.4871,74.799,75.564
2.5501,74.91,75.763
2.6048,74.998,74.758
2.6676,74.854,74.22
2.739,75.257,74.912
2.8019,75.034,75.649
2.8559,74.561,75.189
2.9187,74.006,74.517
2.9908,74.556,74.572
3.0538,75.088,74.948
3.107,75.564,74.977
3.1697,75.363,75.063
3.2427,75.366,75.331
3.3056,74.75,75.153
3.358,74.438,74.447
3.4208,74.315,74.251
3.4946,75.054,74.848
3.5575,75.248,75.465
3.6091,75.191,75.847
3.6719,74.786,76.154
3.7464,75.037,76.036
3.8094,74.919,75.392
3.8602,74.801,74.665
3.9229,74.536,74.209
3.9983,74.994,74.124
4.0612,75.001,74.295
4.1112,74.784,74.527
4.174,74.285,74.937
4.2501,74.647,75.588
4.3131,74.871,75.887
4.3623,75.108,75.534
4.4251,74.836,75.155
4.502,74.946,75.045
4.5649,74.536,74.835
4.6134,74.335,74.64
4.6761,74.203,74.888
4.7539,75.004,75.292
4.8168,75.462,75.241
4.8644,75.869,74.971
4.9272,75.733,75.078
5.0057,75.728,75.288
5.0687,74.833,74.779
5.1155,74.015,74.348
5.1783,73.553,74.948
5.2576,74.275,75.875
5.3205,74.713,75.844
5.3666,74.959,74.786
5.4293,74.908,73.998
5.5094,75.492,74.39
5.5724,75.599,75.275
5.6177,75.385,75.488
5.6804,74.711,75.397
5.7613,74.754,75.348
5.8242,74.646,74.967
5.8687,74.743,74.577
5.9315,74.672,74.866
6.0132,75.216,75.379
6.0761,75.213,75.259
6.1198,74.996,74.852
6.1826,74.427,74.768
6.265,74.646,74.837


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_402.csv <==
x,qOut,qIn
0.031471,74.772,75.776
0.094153,74.44,76.086
0.15692,74.22,75.384
0.22039,74.95,74.262
0.28333,75.301,73.939
0.34522,75.462,74.612
0.40798,75.186,75.451
0.47225,75.378,75.871
0.53519,75.033,75.525
0.59629,74.622,74.757
0.65905,74.157,74.413
0.72411,74.656,74.835
0.78705,74.954,75.391
0.84736,75.16,75.46
0.91012,74.824,75.285
0.97597,74.905,75.118
1.0389,74.534,74.798
1.0984,74.468,74.449
1.1612,74.58,74.72
1.2278,75.464,75.498
1.2908,75.657,75.655
1.3495,75.163,75.034
1.4123,74.136,74.704
1.4797,74.14,74.924
1.5426,74.449,74.904
1.6006,75.101,74.507
1.6633,75.277,74.552
1.7315,75.598,75.073
1.7945,75.035,75.36
1.8516,74.516,75.157
1.9144,74.24,74.994
1.9834,75.023,75.179
2.0463,75.429,75.573
2.1027,75.376,75.609
2.1655,74.695,75.155
2.2353,74.661,74.626
2.2982,74.535,74.617
2.3538,74.734,75.076
2.4165,74.791,75.519
2.4871,75.377,75.64
2.5501,75.273,75.111
2.6048,74.917,74.267
2.6676,74.309,74.126
2.739,74.552,74.913
2.8019,74.621,75.463
2.8559,74.74,75.286
2.9187,74.571,75.214
2.9908,75.014,75.469
3.0538,75.01,75.629
3.107,75.022,75.353
3.1697,74.872,74.82
3.2427,75.379,74.245
3.3056,75.351,73.875
3.358,75.024,74.167
3.4208,74.399,75.174
3.4946,74.691,76.215
3.5575,74.931,76.151
3.6091,75.234,75.281
3.6719,74.987,74.889
3.7464,75.05,75.116
3.8094,74.541,74.695
3.8602,74.329,73.881
3.9229,74.249,74.197
3.9983,75.009,75.34
4.0612,75.244,75.691
4.1112,75.321,75.076
4.174,75.131,74.783
4.2501,75.477,75.247
4.3131,75.183,75.663
4.3623,74.511,75.298
4.4251,73.67,74.86
4.502,73.961,74.96
4.5649,74.373,75.435
4.6134,74.933,75.524
4.6761,75.211,75.049
4.7539,75.928,74.4
4.8168,75.902,74.271
4.8644,75.348,74.767
4.9272,74.332,75.345
5.0057,74.239,75.526
5.0687,74.266,75.22
5.1155,74.568,74.701
5.1783,74.61,74.384
5.2576,75.189,74.702
5.3205,75.21,75.365
5.3666,75.145,75.548
5.4293,74.807,75.412
5.5094,75.147,75.419
5.5724,75.099,75.464
5.6177,75.054,75.126
5.6804,74.828,74.671
5.7613,75.25,74.525
5.8242,75.15,74.795
5.8687,74.778,75.061
5.9315,74.127,75.159
6.0132,74.414,75.223
6.0761,74.671,75.165
6.1198,75.059,74.732
6.1826,74.985,74.437
6.265,75.217,74.864


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_403.csv <==
x,qOut,qIn
0.031471,74.657,74.189
0.094153,74.255,74.094
0.15692,74.094,74.389
0.22039,74.876,75.118
0.28333,75.165,75.759
0.34522,75.153,75.834
0.40798,74.829,75.419
0.47225,75.256,74.79
0.53519,75.383,74.491
0.59629,75.292,75.02
0.65905,74.648,75.799
0.72411,74.603,75.789
0.78705,74.373,74.821
0.84736,74.545,74.08
0.91012,74.77,74.165
0.97597,75.624,74.841
1.0389,75.723,75.44
1.0984,75.188,75.445
1.1612,74.097,75.219
1.2278,73.944,75.326
1.2908,74.023,75.385
1.3495,74.502,74.918
1.4123,74.799,74.687
1.4797,75.572,75.113
1.5426,75.617,75.534
1.6006,75.269,75.406
1.6633,74.559,75.145
1.7315,74.764,74.896
1.7945,74.97,74.51
1.8516,75.28,74.338
1.9144,75.001,74.696
1.9834,74.978,75.268
2.0463,74.369,75.571
2.1027,74.152,75.376
2.1655,74.185,75.05
2.2353,75.1,75.023
2.2982,75.443,75.026
2.3538,75.446,74.883
2.4165,74.971,75.007
2.4871,75.089,75.284
2.5501,74.883,74.865
2.6048,74.797,74.168
2.6676,74.65,74.555
2.739,75.252,75.831
2.8019,75.363,76.094
2.8559,75.131,74.873
2.9187,74.407,74.138
2.9908,74.427,74.851
3.0538,74.376,75.866
3.107,74.637,75.474
3.1697,74.738,74.417
3.2427,75.374,74.12
3.3056,75.342,74.784
3.358,75.088,75.426
3.4208,74.61,75.842
3.4946,74.945,75.939
3.5575,75.012,75.443
3.6091,74.941,74.607
3.6719,74.444,74.213
3.7464,74.627,74.567
3.8094,74.6,75.04
3.8602,74.831,74.924
3.9229,74.859,74.773
3.9983,75.364,75.084
4.0612,75.167,75.27
4.1112,74.881,75.088
4.174,74.561,75.143
4.2501,75.047,75.315
4.3131,75.061,75.25
4.3623,74.701,75.231
4.4251,74.059,75.338
4.502,74.455,75.254
4.5649,74.933,75.003
4.6134,75.536,74.84
4.6761,75.54,74.72
4.7539,75.639,74.529
4.8168,74.892,74.432
4.8644,74.313,75.007
4.9272,74.014,75.852
5.0057,74.722,76.008
5.0687,74.979,75.228
5.1155,74.95,74.384
5.1783,74.595,74.12
5.2576,74.978,74.555
5.3205,75.073,75.272
5.3666,75.1,75.35
5.4293,74.808,74.973
5.5094,75.175,75.088
5.5724,75.172,75.676
5.6177,75.178,75.625
5.6804,74.876,75.126
5.7613,75.089,74.88
5.8242,74.744,74.82
5.8687,74.361,74.544
5.9315,73.961,74.579
6.0132,74.58,75.255
6.0761,75.032,75.968
6.1198,75.44,75.842
6.1826,75.255,75.124
6.265,75.296,74.474


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_404.csv <==
x,qOut,qIn
0.031471,75.396,75.325
0.094153,75.216,75.52
0.15692,74.512,75.643
0.22039,74.442,75.6
0.28333,74.211,74.997
0.34522,74.413,74.496
0.40798,74.683,74.706
0.47225,75.562,75.086
0.53519,75.648,75.063
0.59629,75.103,74.972
0.65905,74.117,74.967
0.72411,74.208,74.827
0.78705,74.574,74.697
0.84736,75.26,75.119
0.91012,75.439,75.654
0.97597,75.667,75.488
1.0389,74.904,74.781
1.0984,74.191,74.647
1.1612,73.88,74.942
1.2278,74.817,74.88
1.2908,75.483,74.332
1.3495,75.724,74.697
1.4123,75.213,75.948
1.4797,75.099,76.492
1.5426,74.668,75.414
1.6006,74.579,74.449
1.6633,74.486,74.624
1.7315,75.05,75.164
1.7945,74.99,74.985
1.8516,74.751,74.479
1.9144,74.333,74.664
1.9834,74.789,75.618
2.0463,75.017,76.103
2.1027,75.203,75.351
2.1655,74.967,74.401
2.2353,75.167,74.113
2.2982,74.803,74.357
2.3538,74.445,74.788
2.4165,74.055,75.254
2.4871,74.616,75.317
2.5501,74.949,74.891
2.6048,75.303,74.728
2.6676,75.306,75.289
2.739,75.697,76.096
2.8019,75.356,75.846
2.8559,74.803,74.79
2.9187,74.155,74.453
2.9908,74.504,75.011
3.0538,74.718,75.253
3.107,74.994,74.874
3.1697,75.013,74.618
3.2427,75.482,74.532
3.3056,75.21,74.624
3.358,74.584,75.082
3.4208,73.885,75.52
3.4946,74.321,75.513
3.5575,74.77,75.285
3.6091,75.068,75.184
3.6719,74.761,75.129
3.7464,74.958,75.13
3.8094,74.864,75.241
3.8602,75.065,75.165
3.9229,75.105,74.915
3.9983,75.607,74.928
4.0612,75.34,75.061
4.1112,74.905,74.804
4.174,74.414,74.531
4.2501,74.797,74.656
4.3131,74.826,74.979
4.3623,74.623,75.256
4.4251,74.159,75.573
4.502,74.582,75.778
4.5649,74.879,75.508
4.6134,75.189,74.791
4.6761,75.073,74.292
4.7539,75.409,74.393
4.8168,75.205,74.756
4.8644,75.011,75.059
4.9272,74.678,75.32
5.0057,75.087,75.419
5.0687,75.074,75.364
5.1155,74.963,75.3
5.1783,74.571,75.291
5.2576,74.833,75.186
5.3205,74.694,74.604
5.3666,74.528,74.085
5.4293,74.212,74.411
5.5094,74.764,75.299
5.5724,75.078,75.801
5.6177,75.412,75.608
5.6804,75.288,75.138
5.7613,75.453,74.652
5.8242,74.881,74.218
5.8687,74.345,74.462
5.9315,73.97,75.517
6.0132,74.63,76.354
6.0761,74.98,75.799
6.1198,75.122,74.433
6.1826,74.914,73.85
6.265,75.352,74.539


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_405.csv <==
x,qOut,qIn
0.031471,75.71,75.155
0.094153,75.444,74.358
0.15692,74.713,74.528
0.22039,74.686,75.413
0.28333,74.491,75.665
0.34522,74.487,74.923
0.40798,74.326,74.393
0.47225,74.884,74.725
0.53519,75.035,75.386
0.59629,75.212,75.434
0.65905,75.102,75.021
0.72411,75.443,74.632
0.78705,75.089,74.355
0.84736,74.547,74.31
0.91012,74.016,74.846
0.97597,74.601,75.634
1.0389,75.104,75.796
1.0984,75.467,75.332
1.1612,75.18,75.055
1.2278,75.231,75.194
1.2908,74.808,75.146
1.3495,74.692,74.76
1.4123,74.598,74.663
1.4797,75.15,74.886
1.5426,75.024,74.88
1.6006,74.728,74.937
1.6633,74.402,75.553
1.7315,74.978,76.129
1.7945,75.194,75.621
1.8516,74.978,74.506
1.9144,74.224,74.078
1.9834,74.273,74.582
2.0463,74.364,75.131
2.1027,74.768,74.912
2.1655,74.929,74.537
2.2353,75.557,74.742
2.2982,75.502,75.402
2.3538,75.26,75.613
2.4165,74.757,75.422
2.4871,74.968,75.366
2.5501,74.826,75.32
2.6048,74.625,74.946
2.6676,74.235,74.795
2.739,74.721,75.049
2.8019,75.019,74.841
2.8559,75.383,74.448
2.9187,75.29,74.913
2.9908,75.475,75.636
3.0538,74.913,75.118
3.107,74.408,74.141
3.1697,74.05,74.358
3.2427,74.649,75.515
3.3056,74.846,76.159
3.358,74.795,75.6
3.4208,74.46,74.712
3.4946,74.94,74.413
3.5575,75.198,74.865
3.6091,75.401,75.315
3.6719,75.16,75.545
3.7464,75.364,75.667
3.8094,75.032,75.442
3.8602,74.71,74.629
3.9229,74.304,73.92
3.9983,74.757,73.994
4.0612,74.905,74.838
4.1112,74.971,75.56
4.174,74.599,75.639
4.2501,74.765,75.385
4.3131,74.545,75.483
4.3623,74.591,75.279
4.4251,74.711,74.563
4.502,75.516,74.362
4.5649,75.608,75.084
4.6134,75.127,75.734
4.6761,74.273,75.655
4.7539,74.49,74.933
4.8168,74.901,74.216
4.8644,75.469,74.164
4.9272,75.37,74.758
5.0057,75.319,75.554
5.0687,74.459,75.807
5.1155,73.92,75.475
5.1783,73.759,75.223
5.2576,74.688,75.225
5.3205,75.209,74.923
5.3666,75.511,74.379
5.4293,75.298,74.343
5.5094,75.439,74.862
5.5724,74.958,75.258
5.6177,74.52,75.139
5.6804,74.246,75.09
5.7613,74.989,75.493
5.8242,75.377,75.784
5.8687,75.31,75.203
5.9315,74.545,74.43
6.0132,74.405,74.346
6.0761,74.234,74.798
6.1198,74.525,75.221
6.1826,74.773,75.665
6.265,75.598,75.832


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_406.csv <==
x,qOut,qIn
0.031471,75.211,75.172
0.094153,75.546,75.679
0.15692,75.164,76.081
0.22039,75.051,75.813
0.28333,74.446,74.84
0.34522,74.221,74.439
0.40798,74.192,74.899
0.47225,75.016,75.366
0.53519,75.29,75.095
0.59629,75.275,74.763
0.65905,74.893,75.012
0.72411,75.216,75.344
0.78705,75.243,74.841
0.84736,75.178,74.198
0.91012,74.622,74.451
0.97597,74.573,75.321
1.0389,74.17,75.808
1.0984,74.091,75.401
1.1612,74.113,74.749
1.2278,75.013,74.577
1.2908,75.472,74.855
1.3495,75.713,75.221
1.4123,75.352,75.566
1.4797,75.353,75.488
1.5426,74.855,74.702
1.6006,74.595,74.518
1.6633,74.436,75.412
1.7315,75.089,76.039
1.7945,75.207,75.366
1.8516,75.018,74.486
1.9144,74.412,74.352
1.9834,74.534,74.682
2.0463,74.475,74.607
2.1027,74.648,74.433
2.1655,74.711,74.958
2.2353,75.348,75.86
2.2982,75.305,75.948
2.3538,74.932,75.124
2.4165,74.354,74.583
2.4871,74.746,74.813
2.5501,75.053,75.098
2.6048,75.25,75.063
2.6676,74.88,75.296
2.739,75.02,75.718
2.8019,74.849,75.367
2.8559,74.997,74.39
2.9187,74.996,74.166
2.9908,75.407,74.876
3.0538,74.978,75.361
3.107,74.369,75.268
3.1697,73.814,75.303
3.2427,74.353,75.48
3.3056,74.742,75.364
3.358,75.069,74.903
3.4208,75.058,74.537
3.4946,75.532,74.532
3.5575,75.379,74.836
3.6091,74.939,74.937
3.6719,74.316,74.882
3.7464,74.701,75.17
3.8094,75.04,75.522
3.8602,75.366,74.934
3.9229,75.111,74.21
3.9983,75.16,74.714
4.0612,74.645,76.027
4.1112,74.366,76.269
4.174,74.214,75.429
4.2501,74.962,74.423
4.3131,75.271,73.928
4.3623,75.387,74.232
4.4251,75.068,75.154
4.502,75.234,75.876
4.5649,74.89,75.555
4.6134,74.519,74.853
4.6761,74.086,74.914
4.7539,74.587,75.654
4.8168,74.859,75.607
4.8644,75.087,74.595
4.9272,74.837,74.181
5.0057,74.999,74.735
5.0687,74.634,75.105
5.1155,74.476,75.095
5.1783,74.514,75.484
5.2576,75.425,75.86
5.3205,75.759,75.203
5.3666,75.388,74.185
5.4293,74.328,74.089
5.5094,74.162,74.767
5.5724,74.289,75.303
5.6177,74.851,75.321
5.6804,75.049,75.243
5.7613,75.568,75.353
5.8242,75.344,75.367
5.8687,75.133,75.17
5.9315,74.81,75.144
6.0132,75.138,75.214
6.0761,74.886,74.862
6.1198,74.471,74.213
6.1826,74.047,74.051
6.265,74.695,74.568


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_407.csv <==
x,qOut,qIn
0.031471,75.293,75.273
0.094153,75.35,74.92
0.15692,74.846,74.634
0.22039,74.965,74.534
0.28333,74.893,74.46
0.34522,74.963,74.746
0.40798,74.626,75.362
0.47225,74.741,75.693
0.53519,74.366,75.568
0.59629,74.298,75.407
0.65905,74.352,75.268
0.72411,75.206,75.033
0.78705,75.482,74.483
0.84736,75.404,73.925
0.91012,74.874,74.248
0.97597,75.03,75.588
1.0389,74.96,76.561
1.0984,75.005,76.015
1.1612,74.794,74.837
1.2278,75.114,74.061
1.2908,74.85,73.962
1.3495,74.509,74.545
1.4123,74.059,75.501
1.4797,74.509,75.918
1.5426,74.73,75.333
1.6006,74.965,74.707
1.6633,74.982,74.852
1.7315,75.604,75.462
1.7945,75.657,75.396
1.8516,75.265,74.748
1.9144,74.292,74.534
1.9834,74.109,74.764
2.0463,74.014,74.722
2.1027,74.456,74.745
2.1655,74.938,75.366
2.2353,75.903,75.915
2.2982,75.916,75.479
2.3538,75.121,74.905
2.4165,73.937,75.031
2.4871,74.008,75.298
2.5501,74.522,74.905
2.6048,75.204,74.235
2.6676,75.259,74.254
2.739,75.519,75.157
2.8019,75.112,75.838
2.8559,74.874,75.281
2.9187,74.65,74.544
2.9908,75.126,74.832
3.0538,74.988,75.672
3.107,74.612,75.415
3.1697,74.106,74.656
3.2427,74.57,74.773
3.3056,74.887,75.557
3.358,75.158,75.431
3.4208,75.065,74.845
3.4946,75.493,74.868
3.5575,75.388,75.064
3.6091,75.091,74.581
3.6719,74.45,74.352
3.7464,74.559,74.972
3.8094,74.472,75.772
3.8602,74.592,75.893
3.9229,74.572,75.516
3.9983,75.176,74.977
4.0612,75.211,74.502
4.1112,75.065,74.412
4.174,74.661,74.874
4.2501,75.008,75.415
4.3131,75.041,75.209
4.3623,75.001,74.46
4.4251,74.685,74.222
4.502,75.078,74.799
4.5649,75.129,75.219
4.6134,75.094,75.041
4.6761,74.611,75.169
4.7539,74.687,75.829
4.8168,74.425,75.99
4.8644,74.448,75.005
4.9272,74.535,74.17
5.0057,75.392,74.523
5.0687,75.679,75.382
5.1155,75.502,75.559
5.1783,74.721,75.4
5.2576,74.64,75.2
5.3205,74.521,74.735
5.3666,74.739,74.658
5.4293,74.687,75.297
5.5094,75.04,75.593
5.5724,74.7,74.783
5.6177,74.386,74.012
5.6804,74.098,74.23
5.7613,74.752,75.1
5.8242,75.102,75.591
5.8687,75.379,75.396
5.9315,75.244,75.192
6.0132,75.498,75.291
6.0761,75.086,75.245
6.1198,74.618,74.978
6.1826,74.245,74.975
6.265,74.904,75.234


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_408.csv <==
x,qOut,qIn
0.031471,75.362,74.491
0.094153,75.067,74.594
0.15692,74.479,75.308
0.22039,74.795,76.079
0.28333,75.013,75.682
0.34522,75.189,74.638
0.40798,74.918,74.334
0.47225,75.189,74.597
0.53519,75.066,74.512
0.59629,75.033,74.546
0.65905,74.684,75.144
0.72411,74.855,75.675
0.78705,74.519,75.627
0.84736,74.405,75.103
0.91012,74.448,74.727
0.97597,75.315,75.065
1.0389,75.577,75.625
1.0984,75.247,75.444
1.1612,74.361,75.035
1.2278,74.38,75.136
1.2908,74.562,75.26
1.3495,75.104,74.785
1.4123,75.286,74.527
1.4797,75.66,74.846
1.5426,75.088,74.828
1.6006,74.368,74.498
1.6633,73.794,74.959
1.7315,74.382,75.906
1.7945,74.827,75.717
1.8516,75.129,74.421
1.9144,74.99,73.954
1.9834,75.343,74.864
2.0463,75.192,75.57
2.1027,74.988,75.053
2.1655,74.646,74.723
2.2353,75.119,75.407
2.2982,75.256,76.124
2.3538,75.263,75.426
2.4165,74.871,74.243
2.4871,75.041,74.039
2.5501,74.793,74.9
2.6048,74.551,75.572
2.6676,74.157,75.708
2.739,74.611,75.404
2.8019,74.82,74.826
2.8559,75.081,74.422
2.9187,74.963,74.527
2.9908,75.246,74.935
3.0538,74.883,75.152
3.107,74.521,75.168
3.1697,74.17,75.315
3.2427,74.757,75.497
3.3056,75.041,75.216
3.358,75.252,74.974
3.4208,75.115,75.253
3.4946,75.426,75.425
3.5575,75.085,74.799
3.6091,74.552,74.129
3.6719,74.018,74.262
3.7464,74.606,74.958
3.8094,75.131,75.495
3.8602,75.499,75.743
3.9229,75.138,75.853
3.9983,75.048,75.698
4.0612,74.493,74.945
4.1112,74.345,74.036
4.174,74.338,73.887
4.2501,75.101,74.523
4.3131,75.255,75.242
4.3623,75.171,75.522
4.4251,74.812,75.384
4.502,75.199,75.122
4.5649,75.258,75.097
4.6134,75.178,75.306
4.6761,74.642,75.534
4.7539,74.659,75.502
4.8168,74.335,74.897
4.8644,74.246,74.117
4.9272,74.23,74.008
5.0057,75.127,74.786
5.0687,75.648,75.665
5.1155,75.873,75.568
5.1783,75.25,74.882
5.2576,74.862,74.598
5.3205,74.097,74.989
5.3666,73.977,75.311
5.4293,74.164,75.397
5.5094,75.134,75.388
5.5724,75.385,75.085
5.6177,75.249,74.812
5.6804,74.768,75.081
5.7613,75.103,75.499
5.8242,75.272,75.181
5.8687,75.362,74.347
5.9315,74.835,74.183
6.0132,74.71,75.009
6.0761,74.22,75.81
6.1198,74.222,75.665
6.1826,74.388,75.084
6.265,75.247,74.69


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_409.csv <==
x,qOut,qIn
0.031471,74.851,76.167
0.094153,75.119,75.267
0.15692,74.824,74.54
0.22039,74.824,74.587
0.28333,74.267,74.841
0.34522,74.089,74.692
0.40798,74.141,74.838
0.47225,75.052,75.571
0.53519,75.377,75.683
0.59629,75.318,74.574
0.65905,74.859,73.838
0.72411,75.149,74.445
0.78705,75.229,75.633
0.84736,75.212,76.112
0.91012,74.643,75.924
0.97597,74.624,75.393
1.0389,74.371,74.804
1.0984,74.606,74.531
1.1612,74.918,74.619
1.2278,75.759,74.669
1.2908,75.686,74.65
1.3495,75.009,74.967
1.4123,74.083,75.418
1.4797,74.319,75.615
1.5426,74.744,75.526
1.6006,75.211,75.175
1.6633,75.05,74.674
1.7315,75.104,74.46
1.7945,74.52,74.725
1.8516,74.174,75.032
1.9144,74.068,75.051
1.9834,75.01,74.838
2.0463,75.599,74.751
2.1027,75.883,75.193
2.1655,75.415,75.818
2.2353,75.217,75.959
2.2982,74.555,75.342
2.3538,74.26,74.467
2.4165,74.09,74.163
2.4871,74.766,74.748
2.5501,74.971,75.224
2.6048,75.144,75.055
2.6676,75.044,75.117
2.739,75.433,75.61
2.8019,75.156,75.615
2.8559,74.701,74.801
2.9187,74.201,74.224
2.9908,74.65,74.465
3.0538,74.843,75.042
3.107,74.818,75.353
3.1697,74.416,75.627
3.2427,74.799,75.816
3.3056,75.034,75.328
3.358,75.389,74.564
3.4208,75.287,74.538
3.4946,75.443,75.127
3.5575,74.844,75.305
3.6091,74.341,74.659
3.6719,74.032,74.185
3.7464,74.765,74.626
3.8094,75.166,75.436
3.8602,75.368,75.498
3.9229,75.09,75.116
3.9983,75.23,75.012
4.0612,74.809,75.113
4.1112,74.395,74.968
4.174,74.042,75.012
4.2501,74.727,75.362
4.3131,75.199,75.293
4.3623,75.517,74.941
4.4251,75.255,74.994
4.502,75.365,75.123
4.5649,74.964,74.581
4.6134,74.721,74.109
4.6761,74.414,74.689
4.7539,74.803,75.76
4.8168,74.669,75.922
4.8644,74.496,75.324
4.9272,74.283,75.06
5.0057,74.94,75.168
5.0687,75.237,74.885
5.1155,75.271,74.587
5.1783,74.815,75.006
5.2576,74.969,75.61
5.3205,74.854,75.397
5.3666,74.9,74.32
5.4293,74.782,73.649
5.5094,75.274,74.346
5.5724,75.195,75.606
5.6177,74.9,75.709
5.6804,74.277,75.125
5.7613,74.441,74.984
5.8242,74.441,75.25
5.8687,74.67,75.305
5.9315,74.815,75.377
6.0132,75.574,75.365
6.0761,75.672,74.619
6.1198,75.32,74.01
6.1826,74.56,74.712
6.265,74.697,75.975


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_410.csv <==
x,qOut,qIn
0.031471,75.213,75.879
0.094153,74.944,75.377
0.15692,74.552,75.074
0.22039,74.943,75.195
0.28333,74.954,75.025
0.34522,74.848,74.306
0.40798,74.45,74.145
0.47225,74.765,74.994
0.53519,74.762,75.775
0.59629,74.804,75.627
0.65905,74.633,75.167
0.72411,75.082,74.871
0.78705,75.01,74.772
0.84736,74.761,74.711
0.91012,74.263,74.852
0.97597,74.6,75.183
1.0389,74.747,75.166
1.0984,74.972,74.964
1.1612,74.972,75.152
1.2278,75.58,75.371
1.2908,75.649,74.96
1.3495,75.419,74.721
1.4123,74.679,75.123
1.4797,74.588,75.281
1.5426,74.33,74.678
1.6006,74.418,74.376
1.6633,74.513,74.784
1.7315,75.305,75.303
1.7945,75.496,75.379
1.8516,75.318,75.338
1.9144,74.652,75.561
1.9834,74.698,75.842
2.0463,74.612,75.304
2.1027,74.741,73.905
2.1655,74.653,73.351
2.2353,75.143,74.72
2.2982,75.091,76.668
2.3538,74.983,76.48
2.4165,74.659,74.743
2.4871,75.036,73.64
2.5501,75,73.933
2.6048,74.887,74.686
2.6676,74.493,75.562
2.739,74.762,76.112
2.8019,74.654,75.745
2.8559,74.567,75.079
2.9187,74.401,74.997
2.9908,75.123,75.318
3.0538,75.554,75.277
3.107,75.735,74.703
3.1697,75.05,74.336
3.2427,74.625,74.595
3.3056,73.897,74.968
3.358,73.975,74.999
3.4208,74.498,75.096
3.4946,75.708,75.427
3.5575,75.898,75.475
3.6091,75.123,75.025
3.6719,73.857,74.804
3.7464,73.863,75.061
3.8094,74.416,75.199
3.8602,75.23,75.076
3.9229,75.49,75.1
3.9983,75.933,75.1
4.0612,75.586,74.684
4.1112,75.18,74.351
4.174,74.673,74.731
4.2501,74.931,75.474
4.3131,74.759,75.604
4.3623,74.496,75.293
4.4251,74.123,75.271
4.502,74.656,75.355
4.5649,74.946,74.906
4.6134,75.155,74.347
4.6761,74.953,74.441
4.7539,75.258,74.858
4.8168,75.068,74.728
4.8644,74.869,74.855
4.9272,74.559,75.711
5.0057,75.04,76.074
5.0687,75.131,75.172
5.1155,75.017,74.622
5.1783,74.478,75.09
5.2576,74.616,75.485
5.3205,74.532,75.026
5.3666,74.66,74.604
5.4293,74.675,74.8
5.5094,75.356,75.231
5.5724,75.49,75.042
5.6177,75.374,74.544
5.6804,74.797,74.672
5.7613,74.803,75.285
5.8242,74.486,75.372
5.8687,74.338,74.897
5.9315,74.147,74.685
6.0132,74.791,74.836
6.0761,75.075,74.783
6.1198,75.294,74.67
6.1826,75.127,75.104
6.265,75.445,75.792


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_411.csv <==
x,qOut,qIn
0.031471,75.151,75.374
0.094153,74.364,74.781
0.15692,73.799,74.902
0.22039,74.485,75.485
0.28333,75.059,75.347
0.34522,75.339,74.552
0.40798,74.953,74.412
0.47225,75.035,75.215
0.53519,74.815,75.737
0.59629,74.948,75.255
0.65905,75.064,74.748
0.72411,75.657,74.751
0.78705,75.348,74.857
0.84736,74.586,75.026
0.91012,73.78,75.437
0.97597,74.194,75.481
1.0389,74.692,74.691
1.0984,75.108,74.103
1.1612,75.012,74.413
1.2278,75.357,74.986
1.2908,75.209,75.189
1.3495,75.049,75.354
1.4123,74.646,75.567
1.4797,74.919,75.552
1.5426,74.795,75.047
1.6006,74.758,74.607
1.6633,74.636,74.881
1.7315,75.205,75.564
1.7945,75.221,75.719
1.8516,74.93,75.165
1.9144,74.376,74.62
1.9834,74.742,74.504
2.0463,75.011,74.622
2.1027,75.215,74.719
2.1655,74.802,75.053
2.2353,74.764,75.65
2.2982,74.315,75.835
2.3538,74.241,75.263
2.4165,74.283,74.761
2.4871,75.13,74.826
2.5501,75.434,74.97
2.6048,75.455,74.847
2.6676,74.963,74.866
2.739,75.043,74.986
2.8019,74.816,74.736
2.8559,74.848,74.75
2.9187,74.841,75.354
2.9908,75.422,75.51
3.0538,75.278,74.628
3.107,74.758,74.096
3.1697,74.037,74.746
3.2427,74.352,75.973
3.3056,74.674,76.567
3.358,75.069,75.9
3.4208,75.088,74.791
3.4946,75.538,74.301
3.5575,75.349,74.394
3.6091,75.006,74.598
3.6719,74.482,74.997
3.7464,74.775,75.282
3.8094,74.779,75.116
3.8602,74.711,75.119
3.9229,74.403,75.436
3.9983,74.861,75.324
4.0612,75.019,74.434
4.1112,75.058,74.046
4.174,74.571,74.773
4.2501,74.623,75.719
4.3131,74.392,75.752
4.3623,74.58,75.184
4.4251,74.909,74.866
4.502,75.889,75.03
4.5649,76.044,75.361
4.6134,75.435,75.214
4.6761,74.302,74.62
4.7539,74.205,74.216
4.8168,74.403,74.51
4.8644,74.822,75.126
4.9272,74.847,75.593
5.0057,75.323,75.792
5.0687,75.248,75.677
5.1155,75.045,75.194
5.1783,74.456,74.57
5.2576,74.565,74.129
5.3205,74.465,74.273
5.3666,74.669,75.159
5.4293,74.768,75.837
5.5094,75.432,75.418
5.5724,75.411,74.662
5.6177,75.174,74.842
5.6804,74.724,75.446
5.7613,75.007,75.749
5.8242,74.892,75.589
5.8687,74.567,75.232
5.9315,73.997,74.791
6.0132,74.386,74.352
6.0761,74.742,74.099
6.1198,75.283,74.499
6.1826,75.428,75.324
6.265,75.763,75.804


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_412.csv <==
x,qOut,qIn
0.031471,74.7,74.376
0.094153,74.988,74.556
0.15692,74.904,75.121
0.22039,75.305,75.562
0.28333,75.161,75.661
0.34522,75.024,75.46
0.40798,74.705,75.095
0.47225,75.011,74.859
0.53519,74.785,74.808
0.59629,74.462,74.932
0.65905,74.091,75.213
0.72411,74.733,75.35
0.78705,75.214,74.904
0.84736,75.633,74.311
0.91012,75.475,74.47
0.97597,75.536,75.378
1.0389,74.874,75.93
1.0984,74.3,75.662
1.1612,73.866,75.247
1.2278,74.439,74.939
1.2908,74.709,74.46
1.3495,74.93,74.078
1.4123,74.915,74.44
1.4797,75.487,75.346
1.5426,75.477,75.898
1.6006,75.135,75.669
1.6633,74.503,75.224
1.7315,74.766,75.025
1.7945,74.934,74.92
1.8516,75.084,74.698
1.9144,74.709,74.632
1.9834,74.785,74.798
2.0463,74.462,75.075
2.1027,74.462,75.339
2.1655,74.593,75.316
2.2353,75.499,74.802
2.2982,75.776,74.405
2.3538,75.46,74.733
2.4165,74.478,75.241
2.4871,74.261,75.473
2.5501,74.164,75.45
2.6048,74.509,75.196
2.6676,74.73,74.986
2.739,75.51,75.211
2.8019,75.636,75.325
2.8559,75.466,74.874
2.9187,74.806,74.537
2.9908,74.78,74.691
3.0538,74.524,74.945
3.107,74.529,75.005
3.1697,74.478,75.209
3.2427,75.105,75.578
3.3056,75.164,75.574
3.358,74.957,75.013
3.4208,74.388,74.715
3.4946,74.608,75.102
3.5575,74.676,75.498
3.6091,74.903,75.414
3.6719,74.872,75.06
3.7464,75.372,74.381
3.8094,75.284,73.876
3.8602,75.109,74.673
3.9229,74.729,75.966
3.9983,75.032,75.929
4.0612,74.885,74.226
4.1112,74.622,73.453
4.174,74.201,74.549
4.2501,74.681,76.047
4.3131,74.966,76.207
4.3623,75.229,75.516
4.4251,75.043,75.132
4.502,75.304,75.147
4.5649,75.036,74.744
4.6134,74.903,74.306
4.6761,74.765,74.761
4.7539,75.293,75.536
4.8168,75.152,75.462
4.8644,74.608,75.018
4.9272,73.938,74.937
5.0057,74.401,74.859
5.0687,74.917,74.43
5.1155,75.257,74.452
5.1783,74.773,75.182
5.2576,74.593,75.746
5.3205,74.117,75.414
5.3666,74.266,74.87
5.4293,74.668,74.853
5.5094,75.782,75.273
5.5724,76.09,75.407
5.6177,75.718,74.876
5.6804,74.698,74.341
5.7613,74.498,74.433
5.8242,74.441,75.056
5.8687,74.762,75.637
5.9315,74.858,75.935
6.0132,75.393,75.805
6.0761,75.205,75.169
6.1198,74.783,74.628
6.1826,74.161,74.581
6.265,74.479,74.584


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_413.csv <==
x,qOut,qIn
0.031471,74.792,74.992
0.094153,74.45,75.171
0.15692,74.053,75.223
0.22039,74.574,75.201
0.28333,74.849,74.915
0.34522,75.318,74.85
0.40798,75.612,75.372
0.47225,76.143,75.716
0.53519,75.523,74.955
0.59629,74.294,74.339
0.65905,73.297,74.904
0.72411,73.915,75.737
0.78705,74.83,75.59
0.84736,75.566,74.804
0.91012,75.541,74.368
0.97597,75.611,74.58
1.0389,74.935,74.99
1.0984,74.383,75.183
1.1612,74.076,75.308
1.2278,74.802,75.387
1.2908,75.137,75.203
1.3495,75.131,74.861
1.4123,74.691,74.785
1.4797,74.968,75.034
1.5426,75.036,75.208
1.6006,75.12,75.271
1.6633,74.797,75.25
1.7315,75.021,74.807
1.7945,74.84,74.316
1.8516,74.872,74.717
1.9144,74.799,75.429
1.9834,75.269,75.417
2.0463,75.025,74.868
2.1027,74.57,74.861
2.1655,74.09,75.199
2.2353,74.657,75.297
2.2982,75.074,75.123
2.3538,75.322,74.867
2.4165,75.003,74.612
2.4871,75.126,74.681
2.5501,74.825,74.999
2.6048,74.718,75.243
2.6676,74.59,75.46
2.739,75.172,75.609
2.8019,75.189,75.371
2.8559,74.921,75.004
2.9187,74.346,75.093
2.9908,74.614,75.444
3.0538,74.742,75.152
3.107,74.929,74.431
3.1697,74.757,74.289
3.2427,75.12,74.72
3.3056,75.003,74.96
3.358,74.943,74.947
3.4208,74.692,75.158
3.4946,75.047,75.459
3.5575,74.853,75.338
3.6091,74.582,75.093
3.6719,74.242,75.21
3.7464,74.815,75.351
3.8094,75.121,75.01
3.8602,75.294,74.844
3.9229,75.044,75.137
3.9983,75.356,75.08
4.0612,75.251,74.172
4.1112,75.145,73.903
4.174,74.737,75.085
4.2501,74.904,76.511
4.3131,74.601,76.18
4.3623,74.379,74.619
4.4251,74.136,73.989
4.502,74.751,74.814
4.5649,75.002,75.693
4.6134,75.128,75.366
4.6761,74.891,74.689
4.7539,75.24,74.651
4.8168,75.152,74.944
4.8644,75.052,74.925
4.9272,74.785,75.088
5.0057,75.191,75.454
5.0687,75.095,75.196
5.1155,74.713,74.596
5.1783,74.004,74.543
5.2576,74.227,74.741
5.3205,74.472,74.75
5.3666,75,75.03
5.4293,75.222,75.745
5.5094,75.724,76.394
5.5724,75.331,76.283
5.6177,74.75,75.308
5.6804,74.284,74.236
5.7613,74.881,73.75
5.8242,75.2,73.926
5.8687,75.091,74.713
5.9315,74.462,75.746
6.0132,74.62,76.154
6.0761,74.755,75.541
6.1198,75.056,74.663
6.1826,74.938,74.288
6.265,75.182,74.562


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_414.csv <==
x,qOut,qIn
0.031471,74.439,74.83
0.094153,74.26,74.416
0.15692,74.324,74.701
0.22039,75.202,75.416
0.28333,75.416,75.583
0.34522,75.166,75.19
0.40798,74.509,74.869
0.47225,74.7,74.609
0.53519,74.829,74.468
0.59629,75.052,74.888
0.65905,74.84,75.494
0.72411,75.024,75.6
0.78705,74.634,75.317
0.84736,74.393,75.38
0.91012,74.268,75.589
0.97597,75.07,75.366
1.0389,75.462,74.612
1.0984,75.492,74.216
1.1612,74.875,74.506
1.2278,74.804,74.99
1.2908,74.537,75.13
1.3495,74.665,74.812
1.4123,74.756,74.543
1.4797,75.393,74.964
1.5426,75.265,75.647
1.6006,74.817,75.465
1.6633,74.183,74.91
1.7315,74.524,74.946
1.7945,74.778,75.517
1.8516,75.044,75.645
1.9144,74.991,75.301
1.9834,75.508,74.878
2.0463,75.524,74.505
2.1027,75.332,74.31
2.1655,74.696,74.602
2.2353,74.703,75.214
2.2982,74.466,75.51
2.3538,74.471,75.372
2.4165,74.344,75.159
2.4871,74.853,74.942
2.5501,74.831,74.62
2.6048,74.779,74.547
2.6676,74.579,75.016
2.739,75.108,75.576
2.8019,75.19,75.35
2.8559,75.105,74.7
2.9187,74.785,74.664
2.9908,75.236,75.271
3.0538,75.359,75.582
3.107,75.233,75.231
3.1697,74.541,74.965
3.2427,74.478,75.125
3.3056,74.283,75.234
3.358,74.5,74.922
3.4208,74.674,74.748
3.4946,75.415,75.012
3.5575,75.43,75.334
3.6091,75.085,75.253
3.6719,74.406,74.917
3.7464,74.596,74.606
3.8094,74.704,74.709
3.8602,74.931,75.155
3.9229,74.817,75.412
3.9983,75.183,75.232
4.0612,74.984,74.688
4.1112,74.805,74.147
4.174,74.568,74.307
4.2501,75.141,75.516
4.3131,75.298,76.843
4.3623,75.224,76.479
4.4251,74.732,74.882
4.502,74.903,73.817
4.5649,74.804,73.885
4.6134,74.845,74.441
4.6761,74.704,75.119
4.7539,75.151,75.359
4.8168,75.021,75.124
4.8644,74.722,75.439
4.9272,74.29,76.085
5.0057,74.785,75.878
5.0687,75.082,74.592
5.1155,75.183,73.976
5.1783,74.598,74.516
5.2576,74.468,75.158
5.3205,74.109,75.202
5.3666,74.339,75.189
5.4293,74.826,75.279
5.5094,75.96,75.193
5.5724,76.167,74.69
5.6177,75.422,74.555
5.6804,74.092,75.182
5.7613,73.922,75.699
5.8242,74.256,75.105
5.8687,74.827,74.338
5.9315,74.905,74.423
6.0132,75.416,74.986
6.0761,75.453,75.305
6.1198,75.511,75.437
6.1826,75.072,75.512
6.265,75.013,75.363


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_415.csv <==
x,qOut,qIn
0.031471,74.497,75.976
0.094153,74.021,75.02
0.15692,74.011,74.047
0.22039,75.003,74.243
0.28333,75.374,75.182
0.34522,75.213,75.65
0.40798,74.609,75.609
0.47225,74.834,75.34
0.53519,74.992,74.983
0.59629,75.199,74.698
0.65905,74.993,74.657
0.72411,75.251,74.675
0.78705,74.99,74.666
0.84736,74.756,74.779
0.91012,74.375,74.913
0.97597,74.799,75.003
1.0389,74.915,75.286
1.0984,75.119,75.66
1.1612,75.037,75.685
1.2278,75.369,75.324
1.2908,74.964,74.755
1.3495,74.435,74.623
1.4123,74.01,75.225
1.4797,74.715,75.838
1.5426,75.26,75.408
1.6006,75.559,74.338
1.6633,75.175,73.791
1.7315,75.136,74.144
1.7945,74.659,74.933
1.8516,74.441,75.555
1.9144,74.209,75.839
1.9834,74.708,75.715
2.0463,74.702,75.381
2.1027,74.667,75.242
2.1655,74.542,75.161
2.2353,75.22,74.802
2.2982,75.487,74.422
2.3538,75.437,74.497
2.4165,74.855,74.871
2.4871,74.944,75.264
2.5501,74.885,75.318
2.6048,75.095,75.325
2.6676,74.938,75.531
2.739,75.056,75.419
2.8019,74.397,74.441
2.8559,73.935,73.899
2.9187,73.785,74.645
2.9908,74.723,75.602
3.0538,75.286,75.488
3.107,75.578,74.906
3.1697,75.384,74.831
3.2427,75.642,75.281
3.3056,75.361,75.608
3.358,74.937,75.31
3.4208,74.296,74.872
3.4946,74.494,74.869
3.5575,74.497,75.048
3.6091,74.626,75.02
3.6719,74.629,75.034
3.7464,75.322,75.05
3.8094,75.499,74.899
3.8602,75.32,74.684
3.9229,74.586,74.747
3.9983,74.532,75.202
4.0612,74.385,75.546
4.1112,74.593,75.295
4.174,74.658,74.804
4.2501,75.26,74.547
4.3131,75.203,74.681
4.3623,75.029,75.032
4.4251,74.711,75.448
4.502,75.167,75.681
4.5649,75.223,75.464
4.6134,75.062,75.112
4.6761,74.579,74.819
4.7539,74.865,74.382
4.8168,74.925,74.165
4.8644,74.958,74.957
4.9272,74.577,76.063
5.0057,74.78,76.308
5.0687,74.641,75.401
5.1155,74.728,74.176
5.1783,74.724,73.66
5.2576,75.309,74.407
5.3205,75.222,75.537
5.3666,74.835,75.541
5.4293,74.207,74.864
5.5094,74.527,74.696
5.5724,74.779,75.222
5.6177,75.174,75.392
5.6804,75.245,75.22
5.7613,75.63,75.248
5.8242,75.167,75.339
5.8687,74.425,74.962
5.9315,73.743,74.664
6.0132,74.332,74.959
6.0761,74.99,75.215
6.1198,75.61,74.869
6.1826,75.477,74.838
6.265,75.377,75.586


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_416.csv <==
x,qOut,qIn
0.031471,74.979,75.309
0.094153,74.827,74.613
0.15692,74.352,74.398
0.22039,74.6,74.993
0.28333,74.605,75.478
0.34522,74.821,75.125
0.40798,74.894,74.667
0.47225,75.501,74.707
0.53519,75.401,75.153
0.59629,74.955,75.329
0.65905,74.239,75.111
0.72411,74.439,74.82
0.78705,74.562,74.592
0.84736,74.773,74.784
0.91012,74.732,75.457
0.97597,75.322,75.78
1.0389,75.441,75.234
1.0984,75.389,74.782
1.1612,74.897,74.772
1.2278,74.99,74.648
1.2908,74.743,74.406
1.3495,74.678,74.848
1.4123,74.513,75.652
1.4797,75.016,75.954
1.5426,74.981,75.32
1.6006,74.821,74.381
1.6633,74.491,74.18
1.7315,74.949,75.049
1.7945,75.06,75.796
1.8516,74.964,75.422
1.9144,74.451,74.848
1.9834,74.677,74.89
2.0463,74.745,75.287
2.1027,75.052,75.241
2.1655,75.09,74.903
2.2353,75.476,74.758
2.2982,75.037,75.017
2.3538,74.43,75.43
2.4165,73.903,75.669
2.4871,74.517,75.393
2.5501,75.021,74.438
2.6048,75.388,73.618
2.6676,75.146,73.931
2.739,75.222,75.308
2.8019,74.746,76.385
2.8559,74.497,76.037
2.9187,74.384,75.176
2.9908,75.129,74.903
3.0538,75.354,74.873
3.107,75.265,74.523
3.1697,74.782,74.541
3.2427,74.976,75.022
3.3056,74.876,75.183
3.358,74.761,74.888
3.4208,74.497,74.752
3.4946,75.062,74.785
3.5575,75.331,74.747
3.6091,75.325,75.142
3.6719,74.563,75.95
3.7464,74.276,76.226
3.8094,73.873,75.545
3.8602,74.127,74.828
3.9229,74.56,74.635
3.9983,75.675,74.801
4.0612,76.028,74.987
4.1112,75.797,74.827
4.174,74.876,74.462
4.2501,74.637,74.397
4.3131,74.416,74.76
4.3623,74.6,75.464
4.4251,74.604,76.053
4.502,75.088,75.743
4.5649,74.893,74.606
4.6134,74.599,74.045
4.6761,74.19,74.469
4.7539,74.716,75.166
4.8168,75.054,75.414
4.8644,75.439,75.504
4.9272,75.426,75.595
5.0057,75.751,75.339
5.0687,75.329,74.776
5.1155,74.819,74.846
5.1783,74.302,75.32
5.2576,74.648,75.131
5.3205,74.606,74.302
5.3666,74.386,74.363
5.4293,74.057,75.262
5.5094,74.725,75.793
5.5724,75.26,75.409
5.6177,75.608,75.053
5.6804,75.168,75.036
5.7613,74.972,74.938
5.8242,74.346,74.532
5.8687,74.251,74.379
5.9315,74.394,74.807
6.0132,75.32,75.478
6.0761,75.565,75.639
6.1198,75.436,75.293
6.1826,74.91,75.172
6.265,75.081,75.443


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_417.csv <==
x,qOut,qIn
0.031471,75.209,74.939
0.094153,74.81,74.655
0.15692,74.279,74.541
0.22039,74.801,74.611
0.28333,75.267,74.85
0.34522,75.567,75.192
0.40798,75.069,75.477
0.47225,74.794,75.514
0.53519,74.082,75.082
0.59629,73.927,74.747
0.65905,74.046,74.937
0.72411,75.033,75.174
0.78705,75.437,75.082
0.84736,75.576,74.963
0.91012,75.262,74.942
0.97597,75.479,74.954
1.0389,75.25,74.818
1.0984,75.02,74.803
1.1612,74.585,75.23
1.2278,74.821,75.639
1.2908,74.621,75.343
1.3495,74.43,75.025
1.4123,74.169,75.196
1.4797,74.784,75.303
1.5426,75.093,74.966
1.6006,75.272,74.682
1.6633,74.982,74.767
1.7315,75.181,75.021
1.7945,74.927,75.045
1.8516,74.779,74.81
1.9144,74.547,74.706
1.9834,75.034,75.004
2.0463,75.022,75.346
2.1027,74.838,75.129
2.1655,74.398,74.839
2.2353,74.758,75.105
2.2982,74.878,75.469
2.3538,75.026,75.095
2.4165,74.894,74.587
2.4871,75.347,74.658
2.5501,75.292,75.058
2.6048,75.113,75.022
2.6676,74.655,74.897
2.739,74.902,75.276
2.8019,74.812,75.942
2.8559,74.736,75.702
2.9187,74.439,74.797
2.9908,74.834,74.435
3.0538,74.831,74.948
3.107,74.8,75.099
3.1697,74.539,74.896
3.2427,74.979,75.185
3.3056,75.027,75.784
3.358,75.025,75.455
3.4208,74.748,74.482
3.4946,75.094,73.938
3.5575,74.984,74.313
3.6091,74.781,75.221
3.6719,74.342,76
3.7464,74.689,75.894
3.8094,74.778,74.774
3.8602,74.956,74.161
3.9229,74.942,74.721
3.9983,75.51,75.461
4.0612,75.474,75.213
4.1112,75.105,74.694
4.174,74.378,75.004
4.2501,74.531,75.945
4.3131,74.651,76.234
4.3623,75.017,75.155
4.4251,75.093,73.821
4.502,75.478,73.446
4.5649,75.002,74.217
4.6134,74.326,75.364
4.6761,73.774,76.083
4.7539,74.44,75.812
4.8168,75.049,74.976
4.8644,75.47,74.6
4.9272,75.218,74.816
5.0057,75.267,75.227
5.0687,74.807,75.388
5.1155,74.565,75.183
5.1783,74.322,74.843
5.2576,74.895,74.742
5.3205,75.045,75.017
5.3666,75.267,75.404
5.4293,75.232,75.68
5.5094,75.495,75.657
5.5724,74.811,74.985
5.6177,73.905,73.998
5.6804,73.355,73.765
5.7613,74.25,74.543
5.8242,75.15,75.255
5.8687,75.732,75.464
5.9315,75.472,75.717
6.0132,75.406,75.831
6.0761,74.828,75.342
6.1198,74.629,74.927
6.1826,74.589,75.072
6.265,75.258,75.195


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_418.csv <==
x,qOut,qIn
0.031471,74.751,75.131
0.094153,74.725,74.282
0.15692,74.624,74.281
0.22039,75.249,74.881
0.28333,75.359,75.353
0.34522,75.175,75.47
0.40798,74.537,75.475
0.47225,74.589,75.412
0.53519,74.453,74.915
0.59629,74.59,74.18
0.65905,74.665,74.167
0.72411,75.326,75.037
0.78705,75.283,75.652
0.84736,74.823,75.367
0.91012,74.108,75.123
0.97597,74.466,75.463
1.0389,74.924,75.57
1.0984,75.503,74.774
1.1612,75.454,74.199
1.2278,75.491,74.541
1.2908,74.715,74.979
1.3495,74.204,74.897
1.4123,74.093,75.122
1.4797,75.065,75.874
1.5426,75.574,76.022
1.6006,75.583,74.78
1.6633,74.877,73.684
1.7315,74.696,74.058
1.7945,74.346,75.201
1.8516,74.38,75.52
1.9144,74.406,75.356
1.9834,75.154,75.404
2.0463,75.363,75.615
2.1027,75.415,75.49
2.1655,75.065,75.165
2.2353,75.206,74.872
2.2982,74.826,74.619
2.3538,74.421,74.452
2.4165,73.979,74.643
2.4871,74.533,75.088
2.5501,74.924,75.126
2.6048,75.349,74.7
2.6676,75.279,74.702
2.739,75.425,75.485
2.8019,74.77,76.169
2.8559,74.183,75.635
2.9187,73.862,74.552
2.9908,74.662,74.026
3.0538,75.165,74.262
3.107,75.415,74.879
3.1697,75.217,75.616
3.2427,75.544,75.882
3.3056,75.398,75.21
3.358,75.076,74.435
3.4208,74.443,74.639
3.4946,74.598,75.661
3.5575,74.573,76.048
3.6091,74.669,75.31
3.6719,74.446,74.659
3.7464,74.801,74.694
3.8094,74.716,74.718
3.8602,74.844,74.347
3.9229,74.959,74.378
3.9983,75.619,74.957
4.0612,75.436,75.378
4.1112,74.688,75.196
4.174,73.809,75.015
4.2501,74.201,75.33
4.3131,74.815,75.747
4.3623,75.39,75.456
4.4251,75.247,74.88
4.502,75.32,74.755
4.5649,74.824,75.119
4.6134,74.671,75.255
4.6761,74.717,75.101
4.7539,75.518,74.973
4.8168,75.594,74.843
4.8644,75.097,74.802
4.9272,74.201,75.12
5.0057,74.261,75.376
5.0687,74.396,74.844
5.1155,74.647,74.36
5.1783,74.541,74.843
5.2576,75.003,75.636
5.3205,75.035,75.381
5.3666,75.114,74.866
5.4293,74.96,75.127
5.5094,75.399,75.344
5.5724,75.294,74.814
5.6177,75.05,74.393
5.6804,74.599,74.542
5.7613,74.942,75.025
5.8242,74.986,75.587
5.8687,74.952,75.585
5.9315,74.595,74.919
6.0132,74.912,74.364
6.0761,74.894,74.446
6.1198,74.897,75.178
6.1826,74.59,76.039
6.265,74.883,76.104


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_419.csv <==
x,qOut,qIn
0.031471,74.858,75.231
0.094153,75.391,74.063
0.15692,75.455,73.912
0.22039,75.746,74.905
0.28333,75.196,75.783
0.34522,74.54,75.506
0.40798,74.072,74.776
0.47225,74.749,74.545
0.53519,75.2,74.85
0.59629,75.317,75.117
0.65905,74.859,75.304
0.72411,74.94,75.286
0.78705,74.722,75.006
0.84736,74.592,74.831
0.91012,74.307,74.88
0.97597,74.864,74.91
1.0389,75.174,74.85
1.0984,75.522,74.981
1.1612,75.281,75.299
1.2278,75.246,75.586
1.2908,74.531,75.63
1.3495,74.213,75.413
1.4123,74.269,75.075
1.4797,75.211,74.694
1.5426,75.448,74.225
1.6006,75.105,74.293
1.6633,74.377,75.016
1.7315,74.598,75.42
1.7945,74.852,75.063
1.8516,75.134,74.919
1.9144,74.922,75.295
1.9834,75.133,75.783
2.0463,74.847,75.804
2.1027,74.668,75.238
2.1655,74.37,74.604
2.2353,74.829,74.239
2.2982,74.899,74.034
2.3538,75.027,74.401
2.4165,75.013,75.368
2.4871,75.582,75.957
2.5501,75.484,75.43
2.6048,74.956,74.76
2.6676,74.138,74.849
2.739,74.315,75.355
2.8019,74.533,75.381
2.8559,74.829,75.019
2.9187,74.689,74.889
2.9908,75.053,75.039
3.0538,74.973,75.254
3.107,75.094,75.216
3.1697,75.13,75.026
3.2427,75.642,75.132
3.3056,75.293,75.353
3.358,74.489,74.612
3.4208,73.656,73.663
3.4946,74.092,74.055
3.5575,74.662,75.56
3.6091,75.184,76.073
3.6719,75.148,75.544
3.7464,75.45,75.171
3.8094,75.165,75.242
3.8602,74.919,74.983
3.9229,74.623,74.74
3.9983,75.112,75.033
4.0612,75.152,75.417
4.1112,74.977,75.132
4.174,74.534,74.77
4.2501,74.924,74.955
4.3131,75.115,75.247
4.3623,75.242,75.13
4.4251,74.794,74.992
4.502,74.719,74.904
4.5649,74.19,74.609
4.6134,74.021,74.578
4.6761,74.049,75.141
4.7539,74.999,75.668
4.8168,75.484,75.515
4.8644,75.67,74.872
4.9272,75.236,74.361
5.0057,75.246,74.382
5.0687,74.878,74.628
5.1155,74.768,74.843
5.1783,74.613,75.402
5.2576,75.124,76.19
5.3205,75.054,76.136
5.3666,74.878,74.907
5.4293,74.569,73.987
5.5094,75.038,74.334
5.5724,75.102,75.316
5.6177,74.911,75.611
5.6804,74.339,75.24
5.7613,74.562,74.812
5.8242,74.663,74.858
5.8687,74.976,75.055
5.9315,75.009,74.997
6.0132,75.397,74.756
6.0761,74.978,74.724
6.1198,74.365,75.249
6.1826,73.78,75.954
6.265,74.345,76.125


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_420.csv <==
x,qOut,qIn
0.031471,75.778,75.254
0.094153,75.182,74.875
0.15692,74.454,74.675
0.22039,74.687,74.642
0.28333,74.745,74.748
0.34522,74.62,75.227
0.40798,74.188,75.733
0.47225,74.643,75.668
0.53519,75.02,75.065
0.59629,75.461,74.694
0.65905,75.315,74.773
0.72411,75.377,74.965
0.78705,74.753,74.775
0.84736,74.377,74.639
0.91012,74.207,75.114
0.97597,74.961,75.765
1.0389,75.231,75.521
1.0984,75.26,74.766
1.1612,74.901,74.535
1.2278,75.109,74.723
1.2908,74.864,74.781
1.3495,74.57,74.818
1.4123,74.188,74.992
1.4797,74.737,75.03
1.5426,75.069,74.718
1.6006,75.342,74.649
1.6633,75.144,75.251
1.7315,75.339,76.056
1.7945,74.954,76.16
1.8516,74.59,75.513
1.9144,74.185,74.967
1.9834,74.678,75.003
2.0463,74.884,75.168
2.1027,75.089,74.586
2.1655,74.967,73.925
2.2353,75.308,74.32
2.2982,75.012,75.509
2.3538,74.603,75.671
2.4165,74.165,74.977
2.4871,74.665,74.816
2.5501,74.887,75.356
2.6048,74.885,75.247
2.6676,74.437,74.701
2.739,74.675,74.615
2.8019,74.715,75.174
2.8559,74.956,75.606
2.9187,75.065,75.523
2.9908,75.78,75.04
3.0538,75.869,74.571
3.107,75.558,74.573
3.1697,74.715,75.001
3.2427,74.556,75.417
3.3056,74.282,75.289
3.358,74.309,74.806
3.4208,74.272,74.691
3.4946,74.963,75.078
3.5575,75.178,75.2
3.6091,75.243,74.961
3.6719,74.88,75.055
3.7464,75.058,75.474
3.8094,74.816,75.608
3.8602,74.673,75.096
3.9229,74.479,74.464
3.9983,75.089,74.29
4.0612,75.279,74.769
4.1112,75.228,75.308
4.174,74.691,75.466
4.2501,74.783,75.381
4.3131,74.644,75.204
4.3623,74.754,74.736
4.4251,74.707,74.445
4.502,75.209,74.955
4.5649,75.07,75.833
4.6134,74.8,75.955
4.6761,74.384,75.294
4.7539,74.832,74.363
4.8168,75.013,73.703
4.8644,75.178,73.945
4.9272,75.011,75.081
5.0057,75.305,76.253
5.0687,74.968,76.405
5.1155,74.491,75.391
5.1783,74.001,74.417
5.2576,74.582,74.552
5.3205,75.05,75.273
5.3666,75.402,75.156
5.4293,75.095,74.532
5.5094,75.083,74.366
5.5724,74.563,74.823
5.6177,74.433,75.31
5.6804,74.591,75.765
5.7613,75.533,75.941
5.8242,75.696,75.131
5.8687,75.032,74.235
5.9315,73.823,74.421
6.0132,73.755,75.081
6.0761,74.144,75.176
6.1198,74.928,75.05
6.1826,75.357,75.218
6.265,76.026,75.429


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_421.csv <==
x,qOut,qIn
0.031471,74.208,75.618
0.094153,74.524,75.297
0.15692,74.71,74.942
0.22039,75.385,74.786
0.28333,75.311,74.698
0.34522,74.989,74.614
0.40798,74.448,74.698
0.47225,74.73,75.063
0.53519,74.753,75.579
0.59629,74.717,75.778
0.65905,74.458,75.496
0.72411,74.992,74.912
0.78705,75.244,74.349
0.84736,75.401,74.235
0.91012,75.035,74.628
0.97597,75.126,75.131
1.0389,74.792,75.343
1.0984,74.709,75.364
1.1612,74.648,75.364
1.2278,75.299,75.403
1.2908,75.345,75.569
1.3495,75.059,75.278
1.4123,74.39,74.498
1.4797,74.499,74.238
1.5426,74.463,75.035
1.6006,74.611,75.52
1.6633,74.66,75.071
1.7315,75.392,74.517
1.7945,75.578,74.432
1.8516,75.354,74.709
1.9144,74.551,75.442
1.9834,74.447,76.272
2.0463,74.298,76.033
2.1027,74.503,74.801
2.1655,74.549,74.02
2.2353,75.195,74.208
2.2982,75.286,74.876
2.3538,75.338,75.503
2.4165,75.082,75.795
2.4871,75.328,75.441
2.5501,74.973,74.508
2.6048,74.587,73.978
2.6676,74.257,74.576
2.739,74.855,75.75
2.8019,75.078,76.142
2.8559,74.894,75.539
2.9187,74.198,74.94
2.9908,74.348,74.907
3.0538,74.563,75.118
3.107,75.178,74.922
3.1697,75.475,74.65
3.2427,75.874,74.785
3.3056,75.151,74.91
3.358,74.237,74.622
3.4208,73.743,74.635
3.4946,74.65,75.129
3.5575,75.435,75.31
3.6091,75.651,75.117
3.6719,74.917,75.316
3.7464,74.603,75.796
3.8094,74.224,75.54
3.8602,74.477,74.552
3.9229,74.806,74.142
3.9983,75.705,74.737
4.0612,75.783,75.447
4.1112,75.422,75.333
4.174,74.688,74.962
4.2501,74.775,75.066
4.3131,74.739,75.388
4.3623,74.735,75.181
4.4251,74.404,74.734
4.502,74.707,74.465
4.5649,74.651,74.527
4.6134,74.662,74.861
4.6761,74.48,75.326
4.7539,75.033,75.655
4.8168,75.215,75.545
4.8644,75.371,75.368
4.9272,75.106,75.454
5.0057,75.254,75.372
5.0687,74.812,74.443
5.1155,74.478,73.692
5.1783,74.228,74.306
5.2576,74.894,75.622
5.3205,75.163,75.903
5.3666,75.221,74.991
5.4293,74.882,74.419
5.5094,75.115,74.904
5.5724,74.915,75.405
5.6177,74.647,74.856
5.6804,74.183,74.353
5.7613,74.556,74.799
5.8242,74.705,75.499
5.8687,74.933,75.477
5.9315,74.97,75.288
6.0132,75.618,75.359
6.0761,75.69,75.251
6.1198,75.345,74.738
6.1826,74.448,74.653
6.265,74.316,75.248


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_422.csv <==
x,qOut,qIn
0.031471,75.451,74.877
0.094153,75.673,74.728
0.15692,75.002,75.256
0.22039,74.691,76.246
0.28333,74.198,76.557
0.34522,74.343,75.471
0.40798,74.632,74.186
0.47225,75.529,73.977
0.53519,75.599,74.643
0.59629,75.247,75.011
0.65905,74.607,75.103
0.72411,74.86,75.21
0.78705,74.99,75.124
0.84736,75.021,74.797
0.91012,74.571,74.788
0.97597,74.696,75.171
1.0389,74.528,75.23
1.0984,74.544,75.086
1.1612,74.337,75.422
1.2278,74.785,75.773
1.2908,74.82,75.044
1.3495,75.072,73.907
1.4123,75.283,73.835
1.4797,75.967,74.82
1.5426,75.717,75.698
1.6006,74.84,75.656
1.6633,73.874,75.251
1.7315,74.218,75.154
1.7945,74.777,75.19
1.8516,75.201,74.932
1.9144,74.959,74.747
1.9834,75.082,74.823
2.0463,74.779,74.859
2.1027,74.646,74.814
2.1655,74.469,75.152
2.2353,75.107,75.788
2.2982,75.351,75.793
2.3538,75.416,75.094
2.4165,74.866,74.62
2.4871,74.722,74.552
2.5501,74.201,74.492
2.6048,74.123,74.448
2.6676,74.245,74.847
2.739,75.189,75.625
2.8019,75.531,75.901
2.8559,75.502,75.211
2.9187,74.98,74.601
2.9908,75.064,74.845
3.0538,74.855,75.314
3.107,74.706,75.042
3.1697,74.332,74.718
3.2427,74.706,75.18
3.3056,74.784,76.004
3.358,75.028,75.681
3.4208,75.091,74.716
3.4946,75.615,74.477
3.5575,75.35,74.925
3.6091,74.711,74.994
3.6719,73.932,74.828
3.7464,74.244,74.704
3.8094,74.578,74.582
3.8602,74.96,74.835
3.9229,74.98,75.459
3.9983,75.466,75.676
4.0612,75.348,75.178
4.1112,75.039,74.662
4.174,74.481,74.614
4.2501,74.755,74.946
4.3131,74.83,75.068
4.3623,74.991,75.091
4.4251,74.918,75.382
4.502,75.417,75.538
4.5649,75.342,74.867
4.6134,75.049,74.371
4.6761,74.489,75.05
4.7539,74.717,76.016
4.8168,74.701,75.668
4.8644,74.647,74.505
4.9272,74.295,74.09
5.0057,74.69,74.641
5.0687,74.839,75.159
5.1155,75.102,75.358
5.1783,75.002,75.659
5.2576,75.284,75.702
5.3205,74.886,74.792
5.3666,74.52,73.837
5.4293,74.26,74.182
5.5094,74.959,75.47
5.5724,75.288,75.986
5.6177,75.277,75.407
5.6804,74.726,74.959
5.7613,74.838,74.961
5.8242,74.792,74.903
5.8687,75.032,75.008
5.9315,75.02,75.396
6.0132,75.352,75.247
6.0761,74.858,74.412
6.1198,74.293,74.226
6.1826,73.955,74.809
6.265,74.802,75.169


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_423.csv <==
x,qOut,qIn
0.031471,74.984,74.88
0.094153,75.326,75.253
0.15692,75.215,75.343
0.22039,75.531,75.263
0.28333,75.264,74.996
0.34522,74.864,74.722
0.40798,74.24,74.853
0.47225,74.438,75.374
0.53519,74.423,75.655
0.59629,74.562,75.427
0.65905,74.581,75.176
0.72411,75.272,75.1
0.78705,75.418,74.703
0.84736,75.297,74.001
0.91012,74.792,74.053
0.97597,74.96,75.11
1.0389,74.829,75.838
1.0984,74.7,75.411
1.1612,74.363,74.931
1.2278,74.811,75.026
1.2908,74.978,75.018
1.3495,75.134,74.729
1.4123,74.858,74.989
1.4797,75.057,75.65
1.5426,74.779,75.663
1.6006,74.684,75.079
1.6633,74.649,74.932
1.7315,75.405,75.252
1.7945,75.607,75.114
1.8516,75.332,74.49
1.9144,74.455,74.371
1.9834,74.295,74.878
2.0463,74.135,75.187
2.1027,74.385,74.752
2.1655,74.568,74.305
2.2353,75.347,74.591
2.2982,75.46,75.565
2.3538,75.239,76.35
2.4165,74.615,76.325
2.4871,74.766,75.382
2.5501,74.781,74.075
2.6048,74.959,73.618
2.6676,74.913,74.345
2.739,75.435,75.44
2.8019,75.387,75.818
2.8559,75.147,75.292
2.9187,74.577,74.733
2.9908,74.734,74.914
3.0538,74.636,75.311
3.107,74.658,75.334
3.1697,74.432,75.356
3.2427,74.752,75.155
3.3056,74.525,74.384
3.358,74.321,74.292
3.4208,74.216,75.242
3.4946,75.15,75.849
3.5575,75.817,75.179
3.6091,75.994,74.611
3.6719,75.097,75.032
3.7464,74.519,75.654
3.8094,73.919,75.348
3.8602,74.251,74.826
3.9229,74.723,74.918
3.9983,75.617,75.138
4.0612,75.477,74.718
4.1112,75.008,74.223
4.174,74.5,74.565
4.2501,74.999,75.571
4.3131,75.279,75.945
4.3623,75.208,75.159
4.4251,74.569,74.467
4.502,74.621,74.592
4.5649,74.595,74.736
4.6134,74.858,74.72
4.6761,74.856,75.29
4.7539,75.315,75.978
4.8168,75.125,75.681
4.8644,74.926,74.85
4.9272,74.678,74.524
5.0057,75.21,74.556
5.0687,75.263,74.577
5.1155,74.98,74.975
5.1783,74.288,75.665
5.2576,74.408,75.964
5.3205,74.458,75.381
5.3666,74.757,74.723
5.4293,74.874,74.801
5.5094,75.465,75.21
5.5724,75.308,74.838
5.6177,74.792,74.091
5.6804,74.068,74.233
5.7613,74.392,75.241
5.8242,74.748,75.905
5.8687,75.23,75.527
5.9315,75.29,74.907
6.0132,75.616,74.826
6.0761,75.128,75.277
6.1198,74.503,75.27
6.1826,73.958,74.744
6.265,74.536,74.489


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_424.csv <==
x,qOut,qIn
0.031471,74.288,74.647
0.094153,74.518,74.366
0.15692,74.609,75.051
0.22039,75.198,75.65
0.28333,75.113,75.21
0.34522,75.017,74.618
0.40798,74.735,74.622
0.47225,75.124,74.959
0.53519,75.037,75.418
0.59629,74.913,75.596
0.65905,74.635,75.14
0.72411,75.062,74.603
0.78705,75.018,74.721
0.84736,74.795,75.061
0.91012,74.381,75.288
0.97597,74.826,75.607
1.0389,75.039,75.65
1.0984,75.102,75.178
1.1612,74.675,74.723
1.2278,74.842,74.438
1.2908,74.734,74.103
1.3495,74.849,74.401
1.4123,74.735,75.507
1.4797,75.117,76.14
1.5426,74.862,75.183
1.6006,74.631,74.267
1.6633,74.446,74.77
1.7315,75.125,75.827
1.7945,75.348,75.556
1.8516,75.161,74.195
1.9144,74.476,73.797
1.9834,74.585,74.938
2.0463,74.671,76.047
2.1027,75.066,75.952
2.1655,75.214,75.504
2.2353,75.672,75.299
2.2982,75.223,74.982
2.3538,74.475,74.339
2.4165,73.78,74.244
2.4871,74.293,74.957
2.5501,74.802,75.467
2.6048,75.185,75.131
2.6676,75.016,74.791
2.739,75.277,74.94
2.8019,75.072,75.06
2.8559,74.974,74.687
2.9187,74.667,74.565
2.9908,74.915,75.125
3.0538,74.588,75.631
3.107,74.313,75.55
3.1697,74.19,75.435
3.2427,75.117,75.376
3.3056,75.739,74.936
3.358,75.931,74.444
3.4208,75.24,74.638
3.4946,74.897,75.341
3.5575,74.338,75.634
3.6091,74.355,75.203
3.6719,74.449,74.772
3.7464,75.171,74.725
3.8094,75.181,74.633
3.8602,74.973,74.443
3.9229,74.478,74.756
3.9983,74.718,75.475
4.0612,74.662,75.806
4.1112,74.67,75.478
4.174,74.568,75.067
4.2501,75.242,74.915
4.3131,75.503,74.851
4.3623,75.511,74.877
4.4251,74.941,75.135
4.502,74.898,75.175
4.5649,74.581,74.47
4.6134,74.619,73.795
4.6761,74.674,74.164
4.7539,75.356,75.44
4.8168,75.326,76.419
4.8644,74.909,76.291
4.9272,74.173,75.627
5.0057,74.349,74.996
5.0687,74.493,74.35
5.1155,74.81,74.168
5.1783,74.897,74.801
5.2576,75.505,75.386
5.3205,75.467,75.089
5.3666,75.144,74.76
5.4293,74.573,75.117
5.5094,74.863,75.634
5.5724,74.968,75.34
5.6177,74.917,74.699
5.6804,74.293,74.73
5.7613,74.24,75.287
5.8242,74.012,75.375
5.8687,74.241,74.982
5.9315,74.585,74.804
6.0132,75.683,74.839
6.0761,76.152,74.828
6.1198,76.016,75.022
6.1826,75.029,75.414
6.265,74.626,75.396


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_425.csv <==
x,qOut,qIn
0.031471,75.12,74.844
0.094153,74.939,74.807
0.15692,74.454,74.714
0.22039,74.648,74.625
0.28333,74.525,74.874
0.34522,74.569,75.409
0.40798,74.59,75.663
0.47225,75.382,75.388
0.53519,75.673,74.923
0.59629,75.557,75.231
0.65905,74.799,75.952
0.72411,74.656,75.813
0.78705,74.416,74.555
0.84736,74.577,73.772
0.91012,74.649,74.117
0.97597,75.288,74.92
1.0389,75.257,75.278
1.0984,75.025,75.295
1.1612,74.5,75.353
1.2278,74.699,75.421
1.2908,74.594,75.16
1.3495,74.549,74.767
1.4123,74.372,74.736
1.4797,74.952,75.014
1.5426,75.132,75.36
1.6006,75.162,75.663
1.6633,74.871,75.599
1.7315,75.294,74.904
1.7945,75.411,74.083
1.8516,75.432,74.142
1.9144,74.865,74.902
1.9834,74.706,75.583
2.0463,74.165,75.724
2.1027,74.083,75.309
2.1655,74.188,74.793
2.2353,75.104,74.811
2.2982,75.422,75.114
2.3538,75.432,75.209
2.4165,74.953,75.16
2.4871,75.029,74.742
2.5501,74.747,74.036
2.6048,74.625,74.285
2.6676,74.546,75.475
2.739,75.285,76.253
2.8019,75.525,75.895
2.8559,75.271,75.066
2.9187,74.385,74.491
2.9908,74.27,74.525
3.0538,74.255,74.835
3.107,74.703,75.112
3.1697,74.947,75.412
3.2427,75.563,75.529
3.3056,75.347,75.11
3.358,74.951,74.333
3.4208,74.521,74.065
3.4946,74.987,74.709
3.5575,75.098,75.513
3.6091,74.82,75.709
3.6719,74.074,75.56
3.7464,74.212,75.301
3.8094,74.427,75.053
3.8602,75.001,75.131
3.9229,75.323,75.293
3.9983,75.906,74.855
4.0612,75.504,74.092
4.1112,74.719,74.492
4.174,73.995,75.719
4.2501,74.533,76.263
4.3131,75.105,75.506
4.3623,75.442,74.527
4.4251,75.006,74.246
4.502,74.869,74.759
4.5649,74.343,75.151
4.6134,74.241,74.868
4.6761,74.283,74.627
4.7539,75.134,74.944
4.8168,75.424,75.355
4.8644,75.476,75.156
4.9272,75.137,74.955
5.0057,75.358,75.328
5.0687,75.114,75.561
5.1155,74.73,75.035
5.1783,74.13,74.69
5.2576,74.461,74.993
5.3205,74.714,75.078
5.3666,75.161,74.488
5.4293,75.236,74.373
5.5094,75.581,75.204
5.5724,75.082,75.937
5.6177,74.514,75.744
5.6804,74.084,75.32
5.7613,74.677,75.094
5.8242,74.943,74.739
5.8687,74.924,74.355
5.9315,74.534,74.601
6.0132,74.888,75.253
6.0761,75.012,75.47
6.1198,75.123,75.208
6.1826,74.893,74.985
6.265,75.237,74.883


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_426.csv <==
x,qOut,qIn
0.031471,74.861,74.718
0.094153,74.629,74.447
0.15692,74.44,74.587
0.22039,75.045,74.881
0.28333,75.137,75.208
0.34522,75.002,75.507
0.40798,74.619,75.493
0.47225,75.042,75.046
0.53519,75.2,74.247
0.59629,75.211,73.981
0.65905,74.702,74.931
0.72411,74.716,76.467
0.78705,74.41,76.829
0.84736,74.388,75.532
0.91012,74.386,74.191
0.97597,75.161,73.966
1.0389,75.428,74.528
1.0984,75.423,74.928
1.1612,74.851,75.137
1.2278,74.782,75.197
1.2908,74.394,74.922
1.3495,74.332,74.77
1.4123,74.395,75.166
1.4797,75.251,75.544
1.5426,75.516,75.267
1.6006,75.243,74.753
1.6633,74.315,74.604
1.7315,74.172,74.901
1.7945,74.168,75.495
1.8516,74.743,75.861
1.9144,75.299,75.618
1.9834,76.19,75.039
2.0463,75.968,74.68
2.1027,74.99,74.739
2.1655,73.895,74.917
2.2353,74.173,74.814
2.2982,74.762,74.431
2.3538,75.161,74.464
2.4165,74.832,75.078
2.4871,74.949,75.736
2.5501,74.81,75.529
2.6048,74.967,74.936
2.6676,74.872,75.034
2.739,75.212,75.545
2.8019,74.87,75.234
2.8559,74.587,74.445
2.9187,74.402,74.409
2.9908,75.155,75.03
3.0538,75.511,75.237
3.107,75.525,74.767
3.1697,74.966,74.586
3.2427,74.947,75.158
3.3056,74.637,75.95
3.358,74.488,75.981
3.4208,74.185,75.339
3.4946,74.618,74.648
3.5575,74.685,74.09
3.6091,74.838,74.041
3.6719,74.805,74.895
3.7464,75.386,75.792
3.8094,75.408,75.49
3.8602,75.217,74.955
3.9229,74.702,75.148
3.9983,74.893,75.365
4.0612,74.779,74.948
4.1112,74.707,74.665
4.174,74.402,74.999
4.2501,74.763,75.51
4.3131,74.714,75.581
4.3623,74.725,75.115
4.4251,74.711,74.605
4.502,75.469,74.549
4.5649,75.703,74.893
4.6134,75.357,74.943
4.6761,74.353,74.685
4.7539,74.181,74.626
4.8168,74.21,75.074
4.8644,74.694,75.548
4.9272,74.935,75.627
5.0057,75.568,75.398
5.0687,75.436,75.177
5.1155,75.107,74.914
5.1783,74.553,74.663
5.2576,74.831,74.785
5.3205,74.879,75.276
5.3666,74.992,75.385
5.4293,74.857,75.046
5.5094,75.274,74.871
5.5724,75.108,75.122
5.6177,74.785,75.414
5.6804,74.283,75.446
5.7613,74.611,75.092
5.8242,74.668,74.626
5.8687,74.658,74.466
5.9315,74.396,74.6
6.0132,74.915,74.888
6.0761,75.165,75.233
6.1198,75.388,75.53
6.1826,75.127,75.565
6.265,75.266,75.249


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_427.csv <==
x,qOut,qIn
0.031471,74.68,75.228
0.094153,74.781,75.655
0.15692,74.775,75.169
0.22039,75.421,74.111
0.28333,75.486,73.815
0.34522,75.209,74.621
0.40798,74.546,75.568
0.47225,74.688,76.092
0.53519,74.717,75.87
0.59629,74.828,75.126
0.65905,74.526,74.678
0.72411,74.745,74.904
0.78705,74.552,75.085
0.84736,74.633,74.824
0.91012,74.722,74.736
0.97597,75.479,74.966
1.0389,75.57,75.028
1.0984,75.322,74.845
1.1612,74.802,74.919
1.2278,75.044,75.277
1.2908,74.968,75.343
1.3495,74.617,74.756
1.4123,73.897,74.246
1.4797,74.123,74.541
1.5426,74.431,75.432
1.6006,75.048,75.921
1.6633,75.351,75.747
1.7315,75.932,75.171
1.7945,75.612,74.638
1.8516,75.011,74.416
1.9144,74.363,74.595
1.9834,74.72,75.157
2.0463,74.885,75.783
2.1027,74.849,75.836
2.1655,74.43,75.349
2.2353,74.75,74.917
2.2982,74.864,74.794
2.3538,75.039,74.793
2.4165,74.805,74.919
2.4871,74.992,74.969
2.5501,74.61,74.579
2.6048,74.347,74.405
2.6676,74.207,74.898
2.739,75.049,75.38
2.8019,75.54,75.175
2.8559,75.666,75.187
2.9187,75.017,75.733
2.9908,74.787,75.81
3.0538,74.337,74.78
3.107,74.421,73.855
3.1697,74.625,74.071
3.2427,75.507,75.152
3.3056,75.672,76.044
3.358,75.441,75.98
3.4208,74.774,75.386
3.4946,74.832,74.987
3.5575,74.709,74.691
3.6091,74.682,74.324
3.6719,74.384,74.541
3.7464,74.706,75.341
3.8094,74.611,75.627
3.8602,74.59,75.002
3.9229,74.485,74.568
3.9983,75.187,74.852
4.0612,75.496,75.066
4.1112,75.551,74.806
4.174,74.92,74.936
4.2501,74.695,75.626
4.3131,74.164,75.931
4.3623,74.149,75.351
4.4251,74.392,74.763
4.502,75.47,74.688
4.5649,75.907,74.706
4.6134,75.749,74.528
4.6761,74.83,74.665
4.7539,74.56,75.152
4.8168,74.34,75.378
4.8644,74.617,75.227
4.9272,74.751,75.097
5.0057,75.335,74.955
5.0687,75.16,74.753
5.1155,74.811,74.783
5.1783,74.295,75.047
5.2576,74.662,75.26
5.3205,74.815,75.422
5.3666,75.025,75.608
5.4293,75.009,75.478
5.5094,75.545,74.924
5.5724,75.456,74.455
5.6177,75.03,74.611
5.6804,74.284,75.072
5.7613,74.423,75.267
5.8242,74.501,74.913
5.8687,74.719,74.422
5.9315,74.679,74.458
6.0132,75.21,75.33
6.0761,75.202,76.238
6.1198,75.035,75.839
6.1826,74.531,74.804
6.265,74.738,74.53


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_428.csv <==
x,qOut,qIn
0.031471,74.327,74.846
0.094153,74.789,74.476
0.15692,74.89,74.318
0.22039,75.4,74.701
0.28333,75.287,75.477
0.34522,75.172,75.763
0.40798,74.825,75.339
0.47225,75.105,74.711
0.53519,74.904,74.413
0.59629,74.722,74.703
0.65905,74.423,75.252
0.72411,74.85,75.365
0.78705,74.823,74.802
0.84736,74.677,74.505
0.91012,74.399,74.971
0.97597,75.019,75.648
1.0389,75.398,75.601
1.0984,75.585,75.039
1.1612,75.073,74.741
1.2278,74.904,74.772
1.2908,74.346,74.628
1.3495,74.264,74.765
1.4123,74.394,75.666
1.4797,75.286,76.475
1.5426,75.484,75.929
1.6006,75.201,74.668
1.6633,74.484,74.098
1.7315,74.61,74.368
1.7945,74.702,74.782
1.8516,74.899,74.855
1.9144,74.67,74.889
1.9834,74.928,75.201
2.0463,74.733,75.545
2.1027,74.777,75.438
2.1655,74.809,75.137
2.2353,75.445,75.046
2.2982,75.344,74.986
2.3538,74.819,74.516
2.4165,74.068,74.264
2.4871,74.401,74.78
2.5501,74.816,75.504
2.6048,75.393,75.675
2.6676,75.535,75.487
2.739,75.845,75.169
2.8019,75.21,74.773
2.8559,74.416,74.739
2.9187,73.828,75.208
2.9908,74.43,75.521
3.0538,74.861,75.188
3.107,75.033,74.718
3.1697,74.786,74.56
3.2427,75.197,74.613
3.3056,75.294,74.529
3.358,75.266,74.652
3.4208,74.725,75.308
3.4946,74.708,76.045
3.5575,74.371,76.114
3.6091,74.356,75.345
3.6719,74.398,74.585
3.7464,75.211,74.627
3.8094,75.483,74.936
3.8602,75.427,74.85
3.9229,74.851,74.923
3.9983,74.921,75.159
4.0612,74.792,74.951
4.1112,74.92,74.708
4.174,74.846,74.888
4.2501,75.229,74.981
4.3131,74.888,74.685
4.3623,74.42,74.639
4.4251,73.916,75.227
4.502,74.419,76.017
4.5649,74.757,75.878
4.6134,75.128,74.704
4.6761,75.223,74.017
4.7539,75.777,74.726
4.8168,75.611,75.985
4.8644,75.072,76.149
4.9272,74.323,75.279
5.0057,74.566,74.274
5.0687,74.76,74.005
5.1155,74.93,74.545
5.1783,74.692,75.23
5.2576,74.982,75.377
5.3205,74.824,75.066
5.3666,74.63,75.167
5.4293,74.214,75.594
5.5094,74.631,75.584
5.5724,74.844,74.874
5.6177,75.203,74.583
5.6804,75.172,74.944
5.7613,75.438,75.12
5.8242,74.928,74.828
5.8687,74.497,74.77
5.9315,74.36,74.919
6.0132,75.25,74.945
6.0761,75.655,75.11
6.1198,75.348,75.624
6.1826,74.352,75.823
6.265,74.219,75.393


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_429.csv <==
x,qOut,qIn
0.031471,75.299,75.056
0.094153,74.936,75.44
0.15692,74.416,75.678
0.22039,74.738,75.634
0.28333,74.752,75.043
0.34522,74.587,74.212
0.40798,74.215,74.047
0.47225,74.771,74.824
0.53519,75.2,75.883
0.59629,75.528,76.148
0.65905,75.162,75.541
0.72411,75.107,74.735
0.78705,74.613,74.184
0.84736,74.583,74.084
0.91012,74.66,74.732
0.97597,75.307,75.683
1.0389,75.1,75.71
1.0984,74.561,75.139
1.1612,74.034,75.092
1.2278,74.679,75.325
1.2908,75.286,74.943
1.3495,75.666,74.56
1.4123,75.198,74.909
1.4797,74.926,75.357
1.5426,74.213,75.203
1.6006,74.083,74.847
1.6633,74.335,74.82
1.7315,75.463,75.127
1.7945,75.891,75.282
1.8516,75.601,74.96
1.9144,74.536,74.662
1.9834,74.239,74.798
2.0463,74.161,75.045
2.1027,74.62,74.973
2.1655,74.906,74.818
2.2353,75.612,74.84
2.2982,75.531,75.198
2.3538,75.198,75.541
2.4165,74.606,75.562
2.4871,74.83,75.454
2.5501,74.835,75.48
2.6048,74.869,75.251
2.6676,74.631,74.669
2.739,75.023,74.184
2.8019,74.976,73.952
2.8559,74.902,74.177
2.9187,74.6,75.019
2.9908,74.971,75.913
3.0538,74.913,76.021
3.107,74.784,75.525
3.1697,74.427,75.254
3.2427,74.802,75.369
3.3056,74.829,74.986
3.358,74.81,74.373
3.4208,74.522,74.645
3.4946,74.969,75.372
3.5575,75.108,75.274
3.6091,75.333,74.67
3.6719,75.268,74.684
3.7464,75.572,75.253
3.8094,75.068,75.346
3.8602,74.317,74.662
3.9229,73.592,74.391
3.9983,74.032,75.165
4.0612,74.454,75.803
4.1112,74.883,75.142
4.174,75.012,74.444
4.2501,75.696,74.817
4.3131,75.816,75.461
4.3623,75.593,75.038
4.4251,74.878,74.496
4.502,74.851,74.85
4.5649,74.663,75.455
4.6134,74.693,75.586
4.6761,74.547,75.741
4.7539,75.027,75.702
4.8168,74.994,74.784
4.8644,74.886,73.896
4.9272,74.517,74.307
5.0057,74.849,75.553
5.0687,74.821,75.942
5.1155,74.821,75.066
5.1783,74.621,74.37
5.2576,75.088,74.681
5.3205,75.087,75.328
5.3666,74.974,75.111
5.4293,74.59,74.5
5.5094,74.888,74.396
5.5724,74.807,74.915
5.6177,74.691,75.527
5.6804,74.453,75.893
5.7613,75.091,75.661
5.8242,75.465,74.822
5.8687,75.622,74.283
5.9315,75.05,74.638
6.0132,74.863,75.43
6.0761,74.384,75.617
6.1198,74.458,74.973
6.1826,74.627,74.405
6.265,75.374,74.54


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_430.csv <==
x,qOut,qIn
0.031471,74.755,75.603
0.094153,74.846,75.379
0.15692,74.716,74.915
0.22039,75.048,74.74
0.28333,74.701,74.716
0.34522,74.349,74.844
0.40798,74.031,75.302
0.47225,74.646,75.578
0.53519,74.933,75.354
0.59629,75.025,75.017
0.65905,74.767,74.756
0.72411,75.225,74.63
0.78705,75.402,74.878
0.84736,75.525,75.249
0.91012,75.085,75.219
0.97597,75.016,74.83
1.0389,74.474,74.618
1.0984,74.332,75.125
1.1612,74.405,75.94
1.2278,75.253,76.182
1.2908,75.407,75.445
1.3495,75.068,74.511
1.4123,74.346,74.069
1.4797,74.548,74.157
1.5426,74.769,74.4
1.6006,75.128,74.996
1.6633,75.069,75.905
1.7315,75.364,76.24
1.7945,74.99,75.292
1.8516,74.636,74.287
1.9144,74.319,74.264
1.9834,74.887,74.686
2.0463,75.056,74.853
2.1027,74.928,75.13
2.1655,74.393,75.624
2.2353,74.69,75.848
2.2982,74.924,75.332
2.3538,75.414,74.575
2.4165,75.477,74.42
2.4871,75.627,74.947
2.5501,74.753,75.424
2.6048,73.905,75.296
2.6676,73.502,74.884
2.739,74.431,74.604
2.8019,75.166,74.773
2.8559,75.637,75.351
2.9187,75.445,75.771
2.9908,75.451,75.529
3.0538,74.764,74.955
3.107,74.203,75.017
3.1697,73.904,75.356
3.2427,74.723,75.05
3.3056,75.252,74.225
3.358,75.531,74.026
3.4208,75.198,74.559
3.4946,75.243,75.317
3.5575,74.811,75.718
3.6091,74.595,75.56
3.6719,74.448,75.195
3.7464,75.073,75.098
3.8094,75.135,75.218
3.8602,74.898,74.993
3.9229,74.385,74.647
3.9983,74.752,74.68
4.0612,74.985,74.875
4.1112,75.238,75.165
4.174,75.12,75.662
4.2501,75.467,75.7
4.3131,75.229,74.697
4.3623,74.83,73.958
4.4251,74.158,74.606
4.502,74.308,75.862
4.5649,74.302,75.784
4.6134,74.52,74.614
4.6761,74.621,74.26
4.7539,75.361,74.985
4.8168,75.519,75.473
4.8644,75.423,75.321
4.9272,74.922,75.26
5.0057,75.027,75.306
5.0687,74.767,75.107
5.1155,74.55,74.739
5.1783,74.275,74.728
5.2576,74.891,75.197
5.3205,75.216,75.439
5.3666,75.334,74.848
5.4293,74.831,74.226
5.5094,74.821,74.351
5.5724,74.536,74.804
5.6177,74.667,74.968
5.6804,74.755,75.173
5.7613,75.342,75.4
5.8242,75.12,75.258
5.8687,74.688,75.285
5.9315,74.278,75.757
6.0132,74.911,75.838
6.0761,75.331,74.971
6.1198,75.432,74.146
6.1826,74.909,74.258
6.265,74.941,75.065


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_431.csv <==
x,qOut,qIn
0.031471,75.054,74.409
0.094153,74.759,74.329
0.15692,74.378,75.238
0.22039,74.941,76.394
0.28333,75.288,76.144
0.34522,75.483,74.645
0.40798,74.976,73.939
0.47225,74.761,74.851
0.53519,74.108,75.928
0.59629,73.964,75.499
0.65905,74.097,74.56
0.72411,75.106,74.367
0.78705,75.526,74.661
0.84736,75.624,74.696
0.91012,75.249,74.937
0.97597,75.381,75.439
1.0389,75.048,75.421
1.0984,74.616,74.837
1.1612,74.013,74.704
1.2278,74.371,75.247
1.2908,74.655,75.555
1.3495,75.143,75.178
1.4123,75.277,74.937
1.4797,75.687,75.155
1.5426,75.243,74.947
1.6006,74.719,74.408
1.6633,74.373,74.692
1.7315,75.03,75.45
1.7945,75.271,75.427
1.8516,74.966,74.786
1.9144,74.184,74.61
1.9834,74.329,75.15
2.0463,74.588,75.674
2.1027,75.008,75.332
2.1655,74.95,74.741
2.2353,75.248,74.707
2.2982,74.955,74.948
2.3538,74.786,75.013
2.4165,74.615,75.255
2.4871,75.22,75.569
2.5501,75.314,75.257
2.6048,75.114,74.395
2.6676,74.524,74.015
2.739,74.692,74.408
2.8019,74.692,74.954
2.8559,74.825,75.534
2.9187,74.677,76.152
2.9908,75.075,76.174
3.0538,74.943,75.381
3.107,74.841,74.702
3.1697,74.659,74.631
3.2427,75.202,74.78
3.3056,75.231,74.754
3.358,74.947,74.849
3.4208,74.358,75.133
3.4946,74.676,75.273
3.5575,74.932,74.965
3.6091,75.253,74.536
3.6719,75.019,74.57
3.7464,75.038,75.134
3.8094,74.413,75.566
3.8602,74.042,75.113
3.9229,73.892,74.52
3.9983,74.769,74.936
4.0612,75.295,75.93
4.1112,75.704,75.818
4.174,75.618,75.031
4.2501,75.793,74.745
4.3131,75.193,74.836
4.3623,74.546,74.542
4.4251,74.074,74.514
4.502,74.686,75.146
4.5649,75.025,75.804
4.6134,75.068,75.78
4.6761,74.605,75.286
4.7539,74.762,74.675
4.8168,74.668,74.309
4.8644,74.738,74.517
4.9272,74.611,75.058
5.0057,75.076,75.288
5.0687,74.991,75.06
5.1155,74.847,74.94
5.1783,74.627,75.045
5.2576,75.25,75.14
5.3205,75.498,74.968
5.3666,75.389,75.031
5.4293,74.65,75.596
5.5094,74.533,75.936
5.5724,74.322,75.066
5.6177,74.541,73.848
5.6804,74.744,73.7
5.7613,75.539,74.588
5.8242,75.612,75.516
5.8687,75.237,75.782
5.9315,74.411,75.587
6.0132,74.433,75.358
6.0761,74.465,75.249
6.1198,74.752,75.046
6.1826,74.768,74.867
6.265,75.239,74.778


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_432.csv <==
x,qOut,qIn
0.031471,74.86,75.467
0.094153,74.98,75.077
0.15692,74.985,74.678
0.22039,75.477,75.001
0.28333,75.184,75.368
0.34522,74.569,74.882
0.40798,73.913,74.6
0.47225,74.417,75.356
0.53519,74.935,75.869
0.59629,75.349,75.014
0.65905,75.069,74.254
0.72411,75.052,74.468
0.78705,74.52,74.803
0.84736,74.361,74.96
0.91012,74.394,75.545
0.97597,75.234,75.978
1.0389,75.447,75.339
1.0984,75.281,74.382
1.1612,74.744,74.283
1.2278,74.974,74.843
1.2908,75.001,75.129
1.3495,74.987,75.242
1.4123,74.597,75.531
1.4797,74.854,75.584
1.5426,74.808,75.03
1.6006,74.952,74.422
1.6633,74.901,74.431
1.7315,75.321,74.971
1.7945,75.016,75.281
1.8516,74.504,75.172
1.9144,73.961,75.239
1.9834,74.514,75.572
2.0463,74.997,75.253
2.1027,75.435,74.321
2.1655,75.281,74.247
2.2353,75.354,75.274
2.2982,74.747,76.12
2.3538,74.311,75.769
2.4165,74.098,74.834
2.4871,74.907,74.263
2.5501,75.339,74.591
2.6048,75.476,75.262
2.6676,75.022,75.603
2.739,75.012,75.324
2.8019,74.604,74.564
2.8559,74.41,74.281
2.9187,74.273,74.856
2.9908,75.009,75.539
3.0538,75.331,75.291
3.107,75.408,74.518
3.1697,74.893,74.356
3.2427,74.862,75.062
3.3056,74.509,75.705
3.358,74.547,75.376
3.4208,74.694,74.84
3.4946,75.499,74.969
3.5575,75.538,75.411
3.6091,75.06,75.21
3.6719,74.303,74.791
3.7464,74.584,74.864
3.8094,74.925,75.37
3.8602,75.189,75.453
3.9229,74.815,75.193
3.9983,74.871,75.114
4.0612,74.597,74.979
4.1112,74.67,74.359
4.174,74.615,73.939
4.2501,75.078,74.23
4.3131,74.857,74.928
4.3623,74.627,75.482
4.4251,74.414,75.898
4.502,75.067,76.199
4.5649,75.295,76.118
4.6134,75.242,75.327
4.6761,74.786,74.41
4.7539,75.005,74.137
4.8168,74.939,74.449
4.8644,74.881,74.816
4.9272,74.609,75.156
5.0057,75.086,75.298
5.0687,75.227,75.049
5.1155,75.253,74.888
5.1783,74.735,75.18
5.2576,74.657,75.539
5.3205,74.182,75.48
5.3666,74.029,75.169
5.4293,73.939,74.826
5.5094,74.711,74.471
5.5724,75.077,74.306
5.6177,75.485,74.771
5.6804,75.634,75.609
5.7613,76.104,75.974
5.8242,75.621,75.077
5.8687,74.676,74.005
5.9315,73.81,74.173
6.0132,74.267,75.267
6.0761,74.813,75.776
6.1198,75.135,75.287
6.1826,74.823,74.853
6.265,74.996,75.106


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_433.csv <==
x,qOut,qIn
0.031471,75.213,74.752
0.094153,75.231,74.925
0.15692,75.064,75.201
0.22039,75.485,75.377
0.28333,75.275,75.135
0.34522,74.699,74.639
0.40798,73.953,74.451
0.47225,74.321,74.779
0.53519,74.771,75.245
0.59629,75.29,75.483
0.65905,75.235,75.52
0.72411,75.389,75.284
0.78705,74.827,74.717
0.84736,74.445,74.595
0.91012,74.302,75.131
0.97597,75.112,75.471
1.0389,75.422,75.13
1.0984,75.254,74.679
1.1612,74.581,74.542
1.2278,74.704,74.714
1.2908,74.793,74.917
1.3495,75.05,75.381
1.4123,74.876,75.942
1.4797,75.067,75.727
1.5426,74.647,74.627
1.6006,74.402,74.258
1.6633,74.285,74.94
1.7315,75.07,75.533
1.7945,75.401,75.225
1.8516,75.376,74.739
1.9144,74.807,74.827
1.9834,74.876,75.36
2.0463,74.76,75.299
2.1027,74.892,74.406
2.1655,74.78,73.997
2.2353,75.112,74.838
2.2982,74.758,76.05
2.3538,74.4,76.029
2.4165,74.134,75.215
2.4871,74.883,74.834
2.5501,75.346,75.355
2.6048,75.534,75.6
2.6676,75.087,75.078
2.739,75.077,74.525
2.8019,74.709,74.703
2.8559,74.618,74.838
2.9187,74.517,74.558
2.9908,75.132,74.51
3.0538,75.193,74.751
3.107,75.055,74.804
3.1697,74.546,75.121
3.2427,74.682,75.882
3.3056,74.493,75.992
3.358,74.465,74.921
3.4208,74.432,74.068
3.4946,75.214,74.363
3.5575,75.541,75.217
3.6091,75.577,75.641
3.6719,75.116,75.666
3.7464,75.237,75.362
3.8094,75.041,74.807
3.8602,74.899,74.465
3.9229,74.49,74.713
3.9983,74.715,75.335
4.0612,74.535,75.752
4.1112,74.404,75.533
4.174,74.093,74.954
4.2501,74.58,74.55
4.3131,74.784,74.496
4.3623,75.136,74.487
4.4251,75.199,74.614
4.502,75.579,75.092
4.5649,75.091,75.655
4.6134,74.431,75.896
4.6761,73.977,75.833
4.7539,74.75,75.436
4.8168,75.388,74.536
4.8644,75.649,73.896
4.9272,75.095,74.227
5.0057,74.918,74.983
5.0687,74.486,75.246
5.1155,74.553,75.194
5.1783,74.721,75.319
5.2576,75.512,75.554
5.3205,75.517,75.585
5.3666,75.058,75.285
5.4293,74.234,74.844
5.5094,74.302,74.482
5.5724,74.352,74.272
5.6177,74.556,74.668
5.6804,74.601,75.586
5.7613,75.371,76.004
5.8242,75.71,75.348
5.8687,75.728,74.542
5.9315,74.982,74.361
6.0132,74.666,74.835
6.0761,74.154,75.469
6.1198,74.214,75.591
6.1826,74.334,75.207
6.265,75.106,74.811


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_434.csv <==
x,qOut,qIn
0.031471,75.453,74.785
0.094153,75.25,74.865
0.15692,74.734,75.15
0.22039,75.055,75.27
0.28333,75.2,75.224
0.34522,75.178,75.077
0.40798,74.561,74.948
0.47225,74.527,75.076
0.53519,74.336,75.033
0.59629,74.655,74.364
0.65905,74.939,74.03
0.72411,75.608,74.899
0.78705,75.287,76.282
0.84736,74.568,76.424
0.91012,73.901,75.478
0.97597,74.477,74.655
1.0389,75.063,74.555
1.0984,75.408,74.834
1.1612,75.065,75.159
1.2278,75.118,75.133
1.2908,74.803,74.712
1.3495,74.746,74.475
1.4123,74.643,74.626
1.4797,75.225,74.825
1.5426,75.243,74.788
1.6006,75.047,75.161
1.6633,74.448,75.931
1.7315,74.502,76.132
1.7945,74.288,75.118
1.8516,74.34,74.119
1.9144,74.481,74.261
1.9834,75.448,75.112
2.0463,75.889,75.275
2.1027,75.803,74.859
2.1655,74.985,75.011
2.2353,74.791,75.637
2.2982,74.58,75.568
2.3538,74.763,75.004
2.4165,74.653,75.001
2.4871,74.93,75.345
2.5501,74.537,75.22
2.6048,74.278,74.795
2.6676,74.105,74.676
2.739,74.873,74.784
2.8019,75.285,74.823
2.8559,75.544,74.706
2.9187,75.246,74.674
2.9908,75.278,75.013
3.0538,74.727,75.533
3.107,74.379,75.603
3.1697,74.193,75.293
3.2427,74.92,74.99
3.3056,75.187,74.709
3.358,75.203,74.562
3.4208,74.869,74.892
3.4946,75.219,75.498
3.5575,75.232,75.71
3.6091,75.166,75.473
3.6719,74.774,75.154
3.7464,75.014,74.725
3.8094,74.861,74.228
3.8602,74.698,74.237
3.9229,74.297,74.756
3.9983,74.616,75.181
4.0612,74.602,75.357
4.1112,74.667,75.446
4.174,74.604,75.385
4.2501,75.256,75.377
4.3131,75.431,75.301
4.3623,75.312,74.783
4.4251,74.669,74.375
4.502,74.675,74.614
4.5649,74.514,75.182
4.6134,74.699,75.544
4.6761,74.855,75.655
4.7539,75.589,75.521
4.8168,75.575,75.08
4.8644,75.076,74.294
4.9272,74.192,73.948
5.0057,74.24,74.739
5.0687,74.344,75.805
5.1155,74.628,75.666
5.1783,74.629,75.001
5.2576,75.217,74.913
5.3205,75.321,75.213
5.3666,75.369,75.284
5.4293,75.029,75.312
5.5094,75.157,75.192
5.5724,74.737,74.663
5.6177,74.389,74.206
5.6804,74.137,74.548
5.7613,74.902,75.541
5.8242,75.391,76.124
5.8687,75.617,75.457
5.9315,75.089,74.321
6.0132,74.879,73.918
6.0761,74.296,74.687
6.1198,74.229,75.538
6.1826,74.373,75.666
6.265,75.265,75.197


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_435.csv <==
x,qOut,qIn
0.031471,74.909,75.688
0.094153,74.555,75.216
0.15692,74.09,75.214
0.22039,74.596,75.884
0.28333,74.96,76.029
0.34522,75.345,74.878
0.40798,75.266,73.774
0.47225,75.526,73.826
0.53519,75.121,74.616
0.59629,74.76,75.119
0.65905,74.457,75.489
0.72411,75.022,75.818
0.78705,75.135,75.534
0.84736,74.933,75.049
0.91012,74.348,75.023
0.97597,74.533,74.84
1.0389,74.555,74.171
1.0984,74.666,74.344
1.1612,74.526,75.39
1.2278,75.089,75.931
1.2908,75.289,75.325
1.3495,75.542,74.608
1.4123,75.383,74.507
1.4797,75.479,74.934
1.5426,74.751,75.353
1.6006,74.036,75.436
1.6633,73.603,75.224
1.7315,74.378,74.876
1.7945,74.956,74.533
1.8516,75.371,74.572
1.9144,75.337,75.239
1.9834,75.681,76.016
2.0463,75.346,75.772
2.1027,74.747,74.793
2.1655,74.019,74.477
2.2353,74.356,75.103
2.2982,74.687,75.642
2.3538,75.1,75.339
2.4165,75.05,74.813
2.4871,75.314,74.671
2.5501,74.892,74.734
2.6048,74.548,74.644
2.6676,74.358,74.809
2.739,75.1,75.236
2.8019,75.378,75.17
2.8559,75.166,74.721
2.9187,74.419,74.683
2.9908,74.501,74.98
3.0538,74.636,75.123
3.107,75.068,75.383
3.1697,75.159,75.793
3.2427,75.577,75.694
3.3056,75.222,75.011
3.358,74.836,74.572
3.4208,74.518,74.601
3.4946,75.106,74.815
3.5575,75.265,74.838
3.6091,75.02,74.807
3.6719,74.338,75.103
3.7464,74.486,75.669
3.8094,74.597,75.959
3.8602,74.853,75.478
3.9229,74.731,74.548
3.9983,75.051,73.883
4.0612,74.799,74.119
4.1112,74.595,75.104
4.174,74.357,75.927
4.2501,75.002,75.843
4.3131,75.314,74.889
4.3623,75.486,74.274
4.4251,75.16,74.687
4.502,75.253,75.551
4.5649,74.828,75.615
4.6134,74.496,75.061
4.6761,74.121,74.833
4.7539,74.616,74.998
4.8168,74.798,75.021
4.8644,75.081,74.806
4.9272,75.165,74.848
5.0057,75.646,75.236
5.0687,75.246,75.365
5.1155,74.426,74.966
5.1783,73.671,74.637
5.2576,74.253,74.632
5.3205,74.963,74.639
5.3666,75.502,74.911
5.4293,75.257,75.667
5.5094,75.232,76.149
5.5724,74.703,75.399
5.6177,74.562,74.449
5.6804,74.584,74.64
5.7613,75.345,75.457
5.8242,75.411,75.337
5.8687,75.08,74.67
5.9315,74.434,74.754
6.0132,74.663,75.259
6.0761,74.783,74.873
6.1198,74.962,74.126
6.1826,74.812,74.413
6.265,75.151,75.415


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_436.csv <==
x,qOut,qIn
0.031471,75.332,74.993
0.094153,75.213,74.264
0.15692,74.734,74.3
0.22039,74.879,74.902
0.28333,74.649,75.242
0.34522,74.509,75.139
0.40798,74.331,75.174
0.47225,75.015,75.504
0.53519,75.345,75.56
0.59629,75.499,75.094
0.65905,75.127,74.751
0.72411,75.211,74.867
0.78705,74.851,75.13
0.84736,74.644,75.048
0.91012,74.411,74.784
0.97597,74.985,74.672
1.0389,75.137,74.776
1.0984,75.143,74.954
1.1612,74.725,75.365
1.2278,74.846,75.938
1.2908,74.552,75.694
1.3495,74.401,74.286
1.4123,74.239,73.494
1.4797,74.909,74.535
1.5426,75.169,76.194
1.6006,75.284,76.23
1.6633,75.009,75.113
1.7315,75.282,74.323
1.7945,75.09,74.484
1.8516,74.889,75.037
1.9144,74.553,75.559
1.9834,74.947,75.633
2.0463,74.899,75.309
2.1027,74.654,74.921
2.1655,74.168,74.549
2.2353,74.61,74.425
2.2982,74.973,74.793
2.3538,75.406,75.199
2.4165,75.202,75.287
2.4871,75.144,75.25
2.5501,74.382,75.094
2.6048,74.054,75.163
2.6676,74.201,75.709
2.739,75.335,76.014
2.8019,75.808,75.194
2.8559,75.517,74.136
2.9187,74.536,73.992
2.9908,74.441,74.572
3.0538,74.604,74.745
3.107,75.164,74.512
3.1697,75.274,74.962
3.2427,75.532,76.031
3.3056,74.905,76.329
3.358,74.368,75.481
3.4208,74.061,74.638
3.4946,74.773,74.381
3.5575,75.091,74.515
3.6091,75.097,74.756
3.6719,74.706,75.155
3.7464,75.07,75.479
3.8094,75.237,75.326
3.8602,75.452,74.87
3.9229,75.179,74.692
3.9983,75.2,74.89
4.0612,74.548,74.843
4.1112,74.078,74.665
4.174,73.781,75.108
4.2501,74.465,75.889
4.3131,74.786,75.834
4.3623,75.056,74.976
4.4251,75.134,74.524
4.502,75.762,74.864
4.5649,75.691,75.303
4.6134,75.069,75.301
4.6761,74.131,75.231
4.7539,74.287,75.156
4.8168,74.624,74.643
4.8644,75.07,74.083
4.9272,75.028,74.382
5.0057,75.323,75.315
5.0687,74.994,75.641
5.1155,74.651,75.127
5.1783,74.204,74.876
5.2576,74.642,75.278
5.3205,74.833,75.357
5.3666,75.105,74.611
5.4293,75.092,74.239
5.5094,75.523,74.831
5.5724,75.252,75.48
5.6177,74.813,75.468
5.6804,74.377,75.469
5.7613,74.943,75.601
5.8242,75.268,75.081
5.8687,75.243,74.503
5.9315,74.569,74.832
6.0132,74.49,75.321
6.0761,74.299,74.968
6.1198,74.49,74.745
6.1826,74.581,75.27
6.265,75.268,75.619


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_437.csv <==
x,qOut,qIn
0.031471,74.438,75.249
0.094153,74.622,74.977
0.15692,74.926,75.009
0.22039,75.81,75.117
0.28333,75.795,74.945
0.34522,75.033,74.816
0.40798,73.902,75.161
0.47225,73.985,75.67
0.53519,74.441,75.363
0.59629,75.134,74.544
0.65905,75.366,74.446
0.72411,75.781,75.013
0.78705,75.306,74.903
0.84736,74.615,74.34
0.91012,73.956,74.746
0.97597,74.424,75.912
1.0389,74.806,76.279
1.0984,75.107,75.459
1.1612,74.978,74.754
1.2278,75.323,74.819
1.2908,75.143,75.101
1.3495,74.889,74.951
1.4123,74.462,74.703
1.4797,74.859,74.573
1.5426,74.977,74.576
1.6006,75.093,74.918
1.6633,74.884,75.463
1.7315,75.195,75.625
1.7945,74.952,75.035
1.8516,74.619,74.503
1.9144,74.13,74.764
1.9834,74.514,75.487
2.0463,74.677,75.731
2.1027,74.924,75.272
2.1655,74.973,74.823
2.2353,75.61,74.803
2.2982,75.642,74.702
2.3538,75.349,74.151
2.4165,74.692,74.136
2.4871,74.786,75.169
2.5501,74.668,76.119
2.6048,74.557,75.705
2.6676,74.212,74.798
2.739,74.669,74.6
2.8019,74.893,75.283
2.8559,75.15,75.762
2.9187,74.942,75.584
2.9908,75.138,74.997
3.0538,74.795,74.525
3.107,74.668,74.552
3.1697,74.652,74.956
3.2427,75.402,75.367
3.3056,75.513,75.528
3.358,75.081,75.086
3.4208,74.16,74.531
3.4946,74.132,74.84
3.5575,74.207,75.532
3.6091,74.596,75.27
3.6719,74.782,74.539
3.7464,75.457,74.234
3.8094,75.437,74.474
3.8602,75.14,74.894
3.9229,74.635,75.481
3.9983,75.035,76.003
4.0612,75.267,75.857
4.1112,75.321,75.095
4.174,74.773,74.651
4.2501,74.771,74.889
4.3131,74.558,74.995
4.3623,74.733,74.563
4.4251,74.766,74.56
4.502,75.284,75.372
4.5649,75.08,76.096
4.6134,74.834,75.572
4.6761,74.558,74.581
4.7539,75.035,74.414
4.8168,74.976,74.925
4.8644,74.576,74.957
4.9272,73.948,74.897
5.0057,74.333,75.169
5.0687,74.721,74.97
5.1155,75.204,74.369
5.1783,75.315,74.647
5.2576,75.792,75.69
5.3205,75.531,76.257
5.3666,75.002,75.783
5.4293,74.271,74.885
5.5094,74.484,74.158
5.5724,74.6,74.035
5.6177,74.849,74.59
5.6804,74.896,75.397
5.7613,75.476,75.865
5.8242,75.393,75.699
5.8687,74.957,75.169
5.9315,74.285,74.684
6.0132,74.588,74.434
6.0761,74.844,74.434
6.1198,75.032,74.803
6.1826,74.627,75.341
6.265,74.69,75.553


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_438.csv <==
x,qOut,qIn
0.031471,74.999,75.331
0.094153,75.105,74.611
0.15692,74.757,74.55
0.22039,74.952,75.3
0.28333,74.766,75.46
0.34522,74.748,74.783
0.40798,74.58,74.568
0.47225,75.025,75.107
0.53519,74.915,75.632
0.59629,74.782,75.748
0.65905,74.647,75.725
0.72411,75.383,75.392
0.78705,75.708,74.559
0.84736,75.568,73.941
0.91012,74.75,74.15
0.97597,74.578,74.843
1.0389,74.378,75.312
1.0984,74.557,75.572
1.1612,74.529,75.689
1.2278,75.023,75.35
1.2908,74.919,74.72
1.3495,74.838,74.687
1.4123,74.595,75.2
1.4797,75.012,75.443
1.5426,74.921,74.937
1.6006,74.729,74.443
1.6633,74.48,74.588
1.7315,75.174,75.161
1.7945,75.614,75.499
1.8516,75.717,75.378
1.9144,74.966,75.061
1.9834,74.578,74.789
2.0463,74,74.858
2.1027,74.083,75.383
2.1655,74.342,75.81
2.2353,75.297,75.496
2.2982,75.538,74.395
2.3538,75.428,73.716
2.4165,74.874,74.254
2.4871,75.007,75.456
2.5501,74.914,75.872
2.6048,74.927,75.167
2.6676,74.625,74.636
2.739,74.875,75.075
2.8019,74.651,75.587
2.8559,74.612,75.313
2.9187,74.577,75.001
2.9908,75.24,74.98
3.0538,75.28,74.963
3.107,74.975,74.748
3.1697,74.469,74.551
3.2427,74.926,74.549
3.3056,75.272,74.96
3.358,75.371,75.759
3.4208,74.703,76.217
3.4946,74.486,75.611
3.5575,74.116,74.22
3.6091,74.351,73.691
3.6719,74.63,74.327
3.7464,75.444,75.101
3.8094,75.431,75.57
3.8602,75.108,75.97
3.9229,74.6,75.911
3.9983,74.998,75.353
4.0612,75.191,74.747
4.1112,75.235,74.448
4.174,74.769,74.623
4.2501,74.799,75.201
4.3131,74.453,75.388
4.3623,74.297,74.988
4.4251,74.196,74.807
4.502,75.021,75.071
4.5649,75.507,75.162
4.6134,75.679,75.01
4.6761,74.992,75.065
4.7539,74.609,75.166
4.8168,73.969,75.049
4.8644,74.024,74.943
4.9272,74.356,74.935
5.0057,75.466,74.791
5.0687,75.875,74.613
5.1155,75.829,74.935
5.1783,75.113,75.482
5.2576,74.932,75.548
5.3205,74.556,74.815
5.3666,74.569,74.322
5.4293,74.553,74.783
5.5094,75.164,75.534
5.5724,75.134,75.286
5.6177,74.931,74.535
5.6804,74.518,74.645
5.7613,74.906,75.567
5.8242,74.998,75.931
5.8687,75.034,75.529
5.9315,74.745,75.316
6.0132,75.036,75.248
6.0761,74.863,74.673
6.1198,74.647,74.121
6.1826,74.295,74.465
6.265,74.789,75.309


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_439.csv <==
x,qOut,qIn
0.031471,75.215,75.511
0.094153,75.048,75.017
0.15692,74.597,74.684
0.22039,74.807,75.19
0.28333,74.643,75.733
0.34522,74.584,75.432
0.40798,74.357,75.056
0.47225,74.757,75.096
0.53519,74.633,74.933
0.59629,74.46,74.529
0.65905,74.293,74.681
0.72411,75.134,75.193
0.78705,75.754,75.415
0.84736,76.048,75.41
0.91012,75.367,75.411
0.97597,74.88,75.206
1.0389,74.095,74.517
1.0984,74.103,74.191
1.1612,74.356,74.853
1.2278,75.225,75.679
1.2908,75.228,75.365
1.3495,74.97,74.532
1.4123,74.607,74.569
1.4797,75.146,75.413
1.5426,75.394,75.59
1.6006,75.352,74.667
1.6633,74.751,74.133
1.7315,74.742,74.726
1.7945,74.52,75.549
1.8516,74.589,75.455
1.9144,74.616,75.004
1.9834,75.325,74.937
2.0463,75.454,75.184
2.1027,75.245,75.219
2.1655,74.569,75.194
2.2353,74.629,75.3
2.2982,74.571,75.407
2.3538,74.745,75.162
2.4165,74.678,74.719
2.4871,75.146,74.458
2.5501,75.037,74.602
2.6048,74.909,75.041
2.6676,74.591,75.445
2.739,74.933,75.541
2.8019,74.791,75.492
2.8559,74.598,75.082
2.9187,74.339,74.361
2.9908,74.948,74.257
3.0538,75.218,75.051
3.107,75.236,75.495
3.1697,74.77,75.34
3.2427,74.958,75.223
3.3056,74.924,75.207
3.358,75.083,74.957
3.4208,74.999,74.742
3.4946,75.371,74.73
3.5575,75.049,74.768
3.6091,74.584,74.793
3.6719,74.055,75.114
3.7464,74.536,75.815
3.8094,74.878,76.149
3.8602,75.235,75.449
3.9229,75.151,74.54
3.9983,75.391,74.228
4.0612,74.922,74.25
4.1112,74.442,74.577
4.174,74.072,75.482
4.2501,74.737,76.182
4.3131,75.131,75.597
4.3623,75.311,74.313
4.4251,75.003,73.856
4.502,75.189,74.626
4.5649,74.929,75.656
4.6134,74.668,75.696
4.6761,74.214,75.016
4.7539,74.573,74.583
4.8168,74.682,74.933
4.8644,74.994,75.306
4.9272,75.192,75.301
5.0057,75.823,75.185
5.0687,75.545,75.249
5.1155,74.677,75.282
5.1783,73.711,75.18
5.2576,74.094,75.127
5.3205,74.762,74.955
5.3666,75.441,74.548
5.4293,75.37,74.466
5.5094,75.369,74.893
5.5724,74.632,75.043
5.6177,74.222,74.604
5.6804,74.17,74.473
5.7613,75.087,74.965
5.8242,75.428,75.567
5.8687,75.265,76.064
5.9315,74.618,76.299
6.0132,74.765,75.772
6.0761,74.848,74.539
6.1198,75.053,73.706
6.1826,74.93,74.019
6.265,75.332,75.059


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_440.csv <==
x,qOut,qIn
0.031471,74.711,74.942
0.094153,74.979,74.763
0.15692,75.122,75.016
0.22039,75.791,74.991
0.28333,75.704,74.409
0.34522,75.161,74.417
0.40798,74.35,75.217
0.47225,74.523,75.905
0.53519,74.688,75.767
0.59629,74.811,75.196
0.65905,74.49,74.872
0.72411,74.787,75.012
0.78705,74.804,75.123
0.84736,75.008,74.759
0.91012,74.972,74.578
0.97597,75.423,75.142
1.0389,75.209,75.864
1.0984,74.881,75.655
1.1612,74.46,74.875
1.2278,74.874,74.318
1.2908,74.932,74.244
1.3495,74.769,74.658
1.4123,74.242,75.33
1.4797,74.502,75.564
1.5426,74.618,75.268
1.6006,74.914,75.219
1.6633,74.996,75.326
1.7315,75.601,75.029
1.7945,75.548,74.33
1.8516,75.206,74.149
1.9144,74.528,74.875
1.9834,74.657,76.02
2.0463,74.633,76.483
2.1027,74.791,75.776
2.1655,74.817,74.646
2.2353,75.422,73.902
2.2982,75.363,74.039
2.3538,74.902,74.948
2.4165,74.12,75.652
2.4871,74.304,75.307
2.5501,74.526,74.367
2.6048,74.908,74.24
2.6676,74.992,75.146
2.739,75.544,76.212
2.8019,75.447,75.99
2.8559,75.037,75.005
2.9187,74.221,74.617
2.9908,74.254,74.701
3.0538,74.28,74.356
3.107,74.737,74.218
3.1697,75.168,75.108
3.2427,76,76.177
3.3056,75.805,75.951
3.358,74.887,74.91
3.4208,73.858,74.533
3.4946,74.193,74.998
3.5575,74.828,75.201
3.6091,75.23,74.743
3.6719,74.764,74.576
3.7464,74.67,75.009
3.8094,74.385,75.361
3.8602,74.702,75.25
3.9229,75.089,75.135
3.9983,75.902,75.128
4.0612,75.675,75.012
4.1112,74.831,74.89
4.174,73.841,75.012
4.2501,74.112,75.243
4.3131,74.601,75.272
4.3623,75.129,75.063
4.4251,75.198,74.954
4.502,75.631,75.093
4.5649,75.403,75.065
4.6134,75.001,74.746
4.6761,74.421,74.708
4.7539,74.703,75.065
4.8168,74.757,75.055
4.8644,74.793,74.67
4.9272,74.574,74.747
5.0057,75.048,75.154
5.0687,75.141,74.903
5.1155,75.127,74.457
5.1783,74.733,75.02
5.2576,74.969,76.165
5.3205,74.869,76.299
5.3666,74.879,75.299
5.4293,74.703,74.567
5.5094,75.16,74.68
5.5724,75.109,74.936
5.6177,74.964,74.722
5.6804,74.571,74.684
5.7613,74.879,75.031
5.8242,74.812,74.97
5.8687,74.729,74.684
5.9315,74.452,75.078
6.0132,74.885,75.76
6.0761,74.905,75.579
6.1198,74.792,74.887
6.1826,74.348,74.792
6.265,74.645,75.102


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_441.csv <==
x,qOut,qIn
0.031471,75.275,75.301
0.094153,74.717,75.493
0.15692,74.201,75.213
0.22039,74.832,74.926
0.28333,75.371,74.915
0.34522,75.653,74.908
0.40798,75.137,74.881
0.47225,74.876,75.068
0.53519,74.2,75.424
0.59629,73.957,75.374
0.65905,73.875,75.003
0.72411,74.697,74.887
0.78705,75.096,75.133
0.84736,75.453,75.342
0.91012,75.362,75.428
0.97597,75.565,75.324
1.0389,75.014,74.78
1.0984,74.487,74.171
1.1612,74.172,74.203
1.2278,74.909,74.784
1.2908,75.294,75.156
1.3495,75.288,75.079
1.4123,74.719,75.114
1.4797,74.787,75.518
1.5426,74.68,75.812
1.6006,74.802,75.373
1.6633,74.75,74.665
1.7315,75.266,74.394
1.7945,75.18,74.628
1.8516,74.948,75.183
1.9144,74.559,75.803
1.9834,75.031,75.777
2.0463,75.239,74.869
2.1027,75.274,74.175
2.1655,74.74,74.301
2.2353,74.695,74.852
2.2982,74.327,75.307
2.3538,74.281,75.311
2.4165,74.217,74.994
2.4871,74.883,74.952
2.5501,75.04,75.381
2.6048,75.163,75.568
2.6676,75.069,75.283
2.739,75.506,74.926
2.8019,75.275,74.818
2.8559,74.723,74.793
2.9187,74.078,74.896
2.9908,74.561,75.191
3.0538,75.063,75.234
3.107,75.467,74.9
3.1697,75.135,74.833
3.2427,75.035,75.323
3.3056,74.432,75.662
3.358,74.268,75.135
3.4208,74.289,74.642
3.4946,75.077,74.966
3.5575,75.208,75.212
3.6091,75.062,74.487
3.6719,74.687,74.005
3.7464,75.121,74.603
3.8094,75.263,75.714
3.8602,75.209,76.334
3.9229,74.699,76.16
3.9983,74.833,75.222
4.0612,74.721,74.259
4.1112,74.783,74.127
4.174,74.63,74.701
4.2501,75.075,75.311
4.3131,75.005,75.207
4.3623,74.923,74.709
4.4251,74.69,74.68
4.502,75.185,75.227
4.5649,75.238,75.427
4.6134,75.098,75.09
4.6761,74.532,75.07
4.7539,74.568,75.316
4.8168,74.29,74.743
4.8644,74.226,74.025
4.9272,74.252,74.672
5.0057,75.208,76.088
5.0687,75.784,76.17
5.1155,75.938,74.835
5.1783,75.192,74.11
5.2576,74.817,74.705
5.3205,74.289,75.601
5.3666,74.427,75.689
5.4293,74.577,75.371
5.5094,75.201,75.212
5.5724,74.983,75.104
5.6177,74.687,74.506
5.6804,74.453,74.003
5.7613,75.132,74.202
5.8242,75.39,74.724
5.8687,75.196,75.208
5.9315,74.438,75.726
6.0132,74.451,75.949
6.0761,74.475,75.573
6.1198,74.868,74.788
6.1826,75.049,74.295
6.265,75.59,74.6


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_442.csv <==
x,qOut,qIn
0.031471,74.819,75.441
0.094153,75.375,75.505
0.15692,75.637,75.295
0.22039,76.148,75.127
0.28333,75.629,74.849
0.34522,74.588,74.525
0.40798,73.683,74.612
0.47225,74.205,75.051
0.53519,74.885,75.436
0.59629,75.259,75.569
0.65905,74.901,75.532
0.72411,75.006,75.339
0.78705,74.864,74.814
0.84736,75.015,74.326
0.91012,74.924,74.612
0.97597,75.24,75.512
1.0389,74.822,75.618
1.0984,74.435,74.693
1.1612,74.21,74.274
1.2278,74.996,74.872
1.2908,75.422,75.359
1.3495,75.451,75.059
1.4123,74.827,74.824
1.4797,74.744,75
1.5426,74.458,75.086
1.6006,74.494,75.048
1.6633,74.521,75.314
1.7315,75.282,75.494
1.7945,75.514,74.831
1.8516,75.441,74.08
1.9144,74.818,74.385
1.9834,74.808,75.423
2.0463,74.604,76.003
2.1027,74.725,75.68
2.1655,74.694,75.029
2.2353,75.168,74.559
2.2982,74.948,74.617
2.3538,74.66,75.168
2.4165,74.344,75.643
2.4871,74.887,75.534
2.5501,75.039,75.016
2.6048,74.937,74.787
2.6676,74.528,74.921
2.739,74.929,74.984
2.8019,75.133,74.446
2.8559,75.23,74.117
2.9187,74.727,74.737
2.9908,74.686,75.636
3.0538,74.335,75.629
3.107,74.445,75.275
3.1697,74.678,75.356
3.2427,75.563,75.337
3.3056,75.667,74.714
3.358,75.239,74.496
3.4208,74.435,75.14
3.4946,74.602,75.812
3.5575,74.84,75.627
3.6091,75.196,74.786
3.6719,75.104,74.167
3.7464,75.37,74.337
3.8094,75,75.086
3.8602,74.617,75.455
3.9229,74.112,75.203
3.9983,74.442,74.897
4.0612,74.486,75.101
4.1112,74.635,75.163
4.174,74.692,74.79
4.2501,75.437,74.554
4.3131,75.622,74.788
4.3623,75.389,75.274
4.4251,74.652,75.646
4.502,74.704,75.539
4.5649,74.73,75.011
4.6134,75.043,74.887
4.6761,75.034,75.298
4.7539,75.347,75.523
4.8168,74.874,75.125
4.8644,74.387,74.633
4.9272,74.032,74.355
5.0057,74.717,74.288
5.0687,75.112,74.435
5.1155,75.251,74.982
5.1783,74.874,75.845
5.2576,75.01,76.473
5.3205,74.761,76.126
5.3666,74.591,75.205
5.4293,74.318,74.526
5.5094,74.866,74.121
5.5724,75.082,74.024
5.6177,75.227,74.762
5.6804,74.969,75.664
5.7613,75.259,75.583
5.8242,75.114,74.683
5.8687,75.066,74.552
5.9315,74.812,75.321
6.0132,75.07,75.895
6.0761,74.673,75.336
6.1198,74.194,74.46
6.1826,73.736,74.291
6.265,74.347,74.852


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_443.csv <==
x,qOut,qIn
0.031471,75.019,74.59
0.094153,75.016,74.509
0.15692,74.772,74.834
0.22039,75.18,75.33
0.28333,75.138,75.538
0.34522,75.046,75.335
0.40798,74.729,74.986
0.47225,75.06,74.77
0.53519,74.911,74.738
0.59629,74.606,74.783
0.65905,74.107,75.168
0.72411,74.536,75.944
0.78705,74.846,76.186
0.84736,75.246,75.236
0.91012,75.271,74.133
0.97597,75.643,73.871
1.0389,75.265,74.41
1.0984,74.716,75.147
1.1612,74.091,75.86
1.2278,74.437,76.188
1.2908,74.607,75.56
1.3495,74.794,74.376
1.4123,74.761,73.987
1.4797,75.336,74.829
1.5426,75.359,75.74
1.6006,75.043,75.378
1.6633,74.32,74.487
1.7315,74.468,74.349
1.7945,74.615,75.05
1.8516,75.106,75.279
1.9144,75.362,75.087
1.9834,75.832,75.163
2.0463,75.235,75.343
2.1027,74.26,75.125
2.1655,73.507,74.799
2.2353,74.207,74.593
2.2982,75.038,74.735
2.3538,75.701,75.251
2.4165,75.574,75.614
2.4871,75.539,75.469
2.5501,74.807,75.224
2.6048,74.395,75.163
2.6676,74.292,75.067
2.739,75.075,75.027
2.8019,75.215,75.209
2.8559,74.888,75.027
2.9187,74.253,74.363
2.9908,74.569,74.04
3.0538,74.856,74.595
3.107,75.164,75.363
3.1697,75.013,75.783
3.2427,75.262,75.815
3.3056,74.935,75.238
3.358,74.618,74.543
3.4208,74.25,74.669
3.4946,74.785,75.384
3.5575,75.043,75.353
3.6091,75.236,74.611
3.6719,75.021,74.621
3.7464,75.324,75.629
3.8094,75.148,76.235
3.8602,75.031,75.507
3.9229,74.718,74.458
3.9983,74.968,74.011
4.0612,74.62,74.245
4.1112,74.212,74.649
4.174,73.86,75.061
4.2501,74.569,75.316
4.3131,75.093,75.167
4.3623,75.458,74.984
4.4251,75.255,75.271
4.502,75.424,75.73
4.5649,75.064,75.431
4.6134,74.801,74.763
4.6761,74.447,74.714
4.7539,74.862,75.039
4.8168,74.869,74.868
4.8644,74.956,74.49
4.9272,74.964,74.722
5.0057,75.546,75.378
5.0687,75.373,75.401
5.1155,74.68,74.795
5.1783,73.815,74.738
5.2576,74.131,75.434
5.3205,74.597,75.717
5.3666,75.013,75.082
5.4293,74.862,74.684
5.5094,75.156,75.057
5.5724,75.038,75.43
5.6177,75.088,75.131
5.6804,74.967,74.66
5.7613,75.39,74.396
5.8242,75.162,74.586
5.8687,74.771,75.127
5.9315,74.252,75.616
6.0132,74.629,75.789
6.0761,74.772,75.497
6.1198,74.859,74.992
6.1826,74.622,74.744
6.265,75.019,74.74


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_444.csv <==
x,qOut,qIn
0.031471,75.442,75.231
0.094153,75.206,75.057
0.15692,74.702,74.82
0.22039,74.929,74.914
0.28333,74.819,75.075
0.34522,74.666,74.777
0.40798,74.325,74.386
0.47225,74.749,74.43
0.53519,74.829,74.762
0.59629,74.804,75.453
0.65905,74.439,76.411
0.72411,74.755,76.569
0.78705,74.77,75.121
0.84736,74.884,73.798
0.91012,74.819,74.002
0.97597,75.393,74.92
1.0389,75.439,75.185
1.0984,75.263,75.023
1.1612,74.729,75.085
1.2278,74.919,75.231
1.2908,74.861,75.031
1.3495,74.895,74.958
1.4123,74.633,75.459
1.4797,74.875,75.971
1.5426,74.552,75.46
1.6006,74.231,74.372
1.6633,73.925,74.119
1.7315,74.668,74.858
1.7945,75.254,75.154
1.8516,75.822,74.832
1.9144,75.689,75.077
1.9834,75.58,75.705
2.0463,74.627,75.583
2.1027,74.061,74.799
2.1655,74.012,74.383
2.2353,75,74.515
2.2982,75.361,74.652
2.3538,75.167,74.905
2.4165,74.546,75.559
2.4871,74.807,75.985
2.5501,75.048,75.375
2.6048,75.368,74.441
2.6676,75.197,74.389
2.739,75.328,75.151
2.8019,74.798,75.493
2.8559,74.379,75.04
2.9187,74.066,74.7
2.9908,74.724,74.928
3.0538,75.048,75.445
3.107,75.26,75.53
3.1697,75.068,75.149
3.2427,75.3,74.658
3.3056,74.903,74.341
3.358,74.407,74.655
3.4208,73.932,75.514
3.4946,74.534,76.064
3.5575,75.008,75.555
3.6091,75.39,74.474
3.6719,75.197,74.003
3.7464,75.333,74.572
3.8094,74.902,75.069
3.8602,74.648,75.033
3.9229,74.432,75.411
3.9983,74.996,76.084
4.0612,75.037,75.727
4.1112,74.916,74.515
4.174,74.646,74.063
4.2501,75.155,74.661
4.3131,75.259,75.25
4.3623,74.992,75.053
4.4251,74.271,74.695
4.502,74.431,74.755
4.5649,74.648,75.195
4.6134,75.17,75.619
4.6761,75.27,75.715
4.7539,75.524,75.263
4.8168,74.855,74.544
4.8644,74.201,74.366
4.9272,73.826,74.916
5.0057,74.637,75.62
5.0687,75.216,75.652
5.1155,75.57,75.132
5.1783,75.324,74.914
5.2576,75.394,75.264
5.3205,74.875,75.36
5.3666,74.485,74.801
5.4293,74.194,74.448
5.5094,74.778,74.713
5.5724,74.905,75.095
5.6177,74.8,74.967
5.6804,74.473,74.685
5.7613,75.006,74.734
5.8242,75.314,75.092
5.8687,75.414,75.023
5.9315,74.877,74.767
6.0132,74.834,75.157
6.0761,74.54,75.891
6.1198,74.655,75.646
6.1826,74.75,74.939
6.265,75.444,74.89


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_445.csv <==
x,qOut,qIn
0.031471,74.555,74.84
0.094153,74.581,74.696
0.15692,74.646,75.289
0.22039,75.453,76.254
0.28333,75.68,76.395
0.34522,75.453,75.34
0.40798,74.553,74.278
0.47225,74.296,74.155
0.53519,74.025,74.721
0.59629,74.296,74.97
0.65905,74.642,74.897
0.72411,75.614,74.843
0.78705,75.828,74.645
0.84736,75.487,74.581
0.91012,74.619,75.204
0.97597,74.568,75.974
1.0389,74.542,75.789
1.0984,74.673,75.127
1.1612,74.409,75.004
1.2278,74.731,75.187
1.2908,74.72,74.856
1.3495,75.045,74.333
1.4123,75.302,74.494
1.4797,75.966,75.261
1.5426,75.656,75.688
1.6006,74.834,75.172
1.6633,73.992,74.504
1.7315,74.37,74.512
1.7945,74.786,75.137
1.8516,74.926,75.511
1.9144,74.453,75.342
1.9834,74.594,74.869
2.0463,74.597,74.658
2.1027,74.901,75.166
2.1655,75.052,75.821
2.2353,75.712,75.668
2.2982,75.65,74.716
2.3538,75.224,74.285
2.4165,74.44,74.561
2.4871,74.516,74.845
2.5501,74.531,75.01
2.6048,74.753,75.483
2.6676,74.727,75.757
2.739,75.194,75.341
2.8019,75.019,74.698
2.8559,74.735,74.51
2.9187,74.375,74.642
2.9908,74.9,74.919
3.0538,75.118,75.225
3.107,75.094,75.341
3.1697,74.637,75.262
3.2427,74.914,75.243
3.3056,75.025,75.229
3.358,75.257,74.93
3.4208,75.007,74.632
3.4946,75.069,74.693
3.5575,74.506,74.937
3.6091,74.221,75.176
3.6719,74.171,75.476
3.7464,75.063,75.562
3.8094,75.461,75.055
3.8602,75.477,74.563
3.9229,74.895,74.791
3.9983,74.851,75.5
4.0612,74.538,75.833
4.1112,74.489,75.266
4.174,74.404,74.528
4.2501,75.061,74.424
4.3131,75.226,74.76
4.3623,75.25,75.097
4.4251,74.903,75.372
4.502,75.104,75.308
4.5649,74.835,74.924
4.6134,74.565,74.56
4.6761,74.246,74.435
4.7539,74.838,74.623
4.8168,75.152,75.094
4.8644,75.315,75.679
4.9272,74.935,75.825
5.0057,75.042,75.19
5.0687,74.774,74.465
5.1155,74.801,74.522
5.1783,74.826,75.04
5.2576,75.433,75.476
5.3205,75.275,75.435
5.3666,74.743,75.31
5.4293,74.092,75.483
5.5094,74.533,75.543
5.5724,74.961,74.553
5.6177,75.272,73.58
5.6804,74.925,74.114
5.7613,74.901,75.51
5.8242,74.415,76.114
5.8687,74.253,75.731
5.9315,74.24,75.183
6.0132,75.094,74.809
6.0761,75.444,74.602
6.1198,75.457,74.558
6.1826,74.879,74.776
6.265,74.843,75.027


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_446.csv <==
x,qOut,qIn
0.031471,75.255,74.998
0.094153,74.637,75.236
0.15692,74.019,75.543
0.22039,74.524,75.458
0.28333,74.961,74.866
0.34522,75.332,74.846
0.40798,75.133,75.489
0.47225,75.191,75.689
0.53519,74.584,74.957
0.59629,74.102,74.305
0.65905,73.821,74.341
0.72411,74.64,74.901
0.78705,75.209,75.418
0.84736,75.638,75.477
0.91012,75.45,75.146
0.97597,75.469,74.649
1.0389,74.784,74.366
1.0984,74.281,75.042
1.1612,74.059,76.1
1.2278,74.875,76.068
1.2908,75.276,74.734
1.3495,75.311,74.168
1.4123,74.856,74.856
1.4797,75.08,75.349
1.5426,75.098,74.409
1.6006,75.189,73.766
1.6633,74.838,74.672
1.7315,74.918,76.062
1.7945,74.491,76.27
1.8516,74.372,75.504
1.9144,74.409,74.995
1.9834,75.207,75.075
2.0463,75.335,74.999
2.1027,74.988,74.576
2.1655,74.304,74.551
2.2353,74.596,74.957
2.2982,74.926,75.252
2.3538,75.338,75.193
2.4165,75.238,75.027
2.4871,75.418,74.934
2.5501,74.917,74.846
2.6048,74.465,74.888
2.6676,73.99,75.256
2.739,74.392,75.618
2.8019,74.482,75.34
2.8559,74.654,74.626
2.9187,74.771,74.402
2.9908,75.614,74.955
3.0538,75.895,75.49
3.107,75.662,75.416
3.1697,74.806,75.201
3.2427,74.654,75.04
3.3056,74.481,74.512
3.358,74.622,74.036
3.4208,74.583,74.471
3.4946,75.118,75.389
3.5575,75.086,75.503
3.6091,74.911,75.061
3.6719,74.458,75.153
3.7464,74.797,75.696
3.8094,74.92,75.945
3.8602,75.136,75.522
3.9229,74.966,74.802
3.9983,75.193,74.324
4.0612,74.789,74.45
4.1112,74.505,74.883
4.174,74.373,75.288
4.2501,75.152,75.563
4.3131,75.447,75.346
4.3623,75.235,74.686
4.4251,74.424,74.45
4.502,74.36,74.888
4.5649,74.316,75.233
4.6134,74.6,75.209
4.6761,74.64,75.108
4.7539,75.198,74.834
4.8168,75.17,74.588
4.8644,75.18,74.816
4.9272,75.095,75.404
5.0057,75.63,75.887
5.0687,75.495,75.705
5.1155,74.902,74.951
5.1783,74.068,74.448
5.2576,74.335,74.647
5.3205,74.728,74.913
5.3666,75.193,74.875
5.4293,75.088,75.152
5.5094,75.252,75.73
5.5724,74.784,75.617
5.6177,74.509,74.536
5.6804,74.363,73.859
5.7613,75.059,74.341
5.8242,75.215,75.013
5.8687,74.985,75.248
5.9315,74.349,75.67
6.0132,74.563,76.045
6.0761,74.731,75.494
6.1198,75.117,74.477
6.1826,75.208,74.203
6.265,75.642,74.651


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_447.csv <==
x,qOut,qIn
0.031471,75.13,74.819
0.094153,75.019,75.031
0.15692,74.547,74.989
0.22039,74.818,75.389
0.28333,74.867,75.78
0.34522,75.097,75.284
0.40798,75.07,74.613
0.47225,75.4,74.612
0.53519,74.899,75.083
0.59629,74.208,75.272
0.65905,73.62,75.206
0.72411,74.278,75.1
0.78705,74.935,75.072
0.84736,75.647,74.949
0.91012,75.855,74.912
0.97597,76.093,75.173
1.0389,75.228,75.226
1.0984,74.182,74.793
1.1612,73.556,74.568
1.2278,74.33,74.937
1.2908,74.99,75.615
1.3495,75.32,75.656
1.4123,75.096,75.009
1.4797,75.333,74.493
1.5426,75.109,74.586
1.6006,74.829,74.897
1.6633,74.412,75.185
1.7315,74.851,75.254
1.7945,75.021,74.875
1.8516,75.094,74.786
1.9144,74.758,75.27
1.9834,75.02,75.48
2.0463,74.926,74.934
2.1027,74.919,74.827
2.1655,74.644,75.379
2.2353,74.948,75.423
2.2982,74.762,74.371
2.3538,74.68,73.975
2.4165,74.587,75.018
2.4871,75.236,76.297
2.5501,75.33,76.298
2.6048,75.042,75.197
2.6676,74.38,74.283
2.739,74.573,74.352
2.8019,74.699,75.162
2.8559,74.921,75.584
2.9187,74.764,75.233
2.9908,75.098,74.518
3.0538,74.924,74.192
3.107,74.826,74.494
3.1697,74.658,74.979
3.2427,75.222,75.207
3.3056,75.278,75.179
3.358,75.013,75.213
3.4208,74.308,75.372
3.4946,74.407,75.632
3.5575,74.461,75.742
3.6091,74.878,75.427
3.6719,75.149,74.893
3.7464,75.803,74.475
3.8094,75.542,74.415
3.8602,74.897,74.814
3.9229,74.256,75.316
3.9983,74.738,75.372
4.0612,75.105,74.968
4.1112,75.05,74.75
4.174,74.343,74.969
4.2501,74.344,75.431
4.3131,74.372,75.48
4.3623,74.721,74.886
4.4251,74.74,74.506
4.502,75.214,74.874
4.5649,75.103,75.328
4.6134,75.122,75.313
4.6761,75.081,75.285
4.7539,75.632,75.323
4.8168,75.459,74.894
4.8644,74.879,74.408
4.9272,74.132,74.605
5.0057,74.453,75.023
5.0687,74.78,75.037
5.1155,75.044,75.023
5.1783,74.793,75.154
5.2576,75.033,75.128
5.3205,74.88,74.965
5.3666,74.904,74.927
5.4293,74.769,75.11
5.5094,75.199,75.533
5.5724,75.005,75.739
5.6177,74.702,75.05
5.6804,74.355,74.131
5.7613,74.946,74.012
5.8242,75.263,74.584
5.8687,75.342,75.263
5.9315,74.842,76.023
6.0132,74.846,76.53
6.0761,74.533,76.13
6.1198,74.482,74.778
6.1826,74.399,73.727
6.265,75.03,73.949


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_448.csv <==
x,qOut,qIn
0.031471,75.012,75.171
0.094153,75.15,75.52
0.15692,74.714,75.512
0.22039,74.848,75.232
0.28333,74.727,74.577
0.34522,74.752,74.497
0.40798,74.617,75.388
0.47225,75.174,75.971
0.53519,75.276,75.064
0.59629,75.224,73.98
0.65905,74.705,74.056
0.72411,74.752,74.911
0.78705,74.476,75.596
0.84736,74.505,75.78
0.91012,74.546,75.544
0.97597,75.247,75.015
1.0389,75.281,74.443
1.0984,75.008,74.368
1.1612,74.531,74.947
1.2278,74.957,75.634
1.2908,75.2,75.584
1.3495,75.237,75.112
1.4123,74.743,75.046
1.4797,74.887,75.288
1.5426,74.854,75.104
1.6006,75.066,74.968
1.6633,74.866,75.251
1.7315,74.966,75.087
1.7945,74.381,74.055
1.8516,74.109,73.795
1.9144,74.186,74.803
1.9834,75.243,75.67
2.0463,75.738,75.294
2.1027,75.595,74.907
2.1655,74.711,75.271
2.2353,74.524,75.657
2.2982,74.416,75.196
2.3538,74.759,74.7
2.4165,74.912,75.007
2.4871,75.499,75.613
2.5501,75.338,75.55
2.6048,75.053,74.682
2.6676,74.683,74.002
2.739,75.13,74.377
2.8019,75.171,75.346
2.8559,74.873,75.576
2.9187,74.139,75.243
2.9908,74.224,75.141
3.0538,74.284,75.395
3.107,74.6,75.317
3.1697,74.698,74.957
3.2427,75.334,74.77
3.3056,75.361,74.788
3.358,75.2,74.745
3.4208,74.743,74.894
3.4946,75.043,75.275
3.5575,75.077,75.353
3.6091,75.154,75.179
3.6719,74.876,75.133
3.7464,75.059,75.068
3.8094,74.669,74.946
3.8602,74.355,74.91
3.9229,74.115,74.881
3.9983,74.827,74.725
4.0612,75.197,74.466
4.1112,75.353,74.853
4.174,75.051,75.804
4.2501,75.288,76.189
4.3131,75.105,75.418
4.3623,74.888,74.461
4.4251,74.423,74.058
4.502,74.705,74.184
4.5649,74.7,74.66
4.6134,74.813,75.391
4.6761,74.72,76.021
4.7539,75.229,76.216
4.8168,75.19,75.845
4.8644,75.041,75.013
4.9272,74.67,74.274
5.0057,74.981,74.19
5.0687,74.857,74.715
5.1155,74.583,75.197
5.1783,74.1,75.272
5.2576,74.548,74.996
5.3205,74.895,74.766
5.3666,75.376,74.826
5.4293,75.371,75.047
5.5094,75.502,75.23
5.5724,74.722,75.139
5.6177,74.001,75.078
5.6804,73.624,75.316
5.7613,74.492,75.488
5.8242,75.152,74.975
5.8687,75.679,74.259
5.9315,75.696,74.292
6.0132,75.914,75.069
6.0761,75.262,75.745
6.1198,74.46,75.489
6.1826,73.892,74.778
6.265,74.538,74.625


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_449.csv <==
x,qOut,qIn
0.031471,75.495,76.011
0.094153,75.57,74.808
0.15692,74.974,74.344
0.22039,74.937,75.052
0.28333,74.731,75.395
0.34522,74.828,75.146
0.40798,74.694,75.473
0.47225,75.052,75.905
0.53519,74.793,75.311
0.59629,74.622,74.44
0.65905,74.528,74.366
0.72411,75.282,74.723
0.78705,75.53,74.774
0.84736,75.245,74.666
0.91012,74.32,74.882
0.97597,74.176,75.369
1.0389,74.148,75.545
1.0984,74.601,75.259
1.1612,74.894,75.018
1.2278,75.569,74.962
1.2908,75.375,74.832
1.3495,74.874,74.83
1.4123,74.291,75.205
1.4797,74.79,75.632
1.5426,75.228,75.672
1.6006,75.564,75.299
1.6633,75.285,74.788
1.7315,75.299,74.356
1.7945,74.741,74.302
1.8516,74.362,74.654
1.9144,74.046,75.122
1.9834,74.611,75.586
2.0463,74.786,75.879
2.1027,74.895,75.681
2.1655,74.771,75.088
2.2353,75.289,74.467
2.2982,75.313,74.18
2.3538,75.092,74.566
2.4165,74.505,75.288
2.4871,74.702,75.574
2.5501,74.747,75.123
2.6048,75.004,74.478
2.6676,75.069,74.382
2.739,75.588,75.11
2.8019,75.332,75.671
2.8559,74.722,75.293
2.9187,73.935,74.873
2.9908,74.206,74.984
3.0538,74.499,75.042
3.107,74.932,74.961
3.1697,75.119,75.303
3.2427,75.752,75.703
3.3056,75.622,75.572
3.358,75.003,75.097
3.4208,74.11,74.726
3.4946,74.306,74.503
3.5575,74.644,74.259
3.6091,75.061,74.442
3.6719,74.906,75.284
3.7464,75.061,76.107
3.8094,74.658,76.033
3.8602,74.507,75.182
3.9229,74.464,74.446
3.9983,75.21,74.397
4.0612,75.374,74.749
4.1112,75.165,74.927
4.174,74.556,74.992
4.2501,74.76,74.976
4.3131,74.859,74.809
4.3623,75.137,75.059
4.4251,75.155,75.769
4.502,75.579,76.004
4.5649,75.227,75.068
4.6134,74.58,74.271
4.6761,73.827,74.664
4.7539,74.189,75.535
4.8168,74.585,75.427
4.8644,75.115,74.426
4.9272,75.297,73.973
5.0057,75.789,74.661
5.0687,75.432,75.541
5.1155,74.779,75.723
5.1783,74.11,75.55
5.2576,74.515,75.176
5.3205,74.793,74.687
5.3666,74.863,74.704
5.4293,74.515,75.201
5.5094,74.895,75.35
5.5724,75.082,74.847
5.6177,75.316,74.633
5.6804,75.091,74.989
5.7613,75.289,75.304
5.8242,74.957,75.18
5.8687,74.796,75.256
5.9315,74.529,75.55
6.0132,74.87,75.354
6.0761,74.607,74.239
6.1198,74.339,73.568
6.1826,74.177,74.431
6.265,75.007,75.946


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_450.csv <==
x,qOut,qIn
0.031471,74.785,74.436
0.094153,75.086,74.738
0.15692,75.067,75.316
0.22039,75.425,75.902
0.28333,75.056,75.895
0.34522,74.673,75.158
0.40798,74.411,74.447
0.47225,75.133,74.392
0.53519,75.483,74.751
0.59629,75.366,74.837
0.65905,74.532,74.899
0.72411,74.297,75.32
0.78705,74.022,75.616
0.84736,74.248,75.325
0.91012,74.544,75.06
0.97597,75.489,75.056
1.0389,75.715,74.765
1.0984,75.361,74.602
1.1612,74.416,75.152
1.2278,74.353,75.639
1.2908,74.474,75.203
1.3495,75.033,74.618
1.4123,75.311,74.775
1.4797,75.826,75.399
1.5426,75.377,75.556
1.6006,74.665,74.913
1.6633,73.981,74.283
1.7315,74.413,74.466
1.7945,74.744,75.248
1.8516,74.99,75.5
1.9144,74.889,75.289
1.9834,75.355,75.196
2.0463,75.324,74.881
2.1027,75.084,74.261
2.1655,74.527,74.46
2.2353,74.77,75.56
2.2982,74.835,76.122
2.3538,74.977,75.243
2.4165,74.769,74.245
2.4871,75.102,74.443
2.5501,74.961,75.341
2.6048,74.924,75.351
2.6676,74.725,74.994
2.739,75.1,75.128
2.8019,74.854,75.165
2.8559,74.497,74.705
2.9187,74.169,74.797
2.9908,74.855,75.56
3.0538,75.297,75.73
3.107,75.384,74.982
3.1697,74.749,74.624
3.2427,74.644,75.098
3.3056,74.407,75.514
3.358,74.665,75.154
3.4208,74.87,74.596
3.4946,75.521,74.29
3.5575,75.298,74.235
3.6091,74.781,74.534
3.6719,74.231,75.213
3.7464,74.739,75.787
3.8094,75.107,75.876
3.8602,75.234,75.663
3.9229,74.787,75.313
3.9983,74.907,74.845
4.0612,74.787,74.342
4.1112,74.916,74.089
4.174,74.848,74.422
4.2501,75.314,75.292
4.3131,75.157,75.852
4.3623,74.968,75.661
4.4251,74.679,75.377
4.502,75.091,75.358
4.5649,74.962,75.373
4.6134,74.537,75.097
4.6761,73.885,74.654
4.7539,74.209,74.319
4.8168,74.499,74.52
4.8644,74.907,75.119
4.9272,75.085,75.371
5.0057,75.788,74.932
5.0687,75.824,74.373
5.1155,75.349,74.692
5.1783,74.346,75.561
5.2576,74.208,75.973
5.3205,74.192,75.301
5.3666,74.536,74.519
5.4293,74.683,74.611
5.5094,75.401,75.339
5.5724,75.547,75.575
5.6177,75.57,75.179
5.6804,75.188,75.015
5.7613,75.285,75.232
5.8242,74.849,74.928
5.8687,74.466,74.025
5.9315,74.127,73.871
6.0132,74.702,74.888
6.0761,74.921,76.062
6.1198,74.887,76.027
6.1826,74.419,75.135
6.265,74.683,74.457


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_451.csv <==
x,qOut,qIn
0.031471,75.289,74.58
0.094153,74.68,74.486
0.15692,74.04,75.075
0.22039,74.462,75.601
0.28333,74.764,75.15
0.34522,74.901,74.35
0.40798,74.603,74.387
0.47225,74.989,75.182
0.53519,75.142,75.644
0.59629,75.446,75.504
0.65905,75.346,75.193
0.72411,75.491,74.768
0.78705,74.806,74.501
0.84736,74.177,74.633
0.91012,73.869,74.91
0.97597,74.729,75.077
1.0389,75.298,75.071
1.0984,75.446,75.335
1.1612,74.91,75.882
1.2278,74.912,76.018
1.2908,74.722,75.143
1.3495,74.832,74.293
1.4123,74.696,74.472
1.4797,75.019,75.253
1.5426,74.696,75.443
1.6006,74.505,74.773
1.6633,74.446,74.323
1.7315,75.242,74.772
1.7945,75.492,75.121
1.8516,75.253,74.763
1.9144,74.508,74.853
1.9834,74.533,75.527
2.0463,74.506,75.603
2.1027,74.641,75.089
2.1655,74.532,75.044
2.2353,75.109,75.414
2.2982,75.309,75.468
2.3538,75.5,75.12
2.4165,75.227,74.814
2.4871,75.339,74.577
2.5501,74.87,74.366
2.6048,74.595,74.549
2.6676,74.403,75.259
2.739,74.978,76.021
2.8019,74.967,75.897
2.8559,74.681,74.713
2.9187,74.197,73.853
2.9908,74.623,74.305
3.0538,74.881,75.154
3.107,75.083,75.189
3.1697,74.885,75.103
3.2427,75.244,75.491
3.3056,75.168,75.745
3.358,75.139,75.144
3.4208,74.94,74.553
3.4946,75.339,74.692
3.5575,75.14,75.029
3.6091,74.652,74.906
3.6719,73.954,74.981
3.7464,74.29,75.63
3.8094,74.654,75.93
3.8602,75.187,74.865
3.9229,75.271,73.761
3.9983,75.543,74.061
4.0612,74.935,75.176
4.1112,74.293,75.701
4.174,73.872,75.81
4.2501,74.596,75.668
4.3131,75.08,75.054
4.3623,75.338,74.512
4.4251,75.134,74.756
4.502,75.408,75.302
4.5649,75.17,75.138
4.6134,74.792,74.755
4.6761,74.223,74.879
4.7539,74.588,75.064
4.8168,74.842,74.619
4.8644,75.225,74.395
4.9272,75.166,75.178
5.0057,75.338,76.161
5.0687,74.7,75.923
5.1155,74.118,74.844
5.1783,73.823,74.325
5.2576,74.714,74.623
5.3205,75.369,74.835
5.3666,75.73,74.647
5.4293,75.374,74.727
5.5094,75.325,75.154
5.5724,74.804,75.401
5.6177,74.596,75.339
5.6804,74.491,75.413
5.7613,75.119,75.69
5.8242,75.107,75.719
5.8687,74.777,75.021
5.9315,74.174,74.148
6.0132,74.484,73.993
6.0761,74.71,74.811
6.1198,75.085,75.631
6.1826,75.17,75.762
6.265,75.629,75.26


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_452.csv <==
x,qOut,qIn
0.031471,74.418,75.594
0.094153,73.954,75.1
0.15692,73.825,74.552
0.22039,74.829,74.491
0.28333,75.496,75.028
0.34522,75.829,75.191
0.40798,75.365,74.734
0.47225,75.121,74.522
0.53519,74.389,75.255
0.59629,74.091,76.008
0.65905,74.058,75.898
0.72411,74.938,75.146
0.78705,75.295,74.56
0.84736,75.376,74.571
0.91012,74.968,74.835
0.97597,75.125,74.964
1.0389,74.935,74.895
1.0984,74.919,74.905
1.1612,74.798,75.093
1.2278,75.286,75.33
1.2908,75.146,75.274
1.3495,74.808,75.143
1.4123,74.306,75.209
1.4797,74.654,75.129
1.5426,74.732,74.69
1.6006,74.717,74.554
1.6633,74.482,74.9
1.7315,75.06,75.2
1.7945,75.375,75.185
1.8516,75.533,75.141
1.9144,75.061,75.039
1.9834,74.997,74.759
2.0463,74.556,74.541
2.1027,74.471,75.053
2.1655,74.388,75.966
2.2353,74.983,76.224
2.2982,74.984,75.133
2.3538,74.899,74.027
2.4165,74.674,74.207
2.4871,75.201,75.19
2.5501,75.29,75.589
2.6048,75.121,75.172
2.6676,74.539,74.677
2.739,74.67,74.583
2.8019,74.6,74.857
2.8559,74.726,74.858
2.9187,74.694,74.788
2.9908,75.223,75.198
3.0538,75.108,75.701
3.107,74.733,75.648
3.1697,74.185,75.465
3.2427,74.651,75.464
3.3056,75.072,75.24
3.358,75.506,74.611
3.4208,75.306,74.244
3.4946,75.31,74.501
3.5575,74.663,75.185
3.6091,74.364,75.518
3.6719,74.341,75.304
3.7464,75.152,74.952
3.8094,75.283,74.69
3.8602,74.935,74.598
3.9229,74.258,74.762
3.9983,74.494,74.968
4.0612,74.681,74.985
4.1112,74.881,75.089
4.174,74.753,75.573
4.2501,75.283,76.153
4.3131,75.453,75.781
4.3623,75.576,74.499
4.4251,75.17,73.849
4.502,75.124,74.434
4.5649,74.546,75.275
4.6134,74.268,75.485
4.6761,74.186,75.414
4.7539,74.99,75.269
4.8168,75.274,74.959
4.8644,75.209,74.794
4.9272,74.664,75.14
5.0057,74.756,75.643
5.0687,74.6,75.492
5.1155,74.551,74.502
5.1783,74.32,73.76
5.2576,74.866,74.176
5.3205,75.105,75.227
5.3666,75.442,75.792
5.4293,75.361,75.879
5.5094,75.513,75.632
5.5724,74.822,74.93
5.6177,74.201,74.256
5.6804,73.943,74.283
5.7613,74.851,74.721
5.8242,75.417,74.83
5.8687,75.482,75.083
5.9315,74.877,75.705
6.0132,74.914,75.783
6.0761,74.872,74.948
6.1198,75.123,74.548
6.1826,74.982,75.034
6.265,75.089,75.601


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_453.csv <==
x,qOut,qIn
0.031471,75.648,75.469
0.094153,75.398,74.965
0.15692,74.613,75.01
0.22039,74.662,75.416
0.28333,74.75,75.127
0.34522,75.007,74.186
0.40798,74.832,73.973
0.47225,75.081,74.922
0.53519,74.798,75.799
0.59629,74.688,75.834
0.65905,74.543,75.687
0.72411,75.11,75.401
0.78705,75.13,74.497
0.84736,74.949,74.005
0.91012,74.496,74.738
0.97597,74.809,75.592
1.0389,74.846,75.337
1.0984,74.888,74.815
1.1612,74.704,74.897
1.2278,75.211,75.149
1.2908,75.299,74.882
1.3495,75.23,74.97
1.4123,74.675,75.785
1.4797,74.654,76.22
1.5426,74.293,75.369
1.6006,74.23,74.075
1.6633,74.302,73.573
1.7315,75.261,74.126
1.7945,75.747,74.895
1.8516,75.774,75.144
1.9144,74.996,75.194
1.9834,74.71,75.345
2.0463,74.326,75.411
2.1027,74.518,75.244
2.1655,74.711,75.232
2.2353,75.395,75.471
2.2982,75.241,75.23
2.3538,74.794,74.618
2.4165,74.233,74.786
2.4871,74.735,75.631
2.5501,75.191,75.691
2.6048,75.618,74.823
2.6676,75.324,74.42
2.739,75.122,74.771
2.8019,74.217,74.864
2.8559,73.772,74.553
2.9187,73.768,74.769
2.9908,74.766,75.522
3.0538,75.191,75.995
3.107,75.234,75.313
3.1697,74.864,74.235
3.2427,75.195,74.111
3.3056,75.258,75.122
3.358,75.269,75.824
3.4208,74.88,75.719
3.4946,75.072,75.239
3.5575,74.889,74.792
3.6091,74.895,74.579
3.6719,74.805,74.711
3.7464,75.311,74.933
3.8094,75.154,74.941
3.8602,74.71,74.91
3.9229,74.063,75.127
3.9983,74.392,75.545
4.0612,74.658,75.68
4.1112,75.035,75.398
4.174,75.059,75.062
4.2501,75.439,74.75
4.3131,75.066,74.414
4.3623,74.536,74.49
4.4251,74.071,75.018
4.502,74.73,75.343
4.5649,75.261,75.066
4.6134,75.554,75.016
4.6761,75.135,75.546
4.7539,75.066,75.966
4.8168,74.606,75.263
4.8644,74.479,73.965
4.9272,74.34,73.708
5.0057,74.908,74.857
5.0687,74.941,75.94
5.1155,74.976,75.794
5.1783,74.902,75.097
5.2576,75.487,74.628
5.3205,75.469,74.769
5.3666,75.057,75.054
5.4293,74.324,75.161
5.5094,74.485,75.21
5.5724,74.586,75.114
5.6177,74.728,74.75
5.6804,74.567,74.694
5.7613,75.095,75.174
5.8242,75.291,75.345
5.8687,75.448,74.957
5.9315,75.014,74.856
6.0132,74.9,75.144
6.0761,74.28,75.01
6.1198,74.122,74.628
6.1826,74.286,74.891
6.265,75.308,75.532


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_454.csv <==
x,qOut,qIn
0.031471,74.855,75.516
0.094153,74.743,75.234
0.15692,74.361,75.008
0.22039,74.773,75.374
0.28333,74.941,75.642
0.34522,75.137,75.257
0.40798,75.008,74.75
0.47225,75.375,74.279
0.53519,75.153,73.989
0.59629,74.869,74.575
0.65905,74.505,75.783
0.72411,74.95,76.439
0.78705,74.991,75.985
0.84736,74.782,75.299
0.91012,74.246,74.779
0.97597,74.538,74.242
1.0389,74.695,73.841
1.0984,74.929,74.292
1.1612,74.798,75.388
1.2278,75.196,76.146
1.2908,75.107,75.773
1.3495,75.111,74.992
1.4123,74.993,74.704
1.4797,75.435,74.863
1.5426,75.171,74.84
1.6006,74.54,74.735
1.6633,73.747,74.883
1.7315,74.081,74.952
1.7945,74.51,74.852
1.8516,75.151,75.092
1.9144,75.54,75.383
1.9834,76.182,75.186
2.0463,75.77,74.871
2.1027,74.689,75.069
2.1655,73.57,75.42
2.2353,73.89,75.525
2.2982,74.548,75.243
2.3538,75.203,74.798
2.4165,75.32,74.576
2.4871,75.718,74.757
2.5501,75.407,75.107
2.6048,74.919,75.335
2.6676,74.316,75.404
2.739,74.633,75.247
2.8019,74.737,74.648
2.8559,74.768,74.228
2.9187,74.501,74.734
2.9908,74.925,75.711
3.0538,75.006,75.797
3.107,75.018,74.674
3.1697,74.683,73.951
3.2427,75.016,74.749
3.3056,75.032,75.991
3.358,75.154,75.966
3.4208,74.969,75.219
3.4946,75.231,74.657
3.5575,74.853,74.53
3.6091,74.505,74.741
3.6719,74.267,75.234
3.7464,74.988,75.602
3.8094,75.329,75.416
3.8602,75.257,74.948
3.9229,74.583,74.764
3.9983,74.597,74.914
4.0612,74.555,74.974
4.1112,74.861,74.701
4.174,74.878,74.558
4.2501,75.238,74.967
4.3131,74.823,75.62
4.3623,74.463,75.379
4.4251,74.321,74.451
4.502,75.189,74.12
4.5649,75.63,75.048
4.6134,75.494,75.96
4.6761,74.663,75.99
4.7539,74.563,75.498
4.8168,74.544,75.116
4.8644,74.917,74.886
4.9272,75.017,74.784
5.0057,75.489,74.825
5.0687,75.202,74.728
5.1155,74.802,74.661
5.1783,74.275,74.912
5.2576,74.612,75.105
5.3205,74.686,74.837
5.3666,74.809,74.759
5.4293,74.699,75.25
5.5094,75.13,75.791
5.5724,74.946,75.624
5.6177,74.576,74.898
5.6804,74.126,74.567
5.7613,74.715,74.992
5.8242,75.203,75.352
5.8687,75.631,75.078
5.9315,75.464,74.724
6.0132,75.546,74.621
6.0761,74.97,74.735
6.1198,74.543,74.791
6.1826,74.221,74.889
6.265,74.769,75.243


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_455.csv <==
x,qOut,qIn
0.031471,74.317,75.259
0.094153,74.76,74.822
0.15692,75.045,74.83
0.22039,75.788,75.162
0.28333,75.716,74.987
0.34522,75.018,74.83
0.40798,73.905,75.318
0.47225,73.902,75.768
0.53519,74.21,75.445
0.59629,74.829,74.591
0.65905,75.079,74.088
0.72411,75.643,74.49
0.78705,75.427,75.257
0.84736,75.034,75.444
0.91012,74.542,75.215
0.97597,74.953,75.018
1.0389,75.096,74.916
1.0984,75.082,74.856
1.1612,74.698,74.932
1.2278,74.971,74.902
1.2908,74.915,74.552
1.3495,74.83,74.69
1.4123,74.471,75.541
1.4797,74.869,76.158
1.5426,75.006,75.655
1.6006,75.232,74.695
1.6633,75.042,74.311
1.7315,75.197,74.693
1.7945,74.684,75.368
1.8516,74.311,75.514
1.9144,74.117,75.115
1.9834,74.884,74.837
2.0463,75.224,74.961
2.1027,75.243,74.957
2.1655,74.798,74.882
2.2353,74.959,75.019
2.2982,74.799,75.176
2.3538,74.634,75.243
2.4165,74.236,75.249
2.4871,74.648,75.003
2.5501,74.843,74.777
2.6048,75.204,75.02
2.6676,75.232,75.303
2.739,75.58,75.13
2.8019,75.115,74.605
2.8559,74.578,74.55
2.9187,74.202,75.183
2.9908,74.89,75.8
3.0538,75.274,75.346
3.107,75.277,74.605
3.1697,74.714,74.806
3.2427,74.788,75.629
3.3056,74.691,75.721
3.358,74.794,74.774
3.4208,74.686,74.046
3.4946,75.164,74.234
3.5575,75.101,74.686
3.6091,74.962,74.951
3.6719,74.615,75.458
3.7464,74.993,75.955
3.8094,74.989,75.532
3.8602,74.88,74.475
3.9229,74.472,74.294
3.9983,74.797,75.31
4.0612,74.847,76.029
4.1112,74.967,75.68
4.174,74.79,75.179
4.2501,75.186,74.808
4.3131,75.09,74.217
4.3623,75.055,73.869
4.4251,74.848,74.46
4.502,75.168,75.416
4.5649,74.799,75.429
4.6134,74.238,74.905
4.6761,73.734,75.064
4.7539,74.4,75.736
4.8168,75.011,75.872
4.8644,75.499,75.42
4.9272,75.313,75.004
5.0057,75.356,74.64
5.0687,74.792,74.248
5.1155,74.515,74.346
5.1783,74.531,75.038
5.2576,75.456,75.686
5.3205,75.765,75.779
5.3666,75.346,75.57
5.4293,74.26,75.245
5.5094,74.07,74.716
5.5724,74.154,73.925
5.6177,74.625,73.742
5.6804,74.733,74.726
5.7613,75.229,76.044
5.8242,75.085,76.041
5.8687,75.028,74.915
5.9315,74.957,74.447
6.0132,75.589,75.164
6.0761,75.597,75.622
6.1198,75.098,75.038
6.1826,74.166,74.725
6.265,74.182,75.15


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_456.csv <==
x,qOut,qIn
0.031471,74.128,74.497
0.094153,74.444,74.667
0.15692,74.671,75.465
0.22039,75.477,75.897
0.28333,75.605,75.163
0.34522,75.463,74.492
0.40798,75.066,74.882
0.47225,75.383,75.696
0.53519,75.298,75.781
0.59629,74.808,75.034
0.65905,73.842,74.388
0.72411,73.838,74.572
0.78705,74.054,75.28
0.84736,74.742,75.36
0.91012,75.211,75.013
0.97597,75.924,75.038
1.0389,75.606,75.168
1.0984,74.811,74.938
1.1612,73.987,74.871
1.2278,74.408,74.932
1.2908,74.92,74.712
1.3495,75.29,74.892
1.4123,75.032,75.636
1.4797,75.185,75.898
1.5426,74.932,75.092
1.6006,74.92,74.187
1.6633,74.833,74.094
1.7315,75.338,74.758
1.7945,75.168,75.21
1.8516,74.779,75.167
1.9144,74.286,75.229
1.9834,74.753,75.38
2.0463,75.028,75.146
2.1027,75.172,74.915
2.1655,74.862,75.179
2.2353,75.074,75.516
2.2982,74.861,75.319
2.3538,74.658,75.064
2.4165,74.307,75.127
2.4871,74.809,75.004
2.5501,75.061,74.23
2.6048,75.313,73.765
2.6676,75.038,74.508
2.739,75.071,75.898
2.8019,74.497,76.266
2.8559,74.191,75.382
2.9187,74.104,74.719
2.9908,74.941,74.899
3.0538,75.279,75.001
3.107,75.296,74.51
3.1697,74.857,74.556
3.2427,75.056,75.461
3.3056,74.964,75.892
3.358,74.98,75.238
3.4208,74.865,74.699
3.4946,75.388,74.763
3.5575,75.325,74.74
3.6091,74.88,74.506
3.6719,74.033,74.847
3.7464,74.085,75.545
3.8094,74.189,75.551
3.8602,74.618,74.996
3.9229,74.909,74.829
3.9983,75.714,75.056
4.0612,75.774,75.099
4.1112,75.348,74.951
4.174,74.471,75.016
4.2501,74.474,75.241
4.3131,74.522,75.173
4.3623,74.823,75.001
4.4251,74.894,75.107
4.502,75.452,75.139
4.5649,75.336,74.762
4.6134,74.937,74.726
4.6761,74.256,75.217
4.7539,74.474,75.48
4.8168,74.617,75.184
4.8644,74.897,75.107
4.9272,74.871,75.296
5.0057,75.331,75.122
5.0687,75.187,74.4
5.1155,74.938,73.949
5.1783,74.512,74.279
5.2576,74.888,75.169
5.3205,74.954,75.995
5.3666,74.976,75.996
5.4293,74.719,75.32
5.5094,75.106,74.887
5.5724,75.068,75.232
5.6177,74.954,75.695
5.6804,74.557,75.522
5.7613,74.857,74.58
5.8242,74.82,73.583
5.8687,74.853,73.711
5.9315,74.749,74.944
6.0132,75.324,76.148
6.0761,75.372,75.973
6.1198,75.06,75.068
6.1826,74.248,74.655
6.265,74.2,74.676


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_457.csv <==
x,qOut,qIn
0.031471,74.505,76.507
0.094153,74.519,75.983
0.15692,74.427,75.001
0.22039,75.073,74.53
0.28333,75.285,74.52
0.34522,75.44,74.407
0.40798,75.152,74.511
0.47225,75.26,74.983
0.53519,74.774,75.411
0.59629,74.434,75.326
0.65905,74.275,75.048
0.72411,75.032,75.089
0.78705,75.288,75.487
0.84736,75.025,75.601
0.91012,74.182,75.156
0.97597,74.144,74.44
1.0389,74.187,74.238
1.0984,74.632,74.674
1.1612,75.017,75.235
1.2278,75.947,75.695
1.2908,76.101,75.595
1.3495,75.579,74.943
1.4123,74.447,74.616
1.4797,74.232,74.854
1.5426,74.266,74.952
1.6006,74.658,75.053
1.6633,74.701,75.43
1.7315,75.173,75.367
1.7945,75.047,74.71
1.8516,74.991,74.58
1.9144,74.855,75.001
1.9834,75.391,75.116
2.0463,75.336,74.748
2.1027,74.898,74.924
2.1655,74.127,75.485
2.2353,74.317,75.416
2.2982,74.554,74.653
2.3538,75.01,74.439
2.4165,75.111,74.971
2.4871,75.534,75.68
2.5501,75.178,75.984
2.6048,74.705,75.672
2.6676,74.257,75.04
2.739,74.812,74.6
2.8019,75.12,74.388
2.8559,75.211,74.278
2.9187,74.801,74.65
2.9908,74.928,75.447
3.0538,74.7,75.723
3.107,74.599,74.986
3.1697,74.408,74.376
3.2427,74.982,74.852
3.3056,75.133,75.779
3.358,75.119,75.519
3.4208,74.65,74.575
3.4946,74.773,74.392
3.5575,74.59,75.383
3.6091,74.694,76.124
3.6719,74.858,75.904
3.7464,75.688,75.084
3.8094,75.785,74.298
3.8602,75.228,74.201
3.9229,74.185,74.875
3.9983,74.161,75.528
4.0612,74.385,75.187
4.1112,74.857,74.422
4.174,74.881,74.391
4.2501,75.254,75.169
4.3131,74.998,75.714
4.3623,74.832,75.354
4.4251,74.614,74.827
4.502,75.109,74.825
4.5649,75.061,74.954
4.6134,74.808,74.618
4.6761,74.446,74.56
4.7539,75.045,75.215
4.8168,75.453,75.798
4.8644,75.562,75.6
4.9272,74.921,75.201
5.0057,74.759,75.018
5.0687,74.435,74.836
5.1155,74.607,74.524
5.1783,74.635,74.537
5.2576,75.093,74.977
5.3205,74.79,75.356
5.3666,74.546,75.36
5.4293,74.421,75.39
5.5094,75.173,75.624
5.5724,75.415,75.466
5.6177,75.198,74.715
5.6804,74.483,74.31
5.7613,74.533,74.68
5.8242,74.515,75.264
5.8687,74.707,75.381
5.9315,74.729,75.138
6.0132,75.384,74.749
6.0761,75.503,74.278
6.1198,75.353,74.129
6.1826,74.72,74.773
6.265,74.723,75.89


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_458.csv <==
x,qOut,qIn
0.031471,75.411,75.162
0.094153,75.114,74.529
0.15692,74.377,74.486
0.22039,74.453,75.416
0.28333,74.481,76.217
0.34522,74.684,75.726
0.40798,74.6,74.731
0.47225,75.111,74.291
0.53519,75.167,74.469
0.59629,75.289,74.683
0.65905,75.175,75.109
0.72411,75.553,75.793
0.78705,75.248,75.982
0.84736,74.753,75.178
0.91012,74.208,74.367
0.97597,74.654,74.385
1.0389,74.906,74.808
1.0984,74.979,75.128
1.1612,74.544,75.517
1.2278,74.691,75.622
1.2908,74.561,75.043
1.3495,74.707,74.407
1.4123,74.848,74.393
1.4797,75.603,74.806
1.5426,75.618,74.977
1.6006,75.056,74.87
1.6633,74.084,75.093
1.7315,74.169,75.728
1.7945,74.481,75.647
1.8516,75.089,74.85
1.9144,75.314,74.829
1.9834,75.75,75.607
2.0463,75.272,75.705
2.1027,74.579,74.882
2.1655,73.98,74.348
2.2353,74.565,74.388
2.2982,75.07,74.498
2.3538,75.395,74.856
2.4165,75.079,75.68
2.4871,75.089,76.168
2.5501,74.594,75.557
2.6048,74.322,74.634
2.6676,74.128,74.303
2.739,74.808,74.469
2.8019,75.067,74.749
2.8559,75.181,75.063
2.9187,74.92,75.213
2.9908,75.256,75.036
3.0538,75.176,74.947
3.107,75.151,75.426
3.1697,74.943,75.923
3.2427,75.282,75.634
3.3056,74.965,74.452
3.358,74.411,73.787
3.4208,73.809,74.409
3.4946,74.345,75.672
3.5575,74.883,76.165
3.6091,75.446,75.287
3.6719,75.442,74.328
3.7464,75.6,74.544
3.8094,74.944,75.353
3.8602,74.36,75.527
3.9229,74.012,75.338
3.9983,74.688,75.127
4.0612,74.968,75.017
4.1112,74.929,75.036
4.174,74.588,75.028
4.2501,75.08,74.728
4.3131,75.379,74.307
4.3623,75.459,74.408
4.4251,74.809,74.977
4.502,74.612,75.45
4.5649,74.226,75.421
4.6134,74.456,75.234
4.6761,74.774,75.265
4.7539,75.595,75.397
4.8168,75.489,75.019
4.8644,74.961,74.427
4.9272,74.315,74.55
5.0057,74.746,75.26
5.0687,75.126,75.578
5.1155,75.356,75.343
5.1783,75.04,75.094
5.2576,75.173,74.909
5.3205,74.871,74.542
5.3666,74.615,74.285
5.4293,74.171,74.675
5.5094,74.498,75.39
5.5724,74.536,75.344
5.6177,74.7,74.916
5.6804,74.701,75.283
5.7613,75.342,76.118
5.8242,75.442,75.822
5.8687,75.315,74.674
5.9315,74.76,74.389
6.0132,74.833,74.988
6.0761,74.61,75.078
6.1198,74.606,74.618
6.1826,74.595,74.71
6.265,75.297,75.222


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_459.csv <==
x,qOut,qIn
0.031471,75.215,74.879
0.094153,74.995,75.839
0.15692,74.405,76.626
0.22039,74.591,76.072
0.28333,74.625,74.435
0.34522,74.83,73.647
0.40798,74.809,74.055
0.47225,75.32,74.681
0.53519,75.214,74.926
0.59629,74.902,75.319
0.65905,74.324,75.762
0.72411,74.57,75.71
0.78705,74.626,74.9
0.84736,74.799,74.09
0.91012,74.743,74.322
0.97597,75.211,75.602
1.0389,75.054,76.257
1.0984,74.692,75.447
1.1612,74.234,74.622
1.2278,74.847,74.704
1.2908,75.416,75.213
1.3495,75.901,75.348
1.4123,75.481,75.14
1.4797,75.059,74.689
1.5426,74.019,74.294
1.6006,73.713,74.462
1.6633,73.948,75.191
1.7315,75.134,75.814
1.7945,75.615,75.467
1.8516,75.592,74.65
1.9144,74.902,74.482
1.9834,74.769,75.05
2.0463,74.461,75.5
2.1027,74.579,75.388
2.1655,74.743,75.053
2.2353,75.523,74.78
2.2982,75.553,74.871
2.3538,75.197,75.06
2.4165,74.607,74.96
2.4871,74.908,74.736
2.5501,75.027,74.761
2.6048,74.899,74.979
2.6676,74.277,75.307
2.739,74.425,75.774
2.8019,74.545,76.007
2.8559,74.965,75.367
2.9187,75.022,74.371
2.9908,75.389,74.021
3.0538,74.997,74.401
3.107,74.661,74.798
3.1697,74.427,75.201
3.2427,75.087,75.688
3.3056,75.282,75.797
3.358,75.128,75.276
3.4208,74.59,74.96
3.4946,74.803,75.327
3.5575,74.812,75.427
3.6091,74.786,74.654
3.6719,74.383,74.22
3.7464,74.675,74.718
3.8094,74.731,75.212
3.8602,75.073,74.899
3.9229,75.251,74.678
3.9983,75.776,75.207
4.0612,75.342,75.798
4.1112,74.505,75.409
4.174,73.719,74.699
4.2501,74.203,74.47
4.3131,74.747,74.686
4.3623,75.178,74.929
4.4251,75.118,75.25
4.502,75.525,75.579
4.5649,75.439,75.439
4.6134,75.276,74.861
4.6761,74.813,74.688
4.7539,74.986,75.11
4.8168,74.755,75.283
4.8644,74.56,74.927
4.9272,74.229,74.811
5.0057,74.691,75.183
5.0687,74.814,75.503
5.1155,74.949,75.291
5.1783,74.858,74.934
5.2576,75.337,74.783
5.3205,75.224,74.746
5.3666,74.831,74.718
5.4293,74.204,74.895
5.5094,74.528,75.252
5.5724,74.792,75.533
5.6177,75.122,75.307
5.6804,75.029,74.785
5.7613,75.35,74.632
5.8242,75.081,74.904
5.8687,74.833,74.845
5.9315,74.49,74.687
6.0132,74.931,74.976
6.0761,74.968,75.39
6.1198,74.94,75.291
6.1826,74.716,74.904
6.265,75.191,74.631


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_460.csv <==
x,qOut,qIn
0.031471,74.988,75.293
0.094153,74.794,75.346
0.15692,74.287,75.147
0.22039,74.621,75.163
0.28333,74.826,75.062
0.34522,75.152,74.729
0.40798,75.086,74.745
0.47225,75.398,75.131
0.53519,75.047,75.347
0.59629,74.756,75.077
0.65905,74.528,74.845
0.72411,75.16,75.097
0.78705,75.319,75.307
0.84736,75.149,74.784
0.91012,74.602,74.389
0.97597,74.798,74.877
1.0389,74.773,75.563
1.0984,74.745,75.456
1.1612,74.461,75.075
1.2278,74.913,75.006
1.2908,75.055,74.904
1.3495,75.152,74.573
1.4123,74.818,74.795
1.4797,75.005,75.578
1.5426,74.773,75.688
1.6006,74.7,74.873
1.6633,74.541,74.458
1.7315,75.088,74.856
1.7945,75.132,75.289
1.8516,75.043,75.327
1.9144,74.635,75.302
1.9834,74.868,75.205
2.0463,74.712,74.93
2.1027,74.622,74.781
2.1655,74.48,75.086
2.2353,75.132,75.542
2.2982,75.34,75.119
2.3538,75.221,74.008
2.4165,74.598,73.782
2.4871,74.684,74.792
2.5501,74.652,75.716
2.6048,74.896,75.709
2.6676,74.897,75.377
2.739,75.332,75.122
2.8019,75.05,75.073
2.8559,74.698,75.375
2.9187,74.366,75.72
2.9908,74.971,75.378
3.0538,75.246,74.306
3.107,75.22,73.631
3.1697,74.733,73.928
3.2427,74.949,74.944
3.3056,74.981,75.974
3.358,75.071,76.382
3.4208,74.656,76.14
3.4946,74.65,75.538
3.5575,74.191,74.783
3.6091,74.144,74.114
3.6719,74.295,74.021
3.7464,75.243,74.644
3.8094,75.55,75.452
3.8602,75.423,75.679
3.9229,74.908,75.356
3.9983,75.195,74.906
4.0612,75.328,74.569
4.1112,75.293,74.364
4.174,74.546,74.552
4.2501,74.257,75.198
4.3131,73.803,75.688
4.3623,73.962,75.435
4.4251,74.286,75.027
4.502,75.423,75.086
4.5649,76.001,75.137
4.6134,76.231,74.954
4.6761,75.541,75.12
4.7539,75.022,75.338
4.8168,74.117,75.033
4.8644,73.968,74.739
4.9272,74.235,74.858
5.0057,75.309,74.985
5.0687,75.599,74.836
5.1155,75.343,74.871
5.1783,74.52,75.145
5.2576,74.443,75.104
5.3205,74.346,74.467
5.3666,74.582,74.456
5.4293,74.692,75.438
5.5094,75.372,76.204
5.5724,75.41,75.563
5.6177,75.203,74.407
5.6804,74.69,74.279
5.7613,74.955,75.35
5.8242,74.989,76.086
5.8687,75.049,75.302
5.9315,74.767,74.365
6.0132,75.029,74.7
6.0761,74.812,75.569
6.1198,74.659,75.168
6.1826,74.429,74.387
6.265,74.945,74.564


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_461.csv <==
x,qOut,qIn
0.031471,74.222,74.743
0.094153,74.371,74.815
0.15692,74.574,75.108
0.22039,75.491,75.193
0.28333,75.789,74.604
0.34522,75.617,74.006
0.40798,74.754,74.319
0.47225,74.515,75.384
0.53519,74.242,76.07
0.59629,74.467,75.737
0.65905,74.623,75.141
0.72411,75.305,74.955
0.78705,75.253,74.881
0.84736,75.022,74.674
0.91012,74.656,74.838
0.97597,75.146,75.376
1.0389,75.332,75.769
1.0984,75.298,75.401
1.1612,74.82,74.658
1.2278,74.984,74.343
1.2908,74.875,74.479
1.3495,74.805,74.528
1.4123,74.35,74.785
1.4797,74.479,75.445
1.5426,74.27,75.774
1.6006,74.388,75.232
1.6633,74.583,74.755
1.7315,75.512,75.054
1.7945,75.802,75.483
1.8516,75.576,75.218
1.9144,74.743,74.818
1.9834,74.64,74.724
2.0463,74.537,74.699
2.1027,74.815,74.844
2.1655,74.948,75.373
2.2353,75.521,75.627
2.2982,75.286,75.015
2.3538,74.701,74.627
2.4165,73.944,75.027
2.4871,74.239,75.349
2.5501,74.546,74.979
2.6048,74.928,74.538
2.6676,74.923,74.561
2.739,75.373,75.087
2.8019,75.237,75.846
2.8559,75.052,76.116
2.9187,74.723,75.491
2.9908,75.124,74.384
3.0538,75.077,73.943
3.107,74.833,74.464
3.1697,74.336,75.173
3.2427,74.691,75.698
3.3056,74.874,75.954
3.358,75.066,75.632
3.4208,74.864,74.885
3.4946,75.183,74.334
3.5575,75.03,74.319
3.6091,74.914,74.812
3.6719,74.543,75.246
3.7464,74.788,74.923
3.8094,74.58,74.322
3.8602,74.523,74.814
3.9229,74.583,75.837
3.9983,75.47,76.061
4.0612,75.779,75.271
4.1112,75.384,74.656
4.174,74.284,74.739
4.2501,74.08,75.208
4.3131,74.192,75.079
4.3623,74.833,74.55
4.4251,75.238,74.704
4.502,75.909,75.529
4.5649,75.608,75.841
4.6134,74.923,75.204
4.6761,74.15,74.633
4.7539,74.45,74.674
4.8168,74.688,75.068
4.8644,74.769,75.29
4.9272,74.399,75.234
5.0057,74.715,74.969
5.0687,74.832,74.583
5.1155,75.135,74.256
5.1783,75.146,74.434
5.2576,75.566,75.19
5.3205,75.262,75.816
5.3666,74.822,75.818
5.4293,74.295,75.513
5.5094,74.685,75.135
5.5724,74.831,74.633
5.6177,74.97,74.182
5.6804,74.857,74.327
5.7613,75.319,75.097
5.8242,75.216,75.668
5.8687,74.89,75.368
5.9315,74.402,74.854
6.0132,74.836,74.886
6.0761,75.083,75.444
6.1198,75.121,75.71
6.1826,74.538,75.461
6.265,74.484,75.015


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_462.csv <==
x,qOut,qIn
0.031471,75.092,74.725
0.094153,75.272,74.968
0.15692,74.986,75.461
0.22039,75.307,75.664
0.28333,75.3,75.206
0.34522,75.338,74.571
0.40798,74.947,74.396
0.47225,74.904,74.68
0.53519,74.226,74.756
0.59629,73.788,74.694
0.65905,73.642,75.135
0.72411,74.599,75.838
0.78705,75.234,75.816
0.84736,75.675,75.057
0.91012,75.554,74.513
0.97597,75.71,74.537
1.0389,75.177,74.992
1.0984,74.629,75.616
1.1612,74.158,75.894
1.2278,74.714,75.389
1.2908,75.029,74.571
1.3495,75.24,74.496
1.4123,75.007,75.047
1.4797,75.191,75.454
1.5426,74.792,75.167
1.6006,74.386,74.696
1.6633,73.971,74.71
1.7315,74.524,75.145
1.7945,74.845,75.277
1.8516,75.172,75.041
1.9144,75.148,74.868
1.9834,75.52,74.73
2.0463,75.175,74.643
2.1027,74.657,74.878
2.1655,74.185,75.315
2.2353,74.815,75.557
2.2982,75.304,75.154
2.3538,75.52,74.601
2.4165,75.041,74.852
2.4871,75.006,75.812
2.5501,74.689,75.968
2.6048,74.722,74.735
2.6676,74.643,73.907
2.739,75.121,74.6
2.8019,74.949,75.511
2.8559,74.764,75.204
2.9187,74.528,74.749
2.9908,75.045,75.002
3.0538,75.05,75.456
3.107,74.77,75.265
3.1697,74.256,74.878
3.2427,74.65,74.755
3.3056,74.915,74.793
3.358,75.114,74.881
3.4208,74.827,75.288
3.4946,75.067,75.817
3.5575,74.936,75.682
3.6091,75.014,74.788
3.6719,74.92,74.151
3.7464,75.321,74.341
3.8094,75.011,74.796
3.8602,74.588,75.116
3.9229,74.179,75.581
3.9983,74.746,75.827
4.0612,75.036,75.149
4.1112,75.119,74.246
4.174,74.81,74.235
4.2501,75.122,74.966
4.3131,75.061,75.515
4.3623,74.88,75.389
4.4251,74.367,75.057
4.502,74.65,75.019
4.5649,74.785,75.142
4.6134,75.161,75.121
4.6761,75.208,75.309
4.7539,75.509,75.737
4.8168,74.914,75.566
4.8644,74.234,74.579
4.9272,73.795,73.954
5.0057,74.576,74.331
5.0687,75.196,75.009
5.1155,75.54,75.013
5.1783,75.158,75.036
5.2576,75.071,75.712
5.3205,74.524,75.847
5.3666,74.339,74.964
5.4293,74.344,74.751
5.5094,75.17,75.561
5.5724,75.395,75.781
5.6177,75.216,74.556
5.6804,74.621,73.49
5.7613,74.854,73.731
5.8242,75.014,74.832
5.8687,75.325,75.635
5.9315,75.182,75.945
6.0132,75.294,75.803
6.0761,74.654,75.355
6.1198,74.142,74.947
6.1826,73.867,74.804
6.265,74.65,74.781


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_463.csv <==
x,qOut,qIn
0.031471,75.223,75.569
0.094153,74.836,75.228
0.15692,74.449,74.694
0.22039,75.015,74.784
0.28333,75.273,75.333
0.34522,75.155,75.281
0.40798,74.464,74.883
0.47225,74.508,74.999
0.53519,74.534,75.383
0.59629,74.941,75.019
0.65905,75.129,74.605
0.72411,75.638,74.959
0.78705,75.243,75.225
0.84736,74.59,74.792
0.91012,73.964,74.654
0.97597,74.467,75.012
1.0389,74.884,75.308
1.0984,75.191,75.373
1.1612,75.023,75.352
1.2278,75.312,75.156
1.2908,75.091,74.889
1.3495,74.862,74.842
1.4123,74.508,74.969
1.4797,74.958,74.997
1.5426,75.054,74.732
1.6006,75.051,74.615
1.6633,74.713,75.111
1.7315,75.009,75.845
1.7945,74.925,75.539
1.8516,74.848,74.487
1.9144,74.527,74.179
1.9834,74.867,74.727
2.0463,74.791,75.136
2.1027,74.736,75.373
2.1655,74.54,75.858
2.2353,75.094,75.99
2.2982,75.232,74.874
2.3538,75.205,73.632
2.4165,74.807,73.942
2.4871,75.027,75.51
2.5501,74.872,76.401
2.6048,74.705,75.672
2.6676,74.307,74.716
2.739,74.694,74.679
2.8019,74.822,75.123
2.8559,75.081,75.016
2.9187,75.012,74.666
2.9908,75.292,74.543
3.0538,74.805,74.822
3.107,74.274,75.408
3.1697,73.957,75.893
3.2427,74.823,75.721
3.3056,75.505,74.844
3.358,75.8,74.426
3.4208,75.158,74.893
3.4946,74.78,75.375
3.5575,74.147,74.905
3.6091,74.224,74.17
3.6719,74.569,74.174
3.7464,75.599,74.823
3.8094,75.797,75.211
3.8602,75.473,75.104
3.9229,74.697,75.223
3.9983,74.704,75.797
4.0612,74.609,76.061
4.1112,74.591,75.648
4.174,74.348,75.23
4.2501,74.875,74.982
4.3131,75.119,74.403
4.3623,75.358,73.86
4.4251,75.125,74.266
4.502,75.3,75.309
4.5649,74.932,75.765
4.6134,74.689,75.478
4.6761,74.341,75.201
4.7539,74.672,75.064
4.8168,74.504,74.589
4.8644,74.372,74.115
4.9272,74.198,74.569
5.0057,74.846,75.677
5.0687,75.085,75.937
5.1155,75.185,75.036
5.1783,75.083,74.446
5.2576,75.689,74.835
5.3205,75.832,75.453
5.3666,75.478,75.453
5.4293,74.447,75.119
5.5094,74.163,74.808
5.5724,74.008,74.602
5.6177,74.373,74.625
5.6804,74.678,75.102
5.7613,75.525,75.727
5.8242,75.639,75.82
5.8687,75.295,75.18
5.9315,74.427,74.45
6.0132,74.377,74.274
6.0761,74.376,74.758
6.1198,74.756,75.123
6.1826,74.912,75.147
6.265,75.461,75.301


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_464.csv <==
x,qOut,qIn
0.031471,74.509,75.247
0.094153,74.188,74.785
0.15692,74.142,74.624
0.22039,75.069,74.625
0.28333,75.497,74.549
0.34522,75.316,74.744
0.40798,74.399,75.354
0.47225,74.213,75.822
0.53519,74.161,75.439
0.59629,74.628,74.706
0.65905,74.972,74.464
0.72411,75.722,74.653
0.78705,75.603,74.725
0.84736,75.079,74.937
0.91012,74.328,75.535
0.97597,74.614,75.891
1.0389,74.925,75.211
1.0984,75.321,74.507
1.1612,75.25,74.812
1.2278,75.464,75.406
1.2908,74.95,75.075
1.3495,74.417,74.417
1.4123,73.95,74.534
1.4797,74.524,75.296
1.5426,74.887,75.681
1.6006,75.205,75.392
1.6633,75.104,75.164
1.7315,75.367,75.223
1.7945,74.943,75.034
1.8516,74.443,74.511
1.9144,74.01,74.336
1.9834,74.636,74.71
2.0463,75.064,75.15
2.1027,75.328,75.194
2.1655,75.083,75.27
2.2353,75.297,75.721
2.2982,75.041,76.063
2.3538,74.836,75.55
2.4165,74.471,74.654
2.4871,74.814,74.157
2.5501,74.738,74.229
2.6048,74.681,74.502
2.6676,74.54,74.884
2.739,75.2,75.239
2.8019,75.447,75.306
2.8559,75.404,75.094
2.9187,74.815,75.041
2.9908,74.795,75.352
3.0538,74.513,75.474
3.107,74.455,75.2
3.1697,74.271,75.054
3.2427,74.82,75.02
3.3056,74.96,74.687
3.358,75.192,74.658
3.4208,75.256,75.241
3.4946,75.788,75.442
3.5575,75.507,74.53
3.6091,74.743,73.938
3.6719,73.839,74.663
3.7464,74.112,75.952
3.8094,74.513,76.396
3.8602,74.909,75.618
3.9229,74.808,74.58
3.9983,75.157,74.184
4.0612,75.032,74.591
4.1112,75.002,75.307
4.174,74.845,75.637
4.2501,75.335,75.084
4.3131,75.259,74.517
4.3623,74.953,74.963
4.4251,74.445,75.522
4.502,74.809,75.368
4.5649,74.965,74.786
4.6134,74.959,74.581
4.6761,74.406,74.876
4.7539,74.454,75.324
4.8168,74.316,75.243
4.8644,74.631,75.077
4.9272,74.975,75.423
5.0057,75.818,75.797
5.0687,75.74,75.334
5.1155,75.068,74.452
5.1783,74.19,74.136
5.2576,74.471,74.504
5.3205,74.888,75.207
5.3666,75.192,75.737
5.4293,74.874,75.582
5.5094,75.021,74.758
5.5724,74.846,74.115
5.6177,74.9,74.252
5.6804,74.73,74.838
5.7613,75.087,75.475
5.8242,74.855,75.877
5.8687,74.654,75.646
5.9315,74.419,74.944
6.0132,75.055,74.542
6.0761,75.336,74.752
6.1198,75.482,75.224
6.1826,75.097,75.647
6.265,75.077,75.69


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_465.csv <==
x,qOut,qIn
0.031471,74.785,75.358
0.094153,75.331,74.963
0.15692,75.135,74.676
0.22039,75.222,74.947
0.28333,74.843,75.306
0.34522,74.784,75.054
0.40798,74.797,74.829
0.47225,75.452,75.253
0.53519,75.35,75.542
0.59629,74.782,74.878
0.65905,73.954,74.284
0.72411,74.156,74.496
0.78705,74.411,74.949
0.84736,74.762,75.019
0.91012,74.801,75.066
0.97597,75.404,75.174
1.0389,75.497,75.104
1.0984,75.429,75.16
1.1612,74.978,75.526
1.2278,75.142,75.637
1.2908,74.945,75.068
1.3495,74.804,74.55
1.4123,74.487,74.627
1.4797,74.92,74.892
1.5426,74.995,74.853
1.6006,75.073,75.1
1.6633,74.828,75.657
1.7315,75.089,75.7
1.7945,74.79,75.006
1.8516,74.486,74.557
1.9144,74.157,74.734
1.9834,74.716,75.114
2.0463,74.942,75.103
2.1027,74.996,74.56
2.1655,74.68,74.284
2.2353,75.056,75.05
2.2982,75.145,76.165
2.3538,75.279,75.999
2.4165,75.027,74.986
2.4871,75.2,74.463
2.5501,74.776,74.81
2.6048,74.438,74.982
2.6676,74.183,74.868
2.739,74.876,75.015
2.8019,75.218,75.416
2.8559,75.34,75.317
2.9187,74.979,74.822
2.9908,75.145,74.506
3.0538,74.911,74.724
3.107,74.746,75.22
3.1697,74.375,75.449
3.2427,74.68,75.176
3.3056,74.572,74.867
3.358,74.582,74.959
3.4208,74.6,75.262
3.4946,75.397,75.495
3.5575,75.658,75.118
3.6091,75.421,74.294
3.6719,74.603,74.137
3.7464,74.557,75.064
3.8094,74.544,76.157
3.8602,74.852,76.26
3.9229,74.872,75.495
3.9983,75.295,74.525
4.0612,75.014,74.04
4.1112,74.676,74.247
4.174,74.293,74.804
4.2501,74.804,75.122
4.3131,75.006,75.097
4.3623,75.046,75.428
4.4251,74.705,75.81
4.502,75.035,75.505
4.5649,75.066,74.714
4.6134,75.131,74.339
4.6761,74.76,74.715
4.7539,74.83,75.67
4.8168,74.402,76.261
4.8644,74.286,75.586
4.9272,74.437,74.387
5.0057,75.493,73.905
5.0687,75.951,74.235
5.1155,75.671,74.755
5.1783,74.574,75.393
5.2576,74.219,75.716
5.3205,74.093,75.185
5.3666,74.459,74.601
5.4293,74.638,74.838
5.5094,75.351,75.56
5.5724,75.466,75.782
5.6177,75.413,75.2
5.6804,74.835,74.598
5.7613,74.806,74.531
5.8242,74.496,74.521
5.8687,74.667,74.266
5.9315,74.955,74.538
6.0132,75.734,75.42
6.0761,75.493,75.896
6.1198,74.604,75.524
6.1826,73.667,75.171
6.265,74.101,75.274


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_466.csv <==
x,qOut,qIn
0.031471,75.791,74.888
0.094153,75.599,75.427
0.15692,74.744,75.821
0.22039,74.522,75.461
0.28333,74.24,74.81
0.34522,74.328,74.637
0.40798,74.354,74.924
0.47225,75.122,75.359
0.53519,75.438,75.174
0.59629,75.623,74.458
0.65905,75.156,74.278
0.72411,74.961,74.884
0.78705,74.237,75.236
0.84736,73.976,75.009
0.91012,74.033,75.054
0.97597,74.991,75.445
1.0389,75.349,75.381
1.0984,75.322,74.774
1.1612,74.87,74.64
1.2278,75.141,75.219
1.2908,75.199,75.332
1.3495,75.27,74.682
1.4123,74.943,74.602
1.4797,75.142,75.364
1.5426,74.897,75.781
1.6006,74.795,75.183
1.6633,74.544,74.615
1.7315,74.906,74.792
1.7945,74.707,75.275
1.8516,74.48,75.327
1.9144,74.225,75.232
1.9834,74.854,75.211
2.0463,75.133,74.995
2.1027,75.201,74.499
2.1655,74.844,74.248
2.2353,75.09,74.526
2.2982,74.981,75.159
2.3538,74.886,75.659
2.4165,74.538,75.751
2.4871,74.876,75.402
2.5501,74.847,74.722
2.6048,74.897,74.499
2.6676,74.772,75.087
2.739,75.262,75.678
2.8019,75.189,75.326
2.8559,74.912,74.598
2.9187,74.447,74.475
2.9908,74.885,75.069
3.0538,75.142,75.708
3.107,75.3,75.293
3.1697,74.864,74.276
3.2427,74.811,74.054
3.3056,74.324,74.996
3.358,74.181,75.724
3.4208,74.194,75.782
3.4946,75.071,75.535
3.5575,75.441,75.017
3.6091,75.477,74.484
3.6719,74.954,74.504
3.7464,75.014,74.879
3.8094,74.831,75.038
3.8602,74.883,75.263
3.9229,74.726,75.615
3.9983,75.111,75.43
4.0612,74.909,74.505
4.1112,74.776,73.956
4.174,74.597,74.425
4.2501,75.084,75.426
4.3131,74.945,76.107
4.3623,74.514,76.017
4.4251,74,75.362
4.502,74.594,74.771
4.5649,75.162,74.719
4.6134,75.628,74.968
4.6761,75.367,75.158
4.7539,75.28,75.089
4.8168,74.588,74.718
4.8644,74.249,74.345
4.9272,74.196,74.464
5.0057,75.089,75.197
5.0687,75.46,75.878
5.1155,75.384,75.884
5.1783,74.635,75.474
5.2576,74.464,74.968
5.3205,74.179,74.466
5.3666,74.375,74.29
5.4293,74.664,74.55
5.5094,75.633,74.866
5.5724,75.892,75.182
5.6177,75.621,75.598
5.6804,74.815,75.802
5.7613,74.802,75.613
5.8242,74.785,75.038
5.8687,74.909,74.346
5.9315,74.564,73.984
6.0132,74.671,74.224
6.0761,74.356,75.044
6.1198,74.393,75.688
6.1826,74.549,75.589
6.265,75.478,75.041


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_467.csv <==
x,qOut,qIn
0.031471,74.836,75.708
0.094153,75.02,75.299
0.15692,74.702,74.996
0.22039,74.917,74.647
0.28333,74.794,74.136
0.34522,74.941,74.257
0.40798,74.994,75.001
0.47225,75.567,75.411
0.53519,75.371,75.213
0.59629,74.872,75.317
0.65905,74.289,75.681
0.72411,74.711,75.593
0.78705,74.97,74.707
0.84736,74.975,73.999
0.91012,74.44,74.328
0.97597,74.586,75.31
1.0389,74.618,75.521
1.0984,74.992,75.158
1.1612,75.218,75.281
1.2278,75.848,75.528
1.2908,75.593,75.029
1.3495,74.894,74.404
1.4123,74.022,74.556
1.4797,74.224,75.158
1.5426,74.458,75.429
1.6006,74.718,75.249
1.6633,74.68,74.87
1.7315,75.283,74.461
1.7945,75.463,74.435
1.8516,75.441,75.051
1.9144,74.846,75.801
1.9834,74.753,76.041
2.0463,74.364,75.367
2.1027,74.346,74.538
2.1655,74.408,74.561
2.2353,75.237,75.274
2.2982,75.5,75.466
2.3538,75.437,74.986
2.4165,74.834,74.751
2.4871,74.826,74.883
2.5501,74.578,74.649
2.6048,74.627,74.201
2.6676,74.635,74.55
2.739,75.236,75.585
2.8019,75.135,76.139
2.8559,74.694,75.876
2.9187,74.059,75.367
2.9908,74.47,74.767
3.0538,74.895,74.254
3.107,75.386,74.448
3.1697,75.345,75.241
3.2427,75.553,75.703
3.3056,75.049,75.225
3.358,74.663,74.679
3.4208,74.438,74.724
3.4946,75.104,75.015
3.5575,75.247,74.875
3.6091,74.945,74.56
3.6719,74.191,74.791
3.7464,74.264,75.549
3.8094,74.319,75.837
3.8602,74.63,75.155
3.9229,74.845,74.523
3.9983,75.679,74.696
4.0612,75.868,75.156
4.1112,75.506,75.047
4.174,74.55,74.799
4.2501,74.438,74.902
4.3131,74.471,75.182
4.3623,74.88,75.472
4.4251,74.966,75.871
4.502,75.387,75.944
4.5649,75.052,75.045
4.6134,74.654,73.881
4.6761,74.19,73.828
4.7539,74.626,74.988
4.8168,74.79,75.789
4.8644,74.958,75.241
4.9272,74.862,74.612
5.0057,75.321,74.809
5.0687,75.203,74.993
5.1155,74.911,74.675
5.1783,74.44,74.846
5.2576,74.79,75.434
5.3205,74.85,75.262
5.3666,74.783,74.555
5.4293,74.458,74.738
5.5094,74.986,75.812
5.5724,75.344,76.181
5.6177,75.649,75.229
5.6804,75.224,74.394
5.7613,75.007,74.486
5.8242,74.276,75.019
5.8687,74.133,75.242
5.9315,74.322,75.135
6.0132,75.263,74.727
6.0761,75.39,74.477
6.1198,75.005,74.867
6.1826,74.324,75.519
6.265,74.597,75.891


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_468.csv <==
x,qOut,qIn
0.031471,75.273,75.077
0.094153,75.361,74.706
0.15692,74.995,75.037
0.22039,75.16,75.549
0.28333,74.909,75.562
0.34522,74.776,75.124
0.40798,74.596,74.57
0.47225,75.165,74.125
0.53519,75.235,74.118
0.59629,75.025,75.063
0.65905,74.424,76.249
0.72411,74.584,76.32
0.78705,74.588,75.24
0.84736,74.755,74.257
0.91012,74.699,73.821
0.97597,75.231,74.08
1.0389,75.224,75.007
1.0984,75.09,75.723
1.1612,74.653,75.76
1.2278,74.931,75.61
1.2908,74.903,75.602
1.3495,75.024,75.424
1.4123,74.973,75.02
1.4797,75.379,74.582
1.5426,74.993,74.254
1.6006,74.287,74.342
1.6633,73.616,74.907
1.7315,74.238,75.422
1.7945,74.974,75.256
1.8516,75.695,75.109
1.9144,75.62,75.474
1.9834,75.475,75.661
2.0463,74.449,75.153
2.1027,73.831,74.635
2.1655,73.75,74.622
2.2353,74.804,74.968
2.2982,75.36,75.101
2.3538,75.59,74.871
2.4165,75.397,74.781
2.4871,75.696,74.956
2.5501,75.424,74.852
2.6048,74.872,74.633
2.6676,74.103,75.024
2.739,74.308,75.771
2.8019,74.476,75.786
2.8559,74.739,75.198
2.9187,74.696,74.937
2.9908,75.239,74.949
3.0538,75.309,74.749
3.107,75.312,74.606
3.1697,74.958,74.936
3.2427,75.15,75.493
3.3056,74.861,75.532
3.358,74.635,74.758
3.4208,74.362,74.222
3.4946,74.882,74.846
3.5575,74.964,75.982
3.6091,74.833,75.712
3.6719,74.356,74.433
3.7464,74.639,73.897
3.8094,74.72,74.801
3.8602,74.948,75.789
3.9229,74.992,75.936
3.9983,75.578,75.306
4.0612,75.498,74.606
4.1112,75.063,74.445
4.174,74.343,74.854
4.2501,74.569,75.487
4.3131,74.769,75.602
4.3623,75.039,75.149
4.4251,74.836,74.903
4.502,75.051,75.117
4.5649,74.753,75.157
4.6134,74.684,75.022
4.6761,74.642,75.186
4.7539,75.244,75.302
4.8168,75.135,74.853
4.8644,74.651,74.246
4.9272,74.066,74.171
5.0057,74.606,74.661
5.0687,75.156,75.221
5.1155,75.536,75.413
5.1783,75.135,75.385
5.2576,75.028,75.352
5.3205,74.542,75.184
5.3666,74.565,74.93
5.4293,74.706,74.909
5.5094,75.464,75.07
5.5724,75.422,75.176
5.6177,75.042,75.27
5.6804,74.504,75.294
5.7613,74.916,74.979
5.8242,75.154,74.428
5.8687,75.196,74.42
5.9315,74.655,75.03
6.0132,74.613,75.524
6.0761,74.272,75.181
6.1198,74.242,74.834
6.1826,74.228,75.167
6.265,74.994,75.506


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_469.csv <==
x,qOut,qIn
0.031471,74.758,74.544
0.094153,74.854,74.522
0.15692,74.626,75.126
0.22039,74.988,75.88
0.28333,74.911,75.672
0.34522,74.886,74.81
0.40798,74.73,74.352
0.47225,75.264,74.339
0.53519,75.286,74.418
0.59629,75.022,74.789
0.65905,74.331,75.469
0.72411,74.407,75.937
0.78705,74.382,75.743
0.84736,74.691,75.203
0.91012,74.958,74.869
0.97597,75.762,74.847
1.0389,75.753,74.71
1.0984,75.131,74.38
1.1612,74.133,74.459
1.2278,74.233,75.142
1.2908,74.573,75.788
1.3495,75.139,75.599
1.4123,75.239,75.113
1.4797,75.527,75.128
1.5426,74.957,75.321
1.6006,74.304,75.158
1.6633,73.775,75.14
1.7315,74.377,75.395
1.7945,74.828,75.165
1.8516,75.207,74.108
1.9144,75.219,73.683
1.9834,75.689,74.857
2.0463,75.52,76.213
2.1027,75.042,75.599
2.1655,74.265,74.204
2.2353,74.373,74.027
2.2982,74.411,75.229
2.3538,74.631,76.184
2.4165,74.677,76.219
2.4871,75.338,75.341
2.5501,75.441,74.238
2.6048,75.286,74.025
2.6676,74.811,74.662
2.739,75.127,75.221
2.8019,75.237,75.292
2.8559,75.249,75.237
2.9187,74.658,75.13
2.9908,74.551,75.03
3.0538,74.18,74.961
3.107,74.348,74.775
3.1697,74.595,74.677
3.2427,75.353,75.01
3.3056,75.202,75.441
3.358,74.642,75.284
3.4208,74.079,74.996
3.4946,74.739,75.222
3.5575,75.436,75.509
3.6091,75.838,75.349
3.6719,75.256,75.203
3.7464,74.869,75.08
3.8094,74.188,74.645
3.8602,74.245,74.187
3.9229,74.513,74.281
3.9983,75.392,74.932
4.0612,75.414,75.533
4.1112,75.092,75.491
4.174,74.501,75.206
4.2501,74.733,75.209
4.3131,74.747,75.12
4.3623,74.785,74.552
4.4251,74.599,74.39
4.502,75.084,75.08
4.5649,75.129,75.633
4.6134,75.079,75.267
4.6761,74.81,74.905
4.7539,75.277,75.184
4.8168,75.362,75.627
4.8644,75.205,75.329
4.9272,74.523,74.757
5.0057,74.466,74.672
5.0687,74.233,74.872
5.1155,74.346,74.844
5.1783,74.435,74.929
5.2576,75.219,75.141
5.3205,75.433,74.987
5.3666,75.365,74.823
5.4293,74.801,75.145
5.5094,74.841,75.452
5.5724,74.616,75.203
5.6177,74.623,74.99
5.6804,74.537,75.148
5.7613,75.134,75.198
5.8242,75.208,74.581
5.8687,75.166,74.075
5.9315,74.871,74.682
6.0132,75.234,75.961
6.0761,75.148,76.233
6.1198,74.904,75.36
6.1826,74.398,74.711
6.265,74.692,74.638


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_470.csv <==
x,qOut,qIn
0.031471,74.104,74.766
0.094153,74.228,74.423
0.15692,74.553,74.922
0.22039,75.628,75.625
0.28333,75.994,75.326
0.34522,75.792,74.505
0.40798,74.928,74.356
0.47225,74.737,74.867
0.53519,74.516,75.384
0.59629,74.611,75.784
0.65905,74.505,76
0.72411,75.003,75.663
0.78705,75.004,74.757
0.84736,75.034,74.307
0.91012,74.824,74.771
0.97597,75.186,75.428
1.0389,74.994,75.255
1.0984,74.694,74.547
1.1612,74.24,74.298
1.2278,74.649,74.666
1.2908,74.816,74.924
1.3495,74.989,75.219
1.4123,74.789,75.922
1.4797,75.043,76.324
1.5426,74.717,75.561
1.6006,74.423,74.218
1.6633,74.214,73.681
1.7315,75.025,74.381
1.7945,75.564,75.358
1.8516,75.803,75.391
1.9144,75.287,74.979
1.9834,75.137,75.048
2.0463,74.654,75.467
2.1027,74.625,75.327
2.1655,74.597,74.892
2.2353,75.089,74.721
2.2982,74.782,74.956
2.3538,74.314,75.345
2.4165,73.903,75.491
2.4871,74.624,75.069
2.5501,75.234,74.545
2.6048,75.75,74.806
2.6676,75.563,75.455
2.739,75.462,75.614
2.8019,74.596,75.164
2.8559,74.051,74.928
2.9187,73.916,74.895
2.9908,74.837,74.616
3.0538,75.261,74.208
3.107,75.311,74.428
3.1697,74.903,75.277
3.2427,75.114,76.081
3.3056,74.997,75.893
3.358,74.87,75.161
3.4208,74.551,74.826
3.4946,74.994,74.807
3.5575,75.095,74.824
3.6091,75.086,74.878
3.6719,74.658,74.869
3.7464,74.863,74.86
3.8094,74.78,75.12
3.8602,74.935,75.367
3.9229,74.944,75.284
3.9983,75.423,75.044
4.0612,75.122,74.704
4.1112,74.535,74.388
4.174,73.862,74.599
4.2501,74.266,75.399
4.3131,74.63,75.876
4.3623,75.051,75.34
4.4251,75.158,74.735
4.502,75.71,74.951
4.5649,75.564,75.425
4.6134,75.101,75.252
4.6761,74.403,74.955
4.7539,74.608,74.854
4.8168,74.684,74.635
4.8644,74.759,74.833
4.9272,74.571,75.598
5.0057,75.068,75.718
5.0687,75.18,74.471
5.1155,75.11,73.625
5.1783,74.549,74.3
5.2576,74.618,75.573
5.3205,74.48,76.137
5.3666,74.669,75.912
5.4293,74.755,75.425
5.5094,75.398,75.018
5.5724,75.357,74.664
5.6177,75.124,74.557
5.6804,74.708,74.861
5.7613,75.068,75.1
5.8242,75.062,74.864
5.8687,74.856,74.866
5.9315,74.395,75.356
6.0132,74.802,75.608
6.0761,75.05,75.061
6.1198,75.182,74.606
6.1826,74.645,74.831
6.265,74.521,75.157


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_471.csv <==
x,qOut,qIn
0.031471,74.739,75.637
0.094153,75.028,75.464
0.15692,75.03,75.321
0.22039,75.455,75.579
0.28333,75.161,75.529
0.34522,74.69,74.79
0.40798,74.191,74.356
0.47225,74.719,74.622
0.53519,75.081,74.903
0.59629,75.307,75.043
0.65905,75.036,75.346
0.72411,75.22,75.398
0.78705,74.923,74.736
0.84736,74.658,74.125
0.91012,74.251,74.462
0.97597,74.618,75.419
1.0389,74.636,75.756
1.0984,74.67,75.354
1.1612,74.522,75.219
1.2278,75.13,75.505
1.2908,75.364,75.274
1.3495,75.516,74.394
1.4123,75.221,74.023
1.4797,75.326,74.594
1.5426,74.838,75.59
1.6006,74.418,75.832
1.6633,74.109,75.196
1.7315,74.788,74.576
1.7945,75.143,74.697
1.8516,75.212,75.037
1.9144,74.686,75.085
1.9834,74.686,74.85
2.0463,74.425,74.825
2.1027,74.47,75.277
2.1655,74.521,75.584
2.2353,75.321,75.35
2.2982,75.593,74.977
2.3538,75.578,74.923
2.4165,74.966,75.143
2.4871,74.833,75.533
2.5501,74.379,75.619
2.6048,74.29,75.053
2.6676,74.326,74.456
2.739,75.153,74.495
2.8019,75.399,74.979
2.8559,75.266,75.164
2.9187,74.652,75.07
2.9908,74.736,75.005
3.0538,74.65,74.841
3.107,74.714,74.486
3.1697,74.561,74.642
3.2427,75.061,75.54
3.3056,75.122,76.221
3.358,75.139,75.588
3.4208,74.817,74.459
3.4946,75.107,74.155
3.5575,74.998,74.671
3.6091,75.033,74.928
3.6719,74.92,74.967
3.7464,75.344,75.03
3.8094,75.075,75.057
3.8602,74.612,75.298
3.9229,74.151,75.868
3.9983,74.715,76.215
4.0612,75.069,75.735
4.1112,75.11,74.456
4.174,74.53,73.416
4.2501,74.557,73.706
4.3131,74.452,75.221
4.3623,74.753,76.096
4.4251,74.981,75.714
4.502,75.66,75.029
4.5649,75.46,74.801
4.6134,74.835,74.778
4.6761,74.092,74.948
4.7539,74.434,75.264
4.8168,74.757,75.208
4.8644,74.907,74.996
4.9272,74.55,75.095
5.0057,74.895,75.092
5.0687,75.107,74.545
5.1155,75.596,74.46
5.1783,75.543,75.258
5.2576,75.472,75.907
5.3205,74.389,75.533
5.3666,73.67,74.862
5.4293,73.638,74.599
5.5094,74.873,74.734
5.5724,75.629,74.985
5.6177,75.779,75.168
5.6804,75.131,75.356
5.7613,74.965,75.529
5.8242,74.626,75.271
5.8687,74.682,74.755
5.9315,74.699,74.643
6.0132,75.304,74.902
6.0761,75.219,74.869
6.1198,74.879,74.491
6.1826,74.289,74.523
6.265,74.582,75.16


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_472.csv <==
x,qOut,qIn
0.031471,74.788,75.164
0.094153,74.654,75.13
0.15692,74.583,75.016
0.22039,75.2,74.782
0.28333,75.132,74.544
0.34522,74.699,74.462
0.40798,74.116,74.66
0.47225,74.579,75.054
0.53519,74.991,75.313
0.59629,75.267,75.303
0.65905,74.917,75.175
0.72411,74.982,75.09
0.78705,74.665,75.073
0.84736,74.649,75.251
0.91012,74.621,75.6
0.97597,75.278,75.658
1.0389,75.336,74.924
1.0984,75.192,74.131
1.1612,74.793,74.259
1.2278,75.116,75.131
1.2908,75.069,75.691
1.3495,74.855,75.417
1.4123,74.286,74.978
1.4797,74.459,74.924
1.5426,74.436,74.814
1.6006,74.606,74.406
1.6633,74.61,74.602
1.7315,75.209,75.567
1.7945,75.224,76.122
1.8516,75.033,75.641
1.9144,74.61,75.027
1.9834,75.041,74.728
2.0463,75.264,74.309
2.1027,75.404,74.075
2.1655,74.956,74.773
2.2353,74.898,75.889
2.2982,74.414,76.067
2.3538,74.321,74.996
2.4165,74.412,74.101
2.4871,75.291,74.338
2.5501,75.525,75.081
2.6048,75.273,75.504
2.6676,74.481,75.712
2.739,74.447,75.55
2.8019,74.386,74.943
2.8559,74.661,74.703
2.9187,74.891,74.973
2.9908,75.703,74.878
3.0538,75.778,74.178
3.107,75.231,74.288
3.1697,74.152,75.439
3.2427,74.077,76.342
3.3056,74.287,75.719
3.358,74.911,74.856
3.4208,75.179,75.116
3.4946,75.636,75.759
3.5575,75.144,75.066
3.6091,74.491,73.737
3.6719,73.984,73.605
3.7464,74.661,74.642
3.8094,75.206,75.508
3.8602,75.541,75.658
3.9229,75.269,75.61
3.9983,75.336,75.475
4.0612,74.857,74.953
4.1112,74.449,74.464
4.174,74.019,74.667
4.2501,74.5,75.187
4.3131,74.712,75.053
4.3623,74.958,74.605
4.4251,74.997,74.753
4.502,75.656,75.308
4.5649,75.76,75.506
4.6134,75.503,75.306
4.6761,74.657,75.139
4.7539,74.405,75.036
4.8168,73.993,74.815
4.8644,74.005,74.834
4.9272,74.131,75.305
5.0057,75.092,75.718
5.0687,75.551,75.423
5.1155,75.672,74.569
5.1783,75.134,74.231
5.2576,75.061,75.073
5.3205,74.688,75.967
5.3666,74.615,75.31
5.4293,74.439,74.259
5.5094,74.896,74.329
5.5724,74.806,74.956
5.6177,74.753,75.119
5.6804,74.639,75.311
5.7613,75.263,75.403
5.8242,75.367,74.937
5.8687,75.13,74.524
5.9315,74.528,74.769
6.0132,74.773,75.3
6.0761,74.932,75.469
6.1198,75.182,75.306
6.1826,74.97,75.202
6.265,75.155,75.19


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_473.csv <==
x,qOut,qIn
0.031471,74.913,76.264
0.094153,75.176,75.157
0.15692,74.948,73.775
0.22039,75.205,73.804
0.28333,75.009,74.95
0.34522,74.884,75.588
0.40798,74.641,75.63
0.47225,75.116,75.366
0.53519,75.118,74.854
0.59629,75.01,74.559
0.65905,74.685,74.801
0.72411,75.042,75.02
0.78705,74.948,74.739
0.84736,74.62,74.83
0.91012,74.017,75.566
0.97597,74.37,76.031
1.0389,74.716,75.407
1.0984,75.306,74.327
1.1612,75.49,74.008
1.2278,75.789,74.805
1.2908,75.055,75.547
1.3495,74.2,75.313
1.4123,73.709,74.922
1.4797,74.549,74.958
1.5426,75.244,75.221
1.6006,75.568,75.477
1.6633,75.167,75.777
1.7315,75.122,75.781
1.7945,74.675,74.882
1.8516,74.444,74.007
1.9144,74.216,74.331
1.9834,74.847,75.255
2.0463,75.115,75.367
2.1027,75.34,75.063
2.1655,75.091,75.119
2.2353,75.198,75.033
2.2982,74.687,74.412
2.3538,74.367,74.076
2.4165,74.248,74.562
2.4871,75.029,75.49
2.5501,75.28,75.882
2.6048,75.109,75.417
2.6676,74.58,74.999
2.739,74.953,75.197
2.8019,75.279,75.459
2.8559,75.582,75.376
2.9187,75.191,75.169
2.9908,75.049,74.706
3.0538,74.404,74.161
3.107,74.257,74.385
3.1697,74.384,75.219
3.2427,75.28,75.614
3.3056,75.432,75.123
3.358,75.035,74.858
3.4208,74.186,75.226
3.4946,74.232,75.592
3.5575,74.338,75.291
3.6091,74.696,74.559
3.6719,74.806,74.194
3.7464,75.426,74.594
3.8094,75.418,75.26
3.8602,75.265,75.531
3.9229,74.913,75.56
3.9983,75.285,75.546
4.0612,75.234,75.261
4.1112,74.907,74.664
4.174,74.229,74.454
4.2501,74.411,74.933
4.3131,74.543,75.343
4.3623,74.833,74.966
4.4251,74.788,74.533
4.502,75.254,74.745
4.5649,75.191,75.099
4.6134,75.143,75.149
4.6761,74.822,75.471
4.7539,75.032,75.958
4.8168,74.672,75.594
4.8644,74.34,74.639
4.9272,74.094,74.35
5.0057,74.86,74.665
5.0687,75.345,74.613
5.1155,75.587,74.547
5.1783,75.196,75.173
5.2576,75.194,75.852
5.3205,74.763,75.459
5.3666,74.59,74.567
5.4293,74.434,74.555
5.5094,74.987,75.414
5.5724,74.954,75.763
5.6177,74.708,75.037
5.6804,74.26,74.516
5.7613,74.723,74.989
5.8242,75.032,75.61
5.8687,75.394,75.169
5.9315,75.333,74.429
6.0132,75.558,74.344
6.0761,75.003,74.777
6.1198,74.374,74.999
6.1826,73.875,75.276
6.265,74.487,75.928


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_474.csv <==
x,qOut,qIn
0.031471,75.254,75.04
0.094153,75.487,74.031
0.15692,75.23,74.019
0.22039,75.332,75.126
0.28333,74.815,75.93
0.34522,74.376,75.766
0.40798,74.037,75.388
0.47225,74.654,75.161
0.53519,74.921,74.941
0.59629,75.034,74.784
0.65905,74.833,74.879
0.72411,75.26,74.877
0.78705,75.245,74.651
0.84736,75.033,74.963
0.91012,74.523,75.526
0.97597,74.831,75.327
1.0389,74.965,74.494
1.0984,75.115,74.412
1.1612,74.742,75.145
1.2278,74.77,75.872
1.2908,74.338,75.715
1.3495,74.262,74.834
1.4123,74.364,74.346
1.4797,75.314,74.859
1.5426,75.699,75.487
1.6006,75.678,75.116
1.6633,75.059,74.522
1.7315,74.987,74.651
1.7945,74.657,75.207
1.8516,74.551,75.239
1.9144,74.383,75.106
1.9834,74.955,75.345
2.0463,75.064,75.561
2.1027,74.997,74.967
2.1655,74.527,74.331
2.2353,74.741,74.67
2.2982,74.717,75.575
2.3538,74.921,75.547
2.4165,74.93,74.96
2.4871,75.414,74.852
2.5501,75.178,75.266
2.6048,74.803,75.368
2.6676,74.386,75.051
2.739,74.857,74.601
2.8019,74.982,74.514
2.8559,74.849,74.864
2.9187,74.384,75.227
2.9908,74.751,75.321
3.0538,74.98,75.22
3.107,75.242,74.898
3.1697,75.034,74.5
3.2427,75.224,74.578
3.3056,74.859,75.235
3.358,74.632,75.923
3.4208,74.421,76.262
3.4946,75.028,75.996
3.5575,75.177,74.972
3.6091,75.144,73.933
3.6719,74.802,73.818
3.7464,75.121,74.644
3.8094,75.045,75.478
3.8602,74.826,75.235
3.9229,74.304,74.468
3.9983,74.589,74.355
4.0612,74.706,74.999
4.1112,74.979,75.596
4.174,74.913,75.865
4.2501,75.217,75.622
4.3131,74.807,74.832
4.3623,74.37,74.229
4.4251,74.064,74.394
4.502,74.892,74.958
4.5649,75.557,75.374
4.6134,75.994,75.663
4.6761,75.526,75.76
4.7539,75.149,75.526
4.8168,74.249,75
4.8644,74.047,74.416
4.9272,74.229,74.244
5.0057,75.113,74.707
5.0687,75.091,75.215
5.1155,74.622,75.288
5.1783,74.071,75.405
5.2576,74.66,75.779
5.3205,75.244,75.646
5.3666,75.648,74.659
5.4293,75.262,74.034
5.5094,75.084,74.484
5.5724,74.415,75.094
5.6177,74.202,74.964
5.6804,74.244,74.881
5.7613,75.189,75.254
5.8242,75.595,75.472
5.8687,75.68,75.294
5.9315,75.146,75.152
6.0132,75.026,75.018
6.0761,74.505,74.777
6.1198,74.266,74.797
6.1826,74.13,75.245
6.265,74.894,75.613


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_475.csv <==
x,qOut,qIn
0.031471,74.172,75.404
0.094153,74.535,74.941
0.15692,74.873,74.595
0.22039,75.73,74.62
0.28333,75.779,74.67
0.34522,75.307,74.539
0.40798,74.35,74.763
0.47225,74.296,75.502
0.53519,74.361,75.938
0.59629,74.795,75.472
0.65905,74.998,74.806
0.72411,75.562,74.564
0.78705,75.286,74.707
0.84736,74.748,74.917
0.91012,74.166,75.092
0.97597,74.66,75.014
1.0389,75.057,74.77
1.0984,75.346,75.029
1.1612,75.131,75.652
1.2278,75.32,75.851
1.2908,74.963,75.353
1.3495,74.578,74.849
1.4123,74.061,74.851
1.4797,74.426,75.342
1.5426,74.577,75.492
1.6006,74.853,74.565
1.6633,74.928,73.705
1.7315,75.524,74.17
1.7945,75.435,75.393
1.8516,75.02,75.798
1.9144,74.366,75.555
1.9834,74.619,75.375
2.0463,74.743,75.275
2.1027,74.828,74.972
2.1655,74.553,74.861
2.2353,74.942,74.98
2.2982,75.027,74.801
2.3538,75.184,74.506
2.4165,75.035,74.733
2.4871,75.424,75.308
2.5501,75.276,75.456
2.6048,75.102,75.138
2.6676,74.653,74.994
2.739,74.775,75.107
2.8019,74.399,75.011
2.8559,74.134,74.712
2.9187,73.991,74.829
2.9908,74.841,75.486
3.0538,75.358,75.905
3.107,75.608,75.287
3.1697,75.275,74.51
3.2427,75.371,74.589
3.3056,75.024,75.077
3.358,74.765,74.845
3.4208,74.361,74.369
3.4946,74.699,74.423
3.5575,74.66,74.822
3.6091,74.702,75.228
3.6719,74.621,75.828
3.7464,75.223,76.142
3.8094,75.295,75.44
3.8602,75.101,74.415
3.9229,74.538,74.257
3.9983,74.739,75.02
4.0612,74.762,75.76
4.1112,74.943,75.65
4.174,74.905,75.066
4.2501,75.399,74.651
4.3131,75.261,74.631
4.3623,74.934,74.88
4.4251,74.392,75.167
4.502,74.629,75.129
4.5649,74.559,74.872
4.6134,74.411,74.659
4.6761,74.07,74.528
4.7539,74.638,74.761
4.8168,75.059,75.54
4.8644,75.534,76.136
4.9272,75.443,75.862
5.0057,75.537,74.839
5.0687,74.876,73.894
5.1155,74.451,74.16
5.1783,74.363,75.18
5.2576,75.24,75.626
5.3205,75.54,75.429
5.3666,75.248,75.562
5.4293,74.463,75.59
5.5094,74.562,75.011
5.5724,74.721,74.254
5.6177,74.996,74.164
5.6804,74.742,74.821
5.7613,74.843,75.756
5.8242,74.429,75.935
5.8687,74.325,75.085
5.9315,74.412,74.34
6.0132,75.364,74.556
6.0761,75.755,75.156
6.1198,75.568,75.269
6.1826,74.627,75.29
6.265,74.357,75.458


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_476.csv <==
x,qOut,qIn
0.031471,74.397,74.262
0.094153,74.34,74.751
0.15692,74.242,75.772
0.22039,74.827,76.157
0.28333,74.884,74.942
0.34522,74.918,73.568
0.40798,74.777,73.83
0.47225,75.292,75.384
0.53519,75.278,75.995
0.59629,74.96,75.354
0.65905,74.234,75.183
0.72411,74.329,75.752
0.78705,74.375,75.65
0.84736,74.789,74.655
0.91012,75.146,74.225
0.97597,75.932,74.55
1.0389,75.762,74.716
1.0984,74.919,74.881
1.1612,73.925,75.459
1.2278,74.27,75.688
1.2908,74.932,74.86
1.3495,75.493,74.275
1.4123,75.144,74.836
1.4797,74.913,75.574
1.5426,74.215,75.381
1.6006,74.117,74.805
1.6633,74.299,74.593
1.7315,75.307,74.823
1.7945,75.668,75.328
1.8516,75.726,75.576
1.9144,75.278,75.34
1.9834,75.274,74.968
2.0463,74.766,74.745
2.1027,74.33,74.684
2.1655,73.988,74.904
2.2353,74.659,75.249
2.2982,75.064,75.173
2.3538,75.256,74.929
2.4165,74.866,75.025
2.4871,74.964,75.188
2.5501,74.725,75.025
2.6048,74.759,75.013
2.6676,74.686,75.302
2.739,75.17,75.347
2.8019,74.98,74.804
2.8559,74.681,74.301
2.9187,74.375,74.506
2.9908,75.006,75.242
3.0538,75.321,75.466
3.107,75.31,75.127
3.1697,74.729,75.209
3.2427,74.765,75.832
3.3056,74.622,76.013
3.358,74.745,75.105
3.4208,74.683,74.142
3.4946,75.17,74.093
3.5575,75.052,74.66
3.6091,74.858,75.067
3.6719,74.539,75.369
3.7464,75.031,75.487
3.8094,75.165,75.217
3.8602,75.113,74.827
3.9229,74.624,74.683
3.9983,74.754,74.774
4.0612,74.589,74.979
4.1112,74.587,75.297
4.174,74.446,75.568
4.2501,75.032,75.433
4.3131,75.196,74.772
4.3623,75.379,74.377
4.4251,75.273,74.703
4.502,75.569,75.289
4.5649,75.094,75.236
4.6134,74.405,74.611
4.6761,73.8,74.49
4.7539,74.391,75.269
4.8168,74.93,75.989
4.8644,75.327,75.903
4.9272,75.123,75.498
5.0057,75.244,75.089
5.0687,74.811,74.814
5.1155,74.51,74.61
5.1783,74.285,74.492
5.2576,74.97,74.581
5.3205,75.266,74.798
5.3666,75.3,74.964
5.4293,74.81,75.171
5.5094,74.887,75.37
5.5724,74.675,75.199
5.6177,74.679,75.032
5.6804,74.517,75.198
5.7613,74.941,75.098
5.8242,74.8,74.329
5.8687,74.665,74.136
5.9315,74.54,75.066
6.0132,75.319,76.115
6.0761,75.723,76.172
6.1198,75.747,75.467
6.1826,75.057,74.763
6.265,74.839,74.398


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_477.csv <==
x,qOut,qIn
0.031471,74.654,74.287
0.094153,75.03,74.802
0.15692,75.039,75.269
0.22039,75.428,75.623
0.28333,75.135,75.649
0.34522,74.763,75.275
0.40798,74.329,74.997
0.47225,74.808,75.189
0.53519,75.021,75.417
0.59629,75.101,74.883
0.65905,74.701,74.226
0.72411,74.863,74.467
0.78705,74.696,75.276
0.84736,74.83,75.316
0.91012,74.937,74.875
0.97597,75.53,74.715
1.0389,75.231,74.752
1.0984,74.465,75.02
1.1612,73.674,75.772
1.2278,74.143,76.293
1.2908,74.725,75.698
1.3495,75.207,74.691
1.4123,75.138,74.368
1.4797,75.487,74.626
1.5426,75.345,74.56
1.6006,75.211,74.474
1.6633,74.799,75.016
1.7315,74.978,75.648
1.7945,74.683,75.583
1.8516,74.483,75.085
1.9144,74.294,74.763
1.9834,74.918,74.723
2.0463,75.072,74.836
2.1027,74.908,75.016
2.1655,74.348,75.197
2.2353,74.627,75.266
2.2982,74.846,75.185
2.3538,75.314,75.238
2.4165,75.466,75.415
2.4871,75.857,75.352
2.5501,75.292,74.884
2.6048,74.486,74.713
2.6676,73.806,75.094
2.739,74.329,75.325
2.8019,74.766,74.759
2.8559,75.074,74.343
2.9187,74.964,74.648
2.9908,75.338,74.994
3.0538,75.167,74.723
3.107,74.844,74.849
3.1697,74.338,75.806
3.2427,74.707,76.382
3.3056,74.868,75.214
3.358,75.007,73.817
3.4208,74.817,74.066
3.4946,75.233,75.446
3.5575,75.221,76.06
3.6091,75.153,75.426
3.6719,74.777,74.791
3.7464,75.045,74.814
3.8094,74.926,74.978
3.8602,74.854,75.059
3.9229,74.55,75.276
3.9983,74.84,75.135
4.0612,74.62,74.462
4.1112,74.374,74.238
4.174,74.087,74.883
4.2501,74.762,75.793
4.3131,75.213,75.952
4.3623,75.547,75.246
4.4251,75.224,74.61
4.502,75.171,74.597
4.5649,74.572,74.507
4.6134,74.376,74.226
4.6761,74.461,74.739
4.7539,75.369,75.76
4.8168,75.578,75.994
4.8644,75.254,75.529
4.9272,74.566,75.112
5.0057,74.791,74.684
5.0687,74.98,74.407
5.1155,75.05,74.77
5.1783,74.515,75.414
5.2576,74.536,75.61
5.3205,74.375,75.19
5.3666,74.676,74.923
5.4293,74.956,75.032
5.5094,75.704,75.085
5.5724,75.551,74.723
5.6177,74.884,74.692
5.6804,73.965,75.252
5.7613,74.129,75.609
5.8242,74.405,75.034
5.8687,74.837,74.402
5.9315,75.014,74.707
6.0132,75.677,75.666
6.0761,75.655,76.058
6.1198,75.201,75.328
6.1826,74.369,74.335
6.265,74.481,73.941


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_478.csv <==
x,qOut,qIn
0.031471,75.366,74.543
0.094153,75.705,74.041
0.15692,75.16,74.517
0.22039,74.816,75.392
0.28333,74.106,75.633
0.34522,74.17,75.196
0.40798,74.627,74.706
0.47225,75.735,74.536
0.53519,75.828,74.604
0.59629,75.13,74.854
0.65905,74.064,75.42
0.72411,74.163,75.964
0.78705,74.553,75.818
0.84736,75.051,75.119
0.91012,75.124,74.635
0.97597,75.627,74.68
1.0389,75.545,74.878
1.0984,75.222,74.787
1.1612,74.456,74.743
1.2278,74.43,74.966
1.2908,74.303,75.164
1.3495,74.555,75.347
1.4123,74.727,75.551
1.4797,75.396,75.363
1.5426,75.266,74.794
1.6006,74.763,74.725
1.6633,74.065,75.204
1.7315,74.412,75.431
1.7945,74.77,74.922
1.8516,75.22,74.441
1.9144,75.287,74.674
1.9834,75.711,75.486
2.0463,75.399,75.872
2.1027,74.884,75.253
2.1655,74.258,74.639
2.2353,74.569,74.848
2.2982,74.685,75.244
2.3538,74.756,74.747
2.4165,74.565,74.07
2.4871,75.076,74.222
2.5501,75.218,75.138
2.6048,75.235,75.507
2.6676,74.853,75.313
2.739,75.082,75.416
2.8019,74.96,75.977
2.8559,74.905,75.773
2.9187,74.581,74.882
2.9908,74.879,74.463
3.0538,74.749,74.719
3.107,74.744,74.76
3.1697,74.677,74.791
3.2427,75.316,75.142
3.3056,75.397,75.357
3.358,75.164,75.253
3.4208,74.53,75.183
3.4946,74.598,74.998
3.5575,74.434,74.829
3.6091,74.369,74.999
3.6719,74.152,75.05
3.7464,74.727,74.68
3.8094,74.978,74.441
3.8602,75.246,74.892
3.9229,75.234,75.531
3.9983,75.724,75.713
4.0612,75.571,75.245
4.1112,75.103,74.64
4.174,74.344,74.431
4.2501,74.488,74.826
4.3131,74.57,75.517
4.3623,74.797,75.717
4.4251,74.744,75.405
4.502,75.232,75.192
4.5649,75.167,75.092
4.6134,75.021,74.645
4.6761,74.655,74.374
4.7539,74.971,74.741
4.8168,74.858,75.267
4.8644,74.625,75.186
4.9272,74.185,74.793
5.0057,74.619,74.65
5.0687,74.875,74.914
5.1155,75.187,75.484
5.1783,75.057,76.052
5.2576,75.27,75.964
5.3205,74.822,74.772
5.3666,74.463,73.649
5.4293,74.262,73.979
5.5094,75.065,75.508
5.5724,75.508,76.45
5.6177,75.591,75.725
5.6804,74.996,74.54
5.7613,74.879,74.181
5.8242,74.499,74.507
5.8687,74.493,74.751
5.9315,74.476,75.143
6.0132,75.066,75.644
6.0761,74.972,75.653
6.1198,74.641,75.327
6.1826,74.217,75.257
6.265,74.837,75.197


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_479.csv <==
x,qOut,qIn
0.031471,75.049,74.861
0.094153,74.702,74.197
0.15692,74.309,74.089
0.22039,74.812,74.771
0.28333,74.994,75.545
0.34522,75.06,75.771
0.40798,74.817,75.577
0.47225,75.161,75.143
0.53519,75.005,74.724
0.59629,74.665,74.769
0.65905,74.14,75.258
0.72411,74.573,75.587
0.78705,74.913,75.022
0.84736,75.296,74.169
0.91012,75.271,74.116
0.97597,75.66,74.794
1.0389,75.425,75.416
1.0984,75.058,75.776
1.1612,74.403,75.732
1.2278,74.466,74.949
1.2908,74.252,74.019
1.3495,74.268,74.386
1.4123,74.337,75.725
1.4797,75.21,76.546
1.5426,75.566,76.109
1.6006,75.498,75.196
1.6633,74.863,74.412
1.7315,74.921,74.012
1.7945,74.882,74.102
1.8516,75.059,74.555
1.9144,74.789,75.078
1.9834,74.848,75.438
2.0463,74.299,75.535
2.1027,74.102,75.423
2.1655,74.225,75.183
2.2353,75.273,74.865
2.2982,75.72,74.628
2.3538,75.494,74.741
2.4165,74.514,74.999
2.4871,74.317,75.098
2.5501,74.329,75.191
2.6048,74.963,75.353
2.6676,75.494,75.399
2.739,76.21,75.371
2.8019,75.694,75.181
2.8559,74.558,74.896
2.9187,73.535,74.805
2.9908,73.972,74.882
3.0538,74.626,74.879
3.107,75.093,74.753
3.1697,75.022,74.801
3.2427,75.409,75.167
3.3056,75.325,75.286
3.358,75.092,74.941
3.4208,74.526,74.842
3.4946,74.7,75.162
3.5575,74.652,75.274
3.6091,74.741,75.229
3.6719,74.624,75.366
3.7464,75.16,75.221
3.8094,75.228,74.624
3.8602,75.231,74.465
3.9229,74.922,74.923
3.9983,75.195,75.381
4.0612,74.984,75.498
4.1112,74.732,75.456
4.174,74.321,75.273
4.2501,74.712,74.95
4.3131,74.79,74.64
4.3623,74.856,74.606
4.4251,74.642,74.8
4.502,75.038,74.96
4.5649,74.97,75.013
4.6134,74.859,75.303
4.6761,74.605,75.594
4.7539,75.133,75.349
4.8168,75.284,74.491
4.8644,75.213,74.15
4.9272,74.655,74.954
5.0057,74.723,76.027
5.0687,74.561,75.615
5.1155,74.669,74.36
5.1783,74.71,74.21
5.2576,75.397,75.179
5.3205,75.474,75.545
5.3666,75.243,74.863
5.4293,74.591,74.563
5.5094,74.646,75.144
5.5724,74.499,75.755
5.6177,74.535,75.352
5.6804,74.484,74.507
5.7613,75.151,74.225
5.8242,75.323,74.771
5.8687,75.205,75.328
5.9315,74.595,75.617
6.0132,74.679,75.757
6.0761,74.621,75.514
6.1198,74.848,75.052
6.1826,74.856,74.982
6.265,75.311,75.164


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_480.csv <==
x,qOut,qIn
0.031471,75.337,74.807
0.094153,75.01,74.539
0.15692,74.486,74.894
0.22039,74.886,75.628
0.28333,75.127,75.812
0.34522,75.293,75.119
0.40798,75.004,74.533
0.47225,75.214,74.845
0.53519,74.973,75.485
0.59629,74.802,75.449
0.65905,74.478,74.907
0.72411,74.869,74.189
0.78705,74.832,73.838
0.84736,74.768,74.671
0.91012,74.54,76.126
0.97597,75.036,76.75
1.0389,75.101,75.859
1.0984,74.942,74.588
1.1612,74.394,73.99
1.2278,74.609,74.214
1.2908,74.673,74.912
1.3495,74.949,75.462
1.4123,74.947,75.589
1.4797,75.388,75.581
1.5426,75.147,75.549
1.6006,74.885,74.963
1.6633,74.636,74.267
1.7315,75.151,74.323
1.7945,75.094,74.967
1.8516,74.546,75.247
1.9144,73.704,75.209
1.9834,74.014,75.25
2.0463,74.561,75.123
2.1027,75.398,74.673
2.1655,75.775,74.685
2.2353,76.135,75.373
2.2982,75.309,75.767
2.3538,74.263,75.202
2.4165,73.647,74.592
2.4871,74.482,74.676
2.5501,75.252,75.175
2.6048,75.682,75.167
2.6676,75.401,74.734
2.739,75.383,74.504
2.8019,74.804,74.84
2.8559,74.356,75.224
2.9187,74.051,75.412
2.9908,74.744,75.503
3.0538,75.109,75.181
3.107,75.228,74.659
3.1697,74.806,74.798
3.2427,74.932,75.521
3.3056,74.755,75.643
3.358,74.814,75.036
3.4208,74.762,74.753
3.4946,75.301,74.93
3.5575,75.201,74.773
3.6091,74.922,74.157
3.6719,74.467,74.102
3.7464,74.811,74.93
3.8094,74.825,75.759
3.8602,74.697,75.9
3.9229,74.307,75.748
3.9983,74.744,75.567
4.0612,74.982,75.262
4.1112,75.22,74.796
4.174,74.994,74.567
4.2501,75.205,74.724
4.3131,74.909,74.832
4.3623,74.788,74.832
4.4251,74.69,75.082
4.502,75.321,75.313
4.5649,75.352,75.024
4.6134,74.994,74.978
4.6761,74.234,75.504
4.7539,74.283,75.612
4.8168,74.25,74.545
4.8644,74.402,73.726
4.9272,74.414,74.341
5.0057,75.179,75.649
5.0687,75.545,75.817
5.1155,75.776,74.911
5.1783,75.436,74.565
5.2576,75.429,75.12
5.3205,74.86,75.447
5.3666,74.494,75.139
5.4293,74.219,75.064
5.5094,74.792,75.424
5.5724,74.897,75.568
5.6177,74.852,75.003
5.6804,74.606,74.502
5.7613,75.132,74.806
5.8242,75.305,75.371
5.8687,75.212,75.026
5.9315,74.552,74.512
6.0132,74.502,74.839
6.0761,74.293,75.389
6.1198,74.495,75.172
6.1826,74.654,74.878
6.265,75.367,74.941


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_481.csv <==
x,qOut,qIn
0.031471,75.976,75.926
0.094153,75.696,75.499
0.15692,74.549,74.784
0.22039,74.136,74.51
0.28333,73.99,74.549
0.34522,74.402,74.567
0.40798,74.582,74.843
0.47225,75.226,75.334
0.53519,75.232,75.65
0.59629,75.281,75.467
0.65905,75.156,75.002
0.72411,75.587,74.711
0.78705,75.351,74.831
0.84736,74.829,75.097
0.91012,74.124,75.291
0.97597,74.397,75.303
1.0389,74.595,74.92
1.0984,74.892,74.718
1.1612,74.955,75.088
1.2278,75.538,75.304
1.2908,75.46,74.6
1.3495,74.987,74.311
1.4123,74.176,75.343
1.4797,74.31,76.469
1.5426,74.477,75.761
1.6006,74.838,74.109
1.6633,74.911,73.742
1.7315,75.449,74.82
1.7945,75.334,75.533
1.8516,75.019,75.295
1.9144,74.481,75.125
1.9834,74.792,75.099
2.0463,74.895,74.83
2.1027,75.008,74.78
2.1655,74.804,75.224
2.2353,75.155,75.463
2.2982,75,74.908
2.3538,74.742,74.573
2.4165,74.265,75.062
2.4871,74.654,75.539
2.5501,74.875,75.201
2.6048,75.233,74.705
2.6676,75.173,74.785
2.739,75.374,75.385
2.8019,74.778,75.792
2.8559,74.28,75.33
2.9187,74.08,74.561
2.9908,74.944,74.337
3.0538,75.387,74.575
3.107,75.334,74.75
3.1697,74.719,75.044
3.2427,74.815,75.411
3.3056,74.816,75.369
3.358,74.947,75.075
3.4208,74.732,75.08
3.4946,75.06,75.255
3.5575,74.934,75.082
3.6091,74.9,74.807
3.6719,74.649,74.895
3.7464,75.029,75.058
3.8094,74.93,74.905
3.8602,74.905,74.967
3.9229,74.801,75.432
3.9983,75.334,75.752
4.0612,75.223,75.387
4.1112,74.739,74.714
4.174,74.04,74.652
4.2501,74.36,75.4
4.3131,74.674,75.785
4.3623,75.007,74.866
4.4251,74.908,73.855
4.502,75.282,73.973
4.5649,75.149,74.739
4.6134,75.023,75.099
4.6761,74.7,75.438
4.7539,75.045,75.871
4.8168,74.929,75.462
4.8644,74.74,74.314
4.9272,74.389,74.047
5.0057,74.88,75.067
5.0687,75.101,76.207
5.1155,75.255,76.194
5.1783,74.973,75.393
5.2576,75.216,74.669
5.3205,75.024,74.282
5.3666,74.992,74.005
5.4293,74.802,74.238
5.5094,75.098,75.014
5.5724,74.656,75.451
5.6177,74.077,75.267
5.6804,73.638,75.331
5.7613,74.406,75.836
5.8242,75.086,75.752
5.8687,75.581,75
5.9315,75.312,74.64
6.0132,75.213,74.719
6.0761,74.527,74.721
6.1198,74.25,74.603
6.1826,74.375,74.82
6.265,75.478,75.476


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_482.csv <==
x,qOut,qIn
0.031471,75.159,74.108
0.094153,74.881,74.83
0.15692,74.609,76.064
0.22039,75.041,76.842
0.28333,74.863,76.145
0.34522,74.447,74.572
0.40798,73.969,73.691
0.47225,74.508,74.083
0.53519,74.891,74.943
0.59629,75.058,75.256
0.65905,74.649,75.292
0.72411,74.819,75.505
0.78705,74.764,75.502
0.84736,75.086,74.895
0.91012,75.285,74.594
0.97597,75.756,75.038
1.0389,75.137,75.258
1.0984,74.118,74.821
1.1612,73.325,74.756
1.2278,74.01,75.327
1.2908,74.852,75.551
1.3495,75.67,74.987
1.4123,75.897,74.688
1.4797,76.109,75.129
1.5426,75.227,75.565
1.6006,74.188,75.151
1.6633,73.613,74.505
1.7315,74.465,74.373
1.7945,75.198,74.582
1.8516,75.519,74.779
1.9144,75.169,75.226
1.9834,75.256,75.705
2.0463,74.973,75.592
2.1027,74.788,75.064
2.1655,74.466,74.912
2.2353,74.897,75.257
2.2982,74.948,75.4
2.3538,74.978,74.917
2.4165,74.72,74.523
2.4871,75.09,74.738
2.5501,75.024,74.916
2.6048,74.981,74.796
2.6676,74.756,75.046
2.739,75.142,75.417
2.8019,74.958,75.075
2.8559,74.562,74.599
2.9187,74.008,74.901
2.9908,74.432,75.559
3.0538,74.76,75.591
3.107,75.112,74.998
3.1697,75.056,74.613
3.2427,75.452,74.764
3.3056,75.28,74.991
3.358,75.086,75.243
3.4208,74.731,75.543
3.4946,75.064,75.221
3.5575,74.919,74.379
3.6091,74.652,74.599
3.6719,74.24,75.594
3.7464,74.706,75.727
3.8094,74.927,74.67
3.8602,75.033,74.292
3.9229,74.694,74.988
3.9983,74.939,75.632
4.0612,74.846,75.279
4.1112,74.929,74.568
4.174,74.838,74.501
4.2501,75.288,75.29
4.3131,75.085,75.784
4.3623,74.745,75.153
4.4251,74.354,74.562
4.502,74.89,74.836
4.5649,75.145,75.248
4.6134,75.149,75.009
4.6761,74.68,74.686
4.7539,74.87,74.624
4.8168,74.841,74.765
4.8644,74.937,75.255
4.9272,74.718,75.888
5.0057,75.039,75.937
5.0687,74.869,75.264
5.1155,74.79,74.756
5.1783,74.57,74.863
5.2576,75.019,75.295
5.3205,74.96,75.284
5.3666,74.846,74.832
5.4293,74.596,74.561
5.5094,75.096,74.533
5.5724,75.162,74.428
5.6177,75.03,74.644
5.6804,74.588,75.281
5.7613,74.849,75.501
5.8242,74.783,74.765
5.8687,74.642,74.501
5.9315,74.268,75.409
6.0132,74.745,76.3
6.0761,75.043,75.868
6.1198,75.401,74.836
6.1826,75.299,74.21
6.265,75.55,74.029


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_483.csv <==
x,qOut,qIn
0.031471,74.958,74.787
0.094153,74.688,74.561
0.15692,74.261,75.012
0.22039,74.739,75.74
0.28333,75.024,75.606
0.34522,75.277,74.729
0.40798,74.982,74.352
0.47225,75.019,74.695
0.53519,74.495,74.816
0.59629,74.265,74.553
0.65905,74.271,74.802
0.72411,75.19,75.527
0.78705,75.569,75.788
0.84736,75.48,75.623
0.91012,74.849,75.69
0.97597,74.917,75.697
1.0389,74.86,74.767
1.0984,74.918,73.696
1.1612,74.611,73.974
1.2278,74.881,75.218
1.2908,74.768,75.616
1.3495,74.893,74.962
1.4123,74.876,74.746
1.4797,75.346,75.4
1.5426,75.061,75.865
1.6006,74.582,75.398
1.6633,74.057,74.79
1.7315,74.5,74.541
1.7945,74.72,74.477
1.8516,74.828,74.618
1.9144,74.709,75.125
1.9834,75.377,75.563
2.0463,75.73,75.357
2.1027,75.773,74.794
2.1655,75.019,74.509
2.2353,74.68,74.63
2.2982,74.161,75.078
2.3538,74.26,75.519
2.4165,74.417,75.594
2.4871,75.167,75.349
2.5501,75.179,74.917
2.6048,75.067,74.352
2.6676,74.846,74.343
2.739,75.357,75.347
2.8019,75.355,76.179
2.8559,74.937,75.608
2.9187,74.156,74.75
2.9908,74.342,74.76
3.0538,74.6,75.231
3.107,75.044,74.921
3.1697,75.034,74.388
3.2427,75.298,74.624
3.3056,74.831,75.39
3.358,74.415,75.57
3.4208,74.149,75.27
3.4946,74.915,74.873
3.5575,75.368,74.542
3.6091,75.492,74.602
3.6719,74.921,75.096
3.7464,74.809,75.572
3.8094,74.44,75.776
3.8602,74.506,75.746
3.9229,74.656,75.35
3.9983,75.49,74.552
4.0612,75.634,73.738
4.1112,75.372,73.859
4.174,74.662,74.877
4.2501,74.686,75.767
4.3131,74.556,75.659
4.3623,74.583,74.958
4.4251,74.482,74.625
4.502,75.1,75.07
4.5649,75.266,75.566
4.6134,75.193,75.444
4.6761,74.591,75.224
4.7539,74.611,75.211
4.8168,74.442,75.007
4.8644,74.672,74.67
4.9272,74.957,74.789
5.0057,75.806,75.165
5.0687,75.79,75.178
5.1155,75.039,74.894
5.1783,73.865,74.75
5.2576,73.855,74.863
5.3205,74.218,74.996
5.3666,74.852,74.934
5.4293,75.04,75.089
5.5094,75.503,75.65
5.5724,75.212,75.602
5.6177,74.849,74.411
5.6804,74.493,73.75
5.7613,75.086,74.683
5.8242,75.377,75.933
5.8687,75.389,75.857
5.9315,74.854,75.197
6.0132,74.9,74.854
6.0761,74.699,74.877
6.1198,74.731,75.003
6.1826,74.615,75.219
6.265,75.084,75.211


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_484.csv <==
x,qOut,qIn
0.031471,74.089,75.219
0.094153,74.232,75.243
0.15692,74.499,74.732
0.22039,75.443,74.58
0.28333,75.672,75.083
0.34522,75.518,75.606
0.40798,74.88,75.813
0.47225,74.858,75.551
0.53519,74.558,74.851
0.59629,74.36,74.626
0.65905,74.058,75.157
0.72411,74.655,75.512
0.78705,75.034,74.963
0.84736,75.496,74.579
0.91012,75.454,74.897
0.97597,75.584,75.144
1.0389,74.868,74.729
1.0984,74.294,74.39
1.1612,74.043,74.641
1.2278,74.804,75.17
1.2908,75.062,75.437
1.3495,74.884,75.32
1.4123,74.391,75.239
1.4797,74.821,75.546
1.5426,75.182,75.717
1.6006,75.478,75.072
1.6633,75.194,74.264
1.7315,75.293,74.041
1.7945,74.922,74.43
1.8516,74.781,75.108
1.9144,74.601,75.784
1.9834,75.092,75.947
2.0463,74.994,75.4
2.1027,74.735,74.746
2.1655,74.274,74.602
2.2353,74.614,75.03
2.2982,74.666,75.439
2.3538,74.697,75.385
2.4165,74.49,75.163
2.4871,75.018,74.931
2.5501,75.202,74.566
2.6048,75.395,74.508
2.6676,75.225,74.969
2.739,75.416,75.438
2.8019,74.87,75.524
2.8559,74.222,75.084
2.9187,73.706,74.507
2.9908,74.381,74.467
3.0538,74.974,74.905
3.107,75.478,75.309
3.1697,75.394,75.547
3.2427,75.557,75.42
3.3056,75.038,74.862
3.358,74.638,74.641
3.4208,74.424,75.11
3.4946,75.15,75.646
3.5575,75.4,75.513
3.6091,75.18,74.898
3.6719,74.435,74.46
3.7464,74.486,74.504
3.8094,74.54,74.761
3.8602,74.88,74.927
3.9229,74.927,75.206
3.9983,75.341,75.645
4.0612,74.989,75.718
4.1112,74.535,74.857
4.174,74.128,73.984
4.2501,74.76,74.295
4.3131,75.171,75.431
4.3623,75.341,75.536
4.4251,74.916,74.904
4.502,75.007,74.981
4.5649,74.804,75.788
4.6134,74.904,75.566
4.6761,74.899,74.657
4.7539,75.378,74.481
4.8168,75.069,75.188
4.8644,74.513,75.646
4.9272,73.939,75.631
5.0057,74.469,75.238
5.0687,74.924,74.492
5.1155,75.307,73.968
5.1783,75.147,74.259
5.2576,75.293,75.11
5.3205,74.806,75.732
5.3666,74.404,75.73
5.4293,74.098,75.439
5.5094,74.76,75.123
5.5724,75.091,74.73
5.6177,75.268,74.567
5.6804,75.04,74.748
5.7613,75.32,74.758
5.8242,75.09,74.479
5.8687,74.787,74.949
5.9315,74.419,76.047
6.0132,74.992,76.454
6.0761,75.327,75.453
6.1198,75.4,74.304
6.1826,74.737,74.036
6.265,74.514,74.546


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_485.csv <==
x,qOut,qIn
0.031471,74.673,75.405
0.094153,74.859,74.797
0.15692,74.63,74.489
0.22039,75.03,74.982
0.28333,75.126,75.715
0.34522,75.366,75.758
0.40798,75.207,75.182
0.47225,75.355,74.545
0.53519,74.767,74.368
0.59629,74.336,74.735
0.65905,74.169,75.323
0.72411,74.981,75.608
0.78705,75.305,75.222
0.84736,75.164,74.63
0.91012,74.538,74.635
0.97597,74.692,75.346
1.0389,74.769,75.632
1.0984,74.978,74.799
1.1612,74.797,74.17
1.2278,75.064,74.755
1.2908,74.786,75.653
1.3495,74.658,75.435
1.4123,74.593,74.88
1.4797,75.313,74.968
1.5426,75.466,75.372
1.6006,75.139,75.157
1.6633,74.365,74.795
1.7315,74.485,74.827
1.7945,74.661,74.915
1.8516,75.013,74.883
1.9144,74.928,75.099
1.9834,75.234,75.35
2.0463,74.959,75.221
2.1027,74.816,74.907
2.1655,74.593,74.863
2.2353,75.037,75.198
2.2982,74.914,75.817
2.3538,74.682,75.763
2.4165,74.369,74.774
2.4871,74.935,73.98
2.5501,75.181,74.286
2.6048,75.223,74.915
2.6676,74.843,75.344
2.739,75.068,75.71
2.8019,74.94,75.674
2.8559,74.805,74.918
2.9187,74.435,74.257
2.9908,74.816,74.323
3.0538,74.901,74.658
3.107,75.02,74.989
3.1697,74.776,75.646
3.2427,75.06,76.243
3.3056,74.866,75.937
3.358,74.847,74.705
3.4208,74.842,73.816
3.4946,75.474,74.192
3.5575,75.374,75.152
3.6091,74.751,75.358
3.6719,73.877,75.135
3.7464,74.149,75.064
3.8094,74.606,74.861
3.8602,75.216,74.524
3.9229,75.332,74.818
3.9983,75.608,75.62
4.0612,75.002,75.925
4.1112,74.289,75.55
4.174,73.734,75.279
4.2501,74.397,75.349
4.3131,74.981,75.285
4.3623,75.537,74.759
4.4251,75.544,74.321
4.502,75.684,74.32
4.5649,74.936,74.472
4.6134,74.21,74.639
4.6761,73.859,75.054
4.7539,74.712,75.57
4.8168,75.259,75.878
4.8644,75.314,75.704
4.9272,74.697,75.073
5.0057,74.687,74.413
5.0687,74.569,74.293
5.1155,74.763,74.793
5.1783,74.831,75.33
5.2576,75.522,75.266
5.3205,75.633,74.7
5.3666,75.555,74.981
5.4293,75.057,75.954
5.5094,75.081,76.177
5.5724,74.649,75.149
5.6177,74.276,74.252
5.6804,73.859,74.266
5.7613,74.358,74.918
5.8242,74.611,75.285
5.8687,74.937,75.144
5.9315,75.047,75.059
6.0132,75.66,75.1
6.0761,75.563,74.896
6.1198,75.051,74.674
6.1826,74.277,74.892
6.265,74.481,75.382


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_486.csv <==
x,qOut,qIn
0.031471,74.696,74.412
0.094153,74.937,74.615
0.15692,74.882,75.193
0.22039,75.325,75.888
0.28333,75.169,75.904
0.34522,74.942,75.173
0.40798,74.601,74.637
0.47225,75.029,74.895
0.53519,75.031,75.481
0.59629,74.779,75.252
0.65905,74.178,74.572
0.72411,74.437,74.383
0.78705,74.635,74.754
0.84736,75.103,75.412
0.91012,75.314,76.005
0.97597,75.781,75.617
1.0389,75.256,74.096
1.0984,74.376,73.619
1.1612,73.621,74.841
1.2278,74.178,76.077
1.2908,74.786,75.826
1.3495,75.264,74.94
1.4123,75.204,74.582
1.4797,75.535,74.846
1.5426,75.312,75.129
1.6006,75.075,75.233
1.6633,74.695,75.385
1.7315,75.009,75.451
1.7945,74.839,75.002
1.8516,74.538,74.64
1.9144,74.185,74.982
1.9834,74.83,75.375
2.0463,75.288,74.823
2.1027,75.427,74.367
2.1655,74.753,74.986
2.2353,74.536,75.699
2.2982,74.204,75.112
2.3538,74.529,74.343
2.4165,74.897,74.634
2.4871,75.688,75.333
2.5501,75.49,75.353
2.6048,74.899,74.906
2.6676,74.265,74.747
2.739,74.745,74.97
2.8019,75.153,74.986
2.8559,75.351,74.793
2.9187,74.982,75.107
2.9908,75.111,75.928
3.0538,74.883,76.358
3.107,74.768,75.723
3.1697,74.469,74.689
3.2427,74.872,74.121
3.3056,74.877,74.194
3.358,74.897,74.367
3.4208,74.641,74.671
3.4946,74.976,75.237
3.5575,74.827,75.622
3.6091,74.706,75.479
3.6719,74.498,75.145
3.7464,75.043,74.844
3.8094,75.121,74.54
3.8602,74.946,74.673
3.9229,74.395,75.456
3.9983,74.622,76.071
4.0612,74.697,75.424
4.1112,75.008,74.442
4.174,75.221,74.337
4.2501,75.923,74.707
4.3131,75.78,74.822
4.3623,74.987,74.877
4.4251,73.871,75.095
4.502,73.925,75.315
4.5649,74.266,75.333
4.6134,74.782,75.284
4.6761,74.925,75.299
4.7539,75.484,75.253
4.8168,75.393,75.146
4.8644,75.032,75.187
4.9272,74.36,75.148
5.0057,74.591,74.753
5.0687,74.778,74.404
5.1155,75.171,74.717
5.1783,75.173,75.265
5.2576,75.446,75.451
5.3205,74.912,75.309
5.3666,74.377,75.146
5.4293,73.994,75.013
5.5094,74.643,75.045
5.5724,74.979,75.091
5.6177,75.088,75.007
5.6804,74.803,74.946
5.7613,75.16,74.836
5.8242,75.17,74.491
5.8687,75.165,74.56
5.9315,74.9,75.361
6.0132,75.247,76.153
6.0761,75.105,75.947
6.1198,74.815,74.962
6.1826,74.273,74.235
6.265,74.57,74.214


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_487.csv <==
x,qOut,qIn
0.031471,74.537,75.937
0.094153,74.585,75.239
0.15692,74.502,74.74
0.22039,75.124,74.788
0.28333,75.279,74.742
0.34522,75.303,74.606
0.40798,75.006,75.065
0.47225,75.352,75.76
0.53519,75.297,75.512
0.59629,75.175,74.581
0.65905,74.704,74.426
0.72411,74.802,75.311
0.78705,74.465,76.032
0.84736,74.224,75.441
0.91012,73.938,74.364
0.97597,74.523,74.009
1.0389,74.794,74.554
1.0984,75.077,75.422
1.1612,75.107,76.215
1.2278,75.64,76.265
1.2908,75.49,75.101
1.3495,74.968,73.857
1.4123,74.222,73.813
1.4797,74.505,74.753
1.5426,74.809,75.544
1.6006,75.15,75.539
1.6633,74.96,75.156
1.7315,75.151,74.993
1.7945,74.829,75.097
1.8516,74.78,74.891
1.9144,74.792,74.585
1.9834,75.4,74.656
2.0463,75.192,75.036
2.1027,74.503,75.5
2.1655,73.759,75.76
2.2353,74.326,75.319
2.2982,75.094,74.498
2.3538,75.818,74.523
2.4165,75.633,75.214
2.4871,75.371,75.535
2.5501,74.356,74.97
2.6048,73.94,74.562
2.6676,74.062,74.973
2.739,75.16,75.513
2.8019,75.56,74.946
2.8559,75.449,74.253
2.9187,74.808,74.753
2.9908,74.814,75.785
3.0538,74.605,75.879
3.107,74.538,75.281
3.1697,74.385,74.941
3.2427,75.024,74.802
3.3056,75.27,74.5
3.358,75.32,74.411
3.4208,74.865,74.866
3.4946,74.962,75.515
3.5575,74.742,75.787
3.6091,74.738,75.373
3.6719,74.615,74.718
3.7464,75.128,74.498
3.8094,75.081,74.67
3.8602,74.909,74.841
3.9229,74.47,75.102
3.9983,74.751,75.277
4.0612,74.709,75.055
4.1112,74.78,75.172
4.174,74.798,75.829
4.2501,75.498,75.943
4.3131,75.584,74.737
4.3623,75.156,73.907
4.4251,74.259,74.432
4.502,74.284,75.208
4.5649,74.43,75.231
4.6134,74.863,75.231
4.6761,75.003,75.467
4.7539,75.526,75.385
4.8168,75.293,74.916
4.8644,74.836,74.837
4.9272,74.239,75.106
5.0057,74.579,75.088
5.0687,74.751,74.592
5.1155,74.866,74.385
5.1783,74.66,74.726
5.2576,75.153,75.155
5.3205,75.327,75.247
5.3666,75.449,75.275
5.4293,75.023,75.429
5.5094,74.974,75.591
5.5724,74.445,75.449
5.6177,74.284,75.109
5.6804,74.308,75.068
5.7613,75.157,75.287
5.8242,75.415,75.108
5.8687,75.328,74.475
5.9315,74.839,74.141
6.0132,75.039,74.427
6.0761,74.958,74.753
6.1198,74.844,74.759
6.1826,74.405,75.082
6.265,74.63,75.803


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_488.csv <==
x,qOut,qIn
0.031471,74.654,75.393
0.094153,74.844,74.909
0.15692,74.732,74.697
0.22039,75.173,75.209
0.28333,75.11,75.723
0.34522,75.116,75.401
0.40798,74.978,74.742
0.47225,75.396,74.309
0.53519,75.125,74.045
0.59629,74.548,74.411
0.65905,73.881,75.59
0.72411,74.319,76.424
0.78705,74.75,75.905
0.84736,75.156,74.88
0.91012,75.08,74.389
0.97597,75.409,74.499
1.0389,75.174,74.718
1.0984,74.935,74.905
1.1612,74.54,75.295
1.2278,74.906,75.717
1.2908,74.901,75.26
1.3495,74.938,74.336
1.4123,74.844,74.383
1.4797,75.351,75.265
1.5426,75.203,75.442
1.6006,74.617,74.961
1.6633,73.777,75.046
1.7315,74.056,75.422
1.7945,74.505,74.771
1.8516,75.194,74.036
1.9144,75.501,74.69
1.9834,75.973,75.825
2.0463,75.438,75.684
2.1027,74.581,74.591
2.1655,73.869,74.207
2.2353,74.448,75.097
2.2982,75.024,76.288
2.3538,75.372,76.295
2.4165,75.048,75.363
2.4871,75.078,74.465
2.5501,74.666,74.284
2.6048,74.504,74.592
2.6676,74.432,74.939
2.739,75.163,75.102
2.8019,75.353,75.209
2.8559,75.149,75.245
2.9187,74.464,75.13
2.9908,74.557,75.01
3.0538,74.596,74.845
3.107,74.887,74.724
3.1697,74.849,74.885
3.2427,75.191,75.171
3.3056,74.843,75.093
3.358,74.571,74.658
3.4208,74.491,74.576
3.4946,75.395,75.18
3.5575,75.862,75.806
3.6091,75.689,75.652
3.6719,74.702,75.254
3.7464,74.405,75.337
3.8094,74.264,75.558
3.8602,74.641,75.01
3.9229,74.796,74.236
3.9983,75.355,73.965
4.0612,75.176,74.227
4.1112,74.909,74.947
4.174,74.479,75.79
4.2501,74.835,75.974
4.3131,74.85,75.337
4.3623,74.828,74.748
4.4251,74.524,74.724
4.502,74.86,75.103
4.5649,74.784,75.256
4.6134,74.736,74.929
4.6761,74.557,74.754
4.7539,75.175,75.132
4.8168,75.425,75.347
4.8644,75.579,75.06
4.9272,75.26,74.954
5.0057,75.276,75.013
5.0687,74.634,74.684
5.1155,74.046,74.407
5.1783,73.643,74.85
5.2576,74.378,75.56
5.3205,74.932,75.453
5.3666,75.377,74.857
5.4293,75.296,74.95
5.5094,75.544,75.677
5.5724,75.154,75.753
5.6177,74.79,74.987
5.6804,74.426,74.484
5.7613,74.912,74.469
5.8242,74.991,74.428
5.8687,74.925,74.581
5.9315,74.633,75.267
6.0132,75.067,75.852
6.0761,75.113,75.526
6.1198,74.937,74.801
6.1826,74.386,74.683
6.265,74.6,75.207


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_489.csv <==
x,qOut,qIn
0.031471,75.388,75.861
0.094153,75.051,75.7
0.15692,74.349,75.047
0.22039,74.397,74.948
0.28333,74.264,75.201
0.34522,74.387,75.034
0.40798,74.582,74.871
0.47225,75.584,74.947
0.53519,76.039,74.798
0.59629,75.828,74.713
0.65905,74.789,75.26
0.72411,74.482,75.837
0.78705,74.404,75.539
0.84736,74.848,74.977
0.91012,74.868,74.78
0.97597,75.103,74.53
1.0389,74.578,74.019
1.0984,74.357,74.144
1.1612,74.373,75.118
1.2278,75.257,76.081
1.2908,75.543,76.001
1.3495,75.408,75.184
1.4123,74.834,74.677
1.4797,74.976,74.825
1.5426,74.907,75.116
1.6006,74.841,75.261
1.6633,74.443,75.416
1.7315,74.735,75.357
1.7945,74.749,74.718
1.8516,74.992,74.052
1.9144,75.083,74.217
1.9834,75.601,75.044
2.0463,75.26,75.526
2.1027,74.509,75.339
2.1655,73.671,75.117
2.2353,74.024,75.223
2.2982,74.476,75.395
2.3538,75.02,75.198
2.4165,75.203,74.944
2.4871,75.748,74.987
2.5501,75.526,75.13
2.6048,74.991,75.007
2.6676,74.376,74.873
2.739,74.832,74.955
2.8019,75.214,75.087
2.8559,75.349,75.155
2.9187,74.751,75.24
2.9908,74.593,75.135
3.0538,74.216,74.581
3.107,74.317,74.506
3.1697,74.445,75.188
3.2427,75.224,75.476
3.3056,75.348,74.802
3.358,75.251,74.753
3.4208,74.843,75.599
3.4946,75.138,75.932
3.5575,75.098,74.895
3.6091,75.02,73.932
3.6719,74.657,74.114
3.7464,74.952,74.917
3.8094,74.862,75.314
3.8602,74.801,75.491
3.9229,74.568,75.756
3.9983,75.045,75.699
4.0612,75.087,75.033
4.1112,74.992,74.689
4.174,74.572,75.014
4.2501,74.829,75.21
4.3131,74.762,74.903
4.3623,74.733,74.739
4.4251,74.517,74.864
4.502,75.047,75.006
4.5649,75.212,75.042
4.6134,75.289,75.291
4.6761,74.856,75.501
4.7539,74.838,75.114
4.8168,74.344,74.299
4.8644,74.151,74.147
4.9272,74.145,74.932
5.0057,75.062,75.867
5.0687,75.513,75.596
5.1155,75.645,74.745
5.1783,75.203,74.737
5.2576,75.261,75.278
5.3205,74.96,74.973
5.3666,74.821,74.113
5.4293,74.537,74.141
5.5094,74.906,75.219
5.5724,74.773,76.432
5.6177,74.65,76.5
5.6804,74.477,75.503
5.7613,75.107,74.517
5.8242,75.295,74.244
5.8687,75.126,74.504
5.9315,74.442,75.075
6.0132,74.487,75.503
6.0761,74.455,75.189
6.1198,74.724,74.42
6.1826,74.826,74.203
6.265,75.449,74.958


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_490.csv <==
x,qOut,qIn
0.031471,75.113,75.367
0.094153,75.039,75.17
0.15692,74.789,75.139
0.22039,75.276,75.155
0.28333,75.334,75.006
0.34522,75.093,74.992
0.40798,74.461,75.143
0.47225,74.648,75.069
0.53519,74.753,74.742
0.59629,74.994,74.663
0.65905,74.828,74.923
0.72411,75.079,75.241
0.78705,74.76,75.308
0.84736,74.57,75.368
0.91012,74.368,75.436
0.97597,74.942,75.102
1.0389,75.036,74.351
1.0984,74.975,74.269
1.1612,74.675,75.049
1.2278,75.108,75.65
1.2908,75.178,75.159
1.3495,75.11,74.629
1.4123,74.715,75.071
1.4797,75.008,75.953
1.5426,74.981,75.852
1.6006,74.936,74.778
1.6633,74.55,74.101
1.7315,74.783,74.361
1.7945,74.652,74.869
1.8516,74.684,74.814
1.9144,74.658,74.836
1.9834,75.325,75.54
2.0463,75.419,76.247
2.1027,75.153,75.691
2.1655,74.47,74.408
2.2353,74.583,73.625
2.2982,74.606,73.929
2.3538,74.79,75.005
2.4165,74.669,76.21
2.4871,75.107,76.64
2.5501,75.06,75.815
2.6048,75.108,74.634
2.6676,74.995,74.125
2.739,75.402,74.463
2.8019,75.094,75.169
2.8559,74.515,75.368
2.9187,73.849,74.955
2.9908,74.264,74.583
3.0538,74.642,74.605
3.107,75.114,74.791
3.1697,75.278,75.158
3.2427,75.73,75.55
3.3056,75.252,75.527
3.358,74.31,75.381
3.4208,73.415,75.403
3.4946,73.944,75.271
3.5575,74.734,74.907
3.6091,75.609,74.751
3.6719,75.883,74.826
3.7464,76.144,74.798
3.8094,75.342,74.467
3.8602,74.464,74.555
3.9229,73.997,75.306
3.9983,74.76,75.884
4.0612,75.187,75.469
4.1112,75.04,74.927
4.174,74.344,74.987
4.2501,74.466,75.256
4.3131,74.617,75.289
4.3623,74.954,74.981
4.4251,74.977,74.522
4.502,75.501,74.311
4.5649,75.447,74.497
4.6134,75.286,74.926
4.6761,74.838,75.437
4.7539,75.028,75.734
4.8168,74.794,75.27
4.8644,74.526,74.488
4.9272,74.114,74.519
5.0057,74.568,75.349
5.0687,74.791,75.481
5.1155,75.049,74.841
5.1783,74.973,74.855
5.2576,75.406,75.48
5.3205,75.273,75.524
5.3666,75.095,75.172
5.4293,74.74,75.187
5.5094,75.033,75.114
5.5724,74.8,74.484
5.6177,74.403,74.455
5.6804,73.927,75.318
5.7613,74.474,75.786
5.8242,74.909,75.023
5.8687,75.263,74.286
5.9315,75.061,74.534
6.0132,75.232,75.247
6.0761,74.883,75.211
6.1198,74.701,74.77
6.1826,74.503,74.876
6.265,75.06,75.308


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_491.csv <==
x,qOut,qIn
0.031471,74.677,74.775
0.094153,74.609,74.038
0.15692,74.486,74.233
0.22039,75.104,75.187
0.28333,75.226,75.604
0.34522,75.062,75.214
0.40798,74.489,74.998
0.47225,74.677,75.261
0.53519,74.721,75.31
0.59629,74.945,74.957
0.65905,74.869,74.921
0.72411,75.24,75.251
0.78705,74.968,75.437
0.84736,74.684,74.933
0.91012,74.44,74.243
0.97597,75.139,74.334
1.0389,75.497,75.343
1.0984,75.483,75.911
1.1612,74.771,75.569
1.2278,74.587,74.971
1.2908,74.254,74.704
1.3495,74.377,74.534
1.4123,74.504,74.436
1.4797,75.268,74.682
1.5426,75.372,75.289
1.6006,75.212,75.838
1.6633,74.714,76.071
1.7315,74.975,75.881
1.7945,75.007,74.924
1.8516,75.099,73.755
1.9144,74.837,73.638
1.9834,75.039,74.581
2.0463,74.673,75.196
2.1027,74.383,75.046
2.1655,74.181,75.018
2.2353,74.953,75.396
2.2982,75.393,75.866
2.3538,75.522,75.939
2.4165,74.953,75.488
2.4871,74.787,74.713
2.5501,74.302,74.21
2.6048,74.195,74.668
2.6676,74.213,75.692
2.739,75.13,76.113
2.8019,75.624,75.199
2.8559,75.857,73.971
2.9187,75.262,73.715
2.9908,74.879,74.68
3.0538,74.073,75.88
3.107,73.926,75.953
3.1697,74.069,75.219
3.2427,74.956,74.761
3.3056,75.099,74.839
3.358,75.028,74.71
3.4208,74.868,74.562
3.4946,75.521,74.849
3.5575,75.731,75.273
3.6091,75.387,75.236
3.6719,74.478,75.03
3.7464,74.496,75.044
3.8094,74.726,75.348
3.8602,75.268,75.537
3.9229,75.163,75.356
3.9983,75.111,74.958
4.0612,74.281,74.83
4.1112,73.951,74.997
4.174,74.115,75.051
4.2501,75.272,74.915
4.3131,75.773,74.77
4.3623,75.619,74.753
4.4251,74.767,75.011
4.502,74.601,75.474
4.5649,74.445,75.298
4.6134,74.621,74.648
4.6761,74.582,74.658
4.7539,75.086,75.266
4.8168,75.024,75.387
4.8644,74.955,74.998
4.9272,74.728,74.959
5.0057,75.224,75.299
5.0687,75.279,75.294
5.1155,75.178,74.669
5.1783,74.742,74.363
5.2576,74.971,74.925
5.3205,74.856,75.524
5.3666,74.749,75.286
5.4293,74.412,74.899
5.5094,74.798,74.934
5.5724,74.843,74.947
5.6177,74.928,74.655
5.6804,74.739,74.821
5.7613,75.118,75.523
5.8242,74.97,75.561
5.8687,74.785,74.752
5.9315,74.492,74.504
6.0132,75.019,75.121
6.0761,75.185,75.561
6.1198,75.182,75.44
6.1826,74.745,75.369
6.265,74.889,75.346


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_492.csv <==
x,qOut,qIn
0.031471,74.627,74.947
0.094153,74.29,74.522
0.15692,74.291,74.534
0.22039,75.294,74.766
0.28333,75.772,74.937
0.34522,75.627,75.038
0.40798,74.749,75.081
0.47225,74.56,75.086
0.53519,74.434,75.143
0.59629,74.698,75.361
0.65905,74.672,75.664
0.72411,75.064,75.875
0.78705,74.806,75.813
0.84736,74.641,75.261
0.91012,74.491,74.437
0.97597,75.164,73.873
1.0389,75.373,73.984
1.0984,75.301,74.588
1.1612,74.757,75.208
1.2278,74.812,75.63
1.2908,74.565,75.947
1.3495,74.472,75.762
1.4123,74.293,74.949
1.4797,74.866,74.261
1.5426,75.001,74.374
1.6006,74.987,74.938
1.6633,74.614,75.319
1.7315,74.961,75.285
1.7945,75.058,75.086
1.8516,75.36,75.333
1.9144,75.437,75.783
1.9834,75.811,75.601
2.0463,75.211,74.465
2.1027,74.263,73.746
2.1655,73.458,74.274
2.2353,73.982,75.442
2.2982,74.567,76.143
2.3538,75.089,75.653
2.4165,75.215,74.6
2.4871,75.74,74.217
2.5501,75.564,74.835
2.6048,75.014,75.434
2.6676,74.232,75.55
2.739,74.444,75.286
2.8019,74.645,74.764
2.8559,74.878,74.646
2.9187,74.8,75.133
2.9908,75.351,75.392
3.0538,75.479,74.977
3.107,75.382,74.861
3.1697,74.651,75.265
3.2427,74.466,75.459
3.3056,74.123,74.988
3.358,74.372,74.528
3.4208,74.733,74.622
3.4946,75.621,75.03
3.5575,75.579,74.979
3.6091,74.991,74.767
3.6719,74.21,75.146
3.7464,74.558,75.763
3.8094,74.994,75.509
3.8602,75.325,74.56
3.9229,75.013,74.267
3.9983,75.091,74.962
4.0612,74.77,75.589
4.1112,74.714,75.403
4.174,74.592,75.102
4.2501,75.145,75.167
4.3131,75.147,75.171
4.3623,75.044,74.751
4.4251,74.682,74.57
4.502,74.963,74.919
4.5649,74.8,75.283
4.6134,74.587,75.241
4.6761,74.246,74.968
4.7539,74.768,74.645
4.8168,75.019,74.641
4.8644,75.215,75.067
4.9272,74.977,75.56
5.0057,75.181,75.754
5.0687,74.839,75.323
5.1155,74.57,74.505
5.1783,74.346,74.179
5.2576,75.034,74.825
5.3205,75.349,75.836
5.3666,75.384,76.037
5.4293,74.861,75.491
5.5094,74.889,74.904
5.5724,74.636,74.445
5.6177,74.639,74.296
5.6804,74.574,74.861
5.7613,75.141,75.495
5.8242,75.089,75.02
5.8687,74.776,74.383
5.9315,74.231,74.748
6.0132,74.63,75.411
6.0761,74.951,75.371
6.1198,75.337,75.137
6.1826,75.169,75.242
6.265,75.239,75.338


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_493.csv <==
x,qOut,qIn
0.031471,74.81,74.871
0.094153,74.669,74.843
0.15692,74.633,75.499
0.22039,75.306,75.659
0.28333,75.286,74.992
0.34522,74.835,74.683
0.40798,74.134,74.94
0.47225,74.476,75.145
0.53519,74.863,75.038
0.59629,75.348,75.143
0.65905,75.356,75.472
0.72411,75.596,75.579
0.78705,75.037,74.986
0.84736,74.418,74.109
0.91012,73.909,73.972
0.97597,74.469,74.778
1.0389,74.812,75.416
1.0984,75.004,75.381
1.1612,74.782,75.282
1.2278,75.143,75.223
1.2908,75.109,75.045
1.3495,75.103,75.053
1.4123,74.852,75.291
1.4797,75.183,75.191
1.5426,74.98,74.63
1.6006,74.706,74.75
1.6633,74.372,75.585
1.7315,74.965,75.98
1.7945,75.295,75.374
1.8516,75.405,74.757
1.9144,74.857,74.667
1.9834,74.723,74.781
2.0463,74.253,74.557
2.1027,74.2,74.322
2.1655,74.267,74.675
2.2353,75.1,75.458
2.2982,75.336,75.98
2.3538,75.285,75.721
2.4165,74.858,75.004
2.4871,75.115,74.549
2.5501,75.065,74.622
2.6048,74.969,74.871
2.6676,74.555,75.144
2.739,74.855,75.271
2.8019,74.886,74.971
2.8559,75.094,74.472
2.9187,75.085,74.365
2.9908,75.524,74.747
3.0538,75.212,75.161
3.107,74.651,75.568
3.1697,73.971,76.077
3.2427,74.284,76.267
3.3056,74.489,75.511
3.358,74.769,74.212
3.4208,74.859,73.723
3.4946,75.536,74.514
3.5575,75.593,75.442
3.6091,75.205,75.337
3.6719,74.414,74.893
3.7464,74.538,74.957
3.8094,74.701,75.188
3.8602,74.997,75.083
3.9229,74.804,75.173
3.9983,74.95,75.331
4.0612,74.514,74.801
4.1112,74.253,74.583
4.174,74.079,75.345
4.2501,74.885,75.757
4.3131,75.397,74.825
4.3623,75.834,73.956
4.4251,75.619,74.323
4.502,75.519,75.488
4.5649,74.643,76.121
4.6134,74.105,75.682
4.6761,74.002,74.947
4.7539,74.925,74.579
4.8168,75.282,74.431
4.8644,75.188,74.572
4.9272,74.688,75.213
5.0057,74.949,75.681
5.0687,75.011,75.32
5.1155,75.009,74.658
5.1783,74.657,74.533
5.2576,74.988,75.126
5.3205,75.024,75.777
5.3666,75.073,75.507
5.4293,74.655,74.667
5.5094,74.715,74.264
5.5724,74.363,74.681
5.6177,74.401,75.312
5.6804,74.63,75.698
5.7613,75.581,75.636
5.8242,75.764,75.303
5.8687,75.254,75.032
5.9315,74.271,74.787
6.0132,74.323,74.458
6.0761,74.622,74.208
6.1198,75.104,74.639
6.1826,75.022,75.426
6.265,75.218,75.555


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_494.csv <==
x,qOut,qIn
0.031471,75.059,75.621
0.094153,75.175,74.914
0.15692,74.736,74.394
0.22039,74.836,74.611
0.28333,74.655,75.01
0.34522,74.777,74.88
0.40798,74.829,74.821
0.47225,75.49,75.354
0.53519,75.498,75.746
0.59629,75.265,75.331
0.65905,74.717,75
0.72411,74.852,75.271
0.78705,74.639,75.503
0.84736,74.424,74.943
0.91012,74.093,74.253
0.97597,74.648,74.128
1.0389,74.964,74.385
1.0984,75.271,74.987
1.1612,75.166,75.953
1.2278,75.444,76.389
1.2908,75.06,75.492
1.3495,74.603,74.235
1.4123,74.13,73.872
1.4797,74.621,74.449
1.5426,74.875,75.272
1.6006,75.033,75.773
1.6633,74.826,75.846
1.7315,75.238,75.53
1.7945,75.258,74.826
1.8516,75.295,74.217
1.9144,75.014,74.385
1.9834,75.175,75.212
2.0463,74.683,75.885
2.1027,74.126,75.76
2.1655,73.653,75.122
2.2353,74.346,74.584
2.2982,74.973,74.652
2.3538,75.608,75.088
2.4165,75.591,75.191
2.4871,75.587,74.701
2.5501,74.661,74.338
2.6048,73.96,74.84
2.6676,73.803,75.491
2.739,74.913,75.45
2.8019,75.664,74.879
2.8559,75.879,74.797
2.9187,75.194,75.207
2.9908,74.866,75.446
3.0538,74.332,75.037
3.107,74.392,74.844
3.1697,74.617,75.096
3.2427,75.5,74.944
3.3056,75.603,74.351
3.358,75.27,74.451
3.4208,74.579,75.169
3.4946,74.716,75.817
3.5575,74.723,75.913
3.6091,74.719,75.428
3.6719,74.374,74.952
3.7464,74.714,75.074
3.8094,74.773,75.407
3.8602,74.942,75.089
3.9229,74.801,74.439
3.9983,75.176,74.158
4.0612,75.003,74.484
4.1112,74.877,75.126
4.174,74.677,75.659
4.2501,75.177,75.616
4.3131,75.123,74.951
4.3623,74.774,74.475
4.4251,74.15,74.729
4.502,74.432,75.413
4.5649,74.634,75.687
4.6134,74.954,75.273
4.6761,74.991,74.849
4.7539,75.561,74.96
4.8168,75.548,75.338
4.8644,75.378,75.132
4.9272,74.898,74.558
5.0057,75.025,74.369
5.0687,74.698,74.778
5.1155,74.328,75.253
5.1783,73.931,75.501
5.2576,74.544,75.319
5.3205,74.992,74.554
5.3666,75.321,74.318
5.4293,75.042,75.169
5.5094,75.133,75.938
5.5724,74.76,75.496
5.6177,74.668,74.974
5.6804,74.616,75.177
5.7613,75.288,75.438
5.8242,75.359,75.048
5.8687,75.192,74.526
5.9315,74.721,74.439
6.0132,74.93,74.651
6.0761,74.765,74.817
6.1198,74.544,75.01
6.1826,74.21,75.365
6.265,74.763,75.727


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_495.csv <==
x,qOut,qIn
0.031471,74.87,74.635
0.094153,75.236,75.155
0.15692,75.166,75.91
0.22039,75.455,76.164
0.28333,75.092,75.48
0.34522,74.696,74.77
0.40798,74.238,74.606
0.47225,74.694,74.586
0.53519,74.897,74.571
0.59629,75.118,74.967
0.65905,75.034,75.321
0.72411,75.439,75.138
0.78705,75.215,74.951
0.84736,74.842,75.516
0.91012,74.331,76.145
0.97597,74.638,75.885
1.0389,74.612,74.427
1.0984,74.447,73.349
1.1612,74.053,73.934
1.2278,74.564,75.546
1.2908,74.95,76.34
1.3495,75.441,75.842
1.4123,75.486,75.02
1.4797,75.753,74.488
1.5426,75.166,74.4
1.6006,74.528,74.627
1.6633,74.067,75.126
1.7315,74.653,75.699
1.7945,74.917,75.736
1.8516,74.882,74.978
1.9144,74.562,74.307
1.9834,75.114,74.421
2.0463,75.512,74.871
2.1027,75.665,74.963
2.1655,74.913,75.122
2.2353,74.463,75.632
2.2982,73.826,75.806
2.3538,74.039,75.278
2.4165,74.604,74.817
2.4871,75.816,74.729
2.5501,76.061,74.616
2.6048,75.472,74.636
2.6676,74.303,75.069
2.739,74.195,75.291
2.8019,74.463,74.746
2.8559,75.074,74.526
2.9187,75.227,75.182
2.9908,75.565,75.741
3.0538,75.052,75.194
3.107,74.483,74.651
3.1697,73.98,75.097
3.2427,74.526,75.731
3.3056,74.868,75.207
3.358,75.164,74.581
3.4208,75.121,74.98
3.4946,75.556,75.542
3.5575,75.36,75.134
3.6091,74.918,74.358
3.6719,74.29,74.229
3.7464,74.585,74.744
3.8094,74.735,75.215
3.8602,74.845,75.339
3.9229,74.566,75.346
3.9983,74.886,75.287
4.0612,74.843,75.082
4.1112,74.899,75.004
4.174,74.756,75.278
4.2501,75.233,75.569
4.3131,75.19,75.245
4.3623,75.041,74.673
4.4251,74.679,74.653
4.502,75.073,75.096
4.5649,75.12,75.11
4.6134,75.081,74.494
4.6761,74.657,74.326
4.7539,74.793,75.101
4.8168,74.516,75.774
4.8644,74.377,75.426
4.9272,74.243,74.795
5.0057,74.95,74.488
5.0687,75.238,74.638
5.1155,75.284,75.182
5.1783,74.879,75.685
5.2576,75.108,75.573
5.3205,75.049,75.1
5.3666,75.086,74.946
5.4293,74.862,74.999
5.5094,75.203,74.923
5.5724,75.015,74.643
5.6177,74.782,74.777
5.6804,74.338,75.355
5.7613,74.635,75.773
5.8242,74.597,75.594
5.8687,74.667,75.029
5.9315,74.639,74.632
6.0132,75.257,74.735
6.0761,75.267,74.943
6.1198,74.918,74.765
6.1826,74.278,74.508
6.265,74.587,74.475


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_496.csv <==
x,qOut,qIn
0.031471,75.06,73.951
0.094153,74.784,74.678
0.15692,74.289,75.805
0.22039,74.598,76.271
0.28333,74.657,75.504
0.34522,74.741,74.795
0.40798,74.552,75.01
0.47225,75.042,75.514
0.53519,75.159,75.333
0.59629,75.292,74.814
0.65905,75.049,74.649
0.72411,75.267,74.75
0.78705,74.913,74.705
0.84736,74.696,74.895
0.91012,74.529,75.543
0.97597,75.059,76.063
1.0389,74.91,75.811
1.0984,74.349,74.792
1.1612,73.662,73.85
1.2278,74.141,73.75
1.2908,74.716,74.385
1.3495,75.317,75.214
1.4123,75.395,75.92
1.4797,75.762,76.171
1.5426,75.43,75.797
1.6006,75.076,74.927
1.6633,74.703,74.278
1.7315,75.12,74.443
1.7945,75.051,74.95
1.8516,74.681,75.153
1.9144,74.066,75.273
1.9834,74.457,75.336
2.0463,74.855,74.997
2.1027,75.414,74.583
2.1655,75.463,74.79
2.2353,75.575,75.455
2.2982,74.695,75.485
2.3538,73.841,74.742
2.4165,73.408,74.569
2.4871,74.312,75.344
2.5501,75.056,75.612
2.6048,75.631,74.719
2.6676,75.648,74.124
2.739,75.856,74.575
2.8019,75.231,75.48
2.8559,74.505,75.749
2.9187,74,75.434
2.9908,74.668,74.965
3.0538,75.129,74.485
3.107,75.259,74.294
3.1697,74.811,74.867
3.2427,74.932,75.799
3.3056,74.795,75.842
3.358,74.821,75.118
3.4208,74.642,74.859
3.4946,75.093,75.203
3.5575,75.057,75.221
3.6091,75.011,74.786
3.6719,74.696,74.689
3.7464,74.952,74.95
3.8094,74.684,74.922
3.8602,74.44,74.744
3.9229,74.266,75.092
3.9983,75.04,75.694
4.0612,75.452,75.307
4.1112,75.415,74.329
4.174,74.664,74.4
4.2501,74.535,75.42
4.3131,74.387,75.589
4.3623,74.719,74.803
4.4251,74.933,74.678
4.502,75.611,75.299
4.5649,75.502,75.418
4.6134,75.163,74.787
4.6761,74.634,74.463
4.7539,74.914,74.848
4.8168,74.883,75.551
4.8644,74.733,75.566
4.9272,74.335,75.031
5.0057,74.748,74.939
5.0687,74.934,75.475
5.1155,75.106,75.443
5.1783,74.848,74.848
5.2576,75.07,74.505
5.3205,74.809,74.62
5.3666,74.673,74.733
5.4293,74.49,74.893
5.5094,75.068,75.152
5.5724,75.167,75.129
5.6177,75.078,75.015
5.6804,74.652,75.361
5.7613,74.901,75.852
5.8242,74.814,75.493
5.8687,74.756,74.606
5.9315,74.521,74.411
6.0132,75.03,74.985
6.0761,75.158,75.426
6.1198,75.208,75.206
6.1826,74.933,74.651
6.265,75.236,74.09


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_497.csv <==
x,qOut,qIn
0.031471,74.245,74.324
0.094153,74.534,74.017
0.15692,74.784,74.7
0.22039,75.629,75.678
0.28333,75.759,75.834
0.34522,75.437,75.292
0.40798,74.741,74.905
0.47225,74.903,74.885
0.53519,74.982,74.833
0.59629,74.97,74.712
0.65905,74.366,74.807
0.72411,74.326,75.023
0.78705,74.124,75.332
0.84736,74.446,75.626
0.91012,74.858,75.565
0.97597,75.847,75.142
1.0389,75.98,74.542
1.0984,75.412,74.198
1.1612,74.301,74.607
1.2278,74.165,75.467
1.2908,74.28,75.522
1.3495,74.73,74.84
1.4123,74.912,74.659
1.4797,75.537,75.166
1.5426,75.471,75.429
1.6006,75.147,75.079
1.6633,74.499,74.934
1.7315,74.636,75.245
1.7945,74.59,75.338
1.8516,74.666,75
1.9144,74.605,74.872
1.9834,75.26,75.035
2.0463,75.454,74.995
2.1027,75.346,74.745
2.1655,74.666,74.756
2.2353,74.611,74.985
2.2982,74.416,75.234
2.3538,74.602,75.381
2.4165,74.67,75.236
2.4871,75.26,74.905
2.5501,75.149,75.012
2.6048,74.897,75.45
2.6676,74.521,75.445
2.739,74.987,74.904
2.8019,75.128,74.36
2.8559,75.12,74.197
2.9187,74.767,74.495
2.9908,75.074,75.218
3.0538,75.03,75.832
3.107,74.944,75.706
3.1697,74.542,75.14
3.2427,74.8,74.83
3.3056,74.71,75.126
3.358,74.73,75.421
3.4208,74.593,75.293
3.4946,75.115,74.974
3.5575,75.125,74.951
3.6091,75,75.336
3.6719,74.681,75.561
3.7464,75.134,75.063
3.8094,75.233,74.108
3.8602,75.072,73.765
3.9229,74.378,74.39
3.9983,74.355,75.545
4.0612,74.223,76.128
4.1112,74.49,75.56
4.174,74.692,74.725
4.2501,75.471,74.547
4.3131,75.552,74.747
4.3623,75.337,74.679
4.4251,74.797,74.825
4.502,75.017,75.418
4.5649,74.989,75.707
4.6134,74.972,75.3
4.6761,74.755,74.991
4.7539,75.235,75.076
4.8168,75.277,75.167
4.8644,75.012,75.137
4.9272,74.201,75.076
5.0057,74.121,74.836
5.0687,74.035,74.504
5.1155,74.44,74.294
5.1783,74.822,74.484
5.2576,75.695,75.28
5.3205,75.702,76.104
5.3666,75.153,76.019
5.4293,74.25,75.308
5.5094,74.359,74.707
5.5724,74.58,74.601
5.6177,74.951,75.09
5.6804,74.954,75.623
5.7613,75.412,75.255
5.8242,75.282,74
5.8687,75.067,73.712
5.9315,74.692,74.852
6.0132,75.09,76.032
6.0761,75.114,75.965
6.1198,74.914,75.422
6.1826,74.256,75.199
6.265,74.312,74.997


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_498.csv <==
x,qOut,qIn
0.031471,75.252,75.044
0.094153,75.408,74.605
0.15692,75.264,74.442
0.22039,75.559,74.97
0.28333,75.16,75.379
0.34522,74.583,75.222
0.40798,73.91,75.307
0.47225,74.208,75.733
0.53519,74.362,75.287
0.59629,74.585,74.29
0.65905,74.629,74.413
0.72411,75.351,75.373
0.78705,75.58,75.39
0.84736,75.527,74.829
0.91012,74.981,75.072
0.97597,75.037,75.657
1.0389,74.809,75.442
1.0984,74.714,74.617
1.1612,74.413,74.272
1.2278,74.753,74.674
1.2908,74.642,75.112
1.3495,74.566,75.387
1.4123,74.384,75.675
1.4797,75.012,75.52
1.5426,75.278,74.782
1.6006,75.401,74.342
1.6633,75.037,74.622
1.7315,75.141,75.179
1.7945,74.792,75.329
1.8516,74.595,75.134
1.9144,74.385,75.091
1.9834,75.002,75.287
2.0463,75.204,75.149
2.1027,75.281,74.499
2.1655,74.948,74.21
2.2353,75.096,74.731
2.2982,74.723,75.505
2.3538,74.402,75.763
2.4165,74.148,75.512
2.4871,74.878,75.063
2.5501,75.315,74.863
2.6048,75.494,74.873
2.6676,75.02,74.895
2.739,74.964,74.907
2.8019,74.553,74.931
2.8559,74.471,75.191
2.9187,74.432,75.599
2.9908,75.145,75.735
3.0538,75.308,75.217
3.107,75.236,74.363
3.1697,74.714,73.982
3.2427,74.768,74.415
3.3056,74.481,75.23
3.358,74.394,75.753
3.4208,74.335,75.663
3.4946,75.11,74.907
3.5575,75.434,74.022
3.6091,75.476,74.364
3.6719,74.986,75.727
3.7464,75.029,76.397
3.8094,74.738,75.217
3.8602,74.591,73.953
3.9229,74.35,74.187
3.9983,74.937,75.37
4.0612,75.198,75.918
4.1112,75.431,75.602
4.174,75.096,75.243
4.2501,75.026,75.075
4.3131,74.336,74.703
4.3623,74.028,74.14
4.4251,74.112,74.255
4.502,75.152,75.262
4.5649,75.57,75.959
4.6134,75.308,75.455
4.6761,74.421,74.765
4.7539,74.42,74.667
4.8168,74.622,74.772
4.8644,75.179,74.736
4.9272,75.231,74.889
5.0057,75.402,75.125
5.0687,74.716,75.244
5.1155,74.277,75.428
5.1783,74.261,75.738
5.2576,75.315,75.849
5.3205,75.849,75.345
5.3666,75.665,74.726
5.4293,74.653,74.667
5.5094,74.328,74.891
5.5724,74.159,74.467
5.6177,74.526,73.923
5.6804,74.773,74.383
5.7613,75.484,75.466
5.8242,75.418,75.834
5.8687,75.042,75.481
5.9315,74.38,75.294
6.0132,74.58,75.331
6.0761,74.652,75.186
6.1198,74.791,74.792
6.1826,74.639,74.631
6.265,75.14,74.924


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_499.csv <==
x,qOut,qIn
0.031471,75.073,75.033
0.094153,74.675,75.474
0.15692,74.173,75.645
0.22039,74.624,75.586
0.28333,74.905,75.207
0.34522,75.131,74.564
0.40798,74.834,74.32
0.47225,74.983,74.923
0.53519,74.701,75.816
0.59629,74.703,75.613
0.65905,74.707,74.552
0.72411,75.33,73.918
0.78705,75.238,74.248
0.84736,74.863,74.991
0.91012,74.352,75.806
0.97597,74.738,76.275
1.0389,74.871,75.808
1.0984,74.779,74.912
1.1612,74.354,74.621
1.2278,74.784,74.949
1.2908,75.114,75.008
1.3495,75.473,74.815
1.4123,75.197,74.959
1.4797,75.18,75.122
1.5426,74.603,74.65
1.6006,74.474,74.254
1.6633,74.582,74.749
1.7315,75.347,75.52
1.7945,75.23,75.434
1.8516,74.549,74.885
1.9144,73.721,74.769
1.9834,74.128,75.051
2.0463,74.723,75.292
2.1027,75.398,75.459
2.1655,75.582,75.58
2.2353,75.972,75.383
2.2982,75.506,74.845
2.3538,74.859,74.492
2.4165,74.287,74.617
2.4871,74.769,75.119
2.5501,75.014,75.666
2.6048,74.936,75.716
2.6676,74.362,75.196
2.739,74.506,74.594
2.8019,74.53,74.356
2.8559,74.771,74.395
2.9187,74.763,74.75
2.9908,75.244,75.431
3.0538,75.08,75.821
3.107,74.802,75.679
3.1697,74.45,75.373
3.2427,75.032,74.905
3.3056,75.368,74.288
3.358,75.495,74.132
3.4208,74.979,74.564
3.4946,74.896,75.018
3.5575,74.481,75.337
3.6091,74.475,75.8
3.6719,74.6,75.947
3.7464,75.439,75.347
3.8094,75.578,74.45
3.8602,75.189,74.392
3.9229,74.296,74.969
3.9983,74.257,75.211
4.0612,74.29,74.849
4.1112,74.64,74.794
4.174,74.85,75.207
4.2501,75.621,75.557
4.3131,75.725,75.294
4.3623,75.374,74.898
4.4251,74.46,74.993
4.502,74.294,75.277
4.5649,74.138,74.833
4.6134,74.365,74.221
4.6761,74.519,74.415
4.7539,75.339,75.035
4.8168,75.601,75.426
4.8644,75.579,75.578
4.9272,74.985,75.526
5.0057,74.923,75.327
5.0687,74.582,75.215
5.1155,74.544,75.192
5.1783,74.444,75.065
5.2576,75.013,74.72
5.3205,75.029,74.343
5.3666,74.97,74.677
5.4293,74.732,75.525
5.5094,75.211,75.838
5.5724,75.246,74.91
5.6177,75.058,74.116
5.6804,74.474,74.618
5.7613,74.578,75.708
5.8242,74.446,75.892
5.8687,74.495,75.05
5.9315,74.44,74.344
6.0132,75.119,74.545
6.0761,75.342,75.305
6.1198,75.433,75.267
6.1826,75.147,74.641
6.265,75.373,74.499


==> Figs/data/BurgulenceData/Gaussian_0p5/N25/Burgers_Legendre_4_Gaussian0p5_25_500.csv <==
x,qOut,qIn
0.031471,75.432,74.302
0.094153,75.314,74.422
0.15692,74.676,74.446
0.22039,74.678,74.874
0.28333,74.5,75.566
0.34522,74.624,75.654
0.40798,74.604,75.273
0.47225,75.154,75.03
0.53519,75.088,74.887
0.59629,74.919,74.881
0.65905,74.518,75.256
0.72411,74.836,75.534
0.78705,74.791,75.335
0.84736,74.822,75.046
0.91012,74.846,74.897
0.97597,75.6,74.851
1.0389,75.75,74.782
1.0984,75.238,74.575
1.1612,74.139,74.552
1.2278,73.991,75.004
1.2908,74.118,75.517
1.3495,74.591,75.687
1.4123,74.752,75.71
1.4797,75.365,75.553
1.5426,75.359,74.721
1.6006,75.212,73.959
1.6633,74.731,74.446
1.7315,74.951,75.628
1.7945,74.888,75.727
1.8516,74.973,74.768
1.9144,74.874,74.398
1.9834,75.344,75.012
2.0463,75.202,75.568
2.1027,74.884,75.485
2.1655,74.335,75.197
2.2353,74.568,74.753
2.2982,74.526,74.065
2.3538,74.534,73.904
2.4165,74.46,74.85
2.4871,75.216,76.147
2.5501,75.603,76.261
2.6048,75.65,75.24
2.6676,74.966,74.513
2.739,74.774,74.592
2.8019,74.417,74.871
2.8559,74.586,74.944
2.9187,74.705,75.031
2.9908,75.292,75.045
3.0538,75.056,74.948
3.107,74.709,74.952
3.1697,74.463,75.173
3.2427,75.164,75.518
3.3056,75.44,75.564
3.358,75.085,75.132
3.4208,74.08,74.848
3.4946,73.979,75.034
3.5575,74.15,74.873
3.6091,74.802,74.396
3.6719,75.217,74.685
3.7464,75.915,75.541
3.8094,75.66,75.722
3.8602,74.998,75.156
3.9229,74.23,74.822
3.9983,74.552,74.811
4.0612,74.846,74.435
4.1112,75.005,74.278
4.174,74.659,75.071
4.2501,74.895,75.879
4.3131,74.842,75.314
4.3623,74.971,74.321
4.4251,74.921,74.474
4.502,75.439,75.528
4.5649,75.339,76.025
4.6134,75.01,75.541
4.6761,74.38,75.017
4.7539,74.562,74.93
4.8168,74.573,74.895
4.8644,74.772,74.588
4.9272,74.835,74.556
5.0057,75.445,74.999
5.0687,75.353,75.356
5.1155,74.853,75.484
5.1783,74.095,75.578
5.2576,74.36,75.262
5.3205,74.67,74.454
5.3666,75.049,74.198
5.4293,74.916,74.81
5.5094,75.137,75.488
5.5724,74.792,75.302
5.6177,74.636,74.719
5.6804,74.589,74.671
5.7613,75.388,75.181
5.8242,75.657,75.435
5.8687,75.471,74.871
5.9315,74.701,74.476
6.0132,74.607,75.269
6.0761,74.425,76.455
6.1198,74.54,76.125
6.1826,74.564,74.826
6.265,75.265,74.085


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_001.csv <==
x,qOut,qIn
0.052667,65.55,76.33
0.1554,66.334,73.6
0.25852,63.574,74.261
0.3749,67.891,76.54
0.48024,66.477,76.712
0.56932,66.764,74.515
0.67244,63.193,73.594
0.80247,67.013,75.637
0.90781,65.754,77.15
0.98323,66.772,75.212
1.0864,63.708,73.63
1.23,67.248,75.818
1.3354,65.478,77.014
1.3972,66.385,74.617
1.5003,63.717,73.985
1.6576,67.608,76.379
1.7629,65.763,76.428
1.8111,66.358,74.162
1.9142,63.647,74.318
2.0852,67.728,76.331
2.1905,65.952,76.342
2.225,66.299,74.21
2.3281,63.377,74.216
2.5127,67.608,76.577
2.6181,66.094,76.76
2.6389,66.426,74.044
2.742,63.083,73.63
2.9403,67.208,76.311
3.0457,66.067,77.269
3.0528,66.949,75.012
3.1559,63.609,73.521
3.3679,67.057,75.687
3.4732,65.432,76.552
3.4667,66.574,74.909
3.5699,64.022,74.302
3.7955,67.752,75.958
3.9008,65.675,76.57
3.8807,66.157,74.493
3.9838,63.468,73.595
4.223,67.656,76.951
4.3284,65.958,76.743
4.2946,66.4,73.268
4.3977,63.402,74.424
4.6506,67.451,76.903
4.7559,65.887,76.066
4.7085,66.532,74.124
4.8116,63.616,74.119
5.0782,67.485,76.548
5.1835,65.708,76.437
5.1224,66.277,74.04
5.2255,63.565,75.013
5.5057,67.638,76.708
5.6111,65.826,75.843
5.5363,66.131,73.491
5.6395,63.252,73.728
5.9333,67.701,77
6.0386,66.362,77.108
5.9502,66.675,74.761
6.0534,63.259,74.013
6.3609,67.038,76.447


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_002.csv <==
x,qOut,qIn
0.052667,65.539,76.078
0.1554,66.155,73.8
0.25852,63.653,73.869
0.3749,68.026,76.729
0.48024,66.316,77
0.56932,66.351,73.857
0.67244,63.058,73.689
0.80247,67.21,76.961
0.90781,65.87,77.061
0.98323,66.481,73.916
1.0864,63.353,73.7
1.23,67.342,76.609
1.3354,65.918,77.234
1.3972,66.637,74.312
1.5003,63.679,73.605
1.6576,67.555,76.449
1.7629,65.858,76.395
1.8111,66.344,73.745
1.9142,63.503,73.791
2.0852,67.783,77.523
2.1905,66.259,77.368
2.225,66.403,73.427
2.3281,62.76,73.611
2.5127,66.826,76.199
2.6181,65.909,76.762
2.6389,67.161,74.804
2.742,64.052,73.885
2.9403,67.387,75.954
3.0457,65.505,76.684
3.0528,66.428,74.689
3.1559,63.726,74.507
3.3679,67.477,76.247
3.4732,65.559,75.68
3.4667,66.286,74.339
3.5699,63.718,74.859
3.7955,67.799,75.711
3.9008,65.938,76.521
3.8807,66.286,75.114
3.9838,63.414,73.992
4.223,67.544,76.407
4.3284,65.878,76.793
4.2946,66.273,73.681
4.3977,63.241,73.421
4.6506,67.534,76.714
4.7559,66.254,77.241
4.7085,66.84,74.182
4.8116,63.497,74.077
5.0782,67.118,76.237
5.1835,65.516,76.301
5.1224,66.416,74.38
5.2255,63.716,74.489
5.5057,67.709,76.431
5.6111,65.959,76.425
5.5363,66.413,74.336
5.6395,63.348,73.877
5.9333,67.366,76.175
6.0386,65.872,77.046
5.9502,66.65,75.074
6.0534,63.75,73.988
6.3609,67.449,76.254


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_003.csv <==
x,qOut,qIn
0.052667,65.414,76.148
0.1554,65.996,74.58
0.25852,63.322,74.088
0.3749,67.567,76.016
0.48024,66.012,76.46
0.56932,66.581,74.293
0.67244,63.68,74.062
0.80247,67.672,76.61
0.90781,65.94,76.826
0.98323,66.294,73.859
1.0864,63.17,73.745
1.23,67.311,76.582
1.3354,65.975,76.802
1.3972,66.716,73.921
1.5003,63.559,74.331
1.6576,67.282,76.658
1.7629,65.668,76.328
1.8111,66.541,74.679
1.9142,63.683,74.459
2.0852,67.43,75.938
2.1905,65.618,75.914
2.225,66.416,73.932
2.3281,63.839,74.923
2.5127,67.817,76.924
2.6181,65.856,75.859
2.6389,66.231,74.148
2.742,63.359,74.881
2.9403,67.401,75.742
3.0457,65.707,75.961
3.0528,66.348,75.09
3.1559,63.82,74.81
3.3679,67.917,76.662
3.4732,65.898,76.226
3.4667,65.874,73.611
3.5699,62.868,73.42
3.7955,67.613,76.878
3.9008,66.63,77.464
3.8807,67.038,74.186
3.9838,63.303,73.469
4.223,66.919,76.094
4.3284,65.622,76.933
4.2946,66.699,74.73
4.3977,63.831,73.559
4.6506,67.542,76.299
4.7559,65.742,76.48
4.7085,66.349,74.103
4.8116,63.515,74.119
5.0782,67.57,76.347
5.1835,65.921,76.935
5.1224,66.374,74.579
5.2255,63.241,73.986
5.5057,67.273,76.435
5.6111,65.869,77.155
5.5363,66.646,74.151
5.6395,63.537,73.22
5.9333,67.395,76.067
6.0386,65.922,76.533
5.9502,66.836,74.335
6.0534,63.957,74.903
6.3609,67.488,76.517


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_004.csv <==
x,qOut,qIn
0.052667,65.93,76.98
0.1554,66.396,73.515
0.25852,63.157,73.987
0.3749,67.227,76.648
0.48024,65.978,76.501
0.56932,66.837,74.404
0.67244,63.749,74.186
0.80247,67.411,76.145
0.90781,65.682,76.611
0.98323,66.429,74.777
1.0864,63.644,74.281
1.23,67.555,76.294
1.3354,65.762,76.385
1.3972,66.298,74.118
1.5003,63.509,73.805
1.6576,67.733,76.289
1.7629,66.169,76.814
1.8111,66.535,74.007
1.9142,63.346,73.707
2.0852,67.334,77.287
2.1905,65.845,76.71
2.225,66.461,73.945
2.3281,63.269,74.194
2.5127,67.145,76.302
2.6181,65.731,76.175
2.6389,66.726,74.634
2.742,63.959,74.627
2.9403,67.669,75.743
3.0457,65.709,76.167
3.0528,66.207,74.452
3.1559,63.482,74.623
3.3679,67.693,76.604
3.4732,66.04,76.411
3.4667,66.352,74.305
3.5699,63.052,74.117
3.7955,67.196,75.921
3.9008,66.052,77.06
3.8807,67.034,75.454
3.9838,63.799,73.574
4.223,67.198,75.094
4.3284,65.445,76.386
4.2946,66.543,74.873
4.3977,64.043,74.447
4.6506,67.788,76.456
4.7559,65.645,76.643
4.7085,66.089,74.061
4.8116,63.285,74.128
5.0782,67.398,76.132
5.1835,65.796,76.11
5.1224,66.593,74.833
5.2255,63.986,74.766
5.5057,67.784,76.599
5.6111,65.611,76.316
5.5363,65.85,73.388
5.6395,63.189,74.142
5.9333,67.779,76.761
6.0386,66.381,76.533
5.9502,66.639,74.007
6.0534,63.379,73.837
6.3609,67.404,77.133


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_005.csv <==
x,qOut,qIn
0.052667,66.04,75.913
0.1554,66.363,74.052
0.25852,63.333,73.856
0.3749,67.494,76.43
0.48024,66.011,77.272
0.56932,66.467,74.196
0.67244,63.352,74.427
0.80247,67.34,76.707
0.90781,65.826,75.9
0.98323,66.386,73.578
1.0864,63.324,73.98
1.23,67.613,76.612
1.3354,66.421,77.282
1.3972,67.018,75.233
1.5003,63.306,73.417
1.6576,66.613,75.198
1.7629,65.143,76.385
1.8111,66.659,74.906
1.9142,64.401,74.57
2.0852,67.955,76.252
2.1905,65.497,76.151
2.225,65.832,74.252
2.3281,63.4,74.665
2.5127,67.782,76.902
2.6181,65.977,76.309
2.6389,66.232,73.389
2.742,63.319,74.108
2.9403,67.656,77.104
3.0457,66.202,76.595
3.0528,66.63,73.597
3.1559,63.479,74.458
3.3679,67.377,76.925
3.4732,65.76,76.049
3.4667,66.39,73.814
3.5699,63.57,74.375
3.7955,67.633,76.623
3.9008,65.945,76.332
3.8807,66.369,73.725
3.9838,63.426,74.386
4.223,67.511,76.936
4.3284,65.887,76.604
4.2946,66.339,73.914
4.3977,63.318,74.282
4.6506,67.395,76.708
4.7559,65.891,76.457
4.7085,66.533,73.999
4.8116,63.631,73.848
5.0782,67.634,76.698
5.1835,65.961,76.541
5.1224,66.435,73.503
5.2255,63.493,74.12
5.5057,67.516,77.499
5.6111,65.84,76.413
5.5363,66.298,73.612
5.6395,63.305,74.585
5.9333,67.363,76.872
6.0386,65.823,75.965
5.9502,66.472,73.855
6.0534,63.671,74.685
6.3609,67.749,76.801


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_006.csv <==
x,qOut,qIn
0.052667,65.231,76.597
0.1554,66.461,74.337
0.25852,64.223,74.33
0.3749,68.102,77.101
0.48024,65.834,76.329
0.56932,65.949,73.925
0.67244,63.143,74.392
0.80247,67.519,76.505
0.90781,66.017,76.48
0.98323,66.501,73.701
1.0864,63.553,73.761
1.23,67.693,76.789
1.3354,66.124,76.858
1.3972,66.472,74.139
1.5003,63.26,73.766
1.6576,67.229,77.027
1.7629,65.75,77.064
1.8111,66.461,73.636
1.9142,63.485,73.556
2.0852,67.437,76.602
2.1905,65.874,76.708
2.225,66.593,73.522
2.3281,63.85,74.637
2.5127,67.727,77.31
2.6181,65.753,75.96
2.6389,65.992,72.996
2.742,63.1,74.566
2.9403,67.555,77.345
3.0457,66.244,76.591
3.0528,66.685,74.2
3.1559,63.295,73.997
3.3679,67.095,76.178
3.4732,65.677,76.442
3.4667,66.648,74.311
3.5699,63.974,74.472
3.7955,67.79,76.626
3.9008,65.794,76.192
3.8807,66.121,73.889
3.9838,63.341,74.282
4.223,67.653,76.586
4.3284,66.087,76.826
4.2946,66.408,74.266
4.3977,63.312,73.69
4.6506,67.446,76.797
4.7559,65.985,77.279
4.7085,66.46,73.589
4.8116,63.368,73.532
5.0782,67.5,76.779
5.1835,66.116,76.858
5.1224,66.627,73.704
5.2255,63.462,74.01
5.5057,67.482,76.647
5.6111,66.048,76.739
5.5363,66.532,74.018
5.6395,63.146,73.498
5.9333,67.124,76.461
6.0386,65.944,77.493
5.9502,66.924,75.327
6.0534,63.63,73.401
6.3609,66.96,75.266


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_007.csv <==
x,qOut,qIn
0.052667,65.673,76.311
0.1554,66.319,73.629
0.25852,63.64,74.46
0.3749,67.796,77.093
0.48024,66.037,76.374
0.56932,66.199,73.82
0.67244,63.105,74.379
0.80247,67.442,76.994
0.90781,66.154,76.687
0.98323,66.63,74.047
1.0864,63.279,73.346
1.23,67.299,76.152
1.3354,66.084,77.067
1.3972,66.948,74.567
1.5003,63.772,73.611
1.6576,67.276,76.436
1.7629,65.471,76.996
1.8111,66.284,74.325
1.9142,63.628,74.102
2.0852,67.579,76.657
2.1905,65.737,76.158
2.225,66.219,73.579
2.3281,63.584,74.242
2.5127,67.924,76.9
2.6181,66.249,76.685
2.6389,66.286,73.828
2.742,63.011,73.785
2.9403,67.315,76.857
3.0457,66.119,77.215
3.0528,66.629,74.055
3.1559,63.209,73.371
3.3679,67.17,76.335
3.4732,65.988,77.055
3.4667,66.887,74.638
3.5699,63.678,73.795
3.7955,67.293,75.815
3.9008,65.684,76.997
3.8807,66.559,75.201
3.9838,63.684,72.901
4.223,67.489,75.665
4.3284,65.755,77.147
4.2946,66.413,73.704
4.3977,63.58,74.256
4.6506,67.563,77.408
4.7559,65.832,77.142
4.7085,66.289,74.182
4.8116,63.084,73.244
5.0782,67.047,76.19
5.1835,65.72,76.491
5.1224,66.867,74.249
5.2255,64.305,74.73
5.5057,67.927,76.905
5.6111,65.645,75.973
5.5363,65.895,73.467
5.6395,63.177,74.206
5.9333,67.63,76.912
6.0386,66.174,76.741
5.9502,66.619,74.052
6.0534,63.472,74.031
6.3609,67.323,76.647


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_008.csv <==
x,qOut,qIn
0.052667,65.075,75.566
0.1554,66.517,74.1
0.25852,64.301,75.35
0.3749,68.155,76.418
0.48024,65.931,75.872
0.56932,66.167,74.557
0.67244,63.288,74.58
0.80247,67.375,76.005
0.90781,65.706,76.086
0.98323,66.454,74.457
1.0864,63.824,74.656
1.23,67.737,76.732
1.3354,65.726,75.945
1.3972,66.09,73.772
1.5003,63.399,75.199
1.6576,67.699,76.779
1.7629,66.044,75.798
1.8111,66.38,74.045
1.9142,63.376,74.346
2.0852,67.594,76.199
2.1905,66.141,76.326
2.225,66.628,74.158
2.3281,63.488,74.112
2.5127,67.382,76.274
2.6181,65.78,76.988
2.6389,66.396,74.696
2.742,63.406,74.086
2.9403,67.288,76.293
3.0457,65.636,76.499
3.0528,66.362,74.154
3.1559,63.672,73.952
3.3679,67.806,76.696
3.4732,66.101,76.693
3.4667,66.44,73.873
3.5699,63.382,73.93
3.7955,67.457,77.027
3.9008,65.916,76.517
3.8807,66.457,73.883
3.9838,63.408,74.012
4.223,67.418,76.721
4.3284,65.9,76.612
4.2946,66.559,73.673
4.3977,63.572,74.375
4.6506,67.461,76.458
4.7559,65.794,76.222
4.7085,66.429,74.427
4.8116,63.622,74.322
5.0782,67.572,76.493
5.1835,65.759,76.524
5.1224,66.146,74.247
5.2255,63.313,74.064
5.5057,67.652,76.842
5.6111,66.195,76.371
5.5363,66.496,73.302
5.6395,63.149,73.544
5.9333,67.356,76.75
6.0386,66.257,77.842
5.9502,66.992,74.942
6.0534,63.37,73.569
6.3609,66.63,76.044


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_009.csv <==
x,qOut,qIn
0.052667,66.126,77.309
0.1554,66.706,74.26
0.25852,63.241,72.613
0.3749,67.146,75.687
0.48024,66.023,77.444
0.56932,67.174,75.034
0.67244,64.043,73.998
0.80247,67.171,76.123
0.90781,65.07,76.315
0.98323,66.007,74.036
1.0864,63.625,74.362
1.23,67.83,76.77
1.3354,66.062,76.18
1.3972,66.465,73.788
1.5003,63.417,74.711
1.6576,67.394,76.642
1.7629,65.793,76.444
1.8111,66.524,74.588
1.9142,63.634,74.3
2.0852,67.429,76.236
2.1905,65.619,75.563
2.225,66.352,73.786
2.3281,63.872,75.462
2.5127,67.97,76.873
2.6181,65.96,76.097
2.6389,66.061,74.113
2.742,63.014,74.242
2.9403,67.335,76.241
3.0457,66.019,76.33
3.0528,66.743,74.492
3.1559,63.819,74.217
3.3679,67.635,76.365
3.4732,65.786,76.568
3.4667,66.199,73.903
3.5699,63.343,74.354
3.7955,67.573,76.899
3.9008,66.042,76.309
3.8807,66.441,74.262
3.9838,63.275,74.154
4.223,67.4,76.17
4.3284,66.074,76.752
4.2946,66.734,74.625
4.3977,63.48,73.363
4.6506,67.289,76.338
4.7559,65.832,77.147
4.7085,66.718,74.706
4.8116,63.677,74.107
5.0782,67.241,75.863
5.1835,65.43,76.306
5.1224,66.356,74.293
5.2255,63.912,74.498
5.5057,67.924,76.314
5.6111,65.92,76.325
5.5363,66.149,73.931
5.6395,63.321,74.298
5.9333,67.622,76.68
6.0386,66.049,76.402
5.9502,66.318,74.532
6.0534,63.134,74.267
6.3609,67.374,76.35


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_010.csv <==
x,qOut,qIn
0.052667,65.974,77.07
0.1554,66.692,74.912
0.25852,63.452,73.307
0.3749,67.139,75.71
0.48024,65.611,76.547
0.56932,66.664,74.656
0.67244,64.021,74.615
0.80247,67.7,76.475
0.90781,65.595,76.327
0.98323,66.024,74.335
1.0864,63.273,74.502
1.23,67.567,76.153
1.3354,66.068,76.564
1.3972,66.622,74.852
1.5003,63.603,73.473
1.6576,67.595,75.842
1.7629,66.009,76.974
1.8111,66.528,73.867
1.9142,63.456,73.619
2.0852,67.449,77.152
2.1905,65.915,77.323
2.225,66.497,74.147
2.3281,63.219,73.796
2.5127,66.967,76.214
2.6181,65.521,76.043
2.6389,66.69,74.218
2.742,64.151,74.879
2.9403,67.884,76.583
3.0457,65.753,76.172
3.0528,66.146,73.957
3.1559,63.35,74.5
3.3679,67.476,76.526
3.4732,65.822,75.784
3.4667,66.49,74.001
3.5699,63.778,74.929
3.7955,67.686,76.307
3.9008,65.715,76.164
3.8807,66.053,74.617
3.9838,63.382,74.472
4.223,67.692,76.903
4.3284,65.997,76.105
4.2946,66.163,73.166
4.3977,63.094,73.998
4.6506,67.623,76.86
4.7559,66.504,77.303
4.7085,66.897,74.688
4.8116,63.216,73.466
5.0782,66.843,76.032
5.1835,65.525,76.812
5.1224,66.662,74.429
5.2255,63.942,74.105
5.5057,67.732,76.27
5.6111,65.867,76.44
5.5363,66.349,74.364
5.6395,63.467,74.091
5.9333,67.561,76.197
6.0386,65.954,76.727
5.9502,66.429,74
6.0534,63.305,74.25
6.3609,67.365,76.306


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_011.csv <==
x,qOut,qIn
0.052667,66.32,77.066
0.1554,66.989,73.952
0.25852,63.53,73.942
0.3749,67.092,76.251
0.48024,65.571,76.343
0.56932,66.553,74.272
0.67244,63.777,74.67
0.80247,67.574,76.513
0.90781,65.733,76.498
0.98323,66.314,74.928
1.0864,63.466,73.61
1.23,67.463,76.136
1.3354,65.789,76.505
1.3972,66.431,73.658
1.5003,63.783,74.729
1.6576,67.909,77.08
1.7629,66.063,76.073
1.8111,66.147,73.651
1.9142,62.943,73.946
2.0852,67.319,76.555
2.1905,66.2,77.121
2.225,66.873,75.099
2.3281,63.458,73.779
2.5127,67.035,75.827
2.6181,65.509,76.535
2.6389,66.527,74.626
2.742,63.857,73.751
2.9403,67.812,76.174
3.0457,66.035,76.744
3.0528,66.447,74.41
3.1559,63.369,74.243
3.3679,67.361,76.64
3.4732,65.826,76.56
3.4667,66.495,74.074
3.5699,63.357,73.861
3.7955,67.304,75.647
3.9008,65.938,76.38
3.8807,66.915,75.197
3.9838,63.928,74.406
4.223,67.332,75.984
4.3284,65.291,76.444
4.2946,66.069,74.49
4.3977,63.482,74.777
4.6506,67.584,75.993
4.7559,65.873,75.991
4.7085,66.507,74.814
4.8116,63.709,74.304
5.0782,67.677,75.977
5.1835,65.873,76.814
5.1224,66.38,74.702
5.2255,63.554,73.668
5.5057,67.544,76.348
5.6111,65.758,76.571
5.5363,66.24,73.953
5.6395,63.576,74.376
5.9333,67.832,77.196
6.0386,66.091,76.745
5.9502,66.177,73.191
6.0534,62.943,73.441
6.3609,67.368,77.114


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_012.csv <==
x,qOut,qIn
0.052667,65.927,77.126
0.1554,66.317,74.467
0.25852,62.995,73.888
0.3749,66.978,75.78
0.48024,65.763,76.545
0.56932,66.895,74.888
0.67244,64.032,73.807
0.80247,67.661,75.833
0.90781,65.769,76.696
0.98323,66.422,74.709
1.0864,63.58,74.183
1.23,67.418,76.063
1.3354,65.596,76.687
1.3972,66.258,74.426
1.5003,63.545,74.218
1.6576,67.622,76.504
1.7629,65.9,76.534
1.8111,66.378,74.133
1.9142,63.475,74.161
2.0852,67.615,76.37
2.1905,66.055,76.489
2.225,66.524,74.062
2.3281,63.421,73.877
2.5127,67.46,76.556
2.6181,65.989,77.099
2.6389,66.595,74.227
2.742,63.353,73.926
2.9403,67.119,76.384
3.0457,65.621,76.391
3.0528,66.63,74.476
3.1559,63.886,74.629
3.3679,67.604,76.435
3.4732,65.657,75.781
3.4667,66.277,74.577
3.5699,63.634,74.79
3.7955,67.738,75.982
3.9008,65.942,76.167
3.8807,66.339,74.148
3.9838,63.407,73.917
4.223,67.584,76.708
4.3284,66.052,76.97
4.2946,66.583,73.897
4.3977,63.371,73.86
4.6506,67.105,76.43
4.7559,65.501,76.206
4.7085,66.511,74.207
4.8116,64.045,75.27
5.0782,67.779,76.504
5.1835,65.512,75.531
5.1224,65.773,73.565
5.2255,63.314,74.841
5.5057,67.955,77.807
5.6111,66.362,76.26
5.5363,66.346,73.582
5.6395,62.936,74.294
5.9333,67.205,75.917
6.0386,66.121,76.255
5.9502,66.911,74.379
6.0534,63.837,74.09
6.3609,67.638,76.772


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_013.csv <==
x,qOut,qIn
0.052667,66.339,76.382
0.1554,66.834,73.737
0.25852,63.505,74.964
0.3749,67.289,76.524
0.48024,65.76,76.562
0.56932,66.509,74.599
0.67244,63.407,73.936
0.80247,67.241,75.821
0.90781,65.75,76.278
0.98323,66.786,74.838
1.0864,64.112,74.626
1.23,67.691,75.97
1.3354,65.494,76.064
1.3972,65.978,74.248
1.5003,63.51,74.401
1.6576,67.823,76.629
1.7629,66.01,76.463
1.8111,66.166,74.13
1.9142,63.198,74.179
2.0852,67.558,76.773
2.1905,66.143,76.938
2.225,66.465,73.915
2.3281,63.186,73.144
2.5127,67.385,76.787
2.6181,66.209,77.174
2.6389,66.87,73.882
2.742,63.507,73.875
2.9403,67.19,76.295
3.0457,65.699,76.627
3.0528,66.559,74.706
3.1559,63.633,74.263
3.3679,67.453,75.866
3.4732,65.763,76.557
3.4667,66.383,74.958
3.5699,63.442,73.7
3.7955,67.529,76.085
3.9008,66.042,77.501
3.8807,66.639,74.376
3.9838,63.383,72.798
4.223,67.209,76.071
4.3284,65.791,76.965
4.2946,66.778,74.418
4.3977,63.92,74.753
4.6506,67.457,76.174
4.7559,65.417,76.487
4.7085,66.019,74.426
4.8116,63.35,74
5.0782,67.656,76.766
5.1835,66.151,76.725
5.1224,66.689,73.819
5.2255,63.535,73.605
5.5057,67.402,76.1
5.6111,65.846,76.434
5.5363,66.63,74.568
5.6395,63.843,74.687
5.9333,67.544,76.846
6.0386,65.48,76.364
5.9502,65.853,73.459
6.0534,63.089,73.836
6.3609,67.606,76.952


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_014.csv <==
x,qOut,qIn
0.052667,65.665,76.524
0.1554,66.368,73.949
0.25852,63.606,73.84
0.3749,67.749,76.97
0.48024,66.125,76.79
0.56932,66.497,73.907
0.67244,63.306,74.131
0.80247,67.289,76.713
0.90781,65.833,76.264
0.98323,66.587,73.853
1.0864,63.588,74.028
1.23,67.481,76.594
1.3354,65.877,76.714
1.3972,66.605,74.525
1.5003,63.626,74.365
1.6576,67.265,76.296
1.7629,65.389,76.022
1.8111,66.223,73.715
1.9142,63.832,74.82
2.0852,67.961,77.011
2.1905,65.973,75.922
2.225,66.174,73.319
2.3281,63.321,74.408
2.5127,67.55,77.348
2.6181,65.899,76.383
2.6389,66.32,74.033
2.742,63.486,74.902
2.9403,67.543,77.018
3.0457,65.76,75.44
3.0528,66.089,72.78
3.1559,63.416,74.746
3.3679,68.049,77.354
3.4732,66.628,76.684
3.4667,66.537,73.836
3.5699,62.794,73.769
3.7955,66.861,76.387
3.9008,65.861,76.877
3.8807,66.913,74.62
3.9838,63.831,73.908
4.223,67.381,76.102
4.3284,65.596,76.684
4.2946,66.407,74.287
4.3977,63.761,74.6
4.6506,67.692,76.164
4.7559,65.787,76.398
4.7085,66.209,74.297
4.8116,63.471,73.561
5.0782,67.74,76.998
5.1835,66.105,77.124
5.1224,66.369,73.208
5.2255,63.213,74.043
5.5057,67.363,77.138
5.6111,65.987,76.176
5.5363,66.596,73.865
5.6395,63.493,74.031
5.9333,67.429,76.466
6.0386,65.896,76.996
5.9502,66.516,74.5
6.0534,63.464,74.082
6.3609,67.307,76.335


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_015.csv <==
x,qOut,qIn
0.052667,65.949,76.638
0.1554,66.606,73.277
0.25852,63.452,73.645
0.3749,67.389,76.565
0.48024,65.991,76.282
0.56932,66.865,74.474
0.67244,63.861,75.224
0.80247,67.323,76.407
0.90781,65.302,75.924
0.98323,66.006,74.205
1.0864,63.416,74.233
1.23,67.691,76.478
1.3354,66.12,76.103
1.3972,66.657,74.15
1.5003,63.692,74.823
1.6576,67.541,76.504
1.7629,65.713,76.157
1.8111,66.208,74.192
1.9142,63.366,74.535
2.0852,67.538,76.506
2.1905,65.978,76.166
2.225,66.546,74.277
2.3281,63.562,73.908
2.5127,67.505,76.382
2.6181,65.841,76.688
2.6389,66.465,74.264
2.742,63.658,74.245
2.9403,67.524,76.798
3.0457,65.616,75.907
3.0528,66.042,73.751
3.1559,63.421,74.926
3.3679,67.853,77.134
3.4732,66.254,76.562
3.4667,66.347,73.624
3.5699,62.94,73.026
3.7955,67.221,76.66
3.9008,66.201,77.285
3.8807,67.098,74.003
3.9838,63.814,74.373
4.223,67.145,76.42
4.3284,65.274,76.149
4.2946,66.21,74.323
4.3977,63.802,74.431
4.6506,67.845,76.863
4.7559,65.859,76.081
4.7085,66.125,73.579
4.8116,63.415,74.337
5.0782,67.783,77.09
5.1835,66.138,76.345
5.1224,66.282,73.372
5.2255,63.183,74.23
5.5057,67.501,76.865
5.6111,66.15,77.101
5.5363,66.506,74.197
5.6395,63.192,73.158
5.9333,67.239,76.848
6.0386,65.948,77.298
5.9502,66.648,73.791
6.0534,63.529,73.956
6.3609,67.446,77.308


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_016.csv <==
x,qOut,qIn
0.052667,66.045,76.313
0.1554,66.404,73.973
0.25852,63.316,74.25
0.3749,67.399,76.169
0.48024,65.924,76.198
0.56932,66.563,74.215
0.67244,63.715,74.372
0.80247,67.694,76.635
0.90781,65.896,77.105
0.98323,66.174,74.284
1.0864,63.114,72.983
1.23,67.335,76.874
1.3354,65.983,76.789
1.3972,66.618,73.369
1.5003,63.627,74.617
1.6576,67.629,77.032
1.7629,66.014,76.839
1.8111,66.414,73.712
1.9142,63.125,73.076
2.0852,67.17,76.634
2.1905,65.94,77.088
2.225,66.946,74.335
2.3281,63.979,74.51
2.5127,67.341,76.871
2.6181,65.221,75.651
2.6389,65.925,73.663
2.742,63.64,75.115
2.9403,68.08,76.902
3.0457,66.289,75.802
3.0528,66.27,73.421
3.1559,63.114,73.965
3.3679,67.543,76.93
3.4732,66.305,77.042
3.4667,66.672,74.329
3.5699,63.144,73.794
3.7955,66.946,76.362
3.9008,65.645,76.628
3.8807,66.656,74.2
3.9838,63.771,74.099
4.223,67.576,76.514
4.3284,65.866,76.25
4.2946,66.537,74.299
4.3977,63.583,74.718
4.6506,67.401,76.468
4.7559,65.665,76.182
4.7085,66.435,74.69
4.8116,63.643,74.374
5.0782,67.516,76.015
5.1835,65.72,75.867
5.1224,66.456,74.13
5.2255,63.878,74.642
5.5057,67.822,76.703
5.6111,65.777,76.15
5.5363,66.074,73.929
5.6395,63.311,74.53
5.9333,67.532,76.836
6.0386,65.857,76.05
5.9502,66.288,73.485
6.0534,63.447,74.846
6.3609,67.656,77.051


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_017.csv <==
x,qOut,qIn
0.052667,66.445,76.812
0.1554,66.952,74.889
0.25852,63.276,73.337
0.3749,66.897,75.604
0.48024,65.621,77.619
0.56932,66.802,75.38
0.67244,63.891,73.74
0.80247,67.353,75.446
0.90781,65.414,76.494
0.98323,66.257,74.282
1.0864,63.852,73.682
1.23,68.038,76.768
1.3354,66.143,76.791
1.3972,66.242,74.029
1.5003,63.083,73.78
1.6576,67.257,76.857
1.7629,65.872,76.735
1.8111,66.501,74.075
1.9142,63.39,74.036
2.0852,67.378,76.156
2.1905,65.955,76.834
2.225,66.677,74.765
2.3281,63.583,73.558
2.5127,67.393,76.449
2.6181,65.795,76.85
2.6389,66.54,74.1
2.742,63.57,73.994
2.9403,67.429,75.833
3.0457,65.795,76.563
3.0528,66.524,74.822
3.1559,63.693,74.294
3.3679,67.564,76.711
3.4732,65.738,76.56
3.4667,66.201,73.666
3.5699,63.158,73.803
3.7955,67.369,76.315
3.9008,66.111,76.868
3.8807,66.987,74.986
3.9838,63.846,74.368
4.223,67.235,75.951
4.3284,65.293,75.979
4.2946,66.188,74.184
4.3977,63.762,74.371
4.6506,67.901,76.79
4.7559,66.03,76.427
4.7085,66.357,74.009
4.8116,63.387,74.487
5.0782,67.392,76.656
5.1835,65.712,75.777
5.1224,66.359,73.902
5.2255,63.713,74.722
5.5057,67.801,76.531
5.6111,65.938,76.405
5.5363,66.15,74.245
5.6395,63.27,74.401
5.9333,67.582,77.02
6.0386,66.049,76.191
5.9502,66.307,73.446
6.0534,63.127,74.132
6.3609,67.534,76.588


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_018.csv <==
x,qOut,qIn
0.052667,66.049,77.266
0.1554,66.667,74.413
0.25852,63.435,73.745
0.3749,67.148,76.463
0.48024,65.551,76.589
0.56932,66.397,74.091
0.67244,63.757,74.332
0.80247,67.831,76.953
0.90781,66.049,76.241
0.98323,66.326,73.443
1.0864,63.259,73.794
1.23,67.512,76.596
1.3354,66.167,76.965
1.3972,66.707,74.477
1.5003,63.421,74.066
1.6576,67.13,76.45
1.7629,65.535,76.779
1.8111,66.364,73.813
1.9142,63.56,74.248
2.0852,67.594,76.915
2.1905,65.992,76.257
2.225,66.633,74.214
2.3281,63.681,74.26
2.5127,67.498,76.055
2.6181,65.712,76.097
2.6389,66.341,74.267
2.742,63.715,74.812
2.9403,67.789,77.011
3.0457,65.881,76.3
3.0528,66.037,73.731
3.1559,62.95,73.587
3.3679,67.374,76.684
3.4732,66.238,76.963
3.4667,66.949,74.494
3.5699,63.663,73.867
3.7955,67.234,76.721
3.9008,65.541,76.542
3.8807,66.384,73.46
3.9838,63.628,74.62
4.223,67.628,76.922
4.3284,65.952,75.63
4.2946,66.577,73.909
4.3977,63.622,75.187
4.6506,67.449,76.434
4.7559,65.675,75.986
4.7085,66.406,74.633
4.8116,63.653,74.675
5.0782,67.481,75.899
5.1835,65.573,75.396
5.1224,66.252,74.481
5.2255,63.918,74.944
5.5057,68.032,76.965
5.6111,65.843,76.317
5.5363,65.745,73.441
5.6395,62.86,74.309
5.9333,67.549,77.026
6.0386,66.355,76.334
5.9502,66.741,73.75
6.0534,63.409,73.714
6.3609,67.412,76.651


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_019.csv <==
x,qOut,qIn
0.052667,65.875,76.108
0.1554,66.237,74.417
0.25852,63.547,74.713
0.3749,67.759,76.854
0.48024,65.956,76.087
0.56932,66.096,73.447
0.67244,63.128,73.628
0.80247,67.684,76.728
0.90781,66.477,77.292
0.98323,66.743,73.837
1.0864,63.166,73.879
1.23,67.041,76.878
1.3354,65.787,76.672
1.3972,66.628,74.267
1.5003,63.427,73.842
1.6576,67.255,76.147
1.7629,65.872,76.89
1.8111,66.864,74.659
1.9142,63.851,73.828
2.0852,67.355,75.972
2.1905,65.485,75.898
2.225,66.369,74.298
2.3281,63.857,75.647
2.5127,67.759,76.545
2.6181,65.701,75.855
2.6389,66.018,74.65
2.742,63.1,74.134
2.9403,67.432,75.797
3.0457,66.121,76.631
3.0528,66.897,75.211
3.1559,63.897,73.765
3.3679,67.549,75.94
3.4732,65.65,76.257
3.4667,66.208,74.084
3.5699,63.477,74.212
3.7955,67.69,76.918
3.9008,66.066,76.918
3.8807,66.41,74.211
3.9838,63.075,73.793
4.223,67.041,75.87
4.3284,65.765,76.623
4.2946,66.859,74.691
4.3977,64.039,74.119
4.6506,67.594,76.202
4.7559,65.558,76.497
4.7085,66.187,74.51
4.8116,63.569,74.339
5.0782,67.63,76.47
5.1835,65.794,76.199
5.1224,66.244,73.414
5.2255,63.45,74.062
5.5057,67.709,77.141
5.6111,66.136,76.724
5.5363,66.522,73.941
5.6395,63.295,74.421
5.9333,67.12,76.819
6.0386,65.545,75.894
5.9502,66.434,73.902
6.0534,63.833,74.927
6.3609,67.797,76.336


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_020.csv <==
x,qOut,qIn
0.052667,65.808,76.954
0.1554,66.832,74.043
0.25852,63.779,74.04
0.3749,67.411,76.649
0.48024,65.701,76.769
0.56932,66.525,74.828
0.67244,63.661,74.212
0.80247,67.395,75.96
0.90781,65.568,76.131
0.98323,66.353,74.05
1.0864,63.864,74.134
1.23,68.001,77.045
1.3354,66.088,76.638
1.3972,66.245,73.279
1.5003,63.146,74.364
1.6576,67.297,77.105
1.7629,65.847,76.128
1.8111,66.547,74.185
1.9142,63.645,74.689
2.0852,67.521,76.381
2.1905,65.751,75.967
2.225,66.303,73.662
2.3281,63.575,74.59
2.5127,67.768,76.614
2.6181,66.083,76.353
2.6389,66.362,74.495
2.742,63.246,73.983
2.9403,67.32,76.566
3.0457,65.821,76.895
3.0528,66.423,73.966
3.1559,63.447,74.105
3.3679,67.498,76.491
3.4732,65.969,76.679
3.4667,66.564,74.438
3.5699,63.614,73.52
3.7955,67.594,76.388
3.9008,65.931,76.846
3.8807,66.391,73.664
3.9838,63.413,73.692
4.223,67.523,77.553
4.3284,65.977,77.156
4.2946,66.445,73.299
4.3977,63.206,73.815
4.6506,67.104,76.351
4.7559,65.691,76.376
4.7085,66.681,74.421
4.8116,64.118,74.916
5.0782,67.849,76.765
5.1835,65.614,76.351
5.1224,65.739,73.513
5.2255,63.061,73.706
5.5057,67.801,77.115
5.6111,66.533,76.949
5.5363,66.674,73.42
5.6395,63.182,73.426
5.9333,67.299,77.074
6.0386,66.118,77.539
5.9502,66.673,73.813
6.0534,63.19,73.408
6.3609,67.024,76.474


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_021.csv <==
x,qOut,qIn
0.052667,66.087,76.924
0.1554,66.588,74.086
0.25852,63.426,73.375
0.3749,67.474,76.545
0.48024,66.08,77.257
0.56932,66.744,74.32
0.67244,63.604,73.287
0.80247,67.34,76.688
0.90781,65.674,76.497
0.98323,66.39,73.455
1.0864,63.601,74.596
1.23,67.635,76.959
1.3354,65.929,76.702
1.3972,66.347,74.02
1.5003,63.217,74.051
1.6576,67.239,76.327
1.7629,65.818,76.437
1.8111,66.676,74.636
1.9142,63.882,73.953
2.0852,67.674,76.247
2.1905,65.744,76.743
2.225,66.167,74.007
2.3281,63.445,73.764
2.5127,67.704,77.219
2.6181,66.044,76.757
2.6389,66.278,72.969
2.742,63.131,73.954
2.9403,67.396,77.179
3.0457,66.118,77.251
3.0528,66.706,74.249
3.1559,63.456,73.61
3.3679,67.199,76.419
3.4732,65.628,76.067
3.4667,66.423,73.413
3.5699,63.828,74.556
3.7955,67.986,77.189
3.9008,66.168,76.939
3.8807,66.156,74.409
3.9838,62.782,73.44
4.223,67.042,76.351
4.3284,65.966,76.961
4.2946,66.817,73.911
4.3977,63.689,73.793
4.6506,67.588,76.661
4.7559,66.125,76.919
4.7085,66.732,74.47
4.8116,63.307,73.906
5.0782,66.985,75.804
5.1835,65.61,76.8
5.1224,66.823,75.399
5.2255,63.995,73.99
5.5057,67.443,75.194
5.6111,65.42,76.208
5.5363,66.272,74.724
5.6395,63.924,74.272
5.9333,67.946,76.647
6.0386,65.822,76.542
5.9502,65.946,74.306
6.0534,63.057,74.056
6.3609,67.469,76.596


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_022.csv <==
x,qOut,qIn
0.052667,65.912,77.356
0.1554,66.83,74.438
0.25852,63.778,73.131
0.3749,67.402,76.449
0.48024,65.628,76.652
0.56932,66.397,73.575
0.67244,63.795,74.544
0.80247,67.759,77.137
0.90781,65.783,76.576
0.98323,66.024,73.466
1.0864,63.138,73.907
1.23,67.498,77.109
1.3354,66.086,76.794
1.3972,66.552,73.474
1.5003,63.504,74.222
1.6576,67.547,76.936
1.7629,65.976,76.286
1.8111,66.364,73.774
1.9142,63.326,74.105
2.0852,67.564,76.796
2.1905,66.174,77.356
2.225,66.528,74.441
2.3281,63.107,72.859
2.5127,67.124,76.49
2.6181,65.949,77.301
2.6389,66.856,73.478
2.742,63.731,73.622
2.9403,67.442,76.924
3.0457,65.819,77.131
3.0528,66.567,74.419
3.1559,63.565,74.304
3.3679,67.249,76.275
3.4732,65.48,75.653
3.4667,66.284,73.6
3.5699,63.762,74.798
3.7955,68.018,76.907
3.9008,66.281,76.727
3.8807,66.424,74.424
3.9838,62.977,73.504
4.223,66.917,76.194
4.3284,65.646,76.482
4.2946,66.813,74.41
4.3977,64.129,74.739
4.6506,67.662,76.406
4.7559,65.476,75.902
4.7085,66.01,74.311
4.8116,63.562,75.072
5.0782,67.83,76.584
5.1835,65.969,76.219
5.1224,66.177,73.883
5.2255,63.312,73.968
5.5057,67.735,76.613
5.6111,66.298,76.554
5.5363,66.57,74.007
5.6395,63.367,73.683
5.9333,67.466,76.99
6.0386,66.016,77.182
5.9502,66.422,73.738
6.0534,63.099,73.689
6.3609,67.138,76.379


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_023.csv <==
x,qOut,qIn
0.052667,65.941,76.769
0.1554,66.771,73.684
0.25852,63.738,73.964
0.3749,67.514,76.498
0.48024,65.828,76.682
0.56932,66.526,74.492
0.67244,63.695,74.217
0.80247,67.479,76.371
0.90781,65.564,76.168
0.98323,66.077,73.742
1.0864,63.491,74.342
1.23,67.88,77.183
1.3354,66.238,77.087
1.3972,66.33,73.383
1.5003,62.948,73.438
1.6576,67.143,77.139
1.7629,66.011,76.761
1.8111,66.898,74.213
1.9142,63.811,74.544
2.0852,67.408,76.227
2.1905,65.601,76.161
2.225,66.325,74.094
2.3281,63.673,73.612
2.5127,67.806,76.859
2.6181,66.069,76.918
2.6389,66.416,73.551
2.742,63.37,74.055
2.9403,67.313,76.923
3.0457,65.634,76.354
3.0528,66.235,73.685
3.1559,63.568,74.663
3.3679,67.731,77.194
3.4732,65.956,76.416
3.4667,66.141,73.25
3.5699,63.16,73.771
3.7955,67.605,77.063
3.9008,66.317,76.648
3.8807,66.642,73.652
3.9838,63.315,74.16
4.223,67.338,77.086
4.3284,65.969,77.071
4.2946,66.475,73.992
4.3977,63.13,73.941
4.6506,67.165,76.165
4.7559,66.016,76.581
4.7085,66.969,74.622
4.8116,63.81,73.588
5.0782,67.45,75.764
5.1835,65.813,77.275
5.1224,66.629,75.393
5.2255,63.653,73.418
5.5057,67.246,75.7
5.6111,65.38,76.758
5.5363,66.183,73.765
5.6395,63.716,74.257
5.9333,67.933,77.007
6.0386,66.119,77.012
5.9502,66.263,74.054
6.0534,63.03,73.556
6.3609,67.209,76.796


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_024.csv <==
x,qOut,qIn
0.052667,65.549,76.418
0.1554,66.099,74.145
0.25852,63.348,74.01
0.3749,67.614,76.364
0.48024,66.135,76.795
0.56932,66.749,74.591
0.67244,63.608,74.015
0.80247,67.277,76.185
0.90781,65.525,76.341
0.98323,66.367,74.469
1.0864,63.8,74.033
1.23,67.753,76.722
1.3354,65.785,76.409
1.3972,66.151,73.519
1.5003,63.425,74.386
1.6576,67.669,77.412
1.7629,65.974,76.415
1.8111,66.302,73.11
1.9142,63.301,74.3
2.0852,67.474,77.089
2.1905,65.983,76.061
2.225,66.542,73.807
2.3281,63.629,74.754
2.5127,67.576,76.828
2.6181,65.792,76.445
2.6389,66.172,73.69
2.742,63.316,73.909
2.9403,67.597,77.069
3.0457,66.091,76.551
3.0528,66.459,73.572
3.1559,63.417,74.51
3.3679,67.563,77.254
3.4732,66.049,76.437
3.4667,66.383,73.345
3.5699,63.125,73.737
3.7955,67.364,76.68
3.9008,66.236,76.9
3.8807,66.964,74.311
3.9838,63.554,74.236
4.223,67.067,76.533
4.3284,65.474,76.45
4.2946,66.511,74.743
4.3977,63.773,74.417
4.6506,67.528,75.812
4.7559,65.667,76.216
4.7085,66.425,74.353
4.8116,63.951,74.009
5.0782,67.961,76.856
5.1835,65.886,75.869
5.1224,66.017,73.152
5.2255,63.214,75.209
5.5057,67.634,77.46
5.6111,66.101,76.486
5.5363,66.318,73.904
5.6395,62.899,73.821
5.9333,67.025,76.078
6.0386,65.951,76.341
5.9502,67.052,75.096
6.0534,64.144,74.69
6.3609,67.617,75.928


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_025.csv <==
x,qOut,qIn
0.052667,65.586,75.476
0.1554,66.148,74.268
0.25852,63.632,74.383
0.3749,67.973,76.858
0.48024,66.221,76.869
0.56932,66.353,74.007
0.67244,63.129,73.838
0.80247,67.209,76.301
0.90781,65.799,76.021
0.98323,66.555,74.226
1.0864,63.83,74.621
1.23,67.82,76.831
1.3354,65.937,76.795
1.3972,66.066,74.142
1.5003,62.881,73.286
1.6576,67.249,76.864
1.7629,66.155,76.768
1.8111,66.941,73.714
1.9142,63.679,74.103
2.0852,67.359,76.071
2.1905,65.796,76.471
2.225,66.594,74.948
2.3281,63.626,74.651
2.5127,67.346,76.061
2.6181,65.572,76.405
2.6389,66.249,75.112
2.742,63.404,73.946
2.9403,67.569,75.542
3.0457,66.125,76.835
3.0528,66.779,74.659
3.1559,63.613,73.08
3.3679,67.437,76.376
3.4732,65.89,77.324
3.4667,66.683,74.556
3.5699,63.541,74.003
3.7955,67.032,75.941
3.9008,65.245,76.17
3.8807,66.35,74.411
3.9838,64.043,74.948
4.223,67.941,76.571
4.3284,65.747,75.913
4.2946,66,74.074
4.3977,63.357,74.306
4.6506,67.754,76.838
4.7559,66.12,76.341
4.7085,66.389,73.448
4.8116,63.336,74.42
5.0782,67.535,76.952
5.1835,66.071,76.439
5.1224,66.512,73.929
5.2255,63.284,74.22
5.5057,67.272,76.55
5.6111,65.885,76.447
5.5363,66.686,74.213
5.6395,63.628,74.192
5.9333,67.354,76.515
6.0386,65.662,76.329
5.9502,66.5,74.594
6.0534,63.785,75.154
6.3609,67.564,75.943


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_026.csv <==
x,qOut,qIn
0.052667,65.702,76.333
0.1554,66.157,73.781
0.25852,63.39,74.049
0.3749,67.699,76.935
0.48024,66.163,76.978
0.56932,66.532,73.721
0.67244,63.374,73.82
0.80247,67.357,77.374
0.90781,65.832,76.223
0.98323,66.499,73.196
1.0864,63.6,74.747
1.23,67.583,77.028
1.3354,65.907,76.168
1.3972,66.455,73.727
1.5003,63.558,74.548
1.6576,67.496,76.717
1.7629,65.735,75.75
1.8111,66.269,74.138
1.9142,63.649,75.056
2.0852,67.82,76.867
2.1905,65.953,76.043
2.225,65.994,73.675
2.3281,62.946,73.953
2.5127,67.568,76.917
2.6181,66.496,77.345
2.6389,66.877,73.939
2.742,63.184,73.227
2.9403,66.976,76.443
3.0457,65.834,76.767
3.0528,66.949,74.37
3.1559,63.878,74.387
3.3679,67.338,76.092
3.4732,65.505,76.491
3.4667,66.391,74.661
3.5699,63.695,74.43
3.7955,67.544,76.196
3.9008,65.688,75.894
3.8807,66.36,74.344
3.9838,63.691,74.798
4.223,67.73,76.689
4.3284,65.894,76.187
4.2946,66.331,74.194
4.3977,63.403,73.999
4.6506,67.456,76.057
4.7559,65.852,76.01
4.7085,66.524,74.446
4.8116,63.819,75.376
5.0782,67.719,76.762
5.1835,65.695,76.531
5.1224,65.907,73.957
5.2255,62.912,73.312
5.5057,67.405,76.504
5.6111,66.309,76.814
5.5363,67.126,73.655
5.6395,63.964,74.294
5.9333,67.45,76.567
6.0386,65.533,76.259
5.9502,66.198,74.3
6.0534,63.521,74.702
6.3609,67.529,76.495


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_027.csv <==
x,qOut,qIn
0.052667,66.007,76.841
0.1554,66.94,74.256
0.25852,63.781,74.781
0.3749,67.245,76.124
0.48024,65.411,75.702
0.56932,66.294,74.419
0.67244,63.864,74.418
0.80247,67.974,76.615
0.90781,66.033,76.337
0.98323,66.211,74.168
1.0864,63.262,74.259
1.23,67.498,76.903
1.3354,65.955,76.506
1.3972,66.388,73.57
1.5003,63.33,74.14
1.6576,67.5,76.826
1.7629,66.109,76.532
1.8111,66.699,74.214
1.9142,63.549,73.919
2.0852,67.359,76.186
2.1905,65.743,76.187
2.225,66.432,74.164
2.3281,63.627,74.709
2.5127,67.614,76.62
2.6181,65.845,76.957
2.6389,66.2,74.596
2.742,63.098,73.504
2.9403,67.275,76.267
3.0457,65.984,76.509
3.0528,66.787,74.23
3.1559,63.816,73.844
3.3679,67.688,76.425
3.4732,65.996,77.047
3.4667,66.466,74.375
3.5699,63.258,73.318
3.7955,67.152,76.387
3.9008,65.712,76.897
3.8807,66.651,73.792
3.9838,63.743,74.39
4.223,67.42,76.791
4.3284,65.585,76.206
4.2946,66.363,74.5
4.3977,63.664,74.696
4.6506,67.525,76.656
4.7559,65.623,75.654
4.7085,66.282,73.315
4.8116,63.731,74.881
5.0782,67.87,76.997
5.1835,65.995,75.774
5.1224,66.317,74.277
5.2255,63.508,75.221
5.5057,67.527,76.399
5.6111,65.644,75.663
5.5363,65.987,73.681
5.6395,63.368,74.542
5.9333,67.944,77.147
6.0386,66.442,76.778
5.9502,66.455,73.38
6.0534,62.919,73.529
6.3609,67.079,77.061


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_028.csv <==
x,qOut,qIn
0.052667,66.632,76.955
0.1554,66.504,73.671
0.25852,62.697,73.41
0.3749,66.83,76.269
0.48024,65.97,77.045
0.56932,67.025,74.457
0.67244,63.839,73.69
0.80247,67.413,76.389
0.90781,65.748,77.075
0.98323,66.487,74.331
1.0864,63.452,74.068
1.23,67.311,76.11
1.3354,65.773,76.259
1.3972,66.642,74.521
1.5003,63.753,73.983
1.6576,67.557,75.924
1.7629,65.801,76.911
1.8111,66.464,75.084
1.9142,63.565,73.99
2.0852,67.33,76.28
2.1905,65.485,76.509
2.225,66.181,74.156
2.3281,63.631,74.112
2.5127,67.884,76.318
2.6181,66.169,76.519
2.6389,66.401,73.572
2.742,63.341,73.908
2.9403,67.565,77.05
3.0457,66.108,77.295
3.0528,66.476,74.164
3.1559,63.061,73.664
3.3679,66.95,76.178
3.4732,65.668,77.042
3.4667,66.752,74.413
3.5699,63.989,73.831
3.7955,67.699,76.782
3.9008,65.756,76.234
3.8807,66.286,73.725
3.9838,63.574,74.734
4.223,67.711,76.678
4.3284,65.968,76.376
4.2946,66.323,73.984
4.3977,63.326,73.912
4.6506,67.495,76.427
4.7559,66.013,76.817
4.7085,66.548,74.331
4.8116,63.498,73.8
5.0782,67.431,76.824
5.1835,65.798,76.855
5.1224,66.366,73.571
5.2255,63.416,73.552
5.5057,67.474,76.673
5.6111,65.924,77.356
5.5363,66.541,74.075
5.6395,63.701,74.085
5.9333,67.549,77.316
6.0386,65.626,75.802
5.9502,65.947,72.611
6.0534,63.324,74.501
6.3609,68.016,77.739


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_029.csv <==
x,qOut,qIn
0.052667,66.136,76.801
0.1554,66.721,74.219
0.25852,63.716,74.767
0.3749,67.398,77.057
0.48024,65.46,75.87
0.56932,66.032,73.833
0.67244,63.342,74.34
0.80247,67.64,76.635
0.90781,66.118,76.358
0.98323,66.65,74.128
1.0864,63.682,74.748
1.23,67.555,76.774
1.3354,65.746,75.794
1.3972,66.218,73.578
1.5003,63.406,74.378
1.6576,67.673,76.673
1.7629,66.147,76.502
1.8111,66.565,74.332
1.9142,63.415,74.144
2.0852,67.276,76.405
2.1905,65.641,76.201
2.225,66.31,74.086
2.3281,63.564,74.447
2.5127,67.692,77.045
2.6181,66.009,76.354
2.6389,66.361,73.819
2.742,63.195,74.002
2.9403,67.289,76.443
3.0457,65.937,76.808
3.0528,66.799,74.519
3.1559,63.864,74.081
3.3679,67.433,76.15
3.4732,65.439,76.168
3.4667,66.106,74.101
3.5699,63.8,74.567
3.7955,68.055,77.091
3.9008,66.007,76.472
3.8807,65.844,72.846
3.9838,62.848,73.793
4.223,67.604,77.528
4.3284,66.524,77.279
4.2946,66.757,73.891
4.3977,63.053,73.166
4.6506,66.949,76.888
4.7559,65.847,77.236
4.7085,66.847,73.701
4.8116,63.747,73.891
5.0782,67.435,76.688
5.1835,65.814,76.319
5.1224,66.61,73.819
5.2255,63.71,74.256
5.5057,67.509,76.786
5.6111,65.732,76.082
5.5363,66.364,74.517
5.6395,63.499,75.181
5.9333,67.409,76.282
6.0386,65.663,76.028
5.9502,66.309,74.249
6.0534,63.51,73.716
6.3609,67.677,76.056


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_030.csv <==
x,qOut,qIn
0.052667,65.448,76.418
0.1554,66.294,73.65
0.25852,63.664,74.278
0.3749,67.811,77.059
0.48024,66.13,76.319
0.56932,66.488,73.736
0.67244,63.398,74.262
0.80247,67.437,76.537
0.90781,65.909,76.39
0.98323,66.484,74.104
1.0864,63.473,74.319
1.23,67.464,76.713
1.3354,65.883,76.743
1.3972,66.454,73.762
1.5003,63.363,73.947
1.6576,67.317,76.437
1.7629,65.835,76.358
1.8111,66.666,74.802
1.9142,63.869,74.829
2.0852,67.577,76.283
2.1905,65.558,75.987
2.225,65.986,74.006
2.3281,63.325,74.227
2.5127,67.834,76.784
2.6181,66.41,76.882
2.6389,66.67,74.199
2.742,63.223,73.046
2.9403,67.159,76.1
3.0457,65.863,76.983
3.0528,66.751,74.03
3.1559,63.783,74.351
3.3679,67.425,76.801
3.4732,65.541,76.711
3.4667,66.138,74.129
3.5699,63.304,74.099
3.7955,67.431,76.535
3.9008,65.909,76.445
3.8807,66.645,73.661
3.9838,63.79,73.899
4.223,67.66,76.866
4.3284,65.831,76.681
4.2946,66.361,73.919
4.3977,63.603,74.864
4.6506,67.488,76.875
4.7559,65.517,75.711
4.7085,65.925,73.323
4.8116,63.474,74.779
5.0782,68.069,77.21
5.1835,66.431,76.57
5.1224,66.265,73.929
5.2255,62.895,73.201
5.5057,67.339,77.019
5.6111,66.276,77.608
5.5363,66.759,72.973
5.6395,63.29,73.086
5.9333,67.222,77.138
6.0386,66.001,77.204
5.9502,66.811,74.199
6.0534,63.595,74.048
6.3609,67.154,76.721


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_031.csv <==
x,qOut,qIn
0.052667,65.604,76.066
0.1554,66.001,73.858
0.25852,63.27,74.512
0.3749,67.593,76.665
0.48024,66.066,75.943
0.56932,66.559,73.555
0.67244,63.709,74.376
0.80247,67.826,76.799
0.90781,66.093,76.674
0.98323,66.237,73.988
1.0864,63.08,74.381
1.23,67.311,76.681
1.3354,65.97,76.729
1.3972,66.487,74.206
1.5003,63.288,73.289
1.6576,67.432,76.584
1.7629,66.204,77.278
1.8111,66.888,73.999
1.9142,63.526,73.706
2.0852,67.185,76.05
2.1905,65.693,76.658
2.225,66.64,74.605
2.3281,63.731,74.306
2.5127,67.421,76.436
2.6181,65.607,76.702
2.6389,66.354,74.375
2.742,63.527,73.826
2.9403,67.434,75.775
3.0457,65.737,76.678
3.0528,66.554,74.426
3.1559,64.011,74.381
3.3679,67.823,77.209
3.4732,65.614,76.004
3.4667,65.801,72.866
3.5699,63.096,74.381
3.7955,67.704,77.667
3.9008,66.351,76.603
3.8807,66.687,73.387
3.9838,63.283,74.227
4.223,67.109,76.529
4.3284,65.675,76.057
4.2946,66.616,74.231
4.3977,63.979,75.194
4.6506,67.76,76.693
4.7559,65.66,76.205
4.7085,65.931,73.693
4.8116,63.216,74.174
5.0782,67.722,77.092
5.1835,66.298,76.138
5.1224,66.619,73.48
5.2255,63.412,74.428
5.5057,67.482,76.924
5.6111,66.032,76.784
5.5363,66.548,74.215
5.6395,63.298,73.417
5.9333,67.161,76.333
6.0386,65.717,76.554
5.9502,66.643,73.918
6.0534,63.923,74.789
6.3609,67.656,77.361


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_032.csv <==
x,qOut,qIn
0.052667,65.454,76.587
0.1554,66.219,74.706
0.25852,63.627,74.547
0.3749,67.577,76.526
0.48024,65.656,76.218
0.56932,66.173,73.922
0.67244,63.471,74.262
0.80247,67.713,76.211
0.90781,66.092,76.531
0.98323,66.525,74.458
1.0864,63.592,74.425
1.23,67.586,76.793
1.3354,65.826,76.208
1.3972,66.156,73.58
1.5003,63.146,73.701
1.6576,67.531,76.307
1.7629,66.307,77.398
1.8111,66.84,74.742
1.9142,63.419,73.957
2.0852,67.037,76.297
2.1905,65.48,76.661
2.225,66.405,74.296
2.3281,63.645,73.672
2.5127,67.677,76.139
2.6181,66.063,77.074
2.6389,66.668,74.472
2.742,63.695,73.715
2.9403,67.442,76.684
3.0457,65.572,76.612
3.0528,66.151,73.796
3.1559,63.536,74.045
3.3679,67.782,77.046
3.4732,66.067,76.304
3.4667,66.259,73.289
3.5699,63.2,73.779
3.7955,67.555,77.552
3.9008,66.232,76.991
3.8807,66.577,73.482
3.9838,63.054,74.068
4.223,66.932,76.264
4.3284,65.725,76.585
4.2946,66.798,75.054
4.3977,63.959,74.453
4.6506,67.608,75.87
4.7559,65.678,76.171
4.7085,66.179,74.4
4.8116,63.428,73.555
5.0782,67.784,76.557
5.1835,66.32,77.481
5.1224,66.601,74.174
5.2255,63.083,73.739
5.5057,66.973,76.445
5.6111,65.752,76.613
5.5363,66.803,74.567
5.6395,63.75,74.054
5.9333,67.415,75.51
6.0386,65.782,76.477
5.9502,66.713,75.15
6.0534,63.849,73.882
6.3609,67.426,75.795


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_033.csv <==
x,qOut,qIn
0.052667,65.97,76.457
0.1554,66.183,73.905
0.25852,63.193,74.077
0.3749,67.539,76.62
0.48024,66.157,77.095
0.56932,66.532,73.342
0.67244,63.342,73.165
0.80247,67.496,76.822
0.90781,66.161,77.43
0.98323,66.646,74.302
1.0864,63.375,73.529
1.23,67.179,77.069
1.3354,65.625,76.976
1.3972,66.29,73.15
1.5003,63.42,73.384
1.6576,67.66,77.008
1.7629,66.257,76.958
1.8111,66.675,73.967
1.9142,63.42,74.251
2.0852,67.312,77.202
2.1905,65.791,76.533
2.225,66.347,73.453
2.3281,63.151,73.7
2.5127,67.342,76.622
2.6181,66.236,77.117
2.6389,67.143,74.648
2.742,63.768,73.626
2.9403,67.039,75.799
3.0457,65.258,76.075
3.0528,66.399,74.347
3.1559,64.094,75.303
3.3679,67.915,76.579
3.4732,65.637,75.909
3.4667,65.785,74.348
3.5699,63.057,74.058
3.7955,67.637,76.675
3.9008,66.286,77.052
3.8807,66.676,73.867
3.9838,63.4,73.587
4.223,67.383,76.659
4.3284,65.982,76.465
4.2946,66.666,74.225
4.3977,63.628,74.154
4.6506,67.488,76.357
4.7559,65.827,76.748
4.7085,66.373,74.171
4.8116,63.314,73.667
5.0782,67.347,76.417
5.1835,65.904,77.222
5.1224,66.66,74.383
5.2255,63.6,73.726
5.5057,67.292,76.446
5.6111,65.558,76.582
5.5363,66.403,73.701
5.6395,63.834,74.483
5.9333,67.795,76.869
6.0386,65.828,76.027
5.9502,66.158,73.76
6.0534,63.439,74.519
6.3609,67.692,77.033


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_034.csv <==
x,qOut,qIn
0.052667,65.592,76.871
0.1554,66.589,74.362
0.25852,63.641,73.527
0.3749,67.411,76.041
0.48024,65.783,76.667
0.56932,66.667,74.647
0.67244,63.923,74.874
0.80247,67.58,76.32
0.90781,65.502,75.87
0.98323,65.993,74.283
1.0864,63.369,73.641
1.23,67.79,76.541
1.3354,66.283,77.047
1.3972,66.605,73.927
1.5003,63.342,74.168
1.6576,67.242,76.841
1.7629,65.72,76.496
1.8111,66.405,74.107
1.9142,63.468,74.339
2.0852,67.531,76.056
2.1905,66.032,76.04
2.225,66.62,74.37
2.3281,63.547,74.107
2.5127,67.515,76.139
2.6181,65.973,77.45
2.6389,66.549,75.118
2.742,63.242,73.118
2.9403,66.922,75.752
3.0457,65.426,76.964
3.0528,66.613,74.557
3.1559,64.172,74.514
3.3679,67.898,76.234
3.4732,65.669,76.244
3.4667,65.961,73.936
3.5699,63.394,73.924
3.7955,67.876,77.262
3.9008,66.247,77.022
3.8807,66.367,73.636
3.9838,63.097,73.417
4.223,67.278,76.9
4.3284,65.993,76.694
4.2946,66.668,73.524
4.3977,63.636,73.93
4.6506,67.548,77.017
4.7559,65.904,76.766
4.7085,66.357,74.002
4.8116,63.295,73.873
5.0782,67.32,76.647
5.1835,65.815,76.68
5.1224,66.419,74.13
5.2255,63.516,74.233
5.5057,67.639,76.565
5.6111,66.083,76.984
5.5363,66.418,73.841
5.6395,63.183,72.98
5.9333,67.409,76.737
6.0386,66.24,77.269
5.9502,66.878,74.343
6.0534,63.419,73.805
6.3609,67.042,76.488


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_035.csv <==
x,qOut,qIn
0.052667,66.211,76.736
0.1554,66.825,73.582
0.25852,63.634,74.206
0.3749,67.426,76.897
0.48024,65.782,76.609
0.56932,66.385,73.53
0.67244,63.509,74.169
0.80247,67.57,77.079
0.90781,65.944,76.281
0.98323,66.413,73.755
1.0864,63.485,74.109
1.23,67.57,76.932
1.3354,65.941,76.322
1.3972,66.306,73.469
1.5003,63.29,74.581
1.6576,67.517,77.054
1.7629,66.093,76.626
1.8111,66.494,74.121
1.9142,63.146,73.814
2.0852,67.175,75.733
2.1905,65.963,77.125
2.225,66.886,74.876
2.3281,63.839,73.398
2.5127,67.431,76.515
2.6181,65.596,77.186
2.6389,66.29,73.905
2.742,63.552,74.103
2.9403,67.569,76.264
3.0457,65.84,76.296
3.0528,66.349,73.676
3.1559,63.626,74.108
3.3679,67.842,77.21
3.4732,66.117,77.049
3.4667,66.192,74.118
3.5699,62.863,73.682
3.7955,67.103,76.645
3.9008,65.973,77.058
3.8807,66.779,74.008
3.9838,63.64,73.446
4.223,67.537,76.271
4.3284,66.083,76.94
4.2946,66.752,74.542
4.3977,63.562,73.477
4.6506,67.301,76.447
4.7559,65.705,76.977
4.7085,66.483,73.795
4.8116,63.442,73.906
5.0782,67.262,76.635
5.1835,65.698,76.76
5.1224,66.647,74.825
5.2255,63.843,74.462
5.5057,67.395,75.784
5.6111,65.338,75.777
5.5363,66.084,74.2
5.6395,63.901,74.495
5.9333,68.23,77.34
6.0386,66.153,76.793
5.9502,65.944,73.016
6.0534,62.797,73.709
6.3609,67.34,77.313


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_036.csv <==
x,qOut,qIn
0.052667,66.049,76.094
0.1554,66.549,74.101
0.25852,63.494,73.967
0.3749,67.482,76.323
0.48024,65.9,76.322
0.56932,66.465,73.963
0.67244,63.74,74.578
0.80247,67.841,76.993
0.90781,65.985,76.921
0.98323,65.986,73.179
1.0864,62.786,73.581
1.23,67.359,77.162
1.3354,66.414,77.106
1.3972,67.028,73.81
1.5003,63.427,73.338
1.6576,67.054,76.194
1.7629,65.722,77.106
1.8111,66.781,74.702
1.9142,63.845,74.356
2.0852,67.345,76.452
2.1905,65.392,76.318
2.225,66.134,74.007
2.3281,63.592,74.408
2.5127,67.831,76.248
2.6181,66.141,76.552
2.6389,66.487,74.43
2.742,63.526,73.611
2.9403,67.628,76.755
3.0457,65.979,76.782
3.0528,66.272,73.226
3.1559,63.157,74.008
3.3679,67.427,77.109
3.4732,66.147,77.122
3.4667,66.66,74.626
3.5699,63.235,73.656
3.7955,67.018,75.957
3.9008,65.676,76.685
3.8807,66.709,74.443
3.9838,63.913,73.8
4.223,67.743,76.348
4.3284,65.947,77.158
4.2946,66.448,74.484
4.3977,63.415,73.705
4.6506,67.319,76.244
4.7559,65.704,76.507
4.7085,66.463,73.907
4.8116,63.688,73.92
5.0782,67.691,77.02
5.1835,65.947,77.048
5.1224,66.401,73.915
5.2255,63.324,73.922
5.5057,67.215,76.397
5.6111,65.616,76.282
5.5363,66.473,73.785
5.6395,63.942,74.363
5.9333,67.907,77.489
6.0386,65.854,76.159
5.9502,65.999,73.031
6.0534,63.099,74.9
6.3609,67.476,77.424


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_037.csv <==
x,qOut,qIn
0.052667,65.833,76.836
0.1554,66.609,74.394
0.25852,63.711,74.313
0.3749,67.51,76.38
0.48024,65.681,76.51
0.56932,66.11,74.121
0.67244,63.21,73.686
0.80247,67.584,76.874
0.90781,66.283,77.323
0.98323,66.745,73.822
1.0864,63.21,73.403
1.23,67.003,76.226
1.3354,65.771,77.073
1.3972,66.962,74.535
1.5003,64.023,74.187
1.6576,67.36,75.935
1.7629,65.302,75.994
1.8111,66.191,74.238
1.9142,63.884,74.838
2.0852,67.905,77.019
2.1905,65.763,76.253
2.225,65.948,73.754
2.3281,63.186,74.469
2.5127,67.607,76.695
2.6181,66.115,76.126
2.6389,66.529,73.52
2.742,63.547,74.191
2.9403,67.692,77.422
3.0457,66.108,76.905
3.0528,66.415,73.938
3.1559,63.13,74.159
3.3679,67.118,76.486
3.4732,65.762,76.11
3.4667,66.673,73.769
3.5699,63.903,74.221
3.7955,67.819,77.024
3.9008,65.996,76.524
3.8807,66.394,73.974
3.9838,63.337,74.482
4.223,67.234,76.231
4.3284,65.583,76.299
4.2946,66.387,74.02
4.3977,63.835,74.582
4.6506,67.849,77.017
4.7559,65.869,76.15
4.7085,66.103,73.404
4.8116,63.308,73.807
5.0782,67.651,77.426
5.1835,66.08,76.457
5.1224,66.381,73.039
5.2255,63.363,75.206
5.5057,67.485,77.421
5.6111,65.894,75.742
5.5363,66.242,73.784
5.6395,63.182,74.5
5.9333,67.523,76.454
6.0386,66.285,76.815
5.9502,66.819,74.36
6.0534,63.486,73.276
6.3609,67.295,76.241


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_038.csv <==
x,qOut,qIn
0.052667,65.452,76.172
0.1554,66.018,74.229
0.25852,63.396,74.065
0.3749,67.694,76.286
0.48024,66.118,76.722
0.56932,66.585,74.826
0.67244,63.435,74.608
0.80247,67.248,76.204
0.90781,65.604,76.488
0.98323,66.394,74.407
1.0864,63.573,73.606
1.23,67.624,76.232
1.3354,66.054,76.493
1.3972,66.781,74.278
1.5003,63.884,74.61
1.6576,67.494,76.444
1.7629,65.44,75.782
1.8111,66.018,74.051
1.9142,63.509,74.806
2.0852,67.76,76.663
2.1905,65.96,76.392
2.225,66.202,74.346
2.3281,63.271,74.04
2.5127,67.547,76.571
2.6181,66.055,76.355
2.6389,66.443,73.843
2.742,63.411,73.837
2.9403,67.648,76.745
3.0457,66.228,77.421
3.0528,66.533,74.348
3.1559,63.087,73.105
3.3679,67.055,76.478
3.4732,65.837,77.164
3.4667,66.755,73.854
3.5699,63.706,73.778
3.7955,67.494,76.582
3.9008,65.89,76.586
3.8807,66.591,74.233
3.9838,63.513,74.118
4.223,67.286,76.441
4.3284,65.654,76.733
4.2946,66.516,74.615
4.3977,63.69,74.237
4.6506,67.438,75.971
4.7559,65.589,75.859
4.7085,66.315,74.476
4.8116,63.851,74.182
5.0782,67.983,76.961
5.1835,66.004,76.548
5.1224,66.025,73.084
5.2255,62.892,74.602
5.5057,67.335,77.155
5.6111,66.196,76.449
5.5363,66.851,74.348
5.6395,63.405,74.013
5.9333,67.072,75.537
6.0386,65.687,76.297
5.9502,66.837,75.332
6.0534,64.099,74.71
6.3609,67.598,75.701


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_039.csv <==
x,qOut,qIn
0.052667,66.23,77.174
0.1554,67.208,74.46
0.25852,63.975,73.699
0.3749,67.347,76.35
0.48024,65.479,76.623
0.56932,66.271,74.692
0.67244,63.595,74.472
0.80247,67.567,76.25
0.90781,65.766,76.615
0.98323,66.245,74.149
1.0864,63.422,73.34
1.23,67.73,76.574
1.3354,66.271,77.055
1.3972,66.64,73.783
1.5003,63.382,74.057
1.6576,67.324,76.476
1.7629,65.849,77.035
1.8111,66.453,74.455
1.9142,63.291,73.32
2.0852,67.275,76.559
2.1905,65.911,77.348
2.225,66.747,73.997
2.3281,63.63,73.568
2.5127,67.308,76.367
2.6181,65.661,76.644
2.6389,66.6,74.082
2.742,63.92,74.435
2.9403,67.627,76.595
3.0457,65.56,76.224
3.0528,66.08,73.414
3.1559,63.515,74.554
3.3679,67.735,77.265
3.4732,65.931,76.237
3.4667,66.222,73.71
3.5699,63.356,74.509
3.7955,67.555,77.155
3.9008,65.918,75.896
3.8807,66.261,73.413
3.9838,63.393,74.856
4.223,67.757,77.011
4.3284,66.273,76.688
4.2946,66.434,74.278
4.3977,63.054,73.276
4.6506,67.259,76.465
4.7559,66.131,77.134
4.7085,66.861,73.839
4.8116,63.611,73.462
5.0782,67.382,76.719
5.1835,65.861,77.365
5.1224,66.584,74.028
5.2255,63.513,73.735
5.5057,67.24,76.278
5.6111,65.568,76.024
5.5363,66.36,74.198
5.6395,63.791,74.918
5.9333,67.883,77.096
6.0386,65.99,76.754
5.9502,66.063,73.858
6.0534,62.771,73.268
6.3609,67.172,76.152


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_040.csv <==
x,qOut,qIn
0.052667,66.019,76.906
0.1554,67.214,74.442
0.25852,64.209,74.438
0.3749,67.498,76.302
0.48024,65.388,76.183
0.56932,66.061,74.408
0.67244,63.484,74.163
0.80247,67.684,76.548
0.90781,65.992,76.603
0.98323,66.392,74.116
1.0864,63.391,74.269
1.23,67.507,76.481
1.3354,65.983,76.693
1.3972,66.484,74.304
1.5003,63.417,73.778
1.6576,67.491,76.279
1.7629,66.036,76.893
1.8111,66.594,74.599
1.9142,63.482,73.53
2.0852,67.438,75.938
2.1905,65.926,77.381
2.225,66.495,74.233
2.3281,63.36,73.378
2.5127,67.368,76.711
2.6181,65.965,77.589
2.6389,66.667,74.045
2.742,63.397,73.107
2.9403,67.124,76.254
3.0457,65.669,76.708
3.0528,66.75,74.305
3.1559,64.059,74.622
3.3679,67.649,76.447
3.4732,65.511,76.039
3.4667,65.976,74.083
3.5699,63.343,74.224
3.7955,67.708,77.074
3.9008,66.14,76.757
3.8807,66.502,73.937
3.9838,63.257,73.874
4.223,67.238,76.49
4.3284,65.841,76.58
4.2946,66.736,74.228
4.3977,63.917,73.963
4.6506,67.625,76.439
4.7559,65.652,76.524
4.7085,66.164,73.543
4.8116,63.584,74.855
5.0782,67.757,77.466
5.1835,65.881,75.94
5.1224,66.034,73.428
5.2255,63.118,73.985
5.5057,67.618,76.438
5.6111,66.325,76.785
5.5363,66.632,74.155
5.6395,63.344,73.891
5.9333,67.391,77.451
6.0386,65.979,77.452
5.9502,66.407,73.359
6.0534,62.952,73.148
6.3609,67.016,76.264


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_041.csv <==
x,qOut,qIn
0.052667,65.866,75.877
0.1554,65.919,74.142
0.25852,63.093,73.75
0.3749,67.713,77.192
0.48024,66.406,77.181
0.56932,66.667,73.294
0.67244,63.175,73.614
0.80247,67.132,76.562
0.90781,65.891,76.822
0.98323,66.818,74.554
1.0864,63.875,74.11
1.23,67.475,76.468
1.3354,65.53,76.327
1.3972,66.093,73.506
1.5003,63.476,74.271
1.6576,67.804,77.091
1.7629,66.178,76.904
1.8111,66.409,74.165
1.9142,63.182,73.639
2.0852,67.251,76.743
2.1905,65.853,76.969
2.225,66.567,73.561
2.3281,63.661,73.678
2.5127,67.671,77.145
2.6181,66.029,76.649
2.6389,66.479,73.266
2.742,63.45,73.929
2.9403,67.44,77.359
3.0457,65.821,76.478
3.0528,66.355,73.873
3.1559,63.439,74.605
3.3679,67.451,77.154
3.4732,65.783,75.87
3.4667,66.269,73.176
3.5699,63.442,74.185
3.7955,67.77,76.555
3.9008,66.306,76.712
3.8807,66.579,74.544
3.9838,63.314,74.003
4.223,67.255,76.764
4.3284,65.728,77.018
4.2946,66.245,73.489
4.3977,63.182,73.646
4.6506,67.471,76.75
4.7559,66.286,77.029
4.7085,66.916,74.377
4.8116,63.528,73.94
5.0782,67.215,76.234
5.1835,65.735,76.697
5.1224,66.622,74.348
5.2255,63.606,73.347
5.5057,67.417,76.365
5.6111,65.841,76.862
5.5363,66.713,74.308
5.6395,63.772,74.36
5.9333,67.267,76.189
6.0386,65.267,75.916
5.9502,66.103,74.25
6.0534,63.824,75.284
6.3609,67.955,76.563


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_042.csv <==
x,qOut,qIn
0.052667,66.282,76.353
0.1554,66.754,74.343
0.25852,63.4,74.195
0.3749,67.22,76.184
0.48024,65.754,76.37
0.56932,66.577,74.075
0.67244,63.853,73.83
0.80247,67.821,76.639
0.90781,65.972,76.698
0.98323,66.21,74.135
1.0864,63.257,74.427
1.23,67.476,77.329
1.3354,65.933,76.761
1.3972,66.272,73.175
1.5003,63.042,73.446
1.6576,67.386,76.753
1.7629,66.371,76.94
1.8111,67.177,74.171
1.9142,63.77,74.22
2.0852,67.16,76.31
2.1905,65.443,76.278
2.225,66.391,74.418
2.3281,63.694,74.442
2.5127,67.577,75.959
2.6181,65.767,76.428
2.6389,66.366,74.434
2.742,63.61,74.222
2.9403,67.616,76.621
3.0457,65.804,76.674
3.0528,66.228,74.008
3.1559,63.373,74.178
3.3679,67.562,76.729
3.4732,65.993,76.255
3.4667,66.449,73.921
3.5699,63.472,74.259
3.7955,67.629,76.601
3.9008,66.116,77.067
3.8807,66.519,73.986
3.9838,63.237,73.38
4.223,67.22,76.448
4.3284,65.884,76.962
4.2946,66.745,74.281
4.3977,63.744,74.24
4.6506,67.412,76.845
4.7559,65.601,76.109
4.7085,66.308,73.942
4.8116,63.518,74.054
5.0782,67.563,76.716
5.1835,65.92,76.865
5.1224,66.608,73.916
5.2255,63.742,74.448
5.5057,67.438,76.698
5.6111,65.459,75.485
5.5363,66.114,73.454
5.6395,63.835,75.116
5.9333,68.113,77.56
6.0386,66.036,75.909
5.9502,65.86,72.673
6.0534,62.813,74.768
6.3609,67.436,77.427


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_043.csv <==
x,qOut,qIn
0.052667,66.187,76.583
0.1554,66.623,73.612
0.25852,63.469,74.437
0.3749,67.476,77.127
0.48024,65.966,76.257
0.56932,66.428,73.829
0.67244,63.192,74.216
0.80247,67.292,76.082
0.90781,66.07,76.567
0.98323,66.892,74.894
1.0864,63.643,73.792
1.23,67.221,75.587
1.3354,65.582,76.954
1.3972,66.519,75.184
1.5003,63.704,74.004
1.6576,67.398,76.422
1.7629,65.506,76.592
1.8111,66.279,73.793
1.9142,63.664,73.827
2.0852,67.717,76.171
2.1905,65.933,76.292
2.225,66.484,74.081
2.3281,63.848,75.189
2.5127,67.737,77.367
2.6181,65.572,75.852
2.6389,65.664,73.053
2.742,62.809,74.245
2.9403,67.561,77.041
3.0457,66.521,77.066
3.0528,67.056,74.286
3.1559,63.526,73.595
3.3679,67.08,76.509
3.4732,65.545,76.195
3.4667,66.557,73.996
3.5699,63.985,74.507
3.7955,67.829,76.563
3.9008,65.782,76.483
3.8807,66.056,73.778
3.9838,63.291,74.408
4.223,67.612,77.409
4.3284,66.017,76.359
4.2946,66.329,73.296
4.3977,63.204,73.963
4.6506,67.445,76.847
4.7559,66.156,76.739
4.7085,66.806,73.946
4.8116,63.639,74.009
5.0782,67.339,76.591
5.1835,65.624,76.453
5.1224,66.337,73.58
5.2255,63.639,74.428
5.5057,67.651,77.229
5.6111,65.823,76.048
5.5363,66.184,73.883
5.6395,63.337,74.684
5.9333,67.555,77.031
6.0386,65.963,76.382
5.9502,66.346,73.721
6.0534,63.348,73.818
6.3609,67.594,76.912


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_044.csv <==
x,qOut,qIn
0.052667,65.904,76.386
0.1554,66.458,73.515
0.25852,63.781,73.809
0.3749,67.979,77.368
0.48024,66.153,77.177
0.56932,66.049,73.402
0.67244,62.75,73.441
0.80247,67.184,77.567
0.90781,66.13,77.183
0.98323,66.745,73.236
1.0864,63.332,73.353
1.23,67.235,76.919
1.3354,66.009,76.959
1.3972,66.928,74.142
1.5003,63.778,74.164
1.6576,67.277,76.531
1.7629,65.48,76.25
1.8111,66.32,74.226
1.9142,63.721,74.573
2.0852,67.752,76.444
2.1905,65.919,76.142
2.225,66.276,74.017
2.3281,63.395,73.903
2.5127,67.648,76.51
2.6181,66.12,77.087
2.6389,66.463,74.069
2.742,63.249,73.528
2.9403,67.259,76.678
3.0457,65.827,77.138
3.0528,66.484,73.854
3.1559,63.479,74.051
3.3679,67.474,76.888
3.4732,65.939,76.169
3.4667,66.49,73.826
3.5699,63.4,74.344
3.7955,67.493,76.208
3.9008,66.113,77.17
3.8807,66.744,74.946
3.9838,63.384,73.182
4.223,67.026,76.227
4.3284,65.532,76.777
4.2946,66.647,74.817
4.3977,64.011,74.463
4.6506,67.675,76.039
4.7559,65.596,75.936
4.7085,66.11,73.714
4.8116,63.552,74.328
5.0782,67.914,76.855
5.1835,66.237,76.942
5.1224,66.428,74.235
5.2255,63.116,73.796
5.5057,67.081,76.105
5.6111,65.676,76.433
5.5363,66.58,74.399
5.6395,63.87,74.114
5.9333,67.737,76.955
6.0386,65.798,76.995
5.9502,66.154,74.04
6.0534,63.287,73.722
6.3609,67.466,76.493


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_045.csv <==
x,qOut,qIn
0.052667,65.7,76.312
0.1554,66.577,74.641
0.25852,63.748,74.149
0.3749,67.509,75.684
0.48024,65.66,76.258
0.56932,66.359,74.092
0.67244,63.799,74.472
0.80247,67.802,77.247
0.90781,65.784,76.757
0.98323,66.008,73.455
1.0864,63.063,74.047
1.23,67.343,77.027
1.3354,65.943,75.978
1.3972,66.67,73.429
1.5003,63.88,74.721
1.6576,67.784,77.147
1.7629,65.869,75.995
1.8111,66.138,73.559
1.9142,63.216,74.861
2.0852,67.468,77.12
2.1905,65.973,75.903
2.225,66.447,74.013
2.3281,63.329,74.691
2.5127,67.418,76.537
2.6181,66.023,76.475
2.6389,66.753,74.271
2.742,63.626,73.876
2.9403,67.338,76.029
3.0457,65.677,76.401
3.0528,66.602,74.494
3.1559,64.045,75.047
3.3679,67.697,76.554
3.4732,65.4,75.644
3.4667,65.719,73.334
3.5699,63.327,74.933
3.7955,67.992,76.976
3.9008,66.396,76.511
3.8807,66.365,74.073
3.9838,63.053,73.483
4.223,67.332,76.915
4.3284,66.093,77.024
4.2946,66.61,73.597
4.3977,63.38,74.29
4.6506,67.402,76.968
4.7559,66.036,76.748
4.7085,66.654,73.857
4.8116,63.381,73.507
5.0782,67.283,75.864
5.1835,65.95,76.872
5.1224,66.87,74.92
5.2255,63.888,74.262
5.5057,67.391,76.532
5.6111,65.4,76.326
5.5363,66.014,74.047
5.6395,63.306,73.929
5.9333,67.636,76.675
6.0386,66.207,76.76
5.9502,66.751,73.994
6.0534,63.506,74.283
6.3609,67.272,76.573


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_046.csv <==
x,qOut,qIn
0.052667,65.639,76.322
0.1554,66.313,74.169
0.25852,63.469,74.064
0.3749,67.591,76.601
0.48024,66.058,76.745
0.56932,66.621,73.927
0.67244,63.473,73.655
0.80247,67.33,76.589
0.90781,65.78,76.545
0.98323,66.597,74.199
1.0864,63.746,74.72
1.23,67.451,76.737
1.3354,65.519,75.768
1.3972,66.124,73.674
1.5003,63.478,75.028
1.6576,67.733,76.768
1.7629,66.102,76.104
1.8111,66.525,74.033
1.9142,63.425,74.342
2.0852,67.374,76.266
2.1905,65.803,75.808
2.225,66.538,74.731
2.3281,63.789,74.905
2.5127,67.635,76.451
2.6181,65.663,76.236
2.6389,66.004,74.002
2.742,63.177,74.386
2.9403,67.593,76.485
3.0457,66.238,76.407
3.0528,66.736,74.549
3.1559,63.469,74.021
3.3679,67.353,76.32
3.4732,65.884,77.072
3.4667,66.694,74.201
3.5699,63.606,73.113
3.7955,67.276,76.168
3.9008,65.597,76.278
3.8807,66.604,74.076
3.9838,64.141,75.653
4.223,67.699,77.02
4.3284,65.228,75.48
4.2946,65.481,73.516
4.3977,63.094,74.613
4.6506,67.894,76.903
4.7559,66.477,76.395
4.7085,66.614,73.77
4.8116,63.355,73.807
5.0782,67.493,76.984
5.1835,66.064,77.08
5.1224,66.438,73.561
5.2255,63.22,73.931
5.5057,67.33,77.123
5.6111,66.006,76.641
5.5363,66.621,73.621
5.6395,63.442,73.853
5.9333,67.401,76.423
6.0386,65.988,76.888
5.9502,66.693,74.471
6.0534,63.607,74.022
6.3609,67.345,76.68


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_047.csv <==
x,qOut,qIn
0.052667,66.193,76.139
0.1554,66.335,73.029
0.25852,63.129,74.739
0.3749,67.338,77.229
0.48024,66.017,76.584
0.56932,66.668,74.921
0.67244,63.397,73.914
0.80247,67.059,75.832
0.90781,65.496,75.931
0.98323,66.574,74.02
1.0864,64.173,74.848
1.23,68.081,76.957
1.3354,65.916,76.056
1.3972,66.025,73.714
1.5003,63.057,74.821
1.6576,67.355,76.883
1.7629,65.941,76.061
1.8111,66.634,74.424
1.9142,63.63,74.526
2.0852,67.473,75.968
2.1905,65.789,75.865
2.225,66.526,74.171
2.3281,63.825,74.883
2.5127,67.74,76.371
2.6181,65.794,76.481
2.6389,66.172,74.391
2.742,63.303,74.157
2.9403,67.424,76.314
3.0457,65.807,76.195
3.0528,66.432,73.711
3.1559,63.704,74.567
3.3679,67.759,76.88
3.4732,65.924,76.678
3.4667,66.204,74.401
3.5699,63.272,73.8
3.7955,67.432,76.644
3.9008,65.851,76.523
3.8807,66.323,73.31
3.9838,63.553,74.345
4.223,67.894,77.792
4.3284,66.318,76.621
4.2946,66.355,73.273
4.3977,62.852,73.72
4.6506,67.114,76.404
4.7559,66.161,76.789
4.7085,67.065,74.44
4.8116,63.743,74.001
5.0782,67.259,76.258
5.1835,65.624,76.819
5.1224,66.506,74.664
5.2255,63.545,73.814
5.5057,67.287,76.052
5.6111,65.611,76.667
5.5363,66.554,74.683
5.6395,63.937,74.361
5.9333,67.685,76.456
6.0386,65.601,76.087
5.9502,66.068,73.686
6.0534,63.535,74.327
6.3609,67.906,77.13


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_048.csv <==
x,qOut,qIn
0.052667,65.697,75.45
0.1554,66.264,74.087
0.25852,63.485,74.985
0.3749,67.647,76.264
0.48024,66.045,76.325
0.56932,66.617,75.498
0.67244,63.534,73.833
0.80247,67.25,75.449
0.90781,65.5,76.072
0.98323,66.367,74.31
1.0864,63.951,74.756
1.23,67.988,76.936
1.3354,65.904,76.471
1.3972,65.989,73.806
1.5003,62.972,73.953
1.6576,67.334,76.294
1.7629,66.041,76.62
1.8111,66.767,74.441
1.9142,63.826,74.177
2.0852,67.591,76.624
2.1905,65.702,76.642
2.225,66.111,73.899
2.3281,63.298,74.24
2.5127,67.623,76.981
2.6181,66.155,76.48
2.6389,66.521,73.748
2.742,63.314,73.783
2.9403,67.474,76.194
3.0457,66.195,76.636
3.0528,66.759,74.617
3.1559,63.414,73.846
3.3679,67.208,76.356
3.4732,65.764,77.428
3.4667,66.536,74.974
3.5699,63.297,73.125
3.7955,67.045,75.775
3.9008,65.644,76.923
3.8807,66.837,74.453
3.9838,64.163,74.039
4.223,67.725,76.147
4.3284,65.594,76.441
4.2946,66.153,74.345
4.3977,63.601,74.5
4.6506,67.708,76.723
4.7559,65.806,76.021
4.7085,66.073,73.617
4.8116,63.198,74.261
5.0782,67.654,76.765
5.1835,66.323,77.168
5.1224,66.674,74.257
5.2255,63.149,73.587
5.5057,66.996,76.487
5.6111,65.753,76.562
5.5363,66.839,74.456
5.6395,63.894,74.209
5.9333,67.486,76.066
6.0386,65.651,76.451
5.9502,66.444,74.429
6.0534,63.736,74.936
6.3609,67.595,76.454


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_049.csv <==
x,qOut,qIn
0.052667,65.845,76.703
0.1554,66.665,74.333
0.25852,63.829,74.208
0.3749,67.575,76.963
0.48024,65.637,76.135
0.56932,66.041,73.557
0.67244,63.181,74.557
0.80247,67.581,77.077
0.90781,66.263,77.034
0.98323,66.773,73.983
1.0864,63.296,73.258
1.23,67.039,76.079
1.3354,65.72,76.222
1.3972,66.939,74.347
1.5003,64.279,74.848
1.6576,67.656,76.715
1.7629,65.284,75.886
1.8111,65.745,73.742
1.9142,63.288,75.127
2.0852,67.704,76.785
2.1905,66.047,75.824
2.225,66.387,74.046
2.3281,63.407,74.188
2.5127,67.605,76.723
2.6181,66.094,76.802
2.6389,66.538,74.071
2.742,63.408,74.236
2.9403,67.363,76.725
3.0457,65.817,76.004
3.0528,66.483,73.678
3.1559,63.589,74.267
3.3679,67.642,76.8
3.4732,66.033,76.692
3.4667,66.538,74.227
3.5699,63.389,74.553
3.7955,67.175,76.389
3.9008,65.54,75.883
3.8807,66.435,74.267
3.9838,63.853,74.427
4.223,67.81,76.743
4.3284,65.866,76.164
4.2946,66.253,74.073
4.3977,63.525,74.745
4.6506,67.631,76.755
4.7559,65.797,75.725
4.7085,66.119,73.681
4.8116,63.423,74.759
5.0782,67.864,76.637
5.1835,66.283,76.892
5.1224,66.33,74.189
5.2255,63.013,72.984
5.5057,67.304,76.733
5.6111,66.137,77.484
5.5363,66.723,73.738
5.6395,63.432,73.559
5.9333,67.305,77.153
6.0386,65.876,77.021
5.9502,66.588,73.667
6.0534,63.465,73.524
6.3609,67.332,76.431


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_050.csv <==
x,qOut,qIn
0.052667,66.202,76.462
0.1554,66.369,73.978
0.25852,63.126,73.476
0.3749,67.464,76.834
0.48024,66.325,77.515
0.56932,66.838,73.816
0.67244,63.139,73.109
0.80247,66.806,75.974
0.90781,65.649,76.881
0.98323,66.986,74.768
1.0864,64.088,75.051
1.23,67.319,76.074
1.3354,65.168,75.604
1.3972,66.038,74.664
1.5003,63.645,74.754
1.6576,67.837,75.908
1.7629,66.043,76.1
1.8111,66.481,74.774
1.9142,63.59,74.677
2.0852,67.59,75.966
2.1905,65.835,76.124
2.225,66.3,74.569
2.3281,63.382,73.723
2.5127,67.552,76.111
2.6181,66.047,77.295
2.6389,66.583,74.652
2.742,63.426,74
2.9403,67.215,76.345
3.0457,65.591,76.477
3.0528,66.403,74.135
3.1559,63.67,74.097
3.3679,67.731,76.296
3.4732,66.056,76.487
3.4667,66.552,74.39
3.5699,63.543,73.873
3.7955,67.441,76.694
3.9008,65.735,76.55
3.8807,66.324,74.226
3.9838,63.426,74.372
4.223,67.449,76.481
4.3284,65.831,76.593
4.2946,66.463,73.673
4.3977,63.557,73.79
4.6506,67.577,76.68
4.7559,65.961,76.32
4.7085,66.557,74.292
4.8116,63.651,74.883
5.0782,67.452,76.697
5.1835,65.556,75.975
5.1224,66.042,73.726
5.2255,63.3,74.148
5.5057,67.677,76.633
5.6111,66.233,76.929
5.5363,66.667,74.238
5.6395,63.493,74.113
5.9333,67.318,76.774
6.0386,65.655,76.195
5.9502,66.277,74.051
6.0534,63.576,74.543
6.3609,67.827,76.461


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_051.csv <==
x,qOut,qIn
0.052667,65.635,75.823
0.1554,66.077,73.612
0.25852,63.424,74.515
0.3749,67.816,77.322
0.48024,66.229,76.16
0.56932,66.468,73.848
0.67244,63.285,74.358
0.80247,67.342,76.134
0.90781,65.868,76.363
0.98323,66.478,74.622
1.0864,63.645,74.133
1.23,67.699,76.986
1.3354,65.953,76.931
1.3972,66.168,73.366
1.5003,62.981,73.424
1.6576,67.343,77.031
1.7629,66.253,76.999
1.8111,67.013,73.979
1.9142,63.677,74.085
2.0852,67.201,76.007
2.1905,65.538,76.448
2.225,66.462,74.414
2.3281,63.831,74.194
2.5127,67.689,76.545
2.6181,65.717,76.835
2.6389,66.104,74.043
2.742,63.359,73.967
2.9403,67.596,76.834
3.0457,65.951,76.808
3.0528,66.299,73.509
3.1559,63.423,73.966
3.3679,67.759,77.452
3.4732,66.264,76.614
3.4667,66.419,73.09
3.5699,63.064,73.644
3.7955,67.355,76.752
3.9008,66.276,77.204
3.8807,66.878,74.342
3.9838,63.341,73.407
4.223,66.976,76.363
4.3284,65.599,77.217
4.2946,66.629,74.587
4.3977,63.739,73.768
4.6506,67.45,76.007
4.7559,65.685,76.439
4.7085,66.403,73.839
4.8116,63.702,74.115
5.0782,67.776,77.029
5.1835,66.015,77.229
5.1224,66.339,74.094
5.2255,63.105,73.907
5.5057,67.071,76.59
5.6111,65.685,76.329
5.5363,66.708,73.866
5.6395,64.008,74.095
5.9333,67.802,76.991
6.0386,65.848,76.075
5.9502,66.333,73.958
6.0534,63.582,75.224
6.3609,67.541,76.554


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_052.csv <==
x,qOut,qIn
0.052667,65.557,76.723
0.1554,66.574,75.094
0.25852,63.862,74.492
0.3749,67.476,75.854
0.48024,65.421,76.048
0.56932,66.079,74
0.67244,63.67,74.183
0.80247,68.005,77.004
0.90781,66.198,76.744
0.98323,66.299,73.882
1.0864,63.138,74.277
1.23,67.313,76.732
1.3354,65.912,76.264
1.3972,66.536,73.747
1.5003,63.513,73.926
1.6576,67.583,77.056
1.7629,66.112,76.719
1.8111,66.679,74.148
1.9142,63.385,74.195
2.0852,67.079,76.49
2.1905,65.538,75.758
2.225,66.592,73.888
2.3281,63.94,75.415
2.5127,67.703,76.083
2.6181,65.717,75.512
2.6389,66.284,74.939
2.742,63.574,74.696
2.9403,67.53,76.057
3.0457,65.637,76.352
3.0528,66.189,74.69
3.1559,63.553,74.522
3.3679,67.675,76.819
3.4732,65.847,76.054
3.4667,66.237,73.306
3.5699,63.486,74.465
3.7955,67.817,76.761
3.9008,66.234,76.108
3.8807,66.515,73.982
3.9838,63.44,74.596
4.223,67.485,76.617
4.3284,65.854,76.428
4.2946,66.221,73.81
4.3977,63.135,74.18
4.6506,67.393,76.833
4.7559,66.121,76.999
4.7085,66.759,74.597
4.8116,63.468,73.412
5.0782,67.18,75.848
5.1835,65.662,76.465
5.1224,66.605,74.27
5.2255,63.989,74.938
5.5057,67.852,76.848
5.6111,65.823,76.316
5.5363,66.006,74.199
5.6395,62.922,73.575
5.9333,67.349,76.364
6.0386,66.258,77.033
5.9502,67.066,74.177
6.0534,63.713,73.885
6.3609,67.203,76.061


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_053.csv <==
x,qOut,qIn
0.052667,65.945,75.813
0.1554,66.083,73.89
0.25852,63.154,73.642
0.3749,67.568,76.937
0.48024,66.197,77.222
0.56932,66.673,73.961
0.67244,63.381,74.422
0.80247,67.063,76.295
0.90781,65.434,75.841
0.98323,66.351,74.371
1.0864,63.914,74.655
1.23,68.005,76.777
1.3354,66.024,76.42
1.3972,66.098,73.71
1.5003,63.104,73.982
1.6576,67.519,76.757
1.7629,66.191,76.794
1.8111,66.63,73.998
1.9142,63.396,73.96
2.0852,67.39,76.868
2.1905,65.965,76.656
2.225,66.565,73.913
2.3281,63.345,73.891
2.5127,67.295,76.464
2.6181,65.945,76.877
2.6389,66.825,74.452
2.742,63.714,74.076
2.9403,67.266,75.791
3.0457,65.498,76.122
3.0528,66.428,74.55
3.1559,63.919,74.601
3.3679,67.788,76.725
3.4732,65.698,76.317
3.4667,65.973,73.919
3.5699,63.165,74.601
3.7955,67.549,76.658
3.9008,66.123,76.069
3.8807,66.606,73.991
3.9838,63.478,74.15
4.223,67.53,76.274
4.3284,66.086,76.685
4.2946,66.641,74.897
4.3977,63.401,74.629
4.6506,67.199,75.567
4.7559,65.684,76.489
4.7085,66.504,74.992
4.8116,63.538,73.365
5.0782,67.54,75.758
5.1835,66.086,77.042
5.1224,66.844,75.29
5.2255,63.619,73.61
5.5057,67.095,75.973
5.6111,65.33,76.976
5.5363,66.389,74.532
5.6395,63.833,74.203
5.9333,67.627,76.391
6.0386,65.637,75.758
5.9502,66.287,74.183
6.0534,63.835,75.236
6.3609,67.958,76.444


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_054.csv <==
x,qOut,qIn
0.052667,65.91,76.331
0.1554,66.283,74.232
0.25852,63.248,74.574
0.3749,67.378,76.714
0.48024,65.935,76.59
0.56932,66.58,74.08
0.67244,63.364,73.318
0.80247,67.289,75.98
0.90781,65.955,76.5
0.98323,66.991,74.576
1.0864,64.056,75.061
1.23,67.335,76.072
1.3354,65.113,76.063
1.3972,65.856,74.995
1.5003,63.562,74.394
1.6576,67.846,76.332
1.7629,65.97,76.132
1.8111,66.196,73.788
1.9142,63.463,73.933
2.0852,67.935,77.128
2.1905,66.365,77.035
2.225,66.359,73.594
2.3281,62.96,73.281
2.5127,67.209,76.812
2.6181,66.065,77.178
2.6389,66.713,74.067
2.742,63.465,73.464
2.9403,67.311,76.824
3.0457,65.838,77.252
3.0528,66.528,73.535
3.1559,63.436,73.632
3.3679,67.347,76.813
3.4732,65.86,76.764
3.4667,66.64,74.301
3.5699,63.725,74.441
3.7955,67.487,76.422
3.9008,65.653,76.132
3.8807,66.21,73.96
3.9838,63.496,74.003
4.223,67.793,76.548
4.3284,66.223,77.3
4.2946,66.497,74.186
4.3977,63.237,73.03
4.6506,67.229,76.47
4.7559,65.8,77.175
4.7085,66.486,73.825
4.8116,63.617,74.012
5.0782,67.63,77.294
5.1835,65.934,76.872
5.1224,66.223,73.15
5.2255,63.039,73.596
5.5057,67.354,77.099
5.6111,66.239,77.025
5.5363,66.961,74.391
5.6395,63.579,73.743
5.9333,67.139,76.004
6.0386,65.567,76.759
5.9502,66.513,73.985
6.0534,63.819,74.065
6.3609,67.737,76.803


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_055.csv <==
x,qOut,qIn
0.052667,66.149,77.493
0.1554,66.86,74.652
0.25852,63.424,73.43
0.3749,66.935,75.658
0.48024,65.422,76.44
0.56932,66.613,74.577
0.67244,64.117,74.203
0.80247,67.868,76.536
0.90781,65.727,76.848
0.98323,66.027,73.993
1.0864,63.199,74.122
1.23,67.458,76.614
1.3354,65.941,76.717
1.3972,66.516,73.965
1.5003,63.588,73.679
1.6576,67.636,76.917
1.7629,66.013,76.774
1.8111,66.453,73.365
1.9142,63.421,74.345
2.0852,67.473,77.015
2.1905,65.927,76.264
2.225,66.424,74.263
2.3281,63.334,74.437
2.5127,67.409,76.841
2.6181,65.989,76.32
2.6389,66.628,73.991
2.742,63.388,73.778
2.9403,67.303,75.798
3.0457,65.967,76.781
3.0528,66.975,75.201
3.1559,63.986,73.86
3.3679,67.273,75.896
3.4732,65.124,76.237
3.4667,65.932,73.915
3.5699,63.726,75.218
3.7955,67.985,77.12
3.9008,65.954,76.074
3.8807,65.954,73.68
3.9838,62.992,73.985
4.223,67.57,76.45
4.3284,66.362,76.971
4.2946,66.79,74.459
4.3977,63.513,73.438
4.6506,67.411,76.864
4.7559,65.882,77.276
4.7085,66.397,73.436
4.8116,63.291,73.496
5.0782,67.403,76.481
5.1835,66.063,77.07
5.1224,66.715,74.277
5.2255,63.62,73.542
5.5057,67.417,76.831
5.6111,65.728,77.165
5.5363,66.239,73.795
5.6395,63.285,73.836
5.9333,67.497,76.868
6.0386,66.11,76.724
5.9502,66.607,73.505
6.0534,63.342,73.756
6.3609,67.408,76.665


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_056.csv <==
x,qOut,qIn
0.052667,65.948,76.732
0.1554,66.535,73.924
0.25852,63.367,73.791
0.3749,67.366,76.423
0.48024,66.007,76.888
0.56932,66.83,74.699
0.67244,63.632,74.086
0.80247,67.125,75.659
0.90781,65.379,76.222
0.98323,66.405,74.949
1.0864,63.951,74.628
1.23,67.83,76.149
1.3354,65.745,76.351
1.3972,66.045,73.885
1.5003,63.222,73.978
1.6576,67.606,77.175
1.7629,66.191,76.865
1.8111,66.718,73.856
1.9142,63.404,74.331
2.0852,67.111,76.094
2.1905,65.573,75.848
2.225,66.653,74.624
2.3281,64.133,74.785
2.5127,67.823,76.531
2.6181,65.584,75.979
2.6389,65.933,73.963
2.742,63.379,74.659
2.9403,67.726,76.797
3.0457,65.997,76.131
3.0528,66.266,73.817
3.1559,63.378,74.442
3.3679,67.687,77.218
3.4732,66.154,76.278
3.4667,66.4,73.182
3.5699,63.171,74.111
3.7955,67.405,76.538
3.9008,66.182,76.497
3.8807,66.777,74.817
3.9838,63.461,74.804
4.223,67.18,76.272
4.3284,65.629,76.624
4.2946,66.41,74.773
4.3977,63.386,73.425
4.6506,67.426,75.479
4.7559,66.095,76.825
4.7085,67.029,74.877
4.8116,64.035,74.329
5.0782,67.485,75.8
5.1835,65.445,76.739
5.1224,66.104,74.889
5.2255,63.447,73.462
5.5057,67.573,76.661
5.6111,65.889,76.518
5.5363,66.419,73.728
5.6395,63.538,74.366
5.9333,67.612,76.548
6.0386,65.97,76.511
5.9502,66.403,74.436
6.0534,63.344,74.099
6.3609,67.421,76.358


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_057.csv <==
x,qOut,qIn
0.052667,65.847,76.115
0.1554,66.401,73.421
0.25852,63.63,75.067
0.3749,67.567,76.894
0.48024,65.673,75.886
0.56932,66.123,74.155
0.67244,63.393,74.805
0.80247,67.57,76.237
0.90781,65.873,75.845
0.98323,66.261,74.238
1.0864,63.471,74.61
1.23,67.799,77.073
1.3354,66.213,76.736
1.3972,66.338,73.764
1.5003,62.894,73.191
1.6576,67.112,75.986
1.7629,66.106,77.233
1.8111,67.088,74.915
1.9142,63.961,74.37
2.0852,67.335,76.038
2.1905,65.356,76.538
2.225,66.021,74.352
2.3281,63.395,73.621
2.5127,67.788,76.643
2.6181,66.342,77.143
2.6389,66.698,73.963
2.742,63.3,73.399
2.9403,67.213,76.664
3.0457,65.885,76.811
3.0528,66.754,74.018
3.1559,63.613,74.199
3.3679,67.253,76.322
3.4732,65.605,76.263
3.4667,66.551,74.803
3.5699,63.766,74.465
3.7955,67.451,76.048
3.9008,65.521,76.28
3.8807,66.28,74.104
3.9838,63.752,74.575
4.223,67.771,76.428
4.3284,65.82,75.978
4.2946,66.198,74.089
4.3977,63.519,74.934
4.6506,67.736,77.259
4.7559,65.947,75.947
4.7085,66.148,73.445
4.8116,63.071,74.153
5.0782,67.463,76.403
5.1835,66.271,76.419
5.1224,66.914,74.502
5.2255,63.649,74.279
5.5057,67.274,76.623
5.6111,65.57,76.393
5.5363,66.317,74.528
5.6395,63.448,74.493
5.9333,67.419,76.088
6.0386,65.815,76.383
5.9502,66.595,74.485
6.0534,63.803,73.708
6.3609,67.685,76.672


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_058.csv <==
x,qOut,qIn
0.052667,65.903,76.235
0.1554,66.562,74.012
0.25852,63.68,74.366
0.3749,67.631,76.324
0.48024,65.908,76.026
0.56932,66.403,74.167
0.67244,63.438,74.777
0.80247,67.463,76.585
0.90781,65.851,76.764
0.98323,66.426,74.733
1.0864,63.302,73.516
1.23,67.19,75.684
1.3354,65.708,76.478
1.3972,66.719,74.501
1.5003,64.174,74.544
1.6576,67.879,76.411
1.7629,65.625,76.468
1.8111,65.817,73.71
1.9142,63.107,74.037
2.0852,67.65,77.514
2.1905,66.246,76.799
2.225,66.576,73.354
2.3281,63.161,74.023
2.5127,67.148,76.878
2.6181,65.918,76.624
2.6389,66.938,74.196
2.742,63.927,74.445
2.9403,67.405,76.222
3.0457,65.48,75.616
3.0528,66.357,73.899
3.1559,63.947,75.208
3.3679,67.878,76.841
3.4732,65.717,75.952
3.4667,65.968,73.922
3.5699,63.266,74.696
3.7955,67.563,76.857
3.9008,65.897,75.82
3.8807,66.323,73.901
3.9838,63.582,74.734
4.223,67.806,77.269
4.3284,66.063,76.229
4.2946,66.21,73.479
4.3977,63.163,74.132
4.6506,67.542,76.547
4.7559,66.233,76.653
4.7085,66.643,73.773
4.8116,63.442,74.052
5.0782,67.477,77.527
5.1835,66.01,76.728
5.1224,66.448,73.587
5.2255,63.084,74.028
5.5057,67.093,75.862
5.6111,65.925,76.496
5.5363,66.972,75.043
5.6395,64.01,74.027
5.9333,67.516,76.351
6.0386,65.54,76.738
5.9502,66.161,74.235
6.0534,63.385,74.059
6.3609,67.491,76.66


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_059.csv <==
x,qOut,qIn
0.052667,65.378,75.387
0.1554,65.999,73.31
0.25852,63.833,75.298
0.3749,68.304,77.362
0.48024,66.286,75.982
0.56932,65.935,73.431
0.67244,62.756,74.035
0.80247,67.424,77.452
0.90781,66.347,77.109
0.98323,66.743,73.707
1.0864,63.26,73.361
1.23,67.169,76.596
1.3354,65.907,76.849
1.3972,66.783,73.903
1.5003,63.877,73.941
1.6576,67.654,76.905
1.7629,65.81,76.509
1.8111,66.19,73.073
1.9142,63.233,74.388
2.0852,67.482,77.249
2.1905,66.074,76.745
2.225,66.565,74.603
2.3281,63.269,73.789
2.5127,67.123,76.262
2.6181,65.709,76.465
2.6389,66.633,73.543
2.742,63.856,74.407
2.9403,67.794,76.659
3.0457,66.037,76.306
3.0528,66.455,74.575
3.1559,63.352,74.523
3.3679,67.25,75.906
3.4732,65.652,76.241
3.4667,66.404,74.564
3.5699,63.593,73.903
3.7955,67.614,76.256
3.9008,65.948,77.319
3.8807,66.482,74.77
3.9838,63.47,73.74
4.223,67.314,76.538
4.3284,65.603,76.261
4.2946,66.322,73.726
4.3977,63.742,74.207
4.6506,67.967,77.007
4.7559,66.212,76.546
4.7085,66.358,73.75
4.8116,63.162,73.969
5.0782,67.325,76.793
5.1835,65.959,76.861
5.1224,66.589,73.954
5.2255,63.44,73.948
5.5057,67.339,76.538
5.6111,65.847,76.545
5.5363,66.64,73.838
5.6395,63.659,74.006
5.9333,67.425,76.838
6.0386,65.684,76.758
5.9502,66.468,74.371
6.0534,63.738,74.561
6.3609,67.436,76.668


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_060.csv <==
x,qOut,qIn
0.052667,66.127,76.38
0.1554,66.493,73.921
0.25852,63.297,73.777
0.3749,67.36,76.304
0.48024,65.974,76.389
0.56932,66.609,74.364
0.67244,63.568,74.666
0.80247,67.457,76.996
0.90781,65.794,76.61
0.98323,66.271,74.105
1.0864,63.053,73.719
1.23,67.19,75.989
1.3354,66.06,76.465
1.3972,67.146,74.896
1.5003,64.108,74.233
1.6576,67.454,75.557
1.7629,65.418,76.41
1.8111,66.195,74.849
1.9142,63.651,74.392
2.0852,67.635,76.498
2.1905,65.703,76.375
2.225,66.118,74.173
2.3281,63.341,74.044
2.5127,67.639,76.293
2.6181,66.121,76.59
2.6389,66.537,74.254
2.742,63.462,74.218
2.9403,67.539,76.556
3.0457,66.022,77.084
3.0528,66.456,73.894
3.1559,63.126,73.381
3.3679,67.182,76.546
3.4732,66.021,76.714
3.4667,67.026,74.793
3.5699,63.831,74.089
3.7955,67.181,75.725
3.9008,65.333,76.405
3.8807,66.36,74.726
3.9838,63.895,74.553
4.223,67.756,76.31
4.3284,65.701,75.66
4.2946,66.122,73.772
4.3977,63.421,74.701
4.6506,67.711,76.495
4.7559,66.089,76.973
4.7085,66.479,74.679
4.8116,63.264,73.742
5.0782,67.101,76.05
5.1835,65.552,76.479
5.1224,66.523,74.067
5.2255,64.023,74.391
5.5057,67.911,77.143
5.6111,65.802,76.278
5.5363,66.033,73.271
5.6395,63.289,74.824
5.9333,67.634,77.217
6.0386,66.038,75.791
5.9502,66.383,73.615
6.0534,63.405,74.684
6.3609,67.627,76.904


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_061.csv <==
x,qOut,qIn
0.052667,65.493,76.633
0.1554,66.098,74.216
0.25852,63.403,73.815
0.3749,67.582,76.996
0.48024,65.958,76.655
0.56932,66.528,73.767
0.67244,63.621,74.33
0.80247,67.55,76.319
0.90781,65.798,75.792
0.98323,66.329,73.967
1.0864,63.666,74.58
1.23,67.833,77.045
1.3354,65.99,77.194
1.3972,66.043,74.057
1.5003,62.83,73.358
1.6576,67.176,76.307
1.7629,66.048,77.042
1.8111,66.824,73.856
1.9142,63.824,73.331
2.0852,67.735,77.049
2.1905,66.061,77.356
2.225,66.385,73.39
2.3281,63.088,73.793
2.5127,67.117,76.757
2.6181,65.837,76.878
2.6389,66.733,74.138
2.742,63.694,73.491
2.9403,67.377,76.386
3.0457,65.654,76.855
3.0528,66.432,74.309
3.1559,63.797,74.481
3.3679,67.664,76.964
3.4732,65.637,76.03
3.4667,65.907,73.326
3.5699,63.221,74.065
3.7955,67.868,77.306
3.9008,66.529,77.168
3.8807,66.615,73.47
3.9838,62.988,73.572
4.223,67.046,76.794
4.3284,65.983,76.767
4.2946,66.883,74.126
4.3977,63.674,74.06
4.6506,67.337,76.205
4.7559,65.758,76.451
4.7085,66.554,75.023
4.8116,63.616,73.887
5.0782,67.435,75.869
5.1835,65.736,76.901
5.1224,66.383,74.353
5.2255,63.471,74.145
5.5057,67.519,76.493
5.6111,65.971,76.759
5.5363,66.579,74.52
5.6395,63.424,73.435
5.9333,67.304,75.73
6.0386,65.837,76.846
5.9502,66.749,74.758
6.0534,63.882,74.213
6.3609,67.489,76.29


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_062.csv <==
x,qOut,qIn
0.052667,66.016,76.908
0.1554,66.871,73.65
0.25852,63.616,73.96
0.3749,67.229,76.381
0.48024,65.669,75.859
0.56932,66.711,74.945
0.67244,63.909,75.301
0.80247,67.392,76.069
0.90781,65.291,75.982
0.98323,66.059,74.528
1.0864,63.582,74.283
1.23,67.735,76.169
1.3354,65.943,75.822
1.3972,66.481,74.263
1.5003,63.856,75.195
1.6576,67.84,76.955
1.7629,65.762,75.725
1.8111,65.878,73.242
1.9142,62.984,74.463
2.0852,67.559,76.726
2.1905,66.349,76.566
2.225,66.855,74.54
2.3281,63.478,74.444
2.5127,67.133,75.761
2.6181,65.543,76.409
2.6389,66.425,74.761
2.742,63.757,74.161
2.9403,67.746,76.474
3.0457,65.931,76.343
3.0528,66.336,73.929
3.1559,63.368,73.639
3.3679,67.491,76.512
3.4732,65.966,77.099
3.4667,66.576,74.234
3.5699,63.563,74.589
3.7955,67.297,76.72
3.9008,65.472,76.118
3.8807,66.145,73.874
3.9838,63.591,74.169
4.223,67.908,76.834
4.3284,66.246,76.225
4.2946,66.468,73.433
4.3977,63.376,74.491
4.6506,67.531,77.082
4.7559,66.018,76.554
4.7085,66.409,74.146
4.8116,63.163,73.758
5.0782,67.181,76.279
5.1835,65.845,76.751
5.1224,66.693,74.462
5.2255,63.807,74.043
5.5057,67.584,76.439
5.6111,65.736,76.513
5.5363,66.199,73.835
5.6395,63.385,74.279
5.9333,67.655,76.745
6.0386,66.141,76.905
5.9502,66.481,74.137
6.0534,63.158,73.422
6.3609,67.235,76.849


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_063.csv <==
x,qOut,qIn
0.052667,65.67,76.784
0.1554,66.675,73.969
0.25852,63.866,74.048
0.3749,67.635,76.407
0.48024,65.814,76.581
0.56932,66.47,74.653
0.67244,63.581,74.766
0.80247,67.312,75.981
0.90781,65.432,75.797
0.98323,66.169,74.409
1.0864,63.678,74.646
1.23,67.915,76.762
1.3354,66.125,76.289
1.3972,66.346,74.161
1.5003,63.214,74.21
1.6576,67.363,75.826
1.7629,65.971,76.501
1.8111,66.67,75.03
1.9142,63.703,73.958
2.0852,67.553,76.39
2.1905,65.798,76.992
2.225,66.287,73.725
2.3281,63.224,73.356
2.5127,67.358,76.466
2.6181,66.034,76.845
2.6389,66.882,74.173
2.742,63.796,74.517
2.9403,67.255,76.414
3.0457,65.313,76.146
3.0528,66.136,74.542
3.1559,63.664,74.774
3.3679,67.751,76.82
3.4732,65.857,75.917
3.4667,66.221,73.612
3.5699,63.417,74.299
3.7955,67.751,76.726
3.9008,66.239,76.437
3.8807,66.642,73.635
3.9838,63.464,74.366
4.223,67.33,77.165
4.3284,65.701,76.114
4.2946,66.402,74.095
4.3977,63.577,74.608
4.6506,67.458,76.237
4.7559,65.65,75.715
4.7085,66.252,74.027
4.8116,63.773,75.079
5.0782,67.981,77.097
5.1835,66.011,76.243
5.1224,65.924,73.501
5.2255,62.809,73.829
5.5057,67.43,76.749
5.6111,66.406,76.752
5.5363,66.922,73.997
5.6395,63.427,74.019
5.9333,67.201,76.421
6.0386,65.842,76.982
5.9502,66.656,75.114
6.0534,63.458,73.521
6.3609,67.173,75.78


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_064.csv <==
x,qOut,qIn
0.052667,65.454,75.788
0.1554,66.327,73.606
0.25852,63.964,74.218
0.3749,68.229,76.99
0.48024,66.288,76.682
0.56932,66.068,73.614
0.67244,62.823,73.804
0.80247,67.276,77.353
0.90781,66.106,77.269
0.98323,66.557,73.69
1.0864,63.095,73.313
1.23,67.116,76.997
1.3354,66.025,76.943
1.3972,67.029,73.973
1.5003,63.826,73.799
1.6576,67.326,76.289
1.7629,65.628,76.4
1.8111,66.586,74.332
1.9142,63.878,74.807
2.0852,67.567,76.775
2.1905,65.54,75.668
2.225,66.116,73.714
2.3281,63.443,74.823
2.5127,67.647,76.464
2.6181,66.005,76.232
2.6389,66.539,74.613
2.742,63.616,74.597
2.9403,67.47,76.236
3.0457,65.633,75.731
3.0528,66.176,73.882
3.1559,63.567,74.738
3.3679,67.879,76.682
3.4732,66.18,76.711
3.4667,66.311,74.102
3.5699,63.029,73.966
3.7955,67.2,76.351
3.9008,65.949,76.9
3.8807,66.762,74.572
3.9838,63.702,73.537
4.223,67.444,76.668
4.3284,65.745,76.597
4.2946,66.484,73.765
4.3977,63.686,74.438
4.6506,67.579,76.852
4.7559,65.763,75.869
4.7085,66.337,73.91
4.8116,63.593,74.678
5.0782,67.628,76.342
5.1835,65.822,76.566
5.1224,66.241,74.429
5.2255,63.453,74.038
5.5057,67.613,77.084
5.6111,65.908,76.229
5.5363,66.239,72.873
5.6395,63.29,74.052
5.9333,67.635,77.362
6.0386,66.25,77.224
5.9502,66.663,74.231
6.0534,63.342,74.051
6.3609,67.055,76.501


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_065.csv <==
x,qOut,qIn
0.052667,65.75,76.105
0.1554,66.226,73.735
0.25852,63.518,74.638
0.3749,67.76,76.827
0.48024,66.113,76.359
0.56932,66.518,74.309
0.67244,63.364,73.968
0.80247,67.278,75.709
0.90781,65.738,76.308
0.98323,66.563,74.45
1.0864,63.862,74.644
1.23,67.673,76.779
1.3354,65.637,76.787
1.3972,65.965,74.077
1.5003,63.132,73.822
1.6576,67.456,76.031
1.7629,66.036,76.778
1.8111,66.631,73.922
1.9142,63.806,74.002
2.0852,67.853,77.386
2.1905,66.046,76.835
2.225,66.114,73.274
2.3281,62.814,73.703
2.5127,67.202,77.075
2.6181,66.208,77.01
2.6389,67.011,74.415
2.742,63.571,73.672
2.9403,67.105,76.018
3.0457,65.608,76.808
3.0528,66.711,74.235
3.1559,63.976,74.137
3.3679,67.619,76.271
3.4732,65.629,76.117
3.4667,66.24,74.56
3.5699,63.654,74.631
3.7955,67.701,76.83
3.9008,65.767,76.146
3.8807,66.015,73.407
3.9838,63.119,74.468
4.223,67.615,76.56
4.3284,66.364,76.65
4.2946,66.796,74.634
4.3977,63.369,73.676
4.6506,67.181,76.054
4.7559,65.786,76.955
4.7085,66.613,74.769
4.8116,63.6,74.105
5.0782,67.43,76.037
5.1835,65.819,76.371
5.1224,66.501,74.508
5.2255,63.482,73.666
5.5057,67.492,75.969
5.6111,66.038,77.155
5.5363,66.762,75.11
5.6395,63.513,73.816
5.9333,67.041,75.522
6.0386,65.359,76.979
5.9502,66.437,74.956
6.0534,63.914,74.061
6.3609,67.755,76.439


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_066.csv <==
x,qOut,qIn
0.052667,66.057,76.556
0.1554,66.713,74.281
0.25852,63.602,73.721
0.3749,67.545,76.195
0.48024,66.027,77.604
0.56932,66.562,74.637
0.67244,63.273,73
0.80247,67.086,75.95
0.90781,65.671,76.78
0.98323,66.63,73.937
1.0864,63.783,74.579
1.23,67.594,76.905
1.3354,65.808,76.86
1.3972,66.375,74.649
1.5003,63.23,73.444
1.6576,67.078,75.603
1.7629,65.618,76.588
1.8111,66.815,74.648
1.9142,64.391,74.255
2.0852,67.928,76.468
2.1905,65.446,76.176
2.225,65.656,73.501
2.3281,63.287,74.709
2.5127,67.916,77.661
2.6181,66.218,76.546
2.6389,66.139,73.154
2.742,62.827,73.598
2.9403,67.324,76.881
3.0457,66.349,77.186
3.0528,66.996,74.178
3.1559,63.601,73.407
3.3679,67.262,76.781
3.4732,65.721,76.961
3.4667,66.471,73.663
3.5699,63.552,74.124
3.7955,67.525,76.622
3.9008,65.926,76.582
3.8807,66.48,74.21
3.9838,63.5,73.425
4.223,67.519,76.633
4.3284,65.933,76.918
4.2946,66.415,73.841
4.3977,63.366,74.005
4.6506,67.407,76.927
4.7559,65.888,77.083
4.7085,66.421,73.832
4.8116,63.268,73.625
5.0782,67.302,76.835
5.1835,65.95,76.904
5.1224,66.768,74.006
5.2255,63.76,73.993
5.5057,67.487,76.528
5.6111,65.729,76.033
5.5363,66.386,73.867
5.6395,63.668,74.892
5.9333,67.725,76.74
6.0386,65.93,76.468
5.9502,66.198,74.604
6.0534,63.106,73.707
6.3609,67.349,76.192


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_067.csv <==
x,qOut,qIn
0.052667,65.95,75.916
0.1554,66.286,73.846
0.25852,63.476,74.789
0.3749,67.683,76.753
0.48024,65.995,75.636
0.56932,66.252,73.311
0.67244,63.373,74.573
0.80247,67.802,77.304
0.90781,66.346,77.082
0.98323,66.432,73.992
1.0864,62.811,73.509
1.23,66.855,76.79
1.3354,65.823,76.487
1.3972,66.982,74.035
1.5003,64.059,74.673
1.6576,67.61,75.902
1.7629,65.694,75.914
1.8111,66.349,75.231
1.9142,63.693,74.9
2.0852,67.698,76.353
2.1905,65.805,76.437
2.225,66.115,74.035
2.3281,63.085,73.272
2.5127,67.492,76.161
2.6181,66.354,76.971
2.6389,67.098,74.649
2.742,63.769,74.09
2.9403,67.166,76.109
3.0457,65.345,76.55
3.0528,66.221,74.489
3.1559,63.583,73.968
3.3679,67.593,76.52
3.4732,65.836,76.656
3.4667,66.402,74.009
3.5699,63.587,74.401
3.7955,67.595,76.642
3.9008,65.839,76.158
3.8807,66.316,73.752
3.9838,63.492,74.2
4.223,67.685,77.11
4.3284,66.076,76.32
4.2946,66.429,73.58
4.3977,63.245,74.705
4.6506,67.286,76.286
4.7559,65.879,76.392
4.7085,66.625,74.909
4.8116,63.583,74.104
5.0782,67.384,76.292
5.1835,65.726,76.596
5.1224,66.501,74.221
5.2255,63.647,73.829
5.5057,67.531,76.475
5.6111,65.801,76.207
5.5363,66.535,74.091
5.6395,63.821,74.707
5.9333,67.598,76.826
6.0386,65.538,76.037
5.9502,66.013,73.385
6.0534,63.438,74.926
6.3609,67.705,77.261


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_068.csv <==
x,qOut,qIn
0.052667,66.084,77.085
0.1554,66.935,74.636
0.25852,63.762,74.265
0.3749,67.157,75.726
0.48024,65.261,76.025
0.56932,66.215,74.431
0.67244,63.927,74.58
0.80247,68.031,76.57
0.90781,65.951,76.857
0.98323,66.025,74.154
1.0864,63.116,73.301
1.23,67.501,77.222
1.3354,66.059,76.921
1.3972,66.514,73.066
1.5003,63.529,73.728
1.6576,67.64,77.23
1.7629,66.06,76.759
1.8111,66.385,73.115
1.9142,63.301,74.356
2.0852,67.449,77.42
2.1905,65.983,76.702
2.225,66.388,73.524
2.3281,63.137,73.909
2.5127,67.262,76.893
2.6181,66.042,76.951
2.6389,66.844,73.953
2.742,63.682,74.091
2.9403,67.375,76.209
3.0457,65.737,76.159
3.0528,66.547,73.972
3.1559,63.807,74.145
3.3679,67.684,76.621
3.4732,65.783,76.778
3.4667,66.164,74.588
3.5699,63.301,74.234
3.7955,67.389,76.45
3.9008,65.72,76.562
3.8807,66.187,73.433
3.9838,63.421,73.676
4.223,67.881,77.369
4.3284,66.471,77.015
4.2946,66.598,73.777
4.3977,63.037,73.892
4.6506,67.055,76.553
4.7559,65.903,76.987
4.7085,66.772,74.233
4.8116,63.585,73.41
5.0782,67.362,76.433
5.1835,65.885,76.703
5.1224,66.736,74.483
5.2255,63.734,74.357
5.5057,67.37,75.766
5.6111,65.557,76.465
5.5363,66.282,74.978
5.6395,63.592,74.046
5.9333,67.68,76.456
6.0386,65.961,76.867
5.9502,66.357,73.698
6.0534,63.207,73.463
6.3609,67.358,76.606


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_069.csv <==
x,qOut,qIn
0.052667,65.913,76.022
0.1554,66.711,74.952
0.25852,63.76,74.579
0.3749,67.511,75.902
0.48024,65.694,75.968
0.56932,66.278,74.134
0.67244,63.54,74.089
0.80247,67.749,76.864
0.90781,66.126,76.885
0.98323,66.47,74.4
1.0864,63.196,74.469
1.23,67.094,75.91
1.3354,65.656,76.195
1.3972,66.61,74.374
1.5003,63.882,73.878
1.6576,67.805,76.089
1.7629,66.003,76.661
1.8111,66.467,74.526
1.9142,63.482,74.37
2.0852,67.316,76.65
2.1905,65.526,76.268
2.225,66.178,74.181
2.3281,63.432,74.15
2.5127,67.596,76.545
2.6181,66.007,76.721
2.6389,66.597,73.926
2.742,63.643,74.361
2.9403,67.509,76.691
3.0457,65.739,76.164
3.0528,66.379,73.879
3.1559,63.696,74.114
3.3679,67.701,77.032
3.4732,65.81,76.186
3.4667,66.186,73.422
3.5699,63.503,74.838
3.7955,67.697,77.119
3.9008,65.877,76.095
3.8807,66.036,73.22
3.9838,63.179,74.122
4.223,67.706,77.607
4.3284,66.335,76.477
4.2946,66.469,73.276
4.3977,63.004,74.298
4.6506,67.198,76.851
4.7559,66.118,76.702
4.7085,66.86,74.216
4.8116,63.441,73.51
5.0782,67.124,76.069
5.1835,65.743,77.118
5.1224,66.824,74.97
5.2255,63.949,74.252
5.5057,67.38,76.06
5.6111,65.307,76.015
5.5363,66.052,73.71
5.6395,63.704,74.528
5.9333,68.045,77.358
6.0386,66.222,76.316
5.9502,66.305,73.25
6.0534,63.064,74.695
6.3609,67.229,76.668


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_070.csv <==
x,qOut,qIn
0.052667,65.482,75.857
0.1554,65.983,73.03
0.25852,63.49,74.958
0.3749,68.032,77.337
0.48024,66.446,76.704
0.56932,66.419,74.186
0.67244,62.905,73.3
0.80247,67.052,76.286
0.90781,65.948,76.638
0.98323,66.823,74.383
1.0864,63.837,74.288
1.23,67.637,76.865
1.3354,65.89,76.682
1.3972,66.26,74.098
1.5003,63.019,73.867
1.6576,67.231,75.777
1.7629,66.154,77.022
1.8111,67.098,74.816
1.9142,63.767,73.465
2.0852,67.216,75.544
2.1905,65.581,77.06
2.225,66.624,75.371
2.3281,63.788,74.162
2.5127,67.293,75.928
2.6181,65.294,76.469
2.6389,66.144,74.487
2.742,63.714,74.22
2.9403,67.882,76.2
3.0457,66.055,76.275
3.0528,66.408,74.003
3.1559,63.536,74.245
3.3679,67.68,76.941
3.4732,65.999,76.421
3.4667,66.314,73.933
3.5699,63.14,74.287
3.7955,67.265,76.134
3.9008,65.945,76.445
3.8807,66.723,74.854
3.9838,63.644,73.814
4.223,67.384,75.832
4.3284,65.703,77.138
4.2946,66.445,74.889
4.3977,63.61,73.79
4.6506,67.465,76.368
4.7559,65.667,76.631
4.7085,66.268,73.728
4.8116,63.554,74.233
5.0782,67.776,76.82
5.1835,66.152,76.639
5.1224,66.488,74.206
5.2255,63.296,73.794
5.5057,67.333,76.594
5.6111,65.911,76.736
5.5363,66.634,73.797
5.6395,63.576,73.87
5.9333,67.401,76.387
6.0386,65.777,76.937
5.9502,66.537,74.79
6.0534,63.738,74.1
6.3609,67.468,76.679


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_071.csv <==
x,qOut,qIn
0.052667,66.05,76.768
0.1554,66.307,74.119
0.25852,63.144,73.94
0.3749,67.212,76.733
0.48024,65.789,76.925
0.56932,66.537,73.727
0.67244,63.635,73.708
0.80247,67.618,76.953
0.90781,65.984,76.235
0.98323,66.513,73.639
1.0864,63.609,74.484
1.23,67.602,76.917
1.3354,65.864,76.21
1.3972,66.203,73.809
1.5003,63.183,74.489
1.6576,67.418,76.467
1.7629,66.039,76.916
1.8111,66.547,75.054
1.9142,63.362,73.467
2.0852,67.355,75.891
2.1905,65.948,76.982
2.225,66.591,74.018
2.3281,63.537,73.357
2.5127,67.637,76.616
2.6181,66.233,77.567
2.6389,66.691,74.604
2.742,63.129,73.067
2.9403,66.838,76.027
3.0457,65.576,76.981
3.0528,66.824,74.454
3.1559,63.979,73.952
3.3679,67.487,75.907
3.4732,65.538,76.784
3.4667,66.359,75.04
3.5699,63.806,74.128
3.7955,67.624,76.333
3.9008,65.534,76.171
3.8807,65.965,73.543
3.9838,63.472,74.413
4.223,67.995,77.274
4.3284,66.373,76.787
4.2946,66.394,73.655
4.3977,62.961,73.329
4.6506,67.141,76.799
4.7559,65.997,77.145
4.7085,66.852,74.156
4.8116,63.767,73.917
5.0782,67.387,76.499
5.1835,65.593,76.092
5.1224,66.271,73.427
5.2255,63.623,74.622
5.5057,67.799,76.852
5.6111,66.068,77.147
5.5363,66.299,74.375
5.6395,63.08,73.468
5.9333,67.144,76.488
6.0386,65.779,76.509
5.9502,66.606,73.584
6.0534,63.839,74.053
6.3609,67.835,77.093


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_072.csv <==
x,qOut,qIn
0.052667,65.802,76.03
0.1554,66.133,74.543
0.25852,63.43,73.901
0.3749,67.717,76.38
0.48024,66.039,76.988
0.56932,66.31,73.964
0.67244,63.235,73.788
0.80247,67.386,76.815
0.90781,65.926,76.997
0.98323,66.459,73.739
1.0864,63.379,74.14
1.23,67.436,76.792
1.3354,65.997,76.167
1.3972,66.613,74.281
1.5003,63.475,74.139
1.6576,67.418,76.409
1.7629,65.95,77.223
1.8111,66.692,74.678
1.9142,63.528,73.381
2.0852,67.171,75.706
2.1905,65.527,76.355
2.225,66.548,74.322
2.3281,64.144,75.138
2.5127,67.958,76.662
2.6181,65.679,76.275
2.6389,65.742,74.093
2.742,62.929,73.461
2.9403,67.591,76.749
3.0457,66.396,77.149
3.0528,66.82,73.663
3.1559,63.411,73.768
3.3679,67.279,76.67
3.4732,65.893,77.159
3.4667,66.633,74.357
3.5699,63.495,73.532
3.7955,67.266,76.419
3.9008,65.701,76.529
3.8807,66.522,74.082
3.9838,63.756,74.363
4.223,67.7,76.518
4.3284,65.914,76.416
4.2946,66.278,74.083
4.3977,63.206,74.122
4.6506,67.409,76.758
4.7559,66.083,76.951
4.7085,66.728,74.226
4.8116,63.357,73.547
5.0782,67.102,75.655
5.1835,65.745,76.269
5.1224,66.885,74.598
5.2255,64.056,75
5.5057,67.497,76.312
5.6111,65.382,76.235
5.5363,66.057,74.813
5.6395,63.349,74.548
5.9333,67.402,75.794
6.0386,65.756,75.981
5.9502,66.598,74.804
6.0534,63.997,74.811
6.3609,67.863,75.851


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_073.csv <==
x,qOut,qIn
0.052667,65.745,76.296
0.1554,66.268,73.047
0.25852,63.53,74.361
0.3749,67.848,77.32
0.48024,66.275,76.533
0.56932,66.421,73.615
0.67244,62.949,74.02
0.80247,67.003,76.323
0.90781,65.846,76.941
0.98323,66.822,74.703
1.0864,63.727,74.473
1.23,67.275,76.224
1.3354,65.505,76.116
1.3972,66.407,74.378
1.5003,63.794,74.444
1.6576,67.77,75.867
1.7629,65.933,76.123
1.8111,66.431,74.695
1.9142,63.695,74.618
2.0852,67.691,76.326
2.1905,65.771,76.322
2.225,65.993,74.216
2.3281,63.079,74.004
2.5127,67.576,76.44
2.6181,66.329,77.328
2.6389,66.72,74.37
2.742,63.2,73.145
2.9403,67.121,76.243
3.0457,65.952,77.017
3.0528,66.933,74.658
3.1559,63.728,73.762
3.3679,67.256,75.78
3.4732,65.597,76.905
3.4667,66.569,74.768
3.5699,63.748,74.027
3.7955,67.434,75.759
3.9008,65.576,76.392
3.8807,66.349,74.912
3.9838,63.7,74.3
4.223,67.658,76.712
4.3284,65.78,76.602
4.2946,66.256,73.539
4.3977,63.307,73.857
4.6506,67.442,76.322
4.7559,65.995,76.302
4.7085,66.81,74.795
4.8116,63.954,74.929
5.0782,67.49,76.675
5.1835,65.329,75.833
5.1224,65.826,73.645
5.2255,63.299,74.678
5.5057,67.829,76.713
5.6111,66.353,76.157
5.5363,66.677,74.11
5.6395,63.456,74.223
5.9333,67.398,76.233
6.0386,65.845,77.079
5.9502,66.461,74.669
6.0534,63.536,73.564
6.3609,67.459,76.693


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_074.csv <==
x,qOut,qIn
0.052667,66.394,76.876
0.1554,66.604,73.858
0.25852,63.352,73.977
0.3749,67.383,77.259
0.48024,65.886,76.726
0.56932,66.335,73.441
0.67244,63.2,73.756
0.80247,67.417,76.547
0.90781,66.184,76.891
0.98323,66.843,74.092
1.0864,63.574,73.589
1.23,67.269,76.857
1.3354,65.666,77.168
1.3972,66.451,74.503
1.5003,63.579,73.936
1.6576,67.376,76.384
1.7629,65.585,76.229
1.8111,66.248,73.515
1.9142,63.773,74.548
2.0852,68.12,77.186
2.1905,66.33,76.669
2.225,66.233,73.463
2.3281,62.849,73.162
2.5127,67.197,76.882
2.6181,66.136,77.515
2.6389,66.881,74.155
2.742,63.585,73.782
2.9403,67.145,76.499
3.0457,65.475,76.534
3.0528,66.326,73.9
3.1559,63.752,74.04
3.3679,67.878,77.095
3.4732,66.084,76.843
3.4667,66.272,73.264
3.5699,63.172,73.91
3.7955,67.441,77.25
3.9008,66.11,76.425
3.8807,66.612,73.499
3.9838,63.355,74.652
4.223,67.339,76.822
4.3284,65.979,76.398
4.2946,66.681,74.711
4.3977,63.404,73.796
4.6506,67.177,75.41
4.7559,65.766,76.906
4.7085,66.814,74.709
4.8116,63.964,74.418
5.0782,67.521,76.111
5.1835,65.522,76.327
5.1224,66.219,74.355
5.2255,63.557,73.983
5.5057,67.582,76.244
5.6111,65.8,76.49
5.5363,66.401,74.57
5.6395,63.713,74.756
5.9333,67.63,76.792
6.0386,65.627,76.075
5.9502,65.959,73.597
6.0534,63.298,73.863
6.3609,67.838,76.824


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_075.csv <==
x,qOut,qIn
0.052667,65.737,76.366
0.1554,66.731,73.543
0.25852,63.957,75.059
0.3749,67.612,76.797
0.48024,65.574,75.8
0.56932,66.079,74.047
0.67244,63.478,75.067
0.80247,67.706,77.149
0.90781,65.944,75.798
0.98323,66.269,73.59
1.0864,63.354,74.334
1.23,67.637,76.577
1.3354,66.162,76.334
1.3972,66.613,74.114
1.5003,63.628,74.327
1.6576,67.576,76.526
1.7629,65.806,76.222
1.8111,66.089,73.622
1.9142,63.17,74.182
2.0852,67.601,77.389
2.1905,66.263,77.385
2.225,66.526,74.04
2.3281,62.933,73.386
2.5127,66.908,76.058
2.6181,65.862,76.432
2.6389,67.034,74.448
2.742,64.116,74.02
2.9403,67.698,76.379
3.0457,65.787,77.023
3.0528,66.353,74.585
3.1559,63.315,73.847
3.3679,67.154,75.873
3.4732,65.562,76.519
3.4667,66.54,74.496
3.5699,63.972,74.061
3.7955,67.815,76.811
3.9008,65.767,76.22
3.8807,66.098,73.533
3.9838,63.299,74.738
4.223,67.578,77.08
4.3284,66.023,76.299
4.2946,66.48,73.949
4.3977,63.326,74.437
4.6506,67.316,76.226
4.7559,65.872,76.244
4.7085,66.721,74.873
4.8116,63.873,73.9
5.0782,67.577,76.313
5.1835,65.62,76.567
5.1224,66.18,73.912
5.2255,63.596,74.547
5.5057,67.753,77.099
5.6111,65.901,75.879
5.5363,66.13,73.56
5.6395,63.23,74.054
5.9333,67.653,77.253
6.0386,66.268,77.086
5.9502,66.612,73.516
6.0534,63.198,73.561
6.3609,67.08,76.916


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_076.csv <==
x,qOut,qIn
0.052667,66.049,77.572
0.1554,66.56,74.471
0.25852,63.381,73.868
0.3749,67.135,76.521
0.48024,65.503,76.107
0.56932,66.339,73.505
0.67244,63.801,74.185
0.80247,68.039,76.843
0.90781,66.299,76.59
0.98323,66.386,74.202
1.0864,63.1,73.701
1.23,67.193,76.733
1.3354,65.825,76.977
1.3972,66.465,74.011
1.5003,63.356,74.12
1.6576,67.375,76.883
1.7629,65.986,76.421
1.8111,66.703,73.973
1.9142,63.494,74.032
2.0852,67.336,76.151
2.1905,65.915,76.393
2.225,66.879,75.237
2.3281,63.863,74.509
2.5127,67.273,75.283
2.6181,65.286,76.349
2.6389,66.191,75.082
2.742,63.851,73.922
2.9403,67.894,76.53
3.0457,65.828,76.502
3.0528,66.05,73.841
3.1559,63.34,74.125
3.3679,67.743,76.895
3.4732,66.142,76.716
3.4667,66.339,73.259
3.5699,63.183,73.665
3.7955,67.459,77.314
3.9008,66.159,77.169
3.8807,66.665,73.988
3.9838,63.345,73.74
4.223,67.117,76.214
4.3284,65.621,76.514
4.2946,66.482,74.171
4.3977,63.866,74.221
4.6506,67.894,77.047
4.7559,65.999,76.869
4.7085,66.092,73.462
4.8116,62.95,73.553
5.0782,67.372,76.821
5.1835,66.244,77.171
5.1224,66.859,74.038
5.2255,63.506,73.507
5.5057,67.252,76.532
5.6111,65.774,77.147
5.5363,66.561,74.402
5.6395,63.587,73.712
5.9333,67.444,76.629
6.0386,65.801,76.415
5.9502,66.44,73.685
6.0534,63.529,73.78
6.3609,67.605,76.645


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_077.csv <==
x,qOut,qIn
0.052667,65.404,75.909
0.1554,66.448,74.242
0.25852,63.976,74.734
0.3749,67.904,76.465
0.48024,65.874,76.392
0.56932,66.224,74.346
0.67244,63.473,74.264
0.80247,67.575,76.726
0.90781,65.768,75.836
0.98323,66.202,73.512
1.0864,63.598,74.541
1.23,67.928,76.868
1.3354,66.16,76.683
1.3972,66.15,73.864
1.5003,62.985,73.771
1.6576,67.361,77.131
1.7629,66.098,77.602
1.8111,66.555,73.387
1.9142,63.255,73.133
2.0852,67.298,77.264
2.1905,66.037,76.748
2.225,66.815,73.159
2.3281,63.747,74.69
2.5127,67.536,76.795
2.6181,65.858,76.118
2.6389,66.419,73.876
2.742,63.358,74.16
2.9403,67.356,76.82
3.0457,65.879,76.717
3.0528,66.631,74.687
3.1559,63.565,74.325
3.3679,67.224,75.906
3.4732,65.482,75.83
3.4667,66.378,73.932
3.5699,63.952,74.725
3.7955,68.036,76.781
3.9008,66.035,76.355
3.8807,66.125,74.198
3.9838,63.053,74.528
4.223,67.303,76.677
4.3284,65.915,76.404
4.2946,66.588,74.063
4.3977,63.528,73.915
4.6506,67.488,76.562
4.7559,65.985,76.405
4.7085,66.758,74.421
4.8116,63.805,74.51
5.0782,67.427,76.143
5.1835,65.487,75.987
5.1224,66.163,74.159
5.2255,63.666,74.927
5.5057,67.853,76.823
5.6111,65.987,75.875
5.5363,66.164,73.536
5.6395,63.099,74.215
5.9333,67.458,76.662
6.0386,66.197,76.95
5.9502,66.819,74.769
6.0534,63.484,74.089
6.3609,67.048,76.183


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_078.csv <==
x,qOut,qIn
0.052667,65.624,76.575
0.1554,66.483,74.453
0.25852,63.693,74.237
0.3749,67.505,76.224
0.48024,65.662,76.353
0.56932,66.305,73.966
0.67244,63.675,74.824
0.80247,67.757,76.876
0.90781,65.904,76.133
0.98323,66.203,73.807
1.0864,63.271,74.493
1.23,67.569,76.614
1.3354,66.147,75.971
1.3972,66.625,74.167
1.5003,63.436,74.633
1.6576,67.421,76.201
1.7629,65.968,76.779
1.8111,66.63,75.004
1.9142,63.389,73.461
2.0852,67.122,75.414
2.1905,65.62,76.956
2.225,66.694,74.86
2.3281,64.073,74.505
2.5127,67.676,76.57
2.6181,65.469,75.979
2.6389,65.915,74.014
2.742,63.411,74.237
2.9403,67.865,76.164
3.0457,66.247,76.575
3.0528,66.447,74.332
3.1559,63.37,73.959
3.3679,67.548,77.136
3.4732,66.014,77.351
3.4667,66.281,73.853
3.5699,62.945,73.024
3.7955,67.177,76.309
3.9008,66.138,77.178
3.8807,67.022,74.333
3.9838,63.863,73.36
4.223,67.502,76.608
4.3284,65.792,76.844
4.2946,66.358,73.949
4.3977,63.24,73.917
4.6506,67.267,76.834
4.7559,65.914,77.222
4.7085,66.727,74.273
4.8116,63.459,73.823
5.0782,67.08,75.551
5.1835,65.576,76.319
5.1224,66.762,75.041
5.2255,64.225,74.781
5.5057,67.821,76.326
5.6111,65.558,75.948
5.5363,65.914,74.134
5.6395,63.205,74.156
5.9333,67.639,76.187
6.0386,66.227,76.822
5.9502,66.751,74.485
6.0534,63.497,73.85
6.3609,67.231,76.386


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_079.csv <==
x,qOut,qIn
0.052667,65.802,76.138
0.1554,66.694,74.571
0.25852,63.784,75.402
0.3749,67.252,75.539
0.48024,65.213,75.429
0.56932,66.116,74.904
0.67244,63.916,74.975
0.80247,68.05,76.426
0.90781,65.909,75.77
0.98323,65.979,73.921
1.0864,63.198,74.424
1.23,67.695,76.769
1.3354,66.215,76.608
1.3972,66.487,73.836
1.5003,63.247,74.27
1.6576,67.327,76.45
1.7629,65.953,76.288
1.8111,66.618,74.479
1.9142,63.543,74.266
2.0852,67.438,76.307
2.1905,65.857,76.91
2.225,66.514,74.645
2.3281,63.457,73.877
2.5127,67.319,76.122
2.6181,65.745,76.505
2.6389,66.614,74.4
2.742,63.889,74.04
2.9403,67.723,76.167
3.0457,65.794,76.268
3.0528,66.252,73.986
3.1559,63.514,74.371
3.3679,67.634,76.993
3.4732,65.856,76.732
3.4667,66.164,73.963
3.5699,63.132,73.864
3.7955,67.337,76.596
3.9008,65.952,76.609
3.8807,66.607,74.026
3.9838,63.682,74.369
4.223,67.682,76.667
4.3284,66.015,76.199
4.2946,66.361,73.913
4.3977,63.202,73.655
4.6506,67.409,76.585
4.7559,66.145,77.652
4.7085,66.782,74.865
4.8116,63.375,73.612
5.0782,66.939,75.886
5.1835,65.411,76.107
5.1224,66.511,74.407
5.2255,64.019,74.173
5.5057,68.021,76.448
5.6111,66.098,77.035
5.5363,66.287,74.414
5.6395,63.084,73.488
5.9333,67.181,76.831
6.0386,65.839,76.485
5.9502,66.713,73.456
6.0534,63.662,74.293
6.3609,67.424,76.638


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_080.csv <==
x,qOut,qIn
0.052667,65.865,76.642
0.1554,66.121,73.736
0.25852,63.019,73.404
0.3749,67.295,76.412
0.48024,66.068,77.057
0.56932,66.876,74.438
0.67244,63.86,74.701
0.80247,67.462,76.726
0.90781,65.529,75.939
0.98323,66.071,73.834
1.0864,63.35,73.707
1.23,67.77,76.547
1.3354,66.383,77.052
1.3972,66.79,74.328
1.5003,63.448,73.642
1.6576,67.167,76.686
1.7629,65.563,76.712
1.8111,66.335,73.736
1.9142,63.552,74.346
2.0852,67.597,77.15
2.1905,65.942,76.251
2.225,66.452,73.833
2.3281,63.439,74.011
2.5127,67.468,76.606
2.6181,65.932,76.39
2.6389,66.604,73.762
2.742,63.66,74.569
2.9403,67.486,77.051
3.0457,65.692,76.208
3.0528,66.279,73.694
3.1559,63.415,75.126
3.3679,67.437,76.856
3.4732,65.794,75.511
3.4667,66.516,74.273
3.5699,63.772,74.769
3.7955,67.696,76.144
3.9008,65.818,75.826
3.8807,66.329,74.397
3.9838,63.741,74.609
4.223,67.79,76.663
4.3284,65.754,76.322
4.2946,65.872,73.599
4.3977,63.163,74.247
4.6506,67.758,77.262
4.7559,66.306,76.594
4.7085,66.371,73.139
4.8116,63.012,73.558
5.0782,67.372,77.298
5.1835,66.308,77.439
5.1224,66.856,73.809
5.2255,63.261,74.074
5.5057,66.908,76.432
5.6111,65.591,76.448
5.5363,66.753,74.731
5.6395,64.019,73.811
5.9333,67.721,75.928
6.0386,65.791,76.396
5.9502,66.339,74.08
6.0534,63.653,74.683
6.3609,67.723,76.993


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_081.csv <==
x,qOut,qIn
0.052667,65.39,76.123
0.1554,66.26,74.481
0.25852,63.731,74.674
0.3749,67.753,76.447
0.48024,65.853,76.059
0.56932,66.264,73.907
0.67244,63.5,74.73
0.80247,67.695,76.767
0.90781,66.002,76.317
0.98323,66.376,74.308
1.0864,63.428,73.917
1.23,67.536,76.364
1.3354,65.929,76.392
1.3972,66.38,73.743
1.5003,63.54,74.55
1.6576,67.752,77.304
1.7629,66.115,76.461
1.8111,66.246,73.501
1.9142,62.846,73.739
2.0852,67.147,76.357
2.1905,66.189,77.137
2.225,67.102,75.275
2.3281,63.721,73.761
2.5127,67.095,76.031
2.6181,65.408,76.183
2.6389,66.442,74.126
2.742,63.787,74.551
2.9403,67.747,75.855
3.0457,66.005,76.672
3.0528,66.571,75.412
3.1559,63.555,74.013
3.3679,67.293,75.782
3.4732,65.501,76.173
3.4667,66.248,74.372
3.5699,63.646,74.185
3.7955,67.84,76.557
3.9008,66.13,76.791
3.8807,66.427,74.346
3.9838,63.175,74.125
4.223,67.176,76.216
4.3284,65.804,76.521
4.2946,66.731,74.721
4.3977,63.8,73.75
4.6506,67.504,75.445
4.7559,65.709,76.733
4.7085,66.459,74.846
4.8116,63.823,74.342
5.0782,67.649,76.89
5.1835,65.566,76.622
5.1224,65.873,73.537
5.2255,63.079,73.93
5.5057,67.607,77.097
5.6111,66.352,76.404
5.5363,66.881,73.468
5.6395,63.551,74.027
5.9333,67.348,76.663
6.0386,65.859,76.336
5.9502,66.654,74.565
6.0534,63.598,74.59
6.3609,67.198,76.138


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_082.csv <==
x,qOut,qIn
0.052667,65.553,76.816
0.1554,66.245,74.495
0.25852,63.487,74.132
0.3749,67.468,76.28
0.48024,65.732,76.253
0.56932,66.285,73.918
0.67244,63.546,74.388
0.80247,67.807,76.535
0.90781,66.204,77.013
0.98323,66.426,74.541
1.0864,63.076,73.057
1.23,67.147,76.428
1.3354,65.902,77.758
1.3972,66.776,74.284
1.5003,63.729,73.316
1.6576,67.402,76.483
1.7629,65.661,76.365
1.8111,66.402,73.474
1.9142,63.775,74.265
2.0852,67.853,77.337
2.1905,66,76.814
2.225,66.184,74.035
2.3281,63.04,73.577
2.5127,67.194,76.537
2.6181,65.834,76.757
2.6389,66.563,73.571
2.742,63.74,74.588
2.9403,67.784,77.059
3.0457,66.067,76.564
3.0528,66.27,73.923
3.1559,63.032,73.758
3.3679,67.331,76.26
3.4732,66.216,77.004
3.4667,66.898,74.589
3.5699,63.512,73.181
3.7955,67.247,76.312
3.9008,65.836,77.192
3.8807,66.676,74.691
3.9838,63.484,73.855
4.223,67.147,76.031
4.3284,65.6,76.877
4.2946,66.629,74.571
4.3977,63.777,73.749
4.6506,67.479,76.336
4.7559,65.686,76.36
4.7085,66.554,74.567
4.8116,63.919,74.778
5.0782,67.627,75.988
5.1835,65.508,75.601
5.1224,66.006,74.282
5.2255,63.576,74.929
5.5057,67.969,77.091
5.6111,66.164,76.516
5.5363,66.168,73.893
5.6395,62.847,73.651
5.9333,67.205,75.941
6.0386,66.176,76.882
5.9502,67.078,74.532
6.0534,63.92,73.745
6.3609,67.414,76.413


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_083.csv <==
x,qOut,qIn
0.052667,65.672,76.034
0.1554,66.302,73.797
0.25852,63.497,74.39
0.3749,67.63,76.745
0.48024,66.037,76.53
0.56932,66.544,74.702
0.67244,63.41,74.149
0.80247,67.224,76.236
0.90781,65.597,76.397
0.98323,66.455,74.082
1.0864,63.811,74.417
1.23,67.782,76.742
1.3354,65.907,76.152
1.3972,66.34,73.89
1.5003,63.533,74.379
1.6576,67.601,76.685
1.7629,65.833,76.115
1.8111,66.274,73.909
1.9142,63.51,74.605
2.0852,67.65,77.25
2.1905,65.881,76.412
2.225,66.157,73.806
2.3281,63.241,73.981
2.5127,67.566,76.529
2.6181,66.13,76.378
2.6389,66.517,73.683
2.742,63.546,74.134
2.9403,67.765,76.944
3.0457,66.204,77.556
3.0528,66.277,73.811
3.1559,62.749,72.484
3.3679,66.993,76.964
3.4732,66.079,77.739
3.4667,67.074,73.436
3.5699,63.758,73.818
3.7955,67.177,76.673
3.9008,65.494,76.66
3.8807,66.515,74.513
3.9838,63.923,74.335
4.223,67.673,76.67
4.3284,65.613,75.601
4.2946,66.06,73.199
4.3977,63.526,74.47
4.6506,67.971,77.394
4.7559,66.299,77.021
4.7085,66.315,74.021
4.8116,62.895,73.971
5.0782,66.988,76.676
5.1835,65.761,76.394
5.1224,66.677,73.782
5.2255,63.851,74.341
5.5057,67.821,76.805
5.6111,66.12,76.23
5.5363,66.516,74.134
5.6395,63.371,73.966
5.9333,67.331,76.242
6.0386,65.815,76.831
5.9502,66.537,74.377
6.0534,63.592,74.237
6.3609,67.415,76.589


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_084.csv <==
x,qOut,qIn
0.052667,65.404,76.554
0.1554,65.983,73.498
0.25852,63.245,73.814
0.3749,67.657,76.593
0.48024,66.338,76.79
0.56932,66.927,74.363
0.67244,63.651,74.034
0.80247,67.245,76.559
0.90781,65.516,76.222
0.98323,66.32,73.86
1.0864,63.593,74.771
1.23,67.601,76.418
1.3354,65.882,76.35
1.3972,66.433,74.429
1.5003,63.509,74.29
1.6576,67.471,76.312
1.7629,65.793,76.189
1.8111,66.417,73.959
1.9142,63.595,74.773
2.0852,67.637,76.852
2.1905,65.937,76.03
2.225,66.414,74.376
2.3281,63.339,74.107
2.5127,67.326,76.073
2.6181,65.824,76.48
2.6389,66.677,74.409
2.742,63.861,74.606
2.9403,67.534,76.393
3.0457,65.524,76.163
3.0528,66.126,73.936
3.1559,63.614,74.837
3.3679,67.779,76.774
3.4732,65.894,75.804
3.4667,66.149,74.139
3.5699,63.42,74.852
3.7955,67.816,76.614
3.9008,66.2,76.416
3.8807,66.265,73.523
3.9838,63,73.506
4.223,67.465,76.981
4.3284,66.438,77.437
4.2946,66.957,74.261
4.3977,63.256,73.408
4.6506,66.819,76.022
4.7559,65.521,76.427
4.7085,66.739,74.593
4.8116,64.016,74.881
5.0782,67.651,76.076
5.1835,65.661,76.38
5.1224,66.186,75.035
5.2255,63.333,74.208
5.5057,67.491,75.974
5.6111,65.998,76.48
5.5363,66.698,74.644
5.6395,63.668,73.4
5.9333,67.538,75.517
6.0386,65.923,77.073
5.9502,66.626,75.257
6.0534,63.697,74.043
6.3609,67.356,76.675


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_085.csv <==
x,qOut,qIn
0.052667,66.086,75.798
0.1554,66.649,73.784
0.25852,63.722,74.473
0.3749,67.746,76.94
0.48024,66.028,76.275
0.56932,66.293,73.932
0.67244,63.13,74.255
0.80247,67.271,76.533
0.90781,65.914,76.917
0.98323,66.62,74.29
1.0864,63.549,73.915
1.23,67.378,76.206
1.3354,65.761,76.493
1.3972,66.518,73.994
1.5003,63.782,74.197
1.6576,67.712,77.067
1.7629,65.829,76.562
1.8111,66.193,73.833
1.9142,63.312,74.169
2.0852,67.484,76.781
2.1905,65.912,76.056
2.225,66.407,73.321
2.3281,63.553,74.729
2.5127,67.75,76.866
2.6181,66.14,76.734
2.6389,66.344,74.416
2.742,63.031,73.667
2.9403,67.16,76.287
3.0457,65.933,76.982
3.0528,66.71,74.317
3.1559,63.606,73.966
3.3679,67.501,76.577
3.4732,65.994,76.938
3.4667,66.656,74.101
3.5699,63.405,73.532
3.7955,67.224,76.262
3.9008,65.825,76.452
3.8807,66.906,74.809
3.9838,63.989,74.405
4.223,67.338,75.676
4.3284,65.227,76.406
4.2946,66.095,74.875
4.3977,63.842,74.392
4.6506,67.892,76.935
4.7559,65.731,75.885
4.7085,65.893,72.852
4.8116,63.238,74.671
5.0782,67.868,77.631
5.1835,66.423,76.785
5.1224,66.589,73.647
5.2255,63.132,73.726
5.5057,67.069,76.514
5.6111,65.744,76.247
5.5363,66.702,73.679
5.6395,64.042,74.913
5.9333,67.821,77.531
6.0386,65.72,76.14
5.9502,65.948,73.345
6.0534,63.1,74.707
6.3609,67.484,76.794


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_086.csv <==
x,qOut,qIn
0.052667,65.948,76.674
0.1554,66.989,74.278
0.25852,63.839,74.09
0.3749,67.321,76.484
0.48024,65.558,76.508
0.56932,66.47,74.692
0.67244,63.712,74.609
0.80247,67.437,75.801
0.90781,65.53,75.912
0.98323,66.265,74.446
1.0864,63.833,74.547
1.23,68.002,76.637
1.3354,66.046,76.229
1.3972,66.117,73.866
1.5003,63.053,73.993
1.6576,67.426,76.93
1.7629,66.128,77.164
1.8111,66.694,74.195
1.9142,63.407,73.519
2.0852,67.171,75.865
2.1905,65.67,76.253
2.225,66.6,74.005
2.3281,63.997,74.853
2.5127,67.856,76.975
2.6181,65.787,76.713
2.6389,65.939,74.127
2.742,62.865,73.532
2.9403,67.214,76.427
3.0457,66.028,77.041
3.0528,66.897,74.408
3.1559,63.906,73.796
3.3679,67.573,76.851
3.4732,65.708,76.661
3.4667,66.291,73.394
3.5699,63.533,74.016
3.7955,67.669,77.081
3.9008,66.014,75.955
3.8807,66.454,73.548
3.9838,63.496,74.942
4.223,67.523,76.717
4.3284,65.842,76.621
4.2946,66.266,74.602
4.3977,63.228,73.309
4.6506,67.32,76.71
4.7559,65.857,76.895
4.7085,66.574,73.771
4.8116,63.794,74.226
5.0782,67.735,76.868
5.1835,65.867,76.505
5.1224,66.148,73.523
5.2255,63.362,73.685
5.5057,67.767,77.405
5.6111,66.242,76.934
5.5363,66.332,73.177
5.6395,63.006,73.718
5.9333,67.314,77.527
6.0386,66.186,77.18
5.9502,66.713,73.419
6.0534,63.196,73.621
6.3609,67.087,76.549


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_087.csv <==
x,qOut,qIn
0.052667,65.996,75.824
0.1554,66.358,73.731
0.25852,63.603,75.307
0.3749,67.796,77.046
0.48024,66.011,76.167
0.56932,66.131,73.524
0.67244,62.941,73.811
0.80247,67.36,76.758
0.90781,66.289,76.591
0.98323,67.029,74.596
1.0864,63.711,74.237
1.23,67.199,75.601
1.3354,65.461,76.482
1.3972,66.3,75.028
1.5003,63.736,74.115
1.6576,67.785,76.602
1.7629,65.905,76.904
1.8111,66.119,73.648
1.9142,63.088,73.425
2.0852,67.517,76.65
2.1905,66.328,76.975
2.225,66.881,73.945
2.3281,63.491,73.791
2.5127,67.22,76.358
2.6181,65.735,77.172
2.6389,66.54,74.606
2.742,63.504,73.772
2.9403,67.259,76.262
3.0457,65.615,76.608
3.0528,66.446,74.346
3.1559,63.758,74.316
3.3679,67.756,76.328
3.4732,65.958,76.372
3.4667,66.336,74.038
3.5699,63.378,73.69
3.7955,67.57,76.564
3.9008,66.078,77.181
3.8807,66.521,74.727
3.9838,63.315,73.857
4.223,67.215,75.923
4.3284,65.715,77.034
4.2946,66.416,74.033
4.3977,63.525,73.327
4.6506,67.719,76.869
4.7559,66.287,77.412
4.7085,66.695,73.987
4.8116,63.198,73.65
5.0782,66.996,76.26
5.1835,65.716,76.707
5.1224,66.817,74.368
5.2255,63.842,73.985
5.5057,67.425,75.745
5.6111,65.636,76.664
5.5363,66.514,74.926
5.6395,63.78,74.425
5.9333,67.442,76.401
6.0386,65.406,76.413
5.9502,66.084,74.068
6.0534,63.591,74.091
6.3609,67.794,76.898


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_088.csv <==
x,qOut,qIn
0.052667,66.129,76.72
0.1554,66.553,73.991
0.25852,63.116,73.739
0.3749,67.005,76.184
0.48024,65.758,77.007
0.56932,66.829,74.844
0.67244,63.858,74.545
0.80247,67.326,75.821
0.90781,65.389,76.073
0.98323,66.259,74.338
1.0864,63.832,74.182
1.23,67.936,76.309
1.3354,66.007,76.464
1.3972,66.294,74.223
1.5003,63.451,74.246
1.6576,67.533,77.087
1.7629,65.743,76.396
1.8111,66.098,73.724
1.9142,63.285,74.16
2.0852,67.648,76.68
2.1905,66.175,76.491
2.225,66.486,73.895
2.3281,63.382,74
2.5127,67.584,76.849
2.6181,66.156,77.572
2.6389,66.465,74.044
2.742,63.063,72.713
2.9403,67.142,76.617
3.0457,65.999,77.117
3.0528,66.865,73.78
3.1559,63.771,74.007
3.3679,67.5,76.804
3.4732,65.82,76.611
3.4667,66.386,74.309
3.5699,63.289,73.595
3.7955,67.288,76.049
3.9008,65.878,77.271
3.8807,66.671,74.69
3.9838,63.674,73.623
4.223,67.418,76.191
4.3284,65.669,76.647
4.2946,66.292,74.361
4.3977,63.505,73.82
4.6506,67.689,76.834
4.7559,66.112,77.515
4.7085,66.474,73.599
4.8116,63.13,72.948
5.0782,67.145,76.562
5.1835,65.924,76.943
5.1224,66.937,74.486
5.2255,63.988,74.223
5.5057,67.431,76.77
5.6111,65.37,76.333
5.5363,65.996,73.582
5.6395,63.47,74.469
5.9333,67.828,76.773
6.0386,66.21,76.141
5.9502,66.466,73.655
6.0534,63.333,74.136
6.3609,67.528,76.924


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_089.csv <==
x,qOut,qIn
0.052667,65.873,76.542
0.1554,66.326,73.742
0.25852,63.262,73.864
0.3749,67.45,76.68
0.48024,66.126,76.572
0.56932,66.818,74.321
0.67244,63.627,74.164
0.80247,67.298,76.332
0.90781,65.619,76.315
0.98323,66.438,74.331
1.0864,63.673,74.461
1.23,67.55,76.152
1.3354,65.728,76.375
1.3972,66.31,74.651
1.5003,63.62,74.197
1.6576,67.682,76.411
1.7629,65.848,76.317
1.8111,66.145,73.868
1.9142,63.319,73.981
2.0852,67.741,76.931
2.1905,66.297,77.123
2.225,66.472,73.911
2.3281,62.956,73.589
2.5127,67.073,76.882
2.6181,66.024,77.246
2.6389,66.988,74.376
2.742,63.649,73.029
2.9403,67.144,76
3.0457,65.602,76.626
3.0528,66.794,74.212
3.1559,64.178,75.23
3.3679,67.648,76.888
3.4732,65.367,75.075
3.4667,65.902,73.584
3.5699,63.335,74.862
3.7955,67.689,76.291
3.9008,66.121,76.499
3.8807,66.661,75.087
3.9838,63.598,74.738
4.223,67.234,76.186
4.3284,65.329,75.75
4.2946,66.095,73.678
4.3977,63.728,75.026
4.6506,68.076,76.69
4.7559,66.272,75.835
4.7085,66.386,74.055
4.8116,63.304,74.4
5.0782,67.461,76.885
5.1835,65.913,76.262
5.1224,66.397,74.239
5.2255,63.368,74.507
5.5057,67.396,76.293
5.6111,65.848,76.373
5.5363,66.494,74.132
5.6395,63.635,74.166
5.9333,67.655,76.374
6.0386,65.964,76.528
5.9502,66.403,74.368
6.0534,63.45,74.238
6.3609,67.506,76.872


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_090.csv <==
x,qOut,qIn
0.052667,65.503,76.165
0.1554,66.182,74.145
0.25852,63.871,74.492
0.3749,68.235,76.861
0.48024,66.276,76.785
0.56932,66.018,73.292
0.67244,62.796,73.517
0.80247,67.421,77.447
0.90781,66.397,77.225
0.98323,66.831,73.545
1.0864,63.189,73.808
1.23,66.992,76.148
1.3354,65.827,77.073
1.3972,66.908,74.916
1.5003,63.87,73.512
1.6576,67.397,76.188
1.7629,65.585,76.641
1.8111,66.392,73.755
1.9142,63.691,74.393
2.0852,67.65,76.763
2.1905,65.851,76.308
2.225,66.347,74.522
2.3281,63.421,74.296
2.5127,67.427,76.366
2.6181,65.788,76.176
2.6389,66.395,73.746
2.742,63.52,74.392
2.9403,67.643,76.815
3.0457,66.082,76.685
3.0528,66.568,74.49
3.1559,63.339,74.41
3.3679,67.145,75.851
3.4732,65.622,75.891
3.4667,66.567,74.598
3.5699,63.906,74.437
3.7955,67.814,76.378
3.9008,65.916,76.399
3.8807,66.284,74.716
3.9838,63.282,74.235
4.223,67.342,75.833
4.3284,65.812,76.369
4.2946,66.521,74.266
4.3977,63.619,74.229
4.6506,67.604,76.335
4.7559,65.965,77.024
4.7085,66.519,74.832
4.8116,63.361,73.846
5.0782,67.145,76.16
5.1835,65.572,76.287
5.1224,66.564,74.259
5.2255,63.938,74.534
5.5057,67.802,76.308
5.6111,65.863,75.743
5.5363,66.345,73.973
5.6395,63.518,74.701
5.9333,67.522,76.628
6.0386,65.753,76.432
5.9502,66.326,75.037
6.0534,63.475,74.465
6.3609,67.335,75.648


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_091.csv <==
x,qOut,qIn
0.052667,66.279,76.728
0.1554,66.611,73.904
0.25852,63.448,73.875
0.3749,67.431,76.916
0.48024,65.865,77.023
0.56932,66.365,73.609
0.67244,63.293,73.793
0.80247,67.39,76.969
0.90781,65.992,76.364
0.98323,66.636,73.593
1.0864,63.546,74.246
1.23,67.464,76.473
1.3354,65.917,76.603
1.3972,66.529,74.382
1.5003,63.387,74.384
1.6576,67.212,76.572
1.7629,65.656,76.42
1.8111,66.519,74.46
1.9142,63.639,74.17
2.0852,67.474,75.468
2.1905,65.772,76.362
2.225,66.566,74.798
2.3281,63.953,74.538
2.5127,67.769,76.962
2.6181,65.631,76.461
2.6389,65.887,73.629
2.742,63.082,73.89
2.9403,67.538,76.622
3.0457,66.195,76.672
3.0528,66.767,74.037
3.1559,63.734,74.419
3.3679,67.574,76.779
3.4732,65.786,76.501
3.4667,66.206,73.591
3.5699,63.295,73.465
3.7955,67.558,76.949
3.9008,66.126,76.907
3.8807,66.603,73.783
3.9838,63.504,74.582
4.223,67.366,76.554
4.3284,65.672,76.359
4.2946,66.142,74.17
4.3977,63.337,74.207
4.6506,67.755,76.448
4.7559,66.366,77.374
4.7085,66.55,74.204
4.8116,63.024,72.452
5.0782,67.206,76.756
5.1835,66.222,77.815
5.1224,67.056,74.054
5.2255,63.537,72.934
5.5057,66.979,76.133
5.6111,65.497,77.047
5.5363,66.657,74.746
5.6395,63.965,74.334
5.9333,67.537,76.565
6.0386,65.445,76.462
5.9502,66,73.736
6.0534,63.416,73.886
6.3609,67.815,76.736


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_092.csv <==
x,qOut,qIn
0.052667,65.84,76.746
0.1554,66.725,74.242
0.25852,63.866,73.995
0.3749,67.608,76.768
0.48024,65.708,76.26
0.56932,66.25,73.766
0.67244,63.486,74.76
0.80247,67.57,76.952
0.90781,65.851,75.776
0.98323,66.356,73.552
1.0864,63.435,74.404
1.23,67.514,76.51
1.3354,65.926,76.478
1.3972,66.548,74.694
1.5003,63.643,74.842
1.6576,67.368,76.411
1.7629,65.413,75.818
1.8111,65.996,73.927
1.9142,63.577,74.39
2.0852,68.042,77.054
2.1905,66.331,76.505
2.225,66.342,73.463
2.3281,63.19,73.853
2.5127,67.501,76.783
2.6181,66.136,76.633
2.6389,66.477,73.643
2.742,63.272,74.226
2.9403,67.425,77.141
3.0457,66.075,77.219
3.0528,66.509,74.024
3.1559,63.025,73.192
3.3679,66.994,76.178
3.4732,65.906,77.194
3.4667,67.079,74.618
3.5699,64.094,73.765
3.7955,67.468,76.318
3.9008,65.45,76.38
3.8807,66.218,74.091
3.9838,63.707,74.287
4.223,67.774,76.903
4.3284,65.871,76.466
4.2946,66.186,73.241
4.3977,63.282,74.418
4.6506,67.544,77.111
4.7559,66.066,76.008
4.7085,66.558,73.951
4.8116,63.416,74.194
5.0782,67.341,76.788
5.1835,65.797,76.851
5.1224,66.509,74.056
5.2255,63.557,74.763
5.5057,67.37,76.39
5.6111,65.637,75.348
5.5363,66.367,73.935
5.6395,63.797,75.11
5.9333,67.967,76.666
6.0386,66.137,76.356
5.9502,66.291,74.619
6.0534,63.062,73.747
6.3609,67.173,76.071


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_093.csv <==
x,qOut,qIn
0.052667,65.778,76.395
0.1554,66.42,74.333
0.25852,63.681,74.7
0.3749,67.567,76.926
0.48024,65.626,76.314
0.56932,66.085,73.627
0.67244,63.285,74.269
0.80247,67.531,76.547
0.90781,66.028,76.138
0.98323,66.646,74.202
1.0864,63.803,74.911
1.23,67.672,76.773
1.3354,65.743,75.882
1.3972,66.032,73.585
1.5003,63.172,74.591
1.6576,67.636,76.352
1.7629,66.321,76.49
1.8111,66.696,74.92
1.9142,63.297,73.625
2.0852,67.192,76.293
2.1905,65.827,77.301
2.225,66.62,74.639
2.3281,63.483,73.65
2.5127,67.273,75.853
2.6181,65.762,76.707
2.6389,66.704,74.631
2.742,63.921,73.708
2.9403,67.659,76.507
3.0457,65.724,76.871
3.0528,66.268,74.167
3.1559,63.523,74.327
3.3679,67.546,76.262
3.4732,65.758,76.041
3.4667,66.204,74.062
3.5699,63.52,74.076
3.7955,67.902,77.013
3.9008,66.295,77.02
3.8807,66.296,73.708
3.9838,62.762,73.237
4.223,67.02,76.659
4.3284,66.09,77.433
4.2946,67.034,74.911
4.3977,63.671,73.841
4.6506,67.104,75.449
4.7559,65.485,76.538
4.7085,66.519,74.917
4.8116,63.892,73.35
5.0782,67.851,76.209
5.1835,66.043,77.342
5.1224,66.41,74.064
5.2255,63.226,73.763
5.5057,67.177,76.626
5.6111,65.728,76.685
5.5363,66.591,74.627
5.6395,63.612,74.002
5.9333,67.386,76.345
6.0386,65.716,76.346
5.9502,66.557,74.331
6.0534,63.768,74.062
6.3609,67.604,75.981


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_094.csv <==
x,qOut,qIn
0.052667,65.982,76.32
0.1554,66.439,73.797
0.25852,63.527,74.03
0.3749,67.567,76.639
0.48024,65.881,76.359
0.56932,66.337,73.834
0.67244,63.452,74.647
0.80247,67.51,77.148
0.90781,65.802,76.402
0.98323,66.167,74.02
1.0864,63.183,74.439
1.23,67.479,76.367
1.3354,66.15,76.208
1.3972,66.684,74.52
1.5003,63.558,73.524
1.6576,67.62,76.38
1.7629,66.175,77.627
1.8111,66.606,74.289
1.9142,63.184,73.555
2.0852,67.047,75.958
2.1905,65.764,76.76
2.225,66.765,74.704
2.3281,63.786,73.44
2.5127,67.496,76.22
2.6181,65.774,77.482
2.6389,66.508,74.542
2.742,63.573,73.732
2.9403,67.284,75.913
3.0457,65.476,76.181
3.0528,66.265,74.335
3.1559,63.882,74.497
3.3679,68.075,76.752
3.4732,66.085,76.905
3.4667,65.961,73.626
3.5699,62.711,73.105
3.7955,67.291,76.956
3.9008,66.37,77.972
3.8807,67.053,73.894
3.9838,63.433,73.284
4.223,66.938,76.158
4.3284,65.558,76.623
4.2946,66.75,74.281
4.3977,64.035,74.721
4.6506,67.684,76.625
4.7559,65.688,76.199
4.7085,66.206,74.597
4.8116,63.325,74.004
5.0782,67.449,75.926
5.1835,65.953,76.548
5.1224,66.701,74.321
5.2255,63.764,74.102
5.5057,67.549,76.294
5.6111,65.74,76.711
5.5363,66.336,74.481
5.6395,63.467,74.22
5.9333,67.401,76.486
6.0386,65.677,76.416
5.9502,66.34,73.993
6.0534,63.606,74.302
6.3609,67.697,76.657


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_095.csv <==
x,qOut,qIn
0.052667,65.829,75.888
0.1554,66.467,74.504
0.25852,63.755,74.857
0.3749,67.587,76.628
0.48024,65.529,76.32
0.56932,65.894,73.776
0.67244,63.302,74.276
0.80247,67.783,77.134
0.90781,66.226,76.277
0.98323,66.433,73.315
1.0864,63.368,74.209
1.23,67.645,77.011
1.3354,66.206,76.841
1.3972,66.455,73.871
1.5003,63.136,73.941
1.6576,67.273,76.795
1.7629,66.029,76.809
1.8111,66.676,74.031
1.9142,63.429,73.081
2.0852,67.346,76.084
2.1905,65.978,77.403
2.225,66.753,74.576
2.3281,63.693,73.655
2.5127,67.3,76.854
2.6181,65.45,76.636
2.6389,66.056,73.44
2.742,63.347,74.659
2.9403,67.718,76.882
3.0457,66.29,76.421
3.0528,66.637,74.152
3.1559,63.23,73.411
3.3679,67.255,76.384
3.4732,66.052,77.299
3.4667,66.933,74.996
3.5699,63.692,73.635
3.7955,67.118,75.499
3.9008,65.351,76.518
3.8807,66.334,74.63
3.9838,63.936,74.314
4.223,67.968,76.855
4.3284,65.935,77.017
4.2946,66.042,74.019
4.3977,63.011,72.949
4.6506,67.417,76.741
4.7559,66.184,77.041
4.7085,66.808,73.466
4.8116,63.677,73.998
5.0782,67.528,77.174
5.1835,65.89,76.85
5.1224,66.365,73.693
5.2255,63.174,73.792
5.5057,67.204,76.537
5.6111,65.888,76.832
5.5363,66.774,74.303
5.6395,63.746,74.204
5.9333,67.407,76.655
6.0386,65.637,76.303
5.9502,66.413,73.749
6.0534,63.652,74.241
6.3609,67.592,76.56


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_096.csv <==
x,qOut,qIn
0.052667,65.614,76.238
0.1554,65.85,73.325
0.25852,63.305,74.467
0.3749,67.866,77.798
0.48024,66.258,76.44
0.56932,66.314,73.074
0.67244,63.1,74.128
0.80247,67.415,77.093
0.90781,66.155,76.493
0.98323,66.67,73.634
1.0864,63.538,74.336
1.23,67.532,77.086
1.3354,65.99,76.771
1.3972,66.419,73.631
1.5003,63.237,73.729
1.6576,67.35,76.484
1.7629,66.052,76.725
1.8111,66.78,73.85
1.9142,63.662,73.936
2.0852,67.405,77.123
2.1905,65.714,76.816
2.225,66.373,74.021
2.3281,63.426,74.459
2.5127,67.302,76.356
2.6181,65.641,75.914
2.6389,66.415,74.063
2.742,63.871,74.581
2.9403,67.987,76.832
3.0457,66.077,76.391
3.0528,66.158,73.503
3.1559,63.067,74.17
3.3679,67.418,76.997
3.4732,66.127,76.407
3.4667,66.652,74.457
3.5699,63.385,74.111
3.7955,67.269,76.085
3.9008,65.829,76.566
3.8807,66.593,74.723
3.9838,63.589,73.706
4.223,67.476,76.323
4.3284,65.875,77.255
4.2946,66.552,74.323
4.3977,63.538,73.744
4.6506,67.359,75.769
4.7559,65.703,76.459
4.7085,66.472,74.442
4.8116,63.816,74.181
5.0782,67.801,77.379
5.1835,65.882,76.921
5.1224,66.095,73.352
5.2255,62.891,73.694
5.5057,67.156,76.709
5.6111,66.043,76.539
5.5363,67.105,74.114
5.6395,64.088,74.36
5.9333,67.452,76.395
6.0386,65.396,75.802
5.9502,66.202,74.573
6.0534,63.822,74.721
6.3609,67.776,76.56


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_097.csv <==
x,qOut,qIn
0.052667,65.941,76.1
0.1554,65.789,73.031
0.25852,62.702,73.958
0.3749,67.398,77.425
0.48024,66.421,76.533
0.56932,66.997,73.845
0.67244,63.497,73.788
0.80247,67.177,76.232
0.90781,65.753,76.928
0.98323,66.661,74.273
1.0864,63.739,74.306
1.23,67.428,76.874
1.3354,65.584,76.201
1.3972,66.238,73.481
1.5003,63.515,74.71
1.6576,67.653,76.508
1.7629,66.008,75.921
1.8111,66.502,74.699
1.9142,63.607,74.505
2.0852,67.572,76.529
2.1905,65.776,76.676
2.225,66.142,74.085
2.3281,63.232,73.873
2.5127,67.573,76.702
2.6181,66.211,76.651
2.6389,66.682,73.615
2.742,63.473,73.742
2.9403,67.479,76.49
3.0457,66.056,76.943
3.0528,66.633,74.402
3.1559,63.374,73.865
3.3679,67.143,76.518
3.4732,65.625,76.663
3.4667,66.484,74.133
3.5699,63.542,74.223
3.7955,67.417,76.556
3.9008,65.818,76.489
3.8807,66.654,74.327
3.9838,63.757,74.431
4.223,67.444,75.868
4.3284,65.579,75.891
4.2946,66.394,74.397
4.3977,63.94,74.937
4.6506,67.85,76.662
4.7559,65.674,76.227
4.7085,65.883,73.93
4.8116,63.185,74.272
5.0782,67.645,76.707
5.1835,66.133,76.413
5.1224,66.493,73.496
5.2255,63.444,74.254
5.5057,67.576,77.234
5.6111,66.042,77.281
5.5363,66.49,73.873
5.6395,63.322,73.359
5.9333,67.214,76.79
6.0386,65.679,76.083
5.9502,66.514,73.347
6.0534,64.057,75.201
6.3609,68.081,77.668


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_098.csv <==
x,qOut,qIn
0.052667,65.748,76.371
0.1554,66.187,73.393
0.25852,63.305,73.643
0.3749,67.708,76.639
0.48024,66.393,77.406
0.56932,66.767,74.333
0.67244,63.285,73.917
0.80247,66.992,76.486
0.90781,65.531,76.681
0.98323,66.447,73.974
1.0864,63.651,74.126
1.23,67.665,76.339
1.3354,66.055,76.598
1.3972,66.595,74.803
1.5003,63.568,73.88
1.6576,67.465,76.237
1.7629,65.798,76.634
1.8111,66.363,73.754
1.9142,63.392,73.741
2.0852,67.53,76.753
2.1905,66.094,76.98
2.225,66.695,74.593
2.3281,63.397,73.83
2.5127,67.02,75.974
2.6181,65.421,76.803
2.6389,66.49,74.406
2.742,63.972,74.517
2.9403,67.782,76.76
3.0457,65.7,75.932
3.0528,66.128,73.809
3.1559,63.567,74.321
3.3679,67.864,76.45
3.4732,66.081,76.454
3.4667,66.264,74.056
3.5699,63.403,73.888
3.7955,67.678,77.204
3.9008,66.01,77.2
3.8807,66.088,73.032
3.9838,62.887,73.126
4.223,67.366,77.695
4.3284,66.317,77.46
4.2946,66.875,72.933
4.3977,63.387,73.74
4.6506,67.111,76.783
4.7559,65.739,76.452
4.7085,66.677,74.187
4.8116,63.843,74.503
5.0782,67.587,77.019
5.1835,65.689,76.283
5.1224,66.132,73.771
5.2255,63.256,74.083
5.5057,67.55,76.719
5.6111,66.158,76.647
5.5363,66.716,73.724
5.6395,63.571,74.024
5.9333,67.421,76.519
6.0386,65.809,76.63
5.9502,66.436,74.656
6.0534,63.558,74.352
6.3609,67.498,76.535


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_099.csv <==
x,qOut,qIn
0.052667,65.828,76.779
0.1554,66.456,74.408
0.25852,63.582,74.197
0.3749,67.418,76.242
0.48024,65.592,75.857
0.56932,66.174,73.962
0.67244,63.655,74.76
0.80247,68.01,77.534
0.90781,66.244,76.751
0.98323,66.178,73.433
1.0864,62.68,73.356
1.23,67.034,76.062
1.3354,66.18,76.957
1.3972,67.272,74.55
1.5003,64.076,73.726
1.6576,67.348,76.58
1.7629,65.378,76.604
1.8111,66.167,74.093
1.9142,63.49,74.828
2.0852,67.485,76.725
2.1905,65.749,76.022
2.225,66.376,73.765
2.3281,63.544,74.442
2.5127,67.664,76.741
2.6181,66.091,75.653
2.6389,66.666,74.098
2.742,63.597,75.324
2.9403,67.388,76.001
3.0457,65.662,75.968
3.0528,66.387,75.003
3.1559,63.518,74.403
3.3679,67.388,75.762
3.4732,65.661,76.405
3.4667,66.482,74.728
3.5699,63.868,74.605
3.7955,67.679,76.381
3.9008,65.599,75.736
3.8807,66.065,74.308
3.9838,63.616,74.711
4.223,67.938,76.807
4.3284,66.06,76.204
4.2946,66.116,73.48
4.3977,63.15,74.113
4.6506,67.626,76.955
4.7559,66.283,76.985
4.7085,66.589,73.851
4.8116,63.251,73.724
5.0782,67.255,76.916
5.1835,65.905,76.463
5.1224,66.606,73.789
5.2255,63.547,74.175
5.5057,67.48,76.447
5.6111,65.94,76.745
5.5363,66.55,74.514
5.6395,63.456,73.85
5.9333,67.316,76.376
6.0386,65.736,76.485
5.9502,66.495,74.041
6.0534,63.611,73.948
6.3609,67.524,76.719


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_100.csv <==
x,qOut,qIn
0.052667,66.285,76.885
0.1554,66.283,73.385
0.25852,62.945,73.737
0.3749,67.288,77.174
0.48024,66.175,77.095
0.56932,66.757,73.416
0.67244,63.409,73.505
0.80247,67.332,76.576
0.90781,66.024,77.151
0.98323,66.792,74.115
1.0864,63.625,73.787
1.23,67.279,76.702
1.3354,65.595,76.579
1.3972,66.357,74.113
1.5003,63.588,74.387
1.6576,67.59,76.324
1.7629,65.879,76.714
1.8111,66.362,74.197
1.9142,63.471,73.371
2.0852,67.626,76.823
2.1905,66.058,77.097
2.225,66.457,73.542
2.3281,63.345,73.999
2.5127,67.396,77.051
2.6181,65.909,76.997
2.6389,66.47,73.777
2.742,63.381,73.458
2.9403,67.396,76.955
3.0457,65.945,76.638
3.0528,66.616,73.495
3.1559,63.644,74.598
3.3679,67.565,76.829
3.4732,65.893,76.056
3.4667,66.351,73.743
3.5699,63.258,74.519
3.7955,67.387,76.559
3.9008,66.034,76.913
3.8807,66.727,75.16
3.9838,63.468,73.552
4.223,67.114,75.361
4.3284,65.545,76.185
4.2946,66.563,74.535
4.3977,64.046,74.381
4.6506,67.944,77.163
4.7559,65.877,76.775
4.7085,66.038,73.94
4.8116,62.863,74.174
5.0782,67.092,76.081
5.1835,65.907,76.598
5.1224,67.004,74.899
5.2255,64.142,73.787
5.5057,67.639,76.001
5.6111,65.568,76.509
5.5363,66.25,74.226
5.6395,63.806,74.497
5.9333,67.807,76.651
6.0386,65.693,76.23
5.9502,65.88,73.48
6.0534,63.272,74.05
6.3609,67.844,77.528


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_101.csv <==
x,qOut,qIn
0.052667,65.944,76.595
0.1554,66.284,73.917
0.25852,63.22,74.061
0.3749,67.453,76.837
0.48024,66.107,77.126
0.56932,66.643,73.747
0.67244,63.299,73.4
0.80247,67.201,76.793
0.90781,65.899,76.778
0.98323,66.899,74.309
1.0864,63.903,74.21
1.23,67.354,76.234
1.3354,65.384,75.983
1.3972,66.213,73.772
1.5003,63.857,74.812
1.6576,67.93,77.041
1.7629,65.851,75.863
1.8111,65.942,73.751
1.9142,63.102,75.073
2.0852,67.584,77.15
2.1905,66.168,76.181
2.225,66.476,73.9
2.3281,63.139,73.266
2.5127,67.318,76.252
2.6181,66.197,77.073
2.6389,67.037,74.498
2.742,63.802,74.568
2.9403,67.221,76.561
3.0457,65.364,75.9
3.0528,66.174,73.876
3.1559,63.484,74.494
3.3679,67.656,76.242
3.4732,66.112,76.316
3.4667,66.742,74.88
3.5699,63.672,74.255
3.7955,67.295,75.93
3.9008,65.423,76.393
3.8807,66.208,74.599
3.9838,63.73,74.689
4.223,67.791,76.634
4.3284,65.821,76.498
4.2946,66.119,73.429
4.3977,63.359,73.691
4.6506,67.743,77.082
4.7559,66.216,76.441
4.7085,66.57,73.414
4.8116,63.556,74.646
5.0782,67.53,77.216
5.1835,65.769,76.251
5.1224,66.083,73.536
5.2255,63.145,73.824
5.5057,67.511,77.308
5.6111,66.167,76.889
5.5363,66.618,73.311
5.6395,63.392,74.281
5.9333,67.325,76.686
6.0386,65.845,76.4
5.9502,66.516,73.986
6.0534,63.64,74.222
6.3609,67.642,76.741


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_102.csv <==
x,qOut,qIn
0.052667,65.542,75.743
0.1554,66.124,73.664
0.25852,63.431,74.632
0.3749,67.766,76.882
0.48024,66.234,76.369
0.56932,66.528,74.447
0.67244,63.206,74.422
0.80247,67.165,75.911
0.90781,65.79,76.487
0.98323,66.64,75.027
1.0864,63.725,73.804
1.23,67.592,76.058
1.3354,65.898,76.576
1.3972,66.49,74.451
1.5003,63.514,73.778
1.6576,67.47,76.26
1.7629,65.859,77.037
1.8111,66.523,74.262
1.9142,63.505,73.811
2.0852,67.307,76.549
2.1905,65.625,76.292
2.225,66.442,74.169
2.3281,63.747,74.701
2.5127,67.638,76.583
2.6181,65.737,76.126
2.6389,66.232,73.929
2.742,63.44,74.461
2.9403,67.597,76.813
3.0457,65.964,76.622
3.0528,66.517,73.783
3.1559,63.546,74.457
3.3679,67.43,76.838
3.4732,65.701,75.641
3.4667,66.425,73.858
3.5699,63.875,74.967
3.7955,67.853,76.548
3.9008,65.795,75.952
3.8807,65.977,73.989
3.9838,63.327,74.393
4.223,67.776,77.561
4.3284,66.111,76.426
4.2946,66.131,72.78
4.3977,62.896,74.259
4.6506,67.41,77.147
4.7559,66.403,76.707
4.7085,66.983,73.728
4.8116,63.432,73.785
5.0782,67.09,76.294
5.1835,65.719,76.707
5.1224,66.739,75.203
5.2255,63.844,74.678
5.5057,67.375,76.202
5.6111,65.391,76.174
5.5363,66.094,73.613
5.6395,63.546,74.01
5.9333,67.901,76.714
6.0386,66.329,76.577
5.9502,66.706,74.17
6.0534,63.564,74.69
6.3609,67.33,76.626


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_103.csv <==
x,qOut,qIn
0.052667,65.773,76.477
0.1554,66.533,74.781
0.25852,63.615,73.953
0.3749,67.342,76.388
0.48024,65.536,76.373
0.56932,66.37,74.493
0.67244,63.781,74.852
0.80247,67.654,76.086
0.90781,65.649,75.73
0.98323,66.101,74.31
1.0864,63.587,74.477
1.23,67.979,76.797
1.3354,66.222,76.9
1.3972,66.226,73.667
1.5003,62.949,73.219
1.6576,67.296,76.848
1.7629,66.167,76.698
1.8111,66.861,73.726
1.9142,63.597,74.136
2.0852,67.275,76.664
2.1905,65.652,76.97
2.225,66.414,74.665
2.3281,63.507,74.125
2.5127,67.322,76.089
2.6181,65.593,76.231
2.6389,66.336,74.04
2.742,63.807,74.259
2.9403,68.019,77.106
3.0457,66.191,76.793
3.0528,66.27,73.593
3.1559,63.036,73.502
3.3679,67.26,76.823
3.4732,65.995,77.006
3.4667,66.747,73.803
3.5699,63.72,74.441
3.7955,67.449,76.613
3.9008,65.655,76.246
3.8807,66.238,74.063
3.9838,63.546,74.087
4.223,67.765,76.734
4.3284,66.094,76.714
4.2946,66.339,73.877
4.3977,63.241,73.651
4.6506,67.45,77.078
4.7559,66.044,77.373
4.7085,66.512,74.097
4.8116,63.338,72.987
5.0782,67.344,76.653
5.1835,65.921,76.849
5.1224,66.55,73.034
5.2255,63.634,74.099
5.5057,67.734,77.692
5.6111,66.129,77.178
5.5363,66.331,73.658
5.6395,62.832,73.615
5.9333,66.9,76.675
6.0386,65.861,76.435
5.9502,67,74.17
6.0534,63.985,74.397
6.3609,67.562,76.029


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_104.csv <==
x,qOut,qIn
0.052667,65.842,76.368
0.1554,66.586,74.041
0.25852,63.758,74.452
0.3749,67.67,77.171
0.48024,65.856,75.898
0.56932,66.304,73.711
0.67244,63.323,74.448
0.80247,67.408,76.402
0.90781,65.898,76.298
0.98323,66.638,74.45
1.0864,63.751,74.617
1.23,67.465,76.311
1.3354,65.527,75.916
1.3972,66.129,73.928
1.5003,63.589,74.899
1.6576,67.805,76.907
1.7629,65.979,76.456
1.8111,66.216,74.159
1.9142,63.265,74.066
2.0852,67.503,76.707
2.1905,65.994,76.342
2.225,66.493,73.44
2.3281,63.668,73.931
2.5127,67.84,76.882
2.6181,66.15,76.506
2.6389,66.248,73.784
2.742,63.081,74.464
2.9403,67.369,77.086
3.0457,66.048,77.276
3.0528,66.434,73.934
3.1559,62.946,72.677
3.3679,67.059,76.209
3.4732,66.108,77.611
3.4667,67.247,74.338
3.5699,64.059,73.602
3.7955,67.282,76.9
3.9008,65.301,76.458
3.8807,66.22,73.64
3.9838,63.738,74.855
4.223,67.726,76.654
4.3284,65.802,75.722
4.2946,66.233,73.893
4.3977,63.556,75.026
4.6506,67.816,77.123
4.7559,66.086,76.286
4.7085,66.268,73.6
4.8116,63.045,73.775
5.0782,67.3,76.651
5.1835,66.11,76.515
5.1224,66.927,74.347
5.2255,63.828,74.738
5.5057,67.379,76.056
5.6111,65.498,76.151
5.5363,66.18,74.195
5.6395,63.538,74.35
5.9333,67.723,76.95
6.0386,66.037,76.488
5.9502,66.424,74.156
6.0534,63.328,74.071
6.3609,67.345,76.365


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_105.csv <==
x,qOut,qIn
0.052667,65.736,76.164
0.1554,66.125,74.474
0.25852,63.335,74.049
0.3749,67.732,76.11
0.48024,66.304,77.139
0.56932,66.663,74.163
0.67244,63.304,73.044
0.80247,67.263,76.956
0.90781,65.931,77.296
0.98323,66.772,73.936
1.0864,63.574,74.211
1.23,67.099,76.197
1.3354,65.398,75.99
1.3972,66.487,74.205
1.5003,64.067,74.977
1.6576,67.886,76.513
1.7629,65.712,75.752
1.8111,66.036,73.871
1.9142,63.374,74.838
2.0852,67.66,77.013
2.1905,65.959,76.186
2.225,66.339,74.14
2.3281,63.391,74.118
2.5127,67.478,76.31
2.6181,65.865,76.21
2.6389,66.411,73.967
2.742,63.719,74.899
2.9403,67.857,77.233
3.0457,66.003,76.412
3.0528,66.03,73.082
3.1559,62.83,73.614
3.3679,67.364,76.701
3.4732,66.401,76.641
3.4667,67.078,74.671
3.5699,63.609,74.202
3.7955,67.105,76.212
3.9008,65.492,76.933
3.8807,66.358,74.595
3.9838,63.487,73.764
4.223,67.457,76.141
4.3284,65.911,76.643
4.2946,66.662,74.33
4.3977,63.782,74.22
4.6506,67.65,76.431
4.7559,65.871,76.209
4.7085,66.356,73.947
4.8116,63.353,74.294
5.0782,67.447,76.223
5.1835,65.982,76.845
5.1224,66.641,74.779
5.2255,63.432,74.045
5.5057,67.124,75.965
5.6111,65.537,76.201
5.5363,66.547,74.55
5.6395,63.878,74.556
5.9333,67.659,75.861
6.0386,65.711,76.279
5.9502,66.284,74.914
6.0534,63.611,74.694
6.3609,67.622,76.226


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_106.csv <==
x,qOut,qIn
0.052667,66.216,77.031
0.1554,66.441,74.361
0.25852,62.976,73.72
0.3749,66.9,76.805
0.48024,65.63,76.766
0.56932,66.623,73.417
0.67244,63.758,73.945
0.80247,67.656,76.794
0.90781,66.004,76.43
0.98323,66.637,74.265
1.0864,63.74,74.932
1.23,67.478,76.506
1.3354,65.532,75.583
1.3972,66.021,73.952
1.5003,63.402,74.434
1.6576,67.87,76.906
1.7629,66.359,76.891
1.8111,66.521,73.984
1.9142,63.037,73.692
2.0852,67.059,76.537
2.1905,65.87,76.677
2.225,66.859,74.573
2.3281,63.879,74.218
2.5127,67.477,75.786
2.6181,65.618,76.242
2.6389,66.319,74.479
2.742,63.707,74.155
2.9403,67.779,76.595
3.0457,65.919,77.063
3.0528,66.171,73.951
3.1559,63.114,73.682
3.3679,67.345,76.975
3.4732,65.994,76.635
3.4667,66.668,73.694
3.5699,63.584,74.24
3.7955,67.486,76.621
3.9008,65.93,76.309
3.8807,66.613,74.305
3.9838,63.565,74.015
4.223,67.359,76.565
4.3284,65.684,76.399
4.2946,66.489,74.377
4.3977,63.709,74.371
4.6506,67.475,76.002
4.7559,65.545,76.201
4.7085,66.193,74.205
4.8116,63.775,74.417
5.0782,67.924,77.159
5.1835,65.879,76.511
5.1224,65.905,73.081
5.2255,63.032,74.029
5.5057,67.593,77.681
5.6111,66.261,76.875
5.5363,66.577,73.687
5.6395,63.335,73.65
5.9333,67.388,77.057
6.0386,65.975,76.368
5.9502,66.53,72.644
6.0534,63.571,74.138
6.3609,67.738,77.278


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_107.csv <==
x,qOut,qIn
0.052667,65.644,76.672
0.1554,66.507,74.094
0.25852,63.776,73.741
0.3749,67.689,76.532
0.48024,65.866,75.946
0.56932,66.39,73.627
0.67244,63.746,74.822
0.80247,67.801,77.167
0.90781,65.825,76.491
0.98323,65.908,73.626
1.0864,62.859,74.001
1.23,67.32,77.019
1.3354,66.15,76.883
1.3972,66.813,73.764
1.5003,63.566,73.758
1.6576,67.349,76.903
1.7629,65.819,76.576
1.8111,66.653,74.011
1.9142,63.798,74.566
2.0852,67.521,76.744
2.1905,65.606,75.709
2.225,66.213,73.825
2.3281,63.647,74.572
2.5127,67.843,77.12
2.6181,66.013,76.287
2.6389,66.224,73.484
2.742,63.238,74.526
2.9403,67.453,76.91
3.0457,65.943,76.307
3.0528,66.445,74.127
3.1559,63.558,73.927
3.3679,67.655,76.459
3.4732,65.989,76.574
3.4667,66.27,73.194
3.5699,63.313,74.149
3.7955,67.659,77.999
3.9008,66.223,77.076
3.8807,66.396,73.431
3.9838,62.775,73.733
4.223,66.834,76.209
4.3284,65.89,76.531
4.2946,67.136,74.637
4.3977,64.178,74.323
4.6506,67.61,76.461
4.7559,65.622,76.411
4.7085,66.302,74.165
4.8116,63.483,74.453
5.0782,67.433,76.025
5.1835,65.762,76.047
5.1224,66.551,74.83
5.2255,63.859,74.873
5.5057,67.688,76.169
5.6111,65.681,75.906
5.5363,66.074,74.304
5.6395,63.316,73.995
5.9333,67.672,76.318
6.0386,66.183,77.228
5.9502,66.608,74.363
6.0534,63.365,73.931
6.3609,67.197,76.659


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_108.csv <==
x,qOut,qIn
0.052667,65.796,76.749
0.1554,66.266,74.117
0.25852,63.295,74.011
0.3749,67.365,76.692
0.48024,65.845,76.84
0.56932,66.505,74.218
0.67244,63.518,73.749
0.80247,67.453,76.57
0.90781,65.852,76.495
0.98323,66.514,73.973
1.0864,63.691,74.335
1.23,67.672,76.714
1.3354,65.904,76.192
1.3972,66.248,74.132
1.5003,63.278,74.095
1.6576,67.538,76.355
1.7629,66.123,77.028
1.8111,66.512,74.511
1.9142,63.181,73.429
2.0852,67.241,76.533
2.1905,66.022,77.336
2.225,66.796,74.076
2.3281,63.424,73.549
2.5127,67.147,76.121
2.6181,65.811,76.624
2.6389,66.948,75.199
2.742,63.941,73.934
2.9403,67.3,75.634
3.0457,65.341,76.319
3.0528,66.327,74.151
3.1559,63.862,74.681
3.3679,67.715,76.356
3.4732,65.649,75.997
3.4667,66.132,74.812
3.5699,63.517,74.914
3.7955,67.633,76.394
3.9008,65.77,75.642
3.8807,66.113,73.558
3.9838,63.293,74.512
4.223,67.758,76.569
4.3284,66.393,77.213
4.2946,66.749,75.18
4.3977,63.268,73.662
4.6506,66.929,75.399
4.7559,65.437,76.658
4.7085,66.501,74.515
4.8116,64.08,73.772
5.0782,68.093,76.63
5.1835,66.058,76.764
5.1224,66.099,73.697
5.2255,63.063,73.815
5.5057,67.421,77.211
5.6111,66.067,77.209
5.5363,66.543,73.869
5.6395,63.236,73.537
5.9333,67.181,76.231
6.0386,65.867,76.765
5.9502,66.777,74.078
6.0534,63.883,74.014
6.3609,67.638,76.534


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_109.csv <==
x,qOut,qIn
0.052667,66.105,76.714
0.1554,66.267,73.546
0.25852,62.911,73.916
0.3749,67.125,76.461
0.48024,66.041,76.88
0.56932,66.979,74.898
0.67244,63.748,73.816
0.80247,67.196,75.874
0.90781,65.442,76.714
0.98323,66.452,74.344
1.0864,63.927,74.217
1.23,67.758,76.309
1.3354,65.706,76.155
1.3972,66.148,73.789
1.5003,63.59,74.352
1.6576,67.8,77.415
1.7629,65.904,76.522
1.8111,66.02,73.601
1.9142,63.067,74.748
2.0852,67.479,76.927
2.1905,66.12,76.133
2.225,66.533,73.819
2.3281,63.408,73.594
2.5127,67.661,76.566
2.6181,66.367,77.348
2.6389,66.777,74.459
2.742,63.319,73.009
2.9403,67.067,76.362
3.0457,65.636,77.151
3.0528,66.479,74.097
3.1559,63.666,74.025
3.3679,67.626,76.476
3.4732,65.913,76.717
3.4667,66.263,73.823
3.5699,63.194,73.272
3.7955,67.5,77.002
3.9008,66.247,77.903
3.8807,66.74,74.191
3.9838,63.182,73.52
4.223,66.865,76.048
4.3284,65.566,76.648
4.2946,66.759,74.789
4.3977,64.063,73.434
4.6506,67.81,76.404
4.7559,65.882,77.234
4.7085,66.353,73.785
4.8116,63.421,73.807
5.0782,67.407,76.719
5.1835,65.759,76.51
5.1224,66.423,73.606
5.2255,63.605,74.416
5.5057,67.589,77.152
5.6111,65.839,76.447
5.5363,66.305,73.959
5.6395,63.378,74.245
5.9333,67.452,76.39
6.0386,65.869,76.119
5.9502,66.438,73.846
6.0534,63.646,74.45
6.3609,67.799,77.006


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_110.csv <==
x,qOut,qIn
0.052667,66.084,75.951
0.1554,66.129,73.828
0.25852,63.026,74.192
0.3749,67.413,77.035
0.48024,66.143,77.166
0.56932,66.658,74.036
0.67244,63.193,73.903
0.80247,66.957,75.845
0.90781,65.654,76.487
0.98323,66.891,74.906
1.0864,64.237,74.133
1.23,67.719,76.713
1.3354,65.475,76.058
1.3972,66.021,73.673
1.5003,63.558,74.945
1.6576,67.785,76.494
1.7629,65.926,75.796
1.8111,66.227,73.731
1.9142,63.461,74.462
2.0852,67.745,77.447
2.1905,66.06,76.8
2.225,66.234,73.321
2.3281,63.023,74.337
2.5127,67.22,76.627
2.6181,65.953,75.827
2.6389,66.726,73.94
2.742,63.842,75.025
2.9403,67.762,76.519
3.0457,65.98,76.42
3.0528,66.26,74.618
3.1559,63.063,73.853
3.3679,67.224,76.025
3.4732,65.975,76.869
3.4667,66.802,74.913
3.5699,63.72,73.731
3.7955,67.456,75.733
3.9008,65.792,76.691
3.8807,66.487,74.418
3.9838,63.56,73.89
4.223,67.519,76.424
4.3284,65.902,77.243
4.2946,66.502,74.478
4.3977,63.331,73.622
4.6506,67.141,76.049
4.7559,65.644,76.207
4.7085,66.664,74.353
4.8116,63.964,74.73
5.0782,67.708,76.27
5.1835,65.723,76.272
5.1224,66.226,74.588
5.2255,63.344,74.294
5.5057,67.376,76.186
5.6111,65.762,76.738
5.5363,66.546,74.663
5.6395,63.769,74.181
5.9333,67.577,76.345
6.0386,65.666,75.894
5.9502,66.262,73.797
6.0534,63.759,74.772
6.3609,67.977,76.748


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_111.csv <==
x,qOut,qIn
0.052667,65.763,76.621
0.1554,66.269,73.263
0.25852,63.225,74.023
0.3749,67.395,76.827
0.48024,66.096,76.035
0.56932,66.986,74.566
0.67244,63.901,75.063
0.80247,67.273,75.722
0.90781,65.254,75.606
0.98323,66.131,74.656
1.0864,63.8,75.053
1.23,67.868,76.333
1.3354,65.806,76.404
1.3972,66.057,74.335
1.5003,63.335,74.142
1.6576,67.668,76.509
1.7629,66.039,76.142
1.8111,66.381,73.429
1.9142,63.549,74.043
2.0852,67.842,77.28
2.1905,66.211,76.919
2.225,66.277,73.563
2.3281,62.881,73.915
2.5127,67.058,76.971
2.6181,65.903,76.98
2.6389,66.771,73.885
2.742,63.659,73.854
2.9403,67.373,76.191
3.0457,65.74,76.606
3.0528,66.584,74.263
3.1559,63.912,74.696
3.3679,67.717,77.077
3.4732,65.667,76.022
3.4667,66.013,73.425
3.5699,63.244,73.8
3.7955,67.651,77.017
3.9008,66.218,76.618
3.8807,66.677,73.672
3.9838,63.568,74.569
4.223,67.374,76.869
4.3284,65.613,76.112
4.2946,66.131,73.817
4.3977,63.411,74.454
4.6506,67.726,77.203
4.7559,66.16,76.35
4.7085,66.393,73.432
4.8116,63.151,74.13
5.0782,67.383,76.715
5.1835,66.166,76.936
5.1224,66.813,74.435
5.2255,63.496,73.883
5.5057,67.198,76.389
5.6111,65.674,76.48
5.5363,66.573,74.023
5.6395,63.767,74.246
5.9333,67.635,76.202
6.0386,65.865,76.324
5.9502,66.415,74.709
6.0534,63.534,74.387
6.3609,67.501,76.779


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_112.csv <==
x,qOut,qIn
0.052667,66.291,77.265
0.1554,66.44,74.191
0.25852,63.096,73.822
0.3749,67.106,76.691
0.48024,65.729,76.764
0.56932,66.492,73.337
0.67244,63.667,73.765
0.80247,67.823,77.022
0.90781,66.269,76.94
0.98323,66.602,73.782
1.0864,63.316,74.068
1.23,67.216,76.973
1.3354,65.735,76.269
1.3972,66.49,73.752
1.5003,63.54,74.124
1.6576,67.491,76.389
1.7629,65.901,76.841
1.8111,66.577,74.663
1.9142,63.67,74.119
2.0852,67.407,76.379
2.1905,65.498,76.522
2.225,66.079,73.852
2.3281,63.617,74.069
2.5127,67.998,77.298
2.6181,66.233,76.668
2.6389,66.204,72.813
2.742,63.052,73.743
2.9403,67.526,77.54
3.0457,66.328,77.128
3.0528,66.659,73.726
3.1559,63.153,73.604
3.3679,67.084,76.722
3.4732,65.857,76.847
3.4667,66.705,73.419
3.5699,63.634,74.224
3.7955,67.5,76.687
3.9008,65.958,76.777
3.8807,66.603,74.945
3.9838,63.474,73.806
4.223,67.227,76.182
4.3284,65.601,76.653
4.2946,66.426,74.007
4.3977,63.728,74.144
4.6506,67.808,76.83
4.7559,66.105,76.1
4.7085,66.471,73.78
4.8116,63.308,74.336
5.0782,67.357,76.367
5.1835,65.941,76.77
5.1224,66.679,74.882
5.2255,63.504,73.821
5.5057,67.112,75.641
5.6111,65.427,76.617
5.5363,66.443,74.684
5.6395,64.014,74.597
5.9333,67.864,76.299
6.0386,65.695,76.061
5.9502,65.932,73.542
6.0534,63.294,73.853
6.3609,67.821,77.181


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_113.csv <==
x,qOut,qIn
0.052667,65.852,77.069
0.1554,67.051,74.886
0.25852,64.186,74.043
0.3749,67.62,76.454
0.48024,65.5,76.699
0.56932,65.967,73.763
0.67244,63.281,73.626
0.80247,67.718,76.88
0.90781,66.307,76.996
0.98323,66.662,73.694
1.0864,63.311,73.981
1.23,67.26,76.642
1.3354,65.899,76.775
1.3972,66.622,74.662
1.5003,63.449,73.744
1.6576,67.277,75.855
1.7629,65.797,77.409
1.8111,66.655,74.546
1.9142,63.713,73.265
2.0852,67.48,76.474
2.1905,65.741,76.647
2.225,66.448,73.975
2.3281,63.709,74.11
2.5127,67.659,76.816
2.6181,65.813,76.509
2.6389,66.189,73.512
2.742,63.284,74.098
2.9403,67.528,76.906
3.0457,66.059,76.475
3.0528,66.496,73.922
3.1559,63.282,74.598
3.3679,67.296,76.701
3.4732,65.913,76.727
3.4667,66.623,74.441
3.5699,63.397,74.053
3.7955,67.245,75.474
3.9008,65.871,76.373
3.8807,66.906,74.956
3.9838,64.024,74.045
4.223,67.574,76.051
4.3284,65.581,76.743
4.2946,66.24,74.652
4.3977,63.461,74.583
4.6506,67.378,76.028
4.7559,65.61,76.144
4.7085,66.371,74.547
4.8116,63.772,74.093
5.0782,67.81,76.286
5.1835,65.931,76.514
5.1224,66.306,74.514
5.2255,63.557,73.964
5.5057,67.671,76.633
5.6111,65.844,76.405
5.5363,66.053,73.251
5.6395,63.182,74.325
5.9333,67.716,77.486
6.0386,66.392,77.276
5.9502,66.569,73.909
6.0534,62.894,72.922
6.3609,66.864,76.038


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_114.csv <==
x,qOut,qIn
0.052667,65.756,76.198
0.1554,66.155,73.434
0.25852,63.353,74.407
0.3749,67.729,77.157
0.48024,66.269,76.526
0.56932,66.522,74.289
0.67244,63.096,73.831
0.80247,67.108,75.931
0.90781,65.885,77.01
0.98323,66.76,74.695
1.0864,63.709,74.172
1.23,67.473,75.999
1.3354,65.822,76.775
1.3972,66.473,74.54
1.5003,63.439,73.482
1.6576,67.447,75.864
1.7629,66.008,76.929
1.8111,66.764,74.929
1.9142,63.622,73.926
2.0852,67.244,75.805
2.1905,65.52,77.229
2.225,66.382,74.798
2.3281,63.612,73.394
2.5127,67.492,76.116
2.6181,65.739,76.75
2.6389,66.445,73.73
2.742,63.799,74.382
2.9403,67.794,76.833
3.0457,65.876,76.081
3.0528,66.115,73.973
3.1559,63.167,74.537
3.3679,67.494,76.794
3.4732,66.095,77.062
3.4667,66.528,74.36
3.5699,63.152,73.479
3.7955,67.15,76.102
3.9008,65.966,76.603
3.8807,66.995,74.679
3.9838,63.938,73.899
4.223,67.484,76.28
4.3284,65.663,76.905
4.2946,66.473,74.291
4.3977,63.608,73.831
4.6506,67.329,75.833
4.7559,65.513,76.021
4.7085,66.398,74.343
4.8116,64.022,75.372
5.0782,67.883,77.057
5.1835,65.582,75.861
5.1224,65.652,73.632
5.2255,62.861,74.098
5.5057,67.576,76.74
5.6111,66.436,76.827
5.5363,66.966,74.053
5.6395,63.601,73.8
5.9333,67.288,76.516
6.0386,65.696,76.601
5.9502,66.472,74.368
6.0534,63.698,74.271
6.3609,67.597,76.607


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_115.csv <==
x,qOut,qIn
0.052667,65.878,76.703
0.1554,66.683,73.321
0.25852,63.811,74.525
0.3749,67.692,77.827
0.48024,65.877,76.278
0.56932,66.167,73.443
0.67244,62.924,74.178
0.80247,67.094,76.4
0.90781,65.942,76.496
0.98323,66.992,74.73
1.0864,64.044,74.386
1.23,67.489,76.149
1.3354,65.441,75.996
1.3972,66.118,74.597
1.5003,63.705,74.569
1.6576,67.922,76.537
1.7629,66.006,76.283
1.8111,66.078,73.543
1.9142,63.098,73.653
2.0852,67.641,77.246
2.1905,66.404,77.325
2.225,66.698,73.898
2.3281,63.08,73.62
2.5127,66.921,76.5
2.6181,65.732,76.672
2.6389,66.82,74.2
2.742,63.869,74.265
2.9403,67.53,76.306
3.0457,65.76,76.368
3.0528,66.514,74.279
3.1559,63.656,74.282
3.3679,67.452,76.172
3.4732,65.641,76.174
3.4667,66.38,74.685
3.5699,63.733,74.881
3.7955,67.615,76.482
3.9008,65.619,76.215
3.8807,66.063,73.875
3.9838,63.388,74.148
4.223,67.738,76.787
4.3284,66.173,76.217
4.2946,66.586,73.888
4.3977,63.599,74.126
4.6506,67.562,76.518
4.7559,65.809,76.737
4.7085,66.206,73.803
4.8116,63.361,74.357
5.0782,67.541,77.305
5.1835,65.901,76.851
5.1224,66.237,73.647
5.2255,63.222,73.472
5.5057,67.512,77.169
5.6111,66.172,76.421
5.5363,66.691,73.325
5.6395,63.618,74.25
5.9333,67.622,77.263
6.0386,66.022,77.097
5.9502,66.375,73.849
6.0534,63.138,73.109
6.3609,67.19,76.544


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_116.csv <==
x,qOut,qIn
0.052667,65.867,76.933
0.1554,66.464,73.699
0.25852,63.386,73.892
0.3749,67.344,76.929
0.48024,65.857,76.349
0.56932,66.658,74.06
0.67244,63.81,74.859
0.80247,67.612,76.371
0.90781,65.746,75.553
0.98323,66.243,73.778
1.0864,63.478,74.618
1.23,67.742,76.481
1.3354,66.164,76.972
1.3972,66.479,74.774
1.5003,63.117,73.581
1.6576,66.99,76.238
1.7629,65.609,76.543
1.8111,66.649,74.08
1.9142,63.936,74.453
2.0852,67.71,76.443
2.1905,65.773,76.373
2.225,66.288,74.343
2.3281,63.562,74.611
2.5127,67.624,76.564
2.6181,65.828,75.674
2.6389,66.219,73.456
2.742,63.362,74.714
2.9403,67.724,77.037
3.0457,66.299,76.648
3.0528,66.631,74.48
3.1559,63.051,74.256
3.3679,66.82,75.487
3.4732,65.584,76.459
3.4667,66.916,75.305
3.5699,64.231,74.269
3.7955,67.672,75.781
3.9008,65.485,75.838
3.8807,66.182,74.33
3.9838,63.747,75.011
4.223,67.785,76.465
4.3284,65.743,76.322
4.2946,66.106,74.542
4.3977,63.391,74.422
4.6506,67.584,76.297
4.7559,65.865,75.957
4.7085,66.335,73.764
4.8116,63.667,74.333
5.0782,67.938,77.155
5.1835,66.178,76.778
5.1224,66.236,73.758
5.2255,63.006,73.774
5.5057,67.238,76.835
5.6111,65.957,76.717
5.5363,66.647,73.505
5.6395,63.634,74.318
5.9333,67.57,76.683
6.0386,65.951,76.353
5.9502,66.447,74.455
6.0534,63.402,73.795
6.3609,67.411,76.936


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_117.csv <==
x,qOut,qIn
0.052667,66.036,77.693
0.1554,66.821,74.311
0.25852,63.347,73.906
0.3749,66.861,75.536
0.48024,65.449,76.522
0.56932,66.779,74.958
0.67244,64.206,74.102
0.80247,67.813,75.953
0.90781,65.69,76.428
0.98323,66.221,74.376
1.0864,63.52,74.219
1.23,67.56,76.82
1.3354,65.759,76.245
1.3972,66.29,74.089
1.5003,63.44,74.681
1.6576,67.517,76.232
1.7629,65.889,76.035
1.8111,66.488,74.157
1.9142,63.601,74.264
2.0852,67.612,76.698
2.1905,65.929,76.481
2.225,66.441,74.382
2.3281,63.425,74.425
2.5127,67.308,75.867
2.6181,65.64,76.109
2.6389,66.363,74.529
2.742,63.768,74.779
2.9403,67.864,76.54
3.0457,65.979,76.5
3.0528,66.111,74.525
3.1559,63.017,73.4
3.3679,67.428,76.212
3.4732,66.252,77.444
3.4667,66.87,74.001
3.5699,63.555,72.902
3.7955,67.321,76.343
3.9008,65.829,77.2
3.8807,66.597,74.42
3.9838,63.612,74.133
4.223,67.324,76.817
4.3284,65.524,76.376
4.2946,66.146,73.581
4.3977,63.332,74.006
4.6506,67.609,76.625
4.7559,66.212,76.936
4.7085,66.785,74.827
4.8116,63.57,73.622
5.0782,67.232,76.006
5.1835,65.524,76.739
5.1224,66.299,73.951
5.2255,63.743,74.099
5.5057,67.897,77.094
5.6111,66.069,76.678
5.5363,66.161,73.696
5.6395,63.034,73.761
5.9333,67.432,76.629
6.0386,66.238,76.89
5.9502,66.708,73.965
6.0534,63.275,73.296
6.3609,67.244,76.812


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_118.csv <==
x,qOut,qIn
0.052667,65.602,77.067
0.1554,66.72,75.097
0.25852,63.874,74.149
0.3749,67.37,75.893
0.48024,65.375,76.373
0.56932,66.19,74.364
0.67244,63.758,73.89
0.80247,67.915,76.829
0.90781,66.032,76.757
0.98323,66.319,73.4
1.0864,63.393,74.398
1.23,67.508,76.853
1.3354,65.859,76.15
1.3972,66.341,73.995
1.5003,63.522,74.264
1.6576,67.675,76.698
1.7629,65.997,76.719
1.8111,66.264,73.485
1.9142,63.189,73.615
2.0852,67.461,77.214
2.1905,66.121,77.19
2.225,66.612,73.797
2.3281,63.317,73.962
2.5127,67.17,76.926
2.6181,65.725,76.288
2.6389,66.573,73.858
2.742,63.735,74.189
2.9403,67.672,76.628
3.0457,65.958,76.618
3.0528,66.47,73.828
3.1559,63.517,74.361
3.3679,67.46,76.594
3.4732,65.754,76.294
3.4667,66.312,73.859
3.5699,63.55,74.372
3.7955,67.68,76.557
3.9008,65.97,76.276
3.8807,66.235,74.175
3.9838,63.225,74.507
4.223,67.527,76.891
4.3284,66.131,77.21
4.2946,66.491,74.184
4.3977,63.058,72.499
4.6506,67.132,75.775
4.7559,66.06,77.36
4.7085,67.095,74.554
4.8116,64.098,74.065
5.0782,67.486,76.555
5.1835,65.387,76.954
5.1224,65.861,73.937
5.2255,63.146,73.537
5.5057,67.621,77.117
5.6111,66.308,76.819
5.5363,66.714,73.626
5.6395,63.315,73.791
5.9333,67.324,76.373
6.0386,66.101,77.139
5.9502,66.858,74.521
6.0534,63.449,73.312
6.3609,67.048,76.016


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_119.csv <==
x,qOut,qIn
0.052667,65.763,76.546
0.1554,66.177,74.384
0.25852,63.311,73.854
0.3749,67.426,76.423
0.48024,65.815,76.324
0.56932,66.436,73.892
0.67244,63.803,74.494
0.80247,67.881,77.248
0.90781,65.935,76.364
0.98323,65.987,73.152
1.0864,63.004,74.142
1.23,67.534,77.099
1.3354,66.3,76.951
1.3972,66.681,73.977
1.5003,63.319,73.492
1.6576,67.277,76.664
1.7629,65.926,76.817
1.8111,66.61,73.586
1.9142,63.547,73.848
2.0852,67.505,76.747
2.1905,65.976,76.927
2.225,66.501,74.254
2.3281,63.293,74.112
2.5127,67.183,76.571
2.6181,65.727,76.916
2.6389,66.575,74.214
2.742,63.635,73.62
2.9403,67.492,75.939
3.0457,65.853,76.788
3.0528,66.607,74.309
3.1559,63.917,74.502
3.3679,67.733,76.69
3.4732,65.661,76.537
3.4667,65.885,73.703
3.5699,63.111,73.716
3.7955,67.687,77.107
3.9008,66.382,76.859
3.8807,66.646,73.788
3.9838,63.178,73.561
4.223,67.223,76.878
4.3284,66.036,77.482
4.2946,66.81,74.144
4.3977,63.463,73.026
4.6506,67.102,75.909
4.7559,65.642,76.803
4.7085,66.721,74.247
4.8116,64.071,74.475
5.0782,67.701,77.199
5.1835,65.539,76.343
5.1224,65.892,73.559
5.2255,63.088,73.982
5.5057,67.489,77.137
5.6111,66.149,76.678
5.5363,66.803,73.373
5.6395,63.677,74.635
5.9333,67.423,76.691
6.0386,65.727,75.431
5.9502,66.463,74.192
6.0534,63.735,75.025
6.3609,67.659,76.436


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_120.csv <==
x,qOut,qIn
0.052667,65.827,76.594
0.1554,66.307,74.299
0.25852,63.278,73.884
0.3749,67.248,76.439
0.48024,65.706,76.602
0.56932,66.555,74.261
0.67244,63.824,73.956
0.80247,67.624,76.093
0.90781,65.666,76.376
0.98323,66.137,74.172
1.0864,63.623,74.598
1.23,67.868,77.828
1.3354,65.937,76.573
1.3972,65.868,72.862
1.5003,62.695,73.496
1.6576,67.372,76.793
1.7629,66.506,77.047
1.8111,67.184,74.12
1.9142,63.739,73.795
2.0852,67.29,76.527
2.1905,65.667,77.04
2.225,66.36,74.317
2.3281,63.417,73.268
2.5127,67.443,76.399
2.6181,65.929,77.161
2.6389,66.506,74.247
2.742,63.533,73.484
2.9403,67.558,77.058
3.0457,65.958,77.311
3.0528,66.338,73.101
3.1559,63.129,73.269
3.3679,67.344,77.106
3.4732,66.18,77.119
3.4667,66.919,73.976
3.5699,63.554,73.89
3.7955,67.115,76.554
3.9008,65.539,76.411
3.8807,66.513,74.112
3.9838,63.748,74.563
4.223,67.571,76.512
4.3284,65.76,76.325
4.2946,66.388,74.289
4.3977,63.586,74.487
4.6506,67.558,76.02
4.7559,65.803,76.259
4.7085,66.363,74.338
4.8116,63.655,74.149
5.0782,67.77,76.992
5.1835,65.968,76.352
5.1224,66.174,73.657
5.2255,63.088,74.406
5.5057,67.4,76.775
5.6111,66.12,76.83
5.5363,66.713,74.806
5.6395,63.43,73.3
5.9333,67.251,75.918
6.0386,65.808,76.804
5.9502,66.694,73.931
6.0534,63.851,74.176
6.3609,67.663,76.709


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_121.csv <==
x,qOut,qIn
0.052667,66.22,76.509
0.1554,66.787,74.18
0.25852,63.512,74.499
0.3749,67.234,75.899
0.48024,65.659,76.519
0.56932,66.555,75.098
0.67244,63.734,74.177
0.80247,67.496,76.404
0.90781,65.642,76.148
0.98323,66.342,73.629
1.0864,63.637,74.534
1.23,67.674,76.494
1.3354,65.917,75.91
1.3972,66.491,74.801
1.5003,63.733,74.933
1.6576,67.541,76.017
1.7629,65.492,75.784
1.8111,65.861,74.078
1.9142,63.362,74.622
2.0852,67.969,77.168
2.1905,66.405,76.898
2.225,66.337,73.898
2.3281,62.793,73.541
2.5127,67.109,76.066
2.6181,66.205,77.167
2.6389,67.121,74.639
2.742,63.817,73.345
2.9403,67.359,76.065
3.0457,65.725,77.17
3.0528,66.53,74.942
3.1559,63.584,73.411
3.3679,67.355,75.891
3.4732,65.639,76.997
3.4667,66.338,74.099
3.5699,63.566,73.994
3.7955,67.677,77.204
3.9008,66.043,76.947
3.8807,66.432,73.749
3.9838,63.123,73.642
4.223,67.158,76.099
4.3284,65.953,76.458
4.2946,66.993,74.684
4.3977,63.988,74.362
4.6506,67.445,76.098
4.7559,65.481,76.463
4.7085,66.209,74.971
4.8116,63.492,74.085
5.0782,67.487,76.169
5.1835,65.762,76.398
5.1224,66.42,73.911
5.2255,63.649,74.159
5.5057,67.701,76.418
5.6111,65.982,76.549
5.5363,66.434,74.607
5.6395,63.464,74.304
5.9333,67.408,76.742
6.0386,65.698,76.319
5.9502,66.239,73.589
6.0534,63.348,74.332
6.3609,67.609,76.624


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_122.csv <==
x,qOut,qIn
0.052667,65.859,76.027
0.1554,66.207,73.606
0.25852,63.479,74.035
0.3749,67.841,77.26
0.48024,66.215,76.663
0.56932,66.257,73.405
0.67244,62.878,74.239
0.80247,67.128,76.87
0.90781,66.011,76.983
0.98323,66.776,74.549
1.0864,63.506,73.401
1.23,67.224,75.764
1.3354,65.733,76.608
1.3972,66.654,74.773
1.5003,63.955,74.201
1.6576,67.766,76.919
1.7629,65.769,76.799
1.8111,66.024,73.469
1.9142,62.979,73.619
2.0852,67.384,76.391
2.1905,66.26,76.886
2.225,67.023,74.607
2.3281,63.712,73.732
2.5127,67.239,76.386
2.6181,65.547,76.936
2.6389,66.417,74.099
2.742,63.552,73.894
2.9403,67.387,76.706
3.0457,65.695,76.502
3.0528,66.558,74.017
3.1559,63.873,74.608
3.3679,67.605,76.732
3.4732,65.547,75.525
3.4667,66.113,73.752
3.5699,63.725,75.083
3.7955,67.973,77.323
3.9008,65.979,75.849
3.8807,65.986,72.885
3.9838,63.029,74.855
4.223,67.554,77.01
4.3284,66.267,76.148
4.2946,66.667,74.318
4.3977,63.368,74.331
4.6506,67.288,76.346
4.7559,65.832,76.889
4.7085,66.553,74.085
4.8116,63.565,73.705
5.0782,67.475,76.564
5.1835,65.866,76.226
5.1224,66.559,73.987
5.2255,63.744,74.524
5.5057,67.605,77.156
5.6111,65.705,76.288
5.5363,66.13,73.611
5.6395,63.261,74.638
5.9333,67.445,76.824
6.0386,65.919,76.124
5.9502,66.562,74.355
6.0534,63.755,74.387
6.3609,67.705,76.443


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_123.csv <==
x,qOut,qIn
0.052667,65.617,75.964
0.1554,66.241,74.342
0.25852,63.657,74.218
0.3749,67.841,77.247
0.48024,66.021,76.623
0.56932,66.174,73.599
0.67244,63.014,73.997
0.80247,67.287,76.333
0.90781,66.051,76.587
0.98323,66.774,74.108
1.0864,63.688,74.567
1.23,67.51,76.893
1.3354,65.853,76.457
1.3972,66.432,74.157
1.5003,63.276,73.717
1.6576,67.221,75.603
1.7629,65.844,76.472
1.8111,66.876,75.169
1.9142,64.132,74.486
2.0852,67.567,76.296
2.1905,65.27,76.447
2.225,65.71,74.17
2.3281,63.285,74.259
2.5127,67.865,76.651
2.6181,66.318,76.505
2.6389,66.449,73.631
2.742,63.258,73.28
2.9403,67.613,77.023
3.0457,66.368,77.538
3.0528,66.661,74.005
3.1559,63.037,73.495
3.3679,66.896,76.46
3.4732,65.731,77.078
3.4667,66.742,74.599
3.5699,63.714,73.69
3.7955,67.472,76.076
3.9008,65.87,76.672
3.8807,66.593,74.572
3.9838,63.611,73.599
4.223,67.519,76.128
4.3284,65.92,76.997
4.2946,66.548,74.372
4.3977,63.408,73.829
4.6506,67.231,75.923
4.7559,65.699,76.894
4.7085,66.573,75.066
4.8116,63.674,73.63
5.0782,67.404,75.818
5.1835,65.608,76.919
5.1224,66.328,74.387
5.2255,63.627,73.842
5.5057,67.671,76.902
5.6111,65.909,76.944
5.5363,66.342,73.356
5.6395,63.297,74.087
5.9333,67.382,77.009
6.0386,65.938,76.253
5.9502,66.713,74.357
6.0534,63.774,74.591
6.3609,67.484,75.965


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_124.csv <==
x,qOut,qIn
0.052667,65.888,76.395
0.1554,66.466,73.916
0.25852,63.612,73.513
0.3749,67.715,77.019
0.48024,66.055,77.005
0.56932,66.368,73.327
0.67244,63.17,74.139
0.80247,67.193,77.275
0.90781,65.769,76.492
0.98323,66.545,73.748
1.0864,63.566,74.237
1.23,67.394,76.641
1.3354,65.722,76.286
1.3972,66.499,74.121
1.5003,63.848,75.148
1.6576,67.727,77.071
1.7629,65.709,75.604
1.8111,66.069,73.211
1.9142,63.377,74.163
2.0852,67.788,77.177
2.1905,66.248,76.146
2.225,66.567,74.075
2.3281,63.525,75.224
2.5127,67.423,76.394
2.6181,65.609,76.11
2.6389,65.955,73.932
2.742,63.251,73.771
2.9403,67.882,77.201
3.0457,66.551,77.04
3.0528,66.596,73.331
3.1559,62.973,73.405
3.3679,67.124,76.964
3.4732,66.117,77.174
3.4667,66.927,74.413
3.5699,63.494,73.787
3.7955,67.042,76.082
3.9008,65.558,76.807
3.8807,66.637,74.629
3.9838,63.9,73.78
4.223,67.639,76.113
4.3284,65.744,76.438
4.2946,66.332,74.272
4.3977,63.637,74.428
4.6506,67.695,76.695
4.7559,65.866,76.831
4.7085,66.174,73.719
4.8116,63.132,73.58
5.0782,67.401,76.884
5.1835,66.1,76.8
5.1224,66.798,74.089
5.2255,63.663,74.104
5.5057,67.362,76.575
5.6111,65.646,76.11
5.5363,66.371,74.177
5.6395,63.637,74.26
5.9333,67.655,76.768
6.0386,65.885,76.678
5.9502,66.308,74.056
6.0534,63.36,74.178
6.3609,67.453,76.386


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_125.csv <==
x,qOut,qIn
0.052667,66.016,76.467
0.1554,66.612,73.808
0.25852,63.436,73.83
0.3749,67.53,76.886
0.48024,66.229,77.273
0.56932,66.841,74.872
0.67244,63.261,73.476
0.80247,66.758,75.035
0.90781,65.373,76.516
0.98323,66.771,75.104
1.0864,64.343,74.308
1.23,67.909,76.291
1.3354,65.582,76.247
1.3972,65.888,74.04
1.5003,63.143,74.497
1.6576,67.527,76.699
1.7629,66.091,76.872
1.8111,66.686,74.361
1.9142,63.427,74.105
2.0852,67.194,75.678
2.1905,65.707,76.149
2.225,66.79,74.751
2.3281,64.133,74.534
2.5127,67.733,76.106
2.6181,65.56,76.321
2.6389,66.061,74.618
2.742,63.468,74.286
2.9403,67.607,76.62
3.0457,65.783,76.151
3.0528,66.216,73.591
3.1559,63.485,74.615
3.3679,67.77,76.707
3.4732,66.138,76.515
3.4667,66.408,74.052
3.5699,63.274,73.836
3.7955,67.396,76.755
3.9008,65.958,76.769
3.8807,66.539,73.822
3.9838,63.45,74.046
4.223,67.398,77.089
4.3284,65.865,76.534
4.2946,66.538,73.79
4.3977,63.519,74.55
4.6506,67.403,76.722
4.7559,65.795,75.667
4.7085,66.563,74.08
4.8116,63.757,75.051
5.0782,67.64,76.027
5.1835,65.81,76.304
5.1224,66.34,74.765
5.2255,63.529,74.264
5.5057,67.53,76.243
5.6111,65.759,76.016
5.5363,66.257,73.961
5.6395,63.54,74.446
5.9333,67.774,76.589
6.0386,66.088,76.983
5.9502,66.279,74.39
6.0534,63.106,73.824
6.3609,67.319,76.457


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_126.csv <==
x,qOut,qIn
0.052667,66.02,76.686
0.1554,66.715,74.181
0.25852,63.697,73.942
0.3749,67.613,76.73
0.48024,65.952,76.903
0.56932,66.338,74.009
0.67244,63.225,73.77
0.80247,67.383,76.73
0.90781,66.042,76.907
0.98323,66.665,73.71
1.0864,63.438,73.848
1.23,67.352,76.204
1.3354,65.957,77.07
1.3972,66.773,74.438
1.5003,63.658,73.546
1.6576,67.241,76.341
1.7629,65.476,76.613
1.8111,66.349,74.328
1.9142,63.791,74.775
2.0852,67.682,76.822
2.1905,65.659,75.822
2.225,65.99,73.781
2.3281,63.306,74.285
2.5127,67.826,76.802
2.6181,66.386,76.869
2.6389,66.588,74.071
2.742,63.193,73.559
2.9403,67.25,76.477
3.0457,65.981,76.991
3.0528,66.708,73.743
3.1559,63.526,73.808
3.3679,67.349,76.502
3.4732,65.843,76.952
3.4667,66.62,74.765
3.5699,63.559,73.945
3.7955,67.216,76.569
3.9008,65.47,76.602
3.8807,66.364,73.768
3.9838,63.793,74.421
4.223,67.803,76.42
4.3284,65.945,75.747
4.2946,66.392,74.113
4.3977,63.676,74.645
4.6506,67.764,77.31
4.7559,65.868,76.827
4.7085,66.069,73.289
4.8116,62.978,73.592
5.0782,67.243,76.875
5.1835,65.969,76.427
5.1224,66.84,73.789
5.2255,64.077,74.815
5.5057,67.731,77.238
5.6111,65.563,75.687
5.5363,65.827,73.041
5.6395,63.219,74.84
5.9333,67.797,77.664
6.0386,66.312,76.226
5.9502,66.448,73.69
6.0534,63.104,74.242
6.3609,67.261,76.293


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_127.csv <==
x,qOut,qIn
0.052667,66.314,76.638
0.1554,66.73,73.622
0.25852,63.419,74.107
0.3749,67.396,76.926
0.48024,66.009,77.013
0.56932,66.625,74.233
0.67244,63.303,73.486
0.80247,67.094,76.171
0.90781,65.716,76.58
0.98323,66.778,74.318
1.0864,63.985,74.938
1.23,67.598,76.379
1.3354,65.584,76.073
1.3972,66.182,74.386
1.5003,63.469,73.958
1.6576,67.598,76.074
1.7629,65.938,76.486
1.8111,66.544,74.495
1.9142,63.763,74.188
2.0852,67.615,76.678
2.1905,65.622,76.496
2.225,65.965,73.365
2.3281,63.263,74.007
2.5127,67.682,77.573
2.6181,66.155,76.639
2.6389,66.438,73.713
2.742,63.278,74.212
2.9403,67.358,76.471
3.0457,65.897,76.76
3.0528,66.476,73.693
3.1559,63.597,73.619
3.3679,67.753,77.022
3.4732,66.157,77.153
3.4667,66.404,73.294
3.5699,63.159,73.318
3.7955,67.264,77.5
3.9008,65.918,77.178
3.8807,66.563,73.681
3.9838,63.47,74.091
4.223,67.322,76.798
4.3284,65.722,76.202
4.2946,66.37,73.171
4.3977,63.628,74.332
4.6506,67.885,77.344
4.7559,66.293,76.539
4.7085,66.435,73.823
4.8116,62.941,74.005
5.0782,66.987,76.615
5.1835,65.842,77.004
5.1224,66.863,74.632
5.2255,63.785,73.698
5.5057,67.315,75.88
5.6111,65.533,76.124
5.5363,66.458,74.34
5.6395,64.051,74.933
5.9333,67.954,76.748
6.0386,65.75,76.47
5.9502,65.824,73.813
6.0534,62.983,73.714
6.3609,67.569,76.924


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_128.csv <==
x,qOut,qIn
0.052667,65.988,76.45
0.1554,66.189,73.671
0.25852,63.303,74.051
0.3749,67.598,77.245
0.48024,66.059,76.723
0.56932,66.465,73.964
0.67244,63.379,74.337
0.80247,67.373,76.35
0.90781,65.814,75.821
0.98323,66.418,74.01
1.0864,63.662,74.007
1.23,67.876,77.049
1.3354,66.21,77.149
1.3972,66.301,74.079
1.5003,62.833,73.506
1.6576,66.957,76.416
1.7629,65.873,76.812
1.8111,66.9,74.064
1.9142,63.824,73.824
2.0852,67.448,76.23
2.1905,65.739,77.027
2.225,66.569,74.759
2.3281,63.736,74.178
2.5127,67.364,76.245
2.6181,65.382,75.745
2.6389,66.084,73.84
2.742,63.733,74.819
2.9403,68.079,77.052
3.0457,66.213,76.483
3.0528,66.156,73.862
3.1559,62.875,73.847
3.3679,67.243,76.435
3.4732,66.133,77.13
3.4667,66.871,74.122
3.5699,63.614,73.593
3.7955,67.336,76.516
3.9008,65.792,76.498
3.8807,66.598,73.88
3.9838,63.634,74.604
4.223,67.418,76.656
4.3284,65.705,76.103
4.2946,66.415,74.615
4.3977,63.498,74.914
4.6506,67.376,75.828
4.7559,65.707,76.054
4.7085,66.493,74.958
4.8116,63.74,74.322
5.0782,67.702,76.075
5.1835,65.929,75.884
5.1224,66.461,74.23
5.2255,63.517,74.44
5.5057,67.501,75.967
5.6111,65.855,76.794
5.5363,66.506,75.137
5.6395,63.506,74.153
5.9333,67.207,75.943
6.0386,65.403,76.108
5.9502,66.262,74.573
6.0534,63.844,74.464
6.3609,67.954,76.392


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_129.csv <==
x,qOut,qIn
0.052667,66.217,76.697
0.1554,66.252,74.122
0.25852,62.977,73.569
0.3749,67.153,76.443
0.48024,65.858,76.609
0.56932,66.656,73.538
0.67244,63.926,74.325
0.80247,67.906,77.546
0.90781,66.004,76.512
0.98323,66.121,73.237
1.0864,63.018,73.776
1.23,67.343,76.824
1.3354,66.074,76.678
1.3972,66.684,73.94
1.5003,63.619,74.345
1.6576,67.497,76.911
1.7629,65.813,76.646
1.8111,66.23,73.873
1.9142,63.182,73.584
2.0852,67.45,76.895
2.1905,66.179,77.439
2.225,66.791,73.689
2.3281,63.489,73.583
2.5127,67.254,76.944
2.6181,65.768,76.258
2.6389,66.64,73.592
2.742,63.788,74.64
2.9403,67.607,76.628
3.0457,65.805,76.034
3.0528,66.342,74.13
3.1559,63.413,74.586
3.3679,67.397,76.779
3.4732,65.754,76.229
3.4667,66.422,74.432
3.5699,63.534,74.446
3.7955,67.448,75.966
3.9008,65.74,75.927
3.8807,66.425,74.367
3.9838,63.841,74.581
4.223,67.898,76.493
4.3284,65.932,76.434
4.2946,66.014,74.312
4.3977,63.008,73.764
4.6506,67.463,77.301
4.7559,66.201,77.031
4.7085,66.659,73.488
4.8116,63.198,73.531
5.0782,67.145,76.164
5.1835,65.987,76.785
5.1224,67.085,74.51
5.2255,64.027,74.199
5.5057,67.322,76.228
5.6111,65.273,76.488
5.5363,66.146,74.457
5.6395,63.736,74.497
5.9333,67.717,76.632
6.0386,65.685,75.596
5.9502,66.067,73.272
6.0534,63.526,74.885
6.3609,67.95,77.441


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_130.csv <==
x,qOut,qIn
0.052667,66.13,77.288
0.1554,66.888,74.28
0.25852,63.58,73.726
0.3749,67.127,76.267
0.48024,65.495,76.013
0.56932,66.514,73.746
0.67244,63.951,75.2
0.80247,67.785,77.023
0.90781,65.746,75.965
0.98323,66.134,74.319
1.0864,63.264,74.474
1.23,67.386,76.115
1.3354,65.815,75.614
1.3972,66.55,74.215
1.5003,63.876,75.124
1.6576,67.839,76.99
1.7629,65.874,76.286
1.8111,66.117,74.109
1.9142,63.045,74.005
2.0852,67.246,76.335
2.1905,65.916,76.07
2.225,66.847,74.409
2.3281,64.102,74.631
2.5127,67.721,76.515
2.6181,65.55,76.093
2.6389,65.938,73.978
2.742,63.417,75.014
2.9403,67.782,76.806
3.0457,66.033,75.938
3.0528,66.175,73.804
3.1559,63.197,73.879
3.3679,67.698,76.524
3.4732,66.421,77.092
3.4667,66.668,74.176
3.5699,63.166,72.987
3.7955,67.134,76.88
3.9008,65.886,77.592
3.8807,66.646,74.118
3.9838,63.422,73.721
4.223,67.16,76.676
4.3284,65.66,76.429
4.2946,66.579,73.882
4.3977,63.777,74.368
4.6506,67.709,76.404
4.7559,66.002,76.695
4.7085,66.56,74.236
4.8116,63.501,73.786
5.0782,67.323,76.739
5.1835,65.655,76.226
5.1224,66.465,74.174
5.2255,63.775,74.846
5.5057,67.609,76.363
5.6111,65.638,75.862
5.5363,66.088,74.019
5.6395,63.482,74.681
5.9333,67.845,76.879
6.0386,66.18,76.352
5.9502,66.32,73.741
6.0534,63.039,73.781
6.3609,67.296,76.644


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_131.csv <==
x,qOut,qIn
0.052667,65.72,75.975
0.1554,66.145,73.625
0.25852,63.394,74.379
0.3749,67.774,76.892
0.48024,66.262,76.282
0.56932,66.484,73.671
0.67244,63.17,74.449
0.80247,67.294,76.845
0.90781,66.014,76.994
0.98323,66.72,74.665
1.0864,63.388,73.332
1.23,67.039,76.066
1.3354,65.557,76.321
1.3972,66.753,74.559
1.5003,64.299,74.755
1.6576,67.882,76.198
1.7629,65.499,76.08
1.8111,65.784,73.683
1.9142,63.363,74.307
2.0852,67.901,77.506
2.1905,66.187,76.769
2.225,66.226,73.284
2.3281,63.031,73.83
2.5127,67.331,77.03
2.6181,66.058,76.805
2.6389,66.658,73.546
2.742,63.636,74.225
2.9403,67.602,77.127
3.0457,65.955,76.565
3.0528,66.331,73.252
3.1559,63.276,74.045
3.3679,67.506,76.83
3.4732,66.151,76.94
3.4667,66.645,74.095
3.5699,63.37,73.678
3.7955,67.253,77.085
3.9008,65.801,76.782
3.8807,66.547,73.421
3.9838,63.517,74.175
4.223,67.427,76.874
4.3284,65.892,75.902
4.2946,66.641,74.168
4.3977,63.726,75.031
4.6506,67.526,76.013
4.7559,65.722,75.938
4.7085,66.286,74.388
4.8116,63.413,74.157
5.0782,67.512,76.546
5.1835,65.939,77.121
5.1224,66.537,74.689
5.2255,63.428,74.312
5.5057,67.18,76.074
5.6111,65.52,75.902
5.5363,66.477,74.096
5.6395,64.022,74.297
5.9333,68.04,76.69
6.0386,66.025,76.373
5.9502,66.239,73.996
6.0534,63.369,74.673
6.3609,67.469,76.861


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_132.csv <==
x,qOut,qIn
0.052667,66.223,76.401
0.1554,66.591,74.106
0.25852,63.224,74.201
0.3749,67.133,75.888
0.48024,65.778,76.6
0.56932,66.651,74.53
0.67244,63.817,74.28
0.80247,67.686,76.589
0.90781,65.882,76.609
0.98323,66.267,73.934
1.0864,63.2,74.22
1.23,67.41,76.344
1.3354,66.114,76.513
1.3972,66.829,74.443
1.5003,63.552,74.003
1.6576,67.259,75.831
1.7629,65.749,76.677
1.8111,66.727,75.146
1.9142,63.768,73.913
2.0852,67.26,75.787
2.1905,65.335,76.395
2.225,66.279,74.761
2.3281,63.901,74.711
2.5127,67.803,76.707
2.6181,65.648,75.781
2.6389,65.964,73.459
2.742,63.386,74.557
2.9403,67.884,76.726
3.0457,66.306,76.035
3.0528,66.479,73.985
3.1559,63.268,74.673
3.3679,67.375,76.777
3.4732,65.923,76.829
3.4667,66.436,74.571
3.5699,63.181,73.611
3.7955,67.168,75.873
3.9008,65.884,76.607
3.8807,66.903,74.454
3.9838,64.036,73.718
4.223,67.641,76.536
4.3284,65.655,76.855
4.2946,66.248,74.108
4.3977,63.51,74.348
4.6506,67.443,76.616
4.7559,65.592,75.96
4.7085,66.175,73.338
4.8116,63.597,74.823
5.0782,67.876,77.591
5.1835,66.125,76.414
5.1224,66.309,73.62
5.2255,63.105,74.149
5.5057,67.21,76.638
5.6111,65.841,75.932
5.5363,66.688,74.119
5.6395,64.001,74.794
5.9333,67.849,76.631
6.0386,65.808,76.188
5.9502,65.985,73.263
6.0534,63.118,74.334
6.3609,67.583,77.458


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_133.csv <==
x,qOut,qIn
0.052667,65.886,76.355
0.1554,66.631,74.48
0.25852,63.554,73.723
0.3749,67.443,75.901
0.48024,65.924,77.234
0.56932,66.664,74.515
0.67244,63.593,73.946
0.80247,67.281,76.515
0.90781,65.556,76.398
0.98323,66.384,74.415
1.0864,63.668,74.014
1.23,67.623,76.383
1.3354,65.846,76.301
1.3972,66.423,73.898
1.5003,63.631,74.374
1.6576,67.625,76.939
1.7629,65.815,76.366
1.8111,66.256,73.912
1.9142,63.371,74.414
2.0852,67.451,76.555
2.1905,65.814,76.271
2.225,66.374,74.159
2.3281,63.637,74.295
2.5127,67.769,76.822
2.6181,66.006,76.213
2.6389,66.181,73.558
2.742,63.137,74.372
2.9403,67.568,77.073
3.0457,66.316,77.161
3.0528,66.684,74.029
3.1559,63.062,73.162
3.3679,66.922,76.083
3.4732,65.814,76.922
3.4667,67.053,75.059
3.5699,64.181,74.072
3.7955,67.497,75.854
3.9008,65.319,76.189
3.8807,65.978,74.179
3.9838,63.611,74.355
4.223,67.938,77.109
4.3284,66.096,77.144
4.2946,66.168,74.162
4.3977,63.019,73.282
4.6506,67.333,76.514
4.7559,66.079,76.707
4.7085,66.716,73.407
4.8116,63.74,73.488
5.0782,67.796,77.014
5.1835,66.179,77.697
5.1224,66.37,74.134
5.2255,62.944,73.068
5.5057,66.932,76.706
5.6111,65.691,77.158
5.5363,66.611,73.563
5.6395,63.722,73.653
5.9333,67.671,77.255
6.0386,66.046,76.748
5.9502,66.495,73.647
6.0534,63.315,74.45
6.3609,67.301,76.51


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_134.csv <==
x,qOut,qIn
0.052667,66.271,76.802
0.1554,66.137,73.486
0.25852,62.705,73.712
0.3749,67.044,77.203
0.48024,66.038,76.787
0.56932,66.913,74.196
0.67244,63.618,74.412
0.80247,67.203,75.668
0.90781,65.636,76.228
0.98323,66.669,75.102
1.0864,64.015,73.625
1.23,67.732,76.106
1.3354,65.676,76.939
1.3972,66.136,74.113
1.5003,63.49,74.388
1.6576,67.626,76.688
1.7629,65.798,76.44
1.8111,66.085,73.343
1.9142,63.272,73.71
2.0852,67.758,77.255
2.1905,66.37,77.037
2.225,66.544,73.86
2.3281,63.087,74.115
2.5127,67.128,76.615
2.6181,65.899,76.736
2.6389,66.626,74.428
2.742,63.455,73.321
2.9403,67.455,76.27
3.0457,66.133,77.222
3.0528,66.832,74.554
3.1559,63.529,73.477
3.3679,67.208,75.673
3.4732,65.695,76.987
3.4667,66.588,74.658
3.5699,63.658,73.759
3.7955,67.439,76.202
3.9008,65.725,77.171
3.8807,66.397,74.687
3.9838,63.4,73.646
4.223,67.299,76.202
4.3284,65.736,76.829
4.2946,66.592,74.36
4.3977,63.784,73.8
4.6506,67.63,76.234
4.7559,65.82,76.708
4.7085,66.397,74.259
4.8116,63.591,74.399
5.0782,67.586,76.681
5.1835,65.809,76.546
5.1224,66.266,73.741
5.2255,63.308,73.565
5.5057,67.489,77.034
5.6111,66.052,76.932
5.5363,66.714,74.134
5.6395,63.676,74.48
5.9333,67.346,76.176
6.0386,65.497,75.748
5.9502,66.16,73.772
6.0534,63.725,74.285
6.3609,68.084,77.229


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_135.csv <==
x,qOut,qIn
0.052667,66.108,76.922
0.1554,66.028,73.427
0.25852,62.842,73.732
0.3749,67.325,76.882
0.48024,66.223,77.027
0.56932,66.781,73.844
0.67244,63.438,73.455
0.80247,67.359,76.965
0.90781,66.02,77.155
0.98323,66.706,73.929
1.0864,63.408,73.957
1.23,67.176,75.998
1.3354,65.767,76.35
1.3972,66.72,74.822
1.5003,63.784,73.823
1.6576,67.519,76.436
1.7629,65.764,76.864
1.8111,66.427,74.062
1.9142,63.371,73.911
2.0852,67.201,76.096
2.1905,65.645,76.435
2.225,66.647,74.572
2.3281,63.979,75.21
2.5127,67.593,76.278
2.6181,65.443,75.347
2.6389,65.945,74.471
2.742,63.431,75.129
2.9403,67.883,76.174
3.0457,66.289,76.49
3.0528,66.518,74.528
3.1559,63.19,73.337
3.3679,67.282,75.935
3.4732,66.031,76.961
3.4667,66.887,74.883
3.5699,63.778,74.302
3.7955,67.28,76.099
3.9008,65.402,76.669
3.8807,66.194,74.384
3.9838,63.568,74.089
4.223,67.687,76.247
4.3284,66.003,76.12
4.2946,66.535,74.102
4.3977,63.668,74.152
4.6506,67.665,76.598
4.7559,65.896,76.762
4.7085,66.263,74.374
4.8116,63.205,74.208
5.0782,67.279,76.615
5.1835,65.804,76.374
5.1224,66.518,73.823
5.2255,63.55,74.151
5.5057,67.552,76.31
5.6111,66.017,76.667
5.5363,66.715,75.102
5.6395,63.722,73.84
5.9333,67.345,75.788
6.0386,65.424,76.403
5.9502,66.105,73.905
6.0534,63.715,74.231
6.3609,68.009,77.24


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_136.csv <==
x,qOut,qIn
0.052667,65.99,76.312
0.1554,66.503,73.445
0.25852,63.583,74.127
0.3749,67.722,76.399
0.48024,66.165,76.934
0.56932,66.608,74.319
0.67244,63.386,73.881
0.80247,67.17,76.752
0.90781,65.557,76.386
0.98323,66.377,73.731
1.0864,63.605,74.468
1.23,67.558,76.635
1.3354,65.821,76.248
1.3972,66.451,74.293
1.5003,63.699,74.311
1.6576,67.579,76.463
1.7629,65.634,76.196
1.8111,66.082,73.86
1.9142,63.588,74.744
2.0852,67.927,77.294
2.1905,66.073,76.248
2.225,65.998,73.295
2.3281,62.903,73.587
2.5127,67.551,77.166
2.6181,66.487,77.698
2.6389,66.84,73.726
2.742,63.229,73.017
2.9403,67.041,77.017
3.0457,65.79,77.006
3.0528,66.721,73.505
3.1559,63.764,74.085
3.3679,67.552,77.371
3.4732,65.833,76.25
3.4667,66.406,73.641
3.5699,63.451,74.391
3.7955,67.468,76.528
3.9008,65.899,76.187
3.8807,66.532,74.092
3.9838,63.612,74.44
4.223,67.543,76.802
4.3284,65.815,76.664
4.2946,66.314,74.165
4.3977,63.371,73.811
4.6506,67.428,76.419
4.7559,65.863,76.23
4.7085,66.471,73.857
4.8116,63.703,74.987
5.0782,67.801,77.124
5.1835,66.027,76.45
5.1224,66.177,73.742
5.2255,62.876,73.294
5.5057,67.208,76.139
5.6111,66.209,76.979
5.5363,67.133,74.809
5.6395,63.884,74.146
5.9333,67.22,76.313
6.0386,65.316,76.72
5.9502,66.133,74.725
6.0534,63.522,73.963
6.3609,67.656,76.631


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_137.csv <==
x,qOut,qIn
0.052667,65.93,77.615
0.1554,66.858,74.768
0.25852,63.652,73.523
0.3749,67.048,76.093
0.48024,65.27,76.286
0.56932,66.359,74.54
0.67244,63.985,74.616
0.80247,67.891,76.39
0.90781,65.777,76.548
0.98323,66.029,74.197
1.0864,63.278,74.015
1.23,67.683,77.087
1.3354,66.171,76.69
1.3972,66.523,73.31
1.5003,63.336,73.503
1.6576,67.452,76.716
1.7629,66.093,77.103
1.8111,66.75,74.291
1.9142,63.644,74
2.0852,67.3,77.007
2.1905,65.486,75.976
2.225,66.119,73.242
2.3281,63.462,74.352
2.5127,67.799,77.548
2.6181,66.251,76.613
2.6389,66.537,73.472
2.742,63.188,74.432
2.9403,67.108,76.207
3.0457,65.726,75.869
3.0528,66.658,74.598
3.1559,63.952,74.752
3.3679,67.755,76.512
3.4732,65.746,76.609
3.4667,66.051,74.203
3.5699,63.159,73.624
3.7955,67.47,76.554
3.9008,66.066,76.632
3.8807,66.667,73.732
3.9838,63.683,74.079
4.223,67.596,76.95
4.3284,65.863,76.694
4.2946,66.281,74.047
4.3977,63.286,74.133
4.6506,67.376,76.912
4.7559,65.85,76.514
4.7085,66.446,73.99
4.8116,63.558,73.777
5.0782,67.662,76.325
5.1835,66.071,76.828
5.1224,66.458,73.824
5.2255,63.477,73.87
5.5057,67.607,77.336
5.6111,66.014,77.073
5.5363,66.235,73.665
5.6395,62.922,73.742
5.9333,67.209,76.563
6.0386,66.174,76.968
5.9502,66.955,74.132
6.0534,63.567,73.275
6.3609,67.298,76.078


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_138.csv <==
x,qOut,qIn
0.052667,65.984,76.978
0.1554,66.363,72.927
0.25852,63.195,73.852
0.3749,67.421,77.113
0.48024,66.181,76.951
0.56932,66.848,73.617
0.67244,63.6,73.99
0.80247,67.263,76.818
0.90781,65.616,76.51
0.98323,66.443,73.995
1.0864,63.781,74.472
1.23,67.686,76.785
1.3354,65.755,75.632
1.3972,66.099,72.969
1.5003,63.387,74.896
1.6576,67.826,77.725
1.7629,66.28,76.707
1.8111,66.39,74.15
1.9142,62.836,73.709
2.0852,66.832,75.945
2.1905,65.717,76.317
2.225,66.926,74.542
2.3281,64.279,74.599
2.5127,67.893,76.677
2.6181,65.707,76.422
2.6389,66.003,74.049
2.742,63.205,74.166
2.9403,67.532,76.492
3.0457,66.059,76.393
3.0528,66.599,73.916
3.1559,63.603,73.97
3.3679,67.614,76.807
3.4732,65.99,76.661
3.4667,66.41,73.834
3.5699,63.259,74.312
3.7955,67.273,76.731
3.9008,65.84,76.268
3.8807,66.567,74.506
3.9838,63.516,74.375
4.223,67.406,75.993
4.3284,65.859,76.371
4.2946,66.631,74.568
4.3977,63.646,73.81
4.6506,67.456,76.252
4.7559,65.775,76.573
4.7085,66.561,74.71
4.8116,63.683,74.296
5.0782,67.336,76.35
5.1835,65.396,76.174
5.1224,66.19,74.033
5.2255,63.778,74.901
5.5057,67.863,76.727
5.6111,65.862,75.588
5.5363,66.143,73.582
5.6395,63.487,74.737
5.9333,67.837,76.536
6.0386,66.11,76.577
5.9502,66.225,74.388
6.0534,63.171,73.575
6.3609,67.44,77.349


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_139.csv <==
x,qOut,qIn
0.052667,65.749,76.339
0.1554,65.934,73.388
0.25852,63.009,73.332
0.3749,67.592,76.892
0.48024,66.455,76.822
0.56932,66.942,73.619
0.67244,63.687,74.275
0.80247,67.503,77.42
0.90781,65.85,76.7
0.98323,66.21,73.193
1.0864,62.966,73.606
1.23,67.236,77.008
1.3354,66.19,76.747
1.3972,67.053,74.162
1.5003,63.702,74.572
1.6576,67.148,76.118
1.7629,65.481,75.901
1.8111,66.483,74.859
1.9142,63.799,74.455
2.0852,67.644,75.916
2.1905,65.787,76.334
2.225,66.382,74.624
2.3281,63.568,74.021
2.5127,67.521,76.22
2.6181,65.742,76.736
2.6389,66.341,74.086
2.742,63.592,74.444
2.9403,67.583,76.661
3.0457,65.752,76.205
3.0528,66.204,73.793
3.1559,63.48,74.614
3.3679,67.752,76.811
3.4732,66.11,76.305
3.4667,66.368,74.055
3.5699,63.234,73.694
3.7955,67.448,76.953
3.9008,66.101,76.982
3.8807,66.671,73.659
3.9838,63.401,74.004
4.223,67.209,76.612
4.3284,65.728,76.355
4.2946,66.644,74.51
4.3977,63.859,74.464
4.6506,67.564,76.272
4.7559,65.586,76.137
4.7085,66.131,74.268
4.8116,63.574,74.199
5.0782,67.841,77.14
5.1835,66.061,76.574
5.1224,66.231,73.137
5.2255,63.132,74.054
5.5057,67.443,77.031
5.6111,66.143,76.643
5.5363,66.747,74.01
5.6395,63.583,73.475
5.9333,67.326,76.58
6.0386,65.636,76.563
5.9502,66.323,73.849
6.0534,63.682,75.175
6.3609,67.691,77.452


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_140.csv <==
x,qOut,qIn
0.052667,66.093,77.029
0.1554,66.381,73.719
0.25852,63.283,73.526
0.3749,67.552,76.859
0.48024,66.225,76.735
0.56932,66.603,73.574
0.67244,63.313,73.874
0.80247,67.453,76.823
0.90781,66.206,77.35
0.98323,66.688,74.384
1.0864,63.045,72.895
1.23,66.828,75.765
1.3354,65.732,77.754
1.3972,67.024,75.367
1.5003,64.075,73.393
1.6576,67.35,75.787
1.7629,65.275,76.587
1.8111,66.112,73.871
1.9142,63.787,73.95
2.0852,68.049,77.513
2.1905,66.16,76.961
2.225,66.224,73.373
2.3281,62.991,74.088
2.5127,67.213,76.738
2.6181,65.963,76.177
2.6389,66.765,73.679
2.742,63.771,74.115
2.9403,67.617,76.42
3.0457,65.924,76.945
3.0528,66.436,74.675
3.1559,63.365,74.494
3.3679,67.199,76.443
3.4732,65.545,76.144
3.4667,66.28,74.142
3.5699,63.544,74.122
3.7955,67.795,76.559
3.9008,66.295,76.646
3.8807,66.728,74.291
3.9838,63.444,74.147
4.223,67.259,75.898
4.3284,65.738,76.676
4.2946,66.57,74.953
4.3977,63.714,73.579
4.6506,67.522,76.562
4.7559,65.71,76.346
4.7085,66.294,73.862
4.8116,63.488,74.531
5.0782,67.581,76.588
5.1835,65.928,76.594
5.1224,66.441,74.36
5.2255,63.412,73.738
5.5057,67.372,76.206
5.6111,65.791,76.601
5.5363,66.523,74.117
5.6395,63.778,74.395
5.9333,67.667,76.702
6.0386,65.735,76.416
5.9502,66.068,74.16
6.0534,63.291,73.994
6.3609,67.631,76.93


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_141.csv <==
x,qOut,qIn
0.052667,65.95,76.568
0.1554,66.469,74.397
0.25852,63.466,74.621
0.3749,67.328,75.989
0.48024,65.617,75.927
0.56932,66.344,74.59
0.67244,63.765,74.134
0.80247,67.871,76.344
0.90781,65.995,76.859
0.98323,66.184,73.671
1.0864,63.17,74.233
1.23,67.44,77.283
1.3354,66.016,76.736
1.3972,66.545,73.82
1.5003,63.344,73.681
1.6576,67.29,76.401
1.7629,65.881,76.147
1.8111,66.766,74.299
1.9142,63.959,74.622
2.0852,67.647,76.619
2.1905,65.615,76.591
2.225,66.036,73.827
2.3281,63.217,74.017
2.5127,67.461,76.983
2.6181,65.965,76.601
2.6389,66.617,73.417
2.742,63.709,74.46
2.9403,67.564,76.758
3.0457,65.747,75.841
3.0528,66.271,73.991
3.1559,63.661,75.048
3.3679,67.806,77.157
3.4732,65.898,76.126
3.4667,65.942,73.333
3.5699,62.923,74.369
3.7955,67.553,76.931
3.9008,66.478,76.792
3.8807,66.885,74.415
3.9838,63.286,73.593
4.223,67.141,76.434
4.3284,65.951,77.101
4.2946,66.91,74.126
4.3977,63.669,73.368
4.6506,67.249,75.946
4.7559,65.691,76.441
4.7085,66.757,74.856
4.8116,63.998,74.808
5.0782,67.433,76.461
5.1835,65.232,75.935
5.1224,65.875,73.75
5.2255,63.39,74.791
5.5057,67.751,76.687
5.6111,66.144,76.046
5.5363,66.599,74.293
5.6395,63.562,74.871
5.9333,67.476,76.21
6.0386,65.784,75.828
5.9502,66.397,74.257
6.0534,63.564,74.369
6.3609,67.622,76.459


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_142.csv <==
x,qOut,qIn
0.052667,65.971,76.924
0.1554,66.511,73.899
0.25852,63.516,74.208
0.3749,67.56,76.7
0.48024,65.993,76.553
0.56932,66.508,74.342
0.67244,63.396,73.939
0.80247,67.376,76.121
0.90781,65.899,76.645
0.98323,66.632,74.504
1.0864,63.652,73.907
1.23,67.466,76.036
1.3354,65.741,77.237
1.3972,66.371,75.042
1.5003,63.541,73.544
1.6576,67.504,76.615
1.7629,65.759,76.592
1.8111,66.27,73.001
1.9142,63.468,73.489
2.0852,67.813,77.081
2.1905,66.358,77.369
2.225,66.665,73.945
2.3281,63.225,74.057
2.5127,66.927,76.799
2.6181,65.404,76.408
2.6389,66.362,73.861
2.742,63.773,74.334
2.9403,67.827,76.74
3.0457,66.025,76.301
3.0528,66.373,73.671
3.1559,63.502,74.302
3.3679,67.654,76.933
3.4732,65.975,76.538
3.4667,66.273,73.846
3.5699,63.262,74.038
3.7955,67.482,76.817
3.9008,66.025,76.792
3.8807,66.441,73.877
3.9838,63.354,73.353
4.223,67.511,76.687
4.3284,66.105,77.156
4.2946,66.511,73.943
4.3977,63.293,73.816
4.6506,67.375,77.153
4.7559,66.025,77.025
4.7085,66.528,73.444
4.8116,63.086,73.429
5.0782,67.135,76.356
5.1835,66.114,77.582
5.1224,67.198,74.886
5.2255,63.845,73.756
5.5057,67.003,75.751
5.6111,65.172,75.776
5.5363,66.386,74.48
5.6395,64.118,75.016
5.9333,68.013,76.194
6.0386,65.825,76.312
5.9502,66.018,74.705
6.0534,63.17,73.887
6.3609,67.472,76.213


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_143.csv <==
x,qOut,qIn
0.052667,66.139,76.584
0.1554,66.078,73.423
0.25852,62.667,73.944
0.3749,66.965,76.044
0.48024,65.97,76.523
0.56932,67.035,74.887
0.67244,64.085,74.259
0.80247,67.579,76.109
0.90781,65.552,76.486
0.98323,66.09,74.269
1.0864,63.36,74.022
1.23,67.595,76.402
1.3354,66.034,77.267
1.3972,66.529,74.311
1.5003,63.437,73.276
1.6576,67.371,76.74
1.7629,65.802,76.651
1.8111,66.502,73.66
1.9142,63.697,74.17
2.0852,67.676,77.251
2.1905,65.893,76.506
2.225,66.281,73.421
2.3281,63.284,74.073
2.5127,67.412,76.661
2.6181,65.923,76.708
2.6389,66.568,73.908
2.742,63.666,74.204
2.9403,67.536,76.961
3.0457,65.711,76.544
3.0528,66.169,73.368
3.1559,63.423,74.099
3.3679,67.684,77.44
3.4732,66.065,76.186
3.4667,66.358,73.176
3.5699,63.345,74.429
3.7955,67.552,76.997
3.9008,66.048,76.869
3.8807,66.378,73.973
3.9838,63.24,73.816
4.223,67.389,77.016
4.3284,66.001,76.684
4.2946,66.491,73.378
4.3977,63.365,74.045
4.6506,67.562,76.946
4.7559,66.27,76.898
4.7085,66.753,73.911
4.8116,63.243,73.509
5.0782,67.06,76.079
5.1835,65.819,77.113
5.1224,66.881,74.976
5.2255,63.82,73.977
5.5057,67.219,76.542
5.6111,65.303,76.563
5.5363,66.236,74.251
5.6395,63.794,74.453
5.9333,67.837,76.077
6.0386,65.924,75.751
5.9502,66.318,73.628
6.0534,63.703,74.639
6.3609,67.986,77.698


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_144.csv <==
x,qOut,qIn
0.052667,66.012,76.132
0.1554,66.707,74.096
0.25852,63.757,74.613
0.3749,67.543,76.609
0.48024,65.704,76.575
0.56932,66.24,74.217
0.67244,63.335,74.357
0.80247,67.349,76.243
0.90781,65.744,76.27
0.98323,66.492,74.431
1.0864,63.832,74.364
1.23,67.815,76.913
1.3354,65.896,76.05
1.3972,66.165,73.247
1.5003,63.256,74.328
1.6576,67.6,77.101
1.7629,66.182,76.541
1.8111,66.633,74.21
1.9142,63.316,74.638
2.0852,67.104,76.695
2.1905,65.601,76.248
2.225,66.59,74.203
2.3281,63.846,74.076
2.5127,67.637,76.337
2.6181,65.765,75.792
2.6389,66.487,73.99
2.742,64.055,75.639
2.9403,67.894,76.889
3.0457,65.54,75.233
3.0528,65.592,73.334
3.1559,63.036,74.66
3.3679,67.849,77.123
3.4732,66.485,76.773
3.4667,66.545,73.959
3.5699,63.053,73.674
3.7955,67.134,76.653
3.9008,65.92,76.79
3.8807,66.673,74.031
3.9838,63.656,74.453
4.223,67.578,76.689
4.3284,65.967,76.191
4.2946,66.437,74.215
4.3977,63.309,73.558
4.6506,67.444,76.126
4.7559,66.129,77.532
4.7085,66.809,74.737
4.8116,63.511,73.606
5.0782,67.091,76.107
5.1835,65.459,76.663
5.1224,66.427,74.158
5.2255,63.809,73.812
5.5057,67.77,76.602
5.6111,65.929,76.75
5.5363,66.347,73.742
5.6395,63.408,74.605
5.9333,67.44,77.229
6.0386,65.79,76.095
5.9502,66.359,73.968
6.0534,63.401,74.156
6.3609,67.493,76.292


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_145.csv <==
x,qOut,qIn
0.052667,66.174,76.434
0.1554,66.592,74.234
0.25852,63.452,73.835
0.3749,67.543,76.697
0.48024,66.07,77.566
0.56932,66.368,74.277
0.67244,62.953,72.953
0.80247,67.097,76.305
0.90781,66.054,77.557
0.98323,66.967,74.191
1.0864,63.702,72.908
1.23,67.35,76.471
1.3354,65.82,77.114
1.3972,66.685,74.451
1.5003,63.657,73.649
1.6576,67.251,76.145
1.7629,65.452,77.19
1.8111,66.284,74.265
1.9142,63.706,74.179
2.0852,67.716,76.665
2.1905,65.842,76.2
2.225,66.171,73.337
2.3281,63.334,73.975
2.5127,67.773,77.547
2.6181,66.373,77.337
2.6389,66.624,73.873
2.742,63.017,73.593
2.9403,66.83,75.946
3.0457,65.619,76.443
3.0528,66.839,74.536
3.1559,64.235,73.998
3.3679,67.887,76.754
3.4732,65.721,76.461
3.4667,65.99,73.47
3.5699,63.169,74.394
3.7955,67.5,76.887
3.9008,66.032,76.465
3.8807,66.513,74.124
3.9838,63.349,74.009
4.223,67.333,76.467
4.3284,65.884,76.841
4.2946,66.607,74.273
4.3977,63.577,74.203
4.6506,67.416,76.41
4.7559,65.78,76.199
4.7085,66.511,74.223
4.8116,63.658,74.035
5.0782,67.588,76.303
5.1835,65.859,76.92
5.1224,66.45,74.47
5.2255,63.576,73.968
5.5057,67.419,76.723
5.6111,65.568,76.183
5.5363,66.152,73.494
5.6395,63.611,74.744
5.9333,67.902,77.36
6.0386,66.124,76.218
5.9502,66.217,73.661
6.0534,63.134,74.037
6.3609,67.489,76.51


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_146.csv <==
x,qOut,qIn
0.052667,65.984,76.714
0.1554,66.513,74.594
0.25852,63.504,73.946
0.3749,67.45,76.388
0.48024,65.82,76.251
0.56932,66.45,73.536
0.67244,63.553,74.198
0.80247,67.597,76.843
0.90781,65.984,76.801
0.98323,66.527,74.76
1.0864,63.429,73.927
1.23,67.143,75.929
1.3354,65.409,75.923
1.3972,66.241,73.747
1.5003,63.879,75.231
1.6576,68.115,77.243
1.7629,66.149,76.483
1.8111,66.035,73.898
1.9142,62.672,73.6
2.0852,67.101,76.256
2.1905,66.173,77.048
2.225,67.201,74.551
2.3281,63.979,73.443
2.5127,67.329,76.401
2.6181,65.458,76.741
2.6389,66.406,74.264
2.742,63.849,74.54
2.9403,67.584,77.193
3.0457,65.458,75.736
3.0528,66.01,73.004
3.1559,63.612,75.116
3.3679,67.966,77.127
3.4732,66.132,75.501
3.4667,66.277,73.364
3.5699,63.412,74.896
3.7955,67.678,77.318
3.9008,65.987,76.297
3.8807,66.143,73.81
3.9838,63.068,74.258
4.223,67.393,76.916
4.3284,66.067,76.441
4.2946,66.567,73.317
4.3977,63.49,74.301
4.6506,67.626,76.919
4.7559,66.189,76.559
4.7085,66.599,74.084
4.8116,63.283,73.854
5.0782,67.216,76.377
5.1835,65.841,76.754
5.1224,66.636,74.194
5.2255,63.598,74.091
5.5057,67.387,76.232
5.6111,65.732,76.773
5.5363,66.449,74.338
5.6395,63.583,74.245
5.9333,67.49,76.694
6.0386,65.763,76.129
5.9502,66.368,74.029
6.0534,63.524,74.502
6.3609,67.605,76.267


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_147.csv <==
x,qOut,qIn
0.052667,65.75,76.453
0.1554,66.607,73.819
0.25852,63.627,74.507
0.3749,67.58,76.57
0.48024,66.026,76.674
0.56932,66.532,74.269
0.67244,63.285,73.61
0.80247,67.252,76.203
0.90781,65.928,77.074
0.98323,66.844,74.532
1.0864,63.751,73.823
1.23,67.287,76.287
1.3354,65.493,76.12
1.3972,66.396,73.951
1.5003,63.803,74.998
1.6576,67.694,76.529
1.7629,65.74,76.007
1.8111,66.188,74.414
1.9142,63.386,74.903
2.0852,67.533,76.235
2.1905,65.903,75.757
2.225,66.434,74.327
2.3281,63.513,74.226
2.5127,67.643,76.223
2.6181,66.097,76.541
2.6389,66.574,74.996
2.742,63.359,74.315
2.9403,67.177,75.886
3.0457,65.623,76.767
3.0528,66.485,74.662
3.1559,63.647,73.702
3.3679,67.565,75.872
3.4732,65.897,76.569
3.4667,66.605,74.585
3.5699,63.8,74.518
3.7955,67.596,76.569
3.9008,65.639,76.394
3.8807,66.101,74.001
3.9838,63.28,74.065
4.223,67.556,76.389
4.3284,66.11,76.483
4.2946,66.719,74.088
4.3977,63.615,74.15
4.6506,67.404,76.806
4.7559,65.713,76.352
4.7085,66.445,74.2
4.8116,63.568,74.29
5.0782,67.357,76.074
5.1835,65.546,76.338
5.1224,66.324,74.46
5.2255,63.923,75.224
5.5057,67.909,76.77
5.6111,65.725,75.555
5.5363,65.772,73.372
5.6395,63.098,73.661
5.9333,67.916,77.23
6.0386,66.65,77.424
5.9502,66.676,73.665
6.0534,63.003,73.457
6.3609,66.942,77.038


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_148.csv <==
x,qOut,qIn
0.052667,65.988,76.305
0.1554,66.805,75.161
0.25852,63.756,74.426
0.3749,67.312,76
0.48024,65.432,75.608
0.56932,66.199,73.885
0.67244,63.679,74.839
0.80247,67.926,76.921
0.90781,66.184,76.682
0.98323,66.428,74.24
1.0864,63.114,74.158
1.23,67.039,75.67
1.3354,65.652,76.076
1.3972,66.752,74.602
1.5003,64.2,74.376
1.6576,67.86,76.636
1.7629,65.605,76.216
1.8111,65.906,73.782
1.9142,63.246,74.889
2.0852,67.561,77.058
2.1905,65.91,76.222
2.225,66.361,73.818
2.3281,63.437,74.166
2.5127,67.57,76.671
2.6181,66.003,76.161
2.6389,66.568,73.884
2.742,63.756,74.678
2.9403,67.705,76.985
3.0457,65.798,76.188
3.0528,66.043,73.792
3.1559,63.213,74.176
3.3679,67.633,76.854
3.4732,66.193,76.48
3.4667,66.465,73.61
3.5699,63.27,73.715
3.7955,67.496,76.688
3.9008,66.191,77.473
3.8807,66.605,74.046
3.9838,63.153,73.357
4.223,67.047,76.834
4.3284,65.788,77.142
4.2946,66.744,73.863
4.3977,63.685,73.78
4.6506,67.372,76.382
4.7559,65.715,76.47
4.7085,66.6,74.235
4.8116,63.909,74.43
5.0782,67.646,76.541
5.1835,65.594,76.06
5.1224,66.039,73.786
5.2255,63.434,74.314
5.5057,67.752,76.958
5.6111,66.06,76.858
5.5363,66.261,73.68
5.6395,63.124,73.916
5.9333,67.365,77.509
6.0386,66.043,76.389
5.9502,66.642,72.901
6.0534,63.432,74.64
6.3609,67.38,76.656


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_149.csv <==
x,qOut,qIn
0.052667,66.142,77.238
0.1554,66.597,73.301
0.25852,63.318,73.492
0.3749,67.345,77.615
0.48024,66.011,77.236
0.56932,66.688,73.609
0.67244,63.446,74.007
0.80247,67.173,76.745
0.90781,65.641,76.017
0.98323,66.61,73.317
1.0864,64.007,75.007
1.23,67.896,76.728
1.3354,65.902,76.111
1.3972,66.182,74.411
1.5003,63.302,74.365
1.6576,67.441,76.912
1.7629,65.787,76.331
1.8111,66.27,73.621
1.9142,63.433,74.345
2.0852,67.686,76.747
2.1905,66.159,76.438
2.225,66.526,73.853
2.3281,63.453,73.965
2.5127,67.545,76.777
2.6181,66.013,76.678
2.6389,66.395,74.015
2.742,63.229,74.065
2.9403,67.363,76.823
3.0457,66.025,77.054
3.0528,66.628,73.726
3.1559,63.302,73.223
3.3679,67.194,76.645
3.4732,65.908,76.766
3.4667,66.94,74.346
3.5699,63.952,74.942
3.7955,67.326,75.9
3.9008,65.28,75.541
3.8807,66.064,74.479
3.9838,63.677,74.824
4.223,67.943,76.719
4.3284,66.11,76.671
4.2946,66.283,74.021
4.3977,63.063,73.595
4.6506,67.224,76.347
4.7559,65.946,76.412
4.7085,66.873,74.352
4.8116,63.98,74.701
5.0782,67.539,76.5
5.1835,65.48,76.432
5.1224,66.067,74.102
5.2255,63.487,74.283
5.5057,67.674,76.572
5.6111,65.916,75.97
5.5363,66.345,73.599
5.6395,63.669,74.563
5.9333,67.88,76.993
6.0386,66.045,76.637
5.9502,66.072,73.839
6.0534,62.976,73.527
6.3609,67.393,76.946


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_150.csv <==
x,qOut,qIn
0.052667,66.172,76.395
0.1554,66.268,74.507
0.25852,63.106,73.929
0.3749,67.238,76.571
0.48024,65.785,76.548
0.56932,66.438,73.482
0.67244,63.636,74.317
0.80247,67.786,77.53
0.90781,66.135,76.554
0.98323,66.429,73.587
1.0864,63.224,74.172
1.23,67.285,76.679
1.3354,65.896,76.248
1.3972,66.691,73.651
1.5003,63.83,74.508
1.6576,67.671,76.612
1.7629,65.824,76.282
1.8111,66.26,74.173
1.9142,63.416,74.272
2.0852,67.494,76.934
2.1905,65.79,76.439
2.225,66.221,73.755
2.3281,63.333,74.261
2.5127,67.593,77.141
2.6181,66.12,76.347
2.6389,66.56,73.139
2.742,63.38,74.105
2.9403,67.415,76.951
3.0457,66.001,76.497
3.0528,66.701,74.811
3.1559,63.651,74.442
3.3679,67.269,76.229
3.4732,65.396,75.672
3.4667,66.066,73.899
3.5699,63.648,74.878
3.7955,68.097,76.821
3.9008,66.387,76.616
3.8807,66.283,74.034
3.9838,62.81,73.257
4.223,67.155,76.285
4.3284,66.192,77.409
4.2946,67.005,74.577
4.3977,63.592,73.677
4.6506,67.118,76.224
4.7559,65.573,76.951
4.7085,66.576,74.524
4.8116,63.7,73.694
5.0782,67.458,76.197
5.1835,65.743,76.387
5.1224,66.597,74.198
5.2255,63.843,74.439
5.5057,67.565,76.499
5.6111,65.572,76.574
5.5363,66.197,74.223
5.6395,63.575,74.582
5.9333,67.59,76.839
6.0386,65.702,75.372
5.9502,66.201,73.226
6.0534,63.636,75.011
6.3609,67.95,77.016


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_151.csv <==
x,qOut,qIn
0.052667,65.601,76.774
0.1554,66.358,73.58
0.25852,63.771,74.747
0.3749,67.756,77.666
0.48024,65.755,76.535
0.56932,65.9,73.024
0.67244,62.941,73.766
0.80247,67.456,77.282
0.90781,66.275,76.412
0.98323,66.857,73.672
1.0864,63.713,74.417
1.23,67.53,77.067
1.3354,65.828,76.444
1.3972,66.246,73.662
1.5003,63.253,74.105
1.6576,67.505,76.478
1.7629,66.149,76.501
1.8111,66.617,74.241
1.9142,63.4,73.71
2.0852,67.422,76.719
2.1905,66.019,77.486
2.225,66.545,74.067
2.3281,63.143,73.467
2.5127,67.023,76.197
2.6181,65.796,76.885
2.6389,66.907,74.46
2.742,63.956,74.267
2.9403,67.485,76.01
3.0457,65.586,76.649
3.0528,66.366,74.765
3.1559,63.71,74.243
3.3679,67.62,76.028
3.4732,65.725,76.191
3.4667,66.242,74.183
3.5699,63.608,74.04
3.7955,67.853,76.541
3.9008,66.107,77.134
3.8807,66.25,74.021
3.9838,63.072,73.48
4.223,67.307,77.201
4.3284,66.008,76.758
4.2946,66.609,73.671
4.3977,63.374,74.053
4.6506,67.333,76.401
4.7559,65.986,76.936
4.7085,66.812,74.516
4.8116,63.68,73.455
5.0782,67.297,75.947
5.1835,65.589,76.66
5.1224,66.46,74.551
5.2255,63.85,74.768
5.5057,67.682,76.826
5.6111,65.63,76.29
5.5363,65.951,73.728
5.6395,63.121,73.834
5.9333,67.607,76.761
6.0386,66.338,77.031
5.9502,66.914,74.223
6.0534,63.655,73.2
6.3609,67.305,76.288


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_152.csv <==
x,qOut,qIn
0.052667,66.045,76.167
0.1554,66.259,74.068
0.25852,63.225,73.461
0.3749,67.617,76.496
0.48024,66.347,77.191
0.56932,66.817,73.723
0.67244,63.389,73.829
0.80247,67.1,76.884
0.90781,65.617,76.454
0.98323,66.537,74.517
1.0864,63.664,74.689
1.23,67.377,75.975
1.3354,65.552,75.862
1.3972,66.288,74.445
1.5003,63.762,74.539
1.6576,67.929,76.2
1.7629,66.082,76.591
1.8111,66.244,74.064
1.9142,63.154,74.075
2.0852,67.417,76.6
2.1905,66.059,76.854
2.225,66.616,74.625
2.3281,63.369,73.331
2.5127,67.231,75.923
2.6181,65.786,77.141
2.6389,66.655,74.621
2.742,63.83,73.72
2.9403,67.587,76.327
3.0457,65.679,76.57
3.0528,66.133,73.841
3.1559,63.378,73.895
3.3679,67.689,77.265
3.4732,66.144,77.449
3.4667,66.417,73.762
3.5699,63.071,73.333
3.7955,67.131,76.348
3.9008,65.916,76.402
3.8807,66.798,74.034
3.9838,63.875,74.409
4.223,67.723,76.868
4.3284,65.965,77.127
4.2946,66.29,74.32
4.3977,62.918,73.272
4.6506,66.981,76.059
4.7559,65.892,76.754
4.7085,67.074,74.541
4.8116,64.054,74.145
5.0782,67.472,75.933
5.1835,65.554,76.466
5.1224,66.398,74.537
5.2255,63.643,74.436
5.5057,67.419,76.167
5.6111,65.554,76.037
5.5363,66.34,74.638
5.6395,63.74,74.802
5.9333,67.64,76.189
6.0386,65.66,75.972
5.9502,66.139,74.687
6.0534,63.546,74.798
6.3609,67.809,76.504


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_153.csv <==
x,qOut,qIn
0.052667,65.392,76.123
0.1554,66.585,74.478
0.25852,64.104,74.705
0.3749,67.818,76.586
0.48024,65.648,75.727
0.56932,66.063,74.413
0.67244,63.439,74.88
0.80247,67.666,76.176
0.90781,65.921,76.112
0.98323,66.287,73.905
1.0864,63.377,74.225
1.23,67.639,76.961
1.3354,66.151,76.599
1.3972,66.561,74.148
1.5003,63.266,74.226
1.6576,67.152,75.973
1.7629,65.734,76.062
1.8111,66.643,74.681
1.9142,63.82,74.898
2.0852,67.631,76.086
2.1905,65.791,76.54
2.225,66.313,74.644
2.3281,63.289,73.713
2.5127,67.31,75.903
2.6181,65.853,76.819
2.6389,66.799,75.015
2.742,63.994,74.141
2.9403,67.517,76.301
3.0457,65.378,76.075
3.0528,66.008,73.675
3.1559,63.661,74.753
3.3679,67.992,77.091
3.4732,66.113,75.835
3.4667,66.185,73.432
3.5699,63.19,74.395
3.7955,67.556,76.421
3.9008,66.137,76.783
3.8807,66.464,74.46
3.9838,63.235,74.242
4.223,67.284,76.844
4.3284,65.872,76.933
4.2946,66.461,74.115
4.3977,63.271,73.49
4.6506,67.361,75.874
4.7559,66.138,77.051
4.7085,67.015,74.601
4.8116,63.921,73.513
5.0782,67.464,76.28
5.1835,65.597,77.058
5.1224,66.232,74.201
5.2255,63.432,74.304
5.5057,67.492,76.569
5.6111,65.859,76.417
5.5363,66.378,73.782
5.6395,63.338,73.761
5.9333,67.526,76.755
6.0386,66.201,77.153
5.9502,66.859,74.463
6.0534,63.453,73.928
6.3609,66.965,75.929


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_154.csv <==
x,qOut,qIn
0.052667,65.857,77.015
0.1554,66.596,74.443
0.25852,63.712,74.511
0.3749,67.404,76.885
0.48024,65.459,76.269
0.56932,66.043,73.884
0.67244,63.375,74.409
0.80247,67.721,76.157
0.90781,66.235,76.191
0.98323,66.676,74.577
1.0864,63.604,73.647
1.23,67.603,76.409
1.3354,65.981,77.483
1.3972,66.356,74.006
1.5003,63.083,73.27
1.6576,67.098,76.914
1.7629,65.801,77.184
1.8111,66.746,74.268
1.9142,63.792,73.7
2.0852,67.426,76.35
2.1905,65.586,76.092
2.225,66.322,73.887
2.3281,63.845,74.834
2.5127,67.978,77.405
2.6181,66.009,76.411
2.6389,66.031,73.287
2.742,62.828,73.475
2.9403,67.262,76.742
3.0457,66.213,76.96
3.0528,67.047,73.995
3.1559,63.814,74.627
3.3679,67.257,76.412
3.4732,65.411,76.085
3.4667,66.223,74.303
3.5699,63.661,74.312
3.7955,67.753,76.653
3.9008,65.939,76.321
3.8807,66.293,74.001
3.9838,63.453,74.445
4.223,67.64,76.681
4.3284,65.983,76.548
4.2946,66.271,73.871
4.3977,63.285,73.943
4.6506,67.61,76.689
4.7559,66.225,76.94
4.7085,66.525,74.02
4.8116,63.199,73.724
5.0782,67.342,76.643
5.1835,66.128,77.252
5.1224,66.724,74.551
5.2255,63.294,72.806
5.5057,67.147,75.955
5.6111,65.913,77.476
5.5363,66.884,74.635
5.6395,63.757,73.719
5.9333,67.311,76.265
6.0386,65.584,76.756
5.9502,66.422,74.397
6.0534,63.567,73.247
6.3609,67.485,76.088


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_155.csv <==
x,qOut,qIn
0.052667,65.412,76.44
0.1554,66.482,74.623
0.25852,63.861,74.198
0.3749,67.768,75.785
0.48024,65.937,76.33
0.56932,66.499,74.666
0.67244,63.665,74.059
0.80247,67.568,76.564
0.90781,65.712,76.789
0.98323,66.22,74.004
1.0864,63.367,74.011
1.23,67.437,76.491
1.3354,65.81,76.284
1.3972,66.452,74.139
1.5003,63.733,74.792
1.6576,67.753,76.775
1.7629,65.883,76.228
1.8111,66.129,73.704
1.9142,63.167,73.62
2.0852,67.55,76.734
2.1905,66.232,76.958
2.225,66.709,74.387
2.3281,63.473,74.235
2.5127,67.276,76.164
2.6181,65.671,76.585
2.6389,66.286,74.113
2.742,63.434,73.466
2.9403,67.697,76.708
3.0457,66.26,77.579
3.0528,66.609,74.419
3.1559,63.216,73.388
3.3679,67.101,76.041
3.4732,65.747,77.333
3.4667,66.594,74.144
3.5699,63.686,73.255
3.7955,67.679,77.003
3.9008,66.099,77.06
3.8807,66.554,73.699
3.9838,63.252,73.562
4.223,67.179,76.681
4.3284,65.847,76.852
4.2946,66.793,74.155
4.3977,63.723,74.012
4.6506,67.265,75.757
4.7559,65.476,76.488
4.7085,66.388,74.8
4.8116,63.905,74.733
5.0782,67.751,76.665
5.1835,65.603,76.479
5.1224,65.821,73.466
5.2255,63.083,74.104
5.5057,67.742,77.187
5.6111,66.512,76.335
5.5363,66.837,73.505
5.6395,63.322,74.142
5.9333,67.252,76.193
6.0386,66.007,77.09
5.9502,66.813,75.243
6.0534,63.503,73.898
6.3609,67.024,75.977


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_156.csv <==
x,qOut,qIn
0.052667,65.727,75.783
0.1554,65.863,73.874
0.25852,63.178,74.41
0.3749,67.713,76.812
0.48024,66.233,77.038
0.56932,66.48,73.939
0.67244,63.193,73.624
0.80247,67.3,76.398
0.90781,66.006,76.414
0.98323,66.681,74.182
1.0864,63.622,73.947
1.23,67.569,76.78
1.3354,65.991,77.293
1.3972,66.414,74.182
1.5003,63.045,73.467
1.6576,67.013,76.23
1.7629,65.826,76.578
1.8111,66.921,74.557
1.9142,63.936,74.321
2.0852,67.497,76.053
2.1905,65.663,76.364
2.225,66.428,74.994
2.3281,63.57,74.251
2.5127,67.41,75.748
2.6181,65.68,76.632
2.6389,66.48,74.621
2.742,63.723,74.042
2.9403,67.592,76.426
3.0457,65.754,76.244
3.0528,66.375,74.068
3.1559,63.632,74.982
3.3679,67.625,76.229
3.4732,65.813,75.619
3.4667,66.297,74.233
3.5699,63.454,74.643
3.7955,67.611,76.249
3.9008,66.007,76.828
3.8807,66.485,74.996
3.9838,63.334,73.851
4.223,67.172,75.663
4.3284,65.595,76.622
4.2946,66.491,74.569
4.3977,63.939,74.409
4.6506,67.897,76.442
4.7559,65.895,76.564
4.7085,66.098,74.141
4.8116,63.222,73.403
5.0782,67.634,76.65
5.1835,66.238,76.914
5.1224,66.593,73.443
5.2255,63.279,73.786
5.5057,67.296,77.195
5.6111,65.952,77.437
5.5363,66.646,74.094
5.6395,63.311,73.841
5.9333,66.938,75.85
6.0386,65.454,76.35
5.9502,66.671,74.44
6.0534,64.299,74.753
6.3609,68.038,76.715


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_157.csv <==
x,qOut,qIn
0.052667,66.047,76.565
0.1554,66.629,73.359
0.25852,63.477,74.08
0.3749,67.491,76.953
0.48024,66.06,76.645
0.56932,66.615,74.619
0.67244,63.316,74.264
0.80247,67.081,76.061
0.90781,65.606,76.397
0.98323,66.573,74.288
1.0864,63.789,73.935
1.23,67.663,76.034
1.3354,65.908,76.642
1.3972,66.516,74.773
1.5003,63.684,74.333
1.6576,67.475,76.234
1.7629,65.521,76.134
1.8111,65.979,74.083
1.9142,63.337,74.397
2.0852,67.81,77.162
2.1905,66.322,77.159
2.225,66.527,73.844
2.3281,63.005,72.877
2.5127,67.037,76.185
2.6181,65.946,77.089
2.6389,67.089,74.203
2.742,64.174,74.43
2.9403,67.508,76.663
3.0457,65.329,75.978
3.0528,65.927,73.852
3.1559,63.43,74.686
3.3679,67.775,77.072
3.4732,66.109,76.292
3.4667,66.391,73.698
3.5699,63.225,74.032
3.7955,67.387,76.823
3.9008,66.055,76.249
3.8807,66.76,74.147
3.9838,63.617,74.783
4.223,67.337,76.259
4.3284,65.663,76.437
4.2946,66.471,74.669
4.3977,63.638,73.954
4.6506,67.475,76.097
4.7559,65.698,76.251
4.7085,66.474,73.952
4.8116,63.92,74.471
5.0782,67.781,77.367
5.1835,65.637,75.864
5.1224,65.931,73.536
5.2255,63.33,75.122
5.5057,67.681,77.09
5.6111,65.962,75.783
5.5363,66.213,73.411
5.6395,63.366,74.474
5.9333,67.778,77.388
6.0386,66.287,76.408
5.9502,66.454,73.801
6.0534,63.168,74.025
6.3609,67.337,76.718


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_158.csv <==
x,qOut,qIn
0.052667,66.281,76.885
0.1554,66.428,73.304
0.25852,63.082,74.232
0.3749,67.092,76.885
0.48024,65.716,76.884
0.56932,66.513,74.29
0.67244,63.658,74.109
0.80247,67.532,76.372
0.90781,65.758,76.194
0.98323,66.255,73.443
1.0864,63.636,74.524
1.23,68.012,77.666
1.3354,66.325,76.462
1.3972,66.224,73.653
1.5003,62.686,73.712
1.6576,67.034,76.428
1.7629,66.164,77.304
1.8111,67.115,74.745
1.9142,63.747,73.431
2.0852,67.198,75.725
2.1905,65.583,76.712
2.225,66.582,74.766
2.3281,63.89,74.04
2.5127,67.668,76.358
2.6181,65.721,76.814
2.6389,66.183,74.21
2.742,63.328,73.595
2.9403,67.502,76.417
3.0457,65.973,76.853
3.0528,66.538,74.409
3.1559,63.586,73.741
3.3679,67.551,76.61
3.4732,65.86,76.851
3.4667,66.264,73.564
3.5699,63.255,73.823
3.7955,67.518,76.689
3.9008,66.179,77.419
3.8807,66.656,74.651
3.9838,63.277,73.079
4.223,67.13,76.378
4.3284,65.784,77.155
4.2946,66.686,73.455
4.3977,63.687,73.556
4.6506,67.539,76.879
4.7559,65.953,76.951
4.7085,66.655,74.197
4.8116,63.528,74.606
5.0782,67.119,76.312
5.1835,65.361,75.773
5.1224,66.328,74.419
5.2255,63.859,74.61
5.5057,67.868,76.522
5.6111,65.91,76.489
5.5363,66.258,74.382
5.6395,63.458,74.492
5.9333,67.591,76.391
6.0386,65.863,76.156
5.9502,66.29,73.527
6.0534,63.538,73.737
6.3609,67.876,77.216


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_159.csv <==
x,qOut,qIn
0.052667,66.164,75.895
0.1554,66.433,74.351
0.25852,63.494,74.93
0.3749,67.553,76.112
0.48024,65.803,75.873
0.56932,66.136,73.886
0.67244,63.353,74.045
0.80247,67.828,77.1
0.90781,66.377,77.304
0.98323,66.476,74.224
1.0864,62.871,73.075
1.23,66.885,76.452
1.3354,65.8,77.14
1.3972,66.925,73.822
1.5003,64.002,73.909
1.6576,67.564,76.496
1.7629,65.645,76.509
1.8111,66.323,74.234
1.9142,63.698,74.752
2.0852,67.647,76.943
2.1905,65.68,75.851
2.225,66.018,73.206
2.3281,63.261,74.388
2.5127,67.762,76.862
2.6181,66.386,76.58
2.6389,66.69,74.466
2.742,63.268,73.784
2.9403,67.103,76.616
3.0457,65.668,76.991
3.0528,66.521,74.208
3.1559,63.651,74.073
3.3679,67.523,76.453
3.4732,65.806,76.257
3.4667,66.434,73.724
3.5699,63.728,74.404
3.7955,67.838,76.965
3.9008,66.057,76.232
3.8807,66.273,73.749
3.9838,63.139,74.155
4.223,67.342,76.759
4.3284,65.997,76.756
4.2946,66.621,74.398
4.3977,63.41,73.997
4.6506,67.239,76.165
4.7559,65.752,76.405
4.7085,66.618,74.21
4.8116,63.732,73.918
5.0782,67.575,76.86
5.1835,65.845,76.349
5.1224,66.493,73.694
5.2255,63.484,74.954
5.5057,67.249,76.087
5.6111,65.535,75.899
5.5363,66.454,75.032
5.6395,63.892,75.039
5.9333,67.667,76.394
6.0386,65.539,75.656
5.9502,66.011,73.634
6.0534,63.503,74.767
6.3609,67.88,76.925


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_160.csv <==
x,qOut,qIn
0.052667,66.07,76.648
0.1554,66.649,73.986
0.25852,63.542,74.054
0.3749,67.499,76.214
0.48024,65.949,76.736
0.56932,66.422,74.888
0.67244,63.37,73.691
0.80247,67.462,76.539
0.90781,65.987,77.252
0.98323,66.424,73.962
1.0864,63.127,72.77
1.23,67.302,76.363
1.3354,66.217,77.657
1.3972,67.065,74.534
1.5003,63.646,73.398
1.6576,67.021,76.007
1.7629,65.363,77.155
1.8111,66.454,74.438
1.9142,63.863,73.817
2.0852,67.649,76.671
2.1905,65.674,76.427
2.225,66.191,73.865
2.3281,63.586,74.509
2.5127,67.82,76.773
2.6181,66.054,76.377
2.6389,66.226,73.489
2.742,63.161,73.696
2.9403,67.554,77.122
3.0457,66.29,77.199
3.0528,66.687,74.134
3.1559,63.171,73.707
3.3679,66.987,76.106
3.4732,65.713,76.786
3.4667,66.737,74.256
3.5699,63.822,73.78
3.7955,67.568,76.428
3.9008,65.82,76.94
3.8807,66.477,74.492
3.9838,63.533,73.914
4.223,67.32,76.587
4.3284,65.55,76.488
4.2946,66.311,73.817
4.3977,63.71,74.884
4.6506,67.802,76.866
4.7559,65.984,75.637
4.7085,66.33,73.681
4.8116,63.394,73.959
5.0782,67.614,76.523
5.1835,66.106,77.26
5.1224,66.585,74.528
5.2255,63.443,74.151
5.5057,67.156,76.661
5.6111,65.393,76.095
5.5363,66.128,73.388
5.6395,63.681,74.696
5.9333,68.059,77.394
6.0386,66.333,76.243
5.9502,66.355,73.627
6.0534,63.104,74.24
6.3609,67.356,76.568


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_161.csv <==
x,qOut,qIn
0.052667,65.746,76.579
0.1554,66.483,75.036
0.25852,63.617,74.245
0.3749,67.42,75.844
0.48024,65.629,76.614
0.56932,66.405,74.408
0.67244,63.709,73.7
0.80247,67.66,76.165
0.90781,65.832,76.581
0.98323,66.391,74.254
1.0864,63.702,74.643
1.23,67.639,76.86
1.3354,65.639,76.107
1.3972,65.902,73.559
1.5003,63.158,74.023
1.6576,67.729,77.065
1.7629,66.39,76.734
1.8111,66.636,73.878
1.9142,63.179,74.08
2.0852,67.182,76.599
2.1905,65.934,76.913
2.225,66.74,74.396
2.3281,63.55,73.454
2.5127,67.283,75.603
2.6181,65.751,77.102
2.6389,66.666,75.02
2.742,63.953,73.863
2.9403,67.628,76.513
3.0457,65.523,76.732
3.0528,65.876,73.175
3.1559,63.201,73.807
3.3679,67.77,77.541
3.4732,66.408,77.136
3.4667,66.668,73.603
3.5699,63.167,73.641
3.7955,67.059,76.191
3.9008,65.777,76.726
3.8807,66.722,74.336
3.9838,63.894,73.642
4.223,67.657,77.051
4.3284,65.75,77.056
4.2946,66.126,73.351
4.3977,63.199,74.493
4.6506,67.41,76.886
4.7559,65.958,76.591
4.7085,66.531,74.168
4.8116,63.553,73.681
5.0782,67.649,76.757
5.1835,66.128,76.364
5.1224,66.532,73.607
5.2255,63.38,73.974
5.5057,67.506,76.853
5.6111,66.126,77.259
5.5363,66.581,74.455
5.6395,63.085,73.562
5.9333,66.905,76.03
6.0386,65.685,76.734
5.9502,66.838,74.514
6.0534,63.939,74.226
6.3609,67.568,75.915


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_162.csv <==
x,qOut,qIn
0.052667,65.871,76.801
0.1554,66.59,73.857
0.25852,63.448,74.471
0.3749,67.28,76.553
0.48024,65.756,76.564
0.56932,66.588,74.842
0.67244,63.632,74.085
0.80247,67.393,75.949
0.90781,65.671,76.36
0.98323,66.52,74.433
1.0864,63.949,74.069
1.23,67.849,76.27
1.3354,65.808,76.501
1.3972,66.099,74.004
1.5003,63.411,74.479
1.6576,67.708,77.51
1.7629,65.983,76.435
1.8111,66.132,72.979
1.9142,62.968,73.622
2.0852,67.404,76.814
2.1905,66.328,76.731
2.225,66.979,74.534
2.3281,63.66,74.391
2.5127,67.239,76.522
2.6181,65.538,76.127
2.6389,66.2,74.267
2.742,63.349,74.062
2.9403,67.637,76.142
3.0457,66.297,77.015
3.0528,66.785,74.605
3.1559,63.354,73.422
3.3679,67.144,75.849
3.4732,65.785,77.1
3.4667,66.721,75.106
3.5699,63.677,73.869
3.7955,67.303,75.809
3.9008,65.571,76.816
3.8807,66.396,74.636
3.9838,63.62,73.652
4.223,67.611,76.097
4.3284,65.954,76.629
4.2946,66.562,74.367
4.3977,63.54,74.407
4.6506,67.407,76.06
4.7559,65.753,76.849
4.7085,66.471,74.836
4.8116,63.485,73.16
5.0782,67.316,76.24
5.1835,65.679,76.681
5.1224,66.564,74.524
5.2255,63.928,74.909
5.5057,67.657,76.522
5.6111,65.529,75.847
5.5363,65.913,73.769
5.6395,63.328,74.159
5.9333,67.891,76.652
6.0386,66.433,76.84
5.9502,66.62,73.998
6.0534,63.218,73.543
6.3609,67.212,76.755


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_163.csv <==
x,qOut,qIn
0.052667,65.751,77.071
0.1554,66.422,73.975
0.25852,63.322,73.454
0.3749,67.31,76.817
0.48024,65.941,77.29
0.56932,66.825,74.07
0.67244,63.634,74.042
0.80247,67.117,75.728
0.90781,65.4,75.854
0.98323,66.534,74.896
1.0864,64.214,74.607
1.23,67.942,76.529
1.3354,65.556,76.346
1.3972,65.691,73.862
1.5003,63.075,74.39
1.6576,67.693,77.058
1.7629,66.257,76.68
1.8111,66.53,73.543
1.9142,63.255,73.293
2.0852,67.413,76.737
2.1905,66.151,77.319
2.225,66.817,74.157
2.3281,63.607,73.965
2.5127,67.241,77.014
2.6181,65.516,76.358
2.6389,66.263,73.119
2.742,63.581,74.211
2.9403,67.763,76.698
3.0457,66.135,76.444
3.0528,66.515,73.848
3.1559,63.484,74.744
3.3679,67.437,76.893
3.4732,65.725,76.261
3.4667,66.141,73.887
3.5699,63.169,73.893
3.7955,67.487,76.98
3.9008,66.189,76.797
3.8807,66.756,74.076
3.9838,63.483,74.327
4.223,67.273,75.99
4.3284,65.758,76.362
4.2946,66.586,74.689
4.3977,63.783,73.592
4.6506,67.672,76.231
4.7559,65.858,77.182
4.7085,66.285,74.17
4.8116,63.4,73.923
5.0782,67.474,76.787
5.1835,65.809,76.54
5.1224,66.221,73.8
5.2255,63.316,74.034
5.5057,67.671,76.943
5.6111,66.294,77.203
5.5363,66.589,74.172
5.6395,63.129,72.901
5.9333,67.168,76.129
6.0386,66.023,77.501
5.9502,66.879,74.359
6.0534,63.706,73.506
6.3609,67.384,76.458


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_164.csv <==
x,qOut,qIn
0.052667,66.152,76.881
0.1554,66.326,73.982
0.25852,63.1,73.577
0.3749,67.388,77.11
0.48024,66.176,77.319
0.56932,66.668,73.797
0.67244,63.114,73.115
0.80247,66.998,76.21
0.90781,65.9,77.266
0.98323,67.076,74.532
1.0864,63.963,74.121
1.23,67.24,76.209
1.3354,65.295,76.315
1.3972,66.301,74.36
1.5003,63.861,74.256
1.6576,67.775,76.316
1.7629,65.763,75.787
1.8111,66.207,73.534
1.9142,63.573,75.269
2.0852,67.764,77.414
2.1905,65.929,76.269
2.225,66.137,73.583
2.3281,62.943,74.391
2.5127,67.145,75.984
2.6181,65.937,76.009
2.6389,66.943,75.043
2.742,64.149,75.085
2.9403,67.703,76.408
3.0457,65.539,75.901
3.0528,65.943,74.3
3.1559,63.208,74.015
3.3679,67.632,76.292
3.4732,66.253,76.699
3.4667,66.83,74.031
3.5699,63.66,74.05
3.7955,67.381,76.365
3.9008,65.664,76.177
3.8807,66.372,74.293
3.9838,63.599,74.695
4.223,67.516,76.813
4.3284,65.682,76.294
4.2946,66.181,73.793
4.3977,63.311,74.749
4.6506,67.492,76.412
4.7559,66,75.921
4.7085,66.674,74.53
4.8116,63.749,74.46
5.0782,67.599,76.088
5.1835,65.797,76.433
5.1224,66.34,74.552
5.2255,63.524,74.017
5.5057,67.535,76.693
5.6111,65.776,76.627
5.5363,66.279,73.729
5.6395,63.494,74.546
5.9333,67.634,76.784
6.0386,65.95,75.991
5.9502,66.337,74.105
6.0534,63.491,74.123
6.3609,67.743,76.43


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_165.csv <==
x,qOut,qIn
0.052667,66.034,77.528
0.1554,66.31,74.443
0.25852,62.907,73.029
0.3749,67.046,76.419
0.48024,66.006,77.069
0.56932,67.026,74.255
0.67244,63.816,73.473
0.80247,67.418,76.106
0.90781,65.835,77.177
0.98323,66.757,74.546
1.0864,63.694,74.202
1.23,67.173,75.748
1.3354,65.349,75.977
1.3972,66.391,74.929
1.5003,63.959,74.429
1.6576,67.799,76.22
1.7629,65.673,76.402
1.8111,66.024,74.427
1.9142,63.341,74.63
2.0852,67.653,76.548
2.1905,66.027,76.271
2.225,66.392,73.838
2.3281,63.32,73.55
2.5127,67.562,76.324
2.6181,66.238,77.409
2.6389,66.818,74.69
2.742,63.523,73.627
2.9403,67.108,76.5
3.0457,65.411,76.423
3.0528,66.258,73.416
3.1559,63.633,74.896
3.3679,67.806,77.18
3.4732,66.143,76.083
3.4667,66.519,74.109
3.5699,63.267,74.014
3.7955,67.202,75.898
3.9008,65.795,76.534
3.8807,66.774,74.929
3.9838,64.009,74.645
4.223,67.555,76.397
4.3284,65.394,75.935
4.2946,65.907,73.635
4.3977,63.423,74.767
4.6506,67.882,76.759
4.7559,66.267,76.342
4.7085,66.481,73.945
4.8116,63.281,74.346
5.0782,67.381,76.472
5.1835,65.951,76.434
5.1224,66.556,74.377
5.2255,63.504,74.276
5.5057,67.446,76.091
5.6111,65.867,76.77
5.5363,66.478,74.623
5.6395,63.543,73.666
5.9333,67.536,75.95
6.0386,65.908,76.563
5.9502,66.398,74.345
6.0534,63.477,73.904
6.3609,67.613,76.778


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_166.csv <==
x,qOut,qIn
0.052667,66.205,76.235
0.1554,66.335,74.147
0.25852,63.277,74.271
0.3749,67.49,77.178
0.48024,65.975,76.675
0.56932,66.342,73.667
0.67244,63.128,74
0.80247,67.315,76.462
0.90781,66.109,76.916
0.98323,66.914,74.781
1.0864,63.818,73.187
1.23,67.453,76.033
1.3354,65.663,76.633
1.3972,66.286,73.795
1.5003,63.654,74.621
1.6576,67.819,77.37
1.7629,66.01,76.512
1.8111,66.03,73.607
1.9142,62.666,73.586
2.0852,67.152,76.242
2.1905,66.341,77.601
2.225,67.235,75.215
2.3281,63.676,73.226
2.5127,67.02,75.593
2.6181,65.482,76.8
2.6389,66.632,74.754
2.742,63.902,73.687
2.9403,67.663,75.922
3.0457,65.827,77.087
3.0528,66.447,74.803
3.1559,63.5,73.681
3.3679,67.321,76.069
3.4732,65.59,76.744
3.4667,66.361,74.505
3.5699,63.693,73.655
3.7955,67.693,76.56
3.9008,65.864,77.007
3.8807,66.265,73.661
3.9838,63.397,73.999
4.223,67.575,77.017
4.3284,65.991,76.654
4.2946,66.398,73.347
4.3977,63.321,74.065
4.6506,67.476,77.082
4.7559,66.078,76.546
4.7085,66.62,74.317
4.8116,63.369,74.213
5.0782,67.238,76.203
5.1835,65.796,76.5
5.1224,66.631,74.128
5.2255,63.645,73.608
5.5057,67.495,76.242
5.6111,65.876,76.905
5.5363,66.621,74.706
5.6395,63.675,74.518
5.9333,67.269,76.277
6.0386,65.309,76.07
5.9502,66.044,73.824
6.0534,63.642,74.357
6.3609,67.976,76.757


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_167.csv <==
x,qOut,qIn
0.052667,65.785,76.505
0.1554,66.741,75.455
0.25852,64.023,74.563
0.3749,67.574,76.17
0.48024,65.362,75.928
0.56932,65.823,73.456
0.67244,63.406,74.302
0.80247,68.045,77.19
0.90781,66.516,76.376
0.98323,66.551,73.97
1.0864,63.076,73.835
1.23,67.139,76.472
1.3354,65.891,76.773
1.3972,66.663,73.974
1.5003,63.512,74.389
1.6576,67.296,76.603
1.7629,65.745,76.443
1.8111,66.578,74.769
1.9142,63.621,74.346
2.0852,67.366,75.821
2.1905,65.642,75.846
2.225,66.503,74.498
2.3281,63.913,74.604
2.5127,67.832,76.133
2.6181,65.846,76.43
2.6389,66.186,74.502
2.742,63.29,74.092
2.9403,67.417,76.48
3.0457,65.818,76.654
3.0528,66.439,73.917
3.1559,63.528,73.976
3.3679,67.512,76.721
3.4732,65.857,76.279
3.4667,66.507,73.83
3.5699,63.677,74.712
3.7955,67.526,76.723
3.9008,65.634,76.306
3.8807,66.17,74.231
3.9838,63.547,74.574
4.223,67.699,76.582
4.3284,65.879,76.054
4.2946,66.173,73.336
4.3977,63.463,73.868
4.6506,67.925,77.65
4.7559,66.346,76.998
4.7085,66.326,73.005
4.8116,62.873,74.221
5.0782,67.076,77.33
5.1835,65.95,76.427
5.1224,66.747,73.935
5.2255,63.61,74.131
5.5057,67.441,76.391
5.6111,65.912,76.207
5.5363,66.631,74.276
5.6395,63.666,74.502
5.9333,67.533,76.697
6.0386,65.83,76.489
5.9502,66.41,73.823
6.0534,63.326,74.261
6.3609,67.259,75.888


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_168.csv <==
x,qOut,qIn
0.052667,66.14,76.784
0.1554,66.926,74.884
0.25852,63.767,74.243
0.3749,67.154,75.95
0.48024,65.208,76.409
0.56932,66.133,74.233
0.67244,63.755,74.605
0.80247,67.872,77.125
0.90781,65.948,75.719
0.98323,66.27,73.23
1.0864,63.385,74.533
1.23,67.602,76.795
1.3354,66.047,76.037
1.3972,66.582,74.408
1.5003,63.579,75.214
1.6576,67.339,76.486
1.7629,65.478,75.678
1.8111,66.103,74.324
1.9142,63.525,74.394
2.0852,67.819,76.4
2.1905,66.147,76.536
2.225,66.452,73.987
2.3281,63.492,74.303
2.5127,67.608,77.043
2.6181,65.95,76.234
2.6389,66.267,73.498
2.742,63.242,74.042
2.9403,67.554,76.866
3.0457,66.224,76.562
3.0528,66.66,73.731
3.1559,63.267,74.56
3.3679,67.152,76.493
3.4732,65.812,76.961
3.4667,66.715,74.842
3.5699,63.587,73.854
3.7955,67.186,75.625
3.9008,65.525,76.108
3.8807,66.601,74.736
3.9838,64.206,74.852
4.223,67.981,76.547
4.3284,65.69,75.952
4.2946,65.848,73.905
4.3977,63.14,74.291
4.6506,67.681,76.49
4.7559,66.265,76.644
4.7085,66.597,74.114
4.8116,63.324,74
5.0782,67.337,76.628
5.1835,65.94,76.621
5.1224,66.586,74.37
5.2255,63.406,73.942
5.5057,67.278,75.772
5.6111,65.824,76.9
5.5363,66.65,75.267
5.6395,63.694,74.063
5.9333,67.454,76.215
6.0386,65.696,76.685
5.9502,66.348,73.912
6.0534,63.408,73.498
6.3609,67.536,76.357


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_169.csv <==
x,qOut,qIn
0.052667,65.353,76.299
0.1554,65.838,73.675
0.25852,63.341,74.425
0.3749,67.727,76.546
0.48024,66.085,76.084
0.56932,66.437,73.731
0.67244,63.599,74.527
0.80247,67.81,77.267
0.90781,66.1,76.736
0.98323,66.156,73.777
1.0864,62.839,73.279
1.23,67.202,76.913
1.3354,66.175,77.149
1.3972,66.948,73.6
1.5003,63.635,74.127
1.6576,67.3,76.572
1.7629,65.761,76.341
1.8111,66.586,74.415
1.9142,63.64,74.404
2.0852,67.445,76.206
2.1905,65.745,76.325
2.225,66.417,74.645
2.3281,63.544,74.358
2.5127,67.536,75.905
2.6181,65.899,76.407
2.6389,66.461,74.623
2.742,63.443,74.035
2.9403,67.486,76.281
3.0457,65.994,77.046
3.0528,66.639,74.32
3.1559,63.382,73.628
3.3679,67.134,75.573
3.4732,65.677,76.378
3.4667,66.787,75.023
3.5699,64.082,74.604
3.7955,67.546,75.789
3.9008,65.316,76.521
3.8807,65.87,74.423
3.9838,63.379,74.423
4.223,67.723,77.074
4.3284,66.046,76.283
4.2946,66.396,73.79
4.3977,63.318,74.241
4.6506,67.498,76.425
4.7559,66.123,76.264
4.7085,66.788,74.639
4.8116,63.721,74.207
5.0782,67.487,75.81
5.1835,65.745,76.457
5.1224,66.314,74.485
5.2255,63.418,74.171
5.5057,67.517,76.679
5.6111,65.956,77.067
5.5363,66.486,74.323
5.6395,63.237,73.255
5.9333,67.129,75.714
6.0386,65.769,76.737
5.9502,66.87,74.674
6.0534,64.161,74.353
6.3609,67.626,76.957


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_170.csv <==
x,qOut,qIn
0.052667,65.869,76.575
0.1554,66.358,74.209
0.25852,63.445,74.342
0.3749,67.473,76.679
0.48024,65.83,76.542
0.56932,66.323,74
0.67244,63.145,73.738
0.80247,67.237,76.675
0.90781,65.994,76.761
0.98323,66.953,74.691
1.0864,63.758,74.491
1.23,67.134,75.467
1.3354,65.318,75.745
1.3972,66.455,74.94
1.5003,64.129,74.609
1.6576,67.922,76.182
1.7629,65.651,76.33
1.8111,65.953,73.998
1.9142,63.351,74.713
2.0852,67.655,76.862
2.1905,65.922,75.767
2.225,66.272,73.915
2.3281,63.403,74.435
2.5127,67.669,76.751
2.6181,66.121,76.736
2.6389,66.473,74.045
2.742,63.309,73.986
2.9403,67.344,76.487
3.0457,65.892,76.182
3.0528,66.548,73.983
3.1559,63.601,74.365
3.3679,67.61,77.082
3.4732,65.988,76.424
3.4667,66.431,73.901
3.5699,63.155,74.52
3.7955,67.105,75.74
3.9008,65.79,76.43
3.8807,66.856,75.488
3.9838,64.028,74.15
4.223,67.54,75.503
4.3284,65.466,76.167
4.2946,66.104,74.59
4.3977,63.655,74.338
4.6506,67.894,76.667
4.7559,66.024,77.035
4.7085,66.15,74.032
4.8116,63.05,73.364
5.0782,67.376,76.386
5.1835,66.116,76.79
5.1224,66.744,73.974
5.2255,63.643,73.901
5.5057,67.537,77.21
5.6111,65.916,77.069
5.5363,66.375,74.288
5.6395,63.117,73.663
5.9333,67.099,76.161
6.0386,65.817,76.752
5.9502,66.833,74.269
6.0534,63.99,73.798
6.3609,67.728,76.157


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_171.csv <==
x,qOut,qIn
0.052667,66.218,76.405
0.1554,66.759,73.435
0.25852,63.576,74.55
0.3749,67.472,77.01
0.48024,65.914,76.573
0.56932,66.561,74.024
0.67244,63.419,74.246
0.80247,67.155,75.781
0.90781,65.544,76.067
0.98323,66.57,74.856
1.0864,64.18,74.92
1.23,67.895,76.866
1.3354,65.491,76.021
1.3972,65.604,73.345
1.5003,63.085,74.486
1.6576,67.867,77.206
1.7629,66.479,76.498
1.8111,66.592,73.456
1.9142,63.27,73.667
2.0852,67.461,77.024
2.1905,66.161,76.791
2.225,66.591,73.843
2.3281,63.297,73.955
2.5127,67.285,76.756
2.6181,65.92,77.038
2.6389,66.539,74.082
2.742,63.324,73.496
2.9403,67.288,76.646
3.0457,65.95,76.933
3.0528,66.773,73.967
3.1559,63.669,74.113
3.3679,67.38,76.191
3.4732,65.729,76.204
3.4667,66.521,74.755
3.5699,63.689,74.212
3.7955,67.533,76.24
3.9008,65.723,76.838
3.8807,66.29,74.201
3.9838,63.39,73.678
4.223,67.434,76.426
4.3284,65.859,76.694
4.2946,66.56,74.343
4.3977,63.73,74.051
4.6506,67.576,76.98
4.7559,65.691,76.373
4.7085,66.151,73.409
4.8116,63.355,74.533
5.0782,67.628,77.504
5.1835,66.104,76.37
5.1224,66.579,73.401
5.2255,63.415,74.102
5.5057,67.342,76.529
5.6111,65.842,75.642
5.5363,66.667,74.107
5.6395,63.961,75.485
5.9333,67.698,76.755
6.0386,65.568,75.998
5.9502,65.826,74.321
6.0534,63.027,73.754
6.3609,67.521,76.775


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_172.csv <==
x,qOut,qIn
0.052667,65.513,76.478
0.1554,66.392,73.616
0.25852,63.698,74.084
0.3749,67.746,76.997
0.48024,66.022,76.427
0.56932,66.385,73.848
0.67244,63.334,74.834
0.80247,67.39,76.672
0.90781,65.847,76.408
0.98323,66.426,74.33
1.0864,63.414,73.424
1.23,67.499,76.345
1.3354,66.052,76.788
1.3972,66.704,74.123
1.5003,63.718,74.335
1.6576,67.502,76.416
1.7629,65.678,76.662
1.8111,66.127,74.073
1.9142,63.298,73.82
2.0852,67.613,76.815
2.1905,66.168,76.632
2.225,66.502,73.795
2.3281,63.201,74.028
2.5127,67.347,76.437
2.6181,66.143,77.243
2.6389,66.788,74.856
2.742,63.282,73.276
2.9403,66.979,75.73
3.0457,65.703,77.318
3.0528,66.902,74.979
3.1559,63.955,73.575
3.3679,67.413,75.982
3.4732,65.515,76.226
3.4667,66.436,74.245
3.5699,63.872,74.598
3.7955,67.703,75.984
3.9008,65.679,76.44
3.8807,66.164,74.894
3.9838,63.484,74.355
4.223,67.578,76.406
4.3284,65.764,76.282
4.2946,66.151,73.768
4.3977,63.313,73.86
4.6506,67.717,76.885
4.7559,66.33,76.79
4.7085,66.706,74.168
4.8116,63.306,73.549
5.0782,67.101,75.99
5.1835,65.654,77.043
5.1224,66.547,74.915
5.2255,63.782,74.395
5.5057,67.567,76.355
5.6111,65.634,76.694
5.5363,66.05,73.495
5.6395,63.261,73.199
5.9333,67.758,77.012
6.0386,66.464,77.457
5.9502,66.86,73.919
6.0534,63.399,73.797
6.3609,67.057,76.722


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_173.csv <==
x,qOut,qIn
0.052667,65.999,76.691
0.1554,66.26,74.157
0.25852,63.243,73.478
0.3749,67.484,77.109
0.48024,66.047,77.346
0.56932,66.499,74.011
0.67244,63.172,73.617
0.80247,67.039,76.191
0.90781,65.67,76.854
0.98323,66.694,74.567
1.0864,64.033,74.028
1.23,67.799,76.406
1.3354,65.763,76.425
1.3972,66.073,73.707
1.5003,63.338,74.119
1.6576,67.771,77.372
1.7629,66.266,77.02
1.8111,66.441,73.835
1.9142,62.965,73.047
2.0852,67.071,76.601
2.1905,65.984,77.017
2.225,66.968,74.118
2.3281,63.886,74.236
2.5127,67.419,76.301
2.6181,65.579,76.435
2.6389,66.287,74.573
2.742,63.57,73.635
2.9403,67.615,76.727
3.0457,65.881,76.976
3.0528,66.33,73.764
3.1559,63.42,74.182
3.3679,67.544,76.821
3.4732,65.963,76.158
3.4667,66.4,73.669
3.5699,63.413,73.842
3.7955,67.631,76.736
3.9008,66.191,77.276
3.8807,66.526,74.674
3.9838,63.134,73.645
4.223,67.065,76.15
4.3284,65.76,77.009
4.2946,66.608,73.663
4.3977,63.577,73.403
4.6506,67.597,76.657
4.7559,66.203,77.15
4.7085,66.857,74.532
4.8116,63.438,74.184
5.0782,66.905,75.921
5.1835,65.308,76.142
5.1224,66.49,74.861
5.2255,63.944,74.652
5.5057,67.735,76.175
5.6111,65.747,76.08
5.5363,66.303,74.785
5.6395,63.582,74.516
5.9333,67.621,75.888
6.0386,65.83,76.183
5.9502,66.362,74.587
6.0534,63.646,74.208
6.3609,67.774,75.905


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_174.csv <==
x,qOut,qIn
0.052667,66.304,77.156
0.1554,66.5,73.769
0.25852,63.181,74.038
0.3749,67.216,76.715
0.48024,65.852,76.575
0.56932,66.55,73.796
0.67244,63.515,73.889
0.80247,67.526,76.493
0.90781,66.05,76.721
0.98323,66.652,74.76
1.0864,63.487,73.63
1.23,67.242,76.483
1.3354,65.611,76.764
1.3972,66.391,73.947
1.5003,63.59,74.261
1.6576,67.584,76.389
1.7629,65.91,76.301
1.8111,66.458,74.114
1.9142,63.548,74.138
2.0852,67.577,76.361
2.1905,65.923,76.795
2.225,66.377,74.411
2.3281,63.307,73.953
2.5127,67.335,76.541
2.6181,65.84,76.978
2.6389,66.508,74.068
2.742,63.466,73.75
2.9403,67.43,76.535
3.0457,65.933,76.584
3.0528,66.7,73.999
3.1559,63.747,73.938
3.3679,67.501,76.493
3.4732,65.702,76.309
3.4667,66.32,73.991
3.5699,63.564,75.153
3.7955,67.564,76.873
3.9008,65.767,75.644
3.8807,66.146,74.164
3.9838,63.125,74.556
4.223,67.483,76.366
4.3284,66.293,76.633
4.2946,66.995,74.608
4.3977,63.497,73.788
4.6506,67.02,75.423
4.7559,65.564,76.418
4.7085,66.87,75.755
4.8116,64.223,74.64
5.0782,67.475,75.668
5.1835,65.069,75.61
5.1224,65.791,73.898
5.2255,63.661,74.798
5.5057,68.083,76.971
5.6111,66.149,76.177
5.5363,66.218,74.353
5.6395,63.219,74.886
5.9333,67.421,76.137
6.0386,65.848,76.204
5.9502,66.345,74.129
6.0534,63.547,73.604
6.3609,67.855,76.899


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_175.csv <==
x,qOut,qIn
0.052667,65.81,76.623
0.1554,66.169,73.96
0.25852,63.327,73.96
0.3749,67.558,76.465
0.48024,65.994,76.864
0.56932,66.454,74.132
0.67244,63.523,73.769
0.80247,67.572,76.998
0.90781,65.885,76.902
0.98323,66.241,73.551
1.0864,63.314,73.353
1.23,67.601,76.964
1.3354,66.153,77.026
1.3972,66.466,73.478
1.5003,63.284,73.956
1.6576,67.442,77.767
1.7629,66.065,77.194
1.8111,66.476,73.21
1.9142,63.009,73.084
2.0852,67.054,76.481
2.1905,66.019,76.886
2.225,67.164,74.156
2.3281,64.141,74.206
2.5127,67.423,76.392
2.6181,65.311,76.478
2.6389,66,74.269
2.742,63.555,74.479
2.9403,67.758,76.989
3.0457,65.91,76.116
3.0528,66.103,73.244
3.1559,63.191,73.998
3.3679,67.719,77.08
3.4732,66.441,77.347
3.4667,66.689,74.136
3.5699,63.134,73.138
3.7955,67.025,76.764
3.9008,65.781,76.626
3.8807,66.683,73.627
3.9838,63.725,74.559
4.223,67.603,76.57
4.3284,65.964,76.642
4.2946,66.485,74.557
4.3977,63.31,73.345
4.6506,67.233,75.885
4.7559,65.805,77.092
4.7085,66.679,74.522
4.8116,63.783,74.295
5.0782,67.485,76.786
5.1835,65.602,76.548
5.1224,66.18,73.579
5.2255,63.325,74.294
5.5057,67.537,76.561
5.6111,66.116,76.369
5.5363,66.829,74.381
5.6395,63.765,74.514
5.9333,67.418,76.037
6.0386,65.588,75.958
5.9502,66.313,74.789
6.0534,63.688,74.274
6.3609,67.701,76.406


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_176.csv <==
x,qOut,qIn
0.052667,65.822,75.922
0.1554,65.878,72.807
0.25852,63.072,74.335
0.3749,67.646,77.551
0.48024,66.268,76.953
0.56932,66.555,73.612
0.67244,63.311,74.439
0.80247,67.292,76.827
0.90781,65.8,75.754
0.98323,66.408,73.242
1.0864,63.649,74.289
1.23,67.953,77.235
1.3354,66.373,77.035
1.3972,66.43,73.995
1.5003,62.876,73.393
1.6576,66.883,76.398
1.7629,65.724,77.138
1.8111,66.776,73.926
1.9142,63.926,74.164
2.0852,67.596,76.932
2.1905,65.676,76.281
2.225,66.233,73.743
2.3281,63.559,74.323
2.5127,67.719,76.879
2.6181,65.979,76.169
2.6389,66.287,73.445
2.742,63.348,74.731
2.9403,67.609,77.439
3.0457,66.105,76.485
3.0528,66.43,74.078
3.1559,63.093,73.511
3.3679,67.161,76.345
3.4732,65.957,76.489
3.4667,66.913,74.035
3.5699,63.986,74.489
3.7955,67.601,76.417
3.9008,65.646,76.259
3.8807,66.144,74.468
3.9838,63.362,74.518
4.223,67.525,76.17
4.3284,65.911,76.608
4.2946,66.362,74.253
4.3977,63.347,73.309
4.6506,67.549,76.55
4.7559,66.163,77.151
4.7085,66.678,74.176
4.8116,63.364,73.895
5.0782,67.16,76.762
5.1835,65.688,76.762
5.1224,66.569,74.125
5.2255,63.565,74.21
5.5057,67.357,76.111
5.6111,65.754,76.398
5.5363,66.719,74.852
5.6395,64.012,73.867
5.9333,67.618,76.202
6.0386,65.484,76.324
5.9502,66.086,73.714
6.0534,63.734,74.784
6.3609,67.904,77.424


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_177.csv <==
x,qOut,qIn
0.052667,65.573,76.373
0.1554,66.747,74.67
0.25852,64.242,74.587
0.3749,67.89,76.417
0.48024,65.621,76.133
0.56932,65.916,74.225
0.67244,63.259,74.367
0.80247,67.629,76.505
0.90781,66.033,76.523
0.98323,66.413,73.984
1.0864,63.392,73.803
1.23,67.542,76.502
1.3354,66.049,76.86
1.3972,66.519,74.183
1.5003,63.407,73.787
1.6576,67.37,76.709
1.7629,65.819,77.213
1.8111,66.39,74.037
1.9142,63.373,73.797
2.0852,67.445,76.918
2.1905,65.992,76.227
2.225,66.609,73.209
2.3281,63.518,74.321
2.5127,67.546,76.656
2.6181,66.11,76.963
2.6389,66.73,75.132
2.742,63.393,74.109
2.9403,66.937,75.572
3.0457,65.324,75.931
3.0528,66.43,74.717
3.1559,64.001,74.34
3.3679,68.014,76.508
3.4732,66.05,76.704
3.4667,66.282,74.13
3.5699,63.16,73.787
3.7955,67.247,76.342
3.9008,65.828,76.414
3.8807,66.715,74.182
3.9838,63.845,74.468
4.223,67.506,76.565
4.3284,65.555,76.272
4.2946,66.219,73.983
4.3977,63.572,75.026
4.6506,67.571,76.868
4.7559,65.71,75.478
4.7085,66.269,74.074
4.8116,63.658,74.663
5.0782,67.82,76.471
5.1835,65.989,75.955
5.1224,66.26,73.697
5.2255,63.46,74.724
5.5057,67.716,77.048
5.6111,66.022,76.185
5.5363,66.165,73.332
5.6395,62.959,74.624
5.9333,67.313,77.034
6.0386,66.172,76.717
5.9502,66.865,74.711
6.0534,63.452,73.907
6.3609,67.051,75.366


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_178.csv <==
x,qOut,qIn
0.052667,66.26,77.029
0.1554,66.257,73.783
0.25852,62.953,73.907
0.3749,67.115,76.786
0.48024,65.825,76.554
0.56932,66.604,73.81
0.67244,63.708,74.401
0.80247,67.702,76.568
0.90781,66.055,76.516
0.98323,66.464,74.135
1.0864,63.334,73.711
1.23,67.412,76.853
1.3354,66.005,76.59
1.3972,66.655,73.943
1.5003,63.415,74.357
1.6576,67.2,76.125
1.7629,65.719,76.578
1.8111,66.689,75.106
1.9142,63.794,73.888
2.0852,67.392,75.865
2.1905,65.489,76.348
2.225,66.326,73.875
2.3281,63.858,74.567
2.5127,67.83,76.956
2.6181,65.779,76.223
2.6389,66.089,73.807
2.742,63.321,74.635
2.9403,67.536,77.399
3.0457,65.866,75.668
3.0528,66.345,73.129
3.1559,63.486,74.904
3.3679,67.662,76.804
3.4732,66.069,75.919
3.4667,66.541,74.211
3.5699,63.554,74.771
3.7955,67.433,76.601
3.9008,65.644,76.206
3.8807,66.184,73.876
3.9838,63.504,74.622
4.223,67.723,76.788
4.3284,66.025,75.917
4.2946,66.315,73.472
4.3977,63.416,74.56
4.6506,67.719,76.841
4.7559,66.185,76.532
4.7085,66.365,74.315
4.8116,63.032,74.201
5.0782,67.214,76.701
5.1835,66.021,76.911
5.1224,66.751,74.208
5.2255,63.423,73.079
5.5057,67.235,76.092
5.6111,65.908,76.99
5.5363,66.988,74.915
5.6395,64.091,74.551
5.9333,67.403,75.84
6.0386,65.2,75.75
5.9502,65.891,74.039
6.0534,63.607,73.968
6.3609,68.05,77.214


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_179.csv <==
x,qOut,qIn
0.052667,66.096,77.255
0.1554,67.018,74.837
0.25852,63.933,74.324
0.3749,67.394,76.236
0.48024,65.453,76.43
0.56932,66.095,73.953
0.67244,63.247,73.929
0.80247,67.528,76.476
0.90781,66.229,77.047
0.98323,66.972,74.868
1.0864,63.577,74.049
1.23,66.971,75.748
1.3354,65.297,76.144
1.3972,66.559,74.775
1.5003,64.17,75.01
1.6576,67.854,75.697
1.7629,65.603,75.658
1.8111,66.077,74.593
1.9142,63.665,74.485
2.0852,67.888,76.312
2.1905,65.895,76.675
2.225,66.016,74.204
2.3281,63.182,74.085
2.5127,67.586,77.293
2.6181,66.077,76.516
2.6389,66.366,73.215
2.742,63.193,73.779
2.9403,67.494,76.871
3.0457,66.299,76.785
3.0528,66.893,74.269
3.1559,63.512,74.094
3.3679,67.151,76.21
3.4732,65.588,76.895
3.4667,66.473,74.378
3.5699,63.67,73.738
3.7955,67.552,76.481
3.9008,65.805,76.383
3.8807,66.405,73.813
3.9838,63.64,74.549
4.223,67.687,77.062
4.3284,65.908,76.235
4.2946,66.23,73.872
4.3977,63.158,74.199
4.6506,67.371,76.747
4.7559,66.037,76.65
4.7085,66.727,74.24
4.8116,63.577,74.407
5.0782,67.345,76.217
5.1835,65.74,75.944
5.1224,66.55,74.627
5.2255,63.792,74.178
5.5057,67.7,75.889
5.6111,65.868,76.453
5.5363,66.278,74.453
5.6395,63.369,74.776
5.9333,67.497,76.523
6.0386,65.904,76.703
5.9502,66.344,74.548
6.0534,63.134,72.945
6.3609,67.275,75.655


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_180.csv <==
x,qOut,qIn
0.052667,65.93,76.204
0.1554,66.58,74.161
0.25852,63.621,74.187
0.3749,67.594,76.546
0.48024,65.95,76.716
0.56932,66.429,73.729
0.67244,63.367,74.011
0.80247,67.399,76.704
0.90781,65.901,76.965
0.98323,66.572,74.365
1.0864,63.576,73.915
1.23,67.398,76.62
1.3354,65.684,75.959
1.3972,66.349,73.059
1.5003,63.656,74.718
1.6576,67.818,77.466
1.7629,66.096,76.624
1.8111,66.353,74.538
1.9142,63.117,74.416
2.0852,67.057,75.985
2.1905,65.599,75.863
2.225,66.497,73.892
2.3281,63.965,74.88
2.5127,68.145,76.538
2.6181,66.319,76.345
2.6389,66.32,74.496
2.742,62.911,73.612
2.9403,67.107,76.143
3.0457,65.983,77.301
3.0528,66.905,74.715
3.1559,63.637,73.44
3.3679,67.106,76.032
3.4732,65.437,76.6
3.4667,66.587,74.741
3.5699,64.09,74.722
3.7955,67.691,76.261
3.9008,65.421,75.869
3.8807,65.939,73.984
3.9838,63.621,74.374
4.223,68.018,77.003
4.3284,66.132,76.444
4.2946,66.183,73.218
4.3977,63.217,74.214
4.6506,67.565,77.486
4.7559,66.068,76.548
4.7085,66.389,73.31
4.8116,63.268,74.413
5.0782,67.411,77.057
5.1835,65.987,76.37
5.1224,66.541,73.898
5.2255,63.525,73.746
5.5057,67.558,76.858
5.6111,65.991,76.701
5.5363,66.466,73.419
5.6395,63.446,74.236
5.9333,67.48,77.312
6.0386,65.895,76.527
5.9502,66.37,73.662
6.0534,63.309,74.27
6.3609,67.382,76.804


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_181.csv <==
x,qOut,qIn
0.052667,65.954,76.359
0.1554,66.762,74.049
0.25852,63.744,74.196
0.3749,67.652,76.197
0.48024,66.056,76.531
0.56932,66.593,74.691
0.67244,63.461,73.463
0.80247,67.318,76.262
0.90781,65.738,77.053
0.98323,66.446,74.468
1.0864,63.506,74.048
1.23,67.395,76.392
1.3354,65.735,76.477
1.3972,66.371,73.808
1.5003,63.453,74.188
1.6576,67.584,76.886
1.7629,66.115,76.933
1.8111,66.726,74.3
1.9142,63.411,73.794
2.0852,67.061,76.127
2.1905,65.534,75.713
2.225,66.697,74.329
2.3281,64.164,75.355
2.5127,67.785,76.217
2.6181,65.54,75.858
2.6389,65.965,74.394
2.742,63.316,74.605
2.9403,67.548,76.624
3.0457,65.879,75.884
3.0528,66.459,74.164
3.1559,63.644,74.71
3.3679,67.609,76.28
3.4732,65.794,75.931
3.4667,66.288,74.485
3.5699,63.616,74.792
3.7955,67.746,76.428
3.9008,65.898,76.102
3.8807,66.079,73.853
3.9838,63.139,73.893
4.223,67.637,76.98
4.3284,66.363,77.177
4.2946,66.693,73.772
4.3977,63.126,73.817
4.6506,66.987,76.161
4.7559,65.784,76.462
4.7085,66.872,74.923
4.8116,63.915,74.257
5.0782,67.433,75.948
5.1835,65.514,76.996
5.1224,66.287,74.811
5.2255,63.653,73.769
5.5057,67.609,76.224
5.6111,65.75,76.085
5.5363,66.298,73.449
5.6395,63.74,74.489
5.9333,67.978,77.4
6.0386,66.113,76.826
5.9502,66.11,73.718
6.0534,62.847,74.189
6.3609,67.131,76.691


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_182.csv <==
x,qOut,qIn
0.052667,66.003,76.783
0.1554,66.834,74.546
0.25852,63.738,74.162
0.3749,67.465,76.43
0.48024,65.781,76.677
0.56932,66.478,74.218
0.67244,63.513,73.8
0.80247,67.437,76.28
0.90781,65.856,76.375
0.98323,66.651,74.669
1.0864,63.855,74.504
1.23,67.569,76.122
1.3354,65.556,76.184
1.3972,66.005,74.249
1.5003,63.397,74.426
1.6576,67.824,76.649
1.7629,66.253,76.542
1.8111,66.379,73.883
1.9142,62.991,73.247
2.0852,67.28,76.55
2.1905,66.252,77.486
2.225,66.987,74.673
2.3281,63.412,73.959
2.5127,66.851,75.577
2.6181,65.399,76.556
2.6389,66.637,75.066
2.742,63.962,74.138
2.9403,67.693,75.646
3.0457,65.806,76.376
3.0528,66.452,75.043
3.1559,63.589,73.932
3.3679,67.463,76.093
3.4732,65.696,77.148
3.4667,66.418,74.616
3.5699,63.574,73.982
3.7955,67.409,75.902
3.9008,65.627,76.265
3.8807,66.425,74.004
3.9838,63.942,74.188
4.223,67.945,76.962
4.3284,65.88,76.531
4.2946,66.037,73.458
4.3977,63.163,74.674
4.6506,67.466,77.296
4.7559,65.941,75.823
4.7085,66.39,73.653
4.8116,63.346,74.566
5.0782,67.514,76.516
5.1835,66.105,76.985
5.1224,66.698,74.573
5.2255,63.537,73.699
5.5057,67.295,76.151
5.6111,65.652,76.101
5.5363,66.431,73.623
5.6395,63.836,74.893
5.9333,67.912,76.949
6.0386,66.015,76.594
5.9502,66.112,74.069
6.0534,62.897,73.828
6.3609,67.176,76.313


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_183.csv <==
x,qOut,qIn
0.052667,65.979,76.157
0.1554,66.186,73.905
0.25852,63.335,73.767
0.3749,67.738,77.056
0.48024,66.246,76.877
0.56932,66.412,73.086
0.67244,63.11,74.281
0.80247,67.336,77.317
0.90781,66.126,76.515
0.98323,66.688,73.962
1.0864,63.234,73.998
1.23,67.089,76.217
1.3354,65.872,76.474
1.3972,66.941,75.112
1.5003,63.87,74.3
1.6576,67.318,75.467
1.7629,65.469,76.362
1.8111,66.389,74.923
1.9142,63.799,74.337
2.0852,67.693,76.174
2.1905,65.762,76.314
2.225,66.272,74.374
2.3281,63.469,74.24
2.5127,67.575,76.089
2.6181,65.927,76.165
2.6389,66.499,74.182
2.742,63.56,73.914
2.9403,67.483,76.839
3.0457,65.758,76.935
3.0528,66.349,74.618
3.1559,63.428,74.713
3.3679,67.259,75.938
3.4732,65.49,75.749
3.4667,66.249,73.999
3.5699,63.832,74.101
3.7955,68.169,77.178
3.9008,66.352,76.938
3.8807,66.342,73.553
3.9838,63.003,73.841
4.223,67.095,76.826
4.3284,65.761,76.414
4.2946,66.626,73.934
4.3977,63.848,74.485
4.6506,67.681,76.887
4.7559,65.769,76.002
4.7085,66.154,73.195
4.8116,63.345,75.011
5.0782,67.651,77.003
5.1835,66.131,76.285
5.1224,66.513,74.152
5.2255,63.24,73.933
5.5057,67.195,76.345
5.6111,65.809,76.477
5.5363,66.727,74.405
5.6395,63.889,74.551
5.9333,67.532,76.524
6.0386,65.529,75.998
5.9502,66.117,74.165
6.0534,63.601,74.751
6.3609,67.819,76.656


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_184.csv <==
x,qOut,qIn
0.052667,65.896,76.758
0.1554,66.443,74.043
0.25852,63.481,73.769
0.3749,67.657,76.986
0.48024,66.214,77.214
0.56932,66.646,74.215
0.67244,63.08,73.054
0.80247,66.86,75.635
0.90781,65.682,77.183
0.98323,67.02,74.892
1.0864,64.199,74.262
1.23,67.428,76.299
1.3354,65.175,76.133
1.3972,65.956,74.216
1.5003,63.653,74.634
1.6576,67.892,76.927
1.7629,65.995,75.882
1.8111,66.259,73.473
1.9142,63.397,74.652
2.0852,67.695,76.464
2.1905,66.153,76.38
2.225,66.485,74.073
2.3281,63.325,74.287
2.5127,67.364,76.837
2.6181,65.877,76.732
2.6389,66.45,74.217
2.742,63.322,74.325
2.9403,67.299,76.026
3.0457,65.881,76.083
3.0528,66.711,74.588
3.1559,63.802,74.169
3.3679,67.65,75.972
3.4732,65.901,77.055
3.4667,66.454,74.681
3.5699,63.409,73.476
3.7955,67.233,76.125
3.9008,65.574,76.853
3.8807,66.419,74.211
3.9838,63.828,74.891
4.223,67.737,76.877
4.3284,65.731,75.968
4.2946,66.044,73.698
4.3977,63.295,73.928
4.6506,67.769,76.669
4.7559,66.351,76.67
4.7085,66.654,74.271
4.8116,63.416,74.296
5.0782,67.376,76.5
5.1835,65.84,76.604
5.1224,66.314,74.18
5.2255,63.219,73.067
5.5057,67.472,76.284
5.6111,66.25,77.557
5.5363,66.832,74.39
5.6395,63.422,73.433
5.9333,67.068,76.399
6.0386,65.558,77.166
5.9502,66.444,74.554
6.0534,63.609,73.804
6.3609,67.543,76.006


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_185.csv <==
x,qOut,qIn
0.052667,66.04,76.823
0.1554,66.719,74.212
0.25852,63.607,74.268
0.3749,67.319,76.28
0.48024,65.613,76.481
0.56932,66.405,74.198
0.67244,63.597,73.803
0.80247,67.496,76.103
0.90781,65.751,76.89
0.98323,66.433,74.711
1.0864,63.759,74.478
1.23,67.58,76.817
1.3354,65.501,76.133
1.3972,65.825,73.256
1.5003,63.29,74.088
1.6576,67.996,77.382
1.7629,66.578,76.846
1.8111,66.565,73.364
1.9142,63.06,73.8
2.0852,67.238,76.558
2.1905,66.091,76.977
2.225,66.694,74.265
2.3281,63.387,73.441
2.5127,67.296,76.732
2.6181,65.934,77.596
2.6389,66.622,74.325
2.742,63.353,73.137
2.9403,67.145,76.34
3.0457,65.74,76.966
3.0528,66.729,74.124
3.1559,63.943,74.006
3.3679,67.706,76.57
3.4732,65.81,76.345
3.4667,66.244,74.023
3.5699,63.343,74.219
3.7955,67.546,76.919
3.9008,66.058,76.801
3.8807,66.534,73.935
3.9838,63.199,73.422
4.223,67.132,76.218
4.3284,65.864,76.525
4.2946,66.91,74.703
4.3977,63.973,74.707
4.6506,67.395,76.072
4.7559,65.334,75.947
4.7085,66.018,74.744
4.8116,63.506,74.927
5.0782,67.777,75.88
5.1835,66.08,76.666
5.1224,66.396,74.666
5.2255,63.307,72.887
5.5057,67.523,76.429
5.6111,66.176,77.178
5.5363,66.75,74.359
5.6395,63.517,74.073
5.9333,67.257,76.39
6.0386,65.642,76.743
5.9502,66.368,74.309
6.0534,63.446,73.344
6.3609,67.512,76.467


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_186.csv <==
x,qOut,qIn
0.052667,65.944,76.647
0.1554,66.789,74.397
0.25852,63.64,74.401
0.3749,67.198,76.245
0.48024,65.462,75.599
0.56932,66.408,74.656
0.67244,63.817,75.305
0.80247,67.707,76.069
0.90781,65.757,76.328
0.98323,66.254,74.464
1.0864,63.41,74.112
1.23,67.496,76.069
1.3354,65.883,76.14
1.3972,66.637,74.272
1.5003,63.956,74.674
1.6576,67.718,76.513
1.7629,65.578,76.059
1.8111,65.905,74.288
1.9142,63.355,74.551
2.0852,67.766,77.242
2.1905,66.06,76.25
2.225,66.181,72.834
2.3281,63.06,74.344
2.5127,67.549,77.099
2.6181,66.433,76.668
2.6389,66.951,74.359
2.742,63.406,73.928
2.9403,67.018,76.05
3.0457,65.578,76.496
3.0528,66.657,74.645
3.1559,63.945,74.127
3.3679,67.621,76.257
3.4732,65.608,76.459
3.4667,66.173,74.08
3.5699,63.611,74.208
3.7955,67.752,76.994
3.9008,65.874,75.93
3.8807,66.123,73.245
3.9838,63.295,74.421
4.223,67.673,77.328
4.3284,66.155,77.029
4.2946,66.4,73.952
4.3977,63.091,73.894
4.6506,67.13,76.221
4.7559,65.812,76.491
4.7085,66.654,73.824
4.8116,63.878,73.884
5.0782,67.85,77.223
5.1835,66.036,77.19
5.1224,66.26,73.665
5.2255,63.078,73.897
5.5057,67.177,76.851
5.6111,65.813,76.317
5.5363,66.594,73.719
5.6395,63.745,74.33
5.9333,67.761,77.042
6.0386,66.085,76.331
5.9502,66.428,73.59
6.0534,63.184,74.084
6.3609,67.246,76.576


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_187.csv <==
x,qOut,qIn
0.052667,65.659,76.56
0.1554,66.763,74.574
0.25852,63.904,74.374
0.3749,67.458,76.557
0.48024,65.484,76.271
0.56932,66.171,73.899
0.67244,63.505,74.619
0.80247,67.61,76.863
0.90781,65.906,76.253
0.98323,66.521,73.88
1.0864,63.672,74.429
1.23,67.553,76.674
1.3354,65.716,75.56
1.3972,66.345,73.708
1.5003,63.835,75.187
1.6576,67.86,77.182
1.7629,65.757,75.696
1.8111,65.847,73.658
1.9142,63.092,74.768
2.0852,67.64,76.956
2.1905,66.206,76.226
2.225,66.449,73.494
2.3281,63.257,73.975
2.5127,67.505,76.838
2.6181,66.212,76.882
2.6389,66.679,74.333
2.742,63.317,73.913
2.9403,67.149,76.779
3.0457,65.723,76.798
3.0528,66.58,73.7
3.1559,63.635,74.069
3.3679,67.505,76.108
3.4732,65.882,76.324
3.4667,66.629,74.676
3.5699,63.882,74.491
3.7955,67.64,76.975
3.9008,65.572,76.343
3.8807,65.901,73.504
3.9838,63.154,74.08
4.223,67.646,77.094
4.3284,66.291,76.126
4.2946,66.708,73.702
4.3977,63.478,74.717
4.6506,67.44,76.424
4.7559,65.949,76.591
4.7085,66.524,74.752
4.8116,63.351,73.229
5.0782,67.242,75.935
5.1835,65.772,77.287
5.1224,66.61,74.71
5.2255,63.818,74.27
5.5057,67.579,76.695
5.6111,65.618,76.237
5.5363,66.013,73.599
5.6395,63.258,73.532
5.9333,67.811,77.219
6.0386,66.524,77.233
5.9502,66.825,73.48
6.0534,63.193,73.669
6.3609,66.938,76.349


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_188.csv <==
x,qOut,qIn
0.052667,65.799,76.735
0.1554,66.805,74.116
0.25852,63.826,74.481
0.3749,67.388,75.304
0.48024,65.534,76.071
0.56932,66.383,75.356
0.67244,63.977,74.457
0.80247,67.878,76.828
0.90781,65.636,76.847
0.98323,65.701,73.564
1.0864,62.892,73.114
1.23,67.596,76.791
1.3354,66.45,77.234
1.3972,66.899,73.563
1.5003,63.621,73.875
1.6576,67.474,77.3
1.7629,65.878,77.002
1.8111,66.287,73.53
1.9142,63.091,73.433
2.0852,67.276,76.856
2.1905,66.082,77.372
2.225,66.84,74.214
2.3281,63.654,73.625
2.5127,67.346,76.459
2.6181,65.706,76.645
2.6389,66.416,73.591
2.742,63.636,73.921
2.9403,67.772,76.759
3.0457,66.154,77.009
3.0528,66.426,73.817
3.1559,63.084,73.718
3.3679,67.132,77.016
3.4732,65.88,76.922
3.4667,66.722,74.089
3.5699,63.503,74.172
3.7955,67.182,75.935
3.9008,65.663,76.425
3.8807,66.715,74.99
3.9838,64.012,74.476
4.223,67.665,76.053
4.3284,65.609,76.143
4.2946,66.161,74.248
4.3977,63.538,74.138
4.6506,67.756,76.308
4.7559,66.041,76.694
4.7085,66.403,74.226
4.8116,63.4,73.976
5.0782,67.436,76.91
5.1835,65.803,76.759
5.1224,66.316,73.877
5.2255,63.384,74.111
5.5057,67.517,76.666
5.6111,66.006,76.175
5.5363,66.53,73.975
5.6395,63.538,74.113
5.9333,67.631,76.681
6.0386,66.089,76.948
5.9502,66.487,74.134
6.0534,63.146,73.604
6.3609,67.093,76.719


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_189.csv <==
x,qOut,qIn
0.052667,65.69,76.382
0.1554,65.961,73.925
0.25852,63.214,73.853
0.3749,67.682,76.996
0.48024,66.241,76.829
0.56932,66.508,73.497
0.67244,63.132,74.089
0.80247,67.204,77.023
0.90781,65.973,76.951
0.98323,66.8,74.469
1.0864,63.563,73.889
1.23,67.163,75.793
1.3354,65.564,76.155
1.3972,66.624,74.518
1.5003,64.146,74.747
1.6576,67.932,76.335
1.7629,65.735,76.242
1.8111,65.935,74.087
1.9142,63.16,74.16
2.0852,67.59,76.728
2.1905,66.133,76.803
2.225,66.528,74.058
2.3281,63.334,73.768
2.5127,67.362,75.893
2.6181,65.946,76.813
2.6389,66.613,74.844
2.742,63.639,73.424
2.9403,67.524,76.796
3.0457,65.795,77.694
3.0528,66.224,73.542
3.1559,63.17,73.184
3.3679,67.336,76.695
3.4732,66.001,76.731
3.4667,66.71,74.056
3.5699,63.785,74.079
3.7955,67.681,76.863
3.9008,65.902,77.013
3.8807,66.153,73.531
3.9838,62.98,73.495
4.223,67.333,76.864
4.3284,66.243,77.421
4.2946,66.919,74.528
4.3977,63.446,73.303
4.6506,67.086,76.215
4.7559,65.692,76.72
4.7085,66.722,74.279
4.8116,63.826,73.389
5.0782,67.584,76.278
5.1835,65.854,76.964
5.1224,66.506,74.148
5.2255,63.485,74.623
5.5057,67.228,76.655
5.6111,65.494,76.234
5.5363,66.317,74.349
5.6395,63.572,74.212
5.9333,67.562,75.948
6.0386,65.88,76.243
5.9502,66.58,74.56
6.0534,63.888,74.58
6.3609,67.739,76.293


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_190.csv <==
x,qOut,qIn
0.052667,65.634,76.515
0.1554,66.369,74.716
0.25852,63.596,74.172
0.3749,67.542,76.434
0.48024,65.763,77.003
0.56932,66.27,74.197
0.67244,63.353,73.543
0.80247,67.487,76.513
0.90781,65.986,77.019
0.98323,66.633,73.9
1.0864,63.737,73.795
1.23,67.633,76.994
1.3354,65.832,76.4
1.3972,66.226,73.456
1.5003,63.37,74.472
1.6576,67.634,77.279
1.7629,66.104,76.496
1.8111,66.397,73.783
1.9142,63.071,73.977
2.0852,67.225,76.446
2.1905,66.075,77.136
2.225,66.944,74.358
2.3281,63.707,73.356
2.5127,67.262,76.046
2.6181,65.603,76.506
2.6389,66.554,74.532
2.742,63.926,74.882
2.9403,67.655,76.975
3.0457,65.545,76.192
3.0528,65.933,73.463
3.1559,63.164,73.852
3.3679,67.601,76.568
3.4732,66.265,76.536
3.4667,66.879,74.175
3.5699,63.773,74.666
3.7955,67.411,76.964
3.9008,65.515,76.279
3.8807,66.107,73.571
3.9838,63.355,74.081
4.223,67.567,76.998
4.3284,66.023,76.159
4.2946,66.648,73.836
4.3977,63.821,74.696
4.6506,67.617,76.881
4.7559,65.605,75.769
4.7085,65.962,73.526
4.8116,63.427,74.931
5.0782,67.886,77.151
5.1835,66.184,76.611
5.1224,66.135,73.179
5.2255,62.9,73.854
5.5057,67.414,77.568
5.6111,66.365,76.634
5.5363,66.861,73.552
5.6395,63.339,74.178
5.9333,67.161,76.131
6.0386,65.896,76.673
5.9502,66.823,74.752
6.0534,63.761,73.774
6.3609,67.388,76.032


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_191.csv <==
x,qOut,qIn
0.052667,66.022,76.801
0.1554,66.257,73.341
0.25852,63.144,74.136
0.3749,67.348,76.677
0.48024,66.019,76.133
0.56932,66.699,73.92
0.67244,63.675,74.35
0.80247,67.609,76.767
0.90781,65.987,76.531
0.98323,66.43,74.428
1.0864,63.131,73.875
1.23,67.083,76.014
1.3354,65.796,76.902
1.3972,66.848,74.55
1.5003,63.851,73.866
1.6576,67.348,76.229
1.7629,65.466,76.269
1.8111,66.407,74.744
1.9142,63.966,75.187
2.0852,67.727,76.14
2.1905,65.482,75.46
2.225,65.842,74.008
2.3281,63.484,74.247
2.5127,68.108,76.818
2.6181,66.414,76.969
2.6389,66.283,73.724
2.742,62.936,73.74
2.9403,67.247,77.085
3.0457,66.044,77.191
3.0528,66.626,73.713
3.1559,63.398,73.633
3.3679,67.354,76.206
3.4732,65.965,77.095
3.4667,66.692,74.207
3.5699,63.741,73.512
3.7955,67.595,76.936
3.9008,65.832,76.845
3.8807,66.212,73.723
3.9838,63.202,74
4.223,67.445,77.167
4.3284,66.087,77.096
4.2946,66.601,73.839
4.3977,63.285,73.278
4.6506,67.247,76.248
4.7559,65.974,76.924
4.7085,66.866,74.444
4.8116,63.868,74.085
5.0782,67.511,76.487
5.1835,65.657,76.463
5.1224,66.197,74.131
5.2255,63.291,73.517
5.5057,67.485,76.628
5.6111,66.063,77.378
5.5363,66.672,74.455
5.6395,63.473,73.713
5.9333,67.193,76.026
6.0386,65.573,76.77
5.9502,66.419,74.114
6.0534,63.797,73.806
6.3609,67.853,77.505


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_192.csv <==
x,qOut,qIn
0.052667,65.889,76.522
0.1554,66.51,73.888
0.25852,63.347,73.775
0.3749,67.309,76.287
0.48024,65.949,76.659
0.56932,66.922,74.544
0.67244,63.913,74.445
0.80247,67.307,76.467
0.90781,65.282,75.891
0.98323,66.167,73.787
1.0864,63.785,75.551
1.23,67.815,76.527
1.3354,65.793,75.1
1.3972,66.171,74.326
1.5003,63.574,74.777
1.6576,67.825,76.582
1.7629,65.982,76.191
1.8111,66.135,74.272
1.9142,63.2,74.849
2.0852,67.542,76.724
2.1905,66.072,76.324
2.225,66.433,73.89
2.3281,63.235,73.295
2.5127,67.477,76.528
2.6181,66.279,77.329
2.6389,66.984,74.452
2.742,63.671,73.931
2.9403,67.112,76.335
3.0457,65.319,76.407
3.0528,66.234,73.727
3.1559,63.794,74.597
3.3679,67.898,77.057
3.4732,65.983,76.167
3.4667,66.205,73.86
3.5699,63.302,74.505
3.7955,67.576,76.677
3.9008,66.042,76.318
3.8807,66.44,73.807
3.9838,63.386,73.335
4.223,67.544,77.145
4.3284,66.084,77.325
4.2946,66.566,73.642
4.3977,63.377,74.233
4.6506,67.171,76.727
4.7559,65.549,76.079
4.7085,66.304,73.923
4.8116,63.74,74.654
5.0782,67.949,77.215
5.1835,66.156,76.505
5.1224,66.221,73.442
5.2255,63.009,73.62
5.5057,67.387,76.81
5.6111,66.25,76.836
5.5363,66.879,74.123
5.6395,63.583,73.577
5.9333,67.299,76.604
6.0386,65.72,76.797
5.9502,66.404,73.901
6.0534,63.436,74.474
6.3609,67.429,76.875


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_193.csv <==
x,qOut,qIn
0.052667,65.596,76.313
0.1554,66.509,73.702
0.25852,63.738,74.314
0.3749,67.606,76.723
0.48024,65.817,76.24
0.56932,66.407,74.261
0.67244,63.569,75.252
0.80247,67.472,76.392
0.90781,65.652,75.721
0.98323,66.202,73.811
1.0864,63.451,74.114
1.23,67.756,76.594
1.3354,66.255,76.361
1.3972,66.684,74.369
1.5003,63.444,74.544
1.6576,67.173,76.299
1.7629,65.497,76.429
1.8111,66.297,74.283
1.9142,63.589,74.542
2.0852,67.596,76.557
2.1905,65.847,76.093
2.225,66.41,74.051
2.3281,63.649,74.801
2.5127,67.711,76.608
2.6181,65.93,75.817
2.6389,66.315,74.322
2.742,63.444,74.475
2.9403,67.652,76.185
3.0457,66.069,76.686
3.0528,66.44,73.961
3.1559,63.272,73.635
3.3679,67.362,77.026
3.4732,65.979,77.082
3.4667,66.701,74.068
3.5699,63.509,74.217
3.7955,67.113,76.355
3.9008,65.427,75.784
3.8807,66.481,74.416
3.9838,64.144,74.762
4.223,68.005,76.516
4.3284,65.738,75.758
4.2946,65.878,73.534
4.3977,63.299,74.853
4.6506,67.82,77.335
4.7559,66.159,76.734
4.7085,66.215,73.722
4.8116,62.976,73.494
5.0782,67.284,76.511
5.1835,66.089,76.815
5.1224,66.761,73.713
5.2255,63.773,74.332
5.5057,67.691,77.073
5.6111,65.956,76.872
5.5363,66.207,73.691
5.6395,62.985,73.113
5.9333,67.265,76.982
6.0386,66.145,77.291
5.9502,66.924,73.804
6.0534,63.623,74.019
6.3609,67.209,76.696


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_194.csv <==
x,qOut,qIn
0.052667,65.857,76.03
0.1554,66.487,73.997
0.25852,63.767,75.029
0.3749,67.731,76.885
0.48024,65.764,76.461
0.56932,65.892,73.777
0.67244,62.929,73.438
0.80247,67.489,77.041
0.90781,66.341,77.134
0.98323,66.826,73.535
1.0864,63.448,74.244
1.23,67.307,76.486
1.3354,65.904,76.781
1.3972,66.607,74.284
1.5003,63.463,73.388
1.6576,67.381,76.758
1.7629,65.949,77.039
1.8111,66.729,73.888
1.9142,63.554,74.154
2.0852,67.192,76.58
2.1905,65.555,76.146
2.225,66.574,74.175
2.3281,63.919,75.035
2.5127,67.623,76.068
2.6181,65.586,75.58
2.6389,66.194,74.26
2.742,63.699,74.981
2.9403,67.837,76.642
3.0457,65.887,76.145
3.0528,66.093,73.977
3.1559,63.149,74.54
3.3679,67.469,77.029
3.4732,66.055,76.123
3.4667,66.643,73.864
3.5699,63.529,74.145
3.7955,67.414,76.384
3.9008,65.845,75.925
3.8807,66.635,74.633
3.9838,63.876,75.351
4.223,67.569,76.218
4.3284,65.471,75.902
4.2946,65.89,74.431
4.3977,63.308,74.013
4.6506,67.816,76.467
4.7559,66.322,76.532
4.7085,66.581,73.567
4.8116,63.351,73.78
5.0782,67.433,77.011
5.1835,66.005,77.378
5.1224,66.552,74.206
5.2255,63.292,74.02
5.5057,67.042,76.305
5.6111,65.512,76.177
5.5363,66.501,73.952
5.6395,63.973,74.524
5.9333,67.973,77.034
6.0386,66.021,76.466
5.9502,66.266,73.559
6.0534,63.279,73.993
6.3609,67.408,76.564


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_195.csv <==
x,qOut,qIn
0.052667,65.794,76.017
0.1554,66.156,74.141
0.25852,63.309,74.182
0.3749,67.516,76.315
0.48024,65.966,76.137
0.56932,66.521,74.211
0.67244,63.636,74.719
0.80247,67.607,76.974
0.90781,65.819,76.452
0.98323,66.163,74.093
1.0864,63.107,73.977
1.23,67.362,76.607
1.3354,66.087,76.244
1.3972,66.853,73.935
1.5003,63.789,74.543
1.6576,67.534,75.882
1.7629,65.8,76.562
1.8111,66.435,75.298
1.9142,63.588,73.808
2.0852,67.449,76.155
2.1905,65.613,76.662
2.225,66.112,73.761
2.3281,63.402,74.176
2.5127,67.786,76.983
2.6181,66.289,76.904
2.6389,66.513,74.001
2.742,63.067,73.577
2.9403,67.154,76.672
3.0457,66.022,76.906
3.0528,66.954,74.386
3.1559,63.69,73.442
3.3679,67.22,75.99
3.4732,65.608,76.571
3.4667,66.674,74.418
3.5699,63.962,74.901
3.7955,67.497,76.532
3.9008,65.361,75.758
3.8807,66.023,74.272
3.9838,63.516,74.797
4.223,67.729,76.37
4.3284,65.969,75.882
4.2946,66.444,73.991
4.3977,63.624,74.08
4.6506,67.651,76.58
4.7559,65.849,76.584
4.7085,66.265,74.159
4.8116,63.476,74.88
5.0782,67.517,76.916
5.1835,65.683,75.917
5.1224,66.016,73.252
5.2255,63.231,74.132
5.5057,67.789,77.574
5.6111,66.479,76.974
5.5363,66.764,73.647
5.6395,63.222,74.008
5.9333,67.006,76.689
6.0386,65.655,75.842
5.9502,66.696,73.991
6.0534,64.024,75.196
6.3609,67.806,76.611


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_196.csv <==
x,qOut,qIn
0.052667,66.224,76.326
0.1554,66.803,74.518
0.25852,63.54,74.142
0.3749,67.219,75.768
0.48024,65.606,76.597
0.56932,66.598,74.975
0.67244,63.887,74.463
0.80247,67.475,76.12
0.90781,65.364,76.013
0.98323,66.049,74.249
1.0864,63.748,74.494
1.23,67.984,76.869
1.3354,65.974,75.964
1.3972,66.05,73.382
1.5003,63.263,74.771
1.6576,67.764,77.28
1.7629,66.25,76.474
1.8111,66.366,73.279
1.9142,62.982,73.701
2.0852,67.218,76.844
2.1905,66.116,76.921
2.225,66.931,74.813
2.3281,63.707,74.269
2.5127,67.198,76.322
2.6181,65.403,76.154
2.6389,66.252,73.793
2.742,63.733,74.24
2.9403,67.944,76.654
3.0457,66.205,76.368
3.0528,66.479,74.135
3.1559,63.399,74.079
3.3679,67.382,76.786
3.4732,65.727,76.859
3.4667,66.273,73.981
3.5699,63.421,73.948
3.7955,67.527,76.908
3.9008,65.907,76.375
3.8807,66.389,73.534
3.9838,63.547,74.063
4.223,67.746,77.622
4.3284,66.124,76.578
4.2946,66.37,73.219
4.3977,63.14,74.178
4.6506,67.281,76.619
4.7559,65.979,76.632
4.7085,66.699,74.323
4.8116,63.683,73.838
5.0782,67.519,76.776
5.1835,65.809,76.669
5.1224,66.314,72.911
5.2255,63.36,74.123
5.5057,67.516,77.205
5.6111,66.054,76.432
5.5363,66.582,74.31
5.6395,63.392,74.996
5.9333,67.188,76.348
6.0386,65.596,75.961
5.9502,66.371,74.311
6.0534,63.551,74.334
6.3609,67.71,76.383


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_197.csv <==
x,qOut,qIn
0.052667,65.701,76.08
0.1554,66.338,74.596
0.25852,63.646,74.419
0.3749,67.732,76.43
0.48024,65.927,77.056
0.56932,66.214,74.28
0.67244,63.165,73.67
0.80247,67.367,76.34
0.90781,65.985,76.706
0.98323,66.654,74.489
1.0864,63.728,73.61
1.23,67.681,76.726
1.3354,65.961,77.015
1.3972,66.309,73.776
1.5003,63.238,73.395
1.6576,67.436,76.623
1.7629,66.077,76.949
1.8111,66.622,73.816
1.9142,63.436,73.601
2.0852,67.356,76.576
2.1905,65.867,77.148
2.225,66.436,74.661
2.3281,63.284,73.836
2.5127,67.252,76.36
2.6181,65.843,76.977
2.6389,66.554,73.746
2.742,63.389,73.345
2.9403,67.44,76.518
3.0457,66.198,77.158
3.0528,67.056,74.988
3.1559,63.653,73.794
3.3679,66.903,75.321
3.4732,65.143,76.567
3.4667,66.386,74.979
3.5699,64.12,74.439
3.7955,67.932,76.709
3.9008,65.668,76.192
3.8807,65.895,73.456
3.9838,63.245,74.599
4.223,67.782,76.55
4.3284,66.321,76.147
4.2946,66.606,74.163
4.3977,63.346,73.886
4.6506,67.397,76.758
4.7559,65.988,77.276
4.7085,66.566,74.469
4.8116,63.251,73.519
5.0782,67.026,76.096
5.1835,65.614,76.531
5.1224,66.698,74.189
5.2255,64.044,74.462
5.5057,67.793,76.804
5.6111,65.772,75.988
5.5363,66.193,73.648
5.6395,63.341,74.953
5.9333,67.492,76.368
6.0386,65.92,76.118
5.9502,66.544,74.821
6.0534,63.589,74.342
6.3609,67.444,75.816


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_198.csv <==
x,qOut,qIn
0.052667,65.797,75.61
0.1554,66.295,73.143
0.25852,63.669,75.712
0.3749,67.829,77.197
0.48024,65.937,75.714
0.56932,66.043,73.772
0.67244,63.016,74.35
0.80247,67.445,76.724
0.90781,66.189,76.381
0.98323,66.742,74.272
1.0864,63.544,74.194
1.23,67.399,76.727
1.3354,65.827,76.514
1.3972,66.485,73.781
1.5003,63.503,74.284
1.6576,67.466,76.394
1.7629,65.893,75.933
1.8111,66.594,74.378
1.9142,63.714,74.639
2.0852,67.525,76.653
2.1905,65.651,76.631
2.225,66.183,74.286
2.3281,63.372,74.435
2.5127,67.457,76.172
2.6181,65.816,76.027
2.6389,66.457,74.212
2.742,63.86,74.129
2.9403,67.991,76.771
3.0457,66.07,76.895
3.0528,66.073,73.546
3.1559,63.011,74.004
3.3679,67.456,77.217
3.4732,66.187,76.663
3.4667,66.574,73.4
3.5699,63.178,73.412
3.7955,67.28,76.842
3.9008,66.15,77.228
3.8807,66.957,74.345
3.9838,63.558,73.943
4.223,66.973,75.877
4.3284,65.336,76.255
4.2946,66.438,74.811
4.3977,63.969,74.883
4.6506,67.854,76.504
4.7559,65.809,76.313
4.7085,66.092,73.883
4.8116,63.16,73.485
5.0782,67.539,76.413
5.1835,66.253,76.908
5.1224,66.92,74.109
5.2255,63.698,74.44
5.5057,67.238,76.404
5.6111,65.426,76.274
5.5363,66.237,74.411
5.6395,63.589,74.062
5.9333,67.602,76.861
6.0386,65.813,76.657
5.9502,66.379,73.366
6.0534,63.609,74.434
6.3609,67.611,77.101


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_199.csv <==
x,qOut,qIn
0.052667,66.134,76.589
0.1554,66.609,74.138
0.25852,63.384,73.501
0.3749,67.235,76.297
0.48024,65.725,77.042
0.56932,66.587,74.386
0.67244,63.76,74.614
0.80247,67.445,77.135
0.90781,65.476,75.726
0.98323,66.075,73.382
1.0864,63.471,74.396
1.23,67.832,76.956
1.3354,66.271,76.148
1.3972,66.672,73.765
1.5003,63.56,74.732
1.6576,67.373,76.788
1.7629,65.604,76.031
1.8111,66.219,73.949
1.9142,63.557,74.771
2.0852,67.67,76.675
2.1905,65.875,75.652
2.225,66.206,74.137
2.3281,63.464,74.392
2.5127,67.792,77.123
2.6181,66.129,76.948
2.6389,66.21,73.731
2.742,62.985,73.594
2.9403,67.34,76.661
3.0457,66.186,76.685
3.0528,66.777,73.833
3.1559,63.564,73.623
3.3679,67.532,77
3.4732,66.084,77.505
3.4667,66.585,73.712
3.5699,63.145,73.132
3.7955,66.934,76.306
3.9008,65.646,76.697
3.8807,66.833,74.42
3.9838,64.14,74.703
4.223,67.607,76.449
4.3284,65.369,76.077
4.2946,65.834,74.03
4.3977,63.381,74.391
4.6506,67.876,77.202
4.7559,66.247,76.497
4.7085,66.366,73.675
4.8116,63.125,73.891
5.0782,67.423,76.417
5.1835,66.219,77.166
5.1224,66.798,74.119
5.2255,63.497,73.102
5.5057,67.318,76.771
5.6111,65.843,77.286
5.5363,66.559,74.021
5.6395,63.517,74.011
5.9333,67.325,76.802
6.0386,65.674,76.334
5.9502,66.369,73.639
6.0534,63.549,74.364
6.3609,67.688,76.689


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_200.csv <==
x,qOut,qIn
0.052667,66.235,77.423
0.1554,66.734,73.915
0.25852,63.301,73.453
0.3749,67.043,76.741
0.48024,65.631,76.304
0.56932,66.596,74.061
0.67244,63.892,74.678
0.80247,67.757,76.385
0.90781,65.854,76.389
0.98323,66.176,74.229
1.0864,63.251,73.747
1.23,67.549,76.568
1.3354,66.134,77.338
1.3972,66.577,74.12
1.5003,63.297,73.129
1.6576,67.251,76.643
1.7629,65.881,77.074
1.8111,66.672,73.679
1.9142,63.612,74.143
2.0852,67.408,77.167
2.1905,65.775,76.478
2.225,66.525,73.798
2.3281,63.529,73.873
2.5127,67.326,76.121
2.6181,65.677,76.316
2.6389,66.606,74.12
2.742,64.045,75.37
2.9403,67.693,77.209
3.0457,65.387,75.51
3.0528,65.715,73.329
3.1559,63.206,74.48
3.3679,67.793,76.826
3.4732,66.297,76.117
3.4667,66.593,73.878
3.5699,63.561,74.722
3.7955,67.567,77.402
3.9008,65.812,76.377
3.8807,66.067,73.35
3.9838,63.066,74.398
4.223,67.495,76.734
4.3284,66.276,76.339
4.2946,66.798,74.039
4.3977,63.588,73.79
4.6506,67.535,76.715
4.7559,66.031,76.797
4.7085,66.524,74.028
4.8116,63.27,73.807
5.0782,67.175,76.602
5.1835,65.762,77.066
5.1224,66.626,74.628
5.2255,63.682,73.883
5.5057,67.381,76.17
5.6111,65.575,76.332
5.5363,66.309,74.08
5.6395,63.839,74.237
5.9333,68.024,76.93
6.0386,66.103,76.625
5.9502,66.104,73.15
6.0534,62.982,73.778
6.3609,67.431,77.089


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_201.csv <==
x,qOut,qIn
0.052667,65.531,76.988
0.1554,66.1,73.992
0.25852,63.261,72.947
0.3749,67.549,76.703
0.48024,66.18,77.06
0.56932,66.758,73.733
0.67244,63.657,74.372
0.80247,67.459,77.107
0.90781,65.725,76.729
0.98323,66.209,74.017
1.0864,63.222,73.417
1.23,67.442,76.59
1.3354,66.107,76.977
1.3972,66.757,73.915
1.5003,63.7,73.628
1.6576,67.554,76.866
1.7629,65.868,76.803
1.8111,66.316,73.5
1.9142,63.278,74.091
2.0852,67.417,77.185
2.1905,65.998,76.595
2.225,66.546,74.085
2.3281,63.316,74
2.5127,67.249,75.997
2.6181,65.872,76.796
2.6389,66.689,75.017
2.742,63.727,73.813
2.9403,67.547,76.364
3.0457,65.834,76.536
3.0528,66.361,73.913
3.1559,63.294,73.538
3.3679,67.457,76.295
3.4732,66.163,77.435
3.4667,66.902,74.562
3.5699,63.487,73.598
3.7955,66.879,76.217
3.9008,65.23,76.446
3.8807,66.495,74.696
3.9838,64.132,74.954
4.223,67.795,76.251
4.3284,65.5,75.276
4.2946,65.917,73.961
4.3977,63.61,74.768
4.6506,68.117,76.996
4.7559,66.263,76.454
4.7085,66.139,73.763
4.8116,62.915,74.067
5.0782,67.313,76.547
5.1835,66.11,76.957
5.1224,66.675,74.424
5.2255,63.484,73.739
5.5057,67.43,76.556
5.6111,65.955,77.079
5.5363,66.562,73.64
5.6395,63.459,73.421
5.9333,67.459,76.154
6.0386,66.023,76.938
5.9502,66.7,74.711
6.0534,63.645,74.092
6.3609,67.345,76.62


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_202.csv <==
x,qOut,qIn
0.052667,65.934,76.434
0.1554,66.288,74.327
0.25852,63.377,74.055
0.3749,67.517,76.644
0.48024,65.916,76.55
0.56932,66.363,73.878
0.67244,63.394,74.347
0.80247,67.601,76.764
0.90781,66.147,76.64
0.98323,66.571,73.94
1.0864,63.246,73.617
1.23,67.264,76.175
1.3354,66.014,77.009
1.3972,66.914,74.818
1.5003,63.746,73.471
1.6576,67.172,76.127
1.7629,65.323,76.927
1.8111,66.264,74.296
1.9142,63.86,74.975
2.0852,67.796,76.729
2.1905,65.692,75.462
2.225,65.927,73.513
2.3281,63.32,74.219
2.5127,67.991,77.12
2.6181,66.554,77.089
2.6389,66.546,74.574
2.742,62.977,73.185
2.9403,67.012,75.935
3.0457,65.82,77.303
3.0528,66.634,74.016
3.1559,63.715,73.315
3.3679,67.734,77.133
3.4732,66.123,77.562
3.4667,66.397,73.761
3.5699,63.018,73.314
3.7955,67.098,76.457
3.9008,65.945,77.284
3.8807,66.86,74.108
3.9838,63.724,73.216
4.223,67.427,76.767
4.3284,65.821,76.922
4.2946,66.58,74.125
4.3977,63.567,74.22
4.6506,67.313,76.441
4.7559,65.612,76.539
4.7085,66.394,74.4
4.8116,63.642,74.177
5.0782,67.644,76.534
5.1835,65.928,76.177
5.1224,66.442,73.703
5.2255,63.494,74.194
5.5057,67.578,76.529
5.6111,66.018,76.721
5.5363,66.56,74.671
5.6395,63.414,74.027
5.9333,67.179,76.169
6.0386,65.531,76.358
5.9502,66.369,74.089
6.0534,63.739,74.423
6.3609,67.766,76.593


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_203.csv <==
x,qOut,qIn
0.052667,65.727,76.761
0.1554,66.756,75.127
0.25852,63.935,74.254
0.3749,67.455,75.738
0.48024,65.391,76.182
0.56932,66.099,74.129
0.67244,63.679,74.754
0.80247,67.896,76.733
0.90781,66.015,76.272
0.98323,66.22,74.342
1.0864,63.2,73.761
1.23,67.433,76.443
1.3354,66.003,76.718
1.3972,66.593,74.025
1.5003,63.574,74.425
1.6576,67.518,76.615
1.7629,65.883,76.518
1.8111,66.414,74.117
1.9142,63.348,73.565
2.0852,67.395,76.616
2.1905,65.964,76.867
2.225,66.732,74.07
2.3281,63.69,74.425
2.5127,67.327,76.45
2.6181,65.508,75.807
2.6389,66.297,74.115
2.742,63.728,74.884
2.9403,67.767,76.679
3.0457,65.872,76.234
3.0528,66.224,74.06
3.1559,63.351,74.305
3.3679,67.511,76.344
3.4732,65.909,76.151
3.4667,66.429,74.534
3.5699,63.644,74.507
3.7955,67.734,76.891
3.9008,65.937,76.847
3.8807,66.111,73.665
3.9838,63.019,73.095
4.223,67.479,76.936
4.3284,66.369,76.561
4.2946,66.934,73.397
4.3977,63.535,74.29
4.6506,67.29,77.186
4.7559,65.816,76.82
4.7085,66.525,74.639
4.8116,63.225,74.147
5.0782,66.912,75.501
5.1835,65.495,76.298
5.1224,66.744,74.97
5.2255,64.256,74.675
5.5057,67.956,76.11
5.6111,65.769,75.884
5.5363,66.082,74.226
5.6395,63.302,74.637
5.9333,67.635,76.359
6.0386,66.135,76.437
5.9502,66.614,74.74
6.0534,63.315,73.73
6.3609,67.152,75.742


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_204.csv <==
x,qOut,qIn
0.052667,65.813,76.255
0.1554,66.288,73.615
0.25852,63.327,74.032
0.3749,67.513,77.103
0.48024,66.067,77.127
0.56932,66.663,74.064
0.67244,63.479,74.478
0.80247,67.141,76.052
0.90781,65.444,75.661
0.98323,66.38,74.393
1.0864,64.117,74.603
1.23,68.221,76.553
1.3354,66.033,76.531
1.3972,65.83,73.671
1.5003,62.888,73.806
1.6576,67.573,77.376
1.7629,66.345,77.347
1.8111,66.544,73.633
1.9142,62.977,73.14
2.0852,67.104,76.679
2.1905,66.107,77.605
2.225,67.018,74.109
2.3281,63.716,73.13
2.5127,67.287,76.782
2.6181,65.711,76.701
2.6389,66.619,73.503
2.742,63.729,74.364
2.9403,67.479,76.934
3.0457,65.696,76.249
3.0528,66.4,74.458
3.1559,63.576,74.725
3.3679,67.435,76.097
3.4732,65.635,75.796
3.4667,66.299,73.914
3.5699,63.679,74.198
3.7955,67.862,77.109
3.9008,66.097,76.779
3.8807,66.354,73.874
3.9838,63.172,74.429
4.223,67.142,76.531
4.3284,65.642,75.988
4.2946,66.513,73.86
4.3977,63.882,74.816
4.6506,67.849,76.803
4.7559,65.926,75.954
4.7085,66.233,74.191
4.8116,63.362,74.465
5.0782,67.537,76.632
5.1835,65.908,76.456
5.1224,66.361,73.674
5.2255,63.432,74.495
5.5057,67.586,76.852
5.6111,66.034,76.325
5.5363,66.504,74.032
5.6395,63.45,73.838
5.9333,67.462,76.726
6.0386,65.903,76.477
5.9502,66.49,74.003
6.0534,63.562,74.529
6.3609,67.521,76.628


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_205.csv <==
x,qOut,qIn
0.052667,65.778,76.513
0.1554,66.481,73.671
0.25852,63.651,74.355
0.3749,67.638,77.157
0.48024,65.903,76.349
0.56932,66.374,73.79
0.67244,63.409,74.402
0.80247,67.426,76.605
0.90781,65.809,76.417
0.98323,66.466,74.132
1.0864,63.729,74.242
1.23,67.711,76.862
1.3354,65.835,76.347
1.3972,66.165,73.206
1.5003,63.433,73.737
1.6576,67.77,77.766
1.7629,66.131,76.399
1.8111,66.26,72.969
1.9142,63.145,74.925
2.0852,67.406,77.254
2.1905,66.009,76.21
2.225,66.363,73.638
2.3281,63.138,74.172
2.5127,67.433,76.483
2.6181,66.316,76.943
2.6389,66.905,74.4
2.742,63.387,73.314
2.9403,67.106,76.121
3.0457,65.792,77.156
3.0528,66.808,74.927
3.1559,63.745,74.144
3.3679,67.233,75.918
3.4732,65.407,76.64
3.4667,66.337,74.653
3.5699,63.815,73.715
3.7955,67.817,76.223
3.9008,65.926,76.42
3.8807,66.329,73.941
3.9838,63.571,74.579
4.223,67.73,77.158
4.3284,65.96,76.552
4.2946,66.181,73.43
4.3977,62.983,73.377
4.6506,67.257,76.512
4.7559,66.101,77.202
4.7085,66.962,74.797
4.8116,63.859,74.345
5.0782,67.271,76.713
5.1835,65.273,75.78
5.1224,65.989,73.65
5.2255,63.573,74.114
5.5057,68.041,76.85
5.6111,66.427,76.673
5.5363,66.541,73.548
5.6395,63.228,74
5.9333,67.261,77.046
6.0386,65.826,76.655
5.9502,66.459,74.1
6.0534,63.415,73.939
6.3609,67.344,76.634


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_206.csv <==
x,qOut,qIn
0.052667,65.855,75.945
0.1554,66.037,74.144
0.25852,63.23,73.691
0.3749,67.742,77.153
0.48024,66.316,77.333
0.56932,66.429,73.442
0.67244,63.016,73.629
0.80247,67.248,76.912
0.90781,66.151,76.962
0.98323,66.816,73.665
1.0864,63.446,73.496
1.23,67.31,76.868
1.3354,66.004,77.15
1.3972,66.846,74.372
1.5003,63.556,73.796
1.6576,67.043,75.475
1.7629,65.411,76.463
1.8111,66.523,75.019
1.9142,64.07,74.423
2.0852,67.847,77.062
2.1905,65.655,76.571
2.225,65.905,73.189
2.3281,63.038,73.61
2.5127,67.503,76.852
2.6181,66.261,76.51
2.6389,66.987,73.696
2.742,63.867,74.688
2.9403,67.381,77.004
3.0457,65.423,75.991
3.0528,66.069,74.027
3.1559,63.459,75.212
3.3679,67.628,76.744
3.4732,65.899,75.863
3.4667,66.329,73.637
3.5699,63.478,74.394
3.7955,67.747,76.93
3.9008,66.222,76.176
3.8807,66.616,73.942
3.9838,63.468,74.661
4.223,67.371,76.421
4.3284,65.747,76.174
4.2946,66.372,74.294
4.3977,63.543,74.144
4.6506,67.596,76.337
4.7559,65.917,76.625
4.7085,66.367,73.776
4.8116,63.423,74.234
5.0782,67.516,77.058
5.1835,65.917,76.584
5.1224,66.401,73.859
5.2255,63.319,74.157
5.5057,67.329,76.6
5.6111,65.844,76.551
5.5363,66.626,73.882
5.6395,63.779,74.343
5.9333,67.589,76.665
6.0386,65.717,76.11
5.9502,66.263,73.915
6.0534,63.645,74.97
6.3609,67.753,76.689


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_207.csv <==
x,qOut,qIn
0.052667,66.202,76.933
0.1554,66.984,74.222
0.25852,63.514,73.678
0.3749,66.981,75.632
0.48024,65.465,76.656
0.56932,66.656,75.195
0.67244,64.024,74.52
0.80247,67.523,76.179
0.90781,65.308,76.248
0.98323,65.882,74.077
1.0864,63.446,74.106
1.23,67.88,77.011
1.3354,66.232,76.318
1.3972,66.502,73.326
1.5003,63.391,74.244
1.6576,67.467,76.533
1.7629,65.934,76.768
1.8111,66.482,74.796
1.9142,63.514,74.15
2.0852,67.387,76.674
2.1905,65.613,76.725
2.225,66.135,73.316
2.3281,63.439,73.577
2.5127,67.847,76.972
2.6181,66.361,76.965
2.6389,66.605,73.588
2.742,63.395,73.883
2.9403,67.398,77.552
3.0457,65.838,76.924
3.0528,66.267,73.052
3.1559,63.183,73.305
3.3679,67.4,77.28
3.4732,66.108,76.629
3.4667,66.719,73.324
3.5699,63.617,75.158
3.7955,67.456,76.89
3.9008,65.778,76.268
3.8807,66.238,74.031
3.9838,63.166,73.636
4.223,67.419,76.581
4.3284,66.195,77.126
4.2946,66.913,74.338
4.3977,63.643,73.828
4.6506,67.237,76.215
4.7559,65.571,76.464
4.7085,66.444,74.237
4.8116,63.796,74.098
5.0782,67.726,76.76
5.1835,65.826,76.51
5.1224,66.189,73.843
5.2255,63.349,74.276
5.5057,67.558,76.749
5.6111,65.964,76.55
5.5363,66.342,74.214
5.6395,63.35,73.846
5.9333,67.586,76.912
6.0386,66.151,76.926
5.9502,66.503,73.357
6.0534,63.164,73.653
6.3609,67.325,76.804


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_208.csv <==
x,qOut,qIn
0.052667,65.522,76.219
0.1554,66.018,73.761
0.25852,63.448,74.285
0.3749,67.92,76.525
0.48024,66.365,76.711
0.56932,66.492,73.696
0.67244,63.284,73.7
0.80247,67.524,77.413
0.90781,66.164,77.375
0.98323,66.499,73.511
1.0864,63.021,73.434
1.23,67.041,76.623
1.3354,65.937,76.443
1.3972,66.943,74.136
1.5003,63.885,74.201
1.6576,67.508,76.386
1.7629,65.747,76.562
1.8111,66.399,74.553
1.9142,63.377,74.324
2.0852,67.254,76.211
2.1905,65.691,76.432
2.225,66.564,74.683
2.3281,63.704,74.233
2.5127,67.519,75.911
2.6181,65.767,76.189
2.6389,66.502,74.595
2.742,63.79,74.64
2.9403,67.673,75.87
3.0457,65.743,76.456
3.0528,66.157,74.928
3.1559,63.383,73.924
3.3679,67.63,76.836
3.4732,66.034,76.495
3.4667,66.383,73.541
3.5699,63.166,73.994
3.7955,67.389,76.455
3.9008,66.223,77.083
3.8807,67.02,74.833
3.9838,63.617,73.572
4.223,67.006,75.633
4.3284,65.345,76.102
4.2946,66.504,74.623
4.3977,64.068,75.312
4.6506,67.819,76.456
4.7559,65.623,75.897
4.7085,65.933,74.342
4.8116,63.118,74.214
5.0782,67.514,75.82
5.1835,66.166,76.829
5.1224,66.849,74.911
5.2255,63.744,74.068
5.5057,67.406,76.025
5.6111,65.606,76.561
5.5363,66.325,73.988
5.6395,63.588,73.877
5.9333,67.621,76.491
6.0386,65.899,76.652
5.9502,66.452,74.565
6.0534,63.599,74.552
6.3609,67.437,76.724


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_209.csv <==
x,qOut,qIn
0.052667,66.09,76.904
0.1554,66.358,73.644
0.25852,63.111,73.503
0.3749,67.367,76.668
0.48024,66.204,77.302
0.56932,66.786,74.199
0.67244,63.31,73.359
0.80247,67.065,76.347
0.90781,65.753,77.449
0.98323,66.733,74.615
1.0864,63.665,73.901
1.23,67.307,76.183
1.3354,65.643,76.29
1.3972,66.545,74.033
1.5003,63.768,74.055
1.6576,67.686,76.557
1.7629,65.957,76.864
1.8111,66.577,74.637
1.9142,63.545,74.402
2.0852,67.197,75.794
2.1905,65.376,75.67
2.225,66.252,73.801
2.3281,63.921,75.258
2.5127,68.095,76.665
2.6181,66.08,76.016
2.6389,66.045,74.921
2.742,62.892,74.195
2.9403,67.262,76.009
3.0457,66.046,77.062
3.0528,66.731,74.678
3.1559,63.493,73.248
3.3679,67.379,75.999
3.4732,65.99,77.303
3.4667,66.879,74.653
3.5699,63.821,73.487
3.7955,67.338,76.019
3.9008,65.471,76.279
3.8807,66.294,74.35
3.9838,63.782,74.879
4.223,67.785,76.619
4.3284,65.803,76.542
4.2946,66.03,74.027
4.3977,63.022,73.503
4.6506,67.418,76.575
4.7559,66.208,77.14
4.7085,66.922,74.24
4.8116,63.696,73.824
5.0782,67.295,76.249
5.1835,65.574,76.485
5.1224,66.394,74.329
5.2255,63.756,74.114
5.5057,67.709,76.83
5.6111,65.801,76.729
5.5363,66.151,73.511
5.6395,63.316,74.223
5.9333,67.582,76.862
6.0386,66.044,76.36
5.9502,66.441,74.063
6.0534,63.459,73.97
6.3609,67.629,76.773


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_210.csv <==
x,qOut,qIn
0.052667,66.176,77.361
0.1554,66.751,73.796
0.25852,63.258,73.95
0.3749,66.98,76.393
0.48024,65.68,76.469
0.56932,66.857,74.683
0.67244,63.98,73.978
0.80247,67.503,75.511
0.90781,65.577,76.438
0.98323,66.407,74.941
1.0864,63.885,74.512
1.23,67.684,76.966
1.3354,65.503,76.423
1.3972,65.848,73.563
1.5003,63.196,74.167
1.6576,67.683,76.802
1.7629,66.242,76.444
1.8111,66.704,73.468
1.9142,63.704,74.31
2.0852,67.661,77
2.1905,65.907,76.357
2.225,66.223,74.02
2.3281,63.278,74.105
2.5127,67.503,76.769
2.6181,65.994,76.66
2.6389,66.353,73.47
2.742,63.232,73.665
2.9403,67.489,77.209
3.0457,66.205,77.36
3.0528,66.696,73.904
3.1559,63.273,73.72
3.3679,67.043,76.362
3.4732,65.663,76.308
3.4667,66.64,74.664
3.5699,63.92,74.337
3.7955,67.788,76.67
3.9008,65.901,76.704
3.8807,66.205,73.843
3.9838,63.153,73.318
4.223,67.44,76.513
4.3284,66.178,76.686
4.2946,66.831,74.328
4.3977,63.616,74.415
4.6506,67.313,76.261
4.7559,65.648,76.74
4.7085,66.31,74.54
4.8116,63.307,73.698
5.0782,67.364,75.902
5.1835,65.965,77.163
5.1224,66.77,75.132
5.2255,63.76,73.313
5.5057,67.428,76.007
5.6111,65.61,76.996
5.5363,66.277,74.057
5.6395,63.626,73.927
5.9333,67.785,76.698
6.0386,66.054,76.858
5.9502,66.278,73.734
6.0534,63.117,73.366
6.3609,67.404,77.122


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_211.csv <==
x,qOut,qIn
0.052667,65.986,76.389
0.1554,66.449,74.507
0.25852,63.431,74.418
0.3749,67.502,76.739
0.48024,65.958,76.509
0.56932,66.473,73.798
0.67244,63.334,73.357
0.80247,67.435,76.478
0.90781,66.124,76.748
0.98323,66.921,74.507
1.0864,63.787,74.629
1.23,67.228,76.325
1.3354,65.285,76.079
1.3972,66.072,73.998
1.5003,63.609,74.445
1.6576,67.843,76.337
1.7629,66.084,75.952
1.8111,66.336,74.383
1.9142,63.423,74.787
2.0852,67.645,76.581
2.1905,66.023,76.766
2.225,66.186,74.384
2.3281,62.847,73.064
2.5127,67.23,76.004
2.6181,66.312,77.8
2.6389,67.15,74.681
2.742,63.668,72.878
2.9403,67.121,75.9
3.0457,65.589,76.988
3.0528,66.601,74.482
3.1559,63.73,74.298
3.3679,67.452,76.387
3.4732,65.675,76.811
3.4667,66.373,74.326
3.5699,63.357,73.877
3.7955,67.292,75.873
3.9008,65.83,76.788
3.8807,66.853,75.063
3.9838,64.032,74.013
4.223,67.502,76.213
4.3284,65.379,75.76
4.2946,66.085,73.986
4.3977,63.716,75.24
4.6506,67.932,76.573
4.7559,65.99,76.258
4.7085,66.133,74.295
4.8116,63.097,73.888
5.0782,67.422,76.543
5.1835,66.09,76.807
5.1224,66.732,73.927
5.2255,63.616,74.021
5.5057,67.427,76.25
5.6111,65.787,76.477
5.5363,66.494,74.246
5.6395,63.679,74.21
5.9333,67.552,76.829
6.0386,65.699,76.336
5.9502,66.166,73.603
6.0534,63.349,74.579
6.3609,67.551,76.592


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_212.csv <==
x,qOut,qIn
0.052667,65.993,76.937
0.1554,66.436,72.953
0.25852,63.117,73.674
0.3749,67.275,76.296
0.48024,66.223,76.873
0.56932,67.247,74.98
0.67244,63.937,74.258
0.80247,67.067,76.219
0.90781,65.095,76.028
0.98323,66.182,74.457
1.0864,63.848,74.833
1.23,67.826,76.12
1.3354,65.806,75.782
1.3972,66.227,74.474
1.5003,63.67,74.579
1.6576,67.889,76.705
1.7629,65.976,76.079
1.8111,66.052,73.442
1.9142,63.092,74.114
2.0852,67.58,76.698
2.1905,66.267,77.296
2.225,66.605,74.762
2.3281,63.231,73.403
2.5127,67.116,76.321
2.6181,65.706,76.982
2.6389,66.499,73.888
2.742,63.677,73.217
2.9403,67.774,77.147
3.0457,66.17,77.243
3.0528,66.516,73.447
3.1559,63.282,74.02
3.3679,67.23,76.709
3.4732,65.769,76.558
3.4667,66.498,74.172
3.5699,63.603,73.893
3.7955,67.599,76.439
3.9008,65.961,76.949
3.8807,66.412,73.909
3.9838,63.353,73.427
4.223,67.427,76.932
4.3284,65.95,77.365
4.2946,66.524,73.879
4.3977,63.414,73.896
4.6506,67.302,76.676
4.7559,65.744,76.379
4.7085,66.45,73.885
4.8116,63.661,73.984
5.0782,67.77,76.859
5.1835,66.113,76.94
5.1224,66.409,73.699
5.2255,63.188,73.626
5.5057,67.265,76.552
5.6111,65.918,76.844
5.5363,66.642,74.088
5.6395,63.613,73.858
5.9333,67.435,76.291
6.0386,65.753,76.924
5.9502,66.292,74.464
6.0534,63.378,73.984
6.3609,67.514,77.237


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_213.csv <==
x,qOut,qIn
0.052667,66.092,76.448
0.1554,66.174,73.013
0.25852,62.796,73.87
0.3749,67.142,76.866
0.48024,66.191,76.799
0.56932,67.077,74.797
0.67244,63.633,74.512
0.80247,67.003,75.641
0.90781,65.374,76.566
0.98323,66.541,74.803
1.0864,63.947,73.951
1.23,67.74,75.994
1.3354,65.812,76.078
1.3972,66.458,74.324
1.5003,63.807,74.7
1.6576,67.679,76.754
1.7629,65.622,76.268
1.8111,66.017,73.721
1.9142,63.285,74.546
2.0852,67.549,76.939
2.1905,65.958,75.884
2.225,66.499,73.699
2.3281,63.653,74.68
2.5127,67.674,76.458
2.6181,65.909,75.875
2.6389,66.273,73.987
2.742,63.382,74.939
2.9403,67.567,77.202
3.0457,65.961,76.321
3.0528,66.31,73.887
3.1559,63.035,73.905
3.3679,67.156,75.985
3.4732,65.984,76.507
3.4667,67.037,74.994
3.5699,64.115,74.605
3.7955,67.505,76.039
3.9008,65.357,76.209
3.8807,65.997,74.014
3.9838,63.522,74.504
4.223,67.815,76.668
4.3284,66.08,76.281
4.2946,66.403,74.235
4.3977,63.435,74.067
4.6506,67.536,76.505
4.7559,65.909,76.63
4.7085,66.362,73.612
4.8116,63.431,73.999
5.0782,67.575,77.081
5.1835,66.005,76.709
5.1224,66.424,73.775
5.2255,63.302,74.407
5.5057,67.304,76.714
5.6111,65.807,76.646
5.5363,66.511,74.434
5.6395,63.653,73.447
5.9333,67.623,76.569
6.0386,65.914,76.508
5.9502,66.376,73.372
6.0534,63.596,74.444
6.3609,67.796,77.586


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_214.csv <==
x,qOut,qIn
0.052667,65.786,76.704
0.1554,66.509,74.138
0.25852,63.658,73.987
0.3749,67.642,76.301
0.48024,65.957,76.437
0.56932,66.455,74.249
0.67244,63.523,73.934
0.80247,67.56,76.419
0.90781,65.906,77.178
0.98323,66.329,74.451
1.0864,63.238,73.285
1.23,67.307,76.706
1.3354,65.87,77.308
1.3972,66.561,73.539
1.5003,63.558,73.716
1.6576,67.505,77.054
1.7629,65.927,76.569
1.8111,66.558,73.887
1.9142,63.605,74.212
2.0852,67.503,76.484
2.1905,65.793,76.454
2.225,66.342,73.828
2.3281,63.523,73.876
2.5127,67.642,76.922
2.6181,65.978,76.652
2.6389,66.301,74.03
2.742,63.234,74.236
2.9403,67.381,76.884
3.0457,65.93,76.762
3.0528,66.422,74.018
3.1559,63.315,73.279
3.3679,67.493,76.145
3.4732,66.202,76.998
3.4667,66.75,74.493
3.5699,63.5,73.8
3.7955,67.382,77.05
3.9008,65.893,77.244
3.8807,66.431,73.722
3.9838,62.976,72.965
4.223,66.975,75.901
4.3284,65.989,77.466
4.2946,67.321,74.914
4.3977,64.197,74.367
4.6506,67.162,75.886
4.7559,64.97,75.52
4.7085,66.035,74.723
4.8116,63.912,74.954
5.0782,68.061,76.438
5.1835,65.973,76.12
5.1224,66.098,74.071
5.2255,63.184,74.332
5.5057,67.555,76.259
5.6111,66.134,76.431
5.5363,66.624,74.5
5.6395,63.495,73.979
5.9333,67.431,76.221
6.0386,65.859,77.064
5.9502,66.453,74.636
6.0534,63.414,73.676
6.3609,67.349,76.505


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_215.csv <==
x,qOut,qIn
0.052667,65.803,75.699
0.1554,66.305,74.258
0.25852,63.557,74.998
0.3749,67.78,76.487
0.48024,66.124,75.943
0.56932,66.356,74.11
0.67244,63.151,73.791
0.80247,67.45,76.199
0.90781,66.282,76.914
0.98323,66.907,74.611
1.0864,63.359,73.749
1.23,66.894,75.83
1.3354,65.459,77.153
1.3972,66.676,75.274
1.5003,63.889,74.455
1.6576,67.347,75.608
1.7629,65.313,75.742
1.8111,66.23,74.148
1.9142,63.956,74.528
2.0852,68.094,76.936
2.1905,66.044,76.163
2.225,66.236,74.164
2.3281,63.3,75.087
2.5127,67.358,76.247
2.6181,65.653,75.763
2.6389,66.301,74.179
2.742,63.714,74.496
2.9403,67.904,76.53
3.0457,66.084,76.578
3.0528,66.283,74.087
3.1559,63.316,74.278
3.3679,67.518,76.941
3.4732,65.946,76.222
3.4667,66.342,73.521
3.5699,63.326,74.099
3.7955,67.583,77.08
3.9008,66.203,76.838
3.8807,66.678,74.222
3.9838,63.36,73.707
4.223,67.143,76.222
4.3284,65.649,76.511
4.2946,66.546,74.255
4.3977,63.887,74.56
4.6506,67.783,76.725
4.7559,65.83,76.412
4.7085,66.092,73.669
4.8116,63.152,73.569
5.0782,67.537,77.216
5.1835,66.221,76.806
5.1224,66.74,73.6
5.2255,63.412,74.467
5.5057,67.174,76.317
5.6111,65.672,76.285
5.5363,66.563,74.532
5.6395,63.748,74.028
5.9333,67.56,76.813
6.0386,65.73,76.369
5.9502,66.315,73.834
6.0534,63.535,74.842
6.3609,67.554,76.724


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_216.csv <==
x,qOut,qIn
0.052667,65.57,76.415
0.1554,66.177,74.378
0.25852,63.651,73.988
0.3749,67.857,76.919
0.48024,66.006,76.551
0.56932,66.179,73.426
0.67244,63.259,74.191
0.80247,67.616,76.83
0.90781,66.153,76.544
0.98323,66.414,74.068
1.0864,63.218,73.711
1.23,67.442,76.861
1.3354,66.142,77.326
1.3972,66.564,74.133
1.5003,63.102,73.168
1.6576,67.1,76.59
1.7629,65.977,77.484
1.8111,66.958,74.397
1.9142,63.755,73.397
2.0852,67.278,75.935
2.1905,65.605,76.686
2.225,66.562,74.546
2.3281,63.95,74.17
2.5127,67.759,76.314
2.6181,65.726,76.674
2.6389,66.035,74.17
2.742,63.206,73.476
2.9403,67.585,77.319
3.0457,66.163,77.176
3.0528,66.555,73.659
3.1559,63.203,73.316
3.3679,67.191,76.481
3.4732,65.931,76.772
3.4667,66.838,73.644
3.5699,63.831,74.16
3.7955,67.481,76.836
3.9008,65.658,76.533
3.8807,66.258,74.577
3.9838,63.388,74.827
4.223,67.374,76.307
4.3284,65.724,75.804
4.2946,66.338,73.911
4.3977,63.492,74.131
4.6506,67.784,76.213
4.7559,66.381,77.299
4.7085,66.804,75.118
4.8116,63.33,73.663
5.0782,66.944,75.652
5.1835,65.432,76.47
5.1224,66.487,74.537
5.2255,63.88,73.941
5.5057,67.836,76.446
5.6111,65.993,76.811
5.5363,66.385,74.045
5.6395,63.29,73.946
5.9333,67.248,76.525
6.0386,65.716,76.333
5.9502,66.575,74.674
6.0534,63.781,74.555
6.3609,67.515,75.88


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_217.csv <==
x,qOut,qIn
0.052667,65.334,76.085
0.1554,66.52,73.984
0.25852,64.143,74.772
0.3749,67.87,76.936
0.48024,65.601,76.148
0.56932,65.928,74.35
0.67244,63.251,74.917
0.80247,67.451,76.308
0.90781,65.736,75.921
0.98323,66.279,73.881
1.0864,63.673,74.293
1.23,67.994,77.065
1.3354,66.268,76.423
1.3972,66.32,73.668
1.5003,63.125,74.396
1.6576,67.378,76.631
1.7629,66.043,76.434
1.8111,66.534,74.411
1.9142,63.361,73.678
2.0852,67.433,76.001
2.1905,66.063,77.541
2.225,66.629,74.53
2.3281,63.392,73.115
2.5127,67.274,76.355
2.6181,65.83,77.267
2.6389,66.573,74.102
2.742,63.536,73.472
2.9403,67.429,76.766
3.0457,65.866,77.18
3.0528,66.53,73.995
3.1559,63.482,74.035
3.3679,67.359,76.263
3.4732,65.787,76.428
3.4667,66.535,74.263
3.5699,63.699,73.912
3.7955,67.671,76.375
3.9008,65.956,76.946
3.8807,66.373,74.359
3.9838,63.278,74.039
4.223,67.315,76.269
4.3284,65.853,76.839
4.2946,66.539,74.323
4.3977,63.484,73.118
4.6506,67.446,76.386
4.7559,65.96,77.342
4.7085,66.682,74.259
4.8116,63.657,74.179
5.0782,67.319,76.067
5.1835,65.493,76.263
5.1224,66.156,74.351
5.2255,63.579,74.084
5.5057,67.893,77.206
5.6111,66.232,76.844
5.5363,66.327,73.725
5.6395,62.844,73.289
5.9333,67.072,76.704
6.0386,66.115,77.38
5.9502,67.173,74.573
6.0534,63.838,73.637
6.3609,67.102,75.688


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_218.csv <==
x,qOut,qIn
0.052667,65.718,76.583
0.1554,66.542,74.518
0.25852,63.781,73.958
0.3749,67.56,76.114
0.48024,65.612,76.522
0.56932,66.158,74.339
0.67244,63.671,74.498
0.80247,67.864,77.39
0.90781,65.901,76.378
0.98323,65.919,72.653
1.0864,62.926,73.555
1.23,67.601,77.417
1.3354,66.531,77.155
1.3972,66.957,73.882
1.5003,63.415,73.782
1.6576,67.031,76.836
1.7629,65.515,76.323
1.8111,66.385,73.625
1.9142,63.73,74.545
2.0852,67.811,76.576
2.1905,66.054,76.508
2.225,66.272,74.017
2.3281,63.2,73.93
2.5127,67.47,76.921
2.6181,66.103,77.402
2.6389,66.536,73.85
2.742,63.188,73.031
2.9403,67.197,76.542
3.0457,65.975,76.743
3.0528,66.864,73.846
3.1559,63.804,74.425
3.3679,67.472,76.789
3.4732,65.708,76.768
3.4667,66.344,74.484
3.5699,63.307,73.466
3.7955,67.224,76.402
3.9008,65.728,76.591
3.8807,66.709,73.744
3.9838,64.006,74.721
4.223,67.697,76.719
4.3284,65.633,75.755
4.2946,66.14,73.676
4.3977,63.528,74.824
4.6506,67.676,76.935
4.7559,65.843,76.201
4.7085,66.189,74.153
4.8116,63.359,74.908
5.0782,67.543,76.904
5.1835,65.891,75.915
5.1224,66.297,73.538
5.2255,63.422,74.206
5.5057,67.784,76.812
5.6111,66.363,76.578
5.5363,66.678,73.644
5.6395,63.334,74.399
5.9333,67.251,76.734
6.0386,65.814,76.184
5.9502,66.547,74.548
6.0534,63.492,74.109
6.3609,67.323,76.132


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_219.csv <==
x,qOut,qIn
0.052667,66.284,76.788
0.1554,67.014,73.735
0.25852,63.755,74.679
0.3749,67.294,76.733
0.48024,65.511,76.066
0.56932,66.227,73.981
0.67244,63.575,74.61
0.80247,67.751,76.737
0.90781,66.071,76.039
0.98323,66.389,73.966
1.0864,63.356,74.191
1.23,67.566,76.658
1.3354,66.126,76.49
1.3972,66.536,74.218
1.5003,63.237,73.87
1.6576,67.233,76.446
1.7629,65.915,76.949
1.8111,66.704,74.784
1.9142,63.495,74.02
2.0852,67.184,75.99
2.1905,65.634,76.77
2.225,66.653,74.311
2.3281,63.878,73.74
2.5127,67.62,76.347
2.6181,65.759,75.74
2.6389,66.483,74.126
2.742,63.832,75.653
2.9403,67.619,76.45
3.0457,65.508,75.892
3.0528,65.906,74.611
3.1559,63.198,74.099
3.3679,67.568,76.21
3.4732,66.094,76.299
3.4667,66.64,74.167
3.5699,63.675,74.415
3.7955,67.634,76.815
3.9008,65.908,76.568
3.8807,66.313,73.895
3.9838,63.222,74.269
4.223,67.326,76.199
4.3284,65.945,76.242
4.2946,66.725,74.621
4.3977,63.741,74.35
4.6506,67.518,76.346
4.7559,65.755,76.295
4.7085,66.38,74.348
4.8116,63.423,74.071
5.0782,67.365,76.029
5.1835,65.769,76.869
5.1224,66.607,74.845
5.2255,63.842,74.127
5.5057,67.493,76.187
5.6111,65.423,75.954
5.5363,66.005,73.956
5.6395,63.69,74.726
5.9333,68.09,77.582
6.0386,66.178,76.53
5.9502,66.054,72.93
6.0534,62.806,73.487
6.3609,67.311,77.221


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_220.csv <==
x,qOut,qIn
0.052667,65.662,76.457
0.1554,66.647,74.759
0.25852,63.873,73.897
0.3749,67.675,76.225
0.48024,65.828,76.811
0.56932,66.335,74.157
0.67244,63.362,73.71
0.80247,67.407,76.444
0.90781,65.883,76.87
0.98323,66.584,74.372
1.0864,63.56,74.048
1.23,67.346,76.4
1.3354,65.652,76.56
1.3972,66.421,73.985
1.5003,63.663,74.072
1.6576,67.609,76.502
1.7629,65.828,76.446
1.8111,66.375,74.319
1.9142,63.595,74.945
2.0852,67.59,76.849
2.1905,65.756,75.972
2.225,66.159,73.742
2.3281,63.301,73.303
2.5127,67.664,76.446
2.6181,66.282,77.172
2.6389,66.767,74.191
2.742,63.638,74.451
2.9403,67.306,76.907
3.0457,65.418,76.303
3.0528,65.886,73.575
3.1559,63.245,73.755
3.3679,67.854,77.46
3.4732,66.527,76.583
3.4667,66.657,72.948
3.5699,63.083,74.028
3.7955,67.184,76.85
3.9008,66.108,76.943
3.8807,66.883,74.913
3.9838,63.413,73.915
4.223,66.912,75.515
4.3284,65.427,76.785
4.2946,66.6,75.097
4.3977,64.013,74.119
4.6506,67.784,76.117
4.7559,65.783,76.481
4.7085,66.234,74.31
4.8116,63.5,73.829
5.0782,67.724,76.238
5.1835,66.082,76.754
5.1224,66.424,74.371
5.2255,63.376,73.796
5.5057,67.489,76.399
5.6111,65.966,77.321
5.5363,66.366,74.087
5.6395,63.13,73.127
5.9333,67.276,76.835
6.0386,66.069,77.473
5.9502,66.83,74.25
6.0534,63.52,73.604
6.3609,67.169,76.171


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_221.csv <==
x,qOut,qIn
0.052667,65.803,76.37
0.1554,66.112,73.478
0.25852,63.437,74.645
0.3749,67.795,77.301
0.48024,66.114,76.773
0.56932,66.226,73.449
0.67244,63.035,73.457
0.80247,67.376,76.905
0.90781,66.186,76.604
0.98323,66.791,73.779
1.0864,63.62,74.057
1.23,67.462,76.936
1.3354,65.841,77.249
1.3972,66.342,74.093
1.5003,63.217,73.319
1.6576,67.243,76.828
1.7629,65.854,76.766
1.8111,66.678,73.367
1.9142,63.806,74.139
2.0852,67.678,77.327
2.1905,65.893,76.303
2.225,66.36,73.514
2.3281,63.414,74.557
2.5127,67.417,76.352
2.6181,65.769,76.379
2.6389,66.357,74.357
2.742,63.638,74.191
2.9403,67.728,77.132
3.0457,65.913,76.391
3.0528,66.083,73.104
3.1559,63.083,73.891
3.3679,67.576,77.063
3.4732,66.366,77.097
3.4667,66.725,74.338
3.5699,63.229,73.82
3.7955,67.101,76.707
3.9008,65.808,76.832
3.8807,66.649,73.958
3.9838,63.531,73.414
4.223,67.458,76.556
4.3284,66.074,76.838
4.2946,66.926,74.309
4.3977,63.768,73.729
4.6506,67.209,76.279
4.7559,65.359,76.07
4.7085,66.293,74.238
4.8116,63.84,75.598
5.0782,67.735,76.733
5.1835,65.634,75.541
5.1224,65.918,73.945
5.2255,63.114,74.177
5.5057,67.63,76.456
5.6111,66.351,76.709
5.5363,66.904,74.661
5.6395,63.597,74.035
5.9333,67.195,76.065
6.0386,65.487,76.598
5.9502,66.36,74.428
6.0534,63.814,74.049
6.3609,67.777,76.589


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_222.csv <==
x,qOut,qIn
0.052667,65.949,76.634
0.1554,66.556,74.058
0.25852,63.336,74.017
0.3749,67.229,76.361
0.48024,65.831,76.541
0.56932,66.783,74.196
0.67244,63.823,74.705
0.80247,67.424,75.855
0.90781,65.565,76.056
0.98323,66.396,75.08
1.0864,63.835,74.601
1.23,67.679,76.107
1.3354,65.598,76.296
1.3972,66.016,74.304
1.5003,63.48,74.219
1.6576,67.858,76.631
1.7629,66.133,76.66
1.8111,66.279,73.757
1.9142,63.288,73.585
2.0852,67.656,76.973
2.1905,66.234,77.048
2.225,66.469,73.373
2.3281,63.151,73.337
2.5127,67.296,77.144
2.6181,66.039,77.594
2.6389,66.632,74.039
2.742,63.346,73.678
2.9403,67.151,76.311
3.0457,65.7,76.448
3.0528,66.52,73.816
3.1559,63.727,73.711
3.3679,67.817,77.404
3.4732,66.173,77.501
3.4667,66.448,73.909
3.5699,63.02,73.807
3.7955,66.903,75.981
3.9008,65.619,76.346
3.8807,66.751,74.704
3.9838,64.182,73.697
4.223,68,76.291
4.3284,65.93,77.105
4.2946,66.077,73.607
4.3977,63.107,73.689
4.6506,67.436,77.373
4.7559,66.043,77.022
4.7085,66.502,73.763
4.8116,63.188,73.707
5.0782,67.165,76.647
5.1835,65.884,76.756
5.1224,66.803,74.48
5.2255,63.816,73.821
5.5057,67.504,76.249
5.6111,65.724,76.518
5.5363,66.387,74.008
5.6395,63.632,74.002
5.9333,67.673,76.582
6.0386,65.931,76.746
5.9502,66.293,73.729
6.0534,63.23,74.133
6.3609,67.369,76.972


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_223.csv <==
x,qOut,qIn
0.052667,66.159,77.166
0.1554,66.351,74.31
0.25852,62.959,73.804
0.3749,66.978,76.666
0.48024,65.753,76.616
0.56932,66.784,74.061
0.67244,63.789,73.998
0.80247,67.522,76.165
0.90781,65.871,76.284
0.98323,66.735,75.008
1.0864,63.912,74.666
1.23,67.461,75.57
1.3354,65.366,76.12
1.3972,65.993,74.856
1.5003,63.599,74.212
1.6576,67.937,77.001
1.7629,66.114,76.669
1.8111,66.172,73.268
1.9142,62.977,73.802
2.0852,67.401,76.442
2.1905,66.306,76.863
2.225,66.971,74.645
2.3281,63.618,73.777
2.5127,67.215,76.145
2.6181,65.593,76.721
2.6389,66.388,74.593
2.742,63.507,73.914
2.9403,67.472,76.151
3.0457,65.871,77.275
3.0528,66.535,74.344
3.1559,63.524,73.376
3.3679,67.389,76.382
3.4732,65.76,76.957
3.4667,66.551,74.149
3.5699,63.827,74.105
3.7955,67.647,77.03
3.9008,65.664,76.141
3.8807,66.084,73.488
3.9838,63.444,74.165
4.223,67.796,77.069
4.3284,66.148,76.653
4.2946,66.329,73.453
4.3977,63.23,73.898
4.6506,67.456,77.207
4.7559,66.029,76.807
4.7085,66.408,73.575
4.8116,63.234,74.31
5.0782,67.401,76.593
5.1835,66.091,76.857
5.1224,66.622,74.066
5.2255,63.344,73.063
5.5057,67.36,76.713
5.6111,66.074,77.564
5.5363,66.799,74.474
5.6395,63.537,73.671
5.9333,67.144,76.064
6.0386,65.523,76.314
5.9502,66.398,73.951
6.0534,63.766,73.855
6.3609,67.888,76.963


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_224.csv <==
x,qOut,qIn
0.052667,66.076,76.144
0.1554,66.098,73.084
0.25852,63.02,73.718
0.3749,67.606,77.251
0.48024,66.491,77.501
0.56932,66.819,74.163
0.67244,63.127,73.385
0.80247,66.851,76.218
0.90781,65.618,76.86
0.98323,66.719,73.874
1.0864,63.905,74.126
1.23,67.71,77.049
1.3354,65.925,76.529
1.3972,66.442,73.704
1.5003,63.332,74.519
1.6576,67.23,76.176
1.7629,65.722,76.165
1.8111,66.682,74.989
1.9142,63.93,74.31
2.0852,67.578,76.365
2.1905,65.53,76.087
2.225,66.125,73.721
2.3281,63.567,74.769
2.5127,67.758,77.177
2.6181,65.958,76.149
2.6389,66.332,73.52
2.742,63.412,74.931
2.9403,67.502,76.562
3.0457,65.871,75.274
3.0528,66.456,74.073
3.1559,63.732,74.938
3.3679,67.784,76.865
3.4732,65.903,76.485
3.4667,66.106,74.404
3.5699,63.066,74.344
3.7955,67.296,76.452
3.9008,65.903,76.36
3.8807,66.612,74.009
3.9838,63.78,73.924
4.223,67.817,76.33
4.3284,66.103,76.863
4.2946,66.437,74.158
4.3977,63.448,73.726
4.6506,67.503,77.194
4.7559,65.841,76.576
4.7085,66.201,72.924
4.8116,63.148,74.127
5.0782,67.46,77.007
5.1835,66.202,76.975
5.1224,66.773,74.256
5.2255,63.376,73.696
5.5057,67.036,76.506
5.6111,65.537,76.52
5.5363,66.58,74.186
5.6395,63.956,74.492
5.9333,67.711,76.422
6.0386,65.664,76.259
5.9502,66.098,74.157
6.0534,63.571,74.561
6.3609,67.89,77.086


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_225.csv <==
x,qOut,qIn
0.052667,66.51,77.203
0.1554,66.83,74.135
0.25852,63.096,73.01
0.3749,66.841,76.015
0.48024,65.677,77.367
0.56932,66.841,74.739
0.67244,63.998,74.106
0.80247,67.516,76.415
0.90781,65.493,76.363
0.98323,66.055,73.673
1.0864,63.452,73.641
1.23,67.856,76.895
1.3354,66.322,77.01
1.3972,66.543,73.98
1.5003,63.189,74.198
1.6576,67.167,76.85
1.7629,65.788,76.785
1.8111,66.521,74.015
1.9142,63.433,73.45
2.0852,67.416,76.121
2.1905,66.023,76.796
2.225,66.826,74.922
2.3281,63.846,73.915
2.5127,67.46,76.726
2.6181,65.523,76.634
2.6389,66.055,73.425
2.742,63.275,74.355
2.9403,67.621,76.758
3.0457,66.235,76.436
3.0528,66.734,74.45
3.1559,63.473,73.89
3.3679,67.33,76.148
3.4732,65.842,76.646
3.4667,66.568,74.561
3.5699,63.542,74.059
3.7955,67.42,76.307
3.9008,65.829,76.709
3.8807,66.499,74.553
3.9838,63.427,74.129
4.223,67.337,76.082
4.3284,65.842,76.492
4.2946,66.708,74.795
4.3977,63.732,73.955
4.6506,67.441,75.261
4.7559,65.695,76.718
4.7085,66.534,74.983
4.8116,63.841,73.903
5.0782,67.562,76.359
5.1835,65.489,76.847
5.1224,66.003,73.755
5.2255,63.411,74.21
5.5057,67.648,76.918
5.6111,65.92,76.522
5.5363,66.298,74.132
5.6395,63.515,74.198
5.9333,67.75,77.157
6.0386,66.068,76.321
5.9502,66.22,72.957
6.0534,63.136,74.049
6.3609,67.653,77.174


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_226.csv <==
x,qOut,qIn
0.052667,65.509,76.233
0.1554,66.405,74.136
0.25852,63.72,74.087
0.3749,67.778,76.307
0.48024,66.076,76.824
0.56932,66.427,74.756
0.67244,63.271,73.884
0.80247,67.283,76.322
0.90781,65.824,76.871
0.98323,66.501,73.712
1.0864,63.377,73.671
1.23,67.411,76.608
1.3354,66.093,77
1.3972,66.937,75.027
1.5003,63.638,74.182
1.6576,66.994,75.937
1.7629,65.227,75.824
1.8111,66.425,74.218
1.9142,64.063,74.898
2.0852,67.939,76.144
2.1905,65.847,75.554
2.225,66.271,74.579
2.3281,63.6,75.08
2.5127,67.597,76.143
2.6181,65.624,75.911
2.6389,65.992,74.718
2.742,63.315,74.73
2.9403,67.695,76.486
3.0457,66.114,76.532
3.0528,66.4,74.069
3.1559,63.213,73.539
3.3679,67.46,76.298
3.4732,66.236,76.947
3.4667,66.928,74.533
3.5699,63.673,73.957
3.7955,67.263,76.005
3.9008,65.554,76.646
3.8807,66.34,74.694
3.9838,63.588,73.844
4.223,67.585,76.516
4.3284,65.866,77.003
4.2946,66.377,73.452
4.3977,63.384,74.232
4.6506,67.446,76.69
4.7559,65.94,76.395
4.7085,66.64,74.757
4.8116,63.699,74.258
5.0782,67.47,76.105
5.1835,65.637,76.398
5.1224,66.214,74.369
5.2255,63.569,74.14
5.5057,67.838,76.769
5.6111,66.164,76.739
5.5363,66.348,73.531
5.6395,63.112,73.349
5.9333,67.374,76.881
6.0386,66.176,77.162
5.9502,66.825,74.456
6.0534,63.485,73.947
6.3609,67.096,76.272


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_227.csv <==
x,qOut,qIn
0.052667,65.86,76.545
0.1554,66.572,74.016
0.25852,63.744,74.673
0.3749,67.454,76.774
0.48024,65.454,75.802
0.56932,66.062,73.644
0.67244,63.582,75.107
0.80247,67.833,76.956
0.90781,66.002,75.537
0.98323,66.223,73.605
1.0864,63.327,74.6
1.23,67.63,76.789
1.3354,66.094,76.592
1.3972,66.404,74.69
1.5003,63.254,74.312
1.6576,67.32,76.794
1.7629,65.852,76.209
1.8111,66.456,73.518
1.9142,63.446,73.875
2.0852,67.655,76.6
2.1905,66.326,76.832
2.225,66.942,74.534
2.3281,63.6,73.894
2.5127,67.066,75.69
2.6181,65.313,76.531
2.6389,66.294,74.373
2.742,63.918,74.379
2.9403,67.853,77.201
3.0457,65.696,76.369
3.0528,65.838,73.291
3.1559,63.114,74.472
3.3679,67.688,76.937
3.4732,66.292,76.514
3.4667,66.564,73.526
3.5699,63.336,73.613
3.7955,67.502,77.344
3.9008,66.151,77.329
3.8807,66.626,73.65
3.9838,63.278,73.658
4.223,67.097,76.506
4.3284,65.679,76.395
4.2946,66.593,73.963
4.3977,63.924,74.401
4.6506,67.835,77.148
4.7559,65.89,76.556
4.7085,66.07,73.342
4.8116,63.018,74.163
5.0782,67.402,77.153
5.1835,66.186,76.446
5.1224,66.801,73.99
5.2255,63.484,73.964
5.5057,67.276,76.32
5.6111,65.831,76.468
5.5363,66.69,74.563
5.6395,63.704,74.681
5.9333,67.401,75.965
6.0386,65.629,76.424
5.9502,66.378,74.544
6.0534,63.567,73.482
6.3609,67.537,76.543


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_228.csv <==
x,qOut,qIn
0.052667,66.054,76.473
0.1554,66.355,73.627
0.25852,63.263,73.887
0.3749,67.34,76.613
0.48024,65.879,76.535
0.56932,66.603,74.235
0.67244,63.597,74.487
0.80247,67.35,76.565
0.90781,65.591,76.482
0.98323,66.3,74.24
1.0864,63.555,74.114
1.23,67.596,76.496
1.3354,65.893,75.998
1.3972,66.442,74.099
1.5003,63.668,74.639
1.6576,67.739,77.083
1.7629,65.939,76.603
1.8111,66.209,73.515
1.9142,63.107,73.99
2.0852,67.33,76.429
2.1905,66.03,76.399
2.225,66.79,74.484
2.3281,63.863,74.595
2.5127,67.606,76.393
2.6181,65.692,76.176
2.6389,66.063,74.179
2.742,63.2,73.926
2.9403,67.614,76.596
3.0457,66.286,77.37
3.0528,66.711,74.225
3.1559,63.25,72.84
3.3679,67.07,76.354
3.4732,65.752,77.066
3.4667,66.79,74.275
3.5699,63.956,74.44
3.7955,67.502,76.427
3.9008,65.447,76.438
3.8807,66.022,73.85
3.9838,63.51,74.042
4.223,67.843,76.954
4.3284,66.136,76.564
4.2946,66.313,73.789
4.3977,63.288,74.348
4.6506,67.573,76.931
4.7559,66.116,76.997
4.7085,66.37,73.758
4.8116,63.079,73.173
5.0782,67.398,76.695
5.1835,66.344,76.997
5.1224,66.948,74.07
5.2255,63.425,73.435
5.5057,67.142,76.203
5.6111,65.814,77.782
5.5363,66.708,75.321
5.6395,63.492,73.013
5.9333,67.039,75.821
6.0386,65.425,77.059
5.9502,66.484,74.022
6.0534,63.951,73.781
6.3609,67.939,77.122


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_229.csv <==
x,qOut,qIn
0.052667,65.803,76.507
0.1554,66.543,73.956
0.25852,63.826,74.249
0.3749,67.784,76.775
0.48024,65.875,76.692
0.56932,66.086,73.804
0.67244,63.125,74.149
0.80247,67.456,77.119
0.90781,66.068,76.681
0.98323,66.522,73.537
1.0864,63.312,73.813
1.23,67.403,76.526
1.3354,66.1,76.65
1.3972,66.775,74.762
1.5003,63.623,73.901
1.6576,67.372,76.101
1.7629,65.717,76.694
1.8111,66.308,73.942
1.9142,63.318,74.235
2.0852,67.501,76.744
2.1905,66.156,77.259
2.225,66.753,74.94
2.3281,63.279,73.079
2.5127,66.95,75.382
2.6181,65.623,76.449
2.6389,66.903,74.68
2.742,64.267,74.494
2.9403,67.771,76.327
3.0457,65.548,76.34
3.0528,66.003,74.822
3.1559,63.264,74.026
3.3679,67.424,75.625
3.4732,65.818,76.698
3.4667,66.46,74.772
3.5699,63.698,73.945
3.7955,67.749,76.553
3.9008,65.97,77.106
3.8807,66.211,73.936
3.9838,63.046,73.486
4.223,67.363,76.746
4.3284,66.219,77.038
4.2946,66.944,74.233
4.3977,63.527,73.304
4.6506,67.155,75.968
4.7559,65.71,77.206
4.7085,66.784,74.76
4.8116,63.889,74.11
5.0782,67.328,76.415
5.1835,65.302,76.033
5.1224,66.131,74.015
5.2255,63.734,74.54
5.5057,67.899,76.868
5.6111,66.006,75.736
5.5363,66.276,73.787
5.6395,63.361,74.782
5.9333,67.557,76.671
6.0386,65.966,76.615
5.9502,66.409,74.411
6.0534,63.324,73.823
6.3609,67.32,76.109


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_230.csv <==
x,qOut,qIn
0.052667,65.805,77.136
0.1554,66.795,75.394
0.25852,63.67,74.119
0.3749,67.177,75.725
0.48024,65.452,75.98
0.56932,66.446,74.844
0.67244,63.775,74.077
0.80247,67.747,75.477
0.90781,66.027,76.923
0.98323,66.645,75.551
1.0864,63.603,73.495
1.23,67.226,75.717
1.3354,65.368,76.713
1.3972,66.215,74.263
1.5003,63.744,74.162
1.6576,67.817,76.807
1.7629,65.893,76.523
1.8111,66.18,73.884
1.9142,63.28,74.512
2.0852,67.532,76.917
2.1905,66.024,76.355
2.225,66.525,74.037
2.3281,63.439,73.646
2.5127,67.494,76.137
2.6181,66.044,76.784
2.6389,66.7,74.26
2.742,63.678,74.226
2.9403,67.432,76.833
3.0457,65.625,76.508
3.0528,66.173,73.879
3.1559,63.295,73.906
3.3679,67.458,76.499
3.4732,65.98,76.891
3.4667,66.616,74.201
3.5699,63.671,74.437
3.7955,67.54,76.671
3.9008,65.77,75.84
3.8807,66.236,73.717
3.9838,63.364,74.02
4.223,67.692,76.861
4.3284,66.287,77.241
4.2946,66.68,74.331
4.3977,63.193,73.652
4.6506,66.896,75.895
4.7559,65.493,76.498
4.7085,66.643,74.525
4.8116,64.125,74.224
5.0782,67.861,76.519
5.1835,65.692,76.292
5.1224,65.942,73.937
5.2255,63.276,74.283
5.5057,67.716,77.189
5.6111,66.146,76.696
5.5363,66.305,73.3
5.6395,63.01,74.222
5.9333,67.349,76.556
6.0386,66.294,76.685
5.9502,66.959,74.499
6.0534,63.458,73.578
6.3609,67.143,75.929


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_231.csv <==
x,qOut,qIn
0.052667,65.738,76.865
0.1554,66.03,73.612
0.25852,63.113,74.476
0.3749,67.278,76.558
0.48024,65.774,75.927
0.56932,66.504,74.024
0.67244,63.863,74.425
0.80247,67.946,76.793
0.90781,66.065,76.356
0.98323,66.127,73.705
1.0864,63.047,74.21
1.23,67.445,76.74
1.3354,66.17,77.059
1.3972,66.584,74.539
1.5003,63.203,73.001
1.6576,67.199,76.302
1.7629,65.962,77.308
1.8111,66.769,74.17
1.9142,63.633,73.945
2.0852,67.419,76.435
2.1905,65.85,77.027
2.225,66.548,74.452
2.3281,63.425,73.139
2.5127,67.309,76.073
2.6181,65.858,77.372
2.6389,66.792,74.215
2.742,63.856,73.644
2.9403,67.39,76.72
3.0457,65.423,76.317
3.0528,66.18,73.646
3.1559,63.713,74.956
3.3679,67.788,77.065
3.4732,65.823,75.678
3.4667,66.064,73.572
3.5699,63.238,74.335
3.7955,67.66,76.912
3.9008,66.218,76.969
3.8807,66.561,73.864
3.9838,63.253,74.026
4.223,67.178,76.607
4.3284,65.75,76.606
4.2946,66.604,74.002
4.3977,63.822,73.895
4.6506,67.674,76.754
4.7559,65.8,76.358
4.7085,66.242,73.612
4.8116,63.558,74.584
5.0782,67.737,77.231
5.1835,65.93,76.249
5.1224,66.062,73.165
5.2255,63.012,74.266
5.5057,67.493,77.548
5.6111,66.304,77.123
5.5363,66.769,73.994
5.6395,63.265,73.481
5.9333,67.042,76.159
6.0386,65.738,76.213
5.9502,66.829,73.978
6.0534,64.151,74.313
6.3609,67.845,77.111


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_232.csv <==
x,qOut,qIn
0.052667,66.044,76.253
0.1554,66.473,74.314
0.25852,63.428,74.065
0.3749,67.533,76.83
0.48024,66.044,76.354
0.56932,66.558,73.753
0.67244,63.277,74.389
0.80247,67.207,76.068
0.90781,65.876,76.413
0.98323,66.853,75.23
1.0864,63.78,74.779
1.23,67.2,75.223
1.3354,65.299,76.206
1.3972,66.295,75.588
1.5003,63.908,74.262
1.6576,67.864,75.96
1.7629,65.804,76.056
1.8111,66.178,73.884
1.9142,63.505,73.916
2.0852,67.802,76.529
2.1905,66.114,76.915
2.225,66.409,74.577
2.3281,63.335,73.94
2.5127,67.263,76.951
2.6181,65.567,76.468
2.6389,66.16,73.1
2.742,63.469,74.336
2.9403,67.809,76.917
3.0457,66.277,76.32
3.0528,66.548,74.322
3.1559,63.366,74.282
3.3679,67.409,76.85
3.4732,65.898,76.837
3.4667,66.374,73.656
3.5699,63.205,73.306
3.7955,67.368,76.515
3.9008,66.145,77.037
3.8807,66.92,74.345
3.9838,63.765,74.096
4.223,67.326,76.33
4.3284,65.511,76.136
4.2946,66.168,73.92
4.3977,63.442,74.429
4.6506,67.699,76.807
4.7559,66.168,77.011
4.7085,66.516,74.333
4.8116,63.076,73.429
5.0782,67.002,76.104
5.1835,65.791,76.784
5.1224,66.939,74.51
5.2255,64.045,74.374
5.5057,67.514,76.175
5.6111,65.502,75.973
5.5363,66.243,74.665
5.6395,63.678,74.563
5.9333,67.69,76.459
6.0386,65.786,76.234
5.9502,66.209,74.094
6.0534,63.41,74.528
6.3609,67.632,76.4


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_233.csv <==
x,qOut,qIn
0.052667,65.976,77.087
0.1554,66.554,74.29
0.25852,63.356,73.283
0.3749,67.398,76.269
0.48024,66.093,77.336
0.56932,66.812,74.322
0.67244,63.532,73.164
0.80247,67.223,76.374
0.90781,65.697,77.178
0.98323,66.604,74.562
1.0864,63.698,74.096
1.23,67.367,76.055
1.3354,65.527,76.656
1.3972,66.249,74.16
1.5003,63.653,74.024
1.6576,67.847,76.59
1.7629,66.127,76.818
1.8111,66.385,73.559
1.9142,63.23,73.711
2.0852,67.403,76.973
2.1905,66.054,76.939
2.225,66.657,74.21
2.3281,63.377,74.166
2.5127,67.132,76.428
2.6181,65.637,76.345
2.6389,66.571,74.604
2.742,63.776,74.151
2.9403,67.639,76.073
3.0457,65.872,76.488
3.0528,66.454,74.11
3.1559,63.597,74.425
3.3679,67.595,76.564
3.4732,65.883,76.168
3.4667,66.362,74.464
3.5699,63.354,74.208
3.7955,67.431,75.845
3.9008,65.946,76.539
3.8807,66.582,74.41
3.9838,63.46,74.102
4.223,67.341,76.508
4.3284,65.812,77.231
4.2946,66.624,75.048
4.3977,63.526,73.413
4.6506,67.102,75.579
4.7559,65.378,76.068
4.7085,66.509,74.204
4.8116,64.331,75.329
5.0782,68.174,77.254
5.1835,65.711,75.799
5.1224,65.645,73.591
5.2255,62.88,74.527
5.5057,67.58,76.458
5.6111,66.339,76.245
5.5363,66.803,74.505
5.6395,63.631,73.721
5.9333,67.551,76.408
6.0386,65.94,77.081
5.9502,66.338,74.256
6.0534,63.22,73.814
6.3609,67.346,76.491


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_234.csv <==
x,qOut,qIn
0.052667,65.683,76.118
0.1554,66.621,74.548
0.25852,63.907,74.998
0.3749,67.704,76.318
0.48024,65.741,76.628
0.56932,66.191,74.723
0.67244,63.278,73.486
0.80247,67.403,75.954
0.90781,65.908,76.452
0.98323,66.69,74.209
1.0864,63.968,74.388
1.23,67.784,76.938
1.3354,65.732,76.507
1.3972,65.961,73.859
1.5003,63.071,74.161
1.6576,67.476,76.638
1.7629,66.143,76.456
1.8111,66.661,73.876
1.9142,63.44,73.77
2.0852,67.441,76.788
2.1905,66.052,77.13
2.225,66.741,74.297
2.3281,63.404,73.633
2.5127,66.979,76.178
2.6181,65.426,76.363
2.6389,66.637,74.373
2.742,64.174,74.666
2.9403,67.764,76.741
3.0457,65.443,75.764
3.0528,65.879,73.554
3.1559,63.518,75.184
3.3679,67.912,77.477
3.4732,66.045,75.578
3.4667,66.15,72.844
3.5699,63.178,74.783
3.7955,67.593,76.923
3.9008,66.222,76.19
3.8807,66.656,74.23
3.9838,63.488,74.595
4.223,67.318,76.355
4.3284,65.634,76.395
4.2946,66.228,74.256
4.3977,63.521,74.476
4.6506,67.747,77.22
4.7559,66.087,76.255
4.7085,66.34,73.414
4.8116,63.225,73.874
5.0782,67.532,76.568
5.1835,66.273,76.675
5.1224,66.821,74.439
5.2255,63.572,73.725
5.5057,67.32,76.638
5.6111,65.685,76.729
5.5363,66.294,73.455
5.6395,63.315,74.388
5.9333,67.43,77.048
6.0386,66.01,76.427
5.9502,66.661,74.592
6.0534,63.458,73.94
6.3609,67.219,75.895


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_235.csv <==
x,qOut,qIn
0.052667,66.085,76.337
0.1554,66.074,74.484
0.25852,62.982,73.715
0.3749,67.324,76.105
0.48024,66.024,76.868
0.56932,66.631,74.198
0.67244,63.632,73.761
0.80247,67.69,76.881
0.90781,66.122,77.344
0.98323,66.42,73.748
1.0864,63.022,73.083
1.23,67.131,76.686
1.3354,66.041,76.84
1.3972,66.988,74.382
1.5003,63.731,74.052
1.6576,67.233,76.139
1.7629,65.573,76.51
1.8111,66.509,74.521
1.9142,63.637,74.081
2.0852,67.409,76.104
2.1905,65.692,76.234
2.225,66.525,74.562
2.3281,63.731,75.042
2.5127,67.477,75.899
2.6181,65.569,76.016
2.6389,66.253,75.101
2.742,63.607,74.218
2.9403,67.664,75.991
3.0457,65.868,76.422
3.0528,66.36,74.354
3.1559,63.576,74.39
3.3679,67.694,76.281
3.4732,65.971,76.518
3.4667,66.333,74.215
3.5699,63.329,73.791
3.7955,67.508,76.377
3.9008,66.044,77.115
3.8807,66.581,73.95
3.9838,63.422,73.627
4.223,67.285,76.478
4.3284,65.728,76.867
4.2946,66.484,74.723
4.3977,63.688,74.295
4.6506,67.539,76.611
4.7559,65.663,76.3
4.7085,66.085,73.531
4.8116,63.343,73.875
5.0782,67.864,76.715
5.1835,66.519,76.866
5.1224,66.734,73.847
5.2255,63.148,73.289
5.5057,67.043,76.667
5.6111,65.811,77.647
5.5363,66.729,74.694
5.6395,63.558,73.656
5.9333,67.051,76.006
6.0386,65.322,76.109
5.9502,66.342,73.676
6.0534,64.03,74.978
6.3609,68.138,77.074


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_236.csv <==
x,qOut,qIn
0.052667,66.104,76.808
0.1554,66.768,74.009
0.25852,63.667,74.722
0.3749,67.38,77.24
0.48024,65.595,75.81
0.56932,66.151,73.175
0.67244,63.342,74.297
0.80247,67.714,76.715
0.90781,66.362,76.534
0.98323,66.827,74.37
1.0864,63.5,74.518
1.23,67.175,76.236
1.3354,65.53,76.527
1.3972,66.323,74.27
1.5003,63.598,74.105
1.6576,67.659,76.405
1.7629,65.97,76.386
1.8111,66.455,73.89
1.9142,63.584,74.358
2.0852,67.634,76.719
2.1905,65.906,76.444
2.225,66.246,74.369
2.3281,63.273,74.066
2.5127,67.485,76.359
2.6181,66.018,76.913
2.6389,66.439,74.166
2.742,63.289,73.426
2.9403,67.488,77.024
3.0457,66.21,77.396
3.0528,66.761,73.777
3.1559,63.251,73.547
3.3679,67.022,76.299
3.4732,65.784,76.755
3.4667,66.997,74.68
3.5699,64.053,73.851
3.7955,67.395,75.762
3.9008,65.358,76.383
3.8807,66.267,74.463
3.9838,63.918,74.752
4.223,67.785,77.278
4.3284,65.54,75.825
4.2946,65.796,73.372
4.3977,63.188,74.593
4.6506,67.754,77.016
4.7559,66.294,76.232
4.7085,66.625,73.291
4.8116,63.47,74.497
5.0782,67.49,77.035
5.1835,65.936,76.312
5.1224,66.465,74.365
5.2255,63.461,74.122
5.5057,67.382,76.437
5.6111,65.706,76.309
5.5363,66.3,73.868
5.6395,63.621,74.37
5.9333,67.826,77.317
6.0386,66.086,76.666
5.9502,66.245,73.145
6.0534,63.072,73.448
6.3609,67.35,77.116


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_237.csv <==
x,qOut,qIn
0.052667,65.725,76.063
0.1554,66.401,73.971
0.25852,63.65,74.267
0.3749,67.74,77.031
0.48024,66.01,76.999
0.56932,66.391,73.898
0.67244,63.353,73.879
0.80247,67.337,76.517
0.90781,65.735,75.993
0.98323,66.431,73.74
1.0864,63.918,74.317
1.23,68.039,77.467
1.3354,66.012,76.659
1.3972,65.855,73.227
1.5003,62.736,73.953
1.6576,67.355,77.387
1.7629,66.301,76.857
1.8111,66.775,73.434
1.9142,63.293,73.19
2.0852,67.257,76.418
2.1905,66.092,77.368
2.225,66.93,74.16
2.3281,63.625,73.733
2.5127,67.113,77.153
2.6181,65.436,76.28
2.6389,66.367,73.652
2.742,63.597,74.935
2.9403,67.497,76.544
3.0457,65.794,75.802
3.0528,66.527,74.588
3.1559,63.773,75.036
3.3679,67.656,75.894
3.4732,65.77,75.738
3.4667,66.257,74.519
3.5699,63.512,74.309
3.7955,67.73,76.851
3.9008,66.075,76.606
3.8807,66.432,74.061
3.9838,63.202,73.842
4.223,67.166,75.968
4.3284,65.758,76.598
4.2946,66.734,74.585
4.3977,64.041,74.619
4.6506,67.656,76.517
4.7559,65.473,75.974
4.7085,65.878,73.694
4.8116,63.357,74.643
5.0782,67.843,77.161
5.1835,66.238,76.569
5.1224,66.417,73.7
5.2255,63.17,73.989
5.5057,67.336,76.62
5.6111,66.034,76.357
5.5363,66.741,74.083
5.6395,63.696,73.919
5.9333,67.513,76.793
6.0386,65.801,76.829
5.9502,66.359,74.013
6.0534,63.405,74.364
6.3609,67.362,76.56


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_238.csv <==
x,qOut,qIn
0.052667,66.248,78.355
0.1554,66.824,73.967
0.25852,63.185,73.51
0.3749,66.773,76.42
0.48024,65.496,76.314
0.56932,66.798,74.329
0.67244,64.107,73.968
0.80247,67.83,76.067
0.90781,65.935,76.7
0.98323,66.514,74.664
1.0864,63.572,74.446
1.23,67.316,75.877
1.3354,65.47,76.423
1.3972,66.222,74.469
1.5003,63.644,73.907
1.6576,67.753,76.678
1.7629,65.946,76.649
1.8111,66.309,74.082
1.9142,63.407,74.16
2.0852,67.535,76.787
2.1905,65.909,76.463
2.225,66.348,73.603
2.3281,63.392,73.891
2.5127,67.611,76.88
2.6181,66.153,76.879
2.6389,66.578,73.894
2.742,63.315,74.051
2.9403,67.232,76.711
3.0457,65.791,76.542
3.0528,66.568,74.101
3.1559,63.578,73.918
3.3679,67.45,76.507
3.4732,65.832,76.539
3.4667,66.553,74.113
3.5699,63.674,74.612
3.7955,67.486,76.366
3.9008,65.657,76.177
3.8807,66.254,74.206
3.9838,63.567,74.247
4.223,67.702,76.628
4.3284,65.954,76.563
4.2946,66.284,73.982
4.3977,63.353,74.479
4.6506,67.572,76.652
4.7559,66.046,76.36
4.7085,66.414,73.806
4.8116,63.262,73.737
5.0782,67.479,76.6
5.1835,66.201,77.566
5.1224,66.781,74.674
5.2255,63.414,73.603
5.5057,67.045,75.739
5.6111,65.493,76.598
5.5363,66.445,74.476
5.6395,63.939,74.12
5.9333,68.034,76.259
6.0386,66.144,76.925
5.9502,66.155,74.118
6.0534,62.917,72.595
6.3609,67.333,77.088


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_239.csv <==
x,qOut,qIn
0.052667,65.796,76.573
0.1554,66.52,73.793
0.25852,63.764,74.074
0.3749,67.702,77.224
0.48024,65.832,76.527
0.56932,66.136,73.721
0.67244,63.12,74.874
0.80247,67.315,76.885
0.90781,65.907,76.051
0.98323,66.575,74.049
1.0864,63.529,74.035
1.23,67.548,75.883
1.3354,66.091,76.637
1.3972,66.793,74.745
1.5003,63.749,74.395
1.6576,67.38,76.196
1.7629,65.497,76.376
1.8111,66.128,74.617
1.9142,63.434,73.52
2.0852,67.637,76.558
2.1905,66.029,76.709
2.225,66.465,73.842
2.3281,63.442,74.417
2.5127,67.492,76.873
2.6181,65.92,76.68
2.6389,66.425,74.164
2.742,63.295,73.278
2.9403,67.332,76.318
3.0457,65.952,76.983
3.0528,66.759,74.08
3.1559,63.797,74.529
3.3679,67.489,76.766
3.4732,65.623,76.056
3.4667,66.199,73.482
3.5699,63.327,74.179
3.7955,67.519,76.864
3.9008,66.08,76.787
3.8807,66.802,74.5
3.9838,63.639,74.084
4.223,67.091,76.231
4.3284,65.208,75.635
4.2946,66.248,73.789
4.3977,64.163,75.567
4.6506,68.165,77.234
4.7559,65.754,75.523
4.7085,65.637,73.263
4.8116,62.997,74.842
5.0782,67.766,77.294
5.1835,66.371,76.269
5.1224,66.498,73.349
5.2255,63.208,74.247
5.5057,67.444,77.086
5.6111,66.173,76.468
5.5363,66.668,73.954
5.6395,63.377,74.203
5.9333,67.296,76.589
6.0386,65.886,76.808
5.9502,66.63,74.334
6.0534,63.589,73.778
6.3609,67.42,76.054


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_240.csv <==
x,qOut,qIn
0.052667,66.075,77.289
0.1554,66.712,75.188
0.25852,63.34,73.369
0.3749,66.96,75.297
0.48024,65.485,77.08
0.56932,66.632,74.924
0.67244,63.972,73.736
0.80247,67.713,76.339
0.90781,65.755,76.769
0.98323,66.292,73.973
1.0864,63.432,73.652
1.23,67.466,76.414
1.3354,65.836,77.031
1.3972,66.528,74.461
1.5003,63.71,74.433
1.6576,67.488,76.75
1.7629,65.535,75.855
1.8111,66.022,73.44
1.9142,63.433,74.563
2.0852,67.945,76.994
2.1905,66.444,76.653
2.225,66.576,74.057
2.3281,63.091,73.426
2.5127,67.098,76.339
2.6181,65.861,77.086
2.6389,66.764,74.632
2.742,63.784,73.947
2.9403,67.41,76.41
3.0457,65.537,76.639
3.0528,66.172,73.865
3.1559,63.573,73.755
3.3679,67.835,77.14
3.4732,66.151,76.48
3.4667,66.362,73.22
3.5699,63.229,74.435
3.7955,67.447,77.079
3.9008,66.072,76.936
3.8807,66.554,74.197
3.9838,63.215,73.537
4.223,67.119,76.385
4.3284,65.8,76.81
4.2946,66.784,74.508
4.3977,63.943,74.037
4.6506,67.614,76.638
4.7559,65.665,76.625
4.7085,66.206,73.559
4.8116,63.539,74.317
5.0782,67.751,76.854
5.1835,66.059,75.777
5.1224,66.357,73.904
5.2255,63.407,74.219
5.5057,67.637,77.003
5.6111,66.085,77.122
5.5363,66.286,74.314
5.6395,62.923,73.489
5.9333,67.101,76.267
6.0386,65.996,76.818
5.9502,66.835,73.906
6.0534,63.68,73.907
6.3609,67.546,76.252


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_241.csv <==
x,qOut,qIn
0.052667,65.874,77.396
0.1554,66.714,74.129
0.25852,63.455,74.092
0.3749,67.116,76.14
0.48024,65.627,76.763
0.56932,66.653,75.029
0.67244,63.767,73.873
0.80247,67.481,75.632
0.90781,65.731,76.536
0.98323,66.559,74.169
1.0864,63.79,74.268
1.23,67.624,76.425
1.3354,65.763,76.551
1.3972,66.377,74.915
1.5003,63.515,74.045
1.6576,67.333,75.894
1.7629,65.509,76.069
1.8111,66.246,73.825
1.9142,63.786,74.784
2.0852,67.959,77.305
2.1905,66.026,76.383
2.225,66.109,73.934
2.3281,62.958,74.309
2.5127,67.247,76.304
2.6181,66.004,76.307
2.6389,66.808,74.393
2.742,63.825,74.094
2.9403,67.633,76.286
3.0457,65.883,76.834
3.0528,66.427,74.442
3.1559,63.444,73.842
3.3679,67.366,76.601
3.4732,65.719,76.456
3.4667,66.428,73.722
3.5699,63.659,74.078
3.7955,67.653,76.81
3.9008,65.888,76.196
3.8807,66.327,73.869
3.9838,63.449,75.145
4.223,67.53,76.811
4.3284,65.848,76.045
4.2946,66.25,73.807
4.3977,63.167,74.022
4.6506,67.428,76.386
4.7559,66.194,76.732
4.7085,66.953,74.695
4.8116,63.727,74.012
5.0782,67.199,75.747
5.1835,65.382,76.14
5.1224,66.249,74.685
5.2255,63.834,75.121
5.5057,67.883,76.35
5.6111,65.843,76.448
5.5363,65.908,74.28
5.6395,62.941,73.312
5.9333,67.582,76.419
6.0386,66.502,77.364
5.9502,66.941,74.272
6.0534,63.377,72.916
6.3609,67.166,76.569


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_242.csv <==
x,qOut,qIn
0.052667,66.339,76.886
0.1554,66.313,73.195
0.25852,62.95,73.989
0.3749,67.186,76.613
0.48024,66.015,76.422
0.56932,66.808,74.511
0.67244,63.745,74.386
0.80247,67.463,76.07
0.90781,65.704,76.654
0.98323,66.28,74.414
1.0864,63.375,73.737
1.23,67.503,76.763
1.3354,66.001,77.28
1.3972,66.621,74.303
1.5003,63.487,73.467
1.6576,67.273,76.389
1.7629,65.666,76.615
1.8111,66.583,73.497
1.9142,64.026,74.324
2.0852,67.874,76.868
2.1905,65.766,76.305
2.225,66.016,73.635
2.3281,63.368,74.31
2.5127,67.675,77.54
2.6181,65.91,76.296
2.6389,66.031,72.784
2.742,63.044,74.549
2.9403,67.576,77.311
3.0457,66.35,76.946
3.0528,66.671,73.739
3.1559,63.2,73.28
3.3679,67.177,76.493
3.4732,65.954,76.948
3.4667,66.785,74.057
3.5699,63.778,74.101
3.7955,67.512,76.909
3.9008,65.72,76.879
3.8807,66.19,73.853
3.9838,63.254,73.719
4.223,67.489,76.67
4.3284,66.107,76.742
4.2946,66.657,73.753
4.3977,63.523,73.605
4.6506,67.504,77.204
4.7559,66.006,77.079
4.7085,66.531,73.899
4.8116,63.237,74.068
5.0782,67.101,76.542
5.1835,65.728,76.335
5.1224,66.732,73.819
5.2255,63.849,74.322
5.5057,67.581,76.432
5.6111,65.786,76.317
5.5363,66.505,74.896
5.6395,63.728,74.973
5.9333,67.437,75.834
6.0386,65.411,75.703
5.9502,65.992,74.333
6.0534,63.595,74.101
6.3609,68.068,77.194


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_243.csv <==
x,qOut,qIn
0.052667,65.933,76.432
0.1554,66.379,73.867
0.25852,63.527,74.434
0.3749,67.586,76.498
0.48024,65.882,75.888
0.56932,66.367,74.78
0.67244,63.466,74.431
0.80247,67.519,76.44
0.90781,65.852,76.704
0.98323,66.305,74.172
1.0864,63.244,73.679
1.23,67.4,76.032
1.3354,66.055,77.107
1.3972,66.794,74.774
1.5003,63.736,73.954
1.6576,67.427,76.689
1.7629,65.63,76.489
1.8111,66.269,73.655
1.9142,63.45,73.956
2.0852,67.62,76.389
2.1905,66.113,76.66
2.225,66.694,74.536
2.3281,63.626,74.411
2.5127,67.367,76.551
2.6181,65.574,76.299
2.6389,66.194,73.857
2.742,63.428,74.142
2.9403,67.651,76.035
3.0457,66.128,76.732
3.0528,66.617,74.681
3.1559,63.567,73.853
3.3679,67.44,76.557
3.4732,65.708,76.953
3.4667,66.192,73.912
3.5699,63.261,73.642
3.7955,67.489,76.643
3.9008,66.082,77.277
3.8807,66.66,73.9
3.9838,63.561,73.358
4.223,67.42,76.54
4.3284,65.785,77.001
4.2946,66.377,74.088
4.3977,63.615,74.275
4.6506,67.699,77.267
4.7559,65.93,76.574
4.7085,66.07,73.136
4.8116,62.929,73.261
5.0782,67.533,77.109
5.1835,66.607,77.454
5.1224,67.094,73.77
5.2255,63.236,73.385
5.5057,66.78,76.348
5.6111,65.6,76.91
5.5363,66.866,74.979
5.6395,63.885,74.412
5.9333,67.281,75.633
6.0386,65.386,76.436
5.9502,66.332,74.749
6.0534,63.822,74.122
6.3609,67.822,76.317


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_244.csv <==
x,qOut,qIn
0.052667,65.959,76.917
0.1554,66.492,73.296
0.25852,63.598,74.504
0.3749,67.721,77.331
0.48024,66.075,76.534
0.56932,66.285,73.456
0.67244,63.053,73.232
0.80247,67.353,76.515
0.90781,66.218,77.195
0.98323,66.859,74.181
1.0864,63.52,74.181
1.23,67.181,76.879
1.3354,65.6,76.862
1.3972,66.352,74.066
1.5003,63.344,73.471
1.6576,67.384,76.403
1.7629,66.018,76.506
1.8111,66.885,74.206
1.9142,63.92,74.545
2.0852,67.522,76.332
2.1905,65.582,76.437
2.225,66.173,74.577
2.3281,63.453,74.127
2.5127,67.572,76.38
2.6181,65.89,76.324
2.6389,66.343,74.031
2.742,63.491,74.144
2.9403,67.731,76.455
3.0457,66.18,76.74
3.0528,66.409,74.36
3.1559,63.076,73.708
3.3679,67.251,76.632
3.4732,66.08,77.387
3.4667,66.789,74.478
3.5699,63.314,73.175
3.7955,67.01,75.316
3.9008,65.739,77.266
3.8807,66.985,75.351
3.9838,64.169,73.691
4.223,67.514,75.878
4.3284,65.339,76.597
4.2946,66.005,74.038
4.3977,63.517,74.015
4.6506,67.805,76.845
4.7559,66.101,76.835
4.7085,66.407,73.76
4.8116,63.203,73.742
5.0782,67.245,76.769
5.1835,65.854,76.902
5.1224,66.69,74.129
5.2255,63.723,74.518
5.5057,67.4,76.254
5.6111,65.569,75.655
5.5363,66.305,74.476
5.6395,63.787,74.344
5.9333,67.904,76.628
6.0386,65.981,77.041
5.9502,66.142,73.965
6.0534,63.144,73.451
6.3609,67.403,76.747


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_245.csv <==
x,qOut,qIn
0.052667,65.627,76.979
0.1554,66.122,74.365
0.25852,63.204,73.731
0.3749,67.391,76.695
0.48024,65.991,76.894
0.56932,66.749,73.9
0.67244,63.678,73.535
0.80247,67.475,76.525
0.90781,65.847,76.465
0.98323,66.65,74.188
1.0864,63.837,74.658
1.23,67.507,76.418
1.3354,65.478,75.824
1.3972,66.018,74.068
1.5003,63.457,74.285
1.6576,67.76,76.883
1.7629,66.045,77.144
1.8111,66.293,73.666
1.9142,63.203,73.957
2.0852,67.339,76.687
2.1905,65.885,76.487
2.225,66.519,73.794
2.3281,63.733,74.112
2.5127,67.818,77.35
2.6181,66.053,76.677
2.6389,66.197,73.357
2.742,63.058,73.957
2.9403,67.412,76.926
3.0457,66.2,76.623
3.0528,66.726,73.88
3.1559,63.384,73.737
3.3679,67.31,76.752
3.4732,65.97,77.498
3.4667,66.73,74.235
3.5699,63.463,73.356
3.7955,67.078,76.26
3.9008,65.515,76.208
3.8807,66.595,74.322
3.9838,64.145,74.806
4.223,67.919,76.788
4.3284,65.679,76.212
4.2946,65.816,73.65
4.3977,63.078,74.234
4.6506,67.671,77.099
4.7559,66.326,76.447
4.7085,66.612,73.921
4.8116,63.265,73.798
5.0782,67.357,76.216
5.1835,66.096,76.917
5.1224,66.706,74.709
5.2255,63.41,73.693
5.5057,67.25,76.118
5.6111,65.827,77.602
5.5363,66.586,74.571
5.6395,63.421,72.858
5.9333,67.251,75.971
6.0386,65.816,76.825
5.9502,66.754,74.535
6.0534,63.903,74.092
6.3609,67.573,76.512


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_246.csv <==
x,qOut,qIn
0.052667,65.686,76.32
0.1554,66.384,73.946
0.25852,63.584,74.027
0.3749,67.6,76.793
0.48024,65.92,76.483
0.56932,66.504,74.301
0.67244,63.469,74.891
0.80247,67.245,76.126
0.90781,65.523,75.905
0.98323,66.368,74.507
1.0864,63.773,74.231
1.23,67.796,76.43
1.3354,65.941,76.299
1.3972,66.367,73.897
1.5003,63.51,74.846
1.6576,67.528,77.052
1.7629,65.757,75.888
1.8111,66.264,73.758
1.9142,63.438,74.789
2.0852,67.575,76.294
2.1905,65.959,75.74
2.225,66.49,74.609
2.3281,63.698,74.892
2.5127,67.72,76.251
2.6181,65.87,76.385
2.6389,66.067,74.076
2.742,63.052,73.73
2.9403,67.518,76.482
3.0457,66.332,77.053
3.0528,66.814,74.503
3.1559,63.302,73.552
3.3679,67.065,76.315
3.4732,65.74,77.426
3.4667,66.761,74.631
3.5699,63.723,73.559
3.7955,67.281,75.844
3.9008,65.522,76.296
3.8807,66.511,74.556
3.9838,64.11,74.537
4.223,67.961,76.758
4.3284,65.734,75.788
4.2946,65.858,73.469
4.3977,63.086,74.186
4.6506,67.65,76.676
4.7559,66.294,77.423
4.7085,66.592,74.548
4.8116,63.153,73.833
5.0782,67.028,76.29
5.1835,65.685,76.443
5.1224,66.583,74.185
5.2255,63.729,73.852
5.5057,67.773,76.244
5.6111,66.211,77.033
5.5363,66.667,74.668
5.6395,63.345,73.356
5.9333,67.115,76.186
6.0386,65.63,76.979
5.9502,66.567,74.457
6.0534,63.705,74.128
6.3609,67.467,76.242


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_247.csv <==
x,qOut,qIn
0.052667,65.873,75.789
0.1554,66.058,73.81
0.25852,63.289,74.648
0.3749,67.739,77.235
0.48024,66.23,76.691
0.56932,66.464,74.126
0.67244,63.068,73.659
0.80247,67.107,76.117
0.90781,65.89,76.478
0.98323,66.867,74.615
1.0864,64.01,74.6
1.23,67.684,76.459
1.3354,65.722,76.227
1.3972,66.147,74.05
1.5003,63.224,73.998
1.6576,67.497,76.132
1.7629,66.15,76.748
1.8111,66.808,74.849
1.9142,63.583,73.835
2.0852,67.223,76.005
2.1905,65.547,76.891
2.225,66.397,74.714
2.3281,63.632,73.934
2.5127,67.53,76.782
2.6181,65.759,76.336
2.6389,66.403,73.488
2.742,63.589,74.407
2.9403,67.641,76.337
3.0457,65.986,75.892
3.0528,66.588,74.419
3.1559,63.67,74.568
3.3679,67.445,76.684
3.4732,65.538,76.781
3.4667,66.12,73.881
3.5699,63.359,74.211
3.7955,67.43,76.772
3.9008,65.758,75.776
3.8807,66.465,73.722
3.9838,63.952,75.218
4.223,67.967,77.302
4.3284,65.86,75.921
4.2946,65.903,73.302
4.3977,63.08,74.553
4.6506,67.646,77.32
4.7559,66.287,75.904
4.7085,66.572,73.564
4.8116,63.351,74.667
5.0782,67.517,76.661
5.1835,66.165,76.533
5.1224,66.604,73.956
5.2255,63.195,73.783
5.5057,67.155,76.25
5.6111,65.934,77.004
5.5363,66.896,75.039
5.6395,63.746,73.814
5.9333,67.149,76.011
6.0386,65.294,76.379
5.9502,66.286,74.152
6.0534,63.944,74.92
6.3609,67.953,76.458


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_248.csv <==
x,qOut,qIn
0.052667,65.367,76.735
0.1554,66.164,74.777
0.25852,63.542,73.963
0.3749,67.62,75.979
0.48024,65.899,76.783
0.56932,66.487,74.548
0.67244,63.679,73.869
0.80247,67.642,76.623
0.90781,65.817,76.766
0.98323,66.264,73.617
1.0864,63.445,73.868
1.23,67.622,77.01
1.3354,65.998,76.563
1.3972,66.406,73.862
1.5003,63.453,74.309
1.6576,67.543,76.999
1.7629,65.916,76.327
1.8111,66.277,73.468
1.9142,63.234,73.995
2.0852,67.547,76.854
2.1905,66.261,77.005
2.225,66.726,74.414
2.3281,63.284,73.47
2.5127,67.082,76.364
2.6181,65.728,76.824
2.6389,66.688,74.059
2.742,63.755,73.965
2.9403,67.495,76.55
3.0457,65.746,76.534
3.0528,66.447,74.546
3.1559,63.636,74.436
3.3679,67.48,76.436
3.4732,65.625,76.095
3.4667,66.19,74.032
3.5699,63.573,74.452
3.7955,67.867,76.331
3.9008,66.189,76.625
3.8807,66.339,74.438
3.9838,63.176,73.815
4.223,67.463,76.921
4.3284,66.167,77.219
4.2946,66.599,73.603
4.3977,63.109,72.76
4.6506,67.123,76.097
4.7559,66.073,77.086
4.7085,67.122,74.916
4.8116,63.918,74.741
5.0782,67.141,75.894
5.1835,65.157,76.343
5.1224,66.001,75.03
5.2255,63.432,73.682
5.5057,67.743,76.563
5.6111,66.26,76.758
5.5363,66.765,73.803
5.6395,63.478,73.978
5.9333,67.337,75.839
6.0386,65.909,76.442
5.9502,66.8,75.21
6.0534,63.78,74.467
6.3609,67.289,75.597


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_249.csv <==
x,qOut,qIn
0.052667,65.424,75.454
0.1554,65.775,73.885
0.25852,63.358,74.862
0.3749,67.916,76.742
0.48024,66.264,76.343
0.56932,66.341,74.004
0.67244,63.095,73.633
0.80247,67.358,77.149
0.90781,66.093,77.328
0.98323,66.703,74.092
1.0864,63.464,73.996
1.23,67.227,76.347
1.3354,65.676,75.85
1.3972,66.528,73.819
1.5003,63.953,74.261
1.6576,68.023,76.541
1.7629,66.113,76.914
1.8111,66.15,74.375
1.9142,62.982,74.033
2.0852,67.221,76.374
2.1905,65.886,77.06
2.225,66.463,74.188
2.3281,63.335,73.007
2.5127,67.499,76.442
2.6181,66.237,77.792
2.6389,66.86,74.259
2.742,63.476,73.033
2.9403,67.119,76.537
3.0457,65.607,76.979
3.0528,66.552,74.101
3.1559,63.752,74.007
3.3679,67.564,76.823
3.4732,65.747,76.754
3.4667,66.308,73.841
3.5699,63.478,73.988
3.7955,67.569,76.673
3.9008,65.941,76.445
3.8807,66.446,73.893
3.9838,63.567,74.473
4.223,67.674,76.604
4.3284,66.019,76.737
4.2946,66.3,73.887
4.3977,63.127,73.333
4.6506,67.388,76.834
4.7559,66.173,77.217
4.7085,66.783,74.341
4.8116,63.413,73.534
5.0782,67.138,76.218
5.1835,65.69,76.717
5.1224,66.585,74.029
5.2255,63.652,74.357
5.5057,67.528,76.629
5.6111,65.904,76.821
5.5363,66.579,74.673
5.6395,63.419,73.339
5.9333,67.146,75.974
6.0386,65.582,76.522
5.9502,66.694,74.369
6.0534,64.189,74.927
6.3609,67.769,76.697


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_250.csv <==
x,qOut,qIn
0.052667,65.95,76.542
0.1554,66.476,73.897
0.25852,63.583,74.236
0.3749,67.615,77.366
0.48024,65.889,76.783
0.56932,66.184,73.852
0.67244,62.965,73.66
0.80247,67.138,76.455
0.90781,65.943,76.885
0.98323,66.887,74.312
1.0864,63.971,74.157
1.23,67.62,75.994
1.3354,65.697,76.168
1.3972,66.193,74.318
1.5003,63.526,74.013
1.6576,67.793,76.931
1.7629,66.095,77.575
1.8111,66.199,73.696
1.9142,62.847,73.022
2.0852,67.112,76.366
2.1905,66.063,77.024
2.225,66.928,74.21
2.3281,63.819,73.854
2.5127,67.528,76.569
2.6181,65.82,77.268
2.6389,66.309,74.269
2.742,63.138,73.526
2.9403,67.234,76.25
3.0457,65.999,77.075
3.0528,66.868,74.532
3.1559,63.649,73.237
3.3679,67.328,76.298
3.4732,65.79,77.354
3.4667,66.741,74.529
3.5699,63.734,73.689
3.7955,67.228,76.036
3.9008,65.357,76.4
3.8807,66.359,74.003
3.9838,64.03,74.787
4.223,67.925,77.032
4.3284,65.7,75.908
4.2946,65.886,73.38
4.3977,63.236,74.97
4.6506,67.737,77.15
4.7559,66.197,75.781
4.7085,66.425,73.989
4.8116,63.239,74.046
5.0782,67.455,76.452
5.1835,66.133,77.223
5.1224,66.677,74.283
5.2255,63.408,73.83
5.5057,67.213,76.47
5.6111,65.704,76.595
5.5363,66.527,74.141
5.6395,63.717,74.339
5.9333,67.658,76.62
6.0386,65.914,76.594
5.9502,66.406,74.118
6.0534,63.48,73.748
6.3609,67.547,76.155


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_251.csv <==
x,qOut,qIn
0.052667,66.214,77.051
0.1554,66.946,73.733
0.25852,63.473,73.658
0.3749,67.189,76.19
0.48024,65.875,76.949
0.56932,66.884,75.401
0.67244,63.848,73.68
0.80247,67.299,75.766
0.90781,65.389,76.556
0.98323,66.201,73.739
1.0864,63.706,74.049
1.23,67.903,76.633
1.3354,66.119,76.89
1.3972,66.33,74.294
1.5003,63.176,74.108
1.6576,67.238,76.529
1.7629,65.762,76.962
1.8111,66.422,74.211
1.9142,63.485,73.27
2.0852,67.585,76.324
2.1905,66.1,76.964
2.225,66.642,73.971
2.3281,63.578,73.781
2.5127,67.495,77.437
2.6181,65.846,77.022
2.6389,66.315,73.614
2.742,63.13,73.884
2.9403,67.182,76.619
3.0457,65.897,76.366
3.0528,66.853,74.462
3.1559,63.952,74.13
3.3679,67.637,76.296
3.4732,65.75,76.298
3.4667,66.312,73.772
3.5699,63.49,74.284
3.7955,67.549,76.662
3.9008,65.875,76.729
3.8807,66.402,74.798
3.9838,63.415,73.821
4.223,67.304,76.4
4.3284,65.613,76.541
4.2946,66.311,73.485
4.3977,63.681,74.274
4.6506,67.873,77.483
4.7559,66.13,76.495
4.7085,66.384,73.243
4.8116,63.246,74.161
5.0782,67.31,76.844
5.1835,65.832,76.214
5.1224,66.566,74.226
5.2255,63.833,74.556
5.5057,67.683,76.838
5.6111,65.671,76.035
5.5363,65.911,73.351
5.6395,63.261,74.327
5.9333,67.863,77.479
6.0386,66.4,76.808
5.9502,66.378,73.514
6.0534,62.868,73.753
6.3609,67.18,76.999


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_252.csv <==
x,qOut,qIn
0.052667,66.363,76.541
0.1554,66.809,74.161
0.25852,63.237,73.944
0.3749,67.098,75.877
0.48024,65.925,77.097
0.56932,66.9,74.88
0.67244,63.649,73.35
0.80247,67.165,76.059
0.90781,65.55,77.076
0.98323,66.628,75.206
1.0864,63.92,74.108
1.23,67.472,75.869
1.3354,65.38,75.878
1.3972,66.076,73.637
1.5003,63.778,74.599
1.6576,68.155,76.751
1.7629,66.269,76.837
1.8111,66.199,74.183
1.9142,62.912,73.643
2.0852,67.145,77.005
2.1905,65.879,77.006
2.225,66.643,73.68
2.3281,63.607,73.99
2.5127,67.476,76.365
2.6181,65.88,76.097
2.6389,66.582,74.345
2.742,63.794,74.585
2.9403,67.704,76.711
3.0457,65.815,76.684
3.0528,66.117,73.934
3.1559,63.072,73.474
3.3679,67.341,76.593
3.4732,66.058,77.094
3.4667,66.809,74.429
3.5699,63.752,73.951
3.7955,67.415,76.759
3.9008,65.586,76.402
3.8807,66.225,73.529
3.9838,63.558,74.128
4.223,67.792,77.03
4.3284,66.148,76.523
4.2946,66.474,73.489
4.3977,63.364,74.107
4.6506,67.394,76.545
4.7559,65.851,76.778
4.7085,66.429,74.222
4.8116,63.505,73.865
5.0782,67.467,77.248
5.1835,65.752,76.848
5.1224,66.232,73.121
5.2255,63.376,73.968
5.5057,67.596,77.164
5.6111,66.075,76.474
5.5363,66.518,73.473
5.6395,63.587,74.503
5.9333,67.666,77.316
6.0386,65.973,76.445
5.9502,66.167,73.007
6.0534,63.049,74.287
6.3609,67.492,77.133


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_253.csv <==
x,qOut,qIn
0.052667,65.49,76.567
0.1554,66.25,74.348
0.25852,63.509,73.405
0.3749,67.685,76.452
0.48024,66.145,77.138
0.56932,66.587,73.988
0.67244,63.376,73.712
0.80247,67.291,77.106
0.90781,65.799,76.735
0.98323,66.518,73.623
1.0864,63.416,74.015
1.23,67.289,76.458
1.3354,65.807,76.324
1.3972,66.736,74.561
1.5003,63.894,74.661
1.6576,67.481,76.407
1.7629,65.452,75.864
1.8111,66.097,74.036
1.9142,63.574,75.206
2.0852,67.794,76.307
2.1905,66.01,76.23
2.225,66.334,74.488
2.3281,63.401,73.646
2.5127,67.581,76.674
2.6181,66.014,76.491
2.6389,66.477,73.877
2.742,63.545,74.134
2.9403,67.58,76.577
3.0457,65.88,76.732
3.0528,66.205,74.126
3.1559,63.237,74.181
3.3679,67.527,77.173
3.4732,66.11,76.918
3.4667,66.476,73.464
3.5699,63.102,73.173
3.7955,67.261,76.298
3.9008,66.2,77.366
3.8807,67.143,74.741
3.9838,63.888,73.507
4.223,67.166,76.154
4.3284,65.236,76.823
4.2946,66.13,73.981
4.3977,63.752,74.295
4.6506,67.877,77.363
4.7559,65.924,76.376
4.7085,66.079,73.071
4.8116,63.191,73.973
5.0782,67.657,77.029
5.1835,66.29,76.789
5.1224,66.582,73.947
5.2255,63.325,74.061
5.5057,67.385,77.162
5.6111,65.965,76.974
5.5363,66.43,73.331
5.6395,63.172,73.267
5.9333,67.335,76.745
6.0386,66.191,76.913
5.9502,66.977,74.611
6.0534,63.717,74.142
6.3609,67.234,76.223


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_254.csv <==
x,qOut,qIn
0.052667,66.263,76.697
0.1554,66.42,73.977
0.25852,63.149,73.661
0.3749,67.327,76.561
0.48024,66.036,76.892
0.56932,66.633,74.312
0.67244,63.412,73.726
0.80247,67.3,76.651
0.90781,65.843,77
0.98323,66.594,74.015
1.0864,63.509,73.67
1.23,67.321,76.033
1.3354,65.759,76.706
1.3972,66.617,74.947
1.5003,63.889,74.326
1.6576,67.628,76.681
1.7629,65.585,76.242
1.8111,65.947,73.242
1.9142,63.183,73.924
2.0852,67.733,76.788
2.1905,66.465,77.041
2.225,66.848,74.068
2.3281,63.306,73.984
2.5127,66.986,76.393
2.6181,65.562,76.524
2.6389,66.565,74.674
2.742,63.759,74.366
2.9403,67.529,76.067
3.0457,65.707,76.418
3.0528,66.339,74.538
3.1559,63.632,74.104
3.3679,67.736,76.826
3.4732,65.994,76.14
3.4667,66.346,73.892
3.5699,63.301,74.538
3.7955,67.508,76.333
3.9008,66.124,76.718
3.8807,66.694,74.594
3.9838,63.387,73.385
4.223,67.192,75.949
4.3284,65.772,76.968
4.2946,66.738,74.796
4.3977,63.81,74.477
4.6506,67.382,76.685
4.7559,65.465,75.766
4.7085,66.235,73.603
4.8116,63.536,74.608
5.0782,67.66,76.149
5.1835,66.065,75.899
5.1224,66.77,75.015
5.2255,63.81,75.116
5.5057,67.304,76.062
5.6111,65.204,75.69
5.5363,65.93,74.764
5.6395,63.604,74.995
5.9333,67.903,76.071
6.0386,66.039,76.066
5.9502,66.246,74.084
6.0534,63.431,74.207
6.3609,67.822,76.721


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_255.csv <==
x,qOut,qIn
0.052667,65.821,76.3
0.1554,66.186,74.102
0.25852,63.266,73.645
0.3749,67.621,76.425
0.48024,66.282,76.816
0.56932,66.762,74.66
0.67244,63.471,74.059
0.80247,67.266,76.212
0.90781,65.72,76.737
0.98323,66.431,74.43
1.0864,63.398,73.242
1.23,67.426,76.251
1.3354,66.025,77.181
1.3972,66.832,74.248
1.5003,63.695,73.713
1.6576,67.197,76.052
1.7629,65.371,76.551
1.8111,66.295,74.602
1.9142,63.87,74.797
2.0852,67.763,77.003
2.1905,65.613,75.8
2.225,65.824,73.172
2.3281,63.13,74.673
2.5127,67.814,76.889
2.6181,66.535,76.775
2.6389,66.786,74.721
2.742,63.261,73.445
2.9403,67.126,75.927
3.0457,65.8,77.201
3.0528,66.668,74.024
3.1559,63.772,73.387
3.3679,67.634,76.688
3.4732,65.896,76.928
3.4667,66.344,74.304
3.5699,63.386,74.114
3.7955,67.429,76.903
3.9008,65.815,76.618
3.8807,66.261,73.551
3.9838,63.211,73.443
4.223,67.552,76.74
4.3284,66.372,77.308
4.2946,66.929,74.043
4.3977,63.398,73.854
4.6506,67.013,76.373
4.7559,65.599,76.38
4.7085,66.634,74.816
4.8116,63.728,74.191
5.0782,67.452,76.204
5.1835,65.72,76.457
5.1224,66.494,74.555
5.2255,63.608,74.407
5.5057,67.459,75.779
5.6111,65.757,76.214
5.5363,66.556,74.748
5.6395,63.811,74.215
5.9333,67.617,76.017
6.0386,65.675,76.367
5.9502,66.201,74.639
6.0534,63.512,74.758
6.3609,67.614,76.411


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_256.csv <==
x,qOut,qIn
0.052667,65.487,75.975
0.1554,66.333,74.49
0.25852,63.821,74.697
0.3749,67.853,76.46
0.48024,65.916,75.76
0.56932,66.218,74.175
0.67244,63.406,74.549
0.80247,67.669,76.361
0.90781,66.055,76.621
0.98323,66.35,74.677
1.0864,63.224,73.621
1.23,67.397,76.474
1.3354,66.028,76.582
1.3972,66.595,73.654
1.5003,63.384,73.592
1.6576,67.387,76.424
1.7629,66.038,77.622
1.8111,66.775,75.05
1.9142,63.464,73.978
2.0852,66.903,75.96
2.1905,65.199,75.998
2.225,66.324,74.025
2.3281,63.991,74.525
2.5127,68.118,76.659
2.6181,66.197,76.308
2.6389,66.389,74.112
2.742,63.262,74.649
2.9403,67.288,76.226
3.0457,65.749,76.261
3.0528,66.512,74.417
3.1559,63.638,74.37
3.3679,67.519,76.367
3.4732,65.776,76.35
3.4667,66.466,74.721
3.5699,63.697,74.289
3.7955,67.547,76.203
3.9008,65.634,76.191
3.8807,66.217,73.785
3.9838,63.699,74.406
4.223,67.907,77.359
4.3284,66.014,76.045
4.2946,66.15,73.128
4.3977,63.169,74.542
4.6506,67.474,77.085
4.7559,66.022,76.431
4.7085,66.493,74.32
4.8116,63.454,74.329
5.0782,67.43,76.491
5.1835,65.803,76.322
5.1224,66.316,73.513
5.2255,63.496,73.932
5.5057,67.807,77.359
5.6111,66.306,76.709
5.5363,66.53,73.411
5.6395,63.068,73.88
5.9333,67.049,77.001
6.0386,65.817,76.394
5.9502,66.784,74.369
6.0534,63.754,74.833
6.3609,67.316,76.012


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_257.csv <==
x,qOut,qIn
0.052667,65.902,76.906
0.1554,66.376,74.057
0.25852,63.134,72.835
0.3749,67.364,76.891
0.48024,66.286,77.422
0.56932,67.077,74.244
0.67244,63.518,74.142
0.80247,66.842,75.761
0.90781,65.284,76.262
0.98323,66.601,75.332
1.0864,64.126,74.511
1.23,67.775,75.965
1.3354,65.61,75.871
1.3972,66.12,74.211
1.5003,63.558,74.492
1.6576,67.82,76.285
1.7629,66.075,76.436
1.8111,66.381,74.758
1.9142,63.339,74.06
2.0852,67.403,76.089
2.1905,65.838,76.767
2.225,66.393,73.96
2.3281,63.399,73.793
2.5127,67.525,76.792
2.6181,66.081,76.984
2.6389,66.674,74.325
2.742,63.411,74.041
2.9403,67.131,76.023
3.0457,65.591,76.209
3.0528,66.591,74.714
3.1559,63.934,74.12
3.3679,67.736,76.299
3.4732,65.761,76.466
3.4667,66.211,74.001
3.5699,63.389,74.399
3.7955,67.509,76.924
3.9008,65.866,76.541
3.8807,66.434,73.773
3.9838,63.44,74.341
4.223,67.396,76.494
4.3284,65.805,75.976
4.2946,66.594,74.359
4.3977,63.89,74.811
4.6506,67.708,76.638
4.7559,65.681,75.723
4.7085,66.055,73.794
4.8116,63.35,74.553
5.0782,67.685,77.136
5.1835,66.087,76.574
5.1224,66.429,74.043
5.2255,63.302,74.598
5.5057,67.324,76.43
5.6111,65.818,75.698
5.5363,66.524,74.017
5.6395,63.804,74.204
5.9333,67.905,76.33
6.0386,66.13,76.684
5.9502,66.275,74.483
6.0534,63.137,74.288
6.3609,67.317,76.334


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_258.csv <==
x,qOut,qIn
0.052667,65.349,75.726
0.1554,66.094,74.25
0.25852,63.732,75.118
0.3749,67.965,77.106
0.48024,66.011,76.32
0.56932,66.056,73.699
0.67244,62.954,73.668
0.80247,67.401,76.541
0.90781,66.243,76.838
0.98323,66.964,73.907
1.0864,63.832,74.017
1.23,67.445,76.891
1.3354,65.591,76.479
1.3972,66.187,74.001
1.5003,63.498,74.704
1.6576,67.616,76.837
1.7629,65.866,76.102
1.8111,66.207,73.563
1.9142,63.351,74.015
2.0852,67.77,77.05
2.1905,66.366,76.899
2.225,66.597,73.843
2.3281,63.167,73.657
2.5127,67.175,76.771
2.6181,65.907,76.821
2.6389,66.672,73.954
2.742,63.541,74.143
2.9403,67.377,76.421
3.0457,65.853,76.59
3.0528,66.587,74.626
3.1559,63.544,74.002
3.3679,67.388,76.459
3.4732,65.794,76.698
3.4667,66.586,74.093
3.5699,63.606,73.862
3.7955,67.411,76.28
3.9008,65.754,76.337
3.8807,66.648,74.067
3.9838,63.935,74.697
4.223,67.545,76.798
4.3284,65.394,75.528
4.2946,65.959,74.016
4.3977,63.559,75.633
4.6506,67.823,76.963
4.7559,65.917,75.201
4.7085,66.068,73.791
4.8116,63.166,74.235
5.0782,67.687,76.63
5.1835,66.39,76.952
5.1224,66.744,74.277
5.2255,63.315,74.616
5.5057,67.113,76.215
5.6111,65.667,76.107
5.5363,66.549,74.4
5.6395,63.682,73.739
5.9333,67.638,76.231
6.0386,66.014,76.933
5.9502,66.673,74.392
6.0534,63.678,74.322
6.3609,67.285,76.251


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_259.csv <==
x,qOut,qIn
0.052667,65.838,76.135
0.1554,66.249,74.291
0.25852,63.415,74.845
0.3749,67.505,76.686
0.48024,65.786,76.589
0.56932,66.214,73.889
0.67244,63.247,73.832
0.80247,67.498,76.624
0.90781,66.135,76.374
0.98323,66.805,73.826
1.0864,63.767,74.363
1.23,67.515,76.403
1.3354,65.702,76.703
1.3972,66.269,74.33
1.5003,63.48,74.104
1.6576,67.484,76.67
1.7629,65.713,76.312
1.8111,66.201,73.517
1.9142,63.51,74.143
2.0852,67.808,77.234
2.1905,66.152,76.773
2.225,66.318,73.524
2.3281,63.137,74.064
2.5127,67.329,77.145
2.6181,65.972,76.882
2.6389,66.545,74.017
2.742,63.493,73.506
2.9403,67.529,76.882
3.0457,66.027,76.435
3.0528,66.517,73.171
3.1559,63.477,74.321
3.3679,67.636,77.425
3.4732,66.191,76.941
3.4667,66.553,73.493
3.5699,62.966,73.669
3.7955,66.823,76.054
3.9008,65.717,76.599
3.8807,67.057,75.141
3.9838,64.233,74.831
4.223,67.443,76.245
4.3284,65.157,75.491
4.2946,65.914,74.046
4.3977,63.634,74.917
4.6506,67.982,76.303
4.7559,66.163,76.097
4.7085,66.398,74.551
4.8116,63.433,74.233
5.0782,67.532,76.535
5.1835,65.853,76.703
5.1224,66.266,73.583
5.2255,63.311,74.005
5.5057,67.525,77.375
5.6111,66.067,76.458
5.5363,66.609,73.647
5.6395,63.467,74.743
5.9333,67.331,76.388
6.0386,65.756,75.908
5.9502,66.548,74.13
6.0534,63.803,74.389
6.3609,67.711,76.423


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_260.csv <==
x,qOut,qIn
0.052667,66.069,76.489
0.1554,66.339,73.02
0.25852,63.235,74.156
0.3749,67.589,77.299
0.48024,66.325,77.234
0.56932,66.688,74.441
0.67244,63.113,72.742
0.80247,66.901,76.09
0.90781,65.651,77.388
0.98323,66.766,74.008
1.0864,64.084,74.319
1.23,67.776,77.143
1.3354,65.705,76.333
1.3972,66.006,72.944
1.5003,63.174,73.853
1.6576,67.653,77.442
1.7629,66.353,76.505
1.8111,66.783,73.838
1.9142,63.331,74.345
2.0852,67.053,76.556
2.1905,65.6,76.4
2.225,66.558,74.211
2.3281,63.722,74.58
2.5127,67.508,76.232
2.6181,65.72,76.2
2.6389,66.423,74.37
2.742,63.738,74.85
2.9403,67.686,76.463
3.0457,65.776,76.2
3.0528,66.202,73.999
3.1559,63.472,74.142
3.3679,67.734,76.611
3.4732,66.099,76.116
3.4667,66.417,73.681
3.5699,63.408,74.733
3.7955,67.568,77.302
3.9008,66.011,76.619
3.8807,66.359,74.084
3.9838,63.015,73.779
4.223,67.077,75.981
4.3284,65.915,76.447
4.2946,67.013,74.616
4.3977,64.121,74.114
4.6506,67.605,76.429
4.7559,65.543,76.359
4.7085,66.167,74.239
4.8116,63.497,74.523
5.0782,67.515,76.713
5.1835,65.702,76.209
5.1224,66.285,73.839
5.2255,63.597,74.619
5.5057,67.71,76.772
5.6111,65.928,75.938
5.5363,66.336,73.756
5.6395,63.565,74.65
5.9333,67.72,76.753
6.0386,65.951,76.51
5.9502,66.194,74.149
6.0534,63.292,73.882
6.3609,67.592,76.986


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_261.csv <==
x,qOut,qIn
0.052667,65.914,76.22
0.1554,66.001,73.435
0.25852,62.929,73.964
0.3749,67.503,77.299
0.48024,66.412,77.203
0.56932,66.808,73.762
0.67244,63.208,73.264
0.80247,67.054,76.551
0.90781,65.869,76.88
0.98323,66.89,74.55
1.0864,63.916,73.853
1.23,67.491,76.566
1.3354,65.598,76.484
1.3972,66.214,73.639
1.5003,63.482,74.274
1.6576,67.663,77.099
1.7629,66.046,76.518
1.8111,66.475,73.869
1.9142,63.348,74.26
2.0852,67.322,76.061
2.1905,65.817,76.593
2.225,66.552,74.697
2.3281,63.769,73.578
2.5127,67.687,76.678
2.6181,65.825,76.614
2.6389,66.113,73.184
2.742,63.21,74.22
2.9403,67.592,77.299
3.0457,66.206,76.987
3.0528,66.519,73.945
3.1559,63.036,73.844
3.3679,67.009,76.206
3.4732,65.849,76.897
3.4667,66.887,74.884
3.5699,63.898,73.797
3.7955,67.521,75.874
3.9008,65.722,76.709
3.8807,66.432,74.269
3.9838,63.665,73.569
4.223,67.647,76.344
4.3284,65.887,77.164
4.2946,66.354,74.301
4.3977,63.38,74.031
4.6506,67.361,77.1
4.7559,65.718,76.581
4.7085,66.333,73.215
4.8116,63.4,73.696
5.0782,67.548,76.668
5.1835,66.118,76.818
5.1224,66.824,74.418
5.2255,63.789,74.342
5.5057,67.314,77.137
5.6111,65.3,75.948
5.5363,65.979,72.891
5.6395,63.568,74.797
5.9333,67.931,76.915
6.0386,66.185,75.978
5.9502,66.359,73.748
6.0534,63.462,74.706
6.3609,67.652,77.221


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_262.csv <==
x,qOut,qIn
0.052667,65.381,76.533
0.1554,65.771,73.706
0.25852,63.236,73.971
0.3749,67.817,77.02
0.48024,66.357,76.709
0.56932,66.533,73.315
0.67244,63.216,73.515
0.80247,67.417,77.144
0.90781,66.178,77.43
0.98323,66.691,73.87
1.0864,63.217,73.997
1.23,66.978,76.414
1.3354,65.659,76.448
1.3972,66.706,74.575
1.5003,63.855,73.7
1.6576,67.639,76.3
1.7629,65.875,76.809
1.8111,66.495,74.2
1.9142,63.565,74.262
2.0852,67.422,76.676
2.1905,65.674,76.407
2.225,66.353,74.066
2.3281,63.557,74.032
2.5127,67.567,76.869
2.6181,65.863,76.344
2.6389,66.467,73.662
2.742,63.661,74.887
2.9403,67.606,76.852
3.0457,65.771,75.403
3.0528,66.238,73.91
3.1559,63.498,74.778
3.3679,67.707,76.804
3.4732,66.014,76.663
3.4667,66.319,74.41
3.5699,63.257,74.046
3.7955,67.348,76.028
3.9008,65.843,76.358
3.8807,66.473,73.819
3.9838,63.752,73.994
4.223,67.917,77.257
4.3284,66.15,77.009
4.2946,66.2,73.898
4.3977,62.911,73.321
4.6506,67.142,76.406
4.7559,65.943,77.137
4.7085,66.676,74.255
4.8116,63.685,73.653
5.0782,67.616,76.985
5.1835,65.961,77.297
5.1224,66.303,73.304
5.2255,63.068,73.523
5.5057,67.316,77.133
5.6111,66.209,76.981
5.5363,67.008,74.16
5.6395,63.603,73.269
5.9333,67.119,75.836
6.0386,65.577,76.736
5.9502,66.658,74.814
6.0534,64.029,74.314
6.3609,67.6,76.591


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_263.csv <==
x,qOut,qIn
0.052667,65.836,77.203
0.1554,66.632,73.923
0.25852,63.481,73.752
0.3749,67.247,76.174
0.48024,65.713,76.635
0.56932,66.626,74.497
0.67244,63.896,74.048
0.80247,67.639,76.581
0.90781,65.629,76.617
0.98323,66.07,73.959
1.0864,63.408,73.851
1.23,67.691,77.195
1.3354,66.024,76.723
1.3972,66.297,73.307
1.5003,63.295,74.076
1.6576,67.578,77.003
1.7629,66.154,77.085
1.8111,66.512,73.347
1.9142,63.286,73.51
2.0852,67.39,77.249
2.1905,66.049,76.879
2.225,66.625,73.798
2.3281,63.44,74.232
2.5127,67.33,76.61
2.6181,65.825,76.693
2.6389,66.477,73.984
2.742,63.498,73.512
2.9403,67.575,76.57
3.0457,66.099,76.717
3.0528,66.612,74.052
3.1559,63.408,74.052
3.3679,67.297,76.972
3.4732,65.788,77.088
3.4667,66.483,74.294
3.5699,63.345,73.651
3.7955,67.198,75.855
3.9008,65.748,76.364
3.8807,66.746,74.608
3.9838,64.078,74.077
4.223,67.827,76.921
4.3284,65.757,76.71
4.2946,66.082,73.059
4.3977,63.112,73.909
4.6506,67.322,77.106
4.7559,65.935,76.203
4.7085,66.767,74.295
4.8116,63.854,75.2
5.0782,67.385,76.31
5.1835,65.314,75.528
5.1224,65.947,74.337
5.2255,63.641,74.959
5.5057,68.07,76.801
5.6111,66.231,76.18
5.5363,66.165,73.623
5.6395,63.046,73.724
5.9333,67.575,76.773
6.0386,66.397,76.988
5.9502,66.748,74.114
6.0534,63.261,73.411
6.3609,67.148,76.814


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_264.csv <==
x,qOut,qIn
0.052667,66.015,76.625
0.1554,66.988,74.725
0.25852,63.97,74.433
0.3749,67.421,76.144
0.48024,65.421,76.332
0.56932,66.14,74.727
0.67244,63.625,74.087
0.80247,67.771,76.259
0.90781,65.941,76.6
0.98323,66.245,73.708
1.0864,63.422,74.016
1.23,67.771,77.286
1.3354,66.23,76.819
1.3972,66.398,73.368
1.5003,62.971,73.695
1.6576,67.147,77.033
1.7629,66.071,76.969
1.8111,66.976,74.024
1.9142,63.646,74.083
2.0852,67.109,76.044
2.1905,65.487,75.953
2.225,66.615,74.601
2.3281,64.039,75.408
2.5127,67.688,76.549
2.6181,65.531,75.846
2.6389,66.056,74.279
2.742,63.368,74.561
2.9403,67.579,76.051
3.0457,65.982,75.891
3.0528,66.702,74.31
3.1559,63.981,74.65
3.3679,67.742,76.725
3.4732,65.618,75.634
3.4667,65.963,73.847
3.5699,63.35,75.06
3.7955,67.67,76.913
3.9008,65.952,76.125
3.8807,66.219,73.857
3.9838,63.216,74.634
4.223,67.489,76.614
4.3284,66.084,76.323
4.2946,66.633,74.42
4.3977,63.579,73.965
4.6506,67.541,76.154
4.7559,65.938,76.67
4.7085,66.479,74.179
4.8116,63.54,73.788
5.0782,67.557,77.342
5.1835,65.894,76.829
5.1224,66.335,73.281
5.2255,63.255,74.345
5.5057,67.332,76.214
5.6111,65.922,76.043
5.5363,66.663,74.511
5.6395,63.797,74.425
5.9333,67.678,76.928
6.0386,65.842,76.74
5.9502,66.166,73.664
6.0534,62.996,73.837
6.3609,67.198,76.22


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_265.csv <==
x,qOut,qIn
0.052667,66.206,77.1
0.1554,66.631,74.293
0.25852,63.38,73.976
0.3749,67.214,76.389
0.48024,65.669,76.563
0.56932,66.424,74.006
0.67244,63.609,74.277
0.80247,67.691,76.703
0.90781,66.079,76.881
0.98323,66.528,74.171
1.0864,63.33,73.447
1.23,67.285,76.465
1.3354,65.859,76.594
1.3972,66.727,73.914
1.5003,63.819,74.136
1.6576,67.508,76.816
1.7629,65.617,76.302
1.8111,66.248,73.638
1.9142,63.507,75.113
2.0852,67.477,76.887
2.1905,65.664,75.856
2.225,66.241,74.51
2.3281,63.6,74.95
2.5127,67.745,76.15
2.6181,65.945,75.828
2.6389,66.248,73.991
2.742,63.532,73.798
2.9403,67.964,76.848
3.0457,66.354,77.425
3.0528,66.286,73.857
3.1559,62.87,73.791
3.3679,67.153,77.005
3.4732,66.04,76.881
3.4667,66.676,73.667
3.5699,63.353,73.138
3.7955,67.385,76.236
3.9008,66.209,77.726
3.8807,67.01,74.941
3.9838,63.643,73.457
4.223,67.016,76.032
4.3284,65.281,76.702
4.2946,66.265,74.227
4.3977,63.785,74.12
4.6506,67.926,76.486
4.7559,66.133,76.793
4.7085,66.336,74.163
4.8116,63.173,73.169
5.0782,67.396,76.934
5.1835,66.094,77.425
5.1224,66.706,73.706
5.2255,63.374,73.585
5.5057,67.117,76.301
5.6111,65.673,76.634
5.5363,66.656,74.749
5.6395,63.896,74.191
5.9333,67.601,76.603
6.0386,65.622,76.272
5.9502,66.092,73.586
6.0534,63.331,74.034
6.3609,67.669,76.646


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_266.csv <==
x,qOut,qIn
0.052667,65.699,76.918
0.1554,66.17,74.393
0.25852,63.315,73.895
0.3749,67.491,76.541
0.48024,65.953,76.742
0.56932,66.445,73.947
0.67244,63.403,73.68
0.80247,67.542,76.561
0.90781,66.127,76.929
0.98323,66.634,74.423
1.0864,63.362,73.774
1.23,67.249,76.234
1.3354,65.833,76.829
1.3972,66.589,74.415
1.5003,63.45,73.871
1.6576,67.343,76.191
1.7629,65.925,76.849
1.8111,66.783,74.925
1.9142,63.58,73.623
2.0852,67.148,75.537
2.1905,65.522,76.93
2.225,66.663,75.049
2.3281,64.057,74.372
2.5127,67.584,75.613
2.6181,65.367,76.162
2.6389,65.986,74.491
2.742,63.691,74.219
2.9403,68.027,77.33
3.0457,66.087,76.625
3.0528,66.1,72.774
3.1559,62.957,73.907
3.3679,67.364,77.018
3.4732,66.182,76.685
3.4667,66.888,74.305
3.5699,63.72,74.719
3.7955,67.296,76.506
3.9008,65.466,75.769
3.8807,66.171,73.952
3.9838,63.59,74.263
4.223,67.872,76.66
4.3284,66.214,76.798
4.2946,66.459,74.132
4.3977,63.294,73.833
4.6506,67.337,76.713
4.7559,65.838,76.186
4.7085,66.418,73.121
4.8116,63.474,74.573
5.0782,67.618,76.612
5.1835,66.114,76.861
5.1224,66.503,75.04
5.2255,63.143,74.079
5.5057,66.979,75.987
5.6111,65.583,76.854
5.5363,66.574,74.487
5.6395,63.783,73.774
5.9333,67.72,76.015
6.0386,66.047,76.447
5.9502,66.652,74.588
6.0534,63.735,74.077
6.3609,67.557,76.177


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_267.csv <==
x,qOut,qIn
0.052667,65.808,76.945
0.1554,66.471,74.648
0.25852,63.454,73.717
0.3749,67.346,76.489
0.48024,65.76,77.018
0.56932,66.539,73.836
0.67244,63.606,73.952
0.80247,67.46,76.72
0.90781,65.792,76.061
0.98323,66.583,74.005
1.0864,63.821,74.973
1.23,67.602,76.542
1.3354,65.638,75.637
1.3972,66.163,74.055
1.5003,63.464,74.839
1.6576,67.635,76.794
1.7629,65.934,76.105
1.8111,66.38,74.4
1.9142,63.382,74.628
2.0852,67.4,76.512
2.1905,65.813,75.842
2.225,66.524,74.081
2.3281,63.745,74.531
2.5127,67.726,75.899
2.6181,65.939,76.141
2.6389,66.378,74.58
2.742,63.544,74.626
2.9403,67.565,77.052
3.0457,65.747,76.509
3.0528,66.077,73.554
3.1559,63.037,74.086
3.3679,67.373,76.161
3.4732,66.18,76.36
3.4667,66.982,74.774
3.5699,63.883,74.036
3.7955,67.466,76.798
3.9008,65.59,76.5
3.8807,66.233,73.646
3.9838,63.365,74.407
4.223,67.376,76.271
4.3284,65.793,76.302
4.2946,66.626,74.759
4.3977,63.972,74.729
4.6506,67.677,76.242
4.7559,65.497,75.779
4.7085,65.83,73.876
4.8116,63.418,74.519
5.0782,68.054,77.357
5.1835,66.407,76.897
5.1224,66.24,73.265
5.2255,62.753,73.356
5.5057,67.179,76.746
5.6111,66.275,77.213
5.5363,67.049,73.912
5.6395,63.654,73.854
5.9333,67.239,76.421
6.0386,65.687,76.466
5.9502,66.508,74.416
6.0534,63.566,74.045
6.3609,67.437,76.077


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_268.csv <==
x,qOut,qIn
0.052667,65.664,75.897
0.1554,65.833,73.83
0.25852,63.205,74.499
0.3749,67.73,77.194
0.48024,66.179,76.547
0.56932,66.351,73.002
0.67244,63.122,74.193
0.80247,67.406,76.901
0.90781,66.193,76.613
0.98323,66.788,74.303
1.0864,63.509,74.544
1.23,67.265,76.206
1.3354,65.711,76.233
1.3972,66.461,74.516
1.5003,63.581,73.539
1.6576,67.611,76.067
1.7629,66.033,77.151
1.8111,66.559,74.659
1.9142,63.488,74.209
2.0852,67.334,76.583
2.1905,65.655,76.488
2.225,66.254,73.835
2.3281,63.317,73.775
2.5127,67.586,76.331
2.6181,66.295,77.23
2.6389,66.949,74.58
2.742,63.556,73.578
2.9403,67.066,76.277
3.0457,65.442,76.61
3.0528,66.537,74.145
3.1559,63.913,74.275
3.3679,67.607,76.85
3.4732,65.565,75.941
3.4667,66.212,73.738
3.5699,63.734,75.513
3.7955,67.772,76.529
3.9008,65.733,75.37
3.8807,66.016,73.917
3.9838,63.419,74.837
4.223,67.896,77.308
4.3284,66.245,76.566
4.2946,66.308,73.557
4.3977,62.984,73.997
4.6506,67.223,76.545
4.7559,66.054,76.476
4.7085,66.888,74.073
4.8116,63.898,74.063
5.0782,67.605,76.521
5.1835,65.753,76.28
5.1224,66.246,73.58
5.2255,63.383,74.649
5.5057,67.488,77.465
5.6111,65.866,76.361
5.5363,66.385,74.077
5.6395,63.267,74.164
5.9333,67.195,76.103
6.0386,65.714,76.07
5.9502,66.7,74.199
6.0534,64.178,74.847
6.3609,67.923,76.739


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_269.csv <==
x,qOut,qIn
0.052667,65.801,76.147
0.1554,66.225,74.383
0.25852,63.588,74.724
0.3749,67.811,77
0.48024,65.983,76.366
0.56932,66.039,73.232
0.67244,62.915,73.424
0.80247,67.505,76.906
0.90781,66.506,77.384
0.98323,67.028,74.278
1.0864,63.391,73.672
1.23,66.934,76.45
1.3354,65.51,76.73
1.3972,66.552,73.967
1.5003,63.74,74.411
1.6576,67.611,76.644
1.7629,65.928,75.789
1.8111,66.559,74.395
1.9142,63.532,74.474
2.0852,67.41,76.395
2.1905,65.796,76.356
2.225,66.583,74.685
2.3281,63.59,74.719
2.5127,67.271,75.324
2.6181,65.513,75.815
2.6389,66.462,75.094
2.742,64.004,74.803
2.9403,67.87,76.175
3.0457,65.718,76.197
3.0528,65.99,74.041
3.1559,63.196,74.21
3.3679,67.552,76.592
3.4732,66.083,76.511
3.4667,66.644,74.387
3.5699,63.559,74.661
3.7955,67.37,76.063
3.9008,65.676,76.113
3.8807,66.41,74.354
3.9838,63.697,73.815
4.223,67.718,76.339
4.3284,65.932,76.659
4.2946,66.363,74.09
4.3977,63.492,74.884
4.6506,67.469,77.007
4.7559,65.667,75.99
4.7085,66.083,74.119
4.8116,63.228,74.275
5.0782,67.637,76.513
5.1835,66.316,76.783
5.1224,66.806,73.965
5.2255,63.494,73.734
5.5057,67.361,76.317
5.6111,65.918,76.837
5.5363,66.717,74.435
5.6395,63.672,74.125
5.9333,67.308,76.477
6.0386,65.504,76.384
5.9502,66.307,74.016
6.0534,63.703,74.43
6.3609,67.687,76.339


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_270.csv <==
x,qOut,qIn
0.052667,65.214,76.053
0.1554,65.759,73.241
0.25852,63.284,74.077
0.3749,68.007,77.109
0.48024,66.71,76.617
0.56932,66.901,73.983
0.67244,63.278,74.26
0.80247,67.068,76.106
0.90781,65.73,76.696
0.98323,66.613,74.737
1.0864,63.604,73.87
1.23,67.409,76.174
1.3354,65.787,76.691
1.3972,66.524,74.559
1.5003,63.62,74.176
1.6576,67.494,76.024
1.7629,65.786,76.325
1.8111,66.423,74.658
1.9142,63.584,73.946
2.0852,67.613,76.348
2.1905,65.937,76.772
2.225,66.406,74.163
2.3281,63.307,74.12
2.5127,67.33,75.922
2.6181,65.886,77.016
2.6389,66.652,75.028
2.742,63.616,73.398
2.9403,67.369,76.407
3.0457,65.671,76.831
3.0528,66.456,73.83
3.1559,63.67,74.213
3.3679,67.58,76.49
3.4732,65.803,76.426
3.4667,66.421,74.2
3.5699,63.671,74.511
3.7955,67.609,76.553
3.9008,65.721,76.026
3.8807,66.14,74.006
3.9838,63.447,74.306
4.223,67.762,76.87
4.3284,66.116,76.653
4.2946,66.304,74.135
4.3977,63.166,73.621
4.6506,67.413,76.421
4.7559,66.079,77.195
4.7085,66.561,74.269
4.8116,63.414,73.125
5.0782,67.489,76.968
5.1835,66.07,77.481
5.1224,66.51,73.575
5.2255,63.176,73.301
5.5057,67.243,77.023
5.6111,66.064,76.987
5.5363,66.895,73.688
5.6395,63.57,73.361
5.9333,67.175,75.989
6.0386,65.667,76.991
5.9502,66.687,75.409
6.0534,63.911,74.538
6.3609,67.383,76.577


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_271.csv <==
x,qOut,qIn
0.052667,65.981,76.537
0.1554,66.198,73.707
0.25852,63.251,73.469
0.3749,67.665,77.074
0.48024,66.296,77.495
0.56932,66.537,74.072
0.67244,63.006,73.31
0.80247,66.953,76.624
0.90781,65.767,77.182
0.98323,66.76,73.78
1.0864,63.752,73.788
1.23,67.501,76.369
1.3354,65.847,76.856
1.3972,66.606,74.175
1.5003,63.733,74.105
1.6576,67.468,76.494
1.7629,65.574,76.442
1.8111,66.184,73.98
1.9142,63.598,74.328
2.0852,67.768,76.862
2.1905,65.953,76.216
2.225,66.139,73.69
2.3281,63.199,74.072
2.5127,67.644,77.117
2.6181,66.296,77.01
2.6389,66.536,73.654
2.742,63.011,73.317
2.9403,67.07,76.475
3.0457,65.992,77.536
3.0528,66.936,74.948
3.1559,63.759,73.941
3.3679,67.256,75.9
3.4732,65.493,76.394
3.4667,66.304,73.859
3.5699,63.681,73.555
3.7955,67.948,76.867
3.9008,66.363,77.278
3.8807,66.595,74.235
3.9838,63.089,73.901
4.223,66.893,76.423
4.3284,65.554,76.458
4.2946,66.628,74.271
4.3977,63.813,74.333
4.6506,67.62,76.143
4.7559,65.879,76.048
4.7085,66.559,74.654
4.8116,63.661,74.699
5.0782,67.473,75.811
5.1835,65.668,76.255
5.1224,66.334,75.119
5.2255,63.531,74.064
5.5057,67.497,75.861
5.6111,65.762,76.977
5.5363,66.402,74.47
5.6395,63.615,73.808
5.9333,67.583,76.698
6.0386,65.793,76.32
5.9502,66.321,74.133
6.0534,63.626,74.544
6.3609,67.768,76.208


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_272.csv <==
x,qOut,qIn
0.052667,65.564,76.561
0.1554,66.364,74.025
0.25852,63.767,73.808
0.3749,67.816,76.793
0.48024,65.966,76.075
0.56932,66.315,73.507
0.67244,63.518,75.157
0.80247,67.654,76.9
0.90781,65.872,76.329
0.98323,66.066,74.328
1.0864,62.993,73.696
1.23,67.393,76.69
1.3354,66.204,77.152
1.3972,66.791,73.953
1.5003,63.508,73.482
1.6576,67.394,76.401
1.7629,65.984,76.714
1.8111,66.688,74.128
1.9142,63.565,74.259
2.0852,67.405,76.492
2.1905,65.848,76.841
2.225,66.522,74.162
2.3281,63.287,73.663
2.5127,67.117,76.137
2.6181,65.748,76.891
2.6389,66.898,75.183
2.742,64.049,74.363
2.9403,67.372,76.003
3.0457,65.201,75.274
3.0528,66.027,73.732
3.1559,63.838,75.444
3.3679,68.156,76.862
3.4732,66.17,75.953
3.4667,66.15,74.318
3.5699,62.934,74.524
3.7955,67.197,76.104
3.9008,65.943,76.201
3.8807,66.792,74.974
3.9838,63.781,74.335
4.223,67.487,75.813
4.3284,65.711,76.653
4.2946,66.452,74.796
4.3977,63.703,74.177
4.6506,67.585,75.853
4.7559,65.725,76.062
4.7085,66.299,74.245
4.8116,63.679,74.331
5.0782,67.827,76.944
5.1835,65.978,76.634
5.1224,66.148,73.989
5.2255,63.01,74.046
5.5057,67.266,76.397
5.6111,66.001,76.493
5.5363,66.758,74.355
5.6395,63.675,73.759
5.9333,67.476,76.534
6.0386,65.834,76.753
5.9502,66.523,74.674
6.0534,63.538,74.195
6.3609,67.307,76.209


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_273.csv <==
x,qOut,qIn
0.052667,65.898,76.543
0.1554,66.235,73.726
0.25852,63.42,74.811
0.3749,67.539,77.033
0.48024,65.798,76.373
0.56932,66.229,73.651
0.67244,63.351,73.976
0.80247,67.588,76.743
0.90781,66.093,76.453
0.98323,66.628,73.534
1.0864,63.676,74.469
1.23,67.583,77.331
1.3354,65.776,76.242
1.3972,66.172,73.54
1.5003,63.294,74.498
1.6576,67.497,76.728
1.7629,65.959,76.115
1.8111,66.439,73.975
1.9142,63.567,74.177
2.0852,67.718,76.779
2.1905,66.066,76.641
2.225,66.263,73.755
2.3281,63.056,73.712
2.5127,67.341,77.392
2.6181,66.131,77.5
2.6389,66.75,73.643
2.742,63.307,73.245
2.9403,66.998,76.527
3.0457,65.629,76.301
3.0528,66.845,74.193
3.1559,64.327,75.054
3.3679,67.855,76.755
3.4732,65.472,75.482
3.4667,65.739,73.491
3.5699,63.257,74.301
3.7955,67.866,77.196
3.9008,66.307,76.869
3.8807,66.391,73.796
3.9838,63.061,74.169
4.223,67.198,76.964
4.3284,65.903,76.384
4.2946,66.572,73.68
4.3977,63.529,73.936
4.6506,67.609,76.838
4.7559,66.18,76.551
4.7085,66.699,73.967
4.8116,63.402,74.435
5.0782,67.216,75.977
5.1835,65.753,76.451
5.1224,66.599,74.625
5.2255,63.601,74.091
5.5057,67.376,76.324
5.6111,65.709,76.459
5.5363,66.508,75.057
5.6395,63.62,74.345
5.9333,67.37,75.662
6.0386,65.566,76.371
5.9502,66.385,74.495
6.0534,63.844,73.83
6.3609,67.851,76.628


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_274.csv <==
x,qOut,qIn
0.052667,65.891,76.832
0.1554,65.882,73.844
0.25852,62.98,73.635
0.3749,67.493,76.632
0.48024,66.177,76.743
0.56932,66.598,73.307
0.67244,63.576,73.625
0.80247,67.801,77.487
0.90781,66.31,77.419
0.98323,66.385,73.494
1.0864,62.746,73.207
1.23,66.871,76.814
1.3354,65.95,77.071
1.3972,67.017,74.327
1.5003,63.781,73.596
1.6576,67.286,75.933
1.7629,65.649,76.897
1.8111,66.578,74.427
1.9142,63.778,74.068
2.0852,67.529,76.435
2.1905,65.666,76.412
2.225,66.252,74.092
2.3281,63.418,74.472
2.5127,67.522,76.827
2.6181,65.939,76.509
2.6389,66.513,74.485
2.742,63.422,74.096
2.9403,67.351,75.857
3.0457,65.846,76.07
3.0528,66.676,74.619
3.1559,63.886,74.376
3.3679,67.725,75.848
3.4732,65.831,76.918
3.4667,66.212,74.819
3.5699,63.228,73.364
3.7955,67.344,76.437
3.9008,65.857,77.014
3.8807,66.515,73.751
3.9838,63.49,74.116
4.223,67.438,76.679
4.3284,65.886,76.729
4.2946,66.584,74.727
4.3977,63.59,73.795
4.6506,67.387,76.003
4.7559,65.678,76.268
4.7085,66.396,73.892
4.8116,63.741,74.501
5.0782,67.847,76.76
5.1835,66.05,76.577
5.1224,66.252,74.022
5.2255,62.98,73.801
5.5057,67.124,76.421
5.6111,65.903,77.16
5.5363,66.851,74.843
5.6395,63.787,73.929
5.9333,67.286,75.502
6.0386,65.425,76.294
5.9502,66.324,74.423
6.0534,64.005,74.324
6.3609,68.052,77.236


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_275.csv <==
x,qOut,qIn
0.052667,65.842,76.688
0.1554,66.495,74.349
0.25852,63.541,74.316
0.3749,67.439,76.19
0.48024,65.762,76.178
0.56932,66.401,73.537
0.67244,63.72,74.148
0.80247,67.923,77.165
0.90781,66.203,76.691
0.98323,66.323,74.047
1.0864,63.011,74.236
1.23,67.121,76.452
1.3354,65.841,76.404
1.3972,66.616,73.874
1.5003,63.556,74.243
1.6576,67.543,76.047
1.7629,66.105,76.716
1.8111,66.764,74.99
1.9142,63.456,73.89
2.0852,67.072,75.866
2.1905,65.504,76.864
2.225,66.566,74.99
2.3281,63.789,73.948
2.5127,67.459,76.143
2.6181,65.57,75.932
2.6389,66.403,73.897
2.742,63.859,75.147
2.9403,67.788,76.642
3.0457,65.781,75.842
3.0528,66.221,74.545
3.1559,63.45,74.796
3.3679,67.49,76.141
3.4732,65.711,75.749
3.4667,66.297,74.369
3.5699,63.725,74.957
3.7955,67.909,76.444
3.9008,66.037,75.912
3.8807,66.138,74.022
3.9838,63.088,74.23
4.223,67.526,76.453
4.3284,66.276,77.338
4.2946,66.749,74.379
4.3977,63.253,73.142
4.6506,66.986,76.15
4.7559,65.641,76.79
4.7085,66.779,74.787
4.8116,64.081,74.846
5.0782,67.616,76.194
5.1835,65.444,75.986
5.1224,65.954,74.1
5.2255,63.451,73.763
5.5057,67.919,76.714
5.6111,66.333,76.813
5.5363,66.55,73.769
5.6395,63.31,73.862
5.9333,67.308,76.803
6.0386,65.808,76.731
5.9502,66.413,73.654
6.0534,63.396,74.161
6.3609,67.386,77.041


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_276.csv <==
x,qOut,qIn
0.052667,65.588,76.667
0.1554,66.509,74.736
0.25852,63.794,74.236
0.3749,67.579,76.583
0.48024,65.627,76.336
0.56932,66.197,73.577
0.67244,63.627,74.04
0.80247,67.869,77.176
0.90781,66.097,76.112
0.98323,66.359,72.802
1.0864,63.43,74.864
1.23,67.572,77.189
1.3354,65.895,76.155
1.3972,66.204,74.032
1.5003,63.176,74.605
1.6576,67.359,76.916
1.7629,65.906,76.193
1.8111,66.458,73.747
1.9142,63.424,73.972
2.0852,67.551,76.29
2.1905,66.132,77.127
2.225,66.73,74.343
2.3281,63.59,73.979
2.5127,67.309,77.102
2.6181,65.577,76.209
2.6389,66.298,73.28
2.742,63.563,74.317
2.9403,67.661,76.824
3.0457,65.997,76.237
3.0528,66.527,74.303
3.1559,63.668,74.687
3.3679,67.517,77.007
3.4732,65.577,75.924
3.4667,65.982,72.924
3.5699,63.355,74.592
3.7955,67.853,77.071
3.9008,66.346,76.221
3.8807,66.484,73.975
3.9838,63.228,74.624
4.223,67.364,76.751
4.3284,65.968,76.523
4.2946,66.411,73.876
4.3977,63.134,73.726
4.6506,67.328,76.532
4.7559,66.223,77.104
4.7085,67.038,74.604
4.8116,63.614,73.665
5.0782,67.042,75.662
5.1835,65.438,76.543
5.1224,66.576,75.063
5.2255,64.039,74.686
5.5057,67.724,76.138
5.6111,65.569,76.182
5.5363,65.975,73.89
5.6395,63.299,73.965
5.9333,67.746,76.734
6.0386,66.3,76.734
5.9502,66.72,74.211
6.0534,63.393,74.003
6.3609,67.143,76.296


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_277.csv <==
x,qOut,qIn
0.052667,66.015,75.632
0.1554,66.1,73.535
0.25852,63.316,75.102
0.3749,67.789,77.673
0.48024,66.203,76.846
0.56932,66.201,73.514
0.67244,62.654,73.029
0.80247,66.939,76.313
0.90781,66.084,76.845
0.98323,67.278,74.254
1.0864,64.297,74.68
1.23,67.565,76.727
1.3354,65.363,76.076
1.3972,65.93,73.729
1.5003,63.337,74.613
1.6576,67.676,76.743
1.7629,66.123,76.137
1.8111,66.58,74.048
1.9142,63.501,74.215
2.0852,67.473,76.241
2.1905,65.885,76.675
2.225,66.475,74.011
2.3281,63.523,74.169
2.5127,67.454,76.715
2.6181,65.763,76.372
2.6389,66.312,73.986
2.742,63.438,74.546
2.9403,67.519,76.856
3.0457,65.9,76.136
3.0528,66.388,74.21
3.1559,63.381,74.521
3.3679,67.504,76.439
3.4732,66.044,76.523
3.4667,66.638,74.401
3.5699,63.511,73.781
3.7955,67.428,76.057
3.9008,65.922,76.335
3.8807,66.654,74.463
3.9838,63.695,74.563
4.223,67.488,76.207
4.3284,65.709,76.364
4.2946,66.257,74.95
4.3977,63.277,73.801
4.6506,67.36,75.868
4.7559,65.918,77.149
4.7085,66.681,74.464
4.8116,63.613,73.791
5.0782,67.385,76.15
5.1835,65.75,76.623
5.1224,66.606,74.365
5.2255,63.741,74.117
5.5057,67.455,76.322
5.6111,65.591,76.495
5.5363,66.376,74.307
5.6395,63.745,74.573
5.9333,67.565,76.963
6.0386,65.534,75.629
5.9502,66.11,73.708
6.0534,63.699,74.903
6.3609,67.951,76.535


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_278.csv <==
x,qOut,qIn
0.052667,66.007,77.029
0.1554,66.728,73.942
0.25852,63.4,73.692
0.3749,67.091,76.153
0.48024,65.654,76.974
0.56932,66.79,75.328
0.67244,63.956,74.364
0.80247,67.285,75.664
0.90781,65.113,75.792
0.98323,65.977,74.184
1.0864,63.908,74.681
1.23,68.26,77.437
1.3354,66.173,76.503
1.3972,66.044,73.203
1.5003,62.958,74.163
1.6576,67.396,76.816
1.7629,66.121,76.154
1.8111,66.743,73.756
1.9142,63.788,74.049
2.0852,67.676,77.163
2.1905,65.857,76.619
2.225,66.153,73.757
2.3281,63.145,74.407
2.5127,67.348,77.218
2.6181,65.912,76.568
2.6389,66.498,73.153
2.742,63.434,73.806
2.9403,67.514,77.186
3.0457,66.102,76.058
3.0528,66.799,73.801
3.1559,63.752,75.065
3.3679,67.384,76.59
3.4732,65.49,75.745
3.4667,66.123,74.109
3.5699,63.498,74.874
3.7955,67.684,76.475
3.9008,65.959,76.19
3.8807,66.322,74.345
3.9838,63.411,73.993
4.223,67.598,76.564
4.3284,66.02,76.684
4.2946,66.411,73.567
4.3977,63.375,74.045
4.6506,67.515,77.196
4.7559,66.024,76.691
4.7085,66.495,73.987
4.8116,63.328,74.082
5.0782,67.28,76.353
5.1835,65.804,76.62
5.1224,66.549,74.185
5.2255,63.729,74.203
5.5057,67.694,76.931
5.6111,65.928,76.384
5.5363,66.28,73.903
5.6395,63.279,74.113
5.9333,67.524,76.622
6.0386,66.139,76.496
5.9502,66.625,74.364
6.0534,63.364,73.673
6.3609,67.356,76.366


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_279.csv <==
x,qOut,qIn
0.052667,66.011,77
0.1554,66.464,73.716
0.25852,63.411,74.112
0.3749,67.468,76.778
0.48024,65.928,76.858
0.56932,66.361,73.617
0.67244,63.348,73.324
0.80247,67.615,77.226
0.90781,66.256,76.999
0.98323,66.61,73.58
1.0864,63.201,73.792
1.23,67.173,76.817
1.3354,65.902,77.409
1.3972,66.677,74.266
1.5003,63.47,73.601
1.6576,67.238,76.22
1.7629,65.761,76.493
1.8111,66.664,73.951
1.9142,63.865,73.962
2.0852,67.743,76.385
2.1905,65.945,76.947
2.225,66.347,74.547
2.3281,63.254,73.933
2.5127,67.229,76.679
2.6181,65.708,76.603
2.6389,66.447,73.846
2.742,63.483,73.814
2.9403,67.502,76.501
3.0457,66.018,76.96
3.0528,66.768,74.622
3.1559,63.726,74.151
3.3679,67.312,76.364
3.4732,65.431,76.017
3.4667,66.228,73.45
3.5699,63.776,74.637
3.7955,67.939,77.021
3.9008,66.045,76.113
3.8807,66.219,74.113
3.9838,63.255,75.039
4.223,67.447,76.479
4.3284,65.874,75.776
4.2946,66.275,74.351
4.3977,63.28,74.088
4.6506,67.659,76.424
4.7559,66.395,77.561
4.7085,66.811,74.669
4.8116,63.196,72.64
5.0782,66.907,76.066
5.1835,65.648,77.121
5.1224,66.892,74.522
5.2255,64.176,74.436
5.5057,67.613,76.207
5.6111,65.4,76.173
5.5363,65.968,74.111
5.6395,63.554,74.034
5.9333,67.914,77.011
6.0386,66.132,76.666
5.9502,66.273,73.58
6.0534,63.207,73.668
6.3609,67.451,77.042


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_280.csv <==
x,qOut,qIn
0.052667,65.973,77.202
0.1554,67.07,75.228
0.25852,64.018,73.725
0.3749,67.367,75.612
0.48024,65.388,76.007
0.56932,66.224,74.634
0.67244,63.732,74.285
0.80247,67.821,76.42
0.90781,65.938,77.359
0.98323,66.213,74.377
1.0864,63.08,73.319
1.23,67.182,76.119
1.3354,65.823,76.606
1.3972,66.708,74.303
1.5003,63.939,74.283
1.6576,67.769,76.652
1.7629,65.839,76.977
1.8111,66.137,74.048
1.9142,63.108,73.84
2.0852,67.38,76.496
2.1905,66.09,76.534
2.225,66.78,74.174
2.3281,63.596,73.563
2.5127,67.445,76.342
2.6181,65.941,77.382
2.6389,66.685,74.499
2.742,63.499,73.634
2.9403,67.067,76.363
3.0457,65.37,76.157
3.0528,66.436,74.082
3.1559,64.012,74.791
3.3679,67.855,76.557
3.4732,65.705,75.896
3.4667,66.012,74.174
3.5699,63.419,74.602
3.7955,67.762,76.613
3.9008,66.017,76.574
3.8807,66.176,73.634
3.9838,63.18,73.494
4.223,67.599,77.04
4.3284,66.269,77.194
4.2946,66.585,73.524
4.3977,63.224,73.851
4.6506,67.222,77.025
4.7559,65.892,77.008
4.7085,66.583,73.825
4.8116,63.446,73.878
5.0782,67.362,76.607
5.1835,65.909,76.529
5.1224,66.654,74.103
5.2255,63.701,73.998
5.5057,67.574,76.482
5.6111,65.879,76.215
5.5363,66.363,74.371
5.6395,63.359,74.605
5.9333,67.46,76.397
6.0386,65.972,76.977
5.9502,66.476,74.499
6.0534,63.137,73.329
6.3609,67.137,75.772


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_281.csv <==
x,qOut,qIn
0.052667,65.666,75.595
0.1554,66.168,73.536
0.25852,63.495,74.584
0.3749,67.834,76.859
0.48024,66.249,76.605
0.56932,66.5,74.033
0.67244,63.096,74.231
0.80247,67.028,76.86
0.90781,65.714,76.129
0.98323,66.765,74.157
1.0864,63.831,74.876
1.23,67.423,75.658
1.3354,65.579,75.368
1.3972,66.525,74.828
1.5003,64.093,75.195
1.6576,67.787,76.168
1.7629,65.425,76.016
1.8111,65.735,74.535
1.9142,63.304,74.852
2.0852,67.767,76.721
2.1905,66.029,75.987
2.225,66.219,73.513
2.3281,63.316,74.107
2.5127,67.802,77.128
2.6181,66.432,76.742
2.6389,66.646,74.045
2.742,63.212,73.847
2.9403,67.183,76.434
3.0457,65.859,76.63
3.0528,66.61,73.944
3.1559,63.581,74.06
3.3679,67.504,76.686
3.4732,65.934,76.941
3.4667,66.527,74.448
3.5699,63.409,73.933
3.7955,67.25,75.916
3.9008,65.691,76.53
3.8807,66.526,74.422
3.9838,63.804,74.099
4.223,67.76,77.159
4.3284,65.925,76.711
4.2946,66.285,73.428
4.3977,63.19,74.103
4.6506,67.304,76.277
4.7559,65.941,76.101
4.7085,66.791,74.622
4.8116,63.929,74.764
5.0782,67.606,76.256
5.1835,65.606,76.272
5.1224,66.03,74.437
5.2255,63.206,73.734
5.5057,67.532,76.746
5.6111,66.127,76.95
5.5363,66.686,73.967
5.6395,63.461,73.901
5.9333,67.266,76.383
6.0386,65.728,76.797
5.9502,66.602,74.404
6.0534,63.835,74.427
6.3609,67.605,76.734


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_282.csv <==
x,qOut,qIn
0.052667,66.007,76.628
0.1554,66.544,74.637
0.25852,63.347,73.971
0.3749,67.233,75.658
0.48024,65.785,76.68
0.56932,66.752,75.058
0.67244,63.938,73.888
0.80247,67.578,75.981
0.90781,65.586,76.468
0.98323,66.202,74.078
1.0864,63.586,74.233
1.23,67.692,76.664
1.3354,65.869,76.655
1.3972,66.249,73.945
1.5003,63.367,74.101
1.6576,67.49,76.627
1.7629,65.855,76.58
1.8111,66.333,74.219
1.9142,63.513,74.235
2.0852,67.696,77.128
2.1905,66.046,76.491
2.225,66.286,73.134
2.3281,63.146,73.433
2.5127,67.516,76.615
2.6181,66.351,77.241
2.6389,66.866,74.585
2.742,63.429,74.074
2.9403,67.069,76.184
3.0457,65.524,76.964
3.0528,66.328,73.867
3.1559,63.44,73.288
3.3679,67.593,76.53
3.4732,66.202,77.339
3.4667,66.834,74.523
3.5699,63.589,73.896
3.7955,67.144,76.236
3.9008,65.388,76.942
3.8807,66.253,74.289
3.9838,63.764,73.61
4.223,67.893,76.965
4.3284,66.042,76.447
4.2946,66.23,72.754
4.3977,63.342,74.511
4.6506,67.765,77.331
4.7559,66.313,76.61
4.7085,66.409,74.027
4.8116,62.837,73.393
5.0782,66.985,76.601
5.1835,66,77.417
5.1224,66.961,74.516
5.2255,63.637,73.647
5.5057,67.133,75.914
5.6111,65.557,76.624
5.5363,66.63,74.613
5.6395,63.979,74.171
5.9333,67.737,76.499
6.0386,65.758,76.036
5.9502,66.219,74.097
6.0534,63.377,74.715
6.3609,67.557,76.395


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_283.csv <==
x,qOut,qIn
0.052667,65.236,76.559
0.1554,66.396,74.552
0.25852,64.005,74.928
0.3749,67.827,76.898
0.48024,65.68,75.754
0.56932,65.983,73.677
0.67244,63.195,74.23
0.80247,67.654,76.122
0.90781,66.311,76.667
0.98323,66.825,75.068
1.0864,63.599,73.92
1.23,67.293,76.148
1.3354,65.572,76.711
1.3972,66.215,73.877
1.5003,63.375,73.797
1.6576,67.595,76.809
1.7629,66.155,76.917
1.8111,66.688,74.319
1.9142,63.397,73.996
2.0852,67.149,76.147
2.1905,65.633,76.649
2.225,66.582,74.246
2.3281,63.798,74.393
2.5127,67.619,76.609
2.6181,65.8,75.929
2.6389,66.421,74.018
2.742,63.562,74.514
2.9403,67.514,76.348
3.0457,65.799,76.203
3.0528,66.469,74.505
3.1559,63.639,74.9
3.3679,67.453,76.354
3.4732,65.565,75.465
3.4667,66.181,74.317
3.5699,63.59,74.747
3.7955,67.803,76.417
3.9008,66.044,76.392
3.8807,66.341,74.563
3.9838,63.301,74.368
4.223,67.399,76.615
4.3284,65.861,76.416
4.2946,66.491,74.047
4.3977,63.594,73.889
4.6506,67.631,76.018
4.7559,66.008,76.393
4.7085,66.537,74.303
4.8116,63.72,74.656
5.0782,67.665,76.672
5.1835,65.748,76.717
5.1224,65.9,74.086
5.2255,62.878,73.633
5.5057,67.452,76.773
5.6111,66.406,76.976
5.5363,66.93,74.176
5.6395,63.343,72.966
5.9333,67.168,76.085
6.0386,66,77.753
5.9502,67.003,74.723
6.0534,63.687,73.255
6.3609,66.981,75.887


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_284.csv <==
x,qOut,qIn
0.052667,66.099,76.318
0.1554,66.174,74.128
0.25852,62.906,74.088
0.3749,67.274,76.466
0.48024,66.219,76.815
0.56932,67.027,74.57
0.67244,63.598,73.708
0.80247,67.136,75.631
0.90781,65.643,76.734
0.98323,66.819,75.288
1.0864,64.052,74.431
1.23,67.442,75.817
1.3354,65.266,75.964
1.3972,66.068,74.095
1.5003,63.741,74.437
1.6576,67.915,76.913
1.7629,65.955,76.048
1.8111,66.258,73.867
1.9142,63.433,75.055
2.0852,67.511,76.568
2.1905,65.728,75.856
2.225,66.199,74.133
2.3281,63.526,74.663
2.5127,67.804,76.785
2.6181,66.106,76.055
2.6389,66.314,73.75
2.742,63.255,73.865
2.9403,67.531,76.978
3.0457,66.132,77.017
3.0528,66.574,74.499
3.1559,63.345,74.009
3.3679,67.22,76.295
3.4732,65.696,76.688
3.4667,66.435,73.298
3.5699,63.657,73.612
3.7955,67.829,77.299
3.9008,66.243,76.676
3.8807,66.577,73.789
3.9838,63.295,74.559
4.223,67.108,76.359
4.3284,65.549,76.295
4.2946,66.356,74.334
4.3977,63.637,74.269
4.6506,67.7,76.846
4.7559,65.988,76.667
4.7085,66.389,73.786
4.8116,63.329,74.073
5.0782,67.437,76.65
5.1835,65.996,76.443
5.1224,66.689,73.605
5.2255,63.668,74.426
5.5057,67.488,76.919
5.6111,65.778,76.129
5.5363,66.433,74.286
5.6395,63.567,74.775
5.9333,67.419,76.112
6.0386,65.618,75.694
5.9502,66.237,74.211
6.0534,63.668,75.02
6.3609,67.899,76.714


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_285.csv <==
x,qOut,qIn
0.052667,65.697,75.479
0.1554,66.139,73.81
0.25852,63.358,74.273
0.3749,67.618,76.615
0.48024,66.064,76.753
0.56932,66.539,74.46
0.67244,63.493,74.307
0.80247,67.324,76.381
0.90781,65.57,76.111
0.98323,66.182,73.869
1.0864,63.609,74.292
1.23,67.935,77.347
1.3354,66.226,76.986
1.3972,66.303,73.492
1.5003,63.028,73.675
1.6576,67.261,76.972
1.7629,66.037,76.468
1.8111,66.766,73.728
1.9142,63.752,74.009
2.0852,67.626,77.132
2.1905,65.933,76.344
2.225,66.358,73.691
2.3281,63.254,74.236
2.5127,67.318,76.915
2.6181,65.892,76.683
2.6389,66.586,74.111
2.742,63.504,74.399
2.9403,67.347,76.113
3.0457,65.777,75.781
3.0528,66.553,74.136
3.1559,63.752,74.437
3.3679,67.725,76.633
3.4732,65.972,76.68
3.4667,66.365,74.47
3.5699,63.114,74.466
3.7955,67.019,76.038
3.9008,65.625,76.208
3.8807,66.74,74.792
3.9838,63.988,74.207
4.223,67.624,75.818
4.3284,65.643,76.149
4.2946,66.398,74.788
4.3977,63.93,74.896
4.6506,67.747,76.325
4.7559,65.493,75.747
4.7085,65.776,73.605
4.8116,63.33,74.794
5.0782,67.963,77.202
5.1835,66.361,76.481
5.1224,66.358,73.838
5.2255,62.964,73.979
5.5057,67.217,76.647
5.6111,66.085,76.985
5.5363,66.878,74.358
5.6395,63.689,73.298
5.9333,67.365,76.505
6.0386,65.719,76.764
5.9502,66.542,73.501
6.0534,63.815,75.08
6.3609,67.646,77.005


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_286.csv <==
x,qOut,qIn
0.052667,66.249,77.331
0.1554,66.588,74.295
0.25852,63.024,73.155
0.3749,66.843,75.85
0.48024,65.66,76.553
0.56932,67.005,74.517
0.67244,64.299,74.728
0.80247,67.625,76.213
0.90781,65.32,76.18
0.98323,65.954,74.748
1.0864,63.565,74.641
1.23,67.743,76.229
1.3354,65.822,75.86
1.3972,66.148,73.788
1.5003,63.503,74.017
1.6576,67.95,77.143
1.7629,66.318,77.168
1.8111,66.328,73.761
1.9142,62.934,73.794
2.0852,67.097,76.915
2.1905,65.888,76.792
2.225,66.677,73.828
2.3281,63.672,74.085
2.5127,67.603,76.196
2.6181,66.022,76.574
2.6389,66.552,74.22
2.742,63.531,73.73
2.9403,67.534,76.675
3.0457,65.947,76.991
3.0528,66.39,74.184
3.1559,63.168,73.552
3.3679,67.178,76.498
3.4732,65.85,77.048
3.4667,66.685,74.461
3.5699,63.62,73.826
3.7955,67.384,76.395
3.9008,65.76,76.366
3.8807,66.528,74.028
3.9838,63.622,74.372
4.223,67.558,76.289
4.3284,65.931,76.642
4.2946,66.583,74.715
4.3977,63.489,73.611
4.6506,67.231,76.369
4.7559,65.579,76.114
4.7085,66.498,74.104
4.8116,63.837,75.451
5.0782,67.633,76.245
5.1835,65.643,75.591
5.1224,66.146,74.592
5.2255,63.42,74.619
5.5057,67.626,75.897
5.6111,66.002,76.608
5.5363,66.504,75.098
5.6395,63.56,73.961
5.9333,67.52,75.918
6.0386,65.809,76.363
5.9502,66.293,73.927
6.0534,63.429,74.211
6.3609,67.716,76.911


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_287.csv <==
x,qOut,qIn
0.052667,66.025,76.902
0.1554,66.293,73.721
0.25852,63.142,74.41
0.3749,67.255,76.647
0.48024,65.865,76.232
0.56932,66.593,73.509
0.67244,63.721,73.921
0.80247,67.773,76.973
0.90781,66.128,76.899
0.98323,66.51,74.243
1.0864,63.361,74.232
1.23,67.194,76.656
1.3354,65.533,76.196
1.3972,66.239,73.65
1.5003,63.667,74.48
1.6576,67.947,76.958
1.7629,66.236,76.315
1.8111,66.311,73.908
1.9142,63.151,73.88
2.0852,67.48,76.395
2.1905,66.193,76.956
2.225,66.55,74.153
2.3281,63.157,73.265
2.5127,67.256,76.592
2.6181,66.094,77.914
2.6389,66.773,74.359
2.742,63.232,73.048
2.9403,66.869,76.081
3.0457,65.594,77.154
3.0528,66.89,74.816
3.1559,64.126,73.764
3.3679,67.582,76.154
3.4732,65.501,76.322
3.4667,66.213,74.106
3.5699,63.73,74.447
3.7955,67.838,76.792
3.9008,65.917,76.421
3.8807,66.188,73.575
3.9838,63.229,73.911
4.223,67.464,76.907
4.3284,66.002,76.76
4.2946,66.581,74.207
4.3977,63.557,74.26
4.6506,67.387,76.596
4.7559,65.648,76.042
4.7085,66.241,73.624
4.8116,63.557,74.529
5.0782,67.836,76.641
5.1835,66.206,77.166
5.1224,66.415,74.025
5.2255,63.123,73.097
5.5057,67.186,76.991
5.6111,65.854,77.016
5.5363,66.667,73.459
5.6395,63.753,74.425
5.9333,67.544,76.844
6.0386,65.73,75.92
5.9502,66.258,73.697
6.0534,63.523,74.172
6.3609,67.714,77.325


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_288.csv <==
x,qOut,qIn
0.052667,65.536,76.25
0.1554,66.291,74.393
0.25852,63.695,74.634
0.3749,67.737,76.585
0.48024,65.875,76.635
0.56932,66.305,74.487
0.67244,63.351,73.911
0.80247,67.369,75.859
0.90781,65.766,76.442
0.98323,66.534,74.658
1.0864,63.988,74.172
1.23,67.934,76.821
1.3354,65.822,76.298
1.3972,65.854,73.05
1.5003,62.993,73.913
1.6576,67.658,77.24
1.7629,66.44,77.324
1.8111,66.669,74.389
1.9142,63.029,73.27
2.0852,66.9,76.401
2.1905,65.727,77.256
2.225,66.756,73.779
2.3281,63.816,73.888
2.5127,67.62,76.588
2.6181,65.955,76.47
2.6389,66.575,74.239
2.742,63.581,74.073
2.9403,67.44,76.308
3.0457,65.753,76.498
3.0528,66.36,74.666
3.1559,63.456,74.478
3.3679,67.486,76.248
3.4732,65.882,76.673
3.4667,66.414,74.495
3.5699,63.319,72.946
3.7955,67.446,76.136
3.9008,66.138,77.438
3.8807,66.895,74.371
3.9838,63.665,74.017
4.223,67.172,76.694
4.3284,65.404,76.527
4.2946,66.306,73.927
4.3977,63.652,74.461
4.6506,67.644,76.207
4.7559,65.899,75.84
4.7085,66.482,74.463
4.8116,63.745,74.888
5.0782,67.751,76.713
5.1835,65.869,76.208
5.1224,66.1,74.104
5.2255,63,73.937
5.5057,67.361,76.297
5.6111,66.211,76.7
5.5363,66.965,74.453
5.6395,63.63,74.267
5.9333,67.205,75.77
6.0386,65.614,76.466
5.9502,66.596,75.471
6.0534,63.777,73.922
6.3609,67.437,75.677


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_289.csv <==
x,qOut,qIn
0.052667,65.456,76.654
0.1554,66.429,73.856
0.25852,63.872,74.042
0.3749,67.947,76.71
0.48024,66.12,77.03
0.56932,66.258,74.135
0.67244,63.002,73.916
0.80247,67.195,76.65
0.90781,65.967,77.089
0.98323,66.723,74.333
1.0864,63.471,73.097
1.23,67.321,75.939
1.3354,65.971,76.886
1.3972,66.912,74.42
1.5003,63.833,74.163
1.6576,67.337,76.39
1.7629,65.486,76.788
1.8111,66.309,74.272
1.9142,63.485,74.206
2.0852,67.339,76.133
2.1905,65.64,76.025
2.225,66.533,74.638
2.3281,63.97,75.11
2.5127,67.788,76.338
2.6181,65.672,75.737
2.6389,66.011,74.145
2.742,63.329,74.21
2.9403,67.738,76.432
3.0457,66.203,76.801
3.0528,66.539,74.486
3.1559,63.374,74.139
3.3679,67.344,76.532
3.4732,65.794,76.624
3.4667,66.399,73.919
3.5699,63.447,73.68
3.7955,67.596,76.777
3.9008,66.154,76.777
3.8807,66.708,73.652
3.9838,63.473,74.674
4.223,67.262,76.406
4.3284,65.715,75.877
4.2946,66.557,74.827
4.3977,63.651,74.144
4.6506,67.436,75.959
4.7559,65.68,76.694
4.7085,66.423,74.902
4.8116,63.709,74.486
5.0782,67.539,76.267
5.1835,65.578,75.846
5.1224,66.073,74.281
5.2255,63.548,74.577
5.5057,68,76.496
5.6111,66.351,76.615
5.5363,66.373,73.947
5.6395,63.007,73.286
5.9333,67.305,76.415
6.0386,66.197,77.881
5.9502,66.872,74.865
6.0534,63.466,73.083
6.3609,67.018,76.067


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_290.csv <==
x,qOut,qIn
0.052667,65.629,76.451
0.1554,66.31,74.076
0.25852,63.737,74.887
0.3749,67.709,76.915
0.48024,65.716,75.428
0.56932,66.105,73.57
0.67244,63.511,74.517
0.80247,67.902,76.906
0.90781,66.211,76.533
0.98323,66.331,73.72
1.0864,63.188,74.374
1.23,67.348,77.126
1.3354,65.878,76.399
1.3972,66.39,73.813
1.5003,63.398,74.299
1.6576,67.549,76.532
1.7629,66.084,76.494
1.8111,66.584,73.804
1.9142,63.533,73.879
2.0852,67.567,76.311
2.1905,66.01,77.076
2.225,66.44,74.68
2.3281,63.327,73.689
2.5127,67.319,76.91
2.6181,65.789,77.14
2.6389,66.354,73.321
2.742,63.298,73.042
2.9403,67.483,76.868
3.0457,66.198,77.03
3.0528,66.882,73.991
3.1559,63.713,74.663
3.3679,67.309,76.465
3.4732,65.501,76.033
3.4667,66.126,73.964
3.5699,63.37,73.975
3.7955,67.705,76.593
3.9008,66.284,77.207
3.8807,66.677,74.73
3.9838,63.265,73.249
4.223,67.034,76.236
4.3284,65.598,77.197
4.2946,66.572,74.255
4.3977,63.883,74.011
4.6506,67.741,76.461
4.7559,65.836,76.413
4.7085,66.201,73.873
4.8116,63.433,74.035
5.0782,67.799,77.081
5.1835,66.261,77.197
5.1224,66.406,73.524
5.2255,62.92,73.125
5.5057,67.096,76.673
5.6111,66.084,77.3
5.5363,67.04,74.16
5.6395,63.719,74.003
5.9333,67.138,76.37
6.0386,65.456,76.35
5.9502,66.511,74.578
6.0534,63.842,74.096
6.3609,67.58,76.468


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_291.csv <==
x,qOut,qIn
0.052667,65.812,76.253
0.1554,66.272,74.361
0.25852,63.435,74.35
0.3749,67.499,76.348
0.48024,65.819,76.33
0.56932,66.359,74.331
0.67244,63.479,74.375
0.80247,67.559,76.438
0.90781,65.932,76.648
0.98323,66.415,74.296
1.0864,63.371,73.981
1.23,67.443,76.394
1.3354,65.974,76.775
1.3972,66.655,74.166
1.5003,63.612,73.677
1.6576,67.431,76.621
1.7629,65.759,76.567
1.8111,66.482,74.418
1.9142,63.719,74.623
2.0852,67.563,76.092
2.1905,65.64,76.241
2.225,66.079,73.772
2.3281,63.42,74.139
2.5127,67.866,77.267
2.6181,66.336,77.291
2.6389,66.492,73.503
2.742,62.975,73.073
2.9403,66.987,76.846
3.0457,65.843,76.457
3.0528,66.958,73.742
3.1559,64.075,74.991
3.3679,67.513,76.691
3.4732,65.405,75.867
3.4667,66.048,74.44
3.5699,63.531,74.686
3.7955,67.674,76.78
3.9008,65.823,76.176
3.8807,66.237,73.534
3.9838,63.543,74.42
4.223,67.821,76.8
4.3284,66.122,76.188
4.2946,66.359,73.424
4.3977,63.449,74.088
4.6506,67.665,77.441
4.7559,66.001,76.997
4.7085,66.157,73.417
4.8116,63.039,74.033
5.0782,67.343,77.216
5.1835,66.046,76.247
5.1224,66.545,73.138
5.2255,63.441,73.757
5.5057,67.642,77.412
5.6111,66.295,77.364
5.5363,66.672,73.66
5.6395,63.102,74.037
5.9333,66.845,76.449
6.0386,65.566,76.066
5.9502,66.738,74.272
6.0534,64.049,74.638
6.3609,67.78,76.243


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_292.csv <==
x,qOut,qIn
0.052667,66.567,77.019
0.1554,66.626,73.762
0.25852,62.934,73.197
0.3749,67.001,76.569
0.48024,66.008,77.133
0.56932,66.967,74.633
0.67244,63.628,73.922
0.80247,67.098,75.963
0.90781,65.501,76.769
0.98323,66.578,74.689
1.0864,63.832,73.493
1.23,67.547,76.085
1.3354,65.672,76.715
1.3972,66.419,74.24
1.5003,63.81,75.221
1.6576,67.648,77.043
1.7629,65.565,75.795
1.8111,65.959,73.639
1.9142,63.27,73.95
2.0852,67.752,76.511
2.1905,66.355,76.448
2.225,66.813,73.782
2.3281,63.672,74.523
2.5127,67.438,77.295
2.6181,65.638,76.146
2.6389,66.126,73.391
2.742,63.19,74.79
2.9403,67.383,76.638
3.0457,65.978,76.016
3.0528,66.696,74.423
3.1559,63.715,74.89
3.3679,67.511,76.304
3.4732,65.739,75.735
3.4667,66.361,74.447
3.5699,63.552,74.357
3.7955,67.618,76.122
3.9008,65.95,76.651
3.8807,66.497,74.385
3.9838,63.53,74.292
4.223,67.39,76.612
4.3284,65.632,76.256
4.2946,66.305,74.29
4.3977,63.645,74.434
4.6506,67.711,76.857
4.7559,65.89,75.741
4.7085,66.275,73.579
4.8116,63.471,74.72
5.0782,67.74,77.032
5.1835,66.134,76.365
5.1224,66.445,73.945
5.2255,63.237,73.945
5.5057,67.234,76.405
5.6111,65.783,76.513
5.5363,66.581,74.585
5.6395,63.857,74.766
5.9333,67.677,76.41
6.0386,65.664,76.086
5.9502,65.928,73.639
6.0534,63.238,74.037
6.3609,67.897,77.081


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_293.csv <==
x,qOut,qIn
0.052667,65.496,76.942
0.1554,66.043,74.132
0.25852,63.273,73.556
0.3749,67.423,76.621
0.48024,65.863,76.49
0.56932,66.575,73.831
0.67244,63.845,74.848
0.80247,67.734,77.191
0.90781,65.762,75.744
0.98323,66.042,73.332
1.0864,63.157,74.543
1.23,67.587,77.119
1.3354,66.264,76.54
1.3972,66.774,74.188
1.5003,63.404,74.209
1.6576,67.1,76.083
1.7629,65.581,76.241
1.8111,66.622,74.518
1.9142,64.051,74.632
2.0852,67.78,76.487
2.1905,65.627,76.022
2.225,66.006,73.574
2.3281,63.442,74.747
2.5127,67.796,77.168
2.6181,66.065,76.107
2.6389,66.282,73.68
2.742,63.27,74.122
2.9403,67.497,76.632
3.0457,66.012,76.726
3.0528,66.467,73.51
3.1559,63.491,74.48
3.3679,67.564,77.18
3.4732,65.941,76.17
3.4667,66.265,73.731
3.5699,63.167,74.282
3.7955,67.46,76.88
3.9008,66.205,76.673
3.8807,66.732,74.012
3.9838,63.293,74.026
4.223,67.148,76.126
4.3284,65.886,76.885
4.2946,66.91,74.892
4.3977,63.813,74.186
4.6506,67.277,75.646
4.7559,65.462,76.062
4.7085,66.442,74.681
4.8116,63.937,74.455
5.0782,67.801,76.007
5.1835,65.752,76.126
5.1224,66.125,74.726
5.2255,63.364,74.525
5.5057,67.558,76.914
5.6111,65.883,76.652
5.5363,66.308,73.853
5.6395,63.197,73.839
5.9333,67.359,75.878
6.0386,66.082,76.247
5.9502,66.977,74.791
6.0534,64.025,74.438
6.3609,67.551,76.268


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_294.csv <==
x,qOut,qIn
0.052667,65.824,76.617
0.1554,66.645,74.795
0.25852,63.64,73.745
0.3749,67.372,75.694
0.48024,65.67,76.64
0.56932,66.442,74.652
0.67244,63.721,74.271
0.80247,67.674,76.835
0.90781,65.833,76.776
0.98323,66.211,73.583
1.0864,63.098,73.717
1.23,67.308,76.432
1.3354,66.087,76.816
1.3972,67.029,74.396
1.5003,63.938,74.144
1.6576,67.306,76.223
1.7629,65.309,75.805
1.8111,66.164,74.407
1.9142,63.828,75.348
2.0852,67.865,76.691
2.1905,65.748,76.212
2.225,65.886,73.846
2.3281,63.102,74.18
2.5127,67.685,76.534
2.6181,66.366,76.558
2.6389,66.718,73.991
2.742,63.507,73.893
2.9403,67.551,76.738
3.0457,66.067,76.983
3.0528,66.46,74.132
3.1559,63.153,73.346
3.3679,67.197,76.177
3.4732,65.945,77.371
3.4667,66.776,74.415
3.5699,63.651,73.1
3.7955,67.304,76.593
3.9008,65.604,77.366
3.8807,66.392,73.832
3.9838,63.662,74.359
4.223,67.561,76.841
4.3284,65.707,76.06
4.2946,66.187,73.326
4.3977,63.503,74.247
4.6506,67.866,77.205
4.7559,66.28,77.052
4.7085,66.441,74.284
4.8116,63.126,73.479
5.0782,67.171,76.591
5.1835,65.81,76.757
5.1224,66.522,73.46
5.2255,63.68,73.86
5.5057,67.82,77.363
5.6111,66.221,76.819
5.5363,66.418,73.866
5.6395,63.032,73.562
5.9333,67.136,76.637
6.0386,65.954,77.014
5.9502,66.773,73.885
6.0534,63.579,74.086
6.3609,67.339,76.447


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_295.csv <==
x,qOut,qIn
0.052667,65.901,76.664
0.1554,66.431,74.068
0.25852,63.37,74.132
0.3749,67.358,76.752
0.48024,65.836,77.194
0.56932,66.466,74.231
0.67244,63.276,73.721
0.80247,67.126,75.67
0.90781,65.704,76.464
0.98323,66.744,75.079
1.0864,64.123,74.379
1.23,67.822,76.205
1.3354,65.667,76.76
1.3972,65.91,73.857
1.5003,63.095,73.64
1.6576,67.623,76.683
1.7629,66.356,77
1.8111,66.768,74.249
1.9142,63.305,73.568
2.0852,67.171,76.687
2.1905,65.869,76.963
2.225,66.735,74.287
2.3281,63.507,73.786
2.5127,67.187,75.44
2.6181,65.703,76.601
2.6389,66.777,75.018
2.742,63.986,74.342
2.9403,67.515,75.87
3.0457,65.443,76.604
3.0528,66.095,74.616
3.1559,63.446,73.812
3.3679,67.555,76.474
3.4732,65.843,76.844
3.4667,66.448,74.242
3.5699,63.653,74.031
3.7955,67.587,76.638
3.9008,65.738,76.557
3.8807,66.224,73.533
3.9838,63.602,74.279
4.223,67.866,77.345
4.3284,66.099,76.21
4.2946,66.191,73.125
4.3977,63.114,74.518
4.6506,67.533,77.343
4.7559,66.258,76.812
4.7085,66.622,73.953
4.8116,63.142,73.257
5.0782,67.096,76.16
5.1835,65.912,76.88
5.1224,66.884,74.304
5.2255,63.922,74.494
5.5057,67.519,76.866
5.6111,65.596,76.296
5.5363,66.116,74.265
5.6395,63.252,74.095
5.9333,67.503,76.034
6.0386,66.114,76.839
5.9502,66.748,74.426
6.0534,63.671,73.451
6.3609,67.537,76.276


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_296.csv <==
x,qOut,qIn
0.052667,65.678,76.327
0.1554,66.666,74.428
0.25852,64.076,74.759
0.3749,67.884,76.704
0.48024,65.768,76.809
0.56932,65.976,74.033
0.67244,63.023,73.239
0.80247,67.374,76.472
0.90781,66.068,77.1
0.98323,66.813,73.865
1.0864,63.895,74.068
1.23,67.605,77.037
1.3354,65.63,76.538
1.3972,66.019,73.778
1.5003,63.365,73.719
1.6576,67.75,77.415
1.7629,66.146,76.691
1.8111,66.269,72.859
1.9142,63.155,73.77
2.0852,67.596,77.552
2.1905,66.371,76.925
2.225,66.596,73.247
2.3281,62.958,73.651
2.5127,67.012,76.927
2.6181,66.02,77.478
2.6389,66.964,74.621
2.742,63.562,73.407
2.9403,67.007,75.987
3.0457,65.467,76.329
3.0528,66.649,74.11
3.1559,64.13,74.663
3.3679,67.903,76.285
3.4732,65.816,76.305
3.4667,66.137,74.427
3.5699,63.278,74.076
3.7955,67.452,76.418
3.9008,65.866,76.948
3.8807,66.393,74.431
3.9838,63.421,74.064
4.223,67.481,76.715
4.3284,65.933,76.417
4.2946,66.498,73.726
4.3977,63.483,73.958
4.6506,67.602,76.135
4.7559,66.169,76.951
4.7085,66.745,74.745
4.8116,63.527,73.697
5.0782,67.216,76.111
5.1835,65.546,77.003
5.1224,66.318,74.256
5.2255,63.568,73.618
5.5057,67.607,76.582
5.6111,65.926,76.625
5.5363,66.398,73.385
5.6395,63.412,74.48
5.9333,67.504,77.204
6.0386,65.969,76.704
5.9502,66.501,74.491
6.0534,63.287,73.662
6.3609,67.137,75.737


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_297.csv <==
x,qOut,qIn
0.052667,66.257,76.776
0.1554,66.206,73.56
0.25852,63.001,73.822
0.3749,67.279,77.239
0.48024,65.964,76.286
0.56932,66.632,72.986
0.67244,63.753,74.707
0.80247,67.758,77.221
0.90781,66.017,76.175
0.98323,66.311,73.466
1.0864,63.247,74.623
1.23,67.388,77.167
1.3354,65.92,75.976
1.3972,66.488,74.049
1.5003,63.449,74.591
1.6576,67.449,76.379
1.7629,65.912,76.199
1.8111,66.534,74.485
1.9142,63.59,74.105
2.0852,67.568,76.294
2.1905,65.917,76.485
2.225,66.426,73.918
2.3281,63.422,74.047
2.5127,67.45,76.857
2.6181,65.887,77.038
2.6389,66.483,74.382
2.742,63.424,74.46
2.9403,67.27,76.17
3.0457,65.649,75.739
3.0528,66.458,73.944
3.1559,63.838,74.145
3.3679,67.97,76.654
3.4732,66.186,77.041
3.4667,66.406,74.066
3.5699,63.173,74.162
3.7955,67.084,76.51
3.9008,65.559,76.066
3.8807,66.407,74.203
3.9838,63.788,75.047
4.223,67.836,76.319
4.3284,65.994,76.243
4.2946,66.227,74.489
4.3977,63.193,73.719
4.6506,67.534,76.642
4.7559,66.239,76.977
4.7085,66.758,73.952
4.8116,63.329,73.692
5.0782,67.151,76.127
5.1835,65.84,76.812
5.1224,66.89,74.629
5.2255,63.833,74.036
5.5057,67.223,76.213
5.6111,65.301,76.215
5.5363,66.32,74.847
5.6395,63.942,74.903
5.9333,67.732,76.219
6.0386,65.506,75.52
5.9502,65.924,73.76
6.0534,63.578,74.609
6.3609,68.08,77.381


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_298.csv <==
x,qOut,qIn
0.052667,65.629,76.599
0.1554,66.357,74.288
0.25852,63.673,74.216
0.3749,67.717,76.28
0.48024,65.953,76.107
0.56932,66.435,74.054
0.67244,63.57,74.409
0.80247,67.643,76.604
0.90781,65.945,76.747
0.98323,66.343,74.111
1.0864,63.191,74.037
1.23,67.202,76.7
1.3354,65.783,76.443
1.3972,66.677,74.586
1.5003,63.833,74.304
1.6576,67.55,75.751
1.7629,65.648,76.074
1.8111,66.264,74.446
1.9142,63.756,74.783
2.0852,67.943,77.226
2.1905,66.012,76.685
2.225,66.027,73.38
2.3281,62.796,73.227
2.5127,67.268,76.63
2.6181,66.298,76.629
2.6389,67.161,73.995
2.742,63.901,75.03
2.9403,67.32,76.177
3.0457,65.465,76.24
3.0528,66.202,74.935
3.1559,63.418,73.891
3.3679,67.485,75.631
3.4732,65.907,76.85
3.4667,66.576,74.772
3.5699,63.717,73.939
3.7955,67.607,76.558
3.9008,65.775,76.91
3.8807,66.202,74.233
3.9838,63.318,73.301
4.223,67.545,76.455
4.3284,66.064,77.066
4.2946,66.557,73.862
4.3977,63.574,73.747
4.6506,67.613,76.897
4.7559,65.972,77.104
4.7085,66.244,73.616
4.8116,63.058,73.689
5.0782,67.36,76.979
5.1835,66.206,77.281
5.1224,66.788,74.022
5.2255,63.28,72.972
5.5057,67.107,76.251
5.6111,65.923,76.996
5.5363,66.975,74.381
5.6395,63.819,74.129
5.9333,67.246,75.925
6.0386,65.458,76.731
5.9502,66.385,74.931
6.0534,63.643,74.178
6.3609,67.451,76.152


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_299.csv <==
x,qOut,qIn
0.052667,66.171,76.252
0.1554,66.28,73.527
0.25852,63.184,74.179
0.3749,67.56,77.678
0.48024,66.231,76.728
0.56932,66.491,73.516
0.67244,62.958,73.89
0.80247,67.061,76.552
0.90781,66.058,76.612
0.98323,67.105,74.341
1.0864,63.899,73.676
1.23,67.337,75.821
1.3354,65.575,76.513
1.3972,66.504,74.835
1.5003,63.861,74.874
1.6576,67.513,76.42
1.7629,65.365,76.176
1.8111,65.832,74.028
1.9142,63.278,74.336
2.0852,67.809,76.804
2.1905,66.351,76.54
2.225,66.665,73.859
2.3281,63.4,73.688
2.5127,67.417,76.68
2.6181,65.997,76.936
2.6389,66.642,74.149
2.742,63.558,74.282
2.9403,67.355,76.321
3.0457,65.684,76.196
3.0528,66.339,73.912
3.1559,63.53,74.297
3.3679,67.684,77.07
3.4732,66.105,76.764
3.4667,66.521,74.081
3.5699,63.212,74.009
3.7955,67.087,75.716
3.9008,65.709,76.26
3.8807,66.76,74.931
3.9838,64.069,74.397
4.223,67.721,76.534
4.3284,65.604,76.553
4.2946,66.016,73.927
4.3977,63.228,73.985
4.6506,67.497,76.603
4.7559,66.008,76.666
4.7085,66.669,74.214
4.8116,63.731,74.147
5.0782,67.531,76.896
5.1835,65.682,76.503
5.1224,66.262,72.967
5.2255,63.55,74.613
5.5057,67.679,77.441
5.6111,65.951,75.621
5.5363,66.407,73.858
5.6395,63.586,74.995
5.9333,67.584,76.883
6.0386,65.732,75.88
5.9502,66.098,73.666
6.0534,63.422,74.475
6.3609,67.8,76.953


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_300.csv <==
x,qOut,qIn
0.052667,65.521,76.366
0.1554,66.76,75.551
0.25852,64.095,74.239
0.3749,67.573,75.938
0.48024,65.402,76.022
0.56932,66.077,74.11
0.67244,63.611,74.53
0.80247,67.831,76.526
0.90781,66.028,76.049
0.98323,66.388,74.308
1.0864,63.428,74.297
1.23,67.448,76.145
1.3354,65.773,76.406
1.3972,66.317,74.775
1.5003,63.489,74.339
1.6576,67.561,76.632
1.7629,65.861,76.853
1.8111,66.268,73.541
1.9142,63.227,73.538
2.0852,67.492,76.604
2.1905,66.221,76.608
2.225,66.913,74.347
2.3281,63.705,74.3
2.5127,67.295,76.86
2.6181,65.524,76.305
2.6389,66.287,73.827
2.742,63.461,74.373
2.9403,67.454,76.071
3.0457,65.849,76.332
3.0528,66.641,74.748
3.1559,63.917,74.616
3.3679,67.627,76.766
3.4732,65.51,76.034
3.4667,65.931,73.325
3.5699,63.37,74.375
3.7955,67.827,77.114
3.9008,66.245,76.01
3.8807,66.487,73.583
3.9838,63.384,74.856
4.223,67.477,77.054
4.3284,65.912,76.169
4.2946,66.313,73.918
4.3977,63.172,74.491
4.6506,67.34,76.315
4.7559,66.049,76.58
4.7085,66.787,74.679
4.8116,63.685,73.782
5.0782,67.433,75.913
5.1835,65.757,76.31
5.1224,66.438,74.677
5.2255,63.682,74.52
5.5057,67.682,76.353
5.6111,65.875,76.826
5.5363,66.136,74.175
5.6395,62.966,73.358
5.9333,67.323,76.656
6.0386,66.257,77.326
5.9502,67.06,74.182
6.0534,63.572,73.91
6.3609,67.026,75.769


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_301.csv <==
x,qOut,qIn
0.052667,66.053,77.272
0.1554,66.544,74.022
0.25852,63.406,74.083
0.3749,67.283,77.202
0.48024,65.684,76.394
0.56932,66.289,73.397
0.67244,63.227,73.872
0.80247,67.384,76.706
0.90781,66.123,76.922
0.98323,66.968,74.911
1.0864,63.736,74.232
1.23,67.112,76.143
1.3354,65.26,75.905
1.3972,66.309,73.655
1.5003,63.96,74.872
1.6576,67.985,76.605
1.7629,65.955,76.059
1.8111,66.273,74.441
1.9142,63.519,74.693
2.0852,67.524,76.636
2.1905,65.587,76.032
2.225,65.985,73.551
2.3281,63.475,74.753
2.5127,67.97,77.284
2.6181,66.29,76.294
2.6389,66.277,73.154
2.742,63.053,73.591
2.9403,67.458,77.394
3.0457,66.269,77.01
3.0528,66.762,73.403
3.1559,63.388,74.119
3.3679,67.123,77.053
3.4732,65.605,76.167
3.4667,66.449,74.244
3.5699,63.763,74.733
3.7955,67.717,76.836
3.9008,65.851,75.833
3.8807,66.163,73.342
3.9838,63.324,74.182
4.223,67.769,77.005
4.3284,66.374,76.797
4.2946,66.626,73.947
4.3977,63.144,74.068
4.6506,67.036,76.428
4.7559,65.725,76.654
4.7085,66.65,74.479
4.8116,63.722,73.861
5.0782,67.492,76.28
5.1835,65.748,76.415
5.1224,66.419,73.993
5.2255,63.672,74.739
5.5057,67.647,76.672
5.6111,65.813,76.214
5.5363,66.2,74.646
5.6395,63.297,73.954
5.9333,67.522,76.3
6.0386,66.038,76.832
5.9502,66.55,73.903
6.0534,63.503,73.22
6.3609,67.561,76.378


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_302.csv <==
x,qOut,qIn
0.052667,65.987,76.074
0.1554,66.46,73.759
0.25852,63.317,73.889
0.3749,67.336,76.374
0.48024,65.922,76.723
0.56932,66.708,74.952
0.67244,63.728,74.334
0.80247,67.308,76.344
0.90781,65.348,76.364
0.98323,66.014,73.798
1.0864,63.592,74.237
1.23,67.998,76.78
1.3354,66.287,76.438
1.3972,66.362,73.641
1.5003,63.262,73.577
1.6576,67.568,77.561
1.7629,66.148,77.173
1.8111,66.417,73.061
1.9142,63.022,73.878
2.0852,67.1,76.842
2.1905,65.923,76.444
2.225,66.797,74.38
2.3281,63.788,74.218
2.5127,67.504,76.166
2.6181,65.728,76.81
2.6389,66.264,74.492
2.742,63.426,73.988
2.9403,67.612,76.701
3.0457,66.067,76.783
3.0528,66.44,73.963
3.1559,63.225,73.105
3.3679,67.433,76.664
3.4732,66.24,77.34
3.4667,66.909,74.219
3.5699,63.471,73.538
3.7955,67.048,76.026
3.9008,65.55,76.885
3.8807,66.59,74.449
3.9838,63.795,74.017
4.223,67.511,76.314
4.3284,65.645,76.551
4.2946,66.317,74.187
4.3977,63.552,73.929
4.6506,67.525,76.981
4.7559,65.759,76.782
4.7085,66.376,73.752
4.8116,63.595,74.605
5.0782,67.536,76.545
5.1835,65.712,75.601
5.1224,66.265,73.831
5.2255,63.749,74.521
5.5057,68.008,77.502
5.6111,66.106,76.836
5.5363,66.048,73.233
5.6395,62.848,73.916
5.9333,67.245,77.15
6.0386,66.087,76.419
5.9502,66.784,73.537
6.0534,63.718,74.594
6.3609,67.619,77.062


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_303.csv <==
x,qOut,qIn
0.052667,65.653,76.35
0.1554,66.434,73.483
0.25852,63.674,74.189
0.3749,67.728,76.883
0.48024,66.037,76.603
0.56932,66.493,74.09
0.67244,63.373,74.546
0.80247,67.177,76.837
0.90781,65.507,76.196
0.98323,66.375,74.087
1.0864,63.794,74.629
1.23,67.763,76.64
1.3354,65.845,75.31
1.3972,66.277,73.583
1.5003,63.723,75.276
1.6576,67.983,76.883
1.7629,66.077,76.079
1.8111,66.024,73.928
1.9142,62.843,73.805
2.0852,67.289,76.843
2.1905,66.148,77.238
2.225,66.794,74.29
2.3281,63.484,73.655
2.5127,67.185,76.62
2.6181,65.648,76.348
2.6389,66.581,73.488
2.742,63.889,74.657
2.9403,67.77,76.908
3.0457,65.873,75.887
3.0528,66.313,74.267
3.1559,63.451,74.653
3.3679,67.463,76.535
3.4732,65.72,76.232
3.4667,66.277,73.75
3.5699,63.532,74.346
3.7955,67.67,76.904
3.9008,65.96,76.059
3.8807,66.35,74.194
3.9838,63.517,74.468
4.223,67.631,76.601
4.3284,65.882,76.378
4.2946,66.112,73.735
4.3977,63.199,74.136
4.6506,67.689,77.182
4.7559,66.372,77.039
4.7085,66.571,73.658
4.8116,62.979,72.969
5.0782,67.067,76.43
5.1835,66.068,77.671
5.1224,67.053,74.626
5.2255,63.797,73.96
5.5057,67.169,76.219
5.6111,65.371,76.362
5.5363,66.288,73.828
5.6395,63.721,74.118
5.9333,67.864,76.763
6.0386,66.155,76.771
5.9502,66.524,74.589
6.0534,63.361,73.84
6.3609,67.239,76.469


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_304.csv <==
x,qOut,qIn
0.052667,66.295,76.777
0.1554,66.701,74.578
0.25852,63.411,73.402
0.3749,67.204,76.282
0.48024,65.675,76.659
0.56932,66.604,74.387
0.67244,63.836,74.261
0.80247,67.524,76.447
0.90781,65.533,76.332
0.98323,66.114,73.983
1.0864,63.541,74.58
1.23,67.752,77.204
1.3354,65.973,76.169
1.3972,66.273,73.129
1.5003,63.27,74.462
1.6576,67.524,77.013
1.7629,66.119,76.172
1.8111,66.71,74.304
1.9142,63.62,74.695
2.0852,67.367,75.98
2.1905,65.604,76.119
2.225,66.261,74.43
2.3281,63.667,74.026
2.5127,67.836,76.911
2.6181,66.014,76.598
2.6389,66.155,73.784
2.742,63.121,73.961
2.9403,67.476,76.785
3.0457,66.137,76.949
3.0528,66.561,73.623
3.1559,63.288,73.614
3.3679,67.354,76.89
3.4732,66.057,77.118
3.4667,66.755,74.484
3.5699,63.493,73.452
3.7955,67.156,76.176
3.9008,65.574,77.007
3.8807,66.525,74.004
3.9838,63.908,73.94
4.223,67.765,76.83
4.3284,65.774,76.477
4.2946,66.124,73.353
4.3977,63.433,74.238
4.6506,67.726,77.328
4.7559,66.028,76.733
4.7085,66.187,73.731
4.8116,63.12,73.914
5.0782,67.475,77.123
5.1835,66.166,76.671
5.1224,66.549,72.937
5.2255,63.274,73.069
5.5057,67.479,77.179
5.6111,66.299,77.609
5.5363,66.826,74.252
5.6395,63.264,74.333
5.9333,66.793,76.471
6.0386,65.321,75.97
5.9502,66.401,74.338
6.0534,63.784,74.257
6.3609,67.916,76.331


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_305.csv <==
x,qOut,qIn
0.052667,65.702,76.541
0.1554,66.555,74.115
0.25852,63.783,74.549
0.3749,67.637,76.596
0.48024,65.778,76.357
0.56932,66.221,74.296
0.67244,63.235,74.125
0.80247,67.36,76.509
0.90781,65.918,76.367
0.98323,66.66,74.846
1.0864,63.667,74.183
1.23,67.447,75.732
1.3354,65.71,76.639
1.3972,66.398,74.729
1.5003,63.701,73.954
1.6576,67.738,76.304
1.7629,65.925,76.743
1.8111,66.221,74.101
1.9142,63.268,73.793
2.0852,67.588,76.727
2.1905,66.195,77.008
2.225,66.556,74.094
2.3281,63.135,73.319
2.5127,67.183,76.509
2.6181,66.043,77.394
2.6389,66.946,74.332
2.742,63.575,73.396
2.9403,67.055,75.798
3.0457,65.518,76.548
3.0528,66.718,74.853
3.1559,64.045,74.613
3.3679,67.531,76.665
3.4732,65.36,76.078
3.4667,66.036,73.836
3.5699,63.499,74.634
3.7955,67.684,76.059
3.9008,65.966,75.575
3.8807,66.534,74.501
3.9838,63.825,75.188
4.223,67.756,76.89
4.3284,65.722,76.455
4.2946,65.922,73.832
4.3977,62.916,73.716
4.6506,67.324,76.741
4.7559,66.143,76.231
4.7085,66.995,73.885
4.8116,64.004,74.964
5.0782,67.577,76.151
5.1835,65.592,75.724
5.1224,66.121,74.835
5.2255,63.482,74.489
5.5057,67.682,76.621
5.6111,65.935,76.587
5.5363,66.189,73.907
5.6395,63.077,73.943
5.9333,67.402,76.537
6.0386,66.2,77.03
5.9502,66.889,74.469
6.0534,63.616,73.549
6.3609,67.289,76.039


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_306.csv <==
x,qOut,qIn
0.052667,65.729,76.571
0.1554,66.344,73.664
0.25852,63.505,74.971
0.3749,67.426,76.72
0.48024,65.654,75.619
0.56932,66.234,73.833
0.67244,63.564,74.889
0.80247,67.828,76.475
0.90781,66.17,76.642
0.98323,66.394,74.252
1.0864,63.207,73.767
1.23,67.347,76.43
1.3354,65.978,76.629
1.3972,66.593,74.271
1.5003,63.523,74.142
1.6576,67.488,76.713
1.7629,65.942,76.932
1.8111,66.485,74.135
1.9142,63.284,73.627
2.0852,67.263,76.122
2.1905,65.925,76.692
2.225,66.852,74.601
2.3281,63.869,74.264
2.5127,67.458,76.277
2.6181,65.568,76.52
2.6389,66.295,74.38
2.742,63.58,73.81
2.9403,67.557,76.045
3.0457,65.785,76.644
3.0528,66.389,74.381
3.1559,63.733,74.562
3.3679,67.722,77.327
3.4732,65.741,76.325
3.4667,65.959,73.022
3.5699,63.039,73.665
3.7955,67.562,77.104
3.9008,66.37,76.836
3.8807,66.961,73.689
3.9838,63.683,74.249
4.223,67.24,76.736
4.3284,65.443,76.241
4.2946,66.184,73.978
4.3977,63.695,74.736
4.6506,67.838,76.693
4.7559,65.927,76.107
4.7085,66.016,73.402
4.8116,63.177,73.555
5.0782,67.791,77.761
5.1835,66.45,77.432
5.1224,66.475,73.276
5.2255,62.801,73.878
5.5057,66.892,76.741
5.6111,65.907,77.078
5.5363,66.926,74.426
5.6395,63.823,73.207
5.9333,67.515,76.575
6.0386,65.884,76.853
5.9502,66.637,73.541
6.0534,63.716,73.899
6.3609,67.516,77.088


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_307.csv <==
x,qOut,qIn
0.052667,65.97,76.722
0.1554,66.537,74.384
0.25852,63.495,73.619
0.3749,67.448,76.786
0.48024,65.846,76.869
0.56932,66.417,73.772
0.67244,63.532,74.284
0.80247,67.584,76.493
0.90781,65.933,76.505
0.98323,66.329,74.167
1.0864,63.44,73.765
1.23,67.731,76.629
1.3354,66.233,76.895
1.3972,66.375,73.969
1.5003,62.951,73.048
1.6576,67.246,76.889
1.7629,66.252,78.278
1.8111,66.925,74.264
1.9142,63.192,72.437
2.0852,66.691,75.568
2.1905,65.477,77.345
2.225,66.948,74.648
2.3281,64.361,74.414
2.5127,67.716,76.98
2.6181,65.368,76.33
2.6389,65.868,73.55
2.742,63.301,74.2
2.9403,67.709,76.773
3.0457,66.2,76.25
3.0528,66.728,74.053
3.1559,63.731,74.253
3.3679,67.58,76.762
3.4732,65.767,76.193
3.4667,66.199,73.742
3.5699,63.345,74.4
3.7955,67.558,76.679
3.9008,66.006,76.829
3.8807,66.415,74.237
3.9838,63.294,73.571
4.223,67.354,76.817
4.3284,65.908,76.752
4.2946,66.563,73.395
4.3977,63.577,74.067
4.6506,67.548,76.781
4.7559,65.946,76.309
4.7085,66.486,74.272
4.8116,63.467,74.346
5.0782,67.381,76.742
5.1835,65.72,76.882
5.1224,66.318,73.964
5.2255,63.39,73.814
5.5057,67.462,76.578
5.6111,65.944,76.299
5.5363,66.625,73.775
5.6395,63.804,74.392
5.9333,67.728,76.94
6.0386,65.869,76.38
5.9502,66.172,73.683
6.0534,63.188,74.378
6.3609,67.407,76.493


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_308.csv <==
x,qOut,qIn
0.052667,65.694,75.729
0.1554,66.277,74.287
0.25852,63.505,74.465
0.3749,67.783,76.626
0.48024,66.256,76.71
0.56932,66.591,74.431
0.67244,63.162,73.567
0.80247,67.035,75.683
0.90781,65.732,76.93
0.98323,66.856,75.158
1.0864,64.072,74.026
1.23,67.506,76.249
1.3354,65.318,76.294
1.3972,65.958,73.757
1.5003,63.603,74.656
1.6576,67.927,77.072
1.7629,66.074,76.512
1.8111,66.228,73.817
1.9142,63.286,73.821
2.0852,67.599,76.996
2.1905,66.11,76.025
2.225,66.444,73.028
2.3281,63.415,74.399
2.5127,67.675,77.339
2.6181,66.221,77.29
2.6389,66.416,74.113
2.742,62.809,73.634
2.9403,66.776,76.326
3.0457,65.724,76.59
3.0528,66.955,74.372
3.1559,64.104,74.177
3.3679,67.706,76.302
3.4732,65.796,76.289
3.4667,66.413,74.688
3.5699,63.58,74.777
3.7955,67.499,76.011
3.9008,65.732,76.347
3.8807,66.341,74.322
3.9838,63.473,73.772
4.223,67.595,76.601
4.3284,66.07,76.4
4.2946,66.703,74.258
4.3977,63.587,74.627
4.6506,67.272,76.142
4.7559,65.533,75.88
4.7085,66.375,74.938
4.8116,63.721,74.526
5.0782,67.624,76.17
5.1835,65.722,76.291
5.1224,66.241,74.24
5.2255,63.503,74.39
5.5057,67.652,76.439
5.6111,65.964,76.247
5.5363,66.436,73.666
5.6395,63.506,74.359
5.9333,67.549,76.837
6.0386,65.897,76.278
5.9502,66.409,74.414
6.0534,63.45,74.861
6.3609,67.387,76.179


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_309.csv <==
x,qOut,qIn
0.052667,65.798,77.025
0.1554,66.295,73.858
0.25852,63.46,73.144
0.3749,67.622,76.907
0.48024,66.02,76.581
0.56932,66.398,73.076
0.67244,63.445,74.972
0.80247,67.598,77.824
0.90781,65.989,76.468
0.98323,66.214,73.53
1.0864,62.794,73.434
1.23,67.03,76.209
1.3354,66.103,77.02
1.3972,67.238,74.589
1.5003,64.129,74.584
1.6576,67.397,76.105
1.7629,65.357,76.078
1.8111,66.106,74.254
1.9142,63.537,74.68
2.0852,67.777,76.548
2.1905,66.144,76.19
2.225,66.537,74.253
2.3281,63.306,73.871
2.5127,67.309,75.998
2.6181,65.946,76.448
2.6389,66.801,74.896
2.742,63.699,74.514
2.9403,67.227,76.076
3.0457,65.399,76.429
3.0528,66.309,74.587
3.1559,63.645,74.659
3.3679,67.529,75.883
3.4732,65.704,75.84
3.4667,66.473,74.87
3.5699,63.958,74.593
3.7955,67.86,76.268
3.9008,65.726,75.944
3.8807,65.985,73.855
3.9838,63.358,74.789
4.223,67.787,76.894
4.3284,66.145,76.474
4.2946,66.305,74.086
4.3977,63.075,73.788
4.6506,67.325,76.693
4.7559,66.099,76.766
4.7085,66.815,73.741
4.8116,63.613,74.136
5.0782,67.361,76.173
5.1835,65.784,76.399
5.1224,66.597,74.745
5.2255,63.728,74.507
5.5057,67.441,76.303
5.6111,65.536,76.251
5.5363,66.155,74.132
5.6395,63.473,74.335
5.9333,67.668,76.306
6.0386,66.027,76.483
5.9502,66.5,74.591
6.0534,63.544,73.962
6.3609,67.515,76.468


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_310.csv <==
x,qOut,qIn
0.052667,66.013,76.974
0.1554,66.498,74.275
0.25852,63.57,74.047
0.3749,67.536,76.818
0.48024,65.767,76.581
0.56932,66.117,73.395
0.67244,63.277,73.795
0.80247,67.719,77.063
0.90781,66.341,77.414
0.98323,66.558,74.213
1.0864,63.149,73.227
1.23,67.202,76.972
1.3354,65.948,77.045
1.3972,66.616,73.359
1.5003,63.456,73.369
1.6576,67.548,76.81
1.7629,66.268,77.09
1.8111,66.854,73.97
1.9142,63.339,73.639
2.0852,66.952,76.259
2.1905,65.552,77.252
2.225,66.676,75.061
2.3281,63.826,73.927
2.5127,67.33,75.68
2.6181,65.361,76.292
2.6389,66.178,74.005
2.742,63.899,74.128
2.9403,68.163,77.43
3.0457,66.169,76.446
3.0528,66.066,73.327
3.1559,62.851,74.12
3.3679,67.262,76.997
3.4732,66.107,77.112
3.4667,66.795,74.251
3.5699,63.525,73.623
3.7955,67.24,76.276
3.9008,65.698,76.452
3.8807,66.602,74.078
3.9838,63.928,74.326
4.223,67.801,76.906
4.3284,65.845,76.464
4.2946,66.154,73.568
4.3977,63.223,73.842
4.6506,67.462,76.653
4.7559,66.009,76.66
4.7085,66.567,73.878
4.8116,63.528,74.348
5.0782,67.423,77.463
5.1835,65.742,76.15
5.1224,66.279,73.488
5.2255,63.288,74.503
5.5057,67.414,76.159
5.6111,66.006,76.255
5.5363,66.751,74.641
5.6395,63.821,74.511
5.9333,67.556,76.365
6.0386,65.651,76.393
5.9502,66.144,74.124
6.0534,63.361,73.754
6.3609,67.578,76.4


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_311.csv <==
x,qOut,qIn
0.052667,65.935,75.913
0.1554,66.429,73.447
0.25852,63.513,74.461
0.3749,67.735,76.762
0.48024,66.222,76.691
0.56932,66.462,74.139
0.67244,63.069,73.813
0.80247,67.147,76.741
0.90781,65.947,76.945
0.98323,66.768,74.22
1.0864,63.501,73.794
1.23,67.204,76.078
1.3354,65.74,76.462
1.3972,66.786,74.904
1.5003,63.971,74.325
1.6576,67.514,76.172
1.7629,65.47,76.263
1.8111,66.152,74.36
1.9142,63.612,74.747
2.0852,67.748,76.481
2.1905,65.923,75.819
2.225,66.313,74.18
2.3281,63.455,73.825
2.5127,67.67,76.359
2.6181,66.09,77.005
2.6389,66.509,74.189
2.742,63.399,73.69
2.9403,67.271,76.813
3.0457,65.608,76.739
3.0528,66.278,73.41
3.1559,63.539,74.694
3.3679,67.618,77.28
3.4732,65.891,76.246
3.4667,66.325,73.806
3.5699,63.471,74.08
3.7955,67.639,76.514
3.9008,66.027,76.061
3.8807,66.408,73.815
3.9838,63.558,74.546
4.223,67.783,77.657
4.3284,66.106,76.954
4.2946,66.145,73.447
4.3977,62.66,72.913
4.6506,66.982,76.496
4.7559,66.128,77.243
4.7085,67.25,74.328
4.8116,64.118,74.306
5.0782,67.392,76.413
5.1835,65.357,76.432
5.1224,66.104,74.139
5.2255,63.581,73.718
5.5057,67.791,76.907
5.6111,66.057,76.767
5.5363,66.397,73.166
5.6395,63.427,74.235
5.9333,67.53,77.42
6.0386,65.908,76.621
5.9502,66.327,73.541
6.0534,63.34,74.343
6.3609,67.46,77.108


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_312.csv <==
x,qOut,qIn
0.052667,66.13,76.901
0.1554,66.619,73.888
0.25852,63.546,74.181
0.3749,67.385,76.765
0.48024,65.673,76.192
0.56932,66.285,73.991
0.67244,63.508,74.708
0.80247,67.643,76.965
0.90781,65.997,76.102
0.98323,66.4,73.679
1.0864,63.268,73.882
1.23,67.402,76.454
1.3354,66.07,76.409
1.3972,66.836,74.603
1.5003,63.721,74.617
1.6576,67.236,76.147
1.7629,65.341,76.22
1.8111,66.12,74.685
1.9142,63.633,74.669
2.0852,67.784,76.352
2.1905,65.942,76.205
2.225,66.211,74.24
2.3281,63.387,74.042
2.5127,67.821,76.602
2.6181,66.366,76.753
2.6389,66.52,73.596
2.742,63.083,73.589
2.9403,67.282,76.763
3.0457,66.189,77.43
3.0528,66.882,75.088
3.1559,63.325,73.202
3.3679,66.841,75.733
3.4732,65.448,76.533
3.4667,66.69,74.363
3.5699,64.047,74.458
3.7955,67.793,76.27
3.9008,65.855,76.454
3.8807,66.36,74.784
3.9838,63.35,74.236
4.223,67.27,75.76
4.3284,65.69,76.394
4.2946,66.593,74.719
4.3977,63.825,74.369
4.6506,67.602,75.642
4.7559,65.705,76.451
4.7085,66.321,75.271
4.8116,63.627,74.081
5.0782,67.613,76.369
5.1835,65.738,76.714
5.1224,66.164,73.514
5.2255,63.316,73.641
5.5057,67.626,76.838
5.6111,66.2,76.772
5.5363,66.725,74.132
5.6395,63.549,74.872
5.9333,67.272,76.352
6.0386,65.553,76.142
5.9502,66.266,74.39
6.0534,63.526,73.662
6.3609,67.704,76.531


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_313.csv <==
x,qOut,qIn
0.052667,65.43,76.202
0.1554,66.261,74.498
0.25852,63.73,74.179
0.3749,67.82,76.687
0.48024,65.948,77.044
0.56932,66.158,73.618
0.67244,63.173,73.894
0.80247,67.501,77.179
0.90781,66.132,76.311
0.98323,66.586,73.749
1.0864,63.413,74.412
1.23,67.52,76.575
1.3354,66.158,76.644
1.3972,66.663,74.618
1.5003,63.232,73.175
1.6576,67.122,76.031
1.7629,65.898,77.434
1.8111,66.939,74.766
1.9142,63.785,73.733
2.0852,67.148,75.586
2.1905,65.305,76.752
2.225,66.382,74.501
2.3281,64.018,74.265
2.5127,67.855,76.699
2.6181,65.659,76.16
2.6389,65.973,73.535
2.742,63.388,74.207
2.9403,67.78,77.269
3.0457,66.091,76.65
3.0528,66.313,73.256
3.1559,63.241,74.336
3.3679,67.402,77.298
3.4732,65.912,76.619
3.4667,66.46,73.788
3.5699,63.528,74.291
3.7955,67.574,77.037
3.9008,65.939,76.017
3.8807,66.394,73.015
3.9838,63.553,74.189
4.223,67.811,77.129
4.3284,66.231,76.77
4.2946,66.409,73.885
4.3977,63.093,74.235
4.6506,67.132,77.078
4.7559,65.764,76.603
4.7085,66.488,73.674
4.8116,63.508,73.749
5.0782,67.539,76.417
5.1835,66.048,76.535
5.1224,66.664,74.261
5.2255,63.72,74.672
5.5057,67.568,76.996
5.6111,65.733,76.401
5.5363,66.093,73.566
5.6395,63.058,73.565
5.9333,67.427,76.64
6.0386,66.266,77.049
5.9502,67.003,74.272
6.0534,63.73,74.206
6.3609,67.215,76.121


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_314.csv <==
x,qOut,qIn
0.052667,65.963,76.686
0.1554,66.12,74.453
0.25852,63.014,73.473
0.3749,67.289,76.825
0.48024,65.986,77.172
0.56932,66.636,73.428
0.67244,63.514,74.05
0.80247,67.456,76.879
0.90781,65.97,76.469
0.98323,66.682,73.809
1.0864,63.649,73.942
1.23,67.438,76.506
1.3354,65.742,76.328
1.3972,66.438,74.082
1.5003,63.648,74.992
1.6576,67.515,77
1.7629,65.634,75.835
1.8111,66.09,73.715
1.9142,63.237,74.651
2.0852,67.577,76.367
2.1905,66.223,76.239
2.225,66.822,74.116
2.3281,63.573,74.45
2.5127,67.291,76.532
2.6181,65.679,76.473
2.6389,66.563,75.034
2.742,63.706,74.56
2.9403,67.33,75.672
3.0457,65.398,75.434
3.0528,66.25,74.21
3.1559,64.009,75.183
3.3679,68.163,77.073
3.4732,66.001,76.281
3.4667,65.964,73.902
3.5699,62.969,74.044
3.7955,67.359,76.382
3.9008,66.003,76.267
3.8807,66.681,74.106
3.9838,63.917,74.441
4.223,67.835,76.918
4.3284,65.854,76.446
4.2946,65.967,73.42
4.3977,63.022,74.032
4.6506,67.534,77.173
4.7559,66.279,76.963
4.7085,66.662,73.751
4.8116,63.23,73.711
5.0782,67.179,76.493
5.1835,65.92,77.128
5.1224,66.795,74.223
5.2255,63.705,73.839
5.5057,67.371,76.915
5.6111,65.661,76.456
5.5363,66.461,73.996
5.6395,63.716,74.3
5.9333,67.623,76.542
6.0386,65.803,75.704
5.9502,66.346,73.741
6.0534,63.674,74.881
6.3609,67.803,76.575


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_315.csv <==
x,qOut,qIn
0.052667,65.908,76.8
0.1554,66.474,74.273
0.25852,63.487,74.001
0.3749,67.489,76.246
0.48024,65.913,76.651
0.56932,66.504,73.826
0.67244,63.557,73.623
0.80247,67.601,76.754
0.90781,66.007,77.274
0.98323,66.481,74.247
1.0864,63.347,73.88
1.23,67.196,76.294
1.3354,65.591,76.682
1.3972,66.34,73.726
1.5003,63.717,73.829
1.6576,67.893,77.031
1.7629,66.142,76.852
1.8111,66.255,73.82
1.9142,63.096,74.06
2.0852,67.375,77.184
2.1905,66.072,76.97
2.225,66.528,73.519
2.3281,63.167,73.321
2.5127,67.309,76.41
2.6181,66.249,76.927
2.6389,67.089,74.356
2.742,63.648,73.856
2.9403,67.105,76.207
3.0457,65.538,76.83
3.0528,66.574,74.637
3.1559,63.62,74.281
3.3679,67.211,75.79
3.4732,65.449,76.346
3.4667,66.486,75.401
3.5699,64.025,74.599
3.7955,67.791,75.876
3.9008,65.61,75.827
3.8807,65.987,73.674
3.9838,63.467,74.5
4.223,67.993,77.131
4.3284,66.388,76.556
4.2946,66.473,74.318
4.3977,63.011,73.997
4.6506,67.009,75.532
4.7559,65.747,76.917
4.7085,66.733,75.348
4.8116,63.956,73.439
5.0782,67.679,76.457
5.1835,65.701,76.855
5.1224,66.109,73.473
5.2255,63.331,73.633
5.5057,67.669,77.006
5.6111,66.185,77.103
5.5363,66.562,73.593
5.6395,63.311,74.089
5.9333,67.241,76.761
6.0386,65.775,76.53
5.9502,66.497,74.168
6.0534,63.556,74.054
6.3609,67.519,76.612


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_316.csv <==
x,qOut,qIn
0.052667,66.053,76.821
0.1554,66.613,74.369
0.25852,63.392,73.415
0.3749,67.381,76.317
0.48024,66.022,77.259
0.56932,66.744,74.304
0.67244,63.53,73.46
0.80247,67.244,76.373
0.90781,65.678,77.167
0.98323,66.579,74.323
1.0864,63.752,73.619
1.23,67.483,76.524
1.3354,65.612,76.047
1.3972,66.266,73.585
1.5003,63.701,74.84
1.6576,67.828,77.418
1.7629,65.931,76.748
1.8111,66.084,73.695
1.9142,62.962,74.072
2.0852,67.249,76.485
2.1905,66.014,75.97
2.225,66.814,74.084
2.3281,63.925,74.204
2.5127,67.808,76.59
2.6181,65.993,77.101
2.6389,66.266,74.4
2.742,63.064,73.374
2.9403,67.142,76.787
3.0457,65.807,76.728
3.0528,66.669,73.511
3.1559,63.691,74.291
3.3679,67.522,76.825
3.4732,65.865,76.371
3.4667,66.607,74.291
3.5699,63.672,73.914
3.7955,67.344,76.308
3.9008,65.464,76.25
3.8807,66.277,73.886
3.9838,63.937,75.292
4.223,67.897,77.298
4.3284,65.642,75.525
4.2946,65.682,72.99
4.3977,63.033,74.777
4.6506,67.827,77.805
4.7559,66.524,76.416
4.7085,66.665,73.529
4.8116,63.128,73.815
5.0782,67.135,76.376
5.1835,65.929,76.532
5.1224,66.827,73.935
5.2255,63.954,74.508
5.5057,67.655,76.723
5.6111,65.683,76.337
5.5363,66.028,73.724
5.6395,63.224,74.212
5.9333,67.57,76.955
6.0386,66.095,76.61
5.9502,66.446,73.934
6.0534,63.268,74.164
6.3609,67.403,76.521


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_317.csv <==
x,qOut,qIn
0.052667,65.958,76.058
0.1554,66.385,73.768
0.25852,63.395,74.462
0.3749,67.496,76.831
0.48024,65.957,76.761
0.56932,66.519,74.515
0.67244,63.377,74.028
0.80247,67.194,76.445
0.90781,65.618,75.831
0.98323,66.553,73.829
1.0864,63.964,74.721
1.23,67.866,76.779
1.3354,65.867,76.14
1.3972,66.217,74.159
1.5003,63.384,74.819
1.6576,67.44,76.764
1.7629,65.685,75.749
1.8111,66.248,73.75
1.9142,63.614,74.587
2.0852,67.837,76.625
2.1905,66.079,76.084
2.225,66.302,73.802
2.3281,63.403,74.622
2.5127,67.627,76.492
2.6181,65.984,76.505
2.6389,66.161,74.325
2.742,63.063,73.409
2.9403,67.46,77.147
3.0457,66.227,77.744
3.0528,66.623,73.571
3.1559,63.088,73.197
3.3679,67.038,76.68
3.4732,65.934,77.133
3.4667,67.033,73.965
3.5699,63.988,73.763
3.7955,67.455,76.454
3.9008,65.572,76.364
3.8807,66.366,74.217
3.9838,63.771,74.995
4.223,67.681,76.544
4.3284,65.696,75.906
4.2946,66.038,73.795
4.3977,63.225,73.726
4.6506,67.664,77.044
4.7559,66.295,77.4
4.7085,66.717,73.826
4.8116,63.311,74.106
5.0782,67.021,76.429
5.1835,65.528,75.805
5.1224,66.542,73.928
5.2255,63.982,74.803
5.5057,67.906,76.678
5.6111,65.922,76.409
5.5363,66.18,74.226
5.6395,63.201,74.126
5.9333,67.342,76.705
6.0386,65.817,76.296
5.9502,66.488,73.832
6.0534,63.657,74.585
6.3609,67.675,76.588


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_318.csv <==
x,qOut,qIn
0.052667,65.811,76.925
0.1554,66.757,74.519
0.25852,63.786,73.927
0.3749,67.469,76.062
0.48024,65.71,76.701
0.56932,66.531,74.55
0.67244,63.756,73.759
0.80247,67.515,76.282
0.90781,65.598,76.081
0.98323,66.26,74.062
1.0864,63.687,75.146
1.23,67.715,77.048
1.3354,65.748,76.468
1.3972,66.041,73.811
1.5003,63.141,73.584
1.6576,67.465,76.334
1.7629,66.091,76.294
1.8111,66.75,73.929
1.9142,63.956,74.968
2.0852,67.805,77.311
2.1905,65.756,76.267
2.225,65.794,73.732
2.3281,62.716,73.831
2.5127,67.365,76.747
2.6181,66.438,77.293
2.6389,67.106,73.966
2.742,63.541,73.4
2.9403,67.15,76.328
3.0457,65.78,76.816
3.0528,66.834,74.79
3.1559,63.897,74.216
3.3679,67.399,75.717
3.4732,65.453,76.373
3.4667,66.192,74.353
3.5699,63.663,74.174
3.7955,67.829,76.758
3.9008,66.02,76.84
3.8807,66.246,74.064
3.9838,63.13,73.64
4.223,67.341,76.785
4.3284,66.01,76.617
4.2946,66.672,73.894
4.3977,63.564,74.377
4.6506,67.469,76.5
4.7559,65.931,76.326
4.7085,66.565,74.567
4.8116,63.455,73.957
5.0782,67.345,75.598
5.1835,65.837,76.864
5.1224,66.614,74.999
5.2255,63.665,74.06
5.5057,67.438,75.693
5.6111,65.67,76.883
5.5363,66.272,74.639
5.6395,63.403,73.533
5.9333,67.551,76.567
6.0386,66.051,77.176
5.9502,66.592,74.394
6.0534,63.342,73.708
6.3609,67.218,76.076


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_319.csv <==
x,qOut,qIn
0.052667,66.223,76.716
0.1554,66.986,74.126
0.25852,63.641,74.135
0.3749,67.233,76.228
0.48024,65.653,76.67
0.56932,66.571,74.578
0.67244,63.762,74.267
0.80247,67.532,75.854
0.90781,65.693,76.203
0.98323,66.304,74.449
1.0864,63.646,74.549
1.23,67.801,76.598
1.3354,66.03,76.557
1.3972,66.225,73.958
1.5003,62.987,73.806
1.6576,67.271,76.005
1.7629,66.154,77.293
1.8111,66.976,75.386
1.9142,63.683,73.204
2.0852,67.162,75.512
2.1905,65.46,76.899
2.225,66.392,74.468
2.3281,63.805,73.953
2.5127,67.787,76.863
2.6181,65.911,77.062
2.6389,66.217,74.107
2.742,63.147,73.596
2.9403,67.335,76.436
3.0457,65.997,76.804
3.0528,66.733,74.073
3.1559,63.717,73.902
3.3679,67.609,76.566
3.4732,65.979,76.494
3.4667,66.493,73.824
3.5699,63.299,74.014
3.7955,67.258,76.359
3.9008,65.873,77.039
3.8807,66.724,75.331
3.9838,63.548,74.001
4.223,67.052,75.83
4.3284,65.325,76.26
4.2946,66.427,74.156
4.3977,63.995,74.432
4.6506,67.951,76.403
4.7559,65.967,76.004
4.7085,66.378,74.423
4.8116,63.574,74.861
5.0782,67.515,76.61
5.1835,65.611,75.936
5.1224,66.112,74.089
5.2255,63.463,74.328
5.5057,67.728,76.351
5.6111,66.055,76.123
5.5363,66.387,74.202
5.6395,63.505,74.492
5.9333,67.676,76.755
6.0386,65.988,77.112
5.9502,66.163,73.502
6.0534,62.928,73.49
6.3609,67.286,77.084


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_320.csv <==
x,qOut,qIn
0.052667,65.911,76.654
0.1554,66.399,74.694
0.25852,63.441,74.118
0.3749,67.333,76.001
0.48024,65.619,76.278
0.56932,66.373,74.747
0.67244,63.788,74.233
0.80247,67.805,76.642
0.90781,65.866,76.262
0.98323,66.1,73.638
1.0864,63.194,74.362
1.23,67.619,76.935
1.3354,66.279,76.633
1.3972,66.692,73.851
1.5003,63.219,73.7
1.6576,67.083,76.251
1.7629,65.827,76.486
1.8111,66.904,75.203
1.9142,63.91,74.797
2.0852,67.265,75.711
2.1905,65.233,76.042
2.225,66.119,74.835
2.3281,63.753,73.905
2.5127,67.915,76.091
2.6181,66.024,76.617
2.6389,66.351,73.689
2.742,63.542,74.463
2.9403,67.656,77.269
3.0457,65.859,76.316
3.0528,66.152,73.405
3.1559,63.147,74.259
3.3679,67.396,76.912
3.4732,66.009,76.689
3.4667,66.664,74.334
3.5699,63.663,74.262
3.7955,67.46,76.775
3.9008,65.68,75.864
3.8807,66.272,73.265
3.9838,63.629,74.638
4.223,67.893,77.24
4.3284,66.194,76.459
4.2946,66.351,74.047
4.3977,63.139,74.456
4.6506,67.259,76.413
4.7559,65.877,75.998
4.7085,66.524,73.839
4.8116,63.569,74.135
5.0782,67.712,76.582
5.1835,66.232,76.875
5.1224,66.599,74.577
5.2255,63.124,73.813
5.5057,66.927,76.037
5.6111,65.615,77.006
5.5363,66.714,74.692
5.6395,63.837,74.524
5.9333,67.481,75.891
6.0386,65.654,75.716
5.9502,66.458,74.832
6.0534,63.795,74.33
6.3609,67.762,76.071


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_321.csv <==
x,qOut,qIn
0.052667,65.875,75.893
0.1554,65.898,73.848
0.25852,63.031,74.385
0.3749,67.579,76.871
0.48024,66.262,76.903
0.56932,66.643,73.77
0.67244,63.223,73.607
0.80247,67.18,76.603
0.90781,65.938,76.58
0.98323,66.876,74.392
1.0864,63.805,74.999
1.23,67.361,76.062
1.3354,65.55,75.527
1.3972,66.344,74.886
1.5003,63.595,74.102
1.6576,67.637,75.956
1.7629,65.989,76.851
1.8111,66.618,74.682
1.9142,63.531,74.258
2.0852,67.19,76.082
2.1905,65.423,76.219
2.225,66.385,74.76
2.3281,63.919,74.657
2.5127,67.798,76.406
2.6181,65.705,75.669
2.6389,66.11,73.326
2.742,63.556,74.818
2.9403,67.894,76.892
3.0457,66.128,76.097
3.0528,66.294,74.264
3.1559,63.212,74.714
3.3679,67.323,76.682
3.4732,65.778,76.048
3.4667,66.34,74.05
3.5699,63.431,74.314
3.7955,67.611,76.36
3.9008,66.123,76.73
3.8807,66.637,74.552
3.9838,63.551,73.921
4.223,67.422,76.116
4.3284,65.76,76.487
4.2946,66.345,74.096
4.3977,63.55,74.213
4.6506,67.713,76.799
4.7559,66.073,77.035
4.7085,66.336,74.042
4.8116,63.056,73.377
5.0782,67.225,76.277
5.1835,66.05,76.797
5.1224,66.88,74.269
5.2255,63.687,73.728
5.5057,67.348,76.75
5.6111,65.708,77.231
5.5363,66.511,74.454
5.6395,63.488,73.963
5.9333,67.16,76.009
6.0386,65.458,75.952
5.9502,66.481,74.376
6.0534,64.151,74.748
6.3609,68.092,76.865


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_322.csv <==
x,qOut,qIn
0.052667,66.305,77.566
0.1554,66.36,73.519
0.25852,62.763,72.419
0.3749,66.991,76.411
0.48024,66.116,77.609
0.56932,67.167,74.319
0.67244,64.055,73.57
0.80247,67.454,76.852
0.90781,65.486,76.928
0.98323,66.048,73.151
1.0864,63.319,73.682
1.23,67.677,77.33
1.3354,66.253,76.624
1.3972,66.611,73.543
1.5003,63.266,74.002
1.6576,67.223,76.587
1.7629,65.869,77.176
1.8111,66.591,74.668
1.9142,63.433,73.674
2.0852,67.241,76.765
2.1905,65.722,76.622
2.225,66.566,73.624
2.3281,63.683,74.022
2.5127,67.638,76.326
2.6181,66.027,76.423
2.6389,66.679,74.422
2.742,63.722,74.32
2.9403,67.427,76.26
3.0457,65.52,76.614
3.0528,66.086,74.063
3.1559,63.416,74.527
3.3679,67.65,76.819
3.4732,66.004,76.451
3.4667,66.354,73.893
3.5699,63.299,73.618
3.7955,67.535,76.842
3.9008,66.18,76.675
3.8807,66.718,73.949
3.9838,63.488,74.223
4.223,67.32,76.282
4.3284,65.779,76.578
4.2946,66.476,74.598
4.3977,63.478,73.842
4.6506,67.415,76.59
4.7559,65.847,76.877
4.7085,66.546,74.093
4.8116,63.507,73.626
5.0782,67.349,76.328
5.1835,65.748,76.462
5.1224,66.622,74.073
5.2255,63.922,74.822
5.5057,67.611,76.689
5.6111,65.493,75.955
5.5363,65.946,74.106
5.6395,63.454,74.468
5.9333,67.822,76.37
6.0386,66.074,76.31
5.9502,66.195,73.917
6.0534,63.276,74.133
6.3609,67.742,77.415


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_323.csv <==
x,qOut,qIn
0.052667,66.315,77.007
0.1554,66.334,73.612
0.25852,63.007,73.919
0.3749,67.199,76.852
0.48024,65.942,76.572
0.56932,66.652,74.068
0.67244,63.656,74.112
0.80247,67.623,76.415
0.90781,66.018,76.958
0.98323,66.469,73.986
1.0864,63.385,73.347
1.23,67.451,76.544
1.3354,65.989,77.148
1.3972,66.541,74.208
1.5003,63.469,73.903
1.6576,67.409,76.532
1.7629,65.829,76.615
1.8111,66.319,73.976
1.9142,63.258,73.321
2.0852,67.511,76.728
2.1905,66.25,78.066
2.225,66.779,74.163
2.3281,63.218,73.246
2.5127,66.866,76.134
2.6181,65.551,76.604
2.6389,66.782,74.262
2.742,64.1,73.937
2.9403,67.761,76.568
3.0457,65.748,76.629
3.0528,66.24,74.411
3.1559,63.412,74.729
3.3679,67.418,76.353
3.4732,65.698,76.371
3.4667,66.302,74.073
3.5699,63.513,73.617
3.7955,67.739,76.699
3.9008,66.211,76.66
3.8807,66.651,73.953
3.9838,63.506,74.381
4.223,67.365,76.692
4.3284,65.716,76.222
4.2946,66.293,74.231
4.3977,63.361,74.375
4.6506,67.515,76.565
4.7559,66.065,76.395
4.7085,66.614,74.317
4.8116,63.355,74.25
5.0782,67.285,75.748
5.1835,65.933,76.926
5.1224,66.863,75.151
5.2255,63.748,73.573
5.5057,67.237,75.571
5.6111,65.434,76.747
5.5363,66.452,74.928
5.6395,64.011,74.481
5.9333,67.752,76.265
6.0386,65.513,75.904
5.9502,65.864,73.768
6.0534,63.414,74.129
6.3609,67.969,77.266


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_324.csv <==
x,qOut,qIn
0.052667,65.782,76.652
0.1554,66.702,74.368
0.25852,63.791,74.092
0.3749,67.462,76.261
0.48024,65.611,76.121
0.56932,66.371,74.304
0.67244,63.781,75.019
0.80247,67.695,76.355
0.90781,65.681,75.926
0.98323,66.042,74.149
1.0864,63.335,74.378
1.23,67.709,76.874
1.3354,66.149,76.511
1.3972,66.48,74.342
1.5003,63.305,73.73
1.6576,67.345,76.263
1.7629,65.891,76.903
1.8111,66.606,74.112
1.9142,63.749,73.606
2.0852,67.625,76.652
2.1905,65.784,76.938
2.225,66.184,73.832
2.3281,63.439,73.93
2.5127,67.668,77.543
2.6181,65.974,76.414
2.6389,66.135,72.779
2.742,63.048,73.766
2.9403,67.549,77.537
3.0457,66.419,77.374
3.0528,66.807,74.003
3.1559,63.168,73.562
3.3679,66.908,76.407
3.4732,65.666,76.337
3.4667,66.759,74.04
3.5699,63.946,73.838
3.7955,67.728,76.609
3.9008,65.902,77.46
3.8807,66.393,74.362
3.9838,63.374,74.037
4.223,67.192,76.576
4.3284,65.478,76.054
4.2946,66.272,73.692
4.3977,63.85,74.469
4.6506,68.136,76.731
4.7559,66.29,76.553
4.7085,66.237,73.646
4.8116,63.04,73.282
5.0782,67.395,77.411
5.1835,66.124,77.414
5.1224,66.563,73.557
5.2255,63.176,73.848
5.5057,67.068,76.781
5.6111,65.753,76.319
5.5363,66.654,73.828
5.6395,63.762,74.487
5.9333,67.673,76.615
6.0386,66.004,76.561
5.9502,66.498,74.382
6.0534,63.314,73.965
6.3609,67.228,76.249


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_325.csv <==
x,qOut,qIn
0.052667,66.006,76.798
0.1554,66.244,74.284
0.25852,63.253,74.11
0.3749,67.474,77.436
0.48024,65.947,77.257
0.56932,66.205,73.247
0.67244,62.795,73.019
0.80247,67.108,76.304
0.90781,66.256,77.451
0.98323,67.325,74.72
1.0864,64.033,73.85
1.23,67.251,76.249
1.3354,65.326,76.57
1.3972,66.214,74.163
1.5003,63.656,73.934
1.6576,67.748,76.161
1.7629,65.993,77.226
1.8111,66.416,74.36
1.9142,63.52,73.503
2.0852,67.551,77.023
2.1905,65.82,76.764
2.225,66.169,73.132
2.3281,63.271,73.833
2.5127,67.683,77.628
2.6181,66.331,76.975
2.6389,66.59,73.358
2.742,63.053,73.722
2.9403,67.06,76.651
3.0457,65.947,76.871
3.0528,66.91,74.311
3.1559,63.748,74.177
3.3679,67.323,76.326
3.4732,65.636,76.21
3.4667,66.485,74.68
3.5699,63.687,74.186
3.7955,67.57,75.962
3.9008,65.818,76.546
3.8807,66.425,74.493
3.9838,63.542,74.04
4.223,67.519,76.447
4.3284,65.833,76.738
4.2946,66.417,73.923
4.3977,63.437,74.104
4.6506,67.397,76.477
4.7559,65.806,76.412
4.7085,66.558,74.53
4.8116,63.739,74.452
5.0782,67.534,76.232
5.1835,65.626,76.166
5.1224,66.17,74.099
5.2255,63.545,74.372
5.5057,67.787,77.158
5.6111,66.052,76.692
5.5363,66.303,73.891
5.6395,63.209,73.973
5.9333,67.382,76.799
6.0386,65.974,76.23
5.9502,66.638,73.716
6.0534,63.78,74.049
6.3609,67.77,76.061


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_326.csv <==
x,qOut,qIn
0.052667,65.792,76.507
0.1554,66.218,73.226
0.25852,63.216,73.84
0.3749,67.575,76.806
0.48024,66.342,77.499
0.56932,66.836,74.659
0.67244,63.316,73.458
0.80247,66.932,76.23
0.90781,65.493,76.536
0.98323,66.555,73.932
1.0864,63.894,74.128
1.23,67.85,76.799
1.3354,66.063,76.199
1.3972,66.435,73.938
1.5003,63.258,74.458
1.6576,67.232,76.644
1.7629,65.786,76.32
1.8111,66.637,74.798
1.9142,63.58,74.729
2.0852,67.221,75.332
2.1905,65.509,76.202
2.225,66.518,75.396
2.3281,64.051,74.406
2.5127,67.878,75.934
2.6181,65.729,76.004
2.6389,66.042,73.795
2.742,63.405,74.448
2.9403,67.823,76.693
3.0457,66.213,76.711
3.0528,66.401,74.696
3.1559,63.094,73.83
3.3679,67.166,76.354
3.4732,65.856,76.638
3.4667,66.66,73.844
3.5699,63.586,73.897
3.7955,67.492,76.322
3.9008,66.008,76.581
3.8807,66.798,74.974
3.9838,63.664,74.332
4.223,67.132,75.637
4.3284,65.275,76.337
4.2946,66.26,74.742
4.3977,63.868,74.556
4.6506,67.842,76.426
4.7559,65.794,76.048
4.7085,66.12,74.047
4.8116,63.425,74.239
5.0782,67.749,76.84
5.1835,66.098,76.47
5.1224,66.385,73.896
5.2255,63.317,74.301
5.5057,67.455,76.424
5.6111,65.961,76.777
5.5363,66.49,73.895
5.6395,63.473,73.549
5.9333,67.506,76.606
6.0386,65.951,76.93
5.9502,66.463,74.226
6.0534,63.482,74.167
6.3609,67.457,76.78


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_327.csv <==
x,qOut,qIn
0.052667,65.528,75.516
0.1554,66.187,73.979
0.25852,63.672,75.007
0.3749,67.919,76.929
0.48024,66.089,76.439
0.56932,66.112,74.07
0.67244,62.863,73.715
0.80247,67.252,76.143
0.90781,66.179,77.223
0.98323,66.929,74.5
1.0864,63.656,73.565
1.23,67.342,76.417
1.3354,65.768,76.87
1.3972,66.552,74.235
1.5003,63.551,73.475
1.6576,67.38,76.385
1.7629,65.765,76.988
1.8111,66.58,74.126
1.9142,63.727,74.465
2.0852,67.434,76.719
2.1905,65.519,75.975
2.225,66.183,73.816
2.3281,63.59,74.694
2.5127,67.783,76.898
2.6181,66.043,76.211
2.6389,66.413,73.779
2.742,63.393,74.228
2.9403,67.45,76.985
3.0457,65.879,76.037
3.0528,66.535,73.918
3.1559,63.646,74.773
3.3679,67.491,76.818
3.4732,65.653,76.206
3.4667,66.261,73.86
3.5699,63.64,74.635
3.7955,67.715,76.69
3.9008,65.836,75.512
3.8807,66.17,73.317
3.9838,63.593,75.209
4.223,67.979,77.469
4.3284,66.167,76.515
4.2946,66.012,73.521
4.3977,62.664,73.63
4.6506,67.169,76.836
4.7559,66.244,76.71
4.7085,67.044,73.589
4.8116,63.758,73.958
5.0782,67.396,76.458
5.1835,65.774,76.73
5.1224,66.496,74.744
5.2255,63.536,74.665
5.5057,67.308,76.36
5.6111,65.547,76.344
5.5363,66.24,73.966
5.6395,63.492,73.736
5.9333,67.729,76.633
6.0386,66.226,77.088
5.9502,66.769,73.839
6.0534,63.662,74.374
6.3609,67.35,76.592


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_328.csv <==
x,qOut,qIn
0.052667,65.75,76.561
0.1554,66.074,74.539
0.25852,63.266,74.447
0.3749,67.452,76.637
0.48024,65.81,76.328
0.56932,66.294,73.923
0.67244,63.442,73.84
0.80247,67.752,76.635
0.90781,66.3,76.935
0.98323,66.68,73.798
1.0864,63.41,73.824
1.23,67.298,76.574
1.3354,65.786,77.045
1.3972,66.494,74.268
1.5003,63.585,73.524
1.6576,67.462,76.571
1.7629,65.728,76.408
1.8111,66.25,73.368
1.9142,63.525,74.631
2.0852,67.8,77.781
2.1905,66.162,76.437
2.225,66.26,73.091
2.3281,62.743,74.212
2.5127,66.991,76.036
2.6181,66.116,76.88
2.6389,67.259,75.799
2.742,64,73.825
2.9403,67.186,75.622
3.0457,65.258,76.387
3.0528,66.283,74.392
3.1559,63.85,74.251
3.3679,67.88,76.343
3.4732,65.979,76.299
3.4667,66.371,74.65
3.5699,63.486,74.255
3.7955,67.508,76.486
3.9008,65.772,76.235
3.8807,66.257,73.809
3.9838,63.384,74.233
4.223,67.616,76.534
4.3284,66.132,76.767
4.2946,66.587,74.502
4.3977,63.349,74.148
4.6506,67.231,76.299
4.7559,65.754,76.202
4.7085,66.553,74.274
4.8116,63.597,74.208
5.0782,67.539,76.028
5.1835,65.976,76.653
5.1224,66.659,75.103
5.2255,63.526,74.162
5.5057,67.184,76.087
5.6111,65.484,76.327
5.5363,66.439,74.772
5.6395,63.779,74.353
5.9333,67.652,75.709
6.0386,65.794,75.973
5.9502,66.445,74.411
6.0534,63.801,74.334
6.3609,67.746,76.472


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_329.csv <==
x,qOut,qIn
0.052667,65.452,75.756
0.1554,66.184,73.427
0.25852,63.711,74.596
0.3749,67.924,76.871
0.48024,66.081,76.554
0.56932,66.263,74.301
0.67244,63.247,74.674
0.80247,67.374,76.974
0.90781,65.788,76.179
0.98323,66.285,73.228
1.0864,63.37,73.834
1.23,67.737,77.05
1.3354,66.431,76.421
1.3972,66.888,73.825
1.5003,63.471,74.373
1.6576,67.117,76.6
1.7629,65.537,76.144
1.8111,66.426,74.209
1.9142,63.619,74.695
2.0852,67.437,76.255
2.1905,65.639,76.161
2.225,66.347,74.317
2.3281,63.715,74.795
2.5127,67.686,76.451
2.6181,65.753,75.948
2.6389,66.154,73.915
2.742,63.48,74.706
2.9403,67.791,76.929
3.0457,66.113,76.203
3.0528,66.348,73.607
3.1559,63.21,73.998
3.3679,67.4,76.752
3.4732,66.027,76.974
3.4667,66.691,74.262
3.5699,63.633,74.089
3.7955,67.317,76.517
3.9008,65.494,76.124
3.8807,66.186,73.546
3.9838,63.777,74.815
4.223,68.048,77.38
4.3284,66.129,75.856
4.2946,66.033,73.316
4.3977,62.919,74.261
4.6506,67.486,76.981
4.7559,66.349,77.205
4.7085,66.73,74.314
4.8116,63.181,73.407
5.0782,67.043,76.364
5.1835,65.82,76.651
5.1224,66.784,74.576
5.2255,63.817,73.853
5.5057,67.596,76.065
5.6111,65.893,77.272
5.5363,66.479,74.044
5.6395,63.397,73.211
5.9333,67.312,76.702
6.0386,65.796,77.092
5.9502,66.642,74.167
6.0534,63.732,74.361
6.3609,67.368,76.686


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_330.csv <==
x,qOut,qIn
0.052667,65.721,76.625
0.1554,66.637,74.779
0.25852,63.764,74.23
0.3749,67.411,76.225
0.48024,65.49,76.651
0.56932,66.181,74.566
0.67244,63.688,74.161
0.80247,67.873,76.726
0.90781,66.012,76.129
0.98323,66.2,73.426
1.0864,63.38,73.336
1.23,67.867,77.154
1.3354,66.396,77.793
1.3972,66.422,73.555
1.5003,62.935,73.58
1.6576,67.029,77.213
1.7629,65.832,76.588
1.8111,66.548,73.203
1.9142,63.449,73.784
2.0852,67.579,76.997
2.1905,66.287,77.139
2.225,66.824,74.491
2.3281,63.294,73.824
2.5127,66.91,75.74
2.6181,65.521,76.72
2.6389,66.654,74.867
2.742,63.924,73.853
2.9403,67.696,76.543
3.0457,65.833,76.572
3.0528,66.374,73.785
3.1559,63.41,74.161
3.3679,67.422,76.205
3.4732,65.88,76.281
3.4667,66.639,74.785
3.5699,63.73,74.742
3.7955,67.429,75.923
3.9008,65.523,76.467
3.8807,66.124,74.816
3.9838,63.437,74.251
4.223,67.682,76.355
4.3284,66.095,76.468
4.2946,66.534,74.085
4.3977,63.422,73.521
4.6506,67.511,76.207
4.7559,66.094,77.365
4.7085,66.76,74.742
4.8116,63.613,73.822
5.0782,67.196,76.077
5.1835,65.386,76.492
5.1224,66.174,73.994
5.2255,63.707,74.244
5.5057,67.957,76.995
5.6111,66.159,76.719
5.5363,66.247,73.617
5.6395,63.035,73.653
5.9333,67.346,76.865
6.0386,66.146,76.959
5.9502,66.8,73.791
6.0534,63.48,73.891
6.3609,67.21,76.413


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_331.csv <==
x,qOut,qIn
0.052667,66.123,76.586
0.1554,66.342,73.903
0.25852,63.2,74.382
0.3749,67.349,76.854
0.48024,65.937,77.046
0.56932,66.551,74.012
0.67244,63.351,73.227
0.80247,67.253,76.387
0.90781,65.854,76.435
0.98323,66.821,74.324
1.0864,64.068,74.915
1.23,67.654,76.624
1.3354,65.496,75.873
1.3972,65.88,73.774
1.5003,63.209,74.268
1.6576,67.699,76.842
1.7629,66.287,76.717
1.8111,66.654,74.312
1.9142,63.305,73.954
2.0852,67.181,76.547
2.1905,65.755,76.736
2.225,66.614,74.098
2.3281,63.72,74.31
2.5127,67.567,76.076
2.6181,65.848,75.948
2.6389,66.485,74.132
2.742,63.702,74.448
2.9403,67.687,76.61
3.0457,65.866,76.632
3.0528,66.22,74.617
3.1559,63.176,73.808
3.3679,67.236,75.877
3.4732,65.743,77.008
3.4667,66.484,74.45
3.5699,63.759,73.889
3.7955,67.778,77.038
3.9008,65.956,76.511
3.8807,66.177,73.37
3.9838,63.154,73.797
4.223,67.561,76.823
4.3284,66.315,77.026
4.2946,66.725,74.513
4.3977,63.269,73.706
4.6506,67.136,76.3
4.7559,65.831,76.874
4.7085,66.638,73.991
4.8116,63.452,73.856
5.0782,67.379,75.747
5.1835,66.065,77.207
5.1224,66.934,75.493
5.2255,63.618,73.313
5.5057,67.002,75.377
5.6111,65.298,77.089
5.5363,66.461,74.995
5.6395,63.97,73.989
5.9333,67.708,76.169
6.0386,65.609,76.418
5.9502,66.104,73.82
6.0534,63.539,74.093
6.3609,67.843,76.733


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_332.csv <==
x,qOut,qIn
0.052667,65.959,76.933
0.1554,66.367,73.821
0.25852,63.052,73.837
0.3749,67.06,76.048
0.48024,65.84,77.093
0.56932,66.909,74.984
0.67244,64.013,73.537
0.80247,67.521,76.178
0.90781,65.506,76.562
0.98323,66.159,73.566
1.0864,63.677,74.133
1.23,67.895,77.6
1.3354,66.035,76.36
1.3972,66.157,73.167
1.5003,63.038,74.392
1.6576,67.323,76.96
1.7629,66.02,76.762
1.8111,66.662,74.029
1.9142,63.549,73.917
2.0852,67.406,76.587
2.1905,65.82,76.083
2.225,66.486,73.604
2.3281,63.637,74.823
2.5127,67.676,77.107
2.6181,65.991,76.52
2.6389,66.369,74.077
2.742,63.084,74.005
2.9403,67.066,76.281
3.0457,65.779,76.378
3.0528,66.903,74.588
3.1559,64.119,74.877
3.3679,67.596,75.817
3.4732,65.446,75.984
3.4667,66.119,74.421
3.5699,63.771,74.407
3.7955,67.924,76.864
3.9008,65.869,76.007
3.8807,66.009,73.493
3.9838,63.305,74.489
4.223,67.751,76.979
4.3284,66.129,76.53
4.2946,66.227,73.703
4.3977,63.1,74.222
4.6506,67.467,77.183
4.7559,66.175,77.203
4.7085,66.565,73.816
4.8116,63.206,72.81
5.0782,67.27,76.433
5.1835,66.071,77.139
5.1224,66.888,73.819
5.2255,63.852,74.019
5.5057,67.522,77.277
5.6111,65.665,76.887
5.5363,66.107,73.582
5.6395,63.158,73.591
5.9333,67.409,76.727
6.0386,66.071,76.473
5.9502,66.691,73.721
6.0534,63.635,74.21
6.3609,67.577,77.111


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_333.csv <==
x,qOut,qIn
0.052667,66.244,76.782
0.1554,66.152,73.037
0.25852,62.806,73.525
0.3749,67.239,76.633
0.48024,66.245,76.608
0.56932,67.018,73.643
0.67244,63.879,74.465
0.80247,67.56,77.017
0.90781,65.769,76.51
0.98323,66.182,74.217
1.0864,63.061,73.934
1.23,67.214,76.244
1.3354,65.949,77.127
1.3972,66.792,74.524
1.5003,63.712,73.435
1.6576,67.437,76.724
1.7629,65.766,76.484
1.8111,66.532,73.53
1.9142,63.692,74.549
2.0852,67.569,76.639
2.1905,65.799,76.115
2.225,66.389,74.332
2.3281,63.539,74.715
2.5127,67.481,76.47
2.6181,65.719,75.979
2.6389,66.266,74.073
2.742,63.442,74.628
2.9403,67.623,76.884
3.0457,66.062,76.172
3.0528,66.55,74.288
3.1559,63.392,74.421
3.3679,67.318,75.811
3.4732,65.83,76.039
3.4667,66.667,74.945
3.5699,63.839,74.631
3.7955,67.607,76.2
3.9008,65.692,76.438
3.8807,66.194,74.665
3.9838,63.333,73.884
4.223,67.473,75.984
4.3284,65.942,76.69
4.2946,66.61,74.488
4.3977,63.72,74.202
4.6506,67.624,76.534
4.7559,65.847,76.31
4.7085,66.312,73.496
4.8116,63.29,74.013
5.0782,67.438,76.652
5.1835,66.048,76.687
5.1224,66.794,74.776
5.2255,63.578,74.303
5.5057,67.01,76.013
5.6111,65.179,75.963
5.5363,66.271,74.497
5.6395,64.069,75.019
5.9333,68.026,76.218
6.0386,65.768,75.671
5.9502,65.891,74.107
6.0534,63.377,74.46
6.3609,67.953,77.794


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_334.csv <==
x,qOut,qIn
0.052667,65.885,76.979
0.1554,66.841,75.33
0.25852,63.877,74.081
0.3749,67.39,75.932
0.48024,65.424,76.37
0.56932,66.134,73.808
0.67244,63.621,73.813
0.80247,67.937,76.943
0.90781,66.258,76.874
0.98323,66.5,73.792
1.0864,63.263,74
1.23,67.192,76.799
1.3354,65.662,76.349
1.3972,66.433,73.845
1.5003,63.653,74.513
1.6576,67.606,76.898
1.7629,65.82,76.337
1.8111,66.308,73.975
1.9142,63.489,74.405
2.0852,67.594,76.284
2.1905,65.909,76.275
2.225,66.362,73.788
2.3281,63.572,73.959
2.5127,67.755,77.416
2.6181,66.032,77.189
2.6389,66.211,73.646
2.742,63.063,73.62
2.9403,67.242,76.725
3.0457,65.879,76.603
3.0528,66.536,73.494
3.1559,63.772,74.187
3.3679,67.919,77.364
3.4732,66.178,76.846
3.4667,66.17,73.556
3.5699,62.831,72.8
3.7955,67.246,77.128
3.9008,66.258,77.643
3.8807,66.916,73.119
3.9838,63.398,73.777
4.223,67.059,76.903
4.3284,65.701,76.687
4.2946,66.707,74.434
4.3977,63.706,74.399
4.6506,67.32,76.244
4.7559,65.558,76.43
4.7085,66.435,74.136
4.8116,63.802,73.887
5.0782,67.739,76.53
5.1835,65.867,76.107
5.1224,66.351,73.78
5.2255,63.656,75.01
5.5057,67.684,77.065
5.6111,65.746,76.008
5.5363,65.935,73.682
5.6395,62.998,74.586
5.9333,67.51,76.841
6.0386,66.302,76.56
5.9502,66.802,74.128
6.0534,63.376,73.744
6.3609,67.215,76.046


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_335.csv <==
x,qOut,qIn
0.052667,65.805,76.549
0.1554,66.795,74.968
0.25852,64.042,74.366
0.3749,67.53,76.513
0.48024,65.308,76.239
0.56932,65.806,73.632
0.67244,63.332,74.616
0.80247,67.84,77.047
0.90781,66.28,76.312
0.98323,66.517,73.901
1.0864,63.277,73.94
1.23,67.388,76.368
1.3354,66.021,77.203
1.3972,66.687,74.57
1.5003,63.613,73.386
1.6576,67.374,76.759
1.7629,65.644,76.736
1.8111,66.307,73.43
1.9142,63.677,73.909
2.0852,67.829,77.079
2.1905,66.036,76.416
2.225,66.201,73.255
2.3281,63.237,74.319
2.5127,67.576,77.478
2.6181,66.108,77.154
2.6389,66.315,73.458
2.742,62.921,73.388
2.9403,67.132,76.664
3.0457,66.081,77.089
3.0528,66.942,74.218
3.1559,63.794,73.692
3.3679,67.482,76.835
3.4732,65.804,76.941
3.4667,66.407,73.446
3.5699,63.366,73.92
3.7955,67.421,76.805
3.9008,66.014,76.425
3.8807,66.747,74.066
3.9838,63.603,74.347
4.223,67.283,76.364
4.3284,65.605,76.587
4.2946,66.444,74.904
4.3977,63.699,74.389
4.6506,67.513,76.011
4.7559,65.623,75.821
4.7085,66.198,73.825
4.8116,63.663,74.607
5.0782,68.01,76.559
5.1835,66.275,77.05
5.1224,66.289,74.432
5.2255,62.929,73.199
5.5057,67.123,76.462
5.6111,65.935,77.121
5.5363,66.722,74.036
5.6395,63.606,74.196
5.9333,67.452,76.658
6.0386,65.905,76.855
5.9502,66.605,74.179
6.0534,63.461,73.368
6.3609,67.29,76.01


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_336.csv <==
x,qOut,qIn
0.052667,66.358,77.285
0.1554,66.838,74.82
0.25852,63.28,73.328
0.3749,66.958,75.648
0.48024,65.642,77.208
0.56932,66.84,74.884
0.67244,63.913,73.432
0.80247,67.366,75.876
0.90781,65.449,76.652
0.98323,66.404,74.437
1.0864,63.921,74.704
1.23,67.668,76.35
1.3354,65.484,75.919
1.3972,65.925,73.892
1.5003,63.437,74.645
1.6576,67.866,77.3
1.7629,66.179,76.261
1.8111,66.344,73.549
1.9142,63.091,74.434
2.0852,67.288,76.439
2.1905,66.045,76.707
2.225,66.861,74.546
2.3281,63.763,74.149
2.5127,67.391,76.239
2.6181,65.615,76.093
2.6389,66.405,74.036
2.742,63.778,74.67
2.9403,67.763,76.585
3.0457,65.87,76.058
3.0528,66.236,73.867
3.1559,63.34,74.535
3.3679,67.491,76.76
3.4732,65.904,76.193
3.4667,66.427,74.391
3.5699,63.422,74.88
3.7955,67.408,76.215
3.9008,65.817,76.139
3.8807,66.478,74.616
3.9838,63.58,73.758
4.223,67.612,76.091
4.3284,66.01,76.854
4.2946,66.621,74.011
4.3977,63.66,74.148
4.6506,67.432,76.741
4.7559,65.582,76.283
4.7085,66.176,74.303
4.8116,63.534,75.003
5.0782,67.671,76.651
5.1835,65.882,75.892
5.1224,66.178,73.421
5.2255,63.281,73.785
5.5057,67.752,76.612
5.6111,66.448,77.228
5.5363,66.748,74.463
5.6395,63.269,74.432
5.9333,67.028,76.19
6.0386,65.573,76.182
5.9502,66.359,74.628
6.0534,63.475,73.632
6.3609,67.705,76.217


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_337.csv <==
x,qOut,qIn
0.052667,65.969,76.317
0.1554,66.438,74.23
0.25852,63.433,73.798
0.3749,67.587,76.129
0.48024,66.14,76.827
0.56932,66.659,74.583
0.67244,63.45,73.87
0.80247,67.29,76.721
0.90781,65.739,76.943
0.98323,66.456,74.065
1.0864,63.394,73.812
1.23,67.306,75.821
1.3354,65.842,76.46
1.3972,66.755,74.772
1.5003,63.973,74.596
1.6576,67.646,76.277
1.7629,65.606,76.333
1.8111,66.028,74.128
1.9142,63.201,73.841
2.0852,67.54,76.502
2.1905,66.162,76.921
2.225,66.743,74.519
2.3281,63.489,74.301
2.5127,67.21,76.113
2.6181,65.621,76.592
2.6389,66.519,74.608
2.742,63.749,73.867
2.9403,67.627,75.987
3.0457,65.844,76.476
3.0528,66.481,74.667
3.1559,63.782,74.16
3.3679,67.691,76.263
3.4732,65.703,76.682
3.4667,66.011,73.831
3.5699,63.276,73.316
3.7955,67.686,77.544
3.9008,66.162,77.346
3.8807,66.404,73.283
3.9838,63.174,73.918
4.223,67.263,76.811
4.3284,65.886,76.728
4.2946,66.51,73.6
4.3977,63.609,73.999
4.6506,67.775,77.411
4.7559,66.228,76.532
4.7085,66.413,73.307
4.8116,62.956,73.973
5.0782,67.169,76.594
5.1835,66.175,77.341
5.1224,67.042,75.017
5.2255,63.527,73.267
5.5057,66.921,75.369
5.6111,65.42,76.76
5.5363,66.693,74.681
5.6395,64.172,74.094
5.9333,67.803,76.565
6.0386,65.615,76.445
5.9502,66.013,74.02
6.0534,63.308,74.77
6.3609,67.571,76.447


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_338.csv <==
x,qOut,qIn
0.052667,65.437,75.958
0.1554,66.314,74.013
0.25852,63.763,74.974
0.3749,67.802,76.41
0.48024,65.936,75.936
0.56932,66.273,74.246
0.67244,63.308,74.374
0.80247,67.468,76.304
0.90781,65.959,76.471
0.98323,66.518,74.792
1.0864,63.43,74.315
1.23,67.347,76.166
1.3354,65.791,76.303
1.3972,66.511,74.283
1.5003,63.522,74.319
1.6576,67.496,75.925
1.7629,65.981,76.677
1.8111,66.764,75.225
1.9142,63.687,73.615
2.0852,67.235,75.736
2.1905,65.395,76.505
2.225,66.348,74.449
2.3281,63.925,74.881
2.5127,67.792,76.936
2.6181,65.629,75.877
2.6389,65.959,73.265
2.742,63.318,74.66
2.9403,67.744,76.619
3.0457,66.192,75.855
3.0528,66.57,74.593
3.1559,63.606,74.753
3.3679,67.564,76.47
3.4732,65.748,76.536
3.4667,66.022,73.878
3.5699,63.096,73.747
3.7955,67.589,76.726
3.9008,66.366,77.001
3.8807,66.765,74.32
3.9838,63.325,73.663
4.223,67.235,76.685
4.3284,65.926,77.128
4.2946,66.714,74.065
4.3977,63.48,73.161
4.6506,67.256,76.152
4.7559,65.831,76.627
4.7085,66.831,74.824
4.8116,63.976,74.35
5.0782,67.446,76.247
5.1835,65.332,76.501
5.1224,65.917,73.992
5.2255,63.371,74.443
5.5057,67.764,77.05
5.6111,66.199,76.377
5.5363,66.524,73.569
5.6395,63.265,74.005
5.9333,67.368,76.495
6.0386,66.085,76.762
5.9502,66.878,74.753
6.0534,63.697,73.999
6.3609,67.222,76.319


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_339.csv <==
x,qOut,qIn
0.052667,66.139,77.243
0.1554,66.478,74.221
0.25852,63.068,73.313
0.3749,67.104,76.501
0.48024,65.951,77.132
0.56932,66.914,73.791
0.67244,63.732,73.823
0.80247,67.351,76.226
0.90781,65.75,76.307
0.98323,66.688,74.857
1.0864,63.785,74.725
1.23,67.326,76.265
1.3354,65.365,76.176
1.3972,66.181,74.476
1.5003,63.609,74.402
1.6576,67.665,76.096
1.7629,65.883,75.779
1.8111,66.457,74.469
1.9142,63.783,75.039
2.0852,67.807,76.64
2.1905,65.864,76.151
2.225,66.058,73.664
2.3281,63.008,74.328
2.5127,67.414,76.357
2.6181,66.237,76.5
2.6389,66.952,74.935
2.742,63.632,74.192
2.9403,67.171,75.98
3.0457,65.501,76.226
3.0528,66.466,75.019
3.1559,63.792,74.623
3.3679,67.617,75.668
3.4732,65.717,76.229
3.4667,66.314,74.948
3.5699,63.647,74.021
3.7955,67.757,76.185
3.9008,65.966,76.742
3.8807,66.329,73.975
3.9838,63.34,73.832
4.223,67.488,76.934
4.3284,65.986,76.787
4.2946,66.589,73.779
4.3977,63.49,73.818
4.6506,67.298,76.208
4.7559,65.666,76.107
4.7085,66.485,74.214
4.8116,63.877,75.436
5.0782,67.713,76.9
5.1835,65.603,76.067
5.1224,65.824,74.153
5.2255,62.983,73.658
5.5057,67.534,76.505
5.6111,66.323,77.091
5.5363,66.899,73.956
5.6395,63.725,74.044
5.9333,67.504,76.591
6.0386,65.812,76.29
5.9502,66.304,74.085
6.0534,63.392,73.969
6.3609,67.611,76.78


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_340.csv <==
x,qOut,qIn
0.052667,65.695,76.199
0.1554,66.23,73.349
0.25852,63.487,73.953
0.3749,67.838,77.059
0.48024,66.329,76.762
0.56932,66.565,74.087
0.67244,63.202,73.661
0.80247,67.114,76.839
0.90781,65.681,76.784
0.98323,66.452,74.002
1.0864,63.583,74.404
1.23,67.556,76.791
1.3354,65.893,76.337
1.3972,66.399,73.72
1.5003,63.478,73.765
1.6576,67.649,76.766
1.7629,66.142,76.744
1.8111,66.571,74.095
1.9142,63.418,74.519
2.0852,67.351,76.468
2.1905,65.794,76.408
2.225,66.349,73.959
2.3281,63.28,73.82
2.5127,67.487,76.645
2.6181,66.229,77.099
2.6389,66.908,74.67
2.742,63.44,73.613
2.9403,66.941,75.802
3.0457,65.427,76.481
3.0528,66.695,74.762
3.1559,64.184,74.254
3.3679,67.733,75.958
3.4732,65.461,75.954
3.4667,65.965,74.248
3.5699,63.623,74.836
3.7955,67.897,77.203
3.9008,65.891,76.422
3.8807,65.917,73.458
3.9838,62.925,73.724
4.223,67.472,76.618
4.3284,66.293,77.203
4.2946,66.857,74.191
4.3977,63.68,73.165
4.6506,67.453,77.339
4.7559,65.741,76.858
4.7085,66.248,72.448
4.8116,63.378,74.449
5.0782,67.596,77.502
5.1835,66.089,76.362
5.1224,66.48,73.795
5.2255,63.298,74.337
5.5057,67.307,76.846
5.6111,65.854,76.393
5.5363,66.519,73.803
5.6395,63.539,73.889
5.9333,67.535,76.785
6.0386,65.964,76.828
5.9502,66.537,74.297
6.0534,63.565,74.383
6.3609,67.441,76.62


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_341.csv <==
x,qOut,qIn
0.052667,65.554,76.662
0.1554,65.89,74.298
0.25852,63.119,74.142
0.3749,67.502,76.766
0.48024,66.083,76.475
0.56932,66.583,73.635
0.67244,63.43,73.794
0.80247,67.542,77.05
0.90781,66.202,76.927
0.98323,66.84,74
1.0864,63.459,74.326
1.23,67.031,75.78
1.3354,65.483,75.767
1.3972,66.587,74.927
1.5003,64.055,74.958
1.6576,67.81,76.166
1.7629,65.681,76.136
1.8111,65.983,74.2
1.9142,63.119,74.615
2.0852,67.486,76.106
2.1905,66.137,76.666
2.225,66.778,75.316
2.3281,63.552,73.509
2.5127,67.285,75.619
2.6181,65.714,76.698
2.6389,66.631,74.449
2.742,63.83,73.857
2.9403,67.587,76.805
3.0457,65.699,76.451
3.0528,66.342,74.029
3.1559,63.529,74.691
3.3679,67.383,75.896
3.4732,65.559,75.8
3.4667,66.301,74.558
3.5699,63.884,74.748
3.7955,67.942,76.772
3.9008,65.831,76.241
3.8807,65.855,73.685
3.9838,62.981,74.004
4.223,67.582,76.943
4.3284,66.322,76.986
4.2946,66.671,73.799
4.3977,63.297,73.936
4.6506,67.284,76.449
4.7559,65.969,76.828
4.7085,66.678,74.366
4.8116,63.55,73.626
5.0782,67.429,76.216
5.1835,65.912,76.97
5.1224,66.567,74.464
5.2255,63.463,73.829
5.5057,67.339,76.526
5.6111,65.802,77.223
5.5363,66.558,74.061
5.6395,63.502,73.502
5.9333,67.333,76.035
6.0386,65.783,76.245
5.9502,66.692,74.332
6.0534,63.994,74.607
6.3609,67.678,76.545


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_342.csv <==
x,qOut,qIn
0.052667,65.722,76.142
0.1554,66.437,73.782
0.25852,63.565,73.971
0.3749,67.704,76.687
0.48024,66.195,77.223
0.56932,66.682,74.814
0.67244,63.345,73.697
0.80247,66.956,75.842
0.90781,65.34,76.427
0.98323,66.402,74.663
1.0864,64.099,74.204
1.23,68.105,76.612
1.3354,65.941,76.509
1.3972,65.901,73.302
1.5003,63.071,73.756
1.6576,67.731,77.362
1.7629,66.42,77.253
1.8111,66.519,73.585
1.9142,62.927,73.728
2.0852,67.047,76.436
2.1905,66.026,77.114
2.225,66.88,74.711
2.3281,63.583,72.936
2.5127,67.311,76.011
2.6181,65.876,77.782
2.6389,66.72,74.539
2.742,63.627,73.245
2.9403,67.289,76.512
3.0457,65.611,76.643
3.0528,66.425,73.893
3.1559,63.633,74.222
3.3679,67.627,76.855
3.4732,65.954,76.858
3.4667,66.474,74.559
3.5699,63.339,73.669
3.7955,67.249,76.5
3.9008,65.764,76.282
3.8807,66.666,73.821
3.9838,63.855,74.5
4.223,67.697,76.367
4.3284,65.883,76.258
4.2946,66.435,74.381
4.3977,63.51,74.337
4.6506,67.376,76.283
4.7559,65.612,76.024
4.7085,66.278,74.556
4.8116,63.602,74.831
5.0782,67.65,76.274
5.1835,65.826,76.617
5.1224,66.186,74.313
5.2255,63.283,73.736
5.5057,67.586,76.451
5.6111,66.169,76.688
5.5363,66.667,73.912
5.6395,63.543,73.548
5.9333,67.49,76.859
6.0386,65.917,77.105
5.9502,66.439,74.163
6.0534,63.339,74.31
6.3609,67.261,76.386


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_343.csv <==
x,qOut,qIn
0.052667,65.69,77.294
0.1554,66.321,73.78
0.25852,63.339,73.636
0.3749,67.236,76.546
0.48024,65.65,76.161
0.56932,66.56,73.643
0.67244,64.097,74.745
0.80247,67.987,77.122
0.90781,65.781,76.251
0.98323,65.816,73.294
1.0864,63.036,74.316
1.23,67.595,77.301
1.3354,66.186,76.929
1.3972,66.432,73.733
1.5003,63.208,73.748
1.6576,67.417,77.241
1.7629,66.127,76.845
1.8111,66.632,72.966
1.9142,63.406,73.873
2.0852,67.504,77.098
2.1905,66.212,76.65
2.225,66.793,74.152
2.3281,63.432,73.88
2.5127,67.133,76.135
2.6181,65.636,76.695
2.6389,66.499,74.773
2.742,63.685,74.001
2.9403,67.569,76.389
3.0457,65.802,76.569
3.0528,66.249,73.662
3.1559,63.265,74.16
3.3679,67.544,76.494
3.4732,66.234,77.407
3.4667,66.802,74.56
3.5699,63.328,73.131
3.7955,66.961,76.131
3.9008,65.549,76.736
3.8807,66.755,74.484
3.9838,64.122,74.665
4.223,67.667,76.389
4.3284,65.482,75.838
4.2946,66.014,74.148
4.3977,63.522,74.761
4.6506,67.839,76.781
4.7559,66.083,76.313
4.7085,66.335,74.073
4.8116,63.293,73.857
5.0782,67.49,76.188
5.1835,66.039,76.67
5.1224,66.575,74.24
5.2255,63.588,74.259
5.5057,67.554,77.101
5.6111,65.854,76.769
5.5363,66.223,74.011
5.6395,63.097,73.4
5.9333,67.333,76.02
6.0386,66.124,77.072
5.9502,66.909,74.166
6.0534,63.793,73.639
6.3609,67.461,77.128


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_344.csv <==
x,qOut,qIn
0.052667,66.218,76.813
0.1554,66.645,73.912
0.25852,63.402,73.378
0.3749,67.4,76.33
0.48024,66.007,77.109
0.56932,66.697,74.616
0.67244,63.62,73.929
0.80247,67.348,76.642
0.90781,65.603,76.531
0.98323,66.222,73.316
1.0864,63.35,73.728
1.23,67.596,77.053
1.3354,66.214,77.031
1.3972,66.808,74.236
1.5003,63.471,74.138
1.6576,67.004,76.443
1.7629,65.334,75.86
1.8111,66.394,73.913
1.9142,63.98,75.023
2.0852,67.937,76.691
2.1905,65.885,75.788
2.225,66.14,73.87
2.3281,63.293,74.971
2.5127,67.542,77.019
2.6181,65.961,76.179
2.6389,66.474,73.938
2.742,63.405,74.379
2.9403,67.359,76.078
3.0457,65.811,76.137
3.0528,66.671,74.502
3.1559,64.048,74.829
3.3679,67.755,76.66
3.4732,65.525,75.977
3.4667,65.821,73.449
3.5699,63.332,74.324
3.7955,67.868,77.265
3.9008,66.225,76.35
3.8807,66.298,72.935
3.9838,63.191,74.845
4.223,67.524,77.318
4.3284,66.15,76.048
4.2946,66.453,73.84
4.3977,63.099,74.084
4.6506,67.255,76.467
4.7559,66.103,77.265
4.7085,66.877,75.048
4.8116,63.56,73.337
5.0782,67.131,76.319
5.1835,65.54,76.322
5.1224,66.562,73.615
5.2255,63.97,74.475
5.5057,67.863,76.341
5.6111,65.92,76.26
5.5363,66.291,74.533
5.6395,63.434,74.431
5.9333,67.439,76.692
6.0386,65.647,76.349
5.9502,66.085,74.045
6.0534,63.264,74.292
6.3609,67.627,76.605


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_345.csv <==
x,qOut,qIn
0.052667,66.081,76.482
0.1554,66.559,73.712
0.25852,63.434,73.745
0.3749,67.518,77.181
0.48024,66.092,76.898
0.56932,66.584,73.99
0.67244,63.162,73.768
0.80247,66.96,76.444
0.90781,65.648,76.46
0.98323,66.797,74.513
1.0864,63.99,74.515
1.23,67.524,75.877
1.3354,65.505,76.107
1.3972,66.219,74.426
1.5003,63.73,74.993
1.6576,67.803,76.944
1.7629,65.837,76.073
1.8111,66.121,73.725
1.9142,63.213,73.825
2.0852,67.538,76.555
2.1905,66.146,76.329
2.225,66.757,73.955
2.3281,63.766,75.34
2.5127,67.513,76.748
2.6181,65.608,75.83
2.6389,66.032,74.171
2.742,63.177,74.121
2.9403,67.565,76.35
3.0457,66.253,76.512
3.0528,66.815,74.54
3.1559,63.55,74.455
3.3679,67.308,76.23
3.4732,65.725,76.816
3.4667,66.531,74.652
3.5699,63.568,73.281
3.7955,67.38,75.834
3.9008,65.728,76.745
3.8807,66.643,74.151
3.9838,64.103,74.584
4.223,67.757,77.043
4.3284,65.424,75.746
4.2946,65.675,73.267
4.3977,63.196,74.818
4.6506,67.833,77.553
4.7559,66.285,76.725
4.7085,66.39,73.644
4.8116,63.061,73.541
5.0782,67.248,76.996
5.1835,66.023,76.51
5.1224,66.795,73.341
5.2255,63.857,74.465
5.5057,67.689,77.164
5.6111,65.87,76.175
5.5363,66.226,73.854
5.6395,63.274,74.429
5.9333,67.453,76.78
6.0386,65.943,76.698
5.9502,66.424,74.018
6.0534,63.401,73.842
6.3609,67.535,76.658


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_346.csv <==
x,qOut,qIn
0.052667,66.156,76.475
0.1554,66.349,74.065
0.25852,63.102,73.543
0.3749,67.348,76.763
0.48024,66.133,77.309
0.56932,66.752,74.263
0.67244,63.443,73.649
0.80247,67.219,75.978
0.90781,65.761,76.548
0.98323,66.603,74.23
1.0864,63.724,73.853
1.23,67.65,76.752
1.3354,65.962,77.41
1.3972,66.433,73.974
1.5003,63.156,73.512
1.6576,67.004,76.307
1.7629,65.62,76.52
1.8111,66.777,74.35
1.9142,64.134,74.851
2.0852,67.695,76.458
2.1905,65.499,76.072
2.225,66.015,74.017
2.3281,63.511,74.479
2.5127,67.81,76.791
2.6181,66.051,75.982
2.6389,66.359,73.273
2.742,63.444,74.465
2.9403,67.63,77.077
3.0457,66.009,76.592
3.0528,66.368,74.432
3.1559,63.274,74.463
3.3679,67.255,76.468
3.4732,65.677,76.475
3.4667,66.369,73.73
3.5699,63.68,73.569
3.7955,67.882,77.111
3.9008,66.204,76.865
3.8807,66.474,73.347
3.9838,63.45,74.089
4.223,67.474,77.497
4.3284,65.776,76.087
4.2946,66.133,72.856
4.3977,63.269,74.854
4.6506,67.671,77.393
4.7559,66.261,76.45
4.7085,66.494,73.739
4.8116,63.03,73.34
5.0782,67.12,76.77
5.1835,66.005,76.932
5.1224,66.94,74.11
5.2255,63.792,74.471
5.5057,67.264,76.237
5.6111,65.427,76.367
5.5363,66.272,74.138
5.6395,63.764,74.515
5.9333,67.815,76.777
6.0386,65.9,75.929
5.9502,66.179,73.827
6.0534,63.388,74.637
6.3609,67.733,76.768


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_347.csv <==
x,qOut,qIn
0.052667,66.05,77.023
0.1554,66.642,74.113
0.25852,63.378,74.085
0.3749,67.034,76.48
0.48024,65.436,76.228
0.56932,66.478,74.564
0.67244,63.942,74.93
0.80247,67.747,76.481
0.90781,65.673,75.732
0.98323,66.091,73.774
1.0864,63.511,74.797
1.23,67.904,76.706
1.3354,66.24,76.068
1.3972,66.425,73.873
1.5003,63.255,74.285
1.6576,67.397,76.552
1.7629,65.968,76.801
1.8111,66.533,74.954
1.9142,63.442,73.659
2.0852,67.326,76.171
2.1905,65.729,76.377
2.225,66.386,73.474
2.3281,63.616,74.127
2.5127,67.819,77.108
2.6181,66.217,77.038
2.6389,66.443,74.234
2.742,62.997,74.184
2.9403,66.94,76.224
3.0457,65.696,76.188
3.0528,66.75,74.715
3.1559,63.888,73.951
3.3679,67.685,75.858
3.4732,65.947,76.712
3.4667,66.546,74.806
3.5699,63.542,74.431
3.7955,67.358,76.186
3.9008,65.648,76.015
3.8807,66.353,74.775
3.9838,63.452,74.278
4.223,67.515,75.756
4.3284,66.019,76.952
4.2946,66.768,75.156
4.3977,63.616,73.472
4.6506,67.209,75.628
4.7559,65.49,76.659
4.7085,66.54,74.954
4.8116,64.06,74.326
5.0782,67.736,76.22
5.1835,65.473,76.158
5.1224,65.871,73.38
5.2255,63.447,74.654
5.5057,67.934,77.363
5.6111,66.214,76.491
5.5363,66.279,73.741
5.6395,63.051,74.401
5.9333,67.303,76.45
6.0386,66.037,76.316
5.9502,66.703,74.011
6.0534,63.599,73.649
6.3609,67.558,76.725


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_348.csv <==
x,qOut,qIn
0.052667,66.228,76.468
0.1554,66.584,73.754
0.25852,63.535,74.615
0.3749,67.558,76.936
0.48024,65.888,76.506
0.56932,66.133,74.266
0.67244,62.994,73.452
0.80247,67.413,76.377
0.90781,66.329,77.295
0.98323,66.869,74.036
1.0864,63.339,73.095
1.23,67.186,76.469
1.3354,65.985,77.51
1.3972,66.892,74.769
1.5003,63.512,73.364
1.6576,66.935,75.621
1.7629,65.368,76.778
1.8111,66.587,74.889
1.9142,64.067,74.361
2.0852,67.757,76.267
2.1905,65.632,76.192
2.225,66.053,74.294
2.3281,63.367,74.112
2.5127,67.721,76.436
2.6181,66.18,76.788
2.6389,66.536,74.481
2.742,63.28,73.797
2.9403,67.288,76.521
3.0457,65.912,77.088
3.0528,66.684,74.461
3.1559,63.565,73.423
3.3679,67.343,75.503
3.4732,65.782,76.554
3.4667,66.654,74.761
3.5699,63.936,74.106
3.7955,67.695,76.739
3.9008,65.649,77.091
3.8807,65.95,73.839
3.9838,62.969,73.235
4.223,67.302,76.899
4.3284,66.068,76.927
4.2946,66.873,74.141
4.3977,63.799,73.988
4.6506,67.448,76.593
4.7559,65.651,76.523
4.7085,66.32,73.299
4.8116,63.554,74.641
5.0782,67.653,77.065
5.1835,66.001,76.096
5.1224,66.483,74.064
5.2255,63.402,74.354
5.5057,67.32,76.116
5.6111,65.734,76.349
5.5363,66.492,74.725
5.6395,63.749,74.686
5.9333,67.623,76.461
6.0386,65.693,76.538
5.9502,66.095,73.821
6.0534,63.345,73.588
6.3609,67.716,76.825


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_349.csv <==
x,qOut,qIn
0.052667,65.994,76.809
0.1554,66.538,74.622
0.25852,63.51,74.34
0.3749,67.38,76.151
0.48024,65.698,76.234
0.56932,66.305,73.739
0.67244,63.458,74.074
0.80247,67.706,76.636
0.90781,66.261,77.038
0.98323,66.692,74.868
1.0864,63.246,73.548
1.23,66.937,76.015
1.3354,65.5,76.404
1.3972,66.6,74.277
1.5003,63.916,74.709
1.6576,67.723,76.544
1.7629,65.834,75.978
1.8111,66.374,74.562
1.9142,63.396,74.368
2.0852,67.344,76.211
2.1905,65.755,76.271
2.225,66.658,74.619
2.3281,63.867,74.86
2.5127,67.493,75.764
2.6181,65.468,75.53
2.6389,66.212,74.823
2.742,63.913,75.188
2.9403,68.003,75.862
3.0457,65.83,75.962
3.0528,65.845,74.13
3.1559,63.108,73.686
3.3679,67.77,77.192
3.4732,66.381,77.49
3.4667,66.478,74.007
3.5699,62.923,73.378
3.7955,66.982,76.667
3.9008,65.876,76.77
3.8807,66.86,73.755
3.9838,63.854,73.998
4.223,67.614,76.174
4.3284,65.934,76.672
4.2946,66.57,74.893
4.3977,63.578,73.78
4.6506,67.331,76.277
4.7559,65.541,76.912
4.7085,66.205,74.023
4.8116,63.484,74.043
5.0782,67.646,76.911
5.1835,66.02,76.468
5.1224,66.45,73.62
5.2255,63.393,73.842
5.5057,67.504,76.661
5.6111,66.05,76.889
5.5363,66.619,74.096
5.6395,63.462,74.42
5.9333,67.273,76.442
6.0386,65.671,76.242
5.9502,66.408,74.157
6.0534,63.56,73.969
6.3609,67.598,76.388


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_350.csv <==
x,qOut,qIn
0.052667,65.565,76.019
0.1554,66.657,74.573
0.25852,64.105,74.931
0.3749,67.797,76.541
0.48024,65.609,76.078
0.56932,65.985,73.936
0.67244,63.257,74.408
0.80247,67.569,76.826
0.90781,66.043,76.04
0.98323,66.634,73.678
1.0864,63.624,75.061
1.23,67.463,76.676
1.3354,65.723,75.571
1.3972,66.414,75.01
1.5003,63.672,74.777
1.6576,67.558,76.076
1.7629,65.653,75.698
1.8111,66.19,74.041
1.9142,63.636,74.788
2.0852,67.901,76.679
2.1905,66.091,76.268
2.225,66.225,74.504
2.3281,63.194,73.918
2.5127,67.462,76.3
2.6181,66.019,76.789
2.6389,66.454,73.761
2.742,63.371,73.846
2.9403,67.559,77.206
3.0457,66.175,77.15
3.0528,66.641,73.645
3.1559,63.184,73.391
3.3679,66.998,76.177
3.4732,65.722,76.406
3.4667,66.887,74.869
3.5699,64.142,74.822
3.7955,67.547,76.407
3.9008,65.285,76.287
3.8807,65.81,74.201
3.9838,63.352,74.224
4.223,67.827,76.83
4.3284,66.244,76.465
4.2946,66.535,73.323
4.3977,63.462,73.888
4.6506,67.641,76.926
4.7559,66.159,76.626
4.7085,66.53,73.724
4.8116,63.302,74.382
5.0782,67.26,76.824
5.1835,65.783,76.525
5.1224,66.416,74.453
5.2255,63.372,73.79
5.5057,67.398,76.239
5.6111,65.958,76.546
5.5363,66.646,73.983
5.6395,63.596,74.123
5.9333,67.504,76.738
6.0386,65.923,77.019
5.9502,66.557,74.243
6.0534,63.357,73.903
6.3609,67.094,75.994


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_351.csv <==
x,qOut,qIn
0.052667,66.246,76.874
0.1554,66.501,73.358
0.25852,63.098,73.774
0.3749,67.295,77.094
0.48024,66.194,76.978
0.56932,66.853,73.572
0.67244,63.462,73.183
0.80247,67.275,76.751
0.90781,65.938,77.088
0.98323,66.794,74.232
1.0864,63.665,74.667
1.23,67.202,76.463
1.3354,65.412,76.107
1.3972,66.245,74.25
1.5003,63.643,74.041
1.6576,67.817,76.214
1.7629,66.153,76.382
1.8111,66.542,74.133
1.9142,63.514,73.931
2.0852,67.507,77.004
2.1905,65.842,76.644
2.225,66.271,73.783
2.3281,63.152,74.259
2.5127,67.229,76.182
2.6181,65.86,76.826
2.6389,66.667,74.863
2.742,63.724,73.866
2.9403,67.501,76.425
3.0457,65.717,76.504
3.0528,66.315,73.913
3.1559,63.54,74.122
3.3679,67.71,76.622
3.4732,66.099,76.644
3.4667,66.502,74.231
3.5699,63.357,73.601
3.7955,67.346,76.855
3.9008,65.846,76.9
3.8807,66.537,73.767
3.9838,63.541,73.986
4.223,67.4,76.364
4.3284,65.744,76.27
4.2946,66.435,74.128
4.3977,63.705,74.98
4.6506,67.696,76.98
4.7559,65.842,76.255
4.7085,66.148,73.741
4.8116,63.066,73.508
5.0782,67.355,76.06
5.1835,66.139,77.432
5.1224,66.989,74.701
5.2255,63.944,73.869
5.5057,67.329,76.573
5.6111,65.221,76.345
5.5363,65.881,73.256
5.6395,63.637,74.214
5.9333,68.109,77.691
6.0386,66.259,76.509
5.9502,66.102,72.853
6.0534,62.978,74.179
6.3609,67.492,77.64


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_352.csv <==
x,qOut,qIn
0.052667,65.643,76.34
0.1554,66.257,74.145
0.25852,63.612,74.705
0.3749,67.752,76.651
0.48024,65.971,75.895
0.56932,66.337,73.683
0.67244,63.458,74.49
0.80247,67.671,76.638
0.90781,66.086,76.597
0.98323,66.481,74.028
1.0864,63.354,74.24
1.23,67.296,76.815
1.3354,65.725,76.018
1.3972,66.428,74.063
1.5003,63.641,74.709
1.6576,67.646,76.265
1.7629,65.897,75.986
1.8111,66.305,74.331
1.9142,63.419,74.439
2.0852,67.62,76.76
2.1905,66.053,76.774
2.225,66.392,74.103
2.3281,63.08,74.151
2.5127,67.175,76.034
2.6181,65.989,76.796
2.6389,66.975,74.9
2.742,63.894,73.401
2.9403,67.412,75.543
3.0457,65.588,76.818
3.0528,66.451,74.9
3.1559,63.91,74.494
3.3679,67.68,76.816
3.4732,65.493,76.203
3.4667,65.772,73.268
3.5699,63.126,74.05
3.7955,67.795,77.027
3.9008,66.501,76.79
3.8807,66.76,74.421
3.9838,63.302,73.957
4.223,67.211,76.293
4.3284,65.856,76.847
4.2946,66.566,73.753
4.3977,63.422,73.346
4.6506,67.456,76.648
4.7559,66.148,77.274
4.7085,66.895,74.715
4.8116,63.504,73.901
5.0782,66.902,76.333
5.1835,65.239,75.904
5.1224,66.433,74.307
5.2255,63.99,75.057
5.5057,67.865,76.141
5.6111,65.855,75.797
5.5363,66.316,74.221
5.6395,63.526,74.72
5.9333,67.578,76.275
6.0386,65.823,76.131
5.9502,66.392,74.644
6.0534,63.546,74.631
6.3609,67.457,76.207


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_353.csv <==
x,qOut,qIn
0.052667,65.683,75.892
0.1554,65.759,73.496
0.25852,62.98,74.322
0.3749,67.67,76.873
0.48024,66.443,76.916
0.56932,66.72,74.202
0.67244,63.227,73.667
0.80247,67.191,76.376
0.90781,65.945,77.047
0.98323,66.711,74.681
1.0864,63.564,73.612
1.23,67.417,76.36
1.3354,65.921,76.989
1.3972,66.61,74.146
1.5003,63.484,73.459
1.6576,67.415,75.903
1.7629,65.991,76.973
1.8111,66.785,74.527
1.9142,63.639,73.738
2.0852,67.224,76.499
2.1905,65.482,77.068
2.225,66.35,74.467
2.3281,63.588,74.508
2.5127,67.404,75.991
2.6181,65.593,75.54
2.6389,66.317,74.492
2.742,63.861,74.52
2.9403,68.094,76.307
3.0457,66.2,76.856
3.0528,66.147,74.456
3.1559,62.866,73.539
3.3679,67.227,76.325
3.4732,66.115,77.453
3.4667,66.814,74.53
3.5699,63.435,72.752
3.7955,67.197,76.171
3.9008,65.842,77.477
3.8807,66.838,74.395
3.9838,63.82,74.062
4.223,67.33,76.174
4.3284,65.466,76.256
4.2946,66.308,74.165
4.3977,63.699,74.113
4.6506,67.731,76.495
4.7559,65.93,76.807
4.7085,66.383,74.547
4.8116,63.424,73.937
5.0782,67.374,76.564
5.1835,65.687,76.399
5.1224,66.323,73.307
5.2255,63.556,74.74
5.5057,67.732,77.15
5.6111,66.117,76.491
5.5363,66.541,74.227
5.6395,63.348,73.742
5.9333,67.209,76.117
6.0386,65.668,76.261
5.9502,66.569,74.179
6.0534,64.049,75.023
6.3609,67.883,76.966


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_354.csv <==
x,qOut,qIn
0.052667,65.908,76.247
0.1554,66.373,73.867
0.25852,63.573,74.759
0.3749,67.55,77.102
0.48024,65.665,75.909
0.56932,66.039,73.808
0.67244,63.402,74.98
0.80247,67.823,77.062
0.90781,66.211,75.783
0.98323,66.318,73.38
1.0864,63.143,74.02
1.23,67.598,77.074
1.3354,66.454,77.243
1.3972,66.857,74.102
1.5003,63.166,73.294
1.6576,66.817,76.232
1.7629,65.555,76.411
1.8111,66.802,74.14
1.9142,64.124,75.289
2.0852,67.649,76.259
2.1905,65.483,76.061
2.225,66.001,74.778
2.3281,63.432,74.322
2.5127,67.704,76.283
2.6181,66.006,76.225
2.6389,66.389,73.827
2.742,63.521,74.061
2.9403,67.767,76.749
3.0457,66.187,76.846
3.0528,66.425,74.038
3.1559,63.135,74.017
3.3679,67.194,76.529
3.4732,65.858,77.014
3.4667,66.606,74.648
3.5699,63.548,73.384
3.7955,67.426,76.275
3.9008,65.872,76.577
3.8807,66.59,73.829
3.9838,63.696,73.843
4.223,67.628,76.967
4.3284,65.912,77.18
4.2946,66.379,74.116
4.3977,63.251,73.975
4.6506,67.154,76.738
4.7559,65.642,75.798
4.7085,66.525,73.538
4.8116,63.805,75.04
5.0782,67.811,76.844
5.1835,66.052,76.265
5.1224,66.47,74.748
5.2255,63.284,74.048
5.5057,67.126,75.993
5.6111,65.591,76.04
5.5363,66.617,74.4
5.6395,64.054,74.932
5.9333,67.815,76.41
6.0386,65.68,75.905
5.9502,66.082,73.91
6.0534,63.415,74.304
6.3609,67.633,76.744


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_355.csv <==
x,qOut,qIn
0.052667,65.684,76.153
0.1554,65.891,74.169
0.25852,63.125,74.041
0.3749,67.584,76.707
0.48024,66.164,76.944
0.56932,66.658,74.412
0.67244,63.524,73.787
0.80247,67.392,76.541
0.90781,65.763,76.613
0.98323,66.462,73.52
1.0864,63.73,73.617
1.23,67.774,77.239
1.3354,65.981,76.471
1.3972,66.314,73.434
1.5003,63.402,74.661
1.6576,67.449,77.261
1.7629,65.711,76.35
1.8111,66.094,73.424
1.9142,63.267,74.189
2.0852,67.656,77.148
2.1905,66.236,76.371
2.225,66.548,73.308
2.3281,63.321,73.999
2.5127,67.462,77.529
2.6181,66.113,76.866
2.6389,66.627,73.77
2.742,63.251,74.088
2.9403,67.047,75.986
3.0457,65.67,76.33
3.0528,66.715,74.582
3.1559,64.071,74.107
3.3679,67.811,76.642
3.4732,65.722,76.598
3.4667,66.017,73.493
3.5699,63.214,74.16
3.7955,67.534,77.34
3.9008,66.02,76.876
3.8807,66.472,73.629
3.9838,63.401,74.326
4.223,67.406,76.744
4.3284,65.863,75.897
4.2946,66.47,74.05
4.3977,63.708,74.39
4.6506,67.886,77.136
4.7559,66.188,76.526
4.7085,66.274,73.441
4.8116,62.905,73.778
5.0782,67.217,76.455
5.1835,66.207,76.836
5.1224,67.007,74.793
5.2255,63.552,73.888
5.5057,67.042,76.029
5.6111,65.509,77.06
5.5363,66.606,74.755
5.6395,63.778,73.725
5.9333,67.413,75.996
6.0386,65.566,75.91
5.9502,66.463,74.378
6.0534,64.026,75.279
6.3609,67.89,76.326


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_356.csv <==
x,qOut,qIn
0.052667,66.253,76.117
0.1554,66.367,73.862
0.25852,63.051,73.914
0.3749,67.292,76.044
0.48024,66.124,76.587
0.56932,66.864,74.596
0.67244,63.694,73.937
0.80247,67.363,76.7
0.90781,65.635,77.318
0.98323,66.301,74.57
1.0864,63.36,73.552
1.23,67.296,76.434
1.3354,65.714,76.249
1.3972,66.577,73.313
1.5003,64.018,74.547
1.6576,68.013,77.014
1.7629,66.01,76.585
1.8111,66.173,74.173
1.9142,63.224,73.913
2.0852,67.36,76.658
2.1905,65.729,76.583
2.225,66.237,73.423
2.3281,63.575,73.981
2.5127,67.902,77.967
2.6181,66.213,76.472
2.6389,66.202,72.862
2.742,62.917,73.741
2.9403,67.322,76.993
3.0457,66.239,77.09
3.0528,66.799,73.832
3.1559,63.417,73.817
3.3679,67.23,76.977
3.4732,65.82,76.653
3.4667,66.551,73.689
3.5699,63.414,73.877
3.7955,67.339,76.752
3.9008,65.933,76.779
3.8807,66.771,74.367
3.9838,63.687,74.387
4.223,67.264,75.935
4.3284,65.478,75.987
4.2946,66.351,74.556
4.3977,63.857,74.762
4.6506,67.891,76.708
4.7559,65.929,76.141
4.7085,66.138,73.879
4.8116,63.094,73.968
5.0782,67.418,76.527
5.1835,66.141,76.976
5.1224,66.869,74.437
5.2255,63.653,73.922
5.5057,67.194,76.366
5.6111,65.429,76.208
5.5363,66.381,74.221
5.6395,63.957,74.758
5.9333,67.865,76.838
6.0386,65.729,75.689
5.9502,65.959,73.363
6.0534,63.332,75.163
6.3609,67.837,77.232


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_357.csv <==
x,qOut,qIn
0.052667,66.415,76.741
0.1554,66.848,73.957
0.25852,63.375,74.031
0.3749,67.078,76.9
0.48024,65.607,76.617
0.56932,66.477,74.247
0.67244,63.511,74.587
0.80247,67.331,76.065
0.90781,65.713,76.233
0.98323,66.56,74.832
1.0864,63.865,74.049
1.23,67.775,76.417
1.3354,65.886,76.41
1.3972,66.306,73.389
1.5003,63.422,74.452
1.6576,67.582,76.952
1.7629,66.01,76.259
1.8111,66.541,73.925
1.9142,63.401,74.462
2.0852,67.209,76.402
2.1905,65.597,76.017
2.225,66.505,74.713
2.3281,63.871,74.764
2.5127,67.617,76.295
2.6181,65.525,75.809
2.6389,66.008,73.77
2.742,63.576,74.794
2.9403,67.955,76.985
3.0457,66.131,76.237
3.0528,66.172,73.547
3.1559,63.113,74.154
3.3679,67.497,77.393
3.4732,66.15,76.347
3.4667,66.555,73.629
3.5699,63.285,74.592
3.7955,67.316,76.529
3.9008,65.975,76.334
3.8807,66.716,74.46
3.9838,63.596,73.91
4.223,67.386,76.19
4.3284,65.788,76.702
4.2946,66.599,74.569
4.3977,63.767,74.232
4.6506,67.478,76.108
4.7559,65.532,76.157
4.7085,66.137,74.468
4.8116,63.657,74.43
5.0782,67.899,77.007
5.1835,66.019,76.762
5.1224,66.093,73.22
5.2255,63.026,73.101
5.5057,67.483,77.032
5.6111,66.282,77.175
5.5363,66.81,74.002
5.6395,63.582,74.142
5.9333,67.311,77.242
6.0386,65.603,76.45
5.9502,66.137,72.785
6.0534,63.267,73.975
6.3609,67.675,76.858


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_358.csv <==
x,qOut,qIn
0.052667,66.203,76.534
0.1554,66.702,74.136
0.25852,63.267,73.212
0.3749,67.104,76.349
0.48024,65.802,77.381
0.56932,66.844,74.691
0.67244,63.877,74.444
0.80247,67.226,76.213
0.90781,65.148,75.87
0.98323,66.012,73.673
1.0864,63.879,74.528
1.23,68.235,77.267
1.3354,66.224,76.166
1.3972,66.116,73.174
1.5003,63.114,74.539
1.6576,67.529,77.299
1.7629,66.081,76.416
1.8111,66.379,73.411
1.9142,63.209,74.252
2.0852,67.398,77.089
2.1905,66.058,76.798
2.225,66.627,74.054
2.3281,63.5,74.001
2.5127,67.411,76.115
2.6181,65.862,76.379
2.6389,66.476,73.908
2.742,63.677,73.964
2.9403,67.805,77.447
3.0457,66.097,77.071
3.0528,66.217,73.744
3.1559,62.837,73.624
3.3679,67.041,76.225
3.4732,65.97,76.91
3.4667,66.91,74.342
3.5699,63.862,73.826
3.7955,67.58,76.206
3.9008,65.865,76.96
3.8807,66.422,74.422
3.9838,63.344,73.507
4.223,67.318,76.318
4.3284,65.847,77.251
4.2946,66.614,74.275
4.3977,63.557,73.52
4.6506,67.319,76.256
4.7559,65.673,76.769
4.7085,66.501,74.48
4.8116,63.771,74.172
5.0782,67.604,76.982
5.1835,65.674,76.502
5.1224,66.148,73.792
5.2255,63.394,73.735
5.5057,67.652,76.797
5.6111,66.091,76.828
5.5363,66.545,73.302
5.6395,63.605,74.339
5.9333,67.63,77.461
6.0386,65.911,75.993
5.9502,66.203,73.361
6.0534,63.157,74.594
6.3609,67.486,76.792


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_359.csv <==
x,qOut,qIn
0.052667,65.482,75.994
0.1554,66.146,74.104
0.25852,63.696,74.356
0.3749,67.786,76.385
0.48024,65.825,76.296
0.56932,66.212,74.229
0.67244,63.526,75.107
0.80247,67.629,76.72
0.90781,65.745,76.013
0.98323,66.004,73.411
1.0864,63.163,73.839
1.23,67.716,77.327
1.3354,66.449,76.651
1.3972,66.798,73.995
1.5003,63.304,74.668
1.6576,67.056,76.298
1.7629,65.63,76.386
1.8111,66.567,74.458
1.9142,63.749,74.102
2.0852,67.645,75.992
2.1905,65.93,76.219
2.225,66.522,74.445
2.3281,63.692,74.572
2.5127,67.619,76.595
2.6181,65.77,76.433
2.6389,66.145,74.244
2.742,63.164,74.354
2.9403,67.408,76.039
3.0457,66.052,76.763
3.0528,66.731,74.976
3.1559,63.654,73.306
3.3679,67.485,75.926
3.4732,65.842,77.122
3.4667,66.484,74.371
3.5699,63.609,73.675
3.7955,67.561,76.687
3.9008,65.83,76.788
3.8807,66.264,73.731
3.9838,63.263,73.804
4.223,67.465,76.891
4.3284,66.079,76.974
4.2946,66.645,74.162
4.3977,63.39,73.665
4.6506,67.217,76.127
4.7559,65.756,76.645
4.7085,66.599,74.411
4.8116,63.759,74.361
5.0782,67.628,76.083
5.1835,65.851,76.434
5.1224,66.256,74.423
5.2255,63.182,73.736
5.5057,67.414,76.4
5.6111,66.143,77.847
5.5363,66.793,74.658
5.6395,63.272,73.136
5.9333,66.857,75.963
6.0386,65.51,76.602
5.9502,66.898,74.88
6.0534,64.291,74.499
6.3609,67.727,76.009


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_360.csv <==
x,qOut,qIn
0.052667,65.994,76.321
0.1554,66.392,74.181
0.25852,63.334,74.266
0.3749,67.421,76.508
0.48024,65.919,76.627
0.56932,66.449,74.195
0.67244,63.407,73.802
0.80247,67.486,76.539
0.90781,66.024,76.666
0.98323,66.583,73.768
1.0864,63.449,74.307
1.23,67.401,76.327
1.3354,65.915,76.515
1.3972,66.555,74.999
1.5003,63.428,74.222
1.6576,67.283,75.803
1.7629,65.752,76.806
1.8111,66.525,74.998
1.9142,63.542,73.493
2.0852,67.489,75.833
2.1905,65.971,76.956
2.225,66.721,74.724
2.3281,63.661,73.574
2.5127,67.376,76.079
2.6181,65.667,77.049
2.6389,66.467,74.753
2.742,63.619,73.878
2.9403,67.425,76.411
3.0457,65.636,76.29
3.0528,66.381,73.142
3.1559,63.652,74.404
3.3679,67.674,76.887
3.4732,65.938,76.359
3.4667,66.509,75.036
3.5699,63.591,74.996
3.7955,67.246,75.891
3.9008,65.253,75.579
3.8807,65.927,73.844
3.9838,63.69,74.719
4.223,68.284,77.225
4.3284,66.536,76.372
4.2946,66.316,73.645
4.3977,62.822,73.559
4.6506,67.158,76.687
4.7559,66.132,76.854
4.7085,66.934,73.93
4.8116,63.617,74.334
5.0782,67.173,76.301
5.1835,65.546,76.43
5.1224,66.498,74.912
5.2255,63.757,74.439
5.5057,67.491,76.145
5.6111,65.562,76.091
5.5363,66.237,74.133
5.6395,63.722,74.377
5.9333,67.897,76.833
6.0386,66.035,76.141
5.9502,66.266,73.522
6.0534,63.33,74.568
6.3609,67.553,76.744


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_361.csv <==
x,qOut,qIn
0.052667,66.19,76.54
0.1554,66.76,73.897
0.25852,63.671,73.869
0.3749,67.552,76.972
0.48024,65.859,76.967
0.56932,66.221,74.123
0.67244,63.13,73.888
0.80247,67.305,76.608
0.90781,65.96,77.24
0.98323,66.598,73.813
1.0864,63.493,72.945
1.23,67.517,76.976
1.3354,66.095,77.411
1.3972,66.739,73.413
1.5003,63.609,73.827
1.6576,67.32,77.173
1.7629,65.602,76.107
1.8111,66.278,73.724
1.9142,63.593,75.075
2.0852,67.73,76.846
2.1905,66,76.249
2.225,66.237,73.719
2.3281,63.086,73.489
2.5127,67.438,76.93
2.6181,66.282,77.08
2.6389,66.929,74.433
2.742,63.532,73.718
2.9403,67.073,76.092
3.0457,65.465,76.249
3.0528,66.415,74.407
3.1559,63.866,74.444
3.3679,67.852,76.619
3.4732,65.914,76.743
3.4667,66.095,73.788
3.5699,63.066,73.791
3.7955,67.441,76.48
3.9008,66.186,76.936
3.8807,66.733,74.531
3.9838,63.446,73.687
4.223,67.321,76.685
4.3284,65.886,77.054
4.2946,66.601,73.882
4.3977,63.376,73.528
4.6506,67.247,75.915
4.7559,65.901,76.796
4.7085,66.937,74.97
4.8116,63.96,74.039
5.0782,67.322,76.197
5.1835,65.254,76.369
5.1224,66.079,74.187
5.2255,63.67,74.377
5.5057,67.776,76.436
5.6111,65.852,76.264
5.5363,66.196,74.016
5.6395,63.493,74.344
5.9333,67.75,77.465
6.0386,66.001,76.579
5.9502,66.175,73.274
6.0534,63.093,73.913
6.3609,67.448,76.64


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_362.csv <==
x,qOut,qIn
0.052667,65.576,76.75
0.1554,66.245,73.651
0.25852,63.601,74.531
0.3749,67.75,76.66
0.48024,65.997,76.003
0.56932,66.277,73.247
0.67244,63.479,74.316
0.80247,67.892,77.551
0.90781,66.335,76.856
0.98323,66.293,73.733
1.0864,62.736,73.605
1.23,66.979,76.439
1.3354,66.031,76.863
1.3972,66.941,74.516
1.5003,63.7,74.036
1.6576,67.391,76.007
1.7629,65.855,77.272
1.8111,66.64,74.674
1.9142,63.5,72.906
2.0852,67.248,75.801
2.1905,65.719,77.208
2.225,66.724,74.762
2.3281,63.993,74.36
2.5127,67.541,76.441
2.6181,65.382,76.403
2.6389,65.895,73.485
2.742,63.36,73.845
2.9403,67.858,77.364
3.0457,66.357,76.446
3.0528,66.639,73.65
3.1559,63.307,74.258
3.3679,67.201,76.627
3.4732,65.728,76.721
3.4667,66.531,74.532
3.5699,63.662,73.778
3.7955,67.477,76.704
3.9008,65.671,76.325
3.8807,66.289,73.228
3.9838,63.695,74.644
4.223,67.871,77.31
4.3284,66.037,76.14
4.2946,66.187,73.525
4.3977,63.146,74.537
4.6506,67.442,77.129
4.7559,66.047,76.595
4.7085,66.537,73.73
4.8116,63.366,73.847
5.0782,67.377,76.559
5.1835,65.957,76.642
5.1224,66.683,73.924
5.2255,63.752,74.535
5.5057,67.565,76.81
5.6111,65.743,76.144
5.5363,66.217,73.565
5.6395,63.348,74.16
5.9333,67.564,76.603
6.0386,66.065,76.72
5.9502,66.582,74.366
6.0534,63.488,73.91
6.3609,67.294,76.922


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_363.csv <==
x,qOut,qIn
0.052667,65.908,75.848
0.1554,66.136,74.122
0.25852,63.244,74.693
0.3749,67.635,76.874
0.48024,66.181,76.72
0.56932,66.36,73.986
0.67244,62.901,73.082
0.80247,67.168,76.423
0.90781,66.233,77.357
0.98323,67.152,74.565
1.0864,63.735,73.867
1.23,67.083,75.969
1.3354,65.403,76.561
1.3972,66.46,74.642
1.5003,63.844,74.326
1.6576,67.685,75.932
1.7629,65.784,76.171
1.8111,66.292,74.631
1.9142,63.523,74.181
2.0852,67.673,76.189
2.1905,65.998,77.004
2.225,66.352,74.152
2.3281,63.163,73.39
2.5127,67.268,76.478
2.6181,65.963,77.219
2.6389,66.776,74.6
2.742,63.643,73.985
2.9403,67.244,76.256
3.0457,65.512,76.245
3.0528,66.385,74.202
3.1559,63.775,74.533
3.3679,67.814,76.296
3.4732,66.01,76.229
3.4667,66.385,74.504
3.5699,63.372,73.814
3.7955,67.455,76.336
3.9008,65.92,76.915
3.8807,66.505,73.858
3.9838,63.413,74.319
4.223,67.316,76.178
4.3284,65.773,76.417
4.2946,66.533,75.163
4.3977,63.611,74.318
4.6506,67.449,76.262
4.7559,65.719,76.671
4.7085,66.397,74.026
4.8116,63.487,73.277
5.0782,67.532,76.325
5.1835,66.017,76.642
5.1224,66.815,74.279
5.2255,63.909,75.125
5.5057,67.385,76.728
5.6111,65.227,75.877
5.5363,65.855,73.672
5.6395,63.431,74.643
5.9333,67.836,76.977
6.0386,66.176,75.816
5.9502,66.511,73.655
6.0534,63.612,74.82
6.3609,67.683,76.638


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_364.csv <==
x,qOut,qIn
0.052667,65.884,76.852
0.1554,66.777,74.383
0.25852,63.872,74.154
0.3749,67.524,76.298
0.48024,65.6,76.274
0.56932,66.217,74.281
0.67244,63.688,74.493
0.80247,67.882,76.529
0.90781,66.019,76.39
0.98323,66.106,73.661
1.0864,63.078,73.534
1.23,67.589,77.264
1.3354,66.374,77.601
1.3972,66.708,73.761
1.5003,63.059,73.138
1.6576,66.859,76.293
1.7629,65.692,76.797
1.8111,66.875,74.376
1.9142,64.064,74.538
2.0852,67.612,76.352
2.1905,65.581,76.612
2.225,66.131,74.24
2.3281,63.394,73.441
2.5127,67.598,77.058
2.6181,66.025,76.572
2.6389,66.569,73.453
2.742,63.552,74.67
2.9403,67.471,77.054
3.0457,65.804,76.169
3.0528,66.411,73.626
3.1559,63.456,74.526
3.3679,67.447,76.692
3.4732,65.864,75.894
3.4667,66.608,74.29
3.5699,63.771,74.944
3.7955,67.524,76.136
3.9008,65.575,76.16
3.8807,66.163,74.294
3.9838,63.618,74.372
4.223,67.772,76.858
4.3284,65.884,76.304
4.2946,66.148,73.167
4.3977,63.401,74.288
4.6506,67.753,77.269
4.7559,66.121,76.294
4.7085,66.283,73.444
4.8116,63.214,74.737
5.0782,67.487,77.541
5.1835,66.05,76.745
5.1224,66.39,73.292
5.2255,63.108,73.767
5.5057,67.305,76.516
5.6111,66.17,76.286
5.5363,66.987,74.154
5.6395,63.895,74.564
5.9333,67.549,76.648
6.0386,65.726,76.617
5.9502,66.217,74.41
6.0534,63.154,73.61
6.3609,67.241,76.422


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_365.csv <==
x,qOut,qIn
0.052667,65.868,76.422
0.1554,66.427,73.653
0.25852,63.488,73.738
0.3749,67.601,76.965
0.48024,66.069,76.801
0.56932,66.484,73.894
0.67244,63.201,74.734
0.80247,67.105,76.623
0.90781,65.699,75.844
0.98323,66.568,74.687
1.0864,63.576,74.29
1.23,67.474,75.578
1.3354,65.946,76.904
1.3972,66.777,75.175
1.5003,63.781,74.121
1.6576,67.345,75.565
1.7629,65.447,76.112
1.8111,66.286,74.666
1.9142,63.836,74.192
2.0852,67.874,76.296
2.1905,65.875,76.709
2.225,66.093,74.141
2.3281,63.22,74.243
2.5127,67.519,76.666
2.6181,66.009,76.678
2.6389,66.411,73.902
2.742,63.256,73.713
2.9403,67.46,76.743
3.0457,66.207,76.714
3.0528,66.864,73.936
3.1559,63.441,73.794
3.3679,67.08,76.148
3.4732,65.638,76.918
3.4667,66.759,75.404
3.5699,63.911,74.472
3.7955,67.274,75.757
3.9008,65.152,75.574
3.8807,66.014,73.772
3.9838,63.847,74.885
4.223,68.215,77.002
4.3284,66.269,76.293
4.2946,66.256,74.218
4.3977,63.056,74.203
4.6506,67.205,76.485
4.7559,65.785,76.436
4.7085,66.574,74.085
4.8116,63.805,74.207
5.0782,67.711,76.644
5.1835,65.843,76.154
5.1224,66.258,73.611
5.2255,63.514,74.866
5.5057,67.696,77.033
5.6111,65.952,76.35
5.5363,66.202,73.698
5.6395,63.145,74.168
5.9333,67.424,76.824
6.0386,66.091,76.515
5.9502,66.682,74.378
6.0534,63.584,73.946
6.3609,67.477,76.45


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_366.csv <==
x,qOut,qIn
0.052667,65.752,76.62
0.1554,65.91,73.574
0.25852,62.924,73.844
0.3749,67.562,76.752
0.48024,66.514,77.742
0.56932,66.893,74.525
0.67244,63.133,72.422
0.80247,66.9,76.178
0.90781,65.813,77.705
0.98323,66.997,74.253
1.0864,63.961,73.471
1.23,67.408,76.037
1.3354,65.551,76.653
1.3972,66.353,74.424
1.5003,63.693,74.136
1.6576,67.648,77.122
1.7629,65.789,76.886
1.8111,66.193,73.562
1.9142,63.165,73.534
2.0852,67.353,76.367
2.1905,66.027,76.547
2.225,66.827,73.952
2.3281,63.905,74.982
2.5127,67.6,76.59
2.6181,65.651,76.262
2.6389,66.031,74.48
2.742,63.103,73.935
2.9403,67.458,76.32
3.0457,66.187,77.069
3.0528,66.802,74.35
3.1559,63.502,73.222
3.3679,67.318,76.239
3.4732,65.889,76.91
3.4667,66.74,74.212
3.5699,63.684,74.505
3.7955,67.318,76.537
3.9008,65.556,76.364
3.8807,66.37,74.59
3.9838,63.568,74.225
4.223,67.478,75.664
4.3284,65.782,76.152
4.2946,66.55,74.655
4.3977,63.891,74.526
4.6506,67.767,76.66
4.7559,65.745,76.562
4.7085,66.054,73.959
4.8116,63.149,74.049
5.0782,67.43,76.503
5.1835,66.02,76.549
5.1224,66.696,74.199
5.2255,63.724,74.426
5.5057,67.554,76.724
5.6111,65.775,76.167
5.5363,66.331,73.831
5.6395,63.502,74.225
5.9333,67.593,76.003
6.0386,65.95,76.432
5.9502,66.443,74.775
6.0534,63.628,74.162
6.3609,67.621,76.665


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_367.csv <==
x,qOut,qIn
0.052667,65.544,75.872
0.1554,65.695,73.511
0.25852,63.058,74.42
0.3749,67.761,77.236
0.48024,66.424,76.577
0.56932,66.628,73.232
0.67244,63.279,73.64
0.80247,67.423,76.9
0.90781,66.155,77.033
0.98323,66.691,74.046
1.0864,63.422,74.068
1.23,67.252,76.975
1.3354,65.74,76.453
1.3972,66.399,73.553
1.5003,63.375,74.028
1.6576,67.51,76.563
1.7629,66.173,76.758
1.8111,66.847,74.099
1.9142,63.536,73.998
2.0852,67.145,76.263
2.1905,65.548,76.45
2.225,66.544,74.66
2.3281,63.824,74.644
2.5127,67.486,76.485
2.6181,65.469,75.529
2.6389,66.111,73.995
2.742,63.636,75.157
2.9403,67.888,76.244
3.0457,66.07,76.205
3.0528,66.275,74.695
3.1559,63.283,74.037
3.3679,67.519,76.605
3.4732,66.024,76.663
3.4667,66.458,73.813
3.5699,63.299,74.042
3.7955,67.427,76.302
3.9008,66.101,77.219
3.8807,66.809,74.429
3.9838,63.579,73.347
4.223,67.222,76.119
4.3284,65.59,76.6
4.2946,66.533,73.895
4.3977,63.894,74.694
4.6506,67.649,77.242
4.7559,65.579,76.156
4.7085,66.017,73.895
4.8116,63.313,74.635
5.0782,67.567,76.45
5.1835,65.964,75.92
5.1224,66.488,73.681
5.2255,63.684,74.674
5.5057,67.819,77.197
5.6111,66.082,76.807
5.5363,66.332,73.637
5.6395,63.112,73.542
5.9333,67.157,76.617
6.0386,65.782,76.189
5.9502,66.711,74.017
6.0534,64.103,75.111
6.3609,67.803,77.205


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_368.csv <==
x,qOut,qIn
0.052667,66.01,77.442
0.1554,66.956,74.739
0.25852,63.662,73.767
0.3749,67.06,75.683
0.48024,65.353,76.085
0.56932,66.462,74.71
0.67244,64.108,74.954
0.80247,68.004,76.307
0.90781,65.828,76.531
0.98323,65.966,74.207
1.0864,63.084,73.493
1.23,67.537,76.298
1.3354,66.211,77.104
1.3972,66.738,74.222
1.5003,63.583,73.784
1.6576,67.43,76.689
1.7629,65.787,77.099
1.8111,66.321,73.824
1.9142,63.322,73.457
2.0852,67.452,76.729
2.1905,66.037,76.736
2.225,66.632,73.875
2.3281,63.523,74.282
2.5127,67.445,76.74
2.6181,65.897,76.545
2.6389,66.467,74.22
2.742,63.274,73.428
2.9403,67.252,76.292
3.0457,65.919,77.08
3.0528,66.814,74.753
3.1559,63.738,74.431
3.3679,67.269,76.13
3.4732,65.439,75.986
3.4667,66.28,74.109
3.5699,63.665,74.258
3.7955,67.817,76.299
3.9008,66.151,76.291
3.8807,66.597,74.475
3.9838,63.422,74.293
4.223,67.212,76.491
4.3284,65.572,76.314
4.2946,66.411,74.534
4.3977,63.588,75.181
4.6506,67.419,75.533
4.7559,65.651,75.894
4.7085,66.45,75.148
4.8116,63.873,73.955
5.0782,67.837,76.215
5.1835,65.86,76.587
5.1224,66.226,74.253
5.2255,63.502,74.217
5.5057,67.641,76.751
5.6111,65.836,76.123
5.5363,66.128,73.512
5.6395,63.319,74.339
5.9333,67.76,77.099
6.0386,66.308,76.531
5.9502,66.467,73.706
6.0534,62.96,73.763
6.3609,67.078,76.46


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_369.csv <==
x,qOut,qIn
0.052667,65.576,76.762
0.1554,66.45,73.813
0.25852,63.603,73.541
0.3749,67.475,76.643
0.48024,65.795,76.603
0.56932,66.603,73.99
0.67244,63.866,75.208
0.80247,67.482,76.754
0.90781,65.325,75.178
0.98323,65.85,73.754
1.0864,63.494,74.849
1.23,68.019,77.147
1.3354,66.308,76.319
1.3972,66.318,73.557
1.5003,63.025,74.295
1.6576,67.261,76.953
1.7629,66.008,76.444
1.8111,66.747,74.384
1.9142,63.681,73.826
2.0852,67.42,76.246
2.1905,65.681,76.643
2.225,66.383,73.867
2.3281,63.805,74.564
2.5127,67.823,77.436
2.6181,65.827,76.023
2.6389,65.965,72.85
2.742,63.096,74.295
2.9403,67.65,77.422
3.0457,66.359,76.409
3.0528,66.68,73.629
3.1559,63.263,74.518
3.3679,67.181,76.433
3.4732,65.828,76.575
3.4667,66.621,74.415
3.5699,63.598,73.892
3.7955,67.426,76.601
3.9008,65.788,76.567
3.8807,66.501,74.474
3.9838,63.67,74.453
4.223,67.558,76.524
4.3284,65.752,75.911
4.2946,66.29,73.642
4.3977,63.572,74.006
4.6506,67.813,76.386
4.7559,66.167,76.889
4.7085,66.425,74.593
4.8116,63.309,74.163
5.0782,67.284,76.786
5.1835,65.649,76.73
5.1224,66.119,73.805
5.2255,63.208,73.593
5.5057,67.65,76.937
5.6111,66.434,77.125
5.5363,66.867,73.843
5.6395,63.376,73.218
5.9333,67.211,76.444
6.0386,65.905,77.12
5.9502,66.768,74.419
6.0534,63.618,73.924
6.3609,67.244,76.451


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_370.csv <==
x,qOut,qIn
0.052667,65.626,76.535
0.1554,66.282,73.838
0.25852,63.454,74.43
0.3749,67.657,76.636
0.48024,66.174,76.274
0.56932,66.616,74.042
0.67244,63.326,74.233
0.80247,67.311,76.203
0.90781,65.99,76.853
0.98323,66.813,74.863
1.0864,63.535,73.891
1.23,67.072,75.66
1.3354,65.472,76.05
1.3972,66.612,75.258
1.5003,64.024,74.951
1.6576,67.664,75.792
1.7629,65.528,76.256
1.8111,66.079,74.451
1.9142,63.418,74.452
2.0852,67.642,76.17
2.1905,66.025,76.299
2.225,66.65,74.649
2.3281,63.744,74.099
2.5127,67.537,75.593
2.6181,65.662,76.378
2.6389,66.253,74.452
2.742,63.698,74.513
2.9403,67.79,77.136
3.0457,65.812,76.608
3.0528,65.904,73.224
3.1559,62.854,73.946
3.3679,67.404,77.156
3.4732,66.345,76.409
3.4667,67.017,74.223
3.5699,63.601,74.4
3.7955,67.21,75.874
3.9008,65.68,76.642
3.8807,66.638,74.856
3.9838,63.771,74.016
4.223,67.457,75.927
4.3284,65.607,76.621
4.2946,66.363,74.777
4.3977,63.78,74.288
4.6506,67.726,76.49
4.7559,65.74,76.021
4.7085,66.085,73.538
4.8116,63.397,73.951
5.0782,67.827,77.155
5.1835,66.276,77.075
5.1224,66.454,74.094
5.2255,63.107,73.942
5.5057,67.106,76.677
5.6111,65.742,76.481
5.5363,66.548,73.53
5.6395,63.685,73.903
5.9333,67.726,76.781
6.0386,66.12,76.661
5.9502,66.557,74.285
6.0534,63.413,74.301
6.3609,67.26,76.496


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_371.csv <==
x,qOut,qIn
0.052667,65.549,77.013
0.1554,66.534,74.923
0.25852,63.812,73.901
0.3749,67.579,76.247
0.48024,65.67,76.468
0.56932,66.186,73.93
0.67244,63.43,73.498
0.80247,67.749,76.86
0.90781,66.256,77.422
0.98323,66.609,73.638
1.0864,63.201,73.497
1.23,67.019,76.45
1.3354,65.628,76.927
1.3972,66.63,74.523
1.5003,63.88,74.487
1.6576,67.577,76.678
1.7629,65.586,75.997
1.8111,66.085,73.235
1.9142,63.43,73.777
2.0852,67.842,77.024
2.1905,66.335,76.804
2.225,66.611,74.023
2.3281,63.287,74.824
2.5127,67.094,76.8
2.6181,65.518,76.05
2.6389,66.264,74.141
2.742,63.486,74.213
2.9403,67.708,76.352
3.0457,66.23,76.441
3.0528,66.718,74.449
3.1559,63.57,74.304
3.3679,67.452,76.151
3.4732,65.842,76.733
3.4667,66.448,74.456
3.5699,63.413,73.053
3.7955,67.396,76.376
3.9008,65.889,77.17
3.8807,66.642,73.77
3.9838,63.691,74.612
4.223,67.35,76.732
4.3284,65.443,76.058
4.2946,66.116,74.342
4.3977,63.603,74.458
4.6506,67.805,76.482
4.7559,65.986,76.406
4.7085,66.206,73.748
4.8116,63.385,73.976
5.0782,67.802,77.046
5.1835,66.277,77.028
5.1224,66.334,73.668
5.2255,62.982,73.505
5.5057,67.311,76.92
5.6111,66.224,77.3
5.5363,66.761,73.959
5.6395,63.264,73.098
5.9333,67.169,76.362
6.0386,66.004,77.501
5.9502,66.911,74.414
6.0534,63.625,73.346
6.3609,67.151,76.091


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_372.csv <==
x,qOut,qIn
0.052667,65.692,77.142
0.1554,66.721,74.426
0.25852,63.659,73.558
0.3749,67.328,76.283
0.48024,65.712,76.55
0.56932,66.671,74.324
0.67244,63.902,74.39
0.80247,67.554,76.306
0.90781,65.553,76.074
0.98323,66.198,74.071
1.0864,63.628,74.902
1.23,67.72,76.325
1.3354,65.85,76.12
1.3972,66.191,74.44
1.5003,63.331,73.755
1.6576,67.584,77.212
1.7629,66.037,76.923
1.8111,66.467,73.402
1.9142,63.291,74.096
2.0852,67.277,76.964
2.1905,65.844,76.174
2.225,66.697,73.776
2.3281,63.868,75.066
2.5127,67.627,76.641
2.6181,65.708,75.502
2.6389,66.236,73.885
2.742,63.527,74.708
2.9403,67.692,76.755
3.0457,65.977,75.945
3.0528,66.354,74.097
3.1559,63.32,75.087
3.3679,67.359,76.398
3.4732,65.79,76.19
3.4667,66.454,74.713
3.5699,63.541,73.901
3.7955,67.509,76.057
3.9008,65.868,76.396
3.8807,66.55,74.012
3.9838,63.816,74.677
4.223,67.713,76.792
4.3284,65.748,76.094
4.2946,66.069,73.999
4.3977,63.227,74.599
4.6506,67.526,76.909
4.7559,66.028,76.732
4.7085,66.542,73.838
4.8116,63.475,73.753
5.0782,67.443,76.155
5.1835,65.887,76.291
5.1224,66.58,74.379
5.2255,63.936,74.797
5.5057,67.845,77.248
5.6111,65.74,76.363
5.5363,65.727,73.067
5.6395,62.724,73.676
5.9333,67.502,77.018
6.0386,66.603,77.037
5.9502,67.109,74.389
6.0534,63.403,73.563
6.3609,67.006,76.373


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_373.csv <==
x,qOut,qIn
0.052667,65.641,76.393
0.1554,66.575,74.134
0.25852,63.827,74.71
0.3749,67.491,76.365
0.48024,65.486,76.138
0.56932,66.207,74.966
0.67244,63.715,75.23
0.80247,67.675,75.824
0.90781,65.628,75.332
0.98323,65.996,74.03
1.0864,63.518,74.141
1.23,68.137,77.053
1.3354,66.534,77.307
1.3972,66.412,73.758
1.5003,62.763,73.497
1.6576,66.848,76.436
1.7629,65.791,76.899
1.8111,66.911,74.554
1.9142,64.003,73.962
2.0852,67.539,76.654
2.1905,65.571,76.221
2.225,66.249,73.67
2.3281,63.641,74.667
2.5127,67.738,76.804
2.6181,65.926,76.295
2.6389,66.342,73.54
2.742,63.445,74.494
2.9403,67.53,76.87
3.0457,65.88,75.948
3.0528,66.412,73.508
3.1559,63.533,75.029
3.3679,67.546,76.927
3.4732,65.82,76.011
3.4667,66.291,74.449
3.5699,63.388,74.636
3.7955,67.467,76.363
3.9008,65.852,75.928
3.8807,66.419,74.022
3.9838,63.614,74.333
4.223,67.77,76.846
4.3284,66.107,76.861
4.2946,66.413,74.08
4.3977,63.256,74.196
4.6506,67.289,76.592
4.7559,65.823,75.973
4.7085,66.529,73.917
4.8116,63.707,74.582
5.0782,67.784,76.329
5.1835,66.113,76.548
5.1224,66.406,74.663
5.2255,63.187,73.641
5.5057,67.262,76.351
5.6111,65.91,77.044
5.5363,66.622,74.164
5.6395,63.442,74.069
5.9333,67.296,76.124
6.0386,65.852,76.707
5.9502,66.742,74.793
6.0534,63.693,73.724
6.3609,67.349,76.04


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_374.csv <==
x,qOut,qIn
0.052667,65.664,76.809
0.1554,66.235,74.647
0.25852,63.345,74.156
0.3749,67.27,76.062
0.48024,65.587,76.448
0.56932,66.337,74.039
0.67244,63.771,74.091
0.80247,67.951,77.221
0.90781,66.142,76.582
0.98323,66.3,73.147
1.0864,63.147,73.935
1.23,67.355,76.904
1.3354,66.013,76.374
1.3972,66.665,74.206
1.5003,63.614,74.619
1.6576,67.399,76.502
1.7629,65.653,76.129
1.8111,66.2,74.088
1.9142,63.353,74.356
2.0852,67.617,76.343
2.1905,66.177,76.898
2.225,66.645,74.45
2.3281,63.35,73.231
2.5127,67.222,76.284
2.6181,65.792,77.221
2.6389,66.682,74.216
2.742,63.796,74.42
2.9403,67.439,76.297
3.0457,65.499,76.177
3.0528,66.135,74.466
3.1559,63.656,74.123
3.3679,67.921,76.832
3.4732,66.089,76.926
3.4667,66.169,73.648
3.5699,63.158,73.49
3.7955,67.594,76.775
3.9008,66.273,77.204
3.8807,66.556,73.607
3.9838,63.272,73.14
4.223,67.453,77.351
4.3284,66.186,77.32
4.2946,66.577,73.617
4.3977,63.021,73.007
4.6506,66.989,76.697
4.7559,65.927,77.728
4.7085,66.954,74.252
4.8116,63.716,73.459
5.0782,67.153,76.128
5.1835,65.459,76.319
5.1224,66.458,74.112
5.2255,63.915,74.889
5.5057,67.844,76.983
5.6111,65.878,76.544
5.5363,66.142,74.3
5.6395,63.043,73.468
5.9333,67.29,76.115
6.0386,66.059,76.479
5.9502,66.943,74.083
6.0534,63.942,74.095
6.3609,67.563,76.644


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_375.csv <==
x,qOut,qIn
0.052667,66.008,76.855
0.1554,66.773,74.128
0.25852,63.694,73.903
0.3749,67.406,76.513
0.48024,65.672,76.152
0.56932,66.376,73.924
0.67244,63.77,74.479
0.80247,67.83,77.108
0.90781,65.912,76.509
0.98323,66.057,73.384
1.0864,63.049,74.162
1.23,67.454,77.057
1.3354,66.17,76.688
1.3972,66.687,73.96
1.5003,63.432,73.732
1.6576,67.329,76.882
1.7629,65.866,76.914
1.8111,66.625,74.037
1.9142,63.671,73.585
2.0852,67.466,76.76
2.1905,65.705,76.228
2.225,66.341,73.146
2.3281,63.719,75.078
2.5127,67.818,77.674
2.6181,65.923,75.838
2.6389,66.047,73.487
2.742,62.981,74.143
2.9403,67.369,76.208
3.0457,66.14,76.688
3.0528,66.727,74.735
3.1559,63.634,74.347
3.3679,67.498,76.889
3.4732,65.806,76.76
3.4667,66.179,73.676
3.5699,63.026,73.278
3.7955,67.411,76.208
3.9008,66.402,77.231
3.8807,67.169,74.433
3.9838,63.702,73.693
4.223,67.132,76.219
4.3284,65.503,76.83
4.2946,66.445,74.819
4.3977,63.554,73.882
4.6506,67.343,76.435
4.7559,65.662,76.559
4.7085,66.528,74.169
4.8116,63.748,73.958
5.0782,67.571,76.026
5.1835,65.744,76.315
5.1224,66.46,74.491
5.2255,63.892,74.594
5.5057,67.719,76.822
5.6111,65.535,76.277
5.5363,65.766,73.285
5.6395,63.143,74.382
5.9333,67.763,77.558
6.0386,66.345,76.445
5.9502,66.564,73.414
6.0534,63.202,74.136
6.3609,67.285,76.832


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_376.csv <==
x,qOut,qIn
0.052667,65.861,76.712
0.1554,66.804,74.48
0.25852,63.956,74.483
0.3749,67.602,76.676
0.48024,65.599,76.372
0.56932,66.057,74.221
0.67244,63.331,74.066
0.80247,67.673,76.368
0.90781,66.177,76.661
0.98323,66.565,73.709
1.0864,63.425,73.909
1.23,67.54,76.965
1.3354,66.115,77.317
1.3972,66.605,73.965
1.5003,63.221,73.4
1.6576,67.015,76.165
1.7629,65.653,76.408
1.8111,66.729,74.46
1.9142,64.072,74.803
2.0852,67.737,76.467
2.1905,65.607,76.238
2.225,65.917,74.118
2.3281,63.146,74.308
2.5127,67.613,76.707
2.6181,66.255,76.865
2.6389,66.685,74.464
2.742,63.373,73.208
2.9403,67.331,75.656
3.0457,65.985,76.925
3.0528,66.731,74.222
3.1559,63.71,74.203
3.3679,67.534,76.771
3.4732,65.822,77.106
3.4667,66.239,74.597
3.5699,62.941,73.334
3.7955,67.031,75.753
3.9008,65.928,77.215
3.8807,67.051,75.027
3.9838,63.983,73.613
4.223,67.449,75.991
4.3284,65.613,76.656
4.2946,66.488,74.819
4.3977,63.708,73.698
4.6506,67.491,75.803
4.7559,65.656,76.995
4.7085,66.424,74.506
4.8116,63.774,73.894
5.0782,67.607,76.746
5.1835,65.589,76.408
5.1224,66.059,73.226
5.2255,63.491,74.483
5.5057,67.821,77.235
5.6111,66.105,76.019
5.5363,66.275,73.54
5.6395,63.18,74.537
5.9333,67.452,77.07
6.0386,66.077,76.782
5.9502,66.541,73.958
6.0534,63.226,73.695
6.3609,67.173,76.105


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_377.csv <==
x,qOut,qIn
0.052667,65.855,76.244
0.1554,66.037,73.906
0.25852,63.134,73.576
0.3749,67.61,76.697
0.48024,66.299,77.398
0.56932,66.671,73.988
0.67244,63.304,73.905
0.80247,67.215,76.863
0.90781,65.83,76.493
0.98323,66.583,73.667
1.0864,63.495,73.879
1.23,67.46,76.228
1.3354,66.038,77
1.3972,66.824,75.254
1.5003,63.71,73.708
1.6576,67.168,75.977
1.7629,65.251,76.633
1.8111,66.109,74.296
1.9142,63.803,74.357
2.0852,68.048,76.871
2.1905,66.108,76.516
2.225,66.126,73.057
2.3281,63.122,73.166
2.5127,67.642,77.322
2.6181,66.375,77.565
2.6389,66.678,73.681
2.742,63.213,74
2.9403,67.006,77.094
3.0457,65.567,76.449
3.0528,66.375,73.213
3.1559,63.596,74.488
3.3679,67.789,76.736
3.4732,66.273,76.42
3.4667,66.608,74.439
3.5699,63.341,73.856
3.7955,67.334,76.424
3.9008,65.922,76.804
3.8807,66.54,73.981
3.9838,63.354,73.611
4.223,67.327,76.171
4.3284,65.971,77.148
4.2946,66.735,74.865
4.3977,63.554,74.221
4.6506,67.185,76.038
4.7559,65.523,76.386
4.7085,66.383,74.793
4.8116,63.599,73.838
5.0782,67.658,76.013
5.1835,66.088,77.069
5.1224,66.709,74.547
5.2255,63.549,73.768
5.5057,67.281,76.15
5.6111,65.647,76.571
5.5363,66.569,74.539
5.6395,63.831,74.223
5.9333,67.557,75.964
6.0386,65.589,76.282
5.9502,66.208,74.437
6.0534,63.683,74.669
6.3609,67.796,76.668


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_378.csv <==
x,qOut,qIn
0.052667,65.802,76.81
0.1554,66.743,74.736
0.25852,63.667,74.719
0.3749,67.219,75.416
0.48024,65.465,75.943
0.56932,66.491,75.069
0.67244,64.018,74.116
0.80247,67.877,75.916
0.90781,65.788,76.781
0.98323,66.163,74.888
1.0864,63.495,74.044
1.23,67.62,76.707
1.3354,65.764,76.451
1.3972,66.077,72.698
1.5003,63.273,74.198
1.6576,67.806,77.497
1.7629,66.477,76.683
1.8111,66.755,73.883
1.9142,63.178,73.902
2.0852,66.923,76.082
2.1905,65.577,76.417
2.225,66.658,74.587
2.3281,63.972,74.606
2.5127,67.659,76.803
2.6181,65.602,76.132
2.6389,66.043,73.928
2.742,63.299,74.383
2.9403,67.611,76.857
3.0457,66.109,76.354
3.0528,66.663,73.743
3.1559,63.607,74.139
3.3679,67.478,76.619
3.4732,65.801,76.241
3.4667,66.481,74.02
3.5699,63.728,74.873
3.7955,67.585,76.837
3.9008,65.623,75.676
3.8807,66.038,73.501
3.9838,63.367,74.602
4.223,67.733,77.003
4.3284,66.141,76.746
4.2946,66.435,73.812
4.3977,63.291,74.412
4.6506,67.313,76.691
4.7559,65.793,76.007
4.7085,66.457,73.758
4.8116,63.713,74.293
5.0782,67.824,76.994
5.1835,66.073,76.621
5.1224,66.282,73.675
5.2255,63.188,74.411
5.5057,67.38,77.003
5.6111,65.961,76.188
5.5363,66.48,73.858
5.6395,63.39,74.237
5.9333,67.531,76.506
6.0386,66.168,76.623
5.9502,66.712,74.216
6.0534,63.362,73.889
6.3609,67.185,76.453


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_379.csv <==
x,qOut,qIn
0.052667,65.779,76.466
0.1554,66.771,74.644
0.25852,64.077,74.85
0.3749,67.568,76.283
0.48024,65.265,76.054
0.56932,65.686,73.938
0.67244,63.39,74.205
0.80247,68.027,77.143
0.90781,66.343,76.874
0.98323,66.228,73.258
1.0864,62.991,73.603
1.23,67.477,77.825
1.3354,66.328,77.094
1.3972,66.671,73.38
1.5003,63.162,73.458
1.6576,67.178,76.505
1.7629,66.047,76.915
1.8111,66.886,74.261
1.9142,63.734,73.364
2.0852,67.439,76.846
2.1905,65.781,77.498
2.225,66.397,73.839
2.3281,63.35,73.486
2.5127,67.279,76.694
2.6181,65.766,76.345
2.6389,66.537,73.581
2.742,63.746,74.348
2.9403,67.743,77.262
3.0457,65.984,76.815
3.0528,66.291,73.688
3.1559,63.056,73.961
3.3679,67.132,76.498
3.4732,65.855,76.425
3.4667,66.813,74.038
3.5699,63.909,74.49
3.7955,67.586,76.516
3.9008,65.7,76.045
3.8807,66.295,74.344
3.9838,63.524,74.717
4.223,67.533,76.461
4.3284,65.772,76.185
4.2946,66.287,74.652
4.3977,63.466,74.205
4.6506,67.619,76.363
4.7559,66.006,76.488
4.7085,66.463,73.698
4.8116,63.466,73.902
5.0782,67.589,76.561
5.1835,66.078,77.045
5.1224,66.574,74.598
5.2255,63.425,73.787
5.5057,67.237,76.639
5.6111,65.596,76.526
5.5363,66.305,73.444
5.6395,63.541,74.793
5.9333,67.737,77.033
6.0386,66.179,76.388
5.9502,66.623,74.047
6.0534,63.351,73.526
6.3609,67.222,76.152


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_380.csv <==
x,qOut,qIn
0.052667,65.447,75.703
0.1554,65.996,73.919
0.25852,63.717,75.096
0.3749,68.072,77.127
0.48024,66.062,76.334
0.56932,65.928,73.858
0.67244,62.857,73.968
0.80247,67.442,77.135
0.90781,66.295,76.745
0.98323,66.795,73.384
1.0864,63.486,73.804
1.23,67.436,76.272
1.3354,66.055,76.939
1.3972,66.734,74.612
1.5003,63.626,74.001
1.6576,67.334,76.692
1.7629,65.583,76.791
1.8111,66.22,73.718
1.9142,63.375,73.606
2.0852,67.548,76.674
2.1905,66.07,77.127
2.225,66.694,74.015
2.3281,63.709,73.717
2.5127,67.476,76.962
2.6181,65.629,76.082
2.6389,66.145,72.93
2.742,63.505,74.642
2.9403,67.812,77.9
3.0457,66.121,76.61
3.0528,66.227,73.902
3.1559,62.929,74.047
3.3679,67.11,76.199
3.4732,65.897,76.57
3.4667,66.732,73.881
3.5699,63.905,73.828
3.7955,67.896,77.08
3.9008,66.138,77.053
3.8807,66.323,73.501
3.9838,63.022,73.913
4.223,67.141,76.705
4.3284,65.9,76.801
4.2946,66.743,74.377
4.3977,63.681,73.667
4.6506,67.419,76.433
4.7559,65.743,76.671
4.7085,66.444,74.041
4.8116,63.625,74.408
5.0782,67.605,76.971
5.1835,65.878,76.384
5.1224,66.336,73.588
5.2255,63.27,74.252
5.5057,67.419,76.652
5.6111,66.076,76.353
5.5363,66.854,74.222
5.6395,63.668,74.473
5.9333,67.24,76.216
6.0386,65.51,76.052
5.9502,66.495,75.029
6.0534,63.915,74.539
6.3609,67.598,75.945


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_381.csv <==
x,qOut,qIn
0.052667,65.955,76.256
0.1554,66.463,73.524
0.25852,63.722,74.352
0.3749,67.876,77.301
0.48024,66.073,76.471
0.56932,66.14,73.428
0.67244,62.935,74.03
0.80247,67.266,77.074
0.90781,66.076,76.802
0.98323,66.739,74.009
1.0864,63.459,73.726
1.23,67.234,76.838
1.3354,65.756,76.461
1.3972,66.673,73.756
1.5003,63.819,74.769
1.6576,67.519,76.596
1.7629,65.625,75.697
1.8111,66.3,74.295
1.9142,63.732,74.828
2.0852,67.765,76.339
2.1905,65.811,75.817
2.225,66.069,73.871
2.3281,63.325,74.605
2.5127,67.743,77.198
2.6181,66.183,76.725
2.6389,66.325,73.9
2.742,62.935,73.828
2.9403,67.137,76.205
3.0457,66.05,76.728
3.0528,66.952,74.603
3.1559,63.846,73.809
3.3679,67.497,76.295
3.4732,65.763,76.842
3.4667,66.412,74.286
3.5699,63.426,74.25
3.7955,67.381,76.341
3.9008,65.839,76.6
3.8807,66.616,73.775
3.9838,63.592,74.018
4.223,67.406,76.322
4.3284,65.797,76.118
4.2946,66.679,75.229
4.3977,63.867,75.17
4.6506,67.378,75.888
4.7559,65.237,75.56
4.7085,65.899,74.144
4.8116,63.512,74.622
5.0782,67.977,76.423
5.1835,66.333,76.681
5.1224,66.565,74.423
5.2255,63.332,73.722
5.5057,67.263,76.34
5.6111,65.714,76.567
5.5363,66.482,73.783
5.6395,63.74,74.8
5.9333,67.652,77.043
6.0386,65.758,76.324
5.9502,66.185,74.025
6.0534,63.385,74.277
6.3609,67.57,76.368


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_382.csv <==
x,qOut,qIn
0.052667,65.983,75.449
0.1554,66.555,74.016
0.25852,63.756,75.151
0.3749,67.733,77.011
0.48024,65.848,75.975
0.56932,66.151,73.885
0.67244,63.175,74.391
0.80247,67.392,76.452
0.90781,65.961,76.249
0.98323,66.665,74.304
1.0864,63.835,74.847
1.23,67.666,76.344
1.3354,65.729,75.701
1.3972,66.083,73.935
1.5003,63.378,74.075
1.6576,67.802,76.75
1.7629,66.259,76.977
1.8111,66.39,74.063
1.9142,62.997,73.886
2.0852,67.094,76.76
2.1905,65.862,77.138
2.225,66.665,74.306
2.3281,63.559,73.835
2.5127,67.404,75.969
2.6181,65.893,76.415
2.6389,66.685,74.395
2.742,63.807,73.943
2.9403,67.69,76.821
3.0457,65.925,77.054
3.0528,66.389,73.856
3.1559,63.195,73.894
3.3679,67.099,76.09
3.4732,65.681,76.41
3.4667,66.757,74.757
3.5699,64.097,74.63
3.7955,67.673,76.33
3.9008,65.471,76.144
3.8807,65.93,74.071
3.9838,63.447,74.232
4.223,67.861,77.073
4.3284,66.173,76.223
4.2946,66.336,73.188
4.3977,63.212,74.484
4.6506,67.515,76.916
4.7559,66.199,76.614
4.7085,66.651,74.121
4.8116,63.217,74.155
5.0782,67.068,76.414
5.1835,65.769,76.581
5.1224,66.808,74.825
5.2255,63.817,74.201
5.5057,67.372,75.478
5.6111,65.548,76.216
5.5363,66.479,74.824
5.6395,63.988,74.212
5.9333,67.804,77.268
6.0386,65.636,76.199
5.9502,65.987,73.236
6.0534,63.271,74.868
6.3609,67.562,76.78


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_383.csv <==
x,qOut,qIn
0.052667,65.761,77.297
0.1554,66.815,74.752
0.25852,63.822,73.683
0.3749,67.353,75.868
0.48024,65.511,76.427
0.56932,66.347,74.13
0.67244,63.719,74.264
0.80247,67.684,77.148
0.90781,65.817,76.661
0.98323,66.263,74.057
1.0864,63.249,74.747
1.23,67.261,75.965
1.3354,65.753,75.778
1.3972,66.65,74.416
1.5003,63.971,74.012
1.6576,67.874,76.606
1.7629,65.947,76.59
1.8111,66.319,73.904
1.9142,63.327,74.749
2.0852,67.244,76.497
2.1905,65.543,76.048
2.225,66.31,74.442
2.3281,63.727,74.724
2.5127,67.766,76.645
2.6181,65.866,75.868
2.6389,66.204,73.683
2.742,63.461,74.435
2.9403,67.79,77.066
3.0457,66.171,76.266
3.0528,66.396,73.846
3.1559,63.244,74.598
3.3679,67.384,76.288
3.4732,65.958,76.587
3.4667,66.501,74.232
3.5699,63.431,73.762
3.7955,67.5,76.558
3.9008,66.044,77.082
3.8807,66.583,74.13
3.9838,63.375,73.944
4.223,67.282,76.472
4.3284,65.838,76.36
4.2946,66.627,73.965
4.3977,63.59,74.369
4.6506,67.45,76.453
4.7559,65.878,76.578
4.7085,66.65,74.954
4.8116,63.591,74.267
5.0782,67.194,75.427
5.1835,65.416,75.977
5.1224,66.372,75.156
5.2255,64.027,74.808
5.5057,68.006,76.284
5.6111,65.841,76.361
5.5363,65.88,73.912
5.6395,62.96,73.985
5.9333,67.599,76.589
6.0386,66.463,76.979
5.9502,66.92,74.68
6.0534,63.339,73.15
6.3609,67.063,75.93


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_384.csv <==
x,qOut,qIn
0.052667,65.88,76.64
0.1554,66.526,74.008
0.25852,63.542,73.97
0.3749,67.381,76.046
0.48024,65.691,76.566
0.56932,66.5,75.14
0.67244,63.906,74.255
0.80247,67.641,76.689
0.90781,65.432,76.19
0.98323,65.706,73.073
1.0864,63.247,74.561
1.23,68.036,77.852
1.3354,66.613,76.551
1.3972,66.519,73.197
1.5003,62.879,73.756
1.6576,67.128,76.536
1.7629,66.203,76.577
1.8111,67.036,74.848
1.9142,63.683,73.729
2.0852,67.261,76.086
2.1905,65.681,77.215
2.225,66.475,74.437
2.3281,63.444,73.395
2.5127,67.305,76.138
2.6181,65.787,76.865
2.6389,66.648,74.621
2.742,63.784,74.298
2.9403,67.52,76.45
3.0457,65.65,76.468
3.0528,66.223,73.962
3.1559,63.4,73.847
3.3679,67.616,76.635
3.4732,66.144,76.275
3.4667,66.708,74.133
3.5699,63.513,74.541
3.7955,67.283,76.381
3.9008,65.672,76.575
3.8807,66.469,74.887
3.9838,63.535,74.082
4.223,67.33,75.795
4.3284,65.635,75.879
4.2946,66.48,74.384
4.3977,63.909,75.024
4.6506,67.866,76.366
4.7559,65.873,76.519
4.7085,66.109,74.716
4.8116,63.096,73.948
5.0782,67.35,76.213
5.1835,65.999,76.418
5.1224,66.731,74.285
5.2255,63.714,74.061
5.5057,67.591,75.991
5.6111,65.95,76.72
5.5363,66.55,74.909
5.6395,63.496,73.809
5.9333,67.3,76.042
6.0386,65.625,76.724
5.9502,66.373,74.26
6.0534,63.545,74.185
6.3609,67.536,76.424


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_385.csv <==
x,qOut,qIn
0.052667,66.103,76.899
0.1554,66.733,74.111
0.25852,63.528,74.257
0.3749,67.298,76.201
0.48024,65.708,76.411
0.56932,66.429,74.292
0.67244,63.631,74.347
0.80247,67.694,76.209
0.90781,66.029,76.448
0.98323,66.379,74.449
1.0864,63.234,73.633
1.23,67.395,76.394
1.3354,66.067,77.412
1.3972,66.671,74.753
1.5003,63.298,73.332
1.6576,67.055,75.847
1.7629,65.685,76.868
1.8111,66.754,74.373
1.9142,63.907,73.724
2.0852,67.59,76.288
2.1905,65.739,76.549
2.225,66.385,74.909
2.3281,63.528,74.651
2.5127,67.385,76.315
2.6181,65.596,76.293
2.6389,66.254,73.99
2.742,63.445,73.942
2.9403,67.645,76.211
3.0457,66.178,76.523
3.0528,66.824,75.12
3.1559,63.766,74.389
3.3679,67.368,75.368
3.4732,65.447,76.467
3.4667,66.055,74.37
3.5699,63.482,73.585
3.7955,67.865,77.231
3.9008,66.266,77.205
3.8807,66.408,73.758
3.9838,62.905,73.569
4.223,66.963,76.553
4.3284,65.864,76.824
4.2946,66.977,74.549
4.3977,63.93,74.114
4.6506,67.4,75.977
4.7559,65.544,76.317
4.7085,66.464,74.393
4.8116,63.877,74.199
5.0782,67.677,76.508
5.1835,65.636,76.22
5.1224,66.171,73.895
5.2255,63.597,74.948
5.5057,67.679,76.821
5.6111,65.741,75.845
5.5363,66.044,73.703
5.6395,63.34,74.702
5.9333,67.776,77.079
6.0386,66.229,76.248
5.9502,66.418,73.746
6.0534,63.165,73.895
6.3609,67.37,76.713


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_386.csv <==
x,qOut,qIn
0.052667,65.461,76.345
0.1554,66.255,74.383
0.25852,63.55,74.135
0.3749,67.594,76.239
0.48024,65.917,76.393
0.56932,66.504,74.264
0.67244,63.651,74.357
0.80247,67.639,76.592
0.90781,65.88,76.867
0.98323,66.3,74.063
1.0864,63.31,73.497
1.23,67.44,76.517
1.3354,65.969,76.621
1.3972,66.599,73.737
1.5003,63.67,74.301
1.6576,67.594,77.139
1.7629,65.84,76.622
1.8111,66.232,73.854
1.9142,63.158,73.876
2.0852,67.314,76.74
2.1905,65.968,76.415
2.225,66.728,73.612
2.3281,63.698,74.481
2.5127,67.489,76.566
2.6181,65.783,76.56
2.6389,66.437,74.782
2.742,63.563,74.367
2.9403,67.41,76.166
3.0457,65.609,75.942
3.0528,66.221,73.714
3.1559,63.624,74.499
3.3679,67.955,77.072
3.4732,66.288,76.333
3.4667,66.413,74.235
3.5699,63.017,73.604
3.7955,67.061,76.236
3.9008,65.793,77.43
3.8807,66.749,75.007
3.9838,63.869,73.878
4.223,67.437,76.375
4.3284,65.424,76.036
4.2946,66.052,73.458
4.3977,63.75,74.273
4.6506,68.235,77.222
4.7559,66.406,76.801
4.7085,66.173,73.592
4.8116,62.872,73.621
5.0782,67.304,76.715
5.1835,66.146,77.344
5.1224,66.579,74.081
5.2255,63.254,72.799
5.5057,67.356,77.324
5.6111,66.132,77.677
5.5363,66.706,73.241
5.6395,63.242,73.045
5.9333,67.091,76.631
6.0386,65.888,77.012
5.9502,66.916,74.131
6.0534,63.842,74.396
6.3609,67.317,76.609


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_387.csv <==
x,qOut,qIn
0.052667,65.551,76.44
0.1554,66.383,74.424
0.25852,63.659,74.259
0.3749,67.644,76.338
0.48024,65.886,76.656
0.56932,66.335,74.012
0.67244,63.45,73.58
0.80247,67.623,76.82
0.90781,66.055,76.985
0.98323,66.447,73.892
1.0864,63.351,73.951
1.23,67.398,77.159
1.3354,65.886,76.51
1.3972,66.413,73.446
1.5003,63.336,74.336
1.6576,67.476,76.371
1.7629,66.126,76.69
1.8111,66.758,74.938
1.9142,63.555,73.276
2.0852,67.299,75.95
2.1905,65.69,77.164
2.225,66.432,74.4
2.3281,63.642,73.579
2.5127,67.6,76.626
2.6181,65.832,76.903
2.6389,66.196,73.657
2.742,63.224,73.834
2.9403,67.539,77.148
3.0457,66.198,77.418
3.0528,66.637,73.713
3.1559,63.142,73.122
3.3679,67.038,76.575
3.4732,65.87,76.957
3.4667,67.015,74.073
3.5699,64,74.362
3.7955,67.373,76.536
3.9008,65.394,76.051
3.8807,66.285,74.466
3.9838,63.806,74.52
4.223,67.706,76.519
4.3284,65.658,75.895
4.2946,66.109,73.57
4.3977,63.586,75.213
4.6506,67.881,77.266
4.7559,66.039,75.972
4.7085,66.163,73.573
4.8116,63.14,73.672
5.0782,67.491,76.6
5.1835,66.138,76.594
5.1224,66.641,74.039
5.2255,63.638,74.943
5.5057,67.53,77.196
5.6111,65.719,76.497
5.5363,65.994,73.242
5.6395,62.946,73.685
5.9333,67.465,76.769
6.0386,66.442,77.057
5.9502,67.124,74.127
6.0534,63.717,74.026
6.3609,67.224,76.484


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_388.csv <==
x,qOut,qIn
0.052667,66.228,77.25
0.1554,66.738,73.802
0.25852,63.343,73.028
0.3749,67.167,76.58
0.48024,65.799,77.2
0.56932,66.69,74.443
0.67244,63.71,73.975
0.80247,67.318,76.372
0.90781,65.454,76.707
0.98323,66.135,73.773
1.0864,63.572,74.115
1.23,67.865,77.052
1.3354,66.194,76.586
1.3972,66.369,73.672
1.5003,63.186,73.38
1.6576,67.438,76.967
1.7629,66.146,77.303
1.8111,66.63,74.039
1.9142,63.278,73.881
2.0852,67.174,76.99
2.1905,65.826,76.723
2.225,66.642,73.332
2.3281,63.492,73.899
2.5127,67.394,76.479
2.6181,66.023,76.508
2.6389,66.966,75.139
2.742,63.879,74.687
2.9403,67.194,75.403
3.0457,65.174,75.871
3.0528,66.104,74.549
3.1559,63.827,73.976
3.3679,68.007,76.949
3.4732,66.022,76.752
3.4667,66.175,73.818
3.5699,63.194,74.42
3.7955,67.349,76.854
3.9008,65.773,76.353
3.8807,66.383,73.631
3.9838,63.655,74.344
4.223,67.818,77.037
4.3284,66.098,76.129
4.2946,66.347,73.568
4.3977,63.36,74.573
4.6506,67.598,76.988
4.7559,66.081,76.619
4.7085,66.391,73.901
4.8116,63.153,73.681
5.0782,67.306,76.743
5.1835,66.043,76.804
5.1224,66.758,74.13
5.2255,63.63,74.035
5.5057,67.395,76.211
5.6111,65.746,76.535
5.5363,66.406,74.793
5.6395,63.608,73.752
5.9333,67.641,76.487
6.0386,65.911,77.095
5.9502,66.234,73.768
6.0534,63.188,73.384
6.3609,67.504,76.861


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_389.csv <==
x,qOut,qIn
0.052667,65.532,75.548
0.1554,66.272,74.579
0.25852,63.75,74.871
0.3749,67.792,76.198
0.48024,65.823,76.161
0.56932,66.141,74.293
0.67244,63.414,74.247
0.80247,67.667,76.906
0.90781,65.958,76.586
0.98323,66.264,73.49
1.0864,63.353,74.334
1.23,67.613,76.967
1.3354,66.086,76.211
1.3972,66.44,73.689
1.5003,63.4,74.317
1.6576,67.595,77.059
1.7629,66.124,76.57
1.8111,66.474,73.847
1.9142,63.15,73.697
2.0852,67.21,76.625
2.1905,65.97,76.806
2.225,66.812,74.54
2.3281,63.709,74.115
2.5127,67.329,75.801
2.6181,65.578,76.447
2.6389,66.319,74.676
2.742,63.673,74.163
2.9403,67.789,76.984
3.0457,66.024,76.806
3.0528,66.265,73.358
3.1559,62.995,73.833
3.3679,67.246,76.551
3.4732,66.16,76.735
3.4667,67.118,75.017
3.5699,63.856,73.943
3.7955,67.169,75.579
3.9008,65.313,76.351
3.8807,66.35,74.607
3.9838,63.943,74.214
4.223,67.821,76.915
4.3284,65.702,76.469
4.2946,66.036,73.68
4.3977,63.336,74.53
4.6506,67.622,76.61
4.7559,65.988,75.975
4.7085,66.405,73.084
4.8116,63.538,74.445
5.0782,67.752,77.408
5.1835,66.137,76.733
5.1224,66.366,74.252
5.2255,63.005,74.243
5.5057,66.969,76.6
5.6111,65.648,76.206
5.5363,66.663,73.532
5.6395,63.895,74.874
5.9333,67.782,76.668
6.0386,66.006,75.814
5.9502,66.579,74.493
6.0534,63.632,74.982
6.3609,67.392,76.118


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_390.csv <==
x,qOut,qIn
0.052667,65.933,77.005
0.1554,66.439,73.733
0.25852,63.47,74.235
0.3749,67.463,76.761
0.48024,65.826,76.152
0.56932,66.368,73.642
0.67244,63.44,74.48
0.80247,67.583,77.511
0.90781,66.066,76.458
0.98323,66.585,73.777
1.0864,63.251,74.226
1.23,67.027,76.003
1.3354,65.622,75.998
1.3972,66.866,74.868
1.5003,64.363,75.098
1.6576,67.772,76.261
1.7629,65.28,75.579
1.8111,65.69,73.617
1.9142,63.468,75.206
2.0852,68.035,77.3
2.1905,66.209,75.78
2.225,66.177,73.463
2.3281,63.085,74.359
2.5127,67.516,76.832
2.6181,66.22,76.352
2.6389,66.64,74.067
2.742,63.413,74.504
2.9403,67.367,76.832
3.0457,65.866,76.555
3.0528,66.456,74.468
3.1559,63.403,73.564
3.3679,67.428,76.05
3.4732,65.973,76.382
3.4667,66.66,74.071
3.5699,63.767,74.359
3.7955,67.676,76.836
3.9008,65.875,77.251
3.8807,66.176,74.189
3.9838,62.976,73.483
4.223,67.13,76.52
4.3284,65.918,76.503
4.2946,66.859,73.906
4.3977,63.893,74.4
4.6506,67.653,76.361
4.7559,65.908,76.405
4.7085,66.498,74.527
4.8116,63.425,73.892
5.0782,67.253,76
5.1835,65.65,76.626
5.1224,66.527,74.594
5.2255,63.754,74.641
5.5057,67.488,76.413
5.6111,65.543,76.002
5.5363,66.158,74.288
5.6395,63.529,74.735
5.9333,67.74,76.214
6.0386,66.052,76.297
5.9502,66.471,74.572
6.0534,63.502,73.561
6.3609,67.559,76.613


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_391.csv <==
x,qOut,qIn
0.052667,65.816,76.943
0.1554,66.663,74.43
0.25852,63.638,73.431
0.3749,67.367,76.635
0.48024,65.68,76.203
0.56932,66.575,73.569
0.67244,63.909,75.096
0.80247,67.614,76.672
0.90781,65.514,75.728
0.98323,66.028,74.36
1.0864,63.521,75.535
1.23,67.724,76.781
1.3354,65.843,75.561
1.3972,66.09,73.684
1.5003,63.249,74.273
1.6576,67.782,76.722
1.7629,66.473,76.375
1.8111,66.808,74.104
1.9142,63.386,74.243
2.0852,67.21,76.469
2.1905,65.753,76.518
2.225,66.541,74.302
2.3281,63.505,74.269
2.5127,67.303,76.373
2.6181,65.681,76.334
2.6389,66.567,74.582
2.742,63.832,74.762
2.9403,67.564,75.953
3.0457,65.574,75.828
3.0528,66.201,74.32
3.1559,63.765,74.522
3.3679,67.952,76.706
3.4732,65.975,76.393
3.4667,66.072,73.543
3.5699,63.155,74.373
3.7955,67.543,76.878
3.9008,66.092,76.825
3.8807,66.484,73.829
3.9838,63.365,73.503
4.223,67.425,76.801
4.3284,65.938,76.793
4.2946,66.491,73.742
4.3977,63.562,74.544
4.6506,67.598,77.277
4.7559,65.93,76.209
4.7085,66.248,73.332
4.8116,63.102,73.526
5.0782,67.43,76.794
5.1835,66.284,77.484
5.1224,66.95,74.4
5.2255,63.543,74.265
5.5057,67.02,76.408
5.6111,65.363,75.795
5.5363,66.332,74.12
5.6395,63.808,74.488
5.9333,67.978,76.47
6.0386,66.241,76.537
5.9502,66.479,74.443
6.0534,63.21,73.988
6.3609,67.214,76.295


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_392.csv <==
x,qOut,qIn
0.052667,66.278,76.652
0.1554,66.656,73.744
0.25852,63.161,74.011
0.3749,67.026,76.364
0.48024,65.769,76.921
0.56932,66.833,75.293
0.67244,63.886,73.9
0.80247,67.351,75.6
0.90781,65.377,76.419
0.98323,66.204,74.016
1.0864,63.919,74.129
1.23,68.127,77.364
1.3354,66.084,76.452
1.3972,66.056,73.038
1.5003,63.022,73.864
1.6576,67.409,76.861
1.7629,66.053,77.096
1.8111,66.562,73.883
1.9142,63.521,74.256
2.0852,67.424,77.139
2.1905,65.713,76.287
2.225,66.153,73.408
2.3281,63.339,73.812
2.5127,67.756,77.379
2.6181,66.355,77.182
2.6389,66.595,73.659
2.742,63.19,73.574
2.9403,67.202,76.901
3.0457,65.911,76.806
3.0528,66.652,73.279
3.1559,63.625,73.676
3.3679,67.574,77.207
3.4732,66.011,76.861
3.4667,66.506,73.828
3.5699,63.35,74.675
3.7955,67.231,76.553
3.9008,65.69,75.867
3.8807,66.403,74.123
3.9838,63.538,74.053
4.223,67.699,76.546
4.3284,66.211,77.03
4.2946,66.661,74.666
4.3977,63.278,73.758
4.6506,67.031,76.077
4.7559,65.592,76.641
4.7085,66.654,74.293
4.8116,63.915,73.987
5.0782,67.657,76.253
5.1835,65.745,76.21
5.1224,66.364,74.373
5.2255,63.692,74.531
5.5057,67.596,76.761
5.6111,65.6,76.332
5.5363,65.985,73.933
5.6395,63.319,74.477
5.9333,67.701,76.824
6.0386,66.13,76.242
5.9502,66.41,73.674
6.0534,63.333,73.894
6.3609,67.627,77.235


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_393.csv <==
x,qOut,qIn
0.052667,65.703,76.273
0.1554,66.07,73.698
0.25852,63.4,73.964
0.3749,67.83,77.84
0.48024,66.242,76.951
0.56932,66.318,72.927
0.67244,62.914,73.998
0.80247,67.146,76.831
0.90781,66.068,76.345
0.98323,66.924,74.398
1.0864,63.824,74.363
1.23,67.514,76.364
1.3354,65.778,76.56
1.3972,66.337,74.535
1.5003,63.37,73.524
1.6576,67.477,76.276
1.7629,66.023,76.848
1.8111,66.613,74.171
1.9142,63.48,74.161
2.0852,67.396,76.602
2.1905,65.881,76.853
2.225,66.533,74.334
2.3281,63.347,73.537
2.5127,67.238,75.613
2.6181,65.856,76.532
2.6389,66.821,74.744
2.742,63.916,74.448
2.9403,67.487,76.263
3.0457,65.511,76.57
3.0528,66.103,74.866
3.1559,63.252,74.058
3.3679,67.373,76.018
3.4732,65.893,76.668
3.4667,66.704,74.35
3.5699,63.777,73.755
3.7955,67.579,75.9
3.9008,65.825,76.773
3.8807,66.512,74.777
3.9838,63.758,74.322
4.223,67.532,76.724
4.3284,65.508,75.762
4.2946,65.914,73.673
4.3977,63.268,74.617
4.6506,67.824,76.597
4.7559,66.429,76.873
4.7085,66.635,74.346
4.8116,63.065,73.311
5.0782,67.031,76.155
5.1835,65.887,77.271
5.1224,66.915,74.797
5.2255,63.791,74.079
5.5057,67.251,75.797
5.6111,65.448,76.421
5.5363,66.409,74.539
5.6395,63.855,73.959
5.9333,67.771,76.256
6.0386,65.827,76.728
5.9502,66.301,74.37
6.0534,63.577,74.087
6.3609,67.588,76.587


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_394.csv <==
x,qOut,qIn
0.052667,65.823,76.422
0.1554,66.674,73.826
0.25852,63.779,75.101
0.3749,67.358,76.667
0.48024,65.342,75.5
0.56932,66.046,74.126
0.67244,63.759,74.953
0.80247,68.035,77.112
0.90781,66.028,75.862
0.98323,66.007,73.029
1.0864,63.174,74.718
1.23,67.772,77.2
1.3354,66.366,76.367
1.3972,66.453,73.905
1.5003,63.101,73.617
1.6576,67.341,76.979
1.7629,66.135,77.032
1.8111,66.649,73.669
1.9142,63.303,73.65
2.0852,67.249,76.626
2.1905,65.946,77.207
2.225,66.735,74.034
2.3281,63.598,73.791
2.5127,67.305,76.497
2.6181,65.669,76.344
2.6389,66.466,74.298
2.742,63.729,74.26
2.9403,67.673,76.669
3.0457,65.849,76.432
3.0528,66.223,73.812
3.1559,63.244,74.06
3.3679,67.473,77.007
3.4732,66.069,76.859
3.4667,66.644,74.165
3.5699,63.412,74.203
3.7955,67.229,75.822
3.9008,65.736,76.37
3.8807,66.654,74.329
3.9838,63.924,73.8
4.223,67.747,76.397
4.3284,65.811,77.065
4.2946,66.206,74.228
4.3977,63.338,74.354
4.6506,67.395,76.921
4.7559,65.707,75.946
4.7085,66.223,73.312
4.8116,63.398,74.104
5.0782,67.749,76.739
5.1835,66.336,77.184
5.1224,66.709,74.776
5.2255,63.322,73.658
5.5057,67.032,76.318
5.6111,65.483,76.558
5.5363,66.383,73.874
5.6395,63.771,73.972
5.9333,67.898,77.15
6.0386,66.159,76.69
5.9502,66.448,73.198
6.0534,63.241,73.742
6.3609,67.255,77.196


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_395.csv <==
x,qOut,qIn
0.052667,66.223,76.271
0.1554,66.534,73.472
0.25852,63.425,73.491
0.3749,67.656,77.202
0.48024,66.259,77.333
0.56932,66.635,73.501
0.67244,63.242,74.107
0.80247,67.034,77.205
0.90781,65.579,75.992
0.98323,66.503,73.754
1.0864,63.772,74.979
1.23,67.719,76.642
1.3354,65.939,75.751
1.3972,66.422,73.901
1.5003,63.517,74.076
1.6576,67.569,76.697
1.7629,65.913,76.426
1.8111,66.452,73.86
1.9142,63.515,75.1
2.0852,67.355,76.458
2.1905,65.533,75.874
2.225,66.112,74.383
2.3281,63.522,74.846
2.5127,67.826,76.766
2.6181,66.134,76.149
2.6389,66.317,73.838
2.742,63.192,73.862
2.9403,67.544,76.504
3.0457,66.304,77.104
3.0528,66.816,74.169
3.1559,63.439,73.866
3.3679,67.187,76.411
3.4732,65.703,76.473
3.4667,66.537,74.454
3.5699,63.634,74.119
3.7955,67.512,76.219
3.9008,65.833,76.659
3.8807,66.445,74.303
3.9838,63.49,74.037
4.223,67.453,76.375
4.3284,65.843,76.743
4.2946,66.491,74.389
4.3977,63.529,74.224
4.6506,67.459,76.164
4.7559,65.832,76.404
4.7085,66.499,73.817
4.8116,63.54,74.213
5.0782,67.515,76.839
5.1835,65.93,76.833
5.1224,66.642,74.534
5.2255,63.534,74.358
5.5057,67.098,75.81
5.6111,65.311,75.408
5.5363,66.397,74.49
5.6395,64.241,75.188
5.9333,68.158,76.812
6.0386,65.743,76.1
5.9502,65.697,74.005
6.0534,63.009,74.497
6.3609,67.646,76.822


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_396.csv <==
x,qOut,qIn
0.052667,66.039,76.765
0.1554,66.256,73.777
0.25852,63.247,74.056
0.3749,67.464,76.733
0.48024,65.997,76.878
0.56932,66.44,74.321
0.67244,63.305,73.7
0.80247,67.43,76.222
0.90781,66.08,76.917
0.98323,66.619,74.003
1.0864,63.361,73.348
1.23,67.405,76.205
1.3354,66.132,77.994
1.3972,66.791,74.995
1.5003,63.284,72.899
1.6576,66.828,76.032
1.7629,65.417,77.164
1.8111,66.668,74.273
1.9142,64.01,74.033
2.0852,67.71,76.508
2.1905,65.763,76.416
2.225,66.395,74.272
2.3281,63.645,74.305
2.5127,67.591,76.363
2.6181,65.765,76.297
2.6389,66.347,73.886
2.742,63.62,73.984
2.9403,67.664,76.968
3.0457,65.855,76.32
3.0528,66.245,73.779
3.1559,63.397,75.165
3.3679,67.512,76.863
3.4732,65.821,75.922
3.4667,66.201,74.179
3.5699,63.252,73.927
3.7955,67.627,76.494
3.9008,66.326,77.099
3.8807,66.792,73.839
3.9838,63.411,73.937
4.223,67.232,76.337
4.3284,65.813,76.871
4.2946,66.682,74.55
4.3977,63.707,73.778
4.6506,67.376,76.474
4.7559,65.567,76.509
4.7085,66.316,74.348
4.8116,63.749,74.649
5.0782,67.782,76.552
5.1835,65.861,75.807
5.1224,66.113,73.321
5.2255,63.293,73.949
5.5057,67.792,77.001
5.6111,66.404,77.478
5.5363,66.6,74.466
5.6395,63.019,73.587
5.9333,66.812,76.127
6.0386,65.502,76.616
5.9502,66.579,74.291
6.0534,63.984,73.872
6.3609,67.937,76.658


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_397.csv <==
x,qOut,qIn
0.052667,65.907,76.255
0.1554,66.2,73.76
0.25852,63.323,74.496
0.3749,67.631,77.219
0.48024,66.104,76.462
0.56932,66.294,73.686
0.67244,63.008,73.871
0.80247,67.361,76.372
0.90781,66.316,77.289
0.98323,66.948,74.456
1.0864,63.431,73.213
1.23,67.128,76.227
1.3354,65.797,77.322
1.3972,66.794,74.428
1.5003,63.694,73.668
1.6576,67.247,76.042
1.7629,65.534,76.631
1.8111,66.519,74.631
1.9142,63.904,74.296
2.0852,67.649,76.207
2.1905,65.595,76.393
2.225,66.092,74.079
2.3281,63.513,74.019
2.5127,67.791,77.2
2.6181,66.049,76.571
2.6389,66.275,73.392
2.742,63.185,74.399
2.9403,67.422,77.199
3.0457,66.057,76.482
3.0528,66.654,73.724
3.1559,63.502,74.08
3.3679,67.391,75.79
3.4732,65.876,76.414
3.4667,66.623,74.984
3.5699,63.821,74.297
3.7955,67.629,77.102
3.9008,65.651,76.908
3.8807,65.955,73.171
3.9838,62.952,73.236
4.223,67.378,76.698
4.3284,66.262,76.978
4.2946,67.108,73.937
4.3977,63.991,74.066
4.6506,67.391,76.956
4.7559,65.353,76.057
4.7085,65.981,73.126
4.8116,63.47,75.17
5.0782,67.764,77.238
5.1835,66.032,76.352
5.1224,66.254,73.827
5.2255,63.146,73.981
5.5057,67.372,77.08
5.6111,66.02,76.485
5.5363,66.688,73.52
5.6395,63.705,74.534
5.9333,67.589,76.791
6.0386,65.863,76.186
5.9502,66.378,73.831
6.0534,63.579,74.27
6.3609,67.659,76.87


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_398.csv <==
x,qOut,qIn
0.052667,65.938,76.495
0.1554,66.351,73.422
0.25852,63.272,74.618
0.3749,67.382,76.45
0.48024,65.966,76.137
0.56932,66.599,74.063
0.67244,63.52,74.33
0.80247,67.463,76.817
0.90781,65.922,76.729
0.98323,66.568,74.502
1.0864,63.387,74.027
1.23,67.11,75.858
1.3354,65.536,76.085
1.3972,66.6,74.699
1.5003,64.172,74.905
1.6576,67.947,76.141
1.7629,65.685,75.822
1.8111,65.834,74.101
1.9142,63.185,74.341
2.0852,67.786,77.156
2.1905,66.323,77.312
2.225,66.453,73.788
2.3281,62.931,73.589
2.5127,67.043,76.16
2.6181,65.998,76.271
2.6389,67.031,74.646
2.742,64.023,73.931
2.9403,67.632,75.951
3.0457,65.785,77.163
3.0528,66.317,74.594
3.1559,63.264,73.717
3.3679,67.196,76.048
3.4732,65.686,76.823
3.4667,66.524,74.752
3.5699,63.67,73.914
3.7955,67.563,76.556
3.9008,65.852,76.508
3.8807,66.423,73.94
3.9838,63.403,74.078
4.223,67.464,76.318
4.3284,66.031,76.303
4.2946,66.784,74.748
4.3977,63.613,74.393
4.6506,67.217,75.638
4.7559,65.514,76.614
4.7085,66.48,75.262
4.8116,63.776,73.837
5.0782,67.49,75.751
5.1835,65.524,76.394
5.1224,66.241,74.175
5.2255,63.802,74.75
5.5057,67.875,76.93
5.6111,65.83,76.418
5.5363,66.014,73.725
5.6395,63.164,73.99
5.9333,67.571,76.861
6.0386,66.149,76.507
5.9502,66.621,73.556
6.0534,63.576,74.164
6.3609,67.573,77.24


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_399.csv <==
x,qOut,qIn
0.052667,66.135,77.494
0.1554,66.451,74.466
0.25852,63.039,73.357
0.3749,66.945,76.041
0.48024,65.68,76.836
0.56932,66.847,74.422
0.67244,64.199,73.881
0.80247,67.874,76.489
0.90781,65.78,76.216
0.98323,66.142,73.391
1.0864,63.408,74.853
1.23,67.66,76.985
1.3354,66.004,76.437
1.3972,66.285,74.766
1.5003,63.07,73.778
1.6576,67.219,76.063
1.7629,65.961,76.677
1.8111,66.751,74.188
1.9142,63.653,73.765
2.0852,67.539,76.42
2.1905,66.023,77.256
2.225,66.713,74.498
2.3281,63.439,73.83
2.5127,67.014,75.767
2.6181,65.41,76.169
2.6389,66.585,74.828
2.742,64.143,74.784
2.9403,67.813,76.045
3.0457,65.536,76.457
3.0528,65.902,74.635
3.1559,63.411,73.976
3.3679,67.803,76.768
3.4732,66.062,76.468
3.4667,66.258,73.099
3.5699,63.339,73.876
3.7955,67.758,77.025
3.9008,66.328,77.296
3.8807,66.509,74.06
3.9838,63.114,73.337
4.223,67.122,76.77
4.3284,65.791,77.224
4.2946,66.496,73.577
4.3977,63.535,73.619
4.6506,67.609,77.19
4.7559,66.097,76.896
4.7085,66.519,73.606
4.8116,63.307,73.528
5.0782,67.36,76.836
5.1835,66.007,76.937
5.1224,66.664,73.688
5.2255,63.47,73.776
5.5057,67.291,76.783
5.6111,65.774,76.793
5.5363,66.529,74.295
5.6395,63.563,74.289
5.9333,67.389,76.04
6.0386,65.702,76.131
5.9502,66.349,74.083
6.0534,63.567,74.28
6.3609,67.741,76.798


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_400.csv <==
x,qOut,qIn
0.052667,65.95,76.88
0.1554,66.22,73.909
0.25852,63.277,73.497
0.3749,67.73,77.426
0.48024,66.4,77.491
0.56932,66.522,72.947
0.67244,62.833,72.848
0.80247,67.008,76.481
0.90781,66.186,77.718
0.98323,67.23,74.859
1.0864,63.773,73.016
1.23,66.949,76.271
1.3354,65.193,76.955
1.3972,66.312,73.831
1.5003,63.85,74.672
1.6576,67.798,77.183
1.7629,65.863,76.249
1.8111,66.243,73.374
1.9142,63.335,74.072
2.0852,67.576,76.719
2.1905,66.128,75.943
2.225,66.725,73.978
2.3281,63.676,74.951
2.5127,67.447,76.574
2.6181,65.642,76.603
2.6389,66.193,74.297
2.742,63.276,73.841
2.9403,67.353,76.233
3.0457,65.84,76.26
3.0528,66.613,74.103
3.1559,63.906,74.618
3.3679,67.774,77.13
3.4732,65.761,76.385
3.4667,66.016,73.545
3.5699,63.134,74.378
3.7955,67.49,76.693
3.9008,66.094,76.277
3.8807,66.64,74.114
3.9838,63.632,74.356
4.223,67.613,76.721
4.3284,65.95,76.712
4.2946,66.354,74.037
4.3977,63.272,73.544
4.6506,67.406,76.701
4.7559,66.013,76.879
4.7085,66.671,73.684
4.8116,63.608,74.197
5.0782,67.442,76.583
5.1835,65.772,76.62
5.1224,66.397,74.004
5.2255,63.523,74.149
5.5057,67.51,76.704
5.6111,65.82,76.458
5.5363,66.359,73.832
5.6395,63.509,74.182
5.9333,67.58,76.856
6.0386,65.899,76.474
5.9502,66.323,74.326
6.0534,63.458,74
6.3609,67.601,76.398


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_401.csv <==
x,qOut,qIn
0.052667,66.074,76.569
0.1554,66.67,74.819
0.25852,63.48,73.739
0.3749,67.356,75.928
0.48024,65.867,77.029
0.56932,66.616,74.594
0.67244,63.518,73.787
0.80247,67.311,75.867
0.90781,65.742,76.977
0.98323,66.624,74.791
1.0864,63.713,73.686
1.23,67.403,76.364
1.3354,65.582,76.441
1.3972,66.398,74.072
1.5003,63.751,74.355
1.6576,67.637,76.684
1.7629,65.706,75.83
1.8111,66.238,73.956
1.9142,63.576,75.211
2.0852,67.678,76.535
2.1905,65.845,76.091
2.225,66.193,74.354
2.3281,63.28,73.848
2.5127,67.532,76.788
2.6181,66.062,76.779
2.6389,66.625,73.462
2.742,63.554,74.483
2.9403,67.419,76.63
3.0457,65.76,76.051
3.0528,66.461,74.111
3.1559,63.757,74.313
3.3679,67.682,76.477
3.4732,65.747,75.914
3.4667,66.044,74.026
3.5699,63.343,75.084
3.7955,67.735,77.542
3.9008,66.108,76.652
3.8807,66.168,73.43
3.9838,62.691,73.146
4.223,67.09,76.265
4.3284,66.321,76.986
4.2946,67.437,74.833
4.3977,64.136,74.249
4.6506,67.271,76.222
4.7559,65.275,76.436
4.7085,66.159,74.255
4.8116,63.563,74.165
5.0782,67.645,76.657
5.1835,65.958,76.126
5.1224,66.557,74.047
5.2255,63.659,74.853
5.5057,67.55,76.203
5.6111,65.762,75.899
5.5363,66.307,74.618
5.6395,63.526,74.552
5.9333,67.633,76.354
6.0386,65.932,76.383
5.9502,66.309,74.371
6.0534,63.267,74.1
6.3609,67.457,76.216


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_402.csv <==
x,qOut,qIn
0.052667,66.032,77.395
0.1554,66.482,74.709
0.25852,63.255,72.905
0.3749,67.184,76.358
0.48024,65.774,77.218
0.56932,66.59,74.143
0.67244,63.651,73.63
0.80247,67.536,76.722
0.90781,65.875,77.024
0.98323,66.43,73.92
1.0864,63.37,73.589
1.23,67.382,76.739
1.3354,65.918,76.915
1.3972,66.661,73.869
1.5003,63.624,73.874
1.6576,67.392,76.195
1.7629,65.7,76.508
1.8111,66.442,74.334
1.9142,63.736,74.098
2.0852,67.626,76.935
2.1905,65.682,76.863
2.225,66.002,73.49
2.3281,63.175,74.318
2.5127,67.578,77.121
2.6181,66.19,76.251
2.6389,66.58,73.294
2.742,63.315,74.27
2.9403,67.476,76.983
3.0457,66.249,76.956
3.0528,66.891,74.522
3.1559,63.342,73.645
3.3679,66.852,75.4
3.4732,65.43,76.522
3.4667,66.768,75.234
3.5699,64.315,74.42
3.7955,67.803,76.47
3.9008,65.395,75.892
3.8807,65.765,73.262
3.9838,63.318,74.552
4.223,67.857,76.738
4.3284,66.254,76.74
4.2946,66.477,74.575
4.3977,63.313,73.942
4.6506,67.293,76.757
4.7559,65.696,76.75
4.7085,66.273,73.236
4.8116,63.503,74.039
5.0782,67.805,76.957
5.1835,66.285,76.45
5.1224,66.541,73.683
5.2255,63.337,74.152
5.5057,67.416,77.096
5.6111,65.954,76.951
5.5363,66.398,74.29
5.6395,63.169,73.603
5.9333,67.233,76.219
6.0386,65.949,76.778
5.9502,66.725,74.099
6.0534,63.722,73.858
6.3609,67.644,76.26


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_403.csv <==
x,qOut,qIn
0.052667,65.72,75.56
0.1554,66.126,73.633
0.25852,63.571,74.546
0.3749,67.85,77.319
0.48024,66.022,76.219
0.56932,66.237,73.791
0.67244,63.204,74.915
0.80247,67.284,76.406
0.90781,65.703,75.755
0.98323,66.379,73.935
1.0864,63.751,74.565
1.23,67.886,76.852
1.3354,66.035,76.639
1.3972,66.187,73.918
1.5003,63.176,74.401
1.6576,67.431,76.96
1.7629,65.968,76.306
1.8111,66.455,73.414
1.9142,63.456,73.949
2.0852,67.654,76.986
2.1905,66.216,76.82
2.225,66.648,73.935
2.3281,63.409,74.041
2.5127,67.254,76.695
2.6181,65.699,76.036
2.6389,66.381,73.67
2.742,63.554,75.081
2.9403,67.679,76.38
3.0457,66.084,76.478
3.0528,66.432,74.799
3.1559,63.123,73.294
3.3679,67.169,76.101
3.4732,65.926,77.359
3.4667,66.863,74.763
3.5699,63.767,73.789
3.7955,67.294,75.91
3.9008,65.491,76.405
3.8807,66.392,74.006
3.9838,63.848,74.208
4.223,67.808,76.757
4.3284,65.854,76.72
4.2946,66.22,74.26
4.3977,63.37,74.349
4.6506,67.431,76.5
4.7559,65.718,76.287
4.7085,66.239,73.466
4.8116,63.551,74.35
5.0782,67.912,77.369
5.1835,66.329,76.383
5.1224,66.451,73.378
5.2255,62.999,74.017
5.5057,67.128,76.817
5.6111,66,76.675
5.5363,66.925,74.77
5.6395,63.676,74.105
5.9333,67.1,76.158
6.0386,65.353,76.175
5.9502,66.453,74.422
6.0534,64.036,74.994
6.3609,67.862,76.223


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_404.csv <==
x,qOut,qIn
0.052667,65.655,76.913
0.1554,66.488,74.776
0.25852,63.732,74.111
0.3749,67.611,76.217
0.48024,65.788,76.467
0.56932,66.334,74.04
0.67244,63.431,73.941
0.80247,67.554,76.269
0.90781,66.044,76.984
0.98323,66.694,74.303
1.0864,63.538,74.031
1.23,67.18,76.238
1.3354,65.462,76.107
1.3972,66.406,74.911
1.5003,63.881,74.616
1.6576,67.717,76.23
1.7629,65.626,76.435
1.8111,65.997,73.831
1.9142,63.386,74.18
2.0852,67.824,77.311
2.1905,66.241,76.322
2.225,66.477,73.096
2.3281,63.282,74.026
2.5127,67.427,76.787
2.6181,66.053,76.303
2.6389,66.638,74.413
2.742,63.512,74.947
2.9403,67.302,76.384
3.0457,65.619,76.416
3.0528,66.236,74.147
3.1559,63.312,73.651
3.3679,67.529,76.104
3.4732,66.184,76.918
3.4667,66.879,74.397
3.5699,63.719,74.456
3.7955,67.313,76.587
3.9008,65.502,76.613
3.8807,66.264,74.226
3.9838,63.535,74.037
4.223,67.561,76.273
4.3284,65.874,76.1
4.2946,66.519,74.247
4.3977,63.889,74.767
4.6506,67.877,76.89
4.7559,65.856,76.065
4.7085,65.927,73.425
4.8116,62.961,74.278
5.0782,67.552,76.888
5.1835,66.401,76.858
5.1224,66.804,74.452
5.2255,63.223,73.715
5.5057,67.035,75.834
5.6111,65.81,76.696
5.5363,66.823,74.83
5.6395,63.781,74.057
5.9333,67.438,75.725
6.0386,65.74,76.873
5.9502,66.507,75.216
6.0534,63.54,73.556
6.3609,67.329,75.738


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_405.csv <==
x,qOut,qIn
0.052667,66.174,76.343
0.1554,66.616,73.662
0.25852,63.346,74.59
0.3749,67.306,76.457
0.48024,65.915,76.266
0.56932,66.727,74.539
0.67244,63.726,73.949
0.80247,67.46,75.782
0.90781,65.709,76.311
0.98323,66.411,74.685
1.0864,63.742,74.498
1.23,67.664,76.615
1.3354,65.688,76.524
1.3972,65.949,73.809
1.5003,63.027,73.793
1.6576,67.489,76.822
1.7629,66.259,77.41
1.8111,66.849,74.058
1.9142,63.519,73.367
2.0852,67.211,76.383
2.1905,65.666,76.277
2.225,66.585,73.818
2.3281,63.929,74.734
2.5127,67.764,76.979
2.6181,65.747,76.66
2.6389,66.055,73.951
2.742,63.14,73.879
2.9403,67.365,76.3
3.0457,65.908,76.804
3.0528,66.604,73.7
3.1559,63.86,73.977
3.3679,67.801,77.373
3.4732,65.857,76.62
3.4667,66.028,73.382
3.5699,63.163,74.461
3.7955,67.576,77.217
3.9008,66.132,76.598
3.8807,66.389,73.199
3.9838,63.207,73.481
4.223,67.562,77.184
4.3284,66.386,77.049
4.2946,66.774,74.316
4.3977,63.24,73.362
4.6506,67.083,76.5
4.7559,65.81,77.271
4.7085,66.641,73.619
4.8116,63.481,73.425
5.0782,67.36,76.754
5.1835,65.958,77.175
5.1224,66.801,74.395
5.2255,63.65,73.973
5.5057,67.149,76.01
5.6111,65.367,76.282
5.5363,66.343,74.336
5.6395,63.948,74.348
5.9333,67.941,77.036
6.0386,65.87,76.33
5.9502,66.021,73.355
6.0534,63.13,74.376
6.3609,67.554,77.313


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_406.csv <==
x,qOut,qIn
0.052667,66.005,76.943
0.1554,67.031,75.17
0.25852,63.938,73.998
0.3749,67.302,76.219
0.48024,65.331,76.597
0.56932,66.149,74.037
0.67244,63.565,74.356
0.80247,67.686,76.254
0.90781,65.989,75.993
0.98323,66.52,74.44
1.0864,63.661,74.535
1.23,67.641,76.151
1.3354,65.853,76.55
1.3972,66.201,74.658
1.5003,63.171,73.811
1.6576,67.4,76.5
1.7629,66.048,77.231
1.8111,66.662,73.921
1.9142,63.369,73.619
2.0852,67.238,76.018
2.1905,65.9,76.47
2.225,66.906,74.895
2.3281,63.912,74.244
2.5127,67.371,76.21
2.6181,65.407,76.535
2.6389,66.219,74.46
2.742,63.569,74.501
2.9403,67.517,75.981
3.0457,65.712,76.248
3.0528,66.424,74.487
3.1559,63.832,74.52
3.3679,67.807,76.712
3.4732,65.809,76.268
3.4667,66.143,73.487
3.5699,63.404,74.077
3.7955,67.682,76.659
3.9008,66.04,76.579
3.8807,66.396,73.626
3.9838,63.515,74.718
4.223,67.602,77.554
4.3284,65.838,75.886
4.2946,66.039,73.103
4.3977,62.985,74.547
4.6506,67.497,77.042
4.7559,66.398,76.661
4.7085,66.929,74.612
4.8116,63.383,73.659
5.0782,67.044,76.029
5.1835,65.668,76.621
5.1224,66.734,74.559
5.2255,63.975,74.364
5.5057,67.667,75.859
5.6111,65.709,76.183
5.5363,66.191,74.458
5.6395,63.454,74.381
5.9333,67.687,76.746
6.0386,66.06,76.825
5.9502,66.361,74.052
6.0534,63.019,73.375
6.3609,67.133,75.867


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_407.csv <==
x,qOut,qIn
0.052667,65.815,76.68
0.1554,66.493,73.789
0.25852,63.322,73.342
0.3749,67.4,76.603
0.48024,66.18,77.059
0.56932,67.039,74.519
0.67244,63.66,74.279
0.80247,66.95,75.913
0.90781,65.196,75.808
0.98323,66.396,74.872
1.0864,64.034,75.093
1.23,67.853,75.847
1.3354,65.705,75.7
1.3972,66.067,74.62
1.5003,63.405,74.454
1.6576,67.733,76.387
1.7629,66.093,76.769
1.8111,66.436,74.166
1.9142,63.246,73.776
2.0852,67.259,76.138
2.1905,65.838,76.783
2.225,66.7,74.858
2.3281,63.874,74.186
2.5127,67.542,76.559
2.6181,65.528,76.052
2.6389,66.045,73.496
2.742,63.491,74.684
2.9403,67.886,76.683
3.0457,66.248,76.482
3.0528,66.407,74.673
3.1559,63.206,73.715
3.3679,67.363,76.737
3.4732,65.974,76.799
3.4667,66.497,73.778
3.5699,63.336,73.61
3.7955,67.454,76.349
3.9008,66.155,77.314
3.8807,66.796,74.749
3.9838,63.509,73.573
4.223,67.202,76.136
4.3284,65.642,76.729
4.2946,66.473,73.898
4.3977,63.609,73.567
4.6506,67.61,76.508
4.7559,66.027,76.864
4.7085,66.597,74.812
4.8116,63.442,74.037
5.0782,67.132,75.964
5.1835,65.431,76.94
5.1224,66.265,74.564
5.2255,63.662,73.791
5.5057,67.781,76.524
5.6111,66.04,76.814
5.5363,66.385,73.363
5.6395,63.421,73.647
5.9333,67.647,76.947
6.0386,66.164,76.909
5.9502,66.511,74.229
6.0534,63.233,74.17
6.3609,67.211,76.632


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_408.csv <==
x,qOut,qIn
0.052667,65.725,75.997
0.1554,66.282,74.422
0.25852,63.635,74.825
0.3749,67.647,76.241
0.48024,65.723,75.909
0.56932,66.128,73.608
0.67244,63.512,74.451
0.80247,67.848,77.037
0.90781,66.121,76.539
0.98323,66.223,74.094
1.0864,63.103,74.497
1.23,67.35,76.708
1.3354,65.963,76.544
1.3972,66.452,73.694
1.5003,63.356,73.81
1.6576,67.608,76.35
1.7629,66.352,77.147
1.8111,66.861,74.184
1.9142,63.404,73.507
2.0852,67.123,76.685
2.1905,65.704,76.547
2.225,66.617,74.524
2.3281,63.595,74.432
2.5127,67.285,75.728
2.6181,65.601,76.593
2.6389,66.469,74.947
2.742,63.775,73.962
2.9403,67.665,76.014
3.0457,65.802,76.309
3.0528,66.274,74.291
3.1559,63.48,74.526
3.3679,67.685,76.669
3.4732,66.068,76.808
3.4667,66.399,74.238
3.5699,63.067,73.363
3.7955,67.143,76.125
3.9008,65.971,77.073
3.8807,67.007,75.042
3.9838,63.975,74.162
4.223,67.368,75.588
4.3284,65.38,76.008
4.2946,66.157,74.498
4.3977,63.704,74.293
4.6506,67.937,76.576
4.7559,66.129,77.136
4.7085,66.28,74.259
4.8116,62.987,73.285
5.0782,67.134,75.997
5.1835,65.926,77.02
5.1224,66.857,74.232
5.2255,63.843,73.855
5.5057,67.484,76.871
5.6111,65.669,76.729
5.5363,66.345,74.02
5.6395,63.409,74.411
5.9333,67.305,76.544
6.0386,65.687,75.879
5.9502,66.587,74.204
6.0534,63.891,74.783
6.3609,67.694,76.362


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_409.csv <==
x,qOut,qIn
0.052667,66.191,77.313
0.1554,66.739,73.769
0.25852,63.466,73.742
0.3749,67.415,76.372
0.48024,66.037,76.985
0.56932,66.675,74.197
0.67244,63.448,73.121
0.80247,67.356,76.859
0.90781,65.958,77.577
0.98323,66.709,74.171
1.0864,63.442,73.82
1.23,67.039,76.068
1.3354,65.469,76.237
1.3972,66.545,74.652
1.5003,64.033,74.519
1.6576,67.922,76.556
1.7629,65.901,76.02
1.8111,66.137,73.917
1.9142,63.135,73.956
2.0852,67.478,76.323
2.1905,66.193,77.261
2.225,66.815,74.723
2.3281,63.418,73.625
2.5127,66.984,76.023
2.6181,65.429,76.58
2.6389,66.55,74.309
2.742,63.991,74.64
2.9403,67.751,76.259
3.0457,65.695,75.912
3.0528,66.15,74.404
3.1559,63.514,74.887
3.3679,67.745,76.708
3.4732,65.996,76.24
3.4667,66.268,74.114
3.5699,63.164,73.741
3.7955,67.443,76.018
3.9008,66.188,76.849
3.8807,66.868,74.43
3.9838,63.651,74.102
4.223,67.311,76.546
4.3284,65.623,76.683
4.2946,66.366,74.228
4.3977,63.427,74.242
4.6506,67.352,76.018
4.7559,65.789,76.156
4.7085,66.641,74.858
4.8116,63.86,74.496
5.0782,67.619,76.556
5.1835,65.66,76.27
5.1224,66.2,74.137
5.2255,63.444,74.461
5.5057,67.578,75.739
5.6111,65.937,75.946
5.5363,66.517,74.887
5.6395,63.796,74.145
5.9333,67.781,76.561
6.0386,65.82,77.079
5.9502,65.931,74.119
6.0534,62.909,73.203
6.3609,67.377,76.953


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_410.csv <==
x,qOut,qIn
0.052667,66.016,77.163
0.1554,66.621,74.277
0.25852,63.265,74.082
0.3749,67.008,75.887
0.48024,65.61,76.453
0.56932,66.705,74.868
0.67244,64.038,74.148
0.80247,67.818,76.15
0.90781,65.856,76.451
0.98323,66.269,74.152
1.0864,63.369,74.167
1.23,67.545,76.732
1.3354,66.028,76.507
1.3972,66.591,74.155
1.5003,63.35,73.698
1.6576,67.19,76.2
1.7629,65.749,76.597
1.8111,66.774,74.505
1.9142,63.906,74.882
2.0852,67.357,76.564
2.1905,65.276,75.227
2.225,66.091,74.159
2.3281,63.749,75.395
2.5127,67.901,75.736
2.6181,65.939,75.644
2.6389,66.207,74.727
2.742,63.482,74.844
2.9403,67.733,76.695
3.0457,65.961,76.733
3.0528,66.109,74.036
3.1559,62.94,73.506
3.3679,67.324,76.305
3.4732,66.22,76.733
3.4667,66.997,74.381
3.5699,63.811,74.158
3.7955,67.447,76.474
3.9008,65.712,76.685
3.8807,66.38,74.244
3.9838,63.394,73.731
4.223,67.333,76.12
4.3284,65.796,76.765
4.2946,66.654,74.585
4.3977,63.866,74.491
4.6506,67.549,76.303
4.7559,65.528,76.017
4.7085,66.051,73.873
4.8116,63.474,74.173
5.0782,67.828,77.292
5.1835,66.174,76.625
5.1224,66.402,74.107
5.2255,63.195,74.022
5.5057,67.248,76.367
5.6111,65.823,76.516
5.5363,66.548,73.894
5.6395,63.745,74.079
5.9333,67.799,76.702
6.0386,66.083,76.417
5.9502,66.328,73.761
6.0534,63.15,73.85
6.3609,67.334,77.037


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_411.csv <==
x,qOut,qIn
0.052667,66.283,76.662
0.1554,66.795,74.015
0.25852,63.444,74.368
0.3749,67.218,76.21
0.48024,65.727,76.634
0.56932,66.467,74.652
0.67244,63.501,73.877
0.80247,67.51,76.233
0.90781,66.001,76.92
0.98323,66.59,74.274
1.0864,63.44,73.397
1.23,67.383,76.14
1.3354,65.945,76.768
1.3972,66.69,74.741
1.5003,63.58,74.142
1.6576,67.278,76.321
1.7629,65.59,76.958
1.8111,66.379,74.505
1.9142,63.459,73.647
2.0852,67.377,75.999
2.1905,65.81,76.613
2.225,66.718,74.659
2.3281,64.01,74.379
2.5127,67.679,76.309
2.6181,65.558,76.446
2.6389,66.025,74.001
2.742,63.495,73.715
2.9403,67.819,76.636
3.0457,66.074,76.713
3.0528,66.253,73.331
3.1559,63.315,74.3
3.3679,67.625,77.866
3.4732,66.082,76.824
3.4667,66.232,73.186
3.5699,62.808,73.767
3.7955,67.097,76.707
3.9008,66.16,76.74
3.8807,67.152,74.494
3.9838,63.917,73.559
4.223,67.349,75.962
4.3284,65.563,77.022
4.2946,66.424,74.527
4.3977,63.789,73.998
4.6506,67.609,76.679
4.7559,65.597,76.388
4.7085,65.995,73.152
4.8116,63.356,74.338
5.0782,67.821,77.28
5.1835,66.288,77.052
5.1224,66.455,73.78
5.2255,63.1,73.044
5.5057,67.168,76.988
5.6111,65.875,76.788
5.5363,66.648,73.656
5.6395,63.759,74.553
5.9333,67.634,77.126
6.0386,65.83,76.508
5.9502,66.15,73.198
6.0534,63.147,73.791
6.3609,67.523,77.095


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_412.csv <==
x,qOut,qIn
0.052667,65.398,75.927
0.1554,66.436,74.332
0.25852,63.977,74.588
0.3749,67.905,76.919
0.48024,65.871,76.3
0.56932,66.205,73.942
0.67244,63.246,74.386
0.80247,67.306,76.347
0.90781,65.735,76.062
0.98323,66.576,74.54
1.0864,63.976,74.817
1.23,67.778,76.522
1.3354,65.634,75.766
1.3972,65.918,73.629
1.5003,63.354,74.721
1.6576,67.878,77.178
1.7629,66.275,76.524
1.8111,66.351,73.811
1.9142,63.045,73.706
2.0852,67.29,76.537
2.1905,66.089,76.824
2.225,66.776,73.623
2.3281,63.623,74.078
2.5127,67.435,76.844
2.6181,65.827,76.764
2.6389,66.444,74.246
2.742,63.415,74.309
2.9403,67.302,76.375
3.0457,65.703,76.129
3.0528,66.434,74.094
3.1559,63.672,74.459
3.3679,67.757,76.921
3.4732,66.072,76.425
3.4667,66.419,74.207
3.5699,63.211,74.647
3.7955,67.275,76.046
3.9008,65.947,75.869
3.8807,66.786,74.915
3.9838,63.723,73.547
4.223,67.508,75.515
4.3284,65.886,77.215
4.2946,66.639,75.019
4.3977,63.601,74.361
4.6506,67.13,76.098
4.7559,65.229,76.218
4.7085,66.117,74.597
4.8116,63.701,74.293
5.0782,67.884,76.248
5.1835,66.066,75.992
5.1224,66.373,74.265
5.2255,63.496,74.433
5.5057,67.714,76.534
5.6111,66.091,76.741
5.5363,66.342,74.167
5.6395,63.015,73.37
5.9333,67.162,76.454
6.0386,66.006,77.444
5.9502,66.932,74.614
6.0534,63.717,73.909
6.3609,67.157,75.956


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_413.csv <==
x,qOut,qIn
0.052667,65.566,76.547
0.1554,66.165,74.416
0.25852,63.593,73.941
0.3749,67.647,76.65
0.48024,65.76,76.865
0.56932,66.222,73.69
0.67244,63.428,74.426
0.80247,67.551,76.962
0.90781,65.871,76.129
0.98323,66.367,73.618
1.0864,63.523,74.359
1.23,67.685,76.881
1.3354,66.064,76.564
1.3972,66.439,73.984
1.5003,63.365,74.089
1.6576,67.414,76.91
1.7629,65.88,76.203
1.8111,66.444,73.469
1.9142,63.474,74.438
2.0852,67.567,76.538
2.1905,66.044,76.65
2.225,66.546,74.182
2.3281,63.395,74.092
2.5127,67.267,76.146
2.6181,65.702,76.551
2.6389,66.43,74.665
2.742,63.623,74.418
2.9403,67.588,76.644
3.0457,65.826,76.769
3.0528,66.257,73.836
3.1559,63.289,73.571
3.3679,67.539,76.335
3.4732,66.181,76.705
3.4667,66.787,74.42
3.5699,63.705,74.328
3.7955,67.487,76.726
3.9008,65.722,76.603
3.8807,66.195,74.154
3.9838,63.185,73.279
4.223,67.415,76.004
4.3284,66.119,77.654
4.2946,66.829,74.481
4.3977,63.74,73.478
4.6506,67.381,76.809
4.7559,65.543,76.609
4.7085,66.101,73.61
4.8116,63.437,74.02
5.0782,67.826,76.883
5.1835,66.315,76.576
5.1224,66.43,73.623
5.2255,62.994,73.575
5.5057,67.264,76.957
5.6111,66.239,77.816
5.5363,66.891,74.773
5.6395,63.142,73.068
5.9333,66.642,75.396
6.0386,65.445,77.003
5.9502,66.97,75.005
6.0534,64.38,73.906
6.3609,67.8,75.869


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_414.csv <==
x,qOut,qIn
0.052667,65.789,76.159
0.1554,66.15,73.846
0.25852,63.357,74.502
0.3749,67.635,76.775
0.48024,66.055,76.048
0.56932,66.39,73.681
0.67244,63.372,74.545
0.80247,67.608,76.931
0.90781,66.156,77.119
0.98323,66.513,74.117
1.0864,63.138,73.508
1.23,67.126,76.219
1.3354,65.888,76.367
1.3972,66.858,73.88
1.5003,63.941,74.491
1.6576,67.64,76.857
1.7629,65.775,76.529
1.8111,66.3,74.694
1.9142,63.27,74.213
2.0852,67.171,75.941
2.1905,65.608,76.103
2.225,66.546,74.297
2.3281,63.972,74.588
2.5127,67.904,76.471
2.6181,65.924,76.087
2.6389,66.203,74.147
2.742,63.293,74.387
2.9403,67.485,76.366
3.0457,65.928,76.673
3.0528,66.424,74.527
3.1559,63.403,74.14
3.3679,67.435,76.551
3.4732,65.893,76.406
3.4667,66.458,74.058
3.5699,63.426,74.459
3.7955,67.557,76.202
3.9008,66.169,76.348
3.8807,66.77,74.651
3.9838,63.409,73.812
4.223,67.174,75.758
4.3284,65.781,77.139
4.2946,66.839,75.829
4.3977,63.805,73.499
4.6506,67.119,75.229
4.7559,65.137,76.382
4.7085,66.214,74.364
4.8116,64.093,74.847
5.0782,68.142,77.267
5.1835,65.881,75.989
5.1224,65.902,73.573
5.2255,63.006,74.045
5.5057,67.507,76.903
5.6111,66.201,76.463
5.5363,66.825,73.697
5.6395,63.718,74.59
5.9333,67.43,76.569
6.0386,65.638,75.956
5.9502,66.301,74.083
6.0534,63.631,74.691
6.3609,67.653,76.865


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_415.csv <==
x,qOut,qIn
0.052667,66.223,77.023
0.1554,66.527,73.341
0.25852,63.239,73.869
0.3749,67.358,77.263
0.48024,66.089,76.798
0.56932,66.758,73.813
0.67244,63.444,73.694
0.80247,67.192,76.157
0.90781,65.751,76.383
0.98323,66.729,74.025
1.0864,63.89,74.927
1.23,67.505,76.938
1.3354,65.51,76.216
1.3972,66.117,74.321
1.5003,63.382,74.515
1.6576,67.459,75.832
1.7629,65.802,75.639
1.8111,66.486,74.416
1.9142,63.95,74.865
2.0852,68.029,76.881
2.1905,65.986,76.746
2.225,65.91,73.602
2.3281,62.701,73.765
2.5127,67.221,76.602
2.6181,66.243,76.917
2.6389,67.075,74.583
2.742,63.775,73.615
2.9403,67.311,75.849
3.0457,65.641,76.844
3.0528,66.5,74.261
3.1559,63.725,74.102
3.3679,67.569,76.92
3.4732,65.729,76.661
3.4667,66.285,73.836
3.5699,63.365,74.202
3.7955,67.389,76.541
3.9008,65.815,76.241
3.8807,66.614,73.997
3.9838,63.876,74.44
4.223,67.678,76.741
4.3284,65.68,76.035
4.2946,66.14,73.941
4.3977,63.532,74.618
4.6506,67.707,76.935
4.7559,65.85,76.406
4.7085,66.085,73.275
4.8116,63.262,74.342
5.0782,67.685,77.637
5.1835,66.209,76.347
5.1224,66.475,72.952
5.2255,63.25,74.218
5.5057,67.393,76.948
5.6111,66.053,76.311
5.5363,66.668,74.411
5.6395,63.614,74.277
5.9333,67.424,76.677
6.0386,65.677,76.494
5.9502,66.167,73.912
6.0534,63.365,73.912
6.3609,67.691,76.918


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_416.csv <==
x,qOut,qIn
0.052667,65.821,76.481
0.1554,66.115,73.616
0.25852,63.144,74.339
0.3749,67.497,76.633
0.48024,66.208,76.267
0.56932,66.797,74.318
0.67244,63.522,74.035
0.80247,67.338,76.102
0.90781,65.856,76.782
0.98323,66.652,74.699
1.0864,63.551,74.138
1.23,67.223,76.009
1.3354,65.559,76.08
1.3972,66.506,74.812
1.5003,63.791,74.494
1.6576,67.584,75.909
1.7629,65.681,76.512
1.8111,66.344,74.783
1.9142,63.623,73.959
2.0852,67.532,76.553
2.1905,65.647,76.58
2.225,66.286,73.747
2.3281,63.736,74.669
2.5127,67.793,76.978
2.6181,65.826,75.534
2.6389,66.122,73.152
2.742,63.498,75.115
2.9403,67.9,77.423
3.0457,66.179,76.389
3.0528,66.203,73.782
3.1559,62.955,73.851
3.3679,67.254,76.533
3.4732,66.052,76.365
3.4667,66.741,73.762
3.5699,63.696,74.453
3.7955,67.602,77.54
3.9008,65.941,76.805
3.8807,66.378,73.839
3.9838,63.105,73.869
4.223,67.05,76.299
4.3284,65.749,75.837
4.2946,66.896,74.26
4.3977,64.313,75.086
4.6506,67.908,76.209
4.7559,65.621,75.882
4.7085,65.861,74.264
4.8116,63.192,74.788
5.0782,67.642,76.829
5.1835,66.111,76.475
5.1224,66.413,74.365
5.2255,63.12,73.341
5.5057,67.27,76.316
5.6111,66.085,77.057
5.5363,66.974,74.236
5.6395,63.856,74.091
5.9333,67.373,76.036
6.0386,65.526,76.311
5.9502,66.294,74.499
6.0534,63.7,74.444
6.3609,67.716,76.839


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_417.csv <==
x,qOut,qIn
0.052667,65.382,76.337
0.1554,66.125,73.767
0.25852,63.532,73.687
0.3749,67.87,76.879
0.48024,66.333,76.856
0.56932,66.652,73.919
0.67244,63.4,74.11
0.80247,67.285,76.561
0.90781,65.727,76.575
0.98323,66.367,73.843
1.0864,63.451,74.013
1.23,67.554,76.954
1.3354,66.031,76.811
1.3972,66.531,74.308
1.5003,63.35,73.959
1.6576,67.272,76.349
1.7629,65.807,76.445
1.8111,66.614,73.97
1.9142,63.708,73.861
2.0852,67.624,76.679
2.1905,65.953,76.622
2.225,66.54,74.103
2.3281,63.476,74.174
2.5127,67.228,76.204
2.6181,65.508,76.382
2.6389,66.354,74.253
2.742,63.794,74.797
2.9403,67.697,76.933
3.0457,65.66,76.103
3.0528,66.013,74.108
3.1559,63.391,74.004
3.3679,67.784,77.037
3.4732,66.147,76.368
3.4667,66.359,72.917
3.5699,63.427,74.474
3.7955,67.78,77.436
3.9008,66.27,76.158
3.8807,66.33,73.742
3.9838,62.916,74.18
4.223,67.216,76.542
4.3284,66.17,77.422
4.2946,66.832,74.708
4.3977,63.323,72.65
4.6506,67.027,75.604
4.7559,65.743,77.392
4.7085,66.864,74.552
4.8116,64.07,73.915
5.0782,67.599,76.484
5.1835,65.505,76.784
5.1224,65.958,74.114
5.2255,63.254,73.864
5.5057,67.649,77.067
5.6111,66.201,77.017
5.5363,66.583,73.464
5.6395,63.258,73.141
5.9333,67.306,76.594
6.0386,66.061,77.238
5.9502,66.886,74.724
6.0534,63.746,74.23
6.3609,67.245,76.518


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_418.csv <==
x,qOut,qIn
0.052667,65.915,76.348
0.1554,66.126,73.438
0.25852,63.052,74.128
0.3749,67.491,77.143
0.48024,66.321,76.784
0.56932,66.758,73.563
0.67244,63.258,73.602
0.80247,67.222,76.927
0.90781,66.068,76.946
0.98323,66.969,74.401
1.0864,63.615,73.812
1.23,67.044,75.978
1.3354,65.421,76.299
1.3972,66.587,74.371
1.5003,64.081,75.095
1.6576,67.758,76.036
1.7629,65.578,75.662
1.8111,65.999,74.584
1.9142,63.41,74.451
2.0852,67.75,76.947
2.1905,66.071,76.912
2.225,66.369,73.69
2.3281,63.151,73.635
2.5127,67.23,76.438
2.6181,65.913,76.335
2.6389,66.865,73.979
2.742,64.074,75.035
2.9403,67.663,76.881
3.0457,65.527,75.525
3.0528,65.964,73.711
3.1559,63.304,74.869
3.3679,67.632,76.697
3.4732,66.052,76.285
3.4667,66.496,74.761
3.5699,63.473,74.39
3.7955,67.43,76.186
3.9008,65.771,76.021
3.8807,66.355,73.58
3.9838,63.599,74.225
4.223,67.836,76.78
4.3284,66.22,76.875
4.2946,66.472,74.668
4.3977,63.16,73.844
4.6506,67.052,76.469
4.7559,65.583,76.785
4.7085,66.475,73.857
4.8116,63.76,74.003
5.0782,67.753,76.752
5.1835,65.991,76.234
5.1224,66.467,73.865
5.2255,63.624,74.376
5.5057,67.619,76.739
5.6111,65.8,76.675
5.5363,66.184,73.535
5.6395,63.342,73.704
5.9333,67.549,76.982
6.0386,65.954,76.711
5.9502,66.356,73.277
6.0534,63.466,74.46
6.3609,67.596,77.549


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_419.csv <==
x,qOut,qIn
0.052667,65.913,76.245
0.1554,66.142,73.1
0.25852,63.165,74.517
0.3749,67.496,76.948
0.48024,66.123,76.078
0.56932,66.656,74.084
0.67244,63.623,74.377
0.80247,67.564,76.491
0.90781,65.88,76.435
0.98323,66.288,73.837
1.0864,63.29,74.239
1.23,67.485,76.958
1.3354,66.046,77.099
1.3972,66.562,74.244
1.5003,63.333,73.249
1.6576,67.21,76.173
1.7629,65.756,76.697
1.8111,66.647,74.003
1.9142,64,74.555
2.0852,67.846,77.198
2.1905,65.788,76.427
2.225,65.942,73.111
2.3281,62.964,73.676
2.5127,67.464,77.194
2.6181,66.298,76.729
2.6389,66.897,73.956
2.742,63.519,74.294
2.9403,67.126,76.674
3.0457,65.525,76.533
3.0528,66.443,74.284
3.1559,63.747,74.094
3.3679,67.637,76.597
3.4732,65.796,75.637
3.4667,66.32,73.298
3.5699,63.693,75.073
3.7955,67.889,77.014
3.9008,66.049,76.528
3.8807,66.096,74.039
3.9838,62.837,74.336
4.223,67.138,76.599
4.3284,66.002,76.42
4.2946,66.828,74.302
4.3977,63.644,74.078
4.6506,67.442,76.074
4.7559,65.952,76.558
4.7085,66.822,74.624
4.8116,63.757,74.074
5.0782,67.293,75.83
5.1835,65.464,76.081
5.1224,66.414,74.621
5.2255,63.869,75.246
5.5057,67.614,76.234
5.6111,65.474,75.95
5.5363,65.988,74.604
5.6395,63.453,74.079
5.9333,67.739,76.287
6.0386,66.009,76.562
5.9502,66.413,73.672
6.0534,63.63,74.537
6.3609,67.739,77.529


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_420.csv <==
x,qOut,qIn
0.052667,66.227,76.663
0.1554,66.444,73.846
0.25852,63.192,73.569
0.3749,67.416,77.026
0.48024,66.172,77.013
0.56932,66.733,73.844
0.67244,63.363,73.921
0.80247,67.178,76.267
0.90781,65.805,76.619
0.98323,66.705,74.735
1.0864,63.735,73.979
1.23,67.477,76.05
1.3354,65.746,76.33
1.3972,66.421,74.147
1.5003,63.513,73.71
1.6576,67.483,76.488
1.7629,65.857,77.414
1.8111,66.515,74.911
1.9142,63.482,74.085
2.0852,67.135,76.398
2.1905,65.324,75.809
2.225,66.211,73.478
2.3281,63.892,74.668
2.5127,68.199,76.577
2.6181,66.324,76.697
2.6389,66.345,74.039
2.742,63.189,73.977
2.9403,67.307,77.125
3.0457,65.777,76.463
3.0528,66.345,73.561
3.1559,63.459,74.227
3.3679,67.587,76.739
3.4732,66.013,76.4
3.4667,66.477,74.072
3.5699,63.53,74.127
3.7955,67.575,76.819
3.9008,65.901,76.891
3.8807,66.266,73.745
3.9838,63.285,73.533
4.223,67.516,76.922
4.3284,66.079,76.886
4.2946,66.508,73.952
4.3977,63.426,73.618
4.6506,67.531,77.141
4.7559,66.045,77.139
4.7085,66.412,73.041
4.8116,63.113,73.203
5.0782,67.291,77.335
5.1835,66.156,77.417
5.1224,66.942,73.735
5.2255,63.548,74.078
5.5057,66.982,76.546
5.6111,65.345,75.848
5.5363,66.464,74.272
5.6395,64.073,75.054
5.9333,67.949,76.567
6.0386,65.799,75.954
5.9502,65.977,74.137
6.0534,63.247,74.298
6.3609,67.725,76.783


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_421.csv <==
x,qOut,qIn
0.052667,65.914,77.005
0.1554,66.756,74.139
0.25852,63.578,73.636
0.3749,67.325,76.246
0.48024,65.823,76.559
0.56932,66.809,74.785
0.67244,63.939,74.343
0.80247,67.451,75.847
0.90781,65.419,76.067
0.98323,66.153,74.178
1.0864,63.661,74.61
1.23,67.789,76.854
1.3354,65.908,76.817
1.3972,66.246,73.937
1.5003,63.247,73.801
1.6576,67.325,76.832
1.7629,65.795,75.963
1.8111,66.602,73.701
1.9142,63.975,74.95
2.0852,67.838,77.345
2.1905,65.745,75.843
2.225,65.98,73.349
2.3281,63.224,74.747
2.5127,67.612,77.061
2.6181,66.083,75.789
2.6389,66.466,73.693
2.742,63.473,75.01
2.9403,67.596,77.052
3.0457,66,76.43
3.0528,66.375,74.091
3.1559,63.251,73.772
3.3679,67.364,76.244
3.4732,65.984,76.301
3.4667,66.697,74.153
3.5699,63.857,74.267
3.7955,67.745,77.124
3.9008,65.85,76.621
3.8807,66.051,73.357
3.9838,62.924,74.216
4.223,67.279,76.866
4.3284,66.138,76.612
4.2946,66.923,74.344
4.3977,63.64,73.657
4.6506,67.232,75.985
4.7559,65.616,76.766
4.7085,66.593,74.621
4.8116,63.963,74.616
5.0782,67.622,76.814
5.1835,65.459,75.662
5.1224,65.88,73.376
5.2255,63.386,74.821
5.5057,67.939,76.546
5.6111,66.382,76.398
5.5363,66.476,74.274
5.6395,63.173,73.619
5.9333,67.33,76.725
6.0386,66.003,77.055
5.9502,66.52,74.235
6.0534,63.23,73.84
6.3609,67.209,76.575


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_422.csv <==
x,qOut,qIn
0.052667,65.796,76.207
0.1554,66.643,74.486
0.25852,63.964,75.555
0.3749,67.585,76.67
0.48024,65.357,75.574
0.56932,65.815,73.986
0.67244,63.327,74.234
0.80247,67.85,76.513
0.90781,66.313,76.458
0.98323,66.64,74.157
1.0864,63.631,74.263
1.23,67.6,77.106
1.3354,65.81,76.11
1.3972,66.071,72.994
1.5003,63.121,74.396
1.6576,67.601,77.215
1.7629,66.361,76.653
1.8111,66.739,74.107
1.9142,63.158,73.84
2.0852,66.934,76.276
2.1905,65.673,76.711
2.225,66.817,74.798
2.3281,63.982,74.266
2.5127,67.494,76.011
2.6181,65.474,75.871
2.6389,66.192,74.082
2.742,63.788,74.872
2.9403,67.955,76.634
3.0457,65.98,76.388
3.0528,66.067,74.275
3.1559,63.059,73.917
3.3679,67.441,77.192
3.4732,66.108,76.713
3.4667,66.63,73.457
3.5699,63.397,74.102
3.7955,67.379,76.315
3.9008,66.015,76.224
3.8807,66.809,74.586
3.9838,63.805,74.252
4.223,67.483,76.255
4.3284,65.638,76.279
4.2946,66.183,74.227
4.3977,63.316,74.642
4.6506,67.473,76.35
4.7559,65.971,76.53
4.7085,66.529,74.973
4.8116,63.34,73.663
5.0782,67.282,75.861
5.1835,65.89,76.762
5.1224,66.777,74.758
5.2255,63.778,74.022
5.5057,67.465,75.623
5.6111,65.708,76.769
5.5363,66.459,74.884
5.6395,63.606,74.136
5.9333,67.464,76.292
6.0386,65.708,76.804
5.9502,66.421,74.046
6.0534,63.531,73.618
6.3609,67.446,76.367


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_423.csv <==
x,qOut,qIn
0.052667,65.747,76.459
0.1554,66.635,74.587
0.25852,63.64,74.041
0.3749,67.424,76.34
0.48024,65.771,76.766
0.56932,66.56,74.672
0.67244,63.65,74.306
0.80247,67.384,76.034
0.90781,65.582,75.75
0.98323,66.399,74.283
1.0864,63.875,74.46
1.23,67.896,76.537
1.3354,65.924,76.386
1.3972,66.18,74.128
1.5003,63.204,74.648
1.6576,67.347,76.724
1.7629,65.809,76.607
1.8111,66.496,73.876
1.9142,63.564,73.695
2.0852,67.498,76.455
2.1905,65.858,75.978
2.225,66.612,73.814
2.3281,63.987,75.592
2.5127,67.749,77.217
2.6181,65.527,75.4
2.6389,65.712,73.486
2.742,62.981,74.685
2.9403,67.614,76.768
3.0457,66.349,76.357
3.0528,66.782,74.498
3.1559,63.501,74.477
3.3679,67.338,75.929
3.4732,65.782,76.529
3.4667,66.42,74.73
3.5699,63.546,73.911
3.7955,67.678,76.767
3.9008,66.12,76.744
3.8807,66.487,73.991
3.9838,63.194,73.743
4.223,67.302,76.027
4.3284,66.106,76.927
4.2946,66.951,74.712
4.3977,63.667,73.69
4.6506,67.194,76.034
4.7559,65.549,76.75
4.7085,66.543,74.958
4.8116,63.747,74.084
5.0782,67.387,75.908
5.1835,65.461,76.242
5.1224,66.251,74.805
5.2255,63.811,74.52
5.5057,67.884,76.384
5.6111,65.89,76.481
5.5363,66.085,73.528
5.6395,63.206,73.753
5.9333,67.669,77.149
6.0386,66.323,76.723
5.9502,66.693,73.824
6.0534,63.276,74.405
6.3609,67.124,76.17


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_424.csv <==
x,qOut,qIn
0.052667,66.053,76.147
0.1554,66.504,74.069
0.25852,63.374,74.221
0.3749,67.405,76.342
0.48024,65.954,76.517
0.56932,66.605,74.513
0.67244,63.45,73.848
0.80247,67.252,76.197
0.90781,65.692,76.861
0.98323,66.554,74.584
1.0864,63.723,74.356
1.23,67.449,75.991
1.3354,65.559,75.816
1.3972,66.216,74.478
1.5003,63.733,74.369
1.6576,67.963,76.183
1.7629,66.094,77.035
1.8111,66.112,73.973
1.9142,62.944,73.398
2.0852,67.345,77.188
2.1905,66.167,77.373
2.225,66.716,74.093
2.3281,63.257,73.434
2.5127,67.078,76.25
2.6181,65.822,76.773
2.6389,66.888,74.028
2.742,63.917,74.023
2.9403,67.535,76.261
3.0457,65.736,76.536
3.0528,66.48,74.771
3.1559,63.586,74.59
3.3679,67.309,76.321
3.4732,65.469,76.222
3.4667,66.259,74.398
3.5699,63.637,74.341
3.7955,67.736,76.233
3.9008,66.008,76.005
3.8807,66.527,73.945
3.9838,63.636,74.694
4.223,67.614,76.992
4.3284,65.855,76.32
4.2946,66.361,73.963
4.3977,63.326,74.327
4.6506,67.242,75.924
4.7559,65.663,75.66
4.7085,66.582,74.724
4.8116,64.089,75.413
5.0782,67.851,76.722
5.1835,65.554,75.862
5.1224,65.694,73.854
5.2255,62.965,74.07
5.5057,67.623,76.585
5.6111,66.376,76.9
5.5363,66.851,74.095
5.6395,63.599,74.108
5.9333,67.389,76.715
6.0386,65.757,76.431
5.9502,66.37,73.809
6.0534,63.498,74.3
6.3609,67.615,76.828


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_425.csv <==
x,qOut,qIn
0.052667,66.084,76.325
0.1554,66.469,73.971
0.25852,63.419,73.693
0.3749,67.427,77.049
0.48024,65.84,76.704
0.56932,66.513,74.111
0.67244,63.565,75.062
0.80247,67.288,76.179
0.90781,65.438,75.589
0.98323,66.198,74.026
1.0864,63.828,74.515
1.23,68.089,76.858
1.3354,66.161,76.526
1.3972,66.174,73.928
1.5003,63.135,74.162
1.6576,67.439,77.264
1.7629,65.988,76.29
1.8111,66.419,73.031
1.9142,63.316,74.17
2.0852,67.529,77.194
2.1905,66.213,76.588
2.225,66.802,73.823
2.3281,63.451,74.41
2.5127,67.08,76.352
2.6181,65.509,75.683
2.6389,66.539,74.563
2.742,63.956,74.951
2.9403,67.698,76.506
3.0457,65.585,75.968
3.0528,66.017,74.109
3.1559,63.437,74.588
3.3679,67.722,76.498
3.4732,65.984,75.781
3.4667,66.279,73.889
3.5699,63.474,74.865
3.7955,67.789,76.913
3.9008,66.151,76.742
3.8807,66.225,74.366
3.9838,62.873,73.088
4.223,67.184,76.546
4.3284,66.141,77.493
4.2946,66.965,73.975
4.3977,63.746,73.532
4.6506,67.403,76.449
4.7559,65.772,76.384
4.7085,66.5,73.948
4.8116,63.617,74.223
5.0782,67.574,76.789
5.1835,65.9,76.795
5.1224,66.38,73.902
5.2255,63.164,74.069
5.5057,67.115,76.106
5.6111,65.767,76.637
5.5363,66.785,75.038
5.6395,63.913,74.4
5.9333,67.475,76.091
6.0386,65.494,76.13
5.9502,66.196,74.329
6.0534,63.631,74.427
6.3609,67.823,76.363


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_426.csv <==
x,qOut,qIn
0.052667,65.755,76.13
0.1554,66.016,73.793
0.25852,63.343,74.021
0.3749,67.677,77.095
0.48024,65.988,76.327
0.56932,66.219,73.156
0.67244,63.337,74.698
0.80247,67.683,78.055
0.90781,66.137,76.284
0.98323,66.273,72.985
1.0864,62.906,74.063
1.23,67.218,76.754
1.3354,66.215,76.407
1.3972,67.079,74.273
1.5003,63.844,74.269
1.6576,67.35,76.365
1.7629,65.569,76.445
1.8111,66.321,74.754
1.9142,63.579,74.399
2.0852,67.546,76.196
2.1905,65.776,76.442
2.225,66.303,73.652
2.3281,63.515,73.727
2.5127,67.745,76.958
2.6181,66.161,76.846
2.6389,66.528,74.1
2.742,63.397,74.278
2.9403,67.274,76.165
3.0457,65.614,76.426
3.0528,66.208,74.09
3.1559,63.543,73.853
3.3679,67.867,77.23
3.4732,66.245,77.237
3.4667,66.31,73.356
3.5699,62.888,73.232
3.7955,67.15,76.948
3.9008,66.123,76.932
3.8807,66.963,74.181
3.9838,63.662,73.922
4.223,67.243,76.477
4.3284,65.637,76.938
4.2946,66.517,74.371
4.3977,63.647,73.6
4.6506,67.467,76.238
4.7559,65.751,76.32
4.7085,66.476,73.656
4.8116,63.77,74.773
5.0782,67.728,77.009
5.1835,65.835,76.497
5.1224,66.147,73.979
5.2255,63.059,74.109
5.5057,67.221,76.82
5.6111,65.886,76.404
5.5363,66.788,74.331
5.6395,63.863,74.359
5.9333,67.526,76.145
6.0386,65.642,76.098
5.9502,66.381,73.943
6.0534,63.863,74.783
6.3609,67.83,76.831


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_427.csv <==
x,qOut,qIn
0.052667,65.845,76.907
0.1554,66.241,74.482
0.25852,63.064,72.747
0.3749,67.271,76.393
0.48024,66.108,77.433
0.56932,67.017,74.542
0.67244,63.866,73.878
0.80247,67.268,76.397
0.90781,65.345,76.406
0.98323,66.192,73.931
1.0864,63.76,74.021
1.23,67.907,76.65
1.3354,66.019,76.535
1.3972,66.236,73.554
1.5003,63.357,74.136
1.6576,67.604,77.457
1.7629,65.979,76.669
1.8111,66.228,73.447
1.9142,63.05,73.768
2.0852,67.29,77.191
2.1905,66.041,77.132
2.225,66.754,73.761
2.3281,63.653,73.988
2.5127,67.409,76.448
2.6181,65.721,76.1
2.6389,66.392,73.956
2.742,63.814,74.102
2.9403,67.962,77.083
3.0457,66.057,77.055
3.0528,65.988,73.23
3.1559,62.792,73.52
3.3679,67.303,77.369
3.4732,66.244,77.3
3.4667,66.775,73.758
3.5699,63.306,73.433
3.7955,67.177,76.607
3.9008,65.937,76.847
3.8807,66.813,73.768
3.9838,63.656,73.981
4.223,67.4,76.521
4.3284,65.849,77.04
4.2946,66.639,74.752
4.3977,63.526,73.857
4.6506,67.15,76.029
4.7559,65.465,76.229
4.7085,66.473,74.212
4.8116,63.973,74.445
5.0782,67.877,76.451
5.1835,65.844,76.267
5.1224,66.155,74.259
5.2255,63.349,74.282
5.5057,67.542,77.151
5.6111,65.881,76.352
5.5363,66.3,73.516
5.6395,63.321,74.21
5.9333,67.517,76.402
6.0386,66.084,76.121
5.9502,66.636,74.485
6.0534,63.616,74.852
6.3609,67.543,76.247


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_428.csv <==
x,qOut,qIn
0.052667,65.782,76.111
0.1554,66.007,73.638
0.25852,63.127,74.231
0.3749,67.591,77.184
0.48024,66.28,76.173
0.56932,66.74,73.575
0.67244,63.41,74.378
0.80247,67.305,76.377
0.90781,65.901,76.45
0.98323,66.723,74.65
1.0864,63.66,74.239
1.23,67.246,76.19
1.3354,65.428,76.185
1.3972,66.284,74.733
1.5003,63.82,75.091
1.6576,67.805,76.185
1.7629,65.768,75.846
1.8111,66.007,73.924
1.9142,63.323,74.053
2.0852,67.915,76.9
2.1905,66.483,76.927
2.225,66.568,73.888
2.3281,63.044,73.6
2.5127,67.104,76.167
2.6181,65.936,77.065
2.6389,66.748,74.691
2.742,63.585,73.808
2.9403,67.331,76.502
3.0457,65.753,76.861
3.0528,66.496,73.955
3.1559,63.432,73.656
3.3679,67.359,76.005
3.4732,65.921,76.731
3.4667,66.834,75.043
3.5699,63.852,74.469
3.7955,67.329,76.125
3.9008,65.337,76.398
3.8807,66.124,74.053
3.9838,63.561,73.935
4.223,67.739,76.448
4.3284,66.059,76.275
4.2946,66.6,73.751
4.3977,63.69,74.706
4.6506,67.496,77.167
4.7559,65.581,75.864
4.7085,66.096,74.015
4.8116,63.362,75.258
5.0782,67.527,76.198
5.1835,65.875,75.732
5.1224,66.402,74.401
5.2255,63.596,74.052
5.5057,67.766,76.908
5.6111,66.107,76.867
5.5363,66.45,73.687
5.6395,63.29,74.086
5.9333,67.251,76.384
6.0386,65.734,76.344
5.9502,66.53,73.96
6.0534,63.867,74.967
6.3609,67.775,76.986


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_429.csv <==
x,qOut,qIn
0.052667,66.04,76.659
0.1554,66.854,74.889
0.25852,63.671,74.216
0.3749,67.245,75.747
0.48024,65.542,76.367
0.56932,66.519,75.186
0.67244,63.834,74.302
0.80247,67.566,75.63
0.90781,65.595,76.191
0.98323,66.262,74.743
1.0864,63.719,74.328
1.23,67.793,76.644
1.3354,65.859,76.373
1.3972,66.165,73.995
1.5003,63.278,74.149
1.6576,67.527,76.509
1.7629,66.02,76.575
1.8111,66.562,74.193
1.9142,63.603,73.782
2.0852,67.56,76.391
2.1905,65.854,76.418
2.225,66.281,73.856
2.3281,63.39,74.766
2.5127,67.599,77.024
2.6181,66.043,76.888
2.6389,66.339,73.917
2.742,62.924,72.927
2.9403,67.074,76.058
3.0457,66.068,77.2
3.0528,67.188,74.908
3.1559,64.083,74.503
3.3679,67.294,76.327
3.4732,65.195,76.231
3.4667,66.01,74.369
3.5699,63.577,73.846
3.7955,67.862,76.497
3.9008,66.173,76.448
3.8807,66.535,73.657
3.9838,63.589,74.696
4.223,67.64,76.562
4.3284,65.92,76.37
4.2946,66.2,74.403
4.3977,63.121,73.721
4.6506,67.409,76.729
4.7559,66.119,77.409
4.7085,66.659,74.415
4.8116,63.295,73.079
5.0782,67.161,76.547
5.1835,65.846,77.024
5.1224,66.825,73.639
5.2255,63.883,74.15
5.5057,67.57,76.521
5.6111,65.773,75.907
5.5363,66.422,74.373
5.6395,63.588,74.933
5.9333,67.519,76.348
6.0386,65.754,76.181
5.9502,66.247,74.46
6.0534,63.207,74.099
6.3609,67.362,75.99


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_430.csv <==
x,qOut,qIn
0.052667,65.82,76.992
0.1554,66.794,74.145
0.25852,63.921,73.656
0.3749,67.706,76.625
0.48024,65.893,76.997
0.56932,66.423,74.131
0.67244,63.542,73.667
0.80247,67.461,76.362
0.90781,65.682,76.767
0.98323,66.205,73.696
1.0864,63.596,74.439
1.23,67.864,77.536
1.3354,66.084,76.678
1.3972,66.053,73.214
1.5003,62.789,73.177
1.6576,67.364,76.984
1.7629,66.466,77.452
1.8111,67.066,73.726
1.9142,63.446,73.515
2.0852,67.055,76.345
2.1905,65.706,77.114
2.225,66.663,74.673
2.3281,63.642,73.768
2.5127,67.354,76.21
2.6181,65.693,76.872
2.6389,66.45,74.13
2.742,63.543,73.605
2.9403,67.527,77.069
3.0457,65.954,76.885
3.0528,66.645,73.941
3.1559,63.56,74.302
3.3679,67.265,75.861
3.4732,65.57,75.973
3.4667,66.486,74.404
3.5699,64.004,74.741
3.7955,67.9,76.634
3.9008,65.764,76.582
3.8807,65.925,73.897
3.9838,63.047,73.765
4.223,67.462,76.962
4.3284,66.099,76.849
4.2946,66.658,73.368
4.3977,63.558,74.342
4.6506,67.471,77.069
4.7559,65.871,76.039
4.7085,66.481,74.13
4.8116,63.546,74.489
5.0782,67.499,76.768
5.1835,65.819,76.389
5.1224,66.381,73.977
5.2255,63.51,74.402
5.5057,67.582,76.247
5.6111,65.956,75.826
5.5363,66.446,74.044
5.6395,63.582,74.383
5.9333,67.707,76.739
6.0386,66.026,77.244
5.9502,66.25,74.58
6.0534,62.938,73.383
6.3609,67.036,76.19


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_431.csv <==
x,qOut,qIn
0.052667,65.336,75.838
0.1554,66.341,74.33
0.25852,63.819,75.277
0.3749,67.822,76.129
0.48024,65.948,76.394
0.56932,66.324,74.927
0.67244,63.32,73.599
0.80247,67.439,75.907
0.90781,65.967,76.55
0.98323,66.685,74.4
1.0864,63.768,73.962
1.23,67.59,76.554
1.3354,65.761,76.879
1.3972,66.26,74.111
1.5003,63.322,74.006
1.6576,67.344,76.195
1.7629,65.757,76.767
1.8111,66.485,74.171
1.9142,63.763,73.903
2.0852,67.705,76.927
2.1905,65.806,76.608
2.225,66.136,73.673
2.3281,63.367,74.156
2.5127,67.686,76.994
2.6181,66.098,76.459
2.6389,66.312,73.165
2.742,63.178,73.661
2.9403,67.531,77.451
3.0457,66.287,77.494
3.0528,66.681,73.965
3.1559,63.09,73.742
3.3679,66.839,76.254
3.4732,65.585,76.672
3.4667,66.78,74.129
3.5699,64.109,73.727
3.7955,67.833,76.416
3.9008,65.839,76.692
3.8807,66.275,73.922
3.9838,63.538,74.729
4.223,67.571,77.108
4.3284,65.697,76.287
4.2946,66.011,73.762
4.3977,63.171,73.813
4.6506,67.639,77.12
4.7559,66.312,77.023
4.7085,66.702,73.484
4.8116,63.44,73.812
5.0782,67.411,76.652
5.1835,65.964,76.552
5.1224,66.529,74.212
5.2255,63.513,73.93
5.5057,67.562,76.858
5.6111,66.012,77.183
5.5363,66.369,73.4
5.6395,63.033,73.098
5.9333,67.189,76.839
6.0386,66.104,77.264
5.9502,67.019,74.23
6.0534,63.715,74.229
6.3609,67.089,76.31


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_432.csv <==
x,qOut,qIn
0.052667,65.961,76.689
0.1554,66.279,73.97
0.25852,63.154,74.318
0.3749,67.409,76.39
0.48024,66.148,76.795
0.56932,66.733,74.623
0.67244,63.411,73.511
0.80247,67.307,76.086
0.90781,65.975,77.018
0.98323,66.827,74.831
1.0864,63.636,73.595
1.23,67.252,76.034
1.3354,65.627,76.704
1.3972,66.586,74.672
1.5003,63.759,74.137
1.6576,67.466,76.046
1.7629,65.616,76.322
1.8111,66.384,74.403
1.9142,63.707,74.57
2.0852,67.623,76.543
2.1905,65.737,75.908
2.225,66.268,74.521
2.3281,63.5,74.902
2.5127,67.596,75.987
2.6181,65.89,76.339
2.6389,66.389,74.795
2.742,63.508,73.718
2.9403,67.637,76.056
3.0457,66.046,76.819
3.0528,66.509,73.952
3.1559,63.456,73.722
3.3679,67.483,76.94
3.4732,65.934,76.694
3.4667,66.476,73.976
3.5699,63.263,74.301
3.7955,67.129,76.426
3.9008,65.679,76.781
3.8807,66.678,74.499
3.9838,63.847,74.064
4.223,67.483,75.781
4.3284,65.562,75.709
4.2946,66.337,74.387
4.3977,63.987,75.111
4.6506,68.004,77.454
4.7559,65.776,76.346
4.7085,65.741,73.091
4.8116,62.7,73.994
5.0782,67.301,76.785
5.1835,66.283,76.504
5.1224,67.15,74.333
5.2255,64.004,74.431
5.5057,67.445,76.688
5.6111,65.484,75.837
5.5363,66.166,73.649
5.6395,63.596,74.946
5.9333,67.768,76.56
6.0386,65.996,75.796
5.9502,66.301,74.413
6.0534,63.379,74.394
6.3609,67.562,76.542


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_433.csv <==
x,qOut,qIn
0.052667,65.937,76.277
0.1554,66.52,74.41
0.25852,63.49,74.181
0.3749,67.458,76.174
0.48024,65.893,76.229
0.56932,66.533,74.505
0.67244,63.607,74.551
0.80247,67.551,76.234
0.90781,65.856,76.528
0.98323,66.359,74.375
1.0864,63.302,73.936
1.23,67.377,76.074
1.3354,65.965,76.713
1.3972,66.739,74.985
1.5003,63.678,73.792
1.6576,67.347,76.14
1.7629,65.585,76.765
1.8111,66.381,74.061
1.9142,63.668,74.207
2.0852,67.622,76.567
2.1905,65.831,75.794
2.225,66.391,74.087
2.3281,63.568,75.067
2.5127,67.582,76.597
2.6181,65.827,76.82
2.6389,66.333,74.497
2.742,63.305,73.654
2.9403,67.279,76.18
3.0457,65.759,75.956
3.0528,66.71,73.947
3.1559,64.184,74.589
3.3679,67.935,77.209
3.4732,65.663,75.979
3.4667,65.841,73.523
3.5699,63.163,74.795
3.7955,67.544,77.011
3.9008,65.924,76.142
3.8807,66.275,73.929
3.9838,63.433,74.605
4.223,67.742,76.954
4.3284,66.184,76.093
4.2946,66.349,73.496
4.3977,63.128,73.777
4.6506,67.532,77.087
4.7559,66.417,77.525
4.7085,66.88,74.126
4.8116,63.156,73.134
5.0782,66.756,76.127
5.1835,65.516,76.702
5.1224,66.859,74.527
5.2255,64.237,74.542
5.5057,67.699,76.731
5.6111,65.451,75.841
5.5363,65.955,73.568
5.6395,63.441,74.912
5.9333,67.796,76.852
6.0386,66.119,76.006
5.9502,66.43,73.946
6.0534,63.35,74.767
6.3609,67.444,76.481


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_434.csv <==
x,qOut,qIn
0.052667,65.923,76.31
0.1554,66.347,74.381
0.25852,63.381,74.184
0.3749,67.472,76.589
0.48024,65.879,76.562
0.56932,66.317,73.717
0.67244,63.391,73.346
0.80247,67.666,77.472
0.90781,66.213,77.403
0.98323,66.535,73.485
1.0864,63.234,74.065
1.23,67.193,76.645
1.3354,65.793,76.189
1.3972,66.523,73.751
1.5003,63.699,73.655
1.6576,67.837,77.087
1.7629,66.223,77.321
1.8111,66.412,73.592
1.9142,62.984,73.75
2.0852,66.992,76.631
2.1905,65.767,76.645
2.225,66.689,74.64
2.3281,63.718,74.187
2.5127,67.524,76.651
2.6181,65.846,76.581
2.6389,66.456,73.858
2.742,63.394,73.726
2.9403,67.441,76.308
3.0457,66.059,76.518
3.0528,66.909,74.687
3.1559,63.819,74.259
3.3679,67.259,76.136
3.4732,65.31,76.377
3.4667,66.159,74.574
3.5699,63.726,74.708
3.7955,67.764,76.294
3.9008,65.785,75.755
3.8807,66.084,73.929
3.9838,63.436,74.2
4.223,67.926,77.018
4.3284,66.346,76.874
4.2946,66.358,74.058
4.3977,62.879,73.487
4.6506,67.073,76.563
4.7559,65.994,77.303
4.7085,66.876,74.268
4.8116,63.665,73.391
5.0782,67.297,76.027
5.1835,65.687,77.127
5.1224,66.603,74.303
5.2255,63.881,74.121
5.5057,67.607,76.892
5.6111,65.587,76.54
5.5363,66.08,73.447
5.6395,63.432,74.019
5.9333,67.73,77.372
6.0386,66.099,76.246
5.9502,66.457,72.978
6.0534,63.454,74.736
6.3609,67.537,76.945


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_435.csv <==
x,qOut,qIn
0.052667,65.9,76.916
0.1554,66.785,74.431
0.25852,63.891,75.072
0.3749,67.308,76.157
0.48024,65.16,75.349
0.56932,65.903,74.099
0.67244,63.714,74.782
0.80247,68.17,76.941
0.90781,66.288,76.575
0.98323,66.207,73.682
1.0864,63.003,73.745
1.23,67.335,77.072
1.3354,66.06,76.574
1.3972,66.679,73.688
1.5003,63.606,74.148
1.6576,67.49,77.008
1.7629,65.843,76.242
1.8111,66.387,73.636
1.9142,63.44,74.714
2.0852,67.493,77.136
2.1905,65.91,76.243
2.225,66.464,74.21
2.3281,63.404,74.456
2.5127,67.378,76.258
2.6181,65.861,76.151
2.6389,66.664,73.981
2.742,63.87,74.168
2.9403,67.709,76.373
3.0457,65.809,76.34
3.0528,66.272,74.358
3.1559,63.552,74.88
3.3679,67.555,76.543
3.4732,65.632,76.22
3.4667,65.919,73.744
3.5699,63.189,73.993
3.7955,67.786,76.974
3.9008,66.445,77.303
3.8807,66.646,73.824
3.9838,63.183,72.894
4.223,67.198,76.935
4.3284,65.945,77.081
4.2946,66.714,73.565
4.3977,63.675,74.168
4.6506,67.467,76.999
4.7559,65.757,76.551
4.7085,66.282,73.936
4.8116,63.369,73.971
5.0782,67.536,76.611
5.1835,66.053,76.737
5.1224,66.526,73.805
5.2255,63.409,73.53
5.5057,67.481,76.824
5.6111,66.049,77.301
5.5363,66.563,73.983
5.6395,63.268,74.195
5.9333,67.15,76.68
6.0386,65.771,76.451
5.9502,66.676,74.151
6.0534,63.646,73.279
6.3609,67.463,76.499


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_436.csv <==
x,qOut,qIn
0.052667,66.18,76.241
0.1554,66.551,73.452
0.25852,63.472,74.076
0.3749,67.565,76.829
0.48024,66.045,76.941
0.56932,66.551,74.377
0.67244,63.392,73.857
0.80247,67.18,76.476
0.90781,65.54,76.499
0.98323,66.357,73.578
1.0864,63.793,74.107
1.23,67.871,77.295
1.3354,65.987,76.482
1.3972,66.205,72.825
1.5003,63.268,74.775
1.6576,67.499,77.508
1.7629,65.953,75.923
1.8111,66.373,73.827
1.9142,63.338,74.638
2.0852,67.477,76.813
2.1905,66.011,76.238
2.225,66.557,73.394
2.3281,63.446,74.387
2.5127,67.45,76.821
2.6181,65.975,76.665
2.6389,66.697,74.773
2.742,63.679,74.389
2.9403,67.285,75.767
3.0457,65.388,75.852
3.0528,66.151,73.832
3.1559,63.914,74.594
3.3679,68.233,77.551
3.4732,66.18,76.545
3.4667,65.907,73.306
3.5699,62.701,73.944
3.7955,67.28,76.89
3.9008,66.229,76.658
3.8807,66.821,73.864
3.9838,63.567,73.802
4.223,67.467,76.481
4.3284,65.995,77.218
4.2946,66.528,74.465
4.3977,63.312,73.752
4.6506,67.25,76.612
4.7559,65.847,76.951
4.7085,66.605,73.939
4.8116,63.489,73.242
5.0782,67.436,76.464
5.1835,66.041,76.879
5.1224,66.88,74.082
5.2255,63.747,74.364
5.5057,67.223,76.147
5.6111,65.371,76.235
5.5363,66.262,74.714
5.6395,63.723,74.757
5.9333,67.649,76.46
6.0386,65.682,76.32
5.9502,66.118,74.289
6.0534,63.419,74.061
6.3609,67.752,76.838


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_437.csv <==
x,qOut,qIn
0.052667,66.156,76.684
0.1554,66.683,74.174
0.25852,63.326,73.916
0.3749,67.205,76.567
0.48024,65.848,76.922
0.56932,66.681,74.062
0.67244,63.598,73.898
0.80247,67.352,76.212
0.90781,65.744,76.309
0.98323,66.598,75.045
1.0864,63.875,74.558
1.23,67.622,76.285
1.3354,65.585,76.552
1.3972,66.009,73.905
1.5003,63.338,73.465
1.6576,67.773,76.71
1.7629,66.294,76.904
1.8111,66.611,73.778
1.9142,63.442,74.15
2.0852,67.429,77.082
2.1905,65.853,76.713
2.225,66.295,73.627
2.3281,63.182,73.193
2.5127,67.38,76.402
2.6181,66.119,77.356
2.6389,66.792,74.146
2.742,63.606,74.051
2.9403,67.279,77.249
3.0457,65.568,76.462
3.0528,66.227,73.494
3.1559,63.306,74.116
3.3679,67.495,76.942
3.4732,66.147,76.414
3.4667,66.899,73.908
3.5699,63.739,74.322
3.7955,67.333,75.93
3.9008,65.577,76.043
3.8807,66.438,74.699
3.9838,63.868,74.936
4.223,67.677,76.552
4.3284,65.552,76.308
4.2946,65.87,73.883
4.3977,63.142,73.968
4.6506,67.625,77.285
4.7559,66.237,76.624
4.7085,66.747,73.37
4.8116,63.57,73.983
5.0782,67.388,76.704
5.1835,65.754,76.199
5.1224,66.512,73.791
5.2255,63.876,75.082
5.5057,67.698,77.176
5.6111,65.572,75.661
5.5363,65.8,73.348
5.6395,63.186,74.623
5.9333,67.805,77.184
6.0386,66.351,76.419
5.9502,66.458,73.353
6.0534,63.134,74.067
6.3609,67.374,76.952


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_438.csv <==
x,qOut,qIn
0.052667,65.99,76.529
0.1554,67.024,73.67
0.25852,64.003,74.402
0.3749,67.524,76.451
0.48024,65.629,76.512
0.56932,66.37,74.869
0.67244,63.589,74.783
0.80247,67.325,76.007
0.90781,65.391,75.634
0.98323,66.11,73.999
1.0864,63.734,74.849
1.23,68.08,76.888
1.3354,66.249,76.276
1.3972,66.282,74.308
1.5003,63.087,73.997
1.6576,67.318,76.139
1.7629,65.982,76.609
1.8111,66.625,74.496
1.9142,63.627,73.963
2.0852,67.579,76.376
2.1905,65.929,77.327
2.225,66.383,74.124
2.3281,63.306,72.952
2.5127,67.365,76.455
2.6181,65.921,77.01
2.6389,66.59,73.885
2.742,63.707,74.461
2.9403,67.621,76.876
3.0457,65.82,76.495
3.0528,66.074,73.831
3.1559,62.986,73.499
3.3679,67.462,76.504
3.4732,66.41,77.643
3.4667,66.966,74.214
3.5699,63.299,73.081
3.7955,66.927,76.142
3.9008,65.676,77.218
3.8807,66.844,75.176
3.9838,63.873,73.879
4.223,67.33,76.02
4.3284,65.438,76.568
4.2946,66.295,74.31
4.3977,63.702,74.043
4.6506,67.796,76.519
4.7559,66.058,76.613
4.7085,66.53,74.118
4.8116,63.506,74.222
5.0782,67.425,76.26
5.1835,65.768,76.284
5.1224,66.439,74.607
5.2255,63.652,73.959
5.5057,67.62,76.111
5.6111,65.825,76.751
5.5363,66.219,74.019
5.6395,63.321,74.186
5.9333,67.548,77.217
6.0386,66.036,77.072
5.9502,66.433,74.041
6.0534,63.107,73.313
6.3609,67.165,76.466


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_439.csv <==
x,qOut,qIn
0.052667,65.52,76.713
0.1554,66.706,73.95
0.25852,64.217,74.614
0.3749,68.015,76.942
0.48024,65.859,76.489
0.56932,65.972,73.792
0.67244,63.025,73.98
0.80247,67.472,76.837
0.90781,66.196,77.066
0.98323,66.741,73.963
1.0864,63.456,73.432
1.23,67.334,76.802
1.3354,65.912,76.526
1.3972,66.691,73.703
1.5003,63.663,74.561
1.6576,67.461,76.205
1.7629,65.793,76.26
1.8111,66.441,74.663
1.9142,63.451,74.045
2.0852,67.365,76.516
2.1905,65.761,76.802
2.225,66.488,74.264
2.3281,63.481,74.355
2.5127,67.301,76.046
2.6181,65.671,76.205
2.6389,66.602,74.716
2.742,63.995,74.483
2.9403,67.757,76.345
3.0457,65.647,75.893
3.0528,66.071,74.423
3.1559,63.565,74.343
3.3679,67.859,76.582
3.4732,66.004,76.45
3.4667,66.082,73.635
3.5699,63.149,73.954
3.7955,67.653,77.121
3.9008,66.303,77.389
3.8807,66.495,73.745
3.9838,63.014,73.148
4.223,67.129,76.541
4.3284,66.029,77.446
4.2946,66.881,73.933
4.3977,63.72,73.215
4.6506,67.416,76.87
4.7559,65.777,76.825
4.7085,66.459,73.524
4.8116,63.521,74.481
5.0782,67.434,76.801
5.1835,65.77,76.697
5.1224,66.355,74.449
5.2255,63.434,74.008
5.5057,67.495,76.091
5.6111,65.943,76.307
5.5363,66.498,73.913
5.6395,63.568,73.727
5.9333,67.722,76.976
6.0386,66.18,77.877
5.9502,66.495,74.346
6.0534,63.016,72.933
6.3609,66.82,76.121


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_440.csv <==
x,qOut,qIn
0.052667,65.785,76.517
0.1554,66.357,74.06
0.25852,63.304,73.396
0.3749,67.435,76.364
0.48024,66.108,77.221
0.56932,66.849,74.522
0.67244,63.558,74.016
0.80247,67.034,76.441
0.90781,65.319,76.277
0.98323,66.398,74.278
1.0864,63.886,74.759
1.23,67.732,76.062
1.3354,65.73,75.936
1.3972,66.284,74.468
1.5003,63.77,74.246
1.6576,67.863,76.865
1.7629,65.839,76.345
1.8111,66,73.231
1.9142,63.189,74.393
2.0852,67.621,77.805
2.1905,66.132,76.526
2.225,66.47,72.848
2.3281,63.234,74.299
2.5127,67.266,76.884
2.6181,65.887,75.815
2.6389,66.728,74.227
2.742,63.975,75.06
2.9403,67.684,76.611
3.0457,65.575,75.934
3.0528,65.853,73.422
3.1559,63.197,74.763
3.3679,67.764,77.3
3.4732,66.329,76.367
3.4667,66.512,73.992
3.5699,63.111,73.843
3.7955,67.233,76.381
3.9008,66.042,76.814
3.8807,66.828,74.328
3.9838,63.694,73.975
4.223,67.428,76.548
4.3284,65.773,76.66
4.2946,66.459,74.232
4.3977,63.505,74.096
4.6506,67.436,76.444
4.7559,65.83,76.405
4.7085,66.559,74.022
4.8116,63.691,73.821
5.0782,67.559,76.483
5.1835,65.779,76.208
5.1224,66.351,74.108
5.2255,63.583,75.273
5.5057,67.536,76.789
5.6111,65.658,76.129
5.5363,66.021,73.975
5.6395,63.129,73.981
5.9333,67.549,76.335
6.0386,66.285,76.622
5.9502,66.857,74.738
6.0534,63.657,74.071
6.3609,67.435,76.402


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_441.csv <==
x,qOut,qIn
0.052667,65.368,76.802
0.1554,66.228,74.51
0.25852,63.554,73.878
0.3749,67.641,76.433
0.48024,66.003,76.61
0.56932,66.507,74.451
0.67244,63.426,73.955
0.80247,67.441,76.552
0.90781,65.96,77.065
0.98323,66.647,74.107
1.0864,63.453,73.363
1.23,67.247,76.036
1.3354,65.769,76.529
1.3972,66.802,74.379
1.5003,64.039,74.75
1.6576,67.513,76.723
1.7629,65.314,75.846
1.8111,65.902,74.049
1.9142,63.423,74.958
2.0852,67.734,76.402
2.1905,66.023,75.832
2.225,66.388,73.925
2.3281,63.493,74.492
2.5127,67.689,76.502
2.6181,66.082,76.887
2.6389,66.4,74.588
2.742,63.254,73.821
2.9403,67.292,76.352
3.0457,65.814,76.595
3.0528,66.444,74.143
3.1559,63.572,74.109
3.3679,67.744,76.931
3.4732,66.205,76.58
3.4667,66.517,73.917
3.5699,63.13,73.494
3.7955,67.194,75.981
3.9008,66.024,77.484
3.8807,66.955,75.382
3.9838,63.767,73.438
4.223,67.14,75.834
4.3284,65.267,76.601
4.2946,66.191,74.05
4.3977,63.827,74.028
4.6506,68.012,76.755
4.7559,66.109,76.844
4.7085,66.209,74.123
4.8116,63.173,73.156
5.0782,67.445,77.045
5.1835,66.005,77.142
5.1224,66.402,73.299
5.2255,63.278,74.288
5.5057,67.472,77.276
5.6111,66.136,76.743
5.5363,66.589,73.813
5.6395,63.168,73.107
5.9333,67.203,76.121
6.0386,66.101,77.184
5.9502,67.048,74.803
6.0534,63.801,73.962
6.3609,67.181,75.978


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_442.csv <==
x,qOut,qIn
0.052667,65.718,76.92
0.1554,66.649,74.528
0.25852,63.676,73.895
0.3749,67.417,76.155
0.48024,65.715,76.472
0.56932,66.502,74.628
0.67244,63.722,74.578
0.80247,67.555,76.249
0.90781,65.681,76.275
0.98323,66.273,74.516
1.0864,63.545,73.747
1.23,67.661,76.169
1.3354,65.962,76.722
1.3972,66.455,74.016
1.5003,63.625,74.013
1.6576,67.613,76.787
1.7629,65.778,76.751
1.8111,66.091,73.47
1.9142,63.226,73.902
2.0852,67.558,77.312
2.1905,66.095,76.782
2.225,66.422,73.488
2.3281,63.2,74.466
2.5127,67.355,77.049
2.6181,66.073,76.494
2.6389,66.689,74.032
2.742,63.399,73.51
2.9403,67.342,75.999
3.0457,66.054,76.858
3.0528,66.91,74.577
3.1559,63.746,74.545
3.3679,67.268,76.22
3.4732,65.481,76.559
3.4667,66.289,74.758
3.5699,63.467,73.963
3.7955,67.465,75.735
3.9008,65.896,76.603
3.8807,66.684,74.583
3.9838,63.851,74.045
4.223,67.648,76.502
4.3284,65.76,76.057
4.2946,66.256,74.116
4.3977,63.344,74.674
4.6506,67.442,76.585
4.7559,65.898,76.731
4.7085,66.576,74.42
4.8116,63.456,73.923
5.0782,67.2,75.713
5.1835,65.599,76.079
5.1224,66.649,75.012
5.2255,64.222,75.253
5.5057,67.89,76.615
5.6111,65.499,75.537
5.5363,65.655,73.432
5.6395,63.036,74.698
5.9333,67.813,76.395
6.0386,66.579,76.711
5.9502,66.873,74.762
6.0534,63.307,73.689
6.3609,67.08,76.059


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_443.csv <==
x,qOut,qIn
0.052667,65.332,76.03
0.1554,66.193,74.035
0.25852,63.852,74.435
0.3749,67.908,76.835
0.48024,65.832,76.217
0.56932,66.067,73.85
0.67244,63.398,74.578
0.80247,67.685,77.438
0.90781,65.91,76.118
0.98323,66.103,72.882
1.0864,63.188,74.316
1.23,67.673,77.645
1.3354,66.343,76.533
1.3972,66.662,73.222
1.5003,63.297,74.491
1.6576,67.24,76.741
1.7629,65.858,75.987
1.8111,66.621,74.306
1.9142,63.709,74.174
2.0852,67.598,76.679
2.1905,65.852,76.427
2.225,66.305,73.576
2.3281,63.312,74.562
2.5127,67.408,76.987
2.6181,65.903,76.636
2.6389,66.55,74.38
2.742,63.526,74.14
2.9403,67.354,76.313
3.0457,65.68,75.604
3.0528,66.446,74.13
3.1559,63.944,74.903
3.3679,68.025,76.693
3.4732,66.008,76.379
3.4667,65.981,74.334
3.5699,62.877,73.681
3.7955,67.35,76.794
3.9008,66.184,77.449
3.8807,66.781,73.722
3.9838,63.44,73.089
4.223,67.271,76.375
4.3284,65.889,76.635
4.2946,66.785,74.177
4.3977,63.905,74.627
4.6506,67.538,76.821
4.7559,65.544,76.395
4.7085,65.997,73.96
4.8116,63.179,73.667
5.0782,67.52,76.617
5.1835,66.156,76.615
5.1224,66.714,73.915
5.2255,63.557,74.653
5.5057,67.429,76.636
5.6111,65.845,76.563
5.5363,66.44,74.344
5.6395,63.269,73.573
5.9333,67.246,76.055
6.0386,65.911,77.072
5.9502,66.914,74.667
6.0534,63.939,74.203
6.3609,67.358,76.177


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_444.csv <==
x,qOut,qIn
0.052667,65.543,76.585
0.1554,66.371,74.087
0.25852,63.527,74.028
0.3749,67.43,76.215
0.48024,65.778,75.764
0.56932,66.627,74.35
0.67244,64.028,75.776
0.80247,67.767,76.638
0.90781,65.554,75.541
0.98323,65.843,74.029
1.0864,63.086,74.247
1.23,67.577,76.61
1.3354,66.245,76.509
1.3972,66.879,74.573
1.5003,63.751,74.619
1.6576,67.344,75.958
1.7629,65.463,76.135
1.8111,66.202,74.211
1.9142,63.795,74.566
2.0852,67.989,76.87
2.1905,66.033,76.149
2.225,66.085,73.502
2.3281,63.163,74.124
2.5127,67.639,77.304
2.6181,66.251,76.524
2.6389,66.493,73.521
2.742,63.122,74.353
2.9403,67.244,76.646
3.0457,66.042,76.474
3.0528,66.766,74.578
3.1559,63.47,74.007
3.3679,67.241,75.867
3.4732,65.814,76.9
3.4667,66.758,74.904
3.5699,63.752,73.615
3.7955,67.349,75.835
3.9008,65.551,76.5
3.8807,66.429,74.527
3.9838,63.868,74.867
4.223,67.716,76.073
4.3284,65.653,76.148
4.2946,65.999,74.27
4.3977,63.29,73.753
4.6506,67.725,76.592
4.7559,66.244,77.282
4.7085,66.546,73.985
4.8116,63.215,73.636
5.0782,67.179,76.814
5.1835,65.811,76.908
5.1224,66.622,74.117
5.2255,63.626,74.334
5.5057,67.47,76.335
5.6111,65.841,76.223
5.5363,66.545,74.108
5.6395,63.658,73.725
5.9333,67.643,76.422
6.0386,65.998,76.546
5.9502,66.536,74.214
6.0534,63.415,74.654
6.3609,67.199,76.551


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_445.csv <==
x,qOut,qIn
0.052667,65.629,76.214
0.1554,66.671,74.462
0.25852,63.954,75.407
0.3749,67.646,76.643
0.48024,65.615,75.733
0.56932,66.063,73.977
0.67244,63.243,73.96
0.80247,67.597,76.092
0.90781,66.246,76.649
0.98323,66.898,74.976
1.0864,63.792,74.344
1.23,67.335,76.514
1.3354,65.376,76.105
1.3972,65.986,73.694
1.5003,63.411,74.572
1.6576,67.824,76.596
1.7629,66.299,76.117
1.8111,66.568,74.405
1.9142,63.31,74.152
2.0852,67.369,76.242
2.1905,65.974,77.148
2.225,66.578,74.422
2.3281,63.3,73.664
2.5127,67.161,76.071
2.6181,65.797,76.732
2.6389,66.807,74.96
2.742,63.885,73.783
2.9403,67.458,76.085
3.0457,65.55,76.384
3.0528,66.322,74.363
3.1559,63.719,74.3
3.3679,67.69,76.616
3.4732,65.783,76.341
3.4667,66.221,73.687
3.5699,63.386,74.38
3.7955,67.544,77.025
3.9008,65.939,76.335
3.8807,66.49,73.99
3.9838,63.481,74.747
4.223,67.386,76.645
4.3284,65.727,75.921
4.2946,66.481,74.034
4.3977,63.76,74.429
4.6506,67.705,76.397
4.7559,65.845,75.983
4.7085,66.347,73.732
4.8116,63.684,74.996
5.0782,67.694,76.85
5.1835,65.704,75.988
5.1224,65.921,74.229
5.2255,63.198,74.402
5.5057,67.668,76.99
5.6111,66.155,76.722
5.5363,66.348,73.079
5.6395,63.128,73.824
5.9333,67.498,77.424
6.0386,66.368,76.978
5.9502,66.926,73.647
6.0534,63.416,73.765
6.3609,67.053,76.431


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_446.csv <==
x,qOut,qIn
0.052667,65.381,76.667
0.1554,66.304,74.647
0.25852,63.791,73.903
0.3749,67.806,76.714
0.48024,65.896,76.982
0.56932,66.204,73.559
0.67244,63.304,73.573
0.80247,67.58,76.818
0.90781,66.109,76.771
0.98323,66.54,73.548
1.0864,63.446,74.443
1.23,67.503,77.439
1.3354,65.984,76.234
1.3972,66.403,73.763
1.5003,63.077,73.507
1.6576,67.182,75.872
1.7629,66.067,77.292
1.8111,67.039,75.028
1.9142,63.852,74.211
2.0852,67.181,76.285
2.1905,65.26,76.153
2.225,66.134,74.014
2.3281,63.585,74.398
2.5127,67.797,76.455
2.6181,66.167,76.34
2.6389,66.644,74.425
2.742,63.523,74.408
2.9403,67.332,76.182
3.0457,65.648,76.375
3.0528,66.409,74.633
3.1559,63.687,74.319
3.3679,67.622,75.905
3.4732,65.78,76
3.4667,66.261,74.453
3.5699,63.571,74.24
3.7955,67.78,76.948
3.9008,66.019,77.288
3.8807,66.188,74.079
3.9838,62.955,73.313
4.223,67.166,76.568
4.3284,65.959,76.936
4.2946,66.85,74.069
4.3977,63.977,73.729
4.6506,67.743,76.578
4.7559,65.848,76.7
4.7085,66.213,73.689
4.8116,63.391,74.082
5.0782,67.641,77.196
5.1835,66.05,76.899
5.1224,66.266,73.659
5.2255,63,73.792
5.5057,67.301,76.629
5.6111,66.208,77.108
5.5363,66.884,74.132
5.6395,63.455,73.151
5.9333,67.221,76.29
6.0386,65.896,77.219
5.9502,66.84,74.905
6.0534,63.711,73.659
6.3609,67.181,75.903


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_447.csv <==
x,qOut,qIn
0.052667,65.119,76.211
0.1554,66.203,74.32
0.25852,64.047,74.745
0.3749,68.125,76.628
0.48024,65.966,76.167
0.56932,66.054,74.269
0.67244,63.154,74.195
0.80247,67.505,76.499
0.90781,66.039,76.604
0.98323,66.533,74.116
1.0864,63.449,73.932
1.23,67.472,76.324
1.3354,65.962,77.046
1.3972,66.583,74.361
1.5003,63.546,73.529
1.6576,67.392,76.512
1.7629,65.72,76.554
1.8111,66.383,73.875
1.9142,63.637,74.486
2.0852,67.679,76.528
2.1905,65.901,76.815
2.225,66.215,74.153
2.3281,63.214,73.304
2.5127,67.468,77.192
2.6181,66.071,77.355
2.6389,66.583,73.559
2.742,63.399,73.86
2.9403,67.36,77.065
3.0457,65.915,76.032
3.0528,66.62,73.31
3.1559,63.645,74.056
3.3679,67.627,76.729
3.4732,66.037,76.919
3.4667,66.528,74.615
3.5699,63.329,74.63
3.7955,67.059,76.094
3.9008,65.419,76.083
3.8807,66.271,74.488
3.9838,63.708,74
4.223,67.946,76.41
4.3284,66.269,76.833
4.2946,66.492,74.259
4.3977,63.299,73.735
4.6506,67.37,76.639
4.7559,65.918,76.961
4.7085,66.489,74.18
4.8116,63.418,73.633
5.0782,67.45,76.284
5.1835,65.995,76.568
5.1224,66.559,74.344
5.2255,63.457,73.914
5.5057,67.494,76.573
5.6111,66.05,77.049
5.5363,66.553,74.425
5.6395,63.066,73.091
5.9333,66.944,75.959
6.0386,65.818,77.466
5.9502,67.078,75.384
6.0534,64.011,73.874
6.3609,67.171,75.367


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_448.csv <==
x,qOut,qIn
0.052667,65.986,76.806
0.1554,66.282,74.674
0.25852,63.305,73.682
0.3749,67.489,76.439
0.48024,65.97,77.135
0.56932,66.433,73.472
0.67244,63.408,73.458
0.80247,67.606,76.977
0.90781,66.198,77.239
0.98323,66.658,73.756
1.0864,63.349,73.611
1.23,67.166,76.861
1.3354,65.681,76.958
1.3972,66.512,74.147
1.5003,63.679,74.065
1.6576,67.55,76.769
1.7629,65.776,76.25
1.8111,66.313,72.917
1.9142,63.56,74.307
2.0852,67.802,76.855
2.1905,66.187,76.793
2.225,66.435,74.538
2.3281,63.204,73.943
2.5127,67.169,76.799
2.6181,65.666,76.617
2.6389,66.327,73.324
2.742,63.432,74.059
2.9403,67.654,77.067
3.0457,66.245,76.715
3.0528,66.749,74.397
3.1559,63.486,73.905
3.3679,67.22,76.201
3.4732,65.61,76.456
3.4667,66.396,74.301
3.5699,63.775,74.427
3.7955,67.859,76.521
3.9008,66.025,76.486
3.8807,66.14,74.043
3.9838,63.04,73.399
4.223,67.519,76.815
4.3284,66.384,77.491
4.2946,66.795,73.828
4.3977,63.099,73.089
4.6506,66.898,76.157
4.7559,65.809,77.428
4.7085,66.993,75.07
4.8116,63.862,74.203
5.0782,67.166,75.683
5.1835,65.29,76.358
5.1224,66.321,74.536
5.2255,63.841,73.768
5.5057,67.87,76.431
5.6111,66.022,76.573
5.5363,66.488,74.204
5.6395,63.553,74.547
5.9333,67.402,76.39
6.0386,65.575,75.906
5.9502,66.199,74.207
6.0534,63.57,74.6
6.3609,67.744,76.25


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_449.csv <==
x,qOut,qIn
0.052667,66.066,77.071
0.1554,66.675,73.439
0.25852,63.463,74.255
0.3749,67.335,77.05
0.48024,65.842,77.157
0.56932,66.495,73.869
0.67244,63.241,73.623
0.80247,67.104,76.184
0.90781,65.778,76.434
0.98323,66.922,74.394
1.0864,64.147,74.44
1.23,67.605,76.451
1.3354,65.434,76.308
1.3972,66.048,74.403
1.5003,63.565,74.633
1.6576,67.696,76.738
1.7629,65.787,75.87
1.8111,66.13,73.485
1.9142,63.445,74.283
2.0852,67.882,77.315
2.1905,66.303,76.855
2.225,66.451,73.294
2.3281,63.128,73.868
2.5127,67.2,76.926
2.6181,65.862,76.292
2.6389,66.647,73.626
2.742,63.793,74.542
2.9403,67.609,76.808
3.0457,65.717,76.376
3.0528,66.099,74.111
3.1559,63.343,74.592
3.3679,67.619,76.981
3.4732,66.001,76.478
3.4667,66.262,73.351
3.5699,63.182,73.677
3.7955,67.603,77.292
3.9008,66.417,77.201
3.8807,66.869,73.693
3.9838,63.362,73.587
4.223,67.088,76.565
4.3284,65.698,76.291
4.2946,66.635,74.045
4.3977,63.828,75.063
4.6506,67.646,76.601
4.7559,65.792,76.249
4.7085,66.213,74.493
4.8116,63.204,73.52
5.0782,67.393,75.914
5.1835,66.041,77.134
5.1224,66.796,74.718
5.2255,63.81,73.719
5.5057,67.476,76.483
5.6111,65.569,76.643
5.5363,66.089,73.735
5.6395,63.404,74.182
5.9333,67.736,76.73
6.0386,66.177,77.148
5.9502,66.434,73.987
6.0534,63.196,72.78
6.3609,67.352,76.827


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_450.csv <==
x,qOut,qIn
0.052667,65.676,75.957
0.1554,66.006,74.539
0.25852,63.393,74.927
0.3749,67.638,76.518
0.48024,65.841,75.917
0.56932,66.141,73.903
0.67244,63.329,74.125
0.80247,67.776,76.952
0.90781,66.341,76.81
0.98323,66.591,73.949
1.0864,63.211,73.842
1.23,67.206,76.881
1.3354,65.88,76.479
1.3972,66.677,73.93
1.5003,63.63,74.484
1.6576,67.447,76.358
1.7629,65.825,76.024
1.8111,66.556,74.56
1.9142,63.658,74.385
2.0852,67.505,76.21
2.1905,65.743,76.12
2.225,66.373,74.69
2.3281,63.542,74.266
2.5127,67.505,75.958
2.6181,65.763,76.702
2.6389,66.336,74.268
2.742,63.538,74.198
2.9403,67.58,76.363
3.0457,65.845,76.909
3.0528,66.286,74.482
3.1559,63.443,73.953
3.3679,67.629,76.746
3.4732,66.028,76.391
3.4667,66.36,73.185
3.5699,63.27,73.772
3.7955,67.624,77.076
3.9008,66.403,77.338
3.8807,66.845,74.514
3.9838,63.169,73.405
4.223,66.723,75.776
4.3284,65.386,76.688
4.2946,66.676,74.918
4.3977,64.146,74.487
4.6506,67.826,76.708
4.7559,65.688,76.303
4.7085,66.051,73.294
4.8116,63.238,74.429
5.0782,67.631,76.551
5.1835,66.281,76.037
5.1224,66.881,74.661
5.2255,63.61,74.446
5.5057,67.234,76.205
5.6111,65.547,76.656
5.5363,66.42,74.542
5.6395,63.581,74.315
5.9333,67.38,76.188
6.0386,65.627,75.538
5.9502,66.519,74.183
6.0534,64.01,75.12
6.3609,67.84,76.272


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_451.csv <==
x,qOut,qIn
0.052667,66.355,76.074
0.1554,66.766,74.18
0.25852,63.406,74.249
0.3749,67.228,76.045
0.48024,65.763,76.584
0.56932,66.629,74.678
0.67244,63.751,74.098
0.80247,67.461,75.982
0.90781,65.582,76.388
0.98323,66.212,74.043
1.0864,63.611,74.607
1.23,67.749,77.399
1.3354,65.919,76.345
1.3972,66.167,73.594
1.5003,63.094,74.366
1.6576,67.388,76.302
1.7629,66.128,76.142
1.8111,66.862,74.158
1.9142,63.774,74.343
2.0852,67.538,76.888
2.1905,65.817,76.674
2.225,66.427,74.422
2.3281,63.325,74.34
2.5127,67.118,76.098
2.6181,65.541,75.847
2.6389,66.629,74.468
2.742,64.177,75.011
2.9403,67.93,76.035
3.0457,65.689,75.811
3.0528,66.009,74.393
3.1559,63.513,74.388
3.3679,67.82,76.973
3.4732,65.929,76.46
3.4667,66.038,73.66
3.5699,63.146,73.976
3.7955,67.6,77.002
3.9008,66.188,76.897
3.8807,66.492,73.087
3.9838,63.325,73.844
4.223,67.497,77.385
4.3284,66.111,76.995
4.2946,66.554,73.805
4.3977,63.311,74.127
4.6506,67.263,76.571
4.7559,65.836,76.492
4.7085,66.533,73.919
4.8116,63.594,73.624
5.0782,67.679,77.236
5.1835,66.151,77.046
5.1224,66.59,73.47
5.2255,63.258,73.705
5.5057,67.094,76.372
5.6111,65.687,76.555
5.5363,66.676,74.484
5.6395,63.957,74.628
5.9333,67.619,77.018
6.0386,65.529,75.988
5.9502,65.927,73.087
6.0534,63.225,74.829
6.3609,67.724,77.001


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_452.csv <==
x,qOut,qIn
0.052667,65.663,76.843
0.1554,66.409,73.875
0.25852,63.481,73.829
0.3749,67.456,76.573
0.48024,65.923,76.184
0.56932,66.717,74.72
0.67244,63.882,74.602
0.80247,67.598,76.127
0.90781,65.613,76.325
0.98323,66.067,73.887
1.0864,63.364,74.142
1.23,67.736,76.718
1.3354,66.223,76.795
1.3972,66.519,74.329
1.5003,63.244,73.695
1.6576,67.271,76.31
1.7629,65.902,76.614
1.8111,66.588,74.171
1.9142,63.514,73.943
2.0852,67.476,76.146
2.1905,65.981,77.345
2.225,66.577,74.932
2.3281,63.319,73.257
2.5127,67.119,76.206
2.6181,65.677,76.893
2.6389,66.677,73.961
2.742,63.807,73.745
2.9403,67.54,76.392
3.0457,65.752,76.66
3.0528,66.507,74.834
3.1559,63.753,74.609
3.3679,67.427,76.558
3.4732,65.353,75.936
3.4667,65.934,73.602
3.5699,63.543,74.686
3.7955,68.049,76.632
3.9008,66.386,76.17
3.8807,66.439,73.944
3.9838,63.233,73.892
4.223,67.466,76.872
4.3284,66.075,77.484
4.2946,66.488,74.159
4.3977,63.168,73.166
4.6506,67.093,76.53
4.7559,65.737,77.066
4.7085,66.647,74.122
4.8116,63.943,74.014
5.0782,67.812,76.937
5.1835,65.865,76.538
5.1224,66.087,73.051
5.2255,63.22,73.883
5.5057,67.721,77.461
5.6111,66.39,77.004
5.5363,66.608,73.557
5.6395,63.039,73.539
5.9333,67.017,76.33
6.0386,65.883,77.066
5.9502,66.817,74.592
6.0534,63.704,73.899
6.3609,67.351,76.745


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_453.csv <==
x,qOut,qIn
0.052667,65.97,76.788
0.1554,66.711,74.138
0.25852,63.464,74.207
0.3749,67.154,75.794
0.48024,65.641,76.297
0.56932,66.682,75.092
0.67244,63.918,74.838
0.80247,67.557,75.937
0.90781,65.565,76.099
0.98323,66.21,74.6
1.0864,63.474,74.086
1.23,67.586,76.416
1.3354,65.958,76.485
1.3972,66.657,74.839
1.5003,63.77,74.587
1.6576,67.459,75.565
1.7629,65.501,75.59
1.8111,66.17,74.206
1.9142,63.822,74.343
2.0852,68.085,76.789
2.1905,66.082,76.977
2.225,65.961,74.323
2.3281,62.809,73.716
2.5127,67.219,76.834
2.6181,65.997,76.876
2.6389,66.6,73.55
2.742,63.467,73.773
2.9403,67.59,76.346
3.0457,66.273,77.067
3.0528,66.841,74.68
3.1559,63.449,73.121
3.3679,67.129,76.414
3.4732,65.637,77.367
3.4667,66.567,74.024
3.5699,63.654,73.817
3.7955,67.364,76.315
3.9008,65.593,76.377
3.8807,66.369,74.347
3.9838,63.82,74.627
4.223,67.827,76.905
4.3284,65.843,76.144
4.2946,65.996,73.473
4.3977,63.046,74.226
4.6506,67.595,76.629
4.7559,66.415,77.123
4.7085,66.841,74.718
4.8116,63.299,73.051
5.0782,67.056,75.936
5.1835,65.734,77.343
5.1224,66.714,74.39
5.2255,63.814,73.656
5.5057,67.529,76.622
5.6111,65.714,76.626
5.5363,66.283,74.01
5.6395,63.433,74.001
5.9333,67.568,76.671
6.0386,66.017,76.58
5.9502,66.494,74.07
6.0534,63.315,73.79
6.3609,67.341,76.775


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_454.csv <==
x,qOut,qIn
0.052667,65.871,76.802
0.1554,66.504,74.264
0.25852,63.717,74.592
0.3749,67.424,76.724
0.48024,65.345,75.644
0.56932,65.845,73.348
0.67244,63.583,75.153
0.80247,68.201,77.527
0.90781,66.417,76.525
0.98323,66.11,73.028
1.0864,62.695,73.586
1.23,67.283,77.336
1.3354,66.401,77.038
1.3972,67.036,73.839
1.5003,63.547,73.754
1.6576,67.195,76.466
1.7629,65.742,76.366
1.8111,66.586,73.964
1.9142,63.69,74.303
2.0852,67.581,76.482
2.1905,65.882,76.918
2.225,66.365,74.383
2.3281,63.266,74.006
2.5127,67.246,76.161
2.6181,65.775,76.689
2.6389,66.573,74.586
2.742,63.729,73.773
2.9403,67.65,76.018
3.0457,65.908,77.064
3.0528,66.38,74.317
3.1559,63.475,73.335
3.3679,67.56,77.101
3.4732,65.926,77.085
3.4667,66.32,73.514
3.5699,63.241,73.966
3.7955,67.401,76.98
3.9008,66.028,76.734
3.8807,66.618,73.964
3.9838,63.462,73.904
4.223,67.44,76.269
4.3284,66.014,76.612
4.2946,66.674,74.515
4.3977,63.537,73.196
4.6506,67.38,76.424
4.7559,65.822,77.579
4.7085,66.502,74.275
4.8116,63.43,74.099
5.0782,67.209,76.303
5.1835,65.58,76.252
5.1224,66.401,74.024
5.2255,63.707,73.797
5.5057,67.824,76.587
5.6111,66.151,77.128
5.5363,66.516,74.318
5.6395,63.289,73.845
5.9333,67.152,76.632
6.0386,65.62,76.449
5.9502,66.495,73.547
6.0534,63.704,73.964
6.3609,67.619,76.668


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_455.csv <==
x,qOut,qIn
0.052667,65.868,76.647
0.1554,66.455,73.908
0.25852,63.445,73.928
0.3749,67.611,76.723
0.48024,66.202,77.144
0.56932,66.63,73.993
0.67244,63.244,73.259
0.80247,67.179,76.557
0.90781,65.909,76.895
0.98323,66.821,73.92
1.0864,63.713,74.081
1.23,67.313,76.374
1.3354,65.59,76.138
1.3972,66.428,74.625
1.5003,63.669,74.762
1.6576,67.485,76.241
1.7629,65.614,76.249
1.8111,66.211,74.535
1.9142,63.46,74.008
2.0852,67.616,76.344
2.1905,66.004,76.494
2.225,66.541,74.037
2.3281,63.573,74.503
2.5127,67.533,76.531
2.6181,65.852,76.42
2.6389,66.415,74.482
2.742,63.449,73.666
2.9403,67.417,76.351
3.0457,65.799,76.987
3.0528,66.512,74.059
3.1559,63.74,74.326
3.3679,67.594,76.966
3.4732,65.669,75.961
3.4667,66.13,73.274
3.5699,63.508,74.089
3.7955,67.847,77.321
3.9008,66.17,76.577
3.8807,66.325,73.46
3.9838,63.169,74.829
4.223,67.33,77.251
4.3284,65.897,76.14
4.2946,66.442,73.092
4.3977,63.306,74.001
4.6506,67.444,76.823
4.7559,66.162,76.631
4.7085,66.955,74.811
4.8116,63.783,74.643
5.0782,67.135,76.182
5.1835,65.144,75.783
5.1224,66.031,74.197
5.2255,63.857,74.699
5.5057,68.172,77.087
5.6111,66.167,75.992
5.5363,66.095,72.885
5.6395,63.143,74.433
5.9333,67.659,77.364
6.0386,66.276,76.371
5.9502,66.502,74.226
6.0534,63.203,74.058
6.3609,67.254,76.557


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_456.csv <==
x,qOut,qIn
0.052667,65.642,76.15
0.1554,65.953,74.496
0.25852,63.253,74.281
0.3749,67.594,76.332
0.48024,66.024,77.083
0.56932,66.415,74.436
0.67244,63.229,73.474
0.80247,67.315,76.544
0.90781,65.986,76.812
0.98323,66.772,73.987
1.0864,63.651,74.077
1.23,67.414,76.404
1.3354,65.817,76.362
1.3972,66.636,74.707
1.5003,63.666,74.259
1.6576,67.355,75.797
1.7629,65.575,76.12
1.8111,66.418,74.368
1.9142,63.739,74.449
2.0852,67.6,76.564
2.1905,65.679,76.683
2.225,66.265,74.48
2.3281,63.503,74.342
2.5127,67.416,76.429
2.6181,65.568,75.507
2.6389,66.254,73.623
2.742,63.908,75.191
2.9403,68.139,76.893
3.0457,66.081,76.303
3.0528,65.951,73.904
3.1559,62.922,74.087
3.3679,67.444,77.097
3.4732,66.179,76.582
3.4667,66.596,73.676
3.5699,63.344,73.637
3.7955,67.443,76.808
3.9008,66.137,76.872
3.8807,66.746,73.976
3.9838,63.462,74.006
4.223,67.225,76.63
4.3284,65.714,76.605
4.2946,66.552,74.162
4.3977,63.613,74.244
4.6506,67.415,76.281
4.7559,65.715,76.583
4.7085,66.466,74.431
4.8116,63.747,74.451
5.0782,67.663,76.542
5.1835,65.786,75.678
5.1224,66.198,73.506
5.2255,63.4,74.718
5.5057,67.743,77.385
5.6111,66.245,76.506
5.5363,66.553,74.504
5.6395,63.047,74.189
5.9333,66.873,75.25
6.0386,65.613,76.177
5.9502,66.866,75.199
6.0534,64.304,74.296
6.3609,67.892,76.018


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_457.csv <==
x,qOut,qIn
0.052667,66.146,77.751
0.1554,66.72,74.299
0.25852,63.278,73.501
0.3749,66.857,76.022
0.48024,65.367,76.473
0.56932,66.526,74.445
0.67244,64.121,74.071
0.80247,68.028,76.856
0.90781,65.913,76.852
0.98323,66.022,73.229
1.0864,63.108,73.916
1.23,67.521,77.08
1.3354,66.145,76.871
1.3972,66.59,73.746
1.5003,63.417,73.822
1.6576,67.397,76.89
1.7629,65.901,76.676
1.8111,66.457,73.593
1.9142,63.437,74.096
2.0852,67.523,76.382
2.1905,66.049,76.847
2.225,66.513,74.194
2.3281,63.301,73.772
2.5127,67.314,76.829
2.6181,65.933,77.348
2.6389,66.604,74.302
2.742,63.324,73.406
2.9403,67.131,75.978
3.0457,65.756,76.863
3.0528,66.83,74.445
3.1559,64.067,73.617
3.3679,67.683,76.913
3.4732,65.638,76.453
3.4667,66.141,73.524
3.5699,63.412,75.287
3.7955,67.561,76.968
3.9008,65.882,75.784
3.8807,66.359,73.971
3.9838,63.34,74.245
4.223,67.512,76.098
4.3284,66.132,76.604
4.2946,66.856,74.675
4.3977,63.75,73.934
4.6506,67.311,76.224
4.7559,65.434,76.235
4.7085,66.203,74.343
4.8116,63.72,74.726
5.0782,67.76,76.603
5.1835,65.767,76.175
5.1224,65.987,73.759
5.2255,63.245,74.206
5.5057,67.749,76.998
5.6111,66.286,77.05
5.5363,66.465,74.115
5.6395,63.167,73.508
5.9333,67.348,76.588
6.0386,66.093,76.879
5.9502,66.674,73.503
6.0534,63.466,73.319
6.3609,67.502,77.006


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_458.csv <==
x,qOut,qIn
0.052667,66.028,76.301
0.1554,66.77,73.741
0.25852,64.022,75.04
0.3749,67.735,77.039
0.48024,65.574,75.818
0.56932,65.857,73.686
0.67244,63.236,74.473
0.80247,67.719,77.274
0.90781,66.167,76.287
0.98323,66.406,73.416
1.0864,63.287,74.304
1.23,67.506,77.094
1.3354,66.109,76.333
1.3972,66.588,73.549
1.5003,63.429,73.856
1.6576,67.402,76.6
1.7629,65.899,76.99
1.8111,66.513,74.415
1.9142,63.573,74.384
2.0852,67.417,76.925
2.1905,65.612,76.146
2.225,66.065,73.372
2.3281,63.328,74.093
2.5127,67.864,77.456
2.6181,66.531,76.789
2.6389,66.737,73.446
2.742,63.122,73.521
2.9403,67.04,76.773
3.0457,65.874,76.433
3.0528,66.885,74.257
3.1559,63.828,74.959
3.3679,67.323,76.047
3.4732,65.454,75.901
3.4667,66.254,74.775
3.5699,63.637,74.31
3.7955,67.672,76.034
3.9008,65.87,76.878
3.8807,66.353,74.579
3.9838,63.55,73.988
4.223,67.606,76.602
4.3284,65.846,76.112
4.2946,66.236,73.352
4.3977,63.432,74.205
4.6506,67.812,76.925
4.7559,66.32,76.951
4.7085,66.487,74.23
4.8116,62.974,73.583
5.0782,66.965,76.478
5.1835,65.782,77.015
5.1224,66.783,74.275
5.2255,63.746,73.587
5.5057,67.401,76.034
5.6111,65.699,76.592
5.5363,66.544,74.325
5.6395,63.823,74.897
5.9333,67.583,77.088
6.0386,65.573,76.191
5.9502,66.086,74.005
6.0534,63.301,73.761
6.3609,67.525,76.508


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_459.csv <==
x,qOut,qIn
0.052667,65.762,76.859
0.1554,66.631,75.697
0.25852,63.56,73.785
0.3749,67.087,75.37
0.48024,65.308,75.969
0.56932,66.418,74.263
0.67244,64.169,74.896
0.80247,68.136,76.369
0.90781,65.924,75.997
0.98323,66.01,74.771
1.0864,63.151,74.472
1.23,67.475,76.21
1.3354,65.941,76.788
1.3972,66.407,74.353
1.5003,63.349,73.307
1.6576,67.512,76.28
1.7629,66.142,77.087
1.8111,66.78,74.099
1.9142,63.59,73.812
2.0852,67.312,76.815
2.1905,65.663,76.705
2.225,66.444,73.712
2.3281,63.529,74.307
2.5127,67.362,76.326
2.6181,65.674,76.213
2.6389,66.497,74.605
2.742,63.881,74.998
2.9403,67.702,76.579
3.0457,65.619,75.571
3.0528,65.951,73.724
3.1559,63.276,74.463
3.3679,67.807,77.158
3.4732,66.374,76.827
3.4667,66.658,74.259
3.5699,63.214,73.688
3.7955,67.051,76.099
3.9008,65.67,76.449
3.8807,66.698,73.98
3.9838,64.087,74.688
4.223,67.85,76.776
4.3284,65.734,75.972
4.2946,65.99,73.908
4.3977,63.24,74.473
4.6506,67.616,76.83
4.7559,66.077,76.427
4.7085,66.392,74.11
4.8116,63.247,74.063
5.0782,67.43,76.565
5.1835,66.084,76.899
5.1224,66.631,74.167
5.2255,63.4,73.692
5.5057,67.359,76.377
5.6111,65.982,76.758
5.5363,66.708,74.456
5.6395,63.566,73.725
5.9333,67.374,76.244
6.0386,65.828,76.361
5.9502,66.568,74.038
6.0534,63.475,74.469
6.3609,67.302,76.233


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_460.csv <==
x,qOut,qIn
0.052667,66.057,76.734
0.1554,66.775,74.384
0.25852,63.681,74.078
0.3749,67.381,76.347
0.48024,65.647,76.566
0.56932,66.385,74.302
0.67244,63.562,74.028
0.80247,67.485,76.575
0.90781,65.759,76.195
0.98323,66.408,73.99
1.0864,63.63,74.54
1.23,67.604,76.604
1.3354,65.802,76.205
1.3972,66.266,73.965
1.5003,63.425,74.692
1.6576,67.556,76.428
1.7629,65.917,76.301
1.8111,66.372,74.43
1.9142,63.408,74.361
2.0852,67.53,76.388
2.1905,65.989,76.749
2.225,66.505,74.363
2.3281,63.464,73.077
2.5127,67.477,75.932
2.6181,65.941,77.213
2.6389,66.533,74.595
2.742,63.718,73.995
2.9403,67.631,77.087
3.0457,65.708,76.717
3.0528,65.826,72.825
3.1559,62.81,73.266
3.3679,67.582,77.398
3.4732,66.715,77.883
3.4667,67.112,74.208
3.5699,63.108,73.299
3.7955,66.602,75.923
3.9008,65.494,76.987
3.8807,66.91,74.627
3.9838,64.133,73.628
4.223,67.689,75.97
4.3284,65.762,76.64
4.2946,66.43,74.703
4.3977,63.64,74.165
4.6506,67.48,76.473
4.7559,65.602,76.655
4.7085,66.173,74.278
4.8116,63.407,74.03
5.0782,67.594,76.332
5.1835,66.027,76.448
5.1224,66.546,74.222
5.2255,63.576,73.504
5.5057,67.615,76.466
5.6111,65.997,77.381
5.5363,66.406,74.017
5.6395,63.255,73.847
5.9333,67.244,77.211
6.0386,65.774,76.446
5.9502,66.475,73.766
6.0534,63.459,74.098
6.3609,67.493,76.192


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_461.csv <==
x,qOut,qIn
0.052667,65.838,76.289
0.1554,66.479,74.252
0.25852,63.32,73.719
0.3749,67.348,75.754
0.48024,66.073,76.789
0.56932,67.018,75.079
0.67244,63.903,74.207
0.80247,67.263,76.197
0.90781,65.29,76.394
0.98323,66.163,74.434
1.0864,63.641,74.537
1.23,67.7,75.988
1.3354,65.888,75.866
1.3972,66.406,74.044
1.5003,63.664,74.726
1.6576,67.771,76.687
1.7629,65.979,76.556
1.8111,66.275,74.466
1.9142,63.112,73.875
2.0852,67.163,76.123
2.1905,65.765,76.79
2.225,66.707,74.513
2.3281,63.958,73.961
2.5127,67.652,76.564
2.6181,65.614,76.272
2.6389,66.128,73.818
2.742,63.638,74.571
2.9403,67.879,77.5
3.0457,65.977,75.956
3.0528,66.048,73.125
3.1559,63.062,74.308
3.3679,67.588,77.43
3.4732,66.349,76.68
3.4667,66.736,73.253
3.5699,63.258,74.134
3.7955,67.125,76.464
3.9008,65.832,76.099
3.8807,66.801,74.935
3.9838,63.886,74.415
4.223,67.455,76.286
4.3284,65.476,76.494
4.2946,66.101,73.929
4.3977,63.457,74.191
4.6506,67.652,77.094
4.7559,65.981,76.408
4.7085,66.477,73.717
4.8116,63.598,74.5
5.0782,67.587,76.575
5.1835,65.823,75.885
5.1224,66.279,73.659
5.2255,63.602,74.612
5.5057,67.85,77.362
5.6111,66.08,76.569
5.5363,66.119,73.389
5.6395,62.892,73.672
5.9333,67.265,76.98
6.0386,66.141,76.607
5.9502,66.804,73.951
6.0534,63.578,74.895
6.3609,67.385,76.714


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_462.csv <==
x,qOut,qIn
0.052667,65.15,76.321
0.1554,66.229,74.627
0.25852,63.824,74.309
0.3749,67.76,76.117
0.48024,65.786,76.012
0.56932,66.323,73.876
0.67244,63.761,74.587
0.80247,67.857,77.135
0.90781,65.871,76.22
0.98323,66.031,73.625
1.0864,63.12,74.914
1.23,67.464,77.023
1.3354,66.017,76.082
1.3972,66.503,74.188
1.5003,63.441,74.195
1.6576,67.549,76.34
1.7629,66.099,76.549
1.8111,66.683,74.221
1.9142,63.633,73.875
2.0852,67.521,76.136
2.1905,65.854,76.858
2.225,66.379,74.377
2.3281,63.472,73.744
2.5127,67.505,76.967
2.6181,65.842,76.876
2.6389,66.237,73.165
2.742,63.18,74.291
2.9403,67.452,76.749
3.0457,66.189,76.53
3.0528,66.779,74.461
3.1559,63.431,73.896
3.3679,67.22,76.2
3.4732,65.804,76.835
3.4667,66.687,74.752
3.5699,63.624,73.916
3.7955,67.314,75.758
3.9008,65.659,76.406
3.8807,66.547,74.699
3.9838,63.811,74.32
4.223,67.636,75.905
4.3284,65.748,76.406
4.2946,66.259,74.574
4.3977,63.392,74.107
4.6506,67.472,76.513
4.7559,65.864,76.968
4.7085,66.458,74.639
4.8116,63.447,73.677
5.0782,67.364,75.705
5.1835,65.773,76.338
5.1224,66.509,74.289
5.2255,63.827,74.913
5.5057,67.882,76.573
5.6111,66.033,77.013
5.5363,66.154,74.222
5.6395,62.768,72.611
5.9333,67.066,76.098
6.0386,66.146,77.429
5.9502,67.278,74.646
6.0534,64.004,74.208
6.3609,67.128,76.214


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_463.csv <==
x,qOut,qIn
0.052667,66.147,76.813
0.1554,66.646,74.03
0.25852,63.373,74.185
0.3749,67.231,76.701
0.48024,65.758,76.523
0.56932,66.559,74.345
0.67244,63.668,73.88
0.80247,67.555,76.461
0.90781,65.848,76.28
0.98323,66.443,74.094
1.0864,63.689,74.62
1.23,67.719,76.683
1.3354,65.889,76.395
1.3972,66.131,74.151
1.5003,63.157,73.74
1.6576,67.544,76.39
1.7629,66.234,77.103
1.8111,66.631,74.076
1.9142,63.294,73.531
2.0852,67.324,76.507
2.1905,66.041,77.452
2.225,66.693,74.653
2.3281,63.312,72.787
2.5127,67.082,76.388
2.6181,65.747,77.532
2.6389,66.798,74.001
2.742,63.838,73.991
2.9403,67.417,76.511
3.0457,65.587,76.007
3.0528,66.412,74.232
3.1559,63.765,74.949
3.3679,67.713,76.428
3.4732,65.836,76.394
3.4667,66.316,74.247
3.5699,63.409,73.379
3.7955,67.457,76.014
3.9008,65.855,76.585
3.8807,66.553,74.444
3.9838,63.887,75.005
4.223,67.672,77.151
4.3284,65.49,76.323
4.2946,65.639,73.161
4.3977,62.859,73.794
4.6506,67.66,77.113
4.7559,66.622,77.005
4.7085,67.07,73.835
4.8116,63.526,73.251
5.0782,67.198,76.792
5.1835,65.732,77.05
5.1224,66.566,73.66
5.2255,63.665,74.234
5.5057,67.442,77
5.6111,65.636,76.235
5.5363,66.209,73.669
5.6395,63.517,74.438
5.9333,67.73,77.181
6.0386,66.052,76.292
5.9502,66.318,73.256
6.0534,63.234,74.266
6.3609,67.494,76.859


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_464.csv <==
x,qOut,qIn
0.052667,66.023,76.633
0.1554,66.511,73.781
0.25852,63.242,73.451
0.3749,67.402,76.592
0.48024,66.248,77.127
0.56932,66.971,74.084
0.67244,63.598,73.632
0.80247,67.187,76.182
0.90781,65.631,76.997
0.98323,66.544,74.734
1.0864,63.724,73.759
1.23,67.467,76.551
1.3354,65.603,76.322
1.3972,66.18,73.686
1.5003,63.481,74.538
1.6576,67.767,77.004
1.7629,66.193,76.655
1.8111,66.489,73.784
1.9142,63.118,73.523
2.0852,67.144,76.51
2.1905,65.918,76.882
2.225,66.911,74.767
2.3281,63.903,74.681
2.5127,67.333,75.85
2.6181,65.34,75.767
2.6389,66.118,74.115
2.742,63.731,74.262
2.9403,68.019,76.665
3.0457,66.191,76.756
3.0528,66.292,74.438
3.1559,63.144,74.176
3.3679,67.278,76.168
3.4732,65.82,76.692
3.4667,66.418,74.208
3.5699,63.491,73.216
3.7955,67.684,76.88
3.9008,66.219,77.606
3.8807,66.628,73.839
3.9838,63.263,73.349
4.223,67.083,77.024
4.3284,65.662,76.519
4.2946,66.632,73.642
4.3977,63.847,74.433
4.6506,67.622,76.429
4.7559,65.742,76.412
4.7085,66.311,74.299
4.8116,63.621,74.305
5.0782,67.634,77.093
5.1835,65.738,76.529
5.1224,66.091,73.325
5.2255,63.339,73.878
5.5057,67.707,77.322
5.6111,66.177,76.239
5.5363,66.482,73.1
5.6395,63.475,74.044
5.9333,67.619,77.321
6.0386,66.008,76.777
5.9502,66.205,73.471
6.0534,63.046,74.441
6.3609,67.31,77.195


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_465.csv <==
x,qOut,qIn
0.052667,65.74,76.625
0.1554,65.941,73.952
0.25852,63.009,74.214
0.3749,67.406,76.573
0.48024,66.116,76.725
0.56932,66.81,74.318
0.67244,63.73,73.464
0.80247,67.535,76.238
0.90781,65.86,76.642
0.98323,66.492,74.138
1.0864,63.683,74.428
1.23,67.612,77.022
1.3354,65.756,76.467
1.3972,66.079,73.714
1.5003,63.065,73.707
1.6576,67.422,76.984
1.7629,66.203,76.996
1.8111,66.885,73.742
1.9142,63.581,73.957
2.0852,67.217,76.484
2.1905,65.625,76.042
2.225,66.572,74.261
2.3281,63.901,75.029
2.5127,67.644,76.276
2.6181,65.596,76.225
2.6389,66.029,74.22
2.742,63.386,74.329
2.9403,67.707,76.685
3.0457,66.075,76.062
3.0528,66.354,73.997
3.1559,63.344,74.327
3.3679,67.637,76.447
3.4732,66.223,76.88
3.4667,66.494,74.298
3.5699,63.033,73.394
3.7955,67.137,76.256
3.9008,66.059,77.693
3.8807,66.949,74.773
3.9838,63.544,73.089
4.223,67.027,75.959
4.3284,65.519,76.46
4.2946,66.714,74.307
4.3977,64.042,74.766
4.6506,67.651,76.293
4.7559,65.598,76.245
4.7085,66.202,74.793
4.8116,63.456,74.663
5.0782,67.482,75.623
5.1835,65.777,75.912
5.1224,66.458,74.519
5.2255,63.706,74.288
5.5057,67.752,76.336
5.6111,65.994,76.946
5.5363,66.413,74.59
5.6395,63.282,73.695
5.9333,67.159,75.831
6.0386,65.602,76.115
5.9502,66.522,74.546
6.0534,63.967,74.646
6.3609,67.835,76.749


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_466.csv <==
x,qOut,qIn
0.052667,66.21,76.632
0.1554,66.408,75.036
0.25852,63.121,73.914
0.3749,67.157,76.257
0.48024,65.784,76.681
0.56932,66.578,73.899
0.67244,63.679,73.657
0.80247,67.739,76.531
0.90781,66.198,76.739
0.98323,66.717,74.373
1.0864,63.512,73.877
1.23,67.224,76.533
1.3354,65.548,76.519
1.3972,66.353,73.781
1.5003,63.577,74.674
1.6576,67.517,76.679
1.7629,65.778,76.292
1.8111,66.417,74.444
1.9142,63.627,74.345
2.0852,67.561,76.352
2.1905,65.741,75.885
2.225,66.283,73.643
2.3281,63.69,74.88
2.5127,67.906,77.035
2.6181,66.063,76.191
2.6389,66.112,74.159
2.742,62.987,74.358
2.9403,67.368,76.252
3.0457,66.135,76.67
3.0528,66.662,74.537
3.1559,63.414,73.1
3.3679,67.452,76.315
3.4732,66.133,77.427
3.4667,66.743,74.324
3.5699,63.372,73.689
3.7955,67.093,76.193
3.9008,65.664,76.712
3.8807,66.62,74.707
3.9838,63.68,73.665
4.223,67.438,75.749
4.3284,65.752,76.885
4.2946,66.49,75.154
4.3977,63.648,74.145
4.6506,67.507,76.157
4.7559,65.711,76.732
4.7085,66.236,73.896
4.8116,63.259,73.526
5.0782,67.531,76.444
5.1835,66.273,77.384
5.1224,67.008,74.682
5.2255,63.596,73.527
5.5057,66.957,75.973
5.6111,65.252,76.285
5.5363,66.453,74.494
5.6395,64.122,74.824
5.9333,67.898,76.475
6.0386,65.641,75.623
5.9502,65.906,73.372
6.0534,63.311,74.912
6.3609,67.795,76.77


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_467.csv <==
x,qOut,qIn
0.052667,66.285,77.159
0.1554,66.619,74.1
0.25852,63.072,73.118
0.3749,66.912,76.167
0.48024,65.72,76.681
0.56932,66.983,74.329
0.67244,64.209,74.797
0.80247,67.597,76.225
0.90781,65.4,75.899
0.98323,66.03,74.413
1.0864,63.521,74.346
1.23,67.723,76.851
1.3354,65.937,76.323
1.3972,66.341,73.688
1.5003,63.396,74.271
1.6576,67.491,76.794
1.7629,65.908,75.904
1.8111,66.521,73.82
1.9142,63.625,75.006
2.0852,67.526,76.868
2.1905,65.73,76.231
2.225,66.274,74.323
2.3281,63.433,74.135
2.5127,67.456,76.306
2.6181,65.774,75.932
2.6389,66.432,73.699
2.742,63.892,74.954
2.9403,67.95,77.414
3.0457,65.89,76.152
3.0528,65.882,73.369
3.1559,62.901,74.537
3.3679,67.452,76.758
3.4732,66.252,76.366
3.4667,66.749,73.917
3.5699,63.488,73.724
3.7955,67.458,76.783
3.9008,66.04,77.003
3.8807,66.657,73.79
3.9838,63.396,74.013
4.223,67.124,76.583
4.3284,65.591,76.3
4.2946,66.553,74.503
4.3977,63.858,75.122
4.6506,67.608,76.444
4.7559,65.608,75.584
4.7085,66.111,74.161
4.8116,63.498,74.241
5.0782,67.867,76.32
5.1835,66.265,76.359
5.1224,66.529,73.951
5.2255,63.366,74.291
5.5057,67.374,76.334
5.6111,65.814,77.192
5.5363,66.333,74.823
5.6395,63.308,73.534
5.9333,67.327,76.292
6.0386,65.809,76.7
5.9502,66.434,73.586
6.0534,63.557,74.177
6.3609,67.773,77.229


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_468.csv <==
x,qOut,qIn
0.052667,65.632,76.468
0.1554,66.357,74.175
0.25852,63.648,74.502
0.3749,67.477,76.582
0.48024,65.535,75.519
0.56932,66.213,73.694
0.67244,63.912,75.412
0.80247,68.097,76.827
0.90781,65.959,75.52
0.98323,65.837,73.199
1.0864,62.957,74.877
1.23,67.656,77.272
1.3354,66.399,77.054
1.3972,66.598,74.241
1.5003,62.954,73.257
1.6576,66.887,76.117
1.7629,65.795,76.675
1.8111,66.985,74.276
1.9142,64.194,74.712
2.0852,67.733,76.624
2.1905,65.637,76.267
2.225,66.123,73.939
2.3281,63.361,74.028
2.5127,67.552,76.392
2.6181,65.977,76.245
2.6389,66.578,74.154
2.742,63.712,74.766
2.9403,67.585,76.814
3.0457,65.7,76.318
3.0528,66.07,73.733
3.1559,63.167,74.261
3.3679,67.505,76.848
3.4732,66.159,76.071
3.4667,66.731,74.03
3.5699,63.558,74.709
3.7955,67.415,75.756
3.9008,65.85,76.62
3.8807,66.515,75.221
3.9838,63.531,73.761
4.223,67.401,76.077
4.3284,65.73,76.839
4.2946,66.357,74.485
4.3977,63.474,74.121
4.6506,67.572,76.526
4.7559,66.025,76.769
4.7085,66.57,74.144
4.8116,63.417,73.46
5.0782,67.405,75.935
5.1835,66.007,76.739
5.1224,66.813,74.621
5.2255,63.752,74.201
5.5057,67.34,76.515
5.6111,65.488,76.498
5.5363,66.203,74.283
5.6395,63.373,74.25
5.9333,67.424,75.989
6.0386,65.884,76.444
5.9502,66.692,74.461
6.0534,63.789,74.107
6.3609,67.508,76.751


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_469.csv <==
x,qOut,qIn
0.052667,65.438,76.009
0.1554,66.132,74.244
0.25852,63.766,74.732
0.3749,67.911,76.351
0.48024,65.89,75.733
0.56932,66.088,73.701
0.67244,63.415,74.748
0.80247,67.831,77.193
0.90781,66.144,76.656
0.98323,66.184,73.703
1.0864,62.87,73.523
1.23,67.168,76.433
1.3354,66.057,77.112
1.3972,66.887,74.402
1.5003,63.797,74.271
1.6576,67.428,76.756
1.7629,65.612,76.801
1.8111,66.265,73.686
1.9142,63.495,73.221
2.0852,67.651,77.219
2.1905,66.079,76.256
2.225,66.638,73.236
2.3281,63.756,75.354
2.5127,67.601,77.227
2.6181,65.665,75.722
2.6389,65.976,73.788
2.742,63.113,74.159
2.9403,67.552,76.831
3.0457,66.238,76.519
3.0528,66.73,73.88
3.1559,63.479,73.817
3.3679,67.318,76.783
3.4732,65.77,76.759
3.4667,66.487,74.237
3.5699,63.614,74.499
3.7955,67.461,76.616
3.9008,65.655,75.92
3.8807,66.189,73.517
3.9838,63.533,74.338
4.223,67.897,77.015
4.3284,66.303,76.657
4.2946,66.442,73.907
4.3977,63.087,73.763
4.6506,67.162,76.873
4.7559,65.866,76.686
4.7085,66.619,74.212
4.8116,63.569,74.417
5.0782,67.433,76.279
5.1835,65.842,76.346
5.1224,66.493,74.09
5.2255,63.522,73.967
5.5057,67.578,76.593
5.6111,66.082,76.752
5.5363,66.691,74.153
5.6395,63.411,74.32
5.9333,67.092,76.057
6.0386,65.547,76.178
5.9502,66.638,75.101
6.0534,63.957,74.496
6.3609,67.544,76.093


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_470.csv <==
x,qOut,qIn
0.052667,65.708,76.176
0.1554,66.482,73.987
0.25852,63.64,74.369
0.3749,67.535,76.181
0.48024,65.806,76.265
0.56932,66.39,74.742
0.67244,63.452,75.019
0.80247,67.373,76.292
0.90781,65.688,76.277
0.98323,66.332,74.373
1.0864,63.349,73.713
1.23,67.451,75.981
1.3354,66.077,76.539
1.3972,66.969,75.03
1.5003,63.97,74.793
1.6576,67.368,75.683
1.7629,65.279,75.914
1.8111,66.034,74.561
1.9142,63.615,74.065
2.0852,67.864,76.732
2.1905,66.061,76.587
2.225,66.372,73.729
2.3281,63.339,74.628
2.5127,67.357,76.674
2.6181,65.745,76.204
2.6389,66.44,74.59
2.742,63.717,74.191
2.9403,67.687,76.526
3.0457,65.822,75.949
3.0528,66.204,73.373
3.1559,63.518,74.718
3.3679,67.87,77.327
3.4732,66.208,76.493
3.4667,66.272,73.765
3.5699,62.891,74.142
3.7955,67.121,76.344
3.9008,66.021,76.659
3.8807,66.907,74.55
3.9838,63.753,73.779
4.223,67.4,76.02
4.3284,65.725,76.837
4.2946,66.539,74.74
4.3977,63.712,73.911
4.6506,67.451,76.664
4.7559,65.546,76.656
4.7085,66.207,73.795
4.8116,63.63,74.145
5.0782,67.768,77.046
5.1835,65.954,75.722
5.1224,66.275,73.36
5.2255,63.507,74.887
5.5057,67.807,77.474
5.6111,66.134,76.448
5.5363,66.21,73.625
5.6395,62.841,74.039
5.9333,67.126,76.406
6.0386,66.089,76.797
5.9502,66.993,74.474
6.0534,63.815,73.886
6.3609,67.411,76.415


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_471.csv <==
x,qOut,qIn
0.052667,66.053,76.984
0.1554,66.835,74.559
0.25852,63.648,74.59
0.3749,67.132,76.267
0.48024,65.313,76.001
0.56932,66.27,74.127
0.67244,63.808,74.546
0.80247,67.86,76.19
0.90781,65.962,76.026
0.98323,66.371,74.512
1.0864,63.652,74.479
1.23,67.679,76.892
1.3354,65.725,76.384
1.3972,65.962,73.279
1.5003,63.148,74.252
1.6576,67.631,77.227
1.7629,66.258,76.204
1.8111,66.629,73.867
1.9142,63.4,73.952
2.0852,67.379,76.407
2.1905,65.898,77.049
2.225,66.494,74.149
2.3281,63.475,74.164
2.5127,67.393,76.886
2.6181,65.754,76.841
2.6389,66.334,73.74
2.742,63.458,73.799
2.9403,67.626,76.719
3.0457,66.117,76.43
3.0528,66.59,73.726
3.1559,63.564,74.071
3.3679,67.621,77.431
3.4732,66.036,76.503
3.4667,66.376,73.129
3.5699,63.005,74.031
3.7955,67.078,76.599
3.9008,65.949,76.609
3.8807,66.989,75.053
3.9838,63.847,74.904
4.223,67.158,75.692
4.3284,65.226,75.429
4.2946,66.215,74.865
4.3977,63.867,74.449
4.6506,68.003,76.229
4.7559,66.081,76.519
4.7085,66.349,74.243
4.8116,63.34,74.234
5.0782,67.378,76.503
5.1835,65.754,76.088
5.1224,66.426,74.307
5.2255,63.673,74.552
5.5057,67.654,76.463
5.6111,65.823,76.171
5.5363,66.219,74.194
5.6395,63.38,74.539
5.9333,67.624,76.675
6.0386,66.071,76.355
5.9502,66.464,73.821
6.0534,63.264,73.628
6.3609,67.365,76.454


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_472.csv <==
x,qOut,qIn
0.052667,65.949,76.656
0.1554,66.406,74.252
0.25852,63.332,73.547
0.3749,67.464,76.094
0.48024,66.082,76.501
0.56932,66.707,74.372
0.67244,63.683,74.176
0.80247,67.564,76.556
0.90781,65.851,77.164
0.98323,66.212,74.414
1.0864,62.994,73.331
1.23,67.183,76.26
1.3354,66.044,77.03
1.3972,66.928,74.218
1.5003,63.697,73.843
1.6576,67.363,76.093
1.7629,65.816,76.95
1.8111,66.699,75.062
1.9142,63.611,74.103
2.0852,67.19,75.675
2.1905,65.474,76.246
2.225,66.514,74.937
2.3281,63.913,74.059
2.5127,67.707,75.762
2.6181,65.729,76.754
2.6389,66.308,74.868
2.742,63.671,74.04
2.9403,67.635,76.414
3.0457,65.666,76.064
3.0528,66.008,73.298
3.1559,63.325,74.999
3.3679,67.845,77.239
3.4732,66.383,76.793
3.4667,66.524,74.591
3.5699,62.885,72.883
3.7955,66.872,75.684
3.9008,65.843,77.055
3.8807,67.108,74.787
3.9838,64.257,74.069
4.223,67.597,76.152
4.3284,65.407,76.478
4.2946,65.999,73.915
4.3977,63.43,74.095
4.6506,67.686,76.88
4.7559,66.012,76.806
4.7085,66.415,73.918
4.8116,63.332,74.082
5.0782,67.337,77.028
5.1835,65.807,76.438
5.1224,66.523,73.553
5.2255,63.641,74.821
5.5057,67.592,76.572
5.6111,65.902,75.823
5.5363,66.484,74.256
5.6395,63.656,74.541
5.9333,67.654,76.366
6.0386,65.879,76.289
5.9502,66.269,74.331
6.0534,63.347,74.521
6.3609,67.508,76.651


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_473.csv <==
x,qOut,qIn
0.052667,66.323,77.2
0.1554,66.309,73.151
0.25852,62.891,73.612
0.3749,67.183,77.206
0.48024,66.119,76.75
0.56932,66.827,73.702
0.67244,63.503,73.983
0.80247,67.283,76.301
0.90781,65.855,76.997
0.98323,66.678,74.836
1.0864,63.643,73.478
1.23,67.332,75.991
1.3354,65.596,76.919
1.3972,66.336,74.147
1.5003,63.689,74.081
1.6576,67.762,77.192
1.7629,65.947,77.002
1.8111,66.193,73.458
1.9142,63.099,73.873
2.0852,67.411,76.767
2.1905,66.178,76.714
2.225,66.854,73.822
2.3281,63.678,73.326
2.5127,67.473,76.612
2.6181,65.868,77.153
2.6389,66.492,74.219
2.742,63.507,74.35
2.9403,67.32,76.956
3.0457,65.57,76.058
3.0528,66.144,73.279
3.1559,63.357,74.47
3.3679,67.754,76.721
3.4732,66.404,76.749
3.4667,66.784,74.465
3.5699,63.304,73.727
3.7955,67.07,75.931
3.9008,65.681,76.788
3.8807,66.627,74.808
3.9838,63.768,74.354
4.223,67.55,76.168
4.3284,65.754,76.402
4.2946,66.313,74.272
4.3977,63.369,73.699
4.6506,67.521,76.422
4.7559,66.099,77.074
4.7085,66.793,74.865
4.8116,63.576,73.798
5.0782,67.136,75.97
5.1835,65.413,76.111
5.1224,66.417,74.25
5.2255,63.952,74.547
5.5057,67.868,76.27
5.6111,65.809,76.797
5.5363,66.128,74.535
5.6395,63.391,73.82
5.9333,67.554,76.765
6.0386,65.795,76.345
5.9502,66.17,73.318
6.0534,63.48,74.095
6.3609,67.913,77.322


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_474.csv <==
x,qOut,qIn
0.052667,65.838,76.123
0.1554,66.306,73.158
0.25852,63.515,74.662
0.3749,67.785,77.381
0.48024,66.174,76.611
0.56932,66.347,73.878
0.67244,63.027,73.945
0.80247,67.171,76.23
0.90781,65.949,76.874
0.98323,66.771,74.077
1.0864,63.769,73.761
1.23,67.58,77.006
1.3354,65.863,76.791
1.3972,66.408,73.607
1.5003,63.398,74.331
1.6576,67.35,76.553
1.7629,65.769,76.193
1.8111,66.503,74.364
1.9142,63.752,74.284
2.0852,67.683,76.814
2.1905,65.808,76.227
2.225,66.151,73.77
2.3281,63.32,74.566
2.5127,67.635,76.536
2.6181,66.124,76.793
2.6389,66.445,74.317
2.742,63.281,73.438
2.9403,67.455,76.525
3.0457,66.116,76.826
3.0528,66.633,74.008
3.1559,63.39,73.451
3.3679,67.362,76.697
3.4732,65.968,77.832
3.4667,66.62,74.652
3.5699,63.376,73.136
3.7955,67.088,75.795
3.9008,65.558,76.764
3.8807,66.495,73.812
3.9838,63.975,73.777
4.223,68.066,77.26
4.3284,66.159,76.981
4.2946,66.121,73.462
4.3977,62.728,73.641
4.6506,67.038,76.853
4.7559,66.035,77.367
4.7085,66.964,74.278
4.8116,63.593,73.594
5.0782,67.073,76.041
5.1835,65.53,76.632
5.1224,66.731,74.644
5.2255,64.133,74.753
5.5057,67.7,76.06
5.6111,65.516,75.945
5.5363,66.079,74.222
5.6395,63.594,74.167
5.9333,67.843,76.793
6.0386,66.017,76.801
5.9502,66.289,73.888
6.0534,63.351,74.038
6.3609,67.474,76.945


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_475.csv <==
x,qOut,qIn
0.052667,66.114,76.714
0.1554,66.574,73.815
0.25852,63.204,73.606
0.3749,67.205,76.231
0.48024,65.999,76.955
0.56932,66.898,74.802
0.67244,63.761,73.777
0.80247,67.29,76.087
0.90781,65.5,76.575
0.98323,66.295,73.931
1.0864,63.587,74.362
1.23,67.624,77.185
1.3354,65.911,76.592
1.3972,66.432,74.103
1.5003,63.384,74.508
1.6576,67.295,75.877
1.7629,65.718,75.771
1.8111,66.574,74.829
1.9142,64.02,74.58
2.0852,67.971,76.621
2.1905,65.911,76.561
2.225,66.004,73.877
2.3281,62.964,73.691
2.5127,67.4,76.582
2.6181,66.204,76.835
2.6389,66.867,74.172
2.742,63.59,73.98
2.9403,67.27,76.391
3.0457,65.665,76.959
3.0528,66.515,74.706
3.1559,63.679,73.624
3.3679,67.455,76.282
3.4732,65.631,76.171
3.4667,66.32,73.444
3.5699,63.786,74.397
3.7955,67.92,77.544
3.9008,65.999,76.538
3.8807,66.1,73.451
3.9838,62.928,74.512
4.223,67.164,77.119
4.3284,65.89,76.162
4.2946,66.753,73.783
4.3977,63.776,74.19
4.6506,67.544,76.371
4.7559,65.807,76.076
4.7085,66.562,73.91
4.8116,63.897,75.381
5.0782,67.63,76.694
5.1835,65.464,75.601
5.1224,65.839,74.267
5.2255,63.343,74.319
5.5057,67.805,77.189
5.6111,66.128,76.37
5.5363,66.278,73.189
5.6395,63.271,74.27
5.9333,67.627,77.274
6.0386,66.21,76.268
5.9502,66.485,73.615
6.0534,63.267,74.371
6.3609,67.445,76.97


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_476.csv <==
x,qOut,qIn
0.052667,65.523,76.006
0.1554,66.38,74.807
0.25852,63.733,74.276
0.3749,67.661,75.341
0.48024,65.818,76.581
0.56932,66.477,74.963
0.67244,63.865,74.709
0.80247,67.7,76.82
0.90781,65.547,75.994
0.98323,65.834,73.602
1.0864,63.168,74.127
1.23,67.767,77.03
1.3354,66.42,76.248
1.3972,66.779,73.851
1.5003,63.464,74.322
1.6576,67.329,76.461
1.7629,65.807,76.356
1.8111,66.479,74.531
1.9142,63.488,74.218
2.0852,67.395,76.206
2.1905,65.774,76.456
2.225,66.437,74.22
2.3281,63.51,74.16
2.5127,67.493,76.557
2.6181,65.883,76.575
2.6389,66.547,74.439
2.742,63.567,73.894
2.9403,67.359,75.99
3.0457,65.614,76.552
3.0528,66.389,74.458
3.1559,63.861,74.624
3.3679,67.803,77.223
3.4732,65.713,76.11
3.4667,65.888,73.13
3.5699,63.107,74.213
3.7955,67.716,76.999
3.9008,66.435,76.594
3.8807,66.776,73.887
3.9838,63.405,73.821
4.223,67.291,77
4.3284,65.834,76.746
4.2946,66.513,73.566
4.3977,63.468,74.044
4.6506,67.366,76.615
4.7559,65.798,76.173
4.7085,66.492,74.458
4.8116,63.687,75.058
5.0782,67.62,76.729
5.1835,65.789,76.202
5.1224,66.11,73.752
5.2255,63.072,73.682
5.5057,67.519,76.619
5.6111,66.426,76.701
5.5363,67.09,74.194
5.6395,63.579,74.33
5.9333,67.063,75.889
6.0386,65.517,76.349
5.9502,66.571,75.195
6.0534,63.731,74.688
6.3609,67.377,75.929


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_477.csv <==
x,qOut,qIn
0.052667,65.543,75.881
0.1554,66.29,74.528
0.25852,63.838,74.647
0.3749,67.912,76.753
0.48024,65.869,76.733
0.56932,65.973,74.187
0.67244,63.042,73.317
0.80247,67.441,76.514
0.90781,66.082,76.671
0.98323,66.6,73.649
1.0864,63.649,74.229
1.23,67.721,77.59
1.3354,66.047,76.908
1.3972,66.215,73.45
1.5003,62.828,73.459
1.6576,67.086,76.39
1.7629,66.11,77.002
1.8111,67.104,74.358
1.9142,63.909,73.797
2.0852,67.372,76.272
2.1905,65.579,76.701
2.225,66.359,74.215
2.3281,63.537,74.516
2.5127,67.462,76.806
2.6181,65.767,76.405
2.6389,66.443,74.157
2.742,63.509,73.814
2.9403,67.461,76.134
3.0457,65.869,76.15
3.0528,66.655,73.966
3.1559,63.942,75.356
3.3679,67.693,76.663
3.4732,65.592,75.671
3.4667,65.874,74.646
3.5699,63.084,74.515
3.7955,67.567,76.305
3.9008,66.237,76.596
3.8807,66.684,74.369
3.9838,63.323,73.524
4.223,67.325,76.094
4.3284,66.089,77.124
4.2946,66.967,74.71
4.3977,63.681,73.762
4.6506,67.104,75.819
4.7559,65.389,76.177
4.7085,66.476,74.931
4.8116,63.938,74.795
5.0782,67.664,76.203
5.1835,65.557,76.075
5.1224,66.043,74.567
5.2255,63.382,74.233
5.5057,67.675,76.568
5.6111,66.084,76.368
5.5363,66.57,73.775
5.6395,63.486,74.558
5.9333,67.447,76.519
6.0386,65.887,76.256
5.9502,66.63,74.783
6.0534,63.69,74.463
6.3609,67.397,75.566


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_478.csv <==
x,qOut,qIn
0.052667,65.499,75.872
0.1554,65.982,73.626
0.25852,63.53,74.509
0.3749,67.885,76.715
0.48024,66.1,75.963
0.56932,66.297,73.844
0.67244,63.384,74.76
0.80247,67.596,77.207
0.90781,65.941,76.444
0.98323,66.179,73.625
1.0864,63.014,73.924
1.23,67.319,76.425
1.3354,66.146,76.803
1.3972,66.878,74.685
1.5003,63.752,73.838
1.6576,67.451,76.503
1.7629,65.705,76.717
1.8111,66.283,73.692
1.9142,63.387,74.079
2.0852,67.573,77.158
2.1905,66.12,76.551
2.225,66.675,73.841
2.3281,63.423,73.799
2.5127,67.227,75.769
2.6181,65.738,76.566
2.6389,66.656,74.73
2.742,63.929,74.887
2.9403,67.589,76.952
3.0457,65.472,76.041
3.0528,65.832,73.838
3.1559,63.051,73.999
3.3679,67.599,76.742
3.4732,66.396,76.701
3.4667,66.986,73.939
3.5699,63.634,74.355
3.7955,67.294,76.223
3.9008,65.71,76.103
3.8807,66.554,74.714
3.9838,63.714,74.338
4.223,67.511,76.156
4.3284,65.685,76.359
4.2946,66.267,74.746
4.3977,63.491,74.382
4.6506,67.58,76.426
4.7559,65.903,76.096
4.7085,66.35,73.815
4.8116,63.34,74.326
5.0782,67.578,76.242
5.1835,66.235,76.656
5.1224,66.791,75.165
5.2255,63.349,74.088
5.5057,66.988,75.395
5.6111,65.533,76.929
5.5363,66.669,75.271
5.6395,63.857,73.502
5.9333,67.48,75.766
6.0386,65.597,76.638
5.9502,66.481,74.66
6.0534,63.942,74.544
6.3609,67.684,76.639


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_479.csv <==
x,qOut,qIn
0.052667,65.555,76.065
0.1554,66.155,73.307
0.25852,63.523,74.269
0.3749,67.851,77.366
0.48024,66.268,76.537
0.56932,66.611,73.781
0.67244,63.272,74.532
0.80247,67.051,76.467
0.90781,65.538,75.661
0.98323,66.582,74.018
1.0864,64.013,75.083
1.23,67.764,76.624
1.3354,65.639,75.705
1.3972,66.066,74.808
1.5003,63.529,75.189
1.6576,67.705,76.571
1.7629,65.784,75.518
1.8111,66.018,73.379
1.9142,63.312,74.23
2.0852,67.957,77.016
2.1905,66.584,76.823
2.225,66.662,73.737
2.3281,63.076,74.041
2.5127,67.005,76.515
2.6181,65.743,76.706
2.6389,66.641,74.647
2.742,63.683,74.211
2.9403,67.451,76.447
3.0457,65.714,76.312
3.0528,66.398,73.877
3.1559,63.626,74.022
3.3679,67.689,76.647
3.4732,66.001,76.489
3.4667,66.512,74.197
3.5699,63.58,74.481
3.7955,67.435,76.683
3.9008,65.597,76.1
3.8807,66.126,74.086
3.9838,63.487,74.377
4.223,67.785,77.014
4.3284,66.119,76.409
4.2946,66.33,73.599
4.3977,63.237,73.869
4.6506,67.523,76.562
4.7559,66.182,77.141
4.7085,66.632,74.044
4.8116,63.405,73.382
5.0782,67.347,77.073
5.1835,65.869,76.657
5.1224,66.447,73.289
5.2255,63.346,74.416
5.5057,67.407,76.537
5.6111,66.022,76.708
5.5363,66.674,74.619
5.6395,63.419,73.373
5.9333,67.161,76.136
6.0386,65.654,77.175
5.9502,66.606,74.647
6.0534,63.817,74.241
6.3609,67.506,76.552


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_480.csv <==
x,qOut,qIn
0.052667,65.939,76.163
0.1554,66.312,74.07
0.25852,63.291,74.767
0.3749,67.443,76.565
0.48024,65.99,76.404
0.56932,66.489,74.572
0.67244,63.104,73.673
0.80247,67.088,75.451
0.90781,65.956,77.253
0.98323,67.098,75.566
1.0864,63.94,73.861
1.23,67.152,75.477
1.3354,65.188,76.475
1.3972,66.29,74.943
1.5003,63.955,74.625
1.6576,67.867,76.224
1.7629,65.771,75.876
1.8111,66.184,74.26
1.9142,63.528,74.318
2.0852,67.772,76.48
2.1905,66.047,76.373
2.225,66.41,74.434
2.3281,63.441,74.287
2.5127,67.468,76.185
2.6181,65.793,76.592
2.6389,66.298,74.068
2.742,63.477,73.702
2.9403,67.669,76.809
3.0457,66.066,76.842
3.0528,66.381,73.996
3.1559,63.242,74.244
3.3679,67.369,76.952
3.4732,65.967,76.56
3.4667,66.541,73.801
3.5699,63.325,73.256
3.7955,67.353,76.169
3.9008,66.069,77.268
3.8807,66.917,74.985
3.9838,63.81,74.335
4.223,67.218,76.289
4.3284,65.24,76.115
4.2946,65.978,73.95
4.3977,63.519,74.309
4.6506,67.978,76.532
4.7559,66.425,77.006
4.7085,66.608,74.312
4.8116,63.247,72.964
5.0782,67.263,76.575
5.1835,65.91,76.969
5.1224,66.624,73.699
5.2255,63.57,74.306
5.5057,67.414,76.832
5.6111,65.772,76.891
5.5363,66.368,74.341
5.6395,63.333,73.67
5.9333,67.323,76.587
6.0386,65.849,76.394
5.9502,66.64,73.895
6.0534,63.81,74.232
6.3609,67.721,76.485


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_481.csv <==
x,qOut,qIn
0.052667,66.455,77.221
0.1554,67.001,74.042
0.25852,63.48,73.487
0.3749,67.188,76.264
0.48024,65.821,76.817
0.56932,66.742,74.6
0.67244,63.695,73.891
0.80247,67.367,76.273
0.90781,65.665,76.846
0.98323,66.447,74.176
1.0864,63.539,73.984
1.23,67.414,76.619
1.3354,65.766,76.054
1.3972,66.56,74.317
1.5003,63.737,74.977
1.6576,67.536,75.77
1.7629,65.679,76.162
1.8111,66.304,74.637
1.9142,63.572,74.3
2.0852,67.627,76.249
2.1905,65.875,76.686
2.225,66.37,74.332
2.3281,63.444,73.873
2.5127,67.447,76.726
2.6181,65.791,76.465
2.6389,66.427,74.016
2.742,63.654,74.685
2.9403,67.648,76.681
3.0457,65.841,75.838
3.0528,66.25,73.779
3.1559,63.44,74.288
3.3679,67.726,76.787
3.4732,66.169,76.703
3.4667,66.462,74.181
3.5699,63.239,74.034
3.7955,67.249,76.431
3.9008,65.807,76.444
3.8807,66.466,74.589
3.9838,63.555,74.465
4.223,67.633,76.319
4.3284,66.059,76.874
4.2946,66.432,74.415
4.3977,63.186,72.957
4.6506,67.396,75.984
4.7559,66.262,77.097
4.7085,67.01,74.716
4.8116,63.584,73.392
5.0782,67.102,76.206
5.1835,65.539,77.637
5.1224,66.526,74.704
5.2255,63.565,73.388
5.5057,67.177,75.617
5.6111,65.436,76.348
5.5363,66.448,74.569
5.6395,64.139,74.74
5.9333,68.059,77.025
6.0386,65.791,76.399
5.9502,65.749,73.637
6.0534,62.801,73.767
6.3609,67.498,76.779


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_482.csv <==
x,qOut,qIn
0.052667,65.101,75.825
0.1554,66.453,75.195
0.25852,64.304,75.411
0.3749,68.039,75.917
0.48024,65.59,75.592
0.56932,65.794,74.305
0.67244,63.329,74.49
0.80247,67.923,76.799
0.90781,66.302,76.426
0.98323,66.474,74.031
1.0864,63.262,73.901
1.23,67.355,76.666
1.3354,65.917,76.753
1.3972,66.594,73.932
1.5003,63.659,74.457
1.6576,67.522,76.555
1.7629,65.756,75.827
1.8111,66.294,73.815
1.9142,63.552,74.542
2.0852,67.743,76.988
2.1905,66.058,76.639
2.225,66.321,74.22
2.3281,63.123,74.019
2.5127,67.219,76.203
2.6181,65.868,76.393
2.6389,66.655,74.138
2.742,63.763,74.105
2.9403,67.688,76.404
3.0457,65.963,76.922
3.0528,66.381,74.356
3.1559,63.279,73.755
3.3679,67.271,76.401
3.4732,65.775,76.93
3.4667,66.515,74.046
3.5699,63.602,74.076
3.7955,67.538,76.949
3.9008,65.881,76.128
3.8807,66.475,74.039
3.9838,63.511,74.297
4.223,67.494,76.23
4.3284,65.892,76.711
4.2946,66.54,74.637
4.3977,63.616,73.812
4.6506,67.466,76.466
4.7559,65.693,76.354
4.7085,66.266,73.629
4.8116,63.533,74.551
5.0782,67.714,77.36
5.1835,66.041,76.583
5.1224,66.329,74.026
5.2255,63.116,74.254
5.5057,67.265,76.399
5.6111,66.012,75.873
5.5363,66.833,73.639
5.6395,63.745,74.534
5.9333,67.598,76.356
6.0386,66.038,76.718
5.9502,66.717,75.279
6.0534,63.373,74.111
6.3609,66.782,75.427


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_483.csv <==
x,qOut,qIn
0.052667,65.628,76.173
0.1554,66.396,74.154
0.25852,63.768,74.66
0.3749,67.803,76.289
0.48024,65.945,76.057
0.56932,66.205,73.822
0.67244,63.275,74.228
0.80247,67.64,77.158
0.90781,66.233,77.426
0.98323,66.561,74.386
1.0864,63.01,72.837
1.23,66.852,76.216
1.3354,65.661,76.799
1.3972,66.944,73.948
1.5003,64.304,74.751
1.6576,67.806,76.867
1.7629,65.559,75.967
1.8111,66.017,73.629
1.9142,63.409,74.414
2.0852,67.649,76.78
2.1905,65.941,76.141
2.225,66.417,73.689
2.3281,63.619,74.759
2.5127,67.615,76.952
2.6181,65.739,76.039
2.6389,66.049,73.632
2.742,63.308,75.025
2.9403,67.697,76.97
3.0457,66.134,76.38
3.0528,66.318,74.146
3.1559,63.173,73.475
3.3679,67.537,76.674
3.4732,66.313,76.969
3.4667,66.728,73.715
3.5699,63.371,73.875
3.7955,67.377,76.866
3.9008,66.063,77.357
3.8807,66.654,74.513
3.9838,63.249,72.82
4.223,67.057,75.795
4.3284,65.773,77.057
4.2946,66.837,74.362
4.3977,64.003,73.881
4.6506,67.609,76.856
4.7559,65.612,76.962
4.7085,66.09,74.093
4.8116,63.23,73.853
5.0782,67.408,76.501
5.1835,65.93,76.553
5.1224,66.583,73.986
5.2255,63.672,73.916
5.5057,67.703,76.578
5.6111,66.063,77.048
5.5363,66.444,74.085
5.6395,63.232,73.208
5.9333,67.237,77.035
6.0386,65.844,77.03
5.9502,66.635,73.779
6.0534,63.603,74.227
6.3609,67.338,76.698


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_484.csv <==
x,qOut,qIn
0.052667,65.415,76.611
0.1554,66.292,74.091
0.25852,63.785,73.909
0.3749,67.908,77.219
0.48024,66.069,76.853
0.56932,66.271,73.743
0.67244,63.076,74.444
0.80247,67.224,76.511
0.90781,65.919,76.388
0.98323,66.755,74.024
1.0864,63.711,73.658
1.23,67.53,76.399
1.3354,65.919,76.778
1.3972,66.687,74.527
1.5003,63.725,74.723
1.6576,67.27,76.385
1.7629,65.287,75.525
1.8111,66.056,73.915
1.9142,63.663,74.966
2.0852,67.956,76.882
2.1905,66.147,76.274
2.225,66.331,74.085
2.3281,63.214,74.546
2.5127,67.349,76.51
2.6181,65.901,76.032
2.6389,66.592,74.173
2.742,63.699,74.474
2.9403,67.672,76.471
3.0457,65.974,75.965
3.0528,66.438,74.245
3.1559,63.405,74.611
3.3679,67.417,76.385
3.4732,65.859,76.573
3.4667,66.513,74.604
3.5699,63.434,74.101
3.7955,67.268,75.937
3.9008,65.689,76.203
3.8807,66.63,74.479
3.9838,63.956,74.756
4.223,67.69,76.13
4.3284,65.631,75.984
4.2946,66.147,74.647
4.3977,63.541,73.923
4.6506,67.659,76.952
4.7559,65.793,76.589
4.7085,66.171,73.541
4.8116,63.447,74.783
5.0782,67.671,76.946
5.1835,65.954,75.771
5.1224,66.221,73.448
5.2255,63.373,74.512
5.5057,67.831,77.288
5.6111,66.392,76.552
5.5363,66.481,73.628
5.6395,62.895,73.799
5.9333,67.012,76.119
6.0386,65.999,77.301
5.9502,66.998,75.227
6.0534,63.811,73.588
6.3609,67.23,75.714


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_485.csv <==
x,qOut,qIn
0.052667,65.731,76.596
0.1554,66.279,73.744
0.25852,63.492,74.479
0.3749,67.562,77.185
0.48024,65.844,76.029
0.56932,66.257,73.592
0.67244,63.301,74.515
0.80247,67.549,76.705
0.90781,66.141,76.388
0.98323,66.645,74.337
1.0864,63.416,73.803
1.23,67.313,76.141
1.3354,65.844,76.927
1.3972,66.594,74.202
1.5003,63.594,74.295
1.6576,67.412,76.61
1.7629,65.734,76.255
1.8111,66.412,73.994
1.9142,63.461,74.307
2.0852,67.45,76.641
2.1905,65.908,76.418
2.225,66.693,74.292
2.3281,63.66,74.936
2.5127,67.279,75.826
2.6181,65.471,75.851
2.6389,66.451,74.658
2.742,64.023,74.77
2.9403,67.836,76.246
3.0457,65.629,75.72
3.0528,66.012,74.016
3.1559,63.573,75.07
3.3679,67.864,77.235
3.4732,65.914,75.793
3.4667,65.996,73.325
3.5699,63.121,74.406
3.7955,67.643,76.706
3.9008,66.292,76.196
3.8807,66.606,73.974
3.9838,63.372,74.81
4.223,67.409,77.15
4.3284,65.937,76.819
4.2946,66.438,74.048
4.3977,63.124,73.382
4.6506,67.115,75.876
4.7559,65.913,76.459
4.7085,67.052,74.661
4.8116,64.319,74.95
5.0782,67.73,76.103
5.1835,65.407,76.053
5.1224,65.762,74.444
5.2255,63.19,73.701
5.5057,67.736,76.952
5.6111,66.276,77.4
5.5363,66.564,73.609
5.6395,63.196,73.579
5.9333,67.19,76.669
6.0386,65.889,76.717
5.9502,66.773,73.998
6.0534,63.844,73.883
6.3609,67.572,76.688


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_486.csv <==
x,qOut,qIn
0.052667,65.355,75.914
0.1554,66.129,74.377
0.25852,63.796,74.908
0.3749,67.988,76.633
0.48024,65.984,76.49
0.56932,66.014,74.453
0.67244,62.955,73.506
0.80247,67.397,76.193
0.90781,66.184,77.411
0.98323,66.786,74.238
1.0864,63.594,73.027
1.23,67.449,76.915
1.3354,65.892,77.041
1.3972,66.493,73.734
1.5003,63.445,73.952
1.6576,67.388,76.951
1.7629,65.831,76.731
1.8111,66.46,73.892
1.9142,63.464,74.337
2.0852,67.467,76.314
2.1905,65.942,76.44
2.225,66.55,74.622
2.3281,63.56,73.614
2.5127,67.59,76.423
2.6181,66.045,76.689
2.6389,66.508,73.918
2.742,63.237,73.918
2.9403,67.242,76.562
3.0457,65.948,77.404
3.0528,66.791,75.104
3.1559,63.464,73.512
3.3679,66.944,75.545
3.4732,65.367,76.176
3.4667,66.653,74.329
3.5699,64.272,74.671
3.7955,67.993,76.423
3.9008,65.742,76.116
3.8807,66.062,74.518
3.9838,63.331,74.58
4.223,67.487,76.125
4.3284,65.768,76.089
4.2946,66.308,73.917
4.3977,63.541,74.236
4.6506,67.72,76.792
4.7559,66.06,76.829
4.7085,66.403,74.2
4.8116,63.256,74.499
5.0782,67.237,76.306
5.1835,65.736,76.026
5.1224,66.477,74.475
5.2255,63.665,74.283
5.5057,67.767,76.662
5.6111,66.149,76.49
5.5363,66.547,74.117
5.6395,63.251,74
5.9333,67.189,76.008
6.0386,65.838,76.743
5.9502,66.836,75.12
6.0534,63.907,74.135
6.3609,67.374,75.65


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_487.csv <==
x,qOut,qIn
0.052667,66.38,77.193
0.1554,66.486,73.902
0.25852,63.01,73.692
0.3749,66.897,76.437
0.48024,65.538,77.032
0.56932,66.546,74.122
0.67244,63.92,73.904
0.80247,67.752,77.192
0.90781,65.744,76.326
0.98323,66.082,73.032
1.0864,63.47,74.625
1.23,67.879,77.784
1.3354,66.199,76.162
1.3972,66.235,72.944
1.5003,63.044,74.233
1.6576,67.462,77.115
1.7629,66.288,76.555
1.8111,66.724,74.013
1.9142,63.333,73.609
2.0852,67.256,76.491
2.1905,65.918,77.195
2.225,66.601,74.083
2.3281,63.439,73.913
2.5127,67.318,76.779
2.6181,65.844,76.403
2.6389,66.559,73.986
2.742,63.465,74.024
2.9403,67.407,76.186
3.0457,65.966,77.053
3.0528,66.766,74.683
3.1559,63.63,74.041
3.3679,67.187,75.924
3.4732,65.429,76.315
3.4667,66.402,74.564
3.5699,63.932,74.537
3.7955,67.84,76.08
3.9008,65.779,76.249
3.8807,66.082,74.243
3.9838,63.386,74.023
4.223,67.742,77.051
4.3284,66.106,77.081
4.2946,66.318,73.259
4.3977,63.066,73.857
4.6506,67.258,76.753
4.7559,66.033,76.925
4.7085,66.838,74.25
4.8116,63.755,74.174
5.0782,67.416,76.472
5.1835,65.644,76.049
5.1224,66.345,73.87
5.2255,63.648,74.113
5.5057,67.733,76.974
5.6111,65.977,76.968
5.5363,66.34,74.351
5.6395,63.317,74.295
5.9333,67.313,76.454
6.0386,65.701,75.936
5.9502,66.341,73.412
6.0534,63.67,73.856
6.3609,67.995,77.111


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_488.csv <==
x,qOut,qIn
0.052667,65.464,76.615
0.1554,66.165,73.956
0.25852,63.675,74.603
0.3749,67.688,76.797
0.48024,65.698,75.642
0.56932,66.133,73.353
0.67244,63.64,75.115
0.80247,67.978,77.362
0.90781,66.113,76.181
0.98323,66.101,73.466
1.0864,62.98,74.07
1.23,67.392,77.102
1.3354,66.15,76.437
1.3972,66.713,73.449
1.5003,63.539,74.353
1.6576,67.44,76.757
1.7629,65.891,76.549
1.8111,66.518,73.521
1.9142,63.491,74.417
2.0852,67.364,76.966
2.1905,65.721,75.957
2.225,66.433,74.378
2.3281,63.648,75.39
2.5127,67.538,76.348
2.6181,65.677,75.851
2.6389,66.19,74.205
2.742,63.49,74.133
2.9403,67.808,76.748
3.0457,66.234,76.43
3.0528,66.599,73.83
3.1559,63.529,74.087
3.3679,67.475,76.489
3.4732,65.788,76.264
3.4667,66.266,74.277
3.5699,63.494,74.74
3.7955,67.665,76.892
3.9008,65.945,76.848
3.8807,66.114,73.459
3.9838,62.923,73.014
4.223,67.389,76.864
4.3284,66.394,77.284
4.2946,67.103,74.001
4.3977,63.665,73.933
4.6506,67.135,76.634
4.7559,65.483,76.491
4.7085,66.362,74.148
4.8116,63.638,74.208
5.0782,67.639,76.471
5.1835,65.939,76.091
5.1224,66.407,73.957
5.2255,63.427,74.451
5.5057,67.549,76.595
5.6111,66.038,77.022
5.5363,66.528,74.465
5.6395,63.181,73.62
5.9333,67.033,75.836
6.0386,65.709,76.691
5.9502,66.862,74.769
6.0534,64.08,73.985
6.3609,67.573,76.463


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_489.csv <==
x,qOut,qIn
0.052667,66.071,77.163
0.1554,66.63,74.379
0.25852,63.669,74.162
0.3749,67.356,76.553
0.48024,65.404,76.271
0.56932,66.036,73.871
0.67244,63.617,74.667
0.80247,67.966,76.976
0.90781,66.162,76.44
0.98323,66.207,73.33
1.0864,63.132,73.426
1.23,67.575,77.182
1.3354,66.304,77.212
1.3972,66.665,73.86
1.5003,63.291,73.949
1.6576,67.177,76.972
1.7629,65.753,76.684
1.8111,66.462,73.382
1.9142,63.48,73.631
2.0852,67.575,76.868
2.1905,66.144,76.825
2.225,66.718,74.184
2.3281,63.538,74.351
2.5127,67.251,76.503
2.6181,65.555,76.545
2.6389,66.253,74.11
2.742,63.525,74.001
2.9403,67.721,76.78
3.0457,66.136,76.409
3.0528,66.496,73.579
3.1559,63.348,74.455
3.3679,67.474,76.45
3.4732,66.085,76.95
3.4667,66.646,74.682
3.5699,63.33,73.216
3.7955,67.121,75.971
3.9008,65.692,76.944
3.8807,66.663,74.863
3.9838,63.907,74.124
4.223,67.596,76.454
4.3284,65.583,76.568
4.2946,66.023,73.806
4.3977,63.339,73.942
4.6506,67.786,76.571
4.7559,66.337,77.025
4.7085,66.594,73.814
4.8116,63.236,73.413
5.0782,67.313,76.972
5.1835,66.047,76.84
5.1224,66.696,73.773
5.2255,63.315,73.996
5.5057,67.081,75.887
5.6111,65.739,76.792
5.5363,66.765,75.622
5.6395,63.776,74.148
5.9333,67.286,75.672
6.0386,65.41,76.56
5.9502,66.264,74.375
6.0534,63.651,73.567
6.3609,67.761,76.188


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_490.csv <==
x,qOut,qIn
0.052667,65.893,76.827
0.1554,66.381,74.303
0.25852,63.381,73.949
0.3749,67.402,76.672
0.48024,65.828,76.463
0.56932,66.406,73.698
0.67244,63.471,74.081
0.80247,67.615,76.81
0.90781,66.119,76.998
0.98323,66.627,73.862
1.0864,63.353,73.591
1.23,67.144,76.816
1.3354,65.641,76.465
1.3972,66.643,74.165
1.5003,63.97,74.886
1.6576,67.588,76.268
1.7629,65.435,75.856
1.8111,65.965,73.991
1.9142,63.686,74.185
2.0852,68.094,77.431
2.1905,66.135,76.422
2.225,65.969,72.541
2.3281,62.931,74.238
2.5127,67.54,78.035
2.6181,66.313,76.888
2.6389,66.57,73.344
2.742,63.088,73.884
2.9403,67.109,76.846
3.0457,65.926,76.079
3.0528,66.793,73.775
3.1559,63.84,74.392
3.3679,67.689,76.994
3.4732,65.952,76.958
3.4667,66.349,74.13
3.5699,63.181,74.035
3.7955,67.171,76.229
3.9008,65.763,76.053
3.8807,66.626,74.369
3.9838,63.885,74.501
4.223,67.852,76.651
4.3284,66.025,76.727
4.2946,66.277,74.131
4.3977,63.057,73.429
4.6506,67.218,75.965
4.7559,65.989,76.969
4.7085,66.888,74.557
4.8116,63.843,73.62
5.0782,67.385,76.533
5.1835,65.488,76.769
5.1224,66.181,73.929
5.2255,63.494,74.445
5.5057,67.54,76.922
5.6111,65.791,76.338
5.5363,66.306,73.514
5.6395,63.473,74.687
5.9333,67.652,76.565
6.0386,66.076,76.114
5.9502,66.543,74.257
6.0534,63.524,73.974
6.3609,67.523,76.579


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_491.csv <==
x,qOut,qIn
0.052667,65.818,75.983
0.1554,66.29,73.354
0.25852,63.451,74.451
0.3749,67.676,76.862
0.48024,66.122,76.665
0.56932,66.583,74.218
0.67244,63.499,74.152
0.80247,67.303,76.733
0.90781,65.553,76.049
0.98323,66.223,73.473
1.0864,63.741,75.043
1.23,67.985,76.794
1.3354,66.107,76.08
1.3972,66.072,73.723
1.5003,63.019,74.05
1.6576,67.577,77.492
1.7629,66.371,77.194
1.8111,66.636,73.305
1.9142,62.961,73.13
2.0852,66.946,76.484
2.1905,65.975,76.573
2.225,67.139,74.52
2.3281,64.029,75.187
2.5127,67.316,76.449
2.6181,65.323,75.916
2.6389,66.145,74.773
2.742,63.462,74.43
2.9403,67.567,75.532
3.0457,65.995,76.229
3.0528,66.77,75.116
3.1559,63.975,74.101
3.3679,67.705,76.133
3.4732,65.673,76.246
3.4667,66.098,73.888
3.5699,63.347,74.387
3.7955,67.594,76.573
3.9008,65.998,76.9
3.8807,66.444,74.631
3.9838,63.322,73.784
4.223,67.251,76.539
4.3284,65.711,76.323
4.2946,66.515,73.839
4.3977,63.771,74.326
4.6506,67.757,76.673
4.7559,65.976,76.322
4.7085,66.403,74.298
4.8116,63.441,74.168
5.0782,67.433,76.653
5.1835,65.762,76.459
5.1224,66.344,73.618
5.2255,63.483,74.369
5.5057,67.572,76.799
5.6111,65.959,76.335
5.5363,66.493,73.933
5.6395,63.508,74.278
5.9333,67.436,76.83
6.0386,65.752,76.239
5.9502,66.37,74.236
6.0534,63.574,74.605
6.3609,67.582,76.844


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_492.csv <==
x,qOut,qIn
0.052667,65.662,76.32
0.1554,66.176,73.709
0.25852,63.415,73.787
0.3749,67.592,76.673
0.48024,65.962,76.532
0.56932,66.403,74.305
0.67244,63.585,74.793
0.80247,67.631,77.217
0.90781,65.788,76.282
0.98323,65.92,72.758
1.0864,62.879,73.829
1.23,67.613,77.027
1.3354,66.728,77.34
1.3972,67.194,74.285
1.5003,63.317,73.251
1.6576,66.776,76.583
1.7629,65.496,76.627
1.8111,66.76,74.287
1.9142,63.954,74.892
2.0852,67.512,76.028
2.1905,65.58,75.705
2.225,66.338,74.625
2.3281,63.724,74.765
2.5127,67.741,75.894
2.6181,65.888,76.517
2.6389,66.35,74.778
2.742,63.454,73.862
2.9403,67.461,76.404
3.0457,65.766,76.659
3.0528,66.395,73.944
3.1559,63.629,74.458
3.3679,67.641,76.489
3.4732,65.854,76.255
3.4667,66.308,73.985
3.5699,63.522,73.95
3.7955,67.689,77.01
3.9008,65.993,76.613
3.8807,66.308,73.454
3.9838,63.259,74.384
4.223,67.4,76.989
4.3284,65.92,76.63
4.2946,66.498,74.02
4.3977,63.474,73.779
4.6506,67.44,76.629
4.7559,65.858,76.604
4.7085,66.504,73.546
4.8116,63.701,74.322
5.0782,67.68,77.188
5.1835,65.862,76.431
5.1224,66.183,73.458
5.2255,63.235,74.527
5.5057,67.483,77.468
5.6111,66.024,76.289
5.5363,66.524,73.453
5.6395,63.39,74.32
5.9333,67.422,76.477
6.0386,65.998,76.211
5.9502,66.732,74.448
6.0534,63.792,74.403
6.3609,67.543,76.703


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_493.csv <==
x,qOut,qIn
0.052667,66.182,76.508
0.1554,66.83,74.546
0.25852,63.547,74.033
0.3749,67.154,76.429
0.48024,65.486,76.476
0.56932,66.376,74.166
0.67244,63.762,74.652
0.80247,67.718,76.407
0.90781,65.837,75.672
0.98323,66.233,73.95
1.0864,63.514,74.544
1.23,67.826,76.728
1.3354,66.178,76.658
1.3972,66.298,74.374
1.5003,62.93,73.624
1.6576,67.125,76.696
1.7629,65.994,77.236
1.8111,66.859,74.045
1.9142,63.594,73.816
2.0852,67.243,76
2.1905,65.732,76.141
2.225,66.79,74.599
2.3281,64.013,74.897
2.5127,67.583,76.215
2.6181,65.524,76.171
2.6389,66.184,74.356
2.742,63.471,74.04
2.9403,67.475,76.03
3.0457,65.74,76.106
3.0528,66.498,74.559
3.1559,63.929,75.358
3.3679,67.708,76.867
3.4732,65.477,75.58
3.4667,65.744,73.69
3.5699,63.155,74.382
3.7955,67.799,76.54
3.9008,66.408,76.694
3.8807,66.716,74.24
3.9838,63.514,73.849
4.223,67.442,76.575
4.3284,65.816,76.916
4.2946,66.283,73.363
4.3977,63.352,73.88
4.6506,67.579,77.415
4.7559,66.112,76.84
4.7085,66.525,73.447
4.8116,63.262,73.793
5.0782,67.219,76.986
5.1835,65.823,76.504
5.1224,66.659,73.79
5.2255,63.78,74.591
5.5057,67.538,76.83
5.6111,65.671,75.844
5.5363,66.199,74.093
5.6395,63.513,74.716
5.9333,67.743,76.815
6.0386,66.058,76.412
5.9502,66.314,73.338
6.0534,63.167,73.976
6.3609,67.436,76.904


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_494.csv <==
x,qOut,qIn
0.052667,66.272,76.796
0.1554,66.515,73.645
0.25852,63.179,73.876
0.3749,67.111,76.482
0.48024,65.701,76.791
0.56932,66.638,74.683
0.67244,63.944,74.236
0.80247,67.629,76.738
0.90781,65.509,76.109
0.98323,65.91,73.119
1.0864,63.507,74.211
1.23,68.091,77.718
1.3354,66.403,76.57
1.3972,66.247,73.033
1.5003,62.926,73.912
1.6576,67.324,77.475
1.7629,66.166,76.92
1.8111,66.62,73.474
1.9142,63.256,73.739
2.0852,67.265,77.229
2.1905,66.009,76.856
2.225,66.746,73.514
2.3281,63.547,74.393
2.5127,67.354,76.341
2.6181,65.861,76.087
2.6389,66.659,74.646
2.742,63.72,73.934
2.9403,67.536,76.516
3.0457,65.79,76.729
3.0528,66.371,73.953
3.1559,63.399,74.139
3.3679,67.338,75.967
3.4732,65.733,76.548
3.4667,66.474,74.794
3.5699,63.759,74.574
3.7955,67.662,76.541
3.9008,65.721,76.751
3.8807,66.024,73.72
3.9838,63.155,73.293
4.223,67.641,76.884
4.3284,66.385,76.936
4.2946,66.84,73.691
4.3977,63.499,74.072
4.6506,67.299,77.048
4.7559,65.775,76.623
4.7085,66.441,73.959
4.8116,63.341,74.259
5.0782,67.298,76.001
5.1835,65.882,76.472
5.1224,66.746,74.647
5.2255,63.801,73.696
5.5057,67.506,76.25
5.6111,65.676,77.106
5.5363,66.332,74.284
5.6395,63.561,74.445
5.9333,67.474,76.482
6.0386,65.642,76.058
5.9502,66.194,73.641
6.0534,63.535,74.23
6.3609,67.874,77.1


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_495.csv <==
x,qOut,qIn
0.052667,65.848,76.351
0.1554,66.691,75.027
0.25852,63.955,74.627
0.3749,67.61,76.353
0.48024,65.444,76.035
0.56932,65.696,73.751
0.67244,63.083,74.201
0.80247,67.855,76.631
0.90781,66.602,77.648
0.98323,66.668,74.423
1.0864,62.933,72.564
1.23,66.982,76.376
1.3354,66.018,77.683
1.3972,66.981,74.24
1.5003,63.684,73.316
1.6576,67.29,76.381
1.7629,65.775,77.112
1.8111,66.677,74.406
1.9142,63.624,73.415
2.0852,67.307,76.174
2.1905,65.66,76.741
2.225,66.574,74.653
2.3281,63.802,74.418
2.5127,67.51,76.241
2.6181,65.561,76.205
2.6389,66.158,74.132
2.742,63.49,73.783
2.9403,67.732,76.441
3.0457,66.118,76.881
3.0528,66.494,74.023
3.1559,63.354,74.603
3.3679,67.309,76.652
3.4732,65.753,76.491
3.4667,66.391,74.45
3.5699,63.386,73.571
3.7955,67.466,75.979
3.9008,66.056,76.753
3.8807,66.776,74.55
3.9838,63.731,74.076
4.223,67.46,76.697
4.3284,65.683,76.88
4.2946,66.288,74.012
4.3977,63.304,73.967
4.6506,67.344,76.422
4.7559,65.899,76.059
4.7085,66.772,74.261
4.8116,63.899,74.533
5.0782,67.593,76.11
5.1835,65.668,76.368
5.1224,66.253,74.876
5.2255,63.513,74.153
5.5057,67.502,76.515
5.6111,65.688,76.275
5.5363,66.19,73.743
5.6395,63.431,74.596
5.9333,67.715,77.043
6.0386,66.164,76.404
5.9502,66.561,73.705
6.0534,63.338,73.922
6.3609,67.29,76.001


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_496.csv <==
x,qOut,qIn
0.052667,65.975,75.754
0.1554,66.622,74.89
0.25852,63.776,74.666
0.3749,67.685,76.533
0.48024,65.816,76.835
0.56932,66.069,74.115
0.67244,62.802,73.787
0.80247,67.085,76.175
0.90781,66.094,76.961
0.98323,67.24,74.973
1.0864,64.014,73.948
1.23,67.232,75.249
1.3354,65.335,76.103
1.3972,66.49,75.17
1.5003,64.146,74.948
1.6576,67.803,76.248
1.7629,65.439,75.914
1.8111,65.819,74.218
1.9142,63.312,74.437
2.0852,67.757,76.412
2.1905,66.138,76.462
2.225,66.532,74.4
2.3281,63.57,73.789
2.5127,67.571,76.607
2.6181,65.84,76.71
2.6389,66.271,73.377
2.742,63.452,74.183
2.9403,67.661,77.275
3.0457,66.033,76.349
3.0528,66.306,73.444
3.1559,63.174,74.382
3.3679,67.386,77.199
3.4732,66.048,76.622
3.4667,66.615,74.174
3.5699,63.347,73.946
3.7955,67.229,76.333
3.9008,65.836,76.337
3.8807,66.754,74.204
3.9838,63.883,74.435
4.223,67.624,76.067
4.3284,65.762,76.659
4.2946,66.319,74.389
4.3977,63.502,74.164
4.6506,67.509,76.642
4.7559,65.775,76.182
4.7085,66.282,73.941
4.8116,63.426,74.671
5.0782,67.616,76.587
5.1835,66.069,76.862
5.1224,66.517,74.176
5.2255,63.31,73.566
5.5057,67.295,76.328
5.6111,65.908,76.477
5.5363,66.763,74.21
5.6395,63.841,74.755
5.9333,67.534,76.844
6.0386,65.642,76.079
5.9502,66.215,74.105
6.0534,63.382,74.411
6.3609,67.508,75.746


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_497.csv <==
x,qOut,qIn
0.052667,65.451,75.716
0.1554,65.754,73.812
0.25852,63.361,74.758
0.3749,67.944,76.856
0.48024,66.264,76.343
0.56932,66.281,73.786
0.67244,63.091,73.892
0.80247,67.455,76.811
0.90781,66.201,77.25
0.98323,66.649,73.841
1.0864,63.298,73.361
1.23,67.232,76.664
1.3354,65.896,76.748
1.3972,66.69,73.827
1.5003,63.672,74.328
1.6576,67.465,76.71
1.7629,65.764,76.651
1.8111,66.354,74.26
1.9142,63.395,74.053
2.0852,67.419,76.374
2.1905,65.887,76.287
2.225,66.541,74.037
2.3281,63.593,74.662
2.5127,67.605,76.484
2.6181,66.01,76.663
2.6389,66.516,74.718
2.742,63.262,73.456
2.9403,67.167,75.808
3.0457,65.804,76.718
3.0528,66.84,74.857
3.1559,63.961,74.014
3.3679,67.467,76.518
3.4732,65.432,76.855
3.4667,66.168,73.909
3.5699,63.599,74.658
3.7955,67.624,76.661
3.9008,65.767,75.401
3.8807,66.333,73.6
3.9838,63.796,74.992
4.223,68.003,76.927
4.3284,66.092,76.052
4.2946,66.142,73.823
4.3977,63.02,74.154
4.6506,67.295,77.023
4.7559,65.95,76.685
4.7085,66.598,74.077
4.8116,63.521,74.39
5.0782,67.36,76.37
5.1835,65.734,75.794
5.1224,66.468,73.787
5.2255,63.747,74.897
5.5057,67.802,77.378
5.6111,66.018,76.18
5.5363,66.354,73.9
5.6395,63.13,74.614
5.9333,67.093,75.693
6.0386,65.704,76.049
5.9502,66.812,75.124
6.0534,64.273,74.703
6.3609,67.829,76.405


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_498.csv <==
x,qOut,qIn
0.052667,65.593,76.303
0.1554,66.382,73.661
0.25852,63.705,74.259
0.3749,67.889,76.908
0.48024,66.207,76.946
0.56932,66.341,73.921
0.67244,62.974,74.069
0.80247,67.117,76.69
0.90781,65.941,76.66
0.98323,66.798,74.597
1.0864,63.6,73.772
1.23,67.347,75.99
1.3354,65.853,76.774
1.3972,66.795,74.792
1.5003,63.835,73.899
1.6576,67.413,76.052
1.7629,65.536,76.526
1.8111,66.39,74.345
1.9142,63.814,74.303
2.0852,67.66,76.469
2.1905,65.626,75.895
2.225,66.111,73.912
2.3281,63.593,74.96
2.5127,67.83,76.737
2.6181,65.944,76.36
2.6389,66.058,74.114
2.742,63.081,73.827
2.9403,67.521,76.927
3.0457,66.206,77.131
3.0528,66.651,73.728
3.1559,63.394,73.137
3.3679,67.368,76.619
3.4732,65.958,77.246
3.4667,66.672,73.617
3.5699,63.723,73.744
3.7955,67.494,77.514
3.9008,65.643,76.312
3.8807,66.092,73.237
3.9838,63.335,74.683
4.223,67.642,77.25
4.3284,66.095,76.481
4.2946,66.374,73.454
4.3977,63.181,73.737
4.6506,67.438,77.189
4.7559,66.212,76.648
4.7085,66.809,73.624
4.8116,63.468,73.925
5.0782,67.208,76.541
5.1835,65.717,76.814
5.1224,66.576,74.907
5.2255,63.727,74.469
5.5057,67.451,76.324
5.6111,65.552,76.143
5.5363,66.12,73.282
5.6395,63.511,73.972
5.9333,67.956,77.169
6.0386,66.434,76.995
5.9502,66.619,74.216
6.0534,63.221,73.955
6.3609,67.072,76.334


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_499.csv <==
x,qOut,qIn
0.052667,66.028,76.626
0.1554,66.693,74.896
0.25852,63.5,74.319
0.3749,67.277,76.042
0.48024,65.716,76.549
0.56932,66.483,74.808
0.67244,63.484,73.277
0.80247,67.439,75.661
0.90781,65.957,77.201
0.98323,66.763,75.155
1.0864,63.784,74.103
1.23,67.354,76.251
1.3354,65.402,76.489
1.3972,66.071,74.056
1.5003,63.477,73.708
1.6576,67.817,76.104
1.7629,66.275,76.814
1.8111,66.613,74.212
1.9142,63.45,73.957
2.0852,67.416,76.714
2.1905,65.834,77.142
2.225,66.271,74.175
2.3281,63.023,73.745
2.5127,67.173,76.4
2.6181,66.042,77.151
2.6389,66.983,74.492
2.742,63.693,73.371
2.9403,67.244,76.035
3.0457,65.691,76.822
3.0528,66.823,74.88
3.1559,64.05,74.331
3.3679,67.451,75.766
3.4732,65.284,75.892
3.4667,66.054,74.134
3.5699,63.775,75.147
3.7955,67.993,76.957
3.9008,65.983,76.032
3.8807,66.071,74.063
3.9838,63.007,73.813
4.223,67.369,76.577
4.3284,66.106,76.839
4.2946,66.846,74.187
4.3977,63.778,74.304
4.6506,67.42,76.232
4.7559,65.577,75.889
4.7085,66.245,74.163
4.8116,63.682,74.847
5.0782,67.838,76.858
5.1835,65.981,76.765
5.1224,66.134,74.235
5.2255,63.027,73.311
5.5057,67.34,76.57
5.6111,66.089,76.973
5.5363,66.78,73.539
5.6395,63.759,74.234
5.9333,67.636,77.182
6.0386,65.936,76.229
5.9502,66.34,73.603
6.0534,63.225,74.316
6.3609,67.363,76.187


==> Figs/data/BurgulenceData/Gaussian_1p0/N15/Burgers_Legendre_4_Gaussian1p0_15_500.csv <==
x,qOut,qIn
0.052667,65.477,75.687
0.1554,66.037,73.793
0.25852,63.658,74.393
0.3749,68.082,77.07
0.48024,66.265,76.461
0.56932,66.203,73.943
0.67244,62.997,74.464
0.80247,67.304,76.811
0.90781,65.998,76.58
0.98323,66.535,73.714
1.0864,63.346,73.729
1.23,67.446,76.381
1.3354,66.155,77.083
1.3972,66.875,74.863
1.5003,63.683,73.941
1.6576,67.238,75.773
1.7629,65.45,76.875
1.8111,66.225,74.384
1.9142,63.687,73.798
2.0852,67.897,76.818
2.1905,66.133,76.958
2.225,66.294,73.465
2.3281,63.144,73.114
2.5127,67.437,77.165
2.6181,66.165,77.4
2.6389,66.718,73.682
2.742,63.413,73.702
2.9403,67.149,76.646
3.0457,65.608,76.466
3.0528,66.42,73.984
3.1559,63.707,74.362
3.3679,67.734,76.959
3.4732,65.956,76.684
3.4667,66.23,73.918
3.5699,63.139,73.515
3.7955,67.406,76.734
3.9008,66.122,77.073
3.8807,66.738,73.923
3.9838,63.57,73.447
4.223,67.418,76.253
4.3284,65.853,77.027
4.2946,66.441,73.881
4.3977,63.479,74.06
4.6506,67.503,77.281
4.7559,65.906,76.868
4.7085,66.301,73.812
4.8116,63.026,73.717
5.0782,67.188,76.379
5.1835,66.08,76.991
5.1224,67.025,74.678
5.2255,63.795,73.56
5.5057,67.325,76.033
5.6111,65.657,76.753
5.5363,66.603,74.084
5.6395,63.768,73.994
5.9333,67.453,76.7
6.0386,65.579,76.299
5.9502,66.362,74.494
6.0534,63.718,75.12
6.3609,67.511,75.986


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_001.csv <==
x,qOut,qIn
0.0395,62.844,76.405
0.11655,63.903,73.559
0.19389,61.591,74.017
0.28118,65.47,76.759
0.36018,63.561,76.454
0.42699,63.689,73.993
0.50433,60.924,74.401
0.60185,64.897,77.004
0.68085,63.182,76.322
0.73743,63.297,72.973
0.81477,60.271,73.521
0.92253,64.67,77.359
1.0015,63.781,77.728
1.0479,64.335,74.256
1.1252,60.691,73.23
1.2432,63.93,75.964
1.3222,62.633,76.991
1.3583,63.938,74.854
1.4356,61.525,74.123
1.5639,65.135,76.306
1.6429,63.2,76.476
1.6687,63.574,74
1.7461,60.808,74.031
1.8846,64.864,76.645
1.9636,63.446,76.774
1.9792,63.959,74.051
2.0565,60.858,73.756
2.2052,64.555,76.376
2.2842,63.139,76.637
2.2896,63.937,74.274
2.367,61.034,74.136
2.5259,64.608,76.568
2.6049,62.984,76.77
2.6001,63.781,74.244
2.6774,61.085,73.79
2.8466,64.699,76.043
2.9256,62.927,76.198
2.9105,63.582,74.381
2.9878,61.226,75.094
3.1673,65.237,77.34
3.2463,63.342,76.237
3.2209,63.249,73.064
3.2983,60.03,73.508
3.4879,64.401,76.623
3.5669,63.669,77.37
3.5314,64.614,74.979
3.6087,61.328,73.852
3.8086,64.457,75.849
3.8876,62.763,76.388
3.8418,63.645,74.511
3.9191,60.978,74.071
4.1293,64.901,76.097
4.2083,63.478,76.973
4.1522,64.097,74.931
4.2296,60.921,73.773
4.45,64.373,75.714
4.529,62.854,76.65
4.4627,63.88,74.762
4.54,61.285,73.953
4.7707,64.87,75.869
4.8497,63.036,76.563
4.7731,63.656,74.502
4.8505,61.083,74.021
5.0913,64.895,76.491
5.1703,63.09,76.557
5.0836,63.451,73.907
5.1609,60.662,74.409
5.412,64.762,77.422
5.491,63.396,76.835
5.394,63.896,73.456
5.4713,60.69,73.4
5.7327,64.428,75.904
5.8117,63.21,76.054
5.7044,64.264,74.373
5.7818,61.567,74.642
6.0534,64.927,76.991
6.1324,62.865,77.278
6.0149,63.271,74.529
6.0922,60.41,73.859
6.374,64.253,76.467


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_002.csv <==
x,qOut,qIn
0.0395,62.924,76.019
0.11655,63.959,73.648
0.19389,61.331,73.953
0.28118,65.088,76.402
0.36018,63.438,76.617
0.42699,63.973,74.617
0.50433,61.042,74.389
0.60185,64.444,76.193
0.68085,62.553,76.06
0.73743,63.206,74.199
0.81477,60.842,74.78
0.92253,65.11,76.973
1.0015,63.597,76.49
1.0479,63.729,73.759
1.1252,60.405,73.761
1.2432,64.434,76.676
1.3222,63.467,77.297
1.3583,64.398,74.681
1.4356,61.174,73.621
1.5639,64.42,75.989
1.6429,62.831,76.563
1.6687,63.922,74.055
1.7461,61.421,73.869
1.8846,65.016,76.142
1.9636,63.117,76.134
1.9792,63.631,74.585
2.0565,61.026,75.514
2.2052,64.819,77.262
2.2842,62.953,76.027
2.2896,63.266,73.339
2.367,60.293,73.703
2.5259,64.466,76.18
2.6049,63.473,76.633
2.6001,64.526,74.859
2.6774,61.766,74.413
2.8466,64.992,76.17
2.9256,62.822,75.954
2.9105,63.12,73.94
2.9878,60.461,74.572
3.1673,64.871,77.062
3.2463,63.732,76.937
3.2209,64.11,74.18
3.2983,60.455,73.46
3.4879,64.016,75.627
3.5669,63.036,76.724
3.5314,64.453,75.331
3.6087,61.663,74.16
3.8086,64.748,75.353
3.8876,62.726,76.262
3.8418,63.579,75.088
3.9191,61.118,74.656
4.1293,64.826,76.297
4.2083,62.962,76.439
4.1522,63.567,74.408
4.2296,60.934,74.15
4.45,64.822,76.071
4.529,63.21,75.866
4.4627,63.837,73.814
4.54,61.202,74.706
4.7707,65.064,77.316
4.8497,63.309,76.686
4.7731,63.583,73.931
4.8505,60.481,74.005
5.0913,64.267,76.215
5.1703,62.925,76.264
5.0836,63.942,74.238
5.1609,61.499,74.415
5.412,65.21,76.852
5.491,63.242,76.501
5.394,63.448,73.794
5.4713,60.636,74.173
5.7327,64.728,76.742
5.8117,63.327,76.409
5.7044,63.82,73.693
5.7818,60.846,73.856
6.0534,64.769,77.23
6.1324,63.414,77.428
6.0149,63.945,74.104
6.0922,60.719,73.978
6.374,64.296,76.419


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_003.csv <==
x,qOut,qIn
0.0395,62.413,75.915
0.11655,63.334,74.247
0.19389,61.035,74.833
0.28118,65.124,76.5
0.36018,63.485,75.944
0.42699,63.853,73.803
0.50433,61.001,74.088
0.60185,64.91,76.838
0.68085,63.338,76.643
0.73743,63.752,73.947
0.81477,60.814,74.369
0.92253,64.61,76.8
1.0015,63.068,76.429
1.0479,63.644,73.828
1.1252,60.845,73.751
1.2432,64.81,76.614
1.3222,63.392,76.959
1.3583,63.912,74.093
1.4356,60.949,73.803
1.5639,64.712,76.743
1.6429,63.186,76.792
1.6687,63.683,73.767
1.7461,60.635,74.056
1.8846,64.583,77.302
1.9636,63.398,77.121
1.9792,64.211,73.662
2.0565,60.925,73.402
2.2052,64.236,76.045
2.2842,62.795,76.245
2.2896,64.155,74.563
2.367,61.888,74.977
2.5259,65.102,76.766
2.6049,62.591,75.797
2.6001,62.91,73.599
2.6774,60.672,74.966
2.8466,65.087,77.268
2.9256,63.523,75.729
2.9105,63.686,72.851
2.9878,60.667,74.271
3.1673,64.821,77.517
3.2463,63.604,77.249
3.2209,64.017,74.53
3.2983,60.69,74.035
3.4879,64.258,76.07
3.5669,62.894,76.125
3.5314,63.814,73.581
3.6087,61.149,73.647
3.8086,65.165,77.025
3.8876,63.769,77.517
3.8418,64.194,74.571
3.9191,60.81,73.828
4.1293,64.025,75.889
4.2083,62.391,75.985
4.1522,63.489,74.098
4.2296,61.358,74.792
4.45,65.451,76.997
4.529,63.629,76.11
4.4627,63.591,73.637
4.54,60.387,74.123
4.7707,64.469,76.4
4.8497,63.366,76.613
4.7731,64.151,74.469
4.8505,61.021,73.915
5.0913,64.49,76.252
5.1703,62.968,76.865
5.0836,63.856,74.729
5.1609,61.072,74.337
5.412,64.593,76.354
5.491,62.86,76.333
5.394,63.651,74.508
5.4713,61.122,74.789
5.7327,65.03,76.349
5.8117,63.37,75.644
5.7044,63.839,73.386
5.7818,60.939,73.981
6.0534,64.867,76.646
6.1324,63.462,76.705
6.0149,64.072,74.741
6.0922,60.953,74.758
6.374,64.217,76.336


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_004.csv <==
x,qOut,qIn
0.0395,63.289,77.223
0.11655,63.777,73.832
0.19389,60.687,73.434
0.28118,64.456,76.457
0.36018,63.123,76.657
0.42699,63.969,73.989
0.50433,61.299,74.176
0.60185,65.094,76.862
0.68085,63.396,76.715
0.73743,63.663,73.822
0.81477,60.515,73.661
0.92253,64.441,76.739
1.0015,63.262,77.17
1.0479,64.104,74.476
1.1252,61.049,74.08
1.2432,64.519,76.305
1.3222,62.961,76.29
1.3583,63.843,74.062
1.4356,61.122,74.173
1.5639,64.895,76.259
1.6429,63.346,76.166
1.6687,64.019,74.241
1.7461,61.076,74.468
1.8846,64.588,76.181
1.9636,62.889,75.941
1.9792,63.652,74.641
2.0565,60.939,74.97
2.2052,64.625,76.484
2.2842,62.936,76.43
2.2896,63.668,74.389
2.367,60.972,74.123
2.5259,64.692,76.154
2.6049,63.023,76.003
2.6001,63.787,74.238
2.6774,61.448,75.155
2.8466,65.313,76.96
2.9256,63.277,75.674
2.9105,63.228,73.306
2.9878,60.301,74.212
3.1673,64.741,76.808
3.2463,63.74,76.914
3.2209,64.226,74.509
3.2983,60.712,73.959
3.4879,64.223,76.436
3.5669,63.016,76.731
3.5314,64.12,74.248
3.6087,61.124,73.791
3.8086,64.49,75.866
3.8876,62.925,76.763
3.8418,64.099,75.531
3.9191,61.691,74.922
4.1293,64.915,75.744
4.2083,62.534,75.067
4.1522,62.985,73.349
4.2296,60.813,74.461
4.45,65.394,77.342
4.529,63.948,77.002
4.4627,63.912,74.035
4.54,60.36,74.111
4.7707,64.029,76.753
4.8497,62.823,76.45
4.7731,63.899,73.891
4.8505,61.275,74.119
5.0913,65.022,76.103
5.1703,63.377,75.909
5.0836,63.931,74.408
5.1609,61.148,75.097
5.412,64.849,77.157
5.491,63.059,76.635
5.394,63.468,74.076
5.4713,60.449,73.707
5.7327,64.315,75.808
5.8117,63.068,76.375
5.7044,64.191,74.441
5.7818,61.781,74.146
6.0534,65.328,76.453
6.1324,63.158,76.456
6.0149,63.273,73.782
6.0922,60.497,74.125
6.374,64.666,77.298


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_005.csv <==
x,qOut,qIn
0.0395,63.093,75.643
0.11655,63.436,73.585
0.19389,60.715,74.774
0.28118,64.803,76.468
0.36018,63.373,76.089
0.42699,63.871,74.793
0.50433,60.845,74.786
0.60185,64.56,76.474
0.68085,63.061,76.677
0.73743,63.743,74.588
0.81477,60.771,73.921
0.92253,64.576,75.768
1.0015,63.279,75.986
1.0479,64.273,73.932
1.1252,61.487,74.07
1.2432,64.927,76.597
1.3222,63.067,77.02
1.3583,63.701,75.289
1.4356,60.961,74.83
1.5639,64.383,75.699
1.6429,62.414,75.129
1.6687,63.138,73.438
1.7461,60.984,74.43
1.8846,65.522,77.372
1.9636,64.076,77.128
1.9792,64,74.036
2.0565,60.429,73.66
2.2052,64.023,76.192
2.2842,62.728,76.612
2.2896,63.738,74.617
2.367,61.334,74.648
2.5259,65.269,76.831
2.6049,63.49,76.454
2.6001,63.561,73.479
2.6774,60.38,73.543
2.8466,64.576,76.648
2.9256,63.637,77.078
2.9105,64.469,74.525
2.9878,61.141,73.825
3.1673,64.342,76.084
3.2463,62.755,76.746
3.2209,63.811,74.707
3.2983,61.215,74.109
3.4879,64.787,75.907
3.5669,62.982,76.23
3.5314,63.665,74.404
3.6087,61.149,74.322
3.8086,65.036,76.501
3.8876,63.261,76.424
3.8418,63.562,73.757
3.9191,60.629,73.961
4.1293,64.629,76.862
4.2083,63.292,76.909
4.1522,63.946,74.312
4.2296,60.916,73.987
4.45,64.472,76.406
4.529,62.895,76.686
4.4627,63.737,74.355
4.54,61.209,74.103
4.7707,65.024,76.376
4.8497,63.248,76.465
4.7731,63.591,73.961
4.8505,60.881,73.962
5.0913,65.025,76.757
5.1703,63.56,76.724
5.0836,63.727,73.645
5.1609,60.427,73.31
5.412,64.461,76.693
5.491,63.469,77.655
5.394,64.21,74.577
5.4713,60.756,73.519
5.7327,64.057,76.201
5.8117,62.726,76.964
5.7044,64.011,74.676
5.7818,61.393,74
6.0534,64.831,75.894
6.1324,62.997,76.16
6.0149,63.811,74.43
6.0922,61.362,74.819
6.374,65.07,76.665


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_006.csv <==
x,qOut,qIn
0.0395,62.729,76.613
0.11655,64.124,74.512
0.19389,61.867,73.961
0.28118,65.534,76.721
0.36018,63.44,77.307
0.42699,63.488,74.249
0.50433,60.408,73.524
0.60185,64.279,76.665
0.68085,62.923,77.027
0.73743,63.85,74.037
0.81477,61.259,73.97
0.92253,65.064,76.541
1.0015,63.374,76.129
1.0479,63.769,73.424
1.1252,60.875,74.047
1.2432,64.882,76.92
1.3222,63.507,76.829
1.3583,63.947,74.238
1.4356,60.549,73.958
1.5639,64.046,76.314
1.6429,62.753,76.965
1.6687,63.986,74.918
1.7461,61.36,74.178
1.8846,64.728,76.109
1.9636,62.794,76.047
1.9792,63.632,73.764
2.0565,61.4,74.493
2.2052,65.288,76.791
2.2842,63.276,75.952
2.2896,63.449,73.911
2.367,60.848,74.965
2.5259,64.965,77.245
2.6049,63.272,76.241
2.6001,63.368,72.936
2.6774,60.305,73.318
2.8466,64.616,77.13
2.9256,63.673,77.421
2.9105,64.341,74.26
2.9878,61.008,74.065
3.1673,64.331,76.694
3.2463,62.782,76.54
3.2209,63.674,73.748
3.2983,60.972,73.753
3.4879,64.872,76.587
3.5669,63.458,76.649
3.5314,64.142,74.216
3.6087,61.17,74.491
3.8086,64.645,76.624
3.8876,62.899,76.215
3.8418,63.595,73.781
3.9191,60.871,74.096
4.1293,64.722,76.73
4.2083,63.206,76.534
4.1522,63.944,74.171
4.2296,61.213,74.472
4.45,64.745,76.64
4.529,62.834,76.157
4.4627,63.365,73.933
4.54,60.919,74.86
4.7707,65.101,77.323
4.8497,63.501,76.18
4.7731,63.667,73.165
4.8505,60.514,73.776
5.0913,64.619,76.918
5.1703,63.549,76.992
5.0836,64.314,73.951
5.1609,61.158,73.766
5.412,64.486,76.488
5.491,62.806,76.561
5.394,63.633,74.228
5.4713,61.155,74.329
5.7327,64.996,76.3
5.8117,63.2,75.928
5.7044,63.448,73.77
5.7818,60.603,74.307
6.0534,64.845,77.51
6.1324,63.608,77.936
6.0149,63.949,74.42
6.0922,60.386,72.767
6.374,63.876,75.332


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_007.csv <==
x,qOut,qIn
0.0395,63.404,76.498
0.11655,63.89,73.676
0.19389,60.862,73.594
0.28118,64.745,76.918
0.36018,63.405,77.217
0.42699,63.988,74.171
0.50433,60.838,73.847
0.60185,64.363,76.22
0.68085,62.862,76.639
0.73743,63.712,74.711
0.81477,61.093,74.368
0.92253,64.987,76.556
1.0015,63.399,76.587
1.0479,63.791,73.69
1.1252,60.646,73.293
1.2432,64.566,76.253
1.3222,63.431,76.941
1.3583,64.345,74.725
1.4356,61.275,74.246
1.5639,64.452,76.056
1.6429,62.605,76.353
1.6687,63.443,74.534
1.7461,60.922,74.542
1.8846,64.834,76.673
1.9636,63.236,76.516
1.9792,63.817,74.237
2.0565,60.955,74.168
2.2052,64.741,76.036
2.2842,63.215,76.046
2.2896,63.915,74.191
2.367,61.202,74.331
2.5259,64.995,76.813
2.6049,63.295,76.692
2.6001,63.674,73.922
2.6774,60.619,73.879
2.8466,64.356,76.342
2.9256,62.94,76.71
2.9105,63.836,74.794
2.9878,61.315,74.633
3.1673,65.034,76.338
3.2463,63.139,75.848
3.2209,63.347,73.583
3.2983,60.49,74.212
3.4879,64.922,77.104
3.5669,63.933,77.136
3.5314,64.354,74.163
3.6087,60.533,73.521
3.8086,63.834,75.838
3.8876,62.757,76.566
3.8418,64.314,75.269
3.9191,61.718,74.768
4.1293,64.796,75.281
4.2083,62.641,75.379
4.1522,63.486,74.734
4.2296,61.274,74.622
4.45,65.134,75.876
4.529,63.136,76.338
4.4627,63.424,75.028
4.54,60.774,74.871
4.7707,64.757,76.999
4.8497,63.069,76.722
4.7731,63.43,73.477
4.8505,60.517,73.324
5.0913,64.706,76.355
5.1703,63.623,76.484
5.0836,64.417,74.06
5.1609,61.471,74.561
5.412,64.951,77.218
5.491,63.124,77.012
5.394,63.505,73.858
5.4713,60.382,73.25
5.7327,64.197,76.069
5.8117,63.006,76.618
5.7044,64.197,74.427
5.7818,61.724,74.398
6.0534,65.155,76.731
6.1324,62.981,76.481
6.0149,63.234,73.859
6.0922,60.565,74.172
6.374,64.77,76.703


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_008.csv <==
x,qOut,qIn
0.0395,62.674,75.498
0.11655,63.745,73.381
0.19389,61.844,75.117
0.28118,65.987,77.811
0.36018,63.792,76.489
0.42699,63.154,73.15
0.50433,59.706,73.734
0.60185,64.079,77.208
0.68085,63.35,77.202
0.73743,64.465,73.836
0.81477,61.361,73.337
0.92253,64.57,76.198
1.0015,62.871,76.772
1.0479,63.913,74.629
1.1252,61.588,74.608
1.2432,65.075,76.682
1.3222,62.803,76.064
1.3583,63.014,73.436
1.4356,60.563,74.458
1.5639,65.101,77.649
1.6429,63.806,76.91
1.6687,63.934,73.352
1.7461,60.488,73.365
1.8846,64.395,76.76
1.9636,63.387,76.955
1.9792,64.269,73.84
2.0565,61.176,73.656
2.2052,64.691,76.383
2.2842,63.191,76.633
2.2896,63.924,74.286
2.367,60.914,73.86
2.5259,64.457,76.223
2.6049,62.918,76.945
2.6001,63.788,74.858
2.6774,61.018,74.301
2.8466,64.576,76.403
2.9256,62.853,76.359
2.9105,63.632,73.94
2.9878,61.05,74.169
3.1673,64.958,76.536
3.2463,63.363,76.37
3.2209,63.944,74.15
3.2983,61.183,74.367
3.4879,64.857,76.67
3.5669,63.038,76.295
3.5314,63.459,73.667
3.6087,60.762,74.311
3.8086,64.854,77.143
3.8876,63.4,76.492
3.8418,63.785,73.749
3.9191,60.702,74.201
4.1293,64.579,76.582
4.2083,63.276,76.613
4.1522,63.969,74.426
4.2296,60.969,73.886
4.45,64.668,76.205
4.529,63.215,76.766
4.4627,63.93,74.242
4.54,60.991,73.683
4.7707,64.653,76.171
4.8497,63.132,76.84
4.7731,63.87,74.661
4.8505,61.035,74.177
5.0913,64.647,76.429
5.1703,62.964,76.457
5.0836,63.612,74.151
5.1609,60.818,74.17
5.412,64.722,76.572
5.491,63.309,76.913
5.394,64.051,74.282
5.4713,61.114,73.521
5.7327,64.656,75.837
5.8117,63.013,76.038
5.7044,63.828,73.838
5.7818,61.263,74.696
6.0534,64.955,77.988
6.1324,63.043,77.432
6.0149,63.404,73.68
6.0922,60.46,73.622
6.374,64.169,76.232


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_009.csv <==
x,qOut,qIn
0.0395,62.954,77.205
0.11655,64.208,74.804
0.19389,61.433,73.608
0.28118,64.69,74.991
0.36018,62.834,75.424
0.42699,63.865,74.546
0.50433,61.719,75.378
0.60185,65.332,77.22
0.68085,62.948,76.47
0.73743,62.959,73.742
0.81477,60.076,73.799
0.92253,64.255,76.37
1.0015,63.098,76.448
1.0479,64.178,74.261
1.1252,61.715,74.396
1.2432,65.288,76.725
1.3222,63.187,76.262
1.3583,63.33,73.569
1.4356,60.571,74.26
1.5639,64.819,77.182
1.6429,63.506,76.661
1.6687,63.88,73.775
1.7461,60.566,74.277
1.8846,64.382,77.016
1.9636,63.27,76.768
1.9792,64.255,74.029
2.0565,61.119,73.614
2.2052,64.443,75.581
2.2842,62.915,76.059
2.2896,64.101,75.084
2.367,61.722,75.324
2.5259,65.028,76.538
2.6049,62.66,76.081
2.6001,62.971,73.976
2.6774,60.428,74.151
2.8466,64.774,76.61
2.9256,63.521,76.299
2.9105,64.169,73.651
2.9878,61.225,74.133
3.1673,64.906,76.978
3.2463,63.284,76.749
3.2209,63.776,73.923
3.2983,60.747,74.034
3.4879,64.43,76.74
3.5669,62.954,76.237
3.5314,63.812,73.705
3.6087,61.137,74.652
3.8086,64.865,76.955
3.8876,63.168,76.228
3.8418,63.738,74.004
3.9191,60.959,74.432
4.1293,64.7,76.591
4.2083,63.03,76.113
4.1522,63.65,73.86
4.2296,61.085,74.657
4.45,65.061,76.892
4.529,63.381,75.923
4.4627,63.606,73.505
4.54,60.567,74.381
4.7707,64.632,77.21
4.8497,63.421,77.228
4.7731,64.061,74.489
4.8505,60.836,73.695
5.0913,64.256,75.792
5.1703,62.758,76.277
5.0836,63.82,74.255
5.1609,61.526,74.456
5.412,65.403,76.827
5.491,63.476,76.308
5.394,63.506,73.798
5.4713,60.465,74.024
5.7327,64.569,76.292
5.8117,63.355,76.559
5.7044,63.96,74.461
5.7818,60.852,74.016
6.0534,64.598,76.257
6.1324,63.259,77.051
6.0149,63.937,74.915
6.0922,60.672,73.86
6.374,64.217,76.244


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_010.csv <==
x,qOut,qIn
0.0395,63.018,76.921
0.11655,63.979,75.175
0.19389,61.268,74.089
0.28118,64.705,75.568
0.36018,62.809,75.756
0.42699,63.438,73.866
0.50433,61.039,74.418
0.60185,65.274,77.081
0.68085,63.709,77.065
0.73743,63.728,74.262
0.81477,60.202,73.875
0.92253,63.99,76.348
1.0015,62.97,76.732
1.0479,64.182,74.631
1.1252,61.342,74.231
1.2432,64.793,76.009
1.3222,63.137,76.263
1.3583,64.045,74.777
1.4356,61.33,74.651
1.5639,64.774,75.84
1.6429,62.884,75.658
1.6687,63.682,74.354
1.7461,61.239,74.589
1.8846,64.992,76.055
1.9636,63.079,75.862
1.9792,63.51,74.378
2.0565,60.877,75.053
2.2052,64.771,77.267
2.2842,63.028,76.676
2.2896,63.432,73.808
2.367,60.58,73.809
2.5259,64.571,76.229
2.6049,63.235,75.98
2.6001,64.019,73.855
2.6774,61.496,74.829
2.8466,65.381,77.318
2.9256,63.512,76.586
2.9105,63.408,73.751
2.9878,60.017,73.676
3.1673,64.124,76.563
3.2463,63.29,76.954
3.2209,64.462,74.316
3.2983,61.406,73.741
3.4879,64.606,75.714
3.5669,62.882,76.354
3.5314,63.882,75.011
3.6087,61.411,74.63
3.8086,64.899,76.005
3.8876,62.809,76.012
3.8418,63.237,74.344
3.9191,60.674,74.577
4.1293,64.88,76.911
4.2083,63.457,77.064
4.1522,63.891,74.14
4.2296,60.746,73.224
4.45,64.492,75.758
4.529,63.167,76.404
4.4627,64.062,74.249
4.54,61.414,74.449
4.7707,65.094,77.3
4.8497,63.239,77.237
4.7731,63.468,73.884
4.8505,60.255,73.311
5.0913,64.078,76.176
5.1703,62.929,76.781
5.0836,64.194,74.521
5.1609,61.777,74.297
5.412,65.249,76.47
5.491,63.097,76.302
5.394,63.354,73.832
5.4713,60.713,74.065
5.7327,64.905,76.973
5.8117,63.46,76.744
5.7044,63.809,73.574
5.7818,60.658,74.003
6.0534,64.542,76.901
6.1324,63.306,76.472
6.0149,64.052,73.991
6.0922,60.923,74.098
6.374,64.459,76.255


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_011.csv <==
x,qOut,qIn
0.0395,63.848,77.178
0.11655,64.149,74.156
0.19389,60.772,73.931
0.28118,64.253,76.372
0.36018,62.767,76.213
0.42699,63.598,73.819
0.50433,61.031,74.062
0.60185,65.098,76.733
0.68085,63.618,77.064
0.73743,63.9,74.437
0.81477,60.624,73.669
0.92253,64.302,76.377
1.0015,62.957,77.427
1.0479,63.858,74.553
1.1252,61.124,73.317
1.2432,64.841,76.226
1.3222,63.222,76.706
1.3583,63.817,73.706
1.4356,61.097,73.822
1.5639,65.016,77.204
1.6429,63.423,77.235
1.6687,63.735,73.852
1.7461,60.576,73.558
1.8846,64.364,76.084
1.9636,63.066,76.314
1.9792,63.907,74.114
2.0565,61.13,74.119
2.2052,64.938,77.162
2.2842,63.386,77.565
2.2896,63.805,74.333
2.367,60.477,73.492
2.5259,63.992,75.912
2.6049,62.689,76.336
2.6001,64.009,74.537
2.6774,61.749,74.432
2.8466,65.406,76.155
2.9256,63.327,76.135
2.9105,63.499,74.17
2.9878,60.703,74.393
3.1673,64.767,76.835
3.2463,63.295,76.719
3.2209,63.742,74.199
3.2983,60.576,74.192
3.4879,64.376,76.547
3.5669,63.155,76.557
3.5314,64.197,74.084
3.6087,61.325,73.549
3.8086,64.725,75.545
3.8876,62.995,76.079
3.8418,63.892,74.893
3.9191,61.55,75.264
4.1293,65.025,76.708
4.2083,62.659,75.972
4.1522,62.707,73.813
4.2296,60.044,74.274
4.45,64.726,76.921
4.529,63.854,77.179
4.4627,64.412,74.155
4.54,60.873,73.064
4.7707,64.392,76.103
4.8497,63.243,77.153
4.7731,64.322,74.659
4.8505,61.31,73.88
5.0913,64.593,75.953
5.1703,62.889,76.672
5.0836,63.786,74.838
5.1609,61.059,74.181
5.412,64.656,76.035
5.491,62.971,76.392
5.394,63.808,74.252
5.4713,61.173,74.069
5.7327,64.814,76.356
5.8117,63.013,76.669
5.7044,63.677,74.75
5.7818,61.177,74.76
6.0534,64.917,76.671
6.1324,62.956,75.704
6.0149,63.27,72.905
6.0922,60.655,73.952
6.374,65.075,77.307


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_012.csv <==
x,qOut,qIn
0.0395,62.603,77.12
0.11655,63.52,74.63
0.19389,60.984,74.298
0.28118,64.63,76.221
0.36018,62.808,75.727
0.42699,63.468,73.559
0.50433,61.217,74.619
0.60185,65.554,77.212
0.68085,63.905,76.394
0.73743,63.722,73.371
0.81477,60.273,73.639
0.92253,64.303,76.864
1.0015,63.307,77.169
1.0479,64.16,74.458
1.1252,61.002,73.814
1.2432,64.367,76.044
1.3222,62.799,76.689
1.3583,63.764,74.564
1.4356,61.235,74.146
1.5639,64.983,76.548
1.6429,63.208,76.573
1.6687,63.665,74.061
1.7461,60.875,74.121
1.8846,64.798,76.603
1.9636,63.281,76.618
1.9792,63.824,73.974
2.0565,60.943,73.908
2.2052,64.789,76.481
2.2842,63.292,76.565
2.2896,63.834,74.03
2.367,60.895,73.815
2.5259,64.676,76.597
2.6049,63.178,77.199
2.6001,63.751,74.543
2.6774,60.823,73.766
2.8466,64.577,76.281
2.9256,63.081,76.474
2.9105,63.706,73.887
2.9878,60.868,74.205
3.1673,64.915,76.836
3.2463,63.634,76.974
3.2209,64.119,74.473
3.2983,60.653,73.534
3.4879,64.113,75.66
3.5669,62.871,76.968
3.5314,64.139,75.447
3.6087,61.534,74.201
3.8086,64.878,75.684
3.8876,62.872,76.031
3.8418,63.491,74.082
3.9191,60.943,74.192
4.1293,64.995,76.389
4.2083,63.47,76.617
4.1522,63.944,74.647
4.2296,60.831,74.318
4.45,64.389,76.306
4.529,62.838,76.291
4.4627,63.75,73.929
4.54,61.091,73.992
4.7707,64.776,76.249
4.8497,63.091,76.546
4.7731,63.83,75.095
4.8505,61.355,75.008
5.0913,64.942,76.191
5.1703,62.79,75.612
5.0836,62.985,73.279
5.1609,60.464,73.814
5.412,65.142,77.408
5.491,64.064,78.037
5.394,64.195,74.476
5.4713,60.473,73.229
5.7327,63.964,76.366
5.8117,62.796,76.946
5.7044,63.927,73.644
5.7818,61.272,73.21
6.0534,65.172,76.42
6.1324,63.739,76.758
6.0149,64.268,74.04
6.0922,61.032,74.121
6.374,64.318,76.901


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_013.csv <==
x,qOut,qIn
0.0395,63.662,76.514
0.11655,63.725,73.552
0.19389,60.754,74.508
0.28118,64.665,77.422
0.36018,63.091,76.43
0.42699,63.449,73.702
0.50433,60.516,74.482
0.60185,64.696,76.978
0.68085,63.57,76.458
0.73743,64.168,73.494
0.81477,60.867,73.391
0.92253,64.56,76.359
1.0015,63.384,77.237
1.0479,64.359,75.121
1.1252,61.29,74.131
1.2432,64.361,75.79
1.3222,62.448,76.008
1.3583,63.383,74.07
1.4356,61.082,74.238
1.5639,65.149,76.796
1.6429,63.499,76.718
1.6687,63.84,74.014
1.7461,60.829,74.092
1.8846,64.511,76.521
1.9636,62.912,76.55
1.9792,63.614,74.339
2.0565,61.059,74.377
2.2052,65.024,76.904
2.2842,63.36,76.459
2.2896,63.647,73.147
2.367,60.631,73.447
2.5259,64.694,77.07
2.6049,63.493,77.316
2.6001,64.19,74.167
2.6774,61.131,73.771
2.8466,64.469,76.308
2.9256,62.673,76.254
2.9105,63.365,73.917
2.9878,61.027,74.475
3.1673,65.27,77.138
3.2463,63.663,76.831
3.2209,63.576,73.633
3.2983,60.155,73.324
3.4879,64.33,76.615
3.5669,63.535,77.469
3.5314,64.431,74.474
3.6087,61.016,73.291
3.8086,64.283,76.188
3.8876,62.902,77.41
3.8418,64.104,74.958
3.9191,61.381,73.698
4.1293,64.666,75.206
4.2083,62.76,75.915
4.1522,63.62,74.586
4.2296,61.376,74.422
4.45,65.299,76.969
4.529,63.316,77.291
4.4627,63.337,74.045
4.54,60.228,73.472
4.7707,64.269,76.645
4.8497,63.118,76.822
4.7731,64.08,73.924
4.8505,61.333,74.085
5.0913,65.031,76.916
5.1703,63.377,76.738
5.0836,63.892,73.924
5.1609,60.894,73.888
5.412,64.593,76.088
5.491,63.111,76.015
5.394,63.936,73.822
5.4713,61.207,74.172
5.7327,64.858,77.097
5.8117,63.101,77.175
5.7044,63.607,74.513
5.7818,60.659,74.284
6.0534,64.237,76.277
6.1324,62.617,75.939
6.0149,63.591,73.638
6.0922,61.369,74.118
6.374,65.453,76.993


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_014.csv <==
x,qOut,qIn
0.0395,63.152,76.519
0.11655,63.997,74.05
0.19389,61.166,73.796
0.28118,64.928,76.352
0.36018,63.415,76.961
0.42699,63.998,74.636
0.50433,60.922,74.035
0.60185,64.432,76.393
0.68085,62.839,76.589
0.73743,63.698,74.284
0.81477,61.037,74.11
0.92253,64.827,76.156
1.0015,63.231,76.299
1.0479,63.882,74.111
1.1252,61.155,74.062
1.2432,64.903,76.568
1.3222,63.177,76.625
1.3583,63.583,74.403
1.4356,60.68,74.746
1.5639,64.595,76.782
1.6429,63.178,76.301
1.6687,63.82,73.724
1.7461,60.719,73.501
1.8846,64.517,76.292
1.9636,63.326,77.115
1.9792,64.45,74.905
2.0565,61.646,74.131
2.2052,64.608,75.858
2.2842,62.338,75.623
2.2896,63.069,73.706
2.367,61.146,74.892
2.5259,65.5,77.365
2.6049,63.607,76.458
2.6001,63.26,73.749
2.6774,59.982,74.457
2.8466,64.391,77.422
2.9256,63.582,77.198
2.9105,64.314,73.649
2.9878,60.827,72.531
3.1673,64.348,75.492
3.2463,63.27,76.954
3.2209,64.566,75.091
3.2983,61.798,74.567
3.4879,64.811,76.552
3.5669,62.582,76.374
3.5314,63.164,73.855
3.6087,60.494,73.735
3.8086,64.548,76.384
3.8876,63.27,76.704
3.8418,64.24,74.607
3.9191,61.518,74.742
4.1293,64.846,76.329
4.2083,62.771,75.949
4.1522,63.294,74.152
4.2296,60.829,74.312
4.45,65.017,76.758
4.529,63.496,77.031
4.4627,63.846,74.086
4.54,60.863,73.438
4.7707,64.708,76.452
4.8497,63.222,76.745
4.7731,63.75,73.667
4.8505,60.964,73.754
5.0913,64.978,77.269
5.1703,63.504,77.509
5.0836,63.753,73.712
5.1609,60.409,72.932
5.412,64.202,76.549
5.491,63.078,77.294
5.394,64.118,74.016
5.4713,61.345,73.49
5.7327,64.87,76.519
5.8117,63.106,76.645
5.7044,63.643,73.83
5.7818,60.873,74.162
6.0534,64.754,77.095
6.1324,63.206,76.992
6.0149,63.684,74.204
6.0922,60.642,73.934
6.374,64.464,76.349


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_015.csv <==
x,qOut,qIn
0.0395,63.582,76.861
0.11655,64.038,73.523
0.19389,60.778,73.126
0.28118,64.623,76.142
0.36018,63.483,76.607
0.42699,64.254,73.951
0.50433,61.175,73.828
0.60185,64.712,77.176
0.68085,63.137,77.777
0.73743,63.71,74.491
0.81477,60.466,73.384
0.92253,63.914,75.964
1.0015,62.54,76.531
1.0479,63.907,74.247
1.1252,61.783,74.219
1.2432,65.51,76.473
1.3222,63.379,76.074
1.3583,63.483,73.794
1.4356,60.791,74.706
1.5639,64.9,77.269
1.6429,63.294,76.525
1.6687,63.531,73.637
1.7461,60.404,73.887
1.8846,64.435,76.645
1.9636,63.331,76.905
1.9792,64.213,74.424
2.0565,61.243,73.708
2.2052,64.717,76.109
2.2842,63.047,76.669
2.2896,63.767,74.154
2.367,61.101,73.861
2.5259,64.894,76.436
2.6049,63.205,76.715
2.6001,63.631,74.296
2.6774,60.739,74.046
2.8466,64.646,76.684
2.9256,63.205,77.003
2.9105,63.783,73.856
2.9878,60.747,73.176
3.1673,64.529,76.515
3.2463,63.197,77.403
3.2209,64.06,74.843
3.2983,61.287,74.339
3.4879,64.761,76.347
3.5669,62.871,76.245
3.5314,63.376,73.402
3.6087,60.742,73.178
3.8086,65.058,76.837
3.8876,63.851,77.468
3.8418,64.246,74.278
3.9191,60.849,74.046
4.1293,64.247,76.785
4.2083,62.734,76.465
4.1522,63.593,73.561
4.2296,60.823,73.965
4.45,64.753,76.736
4.529,63.443,76.788
4.4627,64.237,74.602
4.54,61.263,74.232
4.7707,64.586,75.951
4.8497,62.745,75.979
4.7731,63.495,74.117
4.8505,61.046,74.558
5.0913,65.116,77.039
5.1703,63.509,76.51
5.0836,63.796,73.392
5.1609,60.521,73.66
5.412,64.254,76.759
5.491,63.025,76.75
5.394,64.189,74.431
5.4713,61.547,74.789
5.7327,64.709,76.331
5.8117,62.493,75.507
5.7044,63.15,73.898
5.7818,61.107,75.014
6.0534,65.404,77.327
6.1324,63.554,76.257
6.0149,63.409,73.364
6.0922,60.367,74.478
6.374,64.691,77.482


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_016.csv <==
x,qOut,qIn
0.0395,63.189,76.333
0.11655,63.464,73.875
0.19389,60.649,74.226
0.28118,64.666,76.654
0.36018,63.234,76.159
0.42699,63.917,73.576
0.50433,61.228,73.918
0.60185,65.026,76.748
0.68085,63.284,76.859
0.73743,63.589,74.202
0.81477,60.749,74.196
0.92253,64.661,77.102
1.0015,63.09,76.82
1.0479,63.469,73.16
1.1252,60.501,73.357
1.2432,64.728,77.251
1.3222,63.715,77.038
1.3583,64.368,73.434
1.4356,60.949,73.891
1.5639,64.326,77.18
1.6429,62.944,76.919
1.6687,64.022,74.316
1.7461,61.177,74.407
1.8846,64.49,75.887
1.9636,62.699,75.369
1.9792,63.721,73.769
2.0565,61.529,74.669
2.2052,65.344,77.099
2.2842,63.259,76.768
2.2896,63.38,74.36
2.367,60.618,74.658
2.5259,64.546,76.824
2.6049,62.886,75.67
2.6001,63.378,73.07
2.6774,60.818,74.653
2.8466,65.269,77.692
2.9256,64.036,76.959
2.9105,64.183,73.56
2.9878,60.55,73.156
3.1673,64.118,76.022
3.2463,62.965,76.403
3.2209,64.117,74.291
3.2983,61.553,74.558
3.4879,65.051,76.993
3.5669,63.026,76.841
3.5314,63.298,73.998
3.6087,60.402,73.774
3.8086,64.419,76.422
3.8876,63.143,76.642
3.8418,63.995,74.231
3.9191,61.324,74.026
4.1293,65.106,76.516
4.2083,63.398,76.618
4.1522,63.676,73.875
4.2296,60.597,73.863
4.45,64.587,76.85
4.529,63.379,77.196
4.4627,64.082,74.371
4.54,60.819,73.617
4.7707,64.241,76.158
4.8497,62.826,77.043
4.7731,63.988,74.8
4.8505,61.504,74.07
5.0913,65.011,75.913
5.1703,63.009,75.793
5.0836,63.479,73.791
5.1609,61.003,74.511
5.412,65.2,77.095
5.491,63.609,76.783
5.394,63.697,73.841
5.4713,60.252,73.552
5.7327,64.065,76.607
5.8117,63.02,77.032
5.7044,64.233,74.44
5.7818,61.432,74.204
6.0534,64.68,76.011
6.1324,62.764,75.854
6.0149,63.615,74.355
6.0922,61.295,74.966
6.374,65.14,76.868


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_017.csv <==
x,qOut,qIn
0.0395,63.179,76.492
0.11655,64.028,74.8
0.19389,61.298,74.805
0.28118,64.497,75.732
0.36018,62.337,75.296
0.42699,63.086,74.458
0.50433,61.166,75.664
0.60185,65.522,77.614
0.68085,63.606,76.41
0.73743,63.308,72.992
0.81477,60.021,73.273
0.92253,64.377,76.698
1.0015,63.588,76.676
1.0479,64.576,73.591
1.1252,61.615,73.932
1.2432,64.973,76.996
1.3222,63.11,76.764
1.3583,63.542,74.039
1.4356,60.6,73.994
1.5639,64.376,76.356
1.6429,62.924,76.828
1.6687,63.727,74.516
1.7461,61.086,74.005
1.8846,64.947,76.669
1.9636,63.317,76.692
1.9792,63.69,73.637
2.0565,60.684,73.697
2.2052,64.72,76.858
2.2842,63.519,77.274
2.2896,64.183,74.136
2.367,60.923,73.503
2.5259,64.338,76.623
2.6049,62.864,76.866
2.6001,63.906,74.141
2.6774,61.311,74.252
2.8466,64.883,76.392
2.9256,63.035,75.73
2.9105,63.618,73.58
2.9878,61.06,74.708
3.1673,65.038,77.077
3.2463,63.357,76.635
3.2209,63.626,74.331
3.2983,60.52,74.389
3.4879,64.344,76.501
3.5669,63.009,76.175
3.5314,63.897,73.764
3.6087,61.173,73.796
3.8086,64.976,76.293
3.8876,63.424,76.753
3.8418,63.989,74.919
3.9191,61.094,74.807
4.1293,64.625,76.651
4.2083,62.801,76.066
4.1522,63.329,73.354
4.2296,60.537,73.771
4.45,64.761,76.678
4.529,63.683,76.794
4.4627,64.485,74.416
4.54,61.301,74.264
4.7707,64.425,76.422
4.8497,62.571,76.359
4.7731,63.459,74.216
4.8505,61.097,74.599
5.0913,65.011,76.582
5.1703,63.24,75.749
5.0836,63.59,73.458
5.1609,60.864,74.521
5.412,65.012,77.198
5.491,63.574,76.513
5.394,63.82,73.801
5.4713,60.48,74.175
5.7327,64.255,76.611
5.8117,63.085,76.687
5.7044,64.065,74.711
5.7818,61.138,74.438
6.0534,64.65,76.047
6.1324,63.06,75.865
6.0149,63.94,73.909
6.0922,61.163,74.263
6.374,64.805,76.507


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_018.csv <==
x,qOut,qIn
0.0395,63.398,77.288
0.11655,63.979,74.733
0.19389,60.773,73.944
0.28118,64.247,76.141
0.36018,62.761,76.48
0.42699,63.759,74.218
0.50433,61.19,74.153
0.60185,65.014,76.459
0.68085,63.386,76.642
0.73743,63.931,74.635
0.81477,61.063,74.352
0.92253,64.718,76.091
1.0015,63.019,75.923
1.0479,63.609,73.712
1.1252,60.925,73.909
1.2432,64.984,76.594
1.3222,63.546,76.945
1.3583,63.925,74.604
1.4356,60.675,74.265
1.5639,64.224,76.444
1.6429,62.766,76.399
1.6687,63.671,74.361
1.7461,60.957,74.401
1.8846,64.811,76.014
1.9636,63.361,76.347
1.9792,64.088,74.748
2.0565,61.19,74.199
2.2052,64.754,76.096
2.2842,63.058,76.654
2.2896,63.757,74.634
2.367,61.032,73.972
2.5259,64.753,75.894
2.6049,63.075,76.109
2.6001,63.706,74.05
2.6774,61.034,74.267
2.8466,64.92,77.22
2.9256,63.274,77.202
2.9105,63.686,73.994
2.9878,60.595,73.793
3.1673,64.252,76.088
3.2463,62.816,75.968
3.2209,63.871,74.05
3.2983,61.579,74.403
3.4879,65.363,76.878
3.5669,63.311,77.026
3.5314,63.356,74.263
3.6087,60.518,73.858
3.8086,64.59,76.8
3.8876,63.129,76.79
3.8418,63.585,73.528
3.9191,60.82,73.698
4.1293,65.113,77.11
4.2083,63.903,77.119
4.1522,64.078,73.509
4.2296,60.453,73.043
4.45,64.269,76.739
4.529,63.378,77.719
4.4627,64.402,74.493
4.54,61.006,73.371
4.7707,64.052,76.06
4.8497,62.522,76.905
4.7731,63.908,74.836
4.8505,61.628,74.373
5.0913,65.078,75.726
5.1703,62.921,75.14
5.0836,63.388,73.738
5.1609,61.061,75.118
5.412,65.277,77.457
5.491,63.535,77.013
5.394,63.507,74.213
5.4713,60.118,73.587
5.7327,63.949,75.924
5.8117,62.848,76.579
5.7044,64.091,74.714
5.7818,61.717,74.298
6.0534,65.408,76.157
6.1324,63.419,76.228
6.0149,63.566,73.807
6.0922,60.621,73.814
6.374,64.698,76.717


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_019.csv <==
x,qOut,qIn
0.0395,63.064,76.084
0.11655,63.401,74.231
0.19389,60.696,74.343
0.28118,64.82,77.08
0.36018,63.403,77.071
0.42699,63.928,73.86
0.50433,60.811,73.346
0.60185,64.437,76.098
0.68085,63.003,76.187
0.73743,63.973,73.771
0.81477,61.522,74.731
0.92253,65.189,77.364
1.0015,63.147,76.367
1.0479,63.269,73.516
1.1252,60.277,74.182
1.2432,64.347,76.969
1.3222,63.156,76.567
1.3583,64.049,74.16
1.4356,61.261,74.434
1.5639,64.873,76.319
1.6429,63.161,75.991
1.6687,63.688,74.121
1.7461,60.905,74.692
1.8846,64.926,76.99
1.9636,63.522,76.369
1.9792,63.985,73.565
2.0565,60.591,73.585
2.2052,64.185,76.021
2.2842,63.023,76.563
2.2896,64.345,75.403
2.367,61.679,75.335
2.5259,64.613,76.167
2.6049,62.249,75.617
2.6001,62.978,74.213
2.6774,60.886,74.711
2.8466,65.238,76.479
2.9256,63.65,75.807
2.9105,63.904,73.542
2.9878,61.047,74.78
3.1673,65.063,77.539
3.2463,63.497,76.43
3.2209,63.652,73.406
3.2983,60.336,73.72
3.4879,64.267,76.237
3.5669,63.226,76.537
3.5314,64.265,74.404
3.6087,61.394,74.256
3.8086,64.742,76.904
3.8876,62.875,76.883
3.8418,63.528,74.264
3.9191,60.84,74.287
4.1293,64.611,76.21
4.2083,62.98,75.747
4.1522,63.716,73.76
4.2296,61.281,74.523
4.45,65.331,77.105
4.529,63.601,76.673
4.4627,63.657,73.779
4.54,60.432,73.802
4.7707,64.308,76.523
4.8497,63.049,76.947
4.7731,63.895,74.624
4.8505,61.175,74.161
5.0913,64.906,76.411
5.1703,63.219,76.321
5.0836,63.614,73.474
5.1609,60.703,73.454
5.412,64.859,76.601
5.491,63.698,77.159
5.394,64.214,74.561
5.4713,60.75,74.063
5.7327,64.096,76.402
5.8117,62.696,76.775
5.7044,63.803,74.577
5.7818,61.076,74.048
6.0534,64.658,75.808
6.1324,63.047,76.255
6.0149,63.968,74.862
6.0922,61.482,74.655
6.374,65.091,76.045


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_020.csv <==
x,qOut,qIn
0.0395,63.418,77.108
0.11655,64.445,74.38
0.19389,61.479,73.606
0.28118,64.767,76.403
0.36018,62.917,76.725
0.42699,63.58,74.141
0.50433,60.949,74.537
0.60185,64.821,77.266
0.68085,63.183,76.814
0.73743,63.703,73.684
0.81477,60.805,73.446
0.92253,64.65,76.216
1.0015,63.225,76.426
1.0479,64.008,73.976
1.1252,61.483,74.302
1.2432,65.231,77.149
1.3222,63.24,76.933
1.3583,63.213,73.502
1.4356,60.154,73.366
1.5639,64.445,76.877
1.6429,63.469,77.247
1.6687,64.185,73.908
1.7461,60.93,73.451
1.8846,64.517,77.041
1.9636,63.204,77.407
1.9792,64.086,74.016
2.0565,60.994,73.711
2.2052,64.388,76.016
2.2842,62.859,76.009
2.2896,63.965,74.247
2.367,61.513,74.633
2.5259,65.11,76.469
2.6049,63.12,76.179
2.6001,63.502,74.311
2.6774,60.712,74.483
2.8466,64.561,76.441
2.9256,62.984,76.492
2.9105,63.677,74.544
2.9878,61.037,74.343
3.1673,64.88,76.323
3.2463,63.199,76.466
3.2209,63.639,74.167
3.2983,60.917,73.927
3.4879,65.008,76.655
3.5669,63.547,76.923
3.5314,63.824,73.87
3.6087,60.641,73.502
3.8086,64.595,76.553
3.8876,63.425,76.931
3.8418,64.087,73.963
3.9191,60.82,73.414
4.1293,64.377,76.299
4.2083,63.063,77.499
4.1522,64.039,75.366
4.2296,61.127,74.056
4.45,64.411,75.727
4.529,62.592,76.173
4.4627,63.474,73.928
4.54,61.134,73.807
4.7707,65.281,76.468
4.8497,63.718,76.777
4.7731,63.955,74.753
4.8505,60.784,74.776
5.0913,64.473,76.648
5.1703,62.963,76.462
5.0836,63.617,73.724
5.1609,60.576,73.233
5.412,64.51,76.217
5.491,63.44,77.109
5.394,64.6,74.829
5.4713,61.731,74.1
5.7327,64.621,75.789
5.8117,62.343,75.781
5.7044,63.079,74.098
5.7818,61.035,75.119
6.0534,65.318,77.531
6.1324,63.513,76.429
6.0149,63.416,73.234
6.0922,60.127,73.56
6.374,64.308,76.617


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_021.csv <==
x,qOut,qIn
0.0395,63.448,76.924
0.11655,64.284,74.372
0.19389,61.094,73.595
0.28118,64.437,75.83
0.36018,62.906,76.454
0.42699,64.034,74.688
0.50433,61.532,74.846
0.60185,64.932,76.5
0.68085,62.815,75.707
0.73743,63.331,73.855
0.81477,60.805,74.664
0.92253,64.88,76.416
1.0015,63.336,75.953
1.0479,63.864,74.301
1.1252,61.009,74.633
1.2432,64.744,76.777
1.3222,63.077,76.782
1.3583,63.621,74.18
1.4356,60.769,73.892
1.5639,64.587,76.435
1.6429,63.095,76.368
1.6687,63.884,73.733
1.7461,61.33,74.189
1.8846,65.133,77.16
1.9636,63.296,76.63
1.9792,63.54,73.624
2.0565,60.701,74.027
2.2052,64.697,76.784
2.2842,63.213,76.492
2.2896,63.651,73.67
2.367,60.784,74.106
2.5259,64.886,77.408
2.6049,63.576,77.074
2.6001,63.918,73.292
2.6774,60.459,73.054
2.8466,64.182,76.534
2.9256,63.148,77.062
2.9105,64.331,74.777
2.9878,61.477,74.791
3.1673,64.646,76.487
3.2463,62.658,75.988
3.2209,63.393,73.878
3.2983,60.872,74.112
3.4879,64.963,76.016
3.5669,63.547,75.801
3.5314,64.155,74.118
3.6087,61.242,74.816
3.8086,64.795,77.097
3.8876,62.982,76.81
3.8418,63.408,74.487
3.9191,60.418,74.188
4.1293,64.223,75.923
4.2083,62.892,76.206
4.1522,63.932,74.578
4.2296,61.511,74.365
4.45,65.373,76.254
4.529,63.56,76.199
4.4627,63.706,74.076
4.54,60.581,74.328
4.7707,64.57,76.944
4.8497,63.348,76.959
4.7731,64.1,74.163
4.8505,60.812,73.596
5.0913,64.137,75.781
5.1703,62.698,76.506
5.0836,64.054,75.27
5.1609,61.853,75.16
5.412,65.185,76.189
5.491,62.726,75.184
5.394,62.962,73.167
5.4713,60.637,74.451
5.7327,65.214,76.946
5.8117,63.87,76.592
5.7044,63.985,74.394
5.7818,60.614,74.167
6.0534,64.331,76.495
6.1324,63.002,76.722
6.0149,63.706,74.16
6.0922,60.717,74.07
6.374,64.635,76.653


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_022.csv <==
x,qOut,qIn
0.0395,63.486,77.285
0.11655,64.547,74.919
0.19389,61.334,73.759
0.28118,64.454,75.554
0.36018,62.763,76.402
0.42699,63.854,74.612
0.50433,61.342,73.814
0.60185,64.908,76.108
0.68085,63.014,76.869
0.73743,63.645,74.77
0.81477,61.1,74.512
0.92253,64.772,76.527
1.0015,62.804,75.94
1.0479,63.214,73.449
1.1252,60.701,74.231
1.2432,65.113,77.204
1.3222,63.81,77.048
1.3583,64.061,73.747
1.4356,60.659,73.462
1.5639,64.298,76.702
1.6429,63.004,77
1.6687,63.971,74.04
1.7461,61.309,73.658
1.8846,64.894,76.314
1.9636,63.052,76.568
1.9792,63.494,74.232
2.0565,60.943,74.425
2.2052,65.051,77.33
2.2842,63.407,77.065
2.2896,63.446,73.285
2.367,60.136,72.958
2.5259,64.357,76.832
2.6049,63.591,77.528
2.6001,64.573,74.033
2.6774,61.303,73.223
2.8466,64.52,76.135
2.9256,62.932,76.817
2.9105,63.849,74.744
2.9878,61.089,74.66
3.1673,64.67,76.773
3.2463,62.974,76.705
3.2209,63.665,74.11
3.2983,60.776,73.595
3.4879,64.57,75.65
3.5669,63.216,75.91
3.5314,64.23,74.416
3.6087,61.675,74.87
3.8086,65.116,76.753
3.8876,62.96,76.649
3.8418,63.193,74.517
3.9191,60.356,73.902
4.1293,64.42,75.893
4.2083,63.135,76.254
4.1522,63.958,74.059
4.2296,61.228,74.137
4.45,65.086,76.9
4.529,63.513,77.184
4.4627,63.87,74.36
4.54,60.563,73.574
4.7707,64.113,75.966
4.8497,62.766,76.602
4.7731,63.925,74.921
4.8505,61.481,74.841
5.0913,65.115,76.39
5.1703,63.163,76.263
5.0836,63.536,73.939
5.1609,60.706,73.666
5.412,64.745,76.379
5.491,63.414,76.684
5.394,64.177,74.096
5.4713,61.35,74.047
5.7327,64.788,76.465
5.8117,62.855,76.18
5.7044,63.31,74.066
5.7818,60.75,74.975
6.0534,64.913,77.085
6.1324,63.405,76.395
6.0149,63.613,73.825
6.0922,60.293,73.586
6.374,64.352,76.351


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_023.csv <==
x,qOut,qIn
0.0395,63.542,76.883
0.11655,64.288,73.824
0.19389,61.203,73.796
0.28118,64.676,76.454
0.36018,63.053,76.428
0.42699,63.794,74.078
0.50433,61.083,74.399
0.60185,64.795,76.914
0.68085,63.072,76.696
0.73743,63.583,74.014
0.81477,60.789,73.892
0.92253,64.676,76.134
1.0015,63.178,76.205
1.0479,63.784,74.227
1.1252,61.097,74.433
1.2432,65.064,77.158
1.3222,63.454,77.332
1.3583,63.624,73.913
1.4356,60.266,72.823
1.5639,64.144,75.974
1.6429,63.132,77.206
1.6687,64.311,74.674
1.7461,61.604,74.082
1.8846,64.973,76.757
1.9636,62.989,77.06
1.9792,63.46,74.082
2.0565,60.691,73.457
2.2052,64.661,76.104
2.2842,63.265,76.58
2.2896,63.998,73.961
2.367,61.293,73.72
2.5259,65.092,76.999
2.6049,63.373,77.062
2.6001,63.582,73.734
2.6774,60.353,73.782
2.8466,64.241,76.629
2.9256,63.105,76.884
2.9105,64.104,74.248
2.9878,61.14,73.561
3.1673,64.563,76.346
3.2463,62.932,77.076
3.2209,63.874,74.798
3.2983,61.355,74.522
3.4879,64.867,76.304
3.5669,62.82,75.705
3.5314,63.283,73.332
3.6087,60.86,74.208
3.8086,65.248,77.151
3.8876,63.835,76.78
3.8418,63.966,73.746
3.9191,60.581,73.754
4.1293,64.255,76.697
4.2083,62.93,77
4.1522,63.76,74.755
4.2296,61.056,74.521
4.45,64.84,76.289
4.529,63.204,76.286
4.4627,63.598,73.877
4.54,60.635,73.639
4.7707,64.894,76.622
4.8497,63.909,77.098
4.7731,64.509,74.079
4.8505,60.837,73.256
5.0913,64.037,75.843
5.1703,62.753,76.932
5.0836,64.116,75.523
5.1609,61.469,74.964
5.412,64.551,75.729
5.491,62.397,75.54
5.394,63.225,74.284
5.4713,61.026,74.327
5.7327,65.215,76.062
5.8117,63.582,76.451
5.7044,63.92,74.61
5.7818,61.061,74.555
6.0534,64.798,76.962
6.1324,63.011,76.57
6.0149,63.338,73.508
6.0922,60.446,73.796
6.374,64.651,76.982


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_024.csv <==
x,qOut,qIn
0.0395,62.342,76.411
0.11655,63.464,74.297
0.19389,61.217,73.963
0.28118,65.242,76.352
0.36018,63.56,76.343
0.42699,63.914,74.11
0.50433,61.038,74.585
0.60185,64.794,76.917
0.68085,63.075,76.499
0.73743,63.495,73.859
0.81477,60.639,73.675
0.92253,64.633,76.297
1.0015,63.281,76.891
1.0479,63.937,74.408
1.1252,61.159,74.055
1.2432,64.937,76.779
1.3222,63.249,76.533
1.3583,63.504,73.481
1.4356,60.39,73.8
1.5639,64.553,76.994
1.6429,63.59,77.439
1.6687,64.382,74.585
1.7461,60.927,73.459
1.8846,64.09,75.599
1.9636,62.634,76.507
1.9792,63.962,74.818
2.0565,61.659,74.277
2.2052,65.183,75.919
2.2842,63.062,76.19
2.2896,63.384,74.606
2.367,60.806,74.718
2.5259,64.919,76.65
2.6049,63.328,76.564
2.6001,63.602,73.879
2.6774,60.423,73.391
2.8466,64.475,76.382
2.9256,63.477,77.151
2.9105,64.443,74.535
2.9878,61.294,73.726
3.1673,64.447,76.121
3.2463,62.681,76.827
3.2209,63.659,74.856
3.2983,61.227,74.595
3.4879,64.912,76.29
3.5669,63.004,75.824
3.5314,63.483,73.477
3.6087,60.885,73.969
3.8086,65.067,76.719
3.8876,63.634,76.994
3.8418,63.998,74.48
3.9191,60.847,73.948
4.1293,64.403,76.589
4.2083,62.796,76.668
4.1522,63.502,73.86
4.2296,60.828,74.271
4.45,64.876,77.215
4.529,63.481,76.988
4.4627,64.046,73.694
4.54,60.954,73.214
4.7707,64.548,76.375
4.8497,63.042,76.671
4.7731,63.949,73.872
4.8505,61.519,74.258
5.0913,65.169,77.023
5.1703,63.066,76.123
5.0836,63.134,72.872
5.1609,60.376,73.951
5.412,64.76,77.79
5.491,63.562,77.492
5.394,63.886,74.165
5.4713,60.475,73.978
5.7327,64.146,76.29
5.8117,62.965,76.235
5.7044,63.98,73.785
5.7818,61.203,73.501
6.0534,65.098,76.395
6.1324,63.741,77.499
6.0149,64.309,75.298
6.0922,60.95,74.047
6.374,64.06,75.761


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_025.csv <==
x,qOut,qIn
0.0395,62.766,75.3
0.11655,63.423,73.865
0.19389,61.113,74.386
0.28118,65.355,76.82
0.36018,63.732,76.878
0.42699,63.803,74.518
0.50433,60.505,74.33
0.60185,64.224,76.342
0.68085,62.858,76.233
0.73743,63.737,73.947
0.81477,61.061,73.722
0.92253,64.992,75.937
1.0015,63.533,76.603
1.0479,64.062,74.811
1.1252,61.069,74.565
1.2432,64.591,76.72
1.3222,62.829,76.693
1.3583,63.367,74.256
1.4356,60.527,73.753
1.5639,64.567,75.859
1.6429,63.356,76.849
1.6687,64.181,74.812
1.7461,61.345,73.836
1.8846,65.001,76.296
1.9636,63.32,76.676
1.9792,63.714,73.731
2.0565,60.541,73.442
2.2052,64.438,76.677
2.2842,63.331,77.256
2.2896,64.32,74.721
2.367,61.097,74.327
2.5259,64.102,75.999
2.6049,62.337,76.099
2.6001,63.631,74.844
2.6774,61.532,75.012
2.8466,65.234,76.23
2.9256,63.114,75.445
2.9105,63.474,73.721
2.9878,61.074,74.872
3.1673,65.249,76.837
3.2463,63.505,75.614
3.2209,63.59,73.397
3.2983,60.583,74.612
3.4879,64.654,77.378
3.5669,63.321,77.105
3.5314,63.824,74.308
3.6087,60.661,73.714
3.8086,64.257,75.883
3.8876,62.836,76.163
3.8418,63.82,74.178
3.9191,61.451,74.59
4.1293,65.402,77.293
4.2083,63.578,76.761
4.1522,63.603,73.427
4.2296,60.283,73.55
4.45,64.199,76.669
4.529,63.121,76.788
4.4627,64.271,74.338
4.54,61.564,74.407
4.7707,64.869,76.299
4.8497,62.836,75.867
4.7731,63.414,73.967
4.8505,60.979,74.625
5.0913,65.062,76.865
5.1703,63.396,76.523
5.0836,63.626,73.937
5.1609,60.586,73.896
5.412,64.577,76.633
5.491,63.303,76.599
5.394,63.942,73.941
5.4713,60.906,74.062
5.7327,64.688,76.692
5.8117,63.328,76.675
5.7044,64.014,74.123
5.7818,60.839,73.978
6.0534,64.337,76.413
6.1324,62.909,76.883
6.0149,63.998,75.108
6.0922,61.381,74.746
6.374,64.766,75.65


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_026.csv <==
x,qOut,qIn
0.0395,63.171,76.391
0.11655,63.719,73.892
0.19389,60.676,73.727
0.28118,64.616,76.509
0.36018,63.471,76.873
0.42699,64.407,74.672
0.50433,61.219,74.358
0.60185,64.281,75.972
0.68085,62.486,76.014
0.73743,63.66,74.761
0.81477,61.448,74.968
0.92253,65.082,75.968
1.0015,62.968,75.642
1.0479,63.381,74.408
1.1252,61.062,74.893
1.2432,65.229,76.771
1.3222,63.403,76.332
1.3583,63.389,73.659
1.4356,60.406,73.738
1.5639,64.736,76.961
1.6429,63.647,76.951
1.6687,64.128,73.463
1.7461,60.797,73.378
1.8846,64.453,76.769
1.9636,63.187,77.448
1.9792,64.034,74.862
2.0565,61.063,73.945
2.2052,64.474,75.951
2.2842,62.767,76.112
2.2896,63.534,73.851
2.367,60.991,74.066
2.5259,65.136,76.977
2.6049,63.719,77.431
2.6001,64.057,74.458
2.6774,60.683,73.406
2.8466,64.151,75.683
2.9256,62.737,76.395
2.9105,63.808,74.398
2.9878,61.397,74.266
3.1673,65.243,76.887
3.2463,63.425,76.954
3.2209,63.619,73.831
3.2983,60.433,73.518
3.4879,64.258,76.713
3.5669,63.015,76.961
3.5314,64.098,74.275
3.6087,61.478,74.319
3.8086,64.905,76.201
3.8876,62.901,75.826
3.8418,63.422,73.956
3.9191,61.028,74.591
4.1293,65.207,77.209
4.2083,63.53,76.828
4.1522,63.564,73.727
4.2296,60.302,73.774
4.45,64.349,76.751
4.529,63.314,76.596
4.4627,64.208,73.656
4.54,61.194,73.553
4.7707,64.764,76.086
4.8497,63.254,76.778
4.7731,63.961,75.356
4.8505,61.039,75.051
5.0913,64.49,76.492
5.1703,62.7,76.471
5.0836,63.353,74.162
5.1609,60.557,73.65
5.412,64.679,75.778
5.491,63.586,76.408
5.394,64.557,74.656
5.4713,61.67,74.11
5.7327,64.965,76.076
5.8117,62.988,76.598
5.7044,63.471,74.318
5.7818,60.668,73.882
6.0534,64.528,76.257
6.1324,63.049,76.699
6.0149,63.747,74.753
6.0922,60.947,74.455
6.374,64.731,76.341


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_027.csv <==
x,qOut,qIn
0.0395,63.632,76.947
0.11655,63.97,74.162
0.19389,60.87,74.565
0.28118,64.56,77.151
0.36018,62.994,76.236
0.42699,63.531,72.964
0.50433,60.647,73.595
0.60185,64.831,77.004
0.68085,63.751,76.968
0.73743,64.434,74.265
0.81477,61.178,74.031
0.92253,64.398,76.268
1.0015,62.662,76.573
1.0479,63.49,74.34
1.1252,61.007,74.352
1.2432,64.981,76.912
1.3222,63.351,76.644
1.3583,63.7,73.632
1.4356,60.712,73.677
1.5639,64.7,76.657
1.6429,63.418,76.851
1.6687,64.063,74.111
1.7461,61.059,74.027
1.8846,64.71,76.752
1.9636,63.157,76.53
1.9792,63.743,73.669
2.0565,60.752,73.759
2.2052,64.593,76.212
2.2842,63.293,76.562
2.2896,64.099,74.733
2.367,61.091,74.529
2.5259,64.488,76.47
2.6049,62.772,76.89
2.6001,63.589,74.819
2.6774,60.901,73.862
2.8466,64.632,75.857
2.9256,63.028,76.376
2.9105,63.876,74.054
2.9878,61.485,74.03
3.1673,65.337,76.753
3.2463,63.394,76.481
3.2209,63.488,73.725
3.2983,60.608,74.189
3.4879,64.68,77.026
3.5669,63.245,76.972
3.5314,63.661,73.804
3.6087,60.623,73.267
3.8086,64.575,76.55
3.8876,63.336,77.101
3.8418,64.011,74.015
3.9191,61.009,73.723
4.1293,64.744,76.829
4.2083,63.29,76.93
4.1522,63.84,73.762
4.2296,60.592,73.88
4.45,64.303,77.076
4.529,63.138,77.197
4.4627,64.3,74.456
4.54,61.315,73.931
4.7707,64.383,75.598
4.8497,62.514,75.595
4.7731,63.715,74.311
4.8505,61.818,75.131
5.0913,65.569,76.792
5.1703,63.151,75.738
5.0836,62.993,73.684
5.1609,60.277,74.963
5.412,64.743,77.621
5.491,63.52,76.52
5.394,63.967,73.2
5.4713,60.631,73.326
5.7327,64.328,76.239
5.8117,63.169,76.824
5.7044,64.359,74.768
5.7818,61.761,74.655
6.0534,64.929,76.746
6.1324,62.62,75.856
6.0149,63.034,72.971
6.0922,60.628,74.026
6.374,65.006,77.262


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_028.csv <==
x,qOut,qIn
0.0395,63.531,77.007
0.11655,63.511,73.867
0.19389,60.172,73.725
0.28118,63.963,75.948
0.36018,62.778,76.056
0.42699,64.018,74.354
0.50433,61.794,74.71
0.60185,65.538,76.801
0.68085,63.41,76.224
0.73743,63.35,73.655
0.81477,60.3,74.333
0.92253,64.474,77.202
1.0015,63.341,76.807
1.0479,64.162,74.021
1.1252,61.024,73.944
1.2432,64.414,76.089
1.3222,62.866,76.082
1.3583,63.976,74.306
1.4356,61.627,74.541
1.5639,65.173,76.35
1.6429,63.008,75.852
1.6687,63.266,73.895
1.7461,60.723,74.943
1.8846,64.902,77.417
1.9636,63.31,76.575
1.9792,63.527,73.742
2.0565,60.374,74.027
2.2052,64.41,76.49
2.2842,63.338,76.671
2.2896,64.255,74.412
2.367,61.32,73.861
2.5259,64.897,76.231
2.6049,63.295,76.639
2.6001,63.948,73.843
2.6774,60.977,73.449
2.8466,64.582,76.389
2.9256,63.025,76.961
2.9105,63.857,74.888
2.9878,61.152,74.709
3.1673,64.58,76.51
3.2463,62.601,76.151
3.2209,63.192,73.55
3.2983,60.742,74.011
3.4879,65.073,77.203
3.5669,63.738,76.837
3.5314,64.137,73.641
3.6087,60.991,74.097
3.8086,64.631,76.981
3.8876,63.088,76.363
3.8418,63.725,73.513
3.9191,60.921,74.157
4.1293,64.812,77.201
4.2083,63.331,76.693
4.1522,63.88,73.823
4.2296,60.91,74.12
4.45,64.585,76.288
4.529,63.026,76.21
4.4627,63.713,74.035
4.54,61.118,74.074
4.7707,65.077,76.843
4.8497,63.425,76.815
4.7731,63.575,73.874
4.8505,60.367,73.918
5.0913,64.401,76.979
5.1703,63.337,76.928
5.0836,64.134,73.824
5.1609,60.842,73.638
5.412,64.358,76.098
5.491,63.115,76.414
5.394,64.311,74.894
5.4713,61.467,74.876
5.7327,64.581,76.232
5.8117,62.579,76.218
5.7044,63.501,74.925
5.7818,61.141,74.753
6.0534,64.909,75.503
6.1324,63.052,75.05
6.0149,63.64,73.889
6.0922,61.255,75.005
6.374,65.345,77.607


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_029.csv <==
x,qOut,qIn
0.0395,63.54,76.991
0.11655,63.738,74.451
0.19389,60.669,73.87
0.28118,64.501,77.1
0.36018,63.052,77.363
0.42699,63.63,73.707
0.50433,60.476,73.255
0.60185,64.295,76.502
0.68085,63.191,76.867
0.73743,64.384,74.227
0.81477,61.604,74.066
0.92253,64.831,76.382
1.0015,62.832,76.496
1.0479,63.56,74.567
1.1252,61.131,74.755
1.2432,64.925,76.637
1.3222,63.026,75.801
1.3583,63.403,73.254
1.4356,60.753,74.117
1.5639,65.033,76.917
1.6429,63.718,76.639
1.6687,64.056,73.98
1.7461,60.741,74.122
1.8846,64.347,76.805
1.9636,62.957,76.663
1.9792,63.807,74.031
2.0565,60.939,73.858
2.2052,64.592,76.18
2.2842,63.067,76.448
2.2896,63.915,74.363
2.367,61.298,74.624
2.5259,64.915,77.028
2.6049,63.005,76.291
2.6001,63.424,73.611
2.6774,60.671,74.355
2.8466,64.714,76.577
2.9256,63.321,76.258
2.9105,63.98,74.2
2.9878,61.167,74.435
3.1673,64.896,76.97
3.2463,63.206,76.653
3.2209,63.642,73.763
3.2983,60.742,73.674
3.4879,64.653,76.203
3.5669,63.255,76.49
3.5314,63.899,74.47
3.6087,61.12,74.624
3.8086,64.97,77.057
3.8876,63.346,76.799
3.8418,63.605,73.235
3.9191,60.22,72.637
4.1293,64.153,76.375
4.2083,63.301,77.509
4.1522,64.666,75.027
4.2296,61.762,74.517
4.45,64.468,76.212
4.529,62.124,75.643
4.4627,62.997,73.798
4.54,61.009,75.029
4.7707,65.358,77.201
4.8497,63.684,76.24
4.7731,63.797,73.628
4.8505,60.76,74.125
5.0913,64.717,76.705
5.1703,63.295,76.406
5.0836,63.804,73.758
5.1609,61.006,73.799
5.412,64.979,76.733
5.491,63.454,76.958
5.394,63.674,73.801
5.4713,60.483,73.631
5.7327,64.44,77.271
5.8117,63.267,77.801
5.7044,63.97,74.322
5.7818,60.782,73.309
6.0534,64.312,76.041
6.1324,62.929,76.684
6.0149,63.978,74.076
6.0922,61.499,73.465
6.374,65.318,76.107


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_030.csv <==
x,qOut,qIn
0.0395,63.326,76.586
0.11655,63.997,73.742
0.19389,61.036,73.561
0.28118,64.944,76.75
0.36018,63.614,77.18
0.42699,64.159,74.187
0.50433,60.919,73.607
0.60185,64.396,76.334
0.68085,62.905,76.734
0.73743,63.816,74.154
0.81477,61.13,73.954
0.92253,64.815,76.382
1.0015,63.125,76.572
1.0479,63.707,74.381
1.1252,60.95,74.208
1.2432,64.742,76.66
1.3222,63.094,76.898
1.3583,63.616,74.021
1.4356,60.806,73.53
1.5639,64.763,76.349
1.6429,63.345,76.524
1.6687,63.911,73.773
1.7461,61.018,74.164
1.8846,64.86,77.364
1.9636,63.339,77.393
1.9792,63.725,74.209
2.0565,60.459,73.514
2.2052,64.161,76.019
2.2842,62.953,76.364
2.2896,64.082,74.13
2.367,61.473,74.314
2.5259,65.165,76.805
2.6049,63.425,76.712
2.6001,63.859,74.334
2.6774,60.739,74.072
2.8466,64.295,75.558
2.9256,62.796,75.858
2.9105,63.86,74.598
2.9878,61.473,74.377
3.1673,65.14,76.474
3.2463,63.118,76.751
3.2209,63.358,74.388
3.2983,60.543,74.287
3.4879,64.524,76.709
3.5669,63.058,76.618
3.5314,63.697,74.117
3.6087,60.946,74.035
3.8086,64.949,76.52
3.8876,63.533,76.474
3.8418,64,73.739
3.9191,60.925,73.825
4.1293,64.769,76.442
4.2083,63.428,76.783
4.1522,64.019,74.538
4.2296,60.779,73.994
4.45,64.267,76.451
4.529,62.834,77.175
4.4627,63.83,74.812
4.54,61.113,73.968
4.7707,64.677,75.64
4.8497,62.974,75.634
4.7731,63.716,74.184
4.8505,61.23,75.056
5.0913,65.287,77.077
5.1703,63.643,76.428
5.0836,63.766,73.972
5.1609,60.19,73.849
5.412,63.863,75.837
5.491,62.872,76.728
5.394,64.459,75.635
5.4713,61.955,74.56
5.7327,64.862,75.063
5.8117,62.411,75.195
5.7044,63.143,74.311
5.7818,61.271,74.975
6.0534,65.497,77.132
6.1324,63.435,76.68
6.0149,63.226,73.93
6.0922,60.194,74.197
6.374,64.462,76.78


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_031.csv <==
x,qOut,qIn
0.0395,62.994,76.084
0.11655,63.209,73.477
0.19389,60.326,74.292
0.28118,64.702,77.04
0.36018,63.72,76.746
0.42699,64.396,73.723
0.50433,61.133,73.302
0.60185,64.652,76.219
0.68085,63.236,76.816
0.73743,64.047,74.337
0.81477,61.18,74.3
0.92253,64.677,76.736
1.0015,62.903,76.413
1.0479,63.455,74.049
1.1252,60.59,74.422
1.2432,64.562,76.649
1.3222,63.288,76.611
1.3583,64.121,74.364
1.4356,61.144,73.874
1.5639,64.633,75.782
1.6429,63.012,76.425
1.6687,63.875,74.962
1.7461,61.37,74.607
1.8846,65.044,76.342
1.9636,63.078,76.176
1.9792,63.327,73.558
2.0565,60.47,73.709
2.2052,64.733,76.789
2.2842,63.622,77.043
2.2896,64.243,74.432
2.367,60.903,74.106
2.5259,64.249,76.433
2.6049,62.753,76.599
2.6001,63.78,74.401
2.6774,61.107,74.445
2.8466,64.802,76.188
2.9256,63.199,75.611
2.9105,63.993,73.852
2.9878,61.238,74.635
3.1673,64.844,76.632
3.2463,63.082,76.552
3.2209,63.783,74.911
3.2983,61.091,74.675
3.4879,64.52,75.77
3.5669,62.515,75.292
3.5314,63.21,73.787
3.6087,61.173,74.915
3.8086,65.563,77.606
3.8876,63.763,76.823
3.8418,63.449,73.46
3.9191,60.065,73.68
4.1293,64.249,76.722
4.2083,63.333,76.554
4.1522,64.254,73.658
4.2296,61.26,73.641
4.45,64.858,76.964
4.529,63.327,77.673
4.4627,63.977,74.604
4.54,60.922,73.869
4.7707,64.269,76.23
4.8497,62.546,76.044
4.7731,63.496,73.723
4.8505,61.275,74.569
5.0913,65.465,77.16
5.1703,63.793,76.273
5.0836,63.824,73.306
5.1609,60.506,73.815
5.412,64.388,76.968
5.491,63.198,76.902
5.394,64.088,74.22
5.4713,61.103,74.433
5.7327,64.453,76.487
5.8117,62.71,75.86
5.7044,63.627,73.662
5.7818,61.242,74.22
6.0534,65.099,76.662
6.1324,63.278,76.231
6.0149,63.642,74.111
6.0922,60.978,75.191
6.374,64.828,77.347


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_032.csv <==
x,qOut,qIn
0.0395,62.489,76.475
0.11655,63.516,74.572
0.19389,61.228,74.767
0.28118,65.118,76.929
0.36018,63.269,76.603
0.42699,63.498,73.869
0.50433,60.492,73.751
0.60185,64.578,76.442
0.68085,63.424,76.707
0.73743,64.262,73.931
0.81477,61.304,73.683
0.92253,64.828,76.676
1.0015,63.156,76.826
1.0479,63.783,74.27
1.1252,60.881,74.475
1.2432,64.494,76.825
1.3222,62.867,76.167
1.3583,63.675,73.481
1.4356,61.033,74.012
1.5639,64.874,76.243
1.6429,63.29,76.005
1.6687,63.918,74.566
1.7461,61.285,75.206
1.8846,64.915,76.969
1.9636,62.889,76.389
1.9792,63.044,73.865
2.0565,60.17,73.961
2.2052,64.584,76.668
2.2842,63.659,76.806
2.2896,64.41,73.989
2.367,61.174,73.487
2.5259,64.727,76.201
2.6049,63.346,77.045
2.6001,64.121,74.759
2.6774,60.991,73.9
2.8466,64.384,76.123
2.9256,62.82,76.755
2.9105,63.807,74.409
2.9878,61.083,73.93
3.1673,64.66,76.252
3.2463,62.986,76.442
3.2209,63.87,74.495
3.2983,61.358,74.529
3.4879,64.933,76.031
3.5669,62.917,75.808
3.5314,63.383,73.742
3.6087,60.93,74.284
3.8086,65.064,77.633
3.8876,63.393,77.204
3.8418,63.583,73.635
3.9191,60.503,73.77
4.1293,64.352,76.567
4.2083,62.975,76.17
4.1522,63.772,73.708
4.2296,61.287,74.616
4.45,65.349,77.476
4.529,63.671,77.03
4.4627,63.647,73.741
4.54,60.241,73.246
4.7707,64.212,76.145
4.8497,63.239,76.889
4.7731,64.31,74.139
4.8505,61.439,73.462
5.0913,64.887,76.709
5.1703,63.13,77.607
5.0836,63.723,74.657
5.1609,60.869,73.697
5.412,64.427,76.128
5.491,62.699,76.474
5.394,63.432,74.069
5.4713,61.092,74.222
5.7327,65.394,77.145
5.8117,63.864,76.806
5.7044,63.82,73.165
5.7818,60.293,73.008
6.0534,64.29,76.626
6.1324,63.423,77.584
6.0149,64.447,74.635
6.0922,61.228,73.441
6.374,64.264,75.844


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_033.csv <==
x,qOut,qIn
0.0395,63.293,76.434
0.11655,63.745,73.822
0.19389,60.608,74.259
0.28118,64.319,76.59
0.36018,63.004,76.387
0.42699,64.181,74.67
0.50433,61.646,74.507
0.60185,64.934,75.463
0.68085,62.744,75.32
0.73743,63.318,74.024
0.81477,61.275,74.785
0.92253,65.473,77.376
1.0015,63.412,76.884
1.0479,63.021,73.628
1.1252,59.786,73.803
1.2432,64.241,77.301
1.3222,63.482,77.159
1.3583,64.365,73.511
1.4356,61.064,73.121
1.5639,64.57,76.03
1.6429,63.309,76.872
1.6687,64.396,74.783
1.7461,61.509,74.263
1.8846,64.622,76.355
1.9636,62.59,76.582
1.9792,63.339,74.716
2.0565,60.857,74.69
2.2052,64.812,76.339
2.2842,63.208,75.987
2.2896,63.791,73.69
2.367,61.01,73.841
2.5259,64.98,76.626
2.6049,63.535,77.011
2.6001,64.059,74.778
2.6774,61.046,74.348
2.8466,64.529,75.986
2.9256,62.767,75.808
2.9105,63.378,73.609
2.9878,60.813,73.876
3.1673,65.099,76.854
3.2463,63.79,77.615
3.2209,64.051,74.852
3.2983,60.564,73.443
3.4879,64.012,75.808
3.5669,62.645,76.757
3.5314,63.723,74.457
3.6087,61.243,73.958
3.8086,65.163,76.716
3.8876,63.537,77.173
3.8418,63.907,74.227
3.9191,60.807,73.377
4.1293,64.492,76.047
4.2083,63.025,76.754
4.1522,63.875,74.144
4.2296,61.309,73.857
4.45,65.071,76.883
4.529,63.239,76.844
4.4627,63.471,73.771
4.54,60.521,73.987
4.7707,64.578,76.774
4.8497,63.307,76.722
4.7731,63.918,73.929
4.8505,60.829,73.566
5.0913,64.612,76.494
5.1703,63.317,77.197
5.0836,64.072,74.689
5.1609,60.989,74.119
5.412,64.466,76.144
5.491,62.914,76.379
5.394,63.788,74.355
5.4713,61.035,73.962
5.7327,64.825,76.134
5.8117,63.337,76.741
5.7044,64.075,74.685
5.7818,61.159,74.076
6.0534,64.609,75.903
6.1324,62.84,76.138
6.0149,63.578,74.361
6.0922,61.002,74.671
6.374,64.921,76.946


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_034.csv <==
x,qOut,qIn
0.0395,62.948,76.741
0.11655,64.07,74.429
0.19389,61.503,74.282
0.28118,65.106,75.976
0.36018,63.223,75.917
0.42699,63.628,74.107
0.50433,60.948,74.42
0.60185,65,77.073
0.68085,63.44,77.299
0.73743,63.717,74.441
0.81477,60.46,73.32
0.92253,64.196,75.738
1.0015,62.949,76.72
1.0479,64.019,74.227
1.1252,61.515,73.585
1.2432,65.247,76.649
1.3222,63.387,77.195
1.3583,63.598,74.208
1.4356,60.613,73.815
1.5639,64.469,76.619
1.6429,63.005,76.874
1.6687,63.625,74.2
1.7461,60.828,73.903
1.8846,64.882,76.702
1.9636,63.566,76.903
1.9792,64.015,73.841
2.0565,60.704,73.331
2.2052,64.511,76.037
2.2842,63.424,76.821
2.2896,64.363,74.579
2.367,61.109,73.734
2.5259,64.286,76.079
2.6049,62.685,77.212
2.6001,63.813,75.47
2.6774,61.207,74.401
2.8466,64.524,75.424
2.9256,62.523,75.633
2.9105,63.354,74.346
2.9878,61.239,74.637
3.1673,65.472,77.001
3.2463,63.695,77.01
3.2209,63.687,74.028
3.2983,60.551,73.602
3.4879,64.49,76.289
3.5669,63.154,76.31
3.5314,63.832,73.669
3.6087,61.133,74.331
3.8086,65.155,77.456
3.8876,63.629,77.13
3.8418,63.767,73.906
3.9191,60.234,73.353
4.1293,63.959,76
4.2083,62.953,76.864
4.1522,64.296,74.64
4.2296,61.672,73.852
4.45,64.991,75.977
4.529,62.977,76.309
4.4627,63.544,74.412
4.54,60.973,74.566
4.7707,64.855,76.651
4.8497,63.13,76.485
4.7731,63.532,73.93
4.8505,60.565,73.997
5.0913,64.56,76.695
5.1703,63.334,76.71
5.0836,64.167,74.157
5.1609,61.125,74.191
5.412,64.544,76.662
5.491,62.907,76.459
5.394,63.85,74.35
5.4713,61.301,74.668
5.7327,64.883,75.88
5.8117,62.967,75.21
5.7044,63.532,73.895
5.7818,61.14,74.794
6.0534,65.252,77.237
6.1324,63.487,76.877
6.0149,63.488,73.928
6.0922,60.18,73.818
6.374,64.074,76.568


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_035.csv <==
x,qOut,qIn
0.0395,64.149,76.878
0.11655,64.33,73.653
0.19389,60.578,73.889
0.28118,64.129,76.762
0.36018,63.06,76.796
0.42699,64.187,74.396
0.50433,61.193,74.033
0.60185,64.53,75.8
0.68085,62.904,76.28
0.73743,63.95,74.818
0.81477,61.47,74.404
0.92253,64.963,76.073
1.0015,62.894,76.216
1.0479,63.396,74.161
1.1252,60.92,74.256
1.2432,64.942,76.899
1.3222,63.23,76.464
1.3583,63.584,73.375
1.4356,60.757,73.997
1.5639,64.73,77.143
1.6429,63.244,77.022
1.6687,63.759,74.218
1.7461,60.944,74.06
1.8846,64.757,76.698
1.9636,63.126,76.481
1.9792,63.533,73.164
2.0565,60.765,73.502
2.2052,65.065,77.329
2.2842,63.863,77.42
2.2896,64.105,73.775
2.367,60.52,73.33
2.5259,64.096,76.803
2.6049,62.939,77.334
2.6001,64.014,74.222
2.6774,61.156,73.98
2.8466,64.663,76.507
2.9256,63.04,76.193
2.9105,63.876,73.794
2.9878,61.244,73.94
3.1673,64.999,76.006
3.2463,63.294,76.305
3.2209,63.782,74.711
3.2983,60.993,74.804
3.4879,64.713,76.921
3.5669,62.944,76.67
3.5314,63.311,73.83
3.6087,60.261,73.745
3.8086,64.37,76.745
3.8876,63.404,77.062
3.8418,64.525,74.285
3.9191,61.541,73.819
4.1293,64.714,75.922
4.2083,62.849,76.145
4.1522,63.764,74.241
4.2296,61.409,74.632
4.45,65.102,76.874
4.529,63.05,76.064
4.4627,63.314,73.589
4.54,60.568,74.499
4.7707,64.694,77.073
4.8497,63.314,76.266
4.7731,63.895,73.51
4.8505,60.902,74.109
5.0913,64.626,76.707
5.1703,63.149,76.674
5.0836,63.885,74.676
5.1609,61.09,74.869
5.412,64.7,76.757
5.491,62.945,75.881
5.394,63.555,73.053
5.4713,60.834,73.614
5.7327,64.89,76.773
5.8117,63.548,76.918
5.7044,64.222,74.742
5.7818,61.349,75.03
6.0534,64.619,76.672
6.1324,62.497,75.551
6.0149,62.908,73.132
6.0922,60.481,74.258
6.374,65.181,77.406


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_036.csv <==
x,qOut,qIn
0.0395,63.627,75.979
0.11655,63.707,73.739
0.19389,60.532,74.329
0.28118,64.525,76.477
0.36018,63.326,76.313
0.42699,64.168,73.944
0.50433,61.325,73.769
0.60185,64.872,76.623
0.68085,63.098,77.055
0.73743,63.633,74.424
0.81477,60.959,74.663
0.92253,64.739,76.967
1.0015,62.965,75.699
1.0479,63.346,72.843
1.1252,60.573,74.096
1.2432,64.967,77.346
1.3222,63.921,77.181
1.3583,64.399,74.154
1.4356,60.855,73.592
1.5639,64.086,75.796
1.6429,62.621,76.011
1.6687,63.741,74.4
1.7461,61.401,74.895
1.8846,65.203,77.022
1.9636,63.287,76.769
1.9792,63.408,74.151
2.0565,60.306,73.975
2.2052,64.33,76.35
2.2842,63.195,76.423
2.2896,64.17,74.333
2.367,61.387,74.218
2.5259,65.04,76.117
2.6049,63.38,76.401
2.6001,63.904,74.507
2.6774,60.897,74.07
2.8466,64.555,76.066
2.9256,63.031,76.723
2.9105,63.824,74.799
2.9878,61.046,73.861
3.1673,64.669,75.639
3.2463,62.981,76.276
3.2209,63.628,74.574
3.2983,60.985,74.583
3.4879,64.935,77.049
3.5669,63.341,77.124
3.5314,63.684,74.039
3.6087,60.386,73.483
3.8086,64.153,76.037
3.8876,63.05,76.594
3.8418,64.372,74.548
3.9191,61.801,74.165
4.1293,65.075,76.175
4.2083,62.93,76.254
4.1522,63.477,74.471
4.2296,61.009,74.877
4.45,64.873,76.728
4.529,63.017,76.145
4.4627,63.398,73.726
4.54,60.719,73.985
4.7707,64.918,76.515
4.8497,63.566,76.373
4.7731,63.973,73.82
4.8505,60.921,74.13
5.0913,64.761,77.128
5.1703,63.325,77.177
5.0836,63.733,74.169
5.1609,60.402,73.792
5.412,64.157,76.353
5.491,63.078,76.388
5.394,64.272,73.9
5.4713,61.381,73.874
5.7327,64.781,76.137
5.8117,63.126,76.53
5.7044,64.077,75.098
5.7818,61.376,74.931
6.0534,64.508,76.003
6.1324,62.3,75.355
6.0149,63.054,74.013
6.0922,60.972,75.413
6.374,65.305,77.251


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_037.csv <==
x,qOut,qIn
0.0395,63.176,76.809
0.11655,64.118,74.381
0.19389,61.272,74.5
0.28118,64.591,76.731
0.36018,62.671,76.359
0.42699,63.375,73.885
0.50433,60.878,74.156
0.60185,64.88,76.528
0.68085,63.3,76.155
0.73743,63.8,74.002
0.81477,61.067,74.9
0.92253,65.002,77.296
1.0015,63.366,76.471
1.0479,63.603,73.476
1.1252,60.387,73.338
1.2432,64.364,76.292
1.3222,63.321,77.092
1.3583,64.343,74.752
1.4356,61.478,74.351
1.5639,64.782,76.469
1.6429,62.843,75.992
1.6687,63.408,73.381
1.7461,60.693,73.852
1.8846,64.797,76.693
1.9636,63.512,77.119
1.9792,64.186,74.902
2.0565,61.093,74.294
2.2052,64.344,76.225
2.2842,62.499,76.132
2.2896,63.301,74.105
2.367,60.992,74.518
2.5259,65.27,76.605
2.6049,63.775,76.227
2.6001,63.934,73.51
2.6774,60.683,73.535
2.8466,64.618,76.753
2.9256,63.425,77.465
2.9105,64.076,74.813
2.9878,60.801,74.147
3.1673,64.145,76.399
3.2463,62.611,76.588
3.2209,63.677,74.161
3.2983,61.18,73.856
3.4879,65.052,76.08
3.5669,63.458,76.152
3.5314,64.061,74.003
3.6087,61.334,74.447
3.8086,64.983,77.043
3.8876,63.076,76.571
3.8418,63.357,73.851
3.9191,60.413,74.456
4.1293,64.441,76.914
4.2083,63.195,76.143
4.1522,64.045,73.694
4.2296,61.087,74.073
4.45,64.69,76.395
4.529,63.171,76.781
4.4627,64.099,74.847
4.54,61.436,74.29
4.7707,64.689,75.918
4.8497,62.509,75.885
4.7731,63.121,73.736
4.8505,61.1,74.24
5.0913,65.479,77.512
5.1703,63.647,76.828
5.0836,63.337,72.964
5.1609,60.11,73.807
5.412,64.458,77.812
5.491,63.512,77.572
5.394,64.104,73.605
5.4713,60.764,73.071
5.7327,64.383,76.56
5.8117,63.158,77.089
5.7044,64.137,74.102
5.7818,61.361,73.856
6.0534,65.003,76.882
6.1324,63.328,76.853
6.0149,63.806,73.491
6.0922,60.718,73.312
6.374,64.485,76.466


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_038.csv <==
x,qOut,qIn
0.0395,62.097,76.086
0.11655,63.267,74.206
0.19389,61.296,74.185
0.28118,65.483,76.421
0.36018,63.701,76.276
0.42699,63.75,74.025
0.50433,60.737,74.503
0.60185,64.695,77.347
0.68085,63.201,77.198
0.73743,63.598,73.967
0.81477,60.448,73.606
0.92253,64.316,76.517
1.0015,63.15,76.861
1.0479,64.219,73.961
1.1252,61.578,73.557
1.2432,65.157,76.343
1.3222,63.293,76.504
1.3583,63.704,74.115
1.4356,60.99,74.449
1.5639,64.857,77.021
1.6429,63.138,76.595
1.6687,63.411,73.408
1.7461,60.35,73.449
1.8846,64.476,76.641
1.9636,63.45,77.211
1.9792,64.29,74.564
2.0565,61.143,73.86
2.2052,64.475,76.384
2.2842,62.835,76.73
2.2896,63.686,74.127
2.367,60.967,74.094
2.5259,64.785,76.634
2.6049,63.294,76.28
2.6001,64.044,73.729
2.6774,61.131,74.121
2.8466,64.662,76.414
2.9256,62.985,76.531
2.9105,63.802,74.795
2.9878,61.232,74.896
3.1673,64.753,76.636
3.2463,62.714,75.688
3.2209,63.18,73.428
3.2983,60.726,74.664
3.4879,65.114,77.211
3.5669,63.77,76.38
3.5314,64.067,73.573
3.6087,60.801,73.96
3.8086,64.505,76.647
3.8876,63.14,76.565
3.8418,63.924,74.187
3.9191,61.12,74.208
4.1293,64.76,76.548
4.2083,63.052,76.423
4.1522,63.573,74.11
4.2296,60.786,74.56
4.45,64.762,76.926
4.529,63.326,76.671
4.4627,63.897,73.903
4.54,60.838,73.221
4.7707,64.555,75.747
4.8497,63.169,76.891
4.7731,64.076,74.775
4.8505,61.496,74.142
5.0913,64.971,76.986
5.1703,62.841,76.896
5.0836,63.049,73.262
5.1609,60.341,73.384
5.412,64.721,77.122
5.491,63.587,77.215
5.394,64.097,74.012
5.4713,60.956,73.995
5.7327,64.731,76.94
5.8117,63.363,76.706
5.7044,63.874,73.216
5.7818,60.56,73.001
6.0534,64.432,76.451
6.1324,63.481,77.738
6.0149,64.566,75.496
6.0922,61.31,73.946
6.374,64.072,75.506


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_039.csv <==
x,qOut,qIn
0.0395,63.769,77.174
0.11655,64.585,74.803
0.19389,61.438,73.914
0.28118,64.463,76.059
0.36018,62.453,76.405
0.42699,63.205,74.079
0.50433,60.871,74.295
0.60185,65.043,77.239
0.68085,63.468,77.098
0.73743,63.697,73.916
0.81477,60.555,73.742
0.92253,64.517,76.66
1.0015,63.323,76.651
1.0479,64.101,73.505
1.1252,61.111,73.442
1.2432,64.869,76.803
1.3222,63.476,77.223
1.3583,64.154,74.119
1.4356,60.963,73.791
1.5639,64.215,76.474
1.6429,62.527,76.35
1.6687,63.588,74.204
1.7461,61.328,74.788
1.8846,65.11,76.748
1.9636,63.119,75.843
1.9792,63.353,73.561
2.0565,60.706,74.766
2.2052,64.989,77.333
2.2842,63.594,76.641
2.2896,63.842,73.757
2.367,60.575,73.534
2.5259,64.463,76.404
2.6049,63.315,76.668
2.6001,64.134,74.084
2.6774,61.144,74.379
2.8466,64.778,76.882
2.9256,63.258,76.556
2.9105,63.879,74.007
2.9878,60.663,73.693
3.1673,64.231,75.765
3.2463,62.947,76.614
3.2209,64.232,75.152
3.2983,61.682,74.453
3.4879,64.812,76.123
3.5669,62.519,76.049
3.5314,63.123,74.061
3.6087,60.903,74.834
3.8086,65.13,77.123
3.8876,63.445,76.048
3.8418,63.675,73.097
3.9191,60.678,74.048
4.1293,64.701,77.402
4.2083,63.393,77.009
4.1522,64.053,74.027
4.2296,61.099,74.352
4.45,64.568,76.627
4.529,62.785,75.82
4.4627,63.443,73.544
4.54,61.085,74.572
4.7707,65.354,77.142
4.8497,63.772,76.431
4.7731,63.74,73.424
4.8505,60.384,73.613
5.0913,64.385,76.88
5.1703,63.315,77.56
5.0836,64.105,74.562
5.1609,60.978,73.454
5.412,64.405,76.07
5.491,62.845,76.402
5.394,63.736,73.633
5.4713,61.224,73.632
5.7327,65.149,76.824
5.8117,63.485,77.362
5.7044,63.734,74.818
5.7818,60.609,74.427
6.0534,64.322,76.682
6.1324,62.845,76.398
6.0149,63.593,73.38
6.0922,60.764,73.257
6.374,64.873,76.289


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_040.csv <==
x,qOut,qIn
0.0395,63.72,77
0.11655,64.649,74.61
0.19389,61.587,74.123
0.28118,64.696,76.718
0.36018,62.68,76.464
0.42699,63.23,73.505
0.50433,60.574,74.011
0.60185,64.749,76.881
0.68085,63.492,76.661
0.73743,64.095,74.07
0.81477,60.958,74.193
0.92253,64.556,76.628
1.0015,63.086,76.565
1.0479,63.871,74.229
1.1252,60.932,74.182
1.2432,64.57,76.43
1.3222,63.075,76.664
1.3583,64.018,74.42
1.4356,61.317,73.949
1.5639,64.75,76.154
1.6429,62.825,76.28
1.6687,63.564,74.143
1.7461,61.358,74.653
1.8846,65.256,76.988
1.9636,63.146,76.174
1.9792,63.086,73.136
2.0565,60.379,74.084
2.2052,64.952,77.634
2.2842,63.816,76.812
2.2896,63.963,73.188
2.367,60.37,73.501
2.5259,64.234,76.998
2.6049,63.342,77.681
2.6001,64.361,74.661
2.6774,61.137,73.382
2.8466,64.32,75.527
2.9256,62.719,76.201
2.9105,63.819,74.318
2.9878,61.44,74.301
3.1673,65.23,76.736
3.2463,63.368,77.019
3.2209,63.626,74.367
3.2983,60.551,73.634
3.4879,64.305,75.993
3.5669,62.897,76.449
3.5314,63.832,74.222
3.6087,61.294,74.424
3.8086,65.101,77.129
3.8876,63.33,76.789
3.8418,63.63,73.956
3.9191,60.536,73.955
4.1293,64.39,76.38
4.2083,63.119,76.463
4.1522,64.109,74.085
4.2296,61.381,74.082
4.45,64.949,76.792
4.529,63.167,76.569
4.4627,63.767,73.758
4.54,61,74.252
4.7707,64.657,76.68
4.8497,62.92,75.869
4.7731,63.582,73.887
4.8505,61.063,75.33
5.0913,65.014,77.419
5.1703,63.281,75.963
5.0836,63.55,73.167
5.1609,60.45,73.936
5.412,64.448,76.546
5.491,63.325,76.282
5.394,64.35,74.143
5.4713,61.583,74.416
5.7327,64.818,76.511
5.8117,62.702,76.254
5.7044,63.196,74.533
5.7818,60.77,75.471
6.0534,64.916,77.318
6.1324,63.287,76.031
6.0149,63.54,73.032
6.0922,60.429,73.299
6.374,64.631,76.35


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_041.csv <==
x,qOut,qIn
0.0395,62.936,75.666
0.11655,63.333,73.87
0.19389,60.558,74.125
0.28118,64.729,76.337
0.36018,63.533,77.104
0.42699,64.32,75.269
0.50433,61.261,74.151
0.60185,64.475,75.651
0.68085,62.596,75.952
0.73743,63.406,73.992
0.81477,61.088,74.142
0.92253,65.268,76.826
1.0015,63.667,77.023
1.0479,63.823,74.342
1.1252,60.581,73.993
1.2432,64.347,76.489
1.3222,63.005,76.491
1.3583,63.85,73.594
1.4356,61.014,73.534
1.5639,64.815,76.765
1.6429,63.378,77.107
1.6687,64.135,74.458
1.7461,61.193,74.401
1.8846,64.415,76.521
1.9636,62.432,76.097
1.9792,63.244,73.972
2.0565,61.147,74.657
2.2052,65.369,76.983
2.2842,63.568,76.053
2.2896,63.517,73.199
2.367,60.608,74.156
2.5259,64.983,77.321
2.6049,63.777,76.887
2.6001,63.897,73.47
2.6774,60.333,73.112
2.8466,64.241,76.528
2.9256,63.363,77.468
2.9105,64.318,74.496
2.9878,61.02,73.681
3.1673,64.251,76.461
3.2463,62.744,77.014
3.2209,63.852,74.839
3.2983,61.219,74.366
3.4879,64.762,75.63
3.5669,62.999,75.627
3.5314,63.763,74.109
3.6087,61.26,74.232
3.8086,65.213,76.379
3.8876,63.519,76.597
3.8418,63.794,74.567
3.9191,60.621,74.381
4.1293,64.225,76.44
4.2083,62.723,76.683
4.1522,63.646,74.786
4.2296,61.071,74.267
4.45,64.856,75.826
4.529,63.183,75.954
4.4627,63.764,74.071
4.54,61.147,74.487
4.7707,65.17,76.973
4.8497,63.556,76.914
4.7731,63.758,74.258
4.8505,60.467,73.794
5.0913,64.222,76.212
5.1703,62.986,76.534
5.0836,64.028,74.427
5.1609,61.385,74.052
5.412,65.033,75.82
5.491,63.267,76.284
5.394,63.717,74.508
5.4713,60.868,74.255
5.7327,64.733,76.874
5.8117,63.202,76.958
5.7044,63.718,73.893
5.7818,60.566,73.531
6.0534,64.265,76.027
6.1324,62.997,76.506
6.0149,64.119,75.017
6.0922,61.555,75.124
6.374,64.996,76.301


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_042.csv <==
x,qOut,qIn
0.0395,63.778,76.235
0.11655,63.764,74.017
0.19389,60.525,74.639
0.28118,64.395,76.665
0.36018,63.078,76.135
0.42699,63.924,73.772
0.50433,61.226,74.077
0.60185,65.017,76.421
0.68085,63.375,76.225
0.73743,63.879,74.101
0.81477,61.127,74.332
0.92253,64.834,76.705
1.0015,62.997,76.55
1.0479,63.29,74.163
1.1252,60.484,74.678
1.2432,64.683,77.392
1.3222,63.422,76.975
1.3583,63.918,73.547
1.4356,60.655,73.039
1.5639,64.466,75.983
1.6429,63.376,76.636
1.6687,64.438,74.588
1.7461,61.657,74.394
1.8846,64.993,76.586
1.9636,62.98,76.658
1.9792,63.345,74.041
2.0565,60.387,73.702
2.2052,64.399,76.349
2.2842,63.24,76.827
2.2896,64.213,74.61
2.367,61.302,74.004
2.5259,64.691,75.818
2.6049,62.928,76.365
2.6001,63.679,74.466
2.6774,61.068,74.233
2.8466,64.873,76.582
2.9256,63.173,76.66
2.9105,63.651,74.28
2.9878,60.754,74.236
3.1673,64.577,76.339
3.2463,63.103,76.467
3.2209,63.819,74.434
3.2983,61.076,74.138
3.4879,64.919,76.16
3.5669,63.348,76.388
3.5314,63.808,74.334
3.6087,60.815,74.121
3.8086,64.692,76.525
3.8876,63.325,77.16
3.8418,63.961,74.482
3.9191,60.776,73.328
4.1293,64.322,75.756
4.2083,62.942,76.413
4.1522,64.036,74.495
4.2296,61.461,74.63
4.45,64.953,76.49
4.529,62.973,76.479
4.4627,63.451,74.639
4.54,60.742,74.146
4.7707,64.625,75.872
4.8497,63.059,76.436
4.7731,63.727,74.465
4.8505,61.176,73.971
5.0913,65.164,76.657
5.1703,63.477,77.042
5.0836,63.579,74.093
5.1609,60.389,73.874
5.412,64.512,76.869
5.491,63.494,76.913
5.394,64.236,73.44
5.4713,60.795,72.836
5.7327,64.305,76.202
5.8117,63.193,77.4
5.7044,64.521,75.344
5.7818,61.612,74.719
6.0534,64.289,75.757
6.1324,61.972,75.033
6.0149,62.968,73.804
6.0922,61.1,75.255
6.374,65.493,77.243


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_043.csv <==
x,qOut,qIn
0.0395,63.667,76.758
0.11655,63.781,73.652
0.19389,60.641,73.768
0.28118,64.58,76.973
0.36018,63.249,77.227
0.42699,63.763,74.113
0.50433,60.731,73.569
0.60185,64.628,76.459
0.68085,63.345,76.782
0.73743,63.949,73.775
0.81477,60.832,73.456
0.92253,64.702,76.64
1.0015,63.518,77.394
1.0479,64.231,74.521
1.1252,60.826,73.233
1.2432,64.066,75.578
1.3222,62.631,76.681
1.3583,63.891,75.177
1.4356,61.457,74.926
1.5639,64.941,76.387
1.6429,62.898,76.427
1.6687,63.371,74.307
1.7461,60.64,73.897
1.8846,64.709,76.348
1.9636,63.395,76.39
1.9792,64.263,73.6
2.0565,61.496,73.811
2.2052,64.973,76.421
2.2842,63.059,76.402
2.2896,63.552,74.681
2.367,60.953,75.352
2.5259,64.741,77.231
2.6049,62.867,76.003
2.6001,63.156,72.889
2.6774,60.248,73.575
2.8466,64.632,76.848
2.9256,63.771,76.918
2.9105,64.667,74.526
2.9878,61.477,74.635
3.1673,64.568,76.564
3.2463,62.675,76.034
3.2209,63.436,73.93
3.2983,60.87,74.143
3.4879,64.899,76.065
3.5669,63.454,76.457
3.5314,64.029,74.748
3.6087,61.166,74.3
3.8086,64.833,76.379
3.8876,63.085,76.627
3.8418,63.442,73.916
3.9191,60.447,73.651
4.1293,64.55,76.9
4.2083,63.453,77.563
4.1522,64.274,74.451
4.2296,61.073,73.399
4.45,64.334,75.895
4.529,62.708,76.395
4.4627,63.796,74.227
4.54,61.529,74.426
4.7707,65.285,76.678
4.8497,63.242,76.47
4.7731,63.378,74.064
4.8505,60.59,73.995
5.0913,64.741,76.567
5.1703,63.346,76.676
5.0836,63.773,73.708
5.1609,60.718,73.418
5.412,64.703,76.909
5.491,63.486,77.466
5.394,64.101,73.99
5.4713,60.767,73.436
5.7327,64.157,76.45
5.8117,62.739,77.054
5.7044,63.9,74.814
5.7818,61.434,74.281
6.0534,64.938,76.282
6.1324,62.908,76.167
6.0149,63.389,73.683
6.0922,60.977,74.076
6.374,65.237,77.004


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_044.csv <==
x,qOut,qIn
0.0395,63.735,76.443
0.11655,64.468,73.589
0.19389,61.089,73.492
0.28118,64.493,76.424
0.36018,63.13,77.287
0.42699,64.178,75.128
0.50433,61.173,74.273
0.60185,64.09,75.642
0.68085,62.055,75.661
0.73743,63.175,74.655
0.81477,61.386,75.46
0.92253,65.596,76.975
1.0015,63.568,75.844
1.0479,63.358,73.091
1.1252,60.335,73.776
1.2432,64.734,77.041
1.3222,63.693,77.01
1.3583,64.251,74.197
1.4356,61.066,74.168
1.5639,64.565,76.638
1.6429,62.961,76.575
1.6687,63.576,73.859
1.7461,60.781,73.843
1.8846,64.826,76.784
1.9636,63.524,77.054
1.9792,64.073,74.253
2.0565,60.93,73.719
2.2052,64.562,76.064
2.2842,63.121,76.491
2.2896,63.857,74.189
2.367,60.995,73.803
2.5259,64.815,76.517
2.6049,63.363,77.109
2.6001,63.915,74.435
2.6774,60.705,73.714
2.8466,64.232,75.987
2.9256,62.829,76.552
2.9105,63.882,74.837
2.9878,61.284,74.574
3.1673,64.896,76.075
3.2463,63.084,76.241
3.2209,63.609,74.554
3.2983,60.831,74.29
3.4879,64.791,76.011
3.5669,63.364,76.274
3.5314,64,74.465
3.6087,60.987,74.1
3.8086,64.625,76.035
3.8876,63.107,77.046
3.8418,63.89,75.34
3.9191,61.059,73.746
4.1293,64.555,75.468
4.2083,62.791,76.375
4.1522,63.525,74.3
4.2296,61.077,74.396
4.45,65.169,77.383
4.529,63.552,77.149
4.4627,63.755,73.748
4.54,60.436,73.477
4.7707,64.218,75.988
4.8497,63.062,76.14
4.7731,64.221,74.19
4.8505,61.638,74.331
5.0913,65.138,76.796
5.1703,63.146,76.931
5.0836,63.508,74.379
5.1609,60.592,74.113
5.412,64.336,76.209
5.491,62.815,76.081
5.394,63.738,73.773
5.4713,61.332,74.175
5.7327,65.239,76.836
5.8117,63.436,76.605
5.7044,63.622,74.31
5.7818,60.691,74.687
6.0534,64.603,76.916
6.1324,63.084,76.563
6.0149,63.545,73.824
6.0922,60.574,73.816
6.374,64.754,76.546


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_045.csv <==
x,qOut,qIn
0.0395,63.002,76.088
0.11655,63.833,74.291
0.19389,61.202,75.011
0.28118,64.92,76.529
0.36018,63.152,75.57
0.42699,63.692,73.533
0.50433,60.904,74.043
0.60185,64.776,76.533
0.68085,63.254,76.775
0.73743,63.94,74.774
0.81477,61.177,74.836
0.92253,64.555,76.702
1.0015,62.489,75.896
1.0479,63.015,73.483
1.1252,60.773,74.463
1.2432,65.317,77.064
1.3222,63.931,76.106
1.3583,63.92,73.145
1.4356,60.624,74.002
1.5639,64.747,77.307
1.6429,63.663,77.233
1.6687,64.023,73.966
1.7461,60.345,73.335
1.8846,63.904,76.114
1.9636,62.926,77.097
1.9792,64.289,75.093
2.0565,61.512,74.093
2.2052,64.713,75.726
2.2842,62.784,76.369
2.2896,63.619,74.772
2.367,61.198,74.537
2.5259,65.027,76.35
2.6049,63.203,76.411
2.6001,63.629,74.291
2.6774,60.878,74.184
2.8466,64.87,76.234
2.9256,63.377,76.013
2.9105,63.871,73.811
2.9878,60.907,74.157
3.1673,64.773,77.065
3.2463,63.35,77.465
3.2209,63.911,74.529
3.2983,60.708,73.734
3.4879,64.128,75.674
3.5669,62.617,75.64
3.5314,63.723,74.269
3.6087,61.515,75.042
3.8086,65.493,76.781
3.8876,63.591,76.448
3.8418,63.55,74.173
3.9191,60.259,73.683
4.1293,64.197,75.991
4.2083,63.085,76.876
4.1522,64.167,74.995
4.2296,61.45,74.179
4.45,64.853,76.022
4.529,62.911,76.573
4.4627,63.452,74.544
4.54,60.837,74.437
4.7707,64.914,76.674
4.8497,63.442,76.413
4.7731,63.915,73.683
4.8505,60.807,73.327
5.0913,64.641,75.865
5.1703,63.383,76.786
5.0836,64.218,74.995
5.1609,61.269,74.416
5.412,64.555,76.576
5.491,62.635,76.715
5.394,63.25,73.928
5.4713,60.543,73.829
5.7327,64.637,76.573
5.8117,63.397,76.468
5.7044,64.219,74.001
5.7818,61.301,74.418
6.0534,64.825,76.79
6.1324,63.113,76.416
6.0149,63.749,74.049
6.0922,60.883,74.385
6.374,64.569,76.53


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_046.csv <==
x,qOut,qIn
0.0395,63.046,76.202
0.11655,63.835,73.873
0.19389,61.018,74.421
0.28118,64.815,76.612
0.36018,63.322,76.524
0.42699,63.982,74.328
0.50433,60.99,74.229
0.60185,64.551,76.261
0.68085,62.958,76.062
0.73743,63.842,73.988
0.81477,61.236,74.276
0.92253,64.876,76.559
1.0015,63.035,76.574
1.0479,63.594,74.542
1.1252,61.045,74.728
1.2432,64.817,76.616
1.3222,62.914,75.877
1.3583,63.22,73.333
1.4356,60.657,74.277
1.5639,65.163,77.474
1.6429,63.945,76.844
1.6687,64.039,73.636
1.7461,60.412,73.791
1.8846,64.201,76.487
1.9636,63.245,76.717
1.9792,64.304,74.204
2.0565,61.177,73.399
2.2052,64.522,75.708
2.2842,63.003,77.093
2.2896,64.041,75.514
2.367,61.347,74.479
2.5259,64.555,76.224
2.6049,62.434,76.238
2.6001,63.144,73.86
2.6774,60.839,74.22
2.8466,65.119,76.827
2.9256,63.65,76.532
2.9105,64.054,73.746
2.9878,61.085,74.136
3.1673,64.821,77.081
3.2463,63.181,76.665
3.2209,63.648,73.689
3.2983,60.783,74.133
3.4879,64.692,77.12
3.5669,63.234,76.773
3.5314,63.844,73.404
3.6087,61.015,73.16
3.8086,64.843,76.359
3.8876,63.306,76.386
3.8418,63.805,73.73
3.9191,61.036,74.923
4.1293,64.882,78.116
4.2083,63.161,77.191
4.1522,63.309,73.287
4.2296,59.95,72.89
4.45,63.909,76.23
4.529,63.048,77.015
4.4627,64.505,74.631
4.54,62.09,74.175
4.7707,65.383,76.283
4.8497,63.071,76.287
4.7731,63.247,73.859
4.8505,60.569,73.935
5.0913,64.857,77.06
5.1703,63.551,77.277
5.0836,63.967,73.918
5.1609,60.603,73.458
5.412,64.223,76.48
5.491,62.991,77.116
5.394,64.094,74.54
5.4713,61.377,73.865
5.7327,64.842,76.091
5.8117,63.012,76.297
5.7044,63.659,73.903
5.7818,61.085,74.034
6.0534,65.014,77.023
6.1324,63.343,76.848
6.0149,63.681,73.821
6.0922,60.633,74.222
6.374,64.44,76.825


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_047.csv <==
x,qOut,qIn
0.0395,63.377,76.465
0.11655,63.272,73.023
0.19389,60.27,73.398
0.28118,64.588,77.276
0.36018,63.507,77.323
0.42699,64.079,73.949
0.50433,60.815,74.35
0.60185,64.364,77.401
0.68085,62.956,76.626
0.73743,63.864,73.409
0.81477,60.994,73.45
0.92253,64.676,76.047
1.0015,63.232,76.316
1.0479,64.221,74.532
1.1252,61.774,74.92
1.2432,65.116,76.852
1.3222,62.713,76.213
1.3583,62.801,73.53
1.4356,60.241,73.966
1.5639,64.837,77.267
1.6429,63.744,77.07
1.6687,64.102,73.618
1.7461,60.697,73.714
1.8846,64.494,77.089
1.9636,63.396,77.147
1.9792,64.231,73.772
2.0565,60.965,73.323
2.2052,64.407,75.948
2.2842,63.062,76.558
2.2896,64.187,74.955
2.367,61.498,74.499
2.5259,64.781,76.128
2.6049,62.726,76.435
2.6001,63.31,74.417
2.6774,60.727,74.238
2.8466,64.781,76.499
2.9256,63.318,76.376
2.9105,63.944,73.868
2.9878,61.05,73.788
3.1673,64.782,76.112
3.2463,63.22,76.767
3.2209,63.861,74.739
3.2983,61.107,74.151
3.4879,64.719,76.614
3.5669,62.864,76.865
3.5314,63.27,74.018
3.6087,60.572,73.844
3.8086,64.841,76.768
3.8876,63.611,76.767
3.8418,64.066,73.484
3.9191,60.828,73.286
4.1293,64.641,76.946
4.2083,63.433,77.902
4.1522,64.171,74.814
4.2296,60.953,73.567
4.45,64.224,75.82
4.529,62.601,76.189
4.4627,63.598,73.825
4.54,61.224,73.991
4.7707,65.333,76.89
4.8497,63.774,76.879
4.7731,63.971,74.026
4.8505,60.569,73.883
5.0913,64.129,76.314
5.1703,62.785,76.692
5.0836,63.866,74.715
5.1609,61.263,74.39
5.412,64.844,76.172
5.491,63.018,76.032
5.394,63.617,73.963
5.4713,60.959,74.529
5.7327,64.906,77.04
5.8117,63.342,76.797
5.7044,63.902,74.199
5.7818,60.936,73.913
6.0534,64.484,76.051
6.1324,62.817,76.082
6.0149,63.685,74.085
6.0922,61.452,74.557
6.374,65.396,77.113


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_048.csv <==
x,qOut,qIn
0.0395,62.61,75.417
0.11655,63.141,73.506
0.19389,61.082,74.582
0.28118,65.46,77.362
0.36018,63.658,76.394
0.42699,63.448,73.177
0.50433,60.309,74.544
0.60185,64.584,77.985
0.68085,63.481,76.691
0.73743,63.96,72.952
0.81477,60.579,73.242
0.92253,64.333,76.229
1.0015,63.287,76.655
1.0479,64.413,74.7
1.1252,61.596,74.725
1.2432,64.796,76.86
1.3222,62.729,76.519
1.3583,63.263,73.837
1.4356,60.545,73.921
1.5639,64.609,76.398
1.6429,63.331,76.226
1.6687,64.195,73.949
1.7461,61.43,74.345
1.8846,64.991,76.89
1.9636,63.144,76.672
1.9792,63.569,74.099
2.0565,60.678,74.29
2.2052,64.497,76.666
2.2842,63.013,76.32
2.2896,63.792,73.93
2.367,61.092,74.477
2.5259,64.917,77.01
2.6049,63.309,76.507
2.6001,63.88,73.756
2.6774,61.021,73.899
2.8466,64.707,76.26
2.9256,63.057,76.093
2.9105,63.734,73.884
2.9878,61.297,74.391
3.1673,65.18,77.051
3.2463,63.231,76.487
3.2209,63.167,73.687
3.2983,60.119,74.189
3.4879,64.477,77.508
3.5669,63.518,77.549
3.5314,64.165,73.778
3.6087,60.708,72.884
3.8086,64.201,76.003
3.8876,63.039,76.911
3.8418,64.345,74.626
3.9191,61.793,74.214
4.1293,65.119,76.366
4.2083,62.991,76.161
4.1522,63.395,73.826
4.2296,60.685,74.237
4.45,64.725,76.728
4.529,63.298,76.829
4.4627,63.913,74.536
4.54,60.92,74.053
4.7707,64.52,75.916
4.8497,62.946,76.048
4.7731,63.719,74.151
4.8505,61.098,74.272
5.0913,65.025,76.699
5.1703,63.432,77.261
5.0836,63.789,74.695
5.1609,60.619,73.474
5.412,64.284,75.938
5.491,62.893,76.613
5.394,63.844,74.124
5.4713,61.242,74.157
5.7327,65.104,76.995
5.8117,63.484,76.829
5.7044,63.902,73.656
5.7818,60.665,73.671
6.0534,64.235,76.705
6.1324,62.857,76.704
6.0149,64.075,74.489
6.0922,61.627,74.872
6.374,64.894,76.334


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_049.csv <==
x,qOut,qIn
0.0395,63.524,76.644
0.11655,64.138,74.286
0.19389,61.061,74.331
0.28118,64.635,76.729
0.36018,63.034,77.068
0.42699,63.618,74.183
0.50433,60.627,73.231
0.60185,64.438,76.301
0.68085,63.135,77.068
0.73743,64.093,74.545
0.81477,61.41,74.544
0.92253,64.939,76.98
1.0015,63.027,76.531
1.0479,63.494,73.421
1.1252,60.759,73.337
1.2432,64.836,76.192
1.3222,63.491,76.15
1.3583,64.12,73.975
1.4356,61.327,74.801
1.5639,64.972,77.318
1.6429,63.085,76.814
1.6687,63.201,73.732
1.7461,59.945,73.375
1.8846,64.035,76.313
1.9636,63.19,77.373
1.9792,64.481,74.996
2.0565,61.664,73.625
2.2052,64.827,75.735
2.2842,62.826,76.398
2.2896,63.542,74.226
2.367,61.141,74.199
2.5259,65.136,76.743
2.6049,63.394,76.904
2.6001,63.609,74.202
2.6774,60.524,73.899
2.8466,64.473,76.668
2.9256,63.218,76.879
2.9105,63.998,73.816
2.9878,60.997,73.381
3.1673,64.688,76.29
3.2463,63.283,76.728
3.2209,64.132,74.307
3.2983,61.257,74.321
3.4879,64.61,76.766
3.5669,62.717,76.574
3.5314,63.415,74.238
3.6087,60.902,74.564
3.8086,64.82,76.308
3.8876,63.155,75.801
3.8418,63.637,73.922
3.9191,61.01,74.281
4.1293,65.188,76.868
4.2083,63.705,76.914
4.1522,63.801,73.924
4.2296,60.368,73.642
4.45,64.22,76.674
4.529,63.162,77.177
4.4627,64.132,74.612
4.54,61.131,73.893
4.7707,64.596,75.602
4.8497,63.029,76.067
4.7731,63.856,74.715
4.8505,61.136,74.591
5.0913,64.96,76.403
5.1703,63.404,76.814
5.0836,63.914,74.572
5.1609,60.584,73.423
5.412,64.077,75.447
5.491,62.798,76.609
5.394,64.218,75.276
5.4713,61.835,74.77
5.7327,64.964,75.866
5.8117,62.538,75.757
5.7044,63.036,74.45
5.7818,60.858,74.959
6.0534,65.178,76.904
6.1324,63.506,76.225
6.0149,63.652,73.453
6.0922,60.605,73.666
6.374,64.715,76.494


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_050.csv <==
x,qOut,qIn
0.0395,63.182,76.343
0.11655,63.836,74.072
0.19389,60.913,73.94
0.28118,64.613,76.018
0.36018,63.124,76.605
0.42699,63.967,75.198
0.50433,61.236,74.671
0.60185,64.73,76.184
0.68085,62.834,75.687
0.73743,63.408,73.094
0.81477,60.68,73.966
0.92253,64.8,77.108
1.0015,63.547,77.161
1.0479,64.315,75.014
1.1252,61.194,74.641
1.2432,64.131,75.825
1.3222,62.052,75.349
1.3583,63.037,74.025
1.4356,61.322,75.229
1.5639,65.825,77.109
1.6429,63.946,75.938
1.6687,63.458,73.264
1.7461,60.207,74.083
1.8846,64.663,77.325
1.9636,63.732,77.256
1.9792,64.129,73.921
2.0565,60.584,73.201
2.2052,64.243,76.135
2.2842,63.187,77.019
2.2896,64.257,74.316
2.367,61.296,73.415
2.5259,64.701,76.189
2.6049,63.044,77.304
2.6001,63.822,74.996
2.6774,61.024,74.175
2.8466,64.522,76.314
2.9256,62.732,76.403
2.9105,63.465,73.997
2.9878,60.942,74.081
3.1673,65.067,76.595
3.2463,63.625,76.583
3.2209,64.074,73.919
3.2983,60.987,73.768
3.4879,64.661,76.47
3.5669,63.144,76.802
3.5314,63.797,74.097
3.6087,60.925,74.012
3.8086,64.625,76.807
3.8876,63.037,76.48
3.8418,63.653,73.997
3.9191,60.806,74.676
4.1293,64.674,76.873
4.2083,63.242,76.353
4.1522,63.917,74.148
4.2296,60.913,74.145
4.45,64.62,75.942
4.529,63.216,76.024
4.4627,64.129,74.262
4.54,61.379,74.19
4.7707,64.863,76.239
4.8497,62.988,76.663
4.7731,63.541,74.931
4.8505,60.845,74.777
5.0913,64.587,76.506
5.1703,62.852,75.966
5.0836,63.42,73.545
5.1609,60.749,74.021
5.412,64.971,76.641
5.491,63.727,76.526
5.394,64.248,74.382
5.4713,61.046,74.594
5.7327,64.508,76.492
5.8117,62.899,76.394
5.7044,63.616,74.447
5.7818,60.803,74.202
6.0534,64.674,76.067
6.1324,63.284,76.466
6.0149,64.04,74.675
6.0922,61.153,74.363
6.374,64.797,76.287


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_051.csv <==
x,qOut,qIn
0.0395,63.107,75.958
0.11655,63.295,73.543
0.19389,60.587,73.5
0.28118,65.043,76.978
0.36018,63.891,77.581
0.42699,64.194,74.131
0.50433,60.743,73.412
0.60185,64.248,76.537
0.68085,62.863,76.955
0.73743,63.741,73.879
0.81477,61.06,73.413
0.92253,64.939,76.425
1.0015,63.418,77.017
1.0479,63.855,74.333
1.1252,60.834,74.191
1.2432,64.612,77.123
1.3222,63.138,77.108
1.3583,63.722,73.744
1.4356,60.617,73.066
1.5639,64.417,75.998
1.6429,63.228,76.975
1.6687,64.297,74.844
1.7461,61.622,74.301
1.8846,64.973,76.422
1.9636,62.89,76.55
1.9792,63.258,73.699
2.0565,60.542,73.499
2.2052,64.779,76.582
2.2842,63.567,76.852
2.2896,64.134,74.255
2.367,60.951,74.05
2.5259,64.531,76.577
2.6049,63.06,76.884
2.6001,63.768,74.266
2.6774,60.701,73.887
2.8466,64.403,76.42
2.9256,63.116,76.775
2.9105,64.186,74.599
2.9878,61.373,74.113
3.1673,64.692,75.812
3.2463,62.824,76.134
3.2209,63.662,74.874
3.2983,61.331,75.044
3.4879,65.161,76.397
3.5669,63.191,75.65
3.5314,63.379,73.38
3.6087,60.475,73.874
3.8086,64.73,76.759
3.8876,63.624,77.148
3.8418,64.316,74.647
3.9191,61.026,73.978
4.1293,64.162,75.851
4.2083,62.427,76.218
4.1522,63.477,74.606
4.2296,61.304,74.798
4.45,65.262,76.967
4.529,63.343,76.37
4.4627,63.451,73.453
4.54,60.561,73.775
4.7707,64.774,76.562
4.8497,63.542,76.282
4.7731,64.069,73.792
4.8505,61.059,74.276
5.0913,64.825,77.114
5.1703,63.291,77.396
5.0836,63.637,74.481
5.1609,60.33,73.574
5.412,64.104,76.294
5.491,63.006,76.699
5.394,64.189,73.998
5.4713,61.409,73.928
5.7327,64.979,76.178
5.8117,63.357,76.339
5.7044,64.141,74.641
5.7818,61.269,74.403
6.0534,64.535,75.954
6.1324,62.558,76.325
6.0149,63.371,75.125
6.0922,61.132,74.953
6.374,65.054,76.202


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_052.csv <==
x,qOut,qIn
0.0395,62.847,76.573
0.11655,63.936,74.976
0.19389,61.414,74.992
0.28118,64.943,76.733
0.36018,62.937,75.93
0.42699,63.354,73.364
0.50433,60.609,73.862
0.60185,64.777,76.415
0.68085,63.544,76.509
0.73743,64.305,74.499
0.81477,61.405,74.636
0.92253,64.721,76.72
1.0015,62.704,76.296
1.0479,63.17,73.934
1.1252,60.608,74.45
1.2432,64.876,76.715
1.3222,63.551,76.293
1.3583,63.954,73.727
1.4356,60.848,73.68
1.5639,64.801,76.47
1.6429,63.568,77.091
1.6687,64.07,74.528
1.7461,60.671,74.007
1.8846,64.237,76.708
1.9636,63.004,76.759
1.9792,64.049,74.084
2.0565,60.955,73.876
2.2052,64.352,75.764
2.2842,62.932,76.178
2.2896,64.283,75.211
2.367,61.856,75.037
2.5259,64.917,75.623
2.6049,62.459,75.19
2.6001,63.02,74.28
2.6774,60.938,75.265
2.8466,65.268,77.024
2.9256,63.513,76.11
2.9105,63.527,73.567
2.9878,60.302,74.272
3.1673,64.374,77.126
3.2463,63.319,76.956
3.2209,64.287,74.493
3.2983,61.313,74.298
3.4879,64.605,75.993
3.5669,62.8,75.667
3.5314,63.69,73.946
3.6087,61.427,74.659
3.8086,65.394,76.634
3.8876,63.488,76.151
3.8418,63.557,73.821
3.9191,60.565,74.251
4.1293,64.554,77.001
4.2083,63.151,76.623
4.1522,63.733,73.983
4.2296,60.791,74.036
4.45,64.585,76.16
4.529,63.15,76.43
4.4627,63.855,74.47
4.54,61.069,74.328
4.7707,64.87,76.925
4.8497,63.272,77.14
4.7731,63.74,73.986
4.8505,60.647,73.18
5.0913,64.41,75.943
5.1703,63.11,76.564
5.0836,64.122,74.216
5.1609,61.549,74.264
5.412,65.083,77.292
5.491,63.052,77.036
5.394,63.311,73.743
5.4713,60.432,73.971
5.7327,64.465,76.669
5.8117,63.17,76.153
5.7044,63.97,73.571
5.7818,61.218,74.34
6.0534,65.096,77.136
6.1324,63.56,76.686
6.0149,63.948,73.868
6.0922,60.66,73.735
6.374,64.215,76.064


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_053.csv <==
x,qOut,qIn
0.0395,62.892,75.667
0.11655,63.245,73.72
0.19389,60.567,73.851
0.28118,64.852,76.183
0.36018,63.639,76.828
0.42699,64.193,75.091
0.50433,60.969,74.535
0.60185,64.348,76.279
0.68085,62.702,76.699
0.73743,63.504,74.324
0.81477,60.776,73.371
0.92253,64.72,75.87
1.0015,63.388,76.646
1.0479,64.213,74.577
1.1252,61.451,74.62
1.2432,64.936,76.749
1.3222,62.979,76.489
1.3583,63.35,73.801
1.4356,60.465,73.772
1.5639,64.541,76.466
1.6429,63.35,76.685
1.6687,64.217,74.407
1.7461,61.314,74.218
1.8846,64.753,76.413
1.9636,62.959,76.38
1.9792,63.579,74.282
2.0565,60.864,74.479
2.2052,64.772,76.539
2.2842,63.261,76.449
2.2896,63.864,74.082
2.367,60.921,73.825
2.5259,64.662,76.435
2.6049,63.181,76.86
2.6001,63.942,74.538
2.6774,61.178,74.361
2.8466,64.779,76.387
2.9256,62.992,75.812
2.9105,63.525,73.334
2.9878,60.809,74.085
3.1673,64.931,77.003
3.2463,63.589,77.013
3.2209,64.076,74.472
3.2983,60.753,74.172
3.4879,64.087,76.332
3.5669,62.535,76.287
3.5314,63.672,74.306
3.6087,61.362,74.631
3.8086,65.142,76.54
3.8876,63.235,76.005
3.8418,63.634,73.776
3.9191,61.101,74.298
4.1293,65.098,76.595
4.2083,63.308,76.198
4.1522,63.436,73.964
4.2296,60.677,74.532
4.45,64.934,77.402
4.529,63.517,77.248
4.4627,63.563,73.56
4.54,60.055,72.879
4.7707,64.177,76.735
4.8497,63.51,77.36
4.7731,64.683,73.743
4.8505,61.43,73.195
5.0913,64.554,76.019
5.1703,62.949,76.729
5.0836,64.002,75.245
5.1609,61.329,74.858
5.412,64.593,75.968
5.491,62.531,75.887
5.394,63.172,74.343
5.4713,60.67,74.762
5.7327,64.949,76.757
5.8117,63.673,76.542
5.7044,64.228,74.239
5.7818,60.944,73.711
6.0534,64.427,75.749
6.1324,63.006,76.451
6.0149,64.07,75.132
6.0922,61.542,74.99
6.374,64.994,76.14


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_054.csv <==
x,qOut,qIn
0.0395,63.029,76.287
0.11655,63.518,73.935
0.19389,60.746,74.59
0.28118,64.687,77.064
0.36018,63.197,76.7
0.42699,63.723,74.062
0.50433,60.759,74.071
0.60185,64.671,76.555
0.68085,63.368,75.973
0.73743,64.102,73.219
0.81477,61.131,73.84
0.92253,64.865,76.667
1.0015,63.414,76.905
1.0479,64.048,74.982
1.1252,60.889,74.699
1.2432,64.1,75.827
1.3222,62.326,75.833
1.3583,63.324,74.662
1.4356,61.072,74.779
1.5639,65.209,76.709
1.6429,63.595,76.504
1.6687,63.909,73.739
1.7461,60.861,73.614
1.8846,64.652,76.308
1.9636,63.192,76.386
1.9792,63.914,74.37
2.0565,61.316,74.888
2.2052,65.039,76.876
2.2842,63.107,76.189
2.2896,63.207,73.318
2.367,60.178,73.607
2.5259,64.554,76.97
2.6049,63.705,77.142
2.6001,64.494,74.307
2.6774,61.033,73.955
2.8466,64.189,76.032
2.9256,62.688,76.606
2.9105,63.863,75.084
2.9878,61.347,74.4
3.1673,64.908,75.845
3.2463,63.037,75.955
3.2209,63.619,74.178
3.2983,61.002,74.451
3.4879,64.995,76.757
3.5669,63.423,76.719
3.5314,63.844,74.395
3.6087,60.709,74.354
3.8086,64.384,76.337
3.8876,62.98,76.073
3.8418,63.971,73.847
3.9191,61.259,74.099
4.1293,64.874,76.463
4.2083,63.171,76.391
4.1522,63.94,74.581
4.2296,61.316,74.94
4.45,64.688,76.358
4.529,62.528,75.452
4.4627,63.064,73.481
4.54,60.902,74.691
4.7707,65.324,77.204
4.8497,63.699,76.382
4.7731,63.607,73.721
4.8505,60.365,74.315
5.0913,64.499,77.388
5.1703,63.404,77.115
5.0836,64.027,73.521
5.1609,60.733,73.006
5.412,64.384,76.191
5.491,63.192,77.057
5.394,64.301,74.664
5.4713,61.606,74.375
5.7327,64.9,76.951
5.8117,62.806,76.476
5.7044,63.276,73.272
5.7818,60.614,73.884
6.0534,64.766,76.958
6.1324,63.46,76.394
6.0149,64.155,73.643
6.0922,61.256,74.335
6.374,64.805,76.896


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_055.csv <==
x,qOut,qIn
0.0395,63.293,77.489
0.11655,64.177,75.093
0.19389,61.141,73.956
0.28118,64.3,75.695
0.36018,62.428,75.677
0.42699,63.402,73.629
0.50433,61.345,74.329
0.60185,65.543,77.04
0.68085,63.71,76.736
0.73743,63.595,73.963
0.81477,60.439,74.316
0.92253,64.392,76.931
1.0015,63.03,76.471
1.0479,63.625,73.889
1.1252,60.754,74.153
1.2432,64.836,76.628
1.3222,63.62,76.731
1.3583,64.164,74.175
1.4356,60.869,73.691
1.5639,64.503,76.174
1.6429,63.232,76.876
1.6687,64.148,74.796
1.7461,61.097,73.976
1.8846,64.473,75.709
1.9636,62.865,76.491
1.9792,63.834,74.83
2.0565,61.176,74.173
2.2052,64.762,76.092
2.2842,62.995,76.639
2.2896,63.709,74.603
2.367,61.028,74.516
2.5259,64.72,76.786
2.6049,62.976,76.232
2.6001,63.668,73.782
2.6774,61.075,74.267
2.8466,64.959,76.242
2.9256,63.308,75.662
2.9105,63.841,73.685
2.9878,61.186,74.859
3.1673,65.04,77.604
3.2463,63.236,76.564
3.2209,63.41,73.304
3.2983,60.242,73.778
3.4879,64.17,76.439
3.5669,63.039,76.221
3.5314,64.144,74.561
3.6087,61.541,75.313
3.8086,65.03,76.947
3.8876,63.024,76.115
3.8418,63.416,73.6
3.9191,60.544,73.799
4.1293,64.553,76.439
4.2083,63.296,76.367
4.1522,64.291,74.186
4.2296,61.688,74.672
4.45,65.012,76.799
4.529,62.777,75.974
4.4627,63.065,73.825
4.54,60.608,75.059
4.7707,64.995,77.276
4.8497,63.582,76.037
4.7731,63.753,73.169
4.8505,60.43,73.668
5.0913,64.539,76.557
5.1703,63.66,77.054
5.0836,64.525,74.619
5.1609,61.135,73.776
5.412,64.226,75.992
5.491,62.608,76.76
5.394,63.713,74.946
5.4713,61.246,74.403
5.7327,64.861,76.176
5.8117,62.974,76.212
5.7044,63.499,74.193
5.7818,60.923,74.594
6.0534,65.065,76.632
6.1324,63.581,76.082
6.0149,63.924,73.666
6.0922,60.708,73.813
6.374,64.528,76.679


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_056.csv <==
x,qOut,qIn
0.0395,63.016,76.8
0.11655,63.825,74.176
0.19389,61.187,73.689
0.28118,64.912,76.191
0.36018,63.165,76.383
0.42699,63.649,74.228
0.50433,61.002,74.639
0.60185,64.97,77.112
0.68085,63.297,76.684
0.73743,63.487,73.408
0.81477,60.269,73.135
0.92253,64.337,76.368
1.0015,63.386,77.326
1.0479,64.404,75.056
1.1252,61.423,74.158
1.2432,64.626,76.039
1.3222,62.718,76.356
1.3583,63.381,73.988
1.4356,60.784,73.756
1.5639,64.958,76.484
1.6429,63.651,77.173
1.6687,64.146,74.829
1.7461,60.879,74.124
1.8846,64.371,76.269
1.9636,62.892,76.697
1.9792,63.798,74.093
2.0565,61.012,73.192
2.2052,64.779,75.927
2.2842,63.327,76.861
2.2896,64.147,74.798
2.367,61.426,74.673
2.5259,64.79,76.462
2.6049,62.69,76.039
2.6001,63.066,73.742
2.6774,60.418,74.09
2.8466,64.837,77.077
2.9256,63.757,76.946
2.9105,64.305,73.823
2.9878,60.825,73.664
3.1673,64.228,76.298
3.2463,62.922,76.724
3.2209,64.12,74.832
3.2983,61.439,74.655
3.4879,64.745,76.146
3.5669,62.764,75.632
3.5314,63.528,73.71
3.6087,61.102,74.244
3.8086,65.028,76.428
3.8876,63.293,76.414
3.8418,63.775,74.57
3.9191,61.092,74.913
4.1293,64.7,77.118
4.2083,62.686,76.333
4.1522,63.016,73.672
4.2296,60.51,74.596
4.45,65.033,77.152
4.529,63.846,76.111
4.4627,64.114,72.815
4.54,60.817,73.495
4.7707,64.844,77.092
4.8497,63.795,77.316
4.7731,64.32,74.566
4.8505,60.724,73.869
5.0913,63.94,75.738
5.1703,62.55,76.535
5.0836,63.742,75.022
5.1609,61.274,74.022
5.412,65.035,75.846
5.491,63.309,76.824
5.394,63.76,74.533
5.4713,60.888,73.657
5.7327,64.744,76.368
5.8117,63.238,76.904
5.7044,63.819,74.154
5.7818,60.86,73.891
6.0534,64.622,76.473
6.1324,63.164,76.923
6.0149,63.889,74.502
6.0922,60.971,73.864
6.374,64.593,76.328


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_057.csv <==
x,qOut,qIn
0.0395,63.129,76.289
0.11655,63.297,73.133
0.19389,60.637,74.274
0.28118,64.948,77.617
0.36018,63.558,76.962
0.42699,63.682,73.505
0.50433,60.227,73.514
0.60185,64.166,76.799
0.68085,63.253,77.286
0.73743,64.322,74.256
0.81477,61.247,73.319
0.92253,64.594,75.888
1.0015,63.01,76.54
1.0479,63.954,74.491
1.1252,61.281,74.69
1.2432,64.819,77.074
1.3222,62.96,76.694
1.3583,63.564,73.921
1.4356,60.748,73.807
1.5639,64.5,75.691
1.6429,62.996,75.707
1.6687,63.963,74.423
1.7461,61.706,75.065
1.8846,65.398,77.269
1.9636,63.122,76.894
1.9792,62.961,73.787
2.0565,59.973,73.547
2.2052,64.351,76.62
2.2842,63.399,76.8
2.2896,64.28,73.762
2.367,61.341,73.713
2.5259,65.029,76.845
2.6049,63.496,77.199
2.6001,63.975,74.317
2.6774,60.759,73.508
2.8466,64.307,75.892
2.9256,62.889,76.629
2.9105,63.853,74.577
2.9878,61.221,74.232
3.1673,64.959,76.398
3.2463,63.26,76.593
3.2209,63.697,74.124
3.2983,60.637,73.608
3.4879,64.449,76.242
3.5669,63.146,77.243
3.5314,64.08,75.081
3.6087,61.276,73.941
3.8086,64.643,75.898
3.8876,62.737,76.296
3.8418,63.385,74.031
3.9191,60.956,74.345
4.1293,65.204,76.954
4.2083,63.729,76.509
4.1522,63.91,73.543
4.2296,60.483,73.636
4.45,64.279,76.641
4.529,63.194,77.247
4.4627,64.255,75.123
4.54,61.251,74.374
4.7707,64.384,75.716
4.8497,62.512,75.857
4.7731,63.509,74.132
4.8505,61.29,74.181
5.0913,65.322,76.261
5.1703,63.551,76.322
5.0836,63.801,74.357
5.1609,60.924,74.433
5.412,64.703,76.702
5.491,62.973,76.728
5.394,63.358,73.98
5.4713,60.491,73.9
5.7327,64.622,77.216
5.8117,63.413,77.228
5.7044,64.126,73.795
5.7818,61.046,73.42
6.0534,64.58,76.437
6.1324,63.047,76.885
6.0149,63.961,73.97
6.0922,61.502,73.843
6.374,65.162,76.847


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_058.csv <==
x,qOut,qIn
0.0395,63.263,76.249
0.11655,63.689,73.808
0.19389,61,74.251
0.28118,64.989,76.795
0.36018,63.374,76.385
0.42699,63.625,73.558
0.50433,60.629,73.696
0.60185,64.709,76.761
0.68085,63.461,77.228
0.73743,63.906,74.414
0.81477,60.597,73.873
0.92253,64.288,76.765
1.0015,63.06,77.248
1.0479,63.984,74.162
1.1252,60.962,73.15
1.2432,64.571,75.746
1.3222,63.211,76.394
1.3583,64.245,74.385
1.4356,61.521,74.694
1.5639,64.904,76.915
1.6429,62.929,76.384
1.6687,63.479,73.969
1.7461,60.603,74.115
1.8846,64.334,75.95
1.9636,62.879,76.142
1.9792,63.98,74.965
2.0565,61.654,75.181
2.2052,65.16,76.634
2.2842,62.891,75.848
2.2896,63.084,73.598
2.367,60.528,74.307
2.5259,64.945,76.863
2.6049,63.661,76.703
2.6001,64.043,74.192
2.6774,60.93,74.219
2.8466,64.748,76.793
2.9256,63.34,76.366
2.9105,63.84,73.269
2.9878,60.646,73.324
3.1673,64.548,76.488
3.2463,63.476,77.464
3.2209,64.417,74.982
3.2983,61.209,73.831
3.4879,64.129,75.976
3.5669,62.206,76.172
3.5314,63.279,74.199
3.6087,61.263,74.9
3.8086,65.393,76.797
3.8876,63.531,75.81
3.8418,63.522,73.477
3.9191,60.494,74.307
4.1293,64.737,77.296
4.2083,63.59,77.389
4.1522,64.118,74.227
4.2296,60.728,73.318
4.45,64.156,76.19
4.529,62.788,76.68
4.4627,63.981,73.997
4.54,61.611,74.101
4.7707,65.27,76.732
4.8497,63.267,76.185
4.7731,63.529,73.508
4.8505,60.739,74.586
5.0913,64.715,77.71
5.1703,63.172,76.877
5.0836,63.69,73.6
5.1609,60.71,73.938
5.412,64.452,76.478
5.491,63.012,75.748
5.394,63.921,73.387
5.4713,61.492,74.625
5.7327,65.347,77.438
5.8117,63.441,76.639
5.7044,63.492,73.779
5.7818,60.338,74.136
6.0534,64.221,76.805
6.1324,62.93,76.618
6.0149,63.883,73.91
6.0922,61.291,74.259
6.374,65.03,76.745


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_059.csv <==
x,qOut,qIn
0.0395,63.25,75.558
0.11655,63.541,72.84
0.19389,60.784,74.063
0.28118,65.157,77.838
0.36018,63.945,77.519
0.42699,64.136,73.813
0.50433,60.445,73.324
0.60185,63.784,75.941
0.68085,62.501,76.34
0.73743,63.809,74.773
0.81477,61.697,75.109
0.92253,65.493,76.902
1.0015,63.343,76.326
1.0479,63.204,73.525
1.1252,60.185,73.529
1.2432,64.621,76.687
1.3222,63.72,76.897
1.3583,64.451,74.045
1.4356,61.144,73.892
1.5639,64.553,76.467
1.6429,63.081,76.854
1.6687,63.921,74.572
1.7461,60.927,73.685
1.8846,64.426,75.425
1.9636,62.898,76.454
1.9792,63.894,75.061
2.0565,61.343,74.412
2.2052,64.903,76.554
2.2842,62.939,77.13
2.2896,63.393,74.417
2.367,60.648,73.553
2.5259,64.6,76.291
2.6049,63.147,76.651
2.6001,63.927,73.677
2.6774,61.409,73.733
2.8466,65.289,76.84
2.9256,63.468,76.71
2.9105,63.55,73.752
2.9878,60.56,74.003
3.1673,64.62,77.188
3.2463,63.272,77.163
3.2209,63.689,73.742
3.2983,60.487,73.224
3.4879,64.415,76.344
3.5669,63.351,76.97
3.5314,64.249,74.208
3.6087,61.191,73.702
3.8086,64.667,76.352
3.8876,63.102,77.299
3.8418,63.837,75.113
3.9191,60.857,73.942
4.1293,64.396,76.082
4.2083,62.841,76.713
4.1522,63.794,74.103
4.2296,61.182,73.654
4.45,64.991,76.182
4.529,63.395,76.557
4.4627,64.029,74.585
4.54,61.264,74.465
4.7707,64.817,76.479
4.8497,62.898,76.206
4.7731,63.301,73.754
4.8505,60.568,74.12
5.0913,64.782,76.843
5.1703,63.544,76.96
5.0836,64.088,74.191
5.1609,60.816,73.786
5.412,64.368,76.368
5.491,62.998,76.523
5.394,64.007,74.151
5.4713,61.238,74.087
5.7327,64.769,76.18
5.8117,63.049,76.309
5.7044,63.821,74.375
5.7818,61.18,74.41
6.0534,64.726,76.796
6.1324,62.784,76.71
6.0149,63.36,74.294
6.0922,60.925,74.67
6.374,64.959,76.634


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_060.csv <==
x,qOut,qIn
0.0395,63.277,76.35
0.11655,63.503,73.86
0.19389,60.599,73.935
0.28118,64.669,76.26
0.36018,63.365,76.3
0.42699,64.007,73.91
0.50433,61.081,74.082
0.60185,64.804,76.816
0.68085,63.225,77.052
0.73743,63.685,74.725
0.81477,60.528,74.357
0.92253,64.216,76.52
1.0015,62.897,76.577
1.0479,63.971,73.953
1.1252,61.232,73.614
1.2432,64.868,75.984
1.3222,63.28,76.244
1.3583,64.171,74.633
1.4356,61.657,75.044
1.5639,64.999,76.53
1.6429,62.669,75.497
1.6687,62.915,73.39
1.7461,60.429,74.533
1.8846,64.934,77.205
1.9636,63.707,76.835
1.9792,64.022,74.205
2.0565,60.609,74.004
2.2052,64.25,76.295
2.2842,63.016,76.655
2.2896,64.018,74.396
2.367,61.225,73.855
2.5259,64.87,76.226
2.6049,63.271,76.548
2.6001,63.947,74.263
2.6774,61.09,74.367
2.8466,64.683,76.635
2.9256,62.972,76.408
2.9105,63.632,74.505
2.9878,60.919,74.686
3.1673,64.756,76.026
3.2463,63.178,75.644
3.2209,63.788,73.976
3.2983,60.971,74.222
3.4879,64.904,76.574
3.5669,63.47,77.322
3.5314,64.04,74.962
3.6087,60.864,73.55
3.8086,64.155,75.577
3.8876,62.459,76.256
3.8418,63.51,74.535
3.9191,61.459,74.858
4.1293,65.5,76.91
4.2083,63.484,76.458
4.1522,63.327,73.401
4.2296,60.267,73.031
4.45,64.608,76.628
4.529,63.595,77.334
4.4627,64.241,74.112
4.54,61.081,73.907
4.7707,64.554,77.089
4.8497,62.937,77.18
4.7731,63.54,74.044
4.8505,60.662,73.523
5.0913,64.62,76.138
5.1703,63.355,76.517
5.0836,64.074,74.086
5.1609,61.147,74.015
5.412,64.965,76.864
5.491,63.515,77.255
5.394,63.934,74.402
5.4713,60.44,73.444
5.7327,63.944,75.796
5.8117,62.794,76.974
5.7044,64.229,75.18
5.7818,61.69,74.178
6.0534,64.919,75.566
6.1324,62.793,75.995
6.0149,63.475,74.615
6.0922,61.165,74.722
6.374,65.143,76.706


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_061.csv <==
x,qOut,qIn
0.0395,62.787,76.589
0.11655,63.65,74.317
0.19389,60.963,73.872
0.28118,64.922,76.303
0.36018,63.51,77.058
0.42699,64.028,74.647
0.50433,60.913,73.799
0.60185,64.569,76.362
0.68085,63.118,76.83
0.73743,63.87,74.086
0.81477,60.955,73.512
0.92253,64.728,75.704
1.0015,63.334,76.397
1.0479,64.078,74.761
1.1252,61.091,74.484
1.2432,64.592,76.929
1.3222,62.922,77.19
1.3583,63.621,74.392
1.4356,60.563,73.826
1.5639,64.131,75.83
1.6429,62.762,76.124
1.6687,64.157,74.514
1.7461,61.998,74.504
1.8846,65.45,76.138
1.9636,63.067,75.709
1.9792,63.262,74.008
2.0565,60.883,75.237
2.2052,65.059,77.371
2.2842,63.249,75.965
2.2896,63.284,73.227
2.367,60.185,74.063
2.5259,64.481,76.805
2.6049,63.57,76.848
2.6001,64.42,74.36
2.6774,61.203,73.856
2.8466,64.511,75.939
2.9256,62.913,76.299
2.9105,63.834,74.414
2.9878,61.183,74.377
3.1673,64.811,76.753
3.2463,63.028,76.888
3.2209,63.613,74.624
3.2983,60.878,74.292
3.4879,64.633,75.784
3.5669,62.976,75.829
3.5314,63.632,74.068
3.6087,61.163,74.308
3.8086,65.333,77.279
3.8876,63.731,77.401
3.8418,63.755,73.931
3.9191,60.315,73.12
4.1293,64.081,76.08
4.2083,62.941,76.776
4.1522,64.041,74.438
4.2296,61.519,74.316
4.45,65.22,76.45
4.529,63.347,76.452
4.4627,63.52,73.987
4.54,60.414,73.546
4.7707,64.497,76.391
4.8497,63.421,77.525
4.7731,64.263,74.849
4.8505,61.007,73.345
5.0913,64.232,75.859
5.1703,62.645,76.939
5.0836,63.803,74.585
5.1609,61.428,74.013
5.412,65.034,76.491
5.491,63.033,76.556
5.394,63.478,74.054
5.4713,60.976,74.523
5.7327,65.039,76.895
5.8117,63.346,76.076
5.7044,63.575,73.04
5.7818,60.649,73.674
6.0534,64.848,77.02
6.1324,63.646,77.204
6.0149,64.076,74.433
6.0922,60.743,74.004
6.374,64.232,76.306


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_062.csv <==
x,qOut,qIn
0.0395,63.442,77.116
0.11655,63.937,73.866
0.19389,60.971,73.467
0.28118,64.768,76.409
0.36018,63.257,76.561
0.42699,63.694,73.34
0.50433,60.736,73.657
0.60185,64.802,77.76
0.68085,63.554,78.05
0.73743,63.968,74.105
0.81477,60.358,73.143
0.92253,63.672,76.061
1.0015,62.434,76.867
1.0479,63.982,74.581
1.1252,61.967,74.098
1.2432,65.619,76.111
1.3222,63.347,75.756
1.3583,63.356,73.731
1.4356,60.804,74.888
1.5639,65.148,77.672
1.6429,63.571,77.118
1.6687,63.502,73.676
1.7461,59.979,72.928
1.8846,64.009,75.996
1.9636,63.24,76.904
1.9792,64.511,74.357
2.0565,61.637,74.042
2.2052,64.934,76.58
2.2842,63.095,76.998
2.2896,63.734,74.77
2.367,60.773,73.918
2.5259,64.311,75.573
2.6049,62.755,76.255
2.6001,63.836,74.71
2.6774,61.463,74.43
2.8466,65.19,76.503
2.9256,63.241,76.617
2.9105,63.561,73.947
2.9878,60.712,73.759
3.1673,64.631,76.52
3.2463,63.159,76.28
3.2209,63.876,73.596
3.2983,61.18,74.501
3.4879,64.892,77.21
3.5669,63.1,76.709
3.5314,63.476,74.368
3.6087,60.643,74.579
3.8086,64.572,76.622
3.8876,63.102,76.069
3.8418,63.711,73.658
3.9191,60.932,74.164
4.1293,65.073,76.722
4.2083,63.807,76.845
4.1522,64.24,74.196
4.2296,60.86,73.471
4.45,64.344,75.949
4.529,62.95,76.77
4.4627,63.896,74.821
4.54,61.172,74.311
4.7707,64.755,76.439
4.8497,62.991,76.604
4.7731,63.547,73.952
4.8505,60.693,73.719
5.0913,64.637,76.328
5.1703,63.32,76.675
5.0836,64.143,74.486
5.1609,61.248,74.355
5.412,64.686,76.454
5.491,62.879,76.431
5.394,63.572,74.165
5.4713,60.929,73.994
5.7327,64.775,76.279
5.8117,63.162,76.623
5.7044,63.8,74.361
5.7818,61.161,74.248
6.0534,64.935,76.887
6.1324,63.114,76.644
6.0149,63.441,73.461
6.0922,60.656,73.695
6.374,64.787,77.093


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_063.csv <==
x,qOut,qIn
0.0395,62.867,76.903
0.11655,63.978,74.291
0.19389,61.537,73.71
0.28118,65.251,76.383
0.36018,63.353,76.433
0.42699,63.566,73.984
0.50433,60.595,74.403
0.60185,64.606,77.101
0.68085,63.282,77.21
0.73743,63.88,74.082
0.81477,60.567,73.107
0.92253,64.131,75.89
1.0015,62.926,76.672
1.0479,64.29,74.578
1.1252,61.8,74.647
1.2432,65.019,76.737
1.3222,62.756,76.233
1.3583,63.295,73.938
1.4356,60.86,74.494
1.5639,64.853,76.601
1.6429,63.156,75.756
1.6687,63.707,73.413
1.7461,61.183,74.55
1.8846,65.167,77.499
1.9636,63.379,76.639
1.9792,63.478,73.645
2.0565,60.439,74.378
2.2052,64.463,77.04
2.2842,63.179,76.311
2.2896,63.874,73.306
2.367,61.026,73.462
2.5259,64.939,76.596
2.6049,63.53,76.928
2.6001,64.025,74.238
2.6774,60.971,74.315
2.8466,64.552,76.913
2.9256,62.908,76.483
2.9105,63.465,73.543
2.9878,60.525,73.93
3.1673,64.545,77.101
3.2463,63.399,77.248
3.2209,64.302,74.626
3.2983,61.275,74.057
3.4879,64.498,75.758
3.5669,62.661,76.034
3.5314,63.559,74.32
3.6087,61.404,74.318
3.8086,65.502,76.608
3.8876,63.616,76.621
3.8418,63.491,73.755
3.9191,60.38,73.541
4.1293,64.593,76.848
4.2083,63.462,77.365
4.1522,63.969,74.008
4.2296,60.617,73.41
4.45,64.296,76.864
4.529,63.131,77.263
4.4627,64.168,74.025
4.54,61.17,73.427
4.7707,64.514,75.719
4.8497,62.88,76.351
4.7731,63.909,74.974
4.8505,61.527,75.05
5.0913,65.064,76.898
5.1703,62.883,76.277
5.0836,63.124,73.475
5.1609,60.373,73.74
5.412,64.654,76.396
5.491,63.508,76.647
5.394,64.284,74.425
5.4713,61.434,74.143
5.7327,64.954,76.462
5.8117,63.083,76.522
5.7044,63.383,73.948
5.7818,60.456,73.924
6.0534,64.613,76.929
6.1324,63.468,77.68
6.0149,64.123,74.531
6.0922,60.826,73.059
6.374,64.263,75.86


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_064.csv <==
x,qOut,qIn
0.0395,63.354,75.768
0.11655,64.209,73.298
0.19389,61.401,73.988
0.28118,65.153,76.796
0.36018,63.543,76.947
0.42699,63.986,74.455
0.50433,60.789,73.957
0.60185,64.085,76.026
0.68085,62.368,76.153
0.73743,63.376,74.537
0.81477,61.271,75.143
0.92253,65.315,77.12
1.0015,63.377,76.251
1.0479,63.316,73.178
1.1252,60.284,73.792
1.2432,64.664,77.215
1.3222,63.709,76.986
1.3583,64.371,74.036
1.4356,61.114,73.967
1.5639,64.601,76.293
1.6429,63.126,76.253
1.6687,63.862,73.926
1.7461,60.907,74.138
1.8846,64.713,76.74
1.9636,63.373,77.101
1.9792,64.121,74.778
2.0565,60.866,73.888
2.2052,64.088,75.558
2.2842,62.508,76.071
2.2896,63.815,74.752
2.367,61.694,74.621
2.5259,65.319,76.189
2.6049,63.086,76.094
2.6001,63.27,74.31
2.6774,60.753,74.866
2.8466,64.964,76.972
2.9256,63.347,76.358
2.9105,63.557,73.364
2.9878,60.514,73.284
3.1673,64.674,76.589
3.2463,63.581,77.22
3.2209,64.25,74.381
3.2983,61.13,74.093
3.4879,64.57,76.817
3.5669,62.895,76.536
3.5314,63.495,73.744
3.6087,60.652,73.959
3.8086,64.704,76.413
3.8876,63.496,76.792
3.8418,64.199,74.742
3.9191,61.083,73.954
4.1293,64.591,75.97
4.2083,63.042,76.735
4.1522,63.794,74.535
4.2296,60.916,73.866
4.45,64.669,76.238
4.529,63.219,76.783
4.4627,63.991,74.639
4.54,61.068,74.018
4.7707,64.596,75.706
4.8497,62.95,76.322
4.7731,63.738,74.882
4.8505,61.146,74.378
5.0913,64.954,76.081
5.1703,63.227,76.503
5.0836,63.595,74.489
5.1609,60.569,74.013
5.412,64.541,76.489
5.491,63.329,77.246
5.394,64.175,74.476
5.4713,61.045,73.186
5.7327,64.411,75.411
5.8117,62.861,76.314
5.7044,63.974,74.716
5.7818,61.612,74.94
6.0534,65.09,77.181
6.1324,62.849,76.682
6.0149,63.073,73.899
6.0922,60.319,74.22
6.374,64.544,76.53


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_065.csv <==
x,qOut,qIn
0.0395,62.847,76.192
0.11655,63.514,73.533
0.19389,61.064,74.101
0.28118,65.186,77.125
0.36018,63.589,76.896
0.42699,63.752,73.868
0.50433,60.59,73.939
0.60185,64.501,76.905
0.68085,63.215,76.642
0.73743,63.856,73.271
0.81477,60.82,73.337
0.92253,64.708,76.469
1.0015,63.489,76.871
1.0479,64.19,74.701
1.1252,60.974,74.452
1.2432,64.301,76.71
1.3222,62.685,76.773
1.3583,63.585,74.219
1.4356,60.792,74.187
1.5639,64.556,76.221
1.6429,63.164,75.835
1.6687,64.22,74.105
1.7461,61.638,74.5
1.8846,65.094,76.131
1.9636,63.054,76.149
1.9792,63.534,74.806
2.0565,60.986,75.091
2.2052,64.797,76.682
2.2842,62.914,75.765
2.2896,63.253,73.221
2.367,60.488,74.195
2.5259,64.815,77.184
2.6049,63.708,76.928
2.6001,64.316,74.457
2.6774,61.045,74.345
2.8466,64.37,76.102
2.9256,62.749,75.861
2.9105,63.654,74.176
2.9878,61.156,74.567
3.1673,65.146,76.494
3.2463,63.562,76.453
3.2209,63.933,74.116
3.2983,60.77,73.587
3.4879,64.41,76.116
3.5669,62.962,76.887
3.5314,63.877,74.753
3.6087,61.254,74.568
3.8086,64.768,76.795
3.8876,62.797,76.297
3.8418,63.288,73.325
3.9191,60.726,73.9
4.1293,64.948,76.948
4.2083,63.574,76.499
4.1522,64.034,73.833
4.2296,61.086,74.486
4.45,64.835,77.033
4.529,63.201,76.293
4.4627,63.532,73.406
4.54,60.426,73.929
4.7707,64.514,77.108
4.8497,63.494,77.195
4.7731,64.354,74.298
4.8505,61.024,73.908
5.0913,64.179,76.055
5.1703,62.605,76.188
5.0836,63.901,74.404
5.1609,61.674,74.307
5.412,65.213,76.037
5.491,63.021,75.875
5.394,63.355,74.192
5.4713,60.987,75.091
5.7327,65.091,77.485
5.8117,63.216,76.532
5.7044,63.217,72.983
5.7818,60.107,73.419
6.0534,64.395,77.293
6.1324,63.491,77.352
6.0149,64.456,74.092
6.0922,61.467,74.026
6.374,64.729,76.591


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_066.csv <==
x,qOut,qIn
0.0395,63.107,76.357
0.11655,64.188,74.143
0.19389,61.558,74.596
0.28118,64.846,76.226
0.36018,62.738,75.868
0.42699,63.39,74.673
0.50433,61.083,75.3
0.60185,65.007,76.873
0.68085,63.071,75.623
0.73743,63.279,72.973
0.81477,60.465,74.169
0.92253,64.836,76.934
1.0015,63.764,76.379
1.0479,64.342,74.172
1.1252,61.001,74.666
1.2432,64.333,76.837
1.3222,62.762,76.677
1.3583,63.686,74.66
1.4356,60.989,74.448
1.5639,64.656,75.814
1.6429,63.022,75.496
1.6687,63.853,73.771
1.7461,61.423,74.438
1.8846,65.333,77.1
1.9636,63.492,76.792
1.9792,63.651,74.025
2.0565,60.592,74.068
2.2052,64.319,76.207
2.2842,62.786,75.857
2.2896,63.56,74.034
2.367,61.123,75.14
2.5259,65.23,77.642
2.6049,63.582,76.706
2.6001,63.646,73.313
2.6774,60.182,73.281
2.8466,64.05,76.209
2.9256,63.109,76.717
2.9105,64.492,74.698
2.9878,61.945,74.613
3.1673,65.072,76.523
3.2463,62.732,75.922
3.2209,63.127,73.822
3.2983,60.688,74.815
3.4879,64.974,76.943
3.5669,63.522,76.165
3.5314,63.866,73.835
3.6087,60.704,74.272
3.8086,64.599,76.568
3.8876,63.38,76.502
3.8418,64.16,74.283
3.9191,61.02,73.71
4.1293,64.473,75.895
4.2083,62.964,76.634
4.1522,63.969,74.68
4.2296,61.348,74.26
4.45,64.735,76.23
4.529,62.694,76.365
4.4627,63.277,74.303
4.54,60.909,74.659
4.7707,65.017,77.084
4.8497,63.313,76.357
4.7731,63.534,73.375
4.8505,60.599,73.907
5.0913,64.78,76.995
5.1703,63.581,76.995
5.0836,64.117,74.162
5.1609,60.992,73.856
5.412,64.652,76.44
5.491,63.177,76.613
5.394,63.774,73.836
5.4713,60.842,73.505
5.7327,64.795,76.461
5.8117,63.509,77.266
5.7044,64.053,74.686
5.7818,60.735,73.823
6.0534,64.245,76.373
6.1324,62.894,77.067
6.0149,63.911,74.308
6.0922,61.006,73.563
6.374,64.577,76.254


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_067.csv <==
x,qOut,qIn
0.0395,63.536,75.982
0.11655,63.305,73.474
0.19389,60.188,74.251
0.28118,64.585,77.267
0.36018,63.645,76.922
0.42699,64.324,73.513
0.50433,60.937,73.045
0.60185,64.376,75.895
0.68085,63.054,76.821
0.73743,64.177,74.929
0.81477,61.535,74.724
0.92253,64.763,77.038
1.0015,62.571,76.469
1.0479,63.081,73.294
1.1252,60.532,73.874
1.2432,64.737,77.006
1.3222,63.418,76.593
1.3583,64.158,73.842
1.4356,61.486,74.377
1.5639,65.115,77.034
1.6429,63.151,76
1.6687,63.316,72.868
1.7461,60.543,74.189
1.8846,64.887,77.766
1.9636,63.667,77.478
1.9792,63.943,74.224
2.0565,60.451,73.753
2.2052,64.085,76.458
2.2842,62.928,76.496
2.2896,64.046,73.428
2.367,61.342,73.313
2.5259,65.138,76.342
2.6049,63.641,76.899
2.6001,64.22,74.714
2.6774,61.115,74.509
2.8466,64.324,76.444
2.9256,62.413,76.102
2.9105,63.198,73.807
2.9878,60.761,74.338
3.1673,64.927,76.923
3.2463,63.504,76.502
3.2209,64.023,73.897
3.2983,61.013,74.3
3.4879,64.637,76.67
3.5669,63.018,76.479
3.5314,63.701,74.33
3.6087,61.077,74.37
3.8086,64.934,76.534
3.8876,63.236,76.145
3.8418,63.597,73.588
3.9191,60.792,74.028
4.1293,64.938,76.788
4.2083,63.599,77.139
4.1522,63.935,74.41
4.2296,60.633,73.494
4.45,64.327,76.178
4.529,63.042,77.097
4.4627,63.904,74.318
4.54,61.04,73.336
4.7707,64.762,76.521
4.8497,63.268,77.253
4.7731,63.921,74.324
4.8505,60.963,73.947
5.0913,64.577,76.401
5.1703,62.998,76.562
5.0836,63.725,74.254
5.1609,60.961,73.942
5.412,64.864,76.265
5.491,63.422,76.584
5.394,64.022,73.94
5.4713,60.894,73.64
5.7327,64.488,76.754
5.8117,63.047,77.214
5.7044,64,74.513
5.7818,61.163,74.164
6.0534,64.392,76.081
6.1324,62.441,75.673
6.0149,63.355,74.064
6.0922,61.376,75.279
6.374,65.536,77.134


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_068.csv <==
x,qOut,qIn
0.0395,63.36,77.048
0.11655,64.073,74.693
0.19389,61.173,74.742
0.28118,64.503,76.578
0.36018,62.548,75.699
0.42699,63.22,73.239
0.50433,60.87,73.947
0.60185,65.199,76.937
0.68085,63.767,77.034
0.73743,64.01,74.294
0.81477,60.931,74.054
0.92253,64.601,76.867
1.0015,62.928,76.639
1.0479,63.296,73.278
1.1252,60.505,73.772
1.2432,64.943,77.57
1.3222,63.939,77.123
1.3583,64.278,73.305
1.4356,60.541,73.371
1.5639,64.093,76.421
1.6429,63.124,77.062
1.6687,64.419,74.881
1.7461,61.442,73.764
1.8846,64.469,75.576
1.9636,62.562,76.518
1.9792,63.577,74.983
2.0565,61.339,74.812
2.2052,65.101,76.556
2.2842,63.066,76.049
2.2896,63.325,73.666
2.367,60.584,74.082
2.5259,64.843,76.921
2.6049,63.591,77.075
2.6001,64.155,74.2
2.6774,61.035,73.958
2.8466,64.56,76.471
2.9256,62.967,76.202
2.9105,63.727,73.618
2.9878,61.114,73.816
3.1673,65.048,76.454
3.2463,63.456,76.574
3.2209,63.805,74.169
3.2983,60.791,74.169
3.4879,64.516,76.762
3.5669,62.944,77.066
3.5314,63.472,74.55
3.6087,60.56,74.036
3.8086,64.547,76.428
3.8876,63.302,76.735
3.8418,64.06,73.791
3.9191,61.039,72.996
4.1293,64.805,76.199
4.2083,63.482,77.409
4.1522,64.275,74.984
4.2296,61.241,74.113
4.45,64.424,76.278
4.529,62.497,76.4
4.4627,63.249,73.936
4.54,60.775,74.199
4.7707,64.997,77.019
4.8497,63.655,76.722
4.7731,64.16,73.486
4.8505,60.921,73.584
5.0913,64.463,76.634
5.1703,63.024,76.665
5.0836,64.01,74.351
5.1609,61.387,74.653
5.412,64.785,76.688
5.491,62.723,75.73
5.394,63.237,73.348
5.4713,60.818,74.628
5.7327,65.073,77.34
5.8117,63.56,76.582
5.7044,63.804,73.869
5.7818,60.649,74.346
6.0534,64.495,76.914
6.1324,63.168,76.226
6.0149,63.928,73.258
6.0922,61.029,73.663
6.374,64.807,76.761


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_069.csv <==
x,qOut,qIn
0.0395,63.352,75.791
0.11655,63.719,74.438
0.19389,61.04,75.126
0.28118,64.963,76.896
0.36018,63.209,75.996
0.42699,63.402,73.274
0.50433,60.43,73.734
0.60185,64.717,76.659
0.68085,63.702,76.584
0.73743,64.338,74.219
0.81477,61.011,74.579
0.92253,64.39,76.855
1.0015,62.87,76.92
1.0479,63.743,74.776
1.1252,60.85,74.002
1.2432,64.423,75.68
1.3222,62.903,76.012
1.3583,63.968,74.261
1.4356,61.642,74.418
1.5639,65.403,76.27
1.6429,63.394,76.013
1.6687,63.541,74.002
1.7461,60.665,74.458
1.8846,64.627,76.868
1.9636,63.111,76.762
1.9792,63.625,74.401
2.0565,60.655,74.019
2.2052,64.455,76.15
2.2842,63.056,76.644
2.2896,63.873,74.472
2.367,61.205,73.997
2.5259,65.036,76.497
2.6049,63.394,76.848
2.6001,63.771,74.088
2.6774,60.726,73.941
2.8466,64.621,76.781
2.9256,63.313,76.772
2.9105,64.059,73.805
2.9878,60.951,73.628
3.1673,64.491,76.425
3.2463,63.044,76.56
3.2209,64.083,74.452
3.2983,61.454,74.581
3.4879,64.749,76.024
3.5669,62.624,75.86
3.5314,63.198,74.567
3.6087,60.978,74.951
3.8086,65.23,76.876
3.8876,63.491,76.24
3.8418,63.441,73.226
3.9191,60.235,73.364
4.1293,64.555,76.76
4.2083,63.707,77.671
4.1522,64.458,74.745
4.2296,61.064,73.371
4.45,64.249,75.922
4.529,62.668,76.73
4.4627,63.642,74.422
4.54,61.12,74.186
4.7707,65.051,76.613
4.8497,63.475,76.759
4.7731,63.866,73.935
4.8505,60.709,73.333
5.0913,64.482,76.13
5.1703,63.196,77.014
5.0836,64.069,75.047
5.1609,61.19,74.755
5.412,64.659,76.553
5.491,62.893,76.129
5.394,63.523,73.596
5.4713,60.606,73.633
5.7327,64.618,76.166
5.8117,63.517,76.739
5.7044,64.586,74.995
5.7818,61.577,74.795
6.0534,64.474,76.261
6.1324,62.319,75.579
6.0149,63.222,73.881
6.0922,61.039,74.935
6.374,65.1,76.488


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_070.csv <==
x,qOut,qIn
0.0395,63.051,76.133
0.11655,63.653,72.844
0.19389,60.929,73.624
0.28118,65.092,77.518
0.36018,63.784,77.372
0.42699,64.135,74.162
0.50433,60.735,74.365
0.60185,64.12,76.432
0.68085,62.616,75.74
0.73743,63.597,73.631
0.81477,61.104,74.108
0.92253,65.19,76.624
1.0015,63.742,76.808
1.0479,64.132,74.395
1.1252,60.827,74.35
1.2432,64.203,76.887
1.3222,62.608,76.641
1.3583,63.637,74.085
1.4356,61.199,74.36
1.5639,64.916,76.27
1.6429,63.076,75.542
1.6687,63.64,73.917
1.7461,61.367,75.042
1.8846,65.494,77.094
1.9636,63.553,76.084
1.9792,63.268,72.936
2.0565,60.008,73.486
2.2052,64.395,77.304
2.2842,63.592,77.818
2.2896,64.368,74.675
2.367,60.941,73.73
2.5259,64.063,75.972
2.6049,62.489,76.373
2.6001,63.638,74.403
2.6774,61.379,74.487
2.8466,65.403,76.582
2.9256,63.69,76.227
2.9105,63.852,73.752
2.9878,60.699,73.942
3.1673,64.624,76.425
3.2463,63.357,76.586
3.2209,64.049,74.521
3.2983,60.907,74.424
3.4879,64.41,76.309
3.5669,62.915,76.39
3.5314,63.837,74.403
3.6087,60.976,74.088
3.8086,64.547,75.96
3.8876,62.994,76.17
3.8418,64.021,74.661
3.9191,61.491,74.785
4.1293,64.881,76.169
4.2083,62.743,75.69
4.1522,63.276,74.149
4.2296,60.921,75.116
4.45,65.03,77.121
4.529,63.296,76.273
4.4627,63.532,73.756
4.54,60.597,74.264
4.7707,64.675,76.73
4.8497,63.396,76.131
4.7731,64.04,73.707
4.8505,61.114,74.461
5.0913,64.907,76.842
5.1703,63.397,76.615
5.0836,63.887,74.261
5.1609,60.728,73.917
5.412,64.353,76.239
5.491,62.953,76.586
5.394,63.946,74.432
5.4713,61.305,74.231
5.7327,64.885,76.078
5.8117,63.05,76.166
5.7044,63.623,74.005
5.7818,61.013,73.985
6.0534,64.898,77.029
6.1324,63.184,77.217
6.0149,63.567,74.232
6.0922,60.706,74.127
6.374,64.573,76.79


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_071.csv <==
x,qOut,qIn
0.0395,63.27,76.739
0.11655,63.673,74.084
0.19389,60.416,74.168
0.28118,64.19,76.475
0.36018,63.044,76.627
0.42699,64.17,74.596
0.50433,61.341,74.352
0.60185,64.767,75.956
0.68085,63.04,75.941
0.73743,63.921,74.434
0.81477,61.341,74.499
0.92253,64.944,76.065
1.0015,63.044,76.044
1.0479,63.633,74.31
1.1252,61.022,74.632
1.2432,64.77,76.794
1.3222,62.939,76.282
1.3583,63.473,73.656
1.4356,60.853,74.163
1.5639,64.78,76.929
1.6429,63.14,76.411
1.6687,63.665,73.902
1.7461,61.1,74.888
1.8846,65.039,77.404
1.9636,63.244,76.174
1.9792,63.354,73.11
2.0565,60.414,73.986
2.2052,64.823,77.136
2.2842,63.845,76.531
2.2896,64.341,73.223
2.367,60.841,73.567
2.5259,64.394,76.867
2.6049,63.192,77.496
2.6001,64.166,75.046
2.6774,61.085,73.884
2.8466,64.174,75.449
2.9256,62.34,75.933
2.9105,63.387,74.402
2.9878,61.372,74.542
3.1673,65.571,76.937
3.2463,63.715,76.612
3.2209,63.547,73.403
3.2983,60.278,73.537
3.4879,64.39,76.893
3.5669,63.331,77.498
3.5314,64.139,74.675
3.6087,61.092,73.889
3.8086,64.55,76.368
3.8876,62.919,76.255
3.8418,63.682,73.44
3.9191,60.985,73.858
4.1293,64.999,76.993
4.2083,63.622,77.268
4.1522,64.188,74.546
4.2296,60.971,74.051
4.45,64.242,76.049
4.529,62.536,75.786
4.4627,63.516,73.863
4.54,61.251,74.75
4.7707,65.313,77.074
4.8497,63.57,76.725
4.7731,63.703,74.121
4.8505,60.533,73.886
5.0913,64.373,76.479
5.1703,63.055,76.202
5.0836,63.945,73.297
5.1609,61.244,74.106
5.412,65.002,77.145
5.491,63.343,76.673
5.394,63.816,74.392
5.4713,60.829,74.929
5.7327,64.355,76.521
5.8117,62.65,75.794
5.7044,63.452,73.857
5.7818,61.045,74.356
6.0534,65.208,76.441
6.1324,63.687,76.043
6.0149,63.956,73.803
6.0922,60.901,74.387
6.374,64.751,77.122


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_072.csv <==
x,qOut,qIn
0.0395,62.564,75.772
0.11655,63.513,74.304
0.19389,61.143,74.553
0.28118,65.013,76.323
0.36018,63.27,76.279
0.42699,63.795,74.507
0.50433,60.946,74.488
0.60185,64.565,76.278
0.68085,62.831,76.133
0.73743,63.545,74.124
0.81477,61.012,74.685
0.92253,64.952,77.08
1.0015,63.284,76.151
1.0479,63.713,73.5
1.1252,60.796,74.494
1.2432,64.668,76.838
1.3222,63.227,76.007
1.3583,63.965,73.915
1.4356,61.212,74.619
1.5639,64.841,76.643
1.6429,63.04,76.25
1.6687,63.527,74.404
1.7461,60.874,75.011
1.8846,64.861,76.94
1.9636,63.265,75.959
1.9792,63.632,73.078
2.0565,60.638,73.633
2.2052,64.77,76.577
2.2842,63.671,76.648
2.2896,64.353,74.783
2.367,61.127,74.981
2.5259,64.406,76.475
2.6049,62.69,76.151
2.6001,63.469,74.096
2.6774,60.674,73.808
2.8466,64.616,75.96
2.9256,63.369,76.656
2.9105,64.361,74.963
2.9878,61.599,74.409
3.1673,64.822,75.966
3.2463,62.683,76.084
3.2209,63.217,74.09
3.2983,60.796,74.38
3.4879,65.012,77.201
3.5669,63.486,76.871
3.5314,63.792,73.606
3.6087,60.641,73.615
3.8086,64.454,76.59
3.8876,63.146,76.519
3.8418,64.008,73.965
3.9191,61.314,74.413
4.1293,64.977,76.837
4.2083,63.176,76.489
4.1522,63.529,73.915
4.2296,60.623,73.874
4.45,64.629,76.719
4.529,63.311,76.727
4.4627,63.965,74.054
4.54,60.917,74.434
4.7707,64.593,76.88
4.8497,63.146,76.811
4.7731,63.968,74.064
4.8505,61.054,73.219
5.0913,64.584,75.606
5.1703,62.979,76.205
5.0836,63.913,74.351
5.1609,61.657,74.916
5.412,65.271,77.315
5.491,62.919,76.403
5.394,62.729,73.438
5.4713,59.805,74.218
5.7327,64.467,77.319
5.8117,63.759,77.112
5.7044,64.531,73.738
5.7818,60.953,73.107
6.0534,64.333,76.125
6.1324,63.196,77.121
6.0149,64.502,75.123
6.0922,61.593,74.286
6.374,64.581,75.642


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_073.csv <==
x,qOut,qIn
0.0395,63.294,76.506
0.11655,63.867,73.065
0.19389,60.939,73.587
0.28118,64.884,76.994
0.36018,63.537,77.272
0.42699,63.997,74.44
0.50433,60.706,73.622
0.60185,64.215,76.315
0.68085,62.794,76.634
0.73743,63.739,73.704
0.81477,61.019,73.961
0.92253,64.837,77.141
1.0015,63.349,77.106
1.0479,64.029,74.408
1.1252,61.021,74.27
1.2432,64.377,76.185
1.3222,62.605,76.051
1.3583,63.547,74.153
1.4356,61.404,74.545
1.5639,65.473,76.741
1.6429,63.569,75.916
1.6687,63.52,73.265
1.7461,60.58,74.108
1.8846,64.831,77.232
1.9636,63.554,77.148
1.9792,63.831,74.108
2.0565,60.431,73.73
2.2052,64.185,76.309
2.2842,63.06,76.703
2.2896,64.067,74.299
2.367,61.144,73.802
2.5259,64.736,76.44
2.6049,63.226,77.286
2.6001,64.068,74.829
2.6774,61.195,73.699
2.8466,64.516,75.549
2.9256,62.642,76.188
2.9105,63.485,74.422
2.9878,61.35,74.553
3.1673,65.451,77.203
3.2463,63.513,76.569
3.2209,63.327,73.085
3.2983,60.076,73.631
3.4879,64.373,77.155
3.5669,63.527,77.193
3.5314,64.428,74.185
3.6087,61.167,73.721
3.8086,64.402,75.775
3.8876,62.816,76.18
3.8418,63.823,74.718
3.9191,61.302,74.722
4.1293,65.001,76.687
4.2083,63.169,76.767
4.1522,63.556,74.431
4.2296,60.529,73.932
4.45,64.398,75.893
4.529,63.14,76.176
4.4627,64.2,74.04
4.54,61.513,73.685
4.7707,65.021,76.367
4.8497,63.151,77.108
4.7731,63.711,75.011
4.8505,60.981,74.747
5.0913,64.475,76.565
5.1703,62.504,75.876
5.0836,63.115,73.318
5.1609,60.756,74.247
5.412,65.22,77.187
5.491,63.925,76.751
5.394,64.213,73.715
5.4713,60.943,73.727
5.7327,64.55,76.707
5.8117,63.042,76.792
5.7044,63.712,73.788
5.7818,60.982,73.854
6.0534,64.838,77.223
6.1324,63.232,77.139
6.0149,63.633,73.678
6.0922,60.713,73.725
6.374,64.667,76.953


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_074.csv <==
x,qOut,qIn
0.0395,63.799,76.972
0.11655,63.91,74.071
0.19389,60.441,73.685
0.28118,64.094,76.523
0.36018,62.875,77.276
0.42699,63.983,74.75
0.50433,61.289,73.791
0.60185,64.739,75.938
0.68085,62.89,76.206
0.73743,63.594,73.93
0.81477,61.241,74.189
0.92253,65.314,76.936
1.0015,63.543,76.539
1.0479,63.58,73.399
1.1252,60.413,73.924
1.2432,64.439,77.097
1.3222,63.259,77.158
1.3583,63.979,74.622
1.4356,60.849,74.235
1.5639,64.366,76.35
1.6429,62.893,76.417
1.6687,63.879,74.026
1.7461,61.264,73.647
1.8846,65.035,75.977
1.9636,63.397,76.753
1.9792,63.999,74.91
2.0565,61.306,74.53
2.2052,64.88,76.539
2.2842,62.873,76.016
2.2896,63.12,73.023
2.367,60.328,73.496
2.5259,64.802,77.119
2.6049,63.86,77.622
2.6001,64.409,74.569
2.6774,60.766,73.869
2.8466,63.906,76.223
2.9256,62.487,76.468
2.9105,63.811,74.152
2.9878,61.386,74.005
3.1673,65.051,76.338
3.2463,63.255,76.416
3.2209,63.92,74.43
3.2983,61.358,74.859
3.4879,64.896,76.813
3.5669,62.768,75.747
3.5314,63.158,73.241
3.6087,60.744,74.414
3.8086,65.081,77.342
3.8876,63.597,76.642
3.8418,63.838,73.448
3.9191,60.792,73.879
4.1293,64.641,77.151
4.2083,63.156,76.89
4.1522,63.648,73.719
4.2296,60.843,74.068
4.45,64.875,77.405
4.529,63.452,76.7
4.4627,63.782,72.721
4.54,60.579,73.383
4.7707,64.598,77.342
4.8497,63.562,77.095
4.7731,64.349,74.134
4.8505,61.061,74.163
5.0913,64.271,76.124
5.1703,62.646,76.243
5.0836,63.655,74.333
5.1609,61.2,74.182
5.412,65.056,76.343
5.491,63.35,76.278
5.394,63.75,73.917
5.4713,60.817,74.294
5.7327,64.631,76.98
5.8117,63.115,77.12
5.7044,63.737,74.677
5.7818,60.844,74.043
6.0534,64.516,75.939
6.1324,62.938,76.037
6.0149,63.691,73.829
6.0922,61.192,74.043
6.374,65.335,76.863


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_075.csv <==
x,qOut,qIn
0.0395,63.689,76.58
0.11655,63.961,73.385
0.19389,60.846,74.214
0.28118,64.82,77.551
0.36018,63.505,76.897
0.42699,63.817,73.408
0.50433,60.289,73.477
0.60185,64.069,76.64
0.68085,63.172,77.365
0.73743,64.473,75.117
0.81477,61.527,74.166
0.92253,64.55,75.532
1.0015,62.587,76.018
1.0479,63.551,74.519
1.1252,61.331,74.291
1.2432,65.329,76.389
1.3222,63.508,76.313
1.3583,63.717,73.976
1.4356,60.731,74.29
1.5639,64.617,76.771
1.6429,63.154,76.558
1.6687,63.779,73.886
1.7461,60.856,73.679
1.8846,64.593,76.091
1.9636,63.107,76.486
1.9792,63.841,74.739
2.0565,61.122,75.086
2.2052,64.818,77.327
2.2842,63.04,76.588
2.2896,63.449,73.381
2.367,60.372,73.46
2.5259,64.359,76.165
2.6049,63.322,76.271
2.6001,64.576,74.302
2.6774,61.967,74.548
2.8466,65.104,76.461
2.9256,62.77,76.264
2.9105,63.143,74.353
2.9878,60.622,74.655
3.1673,64.731,77.016
3.2463,63.175,76.487
3.2209,63.676,73.396
3.2983,60.786,73.516
3.4879,64.753,76.649
3.5669,63.417,76.877
3.5314,64.112,74.093
3.6087,61.298,74.203
3.8086,64.85,76.938
3.8876,62.965,76.389
3.8418,63.308,73.369
3.9191,60.553,73.949
4.1293,64.8,77.269
4.2083,63.567,77.147
4.1522,64.014,74.037
4.2296,60.742,73.824
4.45,64.404,76.407
4.529,63.09,76.807
4.4627,63.959,74.205
4.54,61.135,73.352
4.7707,64.872,76.22
4.8497,63.344,77.26
4.7731,63.936,74.492
4.8505,61.001,73.732
5.0913,64.636,76.416
5.1703,63.004,76.743
5.0836,63.593,73.973
5.1609,60.715,73.687
5.412,64.697,76.991
5.491,63.421,77.388
5.394,64.152,73.775
5.4713,60.95,73.192
5.7327,64.298,76.177
5.8117,62.755,76.507
5.7044,63.915,74.49
5.7818,61.643,75.004
6.0534,65.118,76.985
6.1324,62.798,76.095
6.0149,62.984,73.35
6.0922,60.505,73.886
6.374,64.984,77.016


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_076.csv <==
x,qOut,qIn
0.0395,63.34,77.658
0.11655,63.883,74.941
0.19389,60.685,73.883
0.28118,64.211,76.236
0.36018,62.769,76.645
0.42699,63.802,73.954
0.50433,61.226,73.514
0.60185,65.095,75.948
0.68085,63.545,76.483
0.73743,64.143,74.52
0.81477,61.31,74.192
0.92253,64.771,76.492
1.0015,62.786,76.649
1.0479,63.184,73.844
1.1252,60.502,73.862
1.2432,64.666,76.891
1.3222,63.335,77.107
1.3583,63.874,74.227
1.4356,60.883,73.762
1.5639,64.658,76.576
1.6429,63.197,76.978
1.6687,63.769,74.172
1.7461,60.879,73.799
1.8846,64.884,76.527
1.9636,63.586,76.613
1.9792,64.052,73.773
2.0565,60.698,73.519
2.2052,64.459,76.407
2.2842,63.372,77.649
2.2896,64.329,75.412
2.367,61.023,73.698
2.5259,64.034,75.057
2.6049,62.36,76.076
2.6001,63.657,74.991
2.6774,61.493,74.487
2.8466,65.321,76.25
2.9256,63.381,76.687
2.9105,63.672,74.289
2.9878,60.756,73.785
3.1673,64.532,76.428
3.2463,62.962,76.637
3.2209,63.764,74.239
3.2983,61.283,74.568
3.4879,65.071,76.683
3.5669,63.173,75.758
3.5314,63.412,73.123
3.6087,60.62,74.204
3.8086,64.893,77.482
3.8876,63.653,77.269
3.8418,64.059,74.227
3.9191,60.615,73.841
4.1293,64.028,76.179
4.2083,62.656,76.153
4.1522,63.867,73.94
4.2296,61.544,74.204
4.45,65.298,76.551
4.529,63.363,76.563
4.4627,63.603,74.524
4.54,60.839,74.732
4.7707,64.744,76.837
4.8497,63.059,75.977
4.7731,63.4,73.138
4.8505,60.474,73.868
5.0913,64.785,76.973
5.1703,63.809,77.251
5.0836,64.474,74.439
5.1609,60.997,73.569
5.412,64.13,75.935
5.491,62.569,76.445
5.394,63.727,74.572
5.4713,61.409,74.748
5.7327,65.123,76.674
5.8117,63.147,76.154
5.7044,63.413,74.025
5.7818,60.65,74.323
6.0534,64.817,76.235
6.1324,63.484,76.281
6.0149,63.989,74.119
6.0922,60.944,73.672
6.374,64.752,76.612


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_077.csv <==
x,qOut,qIn
0.0395,62.87,75.823
0.11655,63.733,73.799
0.19389,61.366,74.705
0.28118,65.397,77.17
0.36018,63.624,76.482
0.42699,63.633,73.758
0.50433,60.347,74.19
0.60185,64.273,76.706
0.68085,63.128,76.61
0.73743,64.08,74.459
0.81477,61.237,74.103
0.92253,64.8,75.668
1.0015,63.141,75.931
1.0479,63.777,74.479
1.1252,61.055,74.545
1.2432,64.969,76.69
1.3222,63.409,76.712
1.3583,63.751,74.063
1.4356,60.312,73.706
1.5639,63.978,76.29
1.6429,62.929,76.942
1.6687,64.392,75.367
1.7461,61.711,74.836
1.8846,64.649,75.425
1.9636,62.401,75.201
1.9792,63.34,74.389
2.0565,61.401,75.269
2.2052,65.491,76.642
2.2842,63.456,75.659
2.2896,63.494,74.063
2.367,60.694,74.781
2.5259,64.784,76.543
2.6049,63.255,76.137
2.6001,63.658,73.798
2.6774,60.817,73.862
2.8466,64.861,76.63
2.9256,63.455,76.88
2.9105,63.84,74.238
2.9878,60.698,74.331
3.1673,64.485,77.229
3.2463,63.13,76.968
3.2209,63.856,73.648
3.2983,60.779,73.33
3.4879,64.463,75.934
3.5669,63.17,76.25
3.5314,64.271,74.464
3.6087,61.741,74.725
3.8086,65.101,76.666
3.8876,62.872,76.392
3.8418,63.106,74.079
3.9191,60.372,74.203
4.1293,64.592,76.928
4.2083,63.346,76.775
4.1522,64.02,73.927
4.2296,60.971,74.028
4.45,64.681,76.455
4.529,63.284,76.333
4.4627,64.096,74.099
4.54,61.191,74.095
4.7707,64.736,76.344
4.8497,63.069,76.829
4.7731,63.8,74.798
4.8505,61.088,74.216
5.0913,64.669,75.976
5.1703,62.833,76.025
5.0836,63.412,73.932
5.1609,60.933,74.334
5.412,65.162,77.306
5.491,63.661,77.023
5.394,63.813,73.651
5.4713,60.413,73.351
5.7327,64.213,76.052
5.8117,63.11,76.557
5.7044,64.193,74.295
5.7818,61.427,74.146
6.0534,64.863,77.021
6.1324,62.995,77.169
6.0149,63.543,74.227
6.0922,60.715,74.012
6.374,64.434,76.23


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_078.csv <==
x,qOut,qIn
0.0395,62.972,76.456
0.11655,63.801,74.271
0.19389,61.119,74.705
0.28118,64.916,76.67
0.36018,63.278,76.163
0.42699,63.711,73.92
0.50433,60.626,74.004
0.60185,64.539,76.397
0.68085,63.359,77.037
0.73743,64.292,74.824
0.81477,61.204,74.075
0.92253,64.403,76.1
1.0015,62.638,76.162
1.0479,63.707,74.2
1.1252,61.364,74.553
1.2432,65.069,76.506
1.3222,63.119,75.91
1.3583,63.619,73.786
1.4356,61.117,74.651
1.5639,64.97,77.038
1.6429,63.06,76.144
1.6687,63.329,73.703
1.7461,60.694,74.815
1.8846,64.904,77.378
1.9636,63.428,76.196
1.9792,63.687,72.747
2.0565,60.535,73.482
2.2052,64.626,77.362
2.2842,63.579,77.172
2.2896,64.34,74.121
2.367,61.094,74.538
2.5259,64.292,76.667
2.6049,62.58,75.89
2.6001,63.551,73.683
2.6774,61.14,74.471
2.8466,65.104,76.695
2.9256,63.462,76.065
2.9105,63.917,73.807
2.9878,61.12,74.363
3.1673,64.815,76.693
3.2463,62.997,76.371
3.2209,63.346,74.373
3.2983,60.681,75.019
3.4879,64.859,77.232
3.5669,63.406,76.473
3.5314,63.637,73.191
3.6087,60.318,73.197
3.8086,64.459,76.5
3.8876,63.686,77.142
3.8418,64.758,74.64
3.9191,61.506,73.721
4.1293,64.455,75.822
4.2083,62.596,76.61
4.1522,63.545,74.586
4.2296,61.109,74.169
4.45,64.906,76.407
4.529,63.13,76.401
4.4627,63.554,74.097
4.54,60.692,74.653
4.7707,64.693,77.294
4.8497,63.336,76.814
4.7731,63.996,73.921
4.8505,60.857,73.472
5.0913,64.402,75.488
5.1703,62.988,76.188
5.0836,64.121,74.834
5.1609,61.815,74.816
5.412,65.289,77.024
5.491,62.928,76.575
5.394,62.949,73.427
5.4713,60.151,73.631
5.7327,64.547,76.719
5.8117,63.501,76.721
5.7044,64.277,73.751
5.7818,61.262,73.817
6.0534,64.825,76.962
6.1324,63.205,76.938
6.0149,63.757,73.924
6.0922,60.749,73.828
6.374,64.43,76.494


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_079.csv <==
x,qOut,qIn
0.0395,62.831,76.096
0.11655,63.234,74.071
0.19389,60.978,75.436
0.28118,65.198,77.666
0.36018,63.347,75.609
0.42699,63.182,72.293
0.50433,59.998,73.796
0.60185,64.578,77.443
0.68085,63.967,77.424
0.73743,64.764,74.456
0.81477,61.103,73.623
0.92253,64.019,75.649
1.0015,62.458,76.343
1.0479,63.75,74.662
1.1252,61.52,74.313
1.2432,65.256,76.642
1.3222,63.258,76.725
1.3583,63.486,73.916
1.4356,60.685,73.916
1.5639,64.7,76.694
1.6429,63.222,76.51
1.6687,63.766,73.669
1.7461,60.989,74.021
1.8846,64.955,77.048
1.9636,63.441,76.88
1.9792,63.751,73.821
2.0565,60.554,73.944
2.2052,64.414,77.012
2.2842,63.205,77.106
2.2896,64.054,74.123
2.367,61.026,73.722
2.5259,64.558,76.187
2.6049,63.055,76.419
2.6001,63.99,74.331
2.6774,61.386,74.328
2.8466,65.033,76.42
2.9256,63.185,76.202
2.9105,63.615,73.777
2.9878,60.775,73.874
3.1673,64.668,76.503
3.2463,63.192,76.771
3.2209,63.831,74.496
3.2983,60.941,74.518
3.4879,64.543,76.591
3.5669,62.854,76.494
3.5314,63.515,74.067
3.6087,60.826,73.901
3.8086,64.835,76.595
3.8876,63.423,76.676
3.8418,64.045,74.01
3.9191,61.143,74.093
4.1293,64.802,76.828
4.2083,63.133,76.761
4.1522,63.68,73.782
4.2296,60.887,73.711
4.45,64.771,76.417
4.529,63.261,76.215
4.4627,63.786,73.757
4.54,60.93,74.55
4.7707,64.834,77.811
4.8497,63.328,77.356
4.7731,63.697,73.756
4.8505,60.33,73.539
5.0913,63.986,76.033
5.1703,62.864,75.921
5.0836,64.248,74.078
5.1609,61.882,74.602
5.412,65.422,76.638
5.491,63.326,76.358
5.394,63.559,74.321
5.4713,60.583,74.749
5.7327,64.343,76.638
5.8117,62.838,75.904
5.7044,63.787,74.046
5.7818,61.147,74.723
6.0534,64.841,76.333
6.1324,63.148,75.955
6.0149,63.934,74.191
6.0922,61.407,74.345
6.374,64.939,76.462


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_080.csv <==
x,qOut,qIn
0.0395,63.067,76.698
0.11655,63.599,73.979
0.19389,60.57,73.434
0.28118,64.451,75.851
0.36018,63.259,76.297
0.42699,64.27,74.562
0.50433,61.545,74.727
0.60185,64.958,76.734
0.68085,62.963,76.964
0.73743,63.352,74.733
0.81477,60.486,73.823
0.92253,64.442,75.762
1.0015,63.125,76.267
1.0479,64.002,73.964
1.1252,61.359,73.763
1.2432,65.25,76.599
1.3222,63.635,76.995
1.3583,63.88,74.499
1.4356,60.534,74.025
1.5639,64.121,76.137
1.6429,62.779,76.651
1.6687,63.839,74.57
1.7461,61.129,74.049
1.8846,64.744,76.092
1.9636,63.092,76.584
1.9792,63.892,74.881
2.0565,61.286,74.388
2.2052,64.866,76.044
2.2842,62.917,76.267
2.2896,63.413,74.12
2.367,60.972,74.072
2.5259,65.159,76.58
2.6049,63.549,76.517
2.6001,63.642,73.754
2.6774,60.547,73.964
2.8466,64.696,77.047
2.9256,63.538,77.122
2.9105,63.946,74.161
2.9878,60.399,73.581
3.1673,64.079,76.209
3.2463,63.119,77.322
3.2209,64.408,75.142
3.2983,61.408,73.544
3.4879,64.515,75.396
3.5669,62.728,76.514
3.5314,63.857,74.906
3.6087,61.563,74.517
3.8086,65.144,75.938
3.8876,63.023,75.678
3.8418,63.388,73.996
3.9191,60.781,74.691
4.1293,64.899,77.039
4.2083,63.378,76.712
4.1522,63.813,74.043
4.2296,60.643,73.746
4.45,64.24,76.048
4.529,62.819,76.498
4.4627,63.922,74.768
4.54,61.613,74.793
4.7707,65.226,76.387
4.8497,63.052,75.716
4.7731,63.186,73.313
4.8505,60.515,73.966
5.0913,64.933,77.419
5.1703,63.709,77.737
5.0836,64.067,74.289
5.1609,60.664,73.451
5.412,64.107,76.448
5.491,62.677,76.52
5.394,63.724,73.672
5.4713,61.364,74.332
5.7327,65.376,77.184
5.8117,63.675,76.463
5.7044,63.82,73.367
5.7818,60.675,73.741
6.0534,64.552,76.561
6.1324,63.218,76.451
6.0149,63.901,74.307
6.0922,60.998,74.751
6.374,64.679,76.95


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_081.csv <==
x,qOut,qIn
0.0395,62.65,76.028
0.11655,63.363,74.181
0.19389,61.041,74.684
0.28118,65.284,77.05
0.36018,63.699,76.543
0.42699,63.816,73.69
0.50433,60.519,73.722
0.60185,64.413,76.346
0.68085,63.259,76.974
0.73743,64.181,74.757
0.81477,61.31,73.899
0.92253,64.738,76.272
1.0015,62.92,76.692
1.0479,63.534,74.038
1.1252,60.909,73.883
1.2432,64.926,76.438
1.3222,63.418,76.552
1.3583,63.854,73.812
1.4356,60.841,73.733
1.5639,64.668,77.026
1.6429,63.242,77.415
1.6687,63.826,74.379
1.7461,60.74,73.746
1.8846,64.357,75.894
1.9636,62.916,76.112
1.9792,63.824,73.91
2.0565,61.196,73.916
2.2052,65.093,77.23
2.2842,63.522,77.72
2.2896,63.935,74.298
2.367,60.632,73.547
2.5259,63.959,76.184
2.6049,62.405,76.143
2.6001,63.679,73.857
2.6774,61.738,74.679
2.8466,65.658,76.92
2.9256,63.479,75.74
2.9105,63.305,73.406
2.9878,60.489,74.956
3.1673,64.845,77.739
3.2463,63.514,76.66
3.2209,63.753,73.444
3.2983,60.313,73.42
3.4879,64.165,76.223
3.5669,63.212,76.783
3.5314,64.462,74.458
3.6087,61.665,74.069
3.8086,64.842,76.555
3.8876,62.8,76.764
3.8418,63.49,74.367
3.9191,60.999,74.358
4.1293,64.777,76.525
4.2083,62.944,76.21
4.1522,63.484,73.755
4.2296,61.056,74.285
4.45,65.246,77.272
4.529,63.608,76.556
4.4627,63.678,72.887
4.54,60.569,73.264
4.7707,64.654,77.041
4.8497,63.444,77.209
4.7731,63.946,74.239
4.8505,60.833,74.389
5.0913,64.499,77.04
5.1703,63.002,76.788
5.0836,63.551,73.721
5.1609,60.525,73.373
5.412,64.62,76.464
5.491,63.636,77.172
5.394,64.514,74.397
5.4713,61.288,73.57
5.7327,64.581,75.998
5.8117,62.988,76.447
5.7044,63.88,74.232
5.7818,61.047,74.013
6.0534,64.603,76.22
6.1324,62.968,76.998
6.0149,63.791,75.128
6.0922,61.066,74.209
6.374,64.53,75.922


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_082.csv <==
x,qOut,qIn
0.0395,62.699,76.738
0.11655,63.712,74.434
0.19389,61.189,74.505
0.28118,64.879,76.554
0.36018,63.049,76.296
0.42699,63.516,73.849
0.50433,60.917,73.81
0.60185,65.036,76.441
0.68085,63.518,76.811
0.73743,63.787,74.196
0.81477,60.818,73.996
0.92253,64.807,76.982
1.0015,63.381,77.134
1.0479,63.64,73.617
1.1252,60.277,73.034
1.2432,64.304,76.717
1.3222,63.464,77.848
1.3583,64.508,74.892
1.4356,61.216,73.511
1.5639,64.296,75.731
1.6429,62.659,76.526
1.6687,63.839,74.272
1.7461,61.417,73.673
1.8846,65.113,75.886
1.9636,63.29,76.506
1.9792,63.808,74.908
2.0565,61.092,74.728
2.2052,64.697,76.601
2.2842,62.757,76.602
2.2896,63.171,73.924
2.367,60.452,73.572
2.5259,64.724,76.608
2.6049,63.576,77.021
2.6001,64.279,73.832
2.6774,61.218,73.664
2.8466,64.728,77.03
2.9256,63.084,77.096
2.9105,63.737,74.172
2.9878,60.954,74.103
3.1673,64.67,76.285
3.2463,63.023,76.166
3.2209,63.609,73.789
3.2983,60.977,73.918
3.4879,65.144,77.066
3.5669,63.724,77.076
3.5314,63.921,73.471
3.6087,60.421,73.275
3.8086,64.102,76.611
3.8876,62.994,77.111
3.8418,64.138,74.794
3.9191,61.343,74.439
4.1293,64.615,76.226
4.2083,62.686,75.947
4.1522,63.402,74.058
4.2296,60.941,74.834
4.45,65.102,76.708
4.529,63.634,76.093
4.4627,64.037,73.943
4.54,60.799,73.974
4.7707,64.45,76.379
4.8497,63.092,76.914
4.7731,64.083,74.962
4.8505,61.334,74.431
5.0913,64.635,75.764
5.1703,62.631,75.513
5.0836,63.34,73.833
5.1609,61.108,74.55
5.412,65.313,77.364
5.491,63.582,77.221
5.394,63.608,74.206
5.4713,60.418,73.879
5.7327,64.296,76.436
5.8117,62.989,76.255
5.7044,63.825,73.327
5.7818,61.211,73.713
6.0534,65.278,77.033
6.1324,63.805,77.022
6.0149,64.047,73.929
6.0922,60.648,73.704
6.374,64.134,76.545


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_083.csv <==
x,qOut,qIn
0.0395,62.975,76.08
0.11655,63.615,73.555
0.19389,60.997,73.958
0.28118,65.038,76.883
0.36018,63.515,76.841
0.42699,63.846,73.928
0.50433,60.71,74.297
0.60185,64.432,77.169
0.68085,62.99,76.742
0.73743,63.745,73.798
0.81477,60.897,73.866
0.92253,64.666,76.495
1.0015,63.197,76.43
1.0479,63.987,74.122
1.1252,61.371,74.546
1.2432,65.082,76.732
1.3222,63.211,76.199
1.3583,63.455,73.71
1.4356,60.559,74.013
1.5639,64.721,76.845
1.6429,63.504,76.798
1.6687,64.058,73.818
1.7461,60.802,73.692
1.8846,64.392,76.364
1.9636,63.048,76.87
1.9792,63.965,74.982
2.0565,61.146,74.547
2.2052,64.649,76.192
2.2842,62.903,76.318
2.2896,63.56,74.218
2.367,60.79,73.951
2.5259,64.848,76.449
2.6049,63.595,76.404
2.6001,64.348,73.682
2.6774,61.123,74.014
2.8466,64.416,76.674
2.9256,62.814,76.706
2.9105,63.937,74.939
2.9878,61.399,74.986
3.1673,64.551,75.904
3.2463,62.277,74.841
3.2209,63.01,73.553
3.2983,61.194,75.573
3.4879,65.692,77.789
3.5669,63.816,76.036
3.5314,63.405,73.18
3.6087,60.081,74.099
3.8086,64.358,76.705
3.8876,63.418,76.628
3.8418,64.193,74.438
3.9191,61.175,74.324
4.1293,64.841,76.756
4.2083,63.322,76.901
4.1522,63.874,73.641
4.2296,60.715,72.789
4.45,64.45,75.899
4.529,63.224,76.851
4.4627,64.293,74.867
4.54,61.571,74.836
4.7707,64.723,76.982
4.8497,62.491,76.48
4.7731,62.957,73.723
4.8505,60.404,74.143
5.0913,64.739,76.748
5.1703,63.56,76.52
5.0836,64.27,73.785
5.1609,61.321,73.784
5.412,64.988,76.801
5.491,63.369,76.939
5.394,63.84,73.846
5.4713,60.813,73.74
5.7327,64.527,76.729
5.8117,63.05,76.594
5.7044,63.798,73.638
5.7818,60.992,73.985
6.0534,64.723,76.977
6.1324,63.132,76.784
6.0149,63.761,74.09
6.0922,60.944,74.311
6.374,64.634,76.622


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_084.csv <==
x,qOut,qIn
0.0395,62.767,76.682
0.11655,63.737,73.61
0.19389,61.009,73.501
0.28118,64.98,76.322
0.36018,63.687,76.536
0.42699,64.377,74.237
0.50433,61.304,74.472
0.60185,64.663,76.692
0.68085,62.869,76.432
0.73743,63.519,74.138
0.81477,60.686,74.15
0.92253,64.489,76.228
1.0015,63.061,76.277
1.0479,63.963,74.598
1.1252,61.339,74.53
1.2432,64.935,76.18
1.3222,63.036,76.28
1.3583,63.459,74.345
1.4356,60.796,74.392
1.5639,64.896,76.641
1.6429,63.425,76.372
1.6687,63.795,73.803
1.7461,60.653,73.88
1.8846,64.583,76.336
1.9636,63.408,76.967
1.9792,64.192,74.927
2.0565,61.026,73.851
2.2052,64.369,75.863
2.2842,62.769,76.797
2.2896,63.75,74.64
2.367,61.213,73.776
2.5259,64.914,75.985
2.6049,63.132,76.435
2.6001,63.652,74.321
2.6774,61.028,74.663
2.8466,64.978,76.971
2.9256,63.294,76.403
2.9105,63.53,73.761
2.9878,60.371,73.8
3.1673,64.425,76.395
3.2463,63.406,77.075
3.2209,64.367,74.846
3.2983,61.309,73.779
3.4879,64.57,75.726
3.5669,62.815,76.479
3.5314,63.653,74.874
3.6087,61.125,74.625
3.8086,64.989,76.426
3.8876,63.294,76.509
3.8418,63.702,73.821
3.9191,60.662,73.165
4.1293,64.57,75.995
4.2083,63.335,76.884
4.1522,64.211,75.028
4.2296,61.345,74.892
4.45,64.676,76.476
4.529,62.718,75.868
4.4627,63.235,73.464
4.54,60.404,73.778
4.7707,64.63,76.543
4.8497,63.641,76.972
4.7731,64.613,74.987
4.8505,61.378,74.446
5.0913,64.23,75.855
5.1703,62.247,76.148
5.0836,63.371,74.822
5.1609,61.356,74.835
5.412,65.289,76.502
5.491,63.253,76.045
5.394,63.425,73.643
5.4713,60.875,74.33
5.7327,65.193,77.086
5.8117,63.665,76.166
5.7044,63.731,72.815
5.7818,60.617,73.468
6.0534,64.747,77.291
6.1324,63.544,77.694
6.0149,63.905,74.443
6.0922,60.511,73.995
6.374,64.077,76.856


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_085.csv <==
x,qOut,qIn
0.0395,63.764,75.831
0.11655,63.809,73.516
0.19389,60.791,73.967
0.28118,64.853,76.955
0.36018,63.456,77.069
0.42699,63.8,74.025
0.50433,60.631,73.577
0.60185,64.368,76.661
0.68085,62.989,76.898
0.73743,63.745,73.922
0.81477,60.989,74.158
0.92253,64.847,77.01
1.0015,63.317,76.779
1.0479,63.79,73.946
1.1252,60.786,73.787
1.2432,64.661,76.238
1.3222,63.333,76.56
1.3583,64.023,74.107
1.4356,61.06,73.768
1.5639,64.789,76.647
1.6429,63.3,77.177
1.6687,63.861,74.404
1.7461,60.679,73.847
1.8846,64.244,76.371
1.9636,62.858,76.607
1.9792,63.923,74.298
2.0565,61.272,74.279
2.2052,64.891,75.992
2.2842,63.171,75.742
2.2896,63.839,74.305
2.367,61.133,74.76
2.5259,64.86,76.649
2.6049,63.113,76.628
2.6001,63.618,74.51
2.6774,60.689,74.197
2.8466,64.398,76.077
2.9256,62.89,76.174
2.9105,63.816,74.411
2.9878,61.372,74.636
3.1673,65.184,76.593
3.2463,63.318,76.347
3.2209,63.565,74.096
3.2983,60.659,74.28
3.4879,64.702,77.048
3.5669,63.357,76.5
3.5314,63.987,73.218
3.6087,60.921,73.764
3.8086,64.608,76.46
3.8876,63.209,76.288
3.8418,64.086,74.508
3.9191,61.328,75.007
4.1293,64.723,76.715
4.2083,62.739,75.635
4.1522,63.267,73.364
4.2296,60.579,74.594
4.45,64.699,77.146
4.529,63.401,76.714
4.4627,64.158,74.612
4.54,61.224,74.49
4.7707,64.556,75.743
4.8497,62.671,75.245
4.7731,63.392,73.924
4.8505,61.223,75.111
5.0913,65.533,77.509
5.1703,63.784,76.896
5.0836,63.495,73.828
5.1609,59.908,73.643
5.412,63.983,76.233
5.491,63.22,76.48
5.394,64.501,74.071
5.4713,61.575,73.654
5.7327,64.895,76.189
5.8117,63.169,77.107
5.7044,64.01,75.337
5.7818,61.186,74.703
6.0534,64.324,75.993
6.1324,62.231,75.696
6.0149,63.135,74.154
6.0922,61.126,74.893
6.374,65.46,76.598


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_086.csv <==
x,qOut,qIn
0.0395,63.526,76.676
0.11655,64.255,74.303
0.19389,61.34,74.077
0.28118,64.84,76.5
0.36018,63.01,76.566
0.42699,63.393,73.976
0.50433,60.565,74.251
0.60185,64.719,77.227
0.68085,63.482,77.194
0.73743,64.027,73.76
0.81477,60.696,73.053
0.92253,64.304,76.046
1.0015,63.093,76.739
1.0479,64.256,74.542
1.1252,61.621,74.509
1.2432,64.968,76.613
1.3222,62.897,76.197
1.3583,63.346,73.754
1.4356,60.634,73.975
1.5639,64.675,76.531
1.6429,63.286,76.844
1.6687,63.974,74.744
1.7461,61.117,74.502
1.8846,64.71,76.68
1.9636,62.964,76.178
1.9792,63.504,73.179
2.0565,60.738,73.656
2.2052,64.904,76.387
2.2842,63.699,76.379
2.2896,64.279,74.531
2.367,61.062,74.864
2.5259,64.438,76.855
2.6049,62.771,76.696
2.6001,63.486,74.277
2.6774,60.528,73.73
2.8466,64.331,75.969
2.9256,63.103,76.38
2.9105,64.317,74.449
2.9878,61.758,74.719
3.1673,65.078,76.66
3.2463,62.918,76.186
3.2209,63.43,74.191
3.2983,60.9,74.671
3.4879,64.801,76.627
3.5669,63.071,75.813
3.5314,63.64,73.434
3.6087,61.096,74.509
3.8086,65.135,77.134
3.8876,63.475,76.11
3.8418,63.713,73.215
3.9191,60.665,74.176
4.1293,64.545,77.43
4.2083,63.138,76.712
4.1522,63.809,73.717
4.2296,60.915,74.605
4.45,64.518,76.785
4.529,62.86,75.738
4.4627,63.589,73.857
4.54,61.176,74.803
4.7707,65.242,76.86
4.8497,63.531,76.239
4.7731,63.587,73.924
4.8505,60.494,74.425
5.0913,64.675,76.849
5.1703,63.558,76.616
5.0836,64.082,73.742
5.1609,60.627,73.235
5.412,64.307,76.258
5.491,63.277,77.405
5.394,64.482,75.068
5.4713,61.448,73.846
5.7327,64.321,75.62
5.8117,62.281,76.024
5.7044,63.334,74.629
5.7818,61.331,75.33
6.0534,65.353,77.037
6.1324,63.347,75.995
6.0149,63.38,73.359
6.0922,60.421,73.847
6.374,64.66,76.577


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_087.csv <==
x,qOut,qIn
0.0395,63.43,75.865
0.11655,63.43,73.143
0.19389,60.561,74.794
0.28118,64.849,77.891
0.36018,63.565,77.035
0.42699,63.827,73.842
0.50433,60.37,73.655
0.60185,64.123,75.891
0.68085,63.086,76.089
0.73743,64.246,74.311
0.81477,61.552,74.253
0.92253,65.186,76.512
1.0015,63.459,77.044
1.0479,63.841,74.723
1.1252,60.55,73.73
1.2432,64.046,75.442
1.3222,62.672,76.232
1.3583,63.939,74.939
1.4356,61.547,74.715
1.5639,65.073,76.469
1.6429,63.014,76.612
1.6687,63.448,74.572
1.7461,60.79,74.21
1.8846,64.708,76.029
1.9636,63.107,75.854
1.9792,63.752,73.807
2.0565,61.22,74.552
2.2052,65.275,76.937
2.2842,63.611,76.523
2.2896,63.696,73.902
2.367,60.367,73.693
2.5259,64.213,76.359
2.6049,63.061,77.15
2.6001,64.067,74.901
2.6774,61.259,74.05
2.8466,64.674,76.104
2.9256,62.842,76.307
2.9105,63.511,74.089
2.9878,61.006,74.335
3.1673,65.104,76.716
3.2463,63.56,76.708
3.2209,63.852,74.104
3.2983,60.68,73.768
3.4879,64.539,76.365
3.5669,63.283,76.499
3.5314,64.056,73.802
3.6087,60.984,73.756
3.8086,64.581,76.676
3.8876,63.143,77.068
3.8418,64.014,74.833
3.9191,61.035,74.624
4.1293,64.26,76.211
4.2083,62.427,75.73
4.1522,63.465,74.208
4.2296,61.323,74.801
4.45,65.361,76.186
4.529,63.528,75.613
4.4627,63.711,73.968
4.54,60.906,74.997
4.7707,64.949,77.408
4.8497,63.37,76.581
4.7731,63.602,73.611
4.8505,60.297,73.625
5.0913,64.157,76.305
5.1703,63.096,76.66
5.0836,64.329,74.441
5.1609,61.714,74.366
5.412,65.015,76.296
5.491,62.899,75.646
5.394,63.388,73.66
5.4713,60.851,74.784
5.7327,64.906,77.229
5.8117,63.301,76.835
5.7044,63.715,74.173
5.7818,60.655,73.915
6.0534,64.306,76.448
6.1324,62.809,76.429
6.0149,63.777,73.888
6.0922,61.493,74.394
6.374,65.391,76.978


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_088.csv <==
x,qOut,qIn
0.0395,63.095,76.659
0.11655,63.586,74.015
0.19389,60.802,74.284
0.28118,64.602,76.235
0.36018,62.99,75.952
0.42699,63.6,74.281
0.50433,61.029,74.733
0.60185,65.111,77.354
0.68085,63.519,77.161
0.73743,63.67,73.671
0.81477,60.316,73.173
0.92253,64.199,76.19
1.0015,63.169,76.707
1.0479,64.344,74.309
1.1252,61.704,74.052
1.2432,65.141,76.302
1.3222,63.138,76.475
1.3583,63.477,74.209
1.4356,60.635,73.94
1.5639,64.589,76.704
1.6429,63.161,77.255
1.6687,63.805,74.332
1.7461,60.853,73.633
1.8846,64.526,76.29
1.9636,63.012,76.626
1.9792,63.781,74.209
2.0565,61.192,74.164
2.2052,65.127,76.417
2.2842,63.487,76.411
2.2896,63.698,74.071
2.367,60.516,74.01
2.5259,64.532,76.876
2.6049,63.427,77.612
2.6001,64.171,74.73
2.6774,60.79,73.119
2.8466,64.081,75.19
2.9256,62.694,76.528
2.9105,64.028,75.006
2.9878,61.787,74.32
3.1673,65.348,76.149
3.2463,63.153,76.386
3.2209,63.275,74.342
3.2983,60.45,74.219
3.4879,64.661,76.462
3.5669,63.417,76.839
3.5314,64.03,74.16
3.6087,60.769,73.355
3.8086,64.386,76.085
3.8876,63.131,77.231
3.8418,64.26,75.069
3.9191,61.415,74.007
4.1293,64.525,75.932
4.2083,62.494,76.24
4.1522,63.414,74.041
4.2296,61.275,74.226
4.45,65.236,76.878
4.529,63.276,76.448
4.4627,63.449,73.886
4.54,60.801,74.908
4.7707,64.942,77.593
4.8497,63.329,76.171
4.7731,63.481,72.542
4.8505,60.4,73.407
5.0913,64.709,76.862
5.1703,63.799,76.898
5.0836,64.45,74.46
5.1609,61.087,74.445
5.412,64.393,76.703
5.491,62.818,76.814
5.394,63.589,74.236
5.4713,60.646,73.599
5.7327,64.488,76.154
5.8117,63.276,76.83
5.7044,64.332,74.498
5.7818,61.528,74.042
6.0534,64.868,76.025
6.1324,62.95,76.101
6.0149,63.622,74.072
6.0922,61.041,74.288
6.374,64.848,76.896


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_089.csv <==
x,qOut,qIn
0.0395,63.142,76.63
0.11655,63.68,73.784
0.19389,60.765,73.585
0.28118,64.722,76.365
0.36018,63.429,76.731
0.42699,64.127,74.155
0.50433,61.165,74.196
0.60185,64.766,76.726
0.68085,63.123,76.626
0.73743,63.657,74.024
0.81477,60.634,73.805
0.92253,64.456,76.392
1.0015,63.172,76.694
1.0479,64.101,74.45
1.1252,61.227,74.234
1.2432,64.667,76.052
1.3222,62.914,76.251
1.3583,63.679,74.529
1.4356,61.069,74.415
1.5639,64.844,76.555
1.6429,63.12,76.523
1.6687,63.675,73.918
1.7461,60.914,73.867
1.8846,64.734,76.297
1.9636,63.137,76.365
1.9792,63.747,74.29
2.0565,61.147,74.691
2.2052,65.011,77.112
2.2842,63.209,76.415
2.2896,63.345,73.354
2.367,60.274,73.935
2.5259,64.513,77.079
2.6049,63.553,77.124
2.6001,64.341,74.612
2.6774,61.123,74
2.8466,64.536,75.502
2.9256,63.035,75.86
2.9105,63.879,74.322
2.9878,61.084,74.187
3.1673,64.963,76.642
3.2463,63.55,77.46
3.2209,64.09,75.18
3.2983,60.592,73.59
3.4879,63.75,74.836
3.5669,62.311,75.923
3.5314,63.864,75.05
3.6087,61.942,74.499
3.8086,65.545,75.932
3.8876,63.145,76.307
3.8418,63.131,74.833
3.9191,60.547,75.204
4.1293,64.842,77.039
4.2083,63.329,76.298
4.1522,63.584,73.468
4.2296,60.304,73.352
4.45,64.446,76.212
4.529,63.668,77.237
4.4627,64.857,74.892
4.54,61.678,73.597
4.7707,64.498,75.791
4.8497,62.481,76.343
4.7731,63.492,74.242
4.8505,61.238,74.584
5.0913,65.018,76.89
5.1703,63.052,76.176
5.0836,63.393,73.866
5.1609,60.699,74.77
5.412,64.774,76.979
5.491,63.289,76.228
5.394,63.782,73.772
5.4713,60.86,74.072
5.7327,64.786,76.578
5.8117,63.406,76.596
5.7044,64.029,74.019
5.7818,61.081,73.883
6.0534,64.725,76.545
6.1324,63.1,76.779
6.0149,63.672,74.3
6.0922,60.864,74.34
6.374,64.696,76.919


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_090.csv <==
x,qOut,qIn
0.0395,62.918,76.133
0.11655,63.885,74.142
0.19389,61.378,74.301
0.28118,65.219,76.883
0.36018,63.495,76.808
0.42699,63.905,74.487
0.50433,60.821,74.077
0.60185,64.292,75.593
0.68085,62.636,75.712
0.73743,63.584,74.543
0.81477,61.38,75.38
0.92253,65.387,77.105
1.0015,63.451,76.147
1.0479,63.366,73.638
1.1252,60.094,73.722
1.2432,64.26,76.073
1.3222,63.38,76.907
1.3583,64.503,75.174
1.4356,61.57,74.262
1.5639,64.745,75.829
1.6429,62.792,76.176
1.6687,63.486,74.37
1.7461,60.878,74.09
1.8846,64.87,76.114
1.9636,63.4,76.642
1.9792,64.011,74.614
2.0565,60.994,73.948
2.2052,64.511,76.216
2.2842,62.858,76.92
2.2896,63.664,74.644
2.367,61.076,74.105
2.5259,64.812,76.309
2.6049,63.042,76.234
2.6001,63.557,73.662
2.6774,60.989,74.006
2.8466,65.124,76.871
2.9256,63.583,76.807
2.9105,63.742,74.205
2.9878,60.516,74.331
3.1673,64.444,76.954
3.2463,63.242,76.927
3.2209,63.954,73.806
3.2983,60.701,73.062
3.4879,64.388,75.976
3.5669,63.27,76.901
3.5314,64.513,74.66
3.6087,61.689,74.277
3.8086,64.66,76.342
3.8876,62.465,76.19
3.8418,63.252,74.393
3.9191,61.009,74.986
4.1293,64.986,76.61
4.2083,63.152,75.765
4.1522,63.494,73.625
4.2296,60.81,74.161
4.45,65.033,76.75
4.529,63.649,76.722
4.4627,63.96,73.898
4.54,60.729,73.948
4.7707,64.444,77.137
4.8497,63.062,77.271
4.7731,63.83,74.092
4.8505,60.947,73.745
5.0913,64.562,76.277
5.1703,62.964,76.268
5.0836,63.743,74.047
5.1609,61.35,74.438
5.412,65.367,76.926
5.491,63.564,76.444
5.394,63.501,73.346
5.4713,60.287,73.436
5.7327,64.507,76.52
5.8117,63.554,77.078
5.7044,64.232,74.539
5.7818,60.824,73.798
6.0534,64.203,76.396
6.1324,62.834,77.479
6.0149,63.87,75.212
6.0922,61.022,73.767
6.374,64.518,75.466


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_091.csv <==
x,qOut,qIn
0.0395,63.747,76.763
0.11655,64.017,74.056
0.19389,60.598,73.855
0.28118,64.202,76.384
0.36018,62.944,76.807
0.42699,64.004,74.799
0.50433,61.175,74.253
0.60185,64.597,75.976
0.68085,62.861,76.113
0.73743,63.727,74.358
0.81477,61.204,74.54
0.92253,64.99,76.204
1.0015,63.226,76.075
1.0479,63.752,74.217
1.1252,60.996,74.182
1.2432,64.752,76.324
1.3222,63.043,76.61
1.3583,63.602,74.413
1.4356,60.944,74.259
1.5639,64.778,76.75
1.6429,63.049,76.67
1.6687,63.449,73.909
1.7461,60.7,74.051
1.8846,64.869,77.05
1.9636,63.544,76.86
1.9792,63.986,73.215
2.0565,60.834,72.973
2.2052,64.666,76.669
2.2842,63.399,77.097
2.2896,64.104,74.355
2.367,61.069,74.596
2.5259,64.515,77.077
2.6049,62.8,76.529
2.6001,63.437,73.644
2.6774,60.569,73.762
2.8466,64.597,76.412
2.9256,63.448,76.544
2.9105,64.409,74.3
2.9878,61.498,74.211
3.1673,64.79,76.433
3.2463,62.873,76.722
3.2209,63.54,74.501
3.2983,60.944,74.204
3.4879,64.756,76.429
3.5669,63.049,76.089
3.5314,63.622,73.309
3.6087,60.985,73.79
3.8086,65.038,77.133
3.8876,63.511,77.094
3.8418,63.863,73.916
3.9191,60.736,74.165
4.1293,64.313,77.023
4.2083,62.724,76.507
4.1522,63.535,73.767
4.2296,61.09,74.038
4.45,65.087,76.67
4.529,63.411,76.68
4.4627,63.66,73.956
4.54,60.893,74.167
4.7707,65.066,77.439
4.8497,63.599,76.802
4.7731,63.646,72.577
4.8505,60.164,72.888
5.0913,64.318,77.28
5.1703,63.631,77.866
5.0836,64.674,74.611
5.1609,61.208,73.561
5.412,64.005,75.426
5.491,62.261,75.958
5.394,63.552,74.426
5.4713,61.519,74.693
5.7327,65.427,77.192
5.8117,63.401,76.905
5.7044,63.414,74.108
5.7818,60.403,74.133
6.0534,64.441,76.452
6.1324,63.15,76.185
6.0149,63.918,73.714
6.0922,61.211,74.07
6.374,65.217,76.795


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_092.csv <==
x,qOut,qIn
0.0395,63.393,76.708
0.11655,63.994,74.349
0.19389,61.084,74.131
0.28118,64.841,76.465
0.36018,63.282,76.821
0.42699,63.74,74.205
0.50433,60.532,73.469
0.60185,64.327,76.447
0.68085,63.177,77.214
0.73743,64.264,74.744
0.81477,61.286,74.027
0.92253,64.462,75.59
1.0015,62.638,75.966
1.0479,63.676,74.459
1.1252,61.448,74.316
1.2432,65.226,76.313
1.3222,63.187,76.4
1.3583,63.39,74.446
1.4356,60.656,74.921
1.5639,64.725,77.207
1.6429,63.194,76.555
1.6687,63.614,73.383
1.7461,60.531,73.373
1.8846,64.527,76.576
1.9636,63.438,76.878
1.9792,64.441,74.519
2.0565,61.616,74.569
2.2052,64.872,76.359
2.2842,62.816,75.972
2.2896,63.301,73.742
2.367,60.686,74.039
2.5259,64.919,76.782
2.6049,63.617,76.796
2.6001,64.108,73.82
2.6774,60.822,73.631
2.8466,64.298,76.722
2.9256,62.834,77.08
2.9105,63.824,74.765
2.9878,61.259,74.704
3.1673,64.777,76.243
3.2463,62.805,75.62
3.2209,63.302,73.409
3.2983,60.89,74.174
3.4879,65.312,77.307
3.5669,63.926,77.11
3.5314,64.001,73.922
3.6087,60.547,73.744
3.8086,64.242,76.438
3.8876,62.987,76.312
3.8418,63.838,73.921
3.9191,61.038,74.411
4.1293,64.926,76.826
4.2083,63.506,76.837
4.1522,64.003,74.469
4.2296,60.658,73.701
4.45,64.153,75.589
4.529,62.841,76.502
4.4627,64.106,75.039
4.54,61.615,74.155
4.7707,64.984,75.741
4.8497,62.868,76.413
4.7731,63.395,74.539
4.8505,60.984,74.125
5.0913,64.949,76.719
5.1703,63.117,77.061
5.0836,63.373,74.193
5.1609,60.637,74.082
5.412,64.846,77.088
5.491,63.48,76.628
5.394,63.818,72.994
5.4713,60.68,73.014
5.7327,64.803,76.674
5.8117,63.784,77.554
5.7044,64.388,74.683
5.7818,60.942,73.68
6.0534,64.171,76.295
6.1324,62.63,77.065
6.0149,63.584,74.313
6.0922,60.95,73.499
6.374,64.846,76.131


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_093.csv <==
x,qOut,qIn
0.0395,63.051,76.415
0.11655,63.619,74.291
0.19389,60.907,74.31
0.28118,64.844,77.077
0.36018,63.294,77.054
0.42699,63.691,74.119
0.50433,60.434,73.693
0.60185,64.2,76.131
0.68085,63.065,76.611
0.73743,64.291,74.284
0.81477,61.574,73.866
0.92253,64.923,76.145
1.0015,63.007,76.535
1.0479,63.741,74.757
1.1252,61.19,74.839
1.2432,64.739,76.613
1.3222,62.704,76.009
1.3583,63.245,73.391
1.4356,60.83,73.938
1.5639,65.062,76.994
1.6429,63.551,76.394
1.6687,63.891,73.476
1.7461,61.028,74.549
1.8846,64.866,77.285
1.9636,63.175,76.263
1.9792,63.368,73.494
2.0565,60.322,74.352
2.2052,64.556,77.396
2.2842,63.551,77.181
2.2896,64.226,73.999
2.367,60.819,73.404
2.5259,64.259,75.913
2.6049,62.988,76.521
2.6001,64.217,74.665
2.6774,61.674,74.352
2.8466,65.091,76.141
2.9256,63.033,76.457
2.9105,63.446,74.557
2.9878,60.734,74.307
3.1673,64.699,76.598
3.2463,63.178,76.77
3.2209,63.775,74.097
3.2983,60.884,73.52
3.4879,64.734,76.039
3.5669,63.316,76.422
3.5314,64.026,74.011
3.6087,61.176,74.278
3.8086,64.818,77.125
3.8876,63.106,77.101
3.8418,63.619,74.073
3.9191,60.64,73.317
4.1293,64.287,75.755
4.2083,62.788,76.523
4.1522,63.765,74.835
4.2296,61.578,75.003
4.45,65.431,77.342
4.529,63.264,76.608
4.4627,63.013,73.035
4.54,59.883,73.037
4.7707,64.469,76.634
4.8497,63.844,77.443
4.7731,64.762,74.183
4.8505,61.371,73.091
5.0913,64.527,76.418
5.1703,62.933,77.503
5.0836,63.82,74.534
5.1609,60.97,73.432
5.412,64.49,76.159
5.491,62.851,76.731
5.394,63.673,74.129
5.4713,61.113,74.404
5.7327,65.011,77.026
5.8117,63.359,76.565
5.7044,63.719,73.883
5.7818,60.623,73.903
6.0534,64.494,76.266
6.1324,63.242,76.805
6.0149,64.141,74.586
6.0922,61.308,73.727
6.374,64.816,75.872


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_094.csv <==
x,qOut,qIn
0.0395,63.327,76.366
0.11655,63.652,73.767
0.19389,60.666,73.796
0.28118,64.687,76.505
0.36018,63.435,76.679
0.42699,64.049,74.099
0.50433,60.858,73.85
0.60185,64.415,76.286
0.68085,62.994,76.901
0.73743,63.852,74.927
0.81477,60.95,74.405
0.92253,64.481,76.343
1.0015,62.866,76.362
1.0479,63.737,74.221
1.1252,61.031,74.467
1.2432,64.819,76.272
1.3222,63.29,75.922
1.3583,64.123,74.301
1.4356,61.408,74.474
1.5639,64.86,76.001
1.6429,62.89,76.129
1.6687,63.475,75.05
1.7461,61.096,75.177
1.8846,65.003,76.452
1.9636,63.054,75.952
1.9792,63.158,73.507
2.0565,60.298,73.639
2.2052,64.849,76.779
2.2842,63.977,77.254
2.2896,64.521,74.088
2.367,60.891,73.204
2.5259,64.146,76.387
2.6049,62.795,77.506
2.6001,63.969,74.958
2.6774,61.308,74.096
2.8466,64.643,76.04
2.9256,62.682,75.948
2.9105,63.422,73.567
2.9878,61.175,73.909
3.1673,65.363,76.91
3.2463,63.649,77.007
3.2209,63.694,74.269
3.2983,60.65,74.389
3.4879,64.57,76.818
3.5669,63.082,76.31
3.5314,63.482,73.287
3.6087,60.476,73.267
3.8086,64.753,77.175
3.8876,63.832,78.188
3.8418,64.481,74.682
3.9191,60.938,73.331
4.1293,64.02,75.674
4.2083,62.479,76.063
4.1522,63.645,74.13
4.2296,61.388,74.375
4.45,65.452,76.592
4.529,63.767,76.964
4.4627,63.825,74.682
4.54,60.408,73.719
4.7707,64.126,76.107
4.8497,62.919,77.026
4.7731,64.021,74.588
4.8505,61.27,73.622
5.0913,64.805,75.883
5.1703,63.11,76.491
5.0836,63.896,74.372
5.1609,61.297,74.295
5.412,64.927,76.47
5.491,63.011,76.253
5.394,63.444,74.045
5.4713,60.722,74.429
5.7327,64.712,76.925
5.8117,63.215,76.715
5.7044,63.776,74.049
5.7818,60.84,74.06
6.0534,64.606,76.401
6.1324,63.129,76.434
6.0149,63.877,74.292
6.0922,61.212,74.309
6.374,65.027,76.586


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_095.csv <==
x,qOut,qIn
0.0395,63.232,75.719
0.11655,63.508,73.901
0.19389,60.722,75.056
0.28118,64.754,77.331
0.36018,63.251,76.648
0.42699,63.649,73.934
0.50433,60.43,73.829
0.60185,64.207,76.224
0.68085,63.039,76.559
0.73743,64.234,74.707
0.81477,61.709,74.592
0.92253,65.159,76.09
1.0015,63.083,75.811
1.0479,63.451,74.004
1.1252,60.785,74.369
1.2432,64.914,76.922
1.3222,63.468,76.942
1.3583,63.928,74.073
1.4356,60.703,73.705
1.5639,64.243,76.424
1.6429,62.809,76.79
1.6687,63.923,74.344
1.7461,61.533,74.276
1.8846,65.098,76.402
1.9636,63.004,75.692
1.9792,63.349,73.138
2.0565,60.939,74.22
2.2052,65.205,77.556
2.2842,63.552,77.111
2.2896,63.53,73.707
2.367,60.256,73.816
2.5259,64.206,77.086
2.6049,63.037,76.925
2.6001,63.901,73.527
2.6774,61.084,73.642
2.8466,64.882,77.133
2.9256,63.393,76.96
2.9105,63.992,73.807
2.9878,61.123,74.224
3.1673,64.802,76.39
3.2463,63.13,75.81
3.2209,63.593,73.712
3.2983,60.806,74.302
3.4879,64.965,77.357
3.5669,63.658,77.535
3.5314,63.942,74.259
3.6087,60.285,73.176
3.8086,63.793,75.539
3.8876,62.754,76.442
3.8418,64.276,74.634
3.9191,61.812,74.246
4.1293,65.139,76.679
4.2083,63.024,76.938
4.1522,63.578,74.495
4.2296,60.917,74.556
4.45,64.518,76.224
4.529,62.659,75.374
4.4627,63.468,73.673
4.54,61.365,74.957
4.7707,65.566,76.991
4.8497,63.686,76.013
4.7731,63.506,73.598
4.8505,60.355,74.33
5.0913,64.524,77.21
5.1703,63.359,76.946
5.0836,63.938,73.892
5.1609,60.719,73.765
5.412,64.389,76.296
5.491,63.116,76.408
5.394,64.107,74.318
5.4713,61.333,74.423
5.7327,64.878,76.686
5.8117,63.123,76.614
5.7044,63.737,74.278
5.7818,60.864,74.153
6.0534,64.526,76.307
6.1324,62.945,76.089
6.0149,63.837,73.875
6.0922,61.37,74.464
6.374,65.128,76.521


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_096.csv <==
x,qOut,qIn
0.0395,63.116,76.473
0.11655,63.304,73.467
0.19389,60.252,73.274
0.28118,64.6,77.019
0.36018,63.782,77.956
0.42699,64.639,74.726
0.50433,61.112,73.355
0.60185,64.008,75.624
0.68085,62.354,76.42
0.73743,63.679,74.626
0.81477,61.616,74.508
0.92253,65.447,76.433
1.0015,63.384,76.086
1.0479,63.437,73.948
1.1252,60.569,74.505
1.2432,64.77,77.065
1.3222,63.464,76.892
1.3583,63.935,73.887
1.4356,60.643,73.576
1.5639,64.328,76.196
1.6429,63.123,76.387
1.6687,64.238,74.271
1.7461,61.501,74.263
1.8846,64.868,76.162
1.9636,62.94,76.21
1.9792,63.562,74.523
2.0565,60.923,74.799
2.2052,64.666,76.764
2.2842,62.904,76.464
2.2896,63.482,74.3
2.367,60.824,74.381
2.5259,64.818,76.211
2.6049,63.322,75.878
2.6001,63.873,73.789
2.6774,61.116,74.332
2.8466,65.121,77.032
2.9256,63.605,76.866
2.9105,63.827,74.174
2.9878,60.452,73.823
3.1673,64.168,75.834
3.2463,62.986,76.347
3.2209,64.034,74.745
3.2983,61.267,74.247
3.4879,64.872,76.231
3.5669,63.205,76.87
3.5314,63.81,74.568
3.6087,60.763,73.913
3.8086,64.346,76.018
3.8876,62.877,76.327
3.8418,63.983,74.634
3.9191,61.469,74.54
4.1293,64.936,76.123
4.2083,62.899,76.174
4.1522,63.468,74.694
4.2296,61.054,74.85
4.45,65,76.583
4.529,63.153,76.196
4.4627,63.448,73.441
4.54,60.742,73.376
4.7707,64.985,76.649
4.8497,63.644,76.787
4.7731,63.983,73.895
4.8505,60.896,74.499
5.0913,64.638,77.61
5.1703,63.08,77.127
5.0836,63.47,73.619
5.1609,60.304,73.327
5.412,64.29,76.25
5.491,63.299,76.658
5.394,64.402,74.227
5.4713,61.593,74.102
5.7327,65.048,76.474
5.8117,63.225,76.704
5.7044,63.72,74.368
5.7818,60.759,73.488
6.0534,64.432,75.695
6.1324,62.918,76.924
6.0149,63.76,75.185
6.0922,61.232,74.422
6.374,64.987,76.41


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_097.csv <==
x,qOut,qIn
0.0395,63.135,76.303
0.11655,63.072,73.013
0.19389,59.883,73.072
0.28118,64.301,76.609
0.36018,63.642,77.532
0.42699,64.801,74.494
0.50433,61.698,73.677
0.60185,64.663,76.489
0.68085,62.656,76.463
0.73743,63.46,73.509
0.81477,61.007,74.038
0.92253,64.949,77.122
1.0015,63.293,76.717
1.0479,63.77,74.002
1.1252,60.94,74.399
1.2432,64.664,76.926
1.3222,62.96,76.418
1.3583,63.491,73.401
1.4356,60.865,73.856
1.5639,65.035,77.14
1.6429,63.618,76.643
1.6687,63.929,73.207
1.7461,60.8,73.793
1.8846,64.634,77.339
1.9636,63.255,77.15
1.9792,63.803,74.074
2.0565,60.722,74.119
2.2052,64.421,76.674
2.2842,63.015,76.578
2.2896,63.809,73.957
2.367,61.015,73.953
2.5259,64.929,76.767
2.6049,63.538,76.759
2.6001,64.143,73.801
2.6774,61.007,73.548
2.8466,64.54,76.214
2.9256,63.035,76.396
2.9105,63.915,74.308
2.9878,61.218,74.665
3.1673,64.749,76.68
3.2463,62.869,76.27
3.2209,63.389,73.99
3.2983,60.629,74.239
3.4879,64.613,76.681
3.5669,63.229,76.57
3.5314,63.994,74.145
3.6087,61.175,74.221
3.8086,64.766,76.539
3.8876,63.025,76.479
3.8418,63.65,74.234
3.9191,61.069,74.55
4.1293,64.991,76.752
4.2083,63.296,75.897
4.1522,63.615,73.183
4.2296,60.705,73.833
4.45,64.829,76.919
4.529,63.578,77.295
4.4627,64.073,74.61
4.54,60.817,73.926
4.7707,64.235,76.221
4.8497,62.674,76.348
4.7731,63.528,74.148
4.8505,60.999,74.271
5.0913,65.131,76.676
5.1703,63.721,76.58
5.0836,64.039,73.639
5.1609,60.625,73.556
5.412,64.32,76.762
5.491,63.168,77.146
5.394,64.261,74.891
5.4713,61.237,74.758
5.7327,64.275,75.969
5.8117,62.363,75.551
5.7044,63.502,74.183
5.7818,61.458,74.534
6.0534,65.404,75.966
6.1324,63.422,75.707
6.0149,63.614,74.573
6.0922,61.058,75.535
6.374,65.058,77.445


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_098.csv <==
x,qOut,qIn
0.0395,63.016,76.452
0.11655,63.876,73.578
0.19389,61.065,73.483
0.28118,64.863,76.146
0.36018,63.425,76.413
0.42699,64.171,74.808
0.50433,61.309,75.037
0.60185,64.62,76.546
0.68085,62.588,76.233
0.73743,63.102,74.015
0.81477,60.451,74.21
0.92253,64.715,76.76
1.0015,63.554,76.41
1.0479,64.291,73.874
1.1252,61.203,74.112
1.2432,64.711,76.318
1.3222,63.137,76.368
1.3583,63.92,74.649
1.4356,61.137,74.677
1.5639,64.672,76.295
1.6429,62.868,76.191
1.6687,63.513,74.218
1.7461,60.907,74.128
1.8846,64.891,76.081
1.9636,63.355,76.086
1.9792,63.86,74.158
2.0565,61.005,74.421
2.2052,64.822,76.889
2.2842,63.213,77.178
2.2896,63.626,74.476
2.367,60.529,73.419
2.5259,64.286,75.937
2.6049,62.959,76.848
2.6001,63.95,74.538
2.6774,61.423,74.23
2.8466,65.174,76.886
2.9256,63.332,76.954
2.9105,63.613,73.733
2.9878,60.644,73.298
3.1673,64.589,76.493
3.2463,63.252,76.881
3.2209,64.018,74.072
3.2983,61.351,73.853
3.4879,65.043,76.44
3.5669,63.182,76.531
3.5314,63.319,73.912
3.6087,60.397,74.097
3.8086,64.745,77.356
3.8876,63.686,77.431
3.8418,64.045,73.658
3.9191,60.234,72.697
4.1293,63.808,75.817
4.2083,63.028,77.502
4.1522,64.682,75.833
4.2296,61.904,74.176
4.45,64.629,75.245
4.529,62.315,75.927
4.4627,63.255,74.364
4.54,61.186,74.159
4.7707,65.307,76.415
4.8497,63.516,76.57
4.7731,63.759,74.364
4.8505,60.854,74.648
5.0913,64.663,76.998
5.1703,63.012,76.26
5.0836,63.491,73.559
5.1609,60.637,74.146
5.412,64.739,76.66
5.491,63.522,76.623
5.394,64.223,74.36
5.4713,61.194,74.089
5.7327,64.7,76.08
5.8117,63.04,76.331
5.7044,63.695,74.173
5.7818,60.955,73.977
6.0534,64.826,76.639
6.1324,63.278,77.084
6.0149,63.754,74.589
6.0922,60.693,74.18
6.374,64.422,76.519


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_099.csv <==
x,qOut,qIn
0.0395,63.105,76.748
0.11655,63.622,74.322
0.19389,60.775,74.388
0.28118,64.641,76.621
0.36018,63.162,76.357
0.42699,63.794,73.468
0.50433,60.927,73.484
0.60185,64.838,76.524
0.68085,63.459,77.088
0.73743,64.063,75.121
0.81477,61.073,74.962
0.92253,64.534,76.53
1.0015,62.743,76.047
1.0479,63.306,73.527
1.1252,60.534,73.292
1.2432,64.867,76.041
1.3222,63.914,76.85
1.3583,64.65,74.728
1.4356,61.337,74.171
1.5639,64.473,76.155
1.6429,62.695,76.603
1.6687,63.419,74.408
1.7461,60.543,74.002
1.8846,64.437,76.64
1.9636,63.207,77.222
1.9792,64.233,74.607
2.0565,61.23,73.897
2.2052,64.424,75.99
2.2842,62.632,76.091
2.2896,63.819,74.149
2.367,61.755,74.635
2.5259,65.378,76.661
2.6049,63.034,75.631
2.6001,63.187,73.435
2.6774,60.877,75.096
2.8466,65.167,77.71
2.9256,63.359,76.02
2.9105,63.24,72.873
2.9878,60.134,74.222
3.1673,64.554,77.474
3.2463,63.678,76.982
3.2209,64.345,73.589
3.2983,60.904,73.318
3.4879,64.303,76.681
3.5669,62.979,76.984
3.5314,64.113,74.366
3.6087,61.482,74.567
3.8086,64.846,76.385
3.8876,62.82,75.548
3.8418,63.359,73.718
3.9191,60.874,74.943
4.1293,65.094,77.247
4.2083,63.612,76.823
4.1522,63.896,74.036
4.2296,60.569,73.418
4.45,64.216,76.115
4.529,62.931,76.58
4.4627,64.046,74.3
4.54,61.595,74.587
4.7707,65.181,76.972
4.8497,63.121,76.334
4.7731,63.348,73.463
4.8505,60.528,74.086
5.0913,64.668,77.06
5.1703,63.38,76.502
5.0836,64.055,73.663
5.1609,61.089,74.139
5.412,64.705,76.686
5.491,63.096,76.345
5.394,63.748,74.026
5.4713,60.986,74.525
5.7327,64.762,76.844
5.8117,63.126,76.332
5.7044,63.656,73.87
5.7818,60.793,74.049
6.0534,64.689,76.439
6.1324,63.269,76.497
6.0149,63.943,74.051
6.0922,61.094,74.059
6.374,64.774,76.761


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_100.csv <==
x,qOut,qIn
0.0395,63.719,77.029
0.11655,63.808,73.571
0.19389,60.174,73.504
0.28118,63.861,76.384
0.36018,62.891,77.018
0.42699,64.346,74.991
0.50433,61.822,74.277
0.60185,65.018,75.711
0.68085,62.808,75.797
0.73743,63.37,73.892
0.81477,61.085,74.426
0.92253,65.278,77.256
1.0015,63.555,76.597
1.0479,63.635,73.483
1.1252,60.394,73.993
1.2432,64.293,76.857
1.3222,63.098,76.589
1.3583,64.054,74.02
1.4356,61.203,74.445
1.5639,64.693,76.82
1.6429,62.964,76.219
1.6687,63.755,73.92
1.7461,61.185,74.488
1.8846,64.876,76.455
1.9636,63.031,75.77
1.9792,63.575,73.914
2.0565,61.176,74.943
2.2052,65.192,77.097
2.2842,63.314,76.086
2.2896,63.27,73.548
2.367,60.259,74.268
2.5259,64.631,77.095
2.6049,63.631,77.074
2.6001,64.154,74.12
2.6774,60.724,73.435
2.8466,64.353,75.997
2.9256,63.21,76.935
2.9105,64.236,74.735
2.9878,61.278,73.687
3.1673,64.713,76.097
3.2463,63.075,76.968
3.2209,63.845,74.604
3.2983,60.95,73.997
3.4879,64.54,76.044
3.5669,62.971,76.082
3.5314,63.865,74.154
3.6087,61.16,74.537
3.8086,64.79,76.461
3.8876,63.07,76.7
3.8418,63.763,75.178
3.9191,61.032,74.524
4.1293,64.596,75.784
4.2083,62.771,75.435
4.1522,63.466,73.342
4.2296,61.113,74.218
4.45,65.367,76.877
4.529,63.802,76.733
4.4627,63.843,74.693
4.54,60.447,74.795
4.7707,64.103,76.699
4.8497,62.751,76.421
4.7731,63.674,74.151
4.8505,60.877,73.999
5.0913,64.741,75.956
5.1703,63.419,76.356
5.0836,64.354,74.84
5.1609,61.611,74.646
5.412,64.969,76.13
5.491,62.918,75.981
5.394,63.422,74.002
5.4713,60.789,74.163
5.7327,64.788,76.668
5.8117,63.261,76.877
5.7044,63.856,74.403
5.7818,61.045,74.048
6.0534,64.685,76.197
6.1324,62.928,75.889
6.0149,63.449,73.578
6.0922,60.9,74.549
6.374,65.161,77.654


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_101.csv <==
x,qOut,qIn
0.0395,63.27,76.637
0.11655,63.837,73.992
0.19389,60.707,73.933
0.28118,64.388,76.544
0.36018,63.057,76.72
0.42699,64.078,74.71
0.50433,61.315,74.63
0.60185,64.701,75.853
0.68085,62.818,75.589
0.73743,63.587,74.178
0.81477,61.183,74.546
0.92253,65.133,76.659
1.0015,63.353,76.831
1.0479,63.666,74.586
1.1252,60.803,73.961
1.2432,64.593,76.1
1.3222,62.95,76.055
1.3583,63.501,73.554
1.4356,60.975,74.156
1.5639,65.255,77.301
1.6429,63.798,77.204
1.6687,63.797,73.787
1.7461,60.199,73.2
1.8846,63.97,76.454
1.9636,62.976,77.453
1.9792,64.182,75.081
2.0565,61.429,74.097
2.2052,64.783,75.899
2.2842,62.894,76.427
2.2896,63.579,73.879
2.367,61.073,73.225
2.5259,65.145,76.336
2.6049,63.597,77.124
2.6001,63.948,74.61
2.6774,60.955,74.45
2.8466,64.578,76.941
2.9256,62.836,76.701
2.9105,63.24,73.608
2.9878,60.348,73.388
3.1673,64.683,76.532
3.2463,63.777,77.017
3.2209,64.53,74.054
3.2983,61.174,73.465
3.4879,64.517,76.325
3.5669,63.046,77.297
3.5314,63.926,74.888
3.6087,60.971,73.814
3.8086,64.398,75.85
3.8876,62.763,76.309
3.8418,63.675,74.435
3.9191,61.093,74.718
4.1293,64.969,77.052
4.2083,63.38,76.655
4.1522,63.931,74.124
4.2296,60.79,73.961
4.45,64.321,75.725
4.529,62.87,75.876
4.4627,64.089,74.479
4.54,61.852,74.755
4.7707,65.313,76.335
4.8497,62.942,75.828
4.7731,63.058,74.106
4.8505,60.553,74.943
5.0913,64.888,77.09
5.1703,63.402,76.259
5.0836,63.618,73.473
5.1609,60.376,73.723
5.412,64.444,76.47
5.491,63.486,77.213
5.394,64.422,75.052
5.4713,61.27,73.8
5.7327,64.452,75.879
5.8117,62.697,76.655
5.7044,63.603,74.334
5.7818,61.139,73.999
6.0534,65.058,76.42
6.1324,63.4,76.399
6.0149,63.796,74.025
6.0922,60.847,74.283
6.374,64.72,76.751


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_102.csv <==
x,qOut,qIn
0.0395,62.903,75.812
0.11655,63.373,73.379
0.19389,60.924,73.994
0.28118,65.255,77.109
0.36018,63.768,76.983
0.42699,63.771,73.922
0.50433,60.474,73.972
0.60185,64.436,77.045
0.68085,63.244,77.057
0.73743,63.826,73.719
0.81477,60.612,73.228
0.92253,64.506,76.605
1.0015,63.473,77.402
1.0479,64.423,74.31
1.1252,61.227,73.625
1.2432,64.449,76.194
1.3222,62.816,76.409
1.3583,63.84,74.369
1.4356,61.262,74.438
1.5639,64.86,76.22
1.6429,63.035,76.109
1.6687,63.634,74.424
1.7461,60.941,74.67
1.8846,64.768,76.527
1.9636,63.124,76.199
1.9792,63.7,74.076
2.0565,60.867,74.12
2.2052,64.688,76.257
2.2842,63.181,76.551
2.2896,63.874,74.688
2.367,61.164,74.571
2.5259,64.86,76.422
2.6049,63.066,76.14
2.6001,63.438,73.776
2.6774,60.605,74.18
2.8466,64.825,76.922
2.9256,63.659,76.788
2.9105,64.201,74.325
2.9878,60.79,74.187
3.1673,64.244,76.034
3.2463,62.921,76.542
3.2209,64.081,74.864
3.2983,61.396,73.923
3.4879,64.808,75.494
3.5669,62.942,76.167
3.5314,63.683,74.899
3.6087,61.302,74.818
3.8086,65.109,76.272
3.8876,63.11,75.898
3.8418,63.22,73.759
3.9191,60.28,74.087
4.1293,64.632,76.965
4.2083,63.648,77.662
4.1522,64.333,74.833
4.2296,60.851,73.211
4.45,64.024,75.359
4.529,62.563,76.501
4.4627,63.89,74.734
4.54,61.693,74.5
4.7707,65.393,76.725
4.8497,63.305,76.145
4.7731,63.466,73.345
4.8505,60.577,73.925
5.0913,64.623,76.372
5.1703,63.281,76.515
5.0836,63.982,74.963
5.1609,61.107,75.26
5.412,64.643,76.986
5.491,62.843,76.251
5.394,63.384,73.718
5.4713,60.469,73.738
5.7327,64.553,76.05
5.8117,63.502,76.325
5.7044,64.636,74.245
5.7818,61.838,74.287
6.0534,64.944,76.612
6.1324,62.743,76.532
6.0149,63.316,74.413
6.0922,60.866,74.701
6.374,64.727,76.513


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_103.csv <==
x,qOut,qIn
0.0395,62.747,76.321
0.11655,63.54,74.736
0.19389,61.125,74.295
0.28118,65.051,76.294
0.36018,63.257,76.547
0.42699,63.457,74.002
0.50433,60.526,73.957
0.60185,64.709,77.124
0.68085,63.511,77.436
0.73743,64.048,74.101
0.81477,60.755,73.141
0.92253,64.34,75.719
1.0015,63.043,76.672
1.0479,64.061,74.734
1.1252,61.435,74.358
1.2432,65.073,76.749
1.3222,63.23,76.995
1.3583,63.544,74.066
1.4356,60.419,73.095
1.5639,64.312,75.735
1.6429,63.165,76.875
1.6687,64.271,74.648
1.7461,61.589,73.85
1.8846,64.944,76.294
1.9636,62.905,76.652
1.9792,63.323,74.112
2.0565,60.601,74.204
2.2052,64.643,77.057
2.2842,63.231,77.085
2.2896,63.817,74.213
2.367,60.764,73.951
2.5259,64.525,76.111
2.6049,63.198,76.25
2.6001,64.099,74.032
2.6774,61.283,73.873
2.8466,64.964,76.708
2.9256,63.362,77.17
2.9105,63.971,74.592
2.9878,60.912,74.095
3.1673,64.27,75.928
3.2463,62.552,75.839
3.2209,63.545,74.028
3.2983,61.327,74.763
3.4879,65.33,77.107
3.5669,63.473,76.238
3.5314,63.565,73.824
3.6087,60.487,74.536
3.8086,64.478,76.551
3.8876,63.207,76.236
3.8418,64.011,74.014
3.9191,61.099,73.944
4.1293,64.738,76.527
4.2083,63.17,76.759
4.1522,63.951,74.323
4.2296,61.222,74.193
4.45,64.661,76.189
4.529,62.697,76.011
4.4627,63.301,74.302
4.54,61.082,74.915
4.7707,65.296,77.222
4.8497,63.48,76.734
4.7731,63.307,73.332
4.8505,60.098,73.206
5.0913,64.535,76.912
5.1703,63.779,77.177
5.0836,64.512,73.431
5.1609,61.065,73.007
5.412,64.478,76.707
5.491,63.162,77.649
5.394,64.07,75.103
5.4713,60.993,74.323
5.7327,64.219,75.993
5.8117,62.497,75.974
5.7044,63.492,74.084
5.7818,61.063,74.258
6.0534,65.175,76.359
6.1324,63.741,76.602
6.0149,64.251,74.584
6.0922,61.116,74.113
6.374,64.493,75.852


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_104.csv <==
x,qOut,qIn
0.0395,63.382,76.422
0.11655,63.768,73.961
0.19389,60.906,73.93
0.28118,64.955,76.949
0.36018,63.544,77.434
0.42699,63.822,73.948
0.50433,60.419,73.1
0.60185,64.195,76.458
0.68085,63.127,77.037
0.73743,64.235,74.089
0.81477,61.33,73.706
0.92253,64.696,76.364
1.0015,62.963,76.829
1.0479,63.783,74.717
1.1252,61.158,74.358
1.2432,64.742,76.175
1.3222,62.865,75.97
1.3583,63.429,73.668
1.4356,60.873,74.275
1.5639,65.05,77.335
1.6429,63.602,76.996
1.6687,63.932,73.957
1.7461,60.627,74.149
1.8846,64.213,76.507
1.9636,62.845,76.395
1.9792,63.904,74.301
2.0565,61.397,74.294
2.2052,65.136,76.278
2.2842,63.338,75.896
2.2896,63.739,73.627
2.367,60.924,74.187
2.5259,64.873,76.906
2.6049,63.359,76.609
2.6001,63.821,73.763
2.6774,60.604,74.031
2.8466,64.14,76.979
2.9256,62.711,76.978
2.9105,63.865,74.705
2.9878,61.418,74.779
3.1673,64.815,76.097
3.2463,62.671,75.126
3.2209,63.253,73.125
3.2983,61.226,74.566
3.4879,65.678,77.777
3.5669,63.881,76.866
3.5314,63.525,73.358
3.6087,60.205,73.918
3.8086,64.287,77.154
3.8876,63.124,76.646
3.8418,63.786,73.513
3.9191,60.924,74.189
4.1293,64.969,77.336
4.2083,63.673,76.746
4.1522,64.075,73.379
4.2296,60.648,73.385
4.45,64.309,76.46
4.529,63.174,77.279
4.4627,64.29,75.066
4.54,61.402,74.276
4.7707,64.552,76.171
4.8497,62.575,76.02
4.7731,63.387,73.578
4.8505,61.037,74.015
5.0913,65.171,76.718
5.1703,63.603,76.53
5.0836,63.949,74.166
5.1609,60.939,74.717
5.412,64.6,77.076
5.491,62.927,76.046
5.394,63.458,73.374
5.4713,60.612,74.1
5.7327,64.688,76.522
5.8117,63.474,76.596
5.7044,64.234,74.661
5.7818,61.242,74.376
6.0534,64.613,76.326
6.1324,62.788,76.624
6.0149,63.455,74.38
6.0922,60.919,73.971
6.374,64.945,76.299


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_105.csv <==
x,qOut,qIn
0.0395,62.724,75.968
0.11655,63.696,74.249
0.19389,61.193,74.672
0.28118,64.938,76.44
0.36018,63.193,75.913
0.42699,63.874,74.285
0.50433,61.221,74.889
0.60185,64.838,76.276
0.68085,62.932,75.385
0.73743,63.482,73.902
0.81477,60.979,75.194
0.92253,64.983,77.262
1.0015,63.264,76.506
1.0479,63.571,74.141
1.1252,60.632,74.042
1.2432,64.508,76.042
1.3222,63.071,75.984
1.3583,63.813,73.901
1.4356,61.342,74.623
1.5639,65.388,77.355
1.6429,63.641,76.657
1.6687,63.546,73.371
1.7461,60.094,73.425
1.8846,64.113,76.4
1.9636,63.226,77.107
1.9792,64.381,74.958
2.0565,61.449,74.11
2.2052,64.619,76.018
2.2842,62.697,76.58
2.2896,63.474,74.46
2.367,61.038,73.951
2.5259,65.049,76.223
2.6049,63.424,76.251
2.6001,63.797,73.787
2.6774,60.867,74.416
2.8466,64.809,77.401
2.9256,63.37,77.254
2.9105,63.811,74.351
2.9878,60.537,73.622
3.1673,64.157,75.435
3.2463,62.891,75.841
3.2209,64.052,74.212
3.2983,61.616,74.186
3.4879,65.366,76.506
3.5669,63.479,77.175
3.5314,63.626,74.839
3.6087,60.382,73.838
3.8086,64.007,76.129
3.8876,62.611,76.809
3.8418,63.732,74.727
3.9191,61.34,74.388
4.1293,65.149,76.144
4.2083,63.346,76.084
4.1522,63.719,74.079
4.2296,60.945,74.264
4.45,65.008,76.809
4.529,63.551,76.728
4.4627,63.932,74.024
4.54,60.659,73.931
4.7707,64.333,76.149
4.8497,63.044,76.443
4.7731,64.075,74.547
4.8505,61.317,73.978
5.0913,64.739,76.048
5.1703,62.884,76.736
5.0836,63.581,74.851
5.1609,61.111,74.505
5.412,64.896,76.345
5.491,62.993,76.039
5.394,63.281,73.569
5.4713,60.602,74.04
5.7327,65.048,77.073
5.8117,63.903,77.111
5.7044,64.159,73.791
5.7818,60.506,73.18
6.0534,64.094,76.542
6.1324,63.039,77.163
6.0149,64.229,74.59
6.0922,61.289,74.467
6.374,64.512,76.21


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_106.csv <==
x,qOut,qIn
0.0395,63.57,77.018
0.11655,63.621,74.515
0.19389,60.099,73.912
0.28118,63.872,76.193
0.36018,62.852,76.814
0.42699,64.115,74.687
0.50433,61.409,74.043
0.60185,64.955,75.723
0.68085,63.27,76.146
0.73743,64.053,74.41
0.81477,61.336,74.254
0.92253,64.85,76.438
1.0015,62.945,76.591
1.0479,63.565,74.71
1.1252,60.96,74.857
1.2432,64.68,76.311
1.3222,62.856,75.469
1.3583,63.414,73.489
1.4356,60.917,74.371
1.5639,65.175,76.961
1.6429,63.732,76.854
1.6687,63.949,74.491
1.7461,60.683,74.339
1.8846,64.349,76.315
1.9636,62.927,76.107
1.9792,63.68,73.979
2.0565,60.898,74.168
2.2052,64.933,76.667
2.2842,63.646,77.027
2.2896,64.203,74.603
2.367,60.87,73.811
2.5259,64.262,75.663
2.6049,62.813,76.097
2.6001,63.917,74.382
2.6774,61.363,74.413
2.8466,64.987,76.542
2.9256,63.156,76.524
2.9105,63.677,74.568
2.9878,60.8,74.598
3.1673,64.432,76.159
3.2463,62.785,75.942
3.2209,63.665,74.356
3.2983,61.226,74.7
3.4879,65.105,76.571
3.5669,63.326,76.113
3.5314,63.711,73.899
3.6087,60.903,74.4
3.8086,64.788,76.561
3.8876,63.203,76.205
3.8418,63.739,74.109
3.9191,60.977,74.229
4.1293,64.834,76.488
4.2083,63.206,76.655
4.1522,63.624,74.03
4.2296,60.732,73.855
4.45,64.677,77.08
4.529,63.26,77.097
4.4627,63.832,73.627
4.54,60.865,73.441
4.7707,64.616,76.261
4.8497,63.152,76.608
4.7731,63.827,74.433
4.8505,61.15,74.537
5.0913,65.029,77.174
5.1703,63.343,76.771
5.0836,63.492,73.279
5.1609,60.119,73.036
5.412,64.203,76.671
5.491,63.446,77.734
5.394,64.712,74.871
5.4713,61.565,73.919
5.7327,64.343,76.21
5.8117,62.313,76.152
5.7044,63.43,74.177
5.7818,61.399,74.866
6.0534,65.399,76.238
6.1324,63.466,75.126
6.0149,63.595,73.379
6.0922,60.861,74.636
6.374,65.07,77.217


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_107.csv <==
x,qOut,qIn
0.0395,63.274,76.645
0.11655,64.06,74.136
0.19389,61.115,73.931
0.28118,64.838,76.235
0.36018,63.369,76.625
0.42699,64.029,73.911
0.50433,61.02,73.173
0.60185,64.627,76.359
0.68085,63.086,77.273
0.73743,63.845,74.839
0.81477,61.084,74.423
0.92253,64.534,76.424
1.0015,62.604,76.068
1.0479,63.134,73.669
1.1252,60.648,74.289
1.2432,65.123,77.09
1.3222,63.939,77.035
1.3583,64.187,74.047
1.4356,60.626,73.352
1.5639,64.279,76.241
1.6429,63.171,76.976
1.6687,64.204,74.413
1.7461,61.199,74.037
1.8846,64.609,76.402
1.9636,63.004,76.85
1.9792,63.914,74.707
2.0565,61.134,73.815
2.2052,64.586,75.534
2.2842,62.809,76.182
2.2896,63.693,74.601
2.367,61.416,74.691
2.5259,65.25,77.017
2.6049,63.205,76.452
2.6001,63.266,73.379
2.6774,60.272,73.84
2.8466,64.491,77.06
2.9256,63.42,76.976
2.9105,64.3,73.875
2.9878,61.258,73.857
3.1673,64.585,76.656
3.2463,62.841,76.461
3.2209,63.724,73.831
3.2983,61.323,74.282
3.4879,65.072,76.665
3.5669,63.116,75.622
3.5314,63.391,73.196
3.6087,60.775,74.891
3.8086,64.979,78.178
3.8876,63.446,77.294
3.8418,63.568,73.667
3.9191,60.182,73.541
4.1293,63.999,76.24
4.2083,62.935,76.1
4.1522,64.153,73.798
4.2296,61.716,74.43
4.45,65.515,76.992
4.529,63.669,76.746
4.4627,63.768,74.169
4.54,60.417,74.009
4.7707,64.089,76.498
4.8497,62.815,76.535
4.7731,64.026,74.309
4.8505,61.462,74.246
5.0913,64.91,75.893
5.1703,62.958,75.932
5.0836,63.637,74.474
5.1609,61.304,74.862
5.412,65.137,77.136
5.491,63.077,76.383
5.394,63.198,73.198
5.4713,60.404,73.686
5.7327,64.685,76.93
5.8117,63.473,76.653
5.7044,64.075,73.608
5.7818,61.149,74.229
6.0534,64.845,77.438
6.1324,63.181,76.816
6.0149,63.539,73.629
6.0922,60.514,74.088
6.374,64.489,76.817


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_108.csv <==
x,qOut,qIn
0.0395,63.023,76.781
0.11655,63.799,74.251
0.19389,60.872,73.933
0.28118,64.544,76.453
0.36018,63.065,76.681
0.42699,63.886,74.353
0.50433,61.105,74.46
0.60185,64.749,76.487
0.68085,63.079,76.134
0.73743,63.754,74.041
0.81477,60.998,74.253
0.92253,64.826,76.488
1.0015,63.276,76.363
1.0479,63.927,74.126
1.1252,61.049,74.465
1.2432,64.655,76.673
1.3222,62.966,76.067
1.3583,63.679,73.829
1.4356,61.01,74.481
1.5639,64.776,76.601
1.6429,63.089,76.217
1.6687,63.687,74.224
1.7461,61.065,74.781
1.8846,64.893,76.811
1.9636,63.118,75.966
1.9792,63.445,73.595
2.0565,60.605,74.681
2.2052,64.81,77.389
2.2842,63.598,76.624
2.2896,64.149,73.552
2.367,60.832,73.606
2.5259,64.336,76.19
2.6049,62.98,76.241
2.6001,64.08,74.834
2.6774,61.618,75.402
2.8466,65.075,76.326
2.9256,62.895,75.505
2.9105,63.09,73.747
2.9878,60.308,74.089
3.1673,64.771,76.542
3.2463,63.816,76.986
3.2209,64.482,74.432
3.2983,60.937,73.432
3.4879,64.091,76.026
3.5669,62.634,77.096
3.5314,63.938,75.14
3.6087,61.494,74.618
3.8086,64.791,76.242
3.8876,62.609,75.638
3.8418,63.259,73.242
3.9191,61.098,74.266
4.1293,65.36,77.002
4.2083,63.626,76.393
4.1522,63.705,74.213
4.2296,60.819,75.118
4.45,64.744,77.565
4.529,63.058,76.419
4.4627,63.261,72.85
4.54,60.251,73.286
4.7707,64.656,76.888
4.8497,63.841,76.958
4.7731,64.62,73.855
4.8505,61.336,73.819
5.0913,64.658,76.814
5.1703,63.042,76.818
5.0836,63.722,73.86
5.1609,60.711,73.715
5.412,64.38,76.414
5.491,62.993,77.099
5.394,63.962,75.02
5.4713,61.288,74.345
5.7327,64.766,76.35
5.8117,62.847,76.121
5.7044,63.393,73.467
5.7818,60.853,74.058
6.0534,65.138,76.834
6.1324,63.798,76.583
6.0149,64.121,74.011
6.0922,60.813,73.98
6.374,64.427,76.545


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_109.csv <==
x,qOut,qIn
0.0395,62.975,76.857
0.11655,63.466,73.78
0.19389,60.659,73.67
0.28118,64.546,76.385
0.36018,63.096,76.358
0.42699,63.891,74.072
0.50433,61.363,74.613
0.60185,65.154,77.434
0.68085,63.248,76.61
0.73743,63.372,73.171
0.81477,60.346,73.768
0.92253,64.478,76.884
1.0015,63.357,76.786
1.0479,64.18,74.229
1.1252,61.311,74.103
1.2432,64.889,76.279
1.3222,63.158,76.242
1.3583,63.589,73.771
1.4356,60.727,73.656
1.5639,64.807,76.851
1.6429,63.519,77.556
1.6687,63.98,74.634
1.7461,60.614,73.685
1.8846,64.081,76.123
1.9636,62.715,77.02
1.9792,63.794,74.878
2.0565,61.256,73.957
2.2052,65.096,75.989
2.2842,63.473,76.271
2.2896,63.93,73.735
2.367,60.922,73.686
2.5259,64.811,76.67
2.6049,63.469,77.206
2.6001,64.135,74.788
2.6774,60.87,73.967
2.8466,64.051,75.503
2.9256,62.382,76.192
2.9105,63.558,74.835
2.9878,61.452,74.478
3.1673,65.314,76.519
3.2463,63.271,76.513
3.2209,63.353,73.977
3.2983,60.566,74.069
3.4879,64.836,76.7
3.5669,63.54,76.391
3.5314,63.942,73.307
3.6087,60.71,73.509
3.8086,64.586,77.266
3.8876,63.426,78.08
3.8418,64.218,74.833
3.9191,60.907,73.61
4.1293,63.94,75.879
4.2083,62.218,76.035
4.1522,63.51,73.754
4.2296,61.648,74.54
4.45,65.755,77.18
4.529,63.726,76.116
4.4627,63.575,73.395
4.54,60.636,74.658
4.7707,64.712,77.321
4.8497,63.201,76.352
4.7731,63.563,73.552
4.8505,60.656,73.968
5.0913,64.75,76.781
5.1703,63.477,76.687
5.0836,63.979,73.707
5.1609,60.876,73.694
5.412,64.68,76.919
5.491,63.329,77.231
5.394,63.93,74.243
5.4713,60.751,73.788
5.7327,64.337,76.546
5.8117,62.954,76.76
5.7044,63.937,74.028
5.7818,61.21,73.802
6.0534,64.863,76.102
6.1324,63.218,76.285
6.0149,63.908,74.364
6.0922,61.182,74.458
6.374,64.812,76.937


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_110.csv <==
x,qOut,qIn
0.0395,63.007,75.907
0.11655,63.278,73.605
0.19389,60.514,74.081
0.28118,64.646,76.731
0.36018,63.315,76.928
0.42699,63.943,74.858
0.50433,60.972,74.571
0.60185,64.551,76.356
0.68085,62.896,76.311
0.73743,63.586,73.619
0.81477,60.886,73.28
0.92253,64.959,76.631
1.0015,63.633,77.265
1.0479,64.244,74.346
1.1252,61.232,74.151
1.2432,64.574,76.85
1.3222,62.665,76.114
1.3583,63.208,73.263
1.4356,60.644,74.639
1.5639,65.003,77.474
1.6429,63.784,76.488
1.6687,64.159,73.326
1.7461,60.65,73.354
1.8846,64.224,76.368
1.9636,63.067,76.835
1.9792,64.274,74.807
2.0565,61.508,75.104
2.2052,64.597,76.709
2.2842,62.449,75.82
2.2896,63.208,73.859
2.367,60.913,74.46
2.5259,65.051,76.464
2.6049,63.454,75.845
2.6001,63.95,73.556
2.6774,61.348,74.647
2.8466,65.177,77.448
2.9256,63.229,76.508
2.9105,63.221,73.594
2.9878,60.296,74.283
3.1673,64.59,77.057
3.2463,63.438,76.467
3.2209,63.922,73.518
3.2983,60.735,73.74
3.4879,64.717,76.981
3.5669,63.646,77.395
3.5314,64.332,74.273
3.6087,60.856,73.33
3.8086,64.128,75.797
3.8876,62.763,76.601
3.8418,64.033,74.568
3.9191,61.554,74.238
4.1293,64.997,76.266
4.2083,62.959,76.294
4.1522,63.413,74.56
4.2296,60.785,74.938
4.45,64.795,76.706
4.529,63.234,76.073
4.4627,63.703,73.584
4.54,60.645,73.715
4.7707,64.61,76.243
4.8497,63.474,76.738
4.7731,64.41,74.883
4.8505,61.384,74.428
5.0913,64.486,76.07
5.1703,62.512,76.116
5.0836,63.317,74.379
5.1609,60.956,74.702
5.412,65.017,76.656
5.491,63.386,76.131
5.394,63.745,73.968
5.4713,60.75,74.651
5.7327,64.696,76.935
5.8117,63.367,76.562
5.7044,64.066,74.119
5.7818,60.986,73.805
6.0534,64.517,75.907
6.1324,63.007,76.093
6.0149,63.99,74.41
6.0922,61.512,74.845
6.374,65.082,76.597


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_111.csv <==
x,qOut,qIn
0.0395,62.964,76.907
0.11655,63.326,73.583
0.19389,60.6,73.09
0.28118,64.96,76.488
0.36018,63.83,76.997
0.42699,64.201,73.748
0.50433,60.891,73.572
0.60185,64.672,77.384
0.68085,63.402,77.793
0.73743,63.892,73.811
0.81477,60.314,72.738
0.92253,63.811,75.737
1.0015,62.791,76.984
1.0479,64.316,75.368
1.1252,61.852,74.538
1.2432,65.033,76.096
1.3222,62.764,76.298
1.3583,63.227,74.26
1.4356,60.659,74.402
1.5639,64.865,76.582
1.6429,63.525,76.548
1.6687,64.191,73.941
1.7461,61.137,73.43
1.8846,64.667,75.987
1.9636,63.082,76.422
1.9792,63.903,74.56
2.0565,61.321,74.96
2.2052,64.859,76.777
2.2842,62.807,76.134
2.2896,63.084,73.771
2.367,60.302,74.107
2.5259,64.646,76.982
2.6049,63.597,77.099
2.6001,64.311,74.165
2.6774,61.058,73.794
2.8466,64.498,76.245
2.9256,63.038,76.097
2.9105,64.021,73.999
2.9878,61.309,74.449
3.1673,64.883,76.509
3.2463,63.117,76.821
3.2209,63.758,75.045
3.2983,60.995,74.262
3.4879,64.527,75.783
3.5669,62.684,75.875
3.5314,63.392,73.77
3.6087,61.147,74.105
3.8086,65.435,77.061
3.8876,63.775,76.808
3.8418,63.667,73.675
3.9191,60.31,73.899
4.1293,64.302,77.061
4.2083,63.204,76.963
4.1522,64.005,73.816
4.2296,60.88,73.605
4.45,64.46,76.343
4.529,63.089,76.782
4.4627,64.088,74.8
4.54,61.389,74.615
4.7707,64.819,76.177
4.8497,62.879,75.928
4.7731,63.45,74.003
4.8505,60.851,74.197
5.0913,64.953,76.62
5.1703,63.507,76.917
5.0836,63.992,74.589
5.1609,60.914,74.077
5.412,64.494,76.265
5.491,62.907,76.429
5.394,63.674,74.1
5.4713,61.043,74.046
5.7327,64.991,76.456
5.8117,63.45,76.658
5.7044,63.926,74.005
5.7818,60.938,73.53
6.0534,64.619,76.331
6.1324,63.036,77.123
6.0149,63.69,74.746
6.0922,61.015,74.234
6.374,64.754,76.793


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_112.csv <==
x,qOut,qIn
0.0395,63.596,77.284
0.11655,63.731,74.411
0.19389,60.219,74.134
0.28118,63.818,76.331
0.36018,62.66,76.564
0.42699,64.045,74.584
0.50433,61.579,74.015
0.60185,65.137,75.669
0.68085,63.265,75.995
0.73743,63.926,74.4
0.81477,61.448,74.725
0.92253,65.101,76.959
1.0015,62.98,76.203
1.0479,63.196,73.51
1.1252,60.439,74.443
1.2432,64.62,77.064
1.3222,63.317,76.299
1.3583,64.002,73.594
1.4356,61.068,74.057
1.5639,64.731,76.616
1.6429,63.15,76.289
1.6687,63.851,74.074
1.7461,61.136,74.733
1.8846,64.766,76.949
1.9636,62.922,76.523
1.9792,63.403,74.013
2.0565,60.787,74.033
2.2052,64.852,76.574
2.2842,63.332,76.282
2.2896,63.725,73.714
2.367,60.933,74.405
2.5259,65.102,77.43
2.6049,63.721,76.993
2.6001,63.845,73.205
2.6774,60.217,72.742
2.8466,64.039,76.375
2.9256,63.21,77.481
2.9105,64.534,75.041
2.9878,61.613,74.207
3.1673,64.522,76.199
3.2463,62.393,76.096
3.2209,63.221,73.871
3.2983,60.967,74.645
3.4879,65.181,76.945
3.5669,63.63,75.885
3.5314,63.941,73.535
3.6087,60.84,74.421
3.8086,64.653,76.643
3.8876,63.248,76.556
3.8418,63.889,74.843
3.9191,60.912,74.64
4.1293,64.52,76.193
4.2083,62.935,76.161
4.1522,63.652,74.212
4.2296,60.896,74.245
4.45,64.893,76.317
4.529,63.55,76.429
4.4627,64.189,74.514
4.54,61.041,74.217
4.7707,64.521,75.952
4.8497,62.976,76.222
4.7731,63.89,74.434
4.8505,61.133,74.169
5.0913,64.654,76.2
5.1703,62.897,76.518
5.0836,63.689,74.819
5.1609,61.163,74.955
5.412,64.79,76.162
5.491,62.827,75.484
5.394,63.302,73.803
5.4713,60.825,74.434
5.7327,65.133,77.201
5.8117,63.7,77.138
5.7044,63.936,74.088
5.7818,60.668,73.67
6.0534,64.357,76.071
6.1324,62.992,75.951
6.0149,63.831,73.534
6.0922,61.231,74.213
6.374,65.2,77.322


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_113.csv <==
x,qOut,qIn
0.0395,63.631,76.968
0.11655,64.808,74.977
0.19389,61.668,74.455
0.28118,64.521,76.394
0.36018,62.461,76.488
0.42699,63.318,74.281
0.50433,60.846,74.133
0.60185,64.804,76.149
0.68085,63.283,76.022
0.73743,63.969,74.075
0.81477,61.276,74.777
0.92253,65.069,77.009
1.0015,63.324,76.183
1.0479,63.613,73.587
1.1252,60.431,74.162
1.2432,64.308,76.664
1.3222,63.156,76.575
1.3583,64.258,74.6
1.4356,61.398,74.718
1.5639,64.579,76.133
1.6429,62.609,75.568
1.6687,63.507,74.404
1.7461,61.301,75.378
1.8846,65.216,76.523
1.9636,63.252,75.543
1.9792,63.482,73.828
2.0565,60.787,74.397
2.2052,64.924,76.57
2.2842,63.42,76.465
2.2896,63.775,74.159
2.367,60.849,74.19
2.5259,64.73,76.805
2.6049,63.203,76.677
2.6001,63.613,73.645
2.6774,60.64,73.514
2.8466,64.673,76.596
2.9256,63.449,76.949
2.9105,64.047,74.247
2.9878,60.933,73.881
3.1673,64.578,76.486
3.2463,63.122,76.999
3.2209,63.762,74.395
3.2983,60.677,74.109
3.4879,64.451,76.774
3.5669,63.207,76.934
3.5314,64.196,74.362
3.6087,61.168,73.542
3.8086,64.519,75.343
3.8876,62.916,76.122
3.8418,64.058,74.858
3.9191,61.787,74.747
4.1293,65.21,76.335
4.2083,62.819,76.03
4.1522,62.939,74.074
4.2296,60.352,74.57
4.45,64.773,77.043
4.529,63.521,77.028
4.4627,63.954,74.016
4.54,60.657,73.274
4.7707,64.404,76.24
4.8497,63.236,76.868
4.7731,64.259,74.22
4.8505,61.437,74.027
5.0913,64.884,76.35
5.1703,63.077,76.348
5.0836,63.657,74.373
5.1609,60.833,74.474
5.412,64.612,76.443
5.491,63.069,76.626
5.394,63.792,74.372
5.4713,60.977,73.556
5.7327,64.667,75.758
5.8117,63.07,76.58
5.7044,63.78,74.942
5.7818,61.231,74.985
6.0534,65.05,77.16
6.1324,63.185,76.484
6.0149,63.311,73.024
6.0922,60.108,73.065
6.374,64.365,76.258


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_114.csv <==
x,qOut,qIn
0.0395,63.058,76.389
0.11655,63.564,73.459
0.19389,60.865,73.501
0.28118,64.961,76.912
0.36018,63.535,77.28
0.42699,63.887,74.157
0.50433,60.8,73.947
0.60185,64.545,76.932
0.68085,63.057,76.584
0.73743,63.582,73.226
0.81477,60.577,73.801
0.92253,64.703,77.234
1.0015,63.683,77.205
1.0479,64.442,74.373
1.1252,60.949,73.777
1.2432,64.05,75.966
1.3222,62.549,76.634
1.3583,63.956,74.724
1.4356,61.722,74.178
1.5639,65.152,75.811
1.6429,62.909,75.774
1.6687,63.342,74.055
1.7461,61.171,74.755
1.8846,65.326,77.408
1.9636,63.316,76.671
1.9792,63.101,73.173
2.0565,60.023,73.719
2.2052,64.454,77.431
2.2842,63.552,77.367
2.2896,64.276,73.811
2.367,61.047,73.197
2.5259,64.574,76.317
2.6049,63.161,76.974
2.6001,64.011,74.01
2.6774,61.249,73.571
2.8466,64.923,76.779
2.9256,63.231,76.996
2.9105,63.671,73.794
2.9878,60.695,73.564
3.1673,64.521,76.592
3.2463,63.118,77.01
3.2209,63.81,74.393
3.2983,60.897,74.294
3.4879,64.646,77.129
3.5669,63.158,76.839
3.5314,63.821,73.54
3.6087,60.776,73.502
3.8086,64.536,76.258
3.8876,63.265,76.357
3.8418,64.314,74.485
3.9191,61.628,74.814
4.1293,64.933,76.37
4.2083,62.819,76.137
4.1522,63.257,74.359
4.2296,60.598,74.437
4.45,64.731,76.731
4.529,63.375,76.411
4.4627,64.016,73.419
4.54,60.966,73.403
4.7707,64.635,76.201
4.8497,63.205,76.589
4.7731,64.055,74.961
4.8505,61.323,75.371
5.0913,64.661,76.877
5.1703,62.565,75.827
5.0836,63.017,73.366
5.1609,60.359,74.059
5.412,64.752,76.655
5.491,63.735,76.627
5.394,64.542,74.398
5.4713,61.438,74.271
5.7327,64.701,76.454
5.8117,62.862,76.28
5.7044,63.547,73.967
5.7818,60.91,74.111
6.0534,64.809,76.608
6.1324,63.233,76.783
6.0149,63.8,74.338
6.0922,61.004,74.238
6.374,64.746,76.602


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_115.csv <==
x,qOut,qIn
0.0395,63.882,77.026
0.11655,64.288,73.573
0.19389,60.89,73.183
0.28118,64.557,77.093
0.36018,63.282,78.052
0.42699,63.891,74.498
0.50433,60.542,73.333
0.60185,64.025,76.042
0.68085,62.757,76.634
0.73743,63.959,74.096
0.81477,61.37,73.723
0.92253,65.103,76.581
1.0015,63.467,77.081
1.0479,64.033,74.559
1.1252,61.008,74.201
1.2432,64.413,76.103
1.3222,62.665,75.793
1.3583,63.536,74.112
1.4356,61.12,74.915
1.5639,65.118,77.024
1.6429,63.451,76.575
1.6687,63.804,73.924
1.7461,60.702,73.72
1.8846,64.403,75.938
1.9636,62.98,75.986
1.9792,63.95,74.403
2.0565,61.521,75.139
2.2052,65.17,77.232
2.2842,63.078,76.484
2.2896,63.198,73.608
2.367,60.245,73.723
2.5259,64.406,76.565
2.6049,63.29,76.667
2.6001,64.238,74.184
2.6774,61.524,74.381
2.8466,65.074,76.683
2.9256,63.174,76.278
2.9105,63.498,73.795
2.9878,60.625,74.085
3.1673,64.72,76.734
3.2463,63.449,76.75
3.2209,64.058,73.964
3.2983,60.884,73.525
3.4879,64.446,76.259
3.5669,63.011,76.992
3.5314,63.909,74.95
3.6087,61.19,74.635
3.8086,64.714,76.363
3.8876,62.861,76.291
3.8418,63.422,73.905
3.9191,60.727,73.658
4.1293,64.894,76.569
4.2083,63.635,76.951
4.1522,64.292,73.969
4.2296,61.201,73.622
4.45,64.579,76.488
4.529,62.833,76.654
4.4627,63.574,73.957
4.54,61.078,74.215
4.7707,64.912,76.881
4.8497,63.094,76.218
4.7731,63.351,73.7
4.8505,60.552,74.699
5.0913,64.822,77.387
5.1703,63.587,76.962
5.0836,63.955,73.897
5.1609,60.458,73.216
5.412,64.169,76.062
5.491,63.171,77.265
5.394,64.493,74.627
5.4713,61.741,73.384
5.7327,64.85,75.949
5.8117,62.742,76.673
5.7044,63.457,74.627
5.7818,61.206,74.786
6.0534,65.08,76.924
6.1324,63.034,76.47
6.0149,63.117,73.387
6.0922,60.352,73.293
6.374,64.884,76.721


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_116.csv <==
x,qOut,qIn
0.0395,63.302,77.084
0.11655,63.665,73.882
0.19389,60.575,73.519
0.28118,64.576,76.433
0.36018,63.431,77.019
0.42699,64.146,74.236
0.50433,61.019,73.711
0.60185,64.686,76.712
0.68085,63.32,77.339
0.73743,64.055,74.357
0.81477,60.855,73.404
0.92253,64.32,75.511
1.0015,62.929,76.134
1.0479,64.078,74.594
1.1252,61.519,74.416
1.2432,64.992,76.298
1.3222,63.004,76.833
1.3583,63.449,74.962
1.4356,60.623,74.209
1.5639,64.424,75.933
1.6429,62.907,76.266
1.6687,63.744,74.211
1.7461,61.117,74.063
1.8846,65.047,76.541
1.9636,63.509,76.858
1.9792,64.033,74.23
2.0565,60.943,73.805
2.2052,64.414,76.49
2.2842,62.769,76.654
2.2896,63.707,74.335
2.367,61.322,74.607
2.5259,65.025,76.518
2.6049,63.023,75.778
2.6001,63.339,73.194
2.6774,60.863,73.956
2.8466,65.195,77.218
2.9256,63.681,77.059
2.9105,63.677,74.173
2.9878,60.379,74.237
3.1673,64.359,77.042
3.2463,63.2,76.906
3.2209,63.862,73.295
3.2983,60.617,72.904
3.4879,64.482,76.71
3.5669,63.51,77.663
3.5314,64.664,74.777
3.6087,61.584,73.805
3.8086,64.394,75.777
3.8876,62.282,75.742
3.8418,63.251,73.873
3.9191,61.263,74.926
4.1293,65.458,77.412
4.2083,63.577,76.497
4.1522,63.457,73.622
4.2296,60.209,74.168
4.45,64.293,77.003
4.529,63.225,76.887
4.4627,64.168,74.114
4.54,61.303,73.666
4.7707,64.859,75.954
4.8497,63.191,76.119
4.7731,63.841,74.064
4.8505,61.223,74.583
5.0913,65.079,77.18
5.1703,63.31,76.868
5.0836,63.476,73.93
5.1609,60.212,73.632
5.412,64.132,76.292
5.491,63.084,76.772
5.394,64.268,74.622
5.4713,61.536,74.093
5.7327,64.907,75.762
5.8117,62.995,76.427
5.7044,63.642,74.655
5.7818,61.11,73.818
6.0534,64.943,76.235
6.1324,63.136,76.874
6.0149,63.481,74.122
6.0922,60.721,73.959
6.374,64.774,77.112


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_117.csv <==
x,qOut,qIn
0.0395,63.113,77.807
0.11655,64.12,74.765
0.19389,61.25,74.242
0.28118,64.453,76.199
0.36018,62.49,75.393
0.42699,63.308,73.379
0.50433,61.169,74.729
0.60185,65.581,77.277
0.68085,64.013,76.614
0.73743,63.954,73.637
0.81477,60.465,73.596
0.92253,64.169,76.542
1.0015,62.921,76.725
1.0479,63.926,74.125
1.1252,61.332,74.395
1.2432,64.908,76.904
1.3222,62.982,76.257
1.3583,63.365,73.764
1.4356,60.726,74.575
1.5639,64.912,77.107
1.6429,63.496,76.256
1.6687,63.84,73.376
1.7461,60.675,73.837
1.8846,64.651,76.621
1.9636,63.522,76.669
1.9792,64.245,74.323
2.0565,60.946,74.183
2.2052,64.303,76.434
2.2842,62.826,76.849
2.2896,63.893,74.787
2.367,61.144,73.955
2.5259,64.553,75.653
2.6049,62.767,76.005
2.6001,63.741,74.265
2.6774,61.53,74.752
2.8466,65.275,77.147
2.9256,63.104,76.627
2.9105,63.234,73.742
2.9878,60.582,74.168
3.1673,64.741,77.093
3.2463,63.229,76.201
3.2209,63.668,73.152
3.2983,60.993,74.425
3.4879,65.209,77.534
3.5669,63.768,76.64
3.5314,63.832,73.03
3.6087,60.395,73.06
3.8086,64.334,76.608
3.8876,63.341,77.207
3.8418,64.231,74.586
3.9191,61.134,74.25
4.1293,64.428,76.604
4.2083,62.7,76.866
4.1522,63.47,74.248
4.2296,60.825,73.655
4.45,64.811,76.07
4.529,63.405,76.428
4.4627,64.045,74.173
4.54,61.219,74.092
4.7707,65.002,76.903
4.8497,63.354,77.369
4.7731,63.659,74.302
4.8505,60.427,73.296
5.0913,64.223,76.086
5.1703,63.042,76.806
5.0836,64.113,74.16
5.1609,61.38,73.799
5.412,64.952,76.585
5.491,63.21,77.127
5.394,63.792,74.534
5.4713,60.933,73.911
5.7327,64.528,76.154
5.8117,62.825,76.216
5.7044,63.559,74
5.7818,61.082,74.309
6.0534,65.179,76.815
6.1324,63.598,76.582
6.0149,63.805,73.556
6.0922,60.499,73.385
6.374,64.299,77.012


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_118.csv <==
x,qOut,qIn
0.0395,62.891,76.891
0.11655,64.147,75.058
0.19389,61.547,74.919
0.28118,64.817,76.466
0.36018,62.699,75.908
0.42699,63.273,73.608
0.50433,60.753,74.174
0.60185,64.948,76.785
0.68085,63.578,76.376
0.73743,64.191,74.089
0.81477,61.253,74.754
0.92253,64.74,76.799
1.0015,62.902,75.849
1.0479,63.424,73.744
1.1252,60.755,74.643
1.2432,64.877,76.762
1.3222,63.497,76.106
1.3583,63.975,73.793
1.4356,60.802,74.288
1.5639,64.514,76.753
1.6429,63.171,76.608
1.6687,64.055,74.373
1.7461,61.101,74.097
1.8846,64.454,75.788
1.9636,62.712,75.857
1.9792,63.672,74.428
2.0565,61.425,75.077
2.2052,65.194,77.132
2.2842,63.087,76.296
2.2896,63.186,73.616
2.367,60.376,74.296
2.5259,64.635,76.986
2.6049,63.418,76.223
2.6001,64.063,73.605
2.6774,61.132,74.461
2.8466,64.935,76.766
2.9256,63.436,76.472
2.9105,63.901,74.299
2.9878,60.762,73.955
3.1673,64.479,76.402
3.2463,63.123,76.804
3.2209,63.969,74.215
3.2983,61.056,74.007
3.4879,64.64,76.291
3.5669,63.069,76.287
3.5314,63.893,74.248
3.6087,61.147,74.339
3.8086,64.769,76.449
3.8876,63.043,76.234
3.8418,63.731,73.981
3.9191,60.988,74.43
4.1293,64.626,76.987
4.2083,62.879,76.812
4.1522,63.627,74.531
4.2296,61.179,74.769
4.45,64.911,76.418
4.529,62.944,75.13
4.4627,63.299,72.626
4.54,60.985,74.193
4.7707,65.573,77.571
4.8497,64.116,77.082
4.7731,63.769,74.051
4.8505,60.013,73.995
5.0913,63.869,76.635
5.1703,62.928,77.067
5.0836,63.998,74.341
5.1609,61.083,73.18
5.412,64.726,76
5.491,63.295,77.231
5.394,64.172,74.802
5.4713,61.46,73.937
5.7327,64.902,76.152
5.8117,62.914,76.315
5.7044,63.34,73.715
5.7818,60.686,74.083
6.0534,64.946,77.197
6.1324,63.66,77.069
6.0149,64.049,73.684
6.0922,60.563,73.214
6.374,64.088,76.188


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_119.csv <==
x,qOut,qIn
0.0395,62.714,76.458
0.11655,63.24,74.435
0.19389,60.582,74.121
0.28118,64.721,76.255
0.36018,63.429,76.484
0.42699,64.189,74.043
0.50433,61.227,73.747
0.60185,64.758,76.442
0.68085,63.094,76.877
0.73743,63.818,74.78
0.81477,61.133,74.7
0.92253,64.694,76.228
1.0015,62.788,75.608
1.0479,63.281,73.638
1.1252,60.731,74.478
1.2432,65.115,77.073
1.3222,63.862,77.002
1.3583,64.143,74.272
1.4356,60.592,73.566
1.5639,64.08,75.957
1.6429,62.832,76.614
1.6687,64.031,74.619
1.7461,61.506,74.084
1.8846,65.045,75.987
1.9636,63.106,76.203
1.9792,63.527,74.151
2.0565,60.83,74.415
2.2052,64.823,76.933
2.2842,63.27,76.767
2.2896,63.683,74.158
2.367,60.53,74.022
2.5259,64.316,76.577
2.6049,63.07,76.864
2.6001,64.122,74.43
2.6774,61.362,74.193
2.8466,64.832,76.003
2.9256,63.037,75.742
2.9105,63.796,74.127
2.9878,61.316,74.511
3.1673,65.106,76.681
3.2463,63.207,76.83
3.2209,63.484,74.444
3.2983,60.65,74.132
3.4879,64.577,76.571
3.5669,63.064,76.104
3.5314,63.643,73.239
3.6087,60.864,74.188
3.8086,65.005,77.322
3.8876,63.727,76.88
3.8418,64.172,73.916
3.9191,60.697,73.741
4.1293,64.034,76.149
4.2083,62.636,76.687
4.1522,63.913,75.017
4.2296,61.607,74.841
4.45,65.076,76.45
4.529,62.86,75.627
4.4627,63.203,73.01
4.54,60.812,73.967
4.7707,65.207,76.947
4.8497,63.743,76.642
4.7731,63.883,74.169
4.8505,60.772,74.762
5.0913,64.57,77.248
5.1703,63.02,76.392
5.0836,63.355,73.475
5.1609,60.276,73.798
5.412,64.567,76.598
5.491,63.761,77.057
5.394,64.589,74.775
5.4713,61.157,73.834
5.7327,64.421,75.79
5.8117,62.994,76.791
5.7044,64.047,74.815
5.7818,61.158,73.523
6.0534,64.616,75.24
6.1324,63.02,76.537
6.0149,63.977,75.408
6.0922,61.351,74.612
6.374,64.756,76.122


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_120.csv <==
x,qOut,qIn
0.0395,62.925,76.504
0.11655,63.662,74.225
0.19389,60.88,74.246
0.28118,64.629,76.356
0.36018,63.068,76.426
0.42699,63.79,74.138
0.50433,61.093,74.113
0.60185,64.885,76.794
0.68085,63.219,76.581
0.73743,63.729,73.585
0.81477,60.929,73.699
0.92253,64.765,76.44
1.0015,63.181,76.529
1.0479,63.688,74.306
1.1252,60.916,75.052
1.2432,64.811,77.923
1.3222,63.191,76.775
1.3583,63.52,72.989
1.4356,60.268,73.16
1.5639,64.201,76.166
1.6429,63.247,76.588
1.6687,64.604,74.612
1.7461,62.139,74.529
1.8846,65.275,76.454
1.9636,62.794,76.23
1.9792,62.928,73.929
2.0565,60.407,74.249
2.2052,64.901,77.023
2.2842,63.666,76.847
2.2896,63.928,73.538
2.367,60.458,73.379
2.5259,64.382,76.623
2.6049,63.501,77.13
2.6001,64.481,74.535
2.6774,61.05,73.774
2.8466,64.144,76.006
2.9256,62.668,76.94
2.9105,64.024,75.307
2.9878,61.495,74.363
3.1673,64.729,75.269
3.2463,62.636,75.417
3.2209,63.471,74.317
3.2983,61.37,74.937
3.4879,65.404,77.032
3.5669,63.395,76.521
3.5314,63.41,73.863
3.6087,60.415,73.944
3.8086,64.431,76.563
3.8876,63.093,76.392
3.8418,63.881,73.922
3.9191,61.269,74.577
4.1293,65.102,77.031
4.2083,63.345,76.485
4.1522,63.585,73.823
4.2296,60.549,74
4.45,64.561,76.798
4.529,63.332,76.963
4.4627,64.101,73.93
4.54,61.103,73.34
4.7707,64.673,76.423
4.8497,63.109,76.645
4.7731,63.888,73.876
4.8505,61.2,74.419
5.0913,64.844,77.16
5.1703,63.016,76.487
5.0836,63.47,73.535
5.1609,60.652,73.866
5.412,64.595,76.911
5.491,63.181,76.798
5.394,63.902,74.023
5.4713,61.171,74.575
5.7327,64.88,77.266
5.8117,63.122,76.092
5.7044,63.534,72.977
5.7818,60.698,74.073
6.0534,64.838,76.961
6.1324,63.604,76.4
6.0149,64.198,73.908
6.0922,61.047,74.285
6.374,64.528,76.708


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_121.csv <==
x,qOut,qIn
0.0395,63.302,76.581
0.11655,63.745,74.187
0.19389,60.937,74.307
0.28118,64.71,76.782
0.36018,63.04,75.889
0.42699,63.568,73.364
0.50433,60.787,74.819
0.60185,64.839,77.343
0.68085,63.475,76.588
0.73743,64.02,74.063
0.81477,60.75,74.077
0.92253,64.211,76.192
1.0015,62.785,75.955
1.0479,64.008,74.054
1.1252,61.692,74.637
1.2432,65.208,76.358
1.3222,63.017,75.701
1.3583,63.307,74.183
1.4356,60.858,75.341
1.5639,64.962,77.293
1.6429,63.183,76.095
1.6687,63.299,73.156
1.7461,60.281,73.61
1.8846,64.576,76.584
1.9636,63.611,76.945
1.9792,64.345,74.798
2.0565,61.204,74.682
2.2052,64.667,76.81
2.2842,63.042,76.468
2.2896,63.636,73.682
2.367,60.49,73.401
2.5259,64.406,76.096
2.6049,63.432,77.078
2.6001,64.73,75.001
2.6774,61.79,73.93
2.8466,64.553,75.672
2.9256,62.292,76.017
2.9105,63.231,74.302
2.9878,61.269,75.001
3.1673,65.285,77.268
3.2463,63.207,76.117
3.2209,63.21,73.06
3.2983,60.381,74.021
3.4879,64.744,77.2
3.5669,63.582,76.554
3.5314,64.108,73.59
3.6087,60.981,74.332
3.8086,64.644,77.392
3.8876,63.149,77.05
3.8418,63.784,73.956
3.9191,60.85,73.721
4.1293,64.562,76.104
4.2083,63.078,76.033
4.1522,63.864,73.759
4.2296,61.361,74.294
4.45,65.327,77.157
4.529,63.569,76.945
4.4627,63.545,73.852
4.54,60.145,73.489
4.7707,64.064,76.471
4.8497,63.048,77.416
4.7731,64.163,74.805
4.8505,61.323,73.751
5.0913,64.718,76.166
5.1703,62.943,76.457
5.0836,63.697,73.908
5.1609,61.133,73.869
5.412,65.073,76.57
5.491,63.464,76.468
5.394,63.875,73.857
5.4713,60.832,74.407
5.7327,64.531,76.991
5.8117,63.008,76.725
5.7044,63.709,74.32
5.7818,60.791,74.336
6.0534,64.474,76.254
6.1324,62.99,76.056
6.0149,63.915,74.154
6.0922,61.342,74.297
6.374,65.082,76.495


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_122.csv <==
x,qOut,qIn
0.0395,63.172,75.991
0.11655,63.57,73.418
0.19389,60.782,73.891
0.28118,64.898,76.673
0.36018,63.552,77.232
0.42699,63.989,74.762
0.50433,60.75,73.704
0.60185,64.229,75.93
0.68085,62.702,76.608
0.73743,63.558,74.451
0.81477,60.997,74.259
0.92253,65.038,76.979
1.0015,63.557,77.029
1.0479,63.926,73.737
1.1252,60.625,73.253
1.2432,64.349,75.894
1.3222,63.166,76.417
1.3583,64.279,74.653
1.4356,61.554,74.662
1.5639,64.837,76.663
1.6429,62.775,76.919
1.6687,63.308,74.692
1.7461,60.656,73.948
1.8846,64.589,75.908
1.9636,63.08,76.059
1.9792,63.825,73.789
2.0565,61.334,74.019
2.2052,65.381,76.882
2.2842,63.693,77.122
2.2896,63.694,74.16
2.367,60.357,73.613
2.5259,64.213,76.493
2.6049,63.026,76.981
2.6001,63.888,74.311
2.6774,60.978,73.852
2.8466,64.748,76.352
2.9256,63.356,76.736
2.9105,64.066,74.276
2.9878,60.927,73.985
3.1673,64.475,76.439
3.2463,63.062,76.908
3.2209,64.139,74.707
3.2983,61.324,73.778
3.4879,64.52,75.381
3.5669,62.571,76.048
3.5314,63.567,74.878
3.6087,61.6,75.191
3.8086,65.42,77.124
3.8876,63.059,76.175
3.8418,62.883,72.777
3.9191,60.067,73.48
4.1293,64.691,77.371
4.2083,63.789,77.11
4.1522,64.447,73.633
4.2296,61.165,73.807
4.45,64.512,76.938
4.529,62.893,76.912
4.4627,63.666,73.876
4.54,60.981,74.018
4.7707,64.788,77.07
4.8497,63.176,76.501
4.7731,63.72,73.336
4.8505,60.978,73.964
5.0913,64.953,76.742
5.1703,63.446,76.209
5.0836,63.801,73.708
5.1609,60.785,74.319
5.412,64.711,77.096
5.491,63.331,77.218
5.394,63.759,74.307
5.4713,60.405,73.526
5.7327,64.091,76.142
5.8117,62.969,76.95
5.7044,64.204,74.753
5.7818,61.536,73.879
6.0534,64.955,76.02
6.1324,63.062,76.745
6.0149,63.703,74.687
6.0922,61.136,74.233
6.374,64.956,76.34


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_123.csv <==
x,qOut,qIn
0.0395,63,75.865
0.11655,63.643,74.175
0.19389,61.015,74.011
0.28118,65.024,76.669
0.36018,63.473,77.425
0.42699,63.799,74.663
0.50433,60.568,73.667
0.60185,64.192,76.254
0.68085,62.805,76.573
0.73743,63.815,73.743
0.81477,61.232,73.944
0.92253,65.073,76.718
1.0015,63.464,76.489
1.0479,63.983,74.193
1.1252,60.989,74.691
1.2432,64.5,76.868
1.3222,62.775,76.396
1.3583,63.568,74.088
1.4356,61.027,74.176
1.5639,64.883,76.086
1.6429,63.21,75.535
1.6687,63.774,73.433
1.7461,61.271,74.588
1.8846,65.249,77.632
1.9636,63.4,77.102
1.9792,63.328,73.946
2.0565,60.055,73.881
2.2052,64.05,76.5
2.2842,62.978,76.59
2.2896,64.012,74.245
2.367,61.315,74.265
2.5259,65.136,76.635
2.6049,63.586,76.482
2.6001,64.065,73.791
2.6774,60.886,73.433
2.8466,64.488,75.879
2.9256,63.074,76.846
2.9105,64.031,75.29
2.9878,61.367,74.775
3.1673,64.704,76.288
3.2463,62.599,75.956
3.2209,63.032,73.744
3.2983,60.424,74.254
3.4879,64.892,77.097
3.5669,63.856,77.114
3.5314,64.453,74.075
3.6087,60.955,73.541
3.8086,64.215,76.144
3.8876,62.783,76.436
3.8418,64.036,74.491
3.9191,61.66,74.573
4.1293,65.08,76.062
4.2083,62.878,75.961
4.1522,63.238,74.385
4.2296,60.889,74.596
4.45,65.132,76.785
4.529,63.434,76.423
4.4627,63.422,73.402
4.54,60.276,73.59
4.7707,64.603,76.954
4.8497,63.699,77.605
4.7731,64.3,74.475
4.8505,60.777,73.188
5.0913,64.162,75.893
5.1703,62.895,76.838
5.0836,64.02,74.59
5.1609,61.274,74.155
5.412,64.853,76.307
5.491,63.196,76.815
5.394,63.858,74.911
5.4713,60.892,74.125
5.7327,64.487,75.637
5.8117,62.952,76.233
5.7044,63.905,74.749
5.7818,61.303,74.238
6.0534,64.98,76.145
6.1324,63.197,76.696
6.0149,63.739,74.74
6.0922,60.947,74.31
6.374,64.67,75.775


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_124.csv <==
x,qOut,qIn
0.0395,63.489,76.304
0.11655,64.126,73.962
0.19389,60.958,73.767
0.28118,64.612,76.082
0.36018,63.272,76.918
0.42699,64.149,75.078
0.50433,61.05,74.056
0.60185,64.209,75.684
0.68085,62.427,76.33
0.73743,63.523,74.845
0.81477,61.31,74.652
0.92253,65.091,76.349
1.0015,63.09,76.195
1.0479,63.398,74.091
1.1252,60.866,74.289
1.2432,65.088,76.563
1.3222,63.532,76.412
1.3583,63.663,73.923
1.4356,60.583,74.302
1.5639,64.773,77.567
1.6429,63.642,77.347
1.6687,64.049,73.543
1.7461,60.407,72.976
1.8846,63.997,75.712
1.9636,63.065,76.393
1.9792,64.548,74.815
2.0565,61.914,74.495
2.2052,64.971,75.99
2.2842,62.723,76.473
2.2896,63.256,75.288
2.367,60.689,74.828
2.5259,64.651,76.009
2.6049,63.084,76.052
2.6001,63.722,73.969
2.6774,60.848,73.66
2.8466,64.843,76.282
2.9256,63.597,77.189
2.9105,64.379,75.043
2.9878,61.291,74.132
3.1673,64.42,75.59
3.2463,62.489,75.68
3.2209,63.304,74.235
3.2983,61.026,74.722
3.4879,65.243,77.144
3.5669,63.642,76.925
3.5314,63.754,73.964
3.6087,60.337,73.643
3.8086,64.095,76.129
3.8876,62.974,76.697
3.8418,64.211,74.743
3.9191,61.638,74.272
4.1293,65.049,76.121
4.2083,63.015,76.138
4.1522,63.527,73.922
4.2296,60.952,74.055
4.45,64.903,76.808
4.529,63.233,76.919
4.4627,63.683,74.236
4.54,60.861,74.312
4.7707,64.641,76.882
4.8497,62.989,76.203
4.7731,63.532,73.237
4.8505,60.85,73.944
5.0913,65.01,77.068
5.1703,63.651,76.856
5.0836,64.033,74.086
5.1609,60.847,73.991
5.412,64.485,76.584
5.491,63.001,76.708
5.394,63.695,73.728
5.4713,60.888,73.587
5.7327,64.801,76.865
5.8117,63.39,76.913
5.7044,63.949,74.128
5.7818,60.926,74.376
6.0534,64.563,76.632
6.1324,63.007,76.538
6.0149,63.652,74.286
6.0922,60.814,74.099
6.374,64.793,76.297


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_125.csv <==
x,qOut,qIn
0.0395,63.198,76.47
0.11655,64.099,73.829
0.19389,61.435,73.802
0.28118,65.001,76.378
0.36018,63.095,76.806
0.42699,63.504,74.682
0.50433,60.898,74.849
0.60185,64.863,77.31
0.68085,63.134,76.316
0.73743,63.336,72.511
0.81477,60.228,72.841
0.92253,64.585,76.838
1.0015,63.843,77.467
1.0479,64.793,74.58
1.1252,61.443,74.057
1.2432,64.265,76.351
1.3222,62.31,76.222
1.3583,63.239,73.863
1.4356,60.971,74.437
1.5639,65.121,76.964
1.6429,63.537,76.608
1.6687,63.779,74.316
1.7461,60.713,74.506
1.8846,64.666,76.765
1.9636,63.339,76.6
1.9792,63.91,73.519
2.0565,60.769,73.085
2.2052,64.653,76.356
2.2842,63.523,77.067
2.2896,64.427,74.64
2.367,61.35,74.211
2.5259,64.461,76.048
2.6049,62.533,76.176
2.6001,63.314,74.419
2.6774,60.863,74.514
2.8466,64.935,76.697
2.9256,63.401,76.744
2.9105,63.839,74.044
2.9878,60.757,73.507
3.1673,64.518,76.142
3.2463,63.142,76.934
3.2209,64.018,74.549
3.2983,61.376,73.967
3.4879,64.944,76.556
3.5669,62.997,76.457
3.5314,63.323,73.614
3.6087,60.651,74.042
3.8086,64.91,76.913
3.8876,63.583,76.932
3.8418,63.87,74.043
3.9191,60.569,73.463
4.1293,64.436,76.512
4.2083,63.31,77.205
4.1522,64.075,74.457
4.2296,60.853,73.842
4.45,64.433,76.296
4.529,63.144,76.886
4.4627,64.144,74.597
4.54,61.097,73.807
4.7707,64.477,75.521
4.8497,62.938,76.465
4.7731,64.091,75.374
4.8505,61.561,74.486
5.0913,64.849,75.624
5.1703,62.673,76.163
5.0836,63.278,74.675
5.1609,60.961,74.483
5.412,65.074,76.553
5.491,63.357,76.414
5.394,63.628,73.628
5.4713,60.707,73.554
5.7327,64.766,76.603
5.8117,63.444,76.963
5.7044,63.995,74.144
5.7818,60.937,74.149
6.0534,64.55,77.069
6.1324,62.974,76.869
6.0149,63.636,73.854
6.0922,60.743,73.856
6.374,64.57,76.564


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_126.csv <==
x,qOut,qIn
0.0395,63.517,76.7
0.11655,64.238,74.389
0.19389,61.237,73.847
0.28118,64.69,76.34
0.36018,62.965,76.739
0.42699,63.698,74.494
0.50433,61.06,74.337
0.60185,64.755,76.417
0.68085,62.961,76.213
0.73743,63.474,73.978
0.81477,60.867,74.607
0.92253,65.018,76.89
1.0015,63.559,76.3
1.0479,63.86,73.824
1.1252,60.636,73.682
1.2432,64.513,76.145
1.3222,63.338,77.064
1.3583,64.169,74.86
1.4356,61.138,73.758
1.5639,64.544,75.868
1.6429,62.862,76.379
1.6687,63.604,74.232
1.7461,60.908,74.162
1.8846,64.808,76.82
1.9636,63.309,77.183
1.9792,63.86,74.724
2.0565,60.766,73.903
2.2052,64.35,75.651
2.2842,62.879,76.166
2.2896,63.843,74.36
2.367,61.319,74.332
2.5259,65.202,76.737
2.6049,63.521,76.86
2.6001,63.854,74.286
2.6774,60.638,73.832
2.8466,64.238,76.012
2.9256,62.831,76.344
2.9105,63.939,74.629
2.9878,61.499,74.461
3.1673,65.086,75.976
3.2463,63.067,76.062
3.2209,63.431,74.086
3.2983,60.815,74.087
3.4879,64.893,76.986
3.5669,63.318,77.217
3.5314,63.651,74.177
3.6087,60.589,73.911
3.8086,64.427,76.706
3.8876,63.067,76.803
3.8418,63.859,73.882
3.9191,61.074,73.744
4.1293,64.965,76.8
4.2083,63.52,76.6
4.1522,64.121,73.261
4.2296,61.057,73.466
4.45,64.596,76.711
4.529,63.003,77.052
4.4627,63.81,74.814
4.54,61.19,74.89
4.7707,64.615,76.741
4.8497,62.516,75.794
4.7731,62.95,73.138
4.8505,60.631,74.019
5.0913,65.323,76.982
5.1703,64.155,76.601
5.0836,64.165,73.697
5.1609,60.602,73.972
5.412,64.473,77.317
5.491,63.403,77.451
5.394,63.991,73.866
5.4713,60.43,72.842
5.7327,63.957,75.657
5.8117,62.959,76.992
5.7044,64.403,75.48
5.7818,61.789,74.708
6.0534,64.905,75.922
6.1324,62.697,76.218
6.0149,63.258,74.546
6.0922,60.682,73.976
6.374,64.842,76.075


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_127.csv <==
x,qOut,qIn
0.0395,63.83,76.772
0.11655,64.103,73.716
0.19389,60.74,73.724
0.28118,64.337,76.632
0.36018,62.971,76.852
0.42699,63.845,74.509
0.50433,61.072,74.491
0.60185,64.725,76.63
0.68085,63.067,76.061
0.73743,63.673,73.444
0.81477,60.823,74.037
0.92253,64.791,76.723
1.0015,63.482,76.702
1.0479,64.218,74.748
1.1252,61.144,74.697
1.2432,64.412,76.165
1.3222,62.6,75.893
1.3583,63.471,74.147
1.4356,61.058,74.456
1.5639,65.09,76.36
1.6429,63.495,76.058
1.6687,63.935,73.807
1.7461,60.99,74.211
1.8846,64.699,77.003
1.9636,63.067,76.743
1.9792,63.66,74.087
2.0565,60.846,74.375
2.2052,64.552,76.422
2.2842,62.914,75.836
2.2896,63.591,73.614
2.367,61.048,74.575
2.5259,65.137,77.654
2.6049,63.574,76.647
2.6001,63.805,73.515
2.6774,60.449,74.497
2.8466,64.14,76.817
2.9256,62.919,76.205
2.9105,64.156,74.226
2.9878,61.624,74.256
3.1673,65.022,76.013
3.2463,62.963,75.917
3.2209,63.574,74.216
3.2983,61.399,74.959
3.4879,65.31,77.083
3.5669,63.107,75.841
3.5314,62.918,72.769
3.6087,60.133,74.047
3.8086,64.824,77.793
3.8876,63.878,77.385
3.8418,64.144,73.901
3.9191,60.426,73.734
4.1293,64.004,76.62
4.2083,63,76.792
4.1522,64.238,74.131
4.2296,61.38,73.512
4.45,64.867,75.582
4.529,63.28,76.446
4.4627,64.13,75.008
4.54,61.379,74.665
4.7707,64.734,76.317
4.8497,62.708,76.333
4.7731,63.257,74.151
4.8505,60.57,74.021
5.0913,64.616,76.567
5.1703,63.272,76.894
5.0836,64.077,74.708
5.1609,61.26,74.359
5.412,64.786,76.068
5.491,62.981,75.911
5.394,63.599,73.612
5.4713,61.02,73.847
5.7327,65.088,76.915
5.8117,63.553,77.37
5.7044,63.887,74.6
5.7818,60.755,74.038
6.0534,64.308,76.479
6.1324,62.697,76.232
6.0149,63.46,73.443
6.0922,60.958,74.056
6.374,65.2,77.098


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_128.csv <==
x,qOut,qIn
0.0395,63.051,76.571
0.11655,63.437,73.84
0.19389,60.608,73.438
0.28118,64.752,76.553
0.36018,63.543,77.33
0.42699,64.173,74.634
0.50433,60.964,74.022
0.60185,64.39,76.435
0.68085,62.834,76.761
0.73743,63.705,74.233
0.81477,60.99,73.47
0.92253,64.85,75.712
1.0015,63.407,76.376
1.0479,64.108,74.152
1.1252,61.241,74.213
1.2432,64.805,77.144
1.3222,63.017,77.149
1.3583,63.487,74.288
1.4356,60.468,73.912
1.5639,64.18,76.016
1.6429,62.8,76.304
1.6687,63.898,74.387
1.7461,61.524,74.313
1.8846,65.331,76.459
1.9636,63.443,76.307
1.9792,63.659,73.67
2.0565,60.679,73.988
2.2052,64.596,77.186
2.2842,63.182,77.195
2.2896,63.878,74.287
2.367,60.946,74.051
2.5259,64.47,76.262
2.6049,62.798,75.687
2.6001,63.631,73.373
2.6774,61.263,74.598
2.8466,65.329,77.394
2.9256,63.604,77.036
2.9105,63.708,74.173
2.9878,60.479,73.82
3.1673,64.19,76.434
3.2463,62.792,76.41
3.2209,63.758,73.729
3.2983,61.348,74.266
3.4879,65.29,77.257
3.5669,63.521,76.638
3.5314,63.709,73.44
3.6087,60.714,73.723
3.8086,64.602,76.678
3.8876,63.143,76.634
3.8418,63.741,73.854
3.9191,61.069,74.045
4.1293,64.999,77.032
4.2083,63.337,76.789
4.1522,63.45,73.61
4.2296,60.274,73.849
4.45,64.499,77.268
4.529,63.586,77.521
4.4627,64.31,73.915
4.54,60.73,72.918
4.7707,64.07,76.2
4.8497,62.917,77.27
4.7731,64.42,74.721
4.8505,61.831,74.029
5.0913,64.823,76.06
5.1703,62.538,75.695
5.0836,63.332,73.749
5.1609,61.307,74.962
5.412,65.34,76.89
5.491,63.273,75.791
5.394,63.241,73.728
5.4713,60.431,74.89
5.7327,64.748,77.475
5.8117,63.456,76.729
5.7044,63.804,73.664
5.7818,60.493,73.447
6.0534,64.325,76.087
6.1324,63.241,76.994
6.0149,64.298,74.984
6.0922,61.564,74.142
6.374,64.996,76.273


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_129.csv <==
x,qOut,qIn
0.0395,63.311,76.633
0.11655,63.323,74.119
0.19389,60.048,74.003
0.28118,64.061,76.075
0.36018,63.095,76.363
0.42699,64.409,74.402
0.50433,61.744,73.915
0.60185,65.086,75.956
0.68085,63.112,76.544
0.73743,63.746,75.06
0.81477,61.182,74.958
0.92253,64.762,76.269
1.0015,62.725,75.74
1.0479,63.153,73.55
1.1252,60.597,74.063
1.2432,65.021,76.828
1.3222,63.835,76.807
1.3583,64.255,74.031
1.4356,60.82,73.851
1.5639,64.245,76.791
1.6429,62.828,76.97
1.6687,63.884,74.24
1.7461,61.212,74.092
1.8846,64.668,76.288
1.9636,62.806,76.029
1.9792,63.591,73.98
2.0565,61.369,74.967
2.2052,65.32,77.522
2.2842,63.29,76.211
2.2896,63.287,73.015
2.367,60.442,74.058
2.5259,64.746,77.139
2.6049,63.52,76.396
2.6001,63.992,73.406
2.6774,61.005,74.111
2.8466,64.896,77.142
2.9256,63.449,76.672
2.9105,63.744,73.574
2.9878,60.43,73.697
3.1673,64.329,76.669
3.2463,63.294,76.998
3.2209,64.219,74.554
3.2983,61.008,74.024
3.4879,64.313,76.093
3.5669,62.795,76.857
3.5314,63.918,74.973
3.6087,61.336,74.067
3.8086,64.834,75.749
3.8876,62.957,75.819
3.8418,63.673,74.009
3.9191,61.254,74.534
4.1293,65.178,76.984
4.2083,63.34,76.588
4.1522,63.556,73.765
4.2296,60.556,74.17
4.45,64.419,76.693
4.529,62.999,76.213
4.4627,63.772,74.397
4.54,61.12,75.249
4.7707,64.968,76.778
4.8497,63.301,76.165
4.7731,63.679,73.856
4.8505,60.64,73.427
5.0913,64.636,76.063
5.1703,63.472,76.722
5.0836,64.333,74.553
5.1609,61.409,74.477
5.412,64.758,76.563
5.491,62.855,76.216
5.394,63.365,73.863
5.4713,60.519,74.309
5.7327,64.551,76.817
5.8117,63.327,76.828
5.7044,64.2,74.505
5.7818,61.205,73.918
6.0534,64.552,75.507
6.1324,62.82,75.577
6.0149,63.701,74.304
6.0922,61.375,75.213
6.374,65.262,77.298


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_130.csv <==
x,qOut,qIn
0.0395,63.547,77.331
0.11655,63.972,74.635
0.19389,60.778,73.935
0.28118,64.433,76.116
0.36018,63.03,76.313
0.42699,63.797,73.846
0.50433,60.887,73.478
0.60185,64.832,76.325
0.68085,63.609,77.457
0.73743,64.323,75.153
0.81477,60.948,73.863
0.92253,63.982,75.865
1.0015,62.278,76.623
1.0479,63.537,74.629
1.1252,61.417,74.302
1.2432,65.263,75.977
1.3222,63.306,75.551
1.3583,63.582,73.667
1.4356,61.024,74.687
1.5639,65.183,77.585
1.6429,63.497,77.131
1.6687,63.475,73.884
1.7461,60.074,73.903
1.8846,64.015,76.507
1.9636,63.033,76.427
1.9792,64.259,74.066
2.0565,61.549,73.712
2.2052,65.07,76.03
2.2842,63.309,76.782
2.2896,63.969,74.889
2.367,61.239,74.417
2.5259,64.67,76.373
2.6049,62.638,76.187
2.6001,63.18,73.733
2.6774,60.714,74.325
2.8466,64.986,77.433
2.9256,63.575,76.978
2.9105,63.973,73.528
2.9878,60.848,73.505
3.1673,64.53,76.34
3.2463,63.064,76.367
3.2209,63.846,73.914
3.2983,61.353,74.24
3.4879,65.229,77.048
3.5669,63.36,76.754
3.5314,63.326,73.25
3.6087,60.139,73.309
3.8086,64.358,77.227
3.8876,63.424,77.718
3.8418,64.237,74.504
3.9191,60.954,73.717
4.1293,64.255,76.208
4.2083,62.742,76.722
4.1522,63.818,74.229
4.2296,61.297,73.838
4.45,65.115,76.414
4.529,63.46,76.81
4.4627,63.996,74.092
4.54,61.085,73.855
4.7707,64.678,76.809
4.8497,62.951,76.617
4.7731,63.627,73.555
4.8505,61.027,74.089
5.0913,64.854,76.931
5.1703,63.127,76.18
5.0836,63.563,73.72
5.1609,60.885,74.914
5.412,64.918,77.336
5.491,63.34,76.382
5.394,63.597,73.374
5.4713,60.44,73.524
5.7327,64.47,76.618
5.8117,63.405,77.083
5.7044,64.293,74.616
5.7818,61.324,74.202
6.0534,64.691,76.202
6.1324,62.884,76.287
6.0149,63.491,73.998
6.0922,60.831,73.746
6.374,64.929,76.648


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_131.csv <==
x,qOut,qIn
0.0395,63.246,76.024
0.11655,63.522,73.418
0.19389,60.655,73.989
0.28118,64.869,76.908
0.36018,63.657,76.915
0.42699,64.131,74.114
0.50433,60.859,73.636
0.60185,64.413,76.199
0.68085,62.983,76.808
0.73743,63.796,74.535
0.81477,61.004,74.188
0.92253,64.748,76.97
1.0015,63.177,77.124
1.0479,63.768,73.719
1.1252,60.759,73.369
1.2432,64.519,76.268
1.3222,63.177,76.194
1.3583,64.144,74.156
1.4356,61.493,75.072
1.5639,65.024,77.164
1.6429,63.066,76.182
1.6687,63.451,73.55
1.7461,60.489,73.78
1.8846,64.361,76.038
1.9636,63.065,76.444
1.9792,64.136,75.03
2.0565,61.696,75.093
2.2052,65.08,76.573
2.2842,62.762,75.838
2.2896,62.904,73.533
2.367,60.296,74.12
2.5259,64.925,77.054
2.6049,63.935,77.024
2.6001,64.374,73.817
2.6774,60.793,73.552
2.8466,64.261,76.721
2.9256,63.041,77.12
2.9105,64.179,74.511
2.9878,61.321,73.776
3.1673,64.573,75.671
3.2463,62.717,76.273
3.2209,63.648,74.389
3.2983,61.466,74.361
3.4879,65.284,76.925
3.5669,63.147,76.575
3.5314,63.171,73.53
3.6087,60.436,74.032
3.8086,64.757,77.308
3.8876,63.445,77.06
3.8418,63.814,73.629
3.9191,60.736,73.315
4.1293,64.712,76.669
4.2083,63.471,77.064
4.1522,64.009,73.726
4.2296,60.874,73.34
4.45,64.691,76.985
4.529,63.403,77.666
4.4627,63.996,74.05
4.54,60.661,73.041
4.7707,64.168,76.037
4.8497,62.89,76.761
4.7731,64.046,74.31
4.8505,61.421,74.01
5.0913,64.907,76.598
5.1703,63.013,77.126
5.0836,63.523,74.811
5.1609,60.761,74.475
5.412,64.602,76.62
5.491,63.04,76.196
5.394,63.719,73.34
5.4713,60.922,73.672
5.7327,64.981,76.578
5.8117,63.726,76.702
5.7044,64.421,74.329
5.7818,61.271,74.19
6.0534,64.426,76.376
6.1324,62.523,76.357
6.0149,63.329,74.382
6.0922,60.985,74.772
6.374,64.985,76.761


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_132.csv <==
x,qOut,qIn
0.0395,63.407,76.312
0.11655,63.511,73.762
0.19389,60.527,74.764
0.28118,64.462,76.686
0.36018,63.042,75.683
0.42699,63.748,73.713
0.50433,61.089,74.482
0.60185,65.122,76.952
0.68085,63.622,76.729
0.73743,63.913,74.137
0.81477,60.623,74.241
0.92253,64.309,76.66
1.0015,63.002,76.399
1.0479,63.989,74.063
1.1252,61.195,74.106
1.2432,64.773,76.267
1.3222,63.121,76.414
1.3583,63.935,74.397
1.4356,61.362,74.432
1.5639,64.91,76.338
1.6429,62.884,75.778
1.6687,63.298,73.628
1.7461,60.796,74.757
1.8846,65.026,77.524
1.9636,63.501,76.597
1.9792,63.719,73.348
2.0565,60.416,73.481
2.2052,64.209,76.528
2.2842,63.034,77.092
2.2896,64.142,74.833
2.367,61.597,74.64
2.5259,64.976,76.652
2.6049,62.801,75.859
2.6001,63.119,73.143
2.6774,60.646,74.015
2.8466,65.179,77.084
2.9256,63.956,76.789
2.9105,64.141,73.699
2.9878,60.709,73.56
3.1673,64.404,76.616
3.2463,63.13,77.128
3.2209,63.816,74.467
3.2983,60.749,74.137
3.4879,64.472,76.755
3.5669,63.131,77.11
3.5314,63.922,74.253
3.6087,60.878,73.339
3.8086,64.558,75.891
3.8876,63.243,76.428
3.8418,64.268,74.424
3.9191,61.52,74.333
4.1293,64.941,76.197
4.2083,63.029,76.469
4.1522,63.576,74.54
4.2296,60.707,74.234
4.45,64.43,76.612
4.529,62.903,76.804
4.4627,63.842,74.256
4.54,61.222,74.029
4.7707,64.785,75.964
4.8497,62.933,75.659
4.7731,63.618,74.062
4.8505,61.377,75.261
5.0913,65.374,77.518
5.1703,63.332,76.559
5.0836,63.142,73.566
5.1609,59.97,73.667
5.412,64.32,76.65
5.491,63.488,76.784
5.394,64.463,73.643
5.4713,61.362,73.428
5.7327,64.805,76.859
5.8117,63.25,77.344
5.7044,64.046,74.338
5.7818,61.048,74.021
6.0534,64.301,76.262
6.1324,62.492,75.605
6.0149,63.498,73.471
6.0922,61.322,74.919
6.374,65.308,77.511


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_133.csv <==
x,qOut,qIn
0.0395,63.114,76.108
0.11655,64.028,74.288
0.19389,61.37,74.708
0.28118,64.922,76.151
0.36018,63.033,75.613
0.42699,63.597,74.395
0.50433,61.039,75.168
0.60185,64.933,76.546
0.68085,63.166,76.141
0.73743,63.512,74.289
0.81477,60.614,73.991
0.92253,64.611,76.309
1.0015,63.273,76.824
1.0479,63.998,74.338
1.1252,61.184,73.957
1.2432,64.855,76.401
1.3222,63.151,76.336
1.3583,63.628,73.802
1.4356,60.83,74.066
1.5639,64.836,76.875
1.6429,63.409,76.994
1.6687,63.858,74.169
1.7461,60.65,73.753
1.8846,64.315,76.444
1.9636,62.983,76.843
1.9792,63.964,74.328
2.0565,61.241,73.841
2.2052,64.832,76.295
2.2842,63.099,76.502
2.2896,63.737,74.12
2.367,61.077,74.436
2.5259,64.902,76.86
2.6049,63.2,76.309
2.6001,63.634,73.471
2.6774,60.711,73.909
2.8466,64.614,76.916
2.9256,63.233,76.954
2.9105,63.962,74.67
2.9878,61.133,74.688
3.1673,64.683,76.197
3.2463,62.89,75.566
3.2209,63.43,73.453
3.2983,60.805,73.904
3.4879,65.131,77.012
3.5669,63.903,77.492
3.5314,64.212,74.552
3.6087,60.62,73.711
3.8086,63.942,75.863
3.8876,62.573,76.133
3.8418,63.799,74.05
3.9191,61.39,74.18
4.1293,65.143,76.837
4.2083,63.333,77.112
4.1522,63.756,74.709
4.2296,60.914,74.602
4.45,64.48,76.43
4.529,62.639,75.75
4.4627,63.297,73.695
4.54,61.056,74.47
4.7707,65.531,76.631
4.8497,64.064,75.963
4.7731,63.924,73.307
4.8505,60.472,73.812
5.0913,64.545,77.167
5.1703,63.536,77.773
5.0836,64.056,74.774
5.1609,60.366,73.361
5.412,63.643,75.535
5.491,62.483,76.606
5.394,64.035,74.983
5.4713,61.748,74.315
5.7327,65.285,75.922
5.8117,63.241,75.992
5.7044,63.658,74.413
5.7818,60.96,75.017
6.0534,64.823,76.581
6.1324,63.145,76.161
6.0149,63.694,74.375
6.0922,60.778,74.403
6.374,64.561,76.291


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_134.csv <==
x,qOut,qIn
0.0395,63.076,76.916
0.11655,63.101,73.664
0.19389,60.145,73.462
0.28118,64.332,76.347
0.36018,63.204,77.183
0.42699,64.027,74.72
0.50433,61.265,73.978
0.60185,65.026,76.857
0.68085,63.356,77.116
0.73743,63.624,73.548
0.81477,60.444,72.808
0.92253,64.54,76.307
1.0015,63.599,77.543
1.0479,64.497,74.479
1.1252,61.259,73.27
1.2432,64.469,76.262
1.3222,62.809,76.995
1.3583,63.667,74.274
1.4356,60.886,74.315
1.5639,64.599,76.831
1.6429,63.08,76.626
1.6687,63.888,74.142
1.7461,61.015,73.788
1.8846,64.63,75.713
1.9636,63.075,75.958
1.9792,63.976,74.522
2.0565,61.463,75.012
2.2052,65.075,76.968
2.2842,63.036,76.338
2.2896,63.273,73.843
2.367,60.275,74.251
2.5259,64.315,76.603
2.6049,63.176,76.568
2.6001,64.295,74.493
2.6774,61.586,74.105
2.8466,64.894,75.779
2.9256,62.868,76.136
2.9105,63.516,74.598
2.9878,61.291,74.762
3.1673,65.289,76.98
3.2463,63.267,76.208
3.2209,63.143,72.945
3.2983,60.123,73.628
3.4879,64.649,77.205
3.5669,63.826,77.176
3.5314,64.439,74.008
3.6087,60.829,73.55
3.8086,64.093,76.317
3.8876,62.781,77.087
3.8418,64.016,74.925
3.9191,61.365,74.162
4.1293,64.717,76
4.2083,62.788,76.187
4.1522,63.544,74.222
4.2296,61.195,74.502
4.45,65.201,76.716
4.529,63.418,76.302
4.4627,63.651,73.676
4.54,60.751,74.016
4.7707,64.754,76.844
4.8497,63.319,76.67
4.7731,63.797,74.168
4.8505,60.82,74.403
5.0913,64.649,76.68
5.1703,63.203,76.592
5.0836,63.777,73.953
5.1609,60.766,73.408
5.412,64.66,76.085
5.491,63.414,77.028
5.394,64.194,74.827
5.4713,61.153,74.145
5.7327,64.55,76.72
5.8117,62.832,77.032
5.7044,63.599,74.014
5.7818,60.852,73.354
6.0534,64.651,75.727
6.1324,63.172,76.145
6.0149,64.04,74.174
6.0922,61.576,74.496
6.374,65.21,77.25


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_135.csv <==
x,qOut,qIn
0.0395,63.277,77.092
0.11655,63.65,73.724
0.19389,60.349,73.438
0.28118,64.09,76.294
0.36018,62.992,76.751
0.42699,64.307,74.641
0.50433,61.754,74.444
0.60185,65.052,76.117
0.68085,62.914,75.808
0.73743,63.381,74.088
0.81477,60.849,74.941
0.92253,64.972,77.144
1.0015,63.428,76.437
1.0479,63.8,73.822
1.1252,60.6,73.885
1.2432,64.349,75.928
1.3222,63.097,76.054
1.3583,64.154,74.604
1.4356,61.555,74.698
1.5639,65.03,76.264
1.6429,63.002,76.387
1.6687,63.324,74.502
1.7461,60.481,74.213
1.8846,64.567,76.599
1.9636,63.306,76.516
1.9792,64.068,73.545
2.0565,60.944,73.729
2.2052,64.509,76.641
2.2842,63.117,76.854
2.2896,64.214,74.953
2.367,61.494,74.979
2.5259,64.54,76.038
2.6049,62.291,75.18
2.6001,63.079,73.753
2.6774,61.141,75.141
2.8466,65.518,77.472
2.9256,63.716,76.181
2.9105,63.59,73.478
2.9878,60.493,74.497
3.1673,64.631,76.827
3.2463,63.382,75.888
3.2209,63.903,73.229
3.2983,60.921,73.924
3.4879,64.899,77.106
3.5669,63.586,77.353
3.5314,64.014,74.616
3.6087,60.622,73.913
3.8086,64.022,76.066
3.8876,62.591,76.668
3.8418,63.707,74.534
3.9191,61.32,74.095
4.1293,65.226,76.405
4.2083,63.511,76.361
4.1522,63.836,73.625
4.2296,60.894,73.686
4.45,64.818,76.721
4.529,63.375,76.746
4.4627,63.896,74.002
4.54,60.796,74.215
4.7707,64.383,76.728
4.8497,62.859,76.861
4.7731,63.692,74.465
4.8505,60.949,74.147
5.0913,64.637,76.58
5.1703,63.013,76.427
5.0836,63.798,73.759
5.1609,61.261,73.978
5.412,65.111,76.596
5.491,63.352,76.308
5.394,63.721,73.74
5.4713,60.99,74.565
5.7327,64.895,77.644
5.8117,63.184,76.665
5.7044,63.429,73.127
5.7818,60.412,73.66
6.0534,64.508,76.5
6.1324,63.378,76.374
6.0149,64.141,74.098
6.0922,61.231,74.406
6.374,64.909,77.282


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_136.csv <==
x,qOut,qIn
0.0395,63.231,76.367
0.11655,63.879,73.385
0.19389,61.064,74.111
0.28118,64.894,76.66
0.36018,63.385,76.141
0.42699,64.001,74.194
0.50433,61.025,74.656
0.60185,64.551,76.603
0.68085,62.856,76.243
0.73743,63.57,74.211
0.81477,60.846,74.42
0.92253,64.651,76.318
1.0015,63.096,76.149
1.0479,63.825,74.266
1.1252,61.176,74.512
1.2432,64.951,76.494
1.3222,63.2,76.165
1.3583,63.603,74.061
1.4356,60.759,74.45
1.5639,64.736,76.752
1.6429,63.307,76.504
1.6687,63.885,73.883
1.7461,60.864,73.765
1.8846,64.537,76.292
1.9636,63.053,76.945
1.9792,63.866,75.142
2.0565,61.317,74.494
2.2052,64.967,76.025
2.2842,62.988,75.788
2.2896,63.153,73.405
2.367,60.419,73.95
2.5259,65.085,77.311
2.6049,64.189,77.939
2.6001,64.368,74.542
2.6774,60.239,72.679
2.8466,63.51,75.487
2.9256,62.618,77.028
2.9105,64.337,75.032
2.9878,61.856,74.208
3.1673,65.052,75.754
3.2463,62.927,76.22
3.2209,63.612,74.975
3.2983,61.126,74.717
3.4879,64.843,76.001
3.5669,62.94,76.066
3.5314,63.514,74.371
3.6087,60.983,74.406
3.8086,65,76.353
3.8876,63.367,76.203
3.8418,63.758,73.97
3.9191,60.851,74.123
4.1293,64.755,76.863
4.2083,63.281,76.854
4.1522,63.807,74.19
4.2296,60.753,74.225
4.45,64.447,76.569
4.529,63.01,76.281
4.4627,63.874,73.873
4.54,61.162,74.087
4.7707,64.919,76.248
4.8497,63.305,76.221
4.7731,63.885,74.613
4.8505,61.04,75.071
5.0913,64.691,76.956
5.1703,62.956,76.458
5.0836,63.518,73.855
5.1609,60.634,73.472
5.412,64.55,75.748
5.491,63.266,76.044
5.394,64.237,74.235
5.4713,61.695,74.83
5.7327,65.16,77.112
5.8117,62.96,76.646
5.7044,63.054,73.951
5.7818,60.116,73.869
6.0534,64.307,76.747
6.1324,63.219,77.157
6.0149,64.167,74.286
6.0922,61.311,73.962
6.374,64.89,76.744


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_137.csv <==
x,qOut,qIn
0.0395,63.175,77.636
0.11655,64.268,75.336
0.19389,61.324,73.822
0.28118,64.428,75.783
0.36018,62.453,76.235
0.42699,63.273,73.786
0.50433,61.017,73.943
0.60185,65.266,77.166
0.68085,63.701,77.244
0.73743,63.862,74.074
0.81477,60.669,73.823
0.92253,64.42,76.621
1.0015,62.993,76.594
1.0479,63.667,73.854
1.1252,60.918,74.307
1.2432,65.03,77.248
1.3222,63.722,76.872
1.3583,64.092,73.582
1.4356,60.58,73.123
1.5639,64.224,76.029
1.6429,63.172,76.604
1.6687,64.436,74.61
1.7461,61.546,74.723
1.8846,64.577,76.492
1.9636,62.534,76.264
1.9792,63.423,74.602
2.0565,60.985,74.47
2.2052,64.718,75.709
2.2842,62.923,75.686
2.2896,63.674,74.157
2.367,61.418,74.729
2.5259,65.353,77.478
2.6049,63.298,76.809
2.6001,63.242,73.443
2.6774,60.286,74.002
2.8466,64.492,76.916
2.9256,63.291,76.219
2.9105,64,73.152
2.9878,61.215,73.798
3.1673,65.114,77.184
3.2463,63.563,77.278
3.2209,63.829,74.291
3.2983,60.605,73.919
3.4879,64.258,76.633
3.5669,62.833,76.658
3.5314,63.655,73.709
3.6087,60.981,73.733
3.8086,65.018,76.711
3.8876,63.642,76.732
3.8418,64.113,73.831
3.9191,60.924,73.741
4.1293,64.522,76.602
4.2083,63.051,76.945
4.1522,63.817,74.398
4.2296,60.95,74.152
4.45,64.538,76.415
4.529,62.893,76.49
4.4627,63.617,74.505
4.54,61.016,74.365
4.7707,64.973,76.373
4.8497,63.397,76.503
4.7731,63.792,74.053
4.8505,60.777,73.664
5.0913,64.758,76.326
5.1703,63.502,76.947
5.0836,64.15,74.181
5.1609,60.938,73.407
5.412,64.387,76.364
5.491,62.884,77.352
5.394,63.827,75.02
5.4713,61.182,74.268
5.7327,64.657,75.993
5.8117,62.724,76.081
5.7044,63.288,74.022
5.7818,60.877,74.246
6.0534,65.301,76.989
6.1324,63.954,76.719
6.0149,64.062,73.489
6.0922,60.48,73.113
6.374,64.216,76.234


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_138.csv <==
x,qOut,qIn
0.0395,63.649,77.292
0.11655,64.049,73.295
0.19389,60.464,73.165
0.28118,64.102,76.468
0.36018,63.135,76.933
0.42699,64.501,74.746
0.50433,61.657,74.233
0.60185,64.705,75.968
0.68085,62.672,76.252
0.73743,63.568,74.378
0.81477,61.211,74.328
0.92253,64.955,76.473
1.0015,63.024,76.407
1.0479,63.528,74.297
1.1252,61.066,74.554
1.2432,65.035,76.701
1.3222,63.208,75.872
1.3583,63.392,72.754
1.4356,60.628,73.54
1.5639,64.994,77.51
1.6429,63.767,77.802
1.6687,63.968,74.469
1.7461,60.452,74.006
1.8846,63.98,76.709
1.9636,62.682,76.386
1.9792,63.705,73.397
2.0565,61.075,73.54
2.2052,65.131,76.399
2.2842,63.829,76.922
2.2896,64.389,74.755
2.367,61.207,74.468
2.5259,64.471,76.609
2.6049,62.639,76.411
2.6001,63.329,73.958
2.6774,60.667,74.176
2.8466,64.786,76.626
2.9256,63.522,76.495
2.9105,64.23,73.957
2.9878,61.171,73.92
3.1673,64.697,76.366
3.2463,63.11,76.388
3.2209,63.889,74.223
3.2983,61.093,74.476
3.4879,64.647,76.68
3.5669,62.883,76.228
3.5314,63.579,73.904
3.6087,60.926,74.514
3.8086,64.727,76.706
3.8876,63.072,76.126
3.8418,63.717,74.138
3.9191,61.113,74.824
4.1293,64.95,76.782
4.2083,63.184,75.964
4.1522,63.539,73.521
4.2296,60.733,74.329
4.45,64.865,76.887
4.529,63.537,76.31
4.4627,64.03,73.793
4.54,60.854,73.904
4.7707,64.468,76.561
4.8497,63.018,77.167
4.7731,63.857,74.79
4.8505,61.125,74.026
5.0913,64.636,76.281
5.1703,62.774,76.186
5.0836,63.369,73.736
5.1609,60.959,74.587
5.412,65.259,77.381
5.491,63.764,76.867
5.394,63.87,73.44
5.4713,60.491,72.979
5.7327,64.327,76.311
5.8117,63.193,77.194
5.7044,64.165,74.402
5.7818,61.463,73.702
6.0534,64.923,76.589
6.1324,62.937,76.807
6.0149,63.209,73.609
6.0922,60.455,73.994
6.374,64.798,77.688


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_139.csv <==
x,qOut,qIn
0.0395,63.341,76.391
0.11655,63.698,73.486
0.19389,60.304,73.246
0.28118,64.285,75.932
0.36018,63.517,76.821
0.42699,64.921,74.764
0.50433,61.944,74.014
0.60185,64.69,76.046
0.68085,62.454,76.547
0.73743,63.355,74.882
0.81477,61.096,74.937
0.92253,64.848,76.53
1.0015,62.861,75.716
1.0479,63.355,73.238
1.1252,60.896,74.036
1.2432,65.143,77.097
1.3222,63.639,76.84
1.3583,63.93,74.075
1.4356,60.973,74.371
1.5639,64.684,76.958
1.6429,62.952,76.236
1.6687,63.292,73.072
1.7461,60.561,73.87
1.8846,64.993,77.515
1.9636,63.895,77.193
1.9792,64.173,73.607
2.0565,60.573,73.386
2.2052,64.151,76.356
2.2842,63.018,77.117
2.2896,64.097,74.668
2.367,61.287,73.67
2.5259,64.765,76.194
2.6049,63.025,76.847
2.6001,63.658,74.248
2.6774,60.912,74.024
2.8466,64.8,76.817
2.9256,63.289,76.745
2.9105,63.868,73.909
2.9878,60.848,73.755
3.1673,64.561,76.241
3.2463,63.136,76.865
3.2209,64.003,74.727
3.2983,61.291,73.967
3.4879,64.827,76.183
3.5669,62.95,76.487
3.5314,63.453,73.81
3.6087,60.829,73.922
3.8086,64.935,77.125
3.8876,63.46,77.185
3.8418,63.828,73.92
3.9191,60.676,73.542
4.1293,64.423,76.473
4.2083,63.066,76.67
4.1522,63.897,73.868
4.2296,61.152,74.05
4.45,64.923,77.017
4.529,63.305,76.997
4.4627,63.778,74.083
4.54,60.782,73.579
4.7707,64.499,76.087
4.8497,63.016,76.655
4.7731,63.78,74.37
4.8505,61.17,74.383
5.0913,65.077,77.215
5.1703,63.406,76.872
5.0836,63.621,73.346
5.1609,60.318,73.07
5.412,64.275,76.588
5.491,63.314,77.08
5.394,64.5,74.237
5.4713,61.572,74.211
5.7327,64.628,76.298
5.8117,62.602,75.865
5.7044,63.424,73.881
5.7818,61.13,74.465
6.0534,65.061,76.631
6.1324,63.211,76.204
6.0149,63.429,74.494
6.0922,60.615,75.411
6.374,64.743,77.311


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_140.csv <==
x,qOut,qIn
0.0395,63.504,77.15
0.11655,64.031,74.087
0.19389,60.767,73.38
0.28118,64.321,76.04
0.36018,62.966,76.824
0.42699,64.056,74.614
0.50433,61.593,73.935
0.60185,65.135,76.026
0.68085,63.062,76.284
0.73743,63.263,74.175
0.81477,60.606,74.514
0.92253,64.967,77.347
1.0015,63.66,76.999
1.0479,63.806,73.302
1.1252,60.088,72.726
1.2432,63.932,76.002
1.3222,63.262,77.571
1.3583,64.773,75.802
1.4356,61.755,74.483
1.5639,64.41,75.638
1.6429,62.212,75.773
1.6687,63.277,74.056
1.7461,61.107,74.211
1.8846,65.195,76.151
1.9636,63.573,76.182
1.9792,64.096,74.797
2.0565,61.287,75.313
2.2052,64.742,76.827
2.2842,62.688,75.892
2.2896,63.098,73.674
2.367,60.486,74.311
2.5259,64.832,76.666
2.6049,63.65,76.243
2.6001,64.276,73.636
2.6774,61.263,73.86
2.8466,64.87,76.546
2.9256,63.224,76.313
2.9105,63.692,74.21
2.9878,60.752,74.852
3.1673,64.526,76.917
3.2463,63.007,76.782
3.2209,63.601,74.385
3.2983,60.57,73.753
3.4879,64.41,76.106
3.5669,63.195,76.547
3.5314,64.258,74.239
3.6087,61.535,74.075
3.8086,65.014,76.559
3.8876,63.146,76.608
3.8418,63.723,74.233
3.9191,60.988,74.44
4.1293,64.667,76.524
4.2083,62.914,75.814
4.1522,63.544,73.582
4.2296,60.986,74.824
4.45,65.031,77.14
4.529,63.453,76.06
4.4627,63.773,73.903
4.54,60.645,74.413
4.7707,64.448,76.223
4.8497,63.116,76.308
4.7731,63.958,74.602
4.8505,61.144,74.445
5.0913,64.758,76.402
5.1703,63.07,76.494
5.0836,63.699,74.394
5.1609,60.909,74.182
5.412,64.704,76.135
5.491,63.152,76.152
5.394,63.857,74.141
5.4713,61.167,74.204
5.7327,64.942,76.507
5.8117,63.221,76.739
5.7044,63.631,74.463
5.7818,60.768,74.035
6.0534,64.619,76.344
6.1324,63.086,76.581
6.0149,63.642,74.046
6.0922,60.81,74.145
6.374,64.84,77.037


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_141.csv <==
x,qOut,qIn
0.0395,62.782,76.578
0.11655,63.344,74.297
0.19389,60.917,74.595
0.28118,64.893,76.94
0.36018,63.138,76.088
0.42699,63.559,73.066
0.50433,60.834,73.808
0.60185,64.955,77.257
0.68085,63.551,76.848
0.73743,64.002,73.638
0.81477,60.969,74.26
0.92253,64.566,77.051
1.0015,62.898,76.096
1.0479,63.471,73.474
1.1252,60.795,74.656
1.2432,64.905,77.387
1.3222,63.5,76.818
1.3583,63.9,73.927
1.4356,60.685,73.611
1.5639,64.424,76.164
1.6429,63.142,76.487
1.6687,64.095,73.774
1.7461,61.399,73.665
1.8846,65.019,76.998
1.9636,63.21,77.244
1.9792,63.623,74.209
2.0565,60.737,74.105
2.2052,64.411,76.663
2.2842,62.747,76.277
2.2896,63.433,73.675
2.367,60.998,74.227
2.5259,65.248,77.078
2.6049,63.758,76.905
2.6001,63.842,73.618
2.6774,60.519,73.42
2.8466,64.498,76.883
2.9256,63.414,76.938
2.9105,64.145,73.544
2.9878,60.897,73.441
3.1673,64.433,76.618
3.2463,63.094,77.372
3.2209,64.046,75.017
3.2983,61.143,74.36
3.4879,64.435,76.046
3.5669,62.599,75.712
3.5314,63.433,73.828
3.6087,61.022,74.623
3.8086,65.211,76.868
3.8876,63.755,76.7
3.8418,64.108,74.498
3.9191,60.813,74.063
4.1293,64.287,76.028
4.2083,62.779,76.345
4.1522,63.778,74.591
4.2296,61.321,74.648
4.45,65.12,76.372
4.529,63.307,75.841
4.4627,63.676,73.401
4.54,60.795,73.64
4.7707,64.738,76.522
4.8497,63.311,77.219
4.7731,63.959,75.071
4.8505,61.079,74.521
5.0913,64.424,76.336
5.1703,62.436,76.032
5.0836,62.998,73.538
5.1609,60.689,74.131
5.412,65.319,77.214
5.491,64.118,76.812
5.394,64.151,73.599
5.4713,60.507,73.696
5.7327,64.319,76.966
5.8117,63.335,77.394
5.7044,64.242,74.192
5.7818,60.923,73.305
6.0534,64.241,75.781
6.1324,62.861,76.663
6.0149,64.139,74.75
6.0922,61.635,74.137
6.374,64.939,76.351


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_142.csv <==
x,qOut,qIn
0.0395,63.266,77.118
0.11655,63.938,74.274
0.19389,61.125,73.586
0.28118,64.763,76.569
0.36018,63.038,76.791
0.42699,63.607,74.016
0.50433,60.961,74.231
0.60185,64.923,76.77
0.68085,63.322,76.464
0.73743,63.621,73.668
0.81477,60.585,73.773
0.92253,64.707,76.706
1.0015,63.595,77.007
1.0479,64.171,74.303
1.1252,60.741,73.586
1.2432,64.236,76.037
1.3222,62.996,77.045
1.3583,64.098,75.268
1.4356,61.163,74.306
1.5639,64.484,75.937
1.6429,62.783,76.665
1.6687,63.821,74.629
1.7461,61.274,73.589
1.8846,64.899,75.461
1.9636,63.114,75.84
1.9792,63.904,74.173
2.0565,61.568,74.996
2.2052,65.176,77.429
2.2842,62.873,76.456
2.2896,62.889,73.61
2.367,60.102,74.255
2.5259,64.458,76.859
2.6049,63.346,76.452
2.6001,64.112,73.789
2.6774,61.198,74.151
2.8466,64.976,76.831
2.9256,63.486,76.735
2.9105,64.012,74.054
2.9878,60.883,73.657
3.1673,64.482,76.216
3.2463,63.017,76.684
3.2209,63.883,74.505
3.2983,61.218,74.358
3.4879,64.869,76.473
3.5669,63.067,76.291
3.5314,63.482,73.886
3.6087,60.618,74.206
3.8086,64.717,76.853
3.8876,63.485,76.764
3.8418,64.148,74.074
3.9191,60.893,73.693
4.1293,64.337,75.896
4.2083,62.906,76.531
4.1522,64.02,74.839
4.2296,61.499,74.437
4.45,64.894,76.34
4.529,62.773,76.241
4.4627,63.219,74.319
4.54,60.735,74.997
4.7707,64.958,76.886
4.8497,63.471,76.092
4.7731,63.828,73.451
4.8505,60.69,73.418
5.0913,64.627,76.386
5.1703,63.451,77.607
5.0836,64.304,75.367
5.1609,61.378,74.07
5.412,64.569,75.959
5.491,62.521,75.941
5.394,63.089,73.222
5.4713,60.75,73.626
5.7327,65.341,77.113
5.8117,64.124,77.546
5.7044,64.155,74.249
5.7818,60.433,73.323
6.0534,63.962,76.391
6.1324,62.786,77.154
6.0149,63.862,74.327
6.0922,61.127,73.554
6.374,64.829,76.295


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_143.csv <==
x,qOut,qIn
0.0395,62.811,76.704
0.11655,63.009,73.396
0.19389,60.246,73.926
0.28118,64.404,76.465
0.36018,63.149,75.886
0.42699,64.03,73.612
0.50433,61.6,74.475
0.60185,65.491,77.368
0.68085,63.557,76.879
0.73743,63.379,73.707
0.81477,60.105,73.736
0.92253,64.243,76.527
1.0015,63.254,76.78
1.0479,64.106,74.32
1.1252,61.061,73.794
1.2432,64.754,76.392
1.3222,63.382,77.271
1.3583,64.077,74.771
1.4356,60.851,73.471
1.5639,64.311,75.717
1.6429,62.911,76.82
1.6687,64.057,74.602
1.7461,61.421,73.891
1.8846,64.867,76.098
1.9636,62.97,76.49
1.9792,63.64,74.696
2.0565,61.105,74.78
2.2052,64.852,76.298
2.2842,62.977,75.991
2.2896,63.37,74.098
2.367,60.695,74.048
2.5259,64.964,76.526
2.6049,63.683,76.79
2.6001,64.055,74.071
2.6774,60.695,73.918
2.8466,64.387,76.68
2.9256,63.167,76.953
2.9105,64.106,74.428
2.9878,61.019,73.788
3.1673,64.355,75.759
3.2463,62.778,76.286
3.2209,63.917,74.952
3.2983,61.592,74.851
3.4879,65.119,75.928
3.5669,62.935,75.644
3.5314,63.202,74.137
3.6087,60.647,74.569
3.8086,64.99,76.834
3.8876,63.618,76.96
3.8418,63.893,74.261
3.9191,60.492,73.556
4.1293,64.199,76.283
4.2083,63.039,77.061
4.1522,64.171,74.669
4.2296,61.459,73.872
4.45,64.872,75.791
4.529,62.981,76.308
4.4627,63.607,74.447
4.54,61.109,74.508
4.7707,65.084,76.887
4.8497,63.355,76.428
4.7731,63.577,73.445
4.8505,60.448,73.466
5.0913,64.454,76.17
5.1703,63.339,76.998
5.0836,64.223,75.142
5.1609,61.254,74.405
5.412,64.567,76.321
5.491,62.713,76.65
5.394,63.359,74.251
5.4713,60.624,74.019
5.7327,64.723,76.836
5.8117,63.508,77.009
5.7044,64.357,73.889
5.7818,61.304,73.378
6.0534,64.669,75.795
6.1324,62.987,75.951
6.0149,63.926,74.162
6.0922,61.519,75.054
6.374,65.042,77.71


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_144.csv <==
x,qOut,qIn
0.0395,63.316,76.119
0.11655,63.758,73.885
0.19389,61.016,74.421
0.28118,64.87,77.035
0.36018,63.17,76.596
0.42699,63.532,74.047
0.50433,60.536,74.302
0.60185,64.419,76.564
0.68085,63.079,76.681
0.73743,63.939,74.156
0.81477,61.206,73.559
0.92253,64.888,76.376
1.0015,63.195,76.714
1.0479,63.772,74.125
1.1252,61.157,74.564
1.2432,64.99,77.016
1.3222,63.175,76.253
1.3583,63.369,73.172
1.4356,60.401,73.407
1.5639,64.689,76.868
1.6429,63.678,77.179
1.6687,64.305,74.244
1.7461,60.892,74.088
1.8846,64.211,76.67
1.9636,62.748,77.004
1.9792,63.805,74.566
2.0565,61.088,73.905
2.2052,64.64,76.203
2.2842,62.957,76.577
2.2896,63.874,74.176
2.367,61.56,74.054
2.5259,65.315,76.327
2.6049,63.243,75.866
2.6001,63.365,73.484
2.6774,60.769,74.864
2.8466,65.078,78.084
2.9256,63.546,77.109
2.9105,63.526,73.071
2.9878,59.954,72.635
3.1673,63.882,76.082
3.2463,63.09,77.034
3.2209,64.528,74.782
3.2983,61.952,74.456
3.4879,65.084,76.71
3.5669,62.78,76.455
3.5314,63.159,73.636
3.6087,60.522,73.812
3.8086,64.716,76.773
3.8876,63.422,76.935
3.8418,64.15,74.128
3.9191,61.239,73.941
4.1293,64.742,76.867
4.2083,62.955,76.844
4.1522,63.547,73.661
4.2296,60.956,73.764
4.45,64.959,76.814
4.529,63.372,76.3
4.4627,63.704,73.232
4.54,60.84,74.206
4.7707,64.922,77.764
4.8497,63.514,77.284
4.7731,63.73,73.741
4.8505,60.279,73.469
5.0913,64.052,76.265
5.1703,63.024,76.596
5.0836,64.19,74.251
5.1609,61.463,74.121
5.412,65.057,76.281
5.491,63.358,76.498
5.394,63.862,74.541
5.4713,60.776,74.131
5.7327,64.397,76.098
5.8117,62.942,76.777
5.7044,63.901,75.104
5.7818,61.134,74.302
6.0534,64.627,75.857
6.1324,62.869,76.374
6.0149,63.701,74.412
6.0922,61.221,74.061
6.374,65.074,76.18


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_145.csv <==
x,qOut,qIn
0.0395,63.443,76.282
0.11655,64.199,74.1
0.19389,61.215,74.345
0.28118,64.504,76.367
0.36018,62.635,76.485
0.42699,63.513,74.939
0.50433,61.262,75.08
0.60185,64.985,76.444
0.68085,62.856,75.457
0.73743,63.05,73.306
0.81477,60.608,74.537
0.92253,65.323,77.649
1.0015,64.158,76.778
1.0479,64.131,72.941
1.1252,60.323,73.197
1.2432,64.069,76.806
1.3222,63.204,76.959
1.3583,64.405,74.493
1.4356,61.393,74.635
1.5639,64.469,76.142
1.6429,62.572,75.844
1.6687,63.483,74.568
1.7461,61.092,74.814
1.8846,64.996,76.54
1.9636,63.269,76.48
1.9792,63.75,74.334
2.0565,60.97,74.15
2.2052,64.826,76.109
2.2842,63.233,75.784
2.2896,63.779,73.566
2.367,61.07,74.451
2.5259,65.05,77.664
2.6049,63.459,77.482
2.6001,63.689,74.216
2.6774,60.347,73.704
2.8466,63.975,76.014
2.9256,62.709,75.877
2.9105,63.94,73.638
2.9878,61.653,74.274
3.1673,65.532,76.991
3.2463,63.653,76.539
3.2209,63.752,74.066
3.2983,60.591,74.544
3.4879,64.253,76.361
3.5669,62.729,75.967
3.5314,63.608,74.215
3.6087,61.101,74.503
3.8086,65.012,76.731
3.8876,63.343,76.376
3.8418,63.739,73.988
3.9191,60.823,74.378
4.1293,64.663,76.516
4.2083,63.158,76.33
4.1522,63.782,74.332
4.2296,60.995,74.491
4.45,64.843,76.572
4.529,63.276,76.545
4.4627,63.752,74.216
4.54,60.795,73.764
4.7707,64.693,76.15
4.8497,63.337,76.657
4.7731,63.999,74.308
4.8505,61.073,73.852
5.0913,64.774,76.286
5.1703,63.204,76.91
5.0836,63.706,74.649
5.1609,60.672,73.984
5.412,64.489,76.37
5.491,63.163,76.87
5.394,63.942,74.177
5.4713,60.887,73.534
5.7327,64.545,75.94
5.8117,63.202,76.891
5.7044,64.183,75.222
5.7818,61.345,74.487
6.0534,64.658,75.981
6.1324,62.749,76.104
6.0149,63.479,74.1
6.0922,60.85,74.112
6.374,64.852,76.429


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_146.csv <==
x,qOut,qIn
0.0395,63.126,76.618
0.11655,63.693,74.694
0.19389,60.912,74.267
0.28118,64.741,76.304
0.36018,63.171,76.455
0.42699,63.758,74.036
0.50433,60.876,73.618
0.60185,64.773,76.025
0.68085,63.392,76.55
0.73743,64.066,74.449
0.81477,61.05,74.222
0.92253,64.529,76.707
1.0015,62.841,77.274
1.0479,63.579,74.608
1.1252,60.801,73.549
1.2432,64.496,75.881
1.3222,62.924,76.012
1.3583,63.813,73.477
1.4356,61.444,74.437
1.5639,65.348,77.729
1.6429,63.441,77.285
1.6687,63.506,74.087
1.7461,60.392,73.963
1.8846,64.176,76.322
1.9636,62.752,76.089
1.9792,63.688,73.645
2.0565,61.432,74.018
2.2052,65.593,77.147
2.2842,63.844,76.997
2.2896,63.684,73.535
2.367,60.431,73.59
2.5259,64.454,76.659
2.6049,63.24,76.804
2.6001,63.775,74.26
2.6774,60.692,74.157
2.8466,64.679,77.016
2.9256,63.528,77.417
2.9105,64.097,74.081
2.9878,60.479,72.721
3.1673,63.971,75.765
3.2463,63.003,77.368
3.2209,64.633,75.187
3.2983,62.005,73.92
3.4879,64.797,75.338
3.5669,62.387,75.669
3.5314,63.192,74.462
3.6087,61.238,75.141
3.8086,65.356,77.142
3.8876,63.317,76.3
3.8418,63.212,73.627
3.9191,60.114,74.198
4.1293,64.414,76.826
4.2083,63.467,76.862
4.1522,64.356,74.386
4.2296,61.252,73.64
4.45,64.683,75.818
4.529,63.111,76.57
4.4627,63.957,74.571
4.54,61.258,74.257
4.7707,64.889,76.433
4.8497,63.104,76.602
4.7731,63.595,74.147
4.8505,60.695,73.74
5.0913,64.549,76.368
5.1703,63.147,76.735
5.0836,63.948,74.29
5.1609,61.166,74.342
5.412,64.771,76.488
5.491,63.024,76.089
5.394,63.576,74.095
5.4713,60.824,74.533
5.7327,64.802,76.642
5.8117,63.359,76.566
5.7044,63.905,74.416
5.7818,60.821,74.089
6.0534,64.501,76.032
6.1324,63.088,76.455
6.0149,63.967,74.653
6.0922,61.226,74.207
6.374,64.855,76.08


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_147.csv <==
x,qOut,qIn
0.0395,63.4,76.484
0.11655,64.23,73.565
0.19389,61.344,74.483
0.28118,64.879,77.057
0.36018,63.12,76.446
0.42699,63.656,73.994
0.50433,60.877,74.293
0.60185,64.752,76.741
0.68085,63.214,76.228
0.73743,63.801,73.44
0.81477,60.978,74.106
0.92253,64.865,77.178
1.0015,63.362,77.018
1.0479,63.895,73.994
1.1252,60.923,73.779
1.2432,64.507,76.37
1.3222,62.849,76.196
1.3583,63.542,73.7
1.4356,61.158,74.507
1.5639,65.305,77.403
1.6429,63.602,76.599
1.6687,63.471,73.437
1.7461,60.064,73.817
1.8846,64.267,76.973
1.9636,63.489,77.341
1.9792,64.443,74.362
2.0565,61.033,73.241
2.2052,64.269,75.75
2.2842,62.9,76.639
2.2896,64.229,74.448
2.367,61.629,74.074
2.5259,64.84,76.187
2.6049,62.738,76.283
2.6001,63.481,74.697
2.6774,61.136,75.233
2.8466,64.849,76.67
2.9256,62.79,75.766
2.9105,63.154,73.837
2.9878,60.653,74.669
3.1673,65.076,77.014
3.2463,63.778,76.287
3.2209,64.092,73.334
3.2983,60.84,73.662
3.4879,64.652,76.713
3.5669,63.38,76.975
3.5314,64.075,74.556
3.6087,61.019,74.391
3.8086,64.471,76.536
3.8876,62.802,76.407
3.8418,63.523,73.975
3.9191,60.842,73.998
4.1293,64.884,76.49
4.2083,63.528,76.395
4.1522,64.12,73.963
4.2296,61.062,74.196
4.45,64.682,76.406
4.529,63.137,76.443
4.4627,63.81,74.455
4.54,60.857,74.251
4.7707,64.474,76.192
4.8497,62.927,76.703
4.7731,63.779,74.769
4.8505,61.118,73.886
5.0913,64.79,75.878
5.1703,63.048,76.362
5.0836,63.632,74.27
5.1609,61.001,74.754
5.412,64.996,77.585
5.491,63.397,77.009
5.394,63.745,73.266
5.4713,60.478,72.917
5.7327,64.213,76.032
5.8117,63.043,76.18
5.7044,64.336,74.219
5.7818,61.988,75.201
6.0534,65.245,77.338
6.1324,62.748,76.233
6.0149,62.845,73.215
6.0922,60.152,73.967
6.374,64.522,77.214


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_148.csv <==
x,qOut,qIn
0.0395,63.347,76.049
0.11655,63.607,74.774
0.19389,60.891,75.115
0.28118,64.875,76.744
0.36018,63.182,76.189
0.42699,63.356,73.254
0.50433,60.313,73.107
0.60185,64.692,76.689
0.68085,63.853,77.395
0.73743,64.566,74.538
0.81477,61.107,74.283
0.92253,64.242,76.704
1.0015,62.635,76.695
1.0479,63.62,74.28
1.1252,60.962,73.803
1.2432,64.777,75.53
1.3222,63.31,75.93
1.3583,64.105,74.42
1.4356,61.47,74.468
1.5639,65.134,76.733
1.6429,63.207,76.77
1.6687,63.386,74.055
1.7461,60.212,73.61
1.8846,64.123,76.35
1.9636,62.997,77.191
1.9792,64.165,74.947
2.0565,61.47,74.179
2.2052,64.776,76.132
2.2842,62.771,76.207
2.2896,63.461,74.012
2.367,61.138,74.288
2.5259,65.257,76.648
2.6049,63.549,76.199
2.6001,63.727,73.636
2.6774,60.739,74.282
2.8466,64.735,77.205
2.9256,63.33,77.074
2.9105,63.783,73.953
2.9878,60.62,73.583
3.1673,64.33,76.349
3.2463,63.005,76.614
3.2209,63.941,74.349
3.2983,61.355,74.373
3.4879,65.115,76.32
3.5669,63.336,76.206
3.5314,63.588,73.923
3.6087,60.56,73.671
3.8086,64.646,76.686
3.8876,63.485,77.527
3.8418,64.136,74.601
3.9191,60.782,73.588
4.1293,64.103,75.853
4.2083,62.655,76.713
4.1522,63.836,74.94
4.2296,61.417,74.362
4.45,65.098,76.281
4.529,63.213,76.257
4.4627,63.635,73.819
4.54,60.862,73.981
4.7707,64.843,76.474
4.8497,63.376,76.66
4.7731,63.934,74.512
4.8505,61.002,74.352
5.0913,64.661,76.441
5.1703,63.021,76.041
5.0836,63.568,73.581
5.1609,60.66,74.16
5.412,64.707,76.856
5.491,63.525,76.866
5.394,64.263,74.56
5.4713,60.921,74.229
5.7327,64.095,75.966
5.8117,62.518,76.102
5.7044,63.809,74.876
5.7818,61.547,75.175
6.0534,65.111,76.284
6.1324,62.997,75.282
6.0149,63.468,73.727
6.0922,61.055,74.868
6.374,65.114,76.434


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_149.csv <==
x,qOut,qIn
0.0395,63.955,77.504
0.11655,64.346,73.915
0.19389,60.527,72.812
0.28118,63.961,76.088
0.36018,62.984,77.581
0.42699,64.374,75.362
0.50433,61.485,74.196
0.60185,64.514,76.071
0.68085,62.55,76.394
0.73743,63.551,74.251
0.81477,61.209,74.233
0.92253,65.091,76.066
1.0015,63.358,75.616
1.0479,63.946,74.158
1.1252,61.378,75.107
1.2432,65.104,76.495
1.3222,63.1,76.061
1.3583,63.24,74.24
1.4356,60.34,74.136
1.5639,64.536,76.762
1.6429,63.352,77.097
1.6687,64.04,74.236
1.7461,60.918,73.675
1.8846,64.484,76.107
1.9636,63.035,76.656
1.9792,63.971,74.455
2.0565,61.369,74.127
2.2052,65.024,76.395
2.2842,63.18,76.304
2.2896,63.564,73.859
2.367,60.738,74.121
2.5259,64.755,76.823
2.6049,63.359,76.693
2.6001,63.884,74.049
2.6774,60.728,74.078
2.8466,64.386,76.564
2.9256,63.022,76.709
2.9105,63.95,74.646
2.9878,61.143,74.397
3.1673,64.716,76.036
3.2463,63.054,75.643
3.2209,63.813,73.757
3.2983,61.111,74.569
3.4879,64.926,76.754
3.5669,63.325,76.789
3.5314,63.916,75.066
3.6087,60.922,74.502
3.8086,64.301,75.548
3.8876,62.52,75.373
3.8418,63.438,73.989
3.9191,61.282,74.756
4.1293,65.469,77.207
4.2083,63.695,76.771
4.1522,63.648,74.143
4.2296,60.367,74.28
4.45,64.239,76.331
4.529,62.997,75.991
4.4627,63.95,73.805
4.54,61.295,74.033
4.7707,65.107,76.375
4.8497,63.479,76.814
4.7731,63.916,74.973
4.8505,60.915,74.394
5.0913,64.445,76.301
5.1703,62.709,76.445
5.0836,63.392,74.093
5.1609,60.799,74.137
5.412,64.958,76.701
5.491,63.611,76.668
5.394,64.146,73.784
5.4713,61.055,73.338
5.7327,64.654,76.217
5.8117,63.099,76.94
5.7044,63.815,74.665
5.7818,61.198,74.321
6.0534,64.854,76.53
6.1324,62.916,76.362
6.0149,63.105,73.557
6.0922,60.308,73.748
6.374,64.859,77.124


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_150.csv <==
x,qOut,qIn
0.0395,63.192,76.255
0.11655,63.198,74.351
0.19389,60.113,74.319
0.28118,64.244,76.372
0.36018,63.191,76.581
0.42699,64.251,74.391
0.50433,61.339,73.924
0.60185,64.752,75.789
0.68085,63.06,76.415
0.73743,63.962,75.159
0.81477,61.435,74.923
0.92253,64.892,76.349
1.0015,62.759,76.08
1.0479,63.191,74.048
1.1252,60.684,74.232
1.2432,64.979,76.58
1.3222,63.614,76.396
1.3583,64.055,73.627
1.4356,60.99,73.87
1.5639,64.776,76.932
1.6429,63.325,76.669
1.6687,63.898,73.736
1.7461,60.785,74.003
1.8846,64.351,76.586
1.9636,62.863,76.625
1.9792,63.814,74.533
2.0565,61.241,74.432
2.2052,64.795,76.34
2.2842,62.851,76.181
2.2896,63.358,74.031
2.367,60.953,74.523
2.5259,65.185,77.145
2.6049,63.58,76.601
2.6001,63.657,73.239
2.6774,60.508,73.191
2.8466,64.656,76.648
2.9256,63.578,77.045
2.9105,64.148,73.995
2.9878,60.889,74.185
3.1673,64.48,77.369
3.2463,63.083,77.089
3.2209,63.783,73.966
3.2983,60.59,73.562
3.4879,64.231,75.592
3.5669,63.042,76.276
3.5314,64.303,74.998
3.6087,61.713,74.74
3.8086,65.073,76.58
3.8876,63.006,76.528
3.8418,63.499,74.152
3.9191,60.665,73.759
4.1293,64.453,75.731
4.2083,62.985,76.105
4.1522,64.006,74.717
4.2296,61.665,75.142
4.45,65.222,76.759
4.529,62.96,76.109
4.4627,63.023,73.665
4.54,60.232,74.044
4.7707,64.639,77.009
4.8497,63.58,77.022
4.7731,64.279,73.987
4.8505,61.129,73.605
5.0913,64.62,76.287
5.1703,63.078,76.324
5.0836,63.84,74.009
5.1609,61.13,74.586
5.412,64.942,76.902
5.491,63.309,76.422
5.394,63.673,74.065
5.4713,60.44,74.311
5.7327,64.248,76.521
5.8117,63.109,76.778
5.7044,64.255,74.831
5.7818,61.393,73.956
6.0534,64.655,75.248
6.1324,62.819,75.457
6.0149,63.745,74.371
6.0922,61.504,75.223
6.374,65.3,76.795


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_151.csv <==
x,qOut,qIn
0.0395,63.539,77.029
0.11655,64.202,73.819
0.19389,60.855,73.695
0.28118,64.437,77.269
0.36018,63.189,77.735
0.42699,64.09,74.643
0.50433,60.801,73.612
0.60185,63.945,75.361
0.68085,62.422,75.908
0.73743,63.899,74.773
0.81477,61.935,74.729
0.92253,65.615,76.226
1.0015,63.307,76.094
1.0479,63.334,74.18
1.1252,60.6,74.622
1.2432,64.725,76.999
1.3222,63.214,76.557
1.3583,63.728,73.681
1.4356,60.779,73.775
1.5639,64.617,76.571
1.6429,63.219,76.478
1.6687,64.037,73.865
1.7461,61.37,74.187
1.8846,64.965,76.665
1.9636,63.048,76.226
1.9792,63.383,73.857
2.0565,60.654,74.786
2.2052,64.773,77.584
2.2842,63.348,76.666
2.2896,63.76,73.37
2.367,60.496,73.429
2.5259,64.286,76.321
2.6049,63.164,76.886
2.6001,64.353,74.604
2.6774,61.755,74.443
2.8466,65.004,76.563
2.9256,62.777,75.952
2.9105,63.164,73.743
2.9878,60.71,74.636
3.1673,65.028,77.14
3.2463,63.586,76.736
3.2209,63.846,73.787
3.2983,60.651,73.515
3.4879,64.544,76.229
3.5669,63.323,76.597
3.5314,64.053,74.149
3.6087,61.106,73.976
3.8086,64.817,76.589
3.8876,63.279,77.261
3.8418,63.758,74.535
3.9191,60.556,73.115
4.1293,64.211,75.929
4.2083,62.919,77.348
4.1522,63.997,74.84
4.2296,61.399,73.789
4.45,64.947,76.282
4.529,63.048,76.624
4.4627,63.496,73.864
4.54,60.781,73.945
4.7707,64.897,77.006
4.8497,63.523,77.043
4.7731,64.007,73.83
4.8505,60.789,73.269
5.0913,64.41,76.067
5.1703,63.046,76.662
5.0836,63.997,74.487
5.1609,61.296,74.528
5.412,64.809,77.146
5.491,62.915,76.961
5.394,63.42,73.956
5.4713,60.636,73.738
5.7327,64.546,76.192
5.8117,63.123,76.256
5.7044,63.958,74.133
5.7818,61.527,74.438
6.0534,65.398,76.925
6.1324,63.461,76.832
6.0149,63.369,73.687
6.0922,60.232,73.149
6.374,64.505,76.445


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_152.csv <==
x,qOut,qIn
0.0395,63.061,75.963
0.11655,63.582,73.911
0.19389,60.789,74.188
0.28118,64.814,76.004
0.36018,63.5,76.252
0.42699,64.219,74.889
0.50433,61.185,74.519
0.60185,64.598,75.956
0.68085,62.868,76.076
0.73743,63.585,74.436
0.81477,60.756,74.338
0.92253,64.549,76.333
1.0015,63.12,76.941
1.0479,64.035,75.099
1.1252,61.218,74.254
1.2432,64.538,75.712
1.3222,62.625,75.649
1.3583,63.502,74.043
1.4356,61.387,75.018
1.5639,65.455,76.939
1.6429,63.495,76.072
1.6687,63.445,73.944
1.7461,60.491,74.289
1.8846,64.652,76.416
1.9636,63.344,76.422
1.9792,63.816,74.195
2.0565,60.806,74.119
2.2052,64.781,76.722
2.2842,63.502,77.215
2.2896,63.999,74.199
2.367,60.593,73.038
2.5259,64.198,76.009
2.6049,63.055,77.04
2.6001,64.289,74.822
2.6774,61.516,74.272
2.8466,64.716,76.122
2.9256,62.721,76.314
2.9105,63.508,74.177
2.9878,61.069,73.975
3.1673,64.932,76.318
3.2463,63.175,76.341
3.2209,63.677,74.382
3.2983,61.05,75.174
3.4879,64.924,77.402
3.5669,63.135,76.345
3.5314,63.39,73.186
3.6087,60.344,73.548
3.8086,64.514,76.474
3.8876,63.535,76.431
3.8418,64.538,73.946
3.9191,61.627,74.155
4.1293,64.86,76.873
4.2083,62.853,76.818
4.1522,63.36,74.495
4.2296,60.681,74.745
4.45,64.593,76.591
4.529,63.038,75.792
4.4627,63.64,73.321
4.54,60.849,73.982
4.7707,65.003,76.788
4.8497,63.788,77.052
4.7731,64.343,74.597
4.8505,61.011,73.742
5.0913,64.212,75.827
5.1703,62.518,76.435
5.0836,63.491,74.496
5.1609,61.259,74.373
5.412,65.255,76.725
5.491,63.397,76.332
5.394,63.405,73.395
5.4713,60.351,73.958
5.7327,64.65,77.159
5.8117,63.635,77.293
5.7044,64.214,74.213
5.7818,60.737,73.339
6.0534,64.142,76.027
6.1324,62.858,76.958
6.0149,64.041,74.94
6.0922,61.443,74.644
6.374,64.95,76.403


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_153.csv <==
x,qOut,qIn
0.0395,62.896,76.061
0.11655,63.785,74.188
0.19389,61.507,74.503
0.28118,65.475,77.087
0.36018,63.503,76.863
0.42699,63.31,73.367
0.50433,60.025,73.283
0.60185,64.257,77.275
0.68085,63.387,77.624
0.73743,64.385,73.971
0.81477,61.209,73.457
0.92253,64.41,76.244
1.0015,62.749,76.253
1.0479,63.844,73.863
1.1252,61.521,74.44
1.2432,65.171,77.031
1.3222,63.097,76.579
1.3583,63.378,74.028
1.4356,60.752,74.515
1.5639,64.764,76.651
1.6429,63.116,75.941
1.6687,63.479,73.36
1.7461,60.793,73.867
1.8846,65.141,77.391
1.9636,63.858,77.567
1.9792,63.946,73.95
2.0565,60.325,73.398
2.2052,64.025,76.707
2.2842,62.987,77.057
2.2896,64.115,73.958
2.367,61.298,73.503
2.5259,64.876,76.016
2.6049,63.283,76.65
2.6001,63.968,74.97
2.6774,61.178,74.675
2.8466,64.795,76.476
2.9256,63.008,76.425
2.9105,63.454,73.865
2.9878,60.454,73.487
3.1673,64.526,76.257
3.2463,63.489,77.063
3.2209,64.482,74.918
3.2983,61.396,74.21
3.4879,64.505,75.63
3.5669,62.633,75.888
3.5314,63.537,74.426
3.6087,61.091,74.213
3.8086,64.988,76.196
3.8876,63.305,76.809
3.8418,63.792,74.653
3.9191,60.862,74.024
4.1293,64.45,76.588
4.2083,62.749,76.919
4.1522,63.514,74.483
4.2296,61.087,74.406
4.45,65.053,76.526
4.529,63.314,76.067
4.4627,63.596,73.206
4.54,60.844,73.758
4.7707,65.165,77.219
4.8497,63.896,77.131
4.7731,64.067,73.752
4.8505,60.505,73.393
5.0913,64.111,76.475
5.1703,62.928,77.167
5.0836,63.952,74.484
5.1609,61.126,74.079
5.412,64.652,76.67
5.491,62.98,76.592
5.394,63.715,73.973
5.4713,60.999,73.93
5.7327,64.843,76.208
5.8117,63.31,76.173
5.7044,63.973,74.053
5.7818,61.167,74.552
6.0534,64.827,77.177
6.1324,63.076,76.964
6.0149,63.584,74.119
6.0922,60.686,73.729
6.374,64.411,75.906


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_154.csv <==
x,qOut,qIn
0.0395,63.185,77.04
0.11655,63.882,74.562
0.19389,61.071,74.417
0.28118,64.656,76.94
0.36018,62.86,76.973
0.42699,63.317,74.089
0.50433,60.518,73.629
0.60185,64.691,76.481
0.68085,63.52,76.92
0.73743,64.196,74.022
0.81477,61.21,73.316
0.92253,64.991,76.148
1.0015,63.536,77.041
1.0479,63.946,74.266
1.1252,60.675,73.465
1.2432,64.39,76.547
1.3222,63.14,77.619
1.3583,63.97,74.656
1.4356,60.757,73.112
1.5639,64.145,75.716
1.6429,62.739,76.934
1.6687,63.989,74.878
1.7461,61.549,74.601
1.8846,65.027,76.584
1.9636,62.971,76.189
1.9792,63.468,73.834
2.0565,60.865,73.935
2.2052,64.885,76.077
2.2842,63.354,76.216
2.2896,63.923,74.489
2.367,61.216,75.09
2.5259,64.965,77.334
2.6049,63.108,76.486
2.6001,63.287,73.374
2.6774,60.16,73.427
2.8466,64.339,76.077
2.9256,63.46,76.564
2.9105,64.565,74.737
2.9878,61.633,74.383
3.1673,64.842,76.36
3.2463,62.883,76.894
3.2209,63.469,74.455
3.2983,60.645,73.521
3.4879,64.475,76.143
3.5669,63.066,76.615
3.5314,64.002,74.185
3.6087,61.393,74.352
3.8086,65.013,76.694
3.8876,63.123,76.322
3.8418,63.523,73.844
3.9191,60.718,74.362
4.1293,64.674,76.927
4.2083,63.216,76.628
4.1522,63.847,74.127
4.2296,60.984,74.085
4.45,64.713,76.24
4.529,63.13,76.28
4.4627,63.734,74.168
4.54,61.044,74.395
4.7707,65.039,76.974
4.8497,63.496,76.512
4.7731,63.748,73.567
4.8505,60.372,73.885
5.0913,64.234,76.777
5.1703,63.236,77.073
5.0836,64.427,74.825
5.1609,61.405,73.934
5.412,64.392,75.248
5.491,62.457,75.731
5.394,63.568,74.769
5.4713,61.623,75.242
5.7327,65.474,76.749
5.8117,63.188,76.113
5.7044,63.051,73.82
5.7818,60.193,73.948
6.0534,64.634,76.73
6.1324,63.569,76.934
6.0149,64.221,73.747
6.0922,61.091,73.121
6.374,64.68,76.257


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_155.csv <==
x,qOut,qIn
0.0395,62.514,76.29
0.11655,63.815,74.416
0.19389,61.696,74.733
0.28118,65.46,76.537
0.36018,63.348,75.778
0.42699,63.472,73.413
0.50433,60.736,74.27
0.60185,64.895,77.142
0.68085,63.423,76.645
0.73743,63.798,73.913
0.81477,60.701,74.368
0.92253,64.418,76.784
1.0015,62.961,76.492
1.0479,63.74,74.017
1.1252,61.037,74.043
1.2432,64.89,76.473
1.3222,63.33,76.318
1.3583,63.856,73.922
1.4356,61.01,74.42
1.5639,64.844,77.232
1.6429,63.265,76.866
1.6687,63.708,73.821
1.7461,60.645,73.766
1.8846,64.448,76.093
1.9636,63.135,76.002
1.9792,64.014,74.051
2.0565,61.331,74.519
2.2052,65.073,76.969
2.2842,63.337,76.876
2.2896,63.619,74.345
2.367,60.335,73.972
2.5259,64.069,76.091
2.6049,62.9,76.486
2.6001,64.197,74.308
2.6774,61.586,73.868
2.8466,64.942,75.943
2.9256,62.968,76.528
2.9105,63.718,75.053
2.9878,61.389,75.009
3.1673,64.944,76.746
3.2463,62.639,76.001
3.2209,62.845,73.202
3.2983,60.461,74.12
3.4879,65.169,77.556
3.5669,64.014,76.63
3.5314,64.172,72.857
3.6087,60.706,73.747
3.8086,64.526,77.395
3.8876,63.388,77.164
3.8418,64.111,73.959
3.9191,60.881,73.587
4.1293,64.296,76.106
4.2083,62.819,76.579
4.1522,63.818,74.512
4.2296,61.34,74.243
4.45,65.089,76.675
4.529,63.228,76.616
4.4627,63.504,73.397
4.54,60.596,73.306
4.7707,64.656,76.753
4.8497,63.367,77.159
4.7731,63.998,74.647
4.8505,61.027,74.507
5.0913,64.583,76.656
5.1703,62.878,76.69
5.0836,63.425,73.741
5.1609,60.616,73.265
5.412,64.807,76.58
5.491,63.692,77.307
5.394,64.379,74.348
5.4713,61.232,73.5
5.7327,64.659,76.116
5.8117,63.017,76.643
5.7044,63.653,73.805
5.7818,60.779,73.672
6.0534,64.701,77.287
6.1324,63.364,77.664
6.0149,64.011,74.253
6.0922,60.719,73.655
6.374,64.016,76.117


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_156.csv <==
x,qOut,qIn
0.0395,62.663,75.701
0.11655,63.242,73.459
0.19389,60.672,74.414
0.28118,64.852,76.951
0.36018,63.502,76.67
0.42699,64.054,74.565
0.50433,61.003,74.551
0.60185,64.523,76.179
0.68085,62.856,75.951
0.73743,63.566,73.94
0.81477,61.006,73.966
0.92253,65.128,76.33
1.0015,63.669,76.649
1.0479,63.981,74.184
1.1252,60.759,73.969
1.2432,64.405,76.849
1.3222,62.949,77.366
1.3583,63.705,74.586
1.4356,60.862,73.61
1.5639,64.525,75.856
1.6429,62.951,76.254
1.6687,63.717,74.028
1.7461,61.274,74.291
1.8846,65.37,77.021
1.9636,63.702,76.889
1.9792,63.682,73.831
2.0565,60.215,73.413
2.2052,64.12,76.424
2.2842,63.139,77.415
2.2896,64.273,74.909
2.367,61.37,73.681
2.5259,64.609,75.667
2.6049,62.749,76.516
2.6001,63.553,74.707
2.6774,61.225,74.367
2.8466,65.251,76.392
2.9256,63.473,76.497
2.9105,63.537,74.02
2.9878,60.384,73.676
3.1673,64.592,76.724
3.2463,63.615,77.452
3.2209,64.31,74.346
3.2983,60.784,73.173
3.4879,64.115,75.627
3.5669,62.877,76.59
3.5314,64.238,74.869
3.6087,61.571,74.26
3.8086,64.743,76.065
3.8876,62.682,76.608
3.8418,63.491,74.995
3.9191,61.093,74.796
4.1293,64.791,76.136
4.2083,62.837,75.577
4.1522,63.395,73.803
4.2296,61.035,74.586
4.45,65.286,76.864
4.529,63.677,76.753
4.4627,63.786,74.26
4.54,60.663,73.884
4.7707,64.559,76.557
4.8497,63.171,76.622
4.7731,63.749,73.535
4.8505,60.852,73.535
5.0913,64.875,76.871
5.1703,63.592,77.049
5.0836,64.09,73.767
5.1609,60.777,73.554
5.412,64.27,76.376
5.491,62.864,76.986
5.394,63.82,75.166
5.4713,61.113,74.652
5.7327,64.685,76.543
5.8117,62.91,76.398
5.7044,63.526,73.42
5.7818,60.759,73.424
6.0534,64.847,76.591
6.1324,63.621,76.715
6.0149,64.417,74.363
6.0922,61.455,74.818
6.374,64.682,76.686


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_157.csv <==
x,qOut,qIn
0.0395,63.502,76.795
0.11655,63.936,73.591
0.19389,60.933,73.263
0.28118,64.777,76.575
0.36018,63.341,77.028
0.42699,63.864,74.174
0.50433,60.877,74.276
0.60185,64.595,77.141
0.68085,63.049,76.882
0.73743,63.58,73.708
0.81477,60.51,73.594
0.92253,64.456,76.478
1.0015,63.364,76.733
1.0479,64.398,74.156
1.1252,61.453,73.717
1.2432,64.752,76.024
1.3222,62.938,76.536
1.3583,63.713,74.704
1.4356,61.122,74.609
1.5639,64.743,76.659
1.6429,62.837,76.351
1.6687,63.344,73.631
1.7461,60.71,73.767
1.8846,64.818,76.632
1.9636,63.408,76.837
1.9792,63.952,74.565
2.0565,61.113,74.805
2.2052,64.844,76.978
2.2842,63.113,76.523
2.2896,63.43,73.342
2.367,60.446,72.899
2.5259,64.708,76.348
2.6049,63.763,77.22
2.6001,64.517,74.446
2.6774,61.276,74.062
2.8466,64.556,76.814
2.9256,62.857,76.8
2.9105,63.522,73.716
2.9878,60.527,73.49
3.1673,64.397,76.407
3.2463,63.244,77.022
3.2209,64.349,74.848
3.2983,61.485,74.316
3.4879,64.636,76.171
3.5669,62.625,76.099
3.5314,63.433,73.855
3.6087,61.089,74.296
3.8086,65.103,76.84
3.8876,63.396,76.246
3.8418,63.769,73.792
3.9191,60.909,74.711
4.1293,64.731,77.213
4.2083,63.103,76.228
4.1522,63.61,73.54
4.2296,60.707,74.458
4.45,64.622,76.988
4.529,63.26,76.42
4.4627,64.083,73.752
4.54,61.29,73.73
4.7707,64.801,76.397
4.8497,62.972,76.178
4.7731,63.605,73.735
4.8505,61.272,75.035
5.0913,65.169,77.497
5.1703,63.115,76.016
5.0836,62.987,73.082
5.1609,59.98,74.262
5.412,64.548,77.679
5.491,63.773,77.224
5.394,64.46,73.642
5.4713,60.859,73.155
5.7327,64.151,75.981
5.8117,62.912,76.743
5.7044,64.267,75.025
5.7818,61.778,74.654
6.0534,65.02,76.117
6.1324,62.772,76.337
6.0149,63.201,74.362
6.0922,60.71,74
6.374,64.944,76.634


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_158.csv <==
x,qOut,qIn
0.0395,63.48,77.142
0.11655,63.554,73.558
0.19389,60.186,73.616
0.28118,64.03,76.764
0.36018,62.947,76.758
0.42699,64.084,74.36
0.50433,61.325,74.499
0.60185,64.787,76.652
0.68085,63.005,76.497
0.73743,63.748,74.026
0.81477,61.111,73.95
0.92253,64.879,76.304
1.0015,63.19,75.735
1.0479,63.838,73.571
1.1252,61.262,75.157
1.2432,65.053,77.75
1.3222,63.161,76.459
1.3583,63.391,73.523
1.4356,60.366,73.984
1.5639,64.253,76.297
1.6429,62.95,76.19
1.6687,63.968,74.5
1.7461,61.653,75.087
1.8846,65.422,76.976
1.9636,63.319,76.017
1.9792,63.217,73.156
2.0565,60.196,73.565
2.2052,64.642,76.875
2.2842,63.759,77.183
2.2896,64.442,74.253
2.367,60.995,73.899
2.5259,64.261,76.453
2.6049,62.788,76.783
2.6001,63.84,74.384
2.6774,61.132,73.841
2.8466,64.708,76.031
2.9256,63.03,76.405
2.9105,63.839,74.284
2.9878,61.348,74.463
3.1673,65.034,76.805
3.2463,63.047,76.289
3.2209,63.297,73.838
3.2983,60.593,74.535
3.4879,64.844,76.898
3.5669,63.52,76.074
3.5314,63.873,73.424
3.6087,60.606,73.982
3.8086,64.569,76.758
3.8876,63.54,77.277
3.8418,64.347,75.05
3.9191,60.909,74.03
4.1293,64.007,75.513
4.2083,62.483,76.203
4.1522,63.826,74.946
4.2296,61.534,74.372
4.45,65.207,75.72
4.529,63.271,75.826
4.4627,63.742,74.174
4.54,61.051,74.665
4.7707,64.822,77.015
4.8497,63.031,76.595
4.7731,63.533,74.28
4.8505,60.737,74.554
5.0913,64.508,76.18
5.1703,62.91,75.628
5.0836,63.69,73.949
5.1609,61.282,74.675
5.412,65.321,77.024
5.491,63.576,76.585
5.394,63.67,73.948
5.4713,60.485,74.22
5.7327,64.354,76.828
5.8117,63.056,76.895
5.7044,63.94,74.201
5.7818,61.224,73.79
6.0534,64.909,76.118
6.1324,63.212,75.995
6.0149,63.761,73.547
6.0922,61.16,74.069
6.374,65.164,77.354


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_159.csv <==
x,qOut,qIn
0.0395,63.226,75.773
0.11655,63.182,73.73
0.19389,60.565,75.125
0.28118,64.838,77.368
0.36018,63.325,76.126
0.42699,63.696,73.204
0.50433,60.737,73.651
0.60185,64.722,76.33
0.68085,63.407,76.403
0.73743,64.047,74.476
0.81477,61.255,74.813
0.92253,64.905,77.154
1.0015,63.041,76.871
1.0479,63.206,73.561
1.1252,60.099,73.124
1.2432,64.362,76.659
1.3222,63.536,77.287
1.3583,64.547,74.166
1.4356,61.432,73.715
1.5639,64.732,76.354
1.6429,63.057,76.461
1.6687,63.814,74.07
1.7461,60.926,74.198
1.8846,64.595,76.61
1.9636,63.087,76.987
1.9792,63.923,74.881
2.0565,61.058,74.163
2.2052,64.497,75.774
2.2842,62.751,75.555
2.2896,63.628,73.818
2.367,61.295,74.634
2.5259,65.323,76.768
2.6049,63.565,76.445
2.6001,63.694,74.369
2.6774,60.495,74.23
2.8466,64.256,76.26
2.9256,62.889,76.589
2.9105,63.795,74.602
2.9878,61.092,74.459
3.1673,64.823,76.616
3.2463,63.188,76.526
3.2209,63.838,74.011
3.2983,61.032,74.01
3.4879,64.782,76.257
3.5669,63.195,76.127
3.5314,63.926,74.116
3.6087,61.321,74.587
3.8086,65.016,76.905
3.8876,63.104,76.218
3.8418,63.395,73.548
3.9191,60.555,74.149
4.1293,64.628,76.729
4.2083,63.297,76.682
4.1522,63.931,74.276
4.2296,60.962,74.282
4.45,64.636,76.887
4.529,63.081,76.604
4.4627,63.768,73.705
4.54,60.903,73.717
4.7707,64.681,76.398
4.8497,63.216,76.653
4.7731,64.038,74.101
4.8505,61.398,74.054
5.0913,64.915,76.949
5.1703,62.892,76.502
5.0836,63.229,73.477
5.1609,60.669,74.492
5.412,64.942,77.372
5.491,63.516,76.095
5.394,63.726,72.927
5.4713,60.425,74.044
5.7327,64.51,77.642
5.8117,63.592,77.589
5.7044,64.45,74.354
5.7818,60.932,73.613
6.0534,63.886,75.638
6.1324,62.326,75.921
6.0149,63.85,74.421
6.0922,61.976,74.938
6.374,65.639,76.766


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_160.csv <==
x,qOut,qIn
0.0395,63.441,76.776
0.11655,64.133,74.21
0.19389,61.193,73.673
0.28118,64.62,76.369
0.36018,62.81,76.257
0.42699,63.565,73.771
0.50433,61.249,74.789
0.60185,65.122,77.142
0.68085,63.12,76.201
0.73743,63.145,73.801
0.81477,60.334,74.551
0.92253,64.786,77.203
1.0015,63.691,76.606
1.0479,64.051,73.066
1.1252,60.526,72.912
1.2432,64.378,76.65
1.3222,63.519,77.615
1.3583,64.631,74.983
1.4356,61.337,74.165
1.5639,64.119,75.782
1.6429,62.205,75.798
1.6687,63.371,74.403
1.7461,61.261,74.905
1.8846,65.297,76.659
1.9636,63.504,76.186
1.9792,63.744,74.115
2.0565,60.785,74.372
2.2052,64.662,76.345
2.2842,63.172,76.312
2.2896,63.805,74.435
2.367,61.039,74.502
2.5259,64.896,76.64
2.6049,63.305,76.457
2.6001,63.76,73.65
2.6774,60.742,73.377
2.8466,64.595,76.252
2.9256,63.268,77.056
2.9105,64.083,74.924
2.9878,61.29,74.442
3.1673,64.682,76.64
3.2463,62.689,76.349
3.2209,63.151,73.42
3.2983,60.566,73.868
3.4879,64.957,76.9
3.5669,63.792,76.708
3.5314,64.242,73.765
3.6087,60.962,73.833
3.8086,64.558,76.552
3.8876,63.132,76.92
3.8418,63.807,74.651
3.9191,60.813,74.052
4.1293,64.51,76.301
4.2083,63.071,76.645
4.1522,63.831,74.324
4.2296,60.918,73.986
4.45,64.695,76.184
4.529,63.301,77.019
4.4627,64.107,75.036
4.54,61.191,73.753
4.7707,64.651,75.415
4.8497,62.922,76.109
4.7731,63.67,74.19
4.8505,61.164,73.86
5.0913,65.121,76.484
5.1703,63.424,77.311
5.0836,63.598,74.851
5.1609,60.374,74.122
5.412,64.185,76.511
5.491,62.931,76.774
5.394,63.862,74.045
5.4713,60.952,73.405
5.7327,64.736,75.884
5.8117,63.441,76.867
5.7044,64.401,75.216
5.7818,61.527,74.546
6.0534,64.701,76.061
6.1324,62.638,76.089
6.0149,63.315,74.168
6.0922,60.769,74.185
6.374,64.857,76.456


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_161.csv <==
x,qOut,qIn
0.0395,62.589,76.382
0.11655,63.769,74.941
0.19389,61.45,74.898
0.28118,65.018,76.494
0.36018,62.921,75.819
0.42699,63.31,73.746
0.50433,60.739,74.483
0.60185,64.958,76.762
0.68085,63.536,76.202
0.73743,64.008,73.568
0.81477,61.001,73.986
0.92253,64.693,76.665
1.0015,63.11,76.66
1.0479,63.705,74.511
1.1252,60.933,74.67
1.2432,64.665,76.777
1.3222,62.957,76.138
1.3583,63.443,73.424
1.4356,60.684,73.738
1.5639,64.87,76.611
1.6429,63.639,77.059
1.6687,64.175,74.55
1.7461,61.079,73.964
1.8846,64.6,76.453
1.9636,62.932,76.625
1.9792,63.442,74.009
2.0565,60.616,74.187
2.2052,64.822,76.886
2.2842,63.692,76.991
2.2896,64.209,74.05
2.367,60.697,73.026
2.5259,64.255,75.61
2.6049,63.16,76.908
2.6001,64.384,75.213
2.6774,61.466,74.585
2.8466,64.545,76.22
2.9256,62.573,76.478
2.9105,63.457,74.585
2.9878,60.933,73.961
3.1673,64.725,75.478
3.2463,63.091,75.942
3.2209,63.892,74.818
3.2983,61.521,75.273
3.4879,65.281,76.983
3.5669,63.166,76.195
3.5314,63.119,73.573
3.6087,60.045,73.629
3.8086,64.42,76.162
3.8876,63.603,76.607
3.8418,64.588,74.473
3.9191,61.415,74.017
4.1293,64.621,76.15
4.2083,62.894,76.972
4.1522,63.72,75.193
4.2296,60.911,74.138
4.45,64.421,75.686
4.529,62.723,76.614
4.4627,63.635,74.797
4.54,61.248,74.068
4.7707,65.173,76.581
4.8497,63.406,76.564
4.7731,63.725,73.552
4.8505,60.832,73.978
5.0913,64.81,76.956
5.1703,63.387,76.393
5.0836,63.954,73.504
5.1609,60.973,73.9
5.412,64.628,76.564
5.491,63.049,76.697
5.394,63.685,74.683
5.4713,60.951,74.835
5.7327,64.711,76.762
5.8117,63.012,76.105
5.7044,63.427,73.408
5.7818,60.466,73.867
6.0534,64.707,76.889
6.1324,63.759,76.945
6.0149,64.598,74.309
6.0922,61.204,73.904
6.374,64.252,75.86


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_162.csv <==
x,qOut,qIn
0.0395,63.275,77.006
0.11655,63.924,74.021
0.19389,61.02,73.865
0.28118,64.654,76.853
0.36018,62.99,76.599
0.42699,63.56,73.773
0.50433,60.875,74.448
0.60185,64.933,77.296
0.68085,63.47,76.714
0.73743,63.834,73.572
0.81477,60.677,73.539
0.92253,64.562,76.421
1.0015,63.355,76.883
1.0479,64.153,74.407
1.1252,61.239,73.842
1.2432,64.828,76.252
1.3222,63.162,76.563
1.3583,63.623,74.026
1.4356,60.605,73.949
1.5639,64.559,77.006
1.6429,63.352,77.629
1.6687,64.107,74.638
1.7461,60.815,73.441
1.8846,64.141,75.373
1.9636,62.711,75.889
1.9792,64.003,74.287
2.0565,61.687,74.317
2.2052,65.331,76.714
2.2842,63.3,76.91
2.2896,63.581,74.424
2.367,60.593,74.387
2.5259,64.209,76.501
2.6049,62.591,75.92
2.6001,63.616,73.892
2.6774,61.398,74.779
2.8466,65.305,76.561
2.9256,63.365,75.931
2.9105,63.544,74.156
2.9878,60.914,74.76
3.1673,65.057,76.969
3.2463,63.408,76.093
3.2209,63.448,73.109
3.2983,60.26,73.788
3.4879,64.576,77.231
3.5669,63.729,77.63
3.5314,64.441,74.536
3.6087,60.843,73.418
3.8086,63.932,75.841
3.8876,62.501,76.654
3.8418,63.904,74.748
3.9191,61.701,74.348
4.1293,65.297,76.021
4.2083,63.166,76.05
4.1522,63.448,74.116
4.2296,60.909,74.254
4.45,65.049,76.855
4.529,63.396,76.942
4.4627,63.575,73.845
4.54,60.472,73.466
4.7707,64.482,76.992
4.8497,63.281,77.254
4.7731,64.039,73.465
4.8505,61.041,73.278
5.0913,64.656,76.59
5.1703,63.137,76.674
5.0836,63.879,74.288
5.1609,61.139,74.849
5.412,64.792,77.323
5.491,63.004,76.639
5.394,63.456,73.445
5.4713,60.515,73.414
5.7327,64.523,76.337
5.8117,63.349,76.603
5.7044,64.334,74.163
5.7818,61.639,74.249
6.0534,65.05,76.85
6.1324,62.987,76.475
6.0149,63.31,73.429
6.0922,60.534,73.805
6.374,64.62,76.959


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_163.csv <==
x,qOut,qIn
0.0395,63.114,77.102
0.11655,64.222,74.365
0.19389,61.289,73.624
0.28118,64.693,75.939
0.36018,63.017,76.666
0.42699,63.778,75.037
0.50433,61.147,74.631
0.60185,64.916,76.409
0.68085,63.174,76.473
0.73743,63.573,73.663
0.81477,60.554,72.908
0.92253,64.615,75.913
1.0015,63.539,77.214
1.0479,64.428,75.06
1.1252,61.351,74.335
1.2432,64.46,76.478
1.3222,62.502,76.373
1.3583,63.219,73.774
1.4356,60.568,74.137
1.5639,64.684,76.925
1.6429,63.458,77.033
1.6687,64.334,74.425
1.7461,61.358,73.933
1.8846,64.607,75.962
1.9636,62.723,75.757
1.9792,63.582,73.769
2.0565,61.414,74.761
2.2052,65.391,77.322
2.2842,63.363,76.708
2.2896,63.271,73.891
2.367,60.274,74.166
2.5259,64.47,77.101
2.6049,63.268,76.533
2.6001,63.912,73.155
2.6774,60.942,73.775
2.8466,64.911,76.781
2.9256,63.67,76.54
2.9105,64.261,74.116
2.9878,60.976,73.947
3.1673,64.383,76.305
3.2463,62.872,76.983
3.2209,63.777,74.821
3.2983,60.984,74.045
3.4879,64.539,76.144
3.5669,62.868,76.332
3.5314,63.692,73.913
3.6087,61.121,74.097
3.8086,64.982,77.065
3.8876,63.322,76.838
3.8418,63.848,74.001
3.9191,60.971,74.452
4.1293,64.577,76.761
4.2083,62.844,75.927
4.1522,63.569,73.377
4.2296,61.164,74.377
4.45,65.227,77.066
4.529,63.52,76.196
4.4627,63.684,73.447
4.54,60.715,74.323
4.7707,64.695,77.382
4.8497,63.249,76.618
4.7731,63.667,73.502
4.8505,60.538,74.167
5.0913,64.433,76.948
5.1703,63.245,76.605
5.0836,64.157,73.843
5.1609,61.184,73.807
5.412,64.614,76.554
5.491,62.945,76.872
5.394,63.848,74.655
5.4713,61.419,74.642
5.7327,64.961,76.515
5.8117,62.809,75.549
5.7044,63.088,73.01
5.7818,60.715,74.423
6.0534,65.337,77.648
6.1324,64.025,76.929
6.0149,63.917,73.522
6.0922,60.209,73.563
6.374,64.031,76.651


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_164.csv <==
x,qOut,qIn
0.0395,63.265,76.915
0.11655,63.91,74.311
0.19389,60.809,73.51
0.28118,64.329,76.075
0.36018,62.845,77.065
0.42699,63.907,75.096
0.50433,61.424,74.445
0.60185,64.894,76.229
0.68085,62.801,75.737
0.73743,63.243,73.182
0.81477,60.789,74.306
0.92253,65.167,77.407
1.0015,63.788,77.031
1.0479,64.017,74.182
1.1252,60.678,73.986
1.2432,64.238,76.202
1.3222,62.796,76.223
1.3583,63.654,74.216
1.4356,61.147,74.483
1.5639,65.242,76.652
1.6429,63.719,76.392
1.6687,63.867,73.649
1.7461,60.429,73.13
1.8846,64.305,76.28
1.9636,63.314,77.566
1.9792,64.353,75.272
2.0565,61.158,74.508
2.2052,64.12,76.163
2.2842,62.268,76.021
2.2896,63.435,74.232
2.367,61.234,74.187
2.5259,65.201,75.74
2.6049,63.478,75.812
2.6001,63.976,74.55
2.6774,61.417,75.236
2.8466,65.119,77.401
2.9256,62.988,76.635
2.9105,62.99,73.311
2.9878,60.008,73.553
3.1673,64.377,76.994
3.2463,63.484,76.739
3.2209,64.492,73.613
3.2983,61.565,74.068
3.4879,64.952,76.788
3.5669,63.135,76.482
3.5314,63.721,73.956
3.6087,60.98,74.068
3.8086,64.72,76.348
3.8876,63.03,76.12
3.8418,63.558,74.001
3.9191,60.906,74.595
4.1293,64.937,77.15
4.2083,63.371,76.865
4.1522,63.572,74.096
4.2296,60.286,73.788
4.45,64.268,76.247
4.529,63.286,76.996
4.4627,64.328,74.545
4.54,61.322,73.405
4.7707,64.757,75.918
4.8497,63.163,76.87
4.7731,64.002,74.744
4.8505,61.22,74.115
5.0913,64.691,75.978
5.1703,62.855,76.264
5.0836,63.506,74.45
5.1609,60.899,74.429
5.412,64.865,76.464
5.491,63.305,76.695
5.394,63.76,74.496
5.4713,60.723,73.978
5.7327,64.533,76.135
5.8117,63.178,76.792
5.7044,63.985,74.725
5.7818,61.139,73.853
6.0534,64.814,75.827
6.1324,63.22,76.541
6.0149,63.84,74.483
6.0922,60.954,73.947
6.374,64.751,76.367


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_165.csv <==
x,qOut,qIn
0.0395,63.025,77.515
0.11655,63.992,74.928
0.19389,60.964,73.523
0.28118,64.273,75.449
0.36018,62.638,76.406
0.42699,63.772,74.637
0.50433,61.656,74.443
0.60185,65.569,76.748
0.68085,63.518,76.186
0.73743,63.452,73.203
0.81477,60.366,74.148
0.92253,64.55,77.424
1.0015,63.436,76.983
1.0479,64.213,74.103
1.1252,61.002,73.958
1.2432,64.251,75.69
1.3222,62.616,75.711
1.3583,63.743,74.515
1.4356,61.618,74.973
1.5639,65.402,76.769
1.6429,63.219,76.283
1.6687,63.161,73.839
1.7461,60.266,74.127
1.8846,64.553,76.919
1.9636,63.382,77.07
1.9792,64.024,74.363
2.0565,61,73.878
2.2052,64.717,76.197
2.2842,63.263,76.346
2.2896,63.907,73.773
2.367,61.031,73.483
2.5259,64.946,76.391
2.6049,63.552,77.355
2.6001,63.994,75.066
2.6774,60.692,74.095
2.8466,64.165,76.005
2.9256,62.714,76.521
2.9105,63.65,74.423
2.9878,60.904,73.686
3.1673,64.834,75.876
3.2463,63.529,77.037
3.2209,64.299,75.214
3.2983,61.211,74.093
3.4879,64.488,75.901
3.5669,62.714,76.527
3.5314,63.604,74.353
3.6087,61.085,73.725
3.8086,64.924,75.799
3.8876,63.265,76.383
3.8418,63.826,74.767
3.9191,61.147,74.963
4.1293,64.903,76.969
4.2083,63.057,76.514
4.1522,63.297,73.697
4.2296,60.212,73.363
4.45,64.398,76.276
4.529,63.501,77.121
4.4627,64.584,74.595
4.54,61.538,74.006
4.7707,64.674,76.403
4.8497,62.79,76.332
4.7731,63.623,74.036
4.8505,61.01,74.304
5.0913,64.75,76.424
5.1703,63.079,76.353
5.0836,63.825,74.286
5.1609,61.224,74.606
5.412,64.845,76.639
5.491,62.905,75.973
5.394,63.364,73.879
5.4713,60.89,74.666
5.7327,65.072,76.928
5.8117,63.479,76.202
5.7044,63.638,73.453
5.7818,60.582,73.701
6.0534,64.743,76.633
6.1324,63.604,76.791
6.0149,64.085,74.013
6.0922,60.691,73.971
6.374,64.279,76.919


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_166.csv <==
x,qOut,qIn
0.0395,63.368,76.186
0.11655,63.464,73.937
0.19389,60.47,74.163
0.28118,64.472,76.805
0.36018,63.134,77.233
0.42699,63.836,74.625
0.50433,60.945,73.828
0.60185,64.61,76.178
0.68085,63.024,76.483
0.73743,63.722,74.036
0.81477,61.126,73.89
0.92253,65.182,76.915
1.0015,63.645,77.294
1.0479,63.9,73.8
1.1252,60.641,73.057
1.2432,64.39,76.264
1.3222,63.099,76.787
1.3583,63.987,73.896
1.4356,61.236,73.892
1.5639,64.832,77.13
1.6429,63.045,77.468
1.6687,63.482,74.387
1.7461,60.643,73.688
1.8846,64.52,76.182
1.9636,63.054,76.189
1.9792,63.684,73.475
2.0565,60.98,74.082
2.2052,65.227,77.764
2.2842,63.961,77.777
2.2896,64.138,73.854
2.367,60.234,72.906
2.5259,63.546,75.807
2.6049,62.509,76.588
2.6001,64.28,74.757
2.6774,62.164,74.57
2.8466,65.369,76.058
2.9256,62.832,75.784
2.9105,63.13,74.188
2.9878,60.905,75.024
3.1673,65.131,77.01
3.2463,63.298,76.18
3.2209,63.36,73.555
3.2983,60.428,73.85
3.4879,64.729,76.734
3.5669,63.606,77.054
3.5314,64.103,74.173
3.6087,60.885,73.544
3.8086,64.593,76.677
3.8876,63.25,77.154
3.8418,63.9,73.985
3.9191,60.772,73.689
4.1293,64.492,76.524
4.2083,63.217,76.944
4.1522,64.117,74.583
4.2296,61.13,73.848
4.45,64.591,75.748
4.529,62.988,76.305
4.4627,63.853,74.65
4.54,61.175,74.445
4.7707,64.862,76.353
4.8497,63.143,76.818
4.7731,63.696,74.703
4.8505,60.756,73.918
5.0913,64.468,76.064
5.1703,62.99,76.383
5.0836,63.918,74.165
5.1609,61.335,74.115
5.412,65.05,76.067
5.491,63.262,76.117
5.394,63.71,74.294
5.4713,60.898,74.625
5.7327,64.693,77.126
5.8117,63.038,77.009
5.7044,63.56,74.099
5.7818,60.599,73.656
6.0534,64.381,76.187
6.1324,63.002,76.105
6.0149,64.002,73.819
6.0922,61.592,74.603
6.374,65.35,76.782


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_167.csv <==
x,qOut,qIn
0.0395,63.246,76.207
0.11655,63.902,75.163
0.19389,61.21,75.329
0.28118,64.844,76.846
0.36018,62.933,76.3
0.42699,63.274,73.644
0.50433,60.269,73.445
0.60185,64.428,75.875
0.68085,63.486,76.505
0.73743,64.651,74.888
0.81477,61.814,74.464
0.92253,64.877,76.089
1.0015,62.681,76.518
1.0479,63.235,74.364
1.1252,60.701,73.693
1.2432,64.723,76.416
1.3222,63.188,76.87
1.3583,63.775,74.08
1.4356,61.086,74.096
1.5639,64.944,76.828
1.6429,63.241,76.648
1.6687,63.475,73.814
1.7461,60.502,74.181
1.8846,64.73,77.359
1.9636,63.635,77.048
1.9792,64.153,73.581
2.0565,60.637,73.171
2.2052,64.226,75.85
2.2842,63.176,76.899
2.2896,64.457,75.149
2.367,61.642,74.154
2.5259,64.721,75.921
2.6049,62.642,76.277
2.6001,63.348,74.395
2.6774,60.84,74.5
2.8466,64.842,76.516
2.9256,63.298,76.447
2.9105,63.867,74.256
2.9878,60.891,74.154
3.1673,64.61,76.284
3.2463,63.132,76.323
3.2209,63.951,74.262
3.2983,61.204,74.269
3.4879,64.814,76.232
3.5669,63.055,76.227
3.5314,63.634,74.487
3.6087,60.961,74.689
3.8086,64.826,76.551
3.8876,63.164,76.332
3.8418,63.571,74.098
3.9191,60.557,74.273
4.1293,64.585,76.955
4.2083,63.435,76.706
4.1522,64.314,73.733
4.2296,61.122,73.524
4.45,64.409,75.745
4.529,62.848,76.062
4.4627,64.069,74.822
4.54,61.783,75.525
4.7707,65.001,76.837
4.8497,62.454,75.517
4.7731,62.701,73.474
4.8505,60.352,74.753
5.0913,64.935,77.283
5.1703,63.701,76.436
5.0836,64.098,73.767
5.1609,60.951,74.177
5.412,64.739,76.632
5.491,63.348,76.408
5.394,63.922,73.725
5.4713,60.928,73.799
5.7327,64.782,76.9
5.8117,63.414,77.052
5.7044,63.97,74.258
5.7818,60.746,74.231
6.0534,64.287,76.554
6.1324,62.882,76.267
6.0149,63.891,74.065
6.0922,61.209,74.002
6.374,64.889,75.729


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_168.csv <==
x,qOut,qIn
0.0395,63.419,76.616
0.11655,63.961,74.71
0.19389,60.923,74.939
0.28118,64.435,76.596
0.36018,62.772,75.896
0.42699,63.485,73.759
0.50433,60.595,74.315
0.60185,64.582,76.451
0.68085,63.446,76.708
0.73743,64.511,75.092
0.81477,61.499,74.32
0.92253,64.46,75.531
1.0015,62.408,75.564
1.0479,63.454,74.122
1.1252,61.501,74.718
1.2432,65.425,76.623
1.3222,63.243,76.02
1.3583,63.205,73.938
1.4356,60.528,74.902
1.5639,64.816,77.603
1.6429,63.334,76.69
1.6687,63.558,73.092
1.7461,60.345,73.408
1.8846,64.42,77.031
1.9636,63.452,77.04
1.9792,64.464,73.948
2.0565,61.536,73.979
2.2052,64.806,76.641
2.2842,62.888,76.369
2.2896,63.511,73.92
2.367,60.989,74.572
2.5259,64.984,77.093
2.6049,63.329,76.296
2.6001,63.627,73.386
2.6774,60.622,73.803
2.8466,64.666,76.618
2.9256,63.446,76.808
2.9105,64.086,74.404
2.9878,61.01,73.89
3.1673,64.585,76.261
3.2463,63.029,76.92
3.2209,63.676,74.275
3.2983,60.749,73.87
3.4879,64.59,77.142
3.5669,63.237,77.257
3.5314,64.042,73.996
3.6087,61.041,73.552
3.8086,64.511,75.692
3.8876,62.917,75.982
3.8418,63.892,74.415
3.9191,61.594,74.853
4.1293,65.345,77.193
4.2083,63.221,76.729
4.1522,63.176,73.585
4.2296,60.09,73.447
4.45,64.307,76.563
4.529,63.327,76.835
4.4627,64.324,74.028
4.54,61.396,74.03
4.7707,64.842,76.684
4.8497,63.119,76.559
4.7731,63.774,73.949
4.8505,60.858,74.101
5.0913,64.492,76.68
5.1703,62.944,76.54
5.0836,63.877,74.273
5.1609,61.289,74.42
5.412,64.821,76.313
5.491,62.874,75.661
5.394,63.431,73.743
5.4713,61.065,75.118
5.7327,65.202,77.527
5.8117,63.452,76.592
5.7044,63.474,73.738
5.7818,60.268,74.037
6.0534,64.354,76.733
6.1324,63.312,76.376
6.0149,64.238,73.446
6.0922,61.343,73.669
6.374,64.99,76.492


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_169.csv <==
x,qOut,qIn
0.0395,62.717,76.389
0.11655,63.358,73.495
0.19389,60.612,74.097
0.28118,64.807,76.929
0.36018,63.666,76.559
0.42699,64.377,73.722
0.50433,61.218,73.66
0.60185,64.619,76.187
0.68085,62.992,76.761
0.73743,63.804,74.941
0.81477,61.204,74.63
0.92253,64.784,76.493
1.0015,62.818,76.363
1.0479,63.194,73.562
1.1252,60.532,73.527
1.2432,64.9,77.091
1.3222,63.741,77.409
1.3583,64.221,73.947
1.4356,60.979,73.543
1.5639,64.517,76.573
1.6429,63.011,76.611
1.6687,63.69,73.801
1.7461,60.913,74.055
1.8846,64.925,76.935
1.9636,63.558,76.932
1.9792,63.958,73.963
2.0565,60.536,73.592
2.2052,64.192,76.372
2.2842,63.07,77.07
2.2896,64.27,74.787
2.367,61.379,73.894
2.5259,64.549,75.773
2.6049,62.668,76.168
2.6001,63.657,74.478
2.6774,61.433,74.824
2.8466,65.17,76.458
2.9256,63.063,76.107
2.9105,63.263,74.408
2.9878,60.665,74.646
3.1673,64.951,76.699
3.2463,63.515,76.212
3.2209,63.769,73.114
3.2983,60.575,73.229
3.4879,64.662,76.504
3.5669,63.645,77.481
3.5314,64.36,75.277
3.6087,61.028,73.881
3.8086,64.128,75.596
3.8876,62.392,76.543
3.8418,63.32,74.548
3.9191,60.961,73.965
4.1293,65.165,76.785
4.2083,63.707,77.314
4.1522,63.947,74.199
4.2296,60.639,73.641
4.45,64.44,76.289
4.529,63.242,76.659
4.4627,64.113,74.191
4.54,61.118,73.697
4.7707,64.776,76.207
4.8497,63.348,77.086
4.7731,64.125,74.839
4.8505,61.011,73.711
5.0913,64.307,75.678
5.1703,62.648,76.348
5.0836,63.737,74.475
5.1609,61.35,74.358
5.412,64.982,76.569
5.491,62.998,76.652
5.394,63.451,74.487
5.4713,60.851,74.584
5.7327,64.789,76.716
5.8117,63.109,75.931
5.7044,63.592,72.966
5.7818,60.898,73.622
6.0534,65.071,76.901
6.1324,63.702,77.066
6.0149,64.053,74.378
6.0922,60.864,74.459
6.374,64.369,77.038


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_170.csv <==
x,qOut,qIn
0.0395,62.961,76.572
0.11655,63.745,74.211
0.19389,61.043,74.261
0.28118,64.786,76.774
0.36018,63.109,76.697
0.42699,63.558,74.093
0.50433,60.597,74.069
0.60185,64.547,76.393
0.68085,63.286,76.192
0.73743,64.06,74.041
0.81477,61.013,74.355
0.92253,64.647,76.737
1.0015,63.214,77.14
1.0479,64.074,74.965
1.1252,61.065,73.92
1.2432,64.299,75.207
1.3222,62.519,75.399
1.3583,63.598,74.401
1.4356,61.609,75.357
1.5639,65.618,76.969
1.6429,63.494,76.148
1.6687,63.24,73.869
1.7461,59.998,73.976
1.8846,64.217,76.401
1.9636,63.29,76.945
1.9792,64.368,74.879
2.0565,61.432,73.887
2.2052,64.702,75.562
2.2842,62.864,76.325
2.2896,63.665,74.678
2.367,61.236,74.323
2.5259,65.087,76.618
2.6049,63.238,76.758
2.6001,63.483,74.125
2.6774,60.552,74.008
2.8466,64.616,76.451
2.9256,63.347,76.539
2.9105,63.993,73.842
2.9878,60.96,73.667
3.1673,64.767,76.542
3.2463,63.431,76.817
3.2209,64.08,74.591
3.2983,60.818,74.551
3.4879,64.235,76.345
3.5669,62.787,76.347
3.5314,63.906,74.566
3.6087,61.157,74.116
3.8086,64.63,75.454
3.8876,62.943,76.127
3.8418,63.994,75.293
3.9191,61.705,75.026
4.1293,65.118,76.308
4.2083,62.715,75.634
4.1522,62.962,73.292
4.2296,60.591,74.192
4.45,65.067,77.016
4.529,63.673,76.796
4.4627,63.911,74.189
4.54,60.783,74.394
4.7707,64.57,77.056
4.8497,63.089,76.561
4.7731,63.604,73.374
4.8505,60.624,73.505
5.0913,64.715,76.563
5.1703,63.625,76.856
5.0836,64.385,74.166
5.1609,61.221,73.623
5.412,64.531,76.417
5.491,62.826,77.252
5.394,63.585,74.799
5.4713,60.931,74.361
5.7327,64.682,76.78
5.8117,62.986,76.336
5.7044,63.523,73.461
5.7818,60.762,73.949
6.0534,64.965,76.81
6.1324,63.772,76.803
6.0149,64.347,74.098
6.0922,61.104,73.593
6.374,64.531,76.159


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_171.csv <==
x,qOut,qIn
0.0395,63.712,76.56
0.11655,63.789,73.359
0.19389,60.708,73.985
0.28118,64.674,77.115
0.36018,63.296,76.955
0.42699,63.794,74.24
0.50433,60.695,74.024
0.60185,64.462,76.552
0.68085,63.12,76.75
0.73743,63.936,73.657
0.81477,61.062,73.05
0.92253,64.802,76.241
1.0015,63.333,77.131
1.0479,64.032,74.941
1.1252,61.208,74.801
1.2432,64.654,76.827
1.3222,62.706,76.161
1.3583,63.135,73.21
1.4356,60.332,73.749
1.5639,64.721,77.06
1.6429,63.822,77.225
1.6687,64.668,74.324
1.7461,61.337,73.786
1.8846,64.378,75.856
1.9636,62.614,75.988
1.9792,63.617,74.311
2.0565,61.332,74.732
2.2052,65.221,76.611
2.2842,63.327,76.406
2.2896,63.443,74.132
2.367,60.397,74.001
2.5259,64.47,76.727
2.6049,63.28,77.043
2.6001,64.055,74.357
2.6774,61.042,73.728
2.8466,64.602,75.979
2.9256,63.056,76.569
2.9105,63.861,74.673
2.9878,61.246,74.331
3.1673,65.037,76.337
3.2463,63.292,76.51
3.2209,63.6,73.992
3.2983,60.576,73.459
3.4879,64.615,76.168
3.5669,63.443,77.17
3.5314,64.158,74.801
3.6087,60.969,73.885
3.8086,64.393,76.211
3.8876,62.86,76.88
3.8418,63.754,74.474
3.9191,60.924,73.596
4.1293,64.627,76.041
4.2083,63.168,76.502
4.1522,64.107,74.159
4.2296,61.338,74.392
4.45,64.736,76.656
4.529,62.831,76.413
4.4627,63.583,74.45
4.54,61.085,74.625
4.7707,64.746,76.253
4.8497,62.808,75.823
4.7731,63.363,74.043
4.8505,61.112,74.957
5.0913,65.356,77.449
5.1703,63.576,76.521
5.0836,63.446,73.336
5.1609,60.275,73.672
5.412,64.587,76.646
5.491,63.645,76.641
5.394,64.308,73.448
5.4713,61.069,73.192
5.7327,64.696,76.854
5.8117,63.335,77.93
5.7044,63.997,74.974
5.7818,60.754,73.515
6.0534,63.993,75.891
6.1324,62.369,76.687
6.0149,63.488,74.059
6.0922,61.325,73.91
6.374,65.442,76.93


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_172.csv <==
x,qOut,qIn
0.0395,63.415,76.612
0.11655,64.161,73.73
0.19389,61.178,73.578
0.28118,64.93,76.587
0.36018,63.467,77.053
0.42699,63.958,74.337
0.50433,60.8,73.744
0.60185,64.412,76.434
0.68085,62.966,77.215
0.73743,63.764,74.603
0.81477,60.917,73.758
0.92253,64.664,76.323
1.0015,63.185,76.808
1.0479,63.923,73.875
1.1252,61.071,73.407
1.2432,64.85,76.501
1.3222,63.358,76.813
1.3583,64.014,74.15
1.4356,61.057,74.394
1.5639,64.551,76.771
1.6429,62.823,76.308
1.6687,63.516,74.032
1.7461,60.844,74.367
1.8846,64.77,76.342
1.9636,63.278,76.12
1.9792,63.874,74.266
2.0565,61.016,74.525
2.2052,64.856,76.557
2.2842,63.34,76.295
2.2896,63.838,73.979
2.367,60.652,73.973
2.5259,64.353,76.396
2.6049,63.082,77.069
2.6001,64.158,75.156
2.6774,61.382,74.328
2.8466,64.574,75.585
2.9256,62.534,75.537
2.9105,63.299,74.328
2.9878,61.175,75.247
3.1673,65.479,77.195
3.2463,63.749,76.145
3.2209,63.631,73.407
3.2983,60.178,73.784
3.4879,64.221,76.228
3.5669,63.337,76.716
3.5314,64.497,74.975
3.6087,61.548,74.099
3.8086,64.631,75.71
3.8876,62.632,76.224
3.8418,63.412,74.693
3.9191,61.038,74.871
4.1293,64.989,76.734
4.2083,63.225,76.475
4.1522,63.549,73.909
4.2296,60.618,73.768
4.45,64.671,76.199
4.529,63.427,76.263
4.4627,64.136,74.279
4.54,61.214,74.499
4.7707,64.885,76.612
4.8497,63.256,76.768
4.7731,63.686,74.169
4.8505,60.463,73.27
5.0913,64.221,75.968
5.1703,63.069,76.898
5.0836,64.247,74.948
5.1609,61.45,74.999
5.412,64.641,76.758
5.491,62.629,76.251
5.394,63.451,74.18
5.4713,60.973,74.172
5.7327,64.837,75.752
5.8117,63.191,75.491
5.7044,63.989,74.033
5.7818,61.732,75.118
6.0534,65.46,77.472
6.1324,63.13,76.449
6.0149,62.905,73.446
6.0922,59.985,74.041
6.374,64.422,76.832


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_173.csv <==
x,qOut,qIn
0.0395,63.003,76.661
0.11655,63.866,74.476
0.19389,61.051,73.466
0.28118,64.601,75.933
0.36018,62.94,77.115
0.42699,63.773,75.18
0.50433,61.183,74.552
0.60185,64.704,76.39
0.68085,62.704,76.148
0.73743,63.18,73.57
0.81477,60.661,73.915
0.92253,65.078,76.979
1.0015,63.859,77.003
1.0479,64.222,74.093
1.1252,60.882,73.963
1.2432,64.476,76.485
1.3222,63.086,76.526
1.3583,63.867,73.807
1.4356,60.926,73.555
1.5639,64.672,76.655
1.6429,63.275,77.41
1.6687,64.067,74.792
1.7461,61.126,74.239
1.8846,64.444,76.196
1.9636,62.59,75.598
1.9792,63.376,73.569
2.0565,61.053,74.661
2.2052,65.321,77.02
2.2842,63.804,76.594
2.2896,63.927,74.204
2.367,60.546,74.198
2.5259,64.251,76.213
2.6049,62.979,76.219
2.6001,63.923,74.463
2.6774,61.156,74.252
2.8466,64.857,76.12
2.9256,63.261,76.69
2.9105,63.874,74.847
2.9878,60.958,74.258
3.1673,64.575,76.1
3.2463,62.945,76.458
3.2209,63.686,74.546
3.2983,61.021,74.116
3.4879,64.926,76.025
3.5669,63.388,76.112
3.5314,63.909,73.81
3.6087,60.927,73.969
3.8086,64.718,76.785
3.8876,63.269,77.148
3.8418,63.905,74.855
3.9191,60.764,74.507
4.1293,64.127,76.056
4.2083,62.516,75.949
4.1522,63.613,74.49
4.2296,61.319,74.5
4.45,65.293,75.89
4.529,63.572,75.7
4.4627,63.924,73.908
4.54,61.02,74.546
4.7707,64.806,77.207
4.8497,63.151,76.993
4.7731,63.648,74.261
4.8505,60.637,73.962
5.0913,64.197,75.858
5.1703,62.621,75.997
5.0836,63.66,74.518
5.1609,61.643,74.784
5.412,65.626,76.944
5.491,63.456,76.382
5.394,63.123,73.356
5.4713,60.128,73.935
5.7327,64.692,77.454
5.8117,63.766,77.246
5.7044,64.214,73.624
5.7818,60.677,73.289
6.0534,64.31,76.252
6.1324,63.242,77.022
6.0149,64.303,74.713
6.0922,61.28,73.745
6.374,64.637,75.809


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_174.csv <==
x,qOut,qIn
0.0395,63.378,77.3
0.11655,63.731,74.02
0.19389,60.548,73.858
0.28118,64.222,76.554
0.36018,62.866,76.638
0.42699,63.872,74.236
0.50433,61.266,74.069
0.60185,65.011,76.124
0.68085,63.32,76.224
0.73743,63.823,74.127
0.81477,60.997,73.942
0.92253,64.827,76.624
1.0015,63.235,77.255
1.0479,63.716,74.288
1.1252,60.678,73.558
1.2432,64.354,76.626
1.3222,62.882,76.806
1.3583,63.772,73.96
1.4356,61.205,74.306
1.5639,65.002,76.738
1.6429,63.264,76.329
1.6687,63.678,73.773
1.7461,60.893,73.853
1.8846,64.886,76.712
1.9636,63.396,76.724
1.9792,63.802,73.836
2.0565,60.786,73.977
2.2052,64.632,76.851
2.2842,63.217,76.924
2.2896,63.763,74.173
2.367,60.687,73.838
2.5259,64.489,76.597
2.6049,63.202,77.023
2.6001,64.022,74.326
2.6774,61.043,73.794
2.8466,64.667,76.193
2.9256,63.189,76.533
2.9105,64.016,74.209
2.9878,61.143,74.041
3.1673,64.756,76.464
3.2463,63.155,76.419
3.2209,63.925,73.968
3.2983,61.017,74.11
3.4879,64.478,76.403
3.5669,62.774,76.284
3.5314,63.731,74.612
3.6087,61.33,75.244
3.8086,64.859,76.667
3.8876,62.713,75.503
3.8418,63.13,73.579
3.9191,60.807,74.703
4.1293,65.206,77.03
4.2083,63.699,76.329
4.1522,63.8,73.872
4.2296,60.688,74.521
4.45,64.759,76.934
4.529,63.503,76.354
4.4627,63.924,73.187
4.54,60.57,72.927
4.7707,64.422,76.597
4.8497,63.415,78.084
4.7731,64.441,75.487
4.8505,61.322,73.98
5.0913,64.146,75.566
5.1703,62.048,75.612
5.0836,62.994,73.568
5.1609,61.104,74.182
5.412,65.714,77.242
5.491,64.167,77.147
5.394,63.867,73.876
5.4713,60.264,73.711
5.7327,64.136,77.048
5.8117,63.043,77.46
5.7044,63.924,74.082
5.7818,61.022,73.333
6.0534,64.753,76.216
6.1324,63.31,76.622
6.0149,64.034,73.877
6.0922,61.258,73.697
6.374,65.032,77.069


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_175.csv <==
x,qOut,qIn
0.0395,62.795,76.618
0.11655,63.607,74.01
0.19389,60.911,74.08
0.28118,64.689,76.434
0.36018,63.146,76.347
0.42699,64.01,74.275
0.50433,61.381,74.52
0.60185,64.854,76.383
0.68085,62.827,76.084
0.73743,63.337,74.325
0.81477,60.992,74.799
0.92253,65.13,76.723
1.0015,63.37,76.149
1.0479,63.4,73.407
1.1252,60.389,73.678
1.2432,64.806,77.11
1.3222,63.856,77.227
1.3583,64.295,73.799
1.4356,60.599,73.323
1.5639,64.003,76.593
1.6429,62.874,77.73
1.6687,64.18,75.32
1.7461,61.44,74.037
1.8846,64.589,75.628
1.9636,62.569,75.553
1.9792,63.416,73.554
2.0565,61.284,74.385
2.2052,65.56,76.885
2.2842,63.86,76.68
2.2896,63.824,74.32
2.367,60.516,74.058
2.5259,64.255,76.304
2.6049,62.86,76.465
2.6001,63.65,74.194
2.6774,60.909,74.298
2.8466,64.836,76.944
2.9256,63.398,77.115
2.9105,63.999,74.107
2.9878,60.901,73.245
3.1673,64.438,75.846
3.2463,62.928,76.416
3.2209,63.932,74.387
3.2983,61.575,74.729
3.4879,65.23,77.305
3.5669,63.087,76.672
3.5314,63.166,73.133
3.6087,60.22,73.528
3.8086,64.454,77.074
3.8876,63.386,76.81
3.8418,64.314,73.619
3.9191,61.427,74.032
4.1293,64.814,77.031
4.2083,62.946,76.528
4.1522,63.548,73.791
4.2296,60.954,74.455
4.45,64.844,76.987
4.529,63.157,76.03
4.4627,63.587,73.007
4.54,60.826,74.023
4.7707,64.918,77.261
4.8497,63.507,77.028
4.7731,63.878,74.323
4.8505,60.732,74.241
5.0913,64.377,76.813
5.1703,62.875,76.744
5.0836,63.6,73.731
5.1609,60.934,73.682
5.412,65.027,76.714
5.491,63.665,76.579
5.394,64.085,73.833
5.4713,60.986,74.156
5.7327,64.781,76.784
5.8117,63.356,76.909
5.7044,63.823,74.1
5.7818,60.547,73.162
6.0534,64.291,75.931
6.1324,63.151,77.184
6.0149,64.202,74.914
6.0922,61.275,73.963
6.374,64.586,76.377


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_176.csv <==
x,qOut,qIn
0.0395,63.386,76.144
0.11655,63.243,72.74
0.19389,59.974,73.405
0.28118,64.404,77.002
0.36018,63.757,77.433
0.42699,64.683,74.93
0.50433,61.184,74.098
0.60185,64.132,76.071
0.68085,62.489,76.695
0.73743,63.676,74.637
0.81477,61.275,74.002
0.92253,65.099,75.562
1.0015,63.421,75.667
1.0479,63.962,74.077
1.1252,61.239,74.552
1.2432,65.056,77.164
1.3222,63.296,77.014
1.3583,63.51,74.222
1.4356,60.204,73.893
1.5639,63.943,75.897
1.6429,62.792,76.167
1.6687,64.126,74.735
1.7461,61.671,74.623
1.8846,65.147,76.163
1.9636,63.107,76.361
1.9792,63.607,74.619
2.0565,60.989,74.337
2.2052,64.76,76.165
2.2842,62.957,76.161
2.2896,63.529,74.157
2.367,61.088,74.453
2.5259,65.174,76.817
2.6049,63.456,76.381
2.6001,63.544,73.368
2.6774,60.467,73.644
2.8466,64.626,77.276
2.9256,63.498,77.593
2.9105,64.081,74.193
2.9878,60.779,73.868
3.1673,64.262,76.587
3.2463,62.869,76.137
3.2209,63.882,73.588
3.2983,61.216,74.158
3.4879,65.047,76.488
3.5669,63.528,76.498
3.5314,64.13,74.559
3.6087,61.046,74.327
3.8086,64.385,76.241
3.8876,62.623,76.15
3.8418,63.519,74.206
3.9191,61.081,74.77
4.1293,64.924,76.888
4.2083,63.155,76.113
4.1522,63.642,73.761
4.2296,60.924,74.413
4.45,64.84,76.557
4.529,63.252,75.8
4.4627,63.778,73.647
4.54,61.053,74.62
4.7707,64.962,77.127
4.8497,63.316,76.715
4.7731,63.603,73.976
4.8505,60.473,74.011
5.0913,64.312,76.829
5.1703,63.032,76.831
5.0836,63.973,74.154
5.1609,61.255,74.129
5.412,64.909,76.591
5.491,63.199,76.149
5.394,63.805,73.477
5.4713,61.099,74.359
5.7327,64.957,77.325
5.8117,63.312,76.537
5.7044,63.796,73.56
5.7818,60.886,74.036
6.0534,64.532,76.403
6.1324,62.871,76.065
6.0149,63.563,74.211
6.0922,61.212,75.126
6.374,65.251,77.362


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_177.csv <==
x,qOut,qIn
0.0395,62.881,76.291
0.11655,64.006,74.626
0.19389,61.778,74.556
0.28118,65.386,76.877
0.36018,63.097,76.579
0.42699,63.078,73.63
0.50433,60.217,73.742
0.60185,64.509,76.859
0.68085,63.367,76.943
0.73743,64.087,74.053
0.81477,61.09,74.027
0.92253,64.737,76.474
1.0015,63.205,76.503
1.0479,63.818,74.026
1.1252,60.862,73.78
1.2432,64.702,76.518
1.3222,63.349,76.804
1.3583,64.042,74.299
1.4356,60.905,74.129
1.5639,64.381,76.289
1.6429,62.878,76.547
1.6687,63.846,74.8
1.7461,61.133,74.692
1.8846,64.706,76.235
1.9636,62.976,76.046
1.9792,63.739,74.406
2.0565,61.092,74.564
2.2052,64.918,76.117
2.2842,63.298,75.68
2.2896,63.965,73.956
2.367,61.198,74.365
2.5259,64.822,76.497
2.6049,63.021,76.811
2.6001,63.593,75.087
2.6774,60.94,74.789
2.8466,64.613,76.357
2.9256,62.743,75.707
2.9105,63.253,73.059
2.9878,60.781,73.97
3.1673,65.252,77.226
3.2463,64.006,76.917
3.2209,64.213,74.053
3.2983,60.75,74.153
3.4879,64.238,76.712
3.5669,62.793,76.614
3.5314,63.651,73.912
3.6087,61.01,73.777
3.8086,64.922,76.383
3.8876,63.402,76.382
3.8418,63.868,74.025
3.9191,60.999,74.492
4.1293,64.881,76.921
4.2083,63.329,76.566
4.1522,63.625,73.957
4.2296,60.302,73.845
4.45,64.221,76.464
4.529,63.261,77.265
4.4627,64.433,75.038
4.54,61.374,73.667
4.7707,64.429,75.226
4.8497,62.587,76.435
4.7731,63.707,75.116
4.8505,61.625,74.408
5.0913,65.372,76.226
5.1703,63.15,76.006
5.0836,63.168,73.47
5.1609,60.48,74.205
5.412,64.926,77.237
5.491,63.692,77.083
5.394,63.95,74.138
5.4713,60.479,73.456
5.7327,64.176,75.857
5.8117,63.058,76.84
5.7044,64.103,74.854
5.7818,61.236,74.223
6.0534,64.78,76.631
6.1324,63.151,77.239
6.0149,63.866,74.611
6.0922,60.872,73.254
6.374,64.4,75.246


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_178.csv <==
x,qOut,qIn
0.0395,63.258,77.117
0.11655,63.278,73.927
0.19389,60.129,73.915
0.28118,64.122,76.473
0.36018,62.999,76.712
0.42699,64.083,74.363
0.50433,61.382,73.849
0.60185,65.039,76.382
0.68085,63.361,76.855
0.73743,63.939,74.242
0.81477,61.034,73.912
0.92253,64.677,76.476
1.0015,63.04,76.585
1.0479,63.771,73.823
1.1252,61.051,73.947
1.2432,64.784,77.002
1.3222,63.11,76.626
1.3583,63.73,73.789
1.4356,61.005,74.415
1.5639,64.731,76.823
1.6429,62.999,76.038
1.6687,63.558,73.548
1.7461,60.933,74.61
1.8846,64.963,77.56
1.9636,63.399,76.606
1.9792,63.783,73.296
2.0565,60.748,73.724
2.2052,64.511,76.541
2.2842,63.062,76.215
2.2896,63.851,74.013
2.367,61.413,74.763
2.5259,65.233,76.937
2.6049,63.238,76.345
2.6001,63.118,73.677
2.6774,60.065,73.851
2.8466,64.576,77.165
2.9256,63.77,77.674
2.9105,64.363,74.012
2.9878,60.662,72.664
3.1673,64.064,75.918
3.2463,63.022,77.283
3.2209,64.449,74.778
3.2983,61.69,73.724
3.4879,64.74,75.863
3.5669,62.655,76.584
3.5314,63.469,74.874
3.6087,61.168,74.534
3.8086,64.998,76.419
3.8876,63.046,76.268
3.8418,63.323,73.753
3.9191,60.608,74.187
4.1293,64.935,77.08
4.2083,63.71,76.885
4.1522,64.114,73.781
4.2296,60.748,73.317
4.45,64.397,76.021
4.529,63.159,76.842
4.4627,64.111,74.656
4.54,61.265,74.09
4.7707,64.719,76.511
4.8497,62.927,76.739
4.7731,63.513,74.239
4.8505,60.66,74.204
5.0913,64.535,76.731
5.1703,63.163,76.791
5.0836,64.038,74.375
5.1609,61.234,73.861
5.412,64.798,75.56
5.491,63.087,75.964
5.394,63.806,74.387
5.4713,61.309,74.683
5.7327,65.149,77.397
5.8117,63.251,77.189
5.7044,63.378,73.785
5.7818,60.225,73.033
6.0534,64.18,75.788
6.1324,63.061,76.373
6.0149,64.184,73.94
6.0922,61.728,74.259
6.374,65.339,77.385


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_179.csv <==
x,qOut,qIn
0.0395,63.343,77.213
0.11655,64.354,75.053
0.19389,61.486,74.621
0.28118,64.562,76.62
0.36018,62.417,76.252
0.42699,63.04,73.867
0.50433,60.542,74.091
0.60185,64.876,76.341
0.68085,63.694,76.32
0.73743,64.321,73.97
0.81477,61.136,74.153
0.92253,64.673,77.132
1.0015,63.158,77.336
1.0479,63.921,74.411
1.1252,60.856,73.666
1.2432,64.172,75.724
1.3222,62.517,76.05
1.3583,63.714,74.425
1.4356,61.763,75.075
1.5639,65.623,77.233
1.6429,63.338,75.851
1.6687,63.149,72.694
1.7461,60.258,73.867
1.8846,64.672,77.058
1.9636,63.574,76.923
1.9792,64.198,74.068
2.0565,61.103,73.894
2.2052,64.536,76.795
2.2842,62.812,76.594
2.2896,63.437,73.749
2.367,60.807,74.467
2.5259,64.894,77.481
2.6049,63.454,76.65
2.6001,63.873,73.254
2.6774,60.71,73.512
2.8466,64.527,76.416
2.9256,63.284,76.767
2.9105,64.192,74.419
2.9878,61.414,74.188
3.1673,64.845,76.842
3.2463,62.895,76.734
3.2209,63.334,73.65
3.2983,60.624,73.885
3.4879,64.728,77.039
3.5669,63.369,76.818
3.5314,63.953,73.688
3.6087,61.032,73.85
3.8086,64.819,76.644
3.8876,63.297,76.527
3.8418,63.784,73.782
3.9191,60.839,73.816
4.1293,64.751,77.018
4.2083,63.368,77.232
4.1522,63.862,74.005
4.2296,60.606,73.633
4.45,64.267,76.448
4.529,63.016,76.683
4.4627,64.063,74.237
4.54,61.241,74.283
4.7707,64.756,76.691
4.8497,63.08,76.601
4.7731,63.89,74.249
4.8505,61.133,74.372
5.0913,64.641,76.132
5.1703,62.839,75.688
5.0836,63.682,74.187
5.1609,61.431,74.911
5.412,65.285,76.558
5.491,63.22,75.818
5.394,63.254,73.766
5.4713,60.514,74.306
5.7327,64.832,76.874
5.8117,63.495,77.135
5.7044,63.737,74.457
5.7818,60.443,73.795
6.0534,64.374,76.642
6.1324,63.296,77.141
6.0149,64.153,73.773
6.0922,60.999,72.599
6.374,64.616,75.829


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_180.csv <==
x,qOut,qIn
0.0395,63.47,76.107
0.11655,63.967,73.907
0.19389,60.944,74.451
0.28118,64.66,76.671
0.36018,63.15,76.442
0.42699,63.864,74.341
0.50433,61.007,74.151
0.60185,64.62,76.111
0.68085,62.96,76.33
0.73743,63.727,74.226
0.81477,61.213,74.307
0.92253,65,77.007
1.0015,63.128,76.817
1.0479,63.444,73.873
1.1252,60.724,74.026
1.2432,64.793,76.729
1.3222,63.305,76.235
1.3583,63.722,72.998
1.4356,60.923,73.399
1.5639,65.087,77.277
1.6429,63.728,77.573
1.6687,63.849,74.283
1.7461,60.314,74.13
1.8846,63.993,77.133
1.9636,62.858,77.037
1.9792,63.894,73.752
2.0565,60.948,73.39
2.2052,64.689,76.051
2.2842,63.44,76.15
2.2896,64.507,74.327
2.367,61.7,74.85
2.5259,64.908,76.397
2.6049,62.831,76.205
2.6001,63.44,74.474
2.6774,60.758,74.061
2.8466,64.521,75.954
2.9256,62.899,76.066
2.9105,63.717,74.449
2.9878,61.286,75.165
3.1673,65.105,76.876
3.2463,63.181,75.926
3.2209,63.353,73.434
3.2983,60.381,73.88
3.4879,64.563,76.67
3.5669,63.464,77.137
3.5314,64.259,74.99
3.6087,61.245,74.427
3.8086,64.603,76.098
3.8876,62.802,75.784
3.8418,63.441,73.695
3.9191,60.784,74.292
4.1293,65.04,76.896
4.2083,63.845,77.006
4.1522,64.347,74.431
4.2296,60.813,73.568
4.45,64.01,75.707
4.529,62.545,76.438
4.4627,63.855,74.947
4.54,61.659,74.958
4.7707,65.193,76.432
4.8497,62.934,75.715
4.7731,63.106,73.756
4.8505,60.542,74.768
5.0913,65.002,76.988
5.1703,63.745,76.308
5.0836,64.052,73.826
5.1609,60.638,73.975
5.412,64.397,76.319
5.491,63.282,76.769
5.394,64.278,74.675
5.4713,61.203,73.892
5.7327,64.447,75.794
5.8117,62.745,76.429
5.7044,63.757,74.907
5.7818,61.316,74.705
6.0534,64.913,76.433
6.1324,62.918,76.029
6.0149,63.38,73.804
6.0922,60.778,74.569
6.374,64.917,76.788


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_181.csv <==
x,qOut,qIn
0.0395,63.454,76.36
0.11655,64.225,73.942
0.19389,61.429,74.197
0.28118,64.965,76.612
0.36018,63.089,76.19
0.42699,63.565,73.645
0.50433,60.952,74.426
0.60185,64.914,77.073
0.68085,63.235,76.116
0.73743,63.523,73.414
0.81477,60.581,74.309
0.92253,64.631,77.073
1.0015,63.333,77.034
1.0479,63.895,74.439
1.1252,60.792,73.845
1.2432,64.448,76.353
1.3222,63.02,76.521
1.3583,63.836,73.842
1.4356,61.149,73.976
1.5639,65.06,76.695
1.6429,63.534,76.815
1.6687,63.916,74.469
1.7461,60.724,74.462
1.8846,64.435,76.653
1.9636,63.082,76.286
1.9792,63.948,73.767
2.0565,60.939,73.56
2.2052,64.574,75.689
2.2842,63.21,76.641
2.2896,64.302,75.551
2.367,61.672,74.877
2.5259,64.694,75.819
2.6049,62.269,75.789
2.6001,62.744,74.124
2.6774,60.591,74.344
2.8466,65.262,76.959
2.9256,63.957,76.868
2.9105,63.978,73.585
2.9878,60.438,73.374
3.1673,64.383,76.921
3.2463,63.45,77.343
3.2209,64.329,74.109
3.2983,61.008,73.435
3.4879,64.29,75.917
3.5669,62.832,76.846
3.5314,63.968,75.13
3.6087,61.422,74.495
3.8086,64.882,76.227
3.8876,62.886,75.995
3.8418,63.407,73.71
3.9191,60.804,74.099
4.1293,64.931,76.47
4.2083,63.512,76.81
4.1522,64.012,74.988
4.2296,61.015,74.468
4.45,64.604,76.04
4.529,62.915,76.138
4.4627,63.454,73.896
4.54,60.675,73.569
4.7707,64.914,76.515
4.8497,63.786,77.363
4.7731,64.302,74.796
4.8505,60.834,73.748
5.0913,64.127,75.897
5.1703,62.669,76.887
5.0836,63.743,75.027
5.1609,61.148,74.218
5.412,64.902,76.082
5.491,63.281,76.343
5.394,63.916,73.909
5.4713,61.022,73.479
5.7327,64.791,75.955
5.8117,63.316,76.726
5.7044,64.078,74.946
5.7818,61.204,74.881
6.0534,64.507,76.746
6.1324,62.518,76.195
6.0149,63.18,73.869
6.0922,60.622,74.31
6.374,64.774,76.646


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_182.csv <==
x,qOut,qIn
0.0395,63.458,76.712
0.11655,64.184,74.577
0.19389,61.273,74.446
0.28118,64.722,76.552
0.36018,62.877,76.411
0.42699,63.425,74.128
0.50433,60.725,74.336
0.60185,64.824,76.535
0.68085,63.485,76.237
0.73743,64.065,73.869
0.81477,60.965,73.817
0.92253,64.671,76.364
1.0015,63.275,77.064
1.0479,64.049,74.904
1.1252,61.052,74.16
1.2432,64.402,75.988
1.3222,62.641,76.15
1.3583,63.509,74.116
1.4356,61.1,74.263
1.5639,65.099,76.819
1.6429,63.438,76.711
1.6687,63.782,74.033
1.7461,60.83,74.005
1.8846,64.661,76.338
1.9636,63.158,75.83
1.9792,63.732,73.509
2.0565,60.877,74.678
2.2052,64.866,77.553
2.2842,63.492,77.264
2.2896,63.963,74.38
2.367,60.466,73.473
2.5259,63.747,75.482
2.6049,62.402,76.35
2.6001,63.998,74.993
2.6774,62.158,74.792
2.8466,65.679,76.361
2.9256,63.07,75.72
2.9105,62.959,73.33
2.9878,60.57,74.416
3.1673,65.153,77.572
3.2463,63.692,76.708
3.2209,63.689,73.341
3.2983,60.362,74.09
3.4879,64.383,77.33
3.5669,63.311,77.113
3.5314,64.067,74.151
3.6087,60.976,73.7
3.8086,64.625,75.902
3.8876,63.243,76.306
3.8418,64.028,74.095
3.9191,61.214,73.77
4.1293,65.034,76.587
4.2083,63.509,77.034
4.1522,63.881,74.49
4.2296,60.48,73.831
4.45,64.006,75.845
4.529,62.743,76.764
4.4627,63.966,75.233
4.54,61.34,74.313
4.7707,64.801,75.544
4.8497,62.95,76.105
4.7731,63.661,74.748
4.8505,61.115,74.309
5.0913,64.985,76.267
5.1703,63.267,76.884
5.0836,63.71,74.791
5.1609,60.834,74.277
5.412,64.64,76.064
5.491,63.096,76.164
5.394,63.758,73.922
5.4713,61.016,73.479
5.7327,65.003,76.239
5.8117,63.569,77.219
5.7044,64.028,74.791
5.7818,60.867,74.156
6.0534,64.338,76.603
6.1324,62.709,76.512
6.0149,63.49,73.743
6.0922,60.789,73.807
6.374,64.79,76.382


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_183.csv <==
x,qOut,qIn
0.0395,63.351,76.032
0.11655,63.572,73.775
0.19389,60.483,74.077
0.28118,64.585,76.363
0.36018,63.521,76.916
0.42699,64.322,75.033
0.50433,61.031,73.857
0.60185,64.277,75.469
0.68085,62.72,76.409
0.73743,63.818,74.989
0.81477,61.244,74.572
0.92253,64.863,76.319
1.0015,63.085,76.44
1.0479,63.776,74.216
1.1252,60.983,73.923
1.2432,64.596,76.126
1.3222,62.916,76.165
1.3583,63.833,74.698
1.4356,61.565,75.433
1.5639,65.182,76.628
1.6429,62.893,75.382
1.6687,62.943,73.313
1.7461,60.341,74.459
1.8846,64.997,77.367
1.9636,63.946,76.909
1.9792,64.259,73.854
2.0565,60.648,73.707
2.2052,64.152,76.327
2.2842,62.962,76.795
2.2896,64.119,74.568
2.367,61.428,73.999
2.5259,64.874,75.98
2.6049,63.011,76.03
2.6001,63.63,74.023
2.6774,61.081,74.135
2.8466,64.991,76.425
2.9256,63.257,76.832
2.9105,63.536,74.62
2.9878,60.541,74.409
3.1673,64.435,77.16
3.2463,63.038,77.29
3.2209,63.742,73.952
3.2983,60.811,73.059
3.4879,64.629,75.803
3.5669,63.307,76.342
3.5314,64.216,74.007
3.6087,61.68,74.327
3.8086,65.345,77.305
3.8876,63.306,77.105
3.8418,63.262,73.802
3.9191,60.007,73.526
4.1293,64.095,76.384
4.2083,63.162,76.826
4.1522,64.305,74.212
4.2296,61.371,73.739
4.45,64.784,76.552
4.529,63.131,76.948
4.4627,63.976,74.466
4.54,61.147,74.325
4.7707,64.508,75.985
4.8497,62.655,75.555
4.7731,63.547,74.279
4.8505,61.31,75.139
5.0913,65.262,76.749
5.1703,63.336,76.236
5.0836,63.44,74.064
5.1609,60.478,74.045
5.412,64.584,76.353
5.491,63.329,76.375
5.394,64.004,73.979
5.4713,61.056,74.203
5.7327,64.796,76.81
5.8117,63.283,76.938
5.7044,63.848,74.42
5.7818,60.775,73.768
6.0534,64.368,76.015
6.1324,62.885,76.457
6.0149,63.803,74.56
6.0922,61.305,74.722
6.374,65.137,76.542


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_184.csv <==
x,qOut,qIn
0.0395,63.024,76.776
0.11655,64.224,74.337
0.19389,61.534,73.688
0.28118,64.889,76.232
0.36018,62.951,76.955
0.42699,63.63,74.814
0.50433,61.132,74.537
0.60185,64.821,76.646
0.68085,62.847,75.807
0.73743,63.241,72.713
0.81477,60.681,73.752
0.92253,65.093,77.51
1.0015,63.842,77.292
1.0479,64.137,74.155
1.1252,60.776,74.168
1.2432,64.203,76.376
1.3222,62.645,76.104
1.3583,63.449,73.956
1.4356,60.968,74.377
1.5639,65.221,77.1
1.6429,63.837,77.107
1.6687,64.014,73.888
1.7461,60.498,73.12
1.8846,64.206,76.196
1.9636,63.117,77.092
1.9792,64.261,74.263
2.0565,61.445,73.743
2.2052,64.783,76.477
2.2842,62.919,76.482
2.2896,63.632,74.039
2.367,60.995,74.338
2.5259,64.695,76.87
2.6049,62.925,76.772
2.6001,63.57,74.215
2.6774,61.011,74.352
2.8466,64.854,76.693
2.9256,63.089,76.076
2.9105,63.53,73.286
2.9878,60.996,73.93
3.1673,65.256,77.235
3.2463,63.746,76.901
3.2209,63.779,73.411
3.2983,60.47,73.739
3.4879,64.402,77.196
3.5669,63.219,77.243
3.5314,63.9,73.923
3.6087,60.807,73.26
3.8086,64.498,76.28
3.8876,63.148,77.031
3.8418,63.965,74.354
3.9191,61.166,74.129
4.1293,64.863,77.243
4.2083,63.212,77.086
4.1522,63.68,73.645
4.2296,60.614,73.516
4.45,64.474,76.151
4.529,63.262,76.297
4.4627,64.229,74.187
4.54,61.464,74.266
4.7707,65.012,76.665
4.8497,63.197,76.717
4.7731,63.597,74.345
4.8505,60.483,74.22
5.0913,64.232,76.448
5.1703,62.944,76.401
5.0836,64.066,74.231
5.1609,61.348,74.011
5.412,64.785,75.593
5.491,62.974,76.015
5.394,63.8,74.948
5.4713,61.475,75.074
5.7327,65.088,76.634
5.8117,62.833,75.949
5.7044,62.898,73.589
5.7818,60.179,74.352
6.0534,64.748,77.208
6.1324,63.779,77.116
6.0149,64.34,74.175
6.0922,60.843,73.493
6.374,64.283,76.023


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_185.csv <==
x,qOut,qIn
0.0395,63.226,76.818
0.11655,63.967,74.18
0.19389,61.126,74.473
0.28118,64.6,76.712
0.36018,62.767,76.207
0.42699,63.436,73.832
0.50433,60.896,74.173
0.60185,64.931,76.629
0.68085,63.387,76.332
0.73743,63.846,73.571
0.81477,60.986,73.857
0.92253,64.815,77.117
1.0015,63.212,77.077
1.0479,63.606,74.244
1.1252,60.651,74.521
1.2432,64.525,76.893
1.3222,63.101,76.254
1.3583,63.732,73.249
1.4356,60.793,73.515
1.5639,64.823,76.705
1.6429,63.661,77.32
1.6687,64.418,74.867
1.7461,61.278,73.888
1.8846,64.404,75.83
1.9636,62.494,76.191
1.9792,63.263,74.013
2.0565,61.001,74.149
2.2052,65.325,77.023
2.2842,63.792,76.776
2.2896,63.758,73.465
2.367,60.252,73.599
2.5259,64.209,76.991
2.6049,63.282,77.59
2.6001,64.296,74.811
2.6774,61.109,73.72
2.8466,64.276,75.587
2.9256,62.627,76.233
2.9105,63.775,74.578
2.9878,61.51,74.434
3.1673,65.332,76.487
3.2463,63.406,76.432
3.2209,63.652,74.121
3.2983,60.738,74.069
3.4879,64.617,76.25
3.5669,63.116,76.454
3.5314,63.788,74.295
3.6087,61.051,74.347
3.8086,64.831,76.913
3.8876,63.152,76.825
3.8418,63.612,74.104
3.9191,60.76,73.613
4.1293,64.678,75.878
4.2083,63.252,76.22
4.1522,63.857,73.997
4.2296,61.139,74.214
4.45,65.118,77.275
4.529,63.53,77.32
4.4627,63.585,73.985
4.54,60.004,73.275
4.7707,63.847,76.03
4.8497,63.01,77.086
4.7731,64.419,75.294
4.8505,61.611,74.309
5.0913,64.804,75.628
5.1703,62.897,76.426
5.0836,63.761,74.921
5.1609,61.187,73.723
5.412,64.883,75.284
5.491,63.137,76.421
5.394,63.86,74.89
5.4713,61.339,74.51
5.7327,64.969,76.821
5.8117,62.906,76.676
5.7044,63.148,73.887
5.7818,60.342,73.932
6.0534,64.591,76.733
6.1324,63.447,76.805
6.0149,64.219,73.659
6.0922,61.193,73.454
6.374,64.774,76.672


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_186.csv <==
x,qOut,qIn
0.0395,63.245,76.683
0.11655,63.585,74.384
0.19389,60.92,74.227
0.28118,64.901,76.738
0.36018,63.205,76.505
0.42699,63.369,73.123
0.50433,60.402,73.308
0.60185,64.796,77.581
0.68085,63.837,78.075
0.73743,64.293,74.012
0.81477,60.615,73.269
0.92253,63.901,76.539
1.0015,62.645,76.839
1.0479,63.972,74.132
1.1252,61.551,73.914
1.2432,65.223,76.083
1.3222,63.381,76.132
1.3583,63.794,74.06
1.4356,61.033,74.389
1.5639,64.906,77.047
1.6429,63.239,76.668
1.6687,63.578,73.535
1.7461,60.386,73.774
1.8846,64.208,76.821
1.9636,63.041,76.949
1.9792,64.18,74.78
2.0565,61.445,74.801
2.2052,64.707,76.112
2.2842,62.698,75.322
2.2896,63.439,73.746
2.367,61.127,74.631
2.5259,65.285,76.945
2.6049,63.632,76.561
2.6001,63.866,74.244
2.6774,60.773,74.487
2.8466,64.453,76.377
2.9256,62.883,75.991
2.9105,63.607,73.758
2.9878,61.016,74.261
3.1673,65.055,77.173
3.2463,63.527,76.781
3.2209,63.898,73.744
3.2983,60.765,73.889
3.4879,64.407,76.498
3.5669,62.917,76.471
3.5314,63.774,74.085
3.6087,61.259,74.476
3.8086,65.074,77.034
3.8876,63.256,76.002
3.8418,63.512,72.955
3.9191,60.578,73.968
4.1293,64.677,77.098
4.2083,63.432,77.189
4.1522,64.07,74.776
4.2296,60.964,74.298
4.45,64.328,76.422
4.529,62.603,76.387
4.4627,63.436,73.727
4.54,61.087,73.839
4.7707,65.309,76.548
4.8497,63.794,76.293
4.7731,63.97,73.641
4.8505,60.89,74.168
5.0913,64.796,77.38
5.1703,63.327,77.414
5.0836,63.597,74.035
5.1609,60.215,73.409
5.412,64.053,76.392
5.491,63.064,76.923
5.394,64.283,74.147
5.4713,61.469,73.668
5.7327,64.916,76.246
5.8117,63.203,76.698
5.7044,63.981,74.619
5.7818,61.209,74.438
6.0534,64.628,76.189
6.1324,62.71,76.057
6.0149,63.462,74.01
6.0922,61.076,74.13
6.374,65.024,76.502


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_187.csv <==
x,qOut,qIn
0.0395,63.39,76.468
0.11655,64.2,74.432
0.19389,61.291,74.563
0.28118,64.836,76.784
0.36018,63.096,76.634
0.42699,63.568,73.98
0.50433,60.483,73.755
0.60185,64.339,76.431
0.68085,63.166,76.972
0.73743,64.318,74.63
0.81477,61.556,74.143
0.92253,64.735,76.224
1.0015,62.663,76.218
1.0479,63.445,74.134
1.1252,61.309,74.587
1.2432,65.318,76.602
1.3222,63.319,75.606
1.3583,63.316,73.144
1.4356,60.585,74.439
1.5639,65.03,77.745
1.6429,63.744,77.385
1.6687,63.792,73.622
1.7461,60.093,73.008
1.8846,63.808,76.423
1.9636,62.899,77.23
1.9792,64.299,74.662
2.0565,61.732,74.203
2.2052,65.061,76.122
2.2842,62.995,75.933
2.2896,63.486,73.76
2.367,60.928,74.201
2.5259,65.041,76.849
2.6049,63.513,76.824
2.6001,63.859,74.389
2.6774,60.661,74.23
2.8466,64.295,76.408
2.9256,62.863,76.718
2.9105,63.78,74.636
2.9878,61.115,74.06
3.1673,64.89,76.155
3.2463,63.274,76.492
3.2209,63.914,73.867
3.2983,61.188,73.428
3.4879,64.969,76.449
3.5669,63.27,76.957
3.5314,63.713,74.369
3.6087,60.934,74.638
3.8086,64.68,77.078
3.8876,62.908,76.489
3.8418,63.274,73.515
3.9191,60.444,73.467
4.1293,64.747,76.631
4.2083,63.698,77.229
4.1522,64.344,74.172
4.2296,61.181,73.38
4.45,64.677,76.335
4.529,63.09,77.161
4.4627,63.669,74.367
4.54,60.768,73.525
4.7707,64.675,76.628
4.8497,63.318,77.213
4.7731,63.889,73.752
4.8505,60.705,73.036
5.0913,64.468,76.182
5.1703,63.275,77.342
5.0836,64.208,75.021
5.1609,61.159,74.121
5.412,64.424,76.59
5.491,62.674,76.888
5.394,63.586,73.939
5.4713,60.967,73.571
5.7327,64.786,76.131
5.8117,63.259,76.026
5.7044,64.088,74.155
5.7818,61.553,75.259
6.0534,65.13,77.105
6.1324,63.015,76.1
6.0149,63.179,73.604
6.0922,60.301,73.76
6.374,64.514,76.297


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_188.csv <==
x,qOut,qIn
0.0395,63.061,76.828
0.11655,64.039,74.06
0.19389,61.465,74.493
0.28118,64.903,76.763
0.36018,62.824,75.263
0.42699,63.341,72.634
0.50433,61.061,74.666
0.60185,65.278,77.636
0.68085,63.514,76.873
0.73743,63.462,74.424
0.81477,60.386,74.587
0.92253,64.379,76.749
1.0015,63.007,76.152
1.0479,63.541,73.107
1.1252,60.687,73.395
1.2432,65.097,77.014
1.3222,64.178,77.454
1.3583,64.608,74.03
1.4356,60.786,73.358
1.5639,63.906,76.427
1.6429,62.579,77.251
1.6687,63.911,74.883
1.7461,61.435,74.15
1.8846,64.825,75.91
1.9636,62.787,75.842
1.9792,63.365,73.959
2.0565,61.107,74.789
2.2052,65.404,77.364
2.2842,63.718,76.782
2.2896,63.608,73.687
2.367,60.205,73.668
2.5259,64.273,76.573
2.6049,63.346,76.796
2.6001,64.341,73.865
2.6774,61.29,73.498
2.8466,64.741,76.368
2.9256,63.181,76.659
2.9105,63.993,74.569
2.9878,61.119,74.525
3.1673,64.509,76.02
3.2463,62.689,75.93
3.2209,63.449,74.399
3.2983,60.888,74.768
3.4879,64.868,76.9
3.5669,63.334,76.564
3.5314,63.891,74.105
3.6087,60.828,73.938
3.8086,64.434,75.826
3.8876,62.953,76.25
3.8418,63.983,74.821
3.9191,61.605,74.908
4.1293,65.185,76.744
4.2083,63.01,76.152
4.1522,63.189,73.504
4.2296,60.467,73.842
4.45,64.762,76.821
4.529,63.528,76.727
4.4627,64.131,73.817
4.54,61.136,73.93
4.7707,64.734,76.786
4.8497,63.068,76.65
4.7731,63.585,73.836
4.8505,60.762,74.179
5.0913,64.696,77.053
5.1703,63.255,76.881
5.0836,63.8,73.973
5.1609,60.776,73.773
5.412,64.581,76.58
5.491,63.229,76.775
5.394,64.021,73.839
5.4713,61.167,73.639
5.7327,64.846,76.57
5.8117,63.247,76.667
5.7044,63.838,74.074
5.7818,60.927,74.334
6.0534,64.613,76.93
6.1324,63.023,76.667
6.0149,63.704,73.725
6.0922,60.79,73.749
6.374,64.511,76.861


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_189.csv <==
x,qOut,qIn
0.0395,62.885,76.403
0.11655,63.559,74.042
0.19389,60.747,73.597
0.28118,64.73,76.316
0.36018,63.455,77.025
0.42699,64.199,74.749
0.50433,61.109,74.105
0.60185,64.447,75.813
0.68085,62.734,76.283
0.73743,63.573,74.599
0.81477,60.981,74.52
0.92253,64.88,76.897
1.0015,63.309,76.977
1.0479,63.885,74.228
1.1252,60.854,73.572
1.2432,64.446,75.743
1.3222,62.933,76.035
1.3583,63.954,74.234
1.4356,61.671,74.902
1.5639,65.36,77.114
1.6429,63.168,76.356
1.6687,63.139,73.649
1.7461,60.242,73.901
1.8846,64.52,76.598
1.9636,63.381,76.618
1.9792,64.051,74.179
2.0565,61.058,74.384
2.2052,64.831,76.778
2.2842,63.383,76.575
2.2896,63.872,73.942
2.367,60.56,73.575
2.5259,64.322,75.856
2.6049,63.266,76.543
2.6001,64.45,74.941
2.6774,61.428,74.35
2.8466,64.436,75.88
2.9256,62.502,76.614
2.9105,63.528,75.485
2.9878,61.208,74.834
3.1673,64.829,75.7
3.2463,62.804,75.47
3.2209,63.332,73.935
3.2983,61.032,74.472
3.4879,65.421,76.618
3.5669,63.879,76.581
3.5314,63.854,74.227
3.6087,60.462,74.092
3.8086,64.342,76.869
3.8876,63.167,77.193
3.8418,63.991,74.014
3.9191,60.89,73.15
4.1293,64.413,75.983
4.2083,62.987,76.747
4.1522,64.078,74.839
4.2296,61.655,74.977
4.45,65.094,76.765
4.529,62.85,75.864
4.4627,63.08,73.478
4.54,60.424,74.063
4.7707,64.851,76.601
4.8497,63.732,76.888
4.7731,64.327,74.122
4.8505,61.125,73.216
5.0913,64.558,76.347
5.1703,62.941,77.085
5.0836,63.662,74.282
5.1609,61.006,74.249
5.412,64.772,77.026
5.491,63.034,76.744
5.394,63.403,73.709
5.4713,60.533,73.839
5.7327,64.736,76.996
5.8117,63.601,76.887
5.7044,64.219,73.572
5.7818,60.999,73.425
6.0534,64.62,76.338
6.1324,63.264,76.96
6.0149,64.058,74.845
6.0922,61.099,74.248
6.374,64.575,76.164


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_190.csv <==
x,qOut,qIn
0.0395,62.8,76.354
0.11655,63.942,74.558
0.19389,61.318,74.623
0.28118,64.726,76.563
0.36018,62.781,76.382
0.42699,63.496,74.378
0.50433,61.003,74.648
0.60185,64.814,76.454
0.68085,63.021,75.949
0.73743,63.61,73.804
0.81477,61.193,74.445
0.92253,65.256,77.117
1.0015,63.479,76.337
1.0479,63.565,73.31
1.1252,60.617,74.21
1.2432,64.753,77.187
1.3222,63.43,76.608
1.3583,63.841,73.462
1.4356,60.677,73.618
1.5639,64.517,77.018
1.6429,63.263,77.357
1.6687,64.026,74.325
1.7461,61.032,73.799
1.8846,64.518,76.317
1.9636,62.866,76.467
1.9792,63.625,73.884
2.0565,61.095,74.149
2.2052,65.142,77.261
2.2842,63.572,76.872
2.2896,63.832,73.43
2.367,60.619,73.336
2.5259,64.438,76.224
2.6049,63.191,76.468
2.6001,64.045,74.314
2.6774,61.212,74.705
2.8466,64.781,77.322
2.9256,63.022,77.108
2.9105,63.502,74.019
2.9878,60.432,73.497
3.1673,64.217,75.983
3.2463,62.988,76.266
3.2209,64.233,74.039
3.2983,61.889,74.142
3.4879,65.404,76.587
3.5669,63.187,76.552
3.5314,63.307,74.385
3.6087,60.617,74.748
3.8086,64.692,76.912
3.8876,63.113,76.401
3.8418,63.456,73.566
3.9191,60.459,73.503
4.1293,64.73,76.61
4.2083,63.787,77.148
4.1522,64.503,74.092
4.2296,61.067,73.492
4.45,64.329,76.453
4.529,62.861,77.096
4.4627,63.935,74.685
4.54,61.237,74.054
4.7707,64.608,75.608
4.8497,62.704,75.975
4.7731,63.443,74.861
4.8505,61.197,74.839
5.0913,65.321,76.886
5.1703,63.497,76.864
5.0836,63.427,73.551
5.1609,60.148,72.916
5.412,64.347,76.433
5.491,63.486,77.657
5.394,64.482,74.817
5.4713,61.443,73.66
5.7327,64.684,76.135
5.8117,62.851,76.675
5.7044,63.502,73.846
5.7818,60.789,73.492
6.0534,64.887,76.863
6.1324,63.609,77.109
6.0149,64.185,73.838
6.0922,60.831,73.707
6.374,64.219,76.199


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_191.csv <==
x,qOut,qIn
0.0395,63.324,77.026
0.11655,63.544,73.413
0.19389,60.328,73.641
0.28118,64.32,76.707
0.36018,63.275,76.675
0.42699,64.227,73.797
0.50433,61.353,73.701
0.60185,64.977,76.383
0.68085,63.361,76.714
0.73743,63.862,74.486
0.81477,60.812,74.11
0.92253,64.461,76.432
1.0015,62.956,76.918
1.0479,63.722,74.371
1.1252,60.855,73.568
1.2432,64.57,75.993
1.3222,63.094,76.877
1.3583,63.935,74.761
1.4356,61.324,73.996
1.5639,64.994,76.184
1.6429,63.123,76.375
1.6687,63.428,73.779
1.7461,60.592,74.115
1.8846,64.794,77.263
1.9636,63.57,77.631
1.9792,64.051,74.428
2.0565,60.628,73.039
2.2052,64.101,75.404
2.2842,62.829,76.384
2.2896,64.05,74.474
2.367,61.618,74.164
2.5259,65.298,76.796
2.6049,63.37,77.059
2.6001,63.591,74.041
2.6774,60.393,73.623
2.8466,64.095,76.288
2.9256,62.782,76.956
2.9105,64.012,75.007
2.9878,61.633,74.384
3.1673,65.064,76.112
3.2463,62.862,76.085
3.2209,63.24,73.58
3.2983,60.921,74.006
3.4879,65.328,77.285
3.5669,63.783,76.648
3.5314,63.76,73.134
3.6087,60.436,73.922
3.8086,64.446,77.259
3.8876,63.338,76.979
3.8418,64.03,73.886
3.9191,60.773,73.634
4.1293,64.277,76.553
4.2083,62.92,77.117
4.1522,63.998,74.812
4.2296,61.397,74.4
4.45,64.879,76.165
4.529,62.934,75.762
4.4627,63.46,73.494
4.54,60.946,74.122
4.7707,65.21,77.029
4.8497,63.785,76.869
4.7731,63.996,74.049
4.8505,60.553,74.133
5.0913,64.141,76.547
5.1703,62.851,76.353
5.0836,63.928,74.095
5.1609,61.2,73.904
5.412,64.761,76.027
5.491,63.068,76.516
5.394,63.87,74.859
5.4713,61.336,74.901
5.7327,64.843,76.785
5.8117,62.716,76.259
5.7044,63.113,73.46
5.7818,60.646,73.812
6.0534,65.006,76.912
6.1324,63.647,76.523
6.0149,64.017,73.43
6.0922,61.063,74.352
6.374,64.918,77.8


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_192.csv <==
x,qOut,qIn
0.0395,63.248,76.564
0.11655,63.812,73.999
0.19389,60.814,73.762
0.28118,64.69,76.192
0.36018,63.401,76.252
0.42699,64.147,74.042
0.50433,61.11,74.42
0.60185,64.691,76.964
0.68085,63.15,76.879
0.73743,63.887,74.217
0.81477,60.74,73.912
0.92253,64.077,76.04
1.0015,62.541,75.968
1.0479,63.918,74.714
1.1252,61.899,75.541
1.2432,65.371,76.187
1.3222,62.869,74.888
1.3583,62.967,73.566
1.4356,60.673,74.802
1.5639,65.245,77.218
1.6429,63.751,76.694
1.6687,63.709,73.781
1.7461,60.327,73.827
1.8846,64.256,76.826
1.9636,63.138,77.264
1.9792,64,74.63
2.0565,61.14,73.907
2.2052,64.815,76.228
2.2842,63.229,76.368
2.2896,63.801,73.478
2.367,60.983,73.441
2.5259,65.027,76.724
2.6049,63.688,77.377
2.6001,64.096,74.76
2.6774,60.711,74.081
2.8466,64.114,76.285
2.9256,62.649,76.34
2.9105,63.652,74.08
2.9878,61.008,73.944
3.1673,64.903,76.114
3.2463,63.47,76.769
3.2209,64.165,74.92
3.2983,61.241,74.259
3.4879,64.636,76.063
3.5669,62.763,76.21
3.5314,63.379,74.292
3.6087,60.83,74.588
3.8086,64.991,76.579
3.8876,63.566,76.236
3.8418,63.935,73.871
3.9191,60.666,73.563
4.1293,64.465,75.924
4.2083,63.296,77.011
4.1522,64.238,75.391
4.2296,61.195,74.365
4.45,64.357,76.015
4.529,62.494,76.523
4.4627,63.4,74.479
4.54,60.992,73.969
4.7707,64.982,76.015
4.8497,63.392,76.284
4.7731,63.923,74.435
4.8505,61.184,74.822
5.0913,65.015,77.156
5.1703,63.281,76.602
5.0836,63.55,73.549
5.1609,60.379,73.402
5.412,64.348,76.193
5.491,63.288,76.761
5.394,64.409,74.448
5.4713,61.642,74.222
5.7327,64.866,76.581
5.8117,62.776,76.167
5.7044,63.317,73.762
5.7818,60.78,74.498
6.0534,64.828,76.853
6.1324,63.271,76.334
6.0149,63.727,74.084
6.0922,60.815,74.597
6.374,64.698,76.829


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_193.csv <==
x,qOut,qIn
0.0395,63.27,76.388
0.11655,63.862,73.654
0.19389,61.064,73.989
0.28118,65.078,76.806
0.36018,63.628,76.753
0.42699,63.847,73.961
0.50433,60.458,73.738
0.60185,64.289,76.965
0.68085,63.205,77.727
0.73743,64.159,74.523
0.81477,60.975,73.34
0.92253,64.242,75.702
1.0015,62.704,76.178
1.0479,63.951,74.102
1.1252,61.742,74.163
1.2432,65.401,76.567
1.3222,63.252,76.245
1.3583,63.381,74.031
1.4356,60.621,74.899
1.5639,64.647,77.005
1.6429,63.088,76.225
1.6687,63.509,73.826
1.7461,60.48,74.162
1.8846,64.548,76.734
1.9636,63.472,76.919
1.9792,64.361,74.383
2.0565,61.207,73.876
2.2052,64.501,76.139
2.2842,62.874,76.332
2.2896,63.902,74.457
2.367,61.405,74.846
2.5259,64.992,76.47
2.6049,63.037,75.658
2.6001,63.516,73.839
2.6774,60.835,74.787
2.8466,64.836,76.893
2.9256,63.327,76.077
2.9105,63.902,73.953
2.9878,60.924,74.526
3.1673,64.555,76.08
3.2463,62.985,75.787
3.2209,63.817,74.382
3.2983,61.23,74.919
3.4879,64.898,77.052
3.5669,63.009,76.52
3.5314,63.447,74.026
3.6087,60.709,74.288
3.8086,64.629,76.286
3.8876,63.106,75.608
3.8418,63.79,73.816
3.9191,61.299,74.964
4.1293,65.337,77.238
4.2083,63.593,76.619
4.1522,63.577,73.572
4.2296,60.227,73.146
4.45,64.171,76.208
4.529,63.129,77.179
4.4627,64.193,75.029
4.54,61.495,74.62
4.7707,64.886,76.591
4.8497,62.864,76.291
4.7731,63.225,73.586
4.8505,60.44,73.543
5.0913,64.823,76.588
5.1703,63.85,77.007
5.0836,64.553,73.978
5.1609,61.11,73.681
5.412,64.323,76.794
5.491,62.799,77.062
5.394,63.884,74.468
5.4713,61.175,74.25
5.7327,64.518,75.991
5.8117,62.625,75.51
5.7044,63.525,73.916
5.7818,61.413,75.122
6.0534,65.419,77.261
6.1324,63.388,76.358
6.0149,63.334,73.778
6.0922,60.396,74.144
6.374,64.561,76.682


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_194.csv <==
x,qOut,qIn
0.0395,63.532,76.077
0.11655,63.887,73.671
0.19389,60.883,74.515
0.28118,64.646,77.482
0.36018,63.082,76.929
0.42699,63.626,73.931
0.50433,60.626,73.958
0.60185,64.314,76.223
0.68085,62.874,75.883
0.73743,63.841,74.004
0.81477,61.515,75.151
0.92253,65.42,77.101
1.0015,63.484,76.104
1.0479,63.429,73.916
1.1252,60.256,74.214
1.2432,64.415,76.347
1.3222,63.395,76.713
1.3583,64.248,74.553
1.4356,61.156,73.675
1.5639,64.663,75.829
1.6429,63.154,76.739
1.6687,63.951,74.884
1.7461,61.053,74.308
1.8846,64.623,76.298
1.9636,63,76.535
1.9792,63.768,74.222
2.0565,60.872,73.989
2.2052,64.527,76.154
2.2842,63.043,76.553
2.2896,64.063,75.047
2.367,61.527,74.604
2.5259,64.909,75.723
2.6049,62.755,75.484
2.6001,63.202,73.809
2.6774,60.867,74.744
2.8466,65.263,77.373
2.9256,63.749,76.729
2.9105,63.742,73.72
2.9878,60.163,73.801
3.1673,63.991,76.4
3.2463,63.057,76.803
3.2209,64.368,74.848
3.2983,61.549,74.247
3.4879,64.732,75.941
3.5669,62.791,76.242
3.5314,63.707,74.235
3.6087,61.365,74.203
3.8086,65.062,76.294
3.8876,63.045,75.814
3.8418,63.477,73.99
3.9191,61.052,75.344
4.1293,65.05,77.72
4.2083,63.149,76.324
4.1522,63.222,73.058
4.2296,60.197,73.839
4.45,64.438,76.939
4.529,63.433,76.552
4.4627,64.359,73.907
4.54,61.538,74.22
4.7707,65.042,76.491
4.8497,63.189,76.106
4.7731,63.553,73.667
4.8505,60.708,73.965
5.0913,64.737,77.089
5.1703,63.356,77.51
5.0836,63.82,74.56
5.1609,60.582,73.948
5.412,64.199,76.394
5.491,62.863,76.356
5.394,63.892,73.739
5.4713,61.233,73.767
5.7327,65.085,76.497
5.8117,63.584,76.899
5.7044,64.193,74.623
5.7818,61.155,74.481
6.0534,64.46,76.373
6.1324,62.591,75.999
6.0149,63.381,73.751
6.0922,60.984,74.173
6.374,65.095,76.531


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_195.csv <==
x,qOut,qIn
0.0395,62.728,75.971
0.11655,63.11,73.958
0.19389,60.549,74.112
0.28118,64.914,76.568
0.36018,63.673,76.419
0.42699,64.145,73.677
0.50433,60.93,73.864
0.60185,64.587,76.667
0.68085,63.185,77.048
0.73743,63.915,74.803
0.81477,60.854,74.243
0.92253,64.297,76.355
1.0015,62.704,76.519
1.0479,63.706,74.052
1.1252,61.19,74.059
1.2432,64.989,76.638
1.3222,63.303,76.267
1.3583,63.954,73.694
1.4356,61.327,74.517
1.5639,64.965,76.94
1.6429,62.996,75.785
1.6687,63.373,73.29
1.7461,60.816,74.853
1.8846,64.925,77.602
1.9636,63.305,76.418
1.9792,63.547,73.544
2.0565,60.528,74.141
2.2052,64.543,76.822
2.2842,63.285,76.175
2.2896,63.965,73.602
2.367,61.067,74.427
2.5259,64.91,77.063
2.6049,63.444,76.958
2.6001,63.91,74.25
2.6774,60.688,73.575
2.8466,64.286,76.048
2.9256,62.923,76.681
2.9105,63.948,74.423
2.9878,61.375,74.351
3.1673,65.061,76.892
3.2463,63.247,76.192
3.2209,63.65,73.162
3.2983,60.667,73.896
3.4879,64.544,76.692
3.5669,63.218,76.801
3.5314,64.118,74.869
3.6087,61.331,74.757
3.8086,64.585,76.336
3.8876,62.507,75.643
3.8418,63.118,73.724
3.9191,60.825,74.816
4.1293,65.259,77.24
4.2083,63.847,76.47
4.1522,64.004,73.365
4.2296,60.617,73.514
4.45,64.397,76.579
4.529,63.206,76.61
4.4627,64.144,74.018
4.54,61.346,74.235
4.7707,64.739,76.654
4.8497,62.804,76.526
4.7731,63.295,74.544
4.8505,60.755,74.941
5.0913,64.887,76.793
5.1703,63.358,76.06
5.0836,63.618,73.222
5.1609,60.466,73.291
5.412,64.727,76.724
5.491,63.888,77.587
5.394,64.625,74.999
5.4713,61.014,74.137
5.7327,64.001,75.985
5.8117,62.452,76.284
5.7044,63.714,74.414
5.7818,61.242,73.977
6.0534,64.989,75.778
6.1324,63.344,76.297
6.0149,64.07,75.022
6.0922,61.417,75.006
6.374,64.855,76.314


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_196.csv <==
x,qOut,qIn
0.0395,62.995,76.149
0.11655,63.546,74.235
0.19389,61.079,74.807
0.28118,64.923,76.522
0.36018,63.038,75.657
0.42699,63.39,73.632
0.50433,60.701,74.693
0.60185,64.898,77.311
0.68085,63.515,76.927
0.73743,63.913,74.019
0.81477,60.656,73.487
0.92253,64.252,76.049
1.0015,62.882,76.57
1.0479,63.924,74.451
1.1252,61.559,74.574
1.2432,65.302,76.849
1.3222,63.278,76.117
1.3583,63.309,73.155
1.4356,60.305,73.921
1.5639,64.611,77.34
1.6429,63.604,77.291
1.6687,64.306,74.334
1.7461,60.93,73.827
1.8846,64.18,75.546
1.9636,62.676,75.863
1.9792,63.828,74.382
2.0565,61.479,74.396
2.2052,65.244,76.847
2.2842,63.325,77.289
2.2896,63.539,74.727
2.367,60.504,74.03
2.5259,64.281,76.272
2.6049,62.837,76.177
2.6001,63.766,73.65
2.6774,61.268,73.976
2.8466,65.294,76.732
2.9256,63.728,76.705
2.9105,64.074,73.925
2.9878,60.92,73.954
3.1673,64.416,76.598
3.2463,62.754,76.544
3.2209,63.542,74.222
3.2983,61.069,74.456
3.4879,64.921,76.894
3.5669,63.114,76.387
3.5314,63.406,73.581
3.6087,60.663,74.301
3.8086,64.941,77.044
3.8876,63.67,76.473
3.8418,64.004,73.533
3.9191,60.665,73.538
4.1293,64.497,76.703
4.2083,63.374,77.687
4.1522,64.234,74.892
4.2296,61.056,73.429
4.45,64.255,75.828
4.529,62.556,76.606
4.4627,63.607,74.247
4.54,61.398,73.945
4.7707,65.345,76.635
4.8497,63.444,76.809
4.7731,63.527,73.987
4.8505,60.655,73.854
5.0913,64.773,76.907
5.1703,63.358,77.073
5.0836,63.682,73.357
5.1609,60.568,72.767
5.412,64.65,76.619
5.491,63.578,77.318
5.394,64.182,74.22
5.4713,60.828,73.935
5.7327,64.306,76.894
5.8117,62.936,77.437
5.7044,63.823,74.441
5.7818,60.738,73.38
6.0534,64.284,76.019
6.1324,62.957,76.638
6.0149,64.236,74.366
6.0922,61.737,74.231
6.374,65.106,76.35


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_197.csv <==
x,qOut,qIn
0.0395,62.653,75.847
0.11655,63.639,74.248
0.19389,61.399,74.974
0.28118,65.152,76.847
0.36018,63.082,76.277
0.42699,63.332,74.384
0.50433,60.644,74.778
0.60185,64.704,76.457
0.68085,63.178,76.011
0.73743,63.687,73.899
0.81477,60.952,73.977
0.92253,65.109,76.629
1.0015,63.749,76.995
1.0479,64.038,74.088
1.1252,60.68,73.678
1.2432,64.37,76.887
1.3222,63.101,77.01
1.3583,63.99,73.992
1.4356,60.996,73.807
1.5639,64.496,75.984
1.6429,62.956,76.426
1.6687,63.934,74.654
1.7461,61.461,74.224
1.8846,65.051,76.219
1.9636,63.017,76.095
1.9792,63.304,73.851
2.0565,60.634,74.343
2.2052,64.856,77.158
2.2842,63.471,77.215
2.2896,63.809,74.24
2.367,60.456,73.634
2.5259,64.162,76.434
2.6049,62.996,77.08
2.6001,64.182,74.211
2.6774,61.534,73.274
2.8466,65.011,75.785
2.9256,63.143,76.454
2.9105,63.759,74.484
2.9878,61.288,74.825
3.1673,65.062,77.47
3.2463,63.033,76.621
3.2209,63.117,72.829
3.2983,60.068,73.068
3.4879,64.356,76.848
3.5669,63.48,77.359
3.5314,64.534,74.601
3.6087,61.576,74.309
3.8086,64.701,76.773
3.8876,62.665,76.359
3.8418,63.3,73.353
3.9191,60.775,73.952
4.1293,64.986,77.074
4.2083,63.641,76.575
4.1522,64.168,73.516
4.2296,61.114,73.907
4.45,64.685,76.593
4.529,63.034,76.349
4.4627,63.617,74.081
4.54,60.882,74.581
4.7707,64.747,77.271
4.8497,63.132,77.011
4.7731,63.551,73.808
4.8505,60.569,73.441
5.0913,64.503,76.21
5.1703,63.236,76.567
5.0836,64.047,74.184
5.1609,61.407,74.179
5.412,65.224,76.881
5.491,63.453,76.948
5.394,63.497,73.93
5.4713,60.195,73.288
5.7327,64.307,76.364
5.8117,63.423,77.387
5.7044,64.372,74.423
5.7818,61.058,73.318
6.0534,64.356,76.162
6.1324,62.938,77.171
6.0149,64.104,74.792
6.0922,61.312,73.913
6.374,64.544,75.721


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_198.csv <==
x,qOut,qIn
0.0395,63.532,75.917
0.11655,63.376,72.748
0.19389,60.429,74.137
0.28118,64.902,78.209
0.36018,63.808,77.362
0.42699,63.993,73.333
0.50433,60.264,73.353
0.60185,63.858,76.295
0.68085,62.885,76.684
0.73743,64.27,74.477
0.81477,61.722,74.046
0.92253,65.119,76.304
1.0015,63.09,76.681
1.0479,63.545,74.327
1.1252,60.887,74.212
1.2432,64.765,76.744
1.3222,63.087,76.653
1.3583,63.585,73.823
1.4356,60.84,73.829
1.5639,64.886,76.702
1.6429,63.464,76.523
1.6687,63.912,73.405
1.7461,60.874,73.692
1.8846,64.737,76.975
1.9636,63.363,77.151
1.9792,63.889,74.324
2.0565,60.669,74.139
2.2052,64.221,76.725
2.2842,62.815,76.682
2.2896,63.792,74.311
2.367,61.098,74.264
2.5259,64.875,76.071
2.6049,63.342,75.867
2.6001,64.046,73.997
2.6774,61.223,74.448
2.8466,64.929,76.617
2.9256,63.277,76.649
2.9105,63.834,74.674
2.9878,60.805,74.172
3.1673,64.286,75.874
3.2463,62.65,76.219
3.2209,63.636,74.701
3.2983,61.338,74.745
3.4879,65.213,76.482
3.5669,63.305,75.943
3.5314,63.515,73.282
3.6087,60.648,73.712
3.8086,64.776,76.976
3.8876,63.464,77.255
3.8418,64.03,74.531
3.9191,60.976,74.284
4.1293,64.409,76.316
4.2083,62.665,75.859
4.1522,63.363,73.472
4.2296,60.907,74.201
4.45,65.201,77.359
4.529,63.812,77.404
4.4627,64.001,74.352
4.54,60.565,73.826
4.7707,64.154,76.251
4.8497,62.843,76.403
4.7731,63.865,73.75
4.8505,61.295,73.46
5.0913,65.214,76.502
5.1703,63.652,77.018
5.0836,64.025,74.26
5.1609,60.855,74.189
5.412,64.366,76.821
5.491,62.756,76.456
5.394,63.558,73.583
5.4713,60.802,73.933
5.7327,64.65,77.047
5.8117,63.222,76.715
5.7044,64.101,74.03
5.7818,61.36,74.718
6.0534,64.69,76.616
6.1324,62.642,75.838
6.0149,63.317,73.954
6.0922,61.205,74.72
6.374,65.416,76.986


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_199.csv <==
x,qOut,qIn
0.0395,63.391,76.514
0.11655,63.844,74.228
0.19389,60.68,73.906
0.28118,64.391,75.938
0.36018,63.08,76.167
0.42699,64.049,74.519
0.50433,61.186,74.764
0.60185,64.628,76.58
0.68085,62.883,76.765
0.73743,63.702,75.083
0.81477,60.988,74.267
0.92253,64.491,75.476
1.0015,62.685,75.748
1.0479,63.612,74.233
1.1252,61.599,74.593
1.2432,65.663,76.829
1.3222,63.555,76.213
1.3583,63.273,73.507
1.4356,60.29,74.332
1.5639,64.666,77.246
1.6429,63.509,76.834
1.6687,63.894,73.749
1.7461,60.513,73.556
1.8846,64.314,76.501
1.9636,63.262,77.135
1.9792,64.3,74.723
2.0565,61.312,73.581
2.2052,64.624,75.442
2.2842,62.898,76.493
2.2896,63.724,74.719
2.367,61.154,74.473
2.5259,64.959,77.101
2.6049,63.218,77.044
2.6001,63.614,73.973
2.6774,60.462,73.545
2.8466,64.228,76.118
2.9256,63.005,76.619
2.9105,64.268,74.343
2.9878,61.837,74.02
3.1673,65.207,76.31
3.2463,62.974,76.132
3.2209,63.315,74.017
3.2983,60.87,75.05
3.4879,64.976,77.489
3.5669,63.235,76.342
3.5314,63.405,73.047
3.6087,60.33,73.331
3.8086,64.503,76.467
3.8876,63.495,76.76
3.8418,64.365,74.371
3.9191,61.398,74.395
4.1293,64.757,77.041
4.2083,62.89,76.592
4.1522,63.379,73.546
4.2296,60.513,73.826
4.45,64.528,76.446
4.529,63.302,76.669
4.4627,64.139,74.811
4.54,61.33,74.66
4.7707,64.894,76.29
4.8497,63.091,76.218
4.7731,63.478,74.061
4.8505,60.527,73.791
5.0913,64.708,76.35
5.1703,63.667,77.163
5.0836,64.421,74.64
5.1609,61.038,73.382
5.412,64.263,75.556
5.491,62.757,76.687
5.394,63.893,75.073
5.4713,61.36,74.528
5.7327,64.833,76.415
5.8117,62.851,76.438
5.7044,63.384,74.262
5.7818,60.751,74.344
6.0534,64.803,76.27
6.1324,63.361,76.069
6.0149,63.972,74.127
6.0922,61.116,74.424
6.374,64.939,76.583


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_200.csv <==
x,qOut,qIn
0.0395,63.775,77.603
0.11655,64.047,74.488
0.19389,60.567,73.194
0.28118,64.098,75.894
0.36018,62.803,76.874
0.42699,63.837,74.198
0.50433,61.327,73.601
0.60185,65.209,76.778
0.68085,63.523,77.284
0.73743,63.724,74.132
0.81477,60.571,73.654
0.92253,64.444,76.368
1.0015,63.163,76.753
1.0479,63.891,74.139
1.1252,60.897,73.633
1.2432,64.73,76.638
1.3222,63.435,77.285
1.3583,64.138,74.527
1.4356,60.852,73.758
1.5639,64.212,75.666
1.6429,62.772,76.464
1.6687,63.979,74.951
1.7461,61.467,74.259
1.8846,64.954,76.045
1.9636,62.99,76.434
1.9792,63.582,74.707
2.0565,61.001,74.57
2.2052,64.81,76.287
2.2842,63.033,76.329
2.2896,63.564,74.135
2.367,60.986,73.672
2.5259,65.055,76.016
2.6049,63.486,76.489
2.6001,63.761,74.042
2.6774,60.812,74.277
2.8466,64.813,77.74
2.9256,63.372,77.541
2.9105,63.641,73.486
2.9878,60.103,72.811
3.1673,63.832,76.036
3.2463,62.935,76.872
3.2209,64.524,74.547
3.2983,62.096,74.054
3.4879,65.194,76.042
3.5669,62.797,76.235
3.5314,63.216,74.44
3.6087,60.862,74.965
3.8086,64.963,77.349
3.8876,63.2,76.596
3.8418,63.425,73.35
3.9191,60.367,73.676
4.1293,64.509,76.903
4.2083,63.482,76.741
4.1522,64.43,73.826
4.2296,61.496,73.981
4.45,64.884,76.414
4.529,63.071,76.2
4.4627,63.657,74.125
4.54,60.947,74.433
4.7707,64.799,76.755
4.8497,63.177,76.528
4.7731,63.622,73.841
4.8505,60.587,73.877
5.0913,64.458,76.673
5.1703,63.184,76.978
5.0836,64.062,74.703
5.1609,61.162,74.423
5.412,64.615,76.282
5.491,62.876,76.18
5.394,63.675,73.854
5.4713,61.13,73.891
5.7327,65.039,76.612
5.8117,63.399,76.697
5.7044,63.903,74.334
5.7818,61.143,74.627
6.0534,64.793,76.551
6.1324,62.909,75.716
6.0149,63.26,73.386
6.0922,60.613,74.058
6.374,64.998,77.141


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_201.csv <==
x,qOut,qIn
0.0395,63.028,76.947
0.11655,64.071,74.326
0.19389,61.037,73.366
0.28118,64.574,75.476
0.36018,63.183,76.614
0.42699,64.289,75.012
0.50433,61.674,74.298
0.60185,64.898,76.051
0.68085,62.675,76.591
0.73743,63.158,74.826
0.81477,60.738,74.434
0.92253,64.901,76.601
1.0015,63.321,76.529
1.0479,63.642,73.58
1.1252,60.645,73.572
1.2432,64.83,76.757
1.3222,63.748,77.009
1.3583,64.339,74.149
1.4356,60.948,73.731
1.5639,64.351,76.166
1.6429,62.939,76.789
1.6687,63.9,74.719
1.7461,61.091,74.006
1.8846,64.641,75.88
1.9636,62.985,76.349
1.9792,63.722,74.709
2.0565,60.999,74.599
2.2052,64.806,76.401
2.2842,63.221,76.591
2.2896,63.81,74.377
2.367,60.769,73.758
2.5259,64.47,75.876
2.6049,63.097,76.585
2.6001,64.14,75.019
2.6774,61.492,74.482
2.8466,64.849,76.171
2.9256,62.784,76.455
2.9105,63.37,74.169
2.9878,60.911,73.889
3.1673,64.97,76.474
3.2463,63.349,76.209
3.2209,63.786,73.407
3.2983,61.007,74.284
3.4879,64.916,77.637
3.5669,63.285,77.036
3.5314,63.607,73.513
3.6087,60.528,73.676
3.8086,64.303,76.413
3.8876,62.922,76.425
3.8418,63.801,74.408
3.9191,61.373,74.798
4.1293,65.294,77.275
4.2083,63.445,76.547
4.1522,63.423,72.848
4.2296,60.186,72.953
4.45,64.438,76.717
4.529,63.615,77.273
4.4627,64.551,74.627
4.54,61.343,74.372
4.7707,64.457,76.348
4.8497,62.65,76.245
4.7731,63.437,74.068
4.8505,60.74,74.063
5.0913,64.772,76.496
5.1703,63.498,76.898
5.0836,64.273,74.642
5.1609,61.17,74.125
5.412,64.451,76.146
5.491,62.706,76.434
5.394,63.664,74.728
5.4713,61.329,74.425
5.7327,65.132,75.932
5.8117,63.207,75.8
5.7044,63.483,73.559
5.7818,60.888,73.913
6.0534,65.156,77.059
6.1324,63.659,77.156
6.0149,63.661,74.193
6.0922,60.177,74.06
6.374,64.047,76.732


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_202.csv <==
x,qOut,qIn
0.0395,63.018,76.331
0.11655,63.531,74.182
0.19389,60.773,74.312
0.28118,64.721,76.533
0.36018,63.259,76.651
0.42699,63.88,74.297
0.50433,60.991,73.981
0.60185,64.732,76.315
0.68085,63.176,76.686
0.73743,63.782,74.445
0.81477,60.989,74.203
0.92253,64.862,76.666
1.0015,63.327,76.384
1.0479,63.781,73.472
1.1252,60.698,73.647
1.2432,64.611,76.281
1.3222,63.414,76.834
1.3583,64.211,74.983
1.4356,61.116,74.292
1.5639,64.406,75.825
1.6429,62.665,76.049
1.6687,63.46,74.498
1.7461,60.831,74.61
1.8846,64.831,76.58
1.9636,63.418,77.133
1.9792,64.014,74.969
2.0565,60.851,73.608
2.2052,64.379,75.313
2.2842,62.942,75.789
2.2896,64.004,73.927
2.367,61.475,74.584
2.5259,65.197,77.16
2.6049,63.377,76.891
2.6001,63.742,74.646
2.6774,60.512,74.372
2.8466,63.881,75.647
2.9256,62.325,75.654
2.9105,63.712,74.62
2.9878,61.873,74.896
3.1673,65.661,76.162
3.2463,63.291,75.62
3.2209,63.161,74.141
3.2983,60.679,75.282
3.4879,65.123,77.508
3.5669,63.523,76.388
3.5314,63.397,73.182
3.6087,59.977,73.474
3.8086,64.283,76.612
3.8876,63.649,77.361
3.8418,64.743,74.668
3.9191,61.464,73.229
4.1293,64.513,75.641
4.2083,62.794,76.804
4.1522,63.782,74.736
4.2296,61.236,74.236
4.45,64.876,76.609
4.529,63.037,76.731
4.4627,63.534,74.048
4.54,60.682,73.893
4.7707,64.587,76.563
4.8497,63.2,76.817
4.7731,64.029,74.313
4.8505,61.264,74.152
5.0913,64.851,76.541
5.1703,63.068,76.22
5.0836,63.647,73.582
5.1609,61.004,73.966
5.412,64.966,76.678
5.491,63.377,76.494
5.394,63.763,74.015
5.4713,60.794,74.471
5.7327,64.593,77.138
5.8117,63.069,76.634
5.7044,63.624,73.657
5.7818,60.624,73.846
6.0534,64.5,76.389
6.1324,63.247,76.508
6.0149,64.163,74.437
6.0922,61.378,74.389
6.374,64.871,76.497


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_203.csv <==
x,qOut,qIn
0.0395,62.8,76.523
0.11655,63.854,74.97
0.19389,61.515,75.131
0.28118,65.075,76.545
0.36018,62.899,75.722
0.42699,63.123,73.55
0.50433,60.417,74.053
0.60185,64.826,76.491
0.68085,63.734,76.971
0.73743,64.331,74.762
0.81477,61.06,73.858
0.92253,64.434,76.13
1.0015,62.842,76.82
1.0479,63.667,74.279
1.1252,60.966,73.645
1.2432,64.822,76.494
1.3222,63.321,76.792
1.3583,63.94,74.039
1.4356,60.999,74.183
1.5639,64.654,76.877
1.6429,63.062,76.625
1.6687,63.759,73.925
1.7461,60.913,74.197
1.8846,64.645,76.458
1.9636,63.117,76.004
1.9792,63.922,73.867
2.0565,61.228,74.539
2.2052,64.887,76.901
2.2842,63.098,76.519
2.2896,63.637,74.259
2.367,60.898,74.409
2.5259,64.634,76.333
2.6049,62.923,75.762
2.6001,63.54,73.663
2.6774,61.08,74.617
2.8466,65.223,77.335
2.9256,63.584,76.745
2.9105,63.651,73.781
2.9878,60.385,73.906
3.1673,64.302,76.479
3.2463,63.133,76.672
3.2209,64.03,74.222
3.2983,61.275,73.59
3.4879,64.978,76.175
3.5669,63.307,76.838
3.5314,63.699,74.508
3.6087,60.789,74.543
3.8086,64.706,76.938
3.8876,63.249,76.947
3.8418,63.686,74.056
3.9191,60.427,72.905
4.1293,64.351,75.619
4.2083,63.404,77.02
4.1522,64.554,74.705
4.2296,61.598,73.675
4.45,64.778,75.847
4.529,62.872,76.572
4.4627,63.537,74.775
4.54,60.701,74.535
4.7707,64.42,76.703
4.8497,62.914,77.154
4.7731,63.828,74.752
4.8505,61.014,73.56
5.0913,64.502,75.323
5.1703,62.82,76.119
5.0836,63.842,74.754
5.1609,61.811,74.993
5.412,65.655,76.942
5.491,63.329,76.259
5.394,62.994,73.342
5.4713,59.995,73.624
5.7327,64.589,76.824
5.8117,63.765,77.142
5.7044,64.422,74.206
5.7818,60.941,73.605
6.0534,64.346,76.409
6.1324,63.042,77.209
6.0149,64.095,74.45
6.0922,61.127,73.337
6.374,64.454,75.751


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_204.csv <==
x,qOut,qIn
0.0395,63.168,76.303
0.11655,63.652,73.665
0.19389,60.785,73.744
0.28118,64.818,76.565
0.36018,63.505,76.988
0.42699,64.033,74.926
0.50433,60.881,74.541
0.60185,64.439,76.371
0.68085,62.91,76.745
0.73743,63.655,74.215
0.81477,60.794,73.073
0.92253,64.757,75.725
1.0015,63.544,76.686
1.0479,64.381,74.638
1.1252,61.407,74.398
1.2432,64.765,76.498
1.3222,62.916,76.602
1.3583,63.486,73.896
1.4356,60.472,73.473
1.5639,64.252,76.358
1.6429,63.007,77.3
1.6687,64.251,75.213
1.7461,61.679,74.472
1.8846,64.72,75.914
1.9636,62.342,75.56
1.9792,62.971,73.7
2.0565,61.069,74.778
2.2052,65.63,77.661
2.2842,63.905,76.674
2.2896,63.601,72.979
2.367,60.265,73.538
2.5259,64.452,77.11
2.6049,63.435,76.946
2.6001,64.105,73.636
2.6774,61.056,73.555
2.8466,64.777,76.862
2.9256,63.315,77.053
2.9105,63.807,73.889
2.9878,60.664,73.833
3.1673,64.435,77.102
3.2463,63.155,77.311
3.2209,64.022,74.03
3.2983,61.011,73.276
3.4879,64.491,75.787
3.5669,62.948,76.296
3.5314,63.943,74.203
3.6087,61.583,74.353
3.8086,65.243,77.149
3.8876,63.114,76.881
3.8418,63.145,73.867
3.9191,60.214,74.246
4.1293,64.452,76.92
4.2083,63.329,76.538
4.1522,64.064,73.676
4.2296,60.98,73.569
4.45,64.761,76.379
4.529,63.499,77.104
4.4627,64.318,74.81
4.54,61.211,73.832
4.7707,64.429,75.813
4.8497,62.642,76.592
4.7731,63.522,74.739
4.8505,61.108,74.302
5.0913,65.038,76.523
5.1703,63.315,76.68
5.0836,63.629,73.815
5.1609,60.631,73.559
5.412,64.661,76.89
5.491,63.437,76.996
5.394,64.167,73.866
5.4713,61.063,73.988
5.7327,64.516,76.372
5.8117,62.929,76.193
5.7044,63.804,74.216
5.7818,61.189,74.372
6.0534,64.864,76.427
6.1324,63.066,76.44
6.0149,63.556,74.463
6.0922,60.835,74.445
6.374,64.748,76.493


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_205.csv <==
x,qOut,qIn
0.0395,63.413,76.689
0.11655,63.892,73.772
0.19389,60.834,73.599
0.28118,64.71,76.843
0.36018,63.395,77.29
0.42699,64.049,74.237
0.50433,60.902,73.647
0.60185,64.365,76.379
0.68085,62.824,76.851
0.73743,63.784,74.294
0.81477,61.313,73.95
0.92253,65.038,76.438
1.0015,63.156,76.52
1.0479,63.478,74.098
1.1252,60.871,74.382
1.2432,65.08,76.902
1.3222,63.565,76.488
1.3583,63.618,73.347
1.4356,60.268,73.082
1.5639,64.485,76.421
1.6429,63.713,77.867
1.6687,64.502,75.007
1.7461,60.89,73.051
1.8846,63.935,75.724
1.9636,62.497,77.245
1.9792,63.793,75.062
2.0565,61.322,74.273
2.2052,64.933,76.083
2.2842,63.122,76.101
2.2896,63.725,74.094
2.367,60.957,74.106
2.5259,64.858,76.388
2.6049,63.386,76.848
2.6001,64.108,74.67
2.6774,61.184,73.921
2.8466,64.526,75.697
2.9256,62.645,76.013
2.9105,63.424,74.42
2.9878,61.204,74.931
3.1673,65.261,77.31
3.2463,63.357,76.765
3.2209,63.305,73.553
3.2983,60.149,73.512
3.4879,64.376,76.76
3.5669,63.431,77.081
3.5314,64.37,74.014
3.6087,61.404,73.642
3.8086,64.898,76.362
3.8876,63.229,76.513
3.8418,63.825,73.925
3.9191,60.905,74.025
4.1293,64.645,77.049
4.2083,63.139,77.225
4.1522,63.837,74.36
4.2296,60.835,73.777
4.45,64.348,75.885
4.529,62.783,75.846
4.4627,63.791,73.696
4.54,61.476,74.357
4.7707,65.328,77.293
4.8497,63.381,77.184
4.7731,63.461,74.323
4.8505,60.425,74.496
5.0913,64.304,76.774
5.1703,62.89,75.679
5.0836,63.684,73.197
5.1609,61.036,74.256
5.412,65.204,76.757
5.491,63.911,76.725
5.394,64.342,74.487
5.4713,60.944,73.968
5.7327,64.203,75.915
5.8117,62.586,76.271
5.7044,63.595,74.572
5.7818,61.229,74.505
6.0534,65.039,76.503
6.1324,63.165,76.578
6.0149,63.441,74.119
6.0922,60.652,73.995
6.374,64.779,76.658


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_206.csv <==
x,qOut,qIn
0.0395,63.224,75.766
0.11655,63.655,73.913
0.19389,60.62,73.995
0.28118,64.523,76.252
0.36018,63.288,77.069
0.42699,64.226,75.317
0.50433,61.314,74.355
0.60185,64.48,75.783
0.68085,62.476,75.951
0.73743,63.264,74.193
0.81477,61.052,74.65
0.92253,65.348,76.915
1.0015,63.765,76.194
1.0479,63.872,73.254
1.1252,60.564,73.82
1.2432,64.453,77.045
1.3222,63.284,77.146
1.3583,64.177,74.52
1.4356,61.145,74.332
1.5639,64.377,76.125
1.6429,62.565,75.365
1.6687,63.527,73.346
1.7461,61.296,74.662
1.8846,65.306,77.336
1.9636,63.471,76.832
1.9792,63.647,74.604
2.0565,60.688,74.741
2.2052,64.375,76.46
2.2842,62.67,75.691
2.2896,63.334,73.234
2.367,61.042,73.971
2.5259,65.527,76.926
2.6049,64.11,76.706
2.6001,63.982,73.705
2.6774,60.509,73.884
2.8466,64.41,77.161
2.9256,63.238,77.159
2.9105,63.804,73.818
2.9878,60.429,73.486
3.1673,64.142,76.69
3.2463,63.114,77.574
3.2209,64.383,74.821
3.2983,61.5,73.755
3.4879,64.587,75.835
3.5669,62.629,75.981
3.5314,63.637,74.052
3.6087,61.536,74.585
3.8086,65.437,76.883
3.8876,63.361,76.177
3.8418,63.424,73.63
3.9191,60.603,74.585
4.1293,64.7,77.144
4.2083,63.234,76.406
4.1522,63.709,73.55
4.2296,60.751,73.818
4.45,64.661,76.93
4.529,63.309,76.778
4.4627,64.004,73.754
4.54,61.117,74.072
4.7707,64.727,76.75
4.8497,63.037,76.203
4.7731,63.603,73.747
4.8505,60.911,74.499
5.0913,64.883,77.109
5.1703,63.337,76.637
5.0836,63.69,73.867
5.1609,60.57,74.102
5.412,64.475,76.643
5.491,63.264,76.514
5.394,64.095,74.189
5.4713,61.1,74.028
5.7327,64.703,76.325
5.8117,63.198,76.674
5.7044,63.989,74.414
5.7818,61.117,74.01
6.0534,64.635,76.193
6.1324,62.93,76.151
6.0149,63.674,74.325
6.0922,61.069,75.087
6.374,64.911,76.546


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_207.csv <==
x,qOut,qIn
0.0395,63.356,76.884
0.11655,64.128,74.317
0.19389,61.208,74.298
0.28118,64.555,76.067
0.36018,62.676,75.483
0.42699,63.382,73.612
0.50433,61.039,74.717
0.60185,65.204,77.68
0.68085,63.535,77.167
0.73743,63.607,73.873
0.81477,60.269,73.668
0.92253,64.046,76.256
1.0015,62.853,76.467
1.0479,64.008,74.095
1.1252,61.602,74.334
1.2432,65.373,77.083
1.3222,63.469,76.484
1.3583,63.663,73.29
1.4356,60.634,73.756
1.5639,64.526,76.76
1.6429,63.151,76.441
1.6687,63.971,73.951
1.7461,61.249,74.664
1.8846,64.759,77.157
1.9636,62.824,76.62
1.9792,63.287,74.118
2.0565,60.751,74.491
2.2052,64.897,76.724
2.2842,63.383,75.848
2.2896,63.687,73.161
2.367,60.822,73.932
2.5259,65.187,77.103
2.6049,64.067,77.148
2.6001,64.166,73.927
2.6774,60.23,73.305
2.8466,63.767,76.466
2.9256,62.906,77.567
2.9105,64.348,75.058
2.9878,61.404,73.824
3.1673,64.389,75.447
3.2463,62.494,75.616
3.2209,63.667,74.306
3.2983,61.619,75.163
3.4879,65.417,76.546
3.5669,63.256,75.772
3.5314,63.359,74.506
3.6087,60.559,75.16
3.8086,64.631,76.554
3.8876,63.17,76.217
3.8418,63.776,74.079
3.9191,60.87,73.738
4.1293,64.735,76.071
4.2083,63.357,76.53
4.1522,64.144,74.623
4.2296,61.376,74.658
4.45,64.858,76.699
4.529,62.905,76.339
4.4627,63.333,73.717
4.54,60.587,73.83
4.7707,64.711,76.484
4.8497,63.423,76.65
4.7731,64.1,74.145
4.8505,61.171,74.196
5.0913,64.766,76.816
5.1703,63.067,76.601
5.0836,63.589,73.827
5.1609,60.688,73.929
5.412,64.585,76.757
5.491,63.229,76.789
5.394,64.006,74.038
5.4713,61.128,74.065
5.7327,64.699,76.751
5.8117,63.013,76.422
5.7044,63.69,74.025
5.7818,61.022,74.843
6.0534,64.887,76.818
6.1324,63.262,75.958
6.0149,63.753,73.521
6.0922,60.806,73.886
6.374,64.705,76.823


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_208.csv <==
x,qOut,qIn
0.0395,63.017,76.236
0.11655,63.79,73.639
0.19389,60.957,74.224
0.28118,64.843,76.768
0.36018,63.482,76.377
0.42699,64.29,74.185
0.50433,61.329,74.236
0.60185,64.605,75.988
0.68085,62.709,75.938
0.73743,63.518,74.56
0.81477,61.226,75.365
0.92253,65.09,77.277
1.0015,63.089,76.069
1.0479,63.232,73.085
1.1252,60.335,73.816
1.2432,64.609,76.746
1.3222,63.533,76.4
1.3583,64.344,73.964
1.4356,61.475,74.367
1.5639,64.93,76.672
1.6429,63.019,76.346
1.6687,63.339,73.943
1.7461,60.504,74.331
1.8846,64.67,76.973
1.9636,63.44,76.818
1.9792,63.975,73.976
2.0565,60.641,73.644
2.2052,64.322,76.504
2.2842,63.18,77.093
2.2896,64.331,74.596
2.367,61.427,73.865
2.5259,64.607,75.838
2.6049,62.72,76.104
2.6001,63.667,74.337
2.6774,61.409,74.731
2.8466,65.184,76.909
2.9256,63.13,75.908
2.9105,63.326,73.324
2.9878,60.558,74.694
3.1673,64.73,77.155
3.2463,63.379,76.324
3.2209,63.913,74.249
3.2983,60.855,74.645
3.4879,64.562,76.342
3.5669,63.107,76.064
3.5314,63.891,74.017
3.6087,61.104,73.962
3.8086,64.858,76.358
3.8876,63.281,76.937
3.8418,63.91,74.992
3.9191,61.149,74.409
4.1293,64.72,75.872
4.2083,62.837,75.664
4.1522,63.251,73.505
4.2296,60.691,73.931
4.45,65.184,77.249
4.529,63.995,77.799
4.4627,64.064,74.597
4.54,60.203,73.422
4.7707,63.679,75.875
4.8497,62.676,76.769
4.7731,64.129,74.664
4.8505,61.564,73.691
5.0913,65.094,75.68
5.1703,63.316,76.674
5.0836,63.996,75.01
5.1609,61.26,74.648
5.412,64.707,76.345
5.491,62.716,75.995
5.394,63.323,73.955
5.4713,60.789,74.321
5.7327,64.91,76.209
5.8117,63.468,76.134
5.7044,64.021,74.147
5.7818,61.095,74.066
6.0534,64.748,76.735
6.1324,63.069,76.932
6.0149,63.572,74.438
6.0922,60.662,74.511
6.374,64.471,76.72


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_209.csv <==
x,qOut,qIn
0.0395,63.275,77
0.11655,64.02,73.971
0.19389,60.906,73.457
0.28118,64.361,76.009
0.36018,62.851,76.511
0.42699,63.952,74.751
0.50433,61.595,74.808
0.60185,65.069,76.488
0.68085,62.825,75.866
0.73743,63.053,73.472
0.81477,60.489,74.425
0.92253,64.928,77.643
1.0015,63.683,77.09
1.0479,64.06,73.797
1.1252,60.707,73.847
1.2432,64.292,76.289
1.3222,62.97,76.263
1.3583,63.982,74.004
1.4356,61.466,74.063
1.5639,65.265,76.488
1.6429,63.474,76.511
1.6687,63.637,74.303
1.7461,60.509,74.504
1.8846,64.455,77.144
1.9636,63.205,76.978
1.9792,63.939,73.64
2.0565,60.65,73.198
2.2052,64.221,75.95
2.2842,63.065,75.978
2.2896,64.501,74.379
2.367,61.948,75.286
2.5259,64.906,76.468
2.6049,62.468,75.702
2.6001,63.089,74.449
2.6774,60.809,75.096
2.8466,64.785,76.572
2.9256,62.979,75.892
2.9105,63.497,74.11
2.9878,61.052,74.943
3.1673,65.211,76.928
3.2463,63.552,75.843
3.2209,63.657,73.146
3.2983,60.594,74.136
3.4879,64.803,77.424
3.5669,63.684,77.192
3.5314,64.201,73.837
3.6087,60.772,73.384
3.8086,64.163,76.149
3.8876,62.78,76.201
3.8418,63.92,74.027
3.9191,61.498,74.947
4.1293,65.111,77.333
4.2083,63.083,76.563
4.1522,63.349,73.928
4.2296,60.509,74.147
4.45,64.51,76.412
4.529,63.134,75.986
4.4627,63.919,73.772
4.54,61.35,74.52
4.7707,65.279,77.208
4.8497,63.554,76.718
4.7731,63.657,73.749
4.8505,60.407,73.844
5.0913,64.314,76.319
5.1703,63.155,76.418
5.0836,64.076,74.296
5.1609,61.22,74.216
5.412,64.825,76.558
5.491,63.183,76.817
5.394,63.771,74.598
5.4713,60.804,74.003
5.7327,64.457,75.897
5.8117,62.947,76.455
5.7044,63.823,74.583
5.7818,61.249,74.147
6.0534,65.059,76.202
6.1324,63.334,76.536
6.0149,63.689,74.205
6.0922,60.682,74
6.374,64.599,76.803


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_210.csv <==
x,qOut,qIn
0.0395,63.5,77.592
0.11655,64.061,74.196
0.19389,60.856,73.596
0.28118,64.281,76.374
0.36018,62.706,76.41
0.42699,63.623,73.779
0.50433,61.281,74.308
0.60185,65.365,77.136
0.68085,63.67,76.632
0.73743,63.731,73.218
0.81477,60.523,73.094
0.92253,64.486,76.693
1.0015,63.281,77.257
1.0479,63.993,74.508
1.1252,61.028,74.544
1.2432,64.567,77.081
1.3222,62.872,76.53
1.3583,63.414,73.541
1.4356,60.5,73.84
1.5639,64.656,76.701
1.6429,63.641,76.746
1.6687,64.556,74.264
1.7461,61.417,73.828
1.8846,64.641,75.831
1.9636,62.892,76.475
1.9792,63.746,74.79
2.0565,61.211,74.251
2.2052,64.878,76.233
2.2842,62.984,76.455
2.2896,63.355,74.144
2.367,60.6,74.158
2.5259,64.777,76.783
2.6049,63.49,76.799
2.6001,63.993,73.749
2.6774,60.728,73.226
2.8466,64.409,76.217
2.9256,63.169,77.113
2.9105,64.158,75.15
2.9878,61.318,74.726
3.1673,64.607,76.067
3.2463,62.661,75.979
3.2209,63.316,74.054
3.2983,60.758,73.776
3.4879,64.982,76.188
3.5669,63.697,77.099
3.5314,64.247,74.916
3.6087,61.082,74.187
3.8086,64.478,76.625
3.8876,62.773,76.679
3.8418,63.522,73.969
3.9191,60.869,73.59
4.1293,64.846,75.859
4.2083,63.421,76.487
4.1522,64.06,74.367
4.2296,61.336,74.122
4.45,65.037,76.915
4.529,63.164,77.031
4.4627,63.266,73.889
4.54,60.127,73.738
4.7707,64.337,76.873
4.8497,63.434,76.989
4.7731,64.347,73.89
4.8505,61.024,73.481
5.0913,64.424,76.003
5.1703,63.116,76.909
5.0836,64.34,75.332
5.1609,61.513,74.436
5.412,64.517,75.64
5.491,62.412,75.927
5.394,63.374,74.502
5.4713,61.239,74.563
5.7327,65.197,76.334
5.8117,63.276,76.254
5.7044,63.562,74.181
5.7818,60.914,74.389
6.0534,64.951,76.819
6.1324,63.288,76.275
6.0149,63.542,73.212
6.0922,60.588,73.745
6.374,64.722,77.379


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_211.csv <==
x,qOut,qIn
0.0395,63.301,76.306
0.11655,63.72,74.329
0.19389,60.815,74.459
0.28118,64.691,76.843
0.36018,63.219,76.819
0.42699,63.844,74.132
0.50433,60.865,73.967
0.60185,64.604,76.161
0.68085,63.186,75.821
0.73743,64.072,73.725
0.81477,61.37,74.307
0.92253,64.995,76.729
1.0015,63.186,76.981
1.0479,63.67,74.919
1.1252,60.79,74.312
1.2432,64.315,76.136
1.3222,62.528,76.077
1.3583,63.337,73.822
1.4356,61.167,74.258
1.5639,65.466,76.85
1.6429,63.795,76.443
1.6687,63.715,73.422
1.7461,60.601,73.61
1.8846,64.722,77.122
1.9636,63.441,77.419
1.9792,63.724,74.24
2.0565,60.413,73.947
2.2052,64.336,76.662
2.2842,63.281,77.002
2.2896,64.09,73.861
2.367,60.802,72.834
2.5259,64.484,76.165
2.6049,63.419,77.729
2.6001,64.615,75.345
2.6774,61.554,73.774
2.8466,64.326,75.203
2.9256,62.205,75.793
2.9105,63.24,74.413
2.9878,61.292,74.571
3.1673,65.474,76.964
3.2463,63.576,76.859
3.2209,63.465,73.918
3.2983,60.235,74.009
3.4879,64.315,76.936
3.5669,63.227,76.795
3.5314,64.145,73.937
3.6087,61.212,73.643
3.8086,64.773,75.884
3.8876,63.188,76.639
3.8418,63.965,75.093
3.9191,61.358,74.416
4.1293,64.972,76.293
4.2083,62.997,76.476
4.1522,63.252,73.585
4.2296,60.402,73.234
4.45,64.721,76.753
4.529,63.675,77.73
4.4627,64.303,74.611
4.54,60.954,73.581
4.7707,64.254,76.265
4.8497,62.707,76.733
4.7731,63.666,74.09
4.8505,61.079,73.82
5.0913,64.992,76.627
5.1703,63.473,76.889
5.0836,63.998,74.1
5.1609,60.961,73.96
5.412,64.592,76.427
5.491,63.045,76.203
5.394,63.788,73.84
5.4713,61.005,74.187
5.7327,64.783,76.686
5.8117,63.224,76.618
5.7044,63.834,74.335
5.7818,60.867,74.431
6.0534,64.439,76.266
6.1324,62.831,76.053
6.0149,63.671,74.369
6.0922,61.126,74.531
6.374,64.99,76.384


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_212.csv <==
x,qOut,qIn
0.0395,63.286,77.263
0.11655,63.943,73.407
0.19389,60.832,73.059
0.28118,64.578,76.157
0.36018,63.326,76.136
0.42699,64.265,73.975
0.50433,61.516,74.931
0.60185,65.033,77.227
0.68085,63.126,76.678
0.73743,63.423,74.023
0.81477,60.185,73.663
0.92253,63.968,76.012
1.0015,62.869,76.807
1.0479,64.3,75.128
1.1252,61.89,74.475
1.2432,65.116,75.858
1.3222,62.795,75.569
1.3583,63.248,73.959
1.4356,60.96,74.832
1.5639,65.216,77.061
1.6429,63.532,76.796
1.6687,63.654,73.945
1.7461,60.532,73.343
1.8846,64.444,76.044
1.9636,63.137,76.568
1.9792,63.881,74.157
2.0565,61.251,74.271
2.2052,65.13,77.328
2.2842,63.387,77.291
2.2896,63.416,73.778
2.367,60.058,73.4
2.5259,64.148,76.551
2.6049,63.319,76.979
2.6001,64.478,74.215
2.6774,61.427,73.393
2.8466,64.747,75.793
2.9256,63.125,77.056
2.9105,64.034,75.349
2.9878,61.294,74.241
3.1673,64.613,75.831
3.2463,62.611,76.324
3.2209,63.263,74.308
3.2983,60.841,74.111
3.4879,65.09,76.493
3.5669,63.658,76.676
3.5314,63.953,74.131
3.6087,60.699,73.773
3.8086,64.522,76.459
3.8876,63.296,76.966
3.8418,64.086,74.267
3.9191,60.921,73.557
4.1293,64.374,75.939
4.2083,62.921,76.781
4.1522,63.977,75.155
4.2296,61.351,74.673
4.45,64.747,76.111
4.529,62.744,76.16
4.4627,63.344,74.285
4.54,60.849,74.162
4.7707,65.017,76.256
4.8497,63.563,76.391
4.7731,64.012,74.128
4.8505,60.978,74.02
5.0913,64.728,76.868
5.1703,63.219,77.005
5.0836,63.819,73.964
5.1609,60.763,73.738
5.412,64.37,76.152
5.491,62.901,76.41
5.394,63.9,74.407
5.4713,61.446,74.284
5.7327,65.071,76.557
5.8117,63.05,76.408
5.7044,63.333,73.696
5.7818,60.68,73.993
6.0534,64.85,77.006
6.1324,63.388,76.949
6.0149,63.718,73.99
6.0922,60.635,74.161
6.374,64.566,77.431


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_213.csv <==
x,qOut,qIn
0.0395,63.241,76.666
0.11655,63.363,73.124
0.19389,60.319,73.295
0.28118,64.486,76.473
0.36018,63.408,76.791
0.42699,64.18,74.299
0.50433,61.323,74.365
0.60185,64.962,77.458
0.68085,63.202,77.28
0.73743,63.447,73.367
0.81477,60.212,73.127
0.92253,64.215,76.833
1.0015,63.276,77.178
1.0479,64.488,74.114
1.1252,61.711,73.776
1.2432,64.984,76.082
1.3222,63.004,75.993
1.3583,63.544,74.002
1.4356,60.973,74.657
1.5639,65.005,77.142
1.6429,63.391,76.811
1.6687,63.607,74.018
1.7461,60.21,73.625
1.8846,64.043,76.327
1.9636,63.063,76.928
1.9792,64.398,74.64
2.0565,61.613,74.147
2.2052,64.759,75.682
2.2842,62.761,76.118
2.2896,63.655,74.82
2.367,61.423,74.51
2.5259,65.158,76.165
2.6049,63.027,75.883
2.6001,63.225,73.648
2.6774,60.669,74.384
2.8466,64.987,77.44
2.9256,63.522,77.333
2.9105,63.675,74.094
2.9878,60.367,73.69
3.1673,64.259,76.454
3.2463,63.148,76.485
3.2209,64.106,73.558
3.2983,61.264,73.503
3.4879,65.034,76.621
3.5669,63.565,77.417
3.5314,64.131,75.083
3.6087,60.943,74.082
3.8086,64.203,75.905
3.8876,62.463,76.284
3.8418,63.415,74.018
3.9191,61.071,73.955
4.1293,65.221,76.864
4.2083,63.697,76.81
4.1522,64.027,73.777
4.2296,60.862,73.916
4.45,64.473,76.755
4.529,62.939,76.591
4.4627,63.731,73.945
4.54,61.099,74.241
4.7707,64.873,76.676
4.8497,63.152,76.083
4.7731,63.595,73.589
4.8505,60.828,74.301
5.0913,64.871,77.158
5.1703,63.426,76.9
5.0836,63.829,73.871
5.1609,60.586,73.789
5.412,64.278,76.846
5.491,62.998,76.759
5.394,64.052,73.938
5.4713,61.32,74.413
5.7327,64.798,76.75
5.8117,62.983,75.949
5.7044,63.744,73.771
5.7818,61.276,74.538
6.0534,65.038,76.454
6.1324,63.121,75.833
6.0149,63.493,73.95
6.0922,60.951,74.873
6.374,64.995,77.553


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_214.csv <==
x,qOut,qIn
0.0395,63.074,76.716
0.11655,64.071,74.154
0.19389,61.365,74.066
0.28118,64.866,76.417
0.36018,63.008,76.315
0.42699,63.646,73.852
0.50433,61.162,74.135
0.60185,65.029,76.671
0.68085,63.175,76.435
0.73743,63.409,73.856
0.81477,60.701,74.18
0.92253,64.872,77.218
1.0015,63.395,77.029
1.0479,63.569,73.568
1.1252,60.321,73.375
1.2432,64.439,76.982
1.3222,63.507,77.567
1.3583,64.334,74.084
1.4356,61.034,73.116
1.5639,64.43,76.22
1.6429,63.032,77.115
1.6687,64.081,74.446
1.7461,61.331,73.828
1.8846,64.776,76.467
1.9636,62.952,76.733
1.9792,63.648,74.055
2.0565,61.008,73.955
2.2052,64.814,76.499
2.2842,63.147,76.227
2.2896,63.726,73.557
2.367,60.999,74.199
2.5259,64.874,77.058
2.6049,63.26,76.664
2.6001,63.694,73.957
2.6774,60.676,74.224
2.8466,64.389,76.778
2.9256,62.904,76.847
2.9105,63.74,74.347
2.9878,61.159,74.118
3.1673,64.957,76.509
3.2463,63.225,75.961
3.2209,63.637,73.258
3.2983,60.975,74.066
3.4879,65.179,77.004
3.5669,63.733,77.017
3.5314,63.826,74.107
3.6087,60.331,73.969
3.8086,64.079,77.222
3.8876,62.969,77.278
3.8418,64.018,74.118
3.9191,61.096,73.576
4.1293,64.592,75.446
4.2083,63.052,75.551
4.1522,64.012,74.611
4.2296,61.61,75.419
4.45,65.356,77.04
4.529,63.323,76.69
4.4627,63.329,74.029
4.54,59.948,72.983
4.7707,63.883,75.512
4.8497,62.994,76.989
4.7731,64.565,75.353
4.8505,62.097,74.605
5.0913,65.044,76.254
5.1703,62.52,76.083
5.0836,63.03,73.88
5.1609,60.77,74.336
5.412,65.043,76.739
5.491,63.479,76.248
5.394,63.887,73.699
5.4713,61.063,74.223
5.7327,64.934,76.961
5.8117,63.29,76.565
5.7044,63.58,73.683
5.7818,60.576,73.973
6.0534,64.6,77.21
6.1324,63.337,77.084
6.0149,63.955,73.741
6.0922,60.79,73.771
6.374,64.426,76.718


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_215.csv <==
x,qOut,qIn
0.0395,63.041,75.601
0.11655,63.329,73.658
0.19389,60.887,74.918
0.28118,65.2,77.451
0.36018,63.607,76.58
0.42699,63.625,73.372
0.50433,60.425,73.6
0.60185,64.544,76.68
0.68085,63.468,76.417
0.73743,64.137,73.564
0.81477,61.055,73.97
0.92253,64.785,76.978
1.0015,63.37,77.155
1.0479,63.897,74.24
1.1252,60.579,73.351
1.2432,64.042,75.85
1.3222,62.694,77.075
1.3583,63.878,75.407
1.4356,61.496,74.84
1.5639,65.104,76.59
1.6429,63.062,75.776
1.6687,63.294,72.993
1.7461,60.412,73.756
1.8846,64.837,76.536
1.9636,63.955,76.78
1.9792,64.718,74.746
2.0565,61.211,74.276
2.2052,64.12,76.105
2.2842,62.371,76.508
2.2896,63.495,75.016
2.367,61.143,74.759
2.5259,64.908,75.933
2.6049,63.095,75.666
2.6001,63.612,73.891
2.6774,61.019,74.457
2.8466,65.156,76.891
2.9256,63.645,76.516
2.9105,63.927,74.07
2.9878,60.661,74.213
3.1673,64.299,76.444
3.2463,62.908,76.568
3.2209,63.864,74.615
3.2983,61.228,74.344
3.4879,64.87,76.097
3.5669,63.085,75.91
3.5314,63.637,73.765
3.6087,61.005,74.453
3.8086,65.014,77.117
3.8876,63.433,76.782
3.8418,63.775,74.236
3.9191,60.615,74.176
4.1293,64.31,76.183
4.2083,62.923,76.16
4.1522,63.885,74.042
4.2296,61.291,74.166
4.45,65.05,76.686
4.529,63.319,76.929
4.4627,63.779,74.501
4.54,60.914,74.087
4.7707,64.577,76.343
4.8497,62.871,76.13
4.7731,63.513,73.393
4.8505,61.014,74.005
5.0913,65.181,77.424
5.1703,63.651,77.013
5.0836,63.806,73.623
5.1609,60.498,74.01
5.412,64.279,76.938
5.491,63.033,76.288
5.394,63.93,73.453
5.4713,61.054,74.288
5.7327,64.783,76.829
5.8117,63.327,76.397
5.7044,64.098,74.335
5.7818,61.093,74.479
6.0534,64.406,76.346
6.1324,62.622,76.171
6.0149,63.611,74.431
6.0922,61.354,74.93
6.374,65.098,76.537


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_216.csv <==
x,qOut,qIn
0.0395,62.822,76.334
0.11655,63.668,74.448
0.19389,61.085,74.001
0.28118,65.023,76.401
0.36018,63.47,77.008
0.42699,63.959,74.555
0.50433,60.897,73.728
0.60185,64.458,75.885
0.68085,62.867,76.497
0.73743,63.684,74.492
0.81477,61.174,74.158
0.92253,65.083,76.459
1.0015,63.365,76.514
1.0479,63.598,73.744
1.1252,60.47,73.931
1.2432,64.48,77.03
1.3222,63.349,77.341
1.3583,64.2,74.541
1.4356,61.002,73.536
1.5639,64.213,75.65
1.6429,62.573,76.445
1.6687,63.751,74.969
1.7461,61.669,75.025
1.8846,65.442,76.606
1.9636,63.232,75.896
1.9792,63.177,73.329
2.0565,60.357,73.772
2.2052,64.855,76.795
2.2842,63.821,76.976
2.2896,64.282,74.329
2.367,60.85,74.031
2.5259,64.344,76.323
2.6049,62.993,76.618
2.6001,63.875,74.339
2.6774,60.874,73.527
2.8466,64.515,76.018
2.9256,63.153,77.376
2.9105,64.166,75.205
2.9878,61.338,74.133
3.1673,64.547,76.15
3.2463,62.553,75.915
3.2209,63.396,73.537
3.2983,61.115,74.422
3.4879,65.222,76.812
3.5669,63.553,76.12
3.5314,63.895,73.793
3.6087,60.978,74.377
3.8086,64.637,76.818
3.8876,62.872,76.515
3.8418,63.386,74.317
3.9191,60.819,74.779
4.1293,64.858,77.186
4.2083,63.233,76.46
4.1522,63.518,73.29
4.2296,60.612,73.424
4.45,64.901,76.575
4.529,63.825,76.729
4.4627,64.307,73.673
4.54,61.005,73.904
4.7707,64.63,77.488
4.8497,63.234,77.627
4.7731,63.813,74.14
4.8505,60.467,73.284
5.0913,63.954,75.755
5.1703,62.712,76.279
5.0836,64.074,74.454
5.1609,61.802,74.525
5.412,65.404,76.376
5.491,63.278,76.359
5.394,63.412,74.393
5.4713,60.547,74.301
5.7327,64.602,76.393
5.8117,63.221,76.35
5.7044,63.838,74.133
5.7818,60.844,73.954
6.0534,64.663,76.24
6.1324,63.317,77.124
6.0149,64.061,75.195
6.0922,61.032,73.991
6.374,64.473,75.649


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_217.csv <==
x,qOut,qIn
0.0395,62.854,76.129
0.11655,63.88,73.864
0.19389,61.58,74.214
0.28118,65.467,77.198
0.36018,63.48,77.087
0.42699,63.316,73.841
0.50433,59.973,73.667
0.60185,64.016,77.048
0.68085,63.042,77.481
0.73743,64.208,74.265
0.81477,61.334,73.446
0.92253,64.69,75.983
1.0015,62.955,76.214
1.0479,63.909,73.995
1.1252,61.571,74.518
1.2432,65.276,77.115
1.3222,63.186,76.548
1.3583,63.386,73.583
1.4356,60.575,73.962
1.5639,64.543,76.894
1.6429,63.043,76.668
1.6687,63.731,73.784
1.7461,61.207,74.071
1.8846,65.103,77.022
1.9636,63.289,76.446
1.9792,63.395,73.12
2.0565,60.55,74.091
2.2052,64.912,77.728
2.2842,63.727,77.149
2.2896,63.929,73.359
2.367,60.309,73.143
2.5259,64.091,76.641
2.6049,63.205,77.275
2.6001,64.412,74.472
2.6774,61.423,73.778
2.8466,64.603,75.977
2.9256,62.797,76.626
2.9105,63.67,74.923
2.9878,61.191,74.527
3.1673,64.975,76.346
3.2463,63.166,76.424
3.2209,63.553,73.937
3.2983,60.676,73.728
3.4879,64.79,76.449
3.5669,63.576,76.73
3.5314,64.241,74.118
3.6087,61.029,73.771
3.8086,64.464,76.416
3.8876,62.935,76.953
3.8418,63.855,74.544
3.9191,61.078,74.192
4.1293,64.518,76.401
4.2083,62.711,76.218
4.1522,63.551,74.037
4.2296,61.219,74.57
4.45,65.167,76.643
4.529,63.341,75.692
4.4627,63.575,73.314
4.54,60.779,74.673
4.7707,64.908,77.456
4.8497,63.473,76.797
4.7731,63.771,74.146
4.8505,60.461,73.979
5.0913,64.181,75.972
5.1703,62.966,76.153
5.0836,64.045,74.25
5.1609,61.42,74.081
5.412,65.08,76.585
5.491,63.306,77.303
5.394,63.753,74.726
5.4713,60.817,73.984
5.7327,64.43,76.175
5.8117,62.771,75.866
5.7044,63.556,73.709
5.7818,61.113,74.682
6.0534,65.25,77.362
6.1324,63.684,77.173
6.0149,63.897,74.173
6.0922,60.6,73.28
6.374,64.225,75.665


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_218.csv <==
x,qOut,qIn
0.0395,62.875,76.425
0.11655,63.773,74.41
0.19389,61.166,74.552
0.28118,64.878,76.373
0.36018,63.141,76.066
0.42699,63.764,73.914
0.50433,60.967,74.23
0.60185,64.663,76.766
0.68085,63.007,76.843
0.73743,63.779,74.902
0.81477,61.239,74.929
0.92253,64.806,76.137
1.0015,62.762,75.175
1.0479,63.177,73.016
1.1252,60.87,74.205
1.2432,65.478,77.517
1.3222,64.117,77.235
1.3583,63.966,74.085
1.4356,60.266,73.841
1.5639,63.932,76.351
1.6429,62.807,76.828
1.6687,63.886,74.312
1.7461,61.258,73.479
1.8846,65.046,76.311
1.9636,63.43,77.037
1.9792,63.895,74.262
2.0565,61.033,73.901
2.2052,64.802,76.542
2.2842,63.153,76.48
2.2896,63.551,73.815
2.367,60.588,74.051
2.5259,64.679,77.046
2.6049,63.509,77.529
2.6001,64.139,74.486
2.6774,60.746,73.09
2.8466,64.127,75.473
2.9256,62.788,76.51
2.9105,64.074,74.585
2.9878,61.706,74.041
3.1673,65.227,76.329
3.2463,63.109,76.821
3.2209,63.383,74.473
3.2983,60.626,74.101
3.4879,64.571,76.686
3.5669,63.022,76.989
3.5314,63.637,73.92
3.6087,60.909,73.449
3.8086,64.897,76.566
3.8876,63.445,76.761
3.8418,63.92,73.766
3.9191,60.989,74.112
4.1293,64.884,77.173
4.2083,63.416,76.821
4.1522,63.789,73.526
4.2296,60.44,73.238
4.45,64.219,76.305
4.529,63.163,77.156
4.4627,64.34,74.812
4.54,61.464,74.079
4.7707,64.539,76.203
4.8497,62.498,76.451
4.7731,63.307,74.568
4.8505,61.076,74.964
5.0913,65.159,76.79
5.1703,63.39,75.93
5.0836,63.566,73.334
5.1609,60.626,74.003
5.412,64.903,76.755
5.491,63.793,76.719
5.394,64.269,74.368
5.4713,60.887,73.958
5.7327,64.388,76.049
5.8117,63.003,76.648
5.7044,63.84,74.605
5.7818,60.897,73.851
6.0534,64.577,75.995
6.1324,63.156,77.004
6.0149,63.995,74.846
6.0922,61.053,73.786
6.374,64.522,76.034


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_219.csv <==
x,qOut,qIn
0.0395,64.154,77.007
0.11655,64.127,73.757
0.19389,60.537,74
0.28118,64.273,77.146
0.36018,63.103,76.813
0.42699,63.879,73.673
0.50433,60.781,73.775
0.60185,64.543,76.389
0.68085,63.332,76.851
0.73743,64.292,74.702
0.81477,61.337,73.899
0.92253,64.652,75.959
1.0015,62.855,76.287
1.0479,63.664,74.07
1.1252,61.097,74.355
1.2432,64.891,76.675
1.3222,63.168,76.443
1.3583,63.689,74.17
1.4356,60.853,74.034
1.5639,64.595,76.306
1.6429,62.988,76.435
1.6687,63.668,74.267
1.7461,61.032,74.661
1.8846,64.917,77.256
1.9636,63.249,76.692
1.9792,63.643,73.447
2.0565,60.568,73.749
2.2052,64.45,76.933
2.2842,63.22,76.736
2.2896,64.287,73.701
2.367,61.637,73.846
2.5259,64.978,76.464
2.6049,62.886,75.713
2.6001,63.39,73.411
2.6774,61.106,75.336
2.8466,65.176,78.119
2.9256,63.22,76.494
2.9105,63.081,73.019
2.9878,59.862,73.868
3.1673,64.179,77.142
3.2463,63.398,76.697
3.2209,64.519,73.769
3.2983,61.556,73.824
3.4879,64.911,76.288
3.5669,63.17,76.595
3.5314,63.894,74.524
3.6087,61.178,74.383
3.8086,64.738,76.756
3.8876,62.862,76.668
3.8418,63.404,73.932
3.9191,60.788,74.032
4.1293,64.855,76.661
4.2083,63.381,76.223
4.1522,63.851,73.491
4.2296,60.993,74.136
4.45,64.985,77.096
4.529,63.536,76.879
4.4627,63.822,74.054
4.54,60.472,73.782
4.7707,64.217,76.26
4.8497,63.055,76.803
4.7731,64.068,74.492
4.8505,61.191,73.742
5.0913,64.718,75.956
5.1703,63.098,76.799
5.0836,63.854,74.943
5.1609,61.062,74.33
5.412,64.695,76.408
5.491,63.005,76.384
5.394,63.698,73.564
5.4713,60.867,73.576
5.7327,64.668,76.492
5.8117,63.225,77.027
5.7044,64.123,75.167
5.7818,61.472,75
6.0534,64.703,76.267
6.1324,62.436,75.478
6.0149,62.89,73.171
6.0922,60.678,74.018
6.374,65.395,77.316


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_220.csv <==
x,qOut,qIn
0.0395,63.073,76.233
0.11655,64.315,74.533
0.19389,61.715,74.616
0.28118,65.038,76.309
0.36018,62.924,76.188
0.42699,63.38,74.235
0.50433,60.804,74.442
0.60185,64.817,76.491
0.68085,63.219,76.156
0.73743,63.697,73.801
0.81477,60.868,74.241
0.92253,64.82,76.852
1.0015,63.354,76.906
1.0479,63.837,74.37
1.1252,60.779,73.879
1.2432,64.475,76.368
1.3222,63.011,76.584
1.3583,63.794,74.034
1.4356,61.112,74.005
1.5639,64.993,76.514
1.6429,63.422,76.506
1.6687,63.843,74.029
1.7461,60.808,74.1
1.8846,64.582,76.787
1.9636,63.133,77.272
1.9792,63.806,74.866
2.0565,60.882,73.873
2.2052,64.539,75.711
2.2842,62.995,76.269
2.2896,63.751,73.848
2.367,61.174,73.3
2.5259,65.278,76.531
2.6049,63.796,77.315
2.6001,63.95,74.441
2.6774,60.453,74.028
2.8466,64.023,76.871
2.9256,62.756,77.011
2.9105,63.817,74.034
2.9878,60.938,73.66
3.1673,64.534,76.017
3.2463,63.093,76.096
3.2209,64.198,74.647
3.2983,61.694,75.214
3.4879,65.086,76.364
3.5669,62.907,75.464
3.5314,63.325,73.591
3.6087,60.666,74.319
3.8086,64.714,76.754
3.8876,63.267,76.767
3.8418,63.992,74.856
3.9191,61.214,74.852
4.1293,64.595,76.218
4.2083,62.572,75.386
4.1522,63.13,73.653
4.2296,60.893,74.964
4.45,65.43,77.373
4.529,63.997,76.628
4.4627,63.883,73.777
4.54,60.304,73.757
4.7707,64.25,76.519
4.8497,63.326,76.766
4.7731,64.309,74.086
4.8505,61.19,73.712
5.0913,64.654,76.282
5.1703,63.183,76.667
5.0836,64.101,74.46
5.1609,61.153,74.212
5.412,64.42,76.21
5.491,62.612,76.229
5.394,63.611,74.639
5.4713,61.308,74.964
5.7327,64.998,76.167
5.8117,62.96,75.436
5.7044,63.305,73.916
5.7818,60.799,74.95
6.0534,65.13,77.521
6.1324,63.674,76.722
6.0149,63.833,73.427
6.0922,60.378,73.763
6.374,64.143,76.309


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_221.csv <==
x,qOut,qIn
0.0395,63.221,76.539
0.11655,63.731,73.488
0.19389,60.701,73.896
0.28118,64.592,77.192
0.36018,63.34,77.247
0.42699,64.168,74.547
0.50433,61.077,74.121
0.60185,64.302,75.667
0.68085,62.546,75.654
0.73743,63.563,74.298
0.81477,61.486,74.59
0.92253,65.57,76.463
1.0015,63.626,76.276
1.0479,63.423,74.008
1.1252,60.248,74.19
1.2432,64.475,76.948
1.3222,63.41,77.301
1.3583,64.013,74.514
1.4356,60.597,73.425
1.5639,64.16,75.799
1.6429,63.021,76.834
1.6687,64.306,74.783
1.7461,61.584,73.889
1.8846,64.906,75.784
1.9636,63.007,76.376
1.9792,63.761,74.822
2.0565,61.179,74.749
2.2052,64.789,76.115
2.2842,62.871,75.984
2.2896,63.414,74.454
2.367,60.829,74.387
2.5259,64.914,76.082
2.6049,63.423,76.322
2.6001,63.873,74.352
2.6774,60.836,74.067
2.8466,64.642,76.638
2.9256,63.229,77.269
2.9105,63.925,74.517
2.9878,60.893,73.382
3.1673,64.398,75.655
3.2463,62.834,76.272
3.2209,63.791,74.398
3.2983,61.467,74.626
3.4879,65.289,77.055
3.5669,63.282,76.796
3.5314,63.279,73.806
3.6087,60.182,74.014
3.8086,64.374,76.858
3.8876,63.359,76.865
3.8418,64.268,74.17
3.9191,61.225,73.486
4.1293,64.756,75.892
4.2083,63.252,76.562
4.1522,64.068,74.397
4.2296,61.216,74.341
4.45,64.756,76.731
4.529,63.029,76.31
4.4627,63.676,73.695
4.54,60.706,73.918
4.7707,64.363,76.12
4.8497,62.935,76.509
4.7731,64.026,75.344
4.8505,61.521,75.445
5.0913,64.803,76.377
5.1703,62.529,75.443
5.0836,62.998,73.536
5.1609,60.654,74.137
5.412,65.15,76.63
5.491,63.867,76.471
5.394,64.231,74.035
5.4713,61.112,74.429
5.7327,64.713,77.14
5.8117,63.028,76.672
5.7044,63.444,73.589
5.7818,60.512,73.722
6.0534,64.565,76.676
6.1324,63.366,76.902
6.0149,64.102,74.271
6.0922,61.169,73.958
6.374,64.824,76.627


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_222.csv <==
x,qOut,qIn
0.0395,63.264,76.614
0.11655,63.723,74.029
0.19389,60.853,74.273
0.28118,64.729,76.486
0.36018,63.222,76.254
0.42699,63.702,74.119
0.50433,60.843,74.137
0.60185,64.939,76.694
0.68085,63.641,77.131
0.73743,64.003,73.979
0.81477,60.528,72.93
0.92253,64.205,76.209
1.0015,63.135,77.4
1.0479,64.292,75.001
1.1252,61.366,74.158
1.2432,64.535,76.041
1.3222,62.644,76.194
1.3583,63.516,74.169
1.4356,61.018,74.388
1.5639,64.951,76.664
1.6429,63.368,76.611
1.6687,64.009,74.261
1.7461,61.153,74.08
1.8846,64.646,76.137
1.9636,62.814,75.975
1.9792,63.524,74.136
2.0565,61.256,74.889
2.2052,65.3,76.936
2.2842,63.387,75.992
2.2896,63.286,73.13
2.367,60.174,73.725
2.5259,64.546,77.335
2.6049,63.643,77.754
2.6001,64.315,74.521
2.6774,60.823,73.682
2.8466,64.02,76.097
2.9256,62.566,76.286
2.9105,63.821,73.951
2.9878,61.534,74.018
3.1673,65.378,76.171
3.2463,63.547,76.048
3.2209,63.781,74.472
3.2983,60.86,75.422
3.4879,64.672,77.422
3.5669,63.022,76.51
3.5314,63.431,73.809
3.6087,60.24,73.709
3.8086,64.196,75.898
3.8876,63.258,76.011
3.8418,64.641,74.472
3.9191,61.98,74.836
4.1293,65.127,76.176
4.2083,62.938,76.061
4.1522,63.502,74.717
4.2296,60.854,74.487
4.45,64.545,75.802
4.529,62.789,75.872
4.4627,63.561,74.673
4.54,61.188,75.089
4.7707,65.126,76.875
4.8497,63.27,76.247
4.7731,63.438,73.517
4.8505,60.412,73.989
5.0913,64.547,76.736
5.1703,63.443,76.622
5.0836,64.309,74.421
5.1609,61.329,74.463
5.412,64.707,76.274
5.491,62.919,76.185
5.394,63.634,74.076
5.4713,61.002,73.955
5.7327,64.879,76.561
5.8117,63.277,76.549
5.7044,63.843,73.936
5.7818,61.022,74.327
6.0534,64.7,76.822
6.1324,62.974,76.185
6.0149,63.525,73.688
6.0922,60.843,74.389
6.374,64.81,77.016


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_223.csv <==
x,qOut,qIn
0.0395,63.12,77.203
0.11655,63.49,74.51
0.19389,60.433,73.895
0.28118,64.241,76.261
0.36018,62.92,76.708
0.42699,63.812,74.316
0.50433,61.171,74.118
0.60185,65.163,76.433
0.68085,63.699,76.437
0.73743,64.058,73.91
0.81477,60.755,73.535
0.92253,64.493,76.356
1.0015,63.274,77.35
1.0479,64.183,75.147
1.1252,61.084,74.053
1.2432,64.26,75.373
1.3222,62.498,75.858
1.3583,63.519,74.637
1.4356,61.244,74.641
1.5639,65.231,76.636
1.6429,63.465,77.065
1.6687,63.693,74.734
1.7461,60.618,73.7
1.8846,64.432,75.744
1.9636,63.044,76.201
1.9792,63.873,73.965
2.0565,61.251,73.95
2.2052,65.22,76.952
2.2842,63.649,77.095
2.2896,63.882,73.972
2.367,60.413,73.634
2.5259,63.968,76.259
2.6049,62.75,76.525
2.6001,64.069,74.524
2.6774,61.519,74.764
2.8466,64.841,76.343
2.9256,62.779,75.902
2.9105,63.477,74.473
2.9878,61.124,75.02
3.1673,65.019,76.502
3.2463,63.136,75.767
3.2209,63.518,73.656
3.2983,60.946,74.349
3.4879,65.081,77.035
3.5669,63.489,76.549
3.5314,63.701,73.76
3.6087,60.702,74.48
3.8086,64.688,77.151
3.8876,63.303,76.197
3.8418,63.76,73.285
3.9191,60.634,73.865
4.1293,64.605,76.782
4.2083,63.497,77.013
4.1522,64.316,74.518
4.2296,61.127,73.864
4.45,64.342,75.888
4.529,62.638,76.198
4.4627,63.589,74.511
4.54,61.231,74.923
4.7707,65.134,76.723
4.8497,63.319,76.107
4.7731,63.509,74.052
4.8505,60.414,74.277
5.0913,64.512,76.459
5.1703,63.445,76.816
5.0836,64.35,74.447
5.1609,61.202,73.379
5.412,64.494,75.528
5.491,62.87,76.592
5.394,63.91,75.149
5.4713,61.491,75.03
5.7327,64.942,76.709
5.8117,62.729,76.159
5.7044,63.047,73.613
5.7818,60.441,73.697
6.0534,64.833,76.352
6.1324,63.68,76.348
6.0149,64.302,73.705
6.0922,61.287,74.136
6.374,64.847,77.121


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_224.csv <==
x,qOut,qIn
0.0395,63.401,76.28
0.11655,63.713,73.139
0.19389,60.506,73.201
0.28118,64.422,76.346
0.36018,63.336,77.101
0.42699,64.397,75.135
0.50433,61.505,74.812
0.60185,64.508,76.505
0.68085,62.319,75.924
0.73743,63.018,73.404
0.81477,60.725,74.202
0.92253,65.12,76.988
1.0015,63.782,76.332
1.0479,64.186,73.689
1.1252,61.095,74.394
1.2432,64.719,77.135
1.3222,63.074,76.745
1.3583,63.567,73.74
1.4356,60.68,73.861
1.5639,64.624,76.884
1.6429,63.274,76.257
1.6687,63.964,73.198
1.7461,61.048,74.377
1.8846,64.81,77.333
1.9636,63.305,76.766
1.9792,63.936,74.087
2.0565,60.884,73.958
2.2052,64.294,76.11
2.2842,62.625,76.09
2.2896,63.629,74.367
2.367,61.53,74.912
2.5259,65.416,77.065
2.6049,63.252,76.395
2.6001,63.091,73.385
2.6774,60.254,73.897
2.8466,64.808,77.348
2.9256,63.783,76.815
2.9105,64.16,72.871
2.9878,60.736,73.038
3.1673,64.544,76.747
3.2463,63.48,77.365
3.2209,64.256,74.727
3.2983,60.933,74.099
3.4879,64.148,76.448
3.5669,62.571,76.834
3.5314,63.58,74.54
3.6087,60.958,74.186
3.8086,64.825,76.384
3.8876,63.367,76.293
3.8418,64.127,73.936
3.9191,61.25,74.198
4.1293,64.894,76.391
4.2083,63.274,76.197
4.1522,63.988,74.211
4.2296,61.142,74.484
4.45,64.6,76.486
4.529,62.759,76.105
4.4627,63.493,74.359
4.54,61.043,75.08
4.7707,64.905,76.395
4.8497,63.091,75.462
4.7731,63.457,73.669
4.8505,60.763,74.407
5.0913,64.988,76.9
5.1703,63.634,77
5.0836,63.96,74.484
5.1609,60.64,73.782
5.412,64.251,76.11
5.491,62.902,76.566
5.394,63.864,74.197
5.4713,61.21,74.053
5.7327,64.98,76.663
5.8117,63.337,76.923
5.7044,63.845,74.241
5.7818,60.91,73.754
6.0534,64.574,76.351
6.1324,62.968,76.467
6.0149,63.68,74.181
6.0922,61.082,74.781
6.374,65.031,77.115


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_225.csv <==
x,qOut,qIn
0.0395,63.668,77.154
0.11655,64.124,74.48
0.19389,60.682,73.743
0.28118,63.951,75.459
0.36018,62.473,75.782
0.42699,63.766,74.611
0.50433,61.684,75.155
0.60185,65.428,76.981
0.68085,63.218,76.523
0.73743,63.21,74.027
0.81477,60.336,74.006
0.92253,64.537,76.291
1.0015,63.3,76.157
1.0479,64.058,73.621
1.1252,61.301,73.895
1.2432,65.141,77.014
1.3222,63.516,77.145
1.3583,63.797,74.171
1.4356,60.521,73.864
1.5639,64.11,76.664
1.6429,62.718,76.842
1.6687,63.782,74.346
1.7461,61.293,74.394
1.8846,65.028,76.212
1.9636,63.23,75.816
1.9792,63.698,73.668
2.0565,61.077,73.784
2.2052,65.139,76.828
2.2842,63.536,77.365
2.2896,63.727,74.337
2.367,60.538,73.899
2.5259,64.267,76.895
2.6049,62.847,76.901
2.6001,63.636,73.597
2.6774,60.927,73.476
2.8466,64.921,76.81
2.9256,63.54,76.829
2.9105,64.101,73.829
2.9878,61.12,74.175
3.1673,64.78,76.891
3.2463,63.158,76.461
3.2209,63.658,73.652
3.2983,60.642,73.816
3.4879,64.544,76.712
3.5669,63.3,76.992
3.5314,64.159,74.297
3.6087,61.106,73.925
3.8086,64.401,76.342
3.8876,62.67,76.647
3.8418,63.671,74.555
3.9191,61.392,74.417
4.1293,65.097,76.461
4.2083,63.016,76.114
4.1522,63.27,73.691
4.2296,60.852,74.263
4.45,65.268,77.444
4.529,63.742,76.827
4.4627,63.652,72.763
4.54,60.299,73.007
4.7707,64.473,76.994
4.8497,63.56,77.445
4.7731,64.239,74.283
4.8505,60.908,73.668
5.0913,64.335,76.51
5.1703,62.903,77.077
5.0836,63.746,74.099
5.1609,60.831,73.416
5.412,64.624,76.612
5.491,63.312,77.036
5.394,64.189,74.138
5.4713,61.205,74.114
5.7327,64.562,76.503
5.8117,62.826,76.508
5.7044,63.695,74.667
5.7818,61.197,74.75
6.0534,64.965,76.167
6.1324,63.157,75.443
6.0149,63.585,73.517
6.0922,60.819,74.41
6.374,64.98,77.15


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_226.csv <==
x,qOut,qIn
0.0395,62.855,76.145
0.11655,63.987,73.953
0.19389,61.579,74.332
0.28118,65.253,76.537
0.36018,63.273,76.238
0.42699,63.569,74.028
0.50433,60.834,74.591
0.60185,64.726,77.219
0.68085,63.036,76.539
0.73743,63.473,73.6
0.81477,60.643,74.249
0.92253,64.682,77.008
1.0015,63.351,76.169
1.0479,64.033,73.215
1.1252,61.186,73.943
1.2432,64.92,76.755
1.3222,63.292,76.839
1.3583,63.738,74.925
1.4356,60.92,74.917
1.5639,64.683,76.53
1.6429,62.971,76.029
1.6687,63.279,73.38
1.7461,60.306,73.515
1.8846,64.826,76.859
1.9636,64.143,77.402
1.9792,64.838,74.256
2.0565,60.944,73.1
2.2052,63.861,75.579
2.2842,62.534,76.826
2.2896,64.072,75.321
2.367,61.653,74.683
2.5259,64.79,75.879
2.6049,62.508,75.734
2.6001,63.136,74.283
2.6774,60.913,74.884
2.8466,65.146,77.091
2.9256,63.481,76.546
2.9105,63.721,73.934
2.9878,60.734,74.244
3.1673,64.69,76.35
3.2463,63.312,75.938
3.2209,63.922,73.707
3.2983,61.114,74.135
3.4879,65.076,77.053
3.5669,63.589,77.001
3.5314,63.856,74.091
3.6087,60.447,73.729
3.8086,64.073,76.026
3.8876,62.859,76.414
3.8418,63.995,74.657
3.9191,61.364,74.675
4.1293,64.919,76.287
4.2083,63.09,76.335
4.1522,63.615,74.831
4.2296,60.811,74.355
4.45,64.678,75.648
4.529,63.195,76.298
4.4627,63.904,74.639
4.54,61.11,73.856
4.7707,64.91,76.364
4.8497,63.338,77.116
4.7731,63.85,74.566
4.8505,60.786,74.004
5.0913,64.421,76.09
5.1703,62.94,76.313
5.0836,63.825,74.305
5.1609,61.129,74.24
5.412,64.894,76.573
5.491,63.287,76.779
5.394,63.903,74.451
5.4713,60.98,74.048
5.7327,64.558,75.864
5.8117,62.911,75.731
5.7044,63.721,74.039
5.7818,61.22,74.721
6.0534,65.099,77.111
6.1324,63.324,76.939
6.0149,63.588,74.144
6.0922,60.435,73.915
6.374,64.178,76.29


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_227.csv <==
x,qOut,qIn
0.0395,63.296,76.589
0.11655,63.509,73.803
0.19389,60.593,74.451
0.28118,64.715,77.194
0.36018,63.425,76.863
0.42699,63.825,73.703
0.50433,60.357,73.206
0.60185,64.149,76.278
0.68085,63.247,77.381
0.73743,64.575,75.085
0.81477,61.61,73.797
0.92253,64.529,75.387
1.0015,62.493,75.911
1.0479,63.484,74.414
1.1252,61.35,74.687
1.2432,65.265,76.647
1.3222,63.27,76.498
1.3583,63.381,74.52
1.4356,60.467,74.436
1.5639,64.537,76.743
1.6429,63.195,76.97
1.6687,63.852,74.089
1.7461,60.94,73.429
1.8846,64.822,76.131
1.9636,63.467,76.41
1.9792,64.154,73.95
2.0565,61.273,74.202
2.2052,64.945,76.789
2.2842,63.262,77.092
2.2896,63.64,74.508
2.367,60.49,73.396
2.5259,64.239,75.593
2.6049,62.963,76.505
2.6001,63.968,74.459
2.6774,61.292,74.148
2.8466,64.974,76.806
2.9256,63.253,77.339
2.9105,63.712,74.509
2.9878,60.607,73.418
3.1673,64.189,75.895
3.2463,62.735,76.797
3.2209,63.87,74.618
3.2983,61.641,74.254
3.4879,65.396,76.437
3.5669,63.303,76.029
3.5314,63.336,73.339
3.6087,60.533,74.043
3.8086,64.896,77.544
3.8876,63.679,77.516
3.8418,63.988,74.04
3.9191,60.421,73.517
4.1293,63.959,76.166
4.2083,62.824,76.467
4.1522,64.146,74.046
4.2296,61.574,73.906
4.45,65.086,76.438
4.529,63.225,76.75
4.4627,63.826,74.686
4.54,61.089,74.681
4.7707,64.575,76.511
4.8497,62.62,75.746
4.7731,63.283,73.491
4.8505,60.932,74.634
5.0913,65.164,77.187
5.1703,63.611,76.423
5.0836,63.879,73.852
5.1609,60.84,74.162
5.412,64.634,76.453
5.491,63.114,76.29
5.394,63.684,73.923
5.4713,60.951,74.098
5.7327,64.952,77.228
5.8117,63.438,77.35
5.7044,63.745,73.781
5.7818,60.533,73.262
6.0534,64.313,76.49
6.1324,63.055,76.974
6.0149,64.008,73.859
6.0922,61.412,73.595
6.374,65.122,76.763


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_228.csv <==
x,qOut,qIn
0.0395,63.271,76.535
0.11655,63.683,73.553
0.19389,60.595,73.803
0.28118,64.47,76.446
0.36018,63.231,76.569
0.42699,64.05,74.149
0.50433,61.124,74.068
0.60185,64.703,76.746
0.68085,63.072,76.956
0.73743,63.703,74.287
0.81477,60.801,73.941
0.92253,64.494,76.538
1.0015,62.968,76.583
1.0479,63.806,73.962
1.1252,61.235,74.256
1.2432,65.065,76.549
1.3222,63.344,75.935
1.3583,63.701,73.72
1.4356,60.84,74.502
1.5639,64.827,77.171
1.6429,63.371,77.079
1.6687,63.771,74.468
1.7461,60.53,73.885
1.8846,64.229,75.927
1.9636,62.974,76.303
1.9792,64.026,74.107
2.0565,61.379,73.845
2.2052,65.132,76.452
2.2842,63.483,76.826
2.2896,63.941,74.58
2.367,60.812,74.467
2.5259,64.307,76.309
2.6049,62.722,76.066
2.6001,63.685,74.044
2.6774,61.091,74.17
2.8466,64.852,76.38
2.9256,63.206,76.464
2.9105,63.917,74.682
2.9878,61.282,74.901
3.1673,64.814,76.46
3.2463,62.787,75.398
3.2209,63.218,73.256
3.2983,60.753,74.571
3.4879,65.126,77.098
3.5669,63.743,76.8
3.5314,63.938,74.519
3.6087,60.6,74.225
3.8086,64.29,76.296
3.8876,62.962,76.518
3.8418,63.817,74.002
3.9191,61.021,73.616
4.1293,64.903,76.49
4.2083,63.507,77.031
4.1522,64.162,74.405
4.2296,61.133,73.92
4.45,64.52,76.248
4.529,62.748,76.676
4.4627,63.479,74.518
4.54,60.987,74.474
4.7707,65.021,77.027
4.8497,63.417,76.248
4.7731,63.717,72.835
4.8505,60.52,73.579
5.0913,64.554,76.99
5.1703,63.559,76.953
5.0836,64.567,74.24
5.1609,61.338,74.013
5.412,64.179,75.92
5.491,62.216,75.913
5.394,63.372,74.659
5.4713,61.466,75.72
5.7327,65.316,77.481
5.8117,63.036,75.739
5.7044,62.971,72.84
5.7818,60.238,74.131
6.0534,64.815,77.239
6.1324,63.802,76.447
6.0149,64.372,73.355
6.0922,61.259,74.296
6.374,64.874,77.349


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_229.csv <==
x,qOut,qIn
0.0395,63.319,76.539
0.11655,64.084,74.038
0.19389,61.199,74.086
0.28118,64.801,76.697
0.36018,63.132,76.722
0.42699,63.723,74.353
0.50433,60.754,74.075
0.60185,64.385,76.251
0.68085,62.863,76.489
0.73743,63.777,74.561
0.81477,61.2,74.699
0.92253,64.951,76.59
1.0015,63.199,76.006
1.0479,63.7,73.547
1.1252,60.857,74.031
1.2432,64.776,76.541
1.3222,63.351,76.405
1.3583,64.059,74.568
1.4356,61.213,74.889
1.5639,64.641,76.335
1.6429,62.717,75.954
1.6687,63.266,74.213
1.7461,60.766,74.192
1.8846,65.018,76.387
1.9636,63.614,76.642
1.9792,63.913,74.287
2.0565,60.699,74.252
2.2052,64.573,77.244
2.2842,63.332,77.483
2.2896,64.066,73.831
2.367,60.778,72.761
2.5259,64.199,75.549
2.6049,62.861,76.336
2.6001,64.249,74.526
2.6774,62.099,74.671
2.8466,65.357,76.843
2.9256,62.706,76.434
2.9105,62.7,73.617
2.9878,60.237,74.149
3.1673,64.804,77.393
3.2463,63.56,76.804
3.2209,63.898,73.178
3.2983,60.683,73.329
3.4879,64.678,76.915
3.5669,63.593,77.21
3.5314,64.245,74.146
3.6087,60.885,73.85
3.8086,64.338,76.712
3.8876,62.98,77.213
3.8418,63.98,74.37
3.9191,61.049,73.348
4.1293,64.496,75.931
4.2083,62.91,76.743
4.1522,63.971,74.597
4.2296,61.599,74.472
4.45,65.152,76.642
4.529,62.991,75.969
4.4627,63.263,73.111
4.54,60.639,74
4.7707,64.882,77.429
4.8497,63.49,77.184
4.7731,63.932,74.077
4.8505,60.865,74.125
5.0913,64.428,76.506
5.1703,62.784,76.011
5.0836,63.475,73.675
5.1609,61.046,74.281
5.412,65.323,77.061
5.491,63.834,77.065
5.394,63.836,73.672
5.4713,60.376,73.013
5.7327,64.272,76.607
5.8117,63.228,77.373
5.7044,64.126,74.381
5.7818,61.102,73.93
6.0534,64.579,76.619
6.1324,62.983,76.91
6.0149,63.722,74.188
6.0922,60.89,73.578
6.374,64.722,76.125


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_230.csv <==
x,qOut,qIn
0.0395,62.67,76.925
0.11655,63.852,75.371
0.19389,61.651,74.973
0.28118,65.044,76.381
0.36018,62.579,75.883
0.42699,62.705,73.185
0.50433,60.431,73.927
0.60185,65.363,77.427
0.68085,64.299,76.892
0.73743,64.227,73.112
0.81477,60.468,73.089
0.92253,64.314,77.141
1.0015,63.403,78.018
1.0479,64.196,74.373
1.1252,60.789,73.074
1.2432,64.089,75.922
1.3222,62.717,76.715
1.3583,63.877,74.37
1.4356,61.392,74.062
1.5639,65.139,76.586
1.6429,63.369,76.867
1.6687,63.724,74.311
1.7461,60.688,73.944
1.8846,64.47,76.332
1.9636,63.058,76.82
1.9792,63.884,74.695
2.0565,61.116,74.161
2.2052,64.836,76.166
2.2842,63.218,76.563
2.2896,63.819,74.148
2.367,60.962,73.459
2.5259,64.823,76.121
2.6049,63.378,76.811
2.6001,64.012,74.387
2.6774,61.023,74.057
2.8466,64.553,76.652
2.9256,62.879,76.924
2.9105,63.565,74.217
2.9878,60.762,73.875
3.1673,64.572,76.433
3.2463,63.11,76.446
3.2209,63.927,73.82
3.2983,61.221,74.271
3.4879,64.933,77.016
3.5669,63.214,76.607
3.5314,63.731,74.118
3.6087,60.872,74.55
3.8086,64.607,76.637
3.8876,63.005,75.732
3.8418,63.722,73.364
3.9191,61.1,74.188
4.1293,65.043,76.632
4.2083,63.451,76.69
4.1522,63.844,74.762
4.2296,60.867,74.733
4.45,64.5,76.663
4.529,62.806,76.186
4.4627,63.391,73.405
4.54,60.673,73.57
4.7707,64.883,76.614
4.8497,63.697,76.917
4.7731,64.308,74.327
4.8505,61.195,74.176
5.0913,64.59,76.545
5.1703,62.832,76.249
5.0836,63.419,73.773
5.1609,60.688,74.25
5.412,64.775,76.863
5.491,63.462,77.134
5.394,64.011,74.755
5.4713,60.84,73.755
5.7327,64.422,75.814
5.8117,62.982,76.555
5.7044,63.864,74.259
5.7818,61.155,73.871
6.0534,65.03,76.716
6.1324,63.528,76.964
6.0149,64.072,73.876
6.0922,60.833,73.382
6.374,64.209,76.043


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_231.csv <==
x,qOut,qIn
0.0395,62.833,77.125
0.11655,63.196,73.834
0.19389,60.306,73.748
0.28118,64.473,76.895
0.36018,63.375,76.653
0.42699,64.198,73.463
0.50433,61.233,73.585
0.60185,64.923,76.58
0.68085,63.436,76.844
0.73743,64.035,74.435
0.81477,60.981,74.242
0.92253,64.487,76.321
1.0015,62.856,76.117
1.0479,63.587,73.927
1.1252,60.784,74.342
1.2432,64.699,76.722
1.3222,63.347,76.874
1.3583,64.118,74.763
1.4356,61.048,73.99
1.5639,64.331,75.464
1.6429,62.594,76.135
1.6687,63.636,74.915
1.7461,61.55,74.684
1.8846,65.417,76.553
1.9636,63.257,76.438
1.9792,63.152,73.879
2.0565,60.331,74.085
2.2052,64.805,77.01
2.2842,63.695,77.065
2.2896,64.076,73.724
2.367,60.705,72.945
2.5259,64.511,76.257
2.6049,63.413,77.434
2.6001,64.243,74.717
2.6774,61.106,73.719
2.8466,64.519,76.065
2.9256,62.949,76.768
2.9105,63.718,74.336
2.9878,60.799,73.433
3.1673,64.593,76.365
3.2463,63.267,77.383
3.2209,64.146,74.95
3.2983,61.163,73.973
3.4879,64.45,75.413
3.5669,62.662,76.027
3.5314,63.55,74.557
3.6087,61.197,74.286
3.8086,65.232,76.771
3.8876,63.532,77.116
3.8418,63.722,74.165
3.9191,60.45,73.71
4.1293,64.225,76.451
4.2083,63.001,76.599
4.1522,64.11,74.136
4.2296,61.413,74.22
4.45,64.9,76.319
4.529,63.069,76.214
4.4627,63.771,74.253
4.54,61.218,74.393
4.7707,64.882,76.305
4.8497,62.939,76.016
4.7731,63.357,74.149
4.8505,60.842,74.837
5.0913,65.01,77.157
5.1703,63.418,76.473
5.0836,63.574,73.229
5.1609,60.315,73.308
5.412,64.377,76.869
5.491,63.419,77.533
5.394,64.415,74.892
5.4713,61.357,74.451
5.7327,64.48,76.308
5.8117,62.573,75.935
5.7044,63.428,73.623
5.7818,61.068,73.799
6.0534,65.252,76.177
6.1324,63.763,76.434
6.0149,64.116,74.356
6.0922,61.096,74.355
6.374,64.654,77.101


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_232.csv <==
x,qOut,qIn
0.0395,63.257,76.182
0.11655,63.556,74.204
0.19389,60.824,74.029
0.28118,64.928,76.505
0.36018,63.451,76.98
0.42699,63.714,74.278
0.50433,60.553,73.626
0.60185,64.563,76.383
0.68085,63.435,76.915
0.73743,64.074,73.852
0.81477,60.69,73.349
0.92253,64.341,76.596
1.0015,63.261,77.58
1.0479,64.411,75.264
1.1252,61.228,73.952
1.2432,64.062,74.983
1.3222,62.168,75.814
1.3583,63.495,75.269
1.4356,61.656,75.203
1.5639,65.578,76.494
1.6429,63.372,76.135
1.6687,63.325,73.593
1.7461,60.45,73.623
1.8846,64.709,76.417
1.9636,63.483,76.446
1.9792,64.175,73.927
2.0565,61.316,74.171
2.2052,64.826,76.87
2.2842,62.929,77.07
2.2896,63.295,74.278
2.367,60.513,74.052
2.5259,64.568,77.072
2.6049,63.193,76.751
2.6001,63.804,73.208
2.6774,60.886,73.403
2.8466,64.88,76.879
2.9256,63.622,76.961
2.9105,64.263,73.859
2.9878,61.145,73.884
3.1673,64.551,76.907
3.2463,62.85,76.845
3.2209,63.544,74.257
3.2983,60.86,74.509
3.4879,64.739,76.761
3.5669,63.188,76.237
3.5314,63.753,73.371
3.6087,60.892,73.452
3.8086,64.896,76.639
3.8876,63.579,77.029
3.8418,64.175,74.45
3.9191,61.078,74.353
4.1293,64.462,76.526
4.2083,62.704,76.349
4.1522,63.391,73.761
4.2296,60.781,73.629
4.45,64.898,76.525
4.529,63.538,76.912
4.4627,64.04,74.345
4.54,60.962,74.317
4.7707,64.579,77.008
4.8497,62.996,76.86
4.7731,63.631,73.686
4.8505,60.712,73.367
5.0913,64.575,76.24
5.1703,63.269,76.815
5.0836,64.168,74.558
5.1609,61.497,74.252
5.412,65,76.679
5.491,62.996,76.369
5.394,63.28,73.289
5.4713,60.456,73.845
5.7327,64.712,77.274
5.8117,63.575,77.171
5.7044,64.2,74.119
5.7818,60.895,73.909
6.0534,64.251,76.246
6.1324,62.742,76.451
6.0149,63.799,74.463
6.0922,61.383,74.458
6.374,65.135,76.276


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_233.csv <==
x,qOut,qIn
0.0395,63.179,77.062
0.11655,64.37,74.654
0.19389,61.424,73.704
0.28118,64.557,75.668
0.36018,62.687,76.134
0.42699,63.702,74.646
0.50433,61.553,74.967
0.60185,65.295,76.515
0.68085,63.094,75.647
0.73743,63.119,73.473
0.81477,60.371,74.464
0.92253,64.819,77.194
1.0015,63.679,77.153
1.0479,64.081,74.546
1.1252,60.608,73.687
1.2432,64.146,75.964
1.3222,62.922,76.65
1.3583,64.072,74.353
1.4356,61.394,74.059
1.5639,65.015,76.416
1.6429,63.32,76.508
1.6687,63.947,74.455
1.7461,61.047,74.265
1.8846,64.581,75.802
1.9636,62.868,75.912
1.9792,63.667,74.38
2.0565,61.148,74.665
2.2052,64.964,76.911
2.2842,63.167,76.636
2.2896,63.543,74.046
2.367,60.609,74.225
2.5259,64.452,76.423
2.6049,63.028,76.17
2.6001,63.881,74.338
2.6774,61.342,74.723
2.8466,65.159,76.538
2.9256,63.351,76.015
2.9105,63.572,73.922
2.9878,60.622,74.246
3.1673,64.748,76.427
3.2463,63.522,76.676
3.2209,64.059,74.478
3.2983,60.759,73.801
3.4879,64.362,76.056
3.5669,63.074,76.94
3.5314,64.065,74.853
3.6087,61.119,73.684
3.8086,64.508,75.678
3.8876,62.848,76.483
3.8418,63.827,74.486
3.9191,61.338,74.151
4.1293,64.931,76.461
4.2083,62.962,76.491
4.1522,63.42,74.351
4.2296,60.778,75.143
4.45,64.765,77.282
4.529,63.183,76.048
4.4627,63.71,73.027
4.54,60.732,73.449
4.7707,64.662,76.269
4.8497,63.435,76.447
4.7731,64.399,74.8
4.8505,61.676,75.475
5.0913,64.803,77.107
5.1703,62.459,75.894
5.0836,62.832,73.257
5.1609,60.317,73.963
5.412,64.794,76.993
5.491,63.7,76.543
5.394,64.381,73.482
5.4713,61.422,74.11
5.7327,64.962,76.948
5.8117,63.171,76.314
5.7044,63.48,73.653
5.7818,60.581,74.362
6.0534,64.683,77.143
6.1324,63.411,76.758
6.0149,63.87,73.823
6.0922,60.494,73.851
6.374,64.235,76.595


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_234.csv <==
x,qOut,qIn
0.0395,62.877,76.014
0.11655,63.821,74.162
0.19389,61.527,75.054
0.28118,65.207,77.361
0.36018,63.026,76.301
0.42699,63.132,73.652
0.50433,60.353,74.65
0.60185,64.596,76.99
0.68085,63.349,76.02
0.73743,64.053,73.374
0.81477,61.2,73.816
0.92253,65.031,76.526
1.0015,63.517,76.596
1.0479,63.982,74.277
1.1252,60.949,74.515
1.2432,64.533,76.953
1.3222,62.866,76.582
1.3583,63.459,73.848
1.4356,60.598,73.927
1.5639,64.571,76.634
1.6429,63.308,76.652
1.6687,64.171,74.035
1.7461,61.341,73.937
1.8846,64.863,76.328
1.9636,63.076,76.237
1.9792,63.654,74.058
2.0565,61.006,74.57
2.2052,64.858,77.113
2.2842,63.14,76.804
2.2896,63.496,73.797
2.367,60.581,73.639
2.5259,64.58,76.259
2.6049,63.279,76.313
2.6001,63.937,74.153
2.6774,61.123,74.616
2.8466,65.048,77.111
2.9256,63.537,76.879
2.9105,63.75,73.722
2.9878,60.134,73.044
3.1673,63.893,76.293
3.2463,63.079,77.49
3.2209,64.659,75.369
3.2983,61.865,74.45
3.4879,64.573,75.353
3.5669,62.239,75.205
3.5314,63.219,74.217
3.6087,61.359,74.94
3.8086,65.569,76.643
3.8876,63.607,76.166
3.8418,63.517,74.01
3.9191,60.468,74.539
4.1293,64.54,76.979
4.2083,63.214,76.348
4.1522,63.812,73.758
4.2296,60.797,74.19
4.45,64.604,76.611
4.529,63.259,76.734
4.4627,64.075,74.907
4.54,61.241,74.605
4.7707,64.745,76.014
4.8497,62.945,75.887
4.7731,63.552,73.878
4.8505,60.953,74.027
5.0913,65.107,76.506
5.1703,63.699,76.514
5.0836,64.038,74.368
5.1609,60.763,74.322
5.412,64.363,76.236
5.491,62.939,76.559
5.394,63.741,74.663
5.4713,60.844,74.054
5.7327,64.582,75.712
5.8117,63.17,76.477
5.7044,64.013,74.97
5.7818,61.132,74.146
6.0534,64.686,76.295
6.1324,63.031,76.992
6.0149,63.826,74.39
6.0922,61.01,73.681
6.374,64.557,75.879


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_235.csv <==
x,qOut,qIn
0.0395,62.846,76.147
0.11655,63.345,74.245
0.19389,60.546,74.414
0.28118,64.411,76.153
0.36018,62.991,76.013
0.42699,64.006,74.218
0.50433,61.582,74.525
0.60185,65.212,76.518
0.68085,63.147,76.17
0.73743,63.392,74.097
0.81477,60.761,74.84
0.92253,64.874,77.318
1.0015,63.287,76.326
1.0479,63.587,72.949
1.1252,60.535,73.499
1.2432,64.607,76.936
1.3222,63.484,76.752
1.3583,64.273,74.229
1.4356,61.32,74.577
1.5639,64.701,76.53
1.6429,62.833,76.072
1.6687,63.308,73.813
1.7461,60.586,74.294
1.8846,64.865,76.968
1.9636,63.708,76.639
1.9792,64.195,73.715
2.0565,60.668,73.669
2.2052,64.167,76.354
2.2842,63.007,76.894
2.2896,64.3,75.121
2.367,61.51,74.561
2.5259,64.506,75.608
2.6049,62.373,75.654
2.6001,63.297,74.689
2.6774,61.317,75.196
2.8466,65.423,76.555
2.9256,63.428,75.982
2.9105,63.39,73.834
2.9878,60.514,74.063
3.1673,64.829,76.917
3.2463,63.598,76.954
3.2209,63.996,73.938
3.2983,60.79,73.766
3.4879,64.575,76.546
3.5669,63.272,76.746
3.5314,63.967,74.085
3.6087,60.926,73.587
3.8086,64.639,76.421
3.8876,63.253,77.222
3.8418,64.018,74.406
3.9191,61.013,73.532
4.1293,64.481,76.029
4.2083,62.856,76.457
4.1522,63.711,74.255
4.2296,61.164,74.546
4.45,64.946,77.183
4.529,63.163,76.851
4.4627,63.525,74.141
4.54,60.574,74.182
4.7707,64.517,76.186
4.8497,63.214,76.044
4.7731,64.037,73.918
4.8505,61.268,73.974
5.0913,65.119,76.686
5.1703,63.587,76.838
5.0836,64.005,74.101
5.1609,60.715,73.674
5.412,64.173,75.834
5.491,62.717,76.433
5.394,63.778,75.058
5.4713,61.286,75.192
5.7327,64.891,76.974
5.8117,62.94,76.216
5.7044,63.343,73.453
5.7818,60.47,73.779
6.0534,64.599,76.288
6.1324,63.492,75.949
6.0149,64.491,74.175
6.0922,61.661,75.221
6.374,64.918,76.958


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_236.csv <==
x,qOut,qIn
0.0395,64.018,76.979
0.11655,63.953,73.987
0.19389,60.373,74.016
0.28118,64.226,77.228
0.36018,63.171,77.476
0.42699,63.966,73.923
0.50433,60.747,72.966
0.60185,64.415,75.836
0.68085,63.26,76.679
0.73743,64.398,74.337
0.81477,61.65,74.088
0.92253,64.99,76.535
1.0015,63.016,76.839
1.0479,63.51,74.704
1.1252,60.659,74.15
1.2432,64.411,76.079
1.3222,62.887,76.518
1.3583,63.744,74.362
1.4356,61.159,74.07
1.5639,65.041,76.46
1.6429,63.413,76.452
1.6687,63.855,73.996
1.7461,60.917,74.042
1.8846,64.719,76.207
1.9636,63.205,76.569
1.9792,63.778,74.56
2.0565,60.882,74.036
2.2052,64.667,76.372
2.2842,63.149,76.811
2.2896,63.701,74.335
2.367,60.674,73.91
2.5259,64.525,76.362
2.6049,63.257,76.864
2.6001,64.124,74.46
2.6774,61.108,73.692
2.8466,64.547,75.934
2.9256,62.939,76.916
2.9105,63.881,75.26
2.9878,61.357,74.587
3.1673,64.903,76.046
3.2463,62.886,75.936
3.2209,63.313,73.764
3.2983,60.745,73.927
3.4879,65.075,76.783
3.5669,63.77,77.147
3.5314,64.124,74.306
3.6087,60.845,73.514
3.8086,64.402,75.764
3.8876,62.931,76.415
3.8418,63.678,74.412
3.9191,60.978,74.117
4.1293,64.951,77.14
4.2083,63.463,77.641
4.1522,63.777,73.978
4.2296,60.286,72.892
4.45,63.908,76.185
4.529,62.851,77.085
4.4627,64.341,74.577
4.54,61.902,74.357
4.7707,65.122,76.227
4.8497,62.857,75.633
4.7731,63.353,73.736
4.8505,60.978,74.875
5.0913,65.103,76.968
5.1703,63.407,76.19
5.0836,63.651,74.081
5.1609,60.542,74.469
5.412,64.423,76.599
5.491,63.129,76.459
5.394,64.02,73.971
5.4713,61.139,73.798
5.7327,64.663,76.336
5.8117,63.001,76.694
5.7044,63.875,74.83
5.7818,61.455,74.841
6.0534,64.966,76.526
6.1324,62.742,75.634
6.0149,62.984,72.966
6.0922,60.626,74.028
6.374,65.287,77.291


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_237.csv <==
x,qOut,qIn
0.0395,63.314,76.021
0.11655,63.927,73.769
0.19389,61.018,74.14
0.28118,64.86,76.782
0.36018,63.405,76.979
0.42699,63.974,74.715
0.50433,60.839,74.348
0.60185,64.296,76.254
0.68085,62.713,76.252
0.73743,63.695,74.12
0.81477,61.269,73.924
0.92253,65.172,75.827
1.0015,63.467,76.156
1.0479,63.836,74.327
1.1252,61.056,74.632
1.2432,64.909,77.463
1.3222,63.168,76.832
1.3583,63.361,73.314
1.4356,60.052,73.452
1.5639,64.038,76.635
1.6429,63.154,77.321
1.6687,64.572,74.796
1.7461,61.852,73.907
1.8846,64.818,75.909
1.9636,62.566,75.739
1.9792,63.376,73.443
2.0565,61.35,74.461
2.2052,65.409,77.521
2.2842,63.355,76.629
2.2896,63.323,73.312
2.367,60.476,74.217
2.5259,64.555,77.404
2.6049,63.063,76.421
2.6001,63.517,73.32
2.6774,60.849,74.409
2.8466,65.09,77.455
2.9256,63.706,76.613
2.9105,63.81,73.243
2.9878,60.415,73.671
3.1673,64.49,77.206
3.2463,63.597,77.556
3.2209,64.4,74.133
3.2983,60.937,72.869
3.4879,64.2,75.816
3.5669,62.847,76.803
3.5314,64.096,74.439
3.6087,61.565,74.368
3.8086,64.967,76.932
3.8876,62.914,76.533
3.8418,63.384,73.958
3.9191,60.675,74.391
4.1293,64.642,76.318
4.2083,63.185,75.794
4.1522,63.914,73.873
4.2296,61.184,74.446
4.45,65.003,76.988
4.529,63.363,77.008
4.4627,63.781,74.381
4.54,60.69,73.852
4.7707,64.29,75.977
4.8497,62.781,76.052
4.7731,63.723,74.247
4.8505,61.359,74.804
5.0913,65.306,77.09
5.1703,63.48,76.697
5.0836,63.556,73.798
5.1609,60.353,73.606
5.412,64.343,76.462
5.491,63.235,76.683
5.394,64.241,73.925
5.4713,61.422,73.951
5.7327,64.884,76.503
5.8117,63.076,76.36
5.7044,63.667,74.164
5.7818,60.933,74.557
6.0534,64.668,76.861
6.1324,62.964,76.437
6.0149,63.525,74.084
6.0922,60.77,74.438
6.374,64.742,76.498


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_238.csv <==
x,qOut,qIn
0.0395,63.609,78.662
0.11655,64.225,74.827
0.19389,60.748,73.297
0.28118,63.876,75.923
0.36018,62.318,76.476
0.42699,63.473,73.841
0.50433,61.358,73.86
0.60185,65.735,76.959
0.68085,64.222,76.697
0.73743,64.111,73.456
0.81477,60.535,73.786
0.92253,64.299,76.844
1.0015,63.142,77.127
1.0479,64.001,74.739
1.1252,60.914,73.964
1.2432,64.338,75.73
1.3222,62.797,76.325
1.3583,63.797,74.526
1.4356,61.274,74.018
1.5639,65.067,76.289
1.6429,63.346,76.777
1.6687,63.811,74.35
1.7461,60.877,74.073
1.8846,64.536,76.566
1.9636,62.909,76.625
1.9792,63.655,74.266
2.0565,61.054,74.342
2.2052,64.903,76.354
2.2842,63.225,76.103
2.2896,63.678,73.824
2.367,60.915,74.079
2.5259,64.964,76.905
2.6049,63.509,77.033
2.6001,63.856,74.118
2.6774,60.608,73.616
2.8466,64.309,76.482
2.9256,63.005,76.783
2.9105,63.935,74.112
2.9878,61.161,74.147
3.1673,64.825,76.476
3.2463,63.197,76.321
3.2209,63.827,74.003
3.2983,60.962,74.198
3.4879,64.681,76.572
3.5669,63.111,76.56
3.5314,63.818,74.562
3.6087,61.024,74.396
3.8086,64.65,76.181
3.8876,62.932,76.089
3.8418,63.587,74.048
3.9191,61.005,74.353
4.1293,65.023,76.691
4.2083,63.451,76.613
4.1522,63.791,74.235
4.2296,60.723,74.028
4.45,64.536,76.47
4.529,63.14,76.848
4.4627,63.836,74.401
4.54,60.942,74.007
4.7707,64.753,76.293
4.8497,63.32,76.324
4.7731,63.982,73.83
4.8505,60.935,73.712
5.0913,64.628,76.661
5.1703,63.226,77.574
5.0836,64.103,75.129
5.1609,61.131,74.104
5.412,64.247,75.867
5.491,62.28,75.694
5.394,63.296,73.791
5.4713,61.413,74.543
5.7327,65.676,76.777
5.8117,63.744,76.516
5.7044,63.523,73.923
5.7818,60.556,73.879
6.0534,64.772,76.908
6.1324,63.387,76.717
6.0149,63.595,72.86
6.0922,60.41,72.97
6.374,64.581,77.596


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_239.csv <==
x,qOut,qIn
0.0395,63.353,76.687
0.11655,63.975,74.055
0.19389,61.023,73.514
0.28118,64.815,76.54
0.36018,63.34,77.326
0.42699,63.773,74.586
0.50433,60.5,73.71
0.60185,64.161,76.304
0.68085,62.915,77.206
0.73743,63.949,74.83
0.81477,61.077,73.9
0.92253,64.662,75.916
1.0015,63.147,76.518
1.0479,64.089,74.442
1.1252,61.346,73.645
1.2432,64.893,75.744
1.3222,63.136,76.559
1.3583,63.87,74.737
1.4356,61.237,74.533
1.5639,64.743,76.689
1.6429,62.716,76.319
1.6687,63.193,73.542
1.7461,60.619,74.203
1.8846,64.817,77.08
1.9636,63.446,76.203
1.9792,63.983,73.635
2.0565,61.027,74.553
2.2052,64.774,76.66
2.2842,63.22,76.307
2.2896,63.733,74.297
2.367,60.771,74.544
2.5259,64.615,76.778
2.6049,63.221,76.556
2.6001,63.906,74.233
2.6774,60.869,73.95
2.8466,64.566,75.771
2.9256,63.196,76.17
2.9105,64.138,74.636
2.9878,61.389,74.406
3.1673,64.871,76.523
3.2463,62.993,76.887
3.2209,63.558,74.516
3.2983,60.778,74.056
3.4879,64.511,75.988
3.5669,62.906,75.87
3.5314,63.721,73.838
3.6087,61.347,74.396
3.8086,65.313,76.846
3.8876,63.465,76.735
3.8418,63.47,74.46
3.9191,60.37,74.369
4.1293,64.45,76.485
4.2083,63.253,76.378
4.1522,63.914,73.494
4.2296,60.726,73.101
4.45,64.59,76.539
4.529,63.538,77.872
4.4627,64.556,75.38
4.54,61.334,74.029
4.7707,64.043,75.337
4.8497,61.958,75.602
4.7731,63.092,74.438
4.8505,61.339,75.052
5.0913,65.731,77.106
5.1703,63.864,76.45
5.0836,63.558,73.385
5.1609,60.238,73.536
5.412,64.431,76.788
5.491,63.434,77.124
5.394,64.243,74.241
5.4713,61.233,73.781
5.7327,64.7,76.567
5.8117,62.995,76.761
5.7044,63.606,74.064
5.7818,60.892,74.139
6.0534,64.842,76.825
6.1324,63.339,76.857
6.0149,63.811,74.067
6.0922,60.822,73.53
6.374,64.704,76.07


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_240.csv <==
x,qOut,qIn
0.0395,62.814,77.051
0.11655,64.135,75.408
0.19389,61.5,74.675
0.28118,64.514,75.602
0.36018,62.268,75.118
0.42699,63.11,73.936
0.50433,61.241,75.176
0.60185,65.617,77.129
0.68085,63.745,76.215
0.73743,63.518,73.706
0.81477,60.342,74.245
0.92253,64.497,76.727
1.0015,63.325,76.545
1.0479,63.964,73.908
1.1252,61,73.589
1.2432,64.807,76.449
1.3222,63.363,77.091
1.3583,63.887,74.604
1.4356,60.855,74.213
1.5639,64.554,76.82
1.6429,63.053,76.938
1.6687,63.711,73.798
1.7461,60.758,73.21
1.8846,64.641,75.991
1.9636,63.391,76.846
1.9792,64.26,74.779
2.0565,61.44,74.251
2.2052,64.884,76.587
2.2842,62.971,76.542
2.2896,63.361,73.533
2.367,60.425,73.48
2.5259,64.548,76.496
2.6049,63.473,77.009
2.6001,64.332,74.733
2.6774,61.153,74.373
2.8466,64.373,76.36
2.9256,62.669,76.4
2.9105,63.637,74.194
2.9878,61.043,74.187
3.1673,64.801,76.155
3.2463,63.188,76.043
3.2209,63.964,74.476
3.2983,61.394,74.879
3.4879,65.018,76.379
3.5669,63.021,75.661
3.5314,63.318,73.818
3.6087,60.578,74.694
3.8086,64.787,76.99
3.8876,63.487,76.963
3.8418,63.991,74.466
3.9191,60.711,73.667
4.1293,64.253,75.936
4.2083,62.896,76.396
4.1522,64.018,74.248
4.2296,61.512,74.454
4.45,65.119,76.916
4.529,63.185,76.553
4.4627,63.606,74.042
4.54,60.798,74.414
4.7707,64.59,76.737
4.8497,62.984,75.896
4.7731,63.735,73.522
4.8505,61.206,74.744
5.0913,65.13,76.859
5.1703,63.414,75.675
5.0836,63.723,73.449
5.1609,60.808,74.221
5.412,64.688,76.811
5.491,63.168,76.952
5.394,63.664,74.66
5.4713,60.77,74.576
5.7327,64.521,76.695
5.8117,62.936,76.066
5.7044,63.487,73.481
5.7818,60.672,74.23
6.0534,64.966,76.894
6.1324,63.936,76.445
6.0149,64.519,73.866
6.0922,60.911,73.769
6.374,64.15,76.232


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_241.csv <==
x,qOut,qIn
0.0395,63.101,77.555
0.11655,64.258,74.48
0.19389,61.459,73.971
0.28118,64.677,76.443
0.36018,62.668,76.097
0.42699,63.324,73.766
0.50433,61.01,74.773
0.60185,65.298,77.463
0.68085,63.735,76.563
0.73743,63.807,73.089
0.81477,60.422,73.53
0.92253,64.361,76.775
1.0015,63.339,76.563
1.0479,64.339,74.016
1.1252,61.381,74.259
1.2432,64.663,76.421
1.3222,62.815,76.3
1.3583,63.494,74.659
1.4356,60.902,74.97
1.5639,64.794,76.421
1.6429,63.16,75.881
1.6687,63.619,73.656
1.7461,60.673,73.661
1.8846,64.757,76.324
1.9636,63.611,77.041
1.9792,64.323,75.093
2.0565,61.075,74.523
2.2052,64.271,76.23
2.2842,62.544,76.373
2.2896,63.486,74.378
2.367,60.944,74.182
2.5259,64.897,76.158
2.6049,63.428,76.178
2.6001,64.14,74.232
2.6774,61.335,74.445
2.8466,64.914,76.5
2.9256,63.088,76.23
2.9105,63.595,74.121
2.9878,60.796,74.547
3.1673,64.629,76.809
3.2463,63.075,76.334
3.2209,63.778,73.975
3.2983,60.997,74.32
3.4879,64.707,76.35
3.5669,63.069,76.212
3.5314,63.796,74.105
3.6087,61.287,74.201
3.8086,65.064,76.756
3.8876,63.145,76.259
3.8418,63.357,73.528
3.9191,60.639,74.73
4.1293,64.85,77.657
4.2083,63.435,76.822
4.1522,63.689,73.626
4.2296,60.404,73.553
4.45,64.375,76.377
4.529,63.379,76.522
4.4627,64.355,73.913
4.54,61.339,73.935
4.7707,64.836,76.766
4.8497,63.257,77.172
4.7731,63.97,74.5
4.8505,60.848,73.603
5.0913,64.158,75.682
5.1703,62.539,76.047
5.0836,63.751,74.329
5.1609,61.601,75.062
5.412,65.261,77.435
5.491,63.036,76.399
5.394,63.189,73.574
5.4713,60.506,74.361
5.7327,64.667,76.545
5.8117,63.249,75.764
5.7044,63.866,73.601
5.7818,61.292,74.481
6.0534,65.361,77.323
6.1324,63.686,76.916
6.0149,63.628,73.341
6.0922,60.152,73.065
6.374,64.07,76.868


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_242.csv <==
x,qOut,qIn
0.0395,63.215,77.163
0.11655,63.328,73.493
0.19389,60.34,73.373
0.28118,64.357,76.509
0.36018,63.109,76.577
0.42699,64.021,73.877
0.50433,61.444,74.089
0.60185,65.174,77.079
0.68085,63.303,76.998
0.73743,63.443,73.764
0.81477,60.411,73.579
0.92253,64.496,76.81
1.0015,63.318,76.837
1.0479,64,73.693
1.1252,60.916,73.88
1.2432,64.679,76.993
1.3222,63.364,77.248
1.3583,64.072,74.598
1.4356,60.839,74.014
1.5639,64.27,75.927
1.6429,62.845,76.284
1.6687,64.011,74.448
1.7461,61.433,73.885
1.8846,65.027,75.973
1.9636,63.235,76.611
1.9792,63.91,74.52
2.0565,61.246,74.228
2.2052,64.717,76.188
2.2842,62.676,76.087
2.2896,63.189,74.075
2.367,60.832,74.67
2.5259,65.094,77.552
2.6049,63.494,76.58
2.6001,63.592,72.764
2.6774,60.269,73.605
2.8466,64.301,77.214
2.9256,63.356,77.135
2.9105,64.456,74.554
2.9878,61.523,74.349
3.1673,64.616,76.016
3.2463,62.59,75.648
3.2209,63.348,73.724
3.2983,61.163,74.424
3.4879,65.427,77.001
3.5669,63.734,76.531
3.5314,63.645,73.85
3.6087,60.313,74.261
3.8086,64.327,76.986
3.8876,63.236,76.987
3.8418,64.026,74.123
3.9191,60.818,73.531
4.1293,64.382,76.178
4.2083,63.095,76.657
4.1522,64.264,74.38
4.2296,61.58,74.206
4.45,64.871,76.029
4.529,62.846,75.896
4.4627,63.529,74.402
4.54,61.094,75.069
4.7707,64.914,76.961
4.8497,63.012,76.436
4.7731,63.378,74.031
4.8505,60.612,74.088
5.0913,64.65,76.487
5.1703,63.249,76.422
5.0836,63.95,73.82
5.1609,61.323,73.977
5.412,65.198,76.731
5.491,63.451,76.47
5.394,63.594,73.692
5.4713,60.539,74.176
5.7327,64.588,77.454
5.8117,63.327,77.543
5.7044,63.894,74.04
5.7818,60.631,72.845
6.0534,64.214,75.762
6.1324,62.929,76.671
6.0149,64.089,74.223
6.0922,61.692,74.236
6.374,65.308,77.352


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_243.csv <==
x,qOut,qIn
0.0395,62.969,76.616
0.11655,63.485,73.947
0.19389,60.956,73.627
0.28118,64.978,76.785
0.36018,63.331,76.774
0.42699,63.639,73.239
0.50433,60.736,73.747
0.60185,64.742,77.418
0.68085,63.331,77.129
0.73743,63.709,73.978
0.81477,60.531,74.052
0.92253,64.366,76.761
1.0015,63.142,76.673
1.0479,63.969,73.838
1.1252,60.996,73.487
1.2432,64.771,76.084
1.3222,63.447,77.054
1.3583,64.225,75.039
1.4356,61.192,74.151
1.5639,64.524,76.303
1.6429,62.745,76.805
1.6687,63.498,74.333
1.7461,60.824,73.808
1.8846,64.792,76.125
1.9636,63.398,76.379
1.9792,64.116,73.944
2.0565,61.209,73.935
2.2052,64.837,76.728
2.2842,63.188,76.979
2.2896,63.781,74.533
2.367,60.79,74.243
2.5259,64.317,76.508
2.6049,62.7,76.279
2.6001,63.672,73.749
2.6774,61.246,74.329
2.8466,65.093,76.582
2.9256,63.324,75.865
2.9105,63.786,73.778
2.9878,61.164,74.681
3.1673,64.976,77
3.2463,63.087,76.34
3.2209,63.261,73.903
3.2983,60.466,74.447
3.4879,64.725,76.967
3.5669,63.464,76.469
3.5314,63.848,73.596
3.6087,60.588,73.693
3.8086,64.585,76.759
3.8876,63.596,77.388
3.8418,64.429,74.444
3.9191,61.003,73.373
4.1293,64.167,75.786
4.2083,62.691,76.451
4.1522,63.99,74.611
4.2296,61.575,74.526
4.45,64.959,76.365
4.529,62.816,76.499
4.4627,63.333,74.84
4.54,60.922,74.783
4.7707,64.941,76.334
4.8497,63.185,75.718
4.7731,63.51,73.14
4.8505,60.747,73.691
5.0913,65.075,77.274
5.1703,63.874,77.634
5.0836,64.22,74.297
5.1609,60.738,73.321
5.412,64.028,75.827
5.491,62.509,76.29
5.394,63.547,74.231
5.4713,61.319,74.655
5.7327,65.384,77.523
5.8117,63.568,77.137
5.7044,63.494,73.386
5.7818,60.127,73.126
6.0534,64.151,76.671
6.1324,63.201,77.132
6.0149,64.401,74.269
6.0922,61.692,73.935
6.374,65.004,76.399


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_244.csv <==
x,qOut,qIn
0.0395,63.737,77.254
0.11655,64.333,73.664
0.19389,60.93,73.396
0.28118,64.383,77.013
0.36018,63.037,77.371
0.42699,64.07,74.321
0.50433,61.222,73.78
0.60185,64.531,75.897
0.68085,62.701,75.701
0.73743,63.585,73.601
0.81477,61.389,74.535
0.92253,65.403,77.304
1.0015,63.456,76.673
1.0479,63.364,73.893
1.1252,60.18,74.305
1.2432,64.209,76.942
1.3222,63.042,76.829
1.3583,63.941,74.211
1.4356,61.119,73.837
1.5639,64.849,75.971
1.6429,63.328,76.379
1.6687,64.009,74.201
1.7461,61.254,74.015
1.8846,65.019,76.715
1.9636,63.32,77.025
1.9792,63.665,74.174
2.0565,60.53,73.616
2.2052,64.306,76.543
2.2842,63.004,76.925
2.2896,63.977,74.163
2.367,61.216,74.085
2.5259,64.781,76.456
2.6049,63.057,76.319
2.6001,63.771,73.96
2.6774,61.164,74.106
2.8466,64.916,76.573
2.9256,63.122,76.425
2.9105,63.56,74.068
2.9878,60.938,74.398
3.1673,64.916,76.78
3.2463,63.232,76.268
3.2209,63.397,73.796
3.2983,60.371,74.59
3.4879,64.701,77.359
3.5669,63.747,77.15
3.5314,64.288,73.889
3.6087,60.543,72.678
3.8086,63.945,75.347
3.8876,62.976,77.027
3.8418,64.601,75.619
3.9191,62.022,74.709
4.1293,64.839,75.925
4.2083,62.364,75.869
4.1522,63.033,74.04
4.2296,60.772,74.179
4.45,65.008,76.465
4.529,63.497,76.437
4.4627,64.022,74.223
4.54,61.137,74.558
4.7707,64.758,76.763
4.8497,62.977,76.315
4.7731,63.482,73.716
4.8505,60.745,73.868
5.0913,64.758,76.83
5.1703,63.325,77.043
5.0836,63.925,74.23
5.1609,61.078,74.157
5.412,64.749,76.883
5.491,63.027,76.439
5.394,63.537,73.009
5.4713,60.858,73.415
5.7327,64.994,77.221
5.8117,63.597,77.073
5.7044,63.964,73.951
5.7818,60.882,74.4
6.0534,64.535,77.013
6.1324,62.929,76.597
6.0149,63.426,73.678
6.0922,60.57,73.512
6.374,64.806,76.877


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_245.csv <==
x,qOut,qIn
0.0395,62.858,76.962
0.11655,63.84,74.55
0.19389,60.974,73.866
0.28118,64.647,76.167
0.36018,63.197,76.715
0.42699,64.08,74.552
0.50433,61.326,74.346
0.60185,64.906,76.177
0.68085,63.141,75.913
0.73743,63.762,73.92
0.81477,61.015,74.227
0.92253,64.838,76.441
1.0015,63.249,76.584
1.0479,63.834,74.669
1.1252,60.915,74.546
1.2432,64.497,76.231
1.3222,62.821,75.672
1.3583,63.558,73.685
1.4356,60.912,74.48
1.5639,64.904,76.818
1.6429,63.446,76.728
1.6687,64.025,74.854
1.7461,60.938,74.547
1.8846,64.299,75.868
1.9636,62.562,76.099
1.9792,63.519,74.38
2.0565,61.322,74.18
2.2052,65.374,76.503
2.2842,63.542,76.164
2.2896,63.627,73.571
2.367,60.733,74.569
2.5259,64.848,77.51
2.6049,63.416,76.891
2.6001,63.717,73.541
2.6774,60.391,73.387
2.8466,64.194,76.5
2.9256,63.095,76.911
2.9105,64.266,74.299
2.9878,61.613,73.983
3.1673,64.955,76.371
3.2463,62.904,76.256
3.2209,63.398,73.918
3.2983,60.897,74.687
3.4879,64.969,77.599
3.5669,63.318,76.749
3.5314,63.59,73.229
3.6087,60.51,73.568
3.8086,64.492,76.463
3.8876,63.311,76.148
3.8418,64.159,73.945
3.9191,61.4,74.723
4.1293,65.048,77.284
4.2083,63.243,76.846
4.1522,63.474,73.936
4.2296,60.271,73.706
4.45,64.182,76.039
4.529,63.104,76.464
4.4627,64.219,74.761
4.54,61.489,74.464
4.7707,65.036,76.241
4.8497,63.26,76.423
4.7731,63.757,74.114
4.8505,60.662,73.689
5.0913,64.394,76.175
5.1703,63.103,76.728
5.0836,64.236,74.79
5.1609,61.468,74.583
5.412,64.546,76.08
5.491,62.399,75.855
5.394,63.233,74.669
5.4713,61.199,75.419
5.7327,65.311,76.609
5.8117,63.358,75.328
5.7044,63.354,73.143
5.7818,60.517,74.048
6.0534,65.001,76.834
6.1324,63.915,77.038
6.0149,64.188,74.472
6.0922,60.618,73.958
6.374,64.124,76.517


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_246.csv <==
x,qOut,qIn
0.0395,62.923,76.312
0.11655,63.67,73.93
0.19389,61.123,73.898
0.28118,65.151,76.509
0.36018,63.563,76.858
0.42699,63.757,74.248
0.50433,60.531,73.901
0.60185,64.391,76.972
0.68085,63.141,77.466
0.73743,63.925,74.137
0.81477,60.821,73.15
0.92253,64.36,75.906
1.0015,62.952,76.884
1.0479,64.069,74.649
1.1252,61.71,74.042
1.2432,65.249,76.404
1.3222,63.052,76.4
1.3583,63.163,73.757
1.4356,60.528,74.216
1.5639,64.943,77.327
1.6429,63.655,77.21
1.6687,63.838,73.805
1.7461,60.321,73.27
1.8846,64.215,76.406
1.9636,63.339,77.21
1.9792,64.45,74.384
2.0565,61.304,73.237
2.2052,64.586,75.768
2.2842,63.025,76.906
2.2896,64.029,75.122
2.367,61.248,74.476
2.5259,64.572,76.068
2.6049,62.671,76.371
2.6001,63.499,74.224
2.6774,60.974,73.703
2.8466,64.842,76.111
2.9256,63.225,76.469
2.9105,63.92,74.392
2.9878,61.348,74.732
3.1673,64.973,76.832
3.2463,62.924,76.117
3.2209,63.141,73.497
3.2983,60.38,74.36
3.4879,64.733,77.568
3.5669,63.602,77.155
3.5314,64.197,73.755
3.6087,60.919,73.414
3.8086,64.385,75.951
3.8876,62.948,76.149
3.8418,63.977,74.279
3.9191,61.583,74.753
4.1293,65.287,77.006
4.2083,63.239,76.916
4.1522,63.286,73.743
4.2296,60.235,72.889
4.45,64.372,76.333
4.529,63.29,76.88
4.4627,64.183,73.921
4.54,61.324,74.405
4.7707,64.878,77.611
4.8497,63.123,77.039
4.7731,63.56,73.719
4.8505,60.411,73.827
5.0913,64.176,76.416
5.1703,62.982,76.343
5.0836,64.263,74.117
5.1609,61.792,74.271
5.412,65.221,76.301
5.491,63.11,76.111
5.394,63.529,74.199
5.4713,60.997,74.783
5.7327,64.902,77.003
5.8117,63.068,76.007
5.7044,63.353,73.319
5.7818,60.508,74.225
6.0534,64.694,77.04
6.1324,63.477,76.966
6.0149,64.097,74.381
6.0922,61.01,73.933
6.374,64.526,76.192


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_247.csv <==
x,qOut,qIn
0.0395,63.012,75.868
0.11655,63.332,73.65
0.19389,60.673,73.848
0.28118,64.925,77.092
0.36018,63.588,77.364
0.42699,63.953,74.354
0.50433,60.675,74.115
0.60185,64.29,76.579
0.68085,62.909,76.235
0.73743,63.798,73.56
0.81477,61.035,73.764
0.92253,64.96,76.555
1.0015,63.602,76.988
1.0479,64.265,74.738
1.1252,61.11,74.427
1.2432,64.325,76.376
1.3222,62.514,76.178
1.3583,63.459,73.946
1.4356,61.115,74.161
1.5639,65.086,76.405
1.6429,63.391,76.065
1.6687,63.822,73.869
1.7461,61.121,74.639
1.8846,64.961,77.244
1.9636,63.158,76.482
1.9792,63.376,73.438
2.0565,60.39,73.806
2.2052,64.478,76.98
2.2842,63.292,77.178
2.2896,64.078,74.221
2.367,61.173,74.007
2.5259,64.729,76.919
2.6049,63.025,76.495
2.6001,63.642,73.374
2.6774,60.955,73.893
2.8466,64.999,76.889
2.9256,63.567,76.414
2.9105,64.042,73.26
2.9878,60.948,73.688
3.1673,64.588,77.057
3.2463,63.055,77.128
3.2209,63.745,74.227
3.2983,60.898,74.309
3.4879,64.408,76.931
3.5669,62.627,76.234
3.5314,63.338,73.546
3.6087,61.031,74.535
3.8086,65.316,76.842
3.8876,63.757,75.912
3.8418,63.764,73.333
3.9191,60.593,74.21
4.1293,64.811,77.713
4.2083,63.724,77.491
4.1522,64.041,73.897
4.2296,60.239,73.229
4.45,63.7,75.813
4.529,62.762,76.72
4.4627,64.375,75.142
4.54,61.912,74.435
4.7707,65.129,75.655
4.8497,62.938,76.001
4.7731,63.494,74.685
4.8505,60.97,74.523
5.0913,64.89,76.405
5.1703,63.187,76.571
5.0836,63.729,74.124
5.1609,60.9,73.735
5.412,64.67,76.161
5.491,63.096,76.202
5.394,63.807,74.098
5.4713,61.19,74.93
5.7327,64.956,77.381
5.8117,63.124,76.446
5.7044,63.426,73.448
5.7818,60.403,73.842
6.0534,64.37,76.577
6.1324,63.173,76.469
6.0149,64.199,74.48
6.0922,61.595,74.804
6.374,65.066,76.294


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_248.csv <==
x,qOut,qIn
0.0395,62.284,76.64
0.11655,63.714,75.002
0.19389,61.516,74.306
0.28118,65.173,76.177
0.36018,63.169,75.975
0.42699,63.644,73.944
0.50433,61.096,74.633
0.60185,64.996,76.879
0.68085,63.189,76.331
0.73743,63.571,73.969
0.81477,60.86,74.48
0.92253,64.796,76.76
1.0015,63.163,76.079
1.0479,63.588,73.494
1.1252,60.857,74.264
1.2432,64.996,77.109
1.3222,63.58,76.666
1.3583,63.858,73.822
1.4356,60.574,73.883
1.5639,64.367,76.826
1.6429,63.145,77.084
1.6687,64.033,74.21
1.7461,61.103,73.654
1.8846,64.621,75.895
1.9636,63.002,76.303
1.9792,63.804,74.371
2.0565,61.278,74.388
2.2052,65.087,76.939
2.2842,63.248,76.934
2.2896,63.459,73.793
2.367,60.395,73.491
2.5259,64.391,76.526
2.6049,63.208,76.876
2.6001,64.107,74.205
2.6774,61.313,73.891
2.8466,64.901,76.41
2.9256,63.153,76.585
2.9105,63.616,74.039
2.9878,60.765,74.215
3.1673,64.719,77.015
3.2463,63.311,76.939
3.2209,63.855,74.177
3.2983,60.701,73.826
3.4879,64.415,76.068
3.5669,63.134,76.442
3.5314,64.111,74.547
3.6087,61.314,74.245
3.8086,64.899,76.18
3.8876,63.213,76.528
3.8418,63.837,74.52
3.9191,60.879,74.027
4.1293,64.471,76.262
4.2083,62.899,76.889
4.1522,63.822,74.941
4.2296,61.262,74.469
4.45,64.869,75.835
4.529,62.974,75.227
4.4627,63.49,73.153
4.54,60.979,74.18
4.7707,65.228,77.268
4.8497,63.747,77.315
4.7731,63.873,74.813
4.8505,60.361,74.34
5.0913,63.765,75.743
5.1703,62.358,76.043
5.0836,63.572,74.887
5.1609,61.425,74.436
5.412,65.488,76.064
5.491,63.697,76.646
5.394,63.753,74.617
5.4713,60.774,73.995
5.7327,64.852,76.331
5.8117,63.471,76.537
5.7044,63.809,73.513
5.7818,60.556,73.237
6.0534,64.579,76.591
6.1324,63.603,77.632
6.0149,64.394,75.113
6.0922,60.849,73.715
6.374,63.826,75.475


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_249.csv <==
x,qOut,qIn
0.0395,62.624,75.41
0.11655,63.158,73.276
0.19389,60.682,74.493
0.28118,65.073,77.365
0.36018,63.799,76.801
0.42699,64.148,73.785
0.50433,60.765,74.006
0.60185,64.254,76.345
0.68085,62.837,76.011
0.73743,63.829,74.29
0.81477,61.296,75.128
0.92253,65.036,77.28
1.0015,63.215,76.62
1.0479,63.584,73.955
1.1252,60.592,74.033
1.2432,64.441,76.306
1.3222,63.098,75.77
1.3583,64.138,73.474
1.4356,61.712,74.325
1.5639,65.352,76.779
1.6429,63.271,76.416
1.6687,63.424,74.277
1.7461,60.69,74.593
1.8846,64.584,76.744
1.9636,62.85,76.483
1.9792,63.197,73.874
2.0565,60.545,74.101
2.2052,65.017,77.096
2.2842,63.89,76.775
2.2896,64.093,73.231
2.367,60.491,73.085
2.5259,64.394,76.741
2.6049,63.573,77.881
2.6001,64.552,74.968
2.6774,61.045,73.248
2.8466,63.952,75.442
2.9256,62.363,76.536
2.9105,63.749,74.672
2.9878,61.564,74.421
3.1673,65.232,76.442
3.2463,63.184,76.393
3.2209,63.497,74.274
3.2983,60.782,74.489
3.4879,64.767,76.739
3.5669,63.202,76.321
3.5314,63.731,73.795
3.6087,60.878,74.108
3.8086,64.825,76.696
3.8876,63.418,76.532
3.8418,64.025,73.878
3.9191,61.001,74.15
4.1293,64.599,76.896
4.2083,63.023,76.528
4.1522,63.789,74.11
4.2296,61.063,74.374
4.45,64.721,76.115
4.529,62.997,75.662
4.4627,63.612,74.013
4.54,61.076,74.768
4.7707,65.109,77.078
4.8497,63.445,76.955
4.7731,63.596,74.073
4.8505,60.306,73.401
5.0913,64.176,76.264
5.1703,63.067,76.841
5.0836,64.181,74.174
5.1609,61.496,73.885
5.412,64.992,76.738
5.491,63.118,76.678
5.394,63.624,74.019
5.4713,60.844,74.665
5.7327,64.674,76.97
5.8117,63.1,75.943
5.7044,63.764,73.262
5.7818,60.927,73.918
6.0534,64.77,76.683
6.1324,63.325,76.663
6.0149,64.072,74.59
6.0922,61.268,74.986
6.374,64.637,76.573


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_250.csv <==
x,qOut,qIn
0.0395,63.434,76.653
0.11655,64.015,74.075
0.19389,60.972,73.6
0.28118,64.588,76.711
0.36018,63.028,77.488
0.42699,63.658,74.652
0.50433,60.731,73.963
0.60185,64.399,76.384
0.68085,62.875,76.246
0.73743,63.664,73.699
0.81477,61.004,74.254
0.92253,65.083,76.954
1.0015,63.727,76.806
1.0479,64.195,74.294
1.1252,60.822,73.898
1.2432,64.252,75.892
1.3222,62.846,75.948
1.3583,63.99,74.121
1.4356,61.417,74.569
1.5639,64.906,76.545
1.6429,62.97,76.692
1.6687,63.553,75.221
1.7461,60.953,74.792
1.8846,64.618,75.914
1.9636,62.724,75.424
1.9792,63.26,73.495
2.0565,60.904,74.353
2.2052,65.445,77.043
2.2842,64.125,76.771
2.2896,64.08,73.99
2.367,60.33,73.783
2.5259,63.978,76.63
2.6049,62.944,77.329
2.6001,64.161,74.692
2.6774,61.286,73.643
2.8466,64.515,75.882
2.9256,62.685,76.213
2.9105,63.711,74.283
2.9878,61.612,74.928
3.1673,65.41,76.683
3.2463,63.199,75.699
3.2209,63.201,73.458
3.2983,60.522,74.448
3.4879,64.895,77.445
3.5669,63.55,77.092
3.5314,63.83,73.935
3.6087,60.608,73.49
3.8086,64.408,76.101
3.8876,63.128,76.515
3.8418,63.901,74.029
3.9191,61.184,74.114
4.1293,65.136,77.195
4.2083,63.601,77.183
4.1522,63.767,73.929
4.2296,60.247,73.261
4.45,64.001,75.872
4.529,63.027,77.084
4.4627,64.326,75.323
4.54,61.579,73.93
4.7707,64.841,75.51
4.8497,62.887,76.439
4.7731,63.554,74.508
4.8505,60.938,73.817
5.0913,64.869,76.387
5.1703,63.312,77.281
5.0836,63.877,74.692
5.1609,60.883,73.889
5.412,64.452,76.199
5.491,62.839,76.471
5.394,63.673,74.187
5.4713,61.151,74.117
5.7327,65.085,76.618
5.8117,63.432,76.779
5.7044,63.801,74.261
5.7818,60.845,74.084
6.0534,64.672,76.588
6.1324,63.169,76.602
6.0149,63.763,73.898
6.0922,60.895,73.624
6.374,64.818,76.187


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_251.csv <==
x,qOut,qIn
0.0395,63.614,77.218
0.11655,64.398,74.104
0.19389,61.269,73.471
0.28118,64.52,76.065
0.36018,62.747,76.144
0.42699,63.61,73.894
0.50433,61.35,74.939
0.60185,65.297,77.868
0.68085,63.326,76.539
0.73743,63.252,72.988
0.81477,60.069,73.832
0.92253,64.301,76.7
1.0015,63.404,76.261
1.0479,64.425,73.902
1.1252,61.455,74.025
1.2432,64.878,76.606
1.3222,63.168,76.894
1.3583,63.811,74.423
1.4356,60.804,74.206
1.5639,64.264,76.52
1.6429,62.637,76.456
1.6687,63.697,74.312
1.7461,61.354,74.607
1.8846,65.07,76.461
1.9636,63.109,75.743
1.9792,63.535,73.541
2.0565,61.118,74.308
2.2052,65.263,77.036
2.2842,63.505,76.399
2.2896,63.498,73.346
2.367,60.447,74.347
2.5259,64.58,77.713
2.6049,63.326,77.239
2.6001,63.798,73.841
2.6774,60.564,73.441
2.8466,64.317,76.384
2.9256,63.118,76.689
2.9105,64.131,73.87
2.9878,61.466,73.992
3.1673,65.163,77.02
3.2463,63.417,76.76
3.2209,63.759,73.802
3.2983,60.682,73.917
3.4879,64.45,76.363
3.5669,63.064,76.149
3.5314,63.884,73.954
3.6087,61.111,74.426
3.8086,64.848,76.633
3.8876,63.235,76.536
3.8418,63.719,74.699
3.9191,60.614,74.527
4.1293,64.323,76.246
4.2083,62.978,76.39
4.1522,63.989,74.35
4.2296,61.165,73.893
4.45,64.722,75.844
4.529,63.118,76.429
4.4627,64.069,75.043
4.54,61.546,74.938
4.7707,64.892,76.351
4.8497,62.645,75.663
4.7731,63.068,73.601
4.8505,60.712,74.504
5.0913,65.12,76.792
5.1703,63.701,76.158
5.0836,63.921,73.909
5.1609,60.707,74.515
5.412,64.567,77.061
5.491,63.265,76.925
5.394,63.916,73.956
5.4713,60.72,73.295
5.7327,64.29,75.889
5.8117,62.961,76.604
5.7044,64.106,74.967
5.7818,61.666,74.947
6.0534,65.103,76.662
6.1324,62.889,76.04
6.0149,63.124,73.479
6.0922,60.366,74.033
6.374,64.705,77.093


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_252.csv <==
x,qOut,qIn
0.0395,63.546,76.495
0.11655,64.017,74.093
0.19389,60.958,74.352
0.28118,64.42,76.34
0.36018,62.695,75.667
0.42699,63.505,73.973
0.50433,61.247,75.246
0.60185,65.321,76.93
0.68085,63.478,75.777
0.73743,63.424,73.459
0.81477,60.264,74.006
0.92253,64.494,77.15
1.0015,63.502,77.695
1.0479,64.262,74.786
1.1252,60.981,73.66
1.2432,64.24,75.842
1.3222,62.661,75.933
1.3583,63.749,73.472
1.4356,61.436,74.096
1.5639,65.428,77.052
1.6429,63.693,76.685
1.6687,63.864,74.17
1.7461,60.643,74.502
1.8846,64.186,76.479
1.9636,62.616,76.012
1.9792,63.517,74.192
2.0565,61.062,74.962
2.2052,65.049,76.946
2.2842,63.424,76.197
2.2896,63.82,73.803
2.367,60.814,74.078
2.5259,64.664,76.29
2.6049,63.281,76.006
2.6001,64.07,74.011
2.6774,61.283,74.578
2.8466,64.851,77.03
2.9256,63.022,76.721
2.9105,63.522,74.179
2.9878,60.7,74.249
3.1673,64.473,76.235
3.2463,62.915,75.878
3.2209,63.721,73.874
3.2983,61.324,74.447
3.4879,65.313,77.122
3.5669,63.502,76.883
3.5314,63.531,73.936
3.6087,60.41,74.121
3.8086,64.443,76.886
3.8876,63.225,76.529
3.8418,63.957,73.565
3.9191,60.971,73.64
4.1293,64.79,76.666
4.2083,63.458,77.035
4.1522,64.212,74.424
4.2296,61.166,73.766
4.45,64.462,75.991
4.529,62.663,76.47
4.4627,63.502,74.126
4.54,61.204,74.046
4.7707,65.162,76.792
4.8497,63.291,76.695
4.7731,63.345,73.812
4.8505,60.428,74.161
5.0913,64.716,77.445
5.1703,63.541,77.141
5.0836,63.912,73.427
5.1609,60.416,73.159
5.412,64.253,76.548
5.491,63.387,77.167
5.394,64.611,74.447
5.4713,61.48,73.661
5.7327,64.489,76.026
5.8117,62.677,76.774
5.7044,63.761,74.876
5.7818,61.337,74.773
6.0534,64.858,76.399
6.1324,62.832,75.426
6.0149,63.406,73.409
6.0922,60.898,74.711
6.374,65.043,77.098


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_253.csv <==
x,qOut,qIn
0.0395,62.898,76.404
0.11655,64.064,74.376
0.19389,61.33,74.021
0.28118,64.913,75.875
0.36018,63.264,76.341
0.42699,64.035,74.727
0.50433,61.246,74.591
0.60185,64.648,76.227
0.68085,62.712,76.02
0.73743,63.429,74.405
0.81477,60.936,74.867
0.92253,64.836,76.59
1.0015,63.134,76.14
1.0479,63.699,73.961
1.1252,61.024,74.069
1.2432,64.893,76.362
1.3222,63.231,76.192
1.3583,63.712,74.21
1.4356,61.095,74.949
1.5639,65.033,77.095
1.6429,63.258,76.484
1.6687,63.348,73.58
1.7461,60.215,73.413
1.8846,64.462,76.739
1.9636,63.558,77.656
1.9792,64.436,74.474
2.0565,61.258,73.253
2.2052,64.551,76.318
2.2842,62.896,76.792
2.2896,63.746,73.639
2.367,61.128,73.928
2.5259,64.981,76.949
2.6049,63.372,76.527
2.6001,63.845,73.786
2.6774,60.805,74.073
2.8466,64.472,76.632
2.9256,62.967,76.508
2.9105,63.778,74.212
2.9878,61.092,74.323
3.1673,64.751,76.511
3.2463,62.985,76.522
3.2209,63.501,74.581
3.2983,60.889,74.85
3.4879,64.98,76.785
3.5669,63.458,76.048
3.5314,63.72,73.132
3.6087,60.5,73.317
3.8086,64.662,76.425
3.8876,63.796,77.296
3.8418,64.635,75.101
3.9191,61.121,74.097
4.1293,64.019,75.836
4.2083,62.325,76.103
4.1522,63.547,74.357
4.2296,61.189,74.445
4.45,64.968,76.231
4.529,63.221,76.445
4.4627,63.824,74.955
4.54,61.2,74.868
4.7707,64.859,76.149
4.8497,62.911,75.575
4.7731,63.282,73.635
4.8505,60.716,74.295
5.0913,65.146,76.988
5.1703,63.889,76.854
5.0836,64.092,74.069
5.1609,60.521,73.865
5.412,64.089,76.59
5.491,62.896,77.099
5.394,64.031,74.861
5.4713,61.319,74.164
5.7327,64.768,75.547
5.8117,62.95,75.526
5.7044,63.649,74.075
5.7818,61.232,74.451
6.0534,65.316,76.857
6.1324,63.613,77.066
6.0149,63.654,74.447
6.0922,60.246,73.977
6.374,64.027,76.201


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_254.csv <==
x,qOut,qIn
0.0395,63.34,76.707
0.11655,63.771,74.106
0.19389,60.717,73.754
0.28118,64.377,76.139
0.36018,62.907,76.52
0.42699,63.851,74.376
0.50433,61.33,74.42
0.60185,64.986,76.72
0.68085,63.056,76.277
0.73743,63.379,73.874
0.81477,60.612,74.528
0.92253,64.76,77.016
1.0015,63.434,76.529
1.0479,63.967,73.694
1.1252,60.831,73.611
1.2432,64.575,76.061
1.3222,63.267,76.532
1.3583,64.114,74.847
1.4356,61.25,74.774
1.5639,64.711,76.717
1.6429,62.885,76.778
1.6687,63.45,74.177
1.7461,60.585,73.339
1.8846,64.53,75.884
1.9636,63.274,76.398
1.9792,64.247,74.088
2.0565,61.59,74.484
2.2052,65.093,77.131
2.2842,63.09,76.552
2.2896,63.392,73.751
2.367,60.442,74.008
2.5259,64.354,76.421
2.6049,63.036,76.415
2.6001,63.969,74.468
2.6774,61.357,74.68
2.8466,65.009,76.717
2.9256,63.148,76.101
2.9105,63.496,73.616
2.9878,60.634,74.459
3.1673,64.74,76.721
3.2463,63.487,76.366
3.2209,64.123,74.534
3.2983,60.987,74.318
3.4879,64.539,76.009
3.5669,63.046,76.308
3.5314,63.868,74.601
3.6087,61.046,74.321
3.8086,64.73,76.131
3.8876,63.16,76.562
3.8418,63.874,74.735
3.9191,61.027,74.074
4.1293,64.672,75.723
4.2083,63.053,75.88
4.1522,63.767,74.241
4.2296,61.03,74.881
4.45,64.859,77.023
4.529,63.273,76.791
4.4627,63.808,74.55
4.54,60.573,74.008
4.7707,64.043,75.678
4.8497,62.653,75.934
4.7731,64.097,74.436
4.8505,62.002,74.47
5.0913,65.423,75.895
5.1703,62.972,75.685
5.0836,63.175,74.428
5.1609,60.973,75.404
5.412,65.146,77.413
5.491,63.116,76.258
5.394,62.917,72.969
5.4713,59.842,73.579
5.7327,64.47,77.547
5.8117,63.831,77.7
5.7044,64.692,73.977
5.7818,61.247,73.333
6.0534,64.41,76.186
6.1324,62.891,76.446
6.0149,63.952,74.066
6.0922,61.381,74.265
6.374,65.092,76.763


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_255.csv <==
x,qOut,qIn
0.0395,62.781,76.213
0.11655,63.554,74.069
0.19389,61.085,73.886
0.28118,65.072,76.101
0.36018,63.445,76.423
0.42699,63.897,74.245
0.50433,61.164,74.444
0.60185,64.935,77.147
0.68085,63.087,76.725
0.73743,63.25,73.693
0.81477,60.257,73.823
0.92253,64.518,76.701
1.0015,63.518,76.984
1.0479,64.269,73.858
1.1252,61.071,73.161
1.2432,64.638,76.429
1.3222,63.255,77.202
1.3583,64.077,74.541
1.4356,61.098,74.015
1.5639,64.507,76.088
1.6429,62.807,75.994
1.6687,63.577,73.886
1.7461,60.908,74.354
1.8846,64.855,77.047
1.9636,63.394,77.172
1.9792,63.94,74.816
2.0565,60.752,74.275
2.2052,64.205,75.698
2.2842,62.7,75.501
2.2896,63.786,74.073
2.367,61.385,74.864
2.5259,65.328,76.721
2.6049,63.642,76.584
2.6001,63.969,74.768
2.6774,60.721,74.349
2.8466,64.143,75.799
2.9256,62.571,75.749
2.9105,63.737,74.493
2.9878,61.569,74.929
3.1673,65.344,76.093
3.2463,63.257,75.618
3.2209,63.415,74.026
3.2983,60.784,74.529
3.4879,64.931,76.857
3.5669,63.329,76.775
3.5314,63.526,74.191
3.6087,60.416,74.26
3.8086,64.437,76.958
3.8876,63.265,76.656
3.8418,64.039,73.704
3.9191,60.98,73.532
4.1293,64.68,76.011
4.2083,63.347,76.523
4.1522,64.234,74.944
4.2296,61.394,74.802
4.45,64.764,76.18
4.529,62.831,76.1
4.4627,63.364,74.158
4.54,60.536,73.737
4.7707,64.596,76.336
4.8497,63.404,77.218
4.7731,64.319,74.722
4.8505,61.302,73.918
5.0913,64.446,76.184
5.1703,62.521,76.336
5.0836,63.439,74.33
5.1609,61.296,74.875
5.412,65.293,76.751
5.491,63.344,75.748
5.394,63.395,73.28
5.4713,60.566,74.21
5.7327,64.953,77.25
5.8117,63.775,76.832
5.7044,64.079,73.655
5.7818,60.559,73.594
6.0534,64.159,76.479
6.1324,62.989,77.015
6.0149,64.09,74.922
6.0922,61.287,74.486
6.374,64.638,76.271


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_256.csv <==
x,qOut,qIn
0.0395,62.662,75.88
0.11655,63.328,74.189
0.19389,61.181,74.582
0.28118,65.495,77.055
0.36018,63.737,76.687
0.42699,63.567,73.36
0.50433,60.31,73.362
0.60185,64.49,76.874
0.68085,63.463,77.168
0.73743,64.147,74.083
0.81477,60.973,73.679
0.92253,64.535,76.639
1.0015,63.078,77.105
1.0479,63.827,74.015
1.1252,60.868,73.665
1.2432,64.572,76.662
1.3222,63.159,76.591
1.3583,64.033,73.737
1.4356,61.214,73.799
1.5639,64.762,76.115
1.6429,63.052,76.153
1.6687,63.72,74.75
1.7461,61.05,75.486
1.8846,64.755,77.261
1.9636,62.932,76.466
1.9792,63.343,73.631
2.0565,60.309,73.545
2.2052,64.33,76.016
2.2842,63.302,76.413
2.2896,64.577,74.552
2.367,62.033,74.448
2.5259,65.214,76.54
2.6049,62.851,76.353
2.6001,63.15,73.958
2.6774,60.625,74.411
2.8466,64.811,77.007
2.9256,63.304,76.246
2.9105,63.725,73.51
2.9878,60.773,74.203
3.1673,64.777,76.79
3.2463,63.473,76.744
3.2209,64.041,74.199
3.2983,60.896,73.717
3.4879,64.477,76.321
3.5669,62.997,77.123
3.5314,63.812,74.753
3.6087,61.139,74
3.8086,64.857,76.146
3.8876,63.124,76.247
3.8418,63.543,73.727
3.9191,60.756,73.856
4.1293,64.979,76.945
4.2083,63.745,77.518
4.1522,64.112,74.317
4.2296,60.558,73.014
4.45,63.992,75.794
4.529,62.752,76.889
4.4627,64.01,74.81
4.54,61.545,74.226
4.7707,65.034,76.319
4.8497,62.993,76.745
4.7731,63.347,74.545
4.8505,60.684,74.206
5.0913,64.847,76.421
5.1703,63.452,76.447
5.0836,63.885,73.661
5.1609,60.761,73.286
5.412,64.756,76.472
5.491,63.641,77.431
5.394,64.317,74.769
5.4713,60.88,73.788
5.7327,64.08,75.851
5.8117,62.584,76.227
5.7044,63.771,74.458
5.7818,61.21,74.428
6.0534,64.838,76.247
6.1324,63.109,76.81
6.0149,63.86,75.214
6.0922,61.189,74.346
6.374,64.651,75.687


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_257.csv <==
x,qOut,qIn
0.0395,63.118,76.853
0.11655,64.045,74.499
0.19389,61.151,73.171
0.28118,64.756,75.329
0.36018,63.219,76.839
0.42699,63.982,75.314
0.50433,61.261,74.603
0.60185,64.853,76.726
0.68085,62.973,76.766
0.73743,63.318,73.529
0.81477,60.182,73.018
0.92253,64.275,76.396
1.0015,63.417,77.637
1.0479,64.753,75.09
1.1252,61.82,74.099
1.2432,64.561,75.918
1.3222,62.27,75.75
1.3583,63.189,73.825
1.4356,61.231,74.628
1.5639,65.457,76.921
1.6429,63.604,76.299
1.6687,63.599,73.643
1.7461,60.602,74.218
1.8846,64.66,77.371
1.9636,63.263,76.813
1.9792,63.716,73.429
2.0565,60.668,73.937
2.2052,64.581,76.87
2.2842,63.321,76.468
2.2896,64.079,73.704
2.367,61.126,73.952
2.5259,64.752,76.901
2.6049,63.174,77.016
2.6001,63.838,74.401
2.6774,60.965,74.164
2.8466,64.553,76.42
2.9256,62.871,76.097
2.9105,63.606,73.412
2.9878,61.076,74.177
3.1673,65.131,77.158
3.2463,63.568,76.686
3.2209,63.888,73.834
3.2983,60.763,73.994
3.4879,64.411,76.537
3.5669,62.885,76.407
3.5314,63.647,74.139
3.6087,61.083,74.507
3.8086,64.995,76.92
3.8876,63.306,76.741
3.8418,63.563,73.884
3.9191,60.55,73.627
4.1293,64.655,76.717
4.2083,63.498,76.671
4.1522,64.156,73.488
4.2296,60.961,73.78
4.45,64.607,76.866
4.529,63.272,77.191
4.4627,64.119,74.628
4.54,61.004,73.744
4.7707,64.21,75.591
4.8497,62.493,76.14
4.7731,63.623,74.492
4.8505,61.527,74.705
5.0913,65.346,77.06
5.1703,63.201,76.672
5.0836,63.213,73.933
5.1609,60.418,74.268
5.412,64.688,77.025
5.491,63.401,76.582
5.394,63.928,73.244
5.4713,60.988,73.283
5.7327,64.994,76.724
5.8117,63.689,76.844
5.7044,64.118,73.821
5.7818,60.897,73.918
6.0534,64.497,76.768
6.1324,63.014,76.936
6.0149,63.618,74.439
6.0922,60.566,74.071
6.374,64.369,76.299


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_258.csv <==
x,qOut,qIn
0.0395,62.962,75.706
0.11655,63.683,73.792
0.19389,61.09,74.56
0.28118,65.075,77.55
0.36018,63.469,77.267
0.42699,63.758,74.024
0.50433,60.486,73.735
0.60185,64.089,76.146
0.68085,62.734,76.094
0.73743,63.924,73.906
0.81477,61.718,74.326
0.92253,65.533,76.944
1.0015,63.468,76.327
1.0479,63.455,73.532
1.1252,60.539,74.299
1.2432,64.62,77.008
1.3222,63.209,76.568
1.3583,63.695,73.879
1.4356,60.676,74.286
1.5639,64.584,77.173
1.6429,63.295,76.919
1.6687,64.032,73.834
1.7461,60.957,73.521
1.8846,64.521,76.043
1.9636,63.064,76.354
1.9792,64.047,74.474
2.0565,61.541,74.672
2.2052,65.1,76.804
2.2842,63.029,76.365
2.2896,63.263,73.604
2.367,60.416,73.877
2.5259,64.586,76.884
2.6049,63.384,76.942
2.6001,64.142,74.092
2.6774,61.148,73.876
2.8466,64.641,76.554
2.9256,62.969,76.439
2.9105,63.697,73.86
2.9878,61.068,74.408
3.1673,64.917,77.038
3.2463,63.248,76.546
3.2209,63.697,73.892
3.2983,60.795,74.196
3.4879,64.624,76.69
3.5669,63.128,76.588
3.5314,63.819,74.015
3.6087,61.17,73.794
3.8086,65.009,76.277
3.8876,63.299,76.438
3.8418,63.574,73.978
3.9191,60.8,74.046
4.1293,64.988,77.101
4.2083,63.578,77.09
4.1522,63.634,73.431
4.2296,60.01,73.051
4.45,64.012,76.751
4.529,63.35,77.983
4.4627,64.637,75.345
4.54,61.346,73.473
4.7707,64.144,74.881
4.8497,62.34,76.213
4.7731,63.691,74.817
4.8505,61.663,74.003
5.0913,65.459,76.478
5.1703,63.358,77.039
5.0836,63.515,74.372
5.1609,60.698,74.458
5.412,64.584,76.968
5.491,62.953,76.265
5.394,63.551,73.315
5.4713,60.881,73.955
5.7327,65.028,76.893
5.8117,63.684,76.359
5.7044,64.177,73.536
5.7818,61.062,74.137
6.0534,64.617,77.147
6.1324,63,76.743
6.0149,63.654,73.964
6.0922,60.828,74.349
6.374,64.541,76.259


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_259.csv <==
x,qOut,qIn
0.0395,62.835,76.021
0.11655,63.29,73.898
0.19389,60.757,75.018
0.28118,64.851,77.335
0.36018,63.276,76.58
0.42699,63.65,74.103
0.50433,60.567,74.09
0.60185,64.437,76.292
0.68085,63.184,76.221
0.73743,64.13,74.088
0.81477,61.452,74.252
0.92253,65.145,76.315
1.0015,63.391,76.315
1.0479,63.763,74.389
1.1252,60.784,74.155
1.2432,64.569,76.242
1.3222,63.075,76.699
1.3583,63.73,74.468
1.4356,60.782,74.061
1.5639,64.541,76.496
1.6429,63.125,76.758
1.6687,63.972,74.129
1.7461,61.093,73.639
1.8846,64.621,75.997
1.9636,62.966,76.453
1.9792,63.835,74.666
2.0565,61.432,74.814
2.2052,65.057,76.728
2.2842,62.918,75.948
2.2896,63.049,73.453
2.367,60.339,74.506
2.5259,64.853,77.236
2.6049,63.806,76.893
2.6001,64.232,74.193
2.6774,60.676,73.646
2.8466,64.226,76.043
2.9256,63.096,76.913
2.9105,64.289,74.581
2.9878,61.444,73.421
3.1673,64.766,75.762
3.2463,62.967,76.637
3.2209,63.797,74.825
3.2983,61.231,74.964
3.4879,64.781,76.877
3.5669,62.783,76.043
3.5314,63.3,73.429
3.6087,60.669,73.646
3.8086,64.787,76.019
3.8876,63.427,76.455
3.8418,64.117,74.896
3.9191,61.455,75.081
4.1293,65,77.121
4.2083,62.881,76.509
4.1522,62.936,73.143
4.2296,59.958,73.137
4.45,64.474,76.77
4.529,63.77,77.436
4.4627,64.739,74.305
4.54,61.496,73.377
4.7707,64.592,76.09
4.8497,62.797,76.963
4.7731,63.571,74.638
4.8505,61.007,74.023
5.0913,64.908,76.532
5.1703,63.271,76.888
5.0836,63.6,73.882
5.1609,60.546,73.273
5.412,64.647,76.522
5.491,63.57,77.506
5.394,64.256,74.613
5.4713,60.91,73.553
5.7327,64.328,76.304
5.8117,62.944,77.173
5.7044,63.985,74.347
5.7818,61.115,73.443
6.0534,64.623,75.901
6.1324,63.049,76.516
6.0149,64.045,74.533
6.0922,61.495,74.232
6.374,64.926,76.309


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_260.csv <==
x,qOut,qIn
0.0395,63.524,76.781
0.11655,64.062,73.207
0.19389,60.803,73.129
0.28118,64.384,76.741
0.36018,63.046,77.264
0.42699,64.148,74.622
0.50433,61.523,74.764
0.60185,64.65,76.766
0.68085,62.352,75.445
0.73743,62.927,72.837
0.81477,60.88,74.585
0.92253,65.464,77.597
1.0015,63.929,76.507
1.0479,63.777,73.772
1.1252,60.507,74.594
1.2432,64.576,77.201
1.3222,63.358,76.64
1.3583,63.76,73.195
1.4356,60.503,72.662
1.5639,64.607,76.432
1.6429,63.755,77.6
1.6687,64.579,74.531
1.7461,61.149,73.725
1.8846,64.23,76.411
1.9636,62.601,76.815
1.9792,63.596,74.209
2.0565,60.907,73.963
2.2052,64.66,76.482
2.2842,63.163,76.617
2.2896,64.003,74.481
2.367,61.279,74.293
2.5259,64.832,76.084
2.6049,62.994,76.179
2.6001,63.563,74.197
2.6774,60.976,74.664
2.8466,65.007,77.19
2.9256,63.415,76.516
2.9105,63.733,73.653
2.9878,60.53,73.917
3.1673,64.375,76.391
3.2463,63.203,76.462
3.2209,64.263,74.293
3.2983,61.491,74.088
3.4879,64.855,76.101
3.5669,62.931,76.007
3.5314,63.549,74.203
3.6087,60.979,75.036
3.8086,64.816,77.246
3.8876,63.046,76.619
3.8418,63.461,74.072
3.9191,60.553,74.02
4.1293,64.497,76.193
4.2083,63.186,75.947
4.1522,64.08,73.679
4.2296,61.474,74.331
4.45,65.251,77.001
4.529,63.455,76.618
4.4627,63.691,74.024
4.54,60.553,73.995
4.7707,64.241,76.346
4.8497,62.798,76.641
4.7731,63.738,74.577
4.8505,61.262,74.469
5.0913,65.026,76.624
5.1703,63.163,76.28
5.0836,63.454,73.668
5.1609,60.668,74.177
5.412,64.902,77.097
5.491,63.644,76.875
5.394,64.1,73.723
5.4713,60.801,73.409
5.7327,64.413,76.334
5.8117,63.085,77.008
5.7044,64.031,74.581
5.7818,61.304,74.009
6.0534,64.794,76.479
6.1324,62.913,76.585
6.0149,63.41,73.873
6.0922,60.714,74.098
6.374,64.857,77.128


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_261.csv <==
x,qOut,qIn
0.0395,63.339,76.312
0.11655,63.561,73.383
0.19389,60.343,73.51
0.28118,64.334,76.577
0.36018,63.316,77.227
0.42699,64.434,74.979
0.50433,61.566,74.52
0.60185,64.647,75.944
0.68085,62.543,75.599
0.73743,63.266,73.88
0.81477,61.017,74.298
0.92253,65.298,76.796
1.0015,63.719,77.043
1.0479,63.862,74.268
1.1252,60.654,73.844
1.2432,64.407,76.643
1.3222,62.984,76.593
1.3583,63.714,73.652
1.4356,60.976,73.81
1.5639,64.929,76.824
1.6429,63.473,77.131
1.6687,63.957,74.364
1.7461,60.903,73.827
1.8846,64.533,76.447
1.9636,62.968,76.784
1.9792,63.672,73.795
2.0565,60.987,73.414
2.2052,64.958,76.655
2.2842,63.47,77.15
2.2896,63.905,73.965
2.367,60.87,73.634
2.5259,64.595,76.911
2.6049,63.079,76.827
2.6001,63.678,73.351
2.6774,60.773,73.556
2.8466,64.638,76.832
2.9256,63.257,77.181
2.9105,63.92,74.734
2.9878,61.022,74.297
3.1673,64.626,76.37
3.2463,62.938,76.324
3.2209,63.459,73.72
3.2983,60.664,73.813
3.4879,64.953,76.967
3.5669,63.883,77.4
3.5314,64.391,74.384
3.6087,60.778,73.402
3.8086,64.083,75.912
3.8876,62.802,76.594
3.8418,64.1,74.418
3.9191,61.474,74.097
4.1293,64.887,76.003
4.2083,63.01,76.187
4.1522,63.741,74.587
4.2296,61.13,74.765
4.45,64.686,76.574
4.529,62.73,76.356
4.4627,63.34,74.511
4.54,60.915,74.789
4.7707,64.944,76.436
4.8497,63.247,75.733
4.7731,63.605,73.419
4.8505,60.947,73.945
5.0913,65.232,76.678
5.1703,63.845,76.812
5.0836,63.899,74.429
5.1609,60.445,74.245
5.412,64.273,76.822
5.491,63.131,77.313
5.394,63.908,74.293
5.4713,60.625,72.805
5.7327,64.234,75.699
5.8117,63.114,77.157
5.7044,64.475,74.742
5.7818,61.875,73.931
6.0534,64.962,75.912
6.1324,62.68,76.073
6.0149,63.226,74.334
6.0922,60.884,74.973
6.374,65.024,77.145


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_262.csv <==
x,qOut,qIn
0.0395,62.778,76.57
0.11655,63.649,73.773
0.19389,60.811,73.85
0.28118,64.736,76.536
0.36018,63.501,76.952
0.42699,64.397,74.597
0.50433,61.396,73.796
0.60185,64.584,75.796
0.68085,62.673,75.931
0.73743,63.499,74.143
0.81477,61.209,75.143
0.92253,65.171,77.484
1.0015,63.286,76.357
1.0479,63.38,73.514
1.1252,60.224,74.178
1.2432,64.292,76.439
1.3222,63.259,76.266
1.3583,64.35,74.47
1.4356,61.559,74.31
1.5639,64.969,76.114
1.6429,63.097,76.256
1.6687,63.696,74.364
1.7461,60.95,74.416
1.8846,64.679,76.51
1.9636,63.001,76.584
1.9792,63.69,74.408
2.0565,61.006,74.08
2.2052,64.724,76.345
2.2842,62.988,76.472
2.2896,63.615,74.007
2.367,61.174,74.228
2.5259,65.166,76.941
2.6049,63.356,76.587
2.6001,63.439,73.567
2.6774,60.542,73.822
2.8466,64.817,77.327
2.9256,63.596,77.16
2.9105,63.925,73.163
2.9878,60.566,72.947
3.1673,64.418,76.667
3.2463,63.357,77.298
3.2209,64.223,74.518
3.2983,61.106,74.126
3.4879,64.459,76.672
3.5669,62.817,76.885
3.5314,63.617,74.3
3.6087,60.817,73.75
3.8086,64.684,75.983
3.8876,63.338,76.391
3.8418,64.224,73.958
3.9191,61.383,73.656
4.1293,64.874,76.506
4.2083,63.08,77.268
4.1522,63.714,74.812
4.2296,60.977,74.204
4.45,64.458,76.331
4.529,62.525,75.915
4.4627,63.162,73.519
4.54,60.944,74.348
4.7707,65.422,77.148
4.8497,63.937,76.839
4.7731,63.811,73.821
4.8505,60.312,73.766
5.0913,64.316,77.163
5.1703,63.339,77.603
5.0836,64.18,73.925
5.1609,60.914,72.787
5.412,64.344,76.054
5.491,62.983,77.153
5.394,64.154,74.667
5.4713,61.69,74.364
5.7327,65.101,76.548
5.8117,62.921,75.914
5.7044,63.211,73.119
5.7818,60.593,73.676
6.0534,64.946,76.844
6.1324,63.692,77.265
6.0149,64.052,74.654
6.0922,60.693,74.135
6.374,64.205,76.601


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_263.csv <==
x,qOut,qIn
0.0395,63.221,77.316
0.11655,64.188,74.216
0.19389,61.186,73.797
0.28118,64.533,76.183
0.36018,62.836,76.098
0.42699,63.775,73.907
0.50433,61.383,74.469
0.60185,65.169,76.831
0.68085,63.248,76.482
0.73743,63.505,74.116
0.81477,60.705,74.217
0.92253,64.667,76.556
1.0015,63.13,76.424
1.0479,63.592,73.804
1.1252,60.766,74.186
1.2432,64.913,77.34
1.3222,63.637,76.907
1.3583,64.015,73.464
1.4356,60.511,73.669
1.5639,64.149,76.656
1.6429,63.083,76.784
1.6687,64.376,74.795
1.7461,61.587,74.428
1.8846,64.683,75.488
1.9636,62.631,75.585
1.9792,63.465,74.567
2.0565,61.286,75.015
2.2052,65.289,76.722
2.2842,63.346,76.318
2.2896,63.389,74.152
2.367,60.337,74.236
2.5259,64.472,76.514
2.6049,63.333,76.721
2.6001,64.153,74.236
2.6774,61.153,73.503
2.8466,64.726,75.943
2.9256,63.183,76.595
2.9105,63.969,74.372
2.9878,61.263,74.155
3.1673,64.828,76.496
3.2463,62.938,76.508
3.2209,63.347,74.318
3.2983,60.586,74.653
3.4879,64.661,77.03
3.5669,63.294,76.824
3.5314,63.844,73.959
3.6087,60.729,73.492
3.8086,64.574,75.853
3.8876,63.393,76.129
3.8418,64.31,74.397
3.9191,61.418,74.658
4.1293,64.921,76.589
4.2083,63.171,76.863
4.1522,63.644,74.787
4.2296,60.414,73.754
4.45,64.047,75.408
4.529,62.833,76.086
4.4627,64.212,74.715
4.54,61.708,74.395
4.7707,65.022,76.103
4.8497,62.91,76.593
4.7731,63.531,75.127
4.8505,61.039,74.944
5.0913,64.696,75.996
5.1703,62.709,75.391
5.0836,63.252,73.773
5.1609,60.904,74.816
5.412,65.298,77.402
5.491,63.835,76.909
5.394,63.967,73.849
5.4713,60.596,73.603
5.7327,64.274,76.109
5.8117,62.965,76.16
5.7044,63.937,74.075
5.7818,61.479,74.493
6.0534,65.292,76.849
6.1324,63.398,76.701
6.0149,63.439,73.774
6.0922,60.247,73.575
6.374,64.293,76.981


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_264.csv <==
x,qOut,qIn
0.0395,63.482,76.608
0.11655,64.229,74.731
0.19389,61.363,74.393
0.28118,64.689,76.678
0.36018,62.67,76.292
0.42699,63.233,73.51
0.50433,60.719,74.265
0.60185,64.872,77.193
0.68085,63.411,76.672
0.73743,63.907,73.738
0.81477,61.036,74.041
0.92253,64.804,76.712
1.0015,63.165,76.123
1.0479,63.601,73.469
1.1252,60.874,74.447
1.2432,65.015,77.443
1.3222,63.584,77.019
1.3583,63.757,73.681
1.4356,60.315,73.242
1.5639,64.153,76.246
1.6429,63.152,76.953
1.6687,64.244,74.747
1.7461,61.364,74.302
1.8846,64.806,76.456
1.9636,63.082,76.546
1.9792,63.748,73.808
2.0565,60.786,73.385
2.2052,64.512,76.097
2.2842,63.147,76.843
2.2896,64.195,75.244
2.367,61.565,75.126
2.5259,64.726,76.302
2.6049,62.428,75.784
2.6001,62.891,73.93
2.6774,60.565,74.485
2.8466,65.183,76.894
2.9256,64.016,76.172
2.9105,64.279,73.229
2.9878,60.775,73.813
3.1673,64.514,76.763
3.2463,63.404,76.986
3.2209,64.284,74.647
3.2983,60.984,73.888
3.4879,64.059,75.462
3.5669,62.397,76.191
3.5314,63.636,75.097
3.6087,61.506,74.968
3.8086,65.2,76.634
3.8876,63.029,76.221
3.8418,63.2,73.694
3.9191,60.504,74.076
4.1293,64.811,77.051
4.2083,63.543,76.71
4.1522,64.124,73.684
4.2296,61.121,74.081
4.45,64.771,76.902
4.529,63.166,76.537
4.4627,63.767,73.658
4.54,60.987,73.844
4.7707,64.818,76.695
4.8497,63.234,76.675
4.7731,63.736,73.856
4.8505,60.902,74.095
5.0913,64.742,77.542
5.1703,63.159,77.086
5.0836,63.611,73.375
5.1609,60.627,73.85
5.412,64.542,76.85
5.491,63.257,76.161
5.394,64.065,73.251
5.4713,61.284,73.955
5.7327,65.039,77.033
5.8117,63.401,76.909
5.7044,63.774,74.404
5.7818,60.642,74.598
6.0534,64.274,76.715
6.1324,62.797,76.143
6.0149,63.684,73.623
6.0922,60.976,73.874
6.374,64.885,76.21


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_265.csv <==
x,qOut,qIn
0.0395,63.446,77.171
0.11655,63.891,74.637
0.19389,60.756,73.966
0.28118,64.282,76.314
0.36018,62.731,76.381
0.42699,63.693,74.106
0.50433,61.234,74.15
0.60185,65.102,76.408
0.68085,63.369,76.617
0.73743,63.764,74.346
0.81477,60.981,74.22
0.92253,64.823,76.913
1.0015,63.136,76.636
1.0479,63.51,73.402
1.1252,60.671,73.622
1.2432,64.808,76.673
1.3222,63.543,76.63
1.3583,64.02,73.926
1.4356,60.914,74.023
1.5639,64.681,76.645
1.6429,63.266,76.82
1.6687,63.748,74.269
1.7461,60.481,73.654
1.8846,64.27,76.132
1.9636,63.178,77.289
1.9792,64.226,75.113
2.0565,61.166,73.689
2.2052,64.432,75.834
2.2842,62.774,76.767
2.2896,63.817,74.985
2.367,61.312,74.624
2.5259,64.977,75.94
2.6049,63.153,75.678
2.6001,63.747,73.824
2.6774,61.033,74.025
2.8466,64.926,76.297
2.9256,63.369,76.682
2.9105,63.961,75.095
2.9878,61.07,74.808
3.1673,64.442,76.024
3.2463,62.485,75.982
3.2209,63.092,74.448
3.2983,60.723,74.69
3.4879,65.191,76.723
3.5669,63.906,76.295
3.5314,64.112,73.364
3.6087,60.604,73.115
3.8086,64.43,76.356
3.8876,63.436,77.643
3.8418,64.453,75.414
3.9191,61.269,74.225
4.1293,64.138,75.772
4.2083,62.148,76.002
4.1522,63.193,74.17
4.2296,61.15,74.374
4.45,65.407,76.565
4.529,63.732,76.513
4.4627,63.839,74.117
4.54,60.834,74.03
4.7707,64.791,76.741
4.8497,63.304,76.714
4.7731,63.653,73.439
4.8505,60.569,73.415
5.0913,64.605,77.236
5.1703,63.464,77.597
5.0836,64.159,74.123
5.1609,60.908,73.553
5.412,64.259,76.077
5.491,62.73,76.234
5.394,63.763,73.932
5.4713,61.356,74.456
5.7327,65.202,77.161
5.8117,63.386,76.726
5.7044,63.611,74.124
5.7818,60.541,74.209
6.0534,64.396,76.173
6.1324,63.054,76.079
6.0149,63.913,74.021
6.0922,61.205,74.031
6.374,65.034,76.595


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_266.csv <==
x,qOut,qIn
0.0395,62.794,76.899
0.11655,63.781,74.616
0.19389,61.091,74.036
0.28118,64.713,76.282
0.36018,63.025,76.543
0.42699,63.752,74.32
0.50433,61.143,74.262
0.60185,64.957,76.268
0.68085,63.237,76.077
0.73743,63.678,73.955
0.81477,60.867,74.292
0.92253,64.856,76.909
1.0015,63.397,76.927
1.0479,63.862,74.068
1.1252,60.629,73.669
1.2432,64.221,76.295
1.3222,62.866,76.807
1.3583,64.005,74.566
1.4356,61.548,74.074
1.5639,65.01,76.215
1.6429,62.893,76.194
1.6687,63.283,73.988
1.7461,60.945,74.659
1.8846,65.237,77.422
1.9636,63.563,76.45
1.9792,63.471,72.821
2.0565,60.153,73.509
2.2052,64.419,77.236
2.2842,63.617,77.463
2.2896,64.452,74.609
2.367,61.096,73.855
2.5259,64.309,75.541
2.6049,62.764,76.015
2.6001,63.749,74.412
2.6774,61.157,74.246
2.8466,65.088,76.678
2.9256,63.581,77.42
2.9105,64.003,74.933
2.9878,60.591,73.443
3.1673,63.976,75.268
3.2463,62.61,76.152
3.2209,63.969,74.492
3.2983,61.704,74.462
3.4879,65.297,76.664
3.5669,63.188,76.704
3.5314,63.474,74.625
3.6087,60.706,74.625
3.8086,64.537,76.345
3.8876,62.892,75.619
3.8418,63.58,73.528
3.9191,61.059,74.523
4.1293,65.228,76.818
4.2083,63.751,76.545
4.1522,64,74.312
4.2296,60.68,74.238
4.45,64.292,76.612
4.529,62.901,76.354
4.4627,63.824,74.014
4.54,61.054,74.453
4.7707,64.763,76.155
4.8497,63.212,75.571
4.7731,63.991,74.045
4.8505,61.24,74.556
5.0913,64.801,76.385
5.1703,62.969,76.675
5.0836,63.556,75.053
5.1609,60.886,74.842
5.412,64.541,76.369
5.491,62.698,75.909
5.394,63.274,74.056
5.4713,60.865,74.67
5.7327,65.274,76.798
5.8117,63.916,76.27
5.7044,64.07,73.575
5.7818,60.717,73.646
6.0534,64.626,76.453
6.1324,63.495,77.064
6.0149,64.187,74.595
6.0922,60.903,73.741
6.374,64.282,76.146


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_267.csv <==
x,qOut,qIn
0.0395,62.956,76.804
0.11655,63.907,74.818
0.19389,61.092,74.31
0.28118,64.652,76.116
0.36018,63.008,76.389
0.42699,63.793,74.679
0.50433,60.997,74.441
0.60185,64.708,76.106
0.68085,63.152,76.215
0.73743,64.007,74.365
0.81477,61.237,74.13
0.92253,64.737,75.998
1.0015,62.93,76.309
1.0479,63.737,74.776
1.1252,61.37,74.915
1.2432,64.985,76.303
1.3222,62.805,75.631
1.3583,63.015,73.622
1.4356,60.588,74.306
1.5639,65.174,77.266
1.6429,63.879,76.996
1.6687,63.873,73.665
1.7461,60.271,73.734
1.8846,64.179,77.037
1.9636,63.286,77.192
1.9792,64.316,74.289
2.0565,61.109,73.737
2.2052,64.417,75.724
2.2842,62.94,76.505
2.2896,64.117,74.973
2.367,61.61,74.065
2.5259,65.031,75.606
2.6049,62.964,75.987
2.6001,63.458,74.328
2.6774,60.925,74.692
2.8466,64.906,77.071
2.9256,63.195,77.122
2.9105,63.507,74.448
2.9878,60.422,73.756
3.1673,64.3,76.007
3.2463,63.064,76.464
3.2209,64.104,73.998
3.2983,61.513,73.401
3.4879,65.242,76.419
3.5669,63.473,77.132
3.5314,63.84,74.266
3.6087,60.874,74.088
3.8086,64.442,76.964
3.8876,62.69,76.617
3.8418,63.341,73.587
3.9191,60.791,74.162
4.1293,64.937,76.874
4.2083,63.512,76.208
4.1522,63.924,73.542
4.2296,60.893,74.214
4.45,64.782,77.281
4.529,63.398,77.24
4.4627,63.913,74.174
4.54,60.707,73.479
4.7707,64.279,75.717
4.8497,62.889,76.272
4.7731,63.88,74.528
4.8505,61.408,74.655
5.0913,65.24,77.319
5.1703,63.413,77.049
5.0836,63.542,73.63
5.1609,60.252,73.248
5.412,64.135,75.927
5.491,63.078,76.517
5.394,64.321,74.871
5.4713,61.809,74.547
5.7327,65.195,76.262
5.8117,63.021,76.253
5.7044,63.235,73.964
5.7818,60.413,73.923
6.0534,64.656,76.4
6.1324,63.511,76.918
6.0149,64.176,74.562
6.0922,60.921,73.69
6.374,64.386,76.001


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_268.csv <==
x,qOut,qIn
0.0395,62.82,75.837
0.11655,63.101,73.504
0.19389,60.361,74.403
0.28118,64.772,77.081
0.36018,63.728,77.117
0.42699,64.294,74.656
0.50433,60.831,73.507
0.60185,64.203,75.546
0.68085,62.857,76.463
0.73743,64.01,74.514
0.81477,61.442,74.257
0.92253,65.074,76.657
1.0015,63.264,76.673
1.0479,63.722,74.373
1.1252,60.698,74.395
1.2432,64.35,76.096
1.3222,62.869,76.005
1.3583,63.906,74.392
1.4356,61.411,74.298
1.5639,65.056,75.93
1.6429,63.154,75.942
1.6687,63.622,74.43
1.7461,61.035,74.943
1.8846,64.88,76.93
1.9636,63.028,76.598
1.9792,63.271,74.202
2.0565,60.38,74.166
2.2052,64.582,76.448
2.2842,63.444,76.336
2.2896,64.154,73.821
2.367,61.127,73.698
2.5259,64.914,76.353
2.6049,63.545,77.217
2.6001,64.121,74.967
2.6774,60.856,73.863
2.8466,64.25,75.9
2.9256,62.74,76.321
2.9105,63.724,74.179
2.9878,61.024,74.217
3.1673,64.833,76.504
3.2463,63.358,76.599
3.2209,64.117,74.533
3.2983,61.08,74.272
3.4879,64.348,75.945
3.5669,62.564,76.029
3.5314,63.617,74.991
3.6087,61.472,75.302
3.8086,65.235,76.118
3.8876,63.081,75.292
3.8418,63.201,73.441
3.9191,60.564,74.42
4.1293,65.036,77.36
4.2083,63.806,77.36
4.1522,64.086,74.482
4.2296,60.58,73.749
4.45,64.031,76.075
4.529,62.688,76.411
4.4627,63.869,74.097
4.54,61.527,74.026
4.7707,65.353,76.457
4.8497,63.491,76.533
4.7731,63.727,74.131
4.8505,60.898,74.029
5.0913,64.768,76.509
5.1703,63.104,76.466
5.0836,63.462,73.582
5.1609,60.615,73.656
5.412,64.766,77.176
5.491,63.497,77.651
5.394,63.91,74.237
5.4713,60.533,73.657
5.7327,64.138,76.725
5.8117,62.902,76.802
5.7044,64.025,73.731
5.7818,61.322,73.533
6.0534,64.955,76.173
6.1324,63.315,76.511
6.0149,64.024,74.651
6.0922,61.374,74.826
6.374,64.884,76.604


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_269.csv <==
x,qOut,qIn
0.0395,63.159,76.065
0.11655,63.658,74.102
0.19389,60.843,74.625
0.28118,64.732,77.187
0.36018,63.221,77.069
0.42699,63.83,74.217
0.50433,60.795,73.582
0.60185,64.358,75.664
0.68085,62.84,75.791
0.73743,63.895,74.038
0.81477,61.715,74.815
0.92253,65.5,77.364
1.0015,63.287,76.86
1.0479,63.132,73.807
1.1252,60.124,73.664
1.2432,64.309,76.545
1.3222,63.142,76.922
1.3583,63.965,74.128
1.4356,61.314,73.663
1.5639,65.212,76.785
1.6429,63.567,76.932
1.6687,63.695,73.36
1.7461,60.468,73.466
1.8846,64.572,77.073
1.9636,63.568,77.121
1.9792,64.237,74.03
2.0565,60.658,73.828
2.2052,63.989,76.392
2.2842,62.801,77.122
2.2896,64.232,75.259
2.367,61.54,73.933
2.5259,64.605,74.975
2.6049,62.535,75.487
2.6001,63.516,74.606
2.6774,61.601,75.428
2.8466,65.576,77.112
2.9256,63.322,76.219
2.9105,63.074,73.64
2.9878,60.004,73.886
3.1673,64.381,76.486
3.2463,63.457,76.6
3.2209,64.384,74.229
3.2983,61.369,74.104
3.4879,64.795,76.577
3.5669,63.104,76.766
3.5314,63.783,74.624
3.6087,60.923,74.354
3.8086,64.557,75.89
3.8876,62.949,75.971
3.8418,63.747,74.266
3.9191,61.171,74.112
4.1293,65.097,76.191
4.2083,63.473,76.338
4.1522,63.813,74.297
4.2296,60.716,74.312
4.45,64.448,76.395
4.529,63.001,77.022
4.4627,63.731,75.095
4.54,60.81,74.001
4.7707,64.469,75.804
4.8497,62.967,76.537
4.7731,63.832,74.567
4.8505,61.198,74.098
5.0913,65.061,76.43
5.1703,63.466,76.854
5.0836,63.963,74.239
5.1609,60.931,73.659
5.412,64.58,76.113
5.491,63.054,76.278
5.394,63.865,74.187
5.4713,61.195,74.606
5.7327,64.888,76.756
5.8117,63.108,76.514
5.7044,63.549,74.09
5.7818,60.614,74.066
6.0534,64.471,76.414
6.1324,63.098,76.416
6.0149,63.971,74.294
6.0922,61.269,74.321
6.374,64.922,76.219


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_270.csv <==
x,qOut,qIn
0.0395,62.604,76.16
0.11655,63.393,73.172
0.19389,60.903,73.54
0.28118,65.326,76.679
0.36018,64.177,77.094
0.42699,64.506,74.444
0.50433,61.073,73.921
0.60185,64.427,76.559
0.68085,62.813,76.811
0.73743,63.478,73.794
0.81477,60.621,73.537
0.92253,64.655,76.876
1.0015,63.469,77.136
1.0479,64.243,73.988
1.1252,61.082,73.738
1.2432,64.417,76.312
1.3222,62.793,76.636
1.3583,63.783,74.537
1.4356,61.351,74.41
1.5639,64.992,76.507
1.6429,63,76.096
1.6687,63.343,73.502
1.7461,60.771,74.237
1.8846,65.05,77.118
1.9636,63.626,76.546
1.9792,63.815,73.707
2.0565,60.518,74.206
2.2052,64.43,76.825
2.2842,63.298,76.706
2.2896,64.07,74.33
2.367,60.857,73.73
2.5259,64.394,75.791
2.6049,63.068,76.771
2.6001,64.136,75.225
2.6774,61.378,74.312
2.8466,64.744,75.767
2.9256,62.846,76.412
2.9105,63.536,74.652
2.9878,60.935,74.092
3.1673,64.873,76.329
3.2463,63.317,76.666
3.2209,63.911,74.109
3.2983,60.992,73.921
3.4879,64.671,76.527
3.5669,63.085,76.537
3.5314,63.824,74.221
3.6087,61.102,74.539
3.8086,64.773,76.507
3.8876,63.023,76.004
3.8418,63.621,73.768
3.9191,60.931,74.058
4.1293,64.835,76.794
4.2083,63.255,76.944
4.1522,63.821,74.231
4.2296,61.041,74.152
4.45,64.66,76.563
4.529,62.827,76.179
4.4627,63.319,73.686
4.54,60.921,74.275
4.7707,65.287,77.196
4.8497,63.782,76.823
4.7731,63.676,73.289
4.8505,60.203,73.477
5.0913,64.354,77.324
5.1703,63.543,77.709
5.0836,64.393,74.162
5.1609,60.901,72.946
5.412,64.089,75.839
5.491,62.713,77.004
5.394,64.074,74.845
5.4713,61.722,74.248
5.7327,65.149,76.019
5.8117,62.978,75.836
5.7044,63.353,73.376
5.7818,60.81,73.713
6.0534,64.974,77.116
6.1324,63.44,77.821
6.0149,63.744,75.02
6.0922,60.616,74.307
6.374,64.194,76.599


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_271.csv <==
x,qOut,qIn
0.0395,63.122,76.563
0.11655,63.938,74.064
0.19389,61.029,73.355
0.28118,64.657,75.966
0.36018,63.139,76.958
0.42699,64.03,75.174
0.50433,61.357,74.68
0.60185,64.618,76.479
0.68085,62.429,75.906
0.73743,62.942,73.57
0.81477,60.608,74.734
0.92253,65.14,77.209
1.0015,63.886,76.387
1.0479,64.149,73.708
1.1252,60.771,73.718
1.2432,64.519,76.36
1.3222,63.298,76.921
1.3583,64.113,74.433
1.4356,61.111,73.978
1.5639,64.617,76.467
1.6429,62.997,76.511
1.6687,63.716,74.034
1.7461,60.898,74.013
1.8846,64.671,76.388
1.9636,63.169,76.643
1.9792,63.905,74.571
2.0565,61.111,74.212
2.2052,64.732,76.063
2.2842,63.003,76.138
2.2896,63.582,74.018
2.367,60.85,74.296
2.5259,64.853,77.145
2.6049,63.412,77.096
2.6001,63.94,73.996
2.6774,60.742,73.442
2.8466,64.237,75.823
2.9256,62.777,76.265
2.9105,63.896,74.777
2.9878,61.641,75.278
3.1673,65.278,77.26
3.2463,63.05,76.524
3.2209,63.086,73.458
3.2983,60.217,73.588
3.4879,64.575,76.473
3.5669,63.555,76.318
3.5314,64.415,73.45
3.6087,61.561,73.798
3.8086,65.112,77.07
3.8876,63.285,77.346
3.8418,63.535,74.491
3.9191,60.459,74.006
4.1293,64.225,76.333
4.2083,62.816,76.434
4.1522,63.598,74.007
4.2296,60.928,74.067
4.45,65.121,76.768
4.529,63.883,76.843
4.4627,64.235,73.947
4.54,60.629,73.438
4.7707,64.169,76.095
4.8497,63.076,76.987
4.7731,64.328,75.039
4.8505,61.378,74.226
5.0913,64.408,75.599
5.1703,62.477,75.946
5.0836,63.531,74.852
5.1609,61.332,74.96
5.412,65.123,76.344
5.491,63.114,75.78
5.394,63.418,74.104
5.4713,60.754,74.924
5.7327,64.898,76.596
5.8117,63.431,76.078
5.7044,63.839,74.237
5.7818,60.791,74.33
6.0534,64.665,76.15
6.1324,63.329,76.641
6.0149,64.003,74.979
6.0922,60.96,74.101
6.374,64.596,75.947


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_272.csv <==
x,qOut,qIn
0.0395,63.044,76.563
0.11655,63.784,74.148
0.19389,61.085,73.723
0.28118,65.087,76.277
0.36018,63.644,76.918
0.42699,64.038,74.204
0.50433,60.812,73.288
0.60185,64.443,76.143
0.68085,63.032,77.443
0.73743,63.819,75.003
0.81477,60.953,73.789
0.92253,64.543,76.259
1.0015,62.897,76.754
1.0479,63.569,73.912
1.1252,60.806,73.765
1.2432,64.851,76.865
1.3222,63.558,77.224
1.3583,64.218,74.307
1.4356,61.039,73.614
1.5639,64.423,75.933
1.6429,62.828,76.343
1.6687,63.8,74.301
1.7461,61.358,74.224
1.8846,65.11,76.602
1.9636,63.215,76.72
1.9792,63.493,74.064
2.0565,60.592,74.082
2.2052,64.556,76.96
2.2842,63.157,76.62
2.2896,63.855,73.543
2.367,61.013,73.647
2.5259,64.764,76.253
2.6049,63.212,76.731
2.6001,63.816,75.074
2.6774,61.164,74.903
2.8466,64.957,76.651
2.9256,63.127,76.258
2.9105,63.224,73.1
2.9878,60.062,72.763
3.1673,64.572,76.568
3.2463,64.027,77.873
3.2209,64.937,74.992
3.2983,61.124,73.689
3.4879,63.8,75.911
3.5669,62.217,76.652
3.5314,63.713,74.696
3.6087,61.418,74.27
3.8086,64.981,75.948
3.8876,63.059,75.919
3.8418,63.755,74.559
3.9191,61.413,75.167
4.1293,65.183,76.668
4.2083,63.068,75.75
4.1522,63.194,73.727
4.2296,60.495,74.71
4.45,64.872,77.085
4.529,63.633,76.623
4.4627,64.07,73.717
4.54,60.804,73.313
4.7707,64.492,76.176
4.8497,63.199,76.57
4.7731,64.113,74.175
4.8505,61.341,74.455
5.0913,64.794,77.014
5.1703,62.881,76.648
5.0836,63.357,73.946
5.1609,60.576,74.131
5.412,64.541,76.537
5.491,63.151,76.362
5.394,63.927,73.881
5.4713,61.242,74.226
5.7327,65.055,76.688
5.8117,63.375,76.244
5.7044,63.725,73.968
5.7818,60.746,74.216
6.0534,64.616,76.686
6.1324,63.184,77.172
6.0149,63.783,74.758
6.0922,60.816,73.878
6.374,64.53,76.132


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_273.csv <==
x,qOut,qIn
0.0395,63.19,76.707
0.11655,63.542,73.704
0.19389,60.535,74.157
0.28118,64.5,77.304
0.36018,63.261,77.05
0.42699,64.07,74.069
0.50433,60.919,73.794
0.60185,64.333,76.114
0.68085,62.848,76.319
0.73743,64.047,74.221
0.81477,61.705,74.371
0.92253,65.212,76.442
1.0015,63.035,75.951
1.0479,63.355,73.93
1.1252,60.867,74.822
1.2432,64.95,77.3
1.3222,63.217,76.361
1.3583,63.42,73.336
1.4356,60.412,74.027
1.5639,64.557,77.047
1.6429,63.433,76.769
1.6687,64.213,73.715
1.7461,61.187,73.693
1.8846,64.667,76.48
1.9636,63.013,76.609
1.9792,63.75,74.303
2.0565,61.201,74.336
2.2052,64.958,76.549
2.2842,63.078,76.257
2.2896,63.29,73.587
2.367,60.485,74.116
2.5259,64.832,77.588
2.6049,63.68,77.703
2.6001,64.03,74.18
2.6774,60.489,73.108
2.8466,64.091,75.751
2.9256,63.003,76.574
2.9105,64.225,74.112
2.9878,61.553,73.745
3.1673,65.156,76.823
3.2463,63.417,77.505
3.2209,63.894,74.777
3.2983,60.755,73.668
3.4879,64.114,75.256
3.5669,62.464,75.871
3.5314,63.556,74.347
3.6087,61.494,74.512
3.8086,65.552,77.137
3.8876,63.573,77.027
3.8418,63.367,73.968
3.9191,60.079,73.726
4.1293,64.182,76.669
4.2083,63.174,77.026
4.1522,64.183,74.193
4.2296,61.285,73.662
4.45,64.87,76.234
4.529,63.301,76.41
4.4627,64.032,74.179
4.54,61.139,74.47
4.7707,64.714,76.464
4.8497,63.046,76.482
4.7731,63.78,74.642
4.8505,60.931,74.045
5.0913,64.493,75.719
5.1703,62.831,76.383
5.0836,63.746,74.663
5.1609,61.4,74.092
5.412,65.142,76.383
5.491,63.104,76.522
5.394,63.281,73.756
5.4713,60.601,74.303
5.7327,64.863,77.656
5.8117,63.465,77.14
5.7044,63.761,73.346
5.7818,60.499,73.193
6.0534,64.371,76.517
6.1324,63.254,76.915
6.0149,64.228,74.044
6.0922,61.467,73.845
6.374,65.015,76.776


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_274.csv <==
x,qOut,qIn
0.0395,63.048,76.848
0.11655,63.567,73.923
0.19389,60.355,73.868
0.28118,64.102,76.193
0.36018,63.004,76.505
0.42699,64.404,74.523
0.50433,61.881,73.973
0.60185,65.118,75.674
0.68085,62.931,75.892
0.73743,63.482,74.548
0.81477,61.166,75.401
0.92253,65.079,77.236
1.0015,63.057,76.126
1.0479,63.112,73.097
1.1252,60.053,73.611
1.2432,64.38,76.982
1.3222,63.541,76.96
1.3583,64.605,74.375
1.4356,61.545,74.457
1.5639,64.626,76.069
1.6429,62.691,75.702
1.6687,63.501,74.157
1.7461,61.074,74.669
1.8846,65.081,76.74
1.9636,63.438,76.477
1.9792,63.801,74.037
2.0565,60.675,74.015
2.2052,64.385,76.452
2.2842,62.985,76.466
2.2896,63.957,74.251
2.367,61.32,74.568
2.5259,64.825,76.794
2.6049,62.887,76.377
2.6001,63.488,74.247
2.6774,61.063,74.665
2.8466,65.014,76.503
2.9256,63.196,75.879
2.9105,63.487,73.337
2.9878,60.922,73.842
3.1673,65.268,77.341
3.2463,63.8,77.169
3.2209,63.74,73.406
3.2983,60.301,73.451
3.4879,64.257,77.032
3.5669,63.208,77.371
3.5314,64.011,73.969
3.6087,60.902,73.269
3.8086,64.51,76.672
3.8876,63.129,77.186
3.8418,64.01,74.015
3.9191,61.19,73.715
4.1293,64.757,76.585
4.2083,63.061,76.677
4.1522,63.711,74.052
4.2296,61.002,74.48
4.45,64.852,77.148
4.529,63.243,76.432
4.4627,63.727,73.463
4.54,60.713,73.768
4.7707,64.6,76.375
4.8497,63.333,76.307
4.7731,64.203,74.263
4.8505,61.309,74.48
5.0913,64.705,76.673
5.1703,62.857,76.555
5.0836,63.506,74.085
5.1609,60.807,73.986
5.412,64.596,76.255
5.491,62.994,76.3
5.394,63.724,74.424
5.4713,61.247,74.972
5.7327,65.12,77.161
5.8117,63.249,76.506
5.7044,63.37,73.23
5.7818,60.366,73.119
6.0534,64.63,76.556
6.1324,63.623,76.721
6.0149,64.353,73.947
6.0922,61.24,74.613
6.374,64.71,77.423


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_275.csv <==
x,qOut,qIn
0.0395,63.328,76.636
0.11655,63.765,74.217
0.19389,60.741,74.676
0.28118,64.584,76.744
0.36018,63.212,76.123
0.42699,63.928,73.74
0.50433,60.979,73.683
0.60185,64.829,76.006
0.68085,63.517,76.436
0.73743,64.285,74.63
0.81477,61.236,74.682
0.92253,64.51,76.508
1.0015,62.663,76.606
1.0479,63.424,74.564
1.1252,60.739,74.006
1.2432,64.544,76.297
1.3222,63.022,76.415
1.3583,63.935,73.839
1.4356,61.477,74.312
1.5639,65.186,76.661
1.6429,63.214,75.905
1.6687,63.493,73.685
1.7461,60.848,74.827
1.8846,64.932,77.272
1.9636,63.31,76.442
1.9792,63.535,73.448
2.0565,60.375,73.627
2.2052,64.36,77.02
2.2842,63.241,77.415
2.2896,64.213,74.32
2.367,61.395,73.764
2.5259,64.721,76.233
2.6049,62.77,76.008
2.6001,63.372,73.532
2.6774,61.138,74.507
2.8466,65.469,77.581
2.9256,63.777,76.795
2.9105,63.487,73.266
2.9878,59.925,73.669
3.1673,64.125,77.174
3.2463,63.436,77.347
3.2209,64.501,74.133
3.2983,61.14,73.293
3.4879,64.306,75.807
3.5669,62.852,76.655
3.5314,64.153,74.995
3.6087,61.655,74.707
3.8086,64.928,76.239
3.8876,62.758,75.792
3.8418,63.355,73.736
3.9191,60.883,74.471
4.1293,64.913,76.699
4.2083,63.309,76.228
4.1522,63.842,74.513
4.2296,61.061,75.132
4.45,64.759,76.448
4.529,62.983,75.513
4.4627,63.433,73.468
4.54,60.683,74.105
4.7707,64.905,76.904
4.8497,63.681,77.169
4.7731,64.179,74.937
4.8505,60.872,74.517
5.0913,64.233,76.023
5.1703,62.66,75.833
5.0836,63.607,73.947
5.1609,61.071,74.053
5.412,65.141,76.257
5.491,63.733,76.673
5.394,64.248,74.586
5.4713,61.067,74.048
5.7327,64.381,76.256
5.8117,62.623,76.331
5.7044,63.475,74.108
5.7818,61.038,74.522
6.0534,64.932,76.738
6.1324,63.194,76.095
6.0149,63.592,73.694
6.0922,60.815,74.477
6.374,64.817,77.08


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_276.csv <==
x,qOut,qIn
0.0395,63.152,76.508
0.11655,63.96,74.609
0.19389,61.084,74.716
0.28118,64.787,76.668
0.36018,63.242,76.618
0.42699,63.879,74.12
0.50433,60.734,73.571
0.60185,64.373,76.168
0.68085,63.087,76.477
0.73743,64.359,74.482
0.81477,61.787,74.791
0.92253,64.888,75.984
1.0015,62.575,75.222
1.0479,63.208,74.094
1.1252,61.08,75.142
1.2432,65.201,76.918
1.3222,63.277,76.176
1.3583,63.316,73.794
1.4356,60.346,74.267
1.5639,64.532,77.088
1.6429,63.338,77.036
1.6687,64.043,73.957
1.7461,61.031,73.459
1.8846,64.646,76.476
1.9636,63.112,76.638
1.9792,63.917,73.588
2.0565,61.359,74.067
2.2052,65.091,77.323
2.2842,63.19,76.777
2.2896,63.408,73.637
2.367,60.583,74.339
2.5259,64.674,77.302
2.6049,63.282,76.367
2.6001,63.73,73.116
2.6774,60.694,73.728
2.8466,64.794,76.908
2.9256,63.707,76.862
2.9105,64.331,73.844
2.9878,60.877,73.817
3.1673,64.206,76.892
3.2463,62.816,77.141
3.2209,63.97,74.672
3.2983,61.248,74.393
3.4879,64.528,75.853
3.5669,62.6,75.286
3.5314,63.507,73.806
3.6087,61.44,74.907
3.8086,65.555,76.919
3.8876,63.595,76.276
3.8418,63.47,73.817
3.9191,60.369,74.267
4.1293,64.422,77.063
4.2083,63.13,76.755
4.1522,63.805,74.055
4.2296,60.927,74.049
4.45,64.748,76.278
4.529,63.286,76.153
4.4627,63.894,73.909
4.54,61.019,74.29
4.7707,64.913,77.16
4.8497,63.463,77.132
4.7731,63.94,74.037
4.8505,60.618,73.314
5.0913,64.102,75.686
5.1703,62.76,76.331
5.0836,64,74.816
5.1609,61.69,75.263
5.412,65.211,77.005
5.491,62.983,76.161
5.394,63.135,73.607
5.4713,60.307,73.867
5.7327,64.585,76.28
5.8117,63.493,76.315
5.7044,64.353,74.253
5.7818,61.472,74.346
6.0534,64.944,76.706
6.1324,63.099,76.678
6.0149,63.506,74.11
6.0922,60.555,73.924
6.374,64.46,76.287


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_277.csv <==
x,qOut,qIn
0.0395,63.254,75.733
0.11655,63.312,73.224
0.19389,60.472,74.111
0.28118,64.762,77.657
0.36018,63.544,77.71
0.42699,64.068,74.648
0.50433,60.721,74.051
0.60185,63.999,75.88
0.68085,62.443,75.488
0.73743,63.651,73.42
0.81477,61.581,74.31
0.92253,65.702,76.919
1.0015,63.865,76.716
1.0479,63.824,74.561
1.1252,60.667,74.587
1.2432,64.313,76.598
1.3222,62.642,76.14
1.3583,63.299,73.541
1.4356,60.797,74.192
1.5639,65.115,77.101
1.6429,63.799,76.804
1.6687,64.123,73.742
1.7461,60.834,73.581
1.8846,64.487,76.775
1.9636,63.101,76.878
1.9792,63.913,73.682
2.0565,61.099,73.91
2.2052,64.727,76.834
2.2842,63.05,76.443
2.2896,63.673,73.845
2.367,61.005,74.285
2.5259,64.834,76.752
2.6049,63.138,76.453
2.6001,63.534,73.872
2.6774,60.738,74.059
2.8466,64.811,77.007
2.9256,63.415,77.02
2.9105,63.806,73.813
2.9878,60.624,73.663
3.1673,64.505,76.84
3.2463,63.324,77.08
3.2209,64.138,74.143
3.2983,61.015,73.81
3.4879,64.537,76.532
3.5669,63.093,76.852
3.5314,64.086,74.119
3.6087,61.28,73.632
3.8086,64.691,76.087
3.8876,62.896,76.267
3.8418,63.78,74.222
3.9191,61.447,74.632
4.1293,65.053,76.933
4.2083,62.844,76.289
4.1522,63.026,73.445
4.2296,60.498,74.287
4.45,64.903,77.519
4.529,63.546,76.623
4.4627,63.798,73.099
4.54,60.604,73.915
4.7707,64.618,77.419
4.8497,63.497,76.951
4.7731,64.162,73.711
4.8505,60.927,73.678
5.0913,64.46,76.263
5.1703,63.072,76.558
5.0836,63.968,74.389
5.1609,61.222,74.386
5.412,64.888,76.512
5.491,63.199,76.285
5.394,63.66,73.979
5.4713,60.58,74.205
5.7327,64.452,76.664
5.8117,63.25,76.858
5.7044,64.23,74.848
5.7818,61.188,74.113
6.0534,64.374,75.383
6.1324,62.596,76.083
6.0149,63.689,75.063
6.0922,61.563,74.706
6.374,65.373,76.192


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_278.csv <==
x,qOut,qIn
0.0395,63.038,77.12
0.11655,63.959,74.289
0.19389,61.213,73.698
0.28118,64.711,76.076
0.36018,62.893,76.07
0.42699,63.557,74.041
0.50433,61.071,75.044
0.60185,65.039,77.656
0.68085,63.29,76.95
0.73743,63.512,73.592
0.81477,60.346,73.063
0.92253,64.235,75.925
1.0015,63.079,76.468
1.0479,64.205,74.407
1.1252,61.819,74.905
1.2432,65.403,77.484
1.3222,63.193,76.731
1.3583,63.118,73.283
1.4356,59.973,73.511
1.5639,64.25,76.724
1.6429,63.416,76.83
1.6687,64.608,73.861
1.7461,61.649,73.533
1.8846,64.82,76.321
1.9636,62.922,76.514
1.9792,63.727,74.494
2.0565,61.24,74.752
2.2052,64.769,76.455
2.2842,62.668,76.25
2.2896,63.042,74.325
2.367,60.638,74.589
2.5259,65.092,77.146
2.6049,63.714,76.827
2.6001,63.799,73.409
2.6774,60.438,72.916
2.8466,64.61,76.375
2.9256,63.782,77.368
2.9105,64.519,74.179
2.9878,61.043,73.22
3.1673,64.374,76.603
3.2463,63.01,77.594
3.2209,63.95,74.562
3.2983,60.856,73.53
3.4879,64.196,75.747
3.5669,62.677,76.385
3.5314,63.856,74.749
3.6087,61.488,74.741
3.8086,65.152,76.29
3.8876,63.186,76.055
3.8418,63.529,74.191
3.9191,60.674,74.294
4.1293,64.672,76.428
4.2083,63.307,76.528
4.1522,64.047,74.423
4.2296,61.094,74.082
4.45,64.598,75.872
4.529,62.921,76.236
4.4627,63.719,74.73
4.54,61.194,74.69
4.7707,64.952,76.568
4.8497,63.089,76.459
4.7731,63.425,74.097
4.8505,60.592,74.003
5.0913,64.693,76.305
5.1703,63.404,76.696
5.0836,64.057,74.333
5.1609,61.104,73.752
5.412,64.797,76.597
5.491,63.228,77.111
5.394,63.779,74.18
5.4713,60.817,73.805
5.7327,64.574,76.361
5.8117,63.119,76.54
5.7044,63.846,74.255
5.7818,61.034,74.009
6.0534,64.851,76.36
6.1324,63.336,76.891
6.0149,63.884,74.27
6.0922,60.796,73.496
6.374,64.456,76.42


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_279.csv <==
x,qOut,qIn
0.0395,63.677,77.151
0.11655,64.205,73.956
0.19389,60.724,73.862
0.28118,64.126,76.613
0.36018,62.817,76.645
0.42699,64.056,74.423
0.50433,61.49,74.309
0.60185,64.905,75.824
0.68085,62.938,75.564
0.73743,63.583,74.354
0.81477,61.263,75.152
0.92253,65.253,76.789
1.0015,63.324,76.204
1.0479,63.312,73.849
1.1252,60.168,73.867
1.2432,64.364,76.811
1.3222,63.385,77.492
1.3583,64.324,74.725
1.4356,61.223,73.736
1.5639,64.478,75.959
1.6429,62.763,76.222
1.6687,63.746,74.029
1.7461,61.421,74.114
1.8846,65.32,76.317
1.9636,63.472,76.342
1.9792,63.669,73.954
2.0565,60.748,74.03
2.2052,64.647,77.062
2.2842,63.105,76.987
2.2896,63.558,73.908
2.367,60.537,74.019
2.5259,64.416,76.832
2.6049,63.136,76.608
2.6001,63.987,73.875
2.6774,61.129,73.962
2.8466,64.834,76.326
2.9256,63.309,76.372
2.9105,63.995,74.346
2.9878,61.075,74.614
3.1673,64.664,77.033
3.2463,63.004,76.67
3.2209,63.732,73.953
3.2983,60.848,73.945
3.4879,64.467,76.043
3.5669,62.926,75.809
3.5314,63.995,74.118
3.6087,61.737,74.855
3.8086,65.303,76.897
3.8876,62.988,76.21
3.8418,63.078,73.774
3.9191,60.481,74.392
4.1293,64.742,77.418
4.2083,63.277,76.711
4.1522,63.691,73.102
4.2296,60.83,73.652
4.45,64.868,76.889
4.529,63.488,76.66
4.4627,63.902,73.845
4.54,60.939,74.24
4.7707,64.866,77.683
4.8497,63.408,77.24
4.7731,63.688,72.955
4.8505,60.273,72.74
5.0913,64.166,76.488
5.1703,63.277,77.154
5.0836,64.523,74.616
5.1609,61.649,74.505
5.412,64.739,76.787
5.491,62.678,76.25
5.394,63.36,73.53
5.4713,60.771,73.992
5.7327,64.78,76.437
5.8117,63.35,76.339
5.7044,64.085,74.519
5.7818,61.379,74.648
6.0534,64.933,76.534
6.1324,62.959,76.096
6.0149,63.231,73.517
6.0922,60.439,73.969
6.374,64.777,77.162


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_280.csv <==
x,qOut,qIn
0.0395,63.082,77.026
0.11655,64.341,75.37
0.19389,61.814,74.538
0.28118,64.83,75.964
0.36018,62.371,75.775
0.42699,62.882,73.261
0.50433,60.775,73.872
0.60185,65.333,77.252
0.68085,63.856,76.981
0.73743,63.831,73.783
0.81477,60.465,74.272
0.92253,64.335,77.54
1.0015,63.102,76.9
1.0479,63.796,73.293
1.1252,60.682,73.362
1.2432,64.504,76.338
1.3222,63.362,76.543
1.3583,64.412,74.271
1.4356,61.603,74.51
1.5639,64.855,76.729
1.6429,62.81,76.515
1.6687,63.342,74.488
1.7461,60.717,74.473
1.8846,64.686,76.375
1.9636,63.149,76.23
1.9792,63.748,74.041
2.0565,61.022,74.033
2.2052,65.067,76.437
2.2842,63.627,76.708
2.2896,63.988,73.997
2.367,60.79,73.435
2.5259,64.507,76.424
2.6049,63.131,77.382
2.6001,63.855,74.877
2.6774,60.934,73.94
2.8466,64.528,76.021
2.9256,62.911,76.466
2.9105,63.575,73.928
2.9878,60.852,73.57
3.1673,64.971,76.772
3.2463,63.687,77.336
3.2209,64.164,74.404
3.2983,60.807,73.66
3.4879,64.218,75.788
3.5669,62.769,76.594
3.5314,63.768,74.94
3.6087,61.187,74.359
3.8086,64.99,76.437
3.8876,63.331,76.584
3.8418,63.769,73.862
3.9191,60.623,73.542
4.1293,64.434,76.063
4.2083,63.236,76.88
4.1522,64.329,75.12
4.2296,61.488,74.294
4.45,64.579,75.885
4.529,62.48,76.151
4.4627,63.261,74.371
4.54,61.011,74.733
4.7707,65.12,77
4.8497,63.399,76.32
4.7731,63.681,73.597
4.8505,60.732,74.053
5.0913,64.699,76.66
5.1703,63.318,76.521
5.0836,63.988,74.084
5.1609,61.212,74.039
5.412,64.908,76.453
5.491,63.145,76.565
5.394,63.492,73.825
5.4713,60.719,73.729
5.7327,64.842,77.088
5.8117,63.448,77.282
5.7044,63.735,73.978
5.7818,60.422,73.919
6.0534,64.322,77.078
6.1324,63.272,77.037
6.0149,64.232,73.696
6.0922,61.03,73.095
6.374,64.451,75.913


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_281.csv <==
x,qOut,qIn
0.0395,63.048,75.578
0.11655,63.43,73.033
0.19389,60.777,74.306
0.28118,65.132,77.173
0.36018,63.866,76.787
0.42699,64.003,74.184
0.50433,60.361,74.111
0.60185,64.013,76.474
0.68085,62.967,76.606
0.73743,64.129,74.465
0.81477,61.113,74.251
0.92253,64.489,75.995
1.0015,62.965,76.567
1.0479,64.17,75.224
1.1252,61.643,74.341
1.2432,64.834,75.233
1.3222,62.598,75.121
1.3583,63.313,74.093
1.4356,61.343,75.322
1.5639,65.496,77.499
1.6429,63.39,76.31
1.6687,63.106,73.277
1.7461,59.868,74.055
1.8846,64.14,76.932
1.9636,63.265,77.131
1.9792,64.395,74.734
2.0565,61.548,73.949
2.2052,64.832,75.946
2.2842,62.915,75.853
2.2896,63.621,73.63
2.367,61.216,74.497
2.5259,65.272,77.207
2.6049,63.554,76.736
2.6001,63.7,74.05
2.6774,60.477,74.079
2.8466,64.226,76.342
2.9256,62.885,76.355
2.9105,63.842,74.21
2.9878,61.292,74.173
3.1673,65.09,76.315
3.2463,63.343,76.411
3.2209,63.669,74.216
3.2983,60.777,74.312
3.4879,64.717,76.983
3.5669,63.247,76.933
3.5314,63.728,74.108
3.6087,60.638,73.678
3.8086,64.472,75.909
3.8876,63.224,76.471
3.8418,64.11,74.498
3.9191,61.31,74.027
4.1293,64.947,76.533
4.2083,63.247,77.249
4.1522,63.682,74.79
4.2296,60.601,73.833
4.45,64.344,75.869
4.529,63.001,76.438
4.4627,63.957,74.105
4.54,61.229,73.493
4.7707,65.005,76.191
4.8497,63.46,76.902
4.7731,64.034,74.766
4.8505,60.959,74.519
5.0913,64.344,76.144
5.1703,62.616,76.085
5.0836,63.465,74.32
5.1609,60.897,74.19
5.412,64.859,76.212
5.491,63.37,76.73
5.394,64.011,74.717
5.4713,61.101,74.252
5.7327,64.651,76.405
5.8117,62.916,76.394
5.7044,63.618,73.843
5.7818,60.996,74.045
6.0534,64.885,76.959
6.1324,63.271,76.754
6.0149,63.826,74.098
6.0922,61.098,74.589
6.374,64.832,76.761


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_282.csv <==
x,qOut,qIn
0.0395,62.77,76.482
0.11655,63.577,74.599
0.19389,61.201,74.624
0.28118,64.965,76.282
0.36018,63.016,75.577
0.42699,63.45,73.584
0.50433,61.025,74.8
0.60185,65.258,77.4
0.68085,63.61,76.495
0.73743,63.635,73.464
0.81477,60.384,73.801
0.92253,64.365,76.567
1.0015,63.222,76.521
1.0479,64.057,74.149
1.1252,61.187,74.206
1.2432,64.825,76.654
1.3222,63.179,76.74
1.3583,63.686,74.077
1.4356,60.692,73.84
1.5639,64.506,76.532
1.6429,63.155,76.653
1.6687,64.001,74.1
1.7461,61.154,74.215
1.8846,64.72,76.596
1.9636,63.032,76.573
1.9792,63.71,74.632
2.0565,61.009,74.719
2.2052,64.805,76.283
2.2842,63.161,75.733
2.2896,63.712,73.409
2.367,60.869,73.57
2.5259,64.906,76.632
2.6049,63.61,77.161
2.6001,64.216,74.736
2.6774,60.955,74.726
2.8466,64.074,76.477
2.9256,62.259,75.967
2.9105,63.289,74.28
2.9878,61.129,74.603
3.1673,65.257,76.069
3.2463,63.565,75.617
3.2209,63.806,73.72
3.2983,61.081,74.557
3.4879,65.173,77.397
3.5669,63.528,77.074
3.5314,63.463,74.064
3.6087,60.051,73.715
3.8086,64.085,76.283
3.8876,63.174,76.898
3.8418,64.231,74.573
3.9191,61.277,73.828
4.1293,64.865,76.084
4.2083,63.37,76.991
4.1522,64.129,74.788
4.2296,61.1,73.333
4.45,64.52,75.256
4.529,62.887,76.636
4.4627,63.821,75.114
4.54,61.332,74.417
4.7707,64.968,76.405
4.8497,62.99,76.539
4.7731,63.283,73.664
4.8505,60.366,73.518
5.0913,64.526,76.773
5.1703,63.429,77.432
5.0836,64.296,74.841
5.1609,61.246,74.053
5.412,64.498,75.98
5.491,62.688,75.878
5.394,63.487,73.845
5.4713,61.046,74.583
5.7327,65.229,76.859
5.8117,63.765,76.523
5.7044,64.023,74.257
5.7818,60.565,73.946
6.0534,64.145,75.967
6.1324,62.911,76.514
6.0149,64.106,74.878
6.0922,61.4,74.384
6.374,64.716,76.166


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_283.csv <==
x,qOut,qIn
0.0395,62.823,76.541
0.11655,63.933,74.375
0.19389,61.583,74.688
0.28118,65.356,77.348
0.36018,63.339,77.126
0.42699,63.284,73.621
0.50433,60.146,73.069
0.60185,64.377,76.417
0.68085,63.44,76.86
0.73743,64.378,73.766
0.81477,61.43,73.486
0.92253,64.987,76.728
1.0015,63.341,77.528
1.0479,63.789,74.589
1.1252,60.579,73.601
1.2432,64.147,76.225
1.3222,62.761,76.773
1.3583,63.826,74.121
1.4356,61.225,73.621
1.5639,64.985,76.259
1.6429,63.354,76.798
1.6687,63.932,74.522
1.7461,61.061,74.337
1.8846,64.668,76.849
1.9636,62.926,76.623
1.9792,63.535,73.591
2.0565,60.744,73.846
2.2052,64.666,76.839
2.2842,63.273,76.617
2.2896,64.087,74.076
2.367,61.381,74.469
2.5259,64.895,76.605
2.6049,62.94,75.88
2.6001,63.355,73.623
2.6774,60.837,74.467
2.8466,65.102,76.974
2.9256,63.623,76.366
2.9105,63.72,73.634
2.9878,60.354,74.101
3.1673,64.362,76.879
3.2463,63.385,77.198
3.2209,64.251,74.637
3.2983,60.896,73.251
3.4879,64.156,75.422
3.5669,62.742,76.583
3.5314,64.063,74.902
3.6087,61.713,74.505
3.8086,65.104,76.263
3.8876,62.871,76.267
3.8418,63.232,74.354
3.9191,60.704,74.592
4.1293,64.851,76.799
4.2083,63.311,76.688
4.1522,63.739,74.036
4.2296,60.799,73.872
4.45,64.773,76.608
4.529,63.446,76.493
4.4627,64.074,73.508
4.54,61.073,73.662
4.7707,64.82,76.513
4.8497,63.361,76.717
4.7731,63.946,74.608
4.8505,60.827,74.499
5.0913,64.323,76.574
5.1703,62.76,76.721
5.0836,63.662,74.282
5.1609,60.922,73.651
5.412,64.622,76.098
5.491,63.073,76.793
5.394,64.01,74.528
5.4713,61.624,74.317
5.7327,65.196,76.662
5.8117,62.989,75.765
5.7044,63.138,72.887
5.7818,60.582,74.394
6.0534,65.044,77.933
6.1324,63.724,77.329
6.0149,63.899,73.593
6.0922,60.426,73.118
6.374,64.045,76.072


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_284.csv <==
x,qOut,qIn
0.0395,62.759,76.296
0.11655,63.202,74.065
0.19389,60.699,74.075
0.28118,64.84,76.501
0.36018,63.339,76.457
0.42699,63.879,74.143
0.50433,61.164,74.559
0.60185,65.078,76.952
0.68085,63.403,76.329
0.73743,63.596,73.155
0.81477,60.436,73.363
0.92253,64.521,76.936
1.0015,63.482,77.685
1.0479,64.308,74.952
1.1252,61.165,73.937
1.2432,64.327,75.753
1.3222,62.501,75.943
1.3583,63.326,73.918
1.4356,61.047,74.048
1.5639,65.428,76.871
1.6429,63.991,77.113
1.6687,63.97,73.992
1.7461,60.314,73.442
1.8846,64.026,76.493
1.9636,62.995,77.417
1.9792,64.164,74.693
2.0565,61.269,73.515
2.2052,64.564,75.903
2.2842,62.798,76.389
2.2896,63.733,74.372
2.367,61.369,74.765
2.5259,65.163,76.736
2.6049,63.233,76.017
2.6001,63.514,73.571
2.6774,60.618,73.802
2.8466,64.649,76.44
2.9256,63.331,76.961
2.9105,64.068,74.637
2.9878,61.138,74.35
3.1673,64.536,77.128
3.2463,62.683,76.758
3.2209,63.383,73.564
3.2983,60.869,74.129
3.4879,64.928,76.814
3.5669,63.423,75.749
3.5314,63.978,72.893
3.6087,61.303,74.244
3.8086,65.229,77.523
3.8876,63.5,76.849
3.8418,63.571,73.736
3.9191,60.317,74.122
4.1293,64.15,76.994
4.2083,62.897,76.359
4.1522,63.836,73.56
4.2296,61.111,74.191
4.45,64.885,76.712
4.529,63.321,76.608
4.4627,63.95,74.405
4.54,61.141,74.489
4.7707,64.723,76.632
4.8497,62.898,76.259
4.7731,63.442,73.864
4.8505,60.901,74.149
5.0913,65.054,76.645
5.1703,63.547,76.667
5.0836,63.807,73.779
5.1609,60.786,73.531
5.412,64.795,76.841
5.491,63.463,77.085
5.394,63.825,73.838
5.4713,60.512,73.62
5.7327,64.356,77.004
5.8117,63.264,77.381
5.7044,64.162,74.043
5.7818,60.916,73.241
6.0534,64.261,75.763
6.1324,62.846,76.501
6.0149,64.106,74.928
6.0922,61.668,74.86
6.374,64.993,76.528


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_285.csv <==
x,qOut,qIn
0.0395,62.984,75.351
0.11655,63.358,73.276
0.19389,60.716,74.387
0.28118,64.979,76.825
0.36018,63.635,76.527
0.42699,64,74.222
0.50433,60.813,74.371
0.60185,64.423,76.904
0.68085,62.896,76.801
0.73743,63.616,74.106
0.81477,60.911,73.768
0.92253,64.811,76.111
1.0015,63.306,76.223
1.0479,63.843,73.989
1.1252,61.131,74.616
1.2432,65.143,77.441
1.3222,63.55,77.235
1.3583,63.61,73.878
1.4356,60.064,73.021
1.5639,63.96,76.181
1.6429,63.138,77.067
1.6687,64.541,74.329
1.7461,61.734,73.866
1.8846,64.901,76.069
1.9636,62.943,76.281
1.9792,63.735,74.67
2.0565,61.161,74.596
2.2052,64.731,76.109
2.2842,62.801,76.185
2.2896,63.426,74.342
2.367,60.942,74.311
2.5259,64.921,76.817
2.6049,63.229,76.75
2.6001,63.613,74.073
2.6774,60.812,74.284
2.8466,64.816,76.79
2.9256,63.345,76.209
2.9105,63.79,73.188
2.9878,60.826,73.563
3.1673,64.9,76.72
3.2463,63.684,76.921
3.2209,64.175,74.239
3.2983,60.749,74.149
3.4879,64.117,76.749
3.5669,62.685,76.873
3.5314,63.756,74.508
3.6087,61.067,74.195
3.8086,64.612,75.917
3.8876,62.904,76.018
3.8418,63.769,74.524
3.9191,61.471,74.693
4.1293,65.373,76.501
4.2083,63.404,75.919
4.1522,63.431,73.383
4.2296,60.44,74.123
4.45,64.665,77.34
4.529,63.512,77.401
4.4627,64.104,74.266
4.54,60.772,73.589
4.7707,64.126,75.789
4.8497,62.662,75.904
4.7731,63.803,74.263
4.8505,61.522,75.01
5.0913,65.376,77.112
5.1703,63.444,76.548
5.0836,63.517,73.857
5.1609,60.291,73.775
5.412,64.21,76.453
5.491,63.083,76.612
5.394,64.256,74.324
5.4713,61.575,74.645
5.7327,64.927,76.655
5.8117,62.934,75.806
5.7044,63.585,73.554
5.7818,61.033,74.689
6.0534,64.873,76.913
6.1324,63.14,75.858
6.0149,63.726,74.116
6.0922,61.118,75.354
6.374,64.865,76.795


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_286.csv <==
x,qOut,qIn
0.0395,63.114,77.325
0.11655,63.738,74.704
0.19389,60.767,73.712
0.28118,64.356,75.527
0.36018,62.824,75.801
0.42699,63.774,73.975
0.50433,61.434,74.366
0.60185,65.459,76.929
0.68085,63.676,77.135
0.73743,63.636,74.223
0.81477,60.202,73.417
0.92253,63.966,76.282
1.0015,62.82,77.058
1.0479,64.007,74.795
1.1252,61.441,74.387
1.2432,65,76.135
1.3222,63.121,75.784
1.3583,63.623,73.589
1.4356,60.917,73.936
1.5639,64.97,76.577
1.6429,63.536,77.064
1.6687,64.02,74.973
1.7461,60.863,74.345
1.8846,64.247,76.181
1.9636,62.554,76.201
1.9792,63.392,74.175
2.0565,60.934,74.658
2.2052,65.113,76.699
2.2842,63.695,76.386
2.2896,64.084,74.205
2.367,60.852,73.894
2.5259,64.552,76.053
2.6049,63.216,76.526
2.6001,64.106,74.364
2.6774,61.236,73.829
2.8466,64.695,76.155
2.9256,62.932,76.676
2.9105,63.643,74.546
2.9878,61.019,74.471
3.1673,64.721,76.536
3.2463,62.915,76.075
3.2209,63.418,73.735
3.2983,60.733,74.351
3.4879,64.87,77.037
3.5669,63.509,76.98
3.5314,64.015,74.14
3.6087,60.865,73.784
3.8086,64.449,76.445
3.8876,62.966,76.362
3.8418,63.838,73.86
3.9191,61.273,74.366
4.1293,65.108,76.815
4.2083,63.382,76.236
4.1522,63.659,73.747
4.2296,60.59,74.547
4.45,64.553,77.052
4.529,63.315,76.178
4.4627,64.067,73.706
4.54,60.815,74.162
4.7707,64.278,76.1
4.8497,62.936,76.453
4.7731,64.229,75.411
4.8505,61.657,75.052
5.0913,64.671,75.792
5.1703,62.309,75.369
5.0836,63.049,74.07
5.1609,61.13,74.999
5.412,65.472,76.932
5.491,63.615,75.876
5.394,63.516,73.503
5.4713,60.576,74.633
5.7327,64.834,77.604
5.8117,63.523,76.705
5.7044,63.794,73.338
5.7818,60.506,73.717
6.0534,64.438,76.441
6.1324,63.373,76.393
6.0149,64.26,74.136
6.0922,61.268,74.244
6.374,64.766,76.919


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_287.csv <==
x,qOut,qIn
0.0395,63.348,77.105
0.11655,63.443,73.874
0.19389,60.196,73.936
0.28118,64.183,76.866
0.36018,63.137,76.631
0.42699,64.243,73.874
0.50433,61.427,73.714
0.60185,64.964,75.914
0.68085,63.301,76.195
0.73743,64.052,74.411
0.81477,61.35,74.609
0.92253,64.798,76.819
1.0015,62.762,76.745
1.0479,63.222,74.354
1.1252,60.573,74.208
1.2432,64.608,76.606
1.3222,63.151,76.281
1.3583,63.828,73.508
1.4356,61.145,73.987
1.5639,65.12,77.014
1.6429,63.571,77.02
1.6687,63.91,74.01
1.7461,60.855,73.699
1.8846,64.55,76.498
1.9636,62.988,76.469
1.9792,63.571,73.743
2.0565,60.902,74.119
2.2052,65.049,76.941
2.2842,63.644,76.764
2.2896,63.823,73.605
2.367,60.305,73.274
2.5259,64.148,76.802
2.6049,63.226,77.98
2.6001,64.383,75.089
2.6774,61.252,73.535
2.8466,64.204,75.405
2.9256,62.343,75.968
2.9105,63.51,74.393
2.9878,61.535,74.887
3.1673,65.595,77.17
3.2463,63.602,76.398
3.2209,63.529,73.569
3.2983,60.408,73.868
3.4879,64.444,76.343
3.5669,63.214,76.512
3.5314,64.054,74.432
3.6087,61.342,74.451
3.8086,64.985,76.73
3.8876,63.147,76.513
3.8418,63.469,73.682
3.9191,60.543,73.59
4.1293,64.622,76.435
4.2083,63.411,76.886
4.1522,64.126,74.442
4.2296,61.112,74.116
4.45,64.619,76.79
4.529,62.95,76.829
4.4627,63.574,74.117
4.54,60.776,74.049
4.7707,64.704,75.946
4.8497,63.321,76.107
4.7731,63.966,74.55
4.8505,61.097,74.322
5.0913,64.967,76.44
5.1703,63.483,77.225
5.0836,63.845,74.635
5.1609,60.398,73.095
5.412,64.045,75.54
5.491,62.972,76.987
5.394,64.317,75.159
5.4713,61.597,74.136
5.7327,64.774,75.777
5.8117,62.743,76.57
5.7044,63.536,74.799
5.7818,61.111,73.914
6.0534,64.904,75.776
6.1324,63.071,76.077
6.0149,63.584,73.998
6.0922,61.067,74.483
6.374,65.091,77.394


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_288.csv <==
x,qOut,qIn
0.0395,62.412,76.144
0.11655,63.516,74.149
0.19389,61.454,74.758
0.28118,65.384,77.064
0.36018,63.34,76.565
0.42699,63.356,74.008
0.50433,60.437,74.281
0.60185,64.598,76.988
0.68085,63.316,76.569
0.73743,63.941,73.42
0.81477,61,73.43
0.92253,64.887,76.534
1.0015,63.52,77.043
1.0479,64.101,74.386
1.1252,61.039,74.215
1.2432,64.583,76.916
1.3222,62.948,76.486
1.3583,63.591,73.147
1.4356,60.665,73.229
1.5639,64.58,76.537
1.6429,63.352,77.137
1.6687,64.283,74.832
1.7461,61.414,74.761
1.8846,64.534,76.746
1.9636,62.395,75.881
1.9792,63.019,73.375
2.0565,60.668,74.632
2.2052,65.112,77.413
2.2842,63.836,76.286
2.2896,64.221,73.401
2.367,60.953,74.104
2.5259,64.569,76.654
2.6049,63.134,76.452
2.6001,63.94,74.178
2.6774,61.212,74.112
2.8466,64.81,76.468
2.9256,62.982,76.352
2.9105,63.447,73.866
2.9878,60.852,74.354
3.1673,64.93,77.057
3.2463,63.348,76.94
3.2209,63.567,74.101
3.2983,60.487,73.643
3.4879,64.568,76.668
3.5669,63.427,77.053
3.5314,64.082,73.571
3.6087,60.949,72.826
3.8086,64.722,76.408
3.8876,63.457,77.493
3.8418,64.157,74.731
3.9191,61,74.092
4.1293,64.348,76.443
4.2083,62.692,76.699
4.1522,63.486,74.302
4.2296,60.737,74.003
4.45,64.758,76.335
4.529,63.518,76.783
4.4627,64.319,74.247
4.54,61.205,73.317
4.7707,64.611,75.913
4.8497,63.018,76.709
4.7731,63.962,74.774
4.8505,61.331,74.829
5.0913,64.703,76.624
5.1703,62.625,76.14
5.0836,63.183,73.949
5.1609,60.737,74.127
5.412,64.945,76.37
5.491,63.485,76.248
5.394,63.909,74.116
5.4713,61.065,74.474
5.7327,65.013,76.795
5.8117,63.452,76.717
5.7044,63.629,73.727
5.7818,60.247,73.052
6.0534,64.231,76.58
6.1324,63.341,77.863
6.0149,64.472,74.784
6.0922,61.334,73.416
6.374,64.294,75.742


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_289.csv <==
x,qOut,qIn
0.0395,62.942,76.675
0.11655,64.387,73.935
0.19389,61.88,74.059
0.28118,65.256,76.55
0.36018,63.166,76.559
0.42699,63.565,74.541
0.50433,60.889,74.578
0.60185,64.664,76.419
0.68085,62.881,76.269
0.73743,63.368,74.155
0.81477,60.729,74.318
0.92253,64.995,77.098
1.0015,63.699,76.889
1.0479,64.068,73.41
1.1252,60.698,73.013
1.2432,64.421,76.142
1.3222,63.268,76.847
1.3583,64.274,74.54
1.4356,61.429,74.424
1.5639,64.706,76.547
1.6429,62.725,76.302
1.6687,63.23,74.221
1.7461,60.496,74.452
1.8846,64.665,76.643
1.9636,63.468,76.612
1.9792,64.185,73.941
2.0565,60.954,73.48
2.2052,64.467,76.097
2.2842,63.106,76.9
2.2896,64.209,75.15
2.367,61.496,74.849
2.5259,64.658,76.121
2.6049,62.505,75.592
2.6001,63.197,73.796
2.6774,60.894,74.41
2.8466,65.155,76.651
2.9256,63.644,76.373
2.9105,63.992,74.167
2.9878,60.941,74.468
3.1673,64.593,76.915
3.2463,62.952,76.648
3.2209,63.558,74.042
3.2983,60.814,74.149
3.4879,64.745,76.591
3.5669,63.268,76.422
3.5314,63.903,73.712
3.6087,61.16,73.823
3.8086,65.007,76.899
3.8876,63.363,77.101
3.8418,63.734,73.874
3.9191,60.814,73.617
4.1293,64.643,77.009
4.2083,63.101,76.612
4.1522,63.607,73.047
4.2296,60.782,73.944
4.45,64.878,77.324
4.529,63.575,76.787
4.4627,63.985,73.584
4.54,60.598,73.623
4.7707,64.212,76.928
4.8497,62.987,77.204
4.7731,64.074,74.429
4.8505,61.236,74.387
5.0913,64.55,76.285
5.1703,62.715,75.716
5.0836,63.615,73.833
5.1609,61.306,74.699
5.412,65.247,77.023
5.491,63.405,76.466
5.394,63.686,73.999
5.4713,60.88,74.219
5.7327,64.719,76.295
5.8117,63.04,75.781
5.7044,63.494,73.488
5.7818,60.941,74.562
6.0534,65.198,77.996
6.1324,63.679,77.492
6.0149,63.63,73.512
6.0922,59.995,73.018
6.374,63.815,76.336


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_290.csv <==
x,qOut,qIn
0.0395,63.049,76.608
0.11655,63.404,73.981
0.19389,60.624,74.026
0.28118,64.863,77.293
0.36018,63.637,77.271
0.42699,64.076,73.313
0.50433,60.619,72.832
0.60185,64.243,76.317
0.68085,63.133,76.991
0.73743,64.365,74.47
0.81477,61.631,74.356
0.92253,64.749,76.539
1.0015,62.592,76.122
1.0479,63.21,73.893
1.1252,60.788,74.668
1.2432,64.917,77.131
1.3222,63.366,76.441
1.3583,63.813,73.695
1.4356,60.831,74.223
1.5639,64.643,76.794
1.6429,63.196,76.444
1.6687,63.947,74.041
1.7461,61.248,74.002
1.8846,64.949,76.248
1.9636,63.167,76.311
1.9792,63.566,73.807
2.0565,60.934,73.974
2.2052,65.011,77.159
2.2842,63.398,77.19
2.2896,63.467,73.892
2.367,60.206,73.787
2.5259,64.297,77.151
2.6049,63.321,77.276
2.6001,64.177,73.793
2.6774,60.977,73.022
2.8466,64.549,75.654
2.9256,63.269,76.729
2.9105,64.299,74.949
2.9878,61.515,74.307
3.1673,64.826,76.437
3.2463,62.83,77.01
3.2209,63.32,74.436
3.2983,60.491,73.581
3.4879,64.508,76.04
3.5669,63.274,76.332
3.5314,64.166,73.873
3.6087,61.276,74.051
3.8086,64.884,76.669
3.8876,63.271,77.029
3.8418,63.903,74.938
3.9191,60.821,74.22
4.1293,64.163,75.679
4.2083,62.481,76.092
4.1522,63.571,74.725
4.2296,61.408,74.746
4.45,65.345,76.53
4.529,63.405,76.382
4.4627,63.53,74.077
4.54,60.708,74.011
4.7707,64.858,76.405
4.8497,63.465,76.317
4.7731,63.85,73.853
4.8505,60.802,74.235
5.0913,64.788,77.18
5.1703,63.509,77.388
5.0836,63.986,74.121
5.1609,60.506,72.912
5.412,63.993,75.593
5.491,62.82,76.544
5.394,64.208,74.916
5.4713,61.805,74.853
5.7327,65.132,76.327
5.8117,62.874,76.261
5.7044,63.208,74.164
5.7818,60.548,73.743
6.0534,64.679,76.296
6.1324,63.309,76.988
6.0149,64.019,74.491
6.0922,61.257,73.99
6.374,64.881,76.495


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_291.csv <==
x,qOut,qIn
0.0395,62.676,76.223
0.11655,63.338,74.282
0.19389,60.906,74.249
0.28118,64.949,76.676
0.36018,63.301,76.446
0.42699,63.657,73.758
0.50433,60.765,74.057
0.60185,64.741,76.828
0.68085,63.322,76.852
0.73743,63.832,74.094
0.81477,60.805,73.96
0.92253,64.583,76.71
1.0015,63.168,76.746
1.0479,63.876,74.026
1.1252,60.966,73.906
1.2432,64.711,76.445
1.3222,63.232,76.76
1.3583,63.959,74.34
1.4356,61.12,73.798
1.5639,64.749,76.13
1.6429,63.064,76.689
1.6687,63.686,74.263
1.7461,60.995,73.976
1.8846,64.828,77.137
1.9636,63.155,77.318
1.9792,63.592,73.787
2.0565,60.728,73.511
2.2052,64.643,76.391
2.2842,63.213,76.177
2.2896,63.825,73.679
2.367,61.148,74.405
2.5259,65.196,77.4
2.6049,63.635,77.483
2.6001,63.66,74.108
2.6774,60.093,72.86
2.8466,63.939,75.603
2.9256,63.057,76.876
2.9105,64.352,74.57
2.9878,61.591,73.635
3.1673,65.007,76.347
3.2463,63.195,77.364
3.2209,63.761,74.76
3.2983,60.747,73.556
3.4879,64.23,75.778
3.5669,62.632,76.77
3.5314,63.677,74.921
3.6087,61.379,74.578
3.8086,65.224,76.682
3.8876,63.306,76.292
3.8418,63.488,73.456
3.9191,60.496,73.907
4.1293,64.703,76.92
4.2083,63.634,76.819
4.1522,64.44,73.943
4.2296,61.193,73.462
4.45,64.38,76.025
4.529,62.695,76.473
4.4627,63.747,74.646
4.54,61.456,75.158
4.7707,64.99,76.873
4.8497,62.74,75.917
4.7731,62.913,73.563
4.8505,60.356,74.504
5.0913,64.957,77.244
5.1703,63.879,76.319
5.0836,64.24,73.12
5.1609,60.797,73.528
5.412,64.542,76.469
5.491,63.425,77.184
5.394,64.251,75.353
5.4713,61.035,74.445
5.7327,64.257,76.007
5.8117,62.586,76.348
5.7044,63.535,74.199
5.7818,60.91,73.73
6.0534,64.892,76.074
6.1324,63.548,76.62
6.0149,64.347,74.678
6.0922,61.42,74.375
6.374,64.672,76.086


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_292.csv <==
x,qOut,qIn
0.0395,63.597,77.083
0.11655,63.839,74.106
0.19389,60.525,73.337
0.28118,64.076,75.714
0.36018,62.687,76.48
0.42699,63.823,74.63
0.50433,61.575,74.677
0.60185,65.29,77.061
0.68085,63.15,76.583
0.73743,63.151,73.479
0.81477,60.225,73.598
0.92253,64.557,76.882
1.0015,63.521,77.172
1.0479,64.284,73.908
1.1252,61.225,73.314
1.2432,64.746,76.257
1.3222,63.145,76.908
1.3583,63.758,74.297
1.4356,60.902,74.28
1.5639,64.721,77.567
1.6429,63.204,77.313
1.6687,63.738,73.531
1.7461,60.504,73.203
1.8846,64.198,76.294
1.9636,63.039,76.48
1.9792,64.413,73.923
2.0565,61.985,74.146
2.2052,65.223,76.475
2.2842,62.882,76.19
2.2896,63.256,74.122
2.367,60.902,74.804
2.5259,64.899,77.269
2.6049,62.983,76.346
2.6001,63.13,73.193
2.6774,60.385,74.017
2.8466,64.857,77.286
2.9256,63.777,76.687
2.9105,64.132,73.475
2.9878,60.739,73.828
3.1673,64.553,76.959
3.2463,63.442,77.31
3.2209,64.182,74.424
3.2983,60.832,73.302
3.4879,64.226,75.65
3.5669,62.887,76.829
3.5314,64.052,74.908
3.6087,61.48,73.963
3.8086,64.983,75.993
3.8876,63.055,76.706
3.8418,63.502,74.522
3.9191,60.735,73.924
4.1293,64.73,76.615
4.2083,63.303,76.814
4.1522,63.877,73.83
4.2296,60.75,73.962
4.45,64.481,76.694
4.529,63.192,76.79
4.4627,64.189,74.655
4.54,61.281,74.103
4.7707,64.557,75.56
4.8497,62.72,75.906
4.7731,63.648,74.525
4.8505,61.394,74.887
5.0913,65.225,76.87
5.1703,63.196,76.366
5.0836,63.33,73.879
5.1609,60.451,73.971
5.412,64.592,76.403
5.491,63.327,76.402
5.394,64.025,73.992
5.4713,61.153,74.178
5.7327,64.87,77.149
5.8117,63.24,77.294
5.7044,63.708,74.268
5.7818,60.686,73.704
6.0534,64.416,76.138
6.1324,62.992,76.02
6.0149,63.871,73.633
6.0922,61.306,74.33
6.374,65.244,77.184


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_293.csv <==
x,qOut,qIn
0.0395,62.723,76.986
0.11655,63.571,74.528
0.19389,60.707,73.517
0.28118,64.637,75.948
0.36018,63.444,76.687
0.42699,64.331,74.37
0.50433,61.226,73.893
0.60185,64.583,76.26
0.68085,62.967,77.045
0.73743,63.927,75.175
0.81477,61.147,74.213
0.92253,64.436,75.574
1.0015,62.517,75.668
1.0479,63.462,74.113
1.1252,61.358,74.801
1.2432,65.407,77.018
1.3222,63.464,76.513
1.3583,63.483,74.073
1.4356,60.502,74.456
1.5639,64.557,76.624
1.6429,63.21,76.051
1.6687,63.841,73.562
1.7461,60.952,73.967
1.8846,64.909,77.168
1.9636,63.562,77.228
1.9792,64.131,74.159
2.0565,60.903,73.898
2.2052,64.235,76.07
2.2842,62.62,75.9
2.2896,63.635,74.166
2.367,61.404,75
2.5259,65.369,77.067
2.6049,63.464,76.061
2.6001,63.445,73.439
2.6774,60.275,74.303
2.8466,64.437,76.697
2.9256,63.429,76.417
2.9105,64.308,74.479
2.9878,61.138,74.183
3.1673,64.47,75.748
3.2463,62.886,76.485
3.2209,63.882,75.098
3.2983,61.267,74.359
3.4879,64.78,75.989
3.5669,62.884,76.16
3.5314,63.531,74.194
3.6087,60.985,74.364
3.8086,64.914,76.822
3.8876,63.244,76.676
3.8418,63.728,74.047
3.9191,60.95,74.266
4.1293,64.755,76.454
4.2083,63.098,75.958
4.1522,63.588,74.006
4.2296,60.943,74.822
4.45,65.11,77.257
4.529,63.642,76.745
4.4627,63.796,73.475
4.54,60.289,73.092
4.7707,64.135,76.206
4.8497,63.218,76.999
4.7731,64.511,74.698
4.8505,61.691,74.152
5.0913,64.715,75.919
5.1703,62.572,75.908
5.0836,63.278,74.337
5.1609,60.976,74.851
5.412,65.028,76.996
5.491,63.268,76.965
5.394,63.491,74.436
5.4713,60.509,73.996
5.7327,64.551,76.303
5.8117,63.299,76.338
5.7044,64.018,73.566
5.7818,61.193,73.303
6.0534,65.169,76.334
6.1324,63.775,77.203
6.0149,64.08,74.851
6.0922,60.688,74.013
6.374,64.163,76.211


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_294.csv <==
x,qOut,qIn
0.0395,62.983,76.389
0.11655,64.023,74.668
0.19389,61.397,74.71
0.28118,64.826,76.095
0.36018,62.831,75.602
0.42699,63.418,73.791
0.50433,60.994,74.491
0.60185,65.088,77.095
0.68085,63.416,76.781
0.73743,63.662,74.241
0.81477,60.634,74.575
0.92253,64.462,76.754
1.0015,63.003,76.099
1.0479,63.723,73.504
1.1252,61.032,73.814
1.2432,65.053,76.465
1.3222,63.62,76.85
1.3583,64.072,74.541
1.4356,61.058,74.1
1.5639,64.654,76.469
1.6429,62.947,76.399
1.6687,63.411,73.406
1.7461,60.564,73.478
1.8846,64.739,77.153
1.9636,63.587,77.86
1.9792,64.164,74.692
2.0565,60.813,73.82
2.2052,64.129,76.297
2.2842,62.61,76.228
2.2896,63.676,73.839
2.367,61.217,74.2
2.5259,65.245,76.54
2.6049,63.739,76.586
2.6001,64.203,74.125
2.6774,61.03,73.786
2.8466,64.419,76.339
2.9256,62.722,76.713
2.9105,63.636,74.497
2.9878,61.277,74.431
3.1673,64.951,76.537
3.2463,62.883,75.953
3.2209,63.144,73.309
3.2983,60.709,74.203
3.4879,65.212,77.444
3.5669,63.824,77.046
3.5314,63.775,73.429
3.6087,60.271,73.158
3.8086,64.253,76.887
3.8876,63.313,77.641
3.8418,64.193,74.291
3.9191,61.014,73.674
4.1293,64.454,76.768
4.2083,62.985,76.93
4.1522,63.944,73.913
4.2296,61.187,73.407
4.45,64.812,75.811
4.529,63.185,76.496
4.4627,63.948,74.762
4.54,61.413,74.645
4.7707,65.019,76.939
4.8497,62.928,76.798
4.7731,63.05,73.677
4.8505,60.146,73.628
5.0913,64.55,76.778
5.1703,63.644,76.988
5.0836,64.449,73.774
5.1609,61.182,73.006
5.412,64.626,76.394
5.491,63.199,77.491
5.394,64.085,74.676
5.4713,61.145,74.036
5.7327,64.425,76.352
5.8117,62.586,76.119
5.7044,63.396,73.774
5.7818,60.934,74.568
6.0534,65.06,77.115
6.1324,63.595,76.348
6.0149,64.016,73.698
6.0922,60.773,74.177
6.374,64.371,76.448


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_295.csv <==
x,qOut,qIn
0.0395,63.002,76.637
0.11655,63.911,74.077
0.19389,61.205,74.286
0.28118,64.707,76.632
0.36018,62.826,76.587
0.42699,63.356,74.685
0.50433,60.795,74.695
0.60185,64.867,76.59
0.68085,63.314,76.247
0.73743,63.64,73.29
0.81477,60.61,73.234
0.92253,64.842,76.584
1.0015,63.854,77.533
1.0479,64.457,74.998
1.1252,60.952,73.877
1.2432,64.114,76.16
1.3222,62.566,76.826
1.3583,63.62,74.179
1.4356,61.036,73.487
1.5639,64.899,76.083
1.6429,63.409,76.661
1.6687,64.085,74.498
1.7461,61.302,74.518
1.8846,64.874,76.6
1.9636,62.994,76.081
1.9792,63.338,73.867
2.0565,60.404,74.571
2.2052,64.597,76.86
2.2842,63.548,76.921
2.2896,64.362,74.482
2.367,60.969,73.193
2.5259,64.179,75.262
2.6049,62.736,76.392
2.6001,64.139,74.958
2.6774,61.884,74.996
2.8466,65.097,76.598
2.9256,62.594,75.828
2.9105,62.918,73.682
2.9878,60.558,74.575
3.1673,64.902,76.891
3.2463,63.44,76.263
3.2209,63.876,73.917
3.2983,61.023,74.28
3.4879,64.889,76.899
3.5669,63.284,76.705
3.5314,63.614,73.967
3.6087,60.686,74.05
3.8086,64.765,76.706
3.8876,63.48,76.766
3.8418,63.935,73.742
3.9191,60.708,73.42
4.1293,64.591,76.788
4.2083,63.47,77.478
4.1522,64.277,74.399
4.2296,60.998,73.315
4.45,64.237,75.634
4.529,62.678,76.694
4.4627,63.797,75.047
4.54,61.429,74.61
4.7707,65.093,76.634
4.8497,63.089,76.527
4.7731,63.375,73.582
4.8505,60.521,73.219
5.0913,64.673,76.268
5.1703,63.479,76.953
5.0836,64.264,74.421
5.1609,61.368,74.155
5.412,64.742,76.906
5.491,62.791,77.029
5.394,63.242,73.925
5.4713,60.539,73.755
5.7327,64.699,76.944
5.8117,63.413,76.824
5.7044,64.02,73.497
5.7818,61.031,73.689
6.0534,64.878,76.975
6.1324,63.492,76.925
6.0149,64.06,73.67
6.0922,60.88,73.439
6.374,64.442,76.456


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_296.csv <==
x,qOut,qIn
0.0395,63.165,76.264
0.11655,64.258,74.275
0.19389,61.651,74.71
0.28118,64.977,77.149
0.36018,62.818,76.673
0.42699,63.293,74.18
0.50433,60.657,74.387
0.60185,64.514,76.362
0.68085,62.888,75.72
0.73743,63.676,73.554
0.81477,61.435,74.577
0.92253,65.543,77.211
1.0015,63.657,76.307
1.0479,63.445,73.517
1.1252,60.282,74.454
1.2432,64.532,77.148
1.3222,63.456,76.521
1.3583,63.98,73.768
1.4356,60.563,73.738
1.5639,64.305,76.381
1.6429,63.3,77.394
1.6687,64.477,75.022
1.7461,61.404,73.416
1.8846,64.38,75.394
1.9636,62.482,76.091
1.9792,63.59,74.705
2.0565,61.545,75.214
2.2052,65.381,76.71
2.2842,63.206,75.834
2.2896,63.181,73.425
2.367,60.249,73.955
2.5259,64.586,76.974
2.6049,63.537,77.441
2.6001,64.29,74.979
2.6774,61.158,74.036
2.8466,64.438,75.763
2.9256,62.684,75.993
2.9105,63.51,73.937
2.9878,61.147,73.88
3.1673,65.384,76.695
3.2463,63.871,77.15
3.2209,63.968,74.148
3.2983,60.544,73.525
3.4879,64.204,76.357
3.5669,62.908,76.844
3.5314,63.841,74.273
3.6087,61.075,73.924
3.8086,64.748,76.458
3.8876,63.127,76.94
3.8418,63.774,74.586
3.9191,60.982,74.127
4.1293,64.688,76.48
4.2083,63.025,76.798
4.1522,63.659,74.214
4.2296,61.024,73.714
4.45,65.017,76.317
4.529,63.47,76.517
4.4627,63.842,73.613
4.54,60.915,73.761
4.7707,64.903,77.056
4.8497,63.488,77.279
4.7731,63.796,74.15
4.8505,60.416,73.421
5.0913,64.117,76.212
5.1703,62.963,76.95
5.0836,64.032,74.533
5.1609,61.236,74.014
5.412,64.805,76.07
5.491,63.159,76.499
5.394,63.834,74.561
5.4713,60.993,73.845
5.7327,64.717,75.805
5.8117,63.158,76.677
5.7044,63.827,74.954
5.7818,60.946,74.392
6.0534,64.627,76.554
6.1324,63.04,76.981
6.0149,63.728,74.204
6.0922,60.753,73.349
6.374,64.496,75.736


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_297.csv <==
x,qOut,qIn
0.0395,63.584,76.923
0.11655,63.248,73.767
0.19389,59.729,73.42
0.28118,63.979,76.402
0.36018,63.369,77.292
0.42699,64.725,74.612
0.50433,61.574,73.164
0.60185,64.602,75.652
0.68085,62.878,76.971
0.73743,64.084,74.982
0.81477,61.578,74.351
0.92253,64.732,76.143
1.0015,62.461,75.764
1.0479,63.2,73.86
1.1252,61.091,75.046
1.2432,65.218,77.117
1.3222,63.348,75.958
1.3583,63.486,73.603
1.4356,60.634,74.44
1.5639,64.769,77.056
1.6429,63.393,76.457
1.6687,63.86,73.509
1.7461,60.848,74.039
1.8846,64.708,76.967
1.9636,63.319,76.649
1.9792,63.939,73.832
2.0565,60.954,73.96
2.2052,64.631,76.521
2.2842,63.105,76.38
2.2896,63.799,73.925
2.367,61.019,74.147
2.5259,64.772,76.911
2.6049,63.139,77.142
2.6001,63.65,74.516
2.6774,60.752,74.279
2.8466,64.552,76.781
2.9256,63.06,76.324
2.9105,63.78,73.19
2.9878,61.015,73.428
3.1673,65.036,76.56
3.2463,63.703,76.666
3.2209,64.284,74.019
3.2983,61.138,74.443
3.4879,64.441,77.197
3.5669,62.632,76.496
3.5314,63.366,73.701
3.6087,60.723,74.261
3.8086,64.619,76.544
3.8876,63.119,76.095
3.8418,63.881,73.87
3.9191,61.327,74.687
4.1293,65.13,77.403
4.2083,63.272,76.384
4.1522,63.481,73.332
4.2296,60.545,74.198
4.45,64.602,76.891
4.529,63.307,76.237
4.4627,63.977,73.864
4.54,61.102,74.596
4.7707,64.878,76.941
4.8497,63.308,76.497
4.7731,63.775,73.805
4.8505,60.704,73.616
5.0913,64.489,76.132
5.1703,63.159,76.779
5.0836,64.036,74.753
5.1609,61.323,74.153
5.412,64.862,76.341
5.491,62.964,76.375
5.394,63.354,73.63
5.4713,60.551,74.024
5.7327,64.722,77.447
5.8117,63.499,77.505
5.7044,64.123,74.238
5.7818,60.903,73.305
6.0534,64.278,75.51
6.1324,62.723,76.037
6.0149,63.724,74.302
6.0922,61.555,74.886
6.374,65.576,77.38


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_298.csv <==
x,qOut,qIn
0.0395,62.817,76.621
0.11655,63.709,74.353
0.19389,61.204,74.104
0.28118,65.086,76.553
0.36018,63.404,76.396
0.42699,63.818,73.624
0.50433,60.867,73.783
0.60185,64.723,76.575
0.68085,63.277,76.828
0.73743,63.906,74.241
0.81477,60.918,74.14
0.92253,64.483,76.854
1.0015,62.861,76.478
1.0479,63.621,73.639
1.1252,60.91,74.309
1.2432,64.738,76.821
1.3222,63.199,76.321
1.3583,63.892,74.292
1.4356,61.151,74.814
1.5639,64.85,76.661
1.6429,63.105,75.745
1.6687,63.62,73.29
1.7461,60.84,74.063
1.8846,64.851,76.86
1.9636,63.451,77.069
1.9792,64.038,74.955
2.0565,60.996,74.685
2.2052,64.389,76.541
2.2842,62.603,75.939
2.2896,63.408,73.124
2.367,60.975,73.496
2.5259,65.176,76.772
2.6049,63.753,76.765
2.6001,64.208,73.896
2.6774,61.27,74.651
2.8466,64.657,77.401
2.9256,62.601,76.155
2.9105,62.932,73.166
2.9878,60.419,74.306
3.1673,64.945,77.462
3.2463,63.779,76.639
3.2209,64.035,73.098
3.2983,60.679,73.472
3.4879,64.608,77.081
3.5669,63.541,77.2
3.5314,64.193,74.065
3.6087,60.788,73.941
3.8086,64.24,76.721
3.8876,62.947,76.806
3.8418,64.04,74.371
3.9191,61.147,73.929
4.1293,64.572,75.804
4.2083,62.95,76.32
4.1522,63.998,74.718
4.2296,61.587,74.395
4.45,65.061,76.254
4.529,62.877,76.169
4.4627,63.224,74.085
4.54,60.784,74.789
4.7707,65.02,77.083
4.8497,63.429,76.173
4.7731,63.595,73.375
4.8505,60.41,74.002
5.0913,64.532,77.107
5.1703,63.534,77.293
5.0836,64.381,74.453
5.1609,61.142,73.456
5.412,64.336,75.439
5.491,62.679,76.136
5.394,63.731,74.539
5.4713,61.527,74.536
5.7327,65.379,76.819
5.8117,63.326,76.687
5.7044,63.256,73.566
5.7818,60.128,73.493
6.0534,64.34,76.907
6.1324,63.354,77.375
6.0149,64.268,74.517
6.0922,61.186,73.845
6.374,64.503,76.178


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_299.csv <==
x,qOut,qIn
0.0395,63.649,76.389
0.11655,63.547,73.538
0.19389,60.274,73.399
0.28118,64.421,76.772
0.36018,63.432,77.798
0.42699,64.224,74.875
0.50433,61.021,73.662
0.60185,64.344,76.127
0.68085,62.744,76.448
0.73743,63.664,73.965
0.81477,61.096,74.027
0.92253,65.111,76.563
1.0015,63.662,76.83
1.0479,64.159,74.126
1.1252,60.954,73.424
1.2432,64.409,75.82
1.3222,62.851,76.433
1.3583,63.767,74.652
1.4356,61.227,74.89
1.5639,64.859,77.178
1.6429,62.917,76.538
1.6687,63.271,73.65
1.7461,60.383,73.942
1.8846,64.477,76.386
1.9636,63.318,76.591
1.9792,64.285,74.55
2.0565,61.574,74.252
2.2052,65.078,76.474
2.2842,63.142,76.346
2.2896,63.516,73.662
2.367,60.725,73.805
2.5259,64.777,76.786
2.6049,63.391,77.012
2.6001,63.929,74.28
2.6774,60.876,74.224
2.8466,64.509,76.677
2.9256,62.975,76.324
2.9105,63.679,73.7
2.9878,60.885,73.838
3.1673,64.844,76.349
3.2463,63.494,76.613
3.2209,64.103,74.626
3.2983,61,74.603
3.4879,64.504,76.721
3.5669,62.902,76.547
3.5314,63.669,74.071
3.6087,60.784,73.749
3.8086,64.55,75.607
3.8876,63.186,76.037
3.8418,64.204,74.703
3.9191,61.607,74.826
4.1293,64.991,76.749
4.2083,62.84,76.596
4.1522,63.218,74.173
4.2296,60.483,74.02
4.45,64.482,76.369
4.529,63.075,76.416
4.4627,63.957,74.103
4.54,61.482,74.186
4.7707,65.213,76.638
4.8497,63.236,76.699
4.7731,63.393,74.231
4.8505,60.716,74.173
5.0913,64.935,76.933
5.1703,63.448,76.981
5.0836,63.575,73.314
5.1609,60.367,72.751
5.412,64.668,77.076
5.491,63.846,77.801
5.394,64.486,73.649
5.4713,60.809,72.973
5.7327,64.04,76.614
5.8117,62.784,77.457
5.7044,64.083,74.798
5.7818,61.41,73.937
6.0534,64.616,75.786
6.1324,62.595,76.004
6.0149,63.367,74.226
6.0922,61.215,74.675
6.374,65.433,76.88


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_300.csv <==
x,qOut,qIn
0.0395,62.825,75.976
0.11655,63.976,75.13
0.19389,61.722,75.341
0.28118,65.327,76.543
0.36018,63.061,76.066
0.42699,62.997,73.585
0.50433,60.064,73.638
0.60185,64.593,76.679
0.68085,63.783,77.015
0.73743,64.583,74.333
0.81477,61.161,73.732
0.92253,64.367,75.952
1.0015,62.856,76.715
1.0479,63.901,74.729
1.1252,61.178,74.027
1.2432,64.679,76.004
1.3222,62.93,76.156
1.3583,63.68,74.467
1.4356,61.027,75.025
1.5639,64.786,76.811
1.6429,63.087,76.524
1.6687,63.678,74.536
1.7461,60.797,74.241
1.8846,64.557,75.777
1.9636,63.083,75.798
1.9792,64.024,74.095
2.0565,61.551,74.19
2.2052,65.276,76.601
2.2842,63.324,76.709
2.2896,63.54,74.177
2.367,60.631,74.454
2.5259,64.454,76.92
2.6049,62.883,76.37
2.6001,63.541,73.683
2.6774,60.845,74.226
2.8466,64.899,76.785
2.9256,63.516,76.029
2.9105,64.069,73.457
2.9878,60.993,74.353
3.1673,64.663,77.172
3.2463,63.174,77.019
3.2209,63.925,74.507
3.2983,60.958,74.207
3.4879,64.292,75.934
3.5669,62.51,75.712
3.5314,63.512,73.97
3.6087,61.535,74.706
3.8086,65.634,77.032
3.8876,63.571,76.13
3.8418,63.304,73.275
3.9191,60.313,74.161
4.1293,64.669,77.401
4.2083,63.496,77.135
4.1522,63.863,73.914
4.2296,60.556,73.619
4.45,64.377,76.53
4.529,63.246,76.974
4.4627,64.12,74.095
4.54,61.088,73.629
4.7707,64.736,76.655
4.8497,63.333,77.09
4.7731,64.139,74.121
4.8505,61.048,73.598
5.0913,64.419,75.984
5.1703,62.821,76.144
5.0836,63.879,74.376
5.1609,61.426,74.9
5.412,64.947,76.906
5.491,62.872,76.296
5.394,63.276,74.078
5.4713,60.638,74.514
5.7327,64.716,76.486
5.8117,63.259,75.829
5.7044,63.859,73.71
5.7818,61.064,74.78
6.0534,65.019,77.427
6.1324,63.529,76.663
6.0149,63.938,73.755
6.0922,60.655,73.805
6.374,64.195,75.739


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_301.csv <==
x,qOut,qIn
0.0395,63.533,77.45
0.11655,64.072,74.474
0.19389,60.706,73.56
0.28118,64.172,76.537
0.36018,62.81,77.336
0.42699,63.81,74.429
0.50433,60.995,73.533
0.60185,64.634,75.906
0.68085,63.122,76.299
0.73743,64.012,74.15
0.81477,61.357,74.218
0.92253,64.98,76.913
1.0015,63.135,77.36
1.0479,63.605,74.673
1.1252,60.755,73.941
1.2432,64.432,76.111
1.3222,62.786,76.034
1.3583,63.575,73.47
1.4356,61.237,74.104
1.5639,65.482,77.277
1.6429,63.889,76.711
1.6687,63.867,73.456
1.7461,60.4,73.88
1.8846,64.143,76.977
1.9636,62.943,77.12
1.9792,63.964,74.446
2.0565,61.238,74.005
2.2052,64.696,76.055
2.2842,62.843,75.885
2.2896,63.465,74.138
2.367,61.144,75.028
2.5259,65.41,77.204
2.6049,63.75,76.426
2.6001,63.588,73.298
2.6774,60.023,73.112
2.8466,64.162,76.233
2.9256,63.49,77.317
2.9105,64.677,75.135
2.9878,61.407,74.02
3.1673,64.283,75.79
3.2463,62.443,76.382
3.2209,63.577,74.72
3.2983,61.21,74.249
3.4879,64.924,75.984
3.5669,63.096,76.597
3.5314,63.713,74.879
3.6087,61.194,74.741
3.8086,65.004,76.685
3.8876,63.107,75.865
3.8418,63.394,73.094
3.9191,60.633,73.864
4.1293,64.946,76.795
4.2083,63.764,76.913
4.1522,64.234,74.51
4.2296,60.946,74.139
4.45,64.362,76.438
4.529,62.773,76.549
4.4627,63.558,73.973
4.54,60.838,73.93
4.7707,64.785,76.623
4.8497,63.392,76.979
4.7731,64.082,74.317
4.8505,61.122,73.696
5.0913,64.619,76.301
5.1703,62.903,76.54
5.0836,63.657,73.927
5.1609,61.164,74.092
5.412,65.031,77.136
5.491,63.225,76.848
5.394,63.505,73.519
5.4713,60.666,73.961
5.7327,64.679,77.272
5.8117,63.233,76.707
5.7044,63.741,73.568
5.7818,60.906,74.138
6.0534,64.9,76.799
6.1324,63.477,76.518
6.0149,63.848,73.561
6.0922,60.744,73.208
6.374,64.729,76.517


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_302.csv <==
x,qOut,qIn
0.0395,63.178,76.055
0.11655,63.561,73.546
0.19389,60.738,73.915
0.28118,64.766,76.396
0.36018,63.37,76.344
0.42699,63.943,73.991
0.50433,61.077,74.514
0.60185,64.761,77.474
0.68085,63.033,76.996
0.73743,63.428,73.865
0.81477,60.489,73.981
0.92253,64.436,76.385
1.0015,63.148,76.23
1.0479,63.973,74.077
1.1252,61.35,74.359
1.2432,65.307,76.739
1.3222,63.692,76.423
1.3583,63.814,73.706
1.4356,60.413,73.524
1.5639,64.283,76.243
1.6429,63.242,77.471
1.6687,64.239,75.5
1.7461,61.159,73.98
1.8846,64.32,75.422
1.9636,62.533,76.111
1.9792,63.474,74.456
2.0565,61.098,74.149
2.2052,65.211,76.344
2.2842,63.682,76.844
2.2896,64.01,74.579
2.367,60.738,73.896
2.5259,64.325,76.074
2.6049,62.91,76.775
2.6001,63.887,74.661
2.6774,61.181,74.048
2.8466,64.755,76.374
2.9256,63.001,76.765
2.9105,63.725,74.337
2.9878,61.177,74.226
3.1673,64.953,76.314
3.2463,63.133,75.653
3.2209,63.543,73.597
3.2983,60.941,74.798
3.4879,65.135,77.279
3.5669,63.622,76.866
3.5314,63.724,73.975
3.6087,60.233,73.311
3.8086,64.029,76.032
3.8876,63.026,76.853
3.8418,64.272,74.612
3.9191,61.549,74.212
4.1293,64.89,76.38
4.2083,62.957,76.326
4.1522,63.594,73.973
4.2296,60.902,74.245
4.45,64.7,76.521
4.529,63.089,76.301
4.4627,63.818,74.345
4.54,61.165,74.772
4.7707,64.81,76.868
4.8497,62.942,76.09
4.7731,63.409,73.849
4.8505,60.798,74.776
5.0913,64.971,76.447
5.1703,63.555,75.547
5.0836,63.927,73.453
5.1609,60.823,74.127
5.412,64.79,77.098
5.491,63.553,77.522
5.394,64.096,74.921
5.4713,60.578,73.907
5.7327,63.753,75.587
5.8117,62.315,76.099
5.7044,63.772,74.645
5.7818,61.727,74.655
6.0534,65.505,76.325
6.1324,63.406,75.915
6.0149,63.585,74.073
6.0922,60.896,74.895
6.374,64.88,76.958


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_303.csv <==
x,qOut,qIn
0.0395,63.297,76.512
0.11655,63.945,73.547
0.19389,60.996,73.54
0.28118,64.899,76.678
0.36018,63.568,76.907
0.42699,64.106,74.259
0.50433,60.749,74.164
0.60185,64.155,76.489
0.68085,62.738,76.834
0.73743,63.868,74.671
0.81477,61.152,74.094
0.92253,64.576,76.16
1.0015,62.79,76.401
1.0479,63.769,74.433
1.1252,61.552,74.703
1.2432,65.285,76.523
1.3222,63.135,75.322
1.3583,63.321,72.905
1.4356,60.81,74.692
1.5639,65.156,77.828
1.6429,63.63,76.909
1.6687,63.708,73.573
1.7461,60.339,73.625
1.8846,64.077,76.47
1.9636,62.84,76.334
1.9792,63.914,74.062
2.0565,61.504,74.668
2.2052,65.24,77.215
2.2842,63.265,76.817
2.2896,63.397,73.765
2.367,60.509,73.797
2.5259,64.634,76.757
2.6049,63.34,76.584
2.6001,63.95,73.481
2.6774,61.1,73.672
2.8466,65.06,77.128
2.9256,63.618,77.108
2.9105,63.905,73.532
2.9878,60.501,73.457
3.1673,64.195,76.976
3.2463,63.029,77.243
3.2209,64.096,74.236
3.2983,61.196,73.916
3.4879,64.52,76.303
3.5669,62.756,76.066
3.5314,63.675,73.832
3.6087,61.337,74.68
3.8086,65.205,76.914
3.8876,63.313,75.948
3.8418,63.539,73.742
3.9191,60.645,74.664
4.1293,64.636,76.99
4.2083,63.208,76.581
4.1522,63.816,74.021
4.2296,60.897,73.8
4.45,64.616,76.232
4.529,63.083,76.51
4.4627,63.79,74.552
4.54,61.226,74.816
4.7707,65.113,76.869
4.8497,63.333,76.305
4.7731,63.45,73.19
4.8505,60.279,73.075
5.0913,64.515,76.623
5.1703,63.653,77.752
5.0836,64.542,75.091
5.1609,61.22,74.085
5.412,64.213,76.262
5.491,62.41,76.263
5.394,63.424,73.895
5.4713,61.054,74.069
5.7327,65.148,76.099
5.8117,63.661,76.327
5.7044,64.142,74.469
5.7818,61.196,74.206
6.0534,64.764,76.696
6.1324,62.951,77.039
6.0149,63.362,74.178
6.0922,60.538,73.83
6.374,64.596,76.571


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_304.csv <==
x,qOut,qIn
0.0395,63.111,76.642
0.11655,63.707,74.675
0.19389,60.851,73.944
0.28118,64.522,75.804
0.36018,62.937,76.347
0.42699,63.789,74.235
0.50433,61.177,74.221
0.60185,64.906,76.876
0.68085,63.141,76.804
0.73743,63.665,74.036
0.81477,60.84,73.961
0.92253,64.525,76.372
1.0015,62.861,76.346
1.0479,63.628,74.246
1.1252,61.302,74.805
1.2432,65.263,77.193
1.3222,63.333,76.431
1.3583,63.32,73.143
1.4356,60.358,73.464
1.5639,64.734,76.99
1.6429,63.704,77.098
1.6687,64.24,73.868
1.7461,60.959,73.653
1.8846,64.544,77.023
1.9636,63.133,77.344
1.9792,63.828,73.882
2.0565,60.782,73.158
2.2052,64.473,76.225
2.2842,63.122,76.754
2.2896,64.028,74.035
2.367,61.294,74.229
2.5259,64.915,77.078
2.6049,63.149,76.612
2.6001,63.597,73.744
2.6774,60.574,74.048
2.8466,64.375,76.53
2.9256,63.048,76.621
2.9105,64.044,74.628
2.9878,61.405,74.303
3.1673,64.904,75.901
3.2463,62.965,75.907
3.2209,63.444,74.231
3.2983,60.949,74.586
3.4879,65.134,76.968
3.5669,63.554,77.104
3.5314,63.639,74.125
3.6087,60.268,73.227
3.8086,64.233,76.252
3.8876,63.263,77.077
3.8418,64.314,74.307
3.9191,61.318,73.827
4.1293,64.745,76.406
4.2083,63.125,76.826
4.1522,63.958,74.405
4.2296,61.084,73.744
4.45,64.508,75.745
4.529,62.766,76.416
4.4627,63.7,74.906
4.54,61.434,74.755
4.7707,65.138,76.599
4.8497,62.974,76.204
4.7731,63.038,73.667
4.8505,60.312,74.245
5.0913,64.867,77.221
5.1703,63.849,76.822
5.0836,64.275,73.31
5.1609,60.746,72.848
5.412,64.363,75.747
5.491,63.268,76.93
5.394,64.301,75.441
5.4713,61.331,74.924
5.7327,64.47,76.496
5.8117,62.498,76.641
5.7044,63.151,74.404
5.7818,60.408,73.608
6.0534,64.576,75.921
6.1324,63.522,76.667
6.0149,64.546,74.436
6.0922,61.642,74.14
6.374,64.982,76.307


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_305.csv <==
x,qOut,qIn
0.0395,63.114,76.66
0.11655,63.995,74.207
0.19389,61.321,73.986
0.28118,64.965,76.886
0.36018,63.127,76.718
0.42699,63.408,73.778
0.50433,60.464,74.201
0.60185,64.555,76.582
0.68085,63.357,76.453
0.73743,64.016,74.272
0.81477,60.838,73.88
0.92253,64.551,76.225
1.0015,63.3,77.317
1.0479,64.193,75.085
1.1252,61.045,73.615
1.2432,64.3,75.586
1.3222,62.679,76.489
1.3583,63.837,74.762
1.4356,61.479,74.389
1.5639,65.1,76.293
1.6429,63.089,76.317
1.6687,63.524,74.197
1.7461,60.94,74.348
1.8846,64.897,76.449
1.9636,63.199,76.212
1.9792,63.581,74.068
2.0565,60.831,74.487
2.2052,64.931,76.903
2.2842,63.483,76.693
2.2896,63.782,73.677
2.367,60.489,73.363
2.5259,64.363,76.664
2.6049,63.283,77.391
2.6001,64.282,74.709
2.6774,61.311,73.961
2.8466,64.571,75.767
2.9256,62.751,75.725
2.9105,63.538,73.765
2.9878,61.067,74.453
3.1673,65.149,77.307
3.2463,63.591,77.122
3.2209,63.857,74.378
3.2983,60.43,74.079
3.4879,63.902,76.057
3.5669,62.568,76.189
3.5314,63.914,74.5
3.6087,61.718,74.441
3.8086,65.42,75.807
3.8876,63.353,75.42
3.8418,63.561,73.914
3.9191,60.941,75.063
4.1293,65.013,77.608
4.2083,63.298,76.949
4.1522,63.385,74.025
4.2296,60.034,73.912
4.45,63.973,76.27
4.529,63.025,76.143
4.4627,64.377,74.112
4.54,61.737,74.378
4.7707,65.175,76.172
4.8497,63.292,76.242
4.7731,63.936,74.82
4.8505,61.164,74.751
5.0913,64.56,75.811
5.1703,62.582,75.412
5.0836,63.334,74.267
5.1609,61.076,75.042
5.412,65.15,76.925
5.491,63.347,76.655
5.394,63.509,74.245
5.4713,60.524,73.987
5.7327,64.515,76.387
5.8117,63.179,76.431
5.7044,63.906,73.968
5.7818,61.196,74.192
6.0534,65.113,77.1
6.1324,63.526,76.956
6.0149,63.83,73.71
6.0922,60.65,73.442
6.374,64.423,76.179


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_306.csv <==
x,qOut,qIn
0.0395,63.287,76.815
0.11655,63.497,73.652
0.19389,60.529,74.11
0.28118,64.65,77.404
0.36018,63.4,76.866
0.42699,63.884,73.308
0.50433,60.696,73.178
0.60185,64.583,76.565
0.68085,63.45,77.34
0.73743,64.272,74.34
0.81477,61.203,73.767
0.92253,64.59,76.785
1.0015,62.899,76.657
1.0479,63.61,73.579
1.1252,60.82,73.858
1.2432,64.71,76.592
1.3222,63.317,76.589
1.3583,64.055,74.244
1.4356,61.141,74.266
1.5639,64.635,76.605
1.6429,62.882,76.659
1.6687,63.536,74.462
1.7461,60.897,74.465
1.8846,64.82,76.459
1.9636,63.25,76.098
1.9792,63.743,73.595
2.0565,60.867,73.834
2.2052,64.925,76.822
2.2842,63.635,77.011
2.2896,64.139,74.342
2.367,60.808,74.077
2.5259,64.226,76.276
2.6049,62.762,76.404
2.6001,63.785,74.353
2.6774,61.152,74.293
2.8466,64.871,76.194
2.9256,63.227,75.978
2.9105,63.898,73.994
2.9878,61.098,74.439
3.1673,64.722,76.716
3.2463,62.98,76.816
3.2209,63.645,74.966
3.2983,61,74.782
3.4879,64.643,76.032
3.5669,62.784,75.588
3.5314,63.35,73.588
3.6087,60.987,74.01
3.8086,65.422,77.103
3.8876,64.002,77.008
3.8418,63.991,73.815
3.9191,60.476,73.8
4.1293,64.205,76.741
4.2083,63.004,76.772
4.1522,63.917,73.954
4.2296,61.024,73.758
4.45,64.653,76.516
4.529,63.119,77.084
4.4627,63.918,74.602
4.54,61.238,73.881
4.7707,64.82,75.99
4.8497,62.954,75.868
4.7731,63.429,73.308
4.8505,60.877,74.161
5.0913,65.151,78.025
5.1703,63.714,77.763
5.0836,63.807,73.71
5.1609,60.106,73.293
5.412,63.602,76.426
5.491,62.523,76.607
5.394,64.138,74.339
5.4713,62.004,74.848
5.7327,65.478,76.582
5.8117,63.171,75.626
5.7044,63.454,73.723
5.7818,61.022,74.659
6.0534,65.097,76.838
6.1324,63.288,76.057
6.0149,63.538,73.536
6.0922,60.836,74.213
6.374,64.897,77.16


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_307.csv <==
x,qOut,qIn
0.0395,63.436,76.635
0.11655,63.992,74.564
0.19389,60.915,73.929
0.28118,64.51,76.059
0.36018,62.982,76.776
0.42699,63.785,74.775
0.50433,61.102,74.097
0.60185,64.837,76.24
0.68085,63.14,76.676
0.73743,63.628,74.202
0.81477,60.821,73.855
0.92253,64.863,76.518
1.0015,63.508,76.602
1.0479,64.001,73.803
1.1252,60.736,73.895
1.2432,64.466,76.759
1.3222,63.263,76.782
1.3583,64.255,74.18
1.4356,61.062,73.727
1.5639,64.135,75.652
1.6429,62.439,76.54
1.6687,63.802,75.753
1.7461,61.816,75.592
1.8846,65.158,76.362
1.9636,62.505,75.034
1.9792,62.624,72.471
2.0565,60.415,73.982
2.2052,65.346,77.684
2.2842,64.245,77.086
2.2896,64.294,74.032
2.367,60.716,74.539
2.5259,64.249,77.09
2.6049,62.847,76.453
2.6001,63.552,73.501
2.6774,60.724,73.735
2.8466,64.897,76.726
2.9256,63.806,76.83
2.9105,64.435,73.913
2.9878,61.156,73.756
3.1673,64.566,76.575
3.2463,63.021,76.711
3.2209,63.807,74.355
3.2983,60.971,74.206
3.4879,64.596,76.08
3.5669,62.975,76.211
3.5314,63.671,74.44
3.6087,60.976,74.319
3.8086,64.88,76.529
3.8876,63.331,76.735
3.8418,63.781,74.382
3.9191,60.671,74.011
4.1293,64.442,76.092
4.2083,63.128,76.748
4.1522,64.042,74.771
4.2296,61.21,73.83
4.45,64.771,75.856
4.529,63.094,76.41
4.4627,63.802,74.397
4.54,61.111,74.084
4.7707,64.855,76.138
4.8497,63.139,76.756
4.7731,63.613,74.783
4.8505,60.766,74.198
5.0913,64.616,76.65
5.1703,63.096,76.954
5.0836,63.687,74.187
5.1609,60.748,73.724
5.412,64.665,76.266
5.491,63.391,76.626
5.394,64.214,74.072
5.4713,61.289,73.69
5.7327,64.837,76.319
5.8117,63.172,76.781
5.7044,63.81,74.533
5.7818,60.962,74.37
6.0534,64.562,76.357
6.1324,62.855,76.099
6.0149,63.513,74.046
6.0922,60.828,74.351
6.374,64.849,76.39


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_308.csv <==
x,qOut,qIn
0.0395,62.701,75.559
0.11655,63.448,73.835
0.19389,61.262,74.615
0.28118,65.391,76.933
0.36018,63.532,76.63
0.42699,63.559,74.118
0.50433,60.624,74.327
0.60185,64.648,76.871
0.68085,63.176,76.252
0.73743,63.611,73.11
0.81477,60.742,73.465
0.92253,64.923,77.175
1.0015,63.718,77.56
1.0479,64.125,74.296
1.1252,60.76,73.827
1.2432,64.239,76.392
1.3222,62.806,76.427
1.3583,63.673,73.721
1.4356,60.952,73.936
1.5639,64.968,77.124
1.6429,63.648,77.142
1.6687,64.204,74.174
1.7461,60.845,74.008
1.8846,64.153,76.139
1.9636,62.653,76.097
1.9792,63.862,74.489
2.0565,61.551,74.557
2.2052,65.216,75.829
2.2842,63.201,75.486
2.2896,63.511,73.969
2.367,60.872,74.67
2.5259,64.911,77.241
2.6049,63.259,77.409
2.6001,63.503,74.534
2.6774,60.341,73.625
2.8466,64.138,76.018
2.9256,62.866,76.331
2.9105,63.901,74.059
2.9878,61.467,74.3
3.1673,65.455,76.74
3.2463,63.77,76.617
3.2209,63.882,74.038
3.2983,60.545,73.731
3.4879,64.291,76.344
3.5669,63.033,77.055
3.5314,64.009,75.034
3.6087,61.225,74.306
3.8086,64.669,75.816
3.8876,62.839,76.298
3.8418,63.51,74.436
3.9191,61.035,73.717
4.1293,65.17,76.131
4.2083,63.635,76.765
4.1522,63.867,74.164
4.2296,60.708,73.91
4.45,64.591,76.774
4.529,63.278,77.119
4.4627,63.857,74.184
4.54,60.565,73.154
4.7707,64.187,75.85
4.8497,62.994,77.292
4.7731,64.194,75.224
4.8505,61.54,74.086
5.0913,64.8,76.051
5.1703,62.715,76.212
5.0836,63.278,74.058
5.1609,60.827,74.534
5.412,65.097,76.823
5.491,63.68,76.426
5.394,63.982,73.907
5.4713,60.638,73.763
5.7327,64.42,76.105
5.8117,63.278,76.623
5.7044,64.262,74.583
5.7818,61.184,74.134
6.0534,64.426,76.197
6.1324,62.714,76.794
6.0149,63.74,75.092
6.0922,61.207,74.537
6.374,64.676,75.909


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_309.csv <==
x,qOut,qIn
0.0395,63.298,77.016
0.11655,63.971,74.233
0.19389,60.752,73.439
0.28118,64.455,75.709
0.36018,63.285,76.854
0.42699,64.332,74.898
0.50433,61.307,73.493
0.60185,64.511,75.622
0.68085,62.734,77.095
0.73743,63.662,75.633
0.81477,61.122,74.83
0.92253,64.678,76.136
1.0015,62.744,76.124
1.0479,63.343,73.778
1.1252,60.763,73.335
1.2432,65.011,76.188
1.3222,63.754,77.036
1.3583,64.355,74.717
1.4356,61.359,74.681
1.5639,64.712,76.877
1.6429,62.744,76.128
1.6687,63.128,73.441
1.7461,60.329,73.927
1.8846,64.723,76.712
1.9636,63.792,77.023
1.9792,64.526,74.484
2.0565,61.108,73.76
2.2052,64.342,76.113
2.2842,62.832,76.678
2.2896,63.926,74.258
2.367,61.288,73.68
2.5259,64.782,75.966
2.6049,62.95,76.241
2.6001,63.663,74.58
2.6774,61.255,75.111
2.8466,64.992,76.87
2.9256,62.927,76.065
2.9105,63.035,73.732
2.9878,60.177,74.355
3.1673,64.665,76.974
3.2463,63.768,77.062
3.2209,64.472,74.043
3.2983,61.008,72.965
3.4879,64.354,75.932
3.5669,63.022,77.145
3.5314,64.216,74.904
3.6087,61.602,74.294
3.8086,64.838,76.211
3.8876,62.679,75.984
3.8418,63.202,73.606
3.9191,60.745,74.289
4.1293,65.011,77.256
4.2083,63.589,76.937
4.1522,63.941,73.982
4.2296,60.691,74.001
4.45,64.328,76.566
4.529,62.948,76.298
4.4627,63.89,73.966
4.54,61.225,74.535
4.7707,64.979,76.809
4.8497,63.32,76.228
4.7731,63.869,73.885
4.8505,60.953,74.027
5.0913,64.612,76.069
5.1703,63.004,76.245
5.0836,63.775,74.546
5.1609,61.261,74.883
5.412,64.957,76.862
5.491,62.968,76.344
5.394,63.184,73.755
5.4713,60.407,73.85
5.7327,64.721,76.691
5.8117,63.567,76.856
5.7044,64.135,74.009
5.7818,61.063,73.68
6.0534,64.782,76.48
6.1324,63.306,77.062
6.0149,63.782,74.411
6.0922,60.701,73.782
6.374,64.565,76.523


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_310.csv <==
x,qOut,qIn
0.0395,63.44,77.012
0.11655,64.059,74.49
0.19389,60.858,73.966
0.28118,64.275,76.473
0.36018,62.745,76.856
0.42699,63.816,74.419
0.50433,61.279,73.882
0.60185,64.836,75.743
0.68085,62.951,76.055
0.73743,63.6,74.426
0.81477,61.347,74.778
0.92253,65.351,77.409
1.0015,63.318,76.73
1.0479,63.123,73.074
1.1252,59.937,73.654
1.2432,64.347,77.331
1.3222,63.583,77.19
1.3583,64.565,73.731
1.4356,61.336,73.316
1.5639,64.551,75.963
1.6429,62.924,76.627
1.6687,63.92,74.771
1.7461,61.471,74.352
1.8846,65.02,76.449
1.9636,62.924,76.241
1.9792,63.153,73.502
2.0565,60.416,74.078
2.2052,64.762,77.361
2.2842,63.604,77.588
2.2896,64.094,74.508
2.367,60.726,73.463
2.5259,64.23,75.674
2.6049,62.897,76.319
2.6001,63.955,74.097
2.6774,61.403,73.612
2.8466,65.266,76.61
2.9256,63.615,77.629
2.9105,63.902,74.649
2.9878,60.616,73.383
3.1673,64.078,75.974
3.2463,62.571,76.597
3.2209,63.614,74.357
3.2983,61.273,74.554
3.4879,65.218,77.102
3.5669,63.45,76.784
3.5314,63.648,73.757
3.6087,60.548,73.604
3.8086,64.529,76.362
3.8876,63.336,76.416
3.8418,64.193,73.968
3.9191,61.295,74.333
4.1293,64.875,76.849
4.2083,63.201,76.895
4.1522,63.765,74.291
4.2296,60.679,73.69
4.45,64.257,76.098
4.529,62.816,76.305
4.4627,63.969,74.033
4.54,61.561,74.3
4.7707,65.093,76.683
4.8497,63,76.283
4.7731,63.398,73.917
4.8505,60.866,74.796
5.0913,64.812,77.528
5.1703,63.028,76.204
5.0836,63.387,73.105
5.1609,60.672,74.465
5.412,64.871,77.065
5.491,63.537,76.015
5.394,63.993,73.431
5.4713,61.031,74.194
5.7327,64.912,77.12
5.8117,63.428,77.001
5.7044,63.764,74.134
5.7818,60.563,73.798
6.0534,64.357,76.39
6.1324,63.096,76.593
6.0149,63.928,73.94
6.0922,61.046,73.695
6.374,64.853,76.472


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_311.csv <==
x,qOut,qIn
0.0395,63.584,75.999
0.11655,63.881,73.159
0.19389,60.809,73.995
0.28118,64.745,77.006
0.36018,63.419,76.697
0.42699,63.993,74.119
0.50433,60.904,74.354
0.60185,64.454,76.45
0.68085,62.878,76.179
0.73743,63.619,74.136
0.81477,60.909,74.501
0.92253,64.84,76.913
1.0015,63.369,76.716
1.0479,63.945,73.963
1.1252,60.898,73.719
1.2432,64.507,76.082
1.3222,62.998,76.239
1.3583,63.894,74.596
1.4356,61.443,74.97
1.5639,65.137,76.711
1.6429,63.105,76.21
1.6687,63.209,73.757
1.7461,60.291,74.025
1.8846,64.624,76.788
1.9636,63.604,77.105
1.9792,64.298,74.556
2.0565,61.055,73.508
2.2052,64.517,75.638
2.2842,63.052,76.633
2.2896,63.912,74.454
2.367,61.179,73.637
2.5259,64.937,76.348
2.6049,63.325,76.963
2.6001,63.755,74.411
2.6774,60.585,74.012
2.8466,64.284,76.194
2.9256,62.971,76.724
2.9105,63.953,74.768
2.9878,61.074,73.911
3.1673,64.584,75.82
3.2463,62.978,76.825
3.2209,63.91,75.167
3.2983,61.335,74.361
3.4879,64.872,76.086
3.5669,62.911,76.205
3.5314,63.449,74.021
3.6087,60.922,74.179
3.8086,65.091,76.473
3.8876,63.608,76.084
3.8418,63.966,73.577
3.9191,60.815,73.995
4.1293,64.549,77.152
4.2083,63.13,77.717
4.1522,63.858,74.895
4.2296,60.873,74.014
4.45,64.222,75.827
4.529,62.468,75.428
4.4627,63.408,73.451
4.54,61.374,74.595
4.7707,65.764,77.397
4.8497,64.051,76.776
4.7731,63.713,73.999
4.8505,60.161,74.272
5.0913,64.11,76.41
5.1703,63.082,76.346
5.0836,64.022,74.188
5.1609,61.032,73.94
5.412,64.773,76.214
5.491,63.464,76.855
5.394,64.327,74.844
5.4713,61.153,73.85
5.7327,64.274,75.533
5.8117,62.523,76.356
5.7044,63.713,75.007
5.7818,61.516,74.831
6.0534,65.071,76.545
6.1324,62.834,75.931
6.0149,63.148,73.72
6.0922,60.708,74.739
6.374,65.048,77.099


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_312.csv <==
x,qOut,qIn
0.0395,63.395,77.039
0.11655,63.696,74.067
0.19389,60.598,73.779
0.28118,64.466,76.647
0.36018,63.171,76.867
0.42699,63.921,73.947
0.50433,60.849,73.713
0.60185,64.518,76.494
0.68085,63.176,77.036
0.73743,64.13,74.826
0.81477,61.211,74.133
0.92253,64.523,75.968
1.0015,62.721,76.071
1.0479,63.66,73.825
1.1252,61.296,74.021
1.2432,65.135,76.456
1.3222,63.286,76.297
1.3583,63.656,74.296
1.4356,60.967,74.926
1.5639,64.753,77.001
1.6429,62.899,76.166
1.6687,63.183,73.494
1.7461,60.379,74.158
1.8846,64.725,77.13
1.9636,63.657,77.117
1.9792,64.263,74.29
2.0565,61.008,73.639
2.2052,64.529,76.222
2.2842,63.09,76.637
2.2896,63.935,74.133
2.367,61.154,74.025
2.5259,64.928,76.665
2.6049,63.377,76.931
2.6001,63.939,73.972
2.6774,60.861,73.076
2.8466,64.433,76.028
2.9256,62.931,76.74
2.9105,63.838,74.612
2.9878,61.312,75.252
3.1673,64.931,77.313
3.2463,62.931,75.894
3.2209,63.178,72.961
3.2983,60.167,73.777
3.4879,64.463,76.633
3.5669,63.635,76.815
3.5314,64.784,74.65
3.6087,61.668,74.194
3.8086,64.482,76.131
3.8876,62.369,76.243
3.8418,63.332,74.539
3.9191,61.271,74.999
4.1293,65.207,76.577
4.2083,63.163,75.698
4.1522,63.253,73.542
4.2296,60.637,74.357
4.45,65.141,77.182
4.529,63.863,76.953
4.4627,63.925,73.529
4.54,60.422,73.01
4.7707,64.308,76.593
4.8497,63.296,77.675
4.7731,64.165,74.718
4.8505,61.084,73.782
5.0913,64.51,76.485
5.1703,62.901,76.859
5.0836,63.667,73.837
5.1609,60.911,73.257
5.412,64.873,76.133
5.491,63.53,76.817
5.394,64.193,74.571
5.4713,61.181,74.234
5.7327,64.628,76.585
5.8117,62.86,77.196
5.7044,63.447,74.467
5.7818,60.624,73.38
6.0534,64.548,76.1
6.1324,63.206,76.836
6.0149,64.019,74.087
6.0922,61.311,73.614
6.374,65.085,76.667


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_313.csv <==
x,qOut,qIn
0.0395,62.992,76.028
0.11655,64.016,74.297
0.19389,61.306,74.553
0.28118,64.97,76.614
0.36018,63.281,76.575
0.42699,63.8,74.726
0.50433,60.753,74.519
0.60185,64.346,75.713
0.68085,62.843,75.921
0.73743,63.841,74.839
0.81477,61.317,74.621
0.92253,65.093,76.133
1.0015,63.342,76.146
1.0479,63.803,74.27
1.1252,60.818,74.462
1.2432,64.536,76.448
1.3222,63.042,76.366
1.3583,63.959,74.588
1.4356,61.254,74.363
1.5639,64.681,75.626
1.6429,62.755,75.815
1.6687,63.505,74.7
1.7461,61.323,75.056
1.8846,65.294,77.188
1.9636,63.227,76.452
1.9792,63.155,72.977
2.0565,60.201,73.462
2.2052,64.584,77.052
2.2842,63.581,76.875
2.2896,64.286,73.989
2.367,61.258,74.355
2.5259,64.814,76.797
2.6049,63.147,76.24
2.6001,63.573,73.461
2.6774,60.505,73.728
2.8466,64.568,76.78
2.9256,63.533,77.257
2.9105,64.39,74.713
2.9878,61.041,73.75
3.1673,64.098,75.711
3.2463,62.443,76.527
3.2209,63.694,74.893
3.2983,61.544,74.67
3.4879,65.226,76.496
3.5669,63.082,76.225
3.5314,63.288,74.033
3.6087,60.717,74.545
3.8086,65.051,77.016
3.8876,63.638,76.204
3.8418,63.89,72.969
3.9191,60.677,73.43
4.1293,64.686,76.787
4.2083,63.582,77.06
4.1522,64.276,74.501
4.2296,60.975,74.124
4.45,64.172,76.337
4.529,62.505,76.588
4.4627,63.481,74.578
4.54,61.049,74.578
4.7707,64.963,76.47
4.8497,63.303,76.173
4.7731,63.755,73.738
4.8505,60.932,73.828
5.0913,64.96,76.419
5.1703,63.563,76.588
5.0836,64.027,74.198
5.1609,60.892,74.247
5.412,64.499,77.101
5.491,62.964,77.116
5.394,63.666,74.142
5.4713,60.749,73.848
5.7327,64.461,75.893
5.8117,63.028,75.872
5.7044,63.958,73.987
5.7818,61.477,74.496
6.0534,65.296,77.154
6.1324,63.437,76.721
6.0149,63.546,74.02
6.0922,60.333,74.088
6.374,64.194,76.077


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_314.csv <==
x,qOut,qIn
0.0395,63.014,76.533
0.11655,63.508,74.585
0.19389,60.508,74.005
0.28118,64.346,75.939
0.36018,63.085,76.732
0.42699,64.178,75.146
0.50433,61.445,74.282
0.60185,64.8,75.767
0.68085,62.865,76.273
0.73743,63.62,74.482
0.81477,61.189,74.303
0.92253,65.041,76.375
1.0015,63.204,76.284
1.0479,63.623,73.933
1.1252,60.989,73.98
1.2432,64.938,76.487
1.3222,63.234,76.414
1.3583,63.503,73.9
1.4356,60.686,74.388
1.5639,64.812,77.438
1.6429,63.405,77.19
1.6687,63.668,73.696
1.7461,60.266,73.168
1.8846,64.169,76.471
1.9636,63.256,77.17
1.9792,64.486,74.173
2.0565,61.562,73.633
2.2052,64.778,76.385
2.2842,62.932,76.441
2.2896,63.793,74.1
2.367,61.245,74.472
2.5259,64.782,76.511
2.6049,62.797,76.29
2.6001,63.344,74.681
2.6774,60.939,75.154
2.8466,65.032,76.845
2.9256,63.318,75.824
2.9105,63.487,72.834
2.9878,60.448,73.274
3.1673,64.789,76.897
3.2463,63.882,77.605
3.2209,64.541,74.979
3.2983,61.074,74.197
3.4879,64.095,76.212
3.5669,62.365,76.272
3.5314,63.353,73.912
3.6087,60.98,74.112
3.8086,65.196,76.382
3.8876,63.815,76.286
3.8418,64.2,74.013
3.9191,60.984,74.117
4.1293,64.587,76.877
4.2083,63.074,76.985
4.1522,63.775,74.278
4.2296,60.812,73.784
4.45,64.355,75.806
4.529,62.777,76.244
4.4627,63.722,74.626
4.54,61.442,74.811
4.7707,65.302,76.89
4.8497,63.287,76.306
4.7731,63.258,73.586
4.8505,60.25,73.745
5.0913,64.593,76.547
5.1703,63.609,77.253
5.0836,64.29,74.639
5.1609,61.046,73.449
5.412,64.529,76.223
5.491,63.06,77.109
5.394,63.834,74.307
5.4713,60.913,73.813
5.7327,64.67,76.54
5.8117,63.273,76.78
5.7044,64.042,74.24
5.7818,61.027,73.822
6.0534,64.583,75.587
6.1324,63.073,76.12
6.0149,63.947,74.909
6.0922,61.232,74.675
6.374,64.819,76.289


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_315.csv <==
x,qOut,qIn
0.0395,63.13,76.78
0.11655,63.937,74.344
0.19389,61.067,74.256
0.28118,64.611,76.4
0.36018,62.933,76.162
0.42699,63.765,74.077
0.50433,61.277,74.242
0.60185,65.067,76.156
0.68085,63.228,75.977
0.73743,63.579,73.993
0.81477,60.926,74.688
0.92253,64.943,77.306
1.0015,63.269,76.825
1.0479,63.407,73.954
1.1252,60.194,73.718
1.2432,64.281,76.31
1.3222,63.323,76.81
1.3583,64.335,74.058
1.4356,61.33,73.359
1.5639,64.814,76.289
1.6429,63.243,77.062
1.6687,64.027,74.651
1.7461,61.116,74.191
1.8846,64.434,76.2
1.9636,62.568,76.369
1.9792,63.377,74.556
2.0565,61.001,74.88
2.2052,65.066,76.829
2.2842,63.424,76.13
2.2896,63.757,73.348
2.367,60.711,73.445
2.5259,64.699,76.483
2.6049,63.483,76.845
2.6001,64.28,74.445
2.6774,61.348,74.408
2.8466,64.612,76.291
2.9256,62.617,76.061
2.9105,63.147,74.177
2.9878,60.651,74.579
3.1673,64.985,77.031
3.2463,63.658,76.822
3.2209,63.947,73.671
3.2983,60.483,73.115
3.4879,64.233,76.509
3.5669,63.194,77.723
3.5314,64.4,75.162
3.6087,61.574,74.07
3.8086,64.628,75.805
3.8876,62.505,75.91
3.8418,63.285,73.583
3.9191,61.162,73.731
4.1293,65.459,76.954
4.2083,63.764,77.258
4.1522,63.75,74.23
4.2296,60.635,74.009
4.45,64.478,76.894
4.529,62.953,76.704
4.4627,63.395,73.189
4.54,60.575,73.072
4.7707,64.933,77.137
4.8497,63.899,77.8
4.7731,64.285,74.028
4.8505,60.718,73.368
5.0913,64.185,76.79
5.1703,62.929,76.916
5.0836,63.925,73.684
5.1609,61.01,73.694
5.412,64.684,76.267
5.491,63.289,76.779
5.394,64.16,74.997
5.4713,61.258,74.315
5.7327,64.585,75.914
5.8117,62.721,76.329
5.7044,63.458,74.434
5.7818,60.926,74.153
6.0534,64.955,76.483
6.1324,63.436,76.618
6.0149,63.914,74.114
6.0922,60.852,74.051
6.374,64.573,76.641


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_316.csv <==
x,qOut,qIn
0.0395,63.247,76.69
0.11655,64.218,74.528
0.19389,61.281,74.105
0.28118,64.562,75.857
0.36018,62.74,76.143
0.42699,63.687,74.66
0.50433,61.406,74.775
0.60185,65.124,76.629
0.68085,63.026,76.015
0.73743,63.263,73.551
0.81477,60.643,74.329
0.92253,64.893,77.24
1.0015,63.474,76.815
1.0479,63.861,73.645
1.1252,60.84,73.79
1.2432,64.67,76.678
1.3222,63.228,76.103
1.3583,63.805,73.272
1.4356,60.984,74.337
1.5639,64.925,77.467
1.6429,63.435,77.348
1.6687,63.74,74.609
1.7461,60.419,74.019
1.8846,64.058,76.094
1.9636,62.785,76.399
1.9792,63.89,74.268
2.0565,61.398,73.722
2.2052,65.344,75.87
2.2842,63.76,76.481
2.2896,64.073,74.401
2.367,60.937,74.127
2.5259,64.582,76.557
2.6049,63.017,77.034
2.6001,63.597,74.675
2.6774,60.531,73.761
2.8466,64.272,75.852
2.9256,62.989,76.813
2.9105,64.058,74.769
2.9878,61.363,73.878
3.1673,64.91,75.961
3.2463,63.126,76.609
3.2209,63.79,74.541
3.2983,61.123,74.048
3.4879,64.805,76.233
3.5669,62.993,76.741
3.5314,63.527,74.307
3.6087,60.968,73.794
3.8086,64.966,76.306
3.8876,63.302,76.429
3.8418,63.527,73.746
3.9191,60.6,74.248
4.1293,64.84,77.737
4.2083,63.656,77.553
4.1522,63.978,73.65
4.2296,60.252,72.67
4.45,63.77,75.682
4.529,62.834,76.982
4.4627,64.456,75.474
4.54,62.065,74.937
4.7707,65.144,76.042
4.8497,62.696,76.118
4.7731,63.086,74.213
4.8505,60.621,73.701
5.0913,64.965,76.236
5.1703,63.658,76.609
5.0836,64.209,73.969
5.1609,61.161,74.17
5.412,64.752,76.946
5.491,63.105,76.729
5.394,63.624,73.997
5.4713,60.616,73.847
5.7327,64.404,76.126
5.8117,63.066,76.474
5.7044,63.96,74.573
5.7818,61.241,74.446
6.0534,64.903,76.576
6.1324,63.169,76.379
6.0149,63.632,73.993
6.0922,60.616,74.162
6.374,64.499,76.498


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_317.csv <==
x,qOut,qIn
0.0395,63.169,76.136
0.11655,63.523,73.653
0.19389,60.714,73.908
0.28118,64.823,76.912
0.36018,63.485,76.868
0.42699,63.952,74.166
0.50433,60.701,74.517
0.60185,64.303,76.823
0.68085,62.932,76.44
0.73743,63.919,74.119
0.81477,61.106,73.889
0.92253,64.68,75.698
1.0015,63.082,76.211
1.0479,64.031,74.799
1.1252,61.666,74.669
1.2432,65.148,76.562
1.3222,62.822,76.114
1.3583,62.913,73.795
1.4356,60.354,74.612
1.5639,64.902,77.308
1.6429,63.712,76.918
1.6687,63.984,73.555
1.7461,60.516,73.082
1.8846,64.363,76.552
1.9636,63.398,77.162
1.9792,64.428,74.271
2.0565,61.366,73.935
2.2052,64.641,76.071
2.2842,62.919,76.188
2.2896,63.684,74.466
2.367,60.917,74.534
2.5259,64.728,76.307
2.6049,63.238,76.344
2.6001,63.919,74.387
2.6774,60.788,73.835
2.8466,64.31,75.936
2.9256,62.889,77.021
2.9105,64.06,75.634
2.9878,61.522,74.832
3.1673,64.737,75.754
3.2463,62.497,75.504
3.2209,63.113,73.828
3.2983,60.942,74.645
3.4879,65.4,77.151
3.5669,63.895,76.509
3.5314,64.002,73.666
3.6087,60.723,73.824
3.8086,64.475,76.502
3.8876,63.095,76.42
3.8418,63.836,73.989
3.9191,61.078,74.59
4.1293,64.862,77.389
4.2083,63.217,76.683
4.1522,63.652,73.353
4.2296,60.578,73.503
4.45,64.404,76.367
4.529,63.147,76.233
4.4627,64.179,74.057
4.54,61.569,75.12
4.7707,64.983,77.461
4.8497,62.873,76.341
4.7731,63.225,73.675
4.8505,60.486,74.217
5.0913,64.565,76.386
5.1703,63.232,75.781
5.0836,64.027,73.549
5.1609,61.435,74.553
5.412,65.286,77.274
5.491,63.487,76.668
5.394,63.557,73.851
5.4713,60.274,74.042
5.7327,64.146,76.701
5.8117,62.996,76.591
5.7044,64.061,74.214
5.7818,61.31,74.268
6.0534,64.834,76.232
6.1324,63.082,76.259
6.0149,63.771,74.502
6.0922,61.19,74.509
6.374,64.977,76.403


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_318.csv <==
x,qOut,qIn
0.0395,63.068,76.891
0.11655,64.27,74.726
0.19389,61.608,74.206
0.28118,64.941,76.235
0.36018,62.919,76.034
0.42699,63.478,73.902
0.50433,60.906,74.589
0.60185,64.925,76.806
0.68085,63.355,76.198
0.73743,63.82,73.846
0.81477,60.821,73.923
0.92253,64.558,76.103
1.0015,63.077,76.405
1.0479,63.811,74.9
1.1252,61.107,75.086
1.2432,64.787,76.846
1.3222,62.981,76.494
1.3583,63.365,73.913
1.4356,60.404,73.608
1.5639,64.556,76.038
1.6429,63.537,76.345
1.6687,64.522,74.025
1.7461,61.589,73.906
1.8846,64.908,76.302
1.9636,63.022,77.101
1.9792,63.556,75.32
2.0565,60.737,74.384
2.2052,64.4,76.08
2.2842,62.73,76.199
2.2896,63.442,73.836
2.367,60.808,73.911
2.5259,65.026,76.808
2.6049,63.794,77.434
2.6001,64.361,74.524
2.6774,61.083,73.333
2.8466,64.348,75.771
2.9256,62.667,76.327
2.9105,63.613,74.189
2.9878,61.348,74.508
3.1673,65.307,77.329
3.2463,63.398,76.925
3.2209,63.391,73.358
3.2983,60.246,73.299
3.4879,64.361,76.567
3.5669,63.294,76.734
3.5314,64.192,74.077
3.6087,61.35,74.234
3.8086,64.9,76.851
3.8876,63.128,76.85
3.8418,63.544,74.227
3.9191,60.6,73.722
4.1293,64.526,76.141
4.2083,63.218,76.813
4.1522,63.956,74.491
4.2296,61.102,73.893
4.45,64.919,76.442
4.529,63.422,76.853
4.4627,63.84,74.226
4.54,60.55,73.757
4.7707,64.365,76.23
4.8497,63.291,77.105
4.7731,64.357,74.806
4.8505,61.152,73.311
5.0913,64.28,75.452
5.1703,62.663,76.676
5.0836,63.98,75.072
5.1609,61.68,74.829
5.412,64.933,76.302
5.491,62.549,75.582
5.394,63.03,73.825
5.4713,60.85,74.961
5.7327,65.218,76.768
5.8117,63.59,75.907
5.7044,63.681,73.867
5.7818,60.613,74.552
6.0534,64.736,77.195
6.1324,63.51,76.944
6.0149,63.977,73.937
6.0922,60.585,73.497
6.374,64.222,76.13


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_319.csv <==
x,qOut,qIn
0.0395,63.709,76.723
0.11655,64.185,74.031
0.19389,61.023,74.338
0.28118,64.499,76.587
0.36018,62.842,76.134
0.42699,63.484,73.948
0.50433,60.852,74.476
0.60185,65.012,77.021
0.68085,63.643,76.792
0.73743,63.965,73.633
0.81477,60.566,73.33
0.92253,64.323,76.345
1.0015,63.232,76.82
1.0479,64.323,74.564
1.1252,61.347,74.385
1.2432,64.534,76.553
1.3222,62.677,76.585
1.3583,63.612,74.087
1.4356,61.122,73.898
1.5639,64.776,76.173
1.6429,62.935,75.858
1.6687,63.652,74.044
1.7461,61.473,75.433
1.8846,65.368,77.624
1.9636,63.153,75.963
1.9792,62.919,72.689
2.0565,59.961,73.697
2.2052,64.583,77.091
2.2842,63.794,76.921
2.2896,64.471,73.947
2.367,61.09,74.093
2.5259,64.483,77.026
2.6049,63.026,77.091
2.6001,63.847,74.339
2.6774,60.86,73.807
2.8466,64.455,76.052
2.9256,63.016,76.372
2.9105,64.023,74.354
2.9878,61.476,74.342
3.1673,65.155,76.432
3.2463,63.292,76.307
3.2209,63.641,74.047
3.2983,60.729,74.208
3.4879,64.634,76.481
3.5669,63.209,76.267
3.5314,63.888,73.892
3.6087,60.941,74.025
3.8086,64.59,76.34
3.8876,63.047,76.833
3.8418,63.787,75.31
3.9191,61.04,74.835
4.1293,64.636,76.257
4.2083,62.836,75.906
4.1522,63.383,73.692
4.2296,60.655,74.084
4.45,64.965,76.498
4.529,63.894,76.725
4.4627,64.55,74.355
4.54,61.135,73.635
4.7707,64.295,76.027
4.8497,62.679,76.705
4.7731,63.763,74.812
4.8505,61.296,74.765
5.0913,64.795,76.478
5.1703,62.76,75.827
5.0836,63.283,73.716
5.1609,60.812,74.524
5.412,65.046,76.809
5.491,63.586,76.371
5.394,63.985,73.647
5.4713,60.929,73.661
5.7327,64.633,76.903
5.8117,63.089,77.091
5.7044,63.739,74.157
5.7818,60.993,74.509
6.0534,64.697,77.271
6.1324,62.95,75.967
6.0149,63.446,72.706
6.0922,60.748,74.103
6.374,64.973,77.354


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_320.csv <==
x,qOut,qIn
0.0395,62.576,76.543
0.11655,63.365,74.651
0.19389,61.006,74.508
0.28118,64.919,76.442
0.36018,63.145,76.074
0.42699,63.583,73.503
0.50433,60.814,74.154
0.60185,64.893,77.236
0.68085,63.506,76.82
0.73743,64.025,74.142
0.81477,60.876,74.249
0.92253,64.37,76.183
1.0015,62.798,76.079
1.0479,63.719,74.211
1.1252,61.277,74.482
1.2432,65.134,76.848
1.3222,63.327,76.704
1.3583,63.629,73.972
1.4356,60.782,73.597
1.5639,64.697,76.135
1.6429,63.171,76.315
1.6687,63.7,73.776
1.7461,61.05,74.43
1.8846,65.09,77.744
1.9636,63.459,77.486
1.9792,63.482,73.742
2.0565,60.034,72.898
2.2052,63.971,76.125
2.2842,63.073,77.247
2.2896,64.336,74.554
2.367,61.711,73.526
2.5259,65.216,76.148
2.6049,63.312,76.815
2.6001,63.641,73.936
2.6774,60.658,73.606
2.8466,64.594,76.918
2.9256,63.281,77.39
2.9105,64.005,74.319
2.9878,60.81,73.538
3.1673,64.2,75.899
3.2463,62.713,76.551
3.2209,63.897,74.557
3.2983,61.546,74.291
3.4879,65.12,76.659
3.5669,63.03,76.737
3.5314,63.372,74.232
3.6087,60.816,74.386
3.8086,64.907,76.796
3.8876,63.29,76.031
3.8418,63.612,73.035
3.9191,60.781,73.711
4.1293,65.049,77.212
4.2083,63.831,77.309
4.1522,64.087,74.219
4.2296,60.532,73.936
4.45,64.057,76.535
4.529,62.821,76.841
4.4627,63.888,74.269
4.54,61.105,73.686
4.7707,64.809,75.959
4.8497,63.327,76.259
4.7731,64.136,74.157
4.8505,61.329,74.114
5.0913,64.805,76.541
5.1703,62.941,76.745
5.0836,63.517,74.607
5.1609,60.837,74.509
5.412,64.583,76.198
5.491,62.858,75.871
5.394,63.404,74.277
5.4713,60.832,74.932
5.7327,65.138,76.894
5.8117,63.81,76.824
5.7044,64.017,74.111
5.7818,60.412,72.932
6.0534,64.143,75.715
6.1324,63.211,77.156
6.0149,64.542,74.931
6.0922,61.691,73.93
6.374,64.687,76.017


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_321.csv <==
x,qOut,qIn
0.0395,62.749,75.809
0.11655,63.099,73.413
0.19389,60.4,74.444
0.28118,64.724,76.976
0.36018,63.603,76.739
0.42699,64.256,74.527
0.50433,60.993,74.366
0.60185,64.422,76.012
0.68085,62.941,75.89
0.73743,63.909,74.056
0.81477,61.167,74.296
0.92253,64.873,76.672
1.0015,63.298,76.675
1.0479,64.043,74.691
1.1252,61.094,74.832
1.2432,64.341,75.83
1.3222,62.441,75.107
1.3583,63.418,74.215
1.4356,61.388,75.176
1.5639,65.475,76.505
1.6429,63.501,75.846
1.6687,63.431,74.095
1.7461,60.441,74.708
1.8846,64.615,76.998
1.9636,63.341,76.712
1.9792,63.907,73.913
2.0565,60.736,73.469
2.2052,64.392,76.297
2.2842,63.059,77.093
2.2896,64.122,74.879
2.367,61.634,74.413
2.5259,65.046,76.316
2.6049,62.838,75.821
2.6001,63.107,73.083
2.6774,60.688,73.896
2.8466,65.266,77.307
2.9256,63.98,76.99
2.9105,63.959,73.674
2.9878,60.31,73.718
3.1673,64.075,76.876
3.2463,63.059,77.189
3.2209,64.05,74.473
3.2983,60.968,73.911
3.4879,64.438,75.883
3.5669,62.995,76.522
3.5314,64.044,74.76
3.6087,61.383,74.058
3.8086,64.928,76.186
3.8876,63.111,76.615
3.8418,63.766,74.555
3.9191,61.066,74.403
4.1293,64.733,76.297
4.2083,62.956,76.099
4.1522,63.603,73.936
4.2296,61.068,74.18
4.45,65.025,76.478
4.529,63.341,76.558
4.4627,63.668,74.33
4.54,60.808,74.457
4.7707,64.742,77.049
4.8497,63.211,76.551
4.7731,63.606,73.341
4.8505,60.512,73.502
5.0913,64.558,76.447
5.1703,63.511,76.757
5.0836,64.395,74.399
5.1609,61.301,73.905
5.412,64.556,76.188
5.491,62.779,76.699
5.394,63.525,74.781
5.4713,60.853,74.802
5.7327,64.68,76.734
5.8117,63.102,76.413
5.7044,63.738,73.777
5.7818,60.813,73.397
6.0534,64.682,76.024
6.1324,63.383,76.631
6.0149,64.303,74.616
6.0922,61.582,74.842
6.374,64.893,76.812


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_322.csv <==
x,qOut,qIn
0.0395,63.512,77.682
0.11655,64.205,74.222
0.19389,60.538,72.795
0.28118,63.69,74.963
0.36018,62.498,76.168
0.42699,64.369,75.099
0.50433,62.438,75.037
0.60185,65.49,76.602
0.68085,62.611,76.042
0.73743,62.766,73.949
0.81477,60.535,74.859
0.92253,64.939,76.886
1.0015,63.369,75.673
1.0479,63.731,73.079
1.1252,60.913,74.29
1.2432,65.069,77.462
1.3222,63.717,76.74
1.3583,64.006,73.546
1.4356,60.583,73.815
1.5639,64.157,76.548
1.6429,62.873,76.418
1.6687,63.931,74.371
1.7461,61.317,75.052
1.8846,64.883,76.8
1.9636,63.008,76.016
1.9792,63.48,74.127
2.0565,60.717,74.636
2.2052,64.767,76.53
2.2842,63.414,76.138
2.2896,64.109,73.971
2.367,61.18,73.976
2.5259,64.84,76.218
2.6049,63.248,76.316
2.6001,63.888,74.292
2.6774,61.064,74.669
2.8466,64.68,76.705
2.9256,62.925,76.155
2.9105,63.476,74.069
2.9878,60.671,74.3
3.1673,64.61,76.396
3.2463,63.221,76.744
3.2209,63.977,74.681
3.2983,61.155,74.126
3.4879,64.772,76.369
3.5669,63.057,76.342
3.5314,63.672,73.587
3.6087,60.973,73.895
3.8086,64.929,77
3.8876,63.414,76.703
3.8418,63.922,73.858
3.9191,60.921,74.32
4.1293,64.514,76.715
4.2083,62.874,76.191
4.1522,63.595,73.775
4.2296,60.99,74.446
4.45,64.92,76.941
4.529,63.314,76.344
4.4627,63.75,73.951
4.54,60.815,74.412
4.7707,64.649,76.805
4.8497,63.166,76.662
4.7731,63.829,73.961
4.8505,61.005,73.564
5.0913,64.77,76.355
5.1703,63.197,76.524
5.0836,63.814,73.934
5.1609,61.155,74.451
5.412,64.978,77.265
5.491,63.197,76.805
5.394,63.406,73.546
5.4713,60.38,73.478
5.7327,64.475,76.83
5.8117,63.342,77.081
5.7044,64.108,74.001
5.7818,61.196,73.785
6.0534,64.882,76.297
6.1324,63.3,76.38
6.0149,63.708,74.064
6.0922,60.608,74.375
6.374,64.625,77.515


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_323.csv <==
x,qOut,qIn
0.0395,63.418,77.189
0.11655,63.48,73.895
0.19389,60.264,73.563
0.28118,64.151,76.441
0.36018,62.959,76.846
0.42699,64.037,74.262
0.50433,61.519,73.904
0.60185,65.201,76.714
0.68085,63.311,76.75
0.73743,63.582,73.783
0.81477,60.747,74.123
0.92253,64.814,77.024
1.0015,63.416,76.552
1.0479,63.867,73.386
1.1252,60.679,73.454
1.2432,64.531,76.731
1.3222,63.36,77.199
1.3583,64.252,74.445
1.4356,61.12,73.958
1.5639,64.283,76.343
1.6429,62.513,76.542
1.6687,63.573,74.111
1.7461,61.345,74.094
1.8846,65.155,76.422
1.9636,63.184,75.899
1.9792,63.447,73.578
2.0565,60.917,75.087
2.2052,65.128,78.29
2.2842,63.464,76.752
2.2896,63.427,72.861
2.367,60,73.407
2.5259,64.059,76.372
2.6049,63.242,76.579
2.6001,64.543,74.342
2.6774,61.874,74.004
2.8466,65.16,76.343
2.9256,63.058,76.603
2.9105,63.428,74.244
2.9878,60.653,74.157
3.1673,64.578,76.978
3.2463,63.077,77.25
3.2209,63.736,74.217
3.2983,60.867,73.622
3.4879,64.625,76.456
3.5669,63.124,76.456
3.5314,63.899,73.455
3.6087,61.326,73.871
3.8086,65.221,76.916
3.8876,63.496,76.782
3.8418,63.683,73.962
3.9191,60.637,73.944
4.1293,64.508,76.829
4.2083,63.076,76.812
4.1522,63.616,73.795
4.2296,60.672,73.832
4.45,64.691,76.777
4.529,63.479,76.878
4.4627,64.077,74.21
4.54,60.794,73.994
4.7707,64.434,76.38
4.8497,63.197,76.771
4.7731,64.187,74.561
4.8505,61.1,73.775
5.0913,64.431,75.597
5.1703,62.871,76.726
5.0836,64.035,75.377
5.1609,61.562,74.426
5.412,64.88,75.75
5.491,62.68,75.564
5.394,63.224,73.844
5.4713,60.9,74.788
5.7327,65.152,77.241
5.8117,63.547,76.912
5.7044,63.759,74.157
5.7818,60.565,73.605
6.0534,64.304,75.854
6.1324,62.944,76.148
6.0149,63.884,73.993
6.0922,61.435,74.406
6.374,65.29,77.35


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_324.csv <==
x,qOut,qIn
0.0395,63.124,76.609
0.11655,63.811,74.385
0.19389,61.159,74.273
0.28118,64.973,76.475
0.36018,63.243,76.331
0.42699,63.558,73.714
0.50433,60.58,73.799
0.60185,64.671,76.88
0.68085,63.49,77.446
0.73743,64.131,74.464
0.81477,60.824,73.395
0.92253,64.211,76.002
1.0015,62.77,76.408
1.0479,63.877,74.082
1.1252,61.356,74.605
1.2432,65.053,76.938
1.3222,63.254,76.359
1.3583,63.727,74.167
1.4356,60.743,74.388
1.5639,64.412,76.216
1.6429,62.901,76.13
1.6687,63.919,74.327
1.7461,61.463,74.415
1.8846,65.045,76.501
1.9636,63.008,76.116
1.9792,63.442,73.853
2.0565,61.021,74.523
2.2052,65.04,76.937
2.2842,63.197,76.262
2.2896,63.309,73.495
2.367,60.518,74.561
2.5259,64.887,77.744
2.6049,63.667,76.66
2.6001,63.922,72.881
2.6774,60.41,72.992
2.8466,64.244,76.491
2.9256,63.326,77.397
2.9105,64.479,75.187
2.9878,61.541,74.656
3.1673,64.56,76.248
3.2463,62.467,75.95
3.2209,63.153,73.902
3.2983,60.746,73.98
3.4879,65.133,76.214
3.5669,63.894,76.575
3.5314,64.303,74.233
3.6087,61.019,73.701
3.8086,64.562,76.627
3.8876,63.05,77.587
3.8418,63.695,74.809
3.9191,60.659,73.863
4.1293,64.297,76.395
4.2083,62.869,76.718
4.1522,63.874,73.868
4.2296,61.27,73.473
4.45,65.058,76.257
4.529,63.426,76.852
4.4627,64.051,74.459
4.54,61.372,74.078
4.7707,64.89,76.523
4.8497,62.818,76.119
4.7731,63.096,72.987
4.8505,60.54,73.85
5.0913,64.983,77.76
5.1703,63.709,77.641
5.0836,63.873,73.937
5.1609,60.346,73.575
5.412,63.995,76.406
5.491,62.852,76.75
5.394,63.966,74.137
5.4713,61.343,73.629
5.7327,65.155,76.468
5.8117,63.565,76.989
5.7044,63.999,74.277
5.7818,60.889,73.947
6.0534,64.495,76.56
6.1324,62.961,76.835
6.0149,63.761,74.207
6.0922,60.999,73.81
6.374,64.719,76.267


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_325.csv <==
x,qOut,qIn
0.0395,63.239,76.807
0.11655,63.957,74.575
0.19389,60.859,73.896
0.28118,64.278,76.558
0.36018,62.691,77.423
0.42699,63.685,75.254
0.50433,61.153,74.225
0.60185,64.705,75.588
0.68085,62.795,75.447
0.73743,63.407,73.389
0.81477,61.143,74.328
0.92253,65.61,77.62
1.0015,64.102,77.236
1.0479,63.888,73.921
1.1252,60.078,73.739
1.2432,63.74,76.364
1.3222,62.763,76.517
1.3583,64.173,74.208
1.4356,61.576,74.27
1.5639,65.002,76.327
1.6429,63.118,75.942
1.6687,63.872,74.35
1.7461,61.315,75.049
1.8846,64.793,76.475
1.9636,62.691,75.777
1.9792,63.272,74.242
2.0565,61.024,74.985
2.2052,65.139,76.602
2.2842,63.306,75.657
2.2896,63.414,73.347
2.367,60.641,74.458
2.5259,65.014,77.738
2.6049,63.744,77.204
2.6001,63.915,73.636
2.6774,60.396,73.313
2.8466,64.101,76.251
2.9256,63.009,76.549
2.9105,64.119,74.369
2.9878,61.508,74.552
3.1673,65.157,76.586
3.2463,63.33,76.518
3.2209,63.592,74.166
3.2983,60.463,73.628
3.4879,64.414,76.162
3.5669,63.275,77.073
3.5314,64.24,74.713
3.6087,61.253,73.82
3.8086,64.58,75.899
3.8876,62.839,76.438
3.8418,63.685,74.514
3.9191,61.129,74.355
4.1293,64.896,76.416
4.2083,63.144,76.405
4.1522,63.629,74.333
4.2296,60.802,74.248
4.45,64.697,76.283
4.529,63.223,76.443
4.4627,63.866,74.181
4.54,60.98,73.882
4.7707,64.733,76.437
4.8497,63.2,76.91
4.7731,63.844,74.608
4.8505,60.988,74.216
5.0913,64.644,76.144
5.1703,62.987,76.165
5.0836,63.609,73.976
5.1609,60.905,73.969
5.412,64.944,76.845
5.491,63.519,77.279
5.394,63.956,74.493
5.4713,60.746,74.071
5.7327,64.305,76.275
5.8117,62.844,76.332
5.7044,63.763,74.34
5.7818,61.176,74.289
6.0534,65.108,76.066
6.1324,63.562,76.249
6.0149,63.982,74.343
6.0922,60.877,73.714
6.374,64.633,75.884


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_326.csv <==
x,qOut,qIn
0.0395,63.131,76.676
0.11655,63.99,73.46
0.19389,61.06,73.412
0.28118,64.759,76.367
0.36018,63.327,76.586
0.42699,64.175,74.751
0.50433,61.363,75.162
0.60185,64.644,76.898
0.68085,62.58,75.989
0.73743,63.184,73.54
0.81477,60.619,74.087
0.92253,64.79,76.582
1.0015,63.474,76.317
1.0479,64.256,73.862
1.1252,61.536,74.38
1.2432,64.991,76.842
1.3222,62.92,76.224
1.3583,63.23,73.689
1.4356,60.725,74.214
1.5639,64.948,76.945
1.6429,63.383,76.729
1.6687,63.486,73.795
1.7461,60.422,73.985
1.8846,64.71,77.548
1.9636,63.677,77.545
1.9792,64.095,73.289
2.0565,60.438,72.554
2.2052,64.083,76.463
2.2842,63.198,77.728
2.2896,64.605,74.993
2.367,61.755,73.91
2.5259,64.678,75.929
2.6049,62.526,76.063
2.6001,63.344,73.684
2.6774,61.099,73.931
2.8466,65.249,76.873
2.9256,63.592,76.746
2.9105,63.809,73.986
2.9878,60.696,74.505
3.1673,64.44,77.097
3.2463,62.949,76.411
3.2209,63.62,73.714
3.2983,60.724,74.192
3.4879,64.654,76.679
3.5669,63.39,76.313
3.5314,64.259,73.789
3.6087,61.321,73.923
3.8086,64.721,76.316
3.8876,62.949,76.341
3.8418,63.713,74.669
3.9191,61.204,75.258
4.1293,64.832,76.666
4.2083,62.808,75.559
4.1522,63.118,73.419
4.2296,60.43,74.386
4.45,64.875,77.133
4.529,63.812,76.981
4.4627,64.349,74.291
4.54,60.925,73.748
4.7707,64.279,75.97
4.8497,62.831,76.438
4.7731,63.89,74.346
4.8505,61.368,74.315
5.0913,65.064,76.825
5.1703,63.23,76.468
5.0836,63.625,73.776
5.1609,60.712,74.432
5.412,64.556,76.797
5.491,63.098,76.241
5.394,63.893,74.15
5.4713,61.178,74.378
5.7327,64.861,76.214
5.8117,63.13,75.924
5.7044,63.68,73.87
5.7818,61.037,74.466
6.0534,64.972,76.866
6.1324,63.308,76.778
6.0149,63.579,74.386
6.0922,60.479,74.116
6.374,64.385,76.746


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_327.csv <==
x,qOut,qIn
0.0395,63.028,75.452
0.11655,63.675,73.359
0.19389,61.2,74.684
0.28118,65.191,77.528
0.36018,63.395,76.974
0.42699,63.462,73.969
0.50433,60.388,73.951
0.60185,64.341,76.589
0.68085,63.022,76.305
0.73743,63.755,73.462
0.81477,61.126,74.037
0.92253,65.259,77.401
1.0015,63.816,77.02
1.0479,63.937,73.62
1.1252,60.416,73.601
1.2432,64.142,76.609
1.3222,63.058,76.737
1.3583,64.149,74.304
1.4356,61.27,74.212
1.5639,64.718,75.998
1.6429,63.04,76.198
1.6687,63.821,74.621
1.7461,61.071,74.508
1.8846,64.719,76.438
1.9636,63.023,76.728
1.9792,63.736,74.59
2.0565,60.993,73.965
2.2052,64.634,75.945
2.2842,62.918,76.122
2.2896,63.672,74.314
2.367,61.346,74.828
2.5259,65.317,76.803
2.6049,63.393,76.329
2.6001,63.342,73.735
2.6774,60.268,73.548
2.8466,64.591,76.693
2.9256,63.622,77.23
2.9105,64.287,73.946
2.9878,60.886,73.35
3.1673,64.313,76.66
3.2463,62.978,77.302
3.2209,64.067,74.523
3.2983,61.242,74.082
3.4879,64.497,76.199
3.5669,62.607,76.235
3.5314,63.524,74.389
3.6087,61.355,74.649
3.8086,65.357,76.537
3.8876,63.434,75.643
3.8418,63.49,72.903
3.9191,60.601,74.186
4.1293,64.884,77.787
4.2083,63.648,77.488
4.1522,63.985,74.282
4.2296,60.467,73.811
4.45,63.854,75.955
4.529,62.523,75.989
4.4627,63.807,74.119
4.54,61.601,74.614
4.7707,65.52,76.65
4.8497,63.644,76.108
4.7731,63.743,73.785
4.8505,60.648,73.987
5.0913,64.496,76.409
5.1703,63.08,76.68
5.0836,63.818,74.662
5.1609,60.986,74.782
5.412,64.602,76.988
5.491,62.902,76.413
5.394,63.559,73.739
5.4713,60.767,73.981
5.7327,64.714,76.421
5.8117,63.38,76.193
5.7044,64.274,73.85
5.7818,61.544,74.632
6.0534,64.976,77.262
6.1324,62.963,76.248
6.0149,63.446,73.676
6.0922,60.789,74.594
6.374,64.664,76.554


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_328.csv <==
x,qOut,qIn
0.0395,62.764,76.506
0.11655,63.342,74.398
0.19389,60.713,74.483
0.28118,64.666,76.857
0.36018,63.133,76.75
0.42699,63.782,73.933
0.50433,60.991,73.781
0.60185,64.823,76.474
0.68085,63.291,76.386
0.73743,63.916,73.888
0.81477,61.261,74.471
0.92253,65.112,76.993
1.0015,63.347,76.313
1.0479,63.479,73.558
1.1252,60.381,73.908
1.2432,64.532,76.641
1.3222,63.477,77.018
1.3583,64.156,74.559
1.4356,60.847,73.844
1.5639,64.35,75.973
1.6429,63.022,76.573
1.6687,64.021,74.395
1.7461,61.119,73.636
1.8846,64.657,75.823
1.9636,63.11,76.765
1.9792,63.979,75.397
2.0565,61.162,75.129
2.2052,64.535,76.261
2.2842,62.649,75.58
2.2896,63.419,73.799
2.367,60.803,74.093
2.5259,64.838,75.803
2.6049,63.499,76.472
2.6001,64.342,75.667
2.6774,61.579,75.267
2.8466,64.745,76.058
2.9256,62.458,75.666
2.9105,62.864,73.735
2.9878,60.407,74.155
3.1673,65.022,76.822
3.2463,63.991,76.752
3.2209,64.466,74.076
3.2983,61.003,73.689
3.4879,64.38,76.262
3.5669,62.93,77.031
3.5314,63.871,74.663
3.6087,61.162,74.142
3.8086,64.717,76.476
3.8876,62.923,76.249
3.8418,63.535,73.673
3.9191,60.953,74.124
4.1293,65.017,76.716
4.2083,63.496,76.452
4.1522,63.849,74.129
4.2296,60.794,74.527
4.45,64.615,76.836
4.529,63.184,76.574
4.4627,63.769,74.031
4.54,60.645,73.745
4.7707,64.442,76.196
4.8497,63.247,76.675
4.7731,64.312,74.445
4.8505,61.455,73.944
5.0913,64.687,75.935
5.1703,62.742,76.438
5.0836,63.525,74.959
5.1609,61.206,74.807
5.412,65,76.476
5.491,62.975,76.205
5.394,63.145,73.671
5.4713,60.413,74.077
5.7327,64.916,77.4
5.8117,63.875,77.111
5.7044,64.306,73.468
5.7818,60.753,73.085
6.0534,64.27,76.098
6.1324,63.098,76.742
6.0149,64.253,74.448
6.0922,61.503,74.24
6.374,64.774,76.465


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_329.csv <==
x,qOut,qIn
0.0395,63.11,75.832
0.11655,63.687,73.136
0.19389,60.957,74.055
0.28118,65.122,77.132
0.36018,63.792,76.83
0.42699,64.096,74.099
0.50433,60.598,74.171
0.60185,64.026,76.758
0.68085,62.664,77.011
0.73743,63.836,74.749
0.81477,61.314,74.307
0.92253,64.85,76.067
1.0015,62.947,75.653
1.0479,63.614,73.42
1.1252,61.368,74.261
1.2432,65.511,77.108
1.3222,63.651,76.436
1.3583,63.533,73.614
1.4356,60.446,74.373
1.5639,64.502,76.93
1.6429,63.162,76.583
1.6687,63.634,73.783
1.7461,60.548,73.622
1.8846,64.554,76.932
1.9636,63.45,77.308
1.9792,64.245,74.042
2.0565,61.013,73.55
2.2052,64.337,76.291
2.2842,62.799,76.67
2.2896,63.887,74.688
2.367,61.458,74.567
2.5259,65.042,76.295
2.6049,63.017,75.954
2.6001,63.377,73.67
2.6774,60.738,74.332
2.8466,64.971,77.187
2.9256,63.597,76.999
2.9105,63.994,73.974
2.9878,60.717,73.494
3.1673,64.296,76.23
3.2463,62.909,76.507
3.2209,63.928,74.076
3.2983,61.432,74.427
3.4879,65.072,76.99
3.5669,63.103,76.754
3.5314,63.39,74.116
3.6087,60.646,74.07
3.8086,64.721,76.52
3.8876,63.278,76.317
3.8418,63.771,73.457
3.9191,60.913,73.741
4.1293,65.009,77.33
4.2083,63.692,77.615
4.1522,64.021,73.923
4.2296,60.558,73.03
4.45,64.071,75.968
4.529,62.804,76.679
4.4627,63.913,74.463
4.54,61.401,74.501
4.7707,65.13,77.264
4.8497,63.306,76.769
4.7731,63.547,73.285
4.8505,60.311,73.627
5.0913,64.243,76.603
5.1703,63.232,76.424
5.0836,64.489,74.379
5.1609,61.655,74.848
5.412,64.737,76.317
5.491,62.669,75.779
5.394,63.496,74.492
5.4713,61.107,74.954
5.7327,64.904,76.169
5.8117,63.052,75.521
5.7044,63.603,73.833
5.7818,61.078,74.75
6.0534,65.032,77.094
6.1324,63.269,76.628
6.0149,63.548,74.196
6.0922,60.673,74.458
6.374,64.601,76.633


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_330.csv <==
x,qOut,qIn
0.0395,63.156,76.5
0.11655,64.045,74.642
0.19389,61.264,74.605
0.28118,64.727,76.582
0.36018,62.846,76.256
0.42699,63.444,73.936
0.50433,60.85,74.572
0.60185,64.857,76.789
0.68085,63.315,76.47
0.73743,63.858,74.448
0.81477,61.125,74.164
0.92253,64.981,75.853
1.0015,63.31,76.001
1.0479,63.613,73.64
1.1252,60.823,73.577
1.2432,65.079,77.303
1.3222,63.759,78.116
1.3583,63.822,74.324
1.4356,60.057,72.941
1.5639,63.615,76.092
1.6429,62.632,77.261
1.6687,64.104,74.676
1.7461,61.682,73.619
1.8846,65.228,75.689
1.9636,63.293,76.152
1.9792,63.724,74.303
2.0565,61.047,74.634
2.2052,64.963,77.11
2.2842,63.27,77.024
2.2896,63.571,74.159
2.367,60.355,73.487
2.5259,64.152,75.711
2.6049,62.988,76.548
2.6001,64.182,74.927
2.6774,61.685,74.315
2.8466,65.192,76.211
2.9256,63.135,76.632
2.9105,63.397,74.384
2.9878,60.557,73.943
3.1673,64.668,76.236
3.2463,63.392,76.568
3.2209,64.045,73.977
3.2983,60.917,73.54
3.4879,64.596,76.391
3.5669,63.252,77.136
3.5314,64.112,74.951
3.6087,61.043,74.226
3.8086,64.249,75.76
3.8876,62.474,76.339
3.8418,63.534,74.794
3.9191,61.291,74.481
4.1293,65.161,76.543
4.2083,63.268,76.464
4.1522,63.602,73.919
4.2296,60.93,74.032
4.45,64.977,76.57
4.529,63.393,76.142
4.4627,63.728,73.383
4.54,60.882,74.202
4.7707,64.938,77.556
4.8497,63.481,77.251
4.7731,63.707,73.95
4.8505,60.324,73.629
5.0913,64.095,76.18
5.1703,62.993,76.544
5.0836,64.116,74.118
5.1609,61.399,73.924
5.412,65.027,76.683
5.491,63.343,77.004
5.394,63.899,74.487
5.4713,60.9,73.961
5.7327,64.402,76.067
5.8117,62.747,76.081
5.7044,63.642,74.086
5.7818,61.229,74.68
6.0534,65.162,76.98
6.1324,63.405,76.261
6.0149,63.662,73.568
6.0922,60.577,74.024
6.374,64.454,76.444


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_331.csv <==
x,qOut,qIn
0.0395,63.318,76.655
0.11655,63.716,73.928
0.19389,60.636,74.136
0.28118,64.394,76.862
0.36018,63.023,76.74
0.42699,63.917,74.491
0.50433,61.104,74.626
0.60185,64.674,76.183
0.68085,63,75.58
0.73743,63.791,73.729
0.81477,61.218,74.188
0.92253,65.099,76.412
1.0015,63.43,76.7
1.0479,63.855,74.94
1.1252,60.925,74.793
1.2432,64.473,76.417
1.3222,62.672,75.893
1.3583,63.278,73.551
1.4356,60.715,73.85
1.5639,65.026,76.752
1.6429,63.787,76.908
1.6687,64.224,74.232
1.7461,60.957,74.289
1.8846,64.444,76.766
1.9636,62.891,76.475
1.9792,63.643,73.91
2.0565,60.806,74.318
2.2052,64.672,76.78
2.2842,63.311,76.575
2.2896,64.153,74.314
2.367,61.245,74.079
2.5259,64.681,75.923
2.6049,62.925,75.89
2.6001,63.771,73.903
2.6774,61.374,74.3
2.8466,65.116,76.867
2.9256,63.105,76.658
2.9105,63.329,73.977
2.9878,60.582,74.313
3.1673,64.585,77.137
3.2463,63.037,76.525
3.2209,63.548,73.234
3.2983,60.796,73.769
3.4879,64.917,77.253
3.5669,63.573,76.854
3.5314,64.007,73.588
3.6087,60.889,74.231
3.8086,64.611,77.29
3.8876,63.158,76.619
3.8418,63.8,73.418
3.9191,60.854,73.588
4.1293,64.651,76.398
4.2083,63.261,76.704
4.1522,63.993,74.481
4.2296,61.243,74.531
4.45,64.888,76.994
4.529,63.065,76.375
4.4627,63.324,73.491
4.54,60.265,74.258
4.7707,64.544,76.938
4.8497,63.695,76.583
4.7731,64.599,74.064
4.8505,61.091,73.451
5.0913,64.22,75.635
5.1703,62.824,76.841
5.0836,64.239,75.657
5.1609,61.736,74.932
5.412,64.668,75.554
5.491,62.214,75.221
5.394,62.887,74.073
5.4713,60.9,75.057
5.7327,65.405,77.329
5.8117,63.801,76.57
5.7044,63.778,73.631
5.7818,60.445,73.942
6.0534,64.37,76.431
6.1324,63.221,76.306
6.0149,64.111,74.072
6.0922,61.33,74.135
6.374,65.011,76.705


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_332.csv <==
x,qOut,qIn
0.0395,63.025,77.025
0.11655,63.792,74.021
0.19389,60.845,73.923
0.28118,64.405,76.261
0.36018,62.863,75.857
0.42699,63.933,74.007
0.50433,61.633,75.163
0.60185,65.291,77.171
0.68085,63.142,76.043
0.73743,63.341,73.519
0.81477,60.645,74.166
0.92253,64.72,76.622
1.0015,63.211,75.979
1.0479,63.76,73.555
1.1252,61.163,74.714
1.2432,65.14,77.726
1.3222,63.389,76.534
1.3583,63.39,73.039
1.4356,60.11,73.91
1.5639,64.251,77.029
1.6429,63.358,76.798
1.6687,64.372,74.319
1.7461,61.288,74.25
1.8846,64.607,76.421
1.9636,62.95,76.312
1.9792,63.867,74.111
2.0565,61.21,74.151
2.2052,64.847,76.025
2.2842,63.11,75.992
2.2896,63.806,74.483
2.367,61.239,74.934
2.5259,64.905,76.933
2.6049,62.929,76.528
2.6001,63.243,74.044
2.6774,60.503,74.05
2.8466,64.68,76.43
2.9256,63.389,76.311
2.9105,64.012,73.837
2.9878,61.129,74.169
3.1673,65.012,77.131
3.2463,63.522,77.378
3.2209,63.912,73.923
3.2983,60.599,72.988
3.4879,64.177,76.171
3.5669,62.867,76.698
3.5314,64.01,74.215
3.6087,61.583,74.539
3.8086,65.164,76.939
3.8876,63.096,76.093
3.8418,63.314,73.244
3.9191,60.455,73.995
4.1293,64.617,77.051
4.2083,63.398,76.947
4.1522,64.134,74.256
4.2296,61.108,73.931
4.45,64.467,76.132
4.529,62.692,76.505
4.4627,63.462,74.655
4.54,61.172,74.79
4.7707,65.274,77.081
4.8497,63.487,76.461
4.7731,63.431,73.014
4.8505,60.223,72.989
5.0913,64.614,76.692
5.1703,63.862,77.268
5.0836,64.627,74.132
5.1609,61.102,73.707
5.412,64.233,76.575
5.491,62.72,77.252
5.394,63.76,74.795
5.4713,60.994,73.993
5.7327,64.504,76.045
5.8117,62.846,76.057
5.7044,63.753,73.998
5.7818,61.313,74.391
6.0534,65.239,76.333
6.1324,63.516,76.238
6.0149,63.805,74.243
6.0922,60.729,74.329
6.374,64.49,77.064


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_333.csv <==
x,qOut,qIn
0.0395,63.403,76.955
0.11655,63.359,73.185
0.19389,60.007,73.409
0.28118,64.09,76.18
0.36018,63.25,76.422
0.42699,64.569,74.398
0.50433,61.921,73.983
0.60185,65.219,76.033
0.68085,63.119,76.676
0.73743,63.461,74.8
0.81477,60.663,74.278
0.92253,64.55,76.36
1.0015,63.015,76.733
1.0479,63.606,74.347
1.1252,60.691,73.705
1.2432,64.669,76.204
1.3222,63.44,77.068
1.3583,64.187,74.844
1.4356,61.096,73.735
1.5639,64.614,75.858
1.6429,63.085,76.832
1.6687,63.894,74.562
1.7461,61.009,73.68
1.8846,64.68,76.032
1.9636,63.175,76.86
1.9792,64.012,74.537
2.0565,61.134,73.761
2.2052,64.546,76.147
2.2842,62.761,76.626
2.2896,63.63,74.575
2.367,61.25,74.62
2.5259,64.959,76.365
2.6049,62.949,76.007
2.6001,63.259,73.835
2.6774,60.756,74.104
2.8466,65.129,77.056
2.9256,63.707,77.085
2.9105,63.779,73.847
2.9878,60.424,73.73
3.1673,64.431,76.893
3.2463,63.407,77.03
3.2209,64.163,73.719
3.2983,60.849,73.025
3.4879,64.447,76.188
3.5669,63.272,77.232
3.5314,64.365,74.909
3.6087,61.358,74.304
3.8086,64.392,76.141
3.8876,62.436,76.22
3.8418,63.393,74.505
3.9191,61.088,74.672
4.1293,65.057,76.266
4.2083,63.346,75.899
4.1522,63.783,73.986
4.2296,60.972,74.394
4.45,64.905,76.965
4.529,63.373,76.732
4.4627,63.851,74.039
4.54,60.769,74.148
4.7707,64.417,76.269
4.8497,62.947,75.956
4.7731,63.881,73.821
4.8505,61.355,74.166
5.0913,65.066,76.611
5.1703,63.194,76.554
5.0836,63.531,74.567
5.1609,60.78,74.801
5.412,64.657,76.673
5.491,62.987,76.1
5.394,63.401,73.407
5.4713,60.534,73.819
5.7327,64.799,77.044
5.8117,63.741,77.458
5.7044,64.408,74.401
5.7818,61.101,73.195
6.0534,64.329,75.632
6.1324,62.679,76.403
6.0149,63.617,74.358
6.0922,61.316,74.886
6.374,65.282,77.914


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_334.csv <==
x,qOut,qIn
0.0395,63.148,76.726
0.11655,64.144,75.243
0.19389,61.369,75.034
0.28118,64.644,76.378
0.36018,62.623,75.953
0.42699,63.316,73.818
0.50433,60.779,73.974
0.60185,64.896,76.198
0.68085,63.522,76.176
0.73743,64.26,74.252
0.81477,61.482,74.714
0.92253,64.88,76.812
1.0015,62.802,76.273
1.0479,63.174,73.783
1.1252,60.552,74.222
1.2432,64.737,76.824
1.3222,63.353,76.409
1.3583,63.868,73.709
1.4356,60.932,74.187
1.5639,64.803,77.029
1.6429,63.347,76.933
1.6687,63.855,74.066
1.7461,60.772,73.763
1.8846,64.471,76.569
1.9636,63.054,76.895
1.9792,63.904,74.017
2.0565,61.247,73.676
2.2052,64.997,76.321
2.2842,63.281,76.2
2.2896,63.672,73.63
2.367,60.86,74.365
2.5259,64.875,77.599
2.6049,63.392,77.329
2.6001,63.685,73.967
2.6774,60.244,73.587
2.8466,63.913,76.172
2.9256,62.834,76.623
2.9105,64.26,74.45
2.9878,61.836,73.848
3.1673,65.223,75.943
3.2463,63.085,76.467
3.2209,63.54,74.814
3.2983,61.152,74.821
3.4879,65.045,76.466
3.5669,63.034,76.284
3.5314,63.096,73.403
3.6087,60.261,73.092
3.8086,64.825,77.365
3.8876,63.922,78.034
3.8418,64.395,73.793
3.9191,60.755,73.008
4.1293,64.048,76.324
4.2083,62.741,76.852
4.1522,63.924,74.27
4.2296,61.373,74.286
4.45,65.007,76.905
4.529,63.195,76.894
4.4627,63.672,73.991
4.54,60.785,73.698
4.7707,64.576,76.518
4.8497,63.082,76.548
4.7731,63.916,73.822
4.8505,61.393,73.97
5.0913,65.146,76.614
5.1703,63.25,76.2
5.0836,63.448,73.49
5.1609,60.652,74.362
5.412,64.8,77.529
5.491,63.388,77.171
5.394,63.657,73.829
5.4713,60.309,73.441
5.7327,64.148,76.243
5.8117,63.105,76.912
5.7044,64.202,74.616
5.7818,61.406,74.142
6.0534,64.967,76.526
6.1324,63.277,76.597
6.0149,63.848,73.895
6.0922,60.802,73.607
6.374,64.508,76.071


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_335.csv <==
x,qOut,qIn
0.0395,63.342,76.317
0.11655,64.07,74.669
0.19389,61.213,75.006
0.28118,64.688,76.795
0.36018,62.803,76.566
0.42699,63.233,74.072
0.50433,60.343,73.626
0.60185,64.459,76.128
0.68085,63.369,76.879
0.73743,64.31,74.848
0.81477,61.484,74.256
0.92253,64.979,76.142
1.0015,63.153,76.399
1.0479,63.564,74.197
1.1252,60.614,73.81
1.2432,64.683,76.318
1.3222,63.524,77.139
1.3583,64.252,74.917
1.4356,60.919,73.737
1.5639,64.23,75.813
1.6429,62.77,76.827
1.6687,63.969,74.728
1.7461,61.382,73.933
1.8846,64.815,75.781
1.9636,62.909,76.157
1.9792,63.677,74.546
2.0565,61.355,74.643
2.2052,65.135,76.328
2.2842,63.069,75.716
2.2896,63.19,73.709
2.367,60.437,74.67
2.5259,64.823,77.487
2.6049,63.636,77.374
2.6001,64.017,73.978
2.6774,60.416,73.06
2.8466,63.894,75.874
2.9256,62.79,76.574
2.9105,64.314,74.577
2.9878,61.992,74.627
3.1673,65.258,76.543
3.2463,62.898,76.122
3.2209,63.256,74.02
3.2983,60.774,74.799
3.4879,64.854,76.937
3.5669,63.207,75.948
3.5314,63.695,73.444
3.6087,60.944,74.227
3.8086,64.911,76.83
3.8876,63.383,76.455
3.8418,63.843,73.956
3.9191,60.986,74.234
4.1293,64.763,76.764
4.2083,63.101,76.37
4.1522,63.474,73.8
4.2296,60.617,74.457
4.45,64.769,77.425
4.529,63.516,77.018
4.4627,63.96,73.731
4.54,60.595,73.47
4.7707,64.316,75.85
4.8497,63.217,76.22
4.7731,64.326,74.557
4.8505,61.513,74.417
5.0913,64.931,76.393
5.1703,63.099,76.98
5.0836,63.645,74.823
5.1609,60.62,73.668
5.412,64.213,75.585
5.491,62.752,76.402
5.394,63.889,74.818
5.4713,61.558,74.561
5.7327,65.213,76.337
5.8117,63.145,76.503
5.7044,63.371,74.314
5.7818,60.603,74.175
6.0534,64.748,76.913
6.1324,63.386,76.614
6.0149,63.959,73.317
6.0922,60.934,73.466
6.374,64.72,76.188


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_336.csv <==
x,qOut,qIn
0.0395,62.906,77.073
0.11655,63.984,75.004
0.19389,61.328,74.583
0.28118,64.498,75.702
0.36018,62.372,75.408
0.42699,63.219,74.199
0.50433,61.219,75.096
0.60185,65.5,77.181
0.68085,63.666,76.093
0.73743,63.573,73.126
0.81477,60.368,73.872
0.92253,64.438,76.817
1.0015,63.295,76.848
1.0479,64.125,74.667
1.1252,61.282,74.469
1.2432,64.731,76.198
1.3222,62.848,75.953
1.3583,63.334,73.685
1.4356,60.748,74.024
1.5639,65.071,77.142
1.6429,63.779,77.465
1.6687,64.049,74.298
1.7461,60.57,73.436
1.8846,64.132,76.189
1.9636,62.877,76.877
1.9792,63.969,74.152
2.0565,61.34,73.818
2.2052,65.024,76.849
2.2842,63.307,76.959
2.2896,63.828,74.151
2.367,60.978,74.005
2.5259,64.654,76.264
2.6049,62.974,76.104
2.6001,63.599,73.813
2.6774,61.057,74.379
2.8466,65.156,77.094
2.9256,63.575,76.656
2.9105,63.684,73.694
2.9878,60.316,73.656
3.1673,64.246,76.345
3.2463,63.239,76.842
3.2209,64.241,74.61
3.2983,61.171,73.99
3.4879,64.503,76.202
3.5669,62.872,76.688
3.5314,63.798,74.797
3.6087,61.107,74.64
3.8086,64.689,76.024
3.8876,62.95,75.885
3.8418,63.708,74.419
3.9191,61.132,74.549
4.1293,65.028,76.135
4.2083,63.387,75.964
4.1522,63.864,74.34
4.2296,60.926,74.466
4.45,64.671,76.271
4.529,63.115,76.388
4.4627,63.779,74.459
4.54,60.879,74.156
4.7707,64.513,76.24
4.8497,62.92,76.678
4.7731,63.743,75.004
4.8505,61.168,74.805
5.0913,64.863,76.423
5.1703,63.014,75.873
5.0836,63.49,73.34
5.1609,60.868,73.799
5.412,65.091,76.32
5.491,63.737,76.376
5.394,64.099,74.702
5.4713,60.998,74.83
5.7327,64.596,76.779
5.8117,62.911,76.813
5.7044,63.291,74.159
5.7818,60.176,73.357
6.0534,64.353,76.143
6.1324,63.54,77.046
6.0149,64.672,74.205
6.0922,61.471,73.471
6.374,64.592,76.35


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_337.csv <==
x,qOut,qIn
0.0395,63.146,76.267
0.11655,63.815,74.271
0.19389,61.106,73.942
0.28118,64.881,76.132
0.36018,63.217,76.116
0.42699,63.804,74.031
0.50433,61.14,74.624
0.60185,64.922,76.96
0.68085,63.113,76.392
0.73743,63.381,73.972
0.81477,60.379,74.596
0.92253,64.44,76.876
1.0015,63.274,76.646
1.0479,64.135,74.158
1.1252,61.104,73.501
1.2432,64.625,75.711
1.3222,63.113,76.343
1.3583,64.079,74.618
1.4356,61.559,74.784
1.5639,65.021,76.91
1.6429,62.86,76.35
1.6687,63.127,73.696
1.7461,60.402,74.096
1.8846,64.65,76.489
1.9636,63.442,76.25
1.9792,64.117,73.949
2.0565,61.123,74.267
2.2052,64.822,77.017
2.2842,63.298,76.968
2.2896,63.85,74.34
2.367,60.652,74.039
2.5259,64.193,76.06
2.6049,62.808,76.514
2.6001,64.008,74.675
2.6774,61.569,74.121
2.8466,65.115,76.15
2.9256,63.1,76.077
2.9105,63.594,73.72
2.9878,61.108,74.404
3.1673,65.018,77.038
3.2463,63.151,76.651
3.2209,63.402,73.888
3.2983,60.681,73.921
3.4879,64.757,76.707
3.5669,63.239,76.328
3.5314,63.562,73.13
3.6087,60.702,73.892
3.8086,64.967,77.907
3.8876,63.756,77.635
3.8418,63.948,73.664
3.9191,60.215,73.461
4.1293,63.788,76.49
4.2083,62.829,76.659
4.1522,64.277,74.398
4.2296,61.693,74.183
4.45,65.097,75.866
4.529,63.183,76.132
4.4627,63.785,74.878
4.54,61.123,74.982
4.7707,64.86,76.293
4.8497,63.073,75.866
4.7731,63.555,73.9
4.8505,60.612,73.985
5.0913,64.561,76.486
5.1703,63.321,77.116
5.0836,64.264,75.225
5.1609,61.346,74.591
5.412,64.48,75.572
5.491,62.459,75.219
5.394,63.281,73.831
5.4713,61.14,74.712
5.7327,65.468,77.016
5.8117,63.832,76.562
5.7044,63.807,74.038
5.7818,60.398,74.268
6.0534,64.161,76.452
6.1324,62.928,76.423
6.0149,63.931,74.614
6.0922,61.212,74.608
6.374,64.844,76.243


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_338.csv <==
x,qOut,qIn
0.0395,62.739,75.963
0.11655,63.454,73.599
0.19389,61.189,74.695
0.28118,65.392,77.411
0.36018,63.642,76.47
0.42699,63.492,73.316
0.50433,60.177,73.693
0.60185,64.383,76.833
0.68085,63.484,76.913
0.73743,64.297,74
0.81477,60.973,73.703
0.92253,64.379,76.473
1.0015,63.006,77.226
1.0479,64.083,74.848
1.1252,61.218,73.971
1.2432,64.453,76.087
1.3222,62.592,76.218
1.3583,63.608,74.099
1.4356,61.44,74.606
1.5639,65.315,76.692
1.6429,63.302,75.846
1.6687,63.482,73.527
1.7461,60.782,74.779
1.8846,64.925,77.616
1.9636,63.391,76.376
1.9792,63.702,73.086
2.0565,60.552,73.679
2.2052,64.388,76.702
2.2842,63.122,76.808
2.2896,64.076,74.686
2.367,61.48,74.86
2.5259,64.932,76.85
2.6049,62.817,76.107
2.6001,63.115,73.12
2.6774,60.549,73.62
2.8466,65.054,77.11
2.9256,63.908,76.795
2.9105,64.249,73.264
2.9878,60.921,73.665
3.1673,64.537,77.276
3.2463,63.106,77.362
3.2209,63.698,74.174
3.2983,60.663,73.934
3.4879,64.394,76.61
3.5669,63.014,76.314
3.5314,63.815,73.516
3.6087,61.02,73.971
3.8086,64.984,76.869
3.8876,63.641,76.974
3.8418,64.197,74.47
3.9191,60.893,73.911
4.1293,64.204,76.137
4.2083,62.633,76.632
4.1522,63.71,74.683
4.2296,61.335,74.69
4.45,65.095,76.183
4.529,63.211,75.539
4.4627,63.563,73.554
4.54,60.851,73.924
4.7707,65.012,76.596
4.8497,63.601,77.304
4.7731,63.923,74.965
4.8505,60.662,73.955
5.0913,64.19,76.154
5.1703,62.683,76.581
5.0836,63.526,74.059
5.1609,60.906,73.958
5.412,65.007,76.894
5.491,63.671,77.143
5.394,64.185,74.253
5.4713,60.934,73.748
5.7327,64.428,75.947
5.8117,62.957,76.305
5.7044,63.942,74.195
5.7818,61.328,73.934
6.0534,64.973,76.822
6.1324,63.161,77.142
6.0149,63.678,74.177
6.0922,60.87,73.962
6.374,64.49,76.412


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_339.csv <==
x,qOut,qIn
0.0395,63.266,77.228
0.11655,63.923,74.588
0.19389,60.747,73.757
0.28118,64.24,75.766
0.36018,62.815,76.352
0.42699,63.921,74.832
0.50433,61.461,74.533
0.60185,65.186,76.037
0.68085,63.336,76.122
0.73743,63.698,73.947
0.81477,60.732,73.617
0.92253,64.603,76.352
1.0015,63.215,77.18
1.0479,64.016,74.982
1.1252,61.137,74.437
1.2432,64.423,76.156
1.3222,62.465,76.098
1.3583,63.194,74.236
1.4356,60.95,74.468
1.5639,65.315,76.738
1.6429,63.818,76.278
1.6687,63.908,73.225
1.7461,60.608,73.584
1.8846,64.611,77.154
1.9636,63.511,77.559
1.9792,64.197,74.494
2.0565,60.82,73.929
2.2052,64.048,76.231
2.2842,62.527,75.998
2.2896,63.761,73.827
2.367,61.465,74.379
2.5259,65.234,76.296
2.6049,63.342,76.353
2.6001,63.741,74.797
2.6774,61.13,74.595
2.8466,64.841,76.468
2.9256,62.827,76.128
2.9105,63.038,73.47
2.9878,60.467,74.181
3.1673,65.061,77.583
3.2463,63.931,77.32
3.2209,64.076,73.617
3.2983,60.423,72.962
3.4879,64.151,76.389
3.5669,63.186,77.323
3.5314,64.298,74.473
3.6087,61.392,73.725
3.8086,64.797,76.276
3.8876,63.072,76.762
3.8418,63.719,74.194
3.9191,60.874,73.797
4.1293,64.686,76.324
4.2083,63.232,76.911
4.1522,63.939,74.623
4.2296,60.971,73.983
4.45,64.575,76.316
4.529,63.023,76.369
4.4627,63.823,73.672
4.54,61.02,73.76
4.7707,64.755,76.201
4.8497,63.228,76.501
4.7731,63.956,75.102
4.8505,61.126,75.358
5.0913,64.547,76.631
5.1703,62.627,75.89
5.0836,63.234,73.936
5.1609,60.57,74.18
5.412,64.771,76.16
5.491,63.596,76.354
5.394,64.423,74.726
5.4713,61.54,74.562
5.7327,64.912,76.2
5.8117,62.952,76.306
5.7044,63.403,74.331
5.7818,60.71,73.959
6.0534,64.817,76.206
6.1324,63.436,76.515
6.0149,63.923,74.074
6.0922,60.834,74.041
6.374,64.628,76.853


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_340.csv <==
x,qOut,qIn
0.0395,63.299,76.372
0.11655,63.943,73.482
0.19389,60.937,73.18
0.28118,64.826,76.458
0.36018,63.565,77.122
0.42699,64.295,74.415
0.50433,61.126,74.233
0.60185,64.284,76.434
0.68085,62.454,76.103
0.73743,63.345,74.116
0.81477,60.966,74.632
0.92253,64.969,76.754
1.0015,63.323,76.442
1.0479,63.72,74.207
1.1252,60.837,74.496
1.2432,64.758,76.732
1.3222,63.289,76.337
1.3583,63.841,73.728
1.4356,60.909,73.771
1.5639,64.817,76.301
1.6429,63.455,76.702
1.6687,64.073,74.503
1.7461,61.054,74.091
1.8846,64.6,76.649
1.9636,62.942,77.001
1.9792,63.563,74.212
2.0565,60.702,73.816
2.2052,64.59,76.473
2.2842,63.236,76.368
2.2896,64.053,73.614
2.367,61.207,73.974
2.5259,64.855,76.776
2.6049,63.22,76.97
2.6001,63.853,74.774
2.6774,61.015,74.453
2.8466,64.518,75.988
2.9256,62.693,75.744
2.9105,63.348,73.727
2.9878,60.944,74.249
3.1673,65.281,77.338
3.2463,63.857,76.974
3.2209,63.959,73.608
3.2983,60.456,73.4
3.4879,64.134,75.99
3.5669,62.972,76.592
3.5314,64.017,74.843
3.6087,61.315,74.89
3.8086,64.901,77.112
3.8876,63.106,76.486
3.8418,63.539,73.471
3.9191,60.356,73.651
4.1293,64.24,76.293
4.2083,63.233,76.441
4.1522,64.673,74.525
4.2296,61.97,74.836
4.45,64.792,76.357
4.529,62.382,75.501
4.4627,63.205,74.179
4.54,61.211,75.638
4.7707,65.183,76.729
4.8497,63.086,74.969
4.7731,63.226,73.374
4.8505,60.707,75.046
5.0913,65.151,77.356
5.1703,63.729,76.445
5.0836,63.777,73.69
5.1609,60.378,73.995
5.412,64.299,76.849
5.491,63.23,76.876
5.394,64.163,74.085
5.4713,61.215,73.82
5.7327,64.722,76.257
5.8117,63.091,76.313
5.7044,63.847,74.177
5.7818,61.227,74.45
6.0534,64.951,76.825
6.1324,63.126,76.737
6.0149,63.466,74.346
6.0922,60.597,74.356
6.374,64.631,76.577


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_341.csv <==
x,qOut,qIn
0.0395,62.716,76.668
0.11655,63.401,74.372
0.19389,60.616,74.028
0.28118,64.646,76.558
0.36018,63.409,76.861
0.42699,64.202,74.22
0.50433,61.162,73.814
0.60185,64.699,76.097
0.68085,63.161,76.195
0.73743,64.017,74.285
0.81477,61.211,74.83
0.92253,64.737,76.914
1.0015,62.97,76.477
1.0479,63.717,74.25
1.1252,60.946,74.052
1.2432,64.492,75.567
1.3222,62.764,75.489
1.3583,63.728,74.34
1.4356,61.725,75.455
1.5639,65.538,77.294
1.6429,63.123,76.198
1.6687,62.76,73.546
1.7461,59.849,73.891
1.8846,64.518,76.733
1.9636,63.7,77.07
1.9792,64.375,74.037
2.0565,61.055,73.329
2.2052,64.654,76.698
2.2842,63.361,77.787
2.2896,64.159,74.496
2.367,60.984,73.053
2.5259,64.332,75.742
2.6049,62.793,76.566
2.6001,63.842,74.474
2.6774,61.446,74.223
2.8466,65.203,76.346
2.9256,63.28,76.877
2.9105,63.433,74.4
2.9878,60.4,73.65
3.1673,64.482,76.774
3.2463,63.316,77.345
3.2209,64.091,73.843
3.2983,60.94,72.95
3.4879,64.482,75.919
3.5669,63.096,76.83
3.5314,64.126,74.784
3.6087,61.478,74.673
3.8086,64.845,76.725
3.8876,62.772,76.245
3.8418,63.226,73.619
3.9191,60.518,73.933
4.1293,64.677,76.558
4.2083,63.436,76.815
4.1522,64.202,74.736
4.2296,61.309,74.24
4.45,64.766,76.247
4.529,62.919,76.38
4.4627,63.424,73.952
4.54,60.753,74.019
4.7707,64.962,76.891
4.8497,63.662,76.841
4.7731,64.067,73.748
4.8505,60.695,73.56
5.0913,64.335,76.352
5.1703,63.108,76.9
5.0836,64.132,74.659
5.1609,61.253,74.242
5.412,64.563,76.235
5.491,62.723,76.38
5.394,63.518,74.711
5.4713,61.056,74.739
5.7327,64.981,76.301
5.8117,63.285,75.901
5.7044,63.707,73.556
5.7818,60.864,73.682
6.0534,64.921,76.271
6.1324,63.58,76.743
6.0149,64.072,74.755
6.0922,60.916,74.388
6.374,64.372,76.42


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_342.csv <==
x,qOut,qIn
0.0395,63.041,76.139
0.11655,63.985,73.736
0.19389,61.444,73.834
0.28118,65.202,76.451
0.36018,63.382,76.601
0.42699,63.698,74.514
0.50433,60.885,74.984
0.60185,64.653,77.089
0.68085,62.89,76.272
0.73743,63.264,73.392
0.81477,60.402,73.513
0.92253,64.701,76.469
1.0015,63.702,77.105
1.0479,64.443,74.63
1.1252,61.284,74.049
1.2432,64.665,76.626
1.3222,62.98,76.637
1.3583,63.633,73.506
1.4356,60.714,73.295
1.5639,64.58,76.368
1.6429,63.295,77.247
1.6687,64.205,75.197
1.7461,61.434,74.439
1.8846,64.659,75.847
1.9636,62.512,76.013
1.9792,62.959,73.997
2.0565,60.623,74.006
2.2052,65.312,77.124
2.2842,64.156,77.288
2.2896,64.133,73.517
2.367,60.261,72.769
2.5259,64.01,76.317
2.6049,63.228,77.812
2.6001,64.477,75.207
2.6774,61.35,73.585
2.8466,64.338,75.62
2.9256,62.512,76.555
2.9105,63.586,74.464
2.9878,61.264,74.023
3.1673,65.137,76.284
3.2463,63.362,76.591
3.2209,63.785,74.495
3.2983,60.935,74.248
3.4879,64.685,76.832
3.5669,63.015,76.974
3.5314,63.604,73.836
3.6087,60.852,73.801
3.8086,64.754,76.685
3.8876,63.255,76.339
3.8418,63.895,73.621
3.9191,61.238,74.264
4.1293,65.119,76.963
4.2083,63.4,76.364
4.1522,63.568,73.605
4.2296,60.481,74.12
4.45,64.545,76.774
4.529,63.374,76.733
4.4627,64.002,74.141
4.54,60.743,73.6
4.7707,64.351,75.999
4.8497,63.081,76.945
4.7731,64.077,75.211
4.8505,61.194,74.369
5.0913,64.581,76.054
5.1703,62.819,76.561
5.0836,63.618,74.478
5.1609,60.946,73.925
5.412,64.81,76.119
5.491,63.315,76.464
5.394,64.092,74.256
5.4713,61.333,74.152
5.7327,64.879,76.291
5.8117,63.022,76.003
5.7044,63.555,73.992
5.7818,60.878,74.801
6.0534,64.768,77.087
6.1324,63.131,76.688
6.0149,63.61,74.338
6.0922,60.637,74.186
6.374,64.434,76.268


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_343.csv <==
x,qOut,qIn
0.0395,63.289,77.477
0.11655,63.928,74.194
0.19389,60.601,73.429
0.28118,64.212,76.1
0.36018,63.04,76.594
0.42699,64.233,74.023
0.50433,61.533,73.528
0.60185,65.024,76.22
0.68085,63.222,77.04
0.73743,63.847,74.87
0.81477,61.111,74.414
0.92253,64.564,76.159
1.0015,62.576,75.744
1.0479,63.1,73.817
1.1252,60.702,74.619
1.2432,65.2,77.274
1.3222,63.919,77.025
1.3583,64.005,73.985
1.4356,60.303,73.57
1.5639,64.008,76.324
1.6429,63.079,77.174
1.6687,64.39,75.014
1.7461,61.562,73.813
1.8846,64.802,75.322
1.9636,62.933,76.039
1.9792,63.75,74.622
2.0565,61.272,74.505
2.2052,65.088,76.471
2.2842,63.267,76.661
2.2896,63.616,74.254
2.367,60.554,73.72
2.5259,64.327,76.079
2.6049,62.97,76.494
2.6001,63.993,74.673
2.6774,61.391,74.693
2.8466,64.878,76.42
2.9256,62.896,76.353
2.9105,63.422,74.291
2.9878,60.862,73.954
3.1673,64.889,76.129
3.2463,63.309,76.531
3.2209,63.788,74.043
3.2983,61.054,74.158
3.4879,64.996,77.594
3.5669,63.358,77.076
3.5314,63.595,73.13
3.6087,60.417,73.203
3.8086,64.34,76.446
3.8876,63.196,76.764
3.8418,64.16,74.409
3.9191,61.476,74.5
4.1293,65.017,77.023
4.2083,63.074,76.563
4.1522,63.327,73.378
4.2296,60.35,73.573
4.45,64.531,76.709
4.529,63.494,77.154
4.4627,64.343,74.627
4.54,61.235,74.019
4.7707,64.572,76.234
4.8497,62.882,76.507
4.7731,63.669,74.037
4.8505,60.957,73.752
5.0913,64.857,76.197
5.1703,63.411,76.726
5.0836,64.083,74.396
5.1609,61.08,73.873
5.412,64.509,76.675
5.491,62.763,77.223
5.394,63.56,74.473
5.4713,61.03,74.087
5.7327,64.758,76.522
5.8117,62.933,76.067
5.7044,63.462,73.187
5.7818,61.095,74
6.0534,65.424,77.235
6.1324,63.845,76.657
6.0149,63.712,73.391
6.0922,60.338,73.979
6.374,64.373,77.406


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_344.csv <==
x,qOut,qIn
0.0395,63.358,76.814
0.11655,64.077,74.175
0.19389,61.035,73.629
0.28118,64.534,75.835
0.36018,62.978,76.206
0.42699,63.986,74.446
0.50433,61.474,74.812
0.60185,64.914,76.915
0.68085,62.776,76.39
0.73743,63.203,74.063
0.81477,60.648,74.407
0.92253,64.732,76.488
1.0015,63.21,75.816
1.0479,63.782,73.36
1.1252,61.175,74.095
1.2432,65.223,77.146
1.3222,63.589,77.066
1.3583,63.638,74.31
1.4356,60.386,74.257
1.5639,64.303,76.6
1.6429,63.093,76.519
1.6687,63.836,73.658
1.7461,60.778,73.333
1.8846,64.719,76.59
1.9636,63.64,77.437
1.9792,64.54,74.691
2.0565,61.236,73.724
2.2052,64.174,75.779
2.2842,62.353,76.173
2.2896,63.531,74.637
2.367,61.434,75.015
2.5259,65.255,76.856
2.6049,63.181,76.199
2.6001,63.322,73.74
2.6774,60.539,74.309
2.8466,64.8,76.78
2.9256,63.543,76.08
2.9105,64.114,73.416
2.9878,61.032,73.992
3.1673,64.744,77.088
3.2463,63.291,77.29
3.2209,63.982,74.461
3.2983,60.956,73.971
3.4879,64.27,75.862
3.5669,62.488,75.904
3.5314,63.43,74.163
3.6087,61.401,74.525
3.8086,65.585,77.202
3.8876,63.643,76.745
3.8418,63.37,73.049
3.9191,60.151,73.338
4.1293,64.434,77.38
4.2083,63.46,77.457
4.1522,64.195,73.804
4.2296,61.032,73.507
4.45,64.505,76.394
4.529,62.974,76.581
4.4627,63.779,73.996
4.54,61.105,74.038
4.7707,64.948,77.316
4.8497,63.332,77.549
4.7731,63.75,73.877
4.8505,60.641,73.351
5.0913,64.333,76.589
5.1703,62.942,76.413
5.0836,63.922,73.461
5.1609,61.482,74.195
5.412,65.335,76.963
5.491,63.498,76.294
5.394,63.606,73.534
5.4713,60.533,74.121
5.7327,64.5,76.995
5.8117,63.185,76.885
5.7044,63.805,74.359
5.7818,60.728,74.157
6.0534,64.419,76.238
6.1324,63.045,76.547
6.0149,63.904,74.568
6.0922,61.072,74.123
6.374,64.836,76.488


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_345.csv <==
x,qOut,qIn
0.0395,63.54,76.522
0.11655,64.019,73.751
0.19389,60.855,73.507
0.28118,64.571,76.335
0.36018,63.208,77.216
0.42699,63.926,74.757
0.50433,60.918,74.143
0.60185,64.439,76.442
0.68085,62.836,76.312
0.73743,63.61,73.863
0.81477,60.849,74.018
0.92253,64.782,76.438
1.0015,63.427,76.97
1.0479,64.177,74.95
1.1252,61.22,74.011
1.2432,64.585,75.656
1.3222,62.756,76.1
1.3583,63.457,74.235
1.4356,61.005,74.489
1.5639,65.156,77.353
1.6429,63.602,77.163
1.6687,63.788,73.787
1.7461,60.346,73.496
1.8846,64.084,76.264
1.9636,63.012,76.306
1.9792,64.335,73.974
2.0565,61.731,74.215
2.2052,65.055,76.464
2.2842,63.004,76.228
2.2896,63.592,74.632
2.367,61.014,75.329
2.5259,64.646,76.502
2.6049,62.688,75.733
2.6001,63.253,73.896
2.6774,60.833,74.187
2.8466,65.096,76.523
2.9256,63.624,76.4
2.9105,63.946,73.932
2.9878,61.015,74.22
3.1673,64.869,77.072
3.2463,63.253,77.026
3.2209,63.505,73.915
3.2983,60.421,73.717
3.4879,64.481,76.855
3.5669,63.356,77.205
3.5314,64.102,73.929
3.6087,61.055,72.988
3.8086,64.759,75.974
3.8876,63.37,76.856
3.8418,64.059,74.294
3.9191,61.076,74.01
4.1293,64.697,76.999
4.2083,63.111,77.269
4.1522,63.694,73.85
4.2296,60.503,72.949
4.45,64.104,75.899
4.529,62.839,77.061
4.4627,64.156,75.29
4.54,61.831,74.758
4.7707,65.088,76.566
4.8497,62.641,76.132
4.7731,62.872,73.353
4.8505,60.471,73.942
5.0913,65.123,77.163
5.1703,63.978,76.756
5.0836,64.265,73.374
5.1609,60.857,73.543
5.412,64.547,77.025
5.491,63.266,77.288
5.394,63.973,74.009
5.4713,60.834,73.573
5.7327,64.336,76.436
5.8117,62.86,76.862
5.7044,63.804,74.397
5.7818,61.247,74.234
6.0534,64.97,76.709
6.1324,63.167,76.46
6.0149,63.552,73.699
6.0922,60.756,74.027
6.374,64.871,76.758


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_346.csv <==
x,qOut,qIn
0.0395,63.211,76.376
0.11655,63.691,74.072
0.19389,60.762,73.902
0.28118,64.526,76.075
0.36018,63.042,76.64
0.42699,63.896,74.919
0.50433,61.368,74.711
0.60185,64.995,76.609
0.68085,62.974,76.189
0.73743,63.223,73.45
0.81477,60.517,73.677
0.92253,64.927,76.616
1.0015,63.804,76.738
1.0479,64.243,74.007
1.1252,60.911,73.803
1.2432,64.475,76.863
1.3222,63.059,77.551
1.3583,63.773,74.523
1.4356,60.717,73.504
1.5639,64.326,75.899
1.6429,62.928,76.289
1.6687,63.936,74.092
1.7461,61.357,74.139
1.8846,65.141,76.875
1.9636,63.428,77.275
1.9792,63.832,74.414
2.0565,60.714,73.655
2.2052,64.232,76.135
2.2842,62.667,76.36
2.2896,63.705,74.219
2.367,61.467,74.536
2.5259,65.367,76.754
2.6049,63.411,76.166
2.6001,63.486,73.191
2.6774,60.558,73.573
2.8466,64.721,76.992
2.9256,63.447,77.135
2.9105,63.988,74.17
2.9878,60.848,74.138
3.1673,64.321,77.008
3.2463,62.699,77.019
3.2209,63.518,74.097
3.2983,61.033,73.949
3.4879,64.998,76.456
3.5669,63.362,76.204
3.5314,63.728,73.445
3.6087,61.078,73.959
3.8086,65.328,77.309
3.8876,63.843,77.114
3.8418,63.701,73.602
3.9191,60.036,73.297
4.1293,64.031,76.697
4.2083,63.277,77.601
4.1522,64.402,74.528
4.2296,61.137,72.971
4.45,64.288,75.476
4.529,62.753,77.015
4.4627,63.995,75.293
4.54,61.602,74.381
4.7707,64.995,76.223
4.8497,62.804,76.273
4.7731,63.221,73.551
4.8505,60.685,73.549
5.0913,64.949,76.92
5.1703,63.586,76.933
5.0836,64.04,74.051
5.1609,60.953,74.793
5.412,64.554,76.96
5.491,62.944,76.056
5.394,63.539,73.76
5.4713,60.64,74.109
5.7327,64.693,76.519
5.8117,63.543,76.79
5.7044,64.364,74.661
5.7818,61.249,74.006
6.0534,64.542,75.841
6.1324,62.823,76.174
6.0149,63.694,74.472
6.0922,61.147,74.658
6.374,64.945,76.631


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_347.csv <==
x,qOut,qIn
0.0395,63.222,77.13
0.11655,63.599,74.293
0.19389,60.583,73.886
0.28118,64.437,76.503
0.36018,63.076,76.589
0.42699,63.771,73.765
0.50433,60.82,73.965
0.60185,64.754,77.122
0.68085,63.52,77.397
0.73743,64.255,74.465
0.81477,60.952,73.64
0.92253,64.173,75.737
1.0015,62.613,76.09
1.0479,63.875,74.518
1.1252,61.68,74.764
1.2432,65.361,76.526
1.3222,63.232,76.097
1.3583,63.427,73.721
1.4356,60.652,73.971
1.5639,64.695,76.725
1.6429,63.224,76.58
1.6687,63.822,73.959
1.7461,60.991,74.696
1.8846,64.697,77.31
1.9636,63.01,76.297
1.9792,63.559,73.494
2.0565,60.748,74.088
2.2052,64.716,76.407
2.2842,63.35,75.928
2.2896,64.089,73.74
2.367,61.331,74.397
2.5259,64.957,77.134
2.6049,63.107,77.16
2.6001,63.436,74.415
2.6774,60.537,73.976
2.8466,64.395,76.536
2.9256,62.929,76.345
2.9105,63.652,73.435
2.9878,61.078,74.095
3.1673,65.293,77.208
3.2463,63.911,76.629
3.2209,64.078,73.371
3.2983,60.514,73.611
3.4879,64.185,76.937
3.5669,63.089,77.136
3.5314,64.227,74.424
3.6087,61.224,74.324
3.8086,64.304,76.179
3.8876,62.435,75.764
3.8418,63.568,74.295
3.9191,61.545,74.988
4.1293,65.374,76.621
4.2083,63.203,75.663
4.1522,63.289,73.744
4.2296,60.745,75.149
4.45,65.072,77.37
4.529,63.523,76.091
4.4627,63.607,73.054
4.54,60.381,73.54
4.7707,64.502,76.76
4.8497,63.498,77.429
4.7731,64.304,74.913
4.8505,61.224,73.91
5.0913,64.535,76.157
5.1703,62.748,76.353
5.0836,63.413,73.439
5.1609,60.836,73.668
5.412,65.089,77.162
5.491,63.798,77.424
5.394,64.142,74.387
5.4713,60.704,73.765
5.7327,64.127,76.297
5.8117,62.7,76.806
5.7044,63.743,74.234
5.7818,61.244,73.728
6.0534,65.11,76.293
6.1324,63.452,76.466
6.0149,63.867,73.737
6.0922,61.004,73.785
6.374,64.833,76.872


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_348.csv <==
x,qOut,qIn
0.0395,63.595,76.572
0.11655,63.882,73.594
0.19389,60.787,74.168
0.28118,64.46,77.167
0.36018,62.897,76.967
0.42699,63.589,73.967
0.50433,60.903,74.086
0.60185,64.729,76.722
0.68085,63.108,76.083
0.73743,63.624,73.49
0.81477,60.987,74.433
0.92253,65.197,77.366
1.0015,63.774,76.617
1.0479,63.894,73.111
1.1252,60.34,73.286
1.2432,64.124,76.737
1.3222,63.147,77.403
1.3583,64.335,75.064
1.4356,61.441,74.319
1.5639,64.473,75.702
1.6429,62.412,75.504
1.6687,63.21,73.895
1.7461,61.063,74.786
1.8846,65.442,77.199
1.9636,63.869,76.823
1.9792,63.826,74.065
2.0565,60.309,73.674
2.2052,64.119,76.168
2.2842,63.055,76.687
2.2896,64.189,74.34
2.367,61.413,74.038
2.5259,64.882,76.437
2.6049,63.101,76.677
2.6001,63.796,74.518
2.6774,61.081,74.259
2.8466,64.643,76.242
2.9256,62.792,76.447
2.9105,63.478,74.52
2.9878,61.155,74.644
3.1673,65.211,76.829
3.2463,63.397,76.096
3.2209,63.466,72.964
3.2983,60.546,73.26
3.4879,64.928,76.757
3.5669,63.852,77.16
3.5314,64.178,74.248
3.6087,60.667,74.072
3.8086,64.192,76.888
3.8876,62.892,77.163
3.8418,63.742,74.24
3.9191,60.659,73.232
4.1293,64.354,75.765
4.2083,63.157,76.92
4.1522,64.345,74.737
4.2296,61.627,74.141
4.45,64.89,76.745
4.529,62.851,76.634
4.4627,63.508,73.834
4.54,60.887,74.402
4.7707,64.687,76.644
4.8497,63.036,75.686
4.7731,63.82,73.748
4.8505,61.344,74.965
5.0913,65.128,76.964
5.1703,63.202,76.058
5.0836,63.466,73.772
5.1609,60.682,74.437
5.412,64.712,76.776
5.491,63.233,76.098
5.394,63.755,73.567
5.4713,60.9,74.289
5.7327,64.807,77.222
5.8117,63.323,77.169
5.7044,63.816,74.216
5.7818,60.765,73.947
6.0534,64.424,76.571
6.1324,62.93,76.279
6.0149,63.784,73.421
6.0922,61.253,73.891
6.374,65.225,76.993


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_349.csv <==
x,qOut,qIn
0.0395,63.02,76.703
0.11655,63.659,74.546
0.19389,60.981,74.829
0.28118,64.704,76.728
0.36018,62.944,76.098
0.42699,63.49,73.75
0.50433,60.779,73.875
0.60185,64.903,76.1
0.68085,63.592,76.365
0.73743,64.182,74.274
0.81477,61.163,74.144
0.92253,64.705,77.026
1.0015,62.988,77.361
1.0479,63.523,74.089
1.1252,60.598,73.379
1.2432,64.347,76.151
1.3222,62.907,76.411
1.3583,63.82,74.081
1.4356,61.478,74.473
1.5639,65.411,77.129
1.6429,63.495,76.712
1.6687,63.362,73.413
1.7461,60.099,73.718
1.8846,64.385,77.193
1.9636,63.564,77.041
1.9792,64.447,73.859
2.0565,60.968,73.674
2.2052,64.202,76.394
2.2842,62.874,76.956
2.2896,64.275,75.011
2.367,61.651,74.37
2.5259,64.673,75.5
2.6049,62.461,75.304
2.6001,63.363,74.153
2.6774,61.42,75.436
2.8466,65.474,77.457
2.9256,63.353,75.929
2.9105,63.273,73.015
2.9878,60.308,73.927
3.1673,64.5,76.51
3.2463,63.302,76.089
3.2209,64.079,74.287
3.2983,61.367,75.209
3.4879,64.985,77.36
3.5669,63.053,76.62
3.5314,63.254,73.513
3.6087,60.173,73.588
3.8086,64.309,76.821
3.8876,63.345,76.877
3.8418,64.504,73.888
3.9191,61.712,73.903
4.1293,64.986,76.437
4.2083,62.989,76.095
4.1522,63.594,73.733
4.2296,61.1,74.586
4.45,64.958,77.331
4.529,63.107,76.459
4.4627,63.382,73.526
4.54,60.512,74.246
4.7707,64.57,77.031
4.8497,63.24,76.483
4.7731,63.889,73.754
4.8505,61.025,74.269
5.0913,64.866,76.997
5.1703,63.366,76.48
5.0836,63.865,73.616
5.1609,60.854,73.965
5.412,64.669,76.41
5.491,63.281,76.481
5.394,63.953,74.527
5.4713,61.016,74.311
5.7327,64.674,76.574
5.8117,63.083,76.846
5.7044,63.672,74.207
5.7818,60.686,73.742
6.0534,64.512,76.19
6.1324,63.215,76.62
6.0149,64.15,74.266
6.0922,61.336,73.834
6.374,64.816,76.374


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_350.csv <==
x,qOut,qIn
0.0395,63.174,75.901
0.11655,63.919,74.142
0.19389,61.344,74.927
0.28118,65.181,77.319
0.36018,63.348,76.654
0.42699,63.412,73.646
0.50433,60.02,73.667
0.60185,64.005,76.472
0.68085,63.152,76.792
0.73743,64.578,74.494
0.81477,61.74,74.211
0.92253,64.718,76.046
1.0015,62.631,75.912
1.0479,63.625,74.417
1.1252,61.498,75.259
1.2432,65.121,76.446
1.3222,62.824,75.241
1.3583,63.062,74.132
1.4356,60.773,75.412
1.5639,65.226,77.176
1.6429,63.629,76.232
1.6687,63.548,73.252
1.7461,60.239,73.423
1.8846,64.485,76.602
1.9636,63.64,77.173
1.9792,64.452,74.636
2.0565,61.219,73.786
2.2052,64.532,76.152
2.2842,62.901,76.977
2.2896,63.634,74.519
2.367,60.826,73.657
2.5259,64.726,76.305
2.6049,63.361,76.885
2.6001,64.048,74.056
2.6774,60.982,73.519
2.8466,64.59,76.362
2.9256,63.127,77.152
2.9105,63.962,74.998
2.9878,61.12,74.356
3.1673,64.581,75.946
3.2463,62.795,75.802
3.2209,63.514,73.64
3.2983,60.959,73.744
3.4879,65.081,76.421
3.5669,63.659,77.232
3.5314,64.049,75.176
3.6087,60.825,74.507
3.8086,64.231,76.262
3.8876,62.571,76.223
3.8418,63.362,74.09
3.9191,60.732,74.245
4.1293,64.951,76.689
4.2083,63.784,76.848
4.1522,64.457,74.354
4.2296,61.176,73.679
4.45,64.475,75.772
4.529,62.879,76.192
4.4627,63.9,74.363
4.54,61.422,74.527
4.7707,65.005,76.643
4.8497,62.998,76.109
4.7731,63.366,73.835
4.8505,60.61,74.614
5.0913,64.606,76.801
5.1703,63.155,76.365
5.0836,63.818,74.325
5.1609,60.969,74.447
5.412,64.702,76.242
5.491,63.124,76.177
5.394,63.794,74.119
5.4713,61.082,73.983
5.7327,64.954,76.532
5.8117,63.359,76.643
5.7044,63.801,74.098
5.7818,60.8,74.434
6.0534,64.535,77.076
6.1324,63.025,76.725
6.0149,63.739,73.925
6.0922,60.91,73.792
6.374,64.673,75.977


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_351.csv <==
x,qOut,qIn
0.0395,64.048,77.092
0.11655,64.215,73.662
0.19389,60.396,73.259
0.28118,63.933,76.336
0.36018,62.969,77.019
0.42699,64.399,74.731
0.50433,61.769,74.166
0.60185,64.976,75.972
0.68085,62.879,75.668
0.73743,63.501,73.718
0.81477,61.054,74.777
0.92253,65.041,77.107
1.0015,63.313,76.69
1.0479,63.636,74.529
1.1252,60.601,74.574
1.2432,64.331,76.299
1.3222,62.854,76.001
1.3583,63.738,74.061
1.4356,61.228,74.278
1.5639,65.231,76.441
1.6429,63.643,76.227
1.6687,63.974,73.803
1.7461,60.918,74.001
1.8846,64.654,76.598
1.9636,63.122,76.411
1.9792,63.696,74.277
2.0565,60.762,74.739
2.2052,64.507,76.497
2.2842,63.011,76.316
2.2896,63.709,74.409
2.367,60.809,74.028
2.5259,64.615,75.982
2.6049,63.233,76.687
2.6001,64.086,74.977
2.6774,61.278,74.303
2.8466,64.771,76.201
2.9256,62.947,76.51
2.9105,63.587,74.206
2.9878,60.939,73.979
3.1673,64.86,76.318
3.2463,63.299,76.506
3.2209,63.885,74.26
3.2983,61.115,74.07
3.4879,64.866,76.574
3.5669,63.142,76.714
3.5314,63.554,73.821
3.6087,60.712,73.788
3.8086,64.696,77.037
3.8876,63.285,77
3.8418,63.838,73.895
3.9191,60.864,73.956
4.1293,64.635,76.474
4.2083,63.173,76.313
4.1522,63.824,73.853
4.2296,61.009,73.846
4.45,64.888,76.725
4.529,63.391,77.36
4.4627,63.807,74.833
4.54,60.679,74.143
4.7707,64.381,76.054
4.8497,62.98,76.34
4.7731,63.748,74.023
4.8505,60.912,73.207
5.0913,64.98,76.018
5.1703,63.807,77.418
5.0836,64.387,75.137
5.1609,60.885,74.122
5.412,64.055,76.213
5.491,62.539,76.631
5.394,63.738,74.262
5.4713,61.083,73.616
5.7327,64.667,75.646
5.8117,63.06,76.34
5.7044,64.107,75.166
5.7818,61.812,75.197
6.0534,65.111,76.289
6.1324,62.565,75.334
6.0149,62.672,73.441
6.0922,60.296,74.763
6.374,65.109,77.646


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_352.csv <==
x,qOut,qIn
0.0395,62.879,76.382
0.11655,63.434,74.086
0.19389,60.878,74.329
0.28118,65.075,77.091
0.36018,63.647,76.785
0.42699,63.977,73.629
0.50433,60.642,73.375
0.60185,64.362,76.287
0.68085,63.166,76.876
0.73743,64.239,74.342
0.81477,61.431,74.071
0.92253,64.692,76.699
1.0015,62.713,76.385
1.0479,63.425,73.791
1.1252,60.988,74.506
1.2432,64.883,76.875
1.3222,63.111,75.991
1.3583,63.541,73.632
1.4356,60.936,74.652
1.5639,65.033,77.162
1.6429,63.442,76.305
1.6687,63.618,73.327
1.7461,60.516,73.769
1.8846,64.618,76.907
1.9636,63.489,76.945
1.9792,64.079,74.283
2.0565,60.81,74.38
2.2052,64.404,76.808
2.2842,63.069,76.59
2.2896,63.947,74.15
2.367,60.894,73.901
2.5259,64.496,75.942
2.6049,63.158,76.561
2.6001,64.309,75.003
2.6774,61.635,74.446
2.8466,64.859,75.682
2.9256,62.743,75.448
2.9105,63.401,73.914
2.9878,61.027,74.855
3.1673,65.042,77.163
3.2463,63.287,76.843
3.2209,63.575,74.539
3.2983,60.545,74.329
3.4879,64.319,76.132
3.5669,62.883,75.664
3.5314,63.781,73.532
3.6087,61.296,74.442
3.8086,65.338,77.055
3.8876,63.736,76.685
3.8418,63.945,74.357
3.9191,60.609,74.545
4.1293,64.135,76.414
4.2083,62.685,76.125
4.1522,63.753,74.309
4.2296,61.277,74.391
4.45,65.074,75.961
4.529,63.343,75.666
4.4627,63.871,73.926
4.54,61.156,74.514
4.7707,64.906,77.333
4.8497,63.087,77.14
4.7731,63.483,73.964
4.8505,60.601,73.981
5.0913,64.331,76.45
5.1703,62.753,75.82
5.0836,63.596,73.736
5.1609,61.428,75.096
5.412,65.614,77.467
5.491,63.738,76.178
5.394,63.42,73.144
5.4713,60.05,73.673
5.7327,64.365,76.762
5.8117,63.579,77.122
5.7044,64.454,74.264
5.7818,61.121,73.478
6.0534,64.356,76.174
6.1324,62.82,77.051
6.0149,63.856,74.984
6.0922,61.263,74.156
6.374,64.781,76.052


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_353.csv <==
x,qOut,qIn
0.0395,62.769,75.983
0.11655,63.233,73.333
0.19389,60.537,73.771
0.28118,64.769,76.825
0.36018,63.566,76.83
0.42699,64.237,74.373
0.50433,61.275,74.549
0.60185,64.722,76.472
0.68085,62.878,76.073
0.73743,63.329,73.82
0.81477,60.621,74.126
0.92253,64.934,77.072
1.0015,63.768,77.202
1.0479,64.177,74.014
1.1252,60.629,73.519
1.2432,64.134,76.514
1.3222,62.958,76.948
1.3583,64.208,74.371
1.4356,61.493,74.021
1.5639,64.813,75.867
1.6429,62.909,75.711
1.6687,63.677,74.129
1.7461,61.28,74.814
1.8846,65.116,76.787
1.9636,63.193,76.188
1.9792,63.395,73.828
2.0565,60.356,74.425
2.2052,64.347,77.268
2.2842,63.134,76.818
2.2896,64.106,74.138
2.367,61.177,74.399
2.5259,64.517,75.911
2.6049,62.769,75.297
2.6001,63.828,73.923
2.6774,61.719,74.911
2.8466,65.461,76.926
2.9256,63.188,76.245
2.9105,63.18,74.049
2.9878,60.54,74.585
3.1673,64.713,76.845
3.2463,63.127,76.137
3.2209,63.423,73.482
3.2983,60.638,74.327
3.4879,65.028,77.417
3.5669,63.881,77.22
3.5314,64.115,73.498
3.6087,60.457,72.683
3.8086,64.112,76.453
3.8876,63.132,77.56
3.8418,64.375,74.746
3.9191,61.551,74.155
4.1293,64.693,76.415
4.2083,62.661,76.202
4.1522,63.363,73.659
4.2296,60.925,74.001
4.45,65.073,76.605
4.529,63.579,76.561
4.4627,63.996,74.046
4.54,60.976,74.083
4.7707,64.626,76.785
4.8497,62.985,77.04
4.7731,63.529,74.287
4.8505,60.727,73.864
5.0913,64.673,76.633
5.1703,63.25,76.723
5.0836,63.839,73.462
5.1609,60.931,73.432
5.412,64.884,77.187
5.491,63.546,77.265
5.394,64.089,74.001
5.4713,60.844,74.128
5.7327,64.305,76.632
5.8117,62.815,76.243
5.7044,63.801,73.642
5.7818,61.186,73.784
6.0534,64.947,76.419
6.1324,63.306,76.46
6.0149,63.905,74.515
6.0922,61.138,75.096
6.374,64.691,76.861


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_354.csv <==
x,qOut,qIn
0.0395,63.449,76.388
0.11655,63.32,73.748
0.19389,60.278,73.954
0.28118,64.602,77.215
0.36018,63.535,77.325
0.42699,64.051,73.83
0.50433,60.581,73.261
0.60185,64.155,76.494
0.68085,63.03,77.364
0.73743,64.282,74.98
0.81477,61.569,74.056
0.92253,64.817,75.53
1.0015,62.813,75.828
1.0479,63.509,74.062
1.1252,61.155,74.231
1.2432,65.264,77.05
1.3222,63.563,77.26
1.3583,63.689,74.44
1.4356,60.47,73.711
1.5639,64.238,75.748
1.6429,62.904,76.189
1.6687,63.792,74.186
1.7461,61.22,73.905
1.8846,65.228,76.747
1.9636,63.672,77.685
1.9792,63.856,74.51
2.0565,60.39,73.134
2.2052,63.975,76.16
2.2842,62.752,77.091
2.2896,63.991,74.541
2.367,61.481,74.115
2.5259,65.071,76.305
2.6049,63.196,76.219
2.6001,63.712,73.788
2.6774,61.005,73.978
2.8466,64.885,76.55
2.9256,63.266,76.668
2.9105,63.79,74.46
2.9878,60.965,74.309
3.1673,64.634,76.419
3.2463,62.892,76.432
3.2209,63.395,74.082
3.2983,60.735,74.094
3.4879,64.929,77.019
3.5669,63.583,77.15
3.5314,63.938,73.802
3.6087,60.662,73.399
3.8086,64.476,76.477
3.8876,63.31,76.576
3.8418,64.18,73.852
3.9191,61.169,73.845
4.1293,64.729,76.41
4.2083,63.199,76.858
4.1522,63.892,74.856
4.2296,60.804,74.64
4.45,64.258,76.345
4.529,62.712,76.251
4.4627,63.768,74.411
4.54,61.134,74.149
4.7707,64.814,75.718
4.8497,63.187,75.83
4.7731,64.07,74.577
4.8505,61.594,75.124
5.0913,65.054,76.594
5.1703,62.813,76.056
5.0836,63.084,74.421
5.1609,60.54,74.675
5.412,64.819,76.426
5.491,63.413,76.089
5.394,63.852,73.546
5.4713,60.845,73.737
5.7327,64.856,77.051
5.8117,63.602,77.465
5.7044,64.189,74.352
5.7818,60.9,73.55
6.0534,64.163,75.916
6.1324,62.537,76.231
6.0149,63.593,74.114
6.0922,61.455,74.437
6.374,65.431,76.74


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_355.csv <==
x,qOut,qIn
0.0395,62.6,76.134
0.11655,63.306,74.225
0.19389,60.723,73.847
0.28118,64.799,76.403
0.36018,63.434,76.746
0.42699,64.198,74.41
0.50433,61.318,74.515
0.60185,64.689,76.789
0.68085,62.752,76.307
0.73743,63.415,73.893
0.81477,61,74.315
0.92253,65.033,76.558
1.0015,63.346,75.992
1.0479,63.676,73.344
1.1252,61.008,74.159
1.2432,65.158,77.41
1.3222,63.589,76.661
1.3583,63.57,73.312
1.4356,60.136,73.946
1.5639,64.171,77.268
1.6429,63.273,77.274
1.6687,64.277,74.256
1.7461,61.033,73.617
1.8846,64.245,75.889
1.9636,62.712,76.44
1.9792,63.995,74.724
2.0565,61.747,74.566
2.2052,65.264,76.209
2.2842,63.039,75.757
2.2896,63.315,73.574
2.367,60.762,74.528
2.5259,64.955,77.616
2.6049,63.413,76.97
2.6001,63.739,73.781
2.6774,60.574,74.151
2.8466,64.287,76.561
2.9256,62.92,75.883
2.9105,63.933,73.456
2.9878,61.463,74.277
3.1673,65.26,77.007
3.2463,63.423,76.598
3.2209,63.705,74.066
3.2983,60.826,74.422
3.4879,64.545,76.597
3.5669,62.824,75.958
3.5314,63.362,73.663
3.6087,60.854,74.527
3.8086,65.13,77.4
3.8876,63.68,77.163
3.8418,63.777,73.871
3.9191,60.369,73.435
4.1293,64.275,76.754
4.2083,63.249,76.951
4.1522,64.241,73.535
4.2296,61.295,73.501
4.45,64.861,76.609
4.529,63.309,76.823
4.4627,64.005,74.639
4.54,61.067,74.66
4.7707,64.531,76.393
4.8497,62.785,75.917
4.7731,63.517,73.595
4.8505,60.828,73.942
5.0913,64.839,76.449
5.1703,63.487,76.689
5.0836,64.182,74.791
5.1609,61.194,74.541
5.412,64.493,76.228
5.491,62.587,75.934
5.394,63.254,74.184
5.4713,60.799,75.003
5.7327,65.053,76.931
5.8117,63.653,76.164
5.7044,63.986,73.657
5.7818,60.658,73.582
6.0534,64.435,75.99
6.1324,63.292,76.666
6.0149,64.315,75.206
6.0922,61.41,74.889
6.374,64.593,76.034


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_356.csv <==
x,qOut,qIn
0.0395,63.251,76.072
0.11655,63.395,73.673
0.19389,60.516,74.135
0.28118,64.557,76.373
0.36018,63.201,75.943
0.42699,64.031,73.761
0.50433,61.475,74.512
0.60185,65.136,76.89
0.68085,63.129,76.383
0.73743,63.282,74.086
0.81477,60.453,74.542
0.92253,64.571,77.319
1.0015,63.202,77.105
1.0479,63.731,73.836
1.1252,60.703,73.598
1.2432,64.634,76.598
1.3222,63.425,76.472
1.3583,64.258,73.324
1.4356,61.345,73.615
1.5639,65.007,77.052
1.6429,63.42,77.045
1.6687,63.964,74.096
1.7461,60.804,74.198
1.8846,64.139,76.568
1.9636,62.471,76.333
1.9792,63.537,74.086
2.0565,61.34,74.384
2.2052,65.221,76.545
2.2842,63.272,75.839
2.2896,63.435,73.364
2.367,60.809,74.807
2.5259,65.121,78.164
2.6049,63.634,76.616
2.6001,63.628,72.774
2.6774,60.049,73.574
2.8466,63.993,76.507
2.9256,63.201,76.707
2.9105,64.553,74.781
2.9878,61.738,74.41
3.1673,64.805,76.159
3.2463,62.706,76.148
3.2209,63.414,74.355
3.2983,60.969,74.624
3.4879,64.934,76.504
3.5669,63.262,76.206
3.5314,63.757,73.88
3.6087,60.943,74.03
3.8086,64.801,76.756
3.8876,63.238,76.806
3.8418,63.785,74.328
3.9191,60.978,74.441
4.1293,64.745,76.726
4.2083,63.082,75.999
4.1522,63.553,73.222
4.2296,60.755,74.018
4.45,64.92,76.979
4.529,63.669,77.108
4.4627,64.141,74.633
4.54,60.841,73.976
4.7707,64.27,76.038
4.8497,62.754,76.324
4.7731,63.655,74.089
4.8505,61.105,73.943
5.0913,65.088,76.519
5.1703,63.551,76.983
5.0836,63.896,74.609
5.1609,60.739,74.008
5.412,64.458,76.292
5.491,63.057,76.486
5.394,63.812,73.837
5.4713,60.839,73.828
5.7327,64.669,76.743
5.8117,63.402,77.138
5.7044,64.29,74.704
5.7818,61.157,74.049
6.0534,64.259,75.65
6.1324,62.454,75.638
6.0149,63.596,74.453
6.0922,61.491,75.37
6.374,65.332,77.009


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_357.csv <==
x,qOut,qIn
0.0395,63.79,76.836
0.11655,63.838,74.156
0.19389,60.538,73.709
0.28118,64.3,76.484
0.36018,62.941,76.963
0.42699,63.659,74.37
0.50433,60.839,74.075
0.60185,64.736,76.778
0.68085,63.314,77.087
0.73743,63.895,74.021
0.81477,60.834,73.227
0.92253,64.584,76.259
1.0015,63.236,77.266
1.0479,64.115,74.647
1.1252,61.39,73.784
1.2432,64.902,76.462
1.3222,62.992,76.596
1.3583,63.398,73.475
1.4356,60.71,73.758
1.5639,64.944,76.966
1.6429,63.644,76.968
1.6687,63.99,74.005
1.7461,60.611,73.669
1.8846,64.301,76.516
1.9636,63.1,76.942
1.9792,64.052,74.23
2.0565,61.04,73.546
2.2052,64.486,75.955
2.2842,62.933,77.064
2.2896,63.9,75.253
2.367,61.362,74.413
2.5259,64.87,76.102
2.6049,62.841,75.86
2.6001,63.231,73.488
2.6774,60.62,74.16
2.8466,65.064,77.27
2.9256,63.925,77.074
2.9105,64.277,73.996
2.9878,60.611,73.709
3.1673,63.965,75.899
3.2463,62.736,76.315
3.2209,64.074,74.958
3.2983,61.566,74.836
3.4879,64.96,76.13
3.5669,62.919,76.065
3.5314,63.479,74.488
3.6087,60.878,74.546
3.8086,64.797,76.297
3.8876,63.179,76.184
3.8418,63.826,74.31
3.9191,61.165,74.369
4.1293,64.946,76.313
4.2083,63.181,76.167
4.1522,63.598,74.06
4.2296,60.885,74.514
4.45,64.889,76.91
4.529,63.324,76.68
4.4627,63.655,73.925
4.54,60.618,73.499
4.7707,64.567,76.143
4.8497,63.3,76.873
4.7731,63.971,74.71
4.8505,61.049,74.414
5.0913,64.819,77.005
5.1703,63.29,76.902
5.0836,63.722,73.598
5.1609,60.382,72.861
5.412,64.24,75.708
5.491,63.332,76.939
5.394,64.693,75.02
5.4713,61.794,74.336
5.7327,64.584,76.504
5.8117,62.31,76.6
5.7044,63.155,74.515
5.7818,60.916,74.92
6.0534,64.898,76.283
6.1324,63.142,75.336
6.0149,63.651,73.515
6.0922,61.137,74.223
6.374,65.351,76.75


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_358.csv <==
x,qOut,qIn
0.0395,63.38,76.365
0.11655,63.854,74.176
0.19389,60.807,73.988
0.28118,64.505,75.722
0.36018,63.053,76.127
0.42699,63.936,74.855
0.50433,61.275,74.958
0.60185,64.835,77.049
0.68085,62.918,76.909
0.73743,63.412,74.067
0.81477,60.615,73.55
0.92253,64.489,75.944
1.0015,63.056,75.986
1.0479,63.999,74.002
1.1252,61.767,74.828
1.2432,65.605,77.271
1.3222,63.418,76.382
1.3583,63.115,73.113
1.4356,59.929,73.648
1.5639,64.313,77.128
1.6429,63.477,77.302
1.6687,64.383,74.352
1.7461,61.151,73.627
1.8846,64.387,75.921
1.9636,62.771,76.542
1.9792,63.768,74.627
2.0565,61.313,74.565
2.2052,65.089,76.745
2.2842,63.258,76.566
2.2896,63.582,74.072
2.367,60.617,73.808
2.5259,64.614,76.047
2.6049,63.356,76.387
2.6001,64.162,74.022
2.6774,61.279,73.659
2.8466,64.84,76.497
2.9256,63.117,77.487
2.9105,63.64,75.059
2.9878,60.778,74.068
3.1673,64.419,76.323
3.2463,62.739,76.266
3.2209,63.387,73.458
3.2983,60.803,74.002
3.4879,65.181,77.004
3.5669,64.02,76.86
3.5314,64.344,73.995
3.6087,60.706,73.667
3.8086,64.131,76.253
3.8876,62.902,76.868
3.8418,64.097,74.679
3.9191,61.31,74.063
4.1293,64.586,75.903
4.2083,62.71,76.161
4.1522,63.602,74.645
4.2296,61.306,74.84
4.45,65.095,76.506
4.529,63.085,75.971
4.4627,63.337,73.668
4.54,60.684,74.008
4.7707,64.931,76.856
4.8497,63.537,76.847
4.7731,63.851,74.035
4.8505,60.74,74.426
5.0913,64.6,77.12
5.1703,63.239,76.456
5.0836,63.777,73.716
5.1609,60.596,74.032
5.412,64.519,76.334
5.491,63.488,76.616
5.394,64.478,74.777
5.4713,61.294,73.996
5.7327,64.474,75.652
5.8117,62.803,76.439
5.7044,63.852,75.158
5.7818,61.294,74.67
6.0534,64.787,75.7
6.1324,62.851,75.792
6.0149,63.481,74.489
6.0922,60.933,74.642
6.374,64.952,76.551


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_359.csv <==
x,qOut,qIn
0.0395,62.517,75.92
0.11655,63.382,73.92
0.19389,61.062,74.405
0.28118,65.25,76.759
0.36018,63.692,76.373
0.42699,63.875,73.87
0.50433,60.548,73.922
0.60185,64.282,76.791
0.68085,63.014,77.452
0.73743,63.997,74.774
0.81477,61.164,73.809
0.92253,64.511,76.013
1.0015,62.667,75.75
1.0479,63.539,73.237
1.1252,61.397,74.416
1.2432,65.518,77.517
1.3222,63.622,76.737
1.3583,63.507,73.803
1.4356,60.372,74.531
1.5639,64.337,77.126
1.6429,62.989,76.237
1.6687,63.664,73.598
1.7461,60.862,74.343
1.8846,64.96,76.792
1.9636,63.715,76.508
1.9792,64.254,73.78
2.0565,60.948,73.496
2.2052,64.495,76.329
2.2842,63.135,76.793
2.2896,64.097,74.544
2.367,61.19,74.446
2.5259,64.446,76.55
2.6049,62.565,76.421
2.6001,63.458,74.142
2.6774,61.087,74.424
2.8466,64.927,76.707
2.9256,63.107,75.987
2.9105,63.62,73.636
2.9878,61.184,74.804
3.1673,65.233,77.332
3.2463,63.413,76.033
3.2209,63.438,73.022
3.2983,60.475,74.094
3.4879,64.749,77.227
3.5669,63.582,76.906
3.5314,64.012,73.832
3.6087,60.718,73.776
3.8086,64.408,76.839
3.8876,63.123,76.857
3.8418,63.958,73.885
3.9191,61.031,73.707
4.1293,64.665,76.357
4.2083,63.143,76.814
4.1522,63.882,74.605
4.2296,61.144,74.365
4.45,64.833,76.598
4.529,63.097,76.247
4.4627,63.523,73.505
4.54,60.595,73.88
4.7707,64.73,76.789
4.8497,63.616,76.835
4.7731,64.326,74.368
4.8505,60.962,74.076
5.0913,64.214,75.999
5.1703,62.704,76.254
5.0836,63.878,74.429
5.1609,61.367,74.362
5.412,64.851,76.151
5.491,62.898,76.124
5.394,63.518,74.997
5.4713,61.091,75.668
5.7327,64.973,76.605
5.8117,63.076,75.491
5.7044,63.317,73.404
5.7818,60.412,73.813
6.0534,64.767,76.674
6.1324,63.811,77.263
6.0149,64.596,74.846
6.0922,61.335,74.125
6.374,64.386,75.906


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_360.csv <==
x,qOut,qIn
0.0395,63.254,76.293
0.11655,63.599,74.061
0.19389,60.719,74.258
0.28118,64.652,76.688
0.36018,63.208,76.512
0.42699,63.829,74.05
0.50433,60.932,74.229
0.60185,64.729,76.646
0.68085,63.244,76.315
0.73743,63.879,73.829
0.81477,60.909,74.387
0.92253,64.657,76.705
1.0015,63.222,76.238
1.0479,64.028,74.08
1.1252,61.057,74.239
1.2432,64.479,76.196
1.3222,62.795,76.302
1.3583,63.787,74.779
1.4356,61.431,74.934
1.5639,64.941,76.515
1.6429,62.724,75.762
1.6687,63.059,73.712
1.7461,60.779,74.906
1.8846,65.272,77.258
1.9636,63.767,76.117
1.9792,63.724,73.189
2.0565,60.444,73.792
2.2052,64.643,77.062
2.2842,63.668,77.236
2.2896,64.239,74.039
2.367,60.804,73.38
2.5259,64.261,76.21
2.6049,62.952,76.896
2.6001,63.931,74.837
2.6774,61.17,74.571
2.8466,64.799,76.298
2.9256,63.137,76.378
2.9105,63.698,74.268
2.9878,60.703,73.539
3.1673,64.644,75.554
3.2463,63.475,76.557
3.2209,64.402,74.784
3.2983,61.335,73.976
3.4879,64.496,76.315
3.5669,62.631,77.386
3.5314,63.479,75.463
3.6087,60.935,74.407
3.8086,64.584,75.627
3.8876,62.768,75.606
3.8418,63.434,73.589
3.9191,61.062,73.94
4.1293,65.476,77.165
4.2083,64.088,77.414
4.1522,64.136,74.173
4.2296,60.513,73.611
4.45,63.978,76.22
4.529,62.667,76.118
4.4627,63.796,73.802
4.54,61.312,74.579
4.7707,65.112,76.842
4.8497,63.378,76.453
4.7731,63.771,74.331
4.8505,60.778,74.181
5.0913,64.42,76.132
5.1703,62.829,76.223
5.0836,63.643,74.613
5.1609,61.188,75.01
5.412,65.124,76.798
5.491,63.362,76.222
5.394,63.559,73.562
5.4713,60.44,73.652
5.7327,64.551,76.796
5.8117,63.521,76.946
5.7044,64.439,74.309
5.7818,61.322,74.306
6.0534,64.498,76.03
6.1324,62.692,75.937
6.0149,63.595,74.369
6.0922,61.189,74.625
6.374,65.05,76.555


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_361.csv <==
x,qOut,qIn
0.0395,63.806,76.615
0.11655,64.358,74.046
0.19389,61.027,73.518
0.28118,64.363,76.331
0.36018,62.788,77.019
0.42699,63.769,74.641
0.50433,61.246,74.37
0.60185,64.702,76.546
0.68085,62.623,76.371
0.73743,63.118,73.929
0.81477,60.898,74.452
0.92253,65.329,77.273
1.0015,63.747,76.43
1.0479,63.641,72.847
1.1252,60.441,73.316
1.2432,64.796,77.33
1.3222,63.861,77.723
1.3583,64.23,73.954
1.4356,60.566,73.078
1.5639,64.079,76.377
1.6429,62.978,77.308
1.6687,64.084,74.228
1.7461,61.161,73.332
1.8846,64.656,76.399
1.9636,63.1,77.452
1.9792,63.956,74.836
2.0565,61.174,73.876
2.2052,64.647,76.201
2.2842,62.831,76.122
2.2896,63.558,73.286
2.367,61.058,73.91
2.5259,65.134,77.157
2.6049,63.584,77
2.6001,63.928,74.433
2.6774,60.789,74.357
2.8466,64.305,76.192
2.9256,62.67,76.09
2.9105,63.464,73.72
2.9878,61.023,73.82
3.1673,65.203,77.106
3.2463,63.707,77.125
3.2209,63.905,74.032
3.2983,60.642,74.269
3.4879,64.362,76.768
3.5669,62.995,76.299
3.5314,63.779,73.692
3.6087,60.919,73.867
3.8086,64.825,76.515
3.8876,63.507,76.82
3.8418,64.226,74.646
3.9191,61.144,74.202
4.1293,64.45,76.149
4.2083,62.676,76.612
4.1522,63.513,74.765
4.2296,61.083,74.36
4.45,65.034,76.266
4.529,63.336,76.055
4.4627,63.683,73.361
4.54,60.809,73.597
4.7707,64.929,76.907
4.8497,63.635,77.413
4.7731,64.067,74.5
4.8505,60.722,73.813
5.0913,64.116,76.251
5.1703,62.612,76.336
5.0836,63.597,74.037
5.1609,61.094,74.387
5.412,65.071,76.809
5.491,63.525,76.466
5.394,63.959,73.779
5.4713,60.828,73.896
5.7327,64.461,76.449
5.8117,62.998,76.649
5.7044,63.896,74.925
5.7818,61.275,75.018
6.0534,64.82,76.364
6.1324,62.871,75.777
6.0149,63.321,73.693
6.0922,60.661,74.117
6.374,64.986,76.578


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_362.csv <==
x,qOut,qIn
0.0395,63.275,76.922
0.11655,63.817,73.716
0.19389,60.738,74.094
0.28118,64.642,77.02
0.36018,63.444,76.634
0.42699,64.244,73.773
0.50433,61.095,73.444
0.60185,64.581,75.641
0.68085,63.132,76.412
0.73743,64.095,75.152
0.81477,61.379,74.978
0.92253,64.744,76.667
1.0015,62.721,76.26
1.0479,63.223,73.594
1.1252,60.355,73.714
1.2432,64.432,76.495
1.3222,63.345,76.773
1.3583,64.522,74.564
1.4356,61.733,74.602
1.5639,64.717,76.394
1.6429,62.446,75.791
1.6687,63.183,74.196
1.7461,61.133,75.15
1.8846,65.309,76.903
1.9636,63.409,75.549
1.9792,63.421,72.807
2.0565,60.602,74.08
2.2052,64.977,77.402
2.2842,63.73,77.253
2.2896,63.929,74.48
2.367,60.546,74.152
2.5259,64.242,76.43
2.6049,62.952,76.569
2.6001,63.757,73.719
2.6774,60.906,73.047
2.8466,64.956,76.37
2.9256,63.78,77.55
2.9105,64.422,74.556
2.9878,61.105,73.559
3.1673,64.263,76.246
3.2463,62.536,76.753
3.2209,63.484,74.232
3.2983,61.074,73.982
3.4879,64.969,76.703
3.5669,63.244,76.979
3.5314,63.625,74.034
3.6087,60.849,73.872
3.8086,64.865,76.861
3.8876,63.371,76.571
3.8418,63.736,73.232
3.9191,60.697,73.638
4.1293,64.775,77.215
4.2083,63.617,77.395
4.1522,64.18,74.104
4.2296,60.743,73.366
4.45,64.085,76.148
4.529,62.697,76.894
4.4627,63.889,74.753
4.54,61.461,74.484
4.7707,65.051,76.511
4.8497,63.066,76.24
4.7731,63.444,73.769
4.8505,60.767,73.872
5.0913,64.943,76.572
5.1703,63.569,76.766
5.0836,64.023,74.014
5.1609,60.914,74.058
5.412,64.593,76.971
5.491,63.097,76.883
5.394,63.76,73.914
5.4713,60.795,73.582
5.7327,64.511,76.038
5.8117,63.088,76.487
5.7044,63.979,74.265
5.7818,61.385,74.052
6.0534,65.005,76.714
6.1324,63.066,76.847
6.0149,63.339,74.034
6.0922,60.519,73.996
6.374,64.615,77.054


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_363.csv <==
x,qOut,qIn
0.0395,63.037,75.776
0.11655,63.379,73.718
0.19389,60.727,74.533
0.28118,64.818,77.181
0.36018,63.304,76.885
0.42699,63.75,74.187
0.50433,60.783,74.167
0.60185,64.559,76.418
0.68085,63.07,75.709
0.73743,63.769,73.341
0.81477,61.082,74.572
0.92253,65.129,77.372
1.0015,63.669,77.166
1.0479,64,74.344
1.1252,60.552,73.542
1.2432,63.917,75.924
1.3222,62.503,76.415
1.3583,63.838,74.504
1.4356,61.788,74.857
1.5639,65.49,76.683
1.6429,63.215,75.94
1.6687,63.208,73.375
1.7461,60.577,73.975
1.8846,64.973,77.279
1.9636,63.603,76.92
1.9792,63.845,73.56
2.0565,60.656,73.995
2.2052,64.527,77.131
2.2842,63.231,76.683
2.2896,63.877,73.407
2.367,60.832,73.492
2.5259,64.618,76.687
2.6049,63.299,77.191
2.6001,64.074,74.762
2.6774,61.158,74.335
2.8466,64.599,76.371
2.9256,62.8,76.304
2.9105,63.409,73.819
2.9878,60.782,73.919
3.1673,65.023,76.666
3.2463,63.768,76.947
3.2209,64.211,74.228
3.2983,60.865,73.508
3.4879,64.4,76.172
3.5669,63.018,77.004
3.5314,63.942,74.436
3.6087,61.101,73.514
3.8086,64.62,76.376
3.8876,62.934,77.102
3.8418,63.722,74.144
3.9191,61.121,73.876
4.1293,64.805,76.659
4.2083,62.98,76.208
4.1522,63.495,73.424
4.2296,60.938,74.486
4.45,65.023,77.667
4.529,63.417,76.999
4.4627,63.647,73.79
4.54,60.508,73.939
4.7707,64.381,76.69
4.8497,63.105,76.526
4.7731,63.966,73.447
4.8505,61.322,73.381
5.0913,65.216,76.505
5.1703,63.603,76.738
5.0836,63.824,74.166
5.1609,60.708,74.657
5.412,64.53,77.513
5.491,63.09,76.84
5.394,63.57,73.561
5.4713,60.223,73.439
5.7327,64.095,76.179
5.8117,63.246,76.876
5.7044,64.72,74.883
5.7818,61.908,74.11
6.0534,64.813,75.713
6.1324,62.624,75.969
6.0149,63.502,74.516
6.0922,61.262,74.821
6.374,65.053,76.414


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_364.csv <==
x,qOut,qIn
0.0395,63.283,76.825
0.11655,64.021,74.379
0.19389,61.216,74.375
0.28118,64.779,76.573
0.36018,62.973,76.329
0.42699,63.537,73.765
0.50433,60.863,73.952
0.60185,64.876,76.801
0.68085,63.395,76.956
0.73743,63.901,74.251
0.81477,60.991,73.948
0.92253,64.728,76.341
1.0015,63.119,76.142
1.0479,63.606,73.392
1.1252,60.767,73.94
1.2432,64.892,77.498
1.3222,63.625,77.775
1.3583,64.051,74.372
1.4356,60.524,73.233
1.5639,63.836,75.591
1.6429,62.496,76.193
1.6687,63.895,74.339
1.7461,61.786,74.409
1.8846,65.51,76.807
1.9636,63.346,76.975
1.9792,63.4,74.185
2.0565,60.561,73.707
2.2052,64.54,76.687
2.2842,63.01,76.647
2.2896,63.631,73.335
2.367,61.1,73.869
2.5259,65.228,77.386
2.6049,63.639,76.75
2.6001,63.677,73.339
2.6774,60.428,74.099
2.8466,64.487,77.275
2.9256,63.395,77.04
2.9105,64.024,74.017
2.9878,60.678,73.569
3.1673,64.316,76.126
3.2463,63.174,76.809
3.2209,64.295,74.6
3.2983,61.403,73.805
3.4879,64.733,75.828
3.5669,62.961,76.632
3.5314,63.756,75.099
3.6087,61.134,74.513
3.8086,64.784,75.856
3.8876,62.961,76.133
3.8418,63.463,74.26
3.9191,60.684,74.098
4.1293,64.822,76.739
4.2083,63.581,76.983
4.1522,64.215,74.268
4.2296,60.864,73.545
4.45,64.181,75.616
4.529,62.722,76.435
4.4627,63.992,74.89
4.54,61.694,74.643
4.7707,65.079,76.121
4.8497,62.762,75.898
4.7731,63.041,74.345
4.8505,60.625,74.984
5.0913,65.002,77.42
5.1703,63.532,77.003
5.0836,63.745,73.605
5.1609,60.445,73.142
5.412,64.379,76.234
5.491,63.347,76.549
5.394,64.416,73.878
5.4713,61.677,73.955
5.7327,65.131,76.6
5.8117,63.188,76.923
5.7044,63.496,74.465
5.7818,60.507,73.969
6.0534,64.339,76.564
6.1324,62.944,76.879
6.0149,63.781,73.955
6.0922,60.981,73.621
6.374,64.763,76.56


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_365.csv <==
x,qOut,qIn
0.0395,63.217,76.417
0.11655,63.743,73.694
0.19389,60.9,73.762
0.28118,64.899,76.326
0.36018,63.51,76.875
0.42699,63.864,74.736
0.50433,60.6,74.045
0.60185,64.362,76.4
0.68085,63.118,77.1
0.73743,63.882,74.631
0.81477,60.62,73.527
0.92253,64.267,75.642
1.0015,63.165,77.154
1.0479,64.498,75.331
1.1252,61.626,73.522
1.2432,64.612,75.341
1.3222,62.572,76.718
1.3583,63.626,75.264
1.4356,61.521,74.851
1.5639,65.151,76.314
1.6429,62.853,75.638
1.6687,63.065,73.218
1.7461,60.622,74.068
1.8846,65.158,77.212
1.9636,63.861,76.823
1.9792,64.059,73.749
2.0565,60.693,74.055
2.2052,64.34,76.795
2.2842,62.967,76.638
2.2896,63.746,74.218
2.367,60.926,74.166
2.5259,64.738,76.633
2.6049,63.264,76.668
2.6001,63.902,74.01
2.6774,60.99,73.839
2.8466,64.741,76.248
2.9256,63.239,76.696
2.9105,63.912,74.454
2.9878,61.093,74.059
3.1673,64.813,76.397
3.2463,63.164,76.346
3.2209,63.662,73.635
3.2983,60.689,73.743
3.4879,64.574,77.058
3.5669,63.258,77.809
3.5314,64.05,75.049
3.6087,61.047,73.949
3.8086,64.304,75.672
3.8876,62.471,75.618
3.8418,63.378,73.458
3.9191,61.292,74.125
4.1293,65.697,77.328
4.2083,64.065,77.146
4.1522,63.848,73.883
4.2296,60.265,73.852
4.45,63.994,76.761
4.529,62.809,76.731
4.4627,63.876,74.06
4.54,61.246,74.004
4.7707,64.946,76.446
4.8497,63.248,76.512
4.7731,63.817,74.182
4.8505,61.149,74.218
5.0913,64.967,76.625
5.1703,63.21,76.311
5.0836,63.529,73.483
5.1609,60.647,74.065
5.412,64.752,77.347
5.491,63.462,77.073
5.394,63.974,74.042
5.4713,60.706,73.877
5.7327,64.252,76.051
5.8117,62.881,76.398
5.7044,63.933,74.553
5.7818,61.418,74.166
6.0534,65.11,76.401
6.1324,63.248,76.816
6.0149,63.585,74.259
6.0922,60.757,73.905
6.374,64.704,76.483


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_366.csv <==
x,qOut,qIn
0.0395,62.791,76.704
0.11655,63.848,73.74
0.19389,61.087,73.726
0.28118,64.609,76.364
0.36018,62.954,76.492
0.42699,63.974,74.869
0.50433,61.724,75.381
0.60185,65.136,76.646
0.68085,62.659,75.033
0.73743,62.749,72.84
0.81477,60.411,74.779
0.92253,65.274,77.83
1.0015,64.18,76.874
1.0479,64.182,73.56
1.1252,60.368,73.401
1.2432,64.013,76.125
1.3222,63.053,76.568
1.3583,64.236,74.449
1.4356,61.442,74.272
1.5639,64.883,76.618
1.6429,63.086,77.127
1.6687,63.637,74.798
1.7461,60.718,73.895
1.8846,64.436,76.149
1.9636,62.959,76.137
1.9792,63.879,73.559
2.0565,61.3,74.168
2.2052,65.178,76.708
2.2842,63.548,76.307
2.2896,63.945,74.416
2.367,60.818,74.921
2.5259,64.343,76.4
2.6049,62.739,76.145
2.6001,63.608,74.387
2.6774,60.959,74.203
2.8466,64.767,76.291
2.9256,63.2,76.288
2.9105,63.944,74.33
2.9878,61.298,74.848
3.1673,64.961,76.512
3.2463,63.084,75.646
3.2209,63.498,73.462
3.2983,60.746,74.312
3.4879,64.828,77.055
3.5669,63.441,76.642
3.5314,63.995,74.205
3.6087,60.876,74.455
3.8086,64.314,76.469
3.8876,62.671,76.208
3.8418,63.597,74.337
3.9191,61.245,74.819
4.1293,65.163,76.564
4.2083,63.347,75.643
4.1522,63.606,73.265
4.2296,60.807,74.145
4.45,64.962,77.149
4.529,63.574,77.018
4.4627,63.92,74.288
4.54,60.661,74.212
4.7707,64.228,76.55
4.8497,62.77,76.43
4.7731,63.688,74.032
4.8505,61.148,74.038
5.0913,65.072,76.484
5.1703,63.463,76.571
5.0836,63.878,74.171
5.1609,61.007,74.254
5.412,64.825,76.855
5.491,63.197,76.816
5.394,63.586,73.921
5.4713,60.628,73.529
5.7327,64.659,76.491
5.8117,63.426,76.819
5.7044,64.076,73.706
5.7818,61.008,73.353
6.0534,64.715,76.535
6.1324,63.296,77.169
6.0149,63.924,74.434
6.0922,60.739,74.082
6.374,64.237,76.761


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_367.csv <==
x,qOut,qIn
0.0395,62.941,75.931
0.11655,63.189,73.229
0.19389,60.208,73.913
0.28118,64.582,77.013
0.36018,63.758,77.238
0.42699,64.717,74.515
0.50433,61.427,73.692
0.60185,64.41,75.715
0.68085,62.592,76.009
0.73743,63.646,74.117
0.81477,61.446,74.666
0.92253,65.286,76.978
1.0015,63.264,76.555
1.0479,63.341,73.987
1.1252,60.404,74.271
1.2432,64.505,77.018
1.3222,63.222,76.515
1.3583,63.911,73.523
1.4356,60.985,73.966
1.5639,64.828,76.575
1.6429,63.443,76.407
1.6687,64.099,74.253
1.7461,61.073,74.351
1.8846,64.644,76.456
1.9636,63.052,76.401
1.9792,63.77,73.926
2.0565,60.828,73.75
2.2052,64.482,76.554
2.2842,63.007,76.955
2.2896,63.997,74.583
2.367,61.377,74.609
2.5259,64.686,76.436
2.6049,62.553,75.487
2.6001,63.171,73.363
2.6774,61.038,74.915
2.8466,65.407,77.581
2.9256,63.712,76.243
2.9105,63.617,73.234
2.9878,60.418,74.228
3.1673,64.504,77.133
3.2463,63.327,76.562
3.2209,63.934,74.004
3.2983,60.919,74.415
3.4879,64.743,76.635
3.5669,63.363,76.372
3.5314,63.91,74.112
3.6087,60.776,73.809
3.8086,64.611,76.211
3.8876,63.405,77.215
3.8418,64.219,74.942
3.9191,61.055,73.696
4.1293,64.409,75.646
4.2083,62.844,76.098
4.1522,63.83,74.245
4.2296,61.193,74.172
4.45,64.897,76.235
4.529,63.219,76.85
4.4627,63.816,75.11
4.54,60.876,74.415
4.7707,64.334,76.001
4.8497,62.586,76.295
4.7731,63.454,74.609
4.8505,61.111,74.469
5.0913,65.208,76.239
5.1703,63.582,75.978
5.0836,63.852,73.525
5.1609,60.815,74.098
5.412,64.804,77.179
5.491,63.491,77.158
5.394,64.039,74.529
5.4713,60.7,74.18
5.7327,64.041,75.907
5.8117,62.567,75.827
5.7044,63.815,74.106
5.7818,61.571,74.192
6.0534,65.327,76.152
6.1324,63.347,76.316
6.0149,63.598,74.742
6.0922,60.913,75.283
6.374,64.773,77.041


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_368.csv <==
x,qOut,qIn
0.0395,63.195,77.419
0.11655,64.063,75.079
0.19389,61.339,74.269
0.28118,64.703,76.037
0.36018,62.659,75.752
0.42699,63.188,73.353
0.50433,60.89,74.011
0.60185,65.404,77.322
0.68085,64.006,77.506
0.73743,63.925,74.179
0.81477,60.34,73.659
0.92253,64.102,76.583
1.0015,62.993,76.722
1.0479,63.932,73.747
1.1252,61.034,73.396
1.2432,64.898,76.433
1.3222,63.62,77.081
1.3583,64.321,74.493
1.4356,61.048,74.108
1.5639,64.254,76.259
1.6429,62.594,76.535
1.6687,63.658,74.715
1.7461,61.182,74.48
1.8846,64.86,76.089
1.9636,63.051,75.815
1.9792,63.666,73.995
2.0565,61.118,74.553
2.2052,65.089,76.708
2.2842,63.402,76.317
2.2896,63.708,74.044
2.367,60.681,74.425
2.5259,64.507,76.698
2.6049,63.078,76.405
2.6001,63.818,74.185
2.6774,61.012,74.055
2.8466,64.759,75.916
2.9256,63.191,76.173
2.9105,63.815,74.498
2.9878,61.062,74.739
3.1673,64.884,77.179
3.2463,63.229,76.979
3.2209,63.621,73.943
3.2983,60.416,73.463
3.4879,64.186,76.039
3.5669,63.018,76.458
3.5314,64.324,74.268
3.6087,61.907,74.163
3.8086,65.228,76.24
3.8876,62.934,76.133
3.8418,63.246,74.215
3.9191,60.868,74.684
4.1293,64.982,76.748
4.2083,63.171,76.521
4.1522,63.218,73.974
4.2296,60.251,73.844
4.45,64.681,77.279
4.529,63.735,77.851
4.4627,64.252,73.829
4.54,60.681,72.374
4.7707,64.209,76.095
4.8497,63.125,77.434
4.7731,64.374,74.43
4.8505,61.657,73.752
5.0913,64.938,76.385
5.1703,62.928,76.554
5.0836,63.439,74.173
5.1609,60.738,74.235
5.412,64.745,76.698
5.491,63.307,76.851
5.394,63.881,74.024
5.4713,60.796,73.4
5.7327,64.513,76.09
5.8117,63.167,76.705
5.7044,64.066,74.64
5.7818,61.265,74.513
6.0534,64.77,76.334
6.1324,62.965,76.311
6.0149,63.55,74.083
6.0922,60.71,73.605
6.374,64.583,76.407


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_369.csv <==
x,qOut,qIn
0.0395,63.112,76.786
0.11655,63.918,74.067
0.19389,61.007,73.653
0.28118,64.875,76.04
0.36018,63.55,76.576
0.42699,64.144,74.493
0.50433,60.872,73.977
0.60185,64.386,76.501
0.68085,62.999,77.473
0.73743,63.977,75.044
0.81477,60.97,73.421
0.92253,64.214,74.978
1.0015,62.525,76.023
1.0479,63.74,74.83
1.1252,61.749,74.945
1.2432,65.544,76.988
1.3222,63.256,76.476
1.3583,63.127,73.532
1.4356,60.137,73.625
1.5639,64.426,76.812
1.6429,63.378,77.055
1.6687,64.323,74.002
1.7461,61.401,74.014
1.8846,64.749,76.892
1.9636,62.899,76.455
1.9792,63.638,73.61
2.0565,61.147,74.084
2.2052,64.954,76.818
2.2842,63.123,76.236
2.2896,63.523,73.874
2.367,60.997,74.965
2.5259,65.087,77.484
2.6049,63.36,76.267
2.6001,63.362,72.778
2.6774,60.177,73.301
2.8466,64.53,76.956
2.9256,63.738,77.445
2.9105,64.533,74.442
2.9878,61.13,73.591
3.1673,64.293,76.237
3.2463,62.702,76.942
3.2209,63.687,74.238
3.2983,61.088,73.703
3.4879,64.876,76.696
3.5669,63.261,76.775
3.5314,63.856,73.752
3.6087,61.028,74.055
3.8086,64.752,76.775
3.8876,63.107,76.504
3.8418,63.683,74.24
3.9191,60.931,74.591
4.1293,64.791,76.905
4.2083,63.195,76.644
4.1522,63.687,73.652
4.2296,60.767,73.316
4.45,64.73,76.249
4.529,63.431,76.531
4.4627,64.139,73.878
4.54,61.276,73.983
4.7707,64.857,77.014
4.8497,63.059,77.013
4.7731,63.385,74.115
4.8505,60.333,74.23
5.0913,64.286,76.903
5.1703,63.102,76.751
5.0836,64.049,73.965
5.1609,61.101,73.654
5.412,64.69,76.153
5.491,63.204,76.838
5.394,64.166,74.842
5.4713,61.568,74.338
5.7327,64.942,76.245
5.8117,62.795,75.796
5.7044,63.213,73.498
5.7818,60.794,74.411
6.0534,65.132,77.121
6.1324,63.656,76.975
6.0149,63.776,74.228
6.0922,60.464,73.808
6.374,64.311,76.474


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_370.csv <==
x,qOut,qIn
0.0395,63.013,76.647
0.11655,63.697,73.946
0.19389,61.062,74.027
0.28118,65.051,76.85
0.36018,63.497,76.664
0.42699,63.823,73.848
0.50433,60.763,73.827
0.60185,64.691,76.593
0.68085,63.381,76.749
0.73743,63.97,73.847
0.81477,60.758,73.721
0.92253,64.438,77.039
1.0015,63.166,77.242
1.0479,64.152,74.072
1.1252,61.125,73.657
1.2432,64.296,75.721
1.3222,62.516,75.736
1.3583,63.658,74.648
1.4356,61.73,75.737
1.5639,65.482,77.23
1.6429,63.041,75.779
1.6687,62.773,73.384
1.7461,59.928,74.224
1.8846,64.639,76.897
1.9636,63.845,76.882
1.9792,64.521,74.015
2.0565,61.124,73.529
2.2052,64.588,76.329
2.2842,63.237,77.097
2.2896,64.103,74.655
2.367,61.104,73.532
2.5259,64.564,75.483
2.6049,62.965,76.322
2.6001,63.764,74.462
2.6774,61.072,74.319
2.8466,64.856,76.913
2.9256,63.212,77.212
2.9105,63.631,74.594
2.9878,60.44,73.785
3.1673,64.15,75.577
3.2463,62.919,76.127
3.2209,64.093,74.721
3.2983,61.518,74.518
3.4879,65.165,76.196
3.5669,63.37,76.723
3.5314,63.837,74.897
3.6087,60.765,73.895
3.8086,64.307,75.621
3.8876,62.765,76.484
3.8418,63.85,74.901
3.9191,61.479,74.541
4.1293,65.112,76.281
4.2083,63.069,75.936
4.1522,63.414,73.796
4.2296,60.76,74.597
4.45,64.879,77.079
4.529,63.399,76.7
4.4627,63.871,74.247
4.54,60.855,73.933
4.7707,64.548,75.921
4.8497,63.032,75.946
4.7731,63.785,73.769
4.8505,61.235,74.286
5.0913,65.187,77.234
5.1703,63.478,77.13
5.0836,63.579,74.249
5.1609,60.251,74.014
5.412,64.055,76.437
5.491,62.894,76.647
5.394,64.024,74.274
5.4713,61.362,73.827
5.7327,65.033,75.924
5.8117,63.37,76.216
5.7044,64.007,74.294
5.7818,61.236,74.323
6.0534,64.823,76.606
6.1324,62.96,76.775
6.0149,63.44,74.476
6.0922,60.673,74.092
6.374,64.543,76.423


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_371.csv <==
x,qOut,qIn
0.0395,62.939,76.839
0.11655,64.289,74.936
0.19389,61.639,74.622
0.28118,64.845,76.288
0.36018,62.739,76.279
0.42699,63.397,73.986
0.50433,60.979,73.867
0.60185,65.005,76.503
0.68085,63.35,76.141
0.73743,63.812,73.736
0.81477,61.15,75.021
0.92253,65.02,77.422
1.0015,63.205,76.282
1.0479,63.319,73.372
1.1252,60.244,73.597
1.2432,64.458,76.51
1.3222,63.478,76.933
1.3583,64.289,74.581
1.4356,61.174,74.466
1.5639,64.641,76.884
1.6429,63.055,76.788
1.6687,63.764,73.838
1.7461,60.707,73.257
1.8846,64.445,75.772
1.9636,63.225,76.154
1.9792,64.428,74.31
2.0565,61.771,74.725
2.2052,64.887,76.814
2.2842,62.608,76.416
2.2896,63.134,74.412
2.367,60.621,74.893
2.5259,64.565,76.654
2.6049,62.933,75.945
2.6001,63.645,73.849
2.6774,61.169,74.464
2.8466,65.234,76.676
2.9256,63.594,76.319
2.9105,63.851,73.877
2.9878,60.945,74.05
3.1673,64.866,77.041
3.2463,63.295,76.955
3.2209,63.612,73.78
3.2983,60.611,73.633
3.4879,64.619,76.756
3.5669,63.342,77.014
3.5314,63.942,73.589
3.6087,60.921,73.017
3.8086,64.731,76.655
3.8876,63.356,77.496
3.8418,63.957,74.164
3.9191,60.889,73.61
4.1293,64.453,76.972
4.2083,62.891,76.913
4.1522,63.617,73.534
4.2296,60.831,73.816
4.45,64.728,76.893
4.529,63.323,76.941
4.4627,64,74.152
4.54,61.11,73.992
4.7707,64.759,76.406
4.8497,63.116,76.204
4.7731,63.675,73.762
4.8505,60.853,74.209
5.0913,64.863,77.134
5.1703,63.502,77.142
5.0836,64.019,74.034
5.1609,60.661,73.41
5.412,64.073,76.042
5.491,62.693,76.787
5.394,63.973,74.916
5.4713,61.734,74.594
5.7327,65.229,76.305
5.8117,62.942,75.672
5.7044,63.085,73.329
5.7818,60.559,74.507
6.0534,65.12,77.595
6.1324,63.893,76.989
6.0149,64.05,73.529
6.0922,60.359,73.324
6.374,63.958,76.259


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_372.csv <==
x,qOut,qIn
0.0395,63.082,77.077
0.11655,64.161,74.645
0.19389,61.44,74.076
0.28118,64.928,75.99
0.36018,63.08,76.272
0.42699,63.613,74.128
0.50433,60.926,74.058
0.60185,64.965,76.914
0.68085,63.495,76.984
0.73743,63.908,73.955
0.81477,60.667,73.728
0.92253,64.294,76.163
1.0015,62.953,76.391
1.0479,63.949,74.672
1.1252,61.325,74.718
1.2432,64.965,76.1
1.3222,63.157,75.9
1.3583,63.554,74.25
1.4356,60.6,74.138
1.5639,64.633,76.302
1.6429,63.435,77.244
1.6687,64.203,75.105
1.7461,60.919,73.945
1.8846,64.16,75.779
1.9636,62.608,76.344
1.9792,63.885,74.6
2.0565,61.531,74.339
2.2052,65.073,76.173
2.2842,63.041,76.079
2.2896,63.647,74.528
2.367,61.32,75.077
2.5259,65.091,76.393
2.6049,62.945,75.483
2.6001,63.092,73.437
2.6774,60.64,74.256
2.8466,65.2,77.164
2.9256,63.849,76.914
2.9105,63.802,73.697
2.9878,60.277,73.481
3.1673,64.218,76.772
3.2463,63.247,77.546
3.2209,64.141,74.494
3.2983,60.983,73.367
3.4879,64.419,76.188
3.5669,62.951,77.118
3.5314,63.952,74.434
3.6087,61.337,73.614
3.8086,64.971,76.099
3.8876,63.179,76.506
3.8418,63.704,74.006
3.9191,61.01,74.056
4.1293,64.917,77.066
4.2083,63.279,76.953
4.1522,63.634,73.754
4.2296,60.536,73.618
4.45,64.362,76.607
4.529,63.072,77.028
4.4627,63.979,74.529
4.54,61.249,74.389
4.7707,64.851,76.751
4.8497,63.072,76.305
4.7731,63.586,73.58
4.8505,60.829,73.776
5.0913,64.931,76.181
5.1703,63.622,76.287
5.0836,64.162,74.206
5.1609,61.031,74.367
5.412,64.581,77.234
5.491,62.989,77.392
5.394,63.619,74.378
5.4713,60.571,73.574
5.7327,64.175,75.376
5.8117,62.78,75.84
5.7044,63.933,74.495
5.7818,61.742,74.591
6.0534,65.59,76.926
6.1324,63.503,76.934
6.0149,63.352,73.918
6.0922,60.108,73.512
6.374,64.15,76.493


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_373.csv <==
x,qOut,qIn
0.0395,62.76,76.42
0.11655,63.534,74.002
0.19389,61.259,74.506
0.28118,65.264,77.105
0.36018,63.346,76.43
0.42699,63.237,73.455
0.50433,60.117,74.075
0.60185,64.501,77.594
0.68085,63.621,77.805
0.73743,64.311,74.132
0.81477,60.822,72.706
0.92253,64.185,75.315
1.0015,62.928,76.383
1.0479,64.199,74.349
1.1252,61.757,74.167
1.2432,65.311,77.118
1.3222,63.261,77.452
1.3583,63.425,74.214
1.4356,60.235,73.482
1.5639,63.996,75.967
1.6429,62.756,76.333
1.6687,64.027,74.282
1.7461,61.647,74.579
1.8846,65.281,76.897
1.9636,63.284,76.442
1.9792,63.616,74.123
2.0565,60.766,74.301
2.2052,64.546,76.143
2.2842,62.944,76.13
2.2896,63.711,74.55
2.367,61.318,74.576
2.5259,65.249,76.597
2.6049,63.362,76.476
2.6001,63.366,73.625
2.6774,60.36,73.738
2.8466,64.71,76.937
2.9256,63.7,76.959
2.9105,64.213,73.88
2.9878,60.709,73.342
3.1673,64.264,76.059
3.2463,63.12,77.223
3.2209,64.217,75.067
3.2983,61.219,73.802
3.4879,64.396,75.936
3.5669,62.597,76.764
3.5314,63.574,74.793
3.6087,61.199,74.463
3.8086,65.014,76.232
3.8876,63.193,75.861
3.8418,63.611,73.734
3.9191,60.906,74.219
4.1293,65.025,76.823
4.2083,63.59,76.821
4.1522,63.925,74.483
4.2296,60.657,74.44
4.45,64.3,76.34
4.529,62.936,76.435
4.4627,63.847,74.417
4.54,61.036,73.925
4.7707,64.807,75.93
4.8497,63.363,76.265
4.7731,64.158,74.464
4.8505,61.273,74.429
5.0913,64.718,76.163
5.1703,62.908,76.349
5.0836,63.605,74.665
5.1609,60.934,74.326
5.412,64.643,76.029
5.491,62.921,76.265
5.394,63.581,74.611
5.4713,61.042,74.549
5.7327,65.005,76.518
5.8117,63.324,76.501
5.7044,63.639,73.825
5.7818,60.617,73.608
6.0534,64.621,76.805
6.1324,63.388,77.253
6.0149,64.181,74.143
6.0922,61.192,73.475
6.374,64.55,76.146


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_374.csv <==
x,qOut,qIn
0.0395,62.762,76.683
0.11655,63.58,74.528
0.19389,60.826,74.747
0.28118,64.581,76.556
0.36018,63.05,76.008
0.42699,63.849,73.811
0.50433,61.078,74.172
0.60185,64.869,76.396
0.68085,63.351,76.382
0.73743,64.126,74.608
0.81477,61.354,74.925
0.92253,64.72,76.392
1.0015,62.683,75.659
1.0479,63.285,73.626
1.1252,60.899,74.283
1.2432,65.072,76.851
1.3222,63.481,76.36
1.3583,63.789,73.927
1.4356,60.87,74.575
1.5639,64.686,77.078
1.6429,63.059,76.554
1.6687,63.487,73.666
1.7461,60.649,73.737
1.8846,64.742,76.665
1.9636,63.455,76.868
1.9792,64.008,73.99
2.0565,61.012,73.852
2.2052,64.799,76.961
2.2842,63.319,76.992
2.2896,63.801,73.559
2.367,60.641,73.164
2.5259,64.434,76.53
2.6049,63.209,77.408
2.6001,64.155,74.563
2.6774,61.264,73.99
2.8466,64.583,76.72
2.9256,62.707,76.411
2.9105,63.438,73.434
2.9878,60.983,74.037
3.1673,65.043,76.944
3.2463,63.459,76.626
3.2209,63.823,74.183
3.2983,60.974,74.638
3.4879,64.846,76.842
3.5669,63.218,76.24
3.5314,63.474,73.493
3.6087,60.391,73.678
3.8086,64.698,76.886
3.8876,63.84,77.331
3.8418,64.553,74.147
3.9191,60.885,72.949
4.1293,63.988,75.734
4.2083,62.646,77.31
4.1522,64.09,75.304
4.2296,61.7,74.241
4.45,64.849,76.078
4.529,62.491,75.647
4.4627,62.996,73.441
4.54,60.815,74.934
4.7707,65.305,77.799
4.8497,63.799,76.866
4.7731,63.841,73.536
4.8505,60.407,73.446
5.0913,64.199,76.23
5.1703,63.063,76.391
5.0836,64.139,73.969
5.1609,61.578,74.309
5.412,65.19,77.321
5.491,63.231,77.096
5.394,63.425,73.982
5.4713,60.422,74.157
5.7327,64.373,76.742
5.8117,63.078,76.089
5.7044,63.942,73.404
5.7818,61.222,73.935
6.0534,65.139,76.473
6.1324,63.663,76.538
6.0149,64.097,74.213
6.0922,60.881,74.122
6.374,64.344,76.637


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_375.csv <==
x,qOut,qIn
0.0395,63.693,76.937
0.11655,64.127,74.363
0.19389,60.829,73.732
0.28118,64.428,76.293
0.36018,63.061,76.643
0.42699,63.968,73.867
0.50433,61.159,73.592
0.60185,64.791,76.536
0.68085,63.169,76.933
0.73743,63.852,74.608
0.81477,61.107,74.606
0.92253,64.646,76.451
1.0015,62.759,75.8
1.0479,63.258,73.604
1.1252,60.688,74.547
1.2432,65.076,77.074
1.3222,63.863,76.748
1.3583,64.166,74.093
1.4356,60.579,73.558
1.5639,64.143,76.219
1.6429,63.024,76.913
1.6687,64.251,74.583
1.7461,61.389,74.3
1.8846,64.618,76.402
1.9636,62.765,76.042
1.9792,63.738,74.017
2.0565,61.299,74.57
2.2052,64.907,76.225
2.2842,62.949,75.471
2.2896,63.585,74.089
2.367,61.257,75.597
2.5259,65.097,77.51
2.6049,63.012,75.796
2.6001,63.119,73.052
2.6774,60.314,74.35
2.8466,64.621,76.731
2.9256,63.469,76.002
2.9105,64.186,73.856
2.9878,61.359,74.541
3.1673,64.989,77.158
3.2463,63.173,76.833
3.2209,63.421,74.366
3.2983,60.432,74.544
3.4879,64.481,76.618
3.5669,63.268,76.294
3.5314,64.012,73.576
3.6087,60.99,73.225
3.8086,64.876,76.265
3.8876,63.671,77.252
3.8418,64.457,74.795
3.9191,61.265,73.877
4.1293,64.31,76.036
4.2083,62.4,76.235
4.1522,63.28,74.051
4.2296,60.978,74.712
4.45,65.078,77.122
4.529,63.436,76.414
4.4627,63.68,73.889
4.54,60.563,74.155
4.7707,64.504,76.53
4.8497,63.279,76.634
4.7731,64.101,74.202
4.8505,61.204,73.772
5.0913,64.836,75.965
5.1703,63.237,76.217
5.0836,63.835,74.294
5.1609,60.957,74.634
5.412,64.719,77.022
5.491,63.157,76.881
5.394,63.714,74.182
5.4713,60.534,73.599
5.7327,64.136,75.67
5.8117,62.838,76.477
5.7044,64.13,75.216
5.7818,61.838,74.884
6.0534,65.256,76.255
6.1324,62.925,75.857
6.0149,63.102,73.766
6.0922,60.509,74.331
6.374,64.93,76.802


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_376.csv <==
x,qOut,qIn
0.0395,63.428,76.769
0.11655,64.227,74.601
0.19389,61.332,74.119
0.28118,64.726,76.794
0.36018,62.827,76.858
0.42699,63.384,73.898
0.50433,60.693,73.951
0.60185,64.682,76.781
0.68085,63.24,76.635
0.73743,63.907,73.794
0.81477,61.167,74.106
0.92253,65.009,76.74
1.0015,63.377,76.211
1.0479,63.732,73.584
1.1252,60.745,74.08
1.2432,64.695,77.067
1.3222,63.345,77.44
1.3583,63.901,74.469
1.4356,60.733,73.476
1.5639,64.288,75.79
1.6429,62.85,76.167
1.6687,63.802,73.92
1.7461,61.331,74.068
1.8846,65.281,77.044
1.9636,63.582,77.321
1.9792,63.691,74.289
2.0565,60.321,73.752
2.2052,64.06,76.256
2.2842,62.875,76.505
2.2896,64.004,74.261
2.367,61.3,74.339
2.5259,64.942,76.696
2.6049,63.295,76.686
2.6001,64.001,74.541
2.6774,61.118,74.25
2.8466,64.554,75.606
2.9256,62.765,75.441
2.9105,63.646,74.212
2.9878,61.465,74.729
3.1673,65.413,76.45
3.2463,63.367,76.457
3.2209,63.225,74.387
3.2983,60.137,74.352
3.4879,64.4,77.075
3.5669,63.35,77.147
3.5314,64.081,73.83
3.6087,60.718,73.068
3.8086,64.239,75.882
3.8876,63.068,77.064
3.8418,64.486,75.269
3.9191,61.967,74.332
4.1293,64.927,75.906
4.2083,62.447,76.056
4.1522,63.019,73.897
4.2296,60.935,74.388
4.45,65.288,77.373
4.529,63.578,76.541
4.4627,63.637,73.034
4.54,60.588,73.773
4.7707,64.648,77.19
4.8497,63.346,76.989
4.7731,63.877,73.935
4.8505,60.938,73.968
5.0913,64.744,76.895
5.1703,63.22,76.679
5.0836,63.645,73.341
5.1609,60.656,73.433
5.412,64.758,77.02
5.491,63.621,77.37
5.394,64.206,73.996
5.4713,60.84,73.212
5.7327,64.246,76.253
5.8117,62.836,76.993
5.7044,63.847,74.614
5.7818,61.208,74.471
6.0534,64.835,76.748
6.1324,63.058,76.461
6.0149,63.577,73.714
6.0922,60.719,73.607
6.374,64.711,76.137


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_377.csv <==
x,qOut,qIn
0.0395,62.99,76.121
0.11655,63.624,73.816
0.19389,60.752,74.012
0.28118,64.632,76.134
0.36018,63.306,76.465
0.42699,64.181,75.029
0.50433,61.347,74.853
0.60185,64.678,76.135
0.68085,62.71,76.095
0.73743,63.304,74.455
0.81477,60.726,74.431
0.92253,64.907,76.45
1.0015,63.566,76.1
1.0479,64.124,73.631
1.1252,60.98,73.914
1.2432,64.641,76.228
1.3222,63.239,76.758
1.3583,64.076,75.288
1.4356,61.127,74.666
1.5639,64.367,76.005
1.6429,62.455,76.009
1.6687,63.323,74.073
1.7461,60.999,74.269
1.8846,65.078,76.769
1.9636,63.449,76.799
1.9792,63.893,74.379
2.0565,61.164,74.454
2.2052,64.908,76.345
2.2842,63.055,75.662
2.2896,63.327,73.016
2.367,60.752,73.663
2.5259,65.258,77.534
2.6049,63.982,77.825
2.6001,63.878,74.168
2.6774,60.075,73.524
2.8466,63.729,76.523
2.9256,62.758,77.082
2.9105,64.013,74.528
2.9878,61.327,73.575
3.1673,65.017,75.728
3.2463,63.453,76.726
3.2209,64.113,74.603
3.2983,61.241,73.86
3.4879,64.847,76.328
3.5669,63.123,76.906
3.5314,63.682,74.279
3.6087,60.73,73.737
3.8086,64.45,76.48
3.8876,62.991,76.795
3.8418,63.91,74.16
3.9191,61.251,73.933
4.1293,64.814,76.047
4.2083,62.968,75.983
4.1522,63.539,74.343
4.2296,61.089,75.051
4.45,65.105,77.102
4.529,63.31,76.657
4.4627,63.337,73.89
4.54,60.086,73.444
4.7707,64.292,76.417
4.8497,63.47,77.247
4.7731,64.549,74.447
4.8505,61.431,73.467
5.0913,64.652,76.068
5.1703,62.947,77.052
5.0836,63.87,74.829
5.1609,61.261,73.992
5.412,64.791,76.079
5.491,62.884,76.21
5.394,63.458,73.939
5.4713,60.94,74.353
5.7327,65.071,76.98
5.8117,63.531,76.756
5.7044,63.792,73.694
5.7818,60.558,73.476
6.0534,64.379,76.452
6.1324,63.161,76.749
6.0149,64.058,74.466
6.0922,61.185,74.645
6.374,64.703,76.629


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_378.csv <==
x,qOut,qIn
0.0395,62.792,76.81
0.11655,63.719,74.661
0.19389,61.403,74.902
0.28118,65.023,76.92
0.36018,62.836,75.471
0.42699,63.066,72.666
0.50433,60.659,74.32
0.60185,65.29,77.505
0.68085,64.027,76.739
0.73743,64.067,73.494
0.81477,60.593,73.652
0.92253,64.315,76.834
1.0015,63.044,77.406
1.0479,63.76,74.635
1.1252,60.902,73.862
1.2432,64.733,76.778
1.3222,63.259,76.841
1.3583,63.759,73.023
1.4356,60.737,72.771
1.5639,64.829,76.783
1.6429,63.761,77.554
1.6687,64.444,74.528
1.7461,61.069,74.006
1.8846,64.193,76.358
1.9636,62.504,76.393
1.9792,63.476,73.687
2.0565,60.962,73.59
2.2052,64.933,76.539
2.2842,63.447,76.915
2.2896,64.011,74.539
2.367,61.107,74.64
2.5259,64.63,76.798
2.6049,62.795,76.102
2.6001,63.279,73.625
2.6774,60.553,74.287
2.8466,64.859,76.936
2.9256,63.751,76.882
2.9105,64.342,74.137
2.9878,60.955,73.72
3.1673,64.373,76.256
3.2463,62.983,76.556
3.2209,64.073,74.214
3.2983,61.384,74.061
3.4879,64.794,76.264
3.5669,62.889,76.349
3.5314,63.575,74.545
3.6087,61.129,74.921
3.8086,64.932,76.683
3.8876,63.014,75.686
3.8418,63.288,73.139
3.9191,60.527,74.26
4.1293,64.883,77.173
4.2083,63.749,76.875
4.1522,64.227,74.465
4.2296,60.784,74.203
4.45,64.14,76.149
4.529,62.702,76.604
4.4627,63.827,74.601
4.54,61.36,73.91
4.7707,65.06,75.926
4.8497,63.234,76.152
4.7731,63.715,74.124
4.8505,61.147,74.425
5.0913,65.085,76.981
5.1703,63.28,76.83
5.0836,63.388,73.79
5.1609,60.296,73.611
5.412,64.413,76.882
5.491,63.325,77.158
5.394,64.135,73.966
5.4713,61.075,73.659
5.7327,64.65,76.366
5.8117,63.168,76.651
5.7044,63.979,74.161
5.7818,61.106,73.988
6.0534,64.718,76.665
6.1324,63.105,76.661
6.0149,63.865,73.89
6.0922,60.993,73.882
6.374,64.496,76.538


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_379.csv <==
x,qOut,qIn
0.0395,63.359,76.374
0.11655,64.021,74.354
0.19389,61.149,75.041
0.28118,64.627,77.224
0.36018,62.751,76.321
0.42699,63.32,73.477
0.50433,60.53,73.75
0.60185,64.485,76.395
0.68085,63.175,76.541
0.73743,64.165,74.588
0.81477,61.725,74.826
0.92253,65.211,76.811
1.0015,62.948,75.734
1.0479,63.003,72.892
1.1252,60.285,74.432
1.2432,64.884,78.105
1.3222,63.906,77.248
1.3583,64.351,73.572
1.4356,60.62,73.466
1.5639,63.861,76.077
1.6429,62.626,76.342
1.6687,64.161,74.302
1.7461,62.006,74.534
1.8846,65.392,76.545
1.9636,62.982,75.849
1.9792,63.161,73.856
2.0565,60.761,75.021
2.2052,64.998,77.544
2.2842,63.297,76.394
2.2896,63.417,73.171
2.367,60.376,73.814
2.5259,64.614,76.864
2.6049,63.585,76.421
2.6001,64.28,73.499
2.6774,61.139,73.974
2.8466,64.742,76.95
2.9256,63.267,77.196
2.9105,63.874,74.678
2.9878,60.694,74.023
3.1673,64.184,76.165
3.2463,62.737,76.383
3.2209,63.838,74.019
3.2983,61.315,74.031
3.4879,65.078,76.5
3.5669,63.373,76.378
3.5314,63.951,74.142
3.6087,61.169,74.549
3.8086,64.716,76.453
3.8876,62.815,76.028
3.8418,63.368,74.03
3.9191,60.888,74.431
4.1293,64.981,77.083
4.2083,63.351,76.638
4.1522,63.611,73.49
4.2296,60.608,74.025
4.45,64.62,77.188
4.529,63.331,76.811
4.4627,63.965,73.876
4.54,60.997,74.052
4.7707,64.736,76.551
4.8497,63.247,76.161
4.7731,63.852,73.653
4.8505,60.983,73.986
5.0913,64.88,76.598
5.1703,63.443,76.975
5.0836,63.893,74.774
5.1609,60.661,74.142
5.412,64.253,76.198
5.491,62.865,76.667
5.394,63.802,74.518
5.4713,61.018,73.8
5.7327,64.782,75.873
5.8117,63.321,76.935
5.7044,64.103,75.032
5.7818,61.246,74.077
6.0534,64.738,76.308
6.1324,62.944,76.473
6.0149,63.618,73.62
6.0922,60.92,73.55
6.374,64.838,76.26


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_380.csv <==
x,qOut,qIn
0.0395,62.685,75.746
0.11655,63.29,73.567
0.19389,60.927,74.329
0.28118,65.226,77.546
0.36018,63.722,77.268
0.42699,63.867,73.977
0.50433,60.445,73.844
0.60185,64.037,76.288
0.68085,62.735,76.308
0.73743,63.852,74.472
0.81477,61.476,74.886
0.92253,65.347,76.615
1.0015,63.528,75.965
1.0479,63.689,73.714
1.1252,60.569,73.739
1.2432,64.606,76.183
1.3222,63.466,76.878
1.3583,64.287,74.8
1.4356,61.117,74.215
1.5639,64.325,76.382
1.6429,62.584,76.718
1.6687,63.586,74.48
1.7461,61.101,74.119
1.8846,64.795,76.144
1.9636,63.004,76.056
1.9792,63.724,73.876
2.0565,61.41,74.545
2.2052,65.296,77.135
2.2842,63.253,76.5
2.2896,63.27,73.525
2.367,60.498,74.111
2.5259,64.787,77.13
2.6049,63.454,76.387
2.6001,63.79,72.885
2.6774,60.689,73.229
2.8466,64.731,77.296
2.9256,63.561,78.036
2.9105,64.087,74.616
2.9878,60.729,73.702
3.1673,64.04,76.602
3.2463,62.5,76.716
3.2209,63.523,73.634
3.2983,61.178,73.806
3.4879,65.365,76.657
3.5669,63.882,76.369
3.5314,64.101,73.645
3.6087,60.917,74.053
3.8086,64.72,77.231
3.8876,63.29,77.333
3.8418,63.771,73.911
3.9191,60.474,73.208
4.1293,64.092,76.355
4.2083,62.868,76.716
4.1522,64.101,74.188
4.2296,61.586,74.56
4.45,65.035,76.623
4.529,62.993,76.069
4.4627,63.467,73.861
4.54,60.877,74.252
4.7707,64.855,76.734
4.8497,63.225,76.458
4.7731,63.695,74.094
4.8505,60.939,74.551
5.0913,64.824,76.974
5.1703,63.189,76.534
5.0836,63.554,73.616
5.1609,60.652,73.726
5.412,64.778,76.719
5.491,63.562,76.681
5.394,64.1,73.922
5.4713,60.93,74.069
5.7327,64.643,76.603
5.8117,63.28,76.828
5.7044,63.946,74.243
5.7818,60.735,73.329
6.0534,64.288,76.048
6.1324,62.96,77.347
6.0149,64.083,75.128
6.0922,61.436,74.103
6.374,64.74,75.827


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_381.csv <==
x,qOut,qIn
0.0395,63.614,76.414
0.11655,63.965,73.651
0.19389,60.816,73.545
0.28118,64.683,76.848
0.36018,63.397,77.384
0.42699,64.066,74.448
0.50433,60.794,73.632
0.60185,64.069,75.924
0.68085,62.507,76.38
0.73743,63.697,74.521
0.81477,61.471,74.569
0.92253,65.198,76.669
1.0015,63.143,76.494
1.0479,63.386,73.789
1.1252,60.743,73.975
1.2432,64.879,76.952
1.3222,63.352,76.624
1.3583,63.707,73.636
1.4356,60.862,74.162
1.5639,64.937,77.23
1.6429,63.52,76.746
1.6687,63.774,73.255
1.7461,60.453,73.347
1.8846,64.424,77.05
1.9636,63.441,77.435
1.9792,64.36,74.211
2.0565,61.113,73.51
2.2052,64.297,75.827
2.2842,62.679,76.195
2.2896,63.768,74.349
2.367,61.373,74.784
2.5259,65.07,77.168
2.6049,63.129,76.776
2.6001,63.47,73.988
2.6774,60.561,73.918
2.8466,64.437,76.272
2.9256,63.034,76.124
2.9105,63.958,73.945
2.9878,61.52,74.487
3.1673,65.329,77.061
3.2463,63.396,76.444
3.2209,63.489,73.574
3.2983,60.458,74.176
3.4879,64.478,76.919
3.5669,63.197,76.801
3.5314,63.952,74.355
3.6087,61.081,73.994
3.8086,64.708,76.271
3.8876,63.055,76.796
3.8418,63.694,74.104
3.9191,61.119,73.354
4.1293,65.122,76.329
4.2083,63.498,76.523
4.1522,63.672,73.429
4.2296,60.633,74.012
4.45,64.726,77.995
4.529,63.459,77.957
4.4627,63.782,73.931
4.54,60.152,72.98
4.7707,63.678,75.631
4.8497,62.672,76.486
4.7731,64.244,74.76
4.8505,61.996,74.35
5.0913,65.515,76.269
5.1703,63.342,76.562
5.0836,63.518,74.494
5.1609,60.616,74.214
5.412,64.537,76.136
5.491,63.094,76.295
5.394,63.875,74.319
5.4713,61.077,74.047
5.7327,64.804,76.192
5.8117,63.215,76.977
5.7044,63.863,74.954
5.7818,61.013,74.217
6.0534,64.582,76.224
6.1324,62.838,76.479
6.0149,63.511,74.366
6.0922,60.966,74.086
6.374,65.085,76.26


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_382.csv <==
x,qOut,qIn
0.0395,63.581,75.426
0.11655,63.432,73.408
0.19389,60.616,74.579
0.28118,65.039,77.632
0.36018,63.727,77.198
0.42699,63.739,73.715
0.50433,60.111,73.388
0.60185,63.981,76.578
0.68085,63.132,76.942
0.73743,64.391,74.085
0.81477,61.512,73.835
0.92253,64.848,76.315
1.0015,63.092,76.618
1.0479,63.899,74.716
1.1252,61.218,74.698
1.2432,64.727,76.159
1.3222,62.826,75.573
1.3583,63.479,73.615
1.4356,60.962,74.17
1.5639,65.026,76.588
1.6429,63.473,76.672
1.6687,63.878,74.563
1.7461,60.869,74.479
1.8846,64.445,76.369
1.9636,62.742,76.239
1.9792,63.362,74.162
2.0565,60.752,74.539
2.2052,64.954,77.211
2.2842,63.622,76.795
2.2896,64.041,73.806
2.367,60.739,73.7
2.5259,64.43,75.998
2.6049,63.199,76.29
2.6001,64.241,74.377
2.6774,61.518,74.207
2.8466,64.954,76.388
2.9256,63.021,76.77
2.9105,63.491,74.809
2.9878,60.702,74.381
3.1673,64.534,76.219
3.2463,62.984,76.3
3.2209,63.688,73.773
3.2983,60.973,73.541
3.4879,64.958,76.566
3.5669,63.53,77.077
3.5314,64.059,74.633
3.6087,61.044,74.419
3.8086,64.534,76.282
3.8876,62.779,76.103
3.8418,63.358,73.943
3.9191,60.695,74.066
4.1293,64.965,76.728
4.2083,63.762,77.179
4.1522,64.199,74.379
4.2296,60.755,73.22
4.45,64.247,75.878
4.529,62.951,76.874
4.4627,64.02,74.534
4.54,61.291,74.227
4.7707,64.813,76.61
4.8497,63.039,76.545
4.7731,63.659,74.071
4.8505,60.801,74.149
5.0913,64.552,76.4
5.1703,63.065,76.457
5.0836,63.947,74.649
5.1609,61.285,74.702
5.412,64.894,76.454
5.491,63.063,75.525
5.394,63.61,73.111
5.4713,60.84,74.487
5.7327,64.833,77.063
5.8117,63.438,76.522
5.7044,64.131,74.759
5.7818,61.047,74.939
6.0534,64.193,76.026
6.1324,62.278,75.584
6.0149,63.296,74.32
6.0922,61.374,75.076
6.374,65.549,76.499


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_383.csv <==
x,qOut,qIn
0.0395,63.025,77.191
0.11655,64.299,74.997
0.19389,61.565,74.421
0.28118,64.76,76.02
0.36018,62.717,75.824
0.42699,63.372,73.817
0.50433,60.854,74.147
0.60185,64.991,76.516
0.68085,63.565,76.598
0.73743,64.055,74.636
0.81477,60.872,74.742
0.92253,64.316,76.624
1.0015,62.705,76.471
1.0479,63.608,74.619
1.1252,61.019,74.453
1.2432,64.846,75.683
1.3222,63.251,75.557
1.3583,63.932,74.124
1.4356,61.373,74.365
1.5639,65.291,76.442
1.6429,63.515,76.631
1.6687,63.61,74.415
1.7461,60.354,73.993
1.8846,64.188,76.38
1.9636,62.957,77.065
1.9792,63.944,74.523
2.0565,61.093,73.565
2.2052,64.584,76.1
2.2842,62.915,76.716
2.2896,63.823,74.603
2.367,61.445,74.691
2.5259,65.127,76.58
2.6049,63.054,75.878
2.6001,63.278,73.401
2.6774,60.636,74.07
2.8466,64.998,76.996
2.9256,63.705,77.132
2.9105,64.02,74.182
2.9878,60.725,73.522
3.1673,64.36,76.542
3.2463,62.969,77.136
3.2209,63.774,74.058
3.2983,61.042,73.632
3.4879,64.891,76.757
3.5669,63.354,76.655
3.5314,63.834,73.57
3.6087,60.866,73.819
3.8086,64.726,76.748
3.8876,63.316,77.227
3.8418,63.889,74.513
3.9191,60.842,73.648
4.1293,64.475,76.279
4.2083,62.973,76.558
4.1522,63.701,73.987
4.2296,60.961,73.9
4.45,64.969,76.466
4.529,63.591,76.793
4.4627,64.021,74.189
4.54,60.627,73.793
4.7707,64.22,76.625
4.8497,63.001,77.344
4.7731,64.149,74.777
4.8505,61.224,73.731
5.0913,64.377,75.302
5.1703,62.538,75.661
5.0836,63.665,74.653
5.1609,61.694,75.446
5.412,65.496,77.139
5.491,63.169,76.312
5.394,63.029,73.833
5.4713,60.184,73.989
5.7327,64.575,76.3
5.8117,63.47,76.362
5.7044,64.153,74.155
5.7818,61.259,74.124
6.0534,65.108,76.913
6.1324,63.586,77.239
6.0149,63.845,73.848
6.0922,60.367,72.945
6.374,64.066,76.124


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_384.csv <==
x,qOut,qIn
0.0395,63.013,76.719
0.11655,63.85,74.187
0.19389,61.101,73.816
0.28118,64.763,76.304
0.36018,63.113,76.071
0.42699,63.841,73.585
0.50433,61.134,74.655
0.60185,64.799,77.52
0.68085,63.011,76.799
0.73743,63.565,74.177
0.81477,60.774,74.414
0.92253,64.444,76.16
1.0015,62.767,75.433
1.0479,63.583,73.676
1.1252,61.374,75.217
1.2432,65.564,77.858
1.3222,63.737,76.792
1.3583,63.574,73.327
1.4356,60.2,73.153
1.5639,64.134,76.286
1.6429,63.04,76.564
1.6687,64.161,73.842
1.7461,61.779,74.365
1.8846,65.382,77.348
1.9636,63.195,76.496
1.9792,63.116,73.304
2.0565,60.156,74.094
2.2052,64.501,77.358
2.2842,63.467,76.985
2.2896,64.148,73.612
2.367,60.893,73.346
2.5259,64.475,76.306
2.6049,63.169,76.813
2.6001,64.126,74.626
2.6774,61.322,74.486
2.8466,64.78,76.678
2.9256,62.949,76.494
2.9105,63.5,73.985
2.9878,60.652,74.079
3.1673,64.647,76.317
3.2463,63.391,76.22
3.2209,64.236,74.152
3.2983,61.261,74.173
3.4879,64.725,76.165
3.5669,63.045,76.545
3.5314,63.817,74.725
3.6087,61.049,74.363
3.8086,64.519,76.204
3.8876,62.665,76.405
3.8418,63.415,74.733
3.9191,61.097,74.669
4.1293,65.129,76.383
4.2083,63.344,75.923
4.1522,63.504,73.313
4.2296,60.64,73.71
4.45,65.003,77.003
4.529,63.87,77.503
4.4627,64.159,74.345
4.54,60.513,73.565
4.7707,63.958,76.597
4.8497,62.756,77.133
4.7731,63.987,74.271
4.8505,61.286,73.776
5.0913,64.779,76.28
5.1703,63.053,76.295
5.0836,63.927,74.098
5.1609,61.503,74.551
5.412,65.125,76.491
5.491,63.028,75.895
5.394,63.307,73.76
5.4713,60.765,74.604
5.7327,64.974,77.406
5.8117,63.408,76.553
5.7044,63.581,73.312
5.7818,60.37,73.951
6.0534,64.4,76.808
6.1324,63.348,76.762
6.0149,64.238,74.331
6.0922,61.182,74.008
6.374,64.619,76.377


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_385.csv <==
x,qOut,qIn
0.0395,63.318,76.947
0.11655,63.836,74.213
0.19389,61.007,74.346
0.28118,64.699,76.659
0.36018,62.973,76.118
0.42699,63.484,73.761
0.50433,60.86,74.141
0.60185,65.064,76.776
0.68085,63.673,76.822
0.73743,63.915,73.978
0.81477,60.609,73.592
0.92253,64.465,76.448
1.0015,63.303,76.914
1.0479,64.073,74.029
1.1252,60.867,73.564
1.2432,64.392,76.536
1.3222,63.035,77.293
1.3583,64.056,75.05
1.4356,61.204,74.22
1.5639,64.457,75.686
1.6429,62.57,75.732
1.6687,63.459,74.159
1.7461,61.233,74.691
1.8846,65.397,76.555
1.9636,63.705,76.098
1.9792,63.806,73.875
2.0565,60.532,73.899
2.2052,64.356,76.539
2.2842,63.097,77.338
2.2896,64.012,75.165
2.367,61.099,74.254
2.5259,64.389,76.173
2.6049,62.53,76.253
2.6001,63.454,73.933
2.6774,61.284,74.058
2.8466,65.412,76.374
2.9256,63.644,76.22
2.9105,63.795,73.749
2.9878,61.009,74.347
3.1673,64.989,77.79
3.2463,63.261,77.266
3.2209,63.322,73.071
3.2983,60.16,72.945
3.4879,64.321,76.752
3.5669,63.35,76.748
3.5314,64.258,73.374
3.6087,61.367,74.008
3.8086,64.963,77.602
3.8876,63.272,77.314
3.8418,63.663,73.991
3.9191,60.481,73.637
4.1293,64.134,76.122
4.2083,62.806,76.471
4.1522,63.91,74.314
4.2296,61.48,74.465
4.45,65.286,76.974
4.529,63.452,76.681
4.4627,63.683,73.658
4.54,60.59,73.489
4.7707,64.452,76.415
4.8497,63.147,76.8
4.7731,64.07,74.322
4.8505,61.427,74.094
5.0913,64.938,76.513
5.1703,62.948,76.295
5.0836,63.271,73.67
5.1609,60.605,74.455
5.412,64.89,77.423
5.491,63.584,76.915
5.394,63.905,73.605
5.4713,60.454,73.318
5.7327,64.187,76.297
5.8117,63.142,77.023
5.7044,64.344,74.867
5.7818,61.547,74.283
6.0534,64.783,76.021
6.1324,62.806,76.281
6.0149,63.5,74.207
6.0922,60.972,73.881
6.374,64.93,76.67


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_386.csv <==
x,qOut,qIn
0.0395,62.863,76.264
0.11655,63.718,74.215
0.19389,61.135,74.339
0.28118,64.997,76.523
0.36018,63.334,76.285
0.42699,63.791,73.826
0.50433,60.988,74.08
0.60185,64.855,76.776
0.68085,63.249,76.832
0.73743,63.688,74.14
0.81477,60.817,74.199
0.92253,64.675,76.869
1.0015,63.143,76.6
1.0479,63.654,73.614
1.1252,60.784,73.59
1.2432,64.843,76.653
1.3222,63.57,76.74
1.3583,64.1,73.803
1.4356,60.912,73.815
1.5639,64.542,76.835
1.6429,63.119,77.179
1.6687,63.843,74.393
1.7461,60.783,73.918
1.8846,64.327,76.366
1.9636,62.855,76.363
1.9792,63.87,74.083
2.0565,61.298,74.412
2.2052,65.01,76.378
2.2842,63.261,76.048
2.2896,63.805,74.197
2.367,61.055,74.482
2.5259,64.785,76.408
2.6049,63.04,76.454
2.6001,63.531,74.654
2.6774,60.811,74.66
2.8466,64.769,76.683
2.9256,63.226,76.27
2.9105,63.684,73.57
2.9878,60.718,73.575
3.1673,64.77,76.114
3.2463,63.592,76.713
3.2209,64.281,74.947
3.2983,61.174,74.206
3.4879,64.561,76.102
3.5669,62.835,76.725
3.5314,63.463,74.175
3.6087,60.606,73.456
3.8086,64.573,76.291
3.8876,63.327,77.347
3.8418,64.154,75.259
3.9191,61.168,74.357
4.1293,64.536,76.218
4.2083,62.763,76.532
4.1522,63.557,73.906
4.2296,60.99,73.315
4.45,65.022,76.062
4.529,63.581,76.669
4.4627,64.156,74.639
4.54,61.363,74.748
4.7707,64.917,76.674
4.8497,62.934,76.123
4.7731,63.065,73.494
4.8505,60.05,73.835
5.0913,64.553,76.806
5.1703,63.868,77.316
5.0836,64.692,74.617
5.1609,60.93,73.186
5.412,63.888,75.383
5.491,62.549,77.202
5.394,64.139,75.855
5.4713,61.793,74.443
5.7327,64.904,75.554
5.8117,62.537,75.471
5.7044,63.144,73.675
5.7818,60.979,74.558
6.0534,65.337,77.102
6.1324,63.726,76.554
6.0149,63.868,74.033
6.0922,60.641,74.472
6.374,64.323,76.582


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_387.csv <==
x,qOut,qIn
0.0395,63.065,76.368
0.11655,64.046,74.293
0.19389,61.268,74.463
0.28118,64.813,76.647
0.36018,63.068,76.308
0.42699,63.753,74.028
0.50433,61.025,74.338
0.60185,64.732,76.292
0.68085,63.048,75.933
0.73743,63.758,74.072
0.81477,61.218,74.711
0.92253,65.011,76.909
1.0015,63.144,76.415
1.0479,63.436,73.841
1.1252,60.559,74.257
1.2432,64.582,77.238
1.3222,63.226,76.71
1.3583,63.959,73.43
1.4356,61.097,73.781
1.5639,64.751,76.814
1.6429,63.117,76.328
1.6687,63.831,73.648
1.7461,61.353,74.767
1.8846,65.116,77.214
1.9636,63.113,75.92
1.9792,63.191,73.104
2.0565,60.417,74.125
2.2052,64.841,77.258
2.2842,63.692,76.956
2.2896,63.98,73.791
2.367,60.504,73.636
2.5259,64.282,76.795
2.6049,63.239,77.016
2.6001,64.204,73.935
2.6774,61.014,73.596
2.8466,64.398,76.386
2.9256,62.967,76.986
2.9105,64.118,75.11
2.9878,61.466,74.698
3.1673,64.693,75.906
3.2463,62.594,75.464
3.2209,63.335,73.725
3.2983,61.103,74.563
3.4879,65.308,77.021
3.5669,63.634,76.499
3.5314,63.815,74.055
3.6087,60.768,74.452
3.8086,64.523,76.479
3.8876,62.95,75.902
3.8418,63.529,74.019
3.9191,60.874,74.736
4.1293,65.051,76.978
4.2083,63.666,76.621
4.1522,63.927,73.782
4.2296,60.462,73.36
4.45,64.192,76.105
4.529,63.132,77.351
4.4627,64.335,75.408
4.54,61.561,74.125
4.7707,64.685,75.762
4.8497,62.576,75.991
4.7731,63.247,73.67
4.8505,60.949,73.839
5.0913,65.283,76.663
5.1703,63.804,76.708
5.0836,63.947,73.998
5.1609,60.579,74.385
5.412,64.258,77.41
5.491,62.921,77.212
5.394,63.772,74.334
5.4713,60.818,73.757
5.7327,64.399,75.638
5.8117,62.93,75.95
5.7044,64,74.14
5.7818,61.72,74.519
6.0534,65.535,77.156
6.1324,63.49,76.547
6.0149,63.462,73.622
6.0922,60.301,74.165
6.374,64.269,76.569


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_388.csv <==
x,qOut,qIn
0.0395,63.595,77.303
0.11655,64.4,74.228
0.19389,61.006,73.305
0.28118,64.166,75.561
0.36018,62.641,76.463
0.42699,63.883,74.776
0.50433,61.589,74.588
0.60185,65.089,76.944
0.68085,62.877,76.616
0.73743,63.126,73.71
0.81477,60.502,74.143
0.92253,64.76,76.847
1.0015,63.424,76.156
1.0479,63.941,73.502
1.1252,61.018,74.525
1.2432,65.002,77.168
1.3222,63.625,76.634
1.3583,63.977,73.833
1.4356,60.501,73.316
1.5639,64.135,75.934
1.6429,63.039,76.883
1.6687,64.272,75.043
1.7461,61.497,74.591
1.8846,64.656,76.39
1.9636,62.608,76.27
1.9792,63.329,74.291
2.0565,60.817,74.766
2.2052,64.851,76.674
2.2842,63.365,75.827
2.2896,64.067,73.501
2.367,61.224,74.088
2.5259,64.886,76.435
2.6049,63.221,76.302
2.6001,63.888,74.726
2.6774,61.208,75.408
2.8466,64.711,76.946
2.9256,62.672,75.449
2.9105,63.11,72.78
2.9878,60.508,74.112
3.1673,64.887,76.844
3.2463,63.74,76.335
3.2209,64.36,74.358
3.2983,61.28,74.778
3.4879,64.57,76.685
3.5669,62.646,76.294
3.5314,63.18,74.204
3.6087,60.637,74.491
3.8086,64.907,76.763
3.8876,63.575,76.515
3.8418,63.953,73.679
3.9191,60.788,73.607
4.1293,64.746,76.822
4.2083,63.582,77.183
4.1522,64.251,74.07
4.2296,60.962,73.439
4.45,64.347,76.14
4.529,62.867,76.898
4.4627,63.865,74.706
4.54,61.251,74.294
4.7707,64.837,76.568
4.8497,62.991,76.344
4.7731,63.515,73.532
4.8505,60.751,73.933
5.0913,64.771,76.894
5.1703,63.406,76.85
5.0836,64.115,74.188
5.1609,61.153,74.055
5.412,64.556,76.447
5.491,62.747,76.233
5.394,63.506,73.681
5.4713,61.155,74.384
5.7327,65.147,77.282
5.8117,63.332,76.455
5.7044,63.457,73.601
5.7818,60.569,74.531
6.0534,64.742,77.06
6.1324,63.434,76.375
6.0149,63.821,73.453
6.0922,60.604,73.651
6.374,64.615,77.02


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_389.csv <==
x,qOut,qIn
0.0395,62.659,75.367
0.11655,63.237,73.973
0.19389,61.008,74.98
0.28118,65.272,77.214
0.36018,63.57,76.292
0.42699,63.651,73.439
0.50433,60.432,73.973
0.60185,64.348,76.785
0.68085,63.141,76.685
0.73743,64.092,74.347
0.81477,61.369,74.602
0.92253,64.826,76.558
1.0015,62.887,75.935
1.0479,63.407,73.864
1.1252,60.913,74.589
1.2432,65.103,76.903
1.3222,63.577,76.294
1.3583,63.816,73.567
1.4356,60.671,73.824
1.5639,64.597,76.855
1.6429,63.333,77.112
1.6687,63.999,74.299
1.7461,60.944,73.982
1.8846,64.505,76.236
1.9636,62.953,76.132
1.9792,63.698,74.006
2.0565,61.005,74.295
2.2052,64.966,76.799
2.2842,63.486,76.992
2.2896,63.912,74.42
2.367,60.671,73.775
2.5259,64.276,75.724
2.6049,62.919,76.298
2.6001,63.943,74.646
2.6774,61.349,74.381
2.8466,65.012,76.575
2.9256,63.199,77.017
2.9105,63.611,74.781
2.9878,60.685,74.016
3.1673,64.502,75.65
3.2463,63.056,76.067
3.2209,63.856,74.231
3.2983,61.213,73.933
3.4879,65.165,76.734
3.5669,63.604,77.445
3.5314,63.899,74.546
3.6087,60.57,73.491
3.8086,64.114,75.571
3.8876,62.747,76.206
3.8418,63.831,74.517
3.9191,61.363,74.377
4.1293,65.174,76.633
4.2083,63.397,77.031
4.1522,63.674,74.438
4.2296,60.459,73.623
4.45,64.166,76.355
4.529,62.873,76.996
4.4627,64.077,74.287
4.54,61.575,73.961
4.7707,65.027,76.009
4.8497,62.992,75.442
4.7731,63.536,73.599
4.8505,61.25,74.913
5.0913,65.276,77.394
5.1703,63.288,76.727
5.0836,63.124,74.16
5.1609,59.977,74.365
5.412,64.252,76.719
5.491,63.304,76.612
5.394,64.143,74.089
5.4713,60.98,73.596
5.7327,64.756,76.042
5.8117,63.626,77.088
5.7044,64.588,74.8
5.7818,61.288,73.565
6.0534,64.29,75.816
6.1324,62.57,76.714
6.0149,63.822,74.961
6.0922,61.476,74.729
6.374,64.85,75.903


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_390.csv <==
x,qOut,qIn
0.0395,63.396,77.245
0.11655,63.811,74.047
0.19389,60.568,73.551
0.28118,64.358,76.655
0.36018,63.185,76.858
0.42699,64.119,73.911
0.50433,61.047,73.657
0.60185,64.542,76.034
0.68085,63.091,76.641
0.73743,64.097,75.201
0.81477,61.307,74.825
0.92253,64.564,76.276
1.0015,62.579,76.213
1.0479,63.375,74.212
1.1252,60.986,74.068
1.2432,65.008,75.822
1.3222,63.393,75.819
1.3583,63.881,74.379
1.4356,61.251,75.304
1.5639,65.167,77.422
1.6429,63.34,76.4
1.6687,63.31,73.272
1.7461,59.854,73.231
1.8846,63.974,76.15
1.9636,63.311,77.316
1.9792,64.812,75.443
2.0565,61.938,74.195
2.2052,64.656,75.571
2.2842,62.333,75.827
2.2896,63.21,74.153
2.367,61.149,74.515
2.5259,65.315,76.728
2.6049,63.517,76.386
2.6001,63.67,73.913
2.6774,60.697,74.202
2.8466,64.617,76.977
2.9256,63.134,76.906
2.9105,63.684,73.996
2.9878,60.839,74.153
3.1673,64.742,76.959
3.2463,63.284,76.263
3.2209,63.846,73.354
3.2983,60.97,73.858
3.4879,64.935,76.384
3.5669,63.561,76.56
3.5314,64.035,74.508
3.6087,60.877,74.262
3.8086,64.459,76.77
3.8876,62.928,77.313
3.8418,63.611,74.616
3.9191,60.669,73.568
4.1293,64.44,75.895
4.2083,63.091,76.565
4.1522,64.038,74.298
4.2296,61.436,73.952
4.45,65.227,76.354
4.529,63.498,76.772
4.4627,63.8,74.204
4.54,60.657,73.65
4.7707,64.406,76.409
4.8497,63.038,76.998
4.7731,63.931,74.358
4.8505,61.098,73.56
5.0913,64.589,75.994
5.1703,62.856,76.591
5.0836,63.636,74.509
5.1609,61.21,74.607
5.412,65.035,76.989
5.491,63.116,76.558
5.394,63.304,73.54
5.4713,60.416,73.765
5.7327,64.668,76.796
5.8117,63.545,77.157
5.7044,64.21,74.265
5.7818,61.143,73.353
6.0534,64.724,76.319
6.1324,63.152,76.99
6.0149,63.737,73.913
6.0922,60.906,73.589
6.374,64.834,76.848


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_391.csv <==
x,qOut,qIn
0.0395,63.309,76.859
0.11655,63.957,74.65
0.19389,60.947,73.822
0.28118,64.699,75.881
0.36018,63.297,76.737
0.42699,63.962,74.362
0.50433,60.833,73.368
0.60185,64.532,76.2
0.68085,63.248,77.422
0.73743,64.202,74.835
0.81477,61.101,73.517
0.92253,64.189,75.839
1.0015,62.381,76.518
1.0479,63.544,75.028
1.1252,61.499,75.448
1.2432,65.281,76.553
1.3222,63.09,75.569
1.3583,63.16,73.383
1.4356,60.47,73.844
1.5639,65.022,76.738
1.6429,63.959,76.812
1.6687,64.368,73.999
1.7461,60.953,73.85
1.8846,64.422,76.694
1.9636,62.973,76.797
1.9792,63.755,74.014
2.0565,60.791,73.972
2.2052,64.455,76.533
2.2842,63.029,76.731
2.2896,63.978,74.4
2.367,61.275,74.152
2.5259,64.753,76.312
2.6049,62.874,76.259
2.6001,63.534,74.289
2.6774,61.129,74.922
2.8466,65.131,77.082
2.9256,63.338,76.034
2.9105,63.517,73.086
2.9878,60.527,73.689
3.1673,64.696,76.916
3.2463,63.554,77.008
3.2209,64.227,74.311
3.2983,61.151,74.264
3.4879,64.548,76.42
3.5669,62.797,75.989
3.5314,63.405,73.927
3.6087,60.774,74.465
3.8086,64.989,76.815
3.8876,63.688,76.913
3.8418,64.037,74.183
3.9191,60.564,73.343
4.1293,64.195,75.961
4.2083,63.064,76.793
4.1522,64.248,74.674
4.2296,61.437,74.134
4.45,64.689,76.097
4.529,62.765,76.718
4.4627,63.545,75.068
4.54,61.075,74.483
4.7707,64.844,75.949
4.8497,63.002,75.865
4.7731,63.502,73.57
4.8505,60.952,73.681
5.0913,65.16,76.865
5.1703,63.68,77.647
5.0836,63.89,74.794
5.1609,60.654,73.985
5.412,64.256,76.595
5.491,62.731,76.609
5.394,63.478,73.403
5.4713,60.861,73.422
5.7327,65.124,76.754
5.8117,63.912,77.036
5.7044,64.325,74.175
5.7818,61.01,73.849
6.0534,64.476,76.579
6.1324,62.925,76.873
6.0149,63.603,74.176
6.0922,60.755,73.851
6.374,64.659,76.341


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_392.csv <==
x,qOut,qIn
0.0395,63.315,76.726
0.11655,63.668,73.682
0.19389,60.698,73.974
0.28118,64.451,76.531
0.36018,62.923,76.282
0.42699,63.695,73.965
0.50433,61.22,74.858
0.60185,65.153,77.776
0.68085,63.353,76.719
0.73743,63.486,73.046
0.81477,60.413,73.437
0.92253,64.499,76.619
1.0015,63.374,76.399
1.0479,64.209,73.756
1.1252,61.45,74.519
1.2432,65.127,77.523
1.3222,63.325,76.603
1.3583,63.488,73.08
1.4356,60.173,73.594
1.5639,64.131,76.511
1.6429,63.191,76.593
1.6687,64.439,74.732
1.7461,61.582,74.604
1.8846,64.634,76.075
1.9636,62.553,76.357
1.9792,63.334,74.887
2.0565,61.076,74.488
2.2052,65.096,76.076
2.2842,63.3,75.853
2.2896,63.513,73.55
2.367,60.742,74.298
2.5259,65.102,77.511
2.6049,63.863,77.338
2.6001,63.991,74.019
2.6774,60.209,73.41
2.8466,63.794,76.116
2.9256,62.867,76.821
2.9105,64.362,74.707
2.9878,61.719,73.953
3.1673,64.972,75.659
3.2463,62.991,75.951
3.2209,63.751,74.432
3.2983,61.249,74.961
3.4879,64.879,76.819
3.5669,62.886,76.245
3.5314,63.373,74.264
3.6087,60.688,74.731
3.8086,64.611,76.373
3.8876,63.076,75.722
3.8418,63.839,73.808
3.9191,61.292,74.308
4.1293,65.172,76.536
4.2083,63.415,76.473
4.1522,63.69,74.367
4.2296,60.796,74.646
4.45,64.639,77.111
4.529,63.031,76.439
4.4627,63.498,73.441
4.54,60.579,73.852
4.7707,64.663,76.754
4.8497,63.501,76.687
4.7731,64.288,73.965
4.8505,61.306,74.004
5.0913,64.768,76.295
5.1703,63.035,76.15
5.0836,63.629,74.116
5.1609,60.878,74.422
5.412,64.769,76.965
5.491,63.231,76.875
5.394,63.715,74.046
5.4713,60.563,73.88
5.7327,64.272,76.355
5.8117,62.985,76.763
5.7044,64.097,74.636
5.7818,61.496,74.11
6.0534,64.978,76.146
6.1324,63.026,76.065
6.0149,63.586,73.632
6.0922,61.047,74.35
6.374,65.018,77.371


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_393.csv <==
x,qOut,qIn
0.0395,63.401,76.271
0.11655,63.843,73.626
0.19389,60.649,73.664
0.28118,64.586,76.645
0.36018,63.497,77.853
0.42699,64.263,75.416
0.50433,60.899,73.689
0.60185,64.041,75.349
0.68085,62.463,76.23
0.73743,63.659,74.523
0.81477,61.37,74.04
0.92253,65.369,76.284
1.0015,63.701,76.761
1.0479,63.994,74.482
1.1252,60.818,74.257
1.2432,64.388,76.312
1.3222,62.833,76.376
1.3583,63.712,74.49
1.4356,61.105,74.198
1.5639,64.863,75.954
1.6429,63.169,76.234
1.6687,63.739,74.409
1.7461,61.084,74.371
1.8846,64.967,76.588
1.9636,63.265,76.603
1.9792,63.556,74.12
2.0565,60.478,74.2
2.2052,64.479,76.827
2.2842,63.314,76.906
2.2896,64.188,74.054
2.367,61.075,73.151
2.5259,64.478,75.589
2.6049,62.952,76.387
2.6001,64.068,74.623
2.6774,61.712,74.797
2.8466,65.043,76.796
2.9256,62.632,76.298
2.9105,62.809,73.767
2.9878,60.296,74.408
3.1673,64.794,77.378
3.2463,63.591,76.76
3.2209,64.033,73.494
3.2983,60.786,73.757
3.4879,64.604,76.769
3.5669,63.416,76.854
3.5314,64.274,74.066
3.6087,61.264,73.477
3.8086,64.694,75.91
3.8876,63.018,76.702
3.8418,63.749,74.81
3.9191,61.136,74.371
4.1293,64.857,76.687
4.2083,63.015,76.998
4.1522,63.315,73.745
4.2296,60.4,72.921
4.45,64.614,76.567
4.529,63.55,77.302
4.4627,64.277,74.152
4.54,61.144,73.972
4.7707,64.659,76.911
4.8497,63.11,76.901
4.7731,63.782,73.661
4.8505,60.686,73.186
5.0913,64.386,76.326
5.1703,63.128,77.205
5.0836,64.264,74.973
5.1609,61.564,74.653
5.412,64.702,76.377
5.491,62.502,75.753
5.394,63.136,73.555
5.4713,60.869,74.382
5.7327,65.226,76.884
5.8117,63.746,76.437
5.7044,63.985,73.801
5.7818,60.885,73.971
6.0534,64.647,76.838
6.1324,63.113,76.761
6.0149,63.585,73.972
6.0922,60.72,74.19
6.374,64.743,76.668


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_394.csv <==
x,qOut,qIn
0.0395,63.672,76.606
0.11655,63.634,73.575
0.19389,60.416,74.34
0.28118,64.554,77.566
0.36018,63.446,76.873
0.42699,63.958,73.075
0.50433,60.5,73.226
0.60185,64.227,76.788
0.68085,63.268,77.345
0.73743,64.56,74.931
0.81477,61.675,74.357
0.92253,64.587,75.787
1.0015,62.424,75.355
1.0479,63.25,73.909
1.1252,61.127,75.076
1.2432,65.421,77.055
1.3222,63.754,76.297
1.3583,63.773,73.846
1.4356,60.366,73.83
1.5639,64.177,76.203
1.6429,63.036,76.904
1.6687,64.15,74.906
1.7461,61.464,74.145
1.8846,64.813,76.15
1.9636,62.802,76.154
1.9792,63.382,73.802
2.0565,60.948,74.526
2.2052,65.089,77.306
2.2842,63.484,76.538
2.2896,63.75,73.554
2.367,60.653,73.963
2.5259,64.518,76.582
2.6049,63.186,76.228
2.6001,63.95,74.029
2.6774,61.178,74.54
2.8466,64.91,76.775
2.9256,63.23,76.668
2.9105,63.623,74.138
2.9878,60.612,73.777
3.1673,64.508,76.353
3.2463,63.209,76.531
3.2209,63.984,74.343
3.2983,61.095,74.654
3.4879,64.793,76.799
3.5669,63.232,76.712
3.5314,63.816,74.473
3.6087,60.734,73.769
3.8086,64.438,75.627
3.8876,63.118,76.232
3.8418,64.176,74.404
3.9191,61.545,74.215
4.1293,65.062,76.182
4.2083,63.136,76.264
4.1522,63.559,74.566
4.2296,60.696,74.614
4.45,64.468,76.552
4.529,62.908,76.647
4.4627,63.643,74.651
4.54,60.879,74.245
4.7707,64.697,75.763
4.8497,63.205,75.756
4.7731,63.943,73.967
4.8505,61.237,74.205
5.0913,65.095,76.657
5.1703,63.476,77.067
5.0836,63.821,74.942
5.1609,60.535,74.294
5.412,64.048,76.057
5.491,62.63,76.333
5.394,63.813,74.203
5.4713,61.327,74.02
5.7327,65.038,76.27
5.8117,63.29,76.329
5.7044,63.991,74.498
5.7818,61.439,74.855
6.0534,64.904,76.553
6.1324,62.695,75.699
6.0149,63.056,73.306
6.0922,60.776,74.258
6.374,65.216,77.278


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_395.csv <==
x,qOut,qIn
0.0395,63.943,76.267
0.11655,64.081,73.525
0.19389,60.552,73.479
0.28118,64.399,76.123
0.36018,63.438,77.021
0.42699,64.465,75.347
0.50433,61.184,74.484
0.60185,64.13,75.694
0.68085,62.344,76.187
0.73743,63.544,74.935
0.81477,61.225,74.462
0.92253,64.961,75.809
1.0015,63.132,76.094
1.0479,63.78,74.799
1.1252,61.353,74.94
1.2432,65.148,76.353
1.3222,63.126,75.642
1.3583,63.278,73.574
1.4356,60.584,74.155
1.5639,64.991,76.592
1.6429,63.76,76.689
1.6687,64.019,74.309
1.7461,60.57,73.792
1.8846,64.251,76.448
1.9636,63.055,77.427
1.9792,63.98,74.625
2.0565,60.937,73.372
2.2052,64.381,75.944
2.2842,62.861,76.637
2.2896,63.915,74.651
2.367,61.453,74.82
2.5259,65.084,76.692
2.6049,63.119,76.082
2.6001,63.502,73.707
2.6774,60.713,74.1
2.8466,64.752,76.37
2.9256,63.386,76.307
2.9105,64.082,74.564
2.9878,61.241,74.704
3.1673,64.807,76.396
3.2463,62.992,76.194
3.2209,63.44,74.056
3.2983,60.601,73.924
3.4879,64.687,76.467
3.5669,63.444,76.881
3.5314,64.142,74.374
3.6087,61.034,73.904
3.8086,64.497,76.205
3.8876,62.91,76.647
3.8418,63.775,74.434
3.9191,61.136,74.118
4.1293,64.832,76.388
4.2083,63.091,76.356
4.1522,63.649,74.153
4.2296,60.926,74.347
4.45,64.828,76.917
4.529,63.252,76.784
4.4627,63.77,73.746
4.54,60.805,73.775
4.7707,64.587,76.551
4.8497,63.149,76.221
4.7731,63.975,73.776
4.8505,61.323,74.365
5.0913,64.945,76.882
5.1703,63.05,76.871
5.0836,63.417,74.543
5.1609,60.704,74.369
5.412,64.703,76.638
5.491,63.166,76.029
5.394,63.611,72.77
5.4713,60.757,73.315
5.7327,65.022,77.222
5.8117,63.903,77.721
5.7044,64.294,74.727
5.7818,60.747,73.95
6.0534,63.926,76.045
6.1324,62.368,76.355
6.0149,63.385,74.395
6.0922,61.061,74.588
6.374,65.346,76.755


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_396.csv <==
x,qOut,qIn
0.0395,63.012,76.891
0.11655,63.72,73.967
0.19389,60.883,73.734
0.28118,64.566,76.52
0.36018,62.987,76.697
0.42699,63.744,74.318
0.50433,61.234,74.432
0.60185,65.045,76.771
0.68085,63.176,76.29
0.73743,63.328,73.511
0.81477,60.486,74.106
0.92253,64.919,76.959
1.0015,63.876,76.618
1.0479,64.201,73.59
1.1252,60.509,73.197
1.2432,64.157,76.327
1.3222,63.235,77.916
1.3583,64.427,75.735
1.4356,61.217,73.782
1.5639,64.034,75.175
1.6429,62.142,75.957
1.6687,63.391,74.664
1.7461,61.433,74.795
1.8846,65.542,76.477
1.9636,63.668,76.344
1.9792,63.733,74.203
2.0565,60.696,73.995
2.2052,64.614,76.448
2.2842,63.171,76.643
2.2896,63.824,74.241
2.367,61.088,74.215
2.5259,64.901,76.335
2.6049,63.238,76.317
2.6001,63.617,73.928
2.6774,60.747,73.737
2.8466,64.826,76.471
2.9256,63.506,77.058
2.9105,63.927,74.372
2.9878,60.634,73.597
3.1673,64.287,76.349
3.2463,62.998,77.448
3.2209,63.907,75.044
3.2983,61.007,73.664
3.4879,64.576,75.773
3.5669,63.011,76.625
3.5314,63.835,74.337
3.6087,61.15,73.734
3.8086,65.018,76.517
3.8876,63.475,77.292
3.8418,64,74.318
3.9191,60.885,73.575
4.1293,64.389,76.277
4.2083,62.823,76.274
4.1522,63.754,74.064
4.2296,61.237,74.747
4.45,65.023,76.793
4.529,63.243,76.192
4.4627,63.632,73.94
4.54,60.674,74.183
4.7707,64.532,76.483
4.8497,63.138,76.753
4.7731,63.963,74.754
4.8505,61.194,74.524
5.0913,64.767,76.401
5.1703,62.984,75.801
5.0836,63.607,73.16
5.1609,60.971,73.782
5.412,65.012,76.559
5.491,63.539,76.782
5.394,64.009,74.94
5.4713,60.997,75.009
5.7327,64.413,76.715
5.8117,62.539,76.077
5.7044,63.114,73.565
5.7818,60.518,73.869
6.0534,64.923,76.635
6.1324,63.85,76.761
6.0149,64.453,74.053
6.0922,61.216,73.902
6.374,64.633,76.752


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_397.csv <==
x,qOut,qIn
0.0395,63.32,76.363
0.11655,63.538,73.654
0.19389,60.548,73.869
0.28118,64.555,77.017
0.36018,63.249,77.323
0.42699,63.929,74.32
0.50433,61.015,73.714
0.60185,64.628,76.247
0.68085,62.983,76.394
0.73743,63.599,73.743
0.81477,61.025,74.135
0.92253,65.215,77.418
1.0015,63.756,77.041
1.0479,63.867,73.413
1.1252,60.296,73.149
1.2432,64.051,76.472
1.3222,63.073,77.333
1.3583,64.343,74.789
1.4356,61.539,74.018
1.5639,64.672,76.012
1.6429,62.643,76.013
1.6687,63.422,73.925
1.7461,61.098,74.451
1.8846,65.145,77.052
1.9636,63.417,76.814
1.9792,63.709,73.921
2.0565,60.728,73.702
2.2052,64.522,76.488
2.2842,63.007,76.447
2.2896,63.716,73.718
2.367,61.175,74.365
2.5259,65.136,77.38
2.6049,63.41,76.769
2.6001,63.534,73.42
2.6774,60.387,73.74
2.8466,64.415,76.988
2.9256,63.273,77.191
2.9105,64.1,74.355
2.9878,61.184,73.798
3.1673,64.76,76.226
3.2463,63.114,76.545
3.2209,63.722,73.624
3.2983,61.038,73.116
3.4879,65.07,76.575
3.5669,63.586,77.359
3.5314,63.827,74.505
3.6087,60.556,74.291
3.8086,64.282,77.271
3.8876,62.947,77.039
3.8418,63.68,73.516
3.9191,60.526,73.245
4.1293,64.387,75.861
4.2083,63.41,76.485
4.1522,64.704,74.684
4.2296,61.831,74.274
4.45,64.801,76.391
4.529,62.644,76.478
4.4627,63.412,74.371
4.54,60.928,74.544
4.7707,64.636,75.987
4.8497,62.819,75.515
4.7731,63.5,74.453
4.8505,61.197,75.32
5.0913,65.3,76.944
5.1703,63.474,76.406
5.0836,63.4,73.873
5.1609,60.122,73.66
5.412,64.338,76.485
5.491,63.491,77.149
5.394,64.516,74.539
5.4713,61.365,73.624
5.7327,64.589,76.09
5.8117,62.903,76.883
5.7044,63.879,74.573
5.7818,61.304,73.991
6.0534,64.836,76.164
6.1324,62.916,76.171
6.0149,63.529,73.934
6.0922,61.081,74.51
6.374,65.079,76.891


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_398.csv <==
x,qOut,qIn
0.0395,63.303,76.723
0.11655,63.531,73.429
0.19389,60.508,73.96
0.28118,64.584,77.074
0.36018,63.392,76.418
0.42699,64.064,73.52
0.50433,61.012,73.941
0.60185,64.741,76.447
0.68085,63.342,76.622
0.73743,64.003,74.52
0.81477,60.887,74.27
0.92253,64.388,76.717
1.0015,62.859,76.942
1.0479,63.788,74.281
1.1252,61.031,73.756
1.2432,64.6,75.81
1.3222,62.937,75.949
1.3583,63.839,74.3
1.4356,61.563,75.054
1.5639,65.347,77.23
1.6429,63.213,76.271
1.6687,63.171,73.176
1.7461,60.186,73.51
1.8846,64.482,76.781
1.9636,63.456,76.889
1.9792,64.252,74.371
2.0565,61.199,75
2.2052,64.653,77.298
2.2842,62.973,76.341
2.2896,63.641,73.445
2.367,60.642,73.708
2.5259,64.476,76.185
2.6049,63.291,75.985
2.6001,64.521,74.297
2.6774,61.941,74.933
2.8466,65.024,76.366
2.9256,62.619,75.727
2.9105,63.035,74.282
2.9878,60.684,75.008
3.1673,64.892,76.835
3.2463,63.271,76.193
3.2209,63.577,73.545
3.2983,60.577,73.79
3.4879,64.66,76.891
3.5669,63.478,77.196
3.5314,64.208,74.235
3.6087,61.139,73.916
3.8086,64.519,76.679
3.8876,62.787,76.531
3.8418,63.589,73.865
3.9191,61.187,74.063
4.1293,65.153,76.545
4.2083,63.39,76.354
4.1522,63.582,73.667
4.2296,60.792,74.06
4.45,64.983,77.385
4.529,63.552,77.157
4.4627,63.65,73.379
4.54,60.179,73.077
4.7707,64.151,76.805
4.8497,63.289,77.697
4.7731,64.385,74.535
4.8505,61.304,73.362
5.0913,64.521,75.836
5.1703,62.811,76.417
5.0836,63.727,74.124
5.1609,61.204,74.405
5.412,65.049,77.173
5.491,63.347,76.985
5.394,63.751,74.109
5.4713,60.588,73.812
5.7327,64.212,76.217
5.8117,62.829,76.383
5.7044,64.009,74.273
5.7818,61.66,74.475
6.0534,65.247,76.392
6.1324,63.136,76.048
6.0149,63.414,73.952
6.0922,60.846,74.444
6.374,64.951,77.235


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_399.csv <==
x,qOut,qIn
0.0395,63.08,77.546
0.11655,63.786,75.013
0.19389,60.703,73.651
0.28118,64.164,75.653
0.36018,62.674,76.027
0.42699,63.864,74.147
0.50433,61.587,74.595
0.60185,65.456,76.752
0.68085,63.581,76.32
0.73743,63.792,73.922
0.81477,60.692,74.254
0.92253,64.397,76.266
1.0015,62.912,75.733
1.0479,63.83,74.116
1.1252,61.256,75.087
1.2432,64.89,76.815
1.3222,62.997,76.193
1.3583,63.464,74.498
1.4356,60.732,74.648
1.5639,64.603,76.196
1.6429,63.031,76.024
1.6687,63.72,74.079
1.7461,61.185,74.242
1.8846,65.218,76.675
1.9636,63.58,76.359
1.9792,63.757,73.636
2.0565,60.586,74.342
2.2052,64.523,77.414
2.2842,63.283,76.982
2.2896,64.019,73.861
2.367,60.817,73.624
2.5259,64.241,75.793
2.6049,62.8,75.994
2.6001,64.02,74.486
2.6774,61.767,75.144
2.8466,65.281,77.083
2.9256,62.975,76.046
2.9105,63.089,73.52
2.9878,60.356,74.4
3.1673,64.602,77.041
3.2463,63.335,76.468
3.2209,64.038,74.093
3.2983,61.231,74.605
3.4879,64.963,76.336
3.5669,63.29,75.659
3.5314,63.669,73.619
3.6087,60.76,74.114
3.8086,64.903,77.002
3.8876,63.682,77.304
3.8418,64.105,74.473
3.9191,60.479,73.72
4.1293,63.785,75.856
4.2083,62.535,76.588
4.1522,64.026,75.025
4.2296,61.734,74.447
4.45,65.134,75.819
4.529,62.938,75.868
4.4627,63.416,74.473
4.54,61.123,74.909
4.7707,65.22,76.71
4.8497,63.343,76.177
4.7731,63.406,73.528
4.8505,60.456,73.77
5.0913,64.706,76.933
5.1703,63.55,77.051
5.0836,64.124,73.951
5.1609,60.95,73.625
5.412,64.492,76.298
5.491,62.978,76.724
5.394,63.729,74.442
5.4713,61.037,74.202
5.7327,64.867,76.871
5.8117,63.237,76.896
5.7044,63.618,73.736
5.7818,60.57,73.443
6.0534,64.582,76.225
6.1324,63.447,76.487
6.0149,64.24,74.177
6.0922,61.149,74.233
6.374,64.646,76.83


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_400.csv <==
x,qOut,qIn
0.0395,63.353,76.871
0.11655,64.248,74.223
0.19389,61.044,73.583
0.28118,64.369,76.08
0.36018,62.868,77.279
0.42699,64.102,75.628
0.50433,61.644,74.288
0.60185,64.772,75.231
0.68085,62.397,75.214
0.73743,62.974,73.483
0.81477,61.102,74.495
0.92253,65.729,77.694
1.0015,63.98,77.544
1.0479,63.458,73.773
1.1252,59.844,72.922
1.2432,63.947,76.53
1.3222,63.095,77.146
1.3583,64.12,74
1.4356,61.297,74.005
1.5639,65.055,77.165
1.6429,63.538,77.248
1.6687,63.978,74.176
1.7461,60.642,73.502
1.8846,64.24,75.854
1.9636,63.015,76.372
1.9792,64.24,74.404
2.0565,61.6,74.021
2.2052,65.024,75.825
2.2842,63.102,76.384
2.2896,63.654,75.041
2.367,60.902,74.658
2.5259,64.556,76.291
2.6049,62.792,76.58
2.6001,63.413,74.43
2.6774,60.687,73.95
2.8466,64.731,76.191
2.9256,63.418,76.306
2.9105,64.165,73.835
2.9878,61.225,73.916
3.1673,64.825,76.546
3.2463,63.196,76.917
3.2209,63.838,74.84
3.2983,60.928,74.537
3.4879,64.401,76.335
3.5669,62.639,75.952
3.5314,63.436,73.933
3.6087,60.991,74.498
3.8086,65.129,76.6
3.8876,63.636,76.265
3.8418,64.025,73.975
3.9191,60.922,74.221
4.1293,64.604,76.808
4.2083,63.086,76.729
4.1522,63.801,74.203
4.2296,60.967,74.253
4.45,64.609,76.408
4.529,62.961,75.993
4.4627,63.692,73.868
4.54,61.17,74.685
4.7707,65.105,76.857
4.8497,63.385,76.25
4.7731,63.641,74.061
4.8505,60.643,74.13
5.0913,64.593,76.47
5.1703,63.24,76.68
5.0836,63.885,74.131
5.1609,60.941,73.918
5.412,64.701,76.58
5.491,63.225,76.736
5.394,63.866,74.154
5.4713,60.947,73.963
5.7327,64.652,76.196
5.8117,63.116,76.472
5.7044,63.776,74.546
5.7818,61.002,74.209
6.0534,64.833,76.326
6.1324,63.261,76.805
6.0149,63.689,74.422
6.0922,60.581,73.834
6.374,64.508,76.382


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_401.csv <==
x,qOut,qIn
0.0395,62.946,76.297
0.11655,63.93,74.643
0.19389,61.427,74.789
0.28118,64.848,76.136
0.36018,62.714,75.768
0.42699,63.25,74.238
0.50433,60.971,74.82
0.60185,65.181,76.91
0.68085,63.454,76.332
0.73743,63.551,73.376
0.81477,60.508,73.654
0.92253,64.646,77.156
1.0015,63.462,77.245
1.0479,64.097,73.912
1.1252,61.035,73.682
1.2432,64.557,76.551
1.3222,62.927,76.432
1.3583,63.6,73.898
1.4356,61.04,74.284
1.5639,65.103,76.86
1.6429,63.528,76.814
1.6687,63.688,73.714
1.7461,60.411,73.17
1.8846,64.393,76.798
1.9636,63.341,77.777
1.9792,64.217,74.551
2.0565,61.095,73.453
2.2052,64.397,75.999
2.2842,62.735,76.816
2.2896,63.656,74.34
2.367,61.241,73.812
2.5259,65.188,76.877
2.6049,63.466,77.05
2.6001,63.693,73.651
2.6774,60.629,73.676
2.8466,64.6,76.933
2.9256,63.329,76.701
2.9105,64.013,73.559
2.9878,60.943,73.754
3.1673,64.616,76.597
3.2463,63.213,76.73
3.2209,64.018,74.256
3.2983,61.09,73.786
3.4879,64.535,75.902
3.5669,62.815,76.297
3.5314,63.565,74.687
3.6087,61.01,75.33
3.8086,64.877,77.468
3.8876,63.152,76.765
3.8418,63.505,73.678
3.9191,60.355,73.108
4.1293,64.294,75.643
4.2083,63.26,76.17
4.1522,64.54,74.306
4.2296,62.044,74.797
4.45,65.331,77.178
4.529,62.996,76.761
4.4627,63.15,73.904
4.54,60.195,73.776
4.7707,64.178,76.489
4.8497,62.949,76.667
4.7731,64.126,74.208
4.8505,61.695,74.219
5.0913,65.203,76.671
5.1703,63.081,76.144
5.0836,63.388,73.658
5.1609,60.898,74.637
5.412,65.083,77.282
5.491,63.441,76.276
5.394,63.531,73.124
5.4713,60.4,73.917
5.7327,64.607,77.099
5.8117,63.593,77.025
5.7044,64.213,74.179
5.7818,60.795,73.759
6.0534,64.262,76.441
6.1324,62.98,76.74
6.0149,64.088,74.164
6.0922,61.223,74.016
6.374,64.629,76.23


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_402.csv <==
x,qOut,qIn
0.0395,63.104,77.283
0.11655,64.258,75.192
0.19389,61.171,73.606
0.28118,64.239,75.279
0.36018,62.478,76.34
0.42699,63.705,74.828
0.50433,61.604,74.673
0.60185,65.279,76.414
0.68085,63.065,76.053
0.73743,63.228,73.983
0.81477,60.628,74.587
0.92253,64.915,76.965
1.0015,63.488,76.499
1.0479,63.82,73.674
1.1252,60.653,73.728
1.2432,64.569,76.846
1.3222,63.377,77
1.3583,64.189,74.061
1.4356,61.105,73.902
1.5639,64.518,76.31
1.6429,62.909,76.128
1.6687,63.831,73.824
1.7461,61.239,74.219
1.8846,64.888,76.803
1.9636,63.062,76.576
1.9792,63.602,74.229
2.0565,60.902,74.787
2.2052,64.615,76.88
2.2842,62.829,75.974
2.2896,63.403,73.738
2.367,60.88,74.604
2.5259,65.078,77.091
2.6049,63.611,76.418
2.6001,63.944,73.312
2.6774,60.882,73.659
2.8466,64.731,76.817
2.9256,63.314,76.898
2.9105,63.877,74.398
2.9878,60.981,74.517
3.1673,64.721,76.988
3.2463,63.1,76.363
3.2209,63.54,72.932
3.2983,60.524,73.058
3.4879,64.65,76.705
3.5669,63.636,77.627
3.5314,64.476,74.957
3.6087,61.27,74.149
3.8086,64.297,76.482
3.8876,62.382,75.997
3.8418,63.244,73.031
3.9191,60.865,74.019
4.1293,65.146,77.11
4.2083,63.809,76.635
4.1522,64.235,74
4.2296,60.985,74.509
4.45,64.34,76.973
4.529,62.638,76.433
4.4627,63.462,74.04
4.54,60.996,74.687
4.7707,64.959,76.777
4.8497,63.311,75.719
4.7731,63.738,73.391
4.8505,61.001,74.393
5.0913,65.103,76.964
5.1703,63.635,76.597
5.0836,63.905,73.774
5.1609,60.666,73.528
5.412,64.367,76.639
5.491,62.988,77.143
5.394,63.786,74.525
5.4713,61.089,74.388
5.7327,64.777,76.753
5.8117,63.015,76.228
5.7044,63.397,73.469
5.7818,60.616,74.09
6.0534,64.986,76.827
6.1324,63.921,76.642
6.0149,64.323,74.022
6.0922,60.696,73.682
6.374,64.215,76.262


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_403.csv <==
x,qOut,qIn
0.0395,62.897,75.588
0.11655,63.105,73.385
0.19389,60.635,73.854
0.28118,65.216,77.064
0.36018,63.966,77.477
0.42699,63.986,74.289
0.50433,60.251,73.387
0.60185,63.866,76.53
0.68085,62.826,77.403
0.73743,64.05,74.398
0.81477,61.295,73.415
0.92253,64.785,75.746
1.0015,63.097,76.311
1.0479,63.888,74.523
1.1252,61.392,74.494
1.2432,65.133,76.755
1.3222,63.18,76.746
1.3583,63.344,73.996
1.4356,60.293,73.973
1.5639,64.4,76.871
1.6429,63.319,77.031
1.6687,64.258,74.155
1.7461,61.188,73.545
1.8846,64.598,75.959
1.9636,63.035,76.342
1.9792,64.056,74.329
2.0565,61.482,74.608
2.2052,64.931,76.739
2.2842,62.887,76.434
2.2896,63.419,74.012
2.367,60.79,74.138
2.5259,64.661,76.679
2.6049,63.021,76.16
2.6001,63.726,73.37
2.6774,61.249,74.499
2.8466,65.116,77.511
2.9256,63.239,76.333
2.9105,63.43,73.371
2.9878,60.645,74.518
3.1673,64.757,77.171
3.2463,63.311,75.977
3.2209,63.682,73.177
3.2983,60.714,74.283
3.4879,64.833,77.496
3.5669,63.623,77.308
3.5314,64.065,74.144
3.6087,60.624,73.487
3.8086,64.122,75.955
3.8876,62.856,76.421
3.8418,64.026,74.082
3.9191,61.512,74.028
4.1293,65.198,76.634
4.2083,63.367,76.753
4.1522,63.713,74.305
4.2296,60.673,74.165
4.45,64.342,76.845
4.529,62.817,76.902
4.4627,63.734,74.055
4.54,61.165,74.029
4.7707,64.882,76.364
4.8497,63.117,75.815
4.7731,63.702,73.605
4.8505,61.272,74.833
5.0913,65.306,77.428
5.1703,63.472,76.584
5.0836,63.423,73.418
5.1609,60.22,73.324
5.412,64.338,76.537
5.491,63.301,76.883
5.394,64.157,74.092
5.4713,61.189,74.416
5.7327,64.74,77.217
5.8117,63.103,76.718
5.7044,63.707,73.748
5.7818,60.662,73.721
6.0534,64.352,76.25
6.1324,63.008,76.759
6.0149,64.135,75.042
6.0922,61.722,74.661
6.374,65.147,75.965


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_404.csv <==
x,qOut,qIn
0.0395,62.67,76.76
0.11655,63.926,74.794
0.19389,61.6,74.732
0.28118,65.125,76.487
0.36018,62.998,76.189
0.42699,63.341,73.956
0.50433,60.696,73.983
0.60185,64.89,76.589
0.68085,63.519,76.515
0.73743,64.036,73.649
0.81477,60.987,74.059
0.92253,64.692,77.212
1.0015,63.187,76.695
1.0479,63.818,73.68
1.1252,60.81,74.101
1.2432,64.431,76.306
1.3222,62.941,75.796
1.3583,63.826,74.323
1.4356,61.238,75.48
1.5639,64.985,77.062
1.6429,63.193,76.134
1.6687,63.554,73.924
1.7461,60.431,74.04
1.8846,64.292,76.164
1.9636,63.13,76.39
1.9792,64.364,74.859
2.0565,61.777,74.819
2.2052,65.007,76.147
2.2842,62.791,75.521
2.2896,63.339,73.527
2.367,60.962,74.363
2.5259,65.067,76.739
2.6049,63.387,76.267
2.6001,63.714,74.088
2.6774,60.829,74.936
2.8466,64.588,77.335
2.9256,62.894,76.362
2.9105,63.389,73.678
2.9878,60.62,74.165
3.1673,64.732,76.578
3.2463,63.456,76.162
3.2209,64.132,73.444
3.2983,61.291,74.029
3.4879,65.051,77.114
3.5669,63.394,76.83
3.5314,63.706,74.22
3.6087,60.591,74.383
3.8086,64.319,76.578
3.8876,62.895,76.652
3.8418,63.695,74.333
3.9191,60.978,73.93
4.1293,64.938,76.38
4.2083,63.524,76.399
4.1522,64.069,73.642
4.2296,60.998,73.758
4.45,64.736,76.832
4.529,63.318,77.203
4.4627,64.001,74.65
4.54,60.868,74.182
4.7707,64.225,75.98
4.8497,62.604,75.812
4.7731,63.66,73.898
4.8505,61.281,74.487
5.0913,65.15,76.842
5.1703,63.38,76.777
5.0836,63.801,74.533
5.1609,60.963,74.313
5.412,64.542,76.077
5.491,62.697,75.74
5.394,63.305,73.827
5.4713,61.096,74.609
5.7327,65.508,77.253
5.8117,63.865,76.704
5.7044,63.553,73.356
5.7818,59.978,73.357
6.0534,64.18,77.018
6.1324,63.475,77.728
6.0149,64.488,74.371
6.0922,61.115,73.105
6.374,64.213,75.863


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_405.csv <==
x,qOut,qIn
0.0395,63.511,76.476
0.11655,63.589,73.5
0.19389,60.619,74.156
0.28118,64.694,77.065
0.36018,63.341,76.458
0.42699,63.842,73.537
0.50433,60.938,74.081
0.60185,64.914,77.046
0.68085,63.519,76.596
0.73743,63.894,73.401
0.81477,60.666,73.355
0.92253,64.492,76.43
1.0015,63.292,77.064
1.0479,64.068,74.716
1.1252,60.971,74.328
1.2432,64.398,76.592
1.3222,62.796,76.526
1.3583,63.613,73.895
1.4356,60.797,73.843
1.5639,64.644,76.314
1.6429,63.305,76.638
1.6687,64.226,74.929
1.7461,61.442,74.869
1.8846,64.78,76.254
1.9636,62.781,75.736
1.9792,63.37,73.748
2.0565,60.836,74.15
2.2052,65.017,76.251
2.2842,63.616,76.248
2.2896,64.061,74.535
2.367,60.964,74.717
2.5259,64.562,76.826
2.6049,62.951,76.676
2.6001,63.547,74.076
2.6774,60.515,74.048
2.8466,64.361,76.306
2.9256,63.174,76.131
2.9105,64.334,74.294
2.9878,61.627,74.389
3.1673,64.931,75.916
3.2463,62.92,76.085
3.2209,63.594,74.829
3.2983,61.191,75.022
3.4879,64.916,76.456
3.5669,62.864,75.875
3.5314,63.117,74.041
3.6087,60.471,74.691
3.8086,64.914,77.114
3.8876,63.755,76.798
3.8418,64.188,73.531
3.9191,60.734,72.87
4.1293,64.334,76.063
4.2083,63.163,77.193
4.1522,64.34,74.73
4.2296,61.672,74.328
4.45,64.769,76.821
4.529,62.478,76.099
4.4627,62.953,73.426
4.54,60.613,74.669
4.7707,65.067,77.363
4.8497,63.729,76.206
4.7731,63.99,73.092
4.8505,60.687,73.696
5.0913,64.561,76.928
5.1703,63.409,77.187
5.0836,64.177,74.574
5.1609,61.012,74.301
5.412,64.36,76.348
5.491,62.743,75.989
5.394,63.663,73.61
5.4713,61.042,74.082
5.7327,64.953,76.77
5.8117,63.469,76.739
5.7044,64.132,74.574
5.7818,61.152,74.59
6.0534,64.429,76.186
6.1324,62.506,75.798
6.0149,63.325,74.007
6.0922,61.139,74.733
6.374,65.292,77.245


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_406.csv <==
x,qOut,qIn
0.0395,63.342,76.662
0.11655,64.27,75.086
0.19389,61.475,75.034
0.28118,64.707,76.386
0.36018,62.584,76.167
0.42699,63.024,74.217
0.50433,60.373,74.172
0.60185,64.768,76.405
0.68085,63.732,76.688
0.73743,64.418,74.191
0.81477,61.11,73.476
0.92253,64.589,76.011
1.0015,63.199,76.801
1.0479,64.12,74.769
1.1252,61.152,74.192
1.2432,64.452,76.013
1.3222,62.679,76.311
1.3583,63.574,74.602
1.4356,61.069,74.64
1.5639,64.826,76.254
1.6429,63.057,76.306
1.6687,63.609,74.833
1.7461,60.964,74.623
1.8846,64.932,76.194
1.9636,63.341,76.025
1.9792,63.761,73.626
2.0565,60.786,73.534
2.2052,64.819,76.514
2.2842,63.592,77.317
2.2896,64.235,74.757
2.367,60.968,73.912
2.5259,64.152,76.191
2.6049,62.43,76.485
2.6001,63.44,74.345
2.6774,61.146,74.695
2.8466,65.142,76.828
2.9256,63.416,75.972
2.9105,63.733,73.444
2.9878,60.804,74.174
3.1673,64.784,76.94
3.2463,63.397,76.916
3.2209,64.029,74.407
3.2983,61.098,74.209
3.4879,64.585,76.214
3.5669,62.789,75.972
3.5314,63.421,73.879
3.6087,61.068,74.091
3.8086,65.332,76.602
3.8876,63.729,76.862
3.8418,63.635,73.86
3.9191,60.298,73.448
4.1293,64.405,77.171
4.2083,63.396,77.83
4.1522,64.044,74.142
4.2296,60.625,72.921
4.45,64.141,75.767
4.529,62.974,76.875
4.4627,64.201,74.792
4.54,61.506,74.173
4.7707,64.947,76.502
4.8497,63.095,77.124
4.7731,63.712,74.366
4.8505,60.805,73.412
5.0913,64.424,76.061
5.1703,62.877,76.5
5.0836,63.928,74.41
5.1609,61.621,74.893
5.412,65.238,76.727
5.491,63.052,75.803
5.394,63.192,73.384
5.4713,60.529,74.057
5.7327,64.898,76.95
5.8117,63.63,76.865
5.7044,63.989,74.292
5.7818,60.72,74.342
6.0534,64.419,76.785
6.1324,63.082,76.593
6.0149,63.866,73.645
6.0922,60.866,73.241
6.374,64.629,75.93


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_407.csv <==
x,qOut,qIn
0.0395,63.192,76.667
0.11655,63.98,74.007
0.19389,61.146,73.59
0.28118,64.94,75.866
0.36018,63.434,76.485
0.42699,63.937,74.661
0.50433,60.977,74.527
0.60185,64.763,76.998
0.68085,63.233,76.884
0.73743,63.649,73.732
0.81477,60.221,73.146
0.92253,63.988,75.859
1.0015,63.098,77.163
1.0479,64.659,75.577
1.1252,61.958,74.511
1.2432,64.707,75.534
1.3222,62.284,75.442
1.3583,63.115,74.137
1.4356,61.106,74.885
1.5639,65.336,76.85
1.6429,63.542,76.35
1.6687,63.677,74.169
1.7461,60.665,74.459
1.8846,64.578,76.459
1.9636,63.136,76.183
1.9792,63.79,73.717
2.0565,61.008,73.776
2.2052,64.92,76.901
2.2842,63.423,77.232
2.2896,63.916,74.312
2.367,60.893,74.174
2.5259,64.458,76.662
2.6049,62.806,76.234
2.6001,63.543,73.359
2.6774,61.01,73.845
2.8466,65.115,77.132
2.9256,63.623,76.743
2.9105,63.95,73.666
2.9878,60.859,74.356
3.1673,64.543,77.059
3.2463,62.982,76.275
3.2209,63.553,73.947
3.2983,60.737,74.643
3.4879,64.79,76.635
3.5669,63.49,76.384
3.5314,64.034,73.961
3.6087,60.81,73.539
3.8086,64.533,76.33
3.8876,63.296,77.222
3.8418,64.238,75.041
3.9191,61.252,74.21
4.1293,64.442,75.922
4.2083,62.555,76.089
4.1522,63.419,74.227
4.2296,61.129,74.321
4.45,65.251,76.147
4.529,63.602,75.922
4.4627,63.787,73.94
4.54,60.733,74.191
4.7707,64.706,76.804
4.8497,63.346,77.351
4.7731,63.777,74.735
4.8505,60.41,73.562
5.0913,64.013,75.904
5.1703,62.818,76.809
5.0836,64.057,74.756
5.1609,61.452,74.368
5.412,65.001,76.205
5.491,63.195,76.415
5.394,63.857,74.589
5.4713,61.134,74.057
5.7327,64.802,75.705
5.8117,63.056,75.935
5.7044,63.74,74.28
5.7818,61.244,74.611
6.0534,65.066,76.852
6.1324,63.161,76.703
6.0149,63.335,74.173
6.0922,60.367,74.166
6.374,64.429,76.635


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_408.csv <==
x,qOut,qIn
0.0395,62.759,75.887
0.11655,63.153,74.034
0.19389,60.756,74.956
0.28118,65.085,77.196
0.36018,63.58,76.268
0.42699,63.762,73.462
0.50433,60.472,73.447
0.60185,64.433,76.197
0.68085,63.388,76.792
0.73743,64.327,74.628
0.81477,61.342,74.438
0.92253,64.621,76.416
1.0015,62.76,76.588
1.0479,63.4,74.649
1.1252,60.68,74.35
1.2432,64.66,76.566
1.3222,63.287,76.598
1.3583,64.036,73.861
1.4356,61.111,73.812
1.5639,64.808,76.254
1.6429,63.31,76.133
1.6687,64.068,74.424
1.7461,61.304,74.943
1.8846,64.855,76.223
1.9636,62.985,75.711
1.9792,63.408,74.18
2.0565,60.524,74.359
2.2052,64.588,76.423
2.2842,63.373,77.016
2.2896,64.155,75.009
2.367,60.981,73.837
2.5259,64.256,75.486
2.6049,62.621,76.385
2.6001,63.747,74.949
2.6774,61.522,74.605
2.8466,65.271,76.251
2.9256,63.205,76.076
2.9105,63.382,73.779
2.9878,60.66,74.016
3.1673,64.892,76.768
3.2463,63.525,76.957
3.2209,63.906,74.373
3.2983,60.703,74.125
3.4879,64.436,76.817
3.5669,63.095,76.733
3.5314,63.93,73.551
3.6087,60.95,73.348
3.8086,64.599,76.293
3.8876,63.186,76.939
3.8418,64.201,75.049
3.9191,61.603,74.871
4.1293,64.798,76.421
4.2083,62.477,75.645
4.1522,62.913,73.158
4.2296,60.67,73.883
4.45,65.271,77.118
4.529,63.947,76.933
4.4627,64.01,73.951
4.54,60.656,74.327
4.7707,64.451,77.166
4.8497,63.123,76.846
4.7731,63.664,73.596
4.8505,60.535,73.142
5.0913,64.542,76.132
5.1703,63.548,77.084
5.0836,64.44,74.59
5.1609,61.318,73.655
5.412,64.631,76.254
5.491,62.933,76.956
5.394,63.617,74.527
5.4713,60.686,74.151
5.7327,64.465,76.44
5.8117,63.118,76.768
5.7044,64.047,74.399
5.7818,61.085,73.727
6.0534,64.563,75.821
6.1324,62.996,76.54
6.0149,64.05,74.897
6.0922,61.587,74.54
6.374,64.975,76.145


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_409.csv <==
x,qOut,qIn
0.0395,63.643,77.501
0.11655,64.552,74.148
0.19389,61.165,73.559
0.28118,64.2,76.187
0.36018,62.57,76.263
0.42699,63.865,74.208
0.50433,61.668,74.768
0.60185,65.258,76.34
0.68085,63.082,75.487
0.73743,63.344,73.821
0.81477,60.78,75.122
0.92253,64.936,77.63
1.0015,63.337,76.698
1.0479,63.621,73.661
1.1252,60.451,73.82
1.2432,64.267,76.089
1.3222,63.028,76.124
1.3583,64.117,74.379
1.4356,61.715,74.567
1.5639,65.359,76.901
1.6429,63.253,76.76
1.6687,63.313,73.671
1.7461,60.395,73.476
1.8846,64.558,76.573
1.9636,63.333,76.6
1.9792,64.024,73.65
2.0565,61.098,74.107
2.2052,64.821,77.388
2.2842,63.251,77.293
2.2896,63.741,74.019
2.367,60.616,73.358
2.5259,64.235,76.117
2.6049,62.83,76.596
2.6001,63.872,74.251
2.6774,61.544,74.532
2.8466,65.362,77
2.9256,63.38,76.349
2.9105,63.376,73.328
2.9878,60.327,73.754
3.1673,64.577,76.941
3.2463,63.532,77.292
3.2209,64.217,74.647
3.2983,60.956,73.899
3.4879,64.378,76.145
3.5669,62.895,76.602
3.5314,63.831,74.149
3.6087,61.128,73.477
3.8086,64.937,76
3.8876,63.423,76.856
3.8418,64.052,74.633
3.9191,61.133,74.066
4.1293,64.615,76.445
4.2083,62.804,76.592
4.1522,63.364,74.232
4.2296,60.635,74.315
4.45,64.727,76.608
4.529,63.426,76.657
4.4627,64.055,73.916
4.54,60.868,73.283
4.7707,64.512,76.213
4.8497,63.203,77.19
4.7731,64.236,74.83
4.8505,61.387,74.328
5.0913,64.513,76.545
5.1703,62.445,76.264
5.0836,63.279,73.877
5.1609,61.069,74.492
5.412,65.164,76.826
5.491,63.419,75.793
5.394,63.728,72.889
5.4713,61.053,74.14
5.7327,65.106,77.331
5.8117,63.442,76.721
5.7044,63.513,73.975
5.7818,60.435,74.376
6.0534,64.458,77.031
6.1324,63.161,76.683
6.0149,63.668,73.396
6.0922,60.52,73.524
6.374,64.587,77.242


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_410.csv <==
x,qOut,qIn
0.0395,63.16,77.241
0.11655,63.766,74.447
0.19389,60.875,74.213
0.28118,64.484,76.429
0.36018,62.819,75.863
0.42699,63.566,73.481
0.50433,61.151,74.503
0.60185,65.37,77.297
0.68085,63.829,76.727
0.73743,63.929,73.71
0.81477,60.558,73.82
0.92253,64.284,76.495
1.0015,63.007,76.563
1.0479,63.936,74.158
1.1252,61.262,74.279
1.2432,64.927,76.75
1.3222,63.156,76.378
1.3583,63.553,74.018
1.4356,60.753,74.309
1.5639,64.806,76.208
1.6429,63.424,76.086
1.6687,63.837,74.105
1.7461,60.667,74.292
1.8846,64.644,76.943
1.9636,63.542,77.258
1.9792,64.208,74.669
2.0565,60.538,73.489
2.2052,63.715,75.064
2.2842,62.525,76.482
2.2896,64.294,75.867
2.367,62.125,74.637
2.5259,65.198,75.181
2.6049,62.631,75.4
2.6001,63.107,74.271
2.6774,60.995,75.054
2.8466,65.232,77.214
2.9256,63.381,76.704
2.9105,63.465,74.209
2.9878,60.437,74.278
3.1673,64.451,76.379
3.2463,63.165,75.97
3.2209,63.964,73.663
3.2983,61.273,74.096
3.4879,65.226,76.745
3.5669,63.69,76.863
3.5314,63.983,74.377
3.6087,60.678,74.039
3.8086,64.223,76.451
3.8876,62.785,76.61
3.8418,63.756,74.292
3.9191,61.136,74.172
4.1293,64.884,76.148
4.2083,63.227,76.024
4.1522,63.817,74.107
4.2296,61.069,74.563
4.45,64.889,76.962
4.529,63.233,76.91
4.4627,63.691,74.176
4.54,60.671,73.609
4.7707,64.396,76.026
4.8497,62.97,76.17
4.7731,63.903,73.822
4.8505,61.428,74.643
5.0913,65.202,77.423
5.1703,63.293,76.569
5.0836,63.441,73.891
5.1609,60.347,74.405
5.412,64.297,76.562
5.491,63.078,76.267
5.394,64.057,74.074
5.4713,61.328,74.121
5.7327,65,76.22
5.8117,63.328,76.358
5.7044,63.914,74.351
5.7818,61.092,74.19
6.0534,64.739,76.321
6.1324,62.998,76.229
6.0149,63.56,73.769
6.0922,60.797,74.101
6.374,64.682,77.141


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_411.csv <==
x,qOut,qIn
0.0395,63.663,76.717
0.11655,63.933,73.943
0.19389,60.793,74.369
0.28118,64.37,76.802
0.36018,62.747,76.115
0.42699,63.482,73.746
0.50433,61.005,74.601
0.60185,65.105,76.96
0.68085,63.531,76.356
0.73743,63.75,73.724
0.81477,60.641,74.037
0.92253,64.653,77.012
1.0015,63.436,76.742
1.0479,64.079,73.461
1.1252,60.86,73.467
1.2432,64.434,76.324
1.3222,63.08,76.638
1.3583,64.077,74.679
1.4356,61.362,74.631
1.5639,64.667,76.518
1.6429,62.608,76.26
1.6687,63.159,74.238
1.7461,60.723,74.672
1.8846,64.989,76.849
1.9636,63.555,76.21
1.9792,63.886,73.428
2.0565,60.775,73.76
2.2052,64.78,76.682
2.2842,63.596,77.108
2.2896,64.194,74.724
2.367,60.931,74.103
2.5259,64.377,76.233
2.6049,62.882,76.371
2.6001,63.732,74.058
2.6774,60.896,74.014
2.8466,64.77,76.206
2.9256,63.459,76.519
2.9105,64.274,74.59
2.9878,61.184,73.884
3.1673,64.425,75.765
3.2463,62.664,76.478
3.2209,63.609,75.239
3.2983,61.206,75.378
3.4879,64.894,76.565
3.5669,62.92,75.722
3.5314,63.283,73.485
3.6087,60.469,74.07
3.8086,64.765,76.679
3.8876,63.731,76.556
3.8418,64.589,74.443
3.9191,61.43,74.469
4.1293,64.53,75.998
4.2083,62.635,75.774
4.1522,63.514,74.261
4.2296,61.145,74.755
4.45,64.995,76.875
4.529,63.146,76.449
4.4627,63.507,74.07
4.54,60.781,74.464
4.7707,64.75,76.361
4.8497,63.187,75.612
4.7731,63.64,73.707
4.8505,60.933,74.676
5.0913,65.143,77.237
5.1703,63.749,77.089
5.0836,63.85,74.179
5.1609,60.186,73.224
5.412,63.889,75.622
5.491,62.969,76.969
5.394,64.387,74.927
5.4713,61.697,73.719
5.7327,64.89,76.346
5.8117,62.843,77.06
5.7044,63.553,74.618
5.7818,61.034,74.523
6.0534,64.75,76.464
6.1324,62.901,75.651
6.0149,63.525,73.189
6.0922,61.056,74.257
6.374,65.219,77.196


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_412.csv <==
x,qOut,qIn
0.0395,62.897,75.836
0.11655,63.856,73.976
0.19389,61.473,74.413
0.28118,65.436,77.041
0.36018,63.611,77.071
0.42699,63.537,74.099
0.50433,60.142,73.704
0.60185,64.074,76.503
0.68085,63.049,76.861
0.73743,64.192,74.15
0.81477,61.351,73.576
0.92253,64.797,76.073
1.0015,63.097,76.859
1.0479,63.918,74.972
1.1252,61.331,74.632
1.2432,64.844,76.371
1.3222,62.809,75.832
1.3583,63.245,73.337
1.4356,60.639,74.034
1.5639,64.966,77.246
1.6429,63.728,77.249
1.6687,64.211,74.231
1.7461,60.883,73.872
1.8846,64.213,76.322
1.9636,62.628,76.211
1.9792,63.65,73.805
2.0565,61.354,74.4
2.2052,65.297,76.958
2.2842,63.466,76.066
2.2896,63.613,73.42
2.367,60.681,74.319
2.5259,64.686,76.915
2.6049,63.251,76.829
2.6001,63.703,74.335
2.6774,60.7,74.171
2.8466,64.561,76.674
2.9256,63.19,76.457
2.9105,63.807,73.652
2.9878,60.799,73.776
3.1673,64.767,76.613
3.2463,63.6,76.871
3.2209,64.313,74.549
3.2983,60.95,74.328
3.4879,64.226,76.395
3.5669,62.743,76.54
3.5314,63.924,74.575
3.6087,61.247,74.506
3.8086,64.666,75.845
3.8876,62.866,75.396
3.8418,63.857,74.41
3.9191,61.631,75.149
4.1293,65.279,75.947
4.2083,63.05,75.232
4.1522,63.203,74.241
4.2296,60.657,75.226
4.45,64.919,77.242
4.529,63.365,76.792
4.4627,63.541,73.984
4.54,60.19,73.475
4.7707,64.101,76.307
4.8497,63.129,76.898
4.7731,64.433,74.382
4.8505,61.779,74.204
5.0913,65.059,76.252
5.1703,62.993,75.857
5.0836,63.588,73.881
5.1609,61.074,74.635
5.412,64.933,76.906
5.491,63.129,76.489
5.394,63.548,74.104
5.4713,60.769,74.345
5.7327,64.646,76.548
5.8117,63.07,75.928
5.7044,63.656,73.523
5.7818,60.971,74.549
6.0534,65.009,77.577
6.1324,63.5,77.098
6.0149,63.835,73.974
6.0922,60.631,73.811
6.374,64.284,75.987


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_413.csv <==
x,qOut,qIn
0.0395,62.665,76.431
0.11655,63.827,74.444
0.19389,61.204,74.268
0.28118,64.889,76.364
0.36018,63.249,76.585
0.42699,63.85,74.647
0.50433,60.845,74.231
0.60185,64.422,76.044
0.68085,62.869,76.609
0.73743,63.834,74.755
0.81477,61.302,74.229
0.92253,64.94,76.015
1.0015,63.054,76.021
1.0479,63.575,74.113
1.1252,61.077,74.496
1.2432,65.117,76.809
1.3222,63.396,76.596
1.3583,63.549,74.016
1.4356,60.484,73.953
1.5639,64.528,76.588
1.6429,63.313,76.983
1.6687,63.997,74.223
1.7461,60.953,73.271
1.8846,64.66,76.24
1.9636,63.255,76.991
1.9792,63.988,74.106
2.0565,61.051,73.959
2.2052,64.666,76.766
2.2842,63.076,76.637
2.2896,63.747,74.015
2.367,60.819,73.907
2.5259,64.527,76.121
2.6049,63.068,76.441
2.6001,63.929,74.569
2.6774,61.216,74.623
2.8466,64.791,76.803
2.9256,62.962,76.644
2.9105,63.499,74.331
2.9878,60.754,74.281
3.1673,64.702,76.139
3.2463,63.26,75.942
3.2209,63.943,73.78
3.2983,61.212,74.05
3.4879,65.144,76.762
3.5669,63.59,76.825
3.5314,63.86,74.291
3.6087,60.492,74.375
3.8086,64.117,76.746
3.8876,62.85,76.429
3.8418,63.968,74.134
3.9191,61.157,74.21
4.1293,64.646,75.77
4.2083,63.017,75.647
4.1522,64.039,74.785
4.2296,61.646,75.498
4.45,65.071,76.457
4.529,62.777,75.692
4.4627,63.072,74.162
4.54,60.528,74.674
4.7707,64.81,76.441
4.8497,63.443,76.131
4.7731,63.988,74.004
4.8505,61.014,74.193
5.0913,64.797,76.84
5.1703,63.305,76.577
5.0836,63.939,73.695
5.1609,60.962,73.683
5.412,64.496,76.188
5.491,62.854,76.732
5.394,63.675,75.169
5.4713,61.338,75.37
5.7327,65.079,77.008
5.8117,62.949,75.774
5.7044,62.922,72.628
5.7818,60.03,73.46
6.0534,64.81,77.282
6.1324,64.226,77.463
6.0149,64.894,74.226
6.0922,61.117,73.571
6.374,64.111,75.95


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_414.csv <==
x,qOut,qIn
0.0395,63.04,76.195
0.11655,63.255,73.653
0.19389,60.489,74.216
0.28118,64.765,76.997
0.36018,63.54,76.841
0.42699,64.09,73.852
0.50433,60.937,73.321
0.60185,64.57,76.436
0.68085,63.132,77.075
0.73743,63.919,74.394
0.81477,61.158,74.467
0.92253,64.778,77.177
1.0015,62.997,76.62
1.0479,63.487,73.419
1.1252,60.667,73.582
1.2432,64.735,76.361
1.3222,63.481,76.507
1.3583,64.218,73.924
1.4356,61.385,73.786
1.5639,64.961,76.891
1.6429,63.121,76.993
1.6687,63.389,73.97
1.7461,60.372,74.226
1.8846,64.387,77.227
1.9636,63.185,76.864
1.9792,63.975,73.617
2.0565,60.86,73.433
2.2052,64.51,76.215
2.2842,63.225,76.627
2.2896,64.319,74.542
2.367,61.624,74.486
2.5259,64.866,76.377
2.6049,62.738,76.017
2.6001,63.275,73.897
2.6774,60.802,74.474
2.8466,64.924,76.812
2.9256,63.371,76.309
2.9105,63.735,73.952
2.9878,60.716,74.469
3.1673,64.638,76.906
3.2463,63.304,76.594
3.2209,63.929,74.11
3.2983,60.766,74.149
3.4879,64.454,76.422
3.5669,63.178,76.448
3.5314,64.231,74.363
3.6087,61.342,74.307
3.8086,64.657,76.063
3.8876,62.859,76.184
3.8418,63.837,74.558
3.9191,61.454,74.363
4.1293,64.954,76.105
4.2083,62.78,75.711
4.1522,63.225,73.82
4.2296,60.969,75.41
4.45,65.184,78.127
4.529,63.358,76.368
4.4627,63.322,72.61
4.54,60.128,73.276
4.7707,64.299,76.725
4.8497,63.351,76.611
4.7731,64.397,74.235
4.8505,61.746,75.165
5.0913,65.146,77.312
5.1703,62.995,75.984
5.0836,63.103,73.258
5.1609,60.154,73.933
5.412,64.569,76.666
5.491,63.727,76.874
5.394,64.582,74.382
5.4713,61.228,73.798
5.7327,64.453,76.165
5.8117,62.905,76.873
5.7044,63.923,74.543
5.7818,61.173,73.681
6.0534,64.62,75.98
6.1324,62.839,76.378
6.0149,63.68,74.407
6.0922,61.298,74.753
6.374,65.049,76.801


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_415.csv <==
x,qOut,qIn
0.0395,63.652,77.291
0.11655,63.999,73.805
0.19389,60.571,73.107
0.28118,64.257,76.409
0.36018,63.137,77.282
0.42699,64.25,74.654
0.50433,61.358,74.03
0.60185,64.658,76.304
0.68085,62.846,76.224
0.73743,63.678,73.568
0.81477,61.065,73.865
0.92253,64.872,76.542
1.0015,63.254,76.373
1.0479,63.941,74.427
1.1252,61.192,74.971
1.2432,64.594,76.814
1.3222,62.55,76.145
1.3583,63.101,73.996
1.4356,60.719,74.75
1.5639,65.033,76.892
1.6429,63.59,75.907
1.6687,63.903,72.924
1.7461,60.891,73.514
1.8846,64.949,77.11
1.9636,63.668,77.396
1.9792,64.044,74.502
2.0565,60.693,74.418
2.2052,64.169,76.793
2.2842,62.704,76.092
2.2896,63.58,73.385
2.367,60.835,73.941
2.5259,64.893,76.674
2.6049,63.695,76.738
2.6001,64.456,74.612
2.6774,61.292,74.603
2.8466,64.437,76.023
2.9256,62.578,75.642
2.9105,63.468,74.133
2.9878,61.084,74.541
3.1673,65.061,76.609
3.2463,63.377,76.477
3.2209,63.763,74.358
3.2983,60.83,74.578
3.4879,64.556,76.583
3.5669,62.943,76.294
3.5314,63.606,74.087
3.6087,60.974,74.26
3.8086,64.984,76.469
3.8876,63.466,76.292
3.8418,63.886,73.901
3.9191,60.894,74.05
4.1293,64.779,76.873
4.2083,63.371,76.884
4.1522,63.938,73.781
4.2296,60.731,73.485
4.45,64.262,76.576
4.529,62.852,77.061
4.4627,63.978,74.572
4.54,61.515,74.382
4.7707,64.876,76.458
4.8497,62.666,75.63
4.7731,63.101,73.37
4.8505,60.907,74.963
5.0913,65.407,77.735
5.1703,63.83,76.691
5.0836,63.666,73.077
5.1609,60.189,73.06
5.412,64.253,76.748
5.491,63.352,77.047
5.394,64.335,73.854
5.4713,61.369,73.933
5.7327,64.725,76.959
5.8117,62.922,76.836
5.7044,63.515,74.192
5.7818,60.804,74.215
6.0534,64.691,76.37
6.1324,63.15,76.457
6.0149,63.695,74.157
6.0922,60.909,73.939
6.374,65,76.941


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_416.csv <==
x,qOut,qIn
0.0395,62.872,76.641
0.11655,63.339,73.662
0.19389,60.665,73.798
0.28118,64.84,76.802
0.36018,63.528,76.687
0.42699,64.064,73.737
0.50433,61.063,73.876
0.60185,64.839,76.901
0.68085,63.344,76.692
0.73743,63.801,73.607
0.81477,60.613,73.746
0.92253,64.401,77.003
1.0015,63.187,77.044
1.0479,64.13,74.075
1.1252,61.08,74.033
1.2432,64.366,76.059
1.3222,62.688,75.88
1.3583,63.758,74.39
1.4356,61.463,74.95
1.5639,65.169,76.81
1.6429,63.118,75.933
1.6687,63.377,73.529
1.7461,60.574,74.57
1.8846,64.643,77.113
1.9636,63.264,76.435
1.9792,63.988,73.952
2.0565,61.136,74.417
2.2052,64.675,76.622
2.2842,62.9,76.145
2.2896,63.586,74.192
2.367,61.215,74.866
2.5259,65.228,76.859
2.6049,63.399,75.754
2.6001,63.452,72.795
2.6774,60.467,73.794
2.8466,64.812,77.67
2.9256,63.761,77.529
2.9105,64.228,74.106
2.9878,60.649,73.856
3.1673,63.879,76.184
3.2463,62.471,76.204
3.2209,63.785,74.086
3.2983,61.606,74.118
3.4879,65.41,76.385
3.5669,63.416,76.111
3.5314,63.577,73.888
3.6087,60.862,74.917
3.8086,64.84,77.62
3.8876,63.112,76.924
3.8418,63.313,73.902
3.9191,60.31,73.71
4.1293,64.481,76.337
4.2083,63.411,76.428
4.1522,64.205,73.499
4.2296,61.307,73.471
4.45,65.171,76.979
4.529,63.732,77.622
4.4627,64.045,74.266
4.54,60.493,73.276
4.7707,63.869,76.001
4.8497,62.572,76.52
4.7731,63.861,74.517
4.8505,61.43,74.847
5.0913,65.037,76.774
5.1703,63.122,76.249
5.0836,63.577,74.232
5.1609,60.772,74.258
5.412,64.657,75.862
5.491,63.18,76.159
5.394,63.963,74.653
5.4713,61.345,74.489
5.7327,65.078,76.682
5.8117,63.228,76.629
5.7044,63.522,73.696
5.7818,60.54,73.489
6.0534,64.507,76.382
6.1324,63.231,76.901
6.0149,64.077,74.591
6.0922,61.304,74.374
6.374,64.785,76.834


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_417.csv <==
x,qOut,qIn
0.0395,63.014,76.355
0.11655,63.973,73.819
0.19389,61.193,73.55
0.28118,65.05,76.202
0.36018,63.632,76.878
0.42699,64.257,74.646
0.50433,61.173,74.185
0.60185,64.476,76.379
0.68085,62.647,76.537
0.73743,63.4,74.083
0.81477,60.858,74.138
0.92253,64.849,76.57
1.0015,63.322,76.301
1.0479,63.858,73.834
1.1252,60.987,74.261
1.2432,64.804,77.014
1.3222,63.25,76.76
1.3583,63.763,74.249
1.4356,60.765,74.304
1.5639,64.499,76.431
1.6429,63.042,76.333
1.6687,63.852,73.979
1.7461,61.145,73.971
1.8846,64.984,76.431
1.9636,63.415,76.339
1.9792,63.933,74.049
2.0565,60.988,74.347
2.2052,64.645,76.55
2.2842,63.007,76.608
2.2896,63.608,74.414
2.367,60.8,73.942
2.5259,64.636,76.08
2.6049,63.137,76.47
2.6001,63.768,74.207
2.6774,60.946,74.114
2.8466,64.851,77.167
2.9256,63.388,77.189
2.9105,63.885,73.712
2.9878,60.596,73.646
3.1673,64.17,76.654
3.2463,62.896,76.509
3.2209,64.18,74.33
3.2983,61.689,74.794
3.4879,65.034,76.288
3.5669,62.893,75.327
3.5314,63.446,73.644
3.6087,61.031,75.029
3.8086,65.077,77.347
3.8876,63.341,76.137
3.8418,63.679,73.449
3.9191,60.677,74.276
4.1293,64.382,76.736
4.2083,62.842,76.313
4.1522,63.754,74.455
4.2296,61.485,75.217
4.45,65.221,76.906
4.529,63.046,75.338
4.4627,63.038,72.521
4.54,60.443,74.054
4.7707,65.174,77.688
4.8497,64.112,77.051
4.7731,64.14,73.759
4.8505,60.34,73.917
5.0913,63.971,76.626
5.1703,62.977,76.813
5.0836,64.096,74.291
5.1609,61.115,73.733
5.412,64.607,76.346
5.491,63.116,77.064
5.394,64.116,74.856
5.4713,61.43,74.254
5.7327,64.757,75.687
5.8117,62.731,75.471
5.7044,63.413,73.8
5.7818,61.188,74.497
6.0534,65.366,77.321
6.1324,63.568,77.145
6.0149,63.488,74.197
6.0922,60.207,74.243
6.374,64.163,76.588


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_418.csv <==
x,qOut,qIn
0.0395,63.572,76.482
0.11655,63.728,73.38
0.19389,60.306,73.635
0.28118,64.262,76.723
0.36018,63.35,77.098
0.42699,64.47,74.595
0.50433,61.481,74.094
0.60185,64.682,75.855
0.68085,62.841,75.89
0.73743,63.66,74.279
0.81477,61.129,74.605
0.92253,65.001,76.804
1.0015,63.316,76.969
1.0479,63.787,74.378
1.1252,60.751,73.51
1.2432,64.34,75.917
1.3222,62.793,76.348
1.3583,63.791,74.161
1.4356,61.533,74.708
1.5639,65.347,77.37
1.6429,63.273,76.212
1.6687,63.287,72.76
1.7461,60.315,73.734
1.8846,64.53,77.133
1.9636,63.396,76.946
1.9792,64.179,74.402
2.0565,61.228,74.684
2.2052,64.593,76.865
2.2842,62.718,76.235
2.2896,63.351,73.547
2.367,60.884,73.74
2.5259,65.117,76.476
2.6049,63.689,76.485
2.6001,63.989,73.847
2.6774,61.024,74.212
2.8466,64.922,77.447
2.9256,63.352,77.143
2.9105,63.471,73.363
2.9878,60.054,73.006
3.1673,64.114,76.413
3.2463,63.346,77.286
3.2209,64.532,74.632
3.2983,61.431,73.749
3.4879,64.543,76.216
3.5669,62.76,77.165
3.5314,63.702,74.933
3.6087,61.115,74.046
3.8086,64.753,76.084
3.8876,62.988,76.085
3.8418,63.706,73.51
3.9191,61.177,73.774
4.1293,65.168,76.712
4.2083,63.534,76.769
4.1522,63.861,74.213
4.2296,60.802,74.566
4.45,64.392,77.094
4.529,62.726,76.446
4.4627,63.404,73.75
4.54,60.737,74.348
4.7707,64.796,76.804
4.8497,63.434,76.338
4.7731,64.071,73.853
4.8505,61.181,74.199
5.0913,64.94,76.767
5.1703,63.36,76.196
5.0836,63.843,73.631
5.1609,60.795,74.471
5.412,64.575,76.922
5.491,63.19,76.588
5.394,63.99,74.331
5.4713,60.966,73.908
5.7327,64.362,76.059
5.8117,62.72,76.143
5.7044,63.786,74.133
5.7818,61.565,74.812
6.0534,65.227,76.674
6.1324,63.026,75.705
6.0149,63.131,73.693
6.0922,60.562,75.018
6.374,64.964,77.537


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_419.csv <==
x,qOut,qIn
0.0395,63.358,76.518
0.11655,63.372,73.051
0.19389,60.229,73.532
0.28118,64.503,77.076
0.36018,63.59,77.034
0.42699,64.396,73.729
0.50433,61.223,73.627
0.60185,64.643,76.688
0.68085,63.068,76.884
0.73743,63.794,74.111
0.81477,60.972,74.003
0.92253,64.689,76.497
1.0015,63.114,76.25
1.0479,63.709,73.879
1.1252,60.828,74.409
1.2432,64.742,77
1.3222,63.369,77.044
1.3583,63.977,74.528
1.4356,60.733,73.871
1.5639,64.231,75.686
1.6429,62.86,76.066
1.6687,64.07,74.337
1.7461,61.589,74.093
1.8846,65.124,76.532
1.9636,63.139,76.951
1.9792,63.622,74.766
2.0565,60.945,74.608
2.2052,64.575,76.303
2.2842,62.677,75.56
2.2896,63.264,73.143
2.367,60.956,74.24
2.5259,65.392,77.318
2.6049,63.932,76.789
2.6001,63.891,73.897
2.6774,60.43,74.217
2.8466,64.229,76.812
2.9256,63.035,76.646
2.9105,63.856,74.037
2.9878,60.854,74.067
3.1673,64.633,76.811
3.2463,63.349,76.64
3.2209,64.262,74.115
3.2983,61.255,74.06
3.4879,64.58,75.484
3.5669,62.866,75.71
3.5314,63.851,74.881
3.6087,61.515,74.988
3.8086,65.088,76.672
3.8876,62.877,76.623
3.8418,63.048,74.11
3.9191,60.317,73.933
4.1293,64.58,76.719
4.2083,63.354,76.689
4.1522,64.041,73.895
4.2296,61.15,74.104
4.45,64.985,76.758
4.529,63.501,76.595
4.4627,63.966,73.726
4.54,60.749,73.63
4.7707,64.461,76.691
4.8497,63.188,77.045
4.7731,64.17,74.323
4.8505,61.222,73.728
5.0913,64.444,75.799
5.1703,62.594,76.03
5.0836,63.536,74.252
5.1609,61.348,75.034
5.412,65.214,77.534
5.491,63.149,76.389
5.394,63.204,73.075
5.4713,60.21,73.868
5.7327,64.407,77.218
5.8117,63.328,76.747
5.7044,64.316,73.654
5.7818,61.553,74.123
6.0534,64.93,76.68
6.1324,62.939,76.071
6.0149,63.444,73.885
6.0922,61.04,74.954
6.374,65.135,77.556


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_420.csv <==
x,qOut,qIn
0.0395,63.524,76.664
0.11655,63.807,73.986
0.19389,60.637,73.631
0.28118,64.427,76.134
0.36018,63.121,76.967
0.42699,64.004,74.91
0.50433,61.252,74.196
0.60185,64.826,76.297
0.68085,63.027,76.419
0.73743,63.501,73.833
0.81477,60.669,73.733
0.92253,64.785,76.674
1.0015,63.567,77.139
1.0479,64.22,74.327
1.1252,60.971,73.793
1.2432,64.342,76.088
1.3222,62.804,76.216
1.3583,63.808,74.108
1.4356,61.259,74.067
1.5639,64.954,76.17
1.6429,63.167,76.341
1.6687,63.63,74.688
1.7461,60.817,75.15
1.8846,64.591,77.204
1.9636,62.937,76.576
1.9792,63.503,73.988
2.0565,60.589,73.953
2.2052,64.528,75.695
2.2842,63.301,75.939
2.2896,64.313,74.679
2.367,61.777,74.436
2.5259,65.361,76.296
2.6049,63.291,76.768
2.6001,63.369,74.302
2.6774,60.304,73.598
2.8466,64.348,76.424
2.9256,63.176,77.265
2.9105,64.064,74.497
2.9878,61.121,73.598
3.1673,64.622,76.134
3.2463,62.988,76.664
3.2209,63.779,74.338
3.2983,61.185,74.082
3.4879,64.994,76.328
3.5669,63.271,76.508
3.5314,63.628,74.17
3.6087,60.664,74.194
3.8086,64.665,76.848
3.8876,63.378,77.004
3.8418,64.021,74.069
3.9191,60.712,73.277
4.1293,64.222,76.042
4.2083,62.946,76.948
4.1522,64.274,74.609
4.2296,61.736,74.218
4.45,64.824,76.346
4.529,62.495,76.075
4.4627,63.151,74.206
4.54,61.141,75.13
4.7707,65.312,77.043
4.8497,63.319,75.647
4.7731,63.224,72.675
4.8505,60.409,73.815
5.0913,64.976,77.587
5.1703,63.91,77.717
5.0836,64.107,74.184
5.1609,60.523,73.457
5.412,64.101,76.499
5.491,62.896,76.69
5.394,63.86,73.521
5.4713,61.102,73.549
5.7327,65.039,76.84
5.8117,63.682,77.447
5.7044,64.192,74.692
5.7818,60.901,73.58
6.0534,64.229,75.963
6.1324,62.634,76.457
6.0149,63.599,74.182
6.0922,61.169,74.377
6.374,65.159,76.819


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_421.csv <==
x,qOut,qIn
0.0395,63.108,77.018
0.11655,64.096,74.366
0.19389,61.391,73.863
0.28118,64.943,76.067
0.36018,63.119,76.25
0.42699,63.661,73.939
0.50433,61.083,74.302
0.60185,65.083,77.338
0.68085,63.403,77.026
0.73743,63.6,73.561
0.81477,60.44,73.327
0.92253,64.339,76.219
1.0015,63.125,76.512
1.0479,63.999,74.382
1.1252,61.334,74.609
1.2432,65.067,76.833
1.3222,63.279,76.987
1.3583,63.429,74.271
1.4356,60.174,73.205
1.5639,64.287,76.197
1.6429,63.437,77.093
1.6687,64.543,73.982
1.7461,61.323,73.345
1.8846,64.545,76.237
1.9636,62.999,77.183
1.9792,64.134,75.29
2.0565,61.357,74.382
2.2052,64.337,75.705
2.2842,62.165,75.651
2.2896,63.153,74.162
2.367,61.304,75.016
2.5259,65.564,76.908
2.6049,63.626,75.855
2.6001,63.481,73.276
2.6774,60.466,74.389
2.8466,64.724,77.544
2.9256,63.506,77.086
2.9105,63.96,73.978
2.9878,60.694,73.969
3.1673,64.319,76.547
3.2463,62.977,76.295
3.2209,63.973,73.764
3.2983,61.402,73.808
3.4879,65.178,76.284
3.5669,63.441,76.572
3.5314,63.801,74.31
3.6087,60.908,74.398
3.8086,64.648,77.162
3.8876,62.959,76.852
3.8418,63.413,73.494
3.9191,60.47,73.503
4.1293,64.5,76.74
4.2083,63.334,76.881
4.1522,64.228,74.071
4.2296,61.362,74.229
4.45,64.853,76.806
4.529,63.069,76.283
4.4627,63.647,73.337
4.54,60.835,73.821
4.7707,64.7,76.934
4.8497,63.235,77
4.7731,63.952,74.529
4.8505,61.125,74.646
5.0913,64.587,76.792
5.1703,62.703,75.755
5.0836,63.321,72.953
5.1609,60.85,74.244
5.412,65.158,77.339
5.491,63.799,76.49
5.394,64.127,73.613
5.4713,60.899,74.269
5.7327,64.454,76.562
5.8117,62.893,76.016
5.7044,63.59,74.016
5.7818,60.933,74.621
6.0534,64.893,76.984
6.1324,63.342,76.801
6.0149,63.704,74.102
6.0922,60.545,73.793
6.374,64.358,76.612


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_422.csv <==
x,qOut,qIn
0.0395,63.337,76.26
0.11655,63.693,74.075
0.19389,60.905,74.959
0.28118,64.808,77.909
0.36018,63.137,76.92
0.42699,63.376,73.073
0.50433,60.124,73.286
0.60185,64.151,76.587
0.68085,63.261,76.726
0.73743,64.591,74.121
0.81477,61.962,74.007
0.92253,65.15,76.428
1.0015,62.925,76.573
1.0479,63.338,74.255
1.1252,60.844,74.474
1.2432,64.885,77.139
1.3222,63.191,76.345
1.3583,63.477,72.914
1.4356,60.526,73.437
1.5639,64.738,77.011
1.6429,63.647,77.217
1.6687,64.251,74.295
1.7461,60.983,74.122
1.8846,64.384,76.562
1.9636,62.827,76.369
1.9792,63.63,73.746
2.0565,60.844,73.895
2.2052,64.768,76.762
2.2842,63.434,77.213
2.2896,64.174,74.642
2.367,61.136,73.982
2.5259,64.469,75.951
2.6049,62.703,75.884
2.6001,63.547,73.781
2.6774,61.183,74.404
2.8466,65.261,77.259
2.9256,63.586,76.725
2.9105,63.736,73.715
2.9878,60.456,74.114
3.1673,64.208,76.705
3.2463,62.932,76.36
3.2209,63.959,74.407
3.2983,61.3,75.012
3.4879,64.898,76.543
3.5669,63.1,75.976
3.5314,63.707,74.019
3.6087,61.019,74.119
3.8086,64.882,76.143
3.8876,63.278,76.046
3.8418,63.889,74.277
3.9191,61.279,74.676
4.1293,65.007,76.661
4.2083,63.062,76.302
4.1522,63.194,73.816
4.2296,60.324,73.968
4.45,64.663,76.705
4.529,63.583,77.058
4.4627,64.089,74.295
4.54,60.674,73.535
4.7707,64.334,76.544
4.8497,63.206,77.409
4.7731,64.261,74.336
4.8505,61.13,73.335
5.0913,64.362,75.966
5.1703,62.774,76.583
5.0836,64.024,74.695
5.1609,61.69,74.852
5.412,65.034,76.339
5.491,62.734,75.471
5.394,63.174,73.713
5.4713,60.84,74.892
5.7327,65.099,77.143
5.8117,63.483,76.562
5.7044,63.732,73.899
5.7818,60.659,74.046
6.0534,64.499,76.953
6.1324,63.097,76.447
6.0149,63.886,73.279
6.0922,61.236,73.833
6.374,65.042,76.546


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_423.csv <==
x,qOut,qIn
0.0395,63.043,76.335
0.11655,63.917,74.574
0.19389,61.367,74.351
0.28118,65.085,76.391
0.36018,63.197,76.357
0.42699,63.444,74.143
0.50433,60.57,74.533
0.60185,64.713,77.064
0.68085,63.445,76.814
0.73743,64,73.906
0.81477,60.721,73.299
0.92253,64.367,75.687
1.0015,63.15,76.661
1.0479,64.278,74.854
1.1252,61.629,74.263
1.2432,64.938,76.415
1.3222,62.827,76.388
1.3583,63.224,73.968
1.4356,60.492,74.499
1.5639,64.645,77.102
1.6429,63.384,76.682
1.6687,64.084,74.127
1.7461,60.88,74.177
1.8846,64.404,76.193
1.9636,63.034,76.027
1.9792,64.235,73.984
2.0565,61.619,74.067
2.2052,64.934,76.014
2.2842,62.888,76.064
2.2896,63.609,74.94
2.367,61.311,75.717
2.5259,64.871,76.917
2.6049,62.533,75.446
2.6001,62.718,72.984
2.6774,60.277,74.074
2.8466,65.021,77.207
2.9256,64.007,76.826
2.9105,64.357,73.826
2.9878,60.98,74.139
3.1673,64.568,76.957
3.2463,63.144,76.956
3.2209,63.744,73.843
3.2983,60.685,73.315
3.4879,64.569,76.694
3.5669,63.378,77.1
3.5314,64.219,73.989
3.6087,61.164,74.028
3.8086,64.588,76.982
3.8876,62.953,76.723
3.8418,63.797,73.993
3.9191,61.095,74.138
4.1293,64.725,76.212
4.2083,63.003,75.844
4.1522,63.708,74.035
4.2296,61.281,74.912
4.45,65.234,76.879
4.529,63.386,76.129
4.4627,63.414,73.614
4.54,60.244,73.753
4.7707,64.401,76.852
4.8497,63.405,77.345
4.7731,64.265,74.465
4.8505,61.072,73.833
5.0913,64.344,75.93
5.1703,62.729,76.042
5.0836,63.735,74.467
5.1609,61.294,74.964
5.412,65.127,76.895
5.491,63.349,76.371
5.394,63.691,74.052
5.4713,60.613,74.001
5.7327,64.431,75.814
5.8117,63.128,75.947
5.7044,64.135,74.527
5.7818,61.508,74.855
6.0534,65.017,76.63
6.1324,63.033,76.315
6.0149,63.427,74.304
6.0922,60.573,74.178
6.374,64.46,75.973


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_424.csv <==
x,qOut,qIn
0.0395,63.124,76.043
0.11655,63.544,73.732
0.19389,60.884,74.543
0.28118,64.872,76.735
0.36018,63.253,76.277
0.42699,63.583,73.838
0.50433,60.697,74.099
0.60185,64.789,77.161
0.68085,63.469,76.652
0.73743,63.875,73.4
0.81477,60.547,74.037
0.92253,64.335,76.971
1.0015,63.238,77.02
1.0479,64.285,74.564
1.1252,61.213,74.108
1.2432,64.406,75.871
1.3222,62.685,75.536
1.3583,63.802,73.973
1.4356,61.509,75.113
1.5639,65.212,76.821
1.6429,63.188,75.94
1.6687,63.528,74.275
1.7461,60.785,74.809
1.8846,64.585,76.011
1.9636,62.886,75.544
1.9792,63.52,74.405
2.0565,61.089,75.166
2.2052,65.199,77.213
2.2842,63.493,76.731
2.2896,63.559,73.763
2.367,60.281,73.367
2.5259,64.277,76.31
2.6049,63.248,76.839
2.6001,64.343,74.201
2.6774,61.658,73.926
2.8466,65.1,76.407
2.9256,63.118,76.266
2.9105,63.464,73.825
2.9878,60.673,74.441
3.1673,64.71,77.191
3.2463,63.291,77.059
3.2209,63.81,74.177
3.2983,60.61,73.671
3.4879,64.23,76.237
3.5669,62.902,76.793
3.5314,64.042,74.583
3.6087,61.615,74.118
3.8086,65.211,76.138
3.8876,63.18,76.02
3.8418,63.451,73.714
3.9191,60.846,74.259
4.1293,65.07,77.172
4.2083,63.561,77.074
4.1522,63.659,74.085
4.2296,60.241,73.783
4.45,64.159,76.472
4.529,63.185,76.776
4.4627,64.261,73.899
4.54,61.224,73.062
4.7707,64.679,75.729
4.8497,63.188,76.971
4.7731,64.145,75.558
4.8505,61.382,75.126
5.0913,64.524,76.466
5.1703,62.344,75.753
5.0836,62.959,73.539
5.1609,60.469,74.263
5.412,64.912,76.602
5.491,63.854,76.446
5.394,64.574,74.433
5.4713,61.349,74.467
5.7327,64.593,76.397
5.8117,62.837,76.408
5.7044,63.647,74.344
5.7818,60.981,74.248
6.0534,64.728,76.436
6.1324,63.091,76.183
6.0149,63.823,73.917
6.0922,61.22,74.535
6.374,64.957,76.816


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_425.csv <==
x,qOut,qIn
0.0395,63.241,76.295
0.11655,63.517,74.015
0.19389,60.652,73.602
0.28118,64.744,76.203
0.36018,63.434,77.136
0.42699,63.947,74.723
0.50433,60.738,73.93
0.60185,64.344,76.769
0.68085,62.942,77.553
0.73743,63.815,74.321
0.81477,60.913,73.081
0.92253,64.531,75.64
1.0015,63.053,76.317
1.0479,64.027,74.358
1.1252,61.664,74.561
1.2432,65.389,76.832
1.3222,63.295,76.564
1.3583,63.215,73.916
1.4356,60.048,73.885
1.5639,64.299,76.719
1.6429,63.409,77.366
1.6687,64.385,74.508
1.7461,61.1,73.186
1.8846,64.35,75.694
1.9636,62.877,76.558
1.9792,64.141,74.593
2.0565,61.627,74.635
2.2052,64.914,76.5
2.2842,62.758,76.233
2.2896,63.393,74.231
2.367,60.985,74.461
2.5259,64.862,76.19
2.6049,63.039,75.499
2.6001,63.509,73.884
2.6774,61.098,75.063
2.8466,65.282,77.39
2.9256,63.539,76.643
2.9105,63.392,73.536
2.9878,59.978,73.608
3.1673,64.146,76.697
3.2463,63.363,77.042
3.2209,64.481,74.34
3.2983,61.424,73.709
3.4879,64.703,75.729
3.5669,63.018,76.209
3.5314,63.86,74.701
3.6087,61.163,74.881
3.8086,64.805,76.747
3.8876,63.055,76.527
3.8418,63.622,74.429
3.9191,60.619,74.052
4.1293,64.336,75.629
4.2083,62.983,76.319
4.1522,64.134,75.178
4.2296,61.693,74.792
4.45,65.172,76.208
4.529,63.024,75.921
4.4627,63.357,73.876
4.54,60.687,74.103
4.7707,64.843,76.311
4.8497,63.459,76.447
4.7731,64.046,74.353
4.8505,61.063,74.167
5.0913,64.605,76.728
5.1703,62.888,76.9
5.0836,63.529,74.077
5.1609,60.839,73.95
5.412,64.706,76.449
5.491,63.137,76.049
5.394,63.734,73.711
5.4713,61.082,74.696
5.7327,65.087,77.414
5.8117,63.488,76.928
5.7044,63.698,73.898
5.7818,60.408,73.535
6.0534,64.206,76.203
6.1324,63.03,76.667
6.0149,64.114,74.453
6.0922,61.548,74.303
6.374,65.159,76.302


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_426.csv <==
x,qOut,qIn
0.0395,63.254,76.14
0.11655,63.346,73.677
0.19389,60.157,73.735
0.28118,64.423,76.565
0.36018,63.625,77.179
0.42699,64.582,74.487
0.50433,61.075,73.452
0.60185,64.054,75.59
0.68085,62.528,76.742
0.73743,63.956,75.763
0.81477,61.656,75.218
0.92253,64.897,75.957
1.0015,62.549,75.459
1.0479,63.08,73.722
1.1252,60.805,74.306
1.2432,65.214,76.627
1.3222,63.786,76.332
1.3583,64.147,74.075
1.4356,61.124,74.486
1.5639,64.721,76.723
1.6429,62.954,76.381
1.6687,63.383,73.785
1.7461,60.611,74.135
1.8846,64.733,77.411
1.9636,63.414,77.132
1.9792,63.95,73.732
2.0565,60.836,73.808
2.2052,64.529,76.54
2.2842,63.137,76.107
2.2896,63.993,73.401
2.367,61.302,74.028
2.5259,65.085,77.105
2.6049,63.412,76.869
2.6001,63.782,74.077
2.6774,60.629,74.482
2.8466,64.205,76.728
2.9256,62.708,76.054
2.9105,63.71,73.704
2.9878,61.217,74.17
3.1673,65.025,76.461
3.2463,63.301,76.218
3.2209,63.8,74.396
3.2983,61.154,75.185
3.4879,64.92,77.088
3.5669,63.023,75.969
3.5314,63.24,73.045
3.6087,60.323,73.716
3.8086,64.663,77.116
3.8876,63.7,76.883
3.8418,64.463,74.134
3.9191,61.201,74.35
4.1293,64.42,76.459
4.2083,62.722,76.343
4.1522,63.616,74.32
4.2296,61.063,74.525
4.45,64.905,76.766
4.529,63.258,76.171
4.4627,63.822,73.545
4.54,61.018,74.083
4.7707,64.835,76.4
4.8497,63.256,76.045
4.7731,63.842,74.258
4.8505,61.122,74.887
5.0913,64.838,76.878
5.1703,63.006,76.587
5.0836,63.302,74.049
5.1609,60.392,73.688
5.412,64.546,76.544
5.491,63.402,76.975
5.394,64.164,74.072
5.4713,61.164,73.899
5.7327,64.784,76.959
5.8117,63.23,76.983
5.7044,63.886,73.794
5.7818,60.948,73.618
6.0534,64.595,76.224
6.1324,63.054,76.268
6.0149,63.833,74.38
6.0922,61.293,74.842
6.374,65.103,76.717


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_427.csv <==
x,qOut,qIn
0.0395,62.742,76.752
0.11655,63.818,74.842
0.19389,61.08,73.422
0.28118,64.677,75.154
0.36018,63.101,76.355
0.42699,64.11,74.992
0.50433,61.687,74.988
0.60185,65.068,76.777
0.68085,62.732,76.326
0.73743,62.984,73.934
0.81477,60.404,74.024
0.92253,64.725,76.389
1.0015,63.453,76.38
1.0479,64.071,73.998
1.1252,61.231,74.07
1.2432,65.074,76.665
1.3222,63.478,76.712
1.3583,63.724,73.745
1.4356,60.43,73.355
1.5639,64.297,76.671
1.6429,63.201,77.558
1.6687,64.183,74.688
1.7461,61.122,73.695
1.8846,64.318,76
1.9636,62.556,76.225
1.9792,63.552,74.304
2.0565,61.307,75.018
2.2052,65.279,77.081
2.2842,63.436,76.292
2.2896,63.577,73.798
2.367,60.507,74.09
2.5259,64.583,76.395
2.6049,63.433,75.99
2.6001,64.258,73.731
2.6774,61.239,74.274
2.8466,64.765,76.684
2.9256,63.163,76.941
2.9105,63.886,74.953
2.9878,60.922,74.129
3.1673,64.239,75.562
3.2463,62.443,75.772
3.2209,63.421,74.474
3.2983,61.36,75.217
3.4879,65.494,77.116
3.5669,63.572,76.398
3.5314,63.431,73.557
3.6087,60.197,73.564
3.8086,64.387,76.69
3.8876,63.424,76.964
3.8418,64.393,73.998
3.9191,61.436,73.791
4.1293,64.777,76.431
4.2083,62.957,76.409
4.1522,63.61,74.276
4.2296,60.981,74.862
4.45,64.827,77.046
4.529,63.138,76.373
4.4627,63.583,73.618
4.54,60.622,73.669
4.7707,64.582,76.299
4.8497,63.335,76.565
4.7731,64.207,74.399
4.8505,61.457,74.39
5.0913,64.919,76.379
5.1703,62.949,76.206
5.0836,63.293,74.093
5.1609,60.574,74.167
5.412,64.778,76.787
5.491,63.474,77.287
5.394,63.894,74.425
5.4713,60.643,73.447
5.7327,64.408,76.143
5.8117,63.202,76.7
5.7044,64.083,74.076
5.7818,61.152,73.687
6.0534,64.862,76.095
6.1324,63.417,76.913
6.0149,64.035,75.24
6.0922,60.808,74.361
6.374,64.229,75.993


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_428.csv <==
x,qOut,qIn
0.0395,63.124,76.24
0.11655,63.258,73.621
0.19389,60.29,73.49
0.28118,64.672,76.725
0.36018,63.749,77.375
0.42699,64.404,74.219
0.50433,61.005,73.35
0.60185,64.413,76.236
0.68085,63.024,76.877
0.73743,63.969,74.103
0.81477,61.052,73.654
0.92253,64.587,76.515
1.0015,63.028,77.034
1.0479,63.925,74.476
1.1252,61.172,74.038
1.2432,64.555,76.169
1.3222,62.645,76.037
1.3583,63.411,74.249
1.4356,61.173,75.357
1.5639,65.262,77.461
1.6429,63.422,76.238
1.6687,63.456,73.215
1.7461,60.342,73.538
1.8846,64.536,76.472
1.9636,63.527,76.51
1.9792,64.379,74.255
2.0565,61.441,74.631
2.2052,64.905,76.837
2.2842,63.093,76.487
2.2896,63.495,73.842
2.367,60.422,73.472
2.5259,64.361,76.162
2.6049,63.241,76.951
2.6001,64.297,74.875
2.6774,61.457,74.336
2.8466,64.683,76.205
2.9256,62.681,76.456
2.9105,63.335,74.486
2.9878,60.88,74.265
3.1673,65.006,76.359
3.2463,63.481,76.177
3.2209,63.863,73.493
3.2983,60.863,73.651
3.4879,64.82,76.865
3.5669,63.481,77.49
3.5314,63.981,74.908
3.6087,60.76,74.003
3.8086,64.194,76.051
3.8876,62.637,76.329
3.8418,63.518,74.065
3.9191,61.018,74.17
4.1293,65.222,76.395
4.2083,63.874,76.407
4.1522,64.173,74.055
4.2296,60.721,73.697
4.45,64.35,76.234
4.529,63.134,76.965
4.4627,64.108,75.031
4.54,61.016,74.254
4.7707,64.206,75.727
4.8497,62.497,76.321
4.7731,63.623,75.211
4.8505,61.34,74.927
5.0913,65.104,75.8
5.1703,63.177,75.502
5.0836,63.578,74.066
5.1609,60.911,74.363
5.412,65.038,76.527
5.491,63.57,76.918
5.394,63.97,74.761
5.4713,60.763,74.035
5.7327,64.28,76.207
5.8117,62.748,76.53
5.7044,63.723,73.948
5.7818,61.261,73.913
6.0534,65.066,76.512
6.1324,63.281,76.263
6.0149,63.702,74.274
6.0922,61.081,75.091
6.374,64.961,76.892


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_429.csv <==
x,qOut,qIn
0.0395,62.894,76.51
0.11655,63.708,74.804
0.19389,61.439,74.756
0.28118,65.102,76.484
0.36018,62.873,75.794
0.42699,63,73.364
0.50433,60.473,74.426
0.60185,65.09,77.735
0.68085,63.917,77.079
0.73743,64.073,73.352
0.81477,60.413,73.114
0.92253,64.076,76.31
1.0015,63.072,77.086
1.0479,64.302,74.621
1.1252,61.572,74.277
1.2432,64.865,76.681
1.3222,62.867,76.338
1.3583,63.425,73.812
1.4356,60.775,74.252
1.5639,64.81,76.659
1.6429,63.376,76.467
1.6687,64.005,74.037
1.7461,61.1,74.194
1.8846,64.765,76.593
1.9636,63.128,76.267
1.9792,63.713,73.815
2.0565,60.918,74.137
2.2052,64.783,76.495
2.2842,63.26,76.253
2.2896,63.772,74.322
2.367,60.777,74.823
2.5259,64.551,76.927
2.6049,63.105,76.887
2.6001,63.816,74.314
2.6774,60.781,73.365
2.8466,64.418,75.339
2.9256,63.039,75.895
2.9105,64.138,74.512
2.9878,61.754,75.016
3.1673,65.279,77.188
3.2463,63.04,76.939
3.2209,63.101,74.232
3.2983,60.092,73.613
3.4879,64.181,76.211
3.5669,63.069,76.778
3.5314,64.218,74.127
3.6087,61.658,73.813
3.8086,65.268,76.592
3.8876,63.368,76.657
3.8418,63.755,73.696
3.9191,60.893,73.923
4.1293,64.642,77.094
4.2083,62.993,76.607
4.1522,63.649,73.59
4.2296,60.982,74.26
4.45,64.757,76.721
4.529,63.033,76.167
4.4627,63.527,74.028
4.54,60.943,74.629
4.7707,65.019,77.37
4.8497,63.397,77.021
4.7731,63.563,73.441
4.8505,60.408,73.2
5.0913,64.473,76.83
5.1703,63.395,77.262
5.0836,64.225,73.94
5.1609,61.343,73.552
5.412,64.958,76.587
5.491,63.27,76.658
5.394,63.634,73.496
5.4713,60.645,73.582
5.7327,64.707,77.058
5.8117,63.509,77.489
5.7044,64.036,74.284
5.7818,60.532,73.504
6.0534,63.969,76.202
6.1324,62.767,76.877
6.0149,64.13,74.478
6.0922,61.518,73.77
6.374,64.843,75.936


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_430.csv <==
x,qOut,qIn
0.0395,63.334,77.002
0.11655,64.574,74.443
0.19389,61.668,73.823
0.28118,64.796,76.096
0.36018,62.837,76.558
0.42699,63.671,74.562
0.50433,61.204,74.35
0.60185,64.851,76.644
0.68085,62.891,76.288
0.73743,63.389,73.553
0.81477,60.907,74.276
0.92253,65.041,76.893
1.0015,63.444,76.114
1.0479,63.674,73.752
1.1252,60.681,74.901
1.2432,64.762,77.603
1.3222,63.468,76.795
1.3583,63.901,73.48
1.4356,60.442,73.084
1.5639,64.081,75.806
1.6429,63.031,76.763
1.6687,64.45,75.246
1.7461,62.011,74.666
1.8846,65.094,76.006
1.9636,62.605,75.895
1.9792,62.89,73.694
2.0565,60.504,74.125
2.2052,65.043,77.186
2.2842,63.775,77.19
2.2896,64.029,74.066
2.367,60.586,73.599
2.5259,64.245,76.311
2.6049,63.032,76.859
2.6001,64.016,74.384
2.6774,61.246,73.666
2.8466,64.902,76.111
2.9256,63.263,77.101
2.9105,63.809,74.872
2.9878,60.925,74.007
3.1673,64.675,76.569
3.2463,63.1,76.906
3.2209,63.689,73.629
3.2983,60.776,73.146
3.4879,64.732,76.108
3.5669,63.477,76.743
3.5314,64.214,74.734
3.6087,61.245,74.549
3.8086,64.688,76.541
3.8876,62.887,76.611
3.8418,63.365,74.101
3.9191,60.366,73.671
4.1293,64.434,76.243
4.2083,63.423,76.896
4.1522,64.457,74.857
4.2296,61.351,74.058
4.45,64.534,75.646
4.529,62.793,76.428
4.4627,63.801,74.994
4.54,61.265,74.123
4.7707,64.836,75.874
4.8497,62.947,76.473
4.7731,63.605,74.53
4.8505,61.093,74.506
5.0913,64.912,76.703
5.1703,63.07,76.479
5.0836,63.482,73.915
5.1609,60.795,74.058
5.412,64.866,76.778
5.491,63.387,76.375
5.394,63.864,73.296
5.4713,61.023,73.579
5.7327,64.938,76.57
5.8117,63.406,76.808
5.7044,63.717,74.317
5.7818,60.665,74.338
6.0534,64.51,77.299
6.1324,63.079,77.118
6.0149,63.577,73.64
6.0922,60.352,73.32
6.374,64.279,76.396


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_431.csv <==
x,qOut,qIn
0.0395,62.639,75.778
0.11655,63.637,73.784
0.19389,61.576,75.149
0.28118,65.575,77.635
0.36018,63.46,76.107
0.42699,63.238,73.233
0.50433,60.266,74.6
0.60185,64.629,77.215
0.68085,63.51,76.162
0.73743,64.06,73.374
0.81477,60.952,73.751
0.92253,64.82,76.581
1.0015,63.548,76.877
1.0479,64.134,74.277
1.1252,60.872,73.871
1.2432,64.332,76.604
1.3222,62.861,76.91
1.3583,63.777,74.277
1.4356,60.965,74.17
1.5639,64.578,76.395
1.6429,62.995,76.062
1.6687,63.873,74.058
1.7461,61.285,74.456
1.8846,64.976,76.51
1.9636,63.157,76.273
1.9792,63.655,74.302
2.0565,60.985,74.627
2.2052,64.802,76.482
2.2842,63.048,76.159
2.2896,63.454,74.019
2.367,60.727,74.358
2.5259,64.92,76.965
2.6049,63.59,76.591
2.6001,63.985,73.366
2.6774,60.676,73.244
2.8466,64.405,76.316
2.9256,63.205,77.281
2.9105,64.186,75.364
2.9878,61.339,74.621
3.1673,64.532,76.359
3.2463,62.476,76.234
3.2209,63.105,73.689
3.2983,60.695,73.916
3.4879,65.131,76.726
3.5669,63.913,76.626
3.5314,64.313,73.81
3.6087,61.078,73.699
3.8086,64.706,76.505
3.8876,63.213,76.923
3.8418,63.756,74.106
3.9191,60.663,73.732
4.1293,64.402,77.113
4.2083,63.064,77.307
4.1522,63.924,73.977
4.2296,60.973,73.771
4.45,64.453,76.18
4.529,62.85,76.163
4.4627,63.812,74.369
4.54,61.5,74.984
4.7707,65.328,76.994
4.8497,63.329,75.977
4.7731,63.362,73.33
4.8505,60.324,74.111
5.0913,64.597,76.701
5.1703,63.598,76.486
5.0836,64.359,74.19
5.1609,61.04,74.129
5.412,64.353,76.421
5.491,62.853,76.743
5.394,63.91,74.9
5.4713,61.182,74.441
5.7327,64.582,75.605
5.8117,62.752,75.371
5.7044,63.633,73.904
5.7818,61.289,74.876
6.0534,65.203,77.273
6.1324,63.352,76.749
6.0149,63.641,74.191
6.0922,60.623,74.139
6.374,64.241,76.221


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_432.csv <==
x,qOut,qIn
0.0395,62.944,76.82
0.11655,63.593,74.13
0.19389,60.922,73.913
0.28118,64.719,76.674
0.36018,63.07,76.378
0.42699,63.738,73.915
0.50433,61.213,74.818
0.60185,65.12,76.763
0.68085,63.329,75.916
0.73743,63.512,73.569
0.81477,60.551,73.945
0.92253,64.753,77.103
1.0015,63.591,77.312
1.0479,64.134,74.026
1.1252,60.78,73.434
1.2432,64.192,76.176
1.3222,62.769,76.571
1.3583,63.836,74.565
1.4356,61.432,74.656
1.5639,65.164,76.507
1.6429,63.225,76.049
1.6687,63.379,73.706
1.7461,60.443,74.142
1.8846,64.738,76.804
1.9636,63.682,76.948
1.9792,64.257,74.479
2.0565,60.751,73.7
2.2052,64.146,75.876
2.2842,62.884,76.828
2.2896,64.115,75.138
2.367,61.393,74.44
2.5259,64.732,75.736
2.6049,62.86,76.085
2.6001,63.678,74.712
2.6774,61.159,74.52
2.8466,64.957,76.054
2.9256,63.207,75.987
2.9105,63.774,74.257
2.9878,61.048,74.413
3.1673,64.83,76.226
3.2463,63.134,76.044
3.2209,63.659,74.281
3.2983,60.874,74.663
3.4879,64.7,76.577
3.5669,63.098,76.485
3.5314,63.648,74.401
3.6087,60.752,74.134
3.8086,64.561,76.297
3.8876,63.106,76.782
3.8418,63.887,74.638
3.9191,61.177,74.201
4.1293,64.936,76.323
4.2083,63.262,75.928
4.1522,63.769,73.074
4.2296,60.906,73.554
4.45,64.852,77.038
4.529,63.445,77.526
4.4627,64.018,75.14
4.54,60.887,74.795
4.7707,64.076,76.167
4.8497,62.198,75.562
4.7731,63.104,73.608
4.8505,61.024,74.275
5.0913,65.566,76.718
5.1703,64.157,76.465
5.0836,64.124,74.165
5.1609,60.798,74.452
5.412,64.63,76.896
5.491,63.229,76.815
5.394,63.606,73.789
5.4713,60.354,73.192
5.7327,64.393,76.294
5.8117,63.5,77.314
5.7044,64.507,74.692
5.7818,61.295,73.408
6.0534,64.447,75.721
6.1324,62.764,76.772
6.0149,63.764,74.719
6.0922,61.175,74.169
6.374,64.766,76.493


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_433.csv <==
x,qOut,qIn
0.0395,63.029,76.187
0.11655,63.503,74.269
0.19389,60.979,74.38
0.28118,65.015,76.544
0.36018,63.33,76.246
0.42699,63.588,73.635
0.50433,60.716,73.99
0.60185,64.867,77.062
0.68085,63.55,77.104
0.73743,63.889,74.002
0.81477,60.533,73.677
0.92253,64.27,76.667
1.0015,63.106,76.787
1.0479,64.103,73.972
1.1252,61.175,73.786
1.2432,64.685,76.117
1.3222,63.104,76.406
1.3583,63.94,74.833
1.4356,61.256,74.939
1.5639,64.785,76.215
1.6429,62.874,76.017
1.6687,63.362,74.326
1.7461,60.632,74.317
1.8846,64.783,76.392
1.9636,63.524,76.53
1.9792,64.175,74.363
2.0565,61.045,73.836
2.2052,64.572,75.687
2.2842,63.059,76.457
2.2896,63.889,75.196
2.367,61.169,74.747
2.5259,64.759,76.311
2.6049,62.942,76.827
2.6001,63.428,74.757
2.6774,60.55,73.661
2.8466,64.609,75.941
2.9256,63.435,76.405
2.9105,64.327,73.643
2.9878,61.349,73.614
3.1673,64.888,76.375
3.2463,63.296,76.849
3.2209,64.023,74.995
3.2983,61.013,74.459
3.4879,64.166,75.803
3.5669,62.232,75.878
3.5314,63.192,74.473
3.6087,61.113,74.945
3.8086,65.306,76.818
3.8876,63.54,76.201
3.8418,63.601,73.71
3.9191,60.507,74.105
4.1293,64.622,77.091
4.2083,63.456,77.103
4.1522,64.185,73.891
4.2296,61.108,73.389
4.45,64.572,76.065
4.529,62.959,76.25
4.4627,63.794,74.216
4.54,61.371,74.959
4.7707,65.161,77.492
4.8497,63.171,76.721
4.7731,63.221,73.267
4.8505,60.171,73.233
5.0913,64.392,76.312
5.1703,63.405,76.674
5.0836,64.308,74.437
5.1609,61.464,74.497
5.412,65.025,76.963
5.491,63.226,76.909
5.394,63.484,73.788
5.4713,60.201,73.199
5.7327,64.188,76.22
5.8117,63.304,77.234
5.7044,64.581,74.788
5.7818,61.593,73.938
6.0534,64.595,75.974
6.1324,62.627,76.296
6.0149,63.595,74.59
6.0922,61.252,74.622
6.374,64.973,76.289


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_434.csv <==
x,qOut,qIn
0.0395,63.458,76.243
0.11655,63.791,74.205
0.19389,60.605,74.222
0.28118,64.372,76.605
0.36018,63.073,76.665
0.42699,64.067,74.114
0.50433,61.288,74.051
0.60185,64.717,76.035
0.68085,62.891,75.694
0.73743,63.671,74.353
0.81477,61.374,75.635
0.92253,65.189,77.301
1.0015,63.087,76.033
1.0479,63.087,73.629
1.1252,60.121,74.303
1.2432,64.506,76.577
1.3222,63.589,76.125
1.3583,64.473,73.711
1.4356,61.377,73.768
1.5639,64.849,76.239
1.6429,63.273,76.926
1.6687,63.972,75.22
1.7461,60.99,74.504
1.8846,64.317,75.827
1.9636,62.502,76.005
1.9792,63.335,74.221
2.0565,60.927,74.083
2.2052,65.095,76.597
2.2842,63.625,77.052
2.2896,64.003,74.45
2.367,60.865,74.164
2.5259,64.481,76.7
2.6049,62.938,76.613
2.6001,63.706,73.922
2.6774,61.038,73.754
2.8466,64.965,76.193
2.9256,63.457,76.314
2.9105,63.973,73.896
2.9878,61.099,74.278
3.1673,64.879,77.181
3.2463,63.239,76.875
3.2209,63.591,73.775
3.2983,60.379,73.667
3.4879,64.161,76.501
3.5669,62.979,76.898
3.5314,64.129,74.716
3.6087,61.48,74.538
3.8086,64.892,76.171
3.8876,62.933,75.676
3.8418,63.539,73.612
3.9191,61.013,74.022
4.1293,65.057,76.732
4.2083,63.463,77.058
4.1522,63.862,74.521
4.2296,60.912,74.306
4.45,64.472,76.416
4.529,62.686,75.983
4.4627,63.239,73.73
4.54,60.795,74.55
4.7707,65.236,77.309
4.8497,63.919,76.919
4.7731,63.954,73.773
4.8505,60.347,73.139
5.0913,64.216,76.107
5.1703,63.322,77.192
5.0836,64.369,74.669
5.1609,61.246,73.963
5.412,64.58,76.518
5.491,62.998,76.938
5.394,63.881,74.407
5.4713,60.908,73.803
5.7327,64.39,75.852
5.8117,62.882,76.249
5.7044,64.071,74.794
5.7818,61.672,74.938
6.0534,65.069,76.11
6.1324,62.855,75.389
6.0149,63.265,74.013
6.0922,60.793,74.955
6.374,64.995,76.709


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_435.csv <==
x,qOut,qIn
0.0395,63.232,77.034
0.11655,63.676,74.352
0.19389,60.837,74.727
0.28118,64.625,77.393
0.36018,62.976,76.345
0.42699,63.457,72.753
0.50433,60.503,73.231
0.60185,64.629,76.69
0.68085,63.59,77.154
0.73743,64.532,74.741
0.81477,61.602,74.308
0.92253,64.662,76.602
1.0015,62.478,76.054
1.0479,62.989,73.169
1.1252,60.647,74.257
1.2432,65.174,77.289
1.3222,63.902,76.692
1.3583,64.014,73.693
1.4356,60.52,73.752
1.5639,64.353,76.701
1.6429,63.286,77.072
1.6687,64.103,74.218
1.7461,60.874,73.549
1.8846,64.388,76.145
1.9636,63.062,76.979
1.9792,64.111,75
2.0565,61.268,74.238
2.2052,64.606,76.115
2.2842,62.781,76.613
2.2896,63.639,74.639
2.367,61.155,74.216
2.5259,64.967,76.105
2.6049,63.209,76.119
2.6001,63.759,73.898
2.6774,61.167,74.171
2.8466,65.111,76.588
2.9256,63.387,76.374
2.9105,63.622,73.861
2.9878,60.645,73.964
3.1673,64.563,76.979
3.2463,63.128,77.367
3.2209,63.674,74.379
3.2983,60.743,73.825
3.4879,64.55,76.203
3.5669,63.107,76.189
3.5314,63.74,73.842
3.6087,60.968,74.166
3.8086,65.116,77.044
3.8876,63.835,77.376
3.8418,64.124,74.383
3.9191,60.42,73.027
4.1293,63.851,75.429
4.2083,62.759,76.876
4.1522,64.237,75.147
4.2296,61.77,74.202
4.45,65.014,75.899
4.529,62.814,76.41
4.4627,63.312,74.637
4.54,60.842,74.385
4.7707,64.914,76.458
4.8497,63.292,76.411
4.7731,63.683,73.972
4.8505,60.724,74.002
5.0913,64.748,76.625
5.1703,63.488,76.749
5.0836,64.135,74.034
5.1609,60.929,73.653
5.412,64.428,76.054
5.491,62.983,76.648
5.394,63.962,75.028
5.4713,61.266,74.735
5.7327,64.688,76.177
5.8117,62.747,76.39
5.7044,63.374,74.508
5.7818,60.815,73.974
6.0534,64.898,76.316
6.1324,63.438,76.642
6.0149,64.029,73.662
6.0922,61.184,73.387
6.374,64.91,76.698


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_436.csv <==
x,qOut,qIn
0.0395,63.526,76.344
0.11655,63.872,73.386
0.19389,60.748,73.689
0.28118,64.544,76.625
0.36018,63.203,76.755
0.42699,64.055,74.398
0.50433,61.165,74.527
0.60185,64.498,76.759
0.68085,62.607,76.347
0.73743,63.389,73.881
0.81477,61.038,74.229
0.92253,65.027,76.477
1.0015,63.283,76.078
1.0479,63.629,73.839
1.1252,61.1,74.375
1.2432,65.258,77.331
1.3222,63.532,76.937
1.3583,63.341,73.045
1.4356,60,73.079
1.5639,64.358,77.327
1.6429,63.642,77.719
1.6687,64.451,73.85
1.7461,60.926,73.242
1.8846,64.17,76.56
1.9636,62.842,77.129
1.9792,64.084,74.445
2.0565,61.41,74.219
2.2052,64.786,76.226
2.2842,62.912,75.83
2.2896,63.685,73.945
2.367,61.213,74.505
2.5259,65.069,76.713
2.6049,63.276,76.51
2.6001,63.632,74.547
2.6774,60.747,75.068
2.8466,64.591,76.744
2.9256,63.055,75.747
2.9105,63.694,73.258
2.9878,60.828,73.694
3.1673,64.834,76.181
3.2463,63.599,76.705
3.2209,64.368,75.257
3.2983,61.366,74.969
3.4879,64.5,76.346
3.5669,62.426,75.791
3.5314,63.027,73.61
3.6087,60.497,74.227
3.8086,64.903,76.882
3.8876,63.803,76.695
3.8418,64.441,73.982
3.9191,61.139,73.86
4.1293,64.417,76.267
4.2083,62.785,76.323
4.1522,63.745,74.514
4.2296,61.296,74.918
4.45,64.943,76.713
4.529,62.951,76.169
4.4627,63.284,73.974
4.54,60.615,74.427
4.7707,64.864,76.888
4.8497,63.551,76.514
4.7731,64.048,73.441
4.8505,60.951,73.363
5.0913,64.721,76.633
5.1703,63.337,76.982
5.0836,64.034,74.192
5.1609,61.117,74.208
5.412,64.609,76.732
5.491,62.823,76.152
5.394,63.389,73.473
5.4713,60.695,74.249
5.7327,64.812,77.112
5.8117,63.479,77.141
5.7044,64.008,74.44
5.7818,60.845,73.733
6.0534,64.381,76.368
6.1324,62.872,76.617
6.0149,63.762,73.918
6.0922,61.219,74.295
6.374,65.153,76.974


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_437.csv <==
x,qOut,qIn
0.0395,63.57,76.658
0.11655,63.965,74.182
0.19389,60.787,74.105
0.28118,64.399,76.383
0.36018,62.92,76.476
0.42699,63.73,74.482
0.50433,61.088,74.54
0.60185,64.958,76.257
0.68085,63.351,76.182
0.73743,63.756,74.027
0.81477,60.762,73.562
0.92253,64.735,76.301
1.0015,63.462,77.423
1.0479,64.077,75.127
1.1252,60.874,74.16
1.2432,64.303,76.209
1.3222,62.753,76.518
1.3583,63.674,74.084
1.4356,60.961,73.624
1.5639,64.862,75.961
1.6429,63.491,76.644
1.6687,64.317,74.708
1.7461,61.454,74.218
1.8846,64.687,76.154
1.9636,62.613,76.451
1.9792,63.205,74.588
2.0565,60.847,74.594
2.2052,65.001,76.506
2.2842,63.359,76.262
2.2896,63.554,73.527
2.367,60.563,73.194
2.5259,64.846,76.496
2.6049,63.796,77.51
2.6001,64.238,74.597
2.6774,60.721,73.598
2.8466,64.145,76.507
2.9256,62.821,77.408
2.9105,63.794,74.516
2.9878,60.884,73.538
3.1673,64.554,76.111
3.2463,63.173,76.583
3.2209,64.154,74.345
3.2983,61.385,74.415
3.4879,64.903,76.275
3.5669,63.133,76.389
3.5314,63.815,74.562
3.6087,61.037,74.019
3.8086,64.67,75.686
3.8876,62.973,75.919
3.8418,63.708,74.352
3.9191,61.141,74.91
4.1293,64.952,77.274
4.2083,63.156,76.652
4.1522,63.499,73.785
4.2296,60.394,73.952
4.45,64.202,76.248
4.529,62.957,76.246
4.4627,64.184,74.643
4.54,61.812,74.981
4.7707,65.234,76.38
4.8497,62.961,75.944
4.7731,63.228,74.015
4.8505,60.784,74.073
5.0913,65.078,76.577
5.1703,63.537,76.31
5.0836,63.709,73.539
5.1609,60.669,74.36
5.412,64.779,77.612
5.491,63.521,77.356
5.394,63.881,73.665
5.4713,60.327,72.856
5.7327,63.928,76.11
5.8117,62.901,77.036
5.7044,64.343,74.779
5.7818,61.886,74.519
6.0534,65.115,76.356
6.1324,62.831,75.779
6.0149,63.217,73.549
6.0922,60.715,74.399
6.374,64.985,76.969


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_438.csv <==
x,qOut,qIn
0.0395,63.539,76.639
0.11655,64.237,73.681
0.19389,61.378,74.13
0.28118,64.975,76.872
0.36018,63.162,76.375
0.42699,63.41,73.799
0.50433,60.367,74.393
0.60185,64.464,77.373
0.68085,63.357,77.308
0.73743,64.113,74.033
0.81477,60.759,73.205
0.92253,64.147,75.729
1.0015,62.849,76.233
1.0479,64.252,74.489
1.1252,61.916,74.956
1.2432,65.226,76.795
1.3222,62.887,76.153
1.3583,63.239,74.07
1.4356,60.656,74.431
1.5639,64.654,76.433
1.6429,63.064,76.093
1.6687,63.772,73.89
1.7461,61.316,74.321
1.8846,65.206,77.006
1.9636,63.313,76.592
1.9792,63.406,73.652
2.0565,60.548,74.297
2.2052,64.753,77.405
2.2842,63.435,76.732
2.2896,63.815,73.077
2.367,60.597,73.125
2.5259,64.556,76.754
2.6049,63.491,77.196
2.6001,64.347,74.118
2.6774,61.207,73.938
2.8466,64.437,76.905
2.9256,62.675,76.905
2.9105,63.528,74.072
2.9878,61.027,73.879
3.1673,64.861,76.377
3.2463,63.155,76.1
3.2209,63.635,73.538
3.2983,61.058,74.597
3.4879,65.224,77.808
3.5669,63.648,76.758
3.5314,63.644,72.907
3.6087,60.091,73.271
3.8086,64.001,76.437
3.8876,63.152,77.068
3.8418,64.455,75.272
3.9191,61.661,74.579
4.1293,64.72,76.168
4.2083,62.577,76.079
4.1522,63.222,73.941
4.2296,60.798,74.338
4.45,65.08,76.65
4.529,63.721,76.446
4.4627,64.159,74.078
4.54,60.963,74.168
4.7707,64.596,76.685
4.8497,63.139,76.508
4.7731,63.885,74.026
4.8505,60.925,74.2
5.0913,64.554,76.224
5.1703,63.053,76.076
5.0836,63.94,74.386
5.1609,61.229,74.624
5.412,64.783,76.347
5.491,62.961,76.011
5.394,63.593,74.179
5.4713,60.943,74.433
5.7327,64.743,76.263
5.8117,63.049,76.385
5.7044,63.631,74.77
5.7818,60.993,74.796
6.0534,64.851,76.946
6.1324,63.118,76.593
6.0149,63.505,73.467
6.0922,60.644,73.449
6.374,64.762,76.633


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_439.csv <==
x,qOut,qIn
0.0395,63.396,76.859
0.11655,64.66,74.058
0.19389,61.821,74.024
0.28118,65.05,77.043
0.36018,63.058,77.001
0.42699,63.59,74.133
0.50433,60.709,73.976
0.60185,64.377,76.209
0.68085,62.828,76.323
0.73743,63.796,74.254
0.81477,61.409,74.546
0.92253,65.231,77.029
1.0015,63.328,76.491
1.0479,63.542,73.379
1.1252,60.62,73.745
1.2432,64.649,77.003
1.3222,63.308,76.671
1.3583,63.99,73.624
1.4356,61.151,74.194
1.5639,64.81,76.996
1.6429,63.095,76.177
1.6687,63.549,73.35
1.7461,60.738,74.236
1.8846,64.768,77.109
1.9636,63.388,76.591
1.9792,63.881,73.919
2.0565,60.699,74.323
2.2052,64.361,76.872
2.2842,63.002,76.714
2.2896,63.948,74.355
2.367,61.166,74.118
2.5259,64.708,75.917
2.6049,62.997,76.089
2.6001,63.782,74.458
2.6774,61.373,74.523
2.8466,65.232,76.822
2.9256,63.302,76.601
2.9105,63.415,73.373
2.9878,60.457,73.64
3.1673,64.587,77.013
3.2463,63.358,76.926
3.2209,64.005,74.124
3.2983,61.057,74.166
3.4879,64.733,76.421
3.5669,63.141,76.135
3.5314,63.613,73.766
3.6087,60.649,74.148
3.8086,64.764,77.195
3.8876,63.645,77.496
3.8418,64.249,74.313
3.9191,60.632,73.348
4.1293,63.83,75.638
4.2083,62.548,76.303
4.1522,64.135,74.94
4.2296,61.959,74.905
4.45,65.291,76.073
4.529,62.909,75.516
4.4627,63.234,73.975
4.54,60.799,74.911
4.7707,64.985,76.783
4.8497,63.37,76.025
4.7731,63.718,74.064
4.8505,60.691,74.561
5.0913,64.535,76.661
5.1703,63.138,76.674
5.0836,63.93,74.512
5.1609,61.072,74.182
5.412,64.645,76.334
5.491,62.969,76.137
5.394,63.793,73.706
5.4713,61.369,74.004
5.7327,65.199,76.276
5.8117,63.304,76.105
5.7044,63.52,74.137
5.7818,60.834,75.022
6.0534,64.864,77.905
6.1324,63.161,77.011
6.0149,63.253,73.153
6.0922,59.973,72.971
6.374,64.152,76.377


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_440.csv <==
x,qOut,qIn
0.0395,62.82,76.37
0.11655,63.816,74.027
0.19389,61.194,74.068
0.28118,64.945,75.932
0.36018,63.302,76.165
0.42699,63.872,74.649
0.50433,61.078,74.811
0.60185,64.776,76.858
0.68085,63.024,76.505
0.73743,63.45,73.979
0.81477,60.441,74
0.92253,64.395,76.27
1.0015,63.23,76.671
1.0479,64.254,74.915
1.1252,61.506,74.406
1.2432,64.952,75.797
1.3222,63.06,75.726
1.3583,63.563,74.134
1.4356,60.809,74.534
1.5639,64.898,76.728
1.6429,63.56,76.932
1.6687,64.098,74.378
1.7461,60.637,73.461
1.8846,63.939,75.746
1.9636,62.581,76.598
1.9792,64.069,75.252
2.0565,61.88,75.268
2.2052,65.093,76.402
2.2842,62.567,75.232
2.2896,62.934,73.319
2.367,60.799,74.771
2.5259,65.334,76.79
2.6049,63.803,75.747
2.6001,63.852,73.705
2.6774,60.757,74.965
2.8466,64.764,77.507
2.9256,63.358,76.626
2.9105,63.64,73.689
2.9878,60.249,73.426
3.1673,64.119,75.883
3.2463,63.176,76.874
3.2209,64.415,75.223
3.2983,61.684,74.393
3.4879,64.932,76.154
3.5669,62.873,76.471
3.5314,63.387,74.123
3.6087,60.69,73.779
3.8086,64.763,76.373
3.8876,63.425,76.778
3.8418,64.135,74.421
3.9191,61.175,74.168
4.1293,64.682,76.409
4.2083,62.965,76.545
4.1522,63.621,74.221
4.2296,60.869,74.202
4.45,64.743,76.676
4.529,63.245,76.585
4.4627,63.917,74.023
4.54,61.013,73.956
4.7707,64.675,76.352
4.8497,63.092,76.479
4.7731,63.875,73.991
4.8505,61.256,73.872
5.0913,64.916,76.512
5.1703,63.04,76.244
5.0836,63.44,73.738
5.1609,60.81,74.874
5.412,64.845,77.741
5.491,63.219,76.824
5.394,63.461,73.625
5.4713,60.322,73.815
5.7327,64.359,76.373
5.8117,63.312,76.367
5.7044,64.29,74.013
5.7818,61.48,73.828
6.0534,65.121,76.641
6.1324,63.438,77.151
6.0149,63.835,74.418
6.0922,60.655,73.977
6.374,64.249,76.455


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_441.csv <==
x,qOut,qIn
0.0395,62.617,76.753
0.11655,63.945,74.677
0.19389,61.549,74.032
0.28118,65.158,76.236
0.36018,63.205,76.524
0.42699,63.629,74.065
0.50433,60.993,74.214
0.60185,64.917,76.956
0.68085,63.208,76.578
0.73743,63.585,73.837
0.81477,60.733,74.381
0.92253,64.725,77.085
1.0015,63.305,76.662
1.0479,63.877,73.557
1.1252,60.936,73.323
1.2432,64.758,76.139
1.3222,63.327,76.562
1.3583,63.964,74.295
1.4356,61.207,74.399
1.5639,64.914,77.133
1.6429,63.097,76.935
1.6687,63.263,73.6
1.7461,60.092,73.394
1.8846,64.269,76.724
1.9636,63.412,77.408
1.9792,64.471,74.426
2.0565,61.349,73.488
2.2052,64.592,75.871
2.2842,62.926,76.286
2.2896,63.865,74.353
2.367,61.268,74.341
2.5259,64.925,76.403
2.6049,63.122,76.838
2.6001,63.619,74.765
2.6774,60.748,74.052
2.8466,64.487,76.163
2.9256,62.93,76.424
2.9105,63.698,74.122
2.9878,61.116,74.191
3.1673,65.081,76.541
3.2463,63.49,76.512
3.2209,63.806,74.416
3.2983,60.713,74.462
3.4879,64.608,76.367
3.5669,63.306,76.502
3.5314,63.979,74.05
3.6087,60.764,73.269
3.8086,64.433,75.952
3.8876,63.228,77.237
3.8418,64.353,75.621
3.9191,61.446,74.616
4.1293,64.396,75.727
4.2083,62.251,75.834
4.1522,63.17,74.085
4.2296,61.066,74.257
4.45,65.301,76.367
4.529,63.648,76.375
4.4627,63.905,74.303
4.54,61.051,74.303
4.7707,64.866,76.692
4.8497,63.107,76.688
4.7731,63.328,73.517
4.8505,60.412,73.463
5.0913,64.698,77.334
5.1703,63.615,77.448
5.0836,64.165,73.609
5.1609,60.784,73.457
5.412,64.256,76.88
5.491,62.909,77.251
5.394,63.976,74.429
5.4713,61.376,74.125
5.7327,64.929,76.148
5.8117,63.052,75.622
5.7044,63.541,73.301
5.7818,60.984,74.122
6.0534,65.228,77.321
6.1324,63.769,77.327
6.0149,63.867,74.293
6.0922,60.265,73.608
6.374,63.797,76.002


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_442.csv <==
x,qOut,qIn
0.0395,62.869,76.864
0.11655,63.945,74.689
0.19389,61.465,74.248
0.28118,65.019,76.243
0.36018,62.998,76.172
0.42699,63.335,73.865
0.50433,60.731,74.214
0.60185,65.008,77.156
0.68085,63.623,77.146
0.73743,63.863,74.064
0.81477,60.499,73.531
0.92253,64.295,76.209
1.0015,63.165,76.994
1.0479,64.124,74.414
1.1252,61.225,73.504
1.2432,64.853,76.2
1.3222,63.315,76.741
1.3583,63.955,74.158
1.4356,60.878,73.975
1.5639,64.47,76.483
1.6429,63.015,76.727
1.6687,63.947,74.522
1.7461,61.052,74.081
1.8846,64.434,75.786
1.9636,62.715,76.089
1.9792,63.716,74.684
2.0565,61.402,75.002
2.2052,65.104,76.734
2.2842,63.044,75.908
2.2896,63.316,73.779
2.367,60.579,74.776
2.5259,64.744,76.996
2.6049,63.401,76.415
2.6001,64.044,74.036
2.6774,61.117,74.043
2.8466,64.759,75.953
2.9256,63.131,75.831
2.9105,63.781,74.182
2.9878,61.234,74.65
3.1673,65.141,76.959
3.2463,63.325,76.97
3.2209,63.363,74.074
3.2983,60.111,73.599
3.4879,64.177,76.653
3.5669,63.205,77.196
3.5314,64.282,74.375
3.6087,61.364,73.546
3.8086,64.777,75.733
3.8876,63.081,76.565
3.8418,63.88,74.686
3.9191,61.32,73.966
4.1293,65.029,76.362
4.2083,63.146,76.759
4.1522,63.44,73.789
4.2296,60.524,73.548
4.45,64.59,76.797
4.529,63.337,77.232
4.4627,64.013,74.258
4.54,60.861,73.99
4.7707,64.358,76.854
4.8497,62.865,76.829
4.7731,63.872,73.945
4.8505,61.257,73.688
5.0913,64.872,75.713
5.1703,63.099,75.894
5.0836,63.768,74.528
5.1609,61.433,75.377
5.412,65.275,77.596
5.491,63.132,76.836
5.394,62.942,73.409
5.4713,59.768,72.814
5.7327,64.203,76.284
5.8117,63.53,77.248
5.7044,64.69,74.161
5.7818,61.713,73.618
6.0534,64.997,76.807
6.1324,63.161,77.21
6.0149,63.709,74.037
6.0922,60.664,73.481
6.374,64.289,76.2


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_443.csv <==
x,qOut,qIn
0.0395,62.871,76.007
0.11655,63.706,73.812
0.19389,61.066,74.173
0.28118,65.114,76.904
0.36018,63.698,76.94
0.42699,64.084,74.004
0.50433,60.598,73.641
0.60185,63.969,76.359
0.68085,62.619,76.875
0.73743,63.99,75.079
0.81477,61.69,74.777
0.92253,64.985,75.901
1.0015,62.639,75.325
1.0479,63.066,73.696
1.1252,60.985,74.84
1.2432,65.533,77.604
1.3222,63.884,76.842
1.3583,63.626,73.298
1.4356,60.146,73.504
1.5639,64.237,76.994
1.6429,63.322,76.851
1.6687,64.289,73.461
1.7461,61.273,73.704
1.8846,64.753,76.841
1.9636,63.156,76.695
1.9792,63.921,74.163
2.0565,61.1,74.344
2.2052,64.568,76.49
2.2842,62.745,75.942
2.2896,63.47,73.892
2.367,61.051,74.796
2.5259,65.05,76.936
2.6049,63.319,76.666
2.6001,63.57,74.379
2.6774,60.663,74.006
2.8466,64.687,76.499
2.9256,63.306,76.581
2.9105,63.844,73.304
2.9878,60.959,73.205
3.1673,64.99,76.838
3.2463,63.659,77.436
3.2209,64.026,74.564
3.2983,60.739,73.828
3.4879,64.282,76.265
3.5669,62.816,76.84
3.5314,63.558,74.168
3.6087,60.731,73.668
3.8086,64.8,76.93
3.8876,63.624,77.598
3.8418,64.289,74.324
3.9191,60.93,73.128
4.1293,64.283,75.552
4.2083,62.872,76.332
4.1522,64.057,74.312
4.2296,61.58,74.183
4.45,65.105,76.592
4.529,63.086,76.966
4.4627,63.445,74.656
4.54,60.58,74.08
4.7707,64.375,76.309
4.8497,62.848,76.423
4.7731,63.7,73.766
4.8505,61.151,73.774
5.0913,65.098,76.721
5.1703,63.497,76.733
5.0836,63.923,73.892
5.1609,60.966,74.248
5.412,64.603,77.094
5.491,62.907,76.631
5.394,63.491,73.856
5.4713,60.801,74.273
5.7327,64.801,76.801
5.8117,63.33,76.19
5.7044,63.847,73.295
5.7818,60.956,74.03
6.0534,64.896,77.232
6.1324,63.478,77.135
6.0149,63.938,74.349
6.0922,60.771,74.023
6.374,64.349,76.155


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_444.csv <==
x,qOut,qIn
0.0395,62.86,76.629
0.11655,63.432,74.188
0.19389,60.834,73.899
0.28118,65.089,76.397
0.36018,63.774,76.371
0.42699,64.071,73.443
0.50433,60.757,73.521
0.60185,64.638,76.991
0.68085,63.496,78.095
0.73743,64.157,75.127
0.81477,60.646,73.272
0.92253,63.752,75.501
1.0015,62.284,76.315
1.0479,63.716,74.217
1.1252,61.671,74.284
1.2432,65.553,76.615
1.3222,63.558,76.429
1.3583,63.651,74.314
1.4356,60.73,74.92
1.5639,64.631,76.969
1.6429,63.06,75.944
1.6687,63.624,73.405
1.7461,60.71,74.093
1.8846,64.696,76.544
1.9636,63.463,76.77
1.9792,64.343,74.735
2.0565,61.408,74.208
2.2052,64.596,76.029
2.2842,62.585,75.9
2.2896,63.333,73.781
2.367,61.093,74.535
2.5259,65.21,77.358
2.6049,63.427,76.685
2.6001,63.531,73.496
2.6774,60.525,73.919
2.8466,64.53,76.875
2.9256,63.183,76.614
2.9105,63.799,73.842
2.9878,61.041,74.171
3.1673,65.018,77.118
3.2463,63.508,76.697
3.2209,63.752,73.387
3.2983,60.452,73.56
3.4879,64.424,77.05
3.5669,63.425,77.424
3.5314,64.377,74.201
3.6087,61.131,73.247
3.8086,64.272,75.924
3.8876,62.633,76.439
3.8418,63.819,74.331
3.9191,61.567,75.017
4.1293,65.155,77.205
4.2083,62.971,76.063
4.1522,63.22,73.292
4.2296,60.545,74.016
4.45,64.741,76.72
4.529,63.391,76.268
4.4627,64.017,73.804
4.54,61.249,74.609
4.7707,64.973,77.361
4.8497,63.173,76.53
4.7731,63.413,73.405
4.8505,60.391,73.874
5.0913,64.468,76.987
5.1703,63.325,77.005
5.0836,64.145,74.212
5.1609,61.198,74.191
5.412,64.743,76.735
5.491,63.086,76.366
5.394,63.735,73.601
5.4713,60.965,73.9
5.7327,64.905,76.594
5.8117,63.473,76.269
5.7044,64.058,73.738
5.7818,61.038,74.196
6.0534,64.592,76.501
6.1324,62.941,76.724
6.0149,63.601,74.911
6.0922,60.861,74.357
6.374,64.562,76.341


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_445.csv <==
x,qOut,qIn
0.0395,63.299,76.225
0.11655,63.893,74.05
0.19389,61.25,74.998
0.28118,65.087,77.792
0.36018,63.236,76.827
0.42699,63.295,73.222
0.50433,60.095,73.402
0.60185,64.282,76.55
0.68085,63.419,76.523
0.73743,64.549,73.69
0.81477,61.675,73.624
0.92253,65.017,76.757
1.0015,63.139,77.35
1.0479,63.675,74.633
1.1252,60.807,74.22
1.2432,64.338,76.557
1.3222,62.582,76.211
1.3583,63.384,73.516
1.4356,61.049,74.012
1.5639,65.284,77.028
1.6429,63.753,76.706
1.6687,63.93,73.532
1.7461,60.82,73.777
1.8846,64.669,77.071
1.9636,63.216,76.858
1.9792,63.662,73.614
2.0565,60.62,74.05
2.2052,64.574,77.377
2.2842,63.341,76.861
2.2896,64.015,73.49
2.367,60.803,73.683
2.5259,64.401,76.232
2.6049,63.106,76.521
2.6001,64.181,74.882
2.6774,61.486,74.524
2.8466,64.854,76.138
2.9256,62.861,76.171
2.9105,63.409,73.867
2.9878,60.744,74.013
3.1673,64.787,76.905
3.2463,63.369,76.854
3.2209,64.026,74.14
3.2983,61.049,74.17
3.4879,64.502,76.327
3.5669,62.76,76.097
3.5314,63.56,74.063
3.6087,61.228,74.603
3.8086,65.211,76.981
3.8876,63.366,76.428
3.8418,63.438,73.773
3.9191,60.472,74.262
4.1293,64.693,77.192
4.2083,63.511,76.803
4.1522,64.021,73.507
4.2296,60.721,73.515
4.45,64.477,76.679
4.529,63.337,76.943
4.4627,64.335,74.084
4.54,61.33,73.809
4.7707,64.575,76.081
4.8497,62.781,75.994
4.7731,63.623,74.343
4.8505,61.177,75.142
5.0913,64.98,76.688
5.1703,63.12,75.905
5.0836,63.376,73.929
5.1609,60.324,74.342
5.412,64.438,76.878
5.491,63.403,76.984
5.394,64.387,74.644
5.4713,61.223,73.955
5.7327,64.355,75.325
5.8117,62.634,75.867
5.7044,63.837,74.846
5.7818,61.71,75.068
6.0534,65.338,76.85
6.1324,63.052,76.173
6.0149,63.198,73.574
6.0922,60.537,73.897
6.374,64.72,76.433


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_446.csv <==
x,qOut,qIn
0.0395,62.826,76.463
0.11655,64.155,74.579
0.19389,61.531,74.566
0.28118,64.997,76.381
0.36018,63.143,76.616
0.42699,63.785,74.758
0.50433,60.961,74.162
0.60185,64.536,75.964
0.68085,62.836,75.976
0.73743,63.767,74.033
0.81477,61.433,74.639
0.92253,65.232,76.829
1.0015,63.251,75.901
1.0479,63.475,73.564
1.1252,60.67,75.045
1.2432,64.686,77.496
1.3222,63.194,76.102
1.3583,63.747,73.507
1.4356,60.796,74.324
1.5639,64.589,76.065
1.6429,63.173,75.499
1.6687,63.994,74.309
1.7461,61.391,75.279
1.8846,65.08,77.242
1.9636,63.153,76.637
1.9792,63.344,74.019
2.0565,60.194,73.81
2.2052,64.136,76.186
2.2842,63.041,76.383
2.2896,64.306,74.284
2.367,61.815,74.327
2.5259,65.227,76.37
2.6049,63.087,76.263
2.6001,63.464,74.227
2.6774,60.927,74.576
2.8466,64.882,76.779
2.9256,63.105,76.205
2.9105,63.399,73.649
2.9878,60.625,74.277
3.1673,64.868,77.052
3.2463,63.597,76.828
3.2209,63.97,73.803
3.2983,60.696,73.219
3.4879,64.5,76.029
3.5669,63.314,76.81
3.5314,64.105,74.434
3.6087,61.051,74.273
3.8086,64.597,77.038
3.8876,63.049,77.359
3.8418,63.736,74.497
3.9191,60.594,73.435
4.1293,64.141,75.768
4.2083,62.813,76.543
4.1522,64.16,74.564
4.2296,61.885,74.452
4.45,65.364,76.341
4.529,63.12,76.095
4.4627,63.386,74.004
4.54,60.836,74.36
4.7707,64.933,76.745
4.8497,63.288,76.151
4.7731,63.595,73.616
4.8505,60.641,74.396
5.0913,64.686,77.289
5.1703,63.39,77.043
5.0836,63.969,73.924
5.1609,60.731,73.58
5.412,64.238,76.275
5.491,62.839,76.491
5.394,63.976,74.497
5.4713,61.648,74.752
5.7327,65.267,76.273
5.8117,63.139,75.549
5.7044,63.254,73.556
5.7818,60.544,74.234
6.0534,64.953,77.267
6.1324,63.733,77.415
6.0149,63.984,74.175
6.0922,60.357,73.419
6.374,63.906,75.995


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_447.csv <==
x,qOut,qIn
0.0395,62.37,76.228
0.11655,63.728,74.271
0.19389,61.779,74.291
0.28118,65.772,77.061
0.36018,63.684,76.813
0.42699,63.437,73.64
0.50433,60.293,73.809
0.60185,64.404,76.865
0.68085,63.193,76.78
0.73743,63.913,73.963
0.81477,61.015,74.103
0.92253,64.815,76.581
1.0015,63.345,76.609
1.0479,63.901,74.117
1.1252,60.821,73.811
1.2432,64.575,76.322
1.3222,63.236,77.057
1.3583,64.081,74.733
1.4356,61.085,73.64
1.5639,64.488,75.891
1.6429,62.812,76.589
1.6687,63.751,74.354
1.7461,61.302,73.939
1.8846,64.996,76.396
1.9636,63.062,76.895
1.9792,63.451,74.26
2.0565,60.885,73.918
2.2052,64.909,76.873
2.2842,63.213,76.619
2.2896,63.418,73.159
2.367,60.548,73.748
2.5259,64.889,77.575
2.6049,63.763,77.631
2.6001,64.063,73.985
2.6774,60.49,73.231
2.8466,64.114,76.401
2.9256,63.034,77.208
2.9105,64.163,74.106
2.9878,61.333,73.115
3.1673,64.929,76.005
3.2463,63.366,76.579
3.2209,64.04,74.095
3.2983,61.061,74.316
3.4879,64.553,77
3.5669,62.863,77.037
3.5314,63.582,74.683
3.6087,60.68,74.336
3.8086,64.288,75.943
3.8876,62.772,75.893
3.8418,63.849,74.256
3.9191,61.504,74.408
4.1293,65.354,76.415
4.2083,63.497,76.393
4.1522,63.774,74.27
4.2296,60.902,74.481
4.45,64.678,76.553
4.529,62.994,76.159
4.4627,63.504,73.997
4.54,60.77,74.435
4.7707,64.856,76.938
4.8497,63.472,76.668
4.7731,63.955,73.747
4.8505,60.752,73.706
5.0913,64.438,76.375
5.1703,63.129,76.487
5.0836,64.137,74.293
5.1609,61.413,74.145
5.412,64.773,76.367
5.491,62.782,76.547
5.394,63.369,74.407
5.4713,60.957,74.682
5.7327,64.982,76.706
5.8117,63.231,75.724
5.7044,63.429,73.068
5.7818,60.486,74.074
6.0534,64.826,77.62
6.1324,63.798,77.955
6.0149,64.309,74.698
6.0922,60.705,73.191
6.374,63.83,75.341


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_448.csv <==
x,qOut,qIn
0.0395,62.996,76.62
0.11655,63.806,74.804
0.19389,60.952,74.435
0.28118,64.464,76.082
0.36018,62.805,76.276
0.42699,63.844,74.794
0.50433,61.435,74.435
0.60185,65.011,75.732
0.68085,62.97,75.717
0.73743,63.486,74.148
0.81477,61.217,74.906
0.92253,65.304,77.207
1.0015,63.355,76.315
1.0479,63.241,73.354
1.1252,60.174,73.898
1.2432,64.502,77.003
1.3222,63.511,76.956
1.3583,64.204,74.231
1.4356,60.983,74.268
1.5639,64.523,76.581
1.6429,63.103,76.717
1.6687,63.982,74.346
1.7461,61.085,73.331
1.8846,64.693,75.429
1.9636,63.167,76.514
1.9792,64.06,74.596
2.0565,61.495,74.119
2.2052,64.972,76.782
2.2842,62.843,76.973
2.2896,63.089,74.037
2.367,60.338,74.046
2.5259,64.546,76.954
2.6049,63.3,76.88
2.6001,63.968,73.586
2.6774,60.981,73.167
2.8466,64.803,76.559
2.9256,63.452,77.137
2.9105,64.13,74.299
2.9878,61.147,74.218
3.1673,64.646,76.906
3.2463,62.923,76.542
3.2209,63.498,73.644
3.2983,60.655,73.844
3.4879,64.694,76.54
3.5669,63.468,76.665
3.5314,64.205,74.342
3.6087,61.113,74.399
3.8086,64.596,76.487
3.8876,63.01,76.383
3.8418,63.817,74.14
3.9191,60.955,73.801
4.1293,64.576,75.919
4.2083,63.021,76.638
4.1522,63.934,75.172
4.2296,61.442,74.69
4.45,64.95,76.153
4.529,62.814,75.638
4.4627,63.081,73.209
4.54,60.477,74.23
4.7707,64.992,77.616
4.8497,63.874,77.583
4.7731,64.208,74.561
4.8505,60.59,73.715
5.0913,63.892,75.627
5.1703,62.546,76.203
5.0836,63.816,74.533
5.1609,61.621,74.113
5.412,65.571,76.143
5.491,63.703,76.504
5.394,63.696,74.249
5.4713,60.57,74.104
5.7327,64.544,76.675
5.8117,63.222,76.97
5.7044,63.802,74.291
5.7818,60.619,73.579
6.0534,64.358,75.899
6.1324,63.159,76.585
6.0149,64.189,74.746
6.0922,61.283,74.249
6.374,64.7,76.08


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_449.csv <==
x,qOut,qIn
0.0395,63.686,77.277
0.11655,64.327,73.681
0.19389,60.914,73.86
0.28118,64.228,76.829
0.36018,62.763,76.829
0.42699,63.765,74.748
0.50433,61.091,74.547
0.60185,64.73,76.183
0.68085,63.041,76.008
0.73743,63.729,73.701
0.81477,61.071,73.8
0.92253,65.065,76.486
1.0015,63.578,76.79
1.0479,64.054,74.517
1.1252,61.007,74.315
1.2432,64.484,76.381
1.3222,62.734,76.262
1.3583,63.36,74.16
1.4356,60.701,74.512
1.5639,64.854,77.063
1.6429,63.545,76.913
1.6687,64.096,73.713
1.7461,60.812,73.123
1.8846,64.348,76.188
1.9636,63.008,76.747
1.9792,64.178,74.627
2.0565,61.721,74.945
2.2052,65.005,76.804
2.2842,62.672,75.768
2.2896,62.98,73.262
2.367,60.53,74.283
2.5259,65.012,76.986
2.6049,63.754,76.458
2.6001,64.106,73.584
2.6774,60.841,73.859
2.8466,64.54,76.998
2.9256,63.17,76.861
2.9105,63.882,73.954
2.9878,60.846,73.972
3.1673,64.386,76.612
3.2463,62.846,76.939
3.2209,63.768,74.651
3.2983,61.29,74.414
3.4879,64.998,76.379
3.5669,63.085,75.832
3.5314,63.423,73.296
3.6087,60.845,74.151
3.8086,65.214,77.454
3.8876,63.848,77.382
3.8418,63.938,74.077
3.9191,60.448,73.373
4.1293,64.137,76.069
4.2083,62.943,76.593
4.1522,63.908,74.101
4.2296,61.263,73.758
4.45,65.138,76.627
4.529,63.549,77.444
4.4627,63.788,74.686
4.54,60.468,73.569
4.7707,64.209,76.179
4.8497,63.003,76.971
4.7731,64.009,74.151
4.8505,61.107,73.212
5.0913,64.769,75.991
5.1703,63.339,76.993
5.0836,64.216,74.916
5.1609,61.279,74.375
5.412,64.477,76.138
5.491,62.522,76.454
5.394,63.38,74.428
5.4713,61.03,73.941
5.7327,64.971,76.244
5.8117,63.234,76.607
5.7044,63.693,74.209
5.7818,61.12,74.331
6.0534,65.108,77.111
6.1324,63.343,76.595
6.0149,63.416,72.946
6.0922,60.342,73.144
6.374,64.642,77.196


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_450.csv <==
x,qOut,qIn
0.0395,62.512,75.871
0.11655,62.959,74.174
0.19389,60.625,74.77
0.28118,65.006,77.28
0.36018,63.573,76.693
0.42699,63.899,73.462
0.50433,60.631,73.525
0.60185,64.401,76.431
0.68085,63.187,76.563
0.73743,64.236,74.391
0.81477,61.568,74.556
0.92253,64.935,76.736
1.0015,62.859,76.405
1.0479,63.306,73.732
1.1252,60.733,74.142
1.2432,64.829,76.989
1.3222,63.315,76.562
1.3583,63.794,73.79
1.4356,61.021,74.22
1.5639,64.951,76.934
1.6429,63.36,76.434
1.6687,63.618,73.379
1.7461,60.606,73.883
1.8846,64.772,77.068
1.9636,63.636,76.942
1.9792,64.091,74.024
2.0565,60.608,73.504
2.2052,64.2,76.08
2.2842,63.066,77.133
2.2896,64.17,74.942
2.367,61.217,73.723
2.5259,64.536,75.842
2.6049,62.834,76.718
2.6001,63.765,74.473
2.6774,61.179,74.165
2.8466,64.842,76.525
2.9256,63.063,76.3
2.9105,63.697,74.15
2.9878,61.019,74.746
3.1673,64.79,76.719
3.2463,63.078,76.281
3.2209,63.65,74.251
3.2983,60.959,74.453
3.4879,64.892,76.304
3.5669,63.332,75.653
3.5314,63.83,73.318
3.6087,60.972,74.18
3.8086,64.922,77.165
3.8876,63.469,77.303
3.8418,63.89,74.778
3.9191,60.606,74.04
4.1293,64.023,75.766
4.2083,62.526,75.726
4.1522,63.626,73.839
4.2296,61.333,74.665
4.45,65.381,77.307
4.529,63.683,76.955
4.4627,63.857,74.298
4.54,60.572,74.358
4.7707,64.143,76.355
4.8497,62.694,75.659
4.7731,63.813,73.72
4.8505,61.541,74.624
5.0913,65.42,76.423
5.1703,63.519,75.83
5.0836,63.68,74.229
5.1609,60.861,74.944
5.412,64.759,76.837
5.491,63.062,76.153
5.394,63.333,73.95
5.4713,60.301,74.506
5.7327,64.516,76.862
5.8117,63.543,76.697
5.7044,64.389,74.135
5.7818,61.043,73.413
6.0534,64.351,75.519
6.1324,62.95,76.475
6.0149,64.23,75.21
6.0922,61.761,74.733
6.374,64.898,75.954


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_451.csv <==
x,qOut,qIn
0.0395,63.476,75.982
0.11655,63.568,73.878
0.19389,60.709,74.522
0.28118,64.683,76.657
0.36018,63.137,75.974
0.42699,63.676,73.725
0.50433,60.927,74.449
0.60185,64.882,77.171
0.68085,63.342,76.71
0.73743,63.768,73.518
0.81477,60.722,73.682
0.92253,64.471,76.527
1.0015,63.046,76.402
1.0479,63.866,74.187
1.1252,61.284,74.923
1.2432,64.998,77.429
1.3222,63.1,76.473
1.3583,63.316,73.432
1.4356,60.36,74.015
1.5639,64.572,76.851
1.6429,63.518,76.294
1.6687,64.338,73.516
1.7461,61.299,74.049
1.8846,64.874,76.451
1.9636,63.321,76.566
1.9792,63.946,74.626
2.0565,60.847,74.366
2.2052,64.295,76.655
2.2842,62.701,76.817
2.2896,63.685,74.409
2.367,61.103,74.168
2.5259,64.754,76.008
2.6049,63,75.783
2.6001,63.745,74.012
2.6774,61.426,74.85
2.8466,65.391,77.31
2.9256,63.432,76.182
2.9105,63.408,72.986
2.9878,60.32,73.83
3.1673,64.431,76.839
3.2463,63.273,76.766
3.2209,64.09,74.571
3.2983,61.271,74.505
3.4879,64.745,76.282
3.5669,62.854,76.192
3.5314,63.277,74.037
3.6087,60.641,74.081
3.8086,65.017,77.003
3.8876,63.822,77.22
3.8418,64.132,73.606
3.9191,60.56,72.882
4.1293,64.185,76.387
4.2083,63.116,77.347
4.1522,64.312,74.904
4.2296,61.472,74.253
4.45,64.59,76.169
4.529,62.553,76.44
4.4627,63.318,74.277
4.54,61.016,73.98
4.7707,65.17,76.446
4.8497,63.554,76.378
4.7731,63.81,73.543
4.8505,60.855,74.017
5.0913,64.871,77.466
5.1703,63.461,77.23
5.0836,63.782,73.746
5.1609,60.417,73.535
5.412,64.163,76.219
5.491,63.055,76.278
5.394,64.173,73.974
5.4713,61.364,74.26
5.7327,64.875,76.962
5.8117,63.175,77.035
5.7044,63.85,74.671
5.7818,60.848,74.462
6.0534,64.209,75.909
6.1324,62.504,75.455
6.0149,63.643,74.153
6.0922,61.552,75.048
6.374,65.488,76.766


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_452.csv <==
x,qOut,qIn
0.0395,63.046,76.99
0.11655,63.84,74.109
0.19389,61.033,73.439
0.28118,64.857,76.261
0.36018,63.372,76.76
0.42699,63.943,73.737
0.50433,61.079,73.794
0.60185,64.908,77.474
0.68085,63.346,77.387
0.73743,63.729,73.74
0.81477,60.495,73.644
0.92253,64.197,76.452
1.0015,62.947,76.302
1.0479,64.052,73.899
1.1252,61.434,74.235
1.2432,65.057,76.742
1.3222,63.257,76.7
1.3583,63.769,74.366
1.4356,60.911,74.215
1.5639,64.506,76.158
1.6429,62.77,76.262
1.6687,63.524,74.152
1.7461,61.195,74.088
1.8846,65.25,76.73
1.9636,63.455,76.593
1.9792,63.482,73.52
2.0565,60.48,73.904
2.2052,64.698,77.484
2.2842,63.504,77.477
2.2896,63.917,73.726
2.367,60.519,73.202
2.5259,64.21,76.479
2.6049,63.09,76.987
2.6001,64.201,74.201
2.6774,61.452,73.58
2.8466,64.969,76.156
2.9256,63.202,76.44
2.9105,63.735,74.02
2.9878,60.878,74.496
3.1673,64.665,77.262
3.2463,63.112,77.082
3.2209,63.7,74.344
3.2983,60.618,73.954
3.4879,64.263,75.93
3.5669,62.902,75.97
3.5314,64.028,74.367
3.6087,61.577,74.656
3.8086,65.321,76.434
3.8876,63.461,76.115
3.8418,63.78,73.864
3.9191,60.702,73.905
4.1293,64.389,76.395
4.2083,62.921,76.745
4.1522,63.909,74.948
4.2296,61.35,75.03
4.45,64.7,76.263
4.529,62.535,75.515
4.4627,63.058,73.713
4.54,60.864,74.558
4.7707,65.37,77.082
4.8497,63.881,76.624
4.7731,63.845,73.885
4.8505,60.531,74.184
5.0913,64.554,77.023
5.1703,63.415,76.808
5.0836,64.023,73.364
5.1609,60.731,72.943
5.412,64.455,76.466
5.491,63.325,77.436
5.394,64.385,74.95
5.4713,61.447,74.159
5.7327,64.463,75.916
5.8117,62.369,75.939
5.7044,63.152,73.735
5.7818,60.98,74.06
6.0534,65.306,77.224
6.1324,63.72,77.014
6.0149,63.778,73.748
6.0922,60.499,74.043
6.374,64.333,76.96


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_453.csv <==
x,qOut,qIn
0.0395,63.059,76.823
0.11655,63.715,74.119
0.19389,61.077,74.371
0.28118,64.855,76.582
0.36018,63.085,75.741
0.42699,63.457,73.324
0.50433,60.767,74.506
0.60185,65.081,77.491
0.68085,63.794,77.309
0.73743,63.988,74.058
0.81477,60.313,73.155
0.92253,63.857,76.221
1.0015,62.803,76.915
1.0479,64.257,74.213
1.1252,61.781,74.057
1.2432,65.082,76.509
1.3222,62.929,76.315
1.3583,63.472,74.433
1.4356,61.103,75.219
1.5639,65.015,76.922
1.6429,63.078,75.631
1.6687,63.305,72.779
1.7461,60.573,73.55
1.8846,64.981,76.752
1.9636,63.848,76.811
1.9792,64.243,74.298
2.0565,60.908,74.409
2.2052,64.345,76.885
2.2842,62.765,76.883
2.2896,63.425,74.068
2.367,60.485,73.799
2.5259,64.468,76.95
2.6049,63.346,77.003
2.6001,64.37,73.784
2.6774,61.418,73.706
2.8466,64.737,76.268
2.9256,62.965,76.162
2.9105,63.884,74.154
2.9878,61.523,74.846
3.1673,65.101,76.996
3.2463,62.9,75.782
3.2209,63.106,73.284
3.2983,60.497,74.745
3.4879,64.822,77.457
3.5669,63.485,76.569
3.5314,63.909,73.683
3.6087,60.772,73.864
3.8086,64.519,76.342
3.8876,63.149,76.357
3.8418,63.948,74.193
3.9191,61.261,74.428
4.1293,64.998,77.06
4.2083,63.229,77.031
4.1522,63.528,74.04
4.2296,60.554,73.401
4.45,64.521,76.075
4.529,63.226,76.659
4.4627,63.947,74.198
4.54,61.214,74.091
4.7707,65.126,77.082
4.8497,63.532,77.338
4.7731,63.674,73.828
4.8505,60.205,72.799
5.0913,64.083,76.14
5.1703,63.182,77.371
5.0836,64.436,74.79
5.1609,61.522,73.764
5.412,64.68,76.066
5.491,62.778,76.687
5.394,63.594,74.331
5.4713,61.026,74.125
5.7327,64.826,76.363
5.8117,63.156,76.379
5.7044,63.79,74.239
5.7818,61.025,74.197
6.0534,64.784,76.495
6.1324,63.135,76.546
6.0149,63.739,73.924
6.0922,60.936,73.93
6.374,64.682,76.871


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_454.csv <==
x,qOut,qIn
0.0395,63.398,76.885
0.11655,63.615,74.348
0.19389,60.465,74.287
0.28118,64.399,76.985
0.36018,63.173,76.891
0.42699,63.939,73.641
0.50433,60.786,72.89
0.60185,64.429,76.109
0.68085,63.181,77.437
0.73743,64.359,75.311
0.81477,61.77,74.713
0.92253,64.837,76.411
1.0015,62.426,75.507
1.0479,62.852,72.93
1.1252,60.566,74.196
1.2432,65.251,77.51
1.3222,64.091,77.127
1.3583,64.29,74.015
1.4356,60.729,73.825
1.5639,64.18,76.264
1.6429,62.805,76.432
1.6687,63.736,74.027
1.7461,61.181,73.728
1.8846,65.144,76.657
1.9636,63.563,76.919
1.9792,63.783,73.914
2.0565,60.553,74.098
2.2052,64.406,77.02
2.2842,63.176,76.869
2.2896,63.954,74.088
2.367,60.769,73.838
2.5259,64.349,76.168
2.6049,63.073,76.547
2.6001,64.268,74.632
2.6774,61.523,74.396
2.8466,64.77,76.121
2.9256,62.794,75.876
2.9105,63.641,74.224
2.9878,61.258,74.879
3.1673,64.956,76.43
3.2463,62.963,75.648
3.2209,63.413,74.192
3.2983,60.93,75.186
3.4879,64.989,76.995
3.5669,63.269,76.04
3.5314,63.506,73.572
3.6087,60.498,74.272
3.8086,64.606,77.009
3.8876,63.447,76.796
3.8418,64.243,74.053
3.9191,61.204,73.876
4.1293,64.604,76.339
4.2083,62.902,76.271
4.1522,63.744,73.796
4.2296,61.34,74.33
4.45,65.15,76.994
4.529,63.214,75.953
4.4627,63.368,73.208
4.54,60.529,74.806
4.7707,64.71,77.727
4.8497,63.387,76.838
4.7731,63.807,74.001
4.8505,60.503,74.019
5.0913,64.208,76.267
5.1703,63.027,76.146
5.0836,64.185,73.942
5.1609,61.562,74.102
5.412,65.16,76.299
5.491,63.351,76.449
5.394,63.846,74.605
5.4713,60.967,74.711
5.7327,64.497,76.581
5.8117,62.685,76.225
5.7044,63.387,74.11
5.7818,60.88,74.326
6.0534,64.923,76.409
6.1324,63.378,76.035
6.0149,63.863,73.749
6.0922,61.102,74.045
6.374,65.023,76.658


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_455.csv <==
x,qOut,qIn
0.0395,63.242,76.625
0.11655,64.063,73.959
0.19389,61.151,74.128
0.28118,64.743,76.462
0.36018,63.148,76.532
0.42699,63.951,74.648
0.50433,61.208,74.565
0.60185,64.731,76.282
0.68085,62.884,75.721
0.73743,63.547,73.688
0.81477,60.983,74.542
0.92253,64.986,76.921
1.0015,63.411,76.39
1.0479,63.896,73.911
1.1252,60.906,74.138
1.2432,64.478,76.327
1.3222,62.816,75.984
1.3583,63.599,74.173
1.4356,61.208,75.064
1.5639,65.098,77.161
1.6429,63.193,76.278
1.6687,63.295,73.49
1.7461,60.329,74.018
1.8846,64.594,77.105
1.9636,63.53,76.674
1.9792,64.24,73.722
2.0565,61.11,74.073
2.2052,64.679,76.574
2.2842,63.195,76.406
2.2896,63.925,74.239
2.367,61.012,74.531
2.5259,64.673,76.448
2.6049,63.12,76.252
2.6001,63.819,74.394
2.6774,60.888,74.226
2.8466,64.6,76.085
2.9256,63.146,76.27
2.9105,64.019,74.561
2.9878,61.183,74.552
3.1673,64.649,76.322
3.2463,62.87,76.53
3.2209,63.69,74.736
3.2983,61.175,74.267
3.4879,64.826,75.748
3.5669,62.912,75.703
3.5314,63.457,73.849
3.6087,61.206,74.463
3.8086,65.43,77.327
3.8876,63.592,76.814
3.8418,63.311,73.461
3.9191,59.94,73.974
4.1293,64.195,77.379
4.2083,63.375,77.271
4.1522,64.32,74.123
4.2296,61.058,73.369
4.45,64.426,75.517
4.529,63.03,76.212
4.4627,64.217,74.498
4.54,61.692,74.166
4.7707,65.077,76.635
4.8497,62.952,77.156
4.7731,63.345,74.807
4.8505,60.664,74.403
5.0913,64.523,76.073
5.1703,62.882,75.689
5.0836,63.482,73.778
5.1609,60.921,74.488
5.412,65.303,77.198
5.491,64.048,77.217
5.394,64.187,74.17
5.4713,60.411,73.11
5.7327,63.884,75.352
5.8117,62.823,76.534
5.7044,64.223,75.183
5.7818,61.726,74.433
6.0534,65.058,76.093
6.1324,62.918,76.714
6.0149,63.302,74.56
6.0922,60.532,73.95
6.374,64.573,76.502


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_456.csv <==
x,qOut,qIn
0.0395,62.209,75.933
0.11655,63.348,74.137
0.19389,61.168,74.884
0.28118,65.086,76.736
0.36018,63.267,76.17
0.42699,63.631,74.294
0.50433,60.81,74.767
0.60185,64.725,76.746
0.68085,63.192,75.995
0.73743,63.762,73.71
0.81477,60.89,74.495
0.92253,64.828,76.76
1.0015,63.451,76.482
1.0479,64.122,74.163
1.1252,61.092,74.092
1.2432,64.553,76.331
1.3222,62.874,76.164
1.3583,63.705,74.357
1.4356,61.241,74.929
1.5639,65.028,76.634
1.6429,63.144,75.798
1.6687,63.427,73.388
1.7461,60.592,74.031
1.8846,64.781,76.809
1.9636,63.546,76.86
1.9792,64.122,74.267
2.0565,60.903,74.067
2.2052,64.297,76.759
2.2842,62.7,76.845
2.2896,63.638,74.273
2.367,61.157,74.347
2.5259,64.956,76.417
2.6049,63.192,75.566
2.6001,63.651,73.113
2.6774,61.039,74.492
2.8466,65.202,77.687
2.9256,63.674,76.9
2.9105,63.805,73.805
2.9878,60.36,73.982
3.1673,63.97,76.208
3.2463,62.715,76.298
3.2209,63.902,74.698
3.2983,61.544,74.617
3.4879,65.26,76.387
3.5669,63.287,76.194
3.5314,63.491,73.704
3.6087,60.652,73.857
3.8086,64.797,76.883
3.8876,63.478,76.923
3.8418,64.006,74.074
3.9191,60.866,74.002
4.1293,64.454,76.503
4.2083,62.959,76.6
4.1522,63.771,74.206
4.2296,61.016,74.15
4.45,64.789,76.628
4.529,63.224,76.709
4.4627,63.889,73.948
4.54,61.015,73.8
4.7707,64.651,76.757
4.8497,63.009,76.757
4.7731,63.793,74.162
4.8505,61.278,74.502
5.0913,64.954,76.553
5.1703,62.983,75.783
5.0836,63.311,73.193
5.1609,60.86,73.806
5.412,65.238,77.274
5.491,63.735,77.553
5.394,63.628,74.224
5.4713,60.23,73.927
5.7327,64.254,77.211
5.8117,63.214,77.025
5.7044,63.93,73.009
5.7818,60.654,72.614
6.0534,64.571,76.419
6.1324,63.705,77.505
6.0149,64.829,74.765
6.0922,61.51,73.981
6.374,64.202,76.045


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_457.csv <==
x,qOut,qIn
0.0395,63.429,77.879
0.11655,64.151,74.866
0.19389,60.778,73.698
0.28118,63.933,75.844
0.36018,62.365,76.026
0.42699,63.643,73.785
0.50433,61.556,74.203
0.60185,65.539,76.937
0.68085,63.632,76.613
0.73743,63.731,74.119
0.81477,60.816,74.751
0.92253,64.611,76.879
1.0015,62.899,75.764
1.0479,63.357,73.302
1.1252,60.693,74.24
1.2432,65.02,77.127
1.3222,63.794,76.94
1.3583,64.145,73.959
1.4356,60.726,73.81
1.5639,64.251,76.371
1.6429,62.903,76.8
1.6687,63.899,74.57
1.7461,61.273,73.818
1.8846,64.916,76.18
1.9636,63.125,76.592
1.9792,63.582,73.901
2.0565,60.901,73.938
2.2052,64.976,77.004
2.2842,63.478,76.643
2.2896,63.732,73.489
2.367,60.436,73.952
2.5259,64.344,77.048
2.6049,63.28,77.387
2.6001,64.212,74.695
2.6774,61.009,73.766
2.8466,64.256,75.763
2.9256,62.697,75.903
2.9105,63.902,74.065
2.9878,61.546,74.684
3.1673,65.254,76.687
3.2463,63.337,76.019
3.2209,63.735,74.132
3.2983,60.817,74.836
3.4879,64.424,76.405
3.5669,62.733,75.914
3.5314,63.603,74.717
3.6087,61.212,75.331
3.8086,65.009,76.629
3.8876,63.089,75.694
3.8418,63.446,73.611
3.9191,60.815,74.405
4.1293,65.037,76.678
4.2083,63.63,76.015
4.1522,64.008,73.733
4.2296,60.979,74.527
4.45,64.771,77.029
4.529,63.24,76.457
4.4627,63.678,73.792
4.54,60.556,73.824
4.7707,64.359,76.238
4.8497,63.101,76.722
4.7731,64.036,74.844
4.8505,61.255,74.565
5.0913,64.765,76.452
5.1703,62.954,76.223
5.0836,63.543,73.706
5.1609,60.764,73.818
5.412,64.738,76.702
5.491,63.379,76.97
5.394,64.163,74.596
5.4713,61.311,74.547
5.7327,64.639,76.41
5.8117,62.647,75.931
5.7044,63.249,73.835
5.7818,60.924,74.505
6.0534,65.293,76.822
6.1324,63.821,76.088
6.0149,63.89,73.17
6.0922,60.536,73.649
6.374,64.511,77.216


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_458.csv <==
x,qOut,qIn
0.0395,63.803,76.493
0.11655,63.865,73.628
0.19389,60.679,74.092
0.28118,64.662,77.495
0.36018,63.375,77.227
0.42699,63.849,73.592
0.50433,60.42,73.281
0.60185,64.009,76.26
0.68085,62.89,76.803
0.73743,64.257,74.883
0.81477,61.775,74.637
0.92253,65.028,76.105
1.0015,62.79,75.836
1.0479,63.226,73.991
1.1252,60.791,74.62
1.2432,65.09,77.029
1.3222,63.635,76.406
1.3583,63.924,73.536
1.4356,60.619,73.666
1.5639,64.39,76.377
1.6429,63.192,76.486
1.6687,64.189,74.431
1.7461,61.295,74.78
1.8846,64.557,76.585
1.9636,62.646,76.555
1.9792,63.442,74.746
2.0565,61.008,74.314
2.2052,64.849,76.009
2.2842,63.067,75.766
2.2896,63.597,73.653
2.367,61.216,74.602
2.5259,65.43,77.535
2.6049,63.698,76.914
2.6001,63.538,73.621
2.6774,60.215,73.372
2.8466,64.288,76.115
2.9256,63.25,76.765
2.9105,64.063,74.295
2.9878,61.192,73.802
3.1673,64.982,76.928
3.2463,63.446,77.528
3.2209,63.749,74.142
3.2983,60.332,73.013
3.4879,64.06,75.925
3.5669,63.017,77.195
3.5314,64.282,74.992
3.6087,61.55,73.776
3.8086,64.86,75.937
3.8876,62.93,76.801
3.8418,63.582,74.717
3.9191,60.946,74.23
4.1293,64.815,76.387
4.2083,63.203,76.721
4.1522,63.795,74.06
4.2296,60.938,73.307
4.45,64.777,75.967
4.529,63.314,76.625
4.4627,63.983,74.395
4.54,61.182,74.415
4.7707,64.812,76.882
4.8497,63.01,76.768
4.7731,63.368,73.834
4.8505,60.341,73.616
5.0913,64.377,76.595
5.1703,63.29,76.985
5.0836,64.281,74.47
5.1609,61.341,74.023
5.412,64.718,75.982
5.491,62.97,75.952
5.394,63.745,74.047
5.4713,61.106,74.406
5.7327,64.89,76.604
5.8117,63.204,77.057
5.7044,63.732,75.141
5.7818,60.817,74.156
6.0534,64.388,75.997
6.1324,62.695,76.433
6.0149,63.506,74.009
6.0922,61.188,73.824
6.374,65.4,76.558


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_459.csv <==
x,qOut,qIn
0.0395,62.576,76.429
0.11655,63.437,75.455
0.19389,61.243,75.437
0.28118,65.095,76.061
0.36018,63.031,75.39
0.42699,63.105,73.395
0.50433,60.404,73.71
0.60185,65.159,76.879
0.68085,64.303,77.397
0.73743,64.524,74.359
0.81477,60.599,73.402
0.92253,63.919,75.915
1.0015,62.8,77.166
1.0479,64.002,75.155
1.1252,61.158,74.057
1.2432,64.637,76.085
1.3222,63.031,76.67
1.3583,63.902,74.551
1.4356,61.101,73.872
1.5639,64.728,75.719
1.6429,63.136,76.179
1.6687,64.048,74.598
1.7461,61.439,74.639
1.8846,64.9,76.351
1.9636,62.859,76.135
1.9792,63.377,74.205
2.0565,60.779,74.598
2.2052,64.718,76.735
2.2842,63.101,76.158
2.2896,63.716,73.916
2.367,61.047,74.273
2.5259,64.904,76.216
2.6049,63.233,76.198
2.6001,63.666,74.339
2.6774,60.963,74.635
2.8466,64.957,77.322
2.9256,63.334,76.871
2.9105,63.535,73.258
2.9878,60.291,73.124
3.1673,64.319,76.353
3.2463,63.357,76.875
3.2209,64.43,74.7
3.2983,61.551,74.582
3.4879,64.792,76.647
3.5669,62.803,76.828
3.5314,63.365,74.247
3.6087,60.672,73.469
3.8086,64.701,76.074
3.8876,63.342,76.577
3.8418,64.078,74.004
3.9191,61.354,74.029
4.1293,65.107,77.076
4.2083,63.343,76.949
4.1522,63.554,73.652
4.2296,60.381,73.482
4.45,64.3,76.506
4.529,63.144,76.915
4.4627,64.088,74.5
4.54,61.225,74.163
4.7707,64.735,76.338
4.8497,63.02,76.565
4.7731,63.655,74.221
4.8505,60.851,74.016
5.0913,64.726,76.562
5.1703,63.284,76.909
5.0836,63.986,74.39
5.1609,61.069,73.854
5.412,64.659,76.108
5.491,63.023,76.36
5.394,63.733,74.154
5.4713,61.098,74.367
5.7327,65.002,76.915
5.8117,63.374,76.364
5.7044,63.72,73.582
5.7818,60.528,73.987
6.0534,64.368,76.399
6.1324,63.191,76.439
6.0149,64.236,74.425
6.0922,61.33,74.303
6.374,64.513,76.084


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_460.csv <==
x,qOut,qIn
0.0395,63.259,76.7
0.11655,63.967,74.518
0.19389,61.155,74.225
0.28118,64.776,76.439
0.36018,63.034,76.351
0.42699,63.573,73.984
0.50433,60.741,74.23
0.60185,64.682,76.713
0.68085,63.299,76.499
0.73743,64.016,74.119
0.81477,60.998,74.093
0.92253,64.512,76.107
1.0015,62.921,76.415
1.0479,63.853,74.635
1.1252,61.331,74.416
1.2432,64.893,76.44
1.3222,62.883,76.252
1.3583,63.341,73.8
1.4356,60.87,74.397
1.5639,65.011,77.097
1.6429,63.388,76.44
1.6687,63.629,73.621
1.7461,60.716,74.07
1.8846,64.79,76.967
1.9636,63.426,76.897
1.9792,63.799,74.01
2.0565,60.698,73.897
2.2052,64.671,76.682
2.2842,63.46,76.952
2.2896,64.023,73.784
2.367,60.742,72.89
2.5259,64.527,76.082
2.6049,63.429,77.158
2.6001,64.343,74.824
2.6774,61.097,74.219
2.8466,64.224,76.463
2.9256,62.539,77.111
2.9105,63.624,74.799
2.9878,61.087,73.602
3.1673,64.714,75.276
3.2463,62.979,75.606
3.2209,63.772,74.266
3.2983,61.523,75.439
3.4879,65.496,77.831
3.5669,63.443,76.875
3.5314,63.205,73.478
3.6087,59.735,73.175
3.8086,63.801,76.02
3.8876,63.03,76.904
3.8418,64.627,74.861
3.9191,62.215,74.106
4.1293,65.33,75.94
4.2083,62.903,75.984
4.1522,63.263,73.895
4.2296,60.866,74.51
4.45,65.024,77.066
4.529,63.346,76.67
4.4627,63.559,74.052
4.54,60.452,74.085
4.7707,64.422,76.731
4.8497,63.217,76.668
4.7731,64.016,73.936
4.8505,61.021,74.043
5.0913,64.734,76.382
5.1703,63.344,76.273
5.0836,64.139,74.188
5.1609,61.144,74.203
5.412,64.611,76.004
5.491,62.971,76.224
5.394,63.796,74.921
5.4713,61.088,74.873
5.7327,64.638,76.155
5.8117,62.812,76.034
5.7044,63.443,74.679
5.7818,60.806,74.773
6.0534,64.825,76.15
6.1324,63.368,76.344
6.0149,63.975,74.562
6.0922,61.029,73.795
6.374,64.764,75.979


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_461.csv <==
x,qOut,qIn
0.0395,62.855,76.165
0.11655,63.67,74.157
0.19389,61.169,74.265
0.28118,65.084,76.087
0.36018,63.402,75.635
0.42699,63.827,73.79
0.50433,61.127,74.856
0.60185,65.071,77.405
0.68085,63.354,76.745
0.73743,63.471,73.847
0.81477,60.125,73.817
0.92253,64.006,76.475
1.0015,62.984,76.847
1.0479,64.288,74.716
1.1252,61.677,74.144
1.2432,65.003,75.808
1.3222,62.963,75.874
1.3583,63.591,73.833
1.4356,61.212,74.264
1.5639,65.167,77.108
1.6429,63.293,76.763
1.6687,63.473,73.901
1.7461,60.533,74.315
1.8846,64.447,76.875
1.9636,62.986,76.42
1.9792,63.672,73.627
2.0565,61.011,73.842
2.2052,65.005,76.935
2.2842,63.484,76.892
2.2896,63.849,73.876
2.367,60.898,74.093
2.5259,64.766,76.711
2.6049,63.263,76.379
2.6001,63.638,73.7
2.6774,60.567,73.829
2.8466,64.689,77.121
2.9256,63.637,77.743
2.9105,64.26,74.212
2.9878,60.674,72.822
3.1673,63.932,75.934
3.2463,62.669,76.802
3.2209,64.128,74.716
3.2983,61.781,74.954
3.4879,65.13,76.627
3.5669,62.901,75.662
3.5314,63.315,73.481
3.6087,60.744,74.427
3.8086,64.9,76.383
3.8876,63.469,75.828
3.8418,64.039,74.425
3.9191,61.116,75.067
4.1293,64.707,76.817
4.2083,62.952,76.302
4.1522,63.458,74.008
4.2296,60.514,74.143
4.45,64.42,76.243
4.529,63.165,76.42
4.4627,64.191,74.698
4.54,61.546,74.588
4.7707,64.965,76.328
4.8497,62.926,76.114
4.7731,63.389,74.186
4.8505,60.883,74.532
5.0913,65.039,76.433
5.1703,63.488,75.959
5.0836,63.751,73.477
5.1609,60.675,73.917
5.412,64.728,77.141
5.491,63.53,77.428
5.394,64.072,74.495
5.4713,60.627,73.74
5.7327,63.96,75.818
5.8117,62.591,76.014
5.7044,63.876,74.294
5.7818,61.526,74.652
6.0534,65.229,76.576
6.1324,63.317,76.358
6.0149,63.68,74.588
6.0922,60.782,74.841
6.374,64.488,76.508


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_462.csv <==
x,qOut,qIn
0.0395,62.656,76.178
0.11655,63.748,74.38
0.19389,61.33,74.674
0.28118,65.331,76.67
0.36018,63.701,76.187
0.42699,63.919,73.57
0.50433,60.625,73.686
0.60185,64.433,76.324
0.68085,63.247,76.832
0.73743,64.256,74.889
0.81477,61.304,74.478
0.92253,64.413,76.187
1.0015,62.428,75.928
1.0479,63.312,74.248
1.1252,61.057,75.146
1.2432,65.104,76.875
1.3222,63.367,75.997
1.3583,63.715,73.889
1.4356,60.853,74.363
1.5639,64.796,76.636
1.6429,63.312,76.328
1.6687,63.92,73.953
1.7461,61.161,74.191
1.8846,64.927,76.692
1.9636,63.202,76.427
1.9792,63.593,73.575
2.0565,60.807,73.879
2.2052,64.807,76.905
2.2842,63.313,76.915
2.2896,63.71,73.968
2.367,60.701,73.831
2.5259,64.562,77.137
2.6049,63.16,77.218
2.6001,63.775,73.516
2.6774,60.823,73.358
2.8466,64.652,76.768
2.9256,63.28,76.729
2.9105,63.988,73.882
2.9878,61.177,74.263
3.1673,64.928,76.909
3.2463,63.283,76.473
3.2209,63.636,73.654
3.2983,60.475,73.911
3.4879,64.432,76.898
3.5669,63.347,77.244
3.5314,64.308,74.431
3.6087,61.134,73.515
3.8086,64.286,75.73
3.8876,62.6,76.226
3.8418,63.79,74.512
3.9191,61.669,74.898
4.1293,65.316,76.655
4.2083,63.043,75.866
4.1522,63.096,73.561
4.2296,60.455,74.279
4.45,64.881,77.032
4.529,63.617,76.665
4.4627,63.929,73.952
4.54,60.588,74.207
4.7707,64.396,76.953
4.8497,63.251,77.182
4.7731,64.148,74.28
4.8505,60.977,73.289
5.0913,64.393,75.701
5.1703,62.969,76.365
5.0836,64.184,74.24
5.1609,61.718,74.593
5.412,65.053,77.232
5.491,62.828,76.494
5.394,63.266,74.088
5.4713,60.723,74.828
5.7327,64.676,76.359
5.8117,63.02,75.093
5.7044,63.627,73.015
5.7818,61.167,74.484
6.0534,65.387,77.603
6.1324,63.798,77.132
6.0149,63.759,74.194
6.0922,60.27,74.07
6.374,63.913,76.21


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_463.csv <==
x,qOut,qIn
0.0395,63.598,76.951
0.11655,63.884,74.256
0.19389,60.649,73.72
0.28118,64.368,76.577
0.36018,63.024,76.804
0.42699,63.874,74.009
0.50433,61.082,74.252
0.60185,64.828,76.647
0.68085,63.276,76.294
0.73743,63.896,74.059
0.81477,60.973,74.039
0.92253,64.707,76.309
1.0015,63.202,76.433
1.0479,63.916,74.381
1.1252,61.014,74.634
1.2432,64.609,76.6
1.3222,62.967,76.319
1.3583,63.735,74.117
1.4356,60.945,74.018
1.5639,64.608,76.177
1.6429,62.998,76.279
1.6687,63.897,74.516
1.7461,61.516,74.755
1.8846,65.093,76.248
1.9636,62.888,75.855
1.9792,63.055,73.865
2.0565,60.594,74.364
2.2052,65.103,77.415
2.2842,63.73,77.296
2.2896,63.76,73.405
2.367,60.259,72.811
2.5259,64.194,76.748
2.6049,63.263,77.736
2.6001,64.315,74.495
2.6774,61.414,73.69
2.8466,64.782,76.397
2.9256,62.967,76.621
2.9105,63.557,73.69
2.9878,60.876,73.558
3.1673,64.977,76.929
3.2463,63.605,77.492
3.2209,64.035,74.341
3.2983,60.776,73.602
3.4879,64.332,76.418
3.5669,62.902,76.702
3.5314,63.789,73.668
3.6087,61.091,73.298
3.8086,64.99,76.156
3.8876,63.528,76.604
3.8418,64.034,74.329
3.9191,60.892,74.642
4.1293,64.388,77.434
4.2083,62.775,77.244
4.1522,63.554,74.226
4.2296,60.648,73.58
4.45,64.257,75.537
4.529,62.794,75.99
4.4627,63.99,74.536
4.54,61.998,74.737
4.7707,65.794,76.843
4.8497,63.419,76.435
4.7731,63.056,73.414
4.8505,60.083,73.474
5.0913,64.575,76.983
5.1703,63.583,77.258
5.0836,64.156,73.927
5.1609,60.817,73.686
5.412,64.401,76.753
5.491,63.114,77.061
5.394,64.034,74.106
5.4713,61.006,73.568
5.7327,64.48,76.21
5.8117,62.973,76.765
5.7044,64.009,74.77
5.7818,61.453,74.595
6.0534,64.903,76.17
6.1324,62.857,75.737
6.0149,63.34,73.891
6.0922,60.837,74.363
6.374,65.065,76.755


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_464.csv <==
x,qOut,qIn
0.0395,63.539,76.641
0.11655,64.181,73.908
0.19389,60.965,73.627
0.28118,64.478,75.974
0.36018,63.052,76.454
0.42699,64.113,74.697
0.50433,61.625,74.597
0.60185,65.07,76.392
0.68085,62.898,76.093
0.73743,63.184,73.613
0.81477,60.574,73.919
0.92253,64.85,77.084
1.0015,63.499,77.184
1.0479,63.918,73.988
1.1252,60.778,73.836
1.2432,64.468,76.729
1.3222,63.031,76.423
1.3583,63.768,73.559
1.4356,60.994,74.047
1.5639,64.915,77.068
1.6429,63.471,76.989
1.6687,63.962,74.275
1.7461,60.806,74.071
1.8846,64.411,76.185
1.9636,62.966,75.979
1.9792,63.848,73.792
2.0565,61.122,74.293
2.2052,64.936,76.934
2.2842,63.395,77.207
2.2896,63.971,74.973
2.367,60.849,74.205
2.5259,64.191,75.631
2.6049,62.508,75.672
2.6001,63.596,73.884
2.6774,61.478,74.151
2.8466,65.525,76.678
2.9256,63.631,76.705
2.9105,63.662,74.245
2.9878,60.688,74.411
3.1673,64.491,76.846
3.2463,62.824,76.669
3.2209,63.321,73.848
3.2983,60.719,73.705
3.4879,65.009,76.76
3.5669,63.696,76.691
3.5314,63.974,73.268
3.6087,60.783,73.486
3.8086,64.758,77.23
3.8876,63.554,77.766
3.8418,64.018,74.426
3.9191,60.528,73.254
4.1293,63.981,75.886
4.2083,62.738,77.07
4.1522,63.969,74.633
4.2296,61.438,73.461
4.45,65.082,76.443
4.529,63.282,77.099
4.4627,63.779,74.01
4.54,61.003,73.72
4.7707,64.748,76.466
4.8497,63.044,76.683
4.7731,63.549,74.23
4.8505,60.901,74.483
5.0913,64.979,77.167
5.1703,63.452,76.692
5.0836,63.654,73.438
5.1609,60.3,73.301
5.412,64.366,76.507
5.491,63.544,77.412
5.394,64.649,74.455
5.4713,61.387,73.143
5.7327,64.356,75.768
5.8117,62.589,76.471
5.7044,63.722,74.56
5.7818,61.43,74.945
6.0534,64.998,76.69
6.1324,62.859,75.938
6.0149,63.144,73.923
6.0922,60.443,74.756
6.374,64.741,77.132


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_465.csv <==
x,qOut,qIn
0.0395,62.644,76.732
0.11655,63.373,74.053
0.19389,60.667,73.848
0.28118,64.642,76.62
0.36018,63.309,76.593
0.42699,64.194,74.058
0.50433,61.477,74.494
0.60185,65.004,76.575
0.68085,63.095,75.911
0.73743,63.571,73.605
0.81477,60.944,74.11
0.92253,64.945,76.716
1.0015,63.339,76.526
1.0479,63.672,74.145
1.1252,60.72,74.633
1.2432,64.598,77.044
1.3222,63.118,76.454
1.3583,63.609,73.713
1.4356,60.56,73.818
1.5639,64.56,76.309
1.6429,63.459,76.856
1.6687,64.328,74.865
1.7461,61.258,74.177
1.8846,64.637,76.187
1.9636,62.962,76.384
1.9792,63.751,74.06
2.0565,60.937,73.879
2.2052,64.679,75.979
2.2842,63.196,76.66
2.2896,64.061,75.258
2.367,61.334,74.586
2.5259,64.676,75.954
2.6049,62.616,76.242
2.6001,63.194,74.219
2.6774,60.813,73.952
2.8466,65.095,76.684
2.9256,63.618,76.907
2.9105,63.899,73.777
2.9878,60.849,73.456
3.1673,64.727,76.744
3.2463,63.295,76.989
3.2209,63.748,73.899
3.2983,60.737,74.013
3.4879,64.662,76.874
3.5669,63.344,76.886
3.5314,63.883,73.844
3.6087,60.631,73.254
3.8086,64.365,76.39
3.8876,63.202,77.619
3.8418,64.236,75.301
3.9191,61.365,73.877
4.1293,64.604,75.422
4.2083,62.674,75.993
4.1522,63.353,74.073
4.2296,60.955,73.963
4.45,65.322,76.98
4.529,63.95,77.375
4.4627,64.023,74.084
4.54,60.243,73.516
4.7707,63.785,76.306
4.8497,62.786,77.189
4.7731,64.274,75.156
4.8505,61.633,74.022
5.0913,64.775,75.374
5.1703,62.708,75.686
5.0836,63.594,74.233
5.1609,61.494,74.741
5.412,65.4,76.677
5.491,63.277,76.248
5.394,63.29,74.207
5.4713,60.463,74.722
5.7327,64.63,76.883
5.8117,63.249,76.228
5.7044,63.757,73.451
5.7818,60.728,73.406
6.0534,64.706,76.16
6.1324,63.531,76.917
6.0149,64.292,74.878
6.0922,61.196,74.477
6.374,64.464,76.677


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_466.csv <==
x,qOut,qIn
0.0395,63.22,76.41
0.11655,63.47,74.883
0.19389,60.564,74.614
0.28118,64.394,76.27
0.36018,62.885,76.292
0.42699,63.751,74.226
0.50433,61.199,74.281
0.60185,65.103,76.143
0.68085,63.47,75.976
0.73743,63.958,74.026
0.81477,61.155,74.189
0.92253,64.911,76.68
1.0015,63.169,76.888
1.0479,63.542,74.224
1.1252,60.641,73.789
1.2432,64.496,76.575
1.3222,63.017,76.657
1.3583,63.665,73.755
1.4356,60.945,74.148
1.5639,64.952,77.13
1.6429,63.492,76.719
1.6687,63.855,73.708
1.7461,60.593,74.038
1.8846,64.398,76.941
1.9636,63.231,76.834
1.9792,64.222,74.079
2.0565,61.184,73.793
2.2052,64.519,75.919
2.2842,62.886,75.96
2.2896,63.951,74.398
2.367,61.53,75.018
2.5259,65.01,76.878
2.6049,62.848,76.116
2.6001,63.24,73.854
2.6774,60.636,74.571
2.8466,64.68,76.816
2.9256,63.153,76.18
2.9105,63.796,73.77
2.9878,61.199,74.449
3.1673,65.119,76.942
3.2463,63.398,75.818
3.2209,63.606,73.178
3.2983,60.641,74.609
3.4879,64.779,77.506
3.5669,63.532,76.883
3.5314,63.996,73.824
3.6087,60.532,73.656
3.8086,63.993,76.255
3.8876,62.748,76.498
3.8418,64.129,74.629
3.9191,61.809,74.609
4.1293,65.159,76.041
4.2083,62.857,75.639
4.1522,63.195,73.894
4.2296,60.905,74.816
4.45,65.206,77.644
4.529,63.488,76.874
4.4627,63.442,73.557
4.54,60.2,73.976
4.7707,64.343,76.808
4.8497,63.362,76.437
4.7731,64.263,73.556
4.8505,61.295,73.545
5.0913,64.955,76.561
5.1703,63.458,77.311
5.0836,64.046,75
5.1609,60.974,74.206
5.412,64.389,75.882
5.491,62.688,75.988
5.394,63.436,73.79
5.4713,60.829,73.922
5.7327,65.054,77.127
5.8117,63.812,77.382
5.7044,64.253,74.327
5.7818,60.711,73.711
6.0534,63.969,75.66
6.1324,62.565,75.672
6.0149,63.876,74.327
6.0922,61.596,74.963
6.374,65.258,76.549


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_467.csv <==
x,qOut,qIn
0.0395,63.336,77.109
0.11655,63.812,74.381
0.19389,60.62,73.818
0.28118,64.255,75.615
0.36018,62.913,76.038
0.42699,63.943,74.327
0.50433,61.449,74.172
0.60185,65.291,76.889
0.68085,63.52,77.309
0.73743,63.728,74.22
0.81477,60.479,73.271
0.92253,64.111,75.885
1.0015,62.738,76.728
1.0479,63.86,74.521
1.1252,61.583,74.425
1.2432,65.298,76.88
1.3222,63.195,76.394
1.3583,63.227,73.562
1.4356,60.376,73.959
1.5639,64.753,76.814
1.6429,63.654,76.889
1.6687,64.17,73.81
1.7461,60.809,73.232
1.8846,64.431,76.552
1.9636,63.189,77.471
1.9792,64.13,74.778
2.0565,61.113,73.887
2.2052,64.358,76.156
2.2842,62.583,76.719
2.2896,63.538,74.399
2.367,61.247,74.013
2.5259,65.228,76.266
2.6049,63.455,76.001
2.6001,63.685,73.425
2.6774,60.846,74.259
2.8466,64.969,77.51
2.9256,63.541,77.508
2.9105,63.774,74.234
2.9878,60.305,73.267
3.1673,63.905,76.014
3.2463,62.726,76.903
3.2209,64.025,74.537
3.2983,61.69,73.966
3.4879,65.348,76.3
3.5669,63.331,76.397
3.5314,63.547,73.78
3.6087,60.799,73.83
3.8086,64.871,76.897
3.8876,63.355,77.18
3.8418,63.683,74.091
3.9191,60.618,73.626
4.1293,64.507,76.449
4.2083,63.188,76.643
4.1522,63.812,73.905
4.2296,60.802,73.992
4.45,64.74,77.045
4.529,63.521,77.537
4.4627,64.15,74.633
4.54,60.689,73.333
4.7707,64.023,75.433
4.8497,62.729,76.563
4.7731,64.145,74.775
4.8505,61.742,73.968
5.0913,65.185,76.188
5.1703,63.112,76.345
5.0836,63.621,73.878
5.1609,60.948,74.348
5.412,64.653,76.729
5.491,62.856,76.148
5.394,63.524,74.196
5.4713,61.022,75.165
5.7327,64.849,77.001
5.8117,63.008,75.986
5.7044,63.392,73.607
5.7818,60.724,74.313
6.0534,64.952,76.806
6.1324,63.614,76.027
6.0149,64.036,73.539
6.0922,60.975,74.524
6.374,64.79,77.314


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_468.csv <==
x,qOut,qIn
0.0395,62.987,76.474
0.11655,63.28,73.96
0.19389,60.53,74.401
0.28118,64.86,76.977
0.36018,63.681,76.758
0.42699,64.037,73.46
0.50433,60.532,72.881
0.60185,64.354,76.55
0.68085,63.447,77.828
0.73743,64.563,74.905
0.81477,61.347,73.745
0.92253,64.229,75.463
1.0015,62.347,75.55
1.0479,63.44,74.311
1.1252,61.287,75.024
1.2432,65.315,77.095
1.3222,63.491,77.025
1.3583,63.6,74.534
1.4356,60.368,73.751
1.5639,64.169,75.666
1.6429,62.921,76.062
1.6687,64.035,74.239
1.7461,61.595,74.281
1.8846,65.376,76.743
1.9636,63.501,77.094
1.9792,63.69,74.456
2.0565,60.553,73.918
2.2052,64.236,76.228
2.2842,62.777,76.377
2.2896,63.766,74.083
2.367,61.365,73.998
2.5259,65.236,76.355
2.6049,63.423,76.228
2.6001,63.634,73.919
2.6774,60.778,74.597
2.8466,64.794,77.23
2.9256,63.289,76.828
2.9105,63.571,74.017
2.9878,60.295,73.729
3.1673,64.258,76.239
3.2463,63.29,76.619
3.2209,64.359,74.5
3.2983,61.33,74.175
3.4879,64.743,75.942
3.5669,63.163,76.481
3.5314,64.04,75.024
3.6087,61.095,74.121
3.8086,64.442,75.399
3.8876,62.722,76.34
3.8418,63.768,75.235
3.9191,61.395,74.591
4.1293,64.954,76.026
4.2083,62.859,76.116
4.1522,63.287,74.221
4.2296,60.822,74.577
4.45,65.023,76.806
4.529,63.465,76.547
4.4627,63.748,74.104
4.54,60.688,74.156
4.7707,64.664,76.786
4.8497,63.391,76.644
4.7731,64.071,73.633
4.8505,60.995,73.351
5.0913,64.658,76.027
5.1703,63.251,76.66
5.0836,64.093,74.663
5.1609,61.3,74.416
5.412,64.669,76.572
5.491,62.678,76.58
5.394,63.184,74.067
5.4713,60.54,74.033
5.7327,64.707,76.855
5.8117,63.402,76.855
5.7044,64.055,73.661
5.7818,61.068,73.461
6.0534,64.732,76.571
6.1324,63.196,76.827
6.0149,63.896,74.099
6.0922,61.209,74.237
6.374,64.86,76.863


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_469.csv <==
x,qOut,qIn
0.0395,62.509,75.935
0.11655,63.185,73.902
0.19389,60.969,74.737
0.28118,65.33,77.141
0.36018,63.775,76.426
0.42699,63.839,73.388
0.50433,60.508,73.238
0.60185,64.412,76.365
0.68085,63.27,77.121
0.73743,64.109,74.853
0.81477,61.219,74.531
0.92253,64.667,76.522
1.0015,62.839,76.248
1.0479,63.302,73.597
1.1252,60.469,73.564
1.2432,64.78,76.504
1.3222,63.811,77.176
1.3583,64.494,74.661
1.4356,60.988,74.146
1.5639,64.192,76.65
1.6429,62.735,76.747
1.6687,63.899,74.36
1.7461,61.1,74.315
1.8846,64.553,75.832
1.9636,62.938,75.43
1.9792,64.114,74.397
2.0565,61.812,75.081
2.2052,65.201,76.081
2.2842,62.852,75.586
2.2896,63.191,74.674
2.367,60.851,75.589
2.5259,64.944,76.874
2.6049,63.099,75.665
2.6001,63.271,73.408
2.6774,60.359,74.023
2.8466,64.721,76.71
2.9256,63.736,76.869
2.9105,64.455,74.222
2.9878,61.204,73.89
3.1673,64.498,76.368
3.2463,62.844,76.315
3.2209,63.695,74.083
3.2983,61.09,74.483
3.4879,64.833,76.712
3.5669,63.1,76.68
3.5314,63.599,74.544
3.6087,60.842,74.477
3.8086,64.743,76.502
3.8876,63.191,76.02
3.8418,63.72,73.373
3.9191,60.883,73.674
4.1293,64.981,76.847
4.2083,63.707,77.056
4.1522,64.191,74.306
4.2296,60.858,74.154
4.45,64.212,76.217
4.529,62.658,76.095
4.4627,63.613,74.29
4.54,61.065,74.539
4.7707,64.932,76.608
4.8497,63.313,76.699
4.7731,63.818,74.597
4.8505,60.877,74.154
5.0913,64.574,76.117
5.1703,63.009,76.276
5.0836,63.765,74.083
5.1609,61.197,74.138
5.412,65.128,76.422
5.491,63.461,76.528
5.394,63.721,74.386
5.4713,60.671,74.225
5.7327,64.594,76.621
5.8117,63.247,76.806
5.7044,63.859,73.929
5.7818,60.676,73.25
6.0534,64.384,76.216
6.1324,63.164,77.434
6.0149,64.265,75.085
6.0922,61.5,74.119
6.374,64.639,76.02


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_470.csv <==
x,qOut,qIn
0.0395,62.804,76.134
0.11655,63.56,73.724
0.19389,61.189,74.495
0.28118,65.19,76.823
0.36018,63.382,76.136
0.42699,63.415,73.579
0.50433,60.377,74.086
0.60185,64.614,77.371
0.68085,63.505,77.586
0.73743,64.009,74.255
0.81477,60.506,73.487
0.92253,64.016,76.313
1.0015,62.872,76.805
1.0479,64.245,74.071
1.1252,61.679,73.526
1.2432,65.099,76.025
1.3222,63.17,76.362
1.3583,63.825,74.679
1.4356,61.32,75.345
1.5639,64.891,77.078
1.6429,62.74,75.744
1.6687,63.018,72.934
1.7461,60.298,73.972
1.8846,64.72,77.024
1.9636,63.711,76.579
1.9792,64.48,74.11
2.0565,61.324,74.534
2.2052,64.544,76.625
2.2842,62.717,76.102
2.2896,63.464,74.113
2.367,60.962,74.764
2.5259,64.944,76.545
2.6049,63.327,76.022
2.6001,63.705,74.271
2.6774,60.805,74.608
2.8466,64.842,76.641
2.9256,63.493,76.626
2.9105,63.957,73.928
2.9878,60.696,73.195
3.1673,64.445,75.973
3.2463,63.261,76.997
3.2209,64.235,75.073
3.2983,61.324,74.546
3.4879,64.605,76.449
3.5669,62.706,76.177
3.5314,63.377,73.825
3.6087,60.651,74.134
3.8086,64.708,76.306
3.8876,63.466,76.569
3.8418,64.343,74.637
3.9191,61.365,74.176
4.1293,64.625,76.096
4.2083,62.744,75.996
4.1522,63.556,73.992
4.2296,61.085,74.748
4.45,64.901,77.02
4.529,63.103,76.378
4.4627,63.601,74.068
4.54,60.864,74.444
4.7707,64.645,76.652
4.8497,62.96,76.172
4.7731,63.61,73.729
4.8505,61.202,74.582
5.0913,65.274,77.103
5.1703,63.516,75.816
5.0836,63.552,72.885
5.1609,60.53,74.124
5.412,64.756,77.548
5.491,63.583,77.513
5.394,63.996,74.361
5.4713,60.554,73.685
5.7327,64.036,76.164
5.8117,62.731,76.488
5.7044,63.887,73.968
5.7818,61.412,73.932
6.0534,65.246,76.895
6.1324,63.541,76.893
6.0149,63.942,73.906
6.0922,60.939,73.932
6.374,64.502,76.526


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_471.csv <==
x,qOut,qIn
0.0395,63.329,77.02
0.11655,63.774,74.619
0.19389,60.884,74.56
0.28118,64.578,76.914
0.36018,62.883,76.364
0.42699,63.386,73.477
0.50433,60.546,73.731
0.60185,64.774,76.666
0.68085,63.714,76.985
0.73743,64.471,74.132
0.81477,61.273,73.373
0.92253,64.545,76.022
1.0015,62.836,76.88
1.0479,63.647,74.731
1.1252,61.114,74.419
1.2432,64.863,76.878
1.3222,63.019,76.613
1.3583,63.346,73.361
1.4356,60.449,73.316
1.5639,64.664,76.816
1.6429,63.584,77.39
1.6687,64.357,74.064
1.7461,61.259,73.481
1.8846,64.574,76.549
1.9636,62.807,76.602
1.9792,63.518,73.678
2.0565,61.007,74.241
2.2052,65.004,77.2
2.2842,63.363,76.653
2.2896,63.579,73.902
2.367,60.479,74.244
2.5259,64.534,76.951
2.6049,63.394,76.987
2.6001,64.079,74.027
2.6774,60.82,73.442
2.8466,64.495,76.261
2.9256,63.322,76.769
2.9105,64.393,74.174
2.9878,61.379,73.866
3.1673,64.61,76.113
3.2463,62.852,76.338
3.2209,63.824,74.813
3.2983,61.218,75.049
3.4879,64.625,76.264
3.5669,62.628,75.652
3.5314,63.391,73.819
3.6087,61.032,74.179
3.8086,65.007,76.46
3.8876,63.267,76.501
3.8418,63.715,74.724
3.9191,61.161,75.203
4.1293,64.97,77.162
4.2083,62.975,75.925
4.1522,63.036,72.482
4.2296,60.166,73.507
4.45,64.825,77.597
4.529,64.085,77.235
4.4627,64.701,73.75
4.54,61.044,73.855
4.7707,64.127,76.607
4.8497,62.632,76.628
4.7731,63.784,74.195
4.8505,61.311,74.287
5.0913,64.963,76.49
5.1703,63.113,75.963
5.0836,63.591,73.884
5.1609,60.998,74.777
5.412,65.035,77.036
5.491,63.397,76.486
5.394,63.623,73.723
5.4713,60.486,73.785
5.7327,64.462,76.743
5.8117,63.292,76.997
5.7044,64.14,74.406
5.7818,61.184,74.034
6.0534,64.675,76.275
6.1324,63.001,76.318
6.0149,63.737,73.768
6.0922,61.095,73.642
6.374,64.957,76.517


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_472.csv <==
x,qOut,qIn
0.0395,63.008,76.606
0.11655,63.755,74.345
0.19389,61.042,73.873
0.28118,64.774,75.935
0.36018,63.128,76.117
0.42699,63.841,73.92
0.50433,61.363,74.143
0.60185,65.195,76.899
0.68085,63.262,76.76
0.73743,63.315,73.962
0.81477,60.303,74.267
0.92253,64.439,77.199
1.0015,63.248,76.972
1.0479,63.934,73.624
1.1252,60.778,73.305
1.2432,64.475,76.453
1.3222,63.226,77.07
1.3583,64.304,74.482
1.4356,61.632,73.998
1.5639,64.899,76.194
1.6429,62.761,76.005
1.6687,63.219,74.026
1.7461,60.858,74.987
1.8846,65.183,77.337
1.9636,63.623,76.641
1.9792,63.609,73.507
2.0565,60.108,73.152
2.2052,64.175,76.318
2.2842,63.419,77.377
2.2896,64.622,74.813
2.367,61.552,73.526
2.5259,64.579,75.712
2.6049,62.673,76.55
2.6001,63.543,74.846
2.6774,61.14,74.704
2.8466,65.002,76.428
2.9256,63.203,76.457
2.9105,63.52,74.086
2.9878,60.583,73.298
3.1673,64.682,75.868
3.2463,63.498,77.203
3.2209,64.178,75.217
3.2983,61.116,74.197
3.4879,64.642,76.623
3.5669,63.007,77.125
3.5314,63.583,73.649
3.6087,60.477,72.698
3.8086,64.416,75.905
3.8876,63.424,76.94
3.8418,64.634,74.885
3.9191,61.719,74.62
4.1293,64.651,76.415
4.2083,62.463,76.126
4.1522,63.212,73.96
4.2296,60.736,74.104
4.45,64.751,76.29
4.529,63.262,76.409
4.4627,64.026,74.376
4.54,61.364,74.518
4.7707,64.897,76.782
4.8497,62.884,76.375
4.7731,63.266,73.81
4.8505,60.709,74.337
5.0913,64.914,77.105
5.1703,63.439,76.727
5.0836,63.765,73.573
5.1609,60.779,73.757
5.412,64.817,77.206
5.491,63.521,76.747
5.394,63.982,73.249
5.4713,60.795,73.704
5.7327,64.613,76.75
5.8117,63.37,76.931
5.7044,64.088,74.224
5.7818,60.929,73.737
6.0534,64.401,76.342
6.1324,62.905,76.694
6.0149,63.81,74.471
6.0922,61.051,74.467
6.374,64.672,76.609


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_473.csv <==
x,qOut,qIn
0.0395,63.644,77.558
0.11655,63.779,73.824
0.19389,60.23,72.692
0.28118,63.954,76.122
0.36018,62.941,77.228
0.42699,64.237,74.68
0.50433,61.739,73.973
0.60185,65.149,76.175
0.68085,63.027,76.433
0.73743,63.286,73.87
0.81477,60.611,73.837
0.92253,64.91,77.072
1.0015,63.622,77.379
1.0479,63.95,74.028
1.1252,60.496,73.181
1.2432,64.187,76.14
1.3222,63.091,76.945
1.3583,64.211,74.369
1.4356,61.3,73.948
1.5639,64.682,76.575
1.6429,62.979,77.163
1.6687,63.833,74.944
1.7461,61.102,74.235
1.8846,64.543,75.716
1.9636,62.679,76.054
1.9792,63.527,74.381
2.0565,61.373,74.284
2.2052,65.507,76.68
2.2842,63.645,76.331
2.2896,63.58,73.235
2.367,60.539,73.515
2.5259,64.695,76.826
2.6049,63.434,77.246
2.6001,63.853,74.436
2.6774,60.645,74.15
2.8466,64.325,76.812
2.9256,62.942,77.049
2.9105,63.694,74.116
2.9878,60.774,73.187
3.1673,64.687,75.941
3.2463,63.468,76.862
3.2209,64.308,74.416
3.2983,61.352,74.026
3.4879,64.83,76.765
3.5669,63.1,76.962
3.5314,63.679,74.051
3.6087,60.641,73.46
3.8086,64.313,75.974
3.8876,62.943,76.701
3.8418,64.043,74.81
3.9191,61.542,74.625
4.1293,64.983,76.655
4.2083,62.858,76.232
4.1522,63.223,73.696
4.2296,60.625,74.197
4.45,64.906,76.625
4.529,63.599,76.187
4.4627,64.07,73.806
4.54,60.933,74.196
4.7707,64.675,77.088
4.8497,63.273,77.354
4.7731,63.92,74.335
4.8505,60.723,73.581
5.0913,64.17,76.013
5.1703,62.725,76.006
5.0836,63.924,73.925
5.1609,61.621,74.745
5.412,65.312,76.97
5.491,63.268,76.156
5.394,63.504,73.925
5.4713,60.657,74.703
5.7327,64.512,76.773
5.8117,62.936,76.182
5.7044,63.664,74.198
5.7818,61.158,74.506
6.0534,65.077,76.192
6.1324,63.327,75.839
6.0149,63.58,73.873
6.0922,60.819,74.333
6.374,65.043,77.321


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_474.csv <==
x,qOut,qIn
0.0395,63.506,76.33
0.11655,63.886,73.066
0.19389,60.807,73.75
0.28118,64.72,77.27
0.36018,63.415,77.365
0.42699,64.032,74.39
0.50433,60.89,73.933
0.60185,64.284,76.401
0.68085,62.642,76.45
0.73743,63.554,73.715
0.81477,61.227,73.936
0.92253,65.316,77.054
1.0015,63.636,76.527
1.0479,63.77,73.367
1.1252,60.721,74.057
1.2432,64.673,77.24
1.3222,63.266,77.029
1.3583,63.723,73.782
1.4356,60.64,73.669
1.5639,64.494,76.768
1.6429,63.218,76.629
1.6687,63.973,73.604
1.7461,61.037,73.948
1.8846,64.785,76.847
1.9636,63.332,76.744
1.9792,63.951,74.372
2.0565,60.864,74.334
2.2052,64.423,76.09
2.2842,62.921,76.253
2.2896,63.807,74.68
2.367,61.072,74.368
2.5259,64.819,76.305
2.6049,63.244,76.727
2.6001,63.951,74.536
2.6774,61.043,73.741
2.8466,64.569,75.862
2.9256,62.888,76.551
2.9105,63.791,74.443
2.9878,61.486,74.17
3.1673,65.19,76.49
3.2463,63.045,76.086
3.2209,63.109,73.649
3.2983,60.504,74.794
3.4879,64.981,77.902
3.5669,63.672,77.294
3.5314,63.74,73.546
3.6087,60.1,72.94
3.8086,64.011,75.98
3.8876,63.273,76.869
3.8418,64.651,74.206
3.9191,61.791,73.344
4.1293,64.999,76.248
4.2083,63.096,77.284
4.1522,63.762,74.96
4.2296,60.927,74.068
4.45,64.335,75.875
4.529,62.495,76.023
4.4627,63.328,74.056
4.54,61.001,74.711
4.7707,65.206,77.386
4.8497,63.659,76.868
4.7731,63.88,73.761
4.8505,60.538,73.438
5.0913,64.237,76.097
5.1703,63.005,76.614
5.0836,64.14,74.554
5.1609,61.632,74.747
5.412,65.135,77.034
5.491,63.055,76.165
5.394,63.362,73.202
5.4713,60.533,73.877
5.7327,64.628,76.622
5.8117,63.365,76.525
5.7044,64.204,74.326
5.7818,61.407,74.488
6.0534,64.776,76.798
6.1324,62.755,76.352
6.0149,63.229,73.773
6.0922,60.7,74.279
6.374,64.926,77.006


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_475.csv <==
x,qOut,qIn
0.0395,63.329,76.78
0.11655,63.923,74.01
0.19389,60.878,73.623
0.28118,64.491,76.037
0.36018,63.002,76.149
0.42699,63.962,74.134
0.50433,61.476,74.809
0.60185,65.078,77.145
0.68085,63.027,76.364
0.73743,63.302,73.491
0.81477,60.47,73.947
0.92253,64.516,76.726
1.0015,63.188,76.302
1.0479,64.009,73.832
1.1252,61.327,74.685
1.2432,64.94,77.263
1.3222,63.045,76.716
1.3583,63.422,74.018
1.4356,60.682,74.198
1.5639,64.713,76.834
1.6429,63.262,76.022
1.6687,63.825,72.84
1.7461,61.078,73.889
1.8846,65.161,77.388
1.9636,63.728,77.147
1.9792,63.938,74.247
2.0565,60.551,74.175
2.2052,64.145,76.525
2.2842,62.797,76.36
2.2896,63.724,73.716
2.367,61.006,73.805
2.5259,64.954,76.666
2.6049,63.59,76.845
2.6001,64.214,74.271
2.6774,61.061,74.113
2.8466,64.41,76.411
2.9256,62.725,76.31
2.9105,63.636,74.174
2.9878,61.105,74.795
3.1673,64.869,76.962
3.2463,63.113,76.123
3.2209,63.696,73.694
3.2983,61.016,74.084
3.4879,64.845,76.111
3.5669,63.178,75.861
3.5314,63.739,74.03
3.6087,61.269,74.826
3.8086,65.169,77.532
3.8876,63.197,76.762
3.8418,63.066,73.427
3.9191,59.887,73.71
4.1293,64.267,77.072
4.2083,63.504,77.226
4.1522,64.475,73.984
4.2296,61.235,73.486
4.45,64.617,76.439
4.529,63.176,76.725
4.4627,64.202,73.932
4.54,61.362,73.875
4.7707,64.685,76.195
4.8497,62.844,76.19
4.7731,63.674,74.83
4.8505,61.26,75.335
5.0913,64.91,76.385
5.1703,62.849,75.387
5.0836,63.096,73.718
5.1609,60.367,74.483
5.412,64.861,76.899
5.491,63.871,77.277
5.394,64.402,74.56
5.4713,60.797,73.374
5.7327,64.048,75.717
5.8117,62.711,76.548
5.7044,64.031,74.867
5.7818,61.647,74.558
6.0534,65.154,76.061
6.1324,63.079,76.068
6.0149,63.442,74.282
6.0922,60.731,74.487
6.374,64.786,76.869


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_476.csv <==
x,qOut,qIn
0.0395,62.275,75.713
0.11655,63.387,74.348
0.19389,61.412,75.233
0.28118,65.468,76.573
0.36018,63.514,75.181
0.42699,63.598,73.417
0.50433,60.673,74.914
0.60185,64.764,77.136
0.68085,63.389,76.912
0.73743,63.934,74.808
0.81477,60.792,74.105
0.92253,64.225,75.873
1.0015,62.622,75.942
1.0479,63.672,73.839
1.1252,61.521,74.49
1.2432,65.525,77.061
1.3222,63.576,76.228
1.3583,63.556,73.548
1.4356,60.604,74.394
1.5639,64.642,76.871
1.6429,63.192,76.424
1.6687,63.648,73.752
1.7461,60.736,74.014
1.8846,64.742,77.136
1.9636,63.411,76.899
1.9792,63.917,73.736
2.0565,60.732,73.777
2.2052,64.449,76.533
2.2842,63.157,76.616
2.2896,64.057,74.132
2.367,61.193,74.2
2.5259,64.745,76.578
2.6049,63.076,76.461
2.6001,63.754,74.331
2.6774,60.94,74.402
2.8466,64.667,76.289
2.9256,63.09,75.941
2.9105,63.816,73.862
2.9878,61.045,74.404
3.1673,64.796,76.807
3.2463,63.187,76.897
3.2209,63.823,74.935
3.2983,60.998,74.613
3.4879,64.525,75.9
3.5669,62.716,75.569
3.5314,63.4,73.869
3.6087,61.08,74.502
3.8086,65.445,76.904
3.8876,63.947,76.625
3.8418,63.909,73.959
3.9191,60.399,73.709
4.1293,64.221,76.352
4.2083,63.129,76.999
4.1522,64.084,74.687
4.2296,61.098,73.936
4.45,64.566,76.003
4.529,62.972,76.401
4.4627,63.838,74.271
4.54,61.15,73.93
4.7707,64.821,76.135
4.8497,63.116,76.779
4.7731,63.748,75.094
4.8505,61.049,74.91
5.0913,64.704,76.541
5.1703,62.863,76.226
5.0836,63.348,73.797
5.1609,60.67,73.525
5.412,64.956,76.141
5.491,63.776,76.628
5.394,64.307,74.37
5.4713,61.186,74.216
5.7327,64.781,76.653
5.8117,63.172,76.813
5.7044,63.574,73.771
5.7818,60.267,73.192
6.0534,64.142,76.541
6.1324,63.207,77.504
6.0149,64.491,75.018
6.0922,61.478,74.238
6.374,64.327,75.834


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_477.csv <==
x,qOut,qIn
0.0395,62.71,75.751
0.11655,63.702,74.244
0.19389,61.391,74.549
0.28118,65.178,77.013
0.36018,63.205,76.843
0.42699,63.474,74.156
0.50433,60.559,74.314
0.60185,64.344,76.539
0.68085,62.81,75.848
0.73743,63.695,73.659
0.81477,61.351,74.47
0.92253,65.362,76.625
1.0015,63.572,76.109
1.0479,63.649,73.868
1.1252,60.609,74.698
1.2432,64.611,77.663
1.3222,63.236,77.018
1.3583,63.752,73.668
1.4356,60.527,73.574
1.5639,64.215,76.017
1.6429,63.004,76.174
1.6687,64.232,74.389
1.7461,61.83,74.594
1.8846,65.334,76.754
1.9636,63.157,76.337
1.9792,63.335,73.647
2.0565,60.503,74.064
2.2052,64.554,76.83
2.2842,63.179,76.603
2.2896,63.898,74.211
2.367,61.119,74.606
2.5259,64.786,76.788
2.6049,63.046,76.291
2.6001,63.52,74.022
2.6774,60.809,74.344
2.8466,64.957,76.285
2.9256,63.606,76.065
2.9105,63.978,73.888
2.9878,60.805,73.75
3.1673,64.742,76.453
3.2463,63.546,77.562
3.2209,64.087,75.085
3.2983,60.556,73.307
3.4879,63.88,75.57
3.5669,62.597,76.968
3.5314,63.951,75.002
3.6087,61.46,74.187
3.8086,64.966,76.203
3.8876,63.066,76.423
3.8418,63.721,74.355
3.9191,61.137,74.272
4.1293,64.909,75.968
4.2083,63.123,75.93
4.1522,63.652,74.366
4.2296,61.087,74.949
4.45,65.069,76.934
4.529,63.342,76.272
4.4627,63.519,73.512
4.54,60.313,73.334
4.7707,64.332,76.311
4.8497,63.312,77.181
4.7731,64.37,74.944
4.8505,61.483,74.541
5.0913,64.595,76.112
5.1703,62.514,75.883
5.0836,63.163,74.249
5.1609,60.833,74.601
5.412,65.182,76.665
5.491,63.755,76.618
5.394,63.935,74.172
5.4713,60.604,73.759
5.7327,64.509,76.298
5.8117,63.401,76.928
5.7044,64.194,74.403
5.7818,60.96,73.669
6.0534,64.442,76.266
6.1324,63.065,77.151
6.0149,64.1,74.924
6.0922,61.211,73.91
6.374,64.501,75.385


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_478.csv <==
x,qOut,qIn
0.0395,62.842,75.908
0.11655,63.276,73.306
0.19389,60.68,74.126
0.28118,65.091,77.039
0.36018,63.899,76.787
0.42699,64.193,73.707
0.50433,60.678,73.459
0.60185,64.228,76.425
0.68085,62.977,77.091
0.73743,63.954,74.932
0.81477,61.131,74.513
0.92253,64.6,76.309
1.0015,62.844,76.116
1.0479,63.517,73.89
1.1252,60.839,73.947
1.2432,64.937,76.372
1.3222,63.627,76.63
1.3583,64.229,74.661
1.4356,61.092,74.488
1.5639,64.508,76.283
1.6429,62.834,76.458
1.6687,63.604,74.458
1.7461,60.894,74.054
1.8846,64.746,76.089
1.9636,63.252,76.389
1.9792,63.957,74.637
2.0565,61.18,74.633
2.2052,64.865,76.363
2.2842,63.14,76.384
2.2896,63.642,74.142
2.367,60.774,73.476
2.5259,64.701,75.637
2.6049,63.333,76.591
2.6001,64.034,74.739
2.6774,61.173,74.355
2.8466,64.737,77.185
2.9256,62.937,77.267
2.9105,63.366,73.78
2.9878,60.324,73.543
3.1673,64.261,76.337
3.2463,63.147,76.432
3.2209,64.325,74.191
3.2983,61.688,74.415
3.4879,65.136,76.817
3.5669,63.165,76.303
3.5314,63.652,73.848
3.6087,60.862,74.355
3.8086,64.597,76.159
3.8876,62.958,75.917
3.8418,63.711,74.386
3.9191,61.262,74.727
4.1293,65.105,76.69
4.2083,63.197,76.239
4.1522,63.29,73.64
4.2296,60.306,74.168
4.45,64.597,77.29
4.529,63.569,76.999
4.4627,64.216,74.046
4.54,60.763,73.909
4.7707,64.206,76.076
4.8497,62.978,76.226
4.7731,64.29,74.316
4.8505,61.58,74.169
5.0913,64.825,76.093
5.1703,62.865,76.383
5.0836,63.734,74.975
5.1609,61.339,75.175
5.412,64.767,76.342
5.491,62.508,75.252
5.394,62.978,73.592
5.4713,60.786,75.222
5.7327,65.327,77.467
5.8117,63.857,76.116
5.7044,63.897,73.161
5.7818,60.525,73.724
6.0534,64.406,76.781
6.1324,63.251,77.036
6.0149,64.134,74.612
6.0922,61.339,74.495
6.374,64.775,76.605


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_479.csv <==
x,qOut,qIn
0.0395,63.115,76.21
0.11655,63.664,73.279
0.19389,60.824,73.494
0.28118,65.09,76.847
0.36018,63.997,77.417
0.42699,64.337,74.543
0.50433,60.567,73.739
0.60185,63.874,76.337
0.68085,62.683,76.937
0.73743,64.036,74.395
0.81477,61.289,73.542
0.92253,64.65,75.713
1.0015,62.924,76.206
1.0479,63.99,74.645
1.1252,61.738,75.12
1.2432,65.119,76.434
1.3222,62.653,75.493
1.3583,62.821,74.049
1.4356,60.438,75.354
1.5639,65.027,77.617
1.6429,63.729,76.781
1.6687,63.931,73.309
1.7461,60.415,72.878
1.8846,64.222,76.091
1.9636,63.276,76.689
1.9792,64.552,74.406
2.0565,61.891,74.619
2.2052,65.061,76.845
2.2842,62.818,76.183
2.2896,63.164,73.622
2.367,60.445,74.168
2.5259,64.598,76.531
2.6049,63.333,76.636
2.6001,64.072,74.636
2.6774,61.127,74.417
2.8466,64.7,76.573
2.9256,63.044,76.529
2.9105,63.677,73.941
2.9878,60.814,73.796
3.1673,64.709,76.354
3.2463,63.359,76.466
3.2209,64.168,74.174
3.2983,61.294,74.168
3.4879,64.742,76.493
3.5669,62.909,76.551
3.5314,63.525,74.327
3.6087,60.878,74.58
3.8086,64.737,76.635
3.8876,63.095,76.056
3.8418,63.624,73.8
3.9191,60.808,74.214
4.1293,64.821,76.9
4.2083,63.459,77.104
4.1522,64.079,74.281
4.2296,61,73.618
4.45,64.466,76.181
4.529,62.831,76.386
4.4627,63.715,73.883
4.54,61.339,74.316
4.7707,65.226,77.183
4.8497,63.341,76.601
4.7731,63.469,73.322
4.8505,60.464,73.75
5.0913,64.527,77.335
5.1703,63.273,76.876
5.0836,64.003,73.315
5.1609,61.038,73.903
5.412,64.62,76.955
5.491,63.013,76.407
5.394,63.763,73.816
5.4713,61.164,74.526
5.7327,64.916,77.027
5.8117,63.101,76.051
5.7044,63.467,73.229
5.7818,60.728,74.237
6.0534,64.831,77.29
6.1324,63.408,77.133
6.0149,63.806,74.387
6.0922,60.783,74.176
6.374,64.579,76.559


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_480.csv <==
x,qOut,qIn
0.0395,62.8,76.188
0.11655,63.402,73.809
0.19389,61.042,74.423
0.28118,65.036,77.194
0.36018,63.18,76.639
0.42699,63.32,73.665
0.50433,60.553,74.213
0.60185,64.841,77.078
0.68085,63.537,76.405
0.73743,63.814,72.862
0.81477,60.569,73.355
0.92253,64.676,77.586
1.0015,63.712,78.013
1.0479,64.376,74.41
1.1252,60.793,73.347
1.2432,63.82,75.589
1.3222,62.302,76.391
1.3583,63.651,74.83
1.4356,61.676,74.611
1.5639,65.634,76.863
1.6429,63.562,76.482
1.6687,63.394,73.313
1.7461,60.317,73.636
1.8846,64.621,76.817
1.9636,63.585,76.846
1.9792,64.255,74.137
2.0565,61.052,73.905
2.2052,64.538,76.335
2.2842,63.023,76.881
2.2896,63.772,74.673
2.367,60.881,73.976
2.5259,64.599,76.082
2.6049,63.126,76.613
2.6001,63.897,74.286
2.6774,61.028,73.532
2.8466,64.746,76.122
2.9256,63.239,76.867
2.9105,63.97,74.595
2.9878,61.102,74.3
3.1673,64.583,76.312
3.2463,62.786,76.518
3.2209,63.448,74.621
3.2983,60.836,74.369
3.4879,64.857,76.394
3.5669,63.379,76.363
3.5314,63.918,73.587
3.6087,60.919,73.212
3.8086,64.76,76.261
3.8876,63.402,77.202
3.8418,64.121,75.099
3.9191,61.131,74.688
4.1293,64.395,76.657
4.2083,62.461,76.404
4.1522,63.166,73.701
4.2296,60.696,73.733
4.45,64.975,76.441
4.529,63.695,76.719
4.4627,64.255,74.189
4.54,61.335,74.047
4.7707,64.971,77.021
4.8497,63.187,76.858
4.7731,63.442,73.214
4.8505,60.402,73.167
5.0913,64.531,76.915
5.1703,63.466,77.126
5.0836,64.229,73.864
5.1609,61.053,73.968
5.412,64.445,76.828
5.491,62.863,76.734
5.394,63.691,74.288
5.4713,60.912,74.51
5.7327,64.641,76.68
5.8117,63.107,76.153
5.7044,63.898,73.937
5.7818,61.099,74.298
6.0534,64.827,76.269
6.1324,63.261,76.374
6.0149,64.046,74.43
6.0922,61.317,74.161
6.374,64.771,76.348


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_481.csv <==
x,qOut,qIn
0.0395,63.828,77.303
0.11655,64.363,74.465
0.19389,61.003,73.616
0.28118,64.25,75.89
0.36018,62.636,76.217
0.42699,63.672,74.145
0.50433,61.322,74.481
0.60185,65.189,77.082
0.68085,63.347,76.548
0.73743,63.576,73.589
0.81477,60.493,74.107
0.92253,64.373,76.939
1.0015,63.082,76.611
1.0479,64.071,73.868
1.1252,61.355,74.161
1.2432,64.803,76.684
1.3222,62.902,75.954
1.3583,63.581,73.766
1.4356,61.23,75.281
1.5639,65.137,77.371
1.6429,63.181,75.659
1.6687,63.306,73.101
1.7461,60.462,74.32
1.8846,64.748,77.023
1.9636,63.559,76.725
1.9792,64.114,73.954
2.0565,60.999,73.857
2.2052,64.577,76.777
2.2842,63.015,76.736
2.2896,63.694,73.794
2.367,60.986,74.072
2.5259,64.858,76.887
2.6049,63.273,76.576
2.6001,63.694,73.877
2.6774,60.78,74.168
2.8466,64.763,77.122
2.9256,63.399,76.855
2.9105,63.902,73.515
2.9878,60.715,73.39
3.1673,64.499,76.333
3.2463,63.29,76.694
3.2209,64.208,74.376
3.2983,61.261,74.283
3.4879,64.651,76.698
3.5669,62.885,76.615
3.5314,63.596,74.019
3.6087,60.779,74.069
3.8086,64.517,76.449
3.8876,63.022,76.341
3.8418,63.968,74.342
3.9191,61.417,74.712
4.1293,64.94,76.85
4.2083,62.906,76.276
4.1522,63.361,74.002
4.2296,60.926,74.73
4.45,65.071,76.598
4.529,63.419,75.487
4.4627,63.609,73.147
4.54,60.769,74.052
4.7707,65.124,77.085
4.8497,63.911,77.31
4.7731,63.981,74.103
4.8505,60.158,73.175
5.0913,63.714,76.363
5.1703,62.756,77.633
5.0836,64.167,75.21
5.1609,61.507,73.959
5.412,64.741,75.642
5.491,62.747,75.627
5.394,63.522,73.612
5.4713,61.27,74.315
5.7327,65.401,76.914
5.8117,63.643,77.035
5.7044,63.709,74.862
5.7818,60.533,74.378
6.0534,64.267,76.286
6.1324,62.793,76.129
6.0149,63.559,73.68
6.0922,60.88,73.893
6.374,65.058,76.849


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_482.csv <==
x,qOut,qIn
0.0395,62.404,75.574
0.11655,63.514,74.514
0.19389,61.722,75.754
0.28118,65.754,77.663
0.36018,63.422,76.081
0.42699,62.975,72.798
0.50433,59.789,73.544
0.60185,64.297,76.863
0.68085,63.573,76.949
0.73743,64.668,74.464
0.81477,61.679,74.212
0.92253,64.815,76.28
1.0015,62.825,76.526
1.0479,63.453,74.189
1.1252,60.902,73.9
1.2432,64.932,76.679
1.3222,63.388,76.899
1.3583,63.802,74.026
1.4356,60.828,73.989
1.5639,64.718,76.874
1.6429,63.311,76.693
1.6687,63.851,73.498
1.7461,60.772,73.417
1.8846,64.631,76.367
1.9636,63.394,76.896
1.9792,64.16,74.666
2.0565,61.06,74.36
2.2052,64.442,76.552
2.2842,62.783,76.718
2.2896,63.6,74.292
2.367,60.811,73.814
2.5259,64.614,76.14
2.6049,63.206,76.305
2.6001,64.144,74.055
2.6774,61.454,74.4
2.8466,64.947,76.562
2.9256,63.018,76.263
2.9105,63.552,74.254
2.9878,60.872,74.592
3.1673,64.671,76.687
3.2463,62.971,76.23
3.2209,63.566,73.783
3.2983,60.907,74.251
3.4879,64.889,77.124
3.5669,63.353,76.381
3.5314,63.842,73.377
3.6087,60.918,74.535
3.8086,64.719,77.125
3.8876,63.2,76.067
3.8418,63.819,73.66
3.9191,60.948,74.48
4.1293,64.715,76.786
4.2083,63.176,76.136
4.1522,63.836,73.854
4.2296,60.995,74.682
4.45,64.689,76.86
4.529,63.057,76.204
4.4627,63.74,73.967
4.54,61.02,74.234
4.7707,64.752,76.376
4.8497,63.061,75.982
4.7731,63.675,73.948
4.8505,61.162,74.947
5.0913,65.06,77.362
5.1703,63.208,76.637
5.0836,63.319,73.945
5.1609,60.356,74.178
5.412,64.57,76.705
5.491,63.443,76.46
5.394,64.095,73.622
5.4713,61.062,73.354
5.7327,64.995,76.23
5.8117,63.756,76.941
5.7044,64.26,74.224
5.7818,60.75,73.582
6.0534,64.103,76.864
6.1324,62.759,77.626
6.0149,63.929,74.568
6.0922,61.099,73.644
6.374,64.274,75.427


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_483.csv <==
x,qOut,qIn
0.0395,63.174,76.161
0.11655,63.868,73.882
0.19389,61.165,74.583
0.28118,65.005,77.061
0.36018,63.336,76.301
0.42699,63.734,73.516
0.50433,60.806,73.762
0.60185,64.662,76.226
0.68085,63.198,76.502
0.73743,63.838,74.648
0.81477,61.141,74.787
0.92253,64.882,77.291
1.0015,63.05,77.024
1.0479,63.263,73.389
1.1252,60.232,72.894
1.2432,64.477,76.48
1.3222,63.56,76.949
1.3583,64.481,73.994
1.4356,61.492,74.203
1.5639,64.948,77.207
1.6429,63.205,76.971
1.6687,63.642,73.747
1.7461,60.406,73.381
1.8846,64.154,76.211
1.9636,63.036,76.776
1.9792,64.35,74.489
2.0565,61.702,74.127
2.2052,64.864,76.154
2.2842,62.71,76.04
2.2896,63.368,74.254
2.367,61.057,74.859
2.5259,65.033,76.828
2.6049,63.17,76.24
2.6001,63.397,73.491
2.6774,60.519,74.002
2.8466,64.682,77.45
2.9256,63.442,77.077
2.9105,64.073,73.77
2.9878,61.015,74.023
3.1673,64.558,76.573
3.2463,62.967,76.004
3.2209,63.713,73.802
3.2983,61.194,74.668
3.4879,65.234,76.987
3.5669,63.605,76.207
3.5314,63.708,73.511
3.6087,60.327,74.131
3.8086,64.27,76.964
3.8876,63.282,77.228
3.8418,64.34,74.882
3.9191,61.181,73.879
4.1293,64.244,75.222
4.2083,62.493,75.617
4.1522,63.716,74.402
4.2296,61.718,74.73
4.45,65.533,76.634
4.529,63.306,76.29
4.4627,63.217,74.209
4.54,60.351,74.623
4.7707,64.554,76.908
4.8497,63.232,76.599
4.7731,63.779,73.915
4.8505,60.71,73.915
5.0913,64.646,76.539
5.1703,63.488,76.584
5.0836,64.353,74.047
5.1609,61.225,73.815
5.412,64.59,76.357
5.491,62.994,76.518
5.394,63.963,74.421
5.4713,61.253,74.744
5.7327,64.603,76.164
5.8117,62.64,75.469
5.7044,63.413,74.159
5.7818,61.09,75.084
6.0534,65.074,76.957
6.1324,63.267,76.258
6.0149,63.556,73.932
6.0922,60.669,74.39
6.374,64.615,76.642


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_484.csv <==
x,qOut,qIn
0.0395,62.882,76.65
0.11655,64.108,74.344
0.19389,61.48,73.58
0.28118,65.11,76.347
0.36018,63.37,77.303
0.42699,63.824,74.88
0.50433,60.774,74.018
0.60185,64.31,76.235
0.68085,62.699,76.809
0.73743,63.615,74.323
0.81477,61.102,73.783
0.92253,65.027,76.424
1.0015,63.43,76.447
1.0479,63.962,73.597
1.1252,61.178,73.728
1.2432,64.942,76.532
1.3222,63.219,76.835
1.3583,63.563,74.511
1.4356,60.71,74.472
1.5639,64.634,77.044
1.6429,63.111,76.618
1.6687,63.517,73.196
1.7461,60.368,73.12
1.8846,64.494,76.64
1.9636,63.623,77.406
1.9792,64.658,74.715
2.0565,61.409,74.08
2.2052,64.306,76.236
2.2842,62.396,76.472
2.2896,63.458,74.512
2.367,61.235,74.48
2.5259,65.129,76.371
2.6049,63.273,75.998
2.6001,63.617,73.861
2.6774,61.003,74.284
2.8466,65.144,76.897
2.9256,63.556,76.641
2.9105,63.664,73.534
2.9878,60.464,73.628
3.1673,64.51,76.864
3.2463,63.393,77.143
3.2209,64.069,74.145
3.2983,60.806,73.761
3.4879,64.32,76.663
3.5669,62.959,77.022
3.5314,63.995,74.339
3.6087,61.216,73.806
3.8086,64.688,75.913
3.8876,62.952,76.182
3.8418,63.784,74.261
3.9191,61.352,74.55
4.1293,65.147,77.05
4.2083,63.219,76.311
4.1522,63.442,73.094
4.2296,60.447,73.963
4.45,64.464,77.134
4.529,63.234,76.503
4.4627,64.131,74.149
4.54,61.27,74.849
4.7707,64.594,76.502
4.8497,62.669,75.986
4.7731,63.392,74.428
4.8505,61.073,74.917
5.0913,65.166,76.717
5.1703,63.436,75.862
5.0836,63.642,73.192
5.1609,60.74,73.786
5.412,64.902,77.078
5.491,63.605,77.35
5.394,64.025,74.425
5.4713,60.87,73.768
5.7327,64.422,76.18
5.8117,62.829,76.342
5.7044,63.467,73.553
5.7818,60.88,73.798
6.0534,65.155,77.513
6.1324,63.828,77.705
6.0149,63.961,74.018
6.0922,60.341,73.259
6.374,63.959,75.896


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_485.csv <==
x,qOut,qIn
0.0395,63.275,76.76
0.11655,63.625,73.824
0.19389,60.616,73.776
0.28118,64.65,76.985
0.36018,63.411,77.353
0.42699,63.951,74.04
0.50433,60.712,73.25
0.60185,64.393,76.261
0.68085,63.135,76.974
0.73743,64.078,74.43
0.81477,61.25,73.921
0.92253,64.822,76.257
1.0015,63.14,76.873
1.0479,63.738,74.44
1.1252,60.864,73.468
1.2432,64.64,76.113
1.3222,63.147,77.032
1.3583,63.845,74.461
1.4356,61.035,73.947
1.5639,64.768,76.652
1.6429,63.149,76.732
1.6687,63.664,73.871
1.7461,60.682,73.82
1.8846,64.611,76.504
1.9636,63.366,76.724
1.9792,64.177,74.263
2.0565,61.08,74.133
2.2052,64.478,76.503
2.2842,62.875,76.676
2.2896,63.838,74.847
2.367,61.241,74.43
2.5259,64.762,75.523
2.6049,62.856,75.741
2.6001,63.475,74.379
2.6774,61.142,74.659
2.8466,65.362,77.025
2.9256,63.682,76.465
2.9105,63.617,73.293
2.9878,60.125,73.446
3.1673,64.123,76.586
3.2463,63.265,77.336
3.2209,64.477,75.185
3.2983,61.45,74.302
3.4879,64.367,75.546
3.5669,62.34,75.755
3.5314,63.352,74.353
3.6087,61.301,74.432
3.8086,65.429,76.5
3.8876,63.588,76.229
3.8418,63.653,73.763
3.9191,60.661,74.387
4.1293,64.634,77.316
4.2083,63.177,77.14
4.1522,63.657,74.395
4.2296,60.66,74.282
4.45,64.512,76.42
4.529,63.166,75.921
4.4627,63.936,73.277
4.54,61.148,73.656
4.7707,65.164,76.659
4.8497,63.829,76.985
4.7731,64.257,74.874
4.8505,60.814,74.598
5.0913,64.039,75.912
5.1703,62.456,75.784
5.0836,63.53,74.26
5.1609,61.021,74.355
5.412,64.936,76.217
5.491,63.423,76.803
5.394,64.093,75.277
5.4713,61.187,74.485
5.7327,64.527,75.93
5.8117,62.585,75.952
5.7044,63.342,74.03
5.7818,61.104,74.322
6.0534,65.316,76.698
6.1324,63.64,76.474
6.0149,63.764,73.814
6.0922,60.788,73.981
6.374,64.759,76.761


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_486.csv <==
x,qOut,qIn
0.0395,62.389,75.83
0.11655,63.621,74.021
0.19389,61.597,74.734
0.28118,65.416,77.3
0.36018,63.245,76.704
0.42699,63.312,73.777
0.50433,60.552,74.231
0.60185,64.57,76.88
0.68085,63.003,76.142
0.73743,63.58,73.38
0.81477,61.141,74.251
0.92253,65.378,77.573
1.0015,63.76,76.74
1.0479,63.648,72.81
1.1252,60.304,73.527
1.2432,64.432,77.349
1.3222,63.454,77.175
1.3583,64.174,73.915
1.4356,60.913,73.735
1.5639,64.374,76.512
1.6429,62.945,76.9
1.6687,63.858,74.541
1.7461,61.137,74.134
1.8846,64.839,76.287
1.9636,63.199,76.678
1.9792,63.771,74.21
2.0565,60.914,73.537
2.2052,64.823,76.468
2.2842,63.413,77.003
2.2896,64.032,73.878
2.367,60.961,73.669
2.5259,64.535,76.638
2.6049,63.005,76.726
2.6001,63.831,74.018
2.6774,61.09,73.927
2.8466,64.674,76.388
2.9256,62.912,76.42
2.9105,63.525,74.514
2.9878,60.953,75.235
3.1673,64.932,77.414
3.2463,63.28,76.221
3.2209,63.574,72.964
3.2983,60.351,73.378
3.4879,64.401,76.326
3.5669,63.503,76.676
3.5314,64.728,74.661
3.6087,61.838,74.515
3.8086,64.719,76.291
3.8876,62.436,75.951
3.8418,63.084,74.137
3.9191,60.784,75.017
4.1293,64.995,76.976
4.2083,63.427,76.098
4.1522,63.739,73.535
4.2296,60.646,73.674
4.45,64.634,76.494
4.529,63.451,76.706
4.4627,64.225,74.246
4.54,61.172,74.423
4.7707,64.543,76.933
4.8497,62.797,76.579
4.7731,63.543,74.159
4.8505,60.872,74.465
5.0913,64.685,76.222
5.1703,63.107,75.885
5.0836,63.828,74.165
5.1609,61.304,74.398
5.412,65.219,76.711
5.491,63.436,76.769
5.394,63.566,74.132
5.4713,60.518,74.002
5.7327,64.568,76.601
5.8117,63.327,76.548
5.7044,63.948,73.622
5.7818,60.794,73.552
6.0534,64.598,76.885
6.1324,63.402,77.543
6.0149,64.296,74.675
6.0922,61.087,73.654
6.374,64.149,75.614


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_487.csv <==
x,qOut,qIn
0.0395,63.395,77.283
0.11655,63.628,74.211
0.19389,60.187,73.808
0.28118,63.793,76.163
0.36018,62.65,76.27
0.42699,64.101,74.451
0.50433,61.652,74.679
0.60185,65.043,76.326
0.68085,62.991,76.124
0.73743,63.676,74.611
0.81477,61.29,74.884
0.92253,64.951,76.156
1.0015,62.838,75.447
1.0479,63.226,73.9
1.1252,60.966,75.208
1.2432,65.362,77.701
1.3222,63.691,76.399
1.3583,63.537,72.863
1.4356,60.109,73.383
1.5639,64.248,76.872
1.6429,63.413,77.106
1.6687,64.508,74.195
1.7461,61.547,73.984
1.8846,64.713,76.491
1.9636,62.757,76.171
1.9792,63.442,73.685
2.0565,60.958,74.454
2.2052,64.982,77.371
2.2842,63.361,76.521
2.2896,63.721,73.414
2.367,60.649,74.205
2.5259,64.457,76.936
2.6049,63.095,76.33
2.6001,63.956,73.833
2.6774,61.275,74.464
2.8466,64.921,76.512
2.9256,63.116,75.943
2.9105,63.551,74.225
2.9878,60.886,74.887
3.1673,64.944,77.005
3.2463,63.39,76.531
3.2209,63.635,73.613
3.2983,60.391,73.498
3.4879,64.396,76.442
3.5669,63.405,76.952
3.5314,64.392,74.709
3.6087,61.354,74.166
3.8086,64.635,75.95
3.8876,62.873,76.106
3.8418,63.643,74.16
3.9191,60.928,74.278
4.1293,64.772,76.529
4.2083,63.271,76.95
4.1522,63.966,75.059
4.2296,60.987,74.159
4.45,64.399,75.621
4.529,62.671,76.101
4.4627,63.59,74.234
4.54,61.291,74.353
4.7707,65.3,77.022
4.8497,63.506,76.649
4.7731,63.673,73.858
4.8505,60.638,74.265
5.0913,64.534,76.513
5.1703,63.133,76.006
5.0836,63.841,73.675
5.1609,61.084,74.019
5.412,64.965,76.655
5.491,63.423,76.936
5.394,63.827,74.624
5.4713,60.703,74.465
5.7327,64.316,76.739
5.8117,62.805,76.708
5.7044,63.638,74.21
5.7818,60.965,73.823
6.0534,64.91,75.807
6.1324,63.49,75.886
6.0149,64.121,73.817
6.0922,61.295,74.098
6.374,65.072,77.155


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_488.csv <==
x,qOut,qIn
0.0395,62.908,76.752
0.11655,63.496,73.988
0.19389,60.67,74.033
0.28118,64.819,77.032
0.36018,63.649,76.981
0.42699,64.211,73.63
0.50433,60.754,73.009
0.60185,64.252,75.987
0.68085,63.055,77.295
0.73743,64.315,75.33
0.81477,61.64,74.383
0.92253,64.661,76.014
1.0015,62.373,75.91
1.0479,62.984,73.815
1.1252,60.812,74.338
1.2432,65.309,77.109
1.3222,63.872,76.557
1.3583,63.914,73.403
1.4356,60.506,74.034
1.5639,64.442,76.907
1.6429,63.371,76.611
1.6687,64.134,74.268
1.7461,60.854,74.061
1.8846,64.344,75.787
1.9636,63.024,76.462
1.9792,64.119,74.916
2.0565,61.297,74.098
2.2052,64.617,75.848
2.2842,62.781,76.685
2.2896,63.642,75.462
2.367,61.197,75.002
2.5259,64.856,75.98
2.6049,62.879,75.755
2.6001,63.325,73.986
2.6774,60.772,74.034
2.8466,65.142,76.558
2.9256,63.869,76.875
2.9105,64.234,74.206
2.9878,60.938,73.82
3.1673,64.468,76.321
3.2463,62.964,76.529
3.2209,63.718,74.099
3.2983,60.981,73.916
3.4879,64.806,76.23
3.5669,63.245,76.7
3.5314,63.712,74.84
3.6087,60.744,74.581
3.8086,64.596,76.77
3.8876,63.182,76.928
3.8418,63.794,73.934
3.9191,60.615,73.034
4.1293,64.411,75.565
4.2083,63.322,76.714
4.1522,64.524,75.085
4.2296,61.757,74.521
4.45,64.846,76.383
4.529,62.649,76.379
4.4627,63.209,74.105
4.54,60.567,74.166
4.7707,64.616,76.427
4.8497,63.262,76.58
4.7731,64.122,74.341
4.8505,61.318,74.19
5.0913,64.812,76.407
5.1703,62.984,76.059
5.0836,63.648,73.708
5.1609,61.091,74.398
5.412,64.929,76.925
5.491,63.152,76.47
5.394,63.557,74.292
5.4713,60.818,74.791
5.7327,64.719,76.724
5.8117,63.087,76.097
5.7044,63.536,73.385
5.7818,60.761,73.564
6.0534,64.956,76.809
6.1324,63.697,77.218
6.0149,64.128,74.306
6.0922,60.941,73.845
6.374,64.488,76.562


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_489.csv <==
x,qOut,qIn
0.0395,63.36,77.249
0.11655,63.947,74.719
0.19389,60.88,73.997
0.28118,64.365,76.5
0.36018,62.766,76.649
0.42699,63.678,73.981
0.50433,61.011,73.803
0.60185,64.779,76.344
0.68085,63.209,76.933
0.73743,63.969,74.784
0.81477,61.371,74.301
0.92253,64.953,76.371
1.0015,62.939,75.803
1.0479,63.23,73.001
1.1252,60.639,73.928
1.2432,65.126,77.414
1.3222,63.925,77.351
1.3583,64.061,74.13
1.4356,60.328,73.757
1.5639,63.823,76.483
1.6429,62.714,76.926
1.6687,64.027,74.552
1.7461,61.423,73.932
1.8846,64.943,75.718
1.9636,63.152,75.91
1.9792,63.858,74.233
2.0565,61.347,74.559
2.2052,65.107,76.783
2.2842,63.165,76.665
2.2896,63.396,74.363
2.367,60.475,74.236
2.5259,64.44,76.419
2.6049,63.071,76.545
2.6001,63.841,74.18
2.6774,61.101,73.93
2.8466,64.962,76.452
2.9256,63.423,76.839
2.9105,63.925,74.327
2.9878,60.989,73.696
3.1673,64.727,76.121
3.2463,63.156,76.824
3.2209,63.695,74.224
3.2983,60.834,73.796
3.4879,64.78,77.045
3.5669,63.376,77.159
3.5314,63.869,73.529
3.6087,60.596,73.156
3.8086,64.282,76.225
3.8876,63.093,76.766
3.8418,64.225,74.812
3.9191,61.471,74.818
4.1293,64.712,76.548
4.2083,62.674,76.418
4.1522,63.33,74.231
4.2296,60.775,73.905
4.45,64.805,76.346
4.529,63.335,76.45
4.4627,64.04,73.927
4.54,61.344,74.326
4.7707,65.063,77.095
4.8497,63.239,76.353
4.7731,63.575,73.167
4.8505,60.624,73.771
5.0913,64.538,77.206
5.1703,63.165,76.906
5.0836,63.976,73.813
5.1609,61.234,74.21
5.412,64.688,76.462
5.491,62.738,75.704
5.394,63.267,73.572
5.4713,61.006,74.951
5.7327,65.331,78.119
5.8117,63.626,76.997
5.7044,63.389,73.188
5.7818,59.91,73.441
6.0534,64.099,76.685
6.1324,63.362,76.886
6.0149,64.498,73.93
6.0922,61.551,73.374
6.374,65.014,76.305


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_490.csv <==
x,qOut,qIn
0.0395,63.141,76.786
0.11655,63.721,74.355
0.19389,60.747,74.176
0.28118,64.458,76.426
0.36018,63.002,76.687
0.42699,63.889,74.264
0.50433,61.156,73.742
0.60185,64.812,76.246
0.68085,63.137,76.542
0.73743,63.842,74.204
0.81477,61.239,74.473
0.92253,64.941,77.043
1.0015,63.051,76.336
1.0479,63.403,73.265
1.1252,60.632,73.957
1.2432,64.759,77.005
1.3222,63.433,76.506
1.3583,63.987,73.883
1.4356,60.931,74.748
1.5639,64.632,77.312
1.6429,63.146,76.302
1.6687,63.84,73.209
1.7461,60.761,73.636
1.8846,64.399,76.448
1.9636,63.056,76.497
1.9792,64.255,74.803
2.0565,61.841,75.146
2.2052,64.952,76.231
2.2842,62.409,75.012
2.2896,62.697,73.282
2.367,60.598,75.039
2.5259,65.382,78.054
2.6049,64.006,77.145
2.6001,63.779,73.535
2.6774,60.007,73.257
2.8466,63.914,76.449
2.9256,63.141,76.947
2.9105,64.438,73.923
2.9878,61.673,73.484
3.1673,65.12,76.337
3.2463,63.328,76.799
3.2209,63.863,74.522
3.2983,60.921,74.551
3.4879,64.469,77.012
3.5669,62.771,76.575
3.5314,63.558,73.833
3.6087,60.837,74.037
3.8086,64.675,76.227
3.8876,63.215,75.892
3.8418,64.11,73.996
3.9191,61.57,74.793
4.1293,65.136,76.983
4.2083,63.053,76.591
4.1522,63.308,74.201
4.2296,60.575,74.197
4.45,64.61,76.604
4.529,63.126,76.083
4.4627,63.724,73.214
4.54,61.064,73.85
4.7707,65.158,77.042
4.8497,63.667,77.103
4.7731,63.861,74.02
4.8505,60.593,73.572
5.0913,64.299,76.675
5.1703,62.922,76.818
5.0836,63.67,73.93
5.1609,60.889,74.343
5.412,64.82,76.985
5.491,63.404,76.873
5.394,63.906,74.263
5.4713,60.732,73.602
5.7327,64.475,76.081
5.8117,63.213,76.998
5.7044,64.167,74.54
5.7818,61.34,73.599
6.0534,64.863,76.066
6.1324,63.133,76.632
6.0149,63.747,74.128
6.0922,60.951,74.009
6.374,64.73,76.656


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_491.csv <==
x,qOut,qIn
0.0395,63.219,76.096
0.11655,63.504,73.184
0.19389,60.623,73.897
0.28118,64.861,76.997
0.36018,63.713,76.803
0.42699,64.252,74.161
0.50433,60.895,74.275
0.60185,64.28,76.63
0.68085,62.792,76.538
0.73743,63.772,74.279
0.81477,61.125,74.3
0.92253,64.798,75.995
1.0015,63.113,75.859
1.0479,63.764,74.623
1.1252,61.205,75.001
1.2432,65.128,76.493
1.3222,63.377,76.123
1.3583,63.529,73.721
1.4356,60.302,73.528
1.5639,64.386,76.586
1.6429,63.44,77.494
1.6687,64.434,75.194
1.7461,61.217,74.319
1.8846,64.251,75.467
1.9636,62.473,75.364
1.9792,63.594,73.852
2.0565,61.277,74.229
2.2052,65.236,76.655
2.2842,63.562,76.836
2.2896,64.006,74.961
2.367,60.926,74.978
2.5259,64.14,76.222
2.6049,62.194,75.668
2.6001,63.145,74.268
2.6774,61.19,75.131
2.8466,65.532,76.744
2.9256,63.771,75.527
2.9105,63.706,73.083
2.9878,60.734,74.42
3.1673,64.999,77.575
3.2463,63.705,76.765
3.2209,63.906,73.636
3.2983,60.469,73.865
3.4879,64.185,76.273
3.5669,63.015,76.312
3.5314,64.011,74.324
3.6087,61.282,74.327
3.8086,64.919,76.474
3.8876,63.197,76.822
3.8418,63.657,74.759
3.9191,60.699,74.083
4.1293,64.496,76.178
4.2083,63.066,76.657
4.1522,63.871,74.154
4.2296,61.089,73.724
4.45,64.895,76.31
4.529,63.382,76.717
4.4627,64.023,74.428
4.54,61.117,73.945
4.7707,64.657,76.263
4.8497,62.908,76.702
4.7731,63.529,74.321
4.8505,60.896,74.145
5.0913,64.848,76.672
5.1703,63.27,76.628
5.0836,63.678,73.706
5.1609,60.685,73.73
5.412,64.69,76.825
5.491,63.458,76.845
5.394,64.13,73.982
5.4713,60.926,73.923
5.7327,64.408,76.301
5.8117,62.948,76.561
5.7044,63.932,74.598
5.7818,61.227,74.13
6.0534,64.702,76.148
6.1324,62.853,76.598
6.0149,63.539,74.62
6.0922,61.076,74.614
6.374,64.997,76.758


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_492.csv <==
x,qOut,qIn
0.0395,63.004,76.346
0.11655,63.535,73.687
0.19389,60.656,73.671
0.28118,64.691,76.309
0.36018,63.464,76.7
0.42699,64.226,74.203
0.50433,61.155,73.988
0.60185,64.485,76.921
0.68085,62.726,77.265
0.73743,63.531,74.794
0.81477,60.99,74.654
0.92253,64.714,76.176
1.0015,62.912,75.238
1.0479,63.457,73.143
1.1252,61.04,74.232
1.2432,65.497,77.052
1.3222,64.121,77.386
1.3583,64.048,74.762
1.4356,60.417,73.436
1.5639,63.988,75.666
1.6429,62.727,76.654
1.6687,63.662,74.476
1.7461,61.06,74.033
1.8846,65.151,76.867
1.9636,63.755,77.399
1.9792,64.003,74.154
2.0565,60.409,73.005
2.2052,64.021,75.793
2.2842,62.993,76.949
2.2896,64.378,75.091
2.367,61.681,74.198
2.5259,64.826,75.685
2.6049,62.741,76.313
2.6001,63.458,74.803
2.6774,61.001,74.462
2.8466,64.903,76.213
2.9256,63.18,76.397
2.9105,63.686,74.379
2.9878,60.869,74.03
3.1673,64.746,76.474
3.2463,63.238,76.893
3.2209,63.889,74.248
3.2983,61.058,73.776
3.4879,64.744,76.213
3.5669,63.086,76.411
3.5314,63.69,73.953
3.6087,61.041,74.159
3.8086,64.991,77.109
3.8876,63.366,76.819
3.8418,63.646,73.537
3.9191,60.442,73.715
4.1293,64.314,76.918
4.2083,63.149,76.973
4.1522,64.169,74.21
4.2296,61.286,74.149
4.45,64.614,76.406
4.529,62.786,76.191
4.4627,63.649,74.012
4.54,61.337,74.42
4.7707,65.175,76.645
4.8497,63.207,75.99
4.7731,63.401,73.757
4.8505,60.781,74.622
5.0913,65.015,77.191
5.1703,63.481,76.663
5.0836,63.543,73.506
5.1609,60.233,73.521
5.412,64.377,77.077
5.491,63.493,77.607
5.394,64.372,74.376
5.4713,61.071,73.54
5.7327,64.349,75.894
5.8117,62.852,76.583
5.7044,63.957,74.408
5.7818,61.445,73.648
6.0534,65.099,76.258
6.1324,63.253,76.767
6.0149,63.683,74.338
6.0922,60.873,74.426
6.374,64.657,76.733


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_493.csv <==
x,qOut,qIn
0.0395,63.582,76.329
0.11655,63.747,74.256
0.19389,60.665,74.669
0.28118,64.504,76.534
0.36018,63.046,76.401
0.42699,63.595,74.147
0.50433,60.629,73.956
0.60185,64.676,76.719
0.68085,63.537,77.119
0.73743,64.289,74.333
0.81477,61.049,73.492
0.92253,64.43,75.604
1.0015,62.94,76.263
1.0479,63.987,74.53
1.1252,61.435,74.559
1.2432,64.979,76.63
1.3222,63.013,76.492
1.3583,63.413,74.351
1.4356,60.575,74.286
1.5639,64.481,76.147
1.6429,63.061,76.536
1.6687,63.859,74.933
1.7461,61.17,74.556
1.8846,64.984,76.413
1.9636,63.342,76.299
1.9792,63.793,73.636
2.0565,60.746,73.464
2.2052,64.658,76.261
2.2842,63.431,76.929
2.2896,64.314,74.976
2.367,61.351,74.516
2.5259,64.481,76.027
2.6049,62.445,76.061
2.6001,63.153,74.226
2.6774,60.854,74.3
2.8466,65.171,76.387
2.9256,63.706,76.102
2.9105,63.889,73.562
2.9878,60.65,73.91
3.1673,64.599,77.145
3.2463,63.413,77.748
3.2209,64.015,75.01
3.2983,60.627,73.76
3.4879,63.945,75.392
3.5669,62.534,76.085
3.5314,63.778,74.543
3.6087,61.499,74.242
3.8086,65.477,76.375
3.8876,63.754,76.576
3.8418,63.943,74.302
3.9191,60.636,74.405
4.1293,64.257,76.338
4.2083,62.879,76.367
4.1522,63.966,74.681
4.2296,61.262,74.157
4.45,64.676,75.672
4.529,62.824,76.054
4.4627,63.713,74.773
4.54,61.487,75.044
4.7707,65.174,76.664
4.8497,62.937,75.947
4.7731,63.056,73.483
4.8505,60.501,74.188
5.0913,64.963,77.052
5.1703,63.671,76.678
5.0836,63.954,73.744
5.1609,60.752,73.883
5.412,64.633,77.056
5.491,63.358,77.038
5.394,63.951,73.552
5.4713,60.726,73.35
5.7327,64.394,76.828
5.8117,63.138,77.261
5.7044,64.158,74.426
5.7818,61.338,74.27
6.0534,64.644,76.44
6.1324,62.723,75.725
6.0149,63.461,73.336
6.0922,61.11,74.423
6.374,65.237,76.963


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_494.csv <==
x,qOut,qIn
0.0395,63.416,76.962
0.11655,63.619,73.888
0.19389,60.355,73.526
0.28118,64.149,76.322
0.36018,62.967,76.449
0.42699,64.121,74.094
0.50433,61.484,74.637
0.60185,64.915,77.005
0.68085,62.95,76.636
0.73743,63.538,74.334
0.81477,60.969,74.309
0.92253,64.755,75.988
1.0015,62.969,75.52
1.0479,63.499,73.633
1.1252,61.183,74.838
1.2432,65.526,77.766
1.3222,63.846,76.809
1.3583,63.499,73.153
1.4356,59.749,73.16
1.5639,63.817,76.591
1.6429,63.202,77.428
1.6687,64.641,74.898
1.7461,61.694,74.034
1.8846,64.611,75.865
1.9636,62.563,76.051
1.9792,63.513,74.446
2.0565,61.262,75.021
2.2052,65.18,76.851
2.2842,63.326,75.936
2.2896,63.674,73.78
2.367,60.786,74.494
2.5259,64.687,76.199
2.6049,63.23,75.844
2.6001,63.973,74.352
2.6774,61.296,74.51
2.8466,64.942,76.369
2.9256,63.052,76.527
2.9105,63.388,74.441
2.9878,60.636,74.113
3.1673,64.69,76.471
3.2463,63.242,76.65
3.2209,63.715,73.626
3.2983,60.781,73.469
3.4879,64.8,76.696
3.5669,63.518,77.223
3.5314,64.01,74.795
3.6087,60.785,74.283
3.8086,64.385,76.496
3.8876,62.971,76.81
3.8418,63.765,74.093
3.9191,60.796,73.208
4.1293,64.668,75.791
4.2083,63.492,76.852
4.1522,64.46,74.846
4.2296,61.503,74.135
4.45,64.688,76.099
4.529,62.723,76.41
4.4627,63.379,74.507
4.54,60.718,74.579
4.7707,64.68,76.544
4.8497,63.238,76.442
4.7731,63.93,74.317
4.8505,60.928,73.989
5.0913,64.59,75.829
5.1703,63.151,76.24
5.0836,64.095,74.635
5.1609,61.41,74.501
5.412,64.875,76.08
5.491,62.926,76.098
5.394,63.458,74.605
5.4713,60.796,74.647
5.7327,64.707,76.669
5.8117,63.113,76.812
5.7044,63.697,74.286
5.7818,60.859,73.818
6.0534,64.69,76.048
6.1324,63.208,76.034
6.0149,63.932,73.899
6.0922,61.291,74.449
6.374,65.148,77.13


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_495.csv <==
x,qOut,qIn
0.0395,63.193,76.111
0.11655,63.906,74.67
0.19389,61.35,75.2
0.28118,64.847,76.998
0.36018,62.659,76.452
0.42699,62.931,73.681
0.50433,60.369,73.377
0.60185,64.771,76.52
0.68085,63.558,76.851
0.73743,64.063,73.89
0.81477,61.206,74.4
0.92253,65.133,77.697
1.0015,63.536,77.093
1.0479,63.544,72.96
1.1252,59.956,72.716
1.2432,64.031,76.787
1.3222,63.423,77.739
1.3583,64.81,74.751
1.4356,61.683,73.663
1.5639,64.441,75.761
1.6429,62.408,76.285
1.6687,63.46,74.502
1.7461,61.327,74.767
1.8846,65.297,76.653
1.9636,63.402,75.931
1.9792,63.551,73.489
2.0565,60.546,74.026
2.2052,64.65,76.784
2.2842,63.445,77.09
2.2896,64.129,74.715
2.367,60.976,74.173
2.5259,64.345,76.143
2.6049,62.706,76.039
2.6001,63.629,73.982
2.6774,61.175,74.315
2.8466,65.139,76.28
2.9256,63.501,76.278
2.9105,63.858,74.541
2.9878,60.893,74.405
3.1673,64.632,76.337
3.2463,63.021,76.824
3.2209,63.537,74.631
3.2983,60.649,73.837
3.4879,64.629,76.478
3.5669,63.332,76.889
3.5314,64.038,73.889
3.6087,61.02,73.414
3.8086,64.727,76.091
3.8876,63.316,76.66
3.8418,64.085,74.585
3.9191,61.189,74.348
4.1293,64.647,76.498
4.2083,62.844,76.68
4.1522,63.425,74.524
4.2296,60.635,74.356
4.45,64.612,76.346
4.529,63.278,76.335
4.4627,64.044,74.094
4.54,61.088,73.811
4.7707,64.792,75.987
4.8497,63.34,76.633
4.7731,64.126,74.797
4.8505,61.231,74.254
5.0913,64.59,75.92
5.1703,62.709,76.147
5.0836,63.378,74.645
5.1609,60.862,74.652
5.412,64.911,76.549
5.491,63.355,76.639
5.394,63.734,74.096
5.4713,60.595,73.607
5.7327,64.489,76.354
5.8117,63.313,76.997
5.7044,64.254,74.676
5.7818,61.277,74.374
6.0534,64.621,76.307
6.1324,62.864,76.169
6.0149,63.732,73.934
6.0922,61.125,73.82
6.374,64.871,75.899


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_496.csv <==
x,qOut,qIn
0.0395,63.067,75.439
0.11655,63.738,74.339
0.19389,61.396,75.256
0.28118,65.087,77.067
0.36018,62.867,76.481
0.42699,62.92,74.301
0.50433,60.148,74.38
0.60185,64.524,76.498
0.68085,63.42,76.266
0.73743,64.111,73.658
0.81477,61.036,73.88
0.92253,64.91,77.094
1.0015,63.682,77.457
1.0479,64.401,74.501
1.1252,61.01,73.348
1.2432,64.058,75.173
1.3222,62.405,75.886
1.3583,63.708,74.77
1.4356,61.777,75.176
1.5639,65.52,77.207
1.6429,63.137,76.468
1.6687,62.935,73.356
1.7461,60.001,73.69
1.8846,64.432,76.752
1.9636,63.467,76.903
1.9792,64.356,74.17
2.0565,61.452,73.789
2.2052,64.934,76.388
2.2842,63.142,76.918
2.2896,63.594,74.314
2.367,60.799,73.687
2.5259,64.797,76.671
2.6049,63.366,76.94
2.6001,63.789,73.611
2.6774,60.623,73.358
2.8466,64.554,76.734
2.9256,63.436,77.354
2.9105,64.227,74.383
2.9878,60.955,73.578
3.1673,64.26,75.896
3.2463,62.754,76.617
3.2209,63.839,74.892
3.2983,61.275,74.486
3.4879,64.885,76.488
3.5669,63.06,76.633
3.5314,63.63,74.133
3.6087,60.837,73.898
3.8086,64.69,76.327
3.8876,63.209,76.289
3.8418,64.005,74.036
3.9191,61.352,74.624
4.1293,65.002,76.812
4.2083,63.124,75.927
4.1522,63.49,73.813
4.2296,60.67,74.643
4.45,64.675,76.577
4.529,63.271,76.373
4.4627,63.879,74.403
4.54,60.922,74.139
4.7707,64.633,76.126
4.8497,63.12,76.371
4.7731,63.805,74.611
4.8505,61.021,74.443
5.0913,64.811,76.41
5.1703,63.217,76.892
5.0836,63.717,74.514
5.1609,60.745,73.62
5.412,64.617,75.924
5.491,63.291,76.379
5.394,64.044,74.107
5.4713,61.134,74.103
5.7327,64.863,76.631
5.8117,63.342,77.065
5.7044,63.88,74.77
5.7818,60.598,74.005
6.0534,64.065,76.033
6.1324,62.698,76.437
6.0149,64,74.451
6.0922,61.535,74.141
6.374,65.024,75.551


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_497.csv <==
x,qOut,qIn
0.0395,62.418,75.705
0.11655,63.092,73.378
0.19389,60.757,74.392
0.28118,65.122,77.271
0.36018,63.755,76.891
0.42699,64.115,73.962
0.50433,60.851,73.759
0.60185,64.346,76.343
0.68085,62.806,76.38
0.73743,63.684,74.027
0.81477,61.268,74.687
0.92253,65.184,77.227
1.0015,63.363,76.46
1.0479,63.48,73.385
1.1252,60.423,73.554
1.2432,64.554,76.81
1.3222,63.434,76.863
1.3583,64.181,73.89
1.4356,61.155,74.019
1.5639,64.684,76.81
1.6429,63.052,76.675
1.6687,63.654,74.122
1.7461,60.779,74.287
1.8846,64.632,76.663
1.9636,63.222,76.497
1.9792,63.912,73.977
2.0565,60.935,73.936
2.2052,64.695,76.385
2.2842,63.31,76.371
2.2896,64.102,74.3
2.367,61.112,74.593
2.5259,64.565,76.38
2.6049,62.899,76.506
2.6001,63.753,74.786
2.6774,61.051,74.119
2.8466,64.655,75.76
2.9256,62.928,75.836
2.9105,63.729,73.871
2.9878,61.297,74.578
3.1673,65.153,77.322
3.2463,63.272,76.663
3.2209,63.51,73.763
3.2983,60.521,74.469
3.4879,64.323,77
3.5669,62.854,76.289
3.5314,63.756,74.082
3.6087,61.354,74.81
3.8086,65.247,76.548
3.8876,63.41,75.478
3.8418,63.604,73.122
3.9191,60.826,74.153
4.1293,65.096,77.469
4.2083,63.75,77.066
4.1522,63.922,73.686
4.2296,60.349,73.606
4.45,63.913,76.302
4.529,62.746,76.514
4.4627,64.011,74.525
4.54,61.508,74.575
4.7707,64.956,76.665
4.8497,62.914,76.471
4.7731,63.409,74.189
4.8505,60.927,74.373
5.0913,64.959,76.282
5.1703,63.277,75.895
5.0836,63.624,73.548
5.1609,60.979,73.963
5.412,65.211,77.37
5.491,63.711,77.598
5.394,63.655,74.143
5.4713,60.105,73.451
5.7327,64.011,76.62
5.8117,63.087,77.209
5.7044,64.214,73.719
5.7818,61.243,72.766
6.0534,64.792,76.278
6.1324,63.34,77.363
6.0149,64.265,74.87
6.0922,61.44,74.507
6.374,64.565,76.401


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_498.csv <==
x,qOut,qIn
0.0395,63.278,76.395
0.11655,64.176,73.707
0.19389,61.369,73.809
0.28118,65.03,76.735
0.36018,63.357,76.83
0.42699,63.802,74.564
0.50433,60.779,74.562
0.60185,64.391,76.053
0.68085,62.807,76.185
0.73743,63.552,74.512
0.81477,60.869,74.087
0.92253,64.929,76.611
1.0015,63.58,77.065
1.0479,64.128,74.206
1.1252,60.885,73.523
1.2432,64.382,76.035
1.3222,62.94,76.576
1.3583,63.967,74.729
1.4356,61.425,74.675
1.5639,64.987,76.284
1.6429,63.016,76.019
1.6687,63.39,73.941
1.7461,60.626,74.238
1.8846,64.786,76.764
1.9636,63.511,76.738
1.9792,64.108,74.207
2.0565,60.911,73.838
2.2052,64.415,75.886
2.2842,62.944,76.219
2.2896,63.878,74.688
2.367,61.222,74.908
2.5259,64.883,76.541
2.6049,63.118,76.301
2.6001,63.62,74.123
2.6774,60.574,73.902
2.8466,64.362,76.315
2.9256,63.089,76.88
2.9105,64.288,74.834
2.9878,61.664,74.401
3.1673,64.779,76.041
3.2463,62.515,75.589
3.2209,63.238,73.625
3.2983,61.295,74.748
3.4879,65.495,77.329
3.5669,63.452,76.093
3.5314,63.233,73.049
3.6087,60.352,74.45
3.8086,64.774,77.753
3.8876,63.564,76.507
3.8418,63.798,73.021
3.9191,60.381,73.966
4.1293,64.341,77.336
4.2083,63.421,77.192
4.1522,64.406,74.277
4.2296,61.169,73.804
4.45,64.338,75.807
4.529,62.719,75.991
4.4627,63.863,74.558
4.54,61.57,74.814
4.7707,65.275,76.492
4.8497,63.237,76.1
4.7731,63.434,73.789
4.8505,60.561,74.052
5.0913,64.621,76.522
5.1703,63.281,76.689
5.0836,63.935,74.777
5.1609,60.974,74.898
5.412,64.593,76.826
5.491,62.981,76.364
5.394,63.671,73.843
5.4713,60.807,73.627
5.7327,64.711,75.617
5.8117,63.422,76.12
5.7044,64.347,74.681
5.7818,61.662,74.747
6.0534,65,76.92
6.1324,62.814,76.734
6.0149,63.07,74.056
6.0922,60.248,73.849
6.374,64.427,76.327


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_499.csv <==
x,qOut,qIn
0.0395,63.012,76.495
0.11655,63.827,74.827
0.19389,61.354,74.685
0.28118,64.868,76.6
0.36018,62.696,76.114
0.42699,63.043,73.601
0.50433,60.693,74.466
0.60185,65.181,77.233
0.68085,63.776,76.073
0.73743,63.855,72.808
0.81477,60.569,73.765
0.92253,64.658,77.408
1.0015,63.609,77.633
1.0479,64.171,74.53
1.1252,60.645,73.853
1.2432,63.918,76.318
1.3222,62.547,76.404
1.3583,63.846,74.046
1.4356,61.483,74.161
1.5639,65.249,76.154
1.6429,63.452,75.949
1.6687,63.922,74.149
1.7461,61.242,74.475
1.8846,64.928,76.585
1.9636,62.975,76.384
1.9792,63.224,74.07
2.0565,60.461,74.523
2.2052,64.671,77.2
2.2842,63.375,76.694
2.2896,63.855,73.664
2.367,60.606,73.744
2.5259,64.413,76.508
2.6049,63.293,77.116
2.6001,64.363,74.827
2.6774,61.502,73.803
2.8466,64.764,75.707
2.9256,62.841,76.044
2.9105,63.539,74.112
2.9878,61.089,74.672
3.1673,65.133,77.308
3.2463,63.466,76.918
3.2209,63.689,73.578
3.2983,60.387,73.239
3.4879,64.142,76.13
3.5669,62.972,76.349
3.5314,64.184,74.537
3.6087,61.722,75.246
3.8086,65.108,76.839
3.8876,62.88,75.896
3.8418,63.125,73.789
3.9191,60.405,74.16
4.1293,64.686,76.339
4.2083,63.503,76.498
4.1522,64.204,74.488
4.2296,61.206,74.371
4.45,64.772,76.538
4.529,63.117,76.669
4.4627,63.671,74.142
4.54,60.735,73.492
4.7707,64.596,75.978
4.8497,63.262,76.439
4.7731,64.037,74.521
4.8505,61.191,74.829
5.0913,64.804,76.783
5.1703,63.084,76.66
5.0836,63.531,74.397
5.1609,60.423,73.861
5.412,64.311,75.797
5.491,63.202,76.453
5.394,64.348,74.852
5.4713,61.555,74.266
5.7327,64.924,75.809
5.8117,63.063,76.354
5.7044,63.732,74.873
5.7818,60.939,74.531
6.0534,64.602,76.044
6.1324,62.961,76.095
6.0149,63.8,74.374
6.0922,61.087,74.075
6.374,64.719,75.962


==> Figs/data/BurgulenceData/Gaussian_1p0/N20/Burgers_Legendre_4_Gaussian1p0_20_500.csv <==
x,qOut,qIn
0.0395,62.843,75.722
0.11655,63.382,73.682
0.19389,60.941,73.691
0.28118,65.321,76.815
0.36018,63.939,77.24
0.42699,64.048,74.267
0.50433,60.557,73.853
0.60185,64.102,76.487
0.68085,62.746,76.866
0.73743,63.665,74.428
0.81477,60.953,74.286
0.92253,64.839,76.533
1.0015,63.405,76.239
1.0479,64.04,73.71
1.1252,60.96,73.719
1.2432,64.658,76.398
1.3222,63.293,76.941
1.3583,64.225,74.956
1.4356,61.271,74.747
1.5639,64.36,76.244
1.6429,62.342,75.614
1.6687,63.301,73.972
1.7461,61.186,74.814
1.8846,65.262,76.544
1.9636,63.435,76.068
1.9792,63.678,74.231
2.0565,61.025,74.673
2.2052,65.032,76.858
2.2842,63.274,76.054
2.2896,63.358,72.945
2.367,60.409,73.596
2.5259,64.804,77.443
2.6049,63.783,77.584
2.6001,64.198,74.083
2.6774,60.634,73.559
2.8466,64.02,76.228
2.9256,62.717,76.609
2.9105,63.866,74.165
2.9878,61.359,73.869
3.1673,65.106,76.534
3.2463,63.354,76.826
3.2209,63.73,74.482
3.2983,60.844,74.408
3.4879,64.678,76.525
3.5669,63.119,76.454
3.5314,63.628,73.758
3.6087,60.662,73.682
3.8086,64.734,76.854
3.8876,63.608,77.08
3.8418,64.352,74.194
3.9191,61.039,73.893
4.1293,64.284,75.93
4.2083,62.726,76.012
4.1522,63.851,74.525
4.2296,61.419,74.6
4.45,65.004,76.079
4.529,63.016,76.209
4.4627,63.411,74.781
4.54,60.741,74.884
4.7707,64.758,76.704
4.8497,63.209,76.363
4.7731,63.662,73.81
4.8505,60.612,73.719
5.0913,64.591,76.381
5.1703,63.454,76.808
5.0836,64.376,74.752
5.1609,61.417,74.469
5.412,64.697,75.974
5.491,62.816,75.917
5.394,63.497,74.212
5.4713,60.893,74.385
5.7327,64.928,76.4
5.8117,63.467,76.344
5.7044,63.986,74.249
5.7818,60.836,74.207
6.0534,64.378,76.202
6.1324,62.872,76.914
6.0149,63.815,75.517
6.0922,61.225,74.531
6.374,64.769,75.592


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_001.csv <==
x,qOut,qIn
0.0316,61.104,76.501
0.093239,61.79,73.62
0.15511,59.065,73.66
0.22494,62.737,76.613
0.28814,61.21,76.754
0.34159,61.439,74.03
0.40346,58.145,73.933
0.48148,61.652,76.638
0.54468,60.504,76.947
0.58994,61.541,74.567
0.65181,58.698,74.01
0.73802,61.876,75.594
0.80122,60.279,75.471
0.83829,61.283,73.943
0.90016,59.151,75.038
0.99457,62.757,77.768
1.0578,60.684,77.125
1.0866,60.601,73.609
1.1485,57.502,73.146
1.2511,61.589,76.068
1.3143,60.869,76.899
1.335,62.13,74.919
1.3969,59.368,74.501
1.5076,62.395,76.392
1.5708,60.497,76.361
1.5833,61.145,74.044
1.6452,58.503,74.015
1.7642,62.208,76.442
1.8274,60.819,76.5
1.8317,61.585,74.22
1.8936,58.837,74.358
2.0207,62.212,76.607
2.0839,60.526,76.281
2.08,61.129,73.758
2.1419,58.481,73.973
2.2773,62.254,76.625
2.3405,60.866,76.722
2.3284,61.432,74.237
2.3903,58.482,74.096
2.5338,61.952,76.575
2.597,60.523,76.752
2.5767,61.322,74.328
2.6386,58.637,74.013
2.7904,62.209,76.125
2.8536,60.723,76.063
2.8251,61.4,73.742
2.887,58.731,74.136
3.0469,62.348,77.213
3.1101,60.774,77.61
3.0734,61.2,74.863
3.1353,58.202,73.869
3.3034,61.674,75.593
3.3666,60.317,75.724
3.3218,61.289,73.716
3.3837,59.069,74.156
3.56,63.048,77.285
3.6232,61.428,77.558
3.5701,61.238,74.431
3.632,57.585,73.6
3.8165,61.194,75.887
3.8797,60.418,76.254
3.8185,61.929,74.418
3.8804,59.343,74.522
4.0731,62.415,76.297
4.1363,60.542,76.053
4.0668,61.352,74.393
4.1287,58.895,75.014
4.3296,62.204,76.886
4.3928,60.228,75.92
4.3152,60.829,73.273
4.3771,58.517,74.086
4.5861,62.572,77.195
4.6493,61.137,76.928
4.5636,61.455,73.667
4.6254,58.397,73.409
4.8427,61.994,76.484
4.9059,60.688,76.929
4.8119,61.445,74.247
4.8738,58.703,73.962
5.0992,62.182,76.551
5.1624,60.591,76.628
5.0603,61.128,73.926
5.1221,58.347,73.99
5.3558,62.14,77.093
5.419,60.88,77.47
5.3086,61.544,74.526
5.3705,58.459,73.663
5.6123,61.804,75.758
5.6755,60.472,75.889
5.557,61.602,73.451
5.6188,59.281,73.491
5.8689,62.783,76.578
5.9321,60.869,77.143
5.8053,61.025,74.609
5.8672,58.063,74.502
6.1254,61.573,77.241
6.1886,60.082,77.159
6.0537,60.915,74.087
6.1155,58.413,73.832
6.3819,62.342,76.545


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_002.csv <==
x,qOut,qIn
0.0316,60.757,76.022
0.093239,61.847,73.553
0.15511,59.317,73.875
0.22494,62.673,76.427
0.28814,60.809,76.353
0.34159,61.181,74.107
0.40346,58.416,74.53
0.48148,61.945,77.06
0.54468,60.318,76.656
0.58994,60.898,73.674
0.65181,58.173,73.573
0.73802,62.05,76.445
0.80122,60.902,77
0.83829,61.708,74.802
0.90016,58.885,74.471
0.99457,62.187,76.476
1.0578,60.487,76.281
1.0866,61.071,73.736
1.1485,58.398,73.846
1.2511,62.336,76.729
1.3143,61.155,77.227
1.335,61.768,74.871
1.3969,58.611,74.181
1.5076,61.781,75.896
1.5708,60.263,76.064
1.5833,61.239,74.17
1.6452,58.918,74.121
1.7642,62.722,76.3
1.8274,61.123,76.281
1.8317,61.339,73.704
1.8936,58.295,73.654
2.0207,61.985,76.7
2.0839,60.721,77.592
2.08,61.332,75.5
2.1419,58.228,74.694
2.2773,61.535,76.037
2.3405,60.167,75.76
2.3284,61.253,73.602
2.3903,58.819,73.73
2.5338,62.74,76.135
2.597,61.48,76.524
2.5767,62.039,74.755
2.6386,58.841,74.749
2.7904,61.714,76.615
2.8536,59.864,76.162
2.8251,60.764,73.488
2.887,58.506,73.74
3.0469,62.417,76.792
3.1101,60.937,77.072
3.0734,61.401,74.574
3.1353,58.711,74.473
3.3034,62.309,76.75
3.3666,60.615,76.366
3.3218,60.865,73.256
3.3837,58.041,73.129
3.56,62.382,76.539
3.6232,61.639,77.645
3.5701,62.131,75.08
3.632,58.316,73.616
3.8165,61.181,75.281
3.8797,59.993,76.068
3.8185,61.477,74.873
3.8804,59.253,75.069
4.0731,62.522,76.79
4.1363,60.455,76.278
4.0668,60.809,73.921
4.1287,58.256,74.332
4.3296,62.323,76.818
4.3928,61.094,76.441
4.3152,61.661,73.582
4.3771,58.652,73.436
4.5861,62.246,76.088
4.6493,60.971,76.662
4.5636,61.659,74.884
4.6254,58.625,74.855
4.8427,61.754,76.716
4.9059,60.09,76.419
4.8119,60.925,74.027
4.8738,58.405,73.951
5.0992,62.265,76.157
5.1624,61,76.228
5.0603,61.726,74.125
5.1221,58.988,74.333
5.3558,62.436,76.879
5.419,60.724,76.875
5.3086,61.06,74.123
5.3705,58.038,73.793
5.6123,61.788,76.37
5.6755,60.724,76.711
5.557,61.749,74.298
5.6188,58.942,73.963
5.8689,62.198,76.177
5.9321,60.568,76.155
5.8053,61.334,74.093
5.8672,58.746,74.907
6.1254,62.238,77.562
6.1886,60.522,76.808
6.0537,61.026,73.792
6.1155,58.158,74.039
6.3819,61.9,76.439


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_003.csv <==
x,qOut,qIn
0.0316,60.058,75.869
0.093239,61.136,73.944
0.15511,59.001,74.726
0.22494,62.896,77.141
0.28814,61.226,76.38
0.34159,61.346,73.421
0.40346,58.262,73.678
0.48148,62.064,76.436
0.54468,60.937,76.641
0.58994,61.718,74.43
0.65181,58.715,74.274
0.73802,61.899,76.41
0.80122,60.289,76.554
0.83829,61.147,74.451
0.90016,58.658,74.311
0.99457,62.256,76.401
1.0578,60.632,76.319
1.0866,61.197,73.818
1.1485,58.646,73.811
1.2511,62.514,76.658
1.3143,61.047,76.99
1.335,61.314,74.273
1.3969,58.213,73.81
1.5076,61.903,76.349
1.5708,60.738,76.84
1.5833,61.495,74.452
1.6452,58.509,73.895
1.7642,61.984,76.189
1.8274,60.691,76.738
1.8317,61.562,74.949
1.8936,58.726,74.831
2.0207,62.075,76.378
2.0839,60.533,75.822
2.08,61.359,73.443
2.1419,58.636,73.608
2.2773,62.295,76.229
2.3405,60.985,76.731
2.3284,61.82,74.918
2.3903,58.941,74.898
2.5338,61.757,76.652
2.597,59.667,75.886
2.5767,60.433,73.323
2.6386,58.404,74.288
2.7904,62.785,77.587
2.8536,61.493,77.187
2.8251,61.57,73.398
2.887,58.149,72.719
3.0469,61.838,75.952
3.1101,60.907,77.075
3.0734,61.871,75.066
3.1353,58.92,74.796
3.3034,61.947,77.034
3.3666,60.148,76.821
3.3218,60.869,73.873
3.3837,58.249,73.589
3.56,62.179,76.106
3.6232,61.089,76.075
3.5701,62.026,73.483
3.632,59.299,73.866
3.8165,62.533,77.155
3.8797,60.64,77.533
3.8185,60.99,74.791
3.8804,58.063,74.188
4.0731,61.548,76.089
4.1363,60.14,75.894
4.0668,61.158,73.548
4.1287,58.957,73.872
4.3296,62.956,76.873
4.3928,61.417,77.302
4.3152,61.459,74.523
4.3771,58.151,73.665
4.5861,61.659,75.964
4.6493,60.425,76.466
4.5636,61.359,74.137
4.6254,58.753,73.844
4.8427,62.425,76.506
4.9059,60.965,76.911
4.8119,61.452,74.262
4.8738,58.356,73.778
5.0992,61.734,76.286
5.1624,60.367,76.808
5.0603,61.392,74.733
5.1221,58.921,74.553
5.3558,62.285,76.616
5.419,60.415,76.349
5.3086,60.898,73.849
5.3705,58.457,74.289
5.6123,62.59,77.252
5.6755,61.293,77.053
5.557,61.547,73.775
5.6188,58.242,73.205
5.8689,61.946,75.702
5.9321,61.009,76.122
5.8053,61.975,74.107
5.8672,58.947,74.181
6.1254,62.017,76.674
6.1886,60.356,77.029
6.0537,61.105,74.903
6.1155,58.269,74.563
6.3819,61.576,76.219


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_004.csv <==
x,qOut,qIn
0.0316,60.98,77.322
0.093239,61.217,74.127
0.15511,58.008,73.426
0.22494,61.741,76.006
0.28814,60.782,76.541
0.34159,61.89,74.283
0.40346,59.142,74.035
0.48148,62.403,76.438
0.54468,60.699,76.71
0.58994,61.303,74.449
0.65181,58.507,74.299
0.73802,61.962,76.39
0.80122,60.426,76.103
0.83829,61.203,73.784
0.90016,58.633,74.379
0.99457,62.388,77.197
1.0578,60.945,77.045
1.0866,61.439,74.243
1.1485,58.308,73.988
1.2511,61.712,76.305
1.3143,60.43,76.273
1.335,61.618,73.986
1.3969,59.24,74.194
1.5076,62.598,76.528
1.5708,60.658,76.208
1.5833,61.097,73.69
1.6452,58.636,74.061
1.7642,62.407,76.885
1.8274,60.708,76.786
1.8317,60.919,73.636
1.8936,58.028,73.325
2.0207,62.041,76.711
2.0839,61.005,77.587
2.08,61.619,74.749
2.1419,58.313,73.874
2.2773,61.576,76.345
2.3405,60.345,76.748
2.3284,61.575,74.3
2.3903,59.045,74.004
2.5338,62.392,76.134
2.597,60.679,76.009
2.5767,61.423,73.943
2.6386,59.014,74.76
2.7904,62.522,77.573
2.8536,60.567,76.855
2.8251,60.802,73.231
2.887,57.979,73.106
3.0469,61.968,76.337
3.1101,60.929,76.747
3.0734,61.818,74.288
3.1353,59.075,74.422
3.3034,62.327,76.998
3.3666,60.473,76.678
3.3218,60.842,73.877
3.3837,57.995,74.049
3.56,61.993,76.718
3.6232,61.034,76.763
3.5701,61.933,74.122
3.632,58.809,73.585
3.8165,61.962,75.843
3.8797,60.517,76.589
3.8185,61.584,75.323
3.8804,59.127,75.464
4.0731,62.242,76.852
4.1363,60.095,75.667
4.0668,60.509,72.557
4.1287,58.094,73.008
4.3296,62.583,76.457
4.3928,61.725,77.104
4.3152,62.124,74.893
4.3771,58.543,74.634
4.5861,61.489,76.594
4.6493,60.011,76.427
4.5636,60.949,74.199
4.6254,58.308,74.325
4.8427,62.157,76.512
4.9059,61.053,76.308
4.8119,61.936,74.025
4.8738,59.009,74.061
5.0992,62.266,76.023
5.1624,60.682,75.841
5.0603,61.45,74.067
5.1221,58.768,74.893
5.3558,62.097,77.525
5.419,60.305,77.077
5.3086,60.871,74.144
5.3705,58.102,74.112
5.6123,61.826,76.479
5.6755,60.611,75.978
5.557,61.697,73.295
5.6188,59.285,73.862
5.8689,62.855,76.831
5.9321,61.085,76.747
5.8053,61.372,74.058
5.8672,58.437,74.052
6.1254,61.837,76.497
6.1886,60.217,76.272
6.0537,60.929,73.795
6.1155,58.524,74.358
6.3819,62.455,77.379


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_005.csv <==
x,qOut,qIn
0.0316,59.979,75.685
0.093239,61.02,73.259
0.15511,58.86,74.396
0.22494,62.531,77.17
0.28814,60.735,76.239
0.34159,61.153,73.427
0.40346,58.592,74.474
0.48148,62.295,77.563
0.54468,60.604,76.991
0.58994,60.899,73.911
0.65181,58.096,74.133
0.73802,62.116,77.02
0.80122,61.042,76.81
0.83829,61.706,73.667
0.90016,58.617,73.305
0.99457,62.255,75.952
1.0578,61.173,76.266
1.0866,62.039,74.018
1.1485,58.904,74.089
1.2511,61.806,76.614
1.3143,60.074,76.908
1.335,60.979,75.132
1.3969,58.502,75.339
1.5076,61.952,76.802
1.5708,60.227,75.578
1.5833,60.895,72.606
1.6452,58.462,73.117
1.7642,62.75,76.448
1.8274,61.725,77.076
1.8317,62.097,74.955
1.8936,58.624,74.736
2.0207,61.517,76.658
2.0839,59.86,76.275
2.08,60.747,73.631
2.1419,58.324,73.744
2.2773,62.389,76.583
2.3405,61.254,76.949
2.3284,61.838,74.684
2.3903,58.769,74.589
2.5338,62.076,76.803
2.597,60.525,76.529
2.5767,61.211,73.613
2.6386,58.375,73.353
2.7904,62.143,76.174
2.8536,61.032,76.689
2.8251,61.981,74.603
2.887,59.124,74.656
3.0469,62.038,76.669
3.1101,60.027,76.123
3.0734,60.692,73.63
3.1353,58.369,74.223
3.3034,62.457,77.137
3.3666,61.132,76.963
3.3218,61.514,73.846
3.3837,58.371,73.416
3.56,61.96,76.156
3.6232,60.775,76.7
3.5701,61.649,74.467
3.632,58.848,74.223
3.8165,62.173,76.482
3.8797,60.521,76.481
3.8185,61.134,73.823
3.8804,58.376,73.693
4.0731,62.097,76.558
4.1363,60.805,76.896
4.0668,61.555,74.45
4.1287,58.653,74.39
4.3296,61.933,76.626
4.3928,60.329,76.384
4.3152,61.158,73.96
4.3771,58.656,74.209
4.5861,62.373,76.81
4.6493,60.865,76.707
4.5636,61.431,74.02
4.6254,58.687,73.931
4.8427,62.278,76.465
4.9059,60.733,76.431
4.8119,61.252,73.874
4.8738,58.542,74.066
5.0992,62.355,76.814
5.1624,60.979,76.748
5.0603,61.369,73.842
5.1221,58.154,73.397
5.3558,61.736,75.944
5.419,60.675,76.792
5.3086,61.73,75.253
5.3705,58.947,74.926
5.6123,61.942,76.318
5.6755,60.019,75.913
5.557,60.694,73.858
5.6188,58.353,74.47
5.8689,62.6,77.167
5.9321,61.46,76.868
5.8053,61.785,73.759
5.8672,58.26,73.419
6.1254,61.711,76.148
6.1886,60.77,76.623
6.0537,62.032,74.673
6.1155,59.118,74.778
6.3819,61.89,76.578


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_006.csv <==
x,qOut,qIn
0.0316,61.195,76.519
0.093239,62.552,74.588
0.15511,59.648,74.179
0.22494,62.463,76.38
0.28814,60.48,76.83
0.34159,61.031,74.884
0.40346,58.148,74.543
0.48148,61.634,76.148
0.54468,60.3,76.078
0.58994,61.393,74.373
0.65181,58.924,74.678
0.73802,62.524,76.651
0.80122,60.935,76.322
0.83829,61.48,74.032
0.90016,58.63,74.132
0.99457,62.182,76.205
1.0578,60.738,75.857
1.0866,61.481,73.655
1.1485,58.79,74.244
1.2511,62.275,76.927
1.3143,60.623,76.811
1.335,61.104,74.282
1.3969,58.214,74.183
1.5076,61.747,76.329
1.5708,60.364,76.282
1.5833,61.251,74.421
1.6452,58.794,74.936
1.7642,62.536,77.066
1.8274,60.965,76.415
1.8317,61.283,73.653
1.8936,58.152,73.673
2.0207,61.952,76.126
2.0839,61.02,76.477
2.08,62.117,74.596
2.1419,59.157,74.303
2.2773,61.972,75.976
2.3405,60.053,76.078
2.3284,60.938,74.576
2.3903,58.774,75.075
2.5338,62.49,77.125
2.597,60.637,76.368
2.5767,60.805,73.088
2.6386,57.964,72.896
2.7904,62.221,76.19
2.8536,61.418,77.241
2.8251,62.087,75.096
2.887,58.686,74.477
3.0469,61.619,76.459
3.1101,60.076,76.568
3.0734,61.054,74.284
3.1353,58.469,74.136
3.3034,62.223,76.272
3.3666,60.972,76.123
3.3218,61.822,73.855
3.3837,59.038,74.196
3.56,62.349,76.698
3.6232,60.633,76.621
3.5701,61.229,74.364
3.632,58.493,74.464
3.8165,61.96,76.561
3.8797,60.362,76.245
3.8185,61.104,73.735
3.8804,58.666,73.887
4.0731,62.54,76.638
4.1363,61.063,76.735
4.0668,61.37,74.11
4.1287,58.347,74.091
4.3296,62.031,76.815
4.3928,60.768,76.9
4.3152,61.412,74.128
4.3771,58.305,73.759
4.5861,61.797,76.225
4.6493,60.639,76.766
4.5636,61.767,75.039
4.6254,59.112,74.859
4.8427,62.2,76.238
4.9059,60.271,75.665
4.8119,60.959,73.47
4.8738,58.637,73.994
5.0992,62.671,76.928
5.1624,61.248,77.07
5.0603,61.522,74.16
5.1221,58.283,73.689
5.3558,61.714,76.27
5.419,60.429,76.526
5.3086,61.424,74.142
5.3705,58.819,74.177
5.6123,62.265,76.732
5.6755,60.611,76.692
5.557,61.262,73.802
5.6188,58.635,73.429
5.8689,62.199,76.08
5.9321,60.589,76.502
5.8053,61.172,74.528
5.8672,58.723,75.119
6.1254,62.427,77.913
6.1886,60.619,77.375
6.0537,60.653,73.488
6.1155,57.476,72.55
6.3819,61.668,75.458


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_007.csv <==
x,qOut,qIn
0.0316,61.114,76.532
0.093239,61.502,73.791
0.15511,58.406,73.479
0.22494,62,76.266
0.28814,60.775,77.029
0.34159,61.607,74.872
0.40346,58.69,74.369
0.48148,61.835,76.363
0.54468,60.146,76.242
0.58994,61,73.765
0.65181,58.649,74.097
0.73802,62.526,77.066
0.80122,61.036,77.064
0.83829,61.407,74.24
0.90016,58.421,74.13
0.99457,62.041,76.588
1.0578,60.718,76.317
1.0866,61.458,73.391
1.1485,58.648,73.355
1.2511,62.346,76.35
1.3143,61.072,76.87
1.335,61.726,74.735
1.3969,58.619,74.623
1.5076,61.616,76.441
1.5708,59.896,76.011
1.5833,60.829,73.827
1.6452,58.595,74.388
1.7642,62.557,77.038
1.8274,61.078,76.916
1.8317,61.382,74.212
1.8936,58.355,74.043
2.0207,62.051,76.62
2.0839,60.816,76.756
2.08,61.563,74.015
2.1419,58.668,73.502
2.2773,62.242,75.967
2.3405,60.933,76.461
2.3284,61.696,74.352
2.3903,58.8,74.341
2.5338,62.021,76.811
2.597,60.321,76.726
2.5767,61.027,74.003
2.6386,58.369,73.904
2.7904,62.027,76.314
2.8536,60.632,76.314
2.8251,61.432,74.207
2.887,58.895,74.683
3.0469,62.459,77.236
3.1101,60.719,76.899
3.0734,61.014,73.828
3.1353,58.115,73.391
3.3034,62.034,75.914
3.3666,60.99,76.341
3.3218,61.778,74.395
3.3837,58.906,74.673
3.56,62.362,77.144
3.6232,60.82,76.827
3.5701,61.205,73.789
3.632,57.806,73.401
3.8165,61.375,75.868
3.8797,60.604,76.394
3.8185,62.246,75.027
3.8804,59.624,75.399
4.0731,62.092,76.603
4.1363,59.69,75.081
4.0668,60.557,72.651
4.1287,58.683,74.282
4.3296,62.849,77.528
4.3928,61.229,76.681
4.3152,61.316,73.277
4.3771,58.193,73.707
4.5861,61.836,77.248
4.6493,60.552,77.51
4.5636,61.323,74.745
4.6254,58.575,74.588
4.8427,62.026,76.787
4.9059,60.45,76.158
4.8119,61.166,73.203
4.8738,58.703,73.478
5.0992,62.818,76.442
5.1624,61.608,76.511
5.0603,61.903,74
5.1221,58.561,74.296
5.3558,61.817,77.126
5.419,60.364,77.2
5.3086,61.101,74.593
5.3705,58.182,74.115
5.6123,61.697,75.885
5.6755,60.464,75.729
5.557,61.618,73.71
5.6188,59.265,74.151
5.8689,62.801,76.831
5.9321,60.965,76.865
5.8053,61.206,74.37
5.8672,58.25,74.297
6.1254,61.754,76.532
6.1886,60.282,76.308
6.0537,61.12,73.955
6.1155,58.666,74.252
6.3819,62.537,76.693


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_008.csv <==
x,qOut,qIn
0.0316,61.224,75.587
0.093239,62.09,73.045
0.15511,59.573,74.249
0.22494,62.957,77.877
0.28814,60.848,77.732
0.34159,60.65,74.135
0.40346,57.279,73.257
0.48148,61.06,75.79
0.54468,60.283,76.496
0.58994,61.88,74.838
0.65181,59.61,74.853
0.73802,62.785,76.555
0.80122,60.654,75.93
0.83829,61.067,73.373
0.90016,58.523,73.806
0.99457,62.34,76.778
1.0578,60.847,77.006
1.0866,61.421,74.627
1.1485,58.682,74.54
1.2511,62.09,76.646
1.3143,60.347,76.174
1.335,60.84,73.361
1.3969,58.272,73.765
1.5076,62.509,77.261
1.5708,61.482,77.676
1.5833,61.868,74.572
1.6452,58.275,73.613
1.7642,61.405,75.657
1.8274,60.229,76.053
1.8317,61.604,74.416
1.8936,59.355,74.616
2.0207,62.735,76.482
2.0839,60.735,76.071
2.08,61.001,73.715
2.1419,58.311,73.967
2.2773,62.202,76.585
2.3405,60.857,76.761
2.3284,61.385,74.189
2.3903,58.363,73.727
2.5338,61.855,76.232
2.597,60.525,76.863
2.5767,61.384,74.877
2.6386,58.697,74.608
2.7904,62.107,76.578
2.8536,60.455,76.438
2.8251,61.08,73.943
2.887,58.454,73.898
3.0469,62.402,76.489
3.1101,61.198,76.631
3.0734,61.78,74.069
3.1353,58.669,73.9
3.3034,62.042,76.498
3.3666,60.646,76.755
3.3218,61.448,74.369
3.3837,58.587,74.208
3.56,61.926,76.362
3.6232,60.403,76.078
3.5701,61.278,73.837
3.632,58.772,74.549
3.8165,62.398,77.158
3.8797,60.785,76.558
3.8185,61.247,73.706
3.8804,58.303,74.026
4.0731,61.929,76.701
4.1363,60.668,76.485
4.0668,61.617,74.056
4.1287,58.928,74.433
4.3296,62.226,76.742
4.3928,60.477,76.189
4.3152,61.155,73.755
4.3771,58.679,74.31
4.5861,62.402,76.813
4.6493,60.794,76.38
4.5636,61.204,73.593
4.6254,58.422,73.756
4.8427,62.22,76.796
4.9059,60.882,77.106
4.8119,61.382,74.407
4.8738,58.343,74.086
5.0992,61.849,76.457
5.1624,60.534,76.417
5.0603,61.375,74.09
5.1221,58.663,74.287
5.3558,62.299,76.585
5.419,60.907,76.543
5.3086,61.534,74.446
5.3705,58.57,74.446
5.6123,62.028,76.291
5.6755,60.643,75.858
5.557,61.496,73.441
5.6188,58.75,73.616
5.8689,62.282,76.187
5.9321,60.832,76.571
5.8053,61.49,75.03
5.8672,58.526,75.639
6.1254,61.582,77.596
6.1886,59.78,76.455
6.0537,60.665,73.381
6.1155,58.277,73.762
6.3819,62.332,76.249


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_009.csv <==
x,qOut,qIn
0.0316,60.588,77.131
0.093239,61.916,74.982
0.15511,59.226,74.288
0.22494,62.258,75.597
0.28814,60.422,74.962
0.34159,61.317,72.85
0.40346,59.173,74.06
0.48148,62.84,77.593
0.54468,60.817,77.746
0.58994,60.726,74.687
0.65181,57.538,74.047
0.73802,61.215,76.219
0.80122,60.131,76.192
0.83829,61.431,73.843
0.90016,59.148,73.926
0.99457,62.873,76.434
1.0578,61.271,76.614
1.0866,61.677,74.377
1.1485,58.761,74.396
1.2511,62.032,76.698
1.3143,60.247,76.347
1.335,60.878,73.54
1.3969,58.406,73.812
1.5076,62.382,76.94
1.5708,61.046,77.195
1.5833,61.497,74.308
1.6452,58.452,73.797
1.7642,61.911,76.41
1.8274,60.506,76.865
1.8317,61.301,74.564
1.8936,58.707,74.346
2.0207,62.42,76.544
2.0839,60.945,76.342
2.08,61.405,73.433
2.1419,58.443,73.054
2.2773,62.227,75.943
2.3405,61.103,77.094
2.3284,61.795,75.538
2.3903,58.637,75.018
2.5338,61.52,76.367
2.597,59.726,76.06
2.5767,60.611,73.867
2.6386,58.355,74.065
2.7904,62.62,76.622
2.8536,61.525,76.633
2.8251,61.934,73.913
2.887,58.678,73.634
3.0469,62.129,76.274
3.1101,60.842,76.735
3.0734,61.507,74.559
3.1353,58.396,74.37
3.3034,61.738,76.441
3.3666,60.41,76.313
3.3218,61.408,74.147
3.3837,58.656,74.348
3.56,62.057,76.348
3.6232,60.579,76.032
3.5701,61.536,74.162
3.632,59.008,74.781
3.8165,62.287,76.86
3.8797,60.358,76.228
3.8185,60.917,73.833
3.8804,58.507,74.34
4.0731,62.408,76.866
4.1363,60.893,76.537
4.0668,61.272,73.717
4.1287,58.417,73.682
4.3296,62.264,76.674
4.3928,61.029,77.193
4.3152,61.57,74.401
4.3771,58.452,73.486
4.5861,61.866,75.794
4.6493,60.547,76.45
4.5636,61.43,74.585
4.6254,58.779,74.721
4.8427,62.267,77.182
4.9059,60.63,77.108
4.8119,61.113,74.161
4.8738,58.105,73.472
5.0992,61.798,75.788
5.1624,60.748,76.265
5.0603,61.961,74.192
5.1221,59.41,74.249
5.3558,62.567,76.911
5.419,60.555,76.844
5.3086,61.011,73.876
5.3705,58.305,73.747
5.6123,61.927,76.463
5.6755,60.461,76.415
5.557,61.314,73.769
5.6188,58.959,74.038
5.8689,62.602,76.871
5.9321,60.778,76.776
5.8053,60.89,73.86
5.8672,58.022,73.79
6.1254,62.088,76.919
6.1886,61.032,77.44
6.0537,61.56,74.477
6.1155,58.176,73.643
6.3819,61.596,76.32


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_010.csv <==
x,qOut,qIn
0.0316,60.607,76.754
0.093239,61.633,75.147
0.15511,58.882,74.822
0.22494,62.011,76.116
0.28814,60.216,75.578
0.34159,61.045,73.283
0.40346,58.787,73.675
0.48148,62.729,76.613
0.54468,61.182,76.943
0.58994,61.375,74.644
0.65181,58.32,74.65
0.73802,61.811,76.836
0.80122,60.322,76.48
0.83829,60.92,73.824
0.90016,58.093,73.908
0.99457,62.157,76.693
1.0578,61.317,77.026
1.0866,62.203,74.547
1.1485,58.846,74.003
1.2511,61.731,75.955
1.3143,60.244,76.141
1.335,61.553,74.537
1.3969,59.284,74.971
1.5076,62.46,76.726
1.5708,60.306,75.713
1.5833,60.768,73.07
1.6452,58.498,74.009
1.7642,62.643,77.177
1.8274,61.193,76.794
1.8317,61.343,73.466
1.8936,58.125,73.319
2.0207,61.811,76.519
2.0839,60.711,77.259
2.08,61.542,75.082
2.1419,58.561,74.779
2.2773,61.755,76.708
2.3405,60.181,76.34
2.3284,61.115,73.765
2.3903,58.646,73.832
2.5338,62.519,76.215
2.597,61.224,76.026
2.5767,61.902,73.657
2.6386,59.065,74.303
2.7904,62.316,77.427
2.8536,60.463,77.26
2.8251,60.895,74.124
2.887,58.053,73.832
3.0469,61.685,76.197
3.1101,60.385,76.202
3.0734,61.402,74.148
3.1353,59.162,74.52
3.3034,62.903,76.874
3.3666,61.085,76.536
3.3218,61.057,73.53
3.3837,57.963,73.198
3.56,61.984,76.23
3.6232,61.078,77.199
3.5701,61.827,75.066
3.632,58.573,74.295
3.8165,61.645,75.907
3.8797,60.183,75.912
3.8185,61.198,74.118
3.8804,58.67,74.619
4.0731,62.349,76.99
4.1363,60.91,76.89
4.0668,61.528,74.603
4.1287,58.489,74.39
4.3296,61.792,76.06
4.3928,60.358,75.579
4.3152,61.486,73.381
4.3771,59.237,73.947
4.5861,62.805,76.659
4.6493,60.91,76.721
4.5636,61.11,74.567
4.6254,58.288,74.923
4.8427,61.862,77.288
4.9059,60.262,76.652
4.8119,60.859,73.441
4.8738,58.17,73.342
5.0992,62.236,76.268
5.1624,61.266,76.75
5.0603,62.09,74.534
5.1221,59.135,74.404
5.3558,62.263,76.641
5.419,60.469,76.477
5.3086,60.995,73.853
5.3705,58.222,73.812
5.6123,62.069,76.379
5.6755,60.92,76.64
5.557,61.711,74.577
5.6188,58.779,74.467
5.8689,62.042,76.179
5.9321,60.439,76.003
5.8053,61.153,74.221
5.8672,58.531,74.486
6.1254,62.315,76.483
6.1886,60.954,76.408
6.0537,61.48,74.219
6.1155,58.354,73.981
6.3819,61.831,76.182


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_011.csv <==
x,qOut,qIn
0.0316,61.03,77.249
0.093239,60.989,74.318
0.15511,57.763,73.947
0.22494,61.442,76.378
0.28814,60.375,76.374
0.34159,61.598,73.769
0.40346,59.069,73.772
0.48148,62.51,76.424
0.54468,60.858,76.555
0.58994,61.529,74.286
0.65181,58.859,74.564
0.73802,62.055,77.018
0.80122,60.073,76.545
0.83829,60.658,73.582
0.90016,58.369,73.988
0.99457,62.5,77.385
1.0578,61.13,77.314
1.0866,61.424,73.737
1.1485,58.372,73.283
1.2511,62.167,76.399
1.3143,61.043,76.776
1.335,61.713,73.881
1.3969,58.674,73.56
1.5076,62.154,76.535
1.5708,60.815,77.309
1.5833,61.496,74.936
1.6452,58.397,74.121
1.7642,61.594,75.984
1.8274,60.144,76.008
1.8317,61.268,73.661
1.8936,59.03,73.815
2.0207,62.742,76.507
2.0839,61.021,76.547
2.08,61.229,74.232
2.1419,58.304,74.808
2.2773,61.952,77.613
2.3405,60.506,77.103
2.3284,61.074,73.743
2.3903,58.029,73.411
2.5338,61.751,75.979
2.597,60.81,76.238
2.5767,62.134,74.374
2.6386,59.618,74.691
2.7904,62.61,76.651
2.8536,60.421,76.089
2.8251,60.842,73.626
2.887,58.334,74.026
3.0469,62.22,76.775
3.1101,60.793,76.858
3.0734,61.324,74.391
3.1353,58.48,74.274
3.3034,62.074,76.655
3.3666,60.634,76.667
3.3218,61.232,74.171
3.3837,58.396,74.079
3.56,62.224,76.522
3.6232,61.089,76.582
3.5701,61.814,73.915
3.632,58.687,73.347
3.8165,62.04,75.517
3.8797,60.744,75.958
3.8185,61.684,74.547
3.8804,58.866,75.28
4.0731,61.853,77.48
4.1363,59.907,76.612
4.0668,60.595,73.461
4.1287,57.971,73.65
4.3296,61.862,76.617
4.3928,60.782,76.76
4.3152,61.926,74.458
4.3771,59.488,74.719
4.5861,62.673,76.874
4.6493,60.522,75.962
4.5636,60.764,73.03
4.6254,58.25,73.811
4.8427,62.534,77.147
4.9059,61.41,77.242
4.8119,61.687,74.301
4.8738,58.157,73.65
5.0992,61.491,75.966
5.1624,60.409,76.54
5.0603,61.627,74.792
5.1221,59.045,74.662
5.3558,62.288,76.351
5.419,60.477,76.034
5.3086,61.09,73.904
5.3705,58.572,74.216
5.6123,62.432,76.62
5.6755,61.004,76.439
5.557,61.433,73.91
5.6188,58.369,74.174
5.8689,61.939,77.071
5.9321,60.673,77.219
5.8053,61.512,74.662
5.8672,58.568,74.223
6.1254,61.82,75.787
6.1886,60.331,75.306
6.0537,61.402,73.341
6.1155,59.231,74.308
6.3819,62.933,77.335


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_012.csv <==
x,qOut,qIn
0.0316,60.35,77.121
0.093239,61.106,74.685
0.15511,58.52,74.465
0.22494,62.239,76.584
0.28814,60.785,76.214
0.34159,61.374,73.328
0.40346,58.632,73.334
0.48148,62.569,76.513
0.54468,61.395,77.234
0.58994,61.89,74.754
0.65181,58.561,74.013
0.73802,61.578,75.887
0.80122,60.027,75.854
0.83829,61.035,73.867
0.90016,58.773,74.484
0.99457,62.592,77.156
1.0578,60.964,77.059
1.0866,61.148,74.2
1.1485,57.995,73.635
1.2511,61.705,76.048
1.3143,60.649,76.626
1.335,61.705,74.59
1.3969,59.028,74.306
1.5076,62.376,76.519
1.5708,60.678,76.608
1.5833,61.257,74.146
1.6452,58.472,74.067
1.7642,62.087,76.56
1.8274,60.691,76.564
1.8317,61.499,74.142
1.8936,58.802,74.214
2.0207,62.248,76.49
2.0839,60.616,76.314
2.08,61.245,73.937
2.1419,58.641,74.059
2.2773,62.35,76.541
2.3405,60.828,76.538
2.3284,61.26,73.933
2.3903,58.327,73.83
2.5338,62.023,76.652
2.597,60.764,77.169
2.5767,61.475,74.726
2.6386,58.434,74.088
2.7904,61.75,76.132
2.8536,60.356,76.37
2.8251,61.449,74.105
2.887,59.05,73.893
3.0469,62.53,76.403
3.1101,60.733,76.727
3.0734,61.202,74.404
3.1353,58.687,74.453
3.3034,62.371,76.99
3.3666,60.626,76.604
3.3218,60.842,73.27
3.3837,57.979,73.174
3.56,62.214,76.796
3.6232,61.406,77.816
3.5701,62.048,75.026
3.632,58.49,73.768
3.8165,61.421,75.668
3.8797,60.094,75.976
3.8185,61.452,73.978
3.8804,59.204,74.203
4.0731,62.686,76.552
4.1363,60.83,76.351
4.0668,61.199,74.074
4.1287,58.493,74.571
4.3296,62.075,77.052
4.3928,60.428,76.599
4.3152,60.952,73.82
4.3771,58.267,73.854
4.5861,62.216,76.359
4.6493,61.051,76.425
4.5636,61.712,73.942
4.6254,58.751,73.747
4.8427,62.176,76.458
4.9059,60.689,77.26
4.8119,61.295,75.335
4.8738,58.423,74.677
5.0992,61.85,76.029
5.1624,60.346,75.611
5.0603,61.089,73.201
5.1221,58.535,73.476
5.3558,62.667,76.595
5.419,61.594,77.498
5.3086,61.909,75.645
5.3705,58.206,74.964
5.6123,61.058,76.058
5.6755,59.67,75.72
5.557,61.048,74.103
5.6188,58.905,74.612
5.8689,62.808,76.397
5.9321,61.359,75.64
5.8053,61.86,73.352
5.8672,59.03,74.117
6.1254,62.405,76.816
6.1886,60.61,76.57
6.0537,61,74.01
6.1155,58.189,74.202
6.3819,61.797,76.938


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_013.csv <==
x,qOut,qIn
0.0316,60.531,76.678
0.093239,60.643,73.571
0.15511,58.02,73.8
0.22494,62.093,77.252
0.28814,60.851,77.411
0.34159,61.396,74.058
0.40346,58.327,73.615
0.48148,61.883,76.603
0.54468,60.678,77.025
0.58994,61.67,74.457
0.65181,59.011,74.062
0.73802,62.397,76.059
0.80122,60.723,75.84
0.83829,61.322,73.479
0.90016,58.746,73.94
0.99457,62.501,77.155
1.0578,60.938,77.603
1.0866,61.19,74.738
1.1485,57.955,73.804
1.2511,61.414,75.767
1.3143,60.229,75.947
1.335,61.426,73.94
1.3969,59.141,74.195
1.5076,62.832,76.717
1.5708,61.117,76.826
1.5833,61.288,74.329
1.6452,58.153,74.061
1.7642,61.728,76.448
1.8274,60.483,76.551
1.8317,61.454,74.066
1.8936,58.739,74.065
2.0207,62.179,76.717
2.0839,60.65,76.794
2.08,61.459,74.413
2.1419,58.843,74.516
2.2773,62.208,76.545
2.3405,60.426,75.803
2.3284,61.046,73.07
2.3903,58.676,73.782
2.5338,62.694,77.195
2.597,61.221,77.385
2.5767,61.343,74.398
2.6386,58.012,73.855
2.7904,61.54,76.215
2.8536,60.413,76.34
2.8251,61.505,73.844
2.887,58.874,73.819
3.0469,62.372,76.637
3.1101,60.837,77.023
3.0734,61.521,74.691
3.1353,58.755,74.441
3.3034,61.938,76.295
3.3666,60.077,75.812
3.3218,60.767,73.471
3.3837,58.657,74.272
3.56,62.923,77.435
3.6232,61.455,77.259
3.5701,61.251,73.792
3.632,57.644,73.197
3.8165,61.484,76.335
3.8797,60.847,77.333
3.8185,62.096,75.168
3.8804,59.038,74.392
4.0731,61.908,75.708
4.1363,60.24,75.176
4.0668,61.355,73.277
4.1287,59.078,74.376
4.3296,62.653,77.095
4.3928,60.85,76.806
4.3152,61.187,74.576
4.3771,58.229,74.926
4.5861,61.603,76.808
4.6493,60.057,75.956
4.5636,61.018,73.591
4.6254,58.738,74.36
4.8427,62.712,76.914
4.9059,61.284,76.481
4.8119,61.65,73.898
4.8738,58.651,74.217
5.0992,62.169,76.949
5.1624,60.689,76.791
5.0603,61.297,74.005
5.1221,58.461,73.905
5.3558,62.103,76.269
5.419,60.783,76.048
5.3086,61.547,73.54
5.3705,58.832,73.73
5.6123,62.382,76.418
5.6755,60.817,76.765
5.557,61.211,74.707
5.6188,58.115,74.759
5.8689,61.563,77.024
5.9321,60.239,76.859
5.8053,61.245,74.168
5.8672,58.523,73.785
6.1254,62.054,75.941
6.1886,60.725,75.979
6.0537,61.841,73.859
6.1155,59.548,74.297
6.3819,62.792,77.012


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_014.csv <==
x,qOut,qIn
0.0316,60.954,76.493
0.093239,61.884,74.1
0.15511,59.006,73.939
0.22494,62.267,76.213
0.28814,60.648,76.367
0.34159,61.377,74.463
0.40346,58.695,74.716
0.48148,62.065,76.744
0.54468,60.329,76.411
0.58994,60.938,73.998
0.65181,58.348,74.105
0.73802,62.268,76.704
0.80122,61.009,76.751
0.83829,61.628,73.979
0.90016,58.643,73.655
0.99457,62.146,76.256
1.0578,60.789,76.502
1.0866,61.562,74.085
1.1485,58.741,74.067
1.2511,62.087,76.591
1.3143,60.461,76.634
1.335,61.12,74.302
1.3969,58.422,74.614
1.5076,62.033,77.139
1.5708,60.565,76.706
1.5833,61.267,73.801
1.6452,58.523,73.773
1.7642,62.239,76.124
1.8274,60.952,75.958
1.8317,61.721,73.874
1.8936,59.002,74.618
2.0207,62.421,77.397
2.0839,60.674,77.018
2.08,61.025,73.858
2.1419,57.952,73.407
2.2773,61.599,75.675
2.3405,60.537,75.859
2.3284,61.758,74.294
2.3903,59.39,75.086
2.5338,62.618,77.294
2.597,60.458,76.535
2.5767,60.568,73.679
2.6386,57.625,74.066
2.7904,61.728,77.152
2.8536,60.95,77.4
2.8251,62.136,74.786
2.887,59.109,74.071
3.0469,62.014,75.445
3.1101,60.341,74.928
3.0734,61.509,73.14
3.1353,59.473,74.468
3.3034,62.979,77.524
3.3666,60.761,77.231
3.3218,60.637,74.382
3.3837,57.6,74.13
3.56,61.446,76.363
3.6232,60.374,76.325
3.5701,61.503,73.835
3.632,58.998,73.746
3.8165,62.659,76.408
3.8797,61.164,76.689
3.8185,61.655,74.512
3.8804,58.639,74.766
4.0731,61.9,76.98
4.1363,60.272,76.214
4.0668,61.052,73.367
4.1287,58.376,73.954
4.3296,62.174,76.873
4.3928,60.976,76.706
4.3152,61.886,74.291
4.3771,59.012,74.615
4.5861,61.996,76.766
4.6493,60.093,76.037
4.5636,60.968,73.493
4.6254,58.882,74.159
4.8427,62.745,76.822
4.9059,60.948,76.314
4.8119,61.044,73.495
4.8738,58.357,74.022
5.0992,62.426,77.406
5.1624,61.071,77.618
5.0603,61.144,74.187
5.1221,57.674,73.013
5.3558,61.456,75.602
5.419,60.768,76.721
5.3086,62.096,74.969
5.3705,59.263,74.343
5.6123,62.235,75.944
5.6755,60.417,76.055
5.557,61.218,74.206
5.6188,58.681,74.286
5.8689,62.211,76.35
5.9321,60.57,76.316
5.8053,61.19,74.342
5.8672,58.557,74.685
6.1254,62.193,77.01
6.1886,60.626,76.765
6.0537,61.118,74.075
6.1155,58.219,73.887
6.3819,62.036,76.351


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_015.csv <==
x,qOut,qIn
0.0316,61.421,76.944
0.093239,61.57,73.761
0.15511,58.071,73.193
0.22494,61.733,75.691
0.28814,60.933,76.207
0.34159,62.168,74.173
0.40346,59.268,74.069
0.48148,62.125,76.242
0.54468,60.219,76.451
0.58994,60.954,74.856
0.65181,58.417,75.376
0.73802,61.92,77.285
0.80122,60.239,76.297
0.83829,60.891,73.268
0.90016,58.209,73.599
0.99457,62.241,76.558
1.0578,61.272,76.66
1.0866,62.21,74.2
1.1485,59.292,74.198
1.2511,62.282,76.463
1.3143,60.37,76.127
1.335,60.973,73.627
1.3969,58.428,74.226
1.5076,62.247,77.317
1.5708,60.815,77.227
1.5833,61.318,74.125
1.6452,58.243,73.684
1.7642,61.713,76.189
1.8274,60.452,76.428
1.8317,61.57,74.205
1.8936,59.204,74.397
2.0207,62.635,76.938
2.0839,60.702,76.583
2.08,60.994,73.573
2.1419,58.314,73.705
2.2773,62.244,76.671
2.3405,60.938,76.681
2.3284,61.451,73.906
2.3903,58.523,73.86
2.5338,62.156,76.494
2.597,60.812,76.677
2.5767,61.353,74.325
2.6386,58.262,74.196
2.7904,61.814,76.497
2.8536,60.642,76.724
2.8251,61.6,74.582
2.887,58.665,74.162
3.0469,61.925,75.785
3.1101,60.468,75.758
3.0734,61.536,74.227
3.1353,59.096,74.971
3.3034,62.411,77.402
3.3666,60.447,77.043
3.3218,60.915,74.177
3.3837,58.243,73.881
3.56,61.984,76.221
3.6232,60.628,76.007
3.5701,61.54,73.147
3.632,59.242,73.419
3.8165,62.985,77.013
3.8797,61.154,77.56
3.8185,61.063,74.542
3.8804,57.842,73.958
4.0731,61.473,76.568
4.1363,60.276,76.845
4.0668,61.262,74.124
4.1287,58.699,73.612
4.3296,62.463,76.103
4.3928,61.118,76.553
4.3152,61.708,74.301
4.3771,58.789,74.278
4.5861,62.195,76.974
4.6493,60.609,77.034
4.5636,61.194,73.995
4.6254,58.233,73.425
4.8427,61.81,75.938
4.9059,60.61,76.358
4.8119,61.729,74.373
4.8738,59.241,74.628
5.0992,62.425,77.023
5.1624,60.359,76.618
5.0603,60.758,73.521
5.1221,58.214,73.367
5.3558,62.223,76.331
5.419,60.965,76.799
5.3086,61.537,74.377
5.3705,58.692,74.323
5.6123,62.257,77.09
5.6755,60.729,77.106
5.557,61.125,73.745
5.6188,57.954,72.994
5.8689,61.703,75.973
5.9321,60.838,77.001
5.8053,62.101,75.15
5.8672,59.356,74.834
6.1254,62.113,76.362
6.1886,59.949,75.778
6.0537,60.598,73.781
6.1155,58.425,74.8
6.3819,62.712,77.467


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_016.csv <==
x,qOut,qIn
0.0316,60.268,76.379
0.093239,60.719,73.827
0.15511,58.153,73.991
0.22494,62.286,76.73
0.28814,61.217,76.638
0.34159,61.841,73.73
0.40346,58.633,73.552
0.48148,62.052,76.21
0.54468,60.835,76.476
0.58994,61.749,74.314
0.65181,58.687,74.432
0.73802,61.652,76.721
0.80122,59.991,76.557
0.83829,61.104,74.323
0.90016,58.812,74.75
0.99457,62.265,76.949
1.0578,60.41,75.932
1.0866,61.015,72.877
1.1485,58.74,73.795
1.2511,62.795,77.428
1.3143,61.251,77.225
1.335,61.357,73.667
1.3969,58.238,73.401
1.5076,61.866,76.663
1.5708,60.564,77.205
1.5833,61.28,74.552
1.6452,58.607,74.295
1.7642,62.308,76.89
1.8274,60.856,76.649
1.8317,61.295,73.279
1.8936,58.264,72.862
2.0207,62.183,75.894
2.0839,61.298,76.744
2.08,62.149,74.772
2.1419,58.821,74.605
2.2773,61.487,76.788
2.3405,59.699,76.734
2.3284,60.774,74.472
2.3903,58.566,74.705
2.5338,62.36,76.768
2.597,60.798,75.8
2.5767,61.303,72.862
2.6386,58.709,73.82
2.7904,62.763,77.478
2.8536,61.468,77.622
2.8251,61.64,74.576
2.887,58.094,73.826
3.0469,61.341,75.687
3.1101,60.165,75.682
3.0734,61.477,73.644
3.1353,59.275,73.934
3.3034,62.856,76.636
3.3666,60.975,76.909
3.3218,61.1,74.585
3.3837,58.15,74.534
3.56,61.728,76.857
3.6232,60.265,76.577
3.5701,61.007,73.794
3.632,58.387,73.809
3.8165,62.355,76.467
3.8797,61.227,76.614
3.8185,61.894,74.248
3.8804,58.803,74.151
4.0731,62.081,76.451
4.1363,60.587,76.546
4.0668,61.389,74.209
4.1287,58.592,73.972
4.3296,61.993,76.208
4.3928,60.479,76.432
4.3152,61.34,74.483
4.3771,58.862,74.739
4.5861,62.349,76.988
4.6493,60.531,76.474
4.5636,60.906,73.506
4.6254,58.16,73.737
4.8427,62.2,77.01
4.9059,61.143,77.294
4.8119,61.865,74.416
4.8738,58.738,73.855
5.0992,61.933,75.91
5.1624,60.448,75.788
5.0603,61.409,73.595
5.1221,58.99,74.171
5.3558,62.582,77.076
5.419,60.829,77.069
5.3086,61.082,74.337
5.3705,58.058,74.004
5.6123,61.647,76.087
5.6755,60.37,76.112
5.557,61.33,74.242
5.6188,58.862,74.631
5.8689,62.581,76.957
5.9321,61.014,76.795
5.8053,61.333,74.035
5.8672,58.168,73.478
6.1254,61.772,75.798
6.1886,60.674,76.455
6.0537,61.788,74.875
6.1155,59.187,74.891
6.3819,62.293,76.751


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_017.csv <==
x,qOut,qIn
0.0316,60.287,76.409
0.093239,61.071,74.562
0.15511,58.674,75.097
0.22494,62.166,76.845
0.28814,60.329,75.56
0.34159,60.798,72.684
0.40346,58.266,73.873
0.48148,62.525,77.781
0.54468,61.476,78.103
0.58994,61.826,75.06
0.65181,58.179,74.075
0.73802,61.126,75.625
0.80122,59.821,75.392
0.83829,61.302,73.578
0.90016,59.47,74.365
0.99457,63.366,76.787
1.0578,61.475,76.174
1.0866,61.296,73.538
1.1485,58.213,74.18
1.2511,61.934,77.058
1.3143,60.557,76.776
1.335,61.11,74.066
1.3969,58.156,74.125
1.5076,61.835,76.401
1.5708,60.684,76.305
1.5833,61.628,74.314
1.6452,58.806,74.587
1.7642,62.16,76.645
1.8274,60.622,76.457
1.8317,61.442,74.323
1.8936,58.706,74.321
2.0207,62.088,76.252
2.0839,60.494,76.001
2.08,61.36,73.878
2.1419,58.956,74.477
2.2773,62.533,77.299
2.3405,60.721,76.875
2.3284,61.05,73.584
2.3903,58.201,73.618
2.5338,61.961,76.77
2.597,60.698,76.923
2.5767,61.565,74.194
2.6386,58.947,74.168
2.7904,62.384,76.657
2.8536,60.641,76.359
2.8251,61.11,73.335
2.887,58.495,73.323
3.0469,62.432,76.654
3.1101,61.095,77.246
3.0734,61.441,74.538
3.1353,58.244,74.181
3.3034,61.667,76.698
3.3666,60.347,76.84
3.3218,61.245,74.328
3.3837,58.526,74.017
3.56,62.184,76.156
3.6232,60.894,76.181
3.5701,61.752,73.842
3.632,59.047,73.785
3.8165,62.425,76.29
3.8797,60.703,76.675
3.8185,61.184,74.789
3.8804,58.42,74.962
4.0731,61.929,77.085
4.1363,60.319,76.634
4.0668,60.914,73.665
4.1287,58.17,73.351
4.3296,62.199,75.955
4.3928,61.26,76.374
4.3152,62.123,74.263
4.3771,59.12,74.33
4.5861,62.23,76.842
4.6493,60.486,76.856
4.5636,61.056,74.172
4.6254,58.083,73.944
4.8427,61.637,76.38
4.9059,60.459,76.518
4.8119,61.685,74.425
4.8738,59.201,74.58
5.0992,62.408,76.502
5.1624,60.457,75.809
5.0603,61.063,73.251
5.1221,58.723,73.99
5.3558,62.572,77.179
5.419,60.908,77.151
5.3086,61.135,74.118
5.3705,58.209,73.781
5.6123,61.905,76.461
5.6755,60.565,76.659
5.557,61.225,74.107
5.6188,58.543,74.166
5.8689,62.421,77.039
5.9321,61.139,77.182
5.8053,61.526,74.192
5.8672,58.156,73.515
6.1254,61.68,75.833
6.1886,60.726,76.169
6.0537,62.01,74.154
6.1155,59.251,74.256
6.3819,62.199,76.464


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_018.csv <==
x,qOut,qIn
0.0316,60.807,77.245
0.093239,61.347,74.877
0.15511,58.308,74.346
0.22494,61.61,76.218
0.28814,60.148,76.174
0.34159,61.2,74.027
0.40346,58.955,74.196
0.48148,62.781,76.615
0.54468,61.157,76.556
0.58994,61.389,74.011
0.65181,58.442,74.121
0.73802,62.157,76.979
0.80122,60.799,77.074
0.83829,61.336,74.138
0.90016,58.277,73.585
0.99457,61.903,75.887
1.0578,60.792,76.072
1.0866,61.804,73.843
1.1485,59.017,73.963
1.2511,62.265,76.614
1.3143,60.565,76.914
1.335,61.199,74.631
1.3969,58.333,74.442
1.5076,61.618,76.606
1.5708,60.03,76.439
1.5833,61.06,73.923
1.6452,58.873,74.223
1.7642,62.68,77.035
1.8274,60.992,76.595
1.8317,61.286,73.408
1.8936,58.563,73.748
2.0207,62.44,77.048
2.0839,61.028,77.085
2.08,61.348,73.939
2.1419,58.256,73.623
2.2773,61.936,76.568
2.3405,60.769,77.047
2.3284,61.568,74.389
2.3903,58.639,73.752
2.5338,62.06,75.886
2.597,60.658,76.056
2.5767,61.486,73.946
2.6386,58.81,74.16
2.7904,62.28,76.858
2.8536,60.635,77.294
2.8251,61.125,74.889
2.887,58.163,74.201
3.0469,61.66,76.181
3.1101,60.33,76.23
3.0734,61.407,73.641
3.1353,59.007,73.448
3.3034,62.711,76.297
3.3666,61.135,76.792
3.3218,61.566,74.429
3.3837,58.702,74.407
3.56,61.947,77.001
3.6232,60.085,76.865
3.5701,60.6,73.936
3.632,58.147,73.943
3.8165,62.378,76.899
3.8797,61.279,76.904
3.8185,61.694,73.737
3.8804,58.421,73.379
4.0731,62.101,76.44
4.1363,61.128,77.198
4.0668,61.991,74.771
4.1287,58.697,73.891
4.3296,61.6,75.523
4.3928,60.086,75.712
4.3152,61.289,74.46
4.3771,59.135,75.334
4.5861,62.627,77.297
4.6493,60.589,76.266
4.5636,60.675,73.266
4.6254,57.723,73.697
4.8427,61.914,76.913
4.9059,61.19,77.223
4.8119,62.228,74.656
4.8738,58.981,74.103
5.0992,61.816,75.635
5.1624,60.227,75.09
5.0603,61.448,73.262
5.1221,59.225,74.64
5.3558,62.603,77.688
5.419,60.539,77.343
5.3086,60.788,74.526
5.3705,57.951,74.358
5.6123,61.571,76.381
5.6755,60.195,75.922
5.557,61.235,73.477
5.6188,59.076,74.039
5.8689,63.09,77.075
5.9321,61.514,77.077
5.8053,61.524,74.08
5.8672,58.245,73.682
6.1254,61.812,76.203
6.1886,60.579,76.27
6.0537,61.429,73.752
6.1155,58.71,73.896
6.3819,62.285,76.788


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_019.csv <==
x,qOut,qIn
0.0316,60.267,76.009
0.093239,61.047,74.093
0.15511,58.58,74.298
0.22494,62.451,76.863
0.28814,61.037,77.138
0.34159,61.405,74.693
0.40346,58.234,74.122
0.48148,61.781,75.935
0.54468,60.618,75.828
0.58994,61.62,73.713
0.65181,58.921,73.855
0.73802,62.487,76.148
0.80122,61.044,76.541
0.83829,61.596,74.956
0.90016,58.43,74.905
0.99457,61.472,76.443
1.0578,59.857,75.951
1.0866,60.937,73.798
1.1485,58.65,74.389
1.2511,62.449,76.948
1.3143,60.941,76.586
1.335,61.507,74.066
1.3969,58.779,74.414
1.5076,62.281,76.776
1.5708,60.607,76.222
1.5833,61.121,73.493
1.6452,58.539,73.889
1.7642,62.466,76.915
1.8274,61.088,77.176
1.8317,61.41,74.52
1.8936,58.269,73.96
2.0207,61.87,76.05
2.0839,60.68,76.056
2.08,61.518,73.572
2.1419,58.665,73.518
2.2773,62.273,76.461
2.3405,60.984,77.486
2.3284,61.649,75.706
2.3903,58.454,74.926
2.5338,61.281,75.966
2.597,59.531,75.515
2.5767,60.684,73.842
2.6386,58.848,74.718
2.7904,63.176,77.024
2.8536,61.717,76.417
2.8251,61.609,73.426
2.887,58.269,73.318
3.0469,62.065,76.509
3.1101,61.02,77.496
3.0734,61.674,75.106
3.1353,58.457,74.045
3.3034,61.628,75.867
3.3666,60.202,76.088
3.3218,61.247,73.782
3.3837,58.847,73.714
3.56,62.604,76.469
3.6232,61.092,76.802
3.5701,61.491,74.306
3.632,58.438,74.291
3.8165,61.76,76.956
3.8797,60.21,76.921
3.8185,61.036,74.283
3.8804,58.498,74.306
4.0731,62.246,76.619
4.1363,60.838,76.144
4.0668,61.509,73.274
4.1287,58.816,73.531
4.3296,62.559,76.663
4.3928,61.136,77.077
4.3152,61.558,74.636
4.3771,58.42,74.275
4.5861,61.657,76.315
4.6493,60.127,76.22
4.5636,61.029,73.866
4.6254,58.637,74.071
4.8427,62.506,76.905
4.9059,61.056,77.101
4.8119,61.428,74.405
4.8738,58.36,74.06
5.0992,61.925,76.425
5.1624,60.641,76.358
5.0603,61.512,73.592
5.1221,58.765,73.361
5.3558,62.35,76.069
5.419,60.951,76.662
5.3086,61.635,74.722
5.3705,58.748,74.685
5.6123,61.798,76.734
5.6755,59.891,76.426
5.557,60.57,73.961
5.6188,58.256,74.268
5.8689,62.458,77.013
5.9321,61.256,76.9
5.8053,61.642,73.785
5.8672,58.435,73.282
6.1254,62.08,76.14
6.1886,60.997,77.042
6.0537,61.844,75.03
6.1155,58.841,74.328
6.3819,61.942,75.927


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_020.csv <==
x,qOut,qIn
0.0316,61.575,77.091
0.093239,61.935,74.589
0.15511,58.511,73.856
0.22494,61.769,76.049
0.28814,60.463,76.53
0.34159,61.369,74.36
0.40346,58.579,74.144
0.48148,62.094,76.672
0.54468,60.702,77.124
0.58994,61.513,74.854
0.65181,58.655,74.424
0.73802,61.91,76.288
0.80122,60.296,75.959
0.83829,61.288,73.504
0.90016,59.091,73.819
0.99457,62.865,76.453
1.0578,61.101,76.408
1.0866,61.261,74.077
1.1485,58.476,74.435
1.2511,62.178,77.18
1.3143,60.572,77.05
1.335,60.825,73.794
1.3969,57.762,73.161
1.5076,61.792,76.091
1.5708,61.049,76.994
1.5833,62.12,74.874
1.6452,59.07,74.238
1.7642,61.993,75.917
1.8274,60.257,76.139
1.8317,61.125,74.769
1.8936,58.707,75.119
2.0207,62.397,76.751
2.0839,60.788,76.191
2.08,61.188,73.673
2.1419,58.205,73.535
2.2773,62.111,75.99
2.3405,61.173,76.44
2.3284,62.08,74.584
2.3903,58.93,74.534
2.5338,61.819,76.368
2.597,60.096,76.112
2.5767,61.034,74.111
2.6386,58.549,74.572
2.7904,62.152,76.806
2.8536,60.607,76.363
2.8251,61.307,73.952
2.887,58.63,74.437
3.0469,62.225,77.027
3.1101,60.702,76.625
3.0734,61.377,73.825
3.1353,58.675,73.964
3.3034,62.246,76.621
3.3666,60.712,76.485
3.3218,61.369,73.944
3.3837,58.817,74.286
3.56,62.474,76.958
3.6232,60.802,76.55
3.5701,61.062,73.507
3.632,58.118,73.609
3.8165,62.091,76.665
3.8797,61.093,76.937
3.8185,61.809,74.182
3.8804,58.533,73.642
4.0731,61.681,75.878
4.1363,60.331,76.333
4.0668,61.46,74.948
4.1287,58.979,75.496
4.3296,62.177,77.236
4.3928,60.179,76.14
4.3152,60.696,73.267
4.3771,58.152,73.716
4.5861,62.317,76.393
4.6493,61.31,76.227
4.5636,62.086,73.827
4.6254,59.154,74.078
4.8427,62.335,76.759
4.9059,60.532,77.082
4.8119,60.942,74.905
4.8738,58.053,74.618
5.0992,61.737,76.566
5.1624,60.494,76.453
5.0603,61.409,73.871
5.1221,58.693,73.405
5.3558,62.428,75.736
5.419,61.202,76.293
5.3086,61.96,74.647
5.3705,59.045,74.904
5.6123,62.092,76.944
5.6755,60.171,76.289
5.557,60.724,73.29
5.6188,58.014,73.325
5.8689,61.983,76.282
5.9321,60.974,77.007
5.8053,61.92,75.279
5.8672,59.042,75.071
6.1254,61.962,76.49
6.1886,59.973,75.817
6.0537,60.63,73.351
6.1155,58.304,73.726
6.3819,62.631,76.645


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_021.csv <==
x,qOut,qIn
0.0316,60.777,76.872
0.093239,61.61,74.491
0.15511,58.813,74.044
0.22494,62.085,75.867
0.28814,60.414,75.857
0.34159,61.224,73.991
0.40346,58.965,74.512
0.48148,62.712,77.22
0.54468,60.863,77.169
0.58994,60.855,73.989
0.65181,57.728,73.223
0.73802,61.713,76
0.80122,60.874,76.885
0.83829,61.947,74.61
0.90016,59.063,73.805
0.99457,62.213,75.842
1.0578,60.531,76.474
1.0866,61.263,74.709
1.1485,58.657,74.547
1.2511,62.142,76.7
1.3143,60.451,76.794
1.335,60.975,74.282
1.3969,58.267,73.944
1.5076,62.198,76.331
1.5708,61.048,76.494
1.5833,61.728,73.986
1.6452,58.703,73.734
1.7642,62.228,76.268
1.8274,60.941,76.857
1.8317,61.676,74.789
1.8936,58.525,74.274
2.0207,61.605,76.131
2.0839,60.092,76.215
2.08,61.264,74.187
2.1419,58.993,74.338
2.2773,62.488,76.541
2.3405,60.633,76.177
2.3284,61.08,73.717
2.3903,58.58,74.397
2.5338,62.435,77.49
2.597,60.856,77.227
2.5767,61.139,73.659
2.6386,58.089,72.897
2.7904,61.86,75.768
2.8536,60.802,76.626
2.8251,61.783,74.663
2.887,59.167,74.734
3.0469,62.399,77.28
3.1101,60.408,77.079
3.0734,60.656,73.932
3.1353,57.788,73.516
3.3034,61.897,76.179
3.3666,61.084,76.543
3.3218,62.111,74.015
3.3837,59.158,73.482
3.56,62.43,75.757
3.6232,60.908,76.263
3.5701,61.54,74.574
3.632,58.461,74.862
3.8165,61.57,77.034
3.8797,59.965,76.771
3.8185,60.945,74.443
3.8804,58.416,74.51
4.0731,62.018,76.401
4.1363,60.572,75.832
4.0668,61.491,73.631
4.1287,59.177,74.409
4.3296,62.914,77.047
4.3928,61.143,76.642
4.3152,61.243,73.774
4.3771,58.224,73.701
4.5861,61.981,76.423
4.6493,60.741,76.68
4.5636,61.432,74.39
4.6254,58.53,74.514
4.8427,62.068,76.954
4.9059,60.691,76.766
4.8119,61.421,73.911
4.8738,58.421,73.433
5.0992,61.877,75.779
5.1624,60.635,76.363
5.0603,61.793,74.992
5.1221,59.356,75.45
5.3558,62.38,77.212
5.419,60.098,76.106
5.3086,60.437,72.757
5.3705,57.936,72.849
5.6123,62.331,76.304
5.6755,61.487,77.042
5.557,62.191,74.441
5.6188,58.948,74.056
5.8689,61.869,76.742
5.9321,60.119,76.865
5.8053,60.835,74.082
5.8672,58.218,74.047
6.1254,62.084,76.731
6.1886,60.879,76.67
6.0537,61.621,74.029
6.1155,58.683,74.091
6.3819,62.16,76.692


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_022.csv <==
x,qOut,qIn
0.0316,61.286,77.193
0.093239,62.071,75.086
0.15511,58.708,74.411
0.22494,61.539,75.853
0.28814,59.97,75.546
0.34159,61.202,73.801
0.40346,59.034,74.597
0.48148,62.704,76.748
0.54468,60.935,76.086
0.58994,61.224,73.707
0.65181,58.332,74.394
0.73802,61.973,77.207
0.80122,60.558,77.05
0.83829,61.279,74.394
0.90016,58.49,74.097
0.99457,61.958,75.985
1.0578,60.475,75.806
1.0866,61.336,73.849
1.1485,59.058,74.437
1.2511,62.876,77.2
1.3143,61.116,77.144
1.335,61.044,74.025
1.3969,57.733,73.36
1.5076,61.592,76.099
1.5708,60.77,76.8
1.5833,61.937,74.618
1.6452,59.025,74.236
1.7642,62.112,76.19
1.8274,60.464,76.129
1.8317,61.405,73.92
1.8936,58.835,74.104
2.0207,62.161,76.652
2.0839,60.385,76.72
2.08,61.124,74.568
2.1419,58.768,74.968
2.2773,62.331,77.145
2.3405,60.437,76.16
2.3284,60.734,72.828
2.3903,58.121,73.259
2.5338,62.513,77.032
2.597,61.642,77.609
2.5767,62.099,74.448
2.6386,58.492,73.402
2.7904,61.502,75.697
2.8536,60.2,76.219
2.8251,61.421,74.35
2.887,59.084,74.683
3.0469,62.462,77.197
3.1101,60.505,77.003
3.0734,60.804,74.292
3.1353,58.108,74.258
3.3034,62.089,76.632
3.3666,60.908,76.32
3.3218,61.605,73.428
3.3837,58.779,73.18
3.56,62.598,75.862
3.6232,61.405,76.546
3.5701,61.848,74.811
3.632,58.441,74.772
3.8165,61.464,76.66
3.8797,59.965,76.552
3.8185,60.959,74.48
3.8804,58.33,74.38
4.0731,61.99,76.13
4.1363,60.719,75.892
4.0668,61.728,73.784
4.1287,59.205,74.017
4.3296,62.606,76.513
4.3928,60.766,76.641
4.3152,61.156,74.508
4.3771,58.437,74.737
4.5861,62.016,76.981
4.6493,60.397,76.411
4.5636,60.943,73.439
4.6254,58.228,73.545
4.8427,62.256,76.554
4.9059,61.222,77.176
4.8119,61.931,75.08
4.8738,58.797,74.579
5.0992,61.883,76.282
5.1624,60.25,76.225
5.0603,61.118,73.959
5.1221,58.631,73.775
5.3558,62.501,76.129
5.419,61.173,76.448
5.3086,61.743,74.29
5.3705,58.803,74.152
5.6123,62.116,76.434
5.6755,60.443,76.518
5.557,61.007,74.031
5.6188,58.298,73.769
5.8689,62.057,76.322
5.9321,60.729,77.004
5.8053,61.358,75.041
5.8672,58.532,74.523
6.1254,62.084,76.323
6.1886,60.62,76.319
6.0537,61.196,73.819
6.1155,58.305,73.562
6.3819,62.241,76.386


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_023.csv <==
x,qOut,qIn
0.0316,61.268,76.966
0.093239,61.573,73.98
0.15511,58.405,73.703
0.22494,61.901,76.311
0.28814,60.602,76.466
0.34159,61.468,74
0.40346,58.764,74.012
0.48148,62.225,76.685
0.54468,60.627,76.897
0.58994,61.229,74.459
0.65181,58.468,74.286
0.73802,61.984,76.511
0.80122,60.455,76.398
0.83829,61.199,73.835
0.90016,58.733,73.654
0.99457,62.586,76.142
1.0578,61.104,76.537
1.0866,61.369,74.427
1.1485,58.383,74.48
1.2511,62.095,77.175
1.3143,60.762,77.358
1.335,61.194,74.313
1.3969,57.852,73.234
1.5076,61.495,75.3
1.5708,60.729,76.103
1.5833,62.229,74.778
1.6452,59.583,74.841
1.7642,62.36,76.685
1.8274,60.191,76.515
1.8317,60.876,74.409
1.8936,58.423,74.654
2.0207,62.078,76.74
2.0839,60.508,76.131
2.08,61.314,73.42
2.1419,58.924,73.721
2.2773,62.744,76.571
2.3405,61.155,76.514
2.3284,61.415,73.688
2.3903,58.492,73.904
2.5338,62.119,77.138
2.597,60.63,77.181
2.5767,61.062,73.959
2.6386,58.011,73.61
2.7904,61.7,76.354
2.8536,60.633,76.621
2.8251,61.69,74.387
2.887,59.007,74.409
3.0469,62.317,76.343
3.1101,60.603,75.995
3.0734,61.19,73.971
3.1353,58.503,74.628
3.3034,62.229,77.267
3.3666,60.815,77.122
3.3218,61.405,74.351
3.3837,58.343,73.818
3.56,61.763,75.748
3.6232,60.484,75.642
3.5701,61.646,73.717
3.632,59.355,74.457
3.8165,62.809,77.154
3.8797,60.8,76.854
3.8185,60.914,73.879
3.8804,57.917,73.638
4.0731,61.666,76.347
4.1363,60.508,76.721
4.0668,61.538,74.538
4.1287,58.952,74.725
4.3296,62.305,77.202
4.3928,60.513,76.748
4.3152,61.057,73.748
4.3771,58.421,73.808
4.5861,62.282,76.364
4.6493,60.996,76.13
4.5636,61.673,73.715
4.6254,58.961,74.287
4.8427,62.582,77.108
4.9059,60.989,76.799
4.8119,61.204,73.598
4.8738,57.865,73.152
5.0992,61.497,75.922
5.1624,60.606,76.777
5.0603,61.895,75.353
5.1221,59.148,75.51
5.3558,61.895,76.873
5.419,59.763,75.589
5.3086,60.531,72.901
5.3705,58.315,73.959
5.6123,62.635,77.059
5.6755,61.554,76.518
5.557,62.054,73.504
5.6188,58.792,73.938
5.8689,61.964,76.963
5.9321,60.431,76.986
5.8053,61.221,74.539
5.8672,58.518,74.578
6.1254,61.942,76.647
6.1886,60.343,76.086
6.0537,61.112,73.492
6.1155,58.707,74.035
6.3819,62.677,77.052


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_024.csv <==
x,qOut,qIn
0.0316,60.284,76.363
0.093239,61.603,74.328
0.15511,59.323,74.05
0.22494,62.938,76.335
0.28814,61.182,76.414
0.34159,61.436,73.92
0.40346,58.454,73.99
0.48148,61.994,76.802
0.54468,60.536,77.07
0.58994,61.259,74.441
0.65181,58.458,74.028
0.73802,61.918,76.332
0.80122,60.441,76.284
0.83829,61.315,73.667
0.90016,58.892,73.856
0.99457,62.607,76.873
1.0578,60.968,76.934
1.0866,61.248,74.078
1.1485,58.258,74.12
1.2511,61.931,76.866
1.3143,60.65,76.617
1.335,61.41,73.584
1.3969,58.488,73.543
1.5076,62.042,76.484
1.5708,60.786,77.005
1.5833,61.746,74.977
1.6452,59.001,74.844
1.7642,61.989,76.474
1.8274,59.985,75.683
1.8317,60.695,73.154
1.8936,58.568,73.952
2.0207,62.851,77.163
2.0839,61.492,77.134
2.08,61.536,73.976
2.1419,58.153,73.414
2.2773,61.732,76.107
2.3405,60.621,76.809
2.3284,61.491,74.832
2.3903,58.67,74.577
2.5338,62.124,76.583
2.597,60.634,76.55
2.5767,61.294,74.013
2.6386,58.379,73.556
2.7904,62.037,75.904
2.8536,60.879,76.466
2.8251,61.882,74.693
2.887,59.132,74.716
3.0469,62.156,76.566
3.1101,60.173,76.051
3.0734,60.766,73.697
3.1353,58.292,74.334
3.3034,62.295,77.245
3.3666,61.016,77.235
3.3218,61.572,74.388
3.3837,58.484,73.794
3.56,61.876,75.831
3.6232,60.526,75.83
3.5701,61.523,73.725
3.632,59.169,74.085
3.8165,62.778,76.724
3.8797,60.941,76.962
3.8185,60.991,74.579
3.8804,57.894,74.162
4.0731,61.666,76.382
4.1363,60.561,76.683
4.0668,61.451,74.322
4.1287,58.544,73.912
4.3296,62.111,76.367
4.3928,60.9,76.892
4.3152,61.849,74.829
4.3771,58.899,74.613
4.5861,61.942,76.383
4.6493,60.237,75.743
4.5636,61.275,73.333
4.6254,58.981,74.067
4.8427,62.6,76.784
4.9059,60.853,76.375
4.8119,61.315,73.858
4.8738,58.664,74.459
5.0992,62.169,77.051
5.1624,60.393,76.303
5.0603,60.816,72.928
5.1221,58.168,73.136
5.3558,62.242,76.938
5.419,61.12,77.852
5.3086,61.642,75.172
5.3705,58.381,74.38
5.6123,61.473,76.444
5.6755,59.952,76.396
5.557,61.03,73.814
5.6188,58.823,73.74
5.8689,62.863,76.247
5.9321,61.484,76.133
5.8053,61.792,73.518
5.8672,58.804,73.995
6.1254,62.298,77.398
6.1886,60.674,77.859
6.0537,60.947,74.809
6.1155,57.75,73.651
6.3819,61.331,75.759


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_025.csv <==
x,qOut,qIn
0.0316,60.122,75.198
0.093239,61.432,73.541
0.15511,59.375,74.266
0.22494,62.957,76.858
0.28814,60.944,76.806
0.34159,61.038,74.416
0.40346,58.15,74.51
0.48148,61.747,76.911
0.54468,60.235,76.657
0.58994,61.007,73.852
0.65181,58.538,73.738
0.73802,62.503,76.354
0.80122,61.204,76.401
0.83829,61.69,73.6
0.90016,58.794,73.442
0.99457,62.381,76.519
1.0578,60.88,77.131
1.0866,61.187,74.718
1.1485,57.997,74.47
1.2511,61.534,76.726
1.3143,60.365,76.625
1.335,61.367,74.274
1.3969,58.566,74.215
1.5076,62.119,76.004
1.5708,60.86,75.807
1.5833,61.868,74.274
1.6452,59.221,74.899
1.7642,62.41,76.735
1.8274,60.487,76.163
1.8317,61.005,73.967
1.8936,58.363,74.269
2.0207,62.143,76.373
2.0839,60.78,75.889
2.08,61.457,73.583
2.1419,58.627,74.354
2.2773,62.205,77.296
2.3405,60.776,77.238
2.3284,61.4,74.559
2.3903,58.269,74.097
2.5338,61.435,75.93
2.597,60.002,75.97
2.5767,61.34,74.498
2.6386,59.488,75.199
2.7904,63.098,77.146
2.8536,60.858,76.126
2.8251,60.7,72.987
2.887,57.979,73.345
3.0469,62.388,76.832
3.1101,61.457,77.373
3.0734,61.897,74.292
3.1353,58.441,73.169
3.3034,61.677,75.592
3.3666,60.443,76.528
3.3218,61.48,74.853
3.3837,58.832,74.865
3.56,62.109,77.075
3.6232,60.324,76.902
3.5701,60.902,74.049
3.632,58.193,73.564
3.8165,62.058,75.876
3.8797,60.92,76.137
3.8185,61.847,74.049
3.8804,59.244,74.336
4.0731,62.629,77.157
4.1363,60.75,77.341
4.0668,60.949,74.429
4.1287,57.897,73.621
4.3296,61.628,75.779
4.3928,60.555,76.197
4.3152,61.662,74.29
4.3771,59.135,74.38
4.5861,62.634,76.759
4.6493,60.926,76.857
4.5636,61.275,74.306
4.6254,58.196,73.77
4.8427,61.73,75.848
4.9059,60.498,76.166
4.8119,61.585,74.416
4.8738,59.083,74.651
5.0992,62.421,76.788
5.1624,60.538,76.54
5.0603,60.964,73.967
5.1221,58.229,73.852
5.3558,62.05,76.426
5.419,60.792,76.676
5.3086,61.587,74.199
5.3705,58.85,73.98
5.6123,62.275,76.415
5.6755,60.625,76.574
5.557,61.155,74.255
5.6188,58.484,74.22
5.8689,62.264,76.599
5.9321,60.852,76.555
5.8053,61.274,73.935
5.8672,58.185,73.939
6.1254,61.948,76.837
6.1886,60.939,77.395
6.0537,61.847,75.144
6.1155,58.65,74.327
6.3819,61.623,75.479


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_026.csv <==
x,qOut,qIn
0.0316,60.374,76.392
0.093239,61.431,73.961
0.15511,58.944,73.71
0.22494,62.455,76.231
0.28814,60.793,76.558
0.34159,61.403,74.411
0.40346,58.882,74.643
0.48148,62.332,77.058
0.54468,60.381,76.58
0.58994,60.615,73.417
0.65181,57.914,73.434
0.73802,62.224,76.857
0.80122,61.371,77.615
0.83829,62.004,74.625
0.90016,58.589,73.307
0.99457,61.69,75.514
1.0578,60.367,76.447
1.0866,61.506,74.88
1.1485,59.107,74.799
1.2511,62.507,76.67
1.3143,60.603,76.359
1.335,60.887,73.705
1.3969,58.033,73.585
1.5076,62.087,76.406
1.5708,61.15,77.065
1.5833,62.002,74.649
1.6452,58.813,73.756
1.7642,61.798,75.636
1.8274,60.218,76.046
1.8317,61.269,74.441
1.8936,58.964,74.975
2.0207,62.424,77.43
2.0839,60.474,76.891
2.08,60.754,73.714
2.1419,57.986,73.521
2.2773,62.038,76.095
2.3405,61.035,76.248
2.3284,61.886,73.976
2.3903,59.081,74.153
2.5338,62.505,77.023
2.597,60.861,77.426
2.5767,61.191,74.748
2.6386,57.965,73.886
2.7904,61.449,75.662
2.8536,60.346,75.723
2.8251,61.642,73.89
2.887,59.274,74.348
3.0469,62.734,76.766
3.1101,60.909,76.718
3.0734,61.231,74.506
3.1353,58.271,74.571
3.3034,61.733,76.503
3.3666,60.272,75.946
3.3218,61.197,73.666
3.3837,58.739,74.398
3.56,62.509,77.054
3.6232,61.026,76.768
3.5701,61.517,74.271
3.632,58.546,74.224
3.8165,61.961,76.125
3.8797,60.477,75.792
3.8185,61.315,73.717
3.8804,58.865,74.33
4.0731,62.577,77.157
4.1363,60.928,77.214
4.0668,61.172,74.458
4.1287,58.047,73.88
4.3296,61.607,76.045
4.3928,60.395,76.386
4.3152,61.491,74.389
4.3771,59.12,74.215
4.5861,62.73,76.207
4.6493,60.993,76.055
4.5636,61.24,73.546
4.6254,58.39,73.598
4.8427,62.217,76.662
4.9059,60.902,77.572
4.8119,61.292,75.472
4.8738,57.991,74.716
5.0992,61.347,76.385
5.1624,60.146,76.421
5.0603,61.367,74.204
5.1221,58.823,73.96
5.3558,62.499,75.918
5.419,61.187,75.759
5.3086,62.103,73.833
5.3705,59.444,74.574
5.6123,62.447,76.994
5.6755,60.254,76.313
5.557,60.651,73.594
5.6188,58.147,74.129
5.8689,62.102,76.818
5.9321,60.757,76.506
5.8053,61.325,73.785
5.8672,58.44,73.837
6.1254,62.128,76.64
6.1886,60.852,77.103
6.0537,61.522,74.769
6.1155,58.46,74.245
6.3819,61.777,76.286


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_027.csv <==
x,qOut,qIn
0.0316,61.034,77.036
0.093239,60.79,74.184
0.15511,57.798,74.252
0.22494,61.847,77.145
0.28814,60.78,77.159
0.34159,61.516,73.92
0.40346,58.472,73.069
0.48148,62.104,75.553
0.54468,61.049,76.379
0.58994,62.113,74.644
0.65181,59.296,74.52
0.73802,62.198,76.752
0.80122,60.155,76.711
0.83829,60.76,73.938
0.90016,58.208,73.769
0.99457,62.044,76.548
1.0578,60.733,76.75
1.0866,61.51,74.28
1.1485,58.85,74.398
1.2511,62.387,76.945
1.3143,60.75,76.715
1.335,61.184,73.764
1.3969,58.294,73.55
1.5076,62.119,76.275
1.5708,60.991,76.698
1.5833,61.8,74.452
1.6452,58.86,74.213
1.7642,62.065,76.409
1.8274,60.4,76.561
1.8317,61.126,74.364
1.8936,58.541,74.15
2.0207,62.224,76.189
2.0839,60.744,76.167
2.08,61.325,73.773
2.1419,58.613,73.714
2.2773,62.373,76.48
2.3405,60.965,77.044
2.3284,61.335,74.784
2.3903,58.145,74.338
2.5338,61.589,76.426
2.597,60.334,76.758
2.5767,61.329,74.841
2.6386,58.669,74.493
2.7904,62.255,76.038
2.8536,60.853,75.895
2.8251,61.638,73.936
2.887,58.901,74.067
3.0469,62.472,76.363
3.1101,60.981,76.572
3.0734,61.583,74.395
3.1353,58.558,74.09
3.3034,61.729,76.187
3.3666,60.115,76.373
3.3218,61.108,74.358
3.3837,58.859,74.58
3.56,62.452,76.97
3.6232,60.581,76.529
3.5701,60.872,73.381
3.632,58.237,73.394
3.8165,62.373,76.694
3.8797,61.228,77.159
3.8185,61.671,74.259
3.8804,58.464,73.679
4.0731,61.88,76.315
4.1363,60.569,76.938
4.0668,61.389,74.605
4.1287,58.61,73.949
4.3296,62.089,76.057
4.3928,60.606,76.55
4.3152,61.287,74.727
4.3771,58.603,74.78
4.5861,62.323,76.989
4.6493,60.903,76.725
4.5636,61.398,73.684
4.6254,58.207,73.056
4.8427,61.847,75.561
4.9059,60.909,76.318
4.8119,62.177,74.872
4.8738,59.458,75.082
5.0992,62.09,76.65
5.1624,59.757,75.788
5.0603,60.327,73.375
5.1221,58.105,74.329
5.3558,62.455,77.661
5.419,61.324,77.57
5.3086,61.661,74.159
5.3705,58.191,73.354
5.6123,61.633,75.697
5.6755,60.651,75.87
5.557,61.915,73.787
5.6188,59.294,74.362
5.8689,62.529,77.157
5.9321,60.707,77.111
5.8053,61.212,74.585
5.8672,58.223,74.334
6.1254,61.471,75.968
6.1886,59.968,75.393
6.0537,61.213,73.386
6.1155,59.351,74.37
6.3819,63.124,77.276


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_028.csv <==
x,qOut,qIn
0.0316,59.95,77.095
0.093239,60.506,74.019
0.15511,57.904,73.783
0.22494,61.803,76.11
0.28814,60.686,75.89
0.34159,61.784,73.545
0.40346,59.435,74.124
0.48148,63.033,77.072
0.54468,61.164,77.113
0.58994,61.13,74.312
0.65181,57.861,73.831
0.73802,61.496,76.056
0.80122,60.414,76.35
0.83829,61.534,74.549
0.90016,58.927,74.772
0.99457,62.362,76.845
1.0578,60.73,76.536
1.0866,61.35,74.017
1.1485,58.479,73.873
1.2511,62.002,76.038
1.3143,60.642,76.015
1.335,61.658,74.088
1.3969,59.22,74.587
1.5076,62.515,76.841
1.5708,60.47,76.291
1.5833,60.764,73.408
1.6452,58.1,73.615
1.7642,62.099,76.91
1.8274,60.894,77.533
1.8317,61.519,74.923
1.8936,58.489,74.176
2.0207,61.786,76.201
2.0839,60.285,76.377
2.08,61.188,74.073
2.1419,58.807,73.977
2.2773,62.718,76.58
2.3405,61.271,76.881
2.3284,61.576,74.244
2.3903,58.471,73.724
2.5338,62.024,76.252
2.597,60.704,76.66
2.5767,61.431,74.038
2.6386,58.605,73.48
2.7904,62.166,75.965
2.8536,60.769,76.467
2.8251,61.381,74.488
2.887,58.457,74.823
3.0469,61.903,77.353
3.1101,60.427,76.97
3.0734,61.121,73.983
3.1353,58.107,73.755
3.3034,61.689,76.017
3.3666,60.637,76.051
3.3218,62.025,74.275
3.3837,59.637,74.864
3.56,62.642,76.972
3.6232,60.374,76.223
3.5701,60.793,73.661
3.632,58.39,74.333
3.8165,62.32,77.003
3.8797,60.826,76.463
3.8185,61.305,73.502
3.8804,58.529,73.718
4.0731,62.333,76.879
4.1363,61.002,77.218
4.0668,61.478,74.349
4.1287,58.361,73.85
4.3296,61.825,76.441
4.3928,60.54,76.518
4.3152,61.475,73.753
4.3771,58.783,73.732
4.5861,62.311,76.412
4.6493,60.827,76.449
4.5636,61.488,74.15
4.6254,58.673,74.477
4.8427,62.02,76.865
4.9059,60.349,76.46
4.8119,61.002,73.763
4.8738,58.291,74.088
5.0992,62.066,77.052
5.1624,60.814,77.009
5.0603,61.677,74.01
5.1221,58.831,73.639
5.3558,62.058,76.075
5.419,60.4,76.067
5.3086,61.3,73.868
5.3705,59.167,74.65
5.6123,62.743,77.572
5.6755,60.586,77.039
5.557,60.434,73.62
5.6188,57.518,73.615
5.8689,61.908,77.064
5.9321,61.248,77.601
5.8053,62.121,74.307
5.8672,58.751,72.858
6.1254,61.932,74.942
6.1886,60.764,75.848
6.0537,61.992,74.614
6.1155,59.314,75.165
6.3819,62.137,77.556


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_029.csv <==
x,qOut,qIn
0.0316,60.901,76.959
0.093239,61.244,74.634
0.15511,58.043,73.954
0.22494,61.613,76.443
0.28814,60.49,77.28
0.34159,61.435,75.068
0.40346,58.526,74.097
0.48148,61.871,75.647
0.54468,60.479,75.882
0.58994,61.516,74.196
0.65181,59.108,74.456
0.73802,62.712,76.733
0.80122,60.99,76.592
0.83829,61.298,74.014
0.90016,58.24,73.911
0.99457,61.78,76.477
1.0578,60.488,76.834
1.0866,61.493,74.756
1.1485,58.92,74.674
1.2511,62.235,76.552
1.3143,60.416,75.874
1.335,61.018,73.14
1.3969,58.595,73.672
1.5076,62.65,76.77
1.5708,61.303,76.883
1.5833,61.572,74.22
1.6452,58.317,74.01
1.7642,61.703,76.439
1.8274,60.358,76.666
1.8317,61.217,74.391
1.8936,58.513,74.213
2.0207,62.133,76.509
2.0839,60.755,76.465
2.08,61.492,73.796
2.1419,58.663,73.703
2.2773,62.176,76.438
2.3405,60.746,76.689
2.3284,61.512,74.444
2.3903,58.751,74.692
2.5338,62.019,77.023
2.597,60.251,76.381
2.5767,60.917,73.527
2.6386,58.404,74.031
2.7904,62.37,76.847
2.8536,61.111,76.461
2.8251,61.7,73.738
2.887,58.712,74.066
3.0469,62.151,76.803
3.1101,60.684,76.938
3.0734,61.382,74.549
3.1353,58.514,74.25
3.3034,61.904,76.305
3.3666,60.398,76.156
3.3218,61.311,73.683
3.3837,58.928,73.745
3.56,62.622,76.454
3.6232,60.941,76.799
3.5701,61.234,74.594
3.632,58.401,74.627
3.8165,62.046,77.05
3.8797,60.532,76.885
3.8185,61.031,73.615
3.8804,58.141,72.674
4.0731,62.107,75.34
4.1363,61.197,76.535
4.0668,62.078,75.127
4.1287,59.107,75.133
4.3296,62.052,77.15
4.3928,60.09,76.787
4.3152,60.568,73.714
4.3771,57.693,73.2
4.5861,61.74,75.948
4.6493,61.023,76.923
4.5636,62.346,75.155
4.6254,59.562,74.646
4.8427,62.311,76.26
4.9059,60.164,76.024
4.8119,60.801,73.862
4.8738,58.481,74.247
5.0992,62.555,76.677
5.1624,61.208,76.418
5.0603,61.54,73.786
5.1221,58.327,73.761
5.3558,61.961,76.373
5.419,60.867,76.788
5.3086,61.72,74.577
5.3705,58.54,74.046
5.6123,61.566,75.939
5.6755,60.079,76.344
5.557,61.31,75.004
5.6188,59.109,75.438
5.8689,62.417,77.146
5.9321,60.281,76.143
5.8053,60.64,73.248
5.8672,58.249,73.68
6.1254,62.588,76.67
6.1886,61.486,76.67
6.0537,61.9,73.755
6.1155,58.817,73.38
6.3819,62.341,76.18


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_030.csv <==
x,qOut,qIn
0.0316,61.305,76.616
0.093239,61.866,73.867
0.15511,58.669,73.521
0.22494,62.141,76.183
0.28814,60.922,76.84
0.34159,61.763,74.782
0.40346,58.739,74.425
0.48148,61.8,76.245
0.54468,60.139,76.056
0.58994,61.094,73.954
0.65181,58.735,74.318
0.73802,62.448,76.677
0.80122,60.84,76.452
0.83829,61.3,73.922
0.90016,58.535,73.942
0.99457,62.19,76.52
1.0578,60.702,76.788
1.0866,61.229,74.397
1.1485,58.43,74.144
1.2511,62.124,76.665
1.3143,60.746,76.921
1.335,61.33,74.226
1.3969,58.376,73.643
1.5076,62.065,76.014
1.5708,60.909,76.446
1.5833,61.789,74.16
1.6452,58.915,73.827
1.7642,62.16,76.272
1.8274,60.506,76.84
1.8317,61.178,75.003
1.8936,58.506,74.997
2.0207,61.983,76.89
2.0839,60.341,76.267
2.08,60.944,73.442
2.1419,58.268,73.611
2.2773,62.391,76.375
2.3405,61.456,76.51
2.3284,62.162,74.202
2.3903,58.865,74.354
2.5338,61.891,76.809
2.597,60.346,76.692
2.5767,61.265,74.312
2.6386,58.507,74.377
2.7904,61.878,76.218
2.8536,60.393,75.421
2.8251,61.424,73.2
2.887,59.147,74.348
3.0469,62.712,77.152
3.1101,60.795,76.661
3.0734,60.954,74.01
3.1353,58.048,74.294
3.3034,61.766,76.862
3.3666,60.448,76.74
3.3218,61.253,74.271
3.3837,58.591,74.282
3.56,62.284,76.612
3.6232,60.892,76.581
3.5701,61.533,74.129
3.632,58.685,74.019
3.8165,62.297,76.517
3.8797,60.923,76.521
3.8185,61.618,73.82
3.8804,58.688,73.716
4.0731,62.075,76.317
4.1363,60.594,76.425
4.0668,61.417,74.248
4.1287,58.804,74.577
4.3296,62.105,76.795
4.3928,60.239,76.334
4.3152,60.72,74.021
4.3771,58.235,74.706
4.5861,62.376,77.355
4.6493,61.173,76.855
4.5636,61.525,73.67
4.6254,58.16,73.166
4.8427,61.878,75.615
4.9059,61.094,76.241
4.8119,62.249,74.765
4.8738,59.128,75.07
5.0992,61.864,76.969
5.1624,60.039,76.408
5.0603,61.033,73.929
5.1221,58.455,74.095
5.3558,61.919,76.13
5.419,60.441,75.714
5.3086,61.547,74.058
5.3705,59.457,75.435
5.6123,62.857,77.866
5.6755,60.53,76.388
5.557,60.45,72.438
5.6188,57.643,72.562
5.8689,62.026,76.331
5.9321,61.313,77.238
5.8053,62.213,74.962
5.8672,59.053,74.666
6.1254,61.818,76.718
6.1886,59.912,76.418
6.0537,60.665,73.983
6.1155,58.255,74.288
6.3819,62.402,76.779


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_031.csv <==
x,qOut,qIn
0.0316,60.406,76.151
0.093239,60.83,73.329
0.15511,58.133,73.939
0.22494,62.304,76.942
0.28814,61.372,76.983
0.34159,62.117,74.318
0.40346,58.909,73.921
0.48148,62.017,75.92
0.54468,60.498,75.789
0.58994,61.414,73.833
0.65181,58.91,74.419
0.73802,62.426,76.843
0.80122,60.685,76.658
0.83829,61.012,74.314
0.90016,58.06,74.315
0.99457,61.772,76.441
1.0578,60.578,76.408
1.0866,61.473,74.326
1.1485,58.678,74.403
1.2511,62.202,76.58
1.3143,60.806,76.547
1.335,61.604,74.356
1.3969,58.768,74.258
1.5076,62.106,76.089
1.5708,60.535,75.728
1.5833,61.374,73.828
1.6452,58.908,74.782
1.7642,62.475,77.396
1.8274,60.705,76.811
1.8317,61.018,73.853
1.8936,58.043,73.76
2.0207,61.801,76.06
2.0839,60.704,75.946
2.08,61.743,73.879
2.1419,59.113,74.428
2.2773,62.469,77.047
2.3405,60.69,76.966
2.3284,61.119,74.302
2.3903,58.108,74.019
2.5338,61.584,76.431
2.597,60.284,76.597
2.5767,61.497,74.343
2.6386,59.226,74.454
2.7904,62.642,76.722
2.8536,60.663,76.119
2.8251,61.036,73.122
2.887,58.635,73.539
3.0469,62.669,76.876
3.1101,61.139,77.029
3.0734,61.207,74.056
3.1353,58.017,73.998
3.3034,61.777,77.136
3.3666,60.682,77.467
3.3218,61.476,74.315
3.3837,58.383,73.177
3.56,61.769,75.241
3.6232,60.57,75.835
3.5701,61.787,74.428
3.632,59.484,75.124
3.8165,62.665,77.568
3.8797,60.372,76.968
3.8185,60.424,73.637
3.8804,57.538,73.374
4.0731,61.724,76.352
4.1363,60.991,76.746
4.0668,62.186,74.132
4.1287,59.317,73.785
4.3296,62.412,76.079
4.3928,60.691,76.242
4.3152,61.378,74.59
4.3771,58.584,75.322
4.5861,61.913,77.337
4.6493,60.257,76.511
4.5636,61.039,73.783
4.6254,58.306,73.842
4.8427,61.992,76.131
4.9059,60.782,76.018
4.8119,61.921,74.065
4.8738,59.551,74.773
5.0992,62.726,77.128
5.1624,60.476,76.366
5.0603,60.658,73.323
5.1221,58.082,73.482
5.3558,62.2,76.532
5.419,61.001,76.994
5.3086,61.518,74.549
5.3705,58.525,74.235
5.6123,62.058,76.711
5.6755,60.659,76.855
5.557,61.239,73.99
5.6188,58.188,73.403
5.8689,61.938,75.94
5.9321,60.99,76.426
5.8053,62.072,74.304
5.8672,59.093,74.193
6.1254,61.969,76.296
6.1886,60.132,76.313
6.0537,61.006,74.641
6.1155,58.656,75.33
6.3819,62.21,77.236


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_032.csv <==
x,qOut,qIn
0.0316,60.554,76.422
0.093239,61.669,74.444
0.15511,59.103,74.723
0.22494,62.496,77.153
0.28814,60.713,76.908
0.34159,61.082,74.161
0.40346,58.095,73.946
0.48148,61.816,76.236
0.54468,60.722,76.216
0.58994,61.837,74.033
0.65181,59.212,74.313
0.73802,62.542,76.515
0.80122,60.788,76.081
0.83829,61.315,73.788
0.90016,58.49,74.343
0.99457,61.988,76.89
1.0578,60.478,76.715
1.0866,61.24,74.342
1.1485,58.501,74.515
1.2511,61.962,76.794
1.3143,60.435,76.25
1.335,61.296,73.439
1.3969,58.82,73.748
1.5076,62.556,76.481
1.5708,61.033,76.147
1.5833,61.519,73.461
1.6452,58.7,74.202
1.7642,62.137,77.577
1.8274,60.429,77.535
1.8317,60.877,74.385
1.8936,58.018,73.931
2.0207,61.672,76.309
2.0839,60.404,76.348
2.08,61.407,74.033
2.1419,59.098,74.251
2.2773,62.963,76.794
2.3405,61.361,76.609
2.3284,61.438,73.706
2.3903,58.196,73.451
2.5338,61.921,76.268
2.597,60.861,76.951
2.5767,61.714,74.862
2.6386,58.652,74.39
2.7904,61.733,76.148
2.8536,60.139,76.165
2.8251,61.12,74.286
2.887,58.761,74.478
3.0469,62.487,76.563
3.1101,60.897,76.313
3.0734,61.324,73.84
3.1353,58.444,73.939
3.3034,62.17,76.791
3.3666,60.876,77.155
3.3218,61.568,74.3
3.3837,58.551,73.444
3.56,61.85,75.754
3.6232,60.402,76.037
3.5701,61.399,73.884
3.632,59.077,74.604
3.8165,62.539,77.737
3.8797,60.529,77.37
3.8185,60.648,73.87
3.8804,57.692,73.525
4.0731,61.702,76.375
4.1363,60.822,76.575
4.0668,61.967,73.792
4.1287,59.213,73.584
4.3296,62.52,76.577
4.3928,60.878,77.261
4.3152,61.529,75.03
4.3771,58.658,74.643
4.5861,61.737,76.416
4.6493,59.895,75.885
4.5636,60.784,73.281
4.6254,58.757,73.756
4.8427,62.988,76.857
4.9059,61.522,76.801
4.8119,61.479,73.644
4.8738,58.225,73.54
5.0992,61.939,76.88
5.1624,60.749,77.609
5.0603,61.305,74.947
5.1221,58.141,74.066
5.3558,61.632,76.023
5.419,60.491,76.201
5.3086,61.587,74.039
5.3705,58.915,74.071
5.6123,62.459,76.513
5.6755,61.025,76.808
5.557,61.765,74.786
5.6188,58.826,74.487
5.8689,61.857,75.929
5.9321,60.053,75.352
5.8053,60.974,73.263
5.8672,58.91,74.295
6.1254,62.847,77.579
6.1886,61.069,77.39
6.0537,60.987,73.923
6.1155,57.739,73.282
6.3819,61.521,75.937


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_033.csv <==
x,qOut,qIn
0.0316,60.224,76.501
0.093239,60.999,73.781
0.15511,58.523,74.017
0.22494,62.248,76.751
0.28814,60.762,76.506
0.34159,61.453,73.849
0.40346,58.884,74.455
0.48148,62.517,77.358
0.54468,60.84,76.533
0.58994,61.166,72.791
0.65181,58.214,72.766
0.73802,62.077,76.138
0.80122,61.018,76.871
0.83829,61.83,74.908
0.90016,58.857,74.963
0.99457,61.749,76.944
1.0578,59.777,76.28
1.0866,60.421,73.498
1.1485,58.004,74.113
1.2511,62.352,77.417
1.3143,61.458,77.274
1.335,62.092,73.85
1.3969,58.686,73.203
1.5076,61.872,75.638
1.5708,60.627,76.044
1.5833,61.798,74.374
1.6452,59.309,74.799
1.7642,62.393,76.96
1.8274,60.236,76.575
1.8317,60.548,73.917
1.8936,57.911,74.061
2.0207,62.012,77.012
2.0839,60.953,77.293
2.08,61.71,74.493
2.1419,58.673,73.8
2.2773,62.091,75.946
2.3405,60.772,76.074
2.3284,61.69,73.776
2.3903,59.007,73.924
2.5338,62.481,76.662
2.597,60.868,76.959
2.5767,61.335,74.769
2.6386,58.258,74.691
2.7904,61.587,76.525
2.8536,60.172,75.932
2.8251,61.267,73.316
2.887,58.83,73.523
3.0469,62.524,76.216
3.1101,61.044,76.408
3.0734,61.675,74.458
3.1353,58.917,75.126
3.3034,61.981,77.543
3.3666,59.877,76.589
3.3218,60.344,73.2
3.3837,57.929,73.442
3.56,62.295,76.721
3.6232,61.365,76.969
3.5701,61.98,74.142
3.632,58.88,73.952
3.8165,62.291,76.813
3.8797,60.848,77.161
3.8185,61.359,74.472
3.8804,58.209,73.767
4.0731,61.771,75.761
4.1363,60.693,76.122
4.0668,61.803,74.328
4.1287,59.07,74.279
4.3296,62.316,76.284
4.3928,60.607,76.437
4.3152,61.263,74.569
4.3771,58.517,74.504
4.5861,61.923,76.357
4.6493,60.308,76.221
4.5636,61.081,74.124
4.6254,58.633,74.337
4.8427,62.474,76.705
4.9059,61.001,76.523
4.8119,61.379,73.727
4.8738,58.329,73.597
5.0992,62.029,76.572
5.1624,60.874,77.177
5.0603,61.69,74.815
5.1221,58.642,74.388
5.3558,61.733,76.377
5.419,60.129,76.125
5.3086,61.163,73.835
5.3705,58.914,74.306
5.6123,62.673,76.739
5.6755,61.005,76.247
5.557,61.314,73.661
5.6188,58.504,74.227
5.8689,62.276,77.122
5.9321,60.866,76.906
5.8053,61.288,73.824
5.8672,58.14,73.425
6.1254,61.769,76.098
6.1886,60.716,76.592
6.0537,61.8,74.564
6.1155,59.005,74.685
6.3819,62.064,76.918


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_034.csv <==
x,qOut,qIn
0.0316,61.039,76.719
0.093239,62.026,74.399
0.15511,59.096,74.482
0.22494,62.186,76.504
0.28814,60.463,75.89
0.34159,61.306,73.375
0.40346,58.771,73.919
0.48148,62.334,76.775
0.54468,60.711,76.916
0.58994,61.326,74.657
0.65181,58.631,74.804
0.73802,61.963,77.09
0.80122,60.141,76.388
0.83829,60.762,73.127
0.90016,58.398,73.339
0.99457,62.641,76.679
1.0578,61.489,76.818
1.0866,61.839,73.739
1.1485,58.659,73.646
1.2511,62.103,76.808
1.3143,60.679,77.241
1.335,61.19,74.43
1.3969,58.073,73.851
1.5076,61.621,76.317
1.5708,60.498,76.68
1.5833,61.624,74.43
1.6452,58.965,74.316
1.7642,62.254,76.456
1.8274,60.55,76.394
1.8317,61.309,74.323
1.8936,58.884,74.513
2.0207,62.484,76.507
2.0839,60.707,75.967
2.08,61.041,73.313
2.1419,58.412,73.625
2.2773,62.519,76.737
2.3405,61.3,77.102
2.3284,61.512,74.232
2.3903,57.958,73.534
2.5338,61.34,76.135
2.597,60.337,77.058
2.5767,61.614,75.456
2.6386,58.974,75.144
2.7904,62.031,76.31
2.8536,60.142,75.354
2.8251,60.929,73.02
2.887,58.669,74.035
3.0469,62.798,77.129
3.1101,61.461,77.036
3.0734,61.746,74.54
3.1353,58.45,74.615
3.3034,61.648,76.675
3.3666,60.146,76.145
3.3218,61.105,73.621
3.3837,58.741,73.92
3.56,62.641,76.395
3.6232,61.224,76.105
3.5701,61.608,73.812
3.632,58.644,74.622
3.8165,62.154,77.512
3.8797,60.611,77.17
3.8185,61.068,74.121
3.8804,57.938,73.646
4.0731,61.53,75.778
4.1363,60.504,76.002
4.0668,61.85,74.363
4.1287,59.517,74.728
4.3296,62.751,76.671
4.3928,60.635,76.141
4.3152,60.89,73.562
4.3771,58.177,73.796
4.5861,62.096,76.716
4.6493,60.847,77.044
4.5636,61.523,74.488
4.6254,58.516,74.155
4.8427,61.841,76.486
4.9059,60.377,76.401
4.8119,61.313,73.877
4.8738,58.76,74.081
5.0992,62.351,76.734
5.1624,60.801,76.734
5.0603,61.45,74.18
5.1221,58.747,74.123
5.3558,62.166,76.663
5.419,60.444,76.665
5.3086,61.036,74.047
5.3705,58.578,74.176
5.6123,62.502,77.077
5.6755,61.03,76.877
5.557,61.313,73.248
5.6188,58.257,72.626
5.8689,62.135,75.924
5.9321,61.138,76.949
5.8053,61.847,74.889
5.8672,58.674,74.764
6.1254,61.693,76.892
6.1886,60.029,76.521
6.0537,60.814,73.789
6.1155,58.131,73.887
6.3819,62.05,76.608


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_035.csv <==
x,qOut,qIn
0.0316,61.121,77.001
0.093239,61.053,73.802
0.15511,57.916,73.632
0.22494,61.611,76.503
0.28814,60.444,76.75
0.34159,61.561,74.338
0.40346,59.136,74.411
0.48148,62.534,76.769
0.54468,60.645,76.244
0.58994,61.045,73.256
0.65181,58.427,73.683
0.73802,62.389,77.065
0.80122,61.077,77.234
0.83829,61.551,74.123
0.90016,58.412,73.579
0.99457,61.741,76.165
1.0578,60.335,76.498
1.0866,61.3,74.198
1.1485,58.933,74.332
1.2511,62.537,76.93
1.3143,60.747,76.594
1.335,60.945,73.46
1.3969,58.07,73.517
1.5076,62.133,76.727
1.5708,61.138,77.152
1.5833,61.746,74.598
1.6452,58.375,74.323
1.7642,61.606,76.566
1.8274,60.392,76.531
1.8317,61.614,74.281
1.8936,58.923,74.184
2.0207,62.159,75.839
2.0839,60.54,75.461
2.08,61.553,73.909
2.1419,59.32,75.06
2.2773,62.62,77.507
2.3405,60.35,76.626
2.3284,60.462,73.34
2.3903,57.762,73.512
2.5338,61.963,76.951
2.597,61.011,77.429
2.5767,61.869,74.471
2.6386,58.865,73.885
2.7904,62.08,76.448
2.8536,60.52,76.528
2.8251,61.39,73.763
2.887,58.849,73.732
3.0469,62.494,76.434
3.1101,60.949,76.276
3.0734,61.472,73.459
3.1353,58.637,73.753
3.3034,62.1,76.951
3.3666,60.491,77.301
3.3218,61.027,74.72
3.3837,58.201,74.46
3.56,61.753,76.675
3.6232,60.329,76.403
3.5701,61.174,73.705
3.632,58.646,73.857
3.8165,62.555,76.818
3.8797,61.267,77.075
3.8185,61.807,74.437
3.8804,58.779,74.061
4.0731,62.071,76.106
4.1363,60.479,75.909
4.0668,61.173,73.679
4.1287,58.667,74.069
4.3296,62.563,76.84
4.3928,61.128,77.12
4.3152,61.327,74.436
4.3771,57.923,73.663
4.5861,61.434,75.901
4.6493,60.435,76.481
4.5636,61.71,74.69
4.6254,59.076,74.594
4.8427,62.228,76.326
4.9059,60.409,75.942
4.8119,61.177,73.797
4.8738,58.768,74.227
5.0992,62.391,76.67
5.1624,60.661,76.647
5.0603,61.098,74.526
5.1221,58.487,74.838
5.3558,62.249,77.214
5.419,60.693,76.717
5.3086,61.049,73.488
5.3705,58.102,73.054
5.6123,62.197,75.717
5.6755,61.41,76.298
5.557,62.242,74.37
5.6188,58.972,74.493
5.8689,61.912,77.075
5.9321,60.273,77.384
5.8053,61.07,74.92
5.8672,58.156,74.126
6.1254,61.512,75.587
6.1886,60.191,75.408
6.0537,61.499,73.676
6.1155,59.469,74.585
6.3819,63.136,77.403


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_036.csv <==
x,qOut,qIn
0.0316,60.415,75.983
0.093239,60.639,73.506
0.15511,58.105,74.232
0.22494,62.288,76.777
0.28814,61.164,76.368
0.34159,61.815,73.8
0.40346,58.82,73.956
0.48148,62.28,76.352
0.54468,60.856,76.249
0.58994,61.454,74.222
0.65181,58.411,74.723
0.73802,61.799,76.954
0.80122,60.415,76.777
0.83829,61.324,74.734
0.90016,58.533,74.549
0.99457,61.92,75.813
1.0578,60.462,75.217
1.0866,61.488,73.442
1.1485,59.198,74.443
1.2511,62.846,77.332
1.3143,61.005,77.228
1.335,61.138,74.354
1.3969,57.998,73.823
1.5076,61.502,75.919
1.5708,60.23,75.787
1.5833,61.405,73.501
1.6452,59.25,74.13
1.7642,62.866,77.242
1.8274,60.895,77.285
1.8317,60.894,74.502
1.8936,57.95,74.341
2.0207,61.758,76.656
2.0839,60.506,76.473
2.08,61.271,73.939
2.1419,58.582,73.902
2.2773,62.548,76.389
2.3405,61.442,76.682
2.3284,61.969,74.436
2.3903,58.585,74.035
2.5338,61.807,76.048
2.597,60.532,76.291
2.5767,61.598,74.433
2.6386,58.777,74.436
2.7904,61.931,76.301
2.8536,60.287,76.031
2.8251,61.265,74.143
2.887,58.872,74.809
3.0469,62.314,76.914
3.1101,60.462,76.004
3.0734,60.983,73.159
3.1353,58.497,73.721
3.3034,62.422,76.889
3.3666,60.984,77.083
3.3218,61.346,74.559
3.3837,58.347,74.636
3.56,61.907,77.155
3.6232,60.51,76.735
3.5701,61.209,73.631
3.632,58.333,73.442
3.8165,62.131,76.097
3.8797,61.097,76.521
3.8185,62.114,74.515
3.8804,59.306,74.417
4.0731,62.272,76.435
4.1363,60.262,76.172
4.0668,60.814,73.768
4.1287,58.314,74.24
4.3296,62.262,77.24
4.3928,60.925,77.225
4.3152,61.419,74.19
4.3771,58.277,73.697
4.5861,61.763,76.112
4.6493,60.57,76.305
4.5636,61.688,74.046
4.6254,59.179,74.073
4.8427,62.561,76.385
4.9059,60.743,76.269
4.8119,61.168,73.905
4.8738,58.41,74.299
5.0992,62.036,77.179
5.1624,60.528,77.231
5.0603,61.15,74.361
5.1221,58.308,73.872
5.3558,61.858,76.24
5.419,60.496,76.383
5.3086,61.46,73.971
5.3705,59.147,73.91
5.6123,62.858,76.339
5.6755,61.089,76.264
5.557,61.145,73.653
5.6188,58.171,73.963
5.8689,62.102,77.284
5.9321,60.935,77.688
5.8053,61.379,74.574
5.8672,57.886,73.413
6.1254,61.187,75.351
6.1886,60.206,75.949
6.0537,61.798,74.846
6.1155,59.65,75.5
6.3819,62.757,77.084


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_037.csv <==
x,qOut,qIn
0.0316,60.996,76.822
0.093239,61.476,74.373
0.15511,58.54,74.437
0.22494,61.926,76.914
0.28814,60.318,76.706
0.34159,60.926,73.935
0.40346,58.217,73.837
0.48148,62.166,76.457
0.54468,61.078,76.638
0.58994,61.842,74.061
0.65181,58.826,73.741
0.73802,62.131,76.271
0.80122,60.633,76.876
0.83829,61.406,75.04
0.90016,58.661,74.8
0.99457,61.994,76.463
1.0578,60.305,76.07
1.0866,61.01,73.451
1.1485,58.492,73.384
1.2511,62.51,76.336
1.3143,61.303,77.074
1.335,61.807,74.839
1.3969,58.642,74.462
1.5076,61.786,76.672
1.5708,60.16,76.502
1.5833,60.96,73.589
1.6452,58.415,73.345
1.7642,62.352,76.065
1.8274,61.161,76.413
1.8317,61.805,74.245
1.8936,58.851,74.614
2.0207,62.075,77.348
2.0839,60.321,77.104
2.08,60.835,74.084
2.1419,57.975,73.776
2.2773,61.767,76.131
2.3405,60.703,76.375
2.3284,61.808,74.441
2.3903,59.271,74.471
2.5338,62.676,76.52
2.597,60.868,76.244
2.5767,61.223,73.578
2.6386,58.343,73.46
2.7904,62.091,76.167
2.8536,60.841,76.818
2.8251,61.554,75.029
2.887,58.603,74.978
3.0469,61.78,76.874
3.1101,60.088,76.483
3.0734,60.841,73.971
3.1353,58.254,74.124
3.3034,62.261,76.636
3.3666,61.205,76.479
3.3218,62.051,73.759
3.3837,59.073,73.635
3.56,62.325,76.156
3.6232,60.75,76.321
3.5701,61.495,74.203
3.632,58.748,74.557
3.8165,61.978,77.041
3.8797,60.155,76.674
3.8185,60.789,73.83
3.8804,58.238,74.047
4.0731,62.137,77.023
4.1363,60.862,76.863
4.0668,61.568,73.7
4.1287,58.735,73.598
4.3296,62.305,76.487
4.3928,60.889,76.48
4.3152,61.558,73.848
4.3771,58.696,74.254
4.5861,62.109,77.227
4.6493,60.537,77.136
4.5636,61.238,74.005
4.6254,58.438,73.421
4.8427,61.881,75.86
4.9059,60.409,76.058
4.8119,61.372,73.881
4.8738,59.27,74.535
5.0992,62.894,77.597
5.1624,60.737,77.069
5.0603,60.435,73.219
5.1221,57.3,73.022
5.3558,61.682,76.819
5.419,61.206,77.894
5.3086,62.296,75.275
5.3705,58.868,74.065
5.6123,61.569,75.524
5.6755,60.053,75.735
5.557,61.479,74.269
5.6188,59.337,74.713
5.8689,62.785,76.739
5.9321,60.825,76.268
5.8053,61.214,73.982
5.8672,58.553,74.551
6.1254,62.182,76.945
6.1886,60.567,76.217
6.0537,61.172,73.197
6.1155,58.567,73.477
6.3819,62.393,76.568


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_038.csv <==
x,qOut,qIn
0.0316,60.135,76.024
0.093239,61.546,74.122
0.15511,59.419,74.194
0.22494,63.134,76.553
0.28814,61.333,76.438
0.34159,61.398,73.814
0.40346,58.229,73.917
0.48148,61.754,76.738
0.54468,60.426,77.082
0.58994,61.342,74.921
0.65181,58.645,74.826
0.73802,61.941,76.652
0.80122,60.236,76.123
0.83829,61.052,73.679
0.90016,58.738,74.138
0.99457,62.745,76.895
1.0578,61.327,76.591
1.0866,61.674,73.601
1.1485,58.684,73.617
1.2511,62.254,76.429
1.3143,60.806,76.516
1.335,61.299,74.06
1.3969,58.369,74.276
1.5076,61.986,76.979
1.5708,60.646,77.027
1.5833,61.294,74.232
1.6452,58.233,73.586
1.7642,61.733,75.74
1.8274,60.574,76.063
1.8317,61.74,74.278
1.8936,59.241,74.753
2.0207,62.453,77.144
2.0839,60.448,76.636
2.08,60.844,73.772
2.1419,58.088,74.004
2.2773,61.93,76.774
2.3405,60.743,76.63
2.3284,61.696,73.994
2.3903,58.992,74.154
2.5338,62.331,76.661
2.597,60.629,76.317
2.5767,61.294,73.673
2.6386,58.77,73.997
2.7904,62.395,76.569
2.8536,60.711,76.333
2.8251,61.071,74.005
2.887,58.347,74.597
3.0469,62.211,77.377
3.1101,60.845,77.235
3.0734,61.214,74.13
3.1353,57.929,73.276
3.3034,61.596,75.665
3.3666,60.741,76.508
3.3218,62.094,74.886
3.3837,59.463,74.699
3.56,62.427,76.416
3.6232,60.373,76.042
3.5701,60.955,73.725
3.632,58.431,74.086
3.8165,62.272,76.639
3.8797,60.883,76.554
3.8185,61.498,74.15
3.8804,58.584,74.241
4.0731,62.031,76.631
4.1363,60.552,76.543
4.0668,61.299,74.005
4.1287,58.504,74.009
4.3296,62.044,76.78
4.3928,60.641,77.034
4.3152,61.521,74.452
4.3771,58.824,74.195
4.5861,62.115,76.46
4.6493,60.374,76.088
4.5636,61.181,73.104
4.6254,58.964,73.31
4.8427,62.792,76.807
4.9059,61.017,77.263
4.8119,61.071,74.33
4.8738,58.178,74.174
5.0992,61.942,77.12
5.1624,60.518,77.061
5.0603,60.957,73.577
5.1221,57.994,72.97
5.3558,62.071,76.22
5.419,61.314,77.248
5.3086,62.219,74.887
5.3705,58.897,74.214
5.6123,61.726,76.312
5.6755,60.112,76.579
5.557,61.235,74.558
5.6188,58.867,74.379
5.8689,62.401,75.949
5.9321,60.714,75.403
5.8053,61.301,73.19
5.8672,58.86,74.08
6.1254,62.676,77.635
6.1886,60.976,78.095
6.0537,60.965,74.859
6.1155,57.588,73.493
6.3819,61.141,75.505


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_039.csv <==
x,qOut,qIn
0.0316,61.465,77.102
0.093239,61.588,74.941
0.15511,58.127,74.366
0.22494,61.395,76.15
0.28814,60.107,76.115
0.34159,61.147,73.961
0.40346,58.54,74.055
0.48148,62.262,76.541
0.54468,60.981,76.892
0.58994,61.732,74.877
0.65181,58.738,74.73
0.73802,61.814,76.56
0.80122,60.098,76.155
0.83829,61.072,73.857
0.90016,58.829,74.291
0.99457,62.673,76.708
1.0578,61.087,76.172
1.0866,61.495,73.298
1.1485,58.739,73.642
1.2511,62.392,76.924
1.3143,60.807,77.309
1.335,61.165,74.374
1.3969,58.232,73.726
1.5076,61.818,76.285
1.5708,60.434,76.53
1.5833,61.178,73.938
1.6452,58.597,74.029
1.7642,62.473,77.017
1.8274,61.122,77.211
1.8317,61.48,74.198
1.8936,58.184,73.456
2.0207,61.658,75.818
2.0839,60.554,76.582
2.08,61.718,74.986
2.1419,59.138,74.815
2.2773,62.336,76.617
2.3405,60.422,76.326
2.3284,60.945,73.649
2.3903,58.313,73.593
2.5338,62.277,76.452
2.597,61.107,76.723
2.5767,61.817,74.119
2.6386,58.799,74.123
2.7904,61.992,76.89
2.8536,60.358,76.86
2.8251,61.131,74.09
2.887,58.511,74.042
3.0469,62.13,76.423
3.1101,60.664,75.959
3.0734,61.376,73.241
3.1353,58.769,74.009
3.3034,62.497,77.449
3.3666,60.981,77.381
3.3218,61.323,74.142
3.3837,58.046,73.677
3.56,61.363,76.08
3.6232,60.116,76.281
3.5701,61.471,74.444
3.632,59.407,74.944
3.8165,62.822,77.057
3.8797,60.634,76.178
3.8185,60.73,73.067
3.8804,58.177,73.435
4.0731,62.448,76.882
4.1363,61.293,77.427
4.0668,61.62,74.689
4.1287,58.319,74.09
4.3296,61.76,76.539
4.3928,60.527,76.863
4.3152,61.436,74.142
4.3771,58.59,73.403
4.5861,62.155,75.794
4.6493,60.899,76.519
4.5636,61.855,74.767
4.6254,59.193,74.653
4.8427,62.269,76.447
4.9059,60.214,76.001
4.8119,60.657,73.452
4.8738,58.187,73.796
5.0992,62.376,76.957
5.1624,61.22,77.563
5.0603,61.594,74.888
5.1221,58.186,73.836
5.3558,61.519,75.816
5.419,60.367,76.188
5.3086,61.575,74.009
5.3705,59.064,73.751
5.6123,62.58,75.953
5.6755,60.98,76.247
5.557,61.514,74.477
5.6188,58.633,74.914
5.8689,61.831,77.344
5.9321,60.013,77.055
5.8053,60.687,74.344
5.8672,58.184,74.259
6.1254,62.134,76.432
6.1886,60.91,76.003
6.0537,61.672,73.252
6.1155,59.058,73.34
6.3819,62.896,76.364


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_040.csv <==
x,qOut,qIn
0.0316,61.689,76.965
0.093239,61.717,74.702
0.15511,58.296,74.265
0.22494,61.594,76.559
0.28814,60.178,76.82
0.34159,60.978,74.145
0.40346,58.281,73.561
0.48148,62.118,76.089
0.54468,60.981,76.637
0.58994,61.806,74.452
0.65181,58.953,74.242
0.73802,62.212,76.512
0.80122,60.499,76.584
0.83829,61.099,74.214
0.90016,58.388,74.159
0.99457,62.101,76.546
1.0578,60.744,76.646
1.0866,61.46,74.282
1.1485,58.663,74.104
1.2511,62.182,76.402
1.3143,60.698,76.601
1.335,61.375,74.433
1.3969,58.682,74.245
1.5076,62.301,76.26
1.5708,60.792,76.181
1.5833,61.29,73.858
1.6452,58.408,74.004
1.7642,62.199,76.839
1.8274,61.003,77.14
1.8317,61.638,74.522
1.8936,58.354,73.874
2.0207,61.49,75.636
2.0839,60.154,75.764
2.08,61.456,74.539
2.1419,59.337,75.316
2.2773,62.729,76.928
2.3405,60.564,75.91
2.3284,60.63,73.249
2.3903,57.868,73.754
2.5338,62.152,77.07
2.597,61.281,77.668
2.5767,61.971,74.997
2.6386,58.529,73.975
2.7904,61.494,75.579
2.8536,60.119,75.569
2.8251,61.46,73.699
2.887,59.3,74.216
3.0469,62.856,76.798
3.1101,60.947,76.703
3.0734,61.146,74.303
3.1353,58.243,74.551
3.3034,61.806,76.948
3.3666,60.313,76.453
3.3218,61.1,73.5
3.3837,58.536,73.583
3.56,62.384,76.458
3.6232,61.075,76.606
3.5701,61.695,74.219
3.632,58.829,74.549
3.8165,62.132,77.172
3.8797,60.383,76.83
3.8185,60.902,74.006
3.8804,58.207,73.992
4.0731,62.115,76.406
4.1363,60.941,76.348
4.0668,61.664,73.999
4.1287,58.857,74.085
4.3296,62.479,76.496
4.3928,61.045,76.603
4.3152,61.44,74.399
4.3771,58.194,74.241
4.5861,61.704,76.246
4.6493,60.599,76.325
4.5636,61.685,74.367
4.6254,58.781,74.21
4.8427,61.934,75.947
4.9059,60.382,75.987
4.8119,61.448,74.692
4.8738,59.064,75.483
5.0992,62.281,77.258
5.1624,60.182,76.067
5.0603,60.65,73.078
5.1221,58.207,73.559
5.3558,62.403,76.544
5.419,61.287,76.473
5.3086,61.887,73.818
5.3705,58.923,74.01
5.6123,62.274,76.814
5.6755,60.624,76.818
5.557,61.035,73.987
5.6188,58.001,73.79
5.8689,61.665,76.697
5.9321,60.554,77.511
5.8053,61.612,75.491
5.8672,58.902,74.763
6.1254,62.058,76.046
6.1886,60.248,75.561
6.0537,61.034,73.166
6.1155,58.84,73.445
6.3819,63.056,76.384


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_041.csv <==
x,qOut,qIn
0.0316,59.939,75.575
0.093239,61.177,73.622
0.15511,58.889,74.248
0.22494,62.628,76.493
0.28814,61.1,76.251
0.34159,61.629,74.502
0.40346,58.792,75.279
0.48148,62.051,77.291
0.54468,60.208,76.223
0.58994,60.788,73.167
0.65181,58.186,73.448
0.73802,62.251,76.346
0.80122,61.206,76.5
0.83829,62.02,74.196
0.90016,59.113,74.424
0.99457,62.177,77.022
1.0578,60.261,76.901
1.0866,60.787,74.126
1.1485,58.16,73.966
1.2511,62.054,76.519
1.3143,60.823,76.537
1.335,61.579,73.738
1.3969,58.854,73.409
1.5076,62.501,76.179
1.5708,61.038,76.856
1.5833,61.439,74.733
1.6452,58.384,74.52
1.7642,61.839,76.817
1.8274,60.414,76.807
1.8317,61.134,74.04
1.8936,58.212,73.647
2.0207,61.908,76.243
2.0839,60.85,76.776
2.08,61.997,74.753
2.1419,59.308,74.514
2.2773,62.29,76.139
2.3405,60.263,75.622
2.3284,60.899,73.559
2.3903,58.642,74.484
2.5338,62.668,77.335
2.597,61.12,76.957
2.5767,61.233,73.734
2.6386,57.897,73.181
2.7904,61.568,75.763
2.8536,60.637,76.621
2.8251,61.865,75.071
2.887,59.25,74.791
3.0469,62.197,76.339
3.1101,60.071,76.147
3.0734,60.57,74.124
3.1353,58.245,74.526
3.3034,62.512,77.249
3.3666,61.311,77.235
3.3218,61.594,74.011
3.3837,58.16,73.034
3.56,61.804,75.516
3.6232,60.974,76.282
3.5701,62.172,74.326
3.632,59.233,74.144
3.8165,62.141,76.347
3.8797,60.31,76.532
3.8185,61.083,74.49
3.8804,58.412,74.56
4.0731,61.78,76.688
4.1363,60.148,76.398
4.0668,61.041,74.128
4.1287,58.726,74.703
4.3296,62.534,77.179
4.3928,60.936,76.403
4.3152,61.309,73.274
4.3771,58.494,73.48
4.5861,62.383,76.38
4.6493,61.16,76.708
4.5636,61.685,74.541
4.6254,58.639,74.518
4.8427,62.002,76.893
4.9059,60.468,76.807
4.8119,61.067,74.007
4.8738,58.128,73.736
5.0992,61.9,76.242
5.1624,60.891,76.454
5.0603,61.976,74.373
5.1221,59.156,74.428
5.3558,62.236,76.241
5.419,60.43,75.751
5.3086,61.174,73.701
5.3705,58.701,74.412
5.6123,62.301,76.876
5.6755,60.601,76.696
5.557,61.023,74.501
5.6188,58.272,74.579
5.8689,62.035,76.541
5.9321,60.684,76.106
5.8053,61.288,73.494
5.8672,58.429,73.572
6.1254,62.332,76.466
6.1886,61.282,77.171
6.0537,61.907,75.277
6.1155,58.495,74.847
6.3819,61.42,76.138


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_042.csv <==
x,qOut,qIn
0.0316,60.262,76.25
0.093239,60.469,73.804
0.15511,58.082,74.485
0.22494,62.22,77.065
0.28814,60.93,76.562
0.34159,61.593,73.69
0.40346,58.759,73.689
0.48148,62.423,76.371
0.54468,61.079,76.545
0.58994,61.703,73.961
0.65181,58.713,73.734
0.73802,62.041,76.412
0.80122,60.5,76.735
0.83829,61.227,74.339
0.90016,58.527,74.243
0.99457,61.982,76.572
1.0578,60.369,76.542
1.0866,60.996,74.371
1.1485,58.405,74.82
1.2511,62.316,77.393
1.3143,61.009,77.069
1.335,61.506,73.847
1.3969,58.284,73.123
1.5076,61.88,75.564
1.5708,60.905,76.035
1.5833,62.179,74.15
1.6452,59.563,74.54
1.7642,62.418,77.004
1.8274,60.17,76.736
1.8317,60.611,74.122
1.8936,58.098,74.204
2.0207,61.995,76.578
2.0839,60.655,76.285
2.08,61.35,73.691
2.1419,58.668,73.948
2.2773,62.507,76.772
2.3405,61.194,77.071
2.3284,61.595,74.493
2.3903,58.265,73.708
2.5338,61.618,75.766
2.597,60.431,76.283
2.5767,61.606,74.414
2.6386,59.04,74.354
2.7904,62.292,76.6
2.8536,60.457,76.621
2.8251,61.073,74.218
2.887,58.507,74.26
3.0469,62.146,76.754
3.1101,60.561,76.583
3.0734,61.186,73.838
3.1353,58.635,73.945
3.3034,62.467,76.797
3.3666,61.004,76.836
3.3218,61.374,73.973
3.3837,58.421,73.682
3.56,62.164,76.309
3.6232,60.92,76.717
3.5701,61.504,74.355
3.632,58.407,74.014
3.8165,61.919,76.533
3.8797,60.691,77.111
3.8185,61.583,74.732
3.8804,58.571,73.832
4.0731,61.768,75.608
4.1363,60.321,75.848
4.0668,61.518,73.966
4.1287,59.301,74.361
4.3296,62.658,77.065
4.3928,60.528,76.944
4.3152,60.748,73.964
4.3771,58.097,73.889
4.5861,62.01,76.944
4.6493,60.675,77.084
4.5636,61.356,73.858
4.6254,58.651,73.345
4.8427,62.383,76.315
4.9059,60.998,76.877
4.8119,61.53,74.24
4.8738,58.679,73.931
5.0992,62.238,76.741
5.1624,60.716,77.092
5.0603,61.157,74.29
5.1221,58.145,73.812
5.3558,61.86,76.447
5.419,60.756,76.95
5.3086,61.706,74.549
5.3705,58.9,73.799
5.6123,62.261,75.415
5.6755,60.717,75.41
5.557,61.404,73.879
5.6188,58.812,74.952
5.8689,62.436,77.788
5.9321,60.749,77.537
5.8053,60.904,74.323
5.8672,57.428,73.196
6.1254,60.997,75.014
6.1886,60.261,75.699
6.0537,62.118,74.756
6.1155,60.065,75.342
6.3819,62.911,77.077


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_043.csv <==
x,qOut,qIn
0.0316,61.038,76.841
0.093239,61.074,73.802
0.15511,57.854,73.573
0.22494,61.688,76.438
0.28814,60.773,77.027
0.34159,61.83,74.834
0.40346,58.838,74.374
0.48148,61.854,76.155
0.54468,60.198,76.064
0.58994,61.263,74.109
0.65181,59.04,74.391
0.73802,62.64,76.425
0.80122,60.788,75.932
0.83829,61.092,73.577
0.90016,58.498,74.297
0.99457,62.434,77.354
1.0578,60.96,77.257
1.0866,61.149,73.889
1.1485,57.833,72.999
1.2511,61.535,75.652
1.3143,60.667,76.542
1.335,61.912,75.015
1.3969,59.254,75.262
1.5076,62.234,77.042
1.5708,60.177,76.309
1.5833,60.695,73.867
1.6452,58.096,74.287
1.7642,62.175,76.596
1.8274,61.152,76.282
1.8317,62.013,73.952
1.8936,59.034,74.04
2.0207,62.362,76.135
2.0839,60.874,76.034
2.08,61.61,73.896
2.1419,58.677,73.97
2.2773,61.876,76.397
2.3405,60.241,76.831
2.3284,61.092,75.152
2.3903,58.569,75.332
2.5338,61.967,77.106
2.597,60.167,76.136
2.5767,60.792,72.932
2.6386,58.295,73.099
2.7904,62.534,76.341
2.8536,61.561,76.859
2.8251,62.209,74.507
2.887,59.071,74.485
3.0469,62.024,77.045
3.1101,60.137,77.013
3.0734,60.714,74.044
3.1353,58.094,73.525
3.3034,62.092,76.212
3.3666,61.002,76.705
3.3218,61.804,74.014
3.3837,59.022,73.485
3.56,62.497,76.312
3.6232,60.887,77.064
3.5701,61.243,74.679
3.632,58.226,74.107
3.8165,61.824,76.372
3.8797,60.539,76.63
3.8185,61.321,74.065
3.8804,58.436,73.644
4.0731,62.076,76.257
4.1363,60.888,77.005
4.0668,61.784,75.155
4.1287,58.859,74.784
4.3296,61.905,76.253
4.3928,60.133,75.754
4.3152,61.021,73.516
4.3771,58.709,73.959
4.5861,62.642,76.617
4.6493,61.195,76.756
4.5636,61.594,74.411
4.6254,58.603,74.202
4.8427,61.948,76.439
4.9059,60.317,76.499
4.8119,60.951,74.076
4.8738,58.426,74.001
5.0992,62.414,76.579
5.1624,61.124,76.701
5.0603,61.495,73.905
5.1221,58.289,73.407
5.3558,61.929,76.093
5.419,60.861,77.055
5.3086,61.745,75.161
5.3705,58.663,74.359
5.6123,61.685,75.882
5.6755,60.072,75.988
5.557,61.1,74.123
5.6188,58.782,74.551
5.8689,62.516,77.254
5.9321,60.903,77.068
5.8053,61.332,74.099
5.8672,58.419,73.836
6.1254,61.979,76.193
6.1886,60.588,76.1
6.0537,61.451,73.797
6.1155,59.065,74.257
6.3819,62.785,77.043


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_044.csv <==
x,qOut,qIn
0.0316,61.179,76.465
0.093239,61.771,73.695
0.15511,58.737,73.534
0.22494,61.998,76.029
0.28814,60.428,76.438
0.34159,61.194,74.8
0.40346,58.654,75.183
0.48148,62.099,77.181
0.54468,60.274,76.402
0.58994,60.642,73.121
0.65181,57.804,73.067
0.73802,62.026,76.644
0.80122,61.337,77.724
0.83829,62.35,75.348
0.90016,59.106,74.407
0.99457,61.741,75.861
1.0578,59.887,75.517
1.0866,60.933,73.353
1.1485,58.881,74.072
1.2511,62.949,77.088
1.3143,61.399,77.051
1.335,61.423,74.278
1.3969,58.078,74.173
1.5076,61.603,76.628
1.5708,60.418,76.629
1.5833,61.431,74.151
1.6452,58.759,73.941
1.7642,62.274,76.214
1.8274,60.794,76.398
1.8317,61.564,74.409
1.8936,58.969,74.635
2.0207,62.357,76.842
2.0839,60.498,76.422
2.08,60.896,73.617
2.1419,58.232,73.621
2.2773,62.287,76.435
2.3405,61.165,76.668
2.3284,61.731,74.002
2.3903,58.522,73.777
2.5338,61.888,76.587
2.597,60.587,77.091
2.5767,61.503,74.617
2.6386,58.56,74.041
2.7904,61.677,76.01
2.8536,60.088,76.001
2.8251,61.239,74.023
2.887,59.204,74.689
3.0469,62.778,77.334
3.1101,60.669,76.727
3.0734,60.715,73.507
3.1353,58.079,73.681
3.3034,62.282,76.839
3.3666,61.125,77.031
3.3218,61.543,74.045
3.3837,58.472,73.488
3.56,62.212,76.167
3.6232,61.071,76.789
3.5701,61.64,74.461
3.632,58.383,73.857
3.8165,61.785,76.004
3.8797,60.609,76.817
3.8185,61.589,75.376
3.8804,58.668,74.762
4.0731,61.82,75.746
4.1363,60.238,75.544
4.0668,61.23,73.907
4.1287,58.856,74.262
4.3296,62.589,76.656
4.3928,61.01,76.995
4.3152,61.413,75.063
4.3771,58.441,74.828
4.5861,61.833,76.439
4.6493,60.286,75.957
4.5636,61.094,73.486
4.6254,58.596,73.536
4.8427,62.63,76.087
4.9059,61.451,76.489
4.8119,61.945,74.395
4.8738,58.724,74.31
5.0992,61.785,76.781
5.1624,60.107,76.933
5.0603,60.873,74.446
5.1221,58.28,74.264
5.3558,62.026,76.433
5.419,60.691,76.195
5.3086,61.471,73.648
5.3705,58.84,73.691
5.6123,62.586,76.363
5.6755,61.151,76.743
5.557,61.55,74.417
5.6188,58.421,74.148
5.8689,61.753,76.649
5.9321,60.287,77.03
5.8053,61.123,74.693
5.8672,58.486,74.404
6.1254,62.111,76.573
6.1886,60.673,76.343
6.0537,61.414,73.731
6.1155,58.74,73.908
6.3819,62.516,76.585


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_045.csv <==
x,qOut,qIn
0.0316,60.461,76.077
0.093239,61.24,73.99
0.15511,58.911,74.818
0.22494,62.547,77.321
0.28814,60.691,76.376
0.34159,60.92,73.046
0.40346,58.152,73.322
0.48148,62.268,76.413
0.54468,61.24,76.51
0.58994,61.813,74.027
0.65181,58.574,74.3
0.73802,61.818,77.117
0.80122,60.394,77.284
0.83829,61.218,74.728
0.90016,58.304,74.215
0.99457,61.63,75.961
1.0578,60.233,75.77
1.0866,61.42,73.953
1.1485,59.323,74.672
1.2511,63.049,77.005
1.3143,61.151,76.222
1.335,61.16,73.132
1.3969,58.104,73.475
1.5076,61.954,76.797
1.5708,60.836,77.31
1.5833,61.658,74.843
1.6452,58.668,74.255
1.7642,61.69,76.004
1.8274,59.957,75.773
1.8317,60.904,73.718
1.8936,58.871,74.546
2.0207,62.925,77.546
2.0839,61.248,77.203
2.08,61.124,73.718
2.1419,57.777,73.227
2.2773,61.661,76.279
2.3405,60.849,77.033
2.3284,61.974,74.782
2.3903,59.086,74.327
2.5338,62.165,76.306
2.597,60.434,76.377
2.5767,61.252,74.233
2.6386,58.713,74.264
2.7904,62.325,76.511
2.8536,60.761,76.215
2.8251,61.417,73.522
2.887,58.784,73.706
3.0469,62.364,76.526
3.1101,60.725,76.687
3.0734,61.136,74.626
3.1353,58.384,75.092
3.3034,62.048,77.205
3.3666,60.528,76.485
3.3218,60.965,73.531
3.3837,57.975,73.217
3.56,62.045,75.61
3.6232,61.346,76.308
3.5701,62.367,74.923
3.632,59.155,74.936
3.8165,61.912,76.629
3.8797,60.111,76.374
3.8185,60.981,74.163
3.8804,58.272,74.058
4.0731,61.869,75.999
4.1363,60.611,75.979
4.0668,61.747,74.313
4.1287,59.314,74.989
4.3296,62.498,77.169
4.3928,60.374,76.337
4.3152,60.729,73.536
4.3771,58.165,74.1
4.5861,62.191,76.958
4.6493,60.952,76.881
4.5636,61.601,74.378
4.6254,58.739,74.249
4.8427,62.263,76.403
4.9059,60.782,76.233
4.8119,61.393,73.559
4.8738,58.619,73.258
5.0992,62.39,75.888
5.1624,61.097,76.65
5.0603,61.6,74.943
5.1221,58.468,74.801
5.3558,61.631,76.687
5.419,60.017,76.63
5.3086,60.789,74.319
5.3705,58.19,74.042
5.6123,62.151,76.186
5.6755,61.067,76.37
5.557,61.861,74.195
5.6188,58.945,74.061
5.8689,62.377,76.395
5.9321,60.893,76.658
5.8053,61.479,74.473
5.8672,58.385,74.299
6.1254,61.733,76.441
6.1886,60.388,76.407
6.0537,61.48,74.232
6.1155,58.89,74.389
6.3819,62.195,76.467


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_046.csv <==
x,qOut,qIn
0.0316,60.695,76.209
0.093239,61.472,73.701
0.15511,58.875,74.326
0.22494,62.427,76.866
0.28814,60.758,76.51
0.34159,61.205,74.039
0.40346,58.458,74.268
0.48148,62.191,76.758
0.54468,60.775,76.58
0.58994,61.319,73.785
0.65181,58.405,73.57
0.73802,62.146,76.29
0.80122,60.969,76.675
0.83829,61.723,74.26
0.90016,58.675,74.065
0.99457,61.848,76.554
1.0578,60.279,76.84
1.0866,61.179,74.708
1.1485,58.658,74.642
1.2511,62.166,76.534
1.3143,60.504,75.967
1.335,61.124,73.237
1.3969,58.579,73.647
1.5076,62.586,77.067
1.5708,61.309,77.506
1.5833,61.702,74.505
1.6452,58.366,73.773
1.7642,61.515,76.12
1.8274,60.092,76.31
1.8317,61.251,74.027
1.8936,59.08,74.213
2.0207,62.773,76.731
2.0839,60.954,76.38
2.08,61.124,73.194
2.1419,58.296,73.237
2.2773,62.178,76.943
2.3405,60.878,77.887
2.3284,61.355,75.106
2.3903,58.273,74.163
2.5338,61.595,76.235
2.597,60.131,76.255
2.5767,61.034,73.813
2.6386,58.695,74.017
2.7904,62.842,76.75
2.8536,61.611,76.838
2.8251,61.822,74.154
2.887,58.332,73.781
3.0469,61.745,76.264
3.1101,60.639,76.779
3.0734,61.693,74.695
3.1353,58.763,74.315
3.3034,61.851,76.207
3.3666,60.23,76.237
3.3218,61.298,74.356
3.3837,59.023,74.716
3.56,62.495,76.836
3.6232,60.566,76.122
3.5701,60.982,73.095
3.632,58.544,73.342
3.8165,62.616,76.465
3.8797,61.22,76.513
3.8185,61.401,73.674
3.8804,58.225,74.108
4.0731,61.838,77.751
4.1363,60.57,78.128
4.0668,61.189,74.858
4.1287,57.954,73.675
4.3296,61.239,75.374
4.3928,60.072,75.512
4.3152,61.605,73.886
4.3771,59.75,74.564
4.5861,63.378,77.127
4.6493,61.197,76.858
4.5636,61.034,74.034
4.6254,58.09,73.837
4.8427,61.873,76.258
4.9059,60.52,76.311
4.8119,61.271,73.881
4.8738,58.754,74.078
5.0992,62.565,77.138
5.1624,61.044,77.357
5.0603,61.255,74.236
5.1221,57.986,73.516
5.3558,61.596,75.999
5.419,60.571,76.542
5.3086,61.729,74.668
5.3705,59.107,74.685
5.6123,62.418,76.611
5.6755,60.665,76.182
5.557,61.213,73.669
5.6188,58.415,73.85
5.8689,62.144,76.354
5.9321,60.889,76.312
5.8053,61.708,74.187
5.8672,58.81,74.682
6.1254,61.971,76.973
6.1886,60.243,76.365
6.0537,61.016,73.848
6.1155,58.443,74.386
6.3819,62.127,76.817


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_047.csv <==
x,qOut,qIn
0.0316,60.372,76.615
0.093239,60.511,73.235
0.15511,57.8,72.914
0.22494,62.163,76.292
0.28814,61.362,77.419
0.34159,61.972,75.073
0.40346,58.522,74.143
0.48148,61.58,76.297
0.54468,60.214,77.08
0.58994,61.287,75.047
0.65181,58.647,74.26
0.73802,62.165,75.96
0.80122,60.735,75.893
0.83829,61.646,73.503
0.90016,59.144,73.57
0.99457,62.715,76.295
1.0578,61.001,76.752
1.0866,61.329,74.814
1.1485,58.445,74.857
1.2511,61.812,76.767
1.3143,60.095,76.27
1.335,60.668,73.528
1.3969,58.058,73.616
1.5076,62.299,76.707
1.5708,61.424,77.352
1.5833,62.107,74.763
1.6452,58.712,73.867
1.7642,61.674,75.905
1.8274,60.194,76.407
1.8317,61.335,74.753
1.8936,59.052,74.836
2.0207,62.595,76.492
2.0839,60.755,75.86
2.08,61.049,73.315
2.1419,58.337,73.509
2.2773,62.415,76.451
2.3405,61.272,77.227
2.3284,61.674,75.012
2.3903,58.275,74.177
2.5338,61.465,76.047
2.597,60.144,76.377
2.5767,61.237,74.371
2.6386,58.71,74.328
2.7904,62.356,76.602
2.8536,60.912,76.518
2.8251,61.599,73.935
2.887,58.723,73.88
3.0469,62.12,76.35
3.1101,60.596,76.137
3.0734,61.448,73.618
3.1353,58.896,74.235
3.3034,62.26,77.18
3.3666,60.393,76.887
3.3218,60.875,74.05
3.3837,58.305,74.251
3.56,62.082,76.903
3.6232,60.599,76.613
3.5701,61.157,73.788
3.632,58.516,73.956
3.8165,62.523,76.849
3.8797,61.307,76.835
3.8185,61.682,73.739
3.8804,58.372,73.198
4.0731,61.893,76.018
4.1363,60.802,77.06
4.0668,61.739,75.497
4.1287,58.772,75.174
4.3296,61.751,76.511
4.3928,59.967,75.846
4.3152,60.834,73.432
4.3771,58.449,73.752
4.5861,62.562,76.273
4.6493,61.442,76.261
4.5636,62.031,74.123
4.6254,58.923,74.522
4.8427,62.054,76.922
4.9059,60.335,76.599
4.8119,60.936,73.932
4.8738,58.118,73.847
5.0992,61.842,76.314
5.1624,60.673,76.613
5.0603,61.664,74.644
5.1221,59.008,74.677
5.3558,62.288,76.606
5.419,60.478,76.147
5.3086,61.034,73.575
5.3705,58.434,73.794
5.6123,62.362,76.701
5.6755,61.087,77.05
5.557,61.638,74.586
5.6188,58.521,74.35
5.8689,61.816,76.676
5.9321,60.357,76.546
5.8053,61.319,73.803
5.8672,58.755,73.577
6.1254,62.337,76.066
6.1886,60.822,76.354
6.0537,61.551,74.34
6.1155,59.069,74.659
6.3819,62.437,77.099


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_048.csv <==
x,qOut,qIn
0.0316,60.144,75.423
0.093239,60.791,73.2
0.15511,58.735,74.08
0.22494,63.046,77.263
0.28814,61.526,77.385
0.34159,61.21,74.148
0.40346,57.544,73.17
0.48148,61.321,76.034
0.54468,60.629,77.475
0.58994,61.924,75.626
0.65181,59.075,74.404
0.73802,62.033,75.586
0.80122,60.245,75.503
0.83829,61.193,73.431
0.90016,58.975,73.753
0.99457,62.825,76.613
1.0578,61.175,77.022
1.0866,61.363,74.773
1.1485,58.248,74.655
1.2511,61.605,76.827
1.3143,60.077,76.567
1.335,60.923,73.876
1.3969,58.449,73.821
1.5076,62.446,76.399
1.5708,61.249,76.393
1.5833,61.858,73.782
1.6452,58.914,73.85
1.7642,62.337,76.625
1.8274,60.769,76.857
1.8317,61.24,74.428
1.8936,58.206,74.262
2.0207,61.707,76.55
2.0839,60.416,76.621
2.08,61.397,74.319
2.1419,58.738,74.198
2.2773,62.219,76.355
2.3405,60.69,76.283
2.3284,61.455,74.18
2.3903,58.889,74.593
2.5338,62.421,76.981
2.597,60.693,76.566
2.5767,61.113,73.785
2.6386,58.323,73.812
2.7904,62.182,76.352
2.8536,60.979,76.232
2.8251,61.681,73.65
2.887,58.729,73.764
3.0469,62.158,76.533
3.1101,60.699,76.985
3.0734,61.374,74.645
3.1353,58.404,74.059
3.3034,61.601,76.142
3.3666,60.021,76.346
3.3218,61.016,74.469
3.3837,58.846,75.134
3.56,62.675,77.611
3.6232,60.939,76.709
3.5701,61.062,73.091
3.632,57.963,72.935
3.8165,61.999,76.15
3.8797,61.221,76.872
3.8185,62.287,74.681
3.8804,59.272,74.391
4.0731,62.072,76.533
4.1363,60.12,76.39
4.0668,60.884,73.732
4.1287,58.449,73.734
4.3296,62.268,76.52
4.3928,60.842,76.719
4.3152,61.44,74.247
4.3771,58.692,74.338
4.5861,62.205,76.972
4.6493,60.567,76.836
4.5636,61.026,73.839
4.6254,58.235,73.424
4.8427,62.157,75.983
4.9059,61.049,76.447
4.8119,61.75,74.328
4.8738,58.801,74.223
5.0992,62.169,76.693
5.1624,60.602,77.182
5.0603,61.121,74.906
5.1221,58.122,74.063
5.3558,61.712,75.753
5.419,60.538,76.052
5.3086,61.588,74.21
5.3705,59.017,74.176
5.6123,62.592,76.454
5.6755,61.024,76.707
5.557,61.457,74.632
5.6188,58.353,74.493
5.8689,61.745,76.287
5.9321,60.382,75.932
5.8053,61.403,73.839
5.8672,58.78,74.333
6.1254,62.259,76.771
6.1886,60.706,76.791
6.0537,61.493,74.791
6.1155,58.857,74.722
6.3819,62.068,76.169


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_049.csv <==
x,qOut,qIn
0.0316,61.258,76.621
0.093239,61.579,74.259
0.15511,58.292,74.388
0.22494,61.671,76.747
0.28814,60.382,76.701
0.34159,61.309,74.576
0.40346,58.491,74.457
0.48148,61.937,76.012
0.54468,60.563,75.721
0.58994,61.57,74.015
0.65181,59.088,74.669
0.73802,62.545,77.062
0.80122,60.738,76.897
0.83829,61.146,74.567
0.90016,58.329,74.554
0.99457,61.938,76.595
1.0578,60.511,76.033
1.0866,61.34,73.237
1.1485,58.836,73.47
1.2511,62.747,76.248
1.3143,61.398,76.168
1.335,61.734,73.791
1.3969,58.476,74.434
1.5076,61.702,77.376
1.5708,60.188,77.263
1.5833,60.991,74.381
1.6452,58.142,73.923
1.7642,61.575,75.973
1.8274,60.245,75.851
1.8317,61.479,73.918
1.8936,59.441,74.842
2.0207,63.033,77.594
2.0839,60.91,76.797
2.08,60.841,73.327
2.1419,57.938,73.359
2.2773,61.983,76.39
2.3405,60.934,76.633
2.3284,61.748,74.192
2.3903,58.954,74.2
2.5338,62.347,76.774
2.597,60.673,76.909
2.5767,61.083,74.321
2.6386,58.113,73.985
2.7904,61.844,76.39
2.8536,60.723,76.729
2.8251,61.684,74.494
2.887,58.878,74.05
3.0469,62.244,75.897
3.1101,60.708,75.894
3.0734,61.463,73.934
3.1353,58.83,74.302
3.3034,62.349,76.766
3.3666,60.683,76.723
3.3218,61.098,74.331
3.3837,58.119,74.329
3.56,61.722,76.627
3.6232,60.477,76.586
3.5701,61.46,74.441
3.632,58.792,74.473
3.8165,62.28,76.195
3.8797,60.756,75.733
3.8185,61.511,73.695
3.8804,58.87,74.242
4.0731,62.427,76.79
4.1363,60.806,76.872
4.0668,61.318,74.509
4.1287,58.424,74.116
4.3296,61.779,76.095
4.3928,60.196,76.2
4.3152,61.058,74.321
4.3771,58.866,74.726
4.5861,62.769,77.152
4.6493,61.052,76.799
4.5636,61.01,73.605
4.6254,57.85,73.07
4.8427,61.987,75.939
4.9059,61.281,76.889
4.8119,62.13,74.899
4.8738,58.744,74.356
5.0992,61.711,76.339
5.1624,60.283,76.692
5.0603,61.403,74.674
5.1221,58.69,74.129
5.3558,61.941,75.565
5.419,60.368,75.464
5.3086,61.433,74.045
5.3705,59.309,75.089
5.6123,62.778,77.622
5.6755,60.572,76.828
5.557,60.533,73.301
5.6188,57.613,73.178
5.8689,61.777,76.555
5.9321,60.963,77.284
5.8053,62.04,74.901
5.8672,59.182,74.41
6.1254,62.218,76.24
6.1886,60.375,75.942
6.0537,61.056,73.524
6.1155,58.605,73.787
6.3819,62.593,76.517


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_050.csv <==
x,qOut,qIn
0.0316,60.357,76.315
0.093239,61.383,74.055
0.15511,58.899,74.076
0.22494,62.373,76.242
0.28814,60.666,75.951
0.34159,61.211,73.979
0.40346,58.675,75.017
0.48148,62.368,77.592
0.54468,60.673,76.824
0.58994,60.877,73.676
0.65181,57.757,73.322
0.73802,61.749,75.519
0.80122,61.035,75.831
0.83829,62.224,74.258
0.90016,59.282,74.679
0.99457,62.189,77.132
1.0578,60.319,77.381
1.0866,61.004,75.057
1.1485,58.173,74.297
1.2511,61.513,75.667
1.3143,60.056,75.303
1.335,61.269,73.573
1.3969,59.347,74.8
1.5076,63.3,77.676
1.5708,61.428,77.003
1.5833,61.174,73.512
1.6452,57.738,73.18
1.7642,61.454,76.109
1.8274,60.536,76.796
1.8317,61.881,74.926
1.8936,59.432,74.865
2.0207,62.396,76.648
2.0839,60.145,75.943
2.08,60.6,73.209
2.1419,58.359,73.767
2.2773,62.672,76.984
2.3405,61.41,76.989
2.3284,61.605,73.792
2.3903,58.272,73.326
2.5338,61.818,76.31
2.597,60.675,77.239
2.5767,61.501,75.13
2.6386,58.555,74.538
2.7904,61.84,76.43
2.8536,60.322,76.369
2.8251,61.172,73.965
2.887,58.577,73.981
3.0469,62.416,76.486
3.1101,61.166,76.542
3.0734,61.852,74.154
3.1353,58.851,74.149
3.3034,62.102,76.437
3.3666,60.506,76.276
3.3218,61.272,73.8
3.3837,58.597,74.058
3.56,62.146,76.839
3.6232,60.626,76.64
3.5701,61.309,73.846
3.632,58.526,74.15
3.8165,61.994,76.884
3.8797,60.468,76.539
3.8185,61.265,73.881
3.8804,58.697,74.381
4.0731,62.262,77.165
4.1363,60.628,76.768
4.0668,61.205,73.863
4.1287,58.578,74.044
4.3296,62.331,76.751
4.3928,60.871,76.409
4.3152,61.401,73.387
4.3771,58.656,73.482
4.5861,62.471,76.539
4.6493,61.121,76.814
4.5636,61.484,74.042
4.6254,58.231,73.734
4.8427,61.643,76.59
4.9059,60.394,77.201
4.8119,61.362,74.954
4.8738,58.573,74.602
5.0992,61.848,76.44
5.1624,60.258,75.999
5.0603,61.222,73.46
5.1221,58.9,73.772
5.3558,62.727,76.575
5.419,61.177,76.618
5.3086,61.572,74.069
5.3705,58.713,74.255
5.6123,62.087,77.049
5.6755,60.32,76.923
5.557,60.783,73.94
5.6188,58.161,73.849
5.8689,62.206,76.768
5.9321,61.054,76.955
5.8053,61.616,73.993
5.8672,58.541,73.541
6.1254,62.157,76.368
6.1886,60.974,76.99
6.0537,61.741,74.65
6.1155,58.641,74.169
6.3819,61.831,76.252


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_051.csv <==
x,qOut,qIn
0.0316,60.578,75.93
0.093239,61.152,73.569
0.15511,58.404,73.425
0.22494,62.461,76.185
0.28814,61.475,77.117
0.34159,62.041,75.242
0.40346,58.453,74.52
0.48148,61.236,75.975
0.54468,59.762,75.963
0.58994,61.127,74.235
0.65181,58.986,74.563
0.73802,62.595,76.551
0.80122,60.819,75.989
0.83829,61.27,73.479
0.90016,58.774,74.073
0.99457,62.528,77.046
1.0578,60.805,76.9
1.0866,60.946,74.107
1.1485,58.011,74.307
1.2511,61.966,77.211
1.3143,60.876,77.16
1.335,61.54,74.049
1.3969,58.354,73.32
1.5076,61.895,75.547
1.5708,60.88,76.051
1.5833,62.076,74.487
1.6452,59.345,74.876
1.7642,62.276,77.049
1.8274,60.23,76.575
1.8317,60.827,73.98
1.8936,58.205,74.167
2.0207,61.955,76.311
2.0839,60.645,75.839
2.08,61.572,73.632
2.1419,59.092,74.255
2.2773,62.657,76.865
2.3405,60.89,76.774
2.3284,61.11,74.189
2.3903,58.039,74.012
2.5338,61.694,76.59
2.597,60.513,76.886
2.5767,61.526,74.389
2.6386,58.815,73.996
2.7904,62.145,76.305
2.8536,60.512,76.445
2.8251,61.33,74.282
2.887,58.979,74.59
3.0469,62.599,76.915
3.1101,60.751,76.315
3.0734,60.948,73.278
3.1353,58.156,73.556
3.3034,62.272,77.006
3.3666,61.228,77.596
3.3218,61.753,74.802
3.3837,58.388,73.843
3.56,61.587,75.612
3.6232,60.301,75.706
3.5701,61.46,73.702
3.632,59.075,73.998
3.8165,62.66,76.768
3.8797,60.948,77.112
3.8185,61.238,74.752
3.8804,58.187,74.373
4.0731,61.592,76.178
4.1363,60.152,75.823
4.0668,61.103,73.675
4.1287,58.744,74.39
4.3296,62.663,77.225
4.3928,61.218,77.207
4.3152,61.506,74.516
4.3771,58.234,74.001
4.5861,61.617,75.966
4.6493,60.358,75.953
4.5636,61.515,73.932
4.6254,59.192,74.148
4.8427,62.783,76.305
4.9059,60.997,76.196
4.8119,61.225,74.063
4.8738,58.286,74.393
5.0992,61.918,77.117
5.1624,60.509,77.388
5.0603,61.18,74.733
5.1221,58.223,73.929
5.3558,61.684,75.981
5.419,60.388,76.401
5.3086,61.581,74.345
5.3705,59.367,74.083
5.6123,62.921,76.307
5.6755,60.979,76.335
5.557,61.162,73.718
5.6188,58.492,73.774
5.8689,62.367,76.882
5.9321,60.867,77.215
5.8053,61.125,74.112
5.8672,58.017,73.38
6.1254,61.729,76.182
6.1886,60.636,77.246
6.0537,61.546,75.359
6.1155,58.795,74.598
6.3819,62.187,76.061


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_052.csv <==
x,qOut,qIn
0.0316,60.769,76.485
0.093239,61.614,74.786
0.15511,58.969,75.065
0.22494,62.244,77.262
0.28814,60.326,76.705
0.34159,60.743,73.515
0.40346,58.014,73.29
0.48148,62.123,76.109
0.54468,61.213,76.371
0.58994,62.129,73.925
0.65181,59.206,74.025
0.73802,62.334,76.816
0.80122,60.537,77.077
0.83829,61.023,74.572
0.90016,58.109,74.238
0.99457,61.651,76.331
1.0578,60.339,76.276
1.0866,61.358,74.203
1.1485,58.89,74.494
1.2511,62.571,76.653
1.3143,61.018,76.286
1.335,61.485,73.739
1.3969,58.552,73.734
1.5076,62.121,76.189
1.5708,60.737,76.495
1.5833,61.49,74.63
1.6452,58.77,74.668
1.7642,62.052,76.584
1.8274,60.228,76.493
1.8317,60.731,74.366
1.8936,58.217,74.34
2.0207,62.391,76.581
2.0839,61.277,76.523
2.08,61.679,73.704
2.1419,58.311,73.197
2.2773,61.984,76.044
2.3405,61.13,77.24
2.3284,62.142,75.521
2.3903,58.776,74.544
2.5338,61.304,75.399
2.597,59.555,75.068
2.5767,60.915,73.749
2.6386,59.159,75.028
2.7904,62.993,77.634
2.8536,60.968,76.936
2.8251,60.809,73.684
2.887,57.803,73.467
3.0469,61.863,76.342
3.1101,60.892,76.907
3.0734,61.735,74.688
3.1353,58.901,74.511
3.3034,62.385,76.916
3.3666,60.87,76.944
3.3218,61.388,74.106
3.3837,58.267,73.45
3.56,61.862,75.649
3.6232,60.815,76.088
3.5701,62.025,74.438
3.632,59.374,74.63
3.8165,62.355,76.526
3.8797,60.288,76.183
3.8185,60.816,73.741
3.8804,58.228,73.939
4.0731,62.067,76.848
4.1363,60.742,77.019
4.0668,61.465,74.212
4.1287,58.561,73.989
4.3296,61.938,76.552
4.3928,60.451,76.379
4.3152,61.363,73.622
4.3771,58.877,73.902
4.5861,62.434,76.834
4.6493,60.735,76.867
4.5636,61.21,74.318
4.6254,58.52,74.534
4.8427,62.126,77.153
4.9059,60.517,76.732
4.8119,61.049,73.447
4.8738,58.361,73.156
5.0992,62.363,76.044
5.1624,61.247,76.551
5.0603,61.86,74.236
5.1221,58.869,74.118
5.3558,62.149,76.875
5.419,60.463,77.401
5.3086,60.896,74.75
5.3705,57.927,73.912
5.6123,61.678,76.131
5.6755,60.626,76.558
5.557,61.701,74.244
5.6188,59.022,73.778
5.8689,62.535,75.945
5.9321,61.039,76.334
5.8053,61.647,74.554
5.8672,58.72,74.686
6.1254,61.992,76.704
6.1886,60.331,76.409
6.0537,61.06,73.854
6.1155,58.372,73.662
6.3819,62.072,76.039


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_053.csv <==
x,qOut,qIn
0.0316,59.982,75.597
0.093239,61.219,73.549
0.15511,58.863,73.946
0.22494,62.584,76.243
0.28814,61.114,76.135
0.34159,61.683,74.252
0.40346,58.758,75.001
0.48148,61.838,77.431
0.54468,59.932,76.695
0.58994,60.607,73.771
0.65181,58.157,74.169
0.73802,62.182,76.879
0.80122,60.99,76.304
0.83829,61.737,73.217
0.90016,58.998,73.515
0.99457,62.624,76.651
1.0578,61.114,76.944
1.0866,61.476,74.603
1.1485,58.351,74.546
1.2511,61.694,76.722
1.3143,60.231,76.528
1.335,61.103,73.874
1.3969,58.495,73.69
1.5076,62.277,76.281
1.5708,61.004,76.486
1.5833,61.758,74.211
1.6452,58.97,74.394
1.7642,62.257,76.794
1.8274,60.468,76.596
1.8317,60.967,73.948
1.8936,58.249,73.892
2.0207,62.09,76.61
2.0839,60.846,76.935
2.08,61.567,74.405
2.1419,58.666,74.019
2.2773,62.106,76.386
2.3405,60.642,76.54
2.3284,61.415,73.994
2.3903,58.715,73.802
2.5338,62.263,76.472
2.597,60.74,76.85
2.5767,61.374,74.551
2.6386,58.633,74.432
2.7904,62.115,76.689
2.8536,60.496,76.385
2.8251,61.092,73.408
2.887,58.447,73.23
3.0469,62.399,76.141
3.1101,61.198,76.715
3.0734,61.71,74.567
3.1353,58.574,74.566
3.3034,61.816,76.95
3.3666,60.258,76.795
3.3218,60.971,74.066
3.3837,58.15,73.865
3.56,61.896,76.283
3.6232,60.798,76.567
3.5701,61.859,74.579
3.632,59.209,74.553
3.8165,62.426,76.446
3.8797,60.552,76.026
3.8185,61.066,73.635
3.8804,58.478,74.065
4.0731,62.403,76.776
4.1363,61.08,76.548
4.0668,61.531,73.726
4.1287,58.307,73.83
4.3296,61.722,76.747
4.3928,60.494,77.107
4.3152,61.536,74.978
4.3771,58.808,74.897
4.5861,61.898,76.41
4.6493,60.065,75.382
4.5636,60.894,73.137
4.6254,58.752,74.541
4.8427,62.961,77.506
4.9059,61.558,76.594
4.8119,61.608,73.194
4.8738,58.096,73.25
5.0992,61.608,76.119
5.1624,60.607,76.569
5.0603,61.79,75.023
5.1221,59.063,75.388
5.3558,61.888,76.877
5.419,59.768,75.859
5.3086,60.492,73.342
5.3705,58.35,74.055
5.6123,62.621,77.117
5.6755,61.357,77.129
5.557,61.678,74.253
5.6188,58.623,74.015
5.8689,62.238,76.659
5.9321,60.874,76.578
5.8053,61.347,73.502
5.8672,58.333,73.253
6.1254,62.21,76.359
6.1886,61.233,77.284
6.0537,61.902,75.293
6.1155,58.475,74.655
6.3819,61.414,75.997


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_054.csv <==
x,qOut,qIn
0.0316,60.405,76.319
0.093239,60.968,73.783
0.15511,58.453,74.314
0.22494,62.316,77.142
0.28814,60.854,77.01
0.34159,61.264,74.265
0.40346,58.33,74.095
0.48148,62.065,76.459
0.54468,60.841,76.578
0.58994,61.589,74.142
0.65181,58.766,73.593
0.73802,62.425,75.645
0.80122,61.106,75.968
0.83829,61.675,74.014
0.90016,58.619,74.184
0.99457,61.951,76.862
1.0578,60.441,77.299
1.0866,61.09,75.045
1.1485,58.074,74.333
1.2511,61.419,75.677
1.3143,60.095,75.668
1.335,61.326,74.316
1.3969,59.21,74.955
1.5076,62.955,77.072
1.5708,61.128,76.69
1.5833,61.202,74.083
1.6452,58.138,73.835
1.7642,61.942,76.025
1.8274,60.832,76.136
1.8317,61.744,73.916
1.8936,58.99,73.925
2.0207,62.382,76.641
2.0839,60.734,77.168
2.08,61.228,74.864
2.1419,58.272,74.344
2.2773,61.693,76.206
2.3405,60.264,75.84
2.3284,61.217,73.305
2.3903,58.762,73.885
2.5338,62.612,77.071
2.597,61.211,77.164
2.5767,61.634,74.428
2.6386,58.4,74.181
2.7904,61.52,76.255
2.8536,59.994,75.953
2.8251,61.103,73.99
2.887,59.019,74.949
3.0469,62.818,77.4
3.1101,60.991,76.507
3.0734,61.032,73.317
3.1353,58.033,73.423
3.3034,62.074,76.453
3.3666,61.126,76.842
3.3218,61.904,74.433
3.3837,58.769,74.289
3.56,61.925,76.711
3.6232,60.395,76.801
3.5701,61.285,74.426
3.632,58.573,74.247
3.8165,62.013,76.278
3.8797,60.512,76.069
3.8185,61.461,73.752
3.8804,59.132,73.998
4.0731,62.711,76.55
4.1363,60.839,76.436
4.0668,61.028,73.919
4.1287,58.272,74.342
4.3296,62.158,77.371
4.3928,60.787,77.194
4.3152,61.194,73.754
4.3771,57.964,73.022
4.5861,61.635,75.663
4.6493,60.741,76.52
4.5636,62.064,74.895
4.6254,59.469,74.709
4.8427,62.287,76.398
4.9059,60.028,76.14
4.8119,60.525,74.001
4.8738,58.261,74.542
5.0992,62.477,77.407
5.1624,61.166,77.213
5.0603,61.426,73.871
5.1221,58.139,73.103
5.3558,61.89,75.582
5.419,61.013,76.268
5.3086,62.034,74.617
5.3705,59.099,74.738
5.6123,62.221,76.864
5.6755,60.499,76.855
5.557,61.074,74.579
5.6188,58.04,74.187
5.8689,61.585,75.851
5.9321,60.487,75.81
5.8053,61.841,74.172
5.8672,59.406,74.561
6.1254,62.612,76.494
6.1886,60.631,76.057
6.0537,61.166,73.923
6.1155,58.607,74.503
6.3819,62.145,76.853


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_055.csv <==
x,qOut,qIn
0.0316,60.76,77.415
0.093239,61.338,75.252
0.15511,58.402,74.55
0.22494,61.726,76.075
0.28814,60.177,75.728
0.34159,61.066,73.238
0.40346,58.751,73.448
0.48148,62.876,76.446
0.54468,61.588,76.899
0.58994,61.761,74.593
0.65181,58.32,74.377
0.73802,61.491,76.455
0.80122,60.056,76.479
0.83829,60.983,74.439
0.90016,58.472,74.488
0.99457,62.285,76.497
1.0578,60.948,76.324
1.0866,61.531,74.081
1.1485,58.578,74.171
1.2511,62.223,76.593
1.3143,60.972,76.705
1.335,61.728,74.274
1.3969,58.628,73.934
1.5076,61.817,76.065
1.5708,60.364,76.186
1.5833,61.483,74.346
1.6452,59.112,74.825
1.7642,62.382,76.963
1.8274,60.339,76.104
1.8317,60.753,73.198
1.8936,58.271,73.905
2.0207,62.39,77.187
2.0839,61.152,77.084
2.08,61.598,73.906
2.1419,58.377,73.632
2.2773,61.779,76.61
2.3405,60.511,76.963
2.3284,61.54,74.483
2.3903,58.921,74.518
2.5338,62.192,76.801
2.597,60.383,76.269
2.5767,61.057,73.658
2.6386,58.713,74.145
2.7904,62.668,76.663
2.8536,61.16,76.15
2.8251,61.402,73.223
2.887,58.464,73.402
3.0469,62.289,76.719
3.1101,61.007,77.534
3.0734,61.337,75.158
3.1353,57.955,74.257
3.3034,61.302,75.846
3.3666,60.156,75.907
3.3218,61.397,73.932
3.3837,58.938,73.95
3.56,62.565,76.212
3.6232,61.061,76.675
3.5701,61.641,75.152
3.632,58.734,75.213
3.8165,61.834,76.778
3.8797,59.955,76.146
3.8185,60.702,73.565
3.8804,58.403,73.666
4.0731,62.603,76.329
4.1363,61.423,76.45
4.0668,61.871,73.946
4.1287,58.861,74.045
4.3296,62.316,76.9
4.3928,60.734,77.141
4.3152,61.058,74.289
4.3771,57.89,73.566
4.5861,61.574,76.033
4.6493,60.595,76.916
4.5636,61.751,75.22
4.6254,59.07,74.734
4.8427,62.277,76.061
4.9059,60.493,75.637
4.8119,61.138,73.461
4.8738,58.566,73.799
5.0992,62.498,76.548
5.1624,61.221,76.99
5.0603,61.721,74.747
5.1221,58.451,74.221
5.3558,61.499,76.032
5.419,59.955,76.012
5.3086,61.043,74.212
5.3705,58.871,74.879
5.6123,62.638,77.241
5.6755,60.896,76.611
5.557,61.087,73.679
5.6188,58.129,73.764
5.8689,62.048,76.514
5.9321,60.988,76.842
5.8053,61.817,74.568
5.8672,58.896,74.128
6.1254,62.21,76.039
6.1886,60.642,76.08
6.0537,61.342,73.831
6.1155,58.628,73.866
6.3819,62.236,76.706


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_056.csv <==
x,qOut,qIn
0.0316,60.785,76.795
0.093239,61.602,74.32
0.15511,58.737,73.847
0.22494,62.194,76.085
0.28814,60.754,76.246
0.34159,61.499,73.942
0.40346,58.682,74.111
0.48148,62.084,76.905
0.54468,60.512,77.128
0.58994,61.228,74.656
0.65181,58.484,74.312
0.73802,61.893,76.082
0.80122,60.315,75.601
0.83829,61.146,73.271
0.90016,58.907,74
0.99457,62.895,77.27
1.0578,61.287,77.584
1.0866,61.204,74.695
1.1485,57.768,73.875
1.2511,61.376,76.033
1.3143,60.386,76.321
1.335,61.6,74.041
1.3969,59.027,73.841
1.5076,62.57,76.212
1.5708,61.058,76.527
1.5833,61.664,74.677
1.6452,58.719,74.92
1.7642,61.841,76.936
1.8274,60.053,76.394
1.8317,60.872,73.839
1.8936,58.472,74.201
2.0207,62.398,76.691
2.0839,61.061,76.067
2.08,61.686,73.101
2.1419,58.903,73.584
2.2773,62.465,76.877
2.3405,60.892,77.173
2.3284,61.283,74.72
2.3903,58.241,74.53
2.5338,61.609,76.412
2.597,60.136,76.039
2.5767,61.049,73.648
2.6386,58.642,73.872
2.7904,62.588,76.727
2.8536,61.239,77.132
2.8251,61.65,74.594
2.887,58.56,74.006
3.0469,61.908,76.105
3.1101,60.403,76.139
3.0734,61.149,73.856
3.1353,58.594,74.229
3.3034,62.483,77.152
3.3666,61.127,77.301
3.3218,61.484,74.41
3.3837,58.11,73.61
3.56,61.481,75.601
3.6232,60.375,75.922
3.5701,61.753,74.131
3.632,59.457,74.224
3.8165,62.661,76.349
3.8797,60.517,76.37
3.8185,60.802,74.376
3.8804,58.286,74.792
4.0731,62.147,77.353
4.1363,60.589,77.117
4.0668,60.946,73.981
4.1287,57.925,73.565
4.3296,61.878,76.55
4.3928,61.039,77.198
4.3152,62.171,74.67
4.3771,59.301,73.815
4.5861,62.381,75.377
4.6493,60.634,75.39
4.5636,61.374,73.883
4.6254,58.975,74.726
4.8427,62.594,77.319
4.9059,60.73,77.167
4.8119,60.739,74.313
4.8738,57.443,73.606
5.0992,61.309,75.698
5.1624,60.602,76.313
5.0603,62.05,74.924
5.1221,59.364,74.803
5.3558,62.37,76.11
5.419,60.49,75.861
5.3086,61.281,74.296
5.3705,58.727,74.672
5.6123,62.184,76.458
5.6755,60.492,76.056
5.557,61.249,74.047
5.6188,58.787,74.499
5.8689,62.376,76.743
5.9321,60.636,76.414
5.8053,61.068,73.881
5.8672,58.419,74.038
6.1254,62.293,76.869
6.1886,60.918,77.037
6.0537,61.371,74.2
6.1155,58.353,73.758
6.3819,61.999,76.38


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_057.csv <==
x,qOut,qIn
0.0316,60.687,76.467
0.093239,60.985,73.165
0.15511,58.158,73.493
0.22494,62.181,77.136
0.28814,61.1,77.621
0.34159,61.623,74.616
0.40346,58.224,73.741
0.48148,61.382,75.837
0.54468,60.12,76.151
0.58994,61.431,74.431
0.65181,59.243,74.87
0.73802,62.759,76.954
0.80122,60.82,76.178
0.83829,61.03,73.213
0.90016,58.238,73.512
0.99457,62.219,76.545
1.0578,61.062,76.832
1.0866,61.677,74.578
1.1485,58.572,74.709
1.2511,61.802,77.067
1.3143,60.267,76.744
1.335,61.111,73.985
1.3969,58.42,73.902
1.5076,62.143,76.098
1.5708,60.927,75.603
1.5833,61.885,73.132
1.6452,59.27,74.049
1.7642,62.558,77.401
1.8274,60.627,77.477
1.8317,60.925,74.759
1.8936,57.969,74.509
2.0207,61.412,76.436
2.0839,59.98,75.96
2.08,61.066,73.68
2.1419,58.983,74.282
2.2773,63.084,76.868
2.3405,61.575,76.397
2.3284,61.58,73.557
2.3903,58.317,73.88
2.5338,62.024,76.943
2.597,60.868,77.184
2.5767,61.537,74.524
2.6386,58.312,73.931
2.7904,61.57,75.822
2.8536,60.306,75.914
2.8251,61.574,74.136
2.887,59.23,74.556
3.0469,62.542,76.862
3.1101,60.552,76.556
3.0734,60.973,73.962
3.1353,58.399,74.093
3.3034,62.174,76.632
3.3666,60.669,76.354
3.3218,61.232,73.538
3.3837,58.567,73.828
3.56,62.398,77.137
3.6232,61.009,77.612
3.5701,61.396,74.622
3.632,58.197,73.637
3.8165,61.628,75.92
3.8797,60.388,76.311
3.8185,61.499,74.008
3.8804,59.081,74.076
4.0731,62.669,76.873
4.1363,60.965,76.982
4.0668,61.323,74.113
4.1287,58.388,73.651
4.3296,61.907,75.982
4.3928,60.469,76.217
4.3152,61.278,74.231
4.3771,58.83,74.724
4.5861,62.503,77.55
4.6493,60.776,77.396
4.5636,60.942,73.99
4.6254,57.784,73.156
4.8427,61.634,75.784
4.9059,60.786,76.374
4.8119,62.053,74.24
4.8738,59.488,74.092
5.0992,62.684,76.231
5.1624,60.73,76.257
5.0603,61.046,74.22
5.1221,58.195,74.503
5.3558,61.906,76.824
5.419,60.591,76.696
5.3086,61.308,74.28
5.3705,58.268,74.097
5.6123,61.767,76.228
5.6755,60.605,76.575
5.557,61.798,74.925
5.6188,59.153,74.864
5.8689,62.232,76.519
5.9321,60.315,75.975
5.8053,61.118,73.514
5.8672,58.823,74.061
6.1254,62.598,76.945
6.1886,60.928,76.584
6.0537,61.347,73.655
6.1155,58.694,74.027
6.3819,62.35,76.948


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_058.csv <==
x,qOut,qIn
0.0316,60.773,76.283
0.093239,61.245,73.716
0.15511,58.421,74.029
0.22494,62.206,76.797
0.28814,60.94,76.776
0.34159,61.571,73.971
0.40346,58.45,73.631
0.48148,61.791,76.039
0.54468,60.467,76.274
0.58994,61.528,74.367
0.65181,59.014,74.799
0.73802,62.218,77.04
0.80122,60.222,76.495
0.83829,60.685,73.897
0.90016,58.154,74.414
0.99457,62.245,77.256
1.0578,61.079,76.916
1.0866,61.704,73.567
1.1485,58.592,73.049
1.2511,62.119,75.836
1.3143,60.944,76.374
1.335,61.935,74.283
1.3969,59.162,74.523
1.5076,62.098,77.121
1.5708,60.025,76.891
1.5833,60.583,73.949
1.6452,58.12,73.894
1.7642,62.134,76.611
1.8274,60.9,76.413
1.8317,61.552,73.374
1.8936,58.734,73.554
2.0207,62.452,77.061
2.0839,61.105,77.706
2.08,61.536,74.966
2.1419,58.239,74.094
2.2773,61.419,75.852
2.3405,60.043,75.883
2.3284,61.235,74.004
2.3903,59.108,74.417
2.5338,62.952,76.82
2.597,61.244,76.727
2.5767,61.299,74.208
2.6386,58.167,74.12
2.7904,61.893,76.725
2.8536,60.715,76.828
2.8251,61.546,73.99
2.887,58.645,73.419
3.0469,62.132,75.69
3.1101,60.803,75.887
3.0734,61.679,74.092
3.1353,59,74.988
3.3034,62.206,77.59
3.3666,60.265,76.81
3.3218,60.68,73.596
3.3837,57.81,73.604
3.56,61.664,76.238
3.6232,60.681,76.417
3.5701,61.906,74.571
3.632,59.43,74.911
3.8165,62.612,76.687
3.8797,60.546,75.834
3.8185,60.855,73.289
3.8804,58.209,73.945
4.0731,62.299,76.997
4.1363,61.167,77.273
4.0668,61.678,74.946
4.1287,58.356,74.542
4.3296,61.58,76.113
4.3928,60.274,75.772
4.3152,61.407,73.852
4.3771,58.879,74.312
4.5861,62.545,76.537
4.6493,61.124,76.343
4.5636,61.797,74.197
4.6254,58.788,74.341
4.8427,61.839,76.291
4.9059,60.089,75.879
4.8119,61.043,73.91
4.8738,58.863,74.94
5.0992,62.489,77.718
5.1624,60.553,77.026
5.0603,60.756,73.712
5.1221,58.017,73.652
5.3558,62.104,76.506
5.419,61.049,76.455
5.3086,61.792,73.38
5.3705,58.977,73.181
5.6123,62.627,76.434
5.6755,61.2,77.328
5.557,61.491,74.968
5.6188,58.093,74.235
5.8689,61.302,76.236
5.9321,59.998,76.432
5.8053,61.187,74.253
5.8672,58.801,74.34
6.1254,62.452,76.688
6.1886,60.9,76.381
6.0537,61.478,73.938
6.1155,58.776,74.372
6.3819,62.368,76.739


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_059.csv <==
x,qOut,qIn
0.0316,60.816,75.672
0.093239,61.268,72.739
0.15511,58.7,73.27
0.22494,62.697,77.031
0.28814,61.302,77.901
0.34159,61.434,75.223
0.40346,58,74.172
0.48148,61.234,75.85
0.54468,59.918,75.8
0.58994,61.081,73.515
0.65181,58.9,73.808
0.73802,62.908,76.959
0.80122,61.443,77.538
0.83829,61.576,74.993
0.90016,58.304,74.371
0.99457,61.639,76.312
1.0578,60.207,76.06
1.0866,61.083,73.436
1.1485,58.606,73.709
1.2511,62.705,76.775
1.3143,61.576,76.932
1.335,61.978,74.168
1.3969,58.433,73.931
1.5076,61.472,76.353
1.5708,60.138,76.448
1.5833,61.422,74.335
1.6452,59.015,74.644
1.7642,62.246,76.728
1.8274,60.315,75.798
1.8317,60.993,72.902
1.8936,58.754,73.821
2.0207,62.634,77.369
2.0839,60.922,77.31
2.08,61.09,74.189
2.1419,58.178,74.146
2.2773,61.874,77.085
2.3405,60.481,77.07
2.3284,61.144,73.904
2.3903,58.49,73.503
2.5338,62.457,76.399
2.597,61.286,76.736
2.5767,61.816,73.86
2.6386,58.734,73.461
2.7904,62.263,76.375
2.8536,60.939,76.928
2.8251,61.528,74.341
2.887,58.295,73.857
3.0469,61.529,76.215
3.1101,60.21,76.658
3.0734,61.393,74.822
3.1353,58.964,74.805
3.3034,62.226,76.486
3.3666,60.293,75.795
3.3218,60.857,73.32
3.3837,58.573,74
3.56,62.758,76.985
3.6232,61.379,76.835
3.5701,61.462,73.883
3.632,58.093,73.649
3.8165,61.723,76.423
3.8797,60.683,77.166
3.8185,61.602,75.224
3.8804,58.616,74.62
4.0731,61.797,76.13
4.1363,60.263,76.154
4.0668,61.268,74.292
4.1287,58.875,74.24
4.3296,62.625,76.187
4.3928,61.103,76.085
4.3152,61.602,73.806
4.3771,58.775,74.036
4.5861,62.281,76.913
4.6493,60.667,77.076
4.5636,61.14,74.34
4.6254,58.218,74.012
4.8427,61.788,76.216
4.9059,60.466,76.162
4.8119,61.379,73.94
4.8738,58.846,74.21
5.0992,62.502,76.848
5.1624,60.933,76.982
5.0603,61.335,74.344
5.1221,58.304,73.884
5.3558,61.818,76.224
5.419,60.496,76.413
5.3086,61.437,74.091
5.3705,58.895,74.137
5.6123,62.474,76.606
5.6755,60.854,76.43
5.557,61.286,73.682
5.6188,58.364,73.785
5.8689,62.024,76.693
5.9321,60.732,76.901
5.8053,61.492,74.383
5.8672,58.53,74.364
6.1254,61.764,76.771
6.1886,60.208,76.669
6.0537,61.197,74.443
6.1155,58.858,74.667
6.3819,62.508,76.55


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_060.csv <==
x,qOut,qIn
0.0316,60.369,76.354
0.093239,60.999,73.831
0.15511,58.373,73.977
0.22494,62.192,76.349
0.28814,60.914,76.232
0.34159,61.693,73.86
0.40346,58.91,73.889
0.48148,62.264,76.381
0.54468,60.575,76.615
0.58994,61.092,74.411
0.65181,58.331,74.553
0.73802,61.943,77.167
0.80122,60.473,77.069
0.83829,61.104,74.229
0.90016,58.221,74.061
0.99457,61.974,76.578
1.0578,60.882,76.481
1.0866,61.94,73.74
1.1485,59.187,73.565
1.2511,62.485,76.006
1.3143,60.83,76.184
1.335,61.541,74.361
1.3969,58.909,74.995
1.5076,62.106,77.299
1.5708,60.08,76.434
1.5833,60.527,73.049
1.6452,57.952,73.114
1.7642,62.148,76.49
1.8274,61.187,77.146
1.8317,61.933,74.711
1.8936,58.873,74.387
2.0207,61.987,76.679
2.0839,60.291,76.619
2.08,60.965,73.927
2.1419,58.283,73.808
2.2773,62.216,76.585
2.3405,61.119,76.867
2.3284,61.898,74.16
2.3903,58.799,73.749
2.5338,61.996,76.263
2.597,60.503,76.55
2.5767,61.475,74.237
2.6386,58.891,74.276
2.7904,62.156,76.785
2.8536,60.303,76.61
2.8251,60.962,73.924
2.887,58.57,74.3
3.0469,62.384,77.255
3.1101,60.79,76.88
3.0734,61.203,73.402
3.1353,58.449,73.067
3.3034,62.348,76.179
3.3666,61.099,76.746
3.3218,61.62,74.169
3.3837,58.685,74.067
3.56,62.147,77.191
3.6232,60.573,77.572
3.5701,60.986,74.294
3.632,57.948,73.248
3.8165,61.694,75.638
3.8797,60.699,76.195
3.8185,61.779,74.356
3.8804,59.158,74.758
4.0731,62.585,77.227
4.1363,60.862,76.872
4.0668,61.185,73.989
4.1287,57.926,73.615
4.3296,61.486,75.563
4.3928,60.525,75.686
4.3152,62.006,74.355
4.3771,59.618,75.013
4.5861,62.48,76.841
4.6493,60.112,76.212
4.5636,60.507,74.081
4.6254,58.145,74.758
4.8427,62.233,77.234
4.9059,60.894,76.738
4.8119,61.381,73.718
4.8738,58.339,73.495
5.0992,62.151,76.184
5.1624,61.171,76.499
5.0603,62.095,74.125
5.1221,58.989,74.004
5.3558,61.989,76.542
5.419,60.333,76.904
5.3086,61.263,74.796
5.3705,58.705,74.639
5.6123,61.965,76.398
5.6755,60.123,75.707
5.557,60.846,73.349
5.6188,58.704,74.424
5.8689,62.911,77.611
5.9321,61.433,77.26
5.8053,61.361,73.752
5.8672,57.878,73.053
6.1254,61.588,75.898
6.1886,60.734,76.762
6.0537,61.911,74.812
6.1155,59.156,74.621
6.3819,62.236,76.658


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_061.csv <==
x,qOut,qIn
0.0316,60.696,76.516
0.093239,61.849,74.333
0.15511,59.059,74.179
0.22494,62.325,76.224
0.28814,60.728,76.318
0.34159,61.55,74.542
0.40346,58.862,74.794
0.48148,62.092,76.632
0.54468,60.256,76.167
0.58994,60.983,74.002
0.65181,58.627,74.409
0.73802,62.504,76.685
0.80122,60.979,76.254
0.83829,61.362,73.357
0.90016,58.514,73.227
0.99457,62.347,76.273
1.0578,61.077,77.052
1.0866,61.518,74.753
1.1485,58.26,74.399
1.2511,61.495,76.959
1.3143,60.09,77.205
1.335,61.122,74.559
1.3969,58.605,74.112
1.5076,62.183,76.082
1.5708,60.676,75.792
1.5833,61.469,73.589
1.6452,59.199,74.304
1.7642,63.069,77.101
1.8274,61.294,76.756
1.8317,61.115,73.601
1.8936,57.763,73.265
2.0207,61.625,76.142
2.0839,60.772,77.061
2.08,61.79,75.373
2.1419,58.786,74.853
2.2773,61.783,76.011
2.3405,60.09,75.606
2.3284,61.015,73.723
2.3903,58.617,74.218
2.5338,62.55,76.749
2.597,61.229,76.823
2.5767,61.753,74.433
2.6386,58.578,74.147
2.7904,61.744,76.132
2.8536,60.219,75.923
2.8251,61.253,73.77
2.887,58.968,74.3
3.0469,62.567,76.907
3.1101,60.733,76.793
3.0734,60.993,74.307
3.1353,58.205,74.404
3.3034,62.008,77.041
3.3666,60.659,77.072
3.3218,61.306,74.012
3.3837,58.488,73.206
3.56,62.267,75.724
3.6232,61.084,76.323
3.5701,61.824,74.224
3.632,58.991,74.435
3.8165,62.356,77.344
3.8797,60.64,77.466
3.8185,60.985,74.298
3.8804,57.777,73.375
4.0731,61.403,75.605
4.1363,60.483,76.168
4.0668,61.979,74.366
4.1287,59.6,74.452
4.3296,62.66,76.791
4.3928,60.487,76.669
4.3152,60.957,73.985
4.3771,58.459,73.942
4.5861,62.139,76.475
4.6493,60.512,76.266
4.5636,61.144,73.528
4.6254,58.742,73.998
4.8427,62.622,77.434
4.9059,61,77.587
4.8119,61.082,74.052
4.8738,57.863,73.124
5.0992,61.624,75.989
5.1624,60.652,76.887
5.0603,61.74,74.704
5.1221,59.118,74.234
5.3558,62.481,76.382
5.419,60.725,76.576
5.3086,61.142,74.19
5.3705,58.285,74.005
5.6123,62.087,76.672
5.6755,60.897,77.029
5.557,61.678,74.43
5.6188,58.664,73.743
5.8689,61.958,75.549
5.9321,60.525,75.657
5.8053,61.496,73.988
5.8672,59.084,74.626
6.1254,62.525,77.217
6.1886,60.581,77.019
6.0537,60.734,74.194
6.1155,57.711,73.916
6.3819,61.615,76.316


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_062.csv <==
x,qOut,qIn
0.0316,61.347,77.179
0.093239,61.39,74.106
0.15511,57.95,73.563
0.22494,61.68,76.007
0.28814,60.83,76.495
0.34159,61.89,74.231
0.40346,58.865,73.549
0.48148,62.028,75.642
0.54468,60.551,76.544
0.58994,61.474,75.538
0.65181,58.797,75.755
0.73802,61.844,77.024
0.80122,59.837,75.912
0.83829,60.479,73.138
0.90016,58.024,73.684
0.99457,62.375,76.871
1.0578,61.558,77.045
1.0866,62.373,74.3
1.1485,59.186,73.977
1.2511,62.168,76.11
1.3143,60.474,75.779
1.335,61.219,73.467
1.3969,58.601,74.33
1.5076,62.287,77.575
1.5708,60.809,77.625
1.5833,61.289,74.693
1.6452,58.1,74.007
1.7642,61.349,75.698
1.8274,60.015,75.41
1.8317,61.365,73.632
1.8936,59.526,74.498
2.0207,63.309,76.928
2.0839,61.213,76.56
2.08,60.903,74.011
2.1419,57.839,74.156
2.2773,61.841,76.929
2.3405,60.755,77.253
2.3284,61.475,74.54
2.3903,58.415,73.56
2.5338,61.884,75.52
2.597,60.67,76.113
2.5767,61.747,74.564
2.6386,59.233,74.697
2.7904,62.536,76.7
2.8536,60.595,76.525
2.8251,60.913,74.186
2.887,58.086,74.046
3.0469,61.97,76.181
3.1101,60.85,76.289
3.0734,61.697,74.157
3.1353,58.812,73.956
3.3034,62.223,76.016
3.3666,60.749,76.382
3.3218,61.431,74.721
3.3837,58.534,74.719
3.56,61.84,76.709
3.6232,60.252,76.724
3.5701,61.051,74.582
3.632,58.435,74.526
3.8165,62.166,76.536
3.8797,60.828,76.091
3.8185,61.615,73.561
3.8804,58.871,73.972
4.0731,62.496,76.689
4.1363,61.07,76.669
4.0668,61.689,74.359
4.1287,58.682,74.352
4.3296,61.844,76.263
4.3928,60.183,75.822
4.3152,61.072,73.547
4.3771,58.774,74.228
4.5861,62.543,77.225
4.6493,60.858,77.094
4.5636,61.082,74.141
4.6254,58.088,74.011
4.8427,61.828,76.611
4.9059,60.635,76.494
4.8119,61.493,73.76
4.8738,58.756,73.726
5.0992,62.398,76.375
5.1624,61.023,76.635
5.0603,61.622,74.446
5.1221,58.61,74.479
5.3558,61.891,76.686
5.419,60.333,76.424
5.3086,61.14,73.938
5.3705,58.466,74.137
5.6123,62.154,76.615
5.6755,60.829,76.344
5.557,61.655,73.805
5.6188,58.852,74.154
5.8689,62.148,76.811
5.9321,60.47,76.68
5.8053,61.235,74.285
5.8672,58.745,74.521
6.1254,62.221,76.732
6.1886,60.41,76.088
6.0537,60.897,73.351
6.1155,58.522,73.989
6.3819,62.701,77.201


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_063.csv <==
x,qOut,qIn
0.0316,61.04,76.898
0.093239,62.139,74.486
0.15511,59.209,73.817
0.22494,62.313,76.146
0.28814,60.611,76.485
0.34159,61.281,74.027
0.40346,58.462,73.932
0.48148,61.918,76.669
0.54468,60.448,76.915
0.58994,61.282,74.641
0.65181,58.6,74.793
0.73802,62.027,76.806
0.80122,60.416,75.945
0.83829,61.167,73.043
0.90016,58.604,73.547
0.99457,62.504,76.697
1.0578,61.227,76.936
1.0866,61.814,74.588
1.1485,58.759,74.601
1.2511,61.77,76.707
1.3143,59.938,76.271
1.335,60.715,73.797
1.3969,58.5,74.247
1.5076,62.666,76.944
1.5708,61.321,76.544
1.5833,61.512,73.351
1.6452,58.316,73.216
1.7642,62.138,76.398
1.8274,61.129,77.279
1.8317,61.773,75.066
1.8936,58.376,74.309
2.0207,61.383,76.107
2.0839,59.983,76.381
2.08,61.234,74.582
2.1419,58.941,74.566
2.2773,62.519,76.337
2.3405,60.818,75.871
2.3284,61.356,73.35
2.3903,58.81,73.623
2.5338,62.587,76.649
2.597,60.988,76.979
2.5767,61.232,74.33
2.6386,58.17,74.149
2.7904,61.722,76.828
2.8536,60.374,76.946
2.8251,61.201,74.111
2.887,58.483,73.612
3.0469,62.127,76.072
3.1101,60.794,76.61
3.0734,61.615,74.716
3.1353,59,74.791
3.3034,62.398,77.137
3.3666,60.559,76.932
3.3218,60.94,73.793
3.3837,58.145,73.21
3.56,62.102,75.944
3.6232,61.046,76.579
3.5701,61.905,74.411
3.632,59.159,74.256
3.8165,62.483,76.604
3.8797,60.674,76.648
3.8185,60.946,73.917
3.8804,57.918,73.496
4.0731,61.816,76.177
4.1363,60.9,76.967
4.0668,61.883,74.998
4.1287,58.795,74.367
4.3296,61.743,75.889
4.3928,60.088,76.062
4.3152,61.137,74.61
4.3771,58.887,74.913
4.5861,62.571,76.727
4.6493,60.838,76.139
4.5636,61.167,73.31
4.6254,58.347,73.234
4.8427,62.277,76.263
4.9059,61.12,77.128
4.8119,61.705,75.172
4.8738,58.572,74.915
5.0992,61.716,76.83
5.1624,60.101,76.341
5.0603,60.907,73.51
5.1221,58.255,73.581
5.3558,62.259,76.27
5.419,61.297,76.366
5.3086,62.235,74.148
5.3705,59.193,74.419
5.6123,62.057,76.762
5.6755,60.159,76.524
5.557,60.973,74.029
5.6188,58.543,74.061
5.8689,62.143,76.448
5.9321,60.497,76.379
5.8053,61.121,74.022
5.8672,58.738,74.527
6.1254,62.605,77.635
6.1886,60.941,77.385
6.0537,61,73.646
6.1155,57.809,72.934
6.3819,61.797,76.023


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_064.csv <==
x,qOut,qIn
0.0316,61.258,75.805
0.093239,61.869,73.168
0.15511,59.086,73.688
0.22494,62.529,76.609
0.28814,60.797,76.757
0.34159,61.105,74.48
0.40346,58.149,74.531
0.48148,61.689,76.655
0.54468,60.277,76.279
0.58994,61.05,73.56
0.65181,58.333,73.633
0.73802,62.176,76.717
0.80122,61.039,77.405
0.83829,61.827,75.122
0.90016,58.787,74.608
0.99457,61.788,76.324
1.0578,60.043,75.712
1.0866,60.974,73.247
1.1485,58.755,74.162
1.2511,62.824,77.302
1.3143,61.412,77.037
1.335,61.655,74.121
1.3969,58.363,74.04
1.5076,61.693,76.39
1.5708,60.331,76.255
1.5833,61.375,73.807
1.6452,59.007,73.874
1.7642,62.586,76.481
1.8274,60.815,76.617
1.8317,61.125,74.297
1.8936,58.427,74.592
2.0207,62.195,77.265
2.0839,60.673,76.907
2.08,61.027,73.555
2.1419,57.965,73.05
2.2773,61.908,75.956
2.3405,61.098,76.904
2.3284,62.17,74.95
2.3903,59.192,74.352
2.5338,62.046,76.091
2.597,60.14,76.059
2.5767,60.869,74.083
2.6386,58.44,74.669
2.7904,62.371,77.287
2.8536,61.002,76.921
2.8251,61.448,73.919
2.887,58.236,73.506
3.0469,61.771,75.706
3.1101,60.701,75.892
3.0734,61.894,74.245
3.1353,59.35,74.852
3.3034,62.424,77.004
3.3666,60.314,76.5
3.3218,60.673,74.151
3.3837,58.018,74.46
3.56,61.998,76.61
3.6232,60.845,76.244
3.5701,61.611,73.866
3.632,58.675,73.97
3.8165,62.277,76.383
3.8797,61.036,76.665
3.8185,61.821,74.735
3.8804,58.687,74.528
4.0731,61.683,76.148
4.1363,60.068,75.973
4.0668,61.219,74.221
4.1287,59.027,74.603
4.3296,62.543,76.614
4.3928,60.611,76.209
4.3152,60.973,73.849
4.3771,58.548,74.263
4.5861,62.541,77.07
4.6493,60.99,76.939
4.5636,61.104,73.715
4.6254,58.022,73.168
4.8427,62.03,76.175
4.9059,61.133,77.125
4.8119,61.843,74.859
4.8738,58.58,74.08
5.0992,61.799,76.033
5.1624,60.465,76.392
5.0603,61.423,74.465
5.1221,58.614,74.349
5.3558,62.028,76.362
5.419,60.605,76.525
5.3086,61.531,74.772
5.3705,58.86,74.758
5.6123,62.169,76.212
5.6755,60.447,75.419
5.557,61.18,73.018
5.6188,58.768,73.803
5.8689,62.638,76.989
5.9321,61.11,77.278
5.8053,61.332,74.916
5.8672,58.079,74.742
6.1254,61.394,76.763
6.1886,60.011,76.365
6.0537,61.102,73.956
6.1155,58.733,74.305
6.3819,62.612,76.491


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_065.csv <==
x,qOut,qIn
0.0316,60.761,76.256
0.093239,61.427,73.505
0.15511,58.782,73.728
0.22494,62.644,76.784
0.28814,61.262,77.153
0.34159,61.494,74.524
0.40346,58.098,74.005
0.48148,61.502,76.236
0.54468,60.359,76.531
0.58994,61.515,74.529
0.65181,58.899,74.35
0.73802,62.303,75.945
0.80122,60.71,75.548
0.83829,61.438,73.529
0.90016,58.845,74.078
0.99457,62.406,76.827
1.0578,60.725,77.111
1.0866,61.107,74.7
1.1485,58.062,74.338
1.2511,61.492,76.692
1.3143,60.131,76.816
1.335,61.255,74.271
1.3969,58.934,74.133
1.5076,62.582,76.539
1.5708,60.913,76.171
1.5833,61.414,73.324
1.6452,58.935,73.831
1.7642,62.782,77.009
1.8274,61.119,76.753
1.8317,61.121,73.51
1.8936,57.914,73.582
2.0207,61.765,76.946
2.0839,60.789,77.547
2.08,61.616,74.929
2.1419,58.43,74.161
2.2773,61.567,75.818
2.3405,60.195,75.558
2.3284,61.441,73.625
2.3903,59.195,74.477
2.5338,62.782,77.184
2.597,60.966,76.93
2.5767,61.253,74.424
2.6386,58.299,74.512
2.7904,61.766,76.615
2.8536,60.278,76.009
2.8251,61.201,73.335
2.887,58.843,73.911
3.0469,62.725,77.017
3.1101,61.227,76.884
3.0734,61.55,73.945
3.1353,58.446,73.93
3.3034,61.864,76.584
3.3666,60.433,76.371
3.3218,61.293,73.494
3.3837,58.706,73.708
3.56,62.28,76.865
3.6232,60.697,77.167
3.5701,61.255,74.633
3.632,58.521,74.507
3.8165,61.979,76.798
3.8797,60.312,76.422
3.8185,60.929,73.396
3.8804,58.458,73.415
4.0731,62.636,76.603
4.1363,61.485,76.981
4.0668,61.811,74.141
4.1287,58.474,73.78
4.3296,61.848,76.565
4.3928,60.553,77.065
4.3152,61.365,74.563
4.3771,58.462,73.911
4.5861,61.891,75.88
4.6493,60.522,76.04
4.5636,61.449,74.182
4.6254,58.908,74.703
4.8427,62.447,77.237
4.9059,60.757,76.905
4.8119,61.155,74.04
4.8738,58.149,73.812
5.0992,61.77,76.045
5.1624,60.586,76.094
5.0603,61.681,74.224
5.1221,59.26,74.549
5.3558,62.688,76.537
5.419,60.781,75.984
5.3086,60.981,73.385
5.3705,58.064,73.879
5.6123,61.997,77.183
5.6755,60.925,77.617
5.557,61.656,75.002
5.6188,58.343,74.239
5.8689,61.315,75.659
5.9321,59.888,75.361
5.8053,61.319,73.854
5.8672,59.444,75.005
6.1254,63.093,77.473
6.1886,60.979,76.76
6.0537,60.94,73.906
6.1155,58.123,74.099
6.3819,62.049,76.603


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_066.csv <==
x,qOut,qIn
0.0316,60.607,76.369
0.093239,61.539,74
0.15511,59.153,74.509
0.22494,62.454,76.887
0.28814,60.351,76.074
0.34159,60.586,73.278
0.40346,58.107,74.243
0.48148,62.402,77.69
0.54468,61.241,77.619
0.58994,61.452,74.297
0.65181,57.881,73.276
0.73802,61.41,75.317
0.80122,60.606,75.942
0.83829,62.037,74.443
0.90016,59.462,74.436
0.99457,62.564,76.374
1.0578,60.62,76.466
1.0866,61.12,74.545
1.1485,58.286,74.653
1.2511,61.708,76.751
1.3143,60.189,76.618
1.335,61.184,74.539
1.3969,58.83,74.754
1.5076,62.487,76.581
1.5708,60.826,75.712
1.5833,61.318,72.97
1.6452,58.756,73.504
1.7642,62.751,76.628
1.8274,61.37,76.996
1.8317,61.519,74.662
1.8936,58.114,74.404
2.0207,61.455,76.522
2.0839,60.188,76.49
2.08,61.223,74.028
2.1419,58.594,73.709
2.2773,62.219,75.867
2.3405,60.865,76.17
2.3284,61.678,74.649
2.3903,59.02,75.311
2.5338,62.251,77.569
2.597,60.274,76.823
2.5767,60.689,73.513
2.6386,57.942,73.2
2.7904,61.962,75.86
2.8536,61.008,76.214
2.8251,62.071,74.247
2.887,59.499,74.616
3.0469,62.687,77.123
3.1101,60.585,76.962
3.0734,60.692,74.035
3.1353,57.707,73.493
3.3034,61.697,76.052
3.3666,60.824,76.828
3.3218,61.917,74.897
3.3837,59.084,74.384
3.56,62.267,76.158
3.6232,60.572,76.161
3.5701,61.25,74.117
3.632,58.523,74.301
3.8165,62.201,76.51
3.8797,60.851,76.405
3.8185,61.583,74.254
3.8804,58.646,74.185
4.0731,61.972,75.985
4.1363,60.471,75.885
4.0668,61.349,74.124
4.1287,58.813,74.64
4.3296,62.307,76.974
4.3928,60.577,76.526
4.3152,61.02,73.757
4.3771,58.147,73.909
4.5861,61.877,76.648
4.6493,60.679,76.867
4.5636,61.626,74.726
4.6254,58.946,74.663
4.8427,62.219,76.434
4.9059,60.428,75.888
4.8119,61.03,73.544
4.8738,58.579,74.142
5.0992,62.631,77.027
5.1624,61.301,77.02
5.0603,61.56,74.29
5.1221,58.186,73.965
5.3558,61.648,76.307
5.419,60.539,76.465
5.3086,61.67,74.179
5.3705,58.95,73.985
5.6123,62.236,76.049
5.6755,60.612,76.001
5.557,61.415,74.095
5.6188,58.893,74.787
5.8689,62.261,77.29
5.9321,60.345,76.687
5.8053,60.746,73.703
5.8672,58.007,73.995
6.1254,61.991,77.066
6.1886,60.929,76.95
6.0537,61.847,73.773
6.1155,58.918,73.567
6.3819,62.165,76.36


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_067.csv <==
x,qOut,qIn
0.0316,60.297,76.038
0.093239,60.522,73.34
0.15511,57.859,73.842
0.22494,62.17,76.963
0.28814,61.338,77.269
0.34159,62.106,74.565
0.40346,58.717,73.805
0.48148,61.75,75.627
0.54468,60.399,75.509
0.58994,61.615,73.492
0.65181,59.132,74.321
0.73802,62.41,77.307
0.80122,60.524,77.238
0.83829,61.023,74.673
0.90016,58.197,74.658
0.99457,61.544,76.596
1.0578,59.955,75.857
1.0866,61.02,73.368
1.1485,59.052,74.172
1.2511,63.128,77.052
1.3143,61.453,76.679
1.335,61.371,73.82
1.3969,58.31,74.028
1.5076,62.165,76.993
1.5708,60.906,77.052
1.5833,61.335,73.724
1.6452,58.145,72.844
1.7642,61.862,75.815
1.8274,60.924,77.068
1.8317,61.931,75.374
1.8936,58.93,75.095
2.0207,61.777,76.878
2.0839,59.888,76.377
2.08,60.744,73.774
2.1419,58.345,74.074
2.2773,62.394,76.559
2.3405,61.254,76.071
2.3284,62.039,73.209
2.3903,59.22,73.437
2.5338,62.551,76.431
2.597,60.8,76.86
2.5767,61.169,74.69
2.6386,58.259,74.659
2.7904,61.67,76.797
2.8536,60.089,76.425
2.8251,60.814,73.666
2.887,58.262,73.689
3.0469,62.334,76.519
3.1101,61.258,76.888
3.0734,61.886,74.471
3.1353,58.759,74.112
3.3034,62.012,76.318
3.3666,60.504,76.542
3.3218,61.276,74.351
3.3837,58.573,74.162
3.56,62.176,76.439
3.6232,60.737,76.67
3.5701,61.393,74.456
3.632,58.598,74.312
3.8165,62.199,76.485
3.8797,60.782,76.175
3.8185,61.415,73.548
3.8804,58.498,73.836
4.0731,62.169,76.592
4.1363,60.958,76.755
4.0668,61.741,74.642
4.1287,58.605,74.626
4.3296,61.582,76.36
4.3928,59.956,75.852
4.3152,61.111,73.824
4.3771,58.973,74.63
4.5861,62.641,77.011
4.6493,60.816,76.115
4.5636,61.115,73.358
4.6254,58.467,74.276
4.8427,62.353,77.334
4.9059,60.905,76.967
4.8119,61.254,74.006
4.8738,58.198,73.923
5.0992,61.893,76.437
5.1624,60.743,76.506
5.0603,61.633,74.244
5.1221,58.851,74.194
5.3558,62.309,76.298
5.419,60.792,76.272
5.3086,61.432,74.13
5.3705,58.633,74.068
5.6123,62.15,76.123
5.6755,60.648,76.21
5.557,61.264,74.429
5.6188,58.462,74.817
5.8689,62.052,77.067
5.9321,60.614,76.764
5.8053,61.252,74.019
5.8672,58.236,73.595
6.1254,61.792,75.703
6.1886,60.657,76.103
6.0537,61.853,74.822
6.1155,59.435,75.32
6.3819,62.532,76.969


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_068.csv <==
x,qOut,qIn
0.0316,60.805,77.073
0.093239,61.047,74.683
0.15511,58.172,74.677
0.22494,61.872,77.065
0.28814,60.49,76.533
0.34159,61.128,73.259
0.40346,58.229,73.123
0.48148,62.213,76.069
0.54468,61.377,76.574
0.58994,62.334,74.509
0.65181,59.088,74.608
0.73802,61.721,76.844
0.80122,59.834,76.525
0.83829,60.839,74.128
0.90016,58.575,74.521
0.99457,62.287,76.767
1.0578,60.677,75.934
1.0866,61.227,73.181
1.1485,58.704,74.227
1.2511,62.692,77.717
1.3143,61.277,77.298
1.335,61.436,73.612
1.3969,57.973,73.177
1.5076,61.461,76.004
1.5708,60.481,76.386
1.5833,61.836,74.505
1.6452,59.406,74.974
1.7642,62.455,76.929
1.8274,60.276,75.874
1.8317,60.673,73.078
1.8936,58.185,73.988
2.0207,62.314,77.291
2.0839,61.12,77.372
2.08,61.663,74.62
2.1419,58.492,74.087
2.2773,61.742,76.042
2.3405,60.306,76.041
2.3284,61.311,73.931
2.3903,58.979,74.188
2.5338,62.758,76.927
2.597,61.127,77.139
2.5767,61.33,74.377
2.6386,58.193,73.904
2.7904,61.786,76.414
2.8536,60.559,76.506
2.8251,61.527,73.786
2.887,58.858,73.617
3.0469,62.396,76.17
3.1101,60.896,76.316
3.0734,61.56,74.009
3.1353,58.779,74.122
3.3034,62.032,76.612
3.3666,60.212,76.622
3.3218,60.785,74.188
3.3837,58.294,74.32
3.56,62.163,77.033
3.6232,60.718,77.091
3.5701,61.144,74.293
3.632,58.217,73.942
3.8165,62.115,76.46
3.8797,61.083,76.723
3.8185,61.856,74.05
3.8804,58.78,73.271
4.0731,62.241,75.514
4.1363,60.994,76.32
4.0668,61.799,74.947
4.1287,58.771,75.143
4.3296,61.772,76.948
4.3928,60.009,76.408
4.3152,60.812,73.866
4.3771,58.141,73.972
4.5861,61.967,76.392
4.6493,60.876,76.429
4.5636,61.98,74.339
4.6254,59.305,74.633
4.8427,62.395,76.816
4.9059,60.426,76.132
4.8119,61.052,73.315
4.8738,58.599,73.789
5.0992,62.361,76.71
5.1624,60.794,76.685
5.0603,61.293,74.258
5.1221,58.64,74.523
5.3558,62.246,77.063
5.419,60.564,76.651
5.3086,60.868,73.356
5.3705,57.996,73.125
5.6123,62.154,76.447
5.6755,61.327,77.297
5.557,62.052,74.844
5.6188,58.642,74.195
5.8689,61.601,76.287
5.9321,60.152,76.506
5.8053,61.309,74.48
5.8672,58.836,74.468
6.1254,62.325,76.283
6.1886,60.708,75.787
6.0537,61.432,73.397
6.1155,58.951,73.856
6.3819,62.566,76.8


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_069.csv <==
x,qOut,qIn
0.0316,60.473,75.705
0.093239,60.893,74.016
0.15511,58.566,75.01
0.22494,62.432,77.486
0.28814,60.728,76.809
0.34159,61.014,73.581
0.40346,58.082,73.256
0.48148,61.998,75.907
0.54468,60.988,76.36
0.58994,61.917,74.245
0.65181,59.19,74.155
0.73802,62.434,76.591
0.80122,60.556,76.91
0.83829,60.837,74.58
0.90016,57.884,74.321
0.99457,61.74,76.816
1.0578,60.709,77.216
1.0866,61.678,74.611
1.1485,58.669,73.672
1.2511,61.988,75.619
1.3143,60.674,75.945
1.335,61.872,74.099
1.3969,59.451,74.446
1.5076,62.637,76.699
1.5708,60.537,76.219
1.5833,60.922,73.527
1.6452,58.293,73.824
1.7642,62.046,76.721
1.8274,60.585,76.943
1.8317,61.241,74.403
1.8936,58.514,74.252
2.0207,62.037,76.829
2.0839,60.47,76.796
2.08,61.116,73.863
2.1419,58.481,73.661
2.2773,62.341,76.563
2.3405,61.049,76.93
2.3284,61.641,74.264
2.3903,58.713,73.912
2.5338,62.181,76.548
2.597,60.685,76.888
2.5767,61.311,74.237
2.6386,58.473,73.846
2.7904,62.077,76.478
2.8536,60.718,76.85
2.8251,61.494,74.388
2.887,58.752,73.967
3.0469,62.224,76.039
3.1101,60.656,76.174
3.0734,61.285,74.04
3.1353,58.661,74.101
3.3034,62.388,76.768
3.3666,60.875,77.139
3.3218,61.23,74.355
3.3837,58.12,73.398
3.56,61.709,75.74
3.6232,60.547,76.636
3.5701,61.542,74.977
3.632,58.953,74.867
3.8165,62.383,76.785
3.8797,60.645,76.302
3.8185,61.035,73.344
3.8804,58.064,73.197
4.0731,62.018,76.057
4.1363,61.159,76.811
4.0668,62.175,75.2
4.1287,59.03,75.094
4.3296,61.661,76.394
4.3928,59.713,75.69
4.3152,60.705,73.583
4.3771,58.566,74.271
4.5861,62.616,76.909
4.6493,61.206,76.723
4.5636,61.575,74.141
4.6254,58.567,74.192
4.8427,62.113,76.741
4.9059,60.686,76.569
4.8119,61.323,73.58
4.8738,58.486,73.309
5.0992,62.183,76.22
5.1624,60.92,76.944
5.0603,61.64,75.001
5.1221,58.732,74.955
5.3558,61.873,76.995
5.419,60.078,76.529
5.3086,60.77,73.677
5.3705,58.306,73.594
5.6123,62.438,76.11
5.6755,61.353,76.067
5.557,61.94,73.7
5.6188,58.962,74.232
5.8689,62.412,77.297
5.9321,60.837,77.433
5.8053,61.102,74.543
5.8672,57.652,73.739
6.1254,61.11,75.605
6.1886,60.222,75.945
6.0537,61.882,74.594
6.1155,59.662,74.874
6.3819,62.725,76.294


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_070.csv <==
x,qOut,qIn
0.0316,60.863,76.289
0.093239,61.415,72.957
0.15511,58.818,72.966
0.22494,62.756,76.577
0.28814,61.342,77.62
0.34159,61.436,75.109
0.40346,58.078,74.299
0.48148,61.485,76.575
0.54468,60.198,76.816
0.58994,61.103,73.924
0.65181,58.391,73.239
0.73802,62.297,75.878
0.80122,61.292,76.452
0.83829,62.172,74.165
0.90016,59.135,74.138
0.99457,62.072,76.791
1.0578,60.219,76.853
1.0866,60.94,74.293
1.1485,58.324,74.39
1.2511,61.887,76.916
1.3143,60.375,76.703
1.335,61.21,74.055
1.3969,58.796,74.21
1.5076,62.607,76.734
1.5708,61.071,76.186
1.5833,61.424,73.052
1.6452,58.556,73.519
1.7642,62.425,77.147
1.8274,61.177,77.497
1.8317,61.583,74.521
1.8936,58.184,73.73
2.0207,61.375,75.496
2.0839,60.112,75.472
2.08,61.365,73.889
2.1419,59.164,74.979
2.2773,62.701,77.848
2.3405,60.737,77.434
2.3284,60.826,74.133
2.3903,57.711,73.564
2.5338,61.448,76.007
2.597,60.437,76.326
2.5767,61.813,74.295
2.6386,59.592,74.495
2.7904,62.999,76.845
2.8536,60.936,76.561
2.8251,61.118,73.789
2.887,58.359,73.718
3.0469,62.156,76.317
3.1101,60.759,76.408
3.0734,61.373,73.959
3.1353,58.672,74.091
3.3034,62.332,76.871
3.3666,60.796,77.043
3.3218,61.116,74.26
3.3837,57.945,73.781
3.56,61.667,76.314
3.6232,60.712,76.749
3.5701,61.864,74.385
3.632,58.977,73.893
3.8165,62.064,75.91
3.8797,60.417,76.064
3.8185,61.425,74.394
3.8804,59.126,74.964
4.0731,62.424,76.951
4.1363,60.285,76.066
4.0668,60.561,73.182
4.1287,58.073,73.765
4.3296,62.378,77.237
4.3928,61.298,77.562
4.3152,61.676,74.568
4.3771,58.257,73.858
4.5861,61.601,76.129
4.6493,60.451,76.438
4.5636,61.599,74.367
4.6254,59.022,74.267
4.8427,62.508,76.184
4.9059,60.919,76.033
4.8119,61.495,74.117
4.8738,58.675,74.547
5.0992,62.15,76.77
5.1624,60.582,76.568
5.0603,61.206,74.251
5.1221,58.363,74.175
5.3558,61.943,76.277
5.419,60.607,76.24
5.3086,61.495,74.123
5.3705,58.842,74.386
5.6123,62.349,76.843
5.6755,60.758,76.481
5.557,61.34,73.572
5.6188,58.437,73.671
5.8689,61.98,76.406
5.9321,60.643,76.359
5.8053,61.584,74.107
5.8672,58.919,74.704
6.1254,62.063,77.292
6.1886,60.12,76.839
6.0537,60.767,74.028
6.1155,58.388,74.226
6.3819,62.304,76.825


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_071.csv <==
x,qOut,qIn
0.0316,60.323,76.761
0.093239,61.066,74.076
0.15511,58.42,74.21
0.22494,61.985,76.593
0.28814,60.494,76.413
0.34159,61.344,74.132
0.40346,58.999,74.51
0.48148,62.721,77.03
0.54468,60.965,76.57
0.58994,61.12,73.411
0.65181,58.173,73.364
0.73802,62.193,76.611
0.80122,61.186,77.156
0.83829,61.864,74.265
0.90016,58.585,73.498
0.99457,61.703,75.978
1.0578,60.288,76.522
1.0866,61.39,74.539
1.1485,58.978,74.615
1.2511,62.265,76.749
1.3143,60.288,76.352
1.335,60.727,73.628
1.3969,58.32,73.814
1.5076,62.502,76.78
1.5708,61.239,76.949
1.5833,61.489,74.059
1.6452,58.22,73.763
1.7642,61.907,76.785
1.8274,60.875,77.521
1.8317,61.704,74.927
1.8936,58.507,73.837
2.0207,61.648,75.562
2.0839,60.29,75.881
2.08,61.543,74.321
2.1419,59.338,74.73
2.2773,62.838,76.622
2.3405,60.868,75.863
2.3284,61.025,73.234
2.3903,58.166,73.808
2.5338,62.071,76.942
2.597,60.877,77.414
2.5767,61.507,75.183
2.6386,58.353,74.591
2.7904,61.527,75.942
2.8536,60.072,75.42
2.8251,61.178,73.37
2.887,58.91,74.186
3.0469,62.832,77.017
3.1101,61.365,76.969
3.0734,61.655,74.51
3.1353,58.382,74.26
3.3034,61.566,76.046
3.3666,60.079,75.77
3.3218,61.154,73.771
3.3837,58.964,74.518
3.56,62.709,77.497
3.6232,60.925,77.332
3.5701,61.075,74.17
3.632,58.062,73.832
3.8165,61.798,76.437
3.8797,60.611,76.318
3.8185,61.585,73.488
3.8804,59.085,73.567
4.0731,62.747,76.53
4.1363,61.133,77.017
4.0668,61.398,74.856
4.1287,58.338,74.679
4.3296,61.775,76.689
4.3928,60.296,76.379
4.3152,61.041,73.582
4.3771,58.319,73.329
4.5861,62.279,76.078
4.6493,61.277,76.825
4.5636,62.093,74.839
4.6254,58.928,74.543
4.8427,61.788,76.686
4.9059,59.992,76.626
4.8119,60.932,73.997
4.8738,58.542,73.902
5.0992,62.296,76.505
5.1624,60.828,76.338
5.0603,61.537,73.34
5.1221,59.032,73.489
5.3558,62.617,76.834
5.419,60.797,77.148
5.3086,60.935,74.27
5.3705,58.064,74.225
5.6123,61.911,77.239
5.6755,60.631,77.246
5.557,61.19,73.903
5.6188,58.139,73.308
5.8689,61.957,76.081
5.9321,61.067,76.646
5.8053,62.153,74.339
5.8672,59.203,73.926
6.1254,62.239,76.042
6.1886,60.513,76.112
6.0537,61.293,74.052
6.1155,58.608,74.564
6.3819,61.988,77.126


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_072.csv <==
x,qOut,qIn
0.0316,59.953,75.664
0.093239,61.413,74.029
0.15511,59.39,74.633
0.22494,62.879,76.817
0.28814,60.785,76.239
0.34159,60.858,73.733
0.40346,58.168,74.324
0.48148,62.185,77.115
0.54468,60.884,76.749
0.58994,61.302,73.744
0.65181,58.134,73.686
0.73802,61.866,76.423
0.80122,60.919,76.785
0.83829,61.957,74.779
0.90016,58.876,74.645
0.99457,61.81,76.263
1.0578,60.156,75.834
1.0866,61.291,73.968
1.1485,59.003,74.657
1.2511,62.487,76.741
1.3143,60.641,76.008
1.335,61.17,73.665
1.3969,58.736,74.445
1.5076,62.465,77.046
1.5708,60.718,76.531
1.5833,60.941,73.763
1.6452,58.14,74.144
1.7642,62.16,77.268
1.8274,61.02,77.411
1.8317,61.554,74.407
1.8936,58.343,73.603
2.0207,61.838,75.544
2.0839,60.725,75.701
2.08,61.809,73.841
2.1419,59.217,74.138
2.2773,62.603,76.626
2.3405,60.822,77.026
2.3284,61.1,75.101
2.3903,57.951,74.761
2.5338,61.382,76.326
2.597,60.113,76.067
2.5767,61.303,74.007
2.6386,58.887,74.115
2.7904,62.593,76.104
2.8536,61.135,75.924
2.8251,61.759,74.094
2.887,58.971,74.86
3.0469,62.254,77.29
3.1101,60.398,76.545
3.0734,60.855,73.444
3.1353,58.033,73.596
3.3034,61.88,76.437
3.3666,60.798,76.602
3.3218,61.823,74.511
3.3837,59.118,74.842
3.56,62.236,76.957
3.6232,60.3,76.265
3.5701,60.88,73.453
3.632,58.369,73.777
3.8165,62.354,76.647
3.8797,61.093,76.572
3.8185,61.682,73.93
3.8804,58.741,74.163
4.0731,62.156,76.925
4.1363,60.6,76.788
4.0668,61.182,74.015
4.1287,58.297,73.948
4.3296,61.927,76.352
4.3928,60.665,76.421
4.3152,61.574,74.317
4.3771,58.898,74.347
4.5861,62.283,76.533
4.6493,60.581,76.682
4.5636,61.146,74.498
4.6254,58.464,74.372
4.8427,62.177,76.756
4.9059,60.749,76.684
4.8119,61.39,73.665
4.8738,58.585,73.073
5.0992,62.323,75.652
5.1624,61.073,76.187
5.0603,61.757,74.191
5.1221,58.857,74.58
5.3558,62.036,77.428
5.419,60.199,77.33
5.3086,60.66,74.048
5.3705,57.751,73.432
5.6123,61.539,76.223
5.6755,60.545,76.9
5.557,61.823,74.892
5.6188,59.468,74.746
5.8689,62.787,76.466
5.9321,60.754,75.761
5.8053,60.978,73.144
5.8672,58.284,73.751
6.1254,62.46,77.067
6.1886,61.392,77.551
6.0537,61.816,74.863
6.1155,58.216,73.9
6.3819,61.215,75.567


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_073.csv <==
x,qOut,qIn
0.0316,61.241,76.672
0.093239,61.612,73.253
0.15511,58.476,73.092
0.22494,62.175,76.37
0.28814,61.043,77.011
0.34159,61.669,74.797
0.40346,58.422,74.663
0.48148,61.532,76.462
0.54468,60.067,76.029
0.58994,61.095,73.942
0.65181,58.605,74.297
0.73802,62.36,76.311
0.80122,60.996,76.06
0.83829,61.655,74.194
0.90016,58.781,74.78
0.99457,62.123,77.158
1.0578,60.467,76.918
1.0866,61.115,74.389
1.1485,58.35,74.132
1.2511,61.946,76.112
1.3143,60.578,76.029
1.335,61.524,73.97
1.3969,59.148,74.353
1.5076,62.823,76.99
1.5708,61.064,76.733
1.5833,61.223,73.523
1.6452,58.126,73.182
1.7642,61.835,76.132
1.8274,60.696,76.793
1.8317,61.645,74.801
1.8936,58.922,74.763
2.0207,62.036,76.731
2.0839,60.105,76.314
2.08,60.671,73.714
2.1419,58.241,73.878
2.2773,62.44,76.648
2.3405,61.317,76.818
2.3284,61.761,74.096
2.3903,58.526,73.725
2.5338,61.986,76.5
2.597,60.738,77.206
2.5767,61.536,75.006
2.6386,58.567,74.333
2.7904,61.866,75.817
2.8536,60.404,75.564
2.8251,61.338,73.663
2.887,58.87,74.282
3.0469,62.614,76.911
3.1101,61.084,77.081
3.0734,61.423,74.836
3.1353,58.239,74.281
3.3034,61.55,75.737
3.3666,60.161,75.591
3.3218,61.22,73.997
3.3837,58.966,74.788
3.56,62.801,77.248
3.6232,61.159,76.824
3.5701,61.265,73.942
3.632,57.944,73.569
3.8165,61.593,75.746
3.8797,60.635,76.043
3.8185,61.894,74.476
3.8804,59.272,74.913
4.0731,62.291,77.011
4.1363,60.257,76.649
4.0668,60.827,74.269
4.1287,58.259,74.46
4.3296,62.049,76.695
4.3928,60.685,76.187
4.3152,61.518,73.417
4.3771,58.938,73.644
4.5861,62.662,76.457
4.6493,61.175,76.357
4.5636,61.601,73.647
4.6254,58.568,73.98
4.8427,61.868,77.088
4.9059,60.256,77.406
4.8119,60.95,74.923
4.8738,58.33,74.588
5.0992,61.921,76.511
5.1624,60.394,75.96
5.0603,61.065,73.219
5.1221,58.596,73.706
5.3558,62.859,76.95
5.419,61.779,77.175
5.3086,61.961,74.36
5.3705,58.207,73.853
5.6123,61.387,76.079
5.6755,60.315,76.301
5.557,61.65,74.326
5.6188,59.022,74.431
5.8689,62.152,76.397
5.9321,60.359,76.052
5.8053,61.218,74.106
5.8672,58.911,74.921
6.1254,62.383,77.267
6.1886,60.398,76.4
6.0537,60.752,73.439
6.1155,58.273,73.979
6.3819,62.456,77.046


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_074.csv <==
x,qOut,qIn
0.0316,60.701,76.99
0.093239,61.017,74.242
0.15511,57.939,73.82
0.22494,61.577,76.174
0.28814,60.469,76.561
0.34159,61.58,74.794
0.40346,58.983,74.925
0.48148,62.344,76.683
0.54468,60.619,76.063
0.58994,61.204,73.53
0.65181,58.467,73.763
0.73802,62.268,76.341
0.80122,61.033,76.427
0.83829,61.807,74.311
0.90016,58.906,74.558
0.99457,62.03,76.652
1.0578,60.227,75.975
1.0866,60.887,73.437
1.1485,58.355,74.203
1.2511,62.25,77.159
1.3143,60.925,77.138
1.335,61.457,74.659
1.3969,58.367,74.497
1.5076,61.745,76.558
1.5708,60.375,76.321
1.5833,61.392,73.932
1.6452,58.905,74.063
1.7642,62.621,76.36
1.8274,61.15,75.969
1.8317,61.702,73.511
1.8936,58.824,74.231
2.0207,62.2,77.287
2.0839,60.521,77.171
2.08,61.075,74.381
2.1419,58.226,74.134
2.2773,61.739,76.071
2.3405,60.347,75.572
2.3284,61.335,73.127
2.3903,59.078,73.815
2.5338,62.867,77.228
2.597,61.117,77.658
2.5767,61.107,74.834
2.6386,57.869,74.125
2.7904,61.385,76.214
2.8536,60.136,76.248
2.8251,61.2,74.008
2.887,58.865,74.15
3.0469,62.839,76.521
3.1101,61.465,76.41
3.0734,61.737,73.895
3.1353,58.417,73.965
3.3034,61.84,76.718
3.3666,60.597,77.099
3.3218,61.578,74.835
3.3837,58.695,74.321
3.56,61.73,75.815
3.6232,60.006,75.531
3.5701,61.084,73.812
3.632,59.23,74.701
3.8165,63.075,77.304
3.8797,60.995,76.773
3.8185,60.687,73.569
3.8804,57.696,73.464
4.0731,62.013,76.63
4.1363,61.208,77.212
4.0668,61.826,74.556
4.1287,58.413,73.864
4.3296,61.744,76.152
4.3928,60.657,76.809
4.3152,61.801,75.076
4.3771,58.904,74.519
4.5861,61.97,75.49
4.6493,60.342,75.098
4.5636,61.378,73.903
4.6254,59.093,75.045
4.8427,62.642,77.19
4.9059,60.744,76.687
4.8119,60.965,74.254
4.8738,57.952,74.023
5.0992,61.659,76.022
5.1624,60.525,76.17
5.0603,61.665,74.241
5.1221,59.174,74.314
5.3558,62.567,76.513
5.419,60.747,76.36
5.3086,61.197,73.847
5.3705,58.459,73.851
5.6123,62.09,76.522
5.6755,60.592,76.829
5.557,61.232,74.545
5.6188,58.52,74.632
5.8689,62.086,77.161
5.9321,60.528,76.899
5.8053,61.123,73.82
5.8672,58.358,73.462
6.1254,62.221,76.017
6.1886,61.088,76.2
6.0537,61.898,73.899
6.1155,59.115,74.152
6.3819,62.462,76.91


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_075.csv <==
x,qOut,qIn
0.0316,61.358,76.745
0.093239,61.292,73.481
0.15511,58.11,73.55
0.22494,61.9,77.041
0.28814,60.762,77.588
0.34159,61.524,74.574
0.40346,58.533,73.638
0.48148,61.799,75.792
0.54468,60.306,76.089
0.58994,61.276,74.225
0.65181,59.06,74.863
0.73802,62.819,77.606
0.80122,60.986,77.264
0.83829,60.965,73.75
0.90016,57.73,72.973
0.99457,61.648,75.897
1.0578,60.864,76.743
1.0866,62.133,74.511
1.1485,59.44,74.171
1.2511,62.467,76.385
1.3143,60.49,76.322
1.335,61.02,73.907
1.3969,58.383,74.139
1.5076,62.112,76.786
1.5708,60.688,76.751
1.5833,61.346,74.122
1.6452,58.493,73.958
1.7642,62.041,76.24
1.8274,60.661,76.085
1.8317,61.455,73.632
1.8936,58.765,73.977
2.0207,62.28,77.001
2.0839,60.685,77.39
2.08,61.172,75.093
2.1419,58.235,74.879
2.2773,61.69,76.668
2.3405,60.255,75.996
2.3284,61.193,73.309
2.3903,58.722,73.561
2.5338,62.727,76.182
2.597,61.543,76.232
2.5767,62.088,74.14
2.6386,58.978,74.545
2.7904,62.006,76.876
2.8536,60.158,76.385
2.8251,60.696,73.738
2.887,57.964,74.172
3.0469,61.918,77.04
3.1101,60.882,77.12
3.0734,61.767,74.56
3.1353,58.7,74.105
3.3034,61.856,75.98
3.3666,60.375,75.81
3.3218,61.516,73.706
3.3837,59.262,74.273
3.56,62.732,76.94
3.6232,60.748,76.628
3.5701,60.978,73.976
3.632,58.265,74.346
3.8165,62.073,76.98
3.8797,60.647,76.495
3.8185,61.183,73.42
3.8804,58.297,73.516
4.0731,62.17,76.723
4.1363,61.112,77.308
4.0668,61.88,74.784
4.1287,58.645,74.222
4.3296,61.602,76.317
4.3928,60.028,76.266
4.3152,61.233,73.968
4.3771,59.071,74.303
4.5861,62.677,76.788
4.6493,60.825,76.23
4.5636,61.191,73.292
4.6254,58.677,73.883
4.8427,62.497,77.269
4.9059,60.834,77.162
4.8119,61.001,73.912
4.8738,58.069,73.718
5.0992,61.976,76.532
5.1624,60.844,76.737
5.0603,61.486,74.107
5.1221,58.503,73.74
5.3558,62.159,76.316
5.419,60.967,77.121
5.3086,61.663,75.101
5.3705,58.517,74.175
5.6123,61.771,75.634
5.6755,60.402,75.755
5.557,61.445,73.846
5.6188,58.869,74.067
5.8689,62.409,76.773
5.9321,60.854,77.235
5.8053,61.442,74.989
5.8672,58.443,74.468
6.1254,61.568,76.12
6.1886,59.907,75.791
6.0537,60.977,73.563
6.1155,59.002,74.137
6.3819,63.046,77.049


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_076.csv <==
x,qOut,qIn
0.0316,60.761,77.617
0.093239,61.373,75.203
0.15511,58.196,74.348
0.22494,61.495,76.161
0.28814,60.206,76.31
0.34159,61.426,74.231
0.40346,59.033,74.093
0.48148,62.691,76.105
0.54468,61.151,75.898
0.58994,61.759,73.534
0.65181,59.007,73.943
0.73802,62.313,76.887
0.80122,60.445,76.891
0.83829,60.889,74.087
0.90016,58.205,74.076
0.99457,61.888,76.685
1.0578,60.431,76.413
1.0866,61.105,73.662
1.1485,58.5,74.022
1.2511,62.404,76.984
1.3143,61.102,77.121
1.335,61.531,74.4
1.3969,58.274,73.916
1.5076,61.694,76.25
1.5708,60.499,76.644
1.5833,61.647,74.57
1.6452,59.056,74.339
1.7642,62.312,76.311
1.8274,60.508,76.293
1.8317,61.219,74.161
1.8936,58.899,74.176
2.0207,62.613,76.341
2.0839,60.815,76.131
2.08,60.979,73.544
2.1419,58.263,73.964
2.2773,62.38,77.531
2.3405,61.166,78.029
2.3284,61.344,74.662
2.3903,57.698,73.179
2.5338,61.111,75.057
2.597,60.285,75.844
2.5767,61.907,74.745
2.6386,59.698,75.014
2.7904,62.862,76.626
2.8536,60.638,76.25
2.8251,60.847,74.19
2.887,58.137,74.375
3.0469,62.051,76.423
3.1101,60.805,76.231
3.0734,61.564,74.062
3.1353,58.684,74.238
3.3034,62.206,76.654
3.3666,60.821,76.807
3.3218,61.581,74.577
3.3837,58.62,74.205
3.56,61.863,75.825
3.6232,60.338,75.476
3.5701,61.357,73.579
3.632,59.06,74.555
3.8165,62.613,77.505
3.8797,60.706,77.325
3.8185,60.895,74.395
3.8804,57.942,73.985
4.0731,61.649,76.237
4.1363,60.432,76.175
4.0668,61.462,73.708
4.1287,59.091,73.845
4.3296,62.89,76.555
4.3928,61.308,76.646
4.3152,61.475,74.072
4.3771,58.254,74.085
4.5861,61.727,76.842
4.6493,60.415,77.089
4.5636,61.3,74.706
4.6254,58.534,74.385
4.8427,61.974,76.043
4.9059,60.505,75.591
4.8119,61.396,73.462
4.8738,58.956,74.097
5.0992,62.711,76.989
5.1624,61.121,77.239
5.0603,61.397,74.651
5.1221,58.191,73.957
5.3558,61.505,75.883
5.419,60.119,75.983
5.3086,61.248,73.978
5.3705,59.069,74.419
5.6123,62.773,77.144
5.6755,60.939,77.119
5.557,61.064,74.175
5.6188,58.109,73.661
5.8689,61.896,76.31
5.9321,60.671,76.794
5.8053,61.502,74.223
5.8672,58.89,73.669
6.1254,62.555,76.145
6.1886,61.023,76.567
6.0537,61.365,73.987
6.1155,58.355,73.649
6.3819,62.028,76.705


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_077.csv <==
x,qOut,qIn
0.0316,60.758,75.833
0.093239,61.69,73.549
0.15511,59.287,74.313
0.22494,62.725,77.28
0.28814,60.716,77.123
0.34159,60.875,74.093
0.40346,58.035,73.737
0.48148,61.827,76.402
0.54468,60.541,76.717
0.58994,61.344,74.229
0.65181,58.803,74.099
0.73802,62.592,76.813
0.80122,61.1,76.931
0.83829,61.369,73.821
0.90016,58.18,73.1
0.99457,61.933,75.808
1.0578,60.962,76.656
1.0866,61.91,74.683
1.1485,58.806,74.443
1.2511,61.765,76.658
1.3143,60.099,76.711
1.335,61.116,74.169
1.3969,58.64,73.845
1.5076,62.082,76.133
1.5708,60.416,76.297
1.5833,61.228,74.406
1.6452,59.134,75.194
1.7642,62.865,77.824
1.8274,60.772,76.761
1.8317,60.515,72.744
1.8936,57.431,72.623
2.0207,61.939,76.335
2.0839,61.551,77.44
2.08,62.573,75.127
2.1419,59.066,74.047
2.2773,61.67,75.584
2.3405,60.042,76.135
2.3284,61.218,74.753
2.3903,58.885,74.669
2.5338,62.433,76.373
2.597,60.724,76.12
2.5767,61.191,73.764
2.6386,58.439,73.831
2.7904,62.264,76.382
2.8536,60.978,76.676
2.8251,61.55,74.472
2.887,58.477,74.3
3.0469,61.8,76.608
3.1101,60.342,76.916
3.0734,61.209,74.862
3.1353,58.574,74.631
3.3034,62.147,76.324
3.3666,60.665,75.84
3.3218,61.417,73.342
3.3837,58.822,73.498
3.56,62.649,76.226
3.6232,61.273,76.696
3.5701,61.684,74.719
3.632,58.497,74.629
3.8165,61.618,76.588
3.8797,59.982,76.38
3.8185,60.832,74.022
3.8804,58.354,74.122
4.0731,62.263,76.744
4.1363,60.993,76.971
4.0668,61.659,74.412
4.1287,58.76,74.002
4.3296,62.167,76.355
4.3928,60.624,76.505
4.3152,61.35,73.995
4.3771,58.769,73.843
4.5861,62.468,76.462
4.6493,60.931,76.677
4.5636,61.34,74.015
4.6254,58.408,73.835
4.8427,62.028,76.751
4.9059,60.661,77.207
4.8119,61.317,74.592
4.8738,58.425,73.967
5.0992,61.945,75.942
5.1624,60.581,76.008
5.0603,61.41,73.827
5.1221,58.807,74.055
5.3558,62.513,76.966
5.419,61.023,77.373
5.3086,61.384,74.687
5.3705,58.133,73.907
5.6123,61.492,75.844
5.6755,60.258,75.813
5.557,61.484,73.632
5.6188,59.178,74.088
5.8689,62.748,76.744
5.9321,60.956,76.593
5.8053,61.204,74.215
5.8672,58.191,74.672
6.1254,61.704,77.25
6.1886,60.297,76.823
6.0537,61.212,73.994
6.1155,58.559,73.993
6.3819,62.153,76.222


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_078.csv <==
x,qOut,qIn
0.0316,60.724,76.461
0.093239,61.58,74.132
0.15511,58.9,74.573
0.22494,62.261,77.089
0.28814,60.512,76.575
0.34159,61.076,73.656
0.40346,58.419,73.83
0.48148,62.216,76.567
0.54468,60.878,76.371
0.58994,61.533,73.895
0.65181,58.749,74.551
0.73802,62.305,77.328
0.80122,60.76,76.874
0.83829,61.235,73.866
0.90016,58.128,73.681
0.99457,61.696,76.17
1.0578,60.59,76.452
1.0866,61.854,74.47
1.1485,59.409,74.498
1.2511,62.472,76.419
1.3143,60.306,75.943
1.335,60.74,73.571
1.3969,58.517,74.236
1.5076,62.649,77.211
1.5708,61.096,76.996
1.5833,61.047,73.765
1.6452,57.721,73.513
1.7642,61.728,76.72
1.8274,61.044,77.44
1.8317,62.041,74.888
1.8936,58.683,73.905
2.0207,61.639,75.34
2.0839,60.307,75.295
2.08,61.699,73.965
2.1419,59.365,75.062
2.2773,62.519,77.32
2.3405,60.409,76.659
2.3284,60.871,74.256
2.3903,58.219,74.569
2.5338,61.841,76.58
2.597,60.354,75.927
2.5767,61.295,73.484
2.6386,59.063,74.137
2.7904,62.924,76.969
2.8536,61.233,76.615
2.8251,61.321,73.619
2.887,58.258,73.656
3.0469,61.994,76.592
3.1101,60.746,76.856
3.0734,61.419,74.188
3.1353,58.456,73.896
3.3034,61.866,76.622
3.3666,60.44,77.217
3.3218,61.283,75.068
3.3837,58.691,74.73
3.56,62.203,76.519
3.6232,60.564,75.856
3.5701,61.135,73.01
3.632,58.526,73.414
3.8165,62.674,76.608
3.8797,61.604,77.063
3.8185,61.995,74.763
3.8804,58.446,74.304
4.0731,61.391,75.933
4.1363,59.942,75.829
4.0668,61.097,74.104
4.1287,58.816,74.575
4.3296,62.515,76.805
4.3928,60.867,76.524
4.3152,61.233,73.994
4.3771,58.358,73.979
4.5861,62.03,76.472
4.6493,60.666,76.754
4.5636,61.369,74.794
4.6254,58.654,74.854
4.8427,62.234,76.824
4.9059,60.697,76.507
4.8119,61.239,73.816
4.8738,58.387,73.27
5.0992,62.268,75.435
5.1624,61.215,76.045
5.0603,61.999,74.608
5.1221,59.035,74.914
5.3558,62.111,77.179
5.419,60.246,77.072
5.3086,60.691,74.225
5.3705,57.704,73.568
5.6123,61.549,75.844
5.6755,60.707,76.26
5.557,62.087,74.344
5.6188,59.517,74.359
5.8689,62.595,76.331
5.9321,60.602,76.059
5.8053,61.123,74.013
5.8672,58.477,74.618
6.1254,62.08,77.008
6.1886,60.513,76.529
6.0537,61.167,73.781
6.1155,58.39,73.896
6.3819,62.043,76.522


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_079.csv <==
x,qOut,qIn
0.0316,60.222,76.184
0.093239,60.692,73.805
0.15511,58.429,74.651
0.22494,62.552,78.056
0.28814,61.045,77.612
0.34159,61.136,73.313
0.40346,57.752,72.24
0.48148,61.566,75.428
0.54468,60.861,76.685
0.58994,62.265,75.016
0.65181,59.661,75.006
0.73802,62.419,77.068
0.80122,60.077,76.556
0.83829,60.483,73.395
0.90016,57.933,73.151
0.99457,62.108,76.23
1.0578,61.141,76.967
1.0866,62.016,74.59
1.1485,59.108,74.209
1.2511,62.222,76.667
1.3143,60.394,76.778
1.335,60.902,74.032
1.3969,58.174,73.791
1.5076,62.124,76.461
1.5708,61.032,76.745
1.5833,61.771,74.142
1.6452,58.689,73.727
1.7642,62.034,76.187
1.8274,60.662,76.656
1.8317,61.542,74.657
1.8936,58.754,74.523
2.0207,61.978,76.412
2.0839,60.265,76.202
2.08,61.025,74.126
2.1419,58.571,74.625
2.2773,62.411,77.15
2.3405,60.954,76.762
2.3284,61.413,73.836
2.3903,58.39,73.69
2.5338,62.029,76.217
2.597,60.839,76.374
2.5767,61.768,74.238
2.6386,59.029,74.411
2.7904,62.3,76.676
2.8536,60.531,76.391
2.8251,61.093,73.745
2.887,58.366,73.754
3.0469,62.085,76.31
3.1101,60.752,76.349
3.0734,61.501,74.053
3.1353,58.713,74.331
3.3034,62.081,76.916
3.3666,60.42,76.989
3.3218,61.037,74.432
3.3837,58.32,74.081
3.56,61.97,76.458
3.6232,60.58,76.529
3.5701,61.394,73.951
3.632,58.88,73.945
3.8165,62.618,76.645
3.8797,61.062,76.703
3.8185,61.374,74.06
3.8804,58.392,74.008
4.0731,62.079,76.628
4.1363,60.783,76.858
4.0668,61.407,74.398
4.1287,58.386,73.93
4.3296,61.939,76.03
4.3928,60.729,76.253
4.3152,61.658,74.036
4.3771,58.86,73.804
4.5861,62.212,76.127
4.6493,60.64,76.496
4.5636,61.306,74.87
4.6254,58.492,75.442
4.8427,61.851,77.486
4.9059,60.22,76.514
4.8119,60.988,73.457
4.8738,58.23,73.587
5.0992,62.024,76.044
5.1624,60.966,75.871
5.0603,62.198,73.828
5.1221,59.786,74.523
5.3558,62.723,76.991
5.419,60.276,76.559
5.3086,60.423,73.9
5.3705,57.937,74.137
5.6123,62.123,77.023
5.6755,60.913,77.157
5.557,61.383,74.113
5.6188,58.22,73.408
5.8689,61.967,76.203
5.9321,61.036,77.059
5.8053,62.046,74.61
5.8672,58.907,73.7
6.1254,61.895,75.853
6.1886,60.343,76.41
6.0537,61.496,74.416
6.1155,59.136,74.28
6.3819,62.32,76.409


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_080.csv <==
x,qOut,qIn
0.0316,60.419,76.697
0.093239,61.331,74.1
0.15511,58.531,73.687
0.22494,62.08,75.804
0.28814,60.801,75.87
0.34159,61.885,73.791
0.40346,59.42,74.372
0.48148,62.508,77.253
0.54468,60.273,77.041
0.58994,60.553,74.2
0.65181,57.993,74.409
0.73802,61.97,77.214
0.80122,60.671,76.859
0.83829,61.336,73.547
0.90016,58.543,73.315
0.99457,62.453,76.232
1.0578,61.371,76.426
1.0866,62.034,73.774
1.1485,58.874,73.827
1.2511,62.074,76.688
1.3143,60.54,76.953
1.335,61.248,74.562
1.3969,58.26,74.368
1.5076,61.525,76.303
1.5708,60.083,76.105
1.5833,61.24,74.132
1.6452,59.032,74.567
1.7642,62.661,76.791
1.8274,60.84,76.329
1.8317,61.132,73.637
1.8936,58.433,73.99
2.0207,62.328,77.184
2.0839,60.952,77.304
2.08,61.383,74.094
2.1419,58.32,73.533
2.2773,61.903,76.222
2.3405,60.675,76.508
2.3284,61.575,74.067
2.3903,58.906,74.081
2.5338,62.438,76.609
2.597,60.862,76.575
2.5767,61.328,73.83
2.6386,58.277,73.704
2.7904,61.805,76.615
2.8536,60.555,77.095
2.8251,61.574,74.693
2.887,58.867,74.367
3.0469,61.952,76.325
3.1101,60.072,75.96
3.0734,60.861,73.777
3.1353,58.812,74.732
3.3034,62.927,77.709
3.3666,61.272,76.945
3.3218,61.128,73.122
3.3837,57.76,72.975
3.56,61.775,76.459
3.6232,61.112,77.189
3.5701,62.217,74.8
3.632,59.063,74.228
3.8165,61.862,75.865
3.8797,60.13,75.629
3.8185,61.166,73.711
3.8804,58.881,74.443
4.0731,62.507,77.184
4.1363,60.748,76.993
4.0668,61.087,74.256
4.1287,58.185,74.115
4.3296,61.837,76.386
4.3928,60.524,76.106
4.3152,61.407,73.57
4.3771,58.832,73.998
4.5861,62.533,77.047
4.6493,61.038,77.31
4.5636,61.499,74.604
4.6254,58.413,73.867
4.8427,61.688,75.698
4.9059,60.2,75.675
4.8119,61.232,73.613
4.8738,59.117,74.256
5.0992,62.88,77.497
5.1624,60.958,77.813
5.0603,60.823,74.675
5.1221,57.662,73.627
5.3558,61.522,75.969
5.419,60.534,76.588
5.3086,61.613,74.225
5.3705,59.048,73.697
5.6123,62.77,76.285
5.6755,61.339,76.991
5.557,61.738,74.77
5.6188,58.505,74.13
5.8689,61.739,75.892
5.9321,60.3,75.908
5.8053,61.278,73.91
5.8672,58.797,74.119
6.1254,62.439,76.458
6.1886,60.863,76.611
6.0537,61.268,74.629
6.1155,58.244,74.735
6.3819,61.758,76.877


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_081.csv <==
x,qOut,qIn
0.0316,60.381,75.988
0.093239,61.455,73.974
0.15511,59.053,74.484
0.22494,62.683,77.171
0.28814,60.999,77.032
0.34159,61.342,74.135
0.40346,58.264,73.763
0.48148,61.738,76.159
0.54468,60.425,76.175
0.58994,61.532,73.888
0.65181,59.198,74.438
0.73802,62.641,77.25
0.80122,60.675,76.811
0.83829,60.928,73.737
0.90016,58.185,73.904
0.99457,62.053,76.728
1.0578,60.762,76.582
1.0866,61.447,73.864
1.1485,58.712,73.891
1.2511,62.413,76.475
1.3143,61.004,76.577
1.335,61.446,73.932
1.3969,58.352,73.61
1.5076,61.91,76.388
1.5708,60.679,77.131
1.5833,61.498,75.047
1.6452,58.524,74.613
1.7642,61.736,76.418
1.8274,60.201,76.062
1.8317,61.196,73.45
1.8936,58.764,73.6
2.0207,62.574,76.316
2.0839,61.173,76.312
2.08,61.731,74.09
2.1419,58.768,74.926
2.2773,61.924,77.799
2.3405,60.107,77.116
2.3284,60.77,73.685
2.3903,58.125,73.55
2.5338,61.915,76.27
2.597,60.697,76.207
2.5767,61.735,73.717
2.6386,59.474,74.214
2.7904,63.033,77.207
2.8536,60.988,76.875
2.8251,60.86,73.365
2.887,57.762,73.126
3.0469,61.764,76.641
3.1101,60.85,77.691
3.0734,61.787,75.249
3.1353,58.756,74.264
3.3034,61.769,76.001
3.3666,60.092,75.915
3.3218,61.083,73.498
3.3837,58.878,73.769
3.56,62.845,76.739
3.6232,61.323,76.943
3.5701,61.522,74.238
3.632,58.4,74.022
3.8165,61.822,76.602
3.8797,60.334,76.766
3.8185,61.023,74.363
3.8804,58.433,74.372
4.0731,62.335,76.736
4.1363,61.043,76.511
4.0668,61.49,73.782
4.1287,58.312,73.692
4.3296,62.033,76.383
4.3928,61.068,76.947
4.3152,62.043,74.908
4.3771,58.84,74.279
4.5861,61.657,75.586
4.6493,60.005,75.267
4.5636,61.224,73.667
4.6254,59.184,74.73
4.8427,62.714,77.305
4.9059,60.612,76.821
4.8119,60.649,74.193
4.8738,57.816,74.483
5.0992,61.87,77.052
5.1624,60.815,76.827
5.0603,61.627,73.912
5.1221,58.605,73.457
5.3558,62.157,75.94
5.419,61.01,76.53
5.3086,62.075,74.742
5.3705,59.285,74.622
5.6123,62.164,76.342
5.6755,60.102,75.928
5.557,60.789,73.609
5.6188,58.52,73.957
5.8689,62.515,76.653
5.9321,61.031,76.682
5.8053,61.298,73.883
5.8672,58.223,73.71
6.1254,61.914,76.879
6.1886,60.711,77.537
6.0537,61.431,74.761
6.1155,58.382,73.917
6.3819,61.725,75.913


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_082.csv <==
x,qOut,qIn
0.0316,60.79,76.722
0.093239,61.621,74.373
0.15511,58.759,74.559
0.22494,62.162,76.861
0.28814,60.643,76.496
0.34159,61.359,73.821
0.40346,58.489,73.848
0.48148,62.058,76.321
0.54468,60.778,76.254
0.58994,61.794,74.008
0.65181,59.16,74.384
0.73802,62.238,76.75
0.80122,60.207,76.415
0.83829,60.775,74.099
0.90016,58.488,74.647
0.99457,62.438,77.181
1.0578,60.848,76.462
1.0866,61.038,73.073
1.1485,58.03,73.238
1.2511,62.176,76.92
1.3143,61.389,77.805
1.335,62.084,75.226
1.3969,58.511,74.182
1.5076,61.322,75.711
1.5708,59.915,75.786
1.5833,61.332,74.05
1.6452,59.224,74.34
1.7642,62.879,76.39
1.8274,61.091,75.985
1.8317,61.41,73.463
1.8936,58.618,73.927
2.0207,62.131,77.17
2.0839,60.439,77.436
2.08,60.939,74.536
2.1419,58.219,74.109
2.2773,61.853,76.562
2.3405,60.395,76.497
2.3284,61.154,73.671
2.3903,58.732,73.645
2.5338,62.777,76.713
2.597,61.438,77.118
2.5767,61.635,74.11
2.6386,58.327,73.427
2.7904,61.852,76.352
2.8536,60.663,77.156
2.8251,61.483,74.751
2.887,58.532,74.286
3.0469,61.908,76.552
3.1101,60.501,76.486
3.0734,61.418,73.791
3.1353,58.718,73.697
3.3034,62.276,76.212
3.3666,60.861,76.225
3.3218,61.673,74.099
3.3837,58.972,74.747
3.56,62.192,77.189
3.6232,60.291,76.275
3.5701,60.819,73.062
3.632,58.155,73.5
3.8165,62.064,76.748
3.8797,60.891,77.071
3.8185,61.715,74.79
3.8804,58.872,74.723
4.0731,61.972,76.675
4.1363,60.107,76.187
4.0668,60.796,73.51
4.1287,58.479,73.79
4.3296,62.644,76.967
4.3928,61.372,77.236
4.3152,61.675,74.156
4.3771,58.484,73.567
4.5861,62.002,76.254
4.6493,60.709,76.548
4.5636,61.427,73.929
4.6254,58.568,73.898
4.8427,62.17,76.855
4.9059,60.826,77.327
4.8119,61.475,74.818
4.8738,58.421,74.11
5.0992,61.702,75.67
5.1624,60.28,75.455
5.0603,61.335,73.552
5.1221,59.097,74.245
5.3558,62.844,77.166
5.419,61.068,77.382
5.3086,61.069,74.82
5.3705,57.793,74.383
5.6123,61.401,76.418
5.6755,60.308,76.334
5.557,61.516,74.026
5.6188,59,73.908
5.8689,62.62,75.874
5.9321,61.16,75.768
5.8053,61.84,73.995
5.8672,59.075,74.688
6.1254,62.233,77.077
6.1886,60.244,76.575
6.0537,60.667,73.706
6.1155,57.974,73.789
6.3819,61.915,76.604


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_083.csv <==
x,qOut,qIn
0.0316,60.721,76.097
0.093239,61.299,73.487
0.15511,58.671,73.787
0.22494,62.532,76.578
0.28814,61.132,76.915
0.34159,61.425,74.507
0.40346,58.196,74.006
0.48148,61.67,76.378
0.54468,60.431,76.929
0.58994,61.364,74.779
0.65181,58.606,74.362
0.73802,62.086,76.323
0.80122,60.647,76.238
0.83829,61.491,73.937
0.90016,58.85,74.053
0.99457,62.428,76.471
1.0578,60.895,76.47
1.0866,61.494,74.325
1.1485,58.684,74.569
1.2511,62.097,76.674
1.3143,60.457,76.214
1.335,61.093,73.655
1.3969,58.414,73.865
1.5076,62.227,76.599
1.5708,60.946,76.87
1.5833,61.625,74.431
1.6452,58.676,73.97
1.7642,61.961,76.096
1.8274,60.377,76.18
1.8317,61.159,73.94
1.8936,58.676,74.33
2.0207,62.414,77.321
2.0839,60.844,77.381
2.08,61.184,74.271
2.1419,58.049,73.663
2.2773,61.659,76.239
2.3405,60.558,76.605
2.3284,61.774,74.122
2.3903,59.261,73.925
2.5338,62.575,76.482
2.597,60.736,76.472
2.5767,61.321,73.725
2.6386,58.808,73.754
2.7904,62.299,76.564
2.8536,60.43,76.649
2.8251,60.791,74.218
2.887,58.339,74.72
3.0469,62.397,77.608
3.1101,60.95,77.111
3.0734,61.045,73.253
3.1353,57.659,72.378
3.3034,61.689,75.48
3.3666,61.215,77.044
3.3218,62.518,75.836
3.3837,59.364,75.234
3.56,61.754,76.091
3.6232,59.644,75.563
3.5701,60.563,73.724
3.632,58.387,74.247
3.8165,62.628,76.618
3.8797,61.476,76.572
3.8185,61.861,74.375
3.8804,58.532,74.473
4.0731,61.895,76.738
4.1363,60.609,76.766
4.0668,61.472,74.49
4.1287,58.504,73.985
4.3296,61.922,75.467
4.3928,60.654,75.306
4.3152,61.792,73.601
4.3771,59.314,74.364
4.5861,62.487,77.236
4.6493,60.395,77.329
4.5636,60.728,74.766
4.6254,57.975,74.534
4.8427,61.585,76.545
4.9059,60.147,76.191
4.8119,61.109,73.877
4.8738,58.892,74.25
5.0992,62.978,76.73
5.1624,61.55,76.548
5.0603,61.666,73.859
5.1221,58.454,73.699
5.3558,62.129,76.381
5.419,60.927,76.874
5.3086,61.525,74.588
5.3705,58.357,74.043
5.6123,61.755,76.045
5.6755,60.51,76.337
5.557,61.51,74.383
5.6188,58.745,74.254
5.8689,62.104,76.177
5.9321,60.567,76.11
5.8053,61.403,74.19
5.8672,58.764,74.578
6.1254,62.136,76.852
6.1886,60.399,76.556
6.0537,61.056,74.145
6.1155,58.513,74.357
6.3819,62.233,76.586


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_084.csv <==
x,qOut,qIn
0.0316,60.745,76.746
0.093239,61.776,73.757
0.15511,59.131,73.485
0.22494,62.703,76.043
0.28814,61.193,76.351
0.34159,61.755,74.125
0.40346,58.925,74.174
0.48148,62.191,76.797
0.54468,60.342,76.9
0.58994,60.766,74.208
0.65181,58.055,73.967
0.73802,61.99,76.514
0.80122,60.831,76.661
0.83829,61.527,74.058
0.90016,58.563,73.721
0.99457,62.181,76.185
1.0578,60.964,76.827
1.0866,61.718,74.857
1.1485,58.635,74.27
1.2511,61.811,76.066
1.3143,60.303,76.227
1.335,61.289,74.237
1.3969,58.739,74.393
1.5076,62.281,76.783
1.5708,60.71,76.646
1.5833,61.408,73.944
1.6452,58.674,73.807
1.7642,62.123,76.327
1.8274,60.531,76.295
1.8317,61.302,73.857
1.8936,58.914,74.381
2.0207,62.518,77.381
2.0839,60.653,77
2.08,60.809,73.542
2.1419,57.899,73.425
2.2773,61.948,76.712
2.3405,61.005,77.145
2.3284,61.86,74.233
2.3903,58.811,73.578
2.5338,62.075,76.035
2.597,60.62,76.44
2.5767,61.497,74.246
2.6386,58.788,74.418
2.7904,62.133,77.124
2.8536,60.444,76.955
2.8251,61.133,73.948
2.887,58.434,73.776
3.0469,62.003,76.311
3.1101,60.552,76.236
3.0734,61.437,73.923
3.1353,59.118,74.536
3.3034,62.736,77.359
3.3666,60.819,76.862
3.3218,60.86,73.474
3.3837,57.885,73.281
3.56,61.94,76.391
3.6232,61.016,77.142
3.5701,61.853,74.937
3.632,58.801,74.388
3.8165,61.996,76.368
3.8797,60.446,76.488
3.8185,61.281,73.994
3.8804,58.605,73.412
4.0731,62.288,75.603
4.1363,60.971,76.08
4.0668,61.734,74.415
4.1287,58.971,74.918
4.3296,62.126,77.457
4.3928,60.157,77.136
4.3152,60.563,73.959
4.3771,57.783,73.411
4.5861,61.807,75.841
4.6493,60.907,76.075
4.5636,62.008,73.876
4.6254,59.332,74.098
4.8427,62.638,76.904
4.9059,60.833,77.364
4.8119,61.165,74.93
4.8738,58.072,74.09
5.0992,61.433,75.754
5.1624,60.066,76.007
5.0603,61.215,74.546
5.1221,59.122,75.036
5.3558,62.986,77.053
5.419,61.219,76.472
5.3086,61.15,73.633
5.3705,57.878,73.534
5.6123,61.878,76.339
5.6755,61.142,76.968
5.557,62.225,74.692
5.6188,59.004,73.843
5.8689,61.804,75.387
5.9321,60.171,75.427
5.8053,61.359,73.894
5.8672,59.139,74.947
6.1254,62.399,77.763
6.1886,60.205,77.184
6.0537,60.453,73.972
6.1155,57.751,74.098
6.3819,61.79,76.952


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_085.csv <==
x,qOut,qIn
0.0316,60.84,75.835
0.093239,60.959,73.396
0.15511,58.217,73.74
0.22494,62.248,76.608
0.28814,61.058,76.983
0.34159,61.592,74.652
0.40346,58.329,74.256
0.48148,61.542,76.135
0.54468,60.183,76.137
0.58994,61.307,74.321
0.65181,58.879,74.566
0.73802,62.393,76.516
0.80122,60.697,76.327
0.83829,61.237,74.319
0.90016,58.602,74.599
0.99457,62.295,76.809
1.0578,60.749,76.506
1.0866,61.237,73.882
1.1485,58.388,73.746
1.2511,62.212,76.233
1.3143,61.04,76.526
1.335,61.775,74.188
1.3969,58.78,73.88
1.5076,62.035,76.264
1.5708,60.46,76.728
1.5833,61.221,74.755
1.6452,58.592,74.585
1.7642,62.049,76.49
1.8274,60.371,76.262
1.8317,60.951,73.97
1.8936,58.407,74.184
2.0207,62.484,76.711
2.0839,61.292,76.78
2.08,61.688,74.113
2.1419,58.367,73.441
2.2773,61.877,75.652
2.3405,60.801,76.401
2.3284,61.797,74.813
2.3903,58.851,74.631
2.5338,61.864,76.535
2.597,60.115,76.573
2.5767,60.971,74.466
2.6386,58.501,74.442
2.7904,62.189,76.442
2.8536,60.691,76.042
2.8251,61.355,73.66
2.887,58.771,74.206
3.0469,62.601,77.074
3.1101,61.149,76.979
3.0734,61.434,74.087
3.1353,58.151,73.861
3.3034,61.665,76.471
3.3666,60.554,76.591
3.3218,61.682,74.398
3.3837,58.95,74.692
3.56,62.18,76.657
3.6232,60.501,75.806
3.5701,61.372,73.3
3.632,58.86,73.944
3.8165,62.378,76.451
3.8797,60.694,76.256
3.8185,61.331,74.245
3.8804,58.807,74.884
4.0731,62.168,77.343
4.1363,60.163,76.638
4.0668,60.499,73.234
4.1287,57.98,73.11
4.3296,62.305,76.467
4.3928,61.336,77.209
4.3152,61.845,74.628
4.3771,58.639,74.223
4.5861,62.036,76.907
4.6493,60.672,77.194
4.5636,61.323,74.199
4.6254,58.222,73.143
4.8427,61.842,75.181
4.9059,60.863,75.911
4.8119,62.055,74.704
4.8738,59.351,75.226
5.0992,62.278,77.418
5.1624,60.166,76.969
5.0603,60.645,73.984
5.1221,57.852,73.662
5.3558,61.672,76.116
5.419,60.633,76.227
5.3086,61.949,73.994
5.3705,59.656,74.133
5.6123,62.943,76.347
5.6755,60.808,76.03
5.557,60.936,73.755
5.6188,58.23,74.57
5.8689,62.125,77.705
5.9321,60.718,77.599
5.8053,61.128,74.333
5.8672,57.884,73.46
6.1254,61.414,75.675
6.1886,60.414,76.233
6.0537,61.856,74.696
6.1155,59.665,74.824
6.3819,62.991,76.453


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_086.csv <==
x,qOut,qIn
0.0316,61.427,76.641
0.093239,61.636,74.307
0.15511,58.362,74.232
0.22494,61.785,76.482
0.28814,60.458,76.528
0.34159,61.282,74.157
0.40346,58.449,73.994
0.48148,61.987,76.48
0.54468,60.66,76.84
0.58994,61.566,74.845
0.65181,58.869,74.839
0.73802,62.146,76.526
0.80122,60.381,75.704
0.83829,61.076,73.091
0.90016,58.638,73.699
0.99457,62.633,76.763
1.0578,61.286,76.933
1.0866,61.65,74.501
1.1485,58.448,74.456
1.2511,61.675,76.588
1.3143,60.147,76.203
1.335,61.028,73.693
1.3969,58.586,73.917
1.5076,62.457,76.469
1.5708,61.075,76.501
1.5833,61.527,74.331
1.6452,58.561,74.7
1.7642,62.049,77.134
1.8274,60.549,76.868
1.8317,61.145,74.228
1.8936,58.219,73.858
2.0207,61.94,75.717
2.0839,60.855,75.746
2.08,61.906,73.813
2.1419,59.272,73.918
2.2773,62.579,76.343
2.3405,60.741,76.764
2.3284,61.073,74.855
2.3903,58.077,74.777
2.5338,61.512,76.769
2.597,60.085,76.645
2.5767,61.079,74.316
2.6386,58.624,74.091
2.7904,62.392,76.037
2.8536,60.993,75.984
2.8251,61.647,73.932
2.887,59.05,74.295
3.0469,62.703,77.047
3.1101,60.998,77.096
3.0734,61.075,74.154
3.1353,57.743,73.703
3.3034,61.499,76.434
3.3666,60.668,76.974
3.3218,61.99,74.638
3.3837,59.116,74.109
3.56,62.03,75.877
3.6232,60.261,75.701
3.5701,61.406,73.906
3.632,59.329,74.752
3.8165,62.672,77.082
3.8797,60.395,76.239
3.8185,60.591,73.167
3.8804,58.199,73.552
4.0731,62.379,76.996
4.1363,61.01,77.465
4.0668,61.263,74.452
4.1287,58.181,73.69
4.3296,61.912,76.481
4.3928,60.747,77.174
4.3152,61.469,74.257
4.3771,58.499,73.245
4.5861,62.133,75.966
4.6493,60.972,76.961
4.5636,61.824,74.842
4.6254,58.897,74.292
4.8427,62.04,76.233
4.9059,60.328,76.259
4.8119,61.048,74.197
4.8738,58.471,74.488
5.0992,62.31,76.807
5.1624,60.983,76.615
5.0603,61.569,73.906
5.1221,58.478,73.444
5.3558,61.932,75.744
5.419,60.674,76.317
5.3086,61.683,74.903
5.3705,59.079,75.24
5.6123,62.193,76.909
5.6755,60.145,76.008
5.557,60.577,73.166
5.6188,57.967,73.51
5.8689,62.195,76.772
5.9321,61.294,77.525
5.8053,62.053,75.263
5.8672,58.812,74.49
6.1254,61.725,76.009
6.1886,60.057,75.764
6.0537,61.038,73.614
6.1155,58.792,73.976
6.3819,62.826,76.564


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_087.csv <==
x,qOut,qIn
0.0316,60.424,76.019
0.093239,60.87,72.955
0.15511,58.351,73.893
0.22494,62.31,77.657
0.28814,60.929,77.819
0.34159,61.393,74.661
0.40346,58.339,74
0.48148,61.669,76.178
0.54468,60.191,76.044
0.58994,61.179,73.4
0.65181,59.094,73.533
0.73802,63.191,76.583
0.80122,61.589,76.888
0.83829,61.375,74.151
0.90016,58.002,74.034
0.99457,61.733,76.964
1.0578,60.638,77.263
1.0866,61.359,74.326
1.1485,58.159,73.384
1.2511,61.619,75.425
1.3143,60.593,76.065
1.335,61.951,74.715
1.3969,59.467,75.018
1.5076,62.387,76.908
1.5708,60.138,76.435
1.5833,60.612,74.085
1.6452,58.192,74.508
1.7642,62.235,76.953
1.8274,60.944,76.461
1.8317,61.577,73.524
1.8936,58.724,73.422
2.0207,62.421,76.093
2.0839,61.122,76.617
2.08,61.715,74.649
2.1419,58.714,74.442
2.2773,61.964,76.483
2.3405,60.315,76.414
2.3284,60.943,73.86
2.3903,58.202,73.667
2.5338,62.069,76.388
2.597,60.949,77.065
2.5767,61.732,74.995
2.6386,58.718,74.51
2.7904,61.88,76.272
2.8536,60.269,76.147
2.8251,61.137,73.87
2.887,58.659,74.007
3.0469,62.491,76.67
3.1101,61.102,76.767
3.0734,61.618,74.252
3.1353,58.606,74.266
3.3034,61.986,76.624
3.3666,60.488,76.324
3.3218,61.263,73.76
3.3837,58.574,73.98
3.56,62.263,76.523
3.6232,60.904,76.334
3.5701,61.604,73.685
3.632,58.67,73.862
3.8165,61.954,76.747
3.8797,60.368,77.047
3.8185,61.2,74.801
3.8804,58.667,74.796
4.0731,62.028,76.838
4.1363,60.184,76.128
4.0668,60.764,73.211
4.1287,58.444,73.846
4.3296,62.791,77.239
4.3928,61.65,77.03
4.3152,61.833,73.537
4.3771,58.337,73.129
4.5861,61.803,76.11
4.6493,60.729,76.942
4.5636,61.67,75.141
4.6254,58.731,74.929
4.8427,61.827,76.599
4.9059,60.131,76.171
4.8119,60.969,73.643
4.8738,58.455,73.658
5.0992,62.358,76.307
5.1624,61.129,76.654
5.0603,61.863,74.424
5.1221,59.026,74.373
5.3558,62.213,76.681
5.419,60.351,76.279
5.3086,60.832,73.209
5.3705,58.22,73.364
5.6123,62.284,76.789
5.6755,61.152,77.328
5.557,61.642,74.695
5.6188,58.306,74.385
5.8689,61.525,76.674
5.9321,60.208,76.48
5.8053,61.34,73.906
5.8672,58.764,74.041
6.1254,62.307,76.505
6.1886,60.845,76.289
6.0537,61.713,73.992
6.1155,59.153,74.579
6.3819,62.416,76.973


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_088.csv <==
x,qOut,qIn
0.0316,60.395,76.726
0.093239,61.004,74.014
0.15511,58.303,74.154
0.22494,62.024,76.649
0.28814,60.701,76.134
0.34159,61.517,73.376
0.40346,58.808,74.024
0.48148,62.341,77.127
0.54468,60.794,77.225
0.58994,61.369,74.904
0.65181,58.493,74.828
0.73802,61.801,76.449
0.80122,60.162,75.683
0.83829,60.999,73.257
0.90016,58.743,73.832
0.99457,62.924,76.719
1.0578,61.609,76.778
1.0866,61.733,74.171
1.1485,58.343,73.978
1.2511,61.75,76.305
1.3143,60.47,76.407
1.335,61.301,74.197
1.3969,58.464,74.126
1.5076,61.992,76.411
1.5708,60.642,76.762
1.5833,61.481,74.841
1.6452,58.691,74.576
1.7642,61.972,76.282
1.8274,60.309,76.07
1.8317,61.142,73.932
1.8936,58.812,74.196
2.0207,62.645,76.662
2.0839,61.046,76.63
2.08,61.31,74.115
2.1419,58.427,73.946
2.2773,62.215,76.362
2.3405,60.887,76.515
2.3284,61.315,74.079
2.3903,58.191,74.046
2.5338,61.939,76.932
2.597,60.934,77.541
2.5767,61.788,75.061
2.6386,58.447,73.969
2.7904,61.395,75.229
2.8536,60.035,75.226
2.8251,61.58,73.953
2.887,59.668,74.922
3.0469,63.007,77.183
3.1101,60.644,76.528
3.0734,60.688,73.701
3.1353,58.066,73.854
3.3034,62.037,76.711
3.3666,60.678,76.853
3.3218,61.327,74.122
3.3837,58.683,73.987
3.56,62.427,76.78
3.6232,60.949,76.798
3.5701,61.331,73.697
3.632,58.316,73.275
3.8165,62.061,76.193
3.8797,60.925,77.123
3.8185,61.678,75.181
3.8804,58.702,74.575
4.0731,61.892,76.163
4.1363,60.248,75.982
4.0668,60.959,73.785
4.1287,58.384,73.981
4.3296,62.464,76.517
4.3928,61.391,76.775
4.3152,61.896,74.483
4.3771,58.418,74.088
4.5861,61.52,76.252
4.6493,60.235,76.734
4.5636,61.482,75.173
4.6254,59.001,75.155
4.8427,62.205,76.332
4.9059,60.309,75.17
4.8119,60.996,72.755
4.8738,58.74,73.799
5.0992,62.875,76.91
5.1624,61.457,76.885
5.0603,61.554,74.433
5.1221,58.148,74.534
5.3558,61.444,76.841
5.419,60.099,76.658
5.3086,61.123,74.315
5.3705,58.625,74.362
5.6123,62.307,76.382
5.6755,60.859,75.965
5.557,61.551,73.747
5.6188,58.959,74.383
5.8689,62.632,76.998
5.9321,61.006,76.715
5.8053,61.284,73.868
5.8672,58.181,73.556
6.1254,61.822,76.065
6.1886,60.665,76.381
6.0537,61.625,74.203
6.1155,58.887,74.357
6.3819,62.145,76.909


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_089.csv <==
x,qOut,qIn
0.0316,60.731,76.645
0.093239,61.368,73.869
0.15511,58.49,73.707
0.22494,62.186,76.091
0.28814,60.972,76.402
0.34159,61.797,74.343
0.40346,58.949,74.205
0.48148,62.165,76.51
0.54468,60.414,76.683
0.58994,61.026,74.314
0.65181,58.385,74.171
0.73802,62.099,76.508
0.80122,60.679,76.368
0.83829,61.315,73.799
0.90016,58.549,73.973
0.99457,62.294,76.685
1.0578,60.98,76.863
1.0866,61.556,74.438
1.1485,58.458,74.037
1.2511,61.801,75.986
1.3143,60.42,76.143
1.335,61.391,74.367
1.3969,58.877,74.605
1.5076,62.383,76.742
1.5708,60.673,76.561
1.5833,61.115,74.107
1.6452,58.294,73.963
1.7642,62.075,76.286
1.8274,60.841,76.308
1.8317,61.607,73.858
1.8936,58.768,73.906
2.0207,62.229,76.608
2.0839,60.718,76.921
2.08,61.311,74.759
2.1419,58.401,74.678
2.2773,61.838,76.508
2.3405,60.384,75.889
2.3284,61.209,73.477
2.3903,58.529,74.207
2.5338,62.364,77.125
2.597,61.174,77.088
2.5767,61.908,74.655
2.6386,58.661,74.492
2.7904,61.554,76.111
2.8536,59.939,75.399
2.8251,61.277,73.254
2.887,59.416,74.142
3.0469,63.012,76.833
3.1101,60.823,76.552
3.0734,60.785,74.213
3.1353,58.264,74.895
3.3034,62.278,77.743
3.3666,60.676,77.054
3.3218,60.754,73.034
3.3837,57.587,72.3
3.56,61.876,75.726
3.6232,61.464,77.154
3.5701,62.617,75.1
3.632,59.27,74.109
3.8165,61.788,75.86
3.8797,59.943,76.226
3.8185,60.924,74.575
3.8804,58.504,75.113
4.0731,62.209,77.532
4.1363,60.723,76.983
4.0668,61.33,73.838
4.1287,58.339,73.552
4.3296,61.931,75.902
4.3928,60.783,75.814
4.3152,61.958,73.789
4.3771,59.564,74.717
4.5861,62.805,77.481
4.6493,60.645,76.69
4.5636,60.771,73.333
4.6254,57.807,73.433
4.8427,61.673,76.384
4.9059,60.662,76.562
4.8119,61.82,74.34
4.8738,59.188,74.65
5.0992,62.251,76.873
5.1624,60.244,76.23
5.0603,60.803,73.66
5.1221,58.357,74.389
5.3558,62.351,77.294
5.419,61.009,76.874
5.3086,61.495,73.767
5.3705,58.43,73.7
5.6123,62.016,76.449
5.6755,60.804,76.54
5.557,61.725,74.1
5.6188,58.956,74.163
5.8689,62.245,76.521
5.9321,60.545,76.354
5.8053,61.195,73.91
5.8672,58.573,74.136
6.1254,62.184,76.801
6.1886,60.615,76.757
6.0537,61.165,74.222
6.1155,58.416,74.42
6.3819,62.12,76.947


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_090.csv <==
x,qOut,qIn
0.0316,60.454,76.108
0.093239,61.848,74.101
0.15511,59.593,74.093
0.22494,62.791,76.788
0.28814,60.594,76.911
0.34159,60.879,74.327
0.40346,58.337,74.472
0.48148,62.097,76.909
0.54468,60.493,76.241
0.58994,60.986,73.004
0.65181,58.394,73.178
0.73802,62.56,76.607
0.80122,61.453,77.519
0.83829,61.732,75.326
0.90016,58.268,74.553
0.99457,61.511,76.109
1.0578,60.228,76.058
1.0866,61.199,73.853
1.1485,58.483,73.638
1.2511,62.363,76.026
1.3143,61.346,76.756
1.335,62.164,75.145
1.3969,58.892,74.861
1.5076,61.596,76.33
1.5708,59.787,75.813
1.5833,60.895,73.624
1.6452,58.74,74.255
1.7642,62.588,76.822
1.8274,61.012,76.351
1.8317,61.445,73.626
1.8936,58.681,74.08
2.0207,62.262,77.046
2.0839,60.639,76.834
2.08,61.067,73.767
2.1419,58.241,73.792
2.2773,62.024,76.881
2.3405,60.768,77.131
2.3284,61.479,74.354
2.3903,58.618,73.986
2.5338,62.115,76.333
2.597,60.677,76.278
2.5767,61.414,73.669
2.6386,58.737,73.738
2.7904,62.436,76.607
2.8536,61.004,76.898
2.8251,61.469,74.386
2.887,58.341,74.225
3.0469,61.665,76.705
3.1101,60.25,76.822
3.0734,61.23,74.517
3.1353,58.716,74.506
3.3034,62.311,76.493
3.3666,60.756,75.82
3.3218,61.39,73.053
3.3837,58.763,73.619
3.56,62.596,76.899
3.6232,61.192,77.115
3.5701,61.556,74.428
3.632,58.295,74.166
3.8165,61.471,76.343
3.8797,60.002,76.16
3.8185,61.055,74.119
3.8804,58.81,74.86
4.0731,62.619,77.303
4.1363,60.983,76.482
4.0668,61.229,73.264
4.1287,58.179,73.443
4.3296,62.038,76.488
4.3928,61.034,76.653
4.3152,61.958,74.264
4.3771,58.978,74.331
4.5861,61.978,76.47
4.6493,60.191,76.219
4.5636,60.989,74.139
4.6254,58.57,74.794
4.8427,62.292,77.354
4.9059,60.701,76.78
4.8119,61.167,73.756
4.8738,58.317,73.762
5.0992,62.134,76.315
5.1624,60.974,76.267
5.0603,61.79,73.937
5.1221,58.971,74.257
5.3558,62.39,76.95
5.419,60.785,76.924
5.3086,61.309,74.075
5.3705,58.264,73.491
5.6123,61.687,75.724
5.6755,60.391,76.027
5.557,61.542,74.142
5.6188,59.27,74.588
5.8689,62.566,77.091
5.9321,60.382,76.656
5.8053,60.478,73.685
5.8672,57.738,73.984
6.1254,61.988,77.376
6.1886,61.092,77.809
6.0537,61.857,74.618
6.1155,58.526,73.345
6.3819,61.69,75.475


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_091.csv <==
x,qOut,qIn
0.0316,60.624,76.784
0.093239,61.223,74.148
0.15511,58.338,73.911
0.22494,61.757,76.297
0.28814,60.303,76.376
0.34159,61.297,74.275
0.40346,58.99,74.761
0.48148,62.536,77.123
0.54468,60.634,76.453
0.58994,60.872,73.452
0.65181,58.14,73.599
0.73802,62.256,76.62
0.80122,61.194,77.05
0.83829,61.8,74.363
0.90016,58.653,73.637
0.99457,61.97,75.98
1.0578,60.557,76.502
1.0866,61.371,74.354
1.1485,58.701,74.06
1.2511,62.219,76.288
1.3143,60.639,76.574
1.335,61.13,74.405
1.3969,58.303,74.299
1.5076,62.066,76.693
1.5708,60.805,76.799
1.5833,61.426,74.263
1.6452,58.285,73.979
1.7642,61.825,76.343
1.8274,60.743,76.641
1.8317,61.903,74.683
1.8936,59.078,74.561
2.0207,62.097,76.003
2.0839,60.319,75.249
2.08,61.278,73.263
2.1419,59.046,74.407
2.2773,62.626,77.198
2.3405,60.692,76.863
2.3284,60.882,74.383
2.3903,58.027,74.673
2.5338,61.777,77.063
2.597,60.459,76.592
2.5767,61.265,73.706
2.6386,58.561,73.667
2.7904,62.382,76.287
2.8536,61.198,76.396
2.8251,61.96,74.072
2.887,59.039,74.261
3.0469,62.238,76.78
3.1101,60.488,76.557
3.0734,61.065,73.945
3.1353,58.251,74.247
3.3034,61.893,76.942
3.3666,60.589,76.769
3.3218,61.522,74.122
3.3837,58.815,74.023
3.56,62.172,76.14
3.6232,60.541,75.795
3.5701,61.346,73.428
3.632,59.05,74.068
3.8165,62.691,77.211
3.8797,60.76,77.236
3.8185,60.749,74.1
3.8804,57.746,73.776
4.0731,61.735,76.796
4.1363,60.754,77.05
4.0668,61.608,74.103
4.1287,58.572,73.778
4.3296,62.079,76.388
4.3928,60.91,76.535
4.3152,61.94,74.2
4.3771,59.004,74.294
4.5861,61.981,76.49
4.6493,60.223,76.282
4.5636,61.234,74.434
4.6254,58.989,75.158
4.8427,62.439,76.992
4.9059,60.445,75.487
4.8119,60.796,72.281
4.8738,58.325,73.438
5.0992,62.605,77.505
5.1624,61.45,77.895
5.0603,61.674,74.926
5.1221,58.104,74.111
5.3558,61.2,75.728
5.419,59.905,75.393
5.3086,61.187,73.41
5.3705,59.148,74.202
5.6123,63.068,77.046
5.6755,61.36,77.184
5.557,61.283,74.78
5.6188,57.992,74.497
5.8689,61.524,76.62
5.9321,60.266,76.565
5.8053,61.267,74.129
5.8672,58.727,73.978
6.1254,62.531,76.205
6.1886,61.22,76.122
6.0537,61.874,73.856
6.1155,58.956,74.184
6.3819,62.281,76.807


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_092.csv <==
x,qOut,qIn
0.0316,61.018,76.678
0.093239,61.801,74.388
0.15511,58.717,74.253
0.22494,61.859,76.497
0.28814,60.313,76.461
0.34159,61.273,74.31
0.40346,58.715,74.381
0.48148,62.138,76.21
0.54468,60.464,75.955
0.58994,61.163,74.127
0.65181,58.772,74.75
0.73802,62.574,77.279
0.80122,60.906,76.96
0.83829,61.076,73.704
0.90016,57.931,73.039
0.99457,61.801,75.849
1.0578,60.921,76.672
1.0866,62.035,74.552
1.1485,59.235,74.159
1.2511,62.22,76.28
1.3143,60.268,76.379
1.335,60.839,74.277
1.3969,58.302,74.71
1.5076,62.159,77.391
1.5708,60.769,77.187
1.5833,61.309,74.163
1.6452,58.252,73.555
1.7642,61.889,75.696
1.8274,60.81,76.021
1.8317,61.94,74.222
1.8936,59.371,74.452
2.0207,62.632,76.926
2.0839,60.693,77.072
2.08,61.034,74.435
2.1419,58.104,73.81
2.2773,61.709,75.939
2.3405,60.432,76.09
2.3284,61.505,73.907
2.3903,59.137,74.134
2.5338,62.695,76.801
2.597,60.876,76.85
2.5767,61.106,74.001
2.6386,58.185,73.559
2.7904,61.884,76.229
2.8536,60.578,76.799
2.8251,61.328,74.672
2.887,58.624,74.725
3.0469,62.219,77.244
3.1101,60.702,76.943
3.0734,61.206,73.679
3.1353,58.171,73.173
3.3034,61.941,75.716
3.3666,60.993,76.162
3.3218,62.131,74.443
3.3837,59.387,74.927
3.56,62.324,77.177
3.6232,60.241,76.581
3.5701,60.703,73.695
3.632,57.937,73.821
3.8165,61.862,76.476
3.8797,60.862,76.337
3.8185,61.96,73.833
3.8804,59.134,74.204
4.0731,62.233,76.907
4.1363,60.457,76.753
4.0668,61.254,74.311
4.1287,58.675,74.534
4.3296,62.02,76.652
4.3928,60.234,75.882
4.3152,61.005,73.092
4.3771,58.819,73.871
4.5861,62.81,77.349
4.6493,61.168,77.261
4.5636,61.228,73.766
4.6254,58.131,73.252
4.8427,61.834,76.303
4.9059,60.599,76.917
4.8119,61.356,74.363
4.8738,58.715,74.074
5.0992,62.365,76.789
5.1624,60.809,77.123
5.0603,61.109,74.362
5.1221,58.011,73.9
5.3558,61.884,76.694
5.419,60.981,77.192
5.3086,61.984,74.321
5.3705,58.821,73.292
5.6123,61.945,75.274
5.6755,60.588,75.729
5.557,61.846,74.349
5.6188,59.463,75.11
5.8689,62.338,77.367
5.9321,59.903,76.596
5.8053,60.233,73.563
5.8672,57.824,73.926
6.1254,62.137,77.058
6.1886,61.127,76.974
6.0537,61.806,73.796
6.1155,58.714,73.432
6.3819,62.24,76.229


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_093.csv <==
x,qOut,qIn
0.0316,60.623,76.376
0.093239,61.542,74.259
0.15511,58.759,74.223
0.22494,62.108,76.837
0.28814,60.5,77.138
0.34159,61.165,74.643
0.40346,58.364,74.287
0.48148,61.86,76.362
0.54468,60.423,76.063
0.58994,61.353,73.673
0.65181,58.928,74.15
0.73802,62.724,76.772
0.80122,61.199,76.518
0.83829,61.547,73.75
0.90016,58.423,73.704
0.99457,61.832,76.498
1.0578,60.433,77.01
1.0866,61.349,74.927
1.1485,58.778,74.691
1.2511,62.077,76.525
1.3143,60.217,76.08
1.335,60.8,73.367
1.3969,58.489,73.523
1.5076,62.768,76.634
1.5708,61.539,77.062
1.5833,61.68,74.121
1.6452,58.26,73.428
1.7642,61.749,76.32
1.8274,60.597,77.251
1.8317,61.454,74.82
1.8936,58.526,73.878
2.0207,61.833,75.873
2.0839,60.36,76.349
2.08,61.25,74.627
2.1419,58.817,74.947
2.2773,62.533,77.203
2.3405,60.911,76.709
2.3284,61.195,73.638
2.3903,58.049,73.338
2.5338,61.884,75.953
2.597,61.019,76.416
2.5767,62.181,74.568
2.6386,59.284,74.681
2.7904,62.131,76.552
2.8536,60.17,76.089
2.8251,60.922,73.903
2.887,58.435,74.471
3.0469,62.161,76.949
3.1101,60.69,76.664
3.0734,61.388,74.169
3.1353,58.669,74.305
3.3034,62.198,76.664
3.3666,60.647,76.248
3.3218,61.326,73.449
3.3837,58.77,73.649
3.56,62.544,76.451
3.6232,61.035,76.445
3.5701,61.353,74.024
3.632,58.364,74.421
3.8165,61.956,77.177
3.8797,60.554,77.114
3.8185,61.114,74.293
3.8804,58.044,73.688
4.0731,61.723,75.659
4.1363,60.744,75.778
4.0668,61.938,74.008
4.1287,59.22,74.665
4.3296,62.368,77.387
4.3928,60.539,77.46
4.3152,61.18,74.923
4.3771,58.328,74.262
4.5861,61.536,75.748
4.6493,59.914,75.341
4.5636,61.125,73.313
4.6254,59.482,74.297
4.8427,63.54,77.434
4.9059,61.45,77.033
4.8119,60.86,73.423
4.8738,57.592,73.146
5.0992,61.731,76.621
5.1624,60.889,77.475
5.0603,61.726,74.849
5.1221,58.62,73.896
5.3558,61.837,75.804
5.419,60.405,76.287
5.3086,61.417,74.386
5.3705,58.924,74.166
5.6123,62.445,76.537
5.6755,60.761,76.973
5.557,61.273,74.623
5.6188,58.514,74.122
5.8689,62.076,76.329
5.9321,60.541,76.456
5.8053,61.205,73.866
5.8672,58.637,73.749
6.1254,62.531,76.707
6.1886,61.164,77.09
6.0537,61.521,74.201
6.1155,58.323,73.518
6.3819,61.831,75.908


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_094.csv <==
x,qOut,qIn
0.0316,60.572,76.377
0.093239,61.28,73.786
0.15511,58.519,73.777
0.22494,62.144,76.312
0.28814,60.775,76.519
0.34159,61.541,74.245
0.40346,58.798,74.172
0.48148,62.104,76.434
0.54468,60.348,76.236
0.58994,60.902,73.827
0.65181,58.372,74.366
0.73802,62.317,77.328
0.80122,60.953,77.204
0.83829,61.279,74.194
0.90016,57.984,73.885
0.99457,61.634,76.386
1.0578,60.723,76.537
1.0866,61.979,74.373
1.1485,59.168,74.377
1.2511,62.276,76.184
1.3143,60.59,75.824
1.335,61.525,74.013
1.3969,59.04,74.67
1.5076,62.331,76.676
1.5708,60.388,75.864
1.5833,60.93,73.504
1.6452,58.43,74.671
1.7642,62.257,77.868
1.8274,60.748,77.316
1.8317,61.233,73.854
1.8936,58.219,73.483
2.0207,61.744,75.951
2.0839,60.494,75.952
2.08,61.653,73.804
2.1419,59.498,74.427
2.2773,63.002,77.244
2.3405,60.852,76.875
2.3284,60.722,73.503
2.3903,57.73,73.23
2.5338,61.784,76.548
2.597,60.837,77.475
2.5767,61.722,75.149
2.6386,58.765,74.474
2.7904,61.976,76.305
2.8536,60.386,76.07
2.8251,61.202,73.503
2.887,58.612,73.52
3.0469,62.522,76.151
3.1101,61.323,76.508
3.0734,61.933,74.523
3.1353,58.739,74.644
3.3034,61.675,76.79
3.3666,59.919,76.659
3.3218,60.805,74.44
3.3837,58.453,74.377
3.56,62.317,76.296
3.6232,60.894,75.91
3.5701,61.429,73.211
3.632,58.707,73.548
3.8165,62.601,77.343
3.8797,61.274,78.248
3.8185,61.511,75.179
3.8804,57.938,73.794
4.0731,61.047,75.6
4.1363,59.833,75.745
4.0668,61.36,73.597
4.1287,59.46,73.981
4.3296,63.21,76.798
4.3928,61.272,76.739
4.3152,61.275,74.09
4.3771,58.399,74.408
4.5861,61.982,77.191
4.6493,60.322,76.728
4.5636,60.812,73.524
4.6254,58.166,73.715
4.8427,62.286,76.972
4.9059,61.245,77.18
4.8119,61.865,74.097
4.8738,58.648,73.425
5.0992,61.952,75.942
5.1624,60.623,76.459
5.0603,61.596,74.348
5.1221,58.955,74.309
5.3558,62.249,76.653
5.419,60.446,76.472
5.3086,60.975,73.789
5.3705,58.304,73.924
5.6123,62.11,76.748
5.6755,60.788,76.92
5.557,61.443,74.452
5.6188,58.556,74.307
5.8689,62.035,76.541
5.9321,60.582,76.492
5.8053,61.335,74.043
5.8672,58.637,73.92
6.1254,62.326,76.403
6.1886,60.947,76.645
6.0537,61.584,74.35
6.1155,58.681,74.281
6.3819,62.1,76.566


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_095.csv <==
x,qOut,qIn
0.0316,60.237,75.714
0.093239,60.976,73.531
0.15511,58.609,74.641
0.22494,62.289,77.613
0.28814,60.569,77.223
0.34159,60.969,74.194
0.40346,58.156,73.978
0.48148,61.901,76.381
0.54468,60.628,76.241
0.58994,61.497,73.744
0.65181,59.002,74.057
0.73802,62.795,77.013
0.80122,61.255,77.232
0.83829,61.468,74.346
0.90016,58.209,73.532
0.99457,61.68,75.732
1.0578,60.463,76.229
1.0866,61.523,74.316
1.1485,59.057,74.406
1.2511,62.508,76.908
1.3143,60.676,76.964
1.335,60.965,74.236
1.3969,58.088,73.825
1.5076,61.917,76.173
1.5708,60.758,76.473
1.5833,61.576,74.385
1.6452,58.768,74.365
1.7642,62.357,76.675
1.8274,60.961,76.686
1.8317,61.551,73.961
1.8936,58.346,73.31
2.0207,61.739,75.485
2.0839,60.586,76.006
2.08,61.852,74.603
2.1419,59.295,75.172
2.2773,62.06,77.198
2.3405,59.722,76.402
2.3284,60.273,73.564
2.3903,58.038,74.06
2.5338,62.339,77.171
2.597,61.196,77.051
2.5767,61.72,73.764
2.6386,58.655,73.336
2.7904,62.26,76.41
2.8536,61.011,77.247
2.8251,61.695,74.715
2.887,58.665,73.905
3.0469,61.967,76.32
3.1101,60.476,76.698
3.0734,61.321,73.881
3.1353,58.711,73.313
3.3034,62.35,75.97
3.3666,60.876,76.488
3.3218,61.442,74.503
3.3837,58.659,74.956
3.56,62.103,77.54
3.6232,60.401,77.064
3.5701,60.839,73.652
3.632,57.834,73.001
3.8165,61.716,75.597
3.8797,60.892,76.316
3.8185,62.234,74.568
3.8804,59.693,74.514
4.0731,62.536,76.606
4.1363,60.198,76.746
4.0668,60.508,74.563
4.1287,58.033,74.475
4.3296,62.175,76.921
4.3928,60.976,76.888
4.3152,61.5,73.695
4.3771,58.33,72.908
4.5861,62.104,75.745
4.6493,61.236,76.88
4.5636,62.252,75.052
4.6254,59.078,74.418
4.8427,61.77,76.003
4.9059,59.91,75.928
4.8119,60.869,73.995
4.8738,58.581,74.519
5.0992,62.396,77.197
5.1624,60.856,77.026
5.0603,61.295,74.058
5.1221,58.336,73.729
5.3558,61.943,76.232
5.419,60.657,76.289
5.3086,61.551,73.925
5.3705,59.029,74.218
5.6123,62.595,76.878
5.6755,60.864,76.834
5.557,61.085,74.214
5.6188,58.053,74.137
5.8689,61.85,76.694
5.9321,60.763,76.714
5.8053,61.643,74.07
5.8672,58.629,73.844
6.1254,62.025,76.14
6.1886,60.742,76.158
6.0537,61.811,74.146
6.1155,59.1,74.511
6.3819,62.153,76.441


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_096.csv <==
x,qOut,qIn
0.0316,60.497,76.512
0.093239,61.339,73.677
0.15511,58.512,73.155
0.22494,62.285,76.021
0.28814,61.195,77.16
0.34159,62.013,75.56
0.40346,58.922,75.135
0.48148,61.702,76.374
0.54468,59.767,75.613
0.58994,60.613,73.223
0.65181,58.37,73.912
0.73802,62.681,76.958
0.80122,61.608,77.052
0.83829,62.004,74.365
0.90016,58.588,73.969
0.99457,61.736,76.074
1.0578,60.327,76.239
1.0866,61.294,74.332
1.1485,58.757,74.57
1.2511,62.348,77.025
1.3143,60.763,76.953
1.335,61.283,74.079
1.3969,58.362,73.607
1.5076,61.937,76.039
1.5708,60.633,76.219
1.5833,61.619,73.927
1.6452,59.201,74.183
1.7642,62.64,76.82
1.8274,60.692,76.563
1.8317,60.857,73.626
1.8936,58.02,73.679
2.0207,61.986,76.752
2.0839,60.857,77.228
2.08,61.503,74.708
2.1419,58.368,74.249
2.2773,61.734,76.441
2.3405,60.442,76.632
2.3284,61.487,74.466
2.3903,58.838,74.246
2.5338,62.338,76.117
2.597,60.848,75.87
2.5767,61.654,73.632
2.6386,58.99,74.06
2.7904,62.382,76.908
2.8536,60.626,77.028
2.8251,61.17,74.437
2.887,58.421,74.255
3.0469,61.844,76.503
3.1101,60.209,76.108
3.0734,60.996,73.319
3.1353,58.758,73.734
3.3034,62.808,77.034
3.3666,61.288,77.157
3.3218,61.301,74.006
3.3837,58.009,73.756
3.56,61.733,76.822
3.6232,60.693,77.072
3.5701,61.578,74.176
3.632,58.558,73.767
3.8165,61.915,76.052
3.8797,60.607,76.222
3.8185,61.674,74.435
3.8804,59.141,74.81
4.0731,62.381,76.726
4.1363,60.433,76.031
4.0668,60.883,73.6
4.1287,58.245,74.419
4.3296,62.218,77.423
4.3928,61.01,77.108
4.3152,61.654,74.052
4.3771,58.462,73.764
4.5861,61.733,75.981
4.6493,60.431,75.704
4.5636,61.681,73.57
4.6254,59.446,74.358
4.8427,62.741,76.899
4.9059,60.563,76.414
4.8119,60.689,74.011
4.8738,57.993,74.771
5.0992,61.973,77.655
5.1624,60.701,77.238
5.0603,61.298,73.894
5.1221,58.151,73.348
5.3558,61.757,75.879
5.419,60.785,76.283
5.3086,62.165,74.235
5.3705,59.662,74.26
5.6123,62.606,76.558
5.6755,60.387,76.517
5.557,60.884,74.044
5.6188,58.481,74.149
5.8689,62.217,76.845
5.9321,60.542,76.553
5.8053,61.012,73.247
5.8672,58.427,73.235
6.1254,62.414,76.807
6.1886,61.095,77.574
6.0537,61.401,74.863
6.1155,58.217,74.194
6.3819,61.742,76.433


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_097.csv <==
x,qOut,qIn
0.0316,60.308,76.379
0.093239,60.606,73.16
0.15511,57.687,72.992
0.22494,62.02,75.799
0.28814,61.537,76.68
0.34159,62.639,75.147
0.40346,59.297,74.808
0.48148,61.899,76.289
0.54468,60.092,76.165
0.58994,61.045,74.186
0.65181,58.378,74.141
0.73802,61.987,76.048
0.80122,60.72,76.022
0.83829,61.801,74.302
0.90016,59.209,74.737
0.99457,62.26,76.779
1.0578,60.179,76.454
1.0866,60.743,74.218
1.1485,58.449,74.48
1.2511,62.407,76.885
1.3143,60.856,76.533
1.335,61.162,73.499
1.3969,58.334,73.406
1.5076,62.433,76.61
1.5708,61.405,77.228
1.5833,61.834,74.37
1.6452,58.352,73.38
1.7642,61.622,75.702
1.8274,60.471,76.612
1.8317,61.594,75.002
1.8936,58.874,74.796
2.0207,62.009,76.643
2.0839,60.21,76.499
2.08,60.958,74.176
2.1419,58.471,74.21
2.2773,62.313,76.583
2.3405,60.941,76.455
2.3284,61.604,73.892
2.3903,58.846,74.05
2.5338,62.43,76.816
2.597,60.895,76.808
2.5767,61.399,73.96
2.6386,58.47,73.59
2.7904,62.021,76.028
2.8536,60.652,76.245
2.8251,61.44,73.967
2.887,58.785,74.168
3.0469,62.269,76.988
3.1101,60.584,77.05
3.0734,60.984,74.157
3.1353,58.026,73.807
3.3034,61.744,76.348
3.3666,60.612,76.589
3.3218,61.629,74.271
3.3837,58.938,74.221
3.56,62.32,76.573
3.6232,60.682,76.571
3.5701,61.341,74.202
3.632,58.648,74.197
3.8165,62.174,76.516
3.8797,60.591,76.505
3.8185,61.236,74.158
3.8804,58.621,74.327
4.0731,62.357,76.997
4.1363,60.876,76.737
4.0668,61.348,73.495
4.1287,58.363,73.138
4.3296,62.071,75.968
4.3928,60.926,76.458
4.3152,61.777,74.485
4.3771,58.892,74.867
4.5861,61.976,77.196
4.6493,60.13,76.654
4.5636,60.754,73.802
4.6254,58.075,73.813
4.8427,61.98,76.341
4.9059,60.896,76.514
4.8119,61.885,74.286
4.8738,59.151,74.253
5.0992,62.407,76.655
5.1624,60.62,76.639
5.0603,61.208,73.805
5.1221,58.523,73.408
5.3558,62.124,76.196
5.419,60.618,76.844
5.3086,61.31,74.738
5.3705,58.786,74.837
5.6123,62.314,77.372
5.6755,60.473,76.914
5.557,60.708,73.352
5.6188,57.803,72.986
5.8689,62.042,76.275
5.9321,61.372,77.039
5.8053,62.395,74.315
5.8672,59.241,73.367
6.1254,62.091,75.62
6.1886,60.33,76.527
6.0537,61.128,75.259
6.1155,58.67,75.546
6.3819,62.153,77.313


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_098.csv <==
x,qOut,qIn
0.0316,60.655,76.514
0.093239,61.611,73.717
0.15511,59.004,73.4
0.22494,62.568,75.977
0.28814,61.008,76.156
0.34159,61.527,73.899
0.40346,58.751,74.551
0.48148,62.098,77.614
0.54468,60.261,77.241
0.58994,60.616,73.936
0.65181,57.732,73.779
0.73802,61.688,76.403
0.80122,60.776,76.481
0.83829,61.884,74.274
0.90016,59.154,74.355
0.99457,62.549,76.448
1.0578,60.961,76.289
1.0866,61.549,74.063
1.1485,58.553,74.079
1.2511,61.935,76.255
1.3143,60.517,76.271
1.335,61.484,74.436
1.3969,58.845,74.902
1.5076,62.083,76.888
1.5708,60.255,76.198
1.5833,60.962,73.67
1.6452,58.495,74.099
1.7642,62.341,76.72
1.8274,60.923,76.433
1.8317,61.554,73.585
1.8936,58.835,73.57
2.0207,62.345,76.45
2.0839,60.681,76.82
2.08,61.113,74.431
2.1419,58.404,74.42
2.2773,62.081,77.095
2.3405,60.54,77.135
2.3284,60.965,73.982
2.3903,58.067,73.249
2.5338,62.061,76.014
2.597,61.145,76.81
2.5767,61.992,74.617
2.6386,58.936,74.294
2.7904,62.177,76.679
2.8536,60.652,76.964
2.8251,61.366,74.568
2.887,58.355,74.007
3.0469,61.759,75.773
3.1101,60.486,75.894
3.0734,61.711,74.187
3.1353,59.333,74.484
3.3034,62.588,76.64
3.3666,60.541,76.351
3.3218,60.924,73.867
3.3837,58.407,74.027
3.56,62.249,76.542
3.6232,60.725,76.412
3.5701,61.101,73.895
3.632,58.241,74.308
3.8165,62.18,77.451
3.8797,61.055,77.519
3.8185,61.586,74.124
3.8804,58.1,73.004
4.0731,61.375,75.183
4.1363,60.389,75.863
4.0668,61.979,74.889
4.1287,59.774,75.901
4.3296,62.607,77.647
4.3928,60.014,76.062
4.3152,60.214,72.72
4.3771,57.67,73.356
4.5861,62.104,76.674
4.6493,61.375,76.751
4.5636,62.372,74.052
4.6254,59.254,74.004
4.8427,62.139,76.58
4.9059,60.353,76.709
4.8119,61.116,74.486
4.8738,58.474,74.706
5.0992,62.01,76.972
5.1624,60.481,76.325
5.0603,61.229,73.493
5.1221,58.568,73.913
5.3558,62.353,76.69
5.419,61.059,76.58
5.3086,61.763,74.134
5.3705,58.865,74.336
5.6123,62.126,76.769
5.6755,60.43,76.361
5.557,61.111,73.578
5.6188,58.527,73.831
5.8689,62.282,76.594
5.9321,60.854,76.517
5.8053,61.417,73.973
5.8672,58.572,74.245
6.1254,62.082,77.07
6.1886,60.548,77.113
6.0537,61.134,74.375
6.1155,58.268,74.1
6.3819,61.913,76.536


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_099.csv <==
x,qOut,qIn
0.0316,60.551,76.74
0.093239,61.169,74.28
0.15511,58.405,74.444
0.22494,62.062,76.79
0.28814,60.687,76.593
0.34159,61.434,73.96
0.40346,58.663,73.584
0.48148,62.299,75.801
0.54468,60.946,76.073
0.58994,61.67,74.149
0.65181,58.924,74.594
0.73802,62.213,77.46
0.80122,60.353,77.606
0.83829,60.731,74.737
0.90016,57.888,73.989
0.99457,61.717,75.992
1.0578,60.625,76.007
1.0866,61.666,73.478
1.1485,59.169,73.284
1.2511,63.001,76.084
1.3143,61.577,76.761
1.335,61.762,74.751
1.3969,58.268,74.553
1.5076,61.302,76.391
1.5708,59.831,76.144
1.5833,60.918,74.076
1.6452,58.56,74.429
1.7642,62.341,76.665
1.8274,60.889,76.41
1.8317,61.418,74.25
1.8936,58.553,74.784
2.0207,62.197,77.197
2.0839,60.817,76.667
2.08,61.483,73.72
2.1419,58.415,73.553
2.2773,61.887,76.115
2.3405,60.695,76.38
2.3284,61.951,74.401
2.3903,59.523,74.657
2.5338,62.42,76.588
2.597,60.054,75.741
2.5767,60.452,73.123
2.6386,58.343,74.209
2.7904,62.689,77.848
2.8536,61.257,77.648
2.8251,61.158,73.715
2.887,57.585,72.805
3.0469,61.375,75.941
3.1101,60.731,77.011
3.0734,62.119,75.025
3.1353,59.35,74.635
3.3034,62.269,76.274
3.3666,60.343,75.714
3.3218,61.084,73.516
3.3837,58.589,74.374
3.56,62.366,77.094
3.6232,60.921,76.819
3.5701,61.526,74.419
3.632,58.57,74.506
3.8165,61.86,76.292
3.8797,60.291,75.55
3.8185,61.182,73.358
3.8804,58.871,74.488
4.0731,62.721,77.498
4.1363,61.101,77.125
4.0668,61.239,74.319
4.1287,58.005,74.192
4.3296,61.599,76.166
4.3928,60.484,75.851
4.3152,61.602,73.733
4.3771,59.05,74.16
4.5861,62.606,76.715
4.6493,61.025,76.833
4.5636,61.52,74.637
4.6254,58.468,74.531
4.8427,61.659,76.418
4.9059,60.062,75.932
4.8119,61.095,73.63
4.8738,58.891,74.347
5.0992,62.694,77.081
5.1624,61.012,76.588
5.0603,61.285,73.66
5.1221,58.42,73.882
5.3558,62.139,76.695
5.419,60.746,76.645
5.3086,61.324,73.924
5.3705,58.493,73.911
5.6123,62.153,76.728
5.6755,60.784,77.021
5.557,61.392,74.362
5.6188,58.419,73.877
5.8689,61.914,76.257
5.9321,60.58,76.478
5.8053,61.49,74.055
5.8672,58.85,73.956
6.1254,62.347,76.486
6.1886,60.743,76.504
6.0537,61.314,73.971
6.1155,58.545,74.145
6.3819,62.088,76.808


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_100.csv <==
x,qOut,qIn
0.0316,60.5,77.144
0.093239,60.803,73.793
0.15511,57.846,73.462
0.22494,61.652,76.066
0.28814,60.637,76.362
0.34159,61.822,74.503
0.40346,59.387,74.983
0.48148,62.743,77.219
0.54468,60.779,76.368
0.58994,60.99,73.17
0.65181,57.982,73.338
0.73802,61.919,76.201
0.80122,61.027,76.465
0.83829,62.121,74.608
0.90016,59.133,74.903
0.99457,61.884,76.706
1.0578,59.916,76.028
1.0866,60.808,73.649
1.1485,58.518,74.181
1.2511,62.345,76.855
1.3143,60.833,76.653
1.335,61.409,73.991
1.3969,58.762,74.175
1.5076,62.348,76.952
1.5708,60.667,76.785
1.5833,61.034,73.804
1.6452,58.298,73.765
1.7642,62.299,76.718
1.8274,61.127,76.911
1.8317,61.619,73.906
1.8936,58.438,73.312
2.0207,61.971,76.067
2.0839,60.8,76.932
2.08,61.658,75.039
2.1419,58.741,74.571
2.2773,61.894,76.099
2.3405,60.209,75.908
2.3284,60.955,73.969
2.3903,58.443,74.429
2.5338,62.432,77.068
2.597,61.199,77.082
2.5767,61.679,74.332
2.6386,58.315,73.753
2.7904,61.586,75.81
2.8536,60.392,76.011
2.8251,61.718,74.377
2.887,59.399,74.859
3.0469,62.577,76.705
3.1101,60.42,75.963
3.0734,60.742,73.709
3.1353,58.27,74.508
3.3034,62.357,77.148
3.3666,61.03,76.726
3.3218,61.391,73.819
3.3837,58.172,73.607
3.56,61.867,76.081
3.6232,60.905,76.405
3.5701,61.958,74.471
3.632,58.959,74.433
3.8165,61.91,76.371
3.8797,60.171,76.536
3.8185,61.132,74.996
3.8804,58.762,75.127
4.0731,62.225,76.561
4.1363,60.392,75.746
4.0668,60.953,73.014
4.1287,58.585,73.135
4.3296,62.803,76.2
4.3928,61.553,76.813
4.3152,61.712,74.423
4.3771,58.382,74.227
4.5861,61.69,76.984
4.6493,60.22,77.336
4.5636,60.849,74.674
4.6254,57.953,74.169
4.8427,61.774,76.383
4.9059,60.794,76.548
4.8119,61.888,74.209
4.8738,59.095,73.827
5.0992,62.482,75.895
5.1624,60.987,76.23
5.0603,61.776,74.639
5.1221,59.011,74.947
5.3558,62.125,76.787
5.419,60.186,76.061
5.3086,60.79,73.454
5.3705,58.28,73.864
5.6123,62.289,76.605
5.6755,61.077,76.605
5.557,61.681,74.227
5.6188,58.636,74.434
5.8689,61.969,76.899
5.9321,60.47,76.645
5.8053,61.247,73.946
5.8672,58.486,73.767
6.1254,62.079,75.939
6.1886,60.737,75.874
6.0537,61.603,73.984
6.1155,59.021,74.858
6.3819,62.391,77.673


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_101.csv <==
x,qOut,qIn
0.0316,60.514,76.661
0.093239,61.312,74.053
0.15511,58.631,73.91
0.22494,62.1,76.418
0.28814,60.523,76.552
0.34159,61.298,74.261
0.40346,58.881,74.582
0.48148,62.493,77.273
0.54468,60.685,76.77
0.58994,60.942,73.236
0.65181,58.123,73.008
0.73802,62.195,76.309
0.80122,61.196,76.981
0.83829,61.897,74.472
0.90016,58.814,74.148
0.99457,61.977,76.741
1.0578,60.337,77.046
1.0866,61.014,74.353
1.1485,58.294,73.805
1.2511,62.074,76.103
1.3143,60.865,76.099
1.335,61.664,73.521
1.3969,58.849,73.749
1.5076,62.394,76.858
1.5708,60.935,77.341
1.5833,61.458,74.818
1.6452,58.237,74.12
1.7642,61.346,75.792
1.8274,59.896,75.771
1.8317,61.174,74.121
1.8936,59.183,74.942
2.0207,62.876,77.628
2.0839,60.886,77.172
2.08,60.919,73.781
2.1419,58.023,73.416
2.2773,61.987,76.368
2.3405,60.881,76.472
2.3284,61.737,73.405
2.3903,59.144,73.286
2.5338,62.779,76.497
2.597,61.129,77.129
2.5767,61.221,74.692
2.6386,57.924,74.441
2.7904,61.452,76.898
2.8536,60.289,76.975
2.8251,61.333,74.298
2.887,58.526,73.804
3.0469,62.003,75.842
3.1101,60.711,75.962
3.0734,61.855,74.184
3.1353,59.502,74.608
3.3034,62.719,76.715
3.3666,60.525,76.147
3.3218,60.727,73.458
3.3837,58.091,73.935
3.56,62.155,77.243
3.6232,60.948,77.476
3.5701,61.502,74.35
3.632,58.278,73.57
3.8165,61.613,75.89
3.8797,60.374,76.265
3.8185,61.609,74.29
3.8804,59.281,74.577
4.0731,62.609,77.17
4.1363,60.574,77.042
4.0668,60.894,74.215
4.1287,58.29,74.121
4.3296,62.19,76.623
4.3928,60.817,76.209
4.3152,61.399,73.155
4.3771,58.717,73.333
4.5861,62.689,76.633
4.6493,61.437,77.216
4.5636,61.658,74.575
4.6254,58.127,73.787
4.8427,61.351,75.797
4.9059,60.145,76.227
4.8119,61.3,74.654
4.8738,58.823,74.997
5.0992,62.332,76.989
5.1624,60.672,76.305
5.0603,61.167,73.479
5.1221,58.255,73.631
5.3558,62.014,76.267
5.419,60.91,76.415
5.3086,61.909,74.62
5.3705,59.127,75.174
5.6123,62.108,76.993
5.6755,60.105,75.971
5.557,60.723,73.451
5.6188,58.26,74.204
5.8689,62.34,76.858
5.9321,61.176,76.526
5.8053,61.809,73.95
5.8672,58.753,74.029
6.1254,62.106,76.419
6.1886,60.644,76.419
6.0537,61.41,74.189
6.1155,58.604,74.312
6.3819,62.035,76.729


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_102.csv <==
x,qOut,qIn
0.0316,60.706,75.848
0.093239,61.207,73.283
0.15511,58.556,73.625
0.22494,62.567,76.697
0.28814,61.338,77.152
0.34159,61.657,74.614
0.40346,58.159,74.077
0.48148,61.331,76.268
0.54468,60.083,76.586
0.58994,61.352,74.678
0.65181,58.99,74.67
0.73802,62.418,76.445
0.80122,60.622,75.799
0.83829,61.163,73.375
0.90016,58.68,74.294
0.99457,62.622,77.467
1.0578,61.154,77.041
1.0866,61.417,73.737
1.1485,58.125,73.615
1.2511,61.61,76.283
1.3143,60.48,76.362
1.335,61.699,74.235
1.3969,59.225,74.556
1.5076,62.409,76.71
1.5708,60.392,76.132
1.5833,60.877,73.573
1.6452,58.456,74.185
1.7642,62.393,77.146
1.8274,60.899,77
1.8317,61.234,73.998
1.8936,58.242,73.682
2.0207,62.005,76.405
2.0839,60.848,76.697
2.08,61.612,74.025
2.1419,58.674,73.744
2.2773,62.156,76.481
2.3405,60.784,76.992
2.3284,61.524,74.753
2.3903,58.553,74.403
2.5338,61.813,76.359
2.597,60.292,76.163
2.5767,61.29,73.713
2.6386,58.834,73.925
2.7904,62.45,76.758
2.8536,60.85,76.925
2.8251,61.45,74.35
2.887,58.775,74.316
3.0469,62.131,76.831
3.1101,60.283,76.429
3.0734,60.802,73.47
3.1353,58.456,73.939
3.3034,62.674,77.21
3.3666,61.374,77.033
3.3218,61.488,73.53
3.3837,58.126,73.001
3.56,61.875,76.064
3.6232,60.961,77.035
3.5701,61.825,75.067
3.632,58.671,74.559
3.8165,61.743,76.168
3.8797,60.215,75.857
3.8185,61.163,73.631
3.8804,58.564,73.997
4.0731,62.259,76.652
4.1363,60.92,76.958
4.0668,61.649,75.146
4.1287,58.741,75.165
4.3296,61.837,76.47
4.3928,60.037,75.371
4.3152,60.826,72.957
4.3771,58.536,73.991
4.5861,62.78,77.114
4.6493,61.598,77.004
4.5636,61.861,74.424
4.6254,58.36,74.352
4.8427,61.528,76.244
4.9059,60.207,75.793
4.8119,61.339,73.629
4.8738,58.918,73.992
5.0992,62.519,76.317
5.1624,60.897,76.437
5.0603,61.344,74.701
5.1221,58.506,75.239
5.3558,61.899,77.562
5.419,60.194,76.913
5.3086,60.8,73.782
5.3705,58.094,73.695
5.6123,62.08,76.285
5.6755,61.091,76.117
5.557,62.111,73.551
5.6188,59.452,73.859
5.8689,62.799,76.62
5.9321,60.967,76.709
5.8053,61.218,74.257
5.8672,58.126,74.164
6.1254,61.562,76.546
6.1886,60.19,76.713
6.0537,61.186,74.638
6.1155,58.733,74.613
6.3819,62.33,76.409


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_103.csv <==
x,qOut,qIn
0.0316,60.554,76.163
0.093239,61.634,74.582
0.15511,58.896,74.707
0.22494,62.184,76.529
0.28814,60.538,76.311
0.34159,61.275,74.092
0.40346,58.499,74.068
0.48148,61.956,76.33
0.54468,60.48,76.555
0.58994,61.451,74.793
0.65181,59.072,75.052
0.73802,62.41,76.872
0.80122,60.365,76.017
0.83829,60.704,73.03
0.90016,58.294,73.31
0.99457,62.657,76.608
1.0578,61.55,77.125
1.0866,61.74,74.566
1.1485,58.298,74.277
1.2511,61.732,76.79
1.3143,60.541,76.967
1.335,61.346,74.309
1.3969,58.267,73.584
1.5076,61.818,75.441
1.5708,60.799,75.792
1.5833,62.051,74.373
1.6452,59.398,74.76
1.7642,62.325,76.645
1.8274,60.224,76.201
1.8317,60.79,73.926
1.8936,58.262,74.224
2.0207,62.035,76.614
2.0839,60.606,76.529
2.08,61.305,74.315
2.1419,58.623,74.665
2.2773,62.251,77.137
2.3405,60.737,76.803
2.3284,61.281,74.039
2.3903,58.359,73.854
2.5338,62.064,76.09
2.597,60.899,76.198
2.5767,61.865,74.017
2.6386,59.183,73.937
2.7904,62.456,76.377
2.8536,60.62,76.775
2.8251,61.061,74.754
2.887,58.356,74.691
3.0469,61.999,76.774
3.1101,60.475,76.353
3.0734,61.037,73.434
3.1353,58.244,73.381
3.3034,62.277,76.25
3.3666,61.332,76.807
3.3218,62.06,74.86
3.3837,58.771,74.651
3.56,61.701,76.287
3.6232,60.084,76.131
3.5701,61.062,74.328
3.632,58.585,74.51
3.8165,62.3,76.415
3.8797,60.869,76.196
3.8185,61.535,73.961
3.8804,58.75,74.009
4.0731,62.28,76.402
4.1363,60.756,76.557
4.0668,61.355,74.341
4.1287,58.517,74.337
4.3296,62.025,76.677
4.3928,60.541,76.55
4.3152,61.274,73.703
4.3771,58.486,73.478
4.5861,62.065,76.482
4.6493,60.699,77.18
4.5636,61.57,74.958
4.6254,58.95,74.741
4.8427,62.133,76.769
4.9059,60.145,76.069
4.8119,60.659,73.002
4.8738,58.304,73.515
5.0992,62.706,77.084
5.1624,61.667,77.301
5.0603,61.95,73.849
5.1221,58.384,72.92
5.3558,61.609,75.738
5.419,60.41,76.831
5.3086,61.499,75.227
5.3705,58.937,75.248
5.6123,62.081,77.172
5.6755,60.066,76.519
5.557,60.528,73.483
5.6188,58.007,73.455
5.8689,62.338,76.37
5.9321,61.471,76.752
5.8053,62.174,74.17
5.8672,59.057,73.841
6.1254,62.339,76.522
6.1886,60.803,76.966
6.0537,61.297,74.477
6.1155,58.162,73.854
6.3819,61.684,75.803


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_104.csv <==
x,qOut,qIn
0.0316,61.072,76.391
0.093239,61.533,73.972
0.15511,58.425,73.966
0.22494,62.012,76.497
0.28814,60.816,77.018
0.34159,61.604,75.069
0.40346,58.465,74.37
0.48148,61.575,75.664
0.54468,60.118,75.7
0.58994,61.315,74.217
0.65181,59.112,74.654
0.73802,62.733,76.715
0.80122,60.902,76.27
0.83829,61.15,73.702
0.90016,58.261,73.947
0.99457,62.012,76.796
1.0578,60.717,77.113
1.0866,61.474,74.651
1.1485,58.627,74.152
1.2511,61.972,76.118
1.3143,60.398,75.994
1.335,61.228,73.581
1.3969,58.861,73.877
1.5076,62.679,76.96
1.5708,61.064,77.389
1.5833,61.238,74.668
1.6452,58.12,74.053
1.7642,61.71,76.435
1.8274,60.447,76.614
1.8317,61.325,74.014
1.8936,58.647,73.912
2.0207,62.436,76.63
2.0839,61.183,76.81
2.08,61.841,74.19
2.1419,58.709,73.799
2.2773,61.908,75.899
2.3405,60.425,75.946
2.3284,61.448,73.924
2.3903,59.009,74.327
2.5338,62.333,76.896
2.597,60.376,76.68
2.5767,60.78,73.828
2.6386,58.215,73.78
2.7904,62.098,76.66
2.8536,60.701,77
2.8251,61.19,74.567
2.887,58.371,74.615
3.0469,62.237,77.284
3.1101,61.026,76.998
3.0734,61.539,73.498
3.1353,58.165,72.697
3.3034,61.784,75.301
3.3666,61.021,76.187
3.3218,62.453,74.972
3.3837,59.595,75.391
3.56,61.89,76.998
3.6232,59.429,76.006
3.5701,60.202,73.434
3.632,58.152,74.231
3.8165,62.481,77.194
3.8797,61.29,76.793
3.8185,61.699,73.596
3.8804,58.557,73.649
4.0731,62.208,76.946
4.1363,61.033,77.359
4.0668,61.698,74.406
4.1287,58.518,73.59
4.3296,61.804,75.742
4.3928,60.486,75.952
4.3152,61.531,74.048
4.3771,59.018,74.787
4.5861,62.453,77.555
4.6493,60.659,77.138
4.5636,61.03,74.037
4.6254,57.981,73.744
4.8427,61.591,76.064
4.9059,60.478,75.967
4.8119,61.804,73.727
4.8738,59.528,74.15
5.0992,62.837,76.729
5.1624,60.734,76.584
5.0603,60.959,74.074
5.1221,58.253,74.359
5.3558,61.977,77.252
5.419,60.469,77.053
5.3086,61.104,73.668
5.3705,58.357,73.278
5.6123,62.146,76.269
5.6755,60.927,76.599
5.557,61.757,73.978
5.6188,59.067,74.056
5.8689,62.396,76.988
5.9321,60.552,77.125
5.8053,60.917,74.185
5.8672,58.138,73.822
6.1254,61.953,76.567
6.1886,60.699,76.829
6.0537,61.437,74.165
6.1155,58.71,73.898
6.3819,62.435,76.329


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_105.csv <==
x,qOut,qIn
0.0316,60.017,75.926
0.093239,61.288,74.002
0.15511,59.339,74.572
0.22494,62.944,76.99
0.28814,60.822,76.35
0.34159,60.835,73.411
0.40346,58.262,73.949
0.48148,62.45,77.233
0.54468,61.134,77.172
0.58994,61.314,73.658
0.65181,58.036,72.873
0.73802,61.84,75.928
0.80122,60.956,77.148
0.83829,61.882,75.28
0.90016,58.782,74.683
0.99457,61.771,76.446
1.0578,60.11,76.536
1.0866,61.032,74.28
1.1485,58.533,73.893
1.2511,62.353,75.961
1.3143,61.059,76
1.335,61.797,73.756
1.3969,59.027,74.188
1.5076,62.424,77.241
1.5708,60.694,77.372
1.5833,61.092,74.304
1.6452,58.044,73.547
1.7642,61.541,75.775
1.8274,60.299,75.985
1.8317,61.494,73.977
1.8936,59.299,74.572
2.0207,62.816,77.418
2.0839,60.779,77.112
2.08,60.805,73.829
2.1419,57.818,73.549
2.2773,61.769,76.513
2.3405,60.781,76.895
2.3284,61.8,74.229
2.3903,59.024,73.838
2.5338,62.388,76.251
2.597,60.804,76.303
2.5767,61.473,73.748
2.6386,58.656,73.979
2.7904,62.068,77.087
2.8536,60.492,77.41
2.8251,61.23,74.826
2.887,58.507,74.528
3.0469,61.852,76.487
3.1101,60.186,75.824
3.0734,61.043,72.918
3.1353,58.895,73.283
3.3034,63.071,76.477
3.3666,61.62,76.771
3.3218,61.567,74.095
3.3837,58.213,74.039
3.56,61.694,77.075
3.6232,60.354,77.403
3.5701,61.017,74.357
3.632,58.02,73.642
3.8165,61.649,76.193
3.8797,60.579,76.749
3.8185,61.79,74.709
3.8804,59.279,74.634
4.0731,62.544,76.594
4.1363,60.639,76.104
4.0668,61.172,73.568
4.1287,58.625,73.949
4.3296,62.442,76.676
4.3928,60.962,76.739
4.3152,61.449,74.376
4.3771,58.599,74.326
4.5861,62.097,76.538
4.6493,60.525,76.432
4.5636,61.085,73.863
4.6254,58.367,73.641
4.8427,62.287,76.323
4.9059,61.107,76.913
4.8119,61.681,74.465
4.8738,58.538,73.746
5.0992,61.842,76.036
5.1624,60.429,76.651
5.0603,61.281,74.794
5.1221,58.63,74.748
5.3558,62.164,76.735
5.419,60.61,76.346
5.3086,61.193,73.607
5.3705,58.333,73.516
5.6123,62.15,76.207
5.6755,61.066,76.652
5.557,61.934,74.69
5.6188,58.958,74.73
5.8689,61.972,76.527
5.9321,60.174,75.752
5.8053,60.916,73.316
5.8672,58.36,74.261
6.1254,62.277,77.243
6.1886,61.053,77.09
6.0537,61.724,74.534
6.1155,58.521,74.295
6.3819,61.554,76.129


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_106.csv <==
x,qOut,qIn
0.0316,60.245,76.964
0.093239,60.85,74.563
0.15511,58.047,74.328
0.22494,61.566,76.229
0.28814,60.22,76.187
0.34159,61.397,74.317
0.40346,59.281,74.701
0.48148,62.982,76.905
0.54468,61.084,76.195
0.58994,61.14,73.208
0.65181,58.284,73.61
0.73802,62.346,76.724
0.80122,61.221,76.83
0.83829,61.665,74.141
0.90016,58.295,73.992
0.99457,61.6,76.583
1.0578,60.383,76.958
1.0866,61.486,74.906
1.1485,58.754,74.678
1.2511,61.948,76.177
1.3143,60.271,75.461
1.335,61.234,73.214
1.3969,59.037,74.04
1.5076,62.839,76.955
1.5708,61.09,76.904
1.5833,61.241,74.389
1.6452,58.264,74.473
1.7642,61.809,76.908
1.8274,60.313,76.676
1.8317,61.015,73.82
1.8936,58.448,73.598
2.0207,62.436,76.309
2.0839,61.237,76.622
2.08,61.751,74.177
2.1419,58.684,74.198
2.2773,62.159,76.97
2.3405,60.752,77.138
2.3284,61.359,74.283
2.3903,58.193,73.545
2.5338,61.615,75.644
2.597,60.481,76.011
2.5767,61.819,74.225
2.6386,59.453,74.47
2.7904,62.515,76.757
2.8536,60.285,76.526
2.8251,60.65,74.032
2.887,58.247,74.413
3.0469,62.251,77.188
3.1101,60.803,76.835
3.0734,61.191,73.58
3.1353,58.226,73.39
3.3034,62.157,76.532
3.3666,61.176,77.133
3.3218,61.949,74.599
3.3837,58.777,74.053
3.56,61.896,76.12
3.6232,60.383,76.197
3.5701,61.318,74.195
3.632,58.79,74.416
3.8165,62.368,76.488
3.8797,60.77,76.148
3.8185,61.263,73.959
3.8804,58.422,74.346
4.0731,62.121,76.621
4.1363,60.8,76.454
4.0668,61.45,74.191
4.1287,58.395,74.134
4.3296,61.822,76.259
4.3928,60.533,76.479
4.3152,61.579,74.781
4.3771,58.915,74.799
4.5861,62.108,76.357
4.6493,60.295,75.833
4.5636,61.078,73.527
4.6254,58.775,73.833
4.8427,62.611,76.595
4.9059,60.983,76.807
4.8119,61.267,74.449
4.8738,58.405,74.618
5.0992,62.047,77.203
5.1624,60.545,76.859
5.0603,61.057,73.561
5.1221,58.16,72.999
5.3558,62.058,75.756
5.419,61.084,76.774
5.3086,62.013,75.331
5.3705,59.205,75.148
5.6123,62.22,76.671
5.6755,60.183,76.289
5.557,60.548,73.827
5.6188,57.828,73.726
5.8689,62.165,76.41
5.9321,61.486,77.086
5.8053,62.336,74.742
5.8672,58.894,73.611
6.1254,61.866,75.095
6.1886,60.516,75.448
6.0537,61.647,74.143
6.1155,58.985,74.814
6.3819,62.115,77.139


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_107.csv <==
x,qOut,qIn
0.0316,61.195,76.626
0.093239,61.797,74.15
0.15511,58.648,74.126
0.22494,62.045,76.297
0.28814,60.733,76.21
0.34159,61.63,74.134
0.40346,58.798,74.123
0.48148,62.12,75.863
0.54468,60.561,75.702
0.58994,61.353,74.075
0.65181,58.734,74.831
0.73802,62.111,77.36
0.80122,60.314,77.072
0.83829,60.809,74.278
0.90016,58.048,73.968
0.99457,61.837,76.103
1.0578,60.649,76.026
1.0866,61.61,73.952
1.1485,59.11,74.451
1.2511,62.784,77.092
1.3143,61.151,77.038
1.335,61.361,74.261
1.3969,58.053,73.648
1.5076,61.543,75.82
1.5708,60.447,76.325
1.5833,61.745,74.566
1.6452,59.317,74.525
1.7642,62.478,76.593
1.8274,60.413,76.417
1.8317,60.87,73.975
1.8936,58.38,74.3
2.0207,62.301,77.149
2.0839,60.876,76.887
2.08,61.397,73.479
2.1419,58.465,73.036
2.2773,62.119,76.101
2.3405,60.862,76.824
2.3284,61.68,74.674
2.3903,58.975,74.691
2.5338,62.173,77.022
2.597,60.221,76.557
2.5767,60.615,73.463
2.6386,58.002,73.481
2.7904,62.251,76.564
2.8536,61.328,77.101
2.8251,61.939,74.632
2.887,58.668,74.045
3.0469,61.952,76.157
3.1101,60.617,76.418
3.0734,61.447,74.267
3.1353,58.503,74.109
3.3034,62.009,76.264
3.3666,60.771,76.378
3.3218,61.757,74.387
3.3837,58.867,74.225
3.56,61.947,75.722
3.6232,60.255,75.414
3.5701,61.21,73.994
3.632,58.927,75.335
3.8165,62.39,78.15
3.8797,60.366,77.448
3.8185,60.584,73.926
3.8804,57.692,73.462
4.0731,61.626,76.084
4.1363,60.676,76.245
4.0668,61.954,73.699
4.1287,59.666,73.679
4.3296,63.192,76.54
4.3928,61.244,76.973
4.3152,61.239,74.534
4.3771,58.125,74.299
4.5861,61.673,76.635
4.6493,60.295,76.523
4.5636,61.137,73.999
4.6254,58.464,74.072
4.8427,62.224,76.541
4.9059,60.966,76.678
4.8119,61.744,74.413
4.8738,58.886,74.034
5.0992,62.162,75.788
5.1624,60.499,75.838
5.0603,61.188,74.187
5.1221,58.747,74.748
5.3558,62.497,77.31
5.419,60.813,77.157
5.3086,60.931,74.048
5.3705,57.659,73.301
5.6123,61.529,75.751
5.6755,60.806,76.399
5.557,62.17,74.555
5.6188,59.404,74.345
5.8689,62.308,76.148
5.9321,60.357,76.154
5.8053,61.091,74.545
5.8672,58.633,75.07
6.1254,62.163,76.94
6.1886,60.407,76.201
6.0537,60.926,73.759
6.1155,58.296,74.241
6.3819,62.33,76.802


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_108.csv <==
x,qOut,qIn
0.0316,60.621,76.765
0.093239,61.429,74.33
0.15511,58.694,74.072
0.22494,62.15,76.349
0.28814,60.579,76.492
0.34159,61.24,74.268
0.40346,58.645,74.31
0.48148,62.372,76.824
0.54468,60.86,76.844
0.58994,61.264,74
0.65181,58.246,73.635
0.73802,62.016,76.337
0.80122,60.942,76.694
0.83829,61.821,74.222
0.90016,58.793,74.005
0.99457,61.989,76.372
1.0578,60.471,76.461
1.0866,61.421,74.296
1.1485,58.802,74.489
1.2511,62.075,76.623
1.3143,60.286,76.084
1.335,61.032,73.642
1.3969,58.739,74.289
1.5076,62.566,76.924
1.5708,60.888,76.505
1.5833,61.086,73.752
1.6452,58.219,74.012
1.7642,62.176,77.02
1.8274,61.005,77.215
1.8317,61.483,74.29
1.8936,58.215,73.574
2.0207,61.729,75.888
2.0839,60.676,76.539
2.08,61.785,74.923
2.1419,59.025,74.912
2.2773,62.237,76.681
2.3405,60.524,76.123
2.3284,61.233,73.497
2.3903,58.472,73.686
2.5338,62.142,76.193
2.597,60.881,76.157
2.5767,61.812,74.45
2.6386,59.069,75.459
2.7904,62.067,77.513
2.8536,60.016,76.112
2.8251,60.605,72.917
2.887,58.073,73.499
3.0469,62.173,76.547
3.1101,61.147,76.501
3.0734,62.022,74.075
3.1353,59.174,74.477
3.3034,62.281,77.024
3.3666,60.373,76.396
3.3218,60.854,73.285
3.3837,58.107,73.654
3.56,61.987,77.063
3.6232,60.844,77.533
3.5701,61.705,74.937
3.632,58.822,74.374
3.8165,61.902,76.189
3.8797,60.11,75.726
3.8185,60.928,73.107
3.8804,58.851,73.648
4.0731,63.103,76.932
4.1363,61.63,76.974
4.0668,61.41,73.954
4.1287,57.81,73.996
4.3296,61.452,77.181
4.3928,60.534,77.692
4.3152,61.602,75.074
4.3771,58.578,74.122
4.5861,61.649,75.502
4.6493,60.156,75.296
4.5636,61.466,73.657
4.6254,59.578,74.553
4.8427,63.26,77.031
4.9059,61.115,76.494
4.8119,60.937,73.69
4.8738,57.97,73.966
5.0992,61.879,76.882
5.1624,60.667,76.864
5.0603,61.394,74.007
5.1221,58.52,73.749
5.3558,62.051,76.198
5.419,60.689,76.404
5.3086,61.486,74.563
5.3705,58.782,75.041
5.6123,62.218,77.182
5.6755,60.548,76.619
5.557,61.084,73.909
5.6188,58.204,73.76
5.8689,61.991,75.93
5.9321,60.916,76.086
5.8053,61.974,74.241
5.8672,59.316,74.392
6.1254,62.488,76.577
6.1886,60.537,76.485
6.0537,60.955,74.033
6.1155,58.193,73.985
6.3819,61.933,76.55


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_109.csv <==
x,qOut,qIn
0.0316,60.376,76.951
0.093239,60.898,73.984
0.15511,58.172,73.537
0.22494,62.153,76.188
0.28814,61.089,76.423
0.34159,61.834,73.924
0.40346,58.854,73.972
0.48148,62.244,76.747
0.54468,60.756,77.244
0.58994,61.357,75.033
0.65181,58.299,74.333
0.73802,61.582,75.782
0.80122,60.164,75.754
0.83829,61.272,74.048
0.90016,59.058,74.445
0.99457,62.851,76.798
1.0578,61.153,76.701
1.0866,61.28,74.197
1.1485,58.171,74.031
1.2511,61.887,76.246
1.3143,60.727,76.214
1.335,61.585,73.802
1.3969,58.696,73.664
1.5076,62.139,76.263
1.5708,60.733,76.936
1.5833,61.524,75.126
1.6452,58.654,74.905
1.7642,61.694,76.549
1.8274,59.855,76.004
1.8317,60.715,73.713
1.8936,58.566,74.481
2.0207,62.75,77.375
2.0839,61.39,76.925
2.08,61.603,73.712
2.1419,58.411,73.583
2.2773,62.114,76.272
2.3405,60.998,76.237
2.3284,61.749,73.615
2.3903,58.76,73.795
2.5338,62.177,76.757
2.597,60.749,77.138
2.5767,61.38,74.871
2.6386,58.272,74.559
2.7904,61.457,76.042
2.8536,60.009,75.42
2.8251,61.17,73.565
2.887,58.973,74.644
3.0469,62.782,77.231
3.1101,61.129,76.764
3.0734,61.361,74.083
3.1353,58.219,74.082
3.3034,61.692,76.456
3.3666,60.372,76.396
3.3218,61.453,74.146
3.3837,59.077,74.304
3.56,62.584,76.426
3.6232,60.761,75.929
3.5701,61.152,73.264
3.632,58.564,73.808
3.8165,62.376,77.413
3.8797,60.812,78.109
3.8185,61.072,75.227
3.8804,58.021,74.085
4.0731,61.578,75.872
4.1363,60.277,75.964
4.0668,61.203,73.669
4.1287,58.827,73.628
4.3296,63.048,76.447
4.3928,61.899,77.185
4.3152,62.009,74.768
4.3771,58.22,73.789
4.5861,61.278,75.721
4.6493,60.084,76.409
4.5636,61.406,74.936
4.6254,59.041,74.81
4.8427,62.35,76.378
4.9059,60.434,76.014
4.8119,60.935,73.781
4.8738,58.494,74.101
5.0992,62.538,76.771
5.1624,61.172,76.752
5.0603,61.488,73.869
5.1221,58.314,73.524
5.3558,61.918,76.348
5.419,60.75,77
5.3086,61.595,74.833
5.3705,58.641,74.458
5.6123,61.842,76.355
5.6755,60.256,76.269
5.557,61.168,74.167
5.6188,58.714,74.364
5.8689,62.449,76.575
5.9321,60.948,76.327
5.8053,61.512,73.742
5.8672,58.705,73.637
6.1254,62.265,76.22
6.1886,60.751,76.667
6.0537,61.334,74.534
6.1155,58.577,74.436
6.3819,62.037,76.929


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_110.csv <==
x,qOut,qIn
0.0316,60.041,75.917
0.093239,60.881,73.478
0.15511,58.451,73.88
0.22494,62.372,76.634
0.28814,61.058,76.696
0.34159,61.564,74.415
0.40346,58.474,74.79
0.48148,61.834,77.31
0.54468,60.387,76.792
0.58994,61.234,73.832
0.65181,58.41,73.854
0.73802,62.003,76.192
0.80122,60.79,75.759
0.83829,61.956,73.43
0.90016,59.499,74.353
0.99457,62.607,77.342
1.0578,60.417,76.963
1.0866,60.77,74.052
1.1485,58.214,74.258
1.2511,61.956,76.907
1.3143,60.416,76.278
1.335,61.077,73.166
1.3969,58.643,73.836
1.5076,62.712,77.402
1.5708,61.363,77.397
1.5833,61.529,74.086
1.6452,58.173,73.466
1.7642,61.712,75.766
1.8274,60.622,75.93
1.8317,61.614,73.947
1.8936,58.917,74.416
2.0207,62.383,77.139
2.0839,60.78,77.427
2.08,61.206,74.974
2.1419,57.988,74.145
2.2773,61.297,75.796
2.3405,60.053,76.049
2.3284,61.496,74.364
2.3903,59.496,74.423
2.5338,63.079,76.341
2.597,61.05,75.925
2.5767,61.16,73.39
2.6386,58.523,73.98
2.7904,62.42,77.35
2.8536,60.86,77.441
2.8251,61.046,74.15
2.887,57.823,73.58
3.0469,61.504,76.331
3.1101,60.509,76.923
3.0734,61.729,74.611
3.1353,59.169,74.058
3.3034,62.448,76.033
3.3666,60.641,76.031
3.3218,61.229,73.954
3.3837,58.751,74.601
3.56,62.522,77.402
3.6232,60.879,77.035
3.5701,61.12,73.731
3.632,57.932,73.187
3.8165,61.658,75.864
3.8797,60.717,76.541
3.8185,61.97,74.562
3.8804,59.364,74.402
4.0731,62.34,76.516
4.1363,60.235,76.266
4.0668,60.749,73.792
4.1287,58.331,74.315
4.3296,62.301,77.341
4.3928,60.887,77.263
4.3152,61.311,74.158
4.3771,58.271,73.62
4.5861,61.955,75.995
4.6493,60.824,76.141
4.5636,61.743,73.732
4.6254,58.995,73.766
4.8427,62.483,76.655
4.9059,60.927,77.22
4.8119,61.388,74.813
4.8738,58.211,74.158
5.0992,61.405,76.005
5.1624,59.968,76.061
5.0603,61.176,74.167
5.1221,59.069,74.631
5.3558,62.773,77.053
5.419,60.924,76.614
5.3086,61.084,73.687
5.3705,58.267,73.778
5.6123,62.191,76.809
5.6755,60.943,77.134
5.557,61.506,74.431
5.6188,58.549,74.083
5.8689,62.133,76.546
5.9321,60.798,76.495
5.8053,61.479,73.67
5.8672,58.551,73.428
6.1254,62.202,76.073
6.1886,61.001,76.585
6.0537,61.786,74.744
6.1155,58.756,74.751
6.3819,61.777,76.487


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_111.csv <==
x,qOut,qIn
0.0316,60.922,76.981
0.093239,61.454,73.903
0.15511,58.252,73.093
0.22494,62.089,75.729
0.28814,61.324,76.635
0.34159,62.369,74.645
0.40346,59.032,74.034
0.48148,61.666,75.849
0.54468,59.95,76.323
0.58994,61.129,75.148
0.65181,58.895,75.512
0.73802,62.227,76.769
0.80122,60.196,75.516
0.83829,60.609,72.725
0.90016,58.174,73.368
0.99457,62.611,76.878
1.0578,61.671,77.708
1.0866,62.005,75.191
1.1485,58.378,74.164
1.2511,61.369,76.043
1.3143,60.003,76.26
1.335,61.163,74.171
1.3969,58.823,74.385
1.5076,62.648,76.771
1.5708,61.197,76.547
1.5833,61.647,74.068
1.6452,58.655,74.053
1.7642,62.14,76.102
1.8274,60.697,75.846
1.8317,61.426,73.59
1.8936,58.742,73.96
2.0207,62.302,76.837
2.0839,60.713,77.272
2.08,61.137,74.877
2.1419,58.101,74.234
2.2773,61.55,76.102
2.3405,60.214,76.144
2.3284,61.259,73.98
2.3903,58.856,74.228
2.5338,62.641,77.003
2.597,61.141,77.156
2.5767,61.564,74.352
2.6386,58.476,73.837
2.7904,61.84,76.221
2.8536,60.407,76.271
2.8251,61.408,73.657
2.887,59.072,73.831
3.0469,62.69,76.818
3.1101,60.889,76.804
3.0734,61.099,73.943
3.1353,58.195,74.236
3.3034,61.933,77.389
3.3666,60.605,77.281
3.3218,61.304,73.907
3.3837,58.377,73.292
3.56,61.948,75.848
3.6232,60.724,76.098
3.5701,61.777,73.862
3.632,59.338,74.289
3.8165,62.649,77.123
3.8797,60.589,76.908
3.8185,60.746,73.813
3.8804,57.841,73.629
4.0731,61.732,76.588
4.1363,60.66,77.111
4.0668,61.648,74.607
4.1287,58.912,74.017
4.3296,62.218,76.062
4.3928,60.543,76.105
4.3152,61.221,73.92
4.3771,58.739,74.291
4.5861,62.539,77.143
4.6493,60.972,77.281
4.5636,61.218,74.376
4.6254,58.046,73.628
4.8427,61.701,75.857
4.9059,60.633,76.277
4.8119,61.703,74.226
4.8738,59.067,74.178
5.0992,62.495,76.602
5.1624,60.831,76.863
5.0603,61.291,74.628
5.1221,58.284,74.38
5.3558,61.754,76.385
5.419,60.41,76.279
5.3086,61.437,73.972
5.3705,58.848,74.085
5.6123,62.374,76.547
5.6755,60.825,76.445
5.557,61.566,74.009
5.6188,58.878,74.206
5.8689,62.168,76.568
5.9321,60.338,76.173
5.8053,60.988,73.522
5.8672,58.677,73.95
6.1254,62.489,77.088
6.1886,60.761,77.273
6.0537,60.891,74.446
6.1155,58.029,74.185
6.3819,62.041,76.857


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_112.csv <==
x,qOut,qIn
0.0316,60.237,77.326
0.093239,60.799,74.54
0.15511,58.016,74.259
0.22494,61.621,76.491
0.28814,60.306,76.279
0.34159,61.368,74.019
0.40346,59.112,74.533
0.48148,62.981,76.91
0.54468,61.375,76.173
0.58994,61.51,73.142
0.65181,58.361,73.473
0.73802,62.122,76.637
0.80122,61,77.012
0.83829,61.716,74.726
0.90016,58.496,74.536
0.99457,61.482,76.303
1.0578,59.915,75.883
1.0866,61.061,73.913
1.1485,58.884,74.65
1.2511,62.627,77.01
1.3143,60.921,76.367
1.335,61.246,73.554
1.3969,58.463,73.821
1.5076,62.264,76.611
1.5708,60.899,76.585
1.5833,61.42,73.873
1.6452,58.485,73.906
1.7642,62.07,76.911
1.8274,60.698,77.191
1.8317,61.354,74.423
1.8936,58.345,74.081
2.0207,61.736,76.451
2.0839,60.379,76.427
2.08,61.478,74.074
2.1419,59.11,74.167
2.2773,62.606,76.337
2.3405,60.779,76.115
2.3284,61.174,73.991
2.3903,58.633,74.644
2.5338,62.457,77.449
2.597,60.836,77.121
2.5767,61.021,73.602
2.6386,57.877,72.713
2.7904,61.771,75.448
2.8536,60.93,76.484
2.8251,62.015,75.029
2.887,59.25,75.189
3.0469,62.239,77.045
3.1101,60.194,76.475
3.0734,60.564,73.756
3.1353,57.735,73.708
3.3034,61.894,76.203
3.3666,61.182,76.61
3.3218,62.293,74.763
3.3837,59.178,74.469
3.56,62.107,75.928
3.6232,60.453,75.795
3.5701,61.399,74.135
3.632,58.731,74.465
3.8165,62.098,76.521
3.8797,60.485,76.44
3.8185,61.318,74.641
3.8804,58.706,75.006
4.0731,62.023,76.808
4.1363,60.222,76.11
4.0668,60.952,73.649
4.1287,58.654,74.077
4.3296,62.655,76.756
4.3928,61.186,76.59
4.3152,61.484,73.83
4.3771,58.585,73.885
4.5861,62.328,76.832
4.6493,60.933,76.996
4.5636,61.286,73.976
4.6254,58.099,73.421
4.8427,61.808,76.118
4.9059,60.829,76.738
4.8119,61.834,74.459
4.8738,58.832,73.991
5.0992,61.878,76.171
5.1624,60.24,76.463
5.0603,61.2,74.625
5.1221,58.805,75.031
5.3558,62.281,77.091
5.419,60.454,76.03
5.3086,60.913,72.903
5.3705,58.291,73.512
5.6123,62.403,76.739
5.6755,61.319,76.985
5.557,61.871,74.757
5.6188,58.643,74.754
5.8689,61.769,76.728
5.9321,60.207,76.252
5.8053,61.065,73.631
5.8672,58.463,73.655
6.1254,62.348,75.991
6.1886,61.193,75.904
6.0537,61.946,73.795
6.1155,58.987,74.457
6.3819,62.077,77.365


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_113.csv <==
x,qOut,qIn
0.0316,61.661,76.865
0.093239,61.966,74.929
0.15511,58.568,74.836
0.22494,61.493,76.695
0.28814,59.779,76.385
0.34159,60.614,74.011
0.40346,58.262,74.234
0.48148,62.45,76.724
0.54468,61.35,76.46
0.58994,61.827,73.653
0.65181,58.643,73.571
0.73802,62.225,76.332
0.80122,61.051,76.878
0.83829,61.733,74.844
0.90016,58.449,74.521
0.99457,61.548,76.222
1.0578,60.157,75.975
1.0866,61.356,73.91
1.1485,58.848,74.247
1.2511,62.259,76.613
1.3143,60.614,76.544
1.335,61.436,74.441
1.3969,58.987,74.805
1.5076,62.273,76.917
1.5708,60.212,76.01
1.5833,60.645,73.033
1.6452,58.376,73.895
1.7642,62.726,77.635
1.8274,61.465,77.615
1.8317,61.553,73.848
1.8936,58.057,72.993
2.0207,61.605,75.971
2.0839,60.631,76.733
2.08,61.791,74.386
2.1419,59.166,74.052
2.2773,62.393,76.421
2.3405,60.536,76.565
2.3284,61.003,74.169
2.3903,58.339,74.239
2.5338,62.151,76.828
2.597,60.783,76.737
2.5767,61.353,73.814
2.6386,58.344,73.441
2.7904,61.994,76.118
2.8536,60.856,76.657
2.8251,61.809,74.521
2.887,58.945,74.376
3.0469,61.986,76.514
3.1101,60.151,76.284
3.0734,60.909,74.052
3.1353,58.572,74.592
3.3034,62.411,76.968
3.3666,60.837,76.561
3.3218,61.151,74.126
3.3837,58.24,74.387
3.56,62.193,76.907
3.6232,61.131,76.92
3.5701,61.783,74.113
3.632,58.502,73.231
3.8165,61.91,75.299
3.8797,60.823,75.976
3.8185,61.997,74.621
3.8804,59.258,74.957
4.0731,62.112,76.923
4.1363,60.006,76.298
4.0668,60.608,73.524
4.1287,58.061,73.872
4.3296,61.999,76.887
4.3928,60.823,77.032
4.3152,61.691,74.565
4.3771,58.923,74.593
4.5861,62.196,76.688
4.6493,60.451,75.995
4.5636,61.074,73.288
4.6254,58.561,73.918
4.8427,62.594,76.927
4.9059,61.334,76.759
4.8119,61.697,74.006
4.8738,58.382,74.006
5.0992,61.729,76.367
5.1624,60.457,76.285
5.0603,61.435,74.212
5.1221,58.711,74.602
5.3558,62.083,76.788
5.419,60.496,76.357
5.3086,61.262,74.071
5.3705,58.606,74.438
5.6123,62.176,76.496
5.6755,60.671,75.817
5.557,61.416,73.318
5.6188,58.816,74.04
5.8689,62.399,77.238
5.9321,60.755,77.44
5.8053,61.174,74.93
5.8672,58.266,74.743
6.1254,61.745,76.579
6.1886,60.269,75.729
6.0537,61.138,72.839
6.1155,58.731,73.263
6.3819,62.853,76.349


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_114.csv <==
x,qOut,qIn
0.0316,60.835,76.442
0.093239,61.3,73.591
0.15511,58.436,73.323
0.22494,62.352,76.204
0.28814,61.236,77.02
0.34159,61.733,74.931
0.40346,58.355,74.384
0.48148,61.508,76.302
0.54468,60.16,76.539
0.58994,61.258,74.593
0.65181,58.713,74.316
0.73802,62.249,75.857
0.80122,60.738,75.7
0.83829,61.478,74.152
0.90016,58.955,74.86
0.99457,62.558,77.204
1.0578,60.805,76.982
1.0866,61.027,74.187
1.1485,57.92,73.59
1.2511,61.665,75.947
1.3143,60.658,76.542
1.335,61.828,74.695
1.3969,59.267,74.539
1.5076,62.559,76.32
1.5708,60.703,75.791
1.5833,61.128,73.263
1.6452,58.325,73.792
1.7642,62.161,76.908
1.8274,60.954,77.324
1.8317,61.66,74.982
1.8936,58.445,74.39
2.0207,61.342,75.834
2.0839,59.715,75.614
2.08,60.983,74.137
2.1419,59.219,75.108
2.2773,63.119,77.431
2.3405,61.099,76.639
2.3284,60.853,73.366
2.3903,57.883,73.265
2.5338,62.152,76.428
2.597,61.285,77.013
2.5767,61.905,74.264
2.6386,58.667,73.549
2.7904,62.026,76.169
2.8536,60.729,76.917
2.8251,61.5,74.651
2.887,58.453,74.034
3.0469,61.744,75.979
3.1101,60.367,76.126
3.0734,61.405,74.224
3.1353,58.865,74.59
3.3034,62.278,76.923
3.3666,60.552,76.672
3.3218,61.108,74.393
3.3837,58.384,74.776
3.56,62.074,76.947
3.6232,60.686,76.209
3.5701,61.46,73.367
3.632,58.725,73.607
3.8165,62.426,76.293
3.8797,61.109,76.308
3.8185,61.817,74.271
3.8804,58.953,74.866
4.0731,62.053,77.054
4.1363,60.135,76.231
4.0668,60.668,73.561
4.1287,58.091,74.175
4.3296,62.165,76.963
4.3928,61.075,76.841
4.3152,61.757,74.288
4.3771,58.653,74.04
4.5861,62.026,75.999
4.6493,60.692,75.769
4.5636,61.613,73.488
4.6254,58.906,73.777
4.8427,62.309,76.578
4.9059,60.673,77.125
4.8119,61.213,75.317
4.8738,58.301,75.224
5.0992,61.553,76.731
5.1624,59.904,75.879
5.0603,60.807,73.238
5.1221,58.48,73.741
5.3558,62.695,76.63
5.419,61.611,76.596
5.3086,62.127,74.135
5.3705,58.918,74.355
5.6123,62.032,76.825
5.6755,60.362,76.659
5.557,61.05,73.993
5.6188,58.328,73.791
5.8689,62.032,76.349
5.9321,60.737,76.571
5.8053,61.586,74.127
5.8672,58.927,74.147
6.1254,62.298,76.775
6.1886,60.521,76.805
6.0537,61.013,74.261
6.1155,58.416,74.216
6.3819,62.253,76.603


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_115.csv <==
x,qOut,qIn
0.0316,61.739,77.097
0.093239,61.671,73.911
0.15511,57.939,73.135
0.22494,61.439,75.959
0.28814,60.567,77.264
0.34159,61.69,75.724
0.40346,58.736,74.975
0.48148,61.659,76.107
0.54468,59.899,75.739
0.58994,60.879,73.714
0.65181,58.684,74.178
0.73802,62.799,76.63
0.80122,61.48,76.296
0.83829,61.808,73.75
0.90016,58.616,74.221
0.99457,62.015,77.114
1.0578,60.585,77.062
1.0866,61.297,74.342
1.1485,58.358,74.073
1.2511,61.757,76.069
1.3143,60.382,75.74
1.335,61.458,73.777
1.3969,59.17,74.714
1.5076,62.722,77.362
1.5708,60.805,76.932
1.5833,60.97,74.131
1.6452,58.044,73.977
1.7642,61.864,76.249
1.8274,60.704,76.112
1.8317,61.622,73.479
1.8936,58.981,73.475
2.0207,62.573,76.551
2.0839,61.02,77.317
2.08,61.399,75.158
2.1419,58.274,74.719
2.2773,61.502,76.498
2.3405,59.962,76.138
2.3284,60.94,73.626
2.3903,58.607,73.833
2.5338,62.658,76.593
2.597,61.404,76.7
2.5767,61.864,74.182
2.6386,58.751,74.241
2.7904,62.054,76.827
2.8536,60.491,76.66
2.8251,61.175,73.837
2.887,58.392,73.752
3.0469,62.049,76.403
3.1101,60.749,76.596
3.0734,61.607,74.293
3.1353,58.918,74.311
3.3034,62.244,76.535
3.3666,60.47,76.177
3.3218,61.023,73.511
3.3837,58.462,73.855
3.56,62.322,76.966
3.6232,60.903,77.341
3.5701,61.315,74.869
3.632,58.293,74.411
3.8165,61.811,76.304
3.8797,60.452,76.255
3.8185,61.269,73.935
3.8804,58.647,73.741
4.0731,62.571,76.177
4.1363,61.377,76.658
4.0668,61.883,74.573
4.1287,58.621,74.178
4.3296,61.81,76.087
4.3928,60.354,76.139
4.3152,61.26,74.131
4.3771,58.592,74.299
4.5861,62.103,76.461
4.6493,60.603,76.365
4.5636,61.328,74.346
4.6254,58.645,74.484
4.8427,62.118,76.301
4.9059,60.49,76.024
4.8119,61.067,74.223
4.8738,58.466,74.892
5.0992,62.376,77.327
5.1624,61.032,76.958
5.0603,61.402,74.096
5.1221,58.037,73.602
5.3558,61.606,75.656
5.419,60.721,76.103
5.3086,62.141,74.786
5.3705,59.522,74.907
5.6123,62.405,76.303
5.6755,60.297,75.729
5.557,60.969,73.627
5.6188,58.525,74.211
5.8689,62.211,76.998
5.9321,60.613,77.167
5.8053,61.26,74.743
5.8672,58.654,74.448
6.1254,62.109,76.49
6.1886,60.344,76.021
6.0537,60.879,73.158
6.1155,58.559,73.531
6.3819,62.932,76.855


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_116.csv <==
x,qOut,qIn
0.0316,60.974,77.131
0.093239,61.503,74.087
0.15511,58.245,73.664
0.22494,61.727,76.046
0.28814,60.662,76.473
0.34159,61.917,74.584
0.40346,59.306,74.434
0.48148,62.322,76.315
0.54468,60.299,76.206
0.58994,60.942,74.37
0.65181,58.685,74.945
0.73802,62.528,77.058
0.80122,60.803,76.288
0.83829,60.975,73.19
0.90016,58.069,73.058
0.99457,62.274,76.04
1.0578,61.452,76.828
1.0866,62.059,74.717
1.1485,58.57,74.19
1.2511,61.538,76.247
1.3143,60.115,76.705
1.335,61.159,74.929
1.3969,58.527,74.735
1.5076,61.988,76.34
1.5708,60.487,75.924
1.5833,61.344,73.752
1.6452,58.829,74.155
1.7642,62.573,76.611
1.8274,61.085,76.462
1.8317,61.561,74.128
1.8936,58.585,74.419
2.0207,61.99,76.79
2.0839,60.461,76.373
2.08,61.205,73.804
2.1419,58.503,74.125
2.2773,62.118,76.711
2.3405,60.694,76.702
2.3284,61.456,74.501
2.3903,58.808,74.541
2.5338,62.263,76.428
2.597,60.561,75.854
2.5767,61.075,73.133
2.6386,58.507,73.43
2.7904,62.574,76.722
2.8536,61.33,77.261
2.8251,61.56,74.664
2.887,58.017,74.27
3.0469,61.246,76.62
3.1101,60.068,76.764
3.0734,61.36,74.625
3.1353,58.912,74.585
3.3034,62.355,76.105
3.3666,60.704,75.274
3.3218,61.449,73.174
3.3837,59.07,74.449
3.56,62.783,77.7
3.6232,60.983,77.468
3.5701,61.097,74.236
3.632,57.928,73.594
3.8165,61.464,75.787
3.8797,60.257,75.754
3.8185,61.467,73.613
3.8804,59.346,74.396
4.0731,62.987,77.523
4.1363,60.986,77.377
4.0668,60.887,74.111
4.1287,57.734,73.619
4.3296,61.522,76.322
4.3928,60.478,76.772
4.3152,61.629,74.554
4.3771,59.154,74.457
4.5861,62.637,76.659
4.6493,60.894,76.348
4.5636,61.307,73.57
4.6254,58.507,73.512
4.8427,62.307,76.124
4.9059,61.027,76.354
4.8119,61.622,74.304
4.8738,58.599,74.696
5.0992,61.912,77.176
5.1624,60.361,76.904
5.0603,61.046,74.066
5.1221,58.092,73.744
5.3558,61.696,76.101
5.419,60.601,76.299
5.3086,61.894,74.283
5.3705,59.439,74.617
5.6123,62.542,76.939
5.6755,60.432,76.232
5.557,60.931,73.223
5.6188,58.471,73.824
5.8689,62.309,77.053
5.9321,60.793,76.751
5.8053,61.327,73.645
5.8672,58.622,73.886
6.1254,62.221,76.907
6.1886,60.623,76.712
6.0537,61.047,73.79
6.1155,58.275,74.156
6.3819,62.185,77.244


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_117.csv <==
x,qOut,qIn
0.0316,60.885,77.893
0.093239,61.305,75.038
0.15511,58.368,74.299
0.22494,61.858,76.543
0.28814,60.376,76.206
0.34159,61.092,72.978
0.40346,58.547,73.056
0.48148,62.786,76.614
0.54468,61.805,77.328
0.58994,62.141,74.751
0.65181,58.435,74.218
0.73802,61.32,76.189
0.80122,59.934,75.988
0.83829,61.168,73.717
0.90016,58.805,74.158
0.99457,62.427,76.794
1.0578,60.843,76.582
1.0866,61.409,74.118
1.1485,58.662,74.51
1.2511,62.072,76.908
1.3143,60.356,76.329
1.335,60.966,73.629
1.3969,58.454,74.153
1.5076,62.416,77.183
1.5708,61.078,77.062
1.5833,61.542,73.88
1.6452,58.467,73.39
1.7642,61.985,76.032
1.8274,60.696,76.416
1.8317,61.585,74.168
1.8936,58.982,74.197
2.0207,62.382,76.741
2.0839,60.572,76.784
2.08,60.916,74.094
2.1419,58.053,73.94
2.2773,61.895,76.747
2.3405,60.752,77.225
2.3284,61.613,74.563
2.3903,58.742,73.623
2.5338,62.09,75.609
2.597,60.583,75.956
2.5767,61.421,74.076
2.6386,59.046,74.524
2.7904,62.681,77.23
2.8536,60.823,77.158
2.8251,60.818,74.253
2.887,57.589,73.784
3.0469,61.535,76.26
3.1101,60.792,76.848
3.0734,62.066,74.71
3.1353,59.15,73.915
3.3034,62.179,75.59
3.3666,60.53,76.091
3.3218,61.562,74.818
3.3837,59.192,75.085
3.56,62.407,76.715
3.6232,60.276,75.777
3.5701,60.654,72.852
3.632,58.185,73.332
3.8165,62.444,76.729
3.8797,61.349,77.197
3.8185,61.734,74.691
3.8804,58.279,74.428
4.0731,61.423,76.622
4.1363,60.09,76.603
4.0668,61.231,74.402
4.1287,58.703,74.383
4.3296,62.262,76.343
4.3928,60.776,76.031
4.3152,61.628,73.674
4.3771,59.161,73.928
4.5861,62.636,76.598
4.6493,60.75,76.601
4.5636,61.049,74.139
4.6254,58.406,74.512
4.8427,62.168,77.349
4.9059,60.593,77.064
4.8119,60.943,73.697
4.8738,57.983,73.231
5.0992,61.989,76.202
5.1624,61.13,76.799
5.0603,62.079,74.311
5.1221,59.048,73.89
5.3558,62.163,76.268
5.419,60.532,76.646
5.3086,61.273,74.679
5.3705,58.501,74.673
5.6123,61.946,76.603
5.6755,60.431,76.263
5.557,61.253,73.742
5.6188,58.587,73.757
5.8689,62.274,76.361
5.9321,60.928,76.599
5.8053,61.711,74.371
5.8672,58.92,74.377
6.1254,62.116,76.57
6.1886,60.285,76.207
6.0537,60.929,73.364
6.1155,58.469,73.598
6.3819,62.341,77.165


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_118.csv <==
x,qOut,qIn
0.0316,60.896,76.809
0.093239,61.725,74.924
0.15511,59.007,75.146
0.22494,62.17,77.111
0.28814,60.186,76.404
0.34159,60.576,73.464
0.40346,57.961,73.48
0.48148,62.314,76.321
0.54468,61.526,76.744
0.58994,62.207,74.346
0.65181,58.864,73.971
0.73802,62.032,76.391
0.80122,60.644,76.88
0.83829,61.442,74.787
0.90016,58.375,74.268
0.99457,61.648,75.868
1.0578,60.32,75.938
1.0866,61.527,74.344
1.1485,59.115,74.689
1.2511,62.474,76.634
1.3143,60.608,76.13
1.335,61.135,73.669
1.3969,58.551,74.057
1.5076,62.244,76.807
1.5708,60.68,76.702
1.5833,61.215,74.12
1.6452,58.525,74.328
1.7642,62.225,76.819
1.8274,60.741,76.321
1.8317,61.215,73.237
1.8936,58.31,73.327
2.0207,62.189,76.567
2.0839,61.123,77.275
2.08,61.806,75.076
2.1419,58.522,74.641
2.2773,61.46,76.354
2.3405,59.882,76.012
2.3284,61.02,73.89
2.3903,58.808,74.494
2.5338,62.675,76.959
2.597,61.154,76.315
2.5767,61.562,73.493
2.6386,58.659,74.063
2.7904,62.235,76.994
2.8536,60.755,76.638
2.8251,61.347,73.904
2.887,58.521,74.264
3.0469,62.059,76.731
3.1101,60.587,76.315
3.0734,61.275,73.95
3.1353,58.577,74.405
3.3034,62.271,76.766
3.3666,60.86,76.48
3.3218,61.445,73.951
3.3837,58.458,73.839
3.56,61.989,76.257
3.6232,60.693,76.555
3.5701,61.627,74.413
3.632,58.902,74.264
3.8165,62.092,76.395
3.8797,60.277,76.241
3.8185,60.985,73.875
3.8804,58.668,74.215
4.0731,62.478,76.96
4.1363,60.797,76.973
4.0668,60.992,74.392
4.1287,58.092,74.426
4.3296,62.083,77.123
4.3928,61.008,77.111
4.3152,61.651,73.883
4.3771,58.426,72.773
4.5861,61.998,74.892
4.6493,61.04,75.736
4.5636,62.205,74.654
4.6254,59.447,75.146
4.8427,62.135,77.113
4.9059,59.806,76.651
4.8119,60.183,74.013
4.8738,57.545,74.017
5.0992,61.805,76.642
5.1624,61.054,76.993
5.0603,62.106,74.571
5.1221,59.002,73.755
5.3558,62.167,75.547
5.419,60.753,76.11
5.3086,61.762,74.775
5.3705,59.056,74.964
5.6123,62.201,76.762
5.6755,60.342,76.226
5.557,61.01,73.745
5.6188,58.35,73.93
5.8689,62.081,76.213
5.9321,60.78,76.179
5.8053,61.665,74.308
5.8672,59.021,74.837
6.1254,62.304,77.132
6.1886,60.421,76.441
6.0537,60.897,73.279
6.1155,58.186,73.291
6.3819,62.07,76.287


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_119.csv <==
x,qOut,qIn
0.0316,60.016,76.379
0.093239,61.192,74.389
0.15511,58.798,74.36
0.22494,62.491,76.417
0.28814,60.99,76.256
0.34159,61.588,74.008
0.40346,58.859,74.102
0.48148,62.388,76.301
0.54468,60.749,76.215
0.58994,61.194,74.051
0.65181,58.42,74.414
0.73802,62.147,77.15
0.80122,60.736,77.278
0.83829,61.226,74.488
0.90016,58.129,73.679
0.99457,61.714,75.593
1.0578,60.615,75.84
1.0866,61.753,74.139
1.1485,59.232,74.601
1.2511,62.631,77.031
1.3143,60.81,76.984
1.335,61.139,74.417
1.3969,58.068,73.923
1.5076,61.58,75.903
1.5708,60.348,75.973
1.5833,61.561,74.095
1.6452,59.273,74.595
1.7642,62.725,76.897
1.8274,60.769,76.313
1.8317,61.005,73.504
1.8936,58.209,73.735
2.0207,62.064,76.508
2.0839,60.805,76.693
2.08,61.482,74.466
2.1419,58.58,74.503
2.2773,61.991,76.758
2.3405,60.474,76.662
2.3284,61.179,74.136
2.3903,58.386,73.999
2.5338,62.062,76.586
2.597,60.807,76.88
2.5767,61.714,74.484
2.6386,58.986,74.27
2.7904,62.291,76.454
2.8536,60.567,75.946
2.8251,61.225,73.181
2.887,58.73,73.85
3.0469,62.565,77.006
3.1101,61.056,76.87
3.0734,61.336,74.15
3.1353,58.142,74.362
3.3034,61.609,76.933
3.3666,60.342,76.664
3.3218,61.358,74.109
3.3837,58.705,74.206
3.56,62.207,76.229
3.6232,60.726,75.681
3.5701,61.565,73.545
3.632,59.074,74.518
3.8165,62.553,77.343
3.8797,60.681,76.923
3.8185,60.96,74.016
3.8804,58.105,73.875
4.0731,61.833,76.156
4.1363,60.548,76.103
4.0668,61.373,74.152
4.1287,58.858,74.855
4.3296,62.61,77.485
4.3928,61.031,77.086
4.3152,61.207,73.94
4.3771,57.838,73.262
4.5861,61.531,75.394
4.6493,60.735,75.836
4.5636,62.167,74.246
4.6254,59.595,74.502
4.8427,62.471,76.696
4.9059,60.272,76.535
4.8119,60.706,74.382
4.8738,58.058,74.913
5.0992,61.861,77.216
5.1624,60.558,76.463
5.0603,61.427,73.493
5.1221,58.553,73.641
5.3558,62.119,76.383
5.419,60.901,76.551
5.3086,62.035,74.518
5.3705,59.437,74.865
5.6123,62.245,76.886
5.6755,59.921,75.991
5.557,60.493,73.306
5.6188,58.474,74.219
5.8689,62.787,77.314
5.9321,61.325,76.764
5.8053,61.314,73.102
5.8672,58.101,72.76
6.1254,62.085,76.358
6.1886,61.185,77.622
6.0537,61.777,75.252
6.1155,58.338,74.23
6.3819,61.379,76.084


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_120.csv <==
x,qOut,qIn
0.0316,60.51,76.475
0.093239,61.214,74.146
0.15511,58.532,74.367
0.22494,62.222,76.596
0.28814,60.816,76.305
0.34159,61.419,73.942
0.40346,58.513,74.119
0.48148,62.147,76.534
0.54468,60.863,76.622
0.58994,61.623,74.413
0.65181,58.611,74.223
0.73802,61.864,76.152
0.80122,60.382,76.009
0.83829,61.404,73.8
0.90016,58.975,74.003
0.99457,62.401,76.568
1.0578,60.558,76.616
1.0866,60.985,74.538
1.1485,58.385,75.323
1.2511,62.132,77.944
1.3143,60.561,76.951
1.335,60.985,73.228
1.3969,57.956,72.971
1.5076,61.916,75.801
1.5708,61.164,76.136
1.5833,62.447,74.105
1.6452,59.735,74.516
1.7642,62.573,77.093
1.8274,60.357,76.837
1.8317,60.733,73.954
1.8936,57.96,73.767
2.0207,61.715,76.314
2.0839,60.508,76.512
2.08,61.545,74.373
2.1419,59.064,74.621
2.2773,62.552,76.914
2.3405,60.773,76.249
2.3284,61.091,73.218
2.3903,58.152,73.577
2.5338,62.074,76.746
2.597,61.073,77.076
2.5767,61.938,74.656
2.6386,58.758,74.244
2.7904,61.598,76.047
2.8536,59.888,75.988
2.8251,61.013,74.372
2.887,59.021,75.232
3.0469,62.808,77.487
3.1101,60.895,76.312
3.0734,60.901,72.678
3.1353,57.933,72.833
3.3034,62.151,76.391
3.3666,61.365,77.179
3.3218,62.153,74.917
3.3837,58.852,74.554
3.56,61.653,76.519
3.6232,59.917,76.338
3.5701,60.865,73.91
3.632,58.527,74.002
3.8165,62.456,76.565
3.8797,61.1,76.454
3.8185,61.591,73.851
3.8804,58.684,74.207
4.0731,62.279,77.122
4.1363,60.827,76.985
4.0668,61.288,74.042
4.1287,58.138,73.835
4.3296,61.717,76.366
4.3928,60.64,76.523
4.3152,61.8,74.38
4.3771,59.077,74.558
4.5861,62.232,76.601
4.6493,60.459,75.913
4.5636,61.282,73.422
4.6254,58.813,74.135
4.8427,62.352,76.768
4.9059,60.625,76.352
4.8119,61.202,73.975
4.8738,58.68,74.622
5.0992,62.234,77.168
5.1624,60.423,76.563
5.0603,60.772,73.573
5.1221,58.167,73.64
5.3558,62.336,76.534
5.419,61.234,76.95
5.3086,61.656,74.464
5.3705,58.439,74.034
5.6123,61.994,76.588
5.6755,60.812,77.226
5.557,61.554,74.853
5.6188,58.393,73.798
5.8689,61.753,75.418
5.9321,60.565,75.881
5.8053,61.781,74.376
5.8672,59.278,74.47
6.1254,62.524,76.415
6.1886,60.6,76.293
6.0537,61.053,74.139
6.1155,58.336,74.339
6.3819,61.978,76.664


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_121.csv <==
x,qOut,qIn
0.0316,60.339,76.613
0.093239,60.903,74.199
0.15511,58.51,74.099
0.22494,62.351,76.806
0.28814,60.759,76.836
0.34159,61.093,73.577
0.40346,58.298,73.144
0.48148,62.3,76.552
0.54468,61.166,77.458
0.58994,61.604,74.794
0.65181,58.328,74.145
0.73802,61.748,76.458
0.80122,60.531,76.583
0.83829,61.453,74.011
0.90016,58.531,73.697
0.99457,62.085,75.965
1.0578,60.921,76.249
1.0866,61.989,74.464
1.1485,59.173,74.561
1.2511,62.034,76.224
1.3143,60.015,75.675
1.335,60.775,73.762
1.3969,58.548,74.923
1.5076,62.434,77.816
1.5708,60.794,77.188
1.5833,61.044,73.694
1.6452,57.922,73.176
1.7642,61.7,75.806
1.8274,60.756,76.216
1.8317,61.987,74.152
1.8936,59.499,74.471
2.0207,62.636,77.184
2.0839,60.5,77.205
2.08,60.742,74.597
2.1419,57.979,74.354
2.2773,61.855,76.458
2.3405,60.653,76.249
2.3284,61.539,73.584
2.3903,58.882,73.367
2.5338,62.662,76.132
2.597,61.344,76.956
2.5767,61.826,75.082
2.6386,58.674,74.564
2.7904,61.751,76.026
2.8536,60.053,75.704
2.8251,60.79,73.557
2.887,58.328,74.046
3.0469,62.479,77.078
3.1101,61.364,77.521
3.0734,61.725,74.817
3.1353,58.113,73.798
3.3034,61.23,75.518
3.3666,60.088,75.834
3.3218,61.596,74.377
3.3837,59.469,74.791
3.56,62.802,76.651
3.6232,60.673,76.08
3.5701,60.897,73.849
3.632,58.297,74.596
3.8165,62.227,77.404
3.8797,60.809,77.126
3.8185,61.284,74.125
3.8804,58.255,73.777
4.0731,61.931,76.141
4.1363,60.819,76.101
4.0668,61.862,73.601
4.1287,59.175,73.659
4.3296,62.527,76.428
4.3928,60.822,76.9
4.3152,61.341,74.756
4.3771,58.446,74.528
4.5861,61.672,76.478
4.6493,59.962,76.104
4.5636,60.803,73.542
4.6254,58.534,74.066
4.8427,62.609,77.372
4.9059,61.235,77.454
4.8119,61.52,74.183
4.8738,58.299,73.624
5.0992,61.789,76.257
5.1624,60.551,76.459
5.0603,61.555,73.949
5.1221,59.041,73.854
5.3558,62.611,76.378
5.419,60.946,76.62
5.3086,61.305,74.113
5.3705,58.409,73.822
5.6123,62.002,76.519
5.6755,60.557,76.96
5.557,61.169,74.521
5.6188,58.319,74.289
5.8689,61.97,76.718
5.9321,60.674,76.84
5.8053,61.466,74.222
5.8672,58.564,73.723
6.1254,62.09,75.986
6.1886,60.801,76.425
6.0537,61.806,74.409
6.1155,59.172,74.206
6.3819,62.315,76.442


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_122.csv <==
x,qOut,qIn
0.0316,60.633,76.017
0.093239,61.446,73.369
0.15511,58.706,73.719
0.22494,62.302,76.457
0.28814,60.894,76.625
0.34159,61.545,74.707
0.40346,58.539,74.931
0.48148,61.629,76.689
0.54468,59.92,75.962
0.58994,60.842,73.524
0.65181,58.57,74.105
0.73802,62.536,76.9
0.80122,61.115,76.769
0.83829,61.509,74.286
0.90016,58.58,74.62
0.99457,62.168,77.101
1.0578,60.708,76.473
1.0866,61.242,73.331
1.1485,58.282,73.256
1.2511,62.146,75.957
1.3143,61.187,76.318
1.335,62.082,74.487
1.3969,58.973,74.829
1.5076,61.8,76.961
1.5708,59.94,76.604
1.5833,60.764,74.379
1.6452,58.266,74.736
1.7642,62.052,76.838
1.8274,60.717,76.186
1.8317,61.565,73.455
1.8936,58.952,73.6
2.0207,62.629,76.2
2.0839,61.146,76.312
2.08,61.645,74.134
2.1419,58.796,74.483
2.2773,62.12,77.124
2.3405,60.319,76.833
2.3284,60.719,73.762
2.3903,57.879,73.645
2.5338,61.88,76.592
2.597,60.952,76.97
2.5767,61.916,74.446
2.6386,58.902,74.061
2.7904,62.038,76.244
2.8536,60.466,76.384
2.8251,61.423,74.286
2.887,58.918,74.337
3.0469,62.331,76.541
3.1101,60.543,76.388
3.0734,61.107,74.017
3.1353,58.55,74.37
3.3034,62.343,77.167
3.3666,60.843,76.875
3.3218,61.327,73.411
3.3837,58.381,72.862
3.56,62.031,75.948
3.6232,60.791,76.959
3.5701,61.669,75.176
3.632,59.079,75.11
3.8165,62.22,77.057
3.8797,60.091,76.356
3.8185,60.339,72.937
3.8804,57.729,72.792
4.0731,62.336,76.431
4.1363,61.781,77.484
4.0668,62.413,74.827
4.1287,58.679,73.865
4.3296,61.519,76.014
4.3928,60.205,76.45
4.3152,61.39,74.542
4.3771,58.724,74.578
4.5861,62.091,76.475
4.6493,60.566,76.175
4.5636,61.432,74.23
4.6254,58.833,74.733
4.8427,62.292,76.65
4.9059,60.616,75.875
4.8119,61.248,73.511
4.8738,58.661,74.18
5.0992,62.433,76.727
5.1624,60.965,76.24
5.0603,61.421,73.606
5.1221,58.389,74.068
5.3558,61.878,76.924
5.419,60.514,77.058
5.3086,61.357,74.76
5.3705,58.563,74.537
5.6123,61.817,76.288
5.6755,60.164,75.918
5.557,61.076,73.766
5.6188,58.924,74.408
5.8689,62.903,77.241
5.9321,61.263,76.861
5.8053,61.297,73.644
5.8672,58.143,73.587
6.1254,61.95,76.693
6.1886,60.864,77.094
6.0537,61.652,74.475
6.1155,58.683,74.118
6.3819,62.063,76.344


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_123.csv <==
x,qOut,qIn
0.0316,60.63,75.726
0.093239,61.623,74.004
0.15511,58.982,74.238
0.22494,62.396,76.443
0.28814,60.719,76.715
0.34159,61.188,74.955
0.40346,58.248,74.913
0.48148,61.69,76.528
0.54468,60.246,76.034
0.58994,61.152,73.899
0.65181,58.585,74.24
0.73802,62.44,76.317
0.80122,61.203,76.102
0.83829,61.896,74.08
0.90016,58.883,74.311
0.99457,62.077,76.534
1.0578,60.426,76.518
1.0866,61.185,74.487
1.1485,58.522,74.71
1.2511,61.975,76.792
1.3143,60.357,76.398
1.335,61.119,74
1.3969,58.646,74.211
1.5076,62.492,76.506
1.5708,61.06,76.038
1.5833,61.556,73.105
1.6452,58.739,73.192
1.7642,62.416,76.443
1.8274,60.96,77.31
1.8317,61.306,75.212
1.8936,58.137,74.733
2.0207,61.406,76.536
2.0839,59.932,76.321
2.08,60.871,73.932
2.1419,58.452,74.047
2.2773,62.527,76.588
2.3405,61.392,76.66
2.3284,61.954,74.261
2.3903,58.808,74.259
2.5338,62.128,76.626
2.597,60.67,76.47
2.5767,61.441,73.876
2.6386,58.596,73.687
2.7904,62.086,75.802
2.8536,60.698,75.857
2.8251,61.548,74.281
2.887,58.91,75.163
3.0469,62.156,77.587
3.1101,60.216,76.948
3.0734,60.628,73.787
3.1353,57.834,73.482
3.3034,61.798,76.088
3.3666,60.843,76.445
3.3218,61.955,74.408
3.3837,59.358,74.673
3.56,62.663,77.132
3.6232,60.782,76.746
3.5701,61.098,73.695
3.632,58.083,73.533
3.8165,61.824,76.204
3.8797,60.767,76.378
3.8185,61.894,74.336
3.8804,59.217,74.746
4.0731,62.301,76.758
4.1363,60.346,75.934
4.0668,60.916,73.381
4.1287,58.327,74.136
4.3296,62.183,77.088
4.3928,60.866,76.975
4.3152,61.558,74.314
4.3771,58.645,74.049
4.5861,61.924,75.994
4.6493,60.324,75.811
4.5636,61.149,73.826
4.6254,58.881,74.585
4.8427,62.753,77.58
4.9059,61.05,77.29
4.8119,61.01,73.719
4.8738,57.595,73.066
5.0992,61.431,76.022
5.1624,60.743,76.781
5.0603,62.204,74.644
5.1221,59.448,74.399
5.3558,62.183,76.442
5.419,60.099,76.288
5.3086,60.987,74.25
5.3705,58.863,74.877
5.6123,62.498,77.144
5.6755,60.554,76.22
5.557,60.861,73.103
5.6188,58.395,73.606
5.8689,62.633,77.028
5.9321,61.391,77.142
5.8053,61.56,73.979
5.8672,58.239,73.673
6.1254,61.861,76.647
6.1886,60.761,77.104
6.0537,61.543,74.613
6.1155,58.485,74.02
6.3819,61.894,75.699


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_124.csv <==
x,qOut,qIn
0.0316,60.844,76.259
0.093239,61.77,73.948
0.15511,58.865,73.981
0.22494,62.019,76.116
0.28814,60.382,76.036
0.34159,61.312,74.332
0.40346,58.884,75.083
0.48148,62.173,77.148
0.54468,60.154,76.16
0.58994,60.58,73.194
0.65181,58.06,73.753
0.73802,62.278,77.103
0.80122,61.231,77.339
0.83829,61.831,74.422
0.90016,58.623,73.849
0.99457,61.85,76.163
1.0578,60.419,76.413
1.0866,61.374,74.267
1.1485,58.902,74.263
1.2511,62.55,76.526
1.3143,60.933,76.433
1.335,61.307,73.903
1.3969,58.316,74.002
1.5076,61.974,77.021
1.5708,60.72,77.654
1.5833,61.568,75.068
1.6452,58.675,73.946
1.7642,61.826,75.492
1.8274,60.164,75.456
1.8317,61.154,73.317
1.8936,59.254,73.826
2.0207,63.291,77.057
2.0839,61.38,77.348
2.08,60.887,74.172
2.1419,57.427,73.412
2.2773,61.37,76.303
2.3405,60.594,77.442
2.3284,61.694,75.408
2.3903,58.747,74.404
2.5338,61.939,75.879
2.597,60.441,75.966
2.5767,61.5,73.939
2.6386,59.032,73.881
2.7904,62.601,76.062
2.8536,60.987,76.315
2.8251,61.586,74.691
2.887,58.851,75.106
3.0469,62.055,77.058
3.1101,60.091,76.26
3.0734,60.603,73.098
3.1353,58.094,73.1
3.3034,62.317,76.384
3.3666,61.317,77.041
3.3218,61.934,74.756
3.3837,58.794,74.7
3.56,61.927,76.943
3.6232,60.267,76.586
3.5701,60.931,73.76
3.632,58.173,73.596
3.8165,62.093,76.151
3.8797,61.09,76.606
3.8185,62.019,74.698
3.8804,59.126,74.6
4.0731,62.223,76.485
4.1363,60.408,76.112
4.0668,61.006,73.652
4.1287,58.332,73.861
4.3296,62.216,76.442
4.3928,61.023,76.569
4.3152,61.706,74.404
4.3771,58.594,74.534
4.5861,61.771,76.754
4.6493,60.244,76.589
4.5636,61.213,74.394
4.6254,58.68,74.487
4.8427,62.193,76.306
4.9059,60.597,75.72
4.8119,61.344,73.467
4.8738,58.969,74.231
5.0992,62.742,77.094
5.1624,61.018,76.87
5.0603,61.112,74.139
5.1221,58.006,74.087
5.3558,61.75,76.467
5.419,60.615,76.594
5.3086,61.518,74.318
5.3705,58.733,73.915
5.6123,62.232,75.89
5.6755,60.794,76.261
5.557,61.523,74.564
5.6188,58.808,74.538
5.8689,62.216,76.619
5.9321,60.502,76.726
5.8053,60.974,74.379
5.8672,58.175,74.098
6.1254,62.04,76.494
6.1886,60.901,76.691
6.0537,61.68,74.243
6.1155,58.67,74.018
6.3819,62.132,76.281


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_125.csv <==
x,qOut,qIn
0.0316,61.122,76.478
0.093239,61.605,73.868
0.15511,58.668,73.851
0.22494,62.279,76.261
0.28814,60.885,76.38
0.34159,61.331,74.342
0.40346,58.186,74.607
0.48148,61.752,77.136
0.54468,60.595,77.36
0.58994,61.521,74.924
0.65181,58.431,74.036
0.73802,61.605,75.239
0.80122,60.271,74.865
0.83829,61.69,73.274
0.90016,59.717,74.539
0.99457,63.111,77.515
1.0578,60.771,77.219
1.0866,60.66,74.241
1.1485,57.722,73.978
1.2511,61.509,76.368
1.3143,60.283,76.264
1.335,61.358,73.778
1.3969,59.034,74.101
1.5076,62.805,76.988
1.5708,61.177,76.93
1.5833,61.405,74.131
1.6452,58.283,74.225
1.7642,61.811,76.988
1.8274,60.495,76.895
1.8317,61.428,74.263
1.8936,58.792,74.201
2.0207,62.313,76.187
2.0839,60.775,75.584
2.08,61.473,73.215
2.1419,58.969,74.05
2.2773,62.689,77.086
2.3405,61.012,77.138
2.3284,61.116,74.484
2.3903,57.854,74.002
2.5338,61.421,75.999
2.597,60.313,76.081
2.5767,61.45,74.231
2.6386,58.92,74.622
2.7904,62.459,76.876
2.8536,60.862,76.669
2.8251,61.39,74.274
2.887,58.423,74.185
3.0469,61.876,76.215
3.1101,60.495,75.893
3.0734,61.52,73.74
3.1353,59.081,74.468
3.3034,62.533,77.091
3.3666,60.687,76.595
3.3218,61.068,73.928
3.3837,58.323,74.228
3.56,62.028,76.553
3.6232,60.61,76.119
3.5701,61.288,73.712
3.632,58.621,74.214
3.8165,62.412,76.937
3.8797,61.034,76.93
3.8185,61.475,74.224
3.8804,58.214,73.671
4.0731,61.59,75.994
4.1363,60.393,76.608
4.0668,61.653,74.787
4.1287,59.247,74.642
4.3296,62.35,76.554
4.3928,60.209,76.204
4.3152,60.694,73.869
4.3771,58.513,74.39
4.5861,62.726,77.094
4.6493,61.251,76.787
4.5636,61.275,73.48
4.6254,58.054,72.98
4.8427,62.059,76.265
4.9059,61.234,77.565
4.8119,61.95,75.292
4.8738,58.556,73.977
5.0992,61.539,75.528
5.1624,60.113,76.029
5.0603,61.221,74.502
5.1221,58.841,74.677
5.3558,62.554,76.777
5.419,60.998,76.577
5.3086,61.381,73.985
5.3705,58.259,73.733
5.6123,61.857,75.972
5.6755,60.726,76.114
5.557,61.802,74.237
5.6188,59.081,74.597
5.8689,62.159,76.725
5.9321,60.248,76.416
5.8053,60.906,74.287
5.8672,58.416,74.705
6.1254,62.131,76.944
6.1886,60.589,76.443
6.0537,61.205,73.758
6.1155,58.583,73.947
6.3819,62.454,76.589


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_126.csv <==
x,qOut,qIn
0.0316,61.054,76.644
0.093239,61.621,74.473
0.15511,58.705,74.08
0.22494,61.997,76.218
0.28814,60.352,76.398
0.34159,61.131,74.281
0.40346,58.628,74.471
0.48148,62.287,76.907
0.54468,60.684,76.679
0.58994,61.156,73.93
0.65181,58.34,73.812
0.73802,62.125,76.318
0.80122,60.885,76.687
0.83829,61.601,74.68
0.90016,58.779,74.393
0.99457,62.262,76.25
1.0578,60.72,76.273
1.0866,61.244,73.928
1.1485,58.326,73.586
1.2511,62.124,76.129
1.3143,61.026,76.963
1.335,61.807,75.001
1.3969,58.611,74.292
1.5076,61.596,75.952
1.5708,60.026,75.938
1.5833,61.163,73.892
1.6452,58.93,74.2
1.7642,62.544,76.642
1.8274,60.756,76.639
1.8317,61.1,74.414
1.8936,58.427,74.674
2.0207,62.184,77.241
2.0839,60.654,76.927
2.08,61.062,73.599
2.1419,58.121,73.137
2.2773,62.121,76.093
2.3405,61.246,76.664
2.3284,62.14,74.366
2.3903,59.03,74.302
2.5338,62.069,76.76
2.597,60.407,76.848
2.5767,61.181,74.371
2.6386,58.373,74.075
2.7904,61.842,76.148
2.8536,60.463,75.991
2.8251,61.51,73.814
2.887,59.095,74.459
3.0469,62.587,77.2
3.1101,60.762,76.615
3.0734,61.132,73.406
3.1353,58.267,73.536
3.3034,61.93,76.449
3.3666,60.609,76.501
3.3218,61.504,74.168
3.3837,58.949,74.639
3.56,62.261,77.271
3.6232,60.323,76.836
3.5701,60.721,73.886
3.632,58.148,73.978
3.8165,62.224,76.774
3.8797,61.049,76.858
3.8185,61.633,74.043
3.8804,58.696,73.631
4.0731,62.385,76.353
4.1363,61.117,76.904
4.0668,61.662,74.305
4.1287,58.509,73.466
4.3296,61.957,75.612
4.3928,60.708,76.142
4.3152,61.563,74.341
4.3771,58.653,74.62
4.5861,61.894,77.195
4.6493,60.291,77.317
4.5636,61.064,74.795
4.6254,58.288,74.245
4.8427,61.732,75.861
4.9059,60.31,75.506
4.8119,61.391,73.516
4.8738,59.298,74.283
5.0992,63.202,76.976
5.1624,61.412,76.666
5.0603,61.237,73.767
5.1221,57.829,73.706
5.3558,61.501,76.705
5.419,60.5,77.381
5.3086,61.668,75.089
5.3705,58.909,74.295
5.6123,61.908,75.661
5.6755,60.065,75.247
5.557,61.021,73.28
5.6188,59.151,74.412
5.8689,63.138,77.802
5.9321,61.165,77.753
5.8053,60.792,74.266
5.8672,57.471,73.364
6.1254,61.425,76.064
6.1886,60.604,76.856
6.0537,61.814,74.475
6.1155,59.191,73.75
6.3819,62.648,76.072


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_127.csv <==
x,qOut,qIn
0.0316,60.858,76.849
0.093239,60.998,73.851
0.15511,58.078,73.61
0.22494,61.867,76.309
0.28814,60.632,76.659
0.34159,61.419,74.414
0.40346,58.739,74.487
0.48148,62.307,76.954
0.54468,60.73,76.892
0.58994,61.16,74.159
0.65181,58.184,73.673
0.73802,61.99,75.855
0.80122,60.958,76.152
0.83829,61.898,74.183
0.90016,59,74.244
0.99457,62.244,76.659
1.0578,60.609,77.039
1.0866,61.261,74.946
1.1485,58.347,74.439
1.2511,61.651,76.028
1.3143,60.145,75.829
1.335,61.212,73.918
1.3969,59.058,74.46
1.5076,62.897,76.778
1.5708,61.176,76.299
1.5833,61.253,73.589
1.6452,58.236,73.707
1.7642,62.085,76.433
1.8274,60.906,76.796
1.8317,61.474,74.595
1.8936,58.282,74.367
2.0207,61.681,76.533
2.0839,60.449,76.681
2.08,61.495,74.354
2.1419,58.675,73.894
2.2773,61.996,75.857
2.3405,60.543,75.869
2.3284,61.635,74.001
2.3903,59.284,74.914
2.5338,62.477,77.675
2.597,60.271,76.822
2.5767,60.58,73.494
2.6386,58.044,73.972
2.7904,62.105,77.08
2.8536,60.889,76.665
2.8251,61.579,73.67
2.887,58.851,74.058
3.0469,62.603,76.905
3.1101,61.206,76.515
3.0734,61.557,73.448
3.1353,58.289,73.446
3.3034,61.858,76.418
3.3666,60.791,77.024
3.3218,61.79,75.017
3.3837,58.785,74.616
3.56,61.656,75.958
3.6232,59.87,75.217
3.5701,60.882,73.182
3.632,58.83,74.568
3.8165,62.829,77.864
3.8797,61.167,77.505
3.8185,61.158,74.149
3.8804,57.767,73.677
4.0731,61.331,76.311
4.1363,60.31,76.63
4.0668,61.713,74.351
4.1287,59.477,74.26
4.3296,62.879,76.336
4.3928,60.89,75.75
4.3152,61.211,73.08
4.3771,58.706,73.879
4.5861,62.534,77.277
4.6493,60.853,77.413
4.5636,60.975,74.397
4.6254,57.833,73.816
4.8427,61.528,76.275
4.9059,60.433,76.544
4.8119,61.485,74.11
4.8738,58.893,74.016
5.0992,62.476,76.598
5.1624,60.956,76.837
5.0603,61.492,74.673
5.1221,58.579,74.674
5.3558,62.016,76.562
5.419,60.505,76.017
5.3086,61.263,73.43
5.3705,58.598,73.561
5.6123,62.433,76.157
5.6755,61.196,76.429
5.557,61.805,74.543
5.6188,58.658,74.949
5.8689,61.696,77.205
5.9321,60.003,76.675
5.8053,60.881,73.984
5.8672,58.333,74.104
6.1254,62.077,76.327
6.1886,60.772,75.909
6.0537,61.709,73.602
6.1155,59.285,74.311
6.3819,62.785,77.134


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_128.csv <==
x,qOut,qIn
0.0316,60.501,76.561
0.093239,61.454,73.995
0.15511,58.647,73.553
0.22494,62.257,75.987
0.28814,61.002,76.65
0.34159,61.813,74.908
0.40346,58.847,74.811
0.48148,61.826,76.692
0.54468,59.982,76.4
0.58994,60.826,74.029
0.65181,58.487,74.259
0.73802,62.422,76.771
0.80122,61.039,76.392
0.83829,61.597,73.288
0.90016,58.797,73.28
0.99457,62.476,76.362
1.0578,61.04,76.574
1.0866,61.454,74.025
1.1485,58.387,74.359
1.2511,61.765,77.238
1.3143,60.273,77.172
1.335,60.99,74.409
1.3969,58.193,74.155
1.5076,61.84,76.222
1.5708,60.601,75.968
1.5833,61.591,73.79
1.6452,59.097,74.277
1.7642,62.754,76.859
1.8274,61.138,76.657
1.8317,61.439,74.003
1.8936,58.288,73.91
2.0207,61.758,76.158
2.0839,60.472,76.114
2.08,61.467,74.218
2.1419,58.853,74.834
2.2773,62.199,77.258
2.3405,60.437,76.865
2.3284,61.032,74.115
2.3903,58.342,74.015
2.5338,62.045,76.238
2.597,60.698,75.754
2.5767,61.554,73.173
2.6386,59.133,73.988
2.7904,62.819,77.288
2.8536,61.051,77.329
2.8251,61.052,74.586
2.887,57.756,74.311
3.0469,61.381,76.401
3.1101,60.329,76.281
3.0734,61.543,74.034
3.1353,58.966,74.052
3.3034,62.485,76.208
3.3666,60.98,76.26
3.3218,61.734,74.51
3.3837,59.032,74.883
3.56,62.169,76.731
3.6232,60.168,76.038
3.5701,60.721,73.491
3.632,58.376,73.893
3.8165,62.517,76.702
3.8797,61.209,76.691
3.8185,61.489,73.931
3.8804,58.303,73.815
4.0731,61.964,76.674
4.1363,60.822,77.095
4.0668,61.546,74.441
4.1287,58.345,73.772
4.3296,61.611,76.032
4.3928,60.354,76.541
4.3152,61.581,74.925
4.3771,59.163,75.159
4.5861,62.407,76.768
4.6493,60.421,75.693
4.5636,60.901,72.972
4.6254,58.344,73.903
4.8427,62.45,77.297
4.9059,61.307,77.294
4.8119,61.895,74.301
4.8738,58.607,73.885
5.0992,61.615,76.071
5.1624,60.071,75.735
5.0603,61.228,73.448
5.1221,59.159,74.45
5.3558,62.84,77.437
5.419,60.87,76.758
5.3086,60.872,73.329
5.3705,57.876,73.433
5.6123,61.781,76.842
5.6755,60.704,77.507
5.557,61.626,74.981
5.6188,58.857,74.316
5.8689,62.075,76.23
5.9321,60.312,76.056
5.8053,61.012,73.441
5.8672,58.715,73.608
6.1254,62.846,76.887
6.1886,61.455,77.443
6.0537,61.519,74.612
6.1155,58.12,73.938
6.3819,61.639,76.311


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_129.csv <==
x,qOut,qIn
0.0316,59.865,76.624
0.093239,60.76,74.08
0.15511,58.204,74.203
0.22494,61.943,76.337
0.28814,60.701,75.996
0.34159,61.801,73.813
0.40346,59.491,74.353
0.48148,62.955,76.731
0.54468,60.932,76.18
0.58994,61.01,73.472
0.65181,58.161,73.98
0.73802,62.064,77.291
0.80122,60.8,77.655
0.83829,61.375,74.665
0.90016,58.24,73.708
0.99457,61.582,75.715
1.0578,60.283,75.857
1.0866,61.477,73.81
1.1485,59.312,74.2
1.2511,62.96,76.837
1.3143,61.042,76.831
1.335,61.047,74.141
1.3969,58.041,73.842
1.5076,61.818,76.415
1.5708,60.581,76.859
1.5833,61.319,74.588
1.6452,58.522,74.328
1.7642,62.209,76.568
1.8274,60.911,76.489
1.8317,61.554,73.814
1.8936,58.437,73.61
2.0207,61.965,76.232
2.0839,60.847,76.836
2.08,61.939,75.175
2.1419,59.037,75.087
2.2773,61.786,76.35
2.3405,59.776,75.496
2.3284,60.734,73.407
2.3903,58.748,74.399
2.5338,62.881,77.121
2.597,61.337,76.521
2.5767,61.437,73.427
2.6386,58.297,73.625
2.7904,62.013,76.832
2.8536,60.804,77.146
2.8251,61.507,74.309
2.887,58.51,73.709
3.0469,61.831,75.991
3.1101,60.369,76.287
3.0734,61.286,74.263
3.1353,58.906,74.516
3.3034,62.53,77.041
3.3666,60.749,76.863
3.3218,60.949,73.825
3.3837,57.939,73.58
3.56,61.884,76.748
3.6232,60.946,77.38
3.5701,61.936,74.609
3.632,58.92,73.773
3.8165,61.987,75.735
3.8797,60.373,75.762
3.8185,61.401,73.783
3.8804,59.165,74.375
4.0731,62.686,77.031
4.1363,60.685,76.983
4.0668,60.811,74.239
4.1287,57.966,73.789
4.3296,61.867,76.286
4.3928,60.687,76.747
4.3152,61.462,74.242
4.3771,58.683,73.737
4.5861,62.323,76.534
4.6493,60.941,77.495
4.5636,61.508,75.15
4.6254,58.456,74.118
4.8427,61.83,76.041
4.9059,60.433,76.298
4.8119,61.404,73.744
4.8738,58.871,73.374
5.0992,62.611,76.109
5.1624,61.189,76.692
5.0603,61.712,74.535
5.1221,58.686,74.517
5.3558,61.794,76.816
5.419,60.013,76.555
5.3086,60.756,73.782
5.3705,58.345,73.765
5.6123,62.315,76.551
5.6755,60.997,76.81
5.557,61.503,74.347
5.6188,58.648,74.34
5.8689,62.304,76.939
5.9321,60.872,76.788
5.8053,61.288,73.626
5.8672,58.151,72.982
6.1254,61.959,75.526
6.1886,61.086,76.317
6.0537,62.079,74.9
6.1155,58.95,75.25
6.3819,61.719,77.202


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_130.csv <==
x,qOut,qIn
0.0316,60.946,77.322
0.093239,61.436,74.823
0.15511,58.211,74.238
0.22494,61.498,76.223
0.28814,60.205,76.131
0.34159,61.454,73.823
0.40346,59.109,73.921
0.48148,62.647,76.135
0.54468,60.932,75.913
0.58994,61.415,73.93
0.65181,58.783,74.918
0.73802,62.24,77.737
0.80122,60.349,77.038
0.83829,60.609,73.54
0.90016,57.652,73.446
0.99457,61.673,76.608
1.0578,60.877,76.996
1.0866,62.135,74.481
1.1485,59.386,74.11
1.2511,62.43,75.926
1.3143,60.565,75.537
1.335,61.282,73.384
1.3969,58.85,74.228
1.5076,62.471,77.373
1.5708,60.691,77.59
1.5833,60.951,74.8
1.6452,57.905,74.06
1.7642,61.46,76.188
1.8274,60.208,76.433
1.8317,61.361,74.086
1.8936,59.098,73.915
2.0207,62.927,76.476
2.0839,61.343,76.481
2.08,61.614,73.592
2.1419,58.611,73.557
2.2773,62.12,76.699
2.3405,60.608,77.259
2.3284,61.189,74.725
2.3903,58.391,74.238
2.5338,61.89,76.359
2.597,60.366,76.229
2.5767,61.04,73.677
2.6386,58.489,73.914
2.7904,62.552,77.033
2.8536,61.365,77.491
2.8251,61.71,74.674
2.887,58.213,73.763
3.0469,61.495,75.811
3.1101,60.374,76.067
3.0734,61.701,73.93
3.1353,59.228,73.949
3.3034,62.526,76.332
3.3666,60.698,76.466
3.3218,61.279,74.384
3.3837,58.688,74.652
3.56,62.056,76.835
3.6232,60.164,76.002
3.5701,60.653,72.941
3.632,58.234,73.702
3.8165,62.491,77.423
3.8797,61.341,77.745
3.8185,61.592,74.785
3.8804,58.092,74.086
4.0731,61.417,76.084
4.1363,60.291,76.235
4.0668,61.506,74.27
4.1287,59.022,74.322
4.3296,62.679,76.443
4.3928,61.197,76.238
4.3152,61.727,74.013
4.3771,58.672,74.409
4.5861,61.974,76.678
4.6493,60.458,76.239
4.5636,61.359,73.964
4.6254,58.705,74.494
4.8427,62.076,76.76
4.9059,60.415,76.093
4.8119,61.221,73.609
4.8738,58.811,74.333
5.0992,62.436,76.948
5.1624,60.696,76.274
5.0603,61.072,73.522
5.1221,58.364,74.341
5.3558,62.227,77.537
5.419,60.87,77.236
5.3086,61.36,73.963
5.3705,58.238,73.466
5.6123,61.755,75.861
5.6755,60.585,76.125
5.557,61.73,74.22
5.6188,59.329,74.643
5.8689,62.632,77.117
5.9321,60.574,76.883
5.8053,60.783,74.04
5.8672,58.007,73.718
6.1254,61.985,76.215
6.1886,60.876,76.449
6.0537,61.665,73.917
6.1155,58.83,73.769
6.3819,62.386,76.724


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_131.csv <==
x,qOut,qIn
0.0316,60.632,76.083
0.093239,61.119,73.363
0.15511,58.374,73.655
0.22494,62.324,76.635
0.28814,61.193,76.901
0.34159,61.83,74.472
0.40346,58.599,74.267
0.48148,61.686,76.304
0.54468,60.175,76.036
0.58994,61.209,73.78
0.65181,58.782,74.306
0.73802,62.375,77.015
0.80122,60.736,76.781
0.83829,61.248,74.205
0.90016,58.443,74.624
0.99457,62.014,77.23
1.0578,60.538,76.473
1.0866,61.308,73.239
1.1485,58.646,73.513
1.2511,62.392,76.37
1.3143,61.065,76.216
1.335,61.776,73.909
1.3969,59,74.688
1.5076,62.202,77.565
1.5708,60.268,77.063
1.5833,60.693,73.747
1.6452,57.962,73.51
1.7642,61.917,76.215
1.8274,60.858,76.174
1.8317,61.807,73.504
1.8936,59.146,73.9
2.0207,62.58,77.216
2.0839,60.845,77.635
2.08,61.144,74.872
2.1419,58.052,74.043
2.2773,61.473,75.821
2.3405,60.137,75.858
2.3284,61.236,73.872
2.3903,59.054,74.287
2.5338,63.005,77.063
2.597,61.41,77.11
2.5767,61.409,74.072
2.6386,58.001,73.449
2.7904,61.572,76.173
2.8536,60.532,76.794
2.8251,61.697,74.67
2.887,59.041,74.644
3.0469,62.249,76.694
3.1101,60.45,75.958
3.0734,61.151,73.153
3.1353,58.589,73.783
3.3034,62.338,76.764
3.3666,60.904,76.73
3.3218,61.571,74.387
3.3837,58.806,74.566
3.56,61.994,76.674
3.6232,60.088,76.083
3.5701,60.639,73.577
3.632,58.367,74.337
3.8165,62.676,77.381
3.8797,61.42,77.15
3.8185,61.454,73.901
3.8804,57.873,73.296
4.0731,61.626,75.981
4.1363,60.956,76.773
4.0668,62.198,74.706
4.1287,59.064,74.05
4.3296,61.868,75.772
4.3928,60.204,76.01
4.3152,61.363,74.714
4.3771,59.039,75.342
4.5861,62.257,76.935
4.6493,60.173,75.783
4.5636,60.683,73.047
4.6254,58.299,73.718
4.8427,62.491,76.766
4.9059,61.291,76.826
4.8119,61.737,74.155
4.8738,58.598,73.967
5.0992,61.908,76.642
5.1624,60.395,77.097
5.0603,61.1,74.851
5.1221,58.412,74.627
5.3558,62.098,76.809
5.419,60.707,76.645
5.3086,61.383,73.827
5.3705,58.573,73.391
5.6123,62.398,75.852
5.6755,61.264,76.269
5.557,62.02,74.176
5.6188,59.039,74.249
5.8689,62.164,76.75
5.9321,60.383,76.747
5.8053,60.937,74.107
5.8672,58.099,73.902
6.1254,61.75,76.356
6.1886,60.51,76.639
6.0537,61.489,74.646
6.1155,58.915,74.738
6.3819,62.353,76.679


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_132.csv <==
x,qOut,qIn
0.0316,59.953,76.417
0.093239,60.395,73.574
0.15511,58.105,74.336
0.22494,62.251,77.245
0.28814,60.953,76.525
0.34159,61.529,73.172
0.40346,58.722,73.448
0.48148,62.507,76.734
0.54468,61.199,76.984
0.58994,61.633,74.432
0.65181,58.453,74.323
0.73802,61.796,76.613
0.80122,60.393,76.581
0.83829,61.232,74.269
0.90016,58.491,74.208
0.99457,62.143,76.386
1.0578,60.844,76.454
1.0866,61.689,74.228
1.1485,58.911,74.007
1.2511,62.245,76.207
1.3143,60.585,76.378
1.335,61.272,74.3
1.3969,58.738,74.467
1.5076,62.339,76.74
1.5708,60.642,76.317
1.5833,61,73.364
1.6452,58.149,73.392
1.7642,62.128,76.61
1.8274,61.09,77.439
1.8317,61.774,75.085
1.8936,58.505,74.221
2.0207,61.538,75.918
2.0839,60.048,75.845
2.08,61.196,73.638
2.1419,58.949,74.094
2.2773,62.675,77.092
2.3405,61.004,77.259
2.3284,61.313,74.69
2.3903,58.397,74.567
2.5338,61.896,76.627
2.597,60.364,75.952
2.5767,61.08,73.072
2.6386,58.563,73.506
2.7904,62.699,76.748
2.8536,61.576,77.078
2.8251,61.946,74.397
2.887,58.437,73.878
3.0469,61.46,75.996
3.1101,60.051,76.12
3.0734,61.206,74.234
3.1353,58.931,74.709
3.3034,62.449,77.035
3.3666,60.576,76.687
3.3218,60.853,74.125
3.3837,58.126,74.34
3.56,62.164,77.093
3.6232,61.033,76.924
3.5701,61.668,73.707
3.632,58.541,73.261
3.8165,62.112,75.979
3.8797,61.008,76.353
3.8185,62.017,74.324
3.8804,59.135,74.552
4.0731,62.066,76.583
4.1363,60.133,76.122
4.0668,60.835,73.905
4.1287,58.39,74.468
4.3296,62.2,76.915
4.3928,60.735,76.606
4.3152,61.264,74.185
4.3771,58.389,74.388
4.5861,62.096,76.762
4.6493,60.836,76.58
4.5636,61.611,73.897
4.6254,58.712,73.473
4.8427,62.181,75.666
4.9059,60.794,76.117
4.8119,61.624,74.764
4.8738,59.011,75.391
5.0992,62.21,77.412
5.1624,60.157,76.622
5.0603,60.449,73.632
5.1221,57.671,73.584
5.3558,61.929,76.282
5.419,61.233,76.684
5.3086,62.289,74.407
5.3705,59.271,73.881
5.6123,62.371,75.8
5.6755,60.733,76.08
5.557,61.375,74.556
5.6188,58.462,75.014
5.8689,61.905,76.98
5.9321,60.478,76.467
5.8053,61.283,73.983
5.8672,58.262,73.839
6.1254,61.719,75.702
6.1886,60.587,75.624
6.0537,61.968,74.186
6.1155,59.567,75.199
6.3819,62.387,77.424


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_133.csv <==
x,qOut,qIn
0.0316,60.463,76.077
0.093239,61.489,74.055
0.15511,59.155,74.669
0.22494,62.465,76.939
0.28814,60.398,76.007
0.34159,60.842,73.049
0.40346,58.471,73.935
0.48148,62.474,77.523
0.54468,60.965,77.406
0.58994,61.233,73.909
0.65181,58.168,73.544
0.73802,61.816,76.581
0.80122,60.595,76.752
0.83829,61.49,73.871
0.90016,58.875,73.873
0.99457,62.473,76.813
1.0578,60.909,76.86
1.0866,61.351,74.035
1.1485,58.433,73.938
1.2511,62.046,76.451
1.3143,60.692,76.359
1.335,61.404,73.792
1.3969,58.593,73.898
1.5076,62.194,76.636
1.5708,60.808,76.89
1.5833,61.442,74.562
1.6452,58.441,74.33
1.7642,61.776,76.328
1.8274,60.321,76.213
1.8317,61.266,74.06
1.8936,58.764,74.37
2.0207,62.432,76.848
2.0839,60.904,76.535
2.08,61.444,73.768
2.1419,58.534,73.896
2.2773,62.051,76.545
2.3405,60.634,76.519
2.3284,61.462,74.214
2.3903,58.806,74.502
2.5338,62.2,76.844
2.597,60.472,76.392
2.5767,61.066,73.503
2.6386,58.479,73.578
2.7904,62.312,76.57
2.8536,60.929,76.929
2.8251,61.461,74.53
2.887,58.576,74.599
3.0469,62.052,77.198
3.1101,60.499,76.94
3.0734,61.097,73.634
3.1353,58.261,73.046
3.3034,62.125,75.742
3.3666,61.097,76.177
3.3218,62.031,74.086
3.3837,59.216,74.622
3.56,62.291,77.498
3.6232,60.32,77.245
3.5701,60.73,74.055
3.632,57.816,73.544
3.8165,61.568,75.889
3.8797,60.528,76.08
3.8185,61.821,73.964
3.8804,59.519,74.16
4.0731,62.837,76.668
4.1363,60.734,76.864
4.0668,60.86,74.693
4.1287,58.085,74.708
4.3296,61.939,77.061
4.3928,60.604,76.947
4.3152,61.244,73.937
4.3771,58.316,73.29
4.5861,62.138,75.914
4.6493,61.151,76.613
4.5636,62.152,74.525
4.6254,59.293,74.111
4.8427,62.368,75.962
4.9059,60.516,75.756
4.8119,61.056,73.491
4.8738,58.324,74.061
5.0992,62.057,77.245
5.1624,60.711,77.739
5.0603,61.333,75.101
5.1221,58.162,74.058
5.3558,61.261,75.545
5.419,59.812,75.566
5.3086,61.155,74.044
5.3705,59.442,74.899
5.6123,63.382,77.225
5.6755,61.324,76.479
5.557,60.896,73.415
5.6188,57.765,73.488
5.8689,62.012,76.591
5.9321,61.202,77.33
5.8053,61.859,74.88
5.8672,58.43,73.964
6.1254,61.623,76.061
6.1886,60.435,76.608
6.0537,61.679,74.576
6.1155,58.956,74.262
6.3819,62.125,76.213


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_134.csv <==
x,qOut,qIn
0.0316,60.352,76.985
0.093239,60.835,73.867
0.15511,57.731,73.533
0.22494,61.613,75.987
0.28814,60.901,76.354
0.34159,62.262,74.676
0.40346,59.353,74.881
0.48148,62.111,76.693
0.54468,60.173,76.447
0.58994,61.159,74.556
0.65181,58.807,74.742
0.73802,62.23,76.38
0.80122,60.402,75.474
0.83829,61.14,72.941
0.90016,59.028,74.014
0.99457,63.012,77.536
1.0578,61.213,77.3
1.0866,61.044,73.681
1.1485,57.781,73.231
1.2511,61.596,76.436
1.3143,60.6,77.054
1.335,61.623,74.405
1.3969,58.895,74.131
1.5076,62.196,76.796
1.5708,60.501,76.83
1.5833,61.173,74.16
1.6452,58.612,74.17
1.7642,62.338,76.509
1.8274,60.844,76.063
1.8317,61.392,73.195
1.8936,58.696,73.418
2.0207,62.516,76.678
2.0839,61.117,77.326
2.08,61.394,74.956
2.1419,58.083,74.463
2.2773,61.409,76.36
2.3405,60.115,76.229
2.3284,61.189,74.066
2.3903,58.692,74.288
2.5338,62.452,76.556
2.597,61.089,76.487
2.5767,61.733,74.413
2.6386,58.859,74.507
2.7904,62.202,76.274
2.8536,60.552,75.708
2.8251,61.18,73.575
2.887,58.542,74.372
3.0469,62.354,77.195
3.1101,60.976,77.18
3.0734,61.448,74.551
3.1353,58.219,73.899
3.3034,61.511,75.527
3.3666,60.226,75.506
3.3218,61.472,74.023
3.3837,59.323,74.855
3.56,62.853,77.211
3.6232,60.808,76.707
3.5701,60.822,73.735
3.632,57.795,73.542
3.8165,61.703,76.373
3.8797,60.714,76.994
3.8185,61.788,74.967
3.8804,59.07,74.648
4.0731,62.226,76.337
4.1363,60.382,76.002
4.0668,61.026,73.715
4.1287,58.549,74.071
4.3296,62.527,76.847
4.3928,61.2,76.922
4.3152,61.645,74.247
4.3771,58.488,73.899
4.5861,61.851,76.123
4.6493,60.47,76.205
4.5636,61.379,74.168
4.6254,58.847,74.435
4.8427,62.396,76.703
4.9059,60.715,76.59
4.8119,61.085,74.329
4.8738,58.196,74.387
5.0992,62.003,76.631
5.1624,60.827,76.565
5.0603,61.592,74.068
5.1221,58.573,73.682
5.3558,62.074,75.821
5.419,60.855,76.126
5.3086,61.837,74.502
5.3705,59.009,74.909
5.6123,61.996,76.915
5.6755,60.072,76.534
5.557,60.814,74.355
5.6188,58.37,74.634
5.8689,62.165,76.688
5.9321,60.728,76.078
5.8053,61.44,73.251
5.8672,58.895,73.302
6.1254,62.734,76.12
6.1886,61.27,76.474
6.0537,61.501,74.319
6.1155,58.409,74.618
6.3819,61.865,77.281


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_135.csv <==
x,qOut,qIn
0.0316,60.397,77.191
0.093239,61.043,73.995
0.15511,58.237,73.437
0.22494,61.939,75.965
0.28814,60.732,76.321
0.34159,61.738,74.294
0.40346,59.332,74.583
0.48148,62.756,77.046
0.54468,60.745,76.698
0.58994,60.815,73.587
0.65181,57.888,73.323
0.73802,61.962,76.26
0.80122,61.04,77.022
0.83829,61.843,75.007
0.90016,58.727,74.632
0.99457,61.908,76.449
1.0578,60.403,76.265
1.0866,61.266,73.929
1.1485,58.506,73.797
1.2511,62.171,75.855
1.3143,60.958,75.924
1.335,61.894,74.32
1.3969,59.121,74.937
1.5076,62.126,76.885
1.5708,60.11,76.157
1.5833,60.649,73.805
1.6452,58.122,74.412
1.7642,62.131,76.891
1.8274,60.933,76.593
1.8317,61.577,74.186
1.8936,58.568,74.17
2.0207,62.126,76.133
2.0839,60.879,75.944
2.08,61.7,73.876
2.1419,58.719,74.219
2.2773,62.038,76.86
2.3405,60.583,77.21
2.3284,61.485,75.146
2.3903,58.651,74.684
2.5338,61.653,75.854
2.597,59.839,75.162
2.5767,60.895,73.289
2.6386,59.14,74.533
2.7904,63.29,77.749
2.8536,61.413,77.412
2.8251,60.987,73.828
2.887,57.598,73.337
3.0469,61.562,76.474
3.1101,60.747,77.058
3.0734,61.874,74.287
3.1353,59.112,73.484
3.3034,62.423,75.615
3.3666,60.807,75.986
3.3218,61.485,74.188
3.3837,58.847,74.686
3.56,62.227,77.328
3.6232,60.366,77.234
3.5701,60.721,74.317
3.632,57.829,73.71
3.8165,61.691,76.067
3.8797,60.679,76.608
3.8185,61.786,74.563
3.8804,59.202,74.274
4.0731,62.662,76.439
4.1363,60.975,76.462
4.0668,61.402,73.949
4.1287,58.434,73.705
4.3296,62.043,76.002
4.3928,60.763,76.295
4.3152,61.617,74.359
4.3771,58.783,74.363
4.5861,61.99,76.501
4.6493,60.27,76.547
4.5636,60.997,74.263
4.6254,58.409,74.235
4.8427,62.06,76.824
4.9059,60.575,76.938
4.8119,61.293,74.282
4.8738,58.683,74.123
5.0992,62.325,76.608
5.1624,60.777,76.47
5.0603,61.316,73.777
5.1221,58.68,73.834
5.3558,62.571,76.507
5.419,61.196,76.611
5.3086,61.478,73.936
5.3705,58.245,73.669
5.6123,61.855,76.475
5.6755,60.737,77.309
5.557,61.576,75.262
5.6188,58.474,74.4
5.8689,61.584,75.739
5.9321,60.102,75.727
5.8053,61.273,73.871
5.8672,59.081,74.018
6.1254,62.824,76.35
6.1886,61.109,76.468
6.0537,61.341,74.265
6.1155,58.39,74.538
6.3819,61.925,77.31


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_136.csv <==
x,qOut,qIn
0.0316,60.61,76.516
0.093239,61.407,73.43
0.15511,58.906,73.594
0.22494,62.557,76.706
0.28814,60.901,76.592
0.34159,61.271,73.646
0.40346,58.524,73.969
0.48148,62.186,77.05
0.54468,60.618,77.03
0.58994,60.973,74.043
0.65181,58.028,73.747
0.73802,61.902,76.503
0.80122,60.862,76.897
0.83829,61.684,74.31
0.90016,58.66,73.777
0.99457,62.049,76.102
1.0578,60.715,76.511
1.0866,61.627,74.505
1.1485,58.837,74.436
1.2511,62.084,76.42
1.3143,60.402,76.146
1.335,61.172,73.904
1.3969,58.597,74.342
1.5076,62.238,76.903
1.5708,60.715,76.71
1.5833,61.362,74.059
1.6452,58.594,73.933
1.7642,62.103,76.275
1.8274,60.579,76.193
1.8317,61.315,73.843
1.8936,58.81,74.383
2.0207,62.454,77.492
2.0839,60.746,77.417
2.08,61.016,74.176
2.1419,58.054,73.54
2.2773,61.863,75.784
2.3405,60.768,75.796
2.3284,61.674,73.6
2.3903,59.031,74.199
2.5338,62.678,77.401
2.597,61.122,77.911
2.5767,61.317,75.034
2.6386,57.745,73.501
2.7904,60.894,74.971
2.8536,59.776,75.627
2.8251,61.514,74.559
2.887,59.886,75.079
3.0469,63.34,77.087
3.1101,60.805,76.338
3.0734,60.492,73.25
3.1353,57.812,73.594
3.3034,62.228,77.139
3.3666,61.245,77.576
3.3218,61.774,74.359
3.3837,58.429,73.424
3.56,61.734,75.981
3.6232,60.522,76.603
3.5701,61.662,74.484
3.632,59.081,74.292
3.8165,62.382,76.305
3.8797,60.597,76.183
3.8185,61.187,73.898
3.8804,58.586,74.024
4.0731,62.263,76.663
4.1363,60.712,76.904
4.0668,61.213,74.458
4.1287,58.392,74.234
4.3296,62.011,76.61
4.3928,60.588,76.675
4.3152,61.259,74.111
4.3771,58.512,73.855
4.5861,62.304,76.26
4.6493,61.06,76.471
4.5636,61.708,74.049
4.6254,58.712,73.729
4.8427,62.114,76.168
4.9059,60.659,76.765
4.8119,61.341,75.012
4.8738,58.463,74.991
5.0992,61.83,76.852
5.1624,60.285,76.445
5.0603,61.085,73.899
5.1221,58.41,73.736
5.3558,62.27,75.818
5.419,61.157,75.748
5.3086,62.052,73.588
5.3705,59.244,74.013
5.6123,62.376,77.006
5.6755,60.457,77.308
5.557,60.854,74.635
5.6188,57.917,74.177
5.8689,61.45,76.439
5.9321,60.155,76.383
5.8053,61.301,73.944
5.8672,58.973,74.347
6.1254,62.681,77.188
6.1886,61.058,76.911
6.0537,61.488,73.941
6.1155,58.595,74.046
6.3819,62.111,76.824


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_137.csv <==
x,qOut,qIn
0.0316,61.229,77.513
0.093239,61.78,75.56
0.15511,58.381,74.575
0.22494,61.448,75.929
0.28814,60.047,75.881
0.34159,61.129,73.805
0.40346,58.641,73.814
0.48148,62.532,76.171
0.54468,61.325,76.597
0.58994,61.956,74.848
0.65181,58.792,74.878
0.73802,61.733,76.727
0.80122,59.96,76.286
0.83829,60.863,73.897
0.90016,58.516,74.234
0.99457,62.415,76.676
1.0578,61.022,76.335
1.0866,61.583,73.911
1.1485,58.776,74.529
1.2511,62.373,77.29
1.3143,60.847,76.939
1.335,61.335,73.819
1.3969,58.296,73.255
1.5076,61.876,75.643
1.5708,60.696,76.081
1.5833,61.774,74.169
1.6452,59.306,74.493
1.7642,62.477,77.159
1.8274,60.314,77.038
1.8317,60.504,73.954
1.8936,57.71,73.686
2.0207,61.808,76.805
2.0839,60.885,77.288
2.08,61.892,74.136
2.1419,58.942,73.096
2.2773,62.18,75.586
2.3405,60.68,76.301
2.3284,61.615,74.476
2.3903,59.163,74.883
2.5338,62.366,77.497
2.597,60.198,76.984
2.5767,60.409,73.587
2.6386,57.683,73.528
2.7904,61.97,76.688
2.8536,61.204,76.921
2.8251,62.15,73.881
2.887,59.029,73.214
3.0469,62.262,75.786
3.1101,60.86,76.541
3.0734,61.705,74.814
3.1353,58.766,74.882
3.3034,61.734,76.902
3.3666,59.896,76.472
3.3218,60.754,73.948
3.3837,58.379,74.252
3.56,62.302,76.721
3.6232,60.978,76.3
3.5701,61.629,73.566
3.632,58.867,73.885
3.8165,62.508,76.781
3.8797,61.018,76.774
3.8185,61.445,73.959
3.8804,58.347,73.716
4.0731,61.799,76.283
4.1363,60.473,76.637
4.0668,61.412,74.524
4.1287,58.777,74.468
4.3296,62.126,76.655
4.3928,60.384,76.555
4.3152,61.014,73.976
4.3771,58.493,73.947
4.5861,62.348,76.82
4.6493,60.929,77.048
4.5636,61.431,74.217
4.6254,58.588,73.876
4.8427,62.248,76.446
4.9059,60.845,76.565
4.8119,61.391,73.864
4.8738,58.504,73.625
5.0992,62.266,76.385
5.1624,61.052,76.921
5.0603,61.651,74.412
5.1221,58.425,73.688
5.3558,61.665,75.863
5.419,60.323,76.467
5.3086,61.394,74.895
5.3705,58.854,75.115
5.6123,62.16,77.098
5.6755,60.327,76.456
5.557,60.929,73.509
5.6188,58.327,73.599
5.8689,62.242,76.374
5.9321,61.031,76.509
5.8053,61.84,74.351
5.8672,59.197,74.623
6.1254,62.513,76.74
6.1886,60.57,76.203
6.0537,60.795,73.277
6.1155,58.023,73.15
6.3819,62.186,76.325


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_138.csv <==
x,qOut,qIn
0.0316,61.133,77.491
0.093239,61.361,73.692
0.15511,58.013,72.929
0.22494,61.603,75.861
0.28814,60.646,76.503
0.34159,61.94,74.444
0.40346,59.472,74.747
0.48148,62.586,77.087
0.54468,60.455,76.42
0.58994,60.764,73.429
0.65181,58.035,73.742
0.73802,62.047,76.716
0.80122,60.983,76.834
0.83829,61.858,74.235
0.90016,58.883,74.015
0.99457,61.996,76.4
1.0578,60.317,76.603
1.0866,61.191,74.479
1.1485,58.824,74.546
1.2511,62.434,76.643
1.3143,60.672,76.001
1.335,61.027,72.828
1.3969,58.399,72.909
1.5076,62.525,76.492
1.5708,61.344,77.612
1.5833,61.559,75.465
1.6452,58.036,74.767
1.7642,61.191,76.484
1.8274,59.879,76.531
1.8317,61.03,74.341
1.8936,58.584,74.004
2.0207,62.482,75.94
2.0839,61.291,75.896
2.08,62.084,73.651
2.1419,59.314,73.951
2.2773,62.561,76.881
2.3405,60.656,77.173
2.3284,60.977,74.634
2.3903,58.072,74.367
2.5338,61.635,76.6
2.597,60.25,76.426
2.5767,61.185,73.919
2.6386,58.747,74.084
2.7904,62.599,76.653
2.8536,61.181,76.605
2.8251,61.617,74.058
2.887,58.658,73.98
3.0469,62.21,76.37
3.1101,60.774,76.37
3.0734,61.341,73.924
3.1353,58.419,73.927
3.3034,62.067,76.566
3.3666,60.802,76.833
3.3218,61.51,74.462
3.3837,58.399,74.202
3.56,61.656,76.271
3.6232,60.283,76.217
3.5701,61.439,74.224
3.632,59.024,74.565
3.8165,62.382,76.628
3.8797,60.517,76.121
3.8185,61.071,73.885
3.8804,58.632,74.625
4.0731,62.455,77.24
4.1363,60.846,76.697
4.0668,61.156,73.564
4.1287,58.188,73.382
4.3296,62.051,76.325
4.3928,60.987,76.926
4.3152,61.84,74.432
4.3771,58.902,73.832
4.5861,62.075,76.181
4.6493,60.393,76.407
4.5636,61.126,73.939
4.6254,58.591,74.091
4.8427,62.248,77.098
4.9059,60.659,77.326
4.8119,61.114,74.402
4.8738,58.287,73.893
5.0992,62.009,76.319
5.1624,60.712,76.249
5.0603,61.408,73.646
5.1221,58.672,74.099
5.3558,62.546,77.24
5.419,61.312,77.359
5.3086,61.694,74.468
5.3705,58.098,73.743
5.6123,61.275,75.531
5.6755,60.217,75.563
5.557,61.81,73.99
5.6188,59.554,74.764
5.8689,62.599,77.055
5.9321,60.355,76.379
5.8053,60.811,73.714
5.8672,58.404,74.283
6.1254,62.148,76.927
6.1886,60.495,76.254
6.0537,61.039,73.451
6.1155,58.549,74.401
6.3819,62.545,77.84


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_139.csv <==
x,qOut,qIn
0.0316,60.598,76.414
0.093239,61.239,73.574
0.15511,58.329,73.418
0.22494,62.149,75.706
0.28814,61.178,75.921
0.34159,62.296,74.297
0.40346,59.575,74.803
0.48148,62.42,76.867
0.54468,60.178,76.264
0.58994,60.534,73.6
0.65181,57.831,74.025
0.73802,61.869,77.147
0.80122,60.867,77.454
0.83829,61.822,74.754
0.90016,58.78,74.015
0.99457,61.8,75.744
1.0578,60.187,75.578
1.0866,61.334,73.587
1.1485,59.364,74.302
1.2511,63.065,77.115
1.3143,60.98,76.908
1.335,60.792,74.099
1.3969,57.803,74.156
1.5076,61.856,76.926
1.5708,60.824,76.974
1.5833,61.567,73.918
1.6452,58.439,73.146
1.7642,61.961,75.718
1.8274,60.882,76.72
1.8317,62.031,75.19
1.8936,59.262,74.883
2.0207,62.029,76.33
2.0839,59.873,75.854
2.08,60.574,73.485
2.1419,58.413,73.921
2.2773,62.642,77.037
2.3405,61.317,77.265
2.3284,61.528,74.169
2.3903,58.241,73.528
2.5338,61.816,76.284
2.597,60.681,76.861
2.5767,61.568,74.376
2.6386,58.685,73.971
2.7904,62.119,76.542
2.8536,60.703,76.891
2.8251,61.512,74.347
2.887,58.665,74.016
3.0469,62.009,76.297
3.1101,60.476,76.157
3.0734,61.402,73.768
3.1353,58.947,74.33
3.3034,62.447,77.194
3.3666,60.649,76.852
3.3218,61.088,73.784
3.3837,58.38,73.787
3.56,62.084,76.519
3.6232,60.644,76.341
3.5701,61.31,73.672
3.632,58.751,74.134
3.8165,62.517,77.235
3.8797,60.952,77.26
3.8185,61.153,74.177
3.8804,57.936,73.587
4.0731,61.663,76.084
4.1363,60.705,76.548
4.0668,61.83,74.306
4.1287,59.036,73.958
4.3296,62.278,76.249
4.3928,60.64,76.662
4.3152,61.407,74.65
4.3771,58.692,74.567
4.5861,61.985,76.669
4.6493,60.244,76.302
4.5636,61.04,73.512
4.6254,58.675,73.65
4.8427,62.521,76.649
4.9059,60.993,76.803
4.8119,61.402,74.222
4.8738,58.602,74.519
5.0992,62.191,77.295
5.1624,60.591,76.973
5.0603,61.012,73.636
5.1221,58.104,73.013
5.3558,62.031,75.779
5.419,61.06,76.708
5.3086,61.973,74.772
5.3705,59.132,74.351
5.6123,62.268,76.529
5.6755,60.402,76.616
5.557,60.839,73.824
5.6188,58.037,73.4
5.8689,62.013,76.108
5.9321,61.023,76.686
5.8053,61.861,74.481
5.8672,58.794,74.116
6.1254,61.891,76.194
6.1886,60.274,76.605
6.0537,61.077,75.122
6.1155,58.48,75.408
6.3819,62.104,77.166


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_140.csv <==
x,qOut,qIn
0.0316,60.939,77.173
0.093239,61.478,74.331
0.15511,58.258,73.667
0.22494,61.688,75.788
0.28814,60.553,76.078
0.34159,61.796,74.327
0.40346,59.298,74.676
0.48148,62.503,76.738
0.54468,60.535,76.214
0.58994,61.022,73.591
0.65181,58.382,73.805
0.73802,62.096,76.54
0.80122,60.643,76.736
0.83829,61.322,74.658
0.90016,58.678,74.976
0.99457,62.23,77.06
1.0578,60.574,76.169
1.0866,61.005,72.857
1.1485,58.119,72.801
1.2511,62.182,76.135
1.3143,61.341,77.4
1.335,62.19,75.847
1.3969,58.919,75.308
1.5076,61.455,76.399
1.5708,59.452,75.62
1.5833,60.396,73.256
1.6452,58.341,73.852
1.7642,62.871,76.678
1.8274,61.896,76.541
1.8317,62.132,73.642
1.8936,58.628,73.638
2.0207,61.964,76.908
2.0839,60.69,77.672
2.08,61.352,75.166
2.1419,58.162,74.256
2.2773,61.395,75.883
2.3405,60.089,75.942
2.3284,61.359,74.094
2.3903,59.162,74.375
2.5338,62.902,76.593
2.597,61.213,76.292
2.5767,61.507,73.64
2.6386,58.58,73.656
2.7904,62.129,76.417
2.8536,60.623,76.562
2.8251,61.25,73.883
2.887,58.504,74.012
3.0469,62.008,77.123
3.1101,60.425,77.244
3.0734,61.01,74.347
3.1353,58.242,74.269
3.3034,61.948,76.868
3.3666,60.647,76.559
3.3218,61.483,73.622
3.3837,58.758,73.699
3.56,62.453,76.53
3.6232,61.128,76.684
3.5701,61.845,74.149
3.632,58.887,74.057
3.8165,61.997,76.583
3.8797,60.226,76.629
3.8185,61.034,74.19
3.8804,58.69,74.347
4.0731,62.369,76.831
4.1363,60.64,76.499
4.0668,61.013,73.45
4.1287,58.402,73.331
4.3296,62.466,76.602
4.3928,61.209,77.445
4.3152,61.507,74.633
4.3771,58.285,73.56
4.5861,61.815,76.106
4.6493,60.592,76.883
4.5636,61.379,74.309
4.6254,58.512,73.596
4.8427,62.153,76.189
4.9059,60.917,76.867
4.8119,61.656,74.653
4.8738,58.6,74.287
5.0992,61.836,76.364
5.1624,60.356,76.441
5.0603,61.323,74.328
5.1221,58.733,74.377
5.3558,62.24,76.462
5.419,60.676,76.099
5.3086,61.42,73.643
5.3705,58.808,74.025
5.6123,62.367,76.707
5.6755,60.735,76.593
5.557,61.264,74.039
5.6188,58.502,74.23
5.8689,62.024,76.914
5.9321,60.445,76.755
5.8053,61.08,73.926
5.8672,58.473,73.918
6.1254,62.282,76.597
6.1886,60.901,76.533
6.0537,61.416,73.972
6.1155,58.538,74.27
6.3819,62.253,77.104


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_141.csv <==
x,qOut,qIn
0.0316,60.2,76.598
0.093239,60.84,74.244
0.15511,58.433,74.377
0.22494,62.502,77.074
0.28814,61.168,76.951
0.34159,61.381,73.737
0.40346,58.058,73.098
0.48148,61.901,75.757
0.54468,61.136,76.603
0.58994,62.162,74.897
0.65181,58.938,74.579
0.73802,61.754,76.201
0.80122,60.082,76.197
0.83829,61.13,74.5
0.90016,58.675,74.621
0.99457,62.165,76.2
1.0578,60.524,75.793
1.0866,61.229,74.067
1.1485,58.803,74.896
1.2511,62.564,77.317
1.3143,60.891,76.839
1.335,61.08,74.028
1.3969,57.974,73.802
1.5076,61.842,76.047
1.5708,60.919,76.18
1.5833,61.969,74.062
1.6452,59.109,73.903
1.7642,62.365,75.995
1.8274,60.753,76.322
1.8317,61.412,74.704
1.8936,58.49,74.89
2.0207,61.68,76.823
2.0839,60.018,76.486
2.08,60.955,74.157
2.1419,58.563,74.248
2.2773,62.298,76.327
2.3405,60.795,76.093
2.3284,61.449,73.946
2.3903,58.974,74.382
2.5338,62.72,77.076
2.597,61.002,77.003
2.5767,61.071,73.883
2.6386,57.91,73.241
2.7904,61.793,76.136
2.8536,60.877,77.02
2.8251,61.877,74.63
2.887,58.968,73.809
3.0469,62.101,75.798
3.1101,60.416,76.03
3.0734,61.144,74.229
3.1353,58.628,74.924
3.3034,62.318,77.527
3.3666,60.714,77.146
3.3218,61.05,74.105
3.3837,57.874,73.567
3.56,61.6,75.723
3.6232,60.714,76.008
3.5701,62.074,74.328
3.632,59.529,74.667
3.8165,62.612,76.787
3.8797,60.574,76.632
3.8185,61.052,74.456
3.8804,58.349,74.423
4.0731,61.924,76.315
4.1363,60.422,75.996
4.0668,61.277,73.84
4.1287,58.872,74.411
4.3296,62.663,77.162
4.3928,61.069,76.931
4.3152,61.343,73.857
4.3771,58.219,73.374
4.5861,61.855,75.799
4.6493,60.711,76.007
4.5636,61.717,73.742
4.6254,59.076,74.085
4.8427,62.302,77.166
4.9059,60.387,77.516
4.8119,60.78,74.847
4.8738,58.004,74.306
5.0992,61.693,76.303
5.1624,60.365,76.088
5.0603,61.254,73.495
5.1221,58.772,73.695
5.3558,62.812,76.833
5.419,61.591,77.263
5.3086,61.918,74.448
5.3705,58.393,73.773
5.6123,61.447,76.028
5.6755,60.084,76.324
5.557,61.331,74.58
5.6188,59.088,75.023
5.8689,62.541,76.939
5.9321,60.594,76.123
5.8053,60.934,73.181
5.8672,58.293,73.354
6.1254,62.343,76.578
6.1886,61.159,77.148
6.0537,61.755,74.509
6.1155,58.752,73.983
6.3819,61.929,76.382


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_142.csv <==
x,qOut,qIn
0.0316,60.933,77.128
0.093239,61.606,74.543
0.15511,58.558,73.706
0.22494,61.979,76.089
0.28814,60.633,76.712
0.34159,61.477,74.447
0.40346,58.687,74.077
0.48148,62.104,76.484
0.54468,60.571,76.737
0.58994,61.332,74.325
0.65181,58.687,74.068
0.73802,62.208,76.181
0.80122,60.614,76.086
0.83829,61.217,73.904
0.90016,58.67,74.304
0.99457,62.511,76.976
1.0578,61.012,76.914
1.0866,61.216,73.971
1.1485,57.909,73.454
1.2511,61.603,76.084
1.3143,60.706,76.873
1.335,61.889,75.238
1.3969,59.041,75.016
1.5076,61.962,76.372
1.5708,60.08,75.906
1.5833,60.944,74.101
1.6452,58.665,74.69
1.7642,62.638,76.609
1.8274,61.22,75.77
1.8317,61.651,73.03
1.8936,58.689,73.372
2.0207,62.333,76.388
2.0839,60.979,76.978
2.08,61.475,75.127
2.1419,58.285,74.99
2.2773,61.362,76.529
2.3405,59.77,76.052
2.3284,60.78,73.953
2.3903,58.512,74.383
2.5338,62.585,76.803
2.597,61.321,76.512
2.5767,61.794,73.796
2.6386,58.733,73.9
2.7904,62.211,76.713
2.8536,60.797,76.814
2.8251,61.479,74.272
2.887,58.604,74.163
3.0469,62.011,76.315
3.1101,60.497,76.073
3.0734,61.275,73.79
3.1353,58.72,74.208
3.3034,62.403,76.921
3.3666,60.85,76.917
3.3218,61.256,74.259
3.3837,58.255,74.01
3.56,61.849,76.304
3.6232,60.579,76.282
3.5701,61.466,74.018
3.632,58.767,74.3
3.8165,62.322,76.859
3.8797,60.829,76.764
3.8185,61.455,74.163
3.8804,58.506,73.943
4.0731,61.884,76.011
4.1363,60.434,75.855
4.0668,61.412,73.966
4.1287,59.052,74.727
4.3296,62.548,77.179
4.3928,60.622,76.714
4.3152,60.832,73.869
4.3771,57.956,73.784
4.5861,61.863,76.57
4.6493,60.766,77.169
4.5636,61.673,74.978
4.6254,58.926,74.334
4.8427,62.294,76.04
4.9059,60.641,75.945
4.8119,61.24,73.521
4.8738,58.66,73.451
5.0992,62.606,76.434
5.1624,61.278,77.502
5.0603,61.529,75.543
5.1221,58.133,74.697
5.3558,61.411,76.202
5.419,60.126,76.047
5.3086,61.217,73.551
5.3705,58.601,73.267
5.6123,62.449,75.735
5.6755,61.358,76.334
5.557,62.229,74.793
5.6188,59.183,75.152
5.8689,61.729,77.017
5.9321,59.493,76.093
5.8053,60.252,73.341
5.8672,58.149,74.083
6.1254,62.499,77.15
6.1886,61.334,77.009
6.0537,61.7,73.92
6.1155,58.529,73.467
6.3819,62.14,76.381


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_143.csv <==
x,qOut,qIn
0.0316,59.847,76.872
0.093239,60.415,73.493
0.15511,57.832,73.554
0.22494,62.027,76.508
0.28814,61.175,76.408
0.34159,62.203,73.456
0.40346,59.395,73.444
0.48148,62.646,76.5
0.54468,60.885,77.125
0.58994,61.301,74.935
0.65181,58.339,74.53
0.73802,61.612,76.309
0.80122,59.983,76.08
0.83829,60.818,73.837
0.90016,58.545,74.089
0.99457,62.724,76.725
1.0578,61.451,76.847
1.0866,61.613,74.12
1.1485,58.186,73.707
1.2511,61.777,76.442
1.3143,60.779,77.162
1.335,61.77,74.978
1.3969,58.69,74.205
1.5076,61.729,75.655
1.5708,60.195,75.78
1.5833,61.379,74.34
1.6452,59.222,74.691
1.7642,62.741,76.62
1.8274,60.74,76.203
1.8317,60.926,73.694
1.8936,58.223,73.994
2.0207,62.209,76.972
2.0839,60.933,77.317
2.08,61.42,74.565
2.1419,58.299,73.722
2.2773,61.805,75.878
2.3405,60.587,76.39
2.3284,61.584,74.251
2.3903,58.944,73.996
2.5338,62.448,76.523
2.597,60.865,76.82
2.5767,61.418,74.202
2.6386,58.443,73.87
2.7904,61.795,76.425
2.8536,60.312,76.713
2.8251,61.308,74.487
2.887,58.96,74.529
3.0469,62.433,76.611
3.1101,60.533,76.043
3.0734,60.885,73.264
3.1353,58.403,73.708
3.3034,62.603,77.127
3.3666,61.345,77.607
3.3218,61.497,74.487
3.3837,58.035,73.317
3.56,61.526,75.535
3.6232,60.499,76.274
3.5701,61.615,74.544
3.632,58.985,74.527
3.8165,62.408,76.783
3.8797,60.753,76.933
3.8185,61.229,74.431
3.8804,58.179,73.862
4.0731,61.683,75.971
4.1363,60.463,76.348
4.0668,61.661,74.591
4.1287,59.26,74.78
4.3296,62.562,76.763
4.3928,60.578,76.07
4.3152,60.985,73.309
4.3771,58.395,73.815
4.5861,62.332,76.791
4.6493,60.997,76.878
4.5636,61.519,74.506
4.6254,58.558,74.492
4.8427,61.98,76.476
4.9059,60.466,76.024
4.8119,61.143,73.45
4.8738,58.47,73.489
5.0992,62.382,76.185
5.1624,61.195,76.863
5.0603,61.708,75.116
5.1221,58.461,74.9
5.3558,61.575,76.591
5.419,60.039,76.34
5.3086,60.965,74.165
5.3705,58.408,74.299
5.6123,62.266,76.539
5.6755,61.068,76.512
5.557,61.874,74.471
5.6188,58.998,74.654
5.8689,62.304,76.565
5.9321,60.667,75.969
5.8053,61.382,73.323
5.8672,58.689,73.373
6.1254,62.333,75.961
6.1886,60.911,76.33
6.0537,61.563,74.611
6.1155,58.721,75.251
6.3819,61.808,77.686


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_144.csv <==
x,qOut,qIn
0.0316,60.647,76.139
0.093239,61.257,73.777
0.15511,58.613,74.104
0.22494,62.216,76.988
0.28814,60.628,77.03
0.34159,61.11,74.177
0.40346,58.157,74.005
0.48148,61.765,76.709
0.54468,60.521,76.695
0.58994,61.509,74.043
0.65181,58.853,74.196
0.73802,62.323,76.695
0.80122,60.755,76.245
0.83829,61.477,73.553
0.90016,58.84,74.055
0.99457,62.334,76.813
1.0578,60.647,76.568
1.0866,61.17,74.202
1.1485,58.518,74.681
1.2511,62.178,77
1.3143,60.616,76.333
1.335,61.094,73.268
1.3969,58.251,73.168
1.5076,62.219,76.161
1.5708,61.214,76.946
1.5833,61.947,74.821
1.6452,58.746,74.399
1.7642,61.681,76.536
1.8274,59.983,76.546
1.8317,60.894,74.227
1.8936,58.47,74.505
2.0207,62.298,77.08
2.0839,60.904,76.735
2.08,61.536,73.76
2.1419,58.685,73.785
2.2773,62.258,76.591
2.3405,60.847,76.63
2.3284,61.606,74.057
2.3903,58.986,74.03
2.5338,62.457,76.327
2.597,60.702,75.969
2.5767,61.035,73.313
2.6386,58.297,74.008
2.7904,62.261,77.717
2.8536,61.008,78.094
2.8251,61.345,74.793
2.887,57.796,73.498
3.0469,61.041,75.117
3.1101,60.03,75.272
3.0734,61.713,73.75
3.1353,59.791,74.577
3.3034,63.168,77.248
3.3666,60.862,77.043
3.3218,60.848,74.372
3.3837,58.037,74.295
3.56,61.721,76.499
3.6232,60.246,76.166
3.5701,61.123,73.641
3.632,58.903,73.956
3.8165,62.917,76.822
3.8797,61.357,76.962
3.8185,61.364,74.258
3.8804,58.159,73.926
4.0731,61.918,76.501
4.1363,60.793,76.952
4.0668,61.481,74.525
4.1287,58.376,73.847
4.3296,61.926,75.927
4.3928,60.818,76.426
4.3152,61.847,74.476
4.3771,58.965,73.995
4.5861,62.106,75.729
4.6493,60.452,75.948
4.5636,61.284,74.647
4.6254,58.773,75.406
4.8427,62.198,77.374
4.9059,60.357,76.502
4.8119,60.768,73.512
4.8738,57.864,73.52
5.0992,61.877,76.301
5.1624,61.072,76.58
5.0603,62.301,74.261
5.1221,59.415,74.206
5.3558,62.228,76.463
5.419,60.246,76.241
5.3086,61.074,73.947
5.3705,58.75,74.47
5.6123,62.302,76.939
5.6755,60.461,76.373
5.557,60.891,73.591
5.6188,58.366,74.163
5.8689,62.398,77.45
5.9321,61.06,77.39
5.8053,61.388,73.927
5.8672,58.158,73.345
6.1254,61.795,76.303
6.1886,60.767,76.784
6.0537,61.863,74.247
6.1155,59.142,73.943
6.3819,62.387,76.188


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_145.csv <==
x,qOut,qIn
0.0316,60.667,76.258
0.093239,61.22,73.97
0.15511,58.675,74.373
0.22494,62.206,76.695
0.28814,60.427,76.277
0.34159,60.832,73.949
0.40346,58.204,74.677
0.48148,62.28,77.602
0.54468,61.101,77.315
0.58994,61.509,73.883
0.65181,58.033,73.01
0.73802,61.518,75.531
0.80122,60.677,76.31
0.83829,62.199,74.892
0.90016,59.675,75.257
0.99457,62.441,76.911
1.0578,60.128,75.723
1.0866,60.67,72.769
1.1485,58.219,73.559
1.2511,62.263,76.926
1.3143,61.066,76.989
1.335,61.81,74.451
1.3969,58.841,74.668
1.5076,61.84,76.866
1.5708,59.979,75.985
1.5833,60.746,73.219
1.6452,58.504,74.214
1.7642,62.653,77.445
1.8274,61.312,77.061
1.8317,61.539,73.969
1.8936,58.26,73.991
2.0207,61.827,76.729
2.0839,60.686,76.726
2.08,61.658,74.017
2.1419,58.859,73.644
2.2773,62.286,75.796
2.3405,60.817,75.855
2.3284,61.61,73.956
2.3903,58.948,74.746
2.5338,62.191,77.705
2.597,60.244,77.565
2.5767,60.674,74.463
2.6386,57.929,73.867
2.7904,61.713,76.085
2.8536,60.507,76.022
2.8251,61.554,73.46
2.887,59.314,73.509
3.0469,63.217,76.369
3.1101,61.553,76.879
3.0734,61.403,74.558
3.1353,57.997,74.146
3.3034,61.542,76.426
3.3666,60.355,76.841
3.3218,61.235,74.479
3.3837,58.351,73.76
3.56,61.931,75.881
3.6232,60.746,76.413
3.5701,61.777,74.512
3.632,59.05,74.485
3.8165,62.217,76.679
3.8797,60.395,76.399
3.8185,61.091,73.897
3.8804,58.519,74.258
4.0731,62.183,76.793
4.1363,60.681,76.433
4.0668,61.39,73.825
4.1287,58.743,74.183
4.3296,62.3,76.96
4.3928,60.68,76.848
4.3152,61.232,74.074
4.3771,58.549,74.032
4.5861,62.22,76.664
4.6493,60.72,76.503
4.5636,61.273,73.661
4.6254,58.594,73.727
4.8427,62.454,76.613
4.9059,61.109,76.805
4.8119,61.463,74.095
4.8738,58.25,73.758
5.0992,61.805,76.326
5.1624,60.652,76.823
5.0603,61.555,74.71
5.1221,58.577,74.372
5.3558,61.792,76.304
5.419,60.298,76.419
5.3086,61.349,74.435
5.3705,58.949,74.345
5.6123,62.444,76.247
5.6755,60.679,75.866
5.557,61.189,73.517
5.6188,58.705,74.324
5.8689,62.572,77.569
5.9321,60.981,77.453
5.8053,61.112,74.129
5.8672,57.805,73.478
6.1254,61.477,76.062
6.1886,60.55,76.42
6.0537,61.876,74.115
6.1155,59.348,74.101
6.3819,62.562,76.43


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_146.csv <==
x,qOut,qIn
0.0316,60.488,76.525
0.093239,61.473,74.655
0.15511,58.725,74.547
0.22494,62.075,76.527
0.28814,60.51,76.307
0.34159,61.359,73.97
0.40346,58.723,74.092
0.48148,62.249,76.299
0.54468,60.71,75.984
0.58994,61.481,73.596
0.65181,58.926,74.032
0.73802,62.367,76.859
0.80122,60.526,76.852
0.83829,60.894,74.162
0.90016,58.142,74.27
0.99457,61.901,77.217
1.0578,60.544,77.256
1.0866,61.268,74.049
1.1485,58.496,73.388
1.2511,62.192,75.945
1.3143,60.926,76.1
1.335,61.748,73.441
1.3969,59.149,73.751
1.5076,62.625,77.234
1.5708,60.799,77.772
1.5833,60.915,74.934
1.6452,57.719,74.259
1.7642,61.322,76.402
1.8274,60.223,76.408
1.8317,61.476,73.859
1.8936,59.038,73.643
2.0207,62.723,76.05
2.0839,61.263,76.213
2.08,61.879,74.236
2.1419,59.096,74.799
2.2773,62.213,77.121
2.3405,60.161,76.26
2.3284,60.537,73.282
2.3903,57.944,73.794
2.5338,62.185,76.744
2.597,61.237,76.791
2.5767,61.86,74.294
2.6386,58.493,74.193
2.7904,61.694,76.695
2.8536,60.426,77.051
2.8251,61.578,74.967
2.887,58.899,74.514
3.0469,62.023,75.747
3.1101,60.241,75.109
3.0734,61.153,73.447
3.1353,59.152,74.876
3.3034,63.099,77.759
3.3666,61.202,77.056
3.3218,60.93,73.485
3.3837,57.542,72.854
3.56,61.467,75.611
3.6232,60.746,76.489
3.5701,62.038,74.95
3.632,59.323,75.132
3.8165,62.218,77.055
3.8797,60.14,76.368
3.8185,60.71,73.569
3.8804,58.07,73.917
4.0731,62.025,76.772
4.1363,60.958,76.76
4.0668,61.987,74.344
4.1287,59.22,74.485
4.3296,62.317,76.568
4.3928,60.433,75.888
4.3152,61.093,73.349
4.3771,58.679,74.079
4.5861,62.536,76.994
4.6493,60.998,76.863
4.5636,61.306,74.132
4.6254,58.24,73.991
4.8427,61.831,76.56
4.9059,60.56,76.654
4.8119,61.42,73.95
4.8738,58.64,73.708
5.0992,62.167,76.422
5.1624,60.752,76.767
5.0603,61.552,74.32
5.1221,58.8,74.233
5.3558,62.07,76.73
5.419,60.313,76.459
5.3086,61.029,73.599
5.3705,58.617,73.894
5.6123,62.423,76.918
5.6755,60.861,76.925
5.557,61.253,74.104
5.6188,58.475,74.046
5.8689,62.22,76.8
5.9321,60.791,76.847
5.8053,61.229,73.894
5.8672,58.292,73.519
6.1254,62.173,76.345
6.1886,61.119,76.989
6.0537,61.794,74.621
6.1155,58.573,73.947
6.3819,61.826,76.041


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_147.csv <==
x,qOut,qIn
0.0316,61.423,76.616
0.093239,61.44,73.515
0.15511,58.401,73.984
0.22494,62.173,77.117
0.28814,60.844,76.971
0.34159,61.295,73.994
0.40346,58.229,73.927
0.48148,61.945,76.64
0.54468,60.864,76.789
0.58994,61.762,74.272
0.65181,58.764,73.863
0.73802,62.032,75.904
0.80122,60.586,76.119
0.83829,61.572,74.364
0.90016,59.018,74.76
0.99457,62.262,77.065
1.0578,60.326,76.614
1.0866,60.851,73.776
1.1485,58.286,73.819
1.2511,62.192,76.4
1.3143,60.896,76.278
1.335,61.564,73.632
1.3969,58.811,73.944
1.5076,62.417,77.203
1.5708,60.879,77.421
1.5833,61.252,74.239
1.6452,58.066,73.539
1.7642,61.509,76.027
1.8274,60.31,76.454
1.8317,61.517,74.559
1.8936,59.222,74.887
2.0207,62.681,77.052
2.0839,60.733,76.25
2.08,60.954,73.08
2.1419,58.101,73.371
2.2773,62.161,76.63
2.3405,61.192,76.892
2.3284,62.011,74.227
2.3903,58.839,73.958
2.5338,61.746,76.197
2.597,60.044,76.229
2.5767,61.019,74.396
2.6386,58.794,75.146
2.7904,62.448,77.487
2.8536,60.606,76.543
2.8251,60.809,73.266
2.887,57.911,73.556
3.0469,62.076,76.825
3.1101,61.27,77.18
3.0734,62.182,74.514
3.1353,59.02,73.913
3.3034,62.041,75.849
3.3666,60.455,75.862
3.3218,61.392,73.856
3.3837,58.898,74.3
3.56,62.417,76.977
3.6232,60.695,77.017
3.5701,61.097,74.493
3.632,58.14,74.301
3.8165,61.709,76.509
3.8797,60.406,76.407
3.8185,61.42,73.966
3.8804,58.893,73.985
4.0731,62.517,76.457
4.1363,60.979,76.501
4.0668,61.579,73.99
4.1287,58.805,73.916
4.3296,62.199,76.548
4.3928,60.486,76.602
4.3152,61.069,73.9
4.3771,58.491,73.918
4.5861,62.228,76.786
4.6493,60.703,76.962
4.5636,61.163,74.063
4.6254,58.313,73.663
4.8427,62.05,76.563
4.9059,60.768,77.194
4.8119,61.47,74.492
4.8738,58.652,73.608
5.0992,62.178,75.884
5.1624,60.712,76.361
5.0603,61.329,74.194
5.1221,58.641,74.391
5.3558,62.373,77.361
5.419,60.904,77.642
5.3086,61.215,74.698
5.3705,57.911,73.623
5.6123,61.508,75.292
5.6755,60.59,75.55
5.557,61.952,73.698
5.6188,59.458,73.756
5.8689,62.798,76.433
5.9321,60.977,77.207
5.8053,61.319,75.293
5.8672,58.155,74.804
6.1254,61.183,76.312
6.1886,59.54,75.697
6.0537,60.771,73.387
6.1155,58.903,74.335
6.3819,63.028,77.261


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_148.csv <==
x,qOut,qIn
0.0316,60.536,75.923
0.093239,60.926,74.399
0.15511,58.347,75.207
0.22494,62.162,77.374
0.28814,60.678,76.661
0.34159,61.212,73.723
0.40346,58.204,73.406
0.48148,61.926,75.526
0.54468,60.911,75.788
0.58994,62.074,74.398
0.65181,59.517,75.025
0.73802,62.472,77.153
0.80122,60.189,76.773
0.83829,60.415,74.259
0.90016,57.703,74.256
0.99457,61.852,76.68
1.0578,60.942,76.75
1.0866,61.906,74.181
1.1485,58.918,73.54
1.2511,62.344,75.46
1.3143,61.053,75.81
1.335,61.942,74.212
1.3969,59.03,74.542
1.5076,62.026,76.841
1.5708,60.151,76.744
1.5833,60.841,74.304
1.6452,58.178,74.188
1.7642,61.795,76.274
1.8274,60.417,76.041
1.8317,61.357,73.946
1.8936,58.934,74.691
2.0207,62.607,77.454
2.0839,60.927,77.047
2.08,61.215,73.948
2.1419,58.138,73.694
2.2773,61.784,76.219
2.3405,60.635,76.353
2.3284,61.74,74.149
2.3903,59.265,74.323
2.5338,62.65,76.624
2.597,60.763,76.251
2.5767,61.084,73.575
2.6386,58.285,73.927
2.7904,62.082,76.935
2.8536,60.774,77.205
2.8251,61.434,74.686
2.887,58.448,74.172
3.0469,61.776,76.084
3.1101,60.308,76.087
3.0734,61.285,73.965
3.1353,58.959,74.171
3.3034,62.708,76.742
3.3666,61.039,76.868
3.3218,61.274,74.26
3.3837,58.315,73.798
3.56,62.024,76.108
3.6232,60.725,76.372
3.5701,61.386,73.884
3.632,58.539,73.697
3.8165,62.217,76.767
3.8797,60.909,77.521
3.8185,61.487,74.906
3.8804,58.283,74.025
4.0731,61.47,75.839
4.1363,60.084,75.876
4.0668,61.291,74.151
4.1287,59.138,74.879
4.3296,62.838,77.187
4.3928,61.012,76.605
4.3152,61.143,73.825
4.3771,58.133,73.829
4.5861,61.976,76.265
4.6493,60.877,76.33
4.5636,61.76,74.008
4.6254,58.905,74.009
4.8427,62.246,76.624
4.9059,60.657,76.888
4.8119,61.323,74.481
4.8738,58.437,74.267
5.0992,61.783,76.411
5.1624,60.269,76.081
5.0603,61.282,73.5
5.1221,58.968,73.862
5.3558,62.578,76.742
5.419,60.792,76.82
5.3086,61.133,74.39
5.3705,58.532,74.548
5.6123,62.233,76.935
5.6755,60.545,76.477
5.557,60.775,73.427
5.6188,57.941,73.528
5.8689,62.286,76.965
5.9321,61.564,77.698
5.8053,62.125,74.901
5.8672,58.371,73.685
6.1254,61.333,75.264
6.1886,60.219,75.738
6.0537,61.737,74.578
6.1155,59.434,74.777
6.3819,62.611,76.224


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_149.csv <==
x,qOut,qIn
0.0316,61.323,77.555
0.093239,61.536,74.373
0.15511,58.002,73.166
0.22494,61.323,75.324
0.28814,60.268,76.206
0.34159,61.667,75.074
0.40346,59.459,75.514
0.48148,62.636,77.239
0.54468,60.335,76.373
0.58994,60.438,73.63
0.65181,57.753,73.944
0.73802,62.148,76.649
0.80122,61.401,76.695
0.83829,62.254,74.1
0.90016,59.018,73.566
0.99457,62.216,75.603
1.0578,60.849,76.18
1.0866,61.706,74.93
1.1485,58.756,74.944
1.2511,61.817,76.279
1.3143,60.095,75.956
1.335,60.916,74.078
1.3969,58.349,74.292
1.5076,62.139,76.592
1.5708,60.846,76.81
1.5833,61.604,74.686
1.6452,58.733,74.425
1.7642,62.05,76.347
1.8274,60.451,76.033
1.8317,61.242,73.679
1.8936,58.742,74.188
2.0207,62.532,76.903
2.0839,61.054,76.702
2.08,61.478,74.04
2.1419,58.408,73.983
2.2773,61.872,76.325
2.3405,60.518,76.268
2.3284,61.431,73.958
2.3903,58.782,74.23
2.5338,62.23,76.839
2.597,60.595,76.721
2.5767,61.237,74.08
2.6386,58.531,74.045
2.7904,62.025,76.547
2.8536,60.436,76.54
2.8251,61.169,74.212
2.887,58.792,74.567
3.0469,62.571,77.09
3.1101,60.881,76.637
3.0734,61.043,73.498
3.1353,58.11,73.176
3.3034,62.239,75.97
3.3666,61.346,76.717
3.3218,61.939,74.597
3.3837,58.536,74.182
3.56,61.716,76.674
3.6232,60.409,77.345
3.5701,61.383,75.063
3.632,58.418,74.081
3.8165,61.619,75.401
3.8797,60.211,75.288
3.8185,61.522,73.634
3.8804,59.506,74.473
4.0731,63.012,77.281
4.1363,60.822,77.194
4.0668,60.779,74.365
4.1287,57.899,74.134
4.3296,61.735,76.689
4.3928,60.464,76.663
4.3152,61.343,73.814
4.3771,58.811,73.519
4.5861,62.654,76.135
4.6493,61.284,76.448
4.5636,61.722,74.011
4.6254,58.704,73.868
4.8427,62.092,76.693
4.9059,60.519,77.328
4.8119,61.04,74.86
4.8738,58.121,74.155
5.0992,61.731,76.272
5.1624,60.476,76.441
5.0603,61.399,74.093
5.1221,58.742,74.069
5.3558,62.476,76.614
5.419,61.157,76.718
5.3086,61.791,74.229
5.3705,58.675,73.961
5.6123,61.902,75.955
5.6755,60.43,75.818
5.557,61.453,73.841
5.6188,58.988,74.471
5.8689,62.313,77.136
5.9321,60.384,76.937
5.8053,60.837,74.222
5.8672,58.246,74.105
6.1254,62.037,76.386
6.1886,60.609,76.101
6.0537,61.241,73.529
6.1155,58.661,73.976
6.3819,62.645,77.231


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_150.csv <==
x,qOut,qIn
0.0316,59.748,76.171
0.093239,60.793,74.165
0.15511,58.396,74.531
0.22494,62.096,76.64
0.28814,60.678,76.32
0.34159,61.561,74.08
0.40346,59.101,74.384
0.48148,62.638,76.688
0.54468,60.826,76.148
0.58994,61.138,73.282
0.65181,58.432,73.808
0.73802,62.357,77.341
0.80122,61.019,77.686
0.83829,61.402,74.62
0.90016,58.148,73.819
0.99457,61.504,76.026
1.0578,60.245,76.348
1.0866,61.434,74.249
1.1485,59.175,74.213
1.2511,62.845,76.549
1.3143,61.087,76.463
1.335,61.312,73.702
1.3969,58.41,73.575
1.5076,62.151,76.526
1.5708,60.804,77
1.5833,61.39,74.328
1.6452,58.421,73.808
1.7642,61.878,76.254
1.8274,60.474,76.526
1.8317,61.292,74.119
1.8936,58.6,74.124
2.0207,62.171,76.874
2.0839,60.688,77.057
2.08,61.364,74.283
2.1419,58.539,73.832
2.2773,61.975,76.173
2.3405,60.465,76.34
2.3284,61.318,74.259
2.3903,58.971,74.647
2.5338,62.674,77.14
2.597,60.894,76.699
2.5767,61.018,73.461
2.6386,57.974,73.053
2.7904,61.985,75.903
2.8536,61.113,76.757
2.8251,62.024,74.729
2.887,58.941,74.162
3.0469,61.858,76.275
3.1101,60.073,76.888
3.0734,60.876,75.041
3.1353,58.463,74.704
3.3034,62.241,76.561
3.3666,60.733,76.306
3.3218,61.217,73.398
3.3837,58.407,73.034
3.56,62.482,76.131
3.6232,61.516,77.17
3.5701,62.059,75.055
3.632,58.568,74.538
3.8165,61.466,76.541
3.8797,59.953,76.484
3.8185,61.056,74.158
3.8804,58.611,74.089
4.0731,62.334,76.011
4.1363,60.949,75.689
4.0668,61.68,73.583
4.1287,59.053,74.397
4.3296,62.518,77.535
4.3928,60.689,77.421
4.3152,60.908,74.199
4.3771,57.806,73.662
4.5861,61.467,76.063
4.6493,60.397,76.245
4.5636,61.654,74.218
4.6254,59.292,74.617
4.8427,62.754,77.058
4.9059,60.89,76.636
4.8119,61.213,73.68
4.8738,58.287,73.639
5.0992,61.954,76.342
5.1624,60.682,76.357
5.0603,61.659,73.909
5.1221,59.063,74.298
5.3558,62.297,77.078
5.419,60.358,76.847
5.3086,60.863,73.966
5.3705,58.376,73.978
5.6123,62.193,76.721
5.6755,60.677,76.702
5.557,61.145,74.002
5.6188,58.529,74.217
5.8689,62.567,77.207
5.9321,61.285,77.058
5.8053,61.465,73.534
5.8672,57.995,72.712
6.1254,61.774,75.403
6.1886,61.094,76.339
6.0537,62.242,74.99
6.1155,59.017,75.116
6.3819,61.606,76.644


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_151.csv <==
x,qOut,qIn
0.0316,61.365,77.117
0.093239,61.867,74.105
0.15511,58.483,73.451
0.22494,61.615,76.429
0.28814,60.234,77.39
0.34159,61.29,75.351
0.40346,58.798,74.932
0.48148,62.113,76.547
0.54468,60.254,75.795
0.58994,60.82,72.857
0.65181,58.429,73.285
0.73802,62.818,76.893
0.80122,61.8,77.449
0.83829,62.064,74.457
0.90016,58.423,73.687
0.99457,61.434,76.051
1.0578,60.067,76.431
1.0866,61.197,74.445
1.1485,58.876,74.666
1.2511,62.477,76.967
1.3143,60.729,76.621
1.335,61.055,73.763
1.3969,58.268,73.644
1.5076,62.228,76.339
1.5708,61.08,76.602
1.5833,61.715,74.104
1.6452,58.709,73.861
1.7642,62.17,76.408
1.8274,60.758,76.703
1.8317,61.39,74.212
1.8936,58.347,73.836
2.0207,61.744,76.182
2.0839,60.42,76.667
2.08,61.431,75.038
2.1419,58.837,75.156
2.2773,62.135,76.726
2.3405,60.33,76.016
2.3284,60.964,73.404
2.3903,58.431,73.502
2.5338,62.469,76.335
2.597,61.297,76.887
2.5767,61.905,74.641
2.6386,58.858,74.415
2.7904,62.004,76.802
2.8536,60.267,76.58
2.8251,60.92,73.524
2.887,58.259,73.533
3.0469,62.159,76.746
3.1101,61.002,77.171
3.0734,61.803,74.622
3.1353,58.909,74.333
3.3034,62.035,76.371
3.3666,60.24,76.044
3.3218,60.955,73.543
3.3837,58.693,73.823
3.56,62.765,76.588
3.6232,61.292,76.642
3.5701,61.327,74.041
3.632,58.08,73.958
3.8165,61.862,76.633
3.8797,60.814,77.17
3.8185,61.489,74.813
3.8804,58.186,73.801
4.0731,61.534,75.443
4.1363,60.458,76.062
4.0668,61.788,74.879
4.1287,59.241,75.066
4.3296,62.348,76.652
4.3928,60.392,76.134
4.3152,61.044,73.938
4.3771,58.501,74.231
4.5861,62.202,76.428
4.6493,60.719,76.204
4.5636,61.471,74.115
4.6254,58.942,74.651
4.8427,62.476,77.084
4.9059,60.68,76.552
4.8119,60.985,73.447
4.8738,58.153,73.279
5.0992,62.127,76.144
5.1624,61.063,76.627
5.0603,61.78,74.45
5.1221,58.735,74.475
5.3558,61.941,77.025
5.419,60.331,77.188
5.3086,61.039,74.582
5.3705,58.211,74.11
5.6123,61.831,76.225
5.6755,60.607,76.184
5.557,61.725,73.75
5.6188,59.264,73.78
5.8689,62.737,76.467
5.9321,60.955,76.776
5.8053,61.368,74.482
5.8672,58.62,74.472
6.1254,62.044,76.823
6.1886,60.278,76.407
6.0537,60.797,73.27
6.1155,58.227,73.267
6.3819,62.407,76.59


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_152.csv <==
x,qOut,qIn
0.0316,60.095,75.931
0.093239,61.389,73.727
0.15511,59.104,74.241
0.22494,62.609,76.482
0.28814,60.841,75.872
0.34159,61.421,73.626
0.40346,58.956,74.659
0.48148,62.393,77.389
0.54468,60.353,76.655
0.58994,60.542,73.411
0.65181,57.906,73.486
0.73802,62.161,76.69
0.80122,61.168,77.042
0.83829,61.709,74.159
0.90016,58.436,73.811
0.99457,61.892,76.823
1.0578,60.74,77.481
1.0866,61.683,74.834
1.1485,58.615,73.897
1.2511,61.71,75.655
1.3143,60.236,75.638
1.335,61.491,73.729
1.3969,59.381,74.59
1.5076,62.88,77.447
1.5708,60.792,76.832
1.5833,60.898,73.561
1.6452,58.01,73.766
1.7642,61.818,76.756
1.8274,60.591,76.661
1.8317,61.548,73.874
1.8936,59.01,73.927
2.0207,62.456,76.607
2.0839,60.675,76.644
2.08,61.101,74.116
2.1419,58.484,74.291
2.2773,62.307,77.167
2.3405,60.825,76.968
2.3284,61.186,73.472
2.3903,58.121,73.005
2.5338,61.964,76.174
2.597,61.018,76.968
2.5767,61.963,74.863
2.6386,58.976,74.64
2.7904,61.945,76.472
2.8536,60.133,76.095
2.8251,60.888,73.809
2.887,58.415,74.139
3.0469,62.403,76.536
3.1101,61.172,76.384
3.0734,61.72,73.888
3.1353,58.573,73.891
3.3034,61.933,76.637
3.3666,60.558,77.239
3.3218,61.414,75.261
3.3837,58.59,74.908
3.56,61.804,76.418
3.6232,60.134,75.747
3.5701,61.058,73.264
3.632,58.782,73.738
3.8165,62.839,76.494
3.8797,61.487,76.446
3.8185,61.836,73.925
3.8804,58.734,74.018
4.0731,61.966,76.706
4.1363,60.259,76.89
4.0668,60.821,74.404
4.1287,58.151,74.408
4.3296,61.991,77.116
4.3928,60.716,77.106
4.3152,61.412,74.053
4.3771,58.508,73.374
4.5861,62.159,75.676
4.6493,60.959,76.102
4.5636,61.873,74.147
4.6254,59.219,74.312
4.8427,62.498,76.975
4.9059,60.576,77.147
4.8119,60.856,74.256
4.8738,57.903,73.512
5.0992,61.675,75.837
5.1624,60.585,76.366
5.0603,61.638,74.428
5.1221,59.048,74.434
5.3558,62.473,76.772
5.419,60.744,76.782
5.3086,61.165,73.985
5.3705,58.207,73.442
5.6123,61.851,76.002
5.6755,60.646,76.639
5.557,61.635,74.774
5.6188,59.049,74.863
5.8689,62.321,76.889
5.9321,60.411,76.21
5.8053,60.796,73.254
5.8672,58.051,73.635
6.1254,62.197,76.951
6.1886,61.293,77.321
6.0537,62.047,74.783
6.1155,58.656,74.481
6.3819,61.571,76.362


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_153.csv <==
x,qOut,qIn
0.0316,61.158,75.994
0.093239,61.844,74.01
0.15511,58.963,74.427
0.22494,62.405,77.008
0.28814,60.792,77.119
0.34159,61.096,74.508
0.40346,57.781,73.674
0.48148,61.327,75.483
0.54468,60.394,76.112
0.58994,61.832,75.057
0.65181,59.391,75.336
0.73802,62.479,76.779
0.80122,60.4,75.973
0.83829,60.914,73.512
0.90016,58.325,73.867
0.99457,62.227,76.315
1.0578,60.98,76.225
1.0866,61.796,74.125
1.1485,59.077,74.563
1.2511,62.272,77.008
1.3143,60.324,76.649
1.335,60.725,73.971
1.3969,58.059,74.255
1.5076,62.098,76.969
1.5708,61.001,76.581
1.5833,61.709,73.477
1.6452,58.614,73.327
1.7642,62.103,76.033
1.8274,60.906,76.6
1.8317,61.848,75.055
1.8936,58.973,75.242
2.0207,61.833,76.772
2.0839,59.813,75.893
2.08,60.53,73.554
2.1419,58.24,74.407
2.2773,62.528,77.133
2.3405,61.444,76.643
2.3284,61.9,73.632
2.3903,58.579,73.46
2.5338,62.005,76.057
2.597,60.828,76.525
2.5767,61.758,74.82
2.6386,58.813,74.995
2.7904,61.838,76.896
2.8536,60.07,76.444
2.8251,60.951,73.936
2.887,58.514,73.952
3.0469,62.278,76.134
3.1101,60.853,75.932
3.0734,61.59,73.858
3.1353,59.146,74.571
3.3034,62.711,77.377
3.3666,60.764,77.142
3.3218,60.749,73.851
3.3837,57.664,73.079
3.56,61.703,75.748
3.6232,60.9,76.634
3.5701,61.977,74.574
3.632,59.123,73.994
3.8165,62.267,76.155
3.8797,60.521,76.727
3.8185,61.104,74.712
3.8804,58.329,74.293
4.0731,61.925,76.408
4.1363,60.524,76.678
4.0668,61.283,74.497
4.1287,58.499,74.491
4.3296,62.173,76.913
4.3928,60.889,76.77
4.3152,61.703,74.043
4.3771,58.732,73.71
4.5861,62.073,75.72
4.6493,60.67,75.72
4.5636,61.739,74.098
4.6254,59.35,74.891
4.8427,62.513,77.191
4.9059,60.282,76.507
4.8119,60.503,73.458
4.8738,57.846,73.471
5.0992,61.988,76.566
5.1624,60.972,77.189
5.0603,61.765,74.662
5.1221,58.768,74.101
5.3558,62.014,76.524
5.419,60.448,76.736
5.3086,61.244,74.18
5.3705,58.608,74.009
5.6123,62.297,76.412
5.6755,60.901,76.332
5.557,61.595,73.729
5.6188,58.819,73.718
5.8689,62.311,76.379
5.9321,60.732,76.741
5.8053,61.265,74.661
5.8672,58.446,74.731
6.1254,61.91,76.981
6.1886,60.326,76.699
6.0537,60.981,73.917
6.1155,58.333,73.627
6.3819,62.285,75.89


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_154.csv <==
x,qOut,qIn
0.0316,61.067,77.038
0.093239,61.61,74.643
0.15511,58.323,74.414
0.22494,61.585,76.861
0.28814,60.273,76.967
0.34159,61.322,74.529
0.40346,58.562,74.27
0.48148,61.937,76.229
0.54468,60.494,76.115
0.58994,61.652,74.121
0.65181,59.45,74.477
0.73802,62.846,76.671
0.80122,60.713,76.085
0.83829,60.931,73.288
0.90016,58.517,73.784
0.99457,62.57,77.012
1.0578,61.013,76.955
1.0866,61.058,73.717
1.1485,57.869,73.479
1.2511,61.776,76.707
1.3143,60.859,77.557
1.335,61.711,75.027
1.3969,58.526,73.832
1.5076,61.637,75.375
1.5708,60.23,75.84
1.5833,61.417,74.493
1.6452,59.209,74.866
1.7642,62.762,77.112
1.8274,60.816,76.943
1.8317,60.95,74.141
1.8936,57.982,73.715
2.0207,61.869,76.202
2.0839,60.824,76.456
2.08,61.822,73.864
2.1419,59.121,73.56
2.2773,62.516,76.184
2.3405,60.851,76.676
2.3284,61.301,74.823
2.3903,58.386,75.145
2.5338,61.821,77.281
2.597,60.281,76.572
2.5767,60.998,73.485
2.6386,58.148,73.373
2.7904,62.011,75.937
2.8536,61.092,76.034
2.8251,62.28,74.014
2.887,59.53,74.641
3.0469,62.329,77.177
3.1101,60.124,76.607
3.0734,60.635,73.859
3.1353,58.092,74.386
3.3034,61.973,77.039
3.3666,60.683,76.37
3.3218,61.494,73.416
3.3837,58.77,73.825
3.56,62.401,76.671
3.6232,60.984,76.618
3.5701,61.612,74.219
3.632,58.715,74.368
3.8165,62.014,76.678
3.8797,60.353,76.373
3.8185,61.053,73.781
3.8804,58.5,74.06
4.0731,62.298,76.915
4.1363,60.88,76.897
4.0668,61.406,74.183
4.1287,58.498,74.121
4.3296,62.073,76.604
4.3928,60.686,76.444
4.3152,61.402,73.746
4.3771,58.65,73.815
4.5861,62.312,76.521
4.6493,60.929,76.669
4.5636,61.504,74.47
4.6254,58.537,74.58
4.8427,61.964,76.582
4.9059,60.503,76.1
4.8119,61.237,73.645
4.8738,58.404,74.04
5.0992,62.102,76.803
5.1624,60.913,76.974
5.0603,61.802,74.841
5.1221,58.815,74.64
5.3558,61.802,75.947
5.419,60.064,75.161
5.3086,61.088,73.153
5.3705,59.001,74.345
5.6123,62.869,77.632
5.6755,61.088,77.503
5.557,61.118,74.198
5.6188,57.914,73.601
5.8689,61.455,76.182
5.9321,60.228,76.378
5.8053,61.397,74.029
5.8672,59.247,74.331
6.1254,62.95,76.944
6.1886,61.066,76.496
6.0537,61.074,73.27
6.1155,58.134,73.19
6.3819,62.15,76.393


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_155.csv <==
x,qOut,qIn
0.0316,60.656,76.25
0.093239,61.787,74.223
0.15511,59.487,74.69
0.22494,62.916,77.055
0.28814,60.837,76.475
0.34159,60.859,73.354
0.40346,57.951,73.259
0.48148,62.045,76.275
0.54468,61.091,76.931
0.58994,61.851,74.706
0.65181,58.678,74.268
0.73802,61.774,76.352
0.80122,60.234,76.589
0.83829,61.161,74.444
0.90016,58.567,74.275
0.99457,62.156,76.485
1.0578,60.69,76.453
1.0866,61.465,74.029
1.1485,58.834,74.056
1.2511,62.397,76.467
1.3143,60.795,76.344
1.335,61.331,73.849
1.3969,58.587,74.125
1.5076,62.206,77.035
1.5708,60.679,77.25
1.5833,61.209,74.514
1.6452,58.316,73.952
1.7642,61.889,76.162
1.8274,60.545,76.206
1.8317,61.439,73.627
1.8936,58.969,73.513
2.0207,62.711,76.31
2.0839,61.134,76.798
2.08,61.354,74.57
2.1419,58.242,74.497
2.2773,61.73,76.843
2.3405,60.333,76.854
2.3284,61.082,74.26
2.3903,58.259,73.803
2.5338,61.99,76.06
2.597,60.864,76.425
2.5767,61.854,74.332
2.6386,59.184,74.137
2.7904,62.486,76.124
2.8536,60.688,75.93
2.8251,61.107,73.961
2.887,58.331,74.83
3.0469,62.112,77.608
3.1101,60.778,77.285
3.0734,61.321,74.248
3.1353,57.994,73.649
3.3034,61.334,75.658
3.3666,60.288,75.873
3.3218,61.92,74.537
3.3837,59.89,75.239
3.56,62.962,76.83
3.6232,60.457,75.547
3.5701,60.577,72.996
3.632,58.194,74.204
3.8165,62.464,77.471
3.8797,61.177,77.231
3.8185,61.462,74.162
3.8804,58.129,73.733
4.0731,61.629,76.017
4.1363,60.547,76.092
4.0668,61.684,74.061
4.1287,59.043,74.48
4.3296,62.397,76.867
4.3928,60.708,76.632
4.3152,61.315,74.267
4.3771,58.465,74.271
4.5861,61.852,76.081
4.6493,60.327,75.556
4.5636,61.299,73.545
4.6254,59.093,74.45
4.8427,62.727,77.187
4.9059,60.767,77.138
4.8119,60.758,74.667
4.8738,57.827,74.38
5.0992,61.824,76.609
5.1624,60.765,76.719
5.0603,61.526,73.977
5.1221,58.529,73.296
5.3558,62.301,75.868
5.419,61.332,76.708
5.3086,62.224,74.895
5.3705,58.963,74.623
5.6123,61.735,76.283
5.6755,60.015,75.871
5.557,61.091,73.744
5.6188,58.715,74.248
5.8689,62.333,76.435
5.9321,60.748,75.942
5.8053,61.367,73.932
5.8672,58.686,75.034
6.1254,62.167,77.772
6.1886,60.447,77.038
6.0537,60.94,73.78
6.1155,58.078,73.62
6.3819,61.807,76.16


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_156.csv <==
x,qOut,qIn
0.0316,60.01,75.741
0.093239,61.029,73.232
0.15511,58.836,74.001
0.22494,62.734,77.012
0.28814,61.144,76.867
0.34159,61.405,74.178
0.40346,58.428,74.443
0.48148,61.949,77.175
0.54468,60.439,76.79
0.58994,61.112,73.606
0.65181,58.425,73.424
0.73802,62.275,76.262
0.80122,61.058,76.505
0.83829,61.783,73.92
0.90016,59.004,73.874
0.99457,62.369,76.612
1.0578,60.611,76.693
1.0866,60.949,73.998
1.1485,58.044,74.028
1.2511,61.854,76.935
1.3143,60.702,77.336
1.335,61.486,74.8
1.3969,58.443,74.092
1.5076,61.798,75.877
1.5708,60.484,75.907
1.5833,61.626,73.819
1.6452,59.195,73.97
1.7642,62.667,76.543
1.8274,60.882,76.834
1.8317,61.32,74.627
1.8936,58.562,74.465
2.0207,61.937,76.46
2.0839,60.173,76.043
2.08,60.772,73.464
2.1419,58.417,74.035
2.2773,62.654,77.352
2.3405,61.418,77.549
2.3284,61.546,74.337
2.3903,57.982,73.368
2.5338,61.478,75.703
2.597,60.563,76.42
2.5767,61.85,74.649
2.6386,59.185,74.578
2.7904,62.374,76.632
2.8536,60.593,76.397
2.8251,61.27,73.984
2.887,58.547,74.096
3.0469,62.015,76.293
3.1101,60.475,76.178
3.0734,61.361,74.378
3.1353,59.029,75.045
3.3034,62.555,77.111
3.3666,60.599,76.125
3.3218,60.751,73
3.3837,57.933,73.236
3.56,62.209,76.498
3.6232,61.405,77.21
3.5701,62.088,74.762
3.632,58.596,73.967
3.8165,61.455,76.032
3.8797,59.984,76.509
3.8185,61.194,74.831
3.8804,58.911,75.045
4.0731,62.434,76.919
4.1363,60.634,76.063
4.0668,61.065,73.074
4.1287,58.378,73.503
4.3296,62.42,76.8
4.3928,61.3,77.033
4.3152,61.912,74.34
4.3771,58.72,74.271
4.5861,61.769,76.752
4.6493,60.127,76.489
4.5636,61.054,73.885
4.6254,58.69,74.201
4.8427,62.45,76.681
4.9059,60.892,76.181
4.8119,61.349,73.355
4.8738,58.633,73.749
5.0992,62.423,76.984
5.1624,60.98,77.15
5.0603,61.306,74.034
5.1221,58.148,73.479
5.3558,61.692,76.078
5.419,60.498,76.381
5.3086,61.433,74.414
5.3705,58.773,75.09
5.6123,62.232,77.533
5.6755,60.59,76.881
5.557,61.077,74.054
5.6188,58.071,74.027
5.8689,61.806,76.041
5.9321,60.813,75.669
5.8053,62.06,73.613
5.8672,59.476,74.257
6.1254,62.691,76.797
6.1886,60.786,76.707
6.0537,61.238,74.6
6.1155,58.331,74.794
6.3819,61.62,76.577


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_157.csv <==
x,qOut,qIn
0.0316,61.186,76.858
0.093239,61.373,73.853
0.15511,58.208,73.239
0.22494,61.966,75.895
0.28814,60.92,76.696
0.34159,61.75,74.681
0.40346,58.669,74.294
0.48148,61.775,76.509
0.54468,60.194,76.86
0.58994,61.102,74.762
0.65181,58.54,74.528
0.73802,62.092,76.336
0.80122,60.554,75.982
0.83829,61.308,73.698
0.90016,58.823,74.078
0.99457,62.689,76.728
1.0578,61.228,76.69
1.0866,61.533,73.954
1.1485,58.374,73.608
1.2511,61.859,76.037
1.3143,60.555,76.453
1.335,61.39,74.584
1.3969,58.656,74.737
1.5076,62.07,76.928
1.5708,60.445,76.658
1.5833,61.048,73.935
1.6452,58.208,73.678
1.7642,61.99,76.087
1.8274,60.894,76.329
1.8317,61.918,74.223
1.8936,59.16,74.404
2.0207,62.237,76.952
2.0839,60.314,77.149
2.08,60.947,74.788
2.1419,58.452,74.484
2.2773,62.128,76.514
2.3405,60.545,76.045
2.3284,61.165,72.977
2.3903,58.731,73.064
2.5338,62.913,76.504
2.597,61.654,77.24
2.5767,61.702,74.637
2.6386,58.127,74.095
2.7904,61.4,76.549
2.8536,60.16,76.894
2.8251,61.174,74.425
2.887,58.512,73.914
3.0469,62.145,75.934
3.1101,60.827,76.021
3.0734,61.649,74.022
3.1353,58.967,74.518
3.3034,62.43,77.282
3.3666,60.739,77.122
3.3218,61.176,74.095
3.3837,58.103,73.697
3.56,61.597,76.12
3.6232,60.388,76.188
3.5701,61.683,74.007
3.632,59.459,74.422
3.8165,62.742,76.837
3.8797,60.562,76.322
3.8185,60.769,73.641
3.8804,58.291,74.233
4.0731,62.353,77.324
4.1363,60.929,77.167
4.0668,61.175,73.872
4.1287,58.019,73.431
4.3296,61.89,76.441
4.3928,61.003,77.042
4.3152,61.948,74.486
4.3771,58.817,73.981
4.5861,61.986,76.208
4.6493,60.573,76.177
4.5636,61.628,73.792
4.6254,58.935,74.005
4.8427,62.147,76.323
4.9059,60.417,76.016
4.8119,61.233,74.204
4.8738,58.825,75.306
5.0992,62.227,77.426
5.1624,60.246,76.155
5.0603,60.582,72.983
5.1221,57.874,73.569
5.3558,62.106,77.151
5.419,61.265,77.678
5.3086,62.139,74.887
5.3705,58.913,73.972
5.6123,61.771,75.723
5.6755,60.095,75.649
5.557,61.206,73.571
5.6188,59.152,74.193
5.8689,62.947,77.327
5.9321,61.068,77.509
5.8053,61.042,74.333
5.8672,57.96,73.547
6.1254,61.667,76.22
6.1886,60.436,76.742
6.0537,61.36,74.217
6.1155,58.933,73.978
6.3819,62.741,76.697


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_158.csv <==
x,qOut,qIn
0.0316,60.361,77.31
0.093239,60.608,73.859
0.15511,57.778,73.294
0.22494,61.748,76.292
0.28814,60.735,76.81
0.34159,61.683,74.33
0.40346,58.996,74.315
0.48148,62.48,76.954
0.54468,60.855,76.877
0.58994,61.24,74.137
0.65181,58.149,74.068
0.73802,61.855,76.485
0.80122,60.826,76.358
0.83829,61.919,73.947
0.90016,59.025,73.902
0.99457,62.196,75.848
1.0578,60.612,75.726
1.0866,61.533,74.321
1.1485,58.972,75.458
1.2511,62.069,77.657
1.3143,59.967,76.554
1.335,60.479,73.493
1.3969,57.969,73.824
1.5076,62.102,76.475
1.5708,61.067,76.202
1.5833,61.918,73.697
1.6452,59.147,74.22
1.7642,62.595,77.34
1.8274,60.932,77.483
1.8317,61.27,74.454
1.8936,58.07,73.601
2.0207,61.494,75.627
2.0839,60.295,75.745
2.08,61.573,73.824
2.1419,59.402,74.505
2.2773,62.904,77.218
2.3405,60.854,76.891
2.3284,60.871,73.978
2.3903,57.858,73.881
2.5338,61.68,76.495
2.597,60.57,76.729
2.5767,61.601,74.443
2.6386,58.987,74.19
2.7904,62.402,76.129
2.8536,60.718,76.045
2.8251,61.279,73.957
2.887,58.673,74.2
3.0469,62.419,76.767
3.1101,60.883,76.937
3.0734,61.205,74.372
3.1353,58.109,73.892
3.3034,61.759,76.186
3.3666,60.622,76.614
3.3218,61.564,74.649
3.3837,58.793,74.411
3.56,62.259,76.101
3.6232,60.782,75.843
3.5701,61.463,73.76
3.632,58.574,74.083
3.8165,62.113,76.738
3.8797,60.757,77.181
3.8185,61.561,75.129
3.8804,58.587,74.687
4.0731,61.575,76.067
4.1363,59.828,75.449
4.0668,60.908,73.57
4.1287,59.035,74.735
4.3296,63.144,77.337
4.3928,61.415,76.451
4.3152,61.215,73.184
4.3771,57.986,73.313
4.5861,61.969,76.404
4.6493,61.044,76.879
4.5636,61.759,74.703
4.6254,58.511,74.563
4.8427,61.642,76.626
4.9059,60.209,76.613
4.8119,61.253,74.53
4.8738,58.671,74.421
5.0992,62.174,76.042
5.1624,60.663,75.573
5.0603,61.508,73.629
5.1221,59.104,74.456
5.3558,62.727,77.179
5.419,60.904,76.984
5.3086,61.042,74.167
5.3705,57.959,73.939
5.6123,61.668,76.544
5.6755,60.533,76.712
5.557,61.568,74.365
5.6188,58.902,74.484
5.8689,62.337,76.754
5.9321,60.744,76.366
5.8053,61.469,73.725
5.8672,58.776,73.709
6.1254,62.317,76.014
6.1886,60.78,75.944
6.0537,61.489,73.741
6.1155,58.927,74.332
6.3819,62.313,77.423


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_159.csv <==
x,qOut,qIn
0.0316,59.783,75.83
0.093239,60.435,73.391
0.15511,58.272,74.522
0.22494,62.519,77.724
0.28814,61.232,77.25
0.34159,61.537,73.738
0.40346,58.173,73.21
0.48148,61.724,75.873
0.54468,60.741,76.208
0.58994,61.979,73.86
0.65181,59.359,73.898
0.73802,62.416,76.749
0.80122,60.394,77.179
0.83829,60.878,74.826
0.90016,58.287,74.686
0.99457,61.897,76.878
1.0578,60.29,76.312
1.0866,60.942,73.139
1.1485,58.405,73.327
1.2511,62.603,76.829
1.3143,61.577,77.35
1.335,62.069,74.433
1.3969,58.665,73.78
1.5076,61.695,76.168
1.5708,60.197,76.4
1.5833,61.213,74.033
1.6452,58.863,74.041
1.7642,62.502,76.609
1.8274,60.79,76.619
1.8317,61.072,74.132
1.8936,58.27,74.47
2.0207,62.162,77.305
2.0839,60.892,77.051
2.08,61.364,73.866
2.1419,58.12,73.301
2.2773,61.785,75.553
2.3405,60.906,75.952
2.3284,62.154,74.356
2.3903,59.355,74.662
2.5338,62.213,76.671
2.597,60.19,76.367
2.5767,60.849,74.239
2.6386,58.284,74.514
2.7904,61.941,76.53
2.8536,60.477,76.205
2.8251,61.276,74.074
2.887,58.755,74.518
3.0469,62.483,77.042
3.1101,60.939,76.808
3.0734,61.325,74.15
3.1353,58.31,74.107
3.3034,62.002,76.477
3.3666,60.828,76.436
3.3218,61.73,73.974
3.3837,58.894,73.786
3.56,62.279,76.118
3.6232,60.757,76.371
3.5701,61.502,74.408
3.632,58.79,74.641
3.8165,62.078,76.855
3.8797,60.269,76.283
3.8185,60.834,73.49
3.8804,58.256,73.879
4.0731,62.259,76.707
4.1363,61.075,76.673
4.0668,61.653,74.215
4.1287,58.535,74.272
4.3296,61.918,76.68
4.3928,60.555,76.793
4.3152,61.42,74.489
4.3771,58.559,74.203
4.5861,61.956,76.242
4.6493,60.539,76.145
4.5636,61.582,73.777
4.6254,59.097,73.956
4.8427,62.472,76.656
4.9059,60.629,76.599
4.8119,61.18,73.937
4.8738,58.671,74.195
5.0992,62.216,77.025
5.1624,60.391,76.678
5.0603,60.777,73.498
5.1221,58.233,73.755
5.3558,62.381,77.24
5.419,61.188,77.366
5.3086,61.545,73.775
5.3705,58.28,72.925
5.6123,61.861,75.854
5.6755,60.793,76.887
5.557,61.717,75.238
5.6188,58.866,75.224
5.8689,62.092,77.039
5.9321,60.382,76.433
5.8053,60.983,73.425
5.8672,58.048,73.143
6.1254,61.939,75.895
6.1886,61.116,76.535
6.0537,62.411,74.771
6.1155,59.602,74.899
6.3819,62.131,76.669


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_160.csv <==
x,qOut,qIn
0.0316,60.892,76.762
0.093239,61.218,74.348
0.15511,58.408,73.814
0.22494,62.108,76.124
0.28814,60.697,76.485
0.34159,61.296,73.952
0.40346,58.487,73.636
0.48148,62.225,76.646
0.54468,60.924,77.375
0.58994,61.465,74.633
0.65181,58.241,73.764
0.73802,61.515,76.097
0.80122,60.216,76.65
0.83829,61.417,74.725
0.90016,59.076,74.746
0.99457,62.559,76.653
1.0578,60.739,75.841
1.0866,61.165,72.761
1.1485,58.476,73.185
1.2511,62.418,76.821
1.3143,61.166,77.602
1.335,61.682,75.165
1.3969,58.466,74.574
1.5076,61.406,76.297
1.5708,59.689,75.741
1.5833,60.703,73.255
1.6452,58.703,74.06
1.7642,62.986,77.297
1.8274,61.595,77.228
1.8317,61.578,74.099
1.8936,58.185,73.695
2.0207,61.758,76.41
2.0839,60.611,76.819
2.08,61.501,74.282
2.1419,58.758,73.801
2.2773,62.298,76.238
2.3405,60.829,76.714
2.3284,61.436,74.588
2.3903,58.62,74.421
2.5338,62.141,76.597
2.597,60.626,76.474
2.5767,61.238,73.781
2.6386,58.418,73.459
2.7904,62.196,75.881
2.8536,61.02,76.291
2.8251,61.753,74.552
2.887,58.755,74.943
3.0469,61.912,77.149
3.1101,60.219,76.785
3.0734,60.918,74.211
3.1353,58.151,74.001
3.3034,61.866,75.965
3.3666,60.701,75.941
3.3218,61.784,74.097
3.3837,59.341,74.503
3.56,62.769,76.77
3.6232,60.86,76.337
3.5701,61.046,73.693
3.632,58.048,73.913
3.8165,61.86,76.584
3.8797,60.761,76.848
3.8185,61.669,74.681
3.8804,58.65,74.41
4.0731,61.759,76.362
4.1363,60.193,76.324
4.0668,61.309,74.172
4.1287,59.028,74.344
4.3296,62.517,76.676
4.3928,60.64,76.273
4.3152,61.112,73.698
4.3771,58.724,74.442
4.5861,62.596,77.514
4.6493,60.903,76.98
4.5636,61.016,73.347
4.6254,58.014,72.967
4.8427,62.063,76.018
4.9059,61.159,76.573
4.8119,61.919,74.085
4.8738,58.815,73.79
5.0992,62.043,76.548
5.1624,60.513,77.269
5.0603,61.155,75.005
5.1221,58.121,74.41
5.3558,61.474,76.456
5.419,60.148,76.569
5.3086,61.366,74.322
5.3705,59.046,74.211
5.6123,62.652,76.163
5.6755,60.977,75.756
5.557,61.508,73.459
5.6188,58.982,74.294
5.8689,62.634,77.554
5.9321,60.817,77.478
5.8053,60.916,74.206
5.8672,57.792,73.563
6.1254,61.534,76.019
6.1886,60.492,76.471
6.0537,61.669,74.328
6.1155,59.235,74.09
6.3819,62.704,76.429


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_161.csv <==
x,qOut,qIn
0.0316,60.367,76.273
0.093239,61.53,74.725
0.15511,59.227,75.022
0.22494,62.562,77.112
0.28814,60.469,76.456
0.34159,60.672,73.358
0.40346,57.96,73.518
0.48148,62.186,76.684
0.54468,61.271,76.958
0.58994,62.019,74.24
0.65181,58.829,73.814
0.73802,61.999,76.003
0.80122,60.528,76.173
0.83829,61.408,74.106
0.90016,58.725,74.204
0.99457,62.128,76.648
1.0578,60.487,76.842
1.0866,61.099,74.648
1.1485,58.367,74.64
1.2511,61.977,76.72
1.3143,60.535,76.175
1.335,61.274,73.413
1.3969,58.571,73.609
1.5076,62.416,76.324
1.5708,61.215,76.596
1.5833,61.885,74.579
1.6452,58.787,74.668
1.7642,61.8,76.684
1.8274,60.051,76.359
1.8317,60.897,74.052
1.8936,58.521,74.22
2.0207,62.355,76.511
2.0839,60.885,76.483
2.08,61.373,74.276
2.1419,58.643,74.449
2.2773,62.447,76.942
2.3405,61.038,76.759
2.3284,61.363,73.566
2.3903,58.092,72.865
2.5338,61.846,75.688
2.597,61.011,76.773
2.5767,62.135,75.17
2.6386,59.05,75.016
2.7904,61.618,76.703
2.8536,59.591,76.185
2.8251,60.583,73.918
2.887,58.514,74.516
3.0469,62.592,76.907
3.1101,61.165,76.076
3.0734,61.543,72.927
3.1353,58.734,73.374
3.3034,62.57,76.923
3.3666,61.185,77.607
3.3218,61.373,75.153
3.3837,58.057,74.467
3.56,61.493,76.178
3.6232,60.261,76.03
3.5701,61.213,73.685
3.632,58.555,73.626
3.8165,62.524,76.148
3.8797,61.505,76.522
3.8185,62.168,74.468
3.8804,58.748,74.36
4.0731,61.535,76.284
4.1363,59.905,76.116
4.0668,61.036,74.366
4.1287,58.744,75.18
4.3296,62.286,77.318
4.3928,60.514,76.17
4.3152,61.006,73.17
4.3771,58.324,74.047
4.5861,62.285,77.238
4.6493,61.119,76.816
4.5636,61.855,73.966
4.6254,58.875,74.283
4.8427,62.092,76.69
4.9059,60.455,76.1
4.8119,61.274,73.542
4.8738,58.813,74.231
5.0992,62.482,77.002
5.1624,60.839,76.467
5.0603,61.25,73.516
5.1221,58.436,73.715
5.3558,62.115,76.461
5.419,60.703,76.52
5.3086,61.287,74.221
5.3705,58.477,74.549
5.6123,62.056,77.273
5.6755,60.572,77.189
5.557,61.134,74.256
5.6188,58.185,73.704
5.8689,61.873,75.858
5.9321,60.762,76
5.8053,61.819,74.074
5.8672,59.234,74.484
6.1254,62.646,76.948
6.1886,60.868,76.845
6.0537,61.219,74.195
6.1155,58.143,73.698
6.3819,61.627,75.812


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_162.csv <==
x,qOut,qIn
0.0316,61.082,77.077
0.093239,61.236,74.196
0.15511,58.128,73.729
0.22494,61.87,76.469
0.28814,60.727,76.951
0.34159,61.529,74.269
0.40346,58.595,73.773
0.48148,62.077,76.459
0.54468,60.737,77.099
0.58994,61.608,74.864
0.65181,58.839,74.336
0.73802,62.088,76.155
0.80122,60.368,75.962
0.83829,61.13,73.641
0.90016,58.8,73.996
0.99457,62.735,76.845
1.0578,61.194,76.943
1.0866,61.343,74.133
1.1485,58.134,73.746
1.2511,61.786,76.29
1.3143,60.655,76.549
1.335,61.547,74.091
1.3969,58.651,73.938
1.5076,62.017,76.522
1.5708,60.561,77.068
1.5833,61.41,75.211
1.6452,58.73,74.944
1.7642,62.016,76.389
1.8274,60.25,75.65
1.8317,60.949,72.944
1.8936,58.583,73.319
2.0207,62.824,76.532
2.0839,61.667,76.857
2.08,61.892,74.269
2.1419,58.321,74.287
2.2773,61.413,76.936
2.3405,60.045,76.883
2.3284,61.128,74.337
2.3903,58.554,74.356
2.5338,62.027,76.473
2.597,60.496,75.939
2.5767,61.385,73.624
2.6386,59.119,74.498
2.7904,62.852,77.166
2.8536,61.024,76.408
2.8251,61.095,73.399
2.887,58.11,73.88
3.0469,62.01,77.028
3.1101,60.883,77.232
3.0734,61.613,74.482
3.1353,58.575,73.721
3.3034,61.853,75.601
3.3666,60.401,75.805
3.3218,61.356,74.117
3.3837,59.041,74.831
3.56,62.678,77.612
3.6232,60.815,77.306
3.5701,60.846,73.919
3.632,57.632,73.252
3.8165,61.505,75.914
3.8797,60.706,76.562
3.8185,62.034,74.693
3.8804,59.445,74.668
4.0731,62.595,76.516
4.1363,60.666,75.978
4.0668,61.137,73.517
4.1287,58.314,73.981
4.3296,62.06,76.701
4.3928,60.844,76.715
4.3152,61.739,74.44
4.3771,58.753,74.533
4.5861,61.732,76.526
4.6493,59.993,75.908
4.5636,61.053,73.68
4.6254,58.944,74.748
4.8427,62.663,77.423
4.9059,60.814,76.32
4.8119,61.05,72.974
4.8738,58.361,73.537
5.0992,62.345,76.731
5.1624,61.049,76.708
5.0603,61.449,74.189
5.1221,58.424,74.562
5.3558,62.004,77.398
5.419,60.633,77.295
5.3086,61.208,74.263
5.3705,58.078,73.614
5.6123,61.7,75.781
5.6755,60.731,75.972
5.557,62.063,73.942
5.6188,59.516,74.183
5.8689,62.641,76.612
5.9321,60.648,76.582
5.8053,61.153,74.315
5.8672,58.448,74.452
6.1254,61.848,76.561
6.1886,60.153,75.998
6.0537,60.951,73.442
6.1155,58.689,74.041
6.3819,62.643,77.024


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_163.csv <==
x,qOut,qIn
0.0316,61.199,77.091
0.093239,62.133,74.557
0.15511,58.911,73.95
0.22494,61.867,75.93
0.28814,60.318,75.95
0.34159,61.407,74.093
0.40346,58.965,74.903
0.48148,62.352,77.46
0.54468,60.512,76.828
0.58994,61.047,73.909
0.65181,58.322,73.997
0.73802,62.003,76.298
0.80122,60.652,75.698
0.83829,61.586,72.893
0.90016,59.235,73.569
0.99457,62.846,77.168
1.0578,60.951,77.554
1.0866,60.949,74.665
1.1485,57.819,74.181
1.2511,61.404,76.515
1.3143,60.135,76.416
1.335,61.156,73.776
1.3969,58.764,73.903
1.5076,62.668,76.713
1.5708,61.286,76.921
1.5833,61.673,74.588
1.6452,58.594,74.524
1.7642,62.033,76.608
1.8274,60.585,76.255
1.8317,61.301,73.502
1.8936,58.478,73.325
2.0207,62.249,76.006
2.0839,61.11,76.696
2.08,61.912,74.937
2.1419,58.858,74.84
2.2773,61.705,76.733
2.3405,59.798,76.392
2.3284,60.626,73.955
2.3903,58.342,74.347
2.5338,62.449,77.13
2.597,61.198,76.722
2.5767,61.694,73.321
2.6386,58.626,73.212
2.7904,62.249,76.48
2.8536,61.037,76.758
2.8251,61.791,74.054
2.887,58.779,74.114
3.0469,61.904,76.616
3.1101,60.228,76.295
3.0734,61.014,73.81
3.1353,58.455,74.465
3.3034,62.151,77.312
3.3666,60.686,76.903
3.3218,61.326,73.841
3.3837,58.438,73.736
3.56,61.958,76.341
3.6232,60.601,76.346
3.5701,61.594,73.913
3.632,59.197,74.265
3.8165,62.574,77.13
3.8797,60.553,76.935
3.8185,60.785,74.024
3.8804,58.186,74.176
4.0731,62.232,76.954
4.1363,60.946,76.719
4.0668,61.364,73.565
4.1287,58.324,73.241
4.3296,62.261,76.258
4.3928,61.345,77.031
4.3152,62.036,74.612
4.3771,58.566,73.833
4.5861,61.534,75.836
4.6493,60.172,76.221
4.5636,61.407,74.632
4.6254,58.939,74.981
4.8427,62.164,76.737
4.9059,60.266,76.029
4.8119,60.908,73.741
4.8738,58.494,74.359
5.0992,62.412,76.924
5.1624,60.974,76.635
5.0603,61.452,73.909
5.1221,58.61,73.795
5.3558,62.257,76.327
5.419,60.825,76.573
5.3086,61.34,74.433
5.3705,58.48,74.6
5.6123,62.168,77.096
5.6755,60.813,77.001
5.557,61.358,74.025
5.6188,58.186,73.193
5.8689,61.758,75.321
5.9321,60.754,76.043
5.8053,62.005,74.839
5.8672,59.466,75.223
6.1254,62.398,77
6.1886,60.139,76.216
6.0537,60.453,73.421
6.1155,57.779,73.714
6.3819,62.016,76.71


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_164.csv <==
x,qOut,qIn
0.0316,60.633,76.864
0.093239,61.425,74.479
0.15511,58.543,73.906
0.22494,61.941,75.856
0.28814,60.496,76.125
0.34159,61.351,74.548
0.40346,58.823,75.094
0.48148,62.392,77.263
0.54468,60.694,76.68
0.58994,61.044,73.765
0.65181,58.009,73.388
0.73802,61.855,75.568
0.80122,60.944,76.048
0.83829,62.09,74.64
0.90016,59.355,74.967
0.99457,62.322,77.059
1.0578,60.26,76.735
1.0866,60.724,74.085
1.1485,57.978,73.918
1.2511,61.859,76.173
1.3143,60.782,76.197
1.335,61.834,74.079
1.3969,59.17,74.389
1.5076,62.508,76.887
1.5708,60.759,76.606
1.5833,61.272,73.882
1.6452,58.411,73.798
1.7642,61.944,75.877
1.8274,60.543,75.614
1.8317,61.416,73.912
1.8936,58.949,75.126
2.0207,62.414,77.831
2.0839,60.496,77.304
2.08,60.657,74.224
2.1419,57.562,73.678
2.2773,61.426,75.969
2.3405,60.583,76.465
2.3284,62.03,74.466
2.3903,59.677,73.936
2.5338,62.973,75.617
2.597,60.984,75.708
2.5767,61.286,74.178
2.6386,58.628,75.04
2.7904,62.219,77.679
2.8536,60.449,77.384
2.8251,60.707,74.279
2.887,57.589,73.489
3.0469,61.447,75.669
3.1101,60.661,76.313
3.0734,62.103,74.68
3.1353,59.639,74.434
3.3034,62.829,76.163
3.3666,60.841,76.184
3.3218,61.237,74.233
3.3837,58.442,74.321
3.56,62.032,76.504
3.6232,60.562,76.385
3.5701,61.316,74.021
3.632,58.57,74.065
3.8165,62.128,76.314
3.8797,60.688,76.118
3.8185,61.425,73.834
3.8804,58.64,74.326
4.0731,62.087,77.147
4.1363,60.528,77.121
4.0668,61.228,74.416
4.1287,58.423,74.198
4.3296,61.808,76.441
4.3928,60.272,76.144
4.3152,61.244,73.784
4.3771,59.105,74.49
4.5861,62.951,77.147
4.6493,61.151,76.395
4.5636,61.114,73.225
4.6254,58.09,73.569
4.8427,62.137,76.834
4.9059,61.136,77.197
4.8119,61.71,74.503
4.8738,58.319,73.875
5.0992,61.553,75.959
5.1624,60.358,76.172
5.0603,61.59,74.3
5.1221,59.002,74.594
5.3558,62.237,76.732
5.419,60.457,76.417
5.3086,61.215,74.167
5.3705,58.699,74.506
5.6123,62.184,76.767
5.6755,60.438,76.257
5.557,61.095,73.674
5.6188,58.761,74.236
5.8689,62.651,77.183
5.9321,61.018,76.859
5.8053,61.187,73.577
5.8672,58.232,73.376
6.1254,62.152,76.457
6.1886,61.029,76.919
6.0537,61.623,74.248
6.1155,58.522,73.837
6.3819,61.961,76.42


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_165.csv <==
x,qOut,qIn
0.0316,60.686,77.413
0.093239,61.561,75.121
0.15511,58.616,74.363
0.22494,61.869,75.633
0.28814,60.364,75.474
0.34159,61.353,73.888
0.40346,59.102,74.547
0.48148,62.971,76.966
0.54468,61.32,76.854
0.58994,61.359,74.355
0.65181,58.041,73.875
0.73802,61.612,75.699
0.80122,60.502,75.926
0.83829,61.566,74.515
0.90016,58.954,75.019
0.99457,62.376,77.048
1.0578,60.685,76.637
1.0866,61.172,74.095
1.1485,58.153,73.783
1.2511,61.751,75.587
1.3143,60.626,75.582
1.335,61.857,74.13
1.3969,59.417,74.971
1.5076,62.53,77.283
1.5708,60.353,76.704
1.5833,60.666,73.818
1.6452,57.927,73.788
1.7642,61.8,76.44
1.8274,60.639,76.67
1.8317,61.657,74.496
1.8936,59.145,74.635
2.0207,62.537,76.921
2.0839,60.663,76.55
2.08,61.004,73.786
2.1419,58.289,73.769
2.2773,62.33,76.32
2.3405,61.218,76.307
2.3284,61.789,73.614
2.3903,58.64,73.506
2.5338,62.109,76.473
2.597,60.825,77.267
2.5767,61.504,75.186
2.6386,58.234,74.631
2.7904,61.233,76.26
2.8536,59.776,76.006
2.8251,61.148,73.968
2.887,59.111,74.451
3.0469,62.81,76.632
3.1101,60.998,75.912
3.0734,61.329,73.414
3.1353,58.818,74.446
3.3034,62.586,77.671
3.3666,60.795,77.228
3.3218,60.83,73.74
3.3837,57.768,73.466
3.56,61.781,76.468
3.6232,60.909,76.818
3.5701,61.895,74.097
3.632,59.008,73.519
3.8165,62.353,75.809
3.8797,60.843,76.303
3.8185,61.498,74.575
3.8804,58.617,74.923
4.0731,61.919,77.309
4.1363,60.269,76.938
4.0668,60.957,74.037
4.1287,58.154,73.82
4.3296,61.869,76.013
4.3928,60.736,75.828
4.3152,61.858,73.875
4.3771,59.412,74.694
4.5861,62.767,77.179
4.6493,60.784,76.627
4.5636,60.978,73.926
4.6254,57.969,74.028
4.8427,61.706,76.361
4.9059,60.587,76.395
4.8119,61.697,74.289
4.8738,59.081,74.232
5.0992,62.337,76.347
5.1624,60.523,76.358
5.0603,61.149,74.172
5.1221,58.667,74.422
5.3558,62.351,76.995
5.419,60.678,76.601
5.3086,61.05,73.521
5.3705,58.202,73.651
5.6123,62.125,76.804
5.6755,61.024,77.166
5.557,61.767,74.42
5.6188,58.698,73.78
5.8689,61.9,75.91
5.9321,60.38,75.998
5.8053,61.312,73.852
5.8672,58.947,74.228
6.1254,62.581,76.814
6.1886,60.806,76.579
6.0537,60.977,73.869
6.1155,57.956,74.08
6.3819,61.776,76.997


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_166.csv <==
x,qOut,qIn
0.0316,60.319,76.154
0.093239,60.945,73.81
0.15511,58.188,74.163
0.22494,61.95,76.673
0.28814,60.75,76.786
0.34159,61.621,74.751
0.40346,58.704,74.79
0.48148,61.911,76.629
0.54468,60.306,76.176
0.58994,61.286,73.786
0.65181,58.88,73.989
0.73802,62.517,76.519
0.80122,60.889,76.397
0.83829,61.487,73.988
0.90016,58.968,74.571
0.99457,62.455,77.348
1.0578,60.513,76.653
1.0866,60.715,73.161
1.1485,58.005,73.161
1.2511,62.238,76.423
1.3143,61.286,76.835
1.335,61.848,74.06
1.3969,58.59,73.717
1.5076,61.894,76.543
1.5708,60.54,77.212
1.5833,61.304,75.073
1.6452,58.31,74.65
1.7642,61.644,76.376
1.8274,60.271,76.094
1.8317,61.376,73.791
1.8936,58.95,73.804
2.0207,62.638,75.97
2.0839,61.126,76.032
2.08,61.662,74.468
2.1419,58.884,75.459
2.2773,62.19,77.871
2.3405,60.287,76.818
2.3284,60.637,73.156
2.3903,57.66,72.912
2.5338,61.668,75.921
2.597,60.958,76.499
2.5767,62.389,74.635
2.6386,59.797,74.843
2.7904,62.525,76.722
2.8536,60.158,75.984
2.8251,60.581,73.289
2.887,58.11,73.846
3.0469,62.233,77.159
3.1101,61.074,77.458
3.0734,61.711,74.483
3.1353,58.536,73.737
3.3034,61.704,75.972
3.3666,60.238,76.157
3.3218,61.312,73.984
3.3837,59.109,74.305
3.56,62.8,77.021
3.6232,60.953,76.844
3.5701,61.009,73.744
3.632,57.975,73.612
3.8165,61.911,76.812
3.8797,60.898,77.234
3.8185,61.749,74.253
3.8804,58.649,73.648
4.0731,61.846,76.205
4.1363,60.416,76.554
4.0668,61.535,74.449
4.1287,59.147,74.66
4.3296,62.42,76.756
4.3928,60.397,76.057
4.3152,60.842,73.252
4.3771,58.464,73.741
4.5861,62.571,76.945
4.6493,61.179,77.162
4.5636,61.38,74.241
4.6254,58.171,73.837
4.8427,61.806,76.71
4.9059,60.65,77.166
4.8119,61.481,74.38
4.8738,58.532,73.723
5.0992,62.001,76.091
5.1624,60.71,76.356
5.0603,61.701,74.131
5.1221,59.078,74.219
5.3558,62.411,76.402
5.419,60.631,76.014
5.3086,61.157,73.591
5.3705,58.493,74.104
5.6123,62.159,76.975
5.6755,60.633,77.099
5.557,61.125,74.685
5.6188,58.204,74.592
5.8689,61.79,76.699
5.9321,60.473,76.255
5.8053,61.357,73.635
5.8672,58.7,73.801
6.1254,62.487,76.191
6.1886,61.234,76.112
6.0537,61.896,74.191
6.1155,58.897,74.677
6.3819,62.053,76.698


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_167.csv <==
x,qOut,qIn
0.0316,60.674,76.044
0.093239,61.542,74.811
0.15511,58.782,75.48
0.22494,61.906,77.526
0.28814,60.036,76.778
0.34159,60.764,73.839
0.40346,58.145,73.696
0.48148,61.976,76.003
0.54468,60.827,75.845
0.58994,61.971,73.425
0.65181,59.68,73.925
0.73802,63.011,77.165
0.80122,60.785,77.352
0.83829,60.732,74.162
0.90016,57.805,73.552
0.99457,61.643,76.396
1.0578,60.444,76.841
1.0866,61.361,74.039
1.1485,58.811,73.64
1.2511,62.51,76.513
1.3143,61.006,76.923
1.335,61.401,74.212
1.3969,58.384,73.953
1.5076,61.978,76.626
1.5708,60.675,76.874
1.5833,61.442,74.266
1.6452,58.516,73.874
1.7642,61.94,76.309
1.8274,60.555,76.87
1.8317,61.509,75.004
1.8936,58.985,74.707
2.0207,62.361,76.291
2.0839,60.52,75.799
2.08,60.984,73.158
2.1419,58.454,73.375
2.2773,62.633,76.765
2.3405,61.469,77.545
2.3284,61.729,74.79
2.3903,58.14,73.835
2.5338,61.258,75.922
2.597,60.014,76.213
2.5767,61.317,74.256
2.6386,59.046,74.557
2.7904,62.569,76.824
2.8536,60.759,76.469
2.8251,61.155,73.953
2.887,58.489,74.196
3.0469,62.259,76.713
3.1101,60.788,76.506
3.0734,61.307,73.808
3.1353,58.518,73.836
3.3034,62.304,76.6
3.3666,60.995,76.801
3.3218,61.524,74.143
3.3837,58.414,73.717
3.56,61.857,76.168
3.6232,60.56,76.704
3.5701,61.487,74.756
3.632,58.767,74.557
3.8165,62.061,76.463
3.8797,60.354,76.319
3.8185,61.06,74.026
3.8804,58.555,74.157
4.0731,62.385,76.808
4.1363,60.953,76.989
4.0668,61.462,74.341
4.1287,58.59,73.868
4.3296,62.211,76.056
4.3928,60.821,75.892
4.3152,61.432,73.245
4.3771,58.641,73.562
4.5861,62.39,76.901
4.6493,61.047,77.735
4.5636,61.41,75.372
4.6254,57.949,74.242
4.8427,61.004,75.534
4.9059,59.689,75.605
4.8119,61.137,74.191
4.8738,59.275,74.969
5.0992,63.124,77.19
5.1624,61.226,76.49
5.0603,61.165,73.711
5.1221,58.161,74.018
5.3558,62.065,76.692
5.419,60.897,76.584
5.3086,61.634,73.97
5.3705,58.782,73.787
5.6123,62.268,76.123
5.6755,60.778,76.414
5.557,61.383,74.544
5.6188,58.606,74.677
5.8689,62.11,76.797
5.9321,60.522,76.625
5.8053,61.018,74.226
5.8672,58.104,74.091
6.1254,61.976,76.245
6.1886,60.992,76.418
6.0537,61.95,74.267
6.1155,58.947,73.766
6.3819,62.167,75.618


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_168.csv <==
x,qOut,qIn
0.0316,60.501,76.573
0.093239,61.218,74.518
0.15511,58.577,74.971
0.22494,61.879,77.219
0.28814,60.039,76.507
0.34159,60.696,73.434
0.40346,58.342,73.567
0.48148,62.502,76.602
0.54468,61.29,76.715
0.58994,61.729,73.908
0.65181,58.746,74.1
0.73802,62.349,77.367
0.80122,60.909,77.407
0.83829,61.288,73.889
0.90016,57.975,72.994
0.99457,61.521,75.512
1.0578,60.578,76.211
1.0866,61.972,74.561
1.1485,59.566,74.67
1.2511,62.499,76.524
1.3143,60.168,76.045
1.335,60.446,73.706
1.3969,58.02,74.419
1.5076,62.293,77.557
1.5708,61.141,77.6
1.5833,61.501,74.378
1.6452,58.021,73.325
1.7642,61.489,75.467
1.8274,60.594,76.208
1.8317,62.028,74.719
1.8936,59.516,74.7
2.0207,62.609,76.537
2.0839,60.591,76.308
2.08,61.093,74.069
2.1419,58.408,74.216
2.2773,62.042,76.434
2.3405,60.578,76.274
2.3284,61.372,74.204
2.3903,58.811,74.719
2.5338,62.396,77.053
2.597,60.735,76.377
2.5767,61.141,73.401
2.6386,58.212,73.572
2.7904,62.062,76.409
2.8536,61.009,76.58
2.8251,61.892,74.305
2.887,58.869,74.467
3.0469,61.885,76.694
3.1101,60.161,76.192
3.0734,61.05,73.807
3.1353,58.633,74.498
3.3034,62.283,76.899
3.3666,60.669,76.27
3.3218,61.208,74.018
3.3837,58.561,74.888
3.56,62.324,77.368
3.6232,60.847,76.7
3.5701,61.303,73.722
3.632,58.317,73.43
3.8165,62.083,75.67
3.8797,61.009,75.901
3.8185,61.919,74.165
3.8804,59.148,74.701
4.0731,62.341,77.314
4.1363,60.445,77.195
4.0668,60.781,74.329
4.1287,57.753,73.771
4.3296,61.5,75.857
4.3928,60.531,76.04
4.3152,61.846,74.206
4.3771,59.393,74.468
4.5861,62.717,76.585
4.6493,60.829,76.363
4.5636,61.222,74.101
4.6254,58.343,74.268
4.8427,61.891,76.598
4.9059,60.469,76.411
4.8119,61.373,73.964
4.8738,58.771,74.18
5.0992,62.216,76.688
5.1624,60.546,76.536
5.0603,61.209,74.174
5.1221,58.72,74.437
5.3558,62.392,76.757
5.419,60.716,76.261
5.3086,61.061,73.246
5.3705,58.31,73.399
5.6123,62.357,76.944
5.6755,61.229,77.714
5.557,61.634,74.997
5.6188,58.204,74.202
5.8689,61.41,76.205
5.9321,60.154,76.282
5.8053,61.362,74.165
5.8672,58.922,74.303
6.1254,62.614,76.446
6.1886,61.158,75.985
6.0537,61.782,73.417
6.1155,58.868,73.819
6.3819,62.162,76.53


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_169.csv <==
x,qOut,qIn
0.0316,60.543,76.489
0.093239,61.286,73.493
0.15511,58.59,73.729
0.22494,62.473,76.748
0.28814,61.293,76.906
0.34159,61.946,74.157
0.40346,58.801,73.809
0.48148,61.971,76.148
0.54468,60.435,76.094
0.58994,61.347,73.716
0.65181,58.793,74.226
0.73802,62.23,77.277
0.80122,60.487,77.341
0.83829,61.029,74.434
0.90016,58.32,74.015
0.99457,61.899,76.354
1.0578,60.402,76.134
1.0866,61.201,73.36
1.1485,58.909,73.796
1.2511,62.929,77.25
1.3143,61.391,77.517
1.335,61.349,74.279
1.3969,57.914,73.507
1.5076,61.519,76.123
1.5708,60.511,76.661
1.5833,61.652,74.249
1.6452,59.001,73.868
1.7642,62.369,76.294
1.8274,60.721,76.631
1.8317,61.356,74.523
1.8936,58.692,74.529
2.0207,62.162,76.576
2.0839,60.461,76.174
2.08,60.978,73.608
2.1419,58.307,73.96
2.2773,62.327,77.006
2.3405,61.196,77.306
2.3284,61.746,74.45
2.3903,58.394,73.608
2.5338,61.583,75.762
2.597,60.307,76.114
2.5767,61.564,74.276
2.6386,59.246,74.768
2.7904,62.569,77.08
2.8536,60.542,76.352
2.8251,60.86,73.537
2.887,58.144,74.165
3.0469,62.061,77.163
3.1101,60.841,76.994
3.0734,61.644,74.197
3.1353,58.809,73.859
3.3034,62.164,75.724
3.3666,60.589,75.478
3.3218,61.362,73.425
3.3837,59.031,74.109
3.56,62.722,77.361
3.6232,60.83,77.843
3.5701,60.703,74.773
3.632,57.393,73.452
3.8165,61.217,75.595
3.8797,60.404,76.429
3.8185,61.777,74.589
3.8804,59.259,74.225
4.0731,62.651,76.395
4.1363,60.952,76.914
4.0668,61.528,74.952
4.1287,58.639,74.466
4.3296,61.865,76.188
4.3928,60.17,76.089
4.3152,61.122,73.917
4.3771,58.971,74.177
4.5861,62.839,76.691
4.6493,61.119,76.442
4.5636,61.238,73.606
4.6254,58.316,73.773
4.8427,62.187,76.993
4.9059,60.919,77.387
4.8119,61.392,74.348
4.8738,58.191,73.416
5.0992,61.647,75.708
5.1624,60.477,76.268
5.0603,61.587,74.391
5.1221,59.129,74.463
5.3558,62.511,76.702
5.419,60.619,76.577
5.3086,60.885,74.182
5.3705,58.017,74.4
5.6123,61.96,77.009
5.6755,60.897,76.996
5.557,61.718,74.25
5.6188,58.57,73.573
5.8689,61.9,75.458
5.9321,60.688,75.641
5.8053,61.934,73.919
5.8672,59.442,74.497
6.1254,62.414,77.109
6.1886,60.184,76.887
6.0537,60.588,74.285
6.1155,58.044,74.561
6.3819,61.907,77.058


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_170.csv <==
x,qOut,qIn
0.0316,60.683,76.567
0.093239,61.56,74.22
0.15511,58.814,74.199
0.22494,62.12,76.724
0.28814,60.399,76.791
0.34159,61.026,74.282
0.40346,58.428,74.128
0.48148,62.138,76.477
0.54468,60.67,76.517
0.58994,61.276,73.945
0.65181,58.662,73.701
0.73802,62.528,76.353
0.80122,61.134,76.776
0.83829,61.388,74.35
0.90016,58.156,74.218
0.99457,61.842,77.048
1.0578,60.793,77.445
1.0866,61.636,74.602
1.1485,58.344,73.498
1.2511,61.534,75.133
1.3143,60.387,75.296
1.335,61.93,73.934
1.3969,59.728,75.084
1.5076,62.685,77.68
1.5708,60.221,76.843
1.5833,60.501,73.623
1.6452,57.938,73.773
1.7642,61.834,76.505
1.8274,60.54,76.387
1.8317,61.514,73.918
1.8936,59.211,74.378
2.0207,62.861,77.324
2.0839,60.984,77.023
2.08,61.015,73.52
2.1419,57.964,73.063
2.2773,61.922,76.205
2.3405,60.961,76.981
2.3284,61.847,74.597
2.3903,58.888,74.208
2.5338,62.065,76.642
2.597,60.403,76.77
2.5767,61.118,74.198
2.6386,58.405,74.062
2.7904,62.069,76.431
2.8536,60.731,76.454
2.8251,61.592,74.11
2.887,58.967,73.949
3.0469,62.421,76.083
3.1101,60.715,76.217
3.0734,61.183,74.18
3.1353,58.566,74.346
3.3034,62.312,76.969
3.3666,60.736,77.153
3.3218,60.974,74.382
3.3837,57.808,73.785
3.56,61.676,76.244
3.6232,60.851,76.859
3.5701,62.014,74.625
3.632,59.065,73.73
3.8165,62.159,75.336
3.8797,60.573,75.91
3.8185,61.548,74.94
3.8804,59.116,75.423
4.0731,62.339,77.107
4.1363,60.228,76.284
4.0668,60.547,73.222
4.1287,57.814,73.127
4.3296,62.052,76.183
4.3928,61.285,76.814
4.3152,62.268,74.565
4.3771,59.115,74.393
4.5861,61.882,76.645
4.6493,60.028,76.655
4.5636,60.913,74.501
4.6254,58.539,74.649
4.8427,62.263,76.641
4.9059,60.711,75.996
4.8119,61.278,73.293
4.8738,58.661,73.685
5.0992,62.633,76.626
5.1624,61.34,76.825
5.0603,61.644,74.298
5.1221,58.328,73.897
5.3558,61.675,76.07
5.419,60.371,76.483
5.3086,61.283,74.808
5.3705,58.578,74.901
5.6123,62.061,76.894
5.6755,60.538,76.807
5.557,61.247,74.409
5.6188,58.456,73.965
5.8689,62.093,75.947
5.9321,60.805,76.086
5.8053,61.766,74.131
5.8672,59.253,74.363
6.1254,62.688,76.772
6.1886,60.819,76.671
6.0537,61.096,73.869
6.1155,58.172,73.535
6.3819,61.907,76.198


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_171.csv <==
x,qOut,qIn
0.0316,60.882,76.706
0.093239,61.038,73.463
0.15511,58.057,73.493
0.22494,61.953,76.72
0.28814,60.894,77.11
0.34159,61.666,74.51
0.40346,58.536,74.324
0.48148,61.736,76.633
0.54468,60.304,76.433
0.58994,61.367,74.102
0.65181,58.84,74.354
0.73802,62.358,76.362
0.80122,60.779,75.647
0.83829,61.51,73.13
0.90016,58.968,73.925
0.99457,62.476,77.147
1.0578,60.661,77.355
1.0866,60.959,74.871
1.1485,58.086,74.707
1.2511,61.683,76.793
1.3143,60.263,76.257
1.335,61.107,73.263
1.3969,58.579,73.35
1.5076,62.619,76.494
1.5708,61.489,77.093
1.5833,62.066,74.834
1.6452,58.906,74.502
1.7642,61.896,76.458
1.8274,60.103,76.104
1.8317,60.835,73.379
1.8936,58.429,73.484
2.0207,62.52,76.518
2.0839,61.292,77.101
2.08,61.661,74.639
2.1419,58.439,74.06
2.2773,61.776,76.332
2.3405,60.366,76.549
2.3284,61.139,74.082
2.3903,58.39,74.038
2.5338,62.176,76.777
2.597,60.993,77.021
2.5767,61.737,74.494
2.6386,58.609,74.079
2.7904,61.806,76.032
2.8536,60.378,75.974
2.8251,61.519,74.041
2.887,59.134,74.6
3.0469,62.501,77.044
3.1101,60.574,76.602
3.0734,61.044,73.865
3.1353,58.458,74.018
3.3034,62.185,76.525
3.3666,60.658,76.198
3.3218,61.257,73.406
3.3837,58.723,73.77
3.56,62.566,77.108
3.6232,61.026,77.375
3.5701,61.181,74.306
3.632,57.914,73.72
3.8165,61.536,76.284
3.8797,60.482,76.799
3.8185,61.611,74.595
3.8804,58.98,74.054
4.0731,62.352,75.912
4.1363,60.697,76.127
4.0668,61.363,74.116
4.1287,58.821,74.121
4.3296,62.451,76.65
4.3928,60.762,76.849
4.3152,61.063,74.189
4.3771,58.076,73.913
4.5861,61.839,76.708
4.6493,60.703,77.153
4.5636,61.602,74.454
4.6254,58.716,73.684
4.8427,62.023,75.8
4.9059,60.516,76.186
4.8119,61.419,74.539
4.8738,59.071,75.117
5.0992,62.629,77.397
5.1624,60.706,76.632
5.0603,60.784,73.43
5.1221,57.702,73.436
5.3558,61.846,76.316
5.419,61.208,76.651
5.3086,62.383,74.248
5.3705,59.217,73.705
5.6123,62.017,75.579
5.6755,60.331,75.874
5.557,61.374,74.578
5.6188,58.882,75.456
5.8689,61.985,77.721
5.9321,59.909,76.704
5.8053,60.495,73.278
5.8672,57.992,73.527
6.1254,62.073,76.727
6.1886,61.014,76.616
6.0537,61.958,73.736
6.1155,59.371,74.083
6.3819,62.769,77.048


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_172.csv <==
x,qOut,qIn
0.0316,61.55,76.651
0.093239,61.988,73.862
0.15511,58.571,73.547
0.22494,61.91,76.152
0.28814,60.728,76.642
0.34159,61.711,74.601
0.40346,58.763,74.509
0.48148,61.787,76.472
0.54468,60.081,76.144
0.58994,61.048,74.034
0.65181,58.719,74.746
0.73802,62.388,77.228
0.80122,60.717,76.576
0.83829,61.207,73.656
0.90016,58.478,73.965
0.99457,62.268,76.833
1.0578,60.931,76.539
1.0866,61.611,73.448
1.1485,58.805,73.519
1.2511,62.317,76.634
1.3143,60.78,76.877
1.335,61.363,74.197
1.3969,58.545,74.176
1.5076,61.938,76.875
1.5708,60.296,76.745
1.5833,60.968,73.866
1.6452,58.45,73.908
1.7642,62.344,76.747
1.8274,60.981,76.736
1.8317,61.457,73.797
1.8936,58.546,73.609
2.0207,62.254,76.513
2.0839,60.956,76.948
2.08,61.489,74.454
2.1419,58.375,74.053
2.2773,61.856,76.254
2.3405,60.604,76.387
2.3284,61.515,74.069
2.3903,58.631,73.913
2.5338,62.007,76.387
2.597,60.584,76.964
2.5767,61.544,75.145
2.6386,58.911,74.872
2.7904,62.025,76.345
2.8536,60.067,75.538
2.8251,60.775,72.995
2.887,58.645,73.89
3.0469,62.895,77.384
3.1101,61.477,77.689
3.0734,61.478,74.671
3.1353,58.097,73.732
3.3034,61.6,75.823
3.3666,60.41,76.117
3.3218,61.354,73.822
3.3837,58.837,73.689
3.56,62.72,76.56
3.6232,61.356,77.331
3.5701,61.598,74.798
3.632,58.124,73.726
3.8165,61.352,75.66
3.8797,60.128,76.117
3.8185,61.393,74.473
3.8804,59.058,74.947
4.0731,62.492,77.153
4.1363,60.622,76.685
4.0668,61.028,74.022
4.1287,58.262,73.949
4.3296,62.052,76.238
4.3928,60.793,76.216
4.3152,61.679,73.777
4.3771,59.118,73.758
4.5861,62.625,76.566
4.6493,60.86,76.984
4.5636,61.126,74.426
4.6254,58.169,74.086
4.8427,61.823,76.673
4.9059,60.513,76.78
4.8119,61.314,73.72
4.8738,58.507,73.17
5.0992,62.148,76.067
5.1624,60.887,76.863
5.0603,61.726,74.877
5.1221,58.94,74.984
5.3558,61.999,77.271
5.419,60.019,76.693
5.3086,60.594,73.745
5.3705,58.117,74.037
5.6123,62.336,76.799
5.6755,61.337,76.405
5.557,62.043,73.178
5.6188,59.011,72.987
5.8689,62.479,76.127
5.9321,61.087,77.06
5.8053,61.61,75.257
5.8672,58.443,74.998
6.1254,61.439,76.523
6.1886,59.732,75.944
6.0537,60.612,73.686
6.1155,58.299,74.214
6.3819,62.577,76.813


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_173.csv <==
x,qOut,qIn
0.0316,60.618,76.534
0.093239,61.749,74.584
0.15511,58.899,74.031
0.22494,62.093,75.736
0.28814,60.493,76.008
0.34159,61.3,74.604
0.40346,58.671,75.178
0.48148,62.089,77.33
0.54468,60.372,76.793
0.58994,60.967,73.939
0.65181,58.155,73.724
0.73802,61.91,76.03
0.80122,60.783,76.097
0.83829,61.913,74.113
0.90016,59.467,74.604
0.99457,62.721,77.053
1.0578,60.631,76.683
1.0866,60.857,73.955
1.1485,58.071,73.974
1.2511,61.963,76.499
1.3143,60.77,76.523
1.335,61.614,73.921
1.3969,58.875,73.623
1.5076,62.347,76.118
1.5708,60.768,76.737
1.5833,61.31,75.008
1.6452,58.568,74.932
1.7642,62.068,76.822
1.8274,60.414,76.59
1.8317,60.881,73.769
1.8936,58.067,73.147
2.0207,62.19,75.756
2.0839,61.367,76.664
2.08,62.186,74.791
2.1419,58.98,74.469
2.2773,61.984,76.576
2.3405,60.345,76.607
2.3284,61.091,74.238
2.3903,58.191,74.113
2.5338,61.794,76.159
2.597,60.661,76.091
2.5767,61.843,74.275
2.6386,59.194,74.632
2.7904,62.277,76.478
2.8536,60.35,76.051
2.8251,61.052,74.128
2.887,58.685,74.79
3.0469,62.351,77.094
3.1101,60.598,76.472
3.0734,60.972,73.624
3.1353,58.267,73.904
3.3034,62.289,76.906
3.3666,61.138,76.908
3.3218,61.706,73.908
3.3837,58.559,73.562
3.56,62.039,76.09
3.6232,60.808,76.218
3.5701,61.692,73.865
3.632,58.774,74.053
3.8165,61.968,76.83
3.8797,60.339,77.121
3.8185,61.153,74.858
3.8804,58.502,74.77
4.0731,61.818,76.679
4.1363,60.091,75.959
4.0668,60.917,73.369
4.1287,58.741,74.21
4.3296,62.925,77.225
4.3928,61.533,76.65
4.3152,61.649,73.292
4.3771,58.398,73.206
4.5861,62.043,76.153
4.6493,60.864,76.668
4.5636,61.541,74.673
4.6254,58.519,74.773
4.8427,61.785,77.016
4.9059,60.23,76.793
4.8119,60.997,74.143
4.8738,58.278,73.804
5.0992,62.035,75.8
5.1624,60.859,75.884
5.0603,61.809,74.233
5.1221,59.222,74.805
5.3558,62.611,77.179
5.419,60.742,76.951
5.3086,60.99,74.022
5.3705,57.871,73.427
5.6123,61.549,75.938
5.6755,60.53,76.718
5.557,61.862,75.119
5.6188,59.492,74.939
5.8689,62.541,76.383
5.9321,60.283,75.792
5.8053,60.612,73.373
5.8672,58.299,73.83
6.1254,62.686,76.949
6.1886,61.506,77.259
6.0537,61.628,74.314
6.1155,58.064,73.478
6.3819,61.565,75.834


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_174.csv <==
x,qOut,qIn
0.0316,60.673,77.401
0.093239,61.131,74.264
0.15511,58.056,73.796
0.22494,61.639,76.37
0.28814,60.497,76.561
0.34159,61.628,74.195
0.40346,59.071,74.24
0.48148,62.499,76.63
0.54468,60.808,76.397
0.58994,61.406,73.639
0.65181,58.686,73.685
0.73802,62.216,76.502
0.80122,60.636,76.566
0.83829,61.292,73.929
0.90016,58.662,74.221
0.99457,62.156,77.249
1.0578,60.43,77.004
1.0866,60.897,73.686
1.1485,58.192,73.646
1.2511,62.098,76.782
1.3143,60.897,76.897
1.335,61.592,74.03
1.3969,58.727,74.037
1.5076,62.28,76.814
1.5708,60.852,76.696
1.5833,61.45,73.863
1.6452,58.457,73.784
1.7642,61.998,76.266
1.8274,60.733,76.401
1.8317,61.661,74.313
1.8936,58.899,74.355
2.0207,62.101,76.397
2.0839,60.327,76.245
2.08,61.016,74.112
2.1419,58.546,74.441
2.2773,62.305,76.917
2.3405,60.75,76.752
2.3284,61.176,73.99
2.3903,58.275,73.847
2.5338,62.061,76.652
2.597,60.883,77.015
2.5767,61.672,74.477
2.6386,58.767,74.032
2.7904,62.118,76.153
2.8536,60.592,76.218
2.8251,61.368,74.073
2.887,58.816,74.22
3.0469,62.478,76.548
3.1101,60.888,76.47
3.0734,61.232,74.045
3.1353,58.228,73.994
3.3034,61.974,76.393
3.3666,60.826,76.489
3.3218,61.598,74.099
3.3837,58.484,73.921
3.56,61.776,76.287
3.6232,60.451,76.734
3.5701,61.546,75.091
3.632,58.935,75.126
3.8165,62.002,76.49
3.8797,60.033,75.511
3.8185,60.759,73.232
3.8804,58.593,74.296
4.0731,62.836,77.266
4.1363,61.485,76.943
4.0668,61.606,73.92
4.1287,58.192,73.755
4.3296,61.693,76.654
4.3928,60.576,77.035
4.3152,61.646,74.455
4.3771,58.922,73.934
4.5861,62.197,75.815
4.6493,60.538,75.429
4.5636,61.326,73.136
4.6254,58.985,74.275
4.8427,62.61,78.053
4.9059,60.697,78.184
4.8119,60.722,74.683
4.8738,57.584,73.61
5.0992,61.278,75.584
5.1624,60.224,75.594
5.0603,61.492,73.416
5.1221,59.36,73.839
5.3558,63.327,76.849
5.419,61.703,77.297
5.3086,61.53,74.775
5.3705,57.839,74.119
5.6123,61.057,76.088
5.6755,59.883,76.341
5.557,61.32,74.718
5.6188,59.172,75.12
5.8689,62.65,76.868
5.9321,60.712,75.957
5.8053,61.12,73.354
5.8672,58.625,73.877
6.1254,62.607,76.634
6.1886,61.179,76.455
6.0537,61.539,73.658
6.1155,58.591,73.894
6.3819,62.163,77.205


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_175.csv <==
x,qOut,qIn
0.0316,60.272,76.65
0.093239,61.355,74.058
0.15511,58.915,74.019
0.22494,62.518,76.51
0.28814,60.889,76.411
0.34159,61.367,73.89
0.40346,58.644,74.13
0.48148,62.315,76.928
0.54468,60.78,76.86
0.58994,61.215,73.843
0.65181,58.215,73.574
0.73802,61.878,76.525
0.80122,60.696,77.132
0.83829,61.636,74.741
0.90016,58.889,74.196
0.99457,62.129,76.143
1.0578,60.385,75.903
1.0866,61.076,73.411
1.1485,58.676,73.962
1.2511,62.642,77.219
1.3143,61.184,77.294
1.335,61.388,74.108
1.3969,58.045,73.429
1.5076,61.472,75.921
1.5708,60.31,76.654
1.5833,61.489,75.238
1.6452,59.129,75.51
1.7642,62.501,77.129
1.8274,60.516,76.165
1.8317,60.8,73.169
1.8936,58.025,73.117
2.0207,62.258,75.826
2.0839,61.467,76.406
2.08,62.355,74.51
2.1419,59.237,74.391
2.2773,62.058,76.627
2.3405,60.124,76.758
2.3284,60.714,74.286
2.3903,58.044,73.958
2.5338,61.927,76.285
2.597,60.79,76.442
2.5767,61.61,74.158
2.6386,58.747,74.248
2.7904,62.254,76.794
2.8536,60.838,76.957
2.8251,61.48,74.675
2.887,58.415,74.373
3.0469,61.795,76.029
3.1101,60.487,75.641
3.0734,61.61,73.474
3.1353,59.07,73.947
3.3034,62.503,76.735
3.3666,60.814,76.974
3.3218,61.409,74.82
3.3837,58.575,74.903
3.56,61.675,76.803
3.6232,59.797,75.83
3.5701,60.674,73.004
3.632,58.676,73.907
3.8165,62.94,77.191
3.8797,61.491,76.947
3.8185,61.504,73.748
3.8804,58.351,73.629
4.0731,62.083,76.719
4.1363,60.815,77.062
4.0668,61.28,74.183
4.1287,58.178,73.75
4.3296,61.914,76.525
4.3928,60.892,77.033
4.3152,61.78,74.513
4.3771,58.655,73.735
4.5861,61.843,75.473
4.6493,60.465,75.792
4.5636,61.613,74.383
4.6254,59.203,74.826
4.8427,62.384,77.034
4.9059,60.27,76.842
4.8119,60.618,74.297
4.8738,58.014,74.253
5.0992,62.041,76.818
5.1624,60.872,76.827
5.0603,61.609,73.91
5.1221,58.697,73.484
5.3558,62.366,76.299
5.419,61.158,76.795
5.3086,61.933,74.214
5.3705,58.856,73.858
5.6123,61.935,76.418
5.6755,60.295,76.661
5.557,61.223,74.325
5.6188,58.761,74.427
5.8689,62.213,76.722
5.9321,60.436,76.091
5.8053,60.985,73.065
5.8672,58.492,73.562
6.1254,62.504,77.116
6.1886,61.156,77.471
6.0537,61.464,74.395
6.1155,58.187,73.83
6.3819,61.555,76.463


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_176.csv <==
x,qOut,qIn
0.0316,60.3,76.317
0.093239,60.774,72.874
0.15511,58.062,72.839
0.22494,62.166,76.257
0.28814,61.252,77.021
0.34159,62.15,74.937
0.40346,59.159,75.053
0.48148,61.923,77.09
0.54468,59.827,76.298
0.58994,60.428,73.564
0.65181,58.051,74.201
0.73802,62.427,77.087
0.80122,61.51,76.836
0.83829,62.072,73.693
0.90016,58.734,73.054
0.99457,62.159,75.593
1.0578,61.023,76.241
1.0866,61.872,74.393
1.1485,58.748,74.639
1.2511,61.719,77.167
1.3143,60.038,77.045
1.335,60.931,74.324
1.3969,58.248,74.085
1.5076,61.746,76.189
1.5708,60.361,75.826
1.5833,61.494,73.582
1.6452,59.378,74.488
1.7642,63.01,77.385
1.8274,60.979,76.787
1.8317,60.928,73.589
1.8936,57.944,73.802
2.0207,61.878,76.928
2.0839,60.782,77.048
2.08,61.644,74.128
2.1419,58.771,73.679
2.2773,62.12,76.131
2.3405,60.592,76.445
2.3284,61.422,74.355
2.3903,58.951,74.477
2.5338,62.464,76.79
2.597,60.633,76.454
2.5767,60.926,73.48
2.6386,58.151,73.346
2.7904,62.17,76.438
2.8536,61.072,77.389
2.8251,61.663,75.297
2.887,58.513,74.494
3.0469,61.747,76.196
3.1101,60.262,76.436
3.0734,61.12,74.233
3.1353,58.522,73.735
3.3034,62.46,75.947
3.3666,61.326,76.39
3.3218,61.99,74.21
3.3837,58.835,73.942
3.56,62.002,76.412
3.6232,60.452,76.879
3.5701,61.279,74.594
3.632,58.498,74.159
3.8165,61.787,76.187
3.8797,60.178,76.142
3.8185,61.119,74.01
3.8804,58.917,74.525
4.0731,62.684,77.212
4.1363,60.89,76.838
4.0668,60.996,73.697
4.1287,58.038,73.606
4.3296,62.058,76.587
4.3928,61.069,76.892
4.3152,61.831,74.032
4.3771,58.707,73.362
4.5861,62.029,75.879
4.6493,60.681,76.639
4.5636,61.6,74.773
4.6254,58.81,74.612
4.8427,61.903,76.714
4.9059,60.058,76.493
4.8119,60.82,73.909
4.8738,58.452,74.124
5.0992,62.363,76.874
5.1624,60.936,76.864
5.0603,61.441,74.207
5.1221,58.675,74.097
5.3558,62.392,76.598
5.419,60.947,76.617
5.3086,61.352,73.804
5.3705,58.383,73.412
5.6123,62.232,76.242
5.6755,61.14,77.077
5.557,61.747,74.914
5.6188,58.435,74.193
5.8689,61.617,76.028
5.9321,60.288,76.247
5.8053,61.403,74.113
5.8672,58.811,73.879
6.1254,62.251,76.071
6.1886,60.68,76.37
6.0537,61.422,74.727
6.1155,58.817,75.229
6.3819,62.172,77.27


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_177.csv <==
x,qOut,qIn
0.0316,61.06,76.196
0.093239,62.077,74.528
0.15511,59.239,74.57
0.22494,62.244,76.937
0.28814,60.285,76.931
0.34159,60.764,74.184
0.40346,57.909,73.742
0.48148,61.678,76.039
0.54468,60.606,76.368
0.58994,61.758,74.486
0.65181,59.204,74.579
0.73802,62.494,76.617
0.80122,60.628,76.43
0.83829,61.081,74.04
0.90016,58.337,74.007
0.99457,62.138,76.47
1.0578,60.86,76.513
1.0866,61.601,73.887
1.1485,58.677,73.811
1.2511,62.081,76.575
1.3143,60.619,76.8
1.335,61.452,74.34
1.3969,58.723,74.254
1.5076,61.961,76.469
1.5708,60.195,76.246
1.5833,60.965,74.02
1.6452,58.755,74.63
1.7642,62.661,77.332
1.8274,60.963,76.91
1.8317,61.021,73.686
1.8936,57.965,73.505
2.0207,62.048,76.603
2.0839,61.2,77.093
2.08,62.006,74.368
2.1419,58.761,73.565
2.2773,61.97,75.6
2.3405,60.646,76.133
2.3284,61.681,74.399
2.3903,58.981,74.284
2.5338,62.089,76.415
2.597,60.203,76.703
2.5767,60.837,74.938
2.6386,58.375,75.112
2.7904,62.157,76.964
2.8536,60.625,76.337
2.8251,61.101,73.339
2.887,58.223,72.986
3.0469,62.318,75.816
3.1101,61.502,76.733
3.0734,62.322,74.858
3.1353,59.021,74.526
3.3034,61.761,76.552
3.3666,59.953,76.541
3.3218,60.81,74.21
3.3837,58.293,74.255
3.56,62.124,76.626
3.6232,60.862,76.439
3.5701,61.638,73.79
3.632,58.812,73.811
3.8165,62.33,76.412
3.8797,60.878,76.41
3.8185,61.547,73.95
3.8804,58.63,74.243
4.0731,61.942,77
4.1363,60.355,76.882
4.0668,61.186,74.1
4.1287,58.575,73.996
4.3296,62.027,76.419
4.3928,60.396,76.272
4.3152,61.176,74.003
4.3771,58.944,74.704
4.5861,62.78,77.575
4.6493,60.977,77.012
4.5636,60.939,73.205
4.6254,57.804,72.71
4.8427,61.903,76.278
4.9059,61.16,77.372
4.8119,62.129,74.881
4.8738,59.009,74.159
5.0992,61.962,76.229
5.1624,60.268,76.073
5.0603,61.117,73.42
5.1221,58.519,73.721
5.3558,62.277,76.903
5.419,60.96,77.236
5.3086,61.668,74.636
5.3705,58.612,74.336
5.6123,61.611,76.304
5.6755,59.895,75.762
5.557,60.962,73.392
5.6188,59.028,74.31
5.8689,62.969,77.315
5.9321,61.115,76.99
5.8053,60.979,74.088
5.8672,57.961,74.237
6.1254,61.976,77.165
6.1886,60.896,77.278
6.0537,61.529,74.048
6.1155,58.415,72.904
6.3819,62.07,75.274


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_178.csv <==
x,qOut,qIn
0.0316,60.226,77.21
0.093239,60.776,74.088
0.15511,57.86,73.868
0.22494,61.668,76.405
0.28814,60.697,76.433
0.34159,61.881,74.194
0.40346,59.261,74.422
0.48148,62.589,76.597
0.54468,60.846,76.227
0.58994,61.412,73.973
0.65181,58.602,74.426
0.73802,62.088,76.807
0.80122,60.561,76.456
0.83829,61.37,73.898
0.90016,58.695,74.081
0.99457,62.14,76.634
1.0578,60.527,76.35
1.0866,61.308,73.687
1.1485,58.878,74.166
1.2511,62.428,77.087
1.3143,60.589,76.733
1.335,60.909,73.775
1.3969,58.299,74.058
1.5076,62.294,76.966
1.5708,60.968,76.774
1.5833,61.331,73.653
1.6452,58.242,73.399
1.7642,62.072,76.456
1.8274,61.076,77.337
1.8317,61.839,75.141
1.8936,58.598,74.298
2.0207,61.647,75.857
2.0839,60.168,75.849
2.08,61.284,73.915
2.1419,58.971,74.094
2.2773,62.655,76.261
2.3405,61.006,76.283
2.3284,61.333,74.451
2.3903,58.472,74.806
2.5338,62.069,76.841
2.597,60.542,76.361
2.5767,61.001,73.693
2.6386,57.954,73.72
2.7904,61.852,76.537
2.8536,61.033,77.233
2.8251,62.17,75.285
2.887,59.048,74.537
3.0469,61.699,75.558
3.1101,59.844,75.137
3.0734,61.04,73.65
3.1353,59.206,74.818
3.3034,63.054,77.4
3.3666,61.052,76.69
3.3218,60.901,73.481
3.3837,57.846,73.441
3.56,61.827,76.502
3.6232,60.814,77.173
3.5701,61.675,74.88
3.632,58.818,74.324
3.8165,62.131,76.373
3.8797,60.512,76.314
3.8185,61.173,73.744
3.8804,58.474,73.862
4.0731,62.335,76.808
4.1363,61.127,77.103
4.0668,61.801,74.482
4.1287,58.646,73.999
4.3296,61.764,75.955
4.3928,60.238,75.738
4.3152,61.3,73.605
4.3771,59.058,74.347
4.5861,62.659,77.137
4.6493,60.775,76.794
4.5636,60.917,73.99
4.6254,58.003,74.13
4.8427,61.85,76.757
4.9059,60.669,76.712
4.8119,61.442,74.191
4.8738,58.571,74.226
5.0992,62.17,76.747
5.1624,60.876,76.742
5.0603,61.668,74.394
5.1221,58.729,74.306
5.3558,62.086,76.025
5.419,60.642,75.489
5.3086,61.576,73.405
5.3705,58.999,74.171
5.6123,62.43,77.012
5.6755,60.678,77.215
5.557,61.128,75.017
5.6188,58.22,74.791
5.8689,61.583,76.525
5.9321,60.035,75.813
5.8053,61.016,73.009
5.8672,58.807,73.412
6.1254,62.939,76.409
6.1886,61.603,76.386
6.0537,61.794,73.914
6.1155,58.559,74.493
6.3819,61.834,77.475


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_179.csv <==
x,qOut,qIn
0.0316,61.209,77.165
0.093239,61.77,75.115
0.15511,58.502,74.783
0.22494,61.508,76.899
0.28814,59.88,76.635
0.34159,60.764,73.808
0.40346,58.219,73.794
0.48148,62.211,76.516
0.54468,61.165,76.488
0.58994,62.054,73.834
0.65181,59.201,73.868
0.73802,62.423,76.396
0.80122,60.662,76.439
0.83829,61.192,74.292
0.90016,58.423,74.754
0.99457,61.965,77.354
1.0578,60.429,77.07
1.0866,61.119,74.037
1.1485,58.36,73.473
1.2511,62.031,75.718
1.3143,60.755,76.015
1.335,61.678,74.175
1.3969,59.316,74.744
1.5076,62.85,77.545
1.5708,60.839,77.237
1.5833,60.717,73.559
1.6452,57.437,72.664
1.7642,61.496,75.657
1.8274,60.924,76.604
1.8317,62.332,74.604
1.8936,59.427,74.535
2.0207,62.091,76.623
2.0839,60.05,76.287
2.08,60.917,74.002
2.1419,58.552,74.452
2.2773,62.163,76.71
2.3405,60.513,76.217
2.3284,61.167,73.939
2.3903,58.733,74.757
2.5338,62.566,77.502
2.597,60.962,76.78
2.5767,61.155,73.408
2.6386,58.047,73.318
2.7904,61.989,76.123
2.8536,61.124,76.39
2.8251,62.063,74.287
2.887,58.989,74.453
3.0469,62.044,76.716
3.1101,60.391,76.661
3.0734,61.181,74.459
3.1353,58.373,74.397
3.3034,61.78,76.259
3.3666,60.341,76.02
3.3218,61.418,74.12
3.3837,59.125,74.681
3.56,62.652,76.921
3.6232,60.75,76.294
3.5701,61.039,73.611
3.632,58.371,73.991
3.8165,62.314,76.675
3.8797,60.986,76.552
3.8185,61.449,73.853
3.8804,58.442,73.704
4.0731,62.056,76.468
4.1363,60.768,77.103
4.0668,61.448,74.886
4.1287,58.478,74.265
4.3296,61.823,76.106
4.3928,60.353,76.15
4.3152,61.207,74.066
4.3771,58.701,74.25
4.5861,62.53,76.685
4.6493,61.124,76.709
4.5636,61.509,74.282
4.6254,58.302,74.233
4.8427,61.796,76.637
4.9059,60.603,76.629
4.8119,61.628,74.326
4.8738,58.805,74.265
5.0992,62.073,76.041
5.1624,60.525,75.628
5.0603,61.488,73.812
5.1221,59.067,74.763
5.3558,62.504,77.237
5.419,60.605,76.432
5.3086,60.968,73.305
5.3705,58.115,73.565
5.6123,61.869,76.634
5.6755,60.66,76.78
5.557,61.637,74.386
5.6188,58.993,74.666
5.8689,62.128,77.055
5.9321,60.154,76.497
5.8053,60.74,73.787
5.8672,58.416,74.31
6.1254,62.547,77.139
6.1886,61.222,76.643
6.0537,61.568,73.037
6.1155,58.513,72.593
6.3819,62.318,76.012


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_180.csv <==
x,qOut,qIn
0.0316,60.755,76.118
0.093239,61.215,73.727
0.15511,58.517,74.262
0.22494,62.187,76.915
0.28814,60.685,76.583
0.34159,61.288,73.916
0.40346,58.486,74.255
0.48148,62.1,76.868
0.54468,60.698,76.417
0.58994,61.434,73.587
0.65181,58.616,73.847
0.73802,62.14,76.619
0.80122,60.714,76.653
0.83829,61.525,74.377
0.90016,58.821,74.632
0.99457,62.054,76.893
1.0578,60.203,76.428
1.0866,60.86,73.83
1.1485,58.527,74.15
1.2511,62.564,76.746
1.3143,61.155,76.352
1.335,61.467,73.155
1.3969,58.516,72.948
1.5076,62.36,76.285
1.5708,61.145,77.403
1.5833,61.511,75.251
1.6452,58.141,74.536
1.7642,61.3,76.467
1.8274,59.91,76.723
1.8317,60.963,74.768
1.8936,58.57,74.7
2.0207,62.49,76.436
2.0839,61.201,75.878
2.08,61.765,73.419
2.1419,58.818,73.65
2.2773,62.545,76.173
2.3405,61.315,76.52
2.3284,61.861,74.774
2.3903,58.497,74.683
2.5338,61.426,76.241
2.597,59.863,76.082
2.5767,61.011,74.318
2.6386,58.748,74.441
2.7904,62.404,76.291
2.8536,60.741,75.95
2.8251,61.231,73.602
2.887,58.665,74.135
3.0469,62.482,77.372
3.1101,60.916,77.526
3.0734,61.129,74.31
3.1353,57.958,73.475
3.3034,61.637,75.799
3.3666,60.589,76.15
3.3218,61.68,73.999
3.3837,59.112,74.197
3.56,62.592,77.083
3.6232,60.894,77.416
3.5701,61.246,74.778
3.632,58.124,74.191
3.8165,61.538,76.046
3.8797,60.243,75.774
3.8185,61.454,73.522
3.8804,59.203,74.046
4.0731,62.863,76.837
4.1363,61.103,76.852
4.0668,61.354,74.501
4.1287,58.445,74.573
4.3296,61.896,76.508
4.3928,60.275,75.826
4.3152,60.912,73.247
4.3771,58.427,73.901
4.5861,62.579,77.184
4.6493,61.407,77.521
4.5636,61.673,74.73
4.6254,58.113,73.901
4.8427,61.338,75.734
4.9059,60.197,75.917
4.8119,61.524,74.348
4.8738,59.184,74.859
5.0992,62.67,76.883
5.1624,60.874,76.314
5.0603,61.275,73.771
5.1221,58.388,73.999
5.3558,61.97,76.396
5.419,60.588,76.253
5.3086,61.498,74.222
5.3705,59.01,74.701
5.6123,62.412,76.806
5.6755,60.513,76.096
5.557,60.837,73.329
5.6188,58.155,73.857
5.8689,62.257,77.164
5.9321,61.16,77.383
5.8053,61.68,74.492
5.8672,58.304,73.952
6.1254,61.527,76.079
6.1886,60.293,76.077
6.0537,61.557,74.166
6.1155,59.172,74.655
6.3819,62.585,76.713


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_181.csv <==
x,qOut,qIn
0.0316,61.119,76.38
0.093239,61.364,73.895
0.15511,58.607,74.069
0.22494,62.346,76.673
0.28814,60.813,76.613
0.34159,61.178,73.829
0.40346,58.237,73.556
0.48148,62.058,76.362
0.54468,60.916,77.073
0.58994,61.608,74.645
0.65181,58.498,73.735
0.73802,61.766,75.768
0.80122,60.361,76.331
0.83829,61.342,74.514
0.90016,58.828,74.558
0.99457,62.309,76.971
1.0578,60.585,76.994
1.0866,61.061,74.164
1.1485,58.222,73.776
1.2511,61.978,76.395
1.3143,60.779,76.561
1.335,61.731,73.911
1.3969,59.068,73.828
1.5076,62.467,76.506
1.5708,60.76,76.709
1.5833,61.292,74.368
1.6452,58.565,74.444
1.7642,62.05,76.906
1.8274,60.389,76.878
1.8317,60.992,74.194
1.8936,58.414,73.811
2.0207,62.352,76.201
2.0839,61.081,76.272
2.08,61.626,73.413
2.1419,58.751,73.141
2.2773,62.442,76.47
2.3405,61.062,77.712
2.3284,61.383,75.525
2.3903,58.052,74.393
2.5338,61.265,75.69
2.597,59.917,75.696
2.5767,61.029,73.917
2.6386,58.729,74.293
2.7904,62.772,76.839
2.8536,61.485,77.01
2.8251,61.806,74.49
2.887,58.39,73.848
3.0469,61.568,75.722
3.1101,60.226,76.073
3.0734,61.408,74.639
3.1353,59.165,74.972
3.3034,62.632,76.823
3.3666,60.642,76.202
3.3218,60.81,73.336
3.3837,58.01,73.452
3.56,62.159,76.75
3.6232,61.202,77.467
3.5701,61.89,74.923
3.632,58.571,74.245
3.8165,61.611,76.199
3.8797,60.163,75.997
3.8185,61.324,73.612
3.8804,58.943,73.979
4.0731,62.58,76.549
4.1363,60.988,76.398
4.0668,61.524,74.245
4.1287,58.704,74.895
4.3296,61.979,77.338
4.3928,60.167,76.617
4.3152,60.812,73.522
4.3771,58.338,73.614
4.5861,62.326,76.345
4.6493,61.066,76.167
4.5636,61.673,73.6
4.6254,58.959,74.166
4.8427,62.552,77.311
4.9059,60.869,77.429
4.8119,60.97,74.33
4.8738,57.655,73.486
5.0992,61.374,75.933
5.1624,60.519,76.753
5.0603,61.858,75.028
5.1221,59.266,74.726
5.3558,62.428,76.378
5.419,60.559,76.1
5.3086,61.206,73.868
5.3705,58.654,73.977
5.6123,62.433,76.153
5.6755,60.998,75.84
5.557,61.583,73.526
5.6188,58.743,74.233
5.8689,62.166,77.276
5.9321,60.511,77.378
5.8053,60.986,74.739
5.8672,57.974,74.269
6.1254,61.451,76.209
6.1886,60.182,76.204
6.0537,61.414,74.171
6.1155,59.222,74.337
6.3819,62.907,76.586


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_182.csv <==
x,qOut,qIn
0.0316,60.989,76.671
0.093239,61.531,74.537
0.15511,58.616,74.549
0.22494,61.914,76.779
0.28814,60.251,76.543
0.34159,60.991,73.965
0.40346,58.448,74.047
0.48148,62.291,76.686
0.54468,60.953,76.762
0.58994,61.601,74.063
0.65181,58.787,73.742
0.73802,62.319,76.265
0.80122,60.801,76.395
0.83829,61.363,73.795
0.90016,58.564,73.898
0.99457,62.187,76.995
1.0578,60.728,77.376
1.0866,61.259,74.581
1.1485,58.223,73.912
1.2511,61.662,75.976
1.3143,60.347,76.107
1.335,61.421,74.013
1.3969,59.079,74.193
1.5076,62.717,76.747
1.5708,60.966,76.846
1.5833,61.201,74.308
1.6452,58.246,74.086
1.7642,61.926,76.414
1.8274,60.616,76.466
1.8317,61.394,73.892
1.8936,58.682,73.438
2.0207,62.351,75.797
2.0839,60.959,76.509
2.08,61.498,74.949
2.1419,58.535,75.063
2.2773,61.882,77.222
2.3405,60.283,77.03
2.3284,60.936,74.033
2.3903,58.057,73.208
2.5338,61.827,75.467
2.597,60.831,76.211
2.5767,62.068,74.791
2.6386,59.668,75.029
2.7904,62.769,76.962
2.8536,60.478,76.355
2.8251,60.567,73.32
2.887,57.734,73.167
3.0469,61.955,76.229
3.1101,61.174,77.187
3.0734,62.131,75.186
3.1353,58.956,74.424
3.3034,61.749,75.909
3.3666,59.97,76.004
3.3218,60.909,74.421
3.3837,58.652,74.901
3.56,62.604,77.139
3.6232,61.131,76.774
3.5701,61.403,73.95
3.632,58.149,73.567
3.8165,61.874,75.884
3.8797,60.959,76.251
3.8185,62.125,74.123
3.8804,59.218,73.857
4.0731,62.151,76.255
4.1363,60.314,76.665
4.0668,61.177,74.577
4.1287,58.72,74.603
4.3296,61.967,76.698
4.3928,59.976,76.052
4.3152,60.576,73.333
4.3771,58.461,74.162
4.5861,62.797,77.567
4.6493,61.418,77.447
4.5636,61.344,73.844
4.6254,57.878,72.996
4.8427,61.716,75.935
4.9059,60.952,76.972
4.8119,61.982,74.785
4.8738,58.942,74.048
5.0992,62.077,76.243
5.1624,60.525,76.818
5.0603,61.34,74.814
5.1221,58.54,74.578
5.3558,61.965,76.466
5.419,60.502,76.034
5.3086,61.438,73.617
5.3705,58.86,73.946
5.6123,62.472,76.225
5.6755,60.973,75.876
5.557,61.602,73.846
5.6188,58.808,74.768
5.8689,62.065,77.369
5.9321,60.221,76.807
5.8053,60.731,74.078
5.8672,58.007,74.246
6.1254,61.87,76.569
6.1886,60.729,76.267
6.0537,61.686,73.762
6.1155,59.012,73.825
6.3819,62.54,76.384


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_183.csv <==
x,qOut,qIn
0.0316,60.296,76.023
0.093239,61.329,73.66
0.15511,58.743,74.039
0.22494,62.239,76.492
0.28814,60.712,76.27
0.34159,61.545,74.295
0.40346,59.006,75.054
0.48148,62.224,77.084
0.54468,60.17,75.916
0.58994,60.585,72.971
0.65181,58.165,73.817
0.73802,62.485,77.277
0.80122,61.401,77.354
0.83829,61.744,74.31
0.90016,58.251,73.839
0.99457,61.567,76.398
1.0578,60.444,76.626
1.0866,61.677,74.085
1.1485,59.065,73.847
1.2511,62.328,76.128
1.3143,60.605,76.109
1.335,61.363,74.323
1.3969,58.968,75.311
1.5076,62.403,77.654
1.5708,60.372,76.465
1.5833,60.602,72.898
1.6452,57.826,73.026
1.7642,62.048,76.409
1.8274,61.24,77.132
1.8317,62.174,74.916
1.8936,59.164,74.523
2.0207,62.088,76.433
2.0839,60.199,76.217
2.08,60.832,73.726
2.1419,58.309,73.864
2.2773,62.389,76.748
2.3405,61.26,77.02
2.3284,61.781,74.316
2.3903,58.503,73.83
2.5338,61.815,75.973
2.597,60.534,75.961
2.5767,61.52,73.882
2.6386,58.829,74.239
2.7904,62.254,76.518
2.8536,60.667,76.392
2.8251,61.266,74.317
2.887,58.334,74.622
3.0469,61.697,76.933
3.1101,60.214,76.892
3.0734,61.19,74.795
3.1353,58.713,74.901
3.3034,62.248,76.717
3.3666,60.598,75.843
3.3218,61.298,73.017
3.3837,58.899,73.453
3.56,62.906,76.371
3.6232,61.479,76.418
3.5701,61.68,74.062
3.632,58.526,74.506
3.8165,61.872,77.367
3.8797,60.269,77.193
3.8185,60.812,74.044
3.8804,57.902,73.546
4.0731,61.698,76.056
4.1363,60.698,76.413
4.0668,61.873,74.366
4.1287,59.386,74.35
4.3296,62.67,76.348
4.3928,60.697,76.218
4.3152,60.973,74.19
4.3771,58.263,74.554
4.5861,62.195,76.945
4.6493,60.91,76.84
4.5636,61.394,74.145
4.6254,58.162,73.441
4.8427,61.759,75.498
4.9059,60.791,76.266
4.8119,61.985,75.03
4.8738,59.211,75.013
5.0992,62.125,76.566
5.1624,60.13,76.195
5.0603,60.821,73.973
5.1221,58.317,74.142
5.3558,62.196,76.44
5.419,60.909,76.351
5.3086,61.685,73.946
5.3705,58.941,73.945
5.6123,62.332,76.5
5.6755,60.63,76.705
5.557,61.124,74.382
5.6188,58.421,74.444
5.8689,62.118,76.928
5.9321,60.65,76.613
5.8053,61.156,73.611
5.8672,58.233,73.579
6.1254,62.118,76.448
6.1886,61.121,76.841
6.0537,61.941,74.716
6.1155,58.764,74.604
6.3819,61.828,76.46


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_184.csv <==
x,qOut,qIn
0.0316,60.998,76.725
0.093239,61.931,74.48
0.15511,59.075,73.968
0.22494,62.299,76.043
0.28814,60.581,76.297
0.34159,61.095,74.481
0.40346,58.303,74.803
0.48148,62.044,77.074
0.54468,60.745,76.918
0.58994,61.394,74.231
0.65181,58.227,73.492
0.73802,61.723,75.214
0.80122,60.687,75.452
0.83829,62.025,74.239
0.90016,59.568,75.17
0.99457,62.474,77.396
1.0578,60.133,76.766
1.0866,60.436,74.096
1.1485,57.812,74.147
1.2511,61.854,76.329
1.3143,60.787,76.084
1.335,61.73,73.818
1.3969,59.023,74.207
1.5076,62.623,76.938
1.5708,61.146,77.101
1.5833,61.578,74.679
1.6452,58.281,74.197
1.7642,61.504,75.853
1.8274,60.196,75.59
1.8317,61.48,73.862
1.8936,59.224,74.727
2.0207,62.705,76.928
2.0839,60.801,76.227
2.08,61.124,73.763
2.1419,58.323,74.141
2.2773,61.968,76.523
2.3405,60.522,76.445
2.3284,61.285,74.238
2.3903,58.74,74.379
2.5338,62.316,76.845
2.597,60.622,76.814
2.5767,60.997,74.234
2.6386,58.234,74.218
2.7904,62.223,76.81
2.8536,61.093,76.693
2.8251,61.68,73.692
2.887,58.452,73.282
3.0469,62.022,75.973
3.1101,61.007,76.655
3.0734,62.073,74.864
3.1353,59.009,74.629
3.3034,61.68,76.098
3.3666,59.748,75.773
3.3218,60.793,74.062
3.3837,58.795,74.842
3.56,62.653,77.276
3.6232,60.852,76.697
3.5701,60.972,73.487
3.632,58.091,73.289
3.8165,62.17,76.387
3.8797,61.158,77.049
3.8185,61.801,74.513
3.8804,58.675,74.03
4.0731,61.991,76.735
4.1363,60.545,77.373
4.0668,61.308,74.799
4.1287,58.463,73.899
4.3296,61.951,75.864
4.3928,60.579,76.019
4.3152,61.532,73.725
4.3771,59.125,73.814
4.5861,62.815,76.528
4.6493,61.12,76.718
4.5636,61.249,74.251
4.6254,58.088,74.216
4.8427,61.686,76.702
4.9059,60.456,76.778
4.8119,61.323,74.317
4.8738,58.42,74.159
5.0992,61.9,76.428
5.1624,60.618,76.344
5.0603,61.7,74.151
5.1221,59.106,74.344
5.3558,62.37,76.171
5.419,60.553,75.476
5.3086,61.221,73.399
5.3705,58.803,74.595
5.6123,62.439,77.652
5.6755,60.622,77.321
5.557,60.858,74.106
5.6188,57.863,73.51
5.8689,61.582,75.929
5.9321,60.455,76.405
5.8053,61.588,74.555
5.8672,59.287,74.755
6.1254,62.831,77.09
6.1886,60.899,76.841
6.0537,60.982,73.852
6.1155,57.986,73.38
6.3819,61.959,76.066


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_185.csv <==
x,qOut,qIn
0.0316,60.813,76.875
0.093239,61.267,74.188
0.15511,58.406,74.298
0.22494,62.004,76.924
0.28814,60.553,76.66
0.34159,61.139,73.758
0.40346,58.269,73.746
0.48148,62.11,76.497
0.54468,61.044,76.653
0.58994,61.888,74.165
0.65181,58.828,73.933
0.73802,61.98,76.073
0.80122,60.432,76.021
0.83829,61.353,74.102
0.90016,58.82,74.778
0.99457,62.175,77.167
1.0578,60.329,76.757
1.0866,60.822,74.329
1.1485,58.186,74.571
1.2511,62.097,76.851
1.3143,60.86,76.336
1.335,61.58,73.344
1.3969,58.729,73.273
1.5076,62.467,76.185
1.5708,61.257,76.719
1.5833,61.904,74.819
1.6452,58.748,75.012
1.7642,61.715,76.882
1.8274,59.967,76.091
1.8317,60.827,73.372
1.8936,58.345,73.719
2.0207,62.286,76.428
2.0839,61.096,76.434
2.08,61.84,74.275
2.1419,59.01,74.681
2.2773,62.228,76.862
2.3405,60.385,76.148
2.3284,60.828,73.348
2.3903,58.069,73.834
2.5338,62.083,77.097
2.597,61.063,77.553
2.5767,61.835,75.033
2.6386,58.624,74.326
2.7904,61.605,75.864
2.8536,60.041,75.574
2.8251,61.22,73.69
2.887,59.166,74.428
3.0469,63.009,77.026
3.1101,61.221,76.758
3.0734,61.263,74.028
3.1353,58.201,73.958
3.3034,61.881,76.53
3.3666,60.579,76.624
3.3218,61.354,73.984
3.3837,58.675,73.755
3.56,62.331,76.42
3.6232,60.879,76.669
3.5701,61.393,74.266
3.632,58.467,74.405
3.8165,62.018,76.947
3.8797,60.615,76.814
3.8185,61.312,74.196
3.8804,58.363,73.929
4.0731,61.929,75.946
4.1363,60.726,75.879
4.0668,61.822,73.755
4.1287,59.239,73.955
4.3296,62.42,76.48
4.3928,60.46,76.823
4.3152,60.95,74.928
4.3771,58.455,74.936
4.5861,62.037,76.718
4.6493,60.254,76.028
4.5636,60.624,73.234
4.6254,58.056,73.61
4.8427,62.57,76.983
4.9059,61.808,77.697
4.8119,62.112,75.033
4.8738,58.196,73.844
5.0992,61.246,75.559
5.1624,60.258,76.198
5.0603,61.743,74.854
5.1221,59.231,74.613
5.3558,62.489,75.706
5.419,60.746,75.284
5.3086,61.44,73.841
5.3705,58.833,74.776
5.6123,62.272,77.133
5.6755,60.49,76.894
5.557,60.985,74.451
5.6188,58.12,74.245
5.8689,61.681,76.412
5.9321,60.35,76.338
5.8053,61.448,74.029
5.8672,59.124,74.325
6.1254,62.731,76.856
6.1886,60.958,76.339
6.0537,61.309,73.314
6.1155,58.577,73.649
6.3819,62.306,76.799


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_186.csv <==
x,qOut,qIn
0.0316,60.833,76.651
0.093239,61.027,74.378
0.15511,58.029,74.3
0.22494,61.925,76.673
0.28814,60.881,76.795
0.34159,61.63,74.147
0.40346,58.386,73.373
0.48148,61.778,75.404
0.54468,60.71,76.2
0.58994,61.971,75.371
0.65181,59.276,75.838
0.73802,61.998,76.979
0.80122,59.758,75.765
0.83829,60.429,73.41
0.90016,58.09,74.236
0.99457,62.352,76.904
1.0578,61.348,76.665
1.0866,62.138,74.041
1.1485,59.12,73.82
1.2511,62.296,76.053
1.3143,60.628,76.106
1.335,61.315,73.941
1.3969,58.736,74.213
1.5076,62.293,76.929
1.5708,60.585,77.088
1.5833,60.938,74.328
1.6452,58.076,73.671
1.7642,61.884,75.941
1.8274,60.705,76.42
1.8317,61.473,74.432
1.8936,58.708,74.51
2.0207,62.376,77.118
2.0839,60.977,77.343
2.08,61.428,74.563
2.1419,58.092,73.518
2.2773,61.499,75.258
2.3405,60.468,75.81
2.3284,61.94,74.423
2.3903,59.65,74.688
2.5338,62.71,76.848
2.597,60.419,76.566
2.5767,60.695,74.146
2.6386,58.145,74.486
2.7904,62.093,76.821
2.8536,60.745,76.293
2.8251,61.366,73.52
2.887,58.544,73.642
3.0469,62.371,76.422
3.1101,61.197,76.892
3.0734,61.798,74.786
3.1353,58.541,74.415
3.3034,61.666,76.296
3.3666,60.207,76.235
3.3218,61.265,73.967
3.3837,58.742,74.033
3.56,62.293,76.506
3.6232,60.748,76.461
3.5701,61.467,74.165
3.632,58.851,74.632
3.8165,62.26,77.035
3.8797,60.449,76.143
3.8185,60.923,72.926
3.8804,58.33,73.394
4.0731,62.367,76.736
4.1363,61.162,77.04
4.0668,61.618,74.69
4.1287,58.407,74.825
4.3296,61.669,77.061
4.3928,60.215,76.605
4.3152,61.115,73.952
4.3771,58.433,73.998
4.5861,62.166,76.243
4.6493,60.962,76.095
4.5636,61.954,73.942
4.6254,59.38,74.159
4.8427,62.622,76.334
4.9059,60.626,76.09
4.8119,60.937,73.839
4.8738,58.278,74.408
5.0992,62.121,77.434
5.1624,60.688,77.482
5.0603,61.119,74.355
5.1221,57.951,73.573
5.3558,61.537,75.929
5.419,60.508,76.47
5.3086,61.836,74.518
5.3705,59.459,74.321
5.6123,62.758,76.27
5.6755,60.769,76.095
5.557,61.133,73.84
5.6188,58.505,74.212
5.8689,62.276,76.996
5.9321,60.749,77.083
5.8053,61.208,74.242
5.8672,58.262,73.664
6.1254,61.867,76.006
6.1886,60.584,76.328
6.0537,61.482,74.148
6.1155,58.982,74.105
6.3819,62.562,76.488


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_187.csv <==
x,qOut,qIn
0.0316,61.27,76.419
0.093239,61.731,74.308
0.15511,58.641,74.589
0.22494,61.877,76.96
0.28814,60.253,76.756
0.34159,60.981,74.177
0.40346,58.314,74.06
0.48148,62.056,76.315
0.54468,60.774,76.203
0.58994,61.6,74.009
0.65181,58.939,74.505
0.73802,62.492,77.122
0.80122,60.879,76.849
0.83829,61.309,73.987
0.90016,58.252,73.775
0.99457,61.776,76.248
1.0578,60.533,76.408
1.0866,61.635,74.371
1.1485,59.202,74.597
1.2511,62.541,76.523
1.3143,60.589,75.683
1.335,60.928,72.948
1.3969,58.321,73.763
1.5076,62.363,77.28
1.5708,61.096,77.74
1.5833,61.44,75.036
1.6452,58.05,74.038
1.7642,61.254,75.547
1.8274,59.979,75.627
1.8317,61.261,74.118
1.8936,59.19,74.822
2.0207,63.023,77.21
2.0839,61.251,76.869
2.08,61.243,74.031
2.1419,58.025,73.641
2.2773,61.754,75.932
2.3405,60.699,76.076
2.3284,61.75,73.981
2.3903,59.103,74.307
2.5338,62.439,76.851
2.597,60.668,76.806
2.5767,61.102,74.386
2.6386,58.161,74.385
2.7904,61.709,76.58
2.8536,60.394,76.357
2.8251,61.409,74.167
2.887,58.856,74.628
3.0469,62.416,76.914
3.1101,60.842,76.316
3.0734,61.489,73.697
3.1353,58.728,74.033
3.3034,62.257,76.446
3.3666,60.737,76.001
3.3218,61.475,73.489
3.3837,58.922,74.131
3.56,62.369,77.043
3.6232,60.509,76.842
3.5701,60.788,74.345
3.632,58.054,74.728
3.8165,61.996,77.078
3.8797,60.771,76.531
3.8185,61.34,73.616
3.8804,58.22,73.446
4.0731,62.066,76.092
4.1363,61.267,76.687
4.0668,62.36,74.819
4.1287,59.094,74.473
4.3296,61.7,76.063
4.3928,59.904,75.843
4.3152,61.13,74.015
4.3771,58.994,74.698
4.5861,62.437,77.033
4.6493,60.44,76.279
4.5636,60.868,73.553
4.6254,58.486,74.357
4.8427,62.487,77.287
4.9059,60.969,76.603
4.8119,61.21,73.164
4.8738,58.24,73.09
5.0992,62.187,76.333
5.1624,61.136,77.257
5.0603,61.738,75.161
5.1221,58.531,74.527
5.3558,61.66,76.449
5.419,60.117,76.691
5.3086,61.004,74.514
5.3705,58.495,74.13
5.6123,62.403,76.047
5.6755,61.168,76.057
5.557,61.81,73.739
5.6188,58.917,73.606
5.8689,62.454,76.33
5.9321,60.97,77.236
5.8053,61.39,75.293
5.8672,58.207,74.502
6.1254,61.467,76.064
6.1886,60.052,76.002
6.0537,61.106,73.745
6.1155,58.722,73.8
6.3819,62.619,76.284


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_188.csv <==
x,qOut,qIn
0.0316,60.816,76.935
0.093239,61.19,74.088
0.15511,58.597,74.133
0.22494,62.389,77.009
0.28814,60.798,76.761
0.34159,61.06,72.987
0.40346,58.174,72.351
0.48148,62.316,76.074
0.54468,61.408,77.481
0.58994,61.91,75.108
0.65181,58.36,74.414
0.73802,61.244,76.775
0.80122,59.773,77.037
0.83829,60.949,74.564
0.90016,58.627,74.266
0.99457,62.381,76.183
1.0578,60.922,75.693
1.0866,61.578,73.111
1.1485,59.106,73.692
1.2511,62.962,77.135
1.3143,61.32,77.529
1.335,61.249,74.404
1.3969,57.792,73.488
1.5076,61.276,75.883
1.5708,60.193,76.509
1.5833,61.423,74.792
1.6452,59.06,74.978
1.7642,62.555,76.974
1.8274,60.745,76.366
1.8317,61.1,73.425
1.8936,58.242,73.379
2.0207,62.14,76.203
2.0839,61.058,76.807
2.08,61.927,74.942
2.1419,59.035,74.909
2.2773,62.057,76.819
2.3405,60.144,76.304
2.3284,60.768,73.595
2.3903,58.2,73.771
2.5338,62.28,76.619
2.597,61.234,76.843
2.5767,62.019,74.069
2.6386,58.957,73.498
2.7904,62.072,76.019
2.8536,60.426,76.434
2.8251,61.245,74.213
2.887,58.786,74.467
3.0469,62.271,77.149
3.1101,60.424,76.723
3.0734,60.75,73.422
3.1353,58.003,73.379
3.3034,62.091,76.582
3.3666,61.088,77.129
3.3218,61.789,74.727
3.3837,58.669,74.422
3.56,61.924,76.548
3.6232,60.46,76.551
3.5701,61.318,74.164
3.632,58.611,73.741
3.8165,62.243,75.748
3.8797,60.905,76.142
3.8185,61.689,74.589
3.8804,58.996,74.958
4.0731,62.317,77.194
4.1363,60.458,76.727
4.0668,60.81,73.718
4.1287,57.853,73.497
4.3296,61.805,76.089
4.3928,60.956,76.456
4.3152,62.146,74.427
4.3771,59.297,74.351
4.5861,62.22,76.368
4.6493,60.304,76.225
4.5636,61.067,74.065
4.6254,58.624,74.39
4.8427,62.216,76.719
4.9059,60.528,76.346
4.8119,61.063,73.88
4.8738,58.489,74.351
5.0992,62.352,77.085
5.1624,60.919,76.916
5.0603,61.283,74.097
5.1221,58.213,73.824
5.3558,61.969,76.296
5.419,60.91,76.626
5.3086,61.789,74.393
5.3705,58.814,74.013
5.6123,62.156,76.026
5.6755,60.727,76.204
5.557,61.554,74.216
5.6188,58.688,74.264
5.8689,61.979,76.534
5.9321,60.409,76.612
5.8053,61.285,74.422
5.8672,58.622,74.488
6.1254,61.971,76.699
6.1886,60.301,76.306
6.0537,61.178,73.601
6.1155,58.861,73.933
6.3819,62.553,76.943


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_189.csv <==
x,qOut,qIn
0.0316,60.431,76.344
0.093239,61.586,74.094
0.15511,58.932,73.828
0.22494,62.356,76.031
0.28814,60.815,76.37
0.34159,61.577,74.557
0.40346,58.888,74.801
0.48148,62.071,76.957
0.54468,60.129,76.267
0.58994,60.709,73.289
0.65181,58.268,73.734
0.73802,62.364,76.904
0.80122,61.149,77.038
0.83829,61.648,74.465
0.90016,58.55,74.483
0.99457,61.959,76.966
1.0578,60.543,76.825
1.0866,61.336,73.931
1.1485,58.53,73.41
1.2511,62.183,75.744
1.3143,60.95,76.018
1.335,61.875,74.027
1.3969,59.229,74.567
1.5076,62.388,77.371
1.5708,60.34,77.075
1.5833,60.659,73.922
1.6452,57.86,73.648
1.7642,61.752,76.245
1.8274,60.671,76.429
1.8317,61.691,74.148
1.8936,59.147,74.202
2.0207,62.621,76.609
2.0839,60.857,76.704
2.08,61.116,74.41
2.1419,58.154,74.31
2.2773,61.976,76.562
2.3405,60.847,76.466
2.3284,61.611,73.803
2.3903,58.471,73.464
2.5338,61.95,75.855
2.597,60.857,76.381
2.5767,62.003,74.808
2.6386,59.099,74.901
2.7904,61.725,76.432
2.8536,59.616,75.798
2.8251,60.548,73.967
2.887,58.594,75.238
3.0469,62.681,77.899
3.1101,61.052,76.811
3.0734,61.16,73.097
3.1353,58.026,72.918
3.3034,61.996,76.106
3.3666,61.15,76.792
3.3218,62.165,74.445
3.3837,59.308,74.106
3.56,62.319,76.516
3.6232,60.364,76.682
3.5701,60.821,74.168
3.632,58.124,74.123
3.8165,62.03,76.922
3.8797,60.842,77.227
3.8185,61.569,74.34
3.8804,58.542,73.424
4.0731,61.988,75.584
4.1363,60.71,76.077
4.0668,61.705,74.305
4.1287,59.116,74.708
4.3296,62.426,77.35
4.3928,60.537,77.339
4.3152,60.928,74.268
4.3771,57.985,73.394
4.5861,61.636,75.788
4.6493,60.474,76.349
4.5636,61.724,74.146
4.6254,59.521,74.084
4.8427,62.935,76.797
4.9059,60.804,76.793
4.8119,60.851,73.568
4.8738,58.088,73.244
5.0992,62.093,76.509
5.1624,60.873,77.138
5.0603,61.412,74.434
5.1221,58.372,74.092
5.3558,61.899,76.796
5.419,60.593,77.082
5.3086,61.37,74.365
5.3705,58.421,73.842
5.6123,61.909,76.112
5.6755,60.648,76.484
5.557,61.731,74.634
5.6188,59.225,74.557
5.8689,62.517,76.249
5.9321,60.592,75.838
5.8053,61.022,73.52
5.8672,58.488,73.913
6.1254,62.461,76.899
6.1886,61.067,77.281
6.0537,61.335,74.657
6.1155,58.028,74.021
6.3819,61.531,76.141


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_190.csv <==
x,qOut,qIn
0.0316,60.613,76.272
0.093239,61.601,74.367
0.15511,59.056,74.745
0.22494,62.334,76.936
0.28814,60.378,76.514
0.34159,60.728,73.906
0.40346,58.054,74.205
0.48148,62.169,77.072
0.54468,61.128,76.973
0.58994,61.805,73.908
0.65181,58.56,73.494
0.73802,61.915,76.1
0.80122,60.726,76.531
0.83829,61.891,74.611
0.90016,59.229,74.709
0.99457,62.169,76.462
1.0578,60.101,75.788
1.0866,60.766,73.609
1.1485,58.563,74.5
1.2511,62.611,77.182
1.3143,61.079,76.697
1.335,61.224,73.6
1.3969,58.062,73.385
1.5076,61.909,76.349
1.5708,60.942,77.09
1.5833,61.788,74.976
1.6452,58.678,74.554
1.7642,61.807,76.41
1.8274,60.286,76.213
1.8317,61.267,73.91
1.8936,58.706,74.068
2.0207,62.334,76.373
2.0839,60.888,76.283
2.08,61.638,74.369
2.1419,58.954,74.934
2.2773,62.249,76.978
2.3405,60.379,76.141
2.3284,60.873,73.251
2.3903,58.269,73.448
2.5338,62.318,76.269
2.597,61.183,76.449
2.5767,61.776,74.203
2.6386,58.678,74.531
2.7904,61.882,77.244
2.8536,60.268,77.319
2.8251,60.961,74.702
2.887,58.172,74.235
3.0469,61.805,76.144
3.1101,60.547,75.902
3.0734,61.6,73.562
3.1353,59.214,73.814
3.3034,62.952,76.435
3.3666,61.326,76.531
3.3218,61.537,74.152
3.3837,58.405,74.147
3.56,61.744,76.56
3.6232,60.205,76.705
3.5701,60.956,74.623
3.632,58.378,74.739
3.8165,62.158,76.847
3.8797,60.777,76.423
3.8185,61.37,73.648
3.8804,58.404,73.508
4.0731,62.169,76.102
4.1363,61.116,76.671
4.0668,62.078,74.759
4.1287,59.096,74.364
4.3296,61.925,76.064
4.3928,59.983,75.997
4.3152,60.826,74.115
4.3771,58.66,74.648
4.5861,62.545,77.187
4.6493,60.862,76.908
4.5636,61.046,73.742
4.6254,58.104,73.051
4.8427,62.063,75.804
4.9059,61.022,76.955
4.8119,61.723,75.16
4.8738,58.805,74.668
5.0992,62.208,76.833
5.1624,60.62,76.912
5.0603,61.031,73.889
5.1221,57.88,73.034
5.3558,61.788,75.541
5.419,61.108,76.568
5.3086,62.384,75.224
5.3705,59.342,75.125
5.6123,61.933,76.559
5.6755,59.912,75.976
5.557,60.829,73.784
5.6188,58.459,74.259
5.8689,62.307,76.481
5.9321,60.957,75.91
5.8053,61.698,73.669
5.8672,58.967,74.608
6.1254,62.368,77.243
6.1886,60.627,76.526
6.0537,61.071,73.591
6.1155,58.162,73.739
6.3819,61.83,76.218


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_191.csv <==
x,qOut,qIn
0.0316,60.768,77.188
0.093239,61.007,73.628
0.15511,57.863,73.384
0.22494,61.713,76.315
0.28814,60.854,76.715
0.34159,62.112,74.295
0.40346,59.413,73.923
0.48148,62.47,76.093
0.54468,60.553,76.198
0.58994,61.207,73.976
0.65181,58.752,74.201
0.73802,62.288,76.907
0.80122,60.453,76.839
0.83829,60.805,73.997
0.90016,58.133,73.985
0.99457,62.129,76.863
1.0578,60.926,76.964
1.0866,61.468,73.965
1.1485,58.386,73.421
1.2511,62.062,76.056
1.3143,60.984,76.774
1.335,61.844,74.815
1.3969,58.772,74.428
1.5076,61.902,76.254
1.5708,60.352,76.252
1.5833,61.304,73.978
1.6452,58.672,73.801
1.7642,62.144,76.283
1.8274,60.608,76.736
1.8317,61.433,74.898
1.8936,58.927,75.204
2.0207,62.229,77.195
2.0839,60.223,76.15
2.08,60.625,72.814
2.1419,58.122,73.018
2.2773,62.513,76.314
2.3405,61.622,76.854
2.3284,62.13,74.357
2.3903,58.77,74.13
2.5338,61.85,76.858
2.597,60.296,77.104
2.5767,60.998,74.266
2.6386,58.149,73.729
2.7904,61.833,76.067
2.8536,60.691,76.302
2.8251,61.671,74.416
2.887,59.005,74.976
3.0469,62.442,77.286
3.1101,60.775,76.557
3.0734,61.247,73.608
3.1353,58.165,73.688
3.3034,61.777,76.056
3.3666,60.717,75.999
3.3218,62.011,74.299
3.3837,59.492,74.998
3.56,62.387,76.833
3.6232,60.122,75.767
3.5701,60.604,73.271
3.632,58.263,74.29
3.8165,62.354,77.308
3.8797,61.002,77.031
3.8185,61.425,74.053
3.8804,58.335,73.694
4.0731,61.857,76.18
4.1363,60.583,76.587
4.0668,61.481,74.668
4.1287,58.89,74.838
4.3296,62.425,77.067
4.3928,60.76,76.662
4.3152,61.159,73.672
4.3771,58.184,73.314
4.5861,62.037,75.829
4.6493,61.055,76.225
4.5636,62.046,74.317
4.6254,59.177,74.617
4.8427,62.184,76.926
4.9059,60.262,76.574
4.8119,60.818,73.998
4.8738,58.096,74.181
5.0992,61.882,76.539
5.1624,60.683,76.293
5.0603,61.619,74.018
5.1221,58.959,74.188
5.3558,62.429,76.219
5.419,60.809,75.977
5.3086,61.3,73.986
5.3705,58.462,74.67
5.6123,62.101,77.437
5.6755,60.687,77.21
5.557,61.273,74.286
5.6188,58.084,73.872
5.8689,61.471,75.965
5.9321,60.338,75.931
5.8053,61.824,74.047
5.8672,59.687,74.563
6.1254,62.889,76.663
6.1886,60.606,75.949
6.0537,60.825,73.622
6.1155,58.398,74.782
6.3819,62.36,77.867


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_192.csv <==
x,qOut,qIn
0.0316,60.655,76.57
0.093239,61.321,74.053
0.15511,58.616,73.85
0.22494,62.276,76.176
0.28814,60.851,76.213
0.34159,61.532,73.811
0.40346,58.907,73.939
0.48148,62.445,76.701
0.54468,60.708,76.915
0.58994,60.928,74.507
0.65181,57.985,74.461
0.73802,61.873,76.734
0.80122,60.782,76.496
0.83829,61.498,73.806
0.90016,58.327,73.568
0.99457,61.932,75.978
1.0578,60.993,76.679
1.0866,62.174,75.432
1.1485,59.172,75.247
1.2511,61.772,75.893
1.3143,59.745,74.821
1.335,60.745,73.061
1.3969,58.735,74.398
1.5076,62.834,77.379
1.5708,61.293,77.152
1.5833,61.38,74.273
1.6452,58.028,73.881
1.7642,61.462,76.185
1.8274,60.257,76.401
1.8317,61.42,74.435
1.8936,59.075,74.794
2.0207,62.604,77.201
2.0839,60.781,76.724
2.08,61.125,73.778
2.1419,58.342,73.832
2.2773,62.214,76.404
2.3405,60.996,76.077
2.3284,61.744,73.278
2.3903,58.958,73.63
2.5338,62.455,76.85
2.597,60.861,77.36
2.5767,61.251,74.906
2.6386,58.098,74.373
2.7904,61.375,76.394
2.8536,59.963,76.305
2.8251,61.127,73.864
2.887,58.951,74.043
3.0469,62.789,76.592
3.1101,61.173,76.249
3.0734,61.456,73.599
3.1353,58.671,74.218
3.3034,62.376,77.31
3.3666,60.804,77.135
3.3218,61.039,73.989
3.3837,57.912,73.601
3.56,61.726,76.203
3.6232,60.784,76.552
3.5701,61.803,74.49
3.632,58.918,74.534
3.8165,62.216,76.514
3.8797,60.688,76.184
3.8185,61.469,73.851
3.8804,58.59,73.851
4.0731,61.995,75.91
4.1363,60.587,75.885
4.0668,61.582,74.392
4.1287,59.04,75.355
4.3296,62.131,77.476
4.3928,60.006,76.469
4.3152,60.465,73.541
4.3771,57.935,73.994
4.5861,62.114,76.909
4.6493,61.116,76.732
4.5636,61.969,73.781
4.6254,59.074,73.567
4.8427,62.421,76.258
4.9059,60.84,76.681
4.8119,61.438,74.671
4.8738,58.645,74.858
5.0992,62.06,77.125
5.1624,60.396,76.655
5.0603,60.973,73.684
5.1221,58.207,73.464
5.3558,62.133,75.913
5.419,61.096,76.206
5.3086,61.985,74.312
5.3705,59.169,74.477
5.6123,62.357,76.692
5.6755,60.501,76.673
5.557,60.894,74.181
5.6188,57.982,73.757
5.8689,61.789,76.095
5.9321,60.727,76.608
5.8053,61.731,74.598
5.8672,58.917,74.335
6.1254,62.139,76.338
6.1886,60.46,76.397
6.0537,61.201,74.423
6.1155,58.593,74.603
6.3819,62.197,76.754


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_193.csv <==
x,qOut,qIn
0.0316,61.249,76.455
0.093239,61.707,73.694
0.15511,58.601,73.718
0.22494,62.141,76.583
0.28814,60.853,76.813
0.34159,61.572,74.293
0.40346,58.531,74.093
0.48148,61.741,76.279
0.54468,60.23,76.295
0.58994,61.192,74.608
0.65181,58.796,75.35
0.73802,62.398,77.324
0.80122,60.671,76.246
0.83829,61.056,73.168
0.90016,58.137,73.323
0.99457,62.118,76.175
1.0578,61.219,76.442
1.0866,62.239,74.143
1.1485,59.261,74.18
1.2511,62.066,76.568
1.3143,60.073,76.286
1.335,60.785,73.836
1.3969,58.385,74.532
1.5076,62.168,77.384
1.5708,60.627,76.896
1.5833,61.115,73.748
1.6452,58.284,73.735
1.7642,62.09,76.544
1.8274,60.902,76.641
1.8317,61.653,74.254
1.8936,58.835,74.461
2.0207,62.375,76.909
2.0839,60.885,76.58
2.08,61.382,73.757
2.1419,58.236,73.705
2.2773,61.833,76.351
2.3405,60.786,76.681
2.3284,61.965,74.731
2.3903,59.123,74.74
2.5338,61.94,76.347
2.597,59.967,75.654
2.5767,60.926,73.509
2.6386,58.9,74.437
2.7904,62.734,77.276
2.8536,60.889,76.796
2.8251,61.008,73.639
2.887,58.22,73.729
3.0469,62.191,76.871
3.1101,60.936,76.8
3.0734,61.404,73.447
3.1353,58.396,73.237
3.3034,62.161,76.498
3.3666,61.035,77.191
3.3218,61.664,74.905
3.3837,58.409,74.57
3.56,61.541,76.556
3.6232,60.113,76.409
3.5701,61.21,74.167
3.632,58.761,74.273
3.8165,62.445,76.205
3.8797,60.985,75.597
3.8185,61.64,73.454
3.8804,58.953,74.559
4.0731,62.474,77.507
4.1363,60.76,77.131
4.0668,61.076,74.161
4.1287,57.936,73.766
4.3296,61.487,75.773
4.3928,60.372,75.659
4.3152,61.672,73.835
4.3771,59.384,74.707
4.5861,62.707,77.49
4.6493,60.619,77.272
4.5636,60.84,74.458
4.6254,58.024,74.141
4.8427,61.749,76.285
4.9059,60.434,76.11
4.8119,61.424,73.552
4.8738,59.104,73.647
5.0992,62.97,76.656
5.1624,61.381,77.067
5.0603,61.51,74.22
5.1221,58.309,73.603
5.3558,61.725,76.273
5.419,60.308,76.889
5.3086,61.123,74.675
5.3705,58.597,74.522
5.6123,62.318,76.806
5.6755,60.795,76.552
5.557,61.204,73.461
5.6188,58.23,73.025
5.8689,62.155,76.003
5.9321,61.212,77.067
5.8053,62.039,75.225
5.8672,58.855,74.713
6.1254,61.675,76.355
6.1886,59.876,76.186
6.0537,60.78,74.016
6.1155,58.47,74.211
6.3819,62.52,76.644


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_194.csv <==
x,qOut,qIn
0.0316,60.66,76.138
0.093239,60.996,73.553
0.15511,58.433,73.999
0.22494,62.193,77.226
0.28814,60.576,77.489
0.34159,60.951,74.561
0.40346,58.112,74.026
0.48148,61.891,76.387
0.54468,60.647,76.398
0.58994,61.414,73.717
0.65181,58.748,73.472
0.73802,62.637,76.182
0.80122,61.386,77.063
0.83829,61.747,75.219
0.90016,58.409,74.516
0.99457,61.637,76.051
1.0578,60.247,76.213
1.0866,61.163,74.297
1.1485,58.455,74.119
1.2511,62.235,76.255
1.3143,61.082,76.602
1.335,61.928,74.609
1.3969,58.865,74.216
1.5076,61.889,75.892
1.5708,60.228,75.852
1.5833,61.246,74.195
1.6452,58.995,74.847
1.7642,62.488,77.12
1.8274,60.511,76.554
1.8317,60.755,73.842
1.8936,58.083,74.073
2.0207,62.197,76.678
2.0839,61.094,76.575
2.08,61.677,73.872
2.1419,58.544,73.667
2.2773,62.11,76.444
2.3405,60.945,77.266
2.3284,61.78,75.152
2.3903,58.653,74.192
2.5338,61.656,75.573
2.597,60.077,75.462
2.5767,61.217,73.53
2.6386,59.078,74.268
2.7904,62.787,77.346
2.8536,60.94,77.37
2.8251,61.048,74.346
2.887,58.006,73.817
3.0469,61.638,76.18
3.1101,60.366,76.29
3.0734,61.336,73.935
3.1353,58.933,74.248
3.3034,62.744,77.213
3.3666,61.19,77.192
3.3218,61.415,73.951
3.3837,58.115,73.429
3.56,61.616,76.212
3.6232,60.507,76.563
3.5701,61.778,74.182
3.632,59.333,74.163
3.8165,62.477,76.279
3.8797,60.412,75.839
3.8185,60.868,73.632
3.8804,58.535,74.725
4.0731,62.466,77.973
4.1363,60.803,77.656
4.0668,60.882,74.003
4.1287,57.61,73.107
4.3296,61.456,75.786
4.3928,60.693,76.566
4.3152,62.097,74.517
4.3771,59.577,74.167
4.5861,62.75,76.325
4.6493,60.786,76.513
4.5636,61.231,74.247
4.6254,58.476,73.994
4.8427,62.038,76.079
4.9059,60.521,76.083
4.8119,61.262,73.831
4.8738,58.682,74.122
5.0992,62.303,77.146
5.1624,60.687,77.544
5.0603,61.07,74.794
5.1221,58.065,74.126
5.3558,61.655,76.338
5.419,60.415,76.439
5.3086,61.454,73.935
5.3705,58.997,73.781
5.6123,62.785,76.207
5.6755,61.331,76.255
5.557,61.713,74.055
5.6188,58.63,74.46
5.8689,62.011,77.062
5.9321,60.489,77.02
5.8053,61.148,74.343
5.8672,58.173,73.875
6.1254,61.668,76.01
6.1886,60.445,76.071
6.0537,61.686,73.976
6.1155,59.358,74.228
6.3819,62.686,76.492


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_195.csv <==
x,qOut,qIn
0.0316,60.028,75.922
0.093239,60.988,73.82
0.15511,58.616,74.098
0.22494,62.585,76.567
0.28814,61.282,76.585
0.34159,61.754,74.031
0.40346,58.628,73.729
0.48148,61.97,76.138
0.54468,60.52,76.409
0.58994,61.308,74.251
0.65181,58.579,74.529
0.73802,62.04,77.245
0.80122,60.461,77.063
0.83829,61.128,74.069
0.90016,58.275,73.909
0.99457,61.844,76.531
1.0578,60.557,76.511
1.0866,61.696,73.976
1.1485,59.356,74.121
1.2511,62.709,76.666
1.3143,60.674,76.366
1.335,61.001,73.613
1.3969,58.593,74.021
1.5076,62.541,77.099
1.5708,60.91,76.909
1.5833,60.982,73.451
1.6452,57.915,73.05
1.7642,61.969,76.473
1.8274,61.098,77.598
1.8317,61.811,75.114
1.8936,58.462,74.037
2.0207,61.526,75.95
2.0839,60.152,76.263
2.08,61.342,74.319
2.1419,58.973,74.372
2.2773,62.562,76.237
2.3405,60.911,75.969
2.3284,61.401,74.042
2.3903,58.672,74.565
2.5338,62.264,77.01
2.597,60.658,76.932
2.5767,61.111,74.386
2.6386,58.207,73.941
2.7904,61.902,75.929
2.8536,60.684,76.09
2.8251,61.573,74.233
2.887,58.959,74.426
3.0469,62.543,76.719
3.1101,60.935,76.867
3.0734,61.27,74.522
3.1353,58.125,73.867
3.3034,61.724,75.648
3.3666,60.617,75.931
3.3218,61.722,74.094
3.3837,59.038,74.18
3.56,62.299,76.755
3.6232,60.552,77.163
3.5701,61.176,74.935
3.632,58.425,74.57
3.8165,61.776,76.235
3.8797,60.122,75.65
3.8185,60.982,73.416
3.8804,58.817,74.372
4.0731,62.96,77.398
4.1363,61.485,77.175
4.0668,61.469,74.088
4.1287,58.019,73.491
4.3296,61.606,75.767
4.3928,60.599,76.145
4.3152,61.723,74.206
4.3771,59.098,74.217
4.5861,62.43,76.468
4.6493,60.671,76.554
4.5636,61.128,74.269
4.6254,58.245,74.173
4.8427,61.795,76.525
4.9059,60.408,76.795
4.8119,61.283,74.844
4.8738,58.668,74.873
5.0992,62.229,76.686
5.1624,60.682,76.093
5.0603,61.344,73.291
5.1221,58.607,73.17
5.3558,62.423,75.991
5.419,61.2,76.799
5.3086,61.896,75.149
5.3705,58.922,75.17
5.6123,61.802,76.987
5.6755,59.757,76.356
5.557,60.366,73.517
5.6188,57.995,73.727
5.8689,62.428,76.747
5.9321,61.578,76.816
5.8053,62.166,73.721
5.8672,58.83,73.265
6.1254,62.125,76.192
6.1886,60.823,77.148
6.0537,61.584,75.271
6.1155,58.527,74.706
6.3819,61.626,76.177


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_196.csv <==
x,qOut,qIn
0.0316,60.161,76.136
0.093239,61.076,74.001
0.15511,58.774,74.655
0.22494,62.462,77.143
0.28814,60.732,76.419
0.34159,61.043,73.195
0.40346,58.189,73.354
0.48148,62.124,76.694
0.54468,61.02,77.28
0.58994,61.721,74.824
0.65181,58.639,74.485
0.73802,61.802,76.595
0.80122,60.221,76.212
0.83829,61.113,73.431
0.90016,58.621,73.632
0.99457,62.478,76.576
1.0578,61.154,76.806
1.0866,61.737,74.47
1.1485,58.764,74.588
1.2511,61.992,76.836
1.3143,60.285,76.23
1.335,60.961,73.173
1.3969,58.348,73.388
1.5076,62.277,76.737
1.5708,61.089,77.368
1.5833,61.766,74.919
1.6452,58.728,74.497
1.7642,61.792,76.553
1.8274,60.047,76.035
1.8317,60.889,73
1.8936,58.615,73.276
2.0207,62.747,76.599
2.0839,61.446,76.945
2.08,61.694,74.345
2.1419,58.424,74.418
2.2773,61.692,77.255
2.3405,60.18,77.296
2.3284,60.945,74.341
2.3903,58.266,73.916
2.5338,62.045,76.303
2.597,60.831,76.198
2.5767,61.722,73.626
2.6386,59.167,73.813
2.7904,62.823,76.536
2.8536,61.197,76.743
2.8251,61.405,74.321
2.887,58.231,74.01
3.0469,61.723,76.273
3.1101,60.421,76.478
3.0734,61.303,74.189
3.1353,58.558,74.087
3.3034,62.073,76.598
3.3666,60.632,76.803
3.3218,61.403,74.501
3.3837,58.687,74.456
3.56,62.098,76.488
3.6232,60.459,76.027
3.5701,61.128,73.793
3.632,58.635,74.519
3.8165,62.586,77.034
3.8797,61.209,76.507
3.8185,61.502,73.618
3.8804,58.181,73.529
4.0731,61.771,76.156
4.1363,60.774,76.727
4.0668,61.871,75.193
4.1287,58.921,75.22
4.3296,61.767,76.516
4.3928,59.901,75.698
4.3152,60.902,73.484
4.3771,58.682,74.138
4.5861,62.577,76.755
4.6493,61.087,76.474
4.5636,61.632,73.954
4.6254,58.942,74.273
4.8427,62.322,76.828
4.9059,60.422,76.575
4.8119,60.729,73.839
4.8738,58.186,73.965
5.0992,62.399,76.988
5.1624,61.236,77.192
5.0603,61.506,73.808
5.1221,58.085,72.687
5.3558,61.787,75.522
5.419,60.989,76.812
5.3086,62.083,74.979
5.3705,58.961,74.459
5.6123,61.68,76.398
5.6755,59.839,76.454
5.557,60.797,74.51
5.6188,58.512,75.003
5.8689,62.346,77.158
5.9321,60.844,76.269
5.8053,61.337,73.273
5.8672,58.424,73.675
6.1254,62.295,76.657
6.1886,61.241,76.787
6.0537,62.067,74.307
6.1155,58.96,74.151
6.3819,61.905,76.327


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_197.csv <==
x,qOut,qIn
0.0316,60.254,75.802
0.093239,61.532,73.954
0.15511,59.334,74.734
0.22494,62.648,77.348
0.28814,60.482,76.747
0.34159,60.665,73.771
0.40346,57.949,74.145
0.48148,61.962,77.2
0.54468,60.816,77.079
0.58994,61.64,73.884
0.65181,58.783,73.482
0.73802,62.265,76.227
0.80122,60.847,76.469
0.83829,61.657,74.005
0.90016,59.047,74.208
0.99457,62.444,76.996
1.0578,60.603,76.74
1.0866,60.93,73.656
1.1485,58.073,73.845
1.2511,61.957,77.034
1.3143,60.843,77.069
1.335,61.664,74.142
1.3969,58.658,73.921
1.5076,61.954,76.154
1.5708,60.519,75.91
1.5833,61.516,73.857
1.6452,59.031,74.561
1.7642,62.462,76.952
1.8274,60.639,76.524
1.8317,61.076,73.782
1.8936,58.299,73.626
2.0207,61.961,76.203
2.0839,60.571,76.553
2.08,61.361,74.488
2.1419,58.846,74.725
2.2773,62.355,77.199
2.3405,60.527,76.92
2.3284,60.776,73.883
2.3903,57.928,73.612
2.5338,62.052,76.515
2.597,61.174,77.069
2.5767,62.005,74.479
2.6386,58.921,73.652
2.7904,62.253,75.602
2.8536,60.874,75.865
2.8251,61.617,73.993
2.887,58.653,74.363
3.0469,62.022,77.039
3.1101,60.563,77.384
3.0734,61.302,75.089
3.1353,58.195,74.341
3.3034,61.327,75.571
3.3666,59.926,75.154
3.3218,61.367,73.442
3.3837,59.525,74.524
3.56,63.169,77.398
3.6232,61.003,77.18
3.5701,60.895,74.389
3.632,58.051,74.301
3.8165,61.863,76.792
3.8797,60.456,76.485
3.8185,61.15,73.43
3.8804,58.617,73.455
4.0731,62.713,76.678
4.1363,61.531,77.115
4.0668,61.865,74.255
4.1287,58.465,73.597
4.3296,61.744,76.042
4.3928,60.451,76.487
4.3152,61.437,74.15
4.3771,58.754,73.896
4.5861,62.111,76.41
4.6493,60.461,76.794
4.5636,61.122,74.71
4.6254,58.545,74.829
4.8427,62.135,77.052
4.9059,60.489,76.502
4.8119,60.965,73.491
4.8738,58.222,73.483
5.0992,62.349,76.274
5.1624,61.424,76.556
5.0603,62.1,74.196
5.1221,58.802,74.125
5.3558,61.936,76.69
5.419,60.488,76.913
5.3086,61.367,74.498
5.3705,58.45,74.173
5.6123,61.684,76.03
5.6755,60.205,75.757
5.557,61.354,74.007
5.6188,59.226,74.962
5.8689,62.79,77.182
5.9321,60.759,76.195
5.8053,60.804,73.238
5.8672,57.924,73.834
6.1254,62.06,77.157
6.1886,61.118,77.338
6.0537,61.88,74.374
6.1155,58.58,73.652
6.3819,61.639,75.714


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_198.csv <==
x,qOut,qIn
0.0316,60.668,76.121
0.093239,60.674,72.769
0.15511,57.993,73.073
0.22494,62.329,77.239
0.28814,61.347,78.305
0.34159,61.749,75.135
0.40346,58.171,73.683
0.48148,61.187,75.635
0.54468,59.895,75.938
0.58994,61.282,73.852
0.65181,59.249,74.18
0.73802,63.046,76.899
0.80122,61.26,76.794
0.83829,61.345,73.915
0.90016,58.324,73.862
0.99457,61.906,76.669
1.0578,60.464,76.784
1.0866,61.192,74.208
1.1485,58.624,74.228
1.2511,62.338,76.779
1.3143,60.809,76.705
1.335,61.236,73.927
1.3969,58.361,73.712
1.5076,62.211,76.4
1.5708,61.053,76.767
1.5833,61.717,74.192
1.6452,58.641,73.549
1.7642,62.001,75.811
1.8274,60.615,76.379
1.8317,61.424,74.624
1.8936,58.682,74.76
2.0207,62.035,76.883
2.0839,60.351,76.599
2.08,60.909,74.162
2.1419,58.088,74.306
2.2773,61.964,76.703
2.3405,60.929,76.718
2.3284,61.909,74.393
2.3903,58.948,74.104
2.5338,62.164,75.98
2.597,60.645,75.833
2.5767,61.642,73.797
2.6386,59.138,74.304
2.7904,62.405,76.858
2.8536,60.444,76.543
2.8251,60.916,74.088
2.887,58.355,74.604
3.0469,62.093,77.048
3.1101,60.552,76.359
3.0734,61.087,73.343
3.1353,58.323,73.657
3.3034,62.272,76.926
3.3666,61.167,77.301
3.3218,61.847,74.576
3.3837,58.669,73.989
3.56,61.783,75.951
3.6232,60.265,75.74
3.5701,61.293,73.418
3.632,59,73.947
3.8165,62.668,77.048
3.8797,60.896,77.291
3.8185,61.065,74.639
3.8804,58.029,74.373
4.0731,61.65,76.613
4.1363,60.365,76.296
4.0668,61.284,73.426
4.1287,58.68,73.361
4.3296,62.524,76.268
4.3928,61.282,76.876
4.3152,61.885,74.956
4.3771,58.759,75.014
4.5861,61.73,76.997
4.6493,59.927,76.482
4.5636,60.776,73.765
4.6254,58.369,73.826
4.8427,62.368,76.385
4.9059,61.158,76.305
4.8119,61.897,73.557
4.8738,59.192,73.535
5.0992,62.589,76.599
5.1624,60.755,77.07
5.0603,60.972,74.398
5.1221,58.089,74.057
5.3558,61.827,76.695
5.419,60.506,76.869
5.3086,61.15,74.075
5.3705,58.304,73.644
5.6123,62.165,76.102
5.6755,61.106,76.621
5.557,61.848,74.663
5.6188,58.68,74.379
5.8689,61.914,76.44
5.9321,60.513,76.844
5.8053,61.489,74.725
5.8672,58.655,74.015
6.1254,61.859,75.808
6.1886,60.283,76.118
6.0537,61.405,74.461
6.1155,59.334,74.795
6.3819,62.838,76.896


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_199.csv <==
x,qOut,qIn
0.0316,60.376,76.47
0.093239,61.326,74.21
0.15511,58.678,74.161
0.22494,62.017,76.191
0.28814,60.369,75.907
0.34159,61.263,73.651
0.40346,59.039,74.284
0.48148,62.624,77.246
0.54468,60.62,77.056
0.58994,60.679,74.026
0.65181,57.859,74.143
0.73802,61.971,77.384
0.80122,60.942,77.418
0.83829,61.649,73.819
0.90016,58.486,72.92
0.99457,61.99,75.671
1.0578,60.911,76.392
1.0866,62.069,74.475
1.1485,59.417,74.599
1.2511,62.386,76.8
1.3143,60.267,76.31
1.335,60.703,73.457
1.3969,58.034,73.829
1.5076,62.012,77.023
1.5708,60.909,77.229
1.5833,61.759,74.43
1.6452,58.72,73.925
1.7642,61.805,76.025
1.8274,60.202,76.097
1.8317,61.265,74.113
1.8936,59.126,74.593
2.0207,62.764,77.261
2.0839,60.8,76.801
2.08,60.888,73.232
2.1419,58.056,72.955
2.2773,62.124,76.407
2.3405,61.062,77.067
2.3284,61.715,74.507
2.3903,58.688,74.5
2.5338,61.982,77.188
2.597,60.407,77.085
2.5767,61.053,74.161
2.6386,58.219,73.734
2.7904,61.979,75.971
2.8536,60.873,76.127
2.8251,61.871,74.152
2.887,59.233,74.369
3.0469,62.643,76.588
3.1101,60.892,76.419
3.0734,61.224,73.891
3.1353,58.134,73.725
3.3034,61.714,76.283
3.3666,60.534,76.93
3.3218,61.588,75.232
3.3837,58.874,75.009
3.56,61.96,76.411
3.6232,60.088,75.653
3.5701,60.866,73.085
3.632,58.601,73.547
3.8165,62.755,76.514
3.8797,61.457,76.755
3.8185,61.746,74.365
3.8804,58.488,74.321
4.0731,61.722,76.918
4.1363,60.184,77.093
4.0668,60.982,74.261
4.1287,58.349,73.635
4.3296,62.078,76.074
4.3928,60.764,76.349
4.3152,61.589,73.969
4.3771,59.09,74.145
4.5861,62.659,77.104
4.6493,60.844,77.357
4.5636,60.968,74.428
4.6254,57.961,73.741
4.8427,61.839,76.126
4.9059,60.787,76.47
4.8119,61.644,74.026
4.8738,58.766,73.718
5.0992,62.381,76.382
5.1624,61.107,77.077
5.0603,61.768,74.859
5.1221,58.518,74.034
5.3558,61.525,75.559
5.419,60.021,75.6
5.3086,61.239,74.121
5.3705,59.148,74.981
5.6123,62.693,77.333
5.6755,60.644,76.775
5.557,60.698,73.953
5.6188,57.837,73.964
5.8689,61.937,76.634
5.9321,60.977,76.832
5.8053,61.822,74.232
5.8672,58.826,73.747
6.1254,62.279,76.026
6.1886,60.956,76.387
6.0537,61.754,74.396
6.1155,58.746,74.377
6.3819,61.936,76.524


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_200.csv <==
x,qOut,qIn
0.0316,61.078,77.586
0.093239,61.152,74.845
0.15511,57.656,73.752
0.22494,61.187,75.53
0.28814,60.304,76.004
0.34159,61.828,74.431
0.40346,59.445,74.406
0.48148,62.681,76.176
0.54468,60.744,76.15
0.58994,61.282,74.496
0.65181,58.709,74.924
0.73802,62.13,76.836
0.80122,60.264,76.213
0.83829,60.777,73.664
0.90016,58.303,73.971
0.99457,62.458,76.717
1.0578,61.286,76.716
1.0866,61.69,73.853
1.1485,58.398,73.67
1.2511,61.911,76.745
1.3143,60.785,77.266
1.335,61.72,74.717
1.3969,58.625,74.206
1.5076,61.614,75.941
1.5708,60.046,75.611
1.5833,61.296,73.846
1.6452,59.281,74.838
1.7642,62.856,77.192
1.8274,60.774,76.449
1.8317,60.855,73.577
1.8936,58.118,73.875
2.0207,62.114,76.997
2.0839,60.861,77.261
2.08,61.473,74.351
2.1419,58.589,73.756
2.2773,62.127,76.236
2.3405,60.698,76.57
2.3284,61.391,74.012
2.3903,58.767,73.538
2.5338,62.549,76.033
2.597,61.112,76.507
2.5767,61.402,74.095
2.6386,58.217,73.926
2.7904,61.799,77.025
2.8536,60.602,77.881
2.8251,61.378,75.263
2.887,58.235,73.976
3.0469,61.41,75.368
3.1101,60.067,75.378
3.0734,61.424,73.693
3.1353,59.434,74.418
3.3034,63.185,77.033
3.3666,61.259,76.793
3.3218,61.221,73.867
3.3837,58.083,73.566
3.56,61.657,76.211
3.6232,60.34,76.657
3.5701,61.311,74.73
3.632,58.907,75.036
3.8165,62.401,77.317
3.8797,60.525,76.727
3.8185,60.823,73.493
3.8804,58.027,73.317
4.0731,62.157,76.4
4.1363,61.258,76.957
4.0668,62.136,74.402
4.1287,59.131,73.913
4.3296,62.267,76.25
4.3928,60.574,76.48
4.3152,61.216,73.961
4.3771,58.466,73.705
4.5861,62.102,76.41
4.6493,60.715,76.819
4.5636,61.402,74.44
4.6254,58.528,74.283
4.8427,61.93,76.532
4.9059,60.415,76.351
4.8119,61.194,73.806
4.8738,58.562,73.961
5.0992,62.259,76.714
5.1624,60.847,76.937
5.0603,61.478,74.685
5.1221,58.624,74.669
5.3558,62.021,76.678
5.419,60.429,76.236
5.3086,61.147,73.7
5.3705,58.574,73.828
5.6123,62.495,76.298
5.6755,61.232,76.404
5.557,61.777,74.215
5.6188,58.727,74.303
5.8689,62.019,76.729
5.9321,60.43,76.898
5.8053,61.107,74.583
5.8672,58.387,74.038
6.1254,62.019,75.698
6.1886,60.636,75.707
6.0537,61.38,73.815
6.1155,58.853,74.237
6.3819,62.644,77.154


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_201.csv <==
x,qOut,qIn
0.0316,60.872,76.877
0.093239,62.075,74.462
0.15511,59.075,73.995
0.22494,62.105,75.567
0.28814,60.536,75.461
0.34159,61.681,74.041
0.40346,59.354,74.939
0.48148,62.503,77.197
0.54468,60.266,76.464
0.58994,60.588,73.58
0.65181,58.013,74.013
0.73802,62.004,77.168
0.80122,60.768,77.155
0.83829,61.519,74.293
0.90016,58.737,74.193
0.99457,62.264,76.569
1.0578,60.769,76.177
1.0866,61.409,73.405
1.1485,58.671,73.764
1.2511,62.48,76.86
1.3143,61.189,77.022
1.335,61.703,74.302
1.3969,58.397,73.944
1.5076,61.512,76.111
1.5708,60.098,76.152
1.5833,61.321,74.26
1.6452,59.117,74.736
1.7642,62.542,76.89
1.8274,60.519,76.219
1.8317,60.807,73.402
1.8936,58.308,73.786
2.0207,62.425,76.98
2.0839,61.109,77.278
2.08,61.399,74.394
2.1419,58.239,73.873
2.2773,61.889,76.507
2.3405,60.737,76.834
2.3284,61.553,74.127
2.3903,58.627,73.578
2.5338,62.164,75.89
2.597,60.891,76.417
2.5767,61.714,74.865
2.6386,58.882,74.996
2.7904,62.083,76.623
2.8536,60.31,76.144
2.8251,60.901,73.961
2.887,58.174,74.191
3.0469,62.14,76.409
3.1101,61.117,76.36
3.0734,61.983,74.111
3.1353,58.876,73.863
3.3034,61.99,75.872
3.3666,60.461,76.109
3.3218,61.443,74.659
3.3837,58.895,75.275
3.56,62.048,77.177
3.6232,60.039,76.21
3.5701,60.614,73.411
3.632,58.215,73.81
3.8165,62.374,76.426
3.8797,61.212,76.394
3.8185,61.752,74.243
3.8804,58.796,74.641
4.0731,62.309,77.314
4.1363,60.794,77.295
4.0668,61.199,74.241
4.1287,57.971,73.147
4.3296,61.59,75.094
4.3928,60.669,75.741
4.3152,62.032,74.424
4.3771,59.606,74.879
4.5861,62.621,77.148
4.6493,60.344,76.965
4.5636,60.542,74.238
4.6254,57.732,73.836
4.8427,61.718,76.204
4.9059,60.737,76.441
4.8119,61.84,74.129
4.8738,59.119,74.026
5.0992,62.481,76.498
5.1624,60.863,76.847
5.0603,61.49,74.678
5.1221,58.604,74.405
5.3558,61.873,76.387
5.419,60.234,76.126
5.3086,61.111,73.878
5.3705,58.761,74.57
5.6123,62.592,77.247
5.6755,61.034,76.572
5.557,61.382,73.376
5.6188,58.385,73.342
5.8689,62.076,75.955
5.9321,60.861,76.073
5.8053,61.65,74.12
5.8672,58.91,74.715
6.1254,62.188,77.21
6.1886,60.328,76.804
6.0537,60.637,74.023
6.1155,57.66,74.111
6.3819,61.659,76.769


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_202.csv <==
x,qOut,qIn
0.0316,60.33,76.29
0.093239,61.236,74.06
0.15511,58.663,74.382
0.22494,62.28,76.701
0.28814,60.775,76.486
0.34159,61.417,74.163
0.40346,58.662,74.321
0.48148,62.189,76.606
0.54468,60.644,76.342
0.58994,61.285,73.877
0.65181,58.625,74.204
0.73802,62.327,76.887
0.80122,60.856,76.728
0.83829,61.336,74.182
0.90016,58.391,74.29
0.99457,62.051,76.456
1.0578,60.797,76.017
1.0866,61.559,73.512
1.1485,58.62,73.696
1.2511,62.169,76.286
1.3143,60.895,76.71
1.335,61.707,74.92
1.3969,58.641,74.82
1.5076,61.522,76.39
1.5708,59.741,75.777
1.5833,60.82,73.486
1.6452,58.811,74.259
1.7642,62.75,77.224
1.8274,61.053,76.872
1.8317,61.164,74.037
1.8936,58.28,74.559
2.0207,62.187,77.493
2.0839,60.918,76.861
2.08,61.36,73.215
2.1419,58.159,72.889
2.2773,62.025,75.807
2.3405,61.281,76.16
2.3284,62.387,74.164
2.3903,59.17,74.73
2.5338,61.74,77.168
2.597,59.816,76.852
2.5767,60.823,74.557
2.6386,58.444,74.743
2.7904,61.941,76.478
2.8536,60.279,75.498
2.8251,61.109,73.045
2.887,59.016,74.208
3.0469,63.155,77.477
3.1101,61.534,77.076
3.0734,61.329,73.56
3.1353,57.886,73.106
3.3034,61.575,76.221
3.3666,60.58,77.228
3.3218,61.609,75.403
3.3837,58.964,75.005
3.56,62.195,76.434
3.6232,60.319,75.781
3.5701,60.771,73.265
3.632,58.178,73.646
3.8165,62.54,76.658
3.8797,61.705,77.276
3.8185,62.198,74.94
3.8804,58.497,73.946
4.0731,61.391,75.454
4.1363,60.093,75.735
4.0668,61.41,74.31
4.1287,59.068,74.767
4.3296,62.478,76.887
4.3928,60.631,76.607
4.3152,61.052,74.221
4.3771,58.259,74.301
4.5861,61.945,76.583
4.6493,60.596,76.375
4.5636,61.465,73.922
4.6254,58.863,74.148
4.8427,62.442,76.83
4.9059,60.854,76.796
4.8119,61.4,74.173
4.8738,58.607,74.151
5.0992,62.128,76.553
5.1624,60.581,76.272
5.0603,61.258,73.568
5.1221,58.685,73.733
5.3558,62.477,76.538
5.419,61.01,76.679
5.3086,61.373,74.085
5.3705,58.324,73.961
5.6123,61.855,76.656
5.6755,60.501,77.04
5.557,61.243,74.699
5.6188,58.419,74.279
5.8689,61.959,76.191
5.9321,60.585,76.155
5.8053,61.417,73.908
5.8672,58.783,73.902
6.1254,62.489,76.472
6.1886,61.065,76.777
6.0537,61.564,74.469
6.1155,58.479,74.316
6.3819,61.798,76.465


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_203.csv <==
x,qOut,qIn
0.0316,60.646,76.436
0.093239,61.761,74.744
0.15511,59.097,75.209
0.22494,62.148,77.326
0.28814,60.152,76.449
0.34159,60.746,73.233
0.40346,58.13,73.374
0.48148,62.108,76.406
0.54468,61.039,76.484
0.58994,62.019,73.976
0.65181,59.304,74.427
0.73802,62.367,77.254
0.80122,60.316,76.828
0.83829,60.747,73.653
0.90016,58.116,73.73
0.99457,62.047,76.781
1.0578,60.829,76.86
1.0866,61.608,73.866
1.1485,58.848,73.661
1.2511,62.34,76.607
1.3143,60.769,76.842
1.335,61.315,74.119
1.3969,58.549,74.026
1.5076,62.139,76.724
1.5708,60.624,76.9
1.5833,61.174,74.26
1.6452,58.397,73.933
1.7642,62.184,76.451
1.8274,60.914,76.662
1.8317,61.529,73.976
1.8936,58.549,73.562
2.0207,62.171,76.135
2.0839,60.942,76.686
2.08,61.671,74.616
2.1419,58.581,74.396
2.2773,61.752,76.512
2.3405,60.232,76.6
2.3284,61.208,74.423
2.3903,58.667,74.331
2.5338,62.207,76.246
2.597,60.654,75.784
2.5767,61.385,73.436
2.6386,58.86,74.159
2.7904,62.552,77.263
2.8536,60.916,77.31
2.8251,61.216,74.366
2.887,58.092,73.864
3.0469,61.555,76.264
3.1101,60.267,76.391
3.0734,61.415,74.019
3.1353,59.159,74.16
3.3034,62.762,76.723
3.3666,60.919,76.413
3.3218,61.138,73.503
3.3837,58.434,73.791
3.56,62.319,76.86
3.6232,60.896,76.954
3.5701,61.173,74.436
3.632,58.039,74.547
3.8165,61.817,76.952
3.8797,60.799,76.888
3.8185,61.668,74.285
3.8804,58.45,73.544
4.0731,61.789,75.24
4.1363,60.705,75.694
4.0668,62.153,74.546
4.1287,59.684,74.874
4.3296,62.374,76.549
4.3928,59.919,75.93
4.3152,60.439,73.457
4.3771,58.287,74.022
4.5861,62.39,77.113
4.6493,60.884,77.213
4.5636,61.126,74.393
4.6254,58.083,74.229
4.8427,61.907,77.062
4.9059,60.825,77.33
4.8119,61.618,74.289
4.8738,58.562,73.193
5.0992,62.078,75.316
5.1624,60.938,76.012
5.0603,62.009,74.516
5.1221,59.343,74.942
5.3558,62.444,77.321
5.419,60.419,76.936
5.3086,60.805,73.851
5.3705,57.862,73.408
5.6123,61.613,75.861
5.6755,60.597,76.267
5.557,61.929,74.451
5.6188,59.575,74.715
5.8689,62.66,76.844
5.9321,60.396,76.32
5.8053,60.626,73.588
5.8672,58.041,74.021
6.1254,62.215,77.177
6.1886,61.115,77.139
6.0537,61.707,73.816
6.1155,58.448,73.18
6.3819,61.821,75.842


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_204.csv <==
x,qOut,qIn
0.0316,60.655,76.337
0.093239,61.457,73.724
0.15511,58.679,73.614
0.22494,62.239,76.289
0.28814,60.844,76.58
0.34159,61.621,74.473
0.40346,58.787,74.879
0.48148,61.891,77.337
0.54468,60.026,76.741
0.58994,60.775,73.847
0.65181,58.391,74.224
0.73802,62.34,76.824
0.80122,60.996,76.058
0.83829,61.628,72.929
0.90016,58.995,73.407
0.99457,62.777,76.665
1.0578,61.243,77.036
1.0866,61.361,74.598
1.1485,58.065,74.248
1.2511,61.512,76.477
1.3143,60.244,76.596
1.335,61.186,74.047
1.3969,58.541,73.615
1.5076,62.244,75.951
1.5708,60.938,76.416
1.5833,61.63,74.809
1.6452,58.798,75.239
1.7642,62.164,77.322
1.8274,60.48,76.625
1.8317,61.003,73.411
1.8936,57.971,73.093
2.0207,61.763,75.903
2.0839,60.903,76.62
2.08,62.304,75.054
2.1419,59.719,75.268
2.2773,62.286,76.822
2.3405,59.769,75.683
2.3284,60.275,72.964
2.3903,58.194,73.936
2.5338,62.713,77.204
2.597,61.588,77.042
2.5767,61.743,73.86
2.6386,58.222,73.41
2.7904,61.759,76.239
2.8536,60.779,76.955
2.8251,61.742,74.706
2.887,58.667,74.105
3.0469,61.784,76.123
3.1101,60.289,76.48
3.0734,61.335,74.771
3.1353,58.882,74.946
3.3034,62.32,76.756
3.3666,60.545,76.021
3.3218,61.121,73.197
3.3837,58.552,73.376
3.56,62.496,76.277
3.6232,61.204,76.562
3.5701,61.708,74.236
3.632,58.686,74.462
3.8165,61.922,77.199
3.8797,60.217,76.992
3.8185,60.791,73.959
3.8804,57.977,73.938
4.0731,61.849,76.828
4.1363,60.83,76.899
4.0668,61.912,74.116
4.1287,59.129,73.783
4.3296,62.337,76.053
4.3928,60.639,76.056
4.3152,61.452,73.96
4.3771,59.05,74.583
4.5861,62.488,77.328
4.6493,60.49,76.872
4.5636,60.732,73.547
4.6254,57.97,73.355
4.8427,61.977,76.504
4.9059,60.889,77.105
4.8119,61.699,74.587
4.8738,58.869,74.166
5.0992,62.239,76.543
5.1624,60.611,76.713
5.0603,61.188,73.991
5.1221,58.417,73.478
5.3558,62.206,76.216
5.419,60.969,77.036
5.3086,61.685,74.714
5.3705,58.768,74.017
5.6123,62.054,76.226
5.6755,60.423,76.474
5.557,61.104,73.907
5.6188,58.508,73.685
5.8689,62.347,76.484
5.9321,61.001,76.879
5.8053,61.481,74.282
5.8672,58.4,73.912
6.1254,61.861,76.378
6.1886,60.521,76.778
6.0537,61.344,74.59
6.1155,58.551,74.326
6.3819,62.067,76.438


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_205.csv <==
x,qOut,qIn
0.0316,61.124,76.723
0.093239,61.539,73.924
0.15511,58.363,73.552
0.22494,61.938,76.235
0.28814,60.793,76.935
0.34159,61.699,74.901
0.40346,58.732,74.491
0.48148,61.826,76.283
0.54468,60.169,76.095
0.58994,61.117,73.996
0.65181,58.766,74.411
0.73802,62.503,76.829
0.80122,60.904,76.525
0.83829,61.353,73.915
0.90016,58.593,74.034
0.99457,62.253,76.556
1.0578,60.752,76.506
1.0866,61.225,74.19
1.1485,58.432,74.463
1.2511,62.275,76.896
1.3143,61.01,76.522
1.335,61.472,73.536
1.3969,58.157,73.18
1.5076,61.762,75.694
1.5708,60.878,76.469
1.5833,62.105,75.342
1.6452,59.152,75.447
1.7642,61.649,76.37
1.8274,59.47,75.296
1.8317,60.371,73.429
1.8936,58.423,74.78
2.0207,62.778,77.612
2.0839,61.456,77.077
2.08,61.547,74.012
2.1419,58.14,73.632
2.2773,61.802,76.054
2.3405,60.843,76.415
2.3284,61.868,74.246
2.3903,59.037,74.016
2.5338,62.366,76.361
2.597,60.785,76.767
2.5767,61.402,74.713
2.6386,58.476,74.389
2.7904,61.842,76.074
2.8536,60.356,75.689
2.8251,61.264,73.492
2.887,58.747,74.16
3.0469,62.435,77.189
3.1101,60.912,77.41
3.0734,61.381,74.86
3.1353,58.295,74.387
3.3034,61.533,76.186
3.3666,60.028,75.853
3.3218,61.144,73.707
3.3837,59.08,74.411
3.56,63.03,77.143
3.6232,61.338,76.687
3.5701,61.37,73.653
3.632,58.275,73.689
3.8165,62.017,76.434
3.8797,60.786,76.533
3.8185,61.489,73.969
3.8804,58.638,73.865
4.0731,62.131,76.638
4.1363,60.641,77.104
4.0668,61.226,74.816
4.1287,58.358,74.535
4.3296,61.902,76.49
4.3928,60.512,76.098
4.3152,61.307,73.424
4.3771,58.612,73.395
4.5861,62.481,76.021
4.6493,61.322,76.446
4.5636,61.923,74.556
4.6254,58.655,74.875
4.8427,61.578,77.274
4.9059,59.885,76.844
4.8119,60.823,74.22
4.8738,58.306,74.59
5.0992,62.044,76.753
5.1624,60.733,75.741
5.0603,61.681,72.984
5.1221,59.204,73.87
5.3558,62.856,76.846
5.419,61.189,76.628
5.3086,61.488,74.202
5.3705,58.468,74.493
5.6123,61.783,76.758
5.6755,60.148,76.226
5.557,60.914,73.432
5.6188,58.46,73.711
5.8689,62.383,76.845
5.9321,61.026,77.138
5.8053,61.507,74.358
5.8672,58.536,74.012
6.1254,61.954,76.555
6.1886,60.43,76.596
6.0537,61.12,73.981
6.1155,58.543,74.043
6.3819,62.444,76.709


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_206.csv <==
x,qOut,qIn
0.0316,60.207,75.668
0.093239,61.177,73.683
0.15511,58.76,74.203
0.22494,62.41,76.362
0.28814,60.832,76.185
0.34159,61.399,74.477
0.40346,58.72,75.285
0.48148,62.191,77.443
0.54468,60.421,76.432
0.58994,60.806,73.267
0.65181,57.892,73.454
0.73802,61.954,76.459
0.80122,61.175,76.867
0.83829,62.303,74.682
0.90016,59.281,74.472
0.99457,62.074,76.256
1.0578,60.18,75.76
1.0866,61.092,73.426
1.1485,58.763,74.084
1.2511,62.43,77.095
1.3143,60.741,77.181
1.335,61.2,74.576
1.3969,58.462,74.416
1.5076,61.982,76.618
1.5708,60.36,76.083
1.5833,60.982,72.947
1.6452,58.572,73.041
1.7642,62.807,76.49
1.8274,61.611,77.322
1.8317,61.693,74.841
1.8936,58.074,74.348
2.0207,61.317,76.914
2.0839,60.109,77.263
2.08,61.234,74.609
2.1419,58.596,73.921
2.2773,62.105,75.71
2.3405,60.697,75.579
2.3284,61.68,73.583
2.3903,59.462,74.188
2.5338,63.067,76.931
2.597,61.015,76.788
2.5767,60.848,73.835
2.6386,57.697,73.61
2.7904,61.602,76.591
2.8536,60.629,77.241
2.8251,61.621,74.798
2.887,58.706,74.098
3.0469,61.89,75.981
3.1101,60.319,76.041
3.0734,61.276,74.325
3.1353,58.925,75.151
3.3034,62.616,77.49
3.3666,60.916,76.655
3.3218,61.235,73.531
3.3837,58.152,73.433
3.56,61.85,75.997
3.6232,60.793,76.285
3.5701,61.994,74.372
3.632,59.503,74.637
3.8165,62.498,76.83
3.8797,60.235,76.272
3.8185,60.544,73.512
3.8804,58.1,74.059
4.0731,62.311,77.207
4.1363,61.12,77.085
4.0668,61.519,73.984
4.1287,58.247,73.601
4.3296,61.831,76.074
4.3928,60.799,76.465
4.3152,61.814,74.553
4.3771,58.901,74.461
4.5861,62.089,76.315
4.6493,60.488,76.203
4.5636,61.317,74.219
4.6254,58.624,74.32
4.8427,62.084,76.259
4.9059,60.543,76.084
4.8119,61.345,74.145
4.8738,58.774,74.644
5.0992,62.278,77.061
5.1624,60.566,76.709
5.0603,61.073,73.906
5.1221,58.308,73.903
5.3558,62.048,76.623
5.419,60.749,76.614
5.3086,61.57,74.023
5.3705,58.944,74.168
5.6123,62.442,76.661
5.6755,60.746,76.387
5.557,61.146,73.846
5.6188,58.399,74.189
5.8689,62.268,76.872
5.9321,60.973,76.672
5.8053,61.422,73.889
5.8672,58.218,73.765
6.1254,61.815,76.199
6.1886,60.771,76.482
6.0537,61.795,74.824
6.1155,58.838,74.979
6.3819,61.882,76.37


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_207.csv <==
x,qOut,qIn
0.0316,60.802,76.922
0.093239,61.19,74.341
0.15511,58.36,74.325
0.22494,61.934,76.584
0.28814,60.452,75.997
0.34159,61.161,72.998
0.40346,58.567,73.315
0.48148,62.492,76.678
0.54468,61.217,77.402
0.58994,61.605,75.243
0.65181,58.255,74.807
0.73802,61.344,76.521
0.80122,59.871,76.186
0.83829,61.01,73.691
0.90016,58.701,73.8
0.99457,62.612,76.486
1.0578,61.267,76.507
1.0866,61.88,74.085
1.1485,59.088,74.483
1.2511,62.321,77.125
1.3143,60.376,76.622
1.335,60.763,73.401
1.3969,58.162,73.359
1.5076,62.254,76.439
1.5708,61.117,76.778
1.5833,61.662,74.068
1.6452,58.607,73.852
1.7642,62.058,76.737
1.8274,60.638,77.222
1.8317,61.236,74.667
1.8936,58.192,74.216
2.0207,61.678,76.506
2.0839,60.446,76.716
2.08,61.552,74.534
2.1419,59.003,74.254
2.2773,62.477,75.893
2.3405,60.852,75.562
2.3284,61.503,73.53
2.3903,58.94,74.189
2.5338,62.58,77.122
2.597,60.874,77.183
2.5767,61.121,74.211
2.6386,57.945,73.501
2.7904,61.402,75.847
2.8536,60.174,76.544
2.8251,61.411,75.103
2.887,59.295,75.265
3.0469,62.729,76.865
3.1101,60.556,75.967
3.0734,60.558,72.976
3.1353,57.875,73.114
3.3034,62.439,76.385
3.3666,61.746,77.345
3.3218,62.201,75.027
3.3837,58.428,73.908
3.56,61.358,75.663
3.6232,60.127,76.505
3.5701,61.37,75.232
3.632,58.818,74.935
3.8165,62.198,76.348
3.8797,60.556,76.149
3.8185,61.275,74.038
3.8804,58.655,73.983
4.0731,62.407,76.086
4.1363,61.03,76.086
4.0668,61.68,74.038
4.1287,58.853,74.497
4.3296,62.212,77.165
4.3928,60.499,77.011
4.3152,61.007,74.209
4.3771,58.106,73.907
4.5861,61.756,76.188
4.6493,60.556,76.216
4.5636,61.657,73.893
4.6254,59.195,74.047
4.8427,62.619,76.663
4.9059,60.775,76.612
4.8119,61.154,74.075
4.8738,58.417,74.272
5.0992,62.049,76.848
5.1624,60.511,76.644
5.0603,61.103,73.884
5.1221,58.42,73.82
5.3558,62.255,76.498
5.419,60.959,76.787
5.3086,61.524,74.396
5.3705,58.581,74.119
5.6123,62.133,76.397
5.6755,60.747,76.616
5.557,61.375,74.342
5.6188,58.408,74.053
5.8689,62.004,76.355
5.9321,60.778,76.9
5.8053,61.661,74.882
5.8672,58.738,74.24
6.1254,61.973,75.927
6.1886,60.421,75.897
6.0537,61.383,73.727
6.1155,58.965,74.042
6.3819,62.539,76.849


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_208.csv <==
x,qOut,qIn
0.0316,60.541,76.318
0.093239,61.348,73.602
0.15511,58.917,73.839
0.22494,62.701,76.789
0.28814,61.118,76.723
0.34159,61.423,73.901
0.40346,58.533,74.074
0.48148,62.202,76.823
0.54468,60.759,76.511
0.58994,61.214,73.413
0.65181,58.197,73.415
0.73802,61.973,76.665
0.80122,60.923,77.49
0.83829,61.757,75.366
0.90016,58.615,74.766
0.99457,61.543,76.151
1.0578,59.88,75.549
1.0866,60.989,73.342
1.1485,58.886,74.07
1.2511,62.937,76.744
1.3143,61.464,76.427
1.335,61.661,73.876
1.3969,58.511,74.221
1.5076,61.928,76.835
1.5708,60.43,76.623
1.5833,61.088,73.908
1.6452,58.301,73.873
1.7642,61.987,76.566
1.8274,60.708,76.867
1.8317,61.523,74.542
1.8936,58.771,74.379
2.0207,62.167,76.539
2.0839,60.537,76.223
2.08,61.188,73.683
2.1419,58.529,74.116
2.2773,62.353,77.073
2.3405,61.04,77.147
2.3284,61.663,74.266
2.3903,58.558,73.651
2.5338,61.775,75.831
2.597,60.296,76.058
2.5767,61.398,74.136
2.6386,59.24,74.56
2.7904,62.724,77.168
2.8536,60.601,76.919
2.8251,60.641,73.596
2.887,57.894,73.126
3.0469,62.073,76.429
3.1101,61.052,77.339
3.0734,61.697,74.614
3.1353,58.657,73.832
3.3034,62.079,76.469
3.3666,60.66,77.117
3.3218,61.319,74.516
3.3837,58.398,73.739
3.56,62.053,75.971
3.6232,60.874,76.358
3.5701,61.751,74.106
3.632,58.865,73.893
3.8165,62.211,76.355
3.8797,60.683,76.843
3.8185,61.392,74.95
3.8804,58.498,74.841
4.0731,61.776,76.513
4.1363,60.199,75.829
4.0668,61.156,73.16
4.1287,58.743,73.398
4.3296,62.561,76.174
4.3928,61.136,76.576
4.3152,61.653,74.894
4.3771,58.801,75.388
4.5861,61.927,77.371
4.6493,59.92,76.405
4.5636,60.326,73.251
4.6254,57.684,73.476
4.8427,62.151,76.677
4.9059,61.575,77.158
4.8119,62.509,74.348
4.8738,59.109,73.371
5.0992,61.98,75.689
5.1624,60.473,76.569
5.0603,61.53,74.929
5.1221,58.928,74.88
5.3558,62.071,76.835
5.419,60.147,76.333
5.3086,60.77,73.528
5.3705,58.284,73.771
5.6123,62.355,76.718
5.6755,61.195,76.644
5.557,61.814,73.66
5.6188,58.771,73.597
5.8689,62.152,76.48
5.9321,60.688,76.586
5.8053,61.363,74.081
5.8672,58.456,74.356
6.1254,61.823,76.964
6.1886,60.314,76.892
6.0537,61.163,74.48
6.1155,58.533,74.477
6.3819,62.068,76.679


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_209.csv <==
x,qOut,qIn
0.0316,60.763,77.039
0.093239,61.385,74.193
0.15511,58.46,73.634
0.22494,61.983,75.865
0.28814,60.643,76.03
0.34159,61.502,74.018
0.40346,58.923,74.576
0.48148,62.448,77.347
0.54468,60.727,77.077
0.58994,61.025,73.948
0.65181,57.901,73.461
0.73802,61.578,75.823
0.80122,60.572,76.262
0.83829,61.828,74.763
0.90016,59.342,75.267
0.99457,62.486,77.193
1.0578,60.408,76.444
1.0866,60.803,73.751
1.1485,58.108,73.869
1.2511,62.085,76.262
1.3143,60.994,76.25
1.335,61.93,73.959
1.3969,59.227,74.024
1.5076,62.534,76.505
1.5708,60.715,76.49
1.5833,61.079,74.027
1.6452,58.239,74.223
1.7642,61.912,76.903
1.8274,60.543,76.994
1.8317,61.208,74.713
1.8936,58.364,74.649
2.0207,62.029,76.361
2.0839,60.775,75.666
2.08,61.574,73.246
2.1419,58.706,73.584
2.2773,62.436,76.027
2.3405,61.286,76.447
2.3284,61.996,75.089
2.3903,58.649,75.098
2.5338,61.241,76.23
2.597,59.396,75.603
2.5767,60.564,74.01
2.6386,58.71,75.059
2.7904,62.815,77.358
2.8536,61.18,76.444
2.8251,61.16,73.401
2.887,58.032,73.794
3.0469,62.127,77.084
3.1101,61.293,77.392
3.0734,62.035,74.397
3.1353,58.634,73.464
3.3034,61.721,75.523
3.3666,60.434,75.992
3.3218,61.694,74.489
3.3837,59.27,75.018
3.56,62.429,77.249
3.6232,60.347,76.573
3.5701,60.789,73.449
3.632,58.145,73.441
3.8165,62.048,76.216
3.8797,60.848,76.245
3.8185,61.738,73.857
3.8804,59.156,74.463
4.0731,62.462,77.508
4.1363,60.476,77.271
4.0668,60.687,74.134
4.1287,57.806,73.902
4.3296,61.768,76.507
4.3928,60.777,76.604
4.3152,61.785,73.926
4.3771,59.047,73.544
4.5861,62.569,76.066
4.6493,61.095,76.591
4.5636,61.645,74.692
4.6254,58.652,74.76
4.8427,61.908,76.777
4.9059,60.272,76.307
4.8119,60.984,73.731
4.8738,58.248,73.878
5.0992,62.104,76.308
5.1624,61.021,76.366
5.0603,61.935,74.223
5.1221,58.969,74.313
5.3558,62.016,76.613
5.419,60.269,76.541
5.3086,61.114,74.298
5.3705,58.629,74.614
5.6123,62.158,76.889
5.6755,60.474,76.207
5.557,61.115,73.385
5.6188,58.626,73.913
5.8689,62.527,76.963
5.9321,61.095,76.9
5.8053,61.485,73.962
5.8672,58.492,73.748
6.1254,62.04,76.494
6.1886,60.634,76.671
6.0537,61.303,74.049
6.1155,58.526,74.049
6.3819,62.165,76.877


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_210.csv <==
x,qOut,qIn
0.0316,61.06,77.679
0.093239,61.057,74.525
0.15511,57.786,73.707
0.22494,61.569,76.083
0.28814,60.63,76.455
0.34159,61.694,74.053
0.40346,58.93,73.768
0.48148,62.518,76.376
0.54468,61.18,76.919
0.58994,61.841,74.737
0.65181,58.632,74.279
0.73802,61.614,75.899
0.80122,60.029,75.42
0.83829,61.199,73.358
0.90016,59.054,74.397
0.99457,62.647,77.335
1.0578,60.717,77.052
1.0866,60.874,74.392
1.1485,57.98,74.617
1.2511,61.765,77.097
1.3143,60.515,76.622
1.335,61.384,73.614
1.3969,58.643,73.596
1.5076,62.382,76.452
1.5708,61.168,76.688
1.5833,62.031,74.284
1.6452,59.182,74.317
1.7642,62.215,76.594
1.8274,60.274,76.079
1.8317,60.917,73.318
1.8936,58.525,73.893
2.0207,62.421,77.124
2.0839,60.917,77.088
2.08,61.252,74.031
2.1419,58.237,73.795
2.2773,61.86,76.436
2.3405,60.582,76.569
2.3284,61.37,74.133
2.3903,58.62,74.196
2.5338,62.275,76.812
2.597,60.903,76.825
2.5767,61.523,73.971
2.6386,58.452,73.401
2.7904,61.869,75.738
2.8536,60.586,76.281
2.8251,61.653,74.642
2.887,59.106,75.095
3.0469,62.205,77.489
3.1101,60.107,76.851
3.0734,60.575,73.504
3.1353,58.026,73.412
3.3034,62.119,76.389
3.3666,61.053,76.496
3.3218,61.913,73.669
3.3837,59.249,73.738
3.56,62.668,77.019
3.6232,60.847,77.411
3.5701,60.991,74.473
3.632,57.897,74.119
3.8165,61.637,76.707
3.8797,60.548,76.662
3.8185,61.535,74.046
3.8804,58.738,73.903
4.0731,62.333,75.918
4.1363,61.064,75.83
4.0668,61.913,73.978
4.1287,59.035,74.367
4.3296,62.145,76.636
4.3928,60.331,76.613
4.3152,60.988,74.568
4.3771,58.359,74.667
4.5861,61.892,76.554
4.6493,60.317,76.089
4.5636,61.029,73.902
4.6254,58.554,74.534
4.8427,62.589,77.049
4.9059,61.314,76.568
4.8119,61.654,73.623
4.8738,58.292,73.421
5.0992,61.81,76.037
5.1624,60.783,76.733
5.0603,61.899,75.234
5.1221,59.042,75.142
5.3558,61.87,76.408
5.419,59.88,75.577
5.3086,60.69,73.354
5.3705,58.463,74.24
5.6123,62.647,77.157
5.6755,61.388,76.816
5.557,61.747,73.81
5.6188,58.42,73.774
5.8689,61.743,76.525
5.9321,60.449,76.706
5.8053,61.524,74.428
5.8672,58.989,74.41
6.1254,62.259,76.342
6.1886,60.382,75.774
6.0537,60.958,73.307
6.1155,58.665,74.096
6.3819,62.664,77.487


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_211.csv <==
x,qOut,qIn
0.0316,60.415,76.244
0.093239,61.138,74.188
0.15511,58.613,74.494
0.22494,62.267,76.889
0.28814,60.681,76.843
0.34159,61.233,74.417
0.40346,58.483,74.208
0.48148,62.173,76.408
0.54468,60.781,76.38
0.58994,61.473,73.72
0.65181,58.771,73.352
0.73802,62.52,75.989
0.80122,61.137,76.567
0.83829,61.583,74.355
0.90016,58.481,74.204
0.99457,61.767,76.883
1.0578,60.221,77.328
1.0866,60.959,74.754
1.1485,58.251,74.071
1.2511,61.911,76.097
1.3143,60.593,76.091
1.335,61.459,73.741
1.3969,58.929,73.998
1.5076,62.762,76.796
1.5708,61.329,76.86
1.5833,61.621,74.046
1.6452,58.239,73.551
1.7642,61.542,75.845
1.8274,60.316,76.329
1.8317,61.53,74.793
1.8936,59.113,75.066
2.0207,62.217,76.921
2.0839,60.071,76.455
2.08,60.501,73.982
2.1419,58.167,74.235
2.2773,62.505,76.968
2.3405,61.386,76.657
2.3284,61.74,73.192
2.3903,58.456,72.867
2.5338,62.189,76.362
2.597,61.242,77.62
2.5767,61.993,75.581
2.6386,58.556,74.622
2.7904,61.283,75.733
2.8536,59.681,75.206
2.8251,60.941,73.209
2.887,58.923,74.161
3.0469,62.922,77.071
3.1101,61.351,76.982
3.0734,61.457,74.525
3.1353,58.268,74.489
3.3034,61.65,76.509
3.3666,60.173,76.252
3.3218,61.005,74.162
3.3837,58.622,74.555
3.56,62.643,76.832
3.6232,61.295,76.514
3.5701,61.574,73.831
3.632,58.38,73.526
3.8165,62.085,75.863
3.8797,61.02,76.461
3.8185,61.788,74.968
3.8804,58.66,74.947
4.0731,61.822,76.594
4.1363,60.31,76.319
4.0668,61.191,74.03
4.1287,58.367,73.783
4.3296,61.944,75.725
4.3928,60.753,75.852
4.3152,61.904,74.471
4.3771,59.352,75.34
4.5861,62.285,77.384
4.6493,60.03,76.394
4.5636,60.481,73.503
4.6254,57.996,73.927
4.8427,62.135,76.75
4.9059,61.051,76.645
4.8119,61.87,73.901
4.8738,59.027,73.856
5.0992,62.405,76.694
5.1624,60.78,76.939
5.0603,61.337,74.232
5.1221,58.498,73.911
5.3558,62.006,76.411
5.419,60.526,76.443
5.3086,61.288,73.77
5.3705,58.735,73.763
5.6123,62.43,76.508
5.6755,60.875,76.676
5.557,61.237,74.207
5.6188,58.31,74.182
5.8689,61.992,76.717
5.9321,60.671,76.893
5.8053,61.292,74.305
5.8672,58.266,73.716
6.1254,61.874,75.973
6.1886,60.748,76.562
6.0537,61.785,74.672
6.1155,59.017,74.384
6.3819,62.186,76.29


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_212.csv <==
x,qOut,qIn
0.0316,61.034,77.444
0.093239,61.55,73.833
0.15511,58.408,72.898
0.22494,61.998,75.673
0.28814,60.904,76.243
0.34159,61.994,73.767
0.40346,59.411,73.77
0.48148,62.535,76.933
0.54468,60.437,77.446
0.58994,60.68,74.696
0.65181,57.914,74.211
0.73802,61.722,76.507
0.80122,60.446,76.382
0.83829,61.241,73.559
0.90016,58.562,73.524
0.99457,62.526,76.71
1.0578,61.423,77.44
1.0866,61.963,74.949
1.1485,58.571,74.15
1.2511,61.575,75.784
1.3143,60.11,75.509
1.335,61.227,73.614
1.3969,58.928,74.594
1.5076,62.685,77.305
1.5708,61.066,76.974
1.5833,61.32,74.323
1.6452,58.076,74.122
1.7642,61.501,76.046
1.8274,60.287,75.771
1.8317,61.567,73.67
1.8936,59.324,74.131
2.0207,62.75,76.634
2.0839,60.755,76.547
2.08,60.985,74.433
2.1419,58.343,74.985
2.2773,62.094,77.381
2.3405,60.499,76.572
2.3284,60.869,73.337
2.3903,57.903,73.554
2.5338,62.047,76.671
2.597,61.373,76.934
2.5767,62.419,74.386
2.6386,59.101,73.891
2.7904,61.856,75.689
2.8536,60.235,75.787
2.8251,61.428,74.462
2.887,59.115,75.352
3.0469,62.308,77.381
3.1101,60.17,76.318
3.0734,60.588,73.348
3.1353,58.082,73.817
3.3034,62.214,76.718
3.3666,61.091,76.652
3.3218,61.786,74.051
3.3837,58.931,74.077
3.56,62.403,76.645
3.6232,60.827,76.661
3.5701,61.242,73.96
3.632,58.199,73.751
3.8165,61.911,76.512
3.8797,60.819,76.944
3.8185,61.748,74.45
3.8804,58.731,73.893
4.0731,61.836,75.873
4.1363,60.272,75.954
4.0668,61.324,74.228
4.1287,59.042,75.028
4.3296,62.486,77.52
4.3928,60.483,76.8
4.3152,60.742,73.569
4.3771,57.971,73.624
4.5861,61.999,76.606
4.6493,60.965,76.757
4.5636,61.88,74.038
4.6254,59.121,73.788
4.8427,62.48,76.332
4.9059,60.788,76.554
4.8119,61.257,74.088
4.8738,58.444,74.078
5.0992,62.083,76.927
5.1624,60.654,77.076
5.0603,61.245,74.161
5.1221,58.287,73.765
5.3558,61.896,76.148
5.419,60.693,76.131
5.3086,61.642,73.892
5.3705,58.921,74.324
5.6123,62.344,76.867
5.6755,60.738,76.664
5.557,61.327,74.108
5.6188,58.347,74.011
5.8689,61.714,76.201
5.9321,60.307,76.182
5.8053,61.418,74.181
5.8672,59.122,74.623
6.1254,62.506,76.996
6.1886,60.474,76.582
6.0537,60.761,73.934
6.1155,58.183,74.381
6.3819,62.271,77.518


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_213.csv <==
x,qOut,qIn
0.0316,60.595,76.817
0.093239,60.718,73.344
0.15511,57.678,73.043
0.22494,61.882,75.976
0.28814,61.283,76.5
0.34159,62.385,74.343
0.40346,59.178,74.337
0.48148,61.971,76.714
0.54468,60.247,76.965
0.58994,61.174,75.109
0.65181,58.511,75.023
0.73802,61.803,76.24
0.80122,60.156,75.356
0.83829,61.115,73.432
0.90016,58.935,74.559
0.99457,62.978,77.276
1.0578,61.468,76.76
1.0866,61.59,73.839
1.1485,58.276,73.739
1.2511,61.767,76.087
1.3143,60.557,75.982
1.335,61.572,73.802
1.3969,58.964,74.364
1.5076,62.298,77.196
1.5708,60.495,77.102
1.5833,60.998,74.34
1.6452,58.246,74.144
1.7642,61.82,76.311
1.8274,60.363,76.064
1.8317,61.235,73.897
1.8936,58.949,74.47
2.0207,62.864,77.116
2.0839,61.244,76.966
2.08,61.274,73.84
2.1419,57.989,73.102
2.2773,61.76,75.971
2.3405,60.817,76.984
2.3284,61.859,74.875
2.3903,59.015,74.267
2.5338,62.105,76.101
2.597,60.317,75.898
2.5767,61,73.514
2.6386,58.479,73.983
2.7904,62.359,77.073
2.8536,60.992,77.466
2.8251,61.432,74.958
2.887,58.198,74.345
3.0469,61.466,76.195
3.1101,60.122,76.191
3.0734,61.335,74.082
3.1353,59.099,74.097
3.3034,62.849,76.139
3.3666,61.21,75.886
3.3218,61.56,73.638
3.3837,58.768,74.232
3.56,62.286,77.351
3.6232,60.551,77.632
3.5701,60.861,74.694
3.632,57.904,73.77
3.8165,61.611,75.894
3.8797,60.448,76.26
3.8185,61.49,74.037
3.8804,59.105,73.869
4.0731,62.906,76.506
4.1363,61.333,76.967
4.0668,61.465,74.471
4.1287,58.18,73.909
4.3296,61.698,76.154
4.3928,60.504,76.497
4.3152,61.468,74.355
4.3771,58.665,74.217
4.5861,62.093,76.397
4.6493,60.648,76.456
4.5636,61.516,74.316
4.6254,58.775,74.228
4.8427,62.072,76.124
4.9059,60.397,75.947
4.8119,61.229,73.945
4.8738,58.88,74.493
5.0992,62.475,77.148
5.1624,60.618,76.969
5.0603,60.874,74.026
5.1221,58.099,73.679
5.3558,62.027,76.41
5.419,60.833,76.932
5.3086,61.524,74.451
5.3705,58.718,73.959
5.6123,62.373,76.492
5.6755,60.976,76.957
5.557,61.464,74.277
5.6188,58.33,73.513
5.8689,61.91,75.994
5.9321,60.791,76.727
5.8053,61.822,74.534
5.8672,58.983,73.872
6.1254,62.049,75.799
6.1886,60.265,76.116
6.0537,61.054,74.468
6.1155,58.759,75.068
6.3819,62.436,77.514


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_214.csv <==
x,qOut,qIn
0.0316,61.022,76.719
0.093239,61.668,74.171
0.15511,58.727,74.143
0.22494,62.2,76.482
0.28814,60.747,76.412
0.34159,61.398,73.904
0.40346,58.48,73.819
0.48148,62.065,76.395
0.54468,60.783,76.642
0.58994,61.647,74.235
0.65181,58.737,74.012
0.73802,61.845,76.298
0.80122,60.142,76.376
0.83829,61.079,74.378
0.90016,58.897,74.85
0.99457,62.509,77.091
1.0578,60.552,76.337
1.0866,60.686,73.256
1.1485,58.006,73.622
1.2511,62.383,77.137
1.3143,61.494,77.621
1.335,61.916,74.505
1.3969,58.328,73.4
1.5076,61.568,75.613
1.5708,60.493,76.337
1.5833,61.739,74.689
1.6452,59.131,74.632
1.7642,62.371,76.478
1.8274,60.578,76.258
1.8317,61.154,74.099
1.8936,58.388,74.327
2.0207,62.042,76.589
2.0839,60.692,76.373
2.08,61.55,73.987
2.1419,58.803,74.097
2.2773,62.183,76.307
2.3405,60.576,75.984
2.3284,61.326,73.759
2.3903,58.799,74.416
2.5338,62.316,77.069
2.597,60.539,76.71
2.5767,60.913,73.959
2.6386,58.136,74.106
2.7904,61.982,76.736
2.8536,60.75,76.745
2.8251,61.461,74.391
2.887,58.589,74.397
3.0469,62.191,76.611
3.1101,60.865,76.579
3.0734,61.606,74.107
3.1353,58.67,73.58
3.3034,62.147,75.666
3.3666,60.81,76.094
3.3218,61.698,74.3
3.3837,59.02,74.535
3.56,62.219,77.025
3.6232,60.286,76.721
3.5701,60.698,73.821
3.632,57.879,74.18
3.8165,61.815,77.351
3.8797,60.817,77.35
3.8185,61.861,74.337
3.8804,58.885,73.823
4.0731,62.007,75.826
4.1363,60.471,75.376
4.0668,61.653,72.97
4.1287,59.515,74.115
4.3296,62.86,77.782
4.3928,60.582,77.694
4.3152,60.618,74.43
4.3771,57.827,74.15
4.5861,61.615,76.608
4.6493,60.281,76.063
4.5636,61.2,72.797
4.6254,58.874,73.106
4.8427,62.987,76.893
4.9059,61.662,77.707
4.8119,61.761,75.052
4.8738,58.262,74.318
5.0992,61.344,76.237
5.1624,59.86,76.095
5.0603,60.875,73.764
5.1221,58.655,74.099
5.3558,62.821,76.834
5.419,61.542,76.724
5.3086,61.727,73.84
5.3705,58.331,73.641
5.6123,61.837,76.371
5.6755,60.714,76.814
5.557,61.653,74.533
5.6188,58.688,74.169
5.8689,61.821,76.197
5.9321,60.23,76.163
5.8053,61.219,74.219
5.8672,58.88,74.861
6.1254,62.437,77.196
6.1886,60.624,76.432
6.0537,61.002,73.538
6.1155,58.287,73.938
6.3819,62.229,76.78


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_215.csv <==
x,qOut,qIn
0.0316,60.351,75.628
0.093239,60.825,73.331
0.15511,58.498,74.361
0.22494,62.676,77.556
0.28814,61.299,77.391
0.34159,61.424,74.218
0.40346,57.95,73.509
0.48148,61.461,75.77
0.54468,60.49,76.266
0.58994,61.828,74.322
0.65181,59.377,74.047
0.73802,62.619,76.05
0.80122,60.667,76.143
0.83829,61.083,74.166
0.90016,58.454,74.554
0.99457,62.125,77.123
1.0578,60.525,76.932
1.0866,61.002,73.812
1.1485,58.076,73.188
1.2511,61.85,75.911
1.3143,60.781,76.96
1.335,61.806,75.354
1.3969,59.125,75.126
1.5076,62.24,77.04
1.5708,60.255,76.635
1.5833,60.765,73.427
1.6452,58.155,72.941
1.7642,62.299,75.811
1.8274,61.349,76.342
1.8317,62.183,74.055
1.8936,59.31,74.253
2.0207,62.403,77.11
2.0839,60.424,77.114
2.08,60.644,74.03
2.1419,57.565,73.589
2.2773,61.471,76.413
2.3405,60.677,77.221
2.3284,61.99,75.162
2.3903,59.184,74.39
2.5338,62.134,75.787
2.597,60.301,75.634
2.5767,61.255,73.671
2.6386,59.076,74.181
2.7904,62.8,76.961
2.8536,60.961,76.879
2.8251,61.132,74.07
2.887,58.237,74.023
3.0469,61.929,76.664
3.1101,60.532,76.615
3.0734,61.195,73.934
3.1353,58.487,74.036
3.3034,62.314,76.948
3.3666,61.037,77.077
3.3218,61.59,74.131
3.3837,58.442,73.595
3.56,61.871,75.923
3.6232,60.629,76.051
3.5701,61.662,74.054
3.632,59.049,74.615
3.8165,62.325,77.112
3.8797,60.474,76.788
3.8185,60.946,74.221
3.8804,58.165,74.315
4.0731,61.885,76.502
4.1363,60.612,76.116
4.0668,61.519,73.667
4.1287,58.912,73.95
4.3296,62.562,76.583
4.3928,61.062,76.614
4.3152,61.518,74.249
4.3771,58.415,74.46
4.5861,61.758,76.99
4.6493,60.324,76.734
4.5636,61.303,73.995
4.6254,58.658,73.934
4.8427,62.11,76.193
4.9059,60.583,75.858
4.8119,61.517,73.514
4.8738,59.235,74.353
5.0992,62.677,77.512
5.1624,60.559,77.173
5.0603,60.646,73.795
5.1221,57.894,73.627
5.3558,61.912,76.681
5.419,60.761,76.96
5.3086,61.513,73.981
5.3705,58.784,73.409
5.6123,62.491,76.233
5.6755,61.095,76.887
5.557,61.502,74.339
5.6188,58.391,73.891
5.8689,61.942,76.6
5.9321,60.683,77.033
5.8053,61.444,74.35
5.8672,58.361,73.799
6.1254,61.705,76.149
6.1886,60.435,76.597
6.0537,61.642,74.811
6.1155,59.223,74.825
6.3819,62.406,76.397


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_216.csv <==
x,qOut,qIn
0.0316,60.487,76.218
0.093239,61.811,74.408
0.15511,59.225,74.29
0.22494,62.474,76.336
0.28814,60.7,76.44
0.34159,61.344,74.518
0.40346,58.629,74.686
0.48148,61.997,76.601
0.54468,60.294,75.991
0.58994,61.059,73.45
0.65181,58.644,73.972
0.73802,62.502,76.894
0.80122,61.02,76.816
0.83829,61.426,74.061
0.90016,58.472,74.051
0.99457,62.008,76.557
1.0578,60.568,76.28
1.0866,61.238,73.661
1.1485,58.475,74.124
1.2511,62.198,77.117
1.3143,60.881,77.303
1.335,61.516,74.734
1.3969,58.448,74.111
1.5076,61.711,75.756
1.5708,60.266,75.656
1.5833,61.338,73.925
1.6452,59.126,74.74
1.7642,62.861,77.539
1.8274,61.05,77.275
1.8317,61.123,74.088
1.8936,57.962,73.47
2.0207,61.64,75.743
2.0839,60.542,75.935
2.08,61.692,73.966
2.1419,59.362,74.392
2.2773,62.84,76.987
2.3405,60.86,76.865
2.3284,60.89,74.15
2.3903,57.803,73.963
2.5338,61.643,76.329
2.597,60.638,76.497
2.5767,61.707,74.383
2.6386,58.95,74.108
2.7904,62.255,75.826
2.8536,60.642,76.054
2.8251,61.357,74.861
2.887,58.764,75.339
3.0469,62.262,77.023
3.1101,60.517,76.403
3.0734,60.917,73.775
3.1353,57.955,73.539
3.3034,61.929,75.878
3.3666,61.109,76.379
3.3218,62.269,74.562
3.3837,59.336,74.304
3.56,62.15,76.131
3.6232,60.191,76.104
3.5701,60.966,74.133
3.632,58.6,74.465
3.8165,62.256,76.767
3.8797,60.554,76.52
3.8185,60.946,74.171
3.8804,58.196,74.569
4.0731,62.17,77.299
4.1363,61.013,77.167
4.0668,61.594,74.085
4.1287,58.314,73.434
4.3296,61.782,75.735
4.3928,60.759,76.039
4.3152,62.088,74.192
4.3771,59.554,74.392
4.5861,62.518,76.295
4.6493,60.353,75.99
4.5636,60.786,74.223
4.6254,58.291,75.185
4.8427,62.144,77.699
4.9059,60.643,76.966
4.8119,61.084,73.611
4.8738,57.927,73.188
5.0992,61.688,75.803
5.1624,60.868,76.206
5.0603,62.302,74.307
5.1221,59.702,74.622
5.3558,62.474,76.798
5.419,60.193,76.308
5.3086,60.757,73.827
5.3705,58.364,74.28
5.6123,62.145,76.87
5.6755,60.58,76.653
5.557,61.203,73.927
5.6188,58.679,73.83
5.8689,62.479,76.519
5.9321,60.943,76.645
5.8053,61.226,73.84
5.8672,58.335,73.733
6.1254,62.25,76.98
6.1886,61.063,77.664
6.0537,61.461,74.745
6.1155,58.042,73.6
6.3819,61.476,75.646


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_217.csv <==
x,qOut,qIn
0.0316,61.218,76.133
0.093239,62.144,73.84
0.15511,59.212,73.917
0.22494,62.355,76.833
0.28814,60.572,77.267
0.34159,60.974,74.706
0.40346,57.849,74.08
0.48148,61.296,76.04
0.54468,60.116,76.32
0.58994,61.428,74.73
0.65181,59.139,75.103
0.73802,62.643,76.998
0.80122,60.816,76.198
0.83829,61.252,73.374
0.90016,58.517,73.607
0.99457,62.309,76.255
1.0578,60.984,76.325
1.0866,61.725,74.228
1.1485,59.067,74.643
1.2511,62.312,77.103
1.3143,60.3,76.639
1.335,60.559,73.643
1.3969,57.876,73.681
1.5076,62.128,76.604
1.5708,61.229,76.913
1.5833,61.872,74.301
1.6452,58.541,73.858
1.7642,61.882,76.265
1.8274,60.72,76.697
1.8317,61.766,74.632
1.8936,58.795,74.198
2.0207,61.823,75.708
2.0839,60.202,75.747
2.08,61.296,74.568
2.1419,59.123,75.383
2.2773,62.587,77.25
2.3405,60.502,76.191
2.3284,60.636,73.048
2.3903,57.825,73.372
2.5338,62.092,76.769
2.597,61.309,77.269
2.5767,62.174,74.667
2.6386,58.885,74.124
2.7904,61.75,76.06
2.8536,60.132,75.964
2.8251,61.214,74.064
2.887,58.902,74.806
3.0469,62.514,77.316
3.1101,60.776,76.74
3.0734,61.17,73.852
3.1353,58.304,73.974
3.3034,62.011,76.444
3.3666,60.73,76.2
3.3218,61.614,73.759
3.3837,59.026,74.071
3.56,62.55,76.72
3.6232,60.85,76.666
3.5701,61.232,73.941
3.632,58.307,73.74
3.8165,61.874,76.464
3.8797,60.484,76.938
3.8185,61.305,74.618
3.8804,58.713,74.317
4.0731,62.203,76.535
4.1363,60.507,76.424
4.0668,61.007,73.8
4.1287,58.419,73.882
4.3296,62.478,76.776
4.3928,61.266,77.022
4.3152,61.644,74.133
4.3771,58.358,73.329
4.5861,61.843,75.576
4.6493,60.696,76.381
4.5636,61.624,74.968
4.6254,58.809,74.952
4.8427,62.041,76.789
4.9059,60.326,76.625
4.8119,60.938,74.186
4.8738,58.119,73.836
5.0992,61.943,75.899
5.1624,60.905,76.041
5.0603,61.984,74.139
5.1221,59.268,74.323
5.3558,62.408,76.469
5.419,60.515,76.607
5.3086,61.035,74.855
5.3705,58.327,74.89
5.6123,61.913,76.643
5.6755,60.408,76.358
5.557,61.179,73.801
5.6188,58.57,73.42
5.8689,62.423,75.966
5.9321,61.162,76.697
5.8053,61.809,74.867
5.8672,58.932,74.861
6.1254,62.142,77.136
6.1886,60.29,76.865
6.0537,60.749,73.721
6.1155,57.992,73.136
6.3819,62.088,75.707


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_218.csv <==
x,qOut,qIn
0.0316,60.385,76.381
0.093239,61.499,74.281
0.15511,59.119,74.617
0.22494,62.495,76.84
0.28814,60.549,76.299
0.34159,60.908,73.581
0.40346,58.339,73.791
0.48148,62.365,76.555
0.54468,61.068,76.733
0.58994,61.447,74.309
0.65181,58.317,74.354
0.73802,61.924,77.19
0.80122,60.714,77.526
0.83829,61.489,74.664
0.90016,58.39,73.546
0.99457,61.731,75.178
1.0578,60.501,75.229
1.0866,61.773,73.56
1.1485,59.595,74.573
1.2511,62.966,77.548
1.3143,60.742,77.302
1.335,60.629,74.262
1.3969,57.472,73.946
1.5076,61.286,76.279
1.5708,60.351,76.321
1.5833,61.754,74.306
1.6452,59.334,74.478
1.7642,62.667,76.307
1.8274,60.835,75.891
1.8317,61.422,73.977
1.8936,58.849,74.65
2.0207,62.309,76.888
2.0839,60.471,76.373
2.08,60.93,73.919
2.1419,58.375,74.173
2.2773,62.295,76.516
2.3405,60.915,76.307
2.3284,61.317,73.895
2.3903,58.343,74.179
2.5338,62.175,77.095
2.597,61.051,77.505
2.5767,61.629,74.829
2.6386,58.186,73.726
2.7904,61.386,75.331
2.8536,60.277,75.54
2.8251,61.797,73.984
2.887,59.56,74.577
3.0469,62.768,76.802
3.1101,60.625,76.357
3.0734,60.967,73.909
3.1353,58.284,74.324
3.3034,61.882,76.969
3.3666,60.312,76.743
3.3218,61.111,74.065
3.3837,58.687,74.294
3.56,62.404,77.016
3.6232,60.782,76.621
3.5701,61.218,73.478
3.632,58.548,73.567
3.8165,62.501,76.697
3.8797,61.202,76.869
3.8185,61.562,73.901
3.8804,58.388,73.714
4.0731,61.944,76.789
4.1363,60.715,77.218
4.0668,61.487,74.445
4.1287,58.462,73.77
4.3296,61.78,75.751
4.3928,60.411,75.774
4.3152,61.456,73.919
4.3771,59.074,74.673
4.5861,62.582,77.337
4.6493,60.719,76.915
4.5636,60.928,73.887
4.6254,57.879,73.773
4.8427,61.639,76.461
4.9059,60.596,76.809
4.8119,61.743,74.85
4.8738,59.132,74.886
5.0992,62.398,76.686
5.1624,60.587,76.003
5.0603,61.201,73.264
5.1221,58.553,73.622
5.3558,62.395,76.618
5.419,61.117,76.71
5.3086,61.837,74.218
5.3705,58.879,74.384
5.6123,61.894,76.74
5.6755,60.027,76.228
5.557,60.795,73.546
5.6188,58.548,74.092
5.8689,62.53,77.054
5.9321,61.016,76.808
5.8053,61.253,73.616
5.8672,58.217,73.536
6.1254,62.045,76.901
6.1886,60.932,77.371
6.0537,61.639,74.288
6.1155,58.486,73.607
6.3819,61.744,76.114


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_219.csv <==
x,qOut,qIn
0.0316,61.109,77.129
0.093239,60.776,73.919
0.15511,57.636,73.689
0.22494,61.575,76.702
0.28814,60.57,77.198
0.34159,61.634,74.485
0.40346,58.934,73.813
0.48148,62.294,76.111
0.54468,60.676,76.254
0.58994,61.42,73.921
0.65181,58.921,74.316
0.73802,62.543,77.149
0.80122,60.823,76.84
0.83829,61.125,73.671
0.90016,58.136,73.536
0.99457,61.878,76.319
1.0578,60.734,76.43
1.0866,61.663,74.124
1.1485,58.933,74.398
1.2511,62.226,76.667
1.3143,60.48,76.4
1.335,61.021,74.101
1.3969,58.347,74.211
1.5076,62.146,76.411
1.5708,60.819,76.299
1.5833,61.407,73.985
1.6452,58.461,74.16
1.7642,62.112,76.899
1.8274,60.868,77.196
1.8317,61.57,74.826
1.8936,58.378,74.368
2.0207,61.585,76.06
2.0839,60.255,75.865
2.08,61.562,74.003
2.1419,59.246,74.563
2.2773,62.66,76.833
2.3405,60.787,76.27
2.3284,61.338,73.628
2.3903,58.789,73.975
2.5338,62.298,76.471
2.597,60.496,75.849
2.5767,60.984,73.116
2.6386,58.604,74.299
2.7904,62.506,78.156
2.8536,60.819,78.044
2.8251,60.797,74.191
2.887,57.43,73.104
3.0469,61.191,75.745
3.1101,60.408,76.654
3.0734,61.939,74.741
3.1353,59.661,74.317
3.3034,62.98,76.275
3.3666,60.957,76.273
3.3218,61.264,73.837
3.3837,58.524,73.79
3.56,62.197,76.537
3.6232,60.686,76.9
3.5701,61.301,74.486
3.632,58.531,74.339
3.8165,62.012,76.767
3.8797,60.43,76.727
3.8185,61.085,74.005
3.8804,58.428,73.862
4.0731,62.3,76.561
4.1363,61.062,76.695
4.0668,61.736,73.859
4.1287,58.767,73.47
4.3296,62.166,76.179
4.3928,60.69,76.793
4.3152,61.429,74.68
4.3771,58.707,74.448
4.5861,62.024,76.586
4.6493,60.257,76.415
4.5636,60.832,73.739
4.6254,58.298,73.795
4.8427,62.381,76.732
4.9059,61.215,77.01
4.8119,61.694,74.169
4.8738,58.466,73.547
5.0992,61.868,75.989
5.1624,60.602,76.675
5.0603,61.519,74.907
5.1221,58.779,74.722
5.3558,62.095,76.583
5.419,60.411,76.455
5.3086,61.057,73.995
5.3705,58.401,73.667
5.6123,62.298,75.914
5.6755,61.114,76.134
5.557,61.798,74.094
5.6188,58.802,74.526
5.8689,62.098,77.475
5.9321,60.503,77.68
5.8053,61.138,74.712
5.8672,58.122,73.7
6.1254,61.474,75.477
6.1886,60.173,75.467
6.0537,61.531,73.523
6.1155,59.662,74.348
6.3819,63.328,77.369


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_220.csv <==
x,qOut,qIn
0.0316,61.098,76.13
0.093239,62.007,74.281
0.15511,59.199,74.842
0.22494,62.2,76.857
0.28814,60.179,76.221
0.34159,60.72,73.691
0.40346,58.202,74.072
0.48148,62.201,76.872
0.54468,60.967,76.806
0.58994,61.601,73.99
0.65181,58.632,73.73
0.73802,62.09,76.177
0.80122,60.677,76.449
0.83829,61.436,74.337
0.90016,58.736,74.384
0.99457,62.219,76.86
1.0578,60.588,76.899
1.0866,61.087,74.143
1.1485,58.21,73.817
1.2511,61.972,76.404
1.3143,60.817,76.598
1.335,61.724,74.082
1.3969,58.886,73.981
1.5076,62.246,76.463
1.5708,60.698,76.525
1.5833,61.455,74.061
1.6452,58.697,74.033
1.7642,62.04,76.52
1.8274,60.381,76.585
1.8317,61.144,74.349
1.8936,58.669,74.753
2.0207,62.275,77.399
2.0839,60.566,76.946
2.08,61.03,73.566
2.1419,58.288,73.239
2.2773,62.236,76.195
2.3405,61.12,76.396
2.3284,61.916,73.462
2.3903,59.145,73.391
2.5338,62.495,76.695
2.597,60.707,77.339
2.5767,60.985,74.65
2.6386,57.96,74.086
2.7904,61.474,76.536
2.8536,60.141,76.951
2.8251,61.127,74.64
2.887,58.746,74.218
3.0469,62.569,76.181
3.1101,61.086,76.095
3.0734,61.448,73.581
3.1353,58.587,73.569
3.3034,62.529,76.746
3.3666,61.34,77.634
3.3218,61.635,74.988
3.3837,57.98,73.715
3.56,61.149,75.404
3.6232,60.091,75.766
3.5701,61.62,74.081
3.632,59.355,74.387
3.8165,62.597,76.698
3.8797,60.556,76.721
3.8185,60.989,74.698
3.8804,58.47,74.999
4.0731,62.102,77.031
4.1363,60.382,76.127
4.0668,60.891,72.915
4.1287,58.316,73.265
4.3296,62.549,76.885
4.3928,61.549,77.537
4.3152,62.032,74.847
4.3771,58.633,74.2
4.5861,61.65,76.281
4.6493,60.123,76.21
4.5636,61.089,73.83
4.6254,58.663,74.098
4.8427,62.576,76.764
4.9059,61.246,76.649
4.8119,61.707,73.844
4.8738,58.515,73.692
5.0992,61.847,76.33
5.1624,60.478,76.624
5.0603,61.466,74.437
5.1221,58.901,74.394
5.3558,62.14,76.504
5.419,60.232,76.178
5.3086,60.787,73.732
5.3705,58.46,74.35
5.6123,62.574,77.439
5.6755,61.167,77.163
5.557,61.309,73.543
5.6188,57.973,72.887
5.8689,61.75,75.998
5.9321,60.916,76.976
5.8053,62.003,75.119
5.8672,59.041,75.071
6.1254,61.98,76.838
6.1886,60.161,76.034
6.0537,60.963,73.426
6.1155,58.372,73.886
6.3819,62.249,76.294


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_221.csv <==
x,qOut,qIn
0.0316,60.627,76.652
0.093239,61.396,73.626
0.15511,58.688,73.465
0.22494,62.265,76.63
0.28814,60.771,77.24
0.34159,61.405,74.847
0.40346,58.674,74.636
0.48148,62.055,76.826
0.54468,60.307,76.321
0.58994,60.87,73.109
0.65181,58.354,73.074
0.73802,62.579,76.422
0.80122,61.535,77.074
0.83829,61.948,74.465
0.90016,58.614,73.949
0.99457,61.803,76.233
1.0578,60.332,76.394
1.0866,61.063,74.109
1.1485,58.25,74.264
1.2511,62.013,76.979
1.3143,60.867,77.248
1.335,61.689,74.731
1.3969,58.535,74.013
1.5076,61.612,75.694
1.5708,60.153,75.832
1.5833,61.488,74.309
1.6452,59.531,74.84
1.7642,62.982,76.841
1.8274,60.703,76.081
1.8317,60.675,73.321
1.8936,58.118,73.838
2.0207,62.391,77.073
2.0839,61.176,77.408
2.08,61.421,74.461
2.1419,58.08,73.53
2.2773,61.68,75.861
2.3405,60.674,76.639
2.3284,61.701,74.701
2.3903,58.871,74.141
2.5338,62.253,75.984
2.597,60.769,76.224
2.5767,61.486,74.293
2.6386,58.581,74.275
2.7904,61.965,76.472
2.8536,60.494,76.676
2.8251,61.371,74.794
2.887,58.665,74.769
3.0469,62.003,76.342
3.1101,60.353,75.664
3.0734,61.184,73.26
3.1353,58.804,73.767
3.3034,62.653,76.72
3.3666,61.125,76.998
3.3218,61.438,74.644
3.3837,58.398,74.621
3.56,61.768,76.869
3.6232,60.203,76.381
3.5701,60.933,73.719
3.632,58.352,74.176
3.8165,62.365,76.905
3.8797,61.242,76.826
3.8185,61.909,74.282
3.8804,58.806,73.912
4.0731,62.059,75.819
4.1363,60.568,75.92
4.0668,61.446,74.113
4.1287,58.956,74.373
4.3296,62.455,76.728
4.3928,60.642,76.806
4.3152,60.907,74.331
4.3771,58.002,73.89
4.5861,61.883,76.116
4.6493,60.8,76.353
4.5636,61.632,73.875
4.6254,58.686,73.561
4.8427,62.135,76.416
4.9059,60.771,77.407
4.8119,61.536,75.646
4.8738,58.587,75.119
5.0992,61.609,76.189
5.1624,59.831,75.405
5.0603,60.757,73.268
5.1221,58.621,73.971
5.3558,62.979,76.66
5.419,61.818,76.604
5.3086,61.975,74.047
5.3705,58.444,73.984
5.6123,61.703,76.636
5.6755,60.404,77.004
5.557,61.315,74.722
5.6188,58.49,74.303
5.8689,61.849,76.161
5.9321,60.371,76.02
5.8053,61.348,73.873
5.8672,58.987,74.263
6.1254,62.649,76.892
6.1886,60.933,76.815
6.0537,61.26,74.086
6.1155,58.361,73.971
6.3819,62.006,76.673


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_222.csv <==
x,qOut,qIn
0.0316,60.743,76.663
0.093239,61.213,74.01
0.15511,58.296,74.145
0.22494,61.968,76.706
0.28814,60.729,76.42
0.34159,61.639,73.725
0.40346,58.849,74.031
0.48148,62.21,76.717
0.54468,60.633,76.536
0.58994,61.428,74.243
0.65181,58.835,74.712
0.73802,62.195,76.759
0.80122,60.371,75.718
0.83829,60.922,72.96
0.90016,58.464,73.94
0.99457,62.529,77.395
1.0578,61.206,77.559
1.0866,61.488,74.613
1.1485,58.126,73.907
1.2511,61.436,76.035
1.3143,60.189,76.155
1.335,61.401,74.049
1.3969,59.162,74.342
1.5076,62.821,76.8
1.5708,61.041,76.635
1.5833,61.242,74.144
1.6452,58.336,74.249
1.7642,62.086,76.647
1.8274,60.756,76.43
1.8317,61.397,73.656
1.8936,58.478,73.512
2.0207,62.14,76.345
2.0839,60.923,77.006
2.08,61.726,74.921
2.1419,58.743,74.424
2.2773,61.799,76.008
2.3405,60.077,75.618
2.3284,60.97,73.344
2.3903,58.705,74.052
2.5338,62.622,77.428
2.597,61.068,77.804
2.5767,61.275,74.843
2.6386,58.073,73.979
2.7904,61.482,76.033
2.8536,60.155,76.141
2.8251,61.256,73.871
2.887,59.101,73.918
3.0469,63.094,76.415
3.1101,61.524,76.418
3.0734,61.518,73.689
3.1353,58.312,73.559
3.3034,61.961,76.595
3.3666,60.684,77.483
3.3218,61.213,75.456
3.3837,58.063,74.871
3.56,61.519,76.5
3.6232,60.319,76.285
3.5701,61.42,73.846
3.632,58.674,73.636
3.8165,62.35,75.848
3.8797,61.222,75.924
3.8185,62.336,74.181
3.8804,59.55,74.922
4.0731,62.135,77.006
4.1363,59.753,76.005
4.0668,60.395,73.43
4.1287,58.28,74.442
4.3296,62.435,77.321
4.3928,61.007,76.611
4.3152,61.297,73.22
4.3771,58.242,73.266
4.5861,62.101,76.767
4.6493,61.068,77.531
4.5636,61.781,74.97
4.6254,58.574,74.358
4.8427,61.656,76.292
4.9059,60.144,75.973
4.8119,61.194,73.633
4.8738,58.848,74.153
5.0992,62.657,76.748
5.1624,61.157,76.595
5.0603,61.566,74.317
5.1221,58.603,74.587
5.3558,62.011,76.745
5.419,60.428,76.182
5.3086,61.073,73.648
5.3705,58.428,74.017
5.6123,62.344,76.496
5.6755,61.128,76.422
5.557,61.686,74.167
5.6188,58.553,74.176
5.8689,61.907,76.398
5.9321,60.523,76.477
5.8053,61.374,74.43
5.8672,58.577,74.376
6.1254,61.968,76.234
6.1886,60.457,76.039
6.0537,61.297,74.061
6.1155,58.755,74.533
6.3819,62.357,76.974


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_223.csv <==
x,qOut,qIn
0.0316,60.42,77.174
0.093239,61.094,74.619
0.15511,58.174,74.266
0.22494,61.682,76.24
0.28814,60.399,76.282
0.34159,61.538,74.272
0.40346,59.191,74.351
0.48148,62.739,76.593
0.54468,60.938,76.52
0.58994,61.317,74.017
0.65181,58.677,73.94
0.73802,62.403,76.397
0.80122,60.811,76.219
0.83829,61.133,73.528
0.90016,58.33,73.955
0.99457,62.29,77.29
1.0578,61.075,77.668
1.0866,61.396,74.714
1.1485,57.859,73.621
1.2511,61.221,75.317
1.3143,60.284,75.686
1.335,61.812,74.351
1.3969,59.5,74.858
1.5076,62.699,76.914
1.5708,60.62,76.598
1.5833,60.986,74.515
1.6452,58.269,74.854
1.7642,61.926,76.704
1.8274,60.472,75.919
1.8317,61.327,73.328
1.8936,58.829,73.718
2.0207,62.679,76.407
2.0839,61.283,76.326
2.08,61.709,74.068
2.1419,58.61,74.622
2.2773,61.878,77.156
2.3405,60.28,76.65
2.3284,61.006,73.704
2.3903,58.212,73.637
2.5338,61.857,76.298
2.597,60.633,76.504
2.5767,61.702,74.387
2.6386,59.262,74.752
2.7904,62.467,77.01
2.8536,60.343,76.226
2.8251,60.62,73.349
2.887,58.102,74.102
3.0469,62.404,77.44
3.1101,61.349,77.284
3.0734,61.751,73.899
3.1353,58.26,73.301
3.3034,61.655,75.93
3.3666,60.66,76.446
3.3218,61.942,74.509
3.3837,59.249,74.603
3.56,62.21,76.65
3.6232,60.231,76.195
3.5701,60.933,73.954
3.632,58.508,74.711
3.8165,62.285,77.135
3.8797,60.754,76.281
3.8185,61.327,73.263
3.8804,58.54,73.581
4.0731,62.249,76.516
4.1363,60.916,76.737
4.0668,61.618,74.536
4.1287,58.822,74.616
4.3296,62.073,76.678
4.3928,60.258,76.132
4.3152,60.797,73.413
4.3771,58.291,73.714
4.5861,62.421,76.746
4.6493,61.256,77.218
4.5636,61.646,74.832
4.6254,58.369,74.187
4.8427,61.744,76.049
4.9059,60.458,76.336
4.8119,61.355,74.381
4.8738,58.619,74.185
5.0992,62.302,76.386
5.1624,61.022,76.719
5.0603,61.743,74.575
5.1221,58.694,74.001
5.3558,61.922,75.57
5.419,60.428,75.563
5.3086,61.396,74.054
5.3705,58.961,74.952
5.6123,62.409,77.599
5.6755,60.522,77.293
5.557,60.817,74.225
5.6188,57.838,73.699
5.8689,61.584,76.045
5.9321,60.526,76.105
5.8053,61.79,73.761
5.8672,59.484,73.941
6.1254,62.982,76.4
6.1886,61.076,76.169
6.0537,61.22,73.769
6.1155,58.257,74.341
6.3819,61.858,77.175


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_224.csv <==
x,qOut,qIn
0.0316,60.531,76.359
0.093239,60.983,73.266
0.15511,58.26,73.094
0.22494,62.306,75.835
0.28814,61.267,76.37
0.34159,61.889,74.611
0.40346,58.768,75.073
0.48148,61.912,77.502
0.54468,60.231,77.056
0.58994,60.809,73.991
0.65181,57.757,73.551
0.73802,61.503,75.796
0.80122,60.677,76.122
0.83829,62.252,74.428
0.90016,59.86,74.559
0.99457,62.729,76.393
1.0578,60.385,76.085
1.0866,60.848,74.029
1.1485,58.535,74.563
1.2511,62.322,77.107
1.3143,60.577,76.84
1.335,60.927,73.87
1.3969,58.207,73.597
1.5076,62.233,76.513
1.5708,61.099,76.98
1.5833,61.69,74.014
1.6452,58.634,73.174
1.7642,62.167,76.064
1.8274,60.874,77.112
1.8317,61.563,74.882
1.8936,58.517,74.341
2.0207,61.762,76.528
2.0839,60.257,76.521
2.08,61.192,73.877
2.1419,58.624,73.616
2.2773,62.265,76.053
2.3405,60.829,76.544
2.3284,61.568,74.783
2.3903,59.018,74.904
2.5338,62.372,76.985
2.597,60.373,76.509
2.5767,60.566,73.469
2.6386,57.788,73.411
2.7904,62.163,76.704
2.8536,61.479,77.453
2.8251,62.259,74.582
2.887,58.75,73.227
3.0469,61.698,75.095
3.1101,60.379,75.82
3.0734,61.619,74.442
3.1353,59.166,74.919
3.3034,62.29,77.28
3.3666,60.202,76.868
3.3218,60.578,73.977
3.3837,57.813,74.016
3.56,61.778,76.809
3.6232,60.776,76.992
3.5701,61.89,74.396
3.632,59.142,74.083
3.8165,62.38,76.381
3.8797,60.681,76.308
3.8185,61.5,73.876
3.8804,59.06,74.097
4.0731,62.548,76.609
4.1363,60.677,76.336
4.0668,61.056,73.711
4.1287,58.522,74.041
4.3296,62.377,76.896
4.3928,60.81,76.87
4.3152,61.018,73.96
4.3771,57.98,73.634
4.5861,61.907,76.52
4.6493,60.936,77.347
4.5636,61.725,74.929
4.6254,58.574,73.748
4.8427,61.825,75.386
4.9059,60.484,75.821
4.8119,61.531,74.208
4.8738,59.033,74.474
5.0992,62.501,76.844
5.1624,60.74,76.95
5.0603,61.088,74.582
5.1221,58.065,74.177
5.3558,61.657,76.098
5.419,60.447,76.147
5.3086,61.537,74.114
5.3705,59.021,74.226
5.6123,62.545,76.526
5.6755,60.897,76.505
5.557,61.396,74.264
5.6188,58.52,74.48
5.8689,61.985,76.805
5.9321,60.465,76.378
5.8053,61.253,73.726
5.8672,58.617,73.978
6.1254,62.243,76.532
6.1886,60.769,76.51
6.0537,61.453,74.445
6.1155,58.796,74.873
6.3819,62.266,77.063


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_225.csv <==
x,qOut,qIn
0.0316,60.511,77.139
0.093239,61.047,74.607
0.15511,58.179,74.197
0.22494,61.619,75.901
0.28814,60.209,75.404
0.34159,61.346,73.218
0.40346,59.253,74.226
0.48148,63.011,77.537
0.54468,61.102,77.481
0.58994,61.003,74.432
0.65181,57.778,74.075
0.73802,61.425,76.472
0.80122,60.285,76.476
0.83829,61.463,73.974
0.90016,59.089,73.831
0.99457,62.779,76.164
1.0578,61.192,76.07
1.0866,61.615,73.653
1.1485,58.784,74.097
1.2511,62.233,77.092
1.3143,60.518,77.187
1.335,60.912,74.346
1.3969,57.979,73.918
1.5076,61.672,76.378
1.5708,60.493,76.72
1.5833,61.493,74.464
1.6452,58.869,74.341
1.7642,62.429,76.787
1.8274,60.903,76.719
1.8317,61.539,73.7
1.8936,58.641,73.283
2.0207,62.139,75.995
2.0839,60.749,76.225
2.08,61.67,73.903
2.1419,59.119,74.463
2.2773,62.239,77.396
2.3405,60.092,77.032
2.3284,60.44,73.89
2.3903,57.926,74.01
2.5338,62.072,77.014
2.597,60.94,77.001
2.5767,61.581,73.843
2.6386,58.633,73.301
2.7904,62.365,76.167
2.8536,61.203,76.924
2.8251,61.866,74.525
2.887,58.704,73.926
3.0469,61.91,76.3
3.1101,60.434,76.765
3.0734,61.319,74.468
3.1353,58.602,74.052
3.3034,62.04,76.14
3.3666,60.516,76.16
3.3218,61.334,73.942
3.3837,58.825,74.292
3.56,62.42,77
3.6232,60.732,76.867
3.5701,61.113,74.044
3.632,58.26,73.875
3.8165,61.972,76.374
3.8797,60.668,76.602
3.8185,61.399,74.488
3.8804,58.711,74.526
4.0731,62.408,76.746
4.1363,60.958,76.455
4.0668,61.353,73.669
4.1287,58.137,73.617
4.3296,61.863,76.387
4.3928,60.973,76.95
4.3152,62.128,75.084
4.3771,59.021,74.615
4.5861,61.652,75.602
4.6493,59.781,74.985
4.5636,60.994,73.447
4.6254,59.186,74.701
4.8427,62.949,77.489
4.9059,60.84,77.02
4.8119,60.678,73.872
4.8738,57.7,73.667
5.0992,61.765,76.597
5.1624,60.786,77.094
5.0603,61.702,74.375
5.1221,58.867,73.545
5.3558,62.286,75.975
5.419,60.788,76.767
5.3086,61.508,74.711
5.3705,58.853,74.267
5.6123,62.302,76.447
5.6755,60.563,76.575
5.557,60.97,74.046
5.6188,58.211,74.008
5.8689,62.214,76.915
5.9321,61.12,77.304
5.8053,61.713,74.529
5.8672,58.415,73.603
6.1254,61.769,75.41
6.1886,60.625,75.7
6.0537,61.799,74.075
6.1155,59.169,74.56
6.3819,62.369,77.117


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_226.csv <==
x,qOut,qIn
0.0316,60.908,76.141
0.093239,61.721,73.824
0.15511,59.174,74.214
0.22494,62.66,76.76
0.28814,60.802,76.491
0.34159,60.944,73.785
0.40346,57.995,73.889
0.48148,61.926,76.75
0.54468,60.854,77.171
0.58994,61.559,74.782
0.65181,58.372,74.202
0.73802,61.668,76.081
0.80122,60.396,76.254
0.83829,61.563,74.468
0.90016,59.056,74.576
0.99457,62.478,76.27
1.0578,60.777,75.687
1.0866,61.398,73.514
1.1485,58.783,74.13
1.2511,62.367,76.735
1.3143,60.706,76.776
1.335,61.119,74.767
1.3969,58.223,75.093
1.5076,61.801,77.146
1.5708,60.398,76.454
1.5833,61.216,73.562
1.6452,58.456,73.419
1.7642,62.223,75.826
1.8274,61.096,76.159
1.8317,62.089,74.534
1.8936,59.45,74.981
2.0207,62.435,76.997
2.0839,60.205,76.123
2.08,60.467,72.917
2.1419,57.782,73.161
2.2773,62.059,76.746
2.3405,61.244,77.6
2.3284,62.053,75.152
2.3903,58.687,74.304
2.5338,61.447,75.792
2.597,59.81,75.647
2.5767,61.008,73.946
2.6386,59.004,74.725
2.7904,62.9,77.332
2.8536,61.147,77.062
2.8251,61.171,74.153
2.887,58.076,73.896
3.0469,61.886,76.537
3.1101,60.768,76.658
3.0734,61.643,73.844
3.1353,58.923,73.473
3.3034,62.536,76.035
3.3666,61.09,76.338
3.3218,61.558,74.301
3.3837,58.545,74.662
3.56,61.96,77.029
3.6232,60.458,76.699
3.5701,61.075,73.915
3.632,58.01,73.632
3.8165,61.662,76.019
3.8797,60.703,76.338
3.8185,62.034,74.497
3.8804,59.347,74.811
4.0731,62.162,76.881
4.1363,60.047,76.177
4.0668,60.836,73.71
4.1287,58.625,74.628
4.3296,62.431,77.367
4.3928,60.749,76.38
4.3152,61.194,73.05
4.3771,58.592,73.679
4.5861,62.517,77.02
4.6493,61.12,76.751
4.5636,61.444,73.703
4.6254,58.394,74.024
4.8427,62.033,77.128
4.9059,60.735,77.128
4.8119,61.363,74.234
4.8738,58.286,73.852
5.0992,61.772,76.099
5.1624,60.575,76.245
5.0603,61.692,74.21
5.1221,59.151,74.35
5.3558,62.456,76.628
5.419,60.598,76.568
5.3086,61.095,74.312
5.3705,58.47,74.468
5.6123,62.179,76.73
5.6755,60.669,76.323
5.557,61.237,73.369
5.6188,58.483,73.199
5.8689,62.354,76.218
5.9321,61.149,76.964
5.8053,61.709,74.778
5.8672,58.531,74.615
6.1254,61.651,76.953
6.1886,60.06,76.705
6.0537,60.961,73.927
6.1155,58.427,73.908
6.3819,62.21,76.305


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_227.csv <==
x,qOut,qIn
0.0316,60.756,76.67
0.093239,61.262,73.78
0.15511,58.271,74.1
0.22494,61.882,77.078
0.28814,60.638,77.153
0.34159,61.516,74.437
0.40346,58.658,73.946
0.48148,61.92,75.835
0.54468,60.348,75.712
0.58994,61.308,73.913
0.65181,59.174,74.862
0.73802,62.903,77.644
0.80122,60.929,76.999
0.83829,60.79,73.39
0.90016,57.606,72.916
0.99457,61.674,75.86
1.0578,60.959,76.576
1.0866,62.117,74.641
1.1485,59.225,74.609
1.2511,62.165,76.592
1.3143,60.272,76.405
1.335,60.923,74.369
1.3969,58.235,74.663
1.5076,61.964,76.819
1.5708,60.685,76.732
1.5833,61.611,74.532
1.6452,58.853,74.306
1.7642,62.228,76.094
1.8274,60.654,75.879
1.8317,61.527,73.773
1.8936,59.173,73.993
2.0207,62.75,76.394
2.0839,60.857,76.521
2.08,61.002,74.259
2.1419,58.228,74.315
2.2773,62.076,77.004
2.3405,60.673,77.131
2.3284,61.066,74.042
2.3903,57.959,73.138
2.5338,61.842,75.632
2.597,61.027,76.423
2.5767,62.097,74.474
2.6386,59.072,74.275
2.7904,62.042,76.574
2.8536,60.315,76.864
2.8251,61.123,74.86
2.887,58.418,74.77
3.0469,61.835,76.391
3.1101,60.305,75.718
3.0734,61.252,73.502
3.1353,58.871,74.338
3.3034,62.695,77.095
3.3666,61.181,76.807
3.3218,61.585,74.158
3.3837,58.548,74.04
3.56,61.911,76.081
3.6232,60.398,75.777
3.5701,61.24,73.578
3.632,58.856,74.384
3.8165,62.578,77.626
3.8797,60.857,77.615
3.8185,61.001,74.36
3.8804,57.837,73.647
4.0731,61.489,75.97
4.1363,60.411,76.191
4.0668,61.622,74.025
4.1287,59.325,74.078
4.3296,62.963,76.393
4.3928,61.181,76.349
4.3152,61.284,74.012
4.3771,58.183,74.278
4.5861,61.843,77.041
4.6493,60.589,77.171
4.5636,61.376,74.556
4.6254,58.371,74.022
4.8427,61.708,75.812
4.9059,60.368,75.718
4.8119,61.543,74.051
4.8738,59.321,74.847
5.0992,62.822,77.118
5.1624,60.814,76.46
5.0603,60.907,73.783
5.1221,57.988,74.077
5.3558,61.955,76.619
5.419,60.908,76.391
5.3086,61.747,73.8
5.3705,58.714,73.895
5.6123,62.052,76.466
5.6755,60.674,76.696
5.557,61.602,74.86
5.6188,58.78,75.024
5.8689,61.817,76.595
5.9321,59.984,75.768
5.8053,60.907,73.395
5.8672,58.744,74.167
6.1254,62.733,77.051
6.1886,61.203,76.541
6.0537,61.477,73.436
6.1155,58.527,73.804
6.3819,62.177,76.897


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_228.csv <==
x,qOut,qIn
0.0316,60.722,76.61
0.093239,61.102,73.582
0.15511,58.184,73.703
0.22494,62.005,76.348
0.28814,60.892,76.409
0.34159,61.75,74.108
0.40346,58.887,74.17
0.48148,62.171,76.53
0.54468,60.527,76.552
0.58994,61.16,74.342
0.65181,58.397,74.511
0.73802,61.981,76.834
0.80122,60.553,76.525
0.83829,61.312,73.933
0.90016,58.548,74.148
0.99457,62.182,76.666
1.0578,60.843,76.41
1.0866,61.655,73.99
1.1485,58.878,74.324
1.2511,62.255,76.521
1.3143,60.625,75.95
1.335,61.305,73.519
1.3969,58.655,74.175
1.5076,62.23,77.107
1.5708,60.641,77.117
1.5833,61.179,74.603
1.6452,58.349,74.566
1.7642,61.853,76.696
1.8274,60.369,76.141
1.8317,61.187,73.442
1.8936,58.723,73.818
2.0207,62.712,76.551
2.0839,61.415,76.39
2.08,61.778,73.824
2.1419,58.54,74.063
2.2773,61.882,76.837
2.3405,60.479,76.98
2.3284,61.279,74.555
2.3903,58.378,74.328
2.5338,61.701,76.248
2.597,60.244,76.018
2.5767,61.344,73.898
2.6386,59.132,74.211
2.7904,62.751,76.558
2.8536,60.872,76.344
2.8251,61.076,73.972
2.887,58.394,74.47
3.0469,62.278,77.352
3.1101,60.812,77.206
3.0734,61.123,73.907
3.1353,57.983,72.973
3.3034,61.799,75.449
3.3666,60.909,76.436
3.3218,62.013,74.772
3.3837,59.259,74.539
3.56,62.303,76.722
3.6232,60.33,76.943
3.5701,60.776,74.52
3.632,58.022,74.058
3.8165,61.908,76.253
3.8797,60.801,76.492
3.8185,61.722,74.106
3.8804,58.933,73.735
4.0731,62.442,76.105
4.1363,60.991,76.571
4.0668,61.599,74.603
4.1287,58.612,74.533
4.3296,61.905,76.58
4.3928,60.346,76.267
4.3152,61.134,73.808
4.3771,58.407,74.205
4.5861,62.082,76.934
4.6493,60.796,76.843
4.5636,61.673,74.521
4.6254,58.831,74.682
4.8427,62.012,76.404
4.9059,60.307,75.443
4.8119,61.22,72.988
4.8738,58.978,73.938
5.0992,62.764,77.049
5.1624,61.033,76.98
5.0603,61.223,74.308
5.1221,58.314,74.177
5.3558,61.868,76.297
5.419,60.334,75.862
5.3086,60.908,73.406
5.3705,58.369,74.212
5.6123,62.542,77.736
5.6755,61.384,78.183
5.557,61.544,74.944
5.6188,57.729,73.383
5.8689,60.903,75.189
5.9321,59.989,75.873
5.8053,61.807,74.511
5.8672,59.912,74.791
6.1254,63.216,76.581
6.1886,60.881,75.843
6.0537,60.965,73.581
6.1155,58.421,74.654
6.3819,62.311,77.365


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_229.csv <==
x,qOut,qIn
0.0316,60.947,76.563
0.093239,61.705,74.098
0.15511,58.849,73.942
0.22494,62.102,76.58
0.28814,60.39,76.711
0.34159,61.024,74.239
0.40346,58.423,74.361
0.48148,62.116,76.755
0.54468,60.623,76.414
0.58994,61.157,73.759
0.65181,58.361,73.998
0.73802,62.255,76.879
0.80122,61.107,77.145
0.83829,61.711,74.596
0.90016,58.461,74.09
0.99457,61.747,76.034
1.0578,60.476,75.913
1.0866,61.611,73.773
1.1485,59.047,74.129
1.2511,62.452,76.515
1.3143,60.77,76.36
1.335,61.352,74.333
1.3969,58.541,74.938
1.5076,61.876,77.113
1.5708,60.195,76.182
1.5833,60.968,73.357
1.6452,58.419,74.02
1.7642,62.272,76.859
1.8274,60.991,76.527
1.8317,61.762,73.896
1.8936,58.979,74.157
2.0207,62.205,76.761
2.0839,60.371,76.678
2.08,60.955,74.361
2.1419,58.522,74.887
2.2773,62.372,77.544
2.3405,60.806,76.744
2.3284,61.134,73.055
2.3903,58.183,72.729
2.5338,62.228,75.676
2.597,61.365,76.263
2.5767,62.173,74.382
2.6386,59.103,74.668
2.7904,62.089,77.048
2.8536,60.226,76.852
2.8251,60.665,74.053
2.887,57.627,73.646
3.0469,61.472,76.147
3.1101,60.683,76.889
3.0734,62.112,75.068
3.1353,59.422,74.505
3.3034,62.24,75.875
3.3666,60.176,75.492
3.3218,61.008,73.648
3.3837,58.963,74.587
3.56,62.82,77.265
3.6232,60.932,76.819
3.5701,60.904,73.88
3.632,57.88,73.902
3.8165,61.854,76.785
3.8797,60.842,77.182
3.8185,61.668,74.618
3.8804,58.711,73.813
4.0731,62.125,75.686
4.1363,60.741,76.016
4.0668,61.569,74.299
4.1287,58.9,74.574
4.3296,62.44,76.92
4.3928,60.84,76.873
4.3152,61.265,74.217
4.3771,58.105,73.618
4.5861,61.617,75.567
4.6493,60.506,75.841
4.5636,61.769,74.38
4.6254,59.335,75.055
4.8427,62.426,77.282
4.9059,60.257,76.676
4.8119,60.611,73.975
4.8738,58.028,74.18
5.0992,62.071,76.488
5.1624,60.921,76.016
5.0603,61.673,73.532
5.1221,58.862,74.06
5.3558,62.545,76.88
5.419,61.188,77.045
5.3086,61.621,74.659
5.3705,58.205,74.031
5.6123,61.354,75.549
5.6755,60.096,75.671
5.557,61.476,74.369
5.6188,59.307,74.992
5.8689,62.64,77.045
5.9321,60.513,76.502
5.8053,60.741,73.933
5.8672,58.095,74.222
6.1254,62.124,76.897
6.1886,60.919,76.791
6.0537,61.609,73.88
6.1155,58.691,73.499
6.3819,62.269,76.175


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_230.csv <==
x,qOut,qIn
0.0316,60.909,76.781
0.093239,61.556,75.211
0.15511,58.657,75.395
0.22494,62.056,77.076
0.28814,60.455,76.354
0.34159,60.955,73.496
0.40346,57.854,73.165
0.48148,61.822,75.771
0.54468,61.215,76.748
0.58994,62.667,75.147
0.65181,59.688,74.568
0.73802,61.976,75.861
0.80122,59.657,75.357
0.83829,60.591,73.469
0.90016,58.734,74.867
0.99457,62.78,78.079
1.0578,60.99,77.338
1.0866,60.876,73.463
1.1485,57.557,73.024
1.2511,61.533,76.077
1.3143,60.861,76.672
1.335,62.19,74.421
1.3969,59.417,74.201
1.5076,62.399,76.474
1.5708,60.494,76.624
1.5833,61.195,74.418
1.6452,58.58,74.396
1.7642,62.029,76.569
1.8274,60.364,76.319
1.8317,61.148,73.889
1.8936,58.775,74.299
2.0207,62.559,77.125
2.0839,60.923,76.976
2.08,61.23,73.954
2.1419,58.352,73.692
2.2773,62.157,76.49
2.3405,60.9,76.688
2.3284,61.551,73.789
2.3903,58.7,73.393
2.5338,62.326,76.209
2.597,60.942,76.777
2.5767,61.457,74.465
2.6386,58.417,74.191
2.7904,61.801,76.486
2.8536,60.353,76.701
2.8251,61.118,74.498
2.887,58.393,74.342
3.0469,62.085,76.434
3.1101,60.787,76.314
3.0734,61.534,74.025
3.1353,58.669,74.083
3.3034,62.249,76.292
3.3666,60.917,76.359
3.3218,61.657,74.431
3.3837,58.669,74.589
3.56,61.889,76.667
3.6232,60.314,76.486
3.5701,61.23,74.348
3.632,58.673,74.576
3.8165,62.185,76.55
3.8797,60.589,75.768
3.8185,61.337,73.18
3.8804,58.897,73.9
4.0731,62.661,76.725
4.1363,61.031,76.534
4.0668,61.253,74.168
4.1287,58.213,74.628
4.3296,61.789,77.29
4.3928,60.416,77.054
4.3152,61.151,74.171
4.3771,58.279,73.777
4.5861,61.923,75.914
4.6493,60.757,75.85
4.5636,61.832,73.734
4.6254,59.35,74.23
4.8427,62.72,76.942
4.9059,60.782,76.834
4.8119,60.989,74.188
4.8738,58.01,74.17
5.0992,61.701,76.552
5.1624,60.486,76.279
5.0603,61.449,73.705
5.1221,58.753,74.037
5.3558,62.286,76.791
5.419,60.823,76.802
5.3086,61.535,74.582
5.3705,58.674,74.871
5.6123,61.902,76.832
5.6755,60.203,75.943
5.557,61.067,73.352
5.6188,58.732,74.078
5.8689,62.63,76.784
5.9321,61.151,76.403
5.8053,61.563,73.902
5.8672,58.684,74.393
6.1254,62.187,77.012
6.1886,60.583,76.568
6.0537,61.065,73.534
6.1155,58.271,73.351
6.3819,62.105,76.106


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_231.csv <==
x,qOut,qIn
0.0316,60.419,77.244
0.093239,60.955,74.1
0.15511,58.089,73.512
0.22494,61.995,76.401
0.28814,61.009,76.988
0.34159,61.974,74.325
0.40346,59.113,73.631
0.48148,62.385,75.852
0.54468,60.757,76.182
0.58994,61.407,74.177
0.65181,58.735,74.402
0.73802,62.242,76.884
0.80122,60.564,76.81
0.83829,60.955,74.137
0.90016,58.001,73.847
0.99457,61.833,76.121
1.0578,60.816,76.248
1.0866,61.763,74.18
1.1485,58.824,74.366
1.2511,62.124,76.687
1.3143,60.634,76.769
1.335,61.448,74.742
1.3969,58.555,74.613
1.5076,61.784,76.052
1.5708,60.228,75.38
1.5833,61.307,73.504
1.6452,59.073,74.666
1.7642,62.732,77.43
1.8274,60.914,76.933
1.8317,61.174,74.074
1.8936,58.24,74.006
2.0207,61.772,76.363
2.0839,60.33,76.347
2.08,61.251,74.232
2.1419,59.054,74.623
2.2773,62.885,77.067
2.3405,61.091,76.531
2.3284,61.019,73.2
2.3903,57.906,73.009
2.5338,62.079,76.416
2.597,61.33,77.403
2.5767,62.065,74.981
2.6386,58.513,74.128
2.7904,61.349,75.995
2.8536,59.957,76.113
2.8251,61.341,74.227
2.887,59.095,74.502
3.0469,62.494,76.319
3.1101,60.609,75.869
3.0734,61.131,74.035
3.1353,58.752,74.896
3.3034,62.516,77.52
3.3666,60.722,77.068
3.3218,60.858,73.573
3.3837,57.854,72.856
3.56,61.9,75.873
3.6232,61.06,76.805
3.5701,62.068,74.551
3.632,59.175,74.203
3.8165,62.25,76.814
3.8797,60.418,77.158
3.8185,60.988,74.391
3.8804,58.207,73.78
4.0731,61.879,76.185
4.1363,60.605,76.52
4.0668,61.566,74.201
4.1287,59.059,74.123
4.3296,62.621,76.632
4.3928,60.916,76.595
4.3152,61.236,73.815
4.3771,58.285,73.725
4.5861,62.029,76.541
4.6493,60.816,76.86
4.5636,61.587,74.282
4.6254,58.614,73.791
4.8427,61.887,75.994
4.9059,60.376,76.344
4.8119,61.277,74.582
4.8738,58.827,74.901
5.0992,62.351,77.091
5.1624,60.565,76.566
5.0603,60.929,73.412
5.1221,58.1,73.096
5.3558,62.108,76.057
5.419,61.131,76.958
5.3086,61.963,75.143
5.3705,58.944,75.01
5.6123,61.968,77.063
5.6755,60.165,76.746
5.557,60.87,73.824
5.6188,58.174,73.47
5.8689,62.086,75.988
5.9321,61.066,76.222
5.8053,62.166,73.792
5.8672,59.541,73.698
6.1254,62.611,76.362
6.1886,60.501,76.729
6.0537,60.805,74.402
6.1155,58.159,74.391
6.3819,61.914,77.141


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_232.csv <==
x,qOut,qIn
0.0316,60.576,76.087
0.093239,61.36,74.086
0.15511,58.564,74.253
0.22494,62.116,76.431
0.28814,60.738,76.522
0.34159,61.552,74.518
0.40346,58.69,74.46
0.48148,61.884,76.344
0.54468,60.207,76.039
0.58994,61.115,74.02
0.65181,58.897,74.536
0.73802,62.654,76.563
0.80122,60.882,75.868
0.83829,61.018,73.452
0.90016,58.194,74.266
0.99457,62.283,77.535
1.0578,61.16,77.829
1.0866,61.503,74.817
1.1485,57.9,73.393
1.2511,61.154,74.888
1.3143,60.182,75.562
1.335,61.776,74.831
1.3969,59.702,75.576
1.5076,62.978,77.282
1.5708,60.693,76.441
1.5833,60.731,73.676
1.6452,57.776,73.611
1.7642,61.783,75.986
1.8274,60.899,76.165
1.8317,62.177,74.041
1.8936,59.484,74.019
2.0207,62.412,76.363
2.0839,60.355,76.507
2.08,60.988,74.255
2.1419,58.514,74.417
2.2773,62.002,77.078
2.3405,60.194,76.87
2.3284,60.761,73.966
2.3903,58.348,74.208
2.5338,62.439,77.179
2.597,61.137,76.904
2.5767,61.497,73.463
2.6386,58.418,73.051
2.7904,62.274,76.171
2.8536,61.272,76.963
2.8251,61.957,74.621
2.887,58.695,74.038
3.0469,61.79,76.14
3.1101,60.301,76.516
3.0734,61.209,74.54
3.1353,58.523,74.44
3.3034,62.025,76.694
3.3666,60.547,76.836
3.3218,61.354,74.526
3.3837,58.695,74.274
3.56,62.231,76.247
3.6232,60.693,75.917
3.5701,61.41,73.337
3.632,58.909,73.629
3.8165,62.685,76.72
3.8797,61.1,77.047
3.8185,61.281,74.512
3.8804,58.087,74.39
4.0731,61.591,76.721
4.1363,60.318,76.497
4.0668,61.255,73.881
4.1287,58.528,73.821
4.3296,62.201,76.114
4.3928,60.961,76.152
4.3152,61.857,74.145
4.3771,59.066,74.489
4.5861,62.146,76.857
4.6493,60.222,76.706
4.5636,60.854,74.383
4.6254,58.37,74.612
4.8427,62.139,76.911
4.9059,60.639,76.37
4.8119,61.251,73.399
4.8738,58.611,73.43
5.0992,62.541,76.315
5.1624,61.276,76.768
5.0603,61.722,74.573
5.1221,58.614,74.393
5.3558,61.948,76.658
5.419,60.42,76.747
5.3086,61.074,74.046
5.3705,58.239,73.387
5.6123,62.002,75.81
5.6755,60.88,76.615
5.557,61.788,74.932
5.6188,59.02,74.801
5.8689,62.189,76.706
5.9321,60.316,76.466
5.8053,60.812,73.864
5.8672,58.127,73.754
6.1254,62.167,76.43
6.1886,61.138,76.777
6.0537,61.9,74.527
6.1155,58.83,74.316
6.3819,62.08,76.209


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_233.csv <==
x,qOut,qIn
0.0316,60.918,76.994
0.093239,61.843,74.771
0.15511,58.959,74.227
0.22494,62.032,75.892
0.28814,60.254,75.685
0.34159,61.099,73.632
0.40346,58.895,74.367
0.48148,62.752,77.378
0.54468,61.008,77.251
0.58994,61.051,73.963
0.65181,57.886,73.204
0.73802,61.663,75.722
0.80122,60.645,76.442
0.83829,61.677,74.66
0.90016,59.056,74.695
0.99457,62.43,77.068
1.0578,60.64,77.135
1.0866,60.997,74.232
1.1485,57.953,73.481
1.2511,61.705,75.984
1.3143,60.722,76.628
1.335,61.995,74.423
1.3969,59.424,74.113
1.5076,62.515,76.434
1.5708,60.504,76.439
1.5833,61.047,74.019
1.6452,58.588,74.356
1.7642,62.33,76.988
1.8274,60.696,76.44
1.8317,61.082,73.219
1.8936,58.268,73.361
2.0207,62.227,76.588
2.0839,61.117,77.048
2.08,61.686,74.636
2.1419,58.421,74.459
2.2773,61.629,76.678
2.3405,60.248,76.49
2.3284,61.277,74.095
2.3903,58.629,74.225
2.5338,62.183,76.381
2.597,60.781,76.124
2.5767,61.684,74.095
2.6386,59.072,74.692
2.7904,62.375,77.057
2.8536,60.504,76.446
2.8251,61.06,73.523
2.887,58.458,73.758
3.0469,62.191,76.681
3.1101,60.732,76.613
3.0734,61.422,73.902
3.1353,58.856,74.146
3.3034,62.402,76.933
3.3666,60.631,76.673
3.3218,60.924,73.616
3.3837,58.136,73.614
3.56,62.153,76.816
3.6232,61.048,77.362
3.5701,61.652,74.403
3.632,58.459,73.369
3.8165,61.781,75.708
3.8797,60.474,76.401
3.8185,61.508,74.47
3.8804,59.055,74.335
4.0731,62.47,76.496
4.1363,60.592,76.517
4.0668,60.852,74.1
4.1287,58.034,74.163
4.3296,62.044,77.157
4.3928,60.974,77.655
4.3152,61.646,74.788
4.3771,58.351,73.677
4.5861,61.643,75.496
4.6493,60.492,75.661
4.5636,61.88,73.605
4.6254,59.536,73.807
4.8427,62.789,76.449
4.9059,60.753,76.933
4.8119,61.093,75.246
4.8738,58.38,75.411
5.0992,61.705,76.962
5.1624,59.833,75.962
5.0603,60.468,73.158
5.1221,58.133,73.579
5.3558,62.666,76.672
5.419,61.852,77.021
5.3086,62.299,74.251
5.3705,58.77,73.541
5.6123,61.919,76.067
5.6755,60.591,76.774
5.557,61.448,74.528
5.6188,58.547,73.935
5.8689,61.891,76.039
5.9321,60.434,76.42
5.8053,61.29,74.561
5.8672,58.69,74.684
6.1254,62.222,76.797
6.1886,60.608,76.398
6.0537,61.144,73.757
6.1155,58.278,73.917
6.3819,62.058,76.627


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_234.csv <==
x,qOut,qIn
0.0316,60.688,76.018
0.093239,61.478,73.924
0.15511,59.076,74.607
0.22494,62.542,77.588
0.28814,60.509,77.331
0.34159,60.553,73.948
0.40346,57.566,73.513
0.48148,61.672,76.59
0.54468,60.893,77.223
0.58994,62.032,74.47
0.65181,59.131,73.601
0.73802,62.355,75.756
0.80122,60.811,76.072
0.83829,61.683,73.94
0.90016,59.038,74.063
0.99457,62.305,76.602
1.0578,60.443,76.665
1.0866,60.954,74.352
1.1485,58.272,74.57
1.2511,61.912,76.945
1.3143,60.427,76.622
1.335,61.118,73.888
1.3969,58.425,73.845
1.5076,62.265,76.462
1.5708,61.05,76.647
1.5833,61.766,74.237
1.6452,58.846,74.09
1.7642,62.22,76.396
1.8274,60.669,76.38
1.8317,61.33,73.883
1.8936,58.536,73.779
2.0207,62.096,76.384
2.0839,60.663,76.791
2.08,61.368,74.665
2.1419,58.579,74.652
2.2773,61.974,76.846
2.3405,60.355,76.404
2.3284,61.045,73.593
2.3903,58.419,73.692
2.5338,62.343,76.295
2.597,61.161,76.308
2.5767,61.84,74.027
2.6386,58.834,74.401
2.7904,62.054,77.132
2.8536,60.396,77.086
2.8251,61.082,74.423
2.887,58.358,73.999
3.0469,61.909,75.744
3.1101,60.476,75.582
3.0734,61.326,73.964
3.1353,59.038,75.009
3.3034,62.902,77.849
3.3666,61.16,77.507
3.3218,60.997,73.957
3.3837,57.393,72.759
3.56,61.151,75.102
3.6232,60.567,76.158
3.5701,62.334,74.877
3.632,59.949,74.816
3.8165,62.615,76.5
3.8797,60.122,76.185
3.8185,60.614,73.871
3.8804,58.312,74.238
4.0731,62.243,77.066
4.1363,60.736,76.965
4.0668,61.309,73.942
4.1287,58.592,73.701
4.3296,62.287,76.465
4.3928,60.843,76.675
4.3152,61.371,74.101
4.3771,58.609,74.186
4.5861,62.364,77.195
4.6493,60.96,77.426
4.5636,61.319,74.299
4.6254,58.075,73.447
4.8427,61.722,75.832
4.9059,60.772,76.181
4.8119,61.947,73.959
4.8738,59.185,74.067
5.0992,62.422,76.518
5.1624,60.743,76.456
5.0603,61.381,74.259
5.1221,58.411,74.549
5.3558,61.611,76.6
5.419,60.042,76.144
5.3086,61.15,74.001
5.3705,58.905,74.603
5.6123,62.473,76.956
5.6755,60.649,76.189
5.557,61.079,73.192
5.6188,58.548,73.82
5.8689,62.486,77.291
5.9321,61.031,77.184
5.8053,61.33,73.895
5.8672,58.199,73.896
6.1254,61.799,76.983
6.1886,60.595,76.986
6.0537,61.556,73.956
6.1155,58.825,73.542
6.3819,62.235,75.915


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_235.csv <==
x,qOut,qIn
0.0316,59.724,76.081
0.093239,60.711,74.002
0.15511,58.509,74.586
0.22494,62.487,76.69
0.28814,61.072,76.049
0.34159,61.533,73.503
0.40346,58.733,74.002
0.48148,62.537,76.938
0.54468,61.167,76.89
0.58994,61.478,74
0.65181,58.11,73.724
0.73802,61.552,76.375
0.80122,60.465,76.883
0.83829,61.669,74.981
0.90016,58.991,74.874
0.99457,62.059,76.437
1.0578,60.193,75.556
1.0866,61.03,72.987
1.1485,58.811,73.87
1.2511,62.76,77.018
1.3143,61.188,76.78
1.335,61.428,74.147
1.3969,58.405,74.537
1.5076,61.855,76.954
1.5708,60.311,76.429
1.5833,60.989,73.611
1.6452,58.386,73.694
1.7642,62.318,76.499
1.8274,61.095,76.849
1.8317,61.675,74.542
1.8936,58.728,74.25
2.0207,62.149,76.263
2.0839,60.609,76.108
2.08,61.146,73.711
2.1419,58.29,73.896
2.2773,62.17,76.824
2.3405,61.088,77.433
2.3284,61.753,75.089
2.3903,58.382,74.129
2.5338,61.368,75.466
2.597,59.972,75.511
2.5767,61.326,74.25
2.6386,59.292,75.218
2.7904,62.917,77.389
2.8536,60.931,76.435
2.8251,61,73.442
2.887,57.986,73.719
3.0469,61.859,76.451
3.1101,60.812,76.609
3.0734,61.876,74.524
3.1353,59.195,74.584
3.3034,62.29,76.558
3.3666,60.321,76.179
3.3218,60.902,73.837
3.3837,58.51,74.146
3.56,62.482,76.711
3.6232,61.04,76.667
3.5701,61.38,73.874
3.632,58.349,73.554
3.8165,62.063,76.493
3.8797,60.862,77.215
3.8185,61.563,74.673
3.8804,58.513,73.846
4.0731,61.818,75.871
4.1363,60.396,76.112
4.0668,61.352,74.02
4.1287,58.885,74.184
4.3296,62.462,76.796
4.3928,60.767,77.094
4.3152,61.118,74.766
4.3771,58.198,74.446
4.5861,61.842,76.613
4.6493,60.521,76.663
4.5636,61.359,74.098
4.6254,58.669,73.648
4.8427,62.446,75.982
4.9059,61.195,76.269
4.8119,61.895,73.984
4.8738,58.943,74.03
5.0992,62.183,76.721
5.1624,60.493,76.843
5.0603,61.112,74.225
5.1221,58.324,73.925
5.3558,61.838,75.973
5.419,60.399,75.8
5.3086,61.243,73.87
5.3705,58.839,74.79
5.6123,62.532,77.693
5.6755,60.795,77.505
5.557,60.896,74.475
5.6188,57.681,73.826
5.8689,61.499,75.915
5.9321,60.654,76.009
5.8053,61.965,73.866
5.8672,59.382,73.832
6.1254,62.818,75.985
6.1886,61.194,76.278
6.0537,61.678,74.847
6.1155,58.556,75.208
6.3819,61.512,76.788


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_236.csv <==
x,qOut,qIn
0.0316,61.14,77.029
0.093239,60.886,74.093
0.15511,57.533,73.928
0.22494,61.366,76.683
0.28814,60.502,77.29
0.34159,61.786,75.121
0.40346,59.083,74.344
0.48148,62.181,75.719
0.54468,60.4,75.395
0.58994,61.334,73.485
0.65181,59.248,74.253
0.73802,63.036,76.834
0.80122,61.103,76.588
0.83829,61.013,74.044
0.90016,57.954,74.108
0.99457,61.782,76.768
1.0578,60.6,77.13
1.0866,61.343,74.621
1.1485,58.376,73.896
1.2511,61.903,76.037
1.3143,60.668,76.467
1.335,61.693,74.372
1.3969,59.031,74.186
1.5076,62.388,76.452
1.5708,60.699,76.502
1.5833,61.365,74.033
1.6452,58.68,73.98
1.7642,62.151,76.514
1.8274,60.514,76.387
1.8317,61.2,73.699
1.8936,58.703,74.029
2.0207,62.369,76.96
2.0839,60.699,76.799
2.08,61.021,73.904
2.1419,58.191,73.966
2.2773,62.076,76.791
2.3405,60.88,76.861
2.3284,61.477,74.103
2.3903,58.365,73.836
2.5338,61.937,76.402
2.597,60.813,76.791
2.5767,61.807,74.563
2.6386,58.868,74.147
2.7904,61.961,75.951
2.8536,60.32,75.941
2.8251,61.307,74.354
2.887,58.972,75.175
3.0469,62.453,77.485
3.1101,60.536,76.713
3.0734,60.904,73.543
3.1353,58.164,73.439
3.3034,62.076,76.14
3.3666,60.918,76.288
3.3218,61.8,74.022
3.3837,59.255,74.39
3.56,62.648,77.142
3.6232,60.685,76.96
3.5701,60.773,73.867
3.632,57.791,73.357
3.8165,61.828,75.799
3.8797,60.951,76.31
3.8185,61.874,74.38
3.8804,58.881,74.268
4.0731,62.1,76.646
4.1363,60.53,77.256
4.0668,61.213,75.279
4.1287,58.304,74.467
4.3296,61.673,75.636
4.3928,60.249,75.431
4.3152,61.277,73.905
4.3771,59.006,74.7
4.5861,62.935,77.101
4.6493,61.398,76.866
4.5636,61.494,74.224
4.6254,58.025,73.741
4.8427,61.471,75.679
4.9059,60.428,75.86
4.8119,61.765,74.391
4.8738,59.32,74.966
5.0992,62.426,76.841
5.1624,60.334,76.164
5.0603,60.793,73.878
5.1221,58.262,74.457
5.3558,62.153,76.877
5.419,60.785,76.521
5.3086,61.429,73.992
5.3705,58.641,74.005
5.6123,62.304,76.305
5.6755,60.924,76.249
5.557,61.523,73.916
5.6188,58.584,74.184
5.8689,62.095,77.123
5.9321,60.684,77.383
5.8053,61.394,74.681
5.8672,58.42,74.028
6.1254,61.69,75.709
6.1886,60.222,75.33
6.0537,61.324,73.355
6.1155,59.284,74.396
6.3819,63.09,77.324


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_237.csv <==
x,qOut,qIn
0.0316,60.764,76.014
0.093239,61.504,73.648
0.15511,58.857,73.998
0.22494,62.367,76.676
0.28814,60.709,76.761
0.34159,61.227,74.489
0.40346,58.461,74.711
0.48148,61.969,77.065
0.54468,60.376,76.624
0.58994,61.037,73.749
0.65181,58.378,73.747
0.73802,62.296,76.494
0.80122,61.133,76.616
0.83829,61.905,73.741
0.90016,59.039,73.303
0.99457,62.339,76.091
1.0578,60.65,76.593
1.0866,61.18,74.411
1.1485,58.484,74.802
1.2511,62.004,77.52
1.3143,60.328,76.957
1.335,60.766,73.524
1.3969,57.894,73.297
1.5076,61.919,76.114
1.5708,61.075,76.635
1.5833,62.084,74.854
1.6452,59.196,74.957
1.7642,62.364,76.749
1.8274,60.624,76.178
1.8317,61.16,73.488
1.8936,58.123,73.347
2.0207,61.88,75.776
2.0839,60.974,76.254
2.08,62.215,74.783
2.1419,59.283,75.14
2.2773,61.739,76.785
2.3405,59.486,75.862
2.3284,60.378,73.533
2.3903,58.457,74.598
2.5338,62.677,77.423
2.597,61.194,76.586
2.5767,61.296,73.296
2.6386,58.174,73.743
2.7904,62.183,77.199
2.8536,61.271,77.432
2.8251,61.908,74.281
2.887,58.422,73.404
3.0469,61.55,75.746
3.1101,60.372,76.413
3.0734,61.738,74.866
3.1353,59.353,75.154
3.3034,62.45,76.946
3.3666,60.312,75.837
3.3218,60.763,72.804
3.3837,58.271,73.509
3.56,62.406,76.844
3.6232,61.251,76.905
3.5701,61.824,74.26
3.632,58.654,74.433
3.8165,61.751,76.981
3.8797,60.118,76.595
3.8185,60.994,73.892
3.8804,58.526,74.23
4.0731,62.316,76.776
4.1363,60.905,76.207
4.0668,61.544,73.28
4.1287,58.838,73.649
4.3296,62.474,76.726
4.3928,60.924,76.941
4.3152,61.308,74.514
4.3771,58.316,74.563
4.5861,61.8,76.916
4.6493,60.358,76.564
4.5636,61.138,73.708
4.6254,58.446,73.527
4.8427,62.254,76.032
4.9059,61.057,76.452
4.8119,61.838,74.64
4.8738,59.018,74.823
5.0992,62.204,77.029
5.1624,60.329,76.734
5.0603,60.805,73.923
5.1221,58.068,73.641
5.3558,62.035,76.138
5.419,60.993,76.519
5.3086,61.892,74.321
5.3705,59.089,74.015
5.6123,62.408,76.238
5.6755,60.712,76.46
5.557,61.179,74.095
5.6188,58.299,73.908
5.8689,61.97,76.481
5.9321,60.684,76.84
5.8053,61.415,74.585
5.8672,58.441,74.378
6.1254,61.822,76.463
6.1886,60.426,76.431
6.0537,61.39,74.309
6.1155,58.774,74.418
6.3819,62.298,76.417


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_238.csv <==
x,qOut,qIn
0.0316,61.197,78.739
0.093239,61.15,75.418
0.15511,57.602,73.822
0.22494,61.042,75.623
0.28814,60.014,76.04
0.34159,61.392,74.082
0.40346,59.215,73.936
0.48148,63.227,76.115
0.54468,61.824,76.495
0.58994,62.058,74.644
0.65181,58.797,74.384
0.73802,61.879,76.061
0.80122,60.145,75.936
0.83829,60.843,73.993
0.90016,58.399,74.409
0.99457,62.372,77.073
1.0578,61.012,77.252
1.0866,61.347,74.515
1.1485,58.057,73.656
1.2511,61.595,75.683
1.3143,60.563,76.193
1.335,61.807,74.463
1.3969,59.264,74.375
1.5076,62.52,76.311
1.5708,60.655,76.335
1.5833,61.156,74.325
1.6452,58.45,74.408
1.7642,62.054,76.589
1.8274,60.531,76.513
1.8317,61.21,74.162
1.8936,58.503,74.188
2.0207,62.189,76.675
2.0839,60.801,76.8
2.08,61.496,74.258
2.1419,58.675,73.84
2.2773,62.173,76.075
2.3405,60.694,76.195
2.3284,61.428,73.942
2.3903,58.81,74.195
2.5338,62.384,76.94
2.597,60.73,77.049
2.5767,61.108,74.303
2.6386,58.124,73.774
2.7904,61.767,76.116
2.8536,60.552,76.567
2.8251,61.527,74.418
2.887,58.957,74.172
3.0469,62.452,76.499
3.1101,60.767,76.58
3.0734,61.207,74.019
3.1353,58.406,73.888
3.3034,62.166,76.384
3.3666,60.853,76.534
3.3218,61.467,74.206
3.3837,58.497,74.099
3.56,62.01,76.503
3.6232,60.661,76.882
3.5701,61.426,74.681
3.632,58.51,74.193
3.8165,61.897,76.094
3.8797,60.473,76.062
3.8185,61.43,73.917
3.8804,58.906,74.24
4.0731,62.46,76.797
4.1363,60.814,76.661
4.0668,61.314,74.119
4.1287,58.455,74.24
4.3296,61.943,76.649
4.3928,60.442,76.415
4.3152,61.241,74.018
4.3771,58.711,74.401
4.5861,62.388,76.915
4.6493,60.819,76.607
4.5636,61.289,73.919
4.6254,58.46,73.872
4.8427,62.213,76.295
4.9059,60.924,76.321
4.8119,61.58,73.801
4.8738,58.678,73.752
5.0992,62.154,76.728
5.1624,60.675,77.525
5.0603,61.269,75.301
5.1221,58.33,74.583
5.3558,61.707,76.253
5.419,60.235,75.894
5.3086,61.142,73.246
5.3705,58.658,73.541
5.6123,62.724,76.732
5.6755,61.59,76.98
5.557,62.087,74.248
5.6188,58.612,74.074
5.8689,61.434,76.415
5.9321,59.833,76.237
5.8053,61.075,74.028
5.8672,59.04,74.594
6.1254,62.629,76.825
6.1886,60.642,75.734
6.0537,60.832,72.518
6.1155,58.371,73.487
6.3819,62.578,77.871


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_239.csv <==
x,qOut,qIn
0.0316,61.175,76.666
0.093239,61.947,74.237
0.15511,58.665,73.652
0.22494,61.766,76.018
0.28814,60.369,76.644
0.34159,61.443,74.867
0.40346,58.783,74.812
0.48148,61.836,76.558
0.54468,59.924,76.063
0.58994,60.736,73.912
0.65181,58.608,74.712
0.73802,62.698,77.395
0.80122,61.183,76.85
0.83829,61.352,73.645
0.90016,58.233,73.469
0.99457,62.097,76.421
1.0578,61.087,76.897
1.0866,61.93,74.186
1.1485,58.931,73.395
1.2511,62.152,75.758
1.3143,60.571,76.469
1.335,61.316,74.663
1.3969,58.715,74.669
1.5076,62.126,76.86
1.5708,60.317,76.735
1.5833,60.726,73.976
1.6452,57.997,73.535
1.7642,62.097,76.137
1.8274,61.139,76.913
1.8317,61.897,74.689
1.8936,58.82,73.815
2.0207,62.127,75.935
2.0839,60.675,76.683
2.08,61.389,74.612
2.1419,58.497,74.044
2.2773,61.994,76.251
2.3405,60.628,76.582
2.3284,61.432,74.466
2.3903,58.56,74.54
2.5338,61.986,76.743
2.597,60.557,76.515
2.5767,61.472,74.19
2.6386,58.752,74.259
2.7904,62.15,76.181
2.8536,60.596,75.683
2.8251,61.492,73.567
2.887,59.126,74.454
3.0469,62.601,77.165
3.1101,60.623,76.689
3.0734,60.803,74.037
3.1353,58.004,74.426
3.3034,61.925,77.022
3.3666,60.726,76.747
3.3218,61.455,73.877
3.3837,58.541,73.522
3.56,62.195,75.87
3.6232,61.011,76.101
3.5701,61.869,74.158
3.632,59.025,74.464
3.8165,62.19,76.813
3.8797,60.373,76.702
3.8185,60.9,74.402
3.8804,58.074,74.513
4.0731,61.774,76.717
4.1363,60.559,76.451
4.0668,61.577,73.911
4.1287,58.92,73.68
4.3296,62.409,75.68
4.3928,60.887,75.679
4.3152,61.599,74.218
4.3771,59.006,75.412
4.5861,62.306,78.015
4.6493,60.271,77.21
4.5636,60.497,73.568
4.6254,57.517,72.824
4.8427,61.513,75.524
4.9059,60.765,76.462
4.8119,62.206,74.93
4.8738,59.832,75.024
5.0992,62.851,77.025
5.1624,60.515,76.538
5.0603,60.642,73.516
5.1221,57.798,73.3
5.3558,61.931,76.221
5.419,61.099,76.847
5.3086,62.167,74.708
5.3705,59.133,74.436
5.6123,61.995,76.356
5.6755,60.171,76.274
5.557,61.066,74.197
5.6188,58.676,74.359
5.8689,62.328,76.585
5.9321,60.699,76.485
5.8053,61.234,74.215
5.8672,58.637,74.399
6.1254,62.421,76.842
6.1886,60.902,76.675
6.0537,61.218,73.819
6.1155,58.198,73.442
6.3819,62.127,76.108


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_240.csv <==
x,qOut,qIn
0.0316,60.423,76.923
0.093239,61.541,75.316
0.15511,59.04,75.221
0.22494,62.102,76.625
0.28814,59.991,75.523
0.34159,60.554,72.584
0.40346,58.346,73.426
0.48148,62.825,77.23
0.54468,61.739,77.623
0.58994,61.896,74.552
0.65181,58.274,73.797
0.73802,61.408,76.074
0.80122,60.112,76.437
0.83829,61.238,74.338
0.90016,58.93,74.232
0.99457,62.663,76.501
1.0578,61.027,76.447
1.0866,61.283,73.745
1.1485,58.376,73.616
1.2511,62.208,76.519
1.3143,60.962,77.063
1.335,61.464,74.701
1.3969,58.263,74.36
1.5076,61.668,76.649
1.5708,60.419,76.879
1.5833,61.459,74.548
1.6452,58.716,74.061
1.7642,62.14,75.83
1.8274,60.698,75.655
1.8317,61.68,73.617
1.8936,59.265,74.326
2.0207,62.655,77.213
2.0839,60.659,76.97
2.08,60.888,74.143
2.1419,58.024,74.213
2.2773,61.766,76.595
2.3405,60.5,76.15
2.3284,61.422,73.38
2.3903,58.821,73.604
2.5338,62.496,76.573
2.597,61.038,76.956
2.5767,61.569,74.738
2.6386,58.577,74.651
2.7904,61.727,76.644
2.8536,59.989,76.334
2.8251,60.807,73.943
2.887,58.553,74.127
3.0469,62.648,76.661
3.1101,61.282,76.534
3.0734,61.55,73.656
3.1353,58.48,73.511
3.3034,62.244,76.625
3.3666,61.048,77.313
3.3218,61.565,74.71
3.3837,58.28,73.804
3.56,61.578,75.627
3.6232,60.329,75.977
3.5701,61.451,74.421
3.632,58.971,74.729
3.8165,62.415,76.899
3.8797,60.65,76.909
3.8185,61.092,74.571
3.8804,58.272,74.106
4.0731,61.939,75.954
4.1363,60.612,75.982
4.0668,61.467,73.956
4.1287,58.992,74.174
4.3296,62.751,76.737
4.3928,61.152,76.952
4.3152,61.269,74.495
4.3771,57.949,74.141
4.5861,61.581,76.439
4.6493,60.577,76.646
4.5636,61.709,74.474
4.6254,58.834,74.277
4.8427,62.06,76.009
4.9059,60.561,75.749
4.8119,61.639,74.119
4.8738,59.203,74.9
5.0992,62.426,76.725
5.1624,60.388,75.673
5.0603,60.891,73.202
5.1221,58.483,74.025
5.3558,62.373,76.79
5.419,60.826,76.741
5.3086,61.148,74.491
5.3705,58.223,74.634
5.6123,61.899,77.041
5.6755,60.555,76.975
5.557,61.202,74.242
5.6188,58.288,73.691
5.8689,62.06,75.864
5.9321,61.012,76.23
5.8053,61.983,74.413
5.8672,59.159,74.427
6.1254,62.437,76.422
6.1886,60.755,76.342
6.0537,61.315,73.938
6.1155,58.301,73.7
6.3819,61.732,76.219


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_241.csv <==
x,qOut,qIn
0.0316,61.298,77.618
0.093239,61.64,74.733
0.15511,58.454,74.051
0.22494,61.87,76.398
0.28814,60.478,76.5
0.34159,61.176,73.718
0.40346,58.437,73.592
0.48148,62.419,76.729
0.54468,61.37,77.391
0.58994,61.929,74.987
0.65181,58.513,74.302
0.73802,61.57,75.731
0.80122,60.194,75.503
0.83829,61.358,73.83
0.90016,58.971,74.396
0.99457,62.647,76.618
1.0578,61.072,76.432
1.0866,61.466,74.181
1.1485,58.339,74.235
1.2511,61.652,76.355
1.3143,60.218,76.226
1.335,61.25,74.38
1.3969,58.821,75.048
1.5076,62.303,77.189
1.5708,60.528,76.291
1.5833,61.061,73.351
1.6452,58.436,73.586
1.7642,62.336,76.192
1.8274,61.067,76.114
1.8317,61.715,73.89
1.8936,58.941,74.504
2.0207,62.309,77.488
2.0839,60.493,77.391
2.08,60.756,74.244
2.1419,57.687,73.725
2.2773,61.52,76.316
2.3405,60.627,76.717
2.3284,61.938,74.387
2.3903,59.348,74.033
2.5338,62.591,76.116
2.597,60.795,76.131
2.5767,61.449,74.074
2.6386,58.901,74.441
2.7904,62.349,76.806
2.8536,60.492,76.455
2.8251,60.892,73.764
2.887,58.227,73.964
3.0469,62.166,76.843
3.1101,60.912,77.014
3.0734,61.474,74.315
3.1353,58.392,73.893
3.3034,61.908,76.327
3.3666,60.675,76.701
3.3218,61.639,74.27
3.3837,58.855,73.796
3.56,62.175,76.153
3.6232,60.582,76.441
3.5701,61.401,74.17
3.632,58.897,74.258
3.8165,62.332,76.768
3.8797,60.479,76.398
3.8185,60.866,73.453
3.8804,58.212,73.978
4.0731,62.216,77.488
4.1363,60.999,77.617
4.0668,61.51,74.429
4.1287,58.265,73.788
4.3296,61.613,75.991
4.3928,60.389,76.089
4.3152,61.617,73.963
4.3771,59.308,74.101
4.5861,62.842,76.41
4.6493,60.998,76.328
4.5636,61.237,74.017
4.6254,58.333,74.353
4.8427,61.953,77.142
4.9059,60.507,77.114
4.8119,61.196,74.075
4.8738,58.338,73.391
5.0992,61.903,75.696
5.1624,60.614,76.021
5.0603,61.612,74.095
5.1221,59.238,74.678
5.3558,62.634,77.592
5.419,60.563,77.433
5.3086,60.605,74.067
5.3705,57.564,73.5
5.6123,61.597,76.416
5.6755,60.818,76.869
5.557,62.1,73.999
5.6188,59.319,73.309
5.8689,62.495,75.845
5.9321,60.825,76.505
5.8053,61.645,74.702
5.8672,59.008,74.886
6.1254,62.022,76.96
6.1886,59.885,76.146
6.0537,60.466,72.926
6.1155,58.205,73.366
6.3819,62.487,77.062


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_242.csv <==
x,qOut,qIn
0.0316,60.463,77.323
0.093239,60.79,73.829
0.15511,57.759,73.168
0.22494,61.788,76.017
0.28814,61.06,76.571
0.34159,62.183,74.183
0.40346,59.208,73.931
0.48148,62.276,76.343
0.54468,60.601,76.691
0.58994,61.348,74.701
0.65181,58.525,74.64
0.73802,61.765,76.436
0.80122,60.12,75.928
0.83829,61.046,73.767
0.90016,58.761,74.498
0.99457,62.636,76.941
1.0578,61.089,76.324
1.0866,61.368,73.608
1.1485,58.314,74.075
1.2511,62.017,77.066
1.3143,60.815,77.24
1.335,61.574,74.714
1.3969,58.527,74.348
1.5076,61.753,76.246
1.5708,60.286,75.872
1.5833,61.373,73.699
1.6452,59.093,74.381
1.7642,62.81,76.791
1.8274,61.114,76.115
1.8317,61.383,73.498
1.8936,58.394,74.147
2.0207,61.999,76.96
2.0839,60.624,76.811
2.08,61.369,74.071
2.1419,58.467,73.719
2.2773,61.803,76.068
2.3405,60.316,76.335
2.3284,61.317,74.362
2.3903,59.047,74.88
2.5338,62.534,77.568
2.597,60.516,76.827
2.5767,60.697,72.993
2.6386,57.939,72.867
2.7904,62.119,76.505
2.8536,61.192,77.226
2.8251,61.974,74.723
2.887,58.977,74.583
3.0469,62.144,76.97
3.1101,60.423,76.603
3.0734,60.995,73.462
3.1353,58.171,73.175
3.3034,62.115,75.964
3.3666,61.17,76.516
3.3218,62.114,74.556
3.3837,59.119,74.561
3.56,62.014,76.567
3.6232,60.102,76.305
3.5701,60.772,74.035
3.632,58.21,74.375
3.8165,62.106,76.982
3.8797,60.867,76.993
3.8185,61.601,74.302
3.8804,58.635,73.774
4.0731,62.017,75.952
4.1363,60.594,76.231
4.0668,61.546,74.234
4.1287,59.12,74.367
4.3296,62.612,76.739
4.3928,60.737,76.503
4.3152,60.976,73.52
4.3771,58.116,73.364
4.5861,62.026,76.523
4.6493,60.887,77.338
4.5636,61.601,75.017
4.6254,58.573,74.408
4.8427,61.759,76.402
4.9059,60.168,76.442
4.8119,61.046,74.113
4.8738,58.651,74.074
5.0992,62.599,76.468
5.1624,61.247,76.466
5.0603,61.656,73.864
5.1221,58.594,73.771
5.3558,62.206,76.535
5.419,60.922,76.779
5.3086,61.548,74.082
5.3705,58.339,73.721
5.6123,61.612,76.279
5.6755,60.323,76.868
5.557,61.508,75.095
5.6188,58.985,75.138
5.8689,62.068,76.853
5.9321,60.051,75.801
5.8053,60.769,72.788
5.8672,58.62,73.445
6.1254,62.837,76.693
6.1886,61.463,76.722
6.0537,61.655,74.083
6.1155,58.604,74.405
6.3819,62.079,77.456


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_243.csv <==
x,qOut,qIn
0.0316,60.708,76.611
0.093239,61.276,74.072
0.15511,58.449,73.664
0.22494,62.313,76.221
0.28814,61.14,76.939
0.34159,61.654,74.542
0.40346,58.354,73.477
0.48148,61.675,75.571
0.54468,60.452,76.616
0.58994,61.537,75.135
0.65181,58.899,74.766
0.73802,62.041,76.542
0.80122,60.144,76.428
0.83829,60.773,74.15
0.90016,58.356,74.32
0.99457,62.443,76.676
1.0578,61.204,76.437
1.0866,61.673,73.676
1.1485,58.588,73.423
1.2511,62.245,76.117
1.3143,61.066,76.929
1.335,61.728,75.093
1.3969,58.527,74.65
1.5076,61.603,76.377
1.5708,60.064,76.358
1.5833,61.065,74.343
1.6452,58.595,74.429
1.7642,62.354,76.487
1.8274,60.968,76.15
1.8317,61.656,73.71
1.8936,58.867,73.944
2.0207,62.394,76.416
2.0839,60.862,76.306
2.08,61.427,74.008
2.1419,58.514,74.337
2.2773,61.904,76.966
2.3405,60.356,77.014
2.3284,61.13,74.439
2.3903,58.444,74.159
2.5338,61.958,76.495
2.597,60.455,76.358
2.5767,61.324,73.709
2.6386,58.985,73.97
2.7904,62.776,76.816
2.8536,61.11,76.527
2.8251,61.295,73.423
2.887,58.328,73.533
3.0469,62.109,76.765
3.1101,60.839,77.208
3.0734,61.4,74.479
3.1353,58.299,73.913
3.3034,61.662,76.257
3.3666,60.307,76.621
3.3218,61.3,74.561
3.3837,58.847,74.504
3.56,62.469,76.477
3.6232,60.837,76.152
3.5701,61.25,73.638
3.632,58.405,73.802
3.8165,62.275,76.812
3.8797,61.095,77.383
3.8185,61.716,74.749
3.8804,58.465,73.804
4.0731,61.573,75.667
4.1363,60.14,75.849
4.0668,61.33,73.961
4.1287,59.181,74.486
4.3296,62.778,77.114
4.3928,60.819,76.8
4.3152,60.895,73.84
4.3771,57.931,73.95
4.5861,61.819,77.086
4.6493,60.719,77.403
4.5636,61.642,74.564
4.6254,58.823,73.814
4.8427,62.158,75.713
4.9059,60.603,75.564
4.8119,61.438,73.309
4.8738,59.124,74.02
5.0992,62.861,77.384
5.1624,61.028,77.681
5.0603,60.923,74.648
5.1221,57.56,73.693
5.3558,61.249,75.676
5.419,60.332,75.887
5.3086,61.669,73.832
5.3705,59.197,74.116
5.6123,62.659,76.876
5.6755,60.973,77.238
5.557,61.462,75.13
5.6188,58.443,74.837
5.8689,61.529,76.196
5.9321,59.815,75.448
5.8053,60.913,73.378
5.8672,59.014,74.371
6.1254,63.128,77.187
6.1886,61.451,76.882
6.0537,61.364,74.051
6.1155,58.26,73.891
6.3819,62.008,76.42


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_244.csv <==
x,qOut,qIn
0.0316,61.372,77.389
0.093239,61.498,74.058
0.15511,58.144,73.156
0.22494,61.721,76.138
0.28814,60.632,77.15
0.34159,61.575,75.017
0.40346,58.793,74.544
0.48148,62.138,76.418
0.54468,60.524,76.123
0.58994,61.175,73.438
0.65181,58.466,73.284
0.73802,62.37,75.875
0.80122,61.231,76.441
0.83829,61.876,74.759
0.90016,58.732,74.871
0.99457,61.693,76.72
1.0578,59.912,76.362
1.0866,60.657,74.106
1.1485,58.118,74.402
1.2511,62.133,76.916
1.3143,61.042,76.815
1.335,61.803,74.277
1.3969,58.755,74.123
1.5076,62.133,76.137
1.5708,60.774,75.939
1.5833,61.709,73.88
1.6452,59.008,74.194
1.7642,62.352,76.513
1.8274,60.652,76.48
1.8317,61.254,74.346
1.8936,58.484,74.584
2.0207,61.905,76.796
2.0839,60.295,76.254
2.08,61.052,73.65
2.1419,58.52,74.212
2.2773,62.345,76.997
2.3405,60.963,76.713
2.3284,61.544,74.021
2.3903,58.619,74.085
2.5338,62.08,76.46
2.597,60.609,76.322
2.5767,61.381,73.912
2.6386,58.761,74.028
2.7904,62.359,76.579
2.8536,60.78,76.575
2.8251,61.27,73.998
2.887,58.409,73.994
3.0469,62.009,76.679
3.1101,60.605,76.892
3.0734,61.33,74.311
3.1353,58.581,73.864
3.3034,62.072,76.156
3.3666,60.536,76.619
3.3218,61.214,74.785
3.3837,58.703,74.882
3.56,62.496,77.104
3.6232,60.938,76.7
3.5701,61.173,73.291
3.632,57.974,72.503
3.8165,61.949,75.444
3.8797,61.265,76.846
3.8185,62.357,75.553
3.8804,59.17,75.308
4.0731,61.643,76.684
4.1363,59.564,75.9
4.0668,60.44,73.33
4.1287,58.136,73.865
4.3296,62.403,76.667
4.3928,61.445,76.581
4.3152,62.149,73.998
4.3771,58.94,73.996
4.5861,62.022,76.583
4.6493,60.424,76.847
4.5636,61.253,74.561
4.6254,58.6,74.274
4.8427,62.008,76.303
4.9059,60.361,76.182
4.8119,61.108,73.785
4.8738,58.803,73.991
5.0992,62.702,76.875
5.1624,61.07,77.096
5.0603,61.129,74.36
5.1221,58.044,74.051
5.3558,61.955,76.689
5.419,60.919,76.954
5.3086,61.609,74.136
5.3705,58.386,73.22
5.6123,61.939,75.354
5.6755,60.97,76.288
5.557,62.133,74.957
5.6188,59.153,74.768
5.8689,61.816,76.497
5.9321,59.796,76.53
5.8053,60.74,74.544
5.8672,58.556,74.529
6.1254,62.331,76.58
6.1886,60.682,76.279
6.0537,61.177,73.538
6.1155,58.676,73.681
6.3819,62.741,76.99


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_245.csv <==
x,qOut,qIn
0.0316,60.547,76.888
0.093239,61.696,74.619
0.15511,59.074,74.303
0.22494,62.349,76.17
0.28814,60.589,76.193
0.34159,61.284,74.267
0.40346,58.893,74.52
0.48148,62.635,76.895
0.54468,60.915,76.639
0.58994,61.113,73.687
0.65181,58.167,73.416
0.73802,62.144,76.195
0.80122,61.123,76.632
0.83829,61.787,74.19
0.90016,58.571,73.928
0.99457,61.849,76.531
1.0578,60.506,76.965
1.0866,61.413,74.71
1.1485,58.485,74.379
1.2511,61.693,76.15
1.3143,60.195,75.664
1.335,61.338,73.432
1.3969,59.121,74.2
1.5076,62.705,76.989
1.5708,60.828,76.72
1.5833,61.075,74.182
1.6452,58.295,74.711
1.7642,61.993,77.421
1.8274,60.504,76.629
1.8317,61.098,73.251
1.8936,58.265,73.552
2.0207,62.162,76.7
2.0839,61.14,76.714
2.08,62.082,74.117
2.1419,59.164,74.134
2.2773,62.156,76.264
2.3405,60.285,75.939
2.3284,60.995,73.954
2.3903,58.655,74.849
2.5338,62.434,77.504
2.597,60.737,76.993
2.5767,60.935,73.763
2.6386,57.877,73.311
2.7904,61.82,76.007
2.8536,60.95,76.553
2.8251,61.987,74.494
2.887,59.136,74.401
3.0469,62.35,76.523
3.1101,60.654,76.404
3.0734,61.226,73.949
3.1353,58.285,73.846
3.3034,61.853,76.278
3.3666,60.616,76.642
3.3218,61.63,74.937
3.3837,58.918,75.206
3.56,62.046,76.894
3.6232,60.18,75.891
3.5701,60.906,73.189
3.632,58.461,73.789
3.8165,62.504,76.485
3.8797,61.302,76.164
3.8185,61.917,73.754
3.8804,58.897,74.394
4.0731,62.05,77.306
4.1363,60.284,77.237
4.0668,60.895,74.439
4.1287,58.189,74.055
4.3296,61.838,76.244
4.3928,60.475,76.1
4.3152,61.375,73.572
4.3771,59.038,73.9
4.5861,62.913,77.041
4.6493,61.3,77.243
4.5636,61.325,74.229
4.6254,57.989,73.73
4.8427,61.621,76.358
4.9059,60.572,76.585
4.8119,61.657,73.903
4.8738,58.862,73.622
5.0992,62.178,76.223
5.1624,60.64,76.666
5.0603,61.517,74.703
5.1221,58.951,74.801
5.3558,62.085,76.746
5.419,60.02,75.999
5.3086,60.539,73.313
5.3705,58.264,74.214
5.6123,62.622,77.729
5.6755,61.45,77.667
5.557,61.663,73.981
5.6188,58.147,72.852
5.8689,61.607,75.371
5.9321,60.633,76.134
5.8053,61.886,74.231
5.8672,59.398,74.343
6.1254,62.593,76.985
6.1886,60.54,77.026
6.0537,60.763,74.167
6.1155,57.81,73.92
6.3819,61.612,76.578


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_246.csv <==
x,qOut,qIn
0.0316,60.85,76.29
0.093239,61.763,73.929
0.15511,58.888,73.935
0.22494,62.309,76.362
0.28814,60.851,76.525
0.34159,61.54,74.385
0.40346,58.494,74.37
0.48148,61.631,76.466
0.54468,60.064,76.431
0.58994,61.151,74.63
0.65181,58.878,75.082
0.73802,62.399,76.936
0.80122,60.538,75.995
0.83829,60.976,73.077
0.90016,58.483,73.531
0.99457,62.62,76.847
1.0578,61.371,77.139
1.0866,61.692,74.306
1.1485,58.498,73.953
1.2511,61.919,76.457
1.3143,60.526,76.454
1.335,61.212,73.772
1.3969,58.352,73.862
1.5076,62.11,76.901
1.5708,60.966,77.372
1.5833,61.76,74.833
1.6452,58.602,74.123
1.7642,61.583,75.838
1.8274,59.999,75.807
1.8317,61.225,74.07
1.8936,59.293,74.749
2.0207,63.022,77.063
2.0839,60.987,76.246
2.08,60.896,73.064
2.1419,58.026,73.387
2.2773,62.172,76.834
2.3405,61.119,77.493
2.3284,61.636,74.953
2.3903,58.341,74.143
2.5338,61.56,76.017
2.597,60.207,76.296
2.5767,61.286,74.247
2.6386,58.88,73.972
2.7904,62.618,76.047
2.8536,61.109,76.174
2.8251,61.533,74.041
2.887,58.595,74.264
3.0469,62.107,77.013
3.1101,60.6,77.154
3.0734,61.168,74.342
3.1353,58.164,73.733
3.3034,61.659,75.892
3.3666,60.411,76.254
3.3218,61.542,74.683
3.3837,59.218,75.176
3.56,62.652,77.236
3.6232,60.663,76.479
3.5701,60.867,73.474
3.632,58.061,73.417
3.8165,62.166,75.972
3.8797,61.211,76.1
3.8185,61.989,74.084
3.8804,59.002,74.634
4.0731,62.244,77.182
4.1363,60.571,76.955
4.0668,61.013,74.444
4.1287,57.838,74.067
4.3296,61.422,75.566
4.3928,60.464,75.498
4.3152,61.898,74.103
4.3771,59.482,74.565
4.5861,62.636,76.505
4.6493,60.592,76.371
4.5636,61.008,74.699
4.6254,58.305,75.256
4.8427,61.864,77.155
4.9059,60.287,76.363
4.8119,61.071,73.693
4.8738,58.466,73.898
5.0992,62.315,76.403
5.1624,61.089,76.332
5.0603,61.939,74.031
5.1221,59.278,74.271
5.3558,62.543,76.62
5.419,60.592,76.249
5.3086,60.906,73.637
5.3705,58.206,73.98
5.6123,62.149,76.959
5.6755,60.889,77.287
5.557,61.42,74.534
5.6188,58.28,73.62
5.8689,61.707,75.683
5.9321,60.459,76.23
5.8053,61.515,74.446
5.8672,59.069,74.539
6.1254,62.557,76.931
6.1886,60.743,76.909
6.0537,61.011,74.181
6.1155,58.065,73.831
6.3819,61.917,76.194


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_247.csv <==
x,qOut,qIn
0.0316,60.285,75.844
0.093239,61.071,73.586
0.15511,58.632,73.665
0.22494,62.569,76.514
0.28814,61.186,77.196
0.34159,61.5,75.01
0.40346,58.278,74.535
0.48148,61.607,76.539
0.54468,60.204,76.592
0.58994,61.142,74.167
0.65181,58.568,73.809
0.73802,62.399,76.014
0.80122,61.163,76.126
0.83829,61.9,73.86
0.90016,59.031,74.107
0.99457,62.297,76.963
1.0578,60.542,77.174
1.0866,61.052,74.604
1.1485,58.205,74.281
1.2511,61.72,76.344
1.3143,60.303,76.176
1.335,61.241,73.857
1.3969,58.896,74.078
1.5076,62.79,76.582
1.5708,61.285,76.387
1.5833,61.489,73.637
1.6452,58.304,73.697
1.7642,61.939,76.685
1.8274,60.757,77.237
1.8317,61.54,74.801
1.8936,58.407,74.104
2.0207,61.517,75.96
2.0839,60.055,75.998
2.08,61.301,74.037
2.1419,59.181,74.577
2.2773,62.714,77.22
2.3405,60.713,76.844
2.3284,60.941,73.912
2.3903,58.342,74.154
2.5338,62.271,77.004
2.597,60.839,76.617
2.5767,61.273,73.455
2.6386,58.502,73.51
2.7904,62.512,76.58
2.8536,61.362,76.907
2.8251,61.714,74.082
2.887,58.328,73.383
3.0469,61.773,75.765
3.1101,60.664,76.411
3.0734,61.584,74.697
3.1353,58.573,74.775
3.3034,61.724,76.783
3.3666,60.183,76.578
3.3218,61.13,74.409
3.3837,58.486,74.529
3.56,61.993,76.369
3.6232,60.539,75.902
3.5701,61.512,73.995
3.632,59.149,74.683
3.8165,62.753,76.743
3.8797,60.949,75.981
3.8185,61.223,73.23
3.8804,58.339,73.653
4.0731,62.1,77.065
4.1363,60.797,77.766
4.0668,61.484,75.158
4.1287,58.519,74.254
4.3296,61.63,75.918
4.3928,59.927,75.632
4.3152,60.875,73.372
4.3771,58.925,74.139
4.5861,63.206,77.445
4.6493,61.656,77.473
4.5636,61.365,74.003
4.6254,57.768,73.089
4.8427,61.466,75.85
4.9059,60.607,76.849
4.8119,61.796,74.854
4.8738,59.108,74.308
5.0992,62.288,76.35
5.1624,60.467,76.552
5.0603,61.087,74.2
5.1221,58.523,73.881
5.3558,62.3,76.121
5.419,60.865,76.216
5.3086,61.432,73.798
5.3705,58.656,73.907
5.6123,62.289,76.938
5.6755,60.79,77.505
5.557,61.186,74.913
5.6188,58.046,74.079
5.8689,61.541,75.938
5.9321,60.348,76.048
5.8053,61.486,73.987
5.8672,59.033,74.117
6.1254,62.673,76.473
6.1886,61.094,76.737
6.0537,61.534,74.836
6.1155,58.561,74.6
6.3819,61.888,76.135


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_248.csv <==
x,qOut,qIn
0.0316,60.24,76.513
0.093239,61.73,74.978
0.15511,59.603,74.635
0.22494,62.954,76.496
0.28814,60.786,76.233
0.34159,60.892,73.533
0.40346,58.221,73.733
0.48148,62.349,76.816
0.54468,61.175,77.112
0.58994,61.637,74.362
0.65181,58.339,73.909
0.73802,61.684,76.315
0.80122,60.449,76.677
0.83829,61.537,74.537
0.90016,58.896,74.272
0.99457,62.223,76.137
1.0578,60.548,75.865
1.0866,61.276,73.787
1.1485,58.814,74.499
1.2511,62.513,77.106
1.3143,60.843,76.703
1.335,61.116,73.877
1.3969,58.048,73.832
1.5076,61.771,76.475
1.5708,60.681,76.852
1.5833,61.702,74.686
1.6452,58.91,74.394
1.7642,62.129,76.321
1.8274,60.446,75.986
1.8317,61.269,73.448
1.8936,58.814,73.787
2.0207,62.495,76.711
2.0839,60.879,76.849
2.08,61.318,74.397
2.1419,58.488,74.538
2.2773,61.948,76.977
2.3405,60.321,76.478
2.3284,60.933,73.451
2.3903,58.307,73.614
2.5338,62.336,76.63
2.597,61.228,76.877
2.5767,61.854,74.311
2.6386,58.718,74.025
2.7904,61.952,76.312
2.8536,60.446,76.447
2.8251,61.287,74.176
2.887,58.656,74.062
3.0469,62.187,76.458
3.1101,60.62,76.783
3.0734,61.241,74.631
3.1353,58.588,74.511
3.3034,62.22,76.707
3.3666,60.66,76.484
3.3218,61.145,73.723
3.3837,58.322,73.586
3.56,62.296,76.368
3.6232,61.257,76.881
3.5701,61.937,74.538
3.632,58.662,74.049
3.8165,61.76,76.142
3.8797,60.306,76.422
3.8185,61.371,74.48
3.8804,58.858,74.394
4.0731,62.197,76.321
4.1363,60.401,76.272
4.0668,61.036,74.394
4.1287,58.683,74.881
4.3296,62.536,77.222
4.3928,60.883,76.628
4.3152,61.062,73.311
4.3771,58.076,72.778
4.5861,62.193,75.398
4.6493,61.379,76.084
4.5636,62.094,74.458
4.6254,58.844,74.836
4.8427,61.842,77.312
4.9059,60.165,77.307
4.8119,60.761,74.694
4.8738,57.681,74.024
5.0992,61.299,75.634
5.1624,60.389,75.819
5.0603,61.944,74.596
5.1221,59.674,75.014
5.3558,62.93,76.552
5.419,60.859,76.017
5.3086,61.223,74.089
5.3705,58.488,74.626
5.6123,62.075,76.795
5.6755,60.526,76.315
5.557,61.337,73.937
5.6188,58.834,74.146
5.8689,62.425,76.176
5.9321,60.758,75.672
5.8053,61.242,73.392
5.8672,58.674,74.257
6.1254,62.468,77.563
6.1886,60.854,77.775
6.0537,60.977,74.552
6.1155,57.62,73.287
6.3819,61.188,75.48


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_249.csv <==
x,qOut,qIn
0.0316,60.044,75.443
0.093239,60.886,72.98
0.15511,58.808,73.955
0.22494,62.973,77.211
0.28814,61.436,77.333
0.34159,61.372,74.466
0.40346,58.056,73.867
0.48148,61.678,76.234
0.54468,60.513,76.506
0.58994,61.373,73.872
0.65181,58.652,73.511
0.73802,62.407,76.43
0.80122,61.134,77.281
0.83829,61.677,75.172
0.90016,58.456,74.747
0.99457,61.587,76.632
1.0578,60.083,76.414
1.0866,61.153,73.992
1.1485,58.729,74.045
1.2511,62.515,76.267
1.3143,61.138,75.811
1.335,61.848,73.298
1.3969,59.177,73.951
1.5076,62.558,76.883
1.5708,60.677,76.703
1.5833,60.914,73.938
1.6452,57.946,74.131
1.7642,61.641,77.013
1.8274,60.418,76.98
1.8317,61.366,74.219
1.8936,58.63,74.074
2.0207,62.021,76.359
2.0839,60.482,76.291
2.08,61.38,74.287
2.1419,59.104,74.747
2.2773,62.77,76.85
2.3405,60.898,76.013
2.3284,60.975,72.958
2.3903,58.085,73.324
2.5338,62.249,76.897
2.597,61.301,77.803
2.5767,61.818,75.333
2.6386,58.277,74.115
2.7904,61.205,75.388
2.8536,59.837,75.525
2.8251,61.18,74.055
2.887,59.17,74.606
3.0469,63.007,76.986
3.1101,61.224,76.738
3.0734,61.218,73.99
3.1353,58.038,73.917
3.3034,61.764,76.612
3.3666,60.643,76.851
3.3218,61.616,74.48
3.3837,58.833,74.277
3.56,62.156,76.339
3.6232,60.56,76.21
3.5701,61.385,73.964
3.632,58.859,74.181
3.8165,62.433,76.682
3.8797,60.768,76.597
3.8185,61.281,73.912
3.8804,58.541,73.866
4.0731,62.141,76.735
4.1363,60.61,76.917
4.0668,61.219,74.126
4.1287,58.505,74.025
4.3296,62.18,76.779
4.3928,60.742,76.702
4.3152,61.359,73.54
4.3771,58.537,73.134
4.5861,62.217,76.156
4.6493,60.904,76.985
4.5636,61.596,74.814
4.6254,58.716,74.558
4.8427,61.913,76.906
4.9059,60.135,76.725
4.8119,60.793,73.648
4.8738,58.26,73.409
5.0992,62.292,76.369
5.1624,61.149,76.848
5.0603,61.825,74.307
5.1221,58.954,73.904
5.3558,62.308,76.409
5.419,60.613,76.837
5.3086,61.005,74.36
5.3705,58.167,73.977
5.6123,62.065,76.687
5.6755,60.934,77.214
5.557,61.568,74.488
5.6188,58.353,73.537
5.8689,61.843,75.63
5.9321,60.781,76.067
5.8053,61.933,74.088
5.8672,59.108,74.205
6.1254,62.159,76.689
6.1886,60.373,76.859
6.0537,61.181,74.827
6.1155,58.567,74.901
6.3819,61.838,76.441


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_250.csv <==
x,qOut,qIn
0.0316,61.028,76.619
0.093239,61.554,74.214
0.15511,58.447,73.745
0.22494,61.821,76.136
0.28814,60.429,76.826
0.34159,61.232,75.082
0.40346,58.492,74.875
0.48148,61.924,76.614
0.54468,60.357,76.373
0.58994,61.063,74.003
0.65181,58.43,73.855
0.73802,62.389,76.117
0.80122,61.259,76.368
0.83829,61.918,74.403
0.90016,58.846,74.492
0.99457,62.143,76.782
1.0578,60.619,76.778
1.0866,61.307,74.197
1.1485,58.281,73.732
1.2511,61.726,75.846
1.3143,60.515,75.904
1.335,61.776,73.916
1.3969,59.387,74.473
1.5076,62.46,76.92
1.5708,60.242,76.435
1.5833,60.604,74.077
1.6452,58.176,75.007
1.7642,62.194,77.722
1.8274,60.785,76.868
1.8317,61.234,73.328
1.8936,58.173,72.952
2.0207,62.022,75.735
2.0839,61.133,76.362
2.08,62.229,74.527
2.1419,59.422,74.593
2.2773,62.319,76.749
2.3405,60.226,76.556
2.3284,60.674,73.896
2.3903,57.967,73.809
2.5338,61.898,76.681
2.597,60.805,77.278
2.5767,61.729,74.9
2.6386,58.888,74.15
2.7904,62.115,75.895
2.8536,60.443,75.954
2.8251,61.206,73.82
2.887,58.803,74.067
3.0469,62.707,77.061
3.1101,61.201,77.31
3.0734,61.403,74.139
3.1353,58.089,73.26
3.3034,61.564,75.71
3.3666,60.425,76.367
3.3218,61.578,74.722
3.3837,59.156,75.016
3.56,62.468,77.113
3.6232,60.47,76.616
3.5701,60.736,73.68
3.632,57.92,73.456
3.8165,62.054,76.134
3.8797,61.199,76.535
3.8185,62.13,74.096
3.8804,58.997,73.881
4.0731,62.054,76.739
4.1363,60.469,77.281
4.0668,61.375,74.797
4.1287,58.585,74.213
4.3296,61.685,75.99
4.3928,59.95,75.637
4.3152,61.026,73.444
4.3771,59.191,74.461
4.5861,63.126,77.757
4.6493,61.115,77.289
4.5636,60.805,73.469
4.6254,57.689,73.049
4.8427,61.825,76.318
4.9059,60.975,76.949
4.8119,61.836,74.221
4.8738,58.86,73.683
5.0992,62.223,76.471
5.1624,60.753,77.257
5.0603,61.402,74.896
5.1221,58.393,74.187
5.3558,61.734,76.193
5.419,60.33,76.256
5.3086,61.378,74.001
5.3705,58.921,74.17
5.6123,62.54,76.618
5.6755,60.944,76.554
5.557,61.472,74.186
5.6188,58.659,74.332
5.8689,62.097,76.755
5.9321,60.459,76.589
5.8053,61.112,74.078
5.8672,58.553,74.173
6.1254,62.346,76.607
6.1886,60.893,76.449
6.0537,61.379,73.758
6.1155,58.538,73.591
6.3819,62.312,76.216


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_251.csv <==
x,qOut,qIn
0.0316,61.33,77.269
0.093239,61.303,74.368
0.15511,58.126,73.651
0.22494,61.85,75.891
0.28814,60.686,76.143
0.34159,61.488,73.774
0.40346,58.774,73.73
0.48148,62.482,76.732
0.54468,61.074,77.686
0.58994,61.41,75.474
0.65181,58.034,74.289
0.73802,61.248,75.553
0.80122,59.977,75.725
0.83829,61.293,74.107
0.90016,59.12,74.208
0.99457,62.935,76.224
1.0578,61.326,76.291
1.0866,61.594,74.102
1.1485,58.548,74.026
1.2511,61.92,76.589
1.3143,60.331,76.891
1.335,61.028,74.483
1.3969,58.435,74.279
1.5076,62.096,76.593
1.5708,60.584,76.53
1.5833,61.153,74.019
1.6452,58.452,74.178
1.7642,62.404,76.955
1.8274,61.218,76.975
1.8317,61.739,73.937
1.8936,58.402,73.285
2.0207,61.771,75.812
2.0839,60.648,76.378
2.08,61.892,74.497
2.1419,59.276,74.611
2.2773,62.152,76.522
2.3405,59.995,75.843
2.3284,60.606,73.59
2.3903,58.402,74.753
2.5338,62.477,77.767
2.597,60.967,77.321
2.5767,61.157,74.085
2.6386,57.96,73.55
2.7904,61.738,75.99
2.8536,60.802,76.447
2.8251,61.922,74.329
2.887,59.278,73.982
3.0469,62.657,76.178
3.1101,60.936,76.633
3.0734,61.324,74.679
3.1353,58.37,74.399
3.3034,61.895,76.331
3.3666,60.49,76.265
3.3218,61.259,73.96
3.3837,58.474,73.893
3.56,62.189,76.171
3.6232,60.971,76.258
3.5701,61.74,74.223
3.632,58.691,74.441
3.8165,61.832,76.574
3.8797,60.245,76.433
3.8185,61.181,74.519
3.8804,58.632,74.857
4.0731,62.041,76.743
4.1363,60.34,76.162
4.0668,61.09,73.853
4.1287,58.755,74.307
4.3296,62.676,76.678
4.3928,61.146,76.136
4.3152,61.398,73.351
4.3771,58.454,73.858
4.5861,62.294,77.248
4.6493,61.046,77.592
4.5636,61.462,74.673
4.6254,58.063,73.827
4.8427,61.336,75.685
4.9059,60.179,75.8
4.8119,61.551,74.107
4.8738,59.353,74.608
5.0992,62.844,76.706
5.1624,60.895,76.165
5.0603,61.087,73.741
5.1221,58.216,74.294
5.3558,61.969,77.063
5.419,60.643,77.014
5.3086,61.383,74.484
5.3705,58.51,74.172
5.6123,61.954,75.997
5.6755,60.533,75.709
5.557,61.471,73.495
5.6188,59.022,74.065
5.8689,62.639,77.227
5.9321,60.923,77.525
5.8053,61.213,74.77
5.8672,58.153,74.164
6.1254,61.541,76.053
6.1886,60.104,75.891
6.0537,61.163,73.738
6.1155,59.051,74.225
6.3819,63.009,77.122


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_252.csv <==
x,qOut,qIn
0.0316,60.416,76.532
0.093239,60.776,74.018
0.15511,58.326,74.239
0.22494,62.179,76.735
0.28814,60.639,76.283
0.34159,61.192,73.238
0.40346,58.606,73.566
0.48148,62.568,77.199
0.54468,61.219,77.668
0.58994,61.492,74.32
0.65181,58.147,73.277
0.73802,61.541,75.754
0.80122,60.362,76.245
0.83829,61.5,74.211
0.90016,59.051,74.732
0.99457,62.502,77.665
1.0578,60.68,77.504
1.0866,61.036,74.169
1.1485,58.055,73.466
1.2511,61.671,75.888
1.3143,60.478,75.992
1.335,61.727,73.441
1.3969,59.619,73.63
1.5076,63.146,76.761
1.5708,61.004,77.08
1.5833,60.855,74.291
1.6452,57.917,74.106
1.7642,61.768,76.847
1.8274,60.481,76.899
1.8317,61.125,73.924
1.8936,58.236,73.534
2.0207,62.098,76.375
2.0839,61.098,77.12
2.08,61.96,74.968
2.1419,58.831,74.398
2.2773,61.88,76.193
2.3405,60.3,76.158
2.3284,61.327,74.002
2.3903,58.867,74.081
2.5338,62.463,76.23
2.597,60.878,75.981
2.5767,61.487,73.802
2.6386,58.811,74.381
2.7904,62.24,77.096
2.8536,60.443,76.999
2.8251,60.838,74.307
2.887,58.039,74.163
3.0469,61.887,76.678
3.1101,60.719,76.618
3.0734,61.582,73.723
3.1353,58.782,73.381
3.3034,62.369,76.132
3.3666,61.017,76.659
3.3218,61.741,74.571
3.3837,58.87,74.686
3.56,61.975,76.947
3.6232,60.101,76.496
3.5701,60.719,73.86
3.632,58.224,74.27
3.8165,62.301,76.919
3.8797,61.147,76.594
3.8185,61.734,73.669
3.8804,58.634,73.506
4.0731,62.177,76.255
4.1363,60.958,76.692
4.0668,61.756,74.576
4.1287,58.712,74.559
4.3296,61.818,76.586
4.3928,60.198,76.047
4.3152,61.134,73.531
4.3771,58.607,74.037
4.5861,62.243,76.614
4.6493,60.765,76.404
4.5636,61.502,74.113
4.6254,58.863,74.432
4.8427,62.177,76.763
4.9059,60.294,76.349
4.8119,60.764,73.81
4.8738,58.293,74.439
5.0992,62.397,77.53
5.1624,61.115,77.278
5.0603,61.45,73.774
5.1221,58.15,73.059
5.3558,61.762,75.841
5.419,60.796,76.618
5.3086,61.973,74.724
5.3705,59.353,74.642
5.6123,62.44,76.514
5.6755,60.413,75.968
5.557,60.78,73.58
5.6188,58.085,74.313
5.8689,62.184,77.244
5.9321,61.158,77.249
5.8053,61.801,74.596
5.8672,58.338,73.914
6.1254,61.432,75.471
6.1886,60.239,75.54
6.0537,61.758,74.194
6.1155,59.558,74.857
6.3819,62.68,76.979


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_253.csv <==
x,qOut,qIn
0.0316,60.656,76.31
0.093239,61.947,74.29
0.15511,59.432,74.405
0.22494,62.521,76.233
0.28814,60.472,75.818
0.34159,61.028,73.801
0.40346,58.71,74.545
0.48148,62.489,77.213
0.54468,60.702,76.835
0.58994,60.847,73.706
0.65181,57.875,73.485
0.73802,61.892,76.571
0.80122,60.965,77.26
0.83829,61.835,74.748
0.90016,58.772,74.023
0.99457,61.957,76.09
1.0578,60.451,76.295
1.0866,61.384,74.088
1.1485,58.884,74.054
1.2511,62.492,76.331
1.3143,60.884,76.188
1.335,61.305,73.985
1.3969,58.417,74.672
1.5076,62.073,77.414
1.5708,60.699,77.012
1.5833,61.294,74.011
1.6452,58.115,73.711
1.7642,61.582,75.925
1.8274,60.519,75.99
1.8317,61.92,74.395
1.8936,59.536,75.244
2.0207,62.565,77.29
2.0839,60.334,76.115
2.08,60.772,73.238
2.1419,58.262,74.075
2.2773,62.221,76.957
2.3405,60.922,76.266
2.3284,61.666,73.443
2.3903,58.931,74.189
2.5338,62.354,77.031
2.597,60.653,76.582
2.5767,61.141,73.776
2.6386,58.362,73.927
2.7904,62.014,76.605
2.8536,60.606,76.599
2.8251,61.31,74.053
2.887,58.632,74.146
3.0469,62.256,76.793
3.1101,60.737,76.713
3.0734,61.228,73.999
3.1353,58.338,74.035
3.3034,62.042,76.875
3.3666,60.786,77.228
3.3218,61.538,74.782
3.3837,58.629,74.287
3.56,62.059,76.069
3.6232,60.635,75.676
3.5701,61.499,73.168
3.632,58.904,73.464
3.8165,62.625,76.488
3.8797,61.172,77.198
3.8185,61.578,75.187
3.8804,58.324,74.675
4.0731,61.278,76.22
4.1363,59.604,75.838
4.0668,60.702,73.595
4.1287,58.754,74.165
4.3296,62.949,77.006
4.3928,61.451,76.703
4.3152,61.425,73.674
4.3771,58.199,73.891
4.5861,62.003,77.165
4.6493,60.901,77.529
4.5636,61.543,74.574
4.6254,58.32,73.587
4.8427,61.683,75.532
4.9059,60.506,75.849
4.8119,61.718,74.036
4.8738,59.279,74.428
5.0992,62.641,76.973
5.1624,60.743,76.874
5.0603,61.092,74.17
5.1221,58.148,73.93
5.3558,61.656,76.358
5.419,60.282,76.603
5.3086,61.356,74.622
5.3705,59.089,74.896
5.6123,62.635,77.027
5.6755,60.716,76.295
5.557,60.95,73.016
5.6188,58.267,72.933
5.8689,62.467,76.225
5.9321,61.429,76.874
5.8053,61.869,74.445
5.8672,58.552,74.394
6.1254,61.753,77.05
6.1886,60.284,77.002
6.0537,61.031,74.156
6.1155,58.077,73.881
6.3819,61.707,76.217


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_254.csv <==
x,qOut,qIn
0.0316,60.441,76.693
0.093239,61.094,74.174
0.15511,58.353,73.972
0.22494,62.008,76.128
0.28814,60.668,76.146
0.34159,61.478,74.061
0.40346,58.853,74.315
0.48148,62.403,76.807
0.54468,60.759,76.871
0.58994,61.145,74.287
0.65181,58.173,73.855
0.73802,61.827,76.219
0.80122,60.602,76.662
0.83829,61.515,74.646
0.90016,58.856,74.53
0.99457,62.344,76.549
1.0578,60.735,76.236
1.0866,61.274,73.641
1.1485,58.46,73.592
1.2511,62.248,76.059
1.3143,61.033,76.425
1.335,61.707,74.677
1.3969,58.664,74.957
1.5076,61.812,77.057
1.5708,60.149,76.672
1.5833,60.912,74.255
1.6452,58.248,74.333
1.7642,62.05,76.22
1.8274,60.877,75.699
1.8317,61.823,73.501
1.8936,59.185,73.995
2.0207,62.678,76.517
2.0839,61.007,76.607
2.08,61.348,74.612
2.1419,58.222,74.724
2.2773,61.553,76.61
2.3405,60.122,76.231
2.3284,61.154,73.911
2.3903,58.651,74.036
2.5338,62.301,76.376
2.597,60.839,76.365
2.5767,61.594,74.299
2.6386,58.985,74.696
2.7904,62.317,77.047
2.8536,60.396,76.691
2.8251,60.837,73.746
2.887,58.293,73.48
3.0469,62.305,76.445
3.1101,61.03,76.979
3.0734,61.557,74.204
3.1353,58.729,73.788
3.3034,62.367,76.766
3.3666,60.873,77.143
3.3218,61.188,74.069
3.3837,58.048,73.457
3.56,61.865,76.197
3.6232,60.946,76.884
3.5701,61.901,74.648
3.632,58.748,74.082
3.8165,61.821,76.076
3.8797,60.351,76.437
3.8185,61.49,74.669
3.8804,58.981,74.571
4.0731,62.2,76.199
4.1363,60.317,75.709
4.0668,61.051,73.392
4.1287,58.853,73.959
4.3296,62.692,77.083
4.3928,60.892,77.313
4.3152,60.921,74.516
4.3771,57.951,74.266
4.5861,61.861,76.946
4.6493,60.718,76.902
4.5636,61.412,73.728
4.6254,58.383,73.148
4.8427,62.148,75.859
4.9059,61.203,76.601
4.8119,62.236,74.66
4.8738,59.24,74.216
5.0992,62.02,75.771
5.1624,60.057,75.611
5.0603,60.799,74
5.1221,58.486,75.061
5.3558,62.371,77.86
5.419,60.801,77.359
5.3086,61.008,73.883
5.3705,57.646,73.085
5.6123,61.333,75.557
5.6755,60.57,76.458
5.557,62.169,75.258
5.6188,59.836,75.406
5.8689,62.721,76.807
5.9321,60.317,75.92
5.8053,60.662,73.376
5.8672,58.183,73.815
6.1254,62.361,76.481
6.1886,61.247,76.477
6.0537,61.94,74.155
6.1155,58.916,74.304
6.3819,62.112,76.758


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_255.csv <==
x,qOut,qIn
0.0316,60.371,76.147
0.093239,61.387,73.996
0.15511,58.893,74.114
0.22494,62.645,76.219
0.28814,61.206,76.094
0.34159,61.675,73.962
0.40346,58.605,74.183
0.48148,61.944,76.708
0.54468,60.434,77.006
0.58994,61.214,74.768
0.65181,58.43,74.334
0.73802,61.787,76.248
0.80122,60.227,76.187
0.83829,61.166,73.948
0.90016,58.921,74.268
0.99457,62.793,76.979
1.0578,61.162,76.604
1.0866,61.343,73.303
1.1485,58.279,73.268
1.2511,62.037,76.598
1.3143,60.864,77.205
1.335,61.63,74.689
1.3969,58.647,74.236
1.5076,61.776,76.306
1.5708,60.104,76.091
1.5833,60.989,73.526
1.6452,58.772,73.745
1.7642,62.702,76.61
1.8274,61.106,76.896
1.8317,61.194,74.597
1.8936,58.163,74.69
2.0207,61.975,77.265
2.0839,60.746,77.138
2.08,61.251,73.963
2.1419,57.952,73.144
2.2773,61.725,75.459
2.3405,61.064,76.133
2.3284,62.506,74.662
2.3903,59.562,74.794
2.5338,62.108,76.596
2.597,60.004,76.483
2.5767,60.946,74.627
2.6386,58.616,74.758
2.7904,62.086,76.473
2.8536,60.304,75.719
2.8251,61.047,73.203
2.887,58.88,74.103
3.0469,62.95,77.444
3.1101,61.336,77.083
3.0734,61.272,73.443
3.1353,57.97,73.065
3.3034,61.738,76.194
3.3666,60.746,76.849
3.3218,61.678,74.542
3.3837,58.823,74.377
3.56,62.04,76.78
3.6232,60.347,76.672
3.5701,60.993,74.111
3.632,58.279,74.368
3.8165,62.087,76.997
3.8797,60.881,76.704
3.8185,61.731,73.82
3.8804,58.812,73.617
4.0731,62.186,75.964
4.1363,60.749,75.978
4.0668,61.681,73.989
4.1287,59.129,74.744
4.3296,62.312,77.496
4.3928,60.242,76.954
4.3152,60.624,73.614
4.3771,57.955,73.502
4.5861,61.944,76.508
4.6493,60.845,76.526
4.5636,61.75,73.655
4.6254,59.036,73.94
4.8427,62.468,77.183
4.9059,60.798,77.307
4.8119,61.251,74.247
4.8738,58.28,73.786
5.0992,61.729,76.239
5.1624,60.328,76.34
5.0603,61.318,74.153
5.1221,59.028,74.648
5.3558,62.752,77.258
5.419,60.989,76.681
5.3086,61.113,73.324
5.3705,58.042,73.134
5.6123,61.961,76.188
5.6755,61.007,76.903
5.557,61.93,74.831
5.6188,58.97,74.472
5.8689,61.984,76.264
5.9321,60.177,76.005
5.8053,60.888,73.689
5.8672,58.411,74.046
6.1254,62.367,76.972
6.1886,61.064,77.324
6.0537,61.522,74.803
6.1155,58.343,74.272
6.3819,61.704,76.221


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_256.csv <==
x,qOut,qIn
0.0316,60.509,75.806
0.093239,61.408,73.981
0.15511,58.959,74.449
0.22494,62.755,77.061
0.28814,61.204,77.079
0.34159,61.375,74.331
0.40346,57.933,73.592
0.48148,61.389,75.586
0.54468,60.39,76.087
0.58994,61.811,74.581
0.65181,59.391,74.764
0.73802,62.443,76.73
0.80122,60.309,76.28
0.83829,60.804,73.743
0.90016,58.343,74.269
0.99457,62.249,77.167
1.0578,60.827,76.707
1.0866,61.406,73.57
1.1485,58.538,73.807
1.2511,62.164,76.78
1.3143,60.818,76.653
1.335,61.584,73.81
1.3969,58.796,73.752
1.5076,62.207,76.23
1.5708,60.613,76.067
1.5833,61.256,73.63
1.6452,58.622,74.377
1.7642,62.187,77.781
1.8274,60.521,77.835
1.8317,60.908,74.679
1.8936,57.918,74.052
2.0207,61.568,76.152
2.0839,60.419,76.032
2.08,61.593,73.536
2.1419,59.265,73.546
2.2773,63.09,76.349
2.3405,61.546,76.854
2.3284,61.755,74.597
2.3903,58.507,74.342
2.5338,61.647,76.511
2.597,60.006,76.397
2.5767,60.85,73.898
2.6386,58.433,74.085
2.7904,62.375,76.983
2.8536,61.047,77.021
2.8251,61.567,73.884
2.887,58.512,73.451
3.0469,61.98,76.336
3.1101,60.638,76.74
3.0734,61.554,74.284
3.1353,58.968,74.261
3.3034,62.31,76.705
3.3666,60.463,76.452
3.3218,60.915,73.653
3.3837,58.353,73.902
3.56,62.34,77.08
3.6232,61.023,77.293
3.5701,61.409,74.351
3.632,58.264,73.835
3.8165,61.892,76.177
3.8797,60.77,76.247
3.8185,61.672,73.755
3.8804,58.769,73.743
4.0731,62.249,76.461
4.1363,60.901,76.992
4.0668,61.678,75.076
4.1287,58.615,74.713
4.3296,61.538,75.968
4.3928,59.8,75.393
4.3152,60.91,73.472
4.3771,58.961,74.371
4.5861,62.935,77.265
4.6493,61.178,77.043
4.5636,61.129,74.03
4.6254,58.027,73.864
4.8427,61.837,76.705
4.9059,60.679,76.977
4.8119,61.45,74.389
4.8738,58.608,74.106
5.0992,62.258,76.428
5.1624,60.975,76.441
5.0603,61.716,73.807
5.1221,58.724,73.404
5.3558,62.127,75.853
5.419,60.75,76.56
5.3086,61.654,74.994
5.3705,58.925,74.987
5.6123,61.89,76.655
5.6755,59.826,76.057
5.557,60.462,73.423
5.6188,58.236,73.681
5.8689,62.587,76.735
5.9321,61.45,77.106
5.8053,61.726,74.224
5.8672,58.375,73.677
6.1254,61.845,76.651
6.1886,60.651,77.532
6.0537,61.483,75.024
6.1155,58.558,73.93
6.3819,61.927,75.612


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_257.csv <==
x,qOut,qIn
0.0316,60.949,76.721
0.093239,62.001,74.65
0.15511,58.874,73.975
0.22494,61.989,75.316
0.28814,60.591,75.367
0.34159,61.725,74.246
0.40346,59.117,75.25
0.48148,62.128,77.457
0.54468,60.074,76.871
0.58994,60.705,74.328
0.65181,58.141,74.356
0.73802,61.888,76.259
0.80122,60.55,75.621
0.83829,61.539,73.14
0.90016,59.241,74.064
0.99457,63.004,77.638
1.0578,61.241,77.709
1.0866,61.269,74.501
1.1485,58.021,73.865
1.2511,61.437,75.934
1.3143,60.111,75.743
1.335,61.226,73.585
1.3969,59.174,74.3
1.5076,63.155,77.131
1.5708,61.418,76.871
1.5833,61.185,73.882
1.6452,57.754,73.612
1.7642,61.551,76.298
1.8274,60.677,76.924
1.8317,61.784,74.997
1.8936,58.857,74.547
2.0207,61.924,76.046
2.0839,60.271,75.944
2.08,61.275,74.176
2.1419,58.931,74.433
2.2773,62.543,76.503
2.3405,60.823,76.198
2.3284,61.295,73.771
2.3903,58.622,74.109
2.5338,62.263,76.94
2.597,60.659,77.019
2.5767,61.105,74.459
2.6386,58.304,74.31
2.7904,62.042,76.541
2.8536,60.712,76.436
2.8251,61.38,73.754
2.887,58.564,73.374
3.0469,62.376,76.086
3.1101,61.205,76.867
3.0734,61.842,74.764
3.1353,58.65,74.302
3.3034,61.714,76.317
3.3666,60.122,76.337
3.3218,61.07,74.057
3.3837,58.613,74.077
3.56,62.296,76.415
3.6232,60.781,76.49
3.5701,61.36,74.361
3.632,58.658,74.539
3.8165,62.265,76.886
3.8797,60.682,76.775
3.8185,61.122,74.028
3.8804,58.188,73.606
4.0731,62.033,76.227
4.1363,60.991,76.833
4.0668,61.911,74.374
4.1287,58.965,73.644
4.3296,62.125,75.918
4.3928,60.476,76.414
4.3152,61.27,74.469
4.3771,58.722,74.71
4.5861,62.197,77.163
4.6493,60.441,76.751
4.5636,60.932,73.458
4.6254,58.162,73.098
4.8427,62.058,76.08
4.9059,60.962,76.718
4.8119,61.846,74.618
4.8738,59.117,74.721
5.0992,62.263,77.06
5.1624,60.278,76.736
5.0603,60.63,73.947
5.1221,57.9,74.029
5.3558,62.073,76.863
5.419,61.195,77.044
5.3086,62.051,74.235
5.3705,58.854,73.469
5.6123,62.064,75.506
5.6755,60.719,75.996
5.557,61.797,74.417
5.6188,59.23,74.498
5.8689,62.298,76.403
5.9321,60.205,76.214
5.8053,60.62,74.041
5.8672,58.155,74.342
6.1254,62.215,76.921
6.1886,60.908,76.946
6.0537,61.26,74.307
6.1155,58.04,73.942
6.3819,61.817,76.294


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_258.csv <==
x,qOut,qIn
0.0316,60.718,75.68
0.093239,61.452,73.544
0.15511,58.93,74.192
0.22494,62.563,77.246
0.28814,60.832,77.581
0.34159,60.996,74.918
0.40346,57.878,74.239
0.48148,61.541,76.224
0.54468,60.414,76.174
0.58994,61.498,73.706
0.65181,58.929,73.647
0.73802,62.704,76.239
0.80122,61.388,76.514
0.83829,61.961,74.445
0.90016,58.788,74.543
0.99457,61.726,76.421
1.0578,59.953,75.963
1.0866,60.859,73.863
1.1485,58.585,74.48
1.2511,62.43,76.973
1.3143,60.866,76.631
1.335,61.209,73.881
1.3969,58.267,73.99
1.5076,62.04,76.919
1.5708,60.839,77.189
1.5833,61.585,74.538
1.6452,58.617,74.021
1.7642,62.016,76.047
1.8274,60.616,75.965
1.8317,61.541,73.612
1.8936,58.98,73.855
2.0207,62.539,76.76
2.0839,60.897,77.083
2.08,61.328,74.625
2.1419,58.343,74.334
2.2773,61.674,76.394
2.3405,60.13,76.101
2.3284,61.054,73.639
2.3903,58.756,74.058
2.5338,62.668,76.937
2.597,61.151,76.981
2.5767,61.411,74.222
2.6386,58.342,73.888
2.7904,61.938,76.375
2.8536,60.626,76.607
2.8251,61.391,74.073
2.887,58.626,73.82
3.0469,62.257,76.505
3.1101,60.87,76.99
3.0734,61.502,74.592
3.1353,58.548,74.137
3.3034,61.903,76.323
3.3666,60.398,76.504
3.3218,61.261,74.259
3.3837,58.773,74.209
3.56,62.452,76.573
3.6232,60.874,76.515
3.5701,61.309,73.896
3.632,58.491,73.775
3.8165,62.283,76.296
3.8797,60.987,76.43
3.8185,61.502,73.992
3.8804,58.356,73.945
4.0731,61.855,76.659
4.1363,60.643,77.189
4.0668,61.575,74.762
4.1287,58.555,73.814
4.3296,61.584,75.441
4.3928,60.005,75.746
4.3152,61.24,74.47
4.3771,59.346,75.45
4.5861,62.9,78.022
4.6493,60.602,77.075
4.5636,60.445,72.916
4.6254,57.507,72.369
4.8427,61.828,76.027
4.9059,61.177,77.135
4.8119,62.374,74.514
4.8738,59.584,73.841
5.0992,62.441,76.572
5.1624,60.304,77.097
5.0603,60.714,74.477
5.1221,58.145,74.249
5.3558,62.127,76.956
5.419,60.871,77.004
5.3086,61.425,73.926
5.3705,58.366,73.335
5.6123,62.159,75.964
5.6755,61.202,76.629
5.557,62.098,74.484
5.6188,58.96,73.992
5.8689,62.001,75.985
5.9321,60.414,76.193
5.8053,61.285,74.382
5.8672,58.572,74.739
6.1254,61.933,76.846
6.1886,60.323,76.42
6.0537,61.133,74.132
6.1155,58.547,74.315
6.3819,62.184,76.154


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_259.csv <==
x,qOut,qIn
0.0316,60.086,76.076
0.093239,61.025,73.678
0.15511,58.737,74.455
0.22494,62.449,77.585
0.28814,60.733,77.235
0.34159,61.053,74.092
0.40346,58.19,74.067
0.48148,61.943,76.64
0.54468,60.669,76.479
0.58994,61.5,73.799
0.65181,58.943,73.754
0.73802,62.728,76.427
0.80122,61.254,76.687
0.83829,61.551,74.176
0.90016,58.437,73.799
0.99457,61.967,76.217
1.0578,60.627,76.716
1.0866,61.321,74.485
1.1485,58.404,73.973
1.2511,61.916,76.2
1.3143,60.577,76.643
1.335,61.41,74.509
1.3969,58.629,74.248
1.5076,62.06,76.434
1.5708,60.539,76.538
1.5833,61.316,74.314
1.6452,58.694,74.248
1.7642,62.297,76.311
1.8274,60.763,76.004
1.8317,61.348,73.56
1.8936,58.622,73.948
2.0207,62.326,76.949
2.0839,60.886,77.249
2.08,61.341,74.72
2.1419,58.242,74.251
2.2773,61.627,76.024
2.3405,60.272,75.768
2.3284,61.273,73.93
2.3903,58.867,74.731
2.5338,62.674,77.195
2.597,61.16,76.866
2.5767,61.454,74.279
2.6386,58.172,74.016
2.7904,61.601,75.993
2.8536,60.428,76.028
2.8251,61.684,74.373
2.887,59.316,74.751
3.0469,62.632,76.445
3.1101,60.649,75.685
3.0734,61.016,73.38
3.1353,58.405,74.164
3.3034,62.266,77.159
3.3666,60.83,77.319
3.3218,61.272,74.879
3.3837,58.211,74.406
3.56,61.648,76.057
3.6232,60.302,75.853
3.5701,61.309,73.664
3.632,58.971,73.619
3.8165,62.887,75.965
3.8797,61.424,76.355
3.8185,61.575,74.672
3.8804,58.291,75.106
4.0731,61.681,77.435
4.1363,60.284,77.116
4.0668,61.054,74.135
4.1287,57.998,73.376
4.3296,61.54,75.401
4.3928,60.552,75.85
4.3152,62.142,74.478
4.3771,60.033,75.039
4.5861,62.909,77.033
4.6493,60.232,76.21
4.5636,60.342,73.3
4.6254,58.022,73.715
4.8427,62.349,76.923
4.9059,61.12,77.161
4.8119,61.486,74.313
4.8738,58.359,73.939
5.0992,62.035,76.597
5.1624,60.886,76.899
5.0603,61.58,74.137
5.1221,58.392,73.438
5.3558,61.887,75.835
5.419,60.827,76.636
5.3086,61.957,75.06
5.3705,59.081,74.917
5.6123,61.905,76.44
5.6755,59.944,75.921
5.557,60.806,73.957
5.6188,58.581,74.761
5.8689,62.568,77.036
5.9321,61.113,76.231
5.8053,61.495,73.314
5.8672,58.452,73.517
6.1254,62.159,76.475
6.1886,60.988,76.889
6.0537,61.775,74.469
6.1155,58.727,74.109
6.3819,61.77,76.289


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_260.csv <==
x,qOut,qIn
0.0316,60.963,76.907
0.093239,61.062,73.502
0.15511,58.143,72.937
0.22494,62.167,75.884
0.28814,61.108,76.857
0.34159,61.637,74.935
0.40346,58.516,74.664
0.48148,61.962,77.001
0.54468,60.584,77.21
0.58994,61.186,74.293
0.65181,57.945,73.136
0.73802,61.531,75.1
0.80122,60.694,76.031
0.83829,62.26,75.015
0.90016,59.845,75.111
0.99457,62.496,76.57
1.0578,59.943,76.16
1.0866,60.32,74.207
1.1485,58.082,74.755
1.2511,62.424,77.134
1.3143,61.24,76.698
1.335,61.609,73.501
1.3969,58.284,72.763
1.5076,62.04,75.376
1.5708,61.236,76.589
1.5833,62.251,75.246
1.6452,59.022,74.853
1.7642,61.616,76.37
1.8274,59.701,76.153
1.8317,60.637,74.059
1.8936,58.322,74.396
2.0207,62.313,76.742
2.0839,61.045,76.462
2.08,61.643,73.95
2.1419,58.657,74.066
2.2773,62.176,76.585
2.3405,60.811,76.853
2.3284,61.561,74.596
2.3903,58.678,74.06
2.5338,62.004,75.993
2.597,60.445,76.178
2.5767,61.285,74.078
2.6386,58.848,74.329
2.7904,62.505,77.197
2.8536,60.806,77.212
2.8251,61.107,74.134
2.887,58.156,73.684
3.0469,61.899,76.238
3.1101,60.713,76.392
3.0734,61.599,73.906
3.1353,58.941,73.983
3.3034,62.541,76.672
3.3666,61.005,76.698
3.3218,61.411,73.952
3.3837,58.278,73.626
3.56,61.744,76.014
3.6232,60.487,76.368
3.5701,61.49,74.674
3.632,58.84,75.105
3.8165,62.057,77.166
3.8797,60.207,76.632
3.8185,60.825,74.049
3.8804,58.252,74.106
4.0731,62.195,76.403
4.1363,61.005,76.168
4.0668,61.816,73.531
4.1287,59.113,73.55
4.3296,62.652,76.401
4.3928,61.029,76.924
4.3152,61.354,74.573
4.3771,58.266,74.165
4.5861,61.659,76.459
4.6493,60.221,76.545
4.5636,61.098,73.956
4.6254,58.533,73.854
4.8427,62.264,76.595
4.9059,60.867,76.939
4.8119,61.483,74.569
4.8738,58.675,74.392
5.0992,62.16,76.602
5.1624,60.59,76.337
5.0603,61.158,73.647
5.1221,58.395,73.841
5.3558,62.321,76.821
5.419,61.201,77.112
5.3086,61.837,74.486
5.3705,58.535,73.94
5.6123,61.666,75.919
5.6755,60.296,75.917
5.557,61.495,73.953
5.6188,59.083,74.538
5.8689,62.425,77.108
5.9321,60.536,76.7
5.8053,61.064,73.932
5.8672,58.431,74.105
6.1254,62.021,76.637
6.1886,60.439,76.38
6.0537,61.194,73.841
6.1155,58.88,74.297
6.3819,62.693,77.193


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_261.csv <==
x,qOut,qIn
0.0316,60.393,76.359
0.093239,60.927,73.435
0.15511,58.235,73.445
0.22494,62.151,76.128
0.28814,61.024,76.594
0.34159,61.885,74.789
0.40346,59.088,74.993
0.48148,62.209,77.208
0.54468,60.269,76.706
0.58994,60.763,73.413
0.65181,58.041,73.036
0.73802,62.068,76.074
0.80122,61.107,76.693
0.83829,62.093,74.326
0.90016,59.303,74.329
0.99457,62.305,77.029
1.0578,60.26,76.875
1.0866,60.672,73.892
1.1485,58.047,73.91
1.2511,62.1,76.736
1.3143,61.001,76.657
1.335,61.676,73.758
1.3969,58.636,73.642
1.5076,62.21,76.426
1.5708,60.997,76.848
1.5833,61.732,74.687
1.6452,58.536,74.532
1.7642,61.637,76.506
1.8274,60.179,76.234
1.8317,61.345,74.051
1.8936,58.883,74.391
2.0207,62.314,76.463
2.0839,60.629,75.881
2.08,61.401,73.55
2.1419,59.032,74.351
2.2773,62.548,77.217
2.3405,60.58,76.687
2.3284,60.795,73.538
2.3903,58.109,73.829
2.5338,62.133,77.053
2.597,60.918,76.978
2.5767,61.466,73.606
2.6386,58.417,73.21
2.7904,62.032,76.262
2.8536,60.851,76.866
2.8251,61.683,74.717
2.887,58.744,74.795
3.0469,61.885,77.006
3.1101,60.184,76.601
3.0734,60.991,73.898
3.1353,58.468,73.893
3.3034,62.292,76.225
3.3666,60.977,76.109
3.3218,61.696,73.982
3.3837,59.039,74.609
3.56,62.567,77.392
3.6232,60.826,77.116
3.5701,61.044,73.85
3.632,57.836,73.271
3.8165,61.562,75.984
3.8797,60.655,76.542
3.8185,62.012,74.424
3.8804,59.464,74.321
4.0731,62.427,76.337
4.1363,60.296,75.964
4.0668,60.843,73.648
4.1287,58.54,74.347
4.3296,62.438,77.281
4.3928,60.796,77.07
4.3152,60.999,74.033
4.3771,57.95,73.85
4.5861,61.81,76.759
4.6493,60.8,77.228
4.5636,61.739,74.648
4.6254,58.86,73.887
4.8427,62.22,75.721
4.9059,60.744,75.746
4.8119,61.549,73.713
4.8738,58.986,74.069
5.0992,62.61,76.672
5.1624,60.959,76.773
5.0603,61.171,74.432
5.1221,57.882,74.384
5.3558,61.374,76.691
5.419,60.265,76.821
5.3086,61.514,74.797
5.3705,58.926,74.667
5.6123,62.184,75.978
5.6755,60.471,75.131
5.557,61.343,73.369
5.6188,59.15,74.73
5.8689,62.933,77.357
5.9321,61.075,76.713
5.8053,61.067,73.709
5.8672,57.893,73.476
6.1254,61.631,76.078
6.1886,60.564,76.505
6.0537,61.633,74.687
6.1155,59.009,75.028
6.3819,62.255,77.081


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_262.csv <==
x,qOut,qIn
0.0316,60.547,76.617
0.093239,61.579,73.861
0.15511,58.991,73.761
0.22494,62.587,76.358
0.28814,61.065,76.519
0.34159,61.61,74.444
0.40346,58.795,74.69
0.48148,62.199,76.677
0.54468,60.5,76.056
0.58994,60.982,73.347
0.65181,58.222,73.489
0.73802,62.216,76.359
0.80122,61.16,77.055
0.83829,61.774,75.285
0.90016,58.49,75.004
0.99457,61.549,76.446
1.0578,60.043,75.937
1.0866,61.067,73.853
1.1485,58.544,74.243
1.2511,62.392,76.348
1.3143,61.185,76.163
1.335,61.991,74.284
1.3969,59.081,74.611
1.5076,62.161,76.545
1.5708,60.317,76.056
1.5833,61.003,73.743
1.6452,58.49,74.221
1.7642,62.254,76.911
1.8274,60.774,76.764
1.8317,61.339,74.03
1.8936,58.457,74.064
2.0207,61.983,76.81
2.0839,60.557,76.761
2.08,61.398,73.975
2.1419,58.803,73.913
2.2773,62.307,76.499
2.3405,60.649,76.442
2.3284,61.227,74
2.3903,58.764,74.358
2.5338,62.553,76.976
2.597,60.884,76.665
2.5767,60.987,73.672
2.6386,57.896,73.523
2.7904,61.966,76.602
2.8536,61.17,77.442
2.8251,62.007,74.913
2.887,58.602,73.601
3.0469,61.554,75.171
3.1101,60.195,75.7
3.0734,61.549,74.391
3.1353,59.35,74.89
3.3034,62.582,77.099
3.3666,60.37,76.722
3.3218,60.586,74.099
3.3837,57.957,74.255
3.56,62.034,76.867
3.6232,60.887,76.852
3.5701,61.619,74.087
3.632,58.715,73.595
3.8165,62.347,75.985
3.8797,61.088,76.358
3.8185,61.823,74.045
3.8804,58.88,73.752
4.0731,62.168,76.131
4.1363,60.563,76.576
4.0668,61.18,74.815
4.1287,58.316,74.925
4.3296,61.764,76.848
4.3928,60.29,76.566
4.3152,61.142,73.931
4.3771,58.423,73.497
4.5861,62.102,75.853
4.6493,60.865,76.363
4.5636,61.878,74.558
4.6254,59.401,74.692
4.8427,62.503,76.842
4.9059,60.249,76.449
4.8119,60.442,73.678
4.8738,57.904,73.965
5.0992,62.266,77.279
5.1624,61.3,77.665
5.0603,61.792,74.414
5.1221,58.351,73.142
5.3558,61.713,75.3
5.419,60.664,76.204
5.3086,61.878,74.774
5.3705,59.258,74.764
5.6123,62.445,76.808
5.6755,60.552,76.77
5.557,61.027,74.141
5.6188,58.135,73.519
5.8689,61.82,75.567
5.9321,60.667,75.805
5.8053,61.795,73.916
5.8672,59.313,74.421
6.1254,62.491,77.239
6.1886,60.38,77.224
6.0537,60.632,74.351
6.1155,57.819,74.081
6.3819,61.68,76.643


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_263.csv <==
x,qOut,qIn
0.0316,61.106,77.378
0.093239,61.595,74.435
0.15511,58.492,73.918
0.22494,61.882,76.198
0.28814,60.491,76.197
0.34159,61.37,73.681
0.40346,58.837,73.765
0.48148,62.593,76.648
0.54468,61.116,76.965
0.58994,61.461,74.346
0.65181,58.252,74.013
0.73802,61.629,76.498
0.80122,60.312,76.676
0.83829,61.348,74.205
0.90016,58.773,74.09
0.99457,62.256,76.452
1.0578,60.663,76.266
1.0866,61.356,73.829
1.1485,58.744,74.442
1.2511,62.344,77.416
1.3143,60.723,77.062
1.335,61.237,73.68
1.3969,58.328,73.357
1.5076,61.882,76.317
1.5708,60.549,76.645
1.5833,61.57,74.29
1.6452,59.254,74.691
1.7642,62.648,77.31
1.8274,60.55,76.469
1.8317,60.668,72.836
1.8936,57.978,72.99
2.0207,62.276,76.625
2.0839,61.344,77.402
2.08,61.887,74.872
2.1419,58.562,74.186
2.2773,61.7,76.265
2.3405,60.246,76.497
2.3284,61.129,74.299
2.3903,58.49,74.181
2.5338,62.293,76.481
2.597,61.062,76.665
2.5767,61.768,74.346
2.6386,58.727,73.892
2.7904,62.034,75.832
2.8536,60.58,75.996
2.8251,61.493,74.137
2.887,58.93,74.377
3.0469,62.302,76.671
3.1101,60.477,76.565
3.0734,60.915,74.07
3.1353,58.21,74.039
3.3034,62.008,76.668
3.3666,60.679,76.985
3.3218,61.315,74.68
3.3837,58.468,74.548
3.56,62.142,76.828
3.6232,60.846,76.558
3.5701,61.541,73.674
3.632,58.489,73.431
3.8165,62.13,75.874
3.8797,61.09,76.043
3.8185,62.178,74.177
3.8804,59.198,74.732
4.0731,61.861,76.965
4.1363,59.799,76.487
4.0668,60.695,74.279
4.1287,58.515,74.826
4.3296,62.259,76.849
4.3928,60.557,75.872
4.3152,61.016,72.922
4.3771,58.567,73.465
4.5861,62.827,76.94
4.6493,61.604,77.243
4.5636,61.617,74.114
4.6254,57.95,73.578
4.8427,61.372,76.51
4.9059,60.396,77.318
4.8119,61.601,75.241
4.8738,58.856,74.592
5.0992,61.977,75.842
5.1624,60.251,75.356
5.0603,61.15,73.422
5.1221,58.975,74.384
5.3558,62.931,77.416
5.419,61.28,77.368
5.3086,61.311,74.514
5.3705,57.996,74.01
5.6123,61.52,76.1
5.6755,60.356,76.063
5.557,61.524,73.68
5.6188,59.123,73.696
5.8689,62.746,76.383
5.9321,61.091,76.793
5.8053,61.464,74.522
5.8672,58.523,74.361
6.1254,61.832,76.693
6.1886,60.14,76.395
6.0537,60.845,73.479
6.1155,58.372,73.795
6.3819,62.374,77.13


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_264.csv <==
x,qOut,qIn
0.0316,60.997,76.519
0.093239,61.286,74.654
0.15511,58.415,74.566
0.22494,61.975,76.758
0.28814,60.42,76.752
0.34159,60.924,73.955
0.40346,58.034,73.487
0.48148,62.004,76.224
0.54468,61.104,76.936
0.58994,62.042,74.773
0.65181,58.924,74.32
0.73802,61.922,76.242
0.80122,60.295,76.231
0.83829,61.287,74.18
0.90016,58.835,74.291
0.99457,62.365,76.212
1.0578,60.692,75.847
1.0866,61.258,73.875
1.1485,58.677,74.722
1.2511,62.381,77.438
1.3143,60.759,77.1
1.335,61.053,73.944
1.3969,57.907,73.312
1.5076,61.631,75.791
1.5708,60.678,76.299
1.5833,61.925,74.468
1.6452,59.379,74.771
1.7642,62.479,77.013
1.8274,60.414,76.611
1.8317,60.826,74.007
1.8936,58.159,74.11
2.0207,62.077,76.385
2.0839,60.887,75.997
2.08,61.7,73.369
2.1419,58.899,73.694
2.2773,62.397,76.802
2.3405,60.879,77.471
2.3284,61.393,75.393
2.3903,58.311,74.799
2.5338,61.45,76.152
2.597,59.85,75.755
2.5767,60.902,73.699
2.6386,58.767,74.253
2.7904,62.938,76.996
2.8536,61.596,76.894
2.8251,61.827,73.825
2.887,58.558,73.253
3.0469,61.947,75.904
3.1101,60.573,76.437
3.0734,61.398,74.322
3.1353,58.817,74.485
3.3034,62.278,77.102
3.3666,60.491,76.913
3.3218,60.822,73.538
3.3837,57.909,72.898
3.56,61.849,76.045
3.6232,60.903,77.203
3.5701,61.905,75.228
3.632,59.089,74.753
3.8165,62.084,76.567
3.8797,60.116,76.26
3.8185,60.678,73.664
3.8804,58.205,73.79
4.0731,62.483,76.725
4.1363,61.501,77.107
4.0668,61.989,74.383
4.1287,58.531,73.767
4.3296,61.785,76.211
4.3928,60.589,76.689
4.3152,61.677,74.481
4.3771,58.81,74.16
4.5861,61.973,76.172
4.6493,60.389,76.119
4.5636,61.441,73.981
4.6254,59.055,74.285
4.8427,62.364,76.709
4.9059,60.375,76.396
4.8119,60.883,73.785
4.8738,58.538,74.403
5.0992,62.404,77.658
5.1624,60.728,77.304
5.0603,60.95,73.627
5.1221,58.034,73.346
5.3558,62.049,76.558
5.419,61.072,76.858
5.3086,61.888,73.819
5.3705,58.962,73.258
5.6123,62.414,75.964
5.6755,60.961,76.646
5.557,61.497,74.611
5.6188,58.436,74.5
5.8689,61.721,76.822
5.9321,60.205,76.962
5.8053,61.034,74.573
5.8672,58.33,74.214
6.1254,61.976,76.162
6.1886,60.68,76.036
6.0537,61.644,73.796
6.1155,59.156,73.856
6.3819,62.722,76.171


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_265.csv <==
x,qOut,qIn
0.0316,60.567,77.156
0.093239,61.144,74.798
0.15511,58.231,74.177
0.22494,61.739,76.309
0.28814,60.397,76.37
0.34159,61.367,73.924
0.40346,58.834,74.052
0.48148,62.532,76.663
0.54468,61.06,76.522
0.58994,61.592,73.914
0.65181,58.621,74.136
0.73802,61.996,76.788
0.80122,60.465,76.667
0.83829,61.248,74.269
0.90016,58.634,74.561
0.99457,62.183,76.744
1.0578,60.594,76.035
1.0866,61.198,73.323
1.1485,58.549,73.827
1.2511,62.458,76.732
1.3143,61.19,76.667
1.335,61.667,73.974
1.3969,58.396,73.943
1.5076,61.65,76.53
1.5708,60.301,76.629
1.5833,61.388,74.326
1.6452,58.849,74.383
1.7642,62.106,76.473
1.8274,60.266,75.97
1.8317,60.936,73.694
1.8936,58.731,74.72
2.0207,62.729,77.686
2.0839,61.066,76.905
2.08,61.017,73.371
2.1419,57.72,73.459
2.2773,61.739,76.738
2.3405,61.065,77.3
2.3284,62.2,74.947
2.3903,59.023,74.303
2.5338,61.863,75.834
2.597,60.232,75.612
2.5767,61.446,73.642
2.6386,59.211,74.039
2.7904,62.678,76.417
2.8536,60.764,76.252
2.8251,61.145,74.124
2.887,58.513,74.902
3.0469,62.046,77.634
3.1101,60.258,76.899
3.0734,60.68,73.419
3.1353,57.929,73.428
3.3034,61.995,76.653
3.3666,61.052,77.097
3.3218,61.998,74.616
3.3837,59.173,74.255
3.56,62.421,76.272
3.6232,60.692,75.981
3.5701,61.228,73.211
3.632,58.51,73.204
3.8165,62.369,76.464
3.8797,61.107,77.539
3.8185,61.565,75.561
3.8804,58.263,74.893
4.0731,61.308,76.268
4.1363,59.782,75.775
4.0668,60.859,73.5
4.1287,58.558,73.999
4.3296,62.707,76.787
4.3928,61.585,76.757
4.3152,62.109,74.093
4.3771,58.807,74.038
4.5861,61.822,76.561
4.6493,60.205,76.494
4.5636,61.179,74.081
4.6254,58.823,74.366
4.8427,62.389,76.769
4.9059,60.615,76.147
4.8119,61.037,73.157
4.8738,58.46,73.754
5.0992,62.431,77.42
5.1624,61.052,77.69
5.0603,61.364,74.461
5.1221,58.134,73.719
5.3558,61.582,75.964
5.419,60.357,76.108
5.3086,61.464,73.831
5.3705,59.114,73.848
5.6123,62.789,76.537
5.6755,61.084,77.057
5.557,61.271,74.751
5.6188,58.218,74.3
5.8689,61.754,76.543
5.9321,60.361,76.717
5.8053,61.167,74.114
5.8672,58.522,73.624
6.1254,62.362,76.001
6.1886,61.136,76.371
6.0537,61.796,74.125
6.1155,58.838,73.998
6.3819,62.167,76.611


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_266.csv <==
x,qOut,qIn
0.0316,60.542,76.838
0.093239,61.652,74.692
0.15511,58.968,74.327
0.22494,62.242,76.338
0.28814,60.526,76.316
0.34159,61.224,74.094
0.40346,58.668,74.273
0.48148,62.376,76.757
0.54468,60.854,76.602
0.58994,61.394,73.781
0.65181,58.538,73.593
0.73802,62.133,76.278
0.80122,60.735,76.602
0.83829,61.452,74.365
0.90016,58.716,74.469
0.99457,62.132,76.933
1.0578,60.447,76.681
1.0866,60.988,73.782
1.1485,58.254,73.66
1.2511,62.106,76.352
1.3143,60.914,76.749
1.335,61.677,74.591
1.3969,58.869,74.345
1.5076,62.26,76.375
1.5708,60.613,76.247
1.5833,61.123,73.767
1.6452,58.309,73.851
1.7642,62.157,76.721
1.8274,60.996,77.286
1.8317,61.692,75.016
1.8936,58.575,74.19
2.0207,61.713,75.477
2.0839,60.189,75.376
2.08,61.177,73.939
2.1419,58.963,74.869
2.2773,62.843,77.484
2.3405,61.16,77.242
2.3284,61.113,74.318
2.3903,57.628,73.55
2.5338,61.319,75.479
2.597,60.551,75.88
2.5767,62.076,74.263
2.6386,59.568,74.437
2.7904,62.555,76.613
2.8536,60.465,76.688
2.8251,61.034,74.875
2.887,58.511,75.156
3.0469,61.987,76.709
3.1101,60.212,75.54
3.0734,60.862,72.818
3.1353,58.511,73.631
3.3034,62.814,76.813
3.3666,61.686,76.943
3.3218,61.878,74.375
3.3837,58.251,74.215
3.56,61.41,76.689
3.6232,60.167,76.946
3.5701,61.341,74.73
3.632,58.75,74.483
3.8165,62.098,76.249
3.8797,60.463,75.643
3.8185,61.362,73.277
3.8804,59.159,74.137
4.0731,62.901,77.043
4.1363,61.027,76.71
4.0668,61.075,74.03
4.1287,58.201,74.258
4.3296,61.98,76.765
4.3928,60.575,76.682
4.3152,61.079,74.171
4.3771,58.259,73.948
4.5861,62.23,76.363
4.6493,61.18,76.751
4.5636,61.788,74.363
4.6254,58.496,73.567
4.8427,61.898,75.478
4.9059,60.774,76.149
4.8119,61.83,74.639
4.8738,58.894,74.388
5.0992,61.827,76.247
5.1624,60.032,76.58
5.0603,60.937,74.898
5.1221,58.561,75.05
5.3558,62.149,77.015
5.419,60.446,76.321
5.3086,61.009,73.41
5.3705,58.383,73.797
5.6123,62.434,76.954
5.6755,61.323,77.095
5.557,61.997,74.274
5.6188,58.937,73.839
5.8689,62.118,76.055
5.9321,60.479,76.06
5.8053,61.224,73.722
5.8672,58.766,74.016
6.1254,62.528,76.995
6.1886,60.916,77.177
6.0537,61.112,74.181
6.1155,57.915,73.582
6.3819,61.583,76.208


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_267.csv <==
x,qOut,qIn
0.0316,60.482,76.713
0.093239,61.769,74.8
0.15511,59.16,74.66
0.22494,62.157,76.5
0.28814,60.153,76.081
0.34159,60.888,73.832
0.40346,58.704,74.52
0.48148,62.648,77.186
0.54468,61.004,76.645
0.58994,61.198,73.571
0.65181,58.269,73.668
0.73802,62.226,76.68
0.80122,61.122,76.851
0.83829,61.709,73.925
0.90016,58.509,73.484
0.99457,61.897,76.255
1.0578,60.635,76.941
1.0866,61.571,74.99
1.1485,58.761,74.703
1.2511,61.913,76.175
1.3143,60.17,75.61
1.335,60.972,73.399
1.3969,58.61,73.999
1.5076,62.605,76.969
1.5708,61.223,77.304
1.5833,61.562,74.661
1.6452,58.317,73.885
1.7642,61.556,75.953
1.8274,60.116,76.424
1.8317,61.164,74.692
1.8936,59.012,74.779
2.0207,62.815,76.876
2.0839,61.021,76.563
2.08,61.024,73.532
2.1419,57.996,73.178
2.2773,62.167,76.344
2.3405,61.36,77.286
2.3284,62.065,74.746
2.3903,58.651,73.684
2.5338,61.693,75.566
2.597,60.335,75.904
2.5767,61.419,74.121
2.6386,58.823,74.598
2.7904,62.198,77.133
2.8536,60.512,77.052
2.8251,61.091,74.641
2.887,58.196,74.591
3.0469,61.701,76.559
3.1101,60.366,76.06
3.0734,61.491,73.578
3.1353,59.101,73.958
3.3034,62.767,76.538
3.3666,61.164,76.107
3.3218,61.67,73.423
3.3837,58.862,74.114
3.56,62.142,77.193
3.6232,60.28,76.886
3.5701,60.789,73.96
3.632,58.206,74.212
3.8165,62.012,77.051
3.8797,60.601,76.754
3.8185,61.227,73.658
3.8804,58.502,73.712
4.0731,62.369,76.789
4.1363,61.144,76.859
4.0668,61.742,73.808
4.1287,58.652,73.492
4.3296,62.006,76.309
4.3928,60.59,76.872
4.3152,61.429,74.858
4.3771,58.745,74.842
4.5861,62.059,76.822
4.6493,60.29,76.274
4.5636,60.892,73.332
4.6254,58.355,73.251
4.8427,62.469,76.201
4.9059,61.368,76.796
4.8119,61.879,74.624
4.8738,58.671,74.717
5.0992,61.88,77.355
5.1624,60.331,77.155
5.0603,61.053,73.913
5.1221,58.114,73.298
5.3558,61.767,75.721
5.419,60.734,75.92
5.3086,62.063,73.958
5.3705,59.694,74.724
5.6123,62.705,77.357
5.6755,60.349,76.75
5.557,60.561,73.733
5.6188,57.963,73.774
5.8689,61.983,76.396
5.9321,60.78,76.426
5.8053,61.526,73.898
5.8672,58.812,73.942
6.1254,62.496,76.829
6.1886,61.038,77.106
6.0537,61.377,74.183
6.1155,58.051,73.502
6.3819,61.53,76.05


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_268.csv <==
x,qOut,qIn
0.0316,60.114,75.889
0.093239,61.076,73.338
0.15511,58.635,73.955
0.22494,62.46,77.022
0.28814,61.073,76.997
0.34159,61.652,74.546
0.40346,58.724,74.799
0.48148,61.923,76.695
0.54468,60.169,75.672
0.58994,60.891,73.078
0.65181,58.6,73.965
0.73802,62.792,76.942
0.80122,61.494,76.779
0.83829,61.603,74.198
0.90016,58.148,74.263
0.99457,61.631,76.698
1.0578,60.522,76.753
1.0866,61.511,74.484
1.1485,58.57,74.223
1.2511,61.891,75.993
1.3143,60.525,75.891
1.335,61.674,74.165
1.3969,59.259,74.573
1.5076,62.524,76.491
1.5708,60.52,75.859
1.5833,60.984,73.408
1.6452,58.505,74.122
1.7642,62.301,77.294
1.8274,60.691,77.311
1.8317,61.045,74.397
1.8936,58.126,74.136
2.0207,61.805,76.625
2.0839,60.525,76.651
2.08,61.379,74.126
2.1419,58.783,73.991
2.2773,62.597,76.312
2.3405,61.251,76.307
2.3284,61.729,73.808
2.3903,58.627,73.674
2.5338,62.093,76.382
2.597,60.739,77.114
2.5767,61.484,75.095
2.6386,58.488,74.448
2.7904,61.601,76.044
2.8536,59.97,75.958
2.8251,60.998,73.867
2.887,58.903,74.116
3.0469,62.838,76.645
3.1101,61.171,76.625
3.0734,61.224,74.048
3.1353,58.237,74.092
3.3034,62.136,76.883
3.3666,60.935,76.99
3.3218,61.385,74.035
3.3837,58.073,73.4
3.56,61.679,75.93
3.6232,60.778,76.979
3.5701,62.003,75.562
3.632,59.132,74.919
3.8165,61.955,75.873
3.8797,60.026,75.281
3.8185,60.93,73.17
3.8804,58.74,73.947
4.0731,62.745,77.097
4.1363,61.253,77.348
4.0668,61.483,74.903
4.1287,58.242,74.679
4.3296,61.525,76.556
4.3928,60.071,76.085
4.3152,61.09,73.644
4.3771,58.746,73.96
4.5861,62.711,76.542
4.6493,61.369,76.484
4.5636,61.845,74.009
4.6254,58.86,74.026
4.8427,62.138,76.518
4.9059,60.419,76.576
4.8119,60.978,74.096
4.8738,58.391,74.02
5.0992,62.232,76.518
5.1624,60.83,76.509
5.0603,61.266,73.711
5.1221,58.297,73.464
5.3558,62.081,76.384
5.419,60.946,77.294
5.3086,61.604,75.313
5.3705,58.418,74.592
5.6123,61.558,76.129
5.6755,60.084,76.237
5.557,61.133,74.422
5.6188,58.752,74.439
5.8689,62.611,76.343
5.9321,61.224,76.01
5.8053,61.731,73.559
5.8672,58.752,73.736
6.1254,62.267,76.498
6.1886,60.833,76.906
6.0537,61.433,74.831
6.1155,58.404,74.715
6.3819,61.647,76.512


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_269.csv <==
x,qOut,qIn
0.0316,60.452,76.036
0.093239,61.276,73.924
0.15511,58.694,74.405
0.22494,62.264,77.154
0.28814,60.66,77.169
0.34159,61.188,74.634
0.40346,58.302,74.384
0.48148,61.85,76.321
0.54468,60.49,75.888
0.58994,61.467,73.208
0.65181,59.03,73.313
0.73802,62.784,76.251
0.80122,61.236,76.875
0.83829,61.557,74.946
0.90016,58.509,74.912
0.99457,61.649,76.881
1.0578,59.839,76.427
1.0866,60.512,73.673
1.1485,58.125,73.743
1.2511,62.452,76.596
1.3143,61.484,76.92
1.335,61.989,74.305
1.3969,58.699,73.773
1.5076,62.074,76.228
1.5708,60.786,76.931
1.5833,61.578,74.671
1.6452,58.576,73.666
1.7642,61.863,75.51
1.8274,60.429,76.254
1.8317,61.399,74.8
1.8936,59.002,74.75
2.0207,62.45,76.628
2.0839,60.522,76.379
2.08,60.709,73.817
2.1419,57.838,73.901
2.2773,62.048,76.984
2.3405,61.258,77.692
2.3284,62.073,74.899
2.3903,58.597,73.368
2.5338,61.532,74.879
2.597,60.235,75.362
2.5767,61.707,74.165
2.6386,59.589,75.18
2.7904,62.734,77.746
2.8536,60.347,77.031
2.8251,60.463,73.756
2.887,57.72,73.601
3.0469,61.73,76.245
3.1101,60.681,76.383
3.0734,61.778,74.037
3.1353,59.365,74.138
3.3034,62.886,76.668
3.3666,61.031,76.615
3.3218,61.113,74.082
3.3837,58.029,74.142
3.56,61.851,76.743
3.6232,60.784,77.003
3.5701,61.619,74.657
3.632,58.481,74.079
3.8165,61.772,75.784
3.8797,60.514,75.862
3.8185,61.755,74.102
3.8804,59.228,74.323
4.0731,62.427,76.413
4.1363,60.531,76.181
4.0668,61.192,73.848
4.1287,58.67,74.189
4.3296,62.1,76.885
4.3928,60.262,76.61
4.3152,60.826,73.867
4.3771,58.427,74.43
4.5861,62.353,77.536
4.6493,60.836,77.155
4.5636,61.145,73.647
4.6254,58.145,73.35
4.8427,62.063,76.453
4.9059,61.088,76.974
4.8119,61.954,74.391
4.8738,58.963,73.969
5.0992,62.212,76.465
5.1624,60.645,76.842
5.0603,61.384,74.387
5.1221,58.599,73.873
5.3558,62.069,76.033
5.419,60.584,76.169
5.3086,61.401,73.847
5.3705,58.873,74.041
5.6123,62.437,76.923
5.6755,60.717,77.007
5.557,61.035,74.233
5.6188,58.108,74.07
5.8689,61.84,76.525
5.9321,60.62,76.521
5.8053,61.452,74.04
5.8672,58.666,73.957
6.1254,62.276,76.397
6.1886,60.926,76.631
6.0537,61.633,74.43
6.1155,58.69,74.183
6.3819,61.996,76.141


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_270.csv <==
x,qOut,qIn
0.0316,60.692,76.242
0.093239,61.647,73.246
0.15511,59.048,73.277
0.22494,63.012,76.209
0.28814,61.824,76.693
0.34159,62.137,74.638
0.40346,58.524,74.59
0.48148,61.404,76.579
0.54468,59.903,76.344
0.58994,61.03,74.179
0.65181,58.575,74.423
0.73802,62.176,76.451
0.80122,60.681,75.915
0.83829,61.454,73.725
0.90016,58.934,74.589
0.99457,62.518,77.227
1.0578,60.778,76.665
1.0866,61.122,73.748
1.1485,58.234,73.741
1.2511,61.952,76.342
1.3143,60.682,76.587
1.335,61.526,74.475
1.3969,58.904,74.529
1.5076,62.363,76.747
1.5708,60.625,76.518
1.5833,61.043,73.725
1.6452,58.258,73.437
1.7642,62.168,76.21
1.8274,61.021,76.899
1.8317,61.726,74.706
1.8936,58.783,74.192
2.0207,62.036,76.164
2.0839,60.373,76.351
2.08,60.97,74.336
2.1419,58.344,74.337
2.2773,62.308,76.632
2.3405,61.1,76.812
2.3284,61.567,74.229
2.3903,58.237,73.488
2.5338,61.744,75.762
2.597,60.748,76.58
2.5767,61.932,75.143
2.6386,59.08,75.018
2.7904,61.947,76.328
2.8536,60.023,75.728
2.8251,60.888,73.821
2.887,58.606,74.586
3.0469,62.517,76.911
3.1101,61.041,76.389
3.0734,61.488,73.911
3.1353,58.545,74.234
3.3034,62.13,76.642
3.3666,60.741,76.384
3.3218,61.439,73.939
3.3837,58.601,74.133
3.56,62.116,76.584
3.6232,60.671,76.576
3.5701,61.408,74.415
3.632,58.665,74.493
3.8165,62.107,76.422
3.8797,60.509,75.977
3.8185,61.175,73.645
3.8804,58.599,73.994
4.0731,62.441,76.602
4.1363,61.046,76.809
4.0668,61.44,74.555
4.1287,58.267,74.316
4.3296,61.721,76.523
4.3928,60.453,76.626
4.3152,61.45,74.143
4.3771,58.702,73.754
4.5861,62.11,76.067
4.6493,60.628,76.392
4.5636,61.565,74.484
4.6254,59.176,74.791
4.8427,62.468,76.919
4.9059,60.346,76.034
4.8119,60.563,73.036
4.8738,58.011,73.872
5.0992,62.386,77.5
5.1624,61.419,77.741
5.0603,61.805,74.583
5.1221,58.183,73.46
5.3558,61.36,75.354
5.419,60.28,75.929
5.3086,61.695,74.555
5.3705,59.393,74.892
5.6123,62.726,76.975
5.6755,60.729,76.467
5.557,61.03,73.554
5.6188,58.156,73.39
5.8689,61.939,75.812
5.9321,60.774,75.914
5.8053,61.766,73.955
5.8672,59.142,74.76
6.1254,62.204,77.833
6.1886,60.079,77.667
6.0537,60.432,74.537
6.1155,57.778,74.233
6.3819,61.777,76.641


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_271.csv <==
x,qOut,qIn
0.0316,60.546,76.521
0.093239,61.588,74.236
0.15511,58.931,73.633
0.22494,62.361,75.713
0.28814,60.773,76.029
0.34159,61.388,74.42
0.40346,58.671,75.107
0.48148,62.079,77.428
0.54468,60.317,76.952
0.58994,60.758,74.014
0.65181,57.824,73.53
0.73802,61.697,75.871
0.80122,60.791,76.549
0.83829,62.05,74.937
0.90016,59.499,74.69
0.99457,62.633,76.358
1.0578,60.603,76.192
1.0866,61,73.835
1.1485,58.309,73.705
1.2511,62.228,76.352
1.3143,61.01,76.912
1.335,61.689,74.565
1.3969,58.638,74.075
1.5076,61.86,76.378
1.5708,60.312,76.528
1.5833,61.2,74.077
1.6452,58.679,74.042
1.7642,62.308,76.491
1.8274,60.755,76.429
1.8317,61.33,73.92
1.8936,58.614,74.126
2.0207,62.253,76.949
2.0839,60.734,76.965
2.08,61.24,74.005
2.1419,58.333,73.566
2.2773,61.982,76.103
2.3405,60.715,76.361
2.3284,61.538,74.123
2.3903,58.831,74.425
2.5338,62.289,77.192
2.597,60.638,77.144
2.5767,61.109,74.215
2.6386,58.157,73.67
2.7904,61.82,75.808
2.8536,60.662,75.825
2.8251,61.7,73.749
2.887,59.159,74.483
3.0469,62.582,77.622
3.1101,60.759,77.656
3.0734,61.031,74.734
3.1353,57.91,74.158
3.3034,61.38,76.035
3.3666,60.15,75.848
3.3218,61.48,73.741
3.3837,59.416,74.085
3.56,63.221,76.373
3.6232,61.436,75.984
3.5701,61.48,73.488
3.632,58.457,74.036
3.8165,62.004,77.152
3.8797,60.45,77.365
3.8185,60.945,74.656
3.8804,57.989,74.217
4.0731,61.58,76.37
4.1363,60.356,76.344
4.0668,61.456,73.989
4.1287,59.032,74.008
4.3296,62.68,76.454
4.3928,61.071,76.57
4.3152,61.511,74.362
4.3771,58.736,74.416
4.5861,62.266,76.554
4.6493,60.614,76.134
4.5636,61.009,73.394
4.6254,58.157,73.668
4.8427,62.197,76.92
4.9059,61.228,77.451
4.8119,61.869,74.762
4.8738,58.311,73.85
5.0992,61.204,75.535
5.1624,59.9,75.789
5.0603,61.479,74.494
5.1221,59.519,75.157
5.3558,62.77,77.121
5.419,60.415,76.265
5.3086,60.604,73.294
5.3705,58.219,73.755
5.6123,62.422,77.162
5.6755,61.091,77.26
5.557,61.481,73.982
5.6188,58.552,73.537
5.8689,62.225,76.474
5.9321,60.851,76.954
5.8053,61.359,74.149
5.8672,58.464,73.572
6.1254,62.223,76.458
6.1886,60.98,77.331
6.0537,61.527,74.785
6.1155,58.346,73.764
6.3819,61.769,75.932


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_272.csv <==
x,qOut,qIn
0.0316,60.931,76.511
0.093239,61.954,74.212
0.15511,58.942,73.973
0.22494,62.222,76.113
0.28814,60.821,76.307
0.34159,61.749,74.435
0.40346,58.809,74.435
0.48148,61.785,76.136
0.54468,60.034,75.67
0.58994,61.087,73.799
0.65181,58.915,74.936
0.73802,62.446,77.64
0.80122,60.465,76.788
0.83829,60.737,73.609
0.90016,58.073,73.938
0.99457,62.115,76.804
1.0578,60.958,76.52
1.0866,61.647,73.664
1.1485,58.815,73.906
1.2511,62.468,76.974
1.3143,61.072,77.236
1.335,61.532,74.516
1.3969,58.33,73.925
1.5076,61.695,75.941
1.5708,60.418,75.947
1.5833,61.509,73.847
1.6452,59.035,74.23
1.7642,62.556,76.775
1.8274,60.849,76.611
1.8317,61.246,74.154
1.8936,58.302,74.315
2.0207,61.795,76.598
2.0839,60.362,76.363
2.08,61.239,74.213
2.1419,58.726,74.612
2.2773,62.38,76.709
2.3405,60.814,76.133
2.3284,61.307,73.546
2.3903,58.537,73.69
2.5338,62.333,76.251
2.597,61.018,76.616
2.5767,61.506,74.897
2.6386,58.419,75.161
2.7904,61.813,77.136
2.8536,60.384,76.616
2.8251,61.169,73.813
2.887,58.252,73.344
3.0469,61.947,75.247
3.1101,60.948,75.447
3.0734,62.18,74.307
3.1353,59.653,75.435
3.3034,62.467,77.727
3.3666,60.01,76.759
3.3218,60.192,73.44
3.3837,57.364,73.505
3.56,61.568,76.622
3.6232,60.919,77.061
3.5701,62.353,74.566
3.632,59.552,74.039
3.8165,62.354,75.896
3.8797,60.373,75.831
3.8185,61.24,74.182
3.8804,59.031,75.096
4.0731,62.6,77.438
4.1363,60.6,76.554
4.0668,60.755,73.286
4.1287,57.866,73.446
4.3296,61.963,76.784
4.3928,61.078,77.221
4.3152,62.024,74.566
4.3771,58.979,74.193
4.5861,62.023,76.291
4.6493,60.363,75.9
4.5636,61.277,73.355
4.6254,58.839,73.819
4.8427,62.52,76.612
4.9059,60.927,76.591
4.8119,61.356,74.251
4.8738,58.419,74.539
5.0992,61.801,77.017
5.1624,60.211,76.693
5.0603,60.95,73.96
5.1221,58.355,74.059
5.3558,62.196,76.596
5.419,60.924,76.512
5.3086,61.669,73.963
5.3705,58.891,73.842
5.6123,62.374,76.386
5.6755,60.794,76.767
5.557,61.363,74.268
5.6188,58.605,73.743
5.8689,62.12,76.285
5.9321,60.532,76.696
5.8053,61.085,74.221
5.8672,58.46,74.18
6.1254,62.277,77.089
6.1886,60.848,77.319
6.0537,61.19,74.322
6.1155,58.049,73.708
6.3819,61.848,76.181


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_273.csv <==
x,qOut,qIn
0.0316,60.578,76.822
0.093239,61.121,73.815
0.15511,58.331,73.71
0.22494,62.113,76.872
0.28814,60.847,77.341
0.34159,61.491,74.658
0.40346,58.548,74.215
0.48148,62.009,76.389
0.54468,60.591,76.17
0.58994,61.381,73.631
0.65181,58.692,73.879
0.73802,62.482,76.58
0.80122,61.203,76.723
0.83829,61.794,74.317
0.90016,58.588,73.967
0.99457,61.674,75.966
1.0578,60.137,76.129
1.0866,61.192,74.439
1.1485,58.925,74.972
1.2511,62.44,77.232
1.3143,60.513,76.48
1.335,60.758,73.355
1.3969,57.987,73.604
1.5076,62.143,76.732
1.5708,61.21,77.041
1.5833,61.98,74.406
1.6452,58.817,73.866
1.7642,61.979,76.025
1.8274,60.49,76.238
1.8317,61.414,74.079
1.8936,58.808,74.155
2.0207,62.244,76.697
2.0839,60.569,76.803
2.08,61.164,74.293
2.1419,58.499,74.084
2.2773,62.104,76.284
2.3405,60.568,76.053
2.3284,61.149,73.693
2.3903,58.531,74.435
2.5338,62.458,77.69
2.597,61.115,77.751
2.5767,61.397,74.567
2.6386,57.886,73.575
2.7904,61.244,75.475
2.8536,60.269,75.809
2.8251,61.891,74.118
2.887,59.784,74.229
3.0469,63.031,76.261
3.1101,60.796,76.285
3.0734,60.984,74.499
3.1353,58.402,75.043
3.3034,62.086,77.403
3.3666,60.361,76.795
3.3218,60.795,73.295
3.3837,58.009,72.73
3.56,62.118,75.78
3.6232,61.263,76.556
3.5701,62.185,74.427
3.632,59.208,74.575
3.8165,62.159,77.185
3.8797,60.223,77.082
3.8185,60.733,74.148
3.8804,57.888,73.736
4.0731,61.689,76.283
4.1363,60.651,76.721
4.0668,61.858,74.61
4.1287,59.347,74.381
4.3296,62.6,76.276
4.3928,60.665,76.102
4.3152,61.129,73.844
4.3771,58.623,73.981
4.5861,62.493,76.542
4.6493,60.967,76.836
4.5636,61.246,74.396
4.6254,58.214,73.905
4.8427,61.915,76.353
4.9059,60.695,76.976
4.8119,61.42,74.606
4.8738,58.498,73.718
5.0992,62.041,75.653
5.1624,60.743,76.238
5.0603,61.544,74.592
5.1221,58.795,74.467
5.3558,62.297,76.391
5.419,60.745,76.473
5.3086,61.22,74.166
5.3705,58.109,73.798
5.6123,61.725,76.262
5.6755,60.67,77.064
5.557,61.817,75.338
5.6188,58.966,74.849
5.8689,61.857,76.116
5.9321,59.977,75.539
5.8053,60.987,73.409
5.8672,58.944,74.161
6.1254,62.903,76.958
6.1886,61.226,76.652
6.0537,61.38,73.792
6.1155,58.427,73.956
6.3819,62.055,76.86


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_274.csv <==
x,qOut,qIn
0.0316,60.32,76.901
0.093239,61.116,73.994
0.15511,58.398,73.941
0.22494,62.07,76.284
0.28814,60.786,76.126
0.34159,61.738,73.972
0.40346,59.303,74.478
0.48148,62.822,76.829
0.54468,60.944,76.163
0.58994,61.074,73.152
0.65181,58.081,73.381
0.73802,61.971,76.663
0.80122,60.898,77.507
0.83829,61.638,75.386
0.90016,58.453,74.701
0.99457,61.453,76.17
1.0578,59.88,75.618
1.0866,61.013,73.197
1.1485,58.827,73.932
1.2511,62.817,77.059
1.3143,61.386,76.997
1.335,61.724,74.363
1.3969,58.611,74.515
1.5076,61.82,76.71
1.5708,60.152,75.938
1.5833,60.924,73.146
1.6452,58.585,73.843
1.7642,62.661,77.054
1.8274,61.31,77.049
1.8317,61.539,74.216
1.8936,58.251,74.02
2.0207,61.706,76.477
2.0839,60.459,76.481
2.08,61.407,74.009
2.1419,58.711,74.01
2.2773,62.237,76.479
2.3405,60.764,76.59
2.3284,61.474,74.43
2.3903,58.763,74.578
2.5338,62.145,76.747
2.597,60.414,76.371
2.5767,60.96,74.067
2.6386,58.382,74.606
2.7904,62.417,77.014
2.8536,61.211,76.41
2.8251,61.661,73.419
2.887,58.332,73.302
3.0469,61.927,75.964
3.1101,60.997,76.59
3.0734,62.136,75.025
3.1353,59.035,74.909
3.3034,61.56,76.198
3.3666,59.55,75.61
3.3218,60.665,73.759
3.3837,58.794,74.702
3.56,62.765,77.415
3.6232,60.989,76.788
3.5701,61.052,73.388
3.632,58.144,73.421
3.8165,62.161,76.846
3.8797,61.057,77.258
3.8185,61.653,74.269
3.8804,58.623,73.702
4.0731,62.099,76.246
4.1363,60.72,76.656
4.0668,61.404,74.315
4.1287,58.57,74.052
4.3296,62.172,76.575
4.3928,60.797,77.079
4.3152,61.441,74.741
4.3771,58.457,74.068
4.5861,61.908,75.953
4.6493,60.564,76.025
4.5636,61.516,73.869
4.6254,58.94,73.907
4.8427,62.509,76.272
4.9059,60.918,76.563
4.8119,61.376,74.52
4.8738,58.426,74.42
5.0992,61.798,76.612
5.1624,60.24,76.556
5.0603,61.007,74.102
5.1221,58.45,74.052
5.3558,62.293,76.369
5.419,60.976,76.243
5.3086,61.546,73.827
5.3705,58.597,74.206
5.6123,62.183,77.226
5.6755,60.831,77.403
5.557,61.46,74.666
5.6188,58.29,74.144
5.8689,61.535,75.885
5.9321,60.216,75.411
5.8053,61.52,73.362
5.8672,59.399,74.271
6.1254,62.988,76.843
6.1886,61.023,76.415
6.0537,61.089,74.129
6.1155,58.113,74.831
6.3819,61.735,77.426


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_275.csv <==
x,qOut,qIn
0.0316,60.598,76.686
0.093239,61.095,74.127
0.15511,58.383,74.456
0.22494,62.093,77.108
0.28814,60.682,76.654
0.34159,61.43,73.627
0.40346,58.75,73.698
0.48148,62.435,76.298
0.54468,61.023,76.056
0.58994,61.654,73.506
0.65181,58.911,73.932
0.73802,62.359,76.934
0.80122,60.621,77.225
0.83829,60.943,74.517
0.90016,57.927,73.962
0.99457,61.555,76.483
1.0578,60.361,76.969
1.0866,61.436,74.432
1.1485,58.916,73.856
1.2511,62.444,76.308
1.3143,60.825,76.494
1.335,61.418,73.857
1.3969,58.85,73.955
1.5076,62.559,76.807
1.5708,60.93,76.641
1.5833,61.177,73.507
1.6452,58.121,73.441
1.7642,61.923,76.736
1.8274,60.851,77.409
1.8317,61.666,74.766
1.8936,58.526,74.039
2.0207,61.593,75.976
2.0839,60.083,75.89
2.08,61.251,73.874
2.1419,59.08,74.674
2.2773,62.706,77.471
2.3405,60.828,77.016
2.3284,61.057,73.891
2.3903,58.234,73.744
2.5338,62.034,76.278
2.597,60.74,76.085
2.5767,61.493,73.43
2.6386,58.927,73.898
2.7904,62.678,77.262
2.8536,61.101,77.611
2.8251,61.23,74.492
2.887,57.85,73.469
3.0469,61.301,75.725
3.1101,60.217,76.426
3.0734,61.529,74.827
3.1353,59.281,74.956
3.3034,62.771,76.835
3.3666,60.84,76.136
3.3218,61.024,73.182
3.3837,58.085,73.381
3.56,62.102,76.597
3.6232,61.161,77.269
3.5701,62.051,75.002
3.632,58.827,74.449
3.8165,61.561,76.153
3.8797,59.783,75.809
3.8185,60.956,73.536
3.8804,59.013,74.14
4.0731,62.879,76.954
4.1363,61.051,76.625
4.0668,61.106,73.746
4.1287,58.295,74.194
4.3296,62.197,77.478
4.3928,60.811,77.385
4.3152,61.16,73.815
4.3771,58.054,73.01
4.5861,61.893,75.708
4.6493,60.985,76.299
4.5636,61.98,74.247
4.6254,59.11,74.45
4.8427,62.283,77.136
4.9059,60.525,77.362
4.8119,61.034,74.847
4.8738,58.031,74.242
5.0992,61.526,75.928
5.1624,60.303,75.758
5.0603,61.571,73.779
5.1221,59.347,74.152
5.3558,62.993,76.411
5.419,61.195,76.212
5.3086,61.369,74.134
5.3705,58.425,74.587
5.6123,61.963,76.801
5.6755,60.417,76.381
5.557,60.98,73.832
5.6188,58.136,73.9
5.8689,61.993,76.47
5.9321,60.936,76.751
5.8053,61.813,74.547
5.8672,58.77,74.256
6.1254,61.892,76.138
6.1886,60.327,76.014
6.0537,61.321,74.082
6.1155,58.885,74.631
6.3819,62.371,77.038


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_276.csv <==
x,qOut,qIn
0.0316,60.781,76.443
0.093239,61.617,74.454
0.15511,58.925,74.8
0.22494,62.198,77.031
0.28814,60.36,76.603
0.34159,60.931,74.102
0.40346,58.413,74.212
0.48148,62.339,76.278
0.54468,60.998,76.005
0.58994,61.526,73.784
0.65181,58.74,74.046
0.73802,62.557,76.777
0.80122,61.201,77.208
0.83829,61.463,74.558
0.90016,57.984,73.342
0.99457,61.365,75.131
1.0578,60.344,76.009
1.0866,61.692,74.935
1.1485,59.312,75.093
1.2511,62.422,76.746
1.3143,60.254,76.195
1.335,60.534,73.693
1.3969,57.911,74.028
1.5076,62.155,76.874
1.5708,61.219,77.09
1.5833,61.899,74.612
1.6452,58.565,74.193
1.7642,61.805,76.054
1.8274,60.578,75.993
1.8317,61.742,74.134
1.8936,59.001,74.338
2.0207,62.243,76.188
2.0839,60.622,76.01
2.08,61.518,74.374
2.1419,58.913,74.98
2.2773,62.027,76.921
2.3405,60.018,76.167
2.3284,60.703,73.803
2.3903,58.482,74.632
2.5338,62.523,77.308
2.597,61.03,76.5
2.5767,61.344,73.188
2.6386,58.411,73.341
2.7904,62.299,76.464
2.8536,61.162,76.912
2.8251,61.759,74.489
2.887,58.686,74.007
3.0469,61.941,76.124
3.1101,60.371,76.431
3.0734,61.018,74.527
3.1353,58.334,74.719
3.3034,62.189,77.13
3.3666,60.94,77.05
3.3218,61.499,74.148
3.3837,58.216,73.296
3.56,61.701,75.261
3.6232,60.721,75.827
3.5701,62.11,74.568
3.632,59.608,74.925
3.8165,62.443,76.778
3.8797,60.114,76.321
3.8185,60.528,73.758
3.8804,58.034,73.951
4.0731,62.07,76.88
4.1363,60.859,77.076
4.0668,61.585,74.347
4.1287,58.671,74.094
4.3296,62.101,76.526
4.3928,60.644,76.449
4.3152,61.436,73.786
4.3771,58.778,73.691
4.5861,62.402,76.273
4.6493,60.914,76.517
4.5636,61.456,74.437
4.6254,58.585,74.76
4.8427,62.032,77.143
4.9059,60.454,76.74
4.8119,61.063,73.668
4.8738,58.19,73.18
5.0992,61.975,75.711
5.1624,60.925,76.262
5.0603,61.963,74.568
5.1221,59.256,75.133
5.3558,62.247,77.575
5.419,60.135,76.936
5.3086,60.564,73.714
5.3705,57.862,73.557
5.6123,61.887,76.227
5.6755,60.926,76.329
5.557,62.023,73.805
5.6188,59.424,73.815
5.8689,62.745,76.581
5.9321,60.872,76.81
5.8053,61.131,74.325
5.8672,58.143,74.255
6.1254,61.742,76.676
6.1886,60.428,76.607
6.0537,61.31,74.01
6.1155,58.568,73.881
6.3819,62.146,76.29


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_277.csv <==
x,qOut,qIn
0.0316,60.05,75.8
0.093239,60.849,73.157
0.15511,58.633,73.501
0.22494,62.609,76.955
0.28814,61.076,77.717
0.34159,61.259,75.336
0.40346,58.145,74.857
0.48148,61.648,76.757
0.54468,60.259,76.329
0.58994,61.045,73.382
0.65181,58.332,73.061
0.73802,62.495,75.674
0.80122,61.724,76.298
0.83829,62.578,74.47
0.90016,59.245,74.434
0.99457,61.802,76.674
1.0578,59.821,76.904
1.0866,60.64,74.718
1.1485,58.245,74.479
1.2511,62.044,76.523
1.3143,60.616,76.214
1.335,61.25,73.51
1.3969,58.63,73.756
1.5076,62.67,76.85
1.5708,61.48,77.107
1.5833,61.774,74.391
1.6452,58.274,73.922
1.7642,61.574,76.014
1.8274,60.422,76.19
1.8317,61.579,74.431
1.8936,58.914,74.594
2.0207,62.209,76.327
2.0839,60.539,76.007
2.08,61.285,74.104
2.1419,58.692,74.443
2.2773,62.203,76.504
2.3405,60.544,76.256
2.3284,61.149,74.087
2.3903,58.576,74.357
2.5338,62.309,76.707
2.597,60.774,76.471
2.5767,61.183,73.873
2.6386,58.258,73.93
2.7904,62.081,76.663
2.8536,60.952,77.058
2.8251,61.684,74.663
2.887,58.54,74.042
3.0469,61.759,75.994
3.1101,60.361,76.287
3.0734,61.471,74.506
3.1353,59.049,74.68
3.3034,62.467,76.75
3.3666,60.63,76.363
3.3218,61.118,73.833
3.3837,58.472,74.13
3.56,62.264,76.864
3.6232,60.856,76.705
3.5701,61.497,73.796
3.632,58.73,73.592
3.8165,62.262,76.131
3.8797,60.716,76.245
3.8185,61.281,74.071
3.8804,58.677,74.479
4.0731,62.359,77.095
4.1363,60.713,76.928
4.0668,60.882,73.939
4.1287,57.683,73.427
4.3296,61.63,76.146
4.3928,60.917,77.068
4.3152,62.119,75.157
4.3771,59.083,74.368
4.5861,61.926,75.702
4.6493,60.177,75.715
4.5636,61.214,74.337
4.6254,58.951,75.047
4.8427,62.588,77.035
4.9059,60.812,76.36
4.8119,61.154,73.674
4.8738,58.214,73.689
5.0992,61.983,76.255
5.1624,60.838,76.538
5.0603,61.808,74.353
5.1221,59.036,74.385
5.3558,62.145,76.74
5.419,60.269,76.497
5.3086,60.959,73.826
5.3705,58.544,73.906
5.6123,62.32,76.55
5.6755,60.756,76.681
5.557,61.22,74.209
5.6188,58.561,74.296
5.8689,62.393,77.209
5.9321,60.934,77.218
5.8053,61.22,73.682
5.8672,57.986,72.777
6.1254,61.78,75.906
6.1886,60.945,77.168
6.0537,62.133,75.122
6.1155,59.246,74.414
6.3819,62.044,76.116


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_278.csv <==
x,qOut,qIn
0.0316,60.88,77.14
0.093239,61.568,74.504
0.15511,58.583,73.884
0.22494,61.989,76.058
0.28814,60.576,76.131
0.34159,61.383,73.659
0.40346,58.665,73.81
0.48148,62.254,76.984
0.54468,60.798,77.647
0.58994,61.384,75.194
0.65181,58.33,74.559
0.73802,61.52,76.266
0.80122,59.985,75.713
0.83829,61.112,73.095
0.90016,59.028,73.548
0.99457,63.065,76.489
1.0578,61.529,76.716
1.0866,61.621,74.618
1.1485,58.501,75.023
1.2511,61.857,77.479
1.3143,60.181,76.878
1.335,60.69,73.488
1.3969,57.858,73.206
1.5076,61.96,76.212
1.5708,61.199,76.76
1.5833,62.338,74.441
1.6452,59.445,74.052
1.7642,62.376,76.004
1.8274,60.448,76.067
1.8317,61.091,73.948
1.8936,58.531,74.029
2.0207,62.17,76.783
2.0839,60.585,77.254
2.08,61.115,74.602
2.1419,58.316,73.864
2.2773,61.885,76.175
2.3405,60.436,76.6
2.3284,61.161,74.506
2.3903,58.691,74.651
2.5338,62.664,77.148
2.597,61.264,76.889
2.5767,61.426,73.704
2.6386,57.966,73.032
2.7904,61.737,75.558
2.8536,61.051,76.486
2.8251,62.36,74.966
2.887,59.334,74.566
3.0469,61.868,75.925
3.1101,59.809,75.771
3.0734,60.735,74.345
3.1353,58.631,75.197
3.3034,62.5,77.301
3.3666,60.805,76.449
3.3218,60.985,73.328
3.3837,57.91,73.311
3.56,61.973,76.35
3.6232,61.224,76.978
3.5701,62.217,74.878
3.632,58.981,74.52
3.8165,61.794,76.192
3.8797,60.114,75.985
3.8185,61.198,74.014
3.8804,58.806,74.37
4.0731,62.362,76.651
4.1363,60.709,76.384
4.0668,61.358,74.02
4.1287,58.773,74.369
4.3296,62.292,76.826
4.3928,60.548,76.306
4.3152,61.026,73.342
4.3771,58.447,73.659
4.5861,62.377,76.958
4.6493,61.004,77.311
4.5636,61.379,74.522
4.6254,58.308,74.077
4.8427,61.832,76.43
4.9059,60.503,76.532
4.8119,61.298,74.106
4.8738,58.604,73.924
5.0992,62.405,76.291
5.1624,61.149,76.629
5.0603,61.729,74.416
5.1221,58.576,74.01
5.3558,61.893,76.209
5.419,60.512,76.708
5.3086,61.451,74.746
5.3705,58.705,74.377
5.6123,61.997,76.28
5.6755,60.357,76.266
5.557,61.229,73.97
5.6188,58.836,74.033
5.8689,62.503,76.667
5.9321,60.822,76.694
5.8053,61.238,73.921
5.8672,58.526,73.898
6.1254,62.248,76.825
6.1886,60.748,76.896
6.0537,61.196,73.8
6.1155,58.309,73.483
6.3819,62.087,76.55


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_279.csv <==
x,qOut,qIn
0.0316,60.91,77.257
0.093239,61.222,74.176
0.15511,58.227,73.723
0.22494,61.734,76.4
0.28814,60.346,76.629
0.34159,61.327,74.199
0.40346,59.035,74.355
0.48148,62.74,76.912
0.54468,60.963,76.541
0.58994,61.125,73.252
0.65181,58.235,72.998
0.73802,62.224,76.379
0.80122,61.118,77.426
0.83829,61.679,75.052
0.90016,58.501,74.196
0.99457,61.69,76.118
1.0578,60.175,76.27
1.0866,61.021,73.923
1.1485,58.492,73.931
1.2511,62.423,76.864
1.3143,61.182,77.471
1.335,61.689,74.966
1.3969,58.471,74.165
1.5076,61.723,76.001
1.5708,60.326,76.011
1.5833,61.362,73.78
1.6452,58.938,73.961
1.7642,62.72,76.562
1.8274,61.237,76.482
1.8317,61.622,73.837
1.8936,58.473,73.889
2.0207,61.785,76.399
2.0839,60.328,76.328
2.08,61.229,74.183
2.1419,58.647,74.731
2.2773,62.077,77.078
2.3405,60.372,76.513
2.3284,60.98,73.826
2.3903,58.346,74.156
2.5338,62.181,76.864
2.597,60.882,76.653
2.5767,61.609,73.914
2.6386,58.835,73.923
2.7904,62.346,76.402
2.8536,60.802,76.289
2.8251,61.378,73.883
2.887,58.649,74.212
3.0469,62.261,76.957
3.1101,60.712,77.093
3.0734,61.144,74.588
3.1353,58.131,74.271
3.3034,61.787,76.436
3.3666,60.624,76.396
3.3218,61.639,73.883
3.3837,58.915,73.541
3.56,62.401,75.79
3.6232,60.933,76.245
3.5701,61.691,74.627
3.632,59.025,74.865
3.8165,62.127,76.793
3.8797,60.029,76.246
3.8185,60.385,73.663
3.8804,57.874,74.036
4.0731,62.282,77.095
4.1363,61.414,77.476
4.0668,61.909,74.473
4.1287,58.269,73.303
4.3296,61.536,75.581
4.3928,60.607,76.39
4.3152,62.081,74.511
4.3771,59.381,74.266
4.5861,62.187,76.333
4.6493,60.16,76.336
4.5636,61.04,74.561
4.6254,58.82,75.385
4.8427,62.319,77.413
4.9059,60.327,75.939
4.8119,60.725,72.465
4.8738,58.235,73.055
5.0992,62.546,76.662
5.1624,61.524,77.17
5.0603,61.979,74.681
5.1221,58.697,74.499
5.3558,61.785,76.915
5.419,60.15,76.801
5.3086,60.866,73.886
5.3705,58.212,73.51
5.6123,62.212,76.158
5.6755,61.192,76.509
5.557,61.987,73.959
5.6188,58.988,73.805
5.8689,62.235,76.75
5.9321,60.624,77.188
5.8053,61.249,74.528
5.8672,58.316,74.03
6.1254,61.702,76.101
6.1886,60.281,75.955
6.0537,61.314,73.669
6.1155,58.961,74.197
6.3819,62.62,77.224


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_280.csv <==
x,qOut,qIn
0.0316,61.138,76.86
0.093239,61.782,75.295
0.15511,58.733,75.169
0.22494,61.871,76.587
0.28814,60.156,75.964
0.34159,60.753,73.369
0.40346,57.982,73.223
0.48148,62.183,75.842
0.54468,61.492,76.627
0.58994,62.397,74.938
0.65181,58.955,74.669
0.73802,61.506,76.366
0.80122,59.723,76.261
0.83829,60.828,74.589
0.90016,58.57,75.188
0.99457,62.33,77.034
1.0578,60.787,76.026
1.0866,61.342,73.169
1.1485,58.559,73.516
1.2511,62.429,76.38
1.3143,61.251,76.555
1.335,61.935,74.218
1.3969,58.889,74.362
1.5076,61.923,76.933
1.5708,60.115,76.684
1.5833,60.831,73.994
1.6452,58.31,74.359
1.7642,62.125,77.084
1.8274,60.755,76.78
1.8317,61.461,73.848
1.8936,58.737,73.723
2.0207,62.359,76.416
2.0839,60.89,76.568
2.08,61.503,74.001
2.1419,58.842,73.984
2.2773,62.453,76.661
2.3405,60.813,76.614
2.3284,61.089,73.651
2.3903,58.107,73.449
2.5338,61.984,76.539
2.597,60.926,77.319
2.5767,61.631,75.049
2.6386,58.397,74.438
2.7904,61.555,76.153
2.8536,60.18,76.051
2.8251,61.368,73.988
2.887,58.965,74.047
3.0469,62.536,76.085
3.1101,60.917,76.146
3.0734,61.518,74.47
3.1353,58.914,74.924
3.3034,62.281,77.057
3.3666,60.321,76.517
3.3218,60.616,73.464
3.3837,57.924,73.291
3.56,62.162,76.467
3.6232,61.273,77.265
3.5701,61.966,74.783
3.632,58.695,74.161
3.8165,61.847,76.446
3.8797,60.42,76.595
3.8185,61.382,73.995
3.8804,58.667,73.671
4.0731,62.187,75.941
4.1363,60.789,76.051
4.0668,61.654,74.3
4.1287,59.044,75.075
4.3296,62.271,77.309
4.3928,60.278,76.418
4.3152,60.658,73.381
4.3771,57.915,73.656
4.5861,61.968,76.656
4.6493,61.008,76.977
4.5636,61.96,74.751
4.6254,59.052,74.561
4.8427,62.125,76.376
4.9059,60.335,76.035
4.8119,61.062,73.811
4.8738,58.634,74.164
5.0992,62.559,76.634
5.1624,61.15,76.51
5.0603,61.501,74.072
5.1221,58.386,74.107
5.3558,61.976,76.462
5.419,60.735,76.454
5.3086,61.505,74.123
5.3705,58.483,73.948
5.6123,61.863,76.071
5.6755,60.538,76.388
5.557,61.563,74.797
5.6188,58.931,74.959
5.8689,62.05,76.674
5.9321,60.102,76.187
5.8053,60.763,74.114
5.8672,58.458,74.729
6.1254,62.54,77.093
6.1886,61.167,76.458
6.0537,61.53,73.301
6.1155,58.494,73.082
6.3819,62.27,75.993


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_281.csv <==
x,qOut,qIn
0.0316,60.481,75.674
0.093239,61.252,72.833
0.15511,58.893,73.687
0.22494,62.699,77.038
0.28814,61.042,77.096
0.34159,61.268,74.336
0.40346,58.313,74.211
0.48148,61.772,76.641
0.54468,60.195,76.531
0.58994,60.846,73.995
0.65181,58.427,74.11
0.73802,62.6,76.844
0.80122,61.383,76.98
0.83829,61.578,74.017
0.90016,58.114,73.413
0.99457,61.792,76.402
1.0578,60.957,77.449
1.0866,62.059,75.085
1.1485,58.872,73.842
1.2511,61.695,75.105
1.3143,60.095,75.028
1.335,61.366,73.586
1.3969,59.35,74.87
1.5076,62.785,77.842
1.5708,60.532,77.452
1.5833,60.484,73.967
1.6452,57.528,73.269
1.7642,61.505,76.088
1.8274,60.561,76.67
1.8317,61.766,74.452
1.8936,59.316,74.637
2.0207,62.782,77.224
2.0839,60.97,76.833
2.08,61.26,73.737
2.1419,58.195,73.528
2.2773,61.886,75.91
2.3405,60.796,75.915
2.3284,61.913,74.005
2.3903,59.278,74.696
2.5338,62.375,77.189
2.597,60.356,76.767
2.5767,60.805,74.059
2.6386,58.056,74.116
2.7904,61.806,76.49
2.8536,60.557,76.29
2.8251,61.562,73.87
2.887,59.053,74.134
3.0469,62.577,76.713
3.1101,60.864,76.518
3.0734,61.285,73.83
3.1353,58.508,73.938
3.3034,62.123,76.609
3.3666,60.608,76.669
3.3218,61.157,74.373
3.3837,58.433,74.585
3.56,62.182,76.951
3.6232,60.79,76.698
3.5701,61.28,73.918
3.632,58.206,73.549
3.8165,62,75.901
3.8797,61.07,76.361
3.8185,62.097,74.472
3.8804,59.055,74.322
4.0731,61.974,76.391
4.1363,60.213,76.578
4.0668,61.112,74.754
4.1287,58.618,74.94
4.3296,62.056,76.787
4.3928,60.322,76.044
4.3152,61.017,73.427
4.3771,58.634,73.935
4.5861,62.688,76.624
4.6493,61.346,76.222
4.5636,61.655,73.435
4.6254,58.559,73.835
4.8427,62.12,76.906
4.9059,60.742,77.164
4.8119,61.246,74.711
4.8738,58.076,74.292
5.0992,61.467,76.066
5.1624,60.239,75.97
5.0603,61.414,74.142
5.1221,59.031,74.477
5.3558,62.618,76.465
5.419,60.937,76.167
5.3086,61.33,74.193
5.3705,58.492,74.693
5.6123,62.124,76.957
5.6755,60.666,76.572
5.557,61.25,73.981
5.6188,58.282,73.973
5.8689,61.957,76.316
5.9321,60.839,76.281
5.8053,61.855,74.197
5.8672,59.007,74.588
6.1254,62.125,76.853
6.1886,60.379,76.514
6.0537,61.215,74.279
6.1155,58.672,74.669
6.3819,62.15,76.685


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_282.csv <==
x,qOut,qIn
0.0316,60.068,76.434
0.093239,61.082,74.48
0.15511,58.893,74.689
0.22494,62.658,76.864
0.28814,60.916,76.236
0.34159,61.125,73.143
0.40346,58.262,73.285
0.48148,62.321,76.676
0.54468,61.275,77.43
0.58994,61.809,74.921
0.65181,58.443,74.137
0.73802,61.518,75.97
0.80122,60.089,76.019
0.83829,61.198,73.946
0.90016,58.86,74.117
0.99457,62.598,76.508
1.0578,61.026,76.568
1.0866,61.408,74.236
1.1485,58.447,74.189
1.2511,61.952,76.641
1.3143,60.486,76.752
1.335,61.216,74.183
1.3969,58.507,73.879
1.5076,62.139,76.32
1.5708,60.728,76.586
1.5833,61.446,74.257
1.6452,58.785,74.114
1.7642,62.354,76.555
1.8274,60.745,76.676
1.8317,61.162,74.132
1.8936,58.271,74.078
2.0207,62.064,76.911
2.0839,60.873,77.26
2.08,61.593,74.53
2.1419,58.484,73.728
2.2773,61.848,75.668
2.3405,60.587,75.798
2.3284,61.752,73.554
2.3903,59.275,73.684
2.5338,62.56,76.688
2.597,60.622,77.19
2.5767,61.014,74.771
2.6386,58.244,74.695
2.7904,61.652,77.006
2.8536,59.975,76.395
2.8251,60.758,73.433
2.887,58.434,73.995
3.0469,62.655,77.151
3.1101,61.499,76.819
3.0734,61.913,73.456
3.1353,58.73,73.149
3.3034,62.177,75.958
3.3666,60.824,76.541
3.3218,61.466,74.764
3.3837,58.63,74.975
3.56,62.013,77.088
3.6232,60.342,76.698
3.5701,60.762,73.889
3.632,57.756,73.669
3.8165,61.817,76.305
3.8797,61.163,76.821
3.8185,62.378,74.67
3.8804,59.201,74.248
4.0731,61.966,76.094
4.1363,60.277,76.086
4.0668,61.468,74.411
4.1287,59.099,74.948
4.3296,62.309,76.632
4.3928,60.304,75.417
4.3152,60.955,72.806
4.3771,58.702,74.044
4.5861,62.615,77.486
4.6493,60.953,77.285
4.5636,61.122,74.178
4.6254,58.06,74.003
4.8427,61.704,76.559
4.9059,60.455,76.274
4.8119,61.369,73.408
4.8738,58.779,73.691
5.0992,62.512,76.904
5.1624,61.093,77.401
5.0603,61.59,74.981
5.1221,58.506,74.466
5.3558,61.674,76.275
5.419,60.054,75.995
5.3086,61.015,73.458
5.3705,58.831,73.638
5.6123,62.874,76.683
5.6755,61.39,77.072
5.557,61.527,74.361
5.6188,58.389,74.007
5.8689,61.923,76.631
5.9321,60.518,76.71
5.8053,61.137,73.769
5.8672,58.267,73.452
6.1254,62.107,76.383
6.1886,61.046,77.174
6.0537,61.862,74.866
6.1155,58.748,74.099
6.3819,61.733,76.115


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_283.csv <==
x,qOut,qIn
0.0316,61.395,76.519
0.093239,62.225,74.297
0.15511,59.037,74.527
0.22494,62.148,77.223
0.28814,60.572,77.371
0.34159,61.228,74.749
0.40346,58.054,73.971
0.48148,61.369,75.569
0.54468,60.212,75.689
0.58994,61.784,74.139
0.65181,59.776,74.48
0.73802,63.07,76.428
0.80122,60.765,75.959
0.83829,60.88,73.623
0.90016,58.393,74.377
0.99457,62.285,77.525
1.0578,60.63,77.322
1.0866,60.865,73.962
1.1485,57.871,73.518
1.2511,61.79,76.331
1.3143,60.837,76.76
1.335,61.838,74.269
1.3969,59.057,73.808
1.5076,62.455,76.039
1.5708,60.887,76.313
1.5833,61.442,74.326
1.6452,58.541,74.533
1.7642,62.009,76.858
1.8274,60.521,76.784
1.8317,61.198,74.442
1.8936,58.276,74.281
2.0207,61.845,76.174
2.0839,60.625,75.994
2.08,61.69,74.044
2.1419,59.072,74.453
2.2773,62.446,76.687
2.3405,60.738,76.472
2.3284,61.345,74.282
2.3903,58.588,74.489
2.5338,62.027,76.526
2.597,60.421,75.913
2.5767,61.193,73.425
2.6386,58.7,74.101
2.7904,62.471,77.047
2.8536,60.955,76.927
2.8251,61.395,73.976
2.887,58.377,73.623
3.0469,61.785,76.277
3.1101,60.343,76.661
3.0734,61.266,74.438
3.1353,58.913,74.644
3.3034,62.507,77.215
3.3666,60.67,76.529
3.3218,60.882,72.943
3.3837,58.035,73.015
3.56,62.196,76.516
3.6232,61.311,77.218
3.5701,62.022,74.798
3.632,58.738,74.274
3.8165,61.689,76.226
3.8797,60.079,76.208
3.8185,61.016,74.184
3.8804,58.595,74.598
4.0731,62.416,76.989
4.1363,60.986,76.766
4.0668,61.463,74.237
4.1287,58.422,74.114
4.3296,61.98,76.333
4.3928,60.719,76.378
4.3152,61.666,74.233
4.3771,59.001,74.152
4.5861,62.416,76.078
4.6493,60.755,75.898
4.5636,61.337,73.794
4.6254,58.674,74.09
4.8427,62.253,76.68
4.9059,60.616,76.973
4.8119,61.024,74.69
4.8738,58.112,74.365
5.0992,61.75,76.526
5.1624,60.452,76.66
5.0603,61.307,74.364
5.1221,58.66,74.022
5.3558,62.404,75.989
5.419,61.072,76.143
5.3086,61.674,74.345
5.3705,58.749,74.55
5.6123,62.266,76.741
5.6755,60.812,76.787
5.557,61.394,74.286
5.6188,58.25,73.45
5.8689,61.66,75.275
5.9321,60.476,75.929
5.8053,61.726,74.902
5.8672,59.366,75.523
6.1254,62.394,77.407
6.1886,60.063,76.429
6.0537,60.306,73.191
6.1155,57.729,73.196
6.3819,62.14,76.15


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_284.csv <==
x,qOut,qIn
0.0316,60.015,76.27
0.093239,60.898,74.002
0.15511,58.492,74.099
0.22494,62.508,76.512
0.28814,61.27,76.516
0.34159,61.78,74.038
0.40346,58.672,74.052
0.48148,62.087,76.786
0.54468,60.68,77.047
0.58994,61.443,74.496
0.65181,58.566,73.97
0.73802,61.923,75.753
0.80122,60.432,75.549
0.83829,61.351,73.65
0.90016,59.037,74.588
0.99457,62.686,77.683
1.0578,60.819,77.603
1.0866,60.846,74.438
1.1485,57.668,73.668
1.2511,61.451,75.747
1.3143,60.508,75.88
1.335,61.769,73.815
1.3969,59.327,74.016
1.5076,62.878,76.581
1.5708,61.181,76.923
1.5833,61.463,74.711
1.6452,58.251,74.258
1.7642,61.456,76.042
1.8274,59.977,75.94
1.8317,61.108,74.147
1.8936,58.939,74.954
2.0207,62.684,77.364
2.0839,60.921,76.492
2.08,61.126,73.33
2.1419,58.144,73.549
2.2773,62.004,76.436
2.3405,60.926,76.653
2.3284,61.826,74.574
2.3903,59.029,74.745
2.5338,62.197,76.662
2.597,60.353,76.008
2.5767,60.899,73.483
2.6386,58.341,73.806
2.7904,62.39,76.307
2.8536,61.211,76.416
2.8251,61.657,74.469
2.887,58.44,74.686
3.0469,61.827,76.854
3.1101,60.492,76.88
3.0734,61.254,74.783
3.1353,58.18,74.474
3.3034,61.65,76.143
3.3666,60.54,76.101
3.3218,61.909,74.341
3.3837,59.403,74.386
3.56,62.578,75.879
3.6232,60.686,75.26
3.5701,61.436,73.433
3.632,59.109,74.662
3.8165,62.456,77.523
3.8797,60.258,76.974
3.8185,60.44,73.82
3.8804,57.77,73.779
4.0731,61.852,76.782
4.1363,60.769,77.01
4.0668,61.615,74.017
4.1287,58.816,73.53
4.3296,62.382,76.334
4.3928,60.971,76.716
4.3152,61.617,74.196
4.3771,58.703,74.153
4.5861,62.063,76.771
4.6493,60.49,76.913
4.5636,61.216,74.438
4.6254,58.531,74.157
4.8427,62.083,76.262
4.9059,60.571,76.253
4.8119,61.291,74.06
4.8738,58.81,74.173
5.0992,62.646,76.621
5.1624,61.114,76.711
5.0603,61.308,73.966
5.1221,58.114,73.421
5.3558,61.872,76.18
5.419,60.866,76.977
5.3086,61.763,74.728
5.3705,58.665,74.1
5.6123,61.711,75.999
5.6755,60.145,76.269
5.557,61.198,74.69
5.6188,58.894,75.028
5.8689,62.463,76.803
5.9321,60.66,76.004
5.8053,61.026,73.15
5.8672,58.292,73.337
6.1254,62.335,76.443
6.1886,61.243,77.153
6.0537,61.833,75.06
6.1155,58.624,74.647
6.3819,61.659,76.444


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_285.csv <==
x,qOut,qIn
0.0316,60.188,75.377
0.093239,60.866,72.965
0.15511,58.603,73.968
0.22494,62.704,76.966
0.28814,61.296,76.729
0.34159,61.544,74.044
0.40346,58.336,74.159
0.48148,61.737,76.764
0.54468,60.345,76.861
0.58994,61.199,74.468
0.65181,58.549,74.35
0.73802,62.136,76.628
0.80122,60.663,76.417
0.83829,61.403,73.699
0.90016,58.827,73.672
0.99457,62.558,76.249
1.0578,61.054,76.327
1.0866,61.454,74.223
1.1485,58.546,74.795
1.2511,62.103,77.462
1.3143,60.583,77.27
1.335,61.06,74.198
1.3969,57.923,73.338
1.5076,61.56,75.546
1.5708,60.605,76.301
1.5833,62.025,74.709
1.6452,59.696,74.5
1.7642,62.783,76.381
1.8274,60.525,76.236
1.8317,60.783,73.644
1.8936,58.214,73.713
2.0207,62.23,76.875
2.0839,60.929,77.331
2.08,61.456,74.329
2.1419,58.356,73.531
2.2773,61.758,76.082
2.3405,60.426,76.637
2.3284,61.422,74.383
2.3903,58.953,74.312
2.5338,62.446,76.84
2.597,60.665,76.804
2.5767,61.03,74.105
2.6386,58.258,74.112
2.7904,62.16,76.796
2.8536,60.956,76.795
2.8251,61.626,73.851
2.887,58.628,73.273
3.0469,62.179,75.723
3.1101,60.925,76.213
3.0734,61.743,74.329
3.1353,58.906,74.516
3.3034,62.06,76.761
3.3666,60.225,76.591
3.3218,60.746,74.175
3.3837,57.984,74.317
3.56,61.86,76.871
3.6232,60.766,76.952
3.5701,61.702,74.452
3.632,58.8,73.976
3.8165,62.099,75.841
3.8797,60.606,75.908
3.8185,61.565,74.253
3.8804,59.166,74.793
4.0731,62.633,76.98
4.1363,60.706,76.467
4.0668,60.943,73.504
4.1287,58.073,73.303
4.3296,61.983,76.165
4.3928,60.887,76.808
4.3152,61.704,74.941
4.3771,58.807,75.036
4.5861,62.006,76.941
4.6493,60.281,76.306
4.5636,60.937,73.459
4.6254,58.199,73.343
4.8427,62.142,75.9
4.9059,61.154,76.397
4.8119,62.134,74.755
4.8738,59.237,75.021
5.0992,62.056,77.02
5.1624,59.957,76.567
5.0603,60.578,73.898
5.1221,58.189,73.808
5.3558,62.26,76.276
5.419,61.038,76.481
5.3086,61.641,74.215
5.3705,58.915,74.239
5.6123,62.617,76.907
5.6755,61.067,77.064
5.557,61.155,74.153
5.6188,57.759,73.434
5.8689,61.622,75.796
5.9321,60.959,76.536
5.8053,62.176,74.834
5.8672,59.002,74.371
6.1254,61.809,75.889
6.1886,60.186,76.145
6.0537,61.373,74.968
6.1155,58.972,75.316
6.3819,62.168,76.554


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_286.csv <==
x,qOut,qIn
0.0316,60.462,77.282
0.093239,61.333,74.873
0.15511,58.43,74.267
0.22494,61.796,75.861
0.28814,60.416,75.525
0.34159,61.554,73.308
0.40346,59.301,73.79
0.48148,62.922,76.684
0.54468,61.074,76.825
0.58994,61.219,74.483
0.65181,58.245,74.693
0.73802,61.703,76.886
0.80122,60.132,76.18
0.83829,60.839,73.388
0.90016,58.27,73.938
0.99457,62.356,77.069
1.0578,61.294,77.243
1.0866,61.914,74.617
1.1485,58.626,74.196
1.2511,61.739,76.085
1.3143,60.301,75.761
1.335,61.437,73.463
1.3969,59.097,73.839
1.5076,62.671,76.45
1.5708,60.914,76.546
1.5833,61.259,74.532
1.6452,58.445,74.974
1.7642,61.872,77.213
1.8274,60.151,76.573
1.8317,60.713,73.685
1.8936,58.101,73.756
2.0207,62.232,76.49
2.0839,61.246,76.894
2.08,61.982,74.632
2.1419,58.949,74.161
2.2773,62.253,76.304
2.3405,60.715,76.594
2.3284,61.36,74.215
2.3903,58.475,73.742
2.5338,62.099,76.025
2.597,60.837,76.441
2.5767,61.673,74.386
2.6386,58.818,74.158
2.7904,62.064,76.142
2.8536,60.396,76.193
2.8251,61.091,74.219
2.887,58.479,74.494
3.0469,62.156,76.932
3.1101,60.672,76.85
3.0734,61.23,74.077
3.1353,58.261,73.63
3.3034,61.889,76.073
3.3666,60.715,76.522
3.3218,61.744,74.488
3.3837,59.064,74.565
3.56,62.272,76.98
3.6232,60.424,76.735
3.5701,61.052,73.854
3.632,58.436,73.823
3.8165,62.142,76.502
3.8797,60.72,76.411
3.8185,61.528,73.804
3.8804,59.049,74.094
4.0731,62.576,76.891
4.1363,60.721,76.792
4.0668,60.945,73.86
4.1287,58.192,73.629
4.3296,62.134,76.533
4.3928,60.876,77.159
4.3152,61.364,74.586
4.3771,58.366,73.742
4.5861,62.081,76.023
4.6493,60.911,76.58
4.5636,61.583,74.083
4.6254,58.441,73.469
4.8427,61.952,76.286
4.9059,60.821,77.491
4.8119,61.8,75.604
4.8738,58.74,74.571
5.0992,61.494,75.602
5.1624,59.659,75.308
5.0603,60.807,73.66
5.1221,59.051,74.655
5.3558,63.225,77.427
5.419,61.463,76.865
5.3086,61.155,73.45
5.3705,57.794,73.3
5.6123,61.734,76.541
5.6755,60.879,77.358
5.557,61.843,75.157
5.6188,58.866,74.402
5.8689,61.954,75.929
5.9321,60.28,75.898
5.8053,61.134,73.87
5.8672,58.777,73.959
6.1254,62.716,76.355
6.1886,61.278,76.527
6.0537,61.53,74.251
6.1155,58.288,74.271
6.3819,61.747,76.936


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_287.csv <==
x,qOut,qIn
0.0316,60.375,77.229
0.093239,60.784,74.068
0.15511,57.907,73.682
0.22494,61.77,76.56
0.28814,60.75,76.899
0.34159,61.866,74.227
0.40346,59.245,73.949
0.48148,62.618,76.285
0.54468,60.899,76.067
0.58994,61.445,73.412
0.65181,58.739,73.689
0.73802,62.324,76.688
0.80122,60.724,77.015
0.83829,61.178,74.561
0.90016,58.23,74.341
0.99457,61.654,76.717
1.0578,60.176,76.794
1.0866,61.049,74.295
1.1485,58.605,74.197
1.2511,62.465,76.608
1.3143,61.065,76.348
1.335,61.547,73.528
1.3969,58.666,73.671
1.5076,62.427,76.648
1.5708,61.135,77.032
1.5833,61.608,74.626
1.6452,58.33,74.201
1.7642,61.59,76.17
1.8274,60.268,76.223
1.8317,61.388,74.13
1.8936,58.893,74.097
2.0207,62.364,76.229
2.0839,60.698,76.28
2.08,61.314,74.281
2.1419,58.754,74.522
2.2773,62.322,76.767
2.3405,60.574,76.311
2.3284,60.912,73.313
2.3903,58.085,73.441
2.5338,62.098,76.959
2.597,61.071,77.938
2.5767,61.769,75.444
2.6386,58.534,74.264
2.7904,61.52,75.63
2.8536,59.955,75.457
2.8251,61.082,73.47
2.887,59.027,74.141
3.0469,63.094,77.111
3.1101,61.525,77.379
3.0734,61.483,74.723
3.1353,58.075,73.988
3.3034,61.497,76.027
3.3666,60.254,76.23
3.3218,61.339,73.918
3.3837,58.965,73.833
3.56,62.71,76.467
3.6232,61.13,76.784
3.5701,61.437,74.48
3.632,58.412,74.411
3.8165,61.897,76.715
3.8797,60.44,76.553
3.8185,61.187,73.794
3.8804,58.428,73.555
4.0731,62.159,76.123
4.1363,60.934,76.467
4.0668,61.789,74.414
4.1287,58.991,74.515
4.3296,62.09,76.684
4.3928,60.173,76.595
4.3152,60.775,74.403
4.3771,58.374,74.437
4.5861,62.325,76.63
4.6493,60.898,76.583
4.5636,61.291,73.915
4.6254,58.44,73.383
4.8427,62.448,75.958
4.9059,61.377,76.792
4.8119,61.769,74.709
4.8738,58.318,74.113
5.0992,61.704,76.408
5.1624,60.6,77.122
5.0603,61.579,74.916
5.1221,58.417,73.853
5.3558,61.536,75.302
5.419,60.242,75.635
5.3086,61.695,74.441
5.3705,59.557,75.188
5.6123,62.669,77.192
5.6755,60.296,76.222
5.557,60.538,73.293
5.6188,58.041,73.984
5.8689,62.212,77.199
5.9321,61.049,76.902
5.8053,61.723,73.62
5.8672,58.738,73.357
6.1254,62.15,76.073
6.1886,60.717,76.314
6.0537,61.487,74.173
6.1155,58.818,74.662
6.3819,62.184,77.439


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_288.csv <==
x,qOut,qIn
0.0316,60.483,76.137
0.093239,61.679,73.99
0.15511,59.33,74.465
0.22494,62.816,77.239
0.28814,60.892,77.026
0.34159,60.969,74.119
0.40346,57.812,73.983
0.48148,61.574,76.573
0.54468,60.585,76.842
0.58994,61.824,74.572
0.65181,59.144,74.19
0.73802,62.331,76.023
0.80122,60.587,75.808
0.83829,61.449,73.587
0.90016,59.106,74.141
0.99457,62.586,77.068
1.0578,60.606,76.935
1.0866,60.878,74.142
1.1485,58.204,74.299
1.2511,62.005,76.978
1.3143,60.565,76.592
1.335,61.162,73.348
1.3969,58.501,73.051
1.5076,62.487,75.912
1.5708,61.311,76.59
1.5833,61.726,74.72
1.6452,58.543,74.823
1.7642,61.862,77.192
1.8274,60.357,77.145
1.8317,60.94,74.275
1.8936,57.84,73.531
2.0207,61.561,75.688
2.0839,60.725,76.328
2.08,62.177,74.939
2.1419,59.66,74.953
2.2773,62.602,76.37
2.3405,60.429,75.833
2.3284,60.938,73.765
2.3903,58.464,74.235
2.5338,62.354,76.59
2.597,60.93,76.42
2.5767,61.461,74.118
2.6386,58.527,74.205
2.7904,62.059,76.526
2.8536,60.653,76.482
2.8251,61.36,73.958
2.887,58.444,73.815
3.0469,61.948,76.491
3.1101,60.619,76.916
3.0734,61.564,74.631
3.1353,58.846,74.483
3.3034,61.983,76.675
3.3666,60.126,76.257
3.3218,60.91,73.713
3.3837,58.738,74.346
3.56,62.761,77.091
3.6232,61.188,76.43
3.5701,61.315,72.967
3.632,58.298,72.978
3.8165,62.248,76.609
3.8797,61.166,77.491
3.8185,61.649,74.948
3.8804,58.249,74.333
4.0731,61.362,76.43
4.1363,60,76.473
4.0668,61.166,74.23
4.1287,58.787,74.337
4.3296,62.477,76.625
4.3928,60.957,76.351
4.3152,61.558,73.893
4.3771,58.882,74.284
4.5861,62.476,76.825
4.6493,60.846,76.211
4.5636,61.252,73.193
4.6254,58.4,73.561
4.8427,62.175,76.719
4.9059,60.898,77.085
4.8119,61.477,74.834
4.8738,58.386,74.707
5.0992,61.634,76.556
5.1624,60.14,76.118
5.0603,61.076,73.82
5.1221,58.591,74.132
5.3558,62.496,76.542
5.419,61.234,76.336
5.3086,61.84,73.787
5.3705,58.76,73.982
5.6123,62.016,76.813
5.6755,60.475,76.894
5.557,61.318,74.314
5.6188,58.646,74.254
5.8689,61.978,76.388
5.9321,60.28,75.74
5.8053,61.057,73.176
5.8672,58.798,74.309
6.1254,62.716,77.879
6.1886,61.059,77.605
6.0537,61.115,73.935
6.1155,57.854,73.233
6.3819,61.511,75.841


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_289.csv <==
x,qOut,qIn
0.0316,61.336,76.729
0.093239,62.43,74.017
0.15511,59.479,73.922
0.22494,62.368,76.536
0.28814,60.419,76.526
0.34159,60.998,74.066
0.40346,58.329,74.411
0.48148,61.996,77.135
0.54468,60.563,76.874
0.58994,61.274,73.884
0.65181,58.446,73.758
0.73802,62.031,76.507
0.80122,60.703,76.674
0.83829,61.603,74.417
0.90016,59.033,74.73
0.99457,62.458,76.953
1.0578,60.656,76.191
1.0866,61.07,73.05
1.1485,58.32,73.114
1.2511,62.307,76.247
1.3143,61.203,76.84
1.335,61.847,74.567
1.3969,58.689,74.43
1.5076,61.694,76.775
1.5708,59.981,76.531
1.5833,60.806,73.806
1.6452,58.347,74.077
1.7642,62.24,76.931
1.8274,60.93,76.824
1.8317,61.553,74.13
1.8936,58.709,74.164
2.0207,62.284,76.498
2.0839,60.838,76.145
2.08,61.42,73.429
2.1419,58.543,73.675
2.2773,62.236,76.865
2.3405,60.955,77.442
2.3284,61.579,75.108
2.3903,58.404,74.553
2.5338,61.47,76.011
2.597,59.926,75.557
2.5767,61.066,73.53
2.6386,58.984,74.209
2.7904,62.976,76.868
2.8536,61.39,76.599
2.8251,61.465,73.896
2.887,58.24,74.055
3.0469,61.797,76.813
3.1101,60.519,76.954
3.0734,61.368,74.452
3.1353,58.529,74.222
3.3034,61.926,76.504
3.3666,60.456,76.542
3.3218,61.448,74.175
3.3837,59.052,74.136
3.56,62.546,76.432
3.6232,60.712,76.23
3.5701,61.166,73.682
3.632,58.761,73.975
3.8165,62.617,76.972
3.8797,60.899,77.194
3.8185,60.914,74.15
3.8804,57.88,73.434
4.0731,61.931,76.316
4.1363,61.006,77.186
4.0668,61.702,74.425
4.1287,58.476,73.209
4.3296,61.924,75.637
4.3928,60.811,76.772
4.3152,61.806,74.963
4.3771,58.84,74.412
4.5861,61.864,76.163
4.6493,60.168,75.957
4.5636,61.072,73.84
4.6254,58.576,74.575
4.8427,62.254,77.296
4.9059,60.762,76.961
4.8119,61.411,74.324
4.8738,58.54,74.308
5.0992,61.924,76.223
5.1624,60.405,75.706
5.0603,61.34,73.547
5.1221,59.114,74.368
5.3558,62.904,77.224
5.419,61.103,76.956
5.3086,61.083,74.035
5.3705,57.902,73.938
5.6123,61.716,76.603
5.6755,60.703,76.616
5.557,61.712,73.788
5.6188,58.857,73.366
5.8689,62.216,75.797
5.9321,60.753,76.333
5.8053,61.583,74.961
5.8672,58.913,75.644
6.1254,62.007,77.597
6.1886,59.948,76.428
6.0537,60.437,73.012
6.1155,57.796,73.196
6.3819,62.065,76.464


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_290.csv <==
x,qOut,qIn
0.0316,60.765,76.613
0.093239,61.29,74.028
0.15511,58.348,73.919
0.22494,62.197,76.699
0.28814,61.128,77.405
0.34159,61.781,75.006
0.40346,58.439,73.776
0.48148,61.617,75.213
0.54468,60.369,75.492
0.58994,61.629,74.022
0.65181,59.246,74.601
0.73802,62.625,76.967
0.80122,60.721,76.803
0.83829,61.041,74.302
0.90016,58.057,74.083
0.99457,61.591,76.163
1.0578,60.289,76.171
1.0866,61.414,74.302
1.1485,59.109,74.792
1.2511,62.638,77.074
1.3143,60.762,76.531
1.335,61.027,73.679
1.3969,58.211,73.89
1.5076,62.146,76.794
1.5708,60.996,76.746
1.5833,61.733,73.973
1.6452,58.728,74.011
1.7642,62.097,76.579
1.8274,60.664,76.364
1.8317,61.526,73.755
1.8936,58.783,73.884
2.0207,62.116,76.29
2.0839,60.47,76.196
2.08,61.222,74.176
2.1419,58.793,74.832
2.2773,62.296,77.263
2.3405,60.393,76.607
2.3284,60.61,73.634
2.3903,57.8,74.011
2.5338,62.062,77.27
2.597,61.284,77.34
2.5767,62.096,74.143
2.6386,58.677,73.354
2.7904,61.787,75.407
2.8536,60.586,75.66
2.8251,61.948,74.168
2.887,59.489,74.915
3.0469,62.373,77.17
3.1101,60.072,76.549
3.0734,60.506,73.996
3.1353,58.055,74.536
3.3034,62.058,77.045
3.3666,60.767,76.387
3.3218,61.44,73.462
3.3837,58.634,73.688
3.56,62.463,76.371
3.6232,61.287,76.316
3.5701,61.878,73.914
3.632,58.631,74.105
3.8165,61.802,76.689
3.8797,60.35,76.928
3.8185,61.282,74.916
3.8804,58.538,74.796
4.0731,61.776,76.293
4.1363,60.116,75.603
4.0668,61.059,73.508
4.1287,58.883,74.462
4.3296,62.856,77.348
4.3928,61.266,77.004
4.3152,61.406,74.018
4.3771,58.252,73.907
4.5861,61.832,76.494
4.6493,60.561,76.491
4.5636,61.458,73.991
4.6254,58.92,73.98
4.8427,62.565,76.331
4.9059,60.968,76.275
4.8119,61.289,74.006
4.8738,58.326,74.381
5.0992,62.057,77.218
5.1624,60.794,77.406
5.0603,61.413,74.489
5.1221,58.154,73.392
5.3558,61.498,75.267
5.419,60.391,75.679
5.3086,61.845,74.056
5.3705,59.617,74.737
5.6123,62.719,77.482
5.6755,60.388,77.024
5.557,60.619,73.757
5.6188,57.949,73.708
5.8689,61.826,76.565
5.9321,60.568,76.473
5.8053,61.549,73.666
5.8672,59.168,73.898
6.1254,62.749,76.972
6.1886,60.908,77.038
6.0537,61.066,74.133
6.1155,58.221,73.963
6.3819,62.067,76.561


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_291.csv <==
x,qOut,qIn
0.0316,60.254,76.162
0.093239,61.231,74.182
0.15511,58.755,74.264
0.22494,62.454,76.681
0.28814,60.928,76.719
0.34159,61.371,74.051
0.40346,58.354,73.773
0.48148,61.9,76.324
0.54468,60.604,76.602
0.58994,61.524,74.393
0.65181,58.858,74.447
0.73802,62.187,76.641
0.80122,60.436,76.38
0.83829,61.043,74.025
0.90016,58.518,74.322
0.99457,62.366,76.774
1.0578,60.925,76.564
1.0866,61.362,73.948
1.1485,58.431,73.899
1.2511,62.184,76.459
1.3143,60.965,76.705
1.335,61.6,74.41
1.3969,58.519,74.131
1.5076,61.946,76.12
1.5708,60.637,76.153
1.5833,61.526,74.2
1.6452,58.691,74.347
1.7642,62.045,76.477
1.8274,60.522,76.547
1.8317,61.356,74.827
1.8936,58.69,75.04
2.0207,62.014,76.568
2.0839,60.276,75.84
2.08,61.014,73.631
2.1419,58.701,74.031
2.2773,62.747,76.236
2.3405,61.336,76.061
2.3284,61.525,74.046
2.3903,58.425,74.597
2.5338,62.112,77.406
2.597,60.807,77.501
2.5767,61.219,74.503
2.6386,57.725,73.4
2.7904,61.173,75.209
2.8536,60.377,75.681
2.8251,62.15,74.367
2.887,59.915,74.732
3.0469,62.747,76.487
3.1101,60.293,75.996
3.0734,60.718,74.011
3.1353,58.42,74.871
3.3034,62.237,77.412
3.3666,60.528,76.64
3.3218,60.958,73.299
3.3837,58.204,73.362
3.56,62.168,76.716
3.6232,61.066,77.277
3.5701,61.829,74.758
3.632,58.915,74.466
3.8165,62.139,76.689
3.8797,60.421,76.382
3.8185,61.047,73.502
3.8804,58.44,73.534
4.0731,62.436,76.575
4.1363,61.271,76.933
4.0668,61.832,74.385
4.1287,58.695,74.109
4.3296,61.95,76.156
4.3928,60.442,75.881
4.3152,61.192,73.587
4.3771,58.498,74.022
4.5861,62.224,76.916
4.6493,60.884,77.41
4.5636,61.438,75.077
4.6254,58.257,74.317
4.8427,61.442,75.95
4.9059,60.019,75.839
4.8119,61.204,73.994
4.8738,59.048,74.747
5.0992,62.909,77.211
5.1624,61.27,76.435
5.0603,61.471,73.209
5.1221,58.329,73.277
5.3558,61.943,76.154
5.419,60.738,76.41
5.3086,61.678,74.595
5.3705,58.98,75.331
5.6123,62.015,77.527
5.6755,59.952,76.545
5.557,60.472,73.495
5.6188,57.981,73.825
5.8689,62.21,76.65
5.9321,61.249,76.449
5.8053,62.045,73.609
5.8672,59.121,73.655
6.1254,62.521,76.571
6.1886,60.959,77.027
6.0537,61.4,74.668
6.1155,58.29,74.131
6.3819,61.641,76.018


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_292.csv <==
x,qOut,qIn
0.0316,60.549,77.085
0.093239,60.939,74.311
0.15511,57.87,73.752
0.22494,61.571,75.656
0.28814,60.585,75.732
0.34159,61.826,73.985
0.40346,59.248,74.519
0.48148,62.499,77.071
0.54468,60.644,77.134
0.58994,61.145,74.657
0.65181,58.232,74.189
0.73802,61.568,76.065
0.80122,60.064,75.89
0.83829,61.241,73.822
0.90016,59.294,74.528
0.99457,63.076,77.214
1.0578,61.07,76.673
1.0866,60.953,73.455
1.1485,58.081,73.342
1.2511,62.172,76.363
1.3143,61.043,76.935
1.335,61.519,74.417
1.3969,58.411,74.041
1.5076,61.959,76.963
1.5708,60.684,77.706
1.5833,61.363,75.029
1.6452,58.259,73.903
1.7642,61.684,75.602
1.8274,60.498,75.802
1.8317,61.717,73.935
1.8936,59.297,74.102
2.0207,62.856,76.374
2.0839,61.159,76.439
2.08,61.52,74.168
2.1419,58.422,73.998
2.2773,61.645,76.196
2.3405,60.075,76.37
2.3284,61.05,74.502
2.3903,58.768,74.924
2.5338,62.375,77.219
2.597,60.546,76.505
2.5767,60.829,73.246
2.6386,58.002,73.402
2.7904,62.157,76.827
2.8536,61.295,77.313
2.8251,62.149,74.353
2.887,58.904,73.604
3.0469,61.805,76.011
3.1101,60.177,76.464
3.0734,61.27,74.549
3.1353,59.08,74.845
3.3034,62.555,77.082
3.3666,60.513,76.364
3.3218,60.7,73.086
3.3837,58.067,73.222
3.56,62.376,76.726
3.6232,61.406,77.363
3.5701,61.88,74.503
3.632,58.486,73.701
3.8165,61.709,76.032
3.8797,60.401,76.621
3.8185,61.392,74.577
3.8804,58.715,74.19
4.0731,62.168,76.343
4.1363,60.623,76.736
4.0668,61.345,74.493
4.1287,58.682,73.962
4.3296,62.214,76.16
4.3928,60.625,76.527
4.3152,61.232,74.288
4.3771,58.648,74.255
4.5861,62.441,77.016
4.6493,60.943,77.083
4.5636,61.271,73.761
4.6254,58.128,72.986
4.8427,61.864,75.825
4.9059,60.879,76.647
4.8119,61.907,74.782
4.8738,59.066,74.837
5.0992,62.075,76.815
5.1624,60.169,76.377
5.0603,60.796,73.84
5.1221,58.195,73.96
5.3558,62.159,76.429
5.419,61.036,76.39
5.3086,61.847,73.944
5.3705,58.934,73.976
5.6123,62.216,76.502
5.6755,60.591,76.758
5.557,61.239,74.766
5.6188,58.48,74.898
5.8689,61.941,76.918
5.9321,60.368,76.349
5.8053,61.102,73.651
5.8672,58.506,73.745
6.1254,62.427,76.072
6.1886,61.226,75.985
6.0537,61.869,73.954
6.1155,58.955,74.513
6.3819,62.27,77.186


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_293.csv <==
x,qOut,qIn
0.0316,60.515,76.911
0.093239,61.799,74.712
0.15511,59.055,73.994
0.22494,62.266,75.802
0.28814,60.641,76.027
0.34159,61.58,74.217
0.40346,59.19,74.435
0.48148,62.514,76.576
0.54468,60.459,76.236
0.58994,60.769,73.828
0.65181,58.214,74.472
0.73802,62.26,77.577
0.80122,60.954,77.32
0.83829,61.361,73.799
0.90016,58.067,73.07
0.99457,61.644,75.632
1.0578,60.703,76.237
1.0866,62.048,74.554
1.1485,59.531,74.831
1.2511,62.449,76.954
1.3143,60.196,76.559
1.335,60.603,73.998
1.3969,58.113,74.261
1.5076,62.162,76.901
1.5708,60.933,76.567
1.5833,61.59,73.583
1.6452,58.715,73.516
1.7642,62.382,76.215
1.8274,61.079,76.626
1.8317,61.639,74.787
1.8936,58.568,74.878
2.0207,61.893,76.786
2.0839,60.401,76.424
2.08,61.13,73.828
2.1419,58.223,73.585
2.2773,61.966,75.903
2.3405,60.963,76.3
2.3284,62.079,74.7
2.3903,59.221,75.035
2.5338,62.064,76.957
2.597,60.05,76.159
2.5767,60.822,73.334
2.6386,58.371,73.868
2.7904,62.206,76.859
2.8536,60.857,76.581
2.8251,61.665,73.864
2.887,59.043,74.351
3.0469,62.352,77.049
3.1101,60.437,76.304
3.0734,60.838,73.151
3.1353,58.283,73.868
3.3034,62.36,77.389
3.3666,61.116,77.312
3.3218,61.513,74.022
3.3837,58.235,73.532
3.56,61.678,76.116
3.6232,60.516,76.499
3.5701,61.633,74.343
3.632,59.081,74.371
3.8165,62.398,76.817
3.8797,60.564,76.741
3.8185,61.059,74.072
3.8804,58.394,74.087
4.0731,62.177,76.695
4.1363,60.801,76.412
4.0668,61.453,73.481
4.1287,58.659,73.751
4.3296,62.308,76.987
4.3928,60.908,77.33
4.3152,61.488,74.757
4.3771,58.5,74.367
4.5861,61.808,76.152
4.6493,60.279,75.62
4.5636,61.144,73.192
4.6254,58.781,73.843
4.8427,62.784,76.996
4.9059,61.386,77.174
4.8119,61.543,74.443
4.8738,58.074,73.938
5.0992,61.371,75.884
5.1624,60.17,75.814
5.0603,61.382,74.034
5.1221,58.998,74.807
5.3558,62.484,77.253
5.419,60.695,76.93
5.3086,61.091,74.479
5.3705,58.2,74.511
5.6123,61.797,76.652
5.6755,60.452,76.358
5.557,61.49,73.886
5.6188,59.125,73.908
5.8689,62.812,76.129
5.9321,61.152,75.816
5.8053,61.506,73.381
5.8672,58.822,73.965
6.1254,62.45,77.14
6.1886,60.692,77.407
6.0537,60.753,74.512
6.1155,57.523,73.783
6.3819,61.353,76.239


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_294.csv <==
x,qOut,qIn
0.0316,60.626,76.311
0.093239,61.473,74.449
0.15511,58.95,74.899
0.22494,62.311,76.878
0.28814,60.401,75.989
0.34159,60.832,73.083
0.40346,58.29,73.528
0.48148,62.433,76.681
0.54468,61.276,77.044
0.58994,61.7,74.635
0.65181,58.415,74.377
0.73802,61.654,76.661
0.80122,60.237,76.853
0.83829,61.18,74.591
0.90016,58.605,74.254
0.99457,62.263,76.113
1.0578,60.842,75.935
1.0866,61.566,73.696
1.1485,58.989,73.872
1.2511,62.684,76.456
1.3143,61.074,76.809
1.335,61.274,74.591
1.3969,58.117,74.284
1.5076,61.688,76.469
1.5708,60.456,76.528
1.5833,61.351,73.998
1.6452,58.534,73.564
1.7642,62.109,75.732
1.8274,60.838,76.199
1.8317,61.719,74.863
1.8936,58.965,75.491
2.0207,62.05,77.437
2.0839,60.077,76.546
2.08,60.627,73.74
2.1419,57.974,73.934
2.2773,62.02,76.276
2.3405,61.058,76.217
2.3284,62.107,74.105
2.3903,59.423,74.191
2.5338,62.686,76.485
2.597,60.824,76.563
2.5767,61.17,74.187
2.6386,58.283,73.932
2.7904,61.941,76.205
2.8536,60.61,76.378
2.8251,61.352,74.259
2.887,58.519,74.458
3.0469,62.086,76.917
3.1101,60.709,76.815
3.0734,61.445,74.074
3.1353,58.422,73.577
3.3034,61.77,75.716
3.3666,60.446,76.071
3.3218,61.658,74.542
3.3837,59.421,75.059
3.56,62.565,77.101
3.6232,60.214,76.245
3.5701,60.349,73.085
3.632,57.841,73.41
3.8165,62.308,77.055
3.8797,61.422,77.728
3.8185,61.91,74.667
3.8804,58.372,73.676
4.0731,61.548,76.24
4.1363,60.374,76.882
4.0668,61.632,74.55
4.1287,59.034,74.121
4.3296,62.362,76.082
4.3928,60.713,75.769
4.3152,61.534,73.354
4.3771,59.053,73.949
4.5861,62.477,77.077
4.6493,60.565,77.217
4.5636,60.932,74.573
4.6254,58.258,74.522
4.8427,61.872,76.856
4.9059,60.277,76.328
4.8119,60.903,73.437
4.8738,58.442,73.818
5.0992,62.69,76.881
5.1624,61.597,76.998
5.0603,61.904,74.065
5.1221,58.468,73.289
5.3558,61.835,75.588
5.419,60.647,76.532
5.3086,61.551,75.124
5.3705,58.756,74.902
5.6123,62.026,76.627
5.6755,60.325,76.434
5.557,60.891,73.958
5.6188,58.082,73.719
5.8689,62.046,76.11
5.9321,61.11,76.567
5.8053,62.057,74.733
5.8672,58.996,74.65
6.1254,62.021,76.401
6.1886,60.351,76.105
6.0537,61.243,73.99
6.1155,58.615,74.199
6.3819,62.131,76.372


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_295.csv <==
x,qOut,qIn
0.0316,60.855,76.675
0.093239,61.571,74.089
0.15511,58.67,74.15
0.22494,61.992,76.739
0.28814,60.391,76.583
0.34159,61.085,74.054
0.40346,58.38,74.528
0.48148,62.048,77.324
0.54468,60.67,76.98
0.58994,61.46,74.062
0.65181,58.674,73.85
0.73802,62.152,75.892
0.80122,60.692,75.577
0.83829,61.578,73.42
0.90016,59.26,74.233
0.99457,62.817,77.465
1.0578,60.792,77.636
1.0866,60.7,74.487
1.1485,57.523,73.646
1.2511,61.363,76.216
1.3143,60.434,76.798
1.335,61.721,74.369
1.3969,59.22,73.771
1.5076,62.663,75.86
1.5708,60.984,76.155
1.5833,61.563,74.228
1.6452,58.89,74.444
1.7642,62.271,76.926
1.8274,60.41,76.918
1.8317,60.822,74.13
1.8936,58.11,73.635
2.0207,62.008,76.152
2.0839,60.808,76.768
2.08,61.541,74.618
2.1419,58.742,74.3
2.2773,62.336,76.778
2.3405,60.885,77.072
2.3284,61.405,74.017
2.3903,58.276,72.861
2.5338,61.848,75.289
2.597,60.777,76.292
2.5767,61.929,74.781
2.6386,59.302,75.033
2.7904,62.192,77.21
2.8536,59.961,76.569
2.8251,60.376,73.391
2.887,57.79,73.449
3.0469,62.03,76.626
3.1101,61.17,77.108
3.0734,62.106,74.386
3.1353,59.051,73.79
3.3034,62.099,76.252
3.3666,60.425,76.592
3.3218,61.252,74.372
3.3837,58.765,74.459
3.56,62.33,76.729
3.6232,60.629,76.487
3.5701,61.043,73.984
3.632,58.301,74.097
3.8165,62.292,76.716
3.8797,61.155,76.808
3.8185,61.698,73.966
3.8804,58.401,73.394
4.0731,61.834,76.06
4.1363,60.732,76.899
4.0668,61.853,75.075
4.1287,58.984,74.723
4.3296,61.851,76.237
4.3928,59.946,75.583
4.3152,60.896,73.209
4.3771,58.77,74.14
4.5861,62.683,77.392
4.6493,61.036,77.323
4.5636,61.271,74.431
4.6254,58.316,74.214
4.8427,61.87,76.531
4.9059,60.403,76.215
4.8119,61.134,73.311
4.8738,58.72,73.297
5.0992,62.827,76.369
5.1624,61.523,76.939
5.0603,61.608,74.524
5.1221,58.179,74.212
5.3558,61.625,76.641
5.419,60.416,76.981
5.3086,61.24,74.653
5.3705,58.238,74.137
5.6123,61.775,76.092
5.6755,60.66,76.395
5.557,61.857,74.629
5.6188,59.213,74.51
5.8689,62.38,76.153
5.9321,60.547,75.841
5.8053,61.283,73.949
5.8672,58.854,74.625
6.1254,62.457,76.996
6.1886,60.684,76.366
6.0537,61.068,73.397
6.1155,58.27,73.566
6.3819,62.094,76.539


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_296.csv <==
x,qOut,qIn
0.0316,61.037,76.252
0.093239,61.806,74.162
0.15511,59.089,74.433
0.22494,62.23,77.208
0.28814,60.187,77.149
0.34159,60.493,74.249
0.40346,57.781,74.123
0.48148,61.9,76.789
0.54468,60.945,76.773
0.58994,61.788,73.834
0.65181,58.755,73.304
0.73802,62.301,75.809
0.80122,61.139,76.472
0.83829,62.017,74.792
0.90016,58.979,74.755
0.99457,61.86,76.405
1.0578,60.005,75.914
1.0866,60.808,73.909
1.1485,58.357,74.68
1.2511,62.272,77.101
1.3143,60.975,76.528
1.335,61.586,73.792
1.3969,58.491,73.867
1.5076,61.887,76.204
1.5708,60.582,76.333
1.5833,61.649,74.833
1.6452,59.165,75.259
1.7642,62.356,76.634
1.8274,60.296,75.588
1.8317,60.7,73.013
1.8936,58.231,73.57
2.0207,62.499,76.866
2.0839,61.405,77.544
2.08,61.772,75.063
2.1419,58.346,74.138
2.2773,61.506,75.81
2.3405,60.154,75.785
2.3284,61.21,73.697
2.3903,58.811,74.134
2.5338,62.655,77.006
2.597,61.214,77.381
2.5767,61.518,75.093
2.6386,58.224,74.59
2.7904,61.499,76.175
2.8536,60.154,75.745
2.8251,61.322,73.468
2.887,58.984,73.874
3.0469,62.79,76.407
3.1101,61.311,76.351
3.0734,61.765,74.306
3.1353,58.773,74.756
3.3034,61.877,76.839
3.3666,60.01,76.148
3.3218,60.666,73.533
3.3837,58.289,74.004
3.56,62.393,76.851
3.6232,61.137,76.816
3.5701,61.544,74.079
3.632,58.431,73.875
3.8165,61.998,76.497
3.8797,60.741,76.89
3.8185,61.475,74.644
3.8804,58.513,74.376
4.0731,61.964,76.477
4.1363,60.608,76.503
4.0668,61.495,74.331
4.1287,58.719,74.335
4.3296,62.193,76.38
4.3928,60.744,76.124
4.3152,61.62,73.932
4.3771,58.998,74.164
4.5861,62.366,76.209
4.6493,60.597,75.921
4.5636,61.142,73.995
4.6254,58.618,74.718
4.8427,62.318,77.297
4.9059,60.638,76.881
4.8119,60.867,73.722
4.8738,57.748,73.383
5.0992,61.701,76.297
5.1624,60.941,76.918
5.0603,62.14,74.635
5.1221,59.127,74.277
5.3558,61.983,76.273
5.419,60.215,76.043
5.3086,61.269,73.923
5.3705,58.96,74.537
5.6123,62.418,76.816
5.6755,60.543,76.035
5.557,61.056,73.319
5.6188,58.59,74.089
5.8689,62.402,77.329
5.9321,60.79,77.234
5.8053,61.085,74.203
5.8672,58.125,74.129
6.1254,61.877,76.958
6.1886,60.677,76.859
6.0537,61.539,73.718
6.1155,58.757,73.211
6.3819,62.368,75.796


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_297.csv <==
x,qOut,qIn
0.0316,60.276,76.974
0.093239,60.843,73.963
0.15511,57.799,73.526
0.22494,61.56,75.961
0.28814,60.724,76.427
0.34159,62.183,74.771
0.40346,59.712,74.905
0.48148,62.644,76.342
0.54468,60.412,75.407
0.58994,60.836,73.277
0.65181,58.389,74.482
0.73802,62.443,77.457
0.80122,61.102,77.094
0.83829,61.487,74.116
0.90016,58.106,73.708
0.99457,61.402,75.833
1.0578,60.245,75.985
1.0866,61.658,74.489
1.1485,59.487,75.165
1.2511,62.682,76.99
1.3143,60.398,75.995
1.335,60.594,73.393
1.3969,58.108,74.111
1.5076,62.372,77.055
1.5708,61.229,77.019
1.5833,61.669,74.113
1.6452,58.402,73.55
1.7642,61.875,76.098
1.8274,60.714,76.683
1.8317,61.702,74.557
1.8936,58.874,74.271
2.0207,62.091,76.329
2.0839,60.43,76.289
2.08,61.233,74.025
2.1419,58.688,74.076
2.2773,62.266,76.382
2.3405,60.656,76.354
2.3284,61.244,74.041
2.3903,58.643,74.226
2.5338,62.275,76.932
2.597,60.626,77.163
2.5767,60.972,74.615
2.6386,58.124,74.285
2.7904,62.023,76.735
2.8536,60.887,76.834
2.8251,61.587,73.981
2.887,58.56,73.325
3.0469,62.274,75.633
3.1101,61.253,76.064
3.0734,62.144,74.179
3.1353,59.002,74.312
3.3034,61.927,76.491
3.3666,60.209,76.523
3.3218,61.054,74.616
3.3837,58.315,74.794
3.56,61.666,76.589
3.6232,60.132,76.139
3.5701,61.194,74.013
3.632,58.938,74.304
3.8165,62.622,76.457
3.8797,60.897,76.143
3.8185,61.292,73.718
3.8804,58.726,74.186
4.0731,62.528,77.337
4.1363,60.879,77.419
4.0668,61.012,74.08
4.1287,57.879,73.32
4.3296,61.731,76.142
4.3928,60.786,76.844
4.3152,61.828,74.404
4.3771,59.054,73.826
4.5861,62.36,76.169
4.6493,60.706,76.729
4.5636,61.318,74.688
4.6254,58.58,74.415
4.8427,62.098,76.48
4.9059,60.533,76.328
4.8119,61.16,73.719
4.8738,58.451,73.583
5.0992,62.304,76.149
5.1624,61.082,76.679
5.0603,61.685,74.75
5.1221,58.589,74.506
5.3558,61.837,76.44
5.419,60.314,76.403
5.3086,61.144,73.987
5.3705,58.448,73.685
5.6123,62.104,76.091
5.6755,60.787,76.768
5.557,61.624,75.135
5.6188,58.943,75.096
5.8689,62.167,76.94
5.9321,60.252,76.261
5.8053,60.753,73.122
5.8672,58.202,73.058
6.1254,62.447,76.025
6.1886,61.495,76.514
6.0537,62.072,74.581
6.1155,58.851,74.982
6.3819,61.948,77.37


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_298.csv <==
x,qOut,qIn
0.0316,60.668,76.584
0.093239,61.638,74.372
0.15511,59.012,74.193
0.22494,62.561,76.518
0.28814,60.966,76.602
0.34159,61.374,74.009
0.40346,58.364,73.683
0.48148,62.006,76.114
0.54468,60.792,76.303
0.58994,61.617,74.146
0.65181,58.69,74.419
0.73802,61.972,76.76
0.80122,60.418,76.51
0.83829,61.207,74.213
0.90016,58.414,74.492
0.99457,61.87,76.607
1.0578,60.438,76.092
1.0866,61.438,73.849
1.1485,58.981,74.467
1.2511,62.448,76.783
1.3143,60.661,76.317
1.335,61.161,74.066
1.3969,58.61,74.676
1.5076,62.358,77.192
1.5708,60.758,76.575
1.5833,61.119,73.323
1.6452,58.22,73.157
1.7642,62.202,76.157
1.8274,61.214,76.652
1.8317,61.939,74.388
1.8936,58.714,74.574
2.0207,61.766,77.333
2.0839,60.193,77.324
2.08,61.132,74.523
2.1419,58.411,74.075
2.2773,61.787,75.972
2.3405,60.309,75.619
2.3284,61.498,73.229
2.3903,59.621,73.738
2.5338,63.33,76.842
2.597,61.112,76.91
2.5767,60.752,73.946
2.6386,57.863,74.016
2.7904,61.952,77.329
2.8536,60.724,77.414
2.8251,61.116,73.827
2.887,57.858,73.105
3.0469,61.675,76.129
3.1101,60.947,77.077
3.0734,62.242,75.029
3.1353,59.298,74.344
3.3034,62.064,75.753
3.3666,60.163,75.522
3.3218,61.113,73.831
3.3837,58.911,74.744
3.56,62.627,77.283
3.6232,60.831,76.719
3.5701,61.031,73.84
3.632,57.978,74.041
3.8165,61.741,76.773
3.8797,60.663,76.76
3.8185,61.73,74.383
3.8804,59.023,74.314
4.0731,62.284,76.153
4.1363,60.569,75.732
4.0668,61.305,73.744
4.1287,58.899,74.566
4.3296,62.602,77.14
4.3928,60.865,76.646
4.3152,61.066,73.766
4.3771,58.011,73.747
4.5861,61.775,76.396
4.6493,60.684,76.831
4.5636,61.65,74.882
4.6254,58.911,74.606
4.8427,62.191,76.218
4.9059,60.47,75.823
4.8119,61.079,73.644
4.8738,58.491,74.234
5.0992,62.452,77.131
5.1624,61.193,77.268
5.0603,61.636,74.656
5.1221,58.28,74.022
5.3558,61.537,75.643
5.419,60.305,75.427
5.3086,61.574,73.589
5.3705,59.242,74.365
5.6123,62.697,77.067
5.6755,60.821,76.904
5.557,61.128,74.385
5.6188,58.185,74.326
5.8689,61.623,76.223
5.9321,60.143,75.759
5.8053,61.137,73.719
5.8672,58.946,74.59
6.1254,62.793,77.394
6.1886,61.072,77.164
6.0537,61.139,74.173
6.1155,58.012,73.715
6.3819,61.766,76.203


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_299.csv <==
x,qOut,qIn
0.0316,60.618,76.397
0.093239,60.978,73.629
0.15511,58.017,73.434
0.22494,61.872,76.052
0.28814,60.895,76.849
0.34159,61.914,75.358
0.40346,58.975,75.204
0.48148,61.856,76.573
0.54468,59.949,76.015
0.58994,60.785,73.779
0.65181,58.454,74.005
0.73802,62.525,76.434
0.80122,61.292,76.468
0.83829,61.869,74.047
0.90016,58.92,74.107
0.99457,62.297,76.802
1.0578,60.669,76.735
1.0866,61.165,73.729
1.1485,58.263,73.311
1.2511,61.964,75.873
1.3143,60.762,76.373
1.335,61.595,74.495
1.3969,58.794,74.781
1.5076,62.03,77.328
1.5708,60.25,77.194
1.5833,60.808,74.17
1.6452,58.018,73.683
1.7642,61.848,76.239
1.8274,60.773,76.405
1.8317,61.871,73.891
1.8936,59.318,74.075
2.0207,62.722,76.918
2.0839,60.917,76.887
2.08,61.287,74.151
2.1419,58.366,74.058
2.2773,61.889,76.366
2.3405,60.46,76.166
2.3284,61.331,73.678
2.3903,58.824,73.934
2.5338,62.478,76.841
2.597,60.865,77.063
2.5767,61.246,74.386
2.6386,58.277,74.133
2.7904,61.815,76.687
2.8536,60.431,76.688
2.8251,61.298,73.907
2.887,58.722,73.709
3.0469,62.422,76.235
3.1101,60.972,76.302
3.0734,61.536,73.881
3.1353,58.783,74.108
3.3034,62.302,76.962
3.3666,60.634,77.133
3.3218,60.959,74.513
3.3837,57.966,74.248
3.56,61.759,76.535
3.6232,60.694,76.54
3.5701,61.654,74.014
3.632,58.783,73.542
3.8165,62.31,75.546
3.8797,61.033,75.903
3.8185,61.893,74.432
3.8804,59.005,74.929
4.0731,61.97,77.119
4.1363,60.014,76.718
4.0668,60.668,74.119
4.1287,58.033,74.177
4.3296,61.869,76.563
4.3928,60.698,76.426
4.3152,61.754,73.923
4.3771,59.172,73.956
4.5861,62.547,76.509
4.6493,60.774,76.608
4.5636,61.343,74.192
4.6254,58.799,74.187
4.8427,62.278,76.677
4.9059,60.407,76.706
4.8119,60.753,74.186
4.8738,58.288,74.224
5.0992,62.508,76.976
5.1624,61.264,77.081
5.0603,61.402,73.747
5.1221,57.951,72.635
5.3558,61.84,75.632
5.419,61.22,77.343
5.3086,62.307,75.589
5.3705,58.938,74.224
5.6123,61.487,75.351
5.6755,59.742,75.667
5.557,60.952,74.363
5.6188,58.902,75.015
5.8689,62.681,77.38
5.9321,60.9,76.867
5.8053,61.058,73.674
5.8672,58.025,73.306
6.1254,61.895,75.99
6.1886,60.887,76.437
6.0537,61.869,74.477
6.1155,59.172,74.699
6.3819,62.454,76.837


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_300.csv <==
x,qOut,qIn
0.0316,60.961,75.775
0.093239,61.996,74.665
0.15511,59.235,75.633
0.22494,62.146,77.453
0.28814,60.029,76.429
0.34159,60.569,73.574
0.40346,57.926,73.588
0.48148,61.913,75.996
0.54468,60.909,76.227
0.58994,62.022,74.332
0.65181,59.515,74.556
0.73802,62.709,76.885
0.80122,60.59,76.571
0.83829,60.729,73.568
0.90016,57.845,73.47
0.99457,61.927,76.628
1.0578,61.025,77.148
1.0866,61.92,74.423
1.1485,58.723,73.827
1.2511,61.746,76.015
1.3143,60.252,76.097
1.335,61.393,74.197
1.3969,59.042,74.938
1.5076,62.377,77.351
1.5708,60.4,76.687
1.5833,60.817,73.981
1.6452,58.23,74.422
1.7642,62.209,77.009
1.8274,60.957,76.419
1.8317,61.619,73.224
1.8936,58.753,73.232
2.0207,62.49,76.346
2.0839,61.253,76.704
2.08,61.863,74.162
2.1419,58.666,74.173
2.2773,61.675,76.751
2.3405,60.019,76.626
2.3284,60.957,74.204
2.3903,58.54,74.533
2.5338,62.167,76.916
2.597,60.557,76.459
2.5767,61.167,73.655
2.6386,58.629,73.862
2.7904,62.529,76.805
2.8536,61.123,76.771
2.8251,61.505,73.65
2.887,58.529,73.341
3.0469,62.18,76.366
3.1101,60.843,76.98
3.0734,61.378,74.691
3.1353,58.347,74.582
3.3034,61.825,76.964
3.3666,60.471,76.881
3.3218,61.288,74.007
3.3837,58.4,73.401
3.56,61.99,75.692
3.6232,60.816,76.119
3.5701,61.93,74.391
3.632,59.444,74.806
3.8165,62.532,76.975
3.8797,60.32,76.239
3.8185,60.552,73.233
3.8804,57.869,73.614
4.0731,62.063,76.951
4.1363,61.119,77.408
4.0668,61.86,74.753
4.1287,58.573,74.14
4.3296,61.613,76.14
4.3928,60.167,76.127
4.3152,61.351,74.134
4.3771,59.064,74.565
4.5861,62.662,76.737
4.6493,60.908,76.175
4.5636,61.28,73.7
4.6254,58.476,74.326
4.8427,62.2,77.147
4.9059,60.802,76.775
4.8119,61.435,73.73
4.8738,58.475,73.551
5.0992,61.931,76.023
5.1624,60.57,76.1
5.0603,61.554,74.132
5.1221,59.13,74.748
5.3558,62.404,77.299
5.419,60.299,76.839
5.3086,60.524,73.844
5.3705,57.873,73.92
5.6123,62.068,76.847
5.6755,61.074,76.913
5.557,61.78,73.941
5.6188,58.731,73.402
5.8689,62.267,75.952
5.9321,61.021,76.675
5.8053,61.731,74.996
5.8672,58.677,74.953
6.1254,61.899,76.723
6.1886,60.353,76.271
6.0537,61.159,73.806
6.1155,58.351,73.706
6.3819,62.066,75.654


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_301.csv <==
x,qOut,qIn
0.0316,61.185,77.443
0.093239,61.501,74.79
0.15511,57.993,73.859
0.22494,61.268,76.016
0.28814,60.155,76.659
0.34159,61.469,74.93
0.40346,59.01,74.697
0.48148,62.362,76.296
0.54468,60.604,75.881
0.58994,61.28,73.521
0.65181,58.805,73.803
0.73802,62.584,76.536
0.80122,61.017,76.677
0.83829,61.405,74.254
0.90016,58.46,74.484
0.99457,61.883,77.344
1.0578,60.299,77.286
1.0866,60.996,74.26
1.1485,58.341,73.794
1.2511,62.103,76.133
1.3143,60.808,76.107
1.335,61.641,73.461
1.3969,59.162,73.587
1.5076,62.886,76.838
1.5708,61.201,77.349
1.5833,61.243,74.397
1.6452,57.954,73.585
1.7642,61.479,76.006
1.8274,60.299,76.531
1.8317,61.34,74.559
1.8936,58.82,74.705
2.0207,62.389,76.978
2.0839,60.772,76.657
2.08,61.227,73.868
2.1419,58.3,73.593
2.2773,62.044,75.891
2.3405,60.901,76.273
2.3284,61.798,74.704
2.3903,59.02,75.082
2.5338,62.279,77.103
2.597,60.497,76.482
2.5767,60.997,73.461
2.6386,58.034,73.147
2.7904,61.829,75.696
2.8536,60.886,76.259
2.8251,62.124,74.793
2.887,59.451,75.252
3.0469,62.147,77.075
3.1101,59.797,76.176
3.0734,60.3,73.326
3.1353,57.954,73.778
3.3034,62.311,77.028
3.3666,61.342,77.178
3.3218,61.967,73.956
3.3837,58.709,73.456
3.56,61.963,76.524
3.6232,60.599,77.158
3.5701,61.519,74.813
3.632,58.811,74.65
3.8165,62.131,76.661
3.8797,60.437,75.954
3.8185,61.115,73.041
3.8804,58.567,73.452
4.0731,62.569,76.535
4.1363,61.35,76.751
4.0668,61.815,74.424
4.1287,58.537,74.55
4.3296,61.619,76.824
4.3928,60.046,76.498
4.3152,60.992,73.986
4.3771,58.491,74.119
4.5861,62.207,76.481
4.6493,60.799,76.359
4.5636,61.558,73.973
4.6254,58.964,74.198
4.8427,62.455,76.953
4.9059,60.68,76.907
4.8119,61.062,73.938
4.8738,58.346,73.663
5.0992,62.173,76.373
5.1624,60.826,76.568
5.0603,61.381,73.975
5.1221,58.583,73.891
5.3558,62.337,76.726
5.419,60.98,77.227
5.3086,61.371,74.561
5.3705,58.078,73.689
5.6123,61.571,75.944
5.6755,60.512,76.733
5.557,61.745,74.926
5.6188,59.108,74.394
5.8689,62.239,76.09
5.9321,60.382,76.247
5.8053,61.137,74.304
5.8672,58.849,74.305
6.1254,62.613,76.492
6.1886,60.874,76.202
6.0537,61.092,73.303
6.1155,58.308,73.327
6.3819,62.355,76.647


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_302.csv <==
x,qOut,qIn
0.0316,60.493,76.077
0.093239,60.933,73.446
0.15511,58.341,73.826
0.22494,62.356,76.417
0.28814,61.127,76.363
0.34159,61.665,73.917
0.40346,58.64,73.917
0.48148,62.033,76.609
0.54468,60.527,77.171
0.58994,61.135,75.092
0.65181,58.267,74.654
0.73802,61.778,76.436
0.80122,60.377,76.325
0.83829,61.228,74.017
0.90016,58.654,73.89
0.99457,62.571,76.219
1.0578,61.353,76.396
1.0866,61.9,74.253
1.1485,58.745,74.396
1.2511,62.053,76.712
1.3143,60.598,76.414
1.335,61.37,73.765
1.3969,58.387,73.704
1.5076,61.781,75.981
1.5708,60.488,76.213
1.5833,61.649,74.881
1.6452,59.181,75.617
1.7642,62.147,77.289
1.8274,59.885,75.991
1.8317,60.372,72.95
1.8936,58.079,73.533
2.0207,62.495,76.78
2.0839,61.493,76.855
2.08,62.003,74
2.1419,58.833,73.902
2.2773,62.168,76.769
2.3405,60.674,77.076
2.3284,61.229,74.32
2.3903,58.204,73.696
2.5338,61.792,76.092
2.597,60.628,76.68
2.5767,61.654,74.696
2.6386,58.991,74.396
2.7904,62.285,76.356
2.8536,60.52,76.432
2.8251,61.111,74.355
2.887,58.524,74.36
3.0469,62.337,76.623
3.1101,60.922,76.641
3.0734,61.452,73.874
3.1353,58.506,73.215
3.3034,62.156,75.782
3.3666,60.902,76.727
3.3218,61.652,74.974
3.3837,58.777,74.735
3.56,61.979,76.805
3.6232,60.213,76.615
3.5701,60.824,73.656
3.632,58.118,73.253
3.8165,62.089,76.1
3.8797,61.077,76.804
3.8185,61.998,74.662
3.8804,59.127,74.407
4.0731,62.143,76.522
4.1363,60.215,76.405
4.0668,60.792,73.908
4.1287,58.321,73.908
4.3296,62.364,76.533
4.3928,61.109,76.7
4.3152,61.528,74.048
4.3771,58.388,73.811
4.5861,62.006,76.596
4.6493,60.839,77.079
4.5636,61.577,74.762
4.6254,58.406,74.38
4.8427,61.653,76.161
4.9059,60.339,76.079
4.8119,61.528,74.43
4.8738,59.034,74.735
5.0992,62.454,76.264
5.1624,60.758,75.53
5.0603,61.441,73.249
5.1221,58.856,73.857
5.3558,62.362,76.77
5.419,60.619,77.085
5.3086,61.068,75.044
5.3705,58.36,75.088
5.6123,61.852,76.916
5.6755,60.167,76.045
5.557,60.734,73.08
5.6188,58.151,73.551
5.8689,62.531,76.866
5.9321,61.756,77.206
5.8053,62.354,74.458
5.8672,58.743,73.816
6.1254,61.593,75.92
6.1886,60.165,76.226
6.0537,61.375,74.558
6.1155,59.016,74.95
6.3819,62.391,76.855


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_303.csv <==
x,qOut,qIn
0.0316,61.06,76.57
0.093239,61.717,73.682
0.15511,58.761,73.409
0.22494,62.239,76.176
0.28814,60.82,76.744
0.34159,61.479,74.511
0.40346,58.587,74.324
0.48148,61.869,76.671
0.54468,60.218,76.551
0.58994,60.902,74.001
0.65181,58.277,74.311
0.73802,62.193,77.11
0.80122,61.004,76.913
0.83829,61.693,73.902
0.90016,58.553,73.711
0.99457,61.891,76.412
1.0578,60.595,76.702
1.0866,61.759,74.592
1.1485,59.281,74.65
1.2511,62.392,76.436
1.3143,60.304,75.451
1.335,60.82,72.64
1.3969,58.601,73.721
1.5076,62.757,77.568
1.5708,61.236,77.776
1.5833,61.176,74.555
1.6452,57.678,73.752
1.7642,61.222,75.924
1.8274,60.252,76.225
1.8317,61.599,74.065
1.8936,59.187,73.89
2.0207,62.667,76.385
2.0839,60.953,76.855
2.08,61.465,74.782
2.1419,58.708,74.741
2.2773,61.962,76.863
2.3405,60.074,76.371
2.3284,60.707,73.616
2.3903,58.44,73.961
2.5338,62.693,76.821
2.597,61.439,76.674
2.5767,61.656,73.633
2.6386,58.455,73.378
2.7904,62.183,76.425
2.8536,61.054,77.236
2.8251,61.597,74.813
2.887,58.277,73.85
3.0469,61.553,75.673
3.1101,60.321,76.184
3.0734,61.409,74.677
3.1353,58.825,74.873
3.3034,62.308,76.848
3.3666,60.707,76.454
3.3218,61.281,73.888
3.3837,58.317,73.873
3.56,61.913,76.145
3.6232,60.724,76.093
3.5701,61.833,74.214
3.632,59.231,74.806
3.8165,62.314,76.835
3.8797,60.282,75.975
3.8185,60.818,73.487
3.8804,58.335,74.342
4.0731,62.253,77.206
4.1363,60.868,76.883
4.0668,61.41,74.103
4.1287,58.442,74.06
4.3296,61.978,76.396
4.3928,60.644,76.214
4.3152,61.521,73.78
4.3771,58.877,74.028
4.5861,62.39,76.864
4.6493,60.773,77.19
4.5636,61.301,74.769
4.6254,58.473,74.38
4.8427,61.942,76.304
4.9059,60.401,75.846
4.8119,61.157,73.02
4.8738,58.713,73.273
5.0992,62.735,76.765
5.1624,61.4,77.72
5.0603,61.581,75.329
5.1221,58.114,74.498
5.3558,61.259,76.345
5.419,59.877,76.325
5.3086,61.035,73.856
5.3705,58.73,73.836
5.6123,62.702,76.495
5.6755,61.406,76.399
5.557,61.956,73.565
5.6188,58.988,73.769
5.8689,62.233,76.802
5.9321,60.479,76.861
5.8053,61.015,74.142
5.8672,58.326,74.297
6.1254,61.954,77.067
6.1886,60.446,76.8
6.0537,61.089,73.825
6.1155,58.41,73.892
6.3819,62.284,76.65


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_304.csv <==
x,qOut,qIn
0.0316,60.386,76.504
0.093239,61.389,74.618
0.15511,58.667,74.548
0.22494,62.069,76.106
0.28814,60.543,75.797
0.34159,61.341,73.87
0.40346,58.746,74.195
0.48148,62.381,76.601
0.54468,60.84,76.722
0.58994,61.348,74.5
0.65181,58.369,74.4
0.73802,61.785,76.558
0.80122,60.341,76.425
0.83829,61.29,73.954
0.90016,58.801,73.913
0.99457,62.388,76.362
1.0578,60.77,76.531
1.0866,61.324,74.53
1.1485,58.791,74.887
1.2511,62.443,77.151
1.3143,60.682,76.566
1.335,60.835,73.312
1.3969,57.834,73.054
1.5076,62.079,76.258
1.5708,61.447,77.077
1.5833,62.324,74.73
1.6452,58.826,74.12
1.7642,61.584,76.041
1.8274,60.078,76.301
1.8317,61.299,74.71
1.8936,58.868,74.987
2.0207,62.219,76.675
2.0839,60.441,75.814
2.08,61.117,73.218
2.1419,58.635,73.901
2.2773,62.512,76.838
2.3405,61.089,76.558
2.3284,61.543,73.917
2.3903,58.524,74.41
2.5338,61.911,77.139
2.597,60.392,76.686
2.5767,61.151,73.767
2.6386,58.423,73.899
2.7904,62.046,76.556
2.8536,60.691,76.461
2.8251,61.577,74.102
2.887,59.006,74.54
3.0469,62.405,77.065
3.1101,60.577,76.499
3.0734,61.04,73.355
3.1353,58.394,73.359
3.3034,62.255,76.458
3.3666,60.92,76.97
3.3218,61.502,74.586
3.3837,58.703,74.495
3.56,62.161,77.048
3.6232,60.489,76.848
3.5701,60.898,73.584
3.632,58.006,73.222
3.8165,62.075,76.39
3.8797,61.246,77.086
3.8185,62.162,74.508
3.8804,58.954,73.965
4.0731,61.886,76.236
4.1363,60.263,76.442
4.0668,61.268,74.35
4.1287,58.813,74.491
4.3296,62.293,76.574
4.3928,60.574,75.981
4.3152,61.147,73.262
4.3771,58.559,73.85
4.5861,62.377,77.163
4.6493,60.935,77.382
4.5636,61.361,74.577
4.6254,58.317,74.135
4.8427,61.72,76.237
4.9059,60.288,76.071
4.8119,61.164,73.875
4.8738,58.749,74.463
5.0992,62.72,77.248
5.1624,61.346,76.914
5.0603,61.604,73.618
5.1221,58.166,72.988
5.3558,61.65,75.34
5.419,60.675,75.756
5.3086,61.963,74.361
5.3705,59.316,75.308
5.6123,62.011,77.764
5.6755,59.666,77.081
5.557,60.193,73.987
5.6188,57.816,74.071
5.8689,61.99,76.878
5.9321,60.917,76.571
5.8053,61.774,73.424
5.8672,59.113,73.514
6.1254,62.92,76.653
6.1886,61.546,76.886
6.0537,61.786,74.247
6.1155,58.359,74.037
6.3819,61.654,76.319


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_305.csv <==
x,qOut,qIn
0.0316,61.14,76.651
0.093239,61.846,74.29
0.15511,58.786,73.95
0.22494,61.973,76.528
0.28814,60.36,77.001
0.34159,61.127,74.416
0.40346,58.435,73.828
0.48148,61.943,76.346
0.54468,60.437,76.696
0.58994,61.273,74.09
0.65181,58.896,73.909
0.73802,62.601,76.647
0.80122,60.879,76.707
0.83829,61.073,73.739
0.90016,58.214,73.741
0.99457,62.213,77.187
1.0578,61.075,77.684
1.0866,61.545,74.378
1.1485,58.149,73.281
1.2511,61.514,75.654
1.3143,60.456,76.368
1.335,61.802,74.666
1.3969,59.373,74.694
1.5076,62.541,76.618
1.5708,60.494,76.29
1.5833,60.922,73.851
1.6452,58.318,74.088
1.7642,62.214,76.777
1.8274,60.892,76.73
1.8317,61.543,73.951
1.8936,58.629,73.742
2.0207,62.086,76.388
2.0839,60.633,76.772
2.08,61.402,74.535
2.1419,58.734,74.429
2.2773,62.204,76.685
2.3405,60.549,76.332
2.3284,61.102,73.379
2.3903,58.375,73.513
2.5338,62.259,76.798
2.597,61.06,77.381
2.5767,61.723,74.882
2.6386,58.64,74.342
2.7904,61.746,76.147
2.8536,60.111,75.757
2.8251,61.051,73.255
2.887,58.856,73.571
3.0469,62.845,76.543
3.1101,61.293,77.072
3.0734,61.332,74.897
3.1353,58.127,74.693
3.3034,61.69,76.891
3.3666,60.368,76.756
3.3218,61.069,73.929
3.3837,58.11,73.53
3.56,61.994,76.131
3.6232,61.168,76.719
3.5701,62.361,74.673
3.632,59.363,74.172
3.8165,62.114,75.674
3.8797,60.201,75.385
3.8185,61.166,73.538
3.8804,58.95,74.548
4.0731,62.417,77.674
4.1363,60.373,77.568
4.0668,60.607,74.533
4.1287,57.901,74.12
4.3296,61.784,76.404
4.3928,60.522,76.361
4.3152,61.325,73.805
4.3771,58.868,73.661
4.5861,63.008,76.393
4.6493,61.783,76.866
4.5636,61.846,74.24
4.6254,58.18,73.584
4.8427,61.587,76.145
4.9059,60.594,76.961
4.8119,61.68,75.037
4.8738,58.657,74.415
5.0992,61.667,75.646
5.1624,60.102,75.287
5.0603,61.249,73.804
5.1221,59.064,74.946
5.3558,62.66,77.404
5.419,60.758,76.821
5.3086,60.951,74.15
5.3705,57.974,74.259
5.6123,61.736,76.58
5.6755,60.591,76.397
5.557,61.666,73.963
5.6188,59.096,73.989
5.8689,62.559,76.413
5.9321,60.888,76.463
5.8053,61.454,74.34
5.8672,58.767,74.724
6.1254,62.219,77.023
6.1886,60.463,76.411
6.0537,60.949,73.463
6.1155,58.246,73.466
6.3819,62.239,76.227


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_306.csv <==
x,qOut,qIn
0.0316,60.89,76.959
0.093239,60.898,73.801
0.15511,57.782,73.594
0.22494,61.863,76.882
0.28814,61.08,77.471
0.34159,61.971,74.527
0.40346,58.653,73.593
0.48148,61.748,75.594
0.54468,60.464,75.791
0.58994,61.762,74.2
0.65181,59.329,74.98
0.73802,62.445,77.05
0.80122,60.36,76.238
0.83829,60.837,73.856
0.90016,58.243,74.505
0.99457,62.058,76.783
1.0578,60.698,76.155
1.0866,61.474,73.612
1.1485,58.794,73.981
1.2511,62.398,76.599
1.3143,60.884,76.575
1.335,61.431,74.208
1.3969,58.569,74.295
1.5076,62.003,76.683
1.5708,60.428,76.587
1.5833,61.087,74.193
1.6452,58.432,74.39
1.7642,62.207,76.961
1.8274,60.854,76.808
1.8317,61.474,73.967
1.8936,58.548,73.653
2.0207,62.16,76.025
2.0839,60.895,76.111
2.08,61.714,73.989
2.1419,58.929,74.439
2.2773,62.277,77.03
2.3405,60.579,76.881
2.3284,61.082,74.219
2.3903,58.1,73.979
2.5338,61.651,76.256
2.597,60.432,76.357
2.5767,61.609,74.259
2.6386,59.193,74.42
2.7904,62.536,76.581
2.8536,60.62,76.15
2.8251,61.074,73.498
2.887,58.568,73.807
3.0469,62.422,76.763
3.1101,60.884,76.87
3.0734,61.186,74.203
3.1353,58.175,74.302
3.3034,61.869,77.259
3.3666,60.631,77.498
3.3218,61.408,74.473
3.3837,58.446,73.444
3.56,61.899,75.516
3.6232,60.622,75.858
3.5701,61.736,73.809
3.632,59.462,74.217
3.8165,62.927,77.162
3.8797,60.853,77.102
3.8185,60.803,74.001
3.8804,57.702,73.665
4.0731,61.569,76.4
4.1363,60.592,76.774
4.0668,61.697,74.36
4.1287,58.945,74.08
4.3296,62.251,76.275
4.3928,60.645,76.228
4.3152,61.408,74.099
4.3771,58.724,74.622
4.5861,62.184,77.149
4.6493,60.558,76.665
4.5636,61.258,73.713
4.6254,58.511,73.587
4.8427,62.078,75.915
4.9059,60.672,75.715
4.8119,61.579,73.531
4.8738,59.16,74.629
5.0992,62.481,78.159
5.1624,60.35,77.943
5.0603,60.469,74.15
5.1221,57.592,73.246
5.3558,61.508,75.914
5.419,60.489,76.492
5.3086,61.661,74.25
5.3705,59.412,74.215
5.6123,63.213,77.027
5.6755,61.477,77.236
5.557,61.381,74.028
5.6188,57.896,73.142
5.8689,61.53,75.868
5.9321,60.626,76.75
5.8053,61.962,74.738
5.8672,59.313,74.314
6.1254,62.206,76.067
6.1886,60.135,75.908
6.0537,60.832,73.872
6.1155,58.693,74.416
6.3819,62.626,77.16


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_307.csv <==
x,qOut,qIn
0.0316,60.763,76.537
0.093239,61.483,74.564
0.15511,58.529,74.34
0.22494,61.836,76.177
0.28814,60.36,76.064
0.34159,61.353,74.223
0.40346,58.878,74.781
0.48148,62.362,76.959
0.54468,60.621,76.356
0.58994,61.142,73.805
0.65181,58.442,74.221
0.73802,62.191,76.736
0.80122,60.818,76.388
0.83829,61.505,73.859
0.90016,58.734,74.157
0.99457,62.295,76.66
1.0578,60.789,76.34
1.0866,61.371,73.712
1.1485,58.491,74.037
1.2511,62.028,76.814
1.3143,60.617,76.757
1.335,61.396,74.239
1.3969,58.682,74.105
1.5076,62.074,75.953
1.5708,60.426,75.566
1.5833,61.054,73.903
1.6452,58.648,75.365
1.7642,62.604,78.379
1.8274,61.049,77.63
1.8317,61.032,73.765
1.8936,57.342,72.678
2.0207,60.985,74.794
2.0839,60.457,75.442
2.08,62.467,74.522
2.1419,60.374,75.337
2.2773,62.922,77.191
2.3405,60.036,76.555
2.3284,60.248,74.249
2.3903,57.908,74.664
2.5338,62.047,77.038
2.597,60.781,76.525
2.5767,61.571,73.573
2.6386,58.806,73.549
2.7904,62.552,76.361
2.8536,61.291,76.755
2.8251,61.954,74.449
2.887,58.91,74.069
3.0469,62.016,76.131
3.1101,60.29,76.304
3.0734,61.012,74.203
3.1353,58.545,74.251
3.3034,62.339,76.764
3.3666,60.821,76.84
3.3218,61.166,74.04
3.3837,58.156,73.54
3.56,61.985,76.107
3.6232,60.941,76.718
3.5701,61.737,74.539
3.632,58.652,74.208
3.8165,61.941,76.509
3.8797,60.539,76.689
3.8185,61.445,74.408
3.8804,58.574,74.3
4.0731,61.871,76.284
4.1363,60.391,76.042
4.0668,61.49,74.164
4.1287,59.142,74.805
4.3296,62.507,76.825
4.3928,60.528,76.048
4.3152,60.971,73.431
4.3771,58.512,73.888
4.5861,62.445,76.791
4.6493,60.955,76.806
4.5636,61.296,73.906
4.6254,58.378,73.638
4.8427,62.073,76.643
4.9059,60.725,77.198
4.8119,61.278,74.524
4.8738,58.309,74.106
5.0992,61.916,76.711
5.1624,60.66,76.957
5.0603,61.5,74.338
5.1221,58.639,73.917
5.3558,62.14,76.132
5.419,60.788,76.298
5.3086,61.717,74.175
5.3705,59.11,74.174
5.6123,62.452,76.287
5.6755,60.626,76.123
5.557,61.089,73.92
5.6188,58.473,74.327
5.8689,62.227,76.964
5.9321,60.703,76.92
5.8053,61.084,74.247
5.8672,58.076,73.876
6.1254,61.852,76.08
6.1886,60.792,76.334
6.0537,61.704,74.364
6.1155,58.821,74.245
6.3819,62.223,76.305


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_308.csv <==
x,qOut,qIn
0.0316,60.308,75.512
0.093239,61.237,73.533
0.15511,59.061,74.375
0.22494,62.931,77.105
0.28814,61.185,76.878
0.34159,61.133,74.195
0.40346,57.818,74.099
0.48148,61.538,76.606
0.54468,60.56,76.858
0.58994,61.711,74.464
0.65181,58.902,73.874
0.73802,62.14,75.675
0.80122,60.585,75.594
0.83829,61.578,73.818
0.90016,59.22,74.864
0.99457,62.512,77.638
1.0578,60.372,77.04
1.0866,60.614,73.911
1.1485,57.846,73.814
1.2511,61.786,76.437
1.3143,60.691,76.473
1.335,61.737,73.791
1.3969,59.192,73.676
1.5076,62.667,76.609
1.5708,60.925,77.201
1.5833,61.31,74.795
1.6452,58.491,74.312
1.7642,61.967,76.463
1.8274,60.335,76.4
1.8317,60.945,73.65
1.8936,58.425,73.55
2.0207,62.579,76.665
2.0839,61.448,77.218
2.08,61.794,74.274
2.1419,58.381,73.229
2.2773,61.74,75.386
2.3405,60.57,76.084
2.3284,61.555,74.492
2.3903,58.792,74.727
2.5338,62.037,77.208
2.597,60.309,77.407
2.5767,60.902,74.769
2.6386,58.031,74.003
2.7904,61.634,75.949
2.8536,60.426,76.084
2.8251,61.665,73.912
2.887,59.435,74.001
3.0469,63.026,76.588
3.1101,61.138,76.773
3.0734,61.307,74.301
3.1353,58.467,74.145
3.3034,62.052,76.525
3.3666,60.452,76.371
3.3218,60.963,73.699
3.3837,58.341,73.911
3.56,62.379,76.985
3.6232,61.178,77.46
3.5701,61.528,74.837
3.632,58.141,73.945
3.8165,61.577,75.751
3.8797,60.51,76.156
3.8185,61.694,74.409
3.8804,59.026,74.164
4.0731,62.461,76.019
4.1363,60.933,76.216
4.0668,61.636,74.342
4.1287,58.708,74.282
4.3296,61.843,76.34
4.3928,60.13,76.43
4.3152,61.051,74.433
4.3771,58.75,74.637
4.5861,62.35,76.845
4.6493,60.547,76.172
4.5636,60.922,73.021
4.6254,58.303,73.453
4.8427,62.442,77.202
4.9059,61.306,77.746
4.8119,61.698,74.658
4.8738,58.278,73.825
5.0992,61.472,76.098
5.1624,60.183,76.217
5.0603,61.384,73.94
5.1221,59.046,74.309
5.3558,62.669,76.998
5.419,60.98,76.773
5.3086,61.382,73.956
5.3705,58.519,73.919
5.6123,62.039,76.371
5.6755,60.522,76.126
5.557,61.255,73.62
5.6188,58.801,74.111
5.8689,62.571,76.995
5.9321,60.936,76.894
5.8053,61.086,73.941
5.8672,57.9,73.711
6.1254,61.654,76.705
6.1886,60.661,77.39
6.0537,61.715,74.976
6.1155,58.854,74.223
6.3819,61.977,75.822


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_309.csv <==
x,qOut,qIn
0.0316,60.929,76.987
0.093239,61.986,74.429
0.15511,58.757,73.89
0.22494,61.742,75.702
0.28814,60.34,75.687
0.34159,61.713,74.238
0.40346,59.42,75.013
0.48148,62.416,76.744
0.54468,60.112,75.637
0.58994,60.569,73.208
0.65181,58.31,74.503
0.73802,62.399,77.988
0.80122,60.915,77.831
0.83829,61.192,74.42
0.90016,58.036,73.626
0.99457,61.632,76.039
1.0578,60.501,76.264
1.0866,61.665,73.603
1.1485,59.361,73.312
1.2511,63.1,76.272
1.3143,61.402,77.053
1.335,61.461,74.769
1.3969,58.235,74.55
1.5076,61.602,77.078
1.5708,60.127,76.896
1.5833,60.966,73.718
1.6452,58.305,73.404
1.7642,62.146,76.173
1.8274,61.019,76.47
1.8317,61.949,74.246
1.8936,59.272,74.546
2.0207,62.464,77.03
2.0839,60.482,76.594
2.08,60.818,73.616
2.1419,58.033,73.697
2.2773,62.021,76.654
2.3405,60.984,76.776
2.3284,61.827,73.93
2.3903,58.814,73.579
2.5338,62.055,76.004
2.597,60.549,76.185
2.5767,61.383,74.31
2.6386,58.735,74.996
2.7904,62.089,77.446
2.8536,60.317,76.782
2.8251,60.856,73.606
2.887,58.026,73.586
3.0469,61.846,76.581
3.1101,60.791,76.863
3.0734,61.939,74.493
3.1353,59.365,74.599
3.3034,62.508,76.742
3.3666,60.494,75.903
3.3218,60.984,72.905
3.3837,58.496,73.611
3.56,62.491,77.139
3.6232,61.128,77.399
3.5701,61.53,74.582
3.632,58.376,74.102
3.8165,61.643,76.205
3.8797,60.152,76.029
3.8185,61.095,73.523
3.8804,58.82,73.85
4.0731,62.751,76.962
4.1363,61.209,77.281
4.0668,61.337,74.559
4.1287,58.154,74.091
4.3296,61.728,76.361
4.3928,60.472,76.519
4.3152,61.323,74.132
4.3771,58.644,73.883
4.5861,62.416,76.304
4.6493,61.13,76.702
4.5636,61.707,74.596
4.6254,58.604,74.309
4.8427,61.921,76.211
4.9059,60.482,76.252
4.8119,61.36,74.134
4.8738,58.677,73.907
5.0992,62.219,75.981
5.1624,60.748,76.188
5.0603,61.443,74.344
5.1221,58.679,74.782
5.3558,62.076,77.24
5.419,60.401,76.818
5.3086,60.991,73.877
5.3705,58.14,73.764
5.6123,61.842,76.259
5.6755,60.686,76.387
5.557,61.816,74.285
5.6188,59.371,74.435
5.8689,62.601,76.601
5.9321,60.527,76.252
5.8053,60.828,73.707
5.8672,58.336,74.082
6.1254,62.418,77.034
6.1886,61.064,77.02
6.0537,61.281,74.029
6.1155,57.972,73.757
6.3819,61.761,76.613


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_310.csv <==
x,qOut,qIn
0.0316,60.813,76.98
0.093239,61.431,74.604
0.15511,58.367,74.198
0.22494,61.707,76.353
0.28814,60.32,76.513
0.34159,61.306,74.404
0.40346,58.752,74.487
0.48148,62.351,76.64
0.54468,60.832,76.116
0.58994,61.483,73.243
0.65181,58.688,73.51
0.73802,62.259,76.664
0.80122,60.813,77.053
0.83829,61.506,74.871
0.90016,58.711,75.045
0.99457,61.853,76.883
1.0578,59.96,75.79
1.0866,60.6,73.041
1.1485,58.274,74.069
1.2511,62.674,77.443
1.3143,61.665,77.292
1.335,61.991,74.024
1.3969,58.406,73.411
1.5076,61.634,75.771
1.5708,60.487,75.954
1.5833,61.692,74.081
1.6452,59.151,74.707
1.7642,62.369,77.088
1.8274,60.442,76.663
1.8317,60.922,74.007
1.8936,58.223,73.862
2.0207,61.919,75.999
2.0839,60.545,76.104
2.08,61.379,74.357
2.1419,58.986,74.967
2.2773,62.644,77.585
2.3405,60.813,77.25
2.3284,60.836,73.961
2.3903,57.644,73.262
2.5338,61.67,75.709
2.597,60.997,76.226
2.5767,62.265,74.148
2.6386,59.431,73.861
2.7904,62.508,76.092
2.8536,60.728,76.71
2.8251,61.31,75.189
2.887,58.355,75.002
3.0469,61.545,76.306
3.1101,59.935,75.742
3.0734,60.963,73.64
3.1353,58.671,74.15
3.3034,62.593,76.778
3.3666,61.182,76.86
3.3218,61.635,74.614
3.3837,58.646,74.68
3.56,61.998,76.823
3.6232,60.392,76.368
3.5701,61.088,73.605
3.632,58.496,73.673
3.8165,62.442,76.401
3.8797,61.232,76.438
3.8185,61.821,73.93
3.8804,58.809,74.157
4.0731,62.107,76.836
4.1363,60.491,76.811
4.0668,61.059,74.408
4.1287,58.22,74.413
4.3296,61.902,76.42
4.3928,60.655,76.068
4.3152,61.494,73.694
4.3771,58.669,73.869
4.5861,62.302,76.424
4.6493,61.03,76.591
4.5636,61.797,74.334
4.6254,58.682,74.233
4.8427,61.633,76.34
4.9059,59.951,76.22
4.8119,61.057,74.27
4.8738,58.936,75.055
5.0992,62.5,77.503
5.1624,60.517,76.4
5.0603,60.755,73.025
5.1221,58.13,73.718
5.3558,62.388,77.176
5.419,61.374,76.95
5.3086,61.924,73.595
5.3705,58.679,73.329
5.6123,62.019,76.283
5.6755,60.696,76.828
5.557,61.551,74.674
5.6188,58.743,74.585
5.8689,61.945,76.704
5.9321,60.197,76.376
5.8053,60.902,73.793
5.8672,58.435,73.981
6.1254,62.42,76.592
6.1886,61.138,76.488
6.0537,61.627,73.773
6.1155,58.601,73.719
6.3819,62.157,76.535


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_311.csv <==
x,qOut,qIn
0.0316,60.844,76.107
0.093239,61.015,73.102
0.15511,58.339,73.511
0.22494,62.337,76.718
0.28814,61.028,76.988
0.34159,61.48,74.305
0.40346,58.469,74.093
0.48148,61.921,76.71
0.54468,60.451,76.755
0.58994,61.122,73.927
0.65181,58.372,73.692
0.73802,62.161,76.428
0.80122,60.944,76.819
0.83829,61.646,74.536
0.90016,58.685,74.448
0.99457,62.057,76.729
1.0578,60.564,76.505
1.0866,61.318,73.793
1.1485,58.51,73.691
1.2511,62.142,76.09
1.3143,60.873,76.157
1.335,61.754,74.322
1.3969,58.966,75.002
1.5076,62.112,77.267
1.5708,60.247,76.624
1.5833,60.883,73.749
1.6452,58.218,73.712
1.7642,61.972,76.322
1.8274,60.707,76.56
1.8317,61.691,74.375
1.8936,59.284,74.583
2.0207,62.649,77.109
2.0839,60.591,76.61
2.08,60.744,73.246
2.1419,58.042,73.191
2.2773,62.293,76.539
2.3405,61.332,76.971
2.3284,61.862,73.993
2.3903,58.502,73.575
2.5338,61.806,76.469
2.597,60.567,76.946
2.5767,61.503,74.509
2.6386,58.511,74.235
2.7904,61.647,76.322
2.8536,60.135,76.156
2.8251,61.288,74.141
2.887,59.07,74.77
3.0469,62.577,76.954
3.1101,60.643,76.066
3.0734,60.958,73.332
3.1353,58.379,74.238
3.3034,62.42,77.549
3.3666,61.099,77.322
3.3218,61.461,74.048
3.3837,58.223,73.639
3.56,61.727,76.207
3.6232,60.58,76.371
3.5701,61.711,74.084
3.632,59.188,74.194
3.8165,62.577,76.455
3.8797,60.784,76.087
3.8185,61.237,73.516
3.8804,58.519,73.824
4.0731,62.126,76.657
4.1363,60.561,77.174
4.0668,61.07,75.305
4.1287,58.31,75.114
4.3296,61.914,76.793
4.3928,60.415,76.279
4.3152,61.02,73.384
4.3771,58.247,72.977
4.5861,62.426,75.653
4.6493,61.661,76.465
4.5636,62.438,74.848
4.6254,59.081,74.947
4.8427,61.8,76.826
4.9059,59.973,76.475
4.8119,60.735,74.189
4.8738,58.003,74.226
5.0992,61.86,76.327
5.1624,60.866,76.286
5.0603,62.001,74.145
5.1221,59.225,74.148
5.3558,62.347,76.279
5.419,60.559,76.187
5.3086,61.294,74.288
5.3705,58.811,74.877
5.6123,62.282,76.937
5.6755,60.437,75.955
5.557,60.832,73.033
5.6188,58.136,73.779
5.8689,62.254,77.245
5.9321,61.231,77.448
5.8053,61.843,74.625
5.8672,58.428,74.086
6.1254,61.408,75.992
6.1886,60.001,75.948
6.0537,61.351,74.241
6.1155,59.297,74.899
6.3819,62.856,77.01


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_312.csv <==
x,qOut,qIn
0.0316,60.775,77.077
0.093239,61.31,74.255
0.15511,58.231,73.825
0.22494,61.758,76.304
0.28814,60.553,76.708
0.34159,61.555,74.486
0.40346,58.881,74.114
0.48148,62.248,76.16
0.54468,60.593,76.213
0.58994,61.24,74.1
0.65181,58.65,74.517
0.73802,62.359,77.276
0.80122,60.814,77.046
0.83829,61.23,73.879
0.90016,58.135,73.498
0.99457,61.776,76.077
1.0578,60.703,76.194
1.0866,61.877,73.869
1.1485,59.311,74.068
1.2511,62.478,76.46
1.3143,60.502,76.296
1.335,60.936,74.086
1.3969,58.306,74.684
1.5076,62.029,77.368
1.5708,60.523,76.942
1.5833,61.084,73.76
1.6452,58.142,73.439
1.7642,61.873,76.223
1.8274,60.805,76.802
1.8317,61.922,74.716
1.8936,59.296,74.659
2.0207,62.388,76.869
2.0839,60.361,76.409
2.08,60.887,73.575
2.1419,58.415,73.836
2.2773,62.41,76.649
2.3405,61.086,76.631
2.3284,61.608,74.026
2.3903,58.704,74.046
2.5338,62.228,76.706
2.597,60.714,76.921
2.5767,61.233,74.23
2.6386,58.341,73.422
2.7904,62.029,75.533
2.8536,60.789,76.165
2.8251,61.541,74.387
2.887,58.769,74.474
3.0469,62.219,77.263
3.1101,60.575,77.758
3.0734,60.964,74.838
3.1353,57.849,73.526
3.3034,61.473,75.359
3.3666,60.459,75.827
3.3218,61.795,73.992
3.3837,59.487,74.128
3.56,62.988,76.742
3.6232,61.106,77.066
3.5701,61.258,74.54
3.632,58.121,73.998
3.8165,61.524,76.095
3.8797,60.141,76.201
3.8185,61.215,74.294
3.8804,58.935,74.903
4.0731,62.665,77.279
4.1363,60.969,76.476
4.0668,61.21,73.216
4.1287,58.091,73.333
4.3296,61.889,76.481
4.3928,60.925,76.947
4.3152,62.061,74.737
4.3771,59.214,74.577
4.5861,61.972,76.28
4.6493,59.894,75.552
4.5636,60.704,73.194
4.6254,58.731,74.303
4.8427,62.848,77.691
4.9059,61.163,77.462
4.8119,61.009,74.089
4.8738,57.697,73.731
5.0992,61.624,76.599
5.1624,60.807,76.885
5.0603,61.863,74.08
5.1221,58.887,73.429
5.3558,62.292,75.735
5.419,61.01,76.201
5.3086,61.965,74.341
5.3705,59.031,74.593
5.6123,61.873,76.918
5.6755,59.921,76.556
5.557,60.802,74.126
5.6188,58.488,74.725
5.8689,62.176,77.143
5.9321,60.544,76.271
5.8053,61.17,73.277
5.8672,58.707,73.785
6.1254,62.675,76.848
6.1886,61.256,76.709
6.0537,61.537,73.702
6.1155,58.491,73.701
6.3819,62.122,76.793


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_313.csv <==
x,qOut,qIn
0.0316,60.69,75.957
0.093239,61.911,74.08
0.15511,59.424,74.548
0.22494,62.393,76.913
0.28814,60.158,76.554
0.34159,60.676,74.052
0.40346,58.463,74.564
0.48148,62.398,77.295
0.54468,60.725,76.609
0.58994,60.961,73.088
0.65181,58.208,73.267
0.73802,62.465,76.954
0.80122,61.519,77.43
0.83829,61.897,74.32
0.90016,58.343,73.612
0.99457,61.631,76.102
1.0578,60.53,76.53
1.0866,61.646,74.44
1.1485,58.837,74.381
1.2511,62.066,76.389
1.3143,60.472,76.263
1.335,61.335,74.399
1.3969,58.8,74.771
1.5076,62.287,76.442
1.5708,60.583,75.493
1.5833,61.117,73.184
1.6452,58.497,74.332
1.7642,62.424,77.522
1.8274,61.102,77.437
1.8317,61.473,74.718
1.8936,58.063,74.177
2.0207,61.282,75.654
2.0839,60.072,75.365
2.08,61.496,73.848
2.1419,59.457,74.73
2.2773,63.034,76.982
2.3405,61.006,76.493
2.3284,61.039,74.108
2.3903,58.11,74.441
2.5338,61.895,76.758
2.597,60.609,76.29
2.5767,61.409,73.49
2.6386,58.638,73.538
2.7904,62.271,76.365
2.8536,60.931,76.787
2.8251,61.663,74.767
2.887,58.79,74.869
3.0469,61.909,76.766
3.1101,60.077,75.932
3.0734,60.769,73.22
3.1353,58.318,73.994
3.3034,62.437,77.214
3.3666,61.295,77.285
3.3218,61.832,74.479
3.3837,58.571,74.023
3.56,61.707,76.237
3.6232,60.229,76.335
3.5701,61.287,74.282
3.632,59.012,74.653
3.8165,62.719,76.985
3.8797,60.988,76.335
3.8185,61.24,73.09
3.8804,58.329,73.026
4.0731,62.214,76.188
4.1363,61.068,76.815
4.0668,61.731,74.618
4.1287,58.679,74.581
4.3296,61.759,76.798
4.3928,60.019,76.47
4.3152,60.74,73.855
4.3771,58.194,74.095
4.5861,62.184,76.927
4.6493,61.041,77.112
4.5636,61.762,74.445
4.6254,58.757,73.962
4.8427,62.092,76.159
4.9059,60.616,76.163
4.8119,61.478,73.777
4.8738,58.936,73.868
5.0992,62.546,76.434
5.1624,60.917,76.574
5.0603,61.296,74.195
5.1221,58.345,74.179
5.3558,61.841,76.805
5.419,60.372,77.158
5.3086,61.101,74.761
5.3705,58.422,74.296
5.6123,62.09,76.371
5.6755,60.698,76.178
5.557,61.407,73.41
5.6188,58.765,73.399
5.8689,62.665,76.246
5.9321,61.385,76.636
5.8053,61.713,74.619
5.8672,58.331,74.749
6.1254,61.552,76.769
6.1886,60.19,76.49
6.0537,61.167,74.127
6.1155,58.348,73.99
6.3819,61.893,75.993


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_314.csv <==
x,qOut,qIn
0.0316,60.05,76.418
0.093239,61.322,74.531
0.15511,58.793,74.458
0.22494,62.145,76.205
0.28814,60.514,75.898
0.34159,61.41,74.118
0.40346,59.107,75.058
0.48148,62.633,77.386
0.54468,60.653,76.344
0.58994,60.87,73.237
0.65181,58.108,73.75
0.73802,62.161,76.833
0.80122,61.076,76.862
0.83829,61.824,74.176
0.90016,58.854,73.931
0.99457,62.108,76.27
1.0578,60.495,76.339
1.0866,61.217,73.979
1.1485,58.687,74.001
1.2511,62.392,76.49
1.3143,60.819,76.456
1.335,61.149,73.874
1.3969,58.176,74.032
1.5076,61.963,77.067
1.5708,60.804,77.479
1.5833,61.495,74.81
1.6452,58.311,74.033
1.7642,61.572,75.747
1.8274,60.288,75.745
1.8317,61.542,74.144
1.8936,59.293,74.803
2.0207,62.853,76.858
2.0839,60.989,76.17
2.08,61.214,73.654
2.1419,58.237,74.039
2.2773,61.92,76.504
2.3405,60.659,76.456
2.3284,61.559,74.338
2.3903,58.842,74.432
2.5338,62.093,76.427
2.597,60.315,76.227
2.5767,60.96,74.377
2.6386,58.526,75.086
2.7904,62.42,77.475
2.8536,60.931,76.766
2.8251,61.274,73.411
2.887,58.133,72.898
3.0469,61.968,75.415
3.1101,61.112,76.024
3.0734,62.223,74.558
3.1353,59.371,75.147
3.3034,62.149,77.555
3.3666,59.979,77.086
3.3218,60.451,73.988
3.3837,57.72,73.76
3.56,61.691,76.303
3.6232,60.761,76.312
3.5701,62.005,73.98
3.632,59.475,74.106
3.8165,62.837,76.357
3.8797,61.02,76.267
3.8185,61.387,73.96
3.8804,58.441,74.04
4.0731,61.895,76.655
4.1363,60.396,76.909
4.0668,61.197,74.56
4.1287,58.527,74.395
4.3296,62.001,76.513
4.3928,60.425,76.054
4.3152,61.183,73.305
4.3771,58.721,73.728
4.5861,62.577,76.877
4.6493,61.102,77.183
4.5636,61.437,74.752
4.6254,58.4,74.441
4.8427,61.832,76.315
4.9059,60.343,76.078
4.8119,61.059,73.713
4.8738,58.47,73.799
5.0992,62.525,76.561
5.1624,61.4,77.171
5.0603,61.846,74.87
5.1221,58.389,73.999
5.3558,61.494,75.808
5.419,60.165,76.363
5.3086,61.404,74.72
5.3705,59.089,74.511
5.6123,62.493,76.337
5.6755,60.585,76.293
5.557,61.006,74.182
5.6188,58.567,74.34
5.8689,62.553,76.731
5.9321,61.053,76.595
5.8053,61.213,73.584
5.8672,58.107,73.025
6.1254,62.114,75.97
6.1886,61.248,77.052
6.0537,61.9,75.049
6.1155,58.39,74.395
6.3819,61.37,76.213


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_315.csv <==
x,qOut,qIn
0.0316,60.634,76.785
0.093239,61.409,74.355
0.15511,58.705,74.29
0.22494,62.169,76.624
0.28814,60.563,76.37
0.34159,61.237,73.686
0.40346,58.655,73.938
0.48148,62.447,76.753
0.54468,61.012,76.556
0.58994,61.493,73.611
0.65181,58.528,73.528
0.73802,62.036,76.273
0.80122,60.614,76.735
0.83829,61.305,74.833
0.90016,58.566,74.865
0.99457,61.99,76.822
1.0578,60.323,76.529
1.0866,60.872,73.904
1.1485,58.138,73.677
1.2511,62.205,76.316
1.3143,61.263,76.793
1.335,62.09,74.278
1.3969,58.97,73.587
1.5076,62.091,75.821
1.5708,60.525,76.394
1.5833,61.356,74.63
1.6452,58.724,74.725
1.7642,62.09,76.861
1.8274,60.327,76.481
1.8317,60.859,73.719
1.8936,58.136,73.883
2.0207,62.082,76.825
2.0839,60.996,77.203
2.08,61.818,74.819
2.1419,58.835,74.333
2.2773,62.04,76.128
2.3405,60.451,75.855
2.3284,61.316,73.375
2.3903,58.858,73.585
2.5338,62.657,76.538
2.597,61.165,76.852
2.5767,61.5,74.451
2.6386,58.337,74.452
2.7904,61.626,76.704
2.8536,60.139,76.228
2.8251,61.041,73.539
2.887,58.471,73.977
3.0469,62.232,76.915
3.1101,60.907,77.048
3.0734,61.657,74.582
3.1353,58.829,74.388
3.3034,62.036,76.349
3.3666,60.264,75.76
3.3218,61.003,73.231
3.3837,58.76,74.189
3.56,62.774,77.715
3.6232,61.196,77.798
3.5701,61.224,74.598
3.632,57.964,73.765
3.8165,61.589,75.804
3.8797,60.47,75.897
3.8185,61.48,73.576
3.8804,59.052,73.549
4.0731,62.988,76.38
4.1363,61.575,77.058
4.0668,61.588,74.887
4.1287,57.871,74.428
4.3296,61.084,76.402
4.3928,59.995,76.561
4.3152,61.436,74.546
4.3771,58.972,74.359
4.5861,62.254,75.931
4.6493,60.533,75.317
4.5636,61.432,73.448
4.6254,59.315,74.915
4.8427,62.842,77.918
4.9059,60.611,76.957
4.8119,60.507,73.338
4.8738,57.568,73.568
5.0992,61.738,76.971
5.1624,60.919,77.019
5.0603,62.01,73.884
5.1221,59.094,73.608
5.3558,62.256,76.174
5.419,60.645,76.211
5.3086,61.52,74.198
5.3705,58.986,74.923
5.6123,62.258,77.293
5.6755,60.286,76.436
5.557,60.736,73.389
5.6188,58.118,73.791
5.8689,62.158,76.809
5.9321,61.042,76.765
5.8053,61.776,74.064
5.8672,58.818,74.076
6.1254,62.17,76.619
6.1886,60.639,76.591
6.0537,61.337,74.061
6.1155,58.545,74.072
6.3819,62.079,76.666


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_316.csv <==
x,qOut,qIn
0.0316,60.777,76.631
0.093239,61.53,74.51
0.15511,58.784,74.428
0.22494,62.127,76.295
0.28814,60.431,75.802
0.34159,61.085,73.579
0.40346,58.594,74.41
0.48148,62.515,77.295
0.54468,61.096,77.1
0.58994,61.382,74.133
0.65181,58.027,73.596
0.73802,61.503,75.917
0.80122,60.46,76.343
0.83829,61.775,74.564
0.90016,59.289,74.814
0.99457,62.422,76.897
1.0578,60.401,76.256
1.0866,60.937,73.53
1.1485,58.408,73.98
1.2511,62.294,76.721
1.3143,60.938,76.223
1.335,61.597,73.22
1.3969,58.78,73.707
1.5076,62.222,77.11
1.5708,60.609,77.427
1.5833,61.16,74.886
1.6452,58.324,74.739
1.7642,61.7,76.803
1.8274,60.096,76.312
1.8317,60.947,73.615
1.8936,58.681,73.86
2.0207,62.854,76.689
2.0839,61.574,76.566
2.08,61.825,73.538
2.1419,58.705,73.418
2.2773,62.313,76.42
2.3405,60.948,76.811
2.3284,61.303,74.271
2.3903,58.035,74.064
2.5338,61.581,76.594
2.597,60.508,76.934
2.5767,61.523,74.761
2.6386,58.534,74.373
2.7904,61.724,75.961
2.8536,60.295,75.849
2.8251,61.523,74.269
2.887,59.26,74.827
3.0469,62.646,76.805
3.1101,60.641,76.107
3.0734,61.039,73.537
3.1353,58.496,74.078
3.3034,62.327,76.975
3.3666,60.807,76.832
3.3218,61.281,73.882
3.3837,58.489,73.786
3.56,62.151,76.703
3.6232,60.708,76.835
3.5701,61.282,73.982
3.632,58.517,73.746
3.8165,62.271,76.369
3.8797,60.937,76.495
3.8185,61.451,73.792
3.8804,58.376,73.768
4.0731,61.947,77.047
4.1363,60.726,77.83
4.0668,61.565,75.221
4.1287,58.508,74.138
4.3296,61.532,75.453
4.3928,59.939,75.141
4.3152,61.147,73.31
4.3771,59.323,74.422
4.5861,63.282,77.77
4.6493,61.309,77.884
4.5636,60.945,74.51
4.6254,57.595,73.445
4.8427,61.36,75.975
4.9059,60.36,76.58
4.8119,61.592,74.061
4.8738,59.265,73.616
5.0992,62.968,76.291
5.1624,61.31,76.661
5.0603,61.547,74.045
5.1221,58.462,73.915
5.3558,61.869,76.737
5.419,60.361,76.975
5.3086,61.125,74.314
5.3705,58.453,74.067
5.6123,62.033,76.399
5.6755,60.562,76.219
5.557,61.295,73.639
5.6188,58.74,73.958
5.8689,62.513,76.907
5.9321,61.014,77.003
5.8053,61.335,74.345
5.8672,58.199,74.131
6.1254,61.754,76.384
6.1886,60.535,76.395
6.0537,61.485,74.142
6.1155,58.747,74.132
6.3819,62.242,76.464


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_317.csv <==
x,qOut,qIn
0.0316,60.4,76.155
0.093239,61.113,73.64
0.15511,58.617,73.701
0.22494,62.41,76.532
0.28814,60.926,76.977
0.34159,61.383,74.519
0.40346,58.46,74.173
0.48148,61.907,76.725
0.54468,60.363,77.003
0.58994,61.043,74.334
0.65181,58.405,73.947
0.73802,62.278,76.494
0.80122,61.031,76.646
0.83829,61.681,73.676
0.90016,58.749,73.133
0.99457,62.32,76.086
1.0578,60.97,76.985
1.0866,61.613,74.87
1.1485,58.641,74.525
1.2511,61.798,76.52
1.3143,60.076,76.149
1.335,60.789,73.641
1.3969,58.274,74.228
1.5076,62.343,77.232
1.5708,61.215,77.272
1.5833,61.792,74.506
1.6452,58.534,73.857
1.7642,61.734,75.606
1.8274,60.361,75.725
1.8317,61.478,74.263
1.8936,59.251,74.802
2.0207,62.831,76.884
2.0839,60.879,76.506
2.08,60.877,73.829
2.1419,57.813,73.577
2.2773,61.834,76.132
2.3405,60.966,76.69
2.3284,61.901,74.677
2.3903,58.755,74.364
2.5338,61.819,76.22
2.597,60.313,76.214
2.5767,61.383,74.306
2.6386,58.843,74.335
2.7904,62.175,76.071
2.8536,60.434,75.903
2.8251,61.155,74.426
2.887,58.807,75.488
3.0469,62.505,77.892
3.1101,60.688,76.809
3.0734,60.835,73.171
3.1353,57.69,73.013
3.3034,61.708,76.027
3.3666,61.046,76.658
3.3218,62.454,74.778
3.3837,59.704,74.709
3.56,62.365,76.538
3.6232,60.11,76.174
3.5701,60.77,73.744
3.632,58.486,73.906
3.8165,62.413,76.499
3.8797,60.912,76.467
3.8185,61.351,73.923
3.8804,58.582,74.198
4.0731,62.286,77.228
4.1363,60.784,77.41
4.0668,61.1,74.359
4.1287,57.967,73.527
4.3296,61.742,75.759
4.3928,60.806,76.098
4.3152,61.883,73.943
4.3771,59.107,73.859
4.5861,62.471,76.331
4.6493,60.881,76.982
4.5636,61.395,75.283
4.6254,58.255,74.947
4.8427,61.399,76.392
4.9059,59.886,76.059
4.8119,61.07,74.027
4.8738,58.843,74.239
5.0992,62.678,76.282
5.1624,61.176,75.837
5.0603,61.703,73.368
5.1221,59.01,73.997
5.3558,62.486,77.208
5.419,60.652,77.247
5.3086,60.872,74.259
5.3705,57.933,73.892
5.6123,61.678,76.361
5.6755,60.475,76.583
5.557,61.386,74.26
5.6188,58.796,74.147
5.8689,62.504,76.609
5.9321,61.05,76.783
5.8053,61.513,74.156
5.8672,58.436,73.688
6.1254,61.949,76.179
6.1886,60.671,76.747
6.0537,61.603,74.672
6.1155,58.866,74.362
6.3819,62.129,76.331


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_318.csv <==
x,qOut,qIn
0.0316,60.978,76.834
0.093239,61.929,74.771
0.15511,59.131,74.449
0.22494,62.181,76.473
0.28814,60.238,76.266
0.34159,60.843,73.618
0.40346,58.419,73.719
0.48148,62.439,76.706
0.54468,61.105,77.08
0.58994,61.507,74.31
0.65181,58.43,73.717
0.73802,61.953,76.193
0.80122,60.623,76.465
0.83829,61.357,73.851
0.90016,58.577,73.584
0.99457,62.221,76.318
1.0578,60.856,77.071
1.0866,61.402,75.201
1.1485,58.324,74.919
1.2511,61.666,76.745
1.3143,60.245,76.485
1.335,61.19,73.968
1.3969,58.491,73.79
1.5076,62.241,76
1.5708,61.093,76.049
1.5833,62.142,73.895
1.6452,59.458,74.025
1.7642,62.439,76.425
1.8274,60.319,76.28
1.8317,60.799,73.844
1.8936,58.332,74.509
2.0207,62.073,77.705
2.0839,60.442,77.44
2.08,60.89,74.049
2.1419,58.075,73.636
2.2773,61.938,76.18
2.3405,60.827,76.278
2.3284,61.726,73.862
2.3903,59.134,73.977
2.5338,62.798,76.867
2.597,61.202,77.417
2.5767,61.365,74.832
2.6386,58.035,73.814
2.7904,61.527,75.624
2.8536,60.416,75.869
2.8251,61.58,73.882
2.887,59.041,74.11
3.0469,62.549,76.753
3.1101,60.92,77.076
3.0734,61.378,74.942
3.1353,58.326,74.629
3.3034,61.561,76.094
3.3666,60.021,75.549
3.3218,61.077,73.521
3.3837,58.946,74.221
3.56,62.918,76.792
3.6232,61.322,76.567
3.5701,61.374,74.093
3.632,58.157,74.308
3.8165,61.794,76.862
3.8797,60.59,76.819
3.8185,61.406,74.312
3.8804,58.424,74.046
4.0731,61.869,76.08
4.1363,60.608,76.146
4.0668,61.747,74.312
4.1287,59.22,74.579
4.3296,62.393,76.606
4.3928,60.407,76.286
4.3152,60.977,74.065
4.3771,58.599,74.399
4.5861,62.404,76.785
4.6493,60.753,76.463
4.5636,61.069,73.668
4.6254,58.265,73.778
4.8427,62.298,76.964
4.9059,61.201,77.416
4.8119,61.723,74.19
4.8738,58.321,72.968
5.0992,61.58,75.519
5.1624,60.418,76.579
5.0603,61.717,74.967
5.1221,59.325,75.006
5.3558,62.344,76.981
5.419,60.085,76.271
5.3086,60.447,73.135
5.3705,58.014,73.45
5.6123,62.383,77
5.6755,61.411,77.384
5.557,61.964,74.165
5.6188,58.644,73.411
5.8689,61.843,76.097
5.9321,60.459,76.726
5.8053,61.393,74.687
5.8672,58.786,74.739
6.1254,62.261,76.941
6.1886,60.606,76.591
6.0537,61.133,73.714
6.1155,58.274,73.442
6.3819,62.083,76.168


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_319.csv <==
x,qOut,qIn
0.0316,61.016,76.784
0.093239,61.01,73.993
0.15511,58.036,74.203
0.22494,61.847,76.807
0.28814,60.608,76.525
0.34159,61.383,73.667
0.40346,58.608,73.794
0.48148,62.298,76.761
0.54468,60.996,76.968
0.58994,61.692,74.542
0.65181,58.705,74.433
0.73802,61.921,76.299
0.80122,60.317,75.764
0.83829,61.205,73.431
0.90016,58.796,73.983
0.99457,62.563,76.813
1.0578,61.001,76.989
1.0866,61.371,74.547
1.1485,58.356,74.274
1.2511,61.731,76.528
1.3143,60.202,76.598
1.335,61.053,74.14
1.3969,58.704,73.93
1.5076,62.637,76.286
1.5708,61.18,76.199
1.5833,61.441,73.458
1.6452,58.445,73.683
1.7642,62.268,77.232
1.8274,61.048,78.021
1.8317,61.444,75.092
1.8936,57.921,73.65
2.0207,61.074,75.17
2.0839,59.941,75.525
2.08,61.498,74.094
2.1419,59.575,74.671
2.2773,63.136,76.979
2.3405,61.003,76.527
2.3284,60.93,73.868
2.3903,57.977,74.252
2.5338,61.841,77.081
2.597,60.636,77.089
2.5767,61.498,74.461
2.6386,58.702,74.1
2.7904,62.119,76.136
2.8536,60.61,76.047
2.8251,61.477,73.89
2.887,59.078,74.257
3.0469,62.735,76.851
3.1101,60.971,76.692
3.0734,61.153,73.95
3.1353,58.17,73.854
3.3034,61.943,76.425
3.3666,60.74,76.59
3.3218,61.481,74.194
3.3837,58.566,74.012
3.56,62.086,76.267
3.6232,60.745,76.292
3.5701,61.515,73.996
3.632,58.604,73.992
3.8165,61.96,76.316
3.8797,60.478,76.682
3.8185,61.319,75.123
3.8804,58.653,75.3
4.0731,61.976,76.944
4.1363,60.222,76.215
4.0668,60.913,73.45
4.1287,58.383,73.566
4.3296,62.45,76.394
4.3928,61.351,76.523
4.3152,62.063,74.019
4.3771,59.113,74.214
4.5861,62.293,76.848
4.6493,60.494,76.493
4.5636,60.973,73.489
4.6254,58.149,73.621
4.8427,61.925,76.691
4.9059,60.735,77.118
4.8119,61.585,74.844
4.8738,58.765,74.614
5.0992,61.95,76.403
5.1624,60.191,75.843
5.0603,60.899,73.494
5.1221,58.59,74.213
5.3558,62.766,77.027
5.419,61.465,76.732
5.3086,61.578,73.907
5.3705,58.122,73.72
5.6123,61.73,76.025
5.6755,60.778,76.296
5.557,61.764,74.569
5.6188,58.676,74.777
5.8689,61.778,76.724
5.9321,60.287,76.531
5.8053,61.35,74.712
5.8672,58.713,74.908
6.1254,61.983,76.164
6.1886,60.314,75.161
6.0537,61.313,73.24
6.1155,59.213,74.535
6.3819,62.956,77.336


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_320.csv <==
x,qOut,qIn
0.0316,60.128,76.465
0.093239,61.261,74.544
0.15511,58.927,74.678
0.22494,62.556,76.791
0.28814,60.836,76.44
0.34159,61.153,73.68
0.40346,58.305,73.455
0.48148,62.212,76.122
0.54468,61.061,76.876
0.58994,61.73,74.873
0.65181,58.712,74.4
0.73802,61.958,76.565
0.80122,60.352,76.769
0.83829,61.066,74.15
0.90016,58.374,73.617
0.99457,62.16,76.015
1.0578,60.931,76.466
1.0866,61.71,74.43
1.1485,58.943,74.487
1.2511,62.326,76.824
1.3143,60.616,76.702
1.335,61.037,74.071
1.3969,58.079,73.803
1.5076,61.919,76.015
1.5708,60.929,76.182
1.5833,61.942,73.939
1.6452,58.964,73.751
1.7642,62.057,76.377
1.8274,60.422,77.169
1.8317,61.313,75.41
1.8936,58.699,75.123
2.0207,61.774,76.569
2.0839,59.774,75.665
2.08,60.526,72.96
2.1419,58.521,73.789
2.2773,63.044,77.217
2.3405,61.843,77.239
2.3284,61.788,73.969
2.3903,58.247,73.403
2.5338,61.818,76.256
2.597,60.76,76.847
2.5767,61.551,74.168
2.6386,58.505,73.529
2.7904,61.956,76.231
2.8536,60.695,77.046
2.8251,61.575,75.002
2.887,58.674,74.59
3.0469,61.821,76.309
3.1101,60.157,75.866
3.0734,61.074,73.467
3.1353,58.713,74.04
3.3034,62.591,76.952
3.3666,61.141,76.885
3.3218,61.568,74.217
3.3837,58.505,74.249
3.56,61.817,76.778
3.6232,60.272,76.67
3.5701,61.135,74.219
3.632,58.716,74.458
3.8165,62.489,76.789
3.8797,60.946,76.133
3.8185,61.374,73.06
3.8804,58.56,73.248
4.0731,62.429,76.531
4.1363,61.182,77.26
4.0668,61.637,74.946
4.1287,58.38,74.42
4.3296,61.487,76.442
4.3928,59.947,76.382
4.3152,60.918,74.105
4.3771,58.592,74.396
4.5861,62.573,76.812
4.6493,61.225,76.4
4.5636,61.623,73.56
4.6254,58.545,73.536
4.8427,62.215,76.224
4.9059,61.024,76.52
4.8119,61.72,74.192
4.8738,58.574,74.086
5.0992,61.725,76.548
5.1624,60.219,76.712
5.0603,61.179,74.533
5.1221,58.569,74.653
5.3558,61.984,76.75
5.419,60.368,76.123
5.3086,61.194,73.344
5.3705,58.742,73.948
5.6123,62.503,77.273
5.6755,60.97,77.274
5.557,61.479,74.332
5.6188,58.667,74.293
5.8689,62.085,76.732
5.9321,60.411,76.008
5.8053,61.043,72.794
5.8672,58.634,73.375
6.1254,62.769,77.102
6.1886,61.462,77.483
6.0537,61.596,74.402
6.1155,58.109,73.704
6.3819,61.382,76.071


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_321.csv <==
x,qOut,qIn
0.0316,59.848,75.866
0.093239,60.852,73.202
0.15511,58.703,74.025
0.22494,62.691,77.048
0.28814,61.176,76.873
0.34159,61.455,74.254
0.40346,58.58,74.456
0.48148,62.177,77.014
0.54468,60.605,76.595
0.58994,60.982,73.461
0.65181,58.165,73.371
0.73802,62.342,76.321
0.80122,61.473,76.684
0.83829,62.007,74.289
0.90016,58.46,74.215
0.99457,61.637,76.696
1.0578,60.47,76.951
1.0866,61.591,74.899
1.1485,58.595,74.55
1.2511,61.594,75.638
1.3143,60.055,74.975
1.335,61.399,73.63
1.3969,59.471,75.085
1.5076,62.988,77.422
1.5708,60.76,76.333
1.5833,60.727,73.304
1.6452,57.893,73.811
1.7642,61.906,76.983
1.8274,60.784,77.161
1.8317,61.624,74.509
1.8936,58.775,74.251
2.0207,62.09,76.474
2.0839,60.485,76.137
2.08,61.279,73.472
2.1419,58.782,73.906
2.2773,62.533,77.072
2.3405,61.003,77.333
2.3284,61.433,74.667
2.3903,58.471,74.241
2.5338,61.881,76.289
2.597,60.355,75.922
2.5767,61.147,73.077
2.6386,58.721,73.289
2.7904,62.747,76.71
2.8536,61.41,77.371
2.8251,61.625,74.653
2.887,58.196,73.883
3.0469,61.338,76.008
3.1101,59.931,76.349
3.0734,61.034,74.494
3.1353,58.847,74.765
3.3034,62.648,77.036
3.3666,60.948,76.712
3.3218,61.099,73.702
3.3837,58.082,73.355
3.56,62.089,76.389
3.6232,61.165,77.12
3.5701,61.994,74.522
3.632,58.848,73.862
3.8165,61.939,76.212
3.8797,60.385,76.558
3.8185,61.304,74.485
3.8804,58.752,74.582
4.0731,62.246,76.676
4.1363,60.592,76.257
4.0668,61.183,73.63
4.1287,58.5,73.821
4.3296,62.321,76.58
4.3928,61.018,76.585
4.3152,61.625,73.988
4.3771,58.621,74.102
4.5861,61.945,76.729
4.6493,60.413,76.77
4.5636,61.185,74.526
4.6254,58.54,74.663
4.8427,62.109,76.644
4.9059,60.582,75.962
4.8119,61.25,73.279
4.8738,58.594,73.66
5.0992,62.482,76.493
5.1624,61.23,76.695
5.0603,61.751,74.429
5.1221,58.568,74.242
5.3558,61.709,76.228
5.419,60.142,76.198
5.3086,61.018,74.215
5.3705,58.554,74.659
5.6123,62.292,77.295
5.6755,60.778,77.128
5.557,61.24,74.239
5.6188,58.251,73.932
5.8689,61.94,76.285
5.9321,60.805,76.078
5.8053,61.823,73.364
5.8672,59.143,73.614
6.1254,62.589,76.648
6.1886,60.968,76.924
6.0537,61.475,74.681
6.1155,58.44,74.826
6.3819,61.546,76.759


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_322.csv <==
x,qOut,qIn
0.0316,60.745,77.701
0.093239,61.422,74.63
0.15511,58.238,73.512
0.22494,61.541,74.979
0.28814,60.347,74.97
0.34159,61.748,73.59
0.40346,59.803,74.807
0.48148,63.255,77.67
0.54468,60.87,77.266
0.58994,60.48,74.079
0.65181,57.176,73.618
0.73802,61.154,76.206
0.80122,60.461,76.864
0.83829,62.069,74.928
0.90016,59.535,74.355
0.99457,62.488,75.737
1.0578,60.478,75.386
1.0866,61.339,73.603
1.1485,59.148,74.664
1.2511,62.64,77.459
1.3143,60.534,76.854
1.335,60.766,73.65
1.3969,58.084,73.614
1.5076,61.957,76.399
1.5708,60.641,76.532
1.5833,61.391,74.013
1.6452,58.874,74.156
1.7642,62.576,77.213
1.8274,60.909,77.438
1.8317,61.048,74.226
1.8936,57.893,73.51
2.0207,61.742,76.316
2.0839,60.822,76.985
2.08,61.867,74.571
2.1419,58.982,73.974
2.2773,62.298,76.077
2.3405,60.801,76.319
2.3284,61.609,74.099
2.3903,58.808,73.902
2.5338,62.158,76.181
2.597,60.566,76.311
2.5767,61.333,74.156
2.6386,58.68,74.486
2.7904,62.061,77.064
2.8536,60.323,76.641
2.8251,60.924,73.646
2.887,58.287,73.908
3.0469,62.139,76.84
3.1101,60.875,76.63
3.0734,61.59,73.847
3.1353,58.715,74.21
3.3034,62.181,77.108
3.3666,60.696,76.872
3.3218,61.412,73.991
3.3837,58.559,73.982
3.56,61.996,76.4
3.6232,60.54,76.089
3.5701,61.485,73.573
3.632,59.071,74.133
3.8165,62.562,77.072
3.8797,60.685,76.793
3.8185,60.976,73.874
3.8804,58.229,74.064
4.0731,62.033,76.835
4.1363,60.671,76.667
4.0668,61.284,73.79
4.1287,58.462,73.659
4.3296,62.228,76.511
4.3928,60.993,77.018
4.3152,61.654,74.482
4.3771,58.589,73.899
4.5861,61.866,76.284
4.6493,60.391,76.7
4.5636,61.322,74.464
4.6254,58.8,74.301
4.8427,62.308,76.625
4.9059,60.623,76.522
4.8119,61.177,73.719
4.8738,58.589,73.598
5.0992,62.444,76.424
5.1624,61.034,76.585
5.0603,61.427,73.934
5.1221,58.429,74.081
5.3558,62.053,77.074
5.419,60.715,77.28
5.3086,61.305,74.423
5.3705,58.155,73.758
5.6123,61.584,75.829
5.6755,60.42,76.141
5.557,61.692,74.494
5.6188,59.344,74.737
5.8689,62.633,76.64
5.9321,60.597,76.248
5.8053,60.935,73.792
5.8672,58.364,73.855
6.1254,62.326,76.367
6.1886,60.971,76.463
6.0537,61.395,74.168
6.1155,58.369,74.566
6.3819,62.013,77.589


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_323.csv <==
x,qOut,qIn
0.0316,60.394,77.277
0.093239,60.753,74.15
0.15511,57.757,73.58
0.22494,61.662,76.095
0.28814,60.806,76.483
0.34159,62,74.389
0.40346,59.257,74.375
0.48148,62.496,76.47
0.54468,60.788,76.404
0.58994,61.429,74.349
0.65181,58.564,74.419
0.73802,61.919,76.357
0.80122,60.373,76.216
0.83829,61.33,74.322
0.90016,58.925,74.633
0.99457,62.44,76.606
1.0578,60.639,76.016
1.0866,61.084,73.321
1.1485,58.508,73.65
1.2511,62.429,76.816
1.3143,61.023,77.199
1.335,61.362,74.598
1.3969,58.28,74.182
1.5076,61.776,76.326
1.5708,60.412,76.367
1.5833,61.181,74.12
1.6452,58.5,74.12
1.7642,62.388,76.477
1.8274,61.21,76.548
1.8317,61.793,73.996
1.8936,58.535,73.542
2.0207,61.805,75.85
2.0839,60.503,76.576
2.08,61.54,75.54
2.1419,58.914,75.91
2.2773,61.974,76.931
2.3405,59.946,75.58
2.3284,60.511,73.019
2.3903,58.029,73.617
2.5338,62.453,76.355
2.597,61.705,76.526
2.5767,62.437,74.338
2.6386,59.066,74.204
2.7904,61.956,76.368
2.8536,60.311,76.364
2.8251,61.11,74.123
2.887,58.338,74.258
3.0469,61.891,76.64
3.1101,60.547,76.662
3.0734,61.448,74.59
3.1353,58.719,74.841
3.3034,62.057,76.894
3.3666,60.41,76.235
3.3218,61.225,73.654
3.3837,58.76,74.132
3.56,62.526,76.572
3.6232,61.027,76.012
3.5701,61.579,73.469
3.632,58.885,74.103
3.8165,62.44,76.969
3.8797,60.728,76.819
3.8185,61.006,74.042
3.8804,58.011,73.89
4.0731,61.75,76.518
4.1363,60.6,76.881
4.0668,61.533,74.456
4.1287,58.762,73.944
4.3296,62.123,76.117
4.3928,60.543,76.42
4.3152,61.316,74.395
4.3771,58.873,74.449
4.5861,62.502,76.722
4.6493,60.746,76.575
4.5636,60.976,73.94
4.6254,58.093,73.909
4.8427,62.154,76.691
4.9059,61.176,77.045
4.8119,61.831,74.339
4.8738,58.463,73.443
5.0992,61.708,75.57
5.1624,60.536,76.538
5.0603,61.778,75.278
5.1221,59.175,75.038
5.3558,62.142,76.432
5.419,60.079,75.764
5.3086,60.733,73.087
5.3705,58.396,73.532
5.6123,62.52,76.863
5.6755,61.257,77.315
5.557,61.687,74.745
5.6188,58.498,74.453
5.8689,61.696,76.697
5.9321,60.142,76.379
5.8053,61.038,73.478
5.8672,58.623,73.41
6.1254,62.581,76.143
6.1886,61.277,76.342
6.0537,61.74,74.125
6.1155,58.789,74.579
6.3819,62.128,77.403


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_324.csv <==
x,qOut,qIn
0.0316,60.857,76.576
0.093239,61.575,74.361
0.15511,58.679,74.359
0.22494,62.099,76.635
0.28814,60.601,76.473
0.34159,61.306,73.886
0.40346,58.471,73.757
0.48148,62.04,76.164
0.54468,60.708,76.365
0.58994,61.558,74.507
0.65181,58.857,75.012
0.73802,62.159,77.174
0.80122,60.369,76.286
0.83829,60.907,73.288
0.90016,58.147,73.668
0.99457,62.09,76.496
1.0578,61.065,76.438
1.0866,61.999,74.236
1.1485,59.065,74.703
1.2511,62.052,76.908
1.3143,60.189,76.336
1.335,60.929,73.997
1.3969,58.489,74.477
1.5076,62.285,76.701
1.5708,60.808,76.102
1.5833,61.352,73.59
1.6452,58.626,74.149
1.7642,62.461,76.925
1.8274,61.122,76.794
1.8317,61.511,74.021
1.8936,58.195,73.679
2.0207,61.629,76.174
2.0839,60.514,76.66
2.08,61.715,74.628
2.1419,59.071,74.457
2.2773,62.104,76.364
2.3405,60.152,75.894
2.3284,60.88,73.786
2.3903,58.671,74.967
2.5338,62.63,77.776
2.597,61.002,76.812
2.5767,61.161,73.132
2.6386,57.984,72.817
2.7904,61.848,75.739
2.8536,60.981,76.521
2.8251,62.092,74.948
2.887,59.267,75.219
3.0469,62.09,77.368
3.1101,59.959,76.872
3.0734,60.533,73.744
3.1353,57.981,73.425
3.3034,62.028,76.21
3.3666,60.993,76.529
3.3218,62.003,73.91
3.3837,59.467,73.724
3.56,62.843,76.475
3.6232,60.896,76.752
3.5701,60.974,73.987
3.632,58.009,73.68
3.8165,61.874,76.731
3.8797,60.718,77.566
3.8185,61.369,75.076
3.8804,58.247,74.213
4.0731,61.677,76.211
4.1363,60.463,76.487
4.0668,61.56,74.311
4.1287,58.927,74.044
4.3296,62.514,76.032
4.3928,61.102,75.937
4.3152,61.848,73.875
4.3771,58.962,74.391
4.5861,62.131,76.958
4.6493,60.356,76.655
4.5636,61.084,74.045
4.6254,58.47,74.165
4.8427,61.972,76.234
4.9059,60.389,75.541
4.8119,61.169,73.152
4.8738,58.879,74.332
5.0992,62.701,77.888
5.1624,60.937,77.781
5.0603,60.878,74.291
5.1221,57.517,73.576
5.3558,61.237,76.105
5.419,60.375,76.422
5.3086,61.834,74.278
5.3705,59.474,74.276
5.6123,62.836,76.287
5.6755,60.959,76.095
5.557,61.417,74.106
5.6188,58.745,74.569
5.8689,62.21,76.861
5.9321,60.43,76.5
5.8053,60.937,73.94
5.8672,58.314,74.153
6.1254,62.2,76.834
6.1886,60.89,76.76
6.0537,61.477,73.981
6.1155,58.547,73.751
6.3819,62.16,76.299


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_325.csv <==
x,qOut,qIn
0.0316,60.678,76.729
0.093239,61.531,74.691
0.15511,58.597,74.16
0.22494,61.753,76.278
0.28814,60.124,76.633
0.34159,60.985,74.906
0.40346,58.58,75.327
0.48148,62.342,77.293
0.54468,60.789,76.296
0.58994,61.215,73.07
0.65181,58.22,73.012
0.73802,62.217,75.693
0.80122,61.418,76.147
0.83829,62.406,74.666
0.90016,59.245,75.272
0.99457,61.864,77.314
1.0578,59.826,76.61
1.0866,60.591,73.758
1.1485,57.969,73.765
1.2511,61.808,76.377
1.3143,60.727,76.529
1.335,61.956,74.182
1.3969,59.58,74.205
1.5076,62.751,76.635
1.5708,60.556,76.287
1.5833,60.788,73.449
1.6452,58.345,73.996
1.7642,62.471,77.388
1.8274,61.069,77.329
1.8317,61.214,73.83
1.8936,57.842,73.25
2.0207,61.586,76.339
2.0839,60.766,77.24
2.08,61.989,74.899
2.1419,59.116,74.023
2.2773,62.082,75.666
2.3405,60.3,75.612
2.3284,61.2,73.821
2.3903,58.941,74.829
2.5338,62.633,77.769
2.597,60.807,77.323
2.5767,60.962,73.918
2.6386,57.801,73.33
2.7904,61.519,75.881
2.8536,60.543,76.287
2.8251,61.904,74.123
2.887,59.567,74.28
3.0469,62.768,76.967
3.1101,60.615,76.906
3.0734,60.884,74.069
3.1353,58.256,73.987
3.3034,62.078,76.627
3.3666,60.645,76.443
3.3218,61.255,73.528
3.3837,58.594,73.743
3.56,62.496,77.019
3.6232,61.192,77.273
3.5701,61.541,74.25
3.632,58.166,73.599
3.8165,61.553,75.937
3.8797,60.431,76.369
3.8185,61.646,74.435
3.8804,59.085,74.481
4.0731,62.314,76.665
4.1363,60.46,76.398
4.0668,61.067,73.897
4.1287,58.505,74.237
4.3296,62.211,76.876
4.3928,60.693,76.552
4.3152,61.308,73.773
4.3771,58.628,73.941
4.5861,62.319,76.628
4.6493,60.847,76.502
4.5636,61.353,73.839
4.6254,58.493,74.029
4.8427,62.148,76.892
4.9059,60.773,77.066
4.8119,61.364,74.46
4.8738,58.334,74.042
5.0992,61.815,76.11
5.1624,60.539,76.106
5.0603,61.57,73.915
5.1221,58.99,74.02
5.3558,62.434,76.5
5.419,60.748,76.902
5.3086,61.305,74.889
5.3705,58.56,74.645
5.6123,61.939,76.634
5.6755,60.209,76.441
5.557,60.885,73.828
5.6188,58.511,73.825
5.8689,62.635,76.65
5.9321,61.357,76.921
5.8053,61.67,74.101
5.8672,58.54,73.517
6.1254,62.164,76.104
6.1886,60.909,76.723
6.0537,61.5,74.247
6.1155,58.403,73.475
6.3819,61.904,75.886


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_326.csv <==
x,qOut,qIn
0.0316,60.829,76.786
0.093239,61.508,73.688
0.15511,58.773,73.219
0.22494,62.462,76.001
0.28814,61.055,76.407
0.34159,61.553,74.123
0.40346,58.649,74.534
0.48148,62.09,77.525
0.54468,60.467,77.515
0.58994,60.893,74.338
0.65181,57.788,73.542
0.73802,61.487,75.887
0.80122,60.559,76.321
0.83829,61.967,74.182
0.90016,59.584,74.1
0.99457,62.83,76.358
1.0578,60.813,76.237
1.0866,61.174,74.038
1.1485,58.553,74.501
1.2511,62.182,76.817
1.3143,60.505,76.263
1.335,60.906,73.601
1.3969,58.106,73.969
1.5076,62.146,76.812
1.5708,61.144,76.936
1.5833,61.79,74.318
1.6452,58.357,73.913
1.7642,61.486,76.207
1.8274,60.279,76.71
1.8317,61.683,75.248
1.8936,59.278,75.289
2.0207,62.273,76.293
2.0839,60.12,75.057
2.08,60.782,72.809
2.1419,58.721,74.206
2.2773,62.949,77.746
2.3405,61.415,77.675
2.3284,61.396,74.399
2.3903,58.038,73.679
2.5338,61.509,75.961
2.597,60.284,76.069
2.5767,61.37,73.666
2.6386,59.153,73.725
2.7904,63.002,76.532
2.8536,61.3,76.943
2.8251,61.24,74.408
2.887,58.012,73.991
3.0469,61.679,76.58
3.1101,60.488,77.095
3.0734,61.286,74.649
3.1353,58.387,74.02
3.3034,61.98,76.126
3.3666,60.767,76.397
3.3218,61.718,74.291
3.3837,58.919,74.195
3.56,62.306,76.321
3.6232,60.775,76.22
3.5701,61.561,73.879
3.632,58.774,73.93
3.8165,62.056,76.292
3.8797,60.377,76.304
3.8185,61.163,74.383
3.8804,58.717,75.132
4.0731,62.213,77.518
4.1363,60.362,76.536
4.0668,60.743,73.084
4.1287,57.994,73.174
4.3296,62.127,76.438
4.3928,61.232,76.989
4.3152,62.102,74.659
4.3771,59.076,74.52
4.5861,62.113,76.82
4.6493,60.336,76.54
4.5636,61.011,73.605
4.6254,58.305,73.504
4.8427,62.142,76.405
4.9059,60.992,76.719
4.8119,61.874,74.286
4.8738,58.998,74.345
5.0992,62.079,76.856
5.1624,60.24,76.568
5.0603,60.943,73.748
5.1221,58.475,74.031
5.3558,62.292,76.966
5.419,60.836,76.719
5.3086,61.382,73.75
5.3705,58.595,73.985
5.6123,62.285,76.905
5.6755,60.879,76.681
5.557,61.432,73.643
5.6188,58.472,73.479
5.8689,62.069,76.167
5.9321,60.788,76.629
5.8053,61.586,74.53
5.8672,58.742,74.365
6.1254,61.961,76.717
6.1886,60.228,76.851
6.0537,60.92,74.281
6.1155,58.367,74.117
6.3819,62.186,76.783


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_327.csv <==
x,qOut,qIn
0.0316,60.786,75.492
0.093239,61.237,73.052
0.15511,58.748,74.075
0.22494,62.609,77.409
0.28814,60.967,77.477
0.34159,60.995,74.58
0.40346,57.687,74.088
0.48148,61.371,76.341
0.54468,60.406,76.464
0.58994,61.644,74.171
0.65181,59.064,73.955
0.73802,62.555,75.963
0.80122,61.019,75.981
0.83829,61.691,74.368
0.90016,58.947,75.068
0.99457,62.207,77.119
1.0578,60.33,76.315
1.0866,60.817,73.471
1.1485,58.031,73.757
1.2511,61.959,76.664
1.3143,60.943,76.728
1.335,61.964,74.291
1.3969,59.071,74.394
1.5076,62.068,76.458
1.5708,60.237,75.893
1.5833,61.088,73.614
1.6452,58.808,74.421
1.7642,62.516,77.184
1.8274,60.754,76.769
1.8317,61.035,73.935
1.8936,58.215,74.2
2.0207,62.057,77.029
2.0839,60.788,76.797
2.08,61.459,73.75
2.1419,58.589,73.499
2.2773,62.229,76.121
2.3405,60.936,76.521
2.3284,61.658,74.649
2.3903,58.862,74.792
2.5338,62.211,76.717
2.597,60.486,76.306
2.5767,60.934,73.767
2.6386,58.065,73.639
2.7904,62.039,76.143
2.8536,61.107,76.784
2.8251,61.999,74.864
2.887,58.879,74.283
3.0469,61.858,75.877
3.1101,60.201,75.946
3.0734,61.117,74.363
3.1353,58.671,74.908
3.3034,62.355,77.119
3.3666,60.786,76.722
3.3218,61.263,73.955
3.3837,58.221,73.724
3.56,61.819,76.21
3.6232,60.667,76.62
3.5701,61.843,74.656
3.632,59.329,74.564
3.8165,62.464,76.441
3.8797,60.414,75.774
3.8185,60.92,72.823
3.8804,58.556,73.344
4.0731,62.554,77.113
4.1363,61.05,77.813
4.0668,61.238,75.117
4.1287,58.078,74.501
4.3296,61.516,76.471
4.3928,60.133,76.157
4.3152,61.02,73.464
4.3771,58.527,73.526
4.5861,62.693,76.373
4.6493,61.679,76.855
4.5636,62.183,74.593
4.6254,58.747,74.14
4.8427,61.702,76.08
4.9059,60.15,76.151
4.8119,61.152,73.991
4.8738,58.709,73.974
5.0992,62.298,76.377
5.1624,60.672,76.649
5.0603,61.172,74.564
5.1221,58.497,74.709
5.3558,62.129,77.194
5.419,60.53,76.987
5.3086,60.951,74.002
5.3705,58.084,73.732
5.6123,62.122,76.334
5.6755,61.225,76.45
5.557,62.079,73.941
5.6188,58.979,73.823
5.8689,62.291,76.204
5.9321,60.901,76.541
5.8053,61.654,74.829
5.8672,58.519,74.833
6.1254,61.528,76.353
6.1886,59.947,75.977
6.0537,61.13,74.207
6.1155,58.915,74.652
6.3819,62.535,76.399


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_328.csv <==
x,qOut,qIn
0.0316,60.222,76.459
0.093239,61.058,74.289
0.15511,58.524,74.521
0.22494,62.304,76.917
0.28814,60.886,76.855
0.34159,61.401,74.337
0.40346,58.44,74.048
0.48148,62.085,76.215
0.54468,60.849,76.293
0.58994,61.705,74.078
0.65181,58.94,74.007
0.73802,62.391,76.292
0.80122,60.819,76.55
0.83829,61.379,74.605
0.90016,58.519,74.537
0.99457,61.98,76.345
1.0578,60.46,76.031
1.0866,61.154,73.771
1.1485,58.417,73.983
1.2511,62.219,76.629
1.3143,61.003,76.967
1.335,61.711,74.671
1.3969,58.568,74.247
1.5076,61.635,76.093
1.5708,60.075,75.971
1.5833,61.221,74.044
1.6452,59.124,74.454
1.7642,62.764,76.511
1.8274,60.823,75.894
1.8317,60.924,73.381
1.8936,58.279,74.207
2.0207,62.379,77.632
2.0839,61.049,77.854
2.08,61.166,74.778
2.1419,57.638,73.705
2.2773,61.236,75.513
2.3405,60.457,75.985
2.3284,61.973,74.272
2.3903,59.504,73.872
2.5338,62.81,75.664
2.597,61.023,76.237
2.5767,61.533,75.307
2.6386,58.68,75.849
2.7904,61.758,77.189
2.8536,59.798,75.954
2.8251,60.502,73.14
2.887,58.011,73.548
3.0469,62.255,76.418
3.1101,61.408,76.695
3.0734,62.363,74.414
3.1353,59.37,74.27
3.3034,62.266,76.591
3.3666,60.312,76.427
3.3218,60.915,73.633
3.3837,58.326,73.818
3.56,62.17,77.003
3.6232,60.853,77.178
3.5701,61.503,74.295
3.632,58.549,74.086
3.8165,61.928,76.526
3.8797,60.448,76.301
3.8185,61.321,73.638
3.8804,58.825,73.865
4.0731,62.534,76.676
4.1363,60.985,76.696
4.0668,61.413,74.02
4.1287,58.489,74.028
4.3296,61.97,76.811
4.3928,60.456,76.987
4.3152,61.142,74.346
4.3771,58.483,74.1
4.5861,62.172,76.501
4.6493,60.741,76.39
4.5636,61.356,73.687
4.6254,58.626,73.752
4.8427,62.436,76.631
4.9059,61.123,76.899
4.8119,61.591,74.254
4.8738,58.41,73.751
5.0992,61.758,75.922
5.1624,60.412,76.297
5.0603,61.335,74.735
5.1221,58.745,75.104
5.3558,62.241,77.006
5.419,60.58,76.443
5.3086,61.052,73.76
5.3705,58.092,73.657
5.6123,61.922,76.195
5.6755,60.953,76.8
5.557,62.077,75.086
5.6188,59.273,74.783
5.8689,62.185,76.224
5.9321,60.188,75.626
5.8053,60.906,73.179
5.8672,58.597,73.703
6.1254,62.621,76.742
6.1886,61.211,76.894
6.0537,61.518,74.313
6.1155,58.344,74.172
6.3819,61.68,76.469


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_329.csv <==
x,qOut,qIn
0.0316,60.777,75.935
0.093239,61.41,73.068
0.15511,58.871,73.48
0.22494,62.687,76.798
0.28814,61.143,77.127
0.34159,61.335,74.413
0.40346,58.18,74.146
0.48148,61.648,76.586
0.54468,60.278,76.653
0.58994,61.079,74.298
0.65181,58.399,74.529
0.73802,62.227,77.187
0.80122,61.014,77.035
0.83829,61.735,74.097
0.90016,58.636,73.588
0.99457,61.971,75.685
1.0578,60.656,75.695
1.0866,61.809,73.796
1.1485,59.469,74.498
1.2511,62.672,77.104
1.3143,60.445,76.541
1.335,60.573,73.576
1.3969,57.81,73.977
1.5076,61.858,76.962
1.5708,60.799,76.856
1.5833,61.622,74.111
1.6452,58.606,73.903
1.7642,61.943,76.075
1.8274,60.566,76.244
1.8317,61.553,74.615
1.8936,58.998,74.966
2.0207,62.327,76.769
2.0839,60.475,76.094
2.08,60.965,73.568
2.1419,58.286,73.896
2.2773,62.211,76.646
2.3405,61.015,77.013
2.3284,61.722,74.807
2.3903,58.759,74.36
2.5338,61.998,76.2
2.597,60.369,75.986
2.5767,61.123,73.568
2.6386,58.623,73.931
2.7904,62.531,76.964
2.8536,61.168,77.191
2.8251,61.545,74.573
2.887,58.284,74.178
3.0469,61.605,76.12
3.1101,60.294,75.964
3.0734,61.404,73.838
3.1353,58.976,74.107
3.3034,62.56,76.514
3.3666,60.9,76.639
3.3218,61.355,74.515
3.3837,58.545,74.537
3.56,61.963,76.765
3.6232,60.282,76.608
3.5701,60.91,74.087
3.632,58.43,74.075
3.8165,62.475,76.514
3.8797,61.214,76.373
3.8185,61.605,73.547
3.8804,58.506,73.433
4.0731,62.229,76.52
4.1363,61.088,77.436
4.0668,61.661,75.293
4.1287,58.28,74.374
4.3296,61.352,75.691
4.3928,60.01,75.515
4.3152,61.26,73.632
4.3771,58.987,74.214
4.5861,62.719,76.888
4.6493,61.119,76.854
4.5636,61.441,74.596
4.6254,58.313,74.917
4.8427,61.649,76.924
4.9059,60.192,75.961
4.8119,61.216,73.213
4.8738,58.725,73.857
5.0992,62.455,76.643
5.1624,61.057,76.419
5.0603,61.815,74.171
5.1221,59.126,74.796
5.3558,62.178,77.106
5.419,60.039,76.147
5.3086,60.48,73.199
5.3705,58.19,74.085
5.6123,62.553,77.495
5.6755,61.389,77.133
5.557,61.602,73.519
5.6188,58.142,73.023
5.8689,61.769,75.987
5.9321,60.887,76.81
5.8053,61.973,74.845
5.8672,58.953,74.586
6.1254,61.832,76.639
6.1886,60.039,76.578
6.0537,60.979,74.332
6.1155,58.613,74.471
6.3819,62.326,76.574


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_330.csv <==
x,qOut,qIn
0.0316,60.823,76.417
0.093239,61.501,74.479
0.15511,58.749,74.773
0.22494,62.064,76.917
0.28814,60.286,76.564
0.34159,60.906,73.86
0.40346,58.346,73.8
0.48148,62.272,76.689
0.54468,61.003,77.052
0.58994,61.678,74.28
0.65181,58.836,73.923
0.73802,62.251,76.748
0.80122,60.634,76.981
0.83829,61.249,73.922
0.90016,58.624,73.318
0.99457,62.4,75.912
1.0578,60.983,76.122
1.0866,61.445,73.496
1.1485,58.633,73.827
1.2511,62.311,77.491
1.3143,60.8,78.182
1.335,61.001,74.888
1.3969,57.523,73.381
1.5076,60.925,75.402
1.5708,59.982,76.227
1.5833,61.674,74.819
1.6452,59.739,74.895
1.7642,63.141,76.544
1.8274,60.91,75.86
1.8317,61.011,73.264
1.8936,58.47,73.65
2.0207,62.48,76.605
2.0839,61.004,76.948
2.08,61.266,74.67
2.1419,58.266,74.663
2.2773,61.911,77.01
2.3405,60.56,76.792
2.3284,61.153,73.854
2.3903,58.105,73.316
2.5338,61.95,75.72
2.597,61.126,76.383
2.5767,62.288,74.821
2.6386,59.295,74.806
2.7904,62.038,76.498
2.8536,60.071,76.213
2.8251,60.918,74.132
2.887,58.482,74.411
3.0469,62.171,76.635
3.1101,60.663,76.271
3.0734,61.407,73.81
3.1353,58.874,74.115
3.3034,62.511,76.533
3.3666,60.851,76.14
3.3218,61.195,73.551
3.3837,58.387,74.024
3.56,62.195,77.093
3.6232,60.849,77.423
3.5701,61.295,74.76
3.632,58.099,73.857
3.8165,61.517,75.69
3.8797,60.312,76.206
3.8185,61.483,74.654
3.8804,59.162,74.717
4.0731,62.753,76.76
4.1363,60.957,76.577
4.0668,61.173,74.043
4.1287,58.164,73.928
4.3296,61.987,76.368
4.3928,60.907,76.535
4.3152,61.837,74.151
4.3771,58.926,73.784
4.5861,62.146,75.83
4.6493,60.545,76.079
4.5636,61.349,74.556
4.6254,58.787,75.184
4.8427,62.148,77.318
4.9059,60.271,76.657
4.8119,60.708,73.736
4.8738,57.941,73.601
5.0992,61.975,76.193
5.1624,61.045,76.535
5.0603,62.069,74.188
5.1221,59.268,73.91
5.3558,62.42,76.417
5.419,60.589,76.739
5.3086,61.106,74.544
5.3705,58.4,74.578
5.6123,62.032,76.684
5.6755,60.544,76.285
5.557,61.163,73.608
5.6188,58.378,73.621
5.8689,62.271,76.369
5.9321,61.172,76.84
5.8053,61.864,74.745
5.8672,58.664,74.509
6.1254,61.75,76.313
6.1886,60.215,75.997
6.0537,61.211,73.799
6.1155,58.69,74.082
6.3819,62.314,76.397


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_331.csv <==
x,qOut,qIn
0.0316,60.321,76.717
0.093239,61.038,73.992
0.15511,58.489,73.912
0.22494,62.154,76.696
0.28814,60.616,76.873
0.34159,61.217,74.312
0.40346,58.626,74.39
0.48148,62.383,77.091
0.54468,60.855,76.903
0.58994,61.222,73.613
0.65181,58.247,73.055
0.73802,62.182,75.931
0.80122,61.222,76.574
0.83829,62.027,74.16
0.90016,58.902,73.879
0.99457,61.957,76.623
1.0578,60.302,77.207
1.0866,61.058,74.979
1.1485,58.329,74.6
1.2511,61.775,76.334
1.3143,60.263,75.882
1.335,61.157,73.458
1.3969,58.801,73.737
1.5076,62.791,76.442
1.5708,61.403,76.785
1.5833,61.666,74.524
1.6452,58.456,74.289
1.7642,61.787,76.638
1.8274,60.306,76.772
1.8317,61.059,74.321
1.8936,58.363,74.086
2.0207,62.132,76.337
2.0839,60.882,76.522
2.08,61.648,74.393
2.1419,58.809,74.293
2.2773,62.261,76.537
2.3405,60.738,76.707
2.3284,61.418,74.359
2.3903,58.633,73.888
2.5338,62.142,75.845
2.597,60.656,75.858
2.5767,61.387,73.755
2.6386,58.868,74.121
2.7904,62.527,76.813
2.8536,60.829,76.884
2.8251,60.946,74.261
2.887,57.712,73.993
3.0469,61.503,76.49
3.1101,60.623,76.922
3.0734,61.792,74.748
3.1353,58.825,74.219
3.3034,61.898,75.829
3.3666,60.358,75.715
3.3218,61.56,74.136
3.3837,59.322,74.924
3.56,62.596,77.01
3.6232,60.436,76.173
3.5701,60.78,73.679
3.632,58.316,74.529
3.8165,62.306,77.318
3.8797,60.878,76.722
3.8185,61.336,73.544
3.8804,58.424,73.447
4.0731,62.194,76.159
4.1363,61.002,76.386
4.0668,61.725,74.241
4.1287,58.847,74.439
4.3296,62.16,76.905
4.3928,60.474,77.025
4.3152,60.978,74.583
4.3771,58.139,74.051
4.5861,61.874,75.953
4.6493,60.676,76.217
4.5636,61.554,74.454
4.6254,58.889,74.445
4.8427,62.573,76.51
4.9059,61.136,76.579
4.8119,61.559,73.972
4.8738,58.269,73.22
5.0992,61.696,75.614
5.1624,60.582,76.651
5.0603,61.788,75.474
5.1221,59.153,75.572
5.3558,61.951,76.773
5.419,59.722,75.448
5.3086,60.325,72.635
5.3705,58.095,73.608
5.6123,62.628,77.199
5.6755,61.722,77.549
5.557,62.1,74.829
5.6188,58.488,74.213
5.8689,61.511,76.141
5.9321,60.169,76.182
5.8053,61.312,74.019
5.8672,58.864,73.941
6.1254,62.583,76.268
6.1886,61.13,76.447
6.0537,61.681,74.158
6.1155,58.737,74.161
6.3819,62.008,76.712


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_332.csv <==
x,qOut,qIn
0.0316,60.399,77.112
0.093239,61.001,74.179
0.15511,58.437,73.853
0.22494,62.278,76.359
0.28814,60.898,76.258
0.34159,61.444,73.441
0.40346,58.756,73.675
0.48148,62.669,77.124
0.54468,61.312,77.657
0.58994,61.43,74.608
0.65181,57.788,73.63
0.73802,61.175,75.852
0.80122,60.269,76.297
0.83829,61.805,74.286
0.90016,59.361,74.145
0.99457,62.504,76.046
1.0578,60.575,75.841
1.0866,61.256,74.027
1.1485,58.874,75.063
1.2511,62.304,77.716
1.3143,60.265,76.739
1.335,60.586,73.141
1.3969,57.918,73.303
1.5076,62.034,76.686
1.5708,61.033,76.984
1.5833,61.911,74.346
1.6452,59.111,74.316
1.7642,62.361,76.789
1.8274,60.562,76.63
1.8317,61.021,73.929
1.8936,58.284,73.851
2.0207,62.217,76.473
2.0839,61.067,76.665
2.08,61.737,74.015
2.1419,58.68,73.488
2.2773,62.073,75.918
2.3405,60.69,76.61
2.3284,61.458,74.887
2.3903,58.647,74.872
2.5338,61.928,76.847
2.597,60.227,76.533
2.5767,60.862,74.026
2.6386,58.179,74.078
2.7904,62.172,76.486
2.8536,61.151,76.424
2.8251,61.989,73.876
2.887,58.943,73.808
3.0469,62.2,76.454
3.1101,60.71,76.717
3.0734,61.525,74.72
3.1353,58.684,75.031
3.3034,61.845,76.752
3.3666,60.118,75.646
3.3218,60.999,73.051
3.3837,58.64,73.903
3.56,62.562,76.792
3.6232,61.166,76.636
3.5701,61.641,74.281
3.632,58.668,74.63
3.8165,61.955,76.92
3.8797,60.268,76.192
3.8185,60.903,73.208
3.8804,58.308,73.549
4.0731,62.315,76.716
4.1363,61.167,77.032
4.0668,61.757,74.513
4.1287,58.592,74.344
4.3296,61.782,76.586
4.3928,60.267,76.267
4.3152,61.186,73.64
4.3771,58.623,73.999
4.5861,62.286,76.97
4.6493,60.837,77.168
4.5636,61.527,74.781
4.6254,58.786,74.665
4.8427,62.104,76.517
4.9059,60.331,75.739
4.8119,60.959,72.811
4.8738,58.603,73.28
5.0992,62.844,76.841
5.1624,61.612,77.316
5.0603,61.721,74.396
5.1221,58.139,73.801
5.3558,61.327,76.204
5.419,60.054,76.616
5.3086,61.178,74.774
5.3705,58.797,74.926
5.6123,62.399,76.822
5.6755,60.723,76.285
5.557,61.149,73.61
5.6188,58.349,73.593
5.8689,62.32,76.301
5.9321,61.241,76.756
5.8053,61.966,74.317
5.8672,58.852,73.773
6.1254,61.959,76.148
6.1886,60.336,76.566
6.0537,61.175,74.339
6.1155,58.615,74.389
6.3819,62.092,77.098


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_333.csv <==
x,qOut,qIn
0.0316,60.351,77.143
0.093239,60.893,73.421
0.15511,57.857,73.188
0.22494,61.625,76.003
0.28814,60.776,76.11
0.34159,62.325,73.889
0.40346,60.01,74.352
0.48148,62.87,76.774
0.54468,60.379,76.236
0.58994,60.643,73.545
0.65181,58.278,74.126
0.73802,62.208,77.19
0.80122,60.617,77.061
0.83829,60.959,74.086
0.90016,58.14,73.915
0.99457,62.112,76.667
1.0578,61.008,76.869
1.0866,61.591,74.059
1.1485,58.429,73.597
1.2511,62.077,76.262
1.3143,61.055,76.934
1.335,61.956,74.943
1.3969,58.726,74.433
1.5076,61.671,75.914
1.5708,60.145,75.892
1.5833,61.366,74.321
1.6452,59.061,74.682
1.7642,62.483,76.552
1.8274,60.613,75.96
1.8317,61.12,73.642
1.8936,58.608,74.363
2.0207,62.389,77.076
2.0839,60.8,76.58
2.08,61.172,73.617
2.1419,58.261,73.764
2.2773,62,76.638
2.3405,60.759,76.907
2.3284,61.51,74.66
2.3903,58.688,74.471
2.5338,62.097,76.282
2.597,60.525,75.975
2.5767,61.166,73.722
2.6386,58.502,73.981
2.7904,62.415,76.707
2.8536,61.188,77.12
2.8251,61.681,74.739
2.887,58.342,74.08
3.0469,61.51,76.037
3.1101,60.169,76.352
3.0734,61.388,74.562
3.1353,59.09,74.636
3.3034,62.597,76.448
3.3666,60.773,75.728
3.3218,61.157,73.082
3.3837,58.505,73.85
3.56,62.427,77.232
3.6232,61.066,77.419
3.5701,61.435,74.603
3.632,58.126,74.087
3.8165,61.366,76.123
3.8797,60.046,76.149
3.8185,61.299,74.286
3.8804,59.165,74.765
4.0731,62.833,76.903
4.1363,60.977,76.172
4.0668,61.153,73.37
4.1287,58.367,73.791
4.3296,62.314,76.729
4.3928,61.047,76.905
4.3152,61.512,74.518
4.3771,58.407,74.343
4.5861,61.867,76.523
4.6493,60.528,76.534
4.5636,61.35,74.11
4.6254,58.54,73.76
4.8427,62.163,75.937
4.9059,60.898,76.121
4.8119,61.758,74.043
4.8738,58.978,74.216
5.0992,62.181,76.588
5.1624,60.362,76.51
5.0603,60.9,74.388
5.1221,58.211,74.842
5.3558,61.965,77.131
5.419,60.62,76.61
5.3086,61.331,73.675
5.3705,58.392,73.412
5.6123,62.048,75.991
5.6755,60.934,76.465
5.557,62.004,74.677
5.6188,59.288,75.019
5.8689,62.222,77.115
5.9321,60.114,76.226
5.8053,60.681,73.013
5.8672,58.236,73.253
6.1254,62.337,76.427
6.1886,61.176,76.676
6.0537,61.773,74.435
6.1155,58.769,75.16
6.3819,62.036,77.988


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_334.csv <==
x,qOut,qIn
0.0316,60.797,76.59
0.093239,61.563,75.024
0.15511,58.811,75.373
0.22494,61.958,77.153
0.28814,60.033,76.295
0.34159,60.62,73.457
0.40346,58.094,73.697
0.48148,62.333,76.431
0.54468,61.422,76.372
0.58994,62.196,73.711
0.65181,59.101,73.702
0.73802,62.282,76.518
0.80122,60.666,76.993
0.83829,61.268,74.701
0.90016,58.305,74.307
0.99457,61.61,76.293
1.0578,60.114,76.171
1.0866,61.101,73.971
1.1485,58.798,74.34
1.2511,62.621,76.811
1.3143,61.046,76.475
1.335,61.32,73.704
1.3969,58.326,73.88
1.5076,62.089,76.807
1.5708,60.882,77.025
1.5833,61.549,74.499
1.6452,58.454,74.214
1.7642,61.79,76.317
1.8274,60.436,76.243
1.8317,61.462,74.178
1.8936,58.905,74.52
2.0207,62.392,76.636
2.0839,60.758,76.14
2.08,61.379,73.702
2.1419,58.694,73.953
2.2773,62.29,76.267
2.3405,60.745,76.036
2.3284,61.292,73.877
2.3903,58.526,74.663
2.5338,62.109,77.651
2.597,60.561,77.423
2.5767,61.039,74.224
2.6386,57.932,73.681
2.7904,61.505,76.039
2.8536,60.452,76.159
2.8251,61.849,74.106
2.887,59.574,74.476
3.0469,62.908,76.673
3.1101,60.861,76.123
3.0734,61.168,73.476
3.1353,58.432,73.929
3.3034,62.067,77.083
3.3666,60.522,77.429
3.3218,61.228,74.614
3.3837,58.612,73.921
3.56,62.059,76.208
3.6232,60.344,76.049
3.5701,60.966,73.018
3.632,58.753,73.472
3.8165,62.98,77.634
3.8797,61.492,78.213
3.8185,61.227,74.397
3.8804,57.528,73.039
4.0731,61.146,75.614
4.1363,60.367,76.44
4.0668,61.777,74.463
4.1287,59.304,74.33
4.3296,62.645,76.653
4.3928,60.837,76.771
4.3152,61.289,74.486
4.3771,58.4,74.495
4.5861,61.871,76.588
4.6493,60.404,76.164
4.5636,61.363,73.763
4.6254,58.902,74.16
4.8427,62.532,76.61
4.9059,60.917,76.321
4.8119,61.433,73.821
4.8738,58.711,74.067
5.0992,62.27,76.625
5.1624,60.641,76.292
5.0603,61.091,73.449
5.1221,58.279,73.809
5.3558,62.068,77.123
5.419,60.798,77.54
5.3086,61.418,74.801
5.3705,58.314,74.089
5.6123,61.571,75.998
5.6755,60.161,75.912
5.557,61.286,73.832
5.6188,59.115,74.439
5.8689,62.918,77.105
5.9321,61.177,76.793
5.8053,61.253,74.057
5.8672,58.136,74.133
6.1254,61.871,76.613
6.1886,60.716,76.443
6.0537,61.607,73.743
6.1155,58.774,73.557
6.3819,62.232,76.092


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_335.csv <==
x,qOut,qIn
0.0316,60.999,76.228
0.093239,61.657,74.394
0.15511,58.593,75.072
0.22494,61.648,77.306
0.28814,59.926,76.695
0.34159,60.81,74.055
0.40346,58.325,74.135
0.48148,62.075,76.329
0.54468,60.716,75.998
0.58994,61.601,73.705
0.65181,59.287,74.363
0.73802,62.934,77.277
0.80122,60.998,77.077
0.83829,60.922,74.018
0.90016,57.876,73.67
0.99457,61.882,76.331
1.0578,60.913,76.636
1.0866,61.715,74.058
1.1485,58.68,73.732
1.2511,62.17,76.361
1.3143,60.912,77
1.335,61.716,75.021
1.3969,58.603,74.48
1.5076,61.598,75.893
1.5708,59.991,75.847
1.5833,61.148,74.327
1.6452,59.049,74.783
1.7642,62.773,76.772
1.8274,60.936,76.138
1.8317,61.103,73.33
1.8936,58.264,73.631
2.0207,62.235,76.779
2.0839,61.058,77.138
2.08,61.616,74.478
2.1419,58.456,73.822
2.2773,61.734,75.699
2.3405,60.327,75.919
2.3284,61.276,74.308
2.3903,58.821,74.833
2.5338,62.425,77.45
2.597,60.724,77.435
2.5767,61.044,74.343
2.6386,57.986,73.357
2.7904,61.655,75.494
2.8536,60.572,75.957
2.8251,61.774,74.131
2.887,59.497,74.478
3.0469,62.983,77.09
3.1101,60.954,76.961
3.0734,60.89,74.031
3.1353,57.679,73.702
3.3034,61.527,76.293
3.3666,60.644,76.846
3.3218,61.897,74.867
3.3837,59.129,74.425
3.56,62.168,75.989
3.6232,60.366,75.772
3.5701,61.257,73.858
3.632,58.956,74.38
3.8165,62.588,76.779
3.8797,60.778,76.488
3.8185,61.096,73.916
3.8804,58.308,74.066
4.0731,62.067,76.756
4.1363,60.691,76.768
4.0668,61.323,73.97
4.1287,58.473,73.739
4.3296,62.055,76.538
4.3928,60.677,77.109
4.3152,61.433,75.004
4.3771,58.763,74.684
4.5861,62.212,76.384
4.6493,60.519,75.998
4.5636,61.017,73.434
4.6254,58.417,73.362
4.8427,62.635,76.124
4.9059,61.609,76.815
4.8119,61.916,74.704
4.8738,58.294,74.213
5.0992,61.428,76.343
5.1624,60.202,76.857
5.0603,61.324,74.918
5.1221,58.583,74.343
5.3558,61.906,75.794
5.419,60.411,75.609
5.3086,61.429,73.853
5.3705,59.145,74.661
5.6123,62.744,77.277
5.6755,60.861,76.774
5.557,61.026,73.829
5.6188,58.053,74.005
5.8689,61.818,76.743
5.9321,60.634,76.617
5.8053,61.562,74.231
5.8672,58.888,74.579
6.1254,62.379,76.744
6.1886,60.799,75.961
6.0537,61.392,73.206
6.1155,58.589,73.595
6.3819,62.299,76.213


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_336.csv <==
x,qOut,qIn
0.0316,60.371,77.014
0.093239,61.441,74.964
0.15511,58.92,74.96
0.22494,62.143,76.621
0.28814,60.199,75.587
0.34159,60.726,72.839
0.40346,58.391,73.759
0.48148,62.748,77.256
0.54468,61.614,77.562
0.58994,61.777,74.678
0.65181,58.165,73.744
0.73802,61.394,75.587
0.80122,60.227,75.882
0.83829,61.439,74.109
0.90016,59.088,74.345
0.99457,62.664,76.813
1.0578,60.907,77.045
1.0866,61.147,74.719
1.1485,58.151,74.264
1.2511,61.789,76.107
1.3143,60.512,75.937
1.335,61.394,73.61
1.3969,58.774,73.827
1.5076,62.55,76.67
1.5708,61.195,77.194
1.5833,61.64,75.051
1.6452,58.341,74.61
1.7642,61.441,76.221
1.8274,59.976,75.837
1.8317,61.148,73.822
1.8936,58.919,74.48
2.0207,62.726,76.768
2.0839,61.147,76.224
2.08,61.518,73.922
2.1419,58.6,74.539
2.2773,62.115,77.024
2.3405,60.578,76.701
2.3284,61.209,74.076
2.3903,58.435,73.952
2.5338,62.102,76.236
2.597,60.765,76.131
2.5767,61.564,73.717
2.6386,58.898,74.035
2.7904,62.411,76.975
2.8536,60.759,77.099
2.8251,61.2,74.263
2.887,58.268,73.809
3.0469,61.77,76.094
3.1101,60.371,76.138
3.0734,61.268,73.906
3.1353,58.912,74.328
3.3034,62.68,77.071
3.3666,60.997,76.819
3.3218,61.061,73.818
3.3837,57.822,73.765
3.56,61.694,76.667
3.6232,60.854,77.106
3.5701,61.937,74.853
3.632,58.822,74.36
3.8165,61.779,75.908
3.8797,60.219,75.779
3.8185,61.47,74.136
3.8804,59.261,74.69
4.0731,62.652,76.764
4.1363,60.63,76.04
4.0668,61.033,73.401
4.1287,58.561,74.096
4.3296,62.379,77.065
4.3928,60.754,76.728
4.3152,61.079,73.726
4.3771,58.257,73.845
4.5861,62.118,76.807
4.6493,60.871,76.864
4.5636,61.425,73.99
4.6254,58.358,73.76
4.8427,61.929,76.597
4.9059,60.731,77.259
4.8119,61.614,75.088
4.8738,58.708,74.575
5.0992,61.939,76.332
5.1624,60.357,75.932
5.0603,61.279,73.302
5.1221,58.827,73.515
5.3558,62.682,76.32
5.419,61.302,76.271
5.3086,61.789,73.82
5.3705,58.69,74.481
5.6123,61.755,77.433
5.6755,59.974,77.127
5.557,60.717,74.244
5.6188,58.207,74.3
5.8689,61.988,76.75
5.9321,60.617,76.223
5.8053,61.393,73.293
5.8672,58.882,73.794
6.1254,62.819,77.049
6.1886,61.435,76.895
6.0537,61.688,73.652
6.1155,58.32,73.48
6.3819,61.646,76.485


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_337.csv <==
x,qOut,qIn
0.0316,60.367,76.193
0.093239,61.302,74.208
0.15511,58.88,74.148
0.22494,62.505,76.268
0.28814,60.844,76.162
0.34159,61.314,73.684
0.40346,58.611,73.86
0.48148,62.28,76.813
0.54468,60.722,77.125
0.58994,61.116,74.464
0.65181,58.142,73.981
0.73802,61.755,76.322
0.80122,60.481,76.78
0.83829,61.352,74.651
0.90016,58.689,74.333
0.99457,62.337,76.57
1.0578,60.91,76.677
1.0866,61.535,73.94
1.1485,58.616,73.321
1.2511,62.197,75.715
1.3143,60.894,76.27
1.335,61.717,74.46
1.3969,58.951,74.746
1.5076,62.1,77.16
1.5708,60.175,76.911
1.5833,60.671,73.961
1.6452,57.968,73.663
1.7642,61.924,76.335
1.8274,60.871,76.579
1.8317,61.84,74.007
1.8936,59.136,73.799
2.0207,62.511,76.315
2.0839,60.804,76.529
2.08,61.245,74.38
2.1419,58.395,74.599
2.2773,61.974,76.975
2.3405,60.514,76.861
2.3284,61.17,74.273
2.3903,58.301,73.868
2.5338,61.969,76.013
2.597,60.775,76.395
2.5767,61.741,74.607
2.6386,59.133,74.497
2.7904,62.537,76.37
2.8536,60.764,76.194
2.8251,61.134,73.692
2.887,58.25,73.611
3.0469,62.112,76.449
3.1101,60.995,76.976
3.0734,61.72,74.595
3.1353,58.481,74.24
3.3034,61.536,76.382
3.3666,60.074,76.264
3.3218,61.288,74.035
3.3837,58.982,74.339
3.56,62.462,76.437
3.6232,60.663,75.713
3.5701,61.191,73.21
3.632,58.709,74.406
3.8165,62.458,78.059
3.8797,60.754,77.827
3.8185,60.973,74.06
3.8804,57.833,73.305
4.0731,61.409,76.083
4.1363,60.274,76.507
4.0668,61.605,74.21
4.1287,59.599,74.363
4.3296,63.2,76.868
4.3928,61.072,76.401
4.3152,60.912,73.293
4.3771,58.07,73.554
4.5861,62.249,77.014
4.6493,61.159,77.588
4.5636,61.557,74.707
4.6254,58.122,73.715
4.8427,61.511,75.767
4.9059,60.464,76.197
4.8119,61.724,74.11
4.8738,59.069,73.945
5.0992,62.34,76.478
5.1624,60.663,77.019
5.0603,61.418,75.168
5.1221,58.757,75.109
5.3558,61.912,76.563
5.419,59.965,75.47
5.3086,60.688,72.673
5.3705,58.58,73.439
5.6123,62.974,76.876
5.6755,61.715,77.194
5.557,61.708,74.512
5.6188,58.211,74.148
5.8689,61.592,76.457
5.9321,60.324,76.637
5.8053,61.154,74.241
5.8672,58.374,73.922
6.1254,62.144,76.361
6.1886,60.998,76.872
6.0537,61.817,74.811
6.1155,58.814,74.381
6.3819,61.975,76.136


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_338.csv <==
x,qOut,qIn
0.0316,60.78,76.042
0.093239,61.448,73.429
0.15511,58.865,74.084
0.22494,62.619,77.377
0.28814,61.042,77.378
0.34159,61.217,74.105
0.40346,57.892,73.414
0.48148,61.438,75.881
0.54468,60.41,76.349
0.58994,61.708,74.432
0.65181,59.294,74.507
0.73802,62.558,76.592
0.80122,60.574,76.279
0.83829,60.962,73.72
0.90016,58.283,74.043
0.99457,62.127,77.171
1.0578,60.794,77.399
1.0866,61.48,74.41
1.1485,58.565,73.782
1.2511,61.898,76.119
1.3143,60.366,76.232
1.335,61.286,73.969
1.3969,59.093,74.359
1.5076,62.92,77.031
1.5708,61.116,76.654
1.5833,61.028,73.454
1.6452,57.86,73.305
1.7642,61.898,76.537
1.8274,61.061,77.519
1.8317,61.9,75.187
1.8936,58.572,74.042
2.0207,61.52,75.601
2.0839,60.07,75.787
2.08,61.368,73.917
2.1419,59.186,74.238
2.2773,62.681,76.799
2.3405,60.744,77.015
2.3284,61.054,74.852
2.3903,58.445,74.791
2.5338,62.122,76.774
2.597,60.451,76.213
2.5767,60.861,73.191
2.6386,58.229,73.163
2.7904,62.622,76.426
2.8536,61.796,77.213
2.8251,62.173,74.527
2.887,58.443,73.494
3.0469,61.47,75.668
3.1101,60.262,76.457
3.0734,61.419,74.947
3.1353,58.767,75.02
3.3034,62.005,76.825
3.3666,60.273,76.366
3.3218,60.985,73.996
3.3837,58.389,74.219
3.56,62.25,76.393
3.6232,61.013,75.998
3.5701,61.8,73.65
3.632,58.996,74.151
3.8165,62.395,76.892
3.8797,60.752,76.921
3.8185,61.291,74.524
3.8804,58.364,74.31
4.0731,61.727,76.214
4.1363,60.215,76.138
4.0668,61.177,74.186
4.1287,58.889,74.561
4.3296,62.673,77.139
4.3928,61.001,76.942
4.3152,61.255,73.659
4.3771,58.273,73.003
4.5861,62.064,75.794
4.6493,60.915,76.33
4.5636,61.74,73.977
4.6254,59.011,74.125
4.8427,62.287,77.204
4.9059,60.41,77.53
4.8119,60.703,74.492
4.8738,57.762,73.742
5.0992,61.608,76.203
5.1624,60.602,76.579
5.0603,61.696,74.14
5.1221,59.041,73.904
5.3558,62.57,76.508
5.419,61.056,76.966
5.3086,61.617,74.751
5.3705,58.596,74.431
5.6123,61.865,76.384
5.6755,60.319,76.074
5.557,61.253,73.501
5.6188,58.779,73.78
5.8689,62.516,76.6
5.9321,61.036,76.49
5.8053,61.56,73.975
5.8672,58.609,74.491
6.1254,61.886,77.22
6.1886,60.218,76.794
6.0537,60.968,73.906
6.1155,58.434,73.995
6.3819,62.192,76.437


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_339.csv <==
x,qOut,qIn
0.0316,60.608,77.195
0.093239,61.508,74.737
0.15511,58.554,74.214
0.22494,61.74,75.977
0.28814,60.222,75.746
0.34159,61.367,73.786
0.40346,59.242,74.644
0.48148,62.883,77.342
0.54468,60.93,76.669
0.58994,61.039,73.486
0.65181,58.154,73.595
0.73802,62.021,76.381
0.80122,60.809,76.259
0.83829,61.567,73.594
0.90016,58.806,73.964
0.99457,62.273,77.158
1.0578,60.646,77.44
1.0866,61.095,74.725
1.1485,58.136,74.209
1.2511,61.63,76.12
1.3143,60.273,76.038
1.335,61.266,74.05
1.3969,58.945,74.44
1.5076,62.855,76.892
1.5708,61.344,76.744
1.5833,61.525,73.905
1.6452,58.276,73.339
1.7642,61.86,75.701
1.8274,60.716,76.322
1.8317,61.643,74.826
1.8936,58.888,75.201
2.0207,62.099,77.162
2.0839,60.273,76.546
2.08,60.787,73.852
2.1419,57.965,73.814
2.2773,61.909,76.048
2.3405,60.985,76.107
2.3284,62.116,74.215
2.3903,59.389,74.305
2.5338,62.479,76.184
2.597,60.547,76.224
2.5767,61.017,74.585
2.6386,58.311,74.867
2.7904,62.015,76.853
2.8536,60.594,76.478
2.8251,61.234,73.739
2.887,58.232,73.444
3.0469,61.905,76.113
3.1101,60.865,76.949
3.0734,62.025,75.258
3.1353,59.28,74.963
3.3034,62.047,76.417
3.3666,59.867,75.598
3.3218,60.573,73.104
3.3837,58.512,74.081
3.56,62.85,77.345
3.6232,61.509,77.159
3.5701,61.555,73.998
3.632,58.121,73.64
3.8165,61.696,76.352
3.8797,60.641,76.748
3.8185,61.633,74.314
3.8804,58.826,73.952
4.0731,62.183,76.192
4.1363,60.641,76.348
4.0668,61.382,74.399
4.1287,58.744,74.695
4.3296,62.22,76.753
4.3928,60.526,76.33
4.3152,61.026,73.915
4.3771,58.304,73.988
4.5861,62.241,76.187
4.6493,61.094,76.122
4.5636,61.725,73.769
4.6254,58.637,73.714
4.8427,62.051,76.445
4.9059,60.694,77.212
4.8119,61.401,75.449
4.8738,58.3,75.124
5.0992,61.405,76.469
5.1624,59.88,75.837
5.0603,61.061,73.721
5.1221,58.823,74.26
5.3558,62.727,76.515
5.419,61.311,76.064
5.3086,61.877,73.789
5.3705,59.095,74.535
5.6123,62.375,77.285
5.6755,60.443,76.761
5.557,60.803,73.658
5.6188,58.118,73.75
5.8689,62.068,76.698
5.9321,60.867,76.69
5.8053,61.559,73.83
5.8672,58.743,73.78
6.1254,62.35,76.504
6.1886,60.919,76.55
6.0537,61.4,73.981
6.1155,58.316,74.114
6.3819,61.849,76.918


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_340.csv <==
x,qOut,qIn
0.0316,60.959,76.391
0.093239,61.577,73.641
0.15511,58.731,73.218
0.22494,62.408,75.79
0.28814,61.074,76.574
0.34159,61.635,74.77
0.40346,58.622,74.53
0.48148,61.816,76.62
0.54468,60.116,76.66
0.58994,60.759,73.995
0.65181,58.079,73.608
0.73802,62.044,76.35
0.80122,60.999,76.96
0.83829,61.832,74.619
0.90016,58.863,74.223
0.99457,62.075,76.428
1.0578,60.459,76.549
1.0866,61.212,74.394
1.1485,58.59,74.495
1.2511,62.282,76.683
1.3143,60.851,76.357
1.335,61.473,73.743
1.3969,58.592,73.766
1.5076,62.232,76.233
1.5708,60.942,76.278
1.5833,61.691,74.176
1.6452,58.772,74.521
1.7642,61.979,76.779
1.8274,60.291,76.491
1.8317,61.002,74.25
1.8936,58.362,74.587
2.0207,62.046,76.819
2.0839,60.651,76.341
2.08,61.416,73.832
2.1419,58.705,74.114
2.2773,62.363,76.442
2.3405,60.962,76.104
2.3284,61.623,73.717
2.3903,58.786,74.104
2.5338,62.18,76.795
2.597,60.551,76.927
2.5767,61.133,74.734
2.6386,58.363,74.746
2.7904,61.913,76.619
2.8536,60.434,75.916
2.8251,61.183,73.234
2.887,58.572,73.569
3.0469,62.527,76.406
3.1101,61.343,76.92
3.0734,61.872,74.99
3.1353,58.616,74.624
3.3034,61.646,76.27
3.3666,60.032,75.944
3.3218,60.979,73.408
3.3837,58.564,73.507
3.56,62.461,76.532
3.6232,61.129,77.113
3.5701,61.658,74.898
3.632,58.592,74.866
3.8165,61.707,77.099
3.8797,59.978,76.567
3.8185,60.844,73.552
3.8804,58.532,73.543
4.0731,62.545,76.177
4.1363,61.219,76.267
4.0668,61.733,74.001
4.1287,59.124,74.336
4.3296,62.727,77.187
4.3928,60.842,77.144
4.3152,60.642,73.783
4.3771,57.299,73.032
4.5861,61.511,76.131
4.6493,61.098,77.548
4.5636,62.371,75.558
4.6254,59.031,74.028
4.8427,61.603,74.936
4.9059,59.946,75.318
4.8119,61.331,74.444
4.8738,59.337,75.226
5.0992,62.781,77.195
5.1624,60.617,76.504
5.0603,60.733,73.691
5.1221,57.921,73.799
5.3558,61.942,76.598
5.419,60.89,76.858
5.3086,61.81,74.47
5.3705,58.989,74.208
5.6123,62.282,76.32
5.6755,60.622,76.257
5.557,61.304,73.834
5.6188,58.659,73.841
5.8689,62.32,76.511
5.9321,60.831,76.811
5.8053,61.392,74.462
5.8672,58.513,74.349
6.1254,61.927,76.733
6.1886,60.36,76.771
6.0537,61.083,74.374
6.1155,58.494,74.309
6.3819,62.308,76.545


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_341.csv <==
x,qOut,qIn
0.0316,60.279,76.615
0.093239,61.335,74.394
0.15511,58.803,74.218
0.22494,62.398,76.437
0.28814,60.867,76.599
0.34159,61.507,74.437
0.40346,58.845,74.332
0.48148,62.402,76.419
0.54468,60.752,76.193
0.58994,61.193,73.655
0.65181,58.48,73.728
0.73802,62.399,76.546
0.80122,61.121,77.07
0.83829,61.479,74.82
0.90016,58.162,74.386
0.99457,61.579,76.44
1.0578,60.41,76.614
1.0866,61.492,74.355
1.1485,58.738,73.789
1.2511,62.212,75.442
1.3143,60.851,75.421
1.335,61.783,73.887
1.3969,59.168,75.04
1.5076,62.331,77.876
1.5708,60.278,77.192
1.5833,60.639,73.73
1.6452,57.674,73.506
1.7642,61.386,76.259
1.8274,60.372,76.415
1.8317,61.896,74.28
1.8936,59.826,74.646
2.0207,62.981,76.745
2.0839,60.555,75.995
2.08,60.657,73.423
2.1419,58.338,74.407
2.2773,62.601,77.804
2.3405,61.163,77.384
2.3284,61.189,73.554
2.3903,57.792,72.943
2.5338,61.671,75.896
2.597,60.976,76.481
2.5767,62.147,74.436
2.6386,59.162,74.496
2.7904,62.163,76.511
2.8536,60.454,76.315
2.8251,61.227,74.338
2.887,58.401,74.558
3.0469,61.785,76.394
3.1101,60.337,76.153
3.0734,61.408,74.495
3.1353,59.019,74.995
3.3034,62.463,76.685
3.3666,60.613,75.686
3.3218,61.082,72.95
3.3837,58.534,73.571
3.56,62.513,76.834
3.6232,61.161,77.156
3.5701,61.504,74.722
3.632,58.302,74.589
3.8165,61.603,76.702
3.8797,60.161,76.292
3.8185,61.079,73.605
3.8804,58.545,73.754
4.0731,62.429,76.466
4.1363,61.192,76.518
4.0668,61.839,74.272
4.1287,58.857,74.71
4.3296,62.058,77.072
4.3928,60.343,76.503
4.3152,61.009,73.765
4.3771,58.337,73.929
4.5861,62.122,76.426
4.6493,60.861,76.349
4.5636,61.667,74.134
4.6254,58.954,74.528
4.8427,62.379,76.898
4.9059,60.68,76.4
4.8119,61.135,73.557
4.8738,58.23,73.604
5.0992,61.98,76.404
5.1624,60.825,76.857
5.0603,61.732,74.689
5.1221,58.874,74.465
5.3558,61.948,76.51
5.419,60.128,76.214
5.3086,60.898,73.843
5.3705,58.57,74.495
5.6123,62.519,77.374
5.6755,61.051,76.954
5.557,61.41,73.737
5.6188,58.365,73.443
5.8689,62.048,75.959
5.9321,60.876,76.076
5.8053,61.744,73.712
5.8672,59.039,73.821
6.1254,62.415,76.668
6.1886,60.652,77.131
6.0537,60.969,74.69
6.1155,57.94,74.21
6.3819,61.515,76.397


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_342.csv <==
x,qOut,qIn
0.0316,60.893,76.137
0.093239,61.692,73.717
0.15511,59.057,73.781
0.22494,62.588,76.324
0.28814,60.909,76.471
0.34159,61.245,74.17
0.40346,58.253,74.361
0.48148,61.778,77.202
0.54468,60.372,77.432
0.58994,61.164,74.598
0.65181,58.349,73.848
0.73802,61.838,75.887
0.80122,60.473,75.906
0.83829,61.529,73.634
0.90016,59.332,74.04
0.99457,63.027,77.062
1.0578,61.111,77.181
1.0866,61.025,74.276
1.1485,57.886,74.014
1.2511,61.696,76.695
1.3143,60.61,76.695
1.335,61.538,73.717
1.3969,58.684,73.297
1.5076,62.248,75.864
1.5708,60.983,76.403
1.5833,61.841,74.745
1.6452,58.93,75.209
1.7642,61.867,77.389
1.8274,59.921,76.523
1.8317,60.698,73.305
1.8936,58.243,73.486
2.0207,62.157,76.38
2.0839,60.925,76.377
2.08,61.801,74.147
2.1419,59.368,74.826
2.2773,62.749,77.353
2.3405,60.63,76.453
2.3284,60.563,72.899
2.3903,57.602,72.895
2.5338,61.971,76.508
2.597,61.372,77.711
2.5767,62.212,75.515
2.6386,58.665,74.404
2.7904,61.35,75.686
2.8536,59.825,75.696
2.8251,61.14,74.069
2.887,58.977,74.48
3.0469,62.773,76.632
3.1101,61.184,76.38
3.0734,61.544,73.884
3.1353,58.543,74.037
3.3034,61.993,76.878
3.3666,60.494,76.907
3.3218,61.257,74.222
3.3837,58.584,74.446
3.56,62.087,77.063
3.6232,60.504,76.493
3.5701,61.229,73.556
3.632,58.69,73.964
3.8165,62.489,76.76
3.8797,61.046,76.425
3.8185,61.562,73.59
3.8804,58.707,73.879
4.0731,62.263,76.882
4.1363,60.744,76.946
4.0668,61.28,73.994
4.1287,58.349,73.589
4.3296,61.846,76.286
4.3928,60.457,76.666
4.3152,61.345,74.308
4.3771,58.868,74.262
4.5861,62.4,76.651
4.6493,60.63,76.385
4.5636,60.953,73.477
4.6254,58.208,73.539
4.8427,62.252,76.82
4.9059,61.133,77.588
4.8119,61.621,74.981
4.8738,58.265,74.021
5.0992,61.493,76.025
5.1624,60.221,76.475
5.0603,61.429,74.493
5.1221,59.043,74.245
5.3558,62.605,76.205
5.419,60.931,76.151
5.3086,61.433,74.008
5.3705,58.762,74.222
5.6123,62.397,76.629
5.6755,60.775,76.54
5.557,61.15,73.84
5.6188,58.231,73.553
5.8689,61.992,76.231
5.9321,60.792,76.901
5.8053,61.52,74.876
5.8672,58.54,74.554
6.1254,61.829,76.646
6.1886,60.303,76.748
6.0537,61.157,74.371
6.1155,58.541,74.076
6.3819,62.243,76.218


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_343.csv <==
x,qOut,qIn
0.0316,61.071,77.528
0.093239,61.574,74.495
0.15511,58.247,73.704
0.22494,61.592,75.852
0.28814,60.445,76.149
0.34159,61.753,74.141
0.40346,59.421,74.151
0.48148,62.818,76.205
0.54468,60.89,75.933
0.58994,61.176,73.82
0.65181,58.436,74.588
0.73802,62.103,77.334
0.80122,60.538,77.069
0.83829,60.991,74.201
0.90016,58.004,73.686
0.99457,61.731,75.732
1.0578,60.679,76.015
1.0866,61.766,74.333
1.1485,59.147,74.748
1.2511,62.523,77.233
1.3143,60.767,77.062
1.335,61.19,74.175
1.3969,58.078,73.728
1.5076,61.529,76.039
1.5708,60.332,76.329
1.5833,61.727,74.635
1.6452,59.593,75.115
1.7642,62.808,76.99
1.8274,60.489,75.862
1.8317,60.671,72.809
1.8936,58.258,73.462
2.0207,62.565,76.87
2.0839,61.356,77.132
2.08,61.614,74.334
2.1419,58.315,73.993
2.2773,61.755,76.607
2.3405,60.484,76.756
2.3284,61.297,73.981
2.3903,58.44,73.629
2.5338,62.072,76.117
2.597,60.864,76.413
2.5767,61.72,74.509
2.6386,58.871,74.86
2.7904,62.082,76.935
2.8536,60.353,76.331
2.8251,61.006,73.801
2.887,58.256,74.23
3.0469,62.057,76.719
3.1101,60.909,76.232
3.0734,61.871,73.655
3.1353,59.013,74.12
3.3034,62.175,76.57
3.3666,60.466,76.258
3.3218,61.288,74.44
3.3837,58.825,75.363
3.56,62.191,77.261
3.6232,60.248,75.961
3.5701,60.707,72.931
3.632,58.211,73.431
3.8165,62.469,76.52
3.8797,61.433,76.758
3.8185,61.925,74.387
3.8804,58.67,74.431
4.0731,61.895,76.991
4.1363,60.399,77.054
4.0668,61.147,74.219
4.1287,58.257,73.53
4.3296,61.845,75.797
4.3928,60.66,76.198
4.3152,61.794,74.32
4.3771,59.364,74.689
4.5861,62.589,77.154
4.6493,60.474,76.808
4.5636,60.737,73.87
4.6254,58.058,73.795
4.8427,62.06,76.497
4.9059,60.896,76.538
4.8119,61.651,73.872
4.8738,58.874,73.692
5.0992,62.449,76.228
5.1624,60.956,76.663
5.0603,61.38,74.473
5.1221,58.356,74.09
5.3558,61.865,76.325
5.419,60.5,76.775
5.3086,61.211,74.823
5.3705,58.326,74.625
5.6123,61.951,76.597
5.6755,60.72,76.531
5.557,61.617,74.132
5.6188,58.684,73.739
5.8689,62.101,75.663
5.9321,60.787,75.849
5.8053,61.872,74.343
5.8672,59.356,74.864
6.1254,62.354,76.768
6.1886,60.114,75.996
6.0537,60.475,73.493
6.1155,58.01,74.302
6.3819,62.211,77.479


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_344.csv <==
x,qOut,qIn
0.0316,60.621,76.8
0.093239,61.441,74.305
0.15511,58.714,73.917
0.22494,62.18,75.928
0.28814,60.651,75.84
0.34159,61.396,73.723
0.40346,58.879,74.241
0.48148,62.483,77.116
0.54468,60.739,77.235
0.58994,60.933,74.433
0.65181,57.806,73.943
0.73802,61.523,76.403
0.80122,60.494,76.727
0.83829,61.676,74.394
0.90016,59.069,73.988
0.99457,62.464,75.835
1.0578,60.835,75.709
1.0866,61.518,73.705
1.1485,58.954,74.332
1.2511,62.43,77.165
1.3143,60.577,77.104
1.335,60.825,74.382
1.3969,57.835,74.275
1.5076,61.603,76.68
1.5708,60.52,76.578
1.5833,61.616,74.067
1.6452,58.961,73.826
1.7642,62.45,75.842
1.8274,60.947,75.904
1.8317,61.672,74.271
1.8936,59.012,75.007
2.0207,62.325,77.335
2.0839,60.41,76.633
2.08,60.771,73.494
2.1419,57.869,73.34
2.2773,61.78,76.137
2.3405,60.841,76.788
2.3284,61.992,74.987
2.3903,59.286,74.917
2.5338,62.235,76.757
2.597,60.158,76.26
2.5767,60.724,73.652
2.6386,58.283,73.972
2.7904,62.424,76.86
2.8536,61.275,76.753
2.8251,61.855,73.665
2.887,58.736,73.376
3.0469,62.117,76.181
3.1101,60.723,76.624
3.0734,61.488,74.65
3.1353,58.642,74.909
3.3034,61.901,77.057
3.3666,60.212,76.65
3.3218,60.963,73.788
3.3837,58.369,73.352
3.56,62.174,75.834
3.6232,60.905,76.38
3.5701,61.735,74.435
3.632,59.254,74.61
3.8165,62.634,77.208
3.8797,60.557,76.93
3.8185,60.526,73.365
3.8804,57.512,72.799
4.0731,61.831,76.273
4.1363,61.274,77.533
4.0668,62.284,75.189
4.1287,58.857,74.151
4.3296,61.593,75.88
4.3928,60.059,76.059
4.3152,61.352,74.014
4.3771,58.999,74.133
4.5861,62.447,76.487
4.6493,60.717,76.383
4.5636,61.363,74.232
4.6254,58.785,74.993
4.8427,62.182,77.655
4.9059,60.293,76.74
4.8119,60.786,73.259
4.8738,58.206,73.552
5.0992,62.261,76.74
5.1624,61.13,76.541
5.0603,61.881,73.49
5.1221,59.093,73.701
5.3558,62.522,76.85
5.419,60.828,76.942
5.3086,61.18,73.915
5.3705,58.193,73.514
5.6123,61.783,76.225
5.6755,60.485,76.748
5.557,61.346,74.559
5.6188,58.718,74.433
5.8689,62.198,76.811
5.9321,60.533,76.795
5.8053,61.022,74.03
5.8672,58.248,73.718
6.1254,62.161,76.44
6.1886,61.038,76.951
6.0537,61.781,74.458
6.1155,58.768,74.01
6.3819,62.098,76.511


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_345.csv <==
x,qOut,qIn
0.0316,61.045,76.51
0.093239,61.502,73.826
0.15511,58.393,73.711
0.22494,61.863,75.995
0.28814,60.574,76.358
0.34159,61.508,74.769
0.40346,58.812,74.885
0.48148,62.017,76.766
0.54468,60.176,76.531
0.58994,60.809,74.061
0.65181,58.313,73.855
0.73802,62.3,76.272
0.80122,61.055,76.48
0.83829,61.671,74.007
0.90016,58.813,73.929
0.99457,62.365,76.852
1.0578,60.855,77.396
1.0866,61.304,74.661
1.1485,58.217,73.652
1.2511,61.711,75.619
1.3143,60.468,76.041
1.335,61.519,74.119
1.3969,59.08,74.307
1.5076,62.611,77.06
1.5708,60.824,77.432
1.5833,61.067,74.828
1.6452,58.071,74.052
1.7642,61.71,75.917
1.8274,60.458,76.029
1.8317,61.419,73.88
1.8936,58.966,73.875
2.0207,62.847,76.348
2.0839,61.424,76.564
2.08,61.626,74.208
2.1419,58.216,73.976
2.2773,61.548,76.225
2.3405,60.315,76.725
2.3284,61.374,75.244
2.3903,58.708,75.109
2.5338,61.966,76.277
2.597,60.247,75.674
2.5767,61.012,73.672
2.6386,58.587,74.156
2.7904,62.645,76.627
2.8536,61.401,76.513
2.8251,61.847,73.964
2.887,58.555,73.906
3.0469,61.781,76.498
3.1101,60.377,76.783
3.0734,61.396,74.664
3.1353,58.806,74.65
3.3034,62.012,76.564
3.3666,60.14,76.118
3.3218,60.864,73.864
3.3837,58.726,74.506
3.56,62.814,77.22
3.6232,61.229,76.733
3.5701,61.243,73.329
3.632,58.142,72.977
3.8165,62.192,76.107
3.8797,61.282,76.844
3.8185,61.858,74.429
3.8804,58.469,74.018
4.0731,61.67,76.552
4.1363,60.375,77.096
4.0668,61.343,74.892
4.1287,58.442,74.234
4.3296,61.734,75.673
4.3928,60.332,75.411
4.3152,61.489,73.559
4.3771,59.199,74.511
4.5861,62.699,77.655
4.6493,60.778,77.553
4.5636,61.042,74.529
4.6254,58.126,74.127
4.8427,61.606,76.2
4.9059,60.136,75.819
4.8119,61.163,73.484
4.8738,59.176,74.243
5.0992,63.289,77.224
5.1624,61.588,76.871
5.0603,61.286,73.574
5.1221,57.851,73.287
5.3558,61.698,76.3
5.419,60.812,77.102
5.3086,61.758,74.946
5.3705,58.715,74.294
5.6123,61.814,76.069
5.6755,60.24,76.079
5.557,61.211,74.061
5.6188,58.779,74.429
5.8689,62.432,76.886
5.9321,60.837,76.705
5.8053,61.348,74.232
5.8672,58.523,74.306
6.1254,62.08,76.527
6.1886,60.602,76.182
6.0537,61.316,73.765
6.1155,58.693,74.173
6.3819,62.463,76.77


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_346.csv <==
x,qOut,qIn
0.0316,60.33,76.331
0.093239,61.133,74.024
0.15511,58.52,74.132
0.22494,62.194,76.229
0.28814,60.802,76.029
0.34159,61.553,74.095
0.40346,58.825,74.784
0.48148,62.254,77.341
0.54468,60.571,77.004
0.58994,61.105,74.141
0.65181,58.217,73.785
0.73802,61.817,75.944
0.80122,60.556,75.917
0.83829,61.646,73.834
0.90016,59.377,74.225
0.99457,62.888,76.724
1.0578,60.868,76.581
1.0866,60.851,73.885
1.1485,57.883,73.871
1.2511,61.841,76.947
1.3143,60.766,77.568
1.335,61.518,74.847
1.3969,58.393,73.87
1.5076,61.707,75.814
1.5708,60.425,75.965
1.5833,61.615,73.815
1.6452,59.236,74.051
1.7642,62.734,76.596
1.8274,60.934,76.612
1.8317,61.281,74.457
1.8936,58.386,74.853
2.0207,61.84,77.068
2.0839,60.271,76.386
2.08,61.05,73.566
2.1419,58.459,73.759
2.2773,62.29,76.383
2.3405,61.019,76.54
2.3284,61.772,74.435
2.3903,59.055,74.531
2.5338,62.362,76.699
2.597,60.5,76.255
2.5767,60.87,73.278
2.6386,58.161,73.213
2.7904,62.259,76.331
2.8536,61.22,77.067
2.8251,61.768,74.766
2.887,58.415,74.318
3.0469,61.516,76.505
3.1101,60.096,76.694
3.0734,61.158,74.604
3.1353,58.623,74.643
3.3034,62.178,76.683
3.3666,60.663,76.381
3.3218,61.464,73.973
3.3837,58.976,74.037
3.56,62.641,76.263
3.6232,60.996,75.922
3.5701,61.363,73.523
3.632,58.683,74.274
3.8165,62.498,77.397
3.8797,60.961,77.21
3.8185,61.055,73.901
3.8804,57.577,73.281
4.0731,61.266,75.96
4.1363,60.549,76.765
4.0668,62.073,75.142
4.1287,59.428,74.932
4.3296,62.196,76.124
4.3928,60.075,75.214
4.3152,60.882,73.11
4.3771,58.739,74.451
4.5861,62.696,77.725
4.6493,61.064,77.33
4.5636,61.28,74.09
4.6254,58.097,73.816
4.8427,61.576,76.283
4.9059,60.324,76.091
4.8119,61.498,73.4
4.8738,59.245,73.783
5.0992,62.844,77.047
5.1624,60.976,77.075
5.0603,61.146,74.08
5.1221,58.226,74.305
5.3558,61.816,77.299
5.419,60.342,76.854
5.3086,61.108,73.562
5.3705,58.545,73.631
5.6123,62.383,76.517
5.6755,61.048,76.553
5.557,61.646,74.018
5.6188,58.891,74.254
5.8689,62.438,77.08
5.9321,60.791,76.918
5.8053,61.083,73.744
5.8672,58.017,73.358
6.1254,61.852,76.123
6.1886,60.892,76.695
6.0537,61.866,74.673
6.1155,58.91,74.565
6.3819,62.012,76.57


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_347.csv <==
x,qOut,qIn
0.0316,60.707,77.144
0.093239,61.137,74.443
0.15511,58.095,74.042
0.22494,61.701,76.335
0.28814,60.518,76.558
0.34159,61.537,74.211
0.40346,58.909,73.857
0.48148,62.399,76.17
0.54468,60.823,76.599
0.58994,61.427,74.764
0.65181,58.714,74.984
0.73802,62.206,77.102
0.80122,60.53,76.492
0.83829,61.029,73.447
0.90016,58.15,73.281
0.99457,62.073,76.045
1.0578,61.122,76.69
1.0866,62.15,74.823
1.1485,59.263,74.618
1.2511,62.098,76.424
1.3143,60.043,76.101
1.335,60.698,73.663
1.3969,58.389,73.839
1.5076,62.482,76.525
1.5708,61.147,76.769
1.5833,61.466,74.243
1.6452,58.334,73.905
1.7642,61.942,76.621
1.8274,60.703,77.338
1.8317,61.402,74.88
1.8936,58.33,73.925
2.0207,61.754,75.885
2.0839,60.512,76.266
2.08,61.648,74.171
2.1419,59.144,73.884
2.2773,62.574,75.916
2.3405,60.838,76.032
2.3284,61.352,74.113
2.3903,58.695,74.528
2.5338,62.132,77.12
2.597,60.302,77.171
2.5767,60.669,74.548
2.6386,57.925,74.124
2.7904,61.93,76.414
2.8536,60.877,76.612
2.8251,61.679,74.031
2.887,58.768,73.476
3.0469,62.45,75.999
3.1101,61.265,76.816
3.0734,61.937,74.851
3.1353,58.701,74.289
3.3034,61.743,75.958
3.3666,60.205,75.799
3.3218,61.193,73.869
3.3837,58.624,74.569
3.56,62.207,77.214
3.6232,60.713,76.935
3.5701,61.412,74.303
3.632,58.487,74.234
3.8165,61.736,76.118
3.8797,60.184,75.69
3.8185,61.284,73.899
3.8804,59.284,74.887
4.0731,63.003,77.314
4.1363,60.944,76.516
4.0668,60.795,73.24
4.1287,57.786,73.378
4.3296,61.95,76.98
4.3928,61.09,77.719
4.3152,61.941,74.824
4.3771,58.738,73.71
4.5861,61.727,75.534
4.6493,60.178,75.716
4.5636,61.313,73.778
4.6254,59.203,74.323
4.8427,62.85,77.356
4.9059,60.871,77.52
4.8119,60.848,74.437
4.8738,57.822,73.713
5.0992,61.693,76.202
5.1624,60.621,76.434
5.0603,61.583,73.597
5.1221,58.931,73.284
5.3558,62.649,76.419
5.419,61.271,77.261
5.3086,61.693,75.018
5.3705,58.377,74.621
5.6123,61.419,76.498
5.6755,59.885,76.145
5.557,61.009,73.867
5.6188,58.729,74.363
5.8689,62.573,76.801
5.9321,61.107,76.351
5.8053,61.64,73.688
5.8672,58.839,73.924
6.1254,62.344,76.498
6.1886,60.722,76.273
6.0537,61.213,73.635
6.1155,58.492,73.95
6.3819,62.192,76.959


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_348.csv <==
x,qOut,qIn
0.0316,60.71,76.67
0.093239,60.788,73.633
0.15511,57.987,73.813
0.22494,62.006,76.847
0.28814,60.842,77.174
0.34159,61.386,74.621
0.40346,58.27,74.087
0.48148,61.859,76.288
0.54468,60.733,76.663
0.58994,61.691,74.329
0.65181,58.786,73.702
0.73802,62.168,75.84
0.80122,60.777,76.34
0.83829,61.705,74.715
0.90016,59.011,74.941
0.99457,62.162,76.704
1.0578,60.256,75.822
1.0866,60.86,73.004
1.1485,58.292,73.549
1.2511,62.261,76.841
1.3143,61.062,77.348
1.335,61.718,75.125
1.3969,58.633,74.815
1.5076,61.659,76.395
1.5708,59.937,75.646
1.5833,60.86,73.005
1.6452,58.656,73.566
1.7642,62.827,76.881
1.8274,61.521,77.302
1.8317,61.737,74.714
1.8936,58.435,74.363
2.0207,61.668,76.594
2.0839,60.154,76.37
2.08,60.977,73.616
2.1419,58.482,73.728
2.2773,62.507,76.667
2.3405,61.32,76.816
2.3284,61.819,74.133
2.3903,58.634,73.993
2.5338,61.905,76.473
2.597,60.438,76.615
2.5767,61.26,74.465
2.6386,58.619,74.518
2.7904,62.183,76.535
2.8536,60.65,76.206
2.8251,61.242,73.945
2.887,58.45,74.383
3.0469,62.236,77.043
3.1101,60.996,77.067
3.0734,61.707,74.395
3.1353,58.589,73.717
3.3034,61.804,75.527
3.3666,60.39,75.436
3.3218,61.562,73.555
3.3837,59.411,74.42
3.56,62.786,77.205
3.6232,60.538,76.87
3.5701,60.475,74.033
3.632,57.604,74.141
3.8165,61.694,76.951
3.8797,60.717,77.127
3.8185,61.629,74.478
3.8804,58.69,73.78
4.0731,62.115,75.544
4.1363,60.787,75.815
4.0668,61.734,74.424
4.1287,59.181,74.819
4.3296,62.558,76.779
4.3928,60.677,76.583
4.3152,60.918,74.405
4.3771,57.878,74.318
4.5861,61.719,76.321
4.6493,60.763,76.442
4.5636,61.883,74.491
4.6254,58.967,74.141
4.8427,62.131,75.726
4.9059,60.581,75.855
4.8119,61.605,74.537
4.8738,59.144,75.024
5.0992,62.296,76.797
5.1624,60.187,76.097
5.0603,60.646,73.607
5.1221,58.225,74.134
5.3558,62.364,76.957
5.419,61.13,76.73
5.3086,61.578,73.686
5.3705,58.42,73.473
5.6123,61.997,76.388
5.6755,60.833,76.905
5.557,61.676,74.773
5.6188,58.644,74.793
5.8689,61.762,76.822
5.9321,60.167,76.396
5.8053,61.176,73.986
5.8672,58.718,74.19
6.1254,62.349,76.362
6.1886,60.824,75.916
6.0537,61.594,73.512
6.1155,59.186,74.151
6.3819,62.697,77.042


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_349.csv <==
x,qOut,qIn
0.0316,60.46,76.706
0.093239,61.255,74.457
0.15511,58.572,74.714
0.22494,62.087,77.177
0.28814,60.529,76.654
0.34159,61.192,73.622
0.40346,58.391,73.672
0.48148,62.141,76.365
0.54468,60.967,76.243
0.58994,61.933,73.601
0.65181,59.217,73.846
0.73802,62.362,76.668
0.80122,60.43,76.647
0.83829,60.94,74.201
0.90016,58.352,74.672
0.99457,61.981,77.41
1.0578,60.365,76.86
1.0866,60.938,73.528
1.1485,58.267,73.402
1.2511,62.247,76.252
1.3143,61.135,76.416
1.335,61.852,74.015
1.3969,58.994,74.273
1.5076,62.396,77.023
1.5708,60.73,77.154
1.5833,61.087,74.386
1.6452,57.985,73.596
1.7642,61.617,75.75
1.8274,60.541,76.496
1.8317,61.685,74.893
1.8936,59.171,74.667
2.0207,62.543,76.469
2.0839,60.71,76.2
2.08,61.066,73.71
2.1419,58.153,73.939
2.2773,62.041,76.899
2.3405,61.004,77.38
2.3284,61.926,74.897
2.3903,58.792,73.963
2.5338,61.673,75.373
2.597,60.007,75.253
2.5767,61.212,73.678
2.6386,59.353,74.886
2.7904,63.038,77.942
2.8536,60.82,77.389
2.8251,60.533,73.58
2.887,57.399,72.938
3.0469,61.551,75.931
3.1101,60.858,76.537
3.0734,62.137,73.991
3.1353,59.4,73.604
3.3034,62.486,76.441
3.3666,60.623,77.332
3.3218,61.197,75.27
3.3837,58.405,74.816
3.56,61.66,76.643
3.6232,59.931,76.127
3.5701,60.825,73.382
3.632,58.626,73.809
3.8165,62.821,76.914
3.8797,61.539,76.962
3.8185,61.828,74.031
3.8804,58.703,73.773
4.0731,62.166,76.397
4.1363,60.694,76.451
4.0668,61.198,73.705
4.1287,58.334,73.594
4.3296,62.169,76.548
4.3928,61.003,77.245
4.3152,61.548,74.895
4.3771,58.228,74.106
4.5861,61.451,75.973
4.6493,60.187,76.277
4.5636,61.41,74.464
4.6254,59.001,74.57
4.8427,62.479,76.539
4.9059,60.756,76.199
4.8119,61.29,73.959
4.8738,58.61,74.43
5.0992,62.292,76.985
5.1624,60.791,76.568
5.0603,61.362,73.655
5.1221,58.474,73.752
5.3558,62.081,76.463
5.419,60.761,76.339
5.3086,61.596,73.922
5.3705,58.86,74.432
5.6123,62.155,77.025
5.6755,60.393,76.644
5.557,60.988,74.1
5.6188,58.363,74.406
5.8689,62.112,76.781
5.9321,60.708,76.385
5.8053,61.378,73.669
5.8672,58.648,73.768
6.1254,62.406,76.577
6.1886,61.074,76.753
6.0537,61.634,74.054
6.1155,58.585,73.784
6.3819,61.932,76.423


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_350.csv <==
x,qOut,qIn
0.0316,60.931,75.868
0.093239,61.69,73.867
0.15511,59.026,74.605
0.22494,62.302,77.46
0.28814,60.347,77.284
0.34159,60.67,74.251
0.40346,57.886,73.757
0.48148,61.773,76.073
0.54468,60.654,76.196
0.58994,61.572,74.042
0.65181,59.026,74.335
0.73802,62.802,76.927
0.80122,61.304,76.869
0.83829,61.453,74.027
0.90016,57.932,73.535
0.99457,61.432,75.933
1.0578,60.539,76.455
1.0866,61.95,74.961
1.1485,59.282,75.143
1.2511,62.081,76.243
1.3143,59.989,75.14
1.335,60.77,73.514
1.3969,58.602,75.168
1.5076,62.64,77.835
1.5708,61.117,77.026
1.5833,61.367,73.812
1.6452,58.065,73.342
1.7642,61.571,75.694
1.8274,60.501,76.049
1.8317,61.874,74.238
1.8936,59.668,74.672
2.0207,62.79,77.187
2.0839,60.397,76.734
2.08,60.479,73.614
2.1419,57.899,73.732
2.2773,62.118,76.912
2.3405,61.025,77.111
2.3284,61.647,74.044
2.3903,58.565,73.57
2.5338,62.11,76.407
2.597,60.892,76.886
2.5767,61.73,74.262
2.6386,58.741,73.692
2.7904,61.969,75.983
2.8536,60.451,76.422
2.8251,61.373,74.669
2.887,58.864,75.023
3.0469,62.236,77.191
3.1101,60.363,76.533
3.0734,60.825,73.439
3.1353,58.154,73.296
3.3034,62.233,76.004
3.3666,61.225,76.224
3.3218,62.004,73.765
3.3837,59.056,73.967
3.56,62.239,77.162
3.6232,60.463,77.616
3.5701,60.89,74.886
3.632,57.887,74.26
3.8165,61.437,76.239
3.8797,60.231,76.191
3.8185,61.434,73.994
3.8804,59.115,74.211
4.0731,62.845,76.695
4.1363,61.242,76.67
4.0668,61.61,74.359
4.1287,58.7,74.452
4.3296,62.151,76.511
4.3928,60.538,75.95
4.3152,61.119,73.312
4.3771,58.485,73.699
4.5861,62.443,76.664
4.6493,61.199,76.907
4.5636,61.595,74.477
4.6254,58.243,74.189
4.8427,61.496,76.16
4.9059,60.212,76.113
4.8119,61.331,74.273
4.8738,58.818,74.668
5.0992,62.283,76.706
5.1624,60.628,76.323
5.0603,61.244,74.161
5.1221,58.576,74.56
5.3558,62.21,76.729
5.419,60.7,76.146
5.3086,61.334,73.633
5.3705,58.626,74.048
5.6123,62.357,76.561
5.6755,60.969,76.422
5.557,61.518,74.119
5.6188,58.539,74.246
5.8689,61.959,76.565
5.9321,60.488,76.629
5.8053,61.23,74.547
5.8672,58.468,74.642
6.1254,62.02,76.764
6.1886,60.59,76.452
6.0537,61.401,73.865
6.1155,58.698,73.733
6.3819,62.324,75.94


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_351.csv <==
x,qOut,qIn
0.0316,61.017,77.187
0.093239,60.966,73.939
0.15511,57.836,73.304
0.22494,61.621,75.835
0.28814,60.577,76.389
0.34159,61.776,74.558
0.40346,59.464,74.781
0.48148,62.847,76.923
0.54468,60.768,76.424
0.58994,60.829,73.485
0.65181,57.92,73.234
0.73802,62.043,75.937
0.80122,61.16,76.742
0.83829,61.969,74.896
0.90016,58.74,74.558
0.99457,61.723,76.657
1.0578,60.133,76.86
1.0866,61.093,74.677
1.1485,58.467,74.415
1.2511,62.01,76.196
1.3143,60.587,75.954
1.335,61.567,73.888
1.3969,59.192,74.27
1.5076,62.785,76.666
1.5708,60.977,76.412
1.5833,61.258,73.787
1.6452,58.457,73.77
1.7642,62.135,76.305
1.8274,60.645,76.535
1.8317,61.174,74.175
1.8936,58.443,73.96
2.0207,62.148,76.563
2.0839,60.696,77.114
2.08,61.123,74.635
2.1419,58.122,73.885
2.2773,61.872,76.194
2.3405,60.779,76.742
2.3284,61.647,74.413
2.3903,58.696,73.803
2.5338,62.141,75.944
2.597,60.812,76.539
2.5767,61.676,74.905
2.6386,58.819,74.783
2.7904,62.001,76.486
2.8536,60.292,76.218
2.8251,61.089,74.04
2.887,58.528,74.215
3.0469,62.292,76.511
3.1101,60.928,76.371
3.0734,61.653,73.896
3.1353,58.832,74.003
3.3034,62.209,76.673
3.3666,60.581,76.653
3.3218,61.254,74.043
3.3837,58.598,74.165
3.56,62.131,76.747
3.6232,60.522,76.418
3.5701,61.121,73.593
3.632,58.495,74.008
3.8165,62.324,77.157
3.8797,60.945,77.099
3.8185,61.426,74.046
3.8804,58.317,73.824
4.0731,61.812,76.455
4.1363,60.573,76.448
4.0668,61.628,73.835
4.1287,59.029,73.862
4.3296,62.372,76.354
4.3928,60.618,76.348
4.3152,61.218,74.301
4.3771,58.69,74.911
4.5861,62.213,77.401
4.6493,60.379,76.959
4.5636,60.719,73.916
4.6254,57.981,73.571
4.8427,62.131,76.222
4.9059,61.212,76.554
4.8119,62.011,73.725
4.8738,59.003,73.091
5.0992,62.434,76.118
5.1624,61.016,77.332
5.0603,61.541,75.31
5.1221,58.284,74.594
5.3558,61.293,76.324
5.419,59.74,76.262
5.3086,60.897,74.148
5.3705,58.762,74.336
5.6123,62.747,76.421
5.6755,61.283,75.869
5.557,61.591,73.175
5.6188,58.671,73.768
5.8689,62.413,77.302
5.9321,61.017,77.812
5.8053,61.333,74.881
5.8672,57.953,73.72
6.1254,61.218,75.328
6.1886,60.014,75.559
6.0537,61.375,74.168
6.1155,59.346,75.032
6.3819,63.012,77.602


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_352.csv <==
x,qOut,qIn
0.0316,60.511,76.392
0.093239,61.35,74.081
0.15511,58.758,74.085
0.22494,62.544,76.888
0.28814,61.149,77.136
0.34159,61.543,74.398
0.40346,58.287,73.832
0.48148,61.71,75.889
0.54468,60.522,75.875
0.58994,61.634,73.889
0.65181,59.033,74.467
0.73802,62.413,76.881
0.80122,60.706,76.502
0.83829,61.247,74.099
0.90016,58.307,74.343
0.99457,61.697,76.496
1.0578,60.257,76.164
1.0866,61.342,74.086
1.1485,59.043,74.641
1.2511,62.528,76.811
1.3143,60.619,76.058
1.335,60.971,73.43
1.3969,58.429,74.165
1.5076,62.439,77.27
1.5708,61.054,77.102
1.5833,61.364,73.924
1.6452,58.189,73.38
1.7642,61.806,75.912
1.8274,60.688,76.437
1.8317,61.654,74.514
1.8936,58.986,74.554
2.0207,62.32,76.769
2.0839,60.541,76.728
2.08,60.941,74.408
2.1419,58.057,74.346
2.2773,61.937,76.57
2.3405,60.896,76.606
2.3284,61.834,74.173
2.3903,58.815,73.72
2.5338,62.105,75.89
2.597,60.721,76.422
2.5767,61.79,74.868
2.6386,59.205,74.923
2.7904,62.185,76.478
2.8536,60.046,75.629
2.8251,60.629,72.942
2.887,58.449,73.554
3.0469,62.687,76.941
3.1101,61.306,77.352
3.0734,61.355,74.656
3.1353,57.969,74.361
3.3034,61.546,76.927
3.3666,60.457,76.971
3.3218,61.423,74.162
3.3837,58.492,73.633
3.56,62.059,75.695
3.6232,60.949,75.771
3.5701,62.127,73.984
3.632,59.475,74.612
3.8165,62.393,77.017
3.8797,60.235,76.696
3.8185,60.762,74.264
3.8804,58.241,74.54
4.0731,61.95,76.876
4.1363,60.435,76.315
4.0668,61.164,73.601
4.1287,58.677,74.106
4.3296,62.651,76.968
4.3928,61.316,76.631
4.3152,61.657,73.401
4.3771,58.436,73.12
4.5861,61.993,76.131
4.6493,60.825,76.73
4.5636,61.66,74.662
4.6254,58.639,74.932
4.8427,61.65,77.241
4.9059,59.921,76.594
4.8119,60.84,73.761
4.8738,58.434,74.075
5.0992,62.286,76.459
5.1624,60.948,75.885
5.0603,61.682,73.436
5.1221,59.111,74.437
5.3558,62.718,77.729
5.419,60.956,77.377
5.3086,61.08,73.788
5.3705,57.812,73.172
5.6123,61.433,75.867
5.6755,60.437,76.291
5.557,61.813,74.326
5.6188,59.535,74.693
5.8689,62.705,76.907
5.9321,60.467,76.253
5.8053,60.67,73.408
5.8672,58.087,73.795
6.1254,62.198,76.969
6.1886,61.001,77.446
6.0537,61.55,74.746
6.1155,58.477,73.86
6.3819,61.888,76.032


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_353.csv <==
x,qOut,qIn
0.0316,60.187,76.039
0.093239,60.908,73.306
0.15511,58.457,73.472
0.22494,62.58,76.44
0.28814,61.429,76.857
0.34159,61.898,74.436
0.40346,58.679,74.333
0.48148,61.871,76.943
0.54468,60.311,76.902
0.58994,61.076,73.937
0.65181,58.341,73.586
0.73802,62.039,76.176
0.80122,60.796,76.419
0.83829,61.704,74.272
0.90016,59.085,74.685
0.99457,62.433,77.232
1.0578,60.574,76.74
1.0866,60.952,73.605
1.1485,58.08,73.593
1.2511,61.924,76.62
1.3143,60.835,76.957
1.335,61.85,74.457
1.3969,59.146,74.208
1.5076,62.313,76.272
1.5708,60.437,75.82
1.5833,61.017,73.207
1.6452,58.644,73.807
1.7642,62.628,77.067
1.8274,61.112,77.212
1.8317,61.183,74.25
1.8936,57.845,73.749
2.0207,61.493,76.179
2.0839,60.501,76.521
2.08,61.568,74.616
2.1419,58.751,74.855
2.2773,62.115,76.908
2.3405,60.634,76.568
2.3284,61.502,74.33
2.3903,58.698,74.247
2.5338,62.049,75.756
2.597,60.547,75.235
2.5767,61.597,73.495
2.6386,59.4,74.599
2.7904,62.828,77.359
2.8536,60.635,76.833
2.8251,60.593,73.777
2.887,57.61,73.878
3.0469,61.619,76.852
3.1101,60.692,77.064
3.0734,61.809,74.339
3.1353,58.954,73.752
3.3034,62.091,75.886
3.3666,60.445,76.283
3.3218,61.441,74.611
3.3837,59.226,74.989
3.56,62.642,77.239
3.6232,60.491,76.414
3.5701,60.616,72.819
3.632,57.947,72.887
3.8165,62.28,76.679
3.8797,61.386,77.577
3.8185,61.971,74.967
3.8804,58.625,74.341
4.0731,61.69,76.494
4.1363,60.195,76.452
4.0668,61.131,73.801
4.1287,58.506,73.631
4.3296,62.337,76.259
4.3928,61.171,76.513
4.3152,61.989,74.154
4.3771,59.002,74.124
4.5861,62.009,76.505
4.6493,60.187,76.494
4.5636,60.982,74.139
4.6254,58.586,74.359
4.8427,62.219,77.035
4.9059,60.512,76.887
4.8119,60.991,73.973
4.8738,58.406,73.893
5.0992,62.367,76.711
5.1624,61.049,76.828
5.0603,61.496,73.722
5.1221,58.55,73.11
5.3558,62.321,76.242
5.419,61.101,77.355
5.3086,61.602,74.994
5.3705,58.402,74.183
5.6123,61.706,76.365
5.6755,60.324,76.645
5.557,61.215,74.178
5.6188,58.5,73.82
5.8689,62.244,76.078
5.9321,61.05,76.148
5.8053,61.881,73.851
5.8672,58.946,73.987
6.1254,62.113,76.481
6.1886,60.418,76.743
6.0537,61.14,74.919
6.1155,58.481,75.022
6.3819,61.877,76.727


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_354.csv <==
x,qOut,qIn
0.0316,60.475,76.415
0.093239,60.911,73.765
0.15511,58.042,73.75
0.22494,61.905,76.649
0.28814,60.852,77.298
0.34159,61.787,74.973
0.40346,58.82,74.189
0.48148,61.839,75.806
0.54468,60.115,75.838
0.58994,61.074,74.163
0.65181,58.989,74.88
0.73802,62.889,77.507
0.80122,61.099,77.104
0.83829,61.045,73.684
0.90016,57.873,72.998
0.99457,61.86,75.746
1.0578,61.027,76.328
1.0866,62.009,74.148
1.1485,59.118,74.327
1.2511,62.327,77.111
1.3143,60.608,77.255
1.335,61.064,74.607
1.3969,57.91,74.116
1.5076,61.402,75.958
1.5708,60.325,75.722
1.5833,61.761,73.635
1.6452,59.429,74.149
1.7642,62.742,76.584
1.8274,60.801,76.316
1.8317,61.253,74.359
1.8936,58.609,75.27
2.0207,61.976,77.358
2.0839,60.086,76.064
2.08,60.627,73.071
2.1419,58.144,73.897
2.2773,62.391,77.139
2.3405,61.379,77.088
2.3284,61.972,74.27
2.3903,58.743,74.015
2.5338,61.97,76.315
2.597,60.532,76.235
2.5767,61.418,73.769
2.6386,58.787,73.849
2.7904,62.382,76.474
2.8536,60.876,76.542
2.8251,61.415,74.181
2.887,58.463,74.416
3.0469,61.859,76.904
3.1101,60.355,76.649
3.0734,61.165,73.938
3.1353,58.493,73.945
3.3034,62.1,76.519
3.3666,60.687,76.506
3.3218,61.492,74.198
3.3837,58.908,74.657
3.56,62.411,77.221
3.6232,60.672,76.553
3.5701,61.088,73.34
3.632,58.231,73.552
3.8165,62.106,76.596
3.8797,61.013,76.592
3.8185,61.908,73.903
3.8804,59.005,73.893
4.0731,62.085,76.309
4.1363,60.29,76.388
4.0668,61.022,74.37
4.1287,58.655,74.776
4.3296,62.281,77.261
4.3928,60.467,76.892
4.3152,60.718,73.824
4.3771,57.934,73.695
4.5861,62.17,76.693
4.6493,61.33,76.938
4.5636,62.049,73.877
4.6254,58.762,73.169
4.8427,62.11,75.761
4.9059,60.92,76.615
4.8119,61.839,75.058
4.8738,58.802,74.965
5.0992,61.678,76.444
5.1624,59.869,75.961
5.0603,60.777,74.12
5.1221,58.435,74.814
5.3558,62.407,76.959
5.419,61.098,76.345
5.3086,61.658,73.62
5.3705,58.62,73.559
5.6123,62.156,76.025
5.6755,60.876,76.385
5.557,61.718,74.714
5.6188,58.914,75.076
5.8689,62.033,77.054
5.9321,60.144,76.344
5.8053,60.749,73.431
5.8672,58.162,73.5
6.1254,62.181,76.254
6.1886,61.097,76.438
6.0537,61.9,74.251
6.1155,59.053,74.465
6.3819,62.279,76.716


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_355.csv <==
x,qOut,qIn
0.0316,59.967,76.043
0.093239,61.1,74.176
0.15511,58.852,74.023
0.22494,62.779,76.247
0.28814,61.325,76.485
0.34159,61.608,74.323
0.40346,58.533,74.38
0.48148,62.059,76.865
0.54468,60.634,76.971
0.58994,61.225,74.337
0.65181,58.163,73.874
0.73802,61.759,76.25
0.80122,60.676,76.593
0.83829,61.882,74.347
0.90016,59.227,74.065
0.99457,62.348,76.051
1.0578,60.486,75.739
1.0866,61.229,73.554
1.1485,58.901,74.526
1.2511,62.488,77.468
1.3143,60.564,76.812
1.335,60.746,73.419
1.3969,57.839,73.482
1.5076,61.783,76.734
1.5708,60.766,77.27
1.5833,61.718,74.867
1.6452,58.914,74.473
1.7642,62.158,76.366
1.8274,60.457,75.947
1.8317,61.132,73.425
1.8936,58.56,73.913
2.0207,62.541,77.016
2.0839,61.315,77.205
2.08,61.81,74.35
2.1419,58.442,73.706
2.2773,61.531,75.773
2.3405,60.14,75.835
2.3284,61.388,73.978
2.3903,59.221,74.832
2.5338,62.609,77.639
2.597,60.474,77.11
2.5767,60.628,73.881
2.6386,57.927,73.876
2.7904,61.988,76.68
2.8536,60.876,76.513
2.8251,61.672,73.483
2.887,58.941,73.321
3.0469,62.676,76.307
3.1101,61.304,76.891
3.0734,61.664,74.547
3.1353,58.329,74.204
3.3034,61.535,76.465
3.3666,60.151,76.684
3.3218,61.215,74.439
3.3837,58.685,74.097
3.56,62.176,75.977
3.6232,60.587,75.957
3.5701,61.313,74.116
3.632,58.924,74.728
3.8165,62.625,77.384
3.8797,60.819,77.234
3.8185,60.893,74.144
3.8804,57.781,73.451
4.0731,61.71,76.076
4.1363,60.837,76.893
4.0668,61.967,74.677
4.1287,59.235,73.807
4.3296,62.506,75.699
4.3928,60.795,76.147
4.3152,61.345,74.257
4.3771,58.598,74.359
4.5861,62.182,76.985
4.6493,60.641,77.218
4.5636,61.14,74.504
4.6254,58.053,73.852
4.8427,61.628,75.913
4.9059,60.538,75.951
4.8119,61.789,73.775
4.8738,59.269,73.995
5.0992,62.563,76.438
5.1624,60.726,76.608
5.0603,61.26,74.669
5.1221,58.55,74.809
5.3558,61.868,76.756
5.419,60.054,76.184
5.3086,60.741,73.467
5.3705,58.409,73.876
5.6123,62.554,77.152
5.6755,61.28,77.424
5.557,61.635,74.384
5.6188,58.485,73.682
5.8689,61.979,76.061
5.9321,60.662,76.181
5.8053,61.444,73.532
5.8672,58.775,73.502
6.1254,62.509,76.564
6.1886,61.09,77.427
6.0537,61.424,75.326
6.1155,58.128,74.479
6.3819,61.346,75.894


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_356.csv <==
x,qOut,qIn
0.0316,59.893,76.11
0.093239,60.538,73.56
0.15511,58.217,73.955
0.22494,62.4,76.591
0.28814,61.257,76.321
0.34159,61.876,73.525
0.40346,58.865,73.579
0.48148,62.294,76.573
0.54468,60.813,77.046
0.58994,61.36,74.412
0.65181,58.252,73.91
0.73802,61.526,76.413
0.80122,60.117,76.785
0.83829,61.218,74.682
0.90016,58.889,74.892
0.99457,62.393,77.165
1.0578,60.555,76.537
1.0866,61.002,73.513
1.1485,58.46,73.743
1.2511,62.547,76.686
1.3143,61.318,76.582
1.335,61.789,73.484
1.3969,58.831,73.241
1.5076,62.399,76.377
1.5708,60.922,77.141
1.5833,61.249,74.712
1.6452,58.112,74.199
1.7642,61.658,76.522
1.8274,60.424,76.663
1.8317,61.257,74.089
1.8936,58.331,73.894
2.0207,61.999,76.431
2.0839,60.93,76.696
2.08,61.998,74.381
2.1419,59.053,74.072
2.2773,61.989,75.936
2.3405,60.212,75.632
2.3284,61.213,73.861
2.3903,59.017,75.321
2.5338,62.51,78.192
2.597,60.45,76.844
2.5767,60.645,72.915
2.6386,57.775,73.113
2.7904,61.802,76.285
2.8536,60.899,76.393
2.8251,62.065,74.169
2.887,59.52,74.696
3.0469,62.632,77.171
3.1101,60.489,76.647
3.0734,60.709,73.644
3.1353,57.888,73.631
3.3034,61.914,76.607
3.3666,60.936,77.064
3.3218,61.888,74.518
3.3837,58.925,73.974
3.56,62.074,76.172
3.6232,60.453,76.271
3.5701,61.328,73.938
3.632,58.847,74.119
3.8165,62.406,76.787
3.8797,60.703,76.831
3.8185,61.148,74.318
3.8804,58.368,74.354
4.0731,62.052,76.886
4.1363,60.642,76.728
4.0668,61.325,73.646
4.1287,58.537,73.177
4.3296,62.271,76.015
4.3928,61.021,76.662
4.3152,61.761,74.533
4.3771,58.918,74.621
4.5861,62.091,77.123
4.6493,60.228,76.831
4.5636,60.739,73.781
4.6254,58.052,73.581
4.8427,62.069,76.286
4.9059,61.045,76.511
4.8119,61.897,74.029
4.8738,59,73.929
5.0992,62.315,76.556
5.1624,60.697,76.923
5.0603,61.263,74.675
5.1221,58.343,74.352
5.3558,61.783,76.327
5.419,60.355,76.333
5.3086,61.287,74.073
5.3705,58.826,73.914
5.6123,62.53,76.175
5.6755,60.976,76.38
5.557,61.381,74.368
5.6188,58.543,74.675
5.8689,62.209,77.194
5.9321,60.743,76.912
5.8053,61.173,73.759
5.8672,57.971,73.131
6.1254,61.681,75.595
6.1886,60.828,76.429
6.0537,62.148,75.149
6.1155,59.428,75.288
6.3819,62.133,76.842


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_357.csv <==
x,qOut,qIn
0.0316,60.737,76.83
0.093239,60.932,74.291
0.15511,57.81,73.86
0.22494,61.508,76.177
0.28814,60.478,76.553
0.34159,61.666,74.524
0.40346,58.934,74.474
0.48148,62.098,76.614
0.54468,60.378,76.531
0.58994,61.281,74.391
0.65181,58.868,74.662
0.73802,62.338,76.726
0.80122,60.517,75.974
0.83829,61.105,73.235
0.90016,58.763,73.925
0.99457,62.727,77.238
1.0578,61.143,77.283
1.0866,61.264,74.132
1.1485,58.173,73.727
1.2511,61.903,76.564
1.3143,60.705,76.713
1.335,61.448,73.659
1.3969,58.575,73.367
1.5076,62.264,76.453
1.5708,61.043,77.02
1.5833,61.749,74.555
1.6452,58.621,74.186
1.7642,61.67,76.223
1.8274,60.059,76.171
1.8317,61.078,74.13
1.8936,58.823,74.481
2.0207,62.554,76.82
2.0839,60.859,76.405
2.08,61.149,73.401
2.1419,58.268,73.493
2.2773,62.143,76.967
2.3405,60.964,77.65
2.3284,61.612,74.891
2.3903,58.485,74.137
2.5338,61.677,76.091
2.597,60.194,75.893
2.5767,61.257,73.398
2.6386,58.978,73.742
2.7904,62.782,76.864
2.8536,61.168,77.306
2.8251,61.44,74.717
2.887,58.435,74.167
3.0469,61.787,76.254
3.1101,60.165,76.071
3.0734,60.878,73.404
3.1353,58.563,73.731
3.3034,62.777,77.125
3.3666,61.491,77.597
3.3218,61.519,74.509
3.3837,57.899,73.54
3.56,61.361,75.967
3.6232,60.421,76.674
3.5701,61.716,74.699
3.632,59.097,74.372
3.8165,62.355,76.211
3.8797,60.631,76.111
3.8185,61.345,74.137
3.8804,58.765,74.504
4.0731,62.327,76.673
4.1363,60.681,76.269
4.0668,61.248,73.708
4.1287,58.487,73.91
4.3296,62.128,76.759
4.3928,60.705,76.987
4.3152,61.429,74.446
4.3771,58.661,74.229
4.5861,62.024,76.467
4.6493,60.367,76.169
4.5636,61.097,73.464
4.6254,58.737,73.723
4.8427,62.656,76.828
4.9059,61.114,77.145
4.8119,61.262,74.51
4.8738,58.119,74.427
5.0992,61.805,77.066
5.1624,60.619,76.937
5.0603,61.427,73.884
5.1221,58.449,73.196
5.3558,62.052,75.3
5.419,60.961,75.746
5.3086,62.07,74.409
5.3705,59.457,75.037
5.6123,62.341,77.133
5.6755,60.033,76.652
5.557,60.305,74.084
5.6188,57.625,74.175
5.8689,61.815,76.833
5.9321,60.953,77.243
5.8053,61.96,74.752
5.8672,58.96,73.669
6.1254,62.202,75.267
6.1886,60.757,75.671
6.0537,61.712,74.066
6.1155,59.209,74.286
6.3819,62.623,76.693


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_358.csv <==
x,qOut,qIn
0.0316,60.437,76.317
0.093239,61.231,74.099
0.15511,58.586,74.263
0.22494,62.108,76.198
0.28814,60.599,75.626
0.34159,61.431,73.511
0.40346,58.928,74.567
0.48148,62.416,77.526
0.54468,60.586,77.297
0.58994,60.885,74.578
0.65181,57.942,74.478
0.73802,61.647,76.662
0.80122,60.462,76.202
0.83829,61.55,73.481
0.90016,59.064,73.541
0.99457,62.794,76.018
1.0578,61.337,76.222
1.0866,61.827,74.45
1.1485,58.887,74.951
1.2511,62.025,77.213
1.3143,60.112,76.527
1.335,60.597,73.241
1.3969,57.855,73.165
1.5076,61.939,76.456
1.5708,61.068,77.166
1.5833,62.086,74.879
1.6452,59.121,74.571
1.7642,61.986,76.445
1.8274,60.065,75.938
1.8317,60.858,73.46
1.8936,58.594,74.048
2.0207,62.62,76.991
2.0839,61.187,77.048
2.08,61.463,74.487
2.1419,58.366,74.299
2.2773,61.918,76.543
2.3405,60.577,76.547
2.3284,61.304,74.047
2.3903,58.526,73.69
2.5338,62.341,76.022
2.597,61.176,76.33
2.5767,61.853,74.083
2.6386,58.771,73.841
2.7904,62,76.119
2.8536,60.46,76.554
2.8251,61.191,74.983
2.887,58.4,75.228
3.0469,61.79,76.964
3.1101,60.222,76.379
3.0734,61.018,73.94
3.1353,58.384,73.92
3.3034,62.25,75.976
3.3666,61.098,76.022
3.3218,61.971,74.233
3.3837,59.255,74.592
3.56,62.526,76.869
3.6232,60.636,76.591
3.5701,60.955,73.828
3.632,57.988,73.629
3.8165,61.773,76.283
3.8797,60.71,76.803
3.8185,61.768,74.72
3.8804,59.026,74.421
4.0731,62.132,76.256
4.1363,60.277,75.883
4.0668,60.953,73.622
4.1287,58.575,74.382
4.3296,62.538,77.35
4.3928,61.081,77.121
4.3152,61.346,73.968
4.3771,58.082,73.481
4.5861,61.664,76.026
4.6493,60.617,76.313
4.5636,61.769,74.141
4.6254,59.148,74.455
4.8427,62.385,76.932
4.9059,60.543,76.54
4.8119,61.054,74.035
4.8738,58.254,74.608
5.0992,61.919,77.138
5.1624,60.602,76.511
5.0603,61.552,73.686
5.1221,58.823,73.948
5.3558,62.207,76.485
5.419,60.638,76.225
5.3086,61.558,74.02
5.3705,59.255,74.723
5.6123,62.579,77.051
5.6755,60.38,76.114
5.557,60.521,73.121
5.6188,58.074,73.833
5.8689,62.485,77.385
5.9321,61.382,77.618
5.8053,61.541,74.224
5.8672,57.941,73.103
6.1254,61.488,75.666
6.1886,60.669,76.598
6.0537,61.943,74.751
6.1155,59.13,74.518
6.3819,62.191,76.488


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_359.csv <==
x,qOut,qIn
0.0316,60.3,75.917
0.093239,61.495,73.777
0.15511,59.212,74.133
0.22494,62.856,76.884
0.28814,61.083,76.734
0.34159,61.238,73.889
0.40346,58.147,73.868
0.48148,61.75,76.415
0.54468,60.489,76.419
0.58994,61.371,74.363
0.65181,58.634,75.002
0.73802,62.128,77.41
0.80122,60.621,76.653
0.83829,61.336,73.643
0.90016,58.392,73.657
0.99457,61.913,75.869
1.0578,60.702,75.559
1.0866,61.947,73.675
1.1485,59.629,74.775
1.2511,62.619,77.526
1.3143,60.165,76.866
1.335,60.313,73.786
1.3969,57.751,74.08
1.5076,61.935,77.162
1.5708,60.859,77.082
1.5833,61.636,73.861
1.6452,58.699,73.5
1.7642,62.286,76.468
1.8274,61.036,76.852
1.8317,61.855,74.274
1.8936,58.925,74.08
2.0207,62.151,76.31
2.0839,60.524,76.018
2.08,61.306,73.54
2.1419,58.676,73.953
2.2773,62.226,76.792
2.3405,60.652,76.958
2.3284,61.258,74.545
2.3903,58.458,74.343
2.5338,61.817,76.514
2.597,60.17,76.439
2.5767,60.947,74.071
2.6386,58.681,74.248
2.7904,62.729,76.882
2.8536,61.256,76.706
2.8251,61.365,73.617
2.887,58.163,73.426
3.0469,62.073,76.65
3.1101,61.156,77.454
3.0734,61.905,74.842
3.1353,58.511,73.702
3.3034,61.508,75.441
3.3666,60.151,75.937
3.3218,61.468,74.435
3.3837,59.261,74.769
3.56,62.615,76.939
3.6232,60.538,76.456
3.5701,60.787,73.654
3.632,58.112,73.944
3.8165,62.13,76.918
3.8797,60.943,76.902
3.8185,61.615,74.031
3.8804,58.65,73.764
4.0731,62.105,76.181
4.1363,60.699,76.359
4.0668,61.467,74.336
4.1287,58.759,74.598
4.3296,62.232,76.916
4.3928,60.602,76.753
4.3152,61.112,74.171
4.3771,58.25,73.857
4.5861,62.008,75.983
4.6493,60.845,76.056
4.5636,61.71,74.051
4.6254,58.913,74.371
4.8427,62.349,76.826
4.9059,60.778,76.843
4.8119,61.315,74.345
4.8738,58.186,73.878
5.0992,61.54,75.936
5.1624,60.275,76.185
5.0603,61.587,74.304
5.1221,59.344,74.487
5.3558,62.578,76.607
5.419,60.41,76.097
5.3086,60.721,73.584
5.3705,58.328,74.537
5.6123,62.425,78.053
5.6755,60.979,77.831
5.557,61.2,73.937
5.6188,57.93,72.953
5.8689,61.62,75.665
5.9321,60.7,76.164
5.8053,61.975,73.924
5.8672,59.544,74.238
6.1254,62.874,77.226
6.1886,60.88,77.381
6.0537,61.021,74.514
6.1155,57.922,73.872
6.3819,61.498,75.879


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_360.csv <==
x,qOut,qIn
0.0316,60.281,76.283
0.093239,60.912,73.974
0.15511,58.465,74.177
0.22494,62.312,76.725
0.28814,60.84,76.683
0.34159,61.327,74.081
0.40346,58.498,74.021
0.48148,62.21,76.593
0.54468,60.855,76.699
0.58994,61.405,74.183
0.65181,58.429,73.938
0.73802,62.077,76.22
0.80122,60.859,76.513
0.83829,61.622,74.459
0.90016,58.596,74.199
0.99457,61.94,76.211
1.0578,60.549,76.392
1.0866,61.505,74.328
1.1485,58.782,74.121
1.2511,62.045,76.106
1.3143,60.36,76.205
1.335,61.182,74.515
1.3969,58.858,75.038
1.5076,62.459,77.171
1.5708,60.575,76.458
1.5833,60.772,73.346
1.6452,57.907,73.421
1.7642,62.103,76.777
1.8274,61.294,77.496
1.8317,62.146,74.757
1.8936,58.895,73.725
2.0207,61.825,75.634
2.0839,60.234,75.892
2.08,61.263,74.075
2.1419,59.005,74.66
2.2773,62.687,77.257
2.3405,60.892,76.784
2.3284,60.993,73.568
2.3903,57.813,73.386
2.5338,61.686,76.308
2.597,60.838,76.831
2.5767,61.996,74.79
2.6386,59.04,74.822
2.7904,61.921,76.779
2.8536,60.101,76.22
2.8251,61.11,73.81
2.887,58.796,74.274
3.0469,62.435,76.505
3.1101,60.781,75.727
3.0734,61.436,73.078
3.1353,59.079,73.966
3.3034,62.733,77.198
3.3666,60.787,76.923
3.3218,60.734,73.768
3.3837,57.702,73.907
3.56,61.669,77.3
3.6232,60.667,77.903
3.5701,61.552,75.096
3.632,58.579,73.964
3.8165,61.857,75.553
3.8797,60.417,75.559
3.8185,61.497,73.471
3.8804,59.327,73.721
4.0731,63.157,76.607
4.1363,61.382,77.255
4.0668,61.293,75.058
4.1287,58.016,74.458
4.3296,61.461,76.172
4.3928,60.097,76.087
4.3152,61.018,73.837
4.3771,58.557,73.734
4.5861,62.594,76.131
4.6493,61.414,76.638
4.5636,61.852,74.658
4.6254,58.538,74.298
4.8427,61.726,76.386
4.9059,60.287,76.672
4.8119,61.228,74.43
4.8738,58.55,74.027
5.0992,62.046,76.065
5.1624,60.581,76.146
5.0603,61.44,74.343
5.1221,58.96,74.987
5.3558,62.466,77.327
5.419,60.637,76.719
5.3086,60.963,73.752
5.3705,58.116,73.6
5.6123,62.031,76.01
5.6755,60.959,76.286
5.557,61.848,74.435
5.6188,59.108,74.555
5.8689,62.459,76.79
5.9321,60.699,76.845
5.8053,61.061,74.145
5.8672,58.014,73.44
6.1254,61.741,75.853
6.1886,60.719,76.531
6.0537,61.871,74.654
6.1155,59.176,74.524
6.3819,62.229,76.48


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_361.csv <==
x,qOut,qIn
0.0316,61.182,76.575
0.093239,61.316,74.138
0.15511,58.163,73.777
0.22494,61.759,75.979
0.28814,60.533,76.406
0.34159,61.404,74.588
0.40346,58.593,74.685
0.48148,62.006,76.927
0.54468,60.494,76.731
0.58994,61.261,74.089
0.65181,58.393,73.966
0.73802,61.849,76.34
0.80122,60.501,76.499
0.83829,61.672,74.654
0.90016,59.439,74.9
0.99457,62.696,76.535
1.0578,60.458,75.552
1.0866,60.638,72.862
1.1485,58.321,73.746
1.2511,62.78,77.475
1.3143,61.551,77.815
1.335,61.421,74.429
1.3969,57.585,73.293
1.5076,61.088,75.64
1.5708,60.375,76.498
1.5833,61.915,74.906
1.6452,59.379,74.566
1.7642,62.444,76.042
1.8274,60.503,75.802
1.8317,61.165,74.092
1.8936,58.692,74.999
2.0207,62.33,77.471
2.0839,60.642,76.717
2.08,61.146,73.728
2.1419,58.288,73.854
2.2773,61.977,76.23
2.3405,60.747,75.772
2.3284,61.757,73.372
2.3903,59.291,74.233
2.5338,62.651,77.232
2.597,60.658,77.001
2.5767,60.836,74.41
2.6386,57.952,74.556
2.7904,61.715,76.639
2.8536,60.466,76.104
2.8251,61.341,73.596
2.887,58.702,73.718
3.0469,62.532,76.121
3.1101,61.281,76.487
3.0734,61.832,74.8
3.1353,58.688,74.811
3.3034,61.791,76.623
3.3666,60.128,76.478
3.3218,60.916,74.359
3.3837,58.334,74.298
3.56,62.192,76.317
3.6232,60.969,76.142
3.5701,61.729,73.788
3.632,58.883,73.929
3.8165,62.376,76.519
3.8797,60.886,76.745
3.8185,61.468,74.623
3.8804,58.482,74.562
4.0731,61.77,76.439
4.1363,60.223,76.107
4.0668,61.1,74.061
4.1287,58.616,74.682
4.3296,62.417,77.101
4.3928,60.996,76.62
4.3152,61.54,73.806
4.3771,58.527,73.64
4.5861,62.046,75.867
4.6493,60.756,75.811
4.5636,61.702,73.822
4.6254,59.092,74.553
4.8427,62.325,77.433
4.9059,60.357,77.167
4.8119,60.729,74.037
4.8738,57.892,73.753
5.0992,61.664,76.307
5.1624,60.514,76.344
5.0603,61.628,73.96
5.1221,59.215,74.222
5.3558,62.708,76.872
5.419,60.873,76.791
5.3086,61.171,74.056
5.3705,58.349,73.81
5.6123,62.07,76.248
5.6755,60.693,76.394
5.557,61.351,73.995
5.6188,58.622,74.127
5.8689,62.297,77.156
5.9321,60.838,77.623
5.8053,61.284,74.768
5.8672,58.169,73.77
6.1254,61.644,75.738
6.1886,60.419,75.97
6.0537,61.546,73.96
6.1155,59.217,74.169
6.3819,62.901,76.554


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_362.csv <==
x,qOut,qIn
0.0316,60.98,77.065
0.093239,61.472,73.881
0.15511,58.433,73.679
0.22494,62.038,76.751
0.28814,60.815,77.023
0.34159,61.716,74.221
0.40346,58.921,73.888
0.48148,62.251,76.114
0.54468,60.637,75.762
0.58994,61.36,73.134
0.65181,58.828,73.813
0.73802,62.466,77.343
0.80122,60.782,77.662
0.83829,61.026,74.751
0.90016,57.846,74.188
0.99457,61.313,76.272
1.0578,60.101,76.081
1.0866,61.374,73.609
1.1485,59.135,73.8
1.2511,62.85,76.528
1.3143,61.186,76.776
1.335,61.544,74.515
1.3969,58.75,74.578
1.5076,62.106,76.901
1.5708,60.239,76.335
1.5833,60.649,73.295
1.6452,58.084,73.81
1.7642,62.401,77.324
1.8274,61.456,77.555
1.8317,61.941,74.317
1.8936,58.413,73.196
2.0207,61.574,75.165
2.0839,60.398,75.793
2.08,61.69,74.479
2.1419,59.389,74.96
2.2773,62.571,77.251
2.3405,60.335,77.046
2.3284,60.438,74.351
2.3903,57.665,74.058
2.5338,61.858,76.414
2.597,60.993,76.541
2.5767,61.927,73.928
2.6386,58.921,73.315
2.7904,62.445,75.602
2.8536,61.244,76.505
2.8251,62.014,75.157
2.887,58.733,74.888
3.0469,61.49,76.297
3.1101,59.76,75.974
3.0734,60.89,73.919
3.1353,58.598,74.292
3.3034,62.329,76.746
3.3666,60.815,76.541
3.3218,61.481,74.002
3.3837,58.858,74.314
3.56,62.327,77.026
3.6232,60.544,76.659
3.5701,60.981,73.741
3.632,58.405,74.024
3.8165,62.411,76.956
3.8797,61.108,76.71
3.8185,61.493,73.42
3.8804,58.363,73.189
4.0731,62.074,76.451
4.1363,60.992,77.283
4.0668,61.775,75.012
4.1287,58.621,74.424
4.3296,61.618,76.08
4.3928,60.005,75.809
4.3152,61.039,73.761
4.3771,58.783,74.42
4.5861,62.637,77.184
4.6493,61.08,77.079
4.5636,61.398,74.353
4.6254,58.354,74.056
4.8427,61.871,76.228
4.9059,60.503,76.207
4.8119,61.378,73.878
4.8738,58.916,73.908
5.0992,62.69,76.583
5.1624,61.132,76.819
5.0603,61.356,74.134
5.1221,58.189,73.862
5.3558,61.787,76.642
5.419,60.589,77.027
5.3086,61.473,74.492
5.3705,58.566,74.078
5.6123,61.926,76.169
5.6755,60.51,75.972
5.557,61.517,73.59
5.6188,59.01,74.009
5.8689,62.473,76.707
5.9321,60.731,76.557
5.8053,61.229,74.063
5.8672,58.478,74.343
6.1254,61.939,76.875
6.1886,60.29,76.605
6.0537,60.947,73.905
6.1155,58.421,74.145
6.3819,62.329,77.133


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_363.csv <==
x,qOut,qIn
0.0316,60.125,75.778
0.093239,60.814,73.495
0.15511,58.574,74.179
0.22494,62.543,77.13
0.28814,60.984,77.151
0.34159,61.219,74.474
0.40346,58.158,74.233
0.48148,61.844,76.572
0.54468,60.638,76.628
0.58994,61.486,73.965
0.65181,58.702,73.317
0.73802,62.384,75.617
0.80122,61.123,76.416
0.83829,61.833,74.83
0.90016,58.876,74.853
0.99457,61.962,77.109
1.0578,60.126,76.978
1.0866,60.761,73.972
1.1485,58.093,73.404
1.2511,61.969,75.959
1.3143,60.854,76.391
1.335,61.819,74.362
1.3969,59.287,74.732
1.5076,62.699,77.181
1.5708,60.784,76.624
1.5833,60.896,73.495
1.6452,57.777,73.319
1.7642,61.772,76.05
1.8274,61.017,76.706
1.8317,62.166,74.93
1.8936,59.102,74.637
2.0207,61.845,76.191
2.0839,59.982,76.017
2.08,60.964,74.273
2.1419,58.721,74.745
2.2773,62.474,76.763
2.3405,60.833,76.066
2.3284,61.244,73.314
2.3903,58.469,73.678
2.5338,62.335,76.765
2.597,61.061,77.16
2.5767,61.542,74.82
2.6386,58.347,74.595
2.7904,61.658,76.62
2.8536,60.287,76.364
2.8251,61.299,73.862
2.887,58.674,73.823
3.0469,62.329,76.27
3.1101,60.99,76.427
3.0734,61.863,74.267
3.1353,59.157,74.481
3.3034,62.233,76.815
3.3666,60.197,76.306
3.3218,60.77,73.435
3.3837,58.421,73.79
3.56,62.41,76.936
3.6232,60.951,77.07
3.5701,61.32,73.952
3.632,58.411,73.444
3.8165,62.09,76.499
3.8797,60.726,77.174
3.8185,61.295,74.387
3.8804,58.455,73.749
4.0731,62.165,76.4
4.1363,60.86,76.761
4.0668,61.431,73.889
4.1287,58.392,73.364
4.3296,62.044,76.276
4.3928,60.912,77.266
4.3152,61.739,75.257
4.3771,58.617,74.643
4.5861,61.599,76.364
4.6493,59.964,76.271
4.5636,61.066,74.062
4.6254,58.827,74.252
4.8427,62.655,76.575
4.9059,61.12,76.082
4.8119,61.609,73.237
4.8738,58.891,73.549
5.0992,62.509,76.6
5.1624,60.864,76.806
5.0603,61.139,74.172
5.1221,58.117,74.237
5.3558,61.69,77.306
5.419,60.345,77.542
5.3086,61.164,74.474
5.3705,58.413,73.751
5.6123,61.967,75.928
5.6755,60.596,75.92
5.557,61.523,73.725
5.6188,59.227,74.344
5.8689,63.026,77.296
5.9321,61.26,77.082
5.8053,61.165,73.777
5.8672,57.739,73.213
6.1254,61.447,75.912
6.1886,60.585,76.642
6.0537,61.914,74.853
6.1155,59.267,74.659
6.3819,62.182,76.291


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_364.csv <==
x,qOut,qIn
0.0316,60.945,76.824
0.093239,61.49,74.372
0.15511,58.536,74.417
0.22494,62.004,76.762
0.28814,60.549,76.548
0.34159,61.264,73.894
0.40346,58.455,73.772
0.48148,62.145,76.267
0.54468,60.906,76.502
0.58994,61.748,74.398
0.65181,58.909,74.541
0.73802,62.103,76.794
0.80122,60.342,76.492
0.83829,61.036,73.914
0.90016,58.504,73.93
0.99457,62.296,76.192
1.0578,60.883,75.879
1.0866,61.451,73.492
1.1485,58.719,74.275
1.2511,62.377,77.611
1.3143,60.822,77.823
1.335,61.071,74.752
1.3969,57.753,73.697
1.5076,61.262,75.528
1.5708,60.265,75.631
1.5833,61.697,73.693
1.6452,59.473,74.213
1.7642,63.03,76.892
1.8274,61.173,76.81
1.8317,61.332,74.359
1.8936,58.145,74.53
2.0207,61.463,76.793
2.0839,60.034,76.264
2.08,61.219,73.782
2.1419,58.977,74.392
2.2773,62.591,76.799
2.3405,60.837,75.969
2.3284,61.305,73.27
2.3903,58.791,74.272
2.5338,62.562,77.496
2.597,60.875,76.928
2.5767,61.052,73.458
2.6386,57.948,73.55
2.7904,61.736,76.87
2.8536,60.704,77.254
2.8251,61.757,74.626
2.887,58.99,74.207
3.0469,62.092,76.22
3.1101,60.267,75.966
3.0734,61.057,73.69
3.1353,58.921,74.298
3.3034,62.894,77.086
3.3666,61.176,76.737
3.3218,61.091,73.553
3.3837,57.915,73.361
3.56,61.903,76.52
3.6232,60.998,77.376
3.5701,61.755,75.054
3.632,58.491,74.116
3.8165,61.647,75.763
3.8797,60.304,76.048
3.8185,61.454,74.182
3.8804,58.949,74.163
4.0731,62.426,76.551
4.1363,60.785,76.796
4.0668,61.42,74.536
4.1287,58.682,74.423
4.3296,62.025,76.429
4.3928,60.293,75.772
4.3152,61.007,73.114
4.3771,58.671,73.912
4.5861,62.669,77.179
4.6493,61.188,77.3
4.5636,61.36,74.364
4.6254,58.109,73.592
4.8427,61.577,75.824
4.9059,60.327,76.468
4.8119,61.311,74.83
4.8738,58.885,75.037
5.0992,62.553,77.37
5.1624,60.873,77.094
5.0603,61.097,73.899
5.1221,57.909,73.18
5.3558,61.771,75.719
5.419,60.984,76.327
5.3086,62.308,74.178
5.3705,59.578,73.943
5.6123,62.494,76.299
5.6755,60.46,76.437
5.557,61.039,74.167
5.6188,58.394,74.442
5.8689,61.871,76.976
5.9321,60.229,76.651
5.8053,60.974,73.922
5.8672,58.455,74.184
6.1254,62.268,76.914
6.1886,60.87,76.591
6.0537,61.468,73.605
6.1155,58.672,73.722
6.3819,62.344,76.663


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_365.csv <==
x,qOut,qIn
0.0316,60.923,76.449
0.093239,61.766,73.749
0.15511,58.72,73.738
0.22494,61.968,76.228
0.28814,60.535,76.29
0.34159,61.574,74.322
0.40346,58.945,74.777
0.48148,61.914,76.904
0.54468,59.839,76.356
0.58994,60.579,73.981
0.65181,58.542,74.572
0.73802,62.651,77.22
0.80122,61.048,76.667
0.83829,61.127,73.23
0.90016,58.159,73.163
0.99457,62.359,76.954
1.0578,61.483,77.876
1.0866,61.974,74.585
1.1485,58.401,73.048
1.2511,61.493,75.412
1.3143,60.275,76.587
1.335,61.52,75.152
1.3969,59.183,75.129
1.5076,62.536,76.969
1.5708,60.54,76.311
1.5833,60.779,73.214
1.6452,57.947,73.09
1.7642,62.14,76.039
1.8274,61.345,76.78
1.8317,62.239,74.824
1.8936,59.031,74.496
2.0207,61.821,76.302
2.0839,60.011,76.236
2.08,60.866,74.197
2.1419,58.432,74.344
2.2773,62.269,76.615
2.3405,60.885,76.654
2.3284,61.45,74.287
2.3903,58.539,74.14
2.5338,62.145,76.62
2.597,60.802,76.674
2.5767,61.51,74.089
2.6386,58.598,73.958
2.7904,62.108,76.233
2.8536,60.754,76.229
2.8251,61.593,74.202
2.887,58.823,74.48
3.0469,62.155,76.668
3.1101,60.488,76.444
3.0734,61.171,74.002
3.1353,58.504,73.909
3.3034,62.132,76.149
3.3666,60.676,76.073
3.3218,61.378,73.936
3.3837,58.722,74.691
3.56,62.259,77.804
3.6232,60.588,77.717
3.5701,61.007,74.484
3.632,58.022,73.658
3.8165,61.639,75.661
3.8797,60.472,75.623
3.8185,61.667,73.336
3.8804,59.522,73.698
4.0731,63.271,76.843
4.1363,61.369,77.4
4.0668,61.138,74.811
4.1287,57.733,74.09
4.3296,61.246,76.152
4.3928,60.08,76.443
4.3152,61.264,74.375
4.3771,58.864,74.312
4.5861,62.553,76.549
4.6493,61.024,76.483
4.5636,61.563,73.999
4.6254,58.701,73.99
4.8427,62.186,76.502
4.9059,60.653,76.592
4.8119,61.354,74.216
4.8738,58.682,74.217
5.0992,62.222,76.616
5.1624,60.626,76.409
5.0603,61.191,73.53
5.1221,58.44,73.568
5.3558,62.197,76.825
5.419,60.877,77.4
5.3086,61.519,74.714
5.3705,58.527,74.178
5.6123,61.774,76.417
5.6755,60.201,76.231
5.557,61.115,73.534
5.6188,58.811,73.832
5.8689,62.721,76.891
5.9321,61.204,76.935
5.8053,61.439,74.021
5.8672,58.371,73.966
6.1254,61.961,76.806
6.1886,60.614,76.798
6.0537,61.277,73.974
6.1155,58.379,73.915
6.3819,62.086,76.542


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_366.csv <==
x,qOut,qIn
0.0316,60.449,76.782
0.093239,61.302,73.882
0.15511,58.874,73.608
0.22494,62.626,76.232
0.28814,61.031,76.369
0.34159,61.326,74.023
0.40346,58.556,74.571
0.48148,62.39,77.699
0.54468,60.934,77.669
0.58994,61.109,74.049
0.65181,57.647,72.642
0.73802,61.329,74.972
0.80122,60.634,76.221
0.83829,62.204,75.221
0.90016,59.781,75.338
0.99457,62.606,76.909
1.0578,60.212,76.225
1.0866,60.53,73.44
1.1485,57.886,73.446
1.2511,62.043,76.144
1.3143,61.132,76.504
1.335,62.129,74.409
1.3969,59.181,74.423
1.5076,62.103,76.644
1.5708,60.192,76.605
1.5833,60.852,74.583
1.6452,58.345,74.91
1.7642,62.16,76.814
1.8274,60.748,76.21
1.8317,61.324,73.755
1.8936,58.474,73.777
2.0207,62.393,76.003
2.0839,61.35,76.215
2.08,62.027,74.301
2.1419,58.771,74.232
2.2773,61.871,76.302
2.3405,60.365,76.612
2.3284,61.259,74.914
2.3903,58.466,74.728
2.5338,61.73,76.221
2.597,60.144,76.042
2.5767,61.157,74.22
2.6386,58.949,74.428
2.7904,62.702,76.514
2.8536,60.961,76.296
2.8251,61.195,73.86
2.887,58.462,74.118
3.0469,62.404,77.108
3.1101,61.05,77.181
3.0734,61.326,73.948
3.1353,58.024,73.208
3.3034,61.72,75.721
3.3666,60.829,76.307
3.3218,61.96,74.509
3.3837,59.051,74.609
3.56,62.038,76.66
3.6232,60.248,76.59
3.5701,61.061,74.444
3.632,58.46,74.378
3.8165,61.96,76.374
3.8797,60.407,76.188
3.8185,61.28,74.115
3.8804,58.966,74.686
4.0731,62.716,77.152
4.1363,60.982,76.482
4.0668,61.168,73.206
4.1287,58.2,73.106
4.3296,62.138,76.169
4.3928,61.095,76.81
4.3152,61.824,74.716
4.3771,58.74,74.613
4.5861,61.804,76.796
4.6493,60.101,76.683
4.5636,60.873,74.191
4.6254,58.316,74.083
4.8427,62.172,76.42
4.9059,60.92,76.457
4.8119,61.668,74.072
4.8738,58.942,74.028
5.0992,62.506,76.48
5.1624,60.939,76.573
5.0603,61.321,74.166
5.1221,58.303,74.168
5.3558,61.966,76.752
5.419,60.745,76.872
5.3086,61.514,74.375
5.3705,58.438,74.097
5.6123,61.794,76.107
5.6755,60.517,76.044
5.557,61.688,74.138
5.6188,59.157,74.442
5.8689,62.401,76.389
5.9321,60.527,75.835
5.8053,61.149,73.476
5.8672,58.636,74.199
6.1254,62.245,77.197
6.1886,60.539,77.031
6.0537,61.011,74.136
6.1155,58.227,74.108
6.3819,61.858,76.826


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_367.csv <==
x,qOut,qIn
0.0316,60.246,75.998
0.093239,60.908,73.153
0.15511,58.342,73.555
0.22494,62.466,76.621
0.28814,61.441,76.995
0.34159,62.098,74.781
0.40346,58.935,74.689
0.48148,61.96,76.583
0.54468,60.236,75.939
0.58994,60.978,73.24
0.65181,58.405,73.559
0.73802,62.39,76.411
0.80122,61.25,76.826
0.83829,61.864,74.712
0.90016,58.661,74.498
0.99457,61.655,76.57
1.0578,59.981,76.422
1.0866,60.9,74.069
1.1485,58.537,74.412
1.2511,62.404,77.034
1.3143,60.974,76.626
1.335,61.488,73.585
1.3969,58.616,73.663
1.5076,62.291,76.53
1.5708,60.949,76.526
1.5833,61.577,73.925
1.6452,58.691,74.15
1.7642,62.141,76.865
1.8274,60.604,76.701
1.8317,61.185,73.947
1.8936,58.268,73.931
2.0207,61.916,76.406
2.0839,60.713,76.264
2.08,61.645,73.792
2.1419,58.794,74.17
2.2773,62.06,77.004
2.3405,60.461,77
2.3284,61.33,74.545
2.3903,58.719,74.531
2.5338,61.972,76.368
2.597,60.145,75.574
2.5767,60.942,73.055
2.6386,58.922,74.103
2.7904,63.045,77.649
2.8536,61.335,77.526
2.8251,61.107,73.911
2.887,57.747,73.188
3.0469,61.548,76.122
3.1101,60.606,76.932
3.0734,61.675,74.666
3.1353,59.058,74.158
3.3034,62.459,76.383
3.3666,60.73,76.7
3.3218,61.148,74.434
3.3837,58.365,74.107
3.56,62.22,76.284
3.6232,60.987,76.541
3.5701,61.579,74.159
3.632,58.449,73.661
3.8165,62.003,76.204
3.8797,60.866,77.121
3.8185,61.81,75.124
3.8804,58.725,74.288
4.0731,61.636,75.836
4.1363,59.964,75.701
4.0668,61.152,73.588
4.1287,59.132,74.117
4.3296,62.831,76.801
4.3928,60.898,76.458
4.3152,60.979,73.719
4.3771,58.193,74.272
4.5861,62.087,77.466
4.6493,60.717,77.379
4.5636,61.146,74.078
4.6254,58.002,73.493
4.8427,61.689,76.21
4.9059,60.715,76.863
4.8119,61.942,74.728
4.8738,59.299,74.259
5.0992,62.46,76.162
5.1624,60.6,76.028
5.0603,61.262,73.493
5.1221,58.771,73.666
5.3558,62.431,76.779
5.419,60.764,77.212
5.3086,61.163,74.736
5.3705,58.352,74.592
5.6123,61.896,76.849
5.6755,60.34,76.433
5.557,60.958,73.372
5.6188,58.301,73.277
5.8689,62.456,76.336
5.9321,61.521,76.772
5.8053,62.146,74.053
5.8672,58.778,73.635
6.1254,61.768,76.282
6.1886,60.237,76.878
6.0537,61.16,75.095
6.1155,58.566,75.233
6.3819,61.951,76.93


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_368.csv <==
x,qOut,qIn
0.0316,60.952,77.364
0.093239,61.443,75.203
0.15511,58.404,74.679
0.22494,61.772,76.438
0.28814,60.314,76.054
0.34159,61.184,73.318
0.40346,58.565,73.266
0.48148,62.503,76.102
0.54468,61.397,76.693
0.58994,62.071,74.946
0.65181,58.87,75.17
0.73802,61.638,76.923
0.80122,59.721,76.161
0.83829,60.563,73.73
0.90016,58.248,74.24
0.99457,62.422,76.75
1.0578,61.31,76.393
1.0866,61.924,73.507
1.1485,58.863,73.46
1.2511,62.288,76.524
1.3143,60.86,77.083
1.335,61.516,74.621
1.3969,58.544,74.263
1.5076,61.71,76.417
1.5708,60.045,76.238
1.5833,60.917,74.003
1.6452,58.678,74.582
1.7642,62.648,77.168
1.8274,61.115,76.706
1.8317,61.286,73.564
1.8936,58.166,73.315
2.0207,62.053,76.215
2.0839,61.089,76.809
2.08,61.888,74.555
2.1419,58.76,74.201
2.2773,61.903,76.318
2.3405,60.372,76.376
2.3284,61.224,74.259
2.3903,58.515,74.454
2.5338,62.055,76.649
2.597,60.624,76.355
2.5767,61.447,74.09
2.6386,58.725,74.32
2.7904,62.195,76.313
2.8536,60.652,75.838
2.8251,61.405,73.626
2.887,58.819,74.294
3.0469,62.339,77.141
3.1101,60.621,77.195
3.0734,61.038,74.744
3.1353,58.217,74.563
3.3034,61.852,76.574
3.3666,60.457,76.122
3.3218,61.255,73.429
3.3837,58.71,73.623
3.56,62.706,76.451
3.6232,61.487,76.659
3.5701,61.883,74.248
3.632,58.602,74.067
3.8165,61.818,76.209
3.8797,60.347,76.099
3.8185,61.119,74.01
3.8804,58.372,74.578
4.0731,62.063,77.077
4.1363,60.775,76.672
4.0668,61.479,73.999
4.1287,58.301,74.036
4.3296,61.576,76.334
4.3928,60.328,76.463
4.3152,61.717,74.979
4.3771,59.456,75.506
4.5861,62.474,76.869
4.6493,60.141,75.276
4.5636,60.579,72.473
4.6254,58.467,73.904
4.8427,62.901,77.52
4.9059,61.598,77.156
4.8119,61.613,73.862
4.8738,58.145,73.748
5.0992,61.654,76.482
5.1624,60.536,76.534
5.0603,61.487,74.136
5.1221,58.698,74.275
5.3558,62.165,76.682
5.419,60.71,76.682
5.3086,61.474,74.403
5.3705,58.678,74.218
5.6123,62.046,76.078
5.6755,60.462,75.831
5.557,61.304,73.714
5.6188,58.937,74.234
5.8689,62.601,77.021
5.9321,60.815,77.1
5.8053,61,74.34
5.8672,58.037,73.809
6.1254,61.822,76.197
6.1886,60.643,76.539
6.0537,61.49,73.963
6.1155,58.778,73.549
6.3819,62.399,76.478


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_369.csv <==
x,qOut,qIn
0.0316,60.992,76.794
0.093239,62.052,74.21
0.15511,58.983,73.825
0.22494,62.05,76.015
0.28814,60.518,76.037
0.34159,61.615,74.027
0.40346,59.117,74.5
0.48148,62.183,76.767
0.54468,60.084,76.321
0.58994,60.682,74.083
0.65181,58.436,74.932
0.73802,62.395,77.672
0.80122,60.797,76.829
0.83829,61.077,72.94
0.90016,58.103,72.499
0.99457,62.123,75.929
1.0578,61.243,76.955
1.0866,62.126,74.951
1.1485,59.159,74.873
1.2511,62.052,76.969
1.3143,60.036,76.531
1.335,60.516,73.625
1.3969,57.897,73.495
1.5076,62.162,76.28
1.5708,61.351,76.888
1.5833,62.125,74.725
1.6452,58.874,74.178
1.7642,62.024,76.206
1.8274,60.577,76.63
1.8317,61.412,74.548
1.8936,58.474,74.097
2.0207,61.89,76.07
2.0839,60.581,76.194
2.08,61.679,74.257
2.1419,59.094,74.391
2.2773,62.258,76.316
2.3405,60.333,76.14
2.3284,60.957,74.424
2.3903,58.65,75.169
2.5338,62.475,77.4
2.597,60.755,76.424
2.5767,60.902,72.935
2.6386,57.846,72.86
2.7904,62.035,76.144
2.8536,61.402,76.996
2.8251,62.362,75.021
2.887,58.975,74.719
3.0469,61.595,76.399
3.1101,59.846,75.963
3.0734,60.944,73.852
3.1353,58.613,74.513
3.3034,62.37,76.866
3.3666,60.904,76.245
3.3218,61.547,73.769
3.3837,58.794,74.408
3.56,62.263,76.904
3.6232,60.621,76.319
3.5701,61.191,73.724
3.632,58.553,74.212
3.8165,62.287,76.793
3.8797,60.809,76.493
3.8185,61.268,74.106
3.8804,58.38,74.528
4.0731,62.11,77.051
4.1363,60.832,76.859
4.0668,61.473,74.225
4.1287,58.375,73.837
4.3296,61.883,75.805
4.3928,60.738,75.848
4.3152,61.887,73.907
4.3771,59.282,74.125
4.5861,62.446,76.386
4.6493,60.512,76.262
4.5636,61.006,74.144
4.6254,58.348,74.656
4.8427,61.912,77.086
4.9059,60.306,76.675
4.8119,60.928,74.065
4.8738,58.228,74.324
5.0992,62.092,76.921
5.1624,60.909,76.761
5.0603,61.723,74.069
5.1221,58.854,73.838
5.3558,62.286,76.059
5.419,60.815,76.142
5.3086,61.589,74.322
5.3705,58.953,74.821
5.6123,62.369,77.047
5.6755,60.573,76.638
5.557,60.973,73.802
5.6188,58.114,73.371
5.8689,61.96,75.806
5.9321,60.87,76.418
5.8053,61.786,74.6
5.8672,59.069,74.628
6.1254,62.305,76.942
6.1886,60.426,76.808
6.0537,60.782,73.989
6.1155,57.877,73.797
6.3819,61.868,76.526


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_370.csv <==
x,qOut,qIn
0.0316,60.887,76.707
0.093239,61.506,74.064
0.15511,58.647,73.787
0.22494,62.326,76.59
0.28814,61.005,76.902
0.34159,61.587,74.255
0.40346,58.475,73.939
0.48148,61.858,76.259
0.54468,60.533,76.331
0.58994,61.498,74.178
0.65181,58.837,74.354
0.73802,62.23,76.454
0.80122,60.58,76.054
0.83829,61.201,73.919
0.90016,58.485,74.737
0.99457,62.145,77.347
1.0578,60.714,76.749
1.0866,61.369,73.754
1.1485,58.373,73.558
1.2511,61.853,75.701
1.3143,60.609,75.661
1.335,61.747,74.151
1.3969,59.344,75.39
1.5076,62.478,78.086
1.5708,60.228,77.092
1.5833,60.447,73.31
1.6452,57.615,73.192
1.7642,61.622,76.424
1.8274,60.729,76.765
1.8317,62.08,74.379
1.8936,59.755,74.463
2.0207,62.915,76.629
2.0839,60.67,76.156
2.08,60.801,73.529
2.1419,58.203,73.94
2.2773,62.39,77.03
2.3405,61.213,77.25
2.3284,61.559,74.199
2.3903,58.091,73.21
2.5338,61.562,75.496
2.597,60.627,76.236
2.5767,61.926,74.412
2.6386,59.153,74.359
2.7904,62.033,76.753
2.8536,60.075,76.963
2.8251,60.907,74.75
2.887,58.575,74.732
3.0469,62.116,76.697
3.1101,60.317,75.974
3.0734,60.901,73.066
3.1353,58.67,73.528
3.3034,62.997,76.939
3.3666,61.677,77.302
3.3218,61.575,74.248
3.3837,58.03,73.647
3.56,61.647,76.562
3.6232,60.66,77.306
3.5701,61.586,74.611
3.632,58.527,73.518
3.8165,61.836,75.604
3.8797,60.538,76.363
3.8185,61.685,74.786
3.8804,59.249,74.805
4.0731,62.463,76.734
4.1363,60.403,76.29
4.0668,60.794,73.509
4.1287,58.23,73.6
4.3296,62.292,76.65
4.3928,61.094,77.151
4.3152,61.658,74.604
4.3771,58.591,74.213
4.5861,61.946,76.665
4.6493,60.478,76.664
4.5636,61.259,73.777
4.6254,58.538,73.43
4.8427,62.286,75.94
4.9059,61.048,76.099
4.8119,61.788,73.947
4.8738,58.891,74.48
5.0992,62.089,77.28
5.1624,60.312,77.167
5.0603,60.852,74.367
5.1221,57.98,74.119
5.3558,61.624,76.435
5.419,60.432,76.42
5.3086,61.603,74.171
5.3705,59.217,74.317
5.6123,62.745,76.526
5.6755,60.975,76.128
5.557,61.387,73.464
5.6188,58.671,73.706
5.8689,62.339,76.618
5.9321,60.78,76.817
5.8053,61.226,74.264
5.8672,58.34,74.144
6.1254,61.867,76.713
6.1886,60.39,76.938
6.0537,61.086,74.384
6.1155,58.429,73.968
6.3819,62.211,76.425


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_371.csv <==
x,qOut,qIn
0.0316,61.08,76.74
0.093239,61.95,74.833
0.15511,59.064,74.969
0.22494,62.128,76.805
0.28814,60.236,76.23
0.34159,60.779,73.785
0.40346,58.146,73.977
0.48148,62.267,76.316
0.54468,61.295,76.385
0.58994,62.035,74.129
0.65181,58.851,73.8
0.73802,62.027,76.038
0.80122,60.549,76.765
0.83829,61.393,75.239
0.90016,58.625,74.885
0.99457,61.848,76.289
1.0578,60.122,75.882
1.0866,60.904,73.517
1.1485,58.525,73.71
1.2511,62.602,76.525
1.3143,61.343,76.918
1.335,61.721,74.606
1.3969,58.494,74.486
1.5076,61.766,76.891
1.5708,60.29,76.898
1.5833,61.128,74.362
1.6452,58.481,74.037
1.7642,62.211,75.925
1.8274,60.922,75.668
1.8317,61.718,73.371
1.8936,59.1,73.677
2.0207,62.692,76.574
2.0839,61.017,77.026
2.08,61.175,74.694
2.1419,57.876,74.305
2.2773,61.253,76.415
2.3405,60.009,76.647
2.3284,61.201,74.783
2.3903,58.845,74.81
2.5338,62.439,76.524
2.597,60.785,75.951
2.5767,61.302,73.647
2.6386,58.672,74.24
2.7904,62.619,76.926
2.8536,61.305,76.607
2.8251,61.685,73.838
2.887,58.346,73.857
3.0469,61.727,76.377
3.1101,60.545,76.653
3.0734,61.696,74.677
3.1353,58.957,74.573
3.3034,61.929,76.425
3.3666,60.018,76.047
3.3218,60.957,73.788
3.3837,58.946,74.404
3.56,62.775,77.05
3.6232,60.885,76.411
3.5701,60.962,73.066
3.632,58.296,73.21
3.8165,62.451,76.85
3.8797,61.198,77.58
3.8185,61.36,74.535
3.8804,57.993,73.548
4.0731,61.592,76.258
4.1363,60.563,77.146
4.0668,61.548,74.646
4.1287,58.664,73.734
4.3296,62.082,75.947
4.3928,60.716,76.454
4.3152,61.633,74.49
4.3771,58.952,74.563
4.5861,62.269,76.695
4.6493,60.516,76.435
4.5636,61.141,73.987
4.6254,58.499,73.975
4.8427,62.217,76.226
4.9059,60.805,76.158
4.8119,61.475,73.954
4.8738,58.755,74.371
5.0992,62.299,77.162
5.1624,60.689,77.179
5.0603,61.128,74.28
5.1221,58.144,73.645
5.3558,61.76,75.823
5.419,60.559,76.071
5.3086,61.579,74.284
5.3705,59.109,74.834
5.6123,62.639,77.259
5.6755,60.854,76.856
5.557,61.083,73.814
5.6188,57.949,73.273
5.8689,61.683,75.636
5.9321,60.709,76.275
5.8053,61.934,74.845
5.8672,59.36,75.173
6.1254,62.373,77.059
6.1886,60.236,76.26
6.0537,60.66,73.28
6.1155,58.024,73.428
6.3819,62.097,76.324


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_372.csv <==
x,qOut,qIn
0.0316,61.2,77.03
0.093239,62.015,74.717
0.15511,58.926,74.455
0.22494,61.976,76.295
0.28814,60.302,75.962
0.34159,61.175,73.76
0.40346,58.75,74.095
0.48148,62.499,76.512
0.54468,60.956,76.585
0.58994,61.373,74.555
0.65181,58.52,74.62
0.73802,62.083,76.575
0.80122,60.557,76.225
0.83829,61.058,73.706
0.90016,58.207,73.7
0.99457,62.203,76.355
1.0578,61.243,76.892
1.0866,61.944,74.902
1.1485,58.559,74.46
1.2511,61.57,75.96
1.3143,60.176,75.753
1.335,61.403,74.03
1.3969,58.957,74.486
1.5076,62.338,76.43
1.5708,60.588,76.257
1.5833,61.247,74.692
1.6452,58.767,75.216
1.7642,62.251,76.967
1.8274,60.363,76.107
1.8317,60.72,73.357
1.8936,58.115,73.803
2.0207,62.438,76.912
2.0839,61.529,77.006
2.08,62.053,74.14
2.1419,58.578,73.692
2.2773,61.741,76.06
2.3405,60.481,76.627
2.3284,61.575,75.03
2.3903,58.938,74.89
2.5338,62.162,76.205
2.597,60.361,75.482
2.5767,60.987,73.204
2.6386,58.456,73.872
2.7904,62.502,76.922
2.8536,61.294,77.172
2.8251,61.725,74.522
2.887,58.251,73.926
3.0469,61.285,75.928
3.1101,59.937,76.074
3.0734,61.312,74.426
3.1353,59.247,75.114
3.3034,62.667,77.245
3.3666,60.532,76.29
3.3218,60.73,73.282
3.3837,58.187,73.857
3.56,62.384,77.117
3.6232,61.202,77.076
3.5701,61.681,73.935
3.632,58.619,73.514
3.8165,62.156,76.177
3.8797,60.82,76.518
3.8185,61.483,74.058
3.8804,58.611,73.89
4.0731,62.156,76.662
4.1363,60.73,77.151
4.0668,61.314,74.596
4.1287,58.278,73.962
4.3296,61.71,76.03
4.3928,60.403,76.175
4.3152,61.433,74.212
4.3771,58.948,74.61
4.5861,62.487,77.028
4.6493,60.791,76.828
4.5636,61.206,74.374
4.6254,58.314,74.335
4.8427,61.979,76.36
4.9059,60.69,76.05
4.8119,61.557,73.69
4.8738,58.897,73.793
5.0992,62.565,76.149
5.1624,61.128,76.237
5.0603,61.613,74.107
5.1221,58.48,74.291
5.3558,61.686,76.932
5.419,60.137,77.28
5.3086,61.041,75.003
5.3705,58.451,74.609
5.6123,61.914,76.391
5.6755,60.327,75.781
5.557,61.19,72.88
5.6188,58.959,73.241
5.8689,63.032,76.67
5.9321,61.548,77.104
5.8053,61.584,74.539
5.8672,58.301,74.507
6.1254,61.65,76.942
6.1886,60.154,76.584
6.0537,60.861,73.589
6.1155,58.166,73.584
6.3819,62.182,76.592


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_373.csv <==
x,qOut,qIn
0.0316,60.84,76.468
0.093239,61.609,73.973
0.15511,58.778,74.148
0.22494,62.278,77.07
0.28814,60.767,77.118
0.34159,61.282,74.049
0.40346,58.122,73.499
0.48148,61.524,76.126
0.54468,60.331,76.824
0.58994,61.645,75.234
0.65181,59.368,75.436
0.73802,62.511,77.018
0.80122,60.266,75.781
0.83829,60.598,72.546
0.90016,58.216,72.951
0.99457,62.7,76.337
1.0578,61.75,76.763
1.0866,62.111,74.216
1.1485,58.64,74.23
1.2511,61.686,77.219
1.3143,60.144,77.509
1.335,60.915,74.526
1.3969,58.097,73.728
1.5076,61.705,75.854
1.5708,60.502,76.009
1.5833,61.643,73.887
1.6452,59.388,74.164
1.7642,62.98,76.842
1.8274,61.045,77.064
1.8317,61.057,74.453
1.8936,58.025,73.976
2.0207,61.79,76.46
2.0839,60.578,76.809
2.08,61.423,74.177
2.1419,58.689,73.569
2.2773,62.329,76.009
2.3405,60.961,76.752
2.3284,61.602,74.805
2.3903,58.735,74.424
2.5338,62.136,76.531
2.597,60.535,76.552
2.5767,61.11,73.763
2.6386,58.219,73.439
2.7904,62.034,76.408
2.8536,60.991,77.017
2.8251,61.954,74.554
2.887,58.944,74.109
3.0469,61.847,76.055
3.1101,60.05,75.736
3.0734,61.002,73.631
3.1353,58.873,74.671
3.3034,62.665,77.617
3.3666,60.841,76.938
3.3218,60.884,73.508
3.3837,57.759,73.546
3.56,61.706,76.742
3.6232,60.844,77.158
3.5701,61.958,74.661
3.632,59.055,74.287
3.8165,62.122,76.189
3.8797,60.417,75.842
3.8185,61.351,73.566
3.8804,58.982,74.053
4.0731,62.576,76.758
4.1363,60.812,76.802
4.0668,61.209,74.376
4.1287,58.467,74.443
4.3296,61.989,76.985
4.3928,60.328,76.732
4.3152,60.886,73.807
4.3771,58.351,73.896
4.5861,62.462,76.792
4.6493,61.297,76.722
4.5636,61.709,73.724
4.6254,58.512,73.47
4.8427,62.148,76.214
4.9059,61.034,76.737
4.8119,61.744,74.607
4.8738,58.489,74.222
5.0992,61.62,76.081
5.1624,60.234,76.228
5.0603,61.332,74.509
5.1221,58.777,74.68
5.3558,62.17,76.507
5.419,60.503,75.976
5.3086,61.206,73.699
5.3705,58.605,74.423
5.6123,62.298,77.195
5.6755,60.811,76.831
5.557,61.421,74.022
5.6188,58.527,74.051
5.8689,61.952,76.381
5.9321,60.47,76.044
5.8053,61.38,73.746
5.8672,59.012,74.492
6.1254,62.62,77.291
6.1886,60.798,76.866
6.0537,61.014,73.704
6.1155,58.122,73.444
6.3819,61.991,76.217


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_374.csv <==
x,qOut,qIn
0.0316,60.239,76.668
0.093239,61.157,74.407
0.15511,58.759,74.751
0.22494,62.359,77.063
0.28814,60.628,76.47
0.34159,61.059,73.54
0.40346,58.441,73.67
0.48148,62.517,76.538
0.54468,61.331,76.589
0.58994,61.747,73.876
0.65181,58.563,73.901
0.73802,62.068,76.839
0.80122,60.778,77.34
0.83829,61.451,74.747
0.90016,58.279,73.807
0.99457,61.535,75.633
1.0578,60.241,75.847
1.0866,61.504,73.987
1.1485,59.315,74.427
1.2511,62.792,76.823
1.3143,60.774,76.403
1.335,60.88,73.804
1.3969,58.038,74.273
1.5076,61.986,77.138
1.5708,60.814,77.034
1.5833,61.487,74.14
1.6452,58.328,73.754
1.7642,61.764,76.106
1.8274,60.618,76.291
1.8317,61.873,74.266
1.8936,59.294,74.478
2.0207,62.329,76.587
2.0839,60.305,76.205
2.08,60.995,74.008
2.1419,58.702,74.638
2.2773,62.405,77.055
2.3405,60.613,76.346
2.3284,60.963,73.192
2.3903,58.342,73.301
2.5338,62.406,76.667
2.597,61.172,77.438
2.5767,61.546,74.811
2.6386,58.373,74.046
2.7904,61.798,76.463
2.8536,60.436,76.839
2.8251,61.227,74.101
2.887,58.466,73.48
3.0469,62.261,76.053
3.1101,61.105,76.694
3.0734,61.887,74.515
3.1353,58.898,74.222
3.3034,62.017,76.549
3.3666,60.299,76.873
3.3218,61.059,74.67
3.3837,58.549,74.333
3.56,62.225,76.236
3.6232,60.681,75.995
3.5701,61.234,73.535
3.632,58.615,73.866
3.8165,62.611,76.962
3.8797,61.329,77.312
3.8185,61.576,74.493
3.8804,58.092,73.529
4.0731,61.42,75.296
4.1363,60.312,75.807
4.0668,61.546,74.793
4.1287,59.131,75.402
4.3296,62.481,77.137
4.3928,60.555,76.483
4.3152,60.854,73.687
4.3771,57.861,73.262
4.5861,61.752,75.687
4.6493,60.873,76.565
4.5636,62.14,75.273
4.6254,59.461,75.32
4.8427,62.235,76.917
4.9059,59.98,76.2
4.8119,60.549,73.42
4.8738,58.165,73.527
5.0992,62.375,76.254
5.1624,61.306,76.407
5.0603,61.998,73.95
5.1221,59.074,74.044
5.3558,62.327,76.95
5.419,60.548,77.388
5.3086,60.885,74.774
5.3705,57.91,74.114
5.6123,61.668,76.36
5.6755,60.578,76.724
5.557,61.595,74.318
5.6188,58.876,73.698
5.8689,62.49,75.804
5.9321,61.146,76.159
5.8053,61.86,74.033
5.8672,58.921,73.964
6.1254,62.139,76.502
6.1886,60.449,76.643
6.0537,61.121,74.138
6.1155,58.327,74.136
6.3819,61.75,76.664


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_375.csv <==
x,qOut,qIn
0.0316,61.121,76.907
0.093239,61.305,74.49
0.15511,58.17,74.007
0.22494,61.758,76.121
0.28814,60.533,76.362
0.34159,61.511,74.231
0.40346,58.906,74.018
0.48148,62.443,76.057
0.54468,60.864,76.133
0.58994,61.369,74.176
0.65181,58.508,74.504
0.73802,62.043,77.03
0.80122,60.55,77.084
0.83829,61.175,74.489
0.90016,58.222,73.94
0.99457,61.751,75.839
1.0578,60.509,75.848
1.0866,61.629,74.083
1.1485,59.237,74.704
1.2511,62.693,77.019
1.3143,60.799,76.714
1.335,61.078,74.171
1.3969,58.201,73.88
1.5076,61.882,75.982
1.5708,60.561,76.266
1.5833,61.416,74.482
1.6452,58.971,74.619
1.7642,62.629,76.808
1.8274,60.886,76.682
1.8317,60.974,73.965
1.8936,57.81,73.587
2.0207,61.855,76.254
2.0839,61.146,76.867
2.08,62.178,74.476
2.1419,58.832,73.639
2.2773,61.699,75.464
2.3405,60.265,76.022
2.3284,61.585,75.012
2.3903,59.194,75.71
2.5338,62.095,77.329
2.597,59.795,75.94
2.5767,60.358,72.874
2.6386,58.089,73.74
2.7904,62.46,76.971
2.8536,61.438,76.594
2.8251,62.045,73.525
2.887,58.962,73.666
3.0469,62.255,76.704
3.1101,60.67,77.113
3.0734,61.201,74.69
3.1353,58.273,74.395
3.3034,61.753,76.77
3.3666,60.337,76.967
3.3218,61.206,74.495
3.3837,58.639,74.097
3.56,62.41,76.245
3.6232,61.046,76.141
3.5701,61.691,73.392
3.632,58.932,73.273
3.8165,62.588,76.361
3.8797,61.1,77.188
3.8185,61.457,74.96
3.8804,58.277,74.332
4.0731,61.497,76.119
4.1363,59.983,76.102
4.0668,60.929,73.844
4.1287,58.587,73.911
4.3296,62.551,76.745
4.3928,61.175,77.269
4.3152,61.52,74.669
4.3771,58.38,73.956
4.5861,61.828,76.26
4.6493,60.47,76.583
4.5636,61.313,74.167
4.6254,58.681,74.022
4.8427,62.437,76.593
4.9059,61.081,76.693
4.8119,61.623,74.007
4.8738,58.519,73.648
5.0992,61.954,75.967
5.1624,60.653,76.174
5.0603,61.594,74.142
5.1221,58.831,74.507
5.3558,62.004,77.094
5.419,60.209,77
5.3086,60.933,74.421
5.3705,58.402,74.3
5.6123,62.055,76.395
5.6755,60.54,75.862
5.557,61.277,73.173
5.6188,58.894,73.874
5.8689,62.85,77.418
5.9321,61.313,77.689
5.8053,61.353,74.561
5.8672,57.968,73.739
6.1254,61.433,75.842
6.1886,60.279,76.046
6.0537,61.433,74.122
6.1155,59.102,74.373
6.3819,62.804,76.764


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_376.csv <==
x,qOut,qIn
0.0316,61.256,76.699
0.093239,61.602,74.642
0.15511,58.444,74.291
0.22494,61.812,76.559
0.28814,60.36,76.902
0.34159,61.088,74.5
0.40346,58.262,74.028
0.48148,61.954,76.262
0.54468,60.773,76.509
0.58994,61.728,74.378
0.65181,58.975,74.295
0.73802,62.316,76.312
0.80122,60.672,76.253
0.83829,61.368,74.237
0.90016,58.75,74.316
0.99457,62.302,76.238
1.0578,60.668,76.018
1.0866,61.172,73.869
1.1485,58.454,74.223
1.2511,62.233,77.08
1.3143,60.842,77.449
1.335,61.302,74.756
1.3969,58.122,73.873
1.5076,61.571,75.764
1.5708,60.399,75.848
1.5833,61.624,73.705
1.6452,59.278,73.887
1.7642,62.799,76.417
1.8274,60.984,76.624
1.8317,61.226,74.664
1.8936,58.303,74.94
2.0207,61.785,76.957
2.0839,60.222,76.377
2.08,60.887,73.704
2.1419,58.177,73.84
2.2773,62.218,76.511
2.3405,61.275,76.647
2.3284,62.111,74.3
2.3903,58.913,74.334
2.5338,61.942,76.688
2.597,60.378,76.638
2.5767,61.395,74.461
2.6386,58.79,74.585
2.7904,62.101,76.372
2.8536,60.396,75.486
2.8251,61.271,72.863
2.887,59.021,73.817
3.0469,62.767,77.212
3.1101,60.967,76.982
3.0734,61.11,73.856
3.1353,58.133,73.946
3.3034,61.688,76.776
3.3666,60.236,76.795
3.3218,61.019,74.397
3.3837,58.579,74.7
3.56,62.446,77.177
3.6232,60.97,76.618
3.5701,61.312,73.33
3.632,58.292,73.03
3.8165,62.204,75.981
3.8797,61.242,76.91
3.8185,62.024,75.257
3.8804,58.934,74.964
4.0731,61.931,76.4
4.1363,60.155,75.92
4.0668,60.8,73.602
4.1287,58.08,73.793
4.3296,62.188,76.461
4.3928,61.346,77.064
4.3152,62.219,75.038
4.3771,58.825,74.27
4.5861,61.527,75.642
4.6493,59.888,75.657
4.5636,61.19,74.15
4.6254,59.203,74.794
4.8427,62.751,77.051
4.9059,60.661,76.543
4.8119,60.754,73.829
4.8738,58.119,74.111
5.0992,62.276,76.945
5.1624,61.084,76.796
5.0603,61.504,73.577
5.1221,58.328,73.129
5.3558,62.071,76.204
5.419,61.093,77.121
5.3086,61.951,74.997
5.3705,58.723,74.36
5.6123,61.605,75.895
5.6755,59.977,75.72
5.557,61.086,73.913
5.6188,58.858,74.556
5.8689,62.552,77.098
5.9321,60.828,76.96
5.8053,61.153,74.424
5.8672,58.289,74.309
6.1254,61.969,76.478
6.1886,60.604,76.247
6.0537,61.371,73.68
6.1155,58.789,73.576
6.3819,62.635,76.144


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_377.csv <==
x,qOut,qIn
0.0316,60.18,76.113
0.093239,61.306,73.716
0.15511,58.94,74.039
0.22494,62.521,76.38
0.28814,60.843,76.045
0.34159,61.399,73.888
0.40346,58.884,74.787
0.48148,62.394,77.618
0.54468,60.454,76.969
0.58994,60.613,73.547
0.65181,57.762,73.529
0.73802,61.926,76.701
0.80122,61.081,76.983
0.83829,61.983,74.315
0.90016,58.947,74.001
0.99457,62.245,76.123
1.0578,60.803,76.034
1.0866,61.596,73.817
1.1485,58.724,73.893
1.2511,62.095,76.187
1.3143,60.592,76.585
1.335,61.364,75.109
1.3969,58.594,75.243
1.5076,61.798,76.718
1.5708,60.014,75.953
1.5833,60.748,73.49
1.6452,58.329,73.927
1.7642,62.509,76.689
1.8274,61.425,76.726
1.8317,61.968,74.32
1.8936,58.735,74.387
2.0207,61.945,76.814
2.0839,60.455,76.861
2.08,61.312,74.366
2.1419,58.609,73.84
2.2773,62.152,75.662
2.3405,60.727,75.449
2.3284,61.544,73.223
2.3903,59.089,74.07
2.5338,62.663,77.669
2.597,60.786,77.938
2.5767,60.77,74.574
2.6386,57.394,73.613
2.7904,60.982,76.064
2.8536,60.062,76.576
2.8251,61.689,74.592
2.887,59.591,74.693
3.0469,62.965,76.604
3.1101,60.894,75.776
3.0734,61.251,73.257
3.1353,58.795,74.212
3.3034,62.603,77.12
3.3666,60.893,76.646
3.3218,61.137,73.731
3.3837,58.253,73.962
3.56,62.021,76.893
3.6232,60.711,76.865
3.5701,61.342,73.917
3.632,58.404,73.74
3.8165,62.01,76.57
3.8797,60.758,76.816
3.8185,61.625,74.247
3.8804,58.785,74.026
4.0731,62.099,76.269
4.1363,60.517,76.022
4.0668,61.332,73.487
4.1287,58.772,74.036
4.3296,62.303,77.29
4.3928,60.619,77.46
4.3152,61.125,74.568
4.3771,58.328,74.172
4.5861,61.799,76.438
4.6493,60.248,76.117
4.5636,61.079,73.479
4.6254,58.855,74.056
4.8427,62.976,77.218
4.9059,61.507,77.146
4.8119,61.478,73.895
4.8738,58.053,73.341
5.0992,61.69,76.166
5.1624,60.678,76.964
5.0603,61.68,74.92
5.1221,58.872,74.436
5.3558,62.128,76.225
5.419,60.47,76.131
5.3086,61.161,73.786
5.3705,58.539,73.853
5.6123,62.353,76.581
5.6755,61.026,76.871
5.557,61.594,74.544
5.6188,58.541,74.381
5.8689,61.854,76.314
5.9321,60.371,75.897
5.8053,61.215,73.581
5.8672,58.619,74.087
6.1254,62.372,76.79
6.1886,60.999,76.841
6.0537,61.545,74.582
6.1155,58.394,74.581
6.3819,61.625,76.559


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_378.csv <==
x,qOut,qIn
0.0316,60.644,76.828
0.093239,61.098,74.585
0.15511,58.517,74.693
0.22494,62.368,77.311
0.28814,60.863,76.928
0.34159,61.128,73.168
0.40346,57.921,72.484
0.48148,61.928,75.899
0.54468,61.298,77.135
0.58994,62.496,75.038
0.65181,59.278,74.392
0.73802,61.676,76.081
0.80122,59.626,75.939
0.83829,60.706,73.848
0.90016,58.775,74.421
0.99457,62.672,77.368
1.0578,60.872,77.295
1.0866,60.946,74.148
1.1485,58.09,73.88
1.2511,62.158,76.897
1.3143,61.068,76.986
1.335,61.614,73.445
1.3969,58.527,72.544
1.5076,62.347,75.606
1.5708,61.387,76.947
1.5833,62.056,75.213
1.6452,58.645,74.768
1.7642,61.461,76.607
1.8274,59.83,76.383
1.8317,60.837,73.925
1.8936,58.315,73.979
2.0207,62.177,76.225
2.0839,61.027,75.994
2.08,61.919,73.69
2.1419,59.134,74.166
2.2773,62.338,76.954
2.3405,60.5,76.955
2.3284,61.002,74.535
2.3903,58.25,74.637
2.5338,61.832,76.764
2.597,60.366,76.138
2.5767,61.178,73.501
2.6386,58.661,74.026
2.7904,62.573,76.868
2.8536,61.253,76.884
2.8251,61.723,74.434
2.887,58.634,74.267
3.0469,61.965,76.33
3.1101,60.46,76.141
3.0734,61.221,73.848
3.1353,58.615,74.104
3.3034,62.429,76.657
3.3666,61.081,76.609
3.3218,61.552,73.975
3.3837,58.348,73.793
3.56,61.735,76.334
3.6232,60.471,76.755
3.5701,61.521,74.852
3.632,58.845,74.83
3.8165,62.03,76.569
3.8797,60.228,75.789
3.8185,61.001,73.003
3.8804,58.636,73.617
4.0731,62.594,76.983
4.1363,61.181,77.118
4.0668,61.577,74.387
4.1287,58.501,74.456
4.3296,61.76,76.939
4.3928,60.144,76.453
4.3152,60.943,73.609
4.3771,58.5,74.068
4.5861,62.478,77.027
4.6493,61.182,76.749
4.5636,61.703,73.692
4.6254,58.716,73.504
4.8427,62.188,76.131
4.9059,60.731,76.432
4.8119,61.384,74.313
4.8738,58.691,74.476
5.0992,62.215,76.979
5.1624,60.553,76.882
5.0603,60.911,73.972
5.1221,57.926,73.549
5.3558,61.841,76.26
5.419,60.935,76.986
5.3086,61.951,74.826
5.3705,58.966,74.209
5.6123,62.065,76.104
5.6755,60.438,76.139
5.557,61.335,73.97
5.6188,58.771,74.215
5.8689,62.328,76.649
5.9321,60.749,76.446
5.8053,61.393,74.024
5.8672,58.594,74.288
6.1254,62.011,76.703
6.1886,60.423,76.431
6.0537,61.218,73.836
6.1155,58.73,73.919
6.3819,62.325,76.563


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_379.csv <==
x,qOut,qIn
0.0316,60.87,76.384
0.093239,61.209,74.169
0.15511,58.425,74.712
0.22494,61.981,77.523
0.28814,60.343,77.17
0.34159,60.771,73.915
0.40346,57.848,73.5
0.48148,61.836,76.058
0.54468,61.007,76.275
0.58994,62.11,73.935
0.65181,59.22,74.061
0.73802,62.413,76.879
0.80122,60.762,77.187
0.83829,61.437,74.78
0.90016,58.44,74.35
0.99457,61.554,75.86
1.0578,59.962,75.251
1.0866,61.148,73.442
1.1485,59.214,74.988
1.2511,63.005,78.151
1.3143,60.997,77.387
1.335,60.856,73.813
1.3969,57.749,73.498
1.5076,61.627,75.968
1.5708,60.616,76.037
1.5833,61.718,73.904
1.6452,59.348,74.18
1.7642,63.015,76.827
1.8274,61.243,76.951
1.8317,61.221,74.072
1.8936,57.818,73.396
2.0207,61.42,76.032
2.0839,60.454,76.903
2.08,61.74,75.232
2.1419,59.108,75.068
2.2773,62.082,76.493
2.3405,60.076,75.717
2.3284,60.81,73.367
2.3903,58.562,74.082
2.5338,62.703,76.875
2.597,61.378,76.511
2.5767,61.726,73.548
2.6386,58.575,73.652
2.7904,61.992,76.623
2.8536,60.566,76.933
2.8251,61.256,74.708
2.887,58.453,74.784
3.0469,61.905,76.844
3.1101,60.366,76.313
3.0734,61.079,73.708
3.1353,58.417,73.946
3.3034,62.359,76.473
3.3666,61.238,76.419
3.3218,61.967,74.043
3.3837,58.896,74.077
3.56,62.06,76.419
3.6232,60.449,76.46
3.5701,61.263,74.392
3.632,58.661,74.494
3.8165,62.09,76.356
3.8797,60.388,75.992
3.8185,61.007,73.844
3.8804,58.544,74.278
4.0731,62.486,76.984
4.1363,61.048,77.122
4.0668,61.314,74.326
4.1287,58.104,73.592
4.3296,61.738,76.007
4.3928,60.665,76.747
4.3152,61.69,74.816
4.3771,58.975,74.449
4.5861,62.298,76.385
4.6493,60.61,76.354
4.5636,61.207,74.124
4.6254,58.502,74.099
4.8427,62.283,76.179
4.9059,60.977,76.065
4.8119,61.602,73.866
4.8738,58.62,74.039
5.0992,62.093,76.583
5.1624,60.697,76.891
5.0603,61.386,74.792
5.1221,58.319,74.56
5.3558,61.545,76.39
5.419,60.109,76.185
5.3086,61.28,74.127
5.3705,58.991,74.549
5.6123,62.596,76.747
5.6755,60.871,75.997
5.557,61.343,73.39
5.6188,58.704,74.366
5.8689,62.42,77.505
5.9321,60.838,77.007
5.8053,61.233,73.872
5.8672,58.235,73.964
6.1254,61.835,76.534
6.1886,60.578,76.19
6.0537,61.581,73.467
6.1155,59.09,73.621
6.3819,62.609,76.305


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_380.csv <==
x,qOut,qIn
0.0316,60.247,75.759
0.093239,61.361,73.433
0.15511,59.152,73.858
0.22494,62.871,77.069
0.28814,61.059,77.608
0.34159,61.099,74.946
0.40346,58.001,74.183
0.48148,61.565,76.246
0.54468,60.225,76.309
0.58994,61.141,73.824
0.65181,58.733,73.837
0.73802,62.767,76.705
0.80122,61.478,77.216
0.83829,61.775,74.783
0.90016,58.456,74.06
0.99457,61.784,75.898
1.0578,60.452,76.081
1.0866,61.39,73.903
1.1485,58.783,73.672
1.2511,62.456,76.159
1.3143,61.021,76.789
1.335,61.511,74.827
1.3969,58.441,74.543
1.5076,61.677,76.491
1.5708,60.105,76.407
1.5833,60.949,74.233
1.6452,58.433,74.479
1.7642,62.339,76.803
1.8274,61.086,76.421
1.8317,61.725,73.665
1.8936,58.644,73.635
2.0207,62.08,76.211
2.0839,60.782,76.598
2.08,61.762,74.692
2.1419,59.026,74.692
2.2773,61.968,76.594
2.3405,59.917,76.027
2.3284,60.616,73.613
2.3903,58.515,74.401
2.5338,62.726,77.165
2.597,61.279,76.518
2.5767,61.328,73.084
2.6386,58.113,72.84
2.7904,62.071,76.153
2.8536,61.192,77.412
2.8251,61.817,75.681
2.887,58.341,75.023
3.0469,61.262,76.384
3.1101,59.824,76.197
3.0734,61.039,74.28
3.1353,58.633,74.398
3.3034,62.433,76.247
3.3666,61.139,75.982
3.3218,62.006,73.967
3.3837,59.384,74.263
3.56,62.62,76.409
3.6232,60.608,76.123
3.5701,60.948,73.792
3.632,58.366,74.267
3.8165,62.21,77.285
3.8797,60.702,77.406
3.8185,61.078,74.262
3.8804,58.043,73.343
4.0731,61.756,75.771
4.1363,60.673,76.483
4.0668,61.706,74.387
4.1287,59.133,74.162
4.3296,62.588,76.758
4.3928,60.839,76.986
4.3152,61.157,74.113
4.3771,58.106,73.602
4.5861,61.77,76.166
4.6493,60.637,76.531
4.5636,61.692,74.317
4.6254,59.017,74.282
4.8427,62.254,76.479
4.9059,60.46,76.454
4.8119,61.069,74.353
4.8738,58.503,74.609
5.0992,62.24,76.93
5.1624,60.736,76.606
5.0603,61.254,73.719
5.1221,58.335,73.536
5.3558,62.133,76.345
5.419,61.037,76.773
5.3086,61.916,74.31
5.3705,58.926,73.978
5.6123,61.984,76.395
5.6755,60.265,76.537
5.557,61.125,74.15
5.6188,58.715,74.308
5.8689,62.318,76.806
5.9321,60.61,76.299
5.8053,61.061,73.211
5.8672,58.374,73.67
6.1254,62.3,77.301
6.1886,61.03,77.665
6.0537,61.535,74.594
6.1155,58.346,73.818
6.3819,61.62,75.835


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_381.csv <==
x,qOut,qIn
0.0316,60.971,76.446
0.093239,61.487,73.804
0.15511,58.486,73.405
0.22494,62.044,76.188
0.28814,60.75,76.951
0.34159,61.513,74.975
0.40346,58.538,74.694
0.48148,61.689,76.418
0.54468,60.058,75.965
0.58994,60.975,73.496
0.65181,58.545,73.858
0.73802,62.442,76.831
0.80122,61.117,77.095
0.83829,61.714,74.479
0.90016,58.719,74.192
0.99457,61.876,76.521
1.0578,60.157,76.29
1.0866,60.972,73.712
1.1485,58.754,74.17
1.2511,62.738,77.021
1.3143,61.157,76.735
1.335,61.233,73.699
1.3969,58.117,73.743
1.5076,62.032,76.871
1.5708,61.024,77.266
1.5833,61.716,74.412
1.6452,58.437,73.513
1.7642,61.691,75.537
1.8274,60.461,76.116
1.8317,61.658,74.755
1.8936,59.187,75.071
2.0207,62.394,76.917
2.0839,60.389,76.27
2.08,60.822,73.394
2.1419,58.133,73.381
2.2773,62.115,76.18
2.3405,61.023,76.597
2.3284,61.86,74.595
2.3903,58.964,74.828
2.5338,62.033,77.144
2.597,60.16,76.825
2.5767,60.776,74.057
2.6386,58.174,73.922
2.7904,62.126,76.349
2.8536,60.987,76.26
2.8251,61.827,73.682
2.887,59.074,73.807
3.0469,62.567,76.67
3.1101,60.964,77.042
3.0734,61.383,74.613
3.1353,58.311,74.094
3.3034,61.65,76.046
3.3666,60.2,76.259
3.3218,61.188,74.35
3.3837,58.874,74.439
3.56,62.587,76.75
3.6232,60.881,76.842
3.5701,61.12,74.312
3.632,58.237,73.845
3.8165,62.136,76.255
3.8797,60.968,76.781
3.8185,61.598,74.328
3.8804,58.568,73.536
4.0731,62.176,75.841
4.1363,60.98,76.497
4.0668,61.749,74.205
4.1287,58.657,73.565
4.3296,61.803,75.909
4.3928,60.28,76.913
4.3152,61.202,75.733
4.3771,58.701,75.666
4.5861,61.987,76.841
4.6493,60.048,75.798
4.5636,60.505,72.915
4.6254,57.931,73.201
4.8427,62.496,76.405
4.9059,61.935,77.078
4.8119,62.628,74.717
4.8738,58.914,74.126
5.0992,61.603,76.239
5.1624,60.112,76.498
5.0603,61.265,74.446
5.1221,58.661,74.452
5.3558,62.058,76.468
5.419,60.511,76.092
5.3086,61.422,73.753
5.3705,58.971,74.237
5.6123,62.469,76.797
5.6755,60.666,76.308
5.557,61.115,73.69
5.6188,58.534,74.461
5.8689,62.282,77.422
5.9321,60.687,77.041
5.8053,61.058,73.991
5.8672,58.163,73.794
6.1254,61.994,76.428
6.1886,60.855,76.757
6.0537,61.679,74.359
6.1155,58.902,73.941
6.3819,62.452,76.238


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_382.csv <==
x,qOut,qIn
0.0316,60.462,75.441
0.093239,60.779,73.108
0.15511,58.358,74.027
0.22494,62.471,77.337
0.28814,61.107,77.627
0.34159,61.396,74.835
0.40346,58.08,74.012
0.48148,61.407,75.848
0.54468,60.148,75.988
0.58994,61.333,74.231
0.65181,59.121,74.564
0.73802,62.94,76.675
0.80122,61.285,76.355
0.83829,61.395,73.811
0.90016,58.198,73.862
0.99457,61.882,76.604
1.0578,60.76,76.999
1.0866,61.667,74.825
1.1485,58.686,74.481
1.2511,61.803,76.04
1.3143,60.204,75.542
1.335,61.249,73.393
1.3969,59.012,74.013
1.5076,62.725,76.654
1.5708,60.976,76.539
1.5833,61.206,74.186
1.6452,58.288,74.479
1.7642,61.852,77.046
1.8274,60.349,76.776
1.8317,60.997,73.857
1.8936,58.279,73.763
2.0207,62.121,76.489
2.0839,60.938,76.753
2.08,61.696,74.651
2.1419,58.859,74.809
2.2773,62.275,76.851
2.3405,60.683,76.388
2.3284,61.247,73.759
2.3903,58.328,73.644
2.5338,62.118,75.968
2.597,61.068,76.203
2.5767,62.039,74.277
2.6386,59.106,74.393
2.7904,62.058,76.533
2.8536,60.177,76.367
2.8251,60.899,74.231
2.887,58.38,74.746
3.0469,62.063,77.183
3.1101,60.55,76.599
3.0734,61.216,73.718
3.1353,58.508,73.836
3.3034,62.274,76.295
3.3666,60.984,76.021
3.3218,61.705,73.629
3.3837,58.978,74.227
3.56,62.426,77.106
3.6232,60.699,77.107
3.5701,61,74.553
3.632,57.967,74.261
3.8165,61.648,76.224
3.8797,60.514,76.062
3.8185,61.54,73.852
3.8804,58.88,74.054
4.0731,62.484,76.56
4.1363,61.056,76.727
4.0668,61.667,74.674
4.1287,58.626,74.647
4.3296,61.772,76.232
4.3928,60.141,75.55
4.3152,61.08,73.514
4.3771,58.772,74.442
4.5861,62.623,77.062
4.6493,61.069,76.737
4.5636,61.348,74.174
4.6254,58.168,74.202
4.8427,61.683,76.575
4.9059,60.462,76.503
4.8119,61.559,74.117
4.8738,58.945,74.121
5.0992,62.256,76.37
5.1624,60.53,76.387
5.0603,61.313,74.456
5.1221,58.997,74.815
5.3558,62.501,76.987
5.419,60.484,76.427
5.3086,60.701,73.189
5.3705,58.192,72.882
5.6123,62.55,76.213
5.6755,61.484,77.149
5.557,61.702,74.543
5.6188,58.292,73.984
5.8689,61.775,76.917
5.9321,60.602,77.625
5.8053,61.323,74.629
5.8672,58.068,73.356
6.1254,61.452,75.516
6.1886,60.432,76.313
6.0537,61.939,74.89
6.1155,59.676,74.962
6.3819,62.742,76.326


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_383.csv <==
x,qOut,qIn
0.0316,61.061,77.131
0.093239,62.024,75.043
0.15511,59.036,74.779
0.22494,61.85,76.565
0.28814,59.888,75.981
0.34159,60.707,73.334
0.40346,58.524,73.656
0.48148,62.689,76.502
0.54468,61.359,76.594
0.58994,61.607,74.038
0.65181,58.529,74.098
0.73802,62.089,76.941
0.80122,60.644,77.256
0.83829,61.024,74.61
0.90016,57.867,74.085
0.99457,61.641,76.411
1.0578,60.755,76.884
1.0866,61.903,74.788
1.1485,58.98,74.121
1.2511,62.217,75.527
1.3143,60.762,75.434
1.335,61.794,73.832
1.3969,59.217,74.446
1.5076,62.431,76.701
1.5708,60.497,76.394
1.5833,61.01,74.101
1.6452,58.272,74.421
1.7642,61.771,76.736
1.8274,60.232,76.318
1.8317,61.093,73.94
1.8936,58.676,74.579
2.0207,62.431,77.135
2.0839,60.866,76.441
2.08,61.302,73.432
2.1419,58.438,73.747
2.2773,62.187,76.746
2.3405,60.913,76.953
2.3284,61.599,74.655
2.3903,58.733,74.603
2.5338,62.094,76.515
2.597,60.476,75.918
2.5767,61.09,73.299
2.6386,58.427,73.736
2.7904,62.441,76.717
2.8536,61.328,76.981
2.8251,61.833,74.674
2.887,58.392,74.417
3.0469,61.429,76.209
3.1101,60.046,76.011
3.0734,61.291,74.214
3.1353,58.973,74.775
3.3034,62.468,76.764
3.3666,60.69,76.038
3.3218,61.215,73.768
3.3837,58.677,74.477
3.56,62.433,76.761
3.6232,60.84,76.168
3.5701,61.208,73.621
3.632,58.377,73.938
3.8165,62.225,76.777
3.8797,60.967,77.209
3.8185,61.48,74.728
3.8804,58.272,73.944
4.0731,61.638,76.043
4.1363,60.381,76.379
4.0668,61.515,74.142
4.1287,59.025,74.042
4.3296,62.474,76.401
4.3928,60.755,76.335
4.3152,61.299,74.02
4.3771,58.692,74.337
4.5861,62.275,76.745
4.6493,60.574,76.404
4.5636,60.932,73.803
4.6254,58.119,74.239
4.8427,62.113,77.327
4.9059,61.042,77.381
4.8119,61.69,74.286
4.8738,58.355,73.388
5.0992,61.621,75.272
5.1624,60.48,75.542
5.0603,61.849,74.211
5.1221,59.519,75.248
5.3558,62.589,77.774
5.419,60.3,77.044
5.3086,60.546,73.84
5.3705,57.745,73.775
5.6123,61.652,76.438
5.6755,60.616,76.409
5.557,61.894,73.811
5.6188,59.546,73.851
5.8689,62.912,76.549
5.9321,60.918,76.626
5.8053,61.165,74.176
5.8672,58.445,74.525
6.1254,62.137,77.254
6.1886,60.568,76.694
6.0537,61.039,73.179
6.1155,58.113,72.991
6.3819,62.016,76.292


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_384.csv <==
x,qOut,qIn
0.0316,60.557,76.717
0.093239,61.347,74.293
0.15511,58.776,73.907
0.22494,62.416,76.23
0.28814,60.835,76.382
0.34159,61.258,73.734
0.40346,58.482,73.455
0.48148,62.294,76.446
0.54468,60.945,77.37
0.58994,61.315,75.083
0.65181,58.051,74.389
0.73802,61.487,76.56
0.80122,60.304,76.847
0.83829,61.444,74.314
0.90016,58.792,73.591
0.99457,62.288,75.457
1.0578,60.866,75.734
1.0866,61.792,74.472
1.1485,59.401,75.493
1.2511,62.593,77.779
1.3143,60.274,76.897
1.335,60.309,73.54
1.3969,57.467,73.143
1.5076,61.792,75.779
1.5708,61.169,76.357
1.5833,62.342,74.239
1.6452,59.42,73.877
1.7642,62.499,76.316
1.8274,60.747,77.07
1.8317,61.279,74.996
1.8936,58.176,74.176
2.0207,61.405,75.811
2.0839,60.006,76.013
2.08,61.247,74.437
2.1419,59.074,74.953
2.2773,62.705,77.05
2.3405,60.869,76.334
2.3284,61.118,73.341
2.3903,58.235,73.444
2.5338,62.133,76.38
2.597,61.006,76.768
2.5767,61.801,74.59
2.6386,58.866,74.603
2.7904,61.971,76.847
2.8536,60.181,76.675
2.8251,60.901,74.075
2.887,58.416,73.973
3.0469,62.294,76.478
3.1101,60.946,76.495
3.0734,61.573,73.835
3.1353,58.856,73.718
3.3034,62.525,76.472
3.3666,60.999,76.774
3.3218,61.311,74.035
3.3837,58.223,73.623
3.56,61.863,76.451
3.6232,60.662,77.049
3.5701,61.45,74.644
3.632,58.495,74.161
3.8165,61.824,76.171
3.8797,60.371,76.301
3.8185,61.273,74.53
3.8804,58.754,74.89
4.0731,62.434,76.906
4.1363,60.905,76.341
4.0668,61.387,73.487
4.1287,58.362,73.305
4.3296,62.057,75.922
4.3928,60.967,76.348
4.3152,61.951,74.633
4.3771,59.078,75.118
4.5861,61.928,77.088
4.6493,59.883,76.229
4.5636,60.562,73.6
4.6254,58.123,74.283
4.8427,62.203,77.179
4.9059,61.073,76.9
4.8119,61.844,73.926
4.8738,58.9,73.751
5.0992,62.215,76.326
5.1624,60.661,76.303
5.0603,61.445,73.964
5.1221,58.953,74.417
5.3558,62.513,76.925
5.419,60.724,76.409
5.3086,60.966,73.436
5.3705,58.053,73.558
5.6123,62.006,76.641
5.6755,60.966,77.255
5.557,61.718,74.976
5.6188,58.564,74.253
5.8689,61.675,75.861
5.9321,60.168,75.987
5.8053,61.229,74.166
5.8672,58.913,74.321
6.1254,62.629,76.716
6.1886,60.979,76.81
6.0537,61.332,74.248
6.1155,58.397,73.912
6.3819,61.969,76.38


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_385.csv <==
x,qOut,qIn
0.0316,60.777,77.02
0.093239,61.169,74.298
0.15511,58.29,74.148
0.22494,61.946,76.804
0.28814,60.61,76.635
0.34159,61.404,73.654
0.40346,58.618,73.666
0.48148,62.244,76.496
0.54468,60.917,76.642
0.58994,61.701,74.308
0.65181,58.879,74.397
0.73802,62.084,76.576
0.80122,60.302,76.163
0.83829,60.953,73.631
0.90016,58.467,74.08
0.99457,62.402,76.93
1.0578,61.042,76.682
1.0866,61.455,73.643
1.1485,58.276,73.624
1.2511,61.794,76.652
1.3143,60.612,77.213
1.335,61.614,75.101
1.3969,58.817,74.777
1.5076,61.89,76.296
1.5708,60.078,75.642
1.5833,60.951,73.232
1.6452,58.787,73.864
1.7642,62.881,76.97
1.8274,61.409,77.05
1.8317,61.567,74.035
1.8936,58.364,73.578
2.0207,61.821,76.223
2.0839,60.438,76.446
2.08,61.225,73.9
2.1419,58.627,74.08
2.2773,62.278,77.248
2.3405,60.723,77.666
2.3284,61.134,74.772
2.3903,58.19,74.003
2.5338,61.791,76.179
2.597,60.488,76.247
2.5767,61.363,73.895
2.6386,58.909,74.024
2.7904,62.923,76.474
2.8536,61.609,76.368
2.8251,61.743,73.787
2.887,58.174,73.703
3.0469,61.625,76.374
3.1101,60.63,77.112
3.0734,61.723,75.48
3.1353,58.625,75.038
3.3034,61.39,75.965
3.3666,59.667,75.109
3.3218,60.969,73.314
3.3837,59.141,74.499
3.56,63.095,76.918
3.6232,61.286,76.017
3.5701,61.277,73.374
3.632,58.357,74.425
3.8165,62.111,77.709
3.8797,60.636,77.389
3.8185,61.023,74.203
3.8804,57.956,73.814
4.0731,61.667,76.063
4.1363,60.634,76.108
4.0668,61.784,74.015
4.1287,59.247,74.247
4.3296,62.705,76.793
4.3928,60.978,76.948
4.3152,61.377,74.562
4.3771,58.363,74.288
4.5861,61.751,76.252
4.6493,60.297,75.935
4.5636,61.307,73.584
4.6254,58.957,74.03
4.8427,62.649,76.799
4.9059,60.974,76.813
4.8119,61.291,74.204
4.8738,58.38,74.063
5.0992,61.947,76.524
5.1624,60.484,76.383
5.0603,61.16,73.639
5.1221,58.463,73.923
5.3558,62.27,77.155
5.419,60.978,77.429
5.3086,61.564,74.534
5.3705,58.42,73.843
5.6123,61.672,75.819
5.6755,60.27,75.851
5.557,61.396,73.906
5.6188,59.187,74.529
5.8689,62.817,77.309
5.9321,60.916,77.127
5.8053,61.006,74.015
5.8672,57.972,73.511
6.1254,61.759,76.185
6.1886,60.645,76.608
6.0537,61.656,74.075
6.1155,59.074,73.896
6.3819,62.516,76.747


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_386.csv <==
x,qOut,qIn
0.0316,60.671,76.219
0.093239,61.46,74.068
0.15511,58.833,74.385
0.22494,62.476,76.731
0.28814,60.942,76.497
0.34159,61.395,73.846
0.40346,58.401,73.792
0.48148,62.021,76.417
0.54468,60.771,76.589
0.58994,61.616,74.333
0.65181,58.734,74.447
0.73802,61.952,76.665
0.80122,60.3,76.498
0.83829,61.141,74.284
0.90016,58.67,74.465
0.99457,62.305,76.643
1.0578,60.695,76.205
1.0866,61.264,73.492
1.1485,58.661,73.75
1.2511,62.513,76.726
1.3143,61.092,76.791
1.335,61.467,73.936
1.3969,58.375,73.713
1.5076,61.85,76.413
1.5708,60.486,76.878
1.5833,61.282,74.761
1.6452,58.597,74.556
1.7642,62.087,76.516
1.8274,60.497,76.343
1.8317,61.087,73.957
1.8936,58.424,73.94
2.0207,62.403,76.444
2.0839,61.243,76.743
2.08,61.781,74.354
2.1419,58.554,73.834
2.2773,61.906,75.996
2.3405,60.611,76.424
2.3284,61.533,74.518
2.3903,58.717,74.366
2.5338,62.007,76.317
2.597,60.411,76.379
2.5767,61.208,74.489
2.6386,58.563,74.747
2.7904,62.116,76.995
2.8536,60.587,76.666
2.8251,61.343,73.849
2.887,58.618,73.615
3.0469,62.205,76.009
3.1101,60.794,76.029
3.0734,61.677,73.666
3.1353,59.243,74.096
3.3034,62.563,77.282
3.3666,60.441,77.263
3.3218,60.56,73.917
3.3837,57.805,73.634
3.56,61.875,76.665
3.6232,60.811,76.78
3.5701,61.573,73.708
3.632,58.671,73.428
3.8165,62.3,76.418
3.8797,61.031,77.226
3.8185,61.663,75.304
3.8804,58.516,74.933
4.0731,61.644,76.515
4.1363,60.096,76.227
4.0668,61.11,74.062
4.1287,58.668,74.057
4.3296,62.533,75.978
4.3928,61.24,75.762
4.3152,61.936,73.704
4.3771,59.17,74.205
4.5861,62.437,76.993
4.6493,60.52,77.188
4.5636,60.796,74.651
4.6254,57.94,74.174
4.8427,61.734,76.136
4.9059,60.539,75.946
4.8119,61.39,73.616
4.8738,58.689,73.987
5.0992,62.523,76.848
5.1624,61.299,77.214
5.0603,61.805,74.85
5.1221,58.365,74.045
5.3558,61.319,75.332
5.419,59.898,75.392
5.3086,61.244,74.568
5.3705,59.32,75.827
5.6123,62.915,77.711
5.6755,60.74,76.419
5.557,60.591,73.074
5.6188,57.53,72.991
5.8689,61.808,75.899
5.9321,61.231,76.564
5.8053,62.45,74.706
5.8672,59.425,74.644
6.1254,62.116,76.596
6.1886,60.115,76.417
6.0537,60.879,74.297
6.1155,58.355,74.463
6.3819,62.071,76.494


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_387.csv <==
x,qOut,qIn
0.0316,60.885,76.34
0.093239,61.58,74.164
0.15511,58.9,74.433
0.22494,62.333,76.866
0.28814,60.57,76.622
0.34159,60.99,73.877
0.40346,58.267,73.915
0.48148,62.21,76.701
0.54468,61.025,76.707
0.58994,61.646,73.752
0.65181,58.536,73.45
0.73802,62.001,76.286
0.80122,60.75,76.917
0.83829,61.689,74.741
0.90016,58.806,74.401
0.99457,61.792,76.424
1.0578,59.957,76.265
1.0866,60.879,73.959
1.1485,58.777,74.476
1.2511,62.672,77.277
1.3143,60.951,76.845
1.335,61.104,73.571
1.3969,58.275,73.445
1.5076,62.325,76.464
1.5708,61.195,76.858
1.5833,61.639,74.042
1.6452,58.464,73.534
1.7642,62.072,76.537
1.8274,60.909,77.404
1.8317,61.6,74.724
1.8936,58.32,73.559
2.0207,61.497,75.468
2.0839,60.228,76.003
2.08,61.534,74.452
2.1419,59.265,74.818
2.2773,62.561,76.988
2.3405,60.474,76.457
2.3284,60.758,73.566
2.3903,58.058,73.797
2.5338,62.065,76.891
2.597,60.93,77.071
2.5767,61.736,74.154
2.6386,58.836,73.65
2.7904,62.099,76.09
2.8536,60.474,76.41
2.8251,61.227,74.485
2.887,58.828,75.014
3.0469,62.519,77.501
3.1101,60.754,76.811
3.0734,60.882,73.326
3.1353,57.768,72.971
3.3034,61.876,75.908
3.3666,61.233,76.617
3.3218,62.355,74.68
3.3837,59.235,74.552
3.56,62.007,76.534
3.6232,60.172,76.413
3.5701,61.012,74.289
3.632,58.413,74.446
3.8165,62.041,76.389
3.8797,60.645,75.867
3.8185,61.498,73.732
3.8804,58.852,74.558
4.0731,62.387,77.215
4.1363,60.792,76.895
4.0668,61.343,74.16
4.1287,58.404,73.925
4.3296,61.834,76.04
4.3928,60.417,75.765
4.3152,61.421,73.679
4.3771,59.12,74.783
4.5861,62.696,77.899
4.6493,60.772,77.314
4.5636,60.885,73.732
4.6254,57.813,73.338
4.8427,61.603,75.996
4.9059,60.596,76.081
4.8119,61.842,73.681
4.8738,59.496,73.947
5.0992,62.864,76.716
5.1624,60.833,76.781
5.0603,60.948,74.05
5.1221,58.009,74.002
5.3558,61.7,77.056
5.419,60.386,77.441
5.3086,61.222,74.788
5.3705,58.536,74.481
5.6123,62.122,76.581
5.6755,60.682,75.979
5.557,61.428,73.106
5.6188,58.803,73.471
5.8689,62.735,76.438
5.9321,61.499,76.69
5.8053,61.91,74.626
5.8672,58.521,74.783
6.1254,61.51,76.656
6.1886,59.943,76.106
6.0537,60.966,73.852
6.1155,58.531,74.243
6.3819,62.288,76.51


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_388.csv <==
x,qOut,qIn
0.0316,61.16,77.302
0.093239,61.535,74.478
0.15511,58.213,73.813
0.22494,61.557,75.572
0.28814,60.348,75.559
0.34159,61.494,73.917
0.40346,59.103,74.662
0.48148,62.612,77.153
0.54468,60.789,77
0.58994,60.997,74.541
0.65181,57.885,74.266
0.73802,61.51,76.234
0.80122,60.388,76.244
0.83829,61.607,74.312
0.90016,59.175,74.422
0.99457,62.662,76.267
1.0578,60.932,75.857
1.0866,61.411,73.934
1.1485,58.677,74.747
1.2511,62.261,77.117
1.3143,60.661,76.619
1.335,61.178,73.927
1.3969,58.266,73.646
1.5076,61.889,75.728
1.5708,60.646,75.946
1.5833,61.607,74.366
1.6452,59.123,74.983
1.7642,62.476,77.327
1.8274,60.483,76.838
1.8317,60.63,73.903
1.8936,57.621,73.811
2.0207,61.703,76.574
2.0839,60.977,77.007
2.08,62.195,74.727
2.1419,59.163,74.154
2.2773,62.116,75.84
2.3405,60.48,75.8
2.3284,61.626,73.877
2.3903,59.259,74.144
2.5338,62.468,76.368
2.597,60.396,76.257
2.5767,60.906,74.392
2.6386,58.578,75.234
2.7904,62.278,77.725
2.8536,60.407,76.852
2.8251,60.61,73.108
2.887,57.749,72.598
3.0469,62.053,75.853
3.1101,61.41,76.8
3.0734,62.403,74.351
3.1353,59.283,73.843
3.3034,62.155,76.571
3.3666,60.317,77.178
3.3218,60.948,74.704
3.3837,58.175,74.129
3.56,61.741,76.251
3.6232,60.378,76.505
3.5701,61.297,74.457
3.632,58.836,74.473
3.8165,62.623,76.711
3.8797,61.122,76.55
3.8185,61.45,73.795
3.8804,58.333,73.519
4.0731,62.059,76.246
4.1363,60.989,76.907
4.0668,61.863,74.8
4.1287,58.793,74.339
4.3296,61.825,76.107
4.3928,60.185,75.858
4.3152,61.146,73.742
4.3771,58.732,74.416
4.5861,62.405,77.17
4.6493,60.81,76.926
4.5636,61.312,74.2
4.6254,58.401,74.172
4.8427,61.866,76.418
4.9059,60.412,76.033
4.8119,61.345,73.593
4.8738,59.003,74.13
5.0992,62.694,76.936
5.1624,60.946,76.869
5.0603,61.145,74.243
5.1221,58.248,74.117
5.3558,62.001,76.482
5.419,60.672,76.465
5.3086,61.29,73.863
5.3705,58.445,73.622
5.6123,62.264,76.34
5.6755,61.106,77.077
5.557,61.738,74.887
5.6188,58.502,74.123
5.8689,61.617,76.004
5.9321,60.155,76.485
5.8053,61.252,74.721
5.8672,58.925,74.535
6.1254,62.514,76.387
6.1886,60.77,75.998
6.0537,61.155,73.417
6.1155,58.471,73.913
6.3819,62.441,77.122


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_389.csv <==
x,qOut,qIn
0.0316,59.987,75.307
0.093239,61.018,73.552
0.15511,59.054,74.614
0.22494,62.943,77.499
0.28814,61.051,77.164
0.34159,60.922,73.908
0.40346,57.77,73.433
0.48148,61.701,76.14
0.54468,60.759,76.572
0.58994,61.743,74.325
0.65181,58.951,74.269
0.73802,62.356,76.724
0.80122,60.793,76.945
0.83829,61.382,74.545
0.90016,58.386,74.036
0.99457,61.787,75.938
1.0578,60.42,76.089
1.0866,61.499,74.317
1.1485,59.121,74.666
1.2511,62.611,76.825
1.3143,60.755,76.33
1.335,61.081,73.576
1.3969,58.26,73.674
1.5076,62.08,76.453
1.5708,60.84,76.887
1.5833,61.595,74.73
1.6452,58.739,74.439
1.7642,62.003,76.476
1.8274,60.309,76.385
1.8317,61.007,73.801
1.8936,58.537,73.64
2.0207,62.484,76.324
2.0839,61.135,76.686
2.08,61.518,74.325
2.1419,58.484,74.328
2.2773,62.065,76.963
2.3405,60.7,76.978
2.3284,61.253,74.133
2.3903,58.082,73.551
2.5338,61.714,75.709
2.597,60.78,76.168
2.5767,62.055,74.513
2.6386,59.285,74.628
2.7904,62.158,76.687
2.8536,60.16,76.578
2.8251,60.95,74.507
2.887,58.552,74.825
3.0469,62.142,76.938
3.1101,60.449,76.155
3.0734,61.129,73.143
3.1353,58.764,73.49
3.3034,62.77,76.585
3.3666,61.318,76.581
3.3218,61.524,73.923
3.3837,58.503,74.378
3.56,62.1,77.446
3.6232,60.62,77.259
3.5701,60.999,73.949
3.632,57.83,73.266
3.8165,61.621,75.609
3.8797,60.803,76.085
3.8185,62.084,74.373
3.8804,59.396,74.572
4.0731,62.396,76.716
4.1363,60.395,76.633
4.0668,60.914,74.516
4.1287,58.248,74.609
4.3296,61.919,76.472
4.3928,60.498,76.014
4.3152,61.284,73.988
4.3771,58.704,74.638
4.5861,62.555,76.883
4.6493,61.206,76.429
4.5636,61.639,73.866
4.6254,58.4,73.568
4.8427,61.889,75.484
4.9059,60.758,75.696
4.8119,61.794,74.36
4.8738,59.004,75.096
5.0992,61.99,77.297
5.1624,60.023,76.757
5.0603,60.621,74.114
5.1221,57.91,74.305
5.3558,61.731,76.831
5.419,60.624,76.662
5.3086,61.807,74.113
5.3705,59.314,74.165
5.6123,62.66,76.405
5.6755,60.818,75.906
5.557,61.34,73.579
5.6188,58.891,74.561
5.8689,62.637,77.39
5.9321,60.874,76.646
5.8053,60.964,73.305
5.8672,57.796,73.437
6.1254,61.704,76.705
6.1886,60.859,77.244
6.0537,61.979,74.945
6.1155,58.992,74.424
6.3819,61.82,75.779


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_390.csv <==
x,qOut,qIn
0.0316,60.915,77.308
0.093239,61.437,74.331
0.15511,58.265,73.582
0.22494,61.689,76.129
0.28814,60.462,76.763
0.34159,61.58,74.503
0.40346,59.105,74.072
0.48148,62.47,76.169
0.54468,60.623,76.057
0.58994,61.066,73.566
0.65181,58.544,74.036
0.73802,62.458,77.423
0.80122,60.956,77.698
0.83829,61.131,74.502
0.90016,57.803,73.739
0.99457,61.416,76.158
1.0578,60.459,76.536
1.0866,61.773,74.28
1.1485,59.259,73.868
1.2511,62.677,75.744
1.3143,61.002,75.771
1.335,61.567,74.027
1.3969,58.799,74.915
1.5076,62.113,77.784
1.5708,60.281,77.362
1.5833,60.801,73.984
1.6452,57.959,73.404
1.7642,61.655,75.728
1.8274,60.513,75.723
1.8317,61.741,73.704
1.8936,59.583,74.755
2.0207,63.063,77.896
2.0839,60.886,77.402
2.08,60.733,73.741
2.1419,57.535,73.093
2.2773,61.391,75.787
2.3405,60.515,76.348
2.3284,61.938,74.405
2.3903,59.628,74.509
2.5338,62.787,76.689
2.597,60.576,76.401
2.5767,60.791,73.867
2.6386,58.14,74.053
2.7904,62.118,76.772
2.8536,60.854,77.006
2.8251,61.472,74.546
2.887,58.473,74.101
3.0469,61.968,76.316
3.1101,60.64,76.782
3.0734,61.531,74.599
3.1353,58.838,73.899
3.3034,62.326,75.801
3.3666,60.781,76.086
3.3218,61.446,73.953
3.3837,58.858,73.857
3.56,62.487,76.464
3.6232,60.821,76.894
3.5701,61.036,74.481
3.632,57.936,74.195
3.8165,61.663,76.798
3.8797,60.573,77.265
3.8185,61.501,74.833
3.8804,58.514,74.086
4.0731,61.867,75.835
4.1363,60.561,75.952
4.0668,61.758,74.098
4.1287,59.341,74.332
4.3296,62.683,76.558
4.3928,60.767,76.312
4.3152,61.235,73.938
4.3771,58.589,74.313
4.5861,62.115,76.766
4.6493,60.411,76.301
4.5636,60.986,73.63
4.6254,58.458,74.051
4.8427,62.349,76.971
4.9059,60.93,76.967
4.8119,61.321,73.965
4.8738,58.295,73.428
5.0992,61.97,76.049
5.1624,60.779,76.554
5.0603,61.549,74.446
5.1221,58.665,74.553
5.3558,62.108,77.046
5.419,60.624,77.013
5.3086,61.266,74.189
5.3705,58.194,73.645
5.6123,61.682,75.997
5.6755,60.547,76.359
5.557,61.891,74.408
5.6188,59.497,74.693
5.8689,62.532,76.919
5.9321,60.31,76.187
5.8053,60.786,73.336
5.8672,58.484,74.021
6.1254,62.488,77.05
6.1886,60.964,76.617
6.0537,61.278,73.512
6.1155,58.379,73.751
6.3819,62.187,76.993


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_391.csv <==
x,qOut,qIn
0.0316,60.986,76.748
0.093239,61.866,74.693
0.15511,58.673,74.395
0.22494,61.757,76.021
0.28814,60.327,75.88
0.34159,61.508,74.198
0.40346,59.048,74.535
0.48148,62.338,76.257
0.54468,60.482,75.739
0.58994,61.103,73.888
0.65181,58.685,74.932
0.73802,62.389,77.504
0.80122,60.65,76.577
0.83829,60.915,73.283
0.90016,57.916,73.482
0.99457,61.818,76.536
1.0578,60.879,77.155
1.0866,61.936,75.43
1.1485,59.133,75.197
1.2511,62.12,76.359
1.3143,60.168,75.559
1.335,60.829,73.222
1.3969,58.44,73.641
1.5076,62.71,76.457
1.5708,61.645,76.762
1.5833,62.046,74.403
1.6452,58.599,74.124
1.7642,61.651,76.293
1.8274,60.17,76.383
1.8317,61.108,74.307
1.8936,58.533,74.403
2.0207,62.153,76.558
2.0839,60.684,76.4
2.08,61.353,73.997
2.1419,58.565,74.081
2.2773,62.15,76.713
2.3405,60.723,76.841
2.3284,61.473,74.296
2.3903,58.728,74.06
2.5338,62.121,76.299
2.597,60.474,76.262
2.5767,61.167,74.091
2.6386,58.741,74.613
2.7904,62.553,77.397
2.8536,60.935,77.043
2.8251,61.145,73.648
2.887,58.023,73.101
3.0469,61.864,75.793
3.1101,60.932,76.381
3.0734,61.967,74.512
3.1353,59.18,74.631
3.3034,62.278,76.819
3.3666,60.376,76.679
3.3218,60.848,74.221
3.3837,58.078,73.945
3.56,61.937,75.975
3.6232,60.819,76.188
3.5701,61.702,74.37
3.632,58.883,74.46
3.8165,62.322,76.745
3.8797,60.792,76.884
3.8185,61.383,74.376
3.8804,58.282,73.719
4.0731,61.659,75.71
4.1363,60.403,76.025
4.0668,61.672,74.304
4.1287,59.362,74.689
4.3296,62.54,76.918
4.3928,60.35,76.372
4.3152,60.661,73.606
4.3771,58.136,74.137
4.5861,62.19,77.386
4.6493,60.914,77.399
4.5636,61.5,74.148
4.6254,58.516,73.444
4.8427,62.026,75.809
4.9059,60.699,75.989
4.8119,61.589,73.618
4.8738,59.14,73.809
5.0992,62.72,76.957
5.1624,60.881,77.65
5.0603,60.887,75.055
5.1221,57.668,74.24
5.3558,61.379,76.384
5.419,60.356,76.702
5.3086,61.535,74.273
5.3705,58.885,73.615
5.6123,62.483,75.636
5.6755,61.143,76.1
5.557,62.005,74.439
5.6188,59.298,74.619
5.8689,62.294,76.753
5.9321,60.143,76.422
5.8053,60.558,73.871
5.8672,58.096,74.183
6.1254,62.229,76.888
6.1886,61.03,76.743
6.0537,61.492,73.969
6.1155,58.325,73.807
6.3819,62.009,76.374


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_392.csv <==
x,qOut,qIn
0.0316,60.496,76.817
0.093239,60.629,73.733
0.15511,57.898,73.83
0.22494,62.055,76.513
0.28814,61.046,76.503
0.34159,61.703,73.88
0.40346,58.616,73.821
0.48148,62.194,76.776
0.54468,61.003,77.562
0.58994,61.699,75.374
0.65181,58.369,74.447
0.73802,61.375,75.71
0.80122,59.985,75.513
0.83829,61.384,73.717
0.90016,59.299,74.221
0.99457,62.978,76.48
1.0578,61.169,76.164
1.0866,61.41,74.011
1.1485,58.533,74.801
1.2511,61.986,77.539
1.3143,60.293,76.787
1.335,60.883,73.249
1.3969,58.144,73.182
1.5076,61.996,76.258
1.5708,60.88,76.456
1.5833,61.868,74.077
1.6452,59.282,74.577
1.7642,62.428,77.343
1.8274,60.323,76.757
1.8317,60.596,73.469
1.8936,57.883,73.755
2.0207,61.997,77.134
2.0839,61.012,77.306
2.08,61.851,74.206
2.1419,58.828,73.591
2.2773,62.112,75.869
2.3405,60.655,75.886
2.3284,61.531,73.791
2.3903,58.963,74.596
2.5338,62.45,77.576
2.597,60.695,77.4
2.5767,61.033,74.289
2.6386,57.934,73.633
2.7904,61.449,75.86
2.8536,60.27,76.132
2.8251,61.591,74.313
2.887,59.535,74.737
3.0469,63.071,76.877
3.1101,60.943,76.122
3.0734,60.855,73.153
3.1353,57.994,73.443
3.3034,62.178,76.621
3.3666,61.184,77.228
3.3218,61.723,74.889
3.3837,58.296,74.282
3.56,61.416,76.237
3.6232,60.118,76.482
3.5701,61.36,74.646
3.632,58.935,74.62
3.8165,62.395,76.229
3.8797,60.709,75.684
3.8185,61.379,73.569
3.8804,58.939,74.207
4.0731,62.671,76.743
4.1363,60.963,76.478
4.0668,61.143,73.988
4.1287,58.127,74.249
4.3296,61.853,76.954
4.3928,60.617,77.164
4.3152,61.365,74.684
4.3771,58.407,74.064
4.5861,61.858,75.953
4.6493,60.546,76.046
4.5636,61.584,74.036
4.6254,59.119,74.319
4.8427,62.666,76.74
4.9059,60.941,76.471
4.8119,61.305,73.896
4.8738,58.368,74.011
5.0992,61.949,76.281
5.1624,60.578,76.104
5.0603,61.382,73.952
5.1221,58.694,74.359
5.3558,62.185,76.923
5.419,60.583,76.966
5.3086,61.132,74.474
5.3705,58.275,74.156
5.6123,61.871,76.364
5.6755,60.54,76.303
5.557,61.442,73.906
5.6188,58.841,74.248
5.8689,62.491,77.056
5.9321,60.992,76.886
5.8053,61.54,73.932
5.8672,58.524,73.715
6.1254,61.882,76.121
6.1886,60.438,75.996
6.0537,61.445,73.823
6.1155,59.139,74.638
6.3819,62.559,77.413


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_393.csv <==
x,qOut,qIn
0.0316,60.865,76.257
0.093239,61.705,73.633
0.15511,58.71,73.741
0.22494,62.009,76.215
0.28814,60.577,76.634
0.34159,61.541,75.311
0.40346,58.936,75.679
0.48148,61.952,77.015
0.54468,59.838,75.738
0.58994,60.426,72.914
0.65181,58.167,73.65
0.73802,62.679,76.882
0.80122,61.764,76.82
0.83829,62.163,73.879
0.90016,58.744,73.871
0.99457,61.999,76.755
1.0578,60.636,76.919
1.0866,61.342,74.351
1.1485,58.29,74.151
1.2511,61.726,76.295
1.3143,60.493,76.269
1.335,61.595,74.346
1.3969,58.994,74.584
1.5076,62.325,76.399
1.5708,60.595,75.89
1.5833,61.266,73.7
1.6452,58.703,74.272
1.7642,62.333,76.925
1.8274,60.712,76.73
1.8317,61.213,74.126
1.8936,58.414,74.173
2.0207,61.989,76.589
2.0839,60.51,76.553
2.08,61.225,74.254
2.1419,58.636,74.398
2.2773,62.399,76.868
2.3405,60.943,76.712
2.3284,61.414,73.639
2.3903,58.437,72.997
2.5338,62.147,75.639
2.597,60.98,76.32
2.5767,61.769,74.482
2.6386,58.888,74.771
2.7904,62.005,77.131
2.8536,60.14,76.782
2.8251,60.644,73.881
2.887,57.82,73.696
3.0469,61.75,76.452
3.1101,60.821,77.085
3.0734,61.986,74.988
3.1353,59.264,74.428
3.3034,62.3,76.087
3.3666,60.362,75.961
3.3218,61.044,73.952
3.3837,58.784,74.349
3.56,62.762,76.843
3.6232,61.175,76.672
3.5701,61.27,73.791
3.632,58.153,73.367
3.8165,62.018,75.941
3.8797,60.979,76.584
3.8185,61.631,74.762
3.8804,58.454,74.678
4.0731,61.798,76.696
4.1363,60.478,76.73
4.0668,61.339,74.562
4.1287,58.31,74.108
4.3296,61.711,75.544
4.3928,60.535,75.574
4.3152,61.886,74.355
4.3771,59.513,74.96
4.5861,62.556,76.841
4.6493,60.319,76.345
4.5636,60.736,74.093
4.6254,58.264,74.543
4.8427,62.168,76.935
4.9059,60.741,76.395
4.8119,61.375,73.316
4.8738,58.644,73.26
5.0992,62.397,76.438
5.1624,61.048,77.179
5.0603,61.599,75.003
5.1221,58.657,74.809
5.3558,61.915,76.881
5.419,60.196,76.355
5.3086,60.803,73.322
5.3705,58.172,73.357
5.6123,62.36,76.452
5.6755,61.467,76.93
5.557,62.184,74.404
5.6188,58.907,74.008
5.8689,61.877,76.251
5.9321,60.256,76.286
5.8053,61.119,74.102
5.8672,58.586,74.447
6.1254,62.234,76.836
6.1886,60.71,76.478
6.0537,61.224,73.976
6.1155,58.313,74.272
6.3819,62.043,76.658


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_394.csv <==
x,qOut,qIn
0.0316,60.803,76.732
0.093239,60.644,73.597
0.15511,57.754,73.814
0.22494,61.928,77.13
0.28814,60.953,77.604
0.34159,61.686,74.603
0.40346,58.591,73.385
0.48148,61.945,75.353
0.54468,60.619,75.974
0.58994,61.583,74.451
0.65181,59.118,74.903
0.73802,62.666,77.405
0.80122,60.859,77.174
0.83829,60.985,74.056
0.90016,57.698,73.253
0.99457,61.452,75.345
1.0578,60.654,75.915
1.0866,62.113,74.675
1.1485,59.615,75.114
1.2511,62.55,76.911
1.3143,60.333,76.276
1.335,60.748,73.791
1.3969,58.099,73.986
1.5076,61.982,76.23
1.5708,60.779,76.147
1.5833,61.674,74.349
1.6452,59.002,74.922
1.7642,62.385,77.023
1.8274,60.628,76.398
1.8317,61.041,73.719
1.8936,58.089,73.767
2.0207,61.903,76.192
2.0839,60.884,76.46
2.08,61.92,74.74
2.1419,59.066,74.895
2.2773,62.098,76.626
2.3405,60.253,76.056
2.3284,61.002,73.696
2.3903,58.491,74.103
2.5338,62.309,76.559
2.597,60.944,76.221
2.5767,61.623,73.861
2.6386,58.802,74.419
2.7904,62.163,76.987
2.8536,60.481,76.694
2.8251,61.083,74.18
2.887,58.394,74.21
3.0469,62.05,76.371
3.1101,60.617,76.231
3.0734,61.339,73.959
3.1353,58.805,74.078
3.3034,62.563,76.696
3.3666,61.001,77.011
3.3218,61.223,74.621
3.3837,58.105,74.27
3.56,61.852,76.615
3.6232,60.766,76.93
3.5701,61.631,74.342
3.632,58.557,73.473
3.8165,61.993,75.581
3.8797,60.827,76.158
3.8185,62.027,74.331
3.8804,59.356,74.333
4.0731,62.223,76.486
4.1363,60.088,76.16
4.0668,60.756,73.707
4.1287,58.498,74.363
4.3296,62.294,77.232
4.3928,60.586,76.917
4.3152,60.9,74.021
4.3771,58.136,74.113
4.5861,62.145,77.011
4.6493,61.016,77.069
4.5636,61.612,73.954
4.6254,58.487,73.222
4.8427,62.123,75.679
4.9059,61.067,76.212
4.8119,62.004,74.192
4.8738,59.015,74.195
5.0992,62.032,76.651
5.1624,60.263,76.972
5.0603,60.982,74.935
5.1221,58.303,74.783
5.3558,61.783,76.458
5.419,60.25,76.027
5.3086,61.102,73.843
5.3705,58.726,74.164
5.6123,62.774,76.542
5.6755,61.464,76.409
5.557,61.759,73.838
5.6188,58.455,73.839
5.8689,61.921,76.735
5.9321,60.696,77.231
5.8053,61.583,74.743
5.8672,58.556,74.014
6.1254,61.612,75.729
6.1886,60.034,75.601
6.0537,61.231,73.711
6.1155,59.304,74.558
6.3819,62.957,77.284


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_395.csv <==
x,qOut,qIn
0.0316,60.682,76.286
0.093239,61.389,73.573
0.15511,58.599,73.546
0.22494,62.056,75.946
0.28814,60.601,76.088
0.34159,61.58,74.447
0.40346,59.185,75.279
0.48148,62.262,77.549
0.54468,59.924,76.504
0.58994,60.125,73.13
0.65181,57.632,73.549
0.73802,62.228,77.138
0.80122,61.549,77.401
0.83829,62.212,74.081
0.90016,58.706,73.26
0.99457,61.89,76
1.0578,60.724,76.898
1.0866,61.811,75.066
1.1485,58.939,74.727
1.2511,62,76.226
1.3143,60.28,75.625
1.335,61.134,73.362
1.3969,58.625,73.983
1.5076,62.436,76.656
1.5708,61.073,76.527
1.5833,61.656,74.157
1.6452,58.581,74.37
1.7642,61.704,76.596
1.8274,60.058,76.146
1.8317,60.964,74.028
1.8936,58.646,74.982
2.0207,62.434,77.36
2.0839,60.83,76.316
2.08,61.172,73.216
2.1419,58.205,73.618
2.2773,62.097,76.668
2.3405,61.083,76.959
2.3284,61.949,74.776
2.3903,58.887,74.726
2.5338,61.887,76.619
2.597,60.168,76.11
2.5767,61.096,73.609
2.6386,58.701,73.941
2.7904,62.5,76.55
2.8536,61.038,76.3
2.8251,61.608,73.779
2.887,58.825,74.347
3.0469,62.221,77.266
3.1101,60.466,76.964
3.0734,60.928,73.839
3.1353,58.172,73.664
3.3034,61.99,76.429
3.3666,60.761,76.51
3.3218,61.562,73.898
3.3837,58.881,74.048
3.56,62.442,76.858
3.6232,60.846,76.91
3.5701,61.242,74.138
3.632,58.235,73.786
3.8165,61.85,76.226
3.8797,60.612,76.61
3.8185,61.515,74.45
3.8804,58.828,74.232
4.0731,62.282,76.479
4.1363,60.671,76.412
4.0668,61.227,73.874
4.1287,58.43,74.066
4.3296,62.144,76.788
4.3928,60.831,76.817
4.3152,61.518,74.461
4.3771,58.527,74.448
4.5861,61.885,76.362
4.6493,60.454,76.015
4.5636,61.422,73.899
4.6254,58.89,74.167
4.8427,62.446,76.274
4.9059,60.834,76.136
4.8119,61.397,74.124
4.8738,58.699,74.442
5.0992,62.154,76.835
5.1624,60.408,76.854
5.0603,60.849,74.531
5.1221,58.137,74.444
5.3558,62.072,76.767
5.419,60.894,76.675
5.3086,61.587,73.697
5.3705,58.603,72.914
5.6123,62.289,75.279
5.6755,61.185,76.17
5.557,61.999,74.928
5.6188,58.984,75.313
5.8689,61.835,77.376
5.9321,59.837,76.818
5.8053,60.419,73.762
5.8672,57.71,73.57
6.1254,61.809,76.344
6.1886,61.028,76.691
6.0537,62.236,74.5
6.1155,59.406,74.57
6.3819,62.484,76.723


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_396.csv <==
x,qOut,qIn
0.0316,60.66,76.939
0.093239,61.306,74.133
0.15511,58.458,73.725
0.22494,62.093,76.251
0.28814,60.778,76.568
0.34159,61.525,74.268
0.40346,58.716,74.29
0.48148,62.188,76.829
0.54468,60.659,76.88
0.58994,61.298,74.308
0.65181,58.457,73.938
0.73802,61.986,75.98
0.80122,60.588,76.129
0.83829,61.44,74.317
0.90016,58.971,74.53
0.99457,62.63,76.603
1.0578,60.936,76.249
1.0866,61.111,73.403
1.1485,57.969,73.225
1.2511,61.847,76.424
1.3143,60.949,77.749
1.335,61.88,75.971
1.3969,58.644,74.855
1.5076,61.308,75.676
1.5708,59.52,75.216
1.5833,60.744,73.409
1.6452,58.937,74.381
1.7642,63.205,77.328
1.8274,61.675,77.04
1.8317,61.571,73.949
1.8936,58.245,73.814
2.0207,61.829,76.585
2.0839,60.577,76.603
2.08,61.36,73.947
2.1419,58.698,74.037
2.2773,62.411,76.657
2.3405,60.982,76.681
2.3284,61.409,74.252
2.3903,58.358,74.127
2.5338,61.982,76.296
2.597,60.773,76.285
2.5767,61.583,73.95
2.6386,58.571,73.83
2.7904,61.983,76.208
2.8536,60.686,76.511
2.8251,61.678,74.583
2.887,58.827,74.571
3.0469,61.767,76.377
3.1101,59.895,75.99
3.0734,60.858,73.985
3.1353,58.799,74.91
3.3034,62.636,77.657
3.3666,60.824,76.86
3.3218,60.973,73.357
3.3837,58.101,73.382
3.56,62.162,76.561
3.6232,61.149,76.863
3.5701,61.897,74.038
3.632,58.927,73.672
3.8165,62.28,76.615
3.8797,60.725,77.335
3.8185,61.318,74.626
3.8804,58.41,73.684
4.0731,61.863,76.012
4.1363,60.435,76.389
4.0668,61.316,73.893
4.1287,58.871,73.899
4.3296,62.59,76.907
4.3928,60.969,77.187
4.3152,61.211,74.243
4.3771,58.118,73.711
4.5861,61.791,76.269
4.6493,60.636,76.629
4.5636,61.556,74.159
4.6254,58.761,73.966
4.8427,62.212,76.693
4.9059,60.728,77.103
4.8119,61.456,74.711
4.8738,58.621,74.378
5.0992,61.95,76.351
5.1624,60.357,75.87
5.0603,61.238,73.121
5.1221,58.904,73.437
5.3558,62.781,76.38
5.419,61.235,76.522
5.3086,61.422,74.276
5.3705,58.265,74.772
5.6123,61.665,77.528
5.6755,60.182,77.3
5.557,60.919,74.186
5.6188,58.074,73.631
5.8689,61.757,75.975
5.9321,60.653,76.159
5.8053,61.896,73.983
5.8672,59.604,74.206
6.1254,62.968,76.765
6.1886,60.869,76.605
6.0537,60.983,73.877
6.1155,58.18,73.984
6.3819,62.005,76.821


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_397.csv <==
x,qOut,qIn
0.0316,60.624,76.396
0.093239,60.948,73.67
0.15511,58.063,73.703
0.22494,62.007,76.529
0.28814,60.979,77.066
0.34159,61.765,74.923
0.40346,58.621,74.553
0.48148,61.77,76.369
0.54468,60.296,76.121
0.58994,61.356,73.851
0.65181,58.85,74.017
0.73802,62.417,76.245
0.80122,60.866,76.168
0.83829,61.561,74.417
0.90016,58.959,75.104
0.99457,62.285,77.127
1.0578,60.323,76.215
1.0866,60.675,73.147
1.1485,58.005,73.298
1.2511,62.195,76.578
1.3143,61.252,77.303
1.335,61.954,74.95
1.3969,58.766,74.379
1.5076,61.835,76.249
1.5708,60.235,76.035
1.5833,61.082,73.56
1.6452,58.539,73.774
1.7642,62.449,76.658
1.8274,61.212,76.981
1.8317,61.762,74.606
1.8936,58.518,74.397
2.0207,61.619,76.488
2.0839,60.104,76.19
2.08,61.19,73.769
2.1419,58.875,74.119
2.2773,62.53,76.537
2.3405,60.861,76.177
2.3284,61.3,73.884
2.3903,58.68,74.623
2.5338,62.38,77.412
2.597,60.72,76.904
2.5767,60.933,73.589
2.6386,57.836,73.408
2.7904,61.804,76.459
2.8536,61.002,77.013
2.8251,62.073,74.763
2.887,59.001,74.531
3.0469,61.962,76.499
3.1101,60.303,76.153
3.0734,61.34,73.808
3.1353,58.867,74.126
3.3034,62.376,76.283
3.3666,60.748,75.629
3.3218,61.483,73.272
3.3837,59.027,74.317
3.56,62.431,77.411
3.6232,60.397,77.131
3.5701,60.561,74.243
3.632,57.73,74.41
3.8165,61.725,77.359
3.8797,60.679,77.161
3.8185,61.63,73.811
3.8804,58.74,73.274
4.0731,62.228,75.704
4.1363,60.946,75.83
4.0668,62.004,73.929
4.1287,59.567,74.606
4.3296,62.636,77.016
4.3928,60.299,76.588
4.3152,60.395,73.941
4.3771,57.715,74.037
4.5861,61.924,76.712
4.6493,60.951,76.995
4.5636,61.688,74.343
4.6254,58.545,73.384
4.8427,61.986,75.414
4.9059,60.806,76.385
4.8119,61.775,75.243
4.8738,58.959,75.19
5.0992,62.086,76.764
5.1624,60.272,76.39
5.0603,60.896,73.908
5.1221,58.106,73.759
5.3558,61.976,76.163
5.419,60.979,76.522
5.3086,62.097,74.664
5.3705,59.328,74.733
5.6123,62.285,76.518
5.6755,60.278,75.942
5.557,60.917,73.693
5.6188,58.476,74.409
5.8689,62.379,77.09
5.9321,60.965,76.713
5.8053,61.477,73.844
5.8672,58.486,73.751
6.1254,61.985,76.22
6.1886,60.619,76.251
6.0537,61.467,74.181
6.1155,58.901,74.6
6.3819,62.386,76.853


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_398.csv <==
x,qOut,qIn
0.0316,60.629,76.895
0.093239,60.866,73.586
0.15511,58.029,73.415
0.22494,62.042,76.7
0.28814,61.013,77.107
0.34159,61.843,74.067
0.40346,58.884,73.54
0.48148,62.171,76.2
0.54468,60.622,76.432
0.58994,61.372,73.939
0.65181,58.722,74.099
0.73802,62.212,76.904
0.80122,60.551,76.902
0.83829,61.042,74.212
0.90016,58.199,74.302
0.99457,61.894,76.945
1.0578,60.621,76.843
1.0866,61.495,74.026
1.1485,58.767,73.598
1.2511,62.301,75.795
1.3143,60.846,75.913
1.335,61.587,74.022
1.3969,59.053,74.73
1.5076,62.511,77.53
1.5708,60.579,77.191
1.5833,60.682,73.882
1.6452,57.602,73.269
1.7642,61.598,75.716
1.8274,60.84,76.199
1.8317,62.062,74.396
1.8936,59.306,74.537
2.0207,62.416,76.789
2.0839,60.572,77.054
2.08,61.084,75.098
2.1419,58.152,74.797
2.2773,61.665,76.4
2.3405,60.368,75.931
2.3284,61.526,73.544
2.3903,59.048,73.79
2.5338,62.698,76.156
2.597,61.216,75.94
2.5767,61.865,73.978
2.6386,59.06,74.859
2.7904,62.082,77.191
2.8536,59.987,76.2
2.8251,60.455,73.167
2.887,57.932,73.893
3.0469,62.11,77.345
3.1101,61.075,77.358
3.0734,61.778,74.26
3.1353,58.582,73.757
3.3034,61.762,76.012
3.3666,60.352,76.061
3.3218,61.482,73.97
3.3837,59.205,74.508
3.56,62.679,77.239
3.6232,60.704,76.873
3.5701,60.899,73.88
3.632,58.129,74.005
3.8165,62.045,76.757
3.8797,60.809,76.567
3.8185,61.471,73.867
3.8804,58.634,73.983
4.0731,62.389,76.552
4.1363,61.141,76.532
4.0668,61.692,73.945
4.1287,58.408,73.695
4.3296,61.734,76.178
4.3928,60.522,76.769
4.3152,61.665,75.06
4.3771,58.944,74.844
4.5861,61.866,76.193
4.6493,59.89,75.464
4.5636,60.735,73.345
4.6254,58.708,74.507
4.8427,62.856,77.718
4.9059,61.282,77.348
4.8119,61.27,73.838
4.8738,57.942,73.207
5.0992,61.657,75.924
5.1624,60.683,76.428
5.0603,61.796,74.119
5.1221,59.198,74.138
5.3558,62.511,76.967
5.419,60.666,77.21
5.3086,61.029,74.568
5.3705,58.146,74.239
5.6123,61.808,76.401
5.6755,60.52,76.22
5.557,61.439,73.758
5.6188,58.824,73.938
5.8689,62.56,76.621
5.9321,61.181,76.87
5.8053,61.74,74.384
5.8672,58.614,73.866
6.1254,61.773,76.014
6.1886,60.212,76.24
6.0537,61.205,74.219
6.1155,58.918,74.594
6.3819,62.5,77.244


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_399.csv <==
x,qOut,qIn
0.0316,60.333,77.472
0.093239,61.278,75.24
0.15511,58.587,74.308
0.22494,61.948,75.806
0.28814,60.346,75.724
0.34159,61.216,73.579
0.40346,59.096,73.958
0.48148,63.174,76.877
0.54468,61.532,77.013
0.58994,61.307,74.249
0.65181,57.895,73.917
0.73802,61.661,76.298
0.80122,60.687,76.537
0.83829,61.578,74.221
0.90016,58.537,73.743
0.99457,61.979,75.729
1.0578,60.773,76.177
1.0866,61.781,74.796
1.1485,58.917,75.049
1.2511,61.839,76.649
1.3143,59.932,76.098
1.335,60.779,74.211
1.3969,58.498,74.88
1.5076,62.401,76.865
1.5708,60.924,76.078
1.5833,61.399,73.496
1.6452,58.574,73.933
1.7642,62.424,76.675
1.8274,61.196,76.698
1.8317,61.724,74.237
1.8936,58.52,73.999
2.0207,61.807,76.099
2.0839,60.424,76.29
2.08,61.356,74.617
2.1419,58.693,75.012
2.2773,62.125,77.05
2.3405,60.509,76.489
2.3284,61.207,73.735
2.3903,58.44,73.529
2.5338,62.095,75.754
2.597,60.816,75.945
2.5767,61.799,74.194
2.6386,59.349,74.868
2.7904,62.496,77.545
2.8536,60.231,77.038
2.8251,60.362,73.64
2.887,57.645,73.377
3.0469,61.887,76.428
3.1101,61.036,77.016
3.0734,61.958,74.553
3.1353,59.026,74.068
3.3034,62.355,76.418
3.3666,60.816,76.878
3.3218,61.43,74.535
3.3837,58.466,73.744
3.56,62.017,75.589
3.6232,60.767,75.886
3.5701,61.685,73.976
3.632,58.899,74.234
3.8165,62.219,77.013
3.8797,60.561,77.304
3.8185,61.163,74.678
3.8804,58.196,74.092
4.0731,61.496,75.976
4.1363,60.052,75.834
4.0668,61.253,74.012
4.1287,59.255,74.891
4.3296,63.031,77.345
4.3928,61.084,76.564
4.3152,61.012,73.281
4.3771,57.961,73.302
4.5861,61.952,76.613
4.6493,60.969,77.305
4.5636,61.847,74.803
4.6254,58.901,74.182
4.8427,62.001,76.163
4.9059,60.263,76.003
4.8119,61.021,73.571
4.8738,58.645,73.97
5.0992,62.624,77.007
5.1624,61.204,77.112
5.0603,61.437,74.165
5.1221,58.127,73.689
5.3558,61.631,76.093
5.419,60.504,76.316
5.3086,61.587,74.23
5.3705,58.919,74.462
5.6123,62.233,76.77
5.6755,60.529,76.665
5.557,61.185,74.482
5.6188,58.526,74.537
5.8689,62.085,76.407
5.9321,60.534,75.908
5.8053,61.254,73.501
5.8672,58.767,73.834
6.1254,62.665,76.475
6.1886,61.225,76.604
6.0537,61.484,74.268
6.1155,58.235,74.209
6.3819,61.647,76.843


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_400.csv <==
x,qOut,qIn
0.0316,60.884,76.837
0.093239,61.848,74.381
0.15511,58.839,73.915
0.22494,61.925,75.924
0.28814,60.337,76.078
0.34159,61.348,74.674
0.40346,58.977,75.624
0.48148,62.395,77.6
0.54468,60.457,76.208
0.58994,60.835,72.686
0.65181,58.011,72.733
0.73802,62.065,75.712
0.80122,61.203,76.347
0.83829,62.276,74.799
0.90016,59.443,75.319
0.99457,62.06,77.576
1.0578,59.675,76.697
1.0866,60.092,73.074
1.1485,57.56,73.113
1.2511,62.011,76.734
1.3143,61.385,77.237
1.335,62.412,74.226
1.3969,59.198,73.774
1.5076,62.098,76.659
1.5708,60.446,77.228
1.5833,61.382,74.847
1.6452,58.777,74.416
1.7642,62.076,76.245
1.8274,60.315,75.85
1.8317,61.081,73.416
1.8936,58.891,73.859
2.0207,62.97,76.773
2.0839,61.408,76.793
2.08,61.341,73.777
2.1419,58.039,73.298
2.2773,61.779,76.232
2.3405,60.714,77.24
2.3284,61.474,75.126
2.3903,58.394,74.349
2.5338,61.65,76.219
2.597,60.23,76.512
2.5767,61.243,74.443
2.6386,58.743,74.212
2.7904,62.412,76.265
2.8536,60.937,76.231
2.8251,61.592,73.882
2.887,58.896,73.842
3.0469,62.439,76.282
3.1101,60.802,76.399
3.0734,61.206,74.118
3.1353,58.333,74.422
3.3034,61.977,77.22
3.3666,60.579,77.2
3.3218,61.189,74.346
3.3837,58.14,73.849
3.56,61.684,75.953
3.6232,60.552,76.171
3.5701,61.8,74.35
3.632,59.383,74.476
3.8165,62.672,76.505
3.8797,60.693,76.26
3.8185,61.096,73.897
3.8804,58.478,74.109
4.0731,62.207,76.733
4.1363,60.664,76.813
4.0668,61.181,74.316
4.1287,58.425,74.203
4.3296,62.153,76.66
4.3928,60.771,76.662
4.3152,61.355,73.925
4.3771,58.462,73.582
4.5861,62.197,76.132
4.6493,61.002,76.726
4.5636,61.729,74.752
4.6254,58.73,74.321
4.8427,61.966,76.183
4.9059,60.38,76.402
4.8119,61.141,74.295
4.8738,58.48,74.06
5.0992,62.197,76.423
5.1624,60.853,76.681
5.0603,61.55,74.222
5.1221,58.61,73.943
5.3558,62.001,76.386
5.419,60.542,76.627
5.3086,61.431,74.318
5.3705,58.811,74.212
5.6123,62.187,76.49
5.6755,60.454,76.336
5.557,61.108,73.728
5.6188,58.674,73.913
5.8689,62.471,76.885
5.9321,60.867,76.985
5.8053,61.143,74.042
5.8672,58.236,73.851
6.1254,62.068,76.741
6.1886,60.852,76.95
6.0537,61.439,74.1
6.1155,58.344,73.761
6.3819,61.97,76.451


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_401.csv <==
x,qOut,qIn
0.0316,60.454,76.211
0.093239,61.398,74.391
0.15511,58.934,74.965
0.22494,62.334,76.953
0.28814,60.456,76.006
0.34159,60.851,73.212
0.40346,58.142,73.911
0.48148,62.219,77.145
0.54468,61.18,77.219
0.58994,61.874,74.404
0.65181,58.602,73.95
0.73802,61.647,75.928
0.80122,60.175,75.774
0.83829,61.359,73.957
0.90016,59.206,74.847
0.99457,62.727,77.345
1.0578,60.698,76.627
1.0866,60.795,73.589
1.1485,57.989,73.809
1.2511,62.058,76.621
1.3143,61.001,76.457
1.335,61.692,73.848
1.3969,58.646,74.135
1.5076,62.164,76.812
1.5708,60.893,76.827
1.5833,61.641,74.358
1.6452,58.428,73.982
1.7642,61.555,75.753
1.8274,60.203,75.812
1.8317,61.555,74.535
1.8936,59.343,75.386
2.0207,62.492,77.351
2.0839,60.218,76.373
2.08,60.569,73.318
2.1419,58.151,73.61
2.2773,62.319,76.78
2.3405,61.108,76.904
2.3284,61.711,73.954
2.3903,58.91,73.891
2.5338,62.45,77.014
2.597,60.831,77.184
2.5767,61.146,73.926
2.6386,58.109,73.381
2.7904,61.917,76.372
2.8536,60.88,77.023
2.8251,61.791,74.382
2.887,58.85,73.701
3.0469,62.09,75.994
3.1101,60.527,76.328
3.0734,61.343,74.172
3.1353,58.763,74.255
3.3034,62.267,76.73
3.3666,60.584,76.567
3.3218,61.07,73.624
3.3837,58.3,73.425
3.56,62.068,76.277
3.6232,60.783,76.848
3.5701,61.435,75.046
3.632,58.555,75.356
3.8165,61.959,77.404
3.8797,60.377,76.798
3.8185,61.007,73.853
3.8804,58.103,73.402
4.0731,61.99,75.508
4.1363,61.13,75.669
4.0668,62.385,73.723
4.1287,59.758,74.126
4.3296,62.7,76.996
4.3928,60.483,77.281
4.3152,60.722,74.724
4.3771,57.782,74.345
4.5861,61.394,76.442
4.6493,60.159,76.24
4.5636,61.374,73.827
4.6254,59.016,74.076
4.8427,62.677,76.686
4.9059,61.082,76.651
4.8119,61.611,74.157
4.8738,58.856,74.268
5.0992,62.214,76.678
5.1624,60.404,76.223
5.0603,60.913,73.516
5.1221,58.439,74.121
5.3558,62.486,77.289
5.419,61.135,77.254
5.3086,61.396,73.961
5.3705,58.094,73.166
5.6123,61.686,75.837
5.6755,60.665,76.637
5.557,61.769,74.692
5.6188,59.103,74.595
5.8689,62.296,76.738
5.9321,60.429,76.392
5.8053,60.921,73.755
5.8672,58.184,74.049
6.1254,62.104,76.777
6.1886,60.992,76.665
6.0537,61.814,74.039
6.1155,58.781,73.961
6.3819,61.978,76.22


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_402.csv <==
x,qOut,qIn
0.0316,60.773,77.102
0.093239,61.857,75.313
0.15511,58.857,74.609
0.22494,61.744,75.6
0.28814,59.992,75.308
0.34159,61.042,73.817
0.40346,58.963,74.656
0.48148,62.861,77.239
0.54468,61.136,76.94
0.58994,61.194,73.933
0.65181,57.968,73.587
0.73802,61.642,76.261
0.80122,60.569,76.76
0.83829,61.699,74.662
0.90016,59.119,74.485
0.99457,62.363,76.501
1.0578,60.487,76.213
1.0866,61.05,73.627
1.1485,58.544,73.896
1.2511,62.422,76.92
1.3143,60.98,77.065
1.335,61.43,74.215
1.3969,58.477,73.885
1.5076,61.999,76.337
1.5708,60.575,76.31
1.5833,61.286,73.69
1.6452,58.645,73.734
1.7642,62.435,76.485
1.8274,61.049,76.746
1.8317,61.428,74.348
1.8936,58.191,74.181
2.0207,61.617,76.585
2.0839,60.388,76.93
2.08,61.435,74.819
2.1419,58.71,74.363
2.2773,61.983,75.993
2.3405,60.356,75.987
2.3284,61.286,74.281
2.3903,59.097,74.723
2.5338,62.844,77.01
2.597,60.987,76.537
2.5767,61.03,73.437
2.6386,58.09,73.293
2.7904,62.167,76.352
2.8536,61.182,76.856
2.8251,61.788,74.474
2.887,58.495,74.399
3.0469,61.744,76.879
3.1101,60.422,77.005
3.0734,61.407,74.557
3.1353,58.51,74.028
3.3034,61.832,75.605
3.3666,60.474,75.279
3.3218,61.725,73.353
3.3837,59.496,74.359
3.56,62.745,77.62
3.6232,60.497,77.584
3.5701,60.676,74.452
3.632,57.957,74.062
3.8165,61.655,76.536
3.8797,60.216,76.143
3.8185,61.145,73.043
3.8804,59.009,73.361
4.0731,63.157,76.779
4.1363,61.645,77.102
4.0668,61.491,74.253
4.1287,58.085,73.955
4.3296,61.673,76.681
4.3928,60.485,77.047
4.3152,61.233,74.489
4.3771,58.249,74.045
4.5861,61.869,76.376
4.6493,60.76,76.785
4.5636,61.826,74.739
4.6254,59.038,74.262
4.8427,62.225,75.757
4.9059,60.528,75.641
4.8119,61.383,73.973
4.8738,59.034,74.553
5.0992,62.622,76.888
5.1624,60.752,76.615
5.0603,60.956,73.887
5.1221,58.04,73.566
5.3558,61.88,76.119
5.419,60.731,76.726
5.3086,61.56,74.75
5.3705,58.738,74.606
5.6123,62.079,76.818
5.6755,60.447,76.843
5.557,61.106,74.323
5.6188,58.398,73.866
5.8689,62.139,75.915
5.9321,60.856,76.157
5.8053,61.656,74.266
5.8672,59.055,74.36
6.1254,62.639,76.605
6.1886,60.948,76.553
6.0537,61.13,73.919
6.1155,57.924,73.616
6.3819,61.697,76.291


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_403.csv <==
x,qOut,qIn
0.0316,60.313,75.576
0.093239,61.262,73.284
0.15511,58.763,73.574
0.22494,62.633,76.53
0.28814,61.294,77.12
0.34159,61.654,75.044
0.40346,58.24,74.629
0.48148,61.191,76.151
0.54468,59.658,75.88
0.58994,60.886,74.223
0.65181,58.879,75.012
0.73802,62.819,77.127
0.80122,61.159,76.252
0.83829,61.316,73.253
0.90016,58.363,73.342
0.99457,62.279,76.254
1.0578,61.133,76.809
1.0866,61.726,74.642
1.1485,58.669,74.409
1.2511,61.923,76.736
1.3143,60.32,76.785
1.335,60.977,74.101
1.3969,58.207,73.865
1.5076,62.022,76.539
1.5708,60.893,76.914
1.5833,61.785,74.605
1.6452,58.939,74.345
1.7642,62.242,76.273
1.8274,60.628,75.915
1.8317,61.347,73.524
1.8936,58.677,73.883
2.0207,62.383,76.666
2.0839,60.976,76.95
2.08,61.56,74.572
2.1419,58.438,74.241
2.2773,61.559,76.423
2.3405,59.993,76.423
2.3284,61.128,74.073
2.3903,58.999,74.197
2.5338,62.655,76.678
2.597,60.786,76.311
2.5767,61.048,73.328
2.6386,58.553,73.713
2.7904,62.604,77.285
2.8536,61.105,77.521
2.8251,61.116,74.036
2.887,57.776,73.293
3.0469,61.602,76.325
3.1101,60.767,77.212
3.0734,61.868,74.679
3.1353,58.939,73.607
3.3034,62.094,75.537
3.3666,60.519,76.142
3.3218,61.429,74.633
3.3837,58.981,75.045
3.56,62.394,77.316
3.6232,60.469,76.859
3.5701,60.787,73.784
3.632,57.932,73.39
3.8165,61.923,75.987
3.8797,60.987,76.414
3.8185,62.035,74.119
3.8804,59.298,73.96
4.0731,62.499,76.498
4.1363,60.648,76.67
4.0668,61.051,74.277
4.1287,58.178,74.333
4.3296,61.823,76.707
4.3928,60.507,76.644
4.3152,61.329,74.426
4.3771,58.51,74.539
4.5861,62.07,76.623
4.6493,60.739,76.386
4.5636,61.651,74.041
4.6254,58.907,73.924
4.8427,62.297,75.892
4.9059,60.72,75.82
4.8119,61.509,74.208
4.8738,59.027,75.06
5.0992,62.392,77.358
5.1624,60.373,76.65
5.0603,60.608,73.56
5.1221,57.787,73.297
5.3558,61.905,75.971
5.419,61.043,76.62
5.3086,62.034,74.554
5.3705,59.12,74.163
5.6123,62.186,76.507
5.6755,60.378,77.035
5.557,61,74.829
5.6188,58.337,74.322
5.8689,62.021,76.276
5.9321,60.624,76.213
5.8053,61.362,73.729
5.8672,58.711,73.757
6.1254,62.537,76.684
6.1886,61.207,77.325
6.0537,61.642,75.05
6.1155,58.438,74.329
6.3819,61.72,75.848


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_404.csv <==
x,qOut,qIn
0.0316,60.743,76.705
0.093239,61.885,74.719
0.15511,59.282,74.842
0.22494,62.469,76.979
0.28814,60.496,76.426
0.34159,60.835,73.675
0.40346,58.046,73.892
0.48148,62.102,76.474
0.54468,61.148,76.451
0.58994,61.988,74.17
0.65181,58.878,74.17
0.73802,62.075,76.192
0.80122,60.596,76.081
0.83829,61.434,74.324
0.90016,58.574,74.867
0.99457,61.898,76.826
1.0578,60.382,76.189
1.0866,61.315,73.841
1.1485,58.635,74.148
1.2511,62.063,76.228
1.3143,60.539,75.761
1.335,61.486,73.882
1.3969,59.143,75.147
1.5076,62.462,77.847
1.5708,60.311,76.881
1.5833,60.525,73.611
1.6452,57.901,73.799
1.7642,62.082,76.564
1.8274,61.056,76.407
1.8317,61.799,73.65
1.8936,58.942,73.831
2.0207,62.603,77.06
2.0839,61.23,77.488
2.08,61.6,74.543
2.1419,58.101,73.589
2.2773,61.294,75.52
2.3405,60.152,75.726
2.3284,61.658,73.995
2.3903,59.519,74.463
2.5338,62.731,76.674
2.597,60.483,76.316
2.5767,60.686,73.904
2.6386,58.18,74.467
2.7904,62.157,77.511
2.8536,60.701,77.288
2.8251,61.093,73.954
2.887,58.053,73.619
3.0469,61.888,76.448
3.1101,60.935,76.646
3.0734,61.995,74.068
3.1353,59.163,73.815
3.3034,62.433,75.912
3.3666,60.817,75.995
3.3218,61.504,74.288
3.3837,58.749,74.729
3.56,62.043,76.871
3.6232,60.265,76.672
3.5701,60.844,74.379
3.632,58.154,74.325
3.8165,61.966,76.514
3.8797,60.73,76.61
3.8185,61.573,74.364
3.8804,58.837,74.11
4.0731,62.399,76.324
4.1363,60.927,76.438
4.0668,61.571,74
4.1287,58.769,73.723
4.3296,62.275,76.057
4.3928,60.738,76.359
4.3152,61.308,74.453
4.3771,58.524,74.77
4.5861,62.059,77.165
4.6493,60.5,76.91
4.5636,61.024,73.976
4.6254,58.035,73.477
4.8427,61.815,75.8
4.9059,60.858,76.127
4.8119,62.038,74.262
4.8738,59.361,74.522
5.0992,62.397,76.796
5.1624,60.382,76.754
5.0603,60.875,74.496
5.1221,58.222,74.49
5.3558,61.985,76.56
5.419,60.634,76.031
5.3086,61.417,73.259
5.3705,58.694,73.586
5.6123,62.447,76.72
5.6755,61.157,77.178
5.557,61.775,74.81
5.6188,58.619,74.341
5.8689,61.573,76.022
5.9321,59.858,75.637
5.8053,60.871,73.644
5.8672,58.845,74.706
6.1254,62.867,77.742
6.1886,61.188,77.244
6.0537,61.134,73.593
6.1155,57.839,73.009
6.3819,61.646,75.993


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_405.csv <==
x,qOut,qIn
0.0316,60.549,76.601
0.093239,60.613,73.522
0.15511,57.905,73.694
0.22494,62.165,76.846
0.28814,61.217,77.068
0.34159,61.883,74.103
0.40346,58.646,73.568
0.48148,61.975,76.157
0.54468,60.705,76.74
0.58994,61.677,74.644
0.65181,58.855,74.227
0.73802,62.042,76.007
0.80122,60.364,75.759
0.83829,61.178,73.494
0.90016,58.723,74.029
0.99457,62.416,77.042
1.0578,60.797,77.202
1.0866,61.152,74.516
1.1485,58.08,74.237
1.2511,61.567,76.604
1.3143,60.27,76.547
1.335,61.372,73.948
1.3969,58.968,73.851
1.5076,62.586,76.283
1.5708,60.952,76.294
1.5833,61.454,74.12
1.6452,58.848,74.739
1.7642,62.422,77.525
1.8274,60.614,77.057
1.8317,60.809,73.673
1.8936,57.819,73.247
2.0207,61.869,76.013
2.0839,61.064,76.498
2.08,62.109,74.109
2.1419,59.176,73.725
2.2773,62.327,76.158
2.3405,60.651,76.758
2.3284,61.271,74.817
2.3903,58.322,74.619
2.5338,61.62,76.763
2.597,60.113,76.719
2.5767,61.148,74.132
2.6386,58.695,73.98
2.7904,62.316,76.456
2.8536,60.78,76.275
2.8251,61.534,73.622
2.887,59.125,74.092
3.0469,62.734,77.041
3.1101,60.854,76.579
3.0734,60.964,73.296
3.1353,58.071,73.516
3.3034,62.022,76.965
3.3666,60.877,77.535
3.3218,61.52,74.795
3.3837,58.438,73.9
3.56,61.699,75.821
3.6232,60.237,76.224
3.5701,61.207,74.521
3.632,58.945,74.745
3.8165,62.789,77.053
3.8797,61.127,76.835
3.8185,61.208,73.817
3.8804,58.042,73.104
4.0731,61.956,75.407
4.1363,61.072,76.168
4.0668,61.979,74.781
4.1287,58.985,74.851
4.3296,62.094,76.753
4.3928,60.367,76.833
4.3152,60.924,74.485
4.3771,57.886,73.758
4.5861,61.54,75.766
4.6493,60.571,76.416
4.5636,61.972,74.959
4.6254,59.473,74.879
4.8427,62.482,76.269
4.9059,60.378,75.623
4.8119,60.968,73.349
4.8738,58.598,73.943
5.0992,62.485,76.957
5.1624,60.94,77.206
5.0603,61.32,74.663
5.1221,58.363,74.411
5.3558,61.82,76.624
5.419,60.314,76.333
5.3086,61.082,73.56
5.3705,58.589,73.523
5.6123,62.622,76.275
5.6755,61.398,76.643
5.557,61.783,74.329
5.6188,58.523,74.272
5.8689,61.845,76.914
5.9321,60.442,77.162
5.8053,61.249,74.396
5.8672,58.324,73.616
6.1254,61.74,75.76
6.1886,60.432,76.174
6.0537,61.617,74.422
6.1155,59.412,74.866
6.3819,62.756,77.208


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_406.csv <==
x,qOut,qIn
0.0316,61.069,76.549
0.093239,61.769,74.885
0.15511,58.673,75.293
0.22494,61.571,77.16
0.28814,59.736,76.277
0.34159,60.63,73.615
0.40346,58.269,74.087
0.48148,62.285,76.748
0.54468,61.088,76.516
0.58994,61.846,73.945
0.65181,59.16,74.2
0.73802,62.623,76.732
0.80122,60.861,76.276
0.83829,61.108,73.368
0.90016,58.201,73.622
0.99457,62.149,76.746
1.0578,61.06,77.184
1.0866,61.638,74.597
1.1485,58.257,73.939
1.2511,61.413,75.981
1.3143,60.158,76.231
1.335,61.461,74.425
1.3969,59.115,74.774
1.5076,62.447,76.847
1.5708,60.524,76.151
1.5833,61.009,73.692
1.6452,58.469,74.6
1.7642,62.346,77.414
1.8274,60.911,76.804
1.8317,61.432,73.659
1.8936,58.483,73.533
2.0207,62.108,76.082
2.0839,60.846,76.024
2.08,61.717,73.611
2.1419,59.052,74.134
2.2773,62.383,77.28
2.3405,60.539,77.362
2.3284,60.902,74.301
2.3903,57.969,73.758
2.5338,61.576,76.24
2.597,60.319,76.495
2.5767,61.411,74.25
2.6386,59.102,74.481
2.7904,62.76,77.124
2.8536,60.99,76.802
2.8251,61.208,73.557
2.887,58.248,73.332
3.0469,62.075,76.314
3.1101,60.926,76.754
3.0734,61.737,74.459
3.1353,58.886,74.493
3.3034,62.128,76.877
3.3666,60.388,76.756
3.3218,60.997,74.094
3.3837,58.357,73.728
3.56,62.182,75.925
3.6232,60.897,76.198
3.5701,61.577,74.137
3.632,58.887,74.073
3.8165,62.53,76.579
3.8797,60.947,76.895
3.8185,61.124,74.12
3.8804,57.773,73.379
4.0731,61.475,76.175
4.1363,60.645,77.351
4.0668,61.924,75.493
4.1287,59,74.646
4.3296,61.751,75.782
4.3928,59.862,75.328
4.3152,60.972,73.423
4.3771,59.073,74.348
4.5861,63.029,77.257
4.6493,61.207,76.995
4.5636,61.159,74.019
4.6254,58.068,74.081
4.8427,61.828,77.089
4.9059,60.606,77.036
4.8119,61.428,73.765
4.8738,58.652,73.349
5.0992,62.254,76.173
5.1624,60.899,76.513
5.0603,61.686,74.281
5.1221,59.036,74.672
5.3558,62.368,77.253
5.419,60.477,76.648
5.3086,60.825,73.351
5.3705,58.008,73.26
5.6123,62.018,76.19
5.6755,61.045,76.679
5.557,61.929,74.517
5.6188,58.986,74.435
5.8689,62.068,76.752
5.9321,60.274,76.764
5.8053,60.896,74.361
5.8672,58.24,74.336
6.1254,62.107,76.602
6.1886,60.906,76.27
6.0537,61.673,73.395
6.1155,58.763,73.231
6.3819,62.352,75.984


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_407.csv <==
x,qOut,qIn
0.0316,61.032,76.662
0.093239,61.841,74.115
0.15511,58.823,73.831
0.22494,62.129,75.915
0.28814,60.687,75.851
0.34159,61.613,73.942
0.40346,58.987,74.562
0.48148,62.187,77.065
0.54468,60.249,76.96
0.58994,60.763,74.603
0.65181,58.212,74.468
0.73802,62.052,76.404
0.80122,60.672,75.906
0.83829,61.296,73.093
0.90016,58.601,73.408
0.99457,62.64,77.048
1.0578,61.516,77.926
1.0866,61.842,75.217
1.1485,58.161,74.035
1.2511,61.049,75.45
1.3143,59.721,75.348
1.335,61.185,73.746
1.3969,59.323,74.707
1.5076,63.136,77.277
1.5708,61.192,76.77
1.5833,61.047,73.877
1.6452,57.914,74.027
1.7642,61.769,76.878
1.8274,60.691,76.812
1.8317,61.646,73.929
1.8936,58.805,73.718
2.0207,62.202,76.166
2.0839,60.744,76.136
2.08,61.645,73.929
2.1419,59.034,74.554
2.2773,62.231,77.304
2.3405,60.257,76.916
2.3284,60.802,74.08
2.3903,58.293,74.216
2.5338,62.108,76.687
2.597,60.666,76.326
2.5767,61.338,73.407
2.6386,58.822,73.422
2.7904,62.738,76.598
2.8536,61.288,77.215
2.8251,61.462,74.468
2.887,58.226,73.717
3.0469,61.73,76.281
3.1101,60.451,77.024
3.0734,61.27,74.613
3.1353,58.523,73.838
3.3034,62.139,76.211
3.3666,60.768,76.911
3.3218,61.461,74.633
3.3837,58.657,74.033
3.56,62.25,76.289
3.6232,60.838,76.457
3.5701,61.476,73.764
3.632,58.54,73.526
3.8165,62.13,76.409
3.8797,60.854,77.131
3.8185,61.654,75.101
3.8804,58.658,74.723
4.0731,61.675,76.345
4.1363,59.937,75.908
4.0668,60.926,73.599
4.1287,58.75,74.064
4.3296,62.744,76.806
4.3928,61.257,76.624
4.3152,61.566,73.636
4.3771,58.613,73.396
4.5861,62.172,76.228
4.6493,60.671,76.619
4.5636,61.147,74.222
4.6254,58.34,74.344
4.8427,62.052,77.26
4.9059,60.66,77.393
4.8119,61.13,74.182
4.8738,57.92,73.337
5.0992,61.559,75.975
5.1624,60.655,76.745
5.0603,62.053,74.764
5.1221,59.492,74.602
5.3558,62.448,76.581
5.419,60.344,76.161
5.3086,60.983,73.842
5.3705,58.658,74.494
5.6123,62.503,76.955
5.6755,60.893,76.224
5.557,61.299,73.18
5.6188,58.526,73.402
5.8689,62.343,76.522
5.9321,61.002,76.979
5.8053,61.447,74.587
5.8672,58.382,74.379
6.1254,61.767,76.696
6.1886,60.299,76.646
6.0537,61.037,74.166
6.1155,58.313,74.163
6.3819,62.165,76.635


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_408.csv <==
x,qOut,qIn
0.0316,60.062,75.9
0.093239,61.029,73.777
0.15511,58.753,74.493
0.22494,62.604,77.481
0.28814,61.028,77.126
0.34159,61.324,73.808
0.40346,58.21,73.512
0.48148,61.796,76.002
0.54468,60.606,75.92
0.58994,61.654,73.733
0.65181,59.21,74.335
0.73802,62.63,77.06
0.80122,60.701,77.024
0.83829,60.862,74.286
0.90016,57.844,73.904
0.99457,61.629,76.494
1.0578,60.553,76.997
1.0866,61.621,74.638
1.1485,58.884,74.221
1.2511,62.244,76.555
1.3143,60.673,76.656
1.335,61.542,73.971
1.3969,58.954,73.709
1.5076,62.392,76.261
1.5708,60.684,76.255
1.5833,61.381,73.67
1.6452,58.993,74.131
1.7642,62.502,77.334
1.8274,60.498,77.162
1.8317,60.643,73.579
1.8936,57.938,73.108
2.0207,62.067,76.333
2.0839,60.985,76.967
2.08,61.56,74.231
2.1419,58.556,73.889
2.2773,62.169,76.865
2.3405,60.875,77.487
2.3284,61.421,74.622
2.3903,58.151,73.426
2.5338,61.559,75.468
2.597,60.475,76.239
2.5767,61.777,74.79
2.6386,59.333,74.922
2.7904,62.55,76.763
2.8536,60.55,76.236
2.8251,60.954,73.607
2.887,58.205,73.714
3.0469,62.09,76.331
3.1101,60.932,76.542
3.0734,61.79,74.361
3.1353,58.909,74.508
3.3034,62.038,76.887
3.3666,60.253,76.636
3.3218,60.97,74.158
3.3837,58.428,74.446
3.56,62.197,76.801
3.6232,60.791,76.228
3.5701,61.496,73.303
3.632,58.82,73.439
3.8165,62.498,76.371
3.8797,61.018,76.874
3.8185,61.46,74.943
3.8804,58.533,75.054
4.0731,61.917,77.071
4.1363,60.275,76.374
4.0668,60.841,73.208
4.1287,58.018,73.061
4.3296,62.128,75.943
4.3928,61.373,76.596
4.3152,62.392,74.732
4.3771,59.244,74.59
4.5861,61.843,76.496
4.6493,59.813,76.48
4.5636,60.636,74.506
4.6254,58.398,74.736
4.8427,62.384,76.872
4.9059,60.95,76.317
4.8119,61.331,73.291
4.8738,58.361,73.179
5.0992,62.356,76.22
5.1624,61.416,77.013
5.0603,62.055,74.775
5.1221,58.6,74.078
5.3558,61.491,75.999
5.419,59.993,76.35
5.3086,61.146,74.516
5.3705,58.81,74.599
5.6123,62.32,76.769
5.6755,60.555,76.503
5.557,61.038,73.993
5.6188,58.462,74.267
5.8689,62.414,76.895
5.9321,61.075,76.606
5.8053,61.508,73.516
5.8672,58.425,73.349
6.1254,62.121,76.455
6.1886,61.001,77.173
6.0537,61.805,74.868
6.1155,58.716,74.283
6.3819,61.726,76.076


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_409.csv <==
x,qOut,qIn
0.0316,61.163,77.579
0.093239,61.486,74.446
0.15511,58.356,73.717
0.22494,61.747,76.009
0.28814,60.328,76.233
0.34159,61.24,73.877
0.40346,58.956,74.015
0.48148,62.879,77.003
0.54468,61.278,77.096
0.58994,61.273,73.746
0.65181,57.936,73.001
0.73802,61.665,75.905
0.80122,60.714,76.978
0.83829,61.735,75.326
0.90016,58.878,75.135
0.99457,61.93,76.758
1.0578,60.109,76.206
1.0866,60.833,73.724
1.1485,58.323,73.818
1.2511,62.393,76.036
1.3143,61.318,76.031
1.335,62.025,74.166
1.3969,59.055,74.619
1.5076,62.303,76.988
1.5708,60.583,76.904
1.5833,61.006,74.373
1.6452,57.901,73.871
1.7642,61.55,75.848
1.8274,60.559,76.079
1.8317,61.884,74.245
1.8936,59.346,74.262
2.0207,62.471,76.198
2.0839,60.507,76.138
2.08,61.077,74.392
2.1419,58.576,75.022
2.2773,62.158,77.322
2.3405,60.402,76.764
2.3284,60.862,73.64
2.3903,58.12,73.334
2.5338,62.124,76.181
2.597,61.097,76.62
2.5767,61.952,74.241
2.6386,59.083,74.297
2.7904,62.346,77.031
2.8536,60.621,77.019
2.8251,61.133,73.982
2.887,58.184,73.402
3.0469,61.784,75.888
3.1101,60.584,76.417
3.0734,61.688,74.552
3.1353,59.246,74.822
3.3034,62.472,77.205
3.3666,60.373,76.763
3.3218,60.648,73.735
3.3837,57.993,73.712
3.56,62.156,76.547
3.6232,61.152,76.697
3.5701,61.884,73.843
3.632,58.862,73.36
3.8165,62.31,76.061
3.8797,60.929,76.79
3.8185,61.549,74.702
3.8804,58.46,74.311
4.0731,61.689,76.413
4.1363,60.199,76.505
4.0668,61.124,74.157
4.1287,58.51,74.198
4.3296,62.14,76.768
4.3928,60.737,76.707
4.3152,61.532,74.126
4.3771,58.79,74.185
4.5861,62.221,76.506
4.6493,60.628,76.022
4.5636,61.372,73.276
4.6254,58.807,73.859
4.8427,62.41,77.184
4.9059,60.759,77.342
4.8119,61.207,74.503
4.8738,58.358,74.242
5.0992,61.784,76.573
5.1624,60.194,76.31
5.0603,60.97,73.764
5.1221,58.707,74.188
5.3558,62.868,77.01
5.419,61.496,76.806
5.3086,61.542,73.493
5.3705,58.131,72.812
5.6123,61.902,75.806
5.6755,61.036,76.945
5.557,61.935,74.917
5.6188,58.659,74.319
5.8689,61.468,76.397
5.9321,59.824,76.635
5.8053,60.96,74.502
5.8672,58.703,74.575
6.1254,62.351,76.745
6.1886,60.684,76.078
6.0537,61.235,73.169
6.1155,58.689,73.876
6.3819,62.603,77.407


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_410.csv <==
x,qOut,qIn
0.0316,60.552,77.287
0.093239,60.939,74.56
0.15511,58.186,74.256
0.22494,61.988,76.605
0.28814,60.689,76.438
0.34159,61.409,73.48
0.40346,58.703,73.312
0.48148,62.617,76.442
0.54468,61.428,77.147
0.58994,61.879,74.827
0.65181,58.535,74.364
0.73802,61.636,76.258
0.80122,60.158,76.159
0.83829,61.127,73.905
0.90016,58.594,74.044
0.99457,62.37,76.579
1.0578,61.034,76.575
1.0866,61.651,74.151
1.1485,58.607,74.343
1.2511,61.896,76.756
1.3143,60.393,76.385
1.335,61.321,73.906
1.3969,58.694,74.32
1.5076,62.144,76.644
1.5708,60.552,76.1
1.5833,61.395,73.557
1.6452,58.988,73.972
1.7642,62.444,76.692
1.8274,60.51,76.782
1.8317,60.841,74.524
1.8936,58.43,74.749
2.0207,62.414,77.24
2.0839,60.826,76.739
2.08,60.869,73.06
2.1419,57.679,72.493
2.2773,62.014,76.225
2.3405,61.615,77.969
2.3284,62.585,75.704
2.3903,58.844,73.948
2.5338,61.21,75.041
2.597,59.618,75.297
2.5767,61.118,73.891
2.6386,59.259,74.763
2.7904,62.932,77.492
2.8536,60.9,77.178
2.8251,60.852,74.252
2.887,57.868,74.175
3.0469,61.766,76.726
3.1101,60.652,76.673
3.0734,61.592,73.89
3.1353,58.933,73.519
3.3034,62.628,76.008
3.3666,61.248,76.348
3.3218,61.802,74.193
3.3837,58.814,74.285
3.56,62.074,76.831
3.6232,60.39,76.876
3.5701,60.982,74.209
3.632,58.146,73.986
3.8165,61.809,76.472
3.8797,60.58,76.592
3.8185,61.568,74.27
3.8804,58.959,74.297
4.0731,62.404,76.477
4.1363,60.735,76.104
4.0668,61.294,73.529
4.1287,58.616,73.91
4.3296,62.329,76.885
4.3928,60.856,77.014
4.3152,61.313,74.478
4.3771,58.272,74.46
4.5861,61.758,76.745
4.6493,60.429,76.329
4.5636,61.364,73.527
4.6254,58.689,73.626
4.8427,62.352,76.253
4.9059,61.027,76.154
4.8119,61.792,74.04
4.8738,58.944,74.908
5.0992,62.02,77.436
5.1624,60.094,76.627
5.0603,60.704,73.792
5.1221,58.135,74.276
5.3558,62.038,76.861
5.419,60.815,76.448
5.3086,61.655,73.784
5.3705,58.983,73.985
5.6123,62.562,76.627
5.6755,61.003,76.463
5.557,61.466,73.72
5.6188,58.528,73.85
5.8689,62.075,76.701
5.9321,60.662,76.775
5.8053,61.371,74.084
5.8672,58.496,73.872
6.1254,61.905,76.235
6.1886,60.43,76.193
6.0537,61.302,73.852
6.1155,58.81,74.285
6.3819,62.322,77.202


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_411.csv <==
x,qOut,qIn
0.0316,60.534,76.808
0.093239,60.617,73.953
0.15511,57.971,74.077
0.22494,61.991,76.902
0.28814,60.728,76.774
0.34159,61.346,73.72
0.40346,58.475,73.577
0.48148,62.279,76.661
0.54468,61.132,77.127
0.58994,61.812,74.445
0.65181,58.625,73.934
0.73802,61.796,76.159
0.80122,60.35,76.251
0.83829,61.384,74.223
0.90016,58.901,74.64
0.99457,62.389,76.842
1.0578,60.677,76.126
1.0866,61.202,73.278
1.1485,58.451,73.597
1.2511,62.18,76.378
1.3143,60.838,76.576
1.335,61.529,74.552
1.3969,58.703,74.767
1.5076,61.949,76.925
1.5708,60.169,76.474
1.5833,60.767,73.782
1.6452,58.176,74.057
1.7642,62.215,76.979
1.8274,61.11,77.111
1.8317,61.823,74.356
1.8936,58.799,73.81
2.0207,62.136,75.902
2.0839,60.674,76.007
2.08,61.48,73.91
2.1419,58.895,74.239
2.2773,62.493,77.06
2.3405,60.849,77.233
2.3284,61.147,74.449
2.3903,57.96,73.943
2.5338,61.519,76.239
2.597,60.419,76.357
2.5767,61.678,74.042
2.6386,59.188,74.061
2.7904,62.525,76.371
2.8536,60.727,76.154
2.8251,61.327,73.939
2.887,58.824,74.556
3.0469,62.344,76.864
3.1101,60.486,76.078
3.0734,60.779,73.258
3.1353,58.071,73.912
3.3034,62.189,77.406
3.3666,61.118,77.944
3.3218,61.61,75.094
3.3837,58.158,73.98
3.56,61.332,75.708
3.6232,60.141,75.774
3.5701,61.574,73.797
3.632,59.386,74.197
3.8165,62.975,76.659
3.8797,61.164,76.522
3.8185,61.491,74.313
3.8804,58.635,74.64
4.0731,61.933,76.676
4.1363,60.124,75.878
4.0668,60.793,73.216
4.1287,58.522,73.951
4.3296,62.64,77.123
4.3928,61.223,77.162
4.3152,61.353,74.365
4.3771,58.092,74.047
4.5861,61.707,76.441
4.6493,60.572,76.716
4.5636,61.489,74.423
4.6254,58.739,73.824
4.8427,62.331,75.594
4.9059,60.962,75.868
4.8119,61.611,74.334
4.8738,58.769,74.797
5.0992,62.223,77.17
5.1624,60.624,77.06
5.0603,61.074,74.393
5.1221,57.907,73.771
5.3558,61.47,75.502
5.419,60.471,75.628
5.3086,61.873,74.38
5.3705,59.553,75.067
5.6123,62.74,76.73
5.6755,60.581,76.064
5.557,60.802,74.034
5.6188,57.989,74.644
5.8689,61.908,77.12
5.9321,60.787,76.976
5.8053,61.712,74.431
5.8672,58.707,73.994
6.1254,61.908,75.716
6.1886,60.452,75.49
6.0537,61.666,73.696
6.1155,59.508,74.525
6.3819,62.81,77.174


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_412.csv <==
x,qOut,qIn
0.0316,61.034,75.769
0.093239,62.068,73.75
0.15511,59.33,74.317
0.22494,62.491,76.942
0.28814,60.584,77.042
0.34159,60.986,74.658
0.40346,58.044,74.292
0.48148,61.537,76.243
0.54468,60.191,76.194
0.58994,61.303,74.129
0.65181,59.019,74.413
0.73802,62.753,76.726
0.80122,61.089,76.329
0.83829,61.39,73.482
0.90016,58.455,73.639
0.99457,62.126,76.814
1.0578,60.77,77.316
1.0866,61.44,74.857
1.1485,58.563,74.443
1.2511,61.869,76.322
1.3143,60.245,75.877
1.335,61.03,73.256
1.3969,58.695,73.616
1.5076,62.774,76.767
1.5708,61.41,77.278
1.5833,61.549,74.865
1.6452,58.192,74.417
1.7642,61.594,76.421
1.8274,60.316,76.307
1.8317,61.233,73.893
1.8936,58.52,73.825
2.0207,62.32,76.188
2.0839,61.176,76.439
2.08,61.976,74.551
2.1419,58.925,74.533
2.2773,61.92,76.143
2.3405,60.167,75.785
2.3284,61.033,73.934
2.3903,58.65,74.444
2.5338,62.355,76.841
2.597,60.729,76.838
2.5767,61.153,74.385
2.6386,58.288,74.171
2.7904,61.949,76.624
2.8536,60.606,76.716
2.8251,61.401,74.064
2.887,58.763,73.723
3.0469,62.434,76.097
3.1101,60.969,76.33
3.0734,61.462,74.198
3.1353,58.68,74.398
3.3034,62.329,76.98
3.3666,60.802,76.979
3.3218,61.07,74.193
3.3837,57.77,73.891
3.56,61.559,76.529
3.6232,60.816,76.871
3.5701,62.156,74.622
3.632,59.125,74.274
3.8165,61.932,75.724
3.8797,60.24,75.274
3.8185,61.538,73.879
3.8804,59.456,75.192
4.0731,62.651,77.231
4.1363,60.293,75.719
4.0668,60.54,72.602
4.1287,58.119,73.712
4.3296,62.282,77.466
4.3928,60.993,77.63
4.3152,61.41,74.693
4.3771,58.265,74.313
4.5861,61.651,76.552
4.6493,60.289,76.178
4.5636,61.264,73.479
4.6254,58.778,73.94
4.8427,62.673,76.944
4.9059,61.367,76.877
4.8119,61.883,74.205
4.8738,58.714,74.133
5.0992,61.833,76.231
5.1624,60.223,75.847
5.0603,61.158,73.636
5.1221,58.896,74.374
5.3558,62.606,77.125
5.419,60.815,76.836
5.3086,60.95,74.047
5.3705,57.983,74.032
5.6123,61.878,76.685
5.6755,60.789,76.791
5.557,61.599,74.067
5.6188,58.665,73.528
5.8689,62.164,75.844
5.9321,60.848,76.416
5.8053,61.66,74.845
5.8672,58.851,75.143
6.1254,62.07,77.171
6.1886,60.283,76.588
6.0537,60.881,73.814
6.1155,58.126,73.777
6.3819,62.04,75.955


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_413.csv <==
x,qOut,qIn
0.0316,60.552,76.361
0.093239,61.975,74.374
0.15511,59.455,74.424
0.22494,62.448,76.58
0.28814,60.356,76.334
0.34159,60.973,74.035
0.40346,58.596,74.565
0.48148,62.286,77.093
0.54468,60.567,76.415
0.58994,61.022,73.502
0.65181,58.392,74.078
0.73802,62.377,77.143
0.80122,61.116,77.003
0.83829,61.587,73.984
0.90016,58.47,73.548
0.99457,61.985,75.993
1.0578,60.73,76.363
1.0866,61.578,74.384
1.1485,58.865,74.506
1.2511,62.295,76.77
1.3143,60.632,76.603
1.335,61.066,74.048
1.3969,58.09,73.972
1.5076,61.855,76.435
1.5708,60.798,76.589
1.5833,61.803,74.476
1.6452,58.916,74.463
1.7642,62.081,76.151
1.8274,60.441,75.707
1.8317,61.315,73.921
1.8936,58.854,74.643
2.0207,62.414,76.752
2.0839,60.691,76.269
2.08,61.11,74.054
2.1419,58.284,74.399
2.2773,62.01,76.663
2.3405,60.702,76.503
2.3284,61.451,74.063
2.3903,58.582,73.805
2.5338,62.084,76.076
2.597,60.702,76.375
2.5767,61.548,74.443
2.6386,58.886,74.657
2.7904,62.18,76.995
2.8536,60.338,76.788
2.8251,60.849,74.185
2.887,58.232,74.276
3.0469,62.178,76.847
3.1101,60.957,76.572
3.0734,61.629,73.609
3.1353,58.728,73.468
3.3034,62.413,76.13
3.3666,61.174,76.352
3.3218,61.803,74.138
3.3837,58.659,74.349
3.56,61.845,76.853
3.6232,60.315,76.749
3.5701,61.147,74.279
3.632,58.288,74.401
3.8165,61.692,76.736
3.8797,60.32,76.425
3.8185,61.523,74.035
3.8804,59.218,74.34
4.0731,62.589,76.432
4.1363,60.628,75.633
4.0668,61.114,73.063
4.1287,58.882,74.254
4.3296,62.773,77.932
4.3928,60.889,77.641
4.3152,60.71,73.769
4.3771,57.462,73.138
4.5861,61.455,76.285
4.6493,60.703,77.058
4.5636,61.962,74.564
4.6254,59.258,73.876
4.8427,62.454,76.069
4.9059,60.693,76.332
4.8119,61.361,74.116
4.8738,58.757,74.277
5.0992,62.279,76.856
5.1624,60.591,76.617
5.0603,61.109,73.778
5.1221,58.39,73.732
5.3558,62.157,76.129
5.419,60.821,76.152
5.3086,61.422,74.217
5.3705,58.562,74.931
5.6123,62.131,77.795
5.6755,60.664,77.681
5.557,61.182,74.498
5.6188,57.989,73.427
5.8689,61.437,75.142
5.9321,60.371,75.301
5.8053,61.852,73.917
5.8672,59.869,74.953
6.1254,63.295,77.513
6.1886,60.964,76.964
6.0537,60.712,73.839
6.1155,57.508,73.466
6.3819,61.407,75.974


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_414.csv <==
x,qOut,qIn
0.0316,60.386,76.252
0.093239,60.901,73.592
0.15511,58.199,73.879
0.22494,62.26,76.83
0.28814,61.241,76.98
0.34159,61.912,74.384
0.40346,58.608,74.068
0.48148,61.752,75.982
0.54468,60.391,75.851
0.58994,61.53,74.09
0.65181,59.018,74.702
0.73802,62.311,76.955
0.80122,60.461,76.714
0.83829,61.046,74.577
0.90016,58.463,74.794
0.99457,62.079,76.72
1.0578,60.484,76.031
1.0866,61.16,73.398
1.1485,58.717,73.694
1.2511,62.769,76.379
1.3143,61.441,76.511
1.335,61.687,74.002
1.3969,58.48,73.724
1.5076,61.949,76.391
1.5708,60.575,77.008
1.5833,61.18,74.663
1.6452,58.16,74.096
1.7642,61.658,76.367
1.8274,60.408,76.873
1.8317,61.407,74.855
1.8936,58.769,74.507
2.0207,62.264,76.25
2.0839,60.726,75.906
2.08,61.441,73.496
2.1419,58.777,73.788
2.2773,62.499,76.618
2.3405,61.08,76.894
2.3284,61.614,74.569
2.3903,58.518,74.359
2.5338,61.66,76.318
2.597,60.043,76.028
2.5767,61.015,73.733
2.6386,58.771,74.204
2.7904,62.601,76.971
2.8536,60.974,76.776
2.8251,61.242,73.873
2.887,58.319,73.836
3.0469,62.041,76.697
3.1101,60.72,76.976
3.0734,61.362,74.419
3.1353,58.52,74.149
3.3034,62.144,76.535
3.3666,60.782,76.625
3.3218,61.448,74.112
3.3837,58.535,73.934
3.56,62.151,76.421
3.6232,60.888,76.702
3.5701,61.729,74.458
3.632,58.833,74.12
3.8165,62.007,75.979
3.8797,60.325,76.071
3.8185,61.17,74.366
3.8804,58.898,74.624
4.0731,62.606,76.586
4.1363,60.791,76.103
4.0668,60.863,73.317
4.1287,57.924,73.468
4.3296,62.114,76.977
4.3928,61.259,78.171
4.3152,61.816,75.694
4.3771,58.16,74.085
4.5861,61.055,75.213
4.6493,59.815,75.252
4.5636,61.386,73.65
4.6254,59.44,74.329
4.8427,63.163,76.716
4.9059,61.286,76.532
4.8119,61.338,74.635
4.8738,58.338,75.296
5.0992,61.802,77.211
5.1624,60.194,76.045
5.0603,60.889,73.146
5.1221,58.25,73.701
5.3558,62.316,76.541
5.419,61.338,76.593
5.3086,62.187,74.386
5.3705,59.134,74.48
5.6123,62.035,76.562
5.6755,60.153,76.117
5.557,60.908,73.736
5.6188,58.5,74.372
5.8689,62.361,77.08
5.9321,60.906,76.544
5.8053,61.379,73.509
5.8672,58.423,73.601
6.1254,62.042,76.393
6.1886,60.747,76.686
6.0537,61.52,74.637
6.1155,58.77,74.715
6.3819,62.114,76.732


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_415.csv <==
x,qOut,qIn
0.0316,60.997,77.368
0.093239,61.33,74.202
0.15511,58.094,73.219
0.22494,61.71,75.688
0.28814,60.695,76.528
0.34159,61.795,74.863
0.40346,59.112,74.817
0.48148,62.329,76.712
0.54468,60.497,76.379
0.58994,60.991,73.892
0.65181,58.159,73.854
0.73802,62.032,76.05
0.80122,60.995,76.04
0.83829,61.976,73.981
0.90016,59.044,74.114
0.99457,62.091,76.38
1.0578,60.327,76.647
1.0866,61.106,74.87
1.1485,58.556,74.895
1.2511,61.92,76.683
1.3143,60.108,76.179
1.335,60.735,73.802
1.3969,58.409,74.411
1.5076,62.68,77.23
1.5708,61.493,76.829
1.5833,61.733,73.514
1.6452,58.35,72.967
1.7642,62.01,75.566
1.8274,61.071,76.287
1.8317,61.955,74.766
1.8936,58.824,75.047
2.0207,61.759,77.081
2.0839,60.028,76.774
2.08,60.814,74.441
2.1419,58.066,74.368
2.2773,61.804,76.155
2.3405,60.708,75.81
2.3284,61.907,73.692
2.3903,59.378,74.066
2.5338,62.72,76.649
2.597,60.892,76.718
2.5767,61.373,74.519
2.6386,58.578,74.733
2.7904,61.859,76.782
2.8536,60.071,75.898
2.8251,60.819,73.064
2.887,58.558,73.822
3.0469,62.69,77.002
3.1101,61.329,76.909
3.0734,61.536,74.082
3.1353,58.292,74.008
3.3034,61.791,76.699
3.3666,60.512,76.987
3.3218,61.342,74.504
3.3837,58.549,74.06
3.56,62.062,76.276
3.6232,60.648,76.43
3.5701,61.472,74.218
3.632,58.904,74.233
3.8165,62.507,76.429
3.8797,60.881,76.292
3.8185,61.279,73.872
3.8804,58.423,73.931
4.0731,62.175,76.611
4.1363,60.868,76.919
4.0668,61.428,74.495
4.1287,58.332,74.002
4.3296,61.784,75.933
4.3928,60.52,76.058
4.3152,61.487,74.232
4.3771,58.77,74.648
4.5861,62.207,77.061
4.6493,60.655,76.86
4.5636,61.373,74.309
4.6254,58.499,74.025
4.8427,61.821,75.735
4.9059,60.311,75.551
4.8119,61.381,74.16
4.8738,59.333,75.274
5.0992,62.931,77.652
5.1624,60.75,76.832
5.0603,60.553,73.341
5.1221,57.476,72.822
5.3558,61.74,75.859
5.419,61.136,76.875
5.3086,62.32,74.75
5.3705,59.285,74.059
5.6123,62.087,76.108
5.6755,60.219,76.579
5.557,61.054,74.596
5.6188,58.544,74.416
5.8689,62.081,76.648
5.9321,60.458,76.727
5.8053,61.164,74.151
5.8672,58.656,73.846
6.1254,62.437,76.378
6.1886,60.936,76.614
6.0537,61.375,74.048
6.1155,58.605,74.008
6.3819,62.4,77.03


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_416.csv <==
x,qOut,qIn
0.0316,60.521,76.724
0.093239,61.09,73.789
0.15511,58.343,73.57
0.22494,62.37,76.426
0.28814,61.34,76.856
0.34159,61.942,74.319
0.40346,58.67,73.855
0.48148,61.925,76.115
0.54468,60.579,76.508
0.58994,61.481,74.539
0.65181,58.65,74.318
0.73802,61.977,76.192
0.80122,60.448,75.998
0.83829,61.285,73.975
0.90016,58.639,74.656
0.99457,62.19,77.147
1.0578,60.66,76.651
1.0866,61.349,73.97
1.1485,58.495,73.971
1.2511,61.909,76.007
1.3143,60.446,75.8
1.335,61.447,74.045
1.3969,59.23,74.855
1.5076,62.716,77.316
1.5708,60.599,76.752
1.5833,60.585,73.547
1.6452,57.723,73.342
1.7642,61.963,76.5
1.8274,61.137,77.174
1.8317,61.95,74.614
1.8936,58.735,74.032
2.0207,61.928,76.31
2.0839,60.548,76.65
2.08,61.552,74.445
2.1419,58.768,74.102
2.2773,62.031,76.147
2.3405,60.444,76.386
2.3284,61.424,74.638
2.3903,59.087,74.88
2.5338,62.498,76.744
2.597,60.503,75.879
2.5767,60.833,72.78
2.6386,58.324,73.089
2.7904,62.534,76.764
2.8536,61.346,77.752
2.8251,61.604,75.234
2.887,58.197,74.362
3.0469,61.412,76.322
3.1101,60.043,76.273
3.0734,61.059,73.709
3.1353,58.577,73.725
3.3034,62.562,76.433
3.3666,61.41,76.577
3.3218,62.035,74.081
3.3837,58.913,73.946
3.56,61.977,76.17
3.6232,60.264,76.15
3.5701,61.001,74.335
3.632,58.544,75.15
3.8165,62.238,77.59
3.8797,60.588,76.971
3.8185,60.906,74.006
3.8804,57.857,73.819
4.0731,61.796,76.197
4.1363,60.985,76.35
4.0668,62.208,74.03
4.1287,59.43,73.66
4.3296,62.588,75.786
4.3928,60.836,76.129
4.3152,61.445,74.675
4.3771,58.685,75.272
4.5861,61.904,77.074
4.6493,60.04,76.046
4.5636,60.614,73.218
4.6254,57.974,73.651
4.8427,62.13,76.563
4.9059,61.251,76.802
4.8119,62.09,74.704
4.8738,58.883,74.8
5.0992,61.823,76.699
5.1624,60.17,76.183
5.0603,61.134,74.043
5.1221,58.629,74.532
5.3558,62.321,76.463
5.419,60.899,75.727
5.3086,61.638,73.547
5.3705,58.932,74.458
5.6123,62.396,77.158
5.6755,60.713,76.821
5.557,61.208,74.242
5.6188,58.3,74.233
5.8689,61.78,76.307
5.9321,60.364,75.94
5.8053,61.362,73.563
5.8672,59.045,73.991
6.1254,62.68,76.882
6.1886,60.876,77.044
6.0537,61.088,74.476
6.1155,58.261,74.354
6.3819,61.969,76.856


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_417.csv <==
x,qOut,qIn
0.0316,60.99,76.328
0.093239,61.962,73.85
0.15511,59.156,73.737
0.22494,62.566,75.994
0.28814,61.017,76.222
0.34159,61.597,74.396
0.40346,58.686,74.68
0.48148,61.939,76.886
0.54468,60.228,76.499
0.58994,60.875,73.931
0.65181,58.164,74.128
0.73802,61.995,76.556
0.80122,60.836,76.469
0.83829,61.729,74.159
0.90016,58.907,74.139
0.99457,62.24,76.333
1.0578,60.638,76.223
1.0866,61.357,73.991
1.1485,58.69,74.421
1.2511,62.184,77.027
1.3143,60.547,76.764
1.335,61.136,74.209
1.3969,58.385,74.388
1.5076,62.029,76.68
1.5708,60.634,76.37
1.5833,61.434,73.87
1.6452,58.809,73.958
1.7642,62.477,76.41
1.8274,60.988,76.432
1.8317,61.523,74.001
1.8936,58.666,73.894
2.0207,62.147,76.411
2.0839,60.584,76.722
2.08,61.171,74.322
2.1419,58.398,74.023
2.2773,62.002,76.526
2.3405,60.561,76.845
2.3284,61.253,74.289
2.3903,58.534,73.774
2.5338,62.188,76.071
2.597,60.778,76.428
2.5767,61.422,74.217
2.6386,58.703,74.082
2.7904,62.302,76.697
2.8536,60.745,77.29
2.8251,61.142,74.907
2.887,58.184,73.991
3.0469,61.889,75.843
3.1101,60.694,76.297
3.0734,61.492,74.302
3.1353,58.67,74.085
3.3034,62.432,76.605
3.3666,61.24,77.133
3.3218,61.843,74.664
3.3837,58.368,73.683
3.56,61.395,75.328
3.6232,60.142,75.672
3.5701,61.679,74.436
3.632,59.548,75.219
3.8165,62.528,77.23
3.8797,60.061,76.23
3.8185,60.367,73.328
3.8804,58.149,73.9
4.0731,62.459,76.856
4.1363,61.166,76.65
4.0668,61.442,73.86
4.1287,58.396,74.17
4.3296,62.267,77.383
4.3928,61.15,77.617
4.3152,61.595,74.346
4.3771,58.033,73.006
4.5861,61.381,74.86
4.6493,60.505,75.553
4.5636,62.072,74.589
4.6254,59.711,75.31
4.8427,62.557,77.14
4.9059,60.14,76.395
4.8119,60.426,73.782
4.8738,57.765,74.003
5.0992,61.846,76.621
5.1624,60.867,76.765
5.0603,61.941,74.381
5.1221,59.129,74.039
5.3558,62.28,76.133
5.419,60.539,76.388
5.3086,61.297,74.608
5.3705,58.832,74.883
5.6123,62.41,77.029
5.6755,60.647,76.412
5.557,61.022,73.168
5.6188,58.204,72.933
5.8689,62.222,75.98
5.9321,61.226,76.641
5.8053,61.968,74.66
5.8672,58.871,74.912
6.1254,61.824,77.216
6.1886,59.989,76.768
6.0537,60.652,74.109
6.1155,58.009,74.263
6.3819,61.999,76.572


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_418.csv <==
x,qOut,qIn
0.0316,60.674,76.57
0.093239,60.962,73.452
0.15511,58.044,73.456
0.22494,61.93,76.295
0.28814,60.901,76.73
0.34159,61.963,74.669
0.40346,59.293,74.674
0.48148,62.386,76.794
0.54468,60.372,76.339
0.58994,60.861,73.352
0.65181,58.299,73.336
0.73802,62.323,76.476
0.80122,61.122,77.042
0.83829,61.734,74.553
0.90016,58.694,74.301
0.99457,61.902,76.892
1.0578,60.256,76.972
1.0866,61.016,73.955
1.1485,58.464,73.374
1.2511,62.273,75.974
1.3143,60.933,76.374
1.335,61.591,74.08
1.3969,58.97,74.297
1.5076,62.547,77.307
1.5708,60.783,77.425
1.5833,60.876,73.955
1.6452,57.65,72.848
1.7642,61.561,75.52
1.8274,60.828,76.547
1.8317,62.103,74.727
1.8936,59.286,74.551
2.0207,62.191,76.809
2.0839,60.24,76.992
2.08,60.944,74.69
2.1419,58.38,74.365
2.2773,61.999,76.25
2.3405,60.507,76.014
2.3284,61.345,73.642
2.3903,59.024,73.832
2.5338,62.959,76.486
2.597,61.389,76.532
2.5767,61.396,73.878
2.6386,58.083,73.873
2.7904,61.758,76.927
2.8536,60.67,77.531
2.8251,61.501,74.837
2.887,58.32,73.747
3.0469,61.451,75.425
3.1101,60.109,75.635
3.0734,61.5,74.083
3.1353,59.514,74.822
3.3034,62.949,77.245
3.3666,60.695,76.656
3.3218,60.677,73.596
3.3837,57.888,73.8
3.56,61.955,77.106
3.6232,60.849,77.451
3.5701,61.66,74.493
3.632,58.781,73.839
3.8165,62.142,76.112
3.8797,60.606,76.116
3.8185,61.411,73.532
3.8804,58.984,73.56
4.0731,62.761,76.373
4.1363,61.136,76.761
4.0668,61.252,74.386
4.1287,58.084,74.198
4.3296,61.676,76.75
4.3928,60.418,77.118
4.3152,61.192,74.654
4.3771,58.246,74.07
4.5861,61.825,76.161
4.6493,60.669,76.479
4.5636,61.779,74.461
4.6254,59.12,74.303
4.8427,62.424,76.355
4.9059,60.71,76.244
4.8119,61.429,73.992
4.8738,58.827,74.314
5.0992,62.288,76.756
5.1624,60.552,76.285
5.0603,61.138,73.53
5.1221,58.577,74.019
5.3558,62.291,77.044
5.419,60.721,76.823
5.3086,61.156,74.042
5.3705,58.364,74.316
5.6123,62.12,76.72
5.6755,60.777,76.228
5.557,61.338,73.575
5.6188,58.391,73.727
5.8689,62.195,76.425
5.9321,61.117,76.931
5.8053,61.851,74.799
5.8672,58.579,74.126
6.1254,61.555,75.74
6.1886,60.04,75.825
6.0537,61.199,74.383
6.1155,58.965,75.251
6.3819,62.534,77.449


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_419.csv <==
x,qOut,qIn
0.0316,60.622,76.681
0.093239,60.684,73.222
0.15511,57.735,73.07
0.22494,62.012,76.358
0.28814,61.348,77.143
0.34159,62.304,74.708
0.40346,59.073,73.968
0.48148,61.964,75.952
0.54468,60.311,76.221
0.58994,61.223,74.321
0.65181,58.688,74.508
0.73802,62.252,76.657
0.80122,60.667,76.401
0.83829,61.228,74.025
0.90016,58.412,74.079
0.99457,62.106,76.284
1.0578,60.805,76.238
1.0866,61.529,74.175
1.1485,58.642,74.493
1.2511,62.076,76.974
1.3143,60.589,77.014
1.335,61.319,74.612
1.3969,58.46,74.277
1.5076,61.867,76.062
1.5708,60.42,75.636
1.5833,61.424,73.483
1.6452,59.168,74.216
1.7642,62.906,76.782
1.8274,61.121,76.478
1.8317,61.145,74.101
1.8936,57.976,74.48
2.0207,61.686,77.183
2.0839,60.544,77.194
2.08,61.462,74.433
2.1419,58.484,73.801
2.2773,61.807,75.62
2.3405,60.482,75.436
2.3284,61.743,73.593
2.3903,59.563,74.566
2.5338,62.856,77.326
2.597,60.59,76.869
2.5767,60.669,73.931
2.6386,57.876,74.025
2.7904,61.745,76.765
2.8536,60.506,76.782
2.8251,61.437,74.207
2.887,58.9,74.077
3.0469,62.486,76.436
3.1101,60.857,76.625
3.0734,61.323,74.414
3.1353,58.625,74.218
3.3034,62.4,76.535
3.3666,60.946,76.718
3.3218,61.341,73.803
3.3837,58.309,72.835
3.56,62.1,75.511
3.6232,61.041,76.873
3.5701,61.793,75.294
3.632,58.7,74.747
3.8165,61.694,76.57
3.8797,59.947,76.623
3.8185,60.708,74.175
3.8804,58.141,73.925
4.0731,62.18,76.451
4.1363,61.157,76.796
4.0668,61.977,74.325
4.1287,58.947,73.955
4.3296,62.205,76.372
4.3928,60.686,76.629
4.3152,61.495,74.328
4.3771,58.738,74.191
4.5861,62.113,76.284
4.6493,60.506,76.021
4.5636,61.278,73.763
4.6254,58.728,74.331
4.8427,62.334,77.055
4.9059,60.702,76.912
4.8119,61.199,74.06
4.8738,58.373,73.548
5.0992,61.959,75.784
5.1624,60.55,76.02
5.0603,61.335,74.03
5.1221,58.926,74.584
5.3558,62.602,77.609
5.419,60.785,77.554
5.3086,60.752,74.078
5.3705,57.445,73.152
5.6123,61.397,75.786
5.6755,60.762,76.654
5.557,62.206,74.827
5.6188,59.458,74.448
5.8689,62.428,76.186
5.9321,60.551,76.217
5.8053,61.359,74.265
5.8672,58.778,74.206
6.1254,62.125,76.118
6.1886,60.361,76.111
6.0537,61.135,74.449
6.1155,58.888,75.157
6.3819,62.556,77.488


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_420.csv <==
x,qOut,qIn
0.0316,60.648,76.651
0.093239,61.264,74.067
0.15511,58.308,73.871
0.22494,61.87,76.023
0.28814,60.653,76.125
0.34159,61.697,74.432
0.40346,59.065,74.943
0.48148,62.271,77.019
0.54468,60.377,76.476
0.58994,60.926,73.88
0.65181,58.296,73.965
0.73802,62.141,76.348
0.80122,60.866,76.19
0.83829,61.627,73.82
0.90016,58.912,74.297
0.99457,62.436,77.168
1.0578,60.813,76.946
1.0866,61.212,73.944
1.1485,58.1,73.718
1.2511,61.659,76.121
1.3143,60.521,76.166
1.335,61.729,74.017
1.3969,59.23,74.194
1.5076,62.43,76.399
1.5708,60.459,76.136
1.5833,60.968,73.828
1.6452,58.493,74.43
1.7642,62.181,77.468
1.8274,60.478,77.566
1.8317,60.858,74.695
1.8936,58.102,74.147
2.0207,61.981,76.421
2.0839,60.769,76.539
2.08,61.52,73.776
2.1419,58.853,73.102
2.2773,62.835,75.76
2.3405,61.658,76.834
2.3284,61.95,74.884
2.3903,58.479,74.172
2.5338,61.65,76.234
2.597,60.272,76.709
2.5767,61.135,74.451
2.6386,58.251,73.895
2.7904,61.822,76.021
2.8536,60.651,76.522
2.8251,61.745,74.822
2.887,59.064,74.738
3.0469,62.184,76.393
3.1101,60.301,75.971
3.0734,61.022,73.764
3.1353,58.646,74.195
3.3034,62.493,76.802
3.3666,60.955,76.697
3.3218,61.372,73.988
3.3837,58.51,73.872
3.56,62.13,76.491
3.6232,60.681,76.603
3.5701,61.265,74.145
3.632,58.476,74.238
3.8165,62.174,76.884
3.8797,60.807,76.99
3.8185,61.388,74.291
3.8804,58.386,73.657
4.0731,61.934,75.686
4.1363,60.691,76.116
4.0668,61.626,74.521
4.1287,59.023,74.673
4.3296,62.456,76.754
4.3928,60.691,76.595
4.3152,61.02,73.92
4.3771,57.944,73.621
4.5861,61.702,76.389
4.6493,60.728,77.176
4.5636,61.934,75.174
4.6254,59.173,74.511
4.8427,62.056,75.712
4.9059,60.072,75.116
4.8119,60.904,73.127
4.8738,58.929,74.264
5.0992,63.004,77.657
5.1624,61.227,77.809
5.0603,60.947,74.568
5.1221,57.461,73.586
5.3558,61.218,75.998
5.419,60.398,76.619
5.3086,61.802,74.363
5.3705,59.328,73.729
5.6123,62.722,75.767
5.6755,61.002,76.195
5.557,61.578,74.512
5.6188,58.899,74.966
5.8689,62.157,77.32
5.9321,60.179,76.588
5.8053,60.622,73.4
5.8672,57.994,73.595
6.1254,62.119,76.489
6.1886,61.131,76.578
6.0537,61.929,74.238
6.1155,58.95,74.409
6.3819,62.235,76.817


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_421.csv <==
x,qOut,qIn
0.0316,61.101,77.006
0.093239,61.781,74.491
0.15511,58.739,74.136
0.22494,62.1,76.173
0.28814,60.664,76.08
0.34159,61.475,73.809
0.40346,58.725,73.889
0.48148,62.265,76.463
0.54468,60.801,76.937
0.58994,61.469,74.989
0.65181,58.574,74.707
0.73802,61.774,76.268
0.80122,60.076,75.75
0.83829,60.923,73.424
0.90016,58.696,73.82
0.99457,62.785,76.519
1.0578,61.363,76.726
1.0866,61.477,74.559
1.1485,58.228,74.558
1.2511,61.791,76.792
1.3143,60.529,76.923
1.335,61.255,74.482
1.3969,58.223,73.693
1.5076,61.825,75.64
1.5708,60.775,76.349
1.5833,61.991,74.746
1.6452,59.41,74.287
1.7642,62.485,75.884
1.8274,60.451,75.828
1.8317,60.924,73.896
1.8936,58.418,74.626
2.0207,62.304,77.683
2.0839,60.826,77.461
2.08,61.175,73.972
2.1419,57.859,73.192
2.2773,61.373,75.635
2.3405,60.418,76.231
2.3284,61.959,74.718
2.3903,59.774,75.013
2.5338,62.81,76.785
2.597,60.392,75.952
2.5767,60.578,73.144
2.6386,58.113,73.744
2.7904,62.359,77.18
2.8536,61.185,77.541
2.8251,61.628,74.724
2.887,58.334,74.122
3.0469,61.64,76.322
3.1101,60.347,76.492
3.0734,61.449,74.118
3.1353,58.925,73.841
3.3034,62.543,76.189
3.3666,61.047,76.305
3.3218,61.706,73.809
3.3837,58.948,73.818
3.56,62.225,76.544
3.6232,60.376,76.72
3.5701,60.88,74.298
3.632,58.348,74.496
3.8165,62.122,77.208
3.8797,60.571,76.966
3.8185,60.974,73.722
3.8804,58.105,73.309
4.0731,62.139,76.177
4.1363,61.215,76.813
4.0668,61.984,74.53
4.1287,58.856,74.15
4.3296,62.107,76.481
4.3928,60.645,76.758
4.3152,61.383,74.384
4.3771,58.36,73.934
4.5861,61.802,75.846
4.6493,60.586,75.905
4.5636,61.755,74.06
4.6254,59.116,74.524
4.8427,62.197,77.038
4.9059,60.259,76.954
4.8119,60.973,74.557
4.8738,58.519,74.65
5.0992,62.065,76.744
5.1624,60.344,75.902
5.0603,61.025,72.85
5.1221,58.776,73.469
5.3558,62.96,77.057
5.419,61.539,77.319
5.3086,61.533,74.164
5.3705,58.138,73.585
5.6123,61.644,76.353
5.6755,60.442,76.79
5.557,61.343,74.042
5.6188,58.631,73.528
5.8689,62.206,76.241
5.9321,60.776,76.873
5.8053,61.43,74.674
5.8672,58.647,74.478
6.1254,62.056,76.764
6.1886,60.402,76.661
6.0537,60.987,73.916
6.1155,58.305,73.827
6.3819,62.249,76.678


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_422.csv <==
x,qOut,qIn
0.0316,60.871,76.296
0.093239,61.029,73.901
0.15511,58.15,74.427
0.22494,62.024,77.68
0.28814,60.75,77.949
0.34159,61.208,74.655
0.40346,57.888,73.362
0.48148,61.364,75.41
0.54468,60.402,75.994
0.58994,61.936,74.22
0.65181,59.731,74.305
0.73802,63.059,76.597
0.80122,60.966,76.525
0.83829,61.197,73.983
0.90016,58.369,73.972
0.99457,61.87,76.579
1.0578,60.278,76.646
1.0866,61.084,74.269
1.1485,58.718,74.609
1.2511,62.445,77.166
1.3143,60.754,76.494
1.335,61.043,73.067
1.3969,58.182,72.997
1.5076,62.259,76.264
1.5708,61.302,77.063
1.5833,61.952,74.856
1.6452,58.663,74.443
1.7642,61.664,76.559
1.8274,60.081,76.577
1.8317,61.006,74.126
1.8936,58.462,73.939
2.0207,62.244,76.215
2.0839,60.951,76.258
2.08,61.702,73.999
2.1419,58.904,74.334
2.2773,62.295,77.203
2.3405,60.626,77.202
2.3284,61.182,74.279
2.3903,58.3,73.808
2.5338,61.813,75.947
2.597,60.449,75.888
2.5767,61.491,73.634
2.6386,59.251,74.029
2.7904,62.846,77.043
2.8536,60.878,77.3
2.8251,60.881,74.392
2.887,57.931,73.776
3.0469,61.78,76.279
3.1101,60.584,76.69
3.0734,61.349,74.232
3.1353,58.627,73.895
3.3034,62.428,76.618
3.3666,61.152,77.354
3.3218,61.629,74.883
3.3837,58.352,73.905
3.56,61.705,75.899
3.6232,60.486,76.286
3.5701,61.623,74.201
3.632,59.047,74.032
3.8165,62.49,76.081
3.8797,60.86,75.98
3.8185,61.443,74.031
3.8804,58.63,74.661
4.0731,62.038,77.038
4.1363,60.402,76.592
4.0668,61.046,73.844
4.1287,58.215,73.799
4.3296,61.837,76.347
4.3928,60.587,76.467
4.3152,61.636,74.282
4.3771,59.131,74.578
4.5861,62.395,76.916
4.6493,60.423,76.324
4.5636,60.848,73.535
4.6254,58.283,74.222
4.8427,62.316,77.43
4.9059,61.069,77.109
4.8119,61.609,73.671
4.8738,58.454,73.256
5.0992,61.87,76.076
5.1624,60.609,76.549
5.0603,61.669,74.554
5.1221,59.215,74.858
5.3558,62.455,77.075
5.419,60.379,76.253
5.3086,60.633,72.992
5.3705,57.951,73.34
5.6123,62.234,76.919
5.6755,61.361,77.392
5.557,62.01,74.591
5.6188,58.544,74.142
5.8689,61.513,76.369
5.9321,60.117,76.303
5.8053,61.376,74.206
5.8672,59.02,74.605
6.1254,62.463,76.59
6.1886,60.683,75.835
6.0537,61.283,73.411
6.1155,58.866,74.007
6.3819,62.607,76.532


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_423.csv <==
x,qOut,qIn
0.0316,60.834,76.236
0.093239,61.69,74.462
0.15511,58.967,74.549
0.22494,62.233,76.637
0.28814,60.436,76.4
0.34159,61.038,73.906
0.40346,58.375,74.036
0.48148,62.091,76.786
0.54468,60.703,77.044
0.58994,61.449,74.619
0.65181,58.728,74.368
0.73802,62.192,76.492
0.80122,60.582,76.124
0.83829,61.23,73.172
0.90016,58.645,73.218
0.99457,62.572,76.559
1.0578,61.262,77.226
1.0866,61.666,74.599
1.1485,58.408,74.113
1.2511,61.537,76.445
1.3143,59.999,76.433
1.335,60.978,73.908
1.3969,58.657,74.167
1.5076,62.472,77.068
1.5708,60.931,77.084
1.5833,61.315,74.256
1.6452,58.469,74.11
1.7642,62.187,76.665
1.8274,60.813,76.527
1.8317,61.381,73.669
1.8936,58.526,73.549
2.0207,62.405,76.296
2.0839,61.29,76.565
2.08,61.874,73.944
2.1419,58.534,73.488
2.2773,61.658,76.014
2.3405,60.279,76.902
2.3284,61.326,75.575
2.3903,58.769,75.553
2.5338,61.892,76.706
2.597,59.903,75.516
2.5767,60.473,72.788
2.6386,58.115,73.522
2.7904,62.694,76.849
2.8536,61.932,77.207
2.8251,62.325,74.478
2.887,58.533,73.911
3.0469,61.458,76.343
3.1101,60.192,76.697
3.0734,61.424,74.533
3.1353,58.844,74.559
3.3034,62.163,76.52
3.3666,60.498,75.825
3.3218,61.306,73.47
3.3837,58.886,74.434
3.56,62.563,77.216
3.6232,60.87,76.63
3.5701,61.241,73.779
3.632,58.364,74.21
3.8165,61.972,77.055
3.8797,60.552,76.777
3.8185,61.333,74.004
3.8804,58.718,74.105
4.0731,62.341,76.524
4.1363,60.807,76.146
4.0668,61.376,73.394
4.1287,58.712,73.734
4.3296,62.47,77.005
4.3928,60.988,77.346
4.3152,61.315,74.341
4.3771,58.151,73.644
4.5861,61.632,76.018
4.6493,60.388,76.148
4.5636,61.385,73.902
4.6254,58.848,74.473
4.8427,62.463,77.382
4.9059,60.881,77.109
4.8119,61.293,74.028
4.8738,58.128,73.71
5.0992,61.583,75.946
5.1624,60.405,75.968
5.0603,61.717,74.171
5.1221,59.435,74.865
5.3558,62.641,77.334
5.419,60.44,76.818
5.3086,60.732,73.896
5.3705,58.193,73.981
5.6123,62.166,76.611
5.6755,60.829,76.271
5.557,61.464,73.259
5.6188,58.859,73.399
5.8689,62.719,76.682
5.9321,61.26,77.282
5.8053,61.359,74.72
5.8672,57.96,74.094
6.1254,61.453,76.239
6.1886,60.345,76.623
6.0537,61.413,74.479
6.1155,58.683,73.946
6.3819,62.203,75.88


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_424.csv <==
x,qOut,qIn
0.0316,60.396,76.086
0.093239,60.885,73.542
0.15511,58.427,74.238
0.22494,62.411,77.031
0.28814,61,76.634
0.34159,61.321,73.797
0.40346,58.235,73.805
0.48148,61.957,76.357
0.54468,60.838,76.762
0.58994,61.616,74.811
0.65181,58.62,74.35
0.73802,61.965,75.97
0.80122,60.533,76.084
0.83829,61.339,74.263
0.90016,58.546,74.483
0.99457,62.167,77.007
1.0578,60.859,77.043
1.0866,61.661,74.372
1.1485,58.541,73.92
1.2511,61.648,75.816
1.3143,60.202,75.521
1.335,61.582,73.588
1.3969,59.591,74.704
1.5076,62.838,77.505
1.5708,60.399,76.662
1.5833,60.454,73.419
1.6452,57.95,73.932
1.7642,62.145,77.253
1.8274,60.92,77.006
1.8317,61.472,73.349
1.8936,58.511,72.945
2.0207,62.2,76.419
2.0839,60.986,77.42
2.08,61.692,75.149
2.1419,58.72,74.695
2.2773,61.878,76.702
2.3405,60.162,76.394
2.3284,60.884,73.516
2.3903,58.348,73.417
2.5338,62.467,76.39
2.597,61.433,76.852
2.5767,62.072,74.322
2.6386,58.886,73.977
2.7904,62,76.351
2.8536,60.393,76.453
2.8251,61.153,73.872
2.887,58.466,73.742
3.0469,62.079,76.553
3.1101,60.657,77.019
3.0734,61.358,74.744
3.1353,58.591,74.628
3.3034,62.002,76.765
3.3666,60.372,76.358
3.3218,61.038,73.619
3.3837,58.451,73.815
3.56,62.44,76.759
3.6232,61.254,77.024
3.5701,61.835,74.394
3.632,58.728,73.962
3.8165,62.018,76.124
3.8797,60.528,76.037
3.8185,61.322,73.626
3.8804,58.686,73.937
4.0731,62.346,76.891
4.1363,60.866,77.194
4.0668,61.339,74.67
4.1287,58.236,74.259
4.3296,61.558,76.309
4.3928,60.155,76.244
4.3152,61.238,74.073
4.3771,58.946,74.337
4.5861,62.729,76.541
4.6493,61.137,75.906
4.5636,61.455,72.96
4.6254,58.523,73.327
4.8427,62.213,76.887
4.9059,60.847,77.789
4.8119,61.337,75.494
4.8738,58.15,74.827
5.0992,61.26,76.377
5.1624,59.731,75.774
5.0603,60.878,73.35
5.1221,58.794,73.992
5.3558,62.996,76.766
5.419,61.688,76.516
5.3086,61.923,73.937
5.3705,58.764,74.3
5.6123,62.119,77.033
5.6755,60.514,76.77
5.557,60.99,73.871
5.6188,58.094,73.905
5.8689,61.959,76.705
5.9321,60.919,76.776
5.8053,61.814,74.171
5.8672,58.802,73.995
6.1254,62.015,76.227
6.1886,60.51,76.219
6.0537,61.496,74.221
6.1155,59.009,74.62
6.3819,62.319,76.753


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_425.csv <==
x,qOut,qIn
0.0316,60.577,76.216
0.093239,61.449,74.011
0.15511,58.517,73.917
0.22494,62.018,75.997
0.28814,60.771,76.232
0.34159,61.722,74.621
0.40346,58.834,74.877
0.48148,61.781,76.739
0.54468,59.911,76.333
0.58994,60.804,74.427
0.65181,58.589,75.163
0.73802,62.447,77.144
0.80122,60.849,76.003
0.83829,61.257,72.941
0.90016,58.517,73.294
0.99457,62.576,76.324
1.0578,61.467,76.664
1.0866,61.904,74.49
1.1485,58.618,74.547
1.2511,61.783,76.808
1.3143,60.246,76.566
1.335,60.982,73.952
1.3969,58.155,73.923
1.5076,61.883,76.413
1.5708,60.775,76.724
1.5833,61.819,74.877
1.6452,59.131,74.819
1.7642,62.274,76.236
1.8274,60.376,75.493
1.8317,60.968,73.33
1.8936,58.565,74.094
2.0207,62.655,76.966
2.0839,61.316,77.107
2.08,61.515,74.5
2.1419,58.041,73.979
2.2773,61.403,76.223
2.3405,60.288,76.487
2.3284,61.562,74.417
2.3903,59.069,74.372
2.5338,62.407,76.089
2.597,60.647,75.462
2.5767,61.297,73.468
2.6386,58.831,74.669
2.7904,62.464,77.625
2.8536,60.677,77.308
2.8251,60.933,74.247
2.887,57.924,73.672
3.0469,61.58,75.933
3.1101,60.403,76.212
3.0734,61.526,74.313
3.1353,59.293,74.612
3.3034,62.965,76.906
3.3666,61.094,76.523
3.3218,61.059,73.509
3.3837,57.924,73.237
3.56,61.929,76.144
3.6232,61.071,76.877
3.5701,61.935,74.914
3.632,58.657,74.762
3.8165,61.578,76.679
3.8797,60.031,76.443
3.8185,61.19,74.335
3.8804,58.75,74.508
4.0731,62.25,76.187
4.1363,60.651,75.513
4.0668,61.482,73.68
4.1287,59.193,74.92
4.3296,62.809,77.616
4.3928,60.825,76.941
4.3152,60.849,73.696
4.3771,57.829,73.417
4.5861,61.776,76.184
4.6493,60.811,76.533
4.5636,61.872,74.059
4.6254,59.184,73.812
4.8427,62.465,76.36
4.9059,60.674,76.736
4.8119,61.152,74.346
4.8738,58.367,74.135
5.0992,61.923,76.754
5.1624,60.42,76.96
5.0603,61.137,74.219
5.1221,58.464,73.869
5.3558,62.199,76.416
5.419,60.86,76.486
5.3086,61.565,73.664
5.3705,58.785,73.54
5.6123,62.339,76.652
5.6755,60.833,77.317
5.557,61.371,74.94
5.6188,58.467,74.513
5.8689,61.82,76.488
5.9321,60.223,76.154
5.8053,60.971,73.535
5.8672,58.543,73.782
6.1254,62.67,76.663
6.1886,61.474,76.86
6.0537,61.773,74.402
6.1155,58.414,74.18
6.3819,61.812,76.267


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_426.csv <==
x,qOut,qIn
0.0316,60.261,76.12
0.093239,61.131,73.636
0.15511,58.461,73.78
0.22494,62.151,76.267
0.28814,60.868,76.571
0.34159,61.763,74.717
0.40346,59.085,74.706
0.48148,62.168,76.396
0.54468,60.13,75.691
0.58994,60.62,73.143
0.65181,58.271,74.092
0.73802,62.553,77.913
0.80122,61.345,78.238
0.83829,61.519,74.709
0.90016,57.879,73.364
0.99457,61.123,75.4
1.0578,60.083,75.884
1.0866,61.651,74.137
1.1485,59.712,74.342
1.2511,63.277,76.572
1.3143,61.145,76.337
1.335,61.04,73.955
1.3969,58.175,74.356
1.5076,62.045,76.93
1.5708,60.682,76.675
1.5833,61.19,73.936
1.6452,58.177,73.788
1.7642,61.926,76.307
1.8274,60.887,76.842
1.8317,61.827,75.076
1.8936,58.816,74.831
2.0207,61.908,76.397
2.0839,60.294,76.063
2.08,61.287,73.941
2.1419,58.776,74.125
2.2773,62.408,76.169
2.3405,60.929,75.837
2.3284,61.703,73.65
2.3903,59.079,74.266
2.5338,62.313,77.131
2.597,60.305,76.964
2.5767,60.698,74.107
2.6386,58.124,74.209
2.7904,62.007,76.959
2.8536,60.635,76.667
2.8251,61.237,73.615
2.887,58.507,73.582
3.0469,62.47,76.451
3.1101,61.333,76.636
3.0734,61.82,73.949
3.1353,58.499,73.76
3.3034,61.822,76.591
3.3666,60.559,77.301
3.3218,61.506,75.192
3.3837,58.569,74.547
3.56,61.647,76.018
3.6232,60.021,75.513
3.5701,61.138,73.221
3.632,59.064,74.08
3.8165,62.945,77.186
3.8797,61.216,76.93
3.8185,61.317,74.13
3.8804,58.292,74.335
4.0731,61.831,76.747
4.1363,60.35,76.368
4.0668,61.054,73.845
4.1287,58.52,74.183
4.3296,62.485,76.908
4.3928,61.186,76.967
4.3152,61.589,74.308
4.3771,58.4,73.794
4.5861,61.915,75.95
4.6493,60.711,76.247
4.5636,61.662,74.15
4.6254,58.938,73.886
4.8427,62.309,76.013
4.9059,60.661,76.427
4.8119,61.218,74.76
4.8738,58.458,74.836
5.0992,61.953,76.765
5.1624,60.357,76.559
5.0603,60.948,74.108
5.1221,58.168,73.853
5.3558,62.098,76.186
5.419,61.073,76.627
5.3086,61.951,74.593
5.3705,58.982,74.247
5.6123,62.162,76.261
5.6755,60.519,76.486
5.557,61.264,74.623
5.6188,58.609,74.657
5.8689,62.181,76.446
5.9321,60.658,76.017
5.8053,61.308,73.659
5.8672,58.577,73.794
6.1254,62.343,76.274
6.1886,61.039,76.6
6.0537,61.623,74.737
6.1155,58.541,74.774
6.3819,61.789,76.608


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_427.csv <==
x,qOut,qIn
0.0316,60.316,76.552
0.093239,61.747,74.886
0.15511,59.205,74.4
0.22494,62.45,75.435
0.28814,60.72,75.179
0.34159,61.532,73.827
0.40346,59.143,74.772
0.48148,62.54,77.465
0.54468,60.467,77.285
0.58994,60.674,74.304
0.65181,57.808,73.854
0.73802,61.623,76.325
0.80122,60.481,76.476
0.83829,61.601,74.015
0.90016,59.232,73.926
0.99457,62.853,76.366
1.0578,61.114,76.423
1.0866,61.362,74.034
1.1485,58.468,74.106
1.2511,62.135,76.68
1.3143,60.693,76.731
1.335,61.213,73.944
1.3969,58.224,73.426
1.5076,61.868,75.966
1.5708,60.696,76.775
1.5833,61.6,75.138
1.6452,58.837,74.962
1.7642,62.054,76.527
1.8274,60.265,76.035
1.8317,60.849,73.603
1.8936,58.231,73.779
2.0207,62.341,76.565
2.0839,61.333,77.139
2.08,61.972,75.043
2.1419,58.662,74.551
2.2773,61.725,76.3
2.3405,60.242,76.178
2.3284,61.285,73.992
2.3903,58.738,74.12
2.5338,62.413,76.341
2.597,61.026,75.996
2.5767,61.788,73.589
2.6386,58.982,74.089
2.7904,62.167,76.763
2.8536,60.326,76.597
2.8251,60.942,74.373
2.887,58.42,74.932
3.0469,62.073,77.168
3.1101,60.452,76.23
3.0734,60.981,73.017
3.1353,58.255,73.235
3.3034,62.307,76.589
3.3666,61.297,77.405
3.3218,62.005,75.184
3.3837,58.83,74.584
3.56,61.751,76.38
3.6232,59.985,76.101
3.5701,60.862,73.503
3.632,58.555,73.718
3.8165,62.657,76.765
3.8797,61.396,77.029
3.8185,61.789,74.185
3.8804,58.614,73.746
4.0731,61.937,76.276
4.1363,60.457,76.47
4.0668,61.203,73.987
4.1287,58.565,74.111
4.3296,62.245,77.055
4.3928,60.771,77.326
4.3152,61.269,74.539
4.3771,58.292,73.949
4.5861,61.848,76.095
4.6493,60.56,76.099
4.5636,61.498,73.717
4.6254,58.989,73.851
4.8427,62.691,76.558
4.9059,61.132,76.766
4.8119,61.41,74.423
4.8738,58.239,74.295
5.0992,61.694,76.331
5.1624,60.384,76.143
5.0603,61.313,73.978
5.1221,58.586,74.244
5.3558,62.137,76.64
5.419,60.738,76.79
5.3086,61.558,74.818
5.3705,58.762,74.691
5.6123,61.926,76.271
5.6755,60.142,75.845
5.557,60.999,73.809
5.6188,58.906,74.275
5.8689,62.918,76.631
5.9321,61.244,76.322
5.8053,61.199,73.598
5.8672,58.171,73.627
6.1254,62.173,76.773
6.1886,61.068,77.593
6.0537,61.427,75.038
6.1155,57.904,73.99
6.3819,61.279,75.955


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_428.csv <==
x,qOut,qIn
0.0316,60.577,76.234
0.093239,61.081,73.666
0.15511,58.144,73.504
0.22494,62.123,76.112
0.28814,61.269,76.817
0.34159,62.204,74.98
0.40346,58.968,74.552
0.48148,61.739,76.073
0.54468,60.001,75.8
0.58994,61.055,73.904
0.65181,58.761,74.459
0.73802,62.476,76.72
0.80122,60.863,76.229
0.83829,61.32,73.681
0.90016,58.456,74.152
0.99457,62.053,77.051
1.0578,60.625,77.009
1.0866,61.345,74.224
1.1485,58.55,73.929
1.2511,61.981,76.167
1.3143,60.451,76.051
1.335,61.269,73.944
1.3969,58.908,74.85
1.5076,62.652,77.873
1.5708,60.906,77.373
1.5833,61.022,73.835
1.6452,57.836,73.27
1.7642,61.63,75.787
1.8274,60.722,76.151
1.8317,62.006,74.054
1.8936,59.569,74.08
2.0207,62.81,76.604
2.0839,60.75,76.92
2.08,60.937,74.636
2.1419,58.071,74.331
2.2773,61.803,76.441
2.3405,60.497,76.376
2.3284,61.308,73.702
2.3903,58.571,73.442
2.5338,62.343,76.208
2.597,61.13,76.867
2.5767,61.809,74.881
2.6386,58.704,74.691
2.7904,61.738,76.542
2.8536,60.039,76.183
2.8251,60.923,73.927
2.887,58.497,74.403
3.0469,62.387,76.897
3.1101,61.048,76.593
3.0734,61.655,73.907
3.1353,58.744,73.753
3.3034,62.222,75.996
3.3666,60.754,75.933
3.3218,61.439,73.837
3.3837,58.763,74.493
3.56,62.277,77.449
3.6232,60.584,77.512
3.5701,60.918,74.528
3.632,57.805,73.763
3.8165,61.458,76.053
3.8797,60.438,76.324
3.8185,61.789,74.044
3.8804,59.4,74.116
4.0731,62.788,76.552
4.1363,60.93,76.36
4.0668,61.411,73.898
4.1287,58.755,74.086
4.3296,62.168,76.351
4.3928,60.341,76.099
4.3152,60.845,73.819
4.3771,58.492,74.408
4.5861,62.511,77.428
4.6493,60.962,77.302
4.5636,60.956,73.87
4.6254,57.554,73.174
4.8427,61.501,76.194
4.9059,60.911,77.312
4.8119,62.24,75.372
4.8738,59.222,74.496
5.0992,61.999,75.632
5.1624,60.204,75.376
5.0603,61.281,73.753
5.1221,59.057,74.442
5.3558,62.698,76.726
5.419,60.907,76.471
5.3086,61.222,74.361
5.3705,58.346,74.797
5.6123,61.887,76.941
5.6755,60.372,76.298
5.557,61.095,73.768
5.6188,58.444,74.141
5.8689,62.301,76.484
5.9321,61.076,76.218
5.8053,61.795,73.967
5.8672,58.907,74.12
6.1254,62.219,76.312
6.1886,60.564,76.471
6.0537,61.143,74.837
6.1155,58.462,75.039
6.3819,62.099,76.737


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_429.csv <==
x,qOut,qIn
0.0316,60.515,76.426
0.093239,61.335,74.645
0.15511,58.788,74.881
0.22494,62.332,77.007
0.28814,60.625,76.465
0.34159,60.968,73.384
0.40346,57.963,73.215
0.48148,61.933,76.262
0.54468,61.106,77.219
0.58994,62.157,75.367
0.65181,59.06,74.755
0.73802,61.777,76.097
0.80122,59.883,75.596
0.83829,60.865,73.265
0.90016,58.704,73.912
0.99457,62.733,77.095
1.0578,61.28,77.139
1.0866,61.565,74.315
1.1485,58.402,74.274
1.2511,61.736,76.725
1.3143,60.25,76.372
1.335,61.125,73.739
1.3969,58.697,74.096
1.5076,62.55,76.746
1.5708,61.099,76.608
1.5833,61.505,74.032
1.6452,58.566,74.005
1.7642,62.152,76.53
1.8274,60.721,76.666
1.8317,61.308,74.152
1.8936,58.459,73.85
2.0207,62.115,76.203
2.0839,60.792,76.418
2.08,61.452,74.173
2.1419,58.577,74.015
2.2773,62.113,76.228
2.3405,60.698,76.558
2.3284,61.301,74.748
2.3903,58.319,74.764
2.5338,61.829,76.835
2.597,60.521,76.845
2.5767,61.423,74.458
2.6386,58.53,73.875
2.7904,61.992,75.554
2.8536,60.726,75.351
2.8251,61.898,73.365
2.887,59.484,74.207
3.0469,62.642,77.313
3.1101,60.457,77.433
3.0734,60.698,74.706
3.1353,57.885,74.435
3.3034,61.507,76.779
3.3666,60.119,76.424
3.3218,61.18,73.543
3.3837,58.915,73.82
3.56,62.856,76.786
3.6232,61.394,76.699
3.5701,61.759,73.844
3.632,58.833,73.859
3.8165,62.272,76.672
3.8797,60.604,76.755
3.8185,61.035,73.836
3.8804,58.284,73.556
4.0731,62.163,76.619
4.1363,60.915,77.189
4.0668,61.441,74.325
4.1287,58.296,73.615
4.3296,61.806,76.268
4.3928,60.626,76.835
4.3152,61.639,74.228
4.3771,58.82,73.673
4.5861,62.032,76.29
4.6493,60.397,76.844
4.5636,61.306,74.781
4.6254,58.961,74.939
4.8427,62.347,77.08
4.9059,60.31,76.245
4.8119,60.617,73.052
4.8738,58.156,73.467
5.0992,62.611,76.996
5.1624,61.658,77.348
5.0603,61.95,74.243
5.1221,58.37,73.541
5.3558,61.715,76.122
5.419,60.638,76.683
5.3086,61.689,74.315
5.3705,58.764,73.694
5.6123,61.985,75.801
5.6755,60.491,76.276
5.557,61.444,74.738
5.6188,58.919,75.106
5.8689,62.146,77.012
5.9321,60.157,76.258
5.8053,60.63,73.454
5.8672,58.073,73.813
6.1254,62.261,76.844
6.1886,61.256,77.011
6.0537,61.963,74.159
6.1155,58.835,73.587
6.3819,62.034,75.958


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_430.csv <==
x,qOut,qIn
0.0316,61.378,76.975
0.093239,62.096,74.578
0.15511,58.937,74.109
0.22494,61.984,76.135
0.28814,60.32,76.112
0.34159,61.073,74.037
0.40346,58.521,74.499
0.48148,62.327,76.954
0.54468,60.927,76.745
0.58994,61.378,74.211
0.65181,58.206,73.953
0.73802,61.741,76.01
0.80122,60.624,76.228
0.83829,61.755,74.464
0.90016,59.126,74.434
0.99457,62.332,76.182
1.0578,60.486,76.012
1.0866,61.05,74.322
1.1485,58.474,75.143
1.2511,62.234,77.543
1.3143,60.733,76.867
1.335,61.223,73.691
1.3969,58.123,73.254
1.5076,61.798,75.552
1.5708,60.825,75.789
1.5833,62.116,74.195
1.6452,59.6,75.109
1.7642,62.512,77.603
1.8274,60.196,76.745
1.8317,60.522,73.455
1.8936,57.841,73.443
2.0207,61.803,76.083
2.0839,60.733,76.244
2.08,61.802,74.326
2.1419,59.35,74.823
2.2773,62.672,77.224
2.3405,60.62,76.757
2.3284,60.706,73.749
2.3903,57.733,73.595
2.5338,61.848,76.37
2.597,61.07,76.791
2.5767,62.097,74.499
2.6386,58.99,74.085
2.7904,62.053,75.984
2.8536,60.514,76.139
2.8251,61.477,74.562
2.887,58.814,74.986
3.0469,62.067,76.872
3.1101,60.302,76.357
3.0734,61.062,74.217
3.1353,58.576,74.569
3.3034,62.308,76.381
3.3666,60.815,75.638
3.3218,61.438,73.209
3.3837,58.871,73.744
3.56,62.691,76.716
3.6232,61.159,77.095
3.5701,61.273,74.756
3.632,57.899,74.387
3.8165,61.383,76.497
3.8797,60.27,76.591
3.8185,61.437,74.191
3.8804,58.739,73.84
4.0731,62.173,76.08
4.1363,60.742,76.268
4.0668,61.756,74.363
4.1287,59.301,74.866
4.3296,62.412,77.059
4.3928,60.203,76.164
4.3152,60.599,73.115
4.3771,58.227,73.769
4.5861,62.444,77.294
4.6493,61.204,77.231
4.5636,61.597,73.774
4.6254,58.415,73.42
4.8427,61.879,76.435
4.9059,60.594,76.867
4.8119,61.471,74.512
4.8738,58.826,74.452
5.0992,62.272,76.697
5.1624,60.584,76.51
5.0603,61.053,73.922
5.1221,58.301,73.909
5.3558,62.272,76.612
5.419,61.163,76.822
5.3086,61.802,74.039
5.3705,58.579,73.41
5.6123,61.912,75.77
5.6755,60.654,76.181
5.557,61.69,74.167
5.6188,58.95,74.369
5.8689,61.971,76.789
5.9321,60.036,76.674
5.8053,60.721,74.472
5.8672,58.34,74.954
6.1254,62.175,77.202
6.1886,60.657,76.412
6.0537,61.15,73.313
6.1155,58.338,73.428
6.3819,62.364,76.489


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_431.csv <==
x,qOut,qIn
0.0316,60.743,75.842
0.093239,61.45,73.5
0.15511,59.183,74.411
0.22494,62.935,77.815
0.28814,60.963,77.594
0.34159,60.718,73.798
0.40346,57.438,73.085
0.48148,61.478,76.335
0.54468,60.787,77.286
0.58994,62.075,74.699
0.65181,59.293,73.748
0.73802,62.392,75.787
0.80122,60.639,76.045
0.83829,61.416,73.888
0.90016,58.896,74.125
0.99457,62.402,76.845
1.0578,60.634,76.836
1.0866,61.054,74.013
1.1485,58.165,73.878
1.2511,61.786,76.676
1.3143,60.47,76.952
1.335,61.401,74.364
1.3969,58.807,74.12
1.5076,62.27,76.567
1.5708,60.605,76.379
1.5833,61.219,73.58
1.6452,58.697,73.867
1.7642,62.542,76.867
1.8274,61.048,76.844
1.8317,61.357,73.962
1.8936,58.273,73.783
2.0207,61.89,76.579
2.0839,60.65,77.046
2.08,61.464,74.528
2.1419,58.617,73.929
2.2773,62.017,76.12
2.3405,60.522,76.337
2.3284,61.323,74.206
2.3903,58.785,74.447
2.5338,62.466,76.964
2.597,60.892,76.672
2.5767,61.274,73.573
2.6386,58.24,73.193
2.7904,61.966,75.826
2.8536,60.878,76.335
2.8251,61.784,74.736
2.887,58.883,75.358
3.0469,61.925,77.534
3.1101,60.072,76.811
3.0734,60.753,73.881
3.1353,58.035,73.819
3.3034,61.852,76.165
3.3666,60.777,76.141
3.3218,62.014,74.047
3.3837,59.683,74.333
3.56,62.951,76.646
3.6232,60.779,76.372
3.5701,60.911,73.717
3.632,58.22,73.749
3.8165,62.152,76.551
3.8797,60.803,76.94
3.8185,61.3,74.301
3.8804,58.326,73.693
4.0731,61.918,76.386
4.1363,60.616,77.276
4.0668,61.364,75.024
4.1287,58.557,74.224
4.3296,62.08,76.156
4.3928,60.64,76.226
4.3152,61.34,73.728
4.3771,58.609,73.692
4.5861,62.452,76.574
4.6493,61.236,77.167
4.5636,61.777,74.988
4.6254,58.463,74.493
4.8427,61.553,76.039
4.9059,60.112,75.699
4.8119,61.256,73.716
4.8738,58.878,74.262
5.0992,62.566,76.65
5.1624,61.016,76.456
5.0603,61.543,74.133
5.1221,58.642,74.241
5.3558,61.901,76.519
5.419,60.185,76.381
5.3086,60.933,74.217
5.3705,58.624,74.789
5.6123,62.516,77.315
5.6755,60.922,76.518
5.557,61.116,73.008
5.6188,58.03,72.863
5.8689,62.089,76.026
5.9321,61.322,76.872
5.8053,62.192,74.989
5.8672,58.811,74.788
6.1254,61.496,76.743
6.1886,59.783,76.635
6.0537,60.936,74.243
6.1155,58.649,74.065
6.3819,62.312,76.158


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_432.csv <==
x,qOut,qIn
0.0316,60.403,76.85
0.093239,61.132,74.265
0.15511,58.555,73.857
0.22494,62.338,76.431
0.28814,60.938,76.762
0.34159,61.472,74.061
0.40346,58.573,73.766
0.48148,62.229,76.814
0.54468,60.895,77.268
0.58994,61.515,74.195
0.65181,58.449,73.428
0.73802,61.845,75.903
0.80122,60.522,76.207
0.83829,61.528,74.148
0.90016,59.021,74.737
0.99457,62.42,77.364
1.0578,60.566,76.783
1.0866,60.924,73.549
1.1485,58.003,73.456
1.2511,61.825,76.26
1.3143,60.778,76.523
1.335,61.872,74.437
1.3969,59.198,74.73
1.5076,62.305,76.957
1.5708,60.346,76.451
1.5833,60.923,73.599
1.6452,58.387,73.61
1.7642,62.233,76.383
1.8274,60.861,76.675
1.8317,61.512,74.36
1.8936,58.883,74.424
2.0207,62.425,76.98
2.0839,60.668,76.692
2.08,60.851,73.483
2.1419,57.838,73.405
2.2773,61.985,76.732
2.3405,61.263,77.479
2.3284,62.149,74.973
2.3903,58.675,74.033
2.5338,61.475,75.654
2.597,60.039,75.941
2.5767,61.474,74.479
2.6386,59.338,74.821
2.7904,62.671,76.668
2.8536,60.578,75.994
2.8251,60.953,73.458
2.887,58.523,74.04
3.0469,62.462,76.933
3.1101,60.918,76.714
3.0734,61.223,73.69
3.1353,58.303,73.525
3.3034,62.074,76.5
3.3666,60.808,77.079
3.3218,61.413,74.569
3.3837,58.42,74.023
3.56,61.887,76.394
3.6232,60.515,76.78
3.5701,61.345,74.407
3.632,58.63,73.98
3.8165,62.192,76.276
3.8797,60.739,76.73
3.8185,61.463,74.656
3.8804,58.785,74.39
4.0731,62.314,76.51
4.1363,60.699,76.369
4.0668,61.224,73.547
4.1287,58.5,73.124
4.3296,62.397,75.643
4.3928,61.179,76.293
4.3152,61.662,74.684
4.3771,58.506,75.093
4.5861,61.717,77.595
4.6493,60.121,77.509
4.5636,60.787,74.517
4.6254,57.857,73.597
4.8427,61.545,75.542
4.9059,60.56,75.814
4.8119,61.964,74.022
4.8738,59.8,74.36
5.0992,63.264,76.67
5.1624,61.167,76.46
5.0603,61.088,74.073
5.1221,57.935,74.368
5.3558,61.647,76.931
5.419,60.501,76.868
5.3086,61.548,74.367
5.3705,58.702,74.028
5.6123,61.926,75.836
5.6755,60.393,75.698
5.557,61.522,73.968
5.6188,59.37,74.811
5.8689,62.756,77.338
5.9321,60.54,76.541
5.8053,60.637,73.16
5.8672,57.934,73.332
6.1254,62.059,76.71
6.1886,60.979,77.17
6.0537,61.704,74.472
6.1155,58.736,74.031
6.3819,62.005,76.534


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_433.csv <==
x,qOut,qIn
0.0316,60.41,76.132
0.093239,61.094,74.123
0.15511,58.587,74.4
0.22494,62.409,76.756
0.28814,60.961,76.536
0.34159,61.424,73.825
0.40346,58.388,73.635
0.48148,61.98,76.188
0.54468,60.747,76.616
0.58994,61.605,74.688
0.65181,58.802,74.726
0.73802,62.037,76.65
0.80122,60.303,76.137
0.83829,60.937,73.781
0.90016,58.308,74.325
0.99457,62.28,76.842
1.0578,61.142,76.533
1.0866,61.817,73.866
1.1485,58.606,73.732
1.2511,61.868,76.107
1.3143,60.549,76.304
1.335,61.659,74.585
1.3969,59.025,75.156
1.5076,62.026,77.065
1.5708,59.99,76.073
1.5833,60.72,73.432
1.6452,58.47,74.127
1.7642,62.47,76.91
1.8274,61.016,76.646
1.8317,61.482,73.916
1.8936,58.784,74.005
2.0207,62.48,76.774
2.0839,60.886,76.711
2.08,61.119,73.578
2.1419,58.166,73.159
2.2773,62.148,76.3
2.3405,61.122,77.391
2.3284,61.671,75.237
2.3903,58.319,74.41
2.5338,61.513,76.243
2.597,60.2,76.687
2.5767,61.306,74.818
2.6386,58.719,74.29
2.7904,62.298,75.896
2.8536,60.877,76.046
2.8251,61.737,74.05
2.887,59.181,73.76
3.0469,62.636,75.899
3.1101,60.83,76.139
3.0734,61.171,73.991
3.1353,58.417,74.3
3.3034,62.053,77.31
3.3666,60.473,77.402
3.3218,60.89,74.096
3.3837,57.831,73.237
3.56,61.542,75.807
3.6232,60.56,76.572
3.5701,61.822,74.852
3.632,59.393,74.875
3.8165,62.607,76.726
3.8797,60.541,76.222
3.8185,60.835,73.646
3.8804,58.131,73.894
4.0731,62.214,76.744
4.1363,61.154,77.12
4.0668,61.853,74.736
4.1287,58.669,74.154
4.3296,61.867,75.932
4.3928,60.439,75.872
4.3152,61.46,73.683
4.3771,58.941,73.804
4.5861,62.461,76.498
4.6493,60.81,77.026
4.5636,61.298,75.101
4.6254,58.467,75.039
4.8427,61.8,76.8
4.9059,60.089,75.972
4.8119,60.774,73.069
4.8738,58.316,73.406
5.0992,62.615,76.387
5.1624,61.667,76.641
5.0603,62.138,74.384
5.1221,58.672,74.508
5.3558,61.692,76.951
5.419,60.199,76.967
5.3086,61.131,74.485
5.3705,58.412,74.045
5.6123,61.9,75.855
5.6755,60.508,75.674
5.557,61.523,73.862
5.6188,59.284,74.787
5.8689,62.892,77.366
5.9321,60.912,76.775
5.8053,60.873,73.715
5.8672,57.764,73.537
6.1254,61.7,76.252
6.1886,60.788,76.822
6.0537,61.876,74.801
6.1155,59.084,74.412
6.3819,62.208,76.187


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_434.csv <==
x,qOut,qIn
0.0316,60.338,76.175
0.093239,60.887,74.061
0.15511,58.446,74.35
0.22494,62.249,76.641
0.28814,60.707,76.607
0.34159,61.255,74.271
0.40346,58.635,74.14
0.48148,62.448,76.474
0.54468,60.991,76.429
0.58994,61.324,73.542
0.65181,58.321,73.195
0.73802,62.188,76.36
0.80122,61.116,77.609
0.83829,61.676,75.642
0.90016,58.299,74.685
0.99457,61.345,76.039
1.0578,59.934,75.93
1.0866,61.099,74.039
1.1485,58.72,74.367
1.2511,62.644,76.49
1.3143,61.39,76.112
1.335,62.024,73.667
1.3969,58.936,73.822
1.5076,62.079,76.202
1.5708,60.43,76.192
1.5833,61.237,74.354
1.6452,58.677,75.133
1.7642,62.011,77.492
1.8274,60.133,76.576
1.8317,60.667,73.28
1.8936,58.061,73.428
2.0207,62.138,76.537
2.0839,61.111,76.696
2.08,61.969,74.034
2.1419,59.146,74.186
2.2773,62.362,77.058
2.3405,60.533,76.996
2.3284,60.981,74.18
2.3903,58.208,74.181
2.5338,61.995,76.751
2.597,60.739,76.624
2.5767,61.529,73.983
2.6386,58.763,73.867
2.7904,62.411,76.172
2.8536,61.045,76.202
2.8251,61.668,73.901
2.887,58.738,73.864
3.0469,62.133,76.419
3.1101,60.588,76.895
3.0734,61.199,74.808
3.1353,58.333,74.495
3.3034,61.785,76.37
3.3666,60.32,76.113
3.3218,61.148,73.746
3.3837,58.56,74.076
3.56,62.396,76.904
3.6232,61.099,77.099
3.5701,61.689,74.671
3.632,58.587,74.358
3.8165,61.809,76.088
3.8797,60.3,75.628
3.8185,61.292,73.429
3.8804,58.974,73.953
4.0731,62.74,76.556
4.1363,61.09,76.731
4.0668,61.296,74.645
4.1287,58.201,74.581
4.3296,61.679,76.767
4.3928,60.271,76.691
4.3152,61.125,73.972
4.3771,58.474,73.559
4.5861,62.208,76.03
4.6493,60.925,76.547
4.5636,61.735,74.75
4.6254,59.092,74.859
4.8427,62.409,76.894
4.9059,60.491,76.485
4.8119,60.806,73.47
4.8738,57.975,73.115
5.0992,62.09,76.191
5.1624,61.228,77.159
5.0603,62.12,74.867
5.1221,58.944,74.19
5.3558,61.764,76.333
5.419,59.978,76.593
5.3086,60.932,74.484
5.3705,58.732,74.514
5.6123,62.561,76.563
5.6755,60.914,76.087
5.557,61.163,73.378
5.6188,58.373,73.719
5.8689,62.508,76.973
5.9321,61.427,77.49
5.8053,61.701,74.656
5.8672,58.012,73.511
6.1254,61.257,75.327
6.1886,60.28,76.01
6.0537,61.755,74.765
6.1155,59.33,74.888
6.3819,62.408,76.542


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_435.csv <==
x,qOut,qIn
0.0316,60.801,77.108
0.093239,60.923,74.388
0.15511,57.973,74.382
0.22494,61.898,77.325
0.28814,60.772,77.427
0.34159,61.379,74.06
0.40346,58.151,72.949
0.48148,61.815,75.261
0.54468,60.982,75.976
0.58994,62.298,74.323
0.65181,59.531,74.686
0.73802,62.335,77.212
0.80122,60.217,76.958
0.83829,60.8,74.234
0.90016,58.108,74.221
0.99457,61.72,76.2
1.0578,60.371,75.597
1.0866,61.448,73.529
1.1485,59.211,74.588
1.2511,62.93,77.289
1.3143,61.115,76.752
1.335,61.141,73.783
1.3969,57.898,73.685
1.5076,61.582,76.344
1.5708,60.544,76.719
1.5833,61.737,74.643
1.6452,59.134,74.43
1.7642,62.25,76.244
1.8274,60.311,75.945
1.8317,60.958,73.754
1.8936,58.681,74.422
2.0207,62.618,77.421
2.0839,60.99,77.208
2.08,61.123,73.958
2.1419,57.969,73.641
2.2773,61.773,76.546
2.3405,60.781,77.017
2.3284,61.804,74.536
2.3903,59.009,74.005
2.5338,62.335,76.07
2.597,60.738,76.123
2.5767,61.45,73.835
2.6386,58.786,73.998
2.7904,62.372,76.637
2.8536,60.811,76.58
2.8251,61.323,73.905
2.887,58.357,73.868
3.0469,61.8,76.379
3.1101,60.381,76.517
3.0734,61.267,74.581
3.1353,58.73,74.999
3.3034,62.182,77.049
3.3666,60.42,76.423
3.3218,60.903,73.758
3.3837,58.28,73.792
3.56,62.377,76.2
3.6232,61.296,76.233
3.5701,61.857,73.994
3.632,58.731,74.287
3.8165,62.195,77.079
3.8797,60.84,77.327
3.8185,61.429,74.682
3.8804,58.084,73.751
4.0731,61.294,75.258
4.1363,60.144,75.471
4.0668,61.702,74.322
4.1287,59.676,75.148
4.3296,62.862,77.176
4.3928,60.45,76.336
4.3152,60.529,73.441
4.3771,57.937,73.859
4.5861,62.104,76.967
4.6493,60.971,77.028
4.5636,61.649,74.243
4.6254,58.689,74.017
4.8427,62.151,76.401
4.9059,60.735,76.416
4.8119,61.445,73.994
4.8738,58.604,74.034
5.0992,62.215,76.643
5.1624,60.885,76.756
5.0603,61.607,74.158
5.1221,58.569,73.829
5.3558,61.833,76.025
5.419,60.39,76.044
5.3086,61.423,74.1
5.3705,58.969,74.86
5.6123,62.316,77.53
5.6755,60.396,76.863
5.557,60.84,73.607
5.6188,58.09,73.806
5.8689,61.925,76.883
5.9321,60.743,76.774
5.8053,61.772,73.841
5.8672,59.227,73.931
6.1254,62.572,76.668
6.1886,60.702,76.318
6.0537,61.172,73.29
6.1155,58.712,73.58
6.3819,62.497,76.848


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_436.csv <==
x,qOut,qIn
0.0316,60.674,76.423
0.093239,61.076,73.438
0.15511,58.321,73.478
0.22494,62.199,76.314
0.28814,60.968,76.632
0.34159,61.573,74.329
0.40346,58.571,74.359
0.48148,61.943,76.913
0.54468,60.435,76.956
0.58994,61.136,74.281
0.65181,58.24,73.936
0.73802,61.818,76.274
0.80122,60.596,76.498
0.83829,61.742,74.251
0.90016,59.29,73.983
0.99457,62.549,76.056
1.0578,60.561,76.163
1.0866,61.008,74.145
1.1485,58.687,74.552
1.2511,62.561,77.347
1.3143,60.784,77.121
1.335,60.746,73.446
1.3969,57.572,72.64
1.5076,61.753,76.031
1.5708,61.169,77.514
1.5833,62.246,75.449
1.6452,59.04,74.318
1.7642,61.784,75.716
1.8274,60.027,75.851
1.8317,60.998,74.244
1.8936,58.674,74.767
2.0207,62.59,76.994
2.0839,61.175,76.695
2.08,61.549,74.117
2.1419,58.259,73.745
2.2773,61.737,75.808
2.3405,60.643,76.145
2.3284,61.873,74.409
2.3903,59.265,74.492
2.5338,62.273,76.628
2.597,60.224,76.508
2.5767,60.829,74.349
2.6386,58.437,74.902
2.7904,62.238,77.393
2.8536,60.652,76.639
2.8251,61.146,73.304
2.887,58.382,73.165
3.0469,62.372,75.988
3.1101,61.313,76.162
3.0734,62.006,73.685
3.1353,59.01,74.13
3.3034,62.204,77.472
3.3666,60.443,77.733
3.3218,60.847,74.666
3.3837,57.755,73.823
3.56,61.301,75.786
3.6232,60.209,75.895
3.5701,61.592,73.954
3.632,59.43,74.352
3.8165,63.027,76.863
3.8797,61.132,76.729
3.8185,61.278,74.056
3.8804,58.316,73.879
4.0731,61.91,76.291
4.1363,60.488,76.259
4.0668,61.265,73.843
4.1287,58.7,74.286
4.3296,62.396,77.307
4.3928,60.845,77.255
4.3152,61.223,74.151
4.3771,58.083,73.697
4.5861,61.627,76.293
4.6493,60.48,76.682
4.5636,61.701,74.5
4.6254,59.277,74.429
4.8427,62.591,76.537
4.9059,60.653,76.071
4.8119,61.109,73.255
4.8738,58.607,73.554
5.0992,62.502,76.742
5.1624,61.002,77.048
5.0603,61.299,74.307
5.1221,58.248,74.051
5.3558,61.813,76.707
5.419,60.474,76.764
5.3086,61.22,73.788
5.3705,58.398,73.409
5.6123,62.118,76.272
5.6755,60.935,76.868
5.557,61.761,74.661
5.6188,58.823,74.659
5.8689,61.945,77
5.9321,60.215,76.525
5.8053,61.018,73.675
5.8672,58.484,74.015
6.1254,62.269,76.712
6.1886,60.915,76.399
6.0537,61.674,73.925
6.1155,59.015,74.461
6.3819,62.448,76.994


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_437.csv <==
x,qOut,qIn
0.0316,60.749,76.654
0.093239,61.138,74.165
0.15511,58.267,74.202
0.22494,61.81,76.501
0.28814,60.39,76.354
0.34159,61.358,73.999
0.40346,58.932,74.346
0.48148,62.494,77.071
0.54468,60.744,76.797
0.58994,61.186,73.715
0.65181,58.505,73.619
0.73802,62.271,76.435
0.80122,60.838,76.342
0.83829,61.38,73.504
0.90016,58.678,73.908
0.99457,62.401,77.359
1.0578,60.877,77.688
1.0866,61.101,74.637
1.1485,57.806,73.93
1.2511,61.404,76.245
1.3143,60.423,76.475
1.335,61.736,74.153
1.3969,59.191,73.903
1.5076,62.622,75.952
1.5708,61.008,75.962
1.5833,61.698,74.117
1.6452,58.99,74.667
1.7642,62.171,76.988
1.8274,60.192,76.467
1.8317,60.724,73.675
1.8936,58.179,73.938
2.0207,62.075,76.904
2.0839,60.759,77.123
2.08,61.464,74.462
2.1419,58.744,74.01
2.2773,62.283,76.206
2.3405,60.715,76.106
2.3284,61.245,73.327
2.3903,58.603,73.302
2.5338,62.574,76.624
2.597,61.278,77.482
2.5767,61.494,74.902
2.6386,57.954,73.984
2.7904,61.166,76.022
2.8536,59.982,76.623
2.8251,61.316,74.981
2.887,59.061,74.801
3.0469,62.563,76.349
3.1101,60.732,75.92
3.0734,61.147,73.745
3.1353,58.631,74.15
3.3034,62.669,76.753
3.3666,61.285,76.904
3.3218,61.496,74.275
3.3837,58.196,73.709
3.56,61.785,76.277
3.6232,60.696,76.887
3.5701,61.682,74.475
3.632,58.767,73.737
3.8165,62.005,75.629
3.8797,60.489,75.852
3.8185,61.45,74.091
3.8804,59.001,74.674
4.0731,62.32,77.398
4.1363,60.322,77.273
4.0668,60.673,74.273
4.1287,57.968,73.827
4.3296,61.891,76.31
4.3928,60.73,76.398
4.3152,61.617,73.742
4.3771,59.007,73.731
4.5861,62.722,76.814
4.6493,61.232,77.46
4.5636,61.556,74.769
4.6254,58.298,73.765
4.8427,61.568,75.841
4.9059,60.188,76.293
4.8119,61.289,74.155
4.8738,59.053,74.088
5.0992,62.781,76.576
5.1624,61.034,76.405
5.0603,61.154,73.535
5.1221,58.149,73.812
5.3558,61.997,77.133
5.419,60.839,77.632
5.3086,61.489,74.984
5.3705,58.317,74.088
5.6123,61.555,75.532
5.6755,60.209,75.411
5.557,61.371,73.792
5.6188,59.169,74.599
5.8689,62.95,77.238
5.9321,61.215,77.095
5.8053,61.255,74.361
5.8672,57.924,73.879
6.1254,61.462,75.815
6.1886,60.374,75.813
6.0537,61.643,74.004
6.1155,59.239,74.545
6.3819,62.625,76.92


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_438.csv <==
x,qOut,qIn
0.0316,61.414,76.759
0.093239,61.616,73.781
0.15511,58.455,73.718
0.22494,61.957,76.738
0.28814,60.563,76.877
0.34159,61.197,73.958
0.40346,58.292,73.741
0.48148,61.862,76.538
0.54468,60.563,77.015
0.58994,61.409,74.949
0.65181,58.71,74.929
0.73802,62.15,76.756
0.80122,60.529,75.985
0.83829,61.157,73.117
0.90016,58.452,73.33
0.99457,62.445,76.25
1.0578,61.385,76.688
1.0866,62.065,74.777
1.1485,58.86,74.899
1.2511,61.685,76.703
1.3143,59.833,76.133
1.335,60.654,73.876
1.3969,58.329,74.398
1.5076,62.446,76.808
1.5708,61.242,76.357
1.5833,61.698,73.621
1.6452,58.525,73.769
1.7642,62.121,76.57
1.8274,60.97,76.874
1.8317,61.773,74.579
1.8936,58.571,74.261
2.0207,61.554,76.167
2.0839,60.016,76.23
2.08,61.257,74.593
2.1419,59.134,75.027
2.2773,62.588,76.833
2.3405,60.536,75.844
2.3284,60.831,72.879
2.3903,58.431,73.421
2.5338,62.68,76.885
2.597,61.379,77.275
2.5767,61.489,74.345
2.6386,58.163,73.805
2.7904,61.694,76.522
2.8536,60.488,76.974
2.8251,61.278,74.506
2.887,58.403,74.191
3.0469,62.074,76.379
3.1101,60.898,76.342
3.0734,61.754,73.946
3.1353,58.792,73.749
3.3034,62.146,75.933
3.3666,60.734,76.318
3.3218,61.624,74.977
3.3837,58.892,75.444
3.56,61.977,76.928
3.6232,60.037,75.665
3.5701,60.693,72.864
3.632,58.212,73.512
3.8165,62.36,76.486
3.8797,61.314,76.93
3.8185,61.987,75.181
3.8804,58.866,75.124
4.0731,61.797,76.704
4.1363,59.943,76.152
4.0668,60.674,73.632
4.1287,58.262,73.806
4.3296,62.489,76.611
4.3928,61.466,76.787
4.3152,62.023,74.173
4.3771,58.832,73.991
4.5861,62.125,76.481
4.6493,60.659,76.559
4.5636,61.316,74.201
4.6254,58.376,74.259
4.8427,61.955,76.549
4.9059,60.71,76.437
4.8119,61.598,74.141
4.8738,58.674,74.138
5.0992,61.971,76.154
5.1624,60.502,76.001
5.0603,61.499,74.135
5.1221,58.993,74.688
5.3558,62.282,76.903
5.419,60.36,76.255
5.3086,60.874,73.493
5.3705,58.332,73.96
5.6123,62.254,76.939
5.6755,60.916,76.726
5.557,61.477,73.699
5.6188,58.497,73.808
5.8689,61.984,77.01
5.9321,60.593,77.341
5.8053,61.409,74.714
5.8672,58.666,74.505
6.1254,62,76.638
6.1886,60.334,76.105
6.0537,61.129,73.293
6.1155,58.816,73.64
6.3819,62.848,76.726


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_439.csv <==
x,qOut,qIn
0.0316,61.803,76.906
0.093239,62.366,74.199
0.15511,58.947,73.856
0.22494,61.933,76.631
0.28814,60.348,77.118
0.34159,61.061,74.624
0.40346,58.223,74.242
0.48148,61.851,76.506
0.54468,60.62,76.347
0.58994,61.556,73.71
0.65181,58.779,73.864
0.73802,62.316,76.599
0.80122,60.93,76.804
0.83829,61.746,74.608
0.90016,58.87,74.613
0.99457,61.893,76.573
1.0578,60.028,75.955
1.0866,60.918,73.364
1.1485,58.799,74.033
1.2511,62.739,77.079
1.3143,61.068,76.808
1.335,61.225,73.696
1.3969,58.332,73.734
1.5076,62.141,76.852
1.5708,60.8,77.002
1.5833,61.283,73.84
1.6452,58.306,73.299
1.7642,62.03,76.176
1.8274,60.87,76.912
1.8317,61.623,74.656
1.8936,58.666,74.196
2.0207,61.957,76.343
2.0839,60.399,76.561
2.08,61.138,74.416
2.1419,58.459,74.388
2.2773,62.161,76.695
2.3405,60.802,76.78
2.3284,61.511,74.364
2.3903,58.661,73.919
2.5338,62.171,75.839
2.597,60.75,75.97
2.5767,61.528,74.246
2.6386,58.922,74.65
2.7904,62.462,76.91
2.8536,60.753,76.856
2.8251,61.057,74.282
2.887,57.982,73.552
3.0469,61.713,75.665
3.1101,60.689,76.387
3.0734,61.805,74.709
3.1353,59.14,74.543
3.3034,62.327,76.613
3.3666,60.46,76.592
3.3218,60.996,74.152
3.3837,58.303,73.937
3.56,62.101,76.117
3.6232,60.83,76.159
3.5701,61.604,73.98
3.632,58.783,74.295
3.8165,62.229,77.236
3.8797,60.675,77.535
3.8185,61.307,74.641
3.8804,58.346,73.728
4.0731,61.636,75.633
4.1363,60.162,75.653
4.0668,61.311,73.766
4.1287,59.415,74.674
4.3296,63.216,77.569
4.3928,61.096,77.041
4.3152,60.699,73.474
4.3771,57.474,73.016
4.5861,61.656,76.079
4.6493,60.981,76.996
4.5636,62.064,74.908
4.6254,59.02,74.218
4.8427,62.002,75.974
4.9059,60.322,76.284
4.8119,61.213,74.517
4.8738,58.675,74.507
5.0992,62.223,76.562
5.1624,60.627,76.622
5.0603,61.261,74.482
5.1221,58.568,74.378
5.3558,62.239,76.512
5.419,60.795,76.353
5.3086,61.42,73.734
5.3705,58.593,73.649
5.6123,62.336,76.305
5.6755,61.09,76.441
5.557,61.771,73.789
5.6188,58.664,73.653
5.8689,61.789,76.386
5.9321,60.208,76.941
5.8053,61.124,75.272
5.8672,58.656,75.514
6.1254,61.992,77.112
6.1886,60.079,75.986
6.0537,60.598,72.871
6.1155,58.131,73.188
6.3819,62.594,76.485


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_440.csv <==
x,qOut,qIn
0.0316,60.573,76.352
0.093239,61.704,73.955
0.15511,59.164,74.219
0.22494,62.476,76.347
0.28814,60.649,75.832
0.34159,61.229,73.598
0.40346,58.748,74.405
0.48148,62.349,77.291
0.54468,60.536,77.176
0.58994,60.796,74.378
0.65181,57.981,74.055
0.73802,61.909,76.421
0.80122,60.774,76.512
0.83829,61.524,73.945
0.90016,58.674,73.754
0.99457,62.446,76.576
1.0578,61.264,77.219
1.0866,61.862,74.862
1.1485,58.509,74.077
1.2511,61.58,75.7
1.3143,60.196,75.627
1.335,61.442,73.86
1.3969,59.154,74.536
1.5076,62.583,76.923
1.5708,60.661,76.666
1.5833,61.001,74.417
1.6452,58.332,74.534
1.7642,62.065,76.378
1.8274,60.574,75.755
1.8317,61.108,73.322
1.8936,58.428,74.047
2.0207,62.525,77.446
2.0839,61.424,77.862
2.08,61.722,74.974
2.1419,57.951,73.844
2.2773,60.979,75.285
2.3405,59.911,75.388
2.3284,61.628,74.17
2.3903,59.713,74.882
2.5338,63.124,76.621
2.597,60.907,75.804
2.5767,60.977,73.412
2.6386,58.245,74.322
2.7904,62.067,77.622
2.8536,60.616,77.429
2.8251,61.24,74.177
2.887,58.336,73.797
3.0469,61.768,76.102
3.1101,60.358,75.791
3.0734,61.431,73.39
3.1353,59.31,74.285
3.3034,63.009,77.588
3.3666,61.019,77.392
3.3218,60.894,74.076
3.3837,57.78,73.701
3.56,61.637,76.431
3.6232,60.59,76.601
3.5701,61.608,73.927
3.632,58.982,73.756
3.8165,62.568,76.429
3.8797,61.051,76.746
3.8185,61.54,74.445
3.8804,58.544,74.329
4.0731,61.907,76.517
4.1363,60.384,76.407
4.0668,61.17,74.081
4.1287,58.532,74.204
4.3296,62.242,76.633
4.3928,60.864,76.662
4.3152,61.52,74.255
4.3771,58.609,74.144
4.5861,62.072,76.49
4.6493,60.635,76.463
4.5636,61.461,73.933
4.6254,58.746,73.893
4.8427,62.215,76.472
4.9059,60.656,76.466
4.8119,61.382,73.853
4.8738,58.764,73.931
5.0992,62.24,76.556
5.1624,60.525,76.345
5.0603,61.012,73.621
5.1221,58.362,74.184
5.3558,62.175,77.604
5.419,60.757,77.719
5.3086,61.204,74.474
5.3705,58.078,73.74
5.6123,61.597,76.108
5.6755,60.437,76.324
5.557,61.651,73.913
5.6188,59.34,73.871
5.8689,62.955,76.438
5.9321,61.184,76.393
5.8053,61.386,73.86
5.8672,58.41,74.257
6.1254,61.982,77.171
6.1886,60.515,77.01
6.0537,61.136,74.061
6.1155,58.179,73.972
6.3819,61.764,76.507


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_441.csv <==
x,qOut,qIn
0.0316,60.849,76.652
0.093239,62.016,74.703
0.15511,59.329,74.417
0.22494,62.52,76.305
0.28814,60.671,76.288
0.34159,61.159,74.106
0.40346,58.368,74.075
0.48148,62.105,76.464
0.54468,60.82,76.787
0.58994,61.591,74.577
0.65181,58.649,74.199
0.73802,61.91,76.283
0.80122,60.353,76.506
0.83829,61.272,74.545
0.90016,58.863,74.631
0.99457,62.459,76.696
1.0578,60.732,76.197
1.0866,61.146,73.35
1.1485,58.473,73.383
1.2511,62.474,76.195
1.3143,61.252,76.542
1.335,61.651,74.269
1.3969,58.403,74.298
1.5076,61.735,76.933
1.5708,60.355,77.187
1.5833,61.174,74.57
1.6452,58.265,73.859
1.7642,61.68,75.792
1.8274,60.365,76.006
1.8317,61.539,74.389
1.8936,59.361,75.014
2.0207,62.868,77.126
2.0839,60.802,76.302
2.08,60.836,73.35
2.1419,57.955,73.482
2.2773,62.097,76.253
2.3405,61.173,76.668
2.3284,61.938,74.514
2.3903,58.744,74.189
2.5338,61.841,76.35
2.597,60.311,76.735
2.5767,61.23,74.778
2.6386,58.562,74.489
2.7904,61.985,76.301
2.8536,60.426,76.201
2.8251,61.299,73.988
2.887,58.893,74.088
3.0469,62.595,76.587
3.1101,60.944,76.632
3.0734,61.312,74.083
3.1353,58.538,74.012
3.3034,62.22,76.746
3.3666,60.708,77.052
3.3218,61.139,74.319
3.3837,58.254,73.818
3.56,62.104,76.401
3.6232,60.976,76.607
3.5701,61.672,73.668
3.632,58.597,73.176
3.8165,62.104,76.049
3.8797,60.892,77.054
3.8185,61.714,75.556
3.8804,58.667,75.385
4.0731,61.565,76.553
4.1363,59.755,75.673
4.0668,60.687,73.313
4.1287,58.363,73.892
4.3296,62.589,76.696
4.3928,61.57,76.62
4.3152,62.215,73.887
4.3771,58.947,73.857
4.5861,61.908,76.649
4.6493,60.23,76.835
4.5636,61.15,74.274
4.6254,58.723,74.255
4.8427,62.178,76.718
4.9059,60.368,76.207
4.8119,60.902,73.179
4.8738,58.551,73.829
5.0992,62.668,77.537
5.1624,61.239,77.609
5.0603,61.315,73.996
5.1221,57.961,73.267
5.3558,61.598,76.166
5.419,60.59,76.961
5.3086,61.674,74.893
5.3705,59.021,74.568
5.6123,62.397,76.607
5.6755,60.705,76.489
5.557,61.263,73.697
5.6188,58.485,73.189
5.8689,62.275,75.614
5.9321,61.058,76.099
5.8053,61.808,74.409
5.8672,58.956,74.926
6.1254,62.06,77.327
6.1886,60.114,76.981
6.0537,60.538,73.968
6.1155,57.717,73.472
6.3819,61.716,76.025


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_442.csv <==
x,qOut,qIn
0.0316,60.978,76.809
0.093239,61.848,74.708
0.15511,58.887,74.494
0.22494,62.053,76.512
0.28814,60.4,76.251
0.34159,61.185,73.711
0.40346,58.519,73.798
0.48148,62.183,76.454
0.54468,60.817,76.811
0.58994,61.613,74.77
0.65181,58.879,74.733
0.73802,62.075,76.713
0.80122,60.193,76.239
0.83829,60.789,73.499
0.90016,58.381,73.784
0.99457,62.561,76.941
1.0578,61.372,77.04
1.0866,61.75,73.863
1.1485,58.454,73.44
1.2511,61.88,76.317
1.3143,60.65,76.748
1.335,61.584,74.25
1.3969,58.777,74.011
1.5076,62.004,76.407
1.5708,60.322,76.488
1.5833,61.089,74.238
1.6452,58.677,74.508
1.7642,62.38,76.875
1.8274,60.715,76.277
1.8317,61.029,73.244
1.8936,58.187,73.551
2.0207,62.244,76.858
2.0839,61.237,77.378
2.08,61.803,74.879
2.1419,58.379,74.228
2.2773,61.465,75.941
2.3405,60.142,75.985
2.3284,61.368,74.377
2.3903,58.997,74.856
2.5338,62.563,76.883
2.597,60.884,76.421
2.5767,61.381,73.977
2.6386,58.516,74.119
2.7904,62.097,76.354
2.8536,60.708,75.878
2.8251,61.59,73.291
2.887,58.994,73.915
3.0469,62.394,77.043
3.1101,60.599,77.052
3.0734,61.061,74.458
3.1353,58.331,74.549
3.3034,61.806,76.712
3.3666,60.166,76.147
3.3218,60.872,73.673
3.3837,58.559,74.323
3.56,62.752,77.205
3.6232,61.455,77.031
3.5701,61.59,73.968
3.632,58.203,73.346
3.8165,61.865,75.755
3.8797,60.897,76.422
3.8185,61.839,74.671
3.8804,58.871,74.411
4.0731,62.086,76.273
4.1363,60.509,76.451
4.0668,61.231,74.373
4.1287,58.361,73.993
4.3296,61.858,75.936
4.3928,60.531,76.156
4.3152,61.534,74.482
4.3771,58.978,74.856
4.5861,62.265,76.895
4.6493,60.372,76.428
4.5636,60.858,74.073
4.6254,58.253,74.493
4.8427,62.199,76.896
4.9059,60.951,76.522
4.8119,61.604,73.826
4.8738,58.71,73.552
5.0992,62.364,75.665
5.1624,61.085,75.823
5.0603,61.7,74.175
5.1221,58.692,75.037
5.3558,62.007,77.865
5.419,60.412,77.546
5.3086,60.964,74.389
5.3705,57.753,73.719
5.6123,61.171,75.497
5.6755,60.162,75.399
5.557,61.909,73.973
5.6188,60.098,74.886
5.8689,63.351,76.904
5.9321,60.798,76.119
5.8053,60.686,73.729
5.8672,58.112,74.51
6.1254,62.162,77.273
6.1886,60.744,76.768
6.0537,61.209,73.631
6.1155,58.25,73.464
6.3819,62.05,76.275


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_443.csv <==
x,qOut,qIn
0.0316,60.693,75.988
0.093239,61.723,73.698
0.15511,59.197,74.023
0.22494,62.652,76.726
0.28814,60.86,76.917
0.34159,61.179,74.534
0.40346,58.26,74.183
0.48148,61.8,76.153
0.54468,60.363,76.131
0.58994,61.153,73.968
0.65181,58.575,74.347
0.73802,62.423,77.369
0.80122,61.078,77.576
0.83829,61.563,74.424
0.90016,58.29,73.317
0.99457,61.54,75.285
1.0578,60.261,75.774
1.0866,61.603,74.352
1.1485,59.624,75.062
1.2511,63,77.565
1.3143,60.593,77
1.335,60.392,73.537
1.3969,57.512,73.145
1.5076,61.829,76.286
1.5708,61.087,77.093
1.5833,62.11,74.579
1.6452,59.143,73.676
1.7642,62.308,75.77
1.8274,60.68,76.398
1.8317,61.363,74.486
1.8936,58.57,74.283
2.0207,62.055,76.567
2.0839,60.55,76.721
2.08,61.24,74.324
2.1419,58.395,73.999
2.2773,61.934,75.972
2.3405,60.587,76.099
2.3284,61.476,74.46
2.3903,58.922,74.826
2.5338,62.418,76.823
2.597,60.672,76.604
2.5767,61.005,74.361
2.6386,58.041,74.264
2.7904,61.921,76.41
2.8536,60.93,76.558
2.8251,61.929,74.237
2.887,58.924,73.565
3.0469,62.142,75.426
3.1101,60.689,75.94
3.0734,61.719,74.576
3.1353,59.161,74.992
3.3034,62.096,77.185
3.3666,59.848,76.676
3.3218,60.33,73.712
3.3837,58.006,73.841
3.56,62.287,76.807
3.6232,61.177,76.785
3.5701,61.685,73.775
3.632,58.612,73.78
3.8165,62.31,77.087
3.8797,61.144,77.615
3.8185,61.724,74.702
3.8804,58.31,73.649
4.0731,61.486,75.411
4.1363,60.305,75.609
4.0668,61.709,73.855
4.1287,59.446,74.264
4.3296,62.752,76.692
4.3928,60.693,76.58
4.3152,60.947,74.166
4.3771,58.126,74.455
4.5861,61.756,77.133
4.6493,60.319,76.861
4.5636,61.182,73.939
4.6254,58.574,73.896
4.8427,62.222,76.441
4.9059,60.794,76.284
4.8119,61.595,73.669
4.8738,59.099,73.901
5.0992,62.631,76.791
5.1624,60.792,76.821
5.0603,61.001,73.968
5.1221,58.179,73.907
5.3558,62.024,76.872
5.419,60.726,77.122
5.3086,61.276,74.261
5.3705,58.267,73.858
5.6123,61.956,76.489
5.6755,60.839,76.805
5.557,61.747,74.332
5.6188,58.828,73.859
5.8689,62.16,75.777
5.9321,60.693,75.952
5.8053,61.551,74.332
5.8672,58.906,74.82
6.1254,62.236,77.163
6.1886,60.42,76.903
6.0537,60.92,74.179
6.1155,58.111,73.935
6.3819,61.868,76.128


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_444.csv <==
x,qOut,qIn
0.0316,60.621,76.608
0.093239,61.489,74.253
0.15511,58.699,74.011
0.22494,62.345,76.314
0.28814,61.065,76.447
0.34159,61.85,73.976
0.40346,58.864,73.579
0.48148,62.055,75.828
0.54468,60.462,76.157
0.58994,61.308,74.651
0.65181,58.777,75.618
0.73802,62.089,77.922
0.80122,60.139,76.608
0.83829,60.551,72.949
0.90016,57.707,73.166
0.99457,61.833,76.338
1.0578,61.136,76.583
1.0866,62.479,74.214
1.1485,59.733,74.278
1.2511,62.468,76.618
1.3143,60.246,76.449
1.335,60.801,74.139
1.3969,58.39,74.645
1.5076,62.218,77.367
1.5708,60.684,76.903
1.5833,61.179,73.535
1.6452,58.315,73.283
1.7642,62.178,76.299
1.8274,61.092,76.572
1.8317,61.903,74.009
1.8936,58.972,74.255
2.0207,62.224,77.122
2.0839,60.557,76.999
2.08,61.167,73.98
2.1419,58.265,73.566
2.2773,61.774,75.92
2.3405,60.467,76.052
2.3284,61.548,74.096
2.3903,59.254,74.754
2.5338,62.644,77.366
2.597,60.536,76.819
2.5767,60.6,73.605
2.6386,57.751,73.555
2.7904,61.945,76.585
2.8536,61.098,76.887
2.8251,61.962,74.226
2.887,58.799,73.882
3.0469,62.024,76.344
3.1101,60.647,76.801
3.0734,61.629,74.74
3.1353,58.808,74.358
3.3034,61.929,76.023
3.3666,60.219,75.744
3.3218,61.18,73.846
3.3837,58.946,74.709
3.56,62.634,77.441
3.6232,60.815,76.984
3.5701,61.057,73.643
3.632,58.152,73.17
3.8165,61.929,76.011
3.8797,60.72,76.475
3.8185,61.597,74.215
3.8804,59.093,74.59
4.0731,62.555,77.503
4.1363,60.64,77.169
4.0668,60.728,73.678
4.1287,57.64,73.227
4.3296,61.709,76.102
4.3928,61.013,76.621
4.3152,62.218,74.251
4.3771,59.237,73.887
4.5861,62.2,76.159
4.6493,60.474,76.557
4.5636,61.338,74.831
4.6254,58.7,74.929
4.8427,61.917,76.609
4.9059,60.084,75.963
4.8119,60.859,73.546
4.8738,58.567,74.1
5.0992,62.598,77.019
5.1624,61.191,77.062
5.0603,61.528,74.312
5.1221,58.465,74.091
5.3558,62.005,76.685
5.419,60.633,76.758
5.3086,61.375,73.986
5.3705,58.621,73.63
5.6123,62.312,76.128
5.6755,60.983,76.463
5.557,61.667,74.167
5.6188,58.831,73.879
5.8689,62.209,76.132
5.9321,60.559,76.455
5.8053,61.084,74.219
5.8672,58.334,73.95
6.1254,62.018,76.586
6.1886,60.611,77.251
6.0537,61.177,74.844
6.1155,58.245,74.124
6.3819,61.867,76.315


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_445.csv <==
x,qOut,qIn
0.0316,61.301,76.263
0.093239,61.409,73.87
0.15511,58.379,74.461
0.22494,62.098,77.681
0.28814,60.731,77.799
0.34159,61.145,74.522
0.40346,57.828,73.455
0.48148,61.342,75.581
0.54468,60.409,76.071
0.58994,61.968,74.181
0.65181,59.744,74.102
0.73802,63.01,76.223
0.80122,60.898,76.063
0.83829,61.195,73.761
0.90016,58.518,74.386
0.99457,62.003,77.38
1.0578,60.217,77.22
1.0866,60.773,74.302
1.1485,58.226,74.186
1.2511,62.073,76.586
1.3143,60.698,76.276
1.335,61.331,73.508
1.3969,58.735,73.668
1.5076,62.775,76.685
1.5708,61.53,77.067
1.5833,61.703,74.364
1.6452,58.138,73.689
1.7642,61.513,75.929
1.8274,60.46,76.482
1.8317,61.62,74.728
1.8936,58.866,74.556
2.0207,62.034,76.226
2.0839,60.334,76.044
2.08,61.143,74.371
2.1419,58.679,75.036
2.2773,62.356,77.002
2.3405,60.755,76.14
2.3284,61.249,73.469
2.3903,58.385,73.755
2.5338,62.167,76.217
2.597,60.989,76.378
2.5767,61.8,74.694
2.6386,58.927,74.974
2.7904,62.056,76.678
2.8536,60.229,76.092
2.8251,60.844,73.702
2.887,58.252,73.835
3.0469,62.249,76.305
3.1101,61.114,76.593
3.0734,61.79,74.542
3.1353,58.725,74.46
3.3034,61.97,76.631
3.3666,60.421,76.611
3.3218,61.219,74.124
3.3837,58.485,73.824
3.56,62.053,76.091
3.6232,60.672,76.319
3.5701,61.568,74.375
3.632,59.067,74.676
3.8165,62.439,76.936
3.8797,60.494,76.482
3.8185,60.787,73.736
3.8804,58.074,73.966
4.0731,62.158,76.919
4.1363,61.088,77.214
4.0668,61.747,74.458
4.1287,58.62,73.715
4.3296,61.967,75.835
4.3928,60.618,76.131
4.3152,61.528,74.302
4.3771,58.939,74.579
4.5861,62.484,76.669
4.6493,60.844,76.317
4.5636,61.198,73.751
4.6254,58.099,73.627
4.8427,61.808,76.015
4.9059,60.781,76.447
4.8119,61.808,74.897
4.8738,58.848,75.048
5.0992,61.786,76.519
5.1624,59.998,75.865
5.0603,60.946,73.713
5.1221,58.587,74.235
5.3558,62.356,76.857
5.419,60.86,76.843
5.3086,61.488,74.498
5.3705,58.812,74.677
5.6123,62.284,76.921
5.6755,60.551,76.024
5.557,61.021,72.732
5.6188,58.381,73.272
5.8689,62.505,76.953
5.9321,61.414,77.504
5.8053,61.861,74.925
5.8672,58.429,74.377
6.1254,61.39,76.195
6.1886,59.869,75.99
6.0537,61.012,73.753
6.1155,58.909,73.972
6.3819,62.873,76.408


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_446.csv <==
x,qOut,qIn
0.0316,60.772,76.382
0.093239,62.074,74.437
0.15511,59.54,74.749
0.22494,62.502,76.818
0.28814,60.296,76.291
0.34159,60.687,74.032
0.40346,58.248,74.688
0.48148,62.354,77.046
0.54468,61.072,76.381
0.58994,61.464,73.482
0.65181,58.265,73.52
0.73802,62.086,76.311
0.80122,61.226,76.779
0.83829,62.137,74.686
0.90016,58.743,74.355
0.99457,61.515,76.01
1.0578,59.98,75.763
1.0866,61.285,74.245
1.1485,59.006,75.317
1.2511,62.329,77.39
1.3143,60.369,76.198
1.335,60.94,73.337
1.3969,58.461,74.045
1.5076,62.341,76.713
1.5708,60.934,75.882
1.5833,61.577,72.921
1.6452,58.997,73.836
1.7642,62.578,77.489
1.8274,60.775,77.689
1.8317,60.87,74.681
1.8936,57.778,74.172
2.0207,61.485,76.494
2.0839,60.354,76.404
2.08,61.408,73.76
2.1419,58.864,73.735
2.2773,62.684,76.363
2.3405,61.378,76.628
2.3284,61.933,74.392
2.3903,58.828,74.225
2.5338,61.936,76.316
2.597,60.238,76.244
2.5767,61.01,74.078
2.6386,58.518,74.448
2.7904,62.299,77.007
2.8536,60.83,76.756
2.8251,61.314,73.802
2.887,58.286,73.575
3.0469,61.905,76.384
3.1101,60.726,76.869
3.0734,61.741,74.615
3.1353,59.049,74.399
3.3034,62.195,76.423
3.3666,60.306,75.942
3.3218,60.948,73.208
3.3837,58.618,73.646
3.56,62.631,76.806
3.6232,61.154,76.927
3.5701,61.311,74.236
3.632,58.072,74.328
3.8165,61.642,77.117
3.8797,60.446,77.322
3.8185,61.352,74.721
3.8804,58.505,74.001
4.0731,61.947,75.705
4.1363,60.584,75.814
4.0668,61.618,74.087
4.1287,59.314,74.489
4.3296,62.944,76.946
4.3928,61.076,76.758
4.3152,61.128,73.865
4.3771,57.969,73.627
4.5861,61.715,76.31
4.6493,60.66,76.612
4.5636,61.722,74.411
4.6254,58.962,74.313
4.8427,62.14,76.197
4.9059,60.39,75.982
4.8119,61.131,74.008
4.8738,58.645,74.597
5.0992,62.313,77.276
5.1624,60.688,77.113
5.0603,61.155,74.132
5.1221,58.26,73.627
5.3558,61.908,76.066
5.419,60.639,76.309
5.3086,61.586,74.062
5.3705,59.123,74.335
5.6123,62.682,77.144
5.6755,60.885,77.032
5.557,61.089,73.709
5.6188,58.059,73.027
5.8689,61.847,75.785
5.9321,60.773,76.403
5.8053,61.717,74.44
5.8672,58.99,74.861
6.1254,62.235,77.441
6.1886,60.395,76.933
6.0537,60.82,73.646
6.1155,57.856,73.377
6.3819,61.688,76.069


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_447.csv <==
x,qOut,qIn
0.0316,60.748,76.172
0.093239,62.171,74.233
0.15511,59.81,74.177
0.22494,63.018,76.81
0.28814,60.855,77.159
0.34159,60.942,74.476
0.40346,57.889,73.798
0.48148,61.524,76.03
0.54468,60.329,76.445
0.58994,61.509,74.478
0.65181,59.137,74.408
0.73802,62.588,76.479
0.80122,60.732,76.456
0.83829,61.086,74.142
0.90016,58.43,74.101
0.99457,62.321,76.576
1.0578,60.95,76.621
1.0866,61.362,73.979
1.1485,58.312,73.749
1.2511,62.059,76.355
1.3143,60.959,76.957
1.335,61.691,74.869
1.3969,58.501,74.215
1.5076,61.724,75.873
1.5708,60.381,75.956
1.5833,61.472,74.102
1.6452,58.868,74.39
1.7642,62.303,76.623
1.8274,60.706,76.293
1.8317,61.425,73.973
1.8936,58.62,74.467
2.0207,61.903,76.846
2.0839,60.233,76.361
2.08,61.146,74.014
2.1419,58.882,74.582
2.2773,62.494,76.77
2.3405,60.638,75.836
2.3284,60.933,73.135
2.3903,58.446,74.187
2.5338,62.638,77.712
2.597,61.309,77.712
2.5767,61.32,74.372
2.6386,57.699,73.455
2.7904,61.255,75.783
2.8536,60.449,76.491
2.8251,61.932,74.808
2.887,59.478,74.454
3.0469,62.671,75.865
3.1101,60.737,75.568
3.0734,61.26,73.697
3.1353,58.733,74.184
3.3034,62.407,76.572
3.3666,60.726,76.568
3.3218,61.032,74.405
3.3837,58.023,74.562
3.56,61.692,77.03
3.6232,60.485,77.121
3.5701,61.404,74.627
3.632,58.521,74.093
3.8165,61.917,75.851
3.8797,60.557,75.791
3.8185,61.702,74.019
3.8804,59.439,74.525
4.0731,62.885,76.727
4.1363,60.844,76.375
4.0668,60.991,73.935
4.1287,58.196,74.154
4.3296,62.044,76.834
4.3928,60.721,76.88
4.3152,61.351,74.069
4.3771,58.423,73.683
4.5861,62.01,76.301
4.6493,60.732,76.711
4.5636,61.594,74.508
4.6254,58.843,74.48
4.8427,62.196,76.712
4.9059,60.529,76.318
4.8119,61.178,73.588
4.8738,58.494,73.792
5.0992,62.246,76.414
5.1624,60.919,76.427
5.0603,61.619,74.22
5.1221,58.786,74.355
5.3558,62.095,76.497
5.419,60.387,76.356
5.3086,60.971,74.117
5.3705,58.304,74.297
5.6123,62.13,76.938
5.6755,60.836,77.114
5.557,61.501,74.244
5.6188,58.519,73.317
5.8689,61.976,75.428
5.9321,60.644,75.957
5.8053,61.596,74.462
5.8672,59.141,75.218
6.1254,62.496,77.923
6.1886,60.454,77.548
6.0537,60.592,73.95
6.1155,57.556,72.894
6.3819,61.523,75.393


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_448.csv <==
x,qOut,qIn
0.0316,60.145,76.529
0.093239,61.417,74.73
0.15511,59.035,74.72
0.22494,62.314,76.598
0.28814,60.388,76.016
0.34159,60.963,73.675
0.40346,58.633,74.579
0.48148,62.664,77.343
0.54468,61.173,76.522
0.58994,61.371,73.141
0.65181,58.204,73.223
0.73802,61.993,76.337
0.80122,60.983,76.959
0.83829,61.836,74.989
0.90016,58.805,74.754
0.99457,61.799,76.374
1.0578,60.044,75.855
1.0866,60.845,73.551
1.1485,58.437,74.133
1.2511,62.505,77.031
1.3143,61.293,77.002
1.335,61.721,74.292
1.3969,58.367,74.229
1.5076,61.651,76.691
1.5708,60.394,76.518
1.5833,61.557,74.161
1.6452,58.952,74.457
1.7642,62.299,76.433
1.8274,60.647,75.504
1.8317,61.494,72.968
1.8936,59.07,73.99
2.0207,62.54,77.047
2.0839,60.63,76.731
2.08,60.968,74.083
2.1419,58.273,74.456
2.2773,61.856,77.045
2.3405,60.227,76.633
2.3284,60.829,73.872
2.3903,58.343,74.185
2.5338,62.454,77.021
2.597,61.251,76.948
2.5767,61.656,73.863
2.6386,58.462,73.175
2.7904,62.103,75.816
2.8536,61.014,76.69
2.8251,61.843,74.784
2.887,58.824,74.441
3.0469,61.938,76.541
3.1101,60.267,76.761
3.0734,61.015,74.52
3.1353,58.355,74.156
3.3034,62.072,76.157
3.3666,60.765,76.174
3.3218,61.567,73.938
3.3837,58.877,74.084
3.56,62.48,76.676
3.6232,60.958,76.748
3.5701,61.402,74.373
3.632,58.297,74.33
3.8165,61.728,76.446
3.8797,60.415,76.326
3.8185,61.453,74.112
3.8804,58.872,74.086
4.0731,62.315,76.089
4.1363,60.679,75.875
4.0668,61.346,74.045
4.1287,58.814,75.004
4.3296,62.356,77.549
4.3928,60.544,76.844
4.3152,60.837,73.639
4.3771,57.917,73.243
4.5861,61.859,75.58
4.6493,60.918,76.024
4.5636,61.93,74.597
4.6254,59.233,75.224
4.8427,62.435,77.59
4.9059,60.488,77.245
4.8119,60.744,74.198
4.8738,57.606,73.459
5.0992,61.424,75.596
5.1624,60.646,76.061
5.0603,62.219,74.413
5.1221,59.82,74.486
5.3558,62.851,76.353
5.419,60.673,76.151
5.3086,61.096,74.023
5.3705,58.466,74.244
5.6123,62.006,76.611
5.6755,60.347,76.542
5.557,61.043,74.267
5.6188,58.602,74.51
5.8689,62.373,76.87
5.9321,60.779,76.402
5.8053,61.096,73.431
5.8672,58.188,73.464
6.1254,62.241,76.498
6.1886,61.302,77.103
6.0537,61.943,74.69
6.1155,58.484,73.969
6.3819,61.492,76.037


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_449.csv <==
x,qOut,qIn
0.0316,61.269,77.456
0.093239,61.362,73.968
0.15511,58.076,73.501
0.22494,61.569,76.509
0.28814,60.328,76.821
0.34159,61.303,74.323
0.40346,58.801,74.655
0.48148,62.424,77.306
0.54468,60.81,76.751
0.58994,61.242,73.612
0.65181,58.333,73.547
0.73802,62.142,76.121
0.80122,61.025,76.169
0.83829,61.914,73.855
0.90016,59.123,74.069
0.99457,62.341,76.774
1.0578,60.514,76.937
1.0866,60.965,74.451
1.1485,58.159,74.211
1.2511,61.795,76.351
1.3143,60.434,76.232
1.335,61.256,74.018
1.3969,58.68,74.394
1.5076,62.468,77.025
1.5708,61.059,77.056
1.5833,61.485,74.498
1.6452,58.333,73.989
1.7642,61.84,75.726
1.8274,60.642,75.673
1.8317,61.668,73.854
1.8936,59.039,74.318
2.0207,62.494,76.978
2.0839,60.832,77.249
2.08,61.284,74.886
2.1419,58.184,74.294
2.2773,61.442,75.833
2.3405,60.01,75.568
2.3284,61.238,73.766
2.3903,59.236,74.493
2.5338,63.049,76.933
2.597,61.17,76.539
2.5767,61.122,73.653
2.6386,58.075,73.553
2.7904,61.916,76.547
2.8536,60.745,77.057
2.8251,61.482,74.483
2.887,58.558,74.057
3.0469,61.944,76.4
3.1101,60.463,76.449
3.0734,61.26,74.147
3.1353,58.617,74.491
3.3034,62.26,77.098
3.3666,60.793,76.97
3.3218,61.428,74.29
3.3837,58.573,73.923
3.56,62.094,75.88
3.6232,60.683,75.667
3.5701,61.504,73.626
3.632,59.031,74.47
3.8165,62.7,77.505
3.8797,60.964,77.439
3.8185,61.027,74.365
3.8804,57.63,73.628
4.0731,61.241,75.81
4.1363,60.363,76.115
4.0668,61.913,74.132
4.1287,59.561,74.196
4.3296,62.691,76.349
4.3928,60.613,76.218
4.3152,61.131,74.25
4.3771,58.705,74.969
4.5861,62.197,77.367
4.6493,60.233,76.53
4.5636,60.598,73.432
4.6254,58.072,73.834
4.8427,62.369,76.952
4.9059,61.374,76.847
4.8119,61.89,73.597
4.8738,58.635,73.138
5.0992,62.123,76.111
5.1624,60.947,76.906
5.0603,61.704,74.93
5.1221,58.581,74.756
5.3558,61.66,76.545
5.419,60.086,76.095
5.3086,61.012,73.896
5.3705,58.446,74.403
5.6123,62.282,76.708
5.6755,61.066,76.263
5.557,61.847,73.818
5.6188,58.824,74.181
5.8689,62.012,76.683
5.9321,60.44,76.58
5.8053,61.405,74.453
5.8672,58.896,74.757
6.1254,62.162,76.703
6.1886,60.246,75.706
6.0537,60.886,72.723
6.1155,58.645,73.592
6.3819,62.753,77.383


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_450.csv <==
x,qOut,qIn
0.0316,59.849,75.82
0.093239,60.884,73.932
0.15511,58.677,74.507
0.22494,62.704,77.3
0.28814,61.27,77.292
0.34159,61.457,74.344
0.40346,58.119,73.631
0.48148,61.669,75.803
0.54468,60.609,76.12
0.58994,61.776,74.035
0.65181,59.198,74.087
0.73802,62.552,76.732
0.80122,60.78,77.008
0.83829,61.256,74.517
0.90016,58.353,74.251
0.99457,61.723,76.453
1.0578,60.181,76.189
1.0866,61.146,73.784
1.1485,58.902,74.341
1.2511,62.724,77.023
1.3143,61.054,76.636
1.335,61.244,73.79
1.3969,58.253,73.951
1.5076,62.073,76.814
1.5708,60.896,76.943
1.5833,61.612,74.1
1.6452,58.552,73.463
1.7642,61.918,75.891
1.8274,60.573,76.597
1.8317,61.587,74.707
1.8936,59.069,74.488
2.0207,62.296,76.59
2.0839,60.298,76.309
2.08,60.719,73.429
2.1419,58.206,73.623
2.2773,62.369,77.011
2.3405,61.214,77.509
2.3284,61.658,74.426
2.3903,58.323,73.415
2.5338,61.618,75.895
2.597,60.367,76.697
2.5767,61.522,74.552
2.6386,59.111,74.183
2.7904,62.495,76.546
2.8536,60.602,76.581
2.8251,60.976,73.88
2.887,58.383,73.968
3.0469,62.342,76.995
3.1101,60.986,77.146
3.0734,61.361,74.156
3.1353,58.224,73.795
3.3034,61.909,76.534
3.3666,60.835,76.89
3.3218,61.765,74.354
3.3837,58.794,73.795
3.56,62.11,75.672
3.6232,60.701,75.624
3.5701,61.657,73.728
3.632,59.013,74.407
3.8165,62.218,77.174
3.8797,60.311,77.264
3.8185,60.839,74.861
3.8804,58.159,74.515
4.0731,61.732,76.211
4.1363,60.24,75.745
4.0668,61.106,73.271
4.1287,58.911,73.601
4.3296,63.086,76.713
4.3928,61.653,77.239
4.3152,61.503,74.852
4.3771,57.956,74.566
4.5861,61.499,76.762
4.6493,60.433,76.748
4.5636,61.391,74.299
4.6254,58.397,73.856
4.8427,61.979,75.692
4.9059,60.957,75.868
4.8119,62.236,74.339
4.8738,59.511,74.595
5.0992,62.314,76.263
5.1624,60.187,75.779
5.0603,60.919,73.884
5.1221,58.586,74.761
5.3558,62.201,77.337
5.419,60.415,76.744
5.3086,60.9,73.685
5.3705,58.241,73.781
5.6123,62.092,76.765
5.6755,60.799,76.98
5.557,61.531,74.363
5.6188,58.876,74.199
5.8689,62.476,76.641
5.9321,60.872,76.352
5.8053,61.252,73.193
5.8672,58.368,73.032
6.1254,62.293,76.345
6.1886,61.195,77.4
6.0537,61.762,75.241
6.1155,58.448,74.339
6.3819,61.418,75.843


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_451.csv <==
x,qOut,qIn
0.0316,60.032,75.998
0.093239,60.539,73.67
0.15511,58.293,74.266
0.22494,62.446,76.984
0.28814,61.094,76.586
0.34159,61.443,73.518
0.40346,58.33,73.556
0.48148,62.061,76.613
0.54468,60.969,77.025
0.58994,61.716,74.705
0.65181,58.507,74.397
0.73802,61.642,76.133
0.80122,60.234,75.881
0.83829,61.39,73.834
0.90016,58.958,74.111
0.99457,62.436,76.45
1.0578,60.73,76.472
1.0866,61.305,74.528
1.1485,58.672,75.081
1.2511,62.103,77.387
1.3143,60.283,76.595
1.335,60.774,73.457
1.3969,58.134,73.642
1.5076,62.25,76.674
1.5708,61.247,76.841
1.5833,62.044,73.954
1.6452,59.086,73.497
1.7642,62.354,76.208
1.8274,60.722,76.529
1.8317,61.299,73.942
1.8936,58.511,74.027
2.0207,62.055,76.956
2.0839,60.539,77.025
2.08,61.112,74.265
2.1419,58.163,74.222
2.2773,61.752,76.827
2.3405,60.527,76.86
2.3284,61.583,74.315
2.3903,58.968,74.013
2.5338,62.363,75.951
2.597,60.711,75.766
2.5767,61.442,73.736
2.6386,59.056,74.445
2.7904,62.687,77.423
2.8536,60.796,77.312
2.8251,60.866,73.885
2.887,57.761,73.018
3.0469,61.613,75.759
3.1101,60.669,76.524
3.0734,61.838,74.384
3.1353,59.247,74.287
3.3034,62.42,76.914
3.3666,60.453,77.136
3.3218,60.888,74.33
3.3837,58.215,73.734
3.56,61.995,76.115
3.6232,60.652,76.418
3.5701,61.399,74.092
3.632,58.841,74.158
3.8165,62.649,77.062
3.8797,61.149,77.319
3.8185,61.335,74.046
3.8804,57.962,72.928
4.0731,61.588,75.519
4.1363,60.687,76.528
4.0668,61.933,74.911
4.1287,59.212,75.015
4.3296,62.164,77.044
4.3928,60.158,76.488
4.3152,60.785,73.686
4.3771,58.162,73.936
4.5861,62.049,76.703
4.6493,60.902,76.555
4.5636,61.911,73.94
4.6254,59.237,74.07
4.8427,62.451,76.445
4.9059,60.575,76.058
4.8119,61.118,73.565
4.8738,58.593,74.353
5.0992,62.317,77.572
5.1624,60.685,77.356
5.0603,61.043,74.014
5.1221,58.048,73.497
5.3558,61.723,76.047
5.419,60.566,76.227
5.3086,61.631,73.836
5.3705,59.271,73.914
5.6123,62.817,76.559
5.6755,60.928,76.794
5.557,60.955,74.527
5.6188,57.93,74.599
5.8689,61.816,77.096
5.9321,60.717,77.098
5.8053,61.466,74.215
5.8672,58.256,73.336
6.1254,61.739,75.402
6.1886,60.761,76.14
6.0537,62.194,74.856
6.1155,59.68,74.984
6.3819,62.417,76.604


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_452.csv <==
x,qOut,qIn
0.0316,61.175,76.98
0.093239,61.706,74.292
0.15511,58.499,73.741
0.22494,62.07,75.893
0.28814,60.974,76.362
0.34159,61.859,74.406
0.40346,58.839,73.937
0.48148,62.08,75.912
0.54468,60.595,76.58
0.58994,61.414,75.235
0.65181,58.611,75.122
0.73802,61.838,76.486
0.80122,60.139,75.948
0.83829,60.951,73.768
0.90016,58.484,74.037
0.99457,62.469,76.332
1.0578,61.25,76.283
1.0866,61.855,74.099
1.1485,58.852,74.287
1.2511,62.127,76.718
1.3143,60.486,76.673
1.335,61.075,74.336
1.3969,58.276,74.408
1.5076,61.965,76.498
1.5708,60.685,76.097
1.5833,61.491,73.743
1.6452,58.651,74.095
1.7642,62.236,76.578
1.8274,60.916,76.565
1.8317,61.716,74.343
1.8936,58.729,74.246
2.0207,61.783,76.119
2.0839,60.085,75.941
2.08,61.086,74.249
2.1419,58.948,75.17
2.2773,62.594,77.58
2.3405,60.635,76.601
2.3284,60.748,73.183
2.3903,57.876,73.37
2.5338,62.057,76.622
2.597,61.212,76.973
2.5767,62.11,74.366
2.6386,59.052,73.869
2.7904,62.138,75.981
2.8536,60.482,76.224
2.8251,61.259,74.055
2.887,58.7,73.975
3.0469,62.261,76.616
3.1101,60.607,77.083
3.0734,61.032,74.842
3.1353,58.209,74.656
3.3034,61.949,76.864
3.3666,60.642,76.639
3.3218,61.325,73.797
3.3837,58.372,73.428
3.56,62.193,75.912
3.6232,61.24,76.529
3.5701,62.244,74.732
3.632,59.183,74.513
3.8165,61.982,76.323
3.8797,60.092,76.081
3.8185,60.978,73.793
3.8804,58.621,73.959
4.0731,62.32,76.348
4.1363,60.72,76.387
4.0668,61.223,74.274
4.1287,58.544,74.757
4.3296,62.217,77.56
4.3928,60.643,77.215
4.3152,61.028,73.664
4.3771,57.929,73.011
4.5861,61.72,75.884
4.6493,60.835,76.639
4.5636,62.136,74.69
4.6254,59.591,74.616
4.8427,62.516,76.649
4.9059,60.269,76.371
4.8119,60.638,73.977
4.8738,58.181,74.325
5.0992,62.34,77.043
5.1624,61.138,76.894
5.0603,61.603,73.681
5.1221,58.386,72.932
5.3558,62.005,75.618
5.419,60.979,76.577
5.3086,61.923,75.004
5.3705,58.915,75.087
5.6123,61.846,77.003
5.6755,60.015,76.356
5.557,60.803,73.434
5.6188,58.175,73.467
5.8689,62.044,76.119
5.9321,60.955,76.233
5.8053,62.006,74.278
5.8672,59.392,74.91
6.1254,62.356,77.137
6.1886,60.118,76.388
6.0537,60.444,73.722
6.1155,57.967,74.217
6.3819,62.234,76.993


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_453.csv <==
x,qOut,qIn
0.0316,60.701,76.893
0.093239,61.156,74.141
0.15511,58.379,74.19
0.22494,62.137,76.824
0.28814,60.8,76.553
0.34159,61.419,73.353
0.40346,58.5,73.134
0.48148,62.214,76.378
0.54468,61.038,77.181
0.58994,61.78,75.032
0.65181,58.696,74.886
0.73802,61.676,76.777
0.80122,59.931,75.951
0.83829,60.843,73.173
0.90016,58.468,73.918
0.99457,62.505,76.985
1.0578,61.299,76.765
1.0866,61.921,73.994
1.1485,58.9,74.083
1.2511,62.023,76.538
1.3143,60.263,76.31
1.335,60.947,74.152
1.3969,58.572,74.977
1.5076,62.49,77.593
1.5708,60.958,76.808
1.5833,61.163,73.242
1.6452,57.921,72.741
1.7642,61.852,75.557
1.8274,61.159,76.256
1.8317,62.37,74.347
1.8936,59.354,74.391
2.0207,61.964,76.74
2.0839,59.884,76.806
2.08,60.659,74.432
2.1419,58.226,74.419
2.2773,61.944,76.875
2.3405,60.472,76.663
2.3284,61.251,73.786
2.3903,58.732,73.953
2.5338,62.553,77.067
2.597,61.108,77.113
2.5767,61.568,73.997
2.6386,58.683,73.595
2.7904,62.27,76.195
2.8536,60.808,76.273
2.8251,61.359,73.732
2.887,58.646,73.945
3.0469,62.433,76.947
3.1101,61.004,77.362
3.0734,61.255,74.507
3.1353,57.874,73.418
3.3034,61.382,75.54
3.3666,60.4,76.447
3.3218,61.713,75.047
3.3837,59.236,74.935
3.56,62.426,76.601
3.6232,60.449,76.191
3.5701,60.907,73.77
3.632,58.294,73.905
3.8165,62.304,76.315
3.8797,61.137,76.333
3.8185,61.775,74.1
3.8804,58.694,74.314
4.0731,62.027,76.948
4.1363,60.567,77.069
4.0668,61.333,74.594
4.1287,58.354,74.262
4.3296,61.66,76.124
4.3928,60.273,75.813
4.3152,61.527,73.683
4.3771,59.367,74.217
4.5861,62.824,76.713
4.6493,60.766,76.486
4.5636,60.977,74.198
4.6254,58.442,74.734
4.8427,62.279,77.353
4.9059,60.633,76.714
4.8119,60.865,73.121
4.8738,57.903,72.86
5.0992,62.094,76.327
5.1624,61.377,77.298
5.0603,62.228,74.999
5.1221,58.868,74.297
5.3558,61.67,76.016
5.419,60.04,76.13
5.3086,61.091,74.26
5.3705,58.712,74.363
5.6123,62.441,76.591
5.6755,60.93,76.513
5.557,61.445,73.934
5.6188,58.528,73.874
5.8689,62.088,76.593
5.9321,60.697,76.749
5.8053,61.462,74.141
5.8672,58.667,74.04
6.1254,62.063,76.55
6.1886,60.485,76.432
6.0537,61.243,73.804
6.1155,58.703,74.07
6.3819,62.327,76.945


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_454.csv <==
x,qOut,qIn
0.0316,60.688,76.905
0.093239,61.031,74.421
0.15511,58.007,74.187
0.22494,61.734,76.802
0.28814,60.627,77.026
0.34159,61.573,74.456
0.40346,58.683,73.953
0.48148,62.099,75.645
0.54468,60.745,75.392
0.58994,61.721,73.768
0.65181,59.154,74.982
0.73802,62.489,77.806
0.80122,60.594,77.398
0.83829,60.951,74.49
0.90016,57.929,73.98
0.99457,61.428,75.6
1.0578,60.196,75.242
1.0866,61.539,73.484
1.1485,59.625,74.584
1.2511,63.327,77.523
1.3143,61.183,77.201
1.335,60.86,74.168
1.3969,57.633,73.885
1.5076,61.487,76.266
1.5708,60.496,76.235
1.5833,61.655,73.93
1.6452,59.101,74.082
1.7642,62.605,76.323
1.8274,60.987,76.234
1.8317,61.49,74.296
1.8936,58.582,74.594
2.0207,61.933,76.533
2.0839,60.316,76.258
2.08,61.033,74.267
2.1419,58.386,74.621
2.2773,62.149,76.897
2.3405,60.823,76.641
2.3284,61.541,73.986
2.3903,58.563,73.764
2.5338,61.989,76.158
2.597,60.644,76.477
2.5767,61.712,74.54
2.6386,59.253,74.608
2.7904,62.397,76.615
2.8536,60.259,76.081
2.8251,60.656,73.399
2.887,58.34,73.906
3.0469,62.596,77.134
3.1101,61.289,77.212
3.0734,61.42,73.841
3.1353,57.99,73.106
3.3034,61.645,76.227
3.3666,60.744,77.338
3.3218,61.857,75.175
3.3837,58.916,74.421
3.56,61.856,76.045
3.6232,60.08,75.918
3.5701,61.055,73.936
3.632,58.885,74.431
3.8165,62.729,76.984
3.8797,61.04,76.821
3.8185,61.266,74.133
3.8804,58.389,73.951
4.0731,62.152,76.312
4.1363,60.797,76.358
4.0668,61.344,73.892
4.1287,58.542,73.742
4.3296,62.387,76.384
4.3928,61.141,76.96
4.3152,61.541,74.587
4.3771,58.182,73.647
4.5861,61.555,75.527
4.6493,60.42,76.366
4.5636,61.534,75.186
4.6254,58.851,75.209
4.8427,62.078,76.855
4.9059,60.32,76.505
4.8119,61.009,74.081
4.8738,58.297,73.979
5.0992,62.083,76.21
5.1624,60.911,76.124
5.0603,61.965,73.855
5.1221,59.394,74.11
5.3558,62.606,76.481
5.419,60.61,76.251
5.3086,60.99,73.942
5.3705,58.371,74.437
5.6123,62.103,77.186
5.6755,60.551,77.039
5.557,61.019,74.074
5.6188,58.108,73.741
5.8689,61.898,76.421
5.9321,60.799,76.732
5.8053,61.767,74.276
5.8672,59.037,73.92
6.1254,62.404,76.01
6.1886,60.751,76.109
6.0537,61.336,73.988
6.1155,58.685,74.08
6.3819,62.301,76.645


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_455.csv <==
x,qOut,qIn
0.0316,60.823,76.673
0.093239,61.523,74.003
0.15511,58.872,74.014
0.22494,62.344,76.564
0.28814,60.633,76.41
0.34159,61.131,74.011
0.40346,58.542,74.506
0.48148,62.379,77.156
0.54468,60.9,76.854
0.58994,61.201,73.77
0.65181,58.033,73.262
0.73802,61.86,75.92
0.80122,60.991,76.611
0.83829,62.051,74.652
0.90016,59.018,74.418
0.99457,61.939,76.402
1.0578,60.188,76.304
1.0866,61.12,74.054
1.1485,58.659,74.134
1.2511,62.197,76.27
1.3143,60.558,75.972
1.335,61.225,73.874
1.3969,58.79,74.731
1.5076,62.482,77.54
1.5708,60.714,77.085
1.5833,60.86,73.867
1.6452,57.809,73.484
1.7642,61.761,76.115
1.8274,60.878,76.715
1.8317,61.935,74.724
1.8936,59.153,74.318
2.0207,62.432,76.224
2.0839,60.74,76.332
2.08,61.269,74.157
2.1419,58.382,74.077
2.2773,62.064,76.414
2.3405,60.83,76.556
2.3284,61.647,74.445
2.3903,58.616,74.455
2.5338,61.828,76.363
2.597,60.346,76.156
2.5767,61.411,74.224
2.6386,58.921,74.514
2.7904,62.286,76.479
2.8536,60.498,76.024
2.8251,61.164,73.732
2.887,58.78,74.37
3.0469,62.501,77.191
3.1101,60.755,76.794
3.0734,60.995,73.769
3.1353,58.102,73.973
3.3034,62.021,77.059
3.3666,60.907,77.126
3.3218,61.673,73.954
3.3837,58.658,73.223
3.56,62.06,75.66
3.6232,60.723,76.073
3.5701,61.666,74.144
3.632,59.111,74.648
3.8165,62.37,77.352
3.8797,60.364,76.977
3.8185,60.636,73.633
3.8804,57.711,73.448
4.0731,61.655,76.774
4.1363,60.751,77.417
4.0668,61.959,74.875
4.1287,59.238,74.375
4.3296,62.25,76.19
4.3928,60.326,75.644
4.3152,61.082,73.044
4.3771,58.907,73.639
4.5861,62.937,76.825
4.6493,61.327,76.86
4.5636,61.283,74.076
4.6254,57.974,74.236
4.8427,61.571,77.161
4.9059,60.39,77.272
4.8119,61.254,74.613
4.8738,58.359,74.202
5.0992,61.889,76.013
5.1624,60.665,75.653
5.0603,61.759,73.534
5.1221,59.212,74.229
5.3558,62.673,77.074
5.419,60.961,77.168
5.3086,61.445,74.769
5.3705,58.446,74.451
5.6123,61.587,76.073
5.6755,59.915,75.361
5.557,60.989,72.913
5.6188,59.091,73.899
5.8689,63.127,77.463
5.9321,61.305,77.48
5.8053,61.048,74.076
5.8672,57.735,73.604
6.1254,61.495,76.625
6.1886,60.448,77.028
6.0537,61.498,74.217
6.1155,58.853,73.899
6.3819,62.358,76.582


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_456.csv <==
x,qOut,qIn
0.0316,59.981,75.91
0.093239,61.3,73.855
0.15511,59.344,74.662
0.22494,62.986,77.266
0.28814,60.892,76.617
0.34159,60.803,73.656
0.40346,57.985,74.053
0.48148,62.118,77.113
0.54468,61.018,77.179
0.58994,61.581,74.217
0.65181,58.428,73.565
0.73802,61.992,75.999
0.80122,60.872,76.631
0.83829,61.836,74.564
0.90016,58.944,74.207
0.99457,62.166,76.446
1.0578,60.55,76.561
1.0866,61.348,74.131
1.1485,58.642,74.066
1.2511,62.068,76.317
1.3143,60.491,76.126
1.335,61.289,74.082
1.3969,58.844,74.836
1.5076,62.447,77.258
1.5708,60.681,76.526
1.5833,60.962,73.357
1.6452,58.04,73.266
1.7642,62.023,76.181
1.8274,61.077,76.6
1.8317,61.949,74.36
1.8936,58.897,74.422
2.0207,61.959,76.772
2.0839,60.274,76.562
2.08,61.05,74.098
2.1419,58.325,74.367
2.2773,61.917,76.907
2.3405,60.569,76.728
2.3284,61.559,74.254
2.3903,58.982,74.327
2.5338,62.366,76.367
2.597,60.629,75.674
2.5767,61.304,72.929
2.6386,58.94,73.672
2.7904,62.714,77.336
2.8536,60.955,77.681
2.8251,61.025,74.557
2.887,57.903,73.891
3.0469,61.507,76.332
3.1101,60.261,76.412
3.0734,61.255,73.684
3.1353,58.821,73.723
3.3034,62.692,76.908
3.3666,61.282,77.294
3.3218,61.644,74.422
3.3837,58.466,73.881
3.56,61.777,76.178
3.6232,60.335,76.152
3.5701,61.264,73.687
3.632,58.852,74.027
3.8165,62.59,76.958
3.8797,60.987,76.967
3.8185,61.252,74.176
3.8804,58.171,74.012
4.0731,61.777,76.46
4.1363,60.54,76.493
4.0668,61.439,74.142
4.1287,58.716,74.207
4.3296,62.266,76.635
4.3928,60.811,76.575
4.3152,61.492,74.192
4.3771,58.614,74.304
4.5861,62.034,76.513
4.6493,60.543,76.174
4.5636,61.397,73.914
4.6254,58.812,74.414
4.8427,62.293,76.849
4.9059,60.606,76.588
4.8119,61.176,74.302
4.8738,58.586,74.501
5.0992,62.288,76.475
5.1624,60.736,75.819
5.0603,61.175,73.126
5.1221,58.462,73.455
5.3558,62.522,76.588
5.419,61.368,77.345
5.3086,61.596,75.204
5.3705,57.917,74.518
5.6123,61.047,76.283
5.6755,59.919,76.576
5.557,61.358,74.919
5.6188,59.023,74.751
5.8689,62.517,75.898
5.9321,60.858,75.009
5.8053,61.562,72.889
5.8672,59.15,74.128
6.1254,62.831,77.545
6.1886,60.999,77.406
6.0537,61.084,74.244
6.1155,57.845,73.838
6.3819,61.252,76.074


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_457.csv <==
x,qOut,qIn
0.0316,60.804,77.882
0.093239,61.114,75.179
0.15511,58.047,74.191
0.22494,61.519,75.934
0.28814,60.181,75.903
0.34159,61.183,73.6
0.40346,58.918,73.7
0.48148,63.074,76.387
0.54468,61.77,76.782
0.58994,61.819,74.524
0.65181,58.236,74.239
0.73802,61.494,76.493
0.80122,60.242,76.839
0.83829,61.287,74.817
0.90016,58.615,74.371
0.99457,62.053,75.789
1.0578,60.552,75.608
1.0866,61.407,73.875
1.1485,59.017,74.432
1.2511,62.724,77.082
1.3143,60.996,77.006
1.335,61.133,74.124
1.3969,57.959,73.796
1.5076,61.635,76.267
1.5708,60.559,76.351
1.5833,61.649,74.25
1.6452,58.989,74.636
1.7642,62.348,76.72
1.8274,60.678,76.124
1.8317,61.308,73.77
1.8936,58.529,74.203
2.0207,62.09,76.472
2.0839,60.656,76.152
2.08,61.471,74.121
2.1419,58.807,74.695
2.2773,62.202,76.756
2.3405,60.478,76.076
2.3284,61.057,73.618
2.3903,58.359,74.153
2.5338,62.117,77.082
2.597,60.779,77.359
2.5767,61.52,74.871
2.6386,58.691,74.238
2.7904,61.941,75.984
2.8536,60.243,75.785
2.8251,61.062,73.464
2.887,58.988,73.831
3.0469,63.127,76.864
3.1101,61.486,77.12
3.0734,61.186,74.166
3.1353,57.728,73.545
3.3034,61.612,76.303
3.3666,60.791,77.121
3.3218,61.721,74.724
3.3837,58.505,73.764
3.56,61.685,75.815
3.6232,60.414,76.704
3.5701,61.691,75.352
3.632,59.205,75.127
3.8165,62.223,76.426
3.8797,60.122,75.716
3.8185,60.798,73.384
3.8804,58.625,74.065
4.0731,62.799,76.913
4.1363,61.386,76.617
4.0668,61.606,73.591
4.1287,58.474,73.56
4.3296,62.038,76.604
4.3928,60.687,77.093
4.3152,61.317,74.547
4.3771,58.395,74.014
4.5861,61.877,76.238
4.6493,60.477,76.347
4.5636,61.289,73.802
4.6254,58.645,73.736
4.8427,62.336,76.648
4.9059,60.915,77.177
4.8119,61.468,74.796
4.8738,58.475,74.395
5.0992,61.794,76.412
5.1624,60.263,76.232
5.0603,61.149,73.711
5.1221,58.737,73.722
5.3558,62.613,76.385
5.419,61.182,76.741
5.3086,61.552,74.552
5.3705,58.534,74.578
5.6123,62.002,77.029
5.6755,60.502,76.876
5.557,61.109,73.894
5.6188,58.169,73.486
5.8689,61.928,76.105
5.9321,60.905,76.624
5.8053,62.021,74.59
5.8672,59.299,74.347
6.1254,62.339,76.114
6.1886,60.38,75.694
6.0537,60.984,73.305
6.1155,58.547,73.947
6.3819,62.369,77.318


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_458.csv <==
x,qOut,qIn
0.0316,60.968,76.58
0.093239,61.12,73.7
0.15511,58.138,73.65
0.22494,61.927,76.87
0.28814,60.718,77.582
0.34159,61.413,74.925
0.40346,58.392,73.923
0.48148,61.722,75.695
0.54468,60.32,75.849
0.58994,61.312,73.876
0.65181,58.969,74.295
0.73802,62.789,77.207
0.80122,61.195,77.377
0.83829,61.342,74.363
0.90016,57.987,73.547
0.99457,61.456,75.808
1.0578,60.355,76.188
1.0866,61.654,74.329
1.1485,59.294,74.719
1.2511,62.632,76.993
1.3143,60.667,76.465
1.335,61.041,73.586
1.3969,58.297,73.576
1.5076,62.071,76.207
1.5708,60.756,76.375
1.5833,61.565,74.054
1.6452,58.946,74.273
1.7642,62.317,77.15
1.8274,60.451,77.089
1.8317,60.779,74.014
1.8936,57.953,73.992
2.0207,61.884,77.049
2.0839,60.814,77.116
2.08,61.718,74.064
2.1419,58.867,73.531
2.2773,62.297,75.792
2.3405,60.853,75.899
2.3284,61.621,74.047
2.3903,59.023,74.876
2.5338,62.484,77.545
2.597,60.651,76.988
2.5767,60.838,73.809
2.6386,57.607,73.486
2.7904,61.439,75.867
2.8536,60.707,76.112
2.8251,62.226,74.272
2.887,59.577,74.424
3.0469,62.342,76.394
3.1101,60.19,76.329
3.0734,60.958,74.632
3.1353,58.742,75.138
3.3034,62.27,76.97
3.3666,60.28,75.906
3.3218,60.631,72.948
3.3837,58.226,73.574
3.56,62.676,77.104
3.6232,61.652,77.555
3.5701,61.821,74.468
3.632,58.179,73.498
3.8165,61.529,75.995
3.8797,60.494,76.713
3.8185,61.618,74.733
3.8804,58.855,74.54
4.0731,62.198,76.508
4.1363,60.653,76.396
4.0668,61.432,74.24
4.1287,58.67,74.237
4.3296,62.16,76.08
4.3928,60.692,75.704
4.3152,61.556,73.6
4.3771,59.012,74.172
4.5861,62.427,76.83
4.6493,60.584,76.823
4.5636,60.941,74.423
4.6254,58.141,74.455
4.8427,61.842,76.789
4.9059,60.483,76.445
4.8119,61.233,73.601
4.8738,58.467,73.724
5.0992,62.274,76.682
5.1624,61.112,76.968
5.0603,61.892,74.538
5.1221,58.814,74.291
5.3558,61.859,76.29
5.419,60.201,75.955
5.3086,61.195,73.466
5.3705,58.899,73.857
5.6123,62.58,76.798
5.6755,60.862,76.782
5.557,61.194,74.083
5.6188,58.349,74.452
5.8689,61.936,77.548
5.9321,60.418,77.274
5.8053,61.071,73.835
5.8672,58.322,73.554
6.1254,62.074,76.423
6.1886,60.84,76.495
6.0537,61.755,73.797
6.1155,59.257,73.89
6.3819,62.79,76.632


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_459.csv <==
x,qOut,qIn
0.0316,60.13,76.248
0.093239,61.301,75.056
0.15511,58.959,75.854
0.22494,62.364,77.378
0.28814,60.459,75.888
0.34159,60.93,72.818
0.40346,58.21,73.24
0.48148,62.257,76.063
0.54468,61.284,76.308
0.58994,62.258,74.521
0.65181,59.479,74.968
0.73802,62.257,77.067
0.80122,59.935,76.344
0.83829,60.25,73.25
0.90016,57.733,73.478
0.99457,62.175,77.063
1.0578,61.392,77.656
1.0866,62.05,74.628
1.1485,58.527,73.796
1.2511,61.57,76.139
1.3143,60.313,76.573
1.335,61.634,74.559
1.3969,59.201,74.351
1.5076,62.49,76.046
1.5708,60.636,75.697
1.5833,61.253,73.65
1.6452,58.886,74.383
1.7642,62.604,77.199
1.8274,60.784,76.897
1.8317,60.888,73.821
1.8936,57.86,73.653
2.0207,61.767,76.477
2.0839,60.769,76.873
2.08,61.708,74.589
2.1419,58.816,74.253
2.2773,62.096,76.159
2.3405,60.539,76.227
2.3284,61.354,74.27
2.3903,58.782,74.168
2.5338,62.385,76.103
2.597,60.805,76.14
2.5767,61.294,74.173
2.6386,58.454,74.496
2.7904,62.109,77.178
2.8536,60.709,77.379
2.8251,61.309,74.564
2.887,58.187,73.562
3.0469,61.601,75.426
3.1101,60.414,75.765
3.0734,61.753,73.999
3.1353,59.572,74.394
3.3034,62.859,77.088
3.3666,60.616,77.201
3.3218,60.701,74.455
3.3837,57.967,74.135
3.56,61.859,76.758
3.6232,60.562,76.834
3.5701,61.339,73.832
3.632,58.705,73.392
3.8165,62.593,76.155
3.8797,61.342,76.596
3.8185,61.829,74.086
3.8804,58.682,73.855
4.0731,62.024,76.643
4.1363,60.566,77.168
4.0668,61.263,74.607
4.1287,58.291,73.891
4.3296,61.67,75.873
4.3928,60.312,76.062
4.3152,61.404,74.127
4.3771,59.078,74.445
4.5861,62.619,76.971
4.6493,60.765,76.852
4.5636,61.019,74.04
4.6254,58.158,73.865
4.8427,61.979,76.53
4.9059,60.757,76.682
4.8119,61.546,74.112
4.8738,58.75,73.993
5.0992,62.268,76.598
5.1624,60.787,76.881
5.0603,61.438,74.489
5.1221,58.606,74.13
5.3558,62.06,76.172
5.419,60.541,76.132
5.3086,61.294,73.912
5.3705,58.765,74.086
5.6123,62.493,76.648
5.6755,60.933,76.899
5.557,61.244,74.507
5.6188,58.227,73.979
5.8689,61.897,76.03
5.9321,60.668,76.271
5.8053,61.427,74.043
5.8672,58.564,73.876
6.1254,62.227,76.387
6.1886,60.981,76.756
6.0537,61.649,74.495
6.1155,58.431,74.105
6.3819,61.55,76.011


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_460.csv <==
x,qOut,qIn
0.0316,60.711,76.657
0.093239,61.532,74.547
0.15511,58.776,74.341
0.22494,62.07,76.561
0.28814,60.356,76.464
0.34159,61.035,73.914
0.40346,58.469,73.93
0.48148,62.266,76.537
0.54468,60.871,76.732
0.58994,61.451,74.268
0.65181,58.586,74.029
0.73802,62.145,76.511
0.80122,60.701,76.697
0.83829,61.342,73.968
0.90016,58.473,73.564
0.99457,62.071,76.316
1.0578,60.747,76.932
1.0866,61.544,74.654
1.1485,58.759,74.268
1.2511,62.051,76.408
1.3143,60.346,76.315
1.335,61.004,73.751
1.3969,58.478,73.97
1.5076,62.429,77.006
1.5708,61.119,77.105
1.5833,61.563,74.049
1.6452,58.33,73.631
1.7642,61.732,76.286
1.8274,60.501,76.669
1.8317,61.613,74.526
1.8936,59.068,74.502
2.0207,62.29,76.583
2.0839,60.37,76.338
2.08,60.929,73.966
2.1419,58.551,74.272
2.2773,62.556,76.94
2.3405,61.101,76.556
2.3284,61.356,73.171
2.3903,58.254,72.941
2.5338,62.125,76.25
2.597,61.139,77.086
2.5767,61.84,74.91
2.6386,58.496,74.575
2.7904,61.374,76.509
2.8536,59.795,76.46
2.8251,60.946,74.579
2.887,58.719,74.934
3.0469,62.494,76.715
3.1101,60.921,75.736
3.0734,61.422,72.802
3.1353,58.783,73.1
3.3034,62.69,76.369
3.3666,61.301,77.327
3.3218,61.528,75.593
3.3837,58.293,75.348
3.56,61.514,76.904
3.6232,59.929,76.194
3.5701,60.692,73.293
3.632,58.039,73.198
3.8165,62.284,76.063
3.8797,61.591,76.802
3.8185,62.591,74.892
3.8804,59.435,74.564
4.0731,62.081,76.276
4.1363,60.056,75.964
4.0668,60.77,73.551
4.1287,58.352,73.735
4.3296,62.356,76.613
4.3928,61.085,77.067
4.3152,61.547,74.628
4.3771,58.396,74.213
4.5861,61.756,76.5
4.6493,60.368,76.542
4.5636,61.21,74.141
4.6254,58.511,74.311
4.8427,62.266,76.725
4.9059,61.021,76.442
4.8119,61.755,73.928
4.8738,58.667,74.053
5.0992,61.97,76.361
5.1624,60.596,76.23
5.0603,61.69,74.069
5.1221,59.06,74.35
5.3558,62.105,76.462
5.419,60.129,75.905
5.3086,60.912,73.632
5.3705,58.803,74.625
5.6123,62.55,77.586
5.6755,60.603,77.019
5.557,60.67,73.561
5.6188,57.87,73.431
5.8689,62.068,76.815
5.9321,61.114,77.469
5.8053,61.791,74.484
5.8672,58.677,73.531
6.1254,62.126,76.162
6.1886,60.838,76.927
6.0537,61.652,74.364
6.1155,58.738,73.567
6.3819,62.142,76.004


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_461.csv <==
x,qOut,qIn
0.0316,60.412,76.133
0.093239,61.275,74.013
0.15511,58.922,74.31
0.22494,62.683,76.559
0.28814,61.045,76.035
0.34159,61.412,73.175
0.40346,58.634,73.487
0.48148,62.342,76.82
0.54468,60.839,77.45
0.58994,61.198,74.931
0.65181,58.135,74.33
0.73802,61.581,76.361
0.80122,60.196,76.281
0.83829,61.106,73.86
0.90016,58.607,74.021
0.99457,62.548,76.787
1.0578,61.293,77.135
1.0866,61.821,74.602
1.1485,58.671,73.853
1.2511,61.904,75.739
1.3143,60.405,75.859
1.335,61.316,73.72
1.3969,58.947,73.97
1.5076,62.652,76.862
1.5708,60.932,77.168
1.5833,61.041,74.415
1.6452,57.839,73.931
1.7642,61.515,76.487
1.8274,60.455,76.86
1.8317,61.579,74.415
1.8936,58.873,74.012
2.0207,62.225,76.119
2.0839,60.655,76.099
2.08,61.518,74.036
2.1419,59.068,74.572
2.2773,62.488,76.998
2.3405,60.551,76.451
2.3284,60.876,73.806
2.3903,58.226,74.217
2.5338,62.208,76.724
2.597,60.956,76.387
2.5767,61.491,73.72
2.6386,58.469,73.741
2.7904,62.103,76.501
2.8536,60.888,77.182
2.8251,61.62,75.339
2.887,58.606,74.715
3.0469,61.774,75.718
3.1101,60.178,75.312
3.0734,61.035,73.667
3.1353,58.68,74.373
3.3034,62.774,77.08
3.3666,61.476,77.322
3.3218,61.626,74.835
3.3837,57.967,74.086
3.56,61.221,75.714
3.6232,60.188,75.684
3.5701,61.702,74.027
3.632,59.383,74.469
3.8165,62.681,76.248
3.8797,60.758,75.728
3.8185,61.281,74.011
3.8804,58.702,75.046
4.0731,62.082,77.402
4.1363,60.154,76.702
4.0668,60.655,73.83
4.1287,58.14,73.918
4.3296,62.178,76.614
4.3928,60.975,76.503
4.3152,61.643,73.722
4.3771,58.857,73.875
4.5861,62.531,76.963
4.6493,61.088,77.239
4.5636,61.455,74.389
4.6254,58.202,73.815
4.8427,61.625,76.087
4.9059,60.428,76.429
4.8119,61.571,74.498
4.8738,59.047,74.442
5.0992,62.449,76.333
5.1624,60.709,75.985
5.0603,61.264,73.439
5.1221,58.594,73.612
5.3558,62.263,76.612
5.419,60.755,77.189
5.3086,61.286,75.02
5.3705,58.447,74.715
5.6123,61.826,76.511
5.6755,60.18,76.043
5.557,60.837,73.362
5.6188,58.349,73.504
5.8689,62.623,76.52
5.9321,61.635,77.042
5.8053,62.011,74.562
5.8672,58.424,74.04
6.1254,61.518,76.302
6.1886,60.241,76.796
6.0537,61.385,74.922
6.1155,58.757,74.67
6.3819,62.068,76.382


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_462.csv <==
x,qOut,qIn
0.0316,60.691,76.116
0.093239,61.847,74.164
0.15511,59.442,74.661
0.22494,62.808,77.035
0.28814,60.813,76.619
0.34159,61.042,73.753
0.40346,58.235,73.58
0.48148,62.093,76.081
0.54468,60.855,76.163
0.58994,61.563,73.877
0.65181,58.784,74.317
0.73802,62.304,77.251
0.80122,60.718,77.225
0.83829,61.089,74.24
0.90016,57.874,73.696
0.99457,61.415,75.943
1.0578,60.389,76.35
1.0866,61.769,74.832
1.1485,59.421,75.115
1.2511,62.605,76.721
1.3143,60.496,75.985
1.335,60.871,73.683
1.3969,58.35,74.241
1.5076,62.434,76.829
1.5708,61.189,76.581
1.5833,61.679,73.876
1.6452,58.512,73.892
1.7642,61.994,76.553
1.8274,60.749,76.666
1.8317,61.657,74.238
1.8936,58.706,74.067
2.0207,61.856,76.104
2.0839,60.273,76.029
2.08,61.327,74.076
2.1419,59.061,74.514
2.2773,62.449,76.932
2.3405,60.39,76.588
2.3284,60.682,73.768
2.3903,58.197,74.017
2.5338,62.328,77.253
2.597,61.034,77.388
2.5767,61.386,73.902
2.6386,58.235,73.062
2.7904,61.986,76.075
2.8536,60.983,76.885
2.8251,61.893,74.396
2.887,58.928,73.93
3.0469,62.132,76.431
3.1101,60.528,76.829
3.0734,61.264,74.464
3.1353,58.518,74.073
3.3034,62.005,76.148
3.3666,60.508,76.188
3.3218,61.287,74.07
3.3837,58.718,74.476
3.56,62.413,77.22
3.6232,60.879,77.09
3.5701,61.309,73.968
3.632,58.211,73.329
3.8165,61.763,75.762
3.8797,60.601,76.18
3.8185,61.737,74.313
3.8804,59.291,74.779
4.0731,62.531,77.207
4.1363,60.46,76.59
4.0668,60.72,73.413
4.1287,57.909,73.405
4.3296,61.921,76.392
4.3928,60.937,76.887
4.3152,61.903,74.587
4.3771,59.014,74.25
4.5861,62.085,76.419
4.6493,60.283,76.535
4.5636,61.002,74.309
4.6254,58.494,74.494
4.8427,62.298,77.147
4.9059,60.863,76.978
4.8119,61.458,73.756
4.8738,58.527,73.127
5.0992,62.109,75.765
5.1624,60.824,76.383
5.0603,61.767,74.202
5.1221,59.276,74.213
5.3558,62.459,77.152
5.419,60.271,77.284
5.3086,60.406,74.126
5.3705,57.733,73.909
5.6123,61.995,77.018
5.6755,61.069,77.183
5.557,61.769,73.735
5.6188,58.577,72.661
5.8689,62.189,75.175
5.9321,61.218,76.173
5.8053,62.161,74.851
5.8672,58.999,75.156
6.1254,61.714,77.17
6.1886,59.811,76.759
6.0537,60.642,74.137
6.1155,58.025,73.998
6.3819,61.817,76.161


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_463.csv <==
x,qOut,qIn
0.0316,60.723,76.943
0.093239,61.034,74.422
0.15511,58.14,73.879
0.22494,61.844,76.203
0.28814,60.579,76.69
0.34159,61.471,74.481
0.40346,58.86,74.072
0.48148,62.425,76.416
0.54468,60.832,76.762
0.58994,61.305,74.208
0.65181,58.459,73.784
0.73802,62.176,76.391
0.80122,60.868,76.627
0.83829,61.51,73.977
0.90016,58.537,73.837
0.99457,62.049,76.425
1.0578,60.716,76.688
1.0866,61.491,74.574
1.1485,58.559,74.554
1.2511,61.846,76.525
1.3143,60.322,76.278
1.335,61.248,74.039
1.3969,58.723,74.169
1.5076,62.36,76.368
1.5708,60.843,76.146
1.5833,61.474,73.796
1.6452,58.727,74.292
1.7642,62.262,77.255
1.8274,60.677,76.978
1.8317,61.245,73.655
1.8936,58.299,73.348
2.0207,61.763,76.156
2.0839,60.412,76.535
2.08,61.508,74.566
2.1419,59.291,75.056
2.2773,62.595,77.362
2.3405,60.333,76.353
2.3284,60.378,72.776
2.3903,57.79,73.088
2.5338,62.363,76.981
2.597,61.623,77.788
2.5767,62.092,74.858
2.6386,58.435,73.892
2.7904,61.537,76.116
2.8536,60.372,76.487
2.8251,61.578,74.219
2.887,58.871,73.865
3.0469,62.296,75.929
3.1101,60.862,76.192
3.0734,61.739,74.616
3.1353,59.023,75.105
3.3034,62.075,77.069
3.3666,60.058,76.282
3.3218,60.681,73.602
3.3837,58.268,74.08
3.56,62.336,76.757
3.6232,61.114,76.332
3.5701,61.733,73.344
3.632,58.841,73.351
3.8165,62.399,76.24
3.8797,60.947,76.606
3.8185,61.408,74.288
3.8804,58.3,74.401
4.0731,61.602,77.224
4.1363,60.128,77.46
4.0668,61.005,74.838
4.1287,58.345,74.422
4.3296,61.933,76.37
4.3928,60.548,75.832
4.3152,61.511,73.031
4.3771,59.137,73.438
4.5861,62.995,76.735
4.6493,61.456,77.159
4.5636,61.674,74.67
4.6254,58.482,74.394
4.8427,61.624,76.452
4.9059,59.934,76.02
4.8119,60.738,73.285
4.8738,58.475,73.738
5.0992,62.676,77.112
5.1624,61.406,77.352
5.0603,61.583,74.21
5.1221,58.137,73.615
5.3558,61.544,76.277
5.419,60.404,76.817
5.3086,61.533,74.658
5.3705,58.981,74.322
5.6123,62.355,76.185
5.6755,60.615,76.002
5.557,61.18,73.812
5.6188,58.627,74.289
5.8689,62.468,77.129
5.9321,60.988,77.208
5.8053,61.334,74.372
5.8672,58.167,73.639
6.1254,61.697,75.676
6.1886,60.523,76.106
6.0537,61.622,74.331
6.1155,59.151,74.345
6.3819,62.573,76.698


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_464.csv <==
x,qOut,qIn
0.0316,60.981,76.652
0.093239,61.36,73.974
0.15511,58.373,73.818
0.22494,62.029,76.005
0.28814,60.805,75.947
0.34159,61.723,73.935
0.40346,59.055,74.547
0.48148,62.423,77.206
0.54468,60.648,76.861
0.58994,61.063,73.885
0.65181,58.049,73.648
0.73802,61.647,76.052
0.80122,60.489,76.126
0.83829,61.693,74.128
0.90016,59.267,74.73
0.99457,62.472,77.269
1.0578,60.396,76.664
1.0866,60.778,73.674
1.1485,58.164,73.989
1.2511,62.1,76.807
1.3143,60.842,76.506
1.335,61.596,73.588
1.3969,58.858,73.706
1.5076,62.406,76.723
1.5708,60.853,77.076
1.5833,61.349,74.581
1.6452,58.472,74.352
1.7642,61.942,76.625
1.8274,60.412,76.436
1.8317,61.116,73.696
1.8936,58.543,73.52
2.0207,62.499,76.12
2.0839,61.257,76.53
2.08,61.695,74.385
2.1419,58.536,74.453
2.2773,61.903,77.142
2.3405,60.462,77.435
2.3284,61.159,74.75
2.3903,58.183,73.851
2.5338,61.685,75.547
2.597,60.492,75.599
2.5767,61.705,73.704
2.6386,59.44,74.083
2.7904,63.004,76.622
2.8536,61.093,76.699
2.8251,61.129,74.282
2.887,57.942,74.225
3.0469,61.5,76.762
3.1101,60.267,76.871
3.0734,61.357,74.392
3.1353,58.745,74.247
3.3034,62.108,76.405
3.3666,60.47,76.104
3.3218,61.347,73.847
3.3837,59.142,74.442
3.56,62.837,76.799
3.6232,60.918,75.988
3.5701,60.934,73.098
3.632,58.145,73.827
3.8165,62.306,77.384
3.8797,61.18,77.783
3.8185,61.434,74.81
3.8804,57.802,73.768
4.0731,61.133,75.59
4.1363,60.214,75.939
4.0668,61.773,74.529
4.1287,59.444,74.864
4.3296,62.715,76.405
4.3928,60.77,75.898
4.3152,61.287,74.17
4.3771,58.658,74.737
4.5861,62.168,76.704
4.6493,60.462,76.195
4.5636,61.123,73.766
4.6254,58.647,74.064
4.8427,62.401,76.718
4.9059,60.818,76.661
4.8119,61.212,74.258
4.8738,58.438,74.609
5.0992,62.23,77.19
5.1624,60.846,76.758
5.0603,61.296,73.629
5.1221,58.166,73.315
5.3558,61.925,75.917
5.419,61.002,76.545
5.3086,62.1,74.961
5.3705,59.224,74.808
5.6123,62.104,76.087
5.6755,60.135,75.506
5.557,60.814,73.444
5.6188,58.401,74.03
5.8689,62.413,76.867
5.9321,61.101,77.239
5.8053,61.49,74.849
5.8672,58.201,74.141
6.1254,61.488,75.934
6.1886,60.184,76.123
6.0537,61.308,74.429
6.1155,58.94,74.853
6.3819,62.614,77.056


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_465.csv <==
x,qOut,qIn
0.0316,60.209,76.748
0.093239,61.109,74.151
0.15511,58.643,73.859
0.22494,62.544,76.363
0.28814,61.213,76.689
0.34159,61.71,74.242
0.40346,58.779,74.008
0.48148,62.339,76.683
0.54468,60.869,76.933
0.58994,61.349,74.065
0.65181,58.277,73.464
0.73802,61.896,75.92
0.80122,60.765,76.324
0.83829,61.73,74.219
0.90016,58.915,74.263
0.99457,62.106,76.561
1.0578,60.374,76.507
1.0866,61.024,74.351
1.1485,58.314,74.723
1.2511,61.954,77.009
1.3143,60.562,76.49
1.335,61.377,73.732
1.3969,58.594,73.816
1.5076,62.167,76.279
1.5708,60.823,76.253
1.5833,61.756,74.296
1.6452,59.175,74.861
1.7642,62.336,77.054
1.8274,60.268,76.428
1.8317,60.701,73.738
1.8936,58.236,73.92
2.0207,62.336,76.506
2.0839,61.091,76.497
2.08,61.588,73.74
2.1419,58.652,73.453
2.2773,62.303,76.503
2.3405,60.937,77.505
2.3284,61.368,75.208
2.3903,58.211,74.183
2.5338,61.61,75.868
2.597,60.3,76.163
2.5767,61.249,74.187
2.6386,58.681,74.064
2.7904,62.544,76.415
2.8536,61.283,76.774
2.8251,61.802,74.523
2.887,58.503,74.023
3.0469,61.678,75.889
3.1101,60.298,76.08
3.0734,61.448,74.434
3.1353,59.043,74.664
3.3034,62.342,76.525
3.3666,60.389,76.257
3.3218,60.849,74.153
3.3837,58.412,74.458
3.56,62.422,76.877
3.6232,61.004,76.541
3.5701,61.29,73.463
3.632,58.159,73.3
3.8165,62.039,76.518
3.8797,61.126,77.499
3.8185,61.947,75.477
3.8804,58.631,74.709
4.0731,61.486,75.882
4.1363,59.912,75.426
4.0668,61.14,73.447
4.1287,58.995,74.008
4.3296,62.84,76.486
4.3928,61.245,76.485
4.3152,61.539,74.631
4.3771,58.621,75.023
4.5861,61.966,76.844
4.6493,60.191,76.136
4.5636,60.65,73.513
4.6254,57.963,73.887
4.8427,62.238,77.1
4.9059,61.434,77.626
4.8119,62.165,74.785
4.8738,58.664,73.578
5.0992,61.56,75.313
5.1624,60.181,75.607
5.0603,61.562,73.958
5.1221,59.462,74.596
5.3558,62.835,77.088
5.419,60.651,76.622
5.3086,60.72,73.77
5.3705,57.885,74.011
5.6123,61.832,76.979
5.6755,60.691,77.173
5.557,61.573,74.39
5.6188,58.73,73.784
5.8689,62.121,75.937
5.9321,60.641,75.922
5.8053,61.532,73.448
5.8672,59.081,73.714
6.1254,62.617,76.849
6.1886,60.79,77.291
6.0537,61.009,74.711
6.1155,58.033,74.353
6.3819,61.593,76.689


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_466.csv <==
x,qOut,qIn
0.0316,59.816,76.257
0.093239,60.841,74.638
0.15511,58.525,75.038
0.22494,62.199,76.796
0.28814,60.62,76.216
0.34159,61.278,73.823
0.40346,58.67,74.113
0.48148,62.53,76.753
0.54468,61.185,76.59
0.58994,61.728,73.634
0.65181,58.728,73.452
0.73802,62.171,76.313
0.80122,60.713,76.636
0.83829,61.435,74.194
0.90016,58.665,74.238
0.99457,61.977,76.856
1.0578,60.248,76.797
1.0866,60.894,73.95
1.1485,58.362,73.813
1.2511,62.223,76.649
1.3143,60.855,76.753
1.335,61.421,73.854
1.3969,58.618,73.769
1.5076,62.312,76.807
1.5708,60.915,77.173
1.5833,61.4,74.368
1.6452,58.361,73.794
1.7642,61.892,76.218
1.8274,60.605,76.648
1.8317,61.456,74.527
1.8936,58.735,74.429
2.0207,62.315,76.6
2.0839,60.859,76.389
2.08,61.468,73.688
2.1419,58.458,73.435
2.2773,62.012,75.931
2.3405,60.8,76.513
2.3284,61.799,74.872
2.3903,59.019,74.963
2.5338,61.878,76.76
2.597,59.786,76.152
2.5767,60.49,73.678
2.6386,58.347,74.273
2.7904,62.603,77.067
2.8536,61.297,76.75
2.8251,61.522,73.771
2.887,58.357,73.648
3.0469,62.168,76.496
3.1101,61.125,77.055
3.0734,61.767,74.497
3.1353,58.477,73.466
3.3034,61.771,75.472
3.3666,60.549,76.327
3.3218,61.609,74.943
3.3837,58.908,74.993
3.56,62.091,76.907
3.6232,60.279,76.434
3.5701,60.93,73.666
3.632,58.239,73.69
3.8165,62.051,76.277
3.8797,60.874,76.429
3.8185,61.838,74.463
3.8804,59.212,74.824
4.0731,62.408,76.778
4.1363,60.422,75.943
4.0668,60.806,73.126
4.1287,58.16,73.598
4.3296,62.254,76.847
4.3928,61.165,77.468
4.3152,61.739,75.223
4.3771,58.461,74.565
4.5861,61.517,76.15
4.6493,59.997,76.089
4.5636,61.073,74.173
4.6254,58.827,74.365
4.8427,62.801,76.452
4.9059,61.383,76.122
4.8119,61.715,73.526
4.8738,58.645,73.641
5.0992,62.183,76.621
5.1624,60.777,77.246
5.0603,61.363,75.089
5.1221,58.344,74.678
5.3558,61.611,76.339
5.419,60.088,75.865
5.3086,61.058,73.482
5.3705,58.766,73.746
5.6123,62.748,76.245
5.6755,61.339,76.55
5.557,61.613,74.804
5.6188,58.572,75.009
5.8689,62.009,76.977
5.9321,60.424,76.44
5.8053,60.864,73.532
5.8672,57.848,73.17
6.1254,61.929,75.627
6.1886,61.299,76.373
6.0537,62.432,74.912
6.1155,59.183,74.808
6.3819,61.723,76.393


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_467.csv <==
x,qOut,qIn
0.0316,60.619,77.11
0.093239,61.241,74.492
0.15511,58.198,74.196
0.22494,61.659,76.013
0.28814,60.452,75.543
0.34159,61.728,73.449
0.40346,59.406,74.202
0.48148,62.819,76.772
0.54468,60.879,76.616
0.58994,61.188,74.511
0.65181,58.371,74.884
0.73802,61.8,76.949
0.80122,60.127,76.15
0.83829,60.875,73.165
0.90016,58.476,73.498
0.99457,62.548,76.737
1.0578,61.293,76.943
1.0866,61.717,74.338
1.1485,58.653,74.467
1.2511,62.023,76.922
1.3143,60.464,76.461
1.335,61.031,73.577
1.3969,58.162,73.733
1.5076,62.088,76.568
1.5708,61.129,76.804
1.5833,62.03,74.452
1.6452,58.877,74.075
1.7642,61.831,75.827
1.8274,60.204,75.812
1.8317,61.253,74.254
1.8936,58.968,75.006
2.0207,62.439,77.405
2.0839,60.486,76.809
2.08,60.767,73.704
2.1419,57.984,73.73
2.2773,61.976,76.702
2.3405,60.919,76.869
2.3284,61.817,74.172
2.3903,59.045,73.937
2.5338,62.476,76.283
2.597,60.885,76.072
2.5767,61.408,73.373
2.6386,58.536,73.72
2.7904,62.163,77.021
2.8536,60.788,77.524
2.8251,61.383,75.075
2.887,58.233,74.57
3.0469,61.373,76.133
3.1101,59.897,75.661
3.0734,61.116,73.639
3.1353,59.055,74.44
3.3034,62.982,77.071
3.3666,61.333,76.65
3.3218,61.49,73.859
3.3837,58.479,73.91
3.56,62.059,76.407
3.6232,60.606,76.286
3.5701,61.233,73.739
3.632,58.581,73.967
3.8165,62.364,76.974
3.8797,60.932,77.233
3.8185,61.284,74.339
3.8804,58.042,73.701
4.0731,61.574,76.124
4.1363,60.497,76.526
4.0668,61.717,74.245
4.1287,59.127,73.991
4.3296,62.34,76.305
4.3928,60.508,76.572
4.3152,61.166,74.667
4.3771,58.729,75.07
4.5861,62.319,77.318
4.6493,60.504,76.497
4.5636,60.851,73.038
4.6254,58.04,72.983
4.8427,62.207,76.447
4.9059,61.378,77.173
4.8119,62.274,74.429
4.8738,59.091,73.79
5.0992,61.887,76.241
5.1624,60.063,76.403
5.0603,60.968,73.856
5.1221,58.73,74.026
5.3558,62.47,76.849
5.419,60.734,76.702
5.3086,60.951,73.717
5.3705,58.14,73.897
5.6123,62.154,77.265
5.6755,61.006,77.588
5.557,61.475,74.407
5.6188,58.165,73.568
5.8689,61.641,75.918
5.9321,60.599,76.377
5.8053,61.822,74.454
5.8672,59.255,74.348
6.1254,62.571,76.081
6.1886,60.79,75.863
6.0537,61.267,74.064
6.1155,58.474,74.718
6.3819,62.086,77.268


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_468.csv <==
x,qOut,qIn
0.0316,60.638,76.505
0.093239,61.2,73.883
0.15511,58.317,74.22
0.22494,62.116,76.947
0.28814,60.984,76.945
0.34159,61.798,74.324
0.40346,58.743,73.773
0.48148,61.932,75.493
0.54468,60.443,75.499
0.58994,61.469,74.272
0.65181,59.221,75.467
0.73802,62.652,77.646
0.80122,60.517,76.661
0.83829,60.5,73.436
0.90016,57.469,73.002
0.99457,61.693,75.485
1.0578,61.109,76.337
1.0866,62.344,74.94
1.1485,59.345,74.967
1.2511,62.112,76.992
1.3143,60.164,76.978
1.335,60.902,74.626
1.3969,58.17,74.224
1.5076,61.778,75.949
1.5708,60.527,75.651
1.5833,61.741,73.534
1.6452,59.493,74.102
1.7642,63.004,76.805
1.8274,61.029,76.677
1.8317,61.117,74.293
1.8936,58.164,74.667
2.0207,61.786,77.037
2.0839,60.357,76.569
2.08,61.111,73.816
2.1419,58.391,73.806
2.2773,62.209,76.369
2.3405,61.044,76.491
2.3284,61.892,74.064
2.3903,59.022,73.972
2.5338,62.25,76.352
2.597,60.543,76.267
2.5767,61.214,73.812
2.6386,58.529,74.203
2.7904,62.037,77.187
2.8536,60.443,77.203
2.8251,61.131,74.38
2.887,58.473,74.124
3.0469,61.987,76.343
3.1101,60.403,76.154
3.0734,61.149,73.791
3.1353,58.936,74.122
3.3034,62.984,76.896
3.3666,61.361,76.932
3.3218,61.173,73.935
3.3837,57.815,73.388
3.56,61.812,76.302
3.6232,61.055,77.306
3.5701,61.91,74.926
3.632,58.519,73.629
3.8165,61.561,75.31
3.8797,60.289,76.12
3.8185,61.617,75.019
3.8804,59.219,75.164
4.0731,62.344,76.64
4.1363,60.263,76.015
4.0668,60.766,73.628
4.1287,58.275,74.038
4.3296,62.323,76.889
4.3928,61.092,77.005
4.3152,61.711,74.333
4.3771,58.701,74.085
4.5861,62.016,76.529
4.6493,60.474,76.56
4.5636,61.274,74.212
4.6254,58.75,74.38
4.8427,62.455,76.681
4.9059,60.912,76.264
4.8119,61.355,73.427
4.8738,58.505,73.353
5.0992,62.301,76.071
5.1624,61.049,76.588
5.0603,61.576,74.616
5.1221,58.456,74.583
5.3558,61.726,76.738
5.419,60.22,76.583
5.3086,60.986,74.119
5.3705,58.184,74.1
5.6123,61.923,76.461
5.6755,60.809,76.556
5.557,61.847,74.473
5.6188,59.069,74.503
5.8689,62.231,76.333
5.9321,60.465,75.839
5.8053,61.252,73.608
5.8672,58.839,74.223
6.1254,62.483,76.903
6.1886,60.761,76.611
6.0537,61.124,74.012
6.1155,58.345,74.354
6.3819,62.063,76.891


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_469.csv <==
x,qOut,qIn
0.0316,60.274,75.955
0.093239,61.323,73.704
0.15511,59.007,74.309
0.22494,62.849,77.285
0.28814,61.263,77.093
0.34159,61.412,73.991
0.40346,58.095,73.538
0.48148,61.601,75.731
0.54468,60.482,75.806
0.58994,61.663,73.985
0.65181,59.199,74.665
0.73802,62.458,77.319
0.80122,60.461,77.151
0.83829,60.792,74.388
0.90016,57.961,74.057
0.99457,61.732,76.241
1.0578,60.545,76.108
1.0866,61.613,73.564
1.1485,59.131,73.638
1.2511,62.74,76.565
1.3143,61.102,77.158
1.335,61.492,74.795
1.3969,58.49,74.299
1.5076,61.664,76.545
1.5708,59.922,76.714
1.5833,60.766,74.347
1.6452,58.674,74.327
1.7642,62.819,76.8
1.8274,61.307,76.583
1.8317,61.309,73.272
1.8936,58.216,72.834
2.0207,62.406,76.344
2.0839,61.585,77.555
2.08,61.965,74.799
2.1419,58.138,73.383
2.2773,61.145,75.475
2.3405,60.076,76.551
2.3284,61.513,75.415
2.3903,59.097,75.449
2.5338,62.217,76.666
2.597,60.2,75.662
2.5767,60.767,73.208
2.6386,58.341,73.854
2.7904,62.534,76.595
2.8536,61.412,76.673
2.8251,61.954,74.435
2.887,58.801,74.329
3.0469,61.973,76.409
3.1101,60.352,76.342
3.0734,61.06,73.968
3.1353,58.405,73.864
3.3034,62.207,76.42
3.3666,60.924,76.816
3.3218,61.567,74.477
3.3837,58.565,74.18
3.56,61.901,76.642
3.6232,60.409,76.899
3.5701,61.26,74.544
3.632,58.64,74.4
3.8165,62.218,76.461
3.8797,60.707,76.053
3.8185,61.435,73.369
3.8804,58.84,73.461
4.0731,62.569,76.346
4.1363,61.071,76.903
4.0668,61.49,74.689
4.1287,58.503,74.398
4.3296,61.789,76.613
4.3928,60.121,76.525
4.3152,60.804,73.731
4.3771,58.308,73.562
4.5861,62.382,76.519
4.6493,61.217,77.02
4.5636,61.696,74.455
4.6254,58.53,74.084
4.8427,61.941,76.612
4.9059,60.587,76.997
4.8119,61.358,74.526
4.8738,58.459,73.948
5.0992,62.005,76.079
5.1624,60.737,76.254
5.0603,61.691,74.04
5.1221,58.983,74.123
5.3558,62.375,76.531
5.419,60.735,76.399
5.3086,61.354,74.009
5.3705,58.52,74.336
5.6123,61.917,76.836
5.6755,60.351,76.613
5.557,61.188,74.179
5.6188,58.666,74.344
5.8689,62.258,76.57
5.9321,60.65,76.025
5.8053,61.241,73.238
5.8672,58.663,73.845
6.1254,62.498,77.402
6.1886,61.029,77.651
6.0537,61.347,74.539
6.1155,58.172,73.892
6.3819,61.583,76.047


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_470.csv <==
x,qOut,qIn
0.0316,60.769,76.198
0.093239,61.433,73.598
0.15511,58.74,74.103
0.22494,62.389,77.027
0.28814,60.863,76.756
0.34159,61.261,73.677
0.40346,58.155,73.531
0.48148,61.719,76.285
0.54468,60.547,76.76
0.58994,61.573,74.989
0.65181,58.899,75.21
0.73802,62.072,77.016
0.80122,60.198,76.194
0.83829,60.841,73.481
0.90016,58.293,73.953
0.99457,62.354,76.824
1.0578,61.264,76.669
1.0866,62.081,73.727
1.1485,59.143,73.478
1.2511,62.269,76.079
1.3143,60.49,76.33
1.335,61.148,74.408
1.3969,58.719,75.115
1.5076,62.274,77.706
1.5708,60.373,77.003
1.5833,60.552,73.38
1.6452,57.647,72.842
1.7642,61.904,75.83
1.8274,61.264,76.709
1.8317,62.316,74.594
1.8936,59.298,74.169
2.0207,62.315,76.464
2.0839,60.548,76.834
2.08,61.099,74.529
2.1419,58.119,74.088
2.2773,61.694,76.113
2.3405,60.531,76.319
2.3284,61.65,74.557
2.3903,59.013,74.708
2.5338,62.323,76.409
2.597,60.606,75.944
2.5767,61.261,74.002
2.6386,58.594,74.659
2.7904,62.234,76.969
2.8536,60.75,76.563
2.8251,61.426,74.125
2.887,58.596,74.101
3.0469,62.072,75.968
3.1101,60.605,75.613
3.0734,61.443,73.615
3.1353,58.994,74.465
3.3034,62.556,77.477
3.3666,60.715,77.317
3.3218,60.863,74.34
3.3837,57.756,74.012
3.56,61.503,76.2
3.6232,60.486,76.195
3.5701,61.716,74.081
3.632,59.216,74.071
3.8165,62.666,76.236
3.8797,60.958,76.478
3.8185,61.47,74.576
3.8804,58.713,74.491
4.0731,62.083,76.414
4.1363,60.317,76.11
4.0668,60.872,73.568
4.1287,58.361,73.775
4.3296,62.437,76.826
4.3928,61.202,77.263
4.3152,61.534,74.525
4.3771,58.133,73.911
4.5861,61.535,76.387
4.6493,60.43,76.802
4.5636,61.636,74.45
4.6254,58.958,74.151
4.8427,62.194,76.244
4.9059,60.514,76.05
4.8119,61.4,74.026
4.8738,59.089,74.804
5.0992,62.613,77.063
5.1624,60.659,75.943
5.0603,60.883,72.781
5.1221,58.182,73.465
5.3558,62.276,76.998
5.419,61.137,77.52
5.3086,61.591,75.109
5.3705,58.265,74.621
5.6123,61.446,76.402
5.6755,60.069,76.066
5.557,61.182,73.748
5.6188,58.773,74.058
5.8689,62.639,76.474
5.9321,61.315,76.275
5.8053,61.903,74.054
5.8672,58.909,74.553
6.1254,62.078,76.979
6.1886,60.315,76.489
6.0537,60.99,73.785
6.1155,58.41,74.019
6.3819,62.167,76.542


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_471.csv <==
x,qOut,qIn
0.0316,60.787,77.027
0.093239,61.114,74.652
0.15511,58.099,74.503
0.22494,61.717,76.997
0.28814,60.455,76.937
0.34159,61.341,73.971
0.40346,58.47,73.535
0.48148,62.051,76.04
0.54468,60.861,76.292
0.58994,62.001,74.24
0.65181,59.441,74.547
0.73802,62.455,76.766
0.80122,60.289,76.173
0.83829,60.78,73.294
0.90016,58.41,73.632
0.99457,62.333,76.846
1.0578,60.809,77.166
1.0866,61.178,74.535
1.1485,58.374,74.398
1.2511,62.092,76.921
1.3143,60.654,76.69
1.335,61.095,73.569
1.3969,58.142,73.194
1.5076,62.203,76.029
1.5708,61.396,76.919
1.5833,62.18,75.051
1.6452,58.786,74.406
1.7642,61.679,75.951
1.8274,60.158,76.051
1.8317,61.233,74.25
1.8936,58.682,74.297
2.0207,62.205,76.208
2.0839,60.69,76.192
2.08,61.444,74.486
2.1419,58.802,74.797
2.2773,62.195,76.699
2.3405,60.416,76.373
2.3284,60.933,74.112
2.3903,58.285,74.331
2.5338,62.229,76.933
2.597,61.014,77.005
2.5767,61.678,74.243
2.6386,58.637,73.641
2.7904,62.036,75.908
2.8536,60.669,76.338
2.8251,61.632,74.37
2.887,59.145,74.272
3.0469,62.534,76.388
3.1101,60.623,76.248
3.0734,60.899,73.664
3.1353,58.134,73.813
3.3034,62.12,76.981
3.3666,60.959,77.586
3.3218,61.537,74.785
3.3837,58.233,73.645
3.56,61.441,75.575
3.6232,60.176,76.027
3.5701,61.533,74.135
3.632,59.444,74.169
3.8165,62.865,76.414
3.8797,60.715,76.459
3.8185,60.767,74.487
3.8804,58.176,75.061
4.0731,62.251,77.601
4.1363,60.864,77.141
4.0668,61.088,73.633
4.1287,57.727,72.586
4.3296,61.678,75.151
4.3928,61.168,76.516
4.3152,62.592,75.33
4.3771,59.613,74.934
4.5861,62.109,76.393
4.6493,59.944,76.187
4.5636,60.726,73.972
4.6254,58.24,74.14
4.8427,62.098,76.658
4.9059,60.859,76.614
4.8119,61.754,74.187
4.8738,58.988,74.293
5.0992,62.257,76.463
5.1624,60.526,75.977
5.0603,61.176,73.638
5.1221,58.64,74.446
5.3558,62.402,77.289
5.419,60.867,76.95
5.3086,61.255,74.043
5.3705,58.176,73.784
5.6123,61.76,76.132
5.6755,60.575,76.363
5.557,61.633,74.366
5.6188,59.083,74.552
5.8689,62.448,76.918
5.9321,60.624,76.682
5.8053,61.087,73.938
5.8672,58.348,73.829
6.1254,62.114,76.303
6.1886,60.803,76.27
6.0537,61.569,73.673
6.1155,58.905,73.701
6.3819,62.439,76.584


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_472.csv <==
x,qOut,qIn
0.0316,60.539,76.542
0.093239,61.347,74.332
0.15511,58.639,74.221
0.22494,62.285,76.147
0.28814,60.916,75.932
0.34159,61.637,73.656
0.40346,58.815,73.853
0.48148,62.307,76.447
0.54468,60.793,76.69
0.58994,61.378,74.502
0.65181,58.376,74.373
0.73802,61.607,76.474
0.80122,60.043,76.466
0.83829,61.015,74.446
0.90016,58.708,74.8
0.99457,62.467,77.028
1.0578,60.847,76.362
1.0866,61.241,73.299
1.1485,58.413,73.428
1.2511,62.341,76.56
1.3143,61.203,77.07
1.335,61.847,74.612
1.3969,58.741,74.168
1.5076,61.906,76.329
1.5708,60.307,76.226
1.5833,61.125,73.581
1.6452,58.558,73.771
1.7642,62.301,77.01
1.8274,60.889,77.514
1.8317,61.486,74.833
1.8936,58.581,74.218
2.0207,61.849,76.121
2.0839,60.187,75.735
2.08,60.961,73.249
2.1419,58.768,73.947
2.2773,62.998,77.312
2.3405,61.59,77.474
2.3284,61.425,74.173
2.3903,57.727,73.271
2.5338,61.309,75.781
2.597,60.509,76.447
2.5767,61.826,74.711
2.6386,59.081,74.919
2.7904,62.183,76.915
2.8536,60.421,76.36
2.8251,61.235,73.894
2.887,58.554,74.178
3.0469,62.045,76.225
3.1101,60.576,75.613
3.0734,61.625,73.465
3.1353,59.347,74.626
3.3034,62.623,77.726
3.3666,60.378,77.189
3.3218,60.526,74.014
3.3837,57.904,74.285
3.56,61.98,77.172
3.6232,60.8,76.526
3.5701,61.528,72.893
3.632,58.736,72.763
3.8165,62.615,76.089
3.8797,61.482,76.882
3.8185,62.007,74.858
3.8804,58.681,74.808
4.0731,61.549,76.858
4.1363,59.807,76.378
4.0668,60.664,73.641
4.1287,58.188,73.85
4.3296,62.252,76.589
4.3928,61.199,76.472
4.3152,61.958,73.783
4.3771,58.91,73.933
4.5861,62.135,76.719
4.6493,60.561,76.897
4.5636,61.33,74.5
4.6254,58.583,74.335
4.8427,61.885,76.418
4.9059,60.202,76.221
4.8119,61.026,74.022
4.8738,58.811,74.496
5.0992,62.745,77.105
5.1624,61.097,76.84
5.0603,61.164,73.739
5.1221,58.068,73.392
5.3558,62.047,76.534
5.419,61.113,77.331
5.3086,61.894,74.502
5.3705,58.691,73.435
5.6123,61.861,75.775
5.6755,60.456,76.336
5.557,61.488,74.318
5.6188,58.978,74.51
5.8689,62.328,76.783
5.9321,60.476,76.359
5.8053,60.92,73.703
5.8672,58.227,73.952
6.1254,62.119,76.701
6.1886,60.881,76.86
6.0537,61.532,74.499
6.1155,58.554,74.396
6.3819,61.971,76.578


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_473.csv <==
x,qOut,qIn
0.0316,60.876,77.643
0.093239,61.067,74.343
0.15511,57.626,72.945
0.22494,61.294,75.258
0.28814,60.577,76.285
0.34159,62.165,74.806
0.40346,59.652,74.841
0.48148,62.506,76.734
0.54468,60.3,76.269
0.58994,60.896,73.746
0.65181,58.426,73.996
0.73802,62.156,76.394
0.80122,60.647,76.158
0.83829,61.384,74.014
0.90016,58.92,74.759
0.99457,62.522,77.408
1.0578,60.703,76.842
1.0866,60.857,73.492
1.1485,57.808,73.17
1.2511,61.837,76.254
1.3143,61.046,76.923
1.335,62.123,74.508
1.3969,59.105,74.111
1.5076,62.012,76.367
1.5708,60.223,76.608
1.5833,61.087,74.674
1.6452,58.657,74.977
1.7642,62.268,77.153
1.8274,60.606,76.34
1.8317,61.149,73.169
1.8936,58.405,73.5
2.0207,62.328,76.675
2.0839,61.198,76.78
2.08,61.971,74.252
2.1419,59.04,74.317
2.2773,62.132,76.399
2.3405,60.298,75.833
2.3284,60.9,73.252
2.3903,58.449,73.739
2.5338,62.459,76.906
2.597,61.097,77.278
2.5767,61.315,74.601
2.6386,57.91,74.178
2.7904,61.367,76.622
2.8536,60.3,76.841
2.8251,61.545,74.579
2.887,58.918,74.377
3.0469,62.257,76.06
3.1101,60.66,75.568
3.0734,61.578,73.578
3.1353,59.252,74.421
3.3034,62.743,76.972
3.3666,60.744,76.548
3.3218,60.925,74.039
3.3837,58.138,74.413
3.56,61.96,76.978
3.6232,60.623,76.698
3.5701,61.299,73.739
3.632,58.465,73.371
3.8165,62.172,76.016
3.8797,60.947,76.626
3.8185,61.739,74.734
3.8804,58.924,74.759
4.0731,62.133,76.934
4.1363,60.307,76.668
4.0668,60.827,73.844
4.1287,58.096,73.631
4.3296,62.084,76.356
4.3928,61.074,76.721
4.3152,61.967,74.158
4.3771,59.027,73.717
4.5861,62.237,76.164
4.6493,60.597,76.496
4.5636,61.275,74.335
4.6254,58.511,74.655
4.8427,61.988,77.367
4.9059,60.44,77.03
4.8119,61.172,73.811
4.8738,58.346,73.527
5.0992,61.923,76.075
5.1624,60.653,76.031
5.0603,61.782,73.728
5.1221,59.483,74.358
5.3558,62.754,77.249
5.419,60.526,76.904
5.3086,60.623,73.73
5.3705,57.916,73.717
5.6123,61.963,76.857
5.6755,60.803,77.166
5.557,61.524,74.215
5.6188,58.631,73.685
5.8689,62.163,76.436
5.9321,60.779,76.977
5.8053,61.537,74.366
5.8672,58.818,73.618
6.1254,62.315,75.756
6.1886,60.731,76.15
6.0537,61.252,74.192
6.1155,58.6,74.459
6.3819,62.382,77.353


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_474.csv <==
x,qOut,qIn
0.0316,61.076,76.484
0.093239,61.168,73.191
0.15511,58.183,73.177
0.22494,62.181,76.582
0.28814,61.139,77.311
0.34159,61.672,74.962
0.40346,58.323,74.582
0.48148,61.527,76.553
0.54468,60.216,76.337
0.58994,61.317,73.979
0.65181,58.654,74.08
0.73802,62.236,76.245
0.80122,60.915,76.044
0.83829,61.907,74.166
0.90016,59.281,74.742
0.99457,62.318,76.656
1.0578,60.209,75.919
1.0866,60.747,73.591
1.1485,58.426,74.331
1.2511,62.415,77.265
1.3143,60.902,77.13
1.335,61.203,74.007
1.3969,58.149,73.514
1.5076,61.879,76.302
1.5708,60.757,76.856
1.5833,61.697,74.31
1.6452,58.981,73.706
1.7642,62.352,76.074
1.8274,60.675,76.575
1.8317,61.228,74.436
1.8936,58.594,74.294
2.0207,62.25,76.758
2.0839,60.657,76.943
2.08,61.034,74.154
2.1419,58.101,73.506
2.2773,62.006,76.111
2.3405,61,76.923
2.3284,61.821,74.752
2.3903,58.771,74.152
2.5338,62.03,76.264
2.597,60.555,76.622
2.5767,61.394,74.58
2.6386,58.629,74.261
2.7904,62.107,75.964
2.8536,60.651,75.885
2.8251,61.483,74.069
2.887,58.837,74.432
3.0469,62.352,76.688
3.1101,60.736,76.596
3.0734,61.291,74.094
3.1353,58.399,73.69
3.3034,61.843,75.982
3.3666,60.387,76.595
3.3218,61.287,75.134
3.3837,58.94,75.473
3.56,62.452,77.353
3.6232,60.489,76.412
3.5701,60.626,73.099
3.632,57.712,72.985
3.8165,62.107,76.077
3.8797,61.597,76.827
3.8185,62.635,74.439
3.8804,59.268,73.66
4.0731,61.937,75.77
4.1363,60.211,76.356
4.0668,61.153,74.808
4.1287,58.578,75.077
4.3296,61.947,76.979
4.3928,60.238,76.26
4.3152,60.908,73.406
4.3771,58.247,73.575
4.5861,62.185,76.361
4.6493,61.09,76.747
4.5636,61.93,74.866
4.6254,59.028,74.965
4.8427,62.091,76.892
4.9059,60.216,76.405
4.8119,60.865,73.598
4.8738,58.333,73.424
5.0992,62.337,76.123
5.1624,61.168,76.598
5.0603,61.848,74.48
5.1221,58.993,74.59
5.3558,62.281,77.192
5.419,60.48,77.059
5.3086,60.838,73.834
5.3705,57.885,73.204
5.6123,61.858,75.926
5.6755,61.016,76.474
5.557,62.115,74.156
5.6188,59.198,74.066
5.8689,62.23,76.67
5.9321,60.446,76.863
5.8053,61.162,74.489
5.8672,58.432,74.35
6.1254,61.798,76.397
6.1886,60.194,76.181
6.0537,61.115,73.986
6.1155,58.915,74.438
6.3819,62.775,76.997


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_475.csv <==
x,qOut,qIn
0.0316,60.677,76.797
0.093239,61.123,74.132
0.15511,58.351,73.785
0.22494,62.138,76.016
0.28814,60.865,76.063
0.34159,61.582,73.725
0.40346,58.834,73.943
0.48148,62.43,76.927
0.54468,60.895,77.32
0.58994,61.227,74.666
0.65181,57.925,73.997
0.73802,61.335,75.964
0.80122,60.221,76.078
0.83829,61.6,74.123
0.90016,59.252,74.299
0.99457,62.593,76.376
1.0578,60.697,76.17
1.0866,61.216,74.223
1.1485,58.725,74.852
1.2511,62.267,77.215
1.3143,60.389,76.772
1.335,60.718,74.026
1.3969,58.078,74.029
1.5076,62.256,76.759
1.5708,61.223,76.879
1.5833,61.829,73.747
1.6452,58.684,72.874
1.7642,62.266,75.625
1.8274,61.129,76.732
1.8317,61.886,75.009
1.8936,58.716,74.756
2.0207,61.639,76.77
2.0839,59.919,76.672
2.08,60.823,74.162
2.1419,58.298,74.052
2.2773,62.123,76.373
2.3405,60.891,76.21
2.3284,61.788,73.688
2.3903,59.143,73.915
2.5338,62.552,76.716
2.597,60.785,76.854
2.5767,61.2,74.326
2.6386,58.407,74.182
2.7904,61.961,76.505
2.8536,60.422,76.415
2.8251,61.065,73.893
2.887,58.476,74.006
3.0469,62.407,76.911
3.1101,61.108,77.287
3.0734,61.524,74.475
3.1353,58.272,73.69
3.3034,61.736,76.02
3.3666,60.58,76.437
3.3218,61.713,74.047
3.3837,59.109,73.562
3.56,62.432,75.83
3.6232,60.692,76.21
3.5701,61.27,74.423
3.632,58.676,75.024
3.8165,62.104,77.523
3.8797,60.222,76.884
3.8185,60.56,73.578
3.8804,57.72,73.421
4.0731,61.847,76.459
4.1363,61.067,77.12
4.0668,62.173,74.855
4.1287,59.299,74.267
4.3296,62.337,76.036
4.3928,60.51,76.006
4.3152,61.159,74.084
4.3771,58.634,74.375
4.5861,62.507,76.488
4.6493,61.105,76.252
4.5636,61.455,73.854
4.6254,58.219,73.72
4.8427,61.801,76.161
4.9059,60.724,76.872
4.8119,61.675,75.363
4.8738,58.638,75.091
5.0992,61.622,76.165
5.1624,59.968,75.306
5.0603,61.041,73.353
5.1221,58.759,74.385
5.3558,62.619,76.974
5.419,61.15,76.813
5.3086,61.643,74.767
5.3705,58.684,74.805
5.6123,61.883,76.346
5.6755,60.13,75.667
5.557,60.888,73.344
5.6188,58.643,74.001
5.8689,62.813,77.168
5.9321,61.442,77.335
5.8053,61.549,74.266
5.8672,58.139,73.514
6.1254,61.593,75.992
6.1886,60.436,76.529
6.0537,61.509,74.467
6.1155,58.978,74.483
6.3819,62.423,76.857


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_476.csv <==
x,qOut,qIn
0.0316,59.841,75.665
0.093239,61.323,73.946
0.15511,59.623,74.976
0.22494,63.269,77.512
0.28814,60.951,76.428
0.34159,60.694,72.71
0.40346,57.951,72.975
0.48148,62.254,76.854
0.54468,61.194,77.422
0.58994,61.641,74.523
0.65181,58.408,74.35
0.73802,61.78,77.194
0.80122,60.439,77.079
0.83829,61.298,73.828
0.90016,58.415,73.4
0.99457,62.002,75.969
1.0578,60.838,76.119
1.0866,61.996,74.073
1.1485,59.525,74.659
1.2511,62.575,77.054
1.3143,60.324,76.316
1.335,60.591,73.442
1.3969,58.034,74.014
1.5076,62.159,76.97
1.5708,60.997,76.791
1.5833,61.566,73.988
1.6452,58.444,73.777
1.7642,61.937,76.227
1.8274,60.709,76.679
1.8317,61.603,74.787
1.8936,58.765,74.547
2.0207,62.048,76.339
2.0839,60.437,76.137
2.08,61.199,73.876
2.1419,58.562,74.096
2.2773,62.302,76.64
2.3405,60.948,76.579
2.3284,61.621,74.117
2.3903,58.636,74.218
2.5338,61.909,76.573
2.597,60.358,76.427
2.5767,61.282,74.206
2.6386,58.811,74.502
2.7904,62.297,76.713
2.8536,60.541,76.225
2.8251,61.094,73.477
2.887,58.632,73.683
3.0469,62.534,76.66
3.1101,61.021,76.879
3.0734,61.256,74.303
3.1353,58.244,74.381
3.3034,61.971,77.263
3.3666,60.703,77.405
3.3218,61.302,74.291
3.3837,58.187,73.322
3.56,61.806,75.516
3.6232,60.804,76.024
3.5701,62.009,74.272
3.632,59.417,74.572
3.8165,62.601,76.864
3.8797,60.644,76.617
3.8185,61.026,74.016
3.8804,58.073,73.874
4.0731,61.673,76.163
4.1363,60.45,76.356
4.0668,61.604,74.501
4.1287,59.152,74.775
4.3296,62.386,76.792
4.3928,60.382,76.195
4.3152,60.847,73.556
4.3771,58.382,73.886
4.5861,62.427,76.688
4.6493,61.107,76.649
4.5636,61.527,73.785
4.6254,58.499,73.658
4.8427,62.066,76.714
4.9059,60.711,77.365
4.8119,61.313,75.103
4.8738,58.339,74.697
5.0992,61.797,76.469
5.1624,60.42,76.194
5.0603,61.296,73.808
5.1221,58.636,73.688
5.3558,62.517,75.966
5.419,61.379,76.175
5.3086,62.085,74.163
5.3705,58.965,74.368
5.6123,61.943,76.756
5.6755,60.164,76.607
5.557,60.905,74.224
5.6188,58.309,74.399
5.8689,62.006,76.457
5.9321,60.622,75.771
5.8053,61.358,73.306
5.8672,58.632,74.244
6.1254,62.368,77.52
6.1886,61.026,77.574
6.0537,61.578,74.655
6.1155,58.255,73.954
6.3819,61.269,75.785


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_477.csv <==
x,qOut,qIn
0.0316,60.373,75.647
0.093239,61.616,74.008
0.15511,59.385,74.47
0.22494,62.707,77.008
0.28814,60.537,77.044
0.34159,60.605,74.461
0.40346,57.787,74.18
0.48148,61.798,76.603
0.54468,60.721,76.791
0.58994,61.569,74.074
0.65181,58.655,73.406
0.73802,62.286,75.899
0.80122,61.112,76.624
0.83829,61.994,74.523
0.90016,59.008,74.074
0.99457,61.977,76.11
1.0578,60.166,76.159
1.0866,60.972,74.207
1.1485,58.554,74.963
1.2511,62.231,77.679
1.3143,60.588,77.138
1.335,61.041,73.862
1.3969,58.136,73.546
1.5076,61.921,76.033
1.5708,60.834,75.972
1.5833,61.886,73.657
1.6452,59.4,74.202
1.7642,62.834,77.043
1.8274,60.922,76.985
1.8317,61.013,74.273
1.8936,57.873,73.954
2.0207,61.554,76.114
2.0839,60.459,76.212
2.08,61.552,74.217
2.1419,58.942,74.398
2.2773,62.392,76.642
2.3405,60.769,76.577
2.3284,61.317,74.434
2.3903,58.424,74.616
2.5338,61.938,76.72
2.597,60.534,76.3
2.5767,61.415,73.9
2.6386,58.692,74.289
2.7904,62.253,76.697
2.8536,60.844,76.184
2.8251,61.715,73.525
2.887,58.992,73.839
3.0469,62.224,76.372
3.1101,60.426,76.154
3.0734,61.13,74.029
3.1353,58.786,74.997
3.3034,62.318,77.758
3.3666,60.331,76.708
3.3218,60.487,72.958
3.3837,57.652,73.214
3.56,61.98,76.905
3.6232,61.315,77.457
3.5701,62.267,74.611
3.632,58.974,73.972
3.8165,61.844,76.234
3.8797,60.257,76.368
3.8185,61.372,74.258
3.8804,59.008,74.482
4.0731,62.509,76.49
4.1363,60.737,75.889
4.0668,61.224,73.413
4.1287,58.615,74.062
4.3296,62.389,77.203
4.3928,60.86,77.353
4.3152,61.219,74.431
4.3771,58.172,73.793
4.5861,61.737,76.009
4.6493,60.479,75.927
4.5636,61.422,73.401
4.6254,58.923,73.913
4.8427,62.652,77.187
4.9059,61.1,77.397
4.8119,61.323,74.721
4.8738,57.991,74.311
5.0992,61.337,76.052
5.1624,60.116,75.795
5.0603,61.387,73.97
5.1221,59.087,74.62
5.3558,62.731,76.969
5.419,61.053,76.6
5.3086,61.472,74.111
5.3705,58.549,74.228
5.6123,61.942,76.458
5.6755,60.367,76.138
5.557,61.23,73.879
5.6188,58.947,74.447
5.8689,62.679,76.982
5.9321,60.888,76.475
5.8053,61.001,73.568
5.8672,58.057,73.874
6.1254,62.069,77.1
6.1886,61.039,77.438
6.0537,61.728,74.523
6.1155,58.463,73.526
6.3819,61.666,75.34


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_478.csv <==
x,qOut,qIn
0.0316,60.421,75.979
0.093239,61.209,73.212
0.15511,58.724,73.693
0.22494,62.691,76.803
0.28814,61.361,77.02
0.34159,61.699,74.39
0.40346,58.426,73.9
0.48148,61.657,75.927
0.54468,60.212,75.995
0.58994,61.146,74.046
0.65181,58.751,74.61
0.73802,62.465,77.36
0.80122,60.82,77.227
0.83829,61.053,74.302
0.90016,57.915,73.819
0.99457,61.675,76.087
1.0578,60.71,76.255
1.0866,61.882,73.984
1.1485,59.194,73.935
1.2511,62.537,76.364
1.3143,60.892,76.549
1.335,61.52,74.548
1.3969,58.608,74.757
1.5076,61.756,76.72
1.5708,60.018,76.208
1.5833,60.955,73.913
1.6452,58.704,74.402
1.7642,62.524,76.798
1.8274,60.921,76.345
1.8317,61.343,73.615
1.8936,58.66,73.847
2.0207,62.442,76.912
2.0839,60.933,77.265
2.08,61.255,74.437
2.1419,58.264,73.815
2.2773,61.948,76.281
2.3405,60.689,76.611
2.3284,61.434,73.943
2.3903,58.67,73.255
2.5338,62.404,75.645
2.597,61.108,76.476
2.5767,61.622,74.716
2.6386,58.507,74.507
2.7904,61.743,76.828
2.8536,60.18,77.325
2.8251,60.913,74.98
2.887,58.157,74.077
3.0469,61.851,75.867
3.1101,60.643,76.089
3.0734,61.63,73.958
3.1353,59.121,73.982
3.3034,62.841,76.547
3.3666,61.297,76.746
3.3218,61.556,74.451
3.3837,58.271,74.384
3.56,61.623,76.367
3.6232,60.318,76.199
3.5701,61.398,74.209
3.632,58.817,74.265
3.8165,62.26,76.023
3.8797,60.655,75.823
3.8185,61.384,74.094
3.8804,58.865,74.737
4.0731,62.362,77.073
4.1363,60.527,76.653
4.0668,60.853,73.822
4.1287,58.04,73.61
4.3296,61.955,76.242
4.3928,60.848,76.869
4.3152,61.662,74.924
4.3771,58.842,74.604
4.5861,62.238,76.584
4.6493,60.63,76.482
4.5636,61.176,73.833
4.6254,58.239,73.557
4.8427,62.081,76.158
4.9059,61.104,76.628
4.8119,62.122,74.39
4.8738,59.065,73.992
5.0992,61.858,76.04
5.1624,60.005,76.292
5.0603,60.987,74.689
5.1221,58.879,75.262
5.3558,62.474,77.316
5.419,60.457,76.242
5.3086,60.567,72.798
5.3705,57.806,73.128
5.6123,62.276,76.975
5.6755,61.621,77.822
5.557,62.301,74.919
5.6188,58.673,73.725
5.8689,61.495,75.601
5.9321,60.109,75.884
5.8053,61.413,73.947
5.8672,59.132,74.335
6.1254,62.628,77.044
6.1886,60.794,77.063
6.0537,61.136,74.514
6.1155,58.306,74.45
6.3819,61.892,76.577


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_479.csv <==
x,qOut,qIn
0.0316,60.928,76.273
0.093239,61.74,73.375
0.15511,58.928,73.264
0.22494,62.551,76.198
0.28814,61.177,76.906
0.34159,61.7,74.979
0.40346,58.544,74.785
0.48148,61.546,76.509
0.54468,59.822,76.129
0.58994,60.698,73.959
0.65181,58.393,74.454
0.73802,62.54,76.964
0.80122,61.344,76.454
0.83829,61.762,73.34
0.90016,58.499,73.289
0.99457,62.024,76.216
1.0578,60.892,76.779
1.0866,61.806,74.991
1.1485,58.85,74.954
1.2511,61.745,76.275
1.3143,59.853,75.447
1.335,60.65,73.568
1.3969,58.423,74.918
1.5076,62.619,77.915
1.5708,61.328,77.52
1.5833,61.55,74.382
1.6452,58.067,73.604
1.7642,61.481,75.394
1.8274,60.463,75.468
1.8317,61.856,73.76
1.8936,59.634,74.28
2.0207,63.052,76.816
2.0839,60.983,76.916
2.08,60.994,74.623
2.1419,57.903,74.385
2.2773,61.488,76.235
2.3405,60.213,76.01
2.3284,61.291,73.941
2.3903,58.872,74.202
2.5338,62.572,76.467
2.597,61.027,76.565
2.5767,61.477,74.553
2.6386,58.541,74.598
2.7904,61.967,76.752
2.8536,60.417,76.576
2.8251,61.145,74.088
2.887,58.49,73.999
3.0469,62.264,76.268
3.1101,60.959,76.265
3.0734,61.671,73.945
3.1353,58.877,73.989
3.3034,62.35,76.571
3.3666,60.757,76.686
3.3218,61.253,74.127
3.3837,58.317,74.026
3.56,61.838,76.572
3.6232,60.464,76.673
3.5701,61.313,74.425
3.632,58.677,74.569
3.8165,62.212,76.582
3.8797,60.644,76.038
3.8185,61.232,73.65
3.8804,58.538,74.114
4.0731,62.391,76.765
4.1363,61.104,76.878
4.0668,61.588,74.657
4.1287,58.364,74.477
4.3296,61.734,76.318
4.3928,60.468,76.028
4.3152,61.524,73.803
4.3771,58.789,74
4.5861,62.243,76.334
4.6493,60.806,76.394
4.5636,61.72,74.507
4.6254,58.985,74.805
4.8427,61.934,76.696
4.9059,59.883,75.938
4.8119,60.673,73.317
4.8738,58.634,74.127
5.0992,62.711,77.44
5.1624,61.083,77.078
5.0603,61.167,73.513
5.1221,58.191,73.365
5.3558,62.117,76.633
5.419,60.973,76.957
5.3086,61.523,74.039
5.3705,58.46,73.732
5.6123,62.069,76.586
5.6755,60.859,77.116
5.557,61.58,74.553
5.6188,58.453,73.7
5.8689,61.74,75.629
5.9321,60.416,76.125
5.8053,61.534,74.536
5.8672,59.103,74.818
6.1254,62.408,77.142
6.1886,60.43,76.929
6.0537,60.795,74.234
6.1155,58.1,74.167
6.3819,62.071,76.56


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_480.csv <==
x,qOut,qIn
0.0316,60.439,76.223
0.093239,60.987,73.718
0.15511,58.451,74.073
0.22494,62.428,77.043
0.28814,61.074,77.21
0.34159,61.328,74.3
0.40346,57.933,73.706
0.48148,61.506,76.283
0.54468,60.58,76.84
0.58994,61.891,74.663
0.65181,59.177,74.121
0.73802,62.234,75.541
0.80122,60.431,75.239
0.83829,61.293,73.867
0.90016,59.066,75.331
0.99457,62.6,78.103
1.0578,60.518,77.301
1.0866,60.559,73.756
1.1485,57.514,73.164
1.2511,61.496,75.629
1.3143,60.698,76.258
1.335,62.076,74.673
1.3969,59.667,74.792
1.5076,62.881,76.965
1.5708,60.78,76.928
1.5833,60.997,74.155
1.6452,58.023,73.452
1.7642,61.746,75.741
1.8274,60.616,76.321
1.8317,61.8,74.454
1.8936,59.395,74.409
2.0207,62.614,76.642
2.0839,60.495,76.533
2.08,60.725,73.851
2.1419,58.075,73.859
2.2773,62.156,76.805
2.3405,60.998,77.154
2.3284,61.543,74.391
2.3903,58.351,73.774
2.5338,61.849,76.097
2.597,60.708,76.526
2.5767,61.741,74.376
2.6386,58.906,73.936
2.7904,62.155,75.889
2.8536,60.568,76.201
2.8251,61.418,74.43
2.887,58.833,74.613
3.0469,62.151,76.887
3.1101,60.295,76.606
3.0734,60.846,73.832
3.1353,58.262,73.97
3.3034,62.159,76.948
3.3666,60.867,77.056
3.3218,61.552,74.217
3.3837,58.733,73.935
3.56,62.257,76.337
3.6232,60.771,76.182
3.5701,61.419,73.334
3.632,58.765,73.274
3.8165,62.502,76.368
3.8797,61.023,77.131
3.8185,61.294,75.1
3.8804,58.097,74.944
4.0731,61.511,76.955
4.1363,60.169,76.661
4.0668,61.061,73.984
4.1287,58.252,73.755
4.3296,62.086,76.123
4.3928,61.146,76.225
4.3152,62.332,74.026
4.3771,59.495,74.277
4.5861,62.337,76.696
4.6493,60.306,76.446
4.5636,61.062,74.165
4.6254,58.64,74.704
4.8427,62.123,76.969
4.9059,60.313,76.011
4.8119,60.927,72.882
4.8738,58.551,73.503
5.0992,62.604,77.084
5.1624,61.209,77.247
5.0603,61.474,74.079
5.1221,58.314,73.731
5.3558,61.761,76.56
5.419,60.38,76.848
5.3086,61.186,74.323
5.3705,58.592,74.245
5.6123,62.313,76.841
5.6755,60.86,76.959
5.557,61.363,74.188
5.6188,58.421,73.679
5.8689,62.127,76.237
5.9321,60.927,76.74
5.8053,61.756,74.219
5.8672,58.877,73.692
6.1254,62.203,76.275
6.1886,60.619,76.768
6.0537,61.345,74.367
6.1155,58.692,74.068
6.3819,62.133,76.344


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_481.csv <==
x,qOut,qIn
0.0316,61,77.301
0.093239,61.208,74.696
0.15511,58.108,73.976
0.22494,61.665,75.91
0.28814,60.405,75.935
0.34159,61.357,73.759
0.40346,58.847,74.033
0.48148,62.639,76.735
0.54468,61.193,77.022
0.58994,61.471,74.667
0.65181,58.083,74.201
0.73802,61.422,76.097
0.80122,60.255,76.201
0.83829,61.536,74.3
0.90016,59.011,74.494
0.99457,62.331,76.676
1.0578,60.6,76.338
1.0866,61.386,73.904
1.1485,58.91,74.283
1.2511,62.318,76.675
1.3143,60.432,76.061
1.335,60.962,73.473
1.3969,58.667,74.516
1.5076,62.644,77.877
1.5708,60.986,77.239
1.5833,60.982,73.254
1.6452,57.699,72.888
1.7642,61.666,76.29
1.8274,60.965,76.927
1.8317,62.179,74.487
1.8936,59.228,74.317
2.0207,62.087,76.488
2.0839,60.225,76.241
2.08,61.099,73.969
2.1419,58.699,74.421
2.2773,62.294,76.834
2.3405,60.609,76.343
2.3284,61.17,73.751
2.3903,58.613,74.249
2.5338,62.405,76.923
2.597,60.88,76.621
2.5767,61.227,73.881
2.6386,58.269,73.961
2.7904,62.082,76.805
2.8536,60.931,77.163
2.8251,61.629,74.528
2.887,58.521,73.752
3.0469,61.876,75.741
3.1101,60.567,75.951
3.0734,61.597,73.948
3.1353,59.051,74.238
3.3034,62.469,76.804
3.3666,60.697,76.775
3.3218,61.104,74.262
3.3837,58.148,74.268
3.56,61.703,76.649
3.6232,60.391,76.488
3.5701,61.424,73.995
3.632,58.883,74.088
3.8165,62.36,76.441
3.8797,60.707,76.31
3.8185,61.356,74.156
3.8804,58.849,74.626
4.0731,62.424,77.134
4.1363,60.615,76.812
4.0668,60.892,73.884
4.1287,58.056,73.82
4.3296,62.086,76.84
4.3928,61.072,77.169
4.3152,61.875,74.052
4.3771,58.817,73.032
4.5861,62.134,75.411
4.6493,60.738,76.108
4.5636,61.634,74.298
4.6254,59.052,74.629
4.8427,62.281,77.276
4.9059,60.261,76.905
4.8119,60.53,73.473
4.8738,57.62,73.201
5.0992,61.666,76.533
5.1624,60.868,77.554
5.0603,62.054,75.405
5.1221,59.17,74.598
5.3558,62.03,76.048
5.419,60.11,75.679
5.3086,60.986,73.191
5.3705,58.814,73.419
5.6123,62.906,76.431
5.6755,61.463,76.852
5.557,61.617,74.45
5.6188,58.356,74.509
5.8689,61.644,77.261
5.9321,60.115,77.173
5.8053,60.877,74.179
5.8672,58.217,73.824
6.1254,62.063,76.119
6.1886,60.907,76.114
6.0537,61.808,73.79
6.1155,59.214,74.001
6.3819,62.739,76.895


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_482.csv <==
x,qOut,qIn
0.0316,60.587,75.504
0.093239,61.762,74.023
0.15511,59.509,75.259
0.22494,62.82,78.225
0.28814,60.559,77.591
0.34159,60.5,73.733
0.40346,57.364,72.853
0.48148,61.29,75.528
0.54468,60.529,76.298
0.58994,62.153,74.46
0.65181,59.981,74.487
0.73802,63.068,76.909
0.80122,60.672,76.908
0.83829,60.793,74.074
0.90016,58.101,73.769
0.99457,61.971,76.468
1.0578,60.646,76.664
1.0866,61.445,74
1.1485,58.854,73.931
1.2511,62.52,76.756
1.3143,60.955,76.955
1.335,61.296,74.167
1.3969,58.234,73.862
1.5076,61.904,76.561
1.5708,60.736,76.937
1.5833,61.629,74.348
1.6452,58.728,73.697
1.7642,62.071,75.776
1.8274,60.609,75.968
1.8317,61.511,73.972
1.8936,58.991,74.418
2.0207,62.382,77.1
2.0839,60.498,77.006
2.08,60.827,74.243
2.1419,57.958,74.091
2.2773,61.77,76.673
2.3405,60.63,76.79
2.3284,61.623,74.105
2.3903,58.925,73.706
2.5338,62.393,76.153
2.597,60.857,76.318
2.5767,61.564,73.984
2.6386,58.959,74.235
2.7904,62.389,76.811
2.8536,60.551,76.507
2.8251,60.85,73.772
2.887,58.061,74.078
3.0469,62.063,76.97
3.1101,60.971,76.995
3.0734,61.585,74.182
3.1353,58.292,73.796
3.3034,61.7,76.174
3.3666,60.628,76.376
3.3218,61.884,74.448
3.3837,59.129,74.756
3.56,62.101,76.56
3.6232,60.231,75.805
3.5701,61.163,73.791
3.632,58.885,74.804
3.8165,62.424,77.055
3.8797,60.55,76.118
3.8185,61.02,73.465
3.8804,58.572,74.173
4.0731,62.469,77.014
4.1363,60.913,76.704
4.0668,61.187,73.738
4.1287,58.292,73.668
4.3296,62.171,76.732
4.3928,60.97,77.177
4.3152,61.493,74.337
4.3771,58.329,73.737
4.5861,61.836,76.272
4.6493,60.662,76.625
4.5636,61.647,74.207
4.6254,58.85,73.882
4.8427,62.164,76.014
4.9059,60.587,76.151
4.8119,61.352,74.456
4.8738,58.78,75.095
5.0992,62.225,77.292
5.1624,60.424,76.69
5.0603,60.812,73.933
5.1221,57.938,74.044
5.3558,61.938,76.699
5.419,61.041,76.681
5.3086,62.104,74.023
5.3705,59.143,73.755
5.6123,62.296,75.918
5.6755,60.716,75.826
5.557,61.626,73.84
5.6188,59.057,74.484
5.8689,62.234,76.859
5.9321,60.214,76.22
5.8053,60.655,73.667
5.8672,58.049,74.587
6.1254,61.998,77.697
6.1886,60.759,77.294
6.0537,61.45,74.017
6.1155,58.396,73.398
6.3819,61.824,75.415


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_483.csv <==
x,qOut,qIn
0.0316,60.911,76.207
0.093239,61.381,73.739
0.15511,58.638,74.191
0.22494,62.37,77.151
0.28814,60.912,77.029
0.34159,61.356,73.904
0.40346,58.229,73.528
0.48148,61.789,76.115
0.54468,60.647,76.223
0.58994,61.766,73.734
0.65181,59.124,73.98
0.73802,62.259,76.948
0.80122,60.336,77.198
0.83829,60.94,74.809
0.90016,58.45,74.881
0.99457,62.018,77.082
1.0578,60.282,76.231
1.0866,60.841,72.851
1.1485,58.402,73.132
1.2511,62.775,76.663
1.3143,61.786,77.033
1.335,62.079,74.134
1.3969,58.559,73.912
1.5076,61.738,76.845
1.5708,60.378,77.251
1.5833,61.221,74.592
1.6452,58.364,73.983
1.7642,61.851,75.935
1.8274,60.533,75.87
1.8317,61.529,73.81
1.8936,59.063,74.32
2.0207,62.672,76.948
2.0839,60.981,76.761
2.08,61.287,73.98
2.1419,58.174,73.696
2.2773,61.649,76.028
2.3405,60.364,76.433
2.3284,61.469,74.73
2.3903,59.094,74.803
2.5338,62.409,76.714
2.597,60.378,76.326
2.5767,60.709,73.526
2.6386,58.195,73.508
2.7904,62.405,76.802
2.8536,61.26,77.557
2.8251,61.66,74.797
2.887,58.426,73.928
3.0469,61.852,76.195
3.1101,60.564,76.595
3.0734,61.401,74.118
3.1353,58.638,73.572
3.3034,62.363,76.051
3.3666,61.124,76.743
3.3218,61.77,74.781
3.3837,58.671,74.477
3.56,61.875,76.244
3.6232,60.335,75.941
3.5701,61.166,73.793
3.632,58.457,74.288
3.8165,62.13,76.96
3.8797,60.829,77.148
3.8185,61.643,74.955
3.8804,58.691,74.565
4.0731,61.768,75.893
4.1363,60.078,75.154
4.0668,61.117,73.044
4.1287,59.127,74.068
4.3296,63.099,77.15
4.3928,61.302,77.072
4.3152,61.122,74.135
4.3771,57.819,73.798
4.5861,61.49,76.503
4.6493,60.372,76.947
4.5636,61.389,74.639
4.6254,58.75,74.415
4.8427,62.253,76.608
4.9059,60.707,76.417
4.8119,61.412,73.854
4.8738,58.708,73.976
5.0992,62.347,76.563
5.1624,60.904,76.57
5.0603,61.621,74.086
5.1221,58.879,73.942
5.3558,62.2,76.256
5.419,60.43,76.386
5.3086,61.007,74.122
5.3705,58.579,74.27
5.6123,62.439,77.071
5.6755,60.849,77.022
5.557,61.013,73.575
5.6188,57.864,72.903
5.8689,61.844,76.165
5.9321,61.065,77.287
5.8053,62.053,75.062
5.8672,58.861,74.393
6.1254,61.702,76.253
6.1886,60.021,76.261
6.0537,61.091,74.202
6.1155,58.801,74.422
6.3819,62.519,76.577


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_484.csv <==
x,qOut,qIn
0.0316,61.137,76.562
0.093239,62.425,74.453
0.15511,59.431,73.931
0.22494,62.29,75.979
0.28814,60.477,76.442
0.34159,61.273,74.816
0.40346,58.573,75.024
0.48148,61.849,76.909
0.54468,60.128,76.28
0.58994,60.964,73.808
0.65181,58.495,74.349
0.73802,62.345,76.884
0.80122,60.998,76.391
0.83829,61.711,73.761
0.90016,58.971,74.09
0.99457,62.433,76.516
1.0578,60.772,76.142
1.0866,61.282,73.573
1.1485,58.623,73.827
1.2511,62.317,76.569
1.3143,60.759,76.824
1.335,61.083,74.509
1.3969,58.071,74.422
1.5076,61.776,76.963
1.5708,60.586,77.097
1.5833,61.41,74.266
1.6452,58.436,73.455
1.7642,61.944,75.441
1.8274,60.761,75.798
1.8317,61.897,74.315
1.8936,59.413,74.991
2.0207,62.544,77.31
2.0839,60.378,76.82
2.08,60.63,73.923
2.1419,57.807,73.78
2.2773,61.745,76.447
2.3405,60.725,76.815
2.3284,61.834,74.586
2.3903,59.23,74.364
2.5338,62.534,76.308
2.597,60.717,75.971
2.5767,61.194,73.696
2.6386,58.531,74.161
2.7904,62.399,76.824
2.8536,61.054,76.902
2.8251,61.504,74.278
2.887,58.248,73.697
3.0469,61.617,75.872
3.1101,60.404,76.271
3.0734,61.571,74.517
3.1353,59.07,74.755
3.3034,62.309,76.782
3.3666,60.379,76.286
3.3218,60.893,73.82
3.3837,58.305,74.295
3.56,62.2,77.039
3.6232,60.888,76.913
3.5701,61.582,74.085
3.632,58.714,73.648
3.8165,62.144,75.904
3.8797,60.637,76.14
3.8185,61.427,74.122
3.8804,59.003,74.396
4.0731,62.57,77.048
4.1363,60.682,77.105
4.0668,60.776,74.04
4.1287,57.808,73.156
4.3296,61.849,75.742
4.3928,60.949,76.761
4.3152,61.828,74.744
4.3771,58.848,74.092
4.5861,62.145,76.414
4.6493,60.625,77.13
4.5636,61.296,74.771
4.6254,58.311,73.846
4.8427,61.724,75.904
4.9059,60.41,76.538
4.8119,61.53,74.86
4.8738,59.158,74.843
5.0992,62.611,76.597
5.1624,60.73,75.915
5.0603,61.051,73.144
5.1221,58.314,73.435
5.3558,62.376,76.527
5.419,61.28,77.105
5.3086,61.809,74.932
5.3705,58.426,74.639
5.6123,61.439,76.502
5.6755,59.966,76.13
5.557,61.133,73.762
5.6188,58.809,73.951
5.8689,62.508,76.118
5.9321,60.962,75.893
5.8053,61.524,74.139
5.8672,58.963,75.249
6.1254,62.434,77.81
6.1886,60.458,76.901
6.0537,60.521,73.469
6.1155,57.469,73.207
6.3819,61.686,75.964


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_485.csv <==
x,qOut,qIn
0.0316,61.005,76.809
0.093239,61.416,73.977
0.15511,58.173,73.663
0.22494,61.765,76.415
0.28814,60.736,77.065
0.34159,61.818,74.97
0.40346,58.86,74.391
0.48148,61.807,75.912
0.54468,60.079,75.75
0.58994,61.176,73.935
0.65181,59.114,74.525
0.73802,62.797,76.977
0.80122,60.844,76.643
0.83829,60.962,73.803
0.90016,58.215,73.806
0.99457,62.186,76.779
1.0578,60.901,77.031
1.0866,61.395,73.976
1.1485,58.403,73.335
1.2511,62.098,76.213
1.3143,60.904,77.017
1.335,61.634,74.631
1.3969,58.626,74.065
1.5076,61.917,76.393
1.5708,60.415,76.746
1.5833,61.268,74.354
1.6452,58.651,73.986
1.7642,62.217,76.23
1.8274,60.692,76.309
1.8317,61.358,74.075
1.8936,58.778,74.293
2.0207,62.463,76.737
2.0839,60.858,76.621
2.08,61.139,74.093
2.1419,58.077,74.047
2.2773,61.88,76.606
2.3405,60.842,77.147
2.3284,61.741,74.981
2.3903,58.687,73.984
2.5338,61.869,75.355
2.597,60.414,75.634
2.5767,61.507,74.124
2.6386,59.171,74.544
2.7904,62.649,77.102
2.8536,60.734,77.07
2.8251,60.997,74.104
2.887,58.077,73.44
3.0469,61.76,75.738
3.1101,60.515,76.051
3.0734,61.494,74.18
3.1353,59.091,74.835
3.3034,62.63,77.642
3.3666,60.744,77.354
3.3218,60.844,73.877
3.3837,57.645,72.982
3.56,61.476,75.641
3.6232,60.665,76.501
3.5701,62.12,74.565
3.632,59.679,74.334
3.8165,62.659,76.457
3.8797,60.428,76.277
3.8185,60.811,73.701
3.8804,58.317,73.993
4.0731,62.206,77.044
4.1363,60.742,77.327
4.0668,61.219,74.735
4.1287,58.321,74.463
4.3296,61.953,76.757
4.3928,60.615,76.675
4.3152,61.367,73.951
4.3771,58.632,73.513
4.5861,62.518,75.715
4.6493,61.395,75.856
4.5636,62.022,73.833
4.6254,58.912,74.246
4.8427,62.141,76.968
4.9059,60.536,77.244
4.8119,61.05,74.911
4.8738,57.842,74.28
5.0992,61.198,75.778
5.1624,60.064,75.662
5.0603,61.561,74.003
5.1221,59.436,74.545
5.3558,62.866,76.608
5.419,60.849,76.124
5.3086,61.131,74.169
5.3705,58.505,75.158
5.6123,62.188,77.522
5.6755,60.516,76.592
5.557,60.964,73.42
5.6188,58.122,73.439
5.8689,62.061,76.334
5.9321,61.06,76.672
5.8053,62.047,74.338
5.8672,59.284,74.253
6.1254,62.37,76.488
6.1886,60.411,76.302
6.0537,60.875,73.858
6.1155,58.319,74.077
6.3819,62.302,76.785


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_486.csv <==
x,qOut,qIn
0.0316,60.521,75.802
0.093239,61.615,73.805
0.15511,59.37,74.381
0.22494,62.934,77.293
0.28814,60.906,77.311
0.34159,60.722,74.353
0.40346,57.439,73.812
0.48148,61.401,76.325
0.54468,60.676,76.836
0.58994,62.008,74.456
0.65181,59.129,73.767
0.73802,62.216,75.785
0.80122,60.628,76.128
0.83829,61.715,74.624
0.90016,59.295,75.227
0.99457,62.301,76.939
1.0578,60.029,75.576
1.0866,60.493,72.778
1.1485,58.225,74.016
1.2511,62.559,77.47
1.3143,61.373,77.256
1.335,61.642,74.113
1.3969,58.177,73.758
1.5076,61.547,76.261
1.5708,60.435,76.514
1.5833,61.624,74.43
1.6452,59.026,74.583
1.7642,62.339,76.832
1.8274,60.604,76.43
1.8317,61.277,73.819
1.8936,58.64,74.169
2.0207,62.237,76.76
2.0839,60.698,76.273
2.08,61.422,73.536
2.1419,58.85,74.166
2.2773,62.416,77.093
2.3405,60.716,76.566
2.3284,61.143,73.508
2.3903,58.371,73.809
2.5338,62.089,76.741
2.597,60.7,76.757
2.5767,61.343,74.091
2.6386,58.598,73.932
2.7904,62.186,76.373
2.8536,60.677,76.395
2.8251,61.192,73.971
2.887,58.388,74.28
3.0469,62.162,77.359
3.1101,60.865,77.735
3.0734,61.404,74.92
3.1353,58.203,73.884
3.3034,61.593,75.514
3.3666,60.41,75.563
3.3218,61.679,73.565
3.3837,59.395,73.863
3.56,63.011,76.64
3.6232,61.222,77
3.5701,61.377,74.678
3.632,58.192,74.345
3.8165,61.429,76.222
3.8797,59.892,75.954
3.8185,60.927,73.858
3.8804,58.78,74.646
4.0731,62.723,77.457
4.1363,61.119,76.872
4.0668,61.266,73.611
4.1287,58.135,73.515
4.3296,61.917,76.108
4.3928,60.869,76.209
4.3152,61.801,74.072
4.3771,59.03,74.291
4.5861,62.332,76.699
4.6493,60.6,76.723
4.5636,61.051,74.479
4.6254,58.122,74.496
4.8427,61.745,76.631
4.9059,60.497,76.525
4.8119,61.471,74.392
4.8738,58.799,74.36
5.0992,62.321,76.101
5.1624,60.838,75.788
5.0603,61.576,73.918
5.1221,58.917,74.47
5.3558,62.444,76.813
5.419,60.784,76.695
5.3086,61.203,74.34
5.3705,58.196,74.206
5.6123,61.739,76.435
5.6755,60.458,76.474
5.557,61.492,74.206
5.6188,58.943,74.148
5.8689,62.403,76.207
5.9321,60.726,75.909
5.8053,61.313,73.741
5.8672,58.71,74.546
6.1254,62.344,77.551
6.1886,60.683,77.361
6.0537,61.061,74.142
6.1155,58.066,73.416
6.3819,61.698,75.623


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_487.csv <==
x,qOut,qIn
0.0316,60.099,77.346
0.093239,60.817,74.421
0.15511,58.149,73.921
0.22494,61.725,76.199
0.28814,60.319,76.155
0.34159,61.293,73.787
0.40346,59.134,74.247
0.48148,63.035,77.168
0.54468,61.276,76.95
0.58994,61.133,73.744
0.65181,57.825,73.586
0.73802,61.739,76.765
0.80122,60.892,77.395
0.83829,61.928,74.641
0.90016,58.832,73.554
0.99457,61.817,75.419
1.0578,60.244,75.92
1.0866,61.409,74.632
1.1485,59.337,75.427
1.2511,62.739,77.618
1.3143,60.46,76.562
1.335,60.426,73.015
1.3969,57.628,72.975
1.5076,62.035,76.19
1.5708,61.365,76.905
1.5833,62.257,74.742
1.6452,59.071,74.353
1.7642,62.097,76.389
1.8274,60.475,76.469
1.8317,61.176,74.089
1.8936,58.23,73.778
2.0207,61.864,76.055
2.0839,60.777,76.405
2.08,61.87,74.711
2.1419,59.003,74.978
2.2773,61.945,76.655
2.3405,60.085,75.916
2.3284,60.975,73.711
2.3903,58.624,74.413
2.5338,62.385,76.895
2.597,60.844,76.405
2.5767,61.441,73.737
2.6386,58.763,74.156
2.7904,62.334,76.906
2.8536,60.697,76.404
2.8251,61.172,73.413
2.887,58.439,73.92
3.0469,62.211,77.211
3.1101,60.827,77.294
3.0734,61.356,74.465
3.1353,58.399,74.132
3.3034,61.895,76.187
3.3666,60.507,75.905
3.3218,61.323,73.596
3.3837,58.797,74.052
3.56,62.673,76.916
3.6232,61.269,77.163
3.5701,61.515,74.569
3.632,58.079,73.91
3.8165,61.419,75.897
3.8797,60.282,76.048
3.8185,61.581,74.04
3.8804,59.156,74.301
4.0731,62.477,76.655
4.1363,60.609,76.475
4.0668,61.112,74.359
4.1287,58.518,75.029
4.3296,62.14,77.299
4.3928,60.491,76.206
4.3152,61.008,73.07
4.3771,58.27,73.61
4.5861,62.306,76.601
4.6493,61.294,76.632
4.5636,62.027,74.425
4.6254,58.877,74.668
4.8427,61.91,76.747
4.9059,60.235,76.32
4.8119,61.063,74.031
4.8738,58.476,74.309
5.0992,62.198,76.446
5.1624,60.842,76
5.0603,61.612,73.572
5.1221,58.896,73.918
5.3558,62.371,76.541
5.419,60.735,76.638
5.3086,61.226,74.467
5.3705,58.383,74.622
5.6123,61.848,76.982
5.6755,60.29,76.856
5.557,60.994,74.293
5.6188,58.357,74.254
5.8689,62.224,76.688
5.9321,61.002,76.508
5.8053,61.75,73.661
5.8672,58.889,73.325
6.1254,62.48,75.836
6.1886,61.119,76.145
6.0537,61.755,73.946
6.1155,58.736,74.262
6.3819,61.848,77.225


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_488.csv <==
x,qOut,qIn
0.0316,60.823,76.795
0.093239,61.6,74.09
0.15511,58.635,73.872
0.22494,62.19,76.641
0.28814,60.931,77.092
0.34159,61.745,74.603
0.40346,58.724,73.943
0.48148,61.898,75.69
0.54468,60.372,75.461
0.58994,61.387,73.596
0.65181,59.057,74.782
0.73802,62.602,77.805
0.80122,60.713,77.338
0.83829,60.885,74.053
0.90016,57.759,73.568
0.99457,61.431,75.905
1.0578,60.4,76.103
1.0866,61.763,74.099
1.1485,59.499,74.487
1.2511,62.881,77.112
1.3143,60.845,76.708
1.335,61.073,73.498
1.3969,58.175,73.547
1.5076,61.854,76.703
1.5708,60.548,76.867
1.5833,61.549,74.138
1.6452,59.068,74.227
1.7642,62.343,76.826
1.8274,60.35,76.241
1.8317,60.78,73.193
1.8936,58.453,73.856
2.0207,62.644,77.248
2.0839,61.255,77.119
2.08,61.297,73.753
2.1419,57.904,73.363
2.2773,61.66,76.563
2.3405,60.788,77.626
2.3284,61.793,75.511
2.3903,58.742,74.572
2.5338,61.788,75.838
2.597,60.204,75.651
2.5767,61.255,73.798
2.6386,58.937,74.144
2.7904,62.805,76.471
2.8536,61.334,76.581
2.8251,61.734,74.447
2.887,58.62,74.33
3.0469,61.816,76.389
3.1101,60.175,76.24
3.0734,61.025,73.915
3.1353,58.657,74.077
3.3034,62.452,76.561
3.3666,60.885,76.495
3.3218,61.246,73.839
3.3837,58.432,73.752
3.56,62.203,76.609
3.6232,60.829,77.18
3.5701,61.244,74.845
3.632,58.144,74.439
3.8165,61.776,76.757
3.8797,60.635,76.931
3.8185,61.573,74.208
3.8804,58.626,73.431
4.0731,62.107,75.358
4.1363,60.902,75.6
4.0668,62.027,74.153
4.1287,59.463,75
4.3296,62.398,77.327
4.3928,60.118,76.76
4.3152,60.441,73.925
4.3771,57.76,73.905
4.5861,61.802,76.508
4.6493,60.799,76.647
4.5636,61.828,74.116
4.6254,59.046,73.936
4.8427,62.395,76.552
4.9059,60.802,76.745
4.8119,61.498,74.25
4.8738,58.705,74.147
5.0992,62.05,76.402
5.1624,60.408,76.105
5.0603,61.183,73.586
5.1221,58.76,74.031
5.3558,62.501,76.966
5.419,60.867,76.885
5.3086,61.136,74.026
5.3705,58.101,74.119
5.6123,61.814,77.11
5.6755,60.641,77.165
5.557,61.543,74.17
5.6188,58.652,73.67
5.8689,62.016,75.868
5.9321,60.595,75.832
5.8053,61.631,73.77
5.8672,59.329,74.458
6.1254,62.705,77.239
6.1886,60.576,76.955
6.0537,60.651,73.973
6.1155,57.842,73.856
6.3819,61.886,76.631


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_489.csv <==
x,qOut,qIn
0.0316,60.825,77.219
0.093239,61.479,74.9
0.15511,58.378,74.235
0.22494,61.691,76.366
0.28814,60.297,76.582
0.34159,61.249,74.23
0.40346,58.682,74.064
0.48148,62.376,76.341
0.54468,60.968,76.216
0.58994,61.611,73.895
0.65181,58.763,74.446
0.73802,62.225,77.231
0.80122,60.667,76.957
0.83829,61.289,74.165
0.90016,58.373,73.978
0.99457,61.853,75.892
1.0578,60.508,75.436
1.0866,61.545,73.326
1.1485,59.197,74.303
1.2511,62.715,77.478
1.3143,60.786,77.419
1.335,60.889,74.361
1.3969,57.763,73.854
1.5076,61.352,76.243
1.5708,60.182,76.498
1.5833,61.454,74.461
1.6452,59.271,74.618
1.7642,62.872,76.728
1.8274,60.984,76.147
1.8317,61.193,73.225
1.8936,58.46,73.39
2.0207,62.417,76.467
2.0839,61.113,76.91
2.08,61.508,74.532
2.1419,58.387,74.305
2.2773,61.767,76.629
2.3405,60.319,76.776
2.3284,61.044,74.393
2.3903,58.297,74.135
2.5338,62.112,76.386
2.597,60.96,76.51
2.5767,61.745,74.204
2.6386,58.766,74.067
2.7904,62.192,76.348
2.8536,60.816,76.469
2.8251,61.639,74.355
2.887,58.714,74.443
3.0469,61.936,76.503
3.1101,60.356,76.007
3.0734,61.312,73.692
3.1353,58.833,74.387
3.3034,62.308,76.832
3.3666,60.571,76.242
3.3218,61.148,73.934
3.3837,58.595,74.796
3.56,62.276,77.288
3.6232,60.652,76.35
3.5701,61.083,73.096
3.632,58.262,73.286
3.8165,62.193,76.331
3.8797,61.106,76.705
3.8185,61.81,74.687
3.8804,58.785,74.957
4.0731,61.908,77.068
4.1363,60.178,76.461
4.0668,60.818,73.871
4.1287,58.1,74.208
4.3296,62.103,76.58
4.3928,61.148,76.301
4.3152,62.082,73.931
4.3771,59.023,74.06
4.5861,62.187,76.385
4.6493,60.657,76.422
4.5636,61.579,74.498
4.6254,58.834,74.715
4.8427,61.922,76.452
4.9059,60.068,75.727
4.8119,60.939,73.323
4.8738,58.786,74.113
5.0992,62.646,77.27
5.1624,60.916,77.043
5.0603,61.071,73.911
5.1221,58.166,73.909
5.3558,62.021,76.696
5.419,60.793,76.408
5.3086,61.422,73.277
5.3705,58.487,73.302
5.6123,62.212,76.672
5.6755,61.042,77.764
5.557,61.718,75.718
5.6188,58.502,74.713
5.8689,61.364,75.89
5.9321,59.651,75.629
5.8053,60.767,73.701
5.8672,58.851,74.274
6.1254,63.17,76.881
6.1886,61.768,76.605
6.0537,61.699,73.593
6.1155,58.324,73.371
6.3819,61.977,76.402


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_490.csv <==
x,qOut,qIn
0.0316,60.622,76.764
0.093239,61.262,74.362
0.15511,58.397,74.333
0.22494,61.969,76.538
0.28814,60.622,76.398
0.34159,61.417,74.189
0.40346,58.658,74.346
0.48148,62.287,76.432
0.54468,60.924,76.139
0.58994,61.61,73.854
0.65181,58.624,74.117
0.73802,62.039,76.627
0.80122,60.648,76.696
0.83829,61.548,74.569
0.90016,58.706,74.644
0.99457,61.811,76.453
1.0578,60.073,75.777
1.0866,61.082,73.451
1.1485,58.981,74.241
1.2511,62.756,77.025
1.3143,60.919,76.606
1.335,61.073,73.794
1.3969,58.33,74.24
1.5076,62.188,77.377
1.5708,60.749,77.272
1.5833,61.138,73.952
1.6452,58.182,73.274
1.7642,62.066,75.789
1.8274,61.047,76.244
1.8317,61.848,74.003
1.8936,58.922,74.013
2.0207,62.336,76.979
2.0839,60.813,77.599
2.08,61.295,74.898
2.1419,58.046,73.609
2.2773,61.305,75.013
2.3405,60.07,75.295
2.3284,61.451,74.213
2.3903,59.483,75.419
2.5338,62.997,77.999
2.597,60.747,77.255
2.5767,60.528,73.802
2.6386,57.367,73.297
2.7904,61.427,75.885
2.8536,60.73,76.508
2.8251,62.205,74.583
2.887,59.725,74.163
3.0469,62.857,75.959
3.1101,60.832,75.987
3.0734,61.234,73.987
3.1353,58.488,74.352
3.3034,62.058,76.942
3.3666,60.499,76.929
3.3218,61.126,74.573
3.3837,58.246,74.601
3.56,61.775,76.642
3.6232,60.44,76.301
3.5701,61.462,73.947
3.632,58.95,74.027
3.8165,62.566,76.164
3.8797,61.019,75.881
3.8185,61.605,73.74
3.8804,58.933,74.498
4.0731,62.379,77.265
4.1363,60.545,76.899
4.0668,60.801,74.104
4.1287,57.822,74.171
4.3296,61.701,76.65
4.3928,60.724,76.663
4.3152,61.804,74.182
4.3771,58.967,73.721
4.5861,62.27,75.693
4.6493,60.757,75.871
4.5636,61.653,74.127
4.6254,59.115,74.637
4.8427,62.313,77.113
4.9059,60.242,76.707
4.8119,60.589,73.655
4.8738,57.923,73.685
5.0992,61.984,76.787
5.1624,60.927,76.912
5.0603,61.716,74.011
5.1221,58.694,74.027
5.3558,62.049,76.907
5.419,60.643,76.94
5.3086,61.535,74.359
5.3705,58.742,74.382
5.6123,62.013,76.485
5.6755,60.383,75.917
5.557,61.308,73.637
5.6188,59.026,74.514
5.8689,62.72,77.148
5.9321,60.926,76.47
5.8053,61.144,73.454
5.8672,58.288,73.709
6.1254,62.119,76.658
6.1886,60.842,76.63
6.0537,61.454,73.95
6.1155,58.545,74.057
6.3819,62.057,76.712


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_491.csv <==
x,qOut,qIn
0.0316,60.478,76.211
0.093239,61.077,73.206
0.15511,58.582,73.402
0.22494,62.55,76.619
0.28814,61.195,77.004
0.34159,61.603,74.398
0.40346,58.583,74.179
0.48148,61.922,76.677
0.54468,60.302,76.715
0.58994,60.889,74.141
0.65181,58.258,74.105
0.73802,62.281,76.658
0.80122,61.152,76.808
0.83829,61.694,74.127
0.90016,58.482,73.428
0.99457,62,75.755
1.0578,60.875,76.665
1.0866,61.812,75.135
1.1485,58.832,74.784
1.2511,61.874,76.336
1.3143,60.171,76.08
1.335,61.074,73.731
1.3969,58.581,73.629
1.5076,62.296,76.079
1.5708,60.868,76.651
1.5833,61.557,75.045
1.6452,58.919,75.277
1.7642,62.209,77.249
1.8274,60.226,76.371
1.8317,60.516,72.917
1.8936,57.762,72.801
2.0207,62.219,76.021
2.0839,61.681,76.584
2.08,62.557,74.235
2.1419,59.005,74.202
2.2773,61.655,76.811
2.3405,60.036,77.227
2.3284,61.123,75.15
2.3903,58.5,74.701
2.5338,61.69,76.064
2.597,59.97,75.614
2.5767,60.983,73.862
2.6386,59.111,74.894
2.7904,63.277,77.47
2.8536,61.535,76.645
2.8251,61.244,73.131
2.887,57.943,72.873
3.0469,61.968,76.133
3.1101,61.122,77.218
3.0734,61.918,75.164
3.1353,58.796,74.419
3.3034,61.83,76.158
3.3666,60.15,76.21
3.3218,60.918,73.907
3.3837,58.402,73.752
3.56,62.41,76.256
3.6232,61.241,76.643
3.5701,61.756,74.436
3.632,58.531,74.224
3.8165,61.823,76.44
3.8797,60.438,76.709
3.8185,61.303,74.746
3.8804,58.478,74.564
4.0731,61.92,76.322
4.1363,60.514,76.198
4.0668,61.486,74.203
4.1287,58.917,74.258
4.3296,62.43,76.28
4.3928,60.815,76.162
4.3152,61.465,73.944
4.3771,58.815,74.199
4.5861,62.297,76.876
4.6493,60.569,76.726
4.5636,61.054,73.82
4.6254,58.331,73.831
4.8427,62.064,76.688
4.9059,60.686,76.795
4.8119,61.356,74.18
4.8738,58.608,74.141
5.0992,62.224,76.708
5.1624,60.759,76.696
5.0603,61.337,73.849
5.1221,58.449,73.536
5.3558,62.119,76.362
5.419,60.86,76.9
5.3086,61.648,74.481
5.3705,58.768,74.088
5.6123,62.019,76.342
5.6755,60.362,76.353
5.557,61.101,73.835
5.6188,58.565,73.998
5.8689,62.346,76.948
5.9321,60.899,76.986
5.8053,61.392,73.922
5.8672,58.355,73.672
6.1254,61.843,76.559
6.1886,60.524,76.954
6.0537,61.49,74.633
6.1155,58.904,74.562
6.3819,62.262,76.734


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_492.csv <==
x,qOut,qIn
0.0316,60.562,76.356
0.093239,61.301,73.709
0.15511,58.584,73.725
0.22494,62.306,76.153
0.28814,60.988,76.31
0.34159,61.664,74.239
0.40346,58.822,74.281
0.48148,62.109,76.465
0.54468,60.359,76.529
0.58994,60.855,74.556
0.65181,58.155,74.858
0.73802,62.026,77.264
0.80122,60.779,77.19
0.83829,61.423,74.462
0.90016,58.367,73.639
0.99457,61.976,75.246
1.0578,60.905,75.342
1.0866,62.017,73.795
1.1485,59.463,74.411
1.2511,62.771,77.01
1.3143,60.822,77.301
1.335,60.949,74.971
1.3969,57.638,74.155
1.5076,61.092,75.635
1.5708,60.027,75.729
1.5833,61.591,74.151
1.6452,59.481,74.531
1.7642,62.845,76.642
1.8274,60.767,76.484
1.8317,61.096,74.531
1.8936,58.626,74.992
2.0207,62.303,76.945
2.0839,60.49,75.917
2.08,60.777,72.909
2.1419,58.152,73.441
2.2773,62.552,76.87
2.3405,61.675,77.502
2.3284,61.998,74.854
2.3903,58.23,73.791
2.5338,61.281,75.629
2.597,60.153,76.177
2.5767,61.508,74.65
2.6386,59.074,74.763
2.7904,62.436,76.647
2.8536,60.655,76.182
2.8251,61.207,73.833
2.887,58.496,74.329
3.0469,62.167,76.759
3.1101,60.74,76.393
3.0734,61.483,74.048
3.1353,58.731,74.461
3.3034,62.176,76.828
3.3666,60.579,76.404
3.3218,61.297,73.71
3.3837,58.666,73.807
3.56,62.271,76.429
3.6232,60.731,76.396
3.5701,61.366,73.947
3.632,58.756,74.328
3.8165,62.303,77.171
3.8797,60.57,76.939
3.8185,60.92,73.727
3.8804,58.08,73.432
4.0731,61.989,76.406
4.1363,60.89,76.969
4.0668,61.682,74.596
4.1287,58.812,74.291
4.3296,62.202,76.575
4.3928,60.638,76.568
4.3152,61.242,73.937
4.3771,58.378,73.753
4.5861,62.105,76.332
4.6493,60.926,76.652
4.5636,61.792,74.446
4.6254,58.892,74.173
4.8427,62.034,76.014
4.9059,60.314,76.017
4.8119,61.072,74.268
4.8738,58.661,74.762
5.0992,62.428,77.128
5.1624,60.812,76.738
5.0603,61.079,73.679
5.1221,57.938,73.348
5.3558,61.777,76.266
5.419,60.903,77.178
5.3086,62.046,75.251
5.3705,59.13,74.698
5.6123,61.974,76.28
5.6755,60.055,75.862
5.557,60.947,73.478
5.6188,58.73,74.049
5.8689,62.716,76.886
5.9321,61.241,76.468
5.8053,61.575,73.552
5.8672,58.548,73.926
6.1254,62.029,76.813
6.1886,60.545,76.781
6.0537,61.175,74.324
6.1155,58.385,74.435
6.3819,61.978,76.72


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_493.csv <==
x,qOut,qIn
0.0316,60.501,76.298
0.093239,60.909,74.029
0.15511,58.195,74.7
0.22494,61.867,77.011
0.28814,60.442,76.412
0.34159,61.284,73.867
0.40346,58.687,74.134
0.48148,62.308,76.519
0.54468,60.8,76.433
0.58994,61.453,74.337
0.65181,58.861,74.67
0.73802,62.463,76.952
0.80122,60.764,76.413
0.83829,61.058,73.28
0.90016,58.136,73.141
0.99457,62.165,76.215
1.0578,61.237,76.798
1.0866,61.971,74.578
1.1485,58.664,74.478
1.2511,61.614,76.608
1.3143,60.051,76.442
1.335,61.086,74.249
1.3969,58.589,74.495
1.5076,62.157,76.548
1.5708,60.627,76.053
1.5833,61.39,73.935
1.6452,58.888,74.781
1.7642,62.522,77.344
1.8274,60.82,76.798
1.8317,61.167,73.938
1.8936,58.291,73.856
2.0207,62.093,76.165
2.0839,60.893,75.965
2.08,61.682,73.503
2.1419,58.956,73.855
2.2773,62.513,76.875
2.3405,60.929,77.346
2.3284,61.238,74.923
2.3903,57.993,74.202
2.5338,61.35,75.938
2.597,60.097,75.995
2.5767,61.336,74.073
2.6386,59.036,74.346
2.7904,62.706,76.646
2.8536,61.054,76.375
2.8251,61.474,73.657
2.887,58.614,73.549
3.0469,62.087,76.153
3.1101,60.506,76.549
3.0734,61.141,74.763
3.1353,58.61,75.273
3.3034,62.211,77.648
3.3666,60.452,76.952
3.3218,60.696,73.374
3.3837,57.646,72.882
3.56,61.828,75.969
3.6232,61.295,76.803
3.5701,62.601,74.536
3.632,59.541,74.082
3.8165,62.221,76.373
3.8797,60.286,76.583
3.8185,61.154,74.274
3.8804,58.594,74.365
4.0731,61.986,76.72
4.1363,60.302,76.246
4.0668,61.122,73.76
4.1287,58.789,74.537
4.3296,62.583,77.12
4.3928,60.938,76.283
4.3152,61.209,73.114
4.3771,58.262,73.485
4.5861,62.138,76.927
4.6493,61.016,77.5
4.5636,61.717,74.878
4.6254,58.576,74.14
4.8427,61.608,75.974
4.9059,59.989,75.833
4.8119,61.033,73.763
4.8738,59,74.408
5.0992,62.969,77.059
5.1624,61.232,76.739
5.0603,61.122,73.832
5.1221,57.947,73.706
5.3558,61.883,76.555
5.419,60.908,77.129
5.3086,61.675,74.712
5.3705,58.576,73.864
5.6123,61.917,75.661
5.6755,60.59,76.036
5.557,61.513,74.523
5.6188,58.835,74.908
5.8689,62.307,76.998
5.9321,60.711,76.692
5.8053,61.25,74.231
5.8672,58.194,73.992
6.1254,61.742,75.818
6.1886,60.611,75.599
6.0537,61.857,73.84
6.1155,59.381,74.637
6.3819,62.547,76.897


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_494.csv <==
x,qOut,qIn
0.0316,60.305,77.022
0.093239,60.814,74.097
0.15511,58.065,73.574
0.22494,61.902,76.032
0.28814,60.75,76.39
0.34159,61.674,74.07
0.40346,59.087,74.002
0.48148,62.58,76.782
0.54468,60.834,77.141
0.58994,61.081,74.515
0.65181,58.012,74.178
0.73802,61.713,76.697
0.80122,60.594,76.881
0.83829,61.622,74.138
0.90016,58.835,73.444
0.99457,62.268,75.528
1.0578,60.844,75.778
1.0866,61.737,74.183
1.1485,59.184,75.153
1.2511,62.369,77.757
1.3143,60.247,76.94
1.335,60.523,73.398
1.3969,57.672,73.04
1.5076,61.662,75.877
1.5708,60.776,76.626
1.5833,62.02,74.984
1.6452,59.561,75.056
1.7642,62.63,76.894
1.8274,60.39,76.252
1.8317,60.551,73.389
1.8936,57.841,73.557
2.0207,62.189,76.638
2.0839,61.416,77.245
2.08,62.138,74.967
2.1419,58.685,74.325
2.2773,61.684,75.962
2.3405,60.317,76.004
2.3284,61.464,74.306
2.3903,58.876,74.413
2.5338,62.362,76.034
2.597,60.844,75.717
2.5767,61.572,74.046
2.6386,58.804,74.706
2.7904,62.124,76.789
2.8536,60.395,76.29
2.8251,61.022,73.985
2.887,58.295,74.403
3.0469,61.934,76.819
3.1101,60.558,76.451
3.0734,61.438,74.036
3.1353,58.834,74.302
3.3034,62.312,76.29
3.3666,60.658,75.76
3.3218,61.258,73.637
3.3837,58.771,74.359
3.56,62.528,77.205
3.6232,60.855,77.308
3.5701,60.975,74.614
3.632,57.775,74.133
3.8165,61.56,76.495
3.8797,60.624,76.77
3.8185,61.805,74.293
3.8804,59.021,73.638
4.0731,62.369,75.546
4.1363,60.891,75.846
4.0668,61.831,74.337
4.1287,59.301,74.871
4.3296,62.342,76.968
4.3928,60.098,76.378
4.3152,60.427,73.65
4.3771,57.952,73.906
4.5861,62.181,76.827
4.6493,61.089,77.076
4.5636,61.618,74.462
4.6254,58.429,74.032
4.8427,61.968,76.375
4.9059,60.825,76.696
4.8119,61.724,74.337
4.8738,58.676,73.755
5.0992,61.997,75.764
5.1624,60.684,76.137
5.0603,61.774,74.464
5.1221,59.109,74.712
5.3558,62.125,76.676
5.419,60.125,76.001
5.3086,60.797,73.49
5.3705,58.423,74.353
5.6123,62.311,77.325
5.6755,60.831,76.936
5.557,61.297,74.149
5.6188,58.362,74.362
5.8689,61.982,76.825
5.9321,60.668,76.458
5.8053,61.513,73.711
5.8672,58.81,73.628
6.1254,62.441,76.041
6.1886,61.027,76.202
6.0537,61.67,74.204
6.1155,58.843,74.558
6.3819,62.112,77.121


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_495.csv <==
x,qOut,qIn
0.0316,60.86,76.024
0.093239,61.31,74.353
0.15511,58.436,75.113
0.22494,61.914,77.53
0.28814,60.347,76.908
0.34159,60.898,73.951
0.40346,57.799,73.798
0.48148,61.528,75.962
0.54468,60.7,75.941
0.58994,62.244,74.176
0.65181,59.749,74.535
0.73802,62.581,76.482
0.80122,60.325,76.337
0.83829,60.929,74.722
0.90016,58.667,75.361
0.99457,62.302,77.218
1.0578,60.395,75.905
1.0866,60.735,72.496
1.1485,58.117,73.086
1.2511,62.479,77.001
1.3143,61.62,77.723
1.335,62.158,75.038
1.3969,58.649,74.215
1.5076,61.478,75.876
1.5708,59.899,75.783
1.5833,60.981,73.821
1.6452,58.834,74.318
1.7642,62.849,77.098
1.8274,61.333,77.133
1.8317,61.415,74.162
1.8936,58.135,73.487
2.0207,61.763,75.842
2.0839,60.657,76.248
2.08,61.596,74.156
2.1419,58.885,74.308
2.2773,62.351,77.048
2.3405,60.748,77.205
2.3284,61.198,74.466
2.3903,58.075,74.006
2.5338,61.563,76.126
2.597,60.402,76.017
2.5767,61.677,73.829
2.6386,59.263,74.269
2.7904,62.644,76.659
2.8536,60.806,76.181
2.8251,61.298,73.703
2.887,58.583,74.37
3.0469,62.04,77.124
3.1101,60.343,76.646
3.0734,60.99,73.818
3.1353,58.448,74.275
3.3034,62.199,77.131
3.3666,60.707,76.662
3.3218,61.259,73.749
3.3837,58.532,74.159
3.56,62.362,76.937
3.6232,61.057,76.559
3.5701,61.595,73.534
3.632,58.524,73.406
3.8165,62.098,76.16
3.8797,60.886,76.59
3.8185,61.732,74.54
3.8804,58.769,74.546
4.0731,61.793,76.667
4.1363,60.015,76.487
4.0668,60.869,74.192
4.1287,58.524,74.469
4.3296,62.324,76.958
4.3928,60.785,76.665
4.3152,61.288,73.851
4.3771,58.611,73.833
4.5861,62.487,76.506
4.6493,61.141,76.517
4.5636,61.535,73.671
4.6254,58.504,73.495
4.8427,62.21,76.547
4.9059,60.984,77.147
4.8119,61.524,74.625
4.8738,58.231,73.991
5.0992,61.488,75.879
5.1624,60.234,76.008
5.0603,61.417,74.39
5.1221,58.95,74.897
5.3558,62.354,76.921
5.419,60.586,76.497
5.3086,61.138,74.141
5.3705,58.445,74.2
5.6123,62.123,76.289
5.6755,60.699,76.045
5.557,61.452,73.967
5.6188,58.913,74.549
5.8689,62.568,77.154
5.9321,60.891,76.995
5.8053,61.129,74.215
5.8672,58.042,73.817
6.1254,61.783,76.142
6.1886,60.722,76.314
6.0537,61.76,73.966
6.1155,59.093,73.707
6.3819,62.507,75.86


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_496.csv <==
x,qOut,qIn
0.0316,60.398,75.337
0.093239,61.48,73.878
0.15511,59.083,75.011
0.22494,62.236,77.629
0.28814,60.083,76.957
0.34159,60.464,73.961
0.40346,57.801,74.186
0.48148,61.762,76.918
0.54468,60.66,76.743
0.58994,61.705,74
0.65181,59.165,73.838
0.73802,62.719,76.139
0.80122,61.081,76.109
0.83829,61.509,74.083
0.90016,58.752,74.734
0.99457,62.373,77.452
1.0578,60.754,77.21
1.0866,61.05,73.978
1.1485,57.861,73.034
1.2511,61.612,75.161
1.3143,60.755,75.742
1.335,62.047,74.423
1.3969,59.464,75.125
1.5076,62.464,77.544
1.5708,60.31,77.205
1.5833,60.634,74.107
1.6452,57.669,73.456
1.7642,61.432,75.866
1.8274,60.469,76.321
1.8317,61.984,74.355
1.8936,59.776,74.472
2.0207,62.913,76.718
2.0839,60.615,76.416
2.08,60.856,73.76
2.1419,58.38,73.967
2.2773,62.315,76.872
2.3405,60.8,76.908
2.3284,61.182,73.911
2.3903,58.322,73.733
2.5338,62.196,76.794
2.597,61.012,77.019
2.5767,61.577,73.896
2.6386,58.369,73.294
2.7904,61.845,76.017
2.8536,60.713,76.827
2.8251,61.772,74.962
2.887,58.975,74.643
3.0469,61.973,76.335
3.1101,60.083,75.904
3.0734,60.838,73.471
3.1353,58.515,74.045
3.3034,62.546,77.216
3.3666,61.169,77.267
3.3218,61.499,74.291
3.3837,58.246,74.033
3.56,61.685,76.624
3.6232,60.457,76.627
3.5701,61.556,73.971
3.632,58.959,73.875
3.8165,62.407,76.35
3.8797,60.802,76.334
3.8185,61.536,73.925
3.8804,58.963,74.274
4.0731,62.324,77.103
4.1363,60.407,76.76
4.0668,60.849,73.487
4.1287,58.289,73.559
4.3296,62.205,76.868
4.3928,60.841,77.022
4.3152,61.38,73.971
4.3771,58.585,73.846
4.5861,62.243,76.732
4.6493,60.79,76.824
4.5636,61.252,73.968
4.6254,58.336,73.641
4.8427,62.128,76.272
4.9059,60.966,76.899
4.8119,61.617,74.771
4.8738,58.49,74.224
5.0992,61.85,76.35
5.1624,60.519,76.822
5.0603,61.467,74.652
5.1221,58.665,74.049
5.3558,62.047,75.894
5.419,60.582,75.993
5.3086,61.572,73.933
5.3705,59.174,74.09
5.6123,62.579,76.541
5.6755,60.621,76.541
5.557,60.893,74.197
5.6188,58.26,74.545
5.8689,62.145,77.255
5.9321,60.713,76.927
5.8053,61.079,73.776
5.8672,57.946,73.581
6.1254,61.862,76.413
6.1886,61.096,76.791
6.0537,62.242,74.414
6.1155,59.13,73.86
6.3819,62.028,75.45


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_497.csv <==
x,qOut,qIn
0.0316,60.17,75.757
0.093239,61.079,73.19
0.15511,58.836,73.878
0.22494,62.937,77.087
0.28814,61.514,77.239
0.34159,61.539,74.478
0.40346,58.073,74.091
0.48148,61.52,76.284
0.54468,60.38,76.223
0.58994,61.468,73.906
0.65181,58.816,74.002
0.73802,62.343,76.41
0.80122,60.875,76.694
0.83829,61.6,74.836
0.90016,58.782,74.776
0.99457,61.947,76.499
1.0578,60.125,75.961
1.0866,60.888,73.375
1.1485,58.589,73.784
1.2511,62.639,76.885
1.3143,61.247,76.943
1.335,61.557,74.014
1.3969,58.437,73.832
1.5076,61.897,76.593
1.5708,60.49,76.827
1.5833,61.237,74.264
1.6452,58.545,74.116
1.7642,62.175,76.659
1.8274,60.722,76.737
1.8317,61.329,74.188
1.8936,58.548,74.06
2.0207,62.25,76.434
2.0839,60.903,76.392
2.08,61.515,73.936
2.1419,58.581,73.947
2.2773,62.17,76.377
2.3405,60.851,76.597
2.3284,61.555,74.588
2.3903,58.534,74.444
2.5338,61.772,76.269
2.597,60.254,76.362
2.5767,61.22,74.667
2.6386,58.811,74.664
2.7904,62.413,76.245
2.8536,60.733,75.755
2.8251,61.179,73.384
2.887,58.553,73.678
3.0469,62.547,76.63
3.1101,61.24,77.195
3.0734,61.462,74.909
3.1353,57.996,74.336
3.3034,61.348,76.224
3.3666,60.22,76.478
3.3218,61.443,74.632
3.3837,58.837,74.501
3.56,62.246,76.341
3.6232,60.69,76.321
3.5701,61.577,74.548
3.632,59.1,74.781
3.8165,62.502,76.392
3.8797,60.608,75.533
3.8185,61.083,72.939
3.8804,58.636,73.564
4.0731,62.627,76.969
4.1363,61.144,77.508
4.0668,61.303,74.752
4.1287,58.016,73.911
4.3296,61.419,75.963
4.3928,60.141,76.132
4.3152,61.204,73.869
4.3771,58.85,74.008
4.5861,62.654,76.837
4.6493,61.114,77.105
4.5636,61.395,74.487
4.6254,58.287,74.177
4.8427,61.753,76.482
4.9059,60.381,76.549
4.8119,61.276,74.338
4.8738,58.776,74.282
5.0992,62.55,76.198
5.1624,61.094,75.896
5.0603,61.496,73.479
5.1221,58.533,73.663
5.3558,62.275,76.707
5.419,61.027,77.461
5.3086,61.502,75.226
5.3705,58.062,74.51
5.6123,61.13,76.089
5.6755,59.833,75.98
5.557,61.265,74.3
5.6188,59.157,74.845
5.8689,62.833,76.574
5.9321,61.086,75.457
5.8053,61.483,72.878
5.8672,58.806,74.03
6.1254,62.459,77.428
6.1886,60.792,77.386
6.0537,61.13,74.606
6.1155,58.173,74.391
6.3819,61.633,76.373


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_498.csv <==
x,qOut,qIn
0.0316,61.191,76.439
0.093239,61.945,73.79
0.15511,59.012,73.62
0.22494,62.223,76.396
0.28814,60.52,76.779
0.34159,61.188,74.406
0.40346,58.527,74.488
0.48148,61.947,77.15
0.54468,60.236,76.746
0.58994,60.871,73.448
0.65181,58.342,73.575
0.73802,62.345,76.812
0.80122,61.125,76.831
0.83829,61.691,73.999
0.90016,58.725,74.247
0.99457,62.223,77.068
1.0578,60.763,76.861
1.0866,61.339,73.793
1.1485,58.307,73.448
1.2511,61.892,76.096
1.3143,60.739,76.496
1.335,61.802,74.588
1.3969,59.127,74.881
1.5076,62.202,76.877
1.5708,60.219,76.206
1.5833,60.806,73.521
1.6452,58.343,73.805
1.7642,62.332,76.577
1.8274,61.036,76.724
1.8317,61.594,74.323
1.8936,58.713,74.28
2.0207,62.209,76.687
2.0839,60.66,76.552
2.08,61.149,73.68
2.1419,58.234,73.386
2.2773,62.07,76.16
2.3405,61.005,76.859
2.3284,61.807,74.974
2.3903,58.726,74.72
2.5338,61.762,76.431
2.597,60.092,76.241
2.5767,60.995,74.073
2.6386,58.602,74.096
2.7904,62.442,76.283
2.8536,61.014,76.319
2.8251,61.495,74.388
2.887,58.685,74.798
3.0469,62.364,77.109
3.1101,60.888,76.631
3.0734,61.218,73.541
3.1353,57.891,73.159
3.3034,61.663,75.837
3.3666,60.962,76.574
3.3218,62.354,74.974
3.3837,59.358,74.887
3.56,61.761,76.239
3.6232,59.596,75.455
3.5701,60.654,73.547
3.632,58.766,74.925
3.8165,62.727,77.751
3.8797,60.953,76.701
3.8185,61.055,73.1
3.8804,58.05,73.342
4.0731,61.967,76.815
4.1363,60.916,77.312
4.0668,61.777,74.794
4.1287,58.972,74.434
4.3296,62.216,76.467
4.3928,60.445,76.118
4.3152,60.997,73.314
4.3771,58.446,73.423
4.5861,62.574,76.707
4.6493,61.43,77.341
4.5636,61.78,74.647
4.6254,58.314,73.95
4.8427,61.504,76.08
4.9059,60.225,76.159
4.8119,61.349,73.931
4.8738,58.84,74.084
5.0992,62.393,76.511
5.1624,60.82,76.636
5.0603,61.375,74.622
5.1221,58.52,74.935
5.3558,61.915,77.23
5.419,60.308,76.77
5.3086,61.077,73.905
5.3705,58.469,73.852
5.6123,62.282,76.284
5.6755,61.022,75.902
5.557,61.865,73.093
5.6188,59.287,73.553
5.8689,62.731,76.895
5.9321,60.852,77.24
5.8053,60.971,74.666
5.8672,57.9,74.481
6.1254,61.473,76.729
6.1886,60.174,76.582
6.0537,61.138,73.979
6.1155,58.558,73.816
6.3819,62.404,76.331


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_499.csv <==
x,qOut,qIn
0.0316,60.517,76.393
0.093239,61.158,74.681
0.15511,58.652,74.849
0.22494,62.286,76.962
0.28814,60.573,76.613
0.34159,60.86,73.742
0.40346,57.884,73.492
0.48148,61.983,76.358
0.54468,61.232,77.15
0.58994,62.223,74.827
0.65181,58.987,73.755
0.73802,61.881,75.309
0.80122,60.305,75.615
0.83829,61.388,74.194
0.90016,59.008,75.006
0.99457,62.379,77.657
1.0578,60.426,77.243
1.0866,60.758,74.083
1.1485,57.838,73.795
1.2511,61.614,76.366
1.3143,60.55,76.411
1.335,61.819,74.005
1.3969,59.482,74.153
1.5076,62.926,76.503
1.5708,61.011,76.082
1.5833,61.284,73.428
1.6452,58.514,73.929
1.7642,62.204,76.924
1.8274,60.685,76.85
1.8317,61.164,74.065
1.8936,58.21,73.951
2.0207,61.75,76.455
2.0839,60.417,76.674
2.08,61.307,74.66
2.1419,58.742,74.784
2.2773,62.318,76.746
2.3405,60.708,76.252
2.3284,61.199,73.676
2.3903,58.383,73.801
2.5338,62.274,76.525
2.597,61.146,77.019
2.5767,61.863,74.927
2.6386,58.785,74.405
2.7904,61.924,75.961
2.8536,60.315,75.741
2.8251,61.166,73.586
2.887,58.724,73.936
3.0469,62.555,76.842
3.1101,61.082,77.206
3.0734,61.398,74.879
3.1353,58.218,74.577
3.3034,61.614,76.269
3.3666,60.275,75.694
3.3218,61.253,73.322
3.3837,58.732,73.759
3.56,62.597,76.397
3.6232,61.308,76.704
3.5701,61.787,75.012
3.632,58.527,75.166
3.8165,61.523,76.68
3.8797,59.872,75.865
3.8185,60.868,73.583
3.8804,58.51,74.17
4.0731,62.469,76.567
4.1363,61.196,76.258
4.0668,61.84,73.982
4.1287,58.966,74.399
4.3296,62.223,76.941
4.3928,60.43,76.712
4.3152,60.945,74.079
4.3771,58.313,74.18
4.5861,62.165,76.671
4.6493,60.839,76.263
4.5636,61.421,73.396
4.6254,58.575,73.595
4.8427,62.373,76.44
4.9059,61.15,76.799
4.8119,61.635,74.78
4.8738,58.273,74.728
5.0992,61.46,76.702
5.1624,60.148,76.592
5.0603,61.344,74.396
5.1221,58.747,74.273
5.3558,62.117,76.077
5.419,60.553,75.747
5.3086,61.582,73.871
5.3705,59.44,74.728
5.6123,62.859,77.194
5.6755,60.601,76.375
5.557,60.604,73.274
5.6188,57.989,73.782
5.8689,62.245,77.136
5.9321,61.12,77.294
5.8053,61.552,74.231
5.8672,58.276,73.519
6.1254,61.775,75.977
6.1886,60.666,76.645
6.0537,61.734,74.476
6.1155,59.016,73.837
6.3819,62.253,75.905


==> Figs/data/BurgulenceData/Gaussian_1p0/N25/Burgers_Legendre_4_Gaussian1p0_25_500.csv <==
x,qOut,qIn
0.0316,60.329,75.657
0.093239,61.424,73.625
0.15511,59.109,73.639
0.22494,62.908,76.281
0.28814,61.317,76.921
0.34159,61.479,74.86
0.40346,58.211,74.472
0.48148,61.456,76.421
0.54468,59.97,76.29
0.58994,60.916,74.071
0.65181,58.495,74.45
0.73802,62.413,76.915
0.80122,61.1,76.731
0.83829,61.634,74.238
0.90016,58.558,74.093
0.99457,62.045,76.232
1.0578,60.749,76.167
1.0866,61.687,73.766
1.1485,58.949,73.738
1.2511,62.277,76.416
1.3143,60.61,76.896
1.335,61.289,74.887
1.3969,58.655,74.91
1.5076,61.966,76.93
1.5708,60.099,76.178
1.5833,60.656,73.118
1.6452,58.225,73.61
1.7642,62.584,77.063
1.8274,61.615,77.157
1.8317,62.034,73.936
1.8936,58.509,73.563
2.0207,61.681,76.456
2.0839,60.432,76.945
2.08,61.56,74.688
2.1419,58.936,74.403
2.2773,62.133,76.116
2.3405,60.323,75.499
2.3284,61.033,73.074
2.3903,58.77,74.022
2.5338,62.739,77.57
2.597,61.118,77.683
2.5767,61.118,74.415
2.6386,57.733,73.687
2.7904,61.303,76.015
2.8536,60.286,76.248
2.8251,61.593,74.145
2.887,59.248,74.232
3.0469,62.774,76.42
3.1101,61.003,76.339
3.0734,61.346,74.144
3.1353,58.488,74.363
3.3034,62.035,76.916
3.3666,60.5,76.962
3.3218,61.148,74.318
3.3837,58.389,74.032
3.56,62.08,76.445
3.6232,60.77,76.3
3.5701,61.57,73.569
3.632,58.813,73.857
3.8165,62.393,76.968
3.8797,60.938,77.131
3.8185,61.561,74.341
3.8804,58.529,74.01
4.0731,61.699,76.206
4.1363,60.113,75.869
4.0668,61.167,73.454
4.1287,59.075,74.254
4.3296,62.817,77.273
4.3928,60.907,76.775
4.3152,60.892,73.476
4.3771,57.934,73.632
4.5861,61.914,76.974
4.6493,60.833,77.42
4.5636,61.526,74.729
4.6254,58.466,74.203
4.8427,61.892,76.336
4.9059,60.59,76.289
4.8119,61.549,73.776
4.8738,58.825,73.74
5.0992,62.398,76.41
5.1624,61.012,76.742
5.0603,61.788,74.685
5.1221,58.862,74.785
5.3558,61.836,76.616
5.419,59.946,75.882
5.3086,60.832,73.376
5.3705,58.695,73.996
5.6123,62.684,76.877
5.6755,61.109,76.722
5.557,61.336,73.895
5.6188,58.46,73.847
5.8689,62.196,76.599
5.9321,60.765,76.827
5.8053,61.15,74.049
5.8672,58.158,73.639
6.1254,61.983,76.736
6.1886,60.904,77.793
6.0537,61.636,75.335
6.1155,58.496,74.024
6.3819,61.72,75.488


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_001.csv <==
x,qOut,qIn
0.05236,75.167,74.685
0.15708,75.259,74.505
0.2618,75.135,75.135
0.36652,74.863,75.067
0.47124,74.549,75.264
0.57596,74.544,75.371
0.68068,74.845,74.476
0.7854,75.256,74.044
0.89012,75.563,75.785
0.99484,75.491,76.052
1.0996,75.15,74.528
1.2043,74.782,74.142
1.309,74.641,75.516
1.4137,74.803,75.495
1.5184,75.018,74.883
1.6232,75.131,74.769
1.7279,75.023,74.873
1.8326,74.864,75.039
1.9373,74.815,75.185
2.042,74.892,74.834
2.1468,75.075,74.818
2.2515,75.168,75.085
2.3562,75.138,75.097
2.4609,75.051,75.027
2.5656,74.988,75.216
2.6704,75.022,74.938
2.7751,75.065,74.536
2.8798,75.062,74.697
2.9845,74.975,75.862
3.0892,74.908,75.865
3.194,74.905,74.42
3.2987,74.948,74.026
3.4034,75,75.127
3.5081,75.033,75.746
3.6128,75.043,75.159
3.7176,75.02,74.424
3.8223,74.951,75.143
3.927,74.899,75.368
4.0317,74.949,74.527
4.1364,75.068,75.21
4.2412,75.199,74.972
4.3459,75.136,74.215
4.4506,74.957,75.311
4.5553,74.814,75.458
4.66,74.867,74.568
4.7647,75.052,74.992
4.8695,75.149,74.998
4.9742,75.112,74.99
5.0789,74.939,74.787
5.1836,74.888,74.933
5.2883,74.961,75.858
5.3931,75.059,75.316
5.4978,75.066,74.29
5.6025,74.98,74.389
5.7072,74.915,74.639
5.8119,74.897,75.379
5.9167,74.927,75.625
6.0214,74.915,75.636
6.1261,74.927,74.914
6.2308,75,74.821


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_002.csv <==
x,qOut,qIn
0.05236,74.863,74.542
0.15708,75.046,74.688
0.2618,75.161,74.767
0.36652,75.134,75.135
0.47124,74.928,75.391
0.57596,74.816,74.782
0.68068,74.91,74.622
0.7854,75.126,75.307
0.89012,75.351,75.453
0.99484,75.321,74.835
1.0996,75.064,74.62
1.2043,74.754,74.991
1.309,74.581,75.692
1.4137,74.693,75.214
1.5184,74.923,74.528
1.6232,75.118,74.791
1.7279,75.145,74.826
1.8326,75.071,74.662
1.9373,75.016,74.731
2.042,75.01,75.832
2.1468,75.057,75.637
2.2515,75.071,74.375
2.3562,75.079,74.522
2.4609,75.094,74.663
2.5656,75.129,75.336
2.6704,75.057,75.653
2.7751,74.877,74.767
2.8798,74.711,74.351
2.9845,74.697,75.182
3.0892,74.945,75.549
3.194,75.239,75.367
3.2987,75.39,74.744
3.4034,75.23,74.184
3.5081,74.909,75.168
3.6128,74.715,75.66
3.7176,74.727,74.366
3.8223,74.965,75.175
3.927,75.119,75.947
4.0317,75.125,74.884
4.1364,75.059,74.74
4.2412,75.023,75.199
4.3459,75.067,74.602
4.4506,75.06,74.354
4.5553,74.976,75.052
4.66,74.816,75.622
4.7647,74.787,75.088
4.8695,74.91,74.967
4.9742,75.089,74.708
5.0789,75.217,74.786
5.1836,75.209,75.244
5.2883,75.104,75.349
5.3931,74.953,74.933
5.4978,74.802,74.949
5.6025,74.755,75.2
5.7072,74.865,74.761
5.8119,75.058,74.593
5.9167,75.24,75.632
6.0214,75.196,75.927
6.1261,75.008,74.882
6.2308,74.841,74.611


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_003.csv <==
x,qOut,qIn
0.05236,75.207,74.729
0.15708,75.208,75.419
0.2618,75.189,74.95
0.36652,75.117,74.465
0.47124,74.951,74.956
0.57596,74.726,75.169
0.68068,74.622,74.954
0.7854,74.7,75.018
0.89012,74.987,75.229
0.99484,75.256,74.77
1.0996,75.346,74.658
1.2043,75.253,74.981
1.309,75.005,75.159
1.4137,74.829,74.831
1.5184,74.793,75.215
1.6232,74.858,75.155
1.7279,74.965,74.868
1.8326,75.035,75.52
1.9373,75.065,75.303
2.042,75.053,74.459
2.1468,74.992,74.314
2.2515,74.912,74.813
2.3562,74.881,75.772
2.4609,74.914,75.498
2.5656,75.012,74.303
2.6704,75.088,74.994
2.7751,75.129,75.685
2.8798,75.138,74.419
2.9845,75.128,74.59
3.0892,75.045,75.908
3.194,74.896,75.659
3.2987,74.769,75.123
3.4034,74.759,74.685
3.5081,74.942,74.515
3.6128,75.152,74.349
3.7176,75.248,75.201
3.8223,75.107,75.883
3.927,74.86,75.096
4.0317,74.747,74.388
4.1364,74.83,74.464
4.2412,75.125,75.51
4.3459,75.346,75.595
4.4506,75.318,74.475
4.5553,75.087,74.603
4.66,74.733,74.929
4.7647,74.629,74.985
4.8695,74.812,74.997
4.9742,75.103,74.817
5.0789,75.295,75.439
5.1836,75.175,75.456
5.2883,74.944,74.884
5.3931,74.792,74.822
5.4978,74.887,75.628
5.6025,75.036,75.049
5.7072,75.044,74.146
5.8119,74.938,74.394
5.9167,74.797,74.94
6.0214,74.849,75.213
6.1261,75.005,75.75
6.2308,75.158,75.095


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_004.csv <==
x,qOut,qIn
0.05236,75.15,75.274
0.15708,75.326,74.452
0.2618,75.289,74.89
0.36652,75.096,75.122
0.47124,74.825,74.997
0.57596,74.701,75.268
0.68068,74.761,75.054
0.7854,74.923,74.62
0.89012,75.083,75.159
0.99484,75.132,75.629
1.0996,75.116,75.153
1.2043,75.077,74.731
1.309,75.047,74.88
1.4137,74.993,74.994
1.5184,74.939,74.696
1.6232,74.921,74.702
1.7279,74.974,75.256
1.8326,75.037,74.922
1.9373,75.063,74.65
2.042,75.069,75.582
2.1468,75.089,75.093
2.2515,75.137,74.844
2.3562,75.12,75.07
2.4609,75.02,74.809
2.5656,74.842,74.704
2.6704,74.753,75.468
2.7751,74.787,75.451
2.8798,74.887,74.322
2.9845,74.986,74.668
3.0892,75.055,75.31
3.194,75.119,75.482
3.2987,75.159,75.104
3.4034,75.144,74.904
3.5081,75.034,75.166
3.6128,74.928,74.977
3.7176,74.888,74.417
3.8223,74.962,75.753
3.927,75.015,76.266
4.0317,74.979,74.445
4.1364,74.912,73.463
4.2412,74.892,74.962
4.3459,75.023,75.715
4.4506,75.162,75.313
4.5553,75.204,74.896
4.66,75.059,75.063
4.7647,74.924,74.948
4.8695,74.954,75
4.9742,75.087,74.633
5.0789,75.216,74.677
5.1836,75.059,75.67
5.2883,74.775,75.617
5.3931,74.594,75.087
5.4978,74.736,74.645
5.6025,75.106,74.307
5.7072,75.364,75.03
5.8119,75.374,75.261
5.9167,75.051,74.992
6.0214,74.743,74.909
6.1261,74.679,74.762
6.2308,74.84,75.469


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_005.csv <==
x,qOut,qIn
0.05236,74.888,74.445
0.15708,74.983,74.914
0.2618,75.099,74.74
0.36652,75.18,74.841
0.47124,75.174,75.619
0.57596,75.081,75.112
0.68068,74.978,75.318
0.7854,74.919,75.191
0.89012,74.952,74.329
0.99484,75.017,74.468
1.0996,75.02,74.864
1.2043,74.947,75.076
1.309,74.803,75.924
1.4137,74.759,76.066
1.5184,74.889,74.303
1.6232,75.125,73.549
1.7279,75.376,74.953
1.8326,75.38,75.742
1.9373,75.111,75.422
2.042,74.749,74.735
2.1468,74.5,74.613
2.2515,74.64,75.125
2.3562,75.008,75.532
2.4609,75.35,75.396
2.5656,75.418,74.645
2.6704,75.111,74.314
2.7751,74.738,75.012
2.8798,74.547,75.559
2.9845,74.751,74.901
3.0892,75.092,74.521
3.194,75.268,75.342
3.2987,75.243,75.448
3.4034,75.043,74.466
3.5081,74.991,74.699
3.6128,75.052,75.242
3.7176,75.1,75.138
3.8223,75,74.7
3.927,74.854,74.632
4.0317,74.851,75.271
4.1364,74.974,75.429
4.2412,75.16,74.988
4.3459,75.157,74.818
4.4506,75.028,75.168
4.5553,74.891,75.189
4.66,74.868,74.919
4.7647,74.917,74.891
4.8695,74.942,74.753
4.9742,74.939,75.086
5.0789,74.928,74.874
5.1836,74.983,74.439
5.2883,75.068,75.044
5.3931,75.134,75.901
5.4978,75.136,74.729
5.6025,75.085,74.528
5.7072,75.021,75.457
5.8119,74.968,75.423
5.9167,74.943,74.368
6.0214,74.916,74.739
6.1261,74.882,75.542
6.2308,74.864,75.351


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_006.csv <==
x,qOut,qIn
0.05236,74.955,75.061
0.15708,75.033,75.225
0.2618,75.018,75.231
0.36652,74.93,75.502
0.47124,74.807,74.733
0.57596,74.838,74.814
0.68068,75.03,75.259
0.7854,75.254,75.027
0.89012,75.372,74.891
0.99484,75.178,74.611
1.0996,74.835,74.674
1.2043,74.585,75.18
1.309,74.663,75.313
1.4137,75.014,75.045
1.5184,75.313,74.697
1.6232,75.406,75.35
1.7279,75.191,75.416
1.8326,74.954,74.568
1.9373,74.848,74.482
2.042,74.844,74.986
2.1468,74.874,74.97
2.2515,74.848,74.462
2.3562,74.868,75.529
2.4609,74.958,75.832
2.5656,75.119,74.213
2.6704,75.21,73.933
2.7751,75.197,75.448
2.8798,75.107,75.9
2.9845,74.976,75.058
3.0892,74.847,75.078
3.194,74.787,74.876
3.2987,74.828,74.633
3.4034,74.998,74.9
3.5081,75.15,75.187
3.6128,75.139,75.344
3.7176,74.995,75.11
3.8223,74.783,74.617
3.927,74.8,74.775
4.0317,75.014,75.156
4.1364,75.246,75.08
4.2412,75.303,75.315
4.3459,75.091,75.16
4.4506,74.855,74.615
4.5553,74.759,75.117
4.66,74.931,75.601
4.7647,75.132,74.536
4.8695,75.17,74.47
4.9742,75.061,75.144
5.0789,74.871,75.2
5.1836,74.846,74.627
5.2883,74.956,74.911
5.3931,75.097,75.105
5.4978,75.158,75.208
5.6025,75.13,74.915
5.7072,75.087,74.417
5.8119,75.048,74.808
5.9167,75.02,76.131
6.0214,74.95,76.165
6.1261,74.888,74.295
6.2308,74.878,73.599


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_007.csv <==
x,qOut,qIn
0.05236,75.007,74.656
0.15708,75.298,74.543
0.2618,75.297,75.346
0.36652,75.073,75.592
0.47124,74.745,74.757
0.57596,74.689,74.725
0.68068,74.881,75.267
0.7854,75.138,75.469
0.89012,75.262,75.181
0.99484,75.128,74.934
1.0996,74.918,74.26
1.2043,74.783,74.501
1.309,74.849,75.593
1.4137,74.998,75.449
1.5184,75.099,74.53
1.6232,75.13,74.753
1.7279,75.098,75.433
1.8326,75.107,75.222
1.9373,75.125,75.003
2.042,75.098,75.068
2.1468,74.973,74.533
2.2515,74.81,74.486
2.3562,74.746,75.128
2.4609,74.811,75.383
2.5656,75.003,75.096
2.6704,75.133,74.74
2.7751,75.158,74.704
2.8798,75.123,75.234
2.9845,75.096,75.649
3.0892,75.094,74.966
3.194,75.031,74.3
3.2987,74.916,74.671
3.4034,74.783,75.573
3.5081,74.808,75.505
3.6128,74.94,74.681
3.7176,75.072,74.231
3.8223,75.09,75.722
3.927,75.034,76.031
4.0317,75.016,73.827
4.1364,75.04,73.865
4.2412,75.077,75.435
4.3459,75.012,74.652
4.4506,74.924,75.18
4.5553,74.894,75.829
4.66,74.987,75.621
4.7647,75.095,75.081
4.8695,75.115,74.172
4.9742,75.047,74.504
5.0789,74.917,74.907
5.1836,74.8,75.136
5.2883,74.717,75.6
5.3931,74.71,75.414
5.4978,74.825,74.351
5.6025,75.117,74.372
5.7072,75.409,75.092
5.8119,75.525,75.397
5.9167,75.293,75.161
6.0214,74.858,74.952
6.1261,74.597,74.93
6.2308,74.631,75.072


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_008.csv <==
x,qOut,qIn
0.05236,75.112,73.99
0.15708,75.087,74.951
0.2618,74.973,76.151
0.36652,74.8,75.112
0.47124,74.608,74.427
0.57596,74.637,75.387
0.68068,74.929,75.412
0.7854,75.309,74.551
0.89012,75.58,74.595
0.99484,75.386,75.314
1.0996,74.917,75.516
1.2043,74.519,75.223
1.309,74.541,74.281
1.4137,74.94,74.661
1.5184,75.28,76.028
1.6232,75.372,75.44
1.7279,75.101,74.288
1.8326,74.844,74.9
1.9373,74.792,75.194
2.042,74.896,74.731
2.1468,75.064,74.803
2.2515,75.112,75.03
2.3562,75.088,74.986
2.4609,75.051,74.743
2.5656,75.051,75.497
2.6704,75.075,75.567
2.7751,75.079,74.975
2.8798,75.042,74.704
2.9845,74.947,74.975
3.0892,74.84,75.04
3.194,74.787,74.853
3.2987,74.8,75.088
3.4034,74.875,75.097
3.5081,74.946,74.787
3.6128,75.024,74.849
3.7176,75.111,75.408
3.8223,75.211,74.933
3.927,75.221,74.784
4.0317,75.112,74.911
4.1364,74.959,75.15
4.2412,74.857,74.937
4.3459,74.902,74.586
4.4506,74.996,75.245
4.5553,75.062,75.01
4.66,75.037,74.743
4.7647,74.996,75.285
4.8695,74.993,75.192
4.9742,75.014,74.949
5.0789,75.034,75.005
5.1836,75.011,75.132
5.2883,74.977,74.966
5.3931,74.952,75.23
5.4978,74.951,74.739
5.6025,74.943,74.226
5.7072,74.932,74.463
5.8119,74.935,75.145
5.9167,74.972,76.354
6.0214,75.029,75.829
6.1261,75.077,74.491
6.2308,75.105,74.363


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_009.csv <==
x,qOut,qIn
0.05236,74.799,75.847
0.15708,74.911,75.15
0.2618,75.027,73.557
0.36652,75.058,73.929
0.47124,74.941,75.975
0.57596,74.86,75.902
0.68068,74.906,74.894
0.7854,75.04,74.504
0.89012,75.198,74.747
0.99484,75.272,74.924
1.0996,75.235,75.242
1.2043,75.089,75.244
1.309,74.832,74.542
1.4137,74.596,74.681
1.5184,74.575,75.564
1.6232,74.778,75.224
1.7279,75.173,74.971
1.8326,75.379,75.442
1.9373,75.272,75.165
2.042,74.996,74.702
2.1468,74.749,73.918
2.2515,74.809,74.661
2.3562,74.987,76.275
2.4609,75.114,75.57
2.5656,75.041,74.578
2.6704,74.967,74.978
2.7751,75.034,75.103
2.8798,75.17,74.743
2.9845,75.261,74.861
3.0892,75.085,75.348
3.194,74.811,75.09
3.2987,74.638,74.81
3.4034,74.748,74.947
3.5081,75.052,74.809
3.6128,75.291,75.244
3.7176,75.343,75.373
3.8223,75.122,74.803
3.927,74.859,75.126
4.0317,74.76,75.021
4.1364,74.832,74.649
4.2412,75.036,75.35
4.3459,75.117,75.488
4.4506,75.067,74.287
4.5553,74.974,74.61
4.66,74.94,75.634
4.7647,75.009,75.575
4.8695,75.085,74.98
4.9742,75.116,74.327
5.0789,75.064,74.772
5.1836,74.996,75.159
5.2883,74.95,75.353
5.3931,74.929,74.84
5.4978,74.925,74.742
5.6025,74.941,74.823
5.7072,75.007,75.177
5.8119,75.102,75.164
5.9167,75.201,74.928
6.0214,75.17,75.389
6.1261,75.019,75.137
6.2308,74.854,74.803


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_010.csv <==
x,qOut,qIn
0.05236,74.844,75.689
0.15708,75.032,75.762
0.2618,75.118,74.215
0.36652,75.073,74.014
0.47124,74.922,75.044
0.57596,74.885,75.516
0.68068,74.924,75.476
0.7854,74.973,74.969
0.89012,74.967,74.797
0.99484,74.994,75.197
1.0996,75.088,75.351
1.2043,75.17,74.694
1.309,75.142,75.213
1.4137,74.931,75.688
1.5184,74.737,74.368
1.6232,74.699,74.166
1.7279,74.922,75.378
1.8326,75.201,74.794
1.9373,75.322,74.563
2.042,75.266,75.461
2.1468,75.052,75.718
2.2515,74.947,75.058
2.3562,74.986,74.7
2.4609,75.069,74.637
2.5656,75.077,74.486
2.6704,74.93,75.084
2.7751,74.763,75.72
2.8798,74.683,75.158
2.9845,74.772,74.589
3.0892,74.978,74.839
3.194,75.2,75.36
3.2987,75.34,75.062
3.4034,75.31,74.207
3.5081,75.07,74.862
3.6128,74.802,75.751
3.7176,74.667,74.944
3.8223,74.807,74.715
3.927,75.077,75.471
4.0317,75.239,75.35
4.1364,75.224,75.322
4.2412,75.008,74.431
4.3459,74.84,74.09
4.4506,74.805,74.893
4.5553,74.857,75.343
4.66,74.929,75.838
4.7647,74.95,75.565
4.8695,74.987,74.381
4.9742,75.061,74.355
5.0789,75.183,75.287
5.1836,75.223,75.306
5.2883,75.107,74.988
5.3931,74.896,74.714
5.4978,74.672,74.946
5.6025,74.677,75.228
5.7072,74.908,74.965
5.8119,75.204,74.651
5.9167,75.387,75.114
6.0214,75.255,74.897
6.1261,74.985,75.124
6.2308,74.784,74.818


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_011.csv <==
x,qOut,qIn
0.05236,75.115,75.437
0.15708,75.005,74.863
0.2618,74.888,74.836
0.36652,74.857,74.717
0.47124,74.992,74.784
0.57596,75.175,75.145
0.68068,75.234,75.524
0.7854,75.135,75.052
0.89012,74.877,75.156
0.99484,74.731,75.763
1.0996,74.806,74.509
1.2043,75.005,74.445
1.309,75.2,74.806
1.4137,75.132,74.579
1.5184,74.918,75.604
1.6232,74.751,75.631
1.7279,74.822,74.5
1.8326,75.084,74.543
1.9373,75.294,74.832
2.042,75.341,75.012
2.1468,75.152,75.722
2.2515,74.915,75.945
2.3562,74.78,74.668
2.4609,74.782,74.19
2.5656,74.933,75.116
2.6704,75.096,75.479
2.7751,75.141,74.644
2.8798,75.048,74.538
2.9845,74.819,75.211
3.0892,74.721,75.292
3.194,74.866,75.133
3.2987,75.142,75.07
3.4034,75.401,75.016
3.5081,75.346,74.947
3.6128,75.077,74.725
3.7176,74.798,74.149
3.8223,74.723,75.02
3.927,74.848,76.013
4.0317,74.985,75.257
4.1364,75.07,74.436
4.2412,75.076,74.9
4.3459,75.132,75.346
4.4506,75.173,75.608
4.5553,75.122,74.59
4.66,74.908,74.612
4.7647,74.674,75.634
4.8695,74.618,75.151
4.9742,74.749,74.447
5.0789,75.035,75.388
5.1836,75.222,75.565
5.2883,75.245,74.578
5.3931,75.157,74.67
5.4978,75.034,74.959
5.6025,74.993,74.863
5.7072,74.991,75.277
5.8119,74.99,75.635
5.9167,74.954,75.063
6.0214,74.956,74.142
6.1261,75.022,74.386
6.2308,75.097,75.462


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_012.csv <==
x,qOut,qIn
0.05236,74.732,75.592
0.15708,74.877,75.345
0.2618,75.197,74.768
0.36652,75.431,74.235
0.47124,75.319,75.168
0.57596,74.9,75.722
0.68068,74.562,74.685
0.7854,74.491,74.219
0.89012,74.793,75.229
0.99484,75.129,75.564
1.0996,75.323,75.053
1.2043,75.353,74.516
1.309,75.232,75.166
1.4137,75.053,75.303
1.5184,74.889,75.103
1.6232,74.798,74.943
1.7279,74.832,74.978
1.8326,74.928,75.016
1.9373,74.994,75.039
2.042,75.015,74.842
2.1468,74.995,74.956
2.2515,75.019,74.949
2.3562,75.058,74.776
2.4609,75.08,74.959
2.5656,75.056,75.521
2.6704,75.044,75.127
2.7751,75.06,74.827
2.8798,75.074,74.803
2.9845,75.05,74.87
3.0892,74.975,75.338
3.194,74.904,75.484
3.2987,74.867,74.954
3.4034,74.88,74.328
3.5081,74.934,75.403
3.6128,75.022,75.608
3.7176,75.108,74.569
3.8223,75.15,74.683
3.927,75.085,75.021
4.0317,74.987,74.815
4.1364,74.935,75.09
4.2412,74.997,75.351
4.3459,75.095,74.81
4.4506,75.126,74.763
4.5553,75.086,74.865
4.66,75,74.587
4.7647,74.962,75.08
4.8695,74.935,76.09
4.9742,74.895,75.167
5.0789,74.827,73.918
5.1836,74.854,74.465
5.2883,74.981,75.722
5.3931,75.108,76.301
5.4978,75.116,74.611
5.6025,74.946,74.475
5.7072,74.811,75.14
5.8119,74.822,74.522
5.9167,75.056,74.789
6.0214,75.219,75.245
6.1261,75.143,74.984
6.2308,74.931,75.158


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_013.csv <==
x,qOut,qIn
0.05236,74.956,74.684
0.15708,74.683,74.64
0.2618,74.576,75.803
0.36652,74.705,75.175
0.47124,75.083,75.113
0.57596,75.371,75.448
0.68068,75.39,74.806
0.7854,75.181,74.263
0.89012,74.827,74.836
0.99484,74.654,75.67
1.0996,74.718,75.462
1.2043,74.919,74.503
1.309,75.133,74.561
1.4137,75.231,75.112
1.5184,75.233,75.269
1.6232,75.165,75.103
1.7279,75.05,74.916
1.8326,74.904,75.018
1.9373,74.815,75.071
2.042,74.828,75.202
2.1468,74.977,75.403
2.2515,75.104,74.83
2.3562,75.092,74.097
2.4609,74.978,75.04
2.5656,74.834,75.526
2.6704,74.857,74.801
2.7751,74.99,74.775
2.8798,75.126,74.751
2.9845,75.158,75.157
3.0892,75.113,75.555
3.194,75.067,75.119
3.2987,75.025,74.356
3.4034,74.976,75.205
3.5081,74.896,75.793
3.6128,74.871,74.593
3.7176,74.916,74.414
3.8223,75.028,76.022
3.927,75.056,75.276
4.0317,75.006,73.752
4.1364,74.953,74.294
4.2412,74.983,75.353
4.3459,75.062,75.303
4.4506,75.072,75.601
4.5553,75.021,74.756
4.66,74.941,75.013
4.7647,75.002,75.298
4.8695,75.114,74.903
4.9742,75.151,75.131
5.0789,74.991,75.143
5.1836,74.744,74.719
5.2883,74.654,74.503
5.3931,74.769,74.529
5.4978,75.089,74.922
5.6025,75.308,75.435
5.7072,75.305,75.557
5.8119,75.152,75.32
5.9167,74.956,74.735
6.0214,74.962,74.379
6.1261,75.067,74.749
6.2308,75.117,75.364


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_014.csv <==
x,qOut,qIn
0.05236,75.139,74.971
0.15708,75.026,74.851
0.2618,74.9,74.758
0.36652,74.827,75.331
0.47124,74.852,75.166
0.57596,74.907,74.818
0.68068,74.993,75.028
0.7854,75.098,75.165
0.89012,75.209,74.7
0.99484,75.209,74.744
1.0996,75.076,74.916
1.2043,74.899,75.043
1.309,74.786,75.192
1.4137,74.861,75.395
1.5184,75.025,75.234
1.6232,75.167,74.777
1.7279,75.185,74.379
1.8326,75.088,74.613
1.9373,74.952,75.679
2.042,74.838,75.578
2.1468,74.792,74.259
2.2515,74.841,74.237
2.3562,74.973,75.299
2.4609,75.126,75.838
2.5656,75.236,74.752
2.6704,75.18,74.93
2.7751,75.008,75.765
2.8798,74.842,75.569
2.9845,74.812,73.692
3.0892,74.938,73.708
3.194,75.038,75.609
3.2987,75.031,75.962
3.4034,74.864,75.095
3.5081,74.787,74.739
3.6128,74.929,74.67
3.7176,75.196,74.813
3.8223,75.458,75.401
3.927,75.391,75.486
4.0317,75.051,74.796
4.1364,74.672,74.507
4.2412,74.505,75.094
4.3459,74.706,75.166
4.4506,75.032,75.45
4.5553,75.27,74.73
4.66,75.233,74.957
4.7647,75.009,75.175
4.8695,74.85,74.493
4.9742,74.847,75.264
5.0789,75.045,75.339
5.1836,75.157,74.176
5.2883,75.111,74.965
5.3931,75.001,75.6
5.4978,74.951,74.623
5.6025,75.03,74.748
5.7072,75.073,74.912
5.8119,75.028,74.928
5.9167,74.878,75.467
6.0214,74.856,75.382
6.1261,74.97,74.972
6.2308,75.107,74.761


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_015.csv <==
x,qOut,qIn
0.05236,74.983,74.96
0.15708,74.967,74.21
0.2618,74.998,74.556
0.36652,75.063,75.005
0.47124,75.126,74.711
0.57596,75.064,75.334
0.68068,74.977,76.046
0.7854,74.963,75.044
0.89012,75.11,74.445
0.99484,75.278,75.062
1.0996,75.275,75.101
1.2043,75.09,74.941
1.309,74.755,74.532
1.4137,74.566,75.02
1.5184,74.623,75.665
1.6232,74.86,75.085
1.7279,75.184,74.617
1.8326,75.377,75.06
1.9373,75.346,75.393
2.042,75.143,75.027
2.1468,74.848,74.706
2.2515,74.729,75.137
2.3562,74.803,74.794
2.4609,74.965,74.786
2.5656,75.091,75.134
2.6704,75.105,75.155
2.7751,75.074,75.139
2.8798,75.039,75.225
2.9845,75.032,74.274
3.0892,75.025,74.645
3.194,75,75.783
3.2987,74.958,75.704
3.4034,74.899,75.024
3.5081,74.864,74.536
3.6128,74.902,73.972
3.7176,74.996,74.932
3.8223,75.115,75.597
3.927,75.116,74.925
4.0317,75.011,75.255
4.1364,74.906,74.947
4.2412,74.92,74.649
4.3459,75.101,75.191
4.4506,75.236,75.309
4.5553,75.199,75.31
4.66,74.895,74.456
4.7647,74.622,74.485
4.8695,74.634,75.225
4.9742,74.878,75.569
5.0789,75.243,74.66
5.1836,75.329,74.296
5.2883,75.16,75.118
5.3931,74.928,75.372
5.4978,74.846,75.601
5.6025,74.979,75.104
5.7072,75.096,74.117
5.8119,75.104,75.069
5.9167,74.949,75.616
6.0214,74.863,74.738
6.1261,74.888,74.895
6.2308,74.956,75.675


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_016.csv <==
x,qOut,qIn
0.05236,74.809,74.74
0.15708,74.931,74.852
0.2618,75.052,75.111
0.36652,75.12,74.697
0.47124,75.089,74.676
0.57596,74.997,75.086
0.68068,74.923,75.244
0.7854,74.9,75.107
0.89012,74.949,75.64
0.99484,75.037,75.187
1.0996,75.125,73.953
1.2043,75.164,75.048
1.309,75.106,75.013
1.4137,74.927,74.316
1.5184,74.758,75.5
1.6232,74.703,75.599
1.7279,74.846,75.282
1.8326,75.082,74.63
1.9373,75.246,74.025
2.042,75.269,74.912
2.1468,75.109,75.476
2.2515,74.893,75.24
2.3562,74.771,75.401
2.4609,74.795,75.337
2.5656,74.994,74.009
2.6704,75.212,74.548
2.7751,75.275,75.948
2.8798,75.152,75.542
2.9845,74.844,74.215
3.0892,74.637,74.321
3.194,74.693,74.86
3.2987,74.946,75.37
3.4034,75.291,75.505
3.5081,75.4,75.221
3.6128,75.25,74.7
3.7176,74.998,74.747
3.8223,74.831,75.082
3.927,74.903,75.085
4.0317,74.996,74.988
4.1364,74.983,74.952
4.2412,74.77,74.701
4.3459,74.67,75.166
4.4506,74.826,75.567
4.5553,75.109,75.018
4.66,75.346,74.75
4.7647,75.261,75.525
4.8695,75.022,75.223
4.9742,74.825,74.509
5.0789,74.851,74.339
5.1836,74.983,74.994
5.2883,75.047,75.497
5.3931,75.038,75.227
5.4978,74.987,74.563
5.6025,75.045,74.817
5.7072,75.145,75.4
5.8119,75.199,75.346
5.9167,75.128,74.357
6.0214,74.969,74.396
6.1261,74.827,75.705
6.2308,74.76,75.643


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_017.csv <==
x,qOut,qIn
0.05236,74.856,75.452
0.15708,74.928,75.728
0.2618,75.013,74.234
0.36652,75.1,73.927
0.47124,75.178,76.219
0.57596,75.188,76.224
0.68068,75.102,74.626
0.7854,74.962,73.819
0.89012,74.82,75.024
0.99484,74.804,75.161
1.0996,74.901,74.6
1.2043,75.026,75.087
1.309,75.082,75.229
1.4137,75.023,74.935
1.5184,74.987,74.702
1.6232,75.036,75.212
1.7279,75.213,75.157
1.8326,75.252,74.965
1.9373,75.051,74.915
2.042,74.757,74.636
2.1468,74.568,75.43
2.2515,74.729,75.627
2.3562,75.009,74.478
2.4609,75.205,74.732
2.5656,75.145,75.266
2.6704,75.006,74.988
2.7751,74.96,74.864
2.8798,74.998,74.34
2.9845,75.072,75.126
3.0892,75.034,75.677
3.194,74.965,75.182
3.2987,74.936,75.099
3.4034,75.006,74.948
3.5081,75.089,74.572
3.6128,75.105,74.696
3.7176,75.049,74.773
3.8223,74.93,75.416
3.927,74.823,75.832
4.0317,74.792,75.227
4.1364,74.861,74.424
4.2412,75.048,74.477
4.3459,75.249,75.051
4.4506,75.295,75.245
4.5553,75.156,75.247
4.66,74.832,74.827
4.7647,74.649,74.9
4.8695,74.755,75.357
4.9742,75.037,75.171
5.0789,75.345,74.206
5.1836,75.345,74.772
5.2883,75.09,75.563
5.3931,74.789,75.113
5.4978,74.666,74.865
5.6025,74.836,75.129
5.7072,75.086,75.291
5.8119,75.256,75.452
5.9167,75.206,74.546
6.0214,75.033,74.354
6.1261,74.883,75.011
6.2308,74.814,75.099


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_018.csv <==
x,qOut,qIn
0.05236,74.812,75.725
0.15708,75.07,75.312
0.2618,75.256,74.662
0.36652,75.289,74.819
0.47124,75.114,75.004
0.57596,74.922,74.989
0.68068,74.838,75.226
0.7854,74.848,75.397
0.89012,74.905,74.625
0.99484,74.916,74.353
1.0996,74.961,74.692
1.2043,75.058,75.042
1.309,75.208,75.438
1.4137,75.212,75.361
1.5184,75.077,74.961
1.6232,74.934,74.862
1.7279,74.935,75.128
1.8326,75.086,74.733
1.9373,75.142,75.147
2.042,75.033,75.377
2.1468,74.736,74.736
2.2515,74.611,75.076
2.3562,74.755,75.116
2.4609,75.036,74.572
2.5656,75.292,74.554
2.6704,75.305,75.139
2.7751,75.154,75.675
2.8798,74.978,75.519
2.9845,74.911,74.755
3.0892,74.989,74.629
3.194,75.092,74.501
3.2987,75.132,75.05
3.4034,75.038,75.461
3.5081,74.869,75.381
3.6128,74.757,74.783
3.7176,74.769,75.062
3.8223,74.954,74.811
3.927,75.188,74.39
4.0317,75.289,75.495
4.1364,75.202,75.491
4.2412,74.904,74.027
4.3459,74.693,74.772
4.4506,74.744,75.998
4.5553,74.978,75.115
4.66,75.272,74.532
4.7647,75.318,75.462
4.8695,75.164,75.5
4.9742,74.959,74.468
5.0789,74.867,73.959
5.1836,74.915,75.314
5.2883,74.964,75.786
5.3931,74.972,75.478
5.4978,74.926,74.641
5.6025,74.97,74.364
5.7072,75.084,75.199
5.8119,75.174,75.523
5.9167,75.142,74.775
6.0214,74.947,74.649
6.1261,74.748,74.621
6.2308,74.67,75.043


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_019.csv <==
x,qOut,qIn
0.05236,74.716,74.602
0.15708,74.73,75.279
0.2618,74.926,75.575
0.36652,75.173,75.346
0.47124,75.32,74.507
0.57596,75.231,74.352
0.68068,75.04,74.538
0.7854,74.881,75.125
0.89012,74.872,75.626
0.99484,74.943,74.774
1.0996,75.011,74.805
1.2043,75.066,75.274
1.309,75.119,75.158
1.4137,75.173,75.144
1.5184,75.127,74.73
1.6232,74.971,74.569
1.7279,74.721,75.428
1.8326,74.623,75.521
1.9373,74.752,74.715
2.042,75,74.373
2.1468,75.233,74.293
2.2515,75.251,75.156
2.3562,75.125,76.445
2.4609,74.978,75.264
2.5656,74.928,74.476
2.6704,74.975,75.469
2.7751,75.032,74.98
2.8798,75.054,74.271
2.9845,75.012,75.311
3.0892,74.903,76.034
3.194,74.789,74.652
3.2987,74.758,74.273
3.4034,74.898,74.722
3.5081,75.188,74.969
3.6128,75.388,75.104
3.7176,75.373,75.341
3.8223,75.053,75.368
3.927,74.77,75.095
4.0317,74.758,74.677
4.1364,74.942,74.323
4.2412,75.185,75.168
4.3459,75.139,75.546
4.4506,74.908,74.996
4.5553,74.696,74.628
4.66,74.706,75
4.7647,74.956,75.374
4.8695,75.218,75.212
4.9742,75.342,74.926
5.0789,75.206,74.557
5.1836,74.936,74.334
5.2883,74.755,74.968
5.3931,74.74,75.579
5.4978,74.926,75.086
5.6025,75.082,74.851
5.7072,75.127,75.306
5.8119,75.098,75.312
5.9167,75.058,74.286
6.0214,75.053,74.773
6.1261,74.993,75.752
6.2308,74.874,74.98


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_020.csv <==
x,qOut,qIn
0.05236,74.837,75.348
0.15708,74.704,74.952
0.2618,74.796,74.942
0.36652,74.963,75.079
0.47124,75.04,75.313
0.57596,74.996,75.678
0.68068,74.986,75.078
0.7854,75.036,74.418
0.89012,75.141,74.612
0.99484,75.098,74.933
1.0996,74.949,75.033
1.2043,74.824,75.442
1.309,74.854,74.888
1.4137,75.033,74.224
1.5184,75.206,75.26
1.6232,75.295,75.623
1.7279,75.25,74.574
1.8326,75.115,75.052
1.9373,74.933,75.534
2.042,74.78,74.946
2.1468,74.734,74.341
2.2515,74.871,74.553
2.3562,75.057,75.444
2.4609,75.166,75.187
2.5656,75.084,74.908
2.6704,74.939,75.355
2.7751,74.913,74.876
2.8798,75.003,74.943
2.9845,75.169,75.272
3.0892,75.162,74.874
3.194,74.999,74.997
3.2987,74.808,74.959
3.4034,74.725,75.233
3.5081,74.818,75.31
3.6128,74.971,74.435
3.7176,75.096,74.703
3.8223,75.123,75.221
3.927,75.089,74.604
4.0317,75.055,74.645
4.1364,75.041,75.851
4.2412,75.057,75.404
4.3459,75.054,74.249
4.4506,75.034,74.718
4.5553,75.007,74.849
4.66,74.984,74.818
4.7647,74.936,75.292
4.8695,74.862,75.769
4.9742,74.814,75.308
5.0789,74.85,74.748
5.1836,75.023,74.432
5.2883,75.207,74.632
5.3931,75.278,75.478
5.4978,75.121,75.289
5.6025,74.829,74.366
5.7072,74.663,74.375
5.8119,74.722,75.401
5.9167,75.059,75.886
6.0214,75.355,74.752
6.1261,75.39,74.346
6.2308,75.19,74.829


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_021.csv <==
x,qOut,qIn
0.05236,75.092,75.398
0.15708,75.027,74.987
0.2618,74.865,74.307
0.36652,74.719,74.852
0.47124,74.719,75.749
0.57596,74.935,75.225
0.68068,75.176,74.236
0.7854,75.307,74.94
0.89012,75.213,74.773
0.99484,75.062,74.384
1.0996,74.992,75.473
1.2043,74.991,75.519
1.309,75.009,75.116
1.4137,74.956,74.915
1.5184,74.936,74.935
1.6232,74.977,74.796
1.7279,75.085,75.011
1.8326,75.06,75.487
1.9373,74.914,74.837
2.042,74.779,74.64
2.1468,74.797,75.186
2.2515,75.006,74.919
2.3562,75.203,74.7
2.4609,75.274,75.532
2.5656,75.133,74.977
2.6704,74.945,73.934
2.7751,74.859,74.875
2.8798,74.885,75.642
2.9845,75.002,75.694
3.0892,75.048,75.154
3.194,75.014,74.531
3.2987,74.958,74.772
3.4034,74.948,74.389
3.5081,75.008,74.33
3.6128,75.037,75.436
3.7176,75,75.717
3.8223,74.874,75.465
3.927,74.85,75.292
4.0317,74.999,74.362
4.1364,75.213,74.66
4.2412,75.356,75.354
4.3459,75.164,74.827
4.4506,74.794,74.709
4.5553,74.505,75.055
4.66,74.551,75.407
4.7647,74.911,75.341
4.8695,75.276,74.782
4.9742,75.466,74.259
5.0789,75.34,75.469
5.1836,75.058,76.207
5.2883,74.838,74.839
5.3931,74.764,73.636
5.4978,74.881,74.794
5.6025,75.024,75.569
5.7072,75.104,75.152
5.8119,75.11,75.045
5.9167,75.046,75.031
6.0214,74.996,75.184
6.1261,75.001,74.949
6.2308,75.041,75.004


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_022.csv <==
x,qOut,qIn
0.05236,74.98,75.874
0.15708,74.794,75.336
0.2618,74.753,74.081
0.36652,74.839,74.687
0.47124,74.998,74.94
0.57596,75.073,74.506
0.68068,75.083,75.434
0.7854,75.065,75.656
0.89012,75.05,74.917
0.99484,75.025,74.397
1.0996,75.008,74.827
1.2043,75.006,75.518
1.309,75.023,75.078
1.4137,74.967,74.412
1.5184,74.855,75.122
1.6232,74.779,75.426
1.7279,74.847,74.697
1.8326,75.061,74.673
1.9373,75.215,74.997
2.042,75.219,75.244
2.1468,75.013,75.904
2.2515,74.859,75.339
2.3562,74.879,73.824
2.4609,75.005,74.669
2.5656,75.135,75.591
2.6704,75.091,74.434
2.7751,74.956,74.562
2.8798,74.84,75.302
2.9845,74.847,75.547
3.0892,74.978,75.31
3.194,75.136,75.183
3.2987,75.237,74.76
3.4034,75.208,74.031
3.5081,75.046,74.487
3.6128,74.86,75.647
3.7176,74.746,75.492
3.8223,74.783,75.273
3.927,74.928,75.295
4.0317,75.109,74.413
4.1364,75.259,74.53
4.2412,75.327,74.926
4.3459,75.205,75.279
4.4506,74.92,75.589
4.5553,74.64,74.957
4.66,74.549,74.359
4.7647,74.812,75.167
4.8695,75.178,75.901
4.9742,75.404,75.185
5.0789,75.268,74.673
5.1836,74.919,74.77
5.2883,74.707,74.859
5.3931,74.732,75.044
5.4978,75.026,75.025
5.6025,75.21,74.906
5.7072,75.193,74.61
5.8119,75.074,75.312
5.9167,74.986,75.525
6.0214,75.067,74.666
6.1261,75.162,74.601
6.2308,75.163,74.804


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_023.csv <==
x,qOut,qIn
0.05236,75.197,75.121
0.15708,75.124,74.601
0.2618,74.935,74.86
0.36652,74.753,74.966
0.47124,74.712,75.174
0.57596,74.92,75.363
0.68068,75.192,75.096
0.7854,75.358,74.817
0.89012,75.266,74.564
0.99484,75.04,74.646
1.0996,74.883,75.236
1.2043,74.839,75.636
1.309,74.909,75.404
1.4137,74.938,74.338
1.5184,74.963,74.391
1.6232,75.012,75.466
1.7279,75.113,75.154
1.8326,75.121,75.1
1.9373,74.996,75.4
2.042,74.84,74.783
2.1468,74.78,74.701
2.2515,74.951,74.971
2.3562,75.168,74.531
2.4609,75.269,75.171
2.5656,75.11,75.22
2.6704,74.872,74.489
2.7751,74.816,74.966
2.8798,74.957,75.375
2.9845,75.252,74.685
3.0892,75.319,74.6
3.194,75.114,75.544
3.2987,74.811,75.716
3.4034,74.62,74.748
3.5081,74.729,74.185
3.6128,74.951,74.692
3.7176,75.123,75.472
3.8223,75.107,74.991
3.927,74.982,74.577
4.0317,74.893,75.068
4.1364,74.899,75.528
4.2412,75.031,75.448
4.3459,75.166,74.899
4.4506,75.192,74.831
4.5553,75.095,74.637
4.66,74.882,75.17
4.7647,74.739,75.469
4.8695,74.752,74.474
4.9742,74.882,74.143
5.0789,75.064,75.952
5.1836,75.171,76.227
5.2883,75.211,74.325
5.3931,75.203,73.978
5.4978,75.167,75.1
5.6025,75.069,74.688
5.7072,74.928,75.158
5.8119,74.805,75.465
5.9167,74.766,75.453
6.0214,74.846,74.966
6.1261,74.988,74.49
6.2308,75.124,75.114


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_024.csv <==
x,qOut,qIn
0.05236,74.888,74.894
0.15708,75.044,75.023
0.2618,75.254,74.894
0.36652,75.362,74.806
0.47124,75.204,75.312
0.57596,74.841,75.457
0.68068,74.636,74.899
0.7854,74.712,74.604
0.89012,75.118,74.888
0.99484,75.39,75.333
1.0996,75.33,74.929
1.2043,75.052,75.093
1.309,74.734,74.731
1.4137,74.728,74.448
1.5184,74.926,75.29
1.6232,75.144,75.873
1.7279,75.204,74.665
1.8326,75.089,74.055
1.9373,74.949,75.194
2.042,74.871,75.612
2.1468,74.921,74.437
2.2515,74.999,74.698
2.3562,75.026,75.611
2.4609,75.009,75.394
2.5656,74.968,74.845
2.6704,75.005,74.604
2.7751,75.074,74.825
2.8798,75.103,75.458
2.9845,75.021,74.854
3.0892,74.876,74.502
3.194,74.812,75.404
3.2987,74.865,75.752
3.4034,75.04,74.786
3.5081,75.161,74.268
3.6128,75.159,74.644
3.7176,75.066,75.117
3.8223,74.934,75.331
3.927,74.869,75.203
4.0317,74.893,75.124
4.1364,74.984,74.985
4.2412,75.116,74.992
4.3459,75.203,75.583
4.4506,75.172,75.26
4.5553,75.037,74.333
4.66,74.825,74.759
4.7647,74.717,75.22
4.8695,74.781,74.909
4.9742,74.96,75.218
5.0789,75.173,74.097
5.1836,75.258,74.082
5.2883,75.222,76.062
5.3931,75.133,76.11
5.4978,75.068,74.925
5.6025,75.037,74.79
5.7072,74.983,74.703
5.8119,74.906,74.541
5.9167,74.831,74.936
6.0214,74.821,75.916
6.1261,74.834,75.523
6.2308,74.858,74.451


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_025.csv <==
x,qOut,qIn
0.05236,75.057,74.047
0.15708,75.052,75.111
0.2618,74.992,75.251
0.36652,74.933,75.297
0.47124,74.934,75.284
0.57596,74.982,74.907
0.68068,75.053,74.735
0.7854,75.132,74.734
0.89012,75.217,74.496
0.99484,75.199,75.094
1.0996,75.02,75.485
1.2043,74.786,75.327
1.309,74.633,75.306
1.4137,74.799,75.041
1.5184,75.119,74.234
1.6232,75.357,75.111
1.7279,75.288,75.109
1.8326,74.936,74.623
1.9373,74.642,74.975
2.042,74.577,74.611
2.1468,74.854,75.027
2.2515,75.176,75.783
2.3562,75.333,75.493
2.4609,75.297,74.578
2.5656,75.078,75.07
2.6704,74.901,75.924
2.7751,74.848,74.803
2.8798,74.882,73.964
2.9845,74.942,75.46
3.0892,74.912,75.523
3.194,74.87,74.021
3.2987,74.891,74.585
3.4034,75.044,75.774
3.5081,75.229,75.441
3.6128,75.302,74.887
3.7176,75.243,74.393
3.8223,75.067,74.629
3.927,74.94,75.272
4.0317,74.873,75.789
4.1364,74.838,75.142
4.2412,74.797,74.404
4.3459,74.82,74.944
4.4506,74.951,75.184
4.5553,75.12,75.287
4.66,75.239,74.651
4.7647,75.146,74.37
4.8695,74.952,75.302
4.9742,74.81,75.478
5.0789,74.87,74.849
5.1836,75.072,74.822
5.2883,75.198,75.099
5.3931,75.179,75.034
5.4978,74.981,74.914
5.6025,74.856,75.091
5.7072,74.874,75.073
5.8119,74.963,74.968
5.9167,75.025,74.779
6.0214,74.994,75.441
6.1261,74.972,75.962
6.2308,74.99,74.607


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_026.csv <==
x,qOut,qIn
0.05236,74.986,74.747
0.15708,74.67,74.683
0.2618,74.615,74.951
0.36652,74.761,75.356
0.47124,74.999,75.334
0.57596,75.061,74.66
0.68068,75.007,74.763
0.7854,74.951,75.712
0.89012,75.012,74.464
0.99484,75.126,74.129
1.0996,75.139,75.612
1.2043,75.045,75.635
1.309,74.871,74.537
1.4137,74.847,74.624
1.5184,74.971,75.412
1.6232,75.13,75.265
1.7279,75.203,74.194
1.8326,75.115,75.002
1.9373,74.98,75.894
2.042,74.889,75.45
2.1468,74.917,74.48
2.2515,75.002,74.571
2.3562,75.061,74.854
2.4609,75.064,75.331
2.5656,74.998,75.757
2.6704,74.911,74.862
2.7751,74.87,74.17
2.8798,74.903,74.752
2.9845,75.033,75.205
3.0892,75.162,75.246
3.194,75.171,75.247
3.2987,75.065,74.616
3.4034,74.872,75.013
3.5081,74.834,75.513
3.6128,74.966,75.288
3.7176,75.133,74.685
3.8223,75.18,74.388
3.927,75.001,75.199
4.0317,74.813,75.645
4.1364,74.761,75.222
4.2412,74.954,74.698
4.3459,75.155,75.054
4.4506,75.205,74.866
4.5553,75.129,74.525
4.66,75,74.451
4.7647,74.967,75.304
4.8695,74.963,76.199
4.9742,74.96,75.389
5.0789,74.94,75.031
5.1836,75.029,74.848
5.2883,75.158,74.238
5.3931,75.201,74.815
5.4978,75.028,75.121
5.6025,74.728,74.578
5.7072,74.582,75.176
5.8119,74.679,75.094
5.9167,75.052,74.711
6.0214,75.403,75.167
6.1261,75.522,75.553
6.2308,75.38,75.038


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_027.csv <==
x,qOut,qIn
0.05236,75.294,75.207
0.15708,75.209,75.143
0.2618,74.994,75.623
0.36652,74.798,74.733
0.47124,74.762,74.271
0.57596,74.912,75.26
0.68068,75.082,75.279
0.7854,75.154,75.074
0.89012,75.026,74.804
0.99484,74.846,75.052
1.0996,74.833,75.15
1.2043,74.995,75.329
1.309,75.295,74.85
1.4137,75.353,74.489
1.5184,75.129,75.035
1.6232,74.819,75.301
1.7279,74.66,75.016
1.8326,74.822,75.089
1.9373,75.058,74.803
2.042,75.209,74.624
2.1468,75.152,74.621
2.2515,75.059,75.038
2.3562,75.016,75.563
2.4609,75.004,75.165
2.5656,74.983,75.511
2.6704,74.946,75.468
2.7751,74.96,74.42
2.8798,75.006,74.578
2.9845,75.046,75.008
3.0892,74.945,75.107
3.194,74.791,74.74
3.2987,74.711,74.819
3.4034,74.827,75.568
3.5081,75.096,75.264
3.6128,75.325,74.25
3.7176,75.403,74.672
3.8223,75.249,75.212
3.927,74.991,74.715
4.0317,74.797,75.279
4.1364,74.732,75.298
4.2412,74.834,74.704
4.3459,74.976,75.358
4.4506,75.073,75.554
4.5553,75.095,75.159
4.66,75.027,73.968
4.7647,74.929,74.219
4.8695,74.867,75.729
4.9742,74.867,75.617
5.0789,74.944,74.222
5.1836,75.038,75.127
5.2883,75.115,76.032
5.3931,75.165,75.053
5.4978,75.186,74.085
5.6025,75.158,74.567
5.7072,75.041,75.414
5.8119,74.873,75.646
5.9167,74.707,75.119
6.0214,74.723,74.322
6.1261,74.912,74.469
6.2308,75.148,75.413


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_028.csv <==
x,qOut,qIn
0.05236,74.821,75.34
0.15708,74.779,74.59
0.2618,74.894,74.328
0.36652,75.102,74.658
0.47124,75.331,75.543
0.57596,75.338,75.343
0.68068,75.084,74.603
0.7854,74.749,74.737
0.89012,74.544,75.504
0.99484,74.734,75.22
1.0996,75.095,74.95
1.2043,75.364,74.576
1.309,75.291,74.825
1.4137,74.952,75.364
1.5184,74.702,74.849
1.6232,74.68,74.371
1.7279,74.96,75.514
1.8326,75.184,75.931
1.9373,75.224,74.884
2.042,75.14,74.633
2.1468,75.03,74.965
2.2515,75.002,75.035
2.3562,74.961,74.99
2.4609,74.888,74.784
2.5656,74.781,74.887
2.6704,74.799,74.495
2.7751,74.939,74.824
2.8798,75.115,75.454
2.9845,75.231,75.709
3.0892,75.223,75.071
3.194,75.139,74.573
3.2987,75.03,74.578
3.4034,74.947,75.52
3.5081,74.896,75.308
3.6128,74.849,74.753
3.7176,74.81,75.118
3.8223,74.785,74.576
3.927,74.873,74.624
4.0317,75.06,75.588
4.1364,75.242,75.267
4.2412,75.301,74.835
4.3459,75.146,74.868
4.4506,74.959,74.802
4.5553,74.869,74.859
4.66,74.985,75.308
4.7647,75.109,75.222
4.8695,75.102,74.72
4.9742,75.006,75.156
5.0789,74.905,75.219
5.1836,74.965,74.499
5.2883,75.064,74.478
5.3931,75.098,75.054
5.4978,74.973,75.71
5.6025,74.833,75.011
5.7072,74.824,75.019
5.8119,74.933,75.678
5.9167,75.118,74.009
6.0214,75.191,73.569
6.1261,75.126,75.398
6.2308,74.979,76.276


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_029.csv <==
x,qOut,qIn
0.05236,74.763,75.173
0.15708,74.818,75.122
0.2618,74.971,75.646
0.36652,75.133,75.561
0.47124,75.231,74.315
0.57596,75.275,74.71
0.68068,75.216,75.206
0.7854,75.046,75.138
0.89012,74.769,74.763
0.99484,74.598,75.014
1.0996,74.661,75.608
1.2043,74.896,75.313
1.309,75.208,74.194
1.4137,75.359,74.466
1.5184,75.303,75.242
1.6232,75.111,75.206
1.7279,74.871,74.991
1.8326,74.777,75.204
1.9373,74.859,75.025
2.042,75.034,74.849
2.1468,75.209,74.649
2.2515,75.222,74.971
2.3562,75.075,75.332
2.4609,74.867,75.499
2.5656,74.71,74.775
2.6704,74.743,74.712
2.7751,74.91,74.887
2.8798,75.093,74.908
2.9845,75.175,75.303
3.0892,75.076,75.389
3.194,74.917,74.96
3.2987,74.822,74.594
3.4034,74.902,74.611
3.5081,75.083,74.986
3.6128,75.188,75.447
3.7176,75.16,75.561
3.8223,74.971,74.72
3.927,74.844,73.812
4.0317,74.88,74.731
4.1364,75.016,75.931
4.2412,75.16,75.698
4.3459,75.103,74.822
4.4506,74.933,74.129
4.5553,74.803,75.139
4.66,74.868,75.547
4.7647,75.074,74.639
4.8695,75.169,74.806
4.9742,75.089,75.122
5.0789,74.815,74.72
5.1836,74.718,74.717
5.2883,74.881,75.141
5.3931,75.146,75.261
5.4978,75.318,74.545
5.6025,75.196,75.364
5.7072,74.992,75.996
5.8119,74.871,74.919
5.9167,74.972,74.596
6.0214,75.076,75.099
6.1261,75.031,74.596
6.2308,74.894,74.462


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_030.csv <==
x,qOut,qIn
0.05236,75.156,74.774
0.15708,75.003,74.566
0.2618,74.89,75.174
0.36652,74.849,75.525
0.47124,74.88,74.702
0.57596,74.865,74.634
0.68068,74.884,75.137
0.7854,74.983,75.05
0.89012,75.201,74.83
0.99484,75.318,74.989
1.0996,75.215,75.2
1.2043,74.993,75.179
1.309,74.799,75.115
1.4137,74.865,74.673
1.5184,75.029,74.841
1.6232,75.132,74.9
1.7279,75.04,74.882
1.8326,74.888,75.645
1.9373,74.832,75.669
2.042,74.885,74.823
2.1468,75.026,74.464
2.2515,75.126,74.881
2.3562,75.146,75.108
2.4609,75.084,75.231
2.5656,74.943,75.414
2.6704,74.814,75.084
2.7751,74.816,73.977
2.8798,74.953,74.382
2.9845,75.204,75.34
3.0892,75.324,74.945
3.194,75.215,75.244
3.2987,74.982,75.275
3.4034,74.764,75.142
3.5081,74.83,75.023
3.6128,75.039,74.99
3.7176,75.188,74.978
3.8223,75.076,74.839
3.927,74.776,74.573
4.0317,74.597,74.807
4.1364,74.647,75.28
4.2412,74.971,74.997
4.3459,75.244,74.831
4.4506,75.326,75.728
4.5553,75.252,75.449
4.66,75.092,74.033
4.7647,74.997,74.232
4.8695,74.934,75.642
4.9742,74.875,75.786
5.0789,74.796,75.075
5.1836,74.79,74.832
5.2883,74.909,74.154
5.3931,75.093,75.253
5.4978,75.273,75.822
5.6025,75.27,73.969
5.7072,75.095,74.065
5.8119,74.873,75.442
5.9167,74.748,75.599
6.0214,74.853,75.112
6.1261,75.051,74.958
6.2308,75.197,75.129


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_031.csv <==
x,qOut,qIn
0.05236,74.969,74.475
0.15708,75.009,74.743
0.2618,75.071,75.374
0.36652,75.115,75.197
0.47124,75.083,74.323
0.57596,74.902,74.452
0.68068,74.736,75.248
0.7854,74.714,75.321
0.89012,74.939,75.053
0.99484,75.238,74.89
1.0996,75.394,75.262
1.2043,75.36,75.177
1.309,75.129,75.257
1.4137,74.924,75.094
1.5184,74.817,74.224
1.6232,74.789,74.857
1.7279,74.805,75.656
1.8326,74.851,74.911
1.9373,74.953,74.608
2.042,75.081,74.49
2.1468,75.193,75.165
2.2515,75.204,75.47
2.3562,75.128,75.183
2.4609,75.019,74.88
2.5656,74.928,75.205
2.6704,74.907,75.241
2.7751,74.948,74.701
2.8798,75.006,74.226
2.9845,75.035,75.146
3.0892,74.961,75.315
3.194,74.858,75.285
3.2987,74.82,75.599
3.4034,74.938,74.249
3.5081,75.161,73.816
3.6128,75.293,75.285
3.7176,75.254,76.163
3.8223,74.998,74.889
3.927,74.757,74.314
4.0317,74.703,75.106
4.1364,74.825,75.075
4.2412,75.08,74.468
4.3459,75.236,75.099
4.4506,75.191,76.024
4.5553,75.006,75.315
4.66,74.769,74.605
4.7647,74.771,74.598
4.8695,74.979,75.073
4.9742,75.204,75.529
5.0789,75.235,74.476
5.1836,74.981,74.392
5.2883,74.745,75.305
5.3931,74.709,75.45
5.4978,75.002,75.293
5.6025,75.301,75.101
5.7072,75.367,74.336
5.8119,75.22,74.658
5.9167,74.932,74.896
6.0214,74.802,74.833
6.1261,74.824,75.674
6.2308,74.911,75.865


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_032.csv <==
x,qOut,qIn
0.05236,75.319,75.097
0.15708,75.171,75.566
0.2618,75.006,75.414
0.36652,74.907,74.996
0.47124,74.928,74.646
0.57596,74.933,74.801
0.68068,74.898,75.122
0.7854,74.861,74.741
0.89012,74.869,75.014
0.99484,74.927,75.333
1.0996,74.984,75.307
1.2043,75.035,75.234
1.309,75.084,74.63
1.4137,75.165,74.476
1.5184,75.191,74.593
1.6232,75.116,74.753
1.7279,74.908,75.883
1.8326,74.747,75.627
1.9373,74.772,74.86
2.042,74.944,74.68
2.1468,75.192,75.172
2.2515,75.281,75.17
2.3562,75.164,74.568
2.4609,74.925,74.527
2.5656,74.664,75.571
2.6704,74.604,75.363
2.7751,74.78,74.639
2.8798,75.078,75.003
2.9845,75.371,74.999
3.0892,75.418,74.711
3.194,75.231,74.957
3.2987,74.96,75.455
3.4034,74.773,74.659
3.5081,74.799,74.226
3.6128,74.924,74.717
3.7176,75.051,75.903
3.8223,75.096,75.266
3.927,75.083,74.415
4.0317,75.043,74.953
4.1364,75.001,74.802
4.2412,74.977,75.169
4.3459,74.966,75.884
4.4506,74.929,75.3
4.5553,74.872,74.36
4.66,74.807,74.773
4.7647,74.861,75.256
4.8695,75.018,74.466
4.9742,75.167,74.86
5.0789,75.181,75.87
5.1836,75.011,75.093
5.2883,74.877,74.659
5.3931,74.889,74.829
5.4978,75.128,75.138
5.6025,75.278,75.415
5.7072,75.162,74.906
5.8119,74.888,74.015
5.9167,74.622,75.15
6.0214,74.703,75.968
6.1261,74.988,74.754
6.2308,75.262,74.172


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_033.csv <==
x,qOut,qIn
0.05236,75.169,74.877
0.15708,75.109,74.801
0.2618,74.991,74.967
0.36652,74.892,75.071
0.47124,74.887,75.429
0.57596,74.96,74.293
0.68068,75.01,74.119
0.7854,75.009,75.136
0.89012,74.946,75.876
0.99484,74.951,75.222
1.0996,75.033,74.484
1.2043,75.127,75.328
1.309,75.161,75.264
1.4137,75.092,74.11
1.5184,74.977,74.332
1.6232,74.859,75.363
1.7279,74.767,75.318
1.8326,74.728,74.891
1.9373,74.808,75.165
2.042,74.993,75.617
2.1468,75.255,74.895
2.2515,75.374,74.374
2.3562,75.257,74.61
2.4609,74.992,75.048
2.5656,74.706,75.647
2.6704,74.645,75.516
2.7751,74.783,74.52
2.8798,75.016,74.182
2.9845,75.239,74.495
3.0892,75.341,75.209
3.194,75.264,76.124
3.2987,75.06,75.224
3.4034,74.796,74.479
3.5081,74.729,75.2
3.6128,74.88,74.943
3.7176,75.098,75.066
3.8223,75.209,75.447
3.927,75.025,74.788
4.0317,74.76,74.515
4.1364,74.626,75.018
4.2412,74.815,74.935
4.3459,75.16,75.101
4.4506,75.347,75.031
4.5553,75.301,74.819
4.66,75.003,75.227
4.7647,74.855,75.06
4.8695,74.938,74.576
4.9742,75.104,74.786
5.0789,75.165,75.683
5.1836,74.992,75.281
5.2883,74.82,74.642
5.3931,74.777,74.804
5.4978,74.952,74.906
5.6025,75.101,74.618
5.7072,75.102,75.364
5.8119,75,75.392
5.9167,74.873,74.424
6.0214,74.882,74.655
6.1261,74.988,75.394
6.2308,75.11,75.535


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_034.csv <==
x,qOut,qIn
0.05236,75.051,75.385
0.15708,75.146,75.239
0.2618,75.153,74.431
0.36652,75.046,74.406
0.47124,74.824,75.121
0.57596,74.702,75.511
0.68068,74.774,75.718
0.7854,74.975,74.884
0.89012,75.213,74.474
0.99484,75.294,75.133
1.0996,75.211,74.542
1.2043,75.038,74.873
1.309,74.861,75.396
1.4137,74.781,74.85
1.5184,74.818,75.073
1.6232,74.947,75.286
1.7279,75.143,74.919
1.8326,75.279,74.985
1.9373,75.227,75.194
2.042,75.016,74.601
2.1468,74.714,74.59
2.2515,74.641,75.217
2.3562,74.811,74.97
2.4609,75.067,74.599
2.5656,75.234,76.085
2.6704,75.202,75.973
2.7751,75.112,74.044
2.8798,75.039,73.995
2.9845,75.039,75.404
3.0892,74.977,75.434
3.194,74.838,75.377
3.2987,74.712,74.749
3.4034,74.7,74.714
3.5081,74.882,74.833
3.6128,75.127,74.844
3.7176,75.3,75.606
3.8223,75.272,75.395
3.927,75.056,74.571
4.0317,74.863,74.362
4.1364,74.816,75.223
4.2412,75.007,75.031
4.3459,75.191,74.456
4.4506,75.172,74.846
4.5553,74.998,75.436
4.66,74.768,75.191
4.7647,74.816,74.905
4.8695,75.049,74.781
4.9742,75.258,75.047
5.0789,75.23,75.101
5.1836,74.973,75.023
5.2883,74.76,75.117
5.3931,74.705,75.031
5.4978,74.873,75.446
5.6025,75.027,74.76
5.7072,75.088,73.94
5.8119,75.079,74.972
5.9167,75.04,75.708
6.0214,75.007,75.246
6.1261,74.981,74.719
6.2308,74.987,74.861


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_035.csv <==
x,qOut,qIn
0.05236,75.308,75.05
0.15708,75.168,74.512
0.2618,74.894,75.105
0.36652,74.671,75.377
0.47124,74.685,74.932
0.57596,74.974,74.459
0.68068,75.259,75.074
0.7854,75.358,75.535
0.89012,75.118,74.689
0.99484,74.817,74.657
1.0996,74.741,75.006
1.2043,74.879,75.368
1.309,75.155,74.622
1.4137,75.213,74.392
1.5184,75.09,75.459
1.6232,74.93,75.597
1.7279,74.886,75.089
1.8326,74.956,74.996
1.9373,75.013,74.685
2.042,75.02,74.212
2.1468,74.966,75.727
2.2515,74.925,75.745
2.3562,74.905,74.335
2.4609,74.911,74.75
2.5656,74.95,75.517
2.6704,75.051,74.824
2.7751,75.153,74.991
2.8798,75.183,74.766
2.9845,75.074,74.69
3.0892,74.887,74.588
3.194,74.781,75.016
3.2987,74.81,75.623
3.4034,74.994,75.483
3.5081,75.152,75.026
3.6128,75.206,74.605
3.7176,75.166,74.999
3.8223,75.068,75.493
3.927,74.958,74.915
4.0317,74.83,74.365
4.1364,74.729,74.632
4.2412,74.708,75.489
4.3459,74.872,75.42
4.4506,75.124,74.402
4.5553,75.325,74.738
4.66,75.34,75.333
4.7647,75.184,74.717
4.8695,75.017,74.814
4.9742,74.913,75.066
5.0789,74.916,75.277
5.1836,74.905,75.672
5.2883,74.881,75.307
5.3931,74.886,74.31
5.4978,74.963,74.292
5.6025,75.051,75.068
5.7072,75.049,75.382
5.8119,74.973,75.755
5.9167,74.858,75.044
6.0214,74.877,73.982
6.1261,75.03,74.649
6.2308,75.211,75.708


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_036.csv <==
x,qOut,qIn
0.05236,75.232,74.602
0.15708,75.001,74.966
0.2618,74.782,74.845
0.36652,74.699,74.764
0.47124,74.844,74.718
0.57596,75.049,74.859
0.68068,75.154,75.455
0.7854,75.141,75.492
0.89012,75.024,75.202
0.99484,75,74.139
1.0996,75.077,74.524
1.2043,75.156,75.534
1.309,75.122,75.507
1.4137,74.914,74.726
1.5184,74.734,74.26
1.6232,74.711,74.564
1.7279,74.939,75.575
1.8326,75.198,75.581
1.9373,75.283,75.24
2.042,75.184,74.898
2.1468,74.933,74.735
2.2515,74.819,74.887
2.3562,74.875,75.264
2.4609,74.989,74.794
2.5656,75.026,75.112
2.6704,74.9,75.304
2.7751,74.808,74.534
2.8798,74.858,75.046
2.9845,75.13,75.043
3.0892,75.359,74.178
3.194,75.346,74.925
3.2987,75.139,75.564
3.4034,74.844,75.645
3.5081,74.785,75.498
3.6128,74.901,74.556
3.7176,75.046,74.331
3.8223,75.073,75.209
3.927,74.993,75.315
4.0317,74.906,74.699
4.1364,74.851,74.721
4.2412,74.848,75.646
4.3459,74.915,75.371
4.4506,75.071,74.613
4.5553,75.243,74.61
4.66,75.343,74.94
4.7647,75.204,74.811
4.8695,74.944,74.835
4.9742,74.737,75.395
5.0789,74.755,75.417
5.1836,74.956,74.83
5.2883,75.148,74.821
5.3931,75.237,74.846
5.4978,75.164,74.674
5.6025,75.018,74.697
5.7072,74.865,75.27
5.8119,74.766,75.907
5.9167,74.773,74.362
6.0214,74.926,73.978
6.1261,75.134,75.772
6.2308,75.276,76.032


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_037.csv <==
x,qOut,qIn
0.05236,75.197,75.281
0.15708,75.26,75.277
0.2618,75.186,75.19
0.36652,75.052,74.855
0.47124,74.939,75.007
0.57596,74.933,75.011
0.68068,74.987,74.608
0.7854,75.03,75.198
0.89012,74.99,75.695
0.99484,74.866,74.747
1.0996,74.796,74.327
1.2043,74.84,74.606
1.309,75.044,75.528
1.4137,75.2,75.411
1.5184,75.171,75.057
1.6232,75.017,74.424
1.7279,74.838,74.453
1.8326,74.887,75.108
1.9373,75.057,75.698
2.042,75.184,75.534
2.1468,75.106,74.625
2.2515,74.908,74.652
2.3562,74.82,75.338
2.4609,74.882,75.228
2.5656,75.088,74.502
2.6704,75.125,74.437
2.7751,74.972,75.1
2.8798,74.79,75.842
2.9845,74.76,75.271
3.0892,74.999,74.848
3.194,75.262,75.047
3.2987,75.379,74.968
3.4034,75.208,74.53
3.5081,74.939,74.665
3.6128,74.771,75.114
3.7176,74.74,75.469
3.8223,74.84,74.904
3.927,74.969,74.864
4.0317,75.137,75.337
4.1364,75.29,74.798
4.2412,75.363,74.709
4.3459,75.194,74.913
4.4506,74.898,75.46
4.5553,74.664,75.508
4.66,74.676,74.541
4.7647,74.898,74.326
4.8695,75.12,74.736
4.9742,75.233,75.783
5.0789,75.163,74.596
5.1836,75.013,73.997
5.2883,74.891,76.067
5.3931,74.856,76.09
5.4978,74.95,74.174
5.6025,75.082,74.656
5.7072,75.122,75.349
5.8119,75.043,75.014
5.9167,74.843,75.363
6.0214,74.735,75.238
6.1261,74.805,74.2
6.2308,74.988,74.535


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_038.csv <==
x,qOut,qIn
0.05236,75.022,74.685
0.15708,74.969,75.091
0.2618,75.037,74.939
0.36652,75.132,74.737
0.47124,75.127,75.231
0.57596,74.909,75.679
0.68068,74.724,75.462
0.7854,74.722,74.711
0.89012,75.015,75.047
0.99484,75.273,75.27
1.0996,75.249,74.507
1.2043,75.004,74.583
1.309,74.665,74.923
1.4137,74.633,75.155
1.5184,74.862,75.468
1.6232,75.171,74.979
1.7279,75.373,74.23
1.8326,75.373,74.915
1.9373,75.239,75.649
2.042,75.045,75.23
2.1468,74.857,74.908
2.2515,74.754,75.216
2.3562,74.778,74.931
2.4609,74.897,74.974
2.5656,75.061,74.799
2.6704,75.114,74.74
2.7751,75.034,74.742
2.8798,74.908,75.141
2.9845,74.835,75.917
3.0892,74.928,75.254
3.194,75.095,74.058
3.2987,75.22,74.716
3.4034,75.2,75.523
3.5081,75.046,74.779
3.6128,74.881,74.695
3.7176,74.784,74.989
3.8223,74.811,75.049
3.927,74.923,75.115
4.0317,75.066,75.002
4.1364,75.179,74.887
4.2412,75.203,75.237
4.3459,75.091,75.475
4.4506,74.941,75.101
4.5553,74.846,74.455
4.66,74.893,74.449
4.7647,74.986,75.325
4.8695,75.012,75.072
4.9742,74.98,75.33
5.0789,74.924,74.746
5.1836,74.98,74.037
5.2883,75.099,75.485
5.3931,75.193,75.733
5.4978,75.175,74.955
5.6025,75.023,75.202
5.7072,74.847,74.864
5.8119,74.741,74.053
5.9167,74.793,74.939
6.0214,74.959,76.134
6.1261,75.093,75.533
6.2308,75.129,74.229


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_039.csv <==
x,qOut,qIn
0.05236,75.09,75.656
0.15708,74.938,75.35
0.2618,74.763,74.613
0.36652,74.689,74.705
0.47124,74.838,75.133
0.57596,75.191,75.55
0.68068,75.454,75.333
0.7854,75.458,74.739
0.89012,75.075,75.14
0.99484,74.681,75.035
1.0996,74.59,74.27
1.2043,74.765,74.863
1.309,75.089,75.384
1.4137,75.174,74.707
1.5184,75.091,74.952
1.6232,74.996,74.956
1.7279,75.049,75.574
1.8326,75.197,75.342
1.9373,75.23,74.259
2.042,75.108,74.816
2.1468,74.838,75.736
2.2515,74.712,74.918
2.3562,74.783,74.491
2.4609,74.949,74.745
2.5656,75.088,75.038
2.6704,75.094,74.977
2.7751,75.048,75.31
2.8798,75.006,75.101
2.9845,75.016,74.529
3.0892,75.044,74.339
3.194,75.063,75.44
3.2987,75.06,75.785
3.4034,75.025,74.602
3.5081,74.949,74.618
3.6128,74.885,75.394
3.7176,74.878,75.648
3.8223,74.967,74.205
3.927,75.064,74.322
4.0317,75.06,75.711
4.1364,74.969,75.617
4.2412,74.835,75.236
4.3459,74.857,75.159
4.4506,75.007,74.206
4.5553,75.167,74.741
4.66,75.211,75.528
4.7647,75.093,74.765
4.8695,74.947,74.4
4.9742,74.864,75.05
5.0789,74.916,75.738
5.1836,75.042,74.947
5.2883,75.159,74.646
5.3931,75.208,74.695
5.4978,75.136,74.465
5.6025,74.968,75.073
5.7072,74.823,75.778
5.8119,74.774,75.623
5.9167,74.871,75.211
6.0214,75.009,74.758
6.1261,75.109,74.186
6.2308,75.141,74.506


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_040.csv <==
x,qOut,qIn
0.05236,74.879,75.338
0.15708,74.638,75.324
0.2618,74.62,75.306
0.36652,74.803,74.806
0.47124,75.116,74.721
0.57596,75.349,75.266
0.68068,75.419,75.042
0.7854,75.312,74.97
0.89012,75.026,75.026
0.99484,74.721,75.005
1.0996,74.607,75.147
1.2043,74.719,74.964
1.309,75.052,75.192
1.4137,75.275,75.182
1.5184,75.244,74.675
1.6232,75.05,74.671
1.7279,74.833,75.45
1.8326,74.858,75.463
1.9373,75.011,74.431
2.042,75.148,74.291
2.1468,75.135,75.832
2.2515,75.054,75.149
2.3562,75.012,74.326
2.4609,75.009,74.988
2.5656,75.019,76.005
2.6704,74.982,74.97
2.7751,74.956,74.053
2.8798,74.962,74.551
2.9845,75.011,75.119
3.0892,75.008,75.19
3.194,74.955,75.483
3.2987,74.909,74.983
3.4034,74.934,74.528
3.5081,75.056,74.961
3.6128,75.169,75.118
3.7176,75.192,75.48
3.8223,75.057,75.169
3.927,74.846,74.84
4.0317,74.735,74.774
4.1364,74.779,74.915
4.2412,75.008,75.059
4.3459,75.186,75.109
4.4506,75.171,74.855
4.5553,75.022,74.856
4.66,74.834,74.79
4.7647,74.883,74.478
4.8695,75.083,75.739
4.9742,75.257,76.01
5.0789,75.224,74.334
5.1836,75.013,74.324
5.2883,74.857,74.862
5.3931,74.832,74.938
5.4978,74.966,75.241
5.6025,75.01,75.065
5.7072,74.952,74.831
5.8119,74.894,75.747
5.9167,74.952,75.747
6.0214,75.134,74.313
6.1261,75.234,74.087
6.2308,75.167,74.639


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_041.csv <==
x,qOut,qIn
0.05236,74.76,74.446
0.15708,74.777,75.012
0.2618,74.894,74.67
0.36652,75.028,75.486
0.47124,75.098,75.448
0.57596,75.053,74.248
0.68068,74.958,74.536
0.7854,74.895,74.998
0.89012,74.947,75.321
0.99484,75.087,75.428
1.0996,75.159,75.001
1.2043,75.114,74.877
1.309,74.93,74.666
1.4137,74.866,74.427
1.5184,74.971,75.166
1.6232,75.11,75.567
1.7279,75.119,75.37
1.8326,74.918,75.067
1.9373,74.781,74.565
2.042,74.826,75.07
2.1468,75.12,75.308
2.2515,75.277,74.503
2.3562,75.15,74.618
2.4609,74.883,75.498
2.5656,74.676,74.943
2.6704,74.807,74.215
2.7751,75.083,74.858
2.8798,75.305,75.766
2.9845,75.292,74.837
3.0892,75.114,74.783
3.194,74.954,75.49
3.2987,74.882,75.65
3.4034,74.938,74.202
3.5081,74.985,74.085
3.6128,74.973,75.054
3.7176,74.921,75.107
3.8223,74.864,75.235
3.927,74.876,75.42
4.0317,74.967,74.91
4.1364,75.102,75.12
4.2412,75.243,75.338
4.3459,75.273,74.43
4.4506,75.134,74.572
4.5553,74.89,75.15
4.66,74.63,75.486
4.7647,74.582,75.264
4.8695,74.748,74.833
4.9742,75.014,74.657
5.0789,75.255,75.249
5.1836,75.324,75.223
5.2883,75.231,74.27
5.3931,75.053,74.658
5.4978,74.876,75.281
5.6025,74.824,75.193
5.7072,74.903,75.227
5.8119,75.048,74.704
5.9167,75.187,74.337
6.0214,75.194,75.11
6.1261,75.069,76.102
6.2308,74.893,75.215


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_042.csv <==
x,qOut,qIn
0.05236,75.252,74.854
0.15708,75.086,75.205
0.2618,74.846,75.061
0.36652,74.691,74.661
0.47124,74.763,74.858
0.57596,74.99,74.958
0.68068,75.149,74.733
0.7854,75.152,75.022
0.89012,74.945,75.103
0.99484,74.819,75.043
1.0996,74.918,75.333
1.2043,75.141,75.745
1.309,75.342,75.071
1.4137,75.236,74.121
1.5184,74.96,74.377
1.6232,74.715,75.144
1.7279,74.697,75.338
1.8326,74.831,75.068
1.9373,74.963,75.1
2.042,75.07,74.8
2.1468,75.163,74.774
2.2515,75.305,75.27
2.3562,75.345,75.285
2.4609,75.217,74.501
2.5656,74.884,74.938
2.6704,74.645,75.302
2.7751,74.675,75.106
2.8798,74.894,75.045
2.9845,75.176,75.079
3.0892,75.228,74.91
3.194,75.098,75.072
3.2987,74.925,75.178
3.4034,74.859,74.681
3.5081,74.924,74.808
3.6128,74.985,75.135
3.7176,75.002,75.086
3.8223,74.96,75.504
3.927,74.994,74.897
4.0317,75.085,74.31
4.1364,75.159,74.779
4.2412,75.138,75.381
4.3459,75.029,75.183
4.4506,74.929,75.141
4.5553,74.887,75.266
4.66,74.934,74.578
4.7647,75.019,74.823
4.8695,75.087,74.943
4.9742,75.096,75.145
5.0789,75.008,75.201
5.1836,74.869,74.83
5.2883,74.818,75.329
5.3931,74.895,75.214
5.4978,75.118,73.825
5.6025,75.261,74.354
5.7072,75.203,75.972
5.8119,75.013,76.146
5.9167,74.794,74.085
6.0214,74.803,73.627
6.1261,74.985,75.641
6.2308,75.187,76.045


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_043.csv <==
x,qOut,qIn
0.05236,74.843,74.897
0.15708,74.964,74.538
0.2618,75.073,75.33
0.36652,75.125,75.622
0.47124,75.104,74.666
0.57596,75.111,74.712
0.68068,75.126,75.073
0.7854,75.103,74.628
0.89012,74.996,75.188
0.99484,74.867,75.724
1.0996,74.829,74.661
1.2043,74.895,73.998
1.309,75.054,75.571
1.4137,75.156,76.03
1.5184,75.146,74.904
1.6232,75.052,74.751
1.7279,74.918,74.997
1.8326,74.849,74.692
1.9373,74.861,74.714
2.042,74.915,74.638
2.1468,74.966,74.653
2.2515,74.954,74.978
2.3562,74.933,76.049
2.4609,74.964,75.929
2.5656,75.103,74.16
2.6704,75.269,73.976
2.7751,75.292,75.13
2.8798,75.136,75.561
2.9845,74.797,75.54
3.0892,74.563,75.183
3.194,74.577,74.518
3.2987,74.793,74.843
3.4034,75.131,74.617
3.5081,75.362,74.877
3.6128,75.357,75.369
3.7176,75.15,75.092
3.8223,74.8,74.846
3.927,74.675,74.697
4.0317,74.855,75.313
4.1364,75.16,75.848
4.2412,75.369,74.685
4.3459,75.201,74.223
4.4506,74.886,74.864
4.5553,74.669,75.313
4.66,74.772,75.141
4.7647,75.003,74.85
4.8695,75.12,74.906
4.9742,75.112,75.029
5.0789,75.018,74.778
5.1836,75.052,74.505
5.2883,75.121,75.324
5.3931,75.125,75.713
5.4978,74.972,74.449
5.6025,74.816,74.773
5.7072,74.812,75.552
5.8119,74.929,75.552
5.9167,75.098,74.803
6.0214,75.092,74.628
6.1261,74.964,74.732
6.2308,74.839,75.298


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_044.csv <==
x,qOut,qIn
0.05236,75.327,74.771
0.15708,75.019,74.44
0.2618,74.734,74.74
0.36652,74.644,75.722
0.47124,74.864,75.489
0.57596,75.151,74.367
0.68068,75.332,74.413
0.7854,75.354,75.844
0.89012,75.199,75.468
0.99484,74.96,74.199
1.0996,74.75,74.303
1.2043,74.647,75.27
1.309,74.716,75.358
1.4137,74.899,75.045
1.5184,75.077,75.056
1.6232,75.183,74.987
1.7279,75.166,74.702
1.8326,75.1,75.095
1.9373,75.046,75.428
2.042,75.007,74.976
2.1468,74.969,74.636
2.2515,74.899,74.892
2.3562,74.877,74.793
2.4609,74.933,74.926
2.5656,75.088,75.524
2.6704,75.174,74.981
2.7751,75.127,74.461
2.8798,75.014,75.003
2.9845,74.934,75.475
3.0892,74.983,74.784
3.194,75.022,74.965
3.2987,74.987,75.314
3.4034,74.838,74.575
3.5081,74.788,74.708
3.6128,74.887,75.198
3.7176,75.036,74.764
3.8223,75.115,75.801
3.927,75.049,75.807
4.0317,74.982,74.119
4.1364,74.983,74.445
4.2412,75.094,75.292
4.3459,75.136,75.67
4.4506,75.048,75.319
4.5553,74.903,74.538
4.66,74.797,74.353
4.7647,74.874,74.604
4.8695,75.038,75.204
4.9742,75.171,75.344
5.0789,75.157,75.396
5.1836,75.024,75.124
5.2883,74.941,74.69
5.3931,74.971,74.529
5.4978,75.151,74.949
5.6025,75.223,75.275
5.7072,75.064,75.018
5.8119,74.791,75.323
5.9167,74.568,75.415
6.0214,74.711,74.947
6.1261,75.053,74.635
6.2308,75.34,74.879


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_045.csv <==
x,qOut,qIn
0.05236,75.125,74.876
0.15708,75.334,75.477
0.2618,75.316,74.998
0.36652,75.122,74.177
0.47124,74.843,74.699
0.57596,74.783,74.983
0.68068,74.911,75.365
0.7854,75.083,75.682
0.89012,75.147,75.061
0.99484,75.094,74.394
1.0996,75.047,74.959
1.2043,75.028,75.475
1.309,75.037,74.296
1.4137,74.929,74.342
1.5184,74.769,75.589
1.6232,74.677,75.71
1.7279,74.772,74.321
1.8326,75.047,74.465
1.9373,75.297,75.722
2.042,75.387,75.699
2.1468,75.211,74.341
2.2515,74.925,74.882
2.3562,74.748,75.536
2.4609,74.735,75.101
2.5656,74.895,74.98
2.6704,75.02,75.137
2.7751,75.058,74.754
2.8798,75.043,74.47
2.9845,75.019,74.839
3.0892,75.031,75.36
3.194,75.052,75.885
3.2987,75.068,75.139
3.4034,75.07,73.958
3.5081,75.082,74.236
3.6128,75.088,75.777
3.7176,75.06,75.606
3.8223,74.963,75.021
3.927,74.824,74.966
4.0317,74.773,74.417
4.1364,74.857,75.2
4.2412,75.102,75.299
4.3459,75.269,74.538
4.4506,75.197,75.192
4.5553,74.967,75.457
4.66,74.707,75.179
4.7647,74.754,74.752
4.8695,74.994,74.401
4.9742,75.215,74.297
5.0789,75.202,75.421
5.1836,74.99,75.78
5.2883,74.851,75.15
5.3931,74.879,74.925
5.4978,75.116,74.803
5.6025,75.28,74.931
5.7072,75.253,74.828
5.8119,75.073,75.075
5.9167,74.808,75.14
6.0214,74.644,74.897
6.1261,74.659,75.166
6.2308,74.831,75.062


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_046.csv <==
x,qOut,qIn
0.05236,75.109,74.809
0.15708,75.176,75.045
0.2618,75.105,74.952
0.36652,74.965,75.023
0.47124,74.846,75.179
0.57596,74.831,74.831
0.68068,74.892,74.571
0.7854,74.994,74.961
0.89012,75.112,74.945
0.99484,75.174,75.088
1.0996,75.13,75.584
1.2043,75.024,75.269
1.309,74.917,74.123
1.4137,74.943,74.56
1.5184,75.019,75.862
1.6232,75.052,75.406
1.7279,74.955,74.558
1.8326,74.827,74.903
1.9373,74.817,75.199
2.042,74.93,74.793
2.1468,75.14,74.374
2.2515,75.225,75.558
2.3562,75.141,75.738
2.4609,74.978,74.992
2.5656,74.849,74.666
2.6704,74.915,74.883
2.7751,75.061,75.251
2.8798,75.149,75
2.9845,75.048,74.96
3.0892,74.834,75.404
3.194,74.726,74.904
3.2987,74.788,74.727
3.4034,75.04,75.576
3.5081,75.239,75.095
3.6128,75.268,74.047
3.7176,75.157,74.457
3.8223,74.965,74.589
3.927,74.875,74.969
4.0317,74.905,76.475
4.1364,74.999,75.712
4.2412,75.094,73.881
4.3459,75.139,74.4
4.4506,75.128,75.468
4.5553,75.047,75.459
4.66,74.881,74.826
4.7647,74.662,74.676
4.8695,74.566,74.724
4.9742,74.672,75.355
5.0789,75.032,75.38
5.1836,75.379,74.508
5.2883,75.45,74.859
5.3931,75.251,75.528
5.4978,74.844,75.006
5.6025,74.683,74.534
5.7072,74.802,74.749
5.8119,75.017,74.884
5.9167,75.117,75.374
6.0214,75.02,75.356
6.1261,74.939,74.927
6.2308,74.955,75.057


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_047.csv <==
x,qOut,qIn
0.05236,74.962,74.36
0.15708,74.943,73.971
0.2618,74.981,75.611
0.36652,75.041,75.828
0.47124,75.096,75.197
0.57596,75.125,75.755
0.68068,75.081,74.787
0.7854,74.98,74.236
0.89012,74.854,74.354
0.99484,74.834,74.898
1.0996,74.883,75.703
1.2043,74.931,75.503
1.309,74.907,74.408
1.4137,74.929,74.611
1.5184,75.093,75.676
1.6232,75.301,75.465
1.7279,75.424,74.575
1.8326,75.185,75.267
1.9373,74.799,75.362
2.042,74.539,74.524
2.1468,74.661,74.318
2.2515,75.008,75.028
2.3562,75.242,75.712
2.4609,75.27,74.975
2.5656,75.061,74.981
2.6704,74.95,75.258
2.7751,75.009,75.033
2.8798,75.134,74.765
2.9845,75.188,74.557
3.0892,75.031,74.612
3.194,74.819,75.437
3.2987,74.694,75.415
3.4034,74.781,75.198
3.5081,74.991,75.28
3.6128,75.166,74.711
3.7176,75.233,74.988
3.8223,75.143,74.799
3.927,74.976,74.261
4.0317,74.827,75.268
4.1364,74.757,76.224
4.2412,74.811,74.935
4.3459,74.964,74.203
4.4506,75.143,74.62
4.5553,75.266,74.877
4.66,75.259,75.28
4.7647,75.09,75.315
4.8695,74.887,74.888
4.9742,74.772,74.681
5.0789,74.857,75.368
5.1836,75.083,75.524
5.2883,75.253,74.704
5.3931,75.263,74.44
5.4978,75.034,75.183
5.6025,74.763,75.545
5.7072,74.667,75.237
5.8119,74.765,74.901
5.9167,75.032,74.483
6.0214,75.192,74.588
6.1261,75.184,75.217
6.2308,75.077,75.592


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_048.csv <==
x,qOut,qIn
0.05236,75.286,73.922
0.15708,75.143,74.93
0.2618,74.947,75.797
0.36652,74.84,74.905
0.47124,74.933,75.086
0.57596,75.038,76.285
0.68068,75.063,74.692
0.7854,75.046,73.818
0.89012,75.054,74.544
0.99484,75.11,75.177
1.0996,75.078,75.619
1.2043,74.956,75.438
1.309,74.772,74.88
1.4137,74.807,74.702
1.5184,75.04,74.837
1.6232,75.285,74.769
1.7279,75.333,75.114
1.8326,75.045,75.316
1.9373,74.705,75.067
2.042,74.541,75.039
2.1468,74.745,75.025
2.2515,75.116,74.809
2.3562,75.353,75.139
2.4609,75.352,75.424
2.5656,75.053,74.894
2.6704,74.766,74.644
2.7751,74.701,74.671
2.8798,74.838,74.653
2.9845,75.104,75.196
3.0892,75.216,75.478
3.194,75.168,74.743
3.2987,75.061,74.719
3.4034,75.005,76.038
3.5081,75.057,75.836
3.6128,75.1,74.051
3.7176,75.066,74.032
3.8223,74.907,75.396
3.927,74.747,75.331
4.0317,74.7,74.922
4.1364,74.777,74.59
4.2412,74.964,74.904
4.3459,75.144,75.221
4.4506,75.256,75.374
4.5553,75.276,75.198
4.66,75.19,74.415
4.7647,75.021,74.513
4.8695,74.865,75.139
4.9742,74.79,75.262
5.0789,74.856,75.625
5.1836,74.971,75.16
5.2883,75.037,74.511
5.3931,75.047,74.826
5.4978,75.021,75.059
5.6025,75.042,75.319
5.7072,75.035,75.074
5.8119,74.972,74.549
5.9167,74.833,74.882
6.0214,74.819,75.298
6.1261,74.977,75.777
6.2308,75.183,75.035


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_049.csv <==
x,qOut,qIn
0.05236,75.07,75.166
0.15708,74.912,75.223
0.2618,74.832,75.111
0.36652,74.884,75.358
0.47124,75.085,74.476
0.57596,75.222,74.467
0.68068,75.203,75.434
0.7854,75.069,75.603
0.89012,74.885,75.485
0.99484,74.784,74.886
1.0996,74.793,74.179
1.2043,74.892,74.429
1.309,75.061,74.674
1.4137,75.178,75.216
1.5184,75.148,75.7
1.6232,75.023,75.257
1.7279,74.88,74.231
1.8326,74.968,74.63
1.9373,75.18,75.959
2.042,75.311,75.434
2.1468,75.149,74.332
2.2515,74.75,74.911
2.3562,74.495,75.066
2.4609,74.528,75.165
2.5656,74.917,75.198
2.6704,75.24,74.974
2.7751,75.304,75.129
2.8798,75.172,75.179
2.9845,74.957,74.412
3.0892,74.927,74.572
3.194,74.995,75.146
3.2987,75.048,75.288
3.4034,74.972,75.096
3.5081,74.887,75.114
3.6128,74.937,75.414
3.7176,75.083,74.926
3.8223,75.253,74.402
3.927,75.204,75.125
4.0317,74.992,75.295
4.1364,74.769,75.206
4.2412,74.696,74.58
4.3459,74.825,74.954
4.4506,75.031,75.601
4.5553,75.207,75.301
4.66,75.266,74.113
4.7647,75.178,74.562
4.8695,75.009,75.601
4.9742,74.857,75.237
5.0789,74.817,75.432
5.1836,74.915,75.086
5.2883,75.052,73.943
5.3931,75.151,74.933
5.4978,75.151,75.812
5.6025,75.073,74.691
5.7072,74.964,74.514
5.8119,74.875,75.467
5.9167,74.852,75.386
6.0214,74.937,74.592
6.1261,75.06,74.444
6.2308,75.134,74.825


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_050.csv <==
x,qOut,qIn
0.05236,74.755,74.959
0.15708,74.725,74.872
0.2618,74.897,74.406
0.36652,75.132,75.136
0.47124,75.279,75.893
0.57596,75.217,74.744
0.68068,75.065,74.041
0.7854,74.942,74.327
0.89012,74.96,75.314
0.99484,75.032,75.63
1.0996,75.029,75.879
1.2043,74.953,74.688
1.309,74.835,74.192
1.4137,74.868,75.476
1.5184,75.003,75.568
1.6232,75.106,74.486
1.7279,75.033,74.661
1.8326,74.792,75.602
1.9373,74.656,75.507
2.042,74.739,74.514
2.1468,75.108,74.743
2.2515,75.398,75.407
2.3562,75.38,74.607
2.4609,75.128,74.48
2.5656,74.783,75.77
2.6704,74.736,75.538
2.7751,74.906,74.901
2.8798,75.109,74.74
2.9845,75.163,74.935
3.0892,75.076,75.015
3.194,74.964,74.974
3.2987,74.87,74.763
3.4034,74.815,75.018
3.5081,74.812,75.262
3.6128,74.92,74.779
3.7176,75.1,75.046
3.8223,75.291,74.989
3.927,75.297,75.108
4.0317,75.138,75.244
4.1364,74.936,74.972
4.2412,74.826,74.982
4.3459,74.86,74.587
4.4506,74.931,74.699
4.5553,74.98,75.094
4.66,74.967,74.746
4.7647,74.964,75.167
4.8695,75.001,75.733
4.9742,75.066,75.254
5.0789,75.135,74.407
5.1836,75.154,74.612
5.2883,75.092,75.026
5.3931,74.966,75.111
5.4978,74.799,75.356
5.6025,74.709,75.138
5.7072,74.766,75.017
5.8119,74.939,75.183
5.9167,75.18,74.623
6.0214,75.299,74.928
6.1261,75.216,75.398
6.2308,75.001,75.003


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_051.csv <==
x,qOut,qIn
0.05236,75.41,74.216
0.15708,75.164,74.512
0.2618,74.911,75.398
0.36652,74.767,75.804
0.47124,74.807,74.569
0.57596,74.9,74.727
0.68068,74.994,75.209
0.7854,75.078,74.699
0.89012,75.15,74.928
0.99484,75.163,75.484
1.0996,75.075,75.036
1.2043,74.935,75.331
1.309,74.81,75.263
1.4137,74.861,74.314
1.5184,75.026,74.371
1.6232,75.167,75.368
1.7279,75.14,75.366
1.8326,74.93,74.882
1.9373,74.767,74.96
2.042,74.768,74.525
2.1468,75.014,74.955
2.2515,75.261,75.283
2.3562,75.315,75.076
2.4609,75.18,74.974
2.5656,74.901,75.251
2.6704,74.767,74.95
2.7751,74.84,74.879
2.8798,75.013,75.227
2.9845,75.16,75.128
3.0892,75.088,74.454
3.194,74.904,74.901
3.2987,74.762,75.831
3.4034,74.814,74.904
3.5081,75.018,74.035
3.6128,75.179,74.562
3.7176,75.223,75.19
3.8223,75.107,75.691
3.927,75.003,75.238
4.0317,74.976,74.336
4.1364,75.006,74.673
4.2412,75.056,75.711
4.3459,75.073,75.467
4.4506,75.043,74.665
4.5553,74.966,74.402
4.66,74.843,74.846
4.7647,74.767,74.745
4.8695,74.815,75.02
4.9742,74.948,75.448
5.0789,75.107,75.615
5.1836,75.137,75.01
5.2883,75.092,74.819
5.3931,75.047,74.997
5.4978,75.077,74.756
5.6025,75.066,74.766
5.7072,74.925,74.996
5.8119,74.746,75.406
5.9167,74.655,74.428
6.0214,74.858,74.839
6.1261,75.183,76.046
6.2308,75.43,75.226


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_052.csv <==
x,qOut,qIn
0.05236,74.882,75.294
0.15708,75.253,75.927
0.2618,75.433,75.339
0.36652,75.348,74.35
0.47124,74.984,74.524
0.57596,74.749,74.882
0.68068,74.768,75.077
0.7854,74.926,75.419
0.89012,75.065,75.106
0.99484,75.023,74.793
1.0996,74.967,75.166
1.2043,74.991,75.213
1.309,75.165,74.694
1.4137,75.246,74.651
1.5184,75.107,74.838
1.6232,74.854,75.443
1.7279,74.641,75.142
1.8326,74.753,75.04
1.9373,75.043,75.079
2.042,75.302,74.954
2.1468,75.332,74.11
2.2515,75.14,74.752
2.3562,74.918,76.203
2.4609,74.78,74.851
2.5656,74.801,74.171
2.6704,74.904,75.736
2.7751,75.042,75.518
2.8798,75.161,74.577
2.9845,75.21,74.891
3.0892,75.104,75.546
3.194,74.921,75.398
3.2987,74.782,75.251
3.4034,74.804,74.364
3.5081,74.942,74.22
3.6128,75.035,75.331
3.7176,75.04,75.331
3.8223,74.949,74.528
3.927,74.931,74.862
4.0317,75.012,75.454
4.1364,75.136,75.159
4.2412,75.234,74.823
4.3459,75.232,74.714
4.4506,75.136,75.072
4.5553,74.985,75.289
4.66,74.819,75.555
4.7647,74.741,75.463
4.8695,74.793,74.317
4.9742,74.924,74.189
5.0789,75.074,74.866
5.1836,75.108,75.154
5.2883,75.041,75.794
5.3931,74.946,75.402
5.4978,74.903,74.859
5.6025,74.988,75.068
5.7072,75.135,74.479
5.8119,75.238,74.715
5.9167,75.192,75.455
6.0214,74.942,75.071
6.1261,74.698,74.773
6.2308,74.63,74.514


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_053.csv <==
x,qOut,qIn
0.05236,75.142,74.35
0.15708,75.17,74.765
0.2618,75.144,74.556
0.36652,75.097,75.265
0.47124,75.058,75.527
0.57596,75.015,74.88
0.68068,74.967,75.295
0.7854,74.941,74.849
0.89012,74.969,74.362
0.99484,75.047,75.223
1.0996,75.051,75.512
1.2043,74.946,75.269
1.309,74.719,74.816
1.4137,74.657,74.616
1.5184,74.862,74.882
1.6232,75.182,75.194
1.7279,75.426,75.207
1.8326,75.286,74.907
1.9373,74.959,74.873
2.042,74.706,75.26
2.1468,74.779,75.073
2.2515,75.061,74.813
2.3562,75.238,74.789
2.4609,75.222,74.898
2.5656,74.978,75.349
2.6704,74.818,75.322
2.7751,74.844,74.942
2.8798,74.985,74.282
2.9845,75.141,74.651
3.0892,75.156,75.403
3.194,75.076,75.465
3.2987,74.973,75.196
3.4034,74.92,74.701
3.5081,74.942,74.811
3.6128,75.008,75.463
3.7176,75.069,75.204
3.8223,75.083,74.539
3.927,74.981,74.861
4.0317,74.833,75.016
4.1364,74.745,74.767
4.2412,74.828,75.206
4.3459,75.054,75.734
4.4506,75.236,75.456
4.5553,75.283,74.142
4.66,75.139,75.184
4.7647,74.994,75.816
4.8695,74.926,74.262
4.9742,74.905,74.056
5.0789,74.877,75.708
5.1836,74.833,76.125
5.2883,74.888,74.513
5.3931,75.038,74.266
5.4978,75.256,75.443
5.6025,75.31,75.413
5.7072,75.162,75.089
5.8119,74.922,74.83
5.9167,74.725,74.188
6.0214,74.73,75.037
6.1261,74.864,76.048
6.2308,75.031,75.106


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_054.csv <==
x,qOut,qIn
0.05236,74.85,74.777
0.15708,74.756,75.11
0.2618,74.883,75.441
0.36652,75.099,75.216
0.47124,75.254,75.103
0.57596,75.159,74.958
0.68068,74.94,74.225
0.7854,74.758,74.339
0.89012,74.77,74.938
0.99484,74.922,75.433
1.0996,75.053,75.882
1.2043,75.119,74.707
1.309,75.112,74.704
1.4137,75.164,75.815
1.5184,75.203,75.253
1.6232,75.139,74.76
1.7279,74.884,74.584
1.8326,74.605,74.685
1.9373,74.542,74.845
2.042,74.71,75.503
2.1468,75.07,75.413
2.2515,75.299,74.53
2.3562,75.318,74.229
2.4609,75.203,75.123
2.5656,75.059,75.612
2.6704,75.008,74.985
2.7751,74.976,74.407
2.8798,74.926,75.121
2.9845,74.835,75.557
3.0892,74.853,74.484
3.194,74.979,74.566
3.2987,75.103,75.199
3.4034,75.096,75.186
3.5081,74.932,75.187
3.6128,74.82,75.311
3.7176,74.845,74.927
3.8223,75.053,74.606
3.927,75.188,74.839
4.0317,75.156,74.889
4.1364,75.023,74.985
4.2412,74.884,75.786
4.3459,74.871,75.095
4.4506,74.951,73.984
4.5553,75.07,74.711
4.66,75.179,75.509
4.7647,75.196,74.766
4.8695,75.076,74.945
4.9742,74.89,75.669
5.0789,74.731,75.151
5.1836,74.802,74.109
5.2883,75.007,74.535
5.3931,75.175,75.484
5.4978,75.137,75.504
5.6025,74.917,75.272
5.7072,74.764,74.638
5.8119,74.783,74.414
5.9167,75.038,75.162
6.0214,75.263,74.892
6.1261,75.284,74.969
6.2308,75.126,75.225


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_055.csv <==
x,qOut,qIn
0.05236,74.997,76
0.15708,75.104,75.532
0.2618,75.151,74.336
0.36652,75.14,74.022
0.47124,75.092,74.978
0.57596,75.058,75.436
0.68068,74.996,75.085
0.7854,74.907,74.951
0.89012,74.802,75.235
0.99484,74.84,74.9
1.0996,75.022,75.017
1.2043,75.219,75.068
1.309,75.285,75.162
1.4137,75.065,74.872
1.5184,74.766,74.607
1.6232,74.593,75.253
1.7279,74.736,75.027
1.8326,75.051,74.309
1.9373,75.269,75.241
2.042,75.304,75.532
2.1468,75.119,74.738
2.2515,74.972,75.138
2.3562,74.946,75.316
2.4609,74.988,75.298
2.5656,75.02,74.797
2.6704,74.979,74.861
2.7751,74.943,74.649
2.8798,74.943,74.275
2.9845,74.988,75.433
3.0892,75.003,76.03
3.194,75.008,74.742
3.2987,75.037,74.254
3.4034,75.121,74.567
3.5081,75.205,74.814
3.6128,75.186,76.065
3.7176,75.052,75.733
3.8223,74.813,74.502
3.927,74.667,74.569
4.0317,74.718,74.866
4.1364,74.899,74.923
4.2412,75.122,75.507
4.3459,75.133,75.349
4.4506,74.974,74.382
4.5553,74.817,75.109
4.66,74.845,75.571
4.7647,75.109,74.385
4.8695,75.32,74.423
4.9742,75.324,74.889
5.0789,75.002,75.549
5.1836,74.712,75.181
5.2883,74.7,74.48
5.3931,74.905,75.119
5.4978,75.2,75.509
5.6025,75.27,74.728
5.7072,75.162,74.761
5.8119,74.992,75.26
5.9167,74.877,75.069
6.0214,74.834,74.432
6.1261,74.84,74.668
6.2308,74.893,75.092


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_056.csv <==
x,qOut,qIn
0.05236,74.982,75.153
0.15708,74.938,74.825
0.2618,74.956,74.693
0.36652,74.983,74.841
0.47124,74.965,75.405
0.57596,74.94,75.554
0.68068,74.968,74.947
0.7854,75.036,74.141
0.89012,75.113,74.81
0.99484,75.108,75.775
1.0996,75.029,75.471
1.2043,74.927,74.65
1.309,74.848,74.793
1.4137,74.859,74.787
1.5184,74.955,74.893
1.6232,75.073,75.545
1.7279,75.142,75.198
1.8326,75.054,74.763
1.9373,74.909,75.194
2.042,74.828,74.662
2.1468,74.931,74.401
2.2515,75.116,75.46
2.3562,75.169,75.627
2.4609,75.07,75.05
2.5656,74.841,74.404
2.6704,74.825,74.842
2.7751,75.025,75.518
2.8798,75.256,75.332
2.9845,75.306,74.536
3.0892,75.049,74.716
3.194,74.771,75.331
3.2987,74.661,75.679
3.4034,74.865,74.573
3.5081,75.12,74.107
3.6128,75.214,74.99
3.7176,75.147,75.079
3.8223,74.966,75.011
3.927,74.898,75.664
4.0317,74.944,75.647
4.1364,75.033,74.809
4.2412,75.092,75.253
4.3459,75.096,75.609
4.4506,75.056,74.308
4.5553,74.971,73.844
4.66,74.833,75.359
4.7647,74.707,75.725
4.8695,74.729,75.184
4.9742,74.913,74.294
5.0789,75.242,75.382
5.1836,75.473,75.744
5.2883,75.466,74.394
5.3931,75.255,74.887
5.4978,74.911,74.865
5.6025,74.69,74.636
5.7072,74.668,75.239
5.8119,74.797,75.082
5.9167,75.012,75.023
6.0214,75.16,75.302
6.1261,75.182,74.981
6.2308,75.107,74.788


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_057.csv <==
x,qOut,qIn
0.05236,75.103,74.378
0.15708,75.231,74.336
0.2618,75.206,75.909
0.36652,75.12,75.554
0.47124,75.075,74.34
0.57596,75.086,75.011
0.68068,75.067,75.633
0.7854,75.003,74.842
0.89012,74.901,74.346
0.99484,74.846,75.102
1.0996,74.835,75.481
1.2043,74.856,75.536
1.309,74.898,75.184
1.4137,74.987,74.664
1.5184,75.089,74.106
1.6232,75.148,74.354
1.7279,75.107,75.725
1.8326,74.965,75.781
1.9373,74.835,75.239
2.042,74.8,74.512
2.1468,74.925,75.082
2.2515,75.146,75.227
2.3562,75.283,74.539
2.4609,75.238,74.956
2.5656,74.932,75.566
2.6704,74.611,74.882
2.7751,74.567,74.338
2.8798,74.803,74.977
2.9845,75.264,75.197
3.0892,75.488,74.918
3.194,75.355,75.077
3.2987,75.031,74.821
3.4034,74.739,74.834
3.5081,74.79,75.636
3.6128,74.996,75.312
3.7176,75.158,74.544
3.8223,75.098,74.705
3.927,74.937,74.981
4.0317,74.858,75.429
4.1364,74.883,74.975
4.2412,74.999,74.402
4.3459,75.037,74.97
4.4506,75.016,75.798
4.5553,74.991,75.781
4.66,75.021,74.326
4.7647,75.079,74.34
4.8695,75.081,75.02
4.9742,75.02,74.938
5.0789,74.909,74.938
5.1836,74.859,75.367
5.2883,74.886,75.16
5.3931,74.967,75.05
5.4978,75.072,74.893
5.6025,75.178,75.382
5.7072,75.213,75.342
5.8119,75.133,74.615
5.9167,74.9,74.962
6.0214,74.684,75.348
6.1261,74.665,74.62
6.2308,74.825,74.984


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_058.csv <==
x,qOut,qIn
0.05236,75.041,74.668
0.15708,74.806,74.889
0.2618,74.689,75.226
0.36652,74.737,74.852
0.47124,74.973,74.471
0.57596,75.194,75.034
0.68068,75.261,75.623
0.7854,75.186,75.145
0.89012,75.018,75.362
0.99484,74.952,75.58
1.0996,74.973,74.406
1.2043,75.006,74.048
1.309,74.974,74.961
1.4137,74.884,75.365
1.5184,74.817,75.404
1.6232,74.819,74.915
1.7279,74.915,74.859
1.8326,75.092,74.632
1.9373,75.261,74.964
2.042,75.322,75.876
2.1468,75.178,75.079
2.2515,74.873,74.296
2.3562,74.659,74.93
2.4609,74.651,75.349
2.5656,74.919,75.039
2.6704,75.163,75.078
2.7751,75.202,75.304
2.8798,75.081,74.76
2.9845,74.892,74.013
3.0892,74.913,74.77
3.194,75.07,76.034
3.2987,75.211,75.481
3.4034,75.175,74.369
3.5081,75.009,74.803
3.6128,74.928,75.555
3.7176,74.969,75.395
3.8223,75.131,74.247
3.927,75.107,74.785
4.0317,74.908,75.605
4.1364,74.708,75.769
4.2412,74.702,74.585
4.3459,74.948,74.387
4.4506,75.189,75.011
4.5553,75.285,75.059
4.66,75.134,75.033
4.7647,74.944,74.699
4.8695,74.87,74.983
4.9742,74.914,75.885
5.0789,75.047,75.054
5.1836,75.142,74.497
5.2883,75.171,74.894
5.3931,75.126,74.425
5.4978,75,75.135
5.6025,74.837,75.877
5.7072,74.751,74.913
5.8119,74.788,74.704
5.9167,74.975,75.192
6.0214,75.179,75.126
6.1261,75.28,74.957
6.2308,75.239,75.071


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_059.csv <==
x,qOut,qIn
0.05236,75.1,73.69
0.15708,75.072,74.211
0.2618,74.954,76.134
0.36652,74.834,76.02
0.47124,74.8,74.374
0.57596,74.899,74.346
0.68068,75.072,74.951
0.7854,75.238,75.846
0.89012,75.324,75.49
0.99484,75.22,74.637
1.0996,74.977,74.298
1.2043,74.747,74.936
1.309,74.692,75.24
1.4137,74.888,74.82
1.5184,75.109,74.857
1.6232,75.208,75.3
1.7279,75.066,74.733
1.8326,74.934,74.026
1.9373,74.976,75.285
2.042,75.113,75.776
2.1468,75.218,75.294
2.2515,75.051,75.468
2.3562,74.826,74.687
2.4609,74.727,74.627
2.5656,74.911,74.779
2.6704,75.11,74.46
2.7751,75.098,75.281
2.8798,74.933,75.207
2.9845,74.733,74.821
3.0892,74.818,75.419
3.194,75.083,75.361
3.2987,75.335,74.453
3.4034,75.387,74.829
3.5081,75.184,75.411
3.6128,74.904,74.786
3.7176,74.698,74.644
3.8223,74.699,75.843
3.927,74.852,75.654
4.0317,75.027,74.662
4.1364,75.147,74.848
4.2412,75.156,74.657
4.3459,75.08,74.63
4.4506,74.958,75.102
4.5553,74.845,75.457
4.66,74.793,74.937
4.7647,74.875,74.66
4.8695,75.061,74.873
4.9742,75.254,75.22
5.0789,75.356,75.257
5.1836,75.251,74.862
5.2883,75.023,74.849
5.3931,74.814,74.971
5.4978,74.761,74.95
5.6025,74.888,74.745
5.7072,75.039,74.91
5.8119,75.118,75.258
5.9167,75.049,75.183
6.0214,74.957,75.258
6.1261,74.948,75.436
6.2308,75.008,75.161


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_060.csv <==
x,qOut,qIn
0.05236,74.86,74.84
0.15708,75.103,74.806
0.2618,75.216,74.669
0.36652,75.186,74.731
0.47124,75.039,74.846
0.57596,74.956,75.242
0.68068,74.946,75.541
0.7854,74.971,75.47
0.89012,74.989,75.083
0.99484,75.01,74.984
1.0996,75.04,74.606
1.2043,75.041,74.422
1.309,74.964,75.053
1.4137,74.794,75.723
1.5184,74.69,75.076
1.6232,74.743,74.056
1.7279,75.018,74.984
1.8326,75.327,75.694
1.9373,75.455,75.264
2.042,75.358,74.925
2.1468,75.028,74.857
2.2515,74.755,75.046
2.3562,74.694,74.923
2.4609,74.803,74.746
2.5656,75.002,75.047
2.6704,75.057,75.137
2.7751,74.987,75.102
2.8798,74.901,75.006
2.9845,74.92,75.502
3.0892,75.079,74.812
3.194,75.205,74.315
3.2987,75.205,74.875
3.4034,75.012,75.269
3.5081,74.831,75.637
3.6128,74.8,74.95
3.7176,74.899,74.189
3.8223,75.074,74.937
3.927,75.172,75.574
4.0317,75.169,75.408
4.1364,75.085,74.802
4.2412,74.94,74.078
4.3459,74.83,74.643
4.4506,74.837,75.54
4.5553,74.939,75.089
4.66,75.095,75.515
4.7647,75.115,75.545
4.8695,75.024,74.638
4.9742,74.928,74.423
5.0789,74.945,74.897
5.1836,75.033,74.966
5.2883,75.012,75.287
5.3931,74.882,75.578
5.4978,74.686,74.52
5.6025,74.751,74.205
5.7072,75.033,75.695
5.8119,75.32,75.81
5.9167,75.384,74.168
6.0214,75.121,74.506
6.1261,74.822,75.542
6.2308,74.685,75.466


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_061.csv <==
x,qOut,qIn
0.05236,74.989,75.122
0.15708,75.058,75.109
0.2618,75.147,74.738
0.36652,75.159,75.322
0.47124,74.998,74.997
0.57596,74.775,74.674
0.68068,74.694,75.198
0.7854,74.787,74.869
0.89012,75.047,74.249
0.99484,75.22,74.842
1.0996,75.215,75.449
1.2043,75.09,75.534
1.309,74.927,75.632
1.4137,74.925,74.967
1.5184,75.044,74.286
1.6232,75.162,74.643
1.7279,75.149,75.466
1.8326,74.942,74.783
1.9373,74.711,74.287
2.042,74.601,75.316
2.1468,74.73,75.604
2.2515,75.028,74.351
2.3562,75.31,74.717
2.4609,75.441,75.197
2.5656,75.306,75.354
2.6704,74.991,75.033
2.7751,74.737,74.411
2.8798,74.659,74.729
2.9845,74.826,75.267
3.0892,75.014,75.208
3.194,75.101,75.373
3.2987,75.095,75.415
3.4034,75.029,74.391
3.5081,74.999,74.247
3.6128,74.986,74.974
3.7176,74.967,75.734
3.8223,74.921,75.476
3.927,74.871,74.418
4.0317,74.884,74.506
4.1364,74.974,75.177
4.2412,75.153,75.192
4.3459,75.271,75.016
4.4506,75.199,74.941
4.5553,74.992,74.679
4.66,74.74,75.103
4.7647,74.755,75.847
4.8695,74.977,74.76
4.9742,75.206,74.252
5.0789,75.233,75.348
5.1836,75.028,75.242
5.2883,74.848,75.036
5.3931,74.806,74.928
5.4978,74.966,75.324
5.6025,75.07,75.378
5.7072,75.053,74.33
5.8119,74.985,74.096
5.9167,74.958,75.37
6.0214,75.006,75.62
6.1261,75.031,75.093
6.2308,75.022,74.718


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_062.csv <==
x,qOut,qIn
0.05236,75.031,75.237
0.15708,75.134,74.573
0.2618,75.09,74.853
0.36652,74.966,74.866
0.47124,74.865,74.416
0.57596,74.94,75.758
0.68068,75.076,76.1
0.7854,75.165,74.708
0.89012,75.111,74.552
0.99484,75.008,75.366
1.0996,74.954,75.138
1.2043,74.94,74.643
1.309,74.933,74.268
1.4137,74.843,75.125
1.5184,74.779,76.031
1.6232,74.823,75.543
1.7279,75.047,74.06
1.8326,75.299,74.146
1.9373,75.375,75.322
2.042,75.246,75.304
2.1468,74.924,75.052
2.2515,74.706,75.394
2.3562,74.706,75.284
2.4609,74.863,74.315
2.5656,75.093,74.99
2.6704,75.224,75.608
2.7751,75.188,75.043
2.8798,75.018,74.869
2.9845,74.761,74.825
3.0892,74.67,74.816
3.194,74.822,74.546
3.2987,75.087,74.887
3.4034,75.305,75.456
3.5081,75.222,75.143
3.6128,74.994,75.469
3.7176,74.821,75.228
3.8223,74.893,74.562
3.927,75.081,74.762
4.0317,75.133,75.057
4.1364,75.017,75.28
4.2412,74.756,74.539
4.3459,74.672,74.354
4.4506,74.819,75.373
4.5553,75.083,75.608
4.66,75.332,75.04
4.7647,75.375,75.026
4.8695,75.235,74.654
4.9742,75.019,74.682
5.0789,74.846,75.247
5.1836,74.817,75.338
5.2883,74.86,74.935
5.3931,74.915,74.848
5.4978,74.931,74.892
5.6025,74.98,74.739
5.7072,75.065,75.164
5.8119,75.128,75.228
5.9167,75.099,75.388
6.0214,74.959,75.041
6.1261,74.86,74.364
6.2308,74.87,75.126


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_063.csv <==
x,qOut,qIn
0.05236,74.973,75.18
0.15708,74.74,74.871
0.2618,74.72,74.937
0.36652,74.859,74.872
0.47124,75.061,75.055
0.57596,75.122,75.507
0.68068,75.114,75.6
0.7854,75.105,74.561
0.89012,75.155,74.33
0.99484,75.129,75.257
1.0996,74.975,75.503
1.2043,74.787,75.25
1.309,74.685,74.758
1.4137,74.803,75.024
1.5184,75.015,75.059
1.6232,75.196,74.365
1.7279,75.239,75.144
1.8326,75.149,75.866
1.9373,74.994,74.85
2.042,74.862,74.727
2.1468,74.834,75.39
2.2515,74.973,74.646
2.3562,75.152,74.286
2.4609,75.237,74.817
2.5656,75.1,75.225
2.6704,74.846,75.068
2.7751,74.723,75.384
2.8798,74.792,74.948
2.9845,75.066,74.653
3.0892,75.258,75.399
3.194,75.242,75.633
3.2987,75.065,75.315
3.4034,74.801,74.318
3.5081,74.675,74.504
3.6128,74.734,75.172
3.7176,74.907,75.235
3.8223,75.109,74.78
3.927,75.175,74.554
4.0317,75.128,75.262
4.1364,75.056,75.638
4.2412,75.059,74.551
4.3459,75.151,74.963
4.4506,75.182,75.45
4.5553,75.099,74.813
4.66,74.879,74.141
4.7647,74.75,74.899
4.8695,74.788,75.924
4.9742,74.919,75.67
5.0789,75.041,74.635
5.1836,75.065,74.411
5.2883,75.069,74.732
5.3931,75.078,75.178
5.4978,75.096,75.161
5.6025,74.994,74.897
5.7072,74.833,74.91
5.8119,74.742,74.876
5.9167,74.847,75.629
6.0214,75.105,75.952
6.1261,75.273,74.419
6.2308,75.249,74.096


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_064.csv <==
x,qOut,qIn
0.05236,75.207,74.213
0.15708,75.182,74.497
0.2618,75.025,75.103
0.36652,74.818,75.453
0.47124,74.651,75.053
0.57596,74.714,74.546
0.68068,74.994,74.741
0.7854,75.324,75.699
0.89012,75.528,75.636
0.99484,75.342,74.633
1.0996,74.926,74.271
1.2043,74.558,75.284
1.309,74.515,75.347
1.4137,74.773,74.878
1.5184,75.027,74.699
1.6232,75.151,74.72
1.7279,75.067,74.834
1.8326,75.017,75.209
1.9373,75.064,75.667
2.042,75.146,75.304
2.1468,75.175,74.061
2.2515,75.08,74.588
2.3562,74.976,75.654
2.4609,74.924,75.092
2.5656,74.962,74.757
2.6704,74.956,75.458
2.7751,74.907,75.443
2.8798,74.889,74.756
2.9845,74.99,74.16
3.0892,75.159,74.753
3.194,75.197,75.584
3.2987,75.075,75.252
3.4034,74.809,75.15
3.5081,74.737,74.993
3.6128,74.9,74.856
3.7176,75.142,74.792
3.8223,75.282,75.455
3.927,75.153,75.451
4.0317,74.911,74.467
4.1364,74.723,74.942
4.2412,74.737,74.937
4.3459,74.922,74.68
4.4506,75.12,75.321
4.5553,75.227,75.362
4.66,75.16,74.291
4.7647,75.011,74.779
4.8695,74.927,75.516
4.9742,74.944,74.937
5.0789,75.064,75.082
5.1836,75.102,75.31
5.2883,75.044,74.953
5.3931,74.962,75.42
5.4978,74.943,74.481
5.6025,74.998,73.826
5.7072,75.019,74.965
5.8119,74.98,75.83
5.9167,74.882,75.621
6.0214,74.87,75.139
6.1261,74.964,74.953
6.2308,75.1,74.932


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_065.csv <==
x,qOut,qIn
0.05236,74.706,74.474
0.15708,74.74,74.631
0.2618,74.931,75.501
0.36652,75.136,75.379
0.47124,75.216,74.872
0.57596,75.136,75.164
0.68068,75.027,74.827
0.7854,74.975,74.2
0.89012,75.051,74.791
0.99484,75.132,75.317
1.0996,75.097,75.511
1.2043,74.975,75.264
1.309,74.824,75.225
1.4137,74.877,74.967
1.5184,75.061,74.708
1.6232,75.203,74.484
1.7279,75.124,75.177
1.8326,74.826,74.843
1.9373,74.603,74.932
2.042,74.596,75.735
2.1468,74.894,75.131
2.2515,75.233,74.224
2.3562,75.412,74.635
2.4609,75.383,75.47
2.5656,75.126,75.504
2.6704,74.835,75.295
2.7751,74.683,74.571
2.8798,74.712,74.409
2.9845,74.932,75.243
3.0892,75.148,75.123
3.194,75.229,75.018
3.2987,75.168,74.741
3.4034,74.979,74.646
3.5081,74.873,75.415
3.6128,74.927,75.497
3.7176,75.069,75.294
3.8223,75.205,74.463
3.927,75.147,74.316
4.0317,74.978,75.328
4.1364,74.828,75.144
4.2412,74.824,75.227
4.3459,74.913,75.489
4.4506,74.973,74.57
4.5553,75.001,74.417
4.66,75.022,75.478
4.7647,75.12,75.63
4.8695,75.17,74.983
4.9742,75.11,74.473
5.0789,74.899,74.955
5.1836,74.785,75.357
5.2883,74.863,74.552
5.3931,75.031,74.351
5.4978,75.148,75.748
5.6025,75.063,75.952
5.7072,74.955,74.692
5.8119,74.935,73.926
5.9167,75.09,75.543
6.0214,75.193,75.815
6.1261,75.108,74.958
6.2308,74.908,74.801


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_066.csv <==
x,qOut,qIn
0.05236,75.083,75.071
0.15708,75.022,75.153
0.2618,74.886,74.615
0.36652,74.781,74.586
0.47124,74.816,76.142
0.57596,75.018,75.526
0.68068,75.222,73.942
0.7854,75.311,74.2
0.89012,75.187,75.118
0.99484,74.961,74.851
1.0996,74.793,75.461
1.2043,74.741,75.42
1.309,74.828,75.437
1.4137,74.964,75.503
1.5184,75.098,74.336
1.6232,75.173,73.972
1.7279,75.139,75.117
1.8326,74.94,75.509
1.9373,74.718,75.135
2.042,74.625,74.894
2.1468,74.797,74.49
2.2515,75.155,74.427
2.3562,75.431,75.602
2.4609,75.48,76.156
2.5656,75.19,74.861
2.6704,74.805,74.095
2.7751,74.615,74.522
2.8798,74.667,75.288
2.9845,74.951,75.646
3.0892,75.122,75.09
3.194,75.091,74.352
3.2987,74.963,75.06
3.4034,74.87,75.271
3.5081,75.006,74.592
3.6128,75.196,75.02
3.7176,75.271,75.111
3.8223,75.068,75.114
3.927,74.792,75.093
4.0317,74.727,74.353
4.1364,74.877,74.925
4.2412,75.175,75.282
4.3459,75.237,74.764
4.4506,75.098,74.919
4.5553,74.922,75.339
4.66,74.891,75.466
4.7647,74.997,74.759
4.8695,75.053,74.558
4.9742,75.015,75.186
5.0789,74.88,75.3
5.1836,74.826,74.913
5.2883,74.865,74.892
5.3931,74.954,74.965
5.4978,75.042,74.408
5.6025,75.111,74.753
5.7072,75.148,75.738
5.8119,75.139,75.336
5.9167,75.067,75.057
6.0214,74.994,75.455
6.1261,74.986,74.602
6.2308,75.027,74.547


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_067.csv <==
x,qOut,qIn
0.05236,74.903,74.312
0.15708,74.831,74.728
0.2618,74.835,75.638
0.36652,74.899,75.329
0.47124,75.007,73.987
0.57596,75.095,74.219
0.68068,75.102,75.449
0.7854,75.039,75.829
0.89012,74.933,75.507
0.99484,74.932,74.91
1.0996,75.042,74.446
1.2043,75.169,75.106
1.309,75.213,74.861
1.4137,75.067,74.915
1.5184,74.841,75.505
1.6232,74.67,74.537
1.7279,74.678,74.565
1.8326,74.885,76.036
1.9373,75.154,75.732
2.042,75.348,74.851
2.1468,75.339,74.965
2.2515,75.128,74.913
2.3562,74.919,74.185
2.4609,74.823,74.494
2.5656,74.927,75.472
2.6704,75,75.519
2.7751,74.974,74.971
2.8798,74.941,74.546
2.9845,75.021,75.083
3.0892,75.261,75.357
3.194,75.378,74.863
3.2987,75.251,74.901
3.4034,74.811,75.039
3.5081,74.51,74.909
3.6128,74.572,75.279
3.7176,74.87,75.144
3.8223,75.218,74.573
3.927,75.276,74.653
4.0317,75.126,75.097
4.1364,74.934,75.543
4.2412,74.868,74.624
4.3459,74.953,74.483
4.4506,75.063,75.546
4.5553,75.127,74.93
4.66,75.098,75.008
4.7647,75.035,75.745
4.8695,74.965,74.982
4.9742,74.907,74.68
5.0789,74.875,75.086
5.1836,74.909,75.103
5.2883,74.986,74.73
5.3931,75.052,74.862
5.4978,75.049,74.627
5.6025,74.979,74.973
5.7072,74.943,75.57
5.8119,74.976,75.355
5.9167,75.097,74.319
6.0214,75.173,74.305
6.1261,75.143,75.789
6.2308,75.038,75.855


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_068.csv <==
x,qOut,qIn
0.05236,75.006,75.549
0.15708,75.032,75.505
0.2618,75.01,75.124
0.36652,74.979,74.243
0.47124,74.994,74.543
0.57596,75.108,75.284
0.68068,75.168,75.436
0.7854,75.101,75.066
0.89012,74.853,75.365
0.99484,74.707,75.061
1.0996,74.818,74.263
1.2043,75.075,75.431
1.309,75.325,75.165
1.4137,75.238,74.034
1.5184,74.943,74.666
1.6232,74.682,75.634
1.7279,74.695,74.967
1.8326,74.978,74.079
1.9373,75.239,75.267
2.042,75.334,75.918
2.1468,75.159,75.039
2.2515,74.957,74.453
2.3562,74.881,74.822
2.4609,74.907,75.322
2.5656,74.973,75.319
2.6704,74.933,74.859
2.7751,74.874,74.972
2.8798,74.87,74.708
2.9845,74.982,74.618
3.0892,75.112,74.853
3.194,75.163,75.027
3.2987,75.132,75.076
3.4034,75.03,75.276
3.5081,74.973,75.459
3.6128,74.997,75.117
3.7176,75.063,74.882
3.8223,75.122,74.925
3.927,75.043,74.37
4.0317,74.857,74.617
4.1364,74.683,75.707
4.2412,74.647,75.365
4.3459,74.811,74.701
4.4506,75.051,74.798
4.5553,75.254,74.993
4.66,75.325,75.478
4.7647,75.249,75.128
4.8695,75.065,74.338
4.9742,74.86,74.745
5.0789,74.725,75.171
5.1836,74.784,75.345
5.2883,74.977,75.204
5.3931,75.177,74.309
5.4978,75.253,75.093
5.6025,75.156,75.816
5.7072,75.012,74.935
5.8119,74.909,74.808
5.9167,74.913,75.263
6.0214,74.937,74.619
6.1261,74.951,74.39
6.2308,74.967,74.964


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_069.csv <==
x,qOut,qIn
0.05236,75.215,74.636
0.15708,75.278,75.766
0.2618,75.106,75.41
0.36652,74.836,74.419
0.47124,74.653,74.487
0.57596,74.826,75.003
0.68068,75.114,74.981
0.7854,75.286,75.262
0.89012,75.136,75.306
0.99484,74.888,75.277
1.0996,74.832,75.319
1.2043,74.967,74.469
1.309,75.228,74.752
1.4137,75.236,75.225
1.5184,75.008,74.754
1.6232,74.734,74.511
1.7279,74.62,75.147
1.8326,74.799,75.4
1.9373,75.099,75.252
2.042,75.352,75.091
2.1468,75.409,74.754
2.2515,75.235,75.054
2.3562,74.965,75.031
2.4609,74.734,74.988
2.5656,74.668,75.085
2.6704,74.746,74.834
2.7751,74.878,75.244
2.8798,75.013,75.188
2.9845,75.113,74.611
3.0892,75.175,74.772
3.194,75.164,75.014
3.2987,75.09,75.444
3.4034,74.975,74.466
3.5081,74.929,74.343
3.6128,74.973,75.702
3.7176,75.056,75.709
3.8223,75.116,74.424
3.927,75.081,74.154
4.0317,74.994,75.041
4.1364,74.909,76.023
4.2412,74.874,74.751
4.3459,74.889,74.21
4.4506,74.932,75.184
4.5553,74.987,75.384
4.66,75.041,75.209
4.7647,75.064,75.094
4.8695,75.029,74.413
4.9742,74.955,74.442
5.0789,74.87,75.647
5.1836,74.868,75.828
5.2883,74.948,75.126
5.3931,75.051,74.502
5.4978,75.109,74.405
5.6025,75.077,74.613
5.7072,75.01,75.416
5.8119,74.945,75.83
5.9167,74.909,74.56
6.0214,74.879,74.177
6.1261,74.911,75.551
6.2308,75.019,75.301


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_070.csv <==
x,qOut,qIn
0.05236,75.134,74.088
0.15708,75.04,73.963
0.2618,74.943,75.818
0.36652,74.877,75.965
0.47124,74.854,75.228
0.57596,74.858,75.068
0.68068,74.941,74.222
0.7854,75.09,74.597
0.89012,75.279,75.109
0.99484,75.283,75.267
1.0996,75.059,75.182
1.2043,74.77,75.28
1.309,74.614,75.13
1.4137,74.833,74.978
1.5184,75.189,74.738
1.6232,75.418,74.264
1.7279,75.276,75.61
1.8326,74.877,75.667
1.9373,74.614,74.357
2.042,74.633,73.907
2.1468,75.003,75.682
2.2515,75.322,76.204
2.3562,75.393,75.035
2.4609,75.25,74.325
2.5656,74.971,74.982
2.6704,74.822,75.347
2.7751,74.817,75.088
2.8798,74.882,74.665
2.9845,74.927,74.719
3.0892,74.902,74.893
3.194,74.897,75.137
3.2987,74.96,75.377
3.4034,75.128,74.825
3.5081,75.268,74.818
3.6128,75.263,75.147
3.7176,75.133,74.678
3.8223,74.931,75.072
3.927,74.85,75.686
4.0317,74.87,74.69
4.1364,74.921,74.223
4.2412,74.931,75.699
4.3459,74.954,75.756
4.4506,75.024,74.7
4.5553,75.091,74.694
4.66,75.085,74.981
4.7647,74.97,74.644
4.8695,74.873,75.125
4.9742,74.852,75.298
5.0789,74.94,75.125
5.1836,75.005,75.093
5.2883,75.035,74.702
5.3931,75.063,74.963
5.4978,75.131,75.123
5.6025,75.169,74.705
5.7072,75.103,74.766
5.8119,74.975,74.837
5.9167,74.854,75.472
6.0214,74.894,75.661
6.1261,75.023,75.003
6.2308,75.137,75.038


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_071.csv <==
x,qOut,qIn
0.05236,74.578,75.208
0.15708,74.85,75.018
0.2618,75.206,74.848
0.36652,75.432,75.124
0.47124,75.354,75.297
0.57596,75.066,74.656
0.68068,74.79,74.638
0.7854,74.654,75.316
0.89012,74.749,74.588
0.99484,74.941,74.546
1.0996,75.107,75.36
1.2043,75.198,75.439
1.309,75.184,74.595
1.4137,75.129,74.698
1.5184,75.071,75.347
1.6232,75.018,75.024
1.7279,74.973,75.565
1.8326,74.913,75.894
1.9373,74.865,74.372
2.042,74.858,74.19
2.1468,74.916,75.438
2.2515,75.001,74.927
2.3562,75.036,74.294
2.4609,75.016,74.919
2.5656,74.944,76.097
2.6704,74.95,75.494
2.7751,75.061,74.008
2.8798,75.2,74.284
2.9845,75.278,75.455
3.0892,75.157,75.329
3.194,74.923,74.831
3.2987,74.72,74.361
3.4034,74.687,75.379
3.5081,74.854,75.886
3.6128,75.071,75.014
3.7176,75.221,74.71
3.8223,75.202,74.522
3.927,75.044,74.458
4.0317,74.878,75.306
4.1364,74.792,75.752
4.2412,74.852,75.199
4.3459,74.968,74.577
4.4506,75.062,74.269
4.5553,75.12,75.112
4.66,75.144,75.551
4.7647,75.132,75.064
4.8695,75.038,74.823
4.9742,74.904,74.911
5.0789,74.792,74.404
5.1836,74.886,74.339
5.2883,75.082,75.485
5.3931,75.213,75.43
5.4978,75.105,75.641
5.6025,74.867,75.27
5.7072,74.793,74.398
5.8119,74.916,74.791
5.9167,75.206,74.866
6.0214,75.224,74.507
6.1261,74.966,74.963
6.2308,74.664,75.519


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_072.csv <==
x,qOut,qIn
0.05236,74.872,74.639
0.15708,75.226,75.384
0.2618,75.402,74.785
0.36652,75.368,74.754
0.47124,75.134,75.39
0.57596,74.94,74.881
0.68068,74.877,74.71
0.7854,74.918,75.185
0.89012,75.014,75.317
0.99484,75.046,74.669
1.0996,75.003,75.042
1.2043,74.918,75.256
1.309,74.834,74.684
1.4137,74.842,75.143
1.5184,74.933,75.014
1.6232,75.041,74.854
1.7279,75.095,75.772
1.8326,75.061,75.546
1.9373,75.027,74.287
2.042,75.028,74.051
2.1468,75.088,74.756
2.2515,75.081,75.197
2.3562,74.991,75.975
2.4609,74.894,75.27
2.5656,74.873,74.816
2.6704,75.005,74.972
2.7751,75.177,74.386
2.8798,75.268,75.045
2.9845,75.167,75.475
3.0892,74.885,74.599
3.194,74.648,74.687
3.2987,74.608,75.086
3.4034,74.881,75.641
3.5081,75.247,75.253
3.6128,75.41,74.456
3.7176,75.311,74.745
3.8223,74.942,74.943
3.927,74.717,74.971
4.0317,74.761,75.237
4.1364,74.95,75.018
4.2412,75.118,74.871
4.3459,75.099,74.971
4.4506,75.038,75.015
4.5553,75.011,75.183
4.66,75.073,75.425
4.7647,75.06,75.107
4.8695,74.963,74.436
4.9742,74.871,74.083
5.0789,74.889,74.745
5.1836,75.005,75.448
5.2883,75.065,75.829
5.3931,75.044,74.903
5.4978,74.946,74.801
5.6025,74.982,75.641
5.7072,75.115,75.38
5.8119,75.202,74.334
5.9167,75.09,74.547
6.0214,74.778,75.624
6.1261,74.552,75.627
6.2308,74.554,74.435


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_073.csv <==
x,qOut,qIn
0.05236,74.819,74.542
0.15708,74.786,73.994
0.2618,74.897,75.259
0.36652,75.019,75.834
0.47124,75.024,74.892
0.57596,74.959,74.524
0.68068,74.97,74.901
0.7854,75.065,74.828
0.89012,75.218,75.416
0.99484,75.177,75.572
1.0996,74.957,75.339
1.2043,74.721,74.716
1.309,74.651,74.622
1.4137,74.836,75.223
1.5184,75.057,75.281
1.6232,75.165,74.423
1.7279,75.043,74.675
1.8326,74.869,75.534
1.9373,74.841,75.465
2.042,74.973,74.831
2.1468,75.236,74.823
2.2515,75.349,75.087
2.3562,75.244,74.889
2.4609,75.019,74.864
2.5656,74.802,75.833
2.6704,74.766,75.267
2.7751,74.842,74.085
2.8798,74.952,74.514
2.9845,75.029,75.546
3.0892,75.083,75.522
3.194,75.092,74.647
3.2987,75.052,74.191
3.4034,74.959,75.44
3.5081,74.937,75.622
3.6128,75.015,74.896
3.7176,75.115,74.211
3.8223,75.136,74.991
3.927,75.001,75.756
4.0317,74.869,75.185
4.1364,74.835,75.09
4.2412,74.964,74.955
4.3459,75.073,74.453
4.4506,75.074,74.748
4.5553,75.005,74.803
4.66,74.932,74.823
4.7647,74.921,75.643
4.8695,74.927,75.778
4.9742,74.952,75.191
5.0789,75.014,74.21
5.1836,75.169,74.533
5.2883,75.266,75.529
5.3931,75.201,75.292
5.4978,74.888,74.632
5.6025,74.599,74.977
5.7072,74.594,75.086
5.8119,74.841,74.732
5.9167,75.25,75.629
6.0214,75.438,75.55
6.1261,75.341,74.498
6.2308,75.082,74.961


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_074.csv <==
x,qOut,qIn
0.05236,74.82,75.253
0.15708,74.727,74.784
0.2618,74.827,74.905
0.36652,75.034,75.626
0.47124,75.248,75.058
0.57596,75.329,74.37
0.68068,75.243,74.663
0.7854,75.038,74.994
0.89012,74.779,75.35
0.99484,74.677,74.998
1.0996,74.781,74.522
1.2043,74.997,75.169
1.309,75.207,75.636
1.4137,75.248,75.393
1.5184,75.161,74.839
1.6232,75.024,74.776
1.7279,74.914,74.553
1.8326,74.849,74.433
1.9373,74.826,75.431
2.042,74.848,75.703
2.1468,74.92,75.076
2.2515,75.026,74.391
2.3562,75.143,74.112
2.4609,75.239,75.173
2.5656,75.287,75.892
2.6704,75.189,75.078
2.7751,74.973,74.702
2.8798,74.775,74.887
2.9845,74.742,74.951
3.0892,74.947,74.808
3.194,75.142,74.953
3.2987,75.171,75.485
3.4034,74.914,75.115
3.5081,74.691,74.219
3.6128,74.746,74.838
3.7176,75.004,75.667
3.8223,75.33,74.711
3.927,75.328,74.42
4.0317,75.079,75.519
4.1364,74.812,75.404
4.2412,74.768,75.001
4.3459,74.969,75.541
4.4506,75.152,74.654
4.5553,75.197,73.859
4.66,75.029,75.391
4.7647,74.878,75.574
4.8695,74.853,75.28
4.9742,74.927,74.605
5.0789,75.046,74.856
5.1836,75.121,75.215
5.2883,75.151,74.863
5.3931,75.129,74.672
5.4978,75.04,74.965
5.6025,74.884,75.438
5.7072,74.782,75.621
5.8119,74.8,75.286
5.9167,74.988,74.502
6.0214,75.175,74.496
6.1261,75.197,74.764
6.2308,75.063,75.24


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_075.csv <==
x,qOut,qIn
0.05236,75.013,74.624
0.15708,75.077,74.461
0.2618,75.063,75.903
0.36652,74.971,75.456
0.47124,74.824,74.222
0.57596,74.843,74.922
0.68068,75.008,75.917
0.7854,75.175,75.712
0.89012,75.188,74.204
0.99484,74.983,74.476
1.0996,74.793,75.196
1.2043,74.749,75.111
1.309,74.945,74.781
1.4137,75.127,74.994
1.5184,75.16,75.199
1.6232,75.094,75.013
1.7279,75.021,74.608
1.8326,75.094,74.537
1.9373,75.168,75.093
2.042,75.142,75.8
2.1468,74.932,75.793
2.2515,74.748,74.954
2.3562,74.757,74.306
2.4609,74.906,74.431
2.5656,75.107,74.964
2.6704,75.099,75.31
2.7751,74.93,74.904
2.8798,74.757,74.789
2.9845,74.741,75.529
3.0892,74.969,75.455
3.194,75.268,74.731
3.2987,75.458,74.297
3.4034,75.37,75.049
3.5081,75.009,75.367
3.6128,74.662,74.963
3.7176,74.523,75.176
3.8223,74.739,74.528
3.927,75.063,74.449
4.0317,75.262,75.608
4.1364,75.284,75.644
4.2412,75.117,74.704
4.3459,74.946,74.83
4.4506,74.85,75.29
4.5553,74.842,74.786
4.66,74.922,74.891
4.7647,75.019,75.705
4.8695,75.06,74.786
4.9742,75.04,74.662
5.0789,74.967,74.929
5.1836,74.984,74.822
5.2883,75.079,75.435
5.3931,75.164,75.586
5.4978,75.135,74.304
5.6025,74.987,74.462
5.7072,74.879,74.959
5.8119,74.871,75.66
5.9167,74.988,75.414
6.0214,75.047,74.461
6.1261,75.028,74.5
6.2308,74.991,75.279


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_076.csv <==
x,qOut,qIn
0.05236,75.1,75.996
0.15708,75.076,75.381
0.2618,75.017,74.787
0.36652,75.004,74.891
0.47124,75.102,74.478
0.57596,75.152,74.411
0.68068,75.043,75.071
0.7854,74.843,75.329
0.89012,74.655,75.092
0.99484,74.728,75.089
1.0996,75.004,74.619
1.2043,75.31,75.068
1.309,75.473,75.355
1.4137,75.33,74.928
1.5184,75.002,75.028
1.6232,74.687,75.304
1.7279,74.583,74.859
1.8326,74.744,74.855
1.9373,74.974,74.905
2.042,75.133,74.64
2.1468,75.107,75.023
2.2515,75.004,76.04
2.3562,74.965,75.327
2.4609,75.015,73.831
2.5656,75.149,75.025
2.6704,75.21,75.911
2.7751,75.152,74.819
2.8798,75.016,74.837
2.9845,74.857,74.901
3.0892,74.799,74.747
3.194,74.864,75.024
3.2987,74.999,75.331
3.4034,75.141,75.028
3.5081,75.151,74.209
3.6128,75.04,74.606
3.7176,74.905,75.675
3.8223,74.857,75.555
3.927,74.958,74.9
4.0317,75.076,74.644
4.1364,75.129,74.642
4.2412,75.051,74.966
4.3459,74.965,75.063
4.4506,74.924,75.123
4.5553,74.909,75.45
4.66,74.883,75.211
4.7647,74.887,74.399
4.8695,74.994,74.484
4.9742,75.144,75.197
5.0789,75.251,75.593
5.1836,75.101,74.952
5.2883,74.846,74.436
5.3931,74.691,74.873
5.4978,74.831,75.622
5.6025,75.134,75.299
5.7072,75.3,74.635
5.8119,75.251,74.961
5.9167,74.965,74.828
6.0214,74.79,74.59
6.1261,74.823,74.685
6.2308,74.968,75.058


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_077.csv <==
x,qOut,qIn
0.05236,74.914,74.386
0.15708,75.058,75.098
0.2618,75.116,75.575
0.36652,75.03,75.022
0.47124,74.777,74.885
0.57596,74.689,75.219
0.68068,74.872,75.15
0.7854,75.179,75.154
0.89012,75.428,74.203
0.99484,75.317,74.409
1.0996,75.002,75.405
1.2043,74.723,75.417
1.309,74.717,75.104
1.4137,74.95,74.779
1.5184,75.171,74.701
1.6232,75.266,75.47
1.7279,75.161,75.893
1.8326,75.004,74.364
1.9373,74.874,74.116
2.042,74.801,75.52
2.1468,74.801,74.926
2.2515,74.87,74.11
2.3562,74.977,75.558
2.4609,75.075,75.425
2.5656,75.116,74.563
2.6704,75.117,74.763
2.7751,75.128,75.048
2.8798,75.137,75.265
2.9845,75.116,75.228
3.0892,74.991,75.542
3.194,74.867,75.181
3.2987,74.829,74.406
3.4034,74.955,74.259
3.5081,75.083,74.806
3.6128,75.065,75.578
3.7176,74.938,75.332
3.8223,74.777,74.796
3.927,74.829,75.077
4.0317,75.048,75.396
4.1364,75.279,75.177
4.2412,75.364,74.876
4.3459,75.177,74.947
4.4506,74.868,74.811
4.5553,74.625,74.972
4.66,74.627,74.882
4.7647,74.864,75.282
4.8695,75.126,75.359
4.9742,75.285,74.678
5.0789,75.246,74.422
5.1836,75.137,75.03
5.2883,75.054,75.774
5.3931,75.002,75.386
5.4978,74.963,74.274
5.6025,74.906,74.429
5.7072,74.905,75.088
5.8119,74.967,75.17
5.9167,75.082,75.477
6.0214,75.084,75.633
6.1261,74.985,74.973
6.2308,74.89,74.599


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_078.csv <==
x,qOut,qIn
0.05236,74.974,75.068
0.15708,75.26,75.319
0.2618,75.316,75.107
0.36652,75.146,74.695
0.47124,74.803,74.72
0.57596,74.679,74.862
0.68068,74.81,75.685
0.7854,75.035,75.436
0.89012,75.167,74.527
0.99484,75.095,74.697
1.0996,74.991,75.355
1.2043,74.948,75.154
1.309,75.027,74.436
1.4137,75.059,75.025
1.5184,75.008,75.47
1.6232,74.941,74.776
1.7279,74.944,75.431
1.8326,75.061,75.833
1.9373,75.162,74.344
2.042,75.174,73.77
2.1468,75.041,75.458
2.2515,74.894,75.728
2.3562,74.832,75.383
2.4609,74.861,75.013
2.5656,74.96,74.454
2.6704,75.058,74.877
2.7751,75.131,75.092
2.8798,75.146,74.683
2.9845,75.068,75.079
3.0892,74.89,75.219
3.194,74.769,74.88
3.2987,74.798,75.462
3.4034,75.05,75.766
3.5081,75.304,74.778
3.6128,75.336,73.971
3.7176,75.152,74.602
3.8223,74.813,75.673
3.927,74.662,75.234
4.0317,74.73,74.301
4.1364,74.912,74.881
4.2412,75.083,75.246
4.3459,75.2,74.862
4.4506,75.274,74.831
4.5553,75.266,75.228
4.66,75.124,75.645
4.7647,74.871,75.161
4.8695,74.715,74.698
4.9742,74.731,74.041
5.0789,74.955,74.899
5.1836,75.096,75.87
5.2883,75.057,75.625
5.3931,74.936,74.828
5.4978,74.863,74.458
5.6025,75.011,74.991
5.7072,75.219,75.016
5.8119,75.326,74.675
5.9167,75.186,75.334
6.0214,74.885,75.361
6.1261,74.682,74.751
6.2308,74.689,74.761


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_079.csv <==
x,qOut,qIn
0.05236,74.595,74.577
0.15708,74.896,75.406
0.2618,75.194,76.177
0.36652,75.334,74.298
0.47124,75.212,74.064
0.57596,75.027,75.707
0.68068,74.9,75.797
0.7854,74.842,74.962
0.89012,74.836,74.235
0.99484,74.849,74.792
1.0996,74.93,75.291
1.2043,75.054,75.264
1.309,75.185,74.975
1.4137,75.163,74.739
1.5184,75.013,75.146
1.6232,74.857,74.966
1.7279,74.829,74.816
1.8326,74.969,75.334
1.9373,75.088,75.133
2.042,75.096,74.769
2.1468,74.934,75.439
2.2515,74.842,75.512
2.3562,74.917,74.768
2.4609,75.065,74.516
2.5656,75.163,75.015
2.6704,75.054,75.264
2.7751,74.901,74.917
2.8798,74.83,74.611
2.9845,74.944,74.697
3.0892,75.101,74.878
3.194,75.185,75.258
3.2987,75.186,75.449
3.4034,75.119,75.153
3.5081,75.047,74.866
3.6128,74.977,74.769
3.7176,74.922,75.004
3.8223,74.901,75.005
3.927,74.891,74.924
4.0317,74.86,75.249
4.1364,74.834,75.158
4.2412,74.848,74.693
4.3459,74.988,74.796
4.4506,75.161,74.561
4.5553,75.257,74.956
4.66,75.169,76.165
4.7647,74.972,75.745
4.8695,74.86,74.521
4.9742,74.885,74.238
5.0789,75.065,74.653
5.1836,75.155,75.261
5.2883,75.062,75.047
5.3931,74.866,74.883
5.4978,74.678,75.55
5.6025,74.736,75.309
5.7072,75.005,74.429
5.8119,75.312,75.094
5.9167,75.479,74.791
6.0214,75.289,74.377
6.1261,74.906,75.172
6.2308,74.59,75.176


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_080.csv <==
x,qOut,qIn
0.05236,75.309,75.076
0.15708,75.291,74.642
0.2618,75.119,74.323
0.36652,74.926,74.775
0.47124,74.857,75.447
0.57596,74.873,75.335
0.68068,74.86,75.576
0.7854,74.843,75.234
0.89012,74.883,74.442
0.99484,75.105,74.71
1.0996,75.294,74.604
1.2043,75.292,74.939
1.309,74.967,75.532
1.4137,74.641,75.226
1.5184,74.628,74.569
1.6232,74.897,75.005
1.7279,75.349,75.045
1.8326,75.529,74.661
1.9373,75.345,75.248
2.042,74.965,75.612
2.1468,74.598,74.686
2.2515,74.581,74.724
2.3562,74.814,74.9
2.4609,75.097,75.052
2.5656,75.234,74.741
2.6704,75.151,74.672
2.7751,74.999,75.449
2.8798,74.902,75.562
2.9845,74.962,74.507
3.0892,75.094,74.598
3.194,75.16,75.966
3.2987,75.121,75.504
3.4034,74.962,74.033
3.5081,74.831,75.106
3.6128,74.803,75.589
3.7176,74.866,74.738
3.8223,74.99,74.358
3.927,75.082,75.245
4.0317,75.126,75.465
4.1364,75.132,75.157
4.2412,75.118,74.684
4.3459,75.104,74.517
4.4506,75.078,75.151
4.5553,75.03,75.704
4.66,74.952,74.908
4.7647,74.877,74.09
4.8695,74.848,74.502
4.9742,74.875,75.652
5.0789,74.959,75.727
5.1836,75.036,74.747
5.2883,75.064,74.974
5.3931,75.05,74.92
5.4978,75.008,75.052
5.6025,74.993,75.571
5.7072,74.983,74.69
5.8119,74.953,74.32
5.9167,74.878,74.795
6.0214,74.847,74.973
6.1261,74.944,75.557
6.2308,75.122,75.5


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_081.csv <==
x,qOut,qIn
0.05236,75.022,74.629
0.15708,74.843,75.333
0.2618,74.827,75.523
0.36652,74.889,74.971
0.47124,74.917,74.457
0.57596,74.855,74.792
0.68068,74.844,75.585
0.7854,74.924,75.325
0.89012,75.108,74.846
0.99484,75.184,75.173
1.0996,75.121,74.804
1.2043,75.006,74.77
1.309,74.95,74.743
1.4137,75.009,74.658
1.5184,75.057,75.442
1.6232,75.047,75.785
1.7279,74.959,74.835
1.8326,74.963,74.412
1.9373,75.059,74.635
2.042,75.151,74.814
2.1468,75.124,75.774
2.2515,74.935,76.117
2.3562,74.77,74.66
2.4609,74.743,74.349
2.5656,74.935,74.622
2.6704,75.17,74.988
2.7751,75.255,75.382
2.8798,75.158,74.459
2.9845,74.875,75.36
3.0892,74.696,76.224
3.194,74.775,74.882
3.2987,75.035,74.16
3.4034,75.361,74.704
3.5081,75.394,75.231
3.6128,75.134,75.064
3.7176,74.791,74.985
3.8223,74.605,75.25
3.927,74.758,75.226
4.0317,75.034,75.004
4.1364,75.253,74.679
4.2412,75.266,75.117
4.3459,75.121,75.556
4.4506,74.931,74.614
4.5553,74.788,73.881
4.66,74.771,75.277
4.7647,74.901,75.711
4.8695,75.085,75.237
4.9742,75.22,75.265
5.0789,75.211,74.97
5.1836,75.098,74.467
5.2883,74.997,74.849
5.3931,74.934,75.505
5.4978,74.91,74.75
5.6025,74.822,74.385
5.7072,74.754,74.919
5.8119,74.79,75.145
5.9167,75.007,74.84
6.0214,75.272,75.415
6.1261,75.381,75.435
6.2308,75.296,74.673


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_082.csv <==
x,qOut,qIn
0.05236,74.819,75.301
0.15708,75.044,75.37
0.2618,75.29,75.014
0.36652,75.381,74.721
0.47124,75.149,74.665
0.57596,74.77,74.805
0.68068,74.586,75.255
0.7854,74.66,75.053
0.89012,74.977,75.597
0.99484,75.153,75.42
1.0996,75.158,74.004
1.2043,75.089,74.64
1.309,75.062,76.181
1.4137,75.064,75.208
1.5184,74.993,74.265
1.6232,74.883,74.771
1.7279,74.799,74.696
1.8326,74.904,74.402
1.9373,75.078,75.171
2.042,75.19,75.787
2.1468,75.117,75.27
2.2515,74.98,74.936
2.3562,74.962,74.497
2.4609,75.055,74.89
2.5656,75.209,75.027
2.6704,75.133,74.506
2.7751,74.875,75.474
2.8798,74.634,75.596
2.9845,74.624,75.005
3.0892,74.91,74.815
3.194,75.225,74.652
3.2987,75.386,74.689
3.4034,75.242,75.585
3.5081,74.955,75.463
3.6128,74.768,74.117
3.7176,74.763,74.557
3.8223,74.975,75.7
3.927,75.182,75.565
4.0317,75.253,74.748
4.1364,75.181,74.429
4.2412,74.986,75.41
4.3459,74.846,75.443
4.4506,74.827,74.654
4.5553,74.891,74.689
4.66,74.979,74.841
4.7647,74.993,75.416
4.8695,74.988,75.608
4.9742,75.01,74.577
5.0789,75.102,74.105
5.1836,75.171,75.136
5.2883,75.141,75.781
5.3931,75.037,75.608
5.4978,74.91,74.966
5.6025,74.896,74.779
5.7072,74.974,74.537
5.8119,75.072,74.388
5.9167,75.116,75.408
6.0214,75.043,75.408
6.1261,74.905,74.654
6.2308,74.798,74.761


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_083.csv <==
x,qOut,qIn
0.05236,74.854,74.449
0.15708,75.026,74.685
0.2618,75.085,75.261
0.36652,75.027,75.251
0.47124,74.885,75.086
0.57596,74.829,75.554
0.68068,74.886,75.025
0.7854,75.011,74.662
0.89012,75.147,74.823
0.99484,75.165,74.97
1.0996,75.046,75.294
1.2043,74.875,75.226
1.309,74.75,74.572
1.4137,74.825,74.777
1.5184,75.025,75.25
1.6232,75.222,75.187
1.7279,75.286,74.523
1.8326,75.17,74.804
1.9373,75.002,75.487
2.042,74.885,75.729
2.1468,74.908,74.827
2.2515,75.003,74.704
2.3562,75.064,74.872
2.4609,75.056,74.981
2.5656,74.966,74.759
2.6704,74.888,74.593
2.7751,74.869,75.032
2.8798,74.912,75.392
2.9845,75.006,76.001
3.0892,75.122,74.757
3.194,75.214,73.489
3.2987,75.229,75.084
3.4034,75.121,75.949
3.5081,74.907,74.408
3.6128,74.733,74.745
3.7176,74.688,75.126
3.8223,74.836,75.148
3.927,75.057,75.388
4.0317,75.202,75.219
4.1364,75.212,75.103
4.2412,75.053,73.945
4.3459,74.877,74.111
4.4506,74.823,75.353
4.5553,74.892,75.901
4.66,75.057,75.41
4.7647,75.119,74.934
4.8695,75.092,74.879
4.9742,75.053,75.091
5.0789,75.098,74.77
5.1836,75.134,74.686
5.2883,74.999,75.224
5.3931,74.757,75.299
5.4978,74.523,74.728
5.6025,74.667,75.002
5.7072,75.066,74.843
5.8119,75.447,74.689
5.9167,75.537,75.282
6.0214,75.261,75.263
6.1261,74.929,75.126
6.2308,74.742,75.028


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_084.csv <==
x,qOut,qIn
0.05236,75.109,74.91
0.15708,75.016,74.417
0.2618,75.008,74.717
0.36652,74.981,75.039
0.47124,74.821,75.264
0.57596,74.642,75.248
0.68068,74.654,74.931
0.7854,74.863,74.963
0.89012,75.231,74.586
0.99484,75.452,74.748
1.0996,75.392,75.613
1.2043,75.122,75.03
1.309,74.753,74.859
1.4137,74.63,75.289
1.5184,74.771,75.157
1.6232,75.023,74.783
1.7279,75.213,74.579
1.8326,75.172,74.848
1.9373,75.013,75.632
2.042,74.87,75.404
2.1468,74.864,74.583
2.2515,74.974,75.221
2.3562,75.086,74.968
2.4609,75.137,74.54
2.5656,75.086,74.937
2.6704,74.985,75.278
2.7751,74.902,75.462
2.8798,74.877,74.92
2.9845,74.941,74.543
3.0892,75.058,74.824
3.194,75.143,75.689
3.2987,75.145,75.349
3.4034,75.02,74.262
3.5081,74.868,75
3.6128,74.818,75.691
3.7176,74.884,75.187
3.8223,75.056,74.828
3.927,75.152,74.441
4.0317,75.126,74.438
4.1364,75.032,75.32
4.2412,74.944,75.879
4.3459,74.951,75.165
4.4506,75.011,74.328
4.5553,75.075,74.38
4.66,75.107,74.895
4.7647,75.103,75.446
4.8695,75.04,75.71
4.9742,74.928,74.673
5.0789,74.779,75.009
5.1836,74.761,75.858
5.2883,74.92,75.068
5.3931,75.137,74.405
5.4978,75.268,75.103
5.6025,75.094,75.481
5.7072,74.82,74.284
5.8119,74.67,73.885
5.9167,74.851,75.688
6.0214,75.174,76.109
6.1261,75.345,74.953
6.2308,75.319,74.976


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_085.csv <==
x,qOut,qIn
0.05236,75.339,74.23
0.15708,74.98,74.667
0.2618,74.632,75.344
0.36652,74.537,75.44
0.47124,74.868,74.701
0.57596,75.257,74.818
0.68068,75.426,75.13
0.7854,75.356,75.024
0.89012,75.081,75.373
0.99484,74.871,75.177
1.0996,74.791,74.807
1.2043,74.811,74.636
1.309,74.888,74.916
1.4137,74.959,74.895
1.5184,75.01,75.1
1.6232,75.033,75.482
1.7279,75.021,74.947
1.8326,75.012,74.74
1.9373,75.042,75.063
2.042,75.09,75.24
2.1468,75.126,74.341
2.2515,75.046,74.237
2.3562,74.9,75.587
2.4609,74.791,75.474
2.5656,74.823,75.261
2.6704,74.999,75.29
2.7751,75.169,74.572
2.8798,75.242,74.645
2.9845,75.15,75.433
3.0892,74.978,75.212
3.194,74.826,74.871
3.2987,74.751,74.971
3.4034,74.791,75.395
3.5081,74.935,74.998
3.6128,75.107,74.445
3.7176,75.223,74.631
3.8223,75.2,75.006
3.927,75.046,75.642
4.0317,74.915,75.243
4.1364,74.89,74.204
4.2412,75.032,74.989
4.3459,75.183,75.725
4.4506,75.21,75.282
4.5553,75.111,75.31
4.66,74.911,74.11
4.7647,74.791,73.799
4.8695,74.801,75.557
4.9742,74.898,76.188
5.0789,75.023,75.153
5.1836,75.061,74.566
5.2883,75.038,74.635
5.3931,75.015,74.938
5.4978,75.061,74.565
5.6025,75.139,74.598
5.7072,75.106,75.793
5.8119,74.965,76.062
5.9167,74.751,74.422
6.0214,74.789,74.263
6.1261,75.055,75.564
6.2308,75.322,75.404


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_086.csv <==
x,qOut,qIn
0.05236,74.836,75.138
0.15708,74.857,75.161
0.2618,74.954,74.98
0.36652,75.047,74.916
0.47124,75.064,75.013
0.57596,75.054,75.537
0.68068,75.073,75.443
0.7854,75.097,74.367
0.89012,75.086,74.449
0.99484,74.965,75.294
1.0996,74.838,75.406
1.2043,74.792,75.117
1.309,74.905,74.677
1.4137,75.07,74.76
1.5184,75.171,74.896
1.6232,75.189,75.332
1.7279,75.128,75.612
1.8326,75.045,75.089
1.9373,74.945,74.421
2.042,74.862,74.268
2.1468,74.841,74.637
2.2515,74.939,74.897
2.3562,75.039,75.714
2.4609,75.065,75.524
2.5656,74.952,75.202
2.6704,74.91,75.016
2.7751,75.035,74.447
2.8798,75.201,74.773
2.9845,75.246,75.523
3.0892,74.947,75.304
3.194,74.594,74.722
3.2987,74.449,75.172
3.4034,74.729,74.968
3.5081,75.181,74.333
3.6128,75.454,74.93
3.7176,75.447,75.522
3.8223,75.117,74.272
3.927,74.828,74.447
4.0317,74.776,75.782
4.1364,74.92,75.358
4.2412,75.171,75.238
4.3459,75.258,75.467
4.4506,75.171,74.248
4.5553,75,74.93
4.66,74.85,75.225
4.7647,74.807,74.696
4.8695,74.824,75.126
4.9742,74.871,75.337
5.0789,74.926,74.891
5.1836,75.032,74.453
5.2883,75.146,74.627
5.3931,75.203,75.731
5.4978,75.141,75.202
5.6025,74.997,74.144
5.7072,74.91,74.669
5.8119,74.926,75.884
5.9167,75.063,75.47
6.0214,75.139,74.367
6.1261,75.084,74.543
6.2308,74.956,74.975


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_087.csv <==
x,qOut,qIn
0.05236,74.85,74.156
0.15708,74.881,74.622
0.2618,74.909,76.139
0.36652,74.957,75.701
0.47124,75.058,74.574
0.57596,75.197,74.429
0.68068,75.255,74.714
0.7854,75.19,75.18
0.89012,74.985,75.106
0.99484,74.819,75.445
1.0996,74.797,75.083
1.2043,74.899,74.128
1.309,75.08,75.112
1.4137,75.215,75.867
1.5184,75.232,75.007
1.6232,75.119,74.946
1.7279,74.878,75.291
1.8326,74.713,74.573
1.9373,74.766,74.357
2.042,74.963,75.001
2.1468,75.191,75.371
2.2515,75.151,74.854
2.3562,74.955,74.695
2.4609,74.805,74.783
2.5656,74.906,75.676
2.6704,75.178,75.487
2.7751,75.318,74.678
2.8798,75.242,74.626
2.9845,74.918,75.069
3.0892,74.71,75.221
3.194,74.728,75.186
3.2987,74.877,74.813
3.4034,75.028,74.867
3.5081,75.049,74.921
3.6128,75.035,74.597
3.7176,75.042,74.932
3.8223,75.11,75.695
3.927,75.123,75.596
4.0317,75.063,74.746
4.1364,74.988,74.329
4.2412,74.974,75.493
4.3459,75.033,74.948
4.4506,75.032,74.277
4.5553,74.946,75.137
4.66,74.771,75.781
4.7647,74.746,74.909
4.8695,74.921,74.565
4.9742,75.174,74.667
5.0789,75.361,75.192
5.1836,75.284,75.235
5.2883,75.042,74.85
5.3931,74.803,74.231
5.4978,74.733,75.219
5.6025,74.869,75.775
5.7072,75.063,75.296
5.8119,75.2,74.839
5.9167,75.183,74.87
6.0214,75.051,74.959
6.1261,74.915,74.992
6.2308,74.834,75.302


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_088.csv <==
x,qOut,qIn
0.05236,75.167,75.159
0.15708,75.366,74.885
0.2618,75.305,74.634
0.36652,75.091,74.612
0.47124,74.866,75.491
0.57596,74.827,75.701
0.68068,74.879,75.392
0.7854,74.93,74.359
0.89012,74.901,74.607
0.99484,74.899,75.191
1.0996,74.966,75.049
1.2043,75.037,74.768
1.309,75.033,74.929
1.4137,74.925,75.112
1.5184,74.888,75.148
1.6232,74.979,75.485
1.7279,75.221,74.779
1.8326,75.319,74.629
1.9373,75.166,75.046
2.042,74.891,75.159
2.1468,74.664,74.914
2.2515,74.719,74.796
2.3562,74.905,74.904
2.4609,75.076,75.26
2.5656,75.108,76.034
2.6704,75.094,74.973
2.7751,75.101,73.693
2.8798,75.107,74.797
2.9845,75.07,75.446
3.0892,74.954,74.712
3.194,74.858,74.92
3.2987,74.84,75.238
3.4034,74.938,75.138
3.5081,75.083,75.179
3.6128,75.195,74.491
3.7176,75.221,74.43
3.8223,75.114,75.794
3.927,74.904,75.569
4.0317,74.751,74.536
4.1364,74.742,74.526
4.2412,74.938,75.161
4.3459,75.142,75.244
4.4506,75.187,74.737
4.5553,75.086,75.165
4.66,74.887,75.872
4.7647,74.825,74.548
4.8695,74.907,73.912
4.9742,75.046,74.839
5.0789,75.144,75.406
5.1836,75.098,75.375
5.2883,74.971,75.122
5.3931,74.867,75.174
5.4978,74.889,74.664
5.6025,75.072,74.493
5.7072,75.239,75.342
5.8119,75.257,75.315
5.9167,75.011,74.544
6.0214,74.713,74.556
6.1261,74.636,75.029
6.2308,74.8,75.376


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_089.csv <==
x,qOut,qIn
0.05236,75.175,74.943
0.15708,75.145,74.65
0.2618,75.028,74.768
0.36652,74.908,75.101
0.47124,74.869,75.048
0.57596,74.898,75.196
0.68068,74.946,75.041
0.7854,75.004,74.79
0.89012,75.078,74.79
0.99484,75.161,75.193
1.0996,75.173,75.312
1.2043,75.098,74.685
1.309,74.933,74.934
1.4137,74.832,75.502
1.5184,74.858,75.074
1.6232,74.966,74.83
1.7279,75.09,74.757
1.8326,75.098,74.765
1.9373,75.022,74.886
2.042,74.935,75.331
2.1468,74.912,75.52
2.2515,74.964,74.836
2.3562,75.026,74.527
2.4609,75.065,75.213
2.5656,75.062,75.772
2.6704,75.037,75.264
2.7751,74.982,73.964
2.8798,74.915,74.275
2.9845,74.86,74.967
3.0892,74.902,75.108
3.194,75.017,76.076
3.2987,75.135,75.501
3.4034,75.174,73.505
3.5081,75.14,74.438
3.6128,75.109,75.673
3.7176,75.077,74.956
3.8223,75.019,75.071
3.927,74.838,75.919
4.0317,74.693,75.582
4.1364,74.713,74.691
4.2412,75.01,74.107
4.3459,75.314,74.562
4.4506,75.311,75.857
4.5553,75.025,75.336
4.66,74.561,74.322
4.7647,74.488,74.924
4.8695,74.81,75.274
4.9742,75.26,75.348
5.0789,75.547,74.721
5.1836,75.433,75.106
5.2883,75.108,75.36
5.3931,74.8,74.828
5.4978,74.719,74.835
5.6025,74.844,75.009
5.7072,74.988,75.041
5.8119,75.059,74.846
5.9167,74.993,75.014
6.0214,74.937,75.248
6.1261,74.973,75.133
6.2308,75.07,75.277


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_090.csv <==
x,qOut,qIn
0.05236,74.891,74.623
0.15708,74.955,75.022
0.2618,74.933,75.366
0.36652,74.845,75.338
0.47124,74.741,75.112
0.57596,74.831,74.245
0.68068,75.077,74.473
0.7854,75.325,75.761
0.89012,75.415,75.512
0.99484,75.214,74.481
1.0996,74.913,74.705
1.2043,74.707,74.643
1.309,74.773,75.674
1.4137,75.005,75.775
1.5184,75.16,74.428
1.6232,75.158,74.477
1.7279,74.961,74.978
1.8326,74.85,74.669
1.9373,74.918,75.275
2.042,75.07,75.276
2.1468,75.176,74.839
2.2515,75.069,75.376
2.3562,74.924,75.165
2.4609,74.871,74.823
2.5656,75.017,74.565
2.6704,75.131,74.643
2.7751,75.064,75.268
2.8798,74.898,75.32
2.9845,74.76,75.152
3.0892,74.864,75.353
3.194,75.066,75.258
3.2987,75.221,74.394
3.4034,75.201,74.47
3.5081,75.067,75.432
3.6128,74.92,75.292
3.7176,74.816,74.85
3.8223,74.794,74.96
3.927,74.89,75.555
4.0317,75.079,75.087
4.1364,75.258,74.319
4.2412,75.316,74.851
4.3459,75.134,75.136
4.4506,74.866,75.1
4.5553,74.682,74.81
4.66,74.734,75.579
4.7647,74.952,75.694
4.8695,75.151,74.743
4.9742,75.242,74.526
5.0789,75.163,74.744
5.1836,75.005,75.126
5.2883,74.858,75.386
5.3931,74.778,74.845
5.4978,74.807,74.192
5.6025,74.938,74.839
5.7072,75.112,75.547
5.8119,75.25,75.187
5.9167,75.273,75.026
6.0214,75.143,75.858
6.1261,74.973,75.3
6.2308,74.861,74.166


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_091.csv <==
x,qOut,qIn
0.05236,75.042,75.139
0.15708,74.956,74.815
0.2618,74.836,74.792
0.36652,74.824,75.296
0.47124,75.05,75.352
0.57596,75.327,74.548
0.68068,75.379,74.721
0.7854,75.195,75.36
0.89012,74.822,74.714
0.99484,74.686,74.499
1.0996,74.802,75.118
1.2043,75.008,75.005
1.309,75.118,75.066
1.4137,75.08,75.259
1.5184,75.035,75.261
1.6232,75.025,75.039
1.7279,75.059,74.934
1.8326,75.015,75.305
1.9373,74.923,75.011
2.042,74.843,74.01
2.1468,74.835,74.919
2.2515,74.878,75.652
2.3562,74.937,75.42
2.4609,75.006,75.369
2.5656,75.087,74.845
2.6704,75.177,74.539
2.7751,75.212,74.789
2.8798,75.16,75.065
2.9845,74.999,75.057
3.0892,74.801,74.939
3.194,74.694,75.303
3.2987,74.737,75.266
3.4034,74.967,74.92
3.5081,75.249,74.508
3.6128,75.386,74.4
3.7176,75.311,75.277
3.8223,74.992,75.198
3.927,74.731,74.704
4.0317,74.717,75.452
4.1364,74.9,75.126
4.2412,75.18,74.826
4.3459,75.274,75.046
4.4506,75.162,75.083
4.5553,74.944,74.915
4.66,74.739,75.917
4.7647,74.703,75.119
4.8695,74.827,73.448
4.9742,75.027,74.851
5.0789,75.209,76.225
5.1836,75.229,74.985
5.2883,75.111,73.888
5.3931,74.967,74.411
5.4978,74.917,75.535
5.6025,75.018,75.622
5.7072,75.12,75.222
5.8119,75.131,74.988
5.9167,74.983,74.869
6.0214,74.854,74.642
6.1261,74.861,74.79
6.2308,74.951,75.155


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_092.csv <==
x,qOut,qIn
0.05236,75.296,75.207
0.15708,75.207,75.134
0.2618,74.942,74.902
0.36652,74.687,75.153
0.47124,74.644,74.606
0.57596,74.896,74.669
0.68068,75.187,75.625
0.7854,75.338,75.511
0.89012,75.198,74.17
0.99484,74.937,74.438
1.0996,74.788,75.259
1.2043,74.8,75.069
1.309,74.975,74.966
1.4137,75.069,75.55
1.5184,75.053,75.688
1.6232,74.998,74.952
1.7279,74.989,74.285
1.8326,75.049,74.805
1.9373,75.047,75.27
2.042,74.953,75.509
2.1468,74.758,74.858
2.2515,74.687,74.386
2.3562,74.828,74.76
2.4609,75.089,75.219
2.5656,75.355,74.969
2.6704,75.376,74.569
2.7751,75.175,75.132
2.8798,74.912,75.59
2.9845,74.764,75.664
3.0892,74.865,74.934
3.194,75.042,74.124
3.2987,75.143,74.501
3.4034,75.036,75.699
3.5081,74.834,75.501
3.6128,74.728,74.675
3.7176,74.774,74.674
3.8223,74.986,74.825
3.927,75.188,74.98
4.0317,75.285,75.177
4.1364,75.253,75.342
4.2412,75.084,74.723
4.3459,74.887,74.181
4.4506,74.802,75.308
4.5553,74.856,75.642
4.66,75.053,74.476
4.7647,75.155,74.83
4.8695,75.085,75.077
4.9742,74.936,75.235
5.0789,74.84,75.181
5.1836,74.944,74.959
5.2883,75.079,75.616
5.3931,75.126,74.987
5.4978,74.992,73.792
5.6025,74.867,74.79
5.7072,74.854,75.929
5.8119,74.914,75.302
5.9167,74.978,74.956
6.0214,74.993,75.463
6.1261,75.058,74.633
6.2308,75.168,74.445


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_093.csv <==
x,qOut,qIn
0.05236,75.087,74.841
0.15708,74.985,75.212
0.2618,74.985,75.571
0.36652,75.054,75.418
0.47124,75.134,74.675
0.57596,75.126,74.531
0.68068,75.056,75.143
0.7854,74.96,75.072
0.89012,74.872,74.566
0.99484,74.808,75.076
1.0996,74.801,75.76
1.2043,74.867,75.335
1.309,75.019,74.249
1.4137,75.196,74.471
1.5184,75.278,75.433
1.6232,75.218,74.963
1.7279,74.985,75.147
1.8326,74.77,75.758
1.9373,74.738,74.53
2.042,74.875,74.588
2.1468,75.128,75.806
2.2515,75.247,75.516
2.3562,75.174,74.549
2.4609,74.99,74.237
2.5656,74.794,75.277
2.6704,74.763,75.497
2.7751,74.866,74.619
2.8798,75.017,74.825
2.9845,75.118,75.265
3.0892,75.129,75.06
3.194,75.122,75.198
3.2987,75.122,74.778
3.4034,75.145,74.541
3.5081,75.081,74.94
3.6128,74.941,74.975
3.7176,74.818,75.399
3.8223,74.814,75.424
3.927,74.961,74.634
4.0317,75.122,74.181
4.1364,75.209,74.967
4.2412,75.153,75.953
4.3459,75.011,75.773
4.4506,74.861,74.717
4.5553,74.767,73.889
4.66,74.789,75.217
4.7647,74.945,75.754
4.8695,75.107,74.266
4.9742,75.166,74.46
5.0789,75.024,75.724
5.1836,74.849,74.987
5.2883,74.864,74.686
5.3931,75.049,75.004
5.4978,75.331,75.224
5.6025,75.316,75.49
5.7072,75.031,74.891
5.8119,74.709,74.738
5.9167,74.61,74.857
6.0214,74.822,75.189
6.1261,75.064,74.926
6.2308,75.186,74.457


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_094.csv <==
x,qOut,qIn
0.05236,74.943,74.739
0.15708,74.97,74.694
0.2618,75.005,74.921
0.36652,75.058,75.089
0.47124,75.126,74.719
0.57596,75.129,74.741
0.68068,75.076,75.527
0.7854,75.005,75.656
0.89012,74.96,74.811
0.99484,74.966,74.905
1.0996,74.979,75.299
1.2043,74.966,74.905
1.309,74.9,74.831
1.4137,74.826,75.368
1.5184,74.811,74.431
1.6232,74.873,74.685
1.7279,75.012,76.038
1.8326,75.151,75.199
1.9373,75.237,74.467
2.042,75.251,74.351
2.1468,75.182,75.363
2.2515,75.053,75.562
2.3562,74.916,74.355
2.4609,74.822,74.512
2.5656,74.816,75.939
2.6704,74.91,75.433
2.7751,75.055,74.631
2.8798,75.178,74.317
2.9845,75.211,74.672
3.0892,75.085,75.202
3.194,74.889,75.368
3.2987,74.745,75.223
3.4034,74.768,75.323
3.5081,74.949,74.557
3.6128,75.145,74.066
3.7176,75.255,75.212
3.8223,75.196,76.296
3.927,74.996,74.84
4.0317,74.79,74.223
4.1364,74.695,74.519
4.2412,74.818,75.029
4.3459,75.079,75.167
4.4506,75.242,75.582
4.5553,75.214,75.162
4.66,74.938,74.784
4.7647,74.769,75.435
4.8695,74.875,74.868
4.9742,75.119,74.368
5.0789,75.309,75.033
5.1836,75.125,75.194
5.2883,74.812,74.981
5.3931,74.636,74.744
5.4978,74.835,75.198
5.6025,75.195,75.356
5.7072,75.379,75.104
5.8119,75.318,74.921
5.9167,75.011,74.834
6.0214,74.807,74.884
6.1261,74.782,75.181
6.2308,74.86,75.137


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_095.csv <==
x,qOut,qIn
0.05236,74.978,74.406
0.15708,74.898,75.349
0.2618,74.893,75.7
0.36652,74.966,75.163
0.47124,75.109,74.712
0.57596,75.196,74.683
0.68068,75.149,75.174
0.7854,75,75.578
0.89012,74.808,74.591
0.99484,74.737,74.242
1.0996,74.798,75.103
1.2043,74.934,75.504
1.309,75.085,75.225
1.4137,75.184,74.787
1.5184,75.203,74.852
1.6232,75.148,75.206
1.7279,75.036,75.313
1.8326,74.957,74.922
1.9373,74.937,74.008
2.042,74.945,74.392
2.1468,74.94,75.891
2.2515,74.92,75.478
2.3562,74.951,74.595
2.4609,75.033,75.132
2.5656,75.149,74.886
2.6704,75.173,74.374
2.7751,75.083,75.531
2.8798,74.93,75.466
2.9845,74.775,74.96
3.0892,74.703,75.027
3.194,74.754,74.326
3.2987,74.907,74.706
3.4034,75.135,75.872
3.5081,75.265,75.848
3.6128,75.22,74.522
3.7176,75.074,73.883
3.8223,74.938,75.047
3.927,74.987,75.496
4.0317,75.079,75.206
4.1364,75.091,75.25
4.2412,74.918,75.513
4.3459,74.786,74.93
4.4506,74.868,73.913
4.5553,75.078,74.951
4.66,75.288,75.32
4.7647,75.172,74.418
4.8695,74.879,74.923
4.9742,74.659,75.596
5.0789,74.759,75.212
5.1836,75.129,74.613
5.2883,75.413,74.7
5.3931,75.443,74.967
5.4978,75.102,75.272
5.6025,74.745,75.194
5.7072,74.634,75.097
5.8119,74.752,75.088
5.9167,75.021,74.692
6.0214,75.164,74.646
6.1261,75.169,75.117
6.2308,75.088,75.064


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_096.csv <==
x,qOut,qIn
0.05236,75.116,74.537
0.15708,74.795,74.265
0.2618,74.701,75.379
0.36652,74.811,76.25
0.47124,75.043,74.698
0.57596,75.084,74.021
0.68068,74.988,75.031
0.7854,74.89,75.587
0.89012,74.93,74.831
0.99484,75.061,74.555
1.0996,75.11,75.231
1.2043,75.057,75.563
1.309,74.921,75.137
1.4137,74.939,74.55
1.5184,75.078,74.636
1.6232,75.201,74.914
1.7279,75.157,75.121
1.8326,74.95,74.768
1.9373,74.808,74.858
2.042,74.82,75.497
2.1468,75.029,75.175
2.2515,75.193,74.922
2.3562,75.211,75.326
2.4609,75.114,74.901
2.5656,74.958,74.375
2.6704,74.84,74.935
2.7751,74.781,75.445
2.8798,74.791,75.336
2.9845,74.882,74.733
3.0892,75.034,74.424
3.194,75.178,75.068
3.2987,75.26,75.464
3.4034,75.235,74.932
3.5081,75.097,75.313
3.6128,74.924,74.979
3.7176,74.804,74.546
3.8223,74.823,75.168
3.927,74.972,75.575
4.0317,75.094,74.608
4.1364,75.109,74.651
4.2412,74.964,75.694
4.3459,74.859,75.214
4.4506,74.906,74.633
4.5553,75.044,74.214
4.66,75.177,74.976
4.7647,75.124,75.324
4.8695,74.975,75.098
4.9742,74.858,75.707
5.0789,74.887,75.221
5.1836,75.034,74.295
5.2883,75.165,74.614
5.3931,75.206,75.136
5.4978,75.1,74.958
5.6025,74.89,74.999
5.7072,74.71,75.229
5.8119,74.667,74.906
5.9167,74.851,74.358
6.0214,75.177,75.409
6.1261,75.406,75.567
6.2308,75.416,75.069


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_097.csv <==
x,qOut,qIn
0.05236,74.928,74.408
0.15708,75.055,73.972
0.2618,75.202,74.877
0.36652,75.296,75.85
0.47124,75.258,74.96
0.57596,74.981,74.739
0.68068,74.689,74.679
0.7854,74.582,74.678
0.89012,74.835,75.342
0.99484,75.217,75.174
1.0996,75.392,75.204
1.2043,75.297,75.305
1.309,74.929,74.5
1.4137,74.729,74.389
1.5184,74.798,75.557
1.6232,74.989,75.137
1.7279,75.114,74.51
1.8326,74.995,75.533
1.9373,74.85,75.363
2.042,74.826,74.987
2.1468,75.04,75.127
2.2515,75.251,74.981
2.3562,75.26,74.782
2.4609,75.095,75.087
2.5656,74.835,75.026
2.6704,74.761,74.531
2.7751,74.848,74.647
2.8798,74.996,74.923
2.9845,75.102,75.425
3.0892,75.15,75.289
3.194,75.167,74.772
3.2987,75.152,74.891
3.4034,75.093,75.088
3.5081,75.005,75.025
3.6128,74.925,75.107
3.7176,74.868,75.02
3.8223,74.832,74.944
3.927,74.816,75.191
4.0317,74.862,75.275
4.1364,74.965,74.429
4.2412,75.104,74.381
4.3459,75.154,75.249
4.4506,75.098,75.776
4.5553,75.003,75.22
4.66,74.951,74.657
4.7647,75.012,74.818
4.8695,75.102,75.152
4.9742,75.144,75.182
5.0789,75.072,74.743
5.1836,74.919,74.422
5.2883,74.79,75.158
5.3931,74.755,75.692
5.4978,74.869,75.676
5.6025,75.07,74.805
5.7072,75.217,74.307
5.8119,75.241,75.091
5.9167,75.091,74.326
6.0214,74.912,74.279
6.1261,74.821,76.067
6.2308,74.832,76.273


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_098.csv <==
x,qOut,qIn
0.05236,74.944,74.746
0.15708,74.835,74.311
0.2618,74.882,74.553
0.36652,74.971,75.056
0.47124,74.973,75.816
0.57596,74.891,75.243
0.68068,74.889,74.829
0.7854,74.998,74.883
0.89012,75.223,75.081
0.99484,75.32,74.871
1.0996,75.179,75.007
1.2043,74.89,74.825
1.309,74.585,75.194
1.4137,74.572,75.651
1.5184,74.819,74.771
1.6232,75.149,74.601
1.7279,75.376,75.04
1.8326,75.338,74.666
1.9373,75.136,74.657
2.042,74.918,75.141
2.1468,74.828,75.494
2.2515,74.887,75.463
2.3562,74.995,74.718
2.4609,75.088,74.382
2.5656,75.12,75.235
2.6704,75.088,75.295
2.7751,74.985,75.398
2.8798,74.852,75.23
2.9845,74.743,74.366
3.0892,74.792,74.687
3.194,74.971,75.182
3.2987,75.162,74.974
3.4034,75.241,74.927
3.5081,75.124,74.954
3.6128,74.969,74.812
3.7176,74.9,75.536
3.8223,75.022,75.472
3.927,75.186,74.019
4.0317,75.209,74.118
4.1364,75.079,75.935
4.2412,74.828,75.613
4.3459,74.717,73.921
4.4506,74.778,74.668
4.5553,74.928,75.258
4.66,75.065,74.885
4.7647,75.113,75.077
4.8695,75.097,75.388
4.9742,75.04,75.478
5.0789,74.959,74.696
5.1836,74.914,74.668
5.2883,74.954,74.973
5.3931,75.033,75.172
5.4978,75.087,75.014
5.6025,74.975,74.635
5.7072,74.827,74.915
5.8119,74.782,74.992
5.9167,74.969,75.146
6.0214,75.226,75.519
6.1261,75.313,75.23
6.2308,75.208,74.971


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_099.csv <==
x,qOut,qIn
0.05236,74.849,75.244
0.15708,74.951,75.285
0.2618,75.034,75.074
0.36652,75.074,74.709
0.47124,75.07,74.29
0.57596,75.045,74.849
0.68068,74.972,75.641
0.7854,74.882,76.003
0.89012,74.815,75.116
0.99484,74.888,74.353
1.0996,75.057,74.265
1.2043,75.213,74.488
1.309,75.243,75.481
1.4137,75.064,75.431
1.5184,74.819,74.644
1.6232,74.673,74.903
1.7279,74.782,74.966
1.8326,75.121,74.99
1.9373,75.404,75.687
2.042,75.443,75.291
2.1468,75.08,74.426
2.2515,74.629,74.654
2.3562,74.472,75.31
2.4609,74.63,75.26
2.5656,75.036,74.067
2.6704,75.224,74.945
2.7751,75.179,76.111
2.8798,75.054,74.738
2.9845,75.026,74.616
3.0892,75.144,75.809
3.194,75.202,75.237
3.2987,75.129,74.256
3.4034,74.897,74.933
3.5081,74.76,75.577
3.6128,74.788,75.46
3.7176,74.909,74.875
3.8223,75.03,74.25
3.927,75.064,75.16
4.0317,75.059,75.565
4.1364,75.039,75.312
4.2412,75.018,74.568
4.3459,74.982,74.393
4.4506,74.97,75.009
4.5553,74.997,75.417
4.66,75.07,75.373
4.7647,75.099,74.775
4.8695,75.057,74.654
4.9742,74.988,75.274
5.0789,74.953,74.848
5.1836,75.009,74.688
5.2883,75.06,75.053
5.3931,75.047,74.949
5.4978,74.925,75.271
5.6025,74.849,75.385
5.7072,74.914,74.749
5.8119,75.057,74.749
5.9167,75.188,74.941
6.0214,75.126,74.933
6.1261,74.966,74.85
6.2308,74.835,75.119


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_100.csv <==
x,qOut,qIn
0.05236,75.029,75.194
0.15708,75.046,74.334
0.2618,74.963,74.672
0.36652,74.89,75.553
0.47124,74.939,75.406
0.57596,75.048,74.36
0.68068,75.067,74.433
0.7854,74.989,74.976
0.89012,74.84,75.563
0.99484,74.851,75.028
1.0996,75.005,74.708
1.2043,75.177,75.07
1.309,75.226,74.99
1.4137,75.111,74.999
1.5184,74.982,75.252
1.6232,74.907,74.848
1.7279,74.927,75.236
1.8326,74.917,75.09
1.9373,74.895,74.311
2.042,74.91,75.085
2.1468,75.011,75.384
2.2515,75.104,74.49
2.3562,75.103,74.921
2.4609,75.043,75.48
2.5656,74.985,75.397
2.6704,75.026,74.705
2.7751,75.065,74.403
2.8798,75.045,75.265
2.9845,74.927,74.904
3.0892,74.857,74.425
3.194,74.892,75.471
3.2987,74.988,75.401
3.4034,75.085,74.443
3.5081,75.119,74.632
3.6128,75.116,75.376
3.7176,75.084,75.117
3.8223,75.024,75.57
3.927,74.932,75.985
4.0317,74.879,74.431
4.1364,74.897,73.726
4.2412,75.009,74.729
4.3459,75.084,75.398
4.4506,75.039,75.275
4.5553,74.921,75.543
4.66,74.802,75.151
4.7647,74.885,74.838
4.8695,75.115,75.043
4.9742,75.32,74.611
5.0789,75.324,75.22
5.1836,75.005,75.738
5.2883,74.633,74.674
5.3931,74.454,74.363
5.4978,74.676,74.941
5.6025,75.121,75.11
5.7072,75.454,75.369
5.8119,75.534,75.147
5.9167,75.264,74.602
6.0214,74.946,74.404
6.1261,74.816,74.973
6.2308,74.864,75.913


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_101.csv <==
x,qOut,qIn
0.05236,74.886,75.004
0.15708,74.896,74.822
0.2618,74.983,74.964
0.36652,75.081,75.26
0.47124,75.123,75.51
0.57596,75.047,74.679
0.68068,74.933,74.344
0.7854,74.863,75.114
0.89012,74.914,75.223
0.99484,75.017,75.191
1.0996,75.068,75.085
1.2043,75.06,74.715
1.309,75.013,74.356
1.4137,75.041,74.666
1.5184,75.096,75.672
1.6232,75.108,75.597
1.7279,75.013,74.22
1.8326,74.893,74.644
1.9373,74.879,75.922
2.042,74.965,75.746
2.1468,75.118,74.713
2.2515,75.115,74.776
2.3562,74.961,74.179
2.4609,74.786,74.586
2.5656,74.737,75.486
2.6704,74.884,75.389
2.7751,75.057,75.443
2.8798,75.165,75.056
2.9845,75.144,74.331
3.0892,75.146,74.746
3.194,75.158,75.337
3.2987,75.099,74.816
3.4034,74.876,74.917
3.5081,74.618,75.709
3.6128,74.6,75.11
3.7176,74.835,74.391
3.8223,75.277,74.89
3.927,75.476,75.459
4.0317,75.316,75.55
4.1364,74.968,75.129
4.2412,74.654,74.863
4.3459,74.685,74.358
4.4506,74.902,74.619
4.5553,75.117,75.455
4.66,75.154,74.711
4.7647,75.046,74.347
4.8695,74.948,75.529
4.9742,74.938,75.761
5.0789,75.071,74.653
5.1836,75.227,74.454
5.2883,75.254,74.75
5.3931,75.128,75.669
5.4978,74.847,75.123
5.6025,74.666,74.257
5.7072,74.7,75.168
5.8119,74.881,75.234
5.9167,75.11,74.827
6.0214,75.183,74.878
6.1261,75.114,75.109
6.2308,74.986,75.198


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_102.csv <==
x,qOut,qIn
0.05236,75.261,74.141
0.15708,75.493,74.551
0.2618,75.391,75.491
0.36652,75.036,75.431
0.47124,74.583,74.862
0.57596,74.528,75.3
0.68068,74.801,75.266
0.7854,75.153,74.453
0.89012,75.337,75.145
0.99484,75.239,75.856
1.0996,75.007,74.69
1.2043,74.792,74.402
1.309,74.727,75.116
1.4137,74.847,75.316
1.5184,75.048,74.673
1.6232,75.216,74.637
1.7279,75.239,75.487
1.8326,75.11,75.161
1.9373,74.972,74.723
2.042,74.908,74.923
2.1468,74.98,74.716
2.2515,75.042,75.046
2.3562,75.016,75.556
2.4609,74.938,75.13
2.5656,74.865,74.549
2.6704,74.905,74.815
2.7751,75,75.334
2.8798,75.077,75.312
2.9845,75.071,74.961
3.0892,74.996,74.698
3.194,74.934,75.339
3.2987,74.928,75.352
3.4034,75.007,74.05
3.5081,75.092,74.726
3.6128,75.103,75.794
3.7176,75.045,75.179
3.8223,74.942,74.419
3.927,74.94,74.878
4.0317,75.039,75.296
4.1364,75.151,75.954
4.2412,75.179,74.615
4.3459,75.059,73.743
4.4506,74.913,75.157
4.5553,74.827,75.69
4.66,74.871,75.092
4.7647,74.944,74.637
4.8695,74.978,74.681
4.9742,74.987,74.746
5.0789,74.999,75.284
5.1836,75.071,76.037
5.2883,75.127,75.529
5.3931,75.117,74.683
5.4978,74.999,74.576
5.6025,74.895,74.514
5.7072,74.887,74.902
5.8119,74.934,75.17
5.9167,74.97,74.97
6.0214,74.887,75.059
6.1261,74.847,75.552
6.2308,74.946,75.168


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_103.csv <==
x,qOut,qIn
0.05236,74.707,75.075
0.15708,75.017,75.628
0.2618,75.294,74.844
0.36652,75.409,74.75
0.47124,75.266,74.831
0.57596,75.003,75.349
0.68068,74.817,75.681
0.7854,74.777,74.686
0.89012,74.916,74.27
0.99484,75.039,75.16
1.0996,75.059,75.342
1.2043,75.007,75.258
1.309,74.934,75.314
1.4137,74.956,74.594
1.5184,75.041,74.17
1.6232,75.128,75.135
1.7279,75.158,75.049
1.8326,75.092,74.642
1.9373,74.965,75.028
2.042,74.85,75.142
2.1468,74.823,75.47
2.2515,74.959,75.533
2.3562,75.132,75.003
2.4609,75.209,74.534
2.5656,75.059,74.686
2.6704,74.797,74.929
2.7751,74.664,75.156
2.8798,74.712,75.521
2.9845,74.94,75.175
3.0892,75.1,74.52
3.194,75.176,74.434
3.2987,75.204,75.174
3.4034,75.23,75.305
3.5081,75.164,74.727
3.6128,74.984,75.322
3.7176,74.803,75.149
3.8223,74.759,74.72
3.927,74.959,74.945
4.0317,75.178,74.978
4.1364,75.255,75.156
4.2412,75.057,75.146
4.3459,74.821,74.791
4.4506,74.781,74.586
4.5553,74.921,75.398
4.66,75.175,75.839
4.7647,75.233,75.017
4.8695,75.108,73.951
4.9742,74.929,74.874
5.0789,74.844,75.06
5.1836,74.915,74.01
5.2883,75.002,75.035
5.3931,75.04,76.119
5.4978,74.985,75.516
5.6025,74.987,74.595
5.7072,75.084,74.543
5.8119,75.193,75.061
5.9167,75.212,74.871
6.0214,75.01,75.042
6.1261,74.744,75.248
6.2308,74.591,74.581


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_104.csv <==
x,qOut,qIn
0.05236,75.199,74.788
0.15708,75.279,74.938
0.2618,75.105,75.344
0.36652,74.863,75.617
0.47124,74.764,74.303
0.57596,74.934,74.592
0.68068,75.159,75.299
0.7854,75.282,74.966
0.89012,75.174,74.782
0.99484,74.958,75.308
1.0996,74.819,75.466
1.2043,74.817,74.843
1.309,74.978,74.318
1.4137,75.129,74.809
1.5184,75.157,75.749
1.6232,75.068,75.479
1.7279,74.885,74.926
1.8326,74.79,75.043
1.9373,74.844,74.961
2.042,74.986,75.119
2.1468,75.139,74.701
2.2515,75.135,74.359
2.3562,75.005,74.836
2.4609,74.865,75.323
2.5656,74.837,74.859
2.6704,74.99,74.697
2.7751,75.187,75.353
2.8798,75.306,75.572
2.9845,75.243,75.751
3.0892,75.058,74.849
3.194,74.886,73.637
3.2987,74.783,74.438
3.4034,74.782,76.035
3.5081,74.794,75.262
3.6128,74.824,74.55
3.7176,74.9,75.19
3.8223,75.052,74.745
3.927,75.244,74.553
4.0317,75.339,75.706
4.1364,75.274,75.28
4.2412,75.002,74.127
4.3459,74.721,74.772
4.4506,74.647,75.875
4.5553,74.789,75.697
4.66,75.113,74.697
4.7647,75.293,74.504
4.8695,75.248,74.678
4.9742,75.078,75.071
5.0789,74.919,74.94
5.1836,74.916,75.215
5.2883,74.957,75.574
5.3931,74.986,74.653
5.4978,74.971,74.635
5.6025,75.058,75.071
5.7072,75.173,75.235
5.8119,75.196,75.384
5.9167,74.999,74.951
6.0214,74.741,75.035
6.1261,74.698,74.953
6.2308,74.87,74.818


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_105.csv <==
x,qOut,qIn
0.05236,75.218,74.726
0.15708,75.126,75.32
0.2618,74.961,74.917
0.36652,74.833,74.553
0.47124,74.841,75.64
0.57596,74.928,75.075
0.68068,75.011,74.014
0.7854,75.071,75.146
0.89012,75.104,75.609
0.99484,75.143,74.857
1.0996,75.14,75.092
1.2043,75.084,74.724
1.309,74.97,74.426
1.4137,74.906,75.068
1.5184,74.915,75.81
1.6232,74.953,75.116
1.7279,74.961,74.168
1.8326,74.941,74.75
1.9373,74.985,75.692
2.042,75.083,75.566
2.1468,75.202,74.675
2.2515,75.137,75.008
2.3562,74.948,74.989
2.4609,74.787,74.777
2.5656,74.817,74.588
2.6704,74.993,74.864
2.7751,75.09,75.768
2.8798,75.063,75.766
2.9845,74.909,74.725
3.0892,74.917,74.018
3.194,75.071,74.527
3.2987,75.215,75.139
3.4034,75.176,75.172
3.5081,74.917,75.529
3.6128,74.716,75.075
3.7176,74.714,74.655
3.8223,75.002,75.461
3.927,75.297,75.465
4.0317,75.358,74.662
4.1364,75.17,74.517
4.2412,74.765,75.107
4.3459,74.524,75.209
4.4506,74.594,75.1
4.5553,74.874,74.888
4.66,75.224,74.639
4.7647,75.356,74.825
4.8695,75.281,75.153
4.9742,75.114,74.755
5.0789,74.984,75.389
5.1836,74.957,75.634
5.2883,74.963,74.921
5.3931,74.976,74.396
5.4978,74.985,74.719
5.6025,75.012,75.391
5.7072,74.998,75.389
5.8119,74.931,74.422
5.9167,74.816,74.847
6.0214,74.816,75.746
6.1261,74.951,75.537
6.2308,75.123,74.735


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_106.csv <==
x,qOut,qIn
0.05236,74.968,75.512
0.15708,74.882,75.258
0.2618,74.987,74.648
0.36652,75.178,75.122
0.47124,75.321,75.07
0.57596,75.163,74.354
0.68068,74.841,74.852
0.7854,74.564,75.252
0.89012,74.537,74.832
0.99484,74.748,75.142
1.0996,75.026,75.774
1.2043,75.259,75.098
1.309,75.36,74.075
1.4137,75.304,74.816
1.5184,75.124,75.302
1.6232,74.912,75.383
1.7279,74.769,75.316
1.8326,74.782,74.89
1.9373,74.908,74.607
2.042,75.071,74.917
2.1468,75.207,75.181
2.2515,75.217,75.43
2.3562,75.075,75.074
2.4609,74.873,74.291
2.5656,74.723,74.788
2.6704,74.83,75.336
2.7751,75.069,75.039
2.8798,75.26,75.003
2.9845,75.218,75.466
3.0892,75.006,74.873
3.194,74.879,74.618
3.2987,74.9,75.308
3.4034,75.085,74.976
3.5081,75.111,74.608
3.6128,74.957,75.124
3.7176,74.776,75.126
3.8223,74.744,74.829
3.927,74.95,75.173
4.0317,75.173,74.905
4.1364,75.279,74.967
4.2412,75.164,74.882
4.3459,75.001,75.236
4.4506,74.929,75.222
4.5553,74.944,74.531
4.66,75.017,74.676
4.7647,75.016,75.086
4.8695,74.968,75.308
4.9742,74.922,75.581
5.0789,74.922,74.777
5.1836,74.968,74.04
5.2883,75.022,74.962
5.3931,75.058,76.088
5.4978,75.049,75.252
5.6025,74.974,74.617
5.7072,74.879,74.587
5.8119,74.833,75.401
5.9167,74.903,74.551
6.0214,75.063,73.613
6.1261,75.161,75.045
6.2308,75.14,75.797


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_107.csv <==
x,qOut,qIn
0.05236,75.1,75.138
0.15708,75.158,74.986
0.2618,75.105,74.649
0.36652,74.969,74.91
0.47124,74.791,74.296
0.57596,74.762,74.529
0.68068,74.913,75.686
0.7854,75.134,75.725
0.89012,75.297,74.863
0.99484,75.27,74.545
1.0996,75.145,74.911
1.2043,75.008,75.439
1.309,74.931,75.262
1.4137,74.841,74.688
1.5184,74.742,74.683
1.6232,74.702,75.277
1.7279,74.799,74.952
1.8326,75.025,74.91
1.9373,75.206,75.438
2.042,75.257,75.265
2.1468,75.115,74.149
2.2515,74.969,74.706
2.3562,74.941,75.444
2.4609,74.998,75.613
2.5656,75.077,74.599
2.6704,75.041,74.402
2.7751,74.983,75.4
2.8798,74.976,75.458
2.9845,75.081,74.801
3.0892,75.139,75.002
3.194,75.056,74.816
3.2987,74.905,74.875
3.4034,74.793,74.843
3.5081,74.886,74.156
3.6128,75.05,75.09
3.7176,75.157,76.382
3.8223,75.094,75.366
3.927,74.983,74.368
4.0317,74.957,74.633
4.1364,75,74.694
4.2412,75.067,75.057
4.3459,74.976,75.496
4.4506,74.803,75.198
4.5553,74.684,74.901
4.66,74.755,74.843
4.7647,75.03,75.037
4.8695,75.313,75.3
4.9742,75.444,74.589
5.0789,75.28,74.606
5.1836,74.921,75.657
5.2883,74.67,75.7
5.3931,74.658,74.727
5.4978,74.961,74.472
5.6025,75.247,75.151
5.7072,75.311,74.869
5.8119,75.177,74.742
5.9167,74.918,75.664
6.0214,74.802,75.266
6.1261,74.843,74.845
6.2308,74.969,75.034


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_108.csv <==
x,qOut,qIn
0.05236,74.925,75.183
0.15708,74.93,75.015
0.2618,75.084,74.913
0.36652,75.235,75.101
0.47124,75.219,75.31
0.57596,74.988,75.111
0.68068,74.771,74.662
0.7854,74.695,74.933
0.89012,74.854,74.897
0.99484,75.036,74.87
1.0996,75.104,75.217
1.2043,75.073,75.197
1.309,74.989,74.682
1.4137,75.004,75.001
1.5184,75.076,74.97
1.6232,75.132,74.814
1.7279,75.098,75.567
1.8326,74.994,75.395
1.9373,74.913,74.361
2.042,74.894,74.809
2.1468,74.964,75.74
2.2515,75.032,74.988
2.3562,75.039,74.462
2.4609,74.993,74.514
2.5656,74.915,75.284
2.6704,74.905,76.017
2.7751,74.968,74.799
2.8798,75.057,74.036
2.9845,75.119,74.737
3.0892,75.117,75.026
3.194,75.085,75.528
3.2987,75.038,74.928
3.4034,74.987,74.555
3.5081,74.921,75.641
3.6128,74.894,75.747
3.7176,74.926,74.935
3.8223,75.032,74.041
3.927,75.074,74.44
4.0317,74.984,75.362
4.1364,74.837,75.14
4.2412,74.73,75.829
4.3459,74.822,76.018
4.4506,75.02,74.542
4.5553,75.206,73.78
4.66,75.271,75.204
4.7647,75.195,75.387
4.8695,75.011,74.684
4.9742,74.796,74.959
5.0789,74.628,75.139
5.1836,74.703,74.626
5.2883,75.01,74.747
5.3931,75.356,75.568
5.4978,75.531,75.59
5.6025,75.284,74.789
5.7072,74.874,74.453
5.8119,74.587,74.63
5.9167,74.687,75.189
6.0214,74.97,74.976
6.1261,75.12,74.91
6.2308,75.098,74.967


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_109.csv <==
x,qOut,qIn
0.05236,74.933,75.05
0.15708,75.024,74.467
0.2618,75.136,74.812
0.36652,75.202,74.938
0.47124,75.154,75.466
0.57596,74.969,75.745
0.68068,74.792,74.701
0.7854,74.724,74.258
0.89012,74.845,75.172
0.99484,75.044,75.222
1.0996,75.167,75.093
1.2043,75.159,74.778
1.309,74.99,74.563
1.4137,74.843,74.694
1.5184,74.853,75.254
1.6232,74.985,75.839
1.7279,75.174,74.807
1.8326,75.187,74.523
1.9373,75.058,75.616
2.042,74.909,75.505
2.1468,74.876,74.622
2.2515,74.939,74.704
2.3562,74.952,74.501
2.4609,74.902,74.936
2.5656,74.814,75.883
2.6704,74.896,75.354
2.7751,75.104,73.961
2.8798,75.304,74.583
2.9845,75.359,75.533
3.0892,75.227,75.008
3.194,75.026,74.925
3.2987,74.848,74.917
3.4034,74.765,75.178
3.5081,74.788,74.738
3.6128,74.902,74.224
3.7176,75.039,75.264
3.8223,75.124,76.268
3.927,75.049,75.119
4.0317,74.923,74.442
4.1364,74.865,74.436
4.2412,74.985,75.283
4.3459,75.13,75.641
4.4506,75.102,74.355
4.5553,74.932,74.664
4.66,74.703,75.57
4.7647,74.754,74.719
4.8695,75.034,74.729
4.9742,75.335,75.124
5.0789,75.439,74.833
5.1836,75.22,74.53
5.2883,74.908,75.31
5.3931,74.702,75.639
5.4978,74.776,74.859
5.6025,74.989,74.848
5.7072,75.134,75.117
5.8119,75.152,74.894
5.9167,75.025,74.529
6.0214,74.917,74.74
6.1261,74.874,75.331
6.2308,74.885,75.489


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_110.csv <==
x,qOut,qIn
0.05236,75.021,74.404
0.15708,74.96,74.715
0.2618,75.022,75.084
0.36652,75.137,75.466
0.47124,75.214,75.543
0.57596,75.119,74.939
0.68068,74.942,74.784
0.7854,74.799,74.342
0.89012,74.8,75.092
0.99484,74.903,75.754
1.0996,74.971,75.028
1.2043,74.972,75.06
1.309,74.895,74.387
1.4137,74.931,74.566
1.5184,75.093,75.777
1.6232,75.26,75.149
1.7279,75.286,74.222
1.8326,75.049,74.626
1.9373,74.793,75.353
2.042,74.699,75.893
2.1468,74.913,75.04
2.2515,75.173,74.262
2.3562,75.248,75.218
2.4609,75.147,75.191
2.5656,74.931,74.225
2.6704,74.84,74.81
2.7751,74.833,75.851
2.8798,74.856,75.158
2.9845,74.856,75.001
3.0892,74.954,75.464
3.194,75.148,74.732
3.2987,75.309,74.425
3.4034,75.289,75.467
3.5081,75.011,75.757
3.6128,74.735,74.615
3.7176,74.635,74.115
3.8223,74.84,75.202
3.927,75.112,75.293
4.0317,75.249,74.788
4.1364,75.223,74.809
4.2412,75.048,75.728
4.3459,74.926,75.364
4.4506,74.923,74.528
4.5553,74.996,74.422
4.66,75.088,74.671
4.7647,75.054,75.212
4.8695,74.92,75.569
4.9742,74.791,74.839
5.0789,74.782,74.819
5.1836,74.957,75.434
5.2883,75.171,75.154
5.3931,75.289,74.656
5.4978,75.198,75.26
5.6025,74.959,75.527
5.7072,74.763,75.062
5.8119,74.707,74.77
5.9167,74.858,74.285
6.0214,75.06,74.681
6.1261,75.167,75.621
6.2308,75.154,75.326


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_111.csv <==
x,qOut,qIn
0.05236,75.217,74.904
0.15708,75.201,74.202
0.2618,75.051,74.925
0.36652,74.879,75.312
0.47124,74.801,74.521
0.57596,74.836,75.399
0.68068,74.908,75.861
0.7854,74.995,74.395
0.89012,75.09,74.164
0.99484,75.213,75.477
1.0996,75.245,75.869
1.2043,75.138,74.922
1.309,74.864,74.905
1.4137,74.684,75.205
1.5184,74.743,75.025
1.6232,74.955,74.94
1.7279,75.196,74.513
1.8326,75.184,74.348
1.9373,74.993,74.954
2.042,74.8,75.697
2.1468,74.789,75.239
2.2515,74.999,74.501
2.3562,75.225,74.834
2.4609,75.327,75.389
2.5656,75.198,75.356
2.6704,74.961,74.795
2.7751,74.771,74.747
2.8798,74.691,74.653
2.9845,74.752,75.016
3.0892,74.876,75.156
3.194,75.018,75.577
3.2987,75.131,75.559
3.4034,75.17,74.429
3.5081,75.126,74.334
3.6128,75.068,74.711
3.7176,75.026,75.416
3.8223,75.017,74.924
3.927,74.94,74.592
4.0317,74.852,75.446
4.1364,74.846,75.413
4.2412,75.019,74.518
4.3459,75.257,74.715
4.4506,75.305,75.342
4.5553,75.13,75.668
4.66,74.754,74.685
4.7647,74.595,74.35
4.8695,74.732,75.018
4.9742,75.005,75.214
5.0789,75.222,75.422
5.1836,75.191,75.318
5.2883,75.042,74.784
5.3931,74.916,74.777
5.4978,74.938,74.899
5.6025,75.051,74.907
5.7072,75.115,75.112
5.8119,75.086,74.721
5.9167,74.943,74.883
6.0214,74.86,75.562
6.1261,74.917,75.268
6.2308,75.062,75.187


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_112.csv <==
x,qOut,qIn
0.05236,75.176,75.675
0.15708,75.036,75.105
0.2618,74.877,74.744
0.36652,74.832,75.06
0.47124,75.009,75.073
0.57596,75.177,74.281
0.68068,75.121,74.691
0.7854,74.891,75.428
0.89012,74.593,75.283
0.99484,74.623,74.71
1.0996,74.944,74.981
1.2043,75.326,75.398
1.309,75.53,74.673
1.4137,75.374,74.644
1.5184,75.05,74.999
1.6232,74.766,74.89
1.7279,74.709,75.358
1.8326,74.826,75.532
1.9373,74.978,75.007
2.042,75.098,74.789
2.1468,75.146,74.929
2.2515,75.128,74.765
2.3562,75.037,74.987
2.4609,74.915,75.676
2.5656,74.81,74.892
2.6704,74.821,73.789
2.7751,74.938,74.688
2.8798,75.094,75.937
2.9845,75.217,75.486
3.0892,75.204,74.658
3.194,75.087,74.534
3.2987,74.957,75.093
3.4034,74.912,75.113
3.5081,74.992,74.358
3.6128,75.054,75.114
3.7176,75.03,75.212
3.8223,74.871,75.387
3.927,74.795,75.791
4.0317,74.905,74.702
4.1364,75.106,74.523
4.2412,75.271,75.064
4.3459,75.177,74.91
4.4506,74.949,75.043
4.5553,74.761,75.26
4.66,74.776,74.507
4.7647,74.944,74.665
4.8695,75.112,75.196
4.9742,75.213,74.907
5.0789,75.213,75.364
5.1836,75.147,75.722
5.2883,75.041,74.694
5.3931,74.942,74.054
5.4978,74.903,75.112
5.6025,74.948,75.542
5.7072,74.981,75.453
5.8119,74.958,74.807
5.9167,74.854,74.482
6.0214,74.841,74.45
6.1261,74.961,74.769
6.2308,75.113,75.559


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_113.csv <==
x,qOut,qIn
0.05236,75.138,75.611
0.15708,75.071,75.753
0.2618,74.92,74.943
0.36652,74.794,74.819
0.47124,74.8,75.112
0.57596,75.001,74.679
0.68068,75.242,74.553
0.7854,75.357,75.231
0.89012,75.183,75.323
0.99484,74.805,74.622
1.0996,74.585,74.886
1.2043,74.658,75.097
1.309,75.092,75.334
1.4137,75.417,75.517
1.5184,75.39,74.629
1.6232,75.112,74.252
1.7279,74.752,75.928
1.8326,74.717,75.442
1.9373,74.893,74.21
2.042,75.09,74.724
2.1468,75.12,75.056
2.2515,75.034,74.879
2.3562,74.984,75.01
2.4609,74.998,75.245
2.5656,75.075,74.846
2.6704,75.091,74.435
2.7751,75.059,74.998
2.8798,75.015,75.37
2.9845,74.995,74.841
3.0892,74.972,74.822
3.194,74.929,75.465
3.2987,74.898,75.242
3.4034,74.917,75.214
3.5081,74.998,75.3
3.6128,75.05,74.905
3.7176,75.031,73.997
3.8223,74.917,75.005
3.927,74.844,75.784
4.0317,74.875,74.916
4.1364,74.981,74.45
4.2412,75.109,75.218
4.3459,75.19,75.512
4.4506,75.229,75.431
4.5553,75.21,74.568
4.66,75.117,74.719
4.7647,74.925,75.391
4.8695,74.751,74.966
4.9742,74.687,74.709
5.0789,74.808,75.057
5.1836,75.001,75.381
5.2883,75.139,74.863
5.3931,75.195,74.997
5.4978,75.163,74.683
5.6025,75.119,74.195
5.7072,75.052,75.234
5.8119,74.966,75.955
5.9167,74.866,75.719
6.0214,74.85,74.823
6.1261,74.936,73.863
6.2308,75.057,74.336


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_114.csv <==
x,qOut,qIn
0.05236,74.943,74.525
0.15708,74.71,74.355
0.2618,74.769,75.295
0.36652,74.985,75.658
0.47124,75.172,75.032
0.57596,75.089,75.155
0.68068,74.942,74.709
0.7854,74.884,74.373
0.89012,75.043,75.505
0.99484,75.166,75.562
1.0996,75.093,75.045
1.2043,74.907,74.46
1.309,74.739,75.338
1.4137,74.84,75.401
1.5184,75.065,74.38
1.6232,75.235,74.221
1.7279,75.181,75.503
1.8326,74.972,75.776
1.9373,74.84,74.804
2.042,74.864,74.216
2.1468,75.08,75.802
2.2515,75.234,75.668
2.3562,75.202,74.316
2.4609,75.034,74.403
2.5656,74.815,75.072
2.6704,74.745,74.652
2.7751,74.813,75.27
2.8798,74.946,75.339
2.9845,75.068,74.509
3.0892,75.136,74.855
3.194,75.153,75.404
3.2987,75.121,75.304
3.4034,75.047,75.56
3.5081,74.952,75.245
3.6128,74.877,74.391
3.7176,74.85,74.453
3.8223,74.889,75.172
3.927,74.957,75.535
4.0317,74.994,74.79
4.1364,74.998,74.655
4.2412,74.974,75.369
4.3459,75.042,75.171
4.4506,75.182,74.711
4.5553,75.288,74.288
4.66,75.241,74.442
4.7647,74.994,75.211
4.8695,74.771,76.207
4.9742,74.705,75.661
5.0789,74.894,74.293
5.1836,75.124,74.52
5.2883,75.221,74.98
5.3931,75.159,75.206
5.4978,74.945,75.261
5.6025,74.728,74.953
5.7072,74.627,74.707
5.8119,74.692,74.912
5.9167,74.955,75.073
6.0214,75.273,75.246
6.1261,75.412,75.155
6.2308,75.31,75.049


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_115.csv <==
x,qOut,qIn
0.05236,75.105,74.942
0.15708,74.912,74.28
0.2618,74.778,75.443
0.36652,74.754,76.29
0.47124,74.875,74.616
0.57596,75.07,74.352
0.68068,75.222,75.049
0.7854,75.252,74.943
0.89012,75.095,75.036
0.99484,74.817,75.578
1.0996,74.617,75.245
1.2043,74.606,74.628
1.309,74.863,74.55
1.4137,75.196,75.439
1.5184,75.37,75.424
1.6232,75.321,75.017
1.7279,75.023,74.701
1.8326,74.783,74.46
1.9373,74.768,74.586
2.042,74.922,75.58
2.1468,75.147,75.691
2.2515,75.184,74.825
2.3562,75.075,74.544
2.4609,74.948,74.883
2.5656,74.939,75.102
2.6704,75.046,75.085
2.7751,75.078,75.138
2.8798,74.99,74.8
2.9845,74.773,74.845
3.0892,74.74,75.145
3.194,74.937,75.144
3.2987,75.201,74.674
3.4034,75.34,74.692
3.5081,75.173,75.53
3.6128,74.926,75.722
3.7176,74.785,75.021
3.8223,74.903,74.65
3.927,75.077,74.766
4.0317,75.117,75.037
4.1364,75.032,75.235
4.2412,74.87,74.654
4.3459,74.826,74.774
4.4506,74.887,75.006
4.5553,75.004,74.99
4.66,75.125,75.08
4.7647,75.216,74.729
4.8695,75.22,75.265
4.9742,75.127,75.745
5.0789,74.938,75.243
5.1836,74.817,74.58
5.2883,74.831,74.421
5.3931,74.915,75.47
5.4978,74.983,74.718
5.6025,74.94,74.261
5.7072,74.889,75.155
5.8119,74.905,75.734
5.9167,75.041,75.533
6.0214,75.202,74.769
6.1261,75.284,74.057
6.2308,75.255,74.826


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_116.csv <==
x,qOut,qIn
0.05236,75.181,75.28
0.15708,75.03,74.63
0.2618,74.895,74.812
0.36652,74.847,75.334
0.47124,74.936,74.728
0.57596,75.006,74.943
0.68068,75.001,75.697
0.7854,74.968,74.985
0.89012,74.972,73.993
0.99484,75.063,74.643
1.0996,75.143,75.458
1.2043,75.154,75.059
1.309,75.056,75.55
1.4137,74.957,75.637
1.5184,74.946,74.493
1.6232,75.014,74.549
1.7279,75.135,74.946
1.8326,75.13,74.969
1.9373,74.962,75.319
2.042,74.741,74.969
2.1468,74.6,74.83
2.2515,74.743,75.214
2.3562,75.043,75.471
2.4609,75.307,75.079
2.5656,75.35,74.032
2.6704,75.141,74.353
2.7751,74.9,75.573
2.8798,74.772,75.606
2.9845,74.864,75.131
3.0892,75.017,75.335
3.194,75.117,75.097
3.2987,75.149,74.043
3.4034,75.123,75.124
3.5081,75.062,76.115
3.6128,74.933,75.12
3.7176,74.786,74.218
3.8223,74.689,74.312
3.927,74.82,75.18
4.0317,75.097,75.838
4.1364,75.336,75.067
4.2412,75.349,74.842
4.3459,75.095,75.395
4.4506,74.854,75.282
4.5553,74.777,74.784
4.66,74.971,74.383
4.7647,75.11,74.657
4.8695,75.044,75.222
4.9742,74.875,75.606
5.0789,74.752,75.165
5.1836,74.912,74.677
5.2883,75.179,74.694
5.3931,75.365,75.221
5.4978,75.301,75.004
5.6025,75.053,74.434
5.7072,74.822,75.202
5.8119,74.708,75.217
5.9167,74.777,74.922
6.0214,74.941,75.323
6.1261,75.11,74.713
6.2308,75.213,75.238


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_117.csv <==
x,qOut,qIn
0.05236,74.824,76.061
0.15708,75.032,75.216
0.2618,75.181,74.785
0.36652,75.197,74.043
0.47124,75.039,75.13
0.57596,74.881,75.79
0.68068,74.814,74.969
0.7854,74.83,74.375
0.89012,74.897,74.929
0.99484,74.974,75.251
1.0996,75.091,75.111
1.2043,75.211,75.226
1.309,75.286,74.658
1.4137,75.159,74.962
1.5184,74.926,75.521
1.6232,74.746,74.823
1.7279,74.783,74.532
1.8326,74.968,75.025
1.9373,75.079,75.141
2.042,75.067,75.147
2.1468,74.93,74.949
2.2515,74.925,75.242
2.3562,75.042,75.269
2.4609,75.166,74.421
2.5656,75.169,74.615
2.6704,75.03,75.38
2.7751,74.884,75.626
2.8798,74.803,75.069
2.9845,74.833,75.102
3.0892,74.93,75.381
3.194,75.059,74.312
3.2987,75.161,74.514
3.4034,75.175,75.891
3.5081,75.031,74.922
3.6128,74.853,73.859
3.7176,74.771,74.594
3.8223,74.899,75.63
3.927,75.134,75.323
4.0317,75.275,75.043
4.1364,75.258,75.208
4.2412,75.054,74.749
4.3459,74.893,74.49
4.4506,74.857,74.898
4.5553,74.889,75.095
4.66,74.904,75.523
4.7647,74.813,75.683
4.8695,74.773,74.522
4.9742,74.861,74.346
5.0789,75.135,75.136
5.1836,75.341,74.864
5.2883,75.29,75.012
5.3931,75.046,75.493
5.4978,74.724,75.065
5.6025,74.697,74.611
5.7072,74.917,74.671
5.8119,75.187,75.041
5.9167,75.3,75.355
6.0214,75.141,74.876
6.1261,74.901,74.242
6.2308,74.748,75.086


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_118.csv <==
x,qOut,qIn
0.05236,74.914,75.636
0.15708,74.864,75.944
0.2618,74.96,75.021
0.36652,75.059,74.32
0.47124,75.023,74.911
0.57596,74.927,75.236
0.68068,74.897,74.799
0.7854,74.93,75.172
0.89012,74.988,75.012
0.99484,74.961,74.34
1.0996,74.942,75.285
1.2043,74.989,75.394
1.309,75.151,74.603
1.4137,75.245,74.876
1.5184,75.157,75.142
1.6232,74.964,75.165
1.7279,74.781,75.079
1.8326,74.841,74.422
1.9373,75.021,74.556
2.042,75.161,75.553
2.1468,75.11,75.519
2.2515,74.956,74.733
2.3562,74.873,74.883
2.4609,74.891,75.336
2.5656,75.005,74.706
2.6704,75.051,74.751
2.7751,75.011,75.071
2.8798,74.93,75.103
2.9845,74.857,74.974
3.0892,74.871,74.735
3.194,74.984,75.238
3.2987,75.135,75.112
3.4034,75.258,74.692
3.5081,75.215,74.751
3.6128,75.051,75.241
3.7176,74.885,75.076
3.8223,74.836,74.725
3.927,74.92,75.056
4.0317,75.014,75.384
4.1364,75.06,75.365
4.2412,75.024,75.757
4.3459,74.987,75.075
4.4506,74.966,73.451
4.5553,74.951,73.992
4.66,74.93,75.803
4.7647,74.9,75.452
4.8695,74.891,74.972
4.9742,74.93,74.949
5.0789,75.037,75.383
5.1836,75.217,74.858
5.2883,75.339,74.484
5.3931,75.293,75.407
5.4978,74.978,75.171
5.6025,74.584,74.545
5.7072,74.443,74.692
5.8119,74.612,74.828
5.9167,75.081,75.676
6.0214,75.407,75.399
6.1261,75.416,74.231
6.2308,75.202,74.328


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_119.csv <==
x,qOut,qIn
0.05236,74.963,75.07
0.15708,74.794,75.254
0.2618,74.882,74.751
0.36652,75.073,74.804
0.47124,75.177,74.717
0.57596,75.03,74.796
0.68068,74.82,75.386
0.7854,74.704,75.709
0.89012,74.811,74.644
0.99484,75.038,74.092
1.0996,75.214,75.044
1.2043,75.262,75.586
1.309,75.124,75.39
1.4137,74.914,74.888
1.5184,74.786,74.423
1.6232,74.796,74.992
1.7279,74.972,75.158
1.8326,75.143,74.514
1.9373,75.182,74.761
2.042,75.092,75.175
2.1468,74.906,75.356
2.2515,74.839,75.15
2.3562,74.93,75.008
2.4609,75.082,75.001
2.5656,75.178,75.386
2.6704,75.078,75.099
2.7751,74.9,74.515
2.8798,74.769,74.35
2.9845,74.798,75.204
3.0892,74.916,75.2
3.194,75.02,75.38
3.2987,75.09,75.175
3.4034,75.13,74.949
3.5081,75.19,74.62
3.6128,75.207,74.645
3.7176,75.143,75.454
3.8223,74.973,75.265
3.927,74.803,74.709
4.0317,74.747,74.495
4.1364,74.823,75.215
4.2412,75.03,75.936
4.3459,75.211,75.053
4.4506,75.241,73.96
4.5553,75.129,74.219
4.66,74.908,75.212
4.7647,74.815,75.151
4.8695,74.876,75.376
4.9742,75.003,75.628
5.0789,75.084,74.721
5.1836,75.087,74.477
5.2883,75.093,74.894
5.3931,75.091,75.546
5.4978,75.049,74.911
5.6025,74.845,74.309
5.7072,74.649,75.502
5.8119,74.62,75.299
5.9167,74.897,73.922
6.0214,75.266,75.032
6.1261,75.42,75.842
6.2308,75.314,75.055


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_120.csv <==
x,qOut,qIn
0.05236,75.008,75.093
0.15708,75,75.176
0.2618,75.079,74.781
0.36652,75.176,74.833
0.47124,75.202,75.082
0.57596,75.02,75.134
0.68068,74.787,74.835
0.7854,74.662,74.544
0.89012,74.785,74.81
0.99484,75.019,75.074
1.0996,75.16,75.51
1.2043,75.165,76.214
1.309,75.028,74.839
1.4137,74.948,73.817
1.5184,74.956,74.421
1.6232,74.992,75.221
1.7279,74.984,75.469
1.8326,74.869,75.026
1.9373,74.765,74.707
2.042,74.775,74.915
2.1468,74.982,75.555
2.2515,75.296,75.209
2.3562,75.465,74.202
2.4609,75.38,74.679
2.5656,74.964,75.631
2.6704,74.598,75.159
2.7751,74.565,74.436
2.8798,74.801,75.313
2.9845,75.172,75.565
3.0892,75.284,74.079
3.194,75.172,74.233
3.2987,74.984,75.434
3.4034,74.881,75.496
3.5081,74.892,74.893
3.6128,74.93,74.799
3.7176,74.977,74.973
3.8223,75.04,74.824
3.927,75.144,74.995
4.0317,75.172,75.423
4.1364,75.088,75.047
4.2412,74.875,74.787
4.3459,74.757,75.151
4.4506,74.828,75.331
4.5553,75.004,74.577
4.66,75.174,74.78
4.7647,75.151,75.21
4.8695,75.013,75.049
4.9742,74.889,75.368
5.0789,74.901,74.702
5.1836,75.036,74.566
5.2883,75.146,75.283
5.3931,75.165,75.297
5.4978,75.05,75.458
5.6025,74.923,75.655
5.7072,74.862,74.212
5.8119,74.871,74.207
5.9167,74.943,75.179
6.0214,75.022,74.842
6.1261,75.065,75.071
6.2308,75.063,75.169


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_121.csv <==
x,qOut,qIn
0.05236,74.812,74.927
0.15708,74.779,75.053
0.2618,74.88,75.341
0.36652,75.053,74.486
0.47124,75.221,75.151
0.57596,75.255,75.932
0.68068,75.16,75.058
0.7854,75.006,74.775
0.89012,74.868,74.5
0.99484,74.851,74.526
1.0996,74.931,75.39
1.2043,75.034,75.074
1.309,75.079,74.472
1.4137,75.024,75.621
1.5184,74.969,75.748
1.6232,74.981,74.605
1.7279,75.108,74.26
1.8326,75.205,74.95
1.9373,75.147,75.495
2.042,74.97,75.64
2.1468,74.742,75.318
2.2515,74.703,74.8
2.3562,74.85,74.444
2.4609,75.063,74.479
2.5656,75.216,75.721
2.6704,75.167,75.513
2.7751,74.986,74.265
2.8798,74.812,74.365
2.9845,74.786,75.774
3.0892,74.99,75.798
3.194,75.245,74.322
3.2987,75.381,74.192
3.4034,75.238,75.405
3.5081,74.928,75.017
3.6128,74.731,74.922
3.7176,74.732,75.555
3.8223,74.954,75.322
3.927,75.089,74.662
4.0317,75.088,74.542
4.1364,75.026,74.545
4.2412,75.001,74.995
4.3459,75.004,75.531
4.4506,74.954,75.219
4.5553,74.893,74.582
4.66,74.888,75.084
4.7647,75.077,75.804
4.8695,75.279,74.96
4.9742,75.335,74.562
5.0789,75.098,74.815
5.1836,74.767,74.801
5.2883,74.623,75.035
5.3931,74.702,74.906
5.4978,74.979,75.071
5.6025,75.155,75.473
5.7072,75.184,75.192
5.8119,75.129,75.15
5.9167,75.068,74.666
6.0214,75.055,74.496
6.1261,75.017,75.206
6.2308,74.937,75.156


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_122.csv <==
x,qOut,qIn
0.05236,74.904,74.446
0.15708,75.088,74.511
0.2618,75.214,74.944
0.36652,75.219,75.659
0.47124,75.072,74.946
0.57596,74.962,74.34
0.68068,74.973,75.133
0.7854,75.055,75.378
0.89012,75.135,75.532
0.99484,75.069,75.415
1.0996,74.908,74.304
1.2043,74.755,74.117
1.309,74.717,75.168
1.4137,74.829,75.636
1.5184,74.982,75.103
1.6232,75.092,75.271
1.7279,75.091,75.141
1.8326,75.065,74.395
1.9373,75.089,74.528
2.042,75.125,74.827
2.1468,75.117,75.427
2.2515,74.929,75.479
2.3562,74.728,74.64
2.4609,74.675,74.726
2.5656,74.917,75.359
2.6704,75.277,75.005
2.7751,75.432,74.806
2.8798,75.308,75.095
2.9845,74.889,74.883
3.0892,74.619,74.913
3.194,74.658,75.477
3.2987,74.89,75.262
3.4034,75.151,73.92
3.5081,75.203,74.634
3.6128,75.115,75.933
3.7176,74.994,75.898
3.8223,74.943,74.061
3.927,74.976,73.819
4.0317,75.035,75.706
4.1364,75.081,75.67
4.2412,75.083,74.654
4.3459,75.028,75.176
4.4506,74.941,75.193
4.5553,74.877,74.832
4.66,74.892,75.333
4.7647,75.011,74.986
4.8695,75.109,74.62
4.9742,75.107,74.933
5.0789,74.943,74.644
5.1836,74.805,74.88
5.2883,74.836,75.409
5.3931,74.99,75.623
5.4978,75.181,74.613
5.6025,75.202,74.521
5.7072,75.11,75.504
5.8119,74.997,75.39
5.9167,74.948,74.635
6.0214,74.902,75.212
6.1261,74.842,75.25
6.2308,74.82,74.925


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_123.csv <==
x,qOut,qIn
0.05236,74.952,74.513
0.15708,75.071,75.207
0.2618,75.159,75.119
0.36652,75.156,75.605
0.47124,75.017,74.97
0.57596,74.899,74.512
0.68068,74.917,74.882
0.7854,75.027,74.834
0.89012,75.155,74.981
0.99484,75.087,75.006
1.0996,74.895,75.446
1.2043,74.736,75.388
1.309,74.767,74.956
1.4137,75.005,75.02
1.5184,75.234,74.586
1.6232,75.314,74.073
1.7279,75.129,75.09
1.8326,74.842,75.996
1.9373,74.695,75.347
2.042,74.753,74.731
2.1468,75.032,74.9
2.2515,75.28,75.053
2.3562,75.341,75.142
2.4609,75.205,75.106
2.5656,74.888,74.951
2.6704,74.625,74.547
2.7751,74.576,74.227
2.8798,74.738,75.303
2.9845,75.069,75.913
3.0892,75.309,74.935
3.194,75.344,74.428
3.2987,75.219,74.813
3.4034,75.018,75.598
3.5081,74.942,75.473
3.6128,74.932,74.592
3.7176,74.912,74.445
3.8223,74.805,75.243
3.927,74.76,75.432
4.0317,74.879,74.5
4.1364,75.085,74.474
4.2412,75.265,75.466
4.3459,75.215,75.252
4.4506,75.059,74.715
4.5553,74.94,74.36
4.66,74.988,75.53
4.7647,75.069,75.904
4.8695,75.044,74.523
4.9742,74.94,74.155
5.0789,74.826,75.405
5.1836,74.865,75.281
5.2883,74.964,74.765
5.3931,75.032,75.228
5.4978,74.991,75.203
5.6025,74.935,74.307
5.7072,74.943,74.999
5.8119,74.997,75.479
5.9167,75.062,74.725
6.0214,75.038,75.212
6.1261,74.967,75.426
6.2308,74.917,74.541


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_124.csv <==
x,qOut,qIn
0.05236,75.164,74.885
0.15708,75.145,74.814
0.2618,74.986,74.447
0.36652,74.832,75.313
0.47124,74.828,75.248
0.57596,74.976,74.286
0.68068,75.133,75.06
0.7854,75.214,75.728
0.89012,75.156,74.86
0.99484,75.018,74.654
1.0996,74.877,75.12
1.2043,74.782,75.137
1.309,74.771,74.658
1.4137,74.834,75.01
1.5184,74.933,75.999
1.6232,75.028,75.655
1.7279,75.082,73.981
1.8326,75.094,74.118
1.9373,75.085,75.053
2.042,75.061,75.648
2.1468,75.021,74.512
2.2515,74.95,74.95
2.3562,74.92,76.041
2.4609,74.975,75.073
2.5656,75.153,74.61
2.6704,75.307,74.822
2.7751,75.253,74.695
2.8798,75.01,75.521
2.9845,74.64,75.354
3.0892,74.529,74.283
3.194,74.732,74.352
3.2987,75.078,75.309
3.4034,75.371,75.637
3.5081,75.367,75.301
3.6128,75.151,74.685
3.7176,74.894,74.49
3.8223,74.774,75.354
3.927,74.864,75.492
4.0317,75.008,74.674
4.1364,75.092,74.491
4.2412,75.015,74.894
4.3459,74.895,75.151
4.4506,74.885,75.304
4.5553,74.99,75.167
4.66,75.181,75.225
4.7647,75.222,74.642
4.8695,75.108,74.512
4.9742,74.948,75.231
5.0789,74.871,75.213
5.1836,74.904,74.989
5.2883,74.932,74.997
5.3931,74.94,75.019
5.4978,74.943,74.603
5.6025,75.062,75.048
5.7072,75.18,75.141
5.8119,75.191,75.207
5.9167,75.006,75.09
6.0214,74.826,74.949
6.1261,74.83,75.058
6.2308,74.973,74.869


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_125.csv <==
x,qOut,qIn
0.05236,75.119,74.894
0.15708,75.031,74.713
0.2618,74.906,74.744
0.36652,74.806,75.269
0.47124,74.786,75.839
0.57596,74.899,75.721
0.68068,75.09,74.351
0.7854,75.258,73.455
0.89012,75.302,75.135
0.99484,75.144,75.935
1.0996,74.9,75.179
1.2043,74.711,74.699
1.309,74.707,74.673
1.4137,74.91,74.924
1.5184,75.176,75.365
1.6232,75.351,75.207
1.7279,75.29,75.323
1.8326,74.963,75.234
1.9373,74.646,74.965
2.042,74.536,74.197
2.1468,74.798,74.716
2.2515,75.146,75.584
2.3562,75.274,75.378
2.4609,75.173,74.614
2.5656,74.9,74.872
2.6704,74.882,75.472
2.7751,75.094,75.165
2.8798,75.316,75.036
2.9845,75.312,74.489
3.0892,75.01,74.494
3.194,74.726,75.474
3.2987,74.629,75.283
3.4034,74.834,74.982
3.5081,75.062,74.944
3.6128,75.162,74.745
3.7176,75.145,75.129
3.8223,75.057,75.143
3.927,75.02,74.743
4.0317,74.999,74.962
4.1364,74.972,75.491
4.2412,74.919,74.873
4.3459,74.916,74.698
4.4506,74.975,75.421
4.5553,75.045,75.266
4.66,75.063,74.105
4.7647,74.997,74.928
4.8695,74.939,75.854
4.9742,74.938,74.711
5.0789,75.022,74.885
5.1836,75.094,75.605
5.2883,75.117,75.13
5.3931,75.107,74.682
5.4978,75.087,74.458
5.6025,75.048,74.837
5.7072,74.972,75.308
5.8119,74.895,75.106
5.9167,74.86,75.462
6.0214,74.927,75.278
6.1261,75.036,74.731
6.2308,75.12,74.83


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_126.csv <==
x,qOut,qIn
0.05236,75.124,75.148
0.15708,75.305,75.073
0.2618,75.196,74.849
0.36652,74.945,75.115
0.47124,74.744,75.324
0.57596,74.849,74.918
0.68068,75.093,74.688
0.7854,75.28,75.101
0.89012,75.224,75.258
0.99484,74.985,74.626
1.0996,74.803,74.74
1.2043,74.775,74.681
1.309,74.955,75.576
1.4137,75.109,75.324
1.5184,75.146,74.465
1.6232,75.1,74.669
1.7279,75.03,75.025
1.8326,75.022,75.215
1.9373,75.019,75.642
2.042,74.991,75.342
2.1468,74.918,74.269
2.2515,74.88,74.662
2.3562,74.903,75.16
2.4609,74.953,75.281
2.5656,74.99,75.327
2.6704,74.961,74.971
2.7751,74.933,74.478
2.8798,74.961,74.83
2.9845,75.094,75.345
3.0892,75.228,74.666
3.194,75.215,74.716
3.2987,75.065,74.935
3.4034,74.822,75.495
3.5081,74.781,75.635
3.6128,74.939,74.852
3.7176,75.136,74.913
3.8223,75.197,74.94
3.927,75.044,74.674
4.0317,74.869,75.288
4.1364,74.781,74.975
4.2412,74.856,74.232
4.3459,74.944,74.984
4.4506,75.01,75.522
4.5553,75.075,75.766
4.66,75.168,75.137
4.7647,75.246,74.234
4.8695,75.224,74.522
4.9742,75.111,75.269
5.0789,74.938,74.755
5.1836,74.816,74.703
5.2883,74.759,75.691
5.3931,74.778,75.773
5.4978,74.881,73.954
5.6025,75.1,73.972
5.7072,75.298,75.717
5.8119,75.341,76.229
5.9167,75.103,74.61
6.0214,74.758,74.583
6.1261,74.626,75.106
6.2308,74.754,74.834


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_127.csv <==
x,qOut,qIn
0.05236,75.163,74.981
0.15708,75.019,74.545
0.2618,74.789,75.01
0.36652,74.659,75.379
0.47124,74.809,75.491
0.57596,75.142,75.125
0.68068,75.356,74.4
0.7854,75.339,74.528
0.89012,75.03,74.974
0.99484,74.777,75.196
1.0996,74.744,75.778
1.2043,74.868,74.982
1.309,75.043,74.638
1.4137,75.114,75.231
1.5184,75.136,74.827
1.6232,75.124,74.511
1.7279,75.082,75.005
1.8326,74.936,75.363
1.9373,74.803,75.078
2.042,74.79,75.082
2.1468,74.991,74.82
2.2515,75.238,74.307
2.3562,75.299,74.938
2.4609,75.155,75.959
2.5656,74.836,74.985
2.6704,74.674,74.624
2.7751,74.738,75.092
2.8798,74.925,74.986
2.9845,75.111,75.154
3.0892,75.15,74.617
3.194,75.067,74.554
3.2987,74.938,75.363
3.4034,74.84,75.459
3.5081,74.882,74.262
3.6128,75.036,74.293
3.7176,75.198,75.772
3.8223,75.257,75.472
3.927,75.124,74.621
4.0317,74.929,75
4.1364,74.795,75.259
4.2412,74.83,74.486
4.3459,74.943,74.108
4.4506,75.005,75.231
4.5553,74.994,75.837
4.66,74.91,74.941
4.7647,74.898,74.726
4.8695,74.998,74.9
4.9742,75.15,75.062
5.0789,75.282,75.537
5.1836,75.21,75.498
5.2883,74.972,74.59
5.3931,74.729,74.27
5.4978,74.652,74.577
5.6025,74.831,75.206
5.7072,75.06,75.78
5.8119,75.197,75.303
5.9167,75.124,74.91
6.0214,75.016,74.718
6.1261,75.017,74.635
6.2308,75.089,75.28


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_128.csv <==
x,qOut,qIn
0.05236,74.76,74.832
0.15708,74.797,74.59
0.2618,74.96,74.967
0.36652,75.157,75.644
0.47124,75.283,75.095
0.57596,75.201,74.864
0.68068,75.018,75.208
0.7854,74.869,74.878
0.89012,74.887,74.343
0.99484,75.012,74.882
1.0996,75.073,74.907
1.2043,75.033,75.422
1.309,74.886,75.581
1.4137,74.868,74.988
1.5184,75.02,74.43
1.6232,75.22,74.766
1.7279,75.323,75.245
1.8326,75.133,74.958
1.9373,74.814,74.718
2.042,74.576,74.662
2.1468,74.613,75.534
2.2515,74.885,75.628
2.3562,75.17,75.061
2.4609,75.331,74.673
2.5656,75.264,74.158
2.6704,75.054,74.721
2.7751,74.858,75.676
2.8798,74.761,75.6
2.9845,74.819,74.914
3.0892,74.932,74.758
3.194,75.047,74.742
3.2987,75.141,74.867
3.4034,75.202,75.565
3.5081,75.147,75.031
3.6128,74.964,74.517
3.7176,74.77,74.866
3.8223,74.703,74.853
3.927,74.909,74.781
4.0317,75.173,75.469
4.1364,75.311,75.208
4.2412,75.156,74.608
4.3459,74.909,75.449
4.4506,74.823,75.725
4.5553,74.899,74.455
4.66,75.081,74.694
4.7647,75.068,75.775
4.8695,74.93,75.174
4.9742,74.811,74.523
5.0789,74.858,74.389
5.1836,75.024,75.076
5.2883,75.149,75.276
5.3931,75.188,74.525
5.4978,75.122,75.401
5.6025,75.063,75.972
5.7072,75.032,75.022
5.8119,75.017,74.359
5.9167,75.003,74.655
6.0214,74.975,75.418
6.1261,74.914,75.321
6.2308,74.836,74.872


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_129.csv <==
x,qOut,qIn
0.05236,74.971,75.183
0.15708,75.157,75.012
0.2618,75.187,74.483
0.36652,75.12,74.795
0.47124,75.051,74.92
0.57596,75.025,74.476
0.68068,74.935,75.241
0.7854,74.803,75.979
0.89012,74.681,74.828
0.99484,74.832,74.172
1.0996,75.16,74.688
1.2043,75.433,75.263
1.309,75.407,75.053
1.4137,75.037,74.849
1.5184,74.692,75.237
1.6232,74.586,75.378
1.7279,74.863,75.091
1.8326,75.182,74.781
1.9373,75.296,74.513
2.042,75.192,75.223
2.1468,74.908,75.759
2.2515,74.722,74.64
2.3562,74.729,74.529
2.4609,74.885,75.291
2.5656,75.12,74.58
2.6704,75.245,74.498
2.7751,75.207,75.497
2.8798,75.07,75.219
2.9845,74.916,74.493
3.0892,74.908,75.002
3.194,75.015,75.449
3.2987,75.136,75.284
3.4034,75.169,74.734
3.5081,75.054,75.281
3.6128,74.899,75.289
3.7176,74.801,74.507
3.8223,74.843,74.442
3.927,74.948,75.217
4.0317,75.003,75.433
4.1364,74.999,75.005
4.2412,74.949,74.972
4.3459,74.995,75.197
4.4506,75.108,74.699
4.5553,75.196,75.571
4.66,75.164,75.358
4.7647,74.991,74.418
4.8695,74.82,74.439
4.9742,74.744,74.608
5.0789,74.838,75.269
5.1836,74.988,75.381
5.2883,75.085,75.075
5.3931,75.111,74.686
5.4978,75.069,74.967
5.6025,75.09,75.327
5.7072,75.151,75.369
5.8119,75.166,75.106
5.9167,75.042,73.912
6.0214,74.807,74.184
6.1261,74.675,75.749
6.2308,74.72,76.016


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_130.csv <==
x,qOut,qIn
0.05236,75.096,75.72
0.15708,75.102,75.182
0.2618,75.018,74.636
0.36652,74.921,74.657
0.47124,74.891,74.337
0.57596,74.98,74.643
0.68068,75.07,76.04
0.7854,75.082,75.659
0.89012,74.947,74.476
0.99484,74.842,75.167
1.0996,74.909,75.317
1.2043,75.081,74.654
1.309,75.252,74.083
1.4137,75.122,75.071
1.5184,74.827,75.962
1.6232,74.608,75.564
1.7279,74.702,74.77
1.8326,75.056,74.982
1.9373,75.349,74.885
2.042,75.425,74.782
2.1468,75.174,74.572
2.2515,74.841,75.264
2.3562,74.649,75.483
2.4609,74.658,75.03
2.5656,74.884,74.472
2.6704,75.161,74.862
2.7751,75.344,75.857
2.8798,75.359,75.407
2.9845,75.141,74.417
3.0892,74.848,74.681
3.194,74.705,74.766
3.2987,74.752,74.955
3.4034,74.987,75.607
3.5081,75.131,75.084
3.6128,75.132,73.956
3.7176,75.065,75.066
3.8223,75.027,75.961
3.927,75.08,75.048
4.0317,75.095,74.652
4.1364,75.025,75.037
4.2412,74.842,74.815
4.3459,74.749,74.775
4.4506,74.803,75.234
4.5553,74.93,74.938
4.66,75.031,75.182
4.7647,75.019,75.125
4.8695,75.016,74.702
4.9742,75.074,75.087
5.0789,75.222,74.642
5.1836,75.25,75.045
5.2883,75.107,75.683
5.3931,74.908,74.963
5.4978,74.8,74.31
5.6025,74.907,74.892
5.7072,75.052,75.54
5.8119,75.117,75.402
5.9167,75.013,74.782
6.0214,74.905,74.641
6.1261,74.902,74.685
6.2308,74.982,75.051


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_131.csv <==
x,qOut,qIn
0.05236,75.478,74.365
0.15708,75.308,74.522
0.2618,74.981,75.255
0.36652,74.693,75.396
0.47124,74.635,74.639
0.57596,74.803,74.578
0.68068,75.015,75.325
0.7854,75.166,75.366
0.89012,75.175,75.573
0.99484,75.112,75.531
1.0996,75.029,74.251
1.2043,74.953,74.359
1.309,74.899,74.809
1.4137,74.875,75.411
1.5184,74.886,75.594
1.6232,74.925,74.76
1.7279,74.98,74.481
1.8326,75.066,74.591
1.9373,75.172,75.214
2.042,75.238,75.921
2.1468,75.194,75.061
2.2515,74.98,74.231
2.3562,74.781,74.753
2.4609,74.729,75.454
2.5656,74.937,75.103
2.6704,75.149,74.484
2.7751,75.143,75.133
2.8798,74.974,75.589
2.9845,74.753,74.85
3.0892,74.835,74.189
3.194,75.089,74.945
3.2987,75.293,75.32
3.4034,75.225,75.386
3.5081,74.963,75.008
3.6128,74.808,74.617
3.7176,74.84,75.389
3.8223,75.081,75.062
3.927,75.206,74.36
4.0317,75.14,75.074
4.1364,74.973,75.368
4.2412,74.822,74.331
4.3459,74.825,75.021
4.4506,74.924,75.839
4.5553,75.049,74.687
4.66,75.134,74.501
4.7647,75.151,75.237
4.8695,75.108,75.033
4.9742,75.031,74.967
5.0789,74.951,75.589
5.1836,74.902,75.562
5.2883,74.9,75.182
5.3931,74.939,74.556
5.4978,75.012,74.399
5.6025,75.048,74.962
5.7072,74.99,75.169
5.8119,74.876,75.152
5.9167,74.763,74.759
6.0214,74.839,74.89
6.1261,75.083,75.541
6.2308,75.347,75.39


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_132.csv <==
x,qOut,qIn
0.05236,75.243,74.848
0.15708,74.923,74.977
0.2618,74.711,75.055
0.36652,74.713,74.425
0.47124,74.982,75.102
0.57596,75.165,75.399
0.68068,75.121,75.163
0.7854,74.941,75.018
0.89012,74.754,75
0.99484,74.818,74.831
1.0996,75.036,75.095
1.2043,75.235,74.852
1.309,75.243,75.032
1.4137,75.03,75.299
1.5184,74.823,74.868
1.6232,74.759,74.301
1.7279,74.946,75.324
1.8326,75.168,75.971
1.9373,75.244,74.786
2.042,75.17,74.173
2.1468,74.983,74.922
2.2515,74.898,75.614
2.3562,74.915,75.574
2.4609,74.963,75.181
2.5656,74.965,74.141
2.6704,74.925,74.354
2.7751,74.921,75.413
2.8798,74.959,75.3
2.9845,75.031,74.457
3.0892,75.03,74.864
3.194,74.984,75.532
3.2987,74.964,75.315
3.4034,75.042,75.379
3.5081,75.176,75.433
3.6128,75.197,74.505
3.7176,75.073,74.252
3.8223,74.804,75.153
3.927,74.671,75.325
4.0317,74.739,74.628
4.1364,74.915,74.87
4.2412,75.079,75.24
4.3459,75.152,75.01
4.4506,75.205,75.232
4.5553,75.231,75.102
4.66,75.206,74.255
4.7647,75.018,74.263
4.8695,74.794,75.703
4.9742,74.669,76.132
5.0789,74.764,74.775
5.1836,74.962,74.529
5.2883,75.112,75.034
5.3931,75.174,75.13
5.4978,75.142,74.378
5.6025,75.059,74.986
5.7072,74.926,75.639
5.8119,74.806,75.194
5.9167,74.774,74.492
6.0214,74.955,74.197
6.1261,75.211,75.238
6.2308,75.364,75.928


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_133.csv <==
x,qOut,qIn
0.05236,75.261,74.929
0.15708,75.148,75.328
0.2618,74.966,74.603
0.36652,74.828,74.305
0.47124,74.848,75.696
0.57596,74.985,75.408
0.68068,75.1,74.855
0.7854,75.143,74.894
0.89012,75.093,74.928
0.99484,75.048,75.278
1.0996,75.009,74.899
1.2043,74.96,74.796
1.309,74.888,74.708
1.4137,74.848,74.795
1.5184,74.891,75.259
1.6232,74.994,75.41
1.7279,75.119,74.762
1.8326,75.164,74.804
1.9373,75.124,75.283
2.042,75.039,75.078
2.1468,74.956,74.739
2.2515,74.917,75.039
2.3562,74.9,75.18
2.4609,74.898,75.264
2.5656,74.907,74.565
2.6704,74.972,74.471
2.7751,75.063,75.26
2.8798,75.125,75.565
2.9845,75.098,75.616
3.0892,75,74.935
3.194,74.936,74.09
3.2987,74.94,74.41
3.4034,75.025,75.508
3.5081,75.055,75.901
3.6128,74.998,74.944
3.7176,74.916,74.274
3.8223,74.883,74.666
3.927,75.005,75.06
4.0317,75.168,75.247
4.1364,75.245,75.528
4.2412,75.107,75.617
4.3459,74.84,75.068
4.4506,74.713,74.222
4.5553,74.797,74.801
4.66,75.114,75.065
4.7647,75.252,74.344
4.8695,75.094,74.427
4.9742,74.819,75.36
5.0789,74.66,76.125
5.1836,74.907,75.066
5.2883,75.291,74.036
5.3931,75.54,74.936
5.4978,75.406,75.479
5.6025,75.006,74.514
5.7072,74.664,74.602
5.8119,74.523,75.592
5.9167,74.662,75.045
6.0214,74.877,74.568
6.1261,75.079,75.32
6.2308,75.22,75.075


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_134.csv <==
x,qOut,qIn
0.05236,74.835,75.142
0.15708,74.766,74.427
0.2618,74.909,74.649
0.36652,75.151,75.563
0.47124,75.35,75.184
0.57596,75.222,75.075
0.68068,74.883,75.253
0.7854,74.578,74.264
0.89012,74.555,74.949
0.99484,74.839,75.916
1.0996,75.132,74.518
1.2043,75.272,74.401
1.309,75.132,75.311
1.4137,74.954,75.02
1.5184,74.935,75.275
1.6232,75.048,75.173
1.7279,75.219,74.795
1.8326,75.166,74.277
1.9373,74.953,74.642
2.042,74.749,75.621
2.1468,74.728,75.377
2.2515,74.879,74.781
2.3562,75.032,75.014
2.4609,75.123,75.082
2.5656,75.125,75.302
2.6704,75.119,75.299
2.7751,75.056,74.242
2.8798,74.933,74.561
2.9845,74.756,75.736
3.0892,74.728,75.429
3.194,74.893,74.375
3.2987,75.136,74.053
3.4034,75.317,75.522
3.5081,75.266,75.528
3.6128,75.093,74.661
3.7176,74.923,74.564
3.8223,74.874,75.702
3.927,74.918,75.562
4.0317,74.979,74.557
4.1364,75.019,74.54
4.2412,75.015,75.321
4.3459,74.956,75.24
4.4506,74.869,74.697
4.5553,74.817,74.63
4.66,74.864,75.134
4.7647,75.014,75.149
4.8695,75.151,75.28
4.9742,75.209,75.152
5.0789,75.141,74.979
5.1836,75.052,74.655
5.2883,74.998,74.499
5.3931,74.973,75.356
5.4978,74.955,75.296
5.6025,74.92,75.031
5.7072,74.918,75.341
5.8119,74.966,74.734
5.9167,75.076,74.204
6.0214,75.168,74.658
6.1261,75.154,75.176
6.2308,75.037,75.66


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_135.csv <==
x,qOut,qIn
0.05236,74.801,75.234
0.15708,74.814,74.37
0.2618,74.941,74.657
0.36652,75.099,75.289
0.47124,75.203,75.437
0.57596,75.103,74.77
0.68068,74.877,74.401
0.7854,74.692,75.266
0.89012,74.715,75.508
0.99484,74.969,74.84
1.0996,75.217,74.841
1.2043,75.316,74.499
1.309,75.152,74.984
1.4137,74.928,75.662
1.5184,74.833,74.721
1.6232,74.874,74.762
1.7279,75.016,75.281
1.8326,75.081,74.957
1.9373,75.089,74.796
2.042,75.072,74.56
2.1468,75.061,74.865
2.2515,74.982,75.431
2.3562,74.854,76.03
2.4609,74.769,74.918
2.5656,74.826,73.89
2.6704,75.022,75.289
2.7751,75.167,75.929
2.8798,75.171,74.813
2.9845,74.976,75.099
3.0892,74.797,75.379
3.194,74.787,74.241
3.2987,74.923,74.256
3.4034,75.154,75.485
3.5081,75.252,75.74
3.6128,75.171,75.172
3.7176,75.005,74.554
3.8223,74.87,75.154
3.927,74.95,75.258
4.0317,75.107,74.969
4.1364,75.178,74.694
4.2412,75.005,74.608
4.3459,74.736,74.974
4.4506,74.662,75.033
4.5553,74.819,75.043
4.66,75.179,75.223
4.7647,75.366,75.258
4.8695,75.308,75.098
4.9742,75.117,75.045
5.0789,74.932,74.777
5.1836,74.88,74.715
5.2883,74.865,75.023
5.3931,74.847,74.819
5.4978,74.801,75.314
5.6025,74.85,75.93
5.7072,74.995,74.717
5.8119,75.161,74.165
5.9167,75.263,74.817
6.0214,75.219,74.811
6.1261,75.077,75.137
6.2308,74.912,75.65


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_136.csv <==
x,qOut,qIn
0.05236,74.861,74.652
0.15708,74.545,74.355
0.2618,74.543,75.001
0.36652,74.799,74.932
0.47124,75.194,75.401
0.57596,75.37,75.214
0.68068,75.321,74.796
0.7854,75.174,75.11
0.89012,75.077,74.739
0.99484,75.088,74.635
1.0996,75.058,75.337
1.2043,74.944,75.178
1.309,74.739,74.741
1.4137,74.686,75.159
1.5184,74.822,75.181
1.6232,75.034,74.935
1.7279,75.19,74.571
1.8326,75.159,74.762
1.9373,75.032,75.622
2.042,74.912,75.801
2.1468,74.888,74.628
2.2515,74.946,74.222
2.3562,75.017,74.518
2.4609,75.059,75.522
2.5656,75.04,76.055
2.6704,74.974,74.684
2.7751,74.918,73.999
2.8798,74.916,75.244
2.9845,75.01,75.289
3.0892,75.14,74.457
3.194,75.173,75.013
3.2987,75.081,75.783
3.4034,74.861,74.608
3.5081,74.769,74.542
3.6128,74.893,75.257
3.7176,75.113,75.076
3.8223,75.275,74.636
3.927,75.154,74.972
4.0317,74.929,75.315
4.1364,74.79,75.281
4.2412,74.909,75.137
4.3459,75.123,75.052
4.4506,75.209,74.711
4.5553,75.143,74.815
4.66,74.951,74.574
4.7647,74.85,74.758
4.8695,74.845,75.847
4.9742,74.895,75.697
5.0789,74.955,74.917
5.1836,75.056,74.634
5.2883,75.167,74.205
5.3931,75.215,74.51
5.4978,75.122,75.504
5.6025,74.9,75.674
5.7072,74.734,75.033
5.8119,74.728,74.722
5.9167,74.957,75.28
6.0214,75.25,75.59
6.1261,75.374,74.868
6.2308,75.256,74.975


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_137.csv <==
x,qOut,qIn
0.05236,74.919,76.124
0.15708,75.076,75.655
0.2618,75.203,74.444
0.36652,75.247,74.414
0.47124,75.17,74.79
0.57596,75.032,75.395
0.68068,74.912,75.468
0.7854,74.842,74.904
0.89012,74.837,75.023
0.99484,74.868,75.09
1.0996,74.949,74.929
1.2043,75.054,75.443
1.309,75.156,75.028
1.4137,75.127,74.245
1.5184,74.989,74.428
1.6232,74.857,75.108
1.7279,74.86,75.534
1.8326,75.035,75.2
1.9373,75.194,74.922
2.042,75.244,75.363
2.1468,75.124,74.299
2.2515,75.04,74.17
2.3562,75.023,75.255
2.4609,75,76.012
2.5656,74.876,74.89
2.6704,74.72,74.39
2.7751,74.746,75.288
2.8798,74.949,74.82
2.9845,75.277,74.418
3.0892,75.343,75.435
3.194,75.117,75.595
3.2987,74.805,75.03
3.4034,74.642,75.116
3.5081,74.828,75.087
3.6128,75.13,74.538
3.7176,75.327,74.894
3.8223,75.227,75
3.927,74.919,74.65
4.0317,74.685,74.985
4.1364,74.654,75.383
4.2412,74.906,75.11
4.3459,75.192,74.951
4.4506,75.321,75.037
4.5553,75.265,75.327
4.66,75.031,74.973
4.7647,74.84,74.878
4.8695,74.781,74.672
4.9742,74.83,74.743
5.0789,74.94,75.216
5.1836,75.014,74.751
5.2883,75.061,74.806
5.3931,75.094,75.676
5.4978,75.127,75.41
5.6025,75.142,74.596
5.7072,75.117,74.657
5.8119,75.053,74.985
5.9167,74.957,75.453
6.0214,74.859,75.025
6.1261,74.803,74.195
6.2308,74.817,74.415


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_138.csv <==
x,qOut,qIn
0.05236,74.997,75.175
0.15708,75.019,73.902
0.2618,74.999,74.779
0.36652,74.923,75.57
0.47124,74.791,75.268
0.57596,74.766,74.551
0.68068,74.882,74.901
0.7854,75.06,75.263
0.89012,75.198,74.901
0.99484,75.192,74.893
1.0996,75.107,75.35
1.2043,75.007,75.285
1.309,74.948,73.886
1.4137,74.923,73.902
1.5184,74.933,75.77
1.6232,74.972,76.301
1.7279,75.03,75.179
1.8326,75.041,75.031
1.9373,75.026,74.597
2.042,75.021,74.377
2.1468,75.069,74.822
2.2515,75.058,75.403
2.3562,74.903,75.464
2.4609,74.701,75.155
2.5656,74.588,74.863
2.6704,74.827,74.934
2.7751,75.232,75.046
2.8798,75.529,74.959
2.9845,75.444,74.834
3.0892,74.995,74.812
3.194,74.616,74.872
3.2987,74.533,75.214
3.4034,74.889,75.02
3.5081,75.262,74.745
3.6128,75.389,75.198
3.7176,75.28,75.224
3.8223,75.006,74.79
3.927,74.859,75.353
4.0317,74.848,75.223
4.1364,74.897,74.509
4.2412,74.925,74.954
4.3459,74.93,75.419
4.4506,74.963,74.7
4.5553,75.014,74.624
4.66,75.064,75.11
4.7647,75.061,75.565
4.8695,75.044,75.169
4.9742,75.036,74.791
5.0789,75.06,74.565
5.1836,75.055,74.916
5.2883,74.994,75.749
5.3931,74.907,75.311
5.4978,74.833,73.974
5.6025,74.85,74.46
5.7072,74.938,75.573
5.8119,75.048,75.152
5.9167,75.129,75.133
6.0214,75.13,75.275
6.1261,75.076,74.524
6.2308,75.015,75.57


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_139.csv <==
x,qOut,qIn
0.05236,74.98,74.751
0.15708,74.853,74.308
0.2618,74.865,74.268
0.36652,74.953,75.221
0.47124,75.019,75.129
0.57596,74.897,74.56
0.68068,74.766,75.193
0.7854,74.778,75.85
0.89012,75.062,75.005
0.99484,75.421,74.141
1.0996,75.548,74.538
1.2043,75.375,75.399
1.309,74.888,75.128
1.4137,74.541,75.049
1.5184,74.544,75.422
1.6232,74.805,74.697
1.7279,75.176,74.524
1.8326,75.345,75.673
1.9373,75.283,75.291
2.042,75.078,74.417
2.1468,74.834,74.91
2.2515,74.741,75.47
2.3562,74.828,74.899
2.4609,75.011,74.63
2.5656,75.195,75.12
2.6704,75.2,74.986
2.7751,75.057,75.323
2.8798,74.892,75.161
2.9845,74.839,74.576
3.0892,74.94,74.69
3.194,75.037,75.48
3.2987,75.057,75.354
3.4034,74.954,74.813
3.5081,74.897,74.941
3.6128,74.94,74.615
3.7176,75.035,75.275
3.8223,75.113,75.302
3.927,75.095,74.589
4.0317,75.034,74.906
4.1364,74.976,75.079
4.2412,74.966,74.86
4.3459,74.996,75.366
4.4506,75.024,75.321
4.5553,75.027,74.774
4.66,74.983,74.653
4.7647,74.951,75.142
4.8695,74.977,75.1
4.9742,75.032,75.515
5.0789,75.074,74.836
5.1836,75.019,74.084
5.2883,74.948,74.961
5.3931,74.931,75.512
5.4978,75.026,75.124
5.6025,75.101,74.905
5.7072,75.066,74.399
5.8119,74.974,74.909
5.9167,74.907,74.851
6.0214,74.996,74.771
6.1261,75.102,76.043
6.2308,75.125,76.027


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_140.csv <==
x,qOut,qIn
0.05236,75.064,75.406
0.15708,74.896,74.65
0.2618,74.8,74.464
0.36652,74.821,75.199
0.47124,74.978,75.081
0.57596,75.107,74.501
0.68068,75.134,74.786
0.7854,75.087,75.248
0.89012,75.01,75.878
0.99484,75.022,75.272
1.0996,75.092,73.829
1.2043,75.146,74.04
1.309,75.107,76.375
1.4137,74.963,76.223
1.5184,74.829,74.313
1.6232,74.78,74.056
1.7279,74.873,75.004
1.8326,75.029,74.789
1.9373,75.135,74.885
2.042,75.14,75.842
2.1468,75.005,75.22
2.2515,74.851,74.319
2.3562,74.836,74.99
2.4609,74.968,75.237
2.5656,75.227,74.579
2.6704,75.286,74.572
2.7751,75.068,74.99
2.8798,74.762,74.923
2.9845,74.601,75.414
3.0892,74.849,75.55
3.194,75.224,75.367
3.2987,75.462,74.917
3.4034,75.329,74.639
3.5081,74.992,75.012
3.6128,74.737,75.003
3.7176,74.648,74.999
3.8223,74.745,75.107
3.927,74.841,75.162
4.0317,74.962,75.009
4.1364,75.116,74.405
4.2412,75.307,75.326
4.3459,75.365,75.801
4.4506,75.227,74.5
4.5553,74.996,74.815
4.66,74.801,74.722
4.7647,74.832,74.757
4.8695,74.983,75.394
4.9742,75.117,75.134
5.0789,75.107,75.118
5.1836,74.988,75.229
5.2883,74.904,74.633
5.3931,74.903,74.592
5.4978,75.007,75.012
5.6025,75.059,75.01
5.7072,75.018,75.276
5.8119,74.938,75.184
5.9167,74.894,74.9
6.0214,74.978,75.046
6.1261,75.096,74.901
6.2308,75.153,75.303


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_141.csv <==
x,qOut,qIn
0.05236,74.844,75.009
0.15708,74.758,75.263
0.2618,74.914,75.462
0.36652,75.138,74.567
0.47124,75.237,74.532
0.57596,75.115,75.424
0.68068,74.932,75.004
0.7854,74.799,74.762
0.89012,74.804,75.176
0.99484,74.896,74.608
1.0996,75.031,75.148
1.2043,75.153,75.716
1.309,75.207,75.146
1.4137,75.116,74.726
1.5184,74.947,74.588
1.6232,74.806,74.811
1.7279,74.801,74.621
1.8326,74.908,75.165
1.9373,75.006,75.48
2.042,75.058,75.133
2.1468,75.045,74.988
2.2515,75.089,74.738
2.3562,75.168,74.927
2.4609,75.198,75.39
2.5656,75.088,74.87
2.6704,74.842,74.348
2.7751,74.671,75.337
2.8798,74.676,75.32
2.9845,74.925,74.249
3.0892,75.178,74.871
3.194,75.261,75.899
3.2987,75.183,75.722
3.4034,74.989,74.444
3.5081,74.914,74.252
3.6128,74.961,75.249
3.7176,75.039,75.46
3.8223,75.045,75.321
3.927,74.934,75.293
4.0317,74.839,74.509
4.1364,74.84,74.761
4.2412,75,75.559
4.3459,75.191,75.022
4.4506,75.255,74.279
4.5553,75.174,74.318
4.66,74.955,74.969
4.7647,74.843,75.702
4.8695,74.913,75.658
4.9742,75.077,74.973
5.0789,75.224,74.309
5.1836,75.198,74.636
5.2883,75.071,75.637
5.3931,74.921,75.281
5.4978,74.823,74.502
5.6025,74.741,75.148
5.7072,74.715,75.698
5.8119,74.796,74.818
5.9167,75.035,74.355
6.0214,75.285,75.107
6.1261,75.327,75.228
6.2308,75.162,74.944


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_142.csv <==
x,qOut,qIn
0.05236,75.319,75.276
0.15708,75.207,74.816
0.2618,74.893,75.103
0.36652,74.618,75.171
0.47124,74.632,75.057
0.57596,74.95,75.21
0.68068,75.241,74.82
0.7854,75.337,74.557
0.89012,75.118,75.173
0.99484,74.895,75.366
1.0996,74.85,74.788
1.2043,74.94,74.459
1.309,75.079,75.844
1.4137,75.1,75.909
1.5184,75.069,74.48
1.6232,75.034,74.849
1.7279,75.027,74.885
1.8326,74.987,73.955
1.9373,74.925,74.427
2.042,74.88,75.46
2.1468,74.893,75.696
2.2515,74.956,74.878
2.3562,75.054,74.972
2.4609,75.167,75.228
2.5656,75.278,74.798
2.6704,75.273,74.76
2.7751,75.077,75.215
2.8798,74.784,75.231
2.9845,74.516,74.671
3.0892,74.556,74.579
3.194,74.843,75.189
3.2987,75.185,75.415
3.4034,75.39,74.942
3.5081,75.318,74.751
3.6128,75.11,74.939
3.7176,74.919,75.245
3.8223,74.89,75.244
3.927,74.967,74.787
4.0317,75.014,74.289
4.1364,74.999,74.995
4.2412,74.92,75.534
4.3459,74.915,74.874
4.4506,74.979,74.754
4.5553,75.054,75.494
4.66,75.08,75.356
4.7647,75.047,74.38
4.8695,75.005,74.35
4.9742,74.963,74.763
5.0789,74.923,76.091
5.1836,74.865,75.76
5.2883,74.856,74.651
5.3931,74.928,74.144
5.4978,75.104,74.283
5.6025,75.251,75.315
5.7072,75.238,75.831
5.8119,75.081,74.811
5.9167,74.824,74.92
6.0214,74.732,75.546
6.1261,74.87,74.771
6.2308,75.114,74.589


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_143.csv <==
x,qOut,qIn
0.05236,75.147,74.905
0.15708,75.329,74.338
0.2618,75.359,74.819
0.36652,75.254,74.586
0.47124,75.056,75.103
0.57596,74.872,75.726
0.68068,74.719,75.124
0.7854,74.644,74.551
0.89012,74.69,74.977
0.99484,74.953,75.143
1.0996,75.261,74.908
1.2043,75.412,74.83
1.309,75.206,75.758
1.4137,74.792,75.218
1.5184,74.579,74.228
1.6232,74.666,74.985
1.7279,75.068,74.995
1.8326,75.291,74.588
1.9373,75.214,75.083
2.042,74.987,75.675
2.1468,74.801,74.826
2.2515,74.885,74.345
2.3562,75.078,74.964
2.4609,75.22,75.157
2.5656,75.172,75.088
2.6704,74.994,74.821
2.7751,74.85,75.106
2.8798,74.813,75.399
2.9845,74.932,74.852
3.0892,75.082,74.31
3.194,75.148,75.021
3.2987,75.106,75.859
3.4034,74.952,74.46
3.5081,74.834,74.106
3.6128,74.836,75.308
3.7176,74.932,75.547
3.8223,75.08,75.284
3.927,75.138,74.888
4.0317,75.096,74.743
4.1364,75.008,75.367
4.2412,74.935,74.981
4.3459,74.93,74.316
4.4506,74.946,74.952
4.5553,74.952,75.41
4.66,74.923,75.324
4.7647,74.928,74.813
4.8695,75.003,74.414
4.9742,75.109,74.484
5.0789,75.196,75.675
5.1836,75.155,75.841
5.2883,75.031,74.884
5.3931,74.911,74.875
5.4978,74.886,74.994
5.6025,74.969,75.125
5.7072,75.048,75.305
5.8119,75.057,74.627
5.9167,74.946,74.146
6.0214,74.817,74.531
6.1261,74.799,75.531
6.2308,74.91,76.159


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_144.csv <==
x,qOut,qIn
0.05236,74.766,74.569
0.15708,74.856,74.971
0.2618,74.981,75.47
0.36652,75.077,75.143
0.47124,75.098,75.009
0.57596,75.139,75.096
0.68068,75.181,75.221
0.7854,75.166,74.759
0.89012,75.032,74.784
0.99484,74.832,75.299
1.0996,74.719,75.25
1.2043,74.739,75.33
1.309,74.908,74.365
1.4137,75.081,74.17
1.5184,75.183,75.215
1.6232,75.198,75.612
1.7279,75.12,74.952
1.8326,74.999,75.097
1.9373,74.92,75.505
2.042,74.921,75.215
2.1468,75.029,74.747
2.2515,75.123,75.07
2.3562,75.093,74.952
2.4609,74.959,74.787
2.5656,74.769,74.142
2.6704,74.746,74.866
2.7751,74.906,76.448
2.8798,75.144,75.599
2.9845,75.334,73.623
3.0892,75.346,74.221
3.194,75.228,75.516
3.2987,75.056,75.681
3.4034,74.904,75.209
3.5081,74.789,74.864
3.6128,74.752,74.592
3.7176,74.82,75.019
3.8223,75.015,75.157
3.927,75.193,74.937
4.0317,75.173,75.333
4.1364,74.982,75.194
4.2412,74.693,74.751
4.3459,74.685,75.074
4.4506,74.934,74.451
4.5553,75.224,74.498
4.66,75.312,76.036
4.7647,75.094,75.623
4.8695,74.873,74.522
4.9742,74.821,74.445
5.0789,75.062,75.135
5.1836,75.258,75.048
5.2883,75.208,74.72
5.3931,74.981,74.979
5.4978,74.704,75.053
5.6025,74.692,74.671
5.7072,74.888,75.497
5.8119,75.139,75.732
5.9167,75.288,74.557
6.0214,75.221,74.841
6.1261,75.026,75.023
6.2308,74.83,74.786


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_145.csv <==
x,qOut,qIn
0.05236,75.2,74.946
0.15708,75.133,75.112
0.2618,74.993,74.742
0.36652,74.876,75.058
0.47124,74.875,76.046
0.57596,75.019,75.189
0.68068,75.167,73.909
0.7854,75.211,74.542
0.89012,75.059,76.028
0.99484,74.833,75.11
1.0996,74.717,73.873
1.2043,74.753,74.69
1.309,74.943,75.606
1.4137,75.114,75.336
1.5184,75.204,74.556
1.6232,75.21,74.514
1.7279,75.14,75.585
1.8326,75.024,75.173
1.9373,74.918,75.08
2.042,74.859,75.098
2.1468,74.882,74.555
2.2515,74.926,74.268
2.3562,74.946,74.901
2.4609,74.952,75.93
2.5656,74.967,75.696
2.6704,75.016,74.793
2.7751,75.071,74.497
2.8798,75.114,74.389
2.9845,75.142,74.995
3.0892,75.125,75.401
3.194,75.005,74.899
3.2987,74.832,75.109
3.4034,74.676,74.764
3.5081,74.797,74.394
3.6128,75.12,75.277
3.7176,75.409,75.414
3.8223,75.412,74.932
3.927,75.032,75.006
4.0317,74.656,74.898
4.1364,74.523,74.9
4.2412,74.808,75.273
4.3459,75.124,75.162
4.4506,75.209,75.087
4.5553,75.095,74.873
4.66,74.875,74.711
4.7647,74.851,75.086
4.8695,74.965,74.911
4.9742,75.087,74.747
5.0789,75.09,75.408
5.1836,75.005,75.357
5.2883,74.97,74.879
5.3931,75.01,75.086
5.4978,75.124,74.489
5.6025,75.138,74.416
5.7072,75.03,75.623
5.8119,74.88,75.897
5.9167,74.78,74.62
6.0214,74.836,74.558
6.1261,74.982,74.92
6.2308,75.132,74.989


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_146.csv <==
x,qOut,qIn
0.05236,74.959,75.25
0.15708,75.005,75.46
0.2618,75.03,74.84
0.36652,75.041,74.77
0.47124,75.056,74.611
0.57596,75.09,74.447
0.68068,75.083,75.086
0.7854,75.024,75.329
0.89012,74.916,75.357
0.99484,74.898,75.613
1.0996,74.992,74.807
1.2043,75.121,74.343
1.309,75.195,74.256
1.4137,75.1,74.645
1.5184,74.902,76.077
1.6232,74.717,75.86
1.7279,74.654,74.945
1.8326,74.798,74.787
1.9373,75.061,74.5
2.042,75.295,74.657
2.1468,75.349,75.59
2.2515,75.094,75.432
2.3562,74.743,74.37
2.4609,74.537,74.691
2.5656,74.695,75.154
2.6704,75.11,75.165
2.7751,75.429,75.435
2.8798,75.482,75.633
2.9845,75.146,73.958
3.0892,74.784,73.93
3.194,74.682,75.957
3.2987,74.811,75.811
3.4034,75.07,73.844
3.5081,75.111,74.265
3.6128,75.017,75.753
3.7176,74.945,75.898
3.8223,75.048,74.699
3.927,75.22,74.71
4.0317,75.243,75.148
4.1364,75.106,75.377
4.2412,74.848,74.727
4.3459,74.757,74.249
4.4506,74.811,75.19
4.5553,74.908,75.44
4.66,74.938,75.023
4.7647,74.952,74.97
4.8695,75.039,74.748
4.9742,75.158,74.794
5.0789,75.238,75.191
5.1836,75.14,75.08
5.2883,74.969,74.971
5.3931,74.84,74.702
5.4978,74.857,75.223
5.6025,74.947,75.226
5.7072,75.016,75.137
5.8119,75.038,75.126
5.9167,75.008,74.563
6.0214,74.966,74.901
6.1261,74.932,75.351
6.2308,74.925,74.826


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_147.csv <==
x,qOut,qIn
0.05236,75.164,74.811
0.15708,75.326,74.72
0.2618,75.222,75.373
0.36652,74.915,75.119
0.47124,74.522,75.185
0.57596,74.506,75.146
0.68068,74.828,74.513
0.7854,75.221,74.574
0.89012,75.402,75.569
0.99484,75.196,75.414
1.0996,74.899,74.726
1.2043,74.739,74.666
1.309,74.903,74.49
1.4137,75.142,74.833
1.5184,75.219,75.831
1.6232,75.126,75.162
1.7279,74.908,74.487
1.8326,74.828,75.262
1.9373,74.897,75.729
2.042,75.026,74.834
2.1468,75.118,74.319
2.2515,75.067,75.166
2.3562,74.934,75.081
2.4609,74.819,74.699
2.5656,74.822,75.132
2.6704,74.968,75.827
2.7751,75.127,75.169
2.8798,75.214,74.353
2.9845,75.16,75.332
3.0892,75.051,75.517
3.194,74.948,74.589
3.2987,74.865,74.258
3.4034,74.803,75.061
3.5081,74.798,75.451
3.6128,74.898,75.388
3.7176,75.061,75.041
3.8223,75.229,74.839
3.927,75.264,74.885
4.0317,75.178,74.946
4.1364,75.037,74.854
4.2412,74.912,74.929
4.3459,74.835,74.979
4.4506,74.82,75.045
4.5553,74.878,75.231
4.66,75.021,74.814
4.7647,75.186,75.068
4.8695,75.245,75.146
4.9742,75.171,74.597
5.0789,74.961,74.759
5.1836,74.81,75.329
5.2883,74.797,76.061
5.3931,74.88,75.367
5.4978,74.995,74.021
5.6025,75.055,74.269
5.7072,75.075,74.579
5.8119,75.058,75.58
5.9167,75.006,75.754
6.0214,74.909,74.617
6.1261,74.869,74.412
6.2308,74.94,75.353


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_148.csv <==
x,qOut,qIn
0.05236,74.83,74.945
0.15708,74.851,75.977
0.2618,75.004,75.275
0.36652,75.175,74.457
0.47124,75.239,74.043
0.57596,75.158,74.756
0.68068,75.03,75.687
0.7854,74.916,75.481
0.89012,74.856,75.126
0.99484,74.846,75.112
1.0996,74.938,75.011
1.2043,75.101,74.211
1.309,75.29,74.642
1.4137,75.253,75.448
1.5184,74.982,75.247
1.6232,74.68,75.068
1.7279,74.575,74.557
1.8326,74.857,74.686
1.9373,75.243,75.75
2.042,75.476,75.627
2.1468,75.325,74.642
2.2515,74.921,74.71
2.3562,74.619,75.049
2.4609,74.562,75.14
2.5656,74.825,74.55
2.6704,75.073,74.778
2.7751,75.158,75.547
2.8798,75.118,75.511
2.9845,75.026,74.607
3.0892,75.059,74.688
3.194,75.144,75.065
3.2987,75.183,75.308
3.4034,75.076,74.877
3.5081,74.887,74.522
3.6128,74.786,74.626
3.7176,74.819,75.092
3.8223,74.998,75.881
3.927,75.133,74.977
4.0317,75.153,74.311
4.1364,75.088,75.113
4.2412,74.987,75.504
4.3459,74.936,74.783
4.4506,74.912,74.688
4.5553,74.894,74.811
4.66,74.865,74.915
4.7647,74.87,75.114
4.8695,74.942,75.3
4.9742,75.051,75.035
5.0789,75.155,74.479
5.1836,75.161,74.678
5.2883,75.094,75.198
5.3931,75.008,75.426
5.4978,74.958,75.21
5.6025,74.932,74.619
5.7072,74.91,74.857
5.8119,74.909,75.854
5.9167,74.956,74.562
6.0214,75.031,73.848
6.1261,75.032,75.498
6.2308,74.957,75.317


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_149.csv <==
x,qOut,qIn
0.05236,75.007,75.519
0.15708,74.905,74.275
0.2618,74.841,74.464
0.36652,74.814,75.908
0.47124,74.83,75.517
0.57596,74.932,74.554
0.68068,75.058,74.919
0.7854,75.135,75.204
0.89012,75.094,74.276
0.99484,74.975,74.231
1.0996,74.891,75.844
1.2043,74.883,75.405
1.309,74.966,74.64
1.4137,75.058,75.274
1.5184,75.149,75.248
1.6232,75.22,75.331
1.7279,75.254,74.683
1.8326,75.138,74.529
1.9373,74.913,75.223
2.042,74.715,75.264
2.1468,74.69,74.862
2.2515,74.87,74.754
2.3562,75.07,74.867
2.4609,75.186,75.194
2.5656,75.149,75.096
2.6704,75.095,74.917
2.7751,75.07,74.968
2.8798,75.055,75.239
2.9845,75.014,75.46
3.0892,74.951,74.653
3.194,74.922,74.168
3.2987,74.928,74.951
3.4034,74.957,75.14
3.5081,74.949,75.222
3.6128,74.943,75.765
3.7176,74.973,74.556
3.8223,75.067,74.098
3.927,75.163,75.313
4.0317,75.17,75.666
4.1364,75.074,75.238
4.2412,74.879,75.137
4.3459,74.744,74.913
4.4506,74.783,74.504
4.5553,74.956,74.724
4.66,75.202,74.857
4.7647,75.237,75.223
4.8695,75.041,75.555
4.9742,74.791,75.038
5.0789,74.696,74.87
5.1836,74.945,74.987
5.2883,75.257,75.161
5.3931,75.394,75.047
5.4978,75.151,74.337
5.6025,74.772,74.499
5.7072,74.612,75.434
5.8119,74.72,75.525
5.9167,75.068,75.082
6.0214,75.28,74.749
6.1261,75.289,74.462
6.2308,75.166,75.261


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_150.csv <==
x,qOut,qIn
0.05236,74.869,74.953
0.15708,74.951,75.368
0.2618,75.102,74.825
0.36652,75.23,74.936
0.47124,75.247,74.856
0.57596,75.117,74.42
0.68068,74.907,75.231
0.7854,74.718,75.969
0.89012,74.641,74.891
0.99484,74.776,74.505
1.0996,75.043,75.061
1.2043,75.289,75.175
1.309,75.358,74.597
1.4137,75.167,74.553
1.5184,74.917,75.371
1.6232,74.77,75.173
1.7279,74.865,74.755
1.8326,75.072,75.055
1.9373,75.223,75.163
2.042,75.259,75.358
2.1468,75.144,74.815
2.2515,74.975,74.668
2.3562,74.842,75.162
2.4609,74.791,75.584
2.5656,74.851,74.629
2.6704,74.938,74.076
2.7751,74.992,75.002
2.8798,75.012,75.449
2.9845,75.012,75.047
3.0892,75.039,75.656
3.194,75.073,75.302
3.2987,75.095,74.701
3.4034,75.091,74.097
3.5081,75.072,74.77
3.6128,75.014,75.721
3.7176,74.918,75.399
3.8223,74.785,75.125
3.927,74.748,74.921
4.0317,74.884,74.179
4.1364,75.117,74.603
4.2412,75.349,75.889
4.3459,75.301,75.469
4.4506,75.025,74.591
4.5553,74.737,74.578
4.66,74.674,75.471
4.7647,74.931,75.399
4.8695,75.197,74.598
4.9742,75.279,74.561
5.0789,75.025,74.832
5.1836,74.744,75.075
5.2883,74.707,75.306
5.3931,74.89,75.003
5.4978,75.204,74.99
5.6025,75.298,75.113
5.7072,75.188,75.458
5.8119,75.01,75.331
5.9167,74.91,73.688
6.0214,74.919,74.124
6.1261,74.921,75.847
6.2308,74.902,75.666


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_151.csv <==
x,qOut,qIn
0.05236,75.052,75.031
0.15708,75.316,74.526
0.2618,75.386,75.649
0.36652,75.234,76.164
0.47124,74.879,74.812
0.57596,74.733,73.979
0.68068,74.859,74.697
0.7854,75.071,75.69
0.89012,75.149,74.759
0.99484,74.924,74.587
1.0996,74.683,75.306
1.2043,74.629,75.557
1.309,74.919,74.813
1.4137,75.296,74.568
1.5184,75.463,74.987
1.6232,75.36,74.975
1.7279,74.982,75.019
1.8326,74.704,75.122
1.9373,74.691,74.625
2.042,74.872,75.052
2.1468,75.128,75.88
2.2515,75.219,74.986
2.3562,75.162,74.39
2.4609,75.037,74.568
2.5656,74.928,75.339
2.6704,74.869,75.334
2.7751,74.842,75.132
2.8798,74.851,74.512
2.9845,74.905,75.192
3.0892,75.026,75.615
3.194,75.15,75.108
3.2987,75.213,74.49
3.4034,75.155,74.698
3.5081,75.004,75.053
3.6128,74.88,74.925
3.7176,74.851,74.963
3.8223,74.963,75.565
3.927,75.094,74.946
4.0317,75.15,74.437
4.1364,75.13,75.463
4.2412,75.058,75.099
4.3459,75.006,74.587
4.4506,74.942,74.94
4.5553,74.869,74.899
4.66,74.796,75.479
4.7647,74.846,75.386
4.8695,74.993,74.361
4.9742,75.14,74.294
5.0789,75.178,75.11
5.1836,75.092,75.428
5.2883,75.003,75.637
5.3931,74.964,75.321
5.4978,75.003,74.72
5.6025,75.029,74.628
5.7072,75.028,74.739
5.8119,75.002,75.166
5.9167,74.956,75.536
6.0214,74.861,75.117
6.1261,74.795,74.134
6.2308,74.834,74.577


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_152.csv <==
x,qOut,qIn
0.05236,74.911,74.714
0.15708,74.942,74.939
0.2618,75.01,74.373
0.36652,75.057,74.823
0.47124,75.038,75.519
0.57596,75.014,74.662
0.68068,75.028,74.755
0.7854,75.073,75.281
0.89012,75.132,74.924
0.99484,75.163,75.372
1.0996,75.127,75.524
1.2043,75.02,74.554
1.309,74.842,74.403
1.4137,74.729,75.284
1.5184,74.766,75.38
1.6232,74.901,74.728
1.7279,75.056,75.026
1.8326,75.076,74.957
1.9373,75.046,74.967
2.042,75.041,75.037
2.1468,75.129,75.441
2.2515,75.158,75.485
2.3562,75.05,74.241
2.4609,74.886,74.236
2.5656,74.781,75.656
2.6704,74.874,75.501
2.7751,75.012,74.631
2.8798,75.088,74.672
2.9845,75.017,74.987
3.0892,74.964,74.755
3.194,75.004,74.822
3.2987,75.075,75.614
3.4034,75.087,75.804
3.5081,74.961,74.698
3.6128,74.86,74.267
3.7176,74.864,74.707
3.8223,75.029,74.82
3.927,75.116,74.926
4.0317,75.026,75.291
4.1364,74.86,75.341
4.2412,74.757,75.631
4.3459,74.937,75.209
4.4506,75.228,74.194
4.5553,75.414,74.378
4.66,75.292,75.251
4.7647,74.908,75.404
4.8695,74.595,75.011
4.9742,74.526,74.411
5.0789,74.813,74.966
5.1836,75.183,75.395
5.2883,75.401,75.291
5.3931,75.397,74.673
5.4978,75.137,74.568
5.6025,74.848,75.475
5.7072,74.716,75.633
5.8119,74.758,74.75
5.9167,74.954,74.522
6.0214,75.076,75.524
6.1261,75.066,75.641
6.2308,74.985,75.023


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_153.csv <==
x,qOut,qIn
0.05236,75.096,74.625
0.15708,75.144,75.332
0.2618,75.102,75.558
0.36652,74.969,75.101
0.47124,74.767,74.241
0.57596,74.758,75.249
0.68068,74.957,75.7
0.7854,75.203,74.775
0.89012,75.316,74.558
0.99484,75.133,74.794
1.0996,74.861,75.115
1.2043,74.694,75.399
1.309,74.801,75.03
1.4137,75.032,75.026
1.5184,75.175,75.086
1.6232,75.183,74.502
1.7279,75.051,74.588
1.8326,74.959,75.515
1.9373,74.919,75.72
2.042,74.901,74.673
2.1468,74.869,75.126
2.2515,74.901,75.491
2.3562,75.029,74.598
2.4609,75.164,74.288
2.5656,75.198,75.404
2.6704,75.007,75.863
2.7751,74.792,75.026
2.8798,74.714,74.687
2.9845,74.911,74.425
3.0892,75.187,74.578
3.194,75.305,75.619
3.2987,75.223,75.641
3.4034,74.949,74.199
3.5081,74.776,74.325
3.6128,74.814,75.248
3.7176,74.99,75.001
3.8223,75.206,75.257
3.927,75.234,75.345
4.0317,75.088,75.141
4.1364,74.898,75.246
4.2412,74.808,75.395
4.3459,74.908,75.004
4.4506,75.023,74.389
4.5553,75.039,74.277
4.66,74.868,75.594
4.7647,74.72,75.477
4.8695,74.763,74.431
4.9742,74.965,74.592
5.0789,75.25,75.442
5.1836,75.386,75.106
5.2883,75.348,75.192
5.3931,75.192,75.043
5.4978,74.986,74.851
5.6025,74.825,74.684
5.7072,74.76,74.672
5.8119,74.795,75.142
5.9167,74.922,75.612
6.0214,75.026,75.346
6.1261,75.066,74.812
6.2308,75.073,74.376


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_154.csv <==
x,qOut,qIn
0.05236,74.988,75.432
0.15708,74.869,75.34
0.2618,74.812,75.401
0.36652,74.863,75.337
0.47124,75.057,74.668
0.57596,75.224,74.766
0.68068,75.206,75.26
0.7854,75.026,74.726
0.89012,74.751,74.815
0.99484,74.649,75.422
1.0996,74.749,74.548
1.2043,74.963,74.728
1.309,75.191,75.891
1.4137,75.33,74.94
1.5184,75.337,74.232
1.6232,75.217,75.172
1.7279,74.99,75.628
1.8326,74.81,75.168
1.9373,74.756,74.613
2.042,74.803,74.725
2.1468,74.9,74.476
2.2515,74.972,74.786
2.3562,75.029,75.71
2.4609,75.068,75.913
2.5656,75.076,74.779
2.6704,75.054,74.213
2.7751,75.063,74.398
2.8798,75.099,75.126
2.9845,75.146,75.281
3.0892,75.038,74.905
3.194,74.837,75.49
3.2987,74.705,74.987
3.4034,74.812,74.599
3.5081,75.138,75.165
3.6128,75.358,75.186
3.7176,75.319,75.101
3.8223,74.918,74.737
3.927,74.588,74.889
4.0317,74.607,75.317
4.1364,74.886,75.185
4.2412,75.268,74.965
4.3459,75.342,74.773
4.4506,75.16,74.845
4.5553,74.917,75.11
4.66,74.815,75.364
4.7647,74.915,74.929
4.8695,75.042,74.643
4.9742,75.111,75.014
5.0789,75.064,75.834
5.1836,75.025,75.43
5.2883,75.021,73.751
5.3931,75.025,74.173
5.4978,75.003,75.956
5.6025,74.958,75.527
5.7072,74.947,74.634
5.8119,74.979,74.617
5.9167,75.049,75.32
6.0214,75.097,75.267
6.1261,75.107,74.166
6.2308,75.072,74.389


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_155.csv <==
x,qOut,qIn
0.05236,74.976,74.982
0.15708,74.82,75.467
0.2618,74.842,75.051
0.36652,74.93,74.279
0.47124,74.944,74.912
0.57596,74.859,75.516
0.68068,74.872,74.948
0.7854,75.016,74.937
0.89012,75.282,75.195
0.99484,75.359,74.905
1.0996,75.21,74.906
1.2043,74.974,74.936
1.309,74.82,74.695
1.4137,74.843,75.021
1.5184,74.899,75.649
1.6232,74.932,75.322
1.7279,74.913,74.683
1.8326,74.987,74.601
1.9373,75.109,74.534
2.042,75.181,75.103
2.1468,75.104,75.394
2.2515,74.923,75.27
2.3562,74.822,75.11
2.4609,74.86,74.651
2.5656,75.061,75.094
2.6704,75.219,75.003
2.7751,75.203,74.395
2.8798,75.034,75.01
2.9845,74.763,76.038
3.0892,74.657,75.321
3.194,74.792,74.312
3.2987,75.057,74.378
3.4034,75.318,75.787
3.5081,75.312,75.067
3.6128,75.082,74.219
3.7176,74.805,75.232
3.8223,74.674,75.425
3.927,74.813,74.629
4.0317,75.063,74.491
4.1364,75.271,75.05
4.2412,75.301,75.275
4.3459,75.147,75.039
4.4506,74.948,74.879
4.5553,74.821,74.27
4.66,74.867,75.009
4.7647,75.005,75.655
4.8695,75.09,75.595
4.9742,75.083,75.145
5.0789,74.966,74.811
5.1836,74.903,74.395
5.2883,74.928,75.015
5.3931,74.983,75.625
5.4978,74.996,74.68
5.6025,74.897,74.409
5.7072,74.811,75.008
5.8119,74.83,74.746
5.9167,75.031,75.711
6.0214,75.277,76.084
6.1261,75.364,74.787
6.2308,75.261,74.331


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_156.csv <==
x,qOut,qIn
0.05236,74.908,74.24
0.15708,75.017,74.749
0.2618,75.165,75.279
0.36652,75.286,75.305
0.47124,75.298,75.443
0.57596,75.075,74.851
0.68068,74.807,74.539
0.7854,74.678,74.786
0.89012,74.856,74.906
0.99484,75.134,75.065
1.0996,75.224,74.85
1.2043,75.11,75.158
1.309,74.837,75.732
1.4137,74.813,75.088
1.5184,75.017,74.389
1.6232,75.239,74.584
1.7279,75.251,75.081
1.8326,74.978,75.415
1.9373,74.709,75.18
2.042,74.617,74.549
2.1468,74.822,74.981
2.2515,75.094,75.816
2.3562,75.262,75.1
2.4609,75.282,74.218
2.5656,75.14,75.172
2.6704,74.949,75.484
2.7751,74.823,74.931
2.8798,74.809,74.818
2.9845,74.938,74.622
3.0892,75.077,74.943
3.194,75.128,75.806
3.2987,75.097,74.881
3.4034,75.014,74.136
3.5081,74.995,75.074
3.6128,75.013,75.475
3.7176,75.026,74.812
3.8223,74.994,75.434
3.927,74.964,75.833
4.0317,74.98,74.725
4.1364,75.023,74.067
4.2412,75.064,75.115
4.3459,75.029,75.435
4.4506,74.929,75.28
4.5553,74.823,74.909
4.66,74.77,75.087
4.7647,74.868,75.027
4.8695,75.071,74.332
4.9742,75.257,74.943
5.0789,75.297,75.226
5.1836,75.105,74.39
5.2883,74.877,74.72
5.3931,74.771,75.576
5.4978,74.919,75.8
5.6025,75.143,75.005
5.7072,75.229,74.731
5.8119,75.149,74.329
5.9167,74.918,74.815
6.0214,74.772,75.308
6.1261,74.753,75.612
6.2308,74.819,75.23


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_157.csv <==
x,qOut,qIn
0.05236,75.143,74.868
0.15708,75.07,74.294
0.2618,75.002,74.984
0.36652,74.945,75.424
0.47124,74.901,75.158
0.57596,74.915,75.477
0.68068,75.011,75.128
0.7854,75.128,74.538
0.89012,75.191,74.908
0.99484,75.084,75.151
1.0996,74.9,74.81
1.2043,74.756,74.484
1.309,74.759,75.179
1.4137,74.877,75.626
1.5184,75.028,75.201
1.6232,75.162,74.689
1.7279,75.244,74.595
1.8326,75.222,74.967
1.9373,75.075,75.288
2.042,74.879,75.593
2.1468,74.725,75.609
2.2515,74.745,74.76
2.3562,74.885,73.824
2.4609,75.051,74.463
2.5656,75.156,75.457
2.6704,75.132,75.111
2.7751,75.01,75.316
2.8798,74.885,75.151
2.9845,74.859,74.381
3.0892,75.048,74.742
3.194,75.279,75.555
3.2987,75.362,75.592
3.4034,75.115,74.696
3.5081,74.708,74.601
3.6128,74.532,74.929
3.7176,74.662,75.263
3.8223,75.095,74.663
3.927,75.328,75.019
4.0317,75.241,75.62
4.1364,74.998,74.861
4.2412,74.81,75.016
4.3459,74.921,75.516
4.4506,75.116,74.832
4.5553,75.214,74.504
4.66,75.06,74.667
4.7647,74.848,74.852
4.8695,74.789,75.367
4.9742,74.886,75.803
5.0789,75.095,74.173
5.1836,75.192,74.439
5.2883,75.174,75.965
5.3931,75.091,75.725
5.4978,75.003,74.147
5.6025,74.917,74.32
5.7072,74.838,75.361
5.8119,74.804,75.876
5.9167,74.856,74.818
6.0214,74.995,74.701
6.1261,75.122,74.921
6.2308,75.184,75.158


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_158.csv <==
x,qOut,qIn
0.05236,74.8,75.125
0.15708,74.913,74.253
0.2618,75.116,75.13
0.36652,75.281,75.401
0.47124,75.289,75.324
0.57596,75.134,75.18
0.68068,74.922,74.996
0.7854,74.745,74.82
0.89012,74.682,74.514
0.99484,74.756,74.372
1.0996,74.908,75.427
1.2043,75.054,76.131
1.309,75.111,74.869
1.4137,75.075,74.557
1.5184,75.063,74.612
1.6232,75.103,74.856
1.7279,75.204,75.851
1.8326,75.145,75.613
1.9373,74.931,74.336
2.042,74.724,74.071
2.1468,74.709,75.272
2.2515,74.969,75.623
2.3562,75.231,74.929
2.4609,75.324,74.743
2.5656,75.112,75.301
2.6704,74.871,75.1
2.7751,74.836,74.509
2.8798,74.969,74.768
2.9845,75.175,75.36
3.0892,75.12,75.294
3.194,74.911,74.657
3.2987,74.747,74.947
3.4034,74.83,75.186
3.5081,75.091,74.494
3.6128,75.245,74.734
3.7176,75.209,75.121
3.8223,74.953,75.976
3.927,74.796,75.539
4.0317,74.832,74.031
4.1364,74.98,74.591
4.2412,75.128,75.464
4.3459,75.133,74.405
4.4506,75.036,74.494
4.5553,74.912,75.251
4.66,74.831,75.314
4.7647,74.872,75.094
4.8695,75.019,75.467
4.9742,75.185,74.874
5.0789,75.276,74.313
5.1836,75.172,75.261
5.2883,74.955,75.458
5.3931,74.754,75.029
5.4978,74.7,74.953
5.6025,74.811,75.252
5.7072,74.992,75.354
5.8119,75.159,74.899
5.9167,75.247,74.576
6.0214,75.203,74.439
6.1261,75.049,74.662
6.2308,74.88,75.571


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_159.csv <==
x,qOut,qIn
0.05236,75.001,74.372
0.15708,74.907,75.196
0.2618,74.9,75.748
0.36652,74.986,74.736
0.47124,75.155,74.362
0.57596,75.255,74.767
0.68068,75.188,74.946
0.7854,75,75.488
0.89012,74.76,75.792
0.99484,74.73,75.131
1.0996,74.914,74.026
1.2043,75.159,74.7
1.309,75.299,75.482
1.4137,75.162,74.747
1.5184,74.889,74.815
1.6232,74.661,74.942
1.7279,74.645,74.918
1.8326,74.86,75.124
1.9373,75.138,75.623
2.042,75.331,75.454
2.1468,75.306,74.172
2.2515,75.079,74.119
2.3562,74.857,75.258
2.4609,74.758,75.415
2.5656,74.873,75.125
2.6704,74.988,75.337
2.7751,75.02,74.693
2.8798,75.019,74.953
2.9845,75.07,75.408
3.0892,75.187,75.107
3.194,75.178,74.967
3.2987,75.016,74.894
3.4034,74.717,74.632
3.5081,74.643,74.629
3.6128,74.824,75.287
3.7176,75.09,75.457
3.8223,75.246,74.639
3.927,75.182,74.647
4.0317,75.083,75.043
4.1364,75.042,75.224
4.2412,75.122,75.242
4.3459,75.121,75.272
4.4506,74.998,74.88
4.5553,74.847,74.603
4.66,74.792,74.907
4.7647,74.905,75.092
4.8695,75.024,74.826
4.9742,75.061,75.22
5.0789,74.955,74.644
5.1836,74.894,74.591
5.2883,74.964,75.775
5.3931,75.097,74.79
5.4978,75.202,74.498
5.6025,75.112,75.847
5.7072,74.927,75.865
5.8119,74.779,74.935
5.9167,74.795,74.044
6.0214,74.938,74.52
6.1261,75.057,75.619
6.2308,75.091,75.498


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_160.csv <==
x,qOut,qIn
0.05236,75.481,75.061
0.15708,75.423,74.878
0.2618,75.117,74.933
0.36652,74.802,74.7
0.47124,74.721,75.354
0.57596,74.922,75.742
0.68068,75.147,74.607
0.7854,75.248,74.823
0.89012,75.112,75.727
0.99484,74.931,74.878
1.0996,74.856,73.732
1.2043,74.885,74.589
1.309,74.977,76.128
1.4137,74.974,75.433
1.5184,74.936,74.322
1.6232,74.942,74.339
1.7279,75.065,75.625
1.8326,75.216,75.335
1.9373,75.233,74.737
2.042,75.1,75.015
2.1468,74.835,74.797
2.2515,74.699,74.766
2.3562,74.772,75.383
2.4609,74.964,75.294
2.5656,75.164,74.768
2.6704,75.178,74.411
2.7751,75.066,74.623
2.8798,74.943,75.485
2.9845,74.933,75.614
3.0892,75.025,75.038
3.194,75.089,74.609
3.2987,75.089,74.525
3.4034,75.018,75.265
3.5081,74.999,75.143
3.6128,74.991,74.685
3.7176,74.947,74.809
3.8223,74.823,75.435
3.927,74.788,75.376
4.0317,74.932,74.821
4.1364,75.15,74.952
4.2412,75.304,74.804
4.3459,75.17,74.726
4.4506,74.911,75.743
4.5553,74.72,75.455
4.66,74.771,74.117
4.7647,74.957,74.553
4.8695,75.101,74.836
4.9742,75.156,74.98
5.0789,75.11,75.701
5.1836,75.065,75.425
5.2883,75.041,75.056
5.3931,75.044,75.062
5.4978,75.079,74.395
5.6025,75.111,74.312
5.7072,75.043,75.577
5.8119,74.877,75.928
5.9167,74.636,74.615
6.0214,74.596,74.528
6.1261,74.828,75.115
6.2308,75.183,75.084


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_161.csv <==
x,qOut,qIn
0.05236,74.776,75.181
0.15708,74.901,75.866
0.2618,75.087,75.102
0.36652,75.24,74.299
0.47124,75.265,75.149
0.57596,75.111,75.275
0.68068,74.917,74.596
0.7854,74.804,74.543
0.89012,74.874,74.997
0.99484,75.012,75.144
1.0996,75.093,75.517
1.2043,75.107,75.358
1.309,75.069,74.508
1.4137,75.08,74.466
1.5184,75.077,74.926
1.6232,75.015,75.488
1.7279,74.86,75.116
1.8326,74.747,74.786
1.9373,74.775,74.974
2.042,74.918,75.058
2.1468,75.124,75.434
2.2515,75.226,75.265
2.3562,75.176,74.346
2.4609,75.022,74.001
2.5656,74.829,75.685
2.6704,74.78,75.882
2.7751,74.888,74.775
2.8798,75.06,74.822
2.9845,75.185,75.013
3.0892,75.172,74.135
3.194,75.091,74.75
3.2987,74.996,75.912
3.4034,74.924,75.462
3.5081,74.828,74.532
3.6128,74.785,74.547
3.7176,74.852,74.642
3.8223,75.082,75.247
3.927,75.273,75.227
4.0317,75.228,74.578
4.1364,75.005,75.325
4.2412,74.718,75.258
4.3459,74.758,74.306
4.4506,75.026,75.381
4.5553,75.279,75.45
4.66,75.263,75.088
4.7647,74.957,75.057
4.8695,74.689,74.6
4.9742,74.624,75.089
5.0789,74.87,74.749
5.1836,75.127,74.518
5.2883,75.232,74.877
5.3931,75.203,75.288
5.4978,75.091,75.743
5.6025,75.059,75.342
5.7072,75.084,74.471
5.8119,75.107,74.396
5.9167,75.071,75.22
6.0214,74.965,75.377
6.1261,74.846,75.087
6.2308,74.767,74.414


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_162.csv <==
x,qOut,qIn
0.05236,75.192,75.13
0.15708,75.352,74.77
0.2618,75.261,75.344
0.36652,75.003,75.095
0.47124,74.703,75.148
0.57596,74.679,75.682
0.68068,74.864,74.953
0.7854,75.077,74.381
0.89012,75.132,74.891
0.99484,75,75.292
1.0996,74.882,74.946
1.2043,74.872,74.703
1.309,75.025,74.898
1.4137,75.157,74.914
1.5184,75.199,75.386
1.6232,75.172,75.927
1.7279,75.117,74.725
1.8326,75.062,73.923
1.9373,74.984,74.54
2.042,74.902,75.251
2.1468,74.846,75.208
2.2515,74.853,75.408
2.3562,74.899,75.268
2.4609,74.972,74.982
2.5656,75.068,74.653
2.6704,75.204,75.123
2.7751,75.254,74.929
2.8798,75.148,74.604
2.9845,74.831,75.57
3.0892,74.577,75.472
3.194,74.62,74.327
3.2987,74.901,74.191
3.4034,75.305,75.695
3.5081,75.425,75.951
3.6128,75.245,74.753
3.7176,74.951,74.19
3.8223,74.756,75.377
3.927,74.83,75.498
4.0317,74.991,74.552
4.1364,75.098,74.451
4.2412,75.03,75.08
4.3459,74.904,75.238
4.4506,74.866,75.262
4.5553,74.936,74.591
4.66,75.109,75.497
4.7647,75.203,75.69
4.8695,75.156,74.093
4.9742,75.02,74.461
5.0789,74.87,75.108
5.1836,74.836,75.399
5.2883,74.88,75.758
5.3931,74.952,75.082
5.4978,75.004,74.301
5.6025,75.065,74.649
5.7072,75.114,75.035
5.8119,75.105,75.125
5.9167,74.987,75.291
6.0214,74.827,74.905
6.1261,74.793,74.474
6.2308,74.915,75.08


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_163.csv <==
x,qOut,qIn
0.05236,74.925,75.5
0.15708,75.006,74.894
0.2618,75.13,74.395
0.36652,75.19,75.121
0.47124,75.077,75.644
0.57596,74.854,74.975
0.68068,74.739,74.913
0.7854,74.796,74.262
0.89012,75.045,74.478
0.99484,75.196,75.717
1.0996,75.143,75.459
1.2043,74.977,74.985
1.309,74.823,74.74
1.4137,74.896,74.764
1.5184,75.087,75.279
1.6232,75.235,75.523
1.7279,75.184,75.086
1.8326,74.929,74.465
1.9373,74.693,74.231
2.042,74.617,75.062
2.1468,74.811,75.703
2.2515,75.093,75.081
2.3562,75.251,74.893
2.4609,75.246,75.378
2.5656,75.077,74.622
2.6704,75,74.053
2.7751,75.025,75.093
2.8798,75.046,75.248
2.9845,74.94,74.786
3.0892,74.76,74.754
3.194,74.748,75.611
3.2987,74.93,75.448
3.4034,75.278,74.72
3.5081,75.406,74.782
3.6128,75.235,74.804
3.7176,74.918,75.355
3.8223,74.651,75.181
3.927,74.651,74.967
4.0317,74.804,75.185
4.1364,74.992,74.546
4.2412,75.115,74.992
4.3459,75.17,75.532
4.4506,75.143,74.493
4.5553,75.054,74.55
4.66,74.925,75.588
4.7647,74.889,75.084
4.8695,74.981,74.842
4.9742,75.122,75.166
5.0789,75.216,74.936
5.1836,75.124,74.711
5.2883,74.938,74.94
5.3931,74.78,75.36
5.4978,74.768,75.708
5.6025,74.881,75.072
5.7072,75.011,73.846
5.8119,75.105,74.385
5.9167,75.13,75.948
6.0214,75.107,75.269
6.1261,75.039,74.44
6.2308,74.964,74.777


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_164.csv <==
x,qOut,qIn
0.05236,75.01,75.322
0.15708,75.049,74.898
0.2618,75.078,74.521
0.36652,75.088,75.403
0.47124,75.075,75.717
0.57596,75.043,74.723
0.68068,74.995,74.053
0.7854,74.943,74.538
0.89012,74.903,75.707
0.99484,74.895,75.421
1.0996,74.916,75.009
1.2043,74.957,74.655
1.309,75.01,74.818
1.4137,75.079,75.222
1.5184,75.13,75.124
1.6232,75.122,74.788
1.7279,75.011,74.092
1.8326,74.844,74.44
1.9373,74.775,76.117
2.042,74.848,76.04
2.1468,75.084,74.61
2.2515,75.24,74.477
2.3562,75.207,75.235
2.4609,75.045,74.601
2.5656,74.854,74.593
2.6704,74.787,75.862
2.7751,74.778,75.911
2.8798,74.8,74.957
2.9845,74.843,74.465
3.0892,75.047,75.147
3.194,75.294,74.887
3.2987,75.402,74.723
3.4034,75.186,75.116
3.5081,74.775,74.925
3.6128,74.571,74.936
3.7176,74.682,74.828
3.8223,75.13,74.64
3.927,75.437,75.163
4.0317,75.417,75.557
4.1364,75.164,75.319
4.2412,74.822,74.639
4.3459,74.726,74.687
4.4506,74.831,75.593
4.5553,74.987,75.027
4.66,75.04,74.479
4.7647,74.937,75.364
4.8695,74.831,75.302
4.9742,74.817,74.605
5.0789,74.968,74.987
5.1836,75.157,75.415
5.2883,75.247,74.915
5.3931,75.215,75.056
5.4978,75.061,74.944
5.6025,74.938,74.645
5.7072,74.901,75.421
5.8119,74.926,75.327
5.9167,74.978,74.496
6.0214,74.99,74.969
6.1261,74.984,74.996
6.2308,74.983,74.887


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_165.csv <==
x,qOut,qIn
0.05236,75.03,76.038
0.15708,75.086,75.348
0.2618,75.075,73.986
0.36652,75.027,74.641
0.47124,74.978,75.546
0.57596,74.904,75.147
0.68068,74.81,74.385
0.7854,74.759,74.466
0.89012,74.821,75.619
0.99484,75.033,75.423
1.0996,75.257,75.066
1.2043,75.377,74.26
1.309,75.289,74.61
1.4137,75.069,75.747
1.5184,74.883,75.28
1.6232,74.803,74.675
1.7279,74.869,74.871
1.8326,74.956,75.295
1.9373,75.018,75.49
2.042,75.052,75.06
2.1468,75.067,74.752
2.2515,75.03,74.723
2.3562,74.933,74.452
2.4609,74.838,74.712
2.5656,74.82,75.918
2.6704,74.944,75.58
2.7751,75.103,74.555
2.8798,75.213,74.802
2.9845,75.203,74.669
3.0892,75.148,74.349
3.194,75.06,75.764
3.2987,74.933,75.777
3.4034,74.753,74.586
3.5081,74.662,74.966
3.6128,74.789,74.873
3.7176,75.055,74.395
3.8223,75.341,75.082
3.927,75.314,75.773
4.0317,75.054,75.502
4.1364,74.792,74.877
4.2412,74.77,74.29
4.3459,75.021,74.528
4.4506,75.241,75.617
4.5553,75.27,75.353
4.66,74.994,74.753
4.7647,74.712,74.833
4.8695,74.671,75.215
4.9742,74.856,74.987
5.0789,75.199,74.923
5.1836,75.348,75.239
5.2883,75.234,75.136
5.3931,74.985,74.592
5.4978,74.764,75.332
5.6025,74.806,75.481
5.7072,74.987,74.559
5.8119,75.145,74.325
5.9167,75.128,75.075
6.0214,74.996,75.225
6.1261,74.912,74.813
6.2308,74.921,75.132


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_166.csv <==
x,qOut,qIn
0.05236,74.693,74.71
0.15708,74.714,75.032
0.2618,74.863,75.17
0.36652,75.066,75.576
0.47124,75.258,75.03
0.57596,75.304,74.581
0.68068,75.165,74.891
0.7854,74.935,74.943
0.89012,74.731,75.542
0.99484,74.743,75.636
1.0996,74.893,74.11
1.2043,75.063,74.289
1.309,75.141,74.959
1.4137,75.153,74.719
1.5184,75.15,75.516
1.6232,75.127,75.854
1.7279,75.064,74.916
1.8326,74.976,74.512
1.9373,74.953,74.486
2.042,74.988,74.673
2.1468,75.048,76.226
2.2515,74.942,76.068
2.3562,74.76,74.144
2.4609,74.669,73.867
2.5656,74.836,75.381
2.6704,75.18,75.607
2.7751,75.378,74.579
2.8798,75.316,74.29
2.9845,74.937,75.646
3.0892,74.685,75.667
3.194,74.768,74.584
3.2987,75.053,74.416
3.4034,75.353,75.29
3.5081,75.287,75.379
3.6128,74.99,74.571
3.7176,74.708,74.875
3.8223,74.685,75.327
3.927,74.901,74.599
4.0317,75.098,74.918
4.1364,75.177,75.437
4.2412,75.079,74.947
4.3459,74.987,74.288
4.4506,74.952,74.976
4.5553,74.954,75.538
4.66,74.963,75.018
4.7647,74.977,75.188
4.8695,75.01,75.082
4.9742,75.045,74.686
5.0789,75.059,75.004
5.1836,75.036,75.005
5.2883,74.999,74.509
5.3931,74.958,74.622
5.4978,74.919,75.38
5.6025,74.909,75.574
5.7072,74.971,75.383
5.8119,75.079,74.772
5.9167,75.192,74.489
6.0214,75.172,74.712
6.1261,75.02,75.231
6.2308,74.827,75.253


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_167.csv <==
x,qOut,qIn
0.05236,75.017,75.165
0.15708,74.989,76.267
0.2618,74.897,75.416
0.36652,74.835,74.605
0.47124,74.909,74.301
0.57596,75.109,74.365
0.68068,75.224,75.193
0.7854,75.173,75.663
0.89012,74.91,74.841
0.99484,74.713,74.856
1.0996,74.753,74.73
1.2043,74.981,74.885
1.309,75.308,75.137
1.4137,75.411,74.88
1.5184,75.218,75.268
1.6232,74.881,75.112
1.7279,74.593,74.998
1.8326,74.664,75.607
1.9373,74.936,75.193
2.042,75.18,74.324
2.1468,75.174,74.391
2.2515,74.966,75.332
2.3562,74.815,75.439
2.4609,74.814,74.676
2.5656,75.003,74.965
2.6704,75.151,75.364
2.7751,75.198,74.977
2.8798,75.172,74.887
2.9845,75.118,75.065
3.0892,75.028,74.822
3.194,74.893,74.879
3.2987,74.777,75.141
3.4034,74.758,74.638
3.5081,74.891,74.727
3.6128,75.045,75.57
3.7176,75.132,75.292
3.8223,75.08,74.753
3.927,75.008,75.105
4.0317,74.988,75.436
4.1364,74.999,75.098
4.2412,75.003,74.438
4.3459,74.943,74.263
4.4506,74.89,74.802
4.5553,74.887,76
4.66,74.963,75.171
4.7647,75.052,73.982
4.8695,75.121,75.139
4.9742,75.161,75.826
5.0789,75.17,74.848
5.1836,75.104,74.825
5.2883,74.951,75.009
5.3931,74.783,74.875
5.4978,74.683,74.682
5.6025,74.781,75.145
5.7072,74.995,75.371
5.8119,75.193,75.181
5.9167,75.246,74.864
6.0214,75.144,74.712
6.1261,75.033,75.112
6.2308,74.977,74.467


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_168.csv <==
x,qOut,qIn
0.05236,74.971,75.334
0.15708,74.932,75.731
0.2618,74.912,75.107
0.36652,74.968,74.409
0.47124,75.158,74.846
0.57596,75.327,75.121
0.68068,75.283,75.489
0.7854,75.051,75.586
0.89012,74.701,74.045
0.99484,74.595,74.136
1.0996,74.76,75.391
1.2043,75.039,75.38
1.309,75.256,74.482
1.4137,75.23,75.263
1.5184,75.073,76.035
1.6232,74.93,75.118
1.7279,74.943,74.232
1.8326,75.078,75.164
1.9373,75.134,75.247
2.042,75.044,74.888
2.1468,74.776,74.941
2.2515,74.632,74.891
2.3562,74.743,75.2
2.4609,75.011,75.482
2.5656,75.301,74.605
2.6704,75.353,74.41
2.7751,75.207,74.938
2.8798,74.992,75.323
2.9845,74.846,74.884
3.0892,74.85,74.64
3.194,74.938,75.421
3.2987,75.043,75.071
3.4034,75.106,75.521
3.5081,75.106,75.691
3.6128,75.049,74.728
3.7176,74.963,74.052
3.8223,74.876,74.646
3.927,74.837,75.576
4.0317,74.86,75.696
4.1364,74.93,75.067
4.2412,75.024,74.405
4.3459,75.119,74.779
4.4506,75.202,75.156
4.5553,75.238,74.993
4.66,75.192,75.09
4.7647,75.001,75.007
4.8695,74.794,74.898
4.9742,74.707,75.043
5.0789,74.866,75.12
5.1836,75.143,75.233
5.2883,75.271,74.81
5.3931,75.189,74.246
5.4978,74.888,75.531
5.6025,74.737,76.103
5.7072,74.814,74.95
5.8119,74.996,74.57
5.9167,75.128,75.138
6.0214,75.096,74.81
6.1261,75.022,74.412
6.2308,74.969,74.726


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_169.csv <==
x,qOut,qIn
0.05236,74.856,74.655
0.15708,75.089,74.577
0.2618,75.287,75.291
0.36652,75.316,75.096
0.47124,75.07,74.469
0.57596,74.728,74.634
0.68068,74.562,75.413
0.7854,74.644,75.747
0.89012,74.998,75.184
0.99484,75.315,74.694
1.0996,75.408,74.227
1.2043,75.283,75.191
1.309,74.988,75.424
1.4137,74.787,74.539
1.5184,74.743,75.024
1.6232,74.815,75.075
1.7279,74.942,74.836
1.8326,75.075,75.274
1.9373,75.178,75.26
2.042,75.201,74.714
2.1468,75.09,74.869
2.2515,74.914,75.486
2.3562,74.839,75.205
2.4609,74.891,74.414
2.5656,75.063,74.974
2.6704,75.117,75.474
2.7751,75.039,74.916
2.8798,74.933,74.687
2.9845,74.916,75.519
3.0892,75.011,75.198
3.194,75.086,74.511
3.2987,75.093,74.017
3.4034,75.016,74.962
3.5081,74.962,75.845
3.6128,74.938,75.436
3.7176,74.935,74.319
3.8223,74.943,75
3.927,75.017,75.304
4.0317,75.113,75.317
4.1364,75.144,75.486
4.2412,75.017,74.681
4.3459,74.777,74.682
4.4506,74.641,75.111
4.5553,74.688,74.94
4.66,74.954,74.828
4.7647,75.166,75.475
4.8695,75.201,75.057
4.9742,75.115,74.301
5.0789,75.002,74.98
5.1836,75.059,75.353
5.2883,75.174,75.061
5.3931,75.22,75.081
5.4978,75.075,75.577
5.6025,74.873,75.203
5.7072,74.81,74.164
5.8119,74.885,74.07
5.9167,75.05,75.247
6.0214,75.042,75.549
6.1261,74.911,75.25
6.2308,74.8,75.344


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_170.csv <==
x,qOut,qIn
0.05236,74.929,75.013
0.15708,75.16,75.096
0.2618,75.292,75.224
0.36652,75.315,75.143
0.47124,75.23,75.005
0.57596,75.07,74.894
0.68068,74.913,74.65
0.7854,74.818,75.044
0.89012,74.835,75.247
0.99484,74.882,75.539
1.0996,74.901,75.322
1.2043,74.913,74.049
1.309,74.955,74.387
1.4137,75.068,75.748
1.5184,75.134,75.445
1.6232,75.099,74.673
1.7279,74.929,74.717
1.8326,74.838,74.891
1.9373,74.931,75.578
2.042,75.117,75.399
2.1468,75.27,74.23
2.2515,75.147,74.786
2.3562,74.882,75.299
2.4609,74.672,75.25
2.5656,74.714,75.159
2.6704,74.952,74.942
2.7751,75.148,74.881
2.8798,75.21,74.923
2.9845,75.088,74.621
3.0892,74.98,74.874
3.194,74.944,75.254
3.2987,74.947,75.526
3.4034,74.942,74.794
3.5081,74.945,74.782
3.6128,75.018,75.352
3.7176,75.116,74.378
3.8223,75.169,75.144
3.927,75.032,76.282
4.0317,74.836,74.997
4.1364,74.727,73.93
4.2412,74.838,74.725
4.3459,75.067,75.441
4.4506,75.218,75.214
4.5553,75.222,75.089
4.66,75.048,75.486
4.7647,74.885,74.938
4.8695,74.857,74.293
4.9742,74.945,74.716
5.0789,75.107,75.207
5.1836,75.117,74.89
5.2883,74.969,74.83
5.3931,74.8,75.554
5.4978,74.765,75.532
5.6025,74.989,75.179
5.7072,75.249,74.569
5.8119,75.362,74.548
5.9167,75.167,75.234
6.0214,74.838,75.149
6.1261,74.652,74.69
6.2308,74.679,74.57


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_171.csv <==
x,qOut,qIn
0.05236,75.037,74.692
0.15708,74.743,74.362
0.2618,74.57,75.429
0.36652,74.619,75.557
0.47124,74.94,74.979
0.57596,75.258,74.904
0.68068,75.38,75.096
0.7854,75.291,74.348
0.89012,75.019,74.629
0.99484,74.812,75.695
1.0996,74.76,75.773
1.2043,74.832,75.35
1.309,74.968,74.343
1.4137,75.084,74.265
1.5184,75.161,75.369
1.6232,75.166,75.725
1.7279,75.066,74.871
1.8326,74.854,74.382
1.9373,74.704,74.594
2.042,74.722,75.396
2.1468,74.994,75.174
2.2515,75.294,74.758
2.3562,75.379,74.863
2.4609,75.239,75.177
2.5656,74.922,75.486
2.6704,74.803,74.991
2.7751,74.894,74.428
2.8798,75.036,74.966
2.9845,75.051,75.304
3.0892,74.907,74.871
3.194,74.82,74.993
3.2987,74.861,74.694
3.4034,75.057,74.8
3.5081,75.168,75.591
3.6128,75.144,75.078
3.7176,75.053,74.67
3.8223,74.981,75.311
3.927,74.983,75.093
4.0317,75.003,74.589
4.1364,75.01,74.793
4.2412,74.987,75.176
4.3459,74.946,75.232
4.4506,74.898,74.963
4.5553,74.878,75.341
4.66,74.924,74.664
4.7647,75.049,74.344
4.8695,75.142,75.432
4.9742,75.138,75.994
5.0789,74.988,74.698
5.1836,74.849,74.317
5.2883,74.842,74.984
5.3931,74.945,75.047
5.4978,75.108,74.047
5.6025,75.161,74.967
5.7072,75.103,76.295
5.8119,75.008,75.437
5.9167,74.958,74.585
6.0214,75.043,75.178
6.1261,75.163,74.661
6.2308,75.199,75.099


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_172.csv <==
x,qOut,qIn
0.05236,75.206,74.841
0.15708,75.454,74.534
0.2618,75.369,74.988
0.36652,75.034,75.437
0.47124,74.596,74.76
0.57596,74.536,74.749
0.68068,74.807,75.687
0.7854,75.168,75.269
0.89012,75.373,74.982
0.99484,75.26,75.195
1.0996,75.004,74.338
1.2043,74.783,74.656
1.309,74.759,75.184
1.4137,74.878,75.018
1.5184,75.007,75.211
1.6232,75.1,74.92
1.7279,75.132,75.119
1.8326,75.168,74.971
1.9373,75.168,74.736
2.042,75.1,75.178
2.1468,74.936,75.014
2.2515,74.783,74.7
2.3562,74.76,74.916
2.4609,74.861,74.912
2.5656,75.055,75.835
2.6704,75.156,75.716
2.7751,75.128,74.189
2.8798,75.029,74.033
2.9845,74.934,75.896
3.0892,74.929,75.841
3.194,74.958,74.484
3.2987,74.981,74.302
3.4034,74.959,74.679
3.5081,74.968,75.105
3.6128,75.037,75.433
3.7176,75.118,74.572
3.8223,75.149,75.022
3.927,75.064,75.736
4.0317,74.97,75.225
4.1364,74.937,74.832
4.2412,75.024,74.719
4.3459,75.072,74.668
4.4506,74.99,74.768
4.5553,74.845,75.276
4.66,74.734,75.273
4.7647,74.82,75.05
4.8695,75.003,74.448
4.9742,75.166,74.385
5.0789,75.207,75.556
5.1836,75.151,75.779
5.2883,75.043,75.273
5.3931,74.921,74.797
5.4978,74.813,75.102
5.6025,74.816,74.426
5.7072,74.93,74.152
5.8119,75.05,75.293
5.9167,75.058,75.795
6.0214,74.896,74.855
6.1261,74.796,74.724
6.2308,74.873,75.112


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_173.csv <==
x,qOut,qIn
0.05236,74.891,75.198
0.15708,75.043,75.056
0.2618,75.172,74.424
0.36652,75.199,75.364
0.47124,75.072,75.73
0.57596,74.951,74.928
0.68068,74.913,74.53
0.7854,74.933,74.596
0.89012,74.962,75.36
0.99484,74.927,75.441
1.0996,74.868,74.921
1.2043,74.83,74.805
1.309,74.848,74.81
1.4137,74.952,74.625
1.5184,75.108,75.036
1.6232,75.232,75.765
1.7279,75.237,75.469
1.8326,75.068,74.753
1.9373,74.9,73.999
2.042,74.848,74.866
2.1468,75.004,75.395
2.2515,75.132,75.02
2.3562,75.079,75.116
2.4609,74.925,74.8
2.5656,74.791,75.033
2.6704,74.93,75.434
2.7751,75.17,74.555
2.8798,75.307,75.01
2.9845,75.152,75.299
3.0892,74.848,74.692
3.194,74.703,75.084
3.2987,74.779,75.288
3.4034,75.074,74.59
3.5081,75.219,74.566
3.6128,75.141,74.743
3.7176,74.963,75.151
3.8223,74.835,75.793
3.927,74.908,75.554
4.0317,75.059,74.556
4.1364,75.177,74.496
4.2412,75.169,75.389
4.3459,75.071,74.592
4.4506,74.931,74.338
4.5553,74.796,75.002
4.66,74.71,75.596
4.7647,74.765,75.412
4.8695,74.966,75.055
4.9742,75.211,74.411
5.0789,75.389,74.72
5.1836,75.313,75.69
5.2883,75.048,75.493
5.3931,74.76,74.686
5.4978,74.622,74.662
5.6025,74.728,75.609
5.7072,74.951,75.35
5.8119,75.163,74.412
5.9167,75.252,74.747
6.0214,75.169,75.424
6.1261,75.005,75.06
6.2308,74.875,74.39


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_174.csv <==
x,qOut,qIn
0.05236,74.543,75.474
0.15708,74.68,74.701
0.2618,75.056,74.946
0.36652,75.4,75.166
0.47124,75.454,74.979
0.57596,75.226,74.7
0.68068,74.95,74.785
0.7854,74.763,74.934
0.89012,74.762,75.322
0.99484,74.851,75.619
1.0996,74.987,74.545
1.2043,75.124,74.775
1.309,75.219,75.135
1.4137,75.179,74.849
1.5184,75.03,75.138
1.6232,74.869,74.9
1.7279,74.795,74.771
1.8326,74.843,74.989
1.9373,74.939,75.012
2.042,75.035,74.83
2.1468,75.093,75.287
2.2515,75.104,75.293
2.3562,75.07,74.854
2.4609,75.017,74.926
2.5656,74.976,75.403
2.6704,74.968,74.973
2.7751,74.951,74.663
2.8798,74.916,74.919
2.9845,74.864,75.02
3.0892,74.877,74.892
3.194,74.958,74.833
3.2987,75.057,74.923
3.4034,75.122,74.651
3.5081,75.127,74.885
3.6128,75.105,75.996
3.7176,75.072,75.493
3.8223,75.036,74.154
3.927,74.984,75.011
4.0317,74.934,75.398
4.1364,74.897,74.907
4.2412,74.883,75.19
4.3459,74.867,75.453
4.4506,74.875,74.65
4.5553,74.932,73.882
4.66,75.061,75.135
4.7647,75.189,76.54
4.8695,75.205,75.469
4.9742,75.112,74.143
5.0789,74.939,74.052
5.1836,74.906,74.769
5.2883,75.003,75.65
5.3931,75.099,75.517
5.4978,75.047,74.628
5.6025,74.83,75.209
5.7072,74.718,75.712
5.8119,74.806,74.751
5.9167,75.146,74.747
6.0214,75.331,75.007
6.1261,75.177,74.526
6.2308,74.841,75.202


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_175.csv <==
x,qOut,qIn
0.05236,74.911,75.045
0.15708,74.798,74.856
0.2618,74.869,74.853
0.36652,75.019,74.906
0.47124,75.119,75.316
0.57596,75.049,75.038
0.68068,74.923,74.698
0.7854,74.844,75.325
0.89012,74.903,75.28
0.99484,75.035,74.486
1.0996,75.118,74.301
1.2043,75.109,75.276
1.309,74.986,75.318
1.4137,74.881,74.439
1.5184,74.875,74.908
1.6232,74.952,76.113
1.7279,75.076,75.497
1.8326,75.134,74.165
1.9373,75.109,74.031
2.042,75.026,74.833
2.1468,74.914,75.29
2.2515,74.821,75.052
2.3562,74.798,75.089
2.4609,74.869,74.871
2.5656,75.047,74.926
2.6704,75.254,75.155
2.7751,75.349,75.365
2.8798,75.271,75.438
2.9845,74.976,74.457
3.0892,74.675,74.168
3.194,74.582,74.902
3.2987,74.704,75.53
3.4034,75,75.809
3.5081,75.166,75.055
3.6128,75.152,74.098
3.7176,75.06,74.998
3.8223,75.018,74.922
3.927,75.097,74.545
4.0317,75.112,75.424
4.1364,75.008,75.15
4.2412,74.765,75.238
4.3459,74.72,75.411
4.4506,74.928,74.249
4.5553,75.206,74.21
4.66,75.339,75.537
4.7647,75.131,75.416
4.8695,74.842,75.194
4.9742,74.687,75.2
5.0789,74.844,74.871
5.1836,75.106,74.495
5.2883,75.228,75.171
5.3931,75.167,75.095
5.4978,74.924,74.841
5.6025,74.745,75.24
5.7072,74.737,75.359
5.8119,74.882,74.589
5.9167,75.136,74.583
6.0214,75.322,75.616
6.1261,75.326,75.14
6.2308,75.173,74.824


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_176.csv <==
x,qOut,qIn
0.05236,75.01,74.169
0.15708,74.978,73.755
0.2618,74.969,75.236
0.36652,74.969,76.057
0.47124,74.967,75.223
0.57596,74.938,74.548
0.68068,74.898,75.326
0.7854,74.886,75.358
0.89012,74.952,74.107
0.99484,75.08,74.156
1.0996,75.122,75.179
1.2043,75.038,75.721
1.309,74.81,75.476
1.4137,74.736,74.903
1.5184,74.93,74.32
1.6232,75.245,74.736
1.7279,75.492,75.477
1.8326,75.324,74.854
1.9373,74.909,75.074
2.042,74.54,75.366
2.1468,74.506,74.664
2.2515,74.804,74.645
2.3562,75.133,75.207
2.4609,75.317,75.364
2.5656,75.22,74.469
2.6704,74.985,74.37
2.7751,74.824,75.614
2.8798,74.82,75.97
2.9845,75.017,74.992
3.0892,75.181,74.959
3.194,75.187,74.42
3.2987,75.072,74.7
3.4034,74.911,74.886
3.5081,74.868,74.924
3.6128,74.892,75.351
3.7176,74.938,74.958
3.8223,74.964,74.761
3.927,75.067,75.321
4.0317,75.209,75.366
4.1364,75.28,74.697
4.2412,75.161,75.157
4.3459,74.879,75.133
4.4506,74.687,74.24
4.5553,74.68,74.824
4.66,74.908,75.564
4.7647,75.088,75.088
4.8695,75.12,74.814
4.9742,75.063,75.138
5.0789,75.005,75.172
5.1836,75.044,75.013
5.2883,75.065,75.079
5.3931,75.014,74.625
5.4978,74.857,75.027
5.6025,74.769,75.689
5.7072,74.832,74.753
5.8119,74.992,74.56
5.9167,75.169,74.653
6.0214,75.22,74.631
6.1261,75.172,75.667
6.2308,75.081,75.939


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_177.csv <==
x,qOut,qIn
0.05236,74.968,74.896
0.15708,75.021,75.521
0.2618,75.022,75.444
0.36652,74.989,74.91
0.47124,74.945,74.62
0.57596,74.987,75.09
0.68068,75.124,75.233
0.7854,75.258,74.99
0.89012,75.279,74.978
0.99484,75.04,74.875
1.0996,74.746,74.704
1.2043,74.601,74.905
1.309,74.787,75.319
1.4137,75.099,75.082
1.5184,75.248,74.704
1.6232,75.197,75.068
1.7279,74.969,75.603
1.8326,74.886,74.961
1.9373,74.942,74.728
2.042,75.02,75.272
2.1468,74.996,74.512
2.2515,74.893,74.133
2.3562,74.855,75.194
2.4609,74.907,75.221
2.5656,75.037,75.552
2.6704,75.107,75.967
2.7751,75.133,74.968
2.8798,75.145,74.024
2.9845,75.177,74.54
3.0892,75.137,75.549
3.194,74.975,75.206
3.2987,74.771,74.934
3.4034,74.625,75.168
3.5081,74.73,75.018
3.6128,75.014,74.686
3.7176,75.306,74.746
3.8223,75.438,74.851
3.927,75.247,75.062
4.0317,74.902,75.336
4.1364,74.635,75.069
4.2412,74.669,74.63
4.3459,74.967,74.875
4.4506,75.232,75.875
4.5553,75.308,75.466
4.66,75.084,73.979
4.7647,74.825,74.921
4.8695,74.736,75.5
4.9742,74.812,75.028
5.0789,75.003,74.326
5.1836,75.094,74.593
5.2883,75.095,75.589
5.3931,75.066,75.595
5.4978,75.07,74.47
5.6025,75.105,74.256
5.7072,75.101,75.496
5.8119,75.04,75.602
5.9167,74.918,75.272
6.0214,74.832,75.553
6.1261,74.824,74.763
6.2308,74.879,73.845


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_178.csv <==
x,qOut,qIn
0.05236,74.868,75.378
0.15708,74.713,74.711
0.2618,74.735,74.822
0.36652,74.919,75.202
0.47124,75.228,74.91
0.57596,75.318,74.715
0.68068,75.085,75.273
0.7854,74.719,75.098
0.89012,74.467,75.013
0.99484,74.675,75.024
1.0996,75.088,74.631
1.2043,75.418,75.183
1.309,75.396,74.969
1.4137,75.116,74.835
1.5184,74.886,75.215
1.6232,74.821,74.684
1.7279,74.978,75.231
1.8326,75.089,75.931
1.9373,75.076,74.764
2.042,74.993,74.241
2.1468,74.912,74.725
2.2515,74.922,74.776
2.3562,74.971,75.444
2.4609,75.016,75.466
2.5656,75.013,74.597
2.6704,74.993,74.714
2.7751,75.003,75.523
2.8798,75.041,75.878
2.9845,75.093,73.941
3.0892,75.051,74.04
3.194,74.923,75.742
3.2987,74.798,75.47
3.4034,74.773,74.386
3.5081,74.914,75.071
3.6128,75.09,75.617
3.7176,75.206,75.153
3.8223,75.181,74.592
3.927,75.097,74.768
4.0317,75.018,75.486
4.1364,74.948,75.326
4.2412,74.878,74.265
4.3459,74.825,74.374
4.4506,74.857,75.424
4.5553,74.962,75.402
4.66,75.104,75.009
4.7647,75.147,75.195
4.8695,75.105,75.091
4.9742,75.038,75.125
5.0789,75.011,75.438
5.1836,75.006,75.094
5.2883,74.96,74.009
5.3931,74.886,74.381
5.4978,74.811,75.49
5.6025,74.84,75.768
5.7072,74.959,75.398
5.8119,75.109,74.37
5.9167,75.226,74.291
6.0214,75.262,74.91
6.1261,75.204,74.875
6.2308,75.068,75.557


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_179.csv <==
x,qOut,qIn
0.05236,74.801,75.735
0.15708,74.833,75.711
0.2618,74.876,75.204
0.36652,74.939,74.687
0.47124,75.041,74.876
0.57596,75.221,74.842
0.68068,75.326,74.82
0.7854,75.256,74.909
0.89012,74.93,75.583
0.99484,74.6,75.722
1.0996,74.549,74.92
1.2043,74.774,74.196
1.309,75.212,74.664
1.4137,75.436,75.601
1.5184,75.319,75.813
1.6232,75.002,74.341
1.7279,74.676,74.257
1.8326,74.7,75.418
1.9373,74.967,75.33
2.042,75.258,74.799
2.1468,75.352,75.131
2.2515,75.176,75.105
2.3562,74.947,75.007
2.4609,74.815,75.64
2.5656,74.906,74.827
2.6704,75.036,74.153
2.7751,75.037,74.693
2.8798,74.929,75.308
2.9845,74.772,75.233
3.0892,74.802,75.152
3.194,74.975,74.973
3.2987,75.167,74.675
3.4034,75.251,75.39
3.5081,75.204,75.264
3.6128,75.105,74.65
3.7176,74.99,74.835
3.8223,74.879,74.746
3.927,74.793,74.72
4.0317,74.817,75.431
4.1364,74.942,75.563
4.2412,75.135,74.661
4.3459,75.2,74.764
4.4506,75.127,75.084
4.5553,75.005,75.209
4.66,74.939,75.075
4.7647,74.939,75.121
4.8695,74.928,75.268
4.9742,74.91,74.744
5.0789,74.914,74.546
5.1836,75.021,75.452
5.2883,75.125,75.027
5.3931,75.15,74.364
5.4978,75.034,74.905
5.6025,74.936,75.321
5.7072,74.965,75.628
5.8119,75.074,75.063
5.9167,75.187,75.331
6.0214,75.135,75.4
6.1261,74.986,73.861
6.2308,74.841,73.931


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_180.csv <==
x,qOut,qIn
0.05236,74.927,74.69
0.15708,74.936,75.033
0.2618,74.922,75.065
0.36652,74.912,74.998
0.47124,74.946,75.079
0.57596,75.043,74.646
0.68068,75.124,74.912
0.7854,75.146,75.152
0.89012,75.081,75.432
0.99484,74.995,75.257
1.0996,74.941,74.824
1.2043,74.933,74.995
1.309,74.978,74.21
1.4137,75.027,73.996
1.5184,75.029,75.597
1.6232,74.986,76.03
1.7279,74.908,75.108
1.8326,74.907,75.398
1.9373,75.012,75.268
2.042,75.156,74.509
2.1468,75.26,74.263
2.2515,75.15,74.766
2.3562,74.88,75.715
2.4609,74.622,75.151
2.5656,74.555,74.937
2.6704,74.808,75.347
2.7751,75.201,74.507
2.8798,75.518,74.496
2.9845,75.561,75.844
3.0892,75.254,75.591
3.194,74.851,74.358
3.2987,74.587,74.348
3.4034,74.667,75.096
3.5081,74.946,75.596
3.6128,75.15,75.57
3.7176,75.186,74.791
3.8223,75.003,74.342
3.927,74.867,74.86
4.0317,74.894,75.255
4.1364,75.016,75.456
4.2412,75.135,74.723
4.3459,75.068,74.165
4.4506,74.944,75.13
4.5553,74.893,75.936
4.66,75.031,74.809
4.7647,75.194,74.249
4.8695,75.185,75.303
4.9742,75.03,75.586
5.0789,74.801,74.834
5.1836,74.797,74.794
5.2883,74.943,74.662
5.3931,75.086,75.218
5.4978,75.07,74.987
5.6025,74.969,74.363
5.7072,74.95,75.148
5.8119,75.019,75.767
5.9167,75.137,74.872
6.0214,75.122,74.577
6.1261,75.029,75.158
6.2308,74.938,75.297


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_181.csv <==
x,qOut,qIn
0.05236,75.128,74.802
0.15708,74.968,74.926
0.2618,74.801,75.062
0.36652,74.681,74.703
0.47124,74.671,75.156
0.57596,74.877,75.541
0.68068,75.174,74.375
0.7854,75.392,74.553
0.89012,75.366,75.515
0.99484,75.127,75.355
1.0996,74.907,74.943
1.2043,74.812,74.808
1.309,74.904,74.865
1.4137,74.98,74.714
1.5184,74.974,75.083
1.6232,74.921,75.338
1.7279,74.875,75.401
1.8326,74.898,75.185
1.9373,74.97,74.688
2.042,75.064,74.541
2.1468,75.154,74.163
2.2515,75.161,75.171
2.3562,75.053,76.152
2.4609,74.903,74.912
2.5656,74.8,74.385
2.6704,74.911,75.243
2.7751,75.133,75.46
2.8798,75.296,75.122
2.9845,75.233,74.35
3.0892,74.937,75.02
3.194,74.674,75.545
3.2987,74.602,74.861
3.4034,74.829,74.447
3.5081,75.108,75.329
3.6128,75.229,75.63
3.7176,75.177,74.976
3.8223,74.983,74.573
3.927,74.902,74.743
4.0317,74.95,74.801
4.1364,75.033,75.357
4.2412,75.046,75.513
4.3459,74.955,74.694
4.4506,74.896,74.714
4.5553,74.922,74.633
4.66,75.058,75.055
4.7647,75.131,75.756
4.8695,75.068,75.115
4.9742,74.928,74.404
5.0789,74.793,75.559
5.1836,74.841,75.674
5.2883,75.013,74.672
5.3931,75.175,74.569
5.4978,75.187,74.42
5.6025,74.994,74.368
5.7072,74.802,75.381
5.8119,74.748,75.887
5.9167,74.936,75.156
6.0214,75.17,74.64
6.1261,75.287,75.082
6.2308,75.267,75.177


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_182.csv <==
x,qOut,qIn
0.05236,75.249,75.28
0.15708,75.066,75.419
0.2618,74.772,75.048
0.36652,74.576,74.854
0.47124,74.679,75.159
0.57596,75.015,75.1
0.68068,75.287,74.696
0.7854,75.355,74.684
0.89012,75.127,74.904
0.99484,74.869,75.515
1.0996,74.789,75.354
1.2043,74.89,74.633
1.309,75.129,74.665
1.4137,75.255,75.118
1.5184,75.216,75.296
1.6232,75.069,75.127
1.7279,74.89,75.034
1.8326,74.814,74.779
1.9373,74.852,74.179
2.042,74.955,74.851
2.1468,75.074,75.942
2.2515,75.11,75.552
2.3562,75.055,74.834
2.4609,74.97,74.05
2.5656,74.926,75.176
2.6704,74.997,75.889
2.7751,75.056,74.991
2.8798,75.025,74.099
2.9845,74.837,75.037
3.0892,74.715,75.867
3.194,74.818,74.811
3.2987,75.067,74.457
3.4034,75.336,75.632
3.5081,75.304,75.49
3.6128,75.066,74.863
3.7176,74.829,74.346
3.8223,74.805,74.716
3.927,74.952,74.893
4.0317,75.039,75.083
4.1364,75.021,75.384
4.2412,74.901,74.797
4.3459,74.937,74.394
4.4506,75.105,75.56
4.5553,75.263,75.833
4.66,75.265,74.213
4.7647,75.059,74.537
4.8695,74.82,75.415
4.9742,74.678,75.095
5.0789,74.735,75.51
5.1836,74.902,75.447
5.2883,75.062,74.601
5.3931,75.16,74.516
5.4978,75.152,74.423
5.6025,75.091,74.528
5.7072,75.016,75.747
5.8119,74.951,75.548
5.9167,74.908,75.053
6.0214,74.933,74.955
6.1261,75.048,74.722
6.2308,75.183,74.734


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_183.csv <==
x,qOut,qIn
0.05236,75.093,74.646
0.15708,74.902,74.796
0.2618,74.812,74.685
0.36652,74.867,75.395
0.47124,75.071,75.073
0.57596,75.184,74.054
0.68068,75.147,75.194
0.7854,75.037,75.817
0.89012,74.954,74.944
0.99484,74.998,74.85
1.0996,75.053,74.877
1.2043,75.048,74.693
1.309,74.931,75.095
1.4137,74.848,75.927
1.5184,74.871,75.137
1.6232,74.964,73.967
1.7279,75.064,74.959
1.8326,75.091,75.756
1.9373,75.08,75.198
2.042,75.05,74.619
2.1468,75.015,74.82
2.2515,74.951,75.231
2.3562,74.917,75.1
2.4609,74.946,74.582
2.5656,75.06,74.69
2.6704,75.113,75.056
2.7751,75.045,74.817
2.8798,74.931,75.202
2.9845,74.872,75.367
3.0892,74.978,75.487
3.194,75.102,75.554
3.2987,75.141,74.519
3.4034,75.016,74.268
3.5081,74.865,74.872
3.6128,74.778,75.001
3.7176,74.755,75.556
3.8223,74.777,75.26
3.927,74.863,74.489
4.0317,75.066,74.759
4.1364,75.308,75.248
4.2412,75.495,74.803
4.3459,75.363,74.833
4.4506,74.992,75.364
4.5553,74.628,75.384
4.66,74.529,74.24
4.7647,74.794,74.119
4.8695,75.133,75.858
4.9742,75.335,75.662
5.0789,75.222,74.785
5.1836,74.956,75.023
5.2883,74.8,74.817
5.3931,74.824,74.773
5.4978,75.044,74.941
5.6025,75.153,75.276
5.7072,75.075,75.415
5.8119,74.914,75.026
5.9167,74.805,74.449
6.0214,74.912,75.032
6.1261,75.086,75.601
6.2308,75.189,75.203


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_184.csv <==
x,qOut,qIn
0.05236,74.74,75.205
0.15708,74.719,74.949
0.2618,74.821,74.695
0.36652,74.979,75.323
0.47124,75.125,75.708
0.57596,75.166,75.104
0.68068,75.132,73.972
0.7854,75.08,73.973
0.89012,75.072,75.689
0.99484,75.053,75.761
1.0996,74.96,75.146
1.2043,74.846,74.724
1.309,74.79,74.593
1.4137,74.952,75.091
1.5184,75.175,75.503
1.6232,75.278,75.416
1.7279,75.088,74.222
1.8326,74.752,74.367
1.9373,74.604,75.495
2.042,74.716,75.085
2.1468,75.094,74.82
2.2515,75.327,74.962
2.3562,75.289,75.175
2.4609,75.094,75.286
2.5656,74.9,75.15
2.6704,74.938,75.098
2.7751,75.049,75.185
2.8798,75.091,74.562
2.9845,74.944,74.664
3.0892,74.789,75.423
3.194,74.783,75.024
3.2987,74.896,74.441
3.4034,75.056,75.616
3.5081,75.119,75.55
3.6128,75.147,74.391
3.7176,75.165,74.439
3.8223,75.185,75.203
3.927,75.083,75.114
4.0317,74.899,75.758
4.1364,74.752,75.427
4.2412,74.762,74.418
4.3459,74.929,74.585
4.4506,75.09,74.819
4.5553,75.155,75.104
4.66,75.062,75.112
4.7647,74.92,75.156
4.8695,74.86,75.175
4.9742,74.925,74.97
5.0789,75.135,75.163
5.1836,75.319,75.059
5.2883,75.309,74
5.3931,75.11,74.549
5.4978,74.768,76.011
5.6025,74.621,75.299
5.7072,74.746,74.369
5.8119,75.013,74.707
5.9167,75.26,75.654
6.0214,75.28,75.434
6.1261,75.123,74.698
6.2308,74.905,74.411


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_185.csv <==
x,qOut,qIn
0.05236,74.908,75.238
0.15708,74.709,75.101
0.2618,74.73,75.142
0.36652,74.931,74.777
0.47124,75.221,74.98
0.57596,75.312,75.07
0.68068,75.198,74.688
0.7854,74.992,74.529
0.89012,74.818,75.376
0.99484,74.789,75.588
1.0996,74.861,75.366
1.2043,74.978,75.242
1.309,75.085,74.468
1.4137,75.128,74.186
1.5184,75.071,75
1.6232,74.944,75.814
1.7279,74.785,75.145
1.8326,74.732,74.301
1.9373,74.835,74.707
2.042,75.04,75.022
2.1468,75.283,75.474
2.2515,75.374,75.164
2.3562,75.247,74.379
2.4609,74.994,75.012
2.5656,74.741,76.063
2.6704,74.751,75.237
2.7751,74.945,74.086
2.8798,75.141,74.604
2.9845,75.15,75.377
3.0892,74.959,75.028
3.194,74.799,74.908
3.2987,74.78,74.994
3.4034,74.964,74.787
3.5081,75.142,74.914
3.6128,75.218,75.112
3.7176,75.202,75.35
3.8223,75.119,75.253
3.927,75.015,74.834
4.0317,74.921,74.336
4.1364,74.878,74.587
4.2412,74.929,75.022
4.3459,75.012,75.553
4.4506,75.025,75.547
4.5553,74.978,74.624
4.66,74.91,74.493
4.7647,74.995,75.566
4.8695,75.132,75.737
4.9742,75.182,74.489
5.0789,75.006,75.332
5.1836,74.74,75.523
5.2883,74.653,73.838
5.3931,74.779,74.593
5.4978,75.097,75.602
5.6025,75.256,75.257
5.7072,75.2,74.968
5.8119,75.049,74.824
5.9167,74.953,75.284
6.0214,75.046,75.19
6.1261,75.147,74.272
6.2308,75.133,74.753


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_186.csv <==
x,qOut,qIn
0.05236,75.235,75.103
0.15708,75.047,75.27
0.2618,74.887,75.265
0.36652,74.821,74.752
0.47124,74.898,74.13
0.57596,75.028,75.473
0.68068,75.084,76.097
0.7854,75.038,74.737
0.89012,74.883,74.863
0.99484,74.809,75.317
1.0996,74.882,74.978
1.2043,75.03,74.53
1.309,75.162,74.603
1.4137,75.106,75.136
1.5184,74.949,75.525
1.6232,74.833,75.051
1.7279,74.894,74.553
1.8326,75.113,75.161
1.9373,75.275,75.436
2.042,75.276,75.672
2.1468,75.044,74.461
2.2515,74.806,73.786
2.3562,74.73,75.232
2.4609,74.801,75.658
2.5656,74.966,75.163
2.6704,75.043,75.229
2.7751,75.052,74.808
2.8798,75.05,74.491
2.9845,75.095,75.047
3.0892,75.162,75.498
3.194,75.15,75.004
3.2987,75.045,74.682
3.4034,74.85,74.901
3.5081,74.775,74.974
3.6128,74.885,75.107
3.7176,75.08,75.41
3.8223,75.226,74.25
3.927,75.128,74.167
4.0317,74.931,75.311
4.1364,74.798,75.83
4.2412,74.879,75.408
4.3459,75.037,74.861
4.4506,75.099,74.788
4.5553,75.059,74.68
4.66,74.958,74.914
4.7647,74.936,74.735
4.8695,74.917,74.809
4.9742,74.872,75.576
5.0789,74.784,75.5
5.1836,74.853,74.606
5.2883,75.085,74.818
5.3931,75.325,75.271
5.4978,75.393,74.692
5.6025,75.129,74.627
5.7072,74.779,75.221
5.8119,74.569,75.512
5.9167,74.69,74.702
6.0214,74.988,74.496
6.1261,75.234,74.968
6.2308,75.335,75.065


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_187.csv <==
x,qOut,qIn
0.05236,75.235,75.066
0.15708,75.404,75.44
0.2618,75.289,75.25
0.36652,74.988,75.004
0.47124,74.651,74.655
0.57596,74.672,74.794
0.68068,74.93,75.488
0.7854,75.18,75.391
0.89012,75.175,74.654
0.99484,74.921,74.771
1.0996,74.732,75.299
1.2043,74.74,75.188
1.309,75.02,73.931
1.4137,75.24,74.592
1.5184,75.243,76.026
1.6232,75.1,75.799
1.7279,74.92,74.084
1.8326,74.943,74.545
1.9373,75.073,75.622
2.042,75.17,75.523
2.1468,75.101,74.604
2.2515,74.908,74.405
2.3562,74.764,74.873
2.4609,74.741,75.285
2.5656,74.881,75.354
2.6704,75.043,75.226
2.7751,75.136,74.827
2.8798,75.142,75.138
2.9845,75.061,75.136
3.0892,74.99,74.611
3.194,74.954,74.944
3.2987,74.932,74.639
3.4034,74.895,74.867
3.5081,74.85,75.534
3.6128,74.888,75.375
3.7176,75.012,75.384
3.8223,75.208,74.7
3.927,75.295,74.424
4.0317,75.222,74.985
4.1364,75.051,75.533
4.2412,74.867,74.476
4.3459,74.769,74.594
4.4506,74.764,75.56
4.5553,74.851,75.04
4.66,75.031,75.243
4.7647,75.238,75.594
4.8695,75.317,74.141
4.9742,75.23,74.212
5.0789,74.967,75.748
5.1836,74.787,75.6
5.2883,74.788,75.171
5.3931,74.905,75.096
5.4978,75.043,74.683
5.6025,75.091,74.51
5.7072,75.079,74.47
5.8119,75.027,75.527
5.9167,74.941,75.522
6.0214,74.835,74.423
6.1261,74.827,74.581
6.2308,74.954,74.801


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_188.csv <==
x,qOut,qIn
0.05236,75.118,75.113
0.15708,75.037,74.991
0.2618,74.909,75.303
0.36652,74.815,73.963
0.47124,74.834,74.777
0.57596,74.949,76.167
0.68068,75.06,75.335
0.7854,75.117,75.175
0.89012,75.083,75.257
0.99484,75.032,74.493
1.0996,75.019,74.066
1.2043,75.023,75.074
1.309,75.011,75.524
1.4137,74.876,74.519
1.5184,74.724,74.816
1.6232,74.691,75.675
1.7279,74.905,75.355
1.8326,75.276,74.469
1.9373,75.489,74.375
2.042,75.418,75.198
2.1468,74.982,75.793
2.2515,74.616,75.126
2.3562,74.585,74.55
2.4609,74.815,74.814
2.5656,75.163,74.999
2.6704,75.288,74.512
2.7751,75.213,74.827
2.8798,75.049,75.198
2.9845,74.913,75.388
3.0892,74.889,74.745
3.194,74.967,74.652
3.2987,75.092,75.365
3.4034,75.208,75.309
3.5081,75.171,74.983
3.6128,74.991,75.039
3.7176,74.79,74.466
3.8223,74.708,75.013
3.927,74.828,75.82
4.0317,74.992,75.326
4.1364,75.096,74.533
4.2412,75.059,74.656
4.3459,75.022,75.108
4.4506,75.055,75.008
4.5553,75.115,74.768
4.66,75.136,75.161
4.7647,75.032,75.12
4.8695,74.923,74.889
4.9742,74.895,75.277
5.0789,75.022,75.135
5.1836,75.153,74.788
5.2883,75.142,75.006
5.3931,75.007,75.123
5.4978,74.803,74.636
5.6025,74.767,74.857
5.7072,74.88,74.999
5.8119,75.032,75.123
5.9167,75.106,75.406
6.0214,75.096,75.038
6.1261,75.091,74.532
6.2308,75.102,75.046


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_189.csv <==
x,qOut,qIn
0.05236,75.102,74.839
0.15708,75.203,74.823
0.2618,75.242,74.769
0.36652,75.179,75.358
0.47124,74.985,75.128
0.57596,74.81,74.436
0.68068,74.773,75
0.7854,74.859,75.475
0.89012,75.024,75.438
0.99484,75.112,75.34
1.0996,75.088,74.766
1.2043,74.994,74.246
1.309,74.883,74.655
1.4137,74.865,75.367
1.5184,74.93,75.588
1.6232,75.019,74.883
1.7279,75.064,74.713
1.8326,75.074,74.967
1.9373,75.121,75.047
2.042,75.181,75.163
2.1468,75.212,75.24
2.2515,75.049,74.946
2.3562,74.815,74.652
2.4609,74.68,74.353
2.5656,74.806,75.443
2.6704,75.068,75.706
2.7751,75.196,74.364
2.8798,75.147,75.004
2.9845,74.928,75.996
3.0892,74.875,74.505
3.194,74.99,74.144
3.2987,75.124,75.01
3.4034,75.106,75.15
3.5081,74.891,74.959
3.6128,74.721,74.984
3.7176,74.716,75.273
3.8223,74.952,75.359
3.927,75.209,74.471
4.0317,75.324,74.433
4.1364,75.27,75.217
4.2412,75.045,75.929
4.3459,74.818,75.421
4.4506,74.723,74.236
4.5553,74.783,74.504
4.66,75,75.251
4.7647,75.191,75.158
4.8695,75.223,74.307
4.9742,75.109,74.597
5.0789,74.891,75.316
5.1836,74.823,75.055
5.2883,74.945,75.496
5.3931,75.141,75.186
5.4978,75.276,74.746
5.6025,75.176,75.202
5.7072,74.948,75.066
5.8119,74.74,74.453
5.9167,74.694,74.759
6.0214,74.786,75.41
6.1261,74.906,75.43
6.2308,75.016,74.809


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_190.csv <==
x,qOut,qIn
0.05236,75.042,75.073
0.15708,74.931,75.57
0.2618,74.932,75.054
0.36652,75.007,74.84
0.47124,75.088,75.471
0.57596,75.022,75.096
0.68068,74.908,74.467
0.7854,74.842,74.846
0.89012,74.915,75.405
0.99484,74.995,74.825
1.0996,74.989,74.725
1.2043,74.947,75.352
1.309,74.948,74.702
1.4137,75.091,74.386
1.5184,75.223,75.366
1.6232,75.244,75.778
1.7279,75.079,74.897
1.8326,74.914,74.684
1.9373,74.88,74.866
2.042,74.946,74.91
2.1468,75.052,75.637
2.2515,75.045,75.245
2.3562,74.972,74.273
2.4609,74.908,74.38
2.5656,74.93,74.96
2.6704,75.038,75.407
2.7751,75.131,75.748
2.8798,75.155,75.476
2.9845,75.064,74.579
3.0892,74.975,74.369
3.194,74.967,74.746
3.2987,75.002,75.026
3.4034,75.018,74.939
3.5081,74.881,75.068
3.6128,74.742,75.542
3.7176,74.743,75.463
3.8223,75.011,74.656
3.927,75.361,74.484
4.0317,75.474,74.982
4.1364,75.29,75.441
4.2412,74.806,74.536
4.3459,74.516,74.731
4.4506,74.592,75.559
4.5553,74.898,75.427
4.66,75.249,74.108
4.7647,75.365,74.427
4.8695,75.271,75.785
4.9742,75.07,75.742
5.0789,74.869,74.901
5.1836,74.793,74.135
5.2883,74.849,74.794
5.3931,74.973,75.944
5.4978,75.093,74.951
5.6025,75.088,74.465
5.7072,74.99,75.045
5.8119,74.891,74.695
5.9167,74.889,75.26
6.0214,75.014,75.601
6.1261,75.13,74.663
6.2308,75.159,74.404


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_191.csv <==
x,qOut,qIn
0.05236,74.744,75.066
0.15708,74.765,74.281
0.2618,74.982,75.03
0.36652,75.224,75.194
0.47124,75.319,74.564
0.57596,75.157,74.806
0.68068,74.908,75.227
0.7854,74.743,75.25
0.89012,74.814,75.06
0.99484,75.058,75.289
1.0996,75.267,74.754
1.2043,75.327,74.44
1.309,75.152,75.415
1.4137,74.897,75.423
1.5184,74.74,74.762
1.6232,74.728,74.619
1.7279,74.871,74.754
1.8326,75.023,75.585
1.9373,75.114,76
2.042,75.13,74.772
2.1468,75.066,73.996
2.2515,74.983,74.863
2.3562,74.935,75.119
2.4609,74.932,75.262
2.5656,74.969,75.334
2.6704,74.977,74.657
2.7751,74.984,74.675
2.8798,75.028,75.44
2.9845,75.146,75.533
3.0892,75.22,74.64
3.194,75.117,74.542
3.2987,74.892,74.643
3.4034,74.643,75.561
3.5081,74.681,75.117
3.6128,74.927,74.456
3.7176,75.186,75.214
3.8223,75.255,75.197
3.927,75.137,74.654
4.0317,75.034,74.922
4.1364,75.003,75.563
4.2412,75.06,75.51
4.3459,74.999,74.754
4.4506,74.88,74.206
4.5553,74.811,74.598
4.66,74.903,75.392
4.7647,75.047,75.329
4.8695,75.095,74.98
4.9742,75.061,74.901
5.0789,74.995,74.984
5.1836,75.074,75.014
5.2883,75.19,74.437
5.3931,75.22,74.946
5.4978,75.051,75.833
5.6025,74.801,75.348
5.7072,74.696,74.616
5.8119,74.782,74.423
5.9167,75.057,75.228
6.0214,75.228,75.026
6.1261,75.173,74.752
6.2308,74.972,75.783


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_192.csv <==
x,qOut,qIn
0.05236,74.952,74.96
0.15708,74.732,74.781
0.2618,74.737,74.668
0.36652,74.891,74.719
0.47124,75.075,75.14
0.57596,75.063,75.414
0.68068,74.961,75.316
0.7854,74.899,74.942
0.89012,75.003,74.197
0.99484,75.186,74.67
1.0996,75.251,76.351
1.2043,75.154,75.283
1.309,74.889,73.682
1.4137,74.724,75.148
1.5184,74.763,75.607
1.6232,74.938,75.12
1.7279,75.15,74.632
1.8326,75.203,75.143
1.9373,75.117,75.7
2.042,74.989,75.273
2.1468,74.927,74.836
2.2515,74.972,74.777
2.3562,75.005,74.219
2.4609,74.975,74.838
2.5656,74.853,75.768
2.6704,74.817,75.349
2.7751,74.931,74.834
2.8798,75.122,74.739
2.9845,75.296,74.746
3.0892,75.31,74.64
3.194,75.176,75.476
3.2987,74.967,75.577
3.4034,74.754,74.566
3.5081,74.675,74.749
3.6128,74.792,75.37
3.7176,75.029,75.207
3.8223,75.291,74.815
3.927,75.303,74.709
4.0317,75.089,74.282
4.1364,74.838,75.402
4.2412,74.76,75.579
4.3459,74.937,74.589
4.4506,75.137,75.133
4.5553,75.228,75.229
4.66,75.122,74.488
4.7647,74.991,74.816
4.8695,74.902,75.532
4.9742,74.846,75.706
5.0789,74.796,74.878
5.1836,74.802,74.365
5.2883,74.937,74.54
5.3931,75.133,75.199
5.4978,75.303,75.306
5.6025,75.224,75.021
5.7072,74.997,74.5
5.8119,74.811,74.94
5.9167,74.858,75.138
6.0214,75.102,74.817
6.1261,75.267,75.36
6.2308,75.239,75.377


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_193.csv <==
x,qOut,qIn
0.05236,74.987,74.685
0.15708,75.266,74.606
0.2618,75.302,75.193
0.36652,75.141,75.229
0.47124,74.869,74.629
0.57596,74.76,75.13
0.68068,74.844,76.07
0.7854,75.028,75.058
0.89012,75.206,74.202
0.99484,75.207,74.682
1.0996,75.053,74.988
1.2043,74.857,75.06
1.309,74.744,74.83
1.4137,74.81,75.234
1.5184,74.97,75.397
1.6232,75.139,74.827
1.7279,75.244,74.876
1.8326,75.251,75.159
1.9373,75.124,75.407
2.042,74.908,75.065
2.1468,74.664,74.507
2.2515,74.615,74.928
2.3562,74.777,75.648
2.4609,75.022,75.183
2.5656,75.202,74.345
2.6704,75.189,75.165
2.7751,75.089,75.317
2.8798,75.003,74.714
2.9845,75.019,75.139
3.0892,75.067,74.869
3.194,75.076,74.568
3.2987,75.048,75.341
3.4034,75,75.445
3.5081,74.994,74.976
3.6128,75.006,75.101
3.7176,75.011,74.851
3.8223,74.99,74.306
3.927,74.963,75.259
4.0317,74.937,75.603
4.1364,74.915,75.053
4.2412,74.894,74.108
4.3459,74.929,74.436
4.4506,75.045,75.718
4.5553,75.181,75.889
4.66,75.261,75.146
4.7647,75.143,74.635
4.8695,74.939,74.414
4.9742,74.793,74.882
5.0789,74.846,75.133
5.1836,74.987,74.642
5.2883,75.018,75.233
5.3931,74.947,75.544
5.4978,74.821,75.306
5.6025,74.927,74.618
5.7072,75.168,74.073
5.8119,75.34,75.23
5.9167,75.231,75.602
6.0214,74.882,74.74
6.1261,74.644,74.93
6.2308,74.655,75.143


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_194.csv <==
x,qOut,qIn
0.05236,75.398,74.418
0.15708,75.267,74.879
0.2618,74.962,75.873
0.36652,74.709,75.478
0.47124,74.735,74.925
0.57596,75.014,74.685
0.68068,75.238,74.378
0.7854,75.263,75.334
0.89012,74.99,75.386
0.99484,74.701,74.476
1.0996,74.614,75.131
1.2043,74.736,75.028
1.309,75.03,75.31
1.4137,75.255,75.173
1.5184,75.3,74.326
1.6232,75.18,75.022
1.7279,74.932,75.38
1.8326,74.79,74.808
1.9373,74.84,75.049
2.042,75.007,75.056
2.1468,75.186,74.549
2.2515,75.181,75.038
2.3562,75.05,75.849
2.4609,74.906,74.737
2.5656,74.867,74.074
2.6704,74.939,75.106
2.7751,75.028,75.812
2.8798,75.085,75.223
2.9845,75.077,74.568
3.0892,75.042,74.865
3.194,75.006,75.418
3.2987,74.984,75.513
3.4034,74.992,74.563
3.5081,74.992,74.744
3.6128,74.946,75.016
3.7176,74.884,74.877
3.8223,74.846,74.41
3.927,74.933,75.468
4.0317,75.072,76.153
4.1364,75.173,74.882
4.2412,75.148,74.492
4.3459,75.074,75.275
4.4506,75.035,74.893
4.5553,75.012,74.864
4.66,74.96,74.911
4.7647,74.817,74.489
4.8695,74.745,74.701
4.9742,74.821,75.395
5.0789,75.092,75.754
5.1836,75.309,75.118
5.2883,75.309,74.918
5.3931,75.138,74.756
5.4978,74.887,74.593
5.6025,74.795,74.843
5.7072,74.813,75.403
5.8119,74.858,75.517
5.9167,74.843,74.826
6.0214,74.869,74.472
6.1261,75.023,74.884
6.2308,75.233,75.041


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_195.csv <==
x,qOut,qIn
0.05236,74.675,74.519
0.15708,74.769,75.002
0.2618,75.053,75.048
0.36652,75.32,74.793
0.47124,75.367,74.588
0.57596,75.103,75.087
0.68068,74.797,75.586
0.7854,74.656,75.475
0.89012,74.852,74.918
0.99484,75.152,74.979
1.0996,75.284,74.873
1.2043,75.204,75.021
1.309,74.922,74.64
1.4137,74.733,74.809
1.5184,74.721,75.375
1.6232,74.842,74.503
1.7279,75.03,75.265
1.8326,75.187,76.118
1.9373,75.271,74.7
2.042,75.26,74.462
2.1468,75.135,75.022
2.2515,74.969,74.679
2.3562,74.858,75.078
2.4609,74.824,75.428
2.5656,74.87,75.344
2.6704,74.911,74.909
2.7751,74.958,74.503
2.8798,75.022,75.013
2.9845,75.114,75.429
3.0892,75.142,75.262
3.194,75.062,74.349
3.2987,74.938,74.342
3.4034,74.854,74.99
3.5081,74.942,75.294
3.6128,75.095,75.749
3.7176,75.197,75.1
3.8223,75.14,74.251
3.927,75.012,75.119
4.0317,74.947,75.629
4.1364,74.946,74.946
4.2412,74.981,74.383
4.3459,74.901,74.858
4.4506,74.804,74.958
4.5553,74.795,75.023
4.66,74.972,74.956
4.7647,75.193,75.055
4.8695,75.264,75.744
4.9742,75.177,75.463
5.0789,74.967,74.271
5.1836,74.885,74.177
5.2883,74.898,75.046
5.3931,74.913,75.992
5.4978,74.828,75.292
5.6025,74.744,74.578
5.7072,74.821,74.912
5.8119,75.032,75.149
5.9167,75.313,74.231
6.0214,75.374,74.862
6.1261,75.183,76.018
6.2308,74.892,75.267


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_196.csv <==
x,qOut,qIn
0.05236,74.693,74.867
0.15708,74.719,75.363
0.2618,74.913,74.995
0.36652,75.159,74.263
0.47124,75.343,75.164
0.57596,75.344,75.814
0.68068,75.187,75.32
0.7854,74.979,74.592
0.89012,74.834,74.508
0.99484,74.866,75.116
1.0996,74.976,75.366
1.2043,75.058,75.333
1.309,75.014,74.27
1.4137,74.908,74.3
1.5184,74.875,75.641
1.6232,74.941,75.841
1.7279,75.104,74.811
1.8326,75.181,74.211
1.9373,75.122,74.617
2.042,74.994,75.262
2.1468,74.886,75.441
2.2515,74.901,75.677
2.3562,74.961,75.149
2.4609,75.009,74.752
2.5656,74.997,74.57
2.6704,75.017,74.684
2.7751,75.057,75.117
2.8798,75.051,75.142
2.9845,74.922,74.843
3.0892,74.761,75.019
3.194,74.79,74.975
3.2987,75.009,75.194
3.4034,75.375,75.263
3.5081,75.474,74.894
3.6128,75.239,74.864
3.7176,74.874,75.296
3.8223,74.63,74.74
3.927,74.726,74.463
4.0317,74.93,74.991
4.1364,75.079,75.994
4.2412,75.047,74.84
4.3459,75.003,74.156
4.4506,75.037,75.063
4.5553,75.112,75.162
4.66,75.166,75.138
4.7647,75.088,75.207
4.8695,74.955,74.752
4.9742,74.857,75.121
5.0789,74.879,74.87
5.1836,75.01,73.878
5.2883,75.13,75.035
5.3931,75.163,75.703
5.4978,75.049,74.835
5.6025,74.889,75.182
5.7072,74.83,75.829
5.8119,74.895,74.965
5.9167,75.076,74.487
6.0214,75.157,75.162
6.1261,75.062,75.194
6.2308,74.872,74.865


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_197.csv <==
x,qOut,qIn
0.05236,74.852,74.639
0.15708,75.087,75.439
0.2618,75.178,75.279
0.36652,75.101,74.894
0.47124,74.884,75.52
0.57596,74.836,75.174
0.68068,74.953,74.582
0.7854,75.105,74.708
0.89012,75.148,75.26
0.99484,75.01,75.365
1.0996,74.843,74.535
1.2043,74.763,75.015
1.309,74.861,75.417
1.4137,75.064,74.699
1.5184,75.233,74.33
1.6232,75.289,74.958
1.7279,75.172,75.345
1.8326,74.978,74.734
1.9373,74.853,74.522
2.042,74.847,74.953
2.1468,74.982,75.659
2.2515,75.099,75.54
2.3562,75.118,74.743
2.4609,75.05,74.72
2.5656,74.928,75.382
2.6704,74.852,74.667
2.7751,74.832,74.278
2.8798,74.849,74.858
2.9845,74.878,75.728
3.0892,74.909,75.832
3.194,74.979,74.663
3.2987,75.09,73.757
3.4034,75.234,75.145
3.5081,75.288,75.827
3.6128,75.169,75.32
3.7176,74.943,75.108
3.8223,74.701,74.499
3.927,74.692,74.365
4.0317,74.89,75.453
4.1364,75.133,75.155
4.2412,75.253,74.673
4.3459,75.108,75.035
4.4506,74.881,74.787
4.5553,74.756,75.127
4.66,74.898,75.766
4.7647,75.178,75.358
4.8695,75.32,74.434
4.9742,75.248,74.445
5.0789,74.94,74.958
5.1836,74.741,75.078
5.2883,74.743,75.342
5.3931,74.856,75.28
5.4978,74.955,74.318
5.6025,74.994,74.537
5.7072,75.08,75.779
5.8119,75.19,75.041
5.9167,75.267,74.72
6.0214,75.11,75.643
6.1261,74.868,75.183
6.2308,74.725,74.311


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_198.csv <==
x,qOut,qIn
0.05236,75.222,73.811
0.15708,75.234,74.06
0.2618,75.084,76.523
0.36652,74.928,75.973
0.47124,74.909,74.164
0.57596,75.014,74.648
0.68068,75.116,75.217
0.7854,75.149,75.225
0.89012,75.061,74.868
0.99484,74.917,75.148
1.0996,74.813,75.082
1.2043,74.8,75.15
1.309,74.915,74.88
1.4137,75.087,74.682
1.5184,75.191,75.155
1.6232,75.174,74.924
1.7279,75.001,74.445
1.8326,74.841,75.231
1.9373,74.83,75.494
2.042,74.946,75.156
2.1468,75.135,75.064
2.2515,75.195,75.163
2.3562,75.132,75.294
2.4609,75.014,74.705
2.5656,74.923,74.55
2.6704,74.867,75.078
2.7751,74.824,75.016
2.8798,74.822,75.18
2.9845,74.896,75.206
3.0892,75.071,74.488
3.194,75.242,74.928
3.2987,75.323,75.626
3.4034,75.243,75.032
3.5081,75.051,74.332
3.6128,74.867,74.348
3.7176,74.765,75.193
3.8223,74.803,75.654
3.927,74.928,75.236
4.0317,75.055,74.826
4.1364,75.133,74.346
4.2412,75.125,74.788
4.3459,75.073,75.653
4.4506,74.998,75.727
4.5553,74.912,75.028
4.66,74.822,74.805
4.7647,74.796,74.768
4.8695,74.893,74.394
4.9742,75.056,74.774
5.0789,75.203,75.276
5.1836,75.122,75.01
5.2883,74.919,75.312
5.3931,74.787,74.931
5.4978,74.921,74.815
5.6025,75.238,75.278
5.7072,75.384,74.962
5.8119,75.252,75.228
5.9167,74.8,74.915
6.0214,74.534,74.307
6.1261,74.628,75.327
6.2308,74.926,75.624


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_199.csv <==
x,qOut,qIn
0.05236,74.968,75.096
0.15708,74.995,75.02
0.2618,74.988,74.411
0.36652,75.015,74.649
0.47124,75.14,75.435
0.57596,75.206,75.292
0.68068,75.118,75.509
0.7854,74.951,75.585
0.89012,74.816,74.096
0.99484,74.886,74.283
1.0996,75.017,75.269
1.2043,75.076,75.48
1.309,74.946,74.508
1.4137,74.779,74.661
1.5184,74.777,75.589
1.6232,74.95,75.36
1.7279,75.27,74.435
1.8326,75.437,74.829
1.9373,75.332,75.62
2.042,75.048,75.247
2.1468,74.718,74.179
2.2515,74.655,74.999
2.3562,74.81,75.273
2.4609,75.024,75.548
2.5656,75.13,75.329
2.6704,75.085,74.655
2.7751,75.017,74.518
2.8798,74.986,75.035
2.9845,75.027,75.114
3.0892,75.018,74.747
3.194,74.942,74.555
3.2987,74.865,75.329
3.4034,74.863,75.864
3.5081,75.007,74.651
3.6128,75.189,74.076
3.7176,75.292,74.636
3.8223,75.208,75.123
3.927,74.965,75.298
4.0317,74.756,75.56
4.1364,74.691,74.989
4.2412,74.844,74.534
4.3459,75.064,74.915
4.4506,75.196,75.282
4.5553,75.187,75.632
4.66,75.005,74.885
4.7647,74.78,74.58
4.8695,74.683,74.783
4.9742,74.763,74.88
5.0789,75.042,75.649
5.1836,75.26,75.032
5.2883,75.256,74.062
5.3931,75.092,74.998
5.4978,74.877,75.641
5.6025,74.913,74.948
5.7072,75.086,74.927
5.8119,75.216,75.213
5.9167,75.126,74.686
6.0214,74.919,74.546
6.1261,74.816,75.239
6.2308,74.841,75.215


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_200.csv <==
x,qOut,qIn
0.05236,75.203,75.8
0.15708,75.124,74.849
0.2618,74.965,74.397
0.36652,74.829,75.063
0.47124,74.83,74.707
0.57596,74.982,74.941
0.68068,75.084,75.526
0.7854,75.058,74.961
0.89012,74.855,74.913
0.99484,74.774,75.104
1.0996,74.912,74.652
1.2043,75.137,74.926
1.309,75.279,75.798
1.4137,75.125,75.037
1.5184,74.886,74.085
1.6232,74.753,74.891
1.7279,74.893,75.376
1.8326,75.105,74.621
1.9373,75.162,75.062
2.042,75.066,75.597
2.1468,74.867,74.892
2.2515,74.853,74.69
2.3562,74.987,74.753
2.4609,75.13,74.6
2.5656,75.136,74.662
2.6704,74.981,75.014
2.7751,74.845,76.216
2.8798,74.826,75.82
2.9845,74.988,73.885
3.0892,75.175,74.221
3.194,75.238,75.339
3.2987,75.146,75.385
3.4034,74.897,74.508
3.5081,74.673,74.778
3.6128,74.624,75.604
3.7176,74.766,75.889
3.8223,75.085,74.665
3.927,75.356,74.275
4.0317,75.39,75.273
4.1364,75.186,75.291
4.2412,74.791,74.828
4.3459,74.583,74.924
4.4506,74.667,74.698
4.5553,74.922,75.085
4.66,75.189,75.229
4.7647,75.284,74.93
4.8695,75.256,74.716
4.9742,75.165,74.992
5.0789,75.061,75.573
5.1836,74.949,75.502
5.2883,74.871,74.778
5.3931,74.852,74.563
5.4978,74.909,74.785
5.6025,74.967,74.968
5.7072,74.983,75.13
5.8119,74.973,75.357
5.9167,74.963,74.913
6.0214,75.004,74.099
6.1261,75.084,74.703
6.2308,75.163,75.509


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_201.csv <==
x,qOut,qIn
0.05236,75.17,75.482
0.15708,75.276,74.902
0.2618,75.172,73.909
0.36652,74.955,74.92
0.47124,74.744,75.349
0.57596,74.664,74.672
0.68068,74.713,75.276
0.7854,74.87,75.581
0.89012,75.111,75.208
0.99484,75.326,74.915
1.0996,75.359,74.345
1.2043,75.2,74.906
1.309,74.873,75.388
1.4137,74.668,74.834
1.5184,74.691,74.56
1.6232,74.877,75.204
1.7279,75.131,75.107
1.8326,75.286,74.441
1.9373,75.301,75.007
2.042,75.196,75.619
2.1468,75.002,75.037
2.2515,74.853,74.966
2.3562,74.823,74.872
2.4609,74.886,74.486
2.5656,75,75.418
2.6704,75.033,75.864
2.7751,74.991,74.717
2.8798,74.934,74.679
2.9845,74.927,75.002
3.0892,75.013,74.804
3.194,75.11,74.444
3.2987,75.148,74.678
3.4034,75.066,75.917
3.5081,74.929,75.454
3.6128,74.872,74.516
3.7176,74.927,74.559
3.8223,75.107,74.926
3.927,75.211,75.548
4.0317,75.128,75.787
4.1364,74.921,74.831
4.2412,74.686,73.771
4.3459,74.689,74.816
4.4506,74.884,75.617
4.5553,75.115,75.524
4.66,75.217,74.847
4.7647,75.113,74.665
4.8695,74.984,74.954
4.9742,74.943,75.019
5.0789,75.082,75.455
5.1836,75.18,75.311
5.2883,75.081,74.655
5.3931,74.866,74.898
5.4978,74.663,75.441
5.6025,74.776,74.564
5.7072,75.052,74.336
5.8119,75.268,74.562
5.9167,75.208,75.458
6.0214,74.969,75.585
6.1261,74.85,74.993
6.2308,74.915,74.993


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_202.csv <==
x,qOut,qIn
0.05236,74.768,74.94
0.15708,74.771,75.2
0.2618,74.921,74.949
0.36652,75.117,75.044
0.47124,75.245,74.926
0.57596,75.158,74.782
0.68068,74.971,75.231
0.7854,74.821,75.254
0.89012,74.835,75.09
0.99484,74.97,74.832
1.0996,75.093,74.517
1.2043,75.142,74.585
1.309,75.083,75.603
1.4137,75.006,75.679
1.5184,74.971,74.385
1.6232,74.985,74.425
1.7279,75.045,75.275
1.8326,75.095,75.196
1.9373,75.092,75.833
2.042,75.028,75.304
2.1468,74.9,73.907
2.2515,74.808,74.399
2.3562,74.823,75.103
2.4609,74.917,75.576
2.5656,75.043,75.654
2.6704,75.057,75.445
2.7751,75.022,74.107
2.8798,75.027,74.226
2.9845,75.162,75.73
3.0892,75.281,74.947
3.194,75.175,74.28
3.2987,74.896,75.372
3.4034,74.557,75.906
3.5081,74.61,74.704
3.6128,74.975,74.256
3.7176,75.36,74.801
3.8223,75.459,75.739
3.927,75.142,75.027
4.0317,74.769,74.172
4.1364,74.59,75.019
4.2412,74.795,75.315
4.3459,75.099,75.026
4.4506,75.267,75.104
4.5553,75.267,74.92
4.66,75.11,75.034
4.7647,74.969,75.272
4.8695,74.893,75.061
4.9742,74.88,74.963
5.0789,74.92,74.576
5.1836,74.965,74.597
5.2883,75.001,75.069
5.3931,75.029,75.032
5.4978,75.059,75.261
5.6025,75.091,75.53
5.7072,75.101,74.909
5.8119,75.088,74.583
5.9167,75.056,74.788
6.0214,75.029,74.972
6.1261,74.971,75.293
6.2308,74.882,75.094


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_203.csv <==
x,qOut,qIn
0.05236,74.903,75.358
0.15708,75.101,75.958
0.2618,75.156,75.11
0.36652,75.057,74.198
0.47124,74.847,74.606
0.57596,74.844,75.007
0.68068,74.999,75.61
0.7854,75.144,75.277
0.89012,75.097,74.829
0.99484,74.899,75.204
1.0996,74.811,74.659
1.2043,74.887,74.806
1.309,75.131,75.095
1.4137,75.197,74.926
1.5184,75.049,75.302
1.6232,74.842,75.123
1.7279,74.762,75.025
1.8326,74.944,75.003
1.9373,75.162,74.484
2.042,75.256,74.947
2.1468,75.093,75.234
2.2515,74.869,74.972
2.3562,74.796,75.298
2.4609,74.885,74.973
2.5656,75.103,74.257
2.6704,75.204,74.978
2.7751,75.148,75.724
2.8798,75.006,75.253
2.9845,74.858,74.683
3.0892,74.825,74.935
3.194,74.905,75.169
3.2987,75.036,74.853
3.4034,75.151,74.684
3.5081,75.122,75.392
3.6128,74.98,75.383
3.7176,74.841,75.327
3.8223,74.828,75.28
3.927,74.993,74.591
4.0317,75.162,74.055
4.1364,75.217,75.188
4.2412,75.064,74.852
4.3459,74.856,74.334
4.4506,74.773,75.192
4.5553,74.848,75.667
4.66,75.075,75.326
4.7647,75.272,75.492
4.8695,75.328,74.998
4.9742,75.223,74.018
5.0789,74.959,74.876
5.1836,74.706,75.798
5.2883,74.605,75.515
5.3931,74.67,74.622
5.4978,74.882,74.371
5.6025,75.098,75.08
5.7072,75.259,75.479
5.8119,75.329,74.911
5.9167,75.277,75.05
6.0214,75.082,75.575
6.1261,74.875,74.606
6.2308,74.778,74.139


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_204.csv <==
x,qOut,qIn
0.05236,75.028,74.648
0.15708,75.034,74.526
0.2618,75.028,74.939
0.36652,75.004,75.519
0.47124,74.954,75.455
0.57596,74.894,74.97
0.68068,74.89,75.337
0.7854,74.954,74.633
0.89012,75.09,74.21
0.99484,75.149,75.232
1.0996,75.06,75.451
1.2043,74.893,75.058
1.309,74.744,74.93
1.4137,74.824,74.594
1.5184,75.077,74.741
1.6232,75.333,75.713
1.7279,75.419,75.71
1.8326,75.192,74.577
1.9373,74.857,74.095
2.042,74.627,74.975
2.1468,74.702,76.034
2.2515,74.958,75.04
2.3562,75.125,74.096
2.4609,75.135,75.018
2.5656,74.969,74.986
2.6704,74.926,74.436
2.7751,75.037,75.255
2.8798,75.177,75.449
2.9845,75.196,74.728
3.0892,75.032,75.31
3.194,74.902,75.56
3.2987,74.893,74.674
3.4034,75.056,74.283
3.5081,75.115,74.792
3.6128,75.003,75.09
3.7176,74.84,75.523
3.8223,74.773,75.118
3.927,74.917,74.785
4.0317,75.113,75.303
4.1364,75.244,75.065
4.2412,75.221,74.376
4.3459,75.086,74.746
4.4506,74.895,75.667
4.5553,74.726,75.378
4.66,74.655,74.446
4.7647,74.797,75.054
4.8695,75.068,75.328
4.9742,75.309,75.124
5.0789,75.355,74.788
5.1836,75.15,74.588
5.2883,74.902,75.372
5.3931,74.761,75.381
5.4978,74.847,74.809
5.6025,75.006,74.917
5.7072,75.102,74.743
5.8119,75.112,75.104
5.9167,75.041,74.866
6.0214,74.997,74.897
6.1261,74.992,75.397
6.2308,75.01,75.155


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_205.csv <==
x,qOut,qIn
0.05236,74.569,74.855
0.15708,74.649,74.592
0.2618,74.891,75.253
0.36652,75.089,75.625
0.47124,75.066,74.724
0.57596,74.97,74.688
0.68068,74.956,75.272
0.7854,75.023,75.131
0.89012,75.13,74.869
0.99484,75.096,75.02
1.0996,74.974,75.134
1.2043,74.87,75.294
1.309,74.89,74.686
1.4137,75.021,74.153
1.5184,75.129,74.687
1.6232,75.156,76.093
1.7279,75.065,74.559
1.8326,74.969,73.925
1.9373,74.944,75.793
2.042,74.985,75.895
2.1468,75.073,74.595
2.2515,75.097,74.536
2.3562,75.022,75.046
2.4609,74.892,74.994
2.5656,74.765,75.479
2.6704,74.767,75.279
2.7751,74.887,74.233
2.8798,75.047,74.432
2.9845,75.168,75.682
3.0892,75.176,75.786
3.194,75.104,75.018
3.2987,75.006,74.359
3.4034,74.934,75.219
3.5081,74.923,75.509
3.6128,74.951,74.614
3.7176,74.981,74.572
3.8223,74.975,74.802
3.927,74.923,74.845
4.0317,74.908,75.465
4.1364,74.973,75.641
4.2412,75.146,74.941
4.3459,75.274,74.35
4.4506,75.242,74.298
4.5553,75.084,74.889
4.66,74.871,75.683
4.7647,74.787,75.68
4.8695,74.813,75.242
4.9742,74.9,75.118
5.0789,75.005,74.224
5.1836,75.146,74.536
5.2883,75.219,74.999
5.3931,75.142,75.304
5.4978,74.841,75.009
5.6025,74.583,74.478
5.7072,74.641,74.914
5.8119,74.966,75.472
5.9167,75.443,75.104
6.0214,75.579,74.993
6.1261,75.316,74.842
6.2308,74.886,75.038


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_206.csv <==
x,qOut,qIn
0.05236,75.098,74.512
0.15708,75.013,75.015
0.2618,74.954,74.614
0.36652,74.942,75.44
0.47124,74.979,75.611
0.57596,74.991,74.4
0.68068,74.977,74.568
0.7854,74.969,75.297
0.89012,75.007,75.34
0.99484,75.069,74.596
1.0996,75.068,74.434
1.2043,74.999,75.207
1.309,74.878,75.602
1.4137,74.88,75.251
1.5184,75.013,74.669
1.6232,75.173,73.958
1.7279,75.237,75.065
1.8326,75.111,75.867
1.9373,74.927,75.318
2.042,74.804,75.413
2.1468,74.839,74.889
2.2515,74.966,74.128
2.3562,75.09,74.533
2.4609,75.149,75.262
2.5656,75.097,74.821
2.6704,74.915,74.614
2.7751,74.734,75.562
2.8798,74.695,75.552
2.9845,74.925,74.369
3.0892,75.303,74.905
3.194,75.491,76.041
3.2987,75.372,75.385
3.4034,74.884,74.267
3.5081,74.534,74.53
3.6128,74.556,75.269
3.7176,74.823,75.431
3.8223,75.144,74.572
3.927,75.21,74.824
4.0317,75.142,75.508
4.1364,75.069,75.002
4.2412,75.112,74.692
4.3459,75.187,75.154
4.4506,75.163,75.015
4.5553,75.041,74.79
4.66,74.85,74.986
4.7647,74.788,74.693
4.8695,74.874,75.136
4.9742,75.019,75.504
5.0789,75.122,74.971
5.1836,75.087,74.762
5.2883,74.993,75.044
5.3931,74.916,75.074
5.4978,74.919,74.927
5.6025,74.942,74.785
5.7072,74.94,75.223
5.8119,74.93,75.165
5.9167,74.939,74.478
6.0214,75.015,74.801
6.1261,75.099,75.811
6.2308,75.142,75.302


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_207.csv <==
x,qOut,qIn
0.05236,75.022,75.395
0.15708,74.955,75.102
0.2618,74.975,74.558
0.36652,75.044,74.088
0.47124,75.112,75.253
0.57596,75.11,76.026
0.68068,75.055,75.378
0.7854,74.975,74.633
0.89012,74.894,74.724
0.99484,74.872,74.963
1.0996,74.916,75.007
1.2043,74.975,75.403
1.309,74.984,74.623
1.4137,74.871,74.246
1.5184,74.776,75.117
1.6232,74.805,75.086
1.7279,75.043,75.317
1.8326,75.283,75.66
1.9373,75.311,75.047
2.042,75.15,75.042
2.1468,74.876,75.054
2.2515,74.824,74.258
2.3562,74.923,74.51
2.4609,75.014,75.349
2.5656,74.931,75.291
2.6704,74.783,74.536
2.7751,74.805,74.828
2.8798,75,75.896
2.9845,75.321,75.209
3.0892,75.433,74.02
3.194,75.283,74.267
3.2987,74.996,75.598
3.4034,74.728,74.805
3.5081,74.675,74.266
3.6128,74.787,76.005
3.7176,74.967,75.582
3.8223,75.125,74.779
3.927,75.207,74.91
4.0317,75.189,74.545
4.1364,75.079,74.937
4.2412,74.891,75.576
4.3459,74.733,75.231
4.4506,74.721,74.728
4.5553,74.858,74.623
4.66,75.125,74.945
4.7647,75.312,75.119
4.8695,75.292,74.994
4.9742,75.109,75.164
5.0789,74.841,74.891
5.1836,74.764,74.747
5.2883,74.888,75.162
5.3931,75.084,75.231
5.4978,75.211,75.044
5.6025,75.125,75.102
5.7072,74.944,74.762
5.8119,74.804,75.253
5.9167,74.833,75.231
6.0214,74.986,74.302
6.1261,75.101,74.579
6.2308,75.123,75.212


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_208.csv <==
x,qOut,qIn
0.05236,75.251,74.616
0.15708,75.242,74.654
0.2618,75.054,75.156
0.36652,74.834,75.041
0.47124,74.722,75.105
0.57596,74.765,74.626
0.68068,74.907,74.645
0.7854,75.086,75.724
0.89012,75.248,75.68
0.99484,75.312,74.462
1.0996,75.242,74.373
1.2043,75.087,74.997
1.309,74.91,74.894
1.4137,74.836,75.016
1.5184,74.85,75.076
1.6232,74.906,74.863
1.7279,74.957,75.066
1.8326,75.033,75.414
1.9373,75.14,75.189
2.042,75.214,74.689
2.1468,75.178,74.984
2.2515,74.969,75.526
2.3562,74.763,75.089
2.4609,74.686,74.392
2.5656,74.838,74.709
2.6704,75.036,75.434
2.7751,75.125,75.469
2.8798,75.112,74.441
2.9845,75.038,75.091
3.0892,75.046,75.774
3.194,75.086,74.834
3.2987,75.101,75.126
3.4034,75.04,74.847
3.5081,74.957,74.454
3.6128,74.909,74.881
3.7176,74.902,74.947
3.8223,74.935,75.657
3.927,74.976,75.687
4.0317,75.022,74.462
4.1364,75.068,74.005
4.2412,75.112,74.571
4.3459,75.14,75.47
4.4506,75.107,76.128
4.5553,75.014,75.087
4.66,74.864,74.445
4.7647,74.816,75.179
4.8695,74.929,75.056
4.9742,75.1,74.339
5.0789,75.196,75.398
5.1836,75.004,75.759
5.2883,74.734,74.945
5.3931,74.612,74.44
5.4978,74.845,75.004
5.6025,75.239,74.881
5.7072,75.43,74.775
5.8119,75.33,74.91
5.9167,74.917,75.128
6.0214,74.667,75.438
6.1261,74.738,75.428
6.2308,74.994,75.188


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_209.csv <==
x,qOut,qIn
0.05236,74.872,75.282
0.15708,75.069,74.57
0.2618,75.188,74.432
0.36652,75.176,75.032
0.47124,75.018,75.755
0.57596,74.905,75.106
0.68068,74.895,74.291
0.7854,74.953,74.664
0.89012,75.029,75.909
0.99484,75.051,75.506
1.0996,75.025,74.803
1.2043,74.973,74.582
1.309,74.914,74.755
1.4137,74.889,74.915
1.5184,74.919,74.942
1.6232,74.98,74.997
1.7279,75.042,75.339
1.8326,75.046,75.499
1.9373,75.05,75.252
2.042,75.09,74.328
2.1468,75.197,74.036
2.2515,75.217,74.676
2.3562,75.061,76.075
2.4609,74.824,75.345
2.5656,74.637,74.666
2.6704,74.754,75.737
2.7751,75.052,75.05
2.8798,75.324,74.444
2.9845,75.371,75.644
3.0892,75.119,75.545
3.194,74.782,74.169
3.2987,74.558,74.283
3.4034,74.62,75.829
3.5081,74.9,75.532
3.6128,75.179,74.401
3.7176,75.33,74.352
3.8223,75.254,74.721
3.927,75.101,75.218
4.0317,75.011,75.726
4.1364,74.995,75.178
4.2412,75.025,75.035
4.3459,74.987,74.918
4.4506,74.95,74.423
4.5553,74.95,74.907
4.66,75.011,75.571
4.7647,74.975,75.139
4.8695,74.856,74.725
4.9742,74.777,74.663
5.0789,74.877,74.981
5.1836,75.149,75.208
5.2883,75.323,75.012
5.3931,75.286,75.22
5.4978,74.971,75.027
5.6025,74.75,74.443
5.7072,74.796,75.119
5.8119,75,75.357
5.9167,75.204,74.833
6.0214,75.134,74.949
6.1261,74.939,74.871
6.2308,74.797,75.169


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_210.csv <==
x,qOut,qIn
0.05236,75.128,75.668
0.15708,75.092,74.729
0.2618,74.986,74.853
0.36652,74.895,74.862
0.47124,74.904,75.041
0.57596,75.002,75.519
0.68068,75.059,74.832
0.7854,75.034,73.988
0.89012,74.904,75.017
0.99484,74.863,75.79
1.0996,74.966,75.397
1.2043,75.128,75.353
1.309,75.24,74.772
1.4137,75.166,74.479
1.5184,75.016,75.058
1.6232,74.887,75.285
1.7279,74.863,74.758
1.8326,74.849,74.393
1.9373,74.823,75.201
2.042,74.842,75.499
2.1468,74.98,74.808
2.2515,75.234,74.909
2.3562,75.392,74.998
2.4609,75.358,75.196
2.5656,75.072,75.019
2.6704,74.821,74.406
2.7751,74.767,74.602
2.8798,74.855,75.56
2.9845,74.986,75.712
3.0892,74.998,74.83
3.194,74.98,74.634
3.2987,74.99,74.779
3.4034,75.066,74.865
3.5081,75.084,75.517
3.6128,75.002,75.216
3.7176,74.885,75.085
3.8223,74.809,75.162
3.927,74.892,74.747
4.0317,75.069,74.247
4.1364,75.226,74.837
4.2412,75.251,75.123
4.3459,75.067,75.206
4.4506,74.849,75.279
4.5553,74.756,74.776
4.66,74.929,75.285
4.7647,75.216,75.4
4.8695,75.335,74.586
4.9742,75.218,74.296
5.0789,74.851,75.815
5.1836,74.612,75.979
5.2883,74.644,74.235
5.3931,74.861,74.256
5.4978,75.138,75.4
5.6025,75.253,74.968
5.7072,75.207,74.838
5.8119,75.072,75.099
5.9167,74.925,75.276
6.0214,74.88,74.661
6.1261,74.941,74.32
6.2308,75.046,75.399


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_211.csv <==
x,qOut,qIn
0.05236,75.045,74.898
0.15708,74.99,75.372
0.2618,74.873,75.296
0.36652,74.813,75.179
0.47124,74.919,74.976
0.57596,75.077,74.696
0.68068,75.131,74.279
0.7854,75.075,74.817
0.89012,74.933,75.191
0.99484,74.88,75.38
1.0996,74.939,75.486
1.2043,75.064,74.855
1.309,75.202,74.519
1.4137,75.268,74.871
1.5184,75.207,75.298
1.6232,75.032,74.879
1.7279,74.772,74.447
1.8326,74.618,75.236
1.9373,74.684,75.632
2.042,74.914,75.121
2.1468,75.223,75.344
2.2515,75.346,75.253
2.3562,75.232,73.989
2.4609,74.992,74.281
2.5656,74.766,76.337
2.6704,74.727,75.574
2.7751,74.81,73.828
2.8798,74.939,74.129
2.9845,75.046,75.434
3.0892,75.16,75.367
3.194,75.226,75.179
3.2987,75.192,74.85
3.4034,75.006,75.288
3.5081,74.82,75.2
3.6128,74.803,74.755
3.7176,74.921,74.328
3.8223,75.095,75.398
3.927,75.041,75.905
4.0317,74.863,74.9
4.1364,74.749,74.579
4.2412,74.884,74.153
4.3459,75.179,74.854
4.4506,75.341,76.056
4.5553,75.284,75.241
4.66,74.979,74.795
4.7647,74.785,75.161
4.8695,74.824,74.783
4.9742,74.999,74.924
5.0789,75.175,75.194
5.1836,75.136,74.83
5.2883,74.963,74.905
5.3931,74.803,74.732
5.4978,74.802,74.948
5.6025,74.99,75.129
5.7072,75.182,75.103
5.8119,75.254,75.246
5.9167,75.107,74.657
6.0214,74.924,74.511
6.1261,74.875,75.439
6.2308,74.937,75.174


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_212.csv <==
x,qOut,qIn
0.05236,75.009,75.156
0.15708,74.877,73.91
0.2618,74.834,74.577
0.36652,74.875,74.809
0.47124,74.969,75.432
0.57596,74.983,75.831
0.68068,74.96,75.134
0.7854,74.977,74.641
0.89012,75.111,74.52
0.99484,75.302,75.301
1.0996,75.349,75.658
1.2043,75.191,74.713
1.309,74.806,74.336
1.4137,74.548,75.317
1.5184,74.606,75.437
1.6232,74.89,75.18
1.7279,75.259,74.448
1.8326,75.371,74.348
1.9373,75.238,74.997
2.042,75.011,75.193
2.1468,74.865,75.854
2.2515,74.896,75.64
2.3562,74.975,74.334
2.4609,75.025,74.592
2.5656,74.997,75.432
2.6704,74.991,74.812
2.7751,74.979,74.181
2.8798,74.928,75.376
2.9845,74.798,75.491
3.0892,74.753,74.4
3.194,74.909,74.929
3.2987,75.171,75.192
3.4034,75.409,75.036
3.5081,75.328,75.054
3.6128,75.041,74.788
3.7176,74.764,74.848
3.8223,74.716,75.383
3.927,74.885,74.827
4.0317,75.063,74.372
4.1364,75.157,75.224
4.2412,75.108,75.695
4.3459,75.022,74.813
4.4506,74.955,74.814
4.5553,74.927,75.094
4.66,74.952,74.814
4.7647,74.992,74.783
4.8695,74.996,74.887
4.9742,74.96,75.267
5.0789,74.893,75.311
5.1836,74.907,74.622
5.2883,75.018,74.545
5.3931,75.155,74.948
5.4978,75.237,75.276
5.6025,75.151,74.984
5.7072,74.973,74.754
5.8119,74.82,74.721
5.9167,74.807,75.412
6.0214,74.94,75.361
6.1261,75.072,74.914
6.2308,75.117,75.545


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_213.csv <==
x,qOut,qIn
0.05236,75.123,74.719
0.15708,75.146,73.958
0.2618,75.136,74.777
0.36652,75.096,75.342
0.47124,75.031,75.3
0.57596,74.916,75.645
0.68068,74.803,75.349
0.7854,74.766,74.197
0.89012,74.876,75.156
0.99484,75.086,75.645
1.0996,75.199,74.828
1.2043,75.141,74.399
1.309,74.872,74.558
1.4137,74.691,75.188
1.5184,74.77,75.558
1.6232,75.031,75.264
1.7279,75.348,74.626
1.8326,75.401,74.626
1.9373,75.219,75.421
2.042,74.964,75.462
2.1468,74.812,74.264
2.2515,74.824,74.582
2.3562,74.867,75.522
2.4609,74.902,75.062
2.5656,74.914,74.29
2.6704,75.019,74.869
2.7751,75.14,75.798
2.8798,75.192,75.741
2.9845,75.092,74.766
3.0892,74.957,74.767
3.194,74.907,74.776
3.2987,74.925,74.476
3.4034,74.962,75.073
3.5081,74.888,75.828
3.6128,74.801,75.449
3.7176,74.796,74.545
3.8223,74.95,74.633
3.927,75.182,74.897
4.0317,75.32,75.37
4.1364,75.285,75.183
4.2412,75.02,74.785
4.3459,74.733,75.105
4.4506,74.656,74.951
4.5553,74.807,74.932
4.66,75.153,74.984
4.7647,75.333,74.538
4.8695,75.24,74.913
4.9742,75,75.496
5.0789,74.782,75.041
5.1836,74.831,74.691
5.2883,75.003,75.288
5.3931,75.142,75.234
5.4978,75.108,75.211
5.6025,74.978,75.307
5.7072,74.885,74.373
5.8119,74.862,74.85
5.9167,74.914,74.786
6.0214,74.964,74.316
6.1261,75.015,75.353
6.2308,75.069,76.054


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_214.csv <==
x,qOut,qIn
0.05236,75.068,75.148
0.15708,74.82,75.026
0.2618,74.769,74.874
0.36652,74.878,74.748
0.47124,75.052,74.938
0.57596,75.074,75.122
0.68068,75.046,74.824
0.7854,75.041,74.829
0.89012,75.118,75.705
0.99484,75.149,75.346
1.0996,75.095,74.234
1.2043,75.004,74.941
1.309,74.94,75.6
1.4137,74.926,74.495
1.5184,74.907,74.656
1.6232,74.883,75.429
1.7279,74.866,74.957
1.8326,74.932,74.787
1.9373,75.041,75.092
2.042,75.132,74.98
2.1468,75.146,74.882
2.2515,75.089,74.732
2.3562,75.026,74.788
2.4609,74.987,75.308
2.5656,74.99,75.058
2.6704,74.996,74.933
2.7751,75,75.133
2.8798,75.006,75.324
2.9845,75.02,75.249
3.0892,75.011,74.909
3.194,74.957,74.197
3.2987,74.883,74.486
3.4034,74.824,75.502
3.5081,74.85,75.387
3.6128,74.945,74.734
3.7176,75.061,75.341
3.8223,75.154,75.65
3.927,75.202,74.643
4.0317,75.186,73.897
4.1364,75.094,74.242
4.2412,74.913,75.931
4.3459,74.721,75.787
4.4506,74.659,75.234
4.5553,74.766,74.378
4.66,75.057,74.112
4.7647,75.337,75.539
4.8695,75.41,75.778
4.9742,75.246,74.988
5.0789,74.853,74.581
5.1836,74.58,74.939
5.2883,74.623,75.189
5.3931,74.897,74.781
5.4978,75.273,74.976
5.6025,75.353,75.357
5.7072,75.134,74.859
5.8119,74.835,74.636
5.9167,74.705,75.597
6.0214,74.921,75.515
6.1261,75.185,74.596
6.2308,75.289,74.819


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_215.csv <==
x,qOut,qIn
0.05236,75.201,74.176
0.15708,75.099,75.106
0.2618,74.936,75.824
0.36652,74.836,75.09
0.47124,74.903,74.488
0.57596,75.036,74.966
0.68068,75.121,74.67
0.7854,75.135,74.618
0.89012,75.075,75.447
0.99484,75.027,75.474
1.0996,75.008,74.635
1.2043,75.015,74.237
1.309,75.044,75.712
1.4137,75.076,76.111
1.5184,75.053,75.303
1.6232,74.963,74.109
1.7279,74.802,74.245
1.8326,74.723,75.01
1.9373,74.788,75.396
2.042,74.93,75.408
2.1468,75.056,74.558
2.2515,75.053,75.032
2.3562,75.043,75.906
2.4609,75.094,74.907
2.5656,75.259,74.27
2.6704,75.288,75.033
2.7751,75.069,75.35
2.8798,74.752,75.039
2.9845,74.541,75
3.0892,74.723,74.985
3.194,75.079,75.174
3.2987,75.368,75.376
3.4034,75.37,74.594
3.5081,75.154,74.435
3.6128,74.935,75.001
3.7176,74.809,75.521
3.8223,74.835,75.311
3.927,74.911,75.109
4.0317,75.012,74.608
4.1364,75.11,74.616
4.2412,75.178,74.942
4.3459,75.143,75.139
4.4506,75.021,75.432
4.5553,74.887,75.222
4.66,74.822,74.847
4.7647,74.898,74.584
4.8695,75.049,74.507
4.9742,75.176,75.525
5.0789,75.179,75.083
5.1836,75.009,74.522
5.2883,74.83,75.33
5.3931,74.775,74.912
5.4978,74.956,74.852
5.6025,75.188,75.392
5.7072,75.24,74.927
5.8119,75.101,75.165
5.9167,74.814,74.705
6.0214,74.73,74.735
6.1261,74.87,75.695
6.2308,75.084,75.318


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_216.csv <==
x,qOut,qIn
0.05236,74.718,74.942
0.15708,74.959,75.253
0.2618,75.136,74.896
0.36652,75.166,75.269
0.47124,75.006,74.856
0.57596,74.882,74.354
0.68068,74.893,75.084
0.7854,74.998,75.33
0.89012,75.131,75.025
0.99484,75.138,74.962
1.0996,75.044,74.632
1.2043,74.932,75.197
1.309,74.891,75.785
1.4137,74.963,75.048
1.5184,75.048,74.119
1.6232,75.079,74.85
1.7279,74.999,75.948
1.8326,74.901,75.294
1.9373,74.873,74.315
2.042,74.916,74.288
2.1468,75.01,75.192
2.2515,75.069,75.413
2.3562,75.095,75.049
2.4609,75.098,74.753
2.5656,75.086,75.187
2.6704,75.058,75.071
2.7751,75.043,74.43
2.8798,75.045,75.548
2.9845,75.064,75.545
3.0892,75.001,74.591
3.194,74.886,74.251
3.2987,74.81,74.831
3.4034,74.875,75.098
3.5081,75.043,74.57
3.6128,75.126,75.059
3.7176,75.086,75.308
3.8223,74.925,74.993
3.927,74.924,75.438
4.0317,75.072,75.669
4.1364,75.212,74.869
4.2412,75.171,74.291
4.3459,74.916,74.774
4.4506,74.698,74.991
4.5553,74.639,74.715
4.66,74.81,75.895
4.7647,74.995,75.967
4.8695,75.125,74.555
4.9742,75.212,74.012
5.0789,75.287,75.023
5.1836,75.289,75.398
5.2883,75.118,74.834
5.3931,74.847,74.824
5.4978,74.582,75.23
5.6025,74.63,74.946
5.7072,74.933,74.846
5.8119,75.275,74.949
5.9167,75.431,74.86
6.0214,75.233,75.514
6.1261,74.9,75.391
6.2308,74.66,74.426


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_217.csv <==
x,qOut,qIn
0.05236,74.8,74.491
0.15708,75.031,74.869
0.2618,75.239,75.633
0.36652,75.28,75.475
0.47124,75.042,74.599
0.57596,74.825,75.208
0.68068,74.852,75.747
0.7854,75.045,74.909
0.89012,75.267,74.377
0.99484,75.124,74.765
1.0996,74.768,75.181
1.2043,74.483,75.506
1.309,74.554,74.767
1.4137,74.933,74.577
1.5184,75.283,75.269
1.6232,75.445,75.167
1.7279,75.315,74.992
1.8326,75.102,75.267
1.9373,74.934,74.565
2.042,74.845,74.392
2.1468,74.838,76.057
2.2515,74.891,75.429
2.3562,74.992,74.065
2.4609,75.09,74.592
2.5656,75.122,75.696
2.6704,75.05,75.021
2.7751,74.96,74.414
2.8798,74.908,75.068
2.9845,74.933,75.536
3.0892,74.964,74.909
3.194,74.988,74.926
3.2987,75.013,74.742
3.4034,75.053,74.936
3.5081,75.053,75.134
3.6128,74.996,74.802
3.7176,74.931,74.784
3.8223,74.919,75.399
3.927,75.005,75.244
4.0317,75.107,74.928
4.1364,75.164,74.708
4.2412,75.128,75.395
4.3459,75.033,75.205
4.4506,74.924,74.056
4.5553,74.841,74.637
4.66,74.818,75.714
4.7647,74.884,75.163
4.8695,74.999,75.059
4.9742,75.107,74.57
5.0789,75.154,74.794
5.1836,75.127,75.227
5.2883,75.045,74.995
5.3931,74.935,75.544
5.4978,74.825,75.267
5.6025,74.793,74.645
5.7072,74.887,74.229
5.8119,75.046,75.014
5.9167,75.201,75.864
6.0214,75.16,75.454
6.1261,74.972,74.531
6.2308,74.796,74.096


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_218.csv <==
x,qOut,qIn
0.05236,74.811,75.116
0.15708,74.787,75.379
0.2618,74.86,74.838
0.36652,74.972,74.536
0.47124,75.062,74.979
0.57596,75.057,75.231
0.68068,75.005,75.401
0.7854,74.963,75.79
0.89012,74.98,74.623
0.99484,75.015,73.622
1.0996,75.02,74.498
1.2043,74.993,75.807
1.309,74.945,75.522
1.4137,74.899,74.81
1.5184,74.887,74.708
1.6232,74.939,75.212
1.7279,75.091,74.654
1.8326,75.272,74.531
1.9373,75.285,75.406
2.042,75.095,75.151
2.1468,74.709,74.961
2.2515,74.544,74.914
2.3562,74.727,74.842
2.4609,75.08,75.297
2.5656,75.377,75.812
2.6704,75.293,74.782
2.7751,75.012,73.988
2.8798,74.767,74.811
2.9845,74.786,75.083
3.0892,74.96,74.761
3.194,75.056,75.309
3.2987,75.046,75.296
3.4034,74.947,75.326
3.5081,74.996,75.357
3.6128,75.133,74.386
3.7176,75.223,74.7
3.8223,75.126,74.898
3.927,74.863,74.658
4.0317,74.672,75.584
4.1364,74.664,75.301
4.2412,74.908,74.133
4.3459,75.181,74.563
4.4506,75.312,75.675
4.5553,75.276,75.514
4.66,75.075,74.613
4.7647,74.891,75.034
4.8695,74.821,75.763
4.9742,74.859,75.456
5.0789,74.983,74.312
5.1836,75.057,74.435
5.2883,75.024,75.086
5.3931,74.925,75.301
5.4978,74.816,74.9
5.6025,74.853,74.562
5.7072,75.017,75.279
5.8119,75.209,75.263
5.9167,75.323,74.753
6.0214,75.277,75.392
6.1261,75.124,74.976
6.2308,74.944,74.575


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_219.csv <==
x,qOut,qIn
0.05236,75.214,75.074
0.15708,75.131,74.657
0.2618,74.933,75.548
0.36652,74.777,75.308
0.47124,74.823,74.489
0.57596,75.093,74.862
0.68068,75.309,75.47
0.7854,75.311,75.267
0.89012,74.972,74.506
0.99484,74.645,74.843
1.0996,74.63,75.07
1.2043,74.879,75.118
1.309,75.267,74.987
1.4137,75.36,75.096
1.5184,75.192,74.765
1.6232,74.956,74.844
1.7279,74.861,75.485
1.8326,74.955,75.644
1.9373,75.04,74.9
2.042,75.041,74.413
2.1468,74.922,75.266
2.2515,74.873,75.193
2.3562,74.915,74.643
2.4609,74.986,74.724
2.5656,75.013,74.118
2.6704,74.989,74.984
2.7751,75.004,76.444
2.8798,75.074,75.198
2.9845,75.195,74.507
3.0892,75.229,75.441
3.194,75.142,74.964
3.2987,74.986,74.635
3.4034,74.831,74.753
3.5081,74.746,75.048
3.6128,74.731,75.294
3.7176,74.791,75.281
3.8223,74.936,74.95
3.927,75.152,74.789
4.0317,75.299,75.134
4.1364,75.293,74.737
4.2412,75.07,74.794
4.3459,74.829,75.468
4.4506,74.747,75.213
4.5553,74.823,74.805
4.66,75.013,74.815
4.7647,75.137,75.204
4.8695,75.175,74.936
4.9742,75.139,74.499
5.0789,75.043,75.416
5.1836,74.913,75.702
5.2883,74.832,75.008
5.3931,74.845,74.601
5.4978,74.981,74.379
5.6025,75.108,74.849
5.7072,75.117,75.613
5.8119,75.023,76.041
5.9167,74.869,74.818
6.0214,74.835,73.887
6.1261,74.941,74.429
6.2308,75.099,75.591


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_220.csv <==
x,qOut,qIn
0.05236,75.07,75.058
0.15708,75.072,75.604
0.2618,75.043,74.783
0.36652,75.012,74.597
0.47124,74.991,75.276
0.57596,74.984,75.049
0.68068,75.032,74.619
0.7854,75.11,74.82
0.89012,75.179,75.335
0.99484,75.099,75.256
1.0996,74.937,74.939
1.2043,74.815,74.825
1.309,74.856,74.982
1.4137,75.015,74.879
1.5184,75.106,74.96
1.6232,75.078,74.958
1.7279,74.918,74.858
1.8326,74.843,75.2
1.9373,74.905,75.801
2.042,75.034,75.399
2.1468,75.142,74.494
2.2515,75.134,74.621
2.3562,75.052,74.217
2.4609,74.947,74.78
2.5656,74.869,75.528
2.6704,74.844,75.108
2.7751,74.898,75.347
2.8798,75.025,75.372
2.9845,75.211,74.715
3.0892,75.338,74.496
3.194,75.268,74.692
3.2987,75.016,75.787
3.4034,74.626,74.809
3.5081,74.45,73.902
3.6128,74.606,74.929
3.7176,74.962,75.366
3.8223,75.354,75.512
3.927,75.456,75.756
4.0317,75.28,74.781
4.1364,74.996,73.958
4.2412,74.794,75.39
4.3459,74.826,75.936
4.4506,74.931,74.997
4.5553,74.989,74.511
4.66,74.899,75
4.7647,74.828,75.178
4.8695,74.906,74.718
4.9742,75.082,74.642
5.0789,75.27,75.257
5.1836,75.225,75.25
5.2883,75.038,74.699
5.3931,74.881,74.774
5.4978,74.929,75.777
5.6025,75.118,75.008
5.7072,75.198,74.091
5.8119,75.115,75.064
5.9167,74.865,75.89
6.0214,74.755,75.159
6.1261,74.824,74.52
6.2308,74.968,74.552


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_221.csv <==
x,qOut,qIn
0.05236,74.794,74.662
0.15708,74.62,74.407
0.2618,74.771,75.531
0.36652,75.069,75.829
0.47124,75.296,75.135
0.57596,75.211,74.384
0.68068,75.01,74.395
0.7854,74.866,75.253
0.89012,74.927,74.986
0.99484,75.022,74.693
1.0996,75.017,74.963
1.2043,74.953,75.361
1.309,74.905,75.695
1.4137,75.03,75.012
1.5184,75.191,74.271
1.6232,75.248,75.094
1.7279,75.078,75.045
1.8326,74.808,74.316
1.9373,74.672,75.058
2.042,74.723,75.768
2.1468,74.962,74.612
2.2515,75.155,74.421
2.3562,75.235,75.408
2.4609,75.219,74.966
2.5656,75.139,74.886
2.6704,75.024,75.236
2.7751,74.906,75.096
2.8798,74.837,75.499
2.9845,74.87,74.685
3.0892,74.993,74.046
3.194,75.089,74.805
3.2987,75.1,75.511
3.4034,74.99,75.555
3.5081,74.876,75.238
3.6128,74.852,74.74
3.7176,74.922,75.057
3.8223,75.072,75.288
3.927,75.176,74.863
4.0317,75.147,74.343
4.1364,75.002,74.882
4.2412,74.783,75.326
4.3459,74.719,75.192
4.4506,74.868,74.631
4.5553,75.124,74.661
4.66,75.358,74.44
4.7647,75.357,75.108
4.8695,75.173,76.409
4.9742,74.941,75.428
5.0789,74.803,74.061
5.1836,74.827,74.8
5.2883,74.918,75.04
5.3931,74.993,74.935
5.4978,74.983,75.247
5.6025,74.89,75.518
5.7072,74.813,74.912
5.8119,74.834,74.494
5.9167,75.026,75.105
6.0214,75.274,75.302
6.1261,75.339,74.944
6.2308,75.178,74.985


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_222.csv <==
x,qOut,qIn
0.05236,75.041,75.067
0.15708,75.074,74.948
0.2618,74.988,74.904
0.36652,74.865,74.815
0.47124,74.805,74.937
0.57596,74.878,75.069
0.68068,74.974,75.534
0.7854,75.032,74.485
0.89012,75.006,74.69
0.99484,75.002,75.892
1.0996,75.047,75.441
1.2043,75.096,74.593
1.309,75.092,74.796
1.4137,75.008,75.173
1.5184,74.938,75.101
1.6232,74.922,75.066
1.7279,74.984,75.081
1.8326,75.011,74.673
1.9373,74.99,74.517
2.042,74.967,75.305
2.1468,75,75.378
2.2515,75.089,74.327
2.3562,75.135,74.294
2.4609,75.108,75.451
2.5656,75,75.95
2.6704,74.95,74.967
2.7751,74.972,74.597
2.8798,75.011,74.713
2.9845,75.001,74.894
3.0892,74.933,74.728
3.194,74.882,74.651
3.2987,74.867,75.704
3.4034,74.889,75.826
3.5081,74.926,74.835
3.6128,75.028,74.704
3.7176,75.167,74.459
3.8223,75.303,74.97
3.927,75.201,75.548
4.0317,74.901,74.595
4.1364,74.615,74.622
4.2412,74.576,75.438
4.3459,74.893,74.556
4.4506,75.284,74.64
4.5553,75.521,75.698
4.66,75.412,75.388
4.7647,75.058,74.688
4.8695,74.746,74.627
4.9742,74.62,75.042
5.0789,74.781,75.277
5.1836,74.985,75.351
5.2883,75.064,74.717
5.3931,75.026,74.634
5.4978,74.915,74.958
5.6025,74.943,74.9
5.7072,75.072,74.896
5.8119,75.188,75.013
5.9167,75.172,75.095
6.0214,75.031,74.652
6.1261,74.931,75.039
6.2308,74.927,75.414


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_223.csv <==
x,qOut,qIn
0.05236,74.793,75.612
0.15708,74.811,75.213
0.2618,74.965,74.724
0.36652,75.161,75.021
0.47124,75.307,75.052
0.57596,75.206,74.947
0.68068,74.913,74.877
0.7854,74.624,74.637
0.89012,74.551,74.868
0.99484,74.802,75.824
1.0996,75.139,75.485
1.2043,75.379,74.138
1.309,75.368,74.75
1.4137,75.209,75.697
1.5184,75.045,75.108
1.6232,74.928,75.333
1.7279,74.886,74.968
1.8326,74.866,74.201
1.9373,74.895,74.7
2.042,74.97,74.928
2.1468,75.08,75.408
2.2515,75.1,75.51
2.3562,75.016,74.673
2.4609,74.919,74.517
2.5656,74.912,75.258
2.6704,75.08,75.455
2.7751,75.228,74.801
2.8798,75.223,74.554
2.9845,74.954,75.758
3.0892,74.691,75.244
3.194,74.676,74.308
3.2987,74.866,74.684
3.4034,75.154,75.367
3.5081,75.198,75.06
3.6128,75.059,75.02
3.7176,74.904,75.417
3.8223,74.901,74.509
3.927,75.044,74.401
4.0317,75.152,75.062
4.1364,75.158,75.527
4.2412,75.024,74.985
4.3459,74.905,74.389
4.4506,74.884,74.823
4.5553,74.953,75.605
4.66,75.085,75.098
4.7647,75.154,74.503
4.8695,75.105,75.192
4.9742,74.98,75.129
5.0789,74.838,75.368
5.1836,74.831,74.968
5.2883,74.924,74.016
5.3931,75.027,74.942
5.4978,75.045,76.007
5.6025,74.986,75.374
5.7072,74.966,74.581
5.8119,75.012,74.448
5.9167,75.126,74.784
6.0214,75.155,74.844
6.1261,75.065,74.768
6.2308,74.919,75.326


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_224.csv <==
x,qOut,qIn
0.05236,75.212,74.481
0.15708,75.12,74.02
0.2618,74.975,74.644
0.36652,74.884,75.644
0.47124,74.944,75.921
0.57596,75.044,75.078
0.68068,75.084,74.314
0.7854,75.074,74.561
0.89012,75.053,75.225
0.99484,75.093,74.796
1.0996,75.07,75.038
1.2043,74.949,75.467
1.309,74.715,74.852
1.4137,74.671,74.607
1.5184,74.898,75.369
1.6232,75.22,74.785
1.7279,75.424,74.801
1.8326,75.229,75.813
1.9373,74.879,75.176
2.042,74.646,74.775
2.1468,74.774,74.444
2.2515,75.082,74.624
2.3562,75.259,75.638
2.4609,75.233,75.715
2.5656,74.994,74.439
2.6704,74.838,74.425
2.7751,74.847,75.768
2.8798,74.961,75.223
2.9845,75.103,73.772
3.0892,75.132,74.92
3.194,75.056,75.773
3.2987,74.944,75.429
3.4034,74.874,74.968
3.5081,74.958,75.273
3.6128,75.117,75.216
3.7176,75.228,74.922
3.8223,75.171,74.824
3.927,74.948,74.89
4.0317,74.741,74.809
4.1364,74.659,74.772
4.2412,74.779,75.325
4.3459,74.995,75.066
4.4506,75.202,74.666
4.5553,75.334,75.488
4.66,75.336,74.789
4.7647,75.205,73.883
4.8695,75.024,75.028
4.9742,74.872,75.527
5.0789,74.818,75.442
5.1836,74.835,75.152
5.2883,74.889,74.612
5.3931,74.965,74.863
5.4978,75.059,74.942
5.6025,75.114,75.068
5.7072,75.063,75.355
5.8119,74.939,74.947
5.9167,74.792,74.702
6.0214,74.8,75.042
6.1261,74.948,75.442
6.2308,75.126,75.55


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_225.csv <==
x,qOut,qIn
0.05236,74.997,75.689
0.15708,74.934,75.035
0.2618,74.99,73.944
0.36652,75.111,74.309
0.47124,75.227,75.84
0.57596,75.204,75.625
0.68068,75.056,75.006
0.7854,74.874,74.814
0.89012,74.753,74.795
0.99484,74.817,74.58
1.0996,74.995,74.562
1.2043,75.145,75.254
1.309,75.124,75.37
1.4137,74.906,74.899
1.5184,74.756,75.101
1.6232,74.804,75.294
1.7279,75.14,75.25
1.8326,75.387,74.908
1.9373,75.298,74.358
2.042,74.973,74.498
2.1468,74.588,75.391
2.2515,74.586,75.78
2.3562,74.851,74.827
2.4609,75.165,75.03
2.5656,75.31,74.912
2.6704,75.282,74.356
2.7751,75.18,75.237
2.8798,75.045,75.299
2.9845,74.894,74.979
3.0892,74.749,75.308
3.194,74.728,74.773
3.2987,74.852,74.559
3.4034,75.12,75.17
3.5081,75.303,75.425
3.6128,75.278,74.943
3.7176,75.105,74.723
3.8223,74.876,75.216
3.927,74.838,75.417
4.0317,74.946,75.001
4.1364,75.074,74.538
4.2412,75.091,75.084
4.3459,74.986,75.623
4.4506,74.897,74.8
4.5553,74.887,73.75
4.66,74.992,75.333
4.7647,75.088,75.829
4.8695,75.118,74.8
4.9742,75.097,74.695
5.0789,75.052,75.181
5.1836,75.04,74.68
5.2883,75.036,75.112
5.3931,75.01,75.379
5.4978,74.933,74.969
5.6025,74.831,75.028
5.7072,74.777,75.105
5.8119,74.806,75.547
5.9167,74.94,74.578
6.0214,75.09,73.906
6.1261,75.156,74.957
6.2308,75.123,75.655


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_226.csv <==
x,qOut,qIn
0.05236,74.945,74.719
0.15708,75.058,75.005
0.2618,75.108,74.961
0.36652,75.042,74.77
0.47124,74.827,75.385
0.57596,74.708,75.617
0.68068,74.815,74.782
0.7854,75.061,74.683
0.89012,75.323,75.248
0.99484,75.299,74.633
1.0996,75.048,74.588
1.2043,74.763,75.005
1.309,74.653,75.559
1.4137,74.796,75.875
1.5184,75.01,75.053
1.6232,75.18,74.373
1.7279,75.217,74.287
1.8326,75.171,75.067
1.9373,75.06,75.716
2.042,74.916,74.771
2.1468,74.774,74.099
2.2515,74.767,75.399
2.3562,74.932,75.886
2.4609,75.173,74.767
2.5656,75.372,74.481
2.6704,75.31,75.55
2.7751,75.052,75.574
2.8798,74.777,74.99
2.9845,74.675,75.028
3.0892,74.796,74.952
3.194,74.949,74.446
3.2987,75.035,74.665
3.4034,74.985,75.441
3.5081,74.95,75.405
3.6128,74.988,74.84
3.7176,75.07,74.441
3.8223,75.15,75.22
3.927,75.185,75.554
4.0317,75.168,74.749
4.1364,75.089,74.853
4.2412,74.936,75.256
4.3459,74.789,74.395
4.4506,74.78,75.125
4.5553,74.898,75.214
4.66,75.102,74.964
4.7647,75.144,75.598
4.8695,75.039,75.121
4.9742,74.916,74.561
5.0789,74.92,74.908
5.1836,75.058,75.242
5.2883,75.146,75.033
5.3931,75.121,75.166
5.4978,74.957,75.131
5.6025,74.873,74.46
5.7072,74.932,74.291
5.8119,75.063,75.202
5.9167,75.176,75.619
6.0214,75.138,75.345
6.1261,75.022,74.844
6.2308,74.926,74.684


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_227.csv <==
x,qOut,qIn
0.05236,75.059,74.914
0.15708,74.946,74.915
0.2618,74.862,75.541
0.36652,74.884,75.312
0.47124,75.062,74.14
0.57596,75.2,74.537
0.68068,75.173,75.946
0.7854,75.017,75.591
0.89012,74.802,73.95
0.99484,74.745,74.484
1.0996,74.842,75.453
1.2043,75.002,75.347
1.309,75.125,75.125
1.4137,75.129,75.555
1.5184,75.058,75.203
1.6232,74.975,75.19
1.7279,74.942,74.603
1.8326,74.973,74.423
1.9373,74.985,74.769
2.042,74.943,75.053
2.1468,74.824,75.343
2.2515,74.786,75.396
2.3562,74.926,74.765
2.4609,75.173,74.148
2.5656,75.43,75.005
2.6704,75.438,75.259
2.7751,75.201,75.28
2.8798,74.879,75.596
2.9845,74.648,74.64
3.0892,74.686,74.222
3.194,74.884,75.351
3.2987,75.089,75.492
3.4034,75.157,74.906
3.5081,75.014,74.455
3.6128,74.814,74.556
3.7176,74.714,75.663
3.8223,74.857,75.643
3.927,75.133,74.591
4.0317,75.303,74.58
4.1364,75.291,74.921
4.2412,75.064,74.803
4.3459,74.89,74.864
4.4506,74.848,75.295
4.5553,74.887,75.595
4.66,74.928,74.85
4.7647,74.956,74.281
4.8695,75.046,75.07
4.9742,75.154,75.62
5.0789,75.214,74.893
5.1836,75.049,74.876
5.2883,74.812,74.848
5.3931,74.687,74.774
5.4978,74.841,74.946
5.6025,75.124,75.417
5.7072,75.268,75.516
5.8119,75.223,74.539
5.9167,74.99,75.032
6.0214,74.882,75.402
6.1261,74.933,74.401
6.2308,75.035,74.821


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_228.csv <==
x,qOut,qIn
0.05236,74.877,74.856
0.15708,74.984,74.537
0.2618,75.091,74.786
0.36652,75.189,75.057
0.47124,75.274,74.966
0.57596,75.214,75.118
0.68068,75.013,75.356
0.7854,74.81,75.068
0.89012,74.763,74.959
0.99484,74.948,75.117
1.0996,75.123,74.999
1.2043,75.153,74.933
1.309,74.939,74.452
1.4137,74.753,74.977
1.5184,74.762,75.511
1.6232,74.917,75.567
1.7279,75.128,74.937
1.8326,75.209,74.433
1.9373,75.187,74.878
2.042,75.11,74.927
2.1468,75.022,74.881
2.2515,74.921,75.345
2.3562,74.843,75.45
2.4609,74.835,74.909
2.5656,74.939,74.696
2.6704,75.128,75.048
2.7751,75.26,74.819
2.8798,75.248,74.99
2.9845,75.026,75.875
3.0892,74.773,75.132
3.194,74.704,73.8
3.2987,74.831,74.568
3.4034,75.12,75.448
3.5081,75.253,75.174
3.6128,75.159,75.316
3.7176,74.957,74.935
3.8223,74.796,74.855
3.927,74.879,74.754
4.0317,75.066,74.947
4.1364,75.19,75.366
4.2412,75.092,74.923
4.3459,74.853,74.702
4.4506,74.726,75.238
4.5553,74.793,75.411
4.66,75.091,75.421
4.7647,75.296,74.681
4.8695,75.258,74.122
4.9742,75.053,74.982
5.0789,74.809,75.451
5.1836,74.795,74.969
5.2883,74.935,74.351
5.3931,75.099,74.563
5.4978,75.161,76.431
5.6025,75.152,76.18
5.7072,75.129,73.954
5.8119,75.085,74.018
5.9167,74.998,75.467
6.0214,74.861,74.944
6.1261,74.775,74.717
6.2308,74.776,75.45


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_229.csv <==
x,qOut,qIn
0.05236,74.819,74.914
0.15708,74.841,74.854
0.2618,74.94,75.137
0.36652,75.008,75.237
0.47124,74.953,75.061
0.57596,74.941,74.724
0.68068,75.044,75.059
0.7854,75.171,75.539
0.89012,75.202,75.03
0.99484,75.011,74.458
1.0996,74.794,74.716
1.2043,74.696,74.977
1.309,74.832,75.228
1.4137,75.021,75.612
1.5184,75.117,74.786
1.6232,75.124,74.489
1.7279,75.07,75.078
1.8326,75.077,74.849
1.9373,75.093,75.126
2.042,75.063,75.209
2.1468,74.94,75.884
2.2515,74.817,75.789
2.3562,74.818,73.989
2.4609,74.933,73.678
2.5656,75.128,74.974
2.6704,75.168,75.532
2.7751,75.032,75.354
2.8798,74.853,74.811
2.9845,74.785,74.949
3.0892,74.987,75.648
3.194,75.271,74.88
3.2987,75.434,74.083
3.4034,75.283,75.272
3.5081,74.873,75.631
3.6128,74.542,74.847
3.7176,74.469,74.897
3.8223,74.773,75.52
3.927,75.147,74.857
4.0317,75.337,74.423
4.1364,75.298,75.069
4.2412,75.036,75.531
4.3459,74.83,75.121
4.4506,74.788,74.219
4.5553,74.878,74.313
4.66,75.038,75.701
4.7647,75.15,75.639
4.8695,75.186,75.007
4.9742,75.149,74.811
5.0789,75.045,74.475
5.1836,74.963,74.895
5.2883,74.948,75.409
5.3931,74.967,75.366
5.4978,74.969,74.141
5.6025,74.89,74.663
5.7072,74.85,75.625
5.8119,74.911,75.26
5.9167,75.116,75.137
6.0214,75.246,75.277
6.1261,75.181,74.71
6.2308,74.999,74.517


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_230.csv <==
x,qOut,qIn
0.05236,74.935,75.756
0.15708,74.972,76.225
0.2618,75.095,74.989
0.36652,75.178,74.135
0.47124,75.096,74.628
0.57596,74.94,75.652
0.68068,74.864,74.916
0.7854,74.879,73.957
0.89012,74.954,75.663
0.99484,74.954,76.363
1.0996,74.966,74.393
1.2043,75.046,73.989
1.309,75.237,75.165
1.4137,75.317,75.154
1.5184,75.161,75.061
1.6232,74.878,75.217
1.7279,74.625,74.887
1.8326,74.687,74.79
1.9373,74.929,75.393
2.042,75.159,75.421
2.1468,75.202,74.853
2.2515,75.07,74.912
2.3562,74.918,74.538
2.4609,74.835,74.545
2.5656,74.889,75.221
2.6704,75.008,75.155
2.7751,75.11,75.124
2.8798,75.161,75.253
2.9845,75.137,74.934
3.0892,75.112,74.776
3.194,75.096,74.801
3.2987,75.052,74.934
3.4034,74.933,75.281
3.5081,74.763,75.101
3.6128,74.699,75.319
3.7176,74.786,75.158
3.8223,75.04,74.301
3.927,75.231,74.602
4.0317,75.239,74.911
4.1364,75.101,75.289
4.2412,74.889,75.693
4.3459,74.809,75.222
4.4506,74.893,74.55
4.5553,75.065,74.307
4.66,75.237,75.017
4.7647,75.231,75.39
4.8695,75.036,75.106
4.9742,74.78,74.945
5.0789,74.613,74.718
5.1836,74.743,74.836
5.2883,75.041,75.183
5.3931,75.302,75.611
5.4978,75.325,74.956
5.6025,75.063,74.236
5.7072,74.785,75.104
5.8119,74.667,75.107
5.9167,74.848,75.241
6.0214,75.071,75.36
6.1261,75.138,74.472
6.2308,75.069,74.301


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_231.csv <==
x,qOut,qIn
0.05236,74.893,75.139
0.15708,74.927,74.54
0.2618,75.13,75.349
0.36652,75.334,75.126
0.47124,75.347,74.395
0.57596,75.01,74.897
0.68068,74.624,75.295
0.7854,74.442,75.275
0.89012,74.672,74.734
0.99484,75.073,74.609
1.0996,75.348,75.095
1.2043,75.407,75.224
1.309,75.212,75.643
1.4137,74.981,75.417
1.5184,74.835,73.947
1.6232,74.798,74.519
1.7279,74.874,75.694
1.8326,74.971,75.083
1.9373,75.023,74.851
2.042,75.019,74.859
2.1468,74.957,75.582
2.2515,74.957,75.329
2.3562,75.037,74.067
2.4609,75.125,74.351
2.5656,75.135,75.793
2.6704,74.998,75.132
2.7751,74.869,74.577
2.8798,74.849,75.049
2.9845,75.019,74.613
3.0892,75.199,74.561
3.194,75.228,75.816
3.2987,75.113,75.662
3.4034,74.897,74.096
3.5081,74.8,74.459
3.6128,74.841,75.208
3.7176,74.95,75.409
3.8223,75.046,75.327
3.927,75.042,74.783
4.0317,74.983,74.927
4.1364,74.936,75.057
4.2412,74.967,75.047
4.3459,75.058,74.9
4.4506,75.081,74.802
4.5553,75.007,75.145
4.66,74.829,74.683
4.7647,74.787,74.532
4.8695,74.934,75.47
4.9742,75.148,75.74
5.0789,75.274,74.535
5.1836,75.163,74.108
5.2883,74.981,75.177
5.3931,74.855,76.006
5.4978,74.895,75.543
5.6025,74.952,74.902
5.7072,74.953,74.395
5.8119,74.937,74.541
5.9167,74.964,74.652
6.0214,75.055,74.87
6.1261,75.082,75.207
6.2308,75.026,75.542


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_232.csv <==
x,qOut,qIn
0.05236,75.026,74.777
0.15708,75.145,75.185
0.2618,75.096,74.962
0.36652,74.975,75.211
0.47124,74.902,74.719
0.57596,74.992,74.644
0.68068,75.109,75.239
0.7854,75.157,74.658
0.89012,75.056,75.012
0.99484,74.937,76.034
1.0996,74.903,75.581
1.2043,74.944,73.83
1.309,75.024,74.956
1.4137,75.05,76.376
1.5184,75.028,75.117
1.6232,74.976,74.345
1.7279,74.908,74.533
1.8326,74.859,74.763
1.9373,74.893,74.803
2.042,74.999,74.958
2.1468,75.154,75.429
2.2515,75.192,75.462
2.3562,75.114,74.861
2.4609,75.012,75.271
2.5656,74.996,74.705
2.6704,75.068,74.044
2.7751,75.045,75.222
2.8798,74.901,75.468
2.9845,74.647,74.816
3.0892,74.603,75.196
3.194,74.816,75.17
3.2987,75.133,75.27
3.4034,75.377,75.245
3.5081,75.353,74.576
3.6128,75.152,74.238
3.7176,74.916,74.856
3.8223,74.779,75.472
3.927,74.782,75.236
4.0317,74.876,74.986
4.1364,75.016,74.776
4.2412,75.159,74.559
4.3459,75.249,74.807
4.4506,75.218,75.303
4.5553,75.075,75.301
4.66,74.844,75.514
4.7647,74.703,75.218
4.8695,74.751,74.343
4.9742,74.934,74.447
5.0789,75.172,75.25
5.1836,75.199,75.382
5.2883,75.014,75.239
5.3931,74.786,74.673
5.4978,74.706,74.543
5.6025,74.922,75.501
5.7072,75.204,75.416
5.8119,75.355,74.94
5.9167,75.206,74.667
6.0214,74.918,74.969
6.1261,74.762,75.382
6.2308,74.797,74.942


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_233.csv <==
x,qOut,qIn
0.05236,75.038,75.59
0.15708,74.72,75.182
0.2618,74.692,74.212
0.36652,74.854,74.57
0.47124,75.051,75.83
0.57596,75.051,75.224
0.68068,74.99,74.108
0.7854,74.97,74.638
0.89012,75.073,75.637
0.99484,75.154,75.443
1.0996,75.133,74.978
1.2043,75.044,74.51
1.309,74.946,75.108
1.4137,74.924,75.05
1.5184,74.936,74.92
1.6232,74.95,75.009
1.7279,74.94,75.169
1.8326,74.935,74.492
1.9373,74.969,74.639
2.042,75.039,75.351
2.1468,75.139,75.352
2.2515,75.172,75.107
2.3562,75.099,75.054
2.4609,74.976,74.89
2.5656,74.878,74.901
2.6704,74.92,75.45
2.7751,74.997,75.016
2.8798,75.021,74.527
2.9845,74.918,74.907
3.0892,74.843,74.997
3.194,74.915,75.296
3.2987,75.078,75.068
3.4034,75.243,74.709
3.5081,75.22,75.306
3.6128,75.087,75.057
3.7176,74.958,74.349
3.8223,74.941,75.044
3.927,74.983,75.281
4.0317,74.987,74.989
4.1364,74.956,74.924
4.2412,74.914,75.846
4.3459,74.959,75.896
4.4506,75.037,74.314
4.5553,75.081,73.905
4.66,75.028,74.463
4.7647,74.912,75.084
4.8695,74.817,76.175
4.9742,74.794,75.841
5.0789,74.871,74.184
5.1836,75.045,74.475
5.2883,75.251,75.375
5.3931,75.379,75.043
5.4978,75.313,74.841
5.6025,74.975,75.356
5.7072,74.629,74.619
5.8119,74.5,74.75
5.9167,74.777,75.524
6.0214,75.231,75.156
6.1261,75.492,74.724
6.2308,75.446,74.873


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_234.csv <==
x,qOut,qIn
0.05236,75.124,74.602
0.15708,75.154,75.396
0.2618,75.038,75.825
0.36652,74.897,74.912
0.47124,74.854,75.244
0.57596,74.98,75.57
0.68068,75.148,74.386
0.7854,75.241,74.282
0.89012,75.159,74.9
0.99484,74.938,75.096
1.0996,74.752,75.276
1.2043,74.71,75.381
1.309,74.897,74.903
1.4137,75.191,74.76
1.5184,75.382,75.048
1.6232,75.375,75.108
1.7279,75.101,74.903
1.8326,74.781,74.775
1.9373,74.632,74.683
2.042,74.686,75.163
2.1468,74.929,75.592
2.2515,75.143,75.19
2.3562,75.239,74.542
2.4609,75.214,74.557
2.5656,75.085,74.823
2.6704,74.956,75.245
2.7751,74.874,75.53
2.8798,74.847,75.243
2.9845,74.868,74.084
3.0892,74.933,74.459
3.194,75.04,76.038
3.2987,75.133,76.077
3.4034,75.152,73.82
3.5081,75.017,73.767
3.6128,74.858,75.629
3.7176,74.791,75.581
3.8223,74.924,74.647
3.927,75.102,75.096
4.0317,75.151,75.444
4.1364,75.086,74.901
4.2412,74.961,74.852
4.3459,74.989,75.144
4.4506,75.059,75.37
4.5553,75.055,75.643
4.66,74.869,74.623
4.7647,74.713,74.325
4.8695,74.772,74.767
4.9742,74.981,75.036
5.0789,75.222,75.21
5.1836,75.206,75.315
5.2883,75.054,74.639
5.3931,74.938,74.964
5.4978,75.024,75
5.6025,75.212,74.394
5.7072,75.266,75.283
5.8119,75.142,75.56
5.9167,74.838,74.993
6.0214,74.665,75.438
6.1261,74.718,74.81
6.2308,74.91,74.33


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_235.csv <==
x,qOut,qIn
0.05236,74.927,74.916
0.15708,74.877,75.335
0.2618,74.966,74.603
0.36652,75.158,74.483
0.47124,75.376,75.332
0.57596,75.267,75.099
0.68068,74.914,74.687
0.7854,74.589,75.214
0.89012,74.582,75.736
0.99484,74.953,74.685
1.0996,75.327,74.042
1.2043,75.48,74.959
1.309,75.237,75.307
1.4137,74.886,75.26
1.5184,74.712,74.932
1.6232,74.756,74.592
1.7279,74.995,75.039
1.8326,75.173,75.378
1.9373,75.219,74.953
2.042,75.146,74.55
2.1468,74.978,74.701
2.2515,74.824,75.406
2.3562,74.784,75.852
2.4609,74.864,74.549
2.5656,75.046,74.698
2.6704,75.141,75.907
2.7751,75.096,75.072
2.8798,74.975,74.413
2.9845,74.865,74.897
3.0892,74.873,75.22
3.194,74.936,75.252
3.2987,75.006,74.784
3.4034,75.043,75.018
3.5081,75.083,75.092
3.6128,75.107,74.688
3.7176,75.095,74.768
3.8223,75.027,75.514
3.927,74.963,74.866
4.0317,74.954,74.547
4.1364,74.985,74.858
4.2412,75.027,75.375
4.3459,75.028,75.594
4.4506,75.003,75.184
4.5553,74.969,75.023
4.66,74.939,74.686
4.7647,74.931,74.441
4.8695,74.948,74.776
4.9742,74.971,75.154
5.0789,74.968,75.31
5.1836,74.92,74.761
5.2883,74.923,74.229
5.3931,75.015,74.969
5.4978,75.223,76.124
5.6025,75.342,75.585
5.7072,75.239,74.567
5.8119,74.99,74.37
5.9167,74.715,74.433
6.0214,74.69,74.581
6.1261,74.816,75.833
6.2308,74.943,75.67


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_236.csv <==
x,qOut,qIn
0.05236,75.145,75.145
0.15708,75.098,74.927
0.2618,74.943,75.611
0.36652,74.821,75.737
0.47124,74.884,74.139
0.57596,75.103,74.085
0.68068,75.229,75.165
0.7854,75.169,75.269
0.89012,74.87,74.986
0.99484,74.646,75.24
1.0996,74.692,75.373
1.2043,74.957,74.768
1.309,75.343,75.005
1.4137,75.498,75.147
1.5184,75.328,74.988
1.6232,74.973,74.849
1.7279,74.615,74.782
1.8326,74.583,74.787
1.9373,74.801,75.236
2.042,75.087,75.215
2.1468,75.26,74.954
2.2515,75.235,75.236
2.3562,75.113,74.948
2.4609,74.986,74.789
2.5656,74.938,75.401
2.6704,74.943,75.072
2.7751,74.941,74.375
2.8798,74.926,75.279
2.9845,74.904,75.737
3.0892,74.946,74.709
3.194,75.029,74.467
3.2987,75.102,74.703
3.4034,75.116,75.308
3.5081,75.062,75.532
3.6128,74.994,74.726
3.7176,74.954,74.188
3.8223,74.971,74.853
3.927,75.042,75.341
4.0317,75.119,75.634
4.1364,75.155,75.726
4.2412,75.102,74.161
4.3459,74.978,74.279
4.4506,74.886,75.46
4.5553,74.864,75.573
4.66,74.933,74.516
4.7647,74.942,74.218
4.8695,74.882,75.376
4.9742,74.844,75.582
5.0789,74.934,74.831
5.1836,75.165,75.228
5.2883,75.312,75.001
5.3931,75.28,74.868
5.4978,75.009,74.712
5.6025,74.809,74.773
5.7072,74.803,75.27
5.8119,74.909,75.748
5.9167,75.003,74.983
6.0214,74.983,74.095
6.1261,74.984,74.392
6.2308,75.037,75.47


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_237.csv <==
x,qOut,qIn
0.05236,75.185,74.523
0.15708,74.944,74.856
0.2618,74.77,75.157
0.36652,74.741,75.462
0.47124,74.889,75.375
0.57596,75.021,74.813
0.68068,75.097,74.785
0.7854,75.132,74.945
0.89012,75.153,74.414
0.99484,75.111,74.641
1.0996,74.984,75.22
1.2043,74.847,75.882
1.309,74.793,74.942
1.4137,74.948,74.179
1.5184,75.182,74.881
1.6232,75.339,75.799
1.7279,75.27,75.231
1.8326,74.982,74.363
1.9373,74.707,74.123
2.042,74.592,74.771
2.1468,74.753,75.772
2.2515,75.017,75.087
2.3562,75.197,74.68
2.4609,75.236,75.456
2.5656,75.114,74.581
2.6704,75.01,74.556
2.7751,74.974,75.774
2.8798,74.956,75.195
2.9845,74.892,74.323
3.0892,74.761,75.413
3.194,74.722,75.838
3.2987,74.825,74.537
3.4034,75.09,74.335
3.5081,75.262,75.359
3.6128,75.233,75.186
3.7176,75.082,75.252
3.8223,74.921,75.059
3.927,74.937,74.942
4.0317,75.037,74.721
4.1364,75.122,74.432
4.2412,75.104,75.076
4.3459,75.016,75.452
4.4506,74.913,75.482
4.5553,74.842,75.015
4.66,74.84,74.352
4.7647,74.965,74.593
4.8695,75.134,75.516
4.9742,75.223,75.679
5.0789,75.104,74.945
5.1836,74.841,74.611
5.2883,74.705,74.885
5.3931,74.777,75.076
5.4978,75.085,74.84
5.6025,75.269,74.968
5.7072,75.199,74.823
5.8119,74.991,75.174
5.9167,74.803,75.196
6.0214,74.893,74.918
6.1261,75.109,75.244
6.2308,75.264,75.065


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_238.csv <==
x,qOut,qIn
0.05236,75.365,76.629
0.15708,75.201,74.931
0.2618,74.904,74.455
0.36652,74.691,74.79
0.47124,74.772,74.839
0.57596,75.024,75.187
0.68068,75.133,74.84
0.7854,75.042,74.515
0.89012,74.753,75.195
0.99484,74.696,75.519
1.0996,74.941,75.294
1.2043,75.296,74.406
1.309,75.54,74.973
1.4137,75.385,75.335
1.5184,75.015,74.81
1.6232,74.682,75.03
1.7279,74.633,75.073
1.8326,74.823,74.98
1.9373,75.019,75.057
2.042,75.131,75.218
2.1468,75.108,74.844
2.2515,75.066,74.518
2.3562,75.013,74.8
2.4609,74.952,75.297
2.5656,74.887,75.251
2.6704,74.901,74.809
2.7751,74.998,74.953
2.8798,75.111,75.15
2.9845,75.165,75.005
3.0892,75.109,74.988
3.194,75.006,74.814
3.2987,74.908,74.92
3.4034,74.859,74.932
3.5081,74.867,74.999
3.6128,74.938,75.467
3.7176,75.037,74.928
3.8223,75.126,74.668
3.927,75.119,75.076
4.0317,75.043,75.125
4.1364,74.956,75.078
4.2412,74.917,74.944
4.3459,74.928,74.881
4.4506,74.957,75.352
4.5553,74.996,75.17
4.66,75.043,74.806
4.7647,75.077,74.701
4.8695,75.053,74.642
4.9742,74.984,74.997
5.0789,74.9,76.051
5.1836,74.907,75.558
5.2883,74.995,74.505
5.3931,75.102,74.126
5.4978,75.164,75.105
5.6025,75.13,75.342
5.7072,75.019,74.998
5.8119,74.883,74.701
5.9167,74.775,75.491
6.0214,74.814,75.025
6.1261,75.006,73.589
6.2308,75.233,75.179


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_239.csv <==
x,qOut,qIn
0.05236,75.122,74.961
0.15708,75.026,74.71
0.2618,74.926,74.99
0.36652,74.913,75.618
0.47124,75.044,74.821
0.57596,75.137,74.637
0.68068,75.137,75.735
0.7854,75.08,75.48
0.89012,75.017,74.544
0.99484,74.942,74.908
1.0996,74.831,74.891
1.2043,74.744,74.392
1.309,74.753,75.163
1.4137,74.915,75.599
1.5184,75.105,75.258
1.6232,75.236,74.671
1.7279,75.243,75
1.8326,75.205,75.47
1.9373,75.137,74.437
2.042,75.029,74.833
2.1468,74.863,75.054
2.2515,74.723,74.757
2.3562,74.725,75.304
2.4609,74.861,75.369
2.5656,75.093,75.206
2.6704,75.219,75.048
2.7751,75.182,74.202
2.8798,75.041,74.623
2.9845,74.879,75.33
3.0892,74.83,74.992
3.194,74.876,75.412
3.2987,74.971,75.274
3.4034,75.067,74.43
3.5081,75.152,74.388
3.6128,75.185,75.065
3.7176,75.13,75.348
3.8223,74.957,75.281
3.927,74.768,75.372
4.0317,74.731,74.966
4.1364,74.862,74.667
4.2412,75.146,73.974
4.3459,75.294,74.674
4.4506,75.185,76.391
4.5553,74.922,75.911
4.66,74.649,73.848
4.7647,74.691,74.169
4.8695,74.966,75.701
4.9742,75.258,75.878
5.0789,75.347,74.588
5.1836,75.106,74.275
5.2883,74.789,75.142
5.3931,74.619,75.573
5.4978,74.787,74.882
5.6025,75.108,74.848
5.7072,75.285,75.086
5.8119,75.246,75.063
5.9167,74.975,75.298
6.0214,74.829,75.211
6.1261,74.89,74.668
6.2308,75.039,74.469


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_240.csv <==
x,qOut,qIn
0.05236,74.816,75.927
0.15708,74.919,76.025
0.2618,75.118,74.262
0.36652,75.3,73.633
0.47124,75.336,75.66
0.57596,75.127,75.787
0.68068,74.854,74.647
0.7854,74.681,74.653
0.89012,74.742,75.209
0.99484,74.939,74.873
1.0996,75.125,74.561
1.2043,75.223,74.8
1.309,75.182,75.457
1.4137,75.028,75.355
1.5184,74.868,75.322
1.6232,74.799,75.201
1.7279,74.906,74.204
1.8326,75.099,74.344
1.9373,75.175,75.431
2.042,75.089,75.541
2.1468,74.833,75.145
2.2515,74.715,74.945
2.3562,74.837,74.342
2.4609,75.093,74.681
2.5656,75.344,75.587
2.6704,75.342,75.511
2.7751,75.127,74.849
2.8798,74.859,74.788
2.9845,74.709,75.066
3.0892,74.824,74.778
3.194,75.037,74.686
3.2987,75.179,75.475
3.4034,75.087,74.73
3.5081,74.867,74.161
3.6128,74.779,75.324
3.7176,74.878,75.619
3.8223,75.169,75.412
3.927,75.301,75.091
4.0317,75.195,74.455
4.1364,74.977,74.731
4.2412,74.809,75.31
4.3459,74.844,75.387
4.4506,74.937,74.939
4.5553,74.998,75.018
4.66,74.962,74.935
4.7647,74.985,74.484
4.8695,75.089,75.206
4.9742,75.19,75.362
5.0789,75.184,74.261
5.1836,75.021,74.78
5.2883,74.882,75.105
5.3931,74.865,75.433
5.4978,75.041,75.604
5.6025,75.201,75.207
5.7072,75.211,74.408
5.8119,75.097,74.606
5.9167,74.922,75.211
6.0214,74.842,74.81
6.1261,74.817,74.797
6.2308,74.818,74.714


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_241.csv <==
x,qOut,qIn
0.05236,74.913,75.747
0.15708,75.231,75.043
0.2618,75.383,74.979
0.36652,75.29,74.631
0.47124,74.929,75.38
0.57596,74.71,75.862
0.68068,74.755,74.744
0.7854,74.938,74.041
0.89012,75.092,74.976
0.99484,75.042,75.051
1.0996,74.951,75.143
1.2043,74.928,74.908
1.309,75.057,75.154
1.4137,75.171,75.75
1.5184,75.18,74.913
1.6232,75.114,74.317
1.7279,75.03,74.448
1.8326,74.979,74.724
1.9373,74.902,75.658
2.042,74.814,75.821
2.1468,74.749,74.79
2.2515,74.858,74.82
2.3562,75.072,75.174
2.4609,75.25,74.832
2.5656,75.251,74.833
2.6704,75.032,75.252
2.7751,74.778,74.969
2.8798,74.642,74.727
2.9845,74.747,75.339
3.0892,75.024,75.324
3.194,75.283,74.752
3.2987,75.398,74.955
3.4034,75.262,74.841
3.5081,74.994,74.631
3.6128,74.809,74.975
3.7176,74.776,75.258
3.8223,74.92,74.528
3.927,75.03,74.764
4.0317,75.066,75.983
4.1364,75.062,75.449
4.2412,75.063,74.497
4.3459,75.066,74.687
4.4506,75.018,74.898
4.5553,74.933,74.86
4.66,74.84,75.274
4.7647,74.818,75.546
4.8695,74.873,74.878
4.9742,74.981,74.204
5.0789,75.118,74.636
5.1836,75.219,75.527
5.2883,75.2,75.944
5.3931,75.063,74.951
5.4978,74.828,75.02
5.6025,74.726,75.15
5.7072,74.829,74.234
5.8119,75.023,74.705
5.9167,75.168,75.872
6.0214,75.051,75.18
6.1261,74.844,73.881
6.2308,74.738,74.769


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_242.csv <==
x,qOut,qIn
0.05236,74.745,75.128
0.15708,74.821,74.144
0.2618,74.983,74.889
0.36652,75.156,75.125
0.47124,75.272,74.927
0.57596,75.223,75.365
0.68068,75.024,75.24
0.7854,74.8,74.58
0.89012,74.695,75.186
0.99484,74.864,75.293
1.0996,75.123,74.655
1.2043,75.275,75.08
1.309,75.139,75.745
1.4137,74.852,75.205
1.5184,74.718,74.395
1.6232,74.797,74.711
1.7279,75.087,74.913
1.8326,75.219,74.425
1.9373,75.134,75.213
2.042,74.96,75.382
2.1468,74.854,74.671
2.2515,74.966,74.556
2.3562,75.158,75.222
2.4609,75.292,75.958
2.5656,75.248,74.471
2.6704,75.048,73.745
2.7751,74.842,75.436
2.8798,74.728,75.891
2.9845,74.783,75.359
3.0892,74.906,74.658
3.194,74.993,74.214
3.2987,75.024,74.824
3.4034,75.004,75.34
3.5081,75.018,74.97
3.6128,75.034,75.01
3.7176,75.026,75.319
3.8223,74.969,75.278
3.927,74.966,74.768
4.0317,75.043,74.637
4.1364,75.118,75.054
4.2412,75.093,75.153
4.3459,74.896,74.677
4.4506,74.735,74.547
4.5553,74.734,75.515
4.66,74.983,75.427
4.7647,75.237,74.819
4.8695,75.308,74.966
4.9742,75.21,75.005
5.0789,75,74.725
5.1836,74.888,74.712
5.2883,74.861,75.189
5.3931,74.875,74.96
5.4978,74.885,74.845
5.6025,74.942,75.724
5.7072,75.063,75.786
5.8119,75.189,74.444
5.9167,75.252,74.292
6.0214,75.161,75.187
6.1261,74.982,75.002
6.2308,74.812,75.535


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_243.csv <==
x,qOut,qIn
0.05236,75.16,74.809
0.15708,75.041,74.763
0.2618,74.906,75.301
0.36652,74.892,75.036
0.47124,75.103,74.503
0.57596,75.267,75.606
0.68068,75.219,75.289
0.7854,75.035,74.885
0.89012,74.843,75.184
0.99484,74.887,75.052
1.0996,75.016,74.571
1.2043,75.088,74.447
1.309,74.977,75.634
1.4137,74.839,75.652
1.5184,74.823,74.868
1.6232,74.92,75.022
1.7279,75.084,74.867
1.8326,75.181,74.561
1.9373,75.189,74.843
2.042,75.115,74.869
2.1468,74.964,75.143
2.2515,74.817,75.407
2.3562,74.804,75.287
2.4609,74.936,75.01
2.5656,75.196,74.716
2.6704,75.34,74.739
2.7751,75.258,75.003
2.8798,75.025,74.569
2.9845,74.75,75.294
3.0892,74.677,75.546
3.194,74.798,74.76
3.2987,75.011,74.893
3.4034,75.208,75.363
3.5081,75.272,74.826
3.6128,75.186,74.564
3.7176,75.005,75.01
3.8223,74.799,75.676
3.927,74.719,74.825
4.0317,74.786,74.296
4.1364,74.938,74.867
4.2412,75.1,75.377
4.3459,75.165,75.009
4.4506,75.133,75.191
4.5553,75.05,75.667
4.66,74.965,74.919
4.7647,74.955,74.082
4.8695,74.998,74.212
4.9742,75.036,75.427
5.0789,75.01,75.804
5.1836,74.905,74.706
5.2883,74.846,74.317
5.3931,74.903,74.716
5.4978,75.126,75.444
5.6025,75.326,75.822
5.7072,75.308,75.257
5.8119,75.089,74.152
5.9167,74.734,75.015
6.0214,74.626,75.596
6.1261,74.785,75
6.2308,75.032,74.723


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_244.csv <==
x,qOut,qIn
0.05236,75.231,75.126
0.15708,75.184,74.256
0.2618,74.953,75.407
0.36652,74.729,75.851
0.47124,74.71,74.944
0.57596,74.94,74.373
0.68068,75.188,74.161
0.7854,75.304,74.862
0.89012,75.166,75.574
0.99484,74.922,75.097
1.0996,74.783,75.091
1.2043,74.812,75.297
1.309,75.03,75.328
1.4137,75.217,74.964
1.5184,75.23,74.391
1.6232,75.073,74.747
1.7279,74.775,74.927
1.8326,74.586,75.085
1.9373,74.629,75.401
2.042,74.86,74.875
2.1468,75.198,74.982
2.2515,75.401,75.433
2.3562,75.385,75.007
2.4609,75.204,74.797
2.5656,74.938,74.775
2.6704,74.778,74.913
2.7751,74.76,75.022
2.8798,74.845,74.924
2.9845,74.985,75.254
3.0892,75.098,75.243
3.194,75.145,74.625
3.2987,75.126,74.964
3.4034,75.055,75.897
3.5081,74.998,75.356
3.6128,74.961,74.077
3.7176,74.934,73.686
3.8223,74.904,75.909
3.927,74.899,76.191
4.0317,74.934,74.591
4.1364,74.994,74.193
4.2412,75.054,75.035
4.3459,75.113,74.937
4.4506,75.164,74.92
4.5553,75.164,75.245
4.66,75.059,75.219
4.7647,74.851,74.68
4.8695,74.726,74.661
4.9742,74.768,75.155
5.0789,75.029,75.265
5.1836,75.213,75.027
5.2883,75.156,75.379
5.3931,74.951,74.811
5.4978,74.749,74.248
5.6025,74.836,75.311
5.7072,75.044,75.208
5.8119,75.183,75.065
5.9167,75.08,75.472
6.0214,74.91,74.881
6.1261,74.9,74.389
6.2308,75.03,75.06


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_245.csv <==
x,qOut,qIn
0.05236,75.034,75.464
0.15708,75.204,75.258
0.2618,75.24,74.653
0.36652,75.156,75.026
0.47124,74.984,75.319
0.57596,74.813,74.81
0.68068,74.717,74.457
0.7854,74.74,74.885
0.89012,74.916,74.877
0.99484,75.144,75.069
1.0996,75.276,75.511
1.2043,75.275,74.975
1.309,75.135,74.327
1.4137,75.046,74.936
1.5184,75.033,75.164
1.6232,75.03,75.323
1.7279,74.957,75.452
1.8326,74.826,74.603
1.9373,74.786,74.868
2.042,74.863,75.136
2.1468,75.055,74.883
2.2515,75.133,74.71
2.3562,75.037,75.03
2.4609,74.87,75.737
2.5656,74.755,74.98
2.6704,74.876,74.295
2.7751,75.113,74.867
2.8798,75.3,75.377
2.9845,75.277,75.055
3.0892,75.05,74.785
3.194,74.839,74.652
3.2987,74.765,75.125
3.4034,74.914,75.936
3.5081,75.1,75.147
3.6128,75.188,74.288
3.7176,75.161,74.584
3.8223,75.028,74.662
3.927,74.913,75.192
4.0317,74.86,75.662
4.1364,74.869,75.316
4.2412,74.932,74.596
4.3459,75.029,74.558
4.4506,75.137,75.13
4.5553,75.2,75.551
4.66,75.163,74.897
4.7647,74.969,74.807
4.8695,74.766,74.686
4.9742,74.695,74.657
5.0789,74.88,75.477
5.1836,75.167,75.572
5.2883,75.297,74.594
5.3931,75.223,74.471
5.4978,74.951,76.143
5.6025,74.838,75.463
5.7072,74.919,73.807
5.8119,75.052,74.197
5.9167,75.068,75.322
6.0214,74.913,75.412
6.1261,74.803,74.986
6.2308,74.828,74.915


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_246.csv <==
x,qOut,qIn
0.05236,74.698,74.769
0.15708,74.87,74.837
0.2618,75.033,74.925
0.36652,75.105,75.209
0.47124,75.039,74.887
0.57596,74.956,75.171
0.68068,74.931,75.721
0.7854,74.973,74.75
0.89012,75.077,74.486
0.99484,75.117,75.347
1.0996,75.034,75.098
1.2043,74.881,74.865
1.309,74.736,74.657
1.4137,74.779,74.797
1.5184,74.965,75.712
1.6232,75.172,75.603
1.7279,75.275,74.267
1.8326,75.203,74.636
1.9373,75.046,75.619
2.042,74.897,74.931
2.1468,74.837,74.29
2.2515,74.865,75.436
2.3562,74.933,75.716
2.4609,75.01,74.823
2.5656,75.07,74.881
2.6704,75.125,74.957
2.7751,75.146,74.632
2.8798,75.11,74.863
2.9845,74.993,75.574
3.0892,74.851,75.385
3.194,74.795,74.47
3.2987,74.853,74.64
3.4034,75.03,75.925
3.5081,75.163,75.513
3.6128,75.158,74.465
3.7176,75.04,74.214
3.8223,74.859,74.813
3.927,74.796,75.416
4.0317,74.869,75.408
4.1364,75.009,75.214
4.2412,75.13,74.188
4.3459,75.158,74.362
4.4506,75.147,75.06
4.5553,75.122,75.183
4.66,75.101,75.881
4.7647,74.988,75.443
4.8695,74.841,74.742
4.9742,74.767,74.671
5.0789,74.882,74.939
5.1836,75.094,75.059
5.2883,75.14,74.74
5.3931,74.988,74.665
5.4978,74.661,75.607
5.6025,74.612,75.538
5.7072,74.895,74.279
5.8119,75.288,74.47
5.9167,75.538,75.438
6.0214,75.38,75.339
6.1261,75.027,75.012
6.2308,74.724,74.692


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_247.csv <==
x,qOut,qIn
0.05236,74.874,74.21
0.15708,74.857,74.697
0.2618,74.918,75.521
0.36652,75.036,75.732
0.47124,75.18,75.166
0.57596,75.191,75.009
0.68068,75.069,74.555
0.7854,74.926,74.523
0.89012,74.894,74.977
0.99484,74.996,75.474
1.0996,75.041,75.46
1.2043,74.991,74.956
1.309,74.847,74.705
1.4137,74.913,74.92
1.5184,75.147,74.869
1.6232,75.345,74.607
1.7279,75.281,75.338
1.8326,74.933,75.696
1.9373,74.677,74.721
2.042,74.678,74.383
2.1468,75.032,75.434
2.2515,75.316,75.588
2.3562,75.311,74.848
2.4609,75.085,75.105
2.5656,74.764,74.651
2.6704,74.689,74.396
2.7751,74.822,75.265
2.8798,75.018,74.927
2.9845,75.129,74.425
3.0892,75.093,75.269
3.194,75.024,75.428
3.2987,74.999,75.165
3.4034,75.08,75.146
3.5081,75.174,74.795
3.6128,75.168,75.106
3.7176,75.051,75.236
3.8223,74.84,74.123
3.927,74.705,74.616
4.0317,74.7,76.065
4.1364,74.799,75.912
4.2412,74.954,74.24
4.3459,75.109,74.222
4.4506,75.227,75.435
4.5553,75.264,75.843
4.66,75.176,74.259
4.7647,74.978,74.458
4.8695,74.817,75.517
4.9742,74.781,75.254
5.0789,74.938,74.982
5.1836,75.147,74.845
5.2883,75.25,74.675
5.3931,75.21,74.681
5.4978,75.02,75.604
5.6025,74.873,75.887
5.7072,74.857,74.707
5.8119,74.934,74.365
5.9167,75.045,74.766
6.0214,75.066,75.033
6.1261,75.016,75.76
6.2308,74.939,75.065


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_248.csv <==
x,qOut,qIn
0.05236,74.881,75.3
0.15708,74.903,75.628
0.2618,75.054,74.842
0.36652,75.136,74.392
0.47124,74.968,75.311
0.57596,74.729,75.423
0.68068,74.671,74.778
0.7854,74.807,74.968
0.89012,75.095,75.119
0.99484,75.247,74.546
1.0996,75.218,74.789
1.2043,75.085,75.408
1.309,74.945,74.94
1.4137,74.915,74.772
1.5184,74.96,75.204
1.6232,75.029,75.457
1.7279,75.069,74.687
1.8326,75.077,74.385
1.9373,75.055,74.895
2.042,75.006,75.307
2.1468,74.932,75.522
2.2515,74.882,75.299
2.3562,74.913,74.393
2.4609,75.007,74.677
2.5656,75.134,75.243
2.6704,75.163,74.961
2.7751,75.072,74.865
2.8798,74.927,74.974
2.9845,74.806,75.03
3.0892,74.83,75.41
3.194,74.967,75.304
3.2987,75.122,74.911
3.4034,75.195,74.539
3.5081,75.104,74.904
3.6128,74.948,75.305
3.7176,74.832,74.872
3.8223,74.856,75.158
3.927,74.963,75.317
4.0317,75.057,74.736
4.1364,75.113,75.233
4.2412,75.127,75.626
4.3459,75.133,74.531
4.4506,75.088,73.71
4.5553,74.996,74.389
4.66,74.876,75.556
4.7647,74.847,75.775
4.8695,74.916,75.582
4.9742,75.032,74.455
5.0789,75.133,75.034
5.1836,75.197,75.861
5.2883,75.187,74.593
5.3931,75.067,74.826
5.4978,74.799,75.128
5.6025,74.532,74.702
5.7072,74.514,74.846
5.8119,74.756,74.372
5.9167,75.223,75.068
6.0214,75.497,76.021
6.1261,75.433,75.3
6.2308,75.164,74.103


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_249.csv <==
x,qOut,qIn
0.05236,74.824,73.902
0.15708,75.071,74.746
0.2618,75.27,75.699
0.36652,75.301,75.326
0.47124,75.077,74.845
0.57596,74.805,74.898
0.68068,74.696,74.565
0.7854,74.78,75.443
0.89012,75.047,75.691
0.99484,75.223,75.008
1.0996,75.195,74.895
1.2043,75.029,74.8
1.309,74.827,74.302
1.4137,74.835,74.694
1.5184,74.969,75.128
1.6232,75.086,75.041
1.7279,75.046,75.375
1.8326,74.961,75.26
1.9373,75.024,74.925
2.042,75.199,74.798
2.1468,75.401,75.576
2.2515,75.266,75.087
2.3562,74.893,73.957
2.4609,74.546,74.68
2.5656,74.5,76.236
2.6704,74.768,75.185
2.7751,75.065,73.998
2.8798,75.253,74.767
2.9845,75.241,75.386
3.0892,75.163,75.011
3.194,75.067,74.919
3.2987,74.97,75.22
3.4034,74.88,75.137
3.5081,74.855,74.753
3.6128,74.926,74.89
3.7176,75.039,75.109
3.8223,75.129,74.822
3.927,75.075,74.791
4.0317,74.955,75.342
4.1364,74.876,75.134
4.2412,74.942,75.2
4.3459,75.105,74.797
4.4506,75.202,74.275
4.5553,75.18,75.12
4.66,75.015,75.688
4.7647,74.888,75.236
4.8695,74.87,74.451
4.9742,74.934,74.569
5.0789,75.035,75.102
5.1836,75.093,74.93
5.2883,75.08,75.238
5.3931,75.003,75.122
5.4978,74.876,75.421
5.6025,74.823,75.53
5.7072,74.91,74.251
5.8119,75.067,74.278
5.9167,75.204,74.935
6.0214,75.121,75.248
6.1261,74.92,75.779
6.2308,74.766,75.256


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_250.csv <==
x,qOut,qIn
0.05236,75.218,74.939
0.15708,75.207,74.81
0.2618,75.05,75.15
0.36652,74.898,75.765
0.47124,74.911,75.197
0.57596,75.076,74.76
0.68068,75.187,74.571
0.7854,75.164,74.852
0.89012,74.964,75.322
0.99484,74.766,75.193
1.0996,74.679,75.027
1.2043,74.724,74.492
1.309,74.898,74.709
1.4137,75.122,75.186
1.5184,75.28,74.916
1.6232,75.304,75.289
1.7279,75.134,75.935
1.8326,74.919,74.639
1.9373,74.844,73.975
2.042,74.912,74.67
2.1468,75.087,75.461
2.2515,75.079,75.111
2.3562,74.898,74.765
2.4609,74.712,74.955
2.5656,74.707,75.721
2.6704,74.984,75.17
2.7751,75.281,74.445
2.8798,75.403,74.603
2.9845,75.179,75.631
3.0892,74.812,75.412
3.194,74.615,74.17
3.2987,74.664,74.561
3.4034,74.97,75.829
3.5081,75.207,75.417
3.6128,75.267,74.594
3.7176,75.194,74.419
3.8223,75.056,74.773
3.927,74.982,74.901
4.0317,74.952,75.657
4.1364,74.942,75.563
4.2412,74.929,74.198
4.3459,74.954,74.294
4.4506,75.025,75.824
4.5553,75.1,75.765
4.66,75.127,74.296
4.7647,75.032,74.851
4.8695,74.89,74.92
4.9742,74.803,74.903
5.0789,74.869,75.653
5.1836,75.048,75.187
5.2883,75.169,74.742
5.3931,75.169,74.856
5.4978,75.017,75.017
5.6025,74.925,75.031
5.7072,74.939,75.219
5.8119,74.987,75.098
5.9167,74.974,75.07
6.0214,74.902,74.999
6.1261,74.923,74.64
6.2308,75.039,74.573


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_251.csv <==
x,qOut,qIn
0.05236,75.124,75.41
0.15708,75.214,74.653
0.2618,75.107,74.562
0.36652,74.913,74.631
0.47124,74.775,75.638
0.57596,74.867,76.223
0.68068,75.064,74.571
0.7854,75.225,74.084
0.89012,75.215,74.934
0.99484,75.083,74.647
1.0996,74.969,74.942
1.2043,74.913,75.095
1.309,74.929,75.331
1.4137,74.914,75.186
1.5184,74.925,75.002
1.6232,74.998,74.958
1.7279,75.166,75.465
1.8326,75.222,75.104
1.9373,75.057,74.2
2.042,74.79,74.623
2.1468,74.586,75.374
2.2515,74.707,74.897
2.3562,74.98,74.728
2.4609,75.219,75.734
2.5656,75.256,75.341
2.6704,75.178,74.547
2.7751,75.107,74.793
2.8798,75.049,75.067
2.9845,74.986,74.896
3.0892,74.853,75.32
3.194,74.759,75.005
3.2987,74.773,74.735
3.4034,74.942,74.688
3.5081,75.157,74.67
3.6128,75.292,75.162
3.7176,75.297,75.161
3.8223,75.144,75.316
3.927,74.953,75.654
4.0317,74.855,74.723
4.1364,74.873,74.735
4.2412,75.006,74.855
4.3459,75.065,74.422
4.4506,74.988,75.188
4.5553,74.845,75.918
4.66,74.732,74.774
4.7647,74.817,74.178
4.8695,75.03,75.054
4.9742,75.237,75.355
5.0789,75.309,74.675
5.1836,75.175,75.101
5.2883,74.963,75.428
5.3931,74.807,75.322
5.4978,74.827,74.374
5.6025,74.996,74.275
5.7072,75.148,75.229
5.8119,75.183,75.935
5.9167,75.024,75.148
6.0214,74.83,74.45
6.1261,74.782,74.68
6.2308,74.889,75.387


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_252.csv <==
x,qOut,qIn
0.05236,74.964,75.01
0.15708,74.86,75.034
0.2618,74.855,74.814
0.36652,74.932,74.361
0.47124,75.066,75.704
0.57596,75.153,75.739
0.68068,75.136,74.27
0.7854,75.039,74.335
0.89012,74.903,75.669
0.99484,74.868,76.046
1.0996,74.938,74.982
1.2043,75.041,74.28
1.309,75.093,74.258
1.4137,75.029,74.527
1.5184,74.937,75.456
1.6232,74.882,75.312
1.7279,74.919,75.315
1.8326,74.99,75.085
1.9373,75.072,74.579
2.042,75.156,75.301
2.1468,75.24,75.326
2.2515,75.2,74.604
2.3562,74.979,74.884
2.4609,74.703,74.855
2.5656,74.535,74.59
2.6704,74.716,75.207
2.7751,75.047,75.448
2.8798,75.306,75.201
2.9845,75.286,75.146
3.0892,75.113,74.835
3.194,75.017,74.398
3.2987,75.018,74.928
3.4034,75.083,75.556
3.5081,74.97,75.326
3.6128,74.795,74.866
3.7176,74.715,75.119
3.8223,74.878,74.752
3.927,75.155,74.449
4.0317,75.292,75.03
4.1364,75.225,75.483
4.2412,74.94,74.85
4.3459,74.753,74.408
4.4506,74.803,74.992
4.5553,75.012,75.054
4.66,75.268,75.248
4.7647,75.306,75.125
4.8695,75.143,74.798
4.9742,74.919,75.555
5.0789,74.788,75.085
5.1836,74.854,74.083
5.2883,74.976,74.89
5.3931,75.045,75.616
5.4978,74.968,74.768
5.6025,74.856,74.406
5.7072,74.838,75.398
5.8119,74.925,75.816
5.9167,75.102,74.673
6.0214,75.217,73.959
6.1261,75.216,75.184
6.2308,75.119,75.66


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_253.csv <==
x,qOut,qIn
0.05236,75.254,75.129
0.15708,75.335,75.22
0.2618,75.233,74.327
0.36652,75.03,74.747
0.47124,74.808,75.537
0.57596,74.69,74.915
0.68068,74.747,74.653
0.7854,74.939,75.426
0.89012,75.209,75.074
0.99484,75.32,74.542
1.0996,75.204,74.906
1.2043,74.966,74.947
1.309,74.749,74.823
1.4137,74.754,75.416
1.5184,74.888,75.513
1.6232,75.037,74.926
1.7279,75.098,74.256
1.8326,75.109,74.9
1.9373,75.098,76.015
2.042,75.055,74.995
2.1468,74.962,74.834
2.2515,74.856,75.345
2.3562,74.838,74.559
2.4609,74.92,74.973
2.5656,75.09,74.895
2.6704,75.175,74.776
2.7751,75.126,75.02
2.8798,75.012,75.047
2.9845,74.924,75.156
3.0892,74.983,75.032
3.194,75.084,75.094
3.2987,75.128,75.56
3.4034,75.023,75.291
3.5081,74.88,74.392
3.6128,74.834,74.103
3.7176,74.882,74.66
3.8223,74.988,75.901
3.927,74.999,75.621
4.0317,74.97,74.426
4.1364,74.979,74.466
4.2412,75.101,75.198
4.3459,75.259,74.902
4.4506,75.287,75.21
4.5553,75.149,75.766
4.66,74.838,74.656
4.7647,74.631,74.014
4.8695,74.676,74.88
4.9742,74.899,75.5
5.0789,75.186,75.184
5.1836,75.225,74.864
5.2883,75.064,74.98
5.3931,74.885,75.546
5.4978,74.886,75.309
5.6025,75.101,74.277
5.7072,75.245,74.211
5.8119,75.199,75.088
5.9167,74.891,75.408
6.0214,74.682,75.482
6.1261,74.741,75.023
6.2308,74.977,74.661


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_254.csv <==
x,qOut,qIn
0.05236,75.216,75.146
0.15708,75.245,74.876
0.2618,75.169,74.575
0.36652,75.072,74.932
0.47124,75.028,75.377
0.57596,75.033,75.204
0.68068,75.023,74.645
0.7854,74.981,74.991
0.89012,74.899,75.418
0.99484,74.888,74.915
1.0996,74.959,74.568
1.2043,75.043,74.464
1.309,75.059,75.274
1.4137,74.959,75.802
1.5184,74.878,75.214
1.6232,74.889,75.066
1.7279,75.039,74.574
1.8326,75.168,74.165
1.9373,75.174,74.822
2.042,75.072,75.258
2.1468,74.902,75.433
2.2515,74.787,74.974
2.3562,74.792,74.881
2.4609,74.919,74.838
2.5656,75.16,75.051
2.6704,75.337,75.524
2.7751,75.272,75.223
2.8798,75.012,74.557
2.9845,74.646,74.963
3.0892,74.582,75.403
3.194,74.805,75.002
3.2987,75.106,75.193
3.4034,75.258,74.542
3.5081,75.146,74.772
3.6128,74.986,75.387
3.7176,74.912,74.905
3.8223,75.023,75.308
3.927,75.126,75.451
4.0317,75.119,74.291
4.1364,75.041,74.272
4.2412,74.962,75.461
4.3459,74.991,75.67
4.4506,75.039,75.361
4.5553,75.052,75.116
4.66,74.987,74.147
4.7647,74.965,74.48
4.8695,75.007,75.439
4.9742,75.045,74.783
5.0789,74.994,74.484
5.1836,74.845,75.826
5.2883,74.789,75.924
5.3931,74.892,74.658
5.4978,75.191,74.264
5.6025,75.392,75.579
5.7072,75.31,75.806
5.8119,75.015,74.668
5.9167,74.635,74.552
6.0214,74.544,74.957
6.1261,74.722,75.088
6.2308,75.004,75.165


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_255.csv <==
x,qOut,qIn
0.05236,75.014,74.82
0.15708,74.931,74.977
0.2618,74.905,74.548
0.36652,74.907,74.793
0.47124,74.903,75.34
0.57596,74.899,75.525
0.68068,74.937,74.943
0.7854,75.019,74.629
0.89012,75.135,75.311
0.99484,75.217,75.301
1.0996,75.194,74.167
1.2043,75.064,74.529
1.309,74.839,75.618
1.4137,74.709,75.144
1.5184,74.778,74.613
1.6232,74.981,74.466
1.7279,75.223,75.022
1.8326,75.272,75.475
1.9373,75.14,75.67
2.042,74.939,75.478
2.1468,74.796,74.091
2.2515,74.809,74.086
2.3562,74.902,75.529
2.4609,74.991,75.497
2.5656,74.999,75.378
2.6704,74.917,75.573
2.7751,74.857,74.348
2.8798,74.895,74.252
2.9845,75.098,75.631
3.0892,75.306,74.942
3.194,75.306,74.329
3.2987,75.106,74.99
3.4034,74.763,75.369
3.5081,74.698,75.203
3.6128,74.925,75.024
3.7176,75.229,75.291
3.8223,75.361,75.018
3.927,75.156,74.472
4.0317,74.872,74.372
4.1364,74.698,75.092
4.2412,74.78,75.679
4.3459,74.918,74.961
4.4506,75.005,74.762
4.5553,75.063,74.801
4.66,75.141,74.969
4.7647,75.239,75.655
4.8695,75.21,75.061
4.9742,75.049,74.629
5.0789,74.782,74.962
5.1836,74.698,75.403
5.2883,74.832,75.249
5.3931,75.052,74.322
5.4978,75.201,74.806
5.6025,75.132,75.581
5.7072,74.981,75.073
5.8119,74.88,74.474
5.9167,74.945,74.867
6.0214,75.087,75.492
6.1261,75.161,75.606
6.2308,75.137,74.941


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_256.csv <==
x,qOut,qIn
0.05236,74.712,74.497
0.15708,74.861,75.335
0.2618,75.036,75.543
0.36652,75.125,74.985
0.47124,75.036,74.26
0.57596,74.913,75.026
0.68068,74.896,75.393
0.7854,74.99,74.9
0.89012,75.169,75.218
0.99484,75.215,75.536
1.0996,75.108,74.535
1.2043,74.952,74.774
1.309,74.873,74.987
1.4137,74.946,74.562
1.5184,75.019,74.501
1.6232,75.019,74.83
1.7279,74.899,76.137
1.8326,74.862,75.921
1.9373,74.963,74.872
2.042,75.114,74.355
2.1468,75.206,74.446
2.2515,75.109,74.899
2.3562,74.91,75.386
2.4609,74.72,75.176
2.5656,74.641,74.722
2.6704,74.727,74.986
2.7751,74.963,75.492
2.8798,75.25,74.81
2.9845,75.488,74.77
3.0892,75.424,75.276
3.194,75.093,75.234
3.2987,74.726,74.849
3.4034,74.58,74.915
3.5081,74.795,75.564
3.6128,75.085,75.152
3.7176,75.258,74.657
3.8223,75.162,74.588
3.927,74.996,74.691
4.0317,74.915,75.304
4.1364,74.926,75.8
4.2412,74.996,74.315
4.3459,75.023,74.057
4.4506,75.049,75.417
4.5553,75.083,75.652
4.66,75.126,74.907
4.7647,75.078,75.192
4.8695,74.958,75.202
4.9742,74.852,74.962
5.0789,74.847,74.701
5.1836,74.96,74.436
5.2883,75.051,74.855
5.3931,75.054,75.737
5.4978,74.926,75.027
5.6025,74.848,74.348
5.7072,74.929,74.798
5.8119,75.108,75.424
5.9167,75.292,74.827
6.0214,75.24,75.231
6.1261,75.013,75.66
6.2308,74.778,74.63


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_257.csv <==
x,qOut,qIn
0.05236,75.384,75.435
0.15708,75.202,74.964
0.2618,74.91,73.808
0.36652,74.67,75.057
0.47124,74.628,75.784
0.57596,74.749,75.147
0.68068,74.922,75.013
0.7854,75.085,74.294
0.89012,75.195,74.93
0.99484,75.225,76.137
1.0996,75.135,75.354
1.2043,74.964,74.425
1.309,74.768,74.371
1.4137,74.738,75.064
1.5184,74.891,75.339
1.6232,75.111,74.819
1.7279,75.267,75.021
1.8326,75.187,75.6
1.9373,75.001,74.933
2.042,74.871,74.508
2.1468,74.952,75.192
2.2515,75.127,74.867
2.3562,75.153,74.711
2.4609,75.016,75.165
2.5656,74.754,75.425
2.6704,74.725,75.21
2.7751,74.913,74.92
2.8798,75.146,74.494
2.9845,75.235,74.807
3.0892,75.112,75.553
3.194,74.943,74.993
3.2987,74.832,74.708
3.4034,74.852,74.871
3.5081,74.944,74.899
3.6128,75.066,75.286
3.7176,75.165,75.393
3.8223,75.193,74.897
3.927,75.075,74.678
4.0317,74.905,75.214
4.1364,74.793,75.025
4.2412,74.845,74.462
4.3459,74.977,75.215
4.4506,75.047,75.657
4.5553,75.04,75.179
4.66,74.974,74.158
4.7647,75.014,74.677
4.8695,75.114,75.426
4.9742,75.175,75.627
5.0789,75.098,74.951
5.1836,74.924,74.935
5.2883,74.827,75.456
5.3931,74.858,74.99
5.4978,75.035,74.21
5.6025,75.139,74.872
5.7072,75.083,75.063
5.8119,74.937,74.822
5.9167,74.797,75.165
6.0214,74.866,75.354
6.1261,75.086,75.162
6.2308,75.309,74.8


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_258.csv <==
x,qOut,qIn
0.05236,75.438,74.19
0.15708,75.401,75.111
0.2618,75.112,75.962
0.36652,74.787,75.662
0.47124,74.647,74.757
0.57596,74.757,74.597
0.68068,74.957,74.573
0.7854,75.127,74.942
0.89012,75.172,75.223
0.99484,75.068,74.823
1.0996,74.899,74.928
1.2043,74.79,75.302
1.309,74.867,74.85
1.4137,75.138,74.899
1.5184,75.353,75.572
1.6232,75.363,75.375
1.7279,75.05,74.504
1.8326,74.724,74.469
1.9373,74.65,74.918
2.042,74.796,75.473
2.1468,75.067,75.301
2.2515,75.143,74.762
2.3562,75.09,74.582
2.4609,75.031,75.132
2.5656,75.09,75.2
2.6704,75.18,74.859
2.7751,75.142,75.028
2.8798,74.994,74.905
2.9845,74.79,75.14
3.0892,74.784,75.487
3.194,74.936,74.895
3.2987,75.109,74.84
3.4034,75.16,75.146
3.5081,75.053,74.982
3.6128,74.942,74.754
3.7176,74.905,74.71
3.8223,74.992,74.738
3.927,75.059,74.955
4.0317,75.056,75.561
4.1364,75.025,75.331
4.2412,75.024,73.915
4.3459,75.091,74.881
4.4506,75.129,76.441
4.5553,75.089,75.659
4.66,74.943,73.724
4.7647,74.821,74.643
4.8695,74.798,75.095
4.9742,74.858,75.114
5.0789,74.966,75.328
5.1836,75.021,75.169
5.2883,75.031,75.472
5.3931,75.034,74.781
5.4978,75.076,74.695
5.6025,75.151,75.248
5.7072,75.136,74.627
5.8119,75.004,74.606
5.9167,74.745,75.365
6.0214,74.643,75.277
6.1261,74.816,75.195
6.2308,75.136,74.744


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_259.csv <==
x,qOut,qIn
0.05236,74.984,74.586
0.15708,75.006,75.158
0.2618,75.046,75.694
0.36652,75.101,75.236
0.47124,75.156,75.016
0.57596,75.095,74.791
0.68068,74.951,74.737
0.7854,74.812,75.03
0.89012,74.775,74.756
0.99484,74.837,74.72
1.0996,74.917,75.228
1.2043,74.997,74.942
1.309,75.072,75.174
1.4137,75.18,75.215
1.5184,75.244,75
1.6232,75.211,75.077
1.7279,75.04,74.669
1.8326,74.853,74.438
1.9373,74.771,75.05
2.042,74.799,75.667
2.1468,74.913,75.087
2.2515,74.987,74.462
2.3562,75.028,74.98
2.4609,75.057,75.576
2.5656,75.098,75.336
2.6704,75.092,74.927
2.7751,75.006,74.444
2.8798,74.892,75.183
2.9845,74.817,74.694
3.0892,74.888,74.119
3.194,75.024,75.228
3.2987,75.136,75.908
3.4034,75.138,75.264
3.5081,75.085,74.418
3.6128,75.073,74.564
3.7176,75.099,74.537
3.8223,75.137,75.16
3.927,75.032,75.975
4.0317,74.845,75.674
4.1364,74.711,74.757
4.2412,74.764,73.958
4.3459,75.012,74.893
4.4506,75.226,75.735
4.5553,75.267,74.932
4.66,75.02,74.666
4.7647,74.711,75.398
4.8695,74.626,75.108
4.9742,74.8,74.956
5.0789,75.212,75.044
5.1836,75.442,74.518
5.2883,75.33,74.932
5.3931,75.009,75.761
5.4978,74.67,74.756
5.6025,74.686,74.554
5.7072,74.913,75.589
5.8119,75.142,75.022
5.9167,75.172,74.399
6.0214,75.062,74.99
6.1261,74.974,75.246
6.2308,74.946,74.929


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_260.csv <==
x,qOut,qIn
0.05236,75.047,74.729
0.15708,74.967,73.975
0.2618,74.925,75.067
0.36652,74.92,75.78
0.47124,74.932,75.804
0.57596,74.959,75.326
0.68068,75.027,73.695
0.7854,75.107,74.292
0.89012,75.161,75.7
0.99484,75.089,74.946
1.0996,74.934,75.235
1.2043,74.794,75.577
1.309,74.768,74.609
1.4137,74.921,73.898
1.5184,75.135,74.782
1.6232,75.275,75.856
1.7279,75.208,74.877
1.8326,74.934,74.739
1.9373,74.722,75.22
2.042,74.723,75.073
2.1468,75.049,74.83
2.2515,75.357,75.084
2.3562,75.351,75.429
2.4609,75.076,74.792
2.5656,74.652,74.657
2.6704,74.577,75.231
2.7751,74.807,75.692
2.8798,75.115,75.032
2.9845,75.255,74.66
3.0892,75.153,74.879
3.194,75.007,75.024
3.2987,74.928,75.064
3.4034,74.992,74.467
3.5081,75.048,74.589
3.6128,75.04,75.61
3.7176,75.01,75.823
3.8223,75.013,75.081
3.927,75.093,74.965
4.0317,75.147,74.663
4.1364,75.117,74.429
4.2412,74.962,75
4.3459,74.805,75.472
4.4506,74.747,74.997
4.5553,74.799,74.835
4.66,74.949,74.808
4.7647,75.134,75.117
4.8695,75.285,75.393
4.9742,75.325,75.204
5.0789,75.18,74.588
5.1836,74.894,74.733
5.2883,74.693,75.483
5.3931,74.675,75.316
5.4978,74.899,74.329
5.6025,75.097,74.643
5.7072,75.142,75.507
5.8119,75.079,75.312
5.9167,74.992,74.993
6.0214,75.022,75.04
6.1261,75.087,74.799
6.2308,75.114,75.332


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_261.csv <==
x,qOut,qIn
0.05236,75.306,74.591
0.15708,75.41,74.357
0.2618,75.253,74.881
0.36652,74.966,75.698
0.47124,74.705,75.594
0.57596,74.677,74.691
0.68068,74.81,74.206
0.7854,74.987,74.872
0.89012,75.096,75.399
0.99484,75.112,75.428
1.0996,75.068,74.763
1.2043,75.002,74.915
1.309,74.943,74.831
1.4137,74.96,74.559
1.5184,75.049,75.172
1.6232,75.134,75.562
1.7279,75.127,74.901
1.8326,74.967,74.76
1.9373,74.832,75.119
2.042,74.828,74.615
2.1468,75.036,75.203
2.2515,75.198,75.557
2.3562,75.15,74.501
2.4609,74.974,74.943
2.5656,74.801,74.866
2.6704,74.89,74.136
2.7751,75.083,75.13
2.8798,75.21,75.776
2.9845,75.112,75.375
3.0892,74.915,74.853
3.194,74.82,74.739
3.2987,74.855,74.658
3.4034,75.008,75.48
3.5081,75.059,75.733
3.6128,74.981,74.683
3.7176,74.86,74.257
3.8223,74.797,75.221
3.927,74.915,75.15
4.0317,75.112,74.48
4.1364,75.258,74.692
4.2412,75.228,75.588
4.3459,75.048,75.214
4.4506,74.916,74.957
4.5553,74.905,75.451
4.66,75.061,74.893
4.7647,75.14,74.151
4.8695,75.048,74.607
4.9742,74.867,75.113
5.0789,74.712,75.271
5.1836,74.756,75.312
5.2883,74.921,75.248
5.3931,75.112,75.529
5.4978,75.244,74.155
5.6025,75.292,73.826
5.7072,75.216,75.65
5.8119,75.028,75.575
5.9167,74.753,74.36
6.0214,74.605,74.646
6.1261,74.706,75.579
6.2308,74.976,75.739


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_262.csv <==
x,qOut,qIn
0.05236,74.934,74.919
0.15708,74.9,74.622
0.2618,74.983,74.883
0.36652,75.059,75.426
0.47124,74.998,75.047
0.57596,74.796,74.258
0.68068,74.668,74.457
0.7854,74.714,75.49
0.89012,75.002,75.738
0.99484,75.28,74.803
1.0996,75.341,74.9
1.2043,75.201,74.883
1.309,74.926,75.036
1.4137,74.828,75.429
1.5184,74.877,74.599
1.6232,74.951,74.644
1.7279,74.917,75.226
1.8326,74.854,75.097
1.9373,74.925,75.153
2.042,75.098,75.128
2.1468,75.298,74.87
2.2515,75.258,74.956
2.3562,75.053,74.934
2.4609,74.846,75.265
2.5656,74.805,74.646
2.6704,74.911,74.572
2.7751,75.01,75.742
2.8798,75.06,75.458
2.9845,75.05,73.871
3.0892,75.076,74.769
3.194,75.097,75.621
3.2987,75.075,75.362
3.4034,74.984,75.156
3.5081,74.921,75.278
3.6128,74.948,74.919
3.7176,75.027,74.489
3.8223,75.106,74.785
3.927,75.071,74.727
4.0317,74.951,74.912
4.1364,74.827,75.628
4.2412,74.783,75.442
4.3459,74.909,74.811
4.4506,75.13,74.251
4.5553,75.314,74.739
4.66,75.325,75.593
4.7647,75.078,75.165
4.8695,74.77,74.593
4.9742,74.587,75.28
5.0789,74.69,75.565
5.1836,74.975,74.271
5.2883,75.214,74.475
5.3931,75.293,75.486
5.4978,75.13,75.469
5.6025,74.885,75.047
5.7072,74.759,74.179
5.8119,74.81,74.197
5.9167,75.055,75.275
6.0214,75.248,75.674
6.1261,75.259,75.199
6.2308,75.129,74.998


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_263.csv <==
x,qOut,qIn
0.05236,74.873,75.572
0.15708,75.018,74.839
0.2618,75.141,74.655
0.36652,75.131,74.616
0.47124,74.908,75.152
0.57596,74.73,75.369
0.68068,74.753,74.943
0.7854,74.919,74.97
0.89012,75.125,75.056
0.99484,75.157,74.868
1.0996,75.087,74.779
1.2043,75.004,75.533
1.309,74.99,74.998
1.4137,74.965,74.251
1.5184,74.904,74.984
1.6232,74.865,75.474
1.7279,74.919,75.388
1.8326,75.056,74.306
1.9373,75.131,74.463
2.042,75.108,75.581
2.1468,74.987,75.213
2.2515,74.95,74.717
2.3562,75.001,75.121
2.4609,75.066,75.106
2.5656,75.065,75.159
2.6704,75.011,74.882
2.7751,74.978,74.433
2.8798,74.971,74.911
2.9845,74.973,75.14
3.0892,74.94,74.957
3.194,74.941,74.963
3.2987,75.002,75.365
3.4034,75.132,75.55
3.5081,75.191,75.18
3.6128,75.123,74.545
3.7176,74.981,74.274
3.8223,74.836,74.932
3.927,74.791,75.469
4.0317,74.816,74.98
4.1364,74.887,75.264
4.2412,74.981,74.957
4.3459,75.13,74.017
4.4506,75.271,74.829
4.5553,75.318,75.559
4.66,75.187,74.607
4.7647,74.905,75.159
4.8695,74.682,76.017
4.9742,74.642,74.971
5.0789,74.871,74.046
5.1836,75.158,75.18
5.2883,75.265,75.797
5.3931,75.153,75.351
5.4978,74.827,74.614
5.6025,74.648,74.524
5.7072,74.748,74.633
5.8119,75.014,75.166
5.9167,75.295,75.458
6.0214,75.309,75.021
6.1261,75.128,74.354
6.2308,74.923,75.095


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_264.csv <==
x,qOut,qIn
0.05236,75.069,75.144
0.15708,74.823,75.578
0.2618,74.673,75.291
0.36652,74.69,74.634
0.47124,74.915,74.921
0.57596,75.192,75.569
0.68068,75.334,74.963
0.7854,75.278,74.666
0.89012,74.993,74.976
0.99484,74.741,74.631
1.0996,74.704,74.938
1.2043,74.854,75.67
1.309,75.121,75.136
1.4137,75.244,74.312
1.5184,75.199,74.626
1.6232,75.073,75.421
1.7279,74.968,75.348
1.8326,74.956,74.924
1.9373,74.962,74.959
2.042,74.956,74.553
2.1468,74.923,74.425
2.2515,74.964,75.445
2.3562,75.046,76.22
2.4609,75.095,75.19
2.5656,75.035,74.353
2.6704,74.941,75.123
2.7751,74.946,75.394
2.8798,75.026,74.617
2.9845,75.128,74.394
3.0892,75.022,75.167
3.194,74.829,75.506
3.2987,74.73,75.229
3.4034,74.903,74.035
3.5081,75.242,74.722
3.6128,75.433,75.896
3.7176,75.375,75.521
3.8223,75.022,74.514
3.927,74.745,74.744
4.0317,74.702,75.49
4.1364,74.821,75.177
4.2412,74.988,74.866
4.3459,75.021,75.275
4.4506,74.978,74.842
4.5553,74.932,74.581
4.66,74.948,75.153
4.7647,75.025,75.082
4.8695,75.106,74.727
4.9742,75.148,75.628
5.0789,75.111,75.054
5.1836,75.036,74.218
5.2883,74.998,75.209
5.3931,75.002,74.83
5.4978,75.036,74.592
5.6025,74.983,75.366
5.7072,74.884,75.305
5.8119,74.828,75.345
5.9167,74.905,75.103
6.0214,75.09,74.576
6.1261,75.231,74.727
6.2308,75.244,74.697


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_265.csv <==
x,qOut,qIn
0.05236,75.121,75.53
0.15708,74.96,75.19
0.2618,74.816,74.875
0.36652,74.815,74.81
0.47124,75.052,74.969
0.57596,75.252,74.903
0.68068,75.217,75.162
0.7854,75,75.173
0.89012,74.709,75.368
0.99484,74.691,75.066
1.0996,74.911,74.371
1.2043,75.183,74.786
1.309,75.316,74.994
1.4137,75.194,74.819
1.5184,74.985,75.034
1.6232,74.838,75.256
1.7279,74.883,74.58
1.8326,75.048,74.55
1.9373,75.177,75.957
2.042,75.196,75.535
2.1468,75.054,74.366
2.2515,74.872,75.345
2.3562,74.776,75.768
2.4609,74.79,74.757
2.5656,74.917,74.366
2.6704,75.013,74.861
2.7751,75.036,74.701
2.8798,75.017,75.205
2.9845,75,75.757
3.0892,75.057,74.8
3.194,75.151,74.728
3.2987,75.226,75.368
3.4034,75.227,75.301
3.5081,75.12,74.582
3.6128,74.939,74.068
3.7176,74.759,74.576
3.8223,74.658,76.262
3.927,74.738,75.823
4.0317,74.961,74.382
4.1364,75.211,74.33
4.2412,75.371,75.15
4.3459,75.32,75.114
4.4506,75.118,75.008
4.5553,74.876,74.928
4.66,74.707,75.321
4.7647,74.696,75.062
4.8695,74.839,74.126
4.9742,75.059,75.149
5.0789,75.279,75.745
5.1836,75.294,74.644
5.2883,75.108,74.504
5.3931,74.877,74.72
5.4978,74.785,75.185
5.6025,74.935,75.609
5.7072,75.09,75.081
5.8119,75.125,74.991
5.9167,74.956,74.655
6.0214,74.864,74.492
6.1261,74.94,74.923
6.2308,75.075,75.118


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_266.csv <==
x,qOut,qIn
0.05236,75.368,75.398
0.15708,75.335,75.28
0.2618,75.186,74.801
0.36652,75.01,74.918
0.47124,74.897,75.178
0.57596,74.867,74.85
0.68068,74.868,74.594
0.7854,74.882,74.939
0.89012,74.908,75.424
0.99484,74.981,75.304
1.0996,75.062,74.674
1.2043,75.114,74.619
1.309,75.105,75.324
1.4137,75.068,75.291
1.5184,75.022,74.763
1.6232,74.971,74.6
1.7279,74.909,75.461
1.8326,74.88,75.763
1.9373,74.924,74.503
2.042,75.013,73.92
2.1468,75.105,75.479
2.2515,75.095,75.888
2.3562,75.014,75.219
2.4609,74.935,74.12
2.5656,74.929,74.719
2.6704,75.002,75.358
2.7751,75.068,75.127
2.8798,75.082,75.664
2.9845,75.011,74.826
3.0892,74.927,73.741
3.194,74.912,74.821
3.2987,74.968,75.51
3.4034,75.084,75.088
3.5081,75.102,75.19
3.6128,74.999,75.577
3.7176,74.871,75.054
3.8223,74.84,74.257
3.927,75.024,74.819
4.0317,75.206,75.134
4.1364,75.225,75.133
4.2412,74.939,75.249
4.3459,74.657,75.031
4.4506,74.681,74.746
4.5553,74.961,75.084
4.66,75.374,74.432
4.7647,75.44,74.048
4.8695,75.175,75.43
4.9742,74.813,75.24
5.0789,74.62,75.45
5.1836,74.76,75.883
5.2883,75.019,74.955
5.3931,75.22,74.394
5.4978,75.218,75.369
5.6025,75.047,75.357
5.7072,74.827,74.664
5.8119,74.664,74.418
5.9167,74.649,74.997
6.0214,74.791,75.44
6.1261,75.018,74.951
6.2308,75.239,74.607


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_267.csv <==
x,qOut,qIn
0.05236,75.101,75.489
0.15708,74.8,75.522
0.2618,74.694,74.632
0.36652,74.807,74.811
0.47124,75.096,75.374
0.57596,75.171,74.76
0.68068,75.037,74.863
0.7854,74.856,75.146
0.89012,74.811,74.451
0.99484,74.937,74.882
1.0996,75.058,75.808
1.2043,75.11,75.162
1.309,75.067,74.1
1.4137,75.065,74.916
1.5184,75.09,75.683
1.6232,75.092,75.352
1.7279,75.019,74.602
1.8326,74.918,75.256
1.9373,74.876,75.481
2.042,74.906,75.028
2.1468,75.001,74.313
2.2515,75.055,74.932
2.3562,75.028,75.359
2.4609,74.955,74.498
2.5656,74.881,74.672
2.6704,74.923,75.438
2.7751,75.056,75.503
2.8798,75.193,75.488
2.9845,75.241,74.85
3.0892,75.154,74.462
3.194,75.018,74.957
3.2987,74.894,74.703
3.4034,74.829,74.965
3.5081,74.776,75.624
3.6128,74.763,74.936
3.7176,74.828,75.13
3.8223,75.008,74.827
3.927,75.241,74.552
4.0317,75.36,75.266
4.1364,75.296,74.852
4.2412,75.005,74.834
4.3459,74.715,75.601
4.4506,74.632,75.571
4.5553,74.759,74.772
4.66,75.054,74.229
4.7647,75.244,74.761
4.8695,75.244,75.404
4.9742,75.102,75.808
5.0789,74.894,75.218
5.1836,74.803,74.211
5.2883,74.865,74.294
5.3931,75.015,75.112
5.4978,75.18,75.569
5.6025,75.188,74.834
5.7072,75.036,74.761
5.8119,74.848,74.856
5.9167,74.768,74.983
6.0214,74.947,75.276
6.1261,75.184,74.917
6.2308,75.293,74.53


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_268.csv <==
x,qOut,qIn
0.05236,74.802,74.325
0.15708,75.031,74.719
0.2618,75.282,75.38
0.36652,75.392,75.665
0.47124,75.225,74.77
0.57596,74.916,73.953
0.68068,74.709,75.087
0.7854,74.691,75.437
0.89012,74.907,75.04
0.99484,75.106,75.179
1.0996,75.154,75.398
1.2043,75.081,74.754
1.309,74.953,74.849
1.4137,74.964,75.36
1.5184,75.043,74.433
1.6232,75.084,74.411
1.7279,74.979,75.624
1.8326,74.832,75.544
1.9373,74.83,75.106
2.042,74.975,74.99
2.1468,75.227,74.92
2.2515,75.292,74.73
2.3562,75.133,74.669
2.4609,74.881,74.764
2.5656,74.688,75.742
2.6704,74.707,75.464
2.7751,74.866,74.496
2.8798,75.077,74.605
2.9845,75.261,75.039
3.0892,75.336,75.04
3.194,75.239,75.168
3.2987,75.024,75.29
3.4034,74.768,74.236
3.5081,74.719,74.625
3.6128,74.873,76.316
3.7176,75.089,75.283
3.8223,75.214,73.841
3.927,75.129,74.783
4.0317,74.969,75.697
4.1364,74.855,75.819
4.2412,74.893,74.913
4.3459,75.005,74.473
4.4506,75.084,74.889
4.5553,75.105,75.026
4.66,75.068,74.926
4.7647,75.027,74.959
4.8695,74.966,74.951
4.9742,74.902,74.963
5.0789,74.86,74.602
5.1836,74.968,74.502
5.2883,75.16,75.54
5.3931,75.295,75.963
5.4978,75.219,74.812
5.6025,74.951,74.952
5.7072,74.76,75.028
5.8119,74.745,74.611
5.9167,74.949,74.511
6.0214,75.034,75.069
6.1261,74.943,75.696
6.2308,74.811,75.292


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_269.csv <==
x,qOut,qIn
0.05236,74.991,74.629
0.15708,74.9,75.251
0.2618,74.856,75.593
0.36652,74.904,75.481
0.47124,75.066,74.735
0.57596,75.17,74.162
0.68068,75.141,74.355
0.7854,75.024,75.267
0.89012,74.888,75.812
0.99484,74.847,75.187
1.0996,74.888,74.594
1.2043,74.983,74.809
1.309,75.11,75.096
1.4137,75.231,74.872
1.5184,75.221,75.29
1.6232,75.058,75.152
1.7279,74.742,74.337
1.8326,74.591,75.236
1.9373,74.738,75.324
2.042,75.05,74.893
2.1468,75.349,74.862
2.2515,75.319,75.516
2.3562,75.091,75.525
2.4609,74.873,73.965
2.5656,74.871,74.459
2.6704,75.006,75.897
2.7751,75.056,75.631
2.8798,75.001,74.689
2.9845,74.862,74.658
3.0892,74.896,74.919
3.194,75.056,75.088
3.2987,75.203,75.056
3.4034,75.191,74.952
3.5081,74.989,75.253
3.6128,74.792,75.501
3.7176,74.724,74.641
3.8223,74.881,74.684
3.927,75.104,75.207
4.0317,75.203,74.703
4.1364,75.139,74.722
4.2412,74.91,75.009
4.3459,74.792,74.994
4.4506,74.882,75.753
4.5553,75.081,75.553
4.66,75.264,74.483
4.7647,75.221,74.984
4.8695,75.027,75.143
4.9742,74.816,74.989
5.0789,74.716,75.211
5.1836,74.75,74.864
5.2883,74.861,74.635
5.3931,75.01,74.732
5.4978,75.165,75.31
5.6025,75.273,75.317
5.7072,75.271,75.016
5.8119,75.174,74.901
5.9167,75.015,74.794
6.0214,74.944,74.9
6.1261,74.965,75.289
6.2308,75.007,74.878


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_270.csv <==
x,qOut,qIn
0.05236,75.018,74.392
0.15708,75.026,74.163
0.2618,75.005,74.977
0.36652,74.923,75.57
0.47124,74.761,75.01
0.57596,74.64,74.873
0.68068,74.697,75.123
0.7854,74.935,74.644
0.89012,75.333,75.268
0.99484,75.588,75.591
1.0996,75.478,74.76
1.2043,75.095,74.55
1.309,74.599,75.196
1.4137,74.53,75.421
1.5184,74.816,75.044
1.6232,75.169,74.496
1.7279,75.288,74.918
1.8326,75.109,75.505
1.9373,74.917,74.832
2.042,74.847,74.725
2.1468,74.983,75.196
2.2515,75.088,75.047
2.3562,75.094,74.987
2.4609,75.043,74.436
2.5656,75,75.659
2.6704,74.995,75.883
2.7751,74.972,74.328
2.8798,74.936,74.637
2.9845,74.905,75.178
3.0892,74.956,74.743
3.194,75.033,75.098
3.2987,75.073,74.992
3.4034,75.021,74.86
3.5081,74.946,75.079
3.6128,74.94,75.376
3.7176,75.002,75.065
3.8223,75.108,74.492
3.927,75.128,74.885
4.0317,75.064,75.187
4.1364,74.971,75.323
4.2412,74.912,75.141
4.3459,74.926,75.022
4.4506,74.976,74.531
4.5553,75.03,74.784
4.66,75.059,75.702
4.7647,75.049,75.179
4.8695,74.996,74.092
4.9742,74.931,75.162
5.0789,74.888,75.803
5.1836,74.943,74.533
5.2883,75.05,74.264
5.3931,75.131,75.319
5.4978,75.102,75.374
5.6025,74.979,74.602
5.7072,74.894,74.271
5.8119,74.898,74.399
5.9167,75.015,75.593
6.0214,75.097,76.25
6.1261,75.098,75.417
6.2308,75.055,74.969


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_271.csv <==
x,qOut,qIn
0.05236,75.026,74.975
0.15708,75.013,74.622
0.2618,75.03,74.409
0.36652,75.058,75.376
0.47124,75.066,75.908
0.57596,75.029,74.999
0.68068,75.002,74.259
0.7854,75.005,74.915
0.89012,75.056,75.523
0.99484,75.059,74.706
1.0996,74.967,74.696
1.2043,74.83,74.811
1.309,74.711,75.278
1.4137,74.77,75.071
1.5184,74.973,74.996
1.6232,75.197,74.939
1.7279,75.308,74.853
1.8326,75.2,74.877
1.9373,75.01,75.215
2.042,74.867,75.326
2.1468,74.882,74.625
2.2515,74.958,74.596
2.3562,74.992,74.977
2.4609,74.987,75.531
2.5656,74.971,75.396
2.6704,75.002,74.58
2.7751,75.024,74.25
2.8798,75.018,74.825
2.9845,74.98,76.044
3.0892,74.973,75.821
3.194,74.976,74.832
3.2987,74.97,74.304
3.4034,74.94,74.868
3.5081,74.969,74.758
3.6128,75.04,74.481
3.7176,75.079,75.193
3.8223,74.996,75.685
3.927,74.85,75.143
4.0317,74.86,74.808
4.1364,75.044,74.834
4.2412,75.379,74.918
4.3459,75.44,75.141
4.4506,75.138,75.192
4.5553,74.707,74.659
4.66,74.434,74.588
4.7647,74.628,75.482
4.8695,75.015,75.52
4.9742,75.337,74.394
5.0789,75.366,74.929
5.1836,75.182,75.93
5.2883,74.988,74.925
5.3931,74.877,74.267
5.4978,74.909,75.475
5.6025,74.956,75.358
5.7072,74.965,74.727
5.8119,74.952,75.033
5.9167,74.941,74.748
6.0214,74.978,75.006
6.1261,75.022,75.392
6.2308,75.046,74.772


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_272.csv <==
x,qOut,qIn
0.05236,75.19,75.021
0.15708,74.986,74.921
0.2618,74.845,74.721
0.36652,74.815,75.16
0.47124,74.906,74.35
0.57596,74.979,74.417
0.68068,75.034,75.994
0.7854,75.089,75.567
0.89012,75.168,74.885
0.99484,75.2,75.197
1.0996,75.126,74.607
1.2043,74.984,75.014
1.309,74.832,75.562
1.4137,74.779,74.868
1.5184,74.805,74.407
1.6232,74.876,74.761
1.7279,74.965,75.127
1.8326,75.083,75.021
1.9373,75.177,75.14
2.042,75.202,74.971
2.1468,75.112,75.307
2.2515,75.005,75.05
2.3562,74.98,74.563
2.4609,75.015,74.539
2.5656,75.059,75.475
2.6704,74.965,76.021
2.7751,74.837,75.226
2.8798,74.789,74.449
2.9845,74.927,73.653
3.0892,75.134,74.598
3.194,75.212,76.252
3.2987,75.13,75.56
3.4034,74.893,74.459
3.5081,74.775,75.165
3.6128,74.872,75.363
3.7176,75.092,74.654
3.8223,75.319,74.824
3.927,75.265,75.791
4.0317,74.966,75.179
4.1364,74.645,74.293
4.2412,74.544,75.207
4.3459,74.825,75.641
4.4506,75.192,75.037
4.5553,75.405,74.319
4.66,75.257,74.568
4.7647,74.961,75.114
4.8695,74.815,75.215
4.9742,74.86,75.369
5.0789,75.072,75.051
5.1836,75.157,74.884
5.2883,75.126,74.933
5.3931,75.054,74.86
5.4978,75.025,75.028
5.6025,74.977,75.227
5.7072,74.867,74.664
5.8119,74.765,74.886
5.9167,74.76,75.272
6.0214,74.945,75.536
6.1261,75.164,75.07
6.2308,75.284,74.651


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_273.csv <==
x,qOut,qIn
0.05236,74.884,74.844
0.15708,74.971,74.645
0.2618,75.087,75.681
0.36652,75.174,75.599
0.47124,75.187,74.764
0.57596,75.117,74.558
0.68068,74.995,74.874
0.7854,74.872,75.186
0.89012,74.803,74.765
0.99484,74.84,74.463
1.0996,74.94,75.366
1.2043,75.052,75.816
1.309,75.124,74.571
1.4137,75.17,74.449
1.5184,75.18,75.366
1.6232,75.133,75.285
1.7279,75.001,74.578
1.8326,74.838,74.857
1.9373,74.768,75.062
2.042,74.816,75.222
2.1468,74.982,75.053
2.2515,75.111,74.678
2.3562,75.15,74.655
2.4609,75.112,75.701
2.5656,75.026,75.836
2.6704,74.945,74.59
2.7751,74.896,74.192
2.8798,74.889,74.862
2.9845,74.932,74.693
3.0892,74.975,75.073
3.194,74.977,75.898
3.2987,74.96,75.349
3.4034,74.951,73.913
3.5081,75.05,74.38
3.6128,75.199,75.184
3.7176,75.283,75.661
3.8223,75.181,75.213
3.927,74.89,74.721
4.0317,74.677,75.075
4.1364,74.681,75.407
4.2412,74.998,74.784
4.3459,75.272,74.588
4.4506,75.235,74.84
4.5553,74.959,75.259
4.66,74.592,74.93
4.7647,74.612,74.853
4.8695,74.932,75.283
4.9742,75.292,74.565
5.0789,75.426,75.007
5.1836,75.254,75.479
5.2883,75.004,74.971
5.3931,74.828,74.736
5.4978,74.839,75.067
5.6025,74.912,75.878
5.7072,74.973,75.187
5.8119,75.011,74.153
5.9167,75.024,74.94
6.0214,75.002,75.357
6.1261,74.942,74.733
6.2308,74.887,74.968


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_274.csv <==
x,qOut,qIn
0.05236,74.997,75.243
0.15708,74.875,74.757
0.2618,74.944,74.555
0.36652,75.122,75.004
0.47124,75.29,75.066
0.57596,75.149,74.259
0.68068,74.838,74.576
0.7854,74.601,75.816
0.89012,74.681,75.741
0.99484,75.054,74.45
1.0996,75.393,74.165
1.2043,75.513,75.123
1.309,75.275,75.548
1.4137,74.914,75.212
1.5184,74.683,74.495
1.6232,74.644,74.329
1.7279,74.807,75.367
1.8326,74.989,75.311
1.9373,75.123,74.961
2.042,75.177,74.854
2.1468,75.122,74.832
2.2515,74.99,74.982
2.3562,74.896,75.35
2.4609,74.886,75.311
2.5656,74.988,75.027
2.6704,75.027,75.34
2.7751,74.969,74.957
2.8798,74.894,74.339
2.9845,74.901,74.635
3.0892,75.012,75.45
3.194,75.076,75.216
3.2987,75.059,74.368
3.4034,74.961,75.535
3.5081,75.001,75.681
3.6128,75.15,74.295
3.7176,75.271,74.678
3.8223,75.216,75.337
3.927,74.97,74.679
4.0317,74.751,75.015
4.1364,74.673,75.15
4.2412,74.808,75.302
4.3459,74.982,75.579
4.4506,75.088,74.683
4.5553,75.112,74.385
4.66,75.056,74.663
4.7647,74.996,74.785
4.8695,74.956,75.372
4.9742,74.945,75.277
5.0789,74.963,75.033
5.1836,75.015,74.912
5.2883,75.096,74.699
5.3931,75.161,74.829
5.4978,75.164,75.689
5.6025,75.021,75.699
5.7072,74.822,74.797
5.8119,74.693,73.958
5.9167,74.755,74.811
6.0214,74.972,75.298
6.1261,75.139,75.225
6.2308,75.167,75.609


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_275.csv <==
x,qOut,qIn
0.05236,74.65,75.14
0.15708,74.614,75.225
0.2618,74.833,75.182
0.36652,75.082,74.692
0.47124,75.142,74.553
0.57596,75.021,74.451
0.68068,74.906,75.051
0.7854,74.872,75.605
0.89012,74.957,75.094
0.99484,75.051,74.943
1.0996,75.142,75.116
1.2043,75.216,74.939
1.309,75.26,74.802
1.4137,75.158,74.76
1.5184,74.925,75.101
1.6232,74.691,74.598
1.7279,74.604,75.331
1.8326,74.776,75.827
1.9373,75.051,74.768
2.042,75.272,74.255
2.1468,75.299,75.458
2.2515,75.15,75.838
2.3562,74.957,74.837
2.4609,74.815,74.512
2.5656,74.797,74.298
2.6704,74.854,74.777
2.7751,74.935,75.974
2.8798,75.011,75.295
2.9845,75.058,74.377
3.0892,75.074,75.377
3.194,75.08,75.621
3.2987,75.085,74.715
3.4034,75.098,74.245
3.5081,75.057,75.212
3.6128,74.945,75.784
3.7176,74.83,75.033
3.8223,74.792,74.399
3.927,74.932,74.888
4.0317,75.127,75.096
4.1364,75.249,74.937
4.2412,75.18,75.843
4.3459,74.999,75.274
4.4506,74.879,74.079
4.5553,74.87,74.43
4.66,74.991,75.259
4.7647,75.068,75.646
4.8695,75.041,75.689
4.9742,74.95,74.753
5.0789,74.85,74.53
5.1836,74.89,74.968
5.2883,75.034,74.665
5.3931,75.163,75.07
5.4978,75.147,75.189
5.6025,74.935,74.689
5.7072,74.777,74.777
5.8119,74.81,75.208
5.9167,75.133,75.064
6.0214,75.396,74.581
6.1261,75.339,75.068
6.2308,75.04,75.488


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_276.csv <==
x,qOut,qIn
0.05236,75.012,75.206
0.15708,75.252,75.598
0.2618,75.277,75.123
0.36652,75.084,74.984
0.47124,74.733,74.713
0.57596,74.663,74.494
0.68068,74.861,74.952
0.7854,75.119,75.59
0.89012,75.208,74.278
0.99484,75.065,73.754
1.0996,74.939,75.727
1.2043,74.94,75.841
1.309,75.132,74.58
1.4137,75.253,74.916
1.5184,75.193,75.475
1.6232,75.017,75.42
1.7279,74.824,74.62
1.8326,74.785,74.634
1.9373,74.829,74.85
2.042,74.88,74.773
2.1468,74.871,75.568
2.2515,74.873,75.252
2.3562,74.953,74.907
2.4609,75.081,75.437
2.5656,75.212,74.511
2.6704,75.224,74.202
2.7751,75.121,75.196
2.8798,74.963,75.362
2.9845,74.816,74.697
3.0892,74.768,75.179
3.194,74.846,75.559
3.2987,75.011,75.489
3.4034,75.216,74.163
3.5081,75.297,73.859
3.6128,75.19,75.461
3.7176,74.97,75.669
3.8223,74.742,74.624
3.927,74.706,74.862
4.0317,74.844,75.487
4.1364,75.054,75.284
4.2412,75.237,74.965
4.3459,75.277,74.773
4.4506,75.152,74.632
4.5553,74.935,74.928
4.66,74.714,75.621
4.7647,74.683,75.472
4.8695,74.834,74.552
4.9742,75.053,74.073
5.0789,75.221,75.11
5.1836,75.227,75.896
5.2883,75.119,75.531
5.3931,74.977,74.642
5.4978,74.876,74.642
5.6025,74.879,74.778
5.7072,74.969,74.86
5.8119,75.073,75.15
5.9167,75.112,75.187
6.0214,74.995,75.096
6.1261,74.855,74.89
6.2308,74.82,74.739


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_277.csv <==
x,qOut,qIn
0.05236,74.92,73.973
0.15708,74.962,74.439
0.2618,75.01,75.966
0.36652,75.055,76.236
0.47124,75.091,75.253
0.57596,75.122,74.436
0.68068,75.113,73.967
0.7854,75.051,74.639
0.89012,74.932,75.225
0.99484,74.806,75.152
1.0996,74.732,75.552
1.2043,74.749,75.249
1.309,74.884,74.45
1.4137,75.146,74.623
1.5184,75.382,75.474
1.6232,75.432,75.3
1.7279,75.139,74.604
1.8326,74.668,74.918
1.9373,74.45,75.078
2.042,74.591,74.745
2.1468,75.112,75.081
2.2515,75.446,74.912
2.3562,75.396,75.062
2.4609,75.11,75.163
2.5656,74.8,74.769
2.6704,74.807,74.88
2.7751,74.961,75.42
2.8798,75.083,75.362
2.9845,75.015,74.604
3.0892,74.887,75.076
3.194,74.846,75.376
3.2987,74.893,74.962
3.4034,74.999,75.058
3.5081,75.033,75.263
3.6128,75.018,74.667
3.7176,75,74.463
3.8223,75.024,74.823
3.927,75.071,75.32
4.0317,75.096,75.412
4.1364,75.091,74.74
4.2412,75.06,75.02
4.3459,75.06,75.774
4.4506,75.078,74.677
4.5553,75.07,74.241
4.66,74.994,75.625
4.7647,74.857,75.35
4.8695,74.769,74.691
4.9742,74.782,74.546
5.0789,74.932,75.107
5.1836,75.093,75.239
5.2883,75.159,74.998
5.3931,75.125,74.768
5.4978,75.008,74.939
5.6025,74.949,75.192
5.7072,74.969,75.453
5.8119,75.024,75.429
5.9167,75.059,74.017
6.0214,75.023,74.582
6.1261,74.96,75.732
6.2308,74.913,75.171


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_278.csv <==
x,qOut,qIn
0.05236,74.97,75.427
0.15708,75.106,74.849
0.2618,75.162,74.593
0.36652,75.118,74.582
0.47124,74.981,75.574
0.57596,74.904,76.156
0.68068,74.915,75.215
0.7854,74.969,74.134
0.89012,75.013,74.284
0.99484,75.008,75.055
1.0996,74.97,75.562
1.2043,74.915,75.879
1.309,74.855,74.773
1.4137,74.839,74.141
1.5184,74.935,75.055
1.6232,75.108,75.335
1.7279,75.309,74.585
1.8326,75.287,74.657
1.9373,75.032,74.957
2.042,74.741,75.56
2.1468,74.645,74.961
2.2515,74.932,74.679
2.3562,75.292,75.306
2.4609,75.468,75.682
2.5656,75.231,74.861
2.6704,74.834,74.102
2.7751,74.627,74.732
2.8798,74.66,75.599
2.9845,74.904,74.399
3.0892,75.029,74.69
3.194,75.058,75.896
3.2987,75.072,75.244
3.4034,75.156,74.2
3.5081,75.238,74.966
3.6128,75.204,75.706
3.7176,75.06,75.071
3.8223,74.84,74.734
3.927,74.722,75.206
4.0317,74.757,74.882
4.1364,74.897,74.957
4.2412,75.08,75.019
4.3459,75.153,74.499
4.4506,75.097,74.963
4.5553,74.983,75.612
4.66,74.899,75.097
4.7647,74.944,74.883
4.8695,75.037,74.965
4.9742,75.096,74.828
5.0789,75.051,75.064
5.1836,74.962,75.079
5.2883,74.903,75.103
5.3931,74.894,75.343
5.4978,74.937,74.808
5.6025,75.001,74.797
5.7072,75.078,75
5.8119,75.138,75.079
5.9167,75.143,75.04
6.0214,75.049,75.232
6.1261,74.936,74.576
6.2308,74.886,74.719


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_279.csv <==
x,qOut,qIn
0.05236,75.05,75.318
0.15708,75.276,74.647
0.2618,75.228,75.015
0.36652,74.999,75.241
0.47124,74.747,75.259
0.57596,74.804,74.552
0.68068,75.004,74.284
0.7854,75.151,75.495
0.89012,75.062,75.325
0.99484,74.894,74.517
1.0996,74.867,74.714
1.2043,74.98,75.228
1.309,75.183,75.837
1.4137,75.215,75.173
1.5184,75.091,74.517
1.6232,74.922,74.592
1.7279,74.827,74.928
1.8326,74.857,74.841
1.9373,74.933,74.849
2.042,75.004,74.836
2.1468,75.031,75.45
2.2515,75.057,75.43
2.3562,75.112,74.844
2.4609,75.171,75.031
2.5656,75.203,75.021
2.6704,75.101,74.747
2.7751,74.901,74.716
2.8798,74.717,74.922
2.9845,74.669,75.451
3.0892,74.806,75.497
3.194,74.999,75.038
3.2987,75.156,74.787
3.4034,75.205,74.343
3.5081,75.187,74.361
3.6128,75.11,75.505
3.7176,74.993,75.579
3.8223,74.851,74.511
3.927,74.805,74.985
4.0317,74.915,75.869
4.1364,75.107,75.109
4.2412,75.289,74.357
4.3459,75.247,75.193
4.4506,75.016,74.959
4.5553,74.755,74.848
4.66,74.636,76.149
4.7647,74.772,75.555
4.8695,75.017,73.604
4.9742,75.229,74.229
5.0789,75.284,75.544
5.1836,75.178,75.407
5.2883,75.006,75.305
5.3931,74.86,74.714
5.4978,74.82,74.672
5.6025,74.934,74.992
5.7072,75.119,74.937
5.8119,75.246,75.386
5.9167,75.188,75.044
6.0214,74.935,74.507
6.1261,74.748,74.599
6.2308,74.757,75.401


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_280.csv <==
x,qOut,qIn
0.05236,74.891,75.823
0.15708,74.893,76.067
0.2618,74.904,74.611
0.36652,74.932,73.976
0.47124,74.993,74.596
0.57596,75.139,75.472
0.68068,75.251,75.151
0.7854,75.242,74.855
0.89012,75.035,75.843
0.99484,74.818,75.274
1.0996,74.792,74.245
1.2043,74.93,74.437
1.309,75.162,75.064
1.4137,75.143,75.185
1.5184,74.903,75.168
1.6232,74.653,75.099
1.7279,74.624,75.389
1.8326,74.934,74.955
1.9373,75.29,74.747
2.042,75.468,74.903
2.1468,75.276,75.049
2.2515,74.898,75.053
2.3562,74.66,74.471
2.4609,74.659,74.697
2.5656,74.931,75.856
2.6704,75.183,75.396
2.7751,75.292,74.555
2.8798,75.259,74.701
2.9845,75.112,74.57
3.0892,74.97,74.959
3.194,74.873,75.637
3.2987,74.827,75.133
3.4034,74.826,74.377
3.5081,74.878,75.035
3.6128,74.989,75.456
3.7176,75.11,75.134
3.8223,75.189,74.991
3.927,75.109,74.554
4.0317,74.942,74.433
4.1364,74.809,75.359
4.2412,74.832,75.482
4.3459,74.977,74.476
4.4506,75.082,74.781
4.5553,75.097,75.431
4.66,75.007,75.369
4.7647,74.977,74.746
4.8695,74.999,74.787
4.9742,75.007,75.033
5.0789,74.927,74.986
5.1836,74.832,74.989
5.2883,74.851,74.888
5.3931,74.968,74.913
5.4978,75.136,74.695
5.6025,75.173,75.231
5.7072,75.114,75.457
5.8119,75.039,74.926
5.9167,75.023,75.525
6.0214,75.025,75.368
6.1261,74.99,74.234
6.2308,74.934,74.115


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_281.csv <==
x,qOut,qIn
0.05236,74.896,73.989
0.15708,74.892,74.423
0.2618,75,75.441
0.36652,75.112,75.414
0.47124,75.114,75.017
0.57596,75.003,74.933
0.68068,74.94,75.126
0.7854,74.981,75.301
0.89012,75.154,74.545
0.99484,75.218,75.013
1.0996,75.074,75.682
1.2043,74.832,74.345
1.309,74.638,73.97
1.4137,74.733,75.628
1.5184,74.982,75.993
1.6232,75.209,74.783
1.7279,75.245,74.528
1.8326,75.132,75.385
1.9373,75.034,75.701
2.042,74.994,75.242
2.1468,75.019,74.384
2.2515,74.931,74.419
2.3562,74.78,75.006
2.4609,74.686,75.564
2.5656,74.77,75.178
2.6704,74.999,74.941
2.7751,75.193,74.747
2.8798,75.279,74.848
2.9845,75.212,75.039
3.0892,75.126,74.847
3.194,75.042,74.957
3.2987,74.953,75.123
3.4034,74.843,75.421
3.5081,74.814,75.322
3.6128,74.927,74.813
3.7176,75.102,74.366
3.8223,75.229,75.042
3.927,75.12,75.304
4.0317,74.907,75.013
4.1364,74.755,75.499
4.2412,74.816,75.004
4.3459,75.012,74.353
4.4506,75.175,74.981
4.5553,75.236,74.824
4.66,75.156,74.625
4.7647,75,75.463
4.8695,74.849,75.601
4.9742,74.787,74.804
5.0789,74.889,74.853
5.1836,75.126,75.3
5.2883,75.298,74.645
5.3931,75.293,75.059
5.4978,75.024,75.342
5.6025,74.727,74.875
5.7072,74.636,74.8
5.8119,74.757,74.824
5.9167,75.047,75.238
6.0214,75.219,75.291
6.1261,75.2,75.311
6.2308,75.061,75.19


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_282.csv <==
x,qOut,qIn
0.05236,75.185,75.174
0.15708,75.166,75.485
0.2618,74.999,74.834
0.36652,74.839,74.123
0.47124,74.856,75.313
0.57596,75.015,75.891
0.68068,75.095,74.77
0.7854,75.058,74.349
0.89012,74.911,74.903
0.99484,74.931,74.967
1.0996,75.08,75.118
1.2043,75.211,75.122
1.309,75.166,75.057
1.4137,74.965,74.847
1.5184,74.834,74.994
1.6232,74.842,75.079
1.7279,75.013,75.033
1.8326,75.088,75.113
1.9373,75.017,75.141
2.042,74.89,75.52
2.1468,74.82,74.824
2.2515,74.916,74.069
2.3562,75.059,74.354
2.4609,75.143,75.022
2.5656,75.079,75.7
2.6704,74.954,75.47
2.7751,74.909,74.963
2.8798,74.975,74.619
2.9845,75.156,75.4
3.0892,75.268,74.781
3.194,75.196,74.224
3.2987,74.972,74.845
3.4034,74.656,75.794
3.5081,74.529,75.415
3.6128,74.68,74.798
3.7176,75.002,74.637
3.8223,75.359,75.432
3.927,75.447,75.189
4.0317,75.243,74.548
4.1364,74.912,75.25
4.2412,74.649,74.604
4.3459,74.68,73.723
4.4506,74.892,75.404
4.5553,75.133,75.905
4.66,75.263,75.107
4.7647,75.24,74.92
4.8695,75.137,74.321
4.9742,75.028,74.909
5.0789,74.983,75.886
5.1836,74.979,75.405
5.2883,74.939,74.55
5.3931,74.868,74.305
5.4978,74.789,75.151
5.6025,74.852,75.478
5.7072,75.001,75.057
5.8119,75.124,74.909
5.9167,75.097,74.472
6.0214,74.973,74.965
6.1261,74.941,75.556
6.2308,75.018,74.973


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_283.csv <==
x,qOut,qIn
0.05236,75.059,75.005
0.15708,74.951,75.427
0.2618,74.934,75.79
0.36652,74.948,75.416
0.47124,74.917,74.19
0.57596,74.854,74.548
0.68068,74.871,75.079
0.7854,74.965,74.678
0.89012,75.104,75.301
0.99484,75.064,75.904
1.0996,74.909,74.807
1.2043,74.809,74.502
1.309,74.944,75.127
1.4137,75.254,74.787
1.5184,75.385,74.714
1.6232,75.232,75.189
1.7279,74.759,75.37
1.8326,74.509,75.203
1.9373,74.652,74.881
2.042,75.004,74.596
2.1468,75.325,75.079
2.2515,75.303,75.133
2.3562,75.077,75.271
2.4609,74.836,75.088
2.5656,74.761,74.382
2.6704,74.868,74.884
2.7751,75.037,75.362
2.8798,75.173,74.899
2.9845,75.192,74.68
3.0892,75.089,75.358
3.194,74.966,75.735
3.2987,74.902,74.93
3.4034,74.968,74.006
3.5081,75.066,75.151
3.6128,75.073,75.578
3.7176,74.988,74.971
3.8223,74.836,74.916
3.927,74.803,75.423
4.0317,74.906,75.244
4.1364,75.063,75.054
4.2412,75.183,74.883
4.3459,75.156,74.923
4.4506,75.023,74.765
4.5553,74.876,74.486
4.66,74.805,74.837
4.7647,74.877,75.179
4.8695,75.027,75.519
4.9742,75.173,75.187
5.0789,75.238,75.189
5.1836,75.212,74.984
5.2883,75.136,74.557
5.3931,75.029,75.103
5.4978,74.902,75.501
5.6025,74.756,75.065
5.7072,74.688,73.902
5.8119,74.747,74.356
5.9167,74.968,76.264
6.0214,75.198,75.614
6.1261,75.292,74.184
6.2308,75.238,74.185


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_284.csv <==
x,qOut,qIn
0.05236,74.903,74.795
0.15708,74.972,75.004
0.2618,75.048,74.969
0.36652,75.108,74.912
0.47124,75.127,75.354
0.57596,75.038,75.428
0.68068,74.895,74.586
0.7854,74.798,74.055
0.89012,74.845,75.348
0.99484,75.033,76.111
1.0996,75.196,75.281
1.2043,75.243,74.286
1.309,75.105,74.441
1.4137,74.968,74.968
1.5184,74.949,75.313
1.6232,75.003,75.378
1.7279,75.052,74.404
1.8326,74.954,74.751
1.9373,74.862,75.885
2.042,74.878,75.216
2.1468,75.088,74.328
2.2515,75.237,74.998
2.3562,75.152,75.52
2.4609,74.92,75.303
2.5656,74.683,74.514
2.6704,74.752,74.643
2.7751,74.99,74.773
2.8798,75.201,75.36
2.9845,75.205,75.492
3.0892,75.064,75.381
3.194,74.961,74.901
3.2987,74.944,74.712
3.4034,75.03,75.017
3.5081,75.066,74.245
3.6128,75.017,74.556
3.7176,74.915,75.647
3.8223,74.804,74.996
3.927,74.804,74.697
4.0317,74.957,75.418
4.1364,75.188,74.947
4.2412,75.403,74.798
4.3459,75.354,75.206
4.4506,75.065,75.157
4.5553,74.729,75.263
4.66,74.561,75.04
4.7647,74.696,74.697
4.8695,74.95,74.968
4.9742,75.165,75.11
5.0789,75.213,74.771
5.1836,75.117,74.522
5.2883,74.983,75.309
5.3931,74.897,75.434
5.4978,74.935,74.583
5.6025,75.067,75.143
5.7072,75.176,75.605
5.8119,75.197,74.715
5.9167,75.085,74.162
6.0214,74.943,75.065
6.1261,74.859,75.853
6.2308,74.848,75.3


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_285.csv <==
x,qOut,qIn
0.05236,75.227,73.97
0.15708,75.057,74.672
0.2618,74.944,75.135
0.36652,74.941,75.107
0.47124,75.051,75.22
0.57596,75.02,75.336
0.68068,74.907,75.183
0.7854,74.845,74.848
0.89012,74.975,74.545
0.99484,75.171,74.766
1.0996,75.179,75.194
1.2043,74.999,75.759
1.309,74.688,75.31
1.4137,74.646,74.435
1.5184,74.877,74.608
1.6232,75.188,75.351
1.7279,75.372,74.862
1.8326,75.245,74.642
1.9373,74.973,74.923
2.042,74.751,75.53
2.1468,74.763,74.72
2.2515,74.997,74.599
2.3562,75.239,75.127
2.4609,75.348,75.384
2.5656,75.209,75.079
2.6704,74.952,74.998
2.7751,74.785,75.257
2.8798,74.771,74.664
2.9845,74.932,74.285
3.0892,75.051,74.994
3.194,75.054,75.298
3.2987,74.989,75.124
3.4034,74.921,75.138
3.5081,74.968,75.337
3.6128,75.083,75.318
3.7176,75.186,74.573
3.8223,75.194,74.808
3.927,75.04,75.619
4.0317,74.814,75.057
4.1364,74.645,74.291
4.2412,74.657,74.687
4.3459,74.87,75.624
4.4506,75.127,75.73
4.5553,75.302,74.874
4.66,75.289,74.118
4.7647,75.15,74.5
4.8695,75.007,75.657
4.9742,74.912,75.752
5.0789,74.898,74.895
5.1836,74.892,74.738
5.2883,74.905,74.875
5.3931,74.956,75.083
5.4978,75.063,75.512
5.6025,75.136,75.247
5.7072,75.083,74.234
5.8119,74.947,74.774
5.9167,74.799,74.968
6.0214,74.862,74.441
6.1261,75.061,75.938
6.2308,75.238,75.651


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_286.csv <==
x,qOut,qIn
0.05236,74.866,75.817
0.15708,74.821,75.189
0.2618,74.952,74.079
0.36652,75.141,74.175
0.47124,75.254,75.009
0.57596,75.125,75.38
0.68068,74.879,75.572
0.7854,74.689,74.774
0.89012,74.718,74.733
0.99484,74.976,75.585
1.0996,75.258,75.484
1.2043,75.393,74.744
1.309,75.228,74.334
1.4137,74.856,74.675
1.5184,74.593,74.92
1.6232,74.578,75.531
1.7279,74.891,75.51
1.8326,75.194,74.697
1.9373,75.305,74.722
2.042,75.247,75.297
2.1468,75.093,75.155
2.2515,75.007,74.733
2.3562,74.925,74.964
2.4609,74.828,74.707
2.5656,74.713,75.078
2.6704,74.772,75.104
2.7751,74.999,74.643
2.8798,75.247,75.02
2.9845,75.346,75.458
3.0892,75.202,75.083
3.194,75.017,74.475
3.2987,74.909,74.835
3.4034,74.969,75.532
3.5081,74.993,75.347
3.6128,74.918,74.733
3.7176,74.822,74.768
3.8223,74.804,74.787
3.927,74.931,74.909
4.0317,75.063,75.233
4.1364,75.121,74.821
4.2412,75.05,75.244
4.3459,74.973,75.571
4.4506,74.973,74.521
4.5553,75.036,74.675
4.66,75.129,74.465
4.7647,75.12,74.974
4.8695,75.008,76.25
4.9742,74.876,74.982
5.0789,74.813,74.18
5.1836,74.906,75.407
5.2883,75.047,75.44
5.3931,75.132,74.458
5.4978,75.069,75.248
5.6025,74.916,75.925
5.7072,74.824,74.836
5.8119,74.848,74.303
5.9167,75.016,74.785
6.0214,75.164,74.824
6.1261,75.173,75.104
6.2308,75.06,75.352


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_287.csv <==
x,qOut,qIn
0.05236,75.107,75.2
0.15708,74.932,74.646
0.2618,74.862,75.291
0.36652,74.919,75.182
0.47124,75.094,74.618
0.57596,75.137,74.422
0.68068,75.002,74.828
0.7854,74.808,75.393
0.89012,74.701,75.317
0.99484,74.848,75.141
1.0996,75.116,75.125
1.2043,75.346,75.101
1.309,75.388,74.556
1.4137,75.211,74.556
1.5184,74.944,75.358
1.6232,74.719,75.474
1.7279,74.654,74.77
1.8326,74.768,74.794
1.9373,74.982,74.769
2.042,75.197,74.832
2.1468,75.319,75.452
2.2515,75.254,75.053
2.3562,75.063,74.205
2.4609,74.872,74.866
2.5656,74.811,76.359
2.6704,74.92,75.277
2.7751,75.047,73.997
2.8798,75.096,74.356
2.9845,74.995,75.7
3.0892,74.872,75.684
3.194,74.821,74.668
3.2987,74.847,74.507
3.4034,74.93,74.758
3.5081,75.01,74.99
3.6128,75.093,75.323
3.7176,75.155,75.273
3.8223,75.166,74.8
3.927,75.068,74.491
4.0317,74.951,74.819
4.1364,74.901,75.327
4.2412,74.992,75.184
4.3459,75.084,75.1
4.4506,75.052,75.146
4.5553,74.944,75.056
4.66,74.847,74.407
4.7647,74.945,74.519
4.8695,75.077,75.388
4.9742,75.111,75.204
5.0789,74.931,75.633
5.1836,74.779,74.946
5.2883,74.847,74.066
5.3931,75.06,75.202
5.4978,75.296,75.251
5.6025,75.244,74.406
5.7072,74.999,75.315
5.8119,74.759,75.387
5.9167,74.721,74.355
6.0214,74.908,74.594
6.1261,75.114,75.075
6.2308,75.214,75.732


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_288.csv <==
x,qOut,qIn
0.05236,75.001,74.729
0.15708,74.823,75.257
0.2618,74.805,75.492
0.36652,74.912,75.096
0.47124,75.069,75.159
0.57596,75.081,75.346
0.68068,75.021,74.784
0.7854,74.976,74.305
0.89012,75.024,75
0.99484,75.046,75.518
1.0996,74.963,75.068
1.2043,74.854,75.189
1.309,74.82,74.591
1.4137,75.009,73.994
1.5184,75.244,74.831
1.6232,75.355,75.676
1.7279,75.187,75.821
1.8326,74.88,75.288
1.9373,74.714,74.21
2.042,74.759,74.675
2.1468,75.033,75.58
2.2515,75.204,74.713
2.3562,75.134,74.8
2.4609,74.907,75.024
2.5656,74.65,74.951
2.6704,74.679,75.113
2.7751,74.948,74.952
2.8798,75.262,74.759
2.9845,75.417,75.016
3.0892,75.26,75.519
3.194,74.998,75.336
3.2987,74.815,74.739
3.4034,74.874,75.296
3.5081,75.01,75.357
3.6128,75.05,73.881
3.7176,74.994,74.362
3.8223,74.884,75.842
3.927,74.879,75.284
4.0317,74.95,74.932
4.1364,75.049,75.082
4.2412,75.135,74.9
4.3459,75.204,74.818
4.4506,75.192,75.316
4.5553,75.074,74.778
4.66,74.836,74.353
4.7647,74.673,75.31
4.8695,74.719,75.732
4.9742,74.926,75.249
5.0789,75.209,74.707
5.1836,75.33,74.973
5.2883,75.269,74.818
5.3931,75.103,74.735
5.4978,74.926,75.172
5.6025,74.832,75.316
5.7072,74.812,75.12
5.8119,74.86,74.299
5.9167,74.968,75.198
6.0214,75.124,76.27
6.1261,75.221,74.788
6.2308,75.196,74.042


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_289.csv <==
x,qOut,qIn
0.05236,74.878,75.046
0.15708,74.959,74.764
0.2618,75.046,74.941
0.36652,75.042,75.151
0.47124,74.866,75.446
0.57596,74.749,75.042
0.68068,74.864,74.827
0.7854,75.122,75.046
0.89012,75.39,75.617
0.99484,75.29,75.217
1.0996,74.945,74.023
1.2043,74.625,74.237
1.309,74.612,75.346
1.4137,74.892,75.303
1.5184,75.153,75.049
1.6232,75.272,74.833
1.7279,75.172,75.224
1.8326,75.1,75.154
1.9373,75.1,75.077
2.042,75.098,74.628
2.1468,75.005,74.526
2.2515,74.802,75.477
2.3562,74.674,75.93
2.4609,74.703,74.942
2.5656,74.933,74.269
2.6704,75.166,74.997
2.7751,75.261,75.074
2.8798,75.207,74.9
2.9845,75.024,75.286
3.0892,74.878,75.364
3.194,74.846,75.03
3.2987,74.918,74.946
3.4034,75.073,75.069
3.5081,75.187,74.822
3.6128,75.165,74.6
3.7176,75.021,75.133
3.8223,74.793,75.047
3.927,74.725,74.572
4.0317,74.87,75.53
4.1364,75.11,75.026
4.2412,75.305,74.53
4.3459,75.275,75.64
4.4506,75.109,74.997
4.5553,74.928,74.398
4.66,74.849,75.235
4.7647,74.872,75.752
4.8695,74.938,75.349
4.9742,75.013,74.735
5.0789,75.066,74.354
5.1836,75.063,75.132
5.2883,74.998,75.427
5.3931,74.914,75.014
5.4978,74.859,75.105
5.6025,74.896,74.84
5.7072,75.003,74.212
5.8119,75.127,74.733
5.9167,75.219,76.424
6.0214,75.201,75.755
6.1261,75.083,74.031
6.2308,74.945,74.298


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_290.csv <==
x,qOut,qIn
0.05236,75.038,74.821
0.15708,74.803,74.971
0.2618,74.749,75.748
0.36652,74.882,75.472
0.47124,75.156,73.855
0.57596,75.237,74.448
0.68068,75.118,75.377
0.7854,74.938,75.438
0.89012,74.854,74.88
0.99484,74.942,74.639
1.0996,75.068,75.27
1.2043,75.157,75.597
1.309,75.158,74.783
1.4137,75.123,74.71
1.5184,75.032,75.173
1.6232,74.9,75.045
1.7279,74.748,74.908
1.8326,74.739,74.7
1.9373,74.889,74.767
2.042,75.088,74.769
2.1468,75.209,75.618
2.2515,75.164,75.565
2.3562,75.076,74.625
2.4609,75.021,75.176
2.5656,75.054,75.478
2.6704,75.053,74.276
2.7751,74.976,74.005
2.8798,74.866,75.156
2.9845,74.784,75.339
3.0892,74.791,74.905
3.194,74.88,75.527
3.2987,75.025,75.042
3.4034,75.205,74.522
3.5081,75.328,74.839
3.6128,75.281,74.862
3.7176,75.079,75.018
3.8223,74.762,75.785
3.927,74.603,75.604
4.0317,74.699,74.183
4.1364,74.958,74.489
4.2412,75.263,75.605
4.3459,75.337,75.159
4.4506,75.152,74.912
4.5553,74.859,74.886
4.66,74.639,74.839
4.7647,74.736,74.777
4.8695,75.008,74.945
4.9742,75.255,75.474
5.0789,75.288,75.558
5.1836,75.119,74.467
5.2883,74.964,74.078
5.3931,74.92,74.978
5.4978,75.05,75.679
5.6025,75.123,75.072
5.7072,75.048,74.903
5.8119,74.909,74.814
5.9167,74.822,74.909
6.0214,74.952,75.432
6.1261,75.132,74.98
6.2308,75.207,74.869


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_291.csv <==
x,qOut,qIn
0.05236,74.647,74.753
0.15708,74.812,75.221
0.2618,75.071,75.213
0.36652,75.284,74.833
0.47124,75.327,74.814
0.57596,75.146,75.198
0.68068,74.895,75.242
0.7854,74.731,74.922
0.89012,74.799,75.13
0.99484,74.994,75.175
1.0996,75.113,74.871
1.2043,75.106,74.813
1.309,74.968,75.251
1.4137,74.908,75.06
1.5184,74.943,74.594
1.6232,75.015,74.969
1.7279,75.054,75.013
1.8326,75.054,75.284
1.9373,75.061,75.468
2.042,75.072,74.657
2.1468,75.074,74.657
2.2515,75.036,74.678
2.3562,74.99,75.048
2.4609,74.952,75.669
2.5656,74.93,75.644
2.6704,74.917,74.453
2.7751,74.955,74.037
2.8798,75.041,75.124
2.9845,75.167,74.75
3.0892,75.172,74.65
3.194,75.018,75.836
3.2987,74.821,75.328
3.4034,74.72,74.395
3.5081,74.903,75.29
3.6128,75.178,75.543
3.7176,75.334,75.271
3.8223,75.171,74.521
3.927,74.812,74.442
4.0317,74.604,75.294
4.1364,74.652,75.333
4.2412,74.991,74.549
4.3459,75.23,74.349
4.4506,75.247,75.004
4.5553,75.129,75.849
4.66,75.003,75.269
4.7647,75.038,74.37
4.8695,75.11,74.958
4.9742,75.123,75.645
5.0789,74.997,74.58
5.1836,74.855,74.078
5.2883,74.789,74.689
5.3931,74.798,75.79
5.4978,74.86,75.636
5.6025,74.942,74.602
5.7072,75.069,74.937
5.8119,75.199,74.943
5.9167,75.281,74.54
6.0214,75.171,75.128
6.1261,74.932,75.478
6.2308,74.708,74.804


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_292.csv <==
x,qOut,qIn
0.05236,75.059,75.438
0.15708,74.872,74.684
0.2618,74.804,74.14
0.36652,74.909,74.874
0.47124,75.199,75.629
0.57596,75.34,75.506
0.68068,75.209,74.809
0.7854,74.934,74.387
0.89012,74.689,75.362
0.99484,74.766,75.545
1.0996,74.994,74.4
1.2043,75.167,74.404
1.309,75.088,75.053
1.4137,74.869,75.141
1.5184,74.779,76.076
1.6232,74.872,75.635
1.7279,75.148,74.251
1.8326,75.278,74.52
1.9373,75.186,74.83
2.042,74.977,74.973
2.1468,74.79,74.803
2.2515,74.769,74.698
2.3562,74.852,75.417
2.4609,74.997,75.769
2.5656,75.169,74.427
2.6704,75.354,74.304
2.7751,75.39,75.637
2.8798,75.221,75.277
2.9845,74.819,74.498
3.0892,74.542,75.272
3.194,74.575,75.72
3.2987,74.818,74.892
3.4034,75.123,74.309
3.5081,75.228,75.278
3.6128,75.179,75.202
3.7176,75.064,74.623
3.8223,74.967,75.118
3.927,74.919,75.265
4.0317,74.934,75.176
4.1364,75.002,75.057
4.2412,75.108,74.737
4.3459,75.144,75.164
4.4506,75.067,75.313
4.5553,74.934,75.309
4.66,74.821,74.114
4.7647,74.842,74.473
4.8695,74.947,75.579
4.9742,75.062,75.589
5.0789,75.114,74.815
5.1836,75.098,74.831
5.2883,75.07,74.832
5.3931,75.059,74.85
5.4978,75.081,74.984
5.6025,75.067,75.447
5.7072,74.989,75.616
5.8119,74.892,74.948
5.9167,74.837,74.503
6.0214,74.925,74.542
6.1261,75.066,74.94
6.2308,75.148,75.497


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_293.csv <==
x,qOut,qIn
0.05236,75.069,75.404
0.15708,75.172,75.034
0.2618,75.293,74.482
0.36652,75.308,74.95
0.47124,75.082,74.814
0.57596,74.719,74.745
0.68068,74.531,75.722
0.7854,74.606,75.735
0.89012,74.964,74.088
0.99484,75.255,74.24
1.0996,75.33,75.415
1.2043,75.215,75.659
1.309,74.969,74.987
1.4137,74.801,75.064
1.5184,74.787,75.073
1.6232,74.902,74.592
1.7279,75.105,74.745
1.8326,75.225,75.373
1.9373,75.173,75.486
2.042,75.003,74.995
2.1468,74.797,74.36
2.2515,74.802,74.481
2.3562,74.99,75.616
2.4609,75.202,75.718
2.5656,75.262,74.518
2.6704,75.073,74.574
2.7751,74.862,75.003
2.8798,74.781,75.112
2.9845,74.95,75
3.0892,75.127,74.449
3.194,75.134,75.376
3.2987,75.012,75.689
3.4034,74.85,74.568
3.5081,74.891,74.63
3.6128,75.031,75.166
3.7176,75.127,75.357
3.8223,75.044,75.09
3.927,74.874,74.902
4.0317,74.806,74.903
4.1364,74.871,74.613
4.2412,75.056,75.428
4.3459,75.145,75.737
4.4506,75.107,75.043
4.5553,75.013,74.129
4.66,74.947,74.633
4.7647,74.981,75.512
4.8695,75.045,75.297
4.9742,75.082,74.517
5.0789,75.039,74.698
5.1836,74.971,75.573
5.2883,74.962,75.401
5.3931,75.016,75.331
5.4978,75.121,75.059
5.6025,75.114,74.746
5.7072,74.981,74.715
5.8119,74.82,74.374
5.9167,74.75,74.822
6.0214,74.838,75.628
6.1261,74.956,75.295
6.2308,75.045,74.735


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_294.csv <==
x,qOut,qIn
0.05236,74.774,75.219
0.15708,74.985,75.634
0.2618,75.14,74.621
0.36652,75.184,74.094
0.47124,75.086,75.164
0.57596,74.966,75.521
0.68068,74.902,75.166
0.7854,74.911,75.222
0.89012,74.994,75.133
0.99484,75.069,74.504
1.0996,75.094,74.623
1.2043,75.065,74.87
1.309,74.989,75.28
1.4137,74.89,75.274
1.5184,74.822,75.023
1.6232,74.835,74.683
1.7279,74.979,74.264
1.8326,75.202,75.257
1.9373,75.316,76.166
2.042,75.247,75.323
2.1468,74.945,74.636
2.2515,74.719,74.734
2.3562,74.742,75.057
2.4609,74.927,75.019
2.5656,75.138,75.003
2.6704,75.088,74.888
2.7751,74.908,74.8
2.8798,74.786,75.132
2.9845,74.905,75.46
3.0892,75.19,75.027
3.194,75.372,74.266
3.2987,75.346,74.516
3.4034,75.052,75.887
3.5081,74.8,75.317
3.6128,74.753,74.057
3.7176,74.862,74.81
3.8223,75.03,75.64
3.927,75.075,74.773
4.0317,75.049,75.26
4.1364,75.003,75.335
4.2412,74.978,74.399
4.3459,74.936,74.247
4.4506,74.896,75.142
4.5553,74.89,75.68
4.66,74.946,75.54
4.7647,75.01,75.181
4.8695,75.057,74.411
4.9742,75.099,74.894
5.0789,75.165,75.084
5.1836,75.191,74.404
5.2883,75.074,74.795
5.3931,74.869,75.735
5.4978,74.666,75.243
5.6025,74.75,74.777
5.7072,75.044,74.486
5.8119,75.336,74.992
5.9167,75.409,75.364
6.0214,75.17,74.801
6.1261,74.866,74.978
6.2308,74.684,74.925


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_295.csv <==
x,qOut,qIn
0.05236,75.021,75.086
0.15708,75.334,74.966
0.2618,75.403,75.029
0.36652,75.253,75.183
0.47124,74.961,75.624
0.57596,74.838,75.122
0.68068,74.877,74.605
0.7854,74.964,74.131
0.89012,74.977,75.076
0.99484,74.885,75.908
1.0996,74.797,75.241
1.2043,74.785,74.64
1.309,74.898,75.182
1.4137,75.094,74.767
1.5184,75.261,74.56
1.6232,75.307,75.049
1.7279,75.152,75.478
1.8326,74.869,75.149
1.9373,74.687,74.498
2.042,74.707,74.999
2.1468,74.988,75.421
2.2515,75.26,75.162
2.3562,75.314,74.654
2.4609,75.158,73.933
2.5656,74.853,75.187
2.6704,74.734,75.85
2.7751,74.833,75.195
2.8798,75.023,74.342
2.9845,75.154,75.171
3.0892,75.142,75.478
3.194,75.085,74.715
3.2987,75.023,74.817
3.4034,74.977,75.289
3.5081,74.86,75.136
3.6128,74.754,74.932
3.7176,74.743,75.046
3.8223,74.909,74.877
3.927,75.121,74.465
4.0317,75.197,75.188
4.1364,75.125,75.792
4.2412,74.937,74.465
4.3459,74.887,74.066
4.4506,74.985,75.408
4.5553,75.122,75.877
4.66,75.179,75.282
4.7647,75.097,74.85
4.8695,74.99,74.177
4.9742,74.927,74.501
5.0789,74.958,75.287
5.1836,74.999,75.202
5.2883,74.999,75.381
5.3931,74.972,75.331
5.4978,74.942,74.798
5.6025,75.007,75.126
5.7072,75.122,74.959
5.8119,75.185,74.517
5.9167,75.086,75.379
6.0214,74.823,75.302
6.1261,74.649,74.368
6.2308,74.688,74.593


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_296.csv <==
x,qOut,qIn
0.05236,74.945,74.791
0.15708,74.942,75.296
0.2618,74.907,75.617
0.36652,74.863,75.222
0.47124,74.849,75.3
0.57596,74.996,74.931
0.68068,75.212,74.173
0.7854,75.346,74.766
0.89012,75.245,75.442
0.99484,74.904,74.797
1.0996,74.62,74.987
1.2043,74.566,75.447
1.309,74.866,74.966
1.4137,75.253,74.697
1.5184,75.442,74.66
1.6232,75.365,75.719
1.7279,75.002,74.92
1.8326,74.711,73.834
1.9373,74.677,74.714
2.042,74.846,75.948
2.1468,75.113,75.21
2.2515,75.212,74.2
2.3562,75.154,74.581
2.4609,75.034,75.332
2.5656,74.956,75.986
2.6704,74.966,75.508
2.7751,74.986,74.327
2.8798,74.976,74.313
2.9845,74.914,74.74
3.0892,74.889,74.987
3.194,74.918,75.508
3.2987,74.966,74.865
3.4034,74.984,74.841
3.5081,74.984,75.287
3.6128,75.048,74.958
3.7176,75.154,74.836
3.8223,75.262,75.415
3.927,75.151,75.322
4.0317,74.891,74.969
4.1364,74.672,75.101
4.2412,74.696,74.815
4.3459,74.948,74.621
4.4506,75.139,74.833
4.5553,75.164,74.637
4.66,74.97,75.513
4.7647,74.875,75.608
4.8695,74.966,74.598
4.9742,75.147,74.462
5.0789,75.29,75.476
5.1836,75.25,75.153
5.2883,75.096,74.542
5.3931,74.913,74.916
5.4978,74.779,74.886
5.6025,74.752,74.326
5.7072,74.833,75.374
5.8119,74.971,75.722
5.9167,75.104,75.246
6.0214,75.123,75.349
6.1261,75.059,74.544
6.2308,74.976,74.148


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_297.csv <==
x,qOut,qIn
0.05236,74.974,75.123
0.15708,75.062,74.497
0.2618,75.081,74.754
0.36652,75.077,75.608
0.47124,75.11,74.484
0.57596,75.136,73.935
0.68068,75.036,75.582
0.7854,74.858,75.82
0.89012,74.685,74.488
0.99484,74.805,74.385
1.0996,75.111,75.501
1.2043,75.379,75.706
1.309,75.374,74.422
1.4137,75.081,74.916
1.5184,74.81,75.437
1.6232,74.711,74.939
1.7279,74.88,74.755
1.8326,75.033,75.335
1.9373,75.067,74.978
2.042,75.025,74.725
2.1468,74.976,74.908
2.2515,75.001,74.819
2.3562,75.044,74.949
2.4609,75.069,75.274
2.5656,75.05,75.44
2.6704,75.011,75.271
2.7751,74.978,75.324
2.8798,74.964,74.701
2.9845,74.98,74.24
3.0892,74.985,74.81
3.194,74.943,75.02
3.2987,74.88,75.105
3.4034,74.83,75.415
3.5081,74.91,74.976
3.6128,75.103,75.054
3.7176,75.308,74.977
3.8223,75.416,74.484
3.927,75.263,75.066
4.0317,74.935,75.869
4.1364,74.622,74.958
4.2412,74.524,74.837
4.3459,74.734,75.345
4.4506,75.048,74.627
4.5553,75.286,74.958
4.66,75.288,75.383
4.7647,75.097,74.857
4.8695,74.911,74.592
4.9742,74.841,74.558
5.0789,74.968,75.333
5.1836,75.128,75.495
5.2883,75.177,74.921
5.3931,75.112,74.629
5.4978,74.958,74.755
5.6025,74.909,75.68
5.7072,74.967,75.733
5.8119,75.044,74.776
5.9167,75.04,73.967
6.0214,74.927,74.641
6.1261,74.844,75.485
6.2308,74.848,75.857


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_298.csv <==
x,qOut,qIn
0.05236,75.004,75.059
0.15708,74.84,75.164
0.2618,74.746,75.089
0.36652,74.775,74.757
0.47124,74.955,74.56
0.57596,75.1,74.929
0.68068,75.125,75.276
0.7854,75.076,75.103
0.89012,75.026,75.178
0.99484,75.079,75.009
1.0996,75.141,74.939
1.2043,75.141,75.115
1.309,75.026,74.967
1.4137,74.9,75.432
1.5184,74.836,75.15
1.6232,74.835,74.273
1.7279,74.883,74.572
1.8326,74.961,75.312
1.9373,75.056,75.657
2.042,75.125,75.686
2.1468,75.121,75.065
2.2515,75.059,74.309
2.3562,75.037,74.163
2.4609,75.06,74.971
2.5656,75.111,74.943
2.6704,75.007,74.889
2.7751,74.823,75.856
2.8798,74.72,74.855
2.9845,74.86,74.896
3.0892,75.211,75.751
3.194,75.447,74.751
3.2987,75.406,74.049
3.4034,74.968,75.406
3.5081,74.545,75.638
3.6128,74.473,74.844
3.7176,74.715,74.902
3.8223,75.155,75.421
3.927,75.358,75.125
4.0317,75.292,74.233
4.1364,75.083,74.743
4.2412,74.883,75.444
4.3459,74.827,74.788
4.4506,74.861,74.676
4.5553,74.944,75.261
4.66,75.04,75.436
4.7647,75.149,74.558
4.8695,75.204,74.624
4.9742,75.166,75.349
5.0789,75.009,75.742
5.1836,74.853,74.934
5.2883,74.807,73.919
5.3931,74.867,74.523
5.4978,75.004,75.437
5.6025,75.082,75.262
5.7072,75.08,75
5.8119,75.038,74.419
5.9167,75,75.305
6.0214,75.031,75.777
6.1261,75.083,75.053
6.2308,75.095,74.57


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_299.csv <==
x,qOut,qIn
0.05236,74.866,74.618
0.15708,74.871,74.454
0.2618,74.939,75.102
0.36652,75.026,76.066
0.47124,75.089,75.06
0.57596,75.095,74.441
0.68068,75.055,74.79
0.7854,74.993,75.017
0.89012,74.935,75.135
0.99484,74.903,75.205
1.0996,74.899,74.559
1.2043,74.924,74.241
1.309,74.977,75.021
1.4137,75.067,75.684
1.5184,75.159,75.719
1.6232,75.203,74.952
1.7279,75.15,74.625
1.8326,75.008,74.911
1.9373,74.882,75.216
2.042,74.818,75.269
2.1468,74.841,74.982
2.2515,74.83,74.761
2.3562,74.808,74.602
2.4609,74.85,75.054
2.5656,75.037,75.325
2.6704,75.276,75.047
2.7751,75.351,75.159
2.8798,75.237,74.824
2.9845,74.963,74.626
3.0892,74.867,74.806
3.194,74.946,75.189
3.2987,75.054,75.51
3.4034,75.026,75.183
3.5081,74.892,74.964
3.6128,74.871,74.872
3.7176,74.98,74.241
3.8223,75.194,74.866
3.927,75.195,75.766
4.0317,74.996,75.267
4.1364,74.775,74.948
4.2412,74.725,74.975
4.3459,74.948,74.825
4.4506,75.215,74.881
4.5553,75.345,75.037
4.66,75.184,75.116
4.7647,74.858,75.108
4.8695,74.643,75.05
4.9742,74.651,75.298
5.0789,74.94,74.685
5.1836,75.232,73.93
5.2883,75.327,75.506
5.3931,75.22,76
5.4978,74.951,74.032
5.6025,74.807,74.731
5.7072,74.858,75.834
5.8119,75.018,75.482
5.9167,75.179,74.279
6.0214,75.191,74.558
6.1261,75.09,75.347
6.2308,74.956,75.464


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_300.csv <==
x,qOut,qIn
0.05236,74.934,75.093
0.15708,75.161,76.347
0.2618,75.267,75.097
0.36652,75.203,74.325
0.47124,74.96,74.482
0.57596,74.844,74.978
0.68068,74.925,75.386
0.7854,75.083,75.051
0.89012,75.168,74.567
0.99484,75.036,75.159
1.0996,74.879,75.151
1.2043,74.836,74.648
1.309,75.017,74.972
1.4137,75.191,75.625
1.5184,75.167,75.219
1.6232,74.991,75.042
1.7279,74.762,75.213
1.8326,74.778,74.469
1.9373,74.939,74.461
2.042,75.08,74.993
2.1468,75.035,75.074
2.2515,74.881,75.232
2.3562,74.827,75.193
2.4609,74.917,75.282
2.5656,75.152,74.692
2.6704,75.308,74.712
2.7751,75.291,75.223
2.8798,75.124,74.649
2.9845,74.854,74.874
3.0892,74.674,75.601
3.194,74.687,75.486
3.2987,74.859,75.216
3.4034,75.129,74.361
3.5081,75.287,74.244
3.6128,75.259,75.261
3.7176,75.096,75.624
3.8223,74.874,74.34
3.927,74.761,74.488
4.0317,74.797,75.714
4.1364,74.941,75.637
4.2412,75.144,74.578
4.3459,75.267,74.798
4.4506,75.224,75.343
4.5553,75.05,74.878
4.66,74.805,75.162
4.7647,74.715,75.527
4.8695,74.799,74.664
4.9742,74.963,74.307
5.0789,75.096,74.848
5.1836,75.123,75.524
5.2883,75.1,75.377
5.3931,75.064,74.839
5.4978,75.039,75.331
5.6025,75.015,75.07
5.7072,75.01,74.294
5.8119,75.014,74.937
5.9167,75.013,75.712
6.0214,74.927,75.083
6.1261,74.822,74.79
6.2308,74.793,74.261


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_301.csv <==
x,qOut,qIn
0.05236,74.903,75.625
0.15708,75.031,74.955
0.2618,75.155,75.011
0.36652,75.2,75.581
0.47124,75.116,74.744
0.57596,75.02,74.317
0.68068,74.954,74.773
0.7854,74.895,75.16
0.89012,74.808,75.464
0.99484,74.717,75.766
1.0996,74.744,75.107
1.2043,74.9,74.577
1.309,75.168,74.256
1.4137,75.325,74.544
1.5184,75.255,75.71
1.6232,75.023,75.234
1.7279,74.731,74.563
1.8326,74.673,75.295
1.9373,74.869,75.547
2.042,75.172,75.146
2.1468,75.418,74.365
2.2515,75.36,74.462
2.3562,75.066,75.626
2.4609,74.739,75.825
2.5656,74.6,74.642
2.6704,74.763,74.094
2.7751,75.023,74.532
2.8798,75.219,75.74
2.9845,75.219,75.267
3.0892,75.104,74.355
3.194,74.995,75.033
3.2987,74.944,75.519
3.4034,74.98,74.618
3.5081,75.043,75.117
3.6128,75.063,75.595
3.7176,75.011,75.352
3.8223,74.869,74.206
3.927,74.777,74.249
4.0317,74.837,75.07
4.1364,74.997,75.487
4.2412,75.173,75.186
4.3459,75.151,74.851
4.4506,75.034,74.957
4.5553,74.96,74.897
4.66,75.068,75.182
4.7647,75.207,75.347
4.8695,75.154,74.754
4.9742,74.941,74.669
5.0789,74.656,74.787
5.1836,74.662,74.886
5.2883,74.893,75.597
5.3931,75.151,75.236
5.4978,75.236,74.815
5.6025,75.114,75.488
5.7072,74.975,74.836
5.8119,74.91,74.685
5.9167,74.98,75.296
6.0214,75.01,74.807
6.1261,74.959,74.151
6.2308,74.895,74.693


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_302.csv <==
x,qOut,qIn
0.05236,74.73,74.527
0.15708,74.984,74.642
0.2618,75.243,74.771
0.36652,75.367,74.829
0.47124,75.238,75.286
0.57596,74.967,75.801
0.68068,74.798,75.209
0.7854,74.811,74.769
0.89012,75.037,74.758
0.99484,75.19,74.699
1.0996,75.146,75.123
1.2043,74.963,75.254
1.309,74.733,74.867
1.4137,74.674,74.565
1.5184,74.804,74.53
1.6232,75.038,75.836
1.7279,75.285,75.369
1.8326,75.362,74.032
1.9373,75.238,74.797
2.042,75.015,75.322
2.1468,74.824,74.939
2.2515,74.821,75.243
2.3562,74.897,75.084
2.4609,74.959,74.646
2.5656,74.926,75.313
2.6704,74.931,75.373
2.7751,75.022,74.894
2.8798,75.123,75.066
2.9845,75.135,75.278
3.0892,74.987,74.867
3.194,74.853,74.053
3.2987,74.83,74.918
3.4034,74.985,75.772
3.5081,75.11,75.122
3.6128,75.118,74.449
3.7176,75.065,74.414
3.8223,75.036,75.366
3.927,75.11,75.328
4.0317,75.143,74.907
4.1364,75.073,74.735
4.2412,74.867,75.032
4.3459,74.758,75.078
4.4506,74.833,74.844
4.5553,74.999,75.334
4.66,75.133,75.079
4.7647,75.065,74.669
4.8695,74.922,75.47
4.9742,74.831,75.125
5.0789,74.908,74.063
5.1836,75.042,74.714
5.2883,75.079,75.409
5.3931,75.02,75.941
5.4978,74.899,75.102
5.6025,74.931,74.187
5.7072,75.087,74.84
5.8119,75.241,75.582
5.9167,75.26,74.72
6.0214,75.066,74.46
6.1261,74.817,75.474
6.2308,74.662,75.601


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_303.csv <==
x,qOut,qIn
0.05236,75.328,74.69
0.15708,75.439,74.402
0.2618,75.207,75.081
0.36652,74.835,75.369
0.47124,74.579,74.994
0.57596,74.73,74.988
0.68068,75.054,75.424
0.7854,75.319,75.336
0.89012,75.321,74.623
0.99484,75.124,74.966
1.0996,74.9,75.487
1.2043,74.745,75.175
1.309,74.73,73.674
1.4137,74.824,74.458
1.5184,74.975,76.093
1.6232,75.122,75.562
1.7279,75.205,74.576
1.8326,75.202,74.811
1.9373,75.163,74.711
2.042,75.116,75.211
2.1468,75.08,75.687
2.2515,74.982,75.196
2.3562,74.843,74.582
2.4609,74.742,74.955
2.5656,74.763,74.64
2.6704,74.933,74.408
2.7751,75.086,75.525
2.8798,75.13,75.481
2.9845,74.987,74.381
3.0892,74.864,75.122
3.194,74.925,75.501
3.2987,75.109,75.065
3.4034,75.318,74.621
3.5081,75.249,74.651
3.6128,74.994,75.23
3.7176,74.753,75.39
3.8223,74.733,74.539
3.927,74.91,75.061
4.0317,75.067,75.332
4.1364,75.129,75.097
4.2412,75.063,74.771
4.3459,75.024,74.647
4.4506,75.012,75.043
4.5553,74.992,75.598
4.66,74.929,75.459
4.7647,74.886,74.582
4.8695,74.922,73.918
4.9742,75.008,74.718
5.0789,75.1,76.102
5.1836,75.086,75.527
5.2883,75.002,74.864
5.3931,74.924,74.626
5.4978,74.929,74.774
5.6025,75.043,74.727
5.7072,75.138,75.01
5.8119,75.127,75.213
5.9167,74.938,75.311
6.0214,74.739,75.459
6.1261,74.748,74.744
6.2308,74.961,74.822


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_304.csv <==
x,qOut,qIn
0.05236,74.564,75.359
0.15708,74.579,75.444
0.2618,74.811,74.321
0.36652,75.159,74.573
0.47124,75.504,75.129
0.57596,75.533,75.264
0.68068,75.248,75.14
0.7854,74.876,74.904
0.89012,74.677,74.732
0.99484,74.837,74.882
1.0996,75.08,75.465
1.2043,75.211,75.677
1.309,75.07,74.433
1.4137,74.87,74.062
1.5184,74.803,75.34
1.6232,74.874,75.573
1.7279,75.044,74.633
1.8326,75.109,75.159
1.9373,75.072,75.524
2.042,75.007,74.58
2.1468,74.998,74.686
2.2515,75.08,75.291
2.3562,75.133,74.926
2.4609,75.094,75.262
2.5656,74.917,74.991
2.6704,74.799,74.694
2.7751,74.859,74.866
2.8798,75.028,75.208
2.9845,75.203,75.308
3.0892,75.15,74.557
3.194,74.961,74.546
3.2987,74.792,75.253
3.4034,74.8,75.636
3.5081,74.959,75.366
3.6128,75.099,74.37
3.7176,75.15,74.501
3.8223,75.071,75.398
3.927,74.988,74.92
4.0317,74.947,74.856
4.1364,74.939,75.224
4.2412,74.943,74.775
4.3459,74.954,74.291
4.4506,75.008,75.147
4.5553,75.085,75.787
4.66,75.152,75.108
4.7647,75.096,74.655
4.8695,74.97,74.837
4.9742,74.872,75.505
5.0789,74.904,74.987
5.1836,75.011,73.898
5.2883,75.043,74.034
5.3931,74.985,75.473
5.4978,74.857,75.937
5.6025,74.876,75.175
5.7072,75.027,75.226
5.8119,75.199,74.96
5.9167,75.27,74.508
6.0214,75.166,75.187
6.1261,74.955,75.119
6.2308,74.727,74.801


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_305.csv <==
x,qOut,qIn
0.05236,74.898,74.942
0.15708,75.076,75.005
0.2618,75.206,75.416
0.36652,75.205,75.12
0.47124,75.026,74.858
0.57596,74.906,75.166
0.68068,74.942,75.008
0.7854,75.055,74.94
0.89012,75.138,74.962
0.99484,75.014,75.674
1.0996,74.825,75.033
1.2043,74.721,74.205
1.309,74.843,75.208
1.4137,75.073,75.584
1.5184,75.201,74.844
1.6232,75.179,74.682
1.7279,75.002,75.198
1.8326,74.913,74.999
1.9373,74.96,74.708
2.042,75.067,75.092
2.1468,75.138,75.48
2.2515,75.078,74.998
2.3562,74.977,74.254
2.4609,74.913,74.809
2.5656,74.952,75.855
2.6704,75.028,75.227
2.7751,75.056,74.306
2.8798,75.032,74.172
2.9845,74.966,75.085
3.0892,74.963,75.707
3.194,75.004,75.483
3.2987,75.041,75.116
3.4034,75.02,74.465
3.5081,74.978,74.712
3.6128,74.983,75.466
3.7176,75.016,74.687
3.8223,75.034,74.096
3.927,74.91,75.339
4.0317,74.767,76.018
4.1364,74.739,75.457
4.2412,74.952,74.898
4.3459,75.266,74.733
4.4506,75.406,74.63
4.5553,75.3,75.116
4.66,74.925,74.577
4.7647,74.634,74.768
4.8695,74.586,75.785
4.9742,74.737,74.827
5.0789,75.004,74.364
5.1836,75.242,75.655
5.2883,75.369,75.348
5.3931,75.335,75.049
5.4978,75.091,75.005
5.6025,74.802,74.807
5.7072,74.698,74.839
5.8119,74.788,74.972
5.9167,75.029,75.544
6.0214,75.095,75.347
6.1261,74.996,74.455
6.2308,74.878,74.399


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_306.csv <==
x,qOut,qIn
0.05236,75.392,74.838
0.15708,75.223,74.582
0.2618,75.016,75.82
0.36652,74.906,75.359
0.47124,74.992,74.034
0.57596,75.053,74.699
0.68068,74.985,75.716
0.7854,74.859,75.101
0.89012,74.778,75.139
0.99484,74.873,75.133
1.0996,75.032,74.67
1.2043,75.161,74.808
1.309,75.182,75.094
1.4137,75.121,75.157
1.5184,75.009,75.037
1.6232,74.895,75.129
1.7279,74.828,75.386
1.8326,74.899,75.028
1.9373,75.047,74.53
2.042,75.161,74.521
2.1468,75.126,75.198
2.2515,74.956,75.465
2.3562,74.834,75.138
2.4609,74.839,74.733
2.5656,75.015,75.048
2.6704,75.187,75.243
2.7751,75.245,74.694
2.8798,75.183,74.461
2.9845,75.013,75.089
3.0892,74.852,75.275
3.194,74.792,75.461
3.2987,74.848,75.743
3.4034,75.022,74.635
3.5081,75.175,73.965
3.6128,75.197,74.59
3.7176,75.091,75.511
3.8223,74.882,75.153
3.927,74.747,74.614
4.0317,74.762,75.141
4.1364,74.907,75.232
4.2412,75.145,74.631
4.3459,75.337,74.866
4.4506,75.343,75.591
4.5553,75.156,75.254
4.66,74.799,74.531
4.7647,74.607,74.328
4.8695,74.702,74.51
4.9742,74.957,76.031
5.0789,75.199,75.64
5.1836,75.171,74.245
5.2883,75.019,74.798
5.3931,74.905,75.212
5.4978,74.983,75.618
5.6025,75.098,75.316
5.7072,75.053,74.153
5.8119,74.881,74.812
5.9167,74.665,75.179
6.0214,74.73,74.48
6.1261,75.007,74.823
6.2308,75.296,75.491


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_307.csv <==
x,qOut,qIn
0.05236,75.094,75.253
0.15708,74.918,75.267
0.2618,74.801,74.546
0.36652,74.782,75.081
0.47124,74.884,75.193
0.57596,75.014,74.69
0.68068,75.084,75.165
0.7854,75.078,75.015
0.89012,74.99,75.003
0.99484,74.933,75.051
1.0996,74.946,74.673
1.2043,75.004,74.991
1.309,75.064,75.386
1.4137,75.065,74.881
1.5184,75.045,74.009
1.6232,75.031,75.106
1.7279,75.048,76.724
1.8326,75.045,75.19
1.9373,75.001,73.403
2.042,74.947,73.796
2.1468,74.921,75.775
2.2515,74.939,75.549
2.3562,74.94,75.32
2.4609,74.913,75.383
2.5656,74.862,74.683
2.6704,74.935,74.463
2.7751,75.112,75.087
2.8798,75.254,75.266
2.9845,75.203,74.704
3.0892,74.873,74.937
3.194,74.588,75.137
3.2987,74.565,75.214
3.4034,74.969,74.577
3.5081,75.437,74.638
3.6128,75.586,75.271
3.7176,75.386,75.201
3.8223,74.89,75.325
3.927,74.655,75.133
4.0317,74.751,74.503
4.1364,74.983,75.115
4.2412,75.128,75.041
4.3459,75.057,74.332
4.4506,74.938,74.967
4.5553,74.865,75.267
4.66,74.902,74.789
4.7647,74.974,75.147
4.8695,75.05,75.226
4.9742,75.108,75.191
5.0789,75.126,75.291
5.1836,75.066,74.872
5.2883,74.971,74.724
5.3931,74.888,74.98
5.4978,74.864,74.68
5.6025,74.872,74.678
5.7072,74.892,75.276
5.8119,74.935,75.429
5.9167,75.021,74.733
6.0214,75.148,74.587
6.1261,75.231,75.245
6.2308,75.225,75.04


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_308.csv <==
x,qOut,qIn
0.05236,75.009,74.264
0.15708,74.956,75.135
0.2618,74.92,75.324
0.36652,74.889,75.107
0.47124,74.849,75.25
0.57596,74.859,75.291
0.68068,74.965,74.452
0.7854,75.12,74.089
0.89012,75.258,75.541
0.99484,75.205,76.002
1.0996,75.004,74.917
1.2043,74.802,74.605
1.309,74.754,74.646
1.4137,74.934,74.664
1.5184,75.145,75.531
1.6232,75.238,75.598
1.7279,75.081,74.937
1.8326,74.824,74.725
1.9373,74.722,74.74
2.042,74.823,75.364
2.1468,75.129,74.295
2.2515,75.286,73.965
2.3562,75.189,75.291
2.4609,74.969,75.859
2.5656,74.795,75.699
2.6704,74.913,75.025
2.7751,75.147,74.551
2.8798,75.303,74.708
2.9845,75.201,75.072
3.0892,74.92,75.244
3.194,74.68,75.053
3.2987,74.588,74.76
3.4034,74.703,74.802
3.5081,74.928,75.528
3.6128,75.178,75.607
3.7176,75.36,74.584
3.8223,75.382,74.891
3.927,75.174,75.191
4.0317,74.915,74.677
4.1364,74.761,74.951
4.2412,74.85,74.833
4.3459,75.017,75.127
4.4506,75.101,75.469
4.5553,75.103,74.716
4.66,75.067,74.515
4.7647,75.108,75.751
4.8695,75.118,75.369
4.9742,75.046,74.647
5.0789,74.862,74.76
5.1836,74.776,75.11
5.2883,74.855,75.255
5.3931,75.009,74.935
5.4978,75.124,74.616
5.6025,75.077,74.571
5.7072,74.977,75.239
5.8119,74.915,75.341
5.9167,74.968,74.732
6.0214,75.059,75.272
6.1261,75.101,75.692
6.2308,75.083,74.778


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_309.csv <==
x,qOut,qIn
0.05236,75.022,75.47
0.15708,75.177,74.781
0.2618,75.195,74.104
0.36652,75.081,75.153
0.47124,74.883,74.74
0.57596,74.829,74.045
0.68068,74.907,75.864
0.7854,75.03,76.399
0.89012,75.103,74.877
0.99484,75.111,74.436
1.0996,75.091,74.34
1.2043,75.036,74.621
1.309,74.932,75.451
1.4137,74.772,75.465
1.5184,74.677,75.44
1.6232,74.722,74.645
1.7279,74.961,74.544
1.8326,75.27,75.117
1.9373,75.431,75.531
2.042,75.356,75.085
2.1468,74.986,74.724
2.2515,74.636,75.108
2.3562,74.589,74.744
2.4609,74.817,74.441
2.5656,75.231,75.011
2.6704,75.386,75.733
2.7751,75.233,75.363
2.8798,74.958,74.57
2.9845,74.787,74.918
3.0892,74.92,75.436
3.194,75.104,75.492
3.2987,75.161,74.46
3.4034,74.944,74.46
3.5081,74.711,75.687
3.6128,74.683,75.435
3.7176,74.843,74.754
3.8223,75.119,74.34
3.927,75.253,74.74
4.0317,75.236,75.645
4.1364,75.134,75.453
4.2412,75.025,74.957
4.3459,74.966,74.974
4.4506,74.943,74.697
4.5553,74.947,75.061
4.66,74.972,75.109
4.7647,74.998,74.65
4.8695,74.989,75.01
4.9742,74.955,74.705
5.0789,74.914,74.941
5.1836,74.967,75.591
5.2883,75.084,75.364
5.3931,75.178,74.786
5.4978,75.153,74.709
5.6025,75.018,75.004
5.7072,74.914,75.196
5.8119,74.883,74.818
5.9167,74.94,75.044
6.0214,74.927,75.45
6.1261,74.884,74.855
6.2308,74.889,74.843


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_310.csv <==
x,qOut,qIn
0.05236,74.949,75.41
0.15708,74.789,75.176
0.2618,74.758,74.957
0.36652,74.855,75.206
0.47124,75.057,74.92
0.57596,75.193,74.329
0.68068,75.174,74.718
0.7854,75.035,75.463
0.89012,74.833,75.876
0.99484,74.761,75.135
1.0996,74.852,74.193
1.2043,75.03,75.192
1.309,75.21,75.367
1.4137,75.239,74.308
1.5184,75.112,74.311
1.6232,74.92,75.163
1.7279,74.766,75.493
1.8326,74.808,74.88
1.9373,75,74.549
2.042,75.218,74.664
2.1468,75.335,75.814
2.2515,75.245,75.913
2.3562,75.04,74.805
2.4609,74.843,74.094
2.5656,74.771,74.75
2.6704,74.822,74.904
2.7751,74.897,75.046
2.8798,74.95,75.787
2.9845,74.947,74.752
3.0892,74.959,74.259
3.194,75.034,75.021
3.2987,75.143,75.474
3.4034,75.249,75.569
3.5081,75.18,75.148
3.6128,74.951,74.535
3.7176,74.718,74.647
3.8223,74.658,74.881
3.927,74.884,74.971
4.0317,75.141,75.215
4.1364,75.257,75.354
4.2412,75.088,74.842
4.3459,74.917,74.481
4.4506,74.951,74.745
4.5553,75.113,75.09
4.66,75.271,75.029
4.7647,75.123,74.799
4.8695,74.857,75.262
4.9742,74.692,75.875
5.0789,74.825,74.476
5.1836,75.092,74.386
5.2883,75.216,75.346
5.3931,75.142,74.787
5.4978,74.868,74.793
5.6025,74.701,75.488
5.7072,74.732,75.368
5.8119,74.9,74.851
5.9167,75.118,74.894
6.0214,75.244,75.001
6.1261,75.246,74.651
6.2308,75.139,74.79


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_311.csv <==
x,qOut,qIn
0.05236,74.767,74.266
0.15708,74.806,74.348
0.2618,74.947,75.326
0.36652,75.05,75.315
0.47124,75,75.157
0.57596,74.963,75.034
0.68068,75.027,74.727
0.7854,75.135,75.104
0.89012,75.207,75.395
0.99484,75.115,75.109
1.0996,74.948,74.687
1.2043,74.808,74.506
1.309,74.787,75.046
1.4137,74.874,75.742
1.5184,74.987,75.188
1.6232,75.075,74.617
1.7279,75.095,74.722
1.8326,75.082,75.224
1.9373,75.072,75.595
2.042,75.062,75.029
2.1468,75.041,74.388
2.2515,74.964,75.03
2.3562,74.892,74.707
2.4609,74.883,74.758
2.5656,74.989,75.459
2.6704,75.114,75.095
2.7751,75.152,74.619
2.8798,75.11,75.141
2.9845,75.024,74.97
3.0892,75.018,74.357
3.194,75.013,75.582
3.2987,74.953,75.829
3.4034,74.791,74.669
3.5081,74.712,74.697
3.6128,74.809,74.962
3.7176,74.998,74.987
3.8223,75.163,74.466
3.927,75.125,74.72
4.0317,75,75.447
4.1364,74.914,76.088
4.2412,74.983,75.348
4.3459,75.138,74.38
4.4506,75.235,73.865
4.5553,75.21,74.786
4.66,75.03,75.63
4.7647,74.802,75.231
4.8695,74.662,75.191
4.9742,74.678,74.893
5.0789,74.896,74.939
5.1836,75.209,75.025
5.2883,75.408,74.638
5.3931,75.378,75.231
5.4978,75.03,74.996
5.6025,74.648,74.127
5.7072,74.557,75.152
5.8119,74.766,75.89
5.9167,75.211,74.927
6.0214,75.421,74.472
6.1261,75.3,75.241
6.2308,75.011,75.594


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_312.csv <==
x,qOut,qIn
0.05236,74.787,75.256
0.15708,74.674,74.805
0.2618,74.784,75.079
0.36652,75.032,75.224
0.47124,75.305,74.594
0.57596,75.356,74.881
0.68068,75.194,75.575
0.7854,74.95,75.488
0.89012,74.77,74.537
0.99484,74.787,74.569
1.0996,74.917,74.769
1.2043,75.057,74.907
1.309,75.111,74.909
1.4137,75.056,75.455
1.5184,74.975,75.462
1.6232,74.94,74.683
1.7279,75.016,74.754
1.8326,75.137,75.529
1.9373,75.162,75.516
2.042,75.056,74.865
2.1468,74.808,74.721
2.2515,74.653,75.108
2.3562,74.708,74.93
2.4609,74.908,75.011
2.5656,75.158,75.131
2.6704,75.233,74.52
2.7751,75.162,74.514
2.8798,75.053,75.137
2.9845,75.021,76.053
3.0892,75.085,75.943
3.194,75.124,74.123
3.2987,75.097,73.999
3.4034,74.986,74.99
3.5081,74.925,75.234
3.6128,74.911,75.318
3.7176,74.903,74.787
3.8223,74.851,75.022
3.927,74.847,75.62
4.0317,74.984,75.087
4.1364,75.189,74.248
4.2412,75.354,74.941
4.3459,75.207,75.554
4.4506,74.887,75.207
4.5553,74.636,74.175
4.66,74.695,75.134
4.7647,74.996,76.092
4.8695,75.229,74.965
4.9742,75.281,74.706
5.0789,75.094,75.075
5.1836,74.938,74.443
5.2883,74.898,74.566
5.3931,74.925,75.222
5.4978,74.953,75.115
5.6025,74.928,75.027
5.7072,74.929,75.717
5.8119,74.986,74.966
5.9167,75.117,74.734
6.0214,75.214,75.246
6.1261,75.183,74.567
6.2308,75.032,74.859


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_313.csv <==
x,qOut,qIn
0.05236,75.099,74.755
0.15708,75.329,75.355
0.2618,75.35,75.065
0.36652,75.16,75.087
0.47124,74.796,75.363
0.57596,74.629,74.562
0.68068,74.754,74.825
0.7854,75.024,75.565
0.89012,75.259,74.681
0.99484,75.204,74.647
1.0996,74.984,75.28
1.2043,74.789,75.111
1.309,74.806,75.27
1.4137,75.018,75.472
1.5184,75.207,74.094
1.6232,75.268,74.3
1.7279,75.128,75.938
1.8326,74.968,75.638
1.9373,74.903,74.619
2.042,74.93,74.005
2.1468,75.019,75.234
2.2515,75.067,75.38
2.3562,75.06,75.156
2.4609,75.01,75.117
2.5656,74.929,74.532
2.6704,74.873,74.45
2.7751,74.904,75.11
2.8798,75,75.708
2.9845,75.125,74.898
3.0892,75.107,74.206
3.194,74.975,75.241
3.2987,74.851,75.791
3.4034,74.872,74.977
3.5081,75.031,74.705
3.6128,75.116,75.19
3.7176,75.068,75.496
3.8223,74.87,74.306
3.927,74.816,73.948
4.0317,74.934,75.083
4.1364,75.099,75.634
4.2412,75.16,75.137
4.3459,75.08,74.803
4.4506,75.037,75.141
4.5553,75.079,75.512
4.66,75.216,74.994
4.7647,75.197,74.583
4.8695,74.998,74.65
4.9742,74.752,74.852
5.0789,74.612,74.955
5.1836,74.704,75.151
5.2883,74.914,75.55
5.3931,75.131,75.483
5.4978,75.257,74.814
5.6025,75.27,74.475
5.7072,75.189,74.481
5.8119,75.046,75.025
5.9167,74.879,75.456
6.0214,74.748,75.164
6.1261,74.731,75.081
6.2308,74.846,74.619


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_314.csv <==
x,qOut,qIn
0.05236,75.053,75.25
0.15708,75.169,75.332
0.2618,75.184,74.408
0.36652,75.112,75.08
0.47124,74.997,75.422
0.57596,74.911,74.382
0.68068,74.832,74.963
0.7854,74.775,75.35
0.89012,74.766,74.882
0.99484,74.897,74.708
1.0996,75.085,74.834
1.2043,75.219,74.953
1.309,75.191,74.703
1.4137,75.06,74.973
1.5184,74.977,75.849
1.6232,74.976,75.565
1.7279,75.061,74.226
1.8326,75.078,74.593
1.9373,75.015,75.49
2.042,74.92,74.973
2.1468,74.843,74.684
2.2515,74.809,74.992
2.3562,74.828,75.314
2.4609,74.91,75.041
2.5656,75.067,75.052
2.6704,75.227,75.857
2.7751,75.263,75.392
2.8798,75.162,74.206
2.9845,74.937,73.916
3.0892,74.805,75.061
3.194,74.812,76.017
3.2987,74.895,75.648
3.4034,74.969,74.722
3.5081,75.011,74.787
3.6128,75.102,74.923
3.7176,75.216,74.852
3.8223,75.31,74.71
3.927,75.156,74.991
4.0317,74.843,75.321
4.1364,74.592,75.383
4.2412,74.632,74.781
4.3459,74.998,74.35
4.4506,75.355,74.945
4.5553,75.485,75.603
4.66,75.211,75.332
4.7647,74.813,74.671
4.8695,74.63,74.624
4.9742,74.709,74.907
5.0789,75.024,75.559
5.1836,75.199,75.134
5.2883,75.165,74.766
5.3931,75.019,75.258
5.4978,74.877,74.869
5.6025,74.897,74.887
5.7072,75.011,75.175
5.8119,75.119,75.035
5.9167,75.123,74.093
6.0214,75.018,74.617
6.1261,74.93,75.714
6.2308,74.925,75.199


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_315.csv <==
x,qOut,qIn
0.05236,74.737,75.257
0.15708,74.757,75.157
0.2618,74.932,74.888
0.36652,75.115,74.689
0.47124,75.166,75.081
0.57596,75.087,74.734
0.68068,74.987,74.545
0.7854,74.933,75.111
0.89012,74.97,75.685
0.99484,75.039,75.152
1.0996,75.097,74.783
1.2043,75.126,74.714
1.309,75.115,75.07
1.4137,75.05,74.646
1.5184,74.931,74.752
1.6232,74.808,75.407
1.7279,74.733,75.216
1.8326,74.808,74.746
1.9373,74.993,74.981
2.042,75.188,75.579
2.1468,75.286,75.333
2.2515,75.186,74.449
2.3562,74.978,74.25
2.4609,74.789,74.782
2.5656,74.748,75.4
2.6704,74.862,75.239
2.7751,75.013,74.751
2.8798,75.133,74.618
2.9845,75.174,75.322
3.0892,75.192,75.496
3.194,75.176,75.137
3.2987,75.097,74.301
3.4034,74.928,75.009
3.5081,74.749,76.204
3.6128,74.697,75.436
3.7176,74.784,74.356
3.8223,74.992,74.233
3.927,75.122,74.567
4.0317,75.126,75.377
4.1364,75.058,75.626
4.2412,74.986,75.045
4.3459,74.984,75.177
4.4506,75.033,74.851
4.5553,75.105,74.049
4.66,75.18,75.629
4.7647,75.175,76.183
4.8695,75.026,74.369
4.9742,74.808,74.655
5.0789,74.626,75.194
5.1836,74.753,74.413
5.2883,75.067,74.567
5.3931,75.331,75.374
5.4978,75.298,75.388
5.6025,74.98,74.534
5.7072,74.746,74.995
5.8119,74.745,75.235
5.9167,75.059,74.994
6.0214,75.269,75.053
6.1261,75.206,74.947
6.2308,74.977,75.032


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_316.csv <==
x,qOut,qIn
0.05236,74.936,75.356
0.15708,75.19,75.248
0.2618,75.198,74.335
0.36652,75.04,74.628
0.47124,74.852,75.727
0.57596,74.874,75.205
0.68068,75.004,74.387
0.7854,75.124,74.696
0.89012,75.127,75.634
0.99484,75.064,75.223
1.0996,75.01,74.543
1.2043,74.982,74.859
1.309,74.982,74.377
1.4137,74.968,74.498
1.5184,74.957,75.715
1.6232,74.964,75.957
1.7279,74.995,75.093
1.8326,75.028,74.612
1.9373,75.054,74.962
2.042,75.062,74.975
2.1468,75.05,74.466
2.2515,74.962,74.951
2.3562,74.82,75.079
2.4609,74.718,75.047
2.5656,74.76,75.617
2.6704,75.029,75.297
2.7751,75.336,74.32
2.8798,75.495,75.035
2.9845,75.334,75.019
3.0892,74.958,74.443
3.194,74.665,75.182
3.2987,74.581,75.337
3.4034,74.773,74.89
3.5081,74.998,75.158
3.6128,75.152,74.8
3.7176,75.212,74.722
3.8223,75.177,74.567
3.927,75.072,74.791
4.0317,74.951,76.143
4.1364,74.873,75.908
4.2412,74.892,73.808
4.3459,74.989,73.919
4.4506,75.068,75.659
4.5553,75.078,76.346
4.66,74.982,74.793
4.7647,74.85,74.437
4.8695,74.794,74.707
4.9742,74.855,74.843
5.0789,75.06,74.905
5.1836,75.239,74.836
5.2883,75.235,75.382
5.3931,75.075,75.243
5.4978,74.824,74.723
5.6025,74.824,74.631
5.7072,75.04,75.105
5.8119,75.257,75.412
5.9167,75.237,75.008
6.0214,74.915,74.834
6.1261,74.652,75.048
6.2308,74.622,74.998


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_317.csv <==
x,qOut,qIn
0.05236,74.677,74.457
0.15708,74.977,74.66
0.2618,75.201,75.334
0.36652,75.263,75.344
0.47124,75.119,75.268
0.57596,74.976,75.389
0.68068,74.927,74.922
0.7854,74.955,74.845
0.89012,75.027,74.24
0.99484,75.025,74.709
1.0996,74.949,75.573
1.2043,74.86,75.341
1.309,74.819,74.568
1.4137,74.913,75.035
1.5184,75.098,75.672
1.6232,75.271,75.313
1.7279,75.323,74.166
1.8326,75.155,74.627
1.9373,74.894,75.438
2.042,74.697,75.186
2.1468,74.711,74.468
2.2515,74.895,74.688
2.3562,75.085,75.472
2.4609,75.2,75.071
2.5656,75.185,75.073
2.6704,75.116,75.208
2.7751,75.03,74.357
2.8798,74.943,75.365
2.9845,74.868,76.044
3.0892,74.837,74.534
3.194,74.865,74.156
3.2987,74.924,74.997
3.4034,74.981,75.519
3.5081,74.986,74.881
3.6128,74.962,74.675
3.7176,74.946,74.861
3.8223,74.97,74.758
3.927,75.054,75.096
4.0317,75.159,75.834
4.1364,75.223,75.148
4.2412,75.189,74.406
4.3459,75.043,74.68
4.4506,74.905,74.641
4.5553,74.845,75.386
4.66,74.916,75.692
4.7647,74.971,74.761
4.8695,74.965,75.003
4.9742,74.956,74.922
5.0789,75.025,74.227
5.1836,75.157,74.8
5.2883,75.151,75.647
5.3931,74.986,75.257
5.4978,74.686,74.891
5.6025,74.658,75.105
5.7072,74.933,75.018
5.8119,75.285,75.122
5.9167,75.458,74.667
6.0214,75.214,74.727
6.1261,74.829,75.445
6.2308,74.572,75.148


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_318.csv <==
x,qOut,qIn
0.05236,75.049,75.422
0.15708,75.112,75.392
0.2618,75.073,74.813
0.36652,74.979,74.486
0.47124,74.893,75.249
0.57596,74.948,75.415
0.68068,75.082,74.658
0.7854,75.195,74.644
0.89012,75.186,74.464
0.99484,75.063,74.946
1.0996,74.949,75.993
1.2043,74.905,75.639
1.309,74.966,74.918
1.4137,75.033,74.706
1.5184,75.05,74.488
1.6232,75.015,74.732
1.7279,74.939,74.648
1.8326,74.85,74.833
1.9373,74.79,75.837
2.042,74.808,75.853
2.1468,74.951,74.701
2.2515,75.211,74.631
2.3562,75.401,74.735
2.4609,75.387,75.153
2.5656,75.052,75.698
2.6704,74.637,74.885
2.7751,74.474,74.328
2.8798,74.616,74.68
2.9845,75.038,75.345
3.0892,75.355,75.639
3.194,75.415,75.073
3.2987,75.268,74.207
3.4034,74.994,74.879
3.5081,74.866,75.225
3.6128,74.914,75.065
3.7176,75.031,75.164
3.8223,75.091,75.294
3.927,74.993,74.968
4.0317,74.893,74.567
4.1364,74.888,75.119
4.2412,75.051,74.984
4.3459,75.143,74.796
4.4506,75.046,75.25
4.5553,74.865,75.025
4.66,74.747,74.894
4.7647,74.908,75.405
4.8695,75.147,74.812
4.9742,75.286,74.072
5.0789,75.167,75.445
5.1836,74.953,75.838
5.2883,74.855,74.925
5.3931,74.893,74.135
5.4978,75.041,75.453
5.6025,75.105,75.511
5.7072,75.073,74.459
5.8119,74.989,74.845
5.9167,74.903,75.643
6.0214,74.855,75.283
6.1261,74.867,74.61
6.2308,74.934,74.471


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_319.csv <==
x,qOut,qIn
0.05236,74.963,75.14
0.15708,74.82,75.014
0.2618,74.766,75.012
0.36652,74.827,74.714
0.47124,75.006,75.171
0.57596,75.164,75.435
0.68068,75.22,75.122
0.7854,75.17,74.36
0.89012,75.019,74.707
0.99484,74.886,75.308
1.0996,74.865,75.412
1.2043,74.944,75.084
1.309,75.089,75
1.4137,75.136,74.844
1.5184,75.09,74.687
1.6232,75.017,74.468
1.7279,74.99,75.988
1.8326,74.978,76.217
1.9373,74.926,74.115
2.042,74.876,73.771
2.1468,74.891,75.392
2.2515,75.05,75.356
2.3562,75.178,74.869
2.4609,75.169,75.206
2.5656,74.939,75.5
2.6704,74.764,75.012
2.7751,74.826,74.515
2.8798,75.037,74.797
2.9845,75.256,75.234
3.0892,75.162,74.973
3.194,74.896,74.806
3.2987,74.689,74.973
3.4034,74.768,74.898
3.5081,75.08,74.721
3.6128,75.331,74.898
3.7176,75.391,74.836
3.8223,75.17,75.671
3.927,74.922,76.162
4.0317,74.821,74.879
4.1364,74.862,74.212
4.2412,75.001,74.712
4.3459,75.047,75.029
4.4506,74.98,75.293
4.5553,74.863,74.92
4.66,74.766,74.493
4.7647,74.808,75.276
4.8695,74.987,75.704
4.9742,75.213,75.157
5.0789,75.39,74.422
5.1836,75.337,74.95
5.2883,75.098,75.186
5.3931,74.83,74.859
5.4978,74.701,74.595
5.6025,74.794,75.073
5.7072,74.955,75.361
5.8119,75.084,75.238
5.9167,75.101,75.443
6.0214,75.103,74.451
6.1261,75.103,74.439
6.2308,75.07,75.415


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_320.csv <==
x,qOut,qIn
0.05236,75.166,75.196
0.15708,75.085,75.547
0.2618,75.026,74.987
0.36652,75.035,74.449
0.47124,75.141,74.865
0.57596,75.168,75.593
0.68068,75.044,75.116
0.7854,74.856,75.032
0.89012,74.726,74.624
0.99484,74.839,74.546
1.0996,75.055,75.246
1.2043,75.213,75.432
1.309,75.169,75.059
1.4137,74.996,74.749
1.5184,74.881,74.598
1.6232,74.88,74.678
1.7279,75.018,75.072
1.8326,75.112,76.02
1.9373,75.095,75.619
2.042,75.01,74.269
2.1468,74.912,74.703
2.2515,74.938,75.656
2.3562,75.026,74.778
2.4609,75.073,74.469
2.5656,74.974,74.94
2.6704,74.791,74.615
2.7751,74.743,75.362
2.8798,74.879,75.745
2.9845,75.207,74.637
3.0892,75.387,74.327
3.194,75.29,75.148
3.2987,75.028,75.416
3.4034,74.758,75.147
3.5081,74.729,75.22
3.6128,74.837,75.155
3.7176,74.966,75.201
3.8223,75.016,74.172
3.927,75.054,74.183
4.0317,75.089,75.511
4.1364,75.084,75.792
4.2412,74.992,74.865
4.3459,74.894,74.934
4.4506,74.934,75.319
4.5553,75.088,74.946
4.66,75.299,74.45
4.7647,75.277,74.719
4.8695,75.034,75.013
4.9742,74.751,75.052
5.0789,74.632,75.401
5.1836,74.809,75.444
5.2883,75.094,74.703
5.3931,75.317,74.435
5.4978,75.328,75.464
5.6025,75.131,75.558
5.7072,74.873,75.374
5.8119,74.684,74.433
5.9167,74.678,74.369
6.0214,74.83,75.642
6.1261,75.019,75.176
6.2308,75.156,74.531


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_321.csv <==
x,qOut,qIn
0.05236,74.89,74.335
0.15708,75.088,74.73
0.2618,75.24,75.26
0.36652,75.304,75.355
0.47124,75.247,75.294
0.57596,75.055,74.688
0.68068,74.839,74.528
0.7854,74.721,74.982
0.89012,74.815,74.98
0.99484,75.037,75.262
1.0996,75.174,75.823
1.2043,75.163,74.705
1.309,74.98,74.235
1.4137,74.91,75.682
1.5184,74.995,74.951
1.6232,75.111,74.378
1.7279,75.102,75.354
1.8326,74.917,75.545
1.9373,74.81,75.127
2.042,74.873,74.55
2.1468,75.152,74.769
2.2515,75.292,75.601
2.3562,75.162,75.507
2.4609,74.894,74.903
2.5656,74.667,73.99
2.6704,74.744,74.228
2.7751,74.973,75.665
2.8798,75.18,75.511
2.9845,75.205,74.56
3.0892,75.092,75.131
3.194,74.997,75.568
3.2987,74.982,75.209
3.4034,75.083,74.515
3.5081,75.131,74.918
3.6128,75.032,75.175
3.7176,74.844,74.869
3.8223,74.654,75.257
3.927,74.689,75.416
4.0317,74.903,74.806
4.1364,75.153,74.528
4.2412,75.285,74.927
4.3459,75.22,74.987
4.4506,75.07,75.104
4.5553,74.934,75.236
4.66,74.892,75.486
4.7647,74.924,74.945
4.8695,75,74.3
4.9742,75.078,74.62
5.0789,75.123,75.285
5.1836,75.049,75.161
5.2883,74.903,74.649
5.3931,74.794,75.083
5.4978,74.835,75.676
5.6025,75.035,75.341
5.7072,75.215,74.85
5.8119,75.262,74.455
5.9167,75.091,74.451
6.0214,74.848,75.234
6.1261,74.707,75.606
6.2308,74.718,75.366


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_322.csv <==
x,qOut,qIn
0.05236,74.996,75.956
0.15708,75.148,74.469
0.2618,75.192,73.404
0.36652,75.125,74.612
0.47124,74.968,76.032
0.57596,74.85,75.242
0.68068,74.812,74.517
0.7854,74.853,75.143
0.89012,74.962,75.194
0.99484,75.144,74.116
1.0996,75.3,74.627
1.2043,75.314,75.705
1.309,75.068,74.962
1.4137,74.694,74.464
1.5184,74.541,74.896
1.6232,74.688,75.066
1.7279,75.144,75.704
1.8326,75.41,75.555
1.9373,75.313,74.607
2.042,75.006,75.047
2.1468,74.704,74.972
2.2515,74.733,74.536
2.3562,74.91,74.905
2.4609,75.056,74.83
2.5656,75.012,74.919
2.6704,74.926,75.284
2.7751,74.954,75.184
2.8798,75.085,74.744
2.9845,75.272,75.001
3.0892,75.311,74.962
3.194,75.186,75.406
3.2987,74.98,75.319
3.4034,74.793,74.918
3.5081,74.748,74.792
3.6128,74.813,74.541
3.7176,74.925,75.18
3.8223,75.017,75.061
3.927,75.051,74.846
4.0317,75.046,75.096
4.1364,75.034,74.797
4.2412,75.05,75.142
4.3459,75.107,75.462
4.4506,75.134,74.748
4.5553,75.092,74.927
4.66,74.947,75.33
4.7647,74.829,74.99
4.8695,74.839,74.535
4.9742,74.94,74.708
5.0789,75.072,74.836
5.1836,75.07,74.964
5.2883,74.988,75.678
5.3931,74.921,75.259
5.4978,74.961,74.428
5.6025,75.08,74.969
5.7072,75.153,75.32
5.8119,75.129,74.901
5.9167,74.982,74.748
6.0214,74.829,74.82
6.1261,74.772,75.05
6.2308,74.828,75.784


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_323.csv <==
x,qOut,qIn
0.05236,75.029,75.325
0.15708,74.971,74.548
0.2618,74.913,74.836
0.36652,74.923,75.28
0.47124,75.063,75.005
0.57596,75.178,74.956
0.68068,75.109,74.994
0.7854,74.912,74.88
0.89012,74.684,75.412
0.99484,74.754,74.894
1.0996,75.034,74.281
1.2043,75.304,74.857
1.309,75.339,75.565
1.4137,75.111,75.114
1.5184,74.899,74.812
1.6232,74.833,74.932
1.7279,74.999,75.109
1.8326,75.127,74.874
1.9373,75.106,74.258
2.042,74.984,75.014
2.1468,74.838,76.436
2.2515,74.808,75.099
2.3562,74.885,74.189
2.4609,75.015,74.463
2.5656,75.147,75.09
2.6704,75.17,75.144
2.7751,75.047,74.836
2.8798,74.861,74.961
2.9845,74.715,75.057
3.0892,74.809,75.286
3.194,75.064,75.58
3.2987,75.306,74.909
3.4034,75.361,74.881
3.5081,75.131,74.956
3.6128,74.827,74.533
3.7176,74.634,75.034
3.8223,74.715,75.035
3.927,74.939,74.858
4.0317,75.122,75.262
4.1364,75.215,75.19
4.2412,75.205,74.7
4.3459,75.197,75.101
4.4506,75.148,75.245
4.5553,75.036,75.044
4.66,74.845,74.878
4.7647,74.741,75.174
4.8695,74.805,75.097
4.9742,74.967,74.288
5.0789,75.129,75.579
5.1836,75.137,75.981
5.2883,75.058,74.46
5.3931,74.979,73.916
5.4978,74.983,75.287
5.6025,75.041,75.779
5.7072,75.075,75.345
5.8119,75.063,74.73
5.9167,74.994,74.359
6.0214,74.951,74.661
6.1261,74.965,75.032
6.2308,75.005,75.664


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_324.csv <==
x,qOut,qIn
0.05236,75.318,75.135
0.15708,75.202,75.242
0.2618,74.95,74.972
0.36652,74.757,74.708
0.47124,74.805,74.556
0.57596,75.007,75.164
0.68068,75.152,75.846
0.7854,75.175,74.975
0.89012,75.05,74.423
0.99484,74.958,75.017
1.0996,74.945,75.254
1.2043,74.974,75.326
1.309,74.999,75.043
1.4137,74.962,75.21
1.5184,74.921,74.626
1.6232,74.918,74.642
1.7279,74.996,75.361
1.8326,75.087,75.014
1.9373,75.099,74.53
2.042,75.031,74.989
2.1468,74.908,75.31
2.2515,74.912,74.767
2.3562,75.034,74.873
2.4609,75.163,75.871
2.5656,75.172,74.659
2.6704,75.021,73.746
2.7751,74.876,74.704
2.8798,74.822,75.941
2.9845,74.911,75.761
3.0892,74.977,74.925
3.194,74.991,74.486
3.2987,75,74.778
3.4034,75.066,74.821
3.5081,75.15,74.924
3.6128,75.111,74.739
3.7176,74.959,75
3.8223,74.735,75.857
3.927,74.733,75.273
4.0317,74.966,74.947
4.1364,75.259,74.983
4.2412,75.418,74.438
4.3459,75.217,74.586
4.4506,74.853,75.336
4.5553,74.571,75.265
4.66,74.604,75
4.7647,74.885,74.57
4.8695,75.181,74.246
4.9742,75.371,75.645
5.0789,75.37,75.682
5.1836,75.225,74.511
5.2883,75.008,74.772
5.3931,74.821,75.212
5.4978,74.764,74.696
5.6025,74.867,74.724
5.7072,74.974,75.353
5.8119,74.998,75.153
5.9167,74.873,75.07
6.0214,74.816,75.251
6.1261,74.94,74.85
6.2308,75.151,74.672


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_325.csv <==
x,qOut,qIn
0.05236,74.861,75.254
0.15708,74.999,75.189
0.2618,75.187,75.039
0.36652,75.305,75.763
0.47124,75.246,75.566
0.57596,75.057,74.2
0.68068,74.883,73.963
0.7854,74.78,74.66
0.89012,74.778,75.937
0.99484,74.759,75.607
1.0996,74.755,74.757
1.2043,74.826,74.619
1.309,75.036,75.038
1.4137,75.317,75.042
1.5184,75.448,74.816
1.6232,75.343,74.611
1.7279,74.947,75.709
1.8326,74.603,75.269
1.9373,74.581,74.454
2.042,74.833,75.275
2.1468,75.254,75.031
2.2515,75.41,74.097
2.3562,75.248,74.779
2.4609,74.944,75.999
2.5656,74.711,75.267
2.6704,74.777,74.302
2.7751,74.979,74.638
2.8798,75.157,75.09
2.9845,75.179,75.31
3.0892,75.098,75.198
3.194,74.993,75.059
3.2987,74.91,74.79
3.4034,74.879,74.792
3.5081,74.942,75.515
3.6128,75.059,75.042
3.7176,75.145,74.426
3.8223,75.108,75.072
3.927,74.956,75.359
4.0317,74.861,74.928
4.1364,74.888,74.85
4.2412,75.067,75.125
4.3459,75.166,74.827
4.4506,75.113,74.992
4.5553,74.984,74.95
4.66,74.883,74.916
4.7647,74.911,75.387
4.8695,74.971,75.308
4.9742,75.008,74.734
5.0789,74.985,74.629
5.1836,74.997,74.984
5.2883,75.035,75.265
5.3931,75.052,75.583
5.4978,74.995,75.094
5.6025,74.917,74.8
5.7072,74.918,74.88
5.8119,74.993,75.212
5.9167,75.116,74.637
6.0214,75.121,74.602
6.1261,75.014,74.914
6.2308,74.892,74.588


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_326.csv <==
x,qOut,qIn
0.05236,75.142,74.815
0.15708,75.079,74.161
0.2618,74.973,74.748
0.36652,74.883,75.261
0.47124,74.854,76.008
0.57596,74.84,75.549
0.68068,74.881,74.385
0.7854,74.99,74.533
0.89012,75.178,74.947
0.99484,75.269,74.833
1.0996,75.148,75.025
1.2043,74.898,75.237
1.309,74.64,74.614
1.4137,74.677,74.824
1.5184,74.952,75.325
1.6232,75.269,75.161
1.7279,75.427,74.852
1.8326,75.264,75.622
1.9373,74.958,75.534
2.042,74.715,73.962
2.1468,74.729,74.901
2.2515,74.915,76.194
2.3562,75.046,75.252
2.4609,75.06,74.369
2.5656,74.939,74.415
2.6704,74.923,74.681
2.7751,75.034,75.314
2.8798,75.172,75.216
2.9845,75.219,75.279
3.0892,75.096,75.556
3.194,74.957,74.729
3.2987,74.9,74.706
3.4034,75.006,75.042
3.5081,75.102,74.745
3.6128,75.046,74.788
3.7176,74.882,74.78
3.8223,74.689,75.16
3.927,74.74,75.803
4.0317,74.986,75.175
4.1364,75.254,74.139
4.2412,75.363,74.881
4.3459,75.219,75.588
4.4506,74.983,75.415
4.5553,74.792,74.904
4.66,74.757,74.526
4.7647,74.819,74.924
4.8695,74.925,75.123
4.9742,75.039,75.28
5.0789,75.133,74.862
5.1836,75.129,74.791
5.2883,75.035,75.172
5.3931,74.938,74.942
5.4978,74.934,75.213
5.6025,75.043,74.802
5.7072,75.111,74.471
5.8119,75.08,74.959
5.9167,74.923,75.349
6.0214,74.857,75.127
6.1261,74.933,75.069
6.2308,75.065,75.2


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_327.csv <==
x,qOut,qIn
0.05236,75.195,73.962
0.15708,75.368,74.842
0.2618,75.32,75.845
0.36652,75.083,75.511
0.47124,74.743,74.927
0.57596,74.687,74.947
0.68068,74.89,74.605
0.7854,75.152,74.56
0.89012,75.265,75.722
0.99484,75.098,75.39
1.0996,74.842,74.489
1.2043,74.678,74.735
1.309,74.766,75.368
1.4137,75.037,75.125
1.5184,75.258,74.396
1.6232,75.307,74.714
1.7279,75.091,75.35
1.8326,74.839,75.035
1.9373,74.769,75.349
2.042,74.879,75.215
2.1468,75.117,74.369
2.2515,75.194,74.704
2.3562,75.098,75.555
2.4609,74.937,75.443
2.5656,74.83,74.62
2.6704,74.85,74.679
2.7751,74.937,75.12
2.8798,75.042,75.435
2.9845,75.13,74.435
3.0892,75.164,74.802
3.194,75.106,75.628
3.2987,74.998,75.377
3.4034,74.893,74.587
3.5081,74.926,74.751
3.6128,75.031,75.495
3.7176,75.106,75.244
3.8223,75.05,73.813
3.927,74.926,74.224
4.0317,74.873,76.056
4.1364,74.916,76.098
4.2412,75.048,74.901
4.3459,75.128,74.442
4.4506,75.147,74.552
4.5553,75.121,75.216
4.66,75.07,75.05
4.7647,74.951,74.508
4.8695,74.798,74.851
4.9742,74.703,74.939
5.0789,74.762,75.218
5.1836,75.008,75.605
5.2883,75.253,75.522
5.3931,75.353,74.868
5.4978,75.181,74.823
5.6025,74.893,74.853
5.7072,74.726,74.643
5.8119,74.724,75.009
5.9167,74.879,75.391
6.0214,74.944,74.764
6.1261,74.959,75.258
6.2308,75.011,75.115


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_328.csv <==
x,qOut,qIn
0.05236,75.16,75.053
0.15708,75.175,75.409
0.2618,75.14,75.323
0.36652,75.074,75.093
0.47124,75.001,74.79
0.57596,74.924,74.812
0.68068,74.837,74.741
0.7854,74.767,75.036
0.89012,74.75,75.306
0.99484,74.857,74.717
1.0996,75.038,74.734
1.2043,75.211,74.995
1.309,75.291,75.525
1.4137,75.243,75.166
1.5184,75.122,74.452
1.6232,74.986,74.886
1.7279,74.887,74.678
1.8326,74.86,74.312
1.9373,74.897,75.537
2.042,74.96,76.263
2.1468,75.006,74.683
2.2515,75.007,74.018
2.3562,75.011,75.068
2.4609,75.029,74.664
2.5656,75.061,75.638
2.6704,74.985,76.596
2.7751,74.837,74.702
2.8798,74.741,73.943
2.9845,74.829,74.888
3.0892,75.111,75.256
3.194,75.319,75.121
3.2987,75.312,74.808
3.4034,74.982,74.862
3.5081,74.678,75.499
3.6128,74.684,75.131
3.7176,74.946,74.908
3.8223,75.343,74.644
3.927,75.421,74.7
4.0317,75.181,75.107
4.1364,74.845,75.033
4.2412,74.666,75.257
4.3459,74.804,75.374
4.4506,75.027,75.029
4.5553,75.18,74.74
4.66,75.145,74.704
4.7647,75.056,75.131
4.8695,74.979,75.064
4.9742,74.917,74.531
5.0789,74.858,75.27
5.1836,74.849,75.936
5.2883,74.949,75.034
5.3931,75.101,74.491
5.4978,75.233,74.895
5.6025,75.184,75.603
5.7072,75.013,75.193
5.8119,74.838,74.225
5.9167,74.775,74.517
6.0214,74.846,75.26
6.1261,74.968,75.199
6.2308,75.088,74.934


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_329.csv <==
x,qOut,qIn
0.05236,74.889,74.11
0.15708,75.094,74.326
0.2618,75.15,75.456
0.36652,75.05,75.439
0.47124,74.837,74.979
0.57596,74.78,75.189
0.68068,74.9,75.551
0.7854,75.098,75.46
0.89012,75.263,74.527
0.99484,75.241,74.154
1.0996,75.042,74.746
1.2043,74.786,75.473
1.309,74.611,74.798
1.4137,74.699,74.724
1.5184,74.966,75.246
1.6232,75.26,75.119
1.7279,75.429,74.591
1.8326,75.387,75.072
1.9373,75.188,75.535
2.042,74.931,74.834
2.1468,74.713,74.618
2.2515,74.657,75.18
2.3562,74.764,75.637
2.4609,74.942,75.016
2.5656,75.09,74.364
2.6704,75.087,74.797
2.7751,75,75.567
2.8798,74.923,75.463
2.9845,74.942,74.603
3.0892,75.013,74.51
3.194,75.051,74.892
3.2987,75.051,75.202
3.4034,75.025,75.401
3.5081,75.023,75.159
3.6128,75.016,74.985
3.7176,74.997,74.948
3.8223,74.968,74.439
3.927,74.994,74.463
4.0317,75.029,75.691
4.1364,75.02,75.922
4.2412,74.913,74.213
4.3459,74.831,74.225
4.4506,74.901,75.143
4.5553,75.075,75.484
4.66,75.268,75.686
4.7647,75.21,75.212
4.8695,74.985,74.336
4.9742,74.784,74.676
5.0789,74.804,75.198
5.1836,75.009,75.435
5.2883,75.131,74.738
5.3931,75.092,74.467
5.4978,74.866,75.716
5.6025,74.796,74.964
5.7072,74.954,74.164
5.8119,75.189,74.966
5.9167,75.318,75.461
6.0214,75.15,75.077
6.1261,74.9,75.251
6.2308,74.759,75.161


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_330.csv <==
x,qOut,qIn
0.05236,74.77,75.176
0.15708,74.978,75.631
0.2618,75.164,75.102
0.36652,75.207,74.661
0.47124,75.023,75.169
0.57596,74.86,75.438
0.68068,74.848,75.057
0.7854,74.938,75.113
0.89012,75.042,74.574
0.99484,75.012,74.341
1.0996,74.948,74.279
1.2043,74.938,75.448
1.309,75.053,76.048
1.4137,75.168,74.532
1.5184,75.199,74.542
1.6232,75.168,75.545
1.7279,75.122,74.889
1.8326,75.102,74.146
1.9373,75.002,74.705
2.042,74.824,75.423
2.1468,74.597,75.614
2.2515,74.602,75.368
2.3562,74.863,74.706
2.4609,75.208,74.186
2.5656,75.44,75.318
2.6704,75.331,75.722
2.7751,75.024,74.76
2.8798,74.732,74.861
2.9845,74.658,74.943
3.0892,74.818,74.685
3.194,75.048,75.032
3.2987,75.224,74.733
3.4034,75.248,74.816
3.5081,75.105,75.619
3.6128,74.919,75.57
3.7176,74.813,74.489
3.8223,74.901,75.042
3.927,75.097,75.662
4.0317,75.19,75.125
4.1364,75.122,74.775
4.2412,74.875,74.976
4.3459,74.728,74.962
4.4506,74.774,74.424
4.5553,74.939,74.578
4.66,75.122,75.866
4.7647,75.179,75.62
4.8695,75.155,74.722
4.9742,75.108,74.459
5.0789,75.095,74.91
5.1836,75.11,74.894
5.2883,75.076,75.141
5.3931,74.973,75.426
5.4978,74.795,75.099
5.6025,74.719,74.541
5.7072,74.838,74.579
5.8119,75.067,75.238
5.9167,75.296,75.317
6.0214,75.255,74.709
6.1261,75.022,74.791
6.2308,74.793,74.866


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_331.csv <==
x,qOut,qIn
0.05236,75.108,74.96
0.15708,75.052,74.809
0.2618,74.97,75.268
0.36652,74.93,75.338
0.47124,75.001,75.506
0.57596,75.11,74.919
0.68068,75.112,74.162
0.7854,75.001,74.692
0.89012,74.801,74.851
0.99484,74.754,75.2
1.0996,74.868,75.764
1.2043,75.039,75.193
1.309,75.151,74.315
1.4137,75.185,74.658
1.5184,75.194,75.147
1.6232,75.156,75.314
1.7279,75.028,75.198
1.8326,74.791,75.196
1.9373,74.66,74.853
2.042,74.729,74.941
2.1468,75.056,75.133
2.2515,75.309,74.986
2.3562,75.28,75.172
2.4609,75.044,74.616
2.5656,74.735,74.43
2.6704,74.724,74.997
2.7751,74.938,75.31
2.8798,75.187,75.107
2.9845,75.272,75.193
3.0892,75.165,75.469
3.194,75.045,74.687
3.2987,74.987,74.287
3.4034,75.035,75.493
3.5081,74.992,75.347
3.6128,74.846,74.817
3.7176,74.705,75.352
3.8223,74.698,74.851
3.927,74.901,74.298
4.0317,75.137,74.709
4.1364,75.268,75.253
4.2412,75.178,75.535
4.3459,74.972,75.394
4.4506,74.848,74.615
4.5553,74.868,74.656
4.66,75.062,75.28
4.7647,75.214,74.883
4.8695,75.192,74.73
4.9742,75.029,74.248
5.0789,74.787,75.92
5.1836,74.724,76.313
5.2883,74.866,74.211
5.3931,75.095,73.66
5.4978,75.278,75.654
5.6025,75.244,75.852
5.7072,75.06,74.881
5.8119,74.855,74.544
5.9167,74.755,74.825
6.0214,74.813,74.721
6.1261,74.943,74.986
6.2308,75.065,75.182


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_332.csv <==
x,qOut,qIn
0.05236,74.955,75.303
0.15708,75.263,74.73
0.2618,75.373,74.725
0.36652,75.269,74.53
0.47124,74.983,75.703
0.57596,74.771,75.841
0.68068,74.708,74.452
0.7854,74.772,74.466
0.89012,74.922,74.904
0.99484,75.093,74.501
1.0996,75.209,75.06
1.2043,75.216,75.987
1.309,75.071,74.617
1.4137,74.9,74.105
1.5184,74.86,75.276
1.6232,74.948,75.509
1.7279,75.131,75.187
1.8326,75.146,74.93
1.9373,74.987,74.82
2.042,74.796,75
2.1468,74.737,74.412
2.2515,74.913,74.511
2.3562,75.111,75.687
2.4609,75.197,75.676
2.5656,75.062,74.971
2.6704,74.926,74.961
2.7751,74.945,74.887
2.8798,75.062,74.739
2.9845,75.178,74.85
3.0892,75.057,75.434
3.194,74.832,75.695
3.2987,74.683,74.443
3.4034,74.779,74.524
3.5081,75.056,75.277
3.6128,75.278,75.283
3.7176,75.334,75.294
3.8223,75.143,74.357
3.927,74.907,74.4
4.0317,74.818,75.363
4.1364,74.89,75.509
4.2412,75.096,74.891
4.3459,75.172,74.623
4.4506,75.078,75.128
4.5553,74.918,75.619
4.66,74.822,75.651
4.7647,74.903,74.739
4.8695,75.015,73.771
4.9742,75.061,74.674
5.0789,74.963,75.474
5.1836,74.875,74.759
5.2883,74.897,74.951
5.3931,75,75.655
5.4978,75.131,75.246
5.6025,75.201,74.512
5.7072,75.215,74.516
5.8119,75.16,75.108
5.9167,75.015,74.844
6.0214,74.778,74.636
6.1261,74.627,75.113
6.2308,74.663,75.551


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_333.csv <==
x,qOut,qIn
0.05236,75.293,75.054
0.15708,75.215,73.989
0.2618,75.025,74.446
0.36652,74.873,75.068
0.47124,74.899,74.921
0.57596,75,74.567
0.68068,75.008,75.353
0.7854,74.943,75.526
0.89012,74.859,74.996
0.99484,75.011,75.092
1.0996,75.261,74.818
1.2043,75.393,74.678
1.309,75.186,75.658
1.4137,74.751,75.415
1.5184,74.499,74.377
1.6232,74.553,74.979
1.7279,74.952,74.778
1.8326,75.243,74.448
1.9373,75.287,75.415
2.042,75.164,75.218
2.1468,74.991,74.588
2.2515,74.948,75.192
2.3562,74.991,75.562
2.4609,75.06,75.015
2.5656,75.099,74.429
2.6704,75.071,74.947
2.7751,74.988,75.493
2.8798,74.896,75.391
2.9845,74.846,74.656
3.0892,74.891,75.139
3.194,74.982,75.257
3.2987,75.064,74.379
3.4034,75.091,74.647
3.5081,75.069,75.765
3.6128,75.02,75.473
3.7176,74.97,74.695
3.8223,74.944,75.023
3.927,75.003,75.509
4.0317,75.109,74.761
4.1364,75.177,74.39
4.2412,75.116,75.182
4.3459,74.92,75.363
4.4506,74.769,75.088
4.5553,74.759,74.96
4.66,74.955,74.673
4.7647,75.174,74.408
4.8695,75.264,74.904
4.9742,75.205,75.129
5.0789,75.009,75.221
5.1836,74.859,75.627
5.2883,74.842,75.164
5.3931,74.934,74.487
5.4978,75.093,74.452
5.6025,75.155,75.339
5.7072,75.063,75.838
5.8119,74.877,74.833
5.9167,74.681,74.187
6.0214,74.684,74.983
6.1261,74.878,75.364
6.2308,75.13,76.159


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_334.csv <==
x,qOut,qIn
0.05236,75.011,75.61
0.15708,75.105,76.161
0.2618,75.15,74.957
0.36652,75.135,74.317
0.47124,75.048,74.81
0.57596,74.995,74.71
0.68068,75.014,74.728
0.7854,75.046,75.315
0.89012,75.012,75.233
0.99484,74.884,74.713
1.0996,74.852,74.908
1.2043,74.972,75.23
1.309,75.264,74.725
1.4137,75.378,74.746
1.5184,75.183,75.39
1.6232,74.843,75.408
1.7279,74.572,74.747
1.8326,74.681,74.858
1.9373,74.968,75.263
2.042,75.209,74.828
2.1468,75.204,74.71
2.2515,75.032,74.696
2.3562,74.892,74.883
2.4609,74.859,75.765
2.5656,74.968,75.523
2.6704,75.083,74.585
2.7751,75.144,74.55
2.8798,75.141,75.108
2.9845,75.074,74.919
3.0892,74.955,74.431
3.194,74.823,75.103
3.2987,74.741,75.795
3.4034,74.771,75.29
3.5081,74.952,74.49
3.6128,75.183,73.781
3.7176,75.338,75.312
3.8223,75.293,75.808
3.927,75.035,74.107
4.0317,74.783,74.712
4.1364,74.684,75.353
4.2412,74.856,75.147
4.3459,75.105,75.306
4.4506,75.214,75.263
4.5553,75.147,74.746
4.66,74.905,74.917
4.7647,74.757,75.017
4.8695,74.79,74.784
4.9742,74.931,74.93
5.0789,75.08,74.447
5.1836,75.081,74.68
5.2883,75.018,75.863
5.3931,74.988,75.657
5.4978,75.079,74.384
5.6025,75.192,74.577
5.7072,75.178,75.45
5.8119,75.04,75.386
5.9167,74.817,75.041
6.0214,74.724,75.006
6.1261,74.769,74.631
6.2308,74.888,74.475


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_335.csv <==
x,qOut,qIn
0.05236,75.236,75.133
0.15708,74.983,75.812
0.2618,74.814,75.242
0.36652,74.828,74.922
0.47124,75.074,74.577
0.57596,75.276,74.542
0.68068,75.288,75.491
0.7854,75.13,75.581
0.89012,74.851,74.76
0.99484,74.665,74.786
1.0996,74.668,74.824
1.2043,74.832,74.82
1.309,75.11,75.739
1.4137,75.286,75.462
1.5184,75.258,74.333
1.6232,75.092,74.996
1.7279,74.89,75.052
1.8326,74.897,74.369
1.9373,75.024,74.83
2.042,75.125,75.496
2.1468,75.052,74.694
2.2515,74.901,74.199
2.3562,74.877,75.229
2.4609,74.987,75.946
2.5656,75.19,75.48
2.6704,75.211,74.404
2.7751,75.067,74.327
2.8798,74.888,75.028
2.9845,74.814,75.539
3.0892,74.855,75.126
3.194,74.893,74.623
3.2987,74.909,75.158
3.4034,74.911,75.234
3.5081,75.03,74.388
3.6128,75.186,74.833
3.7176,75.264,75.255
3.8223,75.148,74.849
3.927,74.909,74.949
4.0317,74.778,75.213
4.1364,74.823,74.879
4.2412,75.069,75.149
4.3459,75.232,75.744
4.4506,75.201,75.244
4.5553,75.045,74.488
4.66,74.867,74.241
4.7647,74.84,74.7
4.8695,74.897,75.456
4.9742,74.963,75.123
5.0789,74.972,75.595
5.1836,74.987,75.319
5.2883,75.062,74.141
5.3931,75.163,74.71
5.4978,75.246,75.478
5.6025,75.163,74.953
5.7072,74.937,75.094
5.8119,74.707,75.119
5.9167,74.622,75.352
6.0214,74.815,75.064
6.1261,75.106,74.278
6.2308,75.305,74.367


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_336.csv <==
x,qOut,qIn
0.05236,74.558,75.859
0.15708,74.5,75.683
0.2618,74.76,74.236
0.36652,75.154,73.975
0.47124,75.475,75.794
0.57596,75.443,75.745
0.68068,75.154,74.342
0.7854,74.827,74.189
0.89012,74.688,75.085
0.99484,74.825,75.311
1.0996,75.039,75.556
1.2043,75.189,74.899
1.309,75.155,74.343
1.4137,75.02,74.781
1.5184,74.909,75.524
1.6232,74.867,75.781
1.7279,74.918,74.595
1.8326,74.95,74.453
1.9373,74.946,75.294
2.042,74.943,75.016
2.1468,74.989,75.212
2.2515,75.069,75.413
2.3562,75.075,75.027
2.4609,75.008,74.682
2.5656,74.895,74.517
2.6704,74.94,74.912
2.7751,75.091,75.522
2.8798,75.208,75.139
2.9845,75.141,74.468
3.0892,74.955,74.753
3.194,74.886,75.4
3.2987,74.964,75.285
3.4034,75.166,74.65
3.5081,75.17,75.247
3.6128,75,75.709
3.7176,74.817,74.815
3.8223,74.798,74.762
3.927,74.944,75.452
4.0317,75.05,74.64
4.1364,75.053,74.464
4.2412,74.925,75.242
4.3459,74.879,74.92
4.4506,74.961,75.047
4.5553,75.104,75.183
4.66,75.223,74.703
4.7647,75.213,75.175
4.8695,75.109,75.845
4.9742,74.974,75.236
5.0789,74.869,74.312
5.1836,74.837,74.318
5.2883,74.866,74.678
5.3931,74.923,75.054
5.4978,74.978,75.627
5.6025,74.997,75.354
5.7072,75.022,75.302
5.8119,75.081,74.705
5.9167,75.203,74.816
6.0214,75.277,75.467
6.1261,75.163,74.526
6.2308,74.898,74.55


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_337.csv <==
x,qOut,qIn
0.05236,75.263,74.841
0.15708,75.073,75.094
0.2618,74.793,74.681
0.36652,74.627,74.547
0.47124,74.765,75.358
0.57596,75.058,75.46
0.68068,75.24,74.784
0.7854,75.25,75.052
0.89012,75.081,75.36
0.99484,75.009,74.958
1.0996,75.031,74.692
1.2043,75.047,74.298
1.309,74.948,74.99
1.4137,74.793,75.619
1.5184,74.76,75.449
1.6232,74.868,74.778
1.7279,75.093,74.834
1.8326,75.239,75.005
1.9373,75.258,74.737
2.042,75.165,74.896
2.1468,74.989,75.38
2.2515,74.801,75.394
2.3562,74.715,75.17
2.4609,74.775,74.604
2.5656,75.007,75.15
2.6704,75.221,75.461
2.7751,75.245,74.748
2.8798,75.093,74.397
2.9845,74.82,75.029
3.0892,74.739,75.519
3.194,74.881,75.035
3.2987,75.115,74.691
3.4034,75.29,75.147
3.5081,75.264,74.753
3.6128,75.128,74.286
3.7176,74.978,75.751
3.8223,74.901,75.561
3.927,74.88,74.249
4.0317,74.891,74.837
4.1364,74.932,75.28
4.2412,75.007,75.07
4.3459,75.067,74.536
4.4506,75.035,74.929
4.5553,74.936,75.791
4.66,74.81,74.838
4.7647,74.849,74.236
4.8695,75.035,74.866
4.9742,75.232,75.091
5.0789,75.293,75.951
5.1836,75.121,75.866
5.2883,74.906,74.169
5.3931,74.795,73.696
5.4978,74.912,75.293
5.6025,75.088,75.549
5.7072,75.136,74.989
5.8119,75.05,74.947
5.9167,74.862,74.815
6.0214,74.832,74.909
6.1261,74.98,75.618
6.2308,75.174,75.04


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_338.csv <==
x,qOut,qIn
0.05236,74.967,74.36
0.15708,74.997,74.883
0.2618,75.092,75.801
0.36652,75.122,75.044
0.47124,74.958,74.447
0.57596,74.784,75.099
0.68068,74.808,75.228
0.7854,74.987,74.81
0.89012,75.23,75.033
0.99484,75.215,75.636
1.0996,75.014,75.178
1.2043,74.811,74.622
1.309,74.795,74.783
1.4137,74.958,75.142
1.5184,75.078,75.168
1.6232,75.077,74.462
1.7279,74.914,75.369
1.8326,74.831,76.045
1.9373,74.908,74.502
2.042,75.071,74.062
2.1468,75.223,74.943
2.2515,75.205,75.327
2.3562,75.067,75.745
2.4609,74.91,75.451
2.5656,74.832,74.177
2.6704,74.883,74.172
2.7751,74.995,75.508
2.8798,75.087,75.246
2.9845,75.085,74.405
3.0892,74.964,75.429
3.194,74.847,75.595
3.2987,74.834,74.993
3.4034,75.009,74.976
3.5081,75.242,74.78
3.6128,75.31,74.66
3.7176,75.169,75.105
3.8223,74.819,75.483
3.927,74.618,75.216
4.0317,74.69,74.588
4.1364,74.932,75.009
4.2412,75.2,75.595
4.3459,75.275,74.968
4.4506,75.191,74.092
4.5553,75.034,74.467
4.66,74.893,75.174
4.7647,74.846,75.674
4.8695,74.904,75.218
4.9742,75.026,74.699
5.0789,75.167,74.897
5.1836,75.225,74.894
5.2883,75.171,75.333
5.3931,75.036,75.514
5.4978,74.86,74.747
5.6025,74.729,74.476
5.7072,74.712,74.891
5.8119,74.819,74.981
5.9167,75.047,75.317
6.0214,75.223,75.612
6.1261,75.23,74.889
6.2308,75.117,74.703


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_339.csv <==
x,qOut,qIn
0.05236,74.966,75.713
0.15708,74.723,75.127
0.2618,74.766,74.253
0.36652,74.979,74.79
0.47124,75.202,75.476
0.57596,75.166,74.712
0.68068,74.975,74.722
0.7854,74.796,74.688
0.89012,74.793,74.858
0.99484,74.965,75.694
1.0996,75.147,75.569
1.2043,75.243,74.781
1.309,75.181,74.701
1.4137,75.049,75.323
1.5184,74.941,75.252
1.6232,74.883,74.608
1.7279,74.883,74.285
1.8326,74.862,75.312
1.9373,74.847,75.871
2.042,74.886,75.212
2.1468,75.028,74.53
2.2515,75.213,74.556
2.3562,75.292,75.188
2.4609,75.222,74.91
2.5656,74.992,75.098
2.6704,74.805,75.769
2.7751,74.765,75.055
2.8798,74.851,74.418
2.9845,75.022,74.824
3.0892,75.167,75.834
3.194,75.206,75.446
3.2987,75.121,74.215
3.4034,74.907,74.88
3.5081,74.76,75.773
3.6128,74.807,74.896
3.7176,74.987,74.564
3.8223,75.198,75.17
3.927,75.202,74.884
4.0317,75.078,74.752
4.1364,74.959,75.296
4.2412,74.978,75.169
4.3459,75.067,74.687
4.4506,75.086,74.711
4.5553,75.033,74.671
4.66,74.935,74.486
4.7647,74.936,75.09
4.8695,74.98,76.262
4.9742,75.012,75.548
5.0789,74.977,74.621
5.1836,74.972,75.017
5.2883,75.026,74.559
5.3931,75.068,74.86
5.4978,75.009,75.451
5.6025,74.794,74.874
5.7072,74.637,74.947
5.8119,74.669,75.037
5.9167,74.984,74.775
6.0214,75.345,74.967
6.1261,75.481,74.869
6.2308,75.352,75.172


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_340.csv <==
x,qOut,qIn
0.05236,75.142,74.555
0.15708,75.102,74.271
0.2618,75.027,74.86
0.36652,74.937,75.492
0.47124,74.858,75.227
0.57596,74.857,74.989
0.68068,74.961,74.587
0.7854,75.12,75.167
0.89012,75.281,75.152
0.99484,75.282,74.91
1.0996,75.093,75.29
1.2043,74.829,75.278
1.309,74.626,74.767
1.4137,74.689,74.623
1.5184,74.91,74.674
1.6232,75.126,75.158
1.7279,75.178,75.121
1.8326,75.069,74.992
1.9373,74.975,75.386
2.042,74.974,75.004
2.1468,75.121,74.871
2.2515,75.225,74.85
2.3562,75.168,74.723
2.4609,74.991,75.037
2.5656,74.767,75.637
2.6704,74.717,75.536
2.7751,74.846,74.508
2.8798,75.053,74.181
2.9845,75.23,75.041
3.0892,75.241,75.603
3.194,75.101,75.112
3.2987,74.911,74.429
3.4034,74.774,74.422
3.5081,74.832,75.119
3.6128,75.015,75.703
3.7176,75.189,75.696
3.8223,75.22,74.796
3.927,75.058,74.374
4.0317,74.873,74.63
4.1364,74.779,75.047
4.2412,74.871,75.693
4.3459,74.961,75.111
4.4506,74.944,74.145
4.5553,74.882,75.507
4.66,74.874,74.916
4.7647,75.074,73.452
4.8695,75.276,75.358
4.9742,75.314,76.079
5.0789,75.043,74.745
5.1836,74.742,74.698
5.2883,74.701,75.221
5.3931,74.886,75.333
5.4978,75.195,74.82
5.6025,75.238,74.704
5.7072,75.062,74.794
5.8119,74.846,75.191
5.9167,74.777,75.249
6.0214,74.887,75.188
6.1261,75.032,75.266
6.2308,75.134,75.092


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_341.csv <==
x,qOut,qIn
0.05236,74.993,75.128
0.15708,75.122,75.185
0.2618,75.223,75.04
0.36652,75.208,75.174
0.47124,75.013,74.872
0.57596,74.765,74.552
0.68068,74.626,74.716
0.7854,74.648,75.426
0.89012,74.855,75.28
0.99484,75.098,74.896
1.0996,75.256,75.178
1.2043,75.294,74.368
1.309,75.199,74.368
1.4137,75.084,75.738
1.5184,74.99,75.776
1.6232,74.921,74.728
1.7279,74.867,74.59
1.8326,74.888,75.061
1.9373,75.01,75.452
2.042,75.148,74.687
2.1468,75.199,75.388
2.2515,75.009,76.128
2.3562,74.764,74.397
2.4609,74.652,73.928
2.5656,74.837,75.22
2.6704,75.137,75.329
2.7751,75.272,74.772
2.8798,75.2,75.137
2.9845,74.938,74.826
3.0892,74.848,74.908
3.194,74.973,75.521
3.2987,75.161,74.536
3.4034,75.236,74.351
3.5081,75.058,75.399
3.6128,74.826,75.6
3.7176,74.699,75.263
3.8223,74.806,74.652
3.927,75.015,74.589
4.0317,75.163,74.906
4.1364,75.193,75.364
4.2412,75.075,75.338
4.3459,74.904,74.718
4.4506,74.784,74.835
4.5553,74.769,74.907
4.66,74.902,75.338
4.7647,75.09,75.245
4.8695,75.189,74.531
4.9742,75.154,74.58
5.0789,74.967,75.464
5.1836,74.854,75.349
5.2883,74.909,74.739
5.3931,75.053,74.884
5.4978,75.175,75.641
5.6025,75.111,74.967
5.7072,74.978,74.412
5.8119,74.883,74.43
5.9167,74.922,74.715
6.0214,74.978,75.198
6.1261,74.979,75.465
6.2308,74.964,75.061


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_342.csv <==
x,qOut,qIn
0.05236,75.049,74.584
0.15708,74.916,74.672
0.2618,74.84,74.864
0.36652,74.824,75.121
0.47124,74.854,75.766
0.57596,74.898,75.679
0.68068,74.999,74.592
0.7854,75.138,74.218
0.89012,75.288,74.983
0.99484,75.258,75.519
1.0996,75.026,75.089
1.2043,74.741,75.009
1.309,74.579,74.844
1.4137,74.737,74.243
1.5184,75.058,74.691
1.6232,75.337,75.73
1.7279,75.383,75.555
1.8326,75.154,74.525
1.9373,74.883,74.641
2.042,74.744,74.879
2.1468,74.885,75.73
2.2515,75.104,75.577
2.3562,75.156,73.875
2.4609,75.032,74.23
2.5656,74.776,76.259
2.6704,74.748,75.451
2.7751,74.942,74.199
2.8798,75.183,74.756
2.9845,75.274,75.025
3.0892,75.122,74.802
3.194,74.936,75.117
3.2987,74.836,75.309
3.4034,74.91,75.401
3.5081,74.985,75.434
3.6128,75.016,74.585
3.7176,75.031,74.82
3.8223,75.076,74.659
3.927,75.097,74.712
4.0317,75.019,75.355
4.1364,74.898,74.937
4.2412,74.82,74.762
4.3459,74.953,75.239
4.4506,75.175,75.198
4.5553,75.332,74.772
4.66,75.28,74.538
4.7647,75.071,75.397
4.8695,74.878,75.663
4.9742,74.783,74.84
5.0789,74.832,75.132
5.1836,74.92,75.19
5.2883,74.988,74.641
5.3931,75.015,74.814
5.4978,74.988,75.139
5.6025,74.937,74.819
5.7072,74.91,74.479
5.8119,74.935,75.181
5.9167,75.03,75.475
6.0214,75.143,75.069
6.1261,75.201,75.191
6.2308,75.175,74.886


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_343.csv <==
x,qOut,qIn
0.05236,75.048,75.639
0.15708,75.285,74.714
0.2618,75.353,74.56
0.36652,75.253,74.939
0.47124,75.008,74.497
0.57596,74.767,74.551
0.68068,74.654,75.615
0.7854,74.704,75.671
0.89012,74.922,74.554
0.99484,75.162,74.226
1.0996,75.306,75.216
1.2043,75.31,75.783
1.309,75.15,75.299
1.4137,74.908,74.667
1.5184,74.725,74.688
1.6232,74.68,75.579
1.7279,74.835,75.062
1.8326,75.055,73.933
1.9373,75.165,74.796
2.042,75.131,75.556
2.1468,74.954,75.113
2.2515,74.885,75.034
2.3562,74.989,74.765
2.4609,75.166,74.578
2.5656,75.291,75.262
2.6704,75.211,75.629
2.7751,75.032,74.893
2.8798,74.868,74.762
2.9845,74.822,74.919
3.0892,74.87,74.573
3.194,74.944,75.042
3.2987,75.004,75.001
3.4034,75.02,75.941
3.5081,74.978,75.448
3.6128,74.933,74.069
3.7176,74.936,74.392
3.8223,75.04,75.172
3.927,75.143,75.36
4.0317,75.111,75.523
4.1364,74.973,74.922
4.2412,74.793,74.305
4.3459,74.84,75.012
4.4506,75.047,75.612
4.5553,75.236,75.317
4.66,75.219,74.801
4.7647,74.981,74.946
4.8695,74.795,74.739
4.9742,74.784,74.627
5.0789,75.027,75.114
5.1836,75.217,75.137
5.2883,75.195,75.164
5.3931,75.035,75.499
5.4978,74.858,75.24
5.6025,74.927,74.901
5.7072,75.104,74.307
5.8119,75.21,74.399
5.9167,75.072,75.521
6.0214,74.805,75.081
6.1261,74.678,74.584
6.2308,74.756,75.413


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_344.csv <==
x,qOut,qIn
0.05236,74.616,75.264
0.15708,74.756,74.814
0.2618,74.946,74.299
0.36652,75.079,74.68
0.47124,75.084,75.608
0.57596,75.086,75.501
0.68068,75.103,74.842
0.7854,75.11,74.991
0.89012,75.075,74.867
0.99484,75.044,74.252
1.0996,75.031,74.653
1.2043,74.999,75.449
1.309,74.9,75.442
1.4137,74.77,75.135
1.5184,74.771,75.029
1.6232,74.923,74.895
1.7279,75.213,74.25
1.8326,75.339,74.789
1.9373,75.188,75.857
2.042,74.887,75.312
2.1468,74.606,74.186
2.2515,74.657,74.751
2.3562,74.936,75.819
2.4609,75.237,75.597
2.5656,75.359,74.601
2.6704,75.2,74.812
2.7751,74.941,75.227
2.8798,74.753,74.644
2.9845,74.794,74.63
3.0892,74.965,75.358
3.194,75.078,75.678
3.2987,75.092,75.187
3.4034,75.001,74.341
3.5081,75.017,74.361
3.6128,75.123,75.217
3.7176,75.199,75.735
3.8223,75.114,74.518
3.927,74.876,73.892
4.0317,74.73,75.718
4.1364,74.769,75.939
4.2412,75.037,74.5
4.3459,75.232,74.72
4.4506,75.207,74.96
4.5553,75.028,74.94
4.66,74.802,75.889
4.7647,74.77,75.91
4.8695,74.882,74.272
4.9742,75.027,74.547
5.0789,75.094,74.657
5.1836,75.068,74.517
5.2883,75.012,75.33
5.3931,74.958,74.93
5.4978,74.923,74.787
5.6025,74.924,75.392
5.7072,75.015,75.305
5.8119,75.161,75.136
5.9167,75.316,74.785
6.0214,75.257,74.93
6.1261,75.003,75.169
6.2308,74.725,75.084


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_345.csv <==
x,qOut,qIn
0.05236,74.915,74.899
0.15708,75.099,74.627
0.2618,75.124,74.674
0.36652,75.05,75.524
0.47124,74.971,75.315
0.57596,75.011,74.895
0.68068,75.09,74.675
0.7854,75.136,74.849
0.89012,75.092,74.947
0.99484,74.982,75.367
1.0996,74.865,75.355
1.2043,74.792,74.434
1.309,74.809,74.573
1.4137,74.924,75.29
1.5184,75.065,75.845
1.6232,75.156,75.479
1.7279,75.126,74.527
1.8326,75.006,74.613
1.9373,74.917,74.718
2.042,74.907,74.981
2.1468,75.003,74.641
2.2515,75.04,74.85
2.3562,74.983,76.168
2.4609,74.915,75.423
2.5656,74.943,74.365
2.6704,75.145,75.023
2.7751,75.297,74.988
2.8798,75.26,74.808
2.9845,74.925,75.006
3.0892,74.608,75.4
3.194,74.582,75.313
3.2987,74.812,74.733
3.4034,75.198,75.417
3.5081,75.383,75.507
3.6128,75.317,74.19
3.7176,75.098,74.144
3.8223,74.847,75.13
3.927,74.752,75.055
4.0317,74.819,75.471
4.1364,74.98,75.52
4.2412,75.156,74.051
4.3459,75.249,74.186
4.4506,75.233,75.693
4.5553,75.121,76.103
4.66,74.934,75.122
4.7647,74.753,74.569
4.8695,74.688,74.477
4.9742,74.767,75.329
5.0789,75.001,74.777
5.1836,75.178,74.279
5.2883,75.158,75.356
5.3931,75.001,75.688
5.4978,74.808,74.581
5.6025,74.886,74.746
5.7072,75.139,75.303
5.8119,75.352,75.285
5.9167,75.304,75.137
6.0214,74.994,74.918
6.1261,74.743,74.75
6.2308,74.689,75.049


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_346.csv <==
x,qOut,qIn
0.05236,75.165,74.98
0.15708,75.253,74.954
0.2618,75.146,74.468
0.36652,74.969,75.078
0.47124,74.876,75.741
0.57596,74.952,75.162
0.68068,75.036,74.551
0.7854,75.056,74.387
0.89012,74.967,75.044
0.99484,74.945,75.114
1.0996,74.995,74.762
1.2043,75.043,75.111
1.309,75.004,75.791
1.4137,74.937,74.897
1.5184,74.976,74.435
1.6232,75.091,74.683
1.7279,75.216,74.936
1.8326,75.098,75.226
1.9373,74.836,75.698
2.042,74.634,75.032
2.1468,74.692,74.516
2.2515,74.99,74.897
2.3562,75.258,75.349
2.4609,75.349,75.286
2.5656,75.159,74.296
2.6704,74.888,74.192
2.7751,74.754,75.343
2.8798,74.802,75.614
2.9845,75.038,75.057
3.0892,75.222,75.305
3.194,75.242,75.331
3.2987,75.129,74.957
3.4034,74.949,74.915
3.5081,74.878,74.643
3.6128,74.874,74.505
3.7176,74.874,75.426
3.8223,74.812,75.135
3.927,74.806,74.304
4.0317,74.952,75.019
4.1364,75.185,75.911
4.2412,75.406,74.269
4.3459,75.376,73.808
4.4506,75.145,75.725
4.5553,74.871,76.013
4.66,74.723,74.916
4.7647,74.776,74.643
4.8695,74.918,74.274
4.9742,75.057,75.078
5.0789,75.114,75.293
5.1836,75.067,75.009
5.2883,74.962,75.335
5.3931,74.872,74.79
5.4978,74.875,74.797
5.6025,74.999,75.023
5.7072,75.115,75.388
5.8119,75.133,75.27
5.9167,74.975,74.336
6.0214,74.793,74.711
6.1261,74.771,75.495
6.2308,74.908,75.315


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_347.csv <==
x,qOut,qIn
0.05236,74.729,75.417
0.15708,74.825,75.019
0.2618,75.088,74.98
0.36652,75.321,74.931
0.47124,75.328,74.712
0.57596,75.09,75.418
0.68068,74.838,75.769
0.7854,74.7,75.043
0.89012,74.767,74.134
0.99484,74.892,74.651
1.0996,75.006,75.64
1.2043,75.088,75.295
1.309,75.128,74.503
1.4137,75.091,74.755
1.5184,75.022,75.155
1.6232,74.991,75.051
1.7279,75.072,75.425
1.8326,75.182,75.8
1.9373,75.17,74.562
2.042,75.041,74.485
2.1468,74.843,74.72
2.2515,74.817,74.398
2.3562,74.909,75.032
2.4609,75,75.557
2.5656,74.965,75.441
2.6704,74.898,75.13
2.7751,74.961,75.064
2.8798,75.121,74.71
2.9845,75.305,74.803
3.0892,75.212,75.545
3.194,74.911,74.815
3.2987,74.621,74.285
3.4034,74.57,75.237
3.5081,74.821,75.659
3.6128,75.146,75.293
3.7176,75.377,74.663
3.8223,75.375,74.627
3.927,75.19,75.594
4.0317,74.969,75.119
4.1364,74.812,74.251
4.2412,74.803,75.614
4.3459,74.875,75.988
4.4506,74.962,74.367
4.5553,75.042,73.947
4.66,75.107,75.23
4.7647,75.145,75.798
4.8695,75.107,75.194
4.9742,75.014,74.656
5.0789,74.899,74.454
5.1836,74.911,74.306
5.2883,75.022,75.537
5.3931,75.126,75.894
5.4978,75.106,74.839
5.6025,74.949,74.645
5.7072,74.838,75.268
5.8119,74.854,75.001
5.9167,75.045,74.818
6.0214,75.169,74.896
6.1261,75.097,74.563
6.2308,74.91,75.068


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_348.csv <==
x,qOut,qIn
0.05236,75.022,74.803
0.15708,74.864,74.666
0.2618,74.814,75.49
0.36652,74.903,75.471
0.47124,75.129,75.053
0.57596,75.299,75.139
0.68068,75.293,74.367
0.7854,75.13,74.697
0.89012,74.855,75.746
0.99484,74.697,74.953
1.0996,74.724,74.045
1.2043,74.879,74.739
1.309,75.081,76.045
1.4137,75.192,75.643
1.5184,75.197,74.273
1.6232,75.125,73.964
1.7279,75.01,75.32
1.8326,74.919,75.742
1.9373,74.877,75.232
2.042,74.877,74.713
2.1468,74.902,74.712
2.2515,74.937,75.156
2.3562,75,74.99
2.4609,75.069,74.872
2.5656,75.119,75.31
2.6704,75.044,75.358
2.7751,74.909,74.705
2.8798,74.832,74.871
2.9845,74.93,75.604
3.0892,75.134,75.332
3.194,75.217,74.315
3.2987,75.133,73.9
3.4034,74.886,75.126
3.5081,74.803,75.619
3.6128,74.915,75.004
3.7176,75.092,75.093
3.8223,75.183,75.515
3.927,75.153,74.766
4.0317,75.12,74.19
4.1364,75.088,75.166
4.2412,75.031,75.348
4.3459,74.818,75.043
4.4506,74.617,74.891
4.5553,74.581,75.009
4.66,74.84,74.762
4.7647,75.202,74.239
4.8695,75.388,75.519
4.9742,75.331,75.638
5.0789,75.011,74.555
5.1836,74.781,74.929
5.2883,74.795,75.204
5.3931,74.974,74.659
5.4978,75.196,74.875
5.6025,75.198,75.574
5.7072,75.036,75.539
5.8119,74.856,74.962
5.9167,74.807,74.984
6.0214,74.934,74.726
6.1261,75.078,74.513
6.2308,75.135,75.167


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_349.csv <==
x,qOut,qIn
0.05236,74.873,75.297
0.15708,74.789,75.488
0.2618,74.853,75.207
0.36652,75.017,74.634
0.47124,75.207,74.647
0.57596,75.226,74.634
0.68068,75.086,74.961
0.7854,74.893,75.101
0.89012,74.762,75.629
0.99484,74.799,75.725
1.0996,74.957,74.455
1.2043,75.144,74.335
1.309,75.274,74.835
1.4137,75.226,75.153
1.5184,75.015,75.564
1.6232,74.765,75.087
1.7279,74.616,74.546
1.8326,74.739,75.398
1.9373,75.02,75.221
2.042,75.276,74.693
2.1468,75.331,74.762
2.2515,75.119,75.459
2.3562,74.861,75.674
2.4609,74.727,74.388
2.5656,74.86,74.112
2.6704,75.092,75.625
2.7751,75.208,75.977
2.8798,75.172,74.512
2.9845,74.987,74.526
3.0892,74.9,75.003
3.194,74.957,74.612
3.2987,75.07,75.475
3.4034,75.136,75.885
3.5081,75.045,74.937
3.6128,74.914,74.325
3.7176,74.842,74.974
3.8223,74.92,75.13
3.927,75.031,74.663
4.0317,75.025,74.88
4.1364,74.909,74.678
4.2412,74.728,75.287
4.3459,74.766,75.74
4.4506,75.024,74.679
4.5553,75.32,74.607
4.66,75.451,75.308
4.7647,75.246,74.936
4.8695,74.932,74.955
4.9742,74.713,75.313
5.0789,74.761,74.855
5.1836,74.896,74.531
5.2883,74.972,74.745
5.3931,74.994,75.092
5.4978,75.004,75.259
5.6025,75.063,74.998
5.7072,75.093,75.294
5.8119,75.079,74.963
5.9167,75.026,74.745
6.0214,75.031,75.027
6.1261,75.039,74.853
6.2308,75.002,74.816


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_350.csv <==
x,qOut,qIn
0.05236,75.055,74.528
0.15708,74.982,75.419
0.2618,74.874,75.769
0.36652,74.797,75.094
0.47124,74.822,74.514
0.57596,74.993,74.82
0.68068,75.182,75.283
0.7854,75.275,75.312
0.89012,75.17,74.36
0.99484,74.922,74.573
1.0996,74.73,75.894
1.2043,74.7,75.333
1.309,74.909,74.228
1.4137,75.166,75.807
1.5184,75.275,75.597
1.6232,75.208,74.603
1.7279,74.974,74.157
1.8326,74.842,74.903
1.9373,74.868,75.631
2.042,74.97,75.242
2.1468,75.044,74.839
2.2515,75.024,75.355
2.3562,75.019,74.802
2.4609,75.057,74.692
2.5656,75.148,75.171
2.6704,75.13,74.688
2.7751,74.991,74.777
2.8798,74.833,75.562
2.9845,74.768,75.508
3.0892,74.89,74.572
3.194,75.076,74.31
3.2987,75.206,74.577
3.4034,75.173,74.939
3.5081,75.008,75.712
3.6128,74.854,75.668
3.7176,74.799,74.925
3.8223,74.902,74.769
3.927,75.077,75.08
4.0317,75.198,75.113
4.1364,75.19,75.253
4.2412,74.997,74.792
4.3459,74.729,74.254
4.4506,74.608,74.799
4.5553,74.708,75.366
4.66,75.064,74.961
4.7647,75.37,74.641
4.8695,75.427,75.267
4.9742,75.272,75.331
5.0789,74.993,75.07
5.1836,74.904,75.315
5.2883,74.949,74.682
5.3931,74.995,74.621
5.4978,74.909,74.966
5.6025,74.783,74.881
5.7072,74.78,75.017
5.8119,74.893,75.177
5.9167,75.077,75.454
6.0214,75.152,75.132
6.1261,75.141,74.788
6.2308,75.092,74.451


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_351.csv <==
x,qOut,qIn
0.05236,75.356,75.174
0.15708,75.398,74.306
0.2618,75.142,74.704
0.36652,74.816,75.492
0.47124,74.673,75.368
0.57596,74.837,74.505
0.68068,75.06,74.133
0.7854,75.183,75.052
0.89012,75.082,75.437
0.99484,74.964,75.136
1.0996,74.967,75.533
1.2043,75.059,75.016
1.309,75.169,74.634
1.4137,75.134,75.107
1.5184,75.009,74.911
1.6232,74.877,74.665
1.7279,74.809,74.872
1.8326,74.796,75.02
1.9373,74.854,74.844
2.042,74.99,75.359
2.1468,75.21,74.996
2.2515,75.357,74.686
2.3562,75.294,75.125
2.4609,75.073,74.732
2.5656,74.788,75.409
2.6704,74.705,75.72
2.7751,74.775,74.769
2.8798,74.89,74.759
2.9845,74.944,74.914
3.0892,74.984,74.81
3.194,75.046,75.011
3.2987,75.092,75.081
3.4034,75.067,75.156
3.5081,74.97,75.12
3.6128,74.933,74.529
3.7176,74.987,75.154
3.8223,75.139,75.25
3.927,75.195,74.683
4.0317,75.109,74.878
4.1364,74.961,74.844
4.2412,74.849,74.662
4.3459,74.884,75.015
4.4506,74.975,75.836
4.5553,75.045,75.54
4.66,75.029,74.721
4.7647,75.002,74.625
4.8695,75.017,74.4
4.9742,75.043,74.48
5.0789,75.033,75.916
5.1836,74.909,75.593
5.2883,74.794,74.788
5.3931,74.793,74.912
5.4978,74.997,74.644
5.6025,75.269,74.201
5.7072,75.358,75.136
5.8119,75.202,76.114
5.9167,74.787,74.715
6.0214,74.533,73.823
6.1261,74.634,75.102
6.2308,74.967,76.105


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_352.csv <==
x,qOut,qIn
0.05236,74.83,74.754
0.15708,74.962,75.027
0.2618,75.061,75.563
0.36652,75.049,75.194
0.47124,74.884,74.292
0.57596,74.817,74.57
0.68068,74.909,75.349
0.7854,75.066,75.186
0.89012,75.17,75.008
0.99484,75.127,74.927
1.0996,75.052,75.132
1.2043,75.012,75.264
1.309,75.057,74.45
1.4137,75.079,74.93
1.5184,75.022,75.545
1.6232,74.921,74.859
1.7279,74.82,74.504
1.8326,74.833,75.19
1.9373,74.941,75.309
2.042,75.069,75.217
2.1468,75.139,75.184
2.2515,75.089,74.991
2.3562,75.001,75.02
2.4609,74.939,74.547
2.5656,74.959,75.433
2.6704,74.977,75.737
2.7751,74.944,74.292
2.8798,74.901,73.884
2.9845,74.903,75.347
3.0892,75.027,75.764
3.194,75.17,75.381
3.2987,75.246,75.224
3.4034,75.175,74.533
3.5081,75.042,74.193
3.6128,74.956,74.951
3.7176,74.921,75.491
3.8223,74.92,75.282
3.927,74.839,75.298
4.0317,74.778,74.848
4.1364,74.828,74.707
4.2412,75.075,75.269
4.3459,75.341,74.671
4.4506,75.367,74.281
4.5553,75.148,74.972
4.66,74.737,75.774
4.7647,74.607,75.597
4.8695,74.817,74.806
4.9742,75.16,74.703
5.0789,75.399,74.358
5.1836,75.3,75.155
5.2883,75.02,75.869
5.3931,74.745,74.791
5.4978,74.65,74.283
5.6025,74.747,75.07
5.7072,74.949,75.553
5.8119,75.161,74.853
5.9167,75.301,74.67
6.0214,75.252,75.484
6.1261,75.062,75.473
6.2308,74.871,74.733


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_353.csv <==
x,qOut,qIn
0.05236,74.836,74.272
0.15708,75.002,74.396
0.2618,75.186,75.199
0.36652,75.27,75.382
0.47124,75.139,75.382
0.57596,74.845,75.096
0.68068,74.652,74.578
0.7854,74.678,74.747
0.89012,74.993,75.597
0.99484,75.277,75.554
1.0996,75.309,74.528
1.2043,75.127,74.673
1.309,74.817,75.454
1.4137,74.752,75.036
1.5184,74.918,74.363
1.6232,75.144,74.294
1.7279,75.238,75.489
1.8326,75.11,75.408
1.9373,74.963,74.653
2.042,74.919,74.837
2.1468,75.065,75.478
2.2515,75.192,75.349
2.3562,75.167,75.363
2.4609,75.024,74.543
2.5656,74.83,74.129
2.6704,74.751,75.317
2.7751,74.768,75.36
2.8798,74.841,74.812
2.9845,74.93,75.391
3.0892,75.048,75.332
3.194,75.179,74.454
3.2987,75.271,74.65
3.4034,75.274,76.015
3.5081,75.125,75.421
3.6128,74.896,73.712
3.7176,74.707,74.357
3.8223,74.681,75.873
3.927,74.867,75.298
4.0317,75.095,74.955
4.1364,75.233,74.628
4.2412,75.166,74.744
4.3459,75.028,75.037
4.4506,74.967,74.994
4.5553,74.978,74.938
4.66,75.019,75.325
4.7647,74.948,75.422
4.8695,74.886,74.84
4.9742,74.915,74.929
5.0789,75.099,74.643
5.1836,75.207,74.243
5.2883,75.103,75.615
5.3931,74.882,75.732
5.4978,74.686,75
5.6025,74.776,75.097
5.7072,75.023,74.631
5.8119,75.247,74.526
5.9167,75.282,74.659
6.0214,75.13,75.063
6.1261,74.937,75.876
6.2308,74.81,75.531


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_354.csv <==
x,qOut,qIn
0.05236,75.236,74.615
0.15708,74.975,74.768
0.2618,74.778,75.63
0.36652,74.746,75.632
0.47124,74.938,74.28
0.57596,75.123,74.698
0.68068,75.147,75.832
0.7854,75.028,75.644
0.89012,74.818,74.186
0.99484,74.755,74.284
1.0996,74.852,74.918
1.2043,75.016,75.512
1.309,75.139,75.69
1.4137,75.138,75.01
1.5184,75.097,74.224
1.6232,75.076,74.56
1.7279,75.123,74.752
1.8326,75.138,75.02
1.9373,75.045,76.102
2.042,74.887,74.961
2.1468,74.726,74.667
2.2515,74.768,75.608
2.3562,74.98,75.183
2.4609,75.197,74.726
2.5656,75.244,74.658
2.6704,74.997,74.72
2.7751,74.722,74.953
2.8798,74.628,75.188
2.9845,74.886,75.252
3.0892,75.226,74.941
3.194,75.369,74.914
3.2987,75.296,74.968
3.4034,75.048,75.584
3.5081,74.921,75.52
3.6128,74.9,74.309
3.7176,74.907,74.557
3.8223,74.861,74.995
3.927,74.846,74.739
4.0317,74.929,74.761
4.1364,75.054,75.342
4.2412,75.145,75.569
4.3459,75.123,75.032
4.4506,75.086,74.888
4.5553,75.075,75.139
4.66,75.113,74.122
4.7647,75.044,74.433
4.8695,74.873,75.876
4.9742,74.715,75.49
5.0789,74.695,74.868
5.1836,74.886,75.582
5.2883,75.142,74.914
5.3931,75.33,74.42
5.4978,75.334,74.512
5.6025,75.141,75.253
5.7072,74.882,75.764
5.8119,74.698,74.996
5.9167,74.717,74.365
6.0214,74.942,74.786
6.1261,75.196,75.178
6.2308,75.336,75.221


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_355.csv <==
x,qOut,qIn
0.05236,75.142,74.663
0.15708,75.243,75.041
0.2618,75.21,74.932
0.36652,75.106,75.112
0.47124,75.004,75.436
0.57596,74.907,75.299
0.68068,74.818,74.699
0.7854,74.789,74.895
0.89012,74.885,74.992
0.99484,75.101,74.452
1.0996,75.236,74.557
1.2043,75.208,75.571
1.309,74.965,74.741
1.4137,74.823,74.368
1.5184,74.92,75.545
1.6232,75.142,75.801
1.7279,75.329,74.68
1.8326,75.232,74.35
1.9373,74.986,75.091
2.042,74.76,75.61
2.1468,74.712,74.699
2.2515,74.794,74.247
2.3562,74.901,74.926
2.4609,75,75.923
2.5656,75.075,75.207
2.6704,75.14,74.678
2.7751,75.153,74.959
2.8798,75.11,74.528
2.9845,75.015,74.892
3.0892,74.933,75.439
3.194,74.882,74.997
3.2987,74.868,75.024
3.4034,74.889,74.918
3.5081,74.978,74.429
3.6128,75.113,75.076
3.7176,75.217,75.769
3.8223,75.202,75.168
3.927,74.998,74.559
4.0317,74.779,75.215
4.1364,74.689,75.261
4.2412,74.851,74.379
4.3459,75.08,74.926
4.4506,75.159,75.275
4.5553,75.085,75.57
4.66,74.901,74.877
4.7647,74.906,74.36
4.8695,75.079,74.676
4.9742,75.266,74.916
5.0789,75.3,75.4
5.1836,75.1,75.647
5.2883,74.867,74.774
5.3931,74.75,74.42
5.4978,74.868,75.608
5.6025,75.08,75.619
5.7072,75.189,74.622
5.8119,75.139,74.365
5.9167,74.905,74.356
6.0214,74.727,75.227
6.1261,74.74,76.088
6.2308,74.905,74.99


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_356.csv <==
x,qOut,qIn
0.05236,75.247,74.579
0.15708,75.161,74.736
0.2618,74.972,74.784
0.36652,74.848,74.531
0.47124,74.941,75.141
0.57596,75.087,75.463
0.68068,75.101,74.843
0.7854,75.006,75.044
0.89012,74.866,75.821
0.99484,74.936,75.461
1.0996,75.108,74.479
1.2043,75.211,74.741
1.309,75.073,74.531
1.4137,74.778,74.239
1.5184,74.614,75.423
1.6232,74.665,75.571
1.7279,74.959,75.059
1.8326,75.215,75.06
1.9373,75.348,74.817
2.042,75.365,75.046
2.1468,75.292,74.914
2.2515,75.115,74.372
2.3562,74.867,74.931
2.4609,74.666,76.297
2.5656,74.638,74.725
2.6704,74.847,73.818
2.7751,75.11,74.66
2.8798,75.278,75.445
2.9845,75.223,75.452
3.0892,75.025,74.763
3.194,74.856,74.745
3.2987,74.799,75.349
3.4034,74.908,75.03
3.5081,75.069,74.605
3.6128,75.151,74.786
3.7176,75.11,75.173
3.8223,74.92,75.214
3.927,74.76,75.241
4.0317,74.769,75.241
4.1364,74.922,74.478
4.2412,75.158,74.515
4.3459,75.227,75.403
4.4506,75.115,75.614
4.5553,74.935,75.211
4.66,74.82,74.602
4.7647,74.881,74.762
4.8695,75.024,74.855
4.9742,75.15,74.968
5.0789,75.171,75.453
5.1836,75.059,75.321
5.2883,74.906,74.821
5.3931,74.816,74.764
5.4978,74.89,74.647
5.6025,75.091,75.097
5.7072,75.211,75.618
5.8119,75.167,75.361
5.9167,74.91,73.981
6.0214,74.757,74.271
6.1261,74.845,76.006
6.2308,75.061,75.875


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_357.csv <==
x,qOut,qIn
0.05236,74.828,75.145
0.15708,74.556,74.867
0.2618,74.615,74.94
0.36652,74.929,75.307
0.47124,75.364,75.027
0.57596,75.498,75.124
0.68068,75.294,75.432
0.7854,74.928,74.643
0.89012,74.614,74.859
0.99484,74.597,75.668
1.0996,74.768,74.932
1.2043,74.983,74.787
1.309,75.106,74.698
1.4137,75.127,74.317
1.5184,75.117,75.334
1.6232,75.11,75.491
1.7279,75.128,74.663
1.8326,75.109,74.809
1.9373,75.049,75.32
2.042,74.986,74.949
2.1468,74.969,74.569
2.2515,75.001,75.546
2.3562,74.998,75.601
2.4609,74.947,74.829
2.5656,74.848,74.203
2.6704,74.853,74.656
2.7751,74.952,75.65
2.8798,75.055,75.543
2.9845,75.06,74.609
3.0892,74.958,74.466
3.194,74.901,75.066
3.2987,74.938,75.806
3.4034,75.094,74.671
3.5081,75.158,74.535
3.6128,75.07,75.449
3.7176,74.916,75.118
3.8223,74.81,74.89
3.927,74.89,75.315
4.0317,75.029,74.792
4.1364,75.116,74.599
4.2412,75.054,75.203
4.3459,74.957,75.433
4.4506,74.95,75.1
4.5553,75.024,74.579
4.66,75.135,74.686
4.7647,75.121,75.331
4.8695,75.024,75.315
4.9742,74.926,75.421
5.0789,74.906,75.119
5.1836,74.944,74.167
5.2883,74.991,74.061
5.3931,75.031,75.32
5.4978,75.056,75.529
5.6025,75.03,74.933
5.7072,74.955,75.067
5.8119,74.901,75.629
5.9167,74.95,74.666
6.0214,75.138,73.743
6.1261,75.251,74.876
6.2308,75.176,75.379


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_358.csv <==
x,qOut,qIn
0.05236,74.968,75.078
0.15708,74.812,75.015
0.2618,74.813,74.138
0.36652,74.922,74.639
0.47124,75.064,75.807
0.57596,75.092,75.578
0.68068,75.036,75.319
0.7854,74.96,74.706
0.89012,74.929,74.269
0.99484,74.965,74.57
1.0996,74.997,75.409
1.2043,74.977,75.752
1.309,74.862,74.433
1.4137,74.762,74.109
1.5184,74.827,75.425
1.6232,75.042,75.836
1.7279,75.36,74.729
1.8326,75.43,74.34
1.9373,75.187,75.149
2.042,74.829,75.572
2.1468,74.602,75.212
2.2515,74.755,74.947
2.3562,75.022,74.881
2.4609,75.194,74.596
2.5656,75.097,74.825
2.6704,74.946,74.815
2.7751,74.909,74.892
2.8798,74.97,75.781
2.9845,75.063,75.434
3.0892,75.07,74.665
3.194,75.078,74.531
3.2987,75.108,74.654
3.4034,75.158,75.386
3.5081,75.037,75.226
3.6128,74.803,74.722
3.7176,74.629,74.613
3.8223,74.691,75.48
3.927,74.999,75.304
4.0317,75.288,74.426
4.1364,75.401,74.643
4.2412,75.218,75.707
4.3459,74.927,75.175
4.4506,74.757,74.44
4.5553,74.761,74.608
4.66,74.947,75.257
4.7647,75.078,75.366
4.8695,75.079,75.079
4.9742,75.001,75.352
5.0789,74.914,74.931
5.1836,74.941,74.698
5.2883,75.019,74.65
5.3931,75.074,75.173
5.4978,75.036,75.067
5.6025,74.936,74.26
5.7072,74.876,75.254
5.8119,74.905,75.932
5.9167,75.052,74.306
6.0214,75.215,74.271
6.1261,75.269,75.454
6.2308,75.188,75.377


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_359.csv <==
x,qOut,qIn
0.05236,74.797,74.474
0.15708,74.887,74.968
0.2618,75.128,75.214
0.36652,75.34,74.893
0.47124,75.34,74.689
0.57596,75.079,75.108
0.68068,74.829,75.946
0.7854,74.751,75.324
0.89012,74.967,74.417
0.99484,75.186,74.326
1.0996,75.18,74.76
1.2043,74.986,75.7
1.309,74.7,75.001
1.4137,74.661,74.89
1.5184,74.843,75.518
1.6232,75.1,74.892
1.7279,75.279,74.914
1.8326,75.286,75.311
1.9373,75.15,74.966
2.042,74.94,74.461
2.1468,74.726,74.719
2.2515,74.684,75.305
2.3562,74.854,75.433
2.4609,75.123,75.087
2.5656,75.352,74.888
2.6704,75.33,75.113
2.7751,75.147,75.207
2.8798,74.947,74.574
2.9845,74.871,75.431
3.0892,74.873,75.814
3.194,74.866,74.217
3.2987,74.868,74.197
3.4034,74.918,75.598
3.5081,75.07,75.27
3.6128,75.193,74.602
3.7176,75.217,75.008
3.8223,75.092,75.166
3.927,74.978,74.653
4.0317,74.959,74.724
4.1364,74.998,75.279
4.2412,75.031,75.424
4.3459,74.965,75.055
4.4506,74.893,74.566
4.5553,74.88,74.531
4.66,74.982,75.108
4.7647,75.084,75.28
4.8695,75.084,75.22
4.9742,75.005,74.599
5.0789,74.893,74.99
5.1836,74.911,75.287
5.2883,75.023,74.637
5.3931,75.126,74.755
5.4978,75.112,76.348
5.6025,74.962,75.556
5.7072,74.836,74.076
5.8119,74.818,74.237
5.9167,74.966,75.146
6.0214,75.088,75.722
6.1261,75.06,75.349
6.2308,74.935,74.511


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_360.csv <==
x,qOut,qIn
0.05236,75.057,74.789
0.15708,75.136,75.056
0.2618,75.11,75.141
0.36652,74.996,74.979
0.47124,74.85,75.112
0.57596,74.871,75.081
0.68068,74.969,74.707
0.7854,75.037,74.917
0.89012,74.976,75.009
0.99484,74.897,74.675
1.0996,74.91,75.177
1.2043,74.993,74.871
1.309,75.094,75.119
1.4137,75.091,75.827
1.5184,75.038,75.076
1.6232,74.987,74.261
1.7279,74.986,75.454
1.8326,74.984,75.836
1.9373,74.955,74.392
2.042,74.917,74.148
2.1468,74.898,75.526
2.2515,74.927,75.587
2.3562,74.985,74.48
2.4609,75.055,74.411
2.5656,75.123,75.585
2.6704,75.157,75.624
2.7751,75.131,74.784
2.8798,75.061,74.763
2.9845,74.971,74.548
3.0892,74.926,74.077
3.194,74.923,75.283
3.2987,74.937,75.45
3.4034,74.943,74.908
3.5081,74.954,75.86
3.6128,75.006,75.812
3.7176,75.087,74.484
3.8223,75.179,74.023
3.927,75.167,74.721
4.0317,75.005,75.584
4.1364,74.774,75.732
4.2412,74.576,74.805
4.3459,74.638,74.551
4.4506,74.932,74.476
4.5553,75.287,75.056
4.66,75.523,75.204
4.7647,75.406,74.836
4.8695,75.051,75.205
4.9742,74.702,74.838
5.0789,74.61,75.006
5.1836,74.855,75.748
5.2883,75.142,75.294
5.3931,75.27,74.615
5.4978,75.07,74.566
5.6025,74.788,75.007
5.7072,74.698,75.254
5.8119,74.813,75.291
5.9167,75.077,74.471
6.0214,75.163,74.429
6.1261,75.104,75.431
6.2308,75.025,75.314


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_361.csv <==
x,qOut,qIn
0.05236,74.889,74.972
0.15708,74.865,74.802
0.2618,74.917,74.786
0.36652,74.989,75.344
0.47124,75.029,75.39
0.57596,75.103,75.027
0.68068,75.19,74.797
0.7854,75.21,75.004
0.89012,75.075,75.673
0.99484,74.834,74.748
1.0996,74.691,73.921
1.2043,74.71,75.181
1.309,74.909,75.656
1.4137,75.061,74.381
1.5184,75.123,74.767
1.6232,75.137,75.57
1.7279,75.155,74.428
1.8326,75.173,74.623
1.9373,75.124,75.916
2.042,75.017,75.481
2.1468,74.88,74.719
2.2515,74.839,74.62
2.3562,74.901,74.417
2.4609,75.003,75.25
2.5656,75.079,75.565
2.6704,75.044,75.316
2.7751,74.964,74.618
2.8798,74.922,74.482
2.9845,75.005,74.751
3.0892,75.16,75.27
3.194,75.2,75.314
3.2987,75.083,75.088
3.4034,74.799,75.136
3.5081,74.685,74.698
3.6128,74.839,74.695
3.7176,75.106,74.905
3.8223,75.298,75.464
3.927,75.15,75.414
4.0317,74.865,74.61
4.1364,74.677,74.991
4.2412,74.801,75.453
4.3459,75.1,74.789
4.4506,75.276,74.428
4.5553,75.242,74.346
4.66,74.964,75.384
4.7647,74.773,75.817
4.8695,74.796,74.924
4.9742,74.964,74.58
5.0789,75.174,74.82
5.1836,75.25,75.063
5.2883,75.193,75.244
5.3931,75.049,74.936
5.4978,74.869,74.704
5.6025,74.737,74.914
5.7072,74.73,75.252
5.8119,74.842,75.859
5.9167,75.053,74.879
6.0214,75.187,74.207
6.1261,75.165,74.812
6.2308,75.039,75.123


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_362.csv <==
x,qOut,qIn
0.05236,75.045,75.04
0.15708,75.187,74.575
0.2618,75.144,75.404
0.36652,74.968,75.223
0.47124,74.749,74.327
0.57596,74.725,74.176
0.68068,74.864,75.221
0.7854,75.05,76.008
0.89012,75.168,75.244
0.99484,75.174,74.649
1.0996,75.146,74.518
1.2043,75.119,74.839
1.309,75.123,75.354
1.4137,75.052,75.385
1.5184,74.892,74.913
1.6232,74.732,74.459
1.7279,74.676,75.865
1.8326,74.855,75.545
1.9373,75.122,73.841
2.042,75.305,74.044
2.1468,75.238,75.677
2.2515,74.974,75.642
2.3562,74.785,75.245
2.4609,74.781,74.883
2.5656,75.028,74.776
2.6704,75.239,74.413
2.7751,75.256,74.774
2.8798,75.105,75.728
2.9845,74.849,74.798
3.0892,74.705,74.56
3.194,74.738,75.138
3.2987,74.911,75.139
3.4034,75.176,75.263
3.5081,75.343,75.407
3.6128,75.278,74.694
3.7176,75.039,75.024
3.8223,74.727,74.573
3.927,74.687,74.168
4.0317,74.872,75.528
4.1364,75.094,75.862
4.2412,75.151,74.477
4.3459,75.039,74.438
4.4506,74.97,75.417
4.5553,75,75.649
4.66,75.144,74.988
4.7647,75.146,74.638
4.8695,75.004,74.748
4.9742,74.84,74.992
5.0789,74.797,74.997
5.1836,74.92,74.832
5.2883,75.053,75.413
5.3931,75.12,75.328
5.4978,75.069,74.524
5.6025,75.04,74.466
5.7072,75.066,75.038
5.8119,75.094,75.105
5.9167,75.054,75.219
6.0214,74.913,75.254
6.1261,74.823,74.827
6.2308,74.852,75.259


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_363.csv <==
x,qOut,qIn
0.05236,75.22,74.316
0.15708,75.401,74.989
0.2618,75.343,75.551
0.36652,75.128,75.389
0.47124,74.866,75.228
0.57596,74.796,74.882
0.68068,74.884,74.021
0.7854,75.004,74.697
0.89012,75.029,75.819
0.99484,74.933,75.451
1.0996,74.854,74.76
1.2043,74.863,74.391
1.309,75.004,75.081
1.4137,75.163,75.493
1.5184,75.221,75.181
1.6232,75.148,74.434
1.7279,74.933,74.75
1.8326,74.755,75.471
1.9373,74.763,75.046
2.042,74.928,74.631
2.1468,75.188,75.48
2.2515,75.253,75.052
2.3562,75.12,74.321
2.4609,74.932,74.79
2.5656,74.855,75.693
2.6704,74.936,75.484
2.7751,74.997,74.882
2.8798,74.989,74.663
2.9845,74.9,74.696
3.0892,74.932,75.07
3.194,75.03,75.384
3.2987,75.087,74.84
3.4034,74.993,74.815
3.5081,74.866,75.354
3.6128,74.888,74.704
3.7176,75.039,74.704
3.8223,75.257,75.244
3.927,75.259,74.767
4.0317,75.082,75.187
4.1364,74.878,74.735
4.2412,74.813,75.057
4.3459,74.921,75.987
4.4506,75.025,75.185
4.5553,75.049,74.669
4.66,74.945,75.17
4.7647,74.886,74.916
4.8695,74.921,74.201
4.9742,74.994,74.643
5.0789,75.029,75.004
5.1836,74.967,75.169
5.2883,74.926,75.97
5.3931,74.97,75.332
5.4978,75.147,74.26
5.6025,75.306,74.565
5.7072,75.289,75.508
5.8119,75.093,75.518
5.9167,74.752,74.182
6.0214,74.554,74.541
6.1261,74.617,75.66
6.2308,74.873,75.253


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_364.csv <==
x,qOut,qIn
0.05236,75.043,75.309
0.15708,74.769,75.265
0.2618,74.62,75.036
0.36652,74.665,74.753
0.47124,74.94,74.743
0.57596,75.203,75.15
0.68068,75.29,75.356
0.7854,75.206,75.03
0.89012,74.998,74.831
0.99484,74.891,74.576
1.0996,74.92,74.476
1.2043,75.02,75.561
1.309,75.111,75.958
1.4137,75.094,74.702
1.5184,75.016,74.083
1.6232,74.948,74.622
1.7279,74.962,75.219
1.8326,75.03,75.258
1.9373,75.028,75.401
2.042,74.943,74.876
2.1468,74.789,75.148
2.2515,74.817,75.13
2.3562,75.023,74.386
2.4609,75.234,75.302
2.5656,75.254,74.831
2.6704,74.976,74.386
2.7751,74.713,75.547
2.8798,74.662,75.618
2.9845,74.965,74.521
3.0892,75.279,74.527
3.194,75.341,75.39
3.2987,75.176,75.249
3.4034,74.872,74.358
3.5081,74.776,75.138
3.6128,74.869,75.762
3.7176,75.028,74.766
3.8223,75.121,74.659
3.927,75.121,75.163
4.0317,75.083,75.253
4.1364,75.027,75.297
4.2412,74.96,74.58
4.3459,74.896,74.107
4.4506,74.892,75.188
4.5553,74.945,75.763
4.66,75.042,74.58
4.7647,75.076,74.375
4.8695,75.044,75.625
4.9742,74.993,76.062
5.0789,74.976,75.044
5.1836,75.014,74.228
5.2883,75.033,74.672
5.3931,75,74.985
5.4978,74.895,74.722
5.6025,74.821,75.032
5.7072,74.846,75.428
5.8119,74.956,75.163
5.9167,75.122,75.163
6.0214,75.261,75.281
6.1261,75.315,74.521
6.2308,75.252,74.754


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_365.csv <==
x,qOut,qIn
0.05236,74.903,74.834
0.15708,75.055,74.566
0.2618,75.164,74.658
0.36652,75.168,75.337
0.47124,75.028,75.11
0.57596,74.912,74.807
0.68068,74.919,75.597
0.7854,75.017,75.205
0.89012,75.146,74.456
0.99484,75.119,75.5
1.0996,74.955,75.119
1.2043,74.768,74.103
1.309,74.68,75.507
1.4137,74.77,76.005
1.5184,74.949,74.978
1.6232,75.129,74.015
1.7279,75.235,74.704
1.8326,75.231,75.503
1.9373,75.128,75.06
2.042,74.985,74.724
2.1468,74.862,75.128
2.2515,74.859,75.037
2.3562,74.961,75.132
2.4609,75.092,75.121
2.5656,75.171,75.11
2.6704,75.098,74.808
2.7751,74.929,74.631
2.8798,74.774,75.111
2.9845,74.746,75.137
3.0892,74.885,74.832
3.194,75.056,74.685
3.2987,75.165,74.596
3.4034,75.137,75.529
3.5081,75.067,76.228
3.6128,75.025,75.32
3.7176,75.009,74.229
3.8223,74.997,73.986
3.927,74.956,74.649
4.0317,74.918,75.733
4.1364,74.89,75.574
4.2412,74.867,74.777
4.3459,74.849,75.089
4.4506,74.928,75.079
4.5553,75.099,74.942
4.66,75.346,74.879
4.7647,75.362,74.971
4.8695,75.075,75.092
4.9742,74.696,75.098
5.0789,74.486,74.471
5.1836,74.732,74.52
5.2883,75.132,75.726
5.3931,75.409,75.619
5.4978,75.317,74.734
5.6025,75.036,74.604
5.7072,74.864,75.059
5.8119,74.859,75.291
5.9167,75.016,75.032
6.0214,75.042,75.248
6.1261,74.954,74.838
6.2308,74.868,74.846


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_366.csv <==
x,qOut,qIn
0.05236,75.119,74.982
0.15708,75.205,74.495
0.2618,75.139,74.753
0.36652,74.979,75.178
0.47124,74.795,76.305
0.57596,74.704,75.427
0.68068,74.744,73.405
0.7854,74.887,74.302
0.89012,75.094,76.109
0.99484,75.217,75.169
1.0996,75.175,74.393
1.2043,75.024,74.409
1.309,74.845,75.148
1.4137,74.863,75.31
1.5184,75.033,75.049
1.6232,75.204,75.474
1.7279,75.214,75.245
1.8326,75.019,74.487
1.9373,74.846,74.449
2.042,74.802,74.781
2.1468,74.962,74.87
2.2515,75.038,74.852
2.3562,74.952,75.826
2.4609,74.832,75.216
2.5656,74.843,74.828
2.6704,75.114,75.333
2.7751,75.357,74.819
2.8798,75.383,74.716
2.9845,75.04,75.592
3.0892,74.659,75.238
3.194,74.55,74.153
3.2987,74.711,74.525
3.4034,75.068,75.291
3.5081,75.275,75.11
3.6128,75.278,75.379
3.7176,75.15,75.051
3.8223,74.985,74.904
3.927,74.941,75.43
4.0317,74.992,75.07
4.1364,75.051,74.18
4.2412,75.024,74.705
4.3459,74.889,75.503
4.4506,74.795,75.392
4.5553,74.82,75.113
4.66,75.014,74.982
4.7647,75.216,74.854
4.8695,75.289,74.938
4.9742,75.218,74.957
5.0789,75.018,74.979
5.1836,74.835,75.086
5.2883,74.746,75.305
5.3931,74.772,75.2
5.4978,74.916,74.585
5.6025,75.115,74.709
5.7072,75.249,75.077
5.8119,75.251,74.558
5.9167,75.074,75.014
6.0214,74.88,75.627
6.1261,74.831,75.052
6.2308,74.923,75.036


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_367.csv <==
x,qOut,qIn
0.05236,74.853,74.25
0.15708,75.046,74.415
0.2618,75.224,75.305
0.36652,75.279,75.72
0.47124,75.104,74.9
0.57596,74.781,74.171
0.68068,74.601,74.564
0.7854,74.669,75.305
0.89012,75.037,75.417
0.99484,75.34,74.964
1.0996,75.38,74.984
1.2043,75.211,75.373
1.309,74.938,74.809
1.4137,74.875,74.466
1.5184,74.954,74.917
1.6232,75.03,75.047
1.7279,74.954,75.186
1.8326,74.801,74.99
1.9373,74.784,74.884
2.042,74.927,74.721
2.1468,75.211,74.956
2.2515,75.326,75.517
2.3562,75.208,75.502
2.4609,74.975,74.982
2.5656,74.779,73.956
2.6704,74.798,74.847
2.7751,74.916,75.96
2.8798,75.018,74.931
2.9845,75.006,74.81
3.0892,74.936,75.54
3.194,74.916,74.927
3.2987,74.97,74.966
3.4034,75.107,75.043
3.5081,75.177,74.716
3.6128,75.109,74.925
3.7176,74.958,74.793
3.8223,74.809,75.726
3.927,74.845,75.317
4.0317,74.997,74.27
4.1364,75.145,74.435
4.2412,75.167,74.941
4.3459,75.084,74.81
4.4506,75.006,75.58
4.5553,74.963,75.744
4.66,74.966,74.548
4.7647,74.971,74.779
4.8695,75.003,75.485
4.9742,75.042,75.028
5.0789,75.058,74.298
5.1836,74.939,74.579
5.2883,74.779,75.547
5.3931,74.708,75.718
5.4978,74.853,75.19
5.6025,75.137,74.559
5.7072,75.34,74.465
5.8119,75.37,74.995
5.9167,75.171,74.557
6.0214,74.928,74.911
6.1261,74.774,75.967
6.2308,74.746,75.776


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_368.csv <==
x,qOut,qIn
0.05236,75.119,75.937
0.15708,75.051,75.614
0.2618,74.95,74.655
0.36652,74.871,74.1
0.47124,74.861,74.609
0.57596,74.929,75.547
0.68068,75.001,75.783
0.7854,75.026,74.877
0.89012,74.956,75.059
0.99484,74.898,75.083
1.0996,74.966,74.403
1.2043,75.116,74.641
1.309,75.272,75.542
1.4137,75.155,75.127
1.5184,74.875,74.705
1.6232,74.668,75.047
1.7279,74.774,75.495
1.8326,75.137,74.75
1.9373,75.373,74.394
2.042,75.339,75.06
2.1468,74.956,75.097
2.2515,74.675,74.786
2.3562,74.693,75.172
2.4609,74.907,75.222
2.5656,75.163,75.081
2.6704,75.219,75.095
2.7751,75.145,74.341
2.8798,75.026,74.622
2.9845,74.94,75.553
3.0892,74.882,75.623
3.194,74.862,75.297
3.2987,74.899,74.621
3.4034,75.009,74.477
3.5081,75.126,74.971
3.6128,75.142,75.119
3.7176,75.049,74.797
3.8223,74.857,74.816
3.927,74.756,75.334
4.0317,74.838,75.166
4.1364,75.045,74.938
4.2412,75.296,74.749
4.3459,75.345,75.376
4.4506,75.16,75.971
4.5553,74.875,74.255
4.66,74.655,74.628
4.7647,74.698,75.95
4.8695,74.873,74.83
4.9742,75.039,74.554
5.0789,75.065,75.045
5.1836,75.029,75.139
5.2883,75.045,75.109
5.3931,75.11,75.179
5.4978,75.2,74.48
5.6025,75.165,74.424
5.7072,75.029,75.228
5.8119,74.881,75.585
5.9167,74.815,74.935
6.0214,74.881,74.611
6.1261,75.001,74.664
6.2308,75.102,74.89


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_369.csv <==
x,qOut,qIn
0.05236,74.921,75.185
0.15708,74.912,74.724
0.2618,74.979,74.465
0.36652,75.033,74.999
0.47124,74.991,74.905
0.57596,74.868,74.894
0.68068,74.813,76.049
0.7854,74.88,75.401
0.89012,75.095,73.636
0.99484,75.245,74.619
1.0996,75.194,75.698
1.2043,74.994,75.695
1.309,74.732,74.666
1.4137,74.665,74.472
1.5184,74.801,75.184
1.6232,75.03,75.444
1.7279,75.237,74.981
1.8326,75.262,75.247
1.9373,75.103,74.716
2.042,74.876,74.64
2.1468,74.717,74.988
2.2515,74.812,74.788
2.3562,75.032,75.466
2.4609,75.209,75.894
2.5656,75.176,74.27
2.6704,75.018,73.797
2.7751,74.941,75.194
2.8798,74.972,75.931
2.9845,75.088,74.733
3.0892,75.036,74.535
3.194,74.902,75.376
3.2987,74.83,75.019
3.4034,74.967,75.099
3.5081,75.185,75.288
3.6128,75.232,74.795
3.7176,75.089,74.966
3.8223,74.792,75.044
3.927,74.703,75.345
4.0317,74.846,75.324
4.1364,75.069,75
4.2412,75.199,74.347
4.3459,75.127,74.525
4.4506,74.997,74.88
4.5553,74.913,74.873
4.66,74.955,75.385
4.7647,75.022,75.475
4.8695,75.07,75.066
4.9742,75.11,75.166
5.0789,75.167,75.152
5.1836,75.188,74.721
5.2883,75.066,74.526
5.3931,74.842,75.271
5.4978,74.588,75.545
5.6025,74.57,74.763
5.7072,74.781,74.157
5.8119,75.082,74.759
5.9167,75.321,75.579
6.0214,75.36,75.312
6.1261,75.242,74.829
6.2308,75.062,74.843


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_370.csv <==
x,qOut,qIn
0.05236,75.435,74.896
0.15708,75.287,74.742
0.2618,74.997,75.304
0.36652,74.745,75.161
0.47124,74.694,74.721
0.57596,74.798,74.917
0.68068,74.945,75.096
0.7854,75.078,74.716
0.89012,75.158,75.426
0.99484,75.168,75.708
1.0996,75.105,74.763
1.2043,75.015,74.087
1.309,74.954,74.681
1.4137,74.969,76.056
1.5184,74.992,75.761
1.6232,74.984,74.362
1.7279,74.917,74.762
1.8326,74.908,75.304
1.9373,74.989,75.303
2.042,75.092,74.686
2.1468,75.128,74.871
2.2515,74.994,75.483
2.3562,74.839,74.946
2.4609,74.793,74.086
2.5656,74.968,74.87
2.6704,75.204,75.327
2.7751,75.285,75.402
2.8798,75.19,75.555
2.9845,74.942,74.896
3.0892,74.853,74.17
3.194,74.938,74.865
3.2987,75.057,75.593
3.4034,75.052,74.857
3.5081,74.86,75.088
3.6128,74.702,75.244
3.7176,74.701,74.439
3.8223,74.944,75.227
3.927,75.223,75.698
4.0317,75.34,74.888
4.1364,75.261,74.347
4.2412,74.988,75.168
4.3459,74.799,75.634
4.4506,74.819,75.168
4.5553,74.976,74.906
4.66,75.16,74.436
4.7647,75.152,74.445
4.8695,75.03,74.86
4.9742,74.915,75.556
5.0789,74.922,75.475
5.1836,74.995,75.006
5.2883,75.048,74.853
5.3931,75.076,75.079
5.4978,75.1,74.844
5.6025,75.122,74.449
5.7072,75.035,74.808
5.8119,74.862,75.22
5.9167,74.654,75.106
6.0214,74.69,75.168
6.1261,74.956,75.179
6.2308,75.27,74.966


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_371.csv <==
x,qOut,qIn
0.05236,75.11,75.582
0.15708,75.049,75.782
0.2618,74.984,74.798
0.36652,74.955,74.604
0.47124,74.979,74.953
0.57596,74.971,74.827
0.68068,74.945,74.428
0.7854,74.937,75.169
0.89012,74.98,75.739
0.99484,75.013,74.582
1.0996,75.014,74.426
1.2043,75.018,74.843
1.309,75.077,75.37
1.4137,75.148,75.408
1.5184,75.091,75.369
1.6232,74.927,75.14
1.7279,74.714,74.372
1.8326,74.749,74.153
1.9373,74.961,74.688
2.042,75.159,75.437
2.1468,75.137,75.13
2.2515,74.917,74.933
2.3562,74.801,75.69
2.4609,74.885,75.366
2.5656,75.214,74.546
2.6704,75.394,75.005
2.7751,75.24,75.079
2.8798,74.874,74.832
2.9845,74.477,74.941
3.0892,74.467,75.309
3.194,74.768,75.165
3.2987,75.16,74.643
3.4034,75.421,75.333
3.5081,75.416,75.327
3.6128,75.241,73.993
3.7176,75.022,74.601
3.8223,74.877,75.426
3.927,74.85,74.706
4.0317,74.903,75.492
4.1364,74.99,75.293
4.2412,75.07,74.567
4.3459,75.105,75.198
4.4506,75.068,75.318
4.5553,74.973,74.974
4.66,74.839,74.814
4.7647,74.763,74.658
4.8695,74.801,74.887
4.9742,74.928,75.445
5.0789,75.107,75.398
5.1836,75.199,74.602
5.2883,75.173,74.446
5.3931,75.082,75.255
5.4978,74.994,75.735
5.6025,74.986,74.878
5.7072,74.993,74.043
5.8119,74.98,74.653
5.9167,74.922,75.973
6.0214,74.919,75.314
6.1261,74.991,74.273
6.2308,75.079,74.414


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_372.csv <==
x,qOut,qIn
0.05236,75.036,75.636
0.15708,75.386,75.315
0.2618,75.447,74.475
0.36652,75.225,74.622
0.47124,74.785,75.005
0.57596,74.59,75.198
0.68068,74.729,75.255
0.7854,75.029,74.81
0.89012,75.282,74.481
0.99484,75.259,74.941
1.0996,75.099,75.731
1.2043,74.95,74.949
1.309,74.945,74.719
1.4137,74.991,75.304
1.5184,74.989,74.682
1.6232,74.955,75.475
1.7279,74.93,75.192
1.8326,74.978,74.349
1.9373,75.013,75.005
2.042,75.004,75.435
2.1468,74.942,74.497
2.2515,74.938,74.671
2.3562,74.977,75.9
2.4609,75.009,75.293
2.5656,74.987,73.961
2.6704,74.991,74.748
2.7751,75.069,75.554
2.8798,75.156,75.308
2.9845,75.169,74.353
3.0892,75.03,74.962
3.194,74.902,75.908
3.2987,74.877,75.047
3.4034,75.02,74.811
3.5081,75.119,75.546
3.6128,75.061,74.776
3.7176,74.909,74.451
3.8223,74.761,74.781
3.927,74.795,74.905
4.0317,74.933,75.543
4.1364,75.078,75.328
4.2412,75.137,74.521
4.3459,75.138,74.883
4.4506,75.127,75.468
4.5553,75.098,75.416
4.66,75.036,75.137
4.7647,74.911,74.739
4.8695,74.815,74.646
4.9742,74.808,74.605
5.0789,74.933,74.75
5.1836,75.071,75.258
5.2883,75.119,75.674
5.3931,75.091,75.716
5.4978,75.024,74.675
5.6025,75.074,74.008
5.7072,75.176,74.598
5.8119,75.212,75.432
5.9167,75.059,75.536
6.0214,74.761,75.277
6.1261,74.591,74.482
6.2308,74.661,74.706


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_373.csv <==
x,qOut,qIn
0.05236,75.048,74.796
0.15708,74.999,75.014
0.2618,74.99,75.557
0.36652,75.014,74.943
0.47124,75.052,74.673
0.57596,75.051,75.785
0.68068,75.026,76.027
0.7854,74.996,74.476
0.89012,74.983,73.899
0.99484,74.959,74.882
1.0996,74.907,75.026
1.2043,74.857,75.446
1.309,74.846,75.661
1.4137,74.939,74.69
1.5184,75.104,74.424
1.6232,75.261,74.816
1.7279,75.339,75.406
1.8326,75.224,75.435
1.9373,74.945,74.869
2.042,74.654,75.014
2.1468,74.512,74.562
2.2515,74.715,74.574
2.3562,75.08,75.529
2.4609,75.368,75.371
2.5656,75.34,74.62
2.6704,75.027,74.454
2.7751,74.79,75.369
2.8798,74.776,75.411
2.9845,75.07,74.251
3.0892,75.253,74.413
3.194,75.179,75.872
3.2987,74.975,75.566
3.4034,74.813,74.526
3.5081,74.896,75.297
3.6128,75.043,75.481
3.7176,75.119,74.891
3.8223,75.019,74.404
3.927,74.89,74.895
4.0317,74.838,75.21
4.1364,74.864,75.305
4.2412,74.943,75.255
4.3459,75.016,74.983
4.4506,75.099,75.087
4.5553,75.172,75.054
4.66,75.208,74.395
4.7647,75.125,74.789
4.8695,74.964,75.426
4.9742,74.82,74.906
5.0789,74.789,75.147
5.1836,74.919,75.517
5.2883,75.113,74.547
5.3931,75.267,74.669
5.4978,75.284,75.444
5.6025,75.13,75.061
5.7072,74.921,74.951
5.8119,74.772,74.607
5.9167,74.786,75.303
6.0214,74.915,75.642
6.1261,75.035,74.617
6.2308,75.091,74.398


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_374.csv <==
x,qOut,qIn
0.05236,74.77,75.32
0.15708,75.125,75.51
0.2618,75.433,75.028
0.36652,75.497,74.517
0.47124,75.159,74.896
0.57596,74.743,74.938
0.68068,74.553,75.005
0.7854,74.609,75.592
0.89012,74.858,74.857
0.99484,75.039,74.091
1.0996,75.153,74.843
1.2043,75.214,75.375
1.309,75.234,74.804
1.4137,75.14,75.083
1.5184,74.973,75.476
1.6232,74.837,75.039
1.7279,74.843,74.59
1.8326,75.001,74.957
1.9373,75.129,75.216
2.042,75.128,74.859
2.1468,74.925,75.459
2.2515,74.737,75.327
2.3562,74.741,74.161
2.4609,74.907,74.555
2.5656,75.165,75.575
2.6704,75.239,75.122
2.7751,75.126,75.294
2.8798,74.948,74.824
2.9845,74.845,74.734
3.0892,74.92,75.326
3.194,75.041,75.016
3.2987,75.102,75.207
3.4034,75.013,75.304
3.5081,74.885,74.577
3.6128,74.863,74.424
3.7176,74.958,75.125
3.8223,75.153,75.583
3.927,75.218,74.558
4.0317,75.117,74.12
4.1364,74.957,75.573
4.2412,74.871,75.697
4.3459,74.988,74.56
4.4506,75.143,73.97
4.5553,75.207,74.967
4.66,75.066,76.131
4.7647,74.874,75.17
4.8695,74.795,74.385
4.9742,74.838,74.488
5.0789,74.972,74.712
5.1836,75.04,75.001
5.2883,75.036,75.75
5.3931,74.994,75.527
5.4978,74.944,75.09
5.6025,74.928,75.168
5.7072,74.978,74.373
5.8119,75.065,74.464
5.9167,75.155,74.928
6.0214,75.069,74.971
6.1261,74.857,74.986
6.2308,74.695,75.078


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_375.csv <==
x,qOut,qIn
0.05236,75.052,75.29
0.15708,75.183,75.026
0.2618,75.185,74.805
0.36652,75.087,74.922
0.47124,74.934,74.571
0.57596,74.907,74.817
0.68068,75.001,75.363
0.7854,75.114,75.577
0.89012,75.126,74.815
0.99484,75.02,74.317
1.0996,74.961,75.065
1.2043,74.987,75.53
1.309,75.107,75.129
1.4137,75.076,74.866
1.5184,74.917,74.655
1.6232,74.777,75.232
1.7279,74.818,75.359
1.8326,75.032,74.945
1.9373,75.188,74.514
2.042,75.199,75.089
2.1468,75.022,74.429
2.2515,74.902,74.094
2.3562,74.919,75.952
2.4609,75.011,76.277
2.5656,75.091,74.237
2.6704,75.077,74.373
2.7751,75.049,75.001
2.8798,75.035,74.758
2.9845,75.049,75.216
3.0892,74.963,75.603
3.194,74.819,75.241
3.2987,74.735,75.276
3.4034,74.831,75.181
3.5081,75.095,74.586
3.6128,75.276,74.197
3.7176,75.248,74.577
3.8223,74.926,75.702
3.927,74.63,75.324
4.0317,74.612,74.603
4.1364,74.848,74.592
4.2412,75.254,75.404
4.3459,75.487,75.679
4.4506,75.436,74.784
4.5553,75.17,74.776
4.66,74.792,75.026
4.7647,74.606,75.045
4.8695,74.667,74.833
4.9742,74.871,74.494
5.0789,75.09,74.811
5.1836,75.139,75.357
5.2883,75.074,75.465
5.3931,74.999,75.288
5.4978,75.02,74.571
5.6025,75.126,74.224
5.7072,75.169,75.289
5.8119,75.099,76.025
5.9167,74.894,74.766
6.0214,74.739,74.338
6.1261,74.734,75.03
6.2308,74.854,75.321


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_376.csv <==
x,qOut,qIn
0.05236,74.888,75.172
0.15708,74.867,75.359
0.2618,74.904,75.361
0.36652,74.966,75.141
0.47124,75.008,74.862
0.57596,75.051,75.093
0.68068,75.116,74.946
0.7854,75.154,74.812
0.89012,75.1,75.039
0.99484,74.903,74.629
1.0996,74.752,74.825
1.2043,74.761,75.366
1.309,75.014,75.718
1.4137,75.269,74.882
1.5184,75.335,74.322
1.6232,75.226,74.536
1.7279,75,74.863
1.8326,74.88,75.325
1.9373,74.853,75.65
2.042,74.873,75.017
2.1468,74.891,74.7
2.2515,74.974,74.997
2.3562,75.113,75.187
2.4609,75.208,75.17
2.5656,75.146,75.43
2.6704,74.89,75.327
2.7751,74.687,74.113
2.8798,74.676,73.992
2.9845,74.958,75.341
3.0892,75.243,75.124
3.194,75.303,75.102
3.2987,75.171,75.199
3.4034,74.927,75.657
3.5081,74.92,75.465
3.6128,75.083,74.241
3.7176,75.22,74.09
3.8223,75.128,75.809
3.927,74.803,75.882
4.0317,74.56,74.519
4.1364,74.549,74.312
4.2412,74.863,75.264
4.3459,75.218,75.66
4.4506,75.403,74.581
4.5553,75.378,74.179
4.66,75.135,75.49
4.7647,74.898,75.395
4.8695,74.811,74.81
4.9742,74.875,75.088
5.0789,75.059,74.663
5.1836,75.156,74.168
5.2883,75.114,75.374
5.3931,74.991,75.765
5.4978,74.866,74.373
5.6025,74.859,74.447
5.7072,74.928,75.412
5.8119,75.017,75.594
5.9167,75.07,75.211
6.0214,75.075,74.854
6.1261,75.035,74.59
6.2308,74.966,74.537


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_377.csv <==
x,qOut,qIn
0.05236,75.1,74.74
0.15708,75.009,74.792
0.2618,74.947,74.491
0.36652,74.936,75.041
0.47124,74.977,75.746
0.57596,74.967,74.921
0.68068,74.929,74.831
0.7854,74.918,75.251
0.89012,74.99,74.881
0.99484,75.118,74.569
1.0996,75.162,74.763
1.2043,75.08,74.71
1.309,74.853,75.653
1.4137,74.73,76.09
1.5184,74.834,74.606
1.6232,75.074,74.292
1.7279,75.328,75.08
1.8326,75.328,75.185
1.9373,75.116,75.248
2.042,74.848,75.308
2.1468,74.687,74.864
2.2515,74.735,74.008
2.3562,74.91,74.129
2.4609,75.11,75.606
2.5656,75.242,75.826
2.6704,75.209,74.641
2.7751,75.068,74.932
2.8798,74.942,75.507
2.9845,74.961,74.693
3.0892,75.11,74.148
3.194,75.146,75.359
3.2987,74.999,75.326
3.4034,74.647,74.969
3.5081,74.515,75.302
3.6128,74.735,74.751
3.7176,75.129,74.798
3.8223,75.479,75.244
3.927,75.45,74.877
4.0317,75.167,74.513
4.1364,74.857,74.577
4.2412,74.746,75.656
4.3459,74.851,75.73
4.4506,74.993,75.096
4.5553,75.083,74.488
4.66,75.068,75.007
4.7647,75.034,75.629
4.8695,74.988,74.718
4.9742,74.925,74.393
5.0789,74.841,75.572
5.1836,74.804,75.425
5.2883,74.878,74.668
5.3931,75.036,74.531
5.4978,75.235,75.081
5.6025,75.301,75.396
5.7072,75.194,75.083
5.8119,75.005,74.452
5.9167,74.847,74.763
6.0214,74.878,75.302
6.1261,75.005,75.529
6.2308,75.115,75.171


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_378.csv <==
x,qOut,qIn
0.05236,75.142,75.275
0.15708,75.093,75.584
0.2618,75.029,75.537
0.36652,74.971,74.044
0.47124,74.94,74.638
0.57596,74.942,75.872
0.68068,74.957,74.971
0.7854,74.968,74.33
0.89012,74.963,75.358
0.99484,74.974,75.748
1.0996,75.039,74.949
1.2043,75.136,75.041
1.309,75.236,74.63
1.4137,75.194,73.672
1.5184,75.009,75.113
1.6232,74.798,75.998
1.7279,74.691,75.087
1.8326,74.808,74.779
1.9373,75.027,74.784
2.042,75.224,74.564
2.1468,75.293,74.919
2.2515,75.224,75.451
2.3562,75.046,75.479
2.4609,74.84,75.264
2.5656,74.681,74.562
2.6704,74.738,74.815
2.7751,74.962,75.262
2.8798,75.182,75.336
2.9845,75.215,74.747
3.0892,74.971,74.643
3.194,74.738,75.023
3.2987,74.694,75.098
3.4034,74.976,74.626
3.5081,75.272,74.908
3.6128,75.343,75.728
3.7176,75.213,75.404
3.8223,74.962,74.053
3.927,74.898,74.395
4.0317,74.97,75.465
4.1364,75.05,75.549
4.2412,75.002,75.08
4.3459,74.866,74.727
4.4506,74.817,75.292
4.5553,74.89,75.21
4.66,75.089,74.429
4.7647,75.182,74.651
4.8695,75.092,75.178
4.9742,74.907,75.456
5.0789,74.741,74.944
5.1836,74.804,74.597
5.2883,75.024,75.302
5.3931,75.247,75.5
5.4978,75.319,74.611
5.6025,75.158,74.744
5.7072,74.921,75.11
5.8119,74.752,75.004
5.9167,74.776,75.102
6.0214,74.923,75.099
6.1261,75.065,74.786
6.2308,75.149,74.855


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_379.csv <==
x,qOut,qIn
0.05236,75.278,74.944
0.15708,75.244,75.499
0.2618,75.066,75.69
0.36652,74.894,74.845
0.47124,74.881,74.515
0.57596,75.06,74.826
0.68068,75.209,75.102
0.7854,75.2,75.553
0.89012,74.935,75.178
0.99484,74.657,74.224
1.0996,74.61,74.571
1.2043,74.791,76.118
1.309,75.148,75.403
1.4137,75.326,74.324
1.5184,75.239,74.384
1.6232,75.009,74.908
1.7279,74.8,75.427
1.8326,74.846,75.159
1.9373,75.012,74.31
2.042,75.149,75.099
2.1468,75.116,75.848
2.2515,75.035,74.779
2.3562,75.039,74.427
2.4609,75.096,75.036
2.5656,75.132,74.691
2.6704,74.976,74.502
2.7751,74.781,75.247
2.8798,74.697,75.725
2.9845,74.85,75.163
3.0892,75.086,74.607
3.194,75.226,74.858
3.2987,75.233,74.965
3.4034,75.107,74.829
3.5081,74.949,74.925
3.6128,74.805,75.355
3.7176,74.732,75.044
3.8223,74.788,74.529
3.927,75.001,75.201
4.0317,75.218,75.562
4.1364,75.313,75.006
4.2412,75.171,74.765
4.3459,74.929,75.495
4.4506,74.791,75.076
4.5553,74.801,74.788
4.66,74.959,74.881
4.7647,75.055,74.604
4.8695,75.052,74.799
4.9742,75.003,75.006
5.0789,74.972,75.562
5.1836,75.021,75.481
5.2883,75.095,74.705
5.3931,75.145,74.963
5.4978,75.131,74.776
5.6025,75.07,74.376
5.7072,74.977,75.662
5.8119,74.876,75.624
5.9167,74.785,74.897
6.0214,74.787,74.923
6.1261,74.917,74.425
6.2308,75.109,74.534


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_380.csv <==
x,qOut,qIn
0.05236,74.951,74.107
0.15708,74.838,74.797
0.2618,74.863,75.941
0.36652,74.963,75.711
0.47124,75.048,74.773
0.57596,75.031,74.76
0.68068,75.003,74.882
0.7854,75.007,75.51
0.89012,75.074,75.057
0.99484,75.056,74.311
1.0996,74.927,74.697
1.2043,74.79,74.766
1.309,74.768,75.449
1.4137,74.968,75.492
1.5184,75.212,74.909
1.6232,75.349,75.049
1.7279,75.246,75.185
1.8326,75.053,74.636
1.9373,74.942,74.528
2.042,74.916,75.05
2.1468,74.931,75.531
2.2515,74.838,74.937
2.3562,74.777,74.651
2.4609,74.842,75.297
2.5656,75.103,74.304
2.6704,75.318,73.886
2.7751,75.299,75.544
2.8798,75.097,76.414
2.9845,74.812,75.012
3.0892,74.752,74.796
3.194,74.89,74.924
3.2987,75.084,74.693
3.4034,75.189,75.001
3.5081,75.083,74.79
3.6128,74.86,74.751
3.7176,74.671,75.433
3.8223,74.665,75.344
3.927,74.918,74.443
4.0317,75.25,74.824
4.1364,75.474,75.161
4.2412,75.412,75.314
4.3459,75.082,75.258
4.4506,74.76,74.579
4.5553,74.617,74.778
4.66,74.776,75.06
4.7647,75.016,74.946
4.8695,75.158,75.3
4.9742,75.169,75.434
5.0789,75.051,74.732
5.1836,74.96,74.498
5.2883,74.948,75.132
5.3931,74.989,75.166
5.4978,75.043,74.801
5.6025,75.021,75.092
5.7072,74.96,75.326
5.8119,74.929,74.756
5.9167,74.997,74.683
6.0214,75.131,75.841
6.1261,75.192,75.375
6.2308,75.137,74.442


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_381.csv <==
x,qOut,qIn
0.05236,75.232,74.6
0.15708,74.992,74.444
0.2618,74.788,75.25
0.36652,74.752,75.766
0.47124,74.965,74.804
0.57596,75.196,74.357
0.68068,75.304,74.94
0.7854,75.271,75.514
0.89012,75.109,75.24
0.99484,74.923,74.916
1.0996,74.789,74.65
1.2043,74.746,75.188
1.309,74.825,74.779
1.4137,74.968,74.662
1.5184,75.075,75.622
1.6232,75.103,75.2
1.7279,75.024,74.198
1.8326,74.952,75.138
1.9373,74.963,75.656
2.042,75.032,74.921
2.1468,75.113,74.252
2.2515,75.081,74.755
2.3562,74.991,75.48
2.4609,74.923,75.685
2.5656,74.958,75.136
2.6704,75.031,74.799
2.7751,75.049,74.719
2.8798,75.01,74.657
2.9845,74.941,75.278
3.0892,74.919,75.468
3.194,74.902,74.708
3.2987,74.883,74.66
3.4034,74.866,75.271
3.5081,74.978,75.174
3.6128,75.166,75.129
3.7176,75.295,74.82
3.8223,75.224,74.982
3.927,74.968,74.678
4.0317,74.782,74.901
4.1364,74.765,74.81
4.2412,74.969,74.714
4.3459,75.112,76.034
4.4506,75.116,75.974
4.5553,75.054,74.494
4.66,75.025,74.069
4.7647,75.087,74.99
4.8695,75.094,75.461
4.9742,74.996,74.971
5.0789,74.776,75.21
5.1836,74.663,75.295
5.2883,74.765,74.625
5.3931,75.011,74.702
5.4978,75.303,74.878
5.6025,75.382,74.7
5.7072,75.2,75.672
5.8119,74.899,75.599
5.9167,74.651,74.759
6.0214,74.731,74.905
6.1261,74.999,75.145
6.2308,75.238,74.873


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_382.csv <==
x,qOut,qIn
0.05236,75.061,73.895
0.15708,75.003,74.877
0.2618,74.864,75.984
0.36652,74.762,75.608
0.47124,74.829,74.411
0.57596,75.09,74.761
0.68068,75.302,75.25
0.7854,75.335,74.982
0.89012,75.093,74.687
0.99484,74.824,75.169
1.0996,74.721,75.684
1.2043,74.789,74.933
1.309,74.987,74.213
1.4137,75.143,74.801
1.5184,75.207,74.957
1.6232,75.169,75.178
1.7279,75.024,75.389
1.8326,74.87,74.974
1.9373,74.838,74.801
2.042,74.934,75.145
2.1468,75.135,75.578
2.2515,75.184,75.197
2.3562,75.027,74.725
2.4609,74.79,74.41
2.5656,74.63,74.949
2.6704,74.731,75.267
2.7751,74.958,74.849
2.8798,75.166,75.171
2.9845,75.221,75.411
3.0892,75.171,74.768
3.194,75.134,74.783
3.2987,75.131,74.575
3.4034,75.156,74.94
3.5081,75.047,75.604
3.6128,74.851,75.482
3.7176,74.707,74.832
3.8223,74.759,74.618
3.927,75.015,74.955
4.0317,75.242,75.127
4.1364,75.305,75.483
4.2412,75.1,74.489
4.3459,74.837,74.118
4.4506,74.733,75.358
4.5553,74.815,75.485
4.66,75.066,75.048
4.7647,75.226,75.009
4.8695,75.208,75.036
4.9742,75.073,74.881
5.0789,74.909,75.144
5.1836,74.891,75.659
5.2883,74.952,75.044
5.3931,75.001,73.987
5.4978,74.953,74.831
5.6025,74.896,75.675
5.7072,74.932,75.12
5.8119,75.031,75.574
5.9167,75.136,74.436
6.0214,75.124,74.161
6.1261,75.073,75.717
6.2308,75.037,75.434


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_383.csv <==
x,qOut,qIn
0.05236,74.933,75.821
0.15708,75.188,75.624
0.2618,75.294,74.581
0.36652,75.204,74.245
0.47124,74.916,74.878
0.57596,74.784,75.023
0.68068,74.882,75.166
0.7854,75.066,75.551
0.89012,75.156,75.012
0.99484,75.019,74.944
1.0996,74.886,75.58
1.2043,74.867,74.605
1.309,75.039,74.381
1.4137,75.096,75.258
1.5184,74.954,74.895
1.6232,74.76,74.988
1.7279,74.697,74.923
1.8326,74.94,74.806
1.9373,75.263,75.602
2.042,75.467,75.094
2.1468,75.38,74.551
2.2515,75.088,75.297
2.3562,74.804,75.577
2.4609,74.645,75.16
2.5656,74.69,74.277
2.6704,74.841,74.575
2.7751,75.004,75.313
2.8798,75.122,75.555
2.9845,75.143,74.639
3.0892,75.085,74.733
3.194,75.027,75.444
3.2987,75.013,74.883
3.4034,75.077,75.087
3.5081,75.119,75.114
3.6128,75.069,74.67
3.7176,74.958,74.922
3.8223,74.834,75.487
3.927,74.844,75.036
4.0317,74.963,74.847
4.1364,75.098,74.895
4.2412,75.153,74.77
4.3459,75.078,74.852
4.4506,74.967,75.236
4.5553,74.891,74.973
4.66,74.907,75.159
4.7647,74.968,75.78
4.8695,75.037,75.105
4.9742,75.095,73.942
5.0789,75.129,74.615
5.1836,75.085,75.965
5.2883,74.965,75.643
5.3931,74.843,74.781
5.4978,74.802,74.802
5.6025,74.923,74.802
5.7072,75.106,74.877
5.8119,75.233,75.024
5.9167,75.198,75.581
6.0214,75,75.542
6.1261,74.813,74.072
6.2308,74.758,74.202


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_384.csv <==
x,qOut,qIn
0.05236,74.883,75.066
0.15708,74.913,74.896
0.2618,74.942,74.846
0.36652,74.983,74.532
0.47124,75.048,75.194
0.57596,75.06,75.978
0.68068,75.01,75.146
0.7854,74.951,75.039
0.89012,74.948,74.436
0.99484,75.03,74.025
1.0996,75.082,75.468
1.2043,75.048,76.341
1.309,74.886,74.855
1.4137,74.753,74.13
1.5184,74.785,74.659
1.6232,74.962,75.009
1.7279,75.233,75.198
1.8326,75.337,75.689
1.9373,75.209,74.621
2.042,74.974,74.433
2.1468,74.787,75.719
2.2515,74.895,75.325
2.3562,75.128,74.316
2.4609,75.273,74.461
2.5656,75.121,75.353
2.6704,74.798,75.495
2.7751,74.64,75.18
2.8798,74.723,74.891
2.9845,75.057,74.921
3.0892,75.25,74.855
3.194,75.215,74.75
3.2987,75.05,75.034
3.4034,74.888,74.709
3.5081,74.854,75.007
3.6128,74.897,75.396
3.7176,74.983,74.924
3.8223,75.092,75.165
3.927,75.202,75.722
4.0317,75.207,74.944
4.1364,75.093,74.239
4.2412,74.868,74.356
4.3459,74.749,75.231
4.4506,74.786,75.847
4.5553,74.907,74.976
4.66,75.019,75.1
4.7647,75.075,75.565
4.8695,75.131,74.833
4.9742,75.173,74.601
5.0789,75.172,74.913
5.1836,75.015,75.148
5.2883,74.806,74.928
5.3931,74.683,74.47
5.4978,74.777,75.328
5.6025,75.042,75.753
5.7072,75.273,74.698
5.8119,75.36,74.403
5.9167,75.222,75.169
6.0214,75.013,75.145
6.1261,74.876,75.068
6.2308,74.835,74.883


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_385.csv <==
x,qOut,qIn
0.05236,75.063,75.286
0.15708,75.04,75.008
0.2618,75.027,75.13
0.36652,75.014,74.716
0.47124,74.984,74.879
0.57596,74.984,75.16
0.68068,75.019,75.207
0.7854,75.042,74.718
0.89012,74.997,75.019
0.99484,74.905,75.311
1.0996,74.898,74.539
1.2043,74.986,74.728
1.309,75.15,75.959
1.4137,75.161,75.628
1.5184,75.033,74.249
1.6232,74.888,74.159
1.7279,74.865,75.366
1.8326,74.966,75.255
1.9373,75.019,74.628
2.042,74.986,74.662
2.1468,74.865,75.091
2.2515,74.876,75.754
2.3562,75.024,75.505
2.4609,75.193,74.808
2.5656,75.253,74.758
2.6704,75.106,74.867
2.7751,74.892,74.82
2.8798,74.738,74.672
2.9845,74.755,75.129
3.0892,74.867,75.935
3.194,74.987,75.218
3.2987,75.098,73.896
3.4034,75.201,75.031
3.5081,75.295,75.252
3.6128,75.259,74.527
3.7176,75.082,75.469
3.8223,74.776,75.563
3.927,74.639,74.688
4.0317,74.771,74.495
4.1364,75.039,74.933
4.2412,75.277,75.319
4.3459,75.211,75.416
4.4506,74.945,74.985
4.5553,74.69,74.444
4.66,74.656,74.833
4.7647,74.897,75.257
4.8695,75.181,75.077
4.9742,75.341,74.943
5.0789,75.229,74.574
5.1836,74.989,74.788
5.2883,74.858,75.797
5.3931,74.888,75.417
5.4978,75.083,74.232
5.6025,75.147,74.595
5.7072,75.039,75.567
5.8119,74.873,75.616
5.9167,74.789,74.68
6.0214,74.876,74.643
6.1261,75,74.794
6.2308,75.08,75.133


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_386.csv <==
x,qOut,qIn
0.05236,75.056,74.861
0.15708,75.151,75.243
0.2618,75.138,75.006
0.36652,75.049,74.694
0.47124,74.925,74.86
0.57596,74.805,75.14
0.68068,74.76,75.232
0.7854,74.827,75.062
0.89012,75.036,75.33
0.99484,75.237,74.964
1.0996,75.279,74.42
1.2043,75.171,74.854
1.309,74.957,74.969
1.4137,74.858,74.658
1.5184,74.875,75.203
1.6232,74.948,75.593
1.7279,75.008,75.034
1.8326,75.075,74.761
1.9373,75.143,74.784
2.042,75.157,75.145
2.1468,75.056,74.739
2.2515,74.864,74.522
2.3562,74.742,75.347
2.4609,74.754,75.132
2.5656,74.933,75.105
2.6704,75.115,75.63
2.7751,75.205,75.229
2.8798,75.192,74.634
2.9845,75.079,74.342
3.0892,74.951,74.609
3.194,74.86,75.376
3.2987,74.828,75.57
3.4034,74.865,74.877
3.5081,74.946,75.1
3.6128,75.063,74.502
3.7176,75.178,74.603
3.8223,75.256,75.971
3.927,75.178,75.88
4.0317,74.966,74.79
4.1364,74.752,74.707
4.2412,74.682,74.4
4.3459,74.86,74.372
4.4506,75.081,75.168
4.5553,75.189,75.686
4.66,75.045,75.168
4.7647,74.856,74.518
4.8695,74.87,74.544
4.9742,75.075,75.102
5.0789,75.404,75.834
5.1836,75.426,75.011
5.2883,75.122,73.8
5.3931,74.732,75.434
5.4978,74.541,75.937
5.6025,74.757,74.216
5.7072,75.076,74.008
5.8119,75.27,74.958
5.9167,75.15,75.378
6.0214,74.924,75.039
6.1261,74.823,75.28
6.2308,74.874,75.103


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_387.csv <==
x,qOut,qIn
0.05236,75.241,74.941
0.15708,75.524,75.288
0.2618,75.48,75.13
0.36652,75.195,74.802
0.47124,74.8,75.126
0.57596,74.645,74.912
0.68068,74.758,74.508
0.7854,75,75.142
0.89012,75.212,75.358
0.99484,75.205,74.819
1.0996,75.068,74.879
1.2043,74.936,75.529
1.309,74.945,74.806
1.4137,75.055,74.364
1.5184,75.098,75.202
1.6232,75.037,74.949
1.7279,74.871,75.362
1.8326,74.815,75.776
1.9373,74.903,74.188
2.042,75.055,74.215
2.1468,75.179,75.651
2.2515,75.181,75.298
2.3562,75.1,74.509
2.4609,74.991,74.933
2.5656,74.906,75.252
2.6704,74.894,74.592
2.7751,74.942,74.765
2.8798,75.003,75.52
2.9845,75.027,75.79
3.0892,74.971,74.653
3.194,74.908,74.076
3.2987,74.894,74.873
3.4034,74.978,75.321
3.5081,75.059,74.98
3.6128,75.051,75.244
3.7176,74.985,75.037
3.8223,74.913,74.578
3.927,74.996,75.316
4.0317,75.146,75.378
4.1364,75.233,75.006
4.2412,75.125,74.199
4.3459,74.89,74.476
4.4506,74.758,76.06
4.5553,74.796,75.895
4.66,75.025,74.424
4.7647,75.176,74.464
4.8695,75.165,74.573
4.9742,75.06,75.006
5.0789,74.954,74.937
5.1836,74.943,74.947
5.2883,74.954,75.815
5.3931,74.963,75.737
5.4978,74.964,74.825
5.6025,75.065,74.175
5.7072,75.168,74.6
5.8119,75.153,75.197
5.9167,74.904,75.455
6.0214,74.606,75.033
6.1261,74.557,74.925
6.2308,74.783,74.921


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_388.csv <==
x,qOut,qIn
0.05236,75.037,75.668
0.15708,75.043,74.731
0.2618,74.982,73.985
0.36652,74.928,74.848
0.47124,74.964,75.648
0.57596,75.075,75.336
0.68068,75.126,74.875
0.7854,75.084,74.78
0.89012,74.944,75.071
0.99484,74.89,74.693
1.0996,74.926,75.025
1.2043,74.974,75.476
1.309,74.942,75.021
1.4137,74.842,74.589
1.5184,74.828,74.321
1.6232,74.932,75.268
1.7279,75.155,75.674
1.8326,75.253,74.968
1.9373,75.161,74.812
2.042,74.984,75.353
2.1468,74.857,75.019
2.2515,74.934,74.265
2.3562,75.048,74.796
2.4609,75.077,74.973
2.5656,74.92,75.089
2.6704,74.783,75.954
2.7751,74.839,75.502
2.8798,75.044,73.983
2.9845,75.312,74.495
3.0892,75.374,75.394
3.194,75.212,74.876
3.2987,74.946,75.272
3.4034,74.71,75.087
3.5081,74.679,74.736
3.6128,74.837,75.306
3.7176,75.075,75.356
3.8223,75.282,74.706
3.927,75.253,74.545
4.0317,75.002,75.234
4.1364,74.71,75.52
4.2412,74.579,74.471
4.3459,74.781,74.476
4.4506,75.102,75.445
4.5553,75.341,75.526
4.66,75.321,75.061
4.7647,75.14,74.804
4.8695,74.991,74.599
4.9742,74.931,75.104
5.0789,74.98,75.229
5.1836,74.989,75.021
5.2883,74.959,74.918
5.3931,74.933,74.679
5.4978,74.959,75.15
5.6025,75.034,75.643
5.7072,75.093,74.658
5.8119,75.103,74.798
5.9167,75.036,75.489
6.0214,74.95,74.698
6.1261,74.921,74.331
6.2308,74.954,75.169


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_389.csv <==
x,qOut,qIn
0.05236,75.458,74.116
0.15708,75.321,75.399
0.2618,75.042,75.69
0.36652,74.803,74.774
0.47124,74.779,74.674
0.57596,74.918,75.163
0.68068,75.051,75.136
0.7854,75.116,75.315
0.89012,75.079,74.886
0.99484,75.02,74.419
1.0996,74.96,75.225
1.2043,74.916,75.473
1.309,74.91,74.594
1.4137,74.96,74.594
1.5184,75.019,75.207
1.6232,75.052,75.527
1.7279,75.03,75.005
1.8326,75.016,74.749
1.9373,75.045,74.608
2.042,75.083,75.008
2.1468,75.086,75.299
2.2515,75.004,75.403
2.3562,74.916,74.978
2.4609,74.881,74.289
2.5656,74.947,75.01
2.6704,75.043,75.539
2.7751,75.087,75.066
2.8798,75.062,75.33
2.9845,74.964,75.105
3.0892,74.895,74.294
3.194,74.919,74.738
3.2987,75.009,75.022
3.4034,75.122,75.345
3.5081,75.087,75.848
3.6128,74.946,74.807
3.7176,74.833,74.008
3.8223,74.897,74.906
3.927,75.143,75.468
4.0317,75.305,75.109
4.1364,75.266,75.285
4.2412,74.949,74.796
4.3459,74.719,74.59
4.4506,74.77,75.396
4.5553,74.996,75.174
4.66,75.238,74.257
4.7647,75.17,74.018
4.8695,74.924,75.337
4.9742,74.717,75.923
5.0789,74.76,75.17
5.1836,75.021,75.141
5.2883,75.25,75.13
5.3931,75.325,75.051
5.4978,75.165,74.499
5.6025,74.937,74.441
5.7072,74.754,75.72
5.8119,74.659,75.305
5.9167,74.67,74.323
6.0214,74.809,75.327
6.1261,75.06,75.796
6.2308,75.317,74.735


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_390.csv <==
x,qOut,qIn
0.05236,75.109,75.313
0.15708,75.193,74.663
0.2618,75.172,75.132
0.36652,75.081,75.249
0.47124,74.968,74.519
0.57596,74.948,74.556
0.68068,74.985,75.379
0.7854,75.015,75.964
0.89012,74.971,74.832
0.99484,74.913,74.669
1.0996,74.938,75.083
1.2043,75.027,74.566
1.309,75.138,74.547
1.4137,75.095,75.693
1.5184,74.945,75.916
1.6232,74.815,74.847
1.7279,74.835,73.929
1.8326,75.041,74.509
1.9373,75.252,76.049
2.042,75.327,75.917
2.1468,75.146,74.163
2.2515,74.84,74.36
2.3562,74.68,75.23
2.4609,74.742,75.355
2.5656,75.054,74.772
2.6704,75.256,74.955
2.7751,75.2,75.379
2.8798,74.992,75.324
2.9845,74.788,75.122
3.0892,74.873,75.327
3.194,75.072,74.461
3.2987,75.192,74.408
3.4034,75.052,74.814
3.5081,74.82,74.96
3.6128,74.754,75.242
3.7176,74.873,75.299
3.8223,75.137,75.696
3.927,75.27,75.099
4.0317,75.259,74.415
4.1364,75.155,74.843
4.2412,75.023,74.882
4.3459,74.858,74.801
4.4506,74.704,75.264
4.5553,74.651,74.904
4.66,74.784,74.966
4.7647,75.075,75.377
4.8695,75.326,74.768
4.9742,75.419,74.42
5.0789,75.262,75.099
5.1836,74.999,75.459
5.2883,74.81,75.499
5.3931,74.761,74.926
5.4978,74.88,74.475
5.6025,75.014,75.141
5.7072,75.066,75.568
5.8119,75.031,74.796
5.9167,74.919,74.918
6.0214,74.847,75.426
6.1261,74.868,74.477
6.2308,74.964,74.894


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_391.csv <==
x,qOut,qIn
0.05236,75.495,75.476
0.15708,75.445,75.317
0.2618,75.122,74.366
0.36652,74.765,74.907
0.47124,74.632,74.48
0.57596,74.82,74.477
0.68068,75.067,75.93
0.7854,75.211,75.348
0.89012,75.126,74.167
0.99484,75.01,75.211
1.0996,74.984,76.346
1.2043,75.019,75.444
1.309,75.055,74.02
1.4137,74.971,74.558
1.5184,74.856,75.14
1.6232,74.794,75.217
1.7279,74.858,74.824
1.8326,74.974,74.984
1.9373,75.068,75.118
2.042,75.135,74.948
2.1468,75.185,74.986
2.2515,75.242,75.176
2.3562,75.211,75.142
2.4609,75.07,74.848
2.5656,74.816,74.823
2.6704,74.684,75.429
2.7751,74.763,75.591
2.8798,74.957,74.541
2.9845,75.135,74.354
3.0892,75.119,75.173
3.194,75.017,75.384
3.2987,74.937,75.186
3.4034,74.974,74.72
3.5081,75.043,74.46
3.6128,75.079,75.256
3.7176,75.086,75.395
3.8223,75.086,75.248
3.927,75.065,74.745
4.0317,74.981,74.436
4.1364,74.878,75.13
4.2412,74.82,75.099
4.3459,74.908,74.673
4.4506,75.033,75.442
4.5553,75.103,75.763
4.66,75.038,74.605
4.7647,74.97,74.249
4.8695,74.985,74.445
4.9742,75.036,75.177
5.0789,75.047,75.861
5.1836,74.924,75.309
5.2883,74.832,75.157
5.3931,74.869,74.875
5.4978,75.108,74.287
5.6025,75.308,74.977
5.7072,75.262,75.341
5.8119,75.012,74.991
5.9167,74.651,75.059
6.0214,74.571,75.308
6.1261,74.81,74.873
6.2308,75.185,74.71


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_392.csv <==
x,qOut,qIn
0.05236,74.956,75.023
0.15708,75.056,74.651
0.2618,75.153,74.897
0.36652,75.19,74.849
0.47124,75.124,75.568
0.57596,75.025,76.117
0.68068,74.953,74.771
0.7854,74.916,73.991
0.89012,74.91,74.863
0.99484,74.929,74.918
1.0996,74.979,75.046
1.2043,75.028,75.728
1.309,75.031,74.728
1.4137,74.983,73.982
1.5184,74.995,74.771
1.6232,75.084,75.333
1.7279,75.247,75.424
1.8326,75.219,74.816
1.9373,74.986,75.169
2.042,74.733,75.572
2.1468,74.676,74.662
2.2515,74.924,74.335
2.3562,75.158,74.742
2.4609,75.198,75.743
2.5656,74.913,75.525
2.6704,74.673,74.6
2.7751,74.721,74.513
2.8798,74.982,75.253
2.9845,75.321,75.11
3.0892,75.375,74.23
3.194,75.175,74.615
3.2987,74.899,75.581
3.4034,74.739,75.157
3.5081,74.831,74.745
3.6128,75.041,75.538
3.7176,75.228,75.138
3.8223,75.26,74.398
3.927,75.114,74.983
4.0317,74.909,74.932
4.1364,74.754,74.974
4.2412,74.744,75.562
4.3459,74.851,75.535
4.4506,75.005,74.656
4.5553,75.151,74.453
4.66,75.246,75.121
4.7647,75.218,75.17
4.8695,75.05,74.872
4.9742,74.836,74.689
5.0789,74.69,74.702
5.1836,74.784,75.239
5.2883,75.02,75.4
5.3931,75.24,75.233
5.4978,75.294,74.73
5.6025,75.151,74.828
5.7072,74.963,75.352
5.8119,74.832,75.326
5.9167,74.839,74.664
6.0214,74.886,74.584
6.1261,74.91,74.813
6.2308,74.923,75.603


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_393.csv <==
x,qOut,qIn
0.05236,75.194,74.693
0.15708,75.281,74.618
0.2618,75.121,74.905
0.36652,74.867,76.151
0.47124,74.71,75.134
0.57596,74.818,73.897
0.68068,75.016,74.906
0.7854,75.161,75.348
0.89012,75.14,74.841
0.99484,75.025,75.261
1.0996,74.906,75.228
1.2043,74.838,74.847
1.309,74.865,75.145
1.4137,75.012,75.395
1.5184,75.192,74.433
1.6232,75.286,74.594
1.7279,75.175,75.265
1.8326,74.913,75.069
1.9373,74.75,75.054
2.042,74.777,75.046
2.1468,75.034,75.36
2.2515,75.218,75.204
2.3562,75.211,74.423
2.4609,75.072,74.031
2.5656,74.898,75.064
2.6704,74.841,75.595
2.7751,74.866,75.309
2.8798,74.937,74.74
2.9845,75.021,75.16
3.0892,75.131,75.706
3.194,75.201,74.931
3.2987,75.169,74.435
3.4034,74.98,75.178
3.5081,74.735,75.218
3.6128,74.614,74.638
3.7176,74.669,74.325
3.8223,74.919,75.3
3.927,75.164,75.643
4.0317,75.282,75.213
4.1364,75.266,75.122
4.2412,75.137,74.159
4.3459,75.044,74.554
4.4506,74.997,75.465
4.5553,74.956,75.175
4.66,74.871,75.408
4.7647,74.783,75.225
4.8695,74.805,74.23
4.9742,74.939,74.467
5.0789,75.163,75.765
5.1836,75.253,75.666
5.2883,75.143,74.953
5.3931,74.932,74.254
5.4978,74.751,74.977
5.6025,74.821,75.394
5.7072,75.018,74.842
5.8119,75.172,74.659
5.9167,75.113,75.205
6.0214,74.916,75.252
6.1261,74.836,74.981
6.2308,74.927,74.997


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_394.csv <==
x,qOut,qIn
0.05236,75.445,74.724
0.15708,75.306,74.729
0.2618,75.005,75.939
0.36652,74.76,75.319
0.47124,74.777,73.983
0.57596,74.982,74.984
0.68068,75.121,75.801
0.7854,75.105,75.647
0.89012,74.888,74.116
0.99484,74.746,73.959
1.0996,74.803,75.585
1.2043,74.994,75.796
1.309,75.218,74.847
1.4137,75.244,74.802
1.5184,75.111,74.543
1.6232,74.95,75.299
1.7279,74.902,75.385
1.8326,75.006,74.599
1.9373,75.09,74.572
2.042,75.079,75.021
2.1468,74.922,75.595
2.2515,74.836,74.95
2.3562,74.895,74.705
2.4609,75.021,74.898
2.5656,75.107,74.833
2.6704,75.045,75.171
2.7751,74.955,75.143
2.8798,74.916,75.108
2.9845,74.981,74.84
3.0892,75.03,74.719
3.194,75.03,74.966
3.2987,75.012,75.42
3.4034,75.017,75.264
3.5081,75.012,75.05
3.6128,74.962,75.063
3.7176,74.911,74.364
3.8223,74.92,74.909
3.927,75.023,75.195
4.0317,75.085,74.696
4.1364,75.06,74.775
4.2412,74.927,75.451
4.3459,74.91,75.139
4.4506,75.047,75.254
4.5553,75.216,75.361
4.66,75.275,74.306
4.7647,75.092,74.22
4.8695,74.83,74.987
4.9742,74.646,75.24
5.0789,74.673,75.731
5.1836,74.835,75.65
5.2883,75.025,74.573
5.3931,75.184,74.636
5.4978,75.279,74.974
5.6025,75.262,74.785
5.7072,75.089,74.89
5.8119,74.838,75.524
5.9167,74.603,74.984
6.0214,74.639,74.149
6.1261,74.916,74.674
6.2308,75.25,75.592


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_395.csv <==
x,qOut,qIn
0.05236,75.353,74.692
0.15708,75.08,74.391
0.2618,74.738,74.43
0.36652,74.547,75.517
0.47124,74.702,75.575
0.57596,75.057,74.463
0.68068,75.33,75.033
0.7854,75.409,75.643
0.89012,75.224,74.341
0.99484,75.007,74.643
1.0996,74.873,75.815
1.2043,74.816,75.278
1.309,74.798,74.25
1.4137,74.8,74.77
1.5184,74.905,74.957
1.6232,75.082,75.134
1.7279,75.272,74.732
1.8326,75.254,74.758
1.9373,75.087,75.93
2.042,74.925,75.13
2.1468,74.925,74.373
2.2515,75.039,75.236
2.3562,75.058,75.694
2.4609,74.951,75.295
2.5656,74.737,74.612
2.6704,74.691,74.722
2.7751,74.831,74.753
2.8798,75.041,74.931
2.9845,75.189,75.521
3.0892,75.171,75.073
3.194,75.075,74.771
3.2987,74.997,74.821
3.4034,75.024,74.99
3.5081,75.122,75.315
3.6128,75.158,74.993
3.7176,75.089,74.666
3.8223,74.892,75.135
3.927,74.777,75.183
4.0317,74.839,74.924
4.1364,75.004,74.806
4.2412,75.167,75.205
4.3459,75.135,75.264
4.4506,74.998,75.095
4.5553,74.881,74.646
4.66,74.908,74.799
4.7647,75.016,74.72
4.8695,75.067,75.104
4.9742,75.041,75.3
5.0789,74.95,75.297
5.1836,74.942,75.4
5.2883,75.013,75.21
5.3931,75.102,74.344
5.4978,75.143,73.945
5.6025,75.076,75.321
5.7072,74.937,76.012
5.8119,74.803,75.389
5.9167,74.75,74.536
6.0214,74.879,74.886
6.1261,75.121,75.368
6.2308,75.33,75.319


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_396.csv <==
x,qOut,qIn
0.05236,74.503,75.127
0.15708,74.582,74.694
0.2618,74.949,74.957
0.36652,75.354,75.182
0.47124,75.533,75.367
0.57596,75.296,75.205
0.68068,74.923,74.603
0.7854,74.673,74.605
0.89012,74.768,75.377
0.99484,75.006,74.903
1.0996,75.131,74.267
1.2043,75.109,74.555
1.309,74.958,76.569
1.4137,74.925,75.883
1.5184,75.01,73.857
1.6232,75.121,74.218
1.7279,75.159,75.578
1.8326,75.063,75.176
1.9373,74.908,74.935
2.042,74.774,74.93
2.1468,74.732,74.886
2.2515,74.822,75.143
2.3562,75.006,75.174
2.4609,75.195,74.849
2.5656,75.298,74.743
2.6704,75.205,74.782
2.7751,75.015,74.891
2.8798,74.864,75.363
2.9845,74.888,74.619
3.0892,75.037,74.684
3.194,75.136,76.006
3.2987,75.131,75.509
3.4034,75.006,74.47
3.5081,74.935,75.037
3.6128,74.923,74.812
3.7176,74.92,74.898
3.8223,74.868,75.445
3.927,74.826,74.759
4.0317,74.886,74.834
4.1364,75.026,74.804
4.2412,75.2,75.398
4.3459,75.261,75.426
4.4506,75.195,74.687
4.5553,75.057,74.819
4.66,74.912,74.948
4.7647,74.865,75.224
4.8695,74.919,75.51
4.9742,75.013,75.076
5.0789,75.077,74.203
5.1836,75.041,74.227
5.2883,74.978,74.848
5.3931,74.947,75.44
5.4978,74.996,75.937
5.6025,75.043,75.364
5.7072,75.059,74.502
5.8119,75.073,74.487
5.9167,75.125,75.113
6.0214,75.151,75.173
6.1261,75.014,74.778
6.2308,74.767,75.026


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_397.csv <==
x,qOut,qIn
0.05236,75.17,74.629
0.15708,74.979,74.667
0.2618,74.898,75.385
0.36652,74.934,75.697
0.47124,75.057,74.858
0.57596,75.081,74.589
0.68068,75.015,74.761
0.7854,74.929,74.834
0.89012,74.895,75.808
0.99484,74.918,75.347
1.0996,74.95,74.148
1.2043,74.984,74.503
1.309,75.025,75.783
1.4137,75.102,75.32
1.5184,75.147,74.573
1.6232,75.123,74.431
1.7279,74.997,75.146
1.8326,74.887,75.49
1.9373,74.882,75.164
2.042,74.958,74.673
2.1468,75.065,74.863
2.2515,75.07,74.974
2.3562,75.014,74.935
2.4609,74.962,75.555
2.5656,74.977,74.848
2.6704,75.004,74.33
2.7751,74.99,75.296
2.8798,74.962,75.701
2.9845,74.966,74.857
3.0892,75.034,74.615
3.194,75.062,74.937
3.2987,75.025,74.355
3.4034,74.919,75.028
3.5081,74.915,75.832
3.6128,75.01,75.198
3.7176,75.119,75.428
3.8223,75.142,75.222
3.927,75.101,74.121
4.0317,75.077,74.178
4.1364,75.049,75.056
4.2412,74.971,75.347
4.3459,74.766,74.858
4.4506,74.629,74.98
4.5553,74.686,75.366
4.66,75.031,74.261
4.7647,75.41,74.061
4.8695,75.523,76.019
4.9742,75.328,75.91
5.0789,74.836,74.781
5.1836,74.521,74.73
5.2883,74.569,74.893
5.3931,74.849,75.467
5.4978,75.181,74.78
5.6025,75.221,74.442
5.7072,75.039,75.406
5.8119,74.827,75.352
5.9167,74.784,74.603
6.0214,74.981,74.725
6.1261,75.2,75.155
6.2308,75.301,75.336


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_398.csv <==
x,qOut,qIn
0.05236,74.902,74.758
0.15708,75.092,74.343
0.2618,75.247,75.472
0.36652,75.269,75.076
0.47124,75.081,74.598
0.57596,74.866,74.942
0.68068,74.791,75.21
0.7854,74.852,75.276
0.89012,75.003,75.234
0.99484,75.07,75.365
1.0996,75.076,74.896
1.2043,75.056,74.325
1.309,75.046,74.611
1.4137,74.985,75.533
1.5184,74.881,75.73
1.6232,74.805,74.722
1.7279,74.832,74.327
1.8326,74.998,74.971
1.9373,75.184,75.228
2.042,75.283,75.572
2.1468,75.202,75.659
2.2515,74.982,74.714
2.3562,74.806,74.5
2.4609,74.769,74.587
2.5656,74.944,74.866
2.6704,75.11,75.484
2.7751,75.094,74.801
2.8798,74.949,74.371
2.9845,74.774,75.67
3.0892,74.893,75.471
3.194,75.196,74.618
3.2987,75.44,74.427
3.4034,75.374,75.381
3.5081,74.978,75.617
3.6128,74.63,74.819
3.7176,74.523,74.897
3.8223,74.782,74.926
3.927,75.051,74.831
4.0317,75.156,74.957
4.1364,75.12,74.8
4.2412,75.01,74.864
4.3459,74.963,75.578
4.4506,74.967,75.228
4.5553,75.004,74.173
4.66,75.062,75.298
4.7647,75.126,76.078
4.8695,75.128,74.712
4.9742,75.053,74.114
5.0789,74.898,74.804
5.1836,74.811,75.062
5.2883,74.843,75.618
5.3931,74.941,75.448
5.4978,75.036,74.817
5.6025,75.054,74.632
5.7072,75.044,74.893
5.8119,75.032,75.286
5.9167,75.036,74.848
6.0214,74.983,74.483
6.1261,74.893,75.074
6.2308,74.84,75.674


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_399.csv <==
x,qOut,qIn
0.05236,74.932,75.975
0.15708,74.956,75.362
0.2618,75.018,74.281
0.36652,75.094,74.366
0.47124,75.154,75.332
0.57596,75.08,75.303
0.68068,74.893,74.784
0.7854,74.717,74.866
0.89012,74.687,74.484
0.99484,74.926,74.313
1.0996,75.255,75.712
1.2043,75.476,75.597
1.309,75.402,75.053
1.4137,75.083,75.606
1.5184,74.818,74.664
1.6232,74.737,74.43
1.7279,74.922,75.157
1.8326,75.053,75.073
1.9373,74.999,74.668
2.042,74.851,74.805
2.1468,74.739,75.719
2.2515,74.883,75.38
2.3562,75.144,74.715
2.4609,75.343,74.211
2.5656,75.314,74.722
2.6704,75.08,75.658
2.7751,74.847,75.613
2.8798,74.73,74.6
2.9845,74.809,75.029
3.0892,74.966,75.495
3.194,75.113,74.88
3.2987,75.192,75.106
3.4034,75.157,74.753
3.5081,74.994,74.043
3.6128,74.818,74.79
3.7176,74.742,75.475
3.8223,74.867,75.728
3.927,75.094,74.982
4.0317,75.241,74.287
4.1364,75.255,75.05
4.2412,75.12,75.544
4.3459,75.01,74.529
4.4506,74.937,74.569
4.5553,74.873,75.527
4.66,74.78,75.266
4.7647,74.762,74.537
4.8695,74.896,74.462
4.9742,75.099,75.19
5.0789,75.262,75.292
5.1836,75.189,74.616
5.2883,75.008,74.696
5.3931,74.87,75.183
5.4978,74.916,75.223
5.6025,75.043,75.175
5.7072,75.097,75.152
5.8119,75.059,74.56
5.9167,74.944,74.602
6.0214,74.891,74.961
6.1261,74.893,75.161
6.2308,74.919,75.247


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_400.csv <==
x,qOut,qIn
0.05236,74.977,75.318
0.15708,75.001,74.834
0.2618,75.01,74.457
0.36652,74.991,75.675
0.47124,74.942,75.734
0.57596,74.947,73.927
0.68068,75.014,73.811
0.7854,75.091,74.816
0.89012,75.123,76.287
0.99484,75.055,75.747
1.0996,74.957,73.972
1.2043,74.901,74.465
1.309,74.956,75.245
1.4137,75.096,74.763
1.5184,75.171,75.563
1.6232,75.107,75.697
1.7279,74.848,74.59
1.8326,74.631,74.29
1.9373,74.66,74.961
2.042,74.887,75.212
2.1468,75.217,74.343
2.2515,75.272,74.851
2.3562,75.086,75.785
2.4609,74.876,75.188
2.5656,74.88,75.104
2.6704,75.148,75.171
2.7751,75.338,74.731
2.8798,75.293,74.642
2.9845,74.913,74.687
3.0892,74.609,74.992
3.194,74.586,75.498
3.2987,74.772,75.606
3.4034,75.038,74.712
3.5081,75.185,74.459
3.6128,75.233,75.253
3.7176,75.197,75.231
3.8223,75.079,74.729
3.927,74.881,74.995
4.0317,74.738,75.234
4.1364,74.733,75.191
4.2412,74.928,75.184
4.3459,75.169,74.936
4.4506,75.29,74.47
4.5553,75.254,75.027
4.66,75.054,75.194
4.7647,74.881,74.608
4.8695,74.836,75.086
4.9742,74.903,75.087
5.0789,75.043,75.033
5.1836,75.128,74.903
5.2883,75.134,75.042
5.3931,75.08,75.15
5.4978,74.988,74.854
5.6025,74.915,74.737
5.7072,74.895,75.076
5.8119,74.926,75.308
5.9167,74.998,74.979
6.0214,75.035,75.197
6.1261,75.021,74.887
6.2308,74.989,74.816


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_401.csv <==
x,qOut,qIn
0.05236,75.045,75.183
0.15708,74.954,75.659
0.2618,74.918,74.624
0.36652,74.937,74.298
0.47124,74.995,75.542
0.57596,75.045,75.463
0.68068,75.079,74.674
0.7854,75.078,74.279
0.89012,75.026,75.548
0.99484,74.956,75.656
1.0996,74.933,74.599
1.2043,74.96,74.68
1.309,75.025,74.865
1.4137,75.037,74.961
1.5184,75.008,75.234
1.6232,74.974,75.164
1.7279,74.973,74.212
1.8326,74.99,74.827
1.9373,74.998,76.028
2.042,75.002,75.206
2.1468,75.012,74.664
2.2515,75.029,75.215
2.3562,75.018,74.752
2.4609,74.982,75.126
2.5656,74.932,75.034
2.6704,74.92,74.396
2.7751,74.938,75.356
2.8798,74.97,75.207
2.9845,75.004,74.531
3.0892,75.059,74.978
3.194,75.103,75.179
3.2987,75.102,74.966
3.4034,75.022,74.319
3.5081,74.939,74.914
3.6128,74.935,75.951
3.7176,74.993,76.067
3.8223,75.069,75.051
3.927,75.039,74.348
4.0317,74.955,74.072
4.1364,74.88,74.627
4.2412,74.873,75.505
4.3459,74.859,75.696
4.4506,74.826,75.127
4.5553,74.841,74.658
4.66,74.984,74.916
4.7647,75.282,75.133
4.8695,75.483,75.053
4.9742,75.429,75.084
5.0789,74.991,74.527
5.1836,74.541,74.918
5.2883,74.46,75.681
5.3931,74.731,74.835
5.4978,75.245,74.469
5.6025,75.469,75.452
5.7072,75.336,75.4
5.8119,75.036,74.849
5.9167,74.801,74.896
6.0214,74.85,75.233
6.1261,74.998,74.973
6.2308,75.101,74.669


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_402.csv <==
x,qOut,qIn
0.05236,74.937,75.984
0.15708,75.041,75.593
0.2618,75.159,73.864
0.36652,75.234,74.534
0.47124,75.211,75.645
0.57596,75.058,75.058
0.68068,74.872,74.562
0.7854,74.757,75.055
0.89012,74.804,75.433
0.99484,74.966,74.839
1.0996,75.107,74.52
1.2043,75.161,75.084
1.309,75.087,75.294
1.4137,74.973,74.777
1.5184,74.901,74.765
1.6232,74.9,74.662
1.7279,74.986,75.005
1.8326,75.08,75.216
1.9373,75.112,75.002
2.042,75.075,75.31
2.1468,74.98,75.134
2.2515,74.943,74.433
2.3562,74.971,75.221
2.4609,75.007,75.607
2.5656,74.99,74.557
2.6704,74.888,74.22
2.7751,74.804,75.159
2.8798,74.799,75.492
2.9845,74.923,75.475
3.0892,75.092,75.383
3.194,75.207,74.52
3.2987,75.234,73.845
3.4034,75.158,75.154
3.5081,75.05,76.063
3.6128,74.947,75.293
3.7176,74.872,74.866
3.8223,74.839,74.202
3.927,74.916,74.172
4.0317,75.078,75.411
4.1364,75.21,75.331
4.2412,75.187,75.272
4.3459,74.927,75.45
4.4506,74.697,74.852
4.5553,74.67,75.098
4.66,74.985,75.013
4.7647,75.295,74.184
4.8695,75.289,74.948
4.9742,75.013,75.434
5.0789,74.599,74.823
5.1836,74.567,74.599
5.2883,74.867,75.057
5.3931,75.244,75.53
5.4978,75.431,75.436
5.6025,75.314,75.178
5.7072,75.089,74.511
5.8119,74.897,74.586
5.9167,74.852,75.219
6.0214,74.862,74.991
6.1261,74.873,74.751
6.2308,74.892,74.691


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_403.csv <==
x,qOut,qIn
0.05236,74.966,73.984
0.15708,74.856,74.521
0.2618,74.885,75.424
0.36652,75.029,75.803
0.47124,75.229,74.554
0.57596,75.233,74.682
0.68068,75.091,75.749
0.7854,74.946,75.054
0.89012,74.953,74.211
0.99484,75.042,74.807
1.0996,75.006,75.427
1.2043,74.852,75.364
1.309,74.64,75.008
1.4137,74.71,74.828
1.5184,74.997,75.292
1.6232,75.289,75.435
1.7279,75.365,74.663
1.8326,75.144,74.336
1.9373,74.866,74.856
2.042,74.698,75.42
2.1468,74.77,75.208
2.2515,74.947,74.845
2.3562,75.111,74.943
2.4609,75.218,75.13
2.5656,75.242,74.351
2.6704,75.183,74.56
2.7751,75.05,75.902
2.8798,74.9,75.075
2.9845,74.791,75.147
3.0892,74.812,75.638
3.194,74.938,74.207
3.2987,75.086,74.366
3.4034,75.17,75.867
3.5081,75.084,75.637
3.6128,74.912,74.685
3.7176,74.784,74.303
3.8223,74.828,74.837
3.927,75.021,74.897
4.0317,75.163,75.097
4.1364,75.171,75.207
4.2412,74.988,75.149
4.3459,74.847,75.147
4.4506,74.884,75.227
4.5553,75.042,74.982
4.66,75.235,74.617
4.7647,75.196,74.392
4.8695,74.969,75.252
4.9742,74.726,75.832
5.0789,74.654,74.716
5.1836,74.849,74.301
5.2883,75.119,74.915
5.3931,75.311,75.289
5.4978,75.295,75.232
5.6025,75.129,75.622
5.7072,74.944,74.982
5.8119,74.827,74.578
5.9167,74.843,74.629
6.0214,74.953,75.277
6.1261,75.053,75.818
6.2308,75.076,74.841


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_404.csv <==
x,qOut,qIn
0.05236,75.245,75.443
0.15708,75.08,75.638
0.2618,74.857,74.994
0.36652,74.742,74.632
0.47124,74.874,74.923
0.57596,75.069,74.923
0.68068,75.15,74.825
0.7854,75.113,74.719
0.89012,74.99,75.423
0.99484,74.938,75.193
1.0996,74.958,74.919
1.2043,75.015,74.685
1.309,75.079,74.702
1.4137,75.116,75.736
1.5184,75.077,75.46
1.6232,74.972,74.722
1.7279,74.82,74.836
1.8326,74.792,74.742
1.9373,74.904,75.092
2.042,75.053,75.711
2.1468,75.122,74.606
2.2515,75.024,74.031
2.3562,74.913,74.921
2.4609,74.89,75.293
2.5656,75.032,74.745
2.6704,75.172,75.275
2.7751,75.183,75.782
2.8798,75.089,74.977
2.9845,74.949,74.928
3.0892,74.945,75.018
3.194,75.004,74.543
3.2987,75.019,74.506
3.4034,74.881,75.341
3.5081,74.701,75.287
3.6128,74.692,75.335
3.7176,74.871,75.067
3.8223,75.211,75.078
3.927,75.404,75.105
4.0317,75.339,74.92
4.1364,75.096,74.724
4.2412,74.79,74.556
4.3459,74.666,75.118
4.4506,74.738,75.628
4.5553,74.928,75.406
4.66,75.149,74.417
4.7647,75.291,74.336
4.8695,75.305,75.16
4.9742,75.205,75.395
5.0789,75.014,75.37
5.1836,74.846,75.321
5.2883,74.786,74.602
5.3931,74.84,74.25
5.4978,75.005,75.264
5.6025,75.151,75.672
5.7072,75.162,74.92
5.8119,75.047,74.179
5.9167,74.838,75.548
6.0214,74.793,76.044
6.1261,74.944,74.449
6.2308,75.149,74.054


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_405.csv <==
x,qOut,qIn
0.05236,75.18,74.674
0.15708,75.075,74.565
0.2618,74.914,75.445
0.36652,74.803,75.051
0.47124,74.842,74.838
0.57596,75.026,75.379
0.68068,75.169,74.811
0.7854,75.186,74.236
0.89012,75.019,74.854
0.99484,74.905,75.537
1.0996,74.946,75.366
1.2043,75.066,75.066
1.309,75.155,74.948
1.4137,75.092,74.716
1.5184,74.991,74.707
1.6232,74.914,75.205
1.7279,74.905,75.823
1.8326,74.846,74.978
1.9373,74.781,74.302
2.042,74.79,74.713
2.1468,74.956,74.633
2.2515,75.177,74.72
2.3562,75.252,75.602
2.4609,75.157,75.525
2.5656,74.912,75.083
2.6704,74.842,74.846
2.7751,74.986,74.77
2.8798,75.183,74.745
2.9845,75.246,75.16
3.0892,75.004,74.633
3.194,74.708,74.908
3.2987,74.57,75.743
3.4034,74.773,74.883
3.5081,75.126,74.324
3.6128,75.353,75.356
3.7176,75.364,75.73
3.8223,75.115,74.931
3.927,74.86,74.145
4.0317,74.751,74.425
4.1364,74.788,75.53
4.2412,74.937,75.554
4.3459,75.049,75.21
4.4506,75.107,74.296
4.5553,75.129,74.787
4.66,75.139,75.611
4.7647,75.139,74.563
4.8695,75.081,74.368
4.9742,74.967,75.099
5.0789,74.81,75.614
5.1836,74.751,75.284
5.2883,74.849,74.858
5.3931,75.036,74.464
5.4978,75.222,74.779
5.6025,75.212,75.211
5.7072,75.045,75.239
5.8119,74.851,75.446
5.9167,74.769,74.63
6.0214,74.863,74.287
6.1261,75.024,75.275
6.2308,75.156,75.799


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_406.csv <==
x,qOut,qIn
0.05236,74.925,75.557
0.15708,75.028,76.013
0.2618,74.993,74.889
0.36652,74.89,74.571
0.47124,74.832,74.994
0.57596,75.016,74.927
0.68068,75.228,75.22
0.7854,75.282,74.788
0.89012,75.015,74.518
0.99484,74.68,75.283
1.0996,74.599,75.377
1.2043,74.783,74.685
1.309,75.174,75.132
1.4137,75.372,75.516
1.5184,75.304,74.715
1.6232,75.085,74.835
1.7279,74.863,75.609
1.8326,74.815,74.835
1.9373,74.864,74.522
2.042,74.931,74.452
2.1468,74.947,75.059
2.2515,74.964,75.734
2.3562,75.005,75.113
2.4609,75.051,74.637
2.5656,75.078,75.005
2.6704,75.096,75.321
2.7751,75.116,75.347
2.8798,75.105,74.53
2.9845,75.017,74.758
3.0892,74.84,75.348
3.194,74.725,75.39
3.2987,74.748,75.176
3.4034,74.961,74.628
3.5081,75.171,74.398
3.6128,75.243,74.963
3.7176,75.184,75.148
3.8223,75.035,74.87
3.927,74.946,74.56
4.0317,74.931,75.614
4.1364,74.966,76.053
4.2412,75.027,74.169
4.3459,75.099,74.027
4.4506,75.118,75.417
4.5553,75.048,75.616
4.66,74.862,75.234
4.7647,74.711,75.468
4.8695,74.731,74.553
4.9742,74.899,74.394
5.0789,75.158,75.114
5.1836,75.275,75.415
5.2883,75.201,75.214
5.3931,75.02,74.385
5.4978,74.835,74.709
5.6025,74.836,75.318
5.7072,74.99,75.257
5.8119,75.169,75.182
5.9167,75.238,75.299
6.0214,75.098,74.939
6.1261,74.915,74.278
6.2308,74.821,74.255


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_407.csv <==
x,qOut,qIn
0.05236,75.036,75.128
0.15708,75.068,74.697
0.2618,75.04,74.273
0.36652,74.94,74.927
0.47124,74.771,75.503
0.57596,74.716,75.396
0.68068,74.84,75.143
0.7854,75.064,74.424
0.89012,75.289,74.377
0.99484,75.32,75.682
1.0996,75.161,75.892
1.2043,74.918,74.478
1.309,74.71,74.303
1.4137,74.699,75.446
1.5184,74.858,75.304
1.6232,75.075,74.857
1.7279,75.229,75.231
1.8326,75.171,75.051
1.9373,74.994,74.669
2.042,74.844,74.561
2.1468,74.869,75.338
2.2515,75.015,75.717
2.3562,75.08,75.078
2.4609,75.031,74.94
2.5656,74.875,74.375
2.6704,74.888,74.4
2.7751,75.036,75.537
2.8798,75.165,75.285
2.9845,75.105,75.086
3.0892,74.89,75.531
3.194,74.797,74.632
3.2987,74.892,75.025
3.4034,75.19,75.201
3.5081,75.317,74.688
3.6128,75.179,74.519
3.7176,74.916,74.755
3.8223,74.706,75.849
3.927,74.776,75.626
4.0317,74.989,74.488
4.1364,75.19,74.462
4.2412,75.24,75.168
4.3459,75.16,74.801
4.4506,75.04,74.484
4.5553,74.931,74.875
4.66,74.865,75.412
4.7647,74.847,75.666
4.8695,74.917,74.913
4.9742,75.05,74.389
5.0789,75.211,75.461
5.1836,75.216,75.443
5.2883,75.035,74.703
5.3931,74.79,74.865
5.4978,74.627,75.135
5.6025,74.709,74.306
5.7072,74.918,74.577
5.8119,75.126,75.336
5.9167,75.214,75.33
6.0214,75.179,75.127
6.1261,75.101,75.065
6.2308,75.036,75.069


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_408.csv <==
x,qOut,qIn
0.05236,74.957,74.489
0.15708,75.156,75.269
0.2618,75.217,75.655
0.36652,75.179,74.823
0.47124,75.1,74.297
0.57596,75.036,74.506
0.68068,74.974,75.328
0.7854,74.925,75.541
0.89012,74.901,74.943
0.99484,74.941,74.987
1.0996,75.017,75.371
1.2043,75.086,75.211
1.309,75.107,74.939
1.4137,75.05,74.598
1.5184,74.934,74.704
1.6232,74.81,74.802
1.7279,74.734,75.602
1.8326,74.802,75.092
1.9373,74.989,74.442
2.042,75.2,74.993
2.1468,75.333,75.033
2.2515,75.285,75.377
2.3562,75.121,75.272
2.4609,74.938,74.285
2.5656,74.827,75.207
2.6704,74.816,75.784
2.7751,74.87,74.84
2.8798,74.949,74.404
2.9845,75.016,74.774
3.0892,75.027,75.164
3.194,75.004,75.394
3.2987,74.99,75.16
3.4034,75.026,75.323
3.5081,75.077,75.12
3.6128,75.082,74.278
3.7176,75.041,74.462
3.8223,74.974,75.626
3.927,74.936,75.887
4.0317,74.91,75.022
4.1364,74.907,74.059
4.2412,74.941,74.571
4.3459,75.079,75.345
4.4506,75.212,75.165
4.5553,75.231,75.009
4.66,75.034,75.625
4.7647,74.8,75.15
4.8695,74.777,74.204
4.9742,74.951,74.333
5.0789,75.251,75.463
5.1836,75.257,75.137
5.2883,74.987,74.778
5.3931,74.681,75.22
5.4978,74.608,75.104
5.6025,74.905,74.921
5.7072,75.248,75.287
5.8119,75.407,75.058
5.9167,75.192,74.347
6.0214,74.835,75.06
6.1261,74.647,75.617
6.2308,74.688,74.944


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_409.csv <==
x,qOut,qIn
0.05236,75.01,75.642
0.15708,74.774,74.701
0.2618,74.662,74.654
0.36652,74.703,74.806
0.47124,74.893,75.502
0.57596,75.096,75.1
0.68068,75.217,74.08
0.7854,75.224,75.07
0.89012,75.099,75.943
0.99484,74.971,75.088
1.0996,74.948,74.722
1.2043,75.015,74.511
1.309,75.128,74.78
1.4137,75.102,75.501
1.5184,74.961,75.383
1.6232,74.817,75.02
1.7279,74.785,74.502
1.8326,74.92,74.789
1.9373,75.109,74.833
2.042,75.248,74.78
2.1468,75.246,75.79
2.2515,75.082,75.597
2.3562,74.888,74.532
2.4609,74.789,74.374
2.5656,74.901,75.002
2.6704,75.107,75.185
2.7751,75.17,75.491
2.8798,75.05,74.819
2.9845,74.756,74.406
3.0892,74.674,75.257
3.194,74.864,75.731
3.2987,75.149,75.251
3.4034,75.318,74.755
3.5081,75.18,74.978
3.6128,74.95,74.621
3.7176,74.806,74.449
3.8223,74.896,75.322
3.927,75.036,75.313
4.0317,75.071,74.997
4.1364,75.027,74.958
4.2412,74.97,75.118
4.3459,75.068,75.107
4.4506,75.187,75.104
4.5553,75.197,74.537
4.66,74.982,74.75
4.7647,74.725,75.693
4.8695,74.658,75.361
4.9742,74.79,74.994
5.0789,75.072,74.709
5.1836,75.227,75
5.2883,75.221,75.293
5.3931,75.119,74.339
5.4978,74.998,74.606
5.6025,74.911,75.711
5.7072,74.865,75.023
5.8119,74.884,74.926
5.9167,74.989,75.563
6.0214,75.156,75.032
6.1261,75.255,74.163
6.2308,75.221,75.178


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_410.csv <==
x,qOut,qIn
0.05236,75.321,75.568
0.15708,75.093,75.17
0.2618,74.864,74.957
0.36652,74.76,74.388
0.47124,74.868,75.049
0.57596,74.977,75.706
0.68068,74.973,75.019
0.7854,74.897,74.568
0.89012,74.815,74.91
0.99484,74.894,75.038
1.0996,75.085,75.058
1.2043,75.267,75.161
1.309,75.318,75.006
1.4137,75.16,75.031
1.5184,74.948,74.593
1.6232,74.819,74.599
1.7279,74.898,75.032
1.8326,75.047,75.377
1.9373,75.094,75.733
2.042,75.035,75.116
2.1468,74.909,73.692
2.2515,74.931,74.982
2.3562,75.032,76.161
2.4609,75.092,74.508
2.5656,74.985,74.236
2.6704,74.804,75.552
2.7751,74.76,75.687
2.8798,74.882,75.195
2.9845,75.153,75.204
3.0892,75.283,74.929
3.194,75.199,74.419
3.2987,74.993,74.67
3.4034,74.789,75.203
3.5081,74.752,75.261
3.6128,74.815,75.044
3.7176,74.917,74.909
3.8223,75.002,75.177
3.927,75.134,75.122
4.0317,75.263,74.624
4.1364,75.294,74.527
4.2412,75.123,75.236
4.3459,74.83,75.454
4.4506,74.68,75.355
4.5553,74.745,74.801
4.66,75.042,74.475
4.7647,75.243,74.765
4.8695,75.229,75.077
4.9742,75.069,75.685
5.0789,74.864,75.068
5.1836,74.794,74.995
5.2883,74.859,74.909
5.3931,74.999,74.816
5.4978,75.155,74.927
5.6025,75.196,74.795
5.7072,75.072,74.973
5.8119,74.874,75.145
5.9167,74.718,74.839
6.0214,74.824,74.669
6.1261,75.086,74.767
6.2308,75.314,75.411


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_411.csv <==
x,qOut,qIn
0.05236,75.18,75.046
0.15708,74.889,74.907
0.2618,74.712,75.23
0.36652,74.762,74.754
0.47124,75.09,75.196
0.57596,75.327,75.509
0.68068,75.297,74.768
0.7854,75.072,74.612
0.89012,74.767,75.426
0.99484,74.692,75.158
1.0996,74.829,74.312
1.2043,75.043,74.478
1.309,75.186,75.305
1.4137,75.153,75.601
1.5184,75.043,75.025
1.6232,74.952,74.734
1.7279,74.97,75.478
1.8326,75.055,75.377
1.9373,75.089,74.545
2.042,75.038,74.378
2.1468,74.887,75.127
2.2515,74.771,75.518
2.3562,74.77,75.246
2.4609,74.877,74.776
2.5656,75.067,74.923
2.6704,75.229,74.89
2.7751,75.283,74.625
2.8798,75.218,75.005
2.9845,75.034,74.977
3.0892,74.864,74.289
3.194,74.813,75.231
3.2987,74.882,76.28
3.4034,75.051,75.095
3.5081,75.172,74.134
3.6128,75.164,74.68
3.7176,75.045,75.165
3.8223,74.851,75.291
3.927,74.74,75.358
4.0317,74.752,74.457
4.1364,74.857,74.327
4.2412,75.01,75.506
4.3459,75.16,75.415
4.4506,75.26,74.907
4.5553,75.262,75.047
4.66,75.118,74.646
4.7647,74.907,74.096
4.8695,74.799,75.237
4.9742,74.823,75.785
5.0789,74.972,75.49
5.1836,75.014,74.709
5.2883,74.969,74.012
5.3931,74.934,75.214
5.4978,75.021,75.075
5.6025,75.138,74.589
5.7072,75.104,75.444
5.8119,74.948,75.64
5.9167,74.748,74.817
6.0214,74.824,74.14
6.1261,75.065,74.713
6.2308,75.257,75.51


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_412.csv <==
x,qOut,qIn
0.05236,74.945,74.438
0.15708,74.996,75.191
0.2618,75.056,75.456
0.36652,75.072,75.387
0.47124,74.98,74.711
0.57596,74.877,74.826
0.68068,74.923,75.247
0.7854,75.086,74.884
0.89012,75.295,74.571
0.99484,75.217,75.388
1.0996,74.924,75.661
1.2043,74.655,75.058
1.309,74.664,74.147
1.4137,74.981,74.524
1.5184,75.269,75.587
1.6232,75.355,75.714
1.7279,75.111,74.956
1.8326,74.842,74.712
1.9373,74.777,74.613
2.042,74.896,74.936
2.1468,75.132,75.148
2.2515,75.196,74.552
2.3562,75.079,74.983
2.4609,74.899,75.301
2.5656,74.794,75.188
2.6704,74.905,75.133
2.7751,75.101,75.184
2.8798,75.233,74.865
2.9845,75.158,74.584
3.0892,74.928,74.974
3.194,74.759,75.337
3.2987,74.735,75.39
3.4034,74.899,74.843
3.5081,75.047,75.078
3.6128,75.121,75.485
3.7176,75.142,74.641
3.8223,75.146,74.599
3.927,75.109,75.714
4.0317,75,74.414
4.1364,74.881,73.879
4.2412,74.834,75.73
4.3459,74.963,75.88
4.4506,75.151,75.233
4.5553,75.28,74.552
4.66,75.244,74.773
4.7647,75.086,75.442
4.8695,74.907,75.155
4.9742,74.762,74.709
5.0789,74.691,74.496
5.1836,74.699,75.123
5.2883,74.813,75.294
5.3931,75.001,75.023
5.4978,75.222,75.252
5.6025,75.321,75.056
5.7072,75.252,74.296
5.8119,75.084,74.761
5.9167,74.911,75.901
6.0214,74.862,75.501
6.1261,74.885,74.801
6.2308,74.928,74.382


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_413.csv <==
x,qOut,qIn
0.05236,74.827,75.069
0.15708,74.867,75.289
0.2618,75.076,74.843
0.36652,75.31,75.018
0.47124,75.397,75.162
0.57596,75.147,74.621
0.68068,74.819,75.319
0.7854,74.642,75.467
0.89012,74.815,74.502
0.99484,75.08,74.521
1.0996,75.155,75.238
1.2043,75.049,75.384
1.309,74.834,74.987
1.4137,74.848,74.885
1.5184,75.021,74.993
1.6232,75.193,75.323
1.7279,75.207,74.528
1.8326,75.088,74.377
1.9373,74.974,75.301
2.042,74.909,75.112
2.1468,74.909,75.096
2.2515,74.927,75.063
2.3562,74.986,74.967
2.4609,75.067,74.626
2.5656,75.139,75.072
2.6704,75.096,75.527
2.7751,74.972,75.296
2.8798,74.849,75.08
2.9845,74.814,75.19
3.0892,74.883,74.741
3.194,74.981,74.481
3.2987,75.048,74.73
3.4034,75.036,75.17
3.5081,74.955,75.302
3.6128,74.893,75.216
3.7176,74.914,75.161
3.8223,75.072,75.133
3.927,75.268,75.029
4.0317,75.332,74.189
4.1364,75.22,74.345
4.2412,74.917,76.112
4.3459,74.682,75.396
4.4506,74.67,74.43
4.5553,74.843,75.071
4.66,75.133,74.962
4.7647,75.311,74.532
4.8695,75.29,74.926
4.9742,75.108,75.325
5.0789,74.828,74.982
5.1836,74.688,74.543
5.2883,74.764,74.506
5.3931,74.974,75.303
5.4978,75.211,76.346
5.6025,75.256,75.653
5.7072,75.128,73.988
5.8119,74.946,73.709
5.9167,74.846,75.586
6.0214,74.889,75.853
6.1261,74.932,74.789
6.2308,74.922,74.261


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_414.csv <==
x,qOut,qIn
0.05236,75.02,74.558
0.15708,74.716,74.738
0.2618,74.715,75.371
0.36652,74.918,75.295
0.47124,75.157,74.424
0.57596,75.118,74.58
0.68068,74.95,75.416
0.7854,74.823,75.458
0.89012,74.89,75.561
0.99484,75.05,75.019
1.0996,75.148,74.424
1.2043,75.151,74.588
1.309,75.056,74.75
1.4137,74.961,74.78
1.5184,74.892,75.367
1.6232,74.865,75.363
1.7279,74.896,75.074
1.8326,75.023,75.54
1.9373,75.192,75.073
2.042,75.3,74.413
2.1468,75.239,74.584
2.2515,74.965,75.158
2.3562,74.687,75.441
2.4609,74.568,74.995
2.5656,74.74,74.561
2.6704,75.045,75.012
2.7751,75.277,75.245
2.8798,75.358,74.878
2.9845,75.241,75.181
3.0892,75.041,75.398
3.194,74.868,75.03
3.2987,74.786,74.958
3.4034,74.844,74.818
3.5081,74.973,74.938
3.6128,75.056,75.312
3.7176,75.053,74.758
3.8223,74.944,74.946
3.927,74.892,75.488
4.0317,74.958,74.682
4.1364,75.085,74.177
4.2412,75.197,75.905
4.3459,75.173,76.627
4.4506,75.078,74.382
4.5553,74.987,73.53
4.66,74.969,74.823
4.7647,74.992,75.248
4.8695,74.982,75.724
4.9742,74.93,75.745
5.0789,74.844,74.402
5.1836,74.85,74.472
5.2883,74.982,74.939
5.3931,75.156,75.347
5.4978,75.276,74.788
5.6025,75.136,74.605
5.7072,74.859,75.451
5.8119,74.66,75.147
5.9167,74.759,74.404
6.0214,75.12,74.956
6.1261,75.384,75.551
6.2308,75.388,75.385


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_415.csv <==
x,qOut,qIn
0.05236,74.942,75.294
0.15708,74.825,74.299
0.2618,74.808,74.804
0.36652,74.911,75.664
0.47124,75.129,75.198
0.57596,75.237,74.718
0.68068,75.175,74.591
0.7854,75.029,74.598
0.89012,74.912,74.747
0.99484,74.941,74.92
1.0996,75.014,75.785
1.2043,75.059,75.504
1.309,75.023,74.692
1.4137,75.01,75.173
1.5184,75.048,75.348
1.6232,75.078,74.412
1.7279,75.03,74.17
1.8326,74.844,75.261
1.9373,74.68,75.713
2.042,74.656,75.396
2.1468,74.87,75.107
2.2515,75.188,74.524
2.3562,75.4,74.674
2.4609,75.411,75.028
2.5656,75.163,75.458
2.6704,74.837,75.447
2.7751,74.631,74.509
2.8798,74.619,74.23
2.9845,74.837,75.287
3.0892,75.133,75.159
3.194,75.324,75.011
3.2987,75.327,75.307
3.4034,75.081,75.03
3.5081,74.837,74.743
3.6128,74.801,75.086
3.7176,74.932,75.034
3.8223,75.134,74.666
3.927,75.091,74.883
4.0317,74.903,75.313
4.1364,74.757,75.237
4.2412,74.84,74.455
4.3459,75.089,74.826
4.4506,75.259,75.486
4.5553,75.266,75.448
4.66,75.073,74.688
4.7647,74.907,74.22
4.8695,74.855,75.257
4.9742,74.89,76.089
5.0789,74.962,74.581
5.1836,74.987,73.899
5.2883,74.987,75.109
5.3931,74.986,75.488
5.4978,75.005,74.824
5.6025,75.036,75.277
5.7072,75.052,75.159
5.8119,75.047,75.106
5.9167,75.021,74.93
6.0214,75.021,74.813
6.1261,75.036,74.823
6.2308,75.025,75.303


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_416.csv <==
x,qOut,qIn
0.05236,75.103,74.814
0.15708,74.865,74.529
0.2618,74.781,75.216
0.36652,74.865,75.164
0.47124,75.078,74.789
0.57596,75.098,75.176
0.68068,74.963,74.905
0.7854,74.832,74.559
0.89012,74.877,75.308
0.99484,75.096,75.557
1.0996,75.251,75.009
1.2043,75.25,74.461
1.309,75.037,74.669
1.4137,74.87,75.635
1.5184,74.847,75.331
1.6232,74.913,74.425
1.7279,74.98,75.107
1.8326,74.964,75.634
1.9373,74.955,74.857
2.042,74.987,74.897
2.1468,75.075,74.895
2.2515,75.081,74.665
2.3562,74.997,75.544
2.4609,74.901,75.52
2.5656,74.884,73.809
2.6704,74.981,74.068
2.7751,75.078,75.965
2.8798,75.115,76.056
2.9845,75.054,74.815
3.0892,75.009,74.679
3.194,75.033,74.748
3.2987,75.089,74.962
3.4034,75.128,74.734
3.5081,75.055,74.679
3.6128,74.908,75.359
3.7176,74.779,75.974
3.8223,74.76,75.192
3.927,74.929,74.746
4.0317,75.165,74.763
4.1364,75.313,74.756
4.2412,75.224,74.287
4.3459,74.912,75.109
4.4506,74.656,75.898
4.5553,74.612,74.861
4.66,74.882,74.364
4.7647,75.226,75.124
4.8695,75.434,75.641
4.9742,75.438,75.353
5.0789,75.199,75.056
5.1836,74.874,75.23
5.2883,74.663,74.259
5.3931,74.643,74.611
5.4978,74.862,75.466
5.6025,75.072,75.129
5.7072,75.121,74.969
5.8119,75.048,74.526
5.9167,74.933,74.825
6.0214,75.01,75.363
6.1261,75.166,75.323
6.2308,75.247,75.273


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_417.csv <==
x,qOut,qIn
0.05236,74.978,74.786
0.15708,75,74.669
0.2618,75.107,74.605
0.36652,75.13,75.238
0.47124,74.909,75.229
0.57596,74.661,74.83
0.68068,74.677,75.004
0.7854,74.939,75.026
0.89012,75.368,74.978
0.99484,75.522,74.752
1.0996,75.325,74.922
1.2043,74.955,75.362
1.309,74.635,75.279
1.4137,74.662,75.193
1.5184,74.893,74.852
1.6232,75.135,74.768
1.7279,75.207,74.902
1.8326,75.104,74.863
1.9373,74.957,74.764
2.042,74.856,75.074
2.1468,74.87,75.047
2.2515,74.968,74.988
2.3562,75.098,75.046
2.4609,75.199,74.702
2.5656,75.218,74.804
2.6704,75.11,75.136
2.7751,74.94,75.663
2.8798,74.796,75.451
2.9845,74.766,74.612
3.0892,74.86,74.987
3.194,74.984,74.91
3.2987,75.065,75.403
3.4034,75.044,74.57
3.5081,74.951,73.876
3.6128,74.88,75.372
3.7176,74.885,75.974
3.8223,75.01,74.568
3.927,75.174,74.633
4.0317,75.259,75.056
4.1364,75.229,75.036
4.2412,75.07,76.03
4.3459,74.927,75.579
4.4506,74.869,73.593
4.5553,74.878,73.817
4.66,74.921,75.846
4.7647,74.94,75.449
4.8695,74.953,74.827
4.9742,74.973,74.858
5.0789,75.002,75.232
5.1836,75.05,75.019
5.2883,75.109,74.79
5.3931,75.134,75.406
5.4978,75.068,75.384
5.6025,74.862,74.401
5.7072,74.694,74.087
5.8119,74.687,74.916
5.9167,74.942,75.71
6.0214,75.213,75.608
6.1261,75.279,75.125
6.2308,75.171,74.93


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_418.csv <==
x,qOut,qIn
0.05236,74.93,74.687
0.15708,74.991,74.363
0.2618,75.044,75.033
0.36652,75.038,75.592
0.47124,74.931,75.152
0.57596,74.82,74.494
0.68068,74.805,74.533
0.7854,74.888,75.288
0.89012,75.045,75.429
0.99484,75.148,75.279
1.0996,75.162,74.701
1.2043,75.113,74.402
1.309,75.036,74.717
1.4137,74.998,75.23
1.5184,74.99,75.908
1.6232,74.987,74.701
1.7279,74.96,74.266
1.8326,74.94,75.42
1.9373,74.977,75.324
2.042,75.047,75.357
2.1468,75.114,75.283
2.2515,75.046,74.611
2.3562,74.911,74.548
2.4609,74.821,74.849
2.5656,74.895,74.684
2.6704,75.04,74.875
2.7751,75.071,75.884
2.8798,74.993,75.48
2.9845,74.858,73.93
3.0892,74.964,74.584
3.194,75.199,75.705
3.2987,75.349,75.307
3.4034,75.191,74.854
3.5081,74.814,75.599
3.6128,74.602,75.247
3.7176,74.666,74.656
3.8223,75.04,74.413
3.927,75.278,74.479
4.0317,75.228,75.105
4.1364,75,75.273
4.2412,74.751,75.418
4.3459,74.774,75.538
4.4506,74.998,74.75
4.5553,75.253,74.815
4.66,75.367,75.166
4.7647,75.217,74.771
4.8695,74.923,74.908
4.9742,74.657,75.181
5.0789,74.583,74.64
5.1836,74.746,74.757
5.2883,75.011,75.251
5.3931,75.248,75.237
5.4978,75.341,75.039
5.6025,75.257,74.464
5.7072,75.093,74.63
5.8119,74.947,75.36
5.9167,74.907,74.946
6.0214,74.928,74.234
6.1261,74.936,75.37
6.2308,74.932,76.036


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_419.csv <==
x,qOut,qIn
0.05236,74.959,74.488
0.15708,75.154,74.036
0.2618,75.267,75.391
0.36652,75.228,75.53
0.47124,74.998,74.543
0.57596,74.812,74.955
0.68068,74.791,75.24
0.7854,74.901,74.994
0.89012,75.072,74.829
0.99484,75.17,74.742
1.0996,75.185,75.134
1.2043,75.126,75.409
1.309,75.004,75.594
1.4137,74.881,75.138
1.5184,74.849,74.177
1.6232,74.908,74.484
1.7279,75.037,75.062
1.8326,75.064,74.915
1.9373,74.982,75.449
2.042,74.885,75.667
2.1468,74.877,74.741
2.2515,75.031,74.055
2.3562,75.21,74.606
2.4609,75.29,75.584
2.5656,75.157,75.104
2.6704,74.872,74.862
2.7751,74.671,75.181
2.8798,74.673,75.158
2.9845,74.962,75.015
3.0892,75.273,75.163
3.194,75.344,74.985
3.2987,75.165,75.014
3.4034,74.78,73.93
3.5081,74.615,74.203
3.6128,74.744,75.911
3.7176,75.015,75.671
3.8223,75.242,74.938
3.927,75.246,74.931
4.0317,75.149,75.214
4.1364,75.05,75.089
4.2412,75.035,74.917
4.3459,74.978,75.167
4.4506,74.832,74.947
4.5553,74.686,74.546
4.66,74.653,75.1
4.7647,74.861,75.473
4.8695,75.142,74.937
4.9742,75.337,74.296
5.0789,75.303,74.557
5.1836,75.125,75.462
5.2883,74.978,76.056
5.3931,74.921,74.878
5.4978,74.972,74.56
5.6025,74.991,75.437
5.7072,74.973,74.95
5.8119,74.943,74.7
5.9167,74.932,74.882
6.0214,74.9,74.602
6.1261,74.854,75.442
6.2308,74.852,75.991


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_420.csv <==
x,qOut,qIn
0.05236,75.279,75.104
0.15708,75.179,74.759
0.2618,74.954,74.505
0.36652,74.783,75.34
0.47124,74.839,75.371
0.57596,75.063,74.759
0.68068,75.204,74.815
0.7854,75.189,74.738
0.89012,74.99,75.188
0.99484,74.894,75.585
1.0996,74.943,74.857
1.2043,75.04,74.461
1.309,75.061,74.848
1.4137,74.989,75.022
1.5184,74.962,74.613
1.6232,74.997,74.856
1.7279,75.079,75.917
1.8326,75.041,75.79
1.9373,74.953,74.986
2.042,74.906,74.777
2.1468,74.989,74.158
2.2515,75.065,74.371
2.3562,74.987,75.513
2.4609,74.81,75.187
2.5656,74.626,75.128
2.6704,74.708,74.946
2.7751,75.007,74.897
2.8798,75.345,75.486
2.9845,75.546,74.8
3.0892,75.422,74.478
3.194,75.071,75.113
3.2987,74.708,75.241
3.4034,74.554,74.854
3.5081,74.717,74.961
3.6128,74.987,75.022
3.7176,75.194,75.239
3.8223,75.194,75.288
3.927,75.085,74.67
4.0317,75.004,74.471
4.1364,74.976,75.253
4.2412,74.998,75.317
4.3459,74.964,74.87
4.4506,74.919,74.561
4.5553,74.913,75.441
4.66,74.991,75.409
4.7647,75.089,74.019
4.8695,75.124,74.176
4.9742,75.085,75.63
5.0789,74.976,75.694
5.1836,74.892,74.677
5.2883,74.886,74.982
5.3931,74.954,75.03
5.4978,75.08,74.305
5.6025,75.153,75.128
5.7072,75.104,75.882
5.8119,74.967,75.171
5.9167,74.793,74.454
6.0214,74.772,75.004
6.1261,74.922,75.176
6.2308,75.133,75.231


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_421.csv <==
x,qOut,qIn
0.05236,74.708,75.45
0.15708,74.683,75.037
0.2618,74.86,74.544
0.36652,75.055,74.633
0.47124,75.079,75.104
0.57596,74.971,75.627
0.68068,74.931,75.193
0.7854,74.998,74.346
0.89012,75.171,74.53
0.99484,75.236,75.05
1.0996,75.167,75.477
1.2043,75.033,75.35
1.309,74.914,75.232
1.4137,74.874,74.848
1.5184,74.902,74.72
1.6232,74.973,75.204
1.7279,75.063,74.313
1.8326,75.069,74.604
1.9373,74.957,75.815
2.042,74.818,75.901
2.1468,74.764,74.157
2.2515,74.955,74.259
2.3562,75.223,75.607
2.4609,75.379,75.646
2.5656,75.244,74.148
2.6704,74.927,74.584
2.7751,74.717,75.857
2.8798,74.713,75.653
2.9845,74.955,74.918
3.0892,75.168,74.968
3.194,75.229,74.662
3.2987,75.154,74.658
3.4034,74.983,74.769
3.5081,74.865,75.039
3.6128,74.844,75.166
3.7176,74.907,75.527
3.8223,75.026,74.903
3.927,75.151,74.293
4.0317,75.233,75.11
4.1364,75.227,75.374
4.2412,75.087,75.138
4.3459,74.844,75.211
4.4506,74.673,74.548
4.5553,74.669,74.382
4.66,74.897,75.234
4.7647,75.15,75.498
4.8695,75.247,75.494
4.9742,75.182,75.275
5.0789,74.989,73.991
5.1836,74.909,74.269
5.2883,74.956,75.654
5.3931,75.032,75.2
5.4978,75.028,74.944
5.6025,74.898,75.149
5.7072,74.818,74.537
5.8119,74.872,75.036
5.9167,75.119,75.494
6.0214,75.308,75.136
6.1261,75.253,74.752
6.2308,75.014,74.954


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_422.csv <==
x,qOut,qIn
0.05236,74.978,74.613
0.15708,74.999,75.348
0.2618,74.969,76.369
0.36652,74.95,75.339
0.47124,75.008,74.092
0.57596,75.145,74.841
0.68068,75.214,75.096
0.7854,75.147,74.992
0.89012,74.897,74.91
0.99484,74.675,75.049
1.0996,74.664,75.164
1.2043,74.856,75.511
1.309,75.207,74.362
1.4137,75.441,73.935
1.5184,75.413,75.284
1.6232,75.167,75.752
1.7279,74.788,75.112
1.8326,74.627,74.994
1.9373,74.747,74.733
2.042,75.006,74.701
2.1468,75.235,75.251
2.2515,75.219,75.648
2.3562,75.037,75.13
2.4609,74.832,74.477
2.5656,74.743,74.309
2.6704,74.835,74.949
2.7751,75.005,75.712
2.8798,75.144,75.215
2.9845,75.149,74.907
3.0892,75.027,75.159
3.194,74.934,74.839
3.2987,74.941,75.508
3.4034,75.093,75.011
3.5081,75.145,74.381
3.6128,75.014,74.982
3.7176,74.819,74.854
3.8223,74.721,74.781
3.927,74.892,75.431
4.0317,75.123,75.117
4.1364,75.262,74.709
4.2412,75.182,74.72
4.3459,75.073,75.097
4.4506,75.052,75.49
4.5553,75.071,74.906
4.66,75.046,75.186
4.7647,74.885,75.802
4.8695,74.76,74.549
4.9742,74.757,74.207
5.0789,74.936,75.311
5.1836,75.07,75.604
5.2883,75.063,74.884
5.3931,74.979,74.09
5.4978,74.913,75.334
5.6025,75.001,75.737
5.7072,75.131,75.019
5.8119,75.202,74.692
5.9167,75.123,75.257
6.0214,74.978,74.942
6.1261,74.896,74.528
6.2308,74.898,74.745


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_423.csv <==
x,qOut,qIn
0.05236,75.014,75.012
0.15708,75.104,75.443
0.2618,75.13,74.925
0.36652,75.045,74.745
0.47124,74.826,75.271
0.57596,74.731,75.531
0.68068,74.85,75.169
0.7854,75.066,74.518
0.89012,75.227,74.282
0.99484,75.14,75.131
1.0996,74.957,75.316
1.2043,74.828,75.027
1.309,74.881,74.797
1.4137,75.026,75.013
1.5184,75.147,75.512
1.6232,75.204,75.25
1.7279,75.18,75.043
1.8326,75.073,74.776
1.9373,74.905,74.601
2.042,74.756,74.855
2.1468,74.713,74.28
2.2515,74.837,74.711
2.3562,75.012,76.419
2.4609,75.15,75.9
2.5656,75.173,73.796
2.6704,75.168,74.365
2.7751,75.165,75.529
2.8798,75.12,75.357
2.9845,74.971,74.856
3.0892,74.726,75.349
3.194,74.599,75.319
3.2987,74.677,74.473
3.4034,75.01,75.118
3.5081,75.31,75.588
3.6128,75.354,74.82
3.7176,75.165,75.084
3.8223,74.816,75.178
3.927,74.698,74.883
4.0317,74.854,74.632
4.1364,75.118,74.474
4.2412,75.297,75.486
4.3459,75.2,75.574
4.4506,75,74.588
4.5553,74.864,74.395
4.66,74.945,75.334
4.7647,75.127,75.799
4.8695,75.217,74.954
4.9742,75.166,74.333
5.0789,74.966,74.812
5.1836,74.819,75.643
5.2883,74.801,75.378
5.3931,74.878,74.852
5.4978,74.995,74.862
5.6025,75.045,74.453
5.7072,75.044,74.68
5.8119,75.028,75.516
5.9167,75.034,75.059
6.0214,75.035,74.728
6.1261,75.011,75.264
6.2308,74.99,74.746


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_424.csv <==
x,qOut,qIn
0.05236,74.873,74.617
0.15708,74.685,74.939
0.2618,74.787,75.087
0.36652,75.037,74.834
0.47124,75.257,75.068
0.57596,75.223,75.372
0.68068,75.057,74.736
0.7854,74.902,74.588
0.89012,74.896,75.333
0.99484,74.976,75.451
1.0996,75.019,75.216
1.2043,75.002,74.499
1.309,74.93,74.385
1.4137,74.91,75.312
1.5184,74.933,75.217
1.6232,74.966,74.676
1.7279,74.973,75.476
1.8326,74.972,74.897
1.9373,75.008,74.356
2.042,75.07,75.44
2.1468,75.139,75.789
2.2515,75.094,75.008
2.3562,74.944,74.359
2.4609,74.79,74.604
2.5656,74.747,75.184
2.6704,74.882,74.924
2.7751,75.036,74.907
2.8798,75.108,74.732
2.9845,75.021,75.059
3.0892,74.962,75.622
3.194,75.039,75.446
3.2987,75.176,74.815
3.4034,75.267,74.734
3.5081,75.12,75.253
3.6128,74.883,75.2
3.7176,74.715,74.726
3.8223,74.76,74.422
3.927,74.906,74.83
4.0317,75.016,75.559
4.1364,75.078,75.513
4.2412,75.108,74.735
4.3459,75.179,74.839
4.4506,75.211,75.175
4.5553,75.164,74.496
4.66,75.013,74.19
4.7647,74.871,75.553
4.8695,74.803,76.227
4.9742,74.814,75.33
5.0789,74.892,74.339
5.1836,75.034,74.728
5.2883,75.181,74.948
5.3931,75.234,75.04
5.4978,75.092,75.303
5.6025,74.785,75.001
5.7072,74.588,75.009
5.8119,74.63,75.145
5.9167,74.986,74.813
6.0214,75.34,74.714
6.1261,75.432,75.186
6.2308,75.26,75.308


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_425.csv <==
x,qOut,qIn
0.05236,75.037,74.815
0.15708,74.851,74.864
0.2618,74.837,74.618
0.36652,74.969,75.369
0.47124,75.185,75.029
0.57596,75.255,75.002
0.68068,75.16,75.889
0.7854,74.994,74.852
0.89012,74.87,74.086
0.99484,74.897,74.886
1.0996,74.956,75.377
1.2043,74.963,75.348
1.309,74.851,74.937
1.4137,74.797,74.837
1.5184,74.924,75.075
1.6232,75.157,75.656
1.7279,75.387,74.553
1.8326,75.329,73.975
1.9373,75.044,75.072
2.042,74.736,75.688
2.1468,74.623,74.94
2.2515,74.796,74.725
2.3562,75.054,75.275
2.4609,75.247,74.908
2.5656,75.253,74.226
2.6704,75.136,75.395
2.7751,74.992,75.78
2.8798,74.876,75.066
2.9845,74.826,74.428
3.0892,74.852,74.974
3.194,74.954,75.439
3.2987,75.072,75.038
3.4034,75.136,74.193
3.5081,75.029,74.767
3.6128,74.86,75.714
3.7176,74.764,75.48
3.8223,74.872,75.321
3.927,75.095,75.245
4.0317,75.227,74.033
4.1364,75.205,74.768
4.2412,75.011,75.863
4.3459,74.849,74.904
4.4506,74.792,74.462
4.5553,74.829,74.813
4.66,74.93,74.806
4.7647,75.071,74.843
4.8695,75.2,75.112
4.9742,75.249,75.244
5.0789,75.145,75.173
5.1836,74.962,74.802
5.2883,74.881,74.944
5.3931,74.927,74.616
5.4978,75.085,75.218
5.6025,75.07,75.875
5.7072,74.897,75.26
5.8119,74.728,74.547
5.9167,74.744,74.63
6.0214,74.98,75.187
6.1261,75.183,75.285
6.2308,75.23,74.864


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_426.csv <==
x,qOut,qIn
0.05236,75.155,74.574
0.15708,74.989,74.69
0.2618,74.953,74.927
0.36652,75.024,75.49
0.47124,75.138,74.56
0.57596,75.077,74.113
0.68068,74.915,75.609
0.7854,74.787,76.541
0.89012,74.826,74.547
0.99484,74.997,73.923
1.0996,75.124,74.953
1.2043,75.132,75.282
1.309,74.979,74.882
1.4137,74.831,75.144
1.5184,74.797,75.14
1.6232,74.879,74.843
1.7279,75.05,74.994
1.8326,75.206,75.599
1.9373,75.27,75.258
2.042,75.212,74.669
2.1468,75.009,74.853
2.2515,74.79,74.565
2.3562,74.717,74.647
2.4609,74.803,75.329
2.5656,75.021,75.234
2.6704,75.131,74.994
2.7751,75.119,75.147
2.8798,75.071,74.689
2.9845,75.091,74.913
3.0892,75.153,74.985
3.194,75.095,74.779
3.2987,74.923,75.548
3.4034,74.683,75.552
3.5081,74.68,74.315
3.6128,74.897,74.191
3.7176,75.161,75.26
3.8223,75.289,75.366
3.927,75.147,75.078
4.0317,74.906,74.824
4.1364,74.739,74.889
4.2412,74.797,75.44
4.3459,75.022,75.253
4.4506,75.208,74.509
4.5553,75.245,74.594
4.66,75.054,74.636
4.7647,74.828,74.569
4.8695,74.758,75.64
4.9742,74.855,75.576
5.0789,75.087,74.924
5.1836,75.214,74.876
5.2883,75.198,75.007
5.3931,75.093,75.247
5.4978,74.972,74.879
5.6025,74.87,75.196
5.7072,74.78,75.216
5.8119,74.743,74.66
5.9167,74.809,74.493
6.0214,75.016,74.829
6.1261,75.211,75.639
6.2308,75.288,75.389


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_427.csv <==
x,qOut,qIn
0.05236,75.07,75.524
0.15708,75.081,75.357
0.2618,75.12,73.706
0.36652,75.12,74.555
0.47124,75,75.884
0.57596,74.791,75.44
0.68068,74.695,74.789
0.7854,74.776,74.775
0.89012,75.056,74.842
0.99484,75.292,74.824
1.0996,75.327,74.914
1.2043,75.174,75.084
1.309,74.874,74.877
1.4137,74.697,74.487
1.5184,74.757,75.057
1.6232,74.98,75.861
1.7279,75.262,75.012
1.8326,75.323,74.384
1.9373,75.156,74.699
2.042,74.905,75.566
2.1468,74.74,75.455
2.2515,74.789,74.688
2.3562,74.903,74.887
2.4609,74.989,74.921
2.5656,74.978,74.571
2.6704,74.998,74.844
2.7751,75.06,75.003
2.8798,75.108,75.478
2.9845,75.074,75.338
3.0892,75.002,74.196
3.194,75.015,74.477
3.2987,75.095,75.701
3.4034,75.195,75.662
3.5081,75.083,74.693
3.6128,74.845,74.37
3.7176,74.662,74.956
3.8223,74.718,75.205
3.927,74.973,74.685
4.0317,75.164,74.878
4.1364,75.196,74.981
4.2412,75.014,75.576
4.3459,74.897,75.617
4.4506,74.95,74.748
4.5553,75.091,74.42
4.66,75.203,74.694
4.7647,75.1,75.082
4.8695,74.901,75.307
4.9742,74.752,74.959
5.0789,74.788,74.759
5.1836,74.96,75.139
5.2883,75.128,75.181
5.3931,75.223,75.543
5.4978,75.198,74.693
5.6025,75.082,74.425
5.7072,74.928,75.081
5.8119,74.807,74.943
5.9167,74.791,74.608
6.0214,74.895,75.334
6.1261,75.014,75.684
6.2308,75.086,74.828


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_428.csv <==
x,qOut,qIn
0.05236,74.809,74.506
0.15708,74.925,74.545
0.2618,75.09,75.129
0.36652,75.199,75.626
0.47124,75.152,74.528
0.57596,74.951,74.473
0.68068,74.786,75.237
0.7854,74.768,74.947
0.89012,74.982,74.995
0.99484,75.215,75.5
1.0996,75.281,75.106
1.2043,75.181,74.643
1.309,74.958,74.687
1.4137,74.864,75.571
1.5184,74.899,75.91
1.6232,74.972,74.793
1.7279,74.979,74.343
1.8326,74.912,74.799
1.9373,74.889,74.945
2.042,74.934,75.308
2.1468,75.047,75.336
2.2515,75.08,74.794
2.3562,75.051,74.505
2.4609,75.034,74.582
2.5656,75.111,75.595
2.6704,75.203,75.568
2.7751,75.147,74.721
2.8798,74.966,74.836
2.9845,74.721,75.283
3.0892,74.735,74.852
3.194,74.946,74.551
3.2987,75.156,74.442
3.4034,75.154,75.296
3.5081,74.931,75.884
3.6128,74.776,75.328
3.7176,74.807,74.592
3.8223,75.089,74.867
3.927,75.299,74.936
4.0317,75.274,74.825
4.1364,75.069,74.875
4.2412,74.782,74.623
4.3459,74.67,74.66
4.4506,74.753,75.582
4.5553,74.956,75.692
4.66,75.194,74.246
4.7647,75.322,74.879
4.8695,75.266,76.06
4.9742,75.069,74.91
5.0789,74.802,74.335
5.1836,74.692,75.247
5.2883,74.746,74.944
5.3931,74.877,75.265
5.4978,74.989,75.195
5.6025,75.049,74.607
5.7072,75.109,74.972
5.8119,75.161,74.889
5.9167,75.185,74.696
6.0214,75.102,74.858
6.1261,74.957,75.825
6.2308,74.833,75.561


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_429.csv <==
x,qOut,qIn
0.05236,74.869,75.226
0.15708,74.919,75.728
0.2618,74.917,75.071
0.36652,74.899,74.223
0.47124,74.927,75.015
0.57596,75.065,75.996
0.68068,75.166,75.144
0.7854,75.154,74.103
0.89012,74.977,74.777
0.99484,74.84,75.587
1.0996,74.86,75.205
1.2043,74.981,75.051
1.309,75.118,74.811
1.4137,75.113,74.881
1.5184,75.04,75.03
1.6232,74.977,74.976
1.7279,74.992,75.066
1.8326,75.01,75.074
1.9373,74.977,74.681
2.042,74.926,74.781
2.1468,74.913,74.763
2.2515,75.015,74.763
2.3562,75.124,75.636
2.4609,75.158,75.568
2.5656,75.044,75.377
2.6704,74.919,74.816
2.7751,74.9,73.862
2.8798,74.952,74.351
2.9845,75.013,75.683
3.0892,74.922,75.778
3.194,74.795,75.376
3.2987,74.763,74.794
3.4034,74.941,74.789
3.5081,75.232,75.229
3.6128,75.385,74.74
3.7176,75.301,74.867
3.8223,74.915,74.756
3.927,74.563,74.567
4.0317,74.531,75.551
4.1364,74.798,75.165
4.2412,75.281,74.933
4.3459,75.542,75.271
4.4506,75.45,74.634
4.5553,75.137,75.046
4.66,74.786,75.923
4.7647,74.719,75.318
4.8695,74.836,74.037
4.9742,74.986,74.766
5.0789,75.029,75.319
5.1836,75.005,74.57
5.2883,74.988,75.041
5.3931,74.987,75.029
5.4978,74.995,74.389
5.6025,75.022,75.221
5.7072,75.098,75.76
5.8119,75.184,74.943
5.9167,75.221,74.733
6.0214,75.11,75.305
6.1261,74.952,74.959
6.2308,74.842,74.457


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_430.csv <==
x,qOut,qIn
0.05236,75.059,75.441
0.15708,74.912,75.049
0.2618,74.756,74.578
0.36652,74.665,74.972
0.47124,74.711,75.44
0.57596,74.929,75.031
0.68068,75.196,74.579
0.7854,75.38,74.743
0.89012,75.357,75.079
0.99484,75.129,74.633
1.0996,74.89,75.352
1.2043,74.766,75.977
1.309,74.855,75.034
1.4137,75.017,74.157
1.5184,75.115,74.13
1.6232,75.118,75.293
1.7279,75.02,75.78
1.8326,74.905,74.664
1.9373,74.835,74.44
2.042,74.851,74.744
2.1468,74.989,75.637
2.2515,75.193,75.547
2.3562,75.291,74.672
2.4609,75.212,74.572
2.5656,74.914,75.34
2.6704,74.696,75.037
2.7751,74.723,74.546
2.8798,74.911,75.356
2.9845,75.123,75.234
3.0892,75.102,74.84
3.194,74.983,75.158
3.2987,74.911,74.441
3.4034,75.022,74.474
3.5081,75.156,75.257
3.6128,75.135,75.591
3.7176,75.001,75.156
3.8223,74.837,75.02
3.927,74.905,74.803
4.0317,75.104,74.687
4.1364,75.262,75.315
4.2412,75.206,75.095
4.3459,74.944,74.316
4.4506,74.709,75.242
4.5553,74.634,75.579
4.66,74.818,74.507
4.7647,75.09,75.001
4.8695,75.254,75.357
4.9742,75.252,75.256
5.0789,75.053,74.793
5.1836,74.887,74.861
5.2883,74.876,75.26
5.3931,74.973,74.796
5.4978,75.095,74.313
5.6025,75.078,74.911
5.7072,74.996,75.251
5.8119,74.939,75.216
5.9167,74.986,75.774
6.0214,75.084,75.463
6.1261,75.148,74.308
6.2308,75.145,74.49


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_431.csv <==
x,qOut,qIn
0.05236,74.966,74.281
0.15708,75.176,75.175
0.2618,75.22,76.077
0.36652,75.09,74.82
0.47124,74.817,75.064
0.57596,74.691,75.753
0.68068,74.795,74.488
0.7854,75.03,74.239
0.89012,75.269,75.066
0.99484,75.254,75.273
1.0996,75.045,74.859
1.2043,74.829,74.939
1.309,74.804,75.295
1.4137,75.037,75.006
1.5184,75.269,74.891
1.6232,75.334,74.662
1.7279,75.106,75.222
1.8326,74.822,75.07
1.9373,74.697,74.821
2.042,74.744,75.284
2.1468,74.93,74.959
2.2515,75.064,74.594
2.3562,75.123,75.059
2.4609,75.12,75.443
2.5656,75.067,74.784
2.6704,74.982,74.112
2.7751,74.914,74.604
2.8798,74.896,75.804
2.9845,74.953,75.839
3.0892,75.028,74.892
3.194,75.073,74.653
3.2987,75.082,74.682
3.4034,75.06,75.145
3.5081,75.019,75.017
3.6128,74.933,74.632
3.7176,74.829,74.8
3.8223,74.74,75.023
3.927,74.807,74.838
4.0317,75.029,75.609
4.1364,75.28,75.63
4.2412,75.417,74.729
4.3459,75.263,74.667
4.4506,74.967,74.734
4.5553,74.723,75.477
4.66,74.71,75.324
4.7647,74.842,74.424
4.8695,74.952,74.725
4.9742,75.019,75.096
5.0789,75.059,75.037
5.1836,75.169,75.1
5.2883,75.232,74.84
5.3931,75.189,75.222
5.4978,75,75.525
5.6025,74.889,74.351
5.7072,74.941,74.058
5.8119,75.06,75.133
5.9167,75.118,75.636
6.0214,74.978,75.136
6.1261,74.824,75.114
6.2308,74.785,74.797


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_432.csv <==
x,qOut,qIn
0.05236,75.257,75.068
0.15708,75.327,74.869
0.2618,75.128,75.191
0.36652,74.863,74.908
0.47124,74.752,75.371
0.57596,74.848,75.484
0.68068,74.967,74.418
0.7854,75.031,74.416
0.89012,74.993,75.599
0.99484,74.989,75.69
1.0996,75.035,74.5
1.2043,75.091,74.365
1.309,75.11,75.233
1.4137,75.076,75.529
1.5184,75.041,75.008
1.6232,75.018,74.496
1.7279,75.012,74.801
1.8326,74.984,75.268
1.9373,74.962,75.431
2.042,74.967,75.045
2.1468,75.018,74.418
2.2515,75.048,75.355
2.3562,75.028,75.717
2.4609,74.987,74.602
2.5656,74.966,74.978
2.6704,74.992,75.629
2.7751,75.005,74.605
2.8798,74.994,74.408
2.9845,74.959,75.246
3.0892,74.987,74.864
3.194,75.054,74.649
3.2987,75.107,75.283
3.4034,75.097,75.075
3.5081,75.062,74.875
3.6128,75.047,75.176
3.7176,75.038,74.937
3.8223,75.007,75.274
3.927,74.92,75.362
4.0317,74.847,74.929
4.1364,74.828,74.265
4.2412,74.886,74.205
4.3459,74.958,75.247
4.4506,75.011,75.97
4.5553,75.047,75.955
4.66,75.069,74.63
4.7647,75.099,74.027
4.8695,75.134,74.89
4.9742,75.138,75.285
5.0789,75.076,74.965
5.1836,74.872,75.212
5.2883,74.658,75.308
5.3931,74.586,75.156
5.4978,74.802,74.186
5.6025,75.219,74.535
5.7072,75.5,75.777
5.8119,75.483,75.209
5.9167,75.051,74.355
6.0214,74.65,75.256
6.1261,74.61,75.255
6.2308,74.863,75.006


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_433.csv <==
x,qOut,qIn
0.05236,74.963,74.801
0.15708,75.26,75.265
0.2618,75.301,75.046
0.36652,75.117,74.642
0.47124,74.808,74.738
0.57596,74.778,75.355
0.68068,74.946,75.4
0.7854,75.129,74.757
0.89012,75.139,75.042
0.99484,75.036,75.24
1.0996,74.984,74.814
1.2043,74.996,74.511
1.309,75.045,75.339
1.4137,74.982,75.826
1.5184,74.893,74.685
1.6232,74.863,74.479
1.7279,74.969,75.166
1.8326,75.108,74.96
1.9373,75.152,75.095
2.042,75.091,75.035
2.1468,74.94,74.221
2.2515,74.857,74.95
2.3562,74.888,75.894
2.4609,74.988,75.219
2.5656,75.102,75.354
2.6704,75.127,75.368
2.7751,75.079,74.557
2.8798,75.002,74.54
2.9845,74.947,74.391
3.0892,74.914,74.833
3.194,74.877,75.468
3.2987,74.859,75.684
3.4034,74.896,74.307
3.5081,75.073,74.429
3.6128,75.289,75.654
3.7176,75.402,75.593
3.8223,75.27,74.548
3.927,74.919,74.819
4.0317,74.631,75.476
4.1364,74.55,75.464
4.2412,74.776,74.508
4.3459,75.05,74.405
4.4506,75.187,74.693
4.5553,75.171,75.467
4.66,75.023,75.961
4.7647,74.941,75.042
4.8695,74.978,74.072
4.9742,75.082,74.436
5.0789,75.185,75.166
5.1836,75.157,75.404
5.2883,75.011,75.419
5.3931,74.839,75.196
5.4978,74.736,74.179
5.6025,74.829,74.464
5.7072,75.044,75.757
5.8119,75.233,75.47
5.9167,75.243,74.411
6.0214,74.996,74.822
6.1261,74.751,75.608
6.2308,74.691,75.074


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_434.csv <==
x,qOut,qIn
0.05236,74.983,74.827
0.15708,75.178,75.246
0.2618,75.243,75.067
0.36652,75.151,75.014
0.47124,74.924,75.015
0.57596,74.836,74.64
0.68068,74.882,74.309
0.7854,74.961,75.705
0.89012,74.964,75.635
0.99484,74.919,74.441
1.0996,74.948,74.972
1.2043,75.048,75.141
1.309,75.186,74.656
1.4137,75.179,74.651
1.5184,75.034,74.58
1.6232,74.855,75.417
1.7279,74.755,75.615
1.8326,74.847,74.538
1.9373,75.059,74.671
2.042,75.267,75.056
2.1468,75.35,75.174
2.2515,75.182,75.506
2.3562,74.881,75.079
2.4609,74.63,75.044
2.5656,74.611,75.012
2.6704,74.835,74.754
2.7751,75.09,74.624
2.8798,75.237,74.732
2.9845,75.165,75.06
3.0892,74.985,75.537
3.194,74.878,75.124
3.2987,74.909,74.596
3.4034,75.112,74.867
3.5081,75.287,75.429
3.6128,75.281,75.554
3.7176,75.108,74.834
3.8223,74.816,74.248
3.927,74.681,74.803
4.0317,74.747,75.088
4.1364,74.92,75.44
4.2412,75.085,75.337
4.3459,75.12,74.96
4.4506,75.09,74.413
4.5553,75.056,74.893
4.66,75.078,75.764
4.7647,75.083,75.166
4.8695,74.996,74.309
4.9742,74.856,74.38
5.0789,74.727,75.545
5.1836,74.805,75.211
5.2883,75.016,75.033
5.3931,75.208,75.283
5.4978,75.221,74.872
5.6025,75.067,74.383
5.7072,74.949,74.942
5.8119,74.929,75.775
5.9167,75.027,74.443
6.0214,75.014,73.921
6.1261,74.922,75.598
6.2308,74.87,75.582


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_435.csv <==
x,qOut,qIn
0.05236,74.87,75.278
0.15708,74.853,75.313
0.2618,74.949,75.902
0.36652,75.111,74.802
0.47124,75.275,73.861
0.57596,75.297,74.949
0.68068,75.156,75.63
0.7854,74.929,75.464
0.89012,74.706,74.975
0.99484,74.664,74.601
1.0996,74.824,74.671
1.2043,75.086,75.431
1.309,75.339,74.933
1.4137,75.346,74.607
1.5184,75.106,75.052
1.6232,74.8,75.452
1.7279,74.638,74.57
1.8326,74.825,74.548
1.9373,75.123,75.587
2.042,75.309,75.678
2.1468,75.179,74.704
2.2515,74.916,75.077
2.3562,74.799,75.31
2.4609,74.861,74.79
2.5656,75.07,74.609
2.6704,75.114,74.857
2.7751,75.02,75.038
2.8798,74.913,74.86
2.9845,74.927,74.776
3.0892,75.067,75.227
3.194,75.197,75.726
3.2987,75.248,75.11
3.4034,75.179,74.646
3.5081,75.053,74.644
3.6128,74.918,74.897
3.7176,74.809,75.383
3.8223,74.756,75.736
3.927,74.775,74.76
4.0317,74.866,73.872
4.1364,75.002,75.135
4.2412,75.155,75.356
4.3459,75.231,74.51
4.4506,75.167,75.079
4.5553,75.014,75.464
4.66,74.841,74.977
4.7647,74.855,74.834
4.8695,75.009,74.868
4.9742,75.155,75.04
5.0789,75.14,75.164
5.1836,74.942,74.719
5.2883,74.789,74.461
5.3931,74.789,75.158
5.4978,75.006,75.627
5.6025,75.182,74.91
5.7072,75.194,75.097
5.8119,75.091,75.145
5.9167,74.958,75.001
6.0214,74.937,75.03
6.1261,74.949,74.206
6.2308,74.94,74.783


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_436.csv <==
x,qOut,qIn
0.05236,75.036,74.599
0.15708,75.046,74.366
0.2618,75.002,74.969
0.36652,74.971,75.302
0.47124,75.018,75.419
0.57596,75.142,75.264
0.68068,75.231,74.763
0.7854,75.23,74.854
0.89012,75.098,74.851
0.99484,74.965,74.504
1.0996,74.888,75.023
1.2043,74.853,75.71
1.309,74.828,74.622
1.4137,74.836,73.796
1.5184,74.948,75.662
1.6232,75.114,76.106
1.7279,75.265,74.33
1.8326,75.196,74.711
1.9373,74.986,75.497
2.042,74.794,75.355
2.1468,74.781,74.552
2.2515,74.927,74.312
2.3562,75.047,75.264
2.4609,75.079,75.361
2.5656,74.991,75.191
2.6704,74.949,75.619
2.7751,74.997,75.236
2.8798,75.086,74.286
2.9845,75.154,74.278
3.0892,75.118,74.726
3.194,75.005,75.484
3.2987,74.878,76
3.4034,74.798,74.854
3.5081,74.85,74.24
3.6128,75.029,74.851
3.7176,75.234,75.347
3.8223,75.36,75.074
3.927,75.193,74.766
4.0317,74.848,74.704
4.1364,74.564,74.9
4.2412,74.587,75.693
4.3459,74.939,75.361
4.4506,75.283,74.674
4.5553,75.418,74.947
4.66,75.191,75.407
4.7647,74.884,74.848
4.8695,74.753,74.178
4.9742,74.803,74.771
5.0789,74.979,75.251
5.1836,75.029,74.978
5.2883,75.017,75.229
5.3931,75.027,74.692
5.4978,75.142,74.765
5.6025,75.245,75.559
5.7072,75.203,75.605
5.8119,75.039,74.975
5.9167,74.809,74.832
6.0214,74.726,75.164
6.1261,74.793,74.959
6.2308,74.925,75.22


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_437.csv <==
x,qOut,qIn
0.05236,75.024,75.146
0.15708,75.236,75.064
0.2618,75.229,74.817
0.36652,75.063,74.966
0.47124,74.84,75.335
0.57596,74.821,74.961
0.68068,74.938,74.789
0.7854,75.056,74.661
0.89012,75.043,74.914
0.99484,74.934,75.872
1.0996,74.889,75.411
1.2043,74.943,74.748
1.309,75.099,75.025
1.4137,75.173,74.804
1.5184,75.132,74.392
1.6232,75.029,75.033
1.7279,74.928,75.244
1.8326,74.873,74.707
1.9373,74.871,75.062
2.042,74.94,75.511
2.1468,75.1,75.14
2.2515,75.276,74.541
2.3562,75.295,74.123
2.4609,75.136,74.737
2.5656,74.812,75.727
2.6704,74.647,75.077
2.7751,74.727,74.985
2.8798,74.946,75.605
2.9845,75.169,74.799
3.0892,75.237,74.417
3.194,75.164,75.015
3.2987,74.998,75.407
3.4034,74.789,74.808
3.5081,74.652,74.791
3.6128,74.693,75.171
3.7176,74.891,74.507
3.8223,75.204,74.573
3.927,75.383,75.539
4.0317,75.332,75.774
4.1364,75.13,75.092
4.2412,74.89,74.756
4.3459,74.851,74.785
4.4506,74.948,74.888
4.5553,75.046,75.64
4.66,75.011,74.931
4.7647,74.845,74.301
4.8695,74.731,74.883
4.9742,74.759,75.185
5.0789,74.988,74.525
5.1836,75.227,74.696
5.2883,75.302,75.938
5.3931,75.209,75.768
5.4978,74.98,74.01
5.6025,74.896,74.252
5.7072,74.972,75.491
5.8119,75.078,75.729
5.9167,75.062,74.739
6.0214,74.867,74.282
6.1261,74.729,74.968
6.2308,74.759,75.421


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_438.csv <==
x,qOut,qIn
0.05236,74.971,74.859
0.15708,74.964,74.579
0.2618,74.911,75.27
0.36652,74.886,75.01
0.47124,74.956,75.034
0.57596,75.128,75.71
0.68068,75.294,75.617
0.7854,75.354,74.564
0.89012,75.22,74.087
0.99484,74.94,74.865
1.0996,74.71,75.696
1.2043,74.63,75.443
1.309,74.764,74.799
1.4137,74.946,75.167
1.5184,75.097,74.871
1.6232,75.202,74.586
1.7279,75.26,75.136
1.8326,75.21,75.363
1.9373,75.025,74.854
2.042,74.811,74.772
2.1468,74.697,75.806
2.2515,74.861,75.037
2.3562,75.128,73.91
2.4609,75.304,74.689
2.5656,75.208,75.324
2.6704,74.941,74.81
2.7751,74.769,75.352
2.8798,74.778,75.378
2.9845,74.997,74.955
3.0892,75.174,74.728
3.194,75.21,74.415
3.2987,75.12,74.864
3.4034,74.938,76.088
3.5081,74.779,75.13
3.6128,74.735,74.025
3.7176,74.827,74.43
3.8223,75.062,75.814
3.927,75.254,76.026
4.0317,75.252,74.774
4.1364,75.084,74.373
4.2412,74.818,75.056
4.3459,74.758,75.187
4.4506,74.893,74.934
4.5553,75.07,74.933
4.66,75.123,75.038
4.7647,74.991,75.003
4.8695,74.888,75.094
4.9742,74.918,74.759
5.0789,75.15,74.868
5.1836,75.307,75.451
5.2883,75.24,74.835
5.3931,75.032,74.522
5.4978,74.814,75.151
5.6025,74.851,74.931
5.7072,75.012,75.1
5.8119,75.14,75.611
5.9167,75.085,75.526
6.0214,74.947,74.949
6.1261,74.88,74.248
6.2308,74.896,74.776


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_439.csv <==
x,qOut,qIn
0.05236,75.206,75.058
0.15708,75.009,74.862
0.2618,74.786,75.494
0.36652,74.634,75.457
0.47124,74.637,74.894
0.57596,74.867,74.699
0.68068,75.199,74.884
0.7854,75.445,75.256
0.89012,75.413,75.496
0.99484,75.051,74.881
1.0996,74.69,74.373
1.2043,74.558,75.105
1.309,74.833,74.845
1.4137,75.201,74.606
1.5184,75.358,75.41
1.6232,75.275,74.819
1.7279,74.987,74.851
1.8326,74.867,75.51
1.9373,74.95,74.932
2.042,75.097,74.892
2.1468,75.147,75.219
2.2515,75.012,75.146
2.3562,74.868,75.215
2.4609,74.81,74.581
2.5656,74.906,74.766
2.6704,74.987,75.557
2.7751,74.982,75.34
2.8798,74.936,74.82
2.9845,74.915,74.449
3.0892,75.008,75.27
3.194,75.131,75.209
3.2987,75.205,75.031
3.4034,75.158,74.834
3.5081,75.03,74.553
3.6128,74.93,74.869
3.7176,74.903,75.519
3.8223,74.975,75.768
3.927,75.045,74.682
4.0317,75.055,74.098
4.1364,75.014,74.843
4.2412,74.952,75.85
4.3459,74.944,74.869
4.4506,74.959,74.177
4.5553,74.967,75.129
4.66,74.94,75.088
4.7647,74.965,74.459
4.8695,75.062,75.362
4.9742,75.159,75.352
5.0789,75.164,75.198
5.1836,75.009,75.317
5.2883,74.861,74.887
5.3931,74.818,74.534
5.4978,74.947,74.784
5.6025,75.036,74.808
5.7072,75.001,74.647
5.8119,74.917,75.317
5.9167,74.888,76.336
6.0214,75.023,75.263
6.1261,75.19,73.889
6.2308,75.279,74.371


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_440.csv <==
x,qOut,qIn
0.05236,75.101,75.029
0.15708,75.296,74.943
0.2618,75.343,74.312
0.36652,75.219,74.696
0.47124,74.924,75.678
0.57596,74.716,75.413
0.68068,74.745,74.918
0.7854,74.944,74.841
0.89012,75.212,74.714
0.99484,75.278,75.14
1.0996,75.134,75.59
1.2043,74.898,74.669
1.309,74.701,74.507
1.4137,74.699,75.319
1.5184,74.853,75.13
1.6232,75.063,75.258
1.7279,75.229,74.621
1.8326,75.243,74.179
1.9373,75.138,75.31
2.042,75.003,76.252
2.1468,74.933,74.711
2.2515,74.95,73.807
2.3562,74.969,75.186
2.4609,74.961,75.458
2.5656,74.918,74.267
2.6704,74.93,75.084
2.7751,74.974,75.889
2.8798,75.012,75.215
2.9845,75.007,74.252
3.0892,75.036,74.336
3.194,75.108,75.634
3.2987,75.147,75.853
3.4034,75.059,74.836
3.5081,74.834,74.875
3.6128,74.705,74.734
3.7176,74.761,74.804
3.8223,75.051,75.285
3.927,75.241,75.215
4.0317,75.186,74.875
4.1364,74.989,74.946
4.2412,74.802,75.116
4.3459,74.886,75.116
4.4506,75.093,74.982
4.5553,75.245,74.886
4.66,75.169,74.879
4.7647,74.951,74.907
4.8695,74.82,74.718
4.9742,74.841,74.887
5.0789,75.035,74.571
5.1836,75.155,74.991
5.2883,75.14,76.105
5.3931,75.055,75.43
5.4978,74.986,74.607
5.6025,75.003,74.849
5.7072,75.008,74.859
5.8119,74.957,74.79
5.9167,74.824,75.183
6.0214,74.73,75.594
6.1261,74.752,74.959
6.2308,74.883,74.791


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_441.csv <==
x,qOut,qIn
0.05236,75.139,75.318
0.15708,75.254,75.384
0.2618,75.226,74.779
0.36652,75.075,74.806
0.47124,74.83,75.13
0.57596,74.649,75.324
0.68068,74.662,74.853
0.7854,74.845,74.931
0.89012,75.144,75.525
0.99484,75.287,75.004
1.0996,75.213,74.278
1.2043,75.032,74.398
1.309,74.881,74.962
1.4137,74.914,75.258
1.5184,75.012,75.613
1.6232,75.086,75.244
1.7279,75.068,74.269
1.8326,75.079,74.912
1.9373,75.124,75.784
2.042,75.126,75.029
2.1468,74.996,74.282
2.2515,74.76,74.794
2.3562,74.639,75.345
2.4609,74.706,75.04
2.5656,74.992,75.415
2.6704,75.228,75.461
2.7751,75.278,74.724
2.8798,75.179,74.715
2.9845,74.998,75.044
3.0892,74.918,75.038
3.194,74.902,75.014
3.2987,74.899,75.329
3.4034,74.855,75.044
3.5081,74.87,74.804
3.6128,75.001,74.391
3.7176,75.172,74.391
3.8223,75.28,76.134
3.927,75.166,76.227
4.0317,74.97,74.353
4.1364,74.844,74.103
4.2412,74.93,75.038
4.3459,75.114,74.947
4.4506,75.179,74.929
4.5553,75.084,75.167
4.66,74.823,75.361
4.7647,74.689,75.027
4.8695,74.796,74.119
4.9742,75.051,75.249
5.0789,75.328,75.348
5.1836,75.318,74.266
5.2883,75.061,75.204
5.3931,74.765,75.761
5.4978,74.662,75.209
5.6025,74.865,74.713
5.7072,75.108,74.032
5.8119,75.221,74.452
5.9167,75.072,75.703
6.0214,74.882,75.67
6.1261,74.837,74.848
6.2308,74.937,74.391


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_442.csv <==
x,qOut,qIn
0.05236,75.084,75.423
0.15708,75.404,75.401
0.2618,75.396,74.786
0.36652,75.113,74.561
0.47124,74.674,74.975
0.57596,74.579,75.482
0.68068,74.812,75.431
0.7854,75.136,74.764
0.89012,75.291,74.865
0.99484,75.152,75.364
1.0996,74.96,74.635
1.2043,74.859,74.542
1.309,74.958,75.14
1.4137,75.04,74.919
1.5184,75.03,74.918
1.6232,74.99,75.197
1.7279,75.005,75.076
1.8326,75.115,74.412
1.9373,75.168,74.833
2.042,75.108,75.697
2.1468,74.911,75.046
2.2515,74.781,74.427
2.3562,74.789,75.358
2.4609,74.886,75.572
2.5656,75.002,74.988
2.6704,75.042,74.91
2.7751,75.025,74.405
2.8798,74.982,74.398
2.9845,74.945,75.31
3.0892,74.945,75.449
3.194,74.997,75.404
3.2987,75.082,74.739
3.4034,75.173,75.138
3.5081,75.21,75.598
3.6128,75.165,74.828
3.7176,75.047,74.176
3.8223,74.873,75.14
3.927,74.725,75.448
4.0317,74.702,74.937
4.1364,74.819,74.891
4.2412,75.073,74.5
4.3459,75.284,74.986
4.4506,75.326,75.526
4.5553,75.214,75.131
4.66,74.994,75.229
4.7647,74.863,75.284
4.8695,74.851,74.791
4.9742,74.908,74.185
5.0789,74.976,74.633
5.1836,74.992,75.84
5.2883,74.963,76.079
5.3931,74.927,75.176
5.4978,74.925,73.902
5.6025,75.039,74.313
5.7072,75.195,75.529
5.8119,75.272,75.035
5.9167,75.14,75.304
6.0214,74.834,75.613
6.1261,74.648,74.584
6.2308,74.706,74.411


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_443.csv <==
x,qOut,qIn
0.05236,75.122,74.487
0.15708,75.22,74.912
0.2618,75.206,75.308
0.36652,75.101,75.315
0.47124,74.93,74.606
0.57596,74.812,74.755
0.68068,74.839,75.47
0.7854,74.981,75.897
0.89012,75.181,74.359
0.99484,75.213,73.836
1.0996,75.06,75.225
1.2043,74.849,76.13
1.309,74.727,74.769
1.4137,74.824,74.16
1.5184,75.005,75.364
1.6232,75.153,75.33
1.7279,75.173,74.528
1.8326,75.128,75.164
1.9373,75.064,75.055
2.042,74.993,75.097
2.1468,74.914,74.737
2.2515,74.89,74.496
2.3562,74.966,75.441
2.4609,75.081,75.524
2.5656,75.153,75.118
2.6704,75.047,75.253
2.7751,74.889,75.019
2.8798,74.804,74.763
2.9845,74.899,74.078
3.0892,75.028,74.984
3.194,75.049,75.739
3.2987,74.989,75.267
3.4034,74.904,74.933
3.5081,74.982,75.207
3.6128,75.155,74.599
3.7176,75.294,75.103
3.8223,75.272,75.822
3.927,75.044,74.659
4.0317,74.786,74.037
4.1364,74.647,74.688
4.2412,74.756,75.031
4.3459,75.006,75.072
4.4506,75.189,75.501
4.5553,75.234,75.328
4.66,75.101,74.875
4.7647,75.018,74.849
4.8695,75.045,74.577
4.9742,75.093,74.983
5.0789,75.045,74.958
5.1836,74.813,74.819
5.2883,74.636,75.517
5.3931,74.653,75.197
5.4978,74.967,75.104
5.6025,75.292,75.209
5.7072,75.379,74.47
5.8119,75.225,74.427
5.9167,74.882,75.553
6.0214,74.698,75.542
6.1261,74.742,75.082
6.2308,74.921,74.627


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_444.csv <==
x,qOut,qIn
0.05236,75.128,75.027
0.15708,75.176,74.971
0.2618,75.062,74.907
0.36652,74.862,74.684
0.47124,74.686,74.171
0.57596,74.687,75.201
0.68068,74.805,76.568
0.7854,74.967,75.365
0.89012,75.106,74.071
0.99484,75.213,74.882
1.0996,75.249,75.112
1.2043,75.182,75.076
1.309,74.985,74.991
1.4137,74.753,75.427
1.5184,74.658,75.458
1.6232,74.749,74.52
1.7279,75.046,74.601
1.8326,75.321,75.084
1.9373,75.368,75.436
2.042,75.188,75.353
2.1468,74.824,74.525
2.2515,74.669,74.419
2.3562,74.82,75.032
2.4609,75.115,75.726
2.5656,75.354,74.833
2.6704,75.266,74.44
2.7751,75.014,75.23
2.8798,74.805,75.188
2.9845,74.835,75.024
3.0892,75.01,75.427
3.194,75.107,74.873
3.2987,75.075,74.32
3.4034,74.908,75.505
3.5081,74.85,75.751
3.6128,74.929,74.509
3.7176,75.057,74.184
3.8223,75.126,74.949
3.927,75.063,75.385
4.0317,74.981,75.697
4.1364,74.945,74.674
4.2412,75.005,74.707
4.3459,75.054,75.133
4.4506,75.048,74.655
4.5553,75.005,74.943
4.66,74.957,75.67
4.7647,74.919,74.912
4.8695,74.893,74.572
4.9742,74.907,75.155
5.0789,74.996,75.288
5.1836,75.118,75.016
5.2883,75.128,75.208
5.3931,75.015,74.85
5.4978,74.797,74.744
5.6025,74.76,74.979
5.7072,74.919,74.622
5.8119,75.13,74.804
5.9167,75.225,74.954
6.0214,75.126,75.098
6.1261,75.021,75.515
6.2308,75.003,75.09


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_445.csv <==
x,qOut,qIn
0.05236,75.138,74.63
0.15708,75.125,75.325
0.2618,75.081,76.228
0.36652,75.012,75.29
0.47124,74.922,74.257
0.57596,74.908,74.831
0.68068,74.991,74.823
0.7854,75.091,74.567
0.89012,75.113,75.226
0.99484,74.939,75.823
1.0996,74.767,75.223
1.2043,74.76,74.918
1.309,75.057,74.472
1.4137,75.404,74.588
1.5184,75.461,75.428
1.6232,75.204,75.165
1.7279,74.686,74.662
1.8326,74.461,75.255
1.9373,74.633,75.019
2.042,75.006,74.696
2.1468,75.346,75.628
2.2515,75.386,75.308
2.3562,75.204,74.567
2.4609,74.954,74.455
2.5656,74.794,75.351
2.6704,74.814,75.802
2.7751,74.914,74.675
2.8798,75.01,74.431
2.9845,75.023,74.877
3.0892,75.017,75.233
3.194,75.043,75.179
3.2987,75.082,75.062
3.4034,75.096,74.702
3.5081,75.021,74.598
3.6128,74.942,75.268
3.7176,74.916,75.511
3.8223,74.994,74.715
3.927,75.048,74.88
4.0317,75.015,75.602
4.1364,74.943,75.214
4.2412,74.904,74.388
4.3459,74.978,74.899
4.4506,75.052,75.283
4.5553,75.06,74.924
4.66,74.958,74.328
4.7647,74.91,74.625
4.8695,74.982,75.839
4.9742,75.113,75.467
5.0789,75.215,74.492
5.1836,75.172,75.097
5.2883,75.055,75.283
5.3931,74.937,75.425
5.4978,74.879,74.983
5.6025,74.851,74.042
5.7072,74.836,74.761
5.8119,74.846,75.822
5.9167,74.901,75.32
6.0214,74.995,74.573
6.1261,75.078,74.672
6.2308,75.13,74.873


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_446.csv <==
x,qOut,qIn
0.05236,75.113,75.225
0.15708,74.995,75.514
0.2618,74.933,74.813
0.36652,74.918,75.044
0.47124,74.919,75.328
0.57596,74.888,74.496
0.68068,74.901,74.505
0.7854,74.975,75.188
0.89012,75.117,75.052
0.99484,75.15,74.491
1.0996,75.048,75.352
1.2043,74.915,75.907
1.309,74.882,74.705
1.4137,75.043,74.642
1.5184,75.197,74.392
1.6232,75.215,74.311
1.7279,74.995,75.818
1.8326,74.768,75.895
1.9373,74.724,75.1
2.042,74.852,74.688
2.1468,75.1,74.593
2.2515,75.255,74.89
2.3562,75.24,75.26
2.4609,75.073,74.973
2.5656,74.782,74.836
2.6704,74.586,75.283
2.7751,74.645,75.263
2.8798,74.914,74.692
2.9845,75.307,74.915
3.0892,75.462,75.477
3.194,75.3,75.169
3.2987,74.982,74.407
3.4034,74.714,74.563
3.5081,74.762,75.309
3.6128,74.959,75.129
3.7176,75.13,75.333
3.8223,75.119,75.726
3.927,75.027,74.996
4.0317,74.992,74.256
4.1364,75.014,74.864
4.2412,75.062,75.369
4.3459,74.984,74.974
4.4506,74.836,74.644
4.5553,74.734,74.952
4.66,74.792,75.053
4.7647,75.032,74.616
4.8695,75.286,74.999
4.9742,75.416,75.606
5.0789,75.297,75.25
5.1836,75.024,74.585
5.2883,74.833,74.704
5.3931,74.803,75.052
5.4978,74.966,75.592
5.6025,75.051,75.034
5.7072,74.999,74.088
5.8119,74.9,74.579
5.9167,74.872,75.784
6.0214,75.001,75.766
6.1261,75.144,74.559
6.2308,75.205,74.255


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_447.csv <==
x,qOut,qIn
0.05236,74.89,74.669
0.15708,75.072,75.187
0.2618,75.174,75.598
0.36652,75.141,75.163
0.47124,74.942,74.676
0.57596,74.797,75.133
0.68068,74.853,75.071
0.7854,75.051,74.947
0.89012,75.303,75.061
0.99484,75.28,75.001
1.0996,75.012,74.822
1.2043,74.72,74.759
1.309,74.646,75.543
1.4137,74.905,75.254
1.5184,75.188,74.455
1.6232,75.311,74.825
1.7279,75.127,74.914
1.8326,74.921,74.777
1.9373,74.874,75.353
2.042,74.946,75.072
2.1468,75.046,75.326
2.2515,75.022,75.058
2.3562,74.981,74.264
2.4609,74.976,75.404
2.5656,75.041,75.63
2.6704,75.021,74.516
2.7751,74.931,74.794
2.8798,74.861,75.465
2.9845,74.909,74.387
3.0892,75.049,74.221
3.194,75.128,74.942
3.2987,75.108,75.222
3.4034,74.979,75.362
3.5081,74.934,75.486
3.6128,75.024,75.481
3.7176,75.168,74.641
3.8223,75.27,74.665
3.927,75.167,75.335
4.0317,74.921,74.881
4.1364,74.673,74.806
4.2412,74.567,75.314
4.3459,74.687,75.151
4.4506,74.943,74.652
4.5553,75.216,74.987
4.66,75.395,75.42
4.7647,75.361,75.074
4.8695,75.15,74.543
4.9742,74.899,74.662
5.0789,74.758,75.076
5.1836,74.838,75.22
5.2883,74.998,74.815
5.3931,75.119,74.953
5.4978,75.098,75.6
5.6025,75.034,75.303
5.7072,75.019,74.018
5.8119,75.037,74.244
5.9167,75.051,76.07
6.0214,74.957,76.222
6.1261,74.84,74.747
6.2308,74.789,73.773


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_448.csv <==
x,qOut,qIn
0.05236,74.636,75.375
0.15708,74.702,75.539
0.2618,74.943,74.594
0.36652,75.16,74.756
0.47124,75.175,75.46
0.57596,75.057,74.422
0.68068,74.938,74.405
0.7854,74.87,75.317
0.89012,74.878,75.591
0.99484,74.939,74.693
1.0996,75.047,74.548
1.2043,75.154,75.215
1.309,75.208,75.369
1.4137,75.142,75.053
1.5184,75.013,74.971
1.6232,74.893,75.179
1.7279,74.846,74.479
1.8326,74.878,73.861
1.9373,74.952,75.187
2.042,75.028,75.425
2.1468,75.068,75.312
2.2515,75.048,75.418
2.3562,75.032,74.856
2.4609,75.057,75.139
2.5656,75.157,74.91
2.6704,75.185,74.264
2.7751,75.04,74.969
2.8798,74.797,75.525
2.9845,74.57,75.215
3.0892,74.622,75.27
3.194,74.884,74.794
3.2987,75.187,74.617
3.4034,75.364,74.915
3.5081,75.309,75.176
3.6128,75.11,75.297
3.7176,74.896,75.01
3.8223,74.788,75.001
3.927,74.856,74.934
4.0317,75.021,74.333
4.1364,75.173,75.098
4.2412,75.206,75.878
4.3459,75.075,74.757
4.4506,74.914,74.03
4.5553,74.836,74.484
4.66,74.937,75.943
4.7647,75.092,75.929
4.8695,75.129,75.07
4.9742,75.042,74.15
5.0789,74.86,74.942
5.1836,74.836,75.391
5.2883,74.948,74.667
5.3931,75.064,74.777
5.4978,75.037,74.986
5.6025,74.872,75.086
5.7072,74.814,75.407
5.8119,74.931,74.928
5.9167,75.249,74.39
6.0214,75.399,75.061
6.1261,75.24,75.44
6.2308,74.918,74.809


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_449.csv <==
x,qOut,qIn
0.05236,75.181,75.315
0.15708,75.214,74.392
0.2618,75.084,75.163
0.36652,74.919,75.54
0.47124,74.851,75.534
0.57596,74.959,74.786
0.68068,75.1,74.532
0.7854,75.153,74.605
0.89012,75.013,74.912
0.99484,74.794,75.262
1.0996,74.692,75.306
1.2043,74.756,74.941
1.309,74.997,74.783
1.4137,75.218,75.271
1.5184,75.311,75.498
1.6232,75.259,75.23
1.7279,75.066,74.257
1.8326,74.848,74.392
1.9373,74.728,75.179
2.042,74.742,75.767
2.1468,74.908,75.134
2.2515,75.079,74.242
2.3562,75.169,74.786
2.4609,75.178,75.368
2.5656,75.129,74.628
2.6704,75.088,74.534
2.7751,75.017,75.412
2.8798,74.919,75.356
2.9845,74.807,74.793
3.0892,74.844,75.001
3.194,75.01,75.47
3.2987,75.169,75.469
3.4034,75.17,74.833
3.5081,74.963,74.287
3.6128,74.775,74.613
3.7176,74.725,75.647
3.8223,74.892,75.545
3.927,75.044,74.627
4.0317,75.1,74.513
4.1364,75.105,74.955
4.2412,75.127,74.653
4.3459,75.192,74.931
4.4506,75.171,75.899
4.5553,75.052,75.23
4.66,74.849,74.86
4.7647,74.81,75.336
4.8695,74.954,74.409
4.9742,75.139,74.275
5.0789,75.201,75.67
5.1836,75.004,75.596
5.2883,74.775,74.637
5.3931,74.697,74.8
5.4978,74.922,74.998
5.6025,75.239,74.65
5.7072,75.362,75.074
5.8119,75.242,75.208
5.9167,74.887,75.641
6.0214,74.674,74.905
6.1261,74.727,73.758
6.2308,74.941,74.999


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_450.csv <==
x,qOut,qIn
0.05236,75.128,74.467
0.15708,75.145,75.383
0.2618,75.125,75.762
0.36652,75.113,75.076
0.47124,75.126,74.395
0.57596,75.034,74.783
0.68068,74.874,75.016
0.7854,74.744,75.371
0.89012,74.75,75.224
0.99484,74.897,74.861
1.0996,75.061,74.762
1.2043,75.173,75.255
1.309,75.179,74.856
1.4137,75.129,74.823
1.5184,75.046,75.343
1.6232,74.95,74.915
1.7279,74.863,74.584
1.8326,74.865,75.399
1.9373,74.971,75.238
2.042,75.109,74.696
2.1468,75.188,74.706
2.2515,75.113,75.521
2.3562,74.995,75.116
2.4609,74.924,74.436
2.5656,74.977,75.15
2.6704,75.03,75.151
2.7751,75.007,75.077
2.8798,74.943,74.83
2.9845,74.897,75.402
3.0892,74.941,75.369
3.194,74.997,74.864
3.2987,75.021,75.101
3.4034,74.987,74.713
3.5081,74.967,74.122
3.6128,74.972,74.693
3.7176,74.984,75.491
3.8223,74.983,75.839
3.927,74.993,75.397
4.0317,75.055,74.313
4.1364,75.145,74.135
4.2412,75.234,75.235
4.3459,75.194,75.774
4.4506,75.009,75.367
4.5553,74.78,75.124
4.66,74.618,74.584
4.7647,74.718,74.215
4.8695,74.997,75.294
4.9742,75.265,75.141
5.0789,75.329,74.609
5.1836,75.077,75.495
5.2883,74.795,75.296
5.3931,74.701,74.693
5.4978,74.98,75.149
5.6025,75.34,75.407
5.7072,75.435,75.181
5.8119,75.237,74.669
5.9167,74.794,74.005
6.0214,74.6,75.025
6.1261,74.707,75.927
6.2308,74.948,74.93


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_451.csv <==
x,qOut,qIn
0.05236,75.025,74.568
0.15708,74.791,75.037
0.2618,74.706,75.101
0.36652,74.814,74.563
0.47124,75.121,75.132
0.57596,75.343,75.528
0.68068,75.319,74.966
0.7854,75.107,74.43
0.89012,74.809,74.792
0.99484,74.76,74.945
1.0996,74.908,75.501
1.2043,75.082,75.849
1.309,75.098,74.685
1.4137,74.959,74.497
1.5184,74.872,75.225
1.6232,74.891,74.877
1.7279,75.033,74.62
1.8326,75.048,75.034
1.9373,74.938,75.226
2.042,74.829,75.332
2.1468,74.865,75.138
2.2515,75.1,75.292
2.3562,75.317,75.202
2.4609,75.376,74.607
2.5656,75.162,74.343
2.6704,74.856,75.304
2.7751,74.68,75.821
2.8798,74.686,74.671
2.9845,74.88,74.368
3.0892,75.081,75.245
3.194,75.228,75.267
3.2987,75.291,75.388
3.4034,75.248,74.844
3.5081,75.089,74.575
3.6128,74.913,74.886
3.7176,74.813,75.416
3.8223,74.872,75.137
3.927,74.988,74.055
4.0317,75.025,74.782
4.1364,74.981,75.792
4.2412,74.89,75.328
4.3459,74.931,74.727
4.4506,75.057,75.022
4.5553,75.16,75.051
4.66,75.131,74.961
4.7647,75.001,74.825
4.8695,74.901,74.563
4.9742,74.872,75.528
5.0789,74.921,75.351
5.1836,74.969,74.406
5.2883,75.039,74.613
5.3931,75.129,74.828
5.4978,75.228,75.021
5.6025,75.182,75.363
5.7072,75,75.51
5.8119,74.813,75.471
5.9167,74.768,74.226
6.0214,74.939,74.015
6.1261,75.126,75.684
6.2308,75.191,75.636


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_452.csv <==
x,qOut,qIn
0.05236,74.718,75.238
0.15708,74.766,74.786
0.2618,74.987,74.737
0.36652,75.176,74.987
0.47124,75.128,74.734
0.57596,74.895,75.557
0.68068,74.755,75.444
0.7854,74.807,74.649
0.89012,75.098,74.749
0.99484,75.329,74.78
1.0996,75.342,75.031
1.2043,75.174,75.171
1.309,74.905,75.296
1.4137,74.782,75.21
1.5184,74.83,74.6
1.6232,74.975,74.68
1.7279,75.133,75.078
1.8326,75.183,75.05
1.9373,75.099,74.824
2.042,74.943,74.598
2.1468,74.791,75.945
2.2515,74.819,75.801
2.3562,74.983,74.192
2.4609,75.153,74.444
2.5656,75.19,75.306
2.6704,75.039,74.867
2.7751,74.862,74.651
2.8798,74.766,74.802
2.9845,74.831,75.18
3.0892,74.961,75.691
3.194,75.081,75.476
3.2987,75.161,75.024
3.4034,75.184,74.292
3.5081,75.127,74.495
3.6128,74.996,75.535
3.7176,74.85,75.227
3.8223,74.757,74.651
3.927,74.788,74.83
4.0317,74.918,74.797
4.1364,75.094,75.252
4.2412,75.26,75.93
4.3459,75.321,75.079
4.4506,75.227,74.119
4.5553,75.034,74.795
4.66,74.823,75.467
4.7647,74.776,75.036
4.8695,74.845,74.932
4.9742,74.935,75.321
5.0789,74.946,74.808
5.1836,74.956,74.008
5.2883,75.051,74.815
5.3931,75.176,75.869
5.4978,75.242,75.348
5.6025,75.094,74.486
5.7072,74.913,74.453
5.8119,74.849,74.75
5.9167,75.032,75.569
6.0214,75.212,75.479
6.1261,75.171,74.817
6.2308,74.967,75.08


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_453.csv <==
x,qOut,qIn
0.05236,74.957,75.195
0.15708,75.137,75.021
0.2618,75.151,75.064
0.36652,75.042,74.342
0.47124,74.9,74.88
0.57596,74.906,75.911
0.68068,74.975,75.663
0.7854,75.024,74.488
0.89012,74.983,74.691
0.99484,74.963,75.443
1.0996,75.012,74.964
1.2043,75.076,74.817
1.309,75.081,75.022
1.4137,74.956,75.671
1.5184,74.848,75.412
1.6232,74.852,74.138
1.7279,75.042,74.14
1.8326,75.233,75.055
1.9373,75.245,75.212
2.042,75.094,75.235
2.1468,74.839,75.458
2.2515,74.795,75.221
2.3562,74.975,74.644
2.4609,75.214,75.15
2.5656,75.329,75.208
2.6704,75.122,74.475
2.7751,74.77,74.674
2.8798,74.498,74.809
2.9845,74.515,75.666
3.0892,74.807,75.554
3.194,75.148,74.066
3.2987,75.383,74.626
3.4034,75.381,75.731
3.5081,75.21,74.944
3.6128,75.021,74.725
3.7176,74.891,74.744
3.8223,74.873,74.836
3.927,74.877,75.224
4.0317,74.892,75.5
4.1364,74.928,75.383
4.2412,74.997,74.5
4.3459,75.054,74.38
4.4506,75.066,75.102
4.5553,75.044,75.151
4.66,75.006,75.727
4.7647,74.957,75.583
4.8695,74.91,73.981
4.9742,74.909,74.185
5.0789,75.003,75.8
5.1836,75.159,75.295
5.2883,75.204,74.585
5.3931,75.103,74.946
5.4978,74.849,75.055
5.6025,74.765,74.908
5.7072,74.911,74.901
5.8119,75.128,75.091
5.9167,75.226,75.048
6.0214,75.051,74.965
6.1261,74.847,74.704
6.2308,74.774,75.136


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_454.csv <==
x,qOut,qIn
0.05236,74.634,75.199
0.15708,74.733,75.159
0.2618,74.977,75.467
0.36652,75.212,75.228
0.47124,75.295,73.942
0.57596,75.19,74.26
0.68068,74.992,76.008
0.7854,74.801,76.136
0.89012,74.705,74.823
0.99484,74.754,73.983
1.0996,74.927,74.528
1.2043,75.136,75.702
1.309,75.294,75.411
1.4137,75.242,74.758
1.5184,75.028,74.665
1.6232,74.815,74.882
1.7279,74.777,74.782
1.8326,74.995,74.851
1.9373,75.222,75.175
2.042,75.289,74.986
2.1468,75.054,75.382
2.2515,74.796,75.265
2.3562,74.779,74.891
2.4609,74.956,74.603
2.5656,75.218,75.242
2.6704,75.167,75.445
2.7751,74.911,74.661
2.8798,74.683,74.409
2.9845,74.72,75.575
3.0892,74.972,75.222
3.194,75.177,74.295
3.2987,75.244,75.314
3.4034,75.128,75.371
3.5081,75.021,74.461
3.6128,74.972,74.886
3.7176,74.964,75.413
3.8223,74.97,75.149
3.927,74.962,74.861
4.0317,74.952,74.794
4.1364,74.949,74.722
4.2412,74.963,75.223
4.3459,75.011,75.38
4.4506,75.07,74.129
4.5553,75.11,74.664
4.66,75.098,75.938
4.7647,75.057,75.191
4.8695,75.032,74.996
4.9742,75.025,74.763
5.0789,75.024,74.747
5.1836,74.972,74.904
5.2883,74.887,74.697
5.3931,74.813,74.974
5.4978,74.795,75.576
5.6025,74.864,75.219
5.7072,75.006,74.761
5.8119,75.167,74.998
5.9167,75.295,74.811
6.0214,75.259,74.461
6.1261,75.051,74.861
6.2308,74.796,75.129


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_455.csv <==
x,qOut,qIn
0.05236,74.798,75.061
0.15708,74.958,74.812
0.2618,75.091,74.834
0.36652,75.073,75.135
0.47124,74.828,75.587
0.57596,74.712,74.908
0.68068,74.849,74.201
0.7854,75.105,74.852
0.89012,75.305,75.265
0.99484,75.217,74.829
1.0996,75.003,74.969
1.2043,74.837,74.855
1.309,74.875,74.659
1.4137,75.022,75.467
1.5184,75.116,75.599
1.6232,75.113,74.79
1.7279,74.997,74.82
1.8326,74.891,75.385
1.9373,74.85,74.889
2.042,74.869,74.746
2.1468,74.935,74.89
2.2515,74.961,74.928
2.3562,74.947,75.369
2.4609,74.939,75.061
2.5656,74.99,74.996
2.6704,75.109,75.341
2.7751,75.18,74.568
2.8798,75.152,74.692
2.9845,74.996,75.352
3.0892,74.878,74.975
3.194,74.873,75.228
3.2987,74.946,75.413
3.4034,75.041,74.318
3.5081,75.08,74.195
3.6128,75.076,74.996
3.7176,75.041,75.757
3.8223,74.977,74.822
3.927,74.91,74.397
4.0317,74.915,75.706
4.1364,75.001,75.824
4.2412,75.16,74.447
4.3459,75.214,74.02
4.4506,75.089,74.895
4.5553,74.871,75.319
4.66,74.669,75.144
4.7647,74.69,75.662
4.8695,74.887,75.492
4.9742,75.136,74.699
5.0789,75.313,74.274
5.1836,75.316,75.062
5.2883,75.154,75.565
5.3931,74.912,75.571
5.4978,74.677,74.234
5.6025,74.628,73.83
5.7072,74.804,75.323
5.8119,75.097,75.902
5.9167,75.382,74.864
6.0214,75.389,75.101
6.1261,75.159,74.947
6.2308,74.888,74.977


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_456.csv <==
x,qOut,qIn
0.05236,74.672,74.695
0.15708,74.858,75.345
0.2618,75.194,75.146
0.36652,75.454,74.792
0.47124,75.403,75.596
0.57596,75.012,75.326
0.68068,74.656,74.406
0.7854,74.546,74.836
0.89012,74.826,75.206
0.99484,75.108,74.889
1.0996,75.164,74.965
1.2043,75.046,74.873
1.309,74.863,74.923
1.4137,74.903,75.544
1.5184,75.076,75.108
1.6232,75.228,74.292
1.7279,75.209,74.628
1.8326,75.052,75.227
1.9373,74.923,75.313
2.042,74.88,75.043
2.1468,74.95,75.159
2.2515,74.999,75.353
2.3562,75.013,75.217
2.4609,75.01,74.895
2.5656,75.016,73.865
2.6704,74.981,74.504
2.7751,74.884,76.017
2.8798,74.789,75.552
2.9845,74.771,74.742
3.0892,74.932,74.803
3.194,75.167,74.993
3.2987,75.341,75.495
3.4034,75.325,74.99
3.5081,75.096,74.59
3.6128,74.826,74.558
3.7176,74.659,75.176
3.8223,74.721,75.266
3.927,74.941,74.885
4.0317,75.147,74.907
4.1364,75.245,75.061
4.2412,75.163,75.038
4.3459,75.029,75.045
4.4506,74.957,75.115
4.5553,74.947,74.777
4.66,74.975,75.051
4.7647,74.936,75.305
4.8695,74.901,75.323
4.9742,74.921,75.02
5.0789,75.036,74.047
5.1836,75.116,74.407
5.2883,75.096,75.591
5.3931,75.017,75.909
5.4978,74.945,75.015
5.6025,74.965,75.347
5.7072,75.033,75.022
5.8119,75.1,73.816
5.9167,75.132,74.852
6.0214,75.083,76.008
6.1261,74.933,75.15
6.2308,74.765,74.443


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_457.csv <==
x,qOut,qIn
0.05236,74.877,76.156
0.15708,74.865,75.214
0.2618,75.028,74.421
0.36652,75.225,74.397
0.47124,75.305,74.998
0.57596,75.134,75.318
0.68068,74.867,74.973
0.7854,74.664,75.223
0.89012,74.667,75.115
0.99484,74.848,74.183
1.0996,75.09,74.837
1.2043,75.282,75.52
1.309,75.329,75.241
1.4137,75.142,74.671
1.5184,74.866,74.743
1.6232,74.687,75.28
1.7279,74.785,75.007
1.8326,75.07,74.51
1.9373,75.245,74.978
2.042,75.219,74.897
2.1468,74.951,75.311
2.2515,74.798,75.094
2.3562,74.859,74.694
2.4609,75.024,75.169
2.5656,75.149,75.808
2.6704,75.091,75.2
2.7751,74.975,74.322
2.8798,74.889,74.337
2.9845,74.902,75.391
3.0892,74.924,75.333
3.194,74.918,74.551
3.2987,74.917,75.188
3.4034,74.959,74.675
3.5081,75.083,74.449
3.6128,75.208,76.127
3.7176,75.261,75.653
3.8223,75.175,74.271
3.927,74.978,74.828
4.0317,74.813,75.094
4.1364,74.758,74.629
4.2412,74.87,75.168
4.3459,75.01,75.529
4.4506,75.082,74.821
4.5553,75.096,74.613
4.66,75.09,74.696
4.7647,75.154,75.21
4.8695,75.183,75.58
4.9742,75.114,75.134
5.0789,74.893,74.587
5.1836,74.732,74.658
5.2883,74.766,75.099
5.3931,74.924,75.444
5.4978,75.096,75.501
5.6025,75.066,75.022
5.7072,74.947,74.437
5.8119,74.873,74.915
5.9167,74.967,75.254
6.0214,75.118,74.441
6.1261,75.151,74.269
6.2308,75.06,75.31


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_458.csv <==
x,qOut,qIn
0.05236,74.945,74.608
0.15708,74.899,74.65
0.2618,74.82,75.894
0.36652,74.81,75.645
0.47124,74.981,74.231
0.57596,75.286,74.581
0.68068,75.457,75.357
0.7854,75.387,75.746
0.89012,75.009,74.61
0.99484,74.679,74.34
1.0996,74.62,75.197
1.2043,74.787,75.585
1.309,75.08,74.72
1.4137,75.217,74.457
1.5184,75.182,74.753
1.6232,75.056,75.047
1.7279,74.929,75.417
1.8326,74.917,75.312
1.9373,74.988,75.282
2.042,75.071,75.351
2.1468,75.092,74.501
2.2515,75.03,74.298
2.3562,74.944,75.009
2.4609,74.868,75.868
2.5656,74.824,75.14
2.6704,74.806,74.38
2.7751,74.878,74.451
2.8798,75.042,75.149
2.9845,75.288,74.827
3.0892,75.392,75.127
3.194,75.248,75.781
3.2987,74.977,74.698
3.4034,74.738,74.524
3.5081,74.814,75.595
3.6128,75.033,75.158
3.7176,75.187,74.502
3.8223,75.077,75.389
3.927,74.824,75.456
4.0317,74.714,74.892
4.1364,74.806,74.97
4.2412,75.104,74.452
4.3459,75.26,74.269
4.4506,75.178,75.093
4.5553,74.974,75.422
4.66,74.797,75.428
4.7647,74.858,75.125
4.8695,75.043,74.503
4.9742,75.214,74.819
5.0789,75.241,75.489
5.1836,75.113,75.162
5.2883,74.917,74.49
5.3931,74.744,74.422
5.4978,74.678,74.995
5.6025,74.782,75.216
5.7072,74.983,75.768
5.8119,75.167,75.602
5.9167,75.217,74.692
6.0214,75.116,74.882
6.1261,74.998,74.658
6.2308,74.928,74.898


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_459.csv <==
x,qOut,qIn
0.05236,75.022,75.602
0.15708,74.996,76.494
0.2618,74.955,74.653
0.36652,74.936,73.722
0.47124,74.974,74.426
0.57596,74.979,75.119
0.68068,74.903,75.727
0.7854,74.803,74.967
0.89012,74.755,74.593
0.99484,74.898,75.598
1.0996,75.149,75.321
1.2043,75.362,74.691
1.309,75.395,75.334
1.4137,75.156,75.23
1.5184,74.823,74.23
1.6232,74.589,74.575
1.7279,74.635,75.501
1.8326,74.894,75.013
1.9373,75.132,74.736
2.042,75.243,75.176
2.1468,75.155,75.033
2.2515,75.069,74.623
2.3562,75.053,75.177
2.4609,75.056,74.877
2.5656,75.004,74.7
2.6704,74.862,75.458
2.7751,74.787,75.837
2.8798,74.833,75.138
2.9845,75.022,74.019
3.0892,75.15,74.604
3.194,75.145,75.338
3.2987,75.046,75.635
3.4034,74.914,75.31
3.5081,74.852,75.141
3.6128,74.882,74.585
3.7176,74.988,74.499
3.8223,75.154,74.821
3.927,75.241,74.876
4.0317,75.145,75.553
4.1364,74.933,75.319
4.2412,74.709,74.407
4.3459,74.783,74.79
4.4506,75.074,75.343
4.5553,75.349,75.33
4.66,75.366,74.891
4.7647,75.045,74.993
4.8695,74.726,74.952
4.9742,74.614,74.998
5.0789,74.859,75.357
5.1836,75.125,75.062
5.2883,75.19,74.601
5.3931,75.086,74.756
5.4978,74.897,75.284
5.6025,74.885,75.328
5.7072,74.993,74.625
5.8119,75.108,74.614
5.9167,75.12,74.773
6.0214,75.054,74.918
6.1261,75.007,75.323
6.2308,74.998,74.789


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_460.csv <==
x,qOut,qIn
0.05236,74.847,75.213
0.15708,74.851,75.262
0.2618,74.917,74.964
0.36652,75.041,74.781
0.47124,75.199,75.054
0.57596,75.253,75.181
0.68068,75.186,74.922
0.7854,75.051,74.981
0.89012,74.913,74.612
0.99484,74.85,74.873
1.0996,74.863,75.401
1.2043,74.927,75.136
1.309,75.012,74.599
1.4137,75.061,74.847
1.5184,75.055,75.538
1.6232,75.016,75.012
1.7279,74.971,74.809
1.8326,74.954,75.29
1.9373,74.949,75.226
2.042,74.95,74.864
2.1468,74.95,75.324
2.2515,74.974,75.232
2.3562,75.009,73.998
2.4609,75.03,74.221
2.5656,75.018,75.691
2.6704,74.991,75.494
2.7751,74.988,74.924
2.8798,75.016,75.402
2.9845,75.077,74.987
3.0892,75.132,73.797
3.194,75.129,74.23
3.2987,75.043,75.717
3.4034,74.854,76.276
3.5081,74.666,75.13
3.6128,74.648,74.227
3.7176,74.826,74.281
3.8223,75.193,75.528
3.927,75.432,75.494
4.0317,75.339,74.527
4.1364,75.006,74.336
4.2412,74.583,75.183
4.3459,74.556,75.563
4.4506,74.884,75.051
4.5553,75.296,74.875
4.66,75.503,75.127
4.7647,75.294,75.157
4.8695,74.937,74.916
4.9742,74.683,74.769
5.0789,74.751,74.989
5.1836,74.94,75.097
5.2883,75.026,74.418
5.3931,75.012,74.79
5.4978,74.951,75.745
5.6025,75.041,74.954
5.7072,75.168,74.789
5.8119,75.222,75.545
5.9167,75.108,74.834
6.0214,74.953,74.662
6.1261,74.865,74.969
6.2308,74.84,74.71


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_461.csv <==
x,qOut,qIn
0.05236,74.829,74.826
0.15708,75.037,75.107
0.2618,75.195,74.591
0.36652,75.217,74.196
0.47124,75.032,75.382
0.57596,74.802,75.921
0.68068,74.739,75.083
0.7854,74.874,74.6
0.89012,75.191,74.871
0.99484,75.393,75.291
1.0996,75.351,75.379
1.2043,75.122,74.544
1.309,74.799,74.312
1.4137,74.646,74.913
1.5184,74.703,75.575
1.6232,74.894,75.238
1.7279,75.13,75.09
1.8326,75.26,75.327
1.9373,75.251,74.76
2.042,75.144,74.534
2.1468,75,75.301
2.2515,74.9,75.39
2.3562,74.83,74.863
2.4609,74.793,74.938
2.5656,74.796,74.649
2.6704,74.929,74.729
2.7751,75.122,75.468
2.8798,75.256,75.955
2.9845,75.205,74.262
3.0892,75.009,74.056
3.194,74.88,75.207
3.2987,74.883,75.912
3.4034,75.042,74.941
3.5081,75.103,74.189
3.6128,75.038,75.016
3.7176,74.944,75.013
3.8223,74.941,74.721
3.927,75.059,75.759
4.0317,75.13,75.271
4.1364,75.099,74.73
4.2412,74.937,74.905
4.3459,74.878,74.834
4.4506,74.96,75.095
4.5553,75.069,75.511
4.66,75.07,74.751
4.7647,74.886,74.621
4.8695,74.746,75.365
4.9742,74.77,75.132
5.0789,75.035,74.271
5.1836,75.249,74.56
5.2883,75.243,75.494
5.3931,75.084,75.854
5.4978,74.884,74.92
5.6025,74.904,74.321
5.7072,75.053,74.598
5.8119,75.182,75.366
5.9167,75.152,74.934
6.0214,74.97,74.855
6.1261,74.794,75.75
6.2308,74.722,75.309


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_462.csv <==
x,qOut,qIn
0.05236,74.854,74.868
0.15708,75.246,75.473
0.2618,75.449,75.167
0.36652,75.359,74.594
0.47124,74.922,74.427
0.57596,74.552,74.767
0.68068,74.535,75.463
0.7854,74.811,75.626
0.89012,75.249,74.528
0.99484,75.422,74.536
1.0996,75.31,75.772
1.2043,75.07,75.618
1.309,74.887,74.584
1.4137,74.875,75.05
1.5184,74.896,75.062
1.6232,74.893,74.813
1.7279,74.84,75.037
1.8326,74.899,75.095
1.9373,75.048,74.759
2.042,75.189,74.571
2.1468,75.215,75.36
2.2515,75.141,75.27
2.3562,75.08,74.674
2.4609,75.056,75.267
2.5656,75.064,75.082
2.6704,75.008,74.119
2.7751,74.935,75.18
2.8798,74.889,75.307
2.9845,74.906,75.065
3.0892,74.914,75.324
3.194,74.907,74.782
3.2987,74.922,74.606
3.4034,75.004,75.386
3.5081,75.115,75.604
3.6128,75.147,74.789
3.7176,75.086,74.19
3.8223,74.946,74.955
3.927,74.885,75.541
4.0317,74.921,75.171
4.1364,74.999,74.402
4.2412,75.053,74.957
4.3459,75.046,75.432
4.4506,75.031,74.992
4.5553,75.027,74.911
4.66,75.044,75.507
4.7647,75.007,75.5
4.8695,74.929,74.563
4.9742,74.865,74.109
5.0789,74.88,74.757
5.1836,74.959,75.163
5.2883,74.998,75.757
5.3931,74.985,75.15
5.4978,74.923,75.58
5.6025,74.988,75.109
5.7072,75.154,73.566
5.8119,75.285,74.295
5.9167,75.233,75.865
6.0214,74.935,75.536
6.1261,74.658,75.095
6.2308,74.585,74.665


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_463.csv <==
x,qOut,qIn
0.05236,75.008,75.205
0.15708,75.149,74.936
0.2618,75.134,75.079
0.36652,75.024,75.153
0.47124,74.92,75.04
0.57596,74.972,75.218
0.68068,75.048,74.777
0.7854,75.057,74.847
0.89012,74.929,74.7
0.99484,74.842,74.977
1.0996,74.897,75.482
1.2043,75.039,75.211
1.309,75.186,74.903
1.4137,75.193,75.027
1.5184,75.116,74.638
1.6232,75.025,74.776
1.7279,74.983,75.538
1.8326,74.952,74.985
1.9373,74.914,74.457
2.042,74.901,74.851
2.1468,74.954,76.037
2.2515,75.076,75.542
2.3562,75.152,73.754
2.4609,75.13,74.543
2.5656,74.981,75.856
2.6704,74.863,74.933
2.7751,74.856,74.901
2.8798,74.925,74.955
2.9845,75.017,74.448
3.0892,75.05,75.092
3.194,75.059,75.78
3.2987,75.06,75.032
3.4034,75.064,74.956
3.5081,75.031,75.11
3.6128,75,74.281
3.7176,75.001,74.362
3.8223,75.062,75.001
3.927,75.076,75.33
4.0317,74.999,75.873
4.1364,74.905,75.666
4.2412,74.892,74.646
4.3459,75.065,74.098
4.4506,75.216,74.713
4.5553,75.196,75.53
4.66,74.878,75.436
4.7647,74.544,74.756
4.8695,74.496,74.2
4.9742,74.737,75.074
5.0789,75.205,75.341
5.1836,75.515,74.6
5.2883,75.507,75.141
5.3931,75.246,75.468
5.4978,74.836,74.6
5.6025,74.666,74.579
5.7072,74.778,75.327
5.8119,75.001,75.661
5.9167,75.136,74.586
6.0214,75.027,74.183
6.1261,74.883,75.151
6.2308,74.841,75.386


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_464.csv <==
x,qOut,qIn
0.05236,74.993,75.073
0.15708,74.842,74.688
0.2618,74.784,74.375
0.36652,74.802,74.938
0.47124,74.857,75.548
0.57596,74.886,74.989
0.68068,74.943,74.54
0.7854,75.042,74.582
0.89012,75.181,75.548
0.99484,75.248,75.607
1.0996,75.197,74.675
1.2043,75.068,74.865
1.309,74.914,74.669
1.4137,74.844,74.597
1.5184,74.862,75.417
1.6232,74.927,75.522
1.7279,74.989,75.085
1.8326,74.991,74.69
1.9373,74.976,74.44
2.042,74.985,74.88
2.1468,75.061,75.352
2.2515,75.109,75.624
2.3562,75.052,75.52
2.4609,74.942,74.419
2.5656,74.862,74.287
2.6704,74.978,74.974
2.7751,75.136,75.133
2.8798,75.185,75.12
2.9845,74.985,75.231
3.0892,74.752,75.311
3.194,74.758,75.05
3.2987,74.982,74.636
3.4034,75.341,75.235
3.5081,75.388,75.1
3.6128,75.101,74.166
3.7176,74.715,75.104
3.8223,74.505,75.96
3.927,74.698,74.789
4.0317,75.048,74.313
4.1364,75.332,75.303
4.2412,75.352,74.842
4.3459,75.165,74.552
4.4506,74.945,75.297
4.5553,74.798,74.998
4.66,74.797,74.893
4.7647,74.894,75.182
4.8695,75.035,75.203
4.9742,75.157,75.493
5.0789,75.2,74.853
5.1836,75.111,74.266
5.2883,74.97,74.806
5.3931,74.864,75.715
5.4978,74.875,74.535
5.6025,74.942,74.041
5.7072,74.986,74.958
5.8119,75.01,75.768
5.9167,75.036,75.042
6.0214,75.121,74.414
6.1261,75.178,75.34
6.2308,75.149,75.699


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_465.csv <==
x,qOut,qIn
0.05236,74.765,75.02
0.15708,74.904,74.852
0.2618,75.111,75.098
0.36652,75.258,75.052
0.47124,75.21,75.255
0.57596,74.922,75.194
0.68068,74.661,74.377
0.7854,74.596,74.572
0.89012,74.852,75.052
0.99484,75.18,75.038
1.0996,75.354,75.321
1.2043,75.335,75.472
1.309,75.129,74.889
1.4137,74.986,74.626
1.5184,74.971,74.63
1.6232,75.012,75.341
1.7279,75.013,75.334
1.8326,74.879,74.665
1.9373,74.764,74.857
2.042,74.772,74.948
2.1468,74.985,74.475
2.2515,75.215,75.119
2.3562,75.275,75.85
2.4609,75.164,74.91
2.5656,74.923,74.705
2.6704,74.833,75.093
2.7751,74.922,75.206
2.8798,75.068,75.143
2.9845,75.131,74.517
3.0892,74.994,74.871
3.194,74.829,75.191
3.2987,74.767,74.954
3.4034,74.917,75.396
3.5081,75.122,75.182
3.6128,75.207,74.314
3.7176,75.153,74.578
3.8223,74.984,76.239
3.927,74.899,75.659
4.0317,74.906,74.029
4.1364,74.952,74.211
4.2412,74.974,74.883
4.3459,74.975,75.179
4.4506,74.987,75.609
4.5553,75.001,74.872
4.66,74.992,74.793
4.7647,74.974,75.62
4.8695,75.015,75.483
4.9742,75.095,74.207
5.0789,75.172,74.488
5.1836,75.06,75.358
5.2883,74.843,75.149
5.3931,74.689,74.793
5.4978,74.769,75.477
5.6025,75.045,75.455
5.7072,75.268,74.584
5.8119,75.329,74.229
5.9167,75.162,74.639
6.0214,74.957,75.399
6.1261,74.808,75.508
6.2308,74.743,75.226


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_466.csv <==
x,qOut,qIn
0.05236,75.28,75.265
0.15708,75.102,75.873
0.2618,74.859,74.805
0.36652,74.743,74.601
0.47124,74.917,75.117
0.57596,75.128,74.801
0.68068,75.12,74.569
0.7854,74.926,74.912
0.89012,74.639,75.237
0.99484,74.672,75.254
1.0996,74.982,74.781
1.2043,75.344,74.908
1.309,75.521,74.845
1.4137,75.359,74.689
1.5184,75.058,75.537
1.6232,74.799,75.252
1.7279,74.743,74.805
1.8326,74.812,75.302
1.9373,74.909,75.209
2.042,74.997,74.828
2.1468,75.057,74.238
2.2515,75.067,74.54
2.3562,75.015,75.734
2.4609,74.949,75.618
2.5656,74.926,74.658
2.6704,75.007,75.025
2.7751,75.12,75.215
2.8798,75.19,74.771
2.9845,75.149,75.287
3.0892,75.008,75.4
3.194,74.853,74.035
3.2987,74.76,74.547
3.4034,74.794,75.855
3.5081,74.95,75.229
3.6128,75.123,74.6
3.7176,75.226,74.58
3.8223,75.183,75.295
3.927,75.05,75.556
4.0317,74.936,74.548
4.1364,74.877,74.137
4.2412,74.884,75.487
4.3459,74.888,75.995
4.4506,74.918,75.025
4.5553,74.984,74.546
4.66,75.092,75.174
4.7647,75.134,74.798
4.8695,75.066,74.442
4.9742,74.943,74.811
5.0789,74.838,75.902
5.1836,74.835,75.562
5.2883,74.91,74.439
5.3931,75.028,74.316
5.4978,75.165,74.759
5.6025,75.264,75.352
5.7072,75.212,75.669
5.8119,75.028,75.024
5.9167,74.752,73.948
6.0214,74.696,74.267
6.1261,74.887,75.749
6.2308,75.15,75.416


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_467.csv <==
x,qOut,qIn
0.05236,74.964,75.633
0.15708,74.965,75.002
0.2618,75.038,74.052
0.36652,75.165,74.468
0.47124,75.294,75.079
0.57596,75.2,75.208
0.68068,74.957,75.64
0.7854,74.746,74.817
0.89012,74.75,74.454
0.99484,75.01,75.265
1.0996,75.276,75.224
1.2043,75.376,75.271
1.309,75.163,74.696
1.4137,74.816,74.594
1.5184,74.635,75.155
1.6232,74.694,75.285
1.7279,75.015,74.274
1.8326,75.229,74.706
1.9373,75.199,75.848
2.042,75.018,75.476
2.1468,74.828,74.749
2.2515,74.884,75.183
2.3562,75.052,75.007
2.4609,75.167,74.758
2.5656,75.078,74.285
2.6704,74.88,74.601
2.7751,74.77,75.821
2.8798,74.796,75.962
2.9845,74.967,74.455
3.0892,75.128,74.284
3.194,75.226,75.402
3.2987,75.232,75.337
3.4034,75.126,74.836
3.5081,74.916,74.811
3.6128,74.732,74.637
3.7176,74.677,75.145
3.8223,74.837,75.345
3.927,75.096,74.713
4.0317,75.268,74.915
4.1364,75.284,75.042
4.2412,75.105,74.743
4.3459,74.918,75.363
4.4506,74.836,75.951
4.5553,74.853,75.054
4.66,74.93,74.133
4.7647,74.966,75.004
4.8695,74.986,75.097
4.9742,75.004,74.804
5.0789,75.029,74.774
5.1836,74.999,74.837
5.2883,74.964,75.157
5.3931,74.984,74.854
5.4978,75.123,75.76
5.6025,75.263,75.694
5.7072,75.232,74.455
5.8119,75.042,74.584
5.9167,74.754,75.024
6.0214,74.67,74.52
6.1261,74.764,75.089
6.2308,74.908,75.665


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_468.csv <==
x,qOut,qIn
0.05236,75.03,74.894
0.15708,75.211,75.058
0.2618,75.244,75.37
0.36652,75.157,75.091
0.47124,74.998,73.866
0.57596,74.893,74.572
0.68068,74.861,76.225
0.7854,74.886,75.529
0.89012,74.943,73.829
0.99484,75.026,74.108
1.0996,75.12,75.733
1.2043,75.18,75.871
1.309,75.159,75.553
1.4137,75.029,75.132
1.5184,74.889,74.181
1.6232,74.818,74.436
1.7279,74.887,75.075
1.8326,74.991,75.164
1.9373,74.995,75.575
2.042,74.91,75.16
2.1468,74.775,74.718
2.2515,74.857,74.822
2.3562,75.124,74.909
2.4609,75.373,74.854
2.5656,75.38,74.666
2.6704,75.021,75.034
2.7751,74.675,75.625
2.8798,74.586,75.349
2.9845,74.936,74.702
3.0892,75.315,74.637
3.194,75.398,75.148
3.2987,75.2,75.326
3.4034,74.815,74.486
3.5081,74.65,74.891
3.6128,74.719,75.526
3.7176,74.905,74.412
3.8223,75.084,75.305
3.927,75.182,76.045
4.0317,75.194,74.653
4.1364,75.13,74.392
4.2412,74.999,75.322
4.3459,74.898,75.365
4.4506,74.884,75.014
4.5553,74.928,74.938
4.66,74.982,75.259
4.7647,74.975,75.026
4.8695,74.962,74.361
4.9742,74.979,74.322
5.0789,75.054,75.251
5.1836,75.096,75.49
5.2883,75.077,75.088
5.3931,75.043,74.929
5.4978,75.048,74.964
5.6025,75.132,75.15
5.7072,75.178,75.108
5.8119,75.118,74.506
5.9167,74.902,74.97
6.0214,74.695,75.331
6.1261,74.653,75.002
6.2308,74.775,75.134


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_469.csv <==
x,qOut,qIn
0.05236,74.767,74.475
0.15708,74.846,75.102
0.2618,75.004,75.571
0.36652,75.125,74.921
0.47124,75.104,74.129
0.57596,74.993,74.591
0.68068,74.919,75.614
0.7854,74.927,75.726
0.89012,75.042,75.07
0.99484,75.133,74.612
1.0996,75.128,74.437
1.2043,75.048,74.82
1.309,74.932,75.533
1.4137,74.868,75.301
1.5184,74.836,75.17
1.6232,74.83,75.182
1.7279,74.847,75.233
1.8326,74.975,74.615
1.9373,75.143,74.184
2.042,75.229,75.46
2.1468,75.101,74.439
2.2515,74.83,74.173
2.3562,74.711,76.197
2.4609,74.829,75.925
2.5656,75.208,74.195
2.6704,75.458,74.665
2.7751,75.406,75.04
2.8798,75.137,75.281
2.9845,74.786,74.954
3.0892,74.645,74.782
3.194,74.706,74.728
3.2987,74.881,75.168
3.4034,75.081,75.164
3.5081,75.214,75.13
3.6128,75.217,75.374
3.7176,75.102,75.117
3.8223,74.901,74.301
3.927,74.807,74.42
4.0317,74.851,75.22
4.1364,74.952,75.509
4.2412,75.008,75.088
4.3459,74.966,74.814
4.4506,74.961,74.683
4.5553,75.036,75.235
4.66,75.213,75.101
4.7647,75.255,75.097
4.8695,75.089,75.281
4.9742,74.837,74.804
5.0789,74.661,74.825
5.1836,74.77,74.971
5.2883,74.997,74.86
5.3931,75.171,75.005
5.4978,75.134,75.156
5.6025,74.99,75.039
5.7072,74.932,75.181
5.8119,74.991,74.596
5.9167,75.164,74.814
6.0214,75.204,75.916
6.1261,75.076,75.343
6.2308,74.887,74.558


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_470.csv <==
x,qOut,qIn
0.05236,74.86,74.609
0.15708,75.014,74.861
0.2618,75.188,75.222
0.36652,75.273,74.728
0.47124,75.16,74.768
0.57596,74.931,75.585
0.68068,74.816,75.847
0.7854,74.865,74.874
0.89012,75.078,74.841
0.99484,75.149,75.225
1.0996,75.031,74.595
1.2043,74.84,74.384
1.309,74.719,75.086
1.4137,74.77,75.858
1.5184,74.899,75.615
1.6232,75.045,74.263
1.7279,75.17,74.525
1.8326,75.288,75.403
1.9373,75.297,74.953
2.042,75.161,75.095
2.1468,74.859,74.9
2.2515,74.651,74.642
2.3562,74.701,75.493
2.4609,74.936,75.244
2.5656,75.242,74.772
2.6704,75.299,75.439
2.7751,75.114,75.069
2.8798,74.853,74.937
2.9845,74.704,74.261
3.0892,74.82,74.29
3.194,75.031,75.593
3.2987,75.187,75.874
3.4034,75.157,74.873
3.5081,75.046,74.665
3.6128,75.005,75.018
3.7176,75.044,74.854
3.8223,75.138,75.207
3.927,75.084,75.409
4.0317,74.911,74.666
4.1364,74.75,74.416
4.2412,74.739,75.392
4.3459,74.931,75.608
4.4506,75.153,74.821
4.5553,75.274,74.993
4.66,75.183,75.027
4.7647,74.986,74.713
4.8695,74.862,75.052
4.9742,74.854,75.475
5.0789,74.972,74.04
5.1836,75.017,74.273
5.2883,74.987,75.755
5.3931,74.957,76.036
5.4978,75.012,74.817
5.6025,75.137,74.531
5.7072,75.201,74.921
5.8119,75.166,74.903
5.9167,75.023,75.306
6.0214,74.895,75.35
6.1261,74.82,74.786
6.2308,74.807,74.795


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_471.csv <==
x,qOut,qIn
0.05236,75.021,75.415
0.15708,75.054,75.438
0.2618,75.028,75.451
0.36652,75,74.793
0.47124,75.029,74.464
0.57596,75.088,74.987
0.68068,75.082,75.387
0.7854,74.989,74.755
0.89012,74.803,74.572
0.99484,74.699,75.366
1.0996,74.788,75.354
1.2043,75.018,75.323
1.309,75.308,74.676
1.4137,75.386,74.216
1.5184,75.222,75.154
1.6232,74.952,75.708
1.7279,74.741,74.656
1.8326,74.748,74.751
1.9373,74.864,74.836
2.042,74.994,74.86
2.1468,75.06,75.44
2.2515,75.106,75.061
2.3562,75.117,75.072
2.4609,75.076,75.302
2.5656,74.966,75.214
2.6704,74.884,74.66
2.7751,74.891,74.713
2.8798,74.948,75.124
2.9845,74.99,74.824
3.0892,74.936,74.644
3.194,74.898,74.993
3.2987,74.943,75.807
3.4034,75.118,74.771
3.5081,75.268,74.066
3.6128,75.28,74.92
3.7176,75.169,75.125
3.8223,74.98,75.141
3.927,74.848,75.883
4.0317,74.801,75.721
4.1364,74.833,74.29
4.2412,74.936,74.11
4.3459,75.071,75.665
4.4506,75.128,75.29
4.5553,75.065,74.689
4.66,74.854,74.979
4.7647,74.712,75.122
4.8695,74.796,75.114
4.9742,75.046,74.963
5.0789,75.365,74.577
5.1836,75.397,75.167
5.2883,75.137,75.407
5.3931,74.797,74.979
5.4978,74.622,74.631
5.6025,74.799,75.066
5.7072,75.071,75.404
5.8119,75.24,75.178
5.9167,75.141,74.815
6.0214,74.956,74.713
6.1261,74.872,74.532
6.2308,74.903,74.845


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_472.csv <==
x,qOut,qIn
0.05236,75.052,75.172
0.15708,75.038,75.127
0.2618,74.975,74.448
0.36652,74.912,74.467
0.47124,74.896,74.995
0.57596,74.927,75.245
0.68068,74.97,75.061
0.7854,75.018,74.985
0.89012,75.068,75.677
0.99484,75.144,75.304
1.0996,75.196,74.259
1.2043,75.172,74.559
1.309,75.022,75.466
1.4137,74.802,75.111
1.5184,74.67,74.735
1.6232,74.692,74.53
1.7279,74.904,75.529
1.8326,75.142,75.902
1.9373,75.274,74.967
2.042,75.269,74.121
2.1468,75.122,74.885
2.2515,74.964,75.756
2.3562,74.874,74.916
2.4609,74.863,74.198
2.5656,74.924,75.329
2.6704,74.987,75.722
2.7751,75.045,74.932
2.8798,75.098,74.783
2.9845,75.147,74.318
3.0892,75.133,74.224
3.194,75.031,75.858
3.2987,74.894,75.859
3.4034,74.791,75.425
3.5081,74.84,75.444
3.6128,74.984,73.806
3.7176,75.128,73.94
3.8223,75.178,75.575
3.927,75.082,75.654
4.0317,74.91,74.955
4.1364,74.769,74.567
4.2412,74.765,74.897
4.3459,74.989,74.816
4.4506,75.275,74.995
4.5553,75.424,75.304
4.66,75.233,75.191
4.7647,74.799,74.835
4.8695,74.543,74.995
4.9742,74.601,75.435
5.0789,75.03,74.713
5.1836,75.301,74.468
5.2883,75.23,75.669
5.3931,74.965,75.21
5.4978,74.72,74.332
5.6025,74.804,75.105
5.7072,75.038,75.388
5.8119,75.232,74.895
5.9167,75.22,74.764
6.0214,75.099,75.2
6.1261,75.018,75.388
6.2308,75.004,75.139


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_473.csv <==
x,qOut,qIn
0.05236,74.711,75.441
0.15708,74.926,74.124
0.2618,75.146,74.56
0.36652,75.267,75.584
0.47124,75.214,75.104
0.57596,75.063,74.614
0.68068,74.908,74.87
0.7854,74.811,74.793
0.89012,74.817,75.594
0.99484,74.925,75.693
1.0996,75.066,74.387
1.2043,75.162,74.304
1.309,75.132,75.336
1.4137,74.995,75.059
1.5184,74.885,75.003
1.6232,74.858,75.556
1.7279,74.946,75.295
1.8326,75.013,74.401
1.9373,75.033,74.788
2.042,75.03,75.212
2.1468,75.041,75.166
2.2515,75.019,74.73
2.3562,74.944,74.259
2.4609,74.883,74.929
2.5656,74.919,75.527
2.6704,75.111,75.134
2.7751,75.286,75.253
2.8798,75.329,75.394
2.9845,75.151,74.361
3.0892,74.941,74.194
3.194,74.833,75.335
3.2987,74.812,75.299
3.4034,74.829,75.276
3.5081,74.804,75.33
3.6128,74.851,74.614
3.7176,74.998,74.336
3.8223,75.253,75.313
3.927,75.368,75.664
4.0317,75.23,75.221
4.1364,74.953,74.632
4.2412,74.69,74.936
4.3459,74.734,75.142
4.4506,74.963,74.601
4.5553,75.177,74.784
4.66,75.179,75.634
4.7647,74.983,75.724
4.8695,74.838,74.69
4.9742,74.849,74.344
5.0789,75.081,74.585
5.1836,75.256,75.109
5.2883,75.21,75.394
5.3931,75.004,74.814
5.4978,74.744,75.328
5.6025,74.738,75.414
5.7072,74.95,74.737
5.8119,75.205,75.086
5.9167,75.32,74.666
6.0214,75.159,74.252
6.1261,74.888,75.009
6.2308,74.684,75.757


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_474.csv <==
x,qOut,qIn
0.05236,75.001,74.38
0.15708,75.176,74.094
0.2618,75.157,75.544
0.36652,74.981,75.935
0.47124,74.738,75.019
0.57596,74.769,74.774
0.68068,75.003,74.829
0.7854,75.241,74.704
0.89012,75.282,75.315
0.99484,75.078,74.987
1.0996,74.844,74.691
1.2043,74.718,75.337
1.309,74.804,75.088
1.4137,74.997,74.532
1.5184,75.176,75.211
1.6232,75.261,75.094
1.7279,75.187,74.711
1.8326,74.989,75.23
1.9373,74.822,75.169
2.042,74.777,75.234
2.1468,74.918,74.595
2.2515,75.083,74.664
2.3562,75.152,75.423
2.4609,75.124,75.104
2.5656,75.02,75.32
2.6704,74.945,75.202
2.7751,74.918,74.364
2.8798,74.935,74.822
2.9845,74.992,75.289
3.0892,75.058,74.913
3.194,75.078,74.384
3.2987,75.049,75.009
3.4034,74.976,76.332
3.5081,74.97,75.547
3.6128,75.032,74.068
3.7176,75.098,74.088
3.8223,75.094,75.166
3.927,74.98,74.736
4.0317,74.851,74.713
4.1364,74.78,75.591
4.2412,74.824,75.302
4.3459,74.968,74.404
4.4506,75.158,74.57
4.5553,75.307,75.243
4.66,75.33,75.801
4.7647,75.099,75.179
4.8695,74.765,74.503
4.9742,74.537,74.432
5.0789,74.62,75.101
5.1836,74.942,75.501
5.2883,75.195,75.592
5.3931,75.256,74.63
5.4978,75.048,74.476
5.6025,74.899,75.084
5.7072,74.943,75.051
5.8119,75.089,75.205
5.9167,75.204,75.184
6.0214,75.087,74.804
6.1261,74.917,74.949
6.2308,74.844,75.356


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_475.csv <==
x,qOut,qIn
0.05236,74.95,75.133
0.15708,74.929,74.718
0.2618,75.009,74.509
0.36652,75.087,74.646
0.47124,75.057,75.52
0.57596,74.941,75.661
0.68068,74.879,74.673
0.7854,74.91,74.45
0.89012,75.043,74.96
0.99484,75.132,74.841
1.0996,75.123,75.262
1.2043,75.036,75.625
1.309,74.901,74.984
1.4137,74.809,74.982
1.5184,74.825,75.349
1.6232,74.932,74.476
1.7279,75.103,74.395
1.8326,75.146,75.651
1.9373,75.021,75.436
2.042,74.852,75.069
2.1468,74.786,75.003
2.2515,74.987,74.776
2.3562,75.263,74.602
2.4609,75.421,74.966
2.5656,75.29,75.272
2.6704,74.963,75.065
2.7751,74.713,74.873
2.8798,74.662,74.823
2.9845,74.883,75.522
3.0892,75.151,75.573
3.194,75.28,74.535
3.2987,75.227,74.603
3.4034,74.982,74.506
3.5081,74.793,74.37
3.6128,74.782,75.301
3.7176,74.903,75.998
3.8223,75.071,74.818
3.927,75.123,74.384
4.0317,75.117,75.4
4.1364,75.099,75.645
4.2412,75.112,74.577
4.3459,75.028,74.669
4.4506,74.84,75.059
4.5553,74.668,74.883
4.66,74.653,74.404
4.7647,74.883,74.796
4.8695,75.16,76.2
4.9742,75.333,75.386
5.0789,75.276,74.167
5.1836,75.119,75.121
5.2883,75.006,75.205
5.3931,74.95,75.578
5.4978,74.933,74.645
5.6025,74.842,74.131
5.7072,74.773,75.173
5.8119,74.797,75.762
5.9167,74.976,74.624
6.0214,75.155,74.525
6.1261,75.193,75.255
6.2308,75.107,75.467


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_476.csv <==
x,qOut,qIn
0.05236,74.804,74.622
0.15708,74.629,75.617
0.2618,74.73,75.1
0.36652,74.959,73.879
0.47124,75.133,75.127
0.57596,75.075,75.816
0.68068,74.956,75.581
0.7854,74.909,75.261
0.89012,75.052,74.405
0.99484,75.229,74.502
1.0996,75.255,75.022
1.2043,75.116,75.473
1.309,74.843,74.654
1.4137,74.695,74.74
1.5184,74.745,75.189
1.6232,74.932,74.982
1.7279,75.177,74.891
1.8326,75.329,75.384
1.9373,75.309,75.085
2.042,75.141,74.665
2.1468,74.869,74.927
2.2515,74.739,75.099
2.3562,74.806,75.045
2.4609,74.965,74.998
2.5656,75.079,75.099
2.6704,75.022,75.3
2.7751,74.937,74.772
2.8798,74.914,74.422
2.9845,75.02,75.014
3.0892,75.083,75.342
3.194,75.035,75.514
3.2987,74.939,75.654
3.4034,74.881,74.406
3.5081,74.964,74.059
3.6128,75.077,75.103
3.7176,75.13,75.511
3.8223,75.043,75.023
3.927,74.884,74.795
4.0317,74.802,74.742
4.1364,74.855,75.361
4.2412,75.08,75.07
4.3459,75.3,74.491
4.4506,75.333,74.94
4.5553,75.173,75.097
4.66,74.852,74.63
4.7647,74.696,75.319
4.8695,74.776,75.899
4.9742,74.973,75.298
5.0789,75.137,74.662
5.1836,75.123,74.644
5.2883,75.036,74.588
5.3931,74.951,75.008
5.4978,74.927,75.117
5.6025,74.882,75.073
5.7072,74.855,75.183
5.8119,74.908,74.444
5.9167,75.106,74.962
6.0214,75.332,76.01
6.1261,75.364,75.522
6.2308,75.179,74.442


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_477.csv <==
x,qOut,qIn
0.05236,75.018,74.428
0.15708,74.916,75.373
0.2618,74.942,75.505
0.36652,75.01,75.23
0.47124,75.016,75.255
0.57596,74.971,75.075
0.68068,74.995,74.248
0.7854,75.071,74.802
0.89012,75.152,75.007
0.99484,75.03,74.585
1.0996,74.804,75.153
1.2043,74.65,75.988
1.309,74.741,75.25
1.4137,75.05,74.381
1.5184,75.315,74.378
1.6232,75.385,74.798
1.7279,75.143,75.474
1.8326,74.801,75.246
1.9373,74.62,74.699
2.042,74.669,74.664
2.1468,74.958,75.108
2.2515,75.237,75.11
2.3562,75.355,75.396
2.4609,75.285,75.291
2.5656,75.025,74.904
2.6704,74.779,75.029
2.7751,74.71,74.698
2.8798,74.808,74.562
2.9845,75.029,74.483
3.0892,75.113,74.852
3.194,75.048,76.177
3.2987,74.95,75.348
3.4034,74.958,74.276
3.5081,75.135,75.468
3.6128,75.276,75.359
3.7176,75.257,74.794
3.8223,74.991,75.143
3.927,74.709,75.235
4.0317,74.616,74.426
4.1364,74.718,74.45
4.2412,74.979,75.651
4.3459,75.177,75.576
4.4506,75.236,74.651
4.5553,75.182,74.22
4.66,75.058,74.749
4.7647,75.006,75.759
4.8695,75.019,75.63
4.9742,75.033,74.732
5.0789,74.977,74.65
5.1836,74.882,75.413
5.2883,74.872,75.109
5.3931,74.947,74.983
5.4978,75.075,74.722
5.6025,75.042,74.674
5.7072,74.907,75.418
5.8119,74.811,75.088
5.9167,74.903,74.821
6.0214,75.126,75.608
6.1261,75.25,75.29
6.2308,75.219,74.118


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_478.csv <==
x,qOut,qIn
0.05236,75.233,74.26
0.15708,75.191,74.516
0.2618,75.065,75.369
0.36652,74.95,75.264
0.47124,74.929,74.36
0.57596,74.94,74.736
0.68068,74.945,75.63
0.7854,74.965,75.726
0.89012,75.039,74.825
0.99484,75.151,74.53
1.0996,75.167,74.813
1.2043,75.059,74.897
1.309,74.826,75.358
1.4137,74.701,75.551
1.5184,74.751,74.744
1.6232,74.907,74.841
1.7279,75.076,75.069
1.8326,75.169,74.619
1.9373,75.194,74.994
2.042,75.145,75.572
2.1468,75.009,74.971
2.2515,74.844,74.728
2.3562,74.802,74.671
2.4609,74.906,74.27
2.5656,75.147,75.051
2.6704,75.242,75.597
2.7751,75.135,75.754
2.8798,74.952,75.437
2.9845,74.85,74.504
3.0892,74.974,74.723
3.194,75.129,74.89
3.2987,75.163,75.168
3.4034,74.951,75.067
3.5081,74.67,74.837
3.6128,74.574,75.219
3.7176,74.718,74.771
3.8223,75.106,74.689
3.927,75.43,75.547
4.0317,75.484,75.193
4.1364,75.285,74.623
4.2412,74.9,74.919
4.3459,74.727,75.593
4.4506,74.825,75.25
4.5553,75.035,74.869
4.66,75.169,74.51
4.7647,75.072,74.695
4.8695,74.912,75.181
4.9742,74.817,74.791
5.0789,74.892,75.288
5.1836,75.01,75.983
5.2883,75.08,74.936
5.3931,75.105,73.857
5.4978,75.107,75.614
5.6025,75.114,76.099
5.7072,75.055,74.401
5.8119,74.934,74.063
5.9167,74.771,75.135
6.0214,74.752,75.527
6.1261,74.894,75.417
6.2308,75.095,75.101


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_479.csv <==
x,qOut,qIn
0.05236,74.861,74.398
0.15708,74.952,74.231
0.2618,75.035,75.171
0.36652,75.054,75.829
0.47124,74.968,74.874
0.57596,74.885,74.685
0.68068,74.908,75.393
0.7854,75.033,75.037
0.89012,75.24,74.088
0.99484,75.307,74.88
1.0996,75.142,75.908
1.2043,74.86,75.252
1.309,74.613,74.268
1.4137,74.706,75.63
1.5184,75.009,76.01
1.6232,75.292,75.144
1.7279,75.328,73.929
1.8326,75.088,74.272
1.9373,74.823,75.11
2.042,74.687,75.5
2.1468,74.792,75.171
2.2515,74.968,74.655
2.3562,75.116,74.934
2.4609,75.217,74.99
2.5656,75.276,75.225
2.6704,75.26,75.513
2.7751,75.101,75.094
2.8798,74.861,74.867
2.9845,74.623,74.748
3.0892,74.642,74.769
3.194,74.868,74.914
3.2987,75.124,75.086
3.4034,75.218,74.919
3.5081,75.078,75.082
3.6128,74.937,75.354
3.7176,74.923,75.175
3.8223,75.125,74.566
3.927,75.264,74.967
4.0317,75.185,75.262
4.1364,74.968,75.457
4.2412,74.738,74.796
4.3459,74.745,74.507
4.4506,74.902,74.765
4.5553,75.079,75.01
4.66,75.155,75.585
4.7647,75.122,74.966
4.8695,75.048,74.339
4.9742,74.987,75.328
5.0789,74.986,74.898
5.1836,75.044,74.225
5.2883,75.085,75.287
5.3931,75.063,75.129
5.4978,74.94,75.307
5.6025,74.832,75.477
5.7072,74.845,74.287
5.8119,74.95,74.433
5.9167,75.094,75.639
6.0214,75.097,75.533
6.1261,74.993,75.136
6.2308,74.879,74.97


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_480.csv <==
x,qOut,qIn
0.05236,74.988,74.575
0.15708,75.182,74.947
0.2618,75.253,75.614
0.36652,75.22,75.137
0.47124,75.116,74.993
0.57596,75.009,75.409
0.68068,74.925,74.538
0.7854,74.875,73.887
0.89012,74.872,75.918
0.99484,74.885,76.388
1.0996,74.894,74.737
1.2043,74.915,73.848
1.309,74.97,75.034
1.4137,75.087,75.782
1.5184,75.168,75.475
1.6232,75.145,74.718
1.7279,74.961,74.404
1.8326,74.782,75.113
1.9373,74.786,75.181
2.042,74.949,74.953
2.1468,75.208,74.88
2.2515,75.265,75.293
2.3562,75.132,75.149
2.4609,74.961,74.67
2.5656,74.922,75.068
2.6704,75.056,74.963
2.7751,75.138,74.622
2.8798,75.088,75.149
2.9845,74.866,75.22
3.0892,74.774,74.909
3.194,74.882,75.146
3.2987,75.071,75.391
3.4034,75.191,75.03
3.5081,75.111,74.696
3.6128,74.965,74.172
3.7176,74.853,74.524
3.8223,74.853,75.776
3.927,74.895,75.853
4.0317,74.96,75.217
4.1364,75.052,74.72
4.2412,75.175,74.557
4.3459,75.255,74.829
4.4506,75.193,75.178
4.5553,75.002,75.031
4.66,74.72,75.557
4.7647,74.58,75.204
4.8695,74.695,73.92
4.9742,74.991,74.776
5.0789,75.366,75.268
5.1836,75.493,74.631
5.2883,75.299,75.201
5.3931,74.955,75.328
5.4978,74.682,75.387
5.6025,74.779,75.23
5.7072,75.036,74.589
5.8119,75.221,74.92
5.9167,75.118,74.802
6.0214,74.857,74.787
6.1261,74.71,75.108
6.2308,74.748,74.982


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_481.csv <==
x,qOut,qIn
0.05236,75.128,75.639
0.15708,74.908,74.953
0.2618,74.707,74.408
0.36652,74.651,74.632
0.47124,74.86,75.347
0.57596,75.214,75.468
0.68068,75.419,74.785
0.7854,75.37,74.657
0.89012,75.01,75.283
0.99484,74.764,75.073
1.0996,74.81,74.887
1.2043,75.015,75.027
1.309,75.185,74.499
1.4137,75.064,75.164
1.5184,74.873,75.781
1.6232,74.785,74.446
1.7279,74.945,74.731
1.8326,75.13,75.477
1.9373,75.17,75.161
2.042,75.086,74.707
2.1468,74.94,75.184
2.2515,74.908,75.217
2.3562,74.951,74.783
2.4609,75.011,75.082
2.5656,75.032,74.842
2.6704,75.016,74.91
2.7751,74.98,75.547
2.8798,74.941,75.232
2.9845,74.918,74.282
3.0892,74.957,74.66
3.194,75.033,75.163
3.2987,75.092,75.269
3.4034,75.074,75.151
3.5081,74.998,75.069
3.6128,74.97,74.924
3.7176,75.011,74.868
3.8223,75.125,74.955
3.927,75.149,75.445
4.0317,75.039,75.325
4.1364,74.874,74.808
4.2412,74.749,75.458
4.3459,74.811,75.286
4.4506,74.986,73.888
4.5553,75.152,74.24
4.66,75.188,75.669
4.7647,75.064,75.586
4.8695,74.935,74.315
4.9742,74.905,74.49
5.0789,75.057,76.142
5.1836,75.242,75.586
5.2883,75.283,74.297
5.3931,75.157,73.973
5.4978,74.871,74.842
5.6025,74.667,75.436
5.7072,74.643,75.613
5.8119,74.764,75.489
5.9167,74.969,74.807
6.0214,75.133,74.546
6.1261,75.226,74.678
6.2308,75.229,75.179


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_482.csv <==
x,qOut,qIn
0.05236,75.339,74.422
0.15708,75.078,75.992
0.2618,74.775,76.197
0.36652,74.574,74.568
0.47124,74.597,74.145
0.57596,74.806,75.15
0.68068,75.071,75.352
0.7854,75.271,75.262
0.89012,75.296,74.892
0.99484,75.1,74.919
1.0996,74.867,74.802
1.2043,74.763,75.064
1.309,74.932,75.103
1.4137,75.189,74.839
1.5184,75.262,75.33
1.6232,75.13,75.086
1.7279,74.834,74.254
1.8326,74.778,74.699
1.9373,74.948,75.412
2.042,75.153,75.493
2.1468,75.178,75.102
2.2515,75.004,75.099
2.3562,74.897,74.9
2.4609,74.93,74.659
2.5656,75.128,74.86
2.6704,75.15,75.016
2.7751,74.974,74.985
2.8798,74.762,74.86
2.9845,74.701,75.408
3.0892,74.901,75.243
3.194,75.16,74.663
3.2987,75.32,74.77
3.4034,75.252,75.325
3.5081,75.027,74.959
3.6128,74.821,74.989
3.7176,74.728,75.351
3.8223,74.817,74.585
3.927,74.968,74.909
4.0317,75.077,75.155
4.1364,75.116,74.752
4.2412,75.073,75.27
4.3459,75.016,75.502
4.4506,74.985,74.716
4.5553,74.992,74.809
4.66,75.043,74.687
4.7647,75.087,74.549
4.8695,75.073,75.444
4.9742,75.007,75.847
5.0789,74.907,74.991
5.1836,74.884,74.918
5.2883,74.952,75.129
5.3931,75.054,74.897
5.4978,75.123,74.258
5.6025,75.063,74.522
5.7072,74.928,75.379
5.8119,74.82,74.949
5.9167,74.833,75.363
6.0214,75.014,76.094
6.1261,75.241,74.961
6.2308,75.389,73.878


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_483.csv <==
x,qOut,qIn
0.05236,74.914,74.61
0.15708,74.956,75.022
0.2618,75.001,75.503
0.36652,75.028,74.863
0.47124,75.008,74.494
0.57596,74.966,74.716
0.68068,74.973,75.124
0.7854,75.03,75.583
0.89012,75.12,75.955
0.99484,75.122,75.285
1.0996,75.057,73.794
1.2043,74.986,74.428
1.309,74.98,75.119
1.4137,74.992,74.863
1.5184,74.929,75.622
1.6232,74.828,75.418
1.7279,74.75,74.354
1.8326,74.911,74.523
1.9373,75.209,75.283
2.042,75.435,75.303
2.1468,75.368,74.486
2.2515,74.979,74.592
2.3562,74.65,75.622
2.4609,74.589,75.518
2.5656,74.934,74.356
2.6704,75.271,74.535
2.7751,75.324,75.872
2.8798,75.132,75.591
2.9845,74.8,74.918
3.0892,74.706,75.026
3.194,74.82,74.398
3.2987,74.997,74.977
3.4034,75.083,75.316
3.5081,75.049,74.645
3.6128,75,74.794
3.7176,74.989,75.273
3.8223,75.048,75.918
3.927,75.125,75.395
4.0317,75.172,73.76
4.1364,75.158,74.039
4.2412,75.054,75.518
4.3459,74.903,75.262
4.4506,74.813,74.803
4.5553,74.827,75.198
4.66,74.966,75.383
4.7647,75.127,74.996
4.8695,75.222,74.759
4.9742,75.212,74.905
5.0789,75.07,74.993
5.1836,74.835,74.88
5.2883,74.657,74.815
5.3931,74.636,74.995
5.4978,74.854,75.529
5.6025,75.156,75
5.7072,75.333,74.171
5.8119,75.329,75.256
5.9167,75.127,75.345
6.0214,74.95,74.706
6.1261,74.873,75.122
6.2308,74.874,75.186


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_484.csv <==
x,qOut,qIn
0.05236,74.809,75.07
0.15708,74.941,74.994
0.2618,75.078,74.835
0.36652,75.126,75.55
0.47124,75.001,75.157
0.57596,74.836,74.662
0.68068,74.83,75.317
0.7854,74.984,75.065
0.89012,75.258,74.88
0.99484,75.279,74.906
1.0996,75.031,74.56
1.2043,74.73,74.781
1.309,74.629,75.212
1.4137,74.882,75.402
1.5184,75.203,75.578
1.6232,75.398,74.925
1.7279,75.311,73.961
1.8326,75.115,74.781
1.9373,74.948,75.804
2.042,74.836,75.468
2.1468,74.777,74.699
2.2515,74.755,74.964
2.3562,74.849,75.405
2.4609,75.031,75.044
2.5656,75.257,74.509
2.6704,75.289,75.036
2.7751,75.1,75.331
2.8798,74.845,74.985
2.9845,74.703,74.449
3.0892,74.859,75.101
3.194,75.125,75.457
3.2987,75.317,74.927
3.4034,75.266,75.107
3.5081,75.061,75.456
3.6128,74.905,74.967
3.7176,74.862,74.398
3.8223,74.952,74.688
3.927,74.99,75.329
4.0317,74.956,75.589
4.1364,74.909,74.707
4.2412,74.914,74.619
4.3459,75.009,75.491
4.4506,75.119,74.829
4.5553,75.178,75.255
4.66,75.128,74.851
4.7647,74.987,74.469
4.8695,74.862,75.651
4.9742,74.822,75.536
5.0789,74.918,74.139
5.1836,75.036,74.353
5.2883,75.063,75.393
5.3931,75.006,75.79
5.4978,74.9,74.933
5.6025,74.914,74.532
5.7072,75.037,74.684
5.8119,75.175,74.603
5.9167,75.227,75.926
6.0214,75.12,76.072
6.1261,74.947,74.487
6.2308,74.812,74.041


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_485.csv <==
x,qOut,qIn
0.05236,74.761,74.93
0.15708,74.801,74.666
0.2618,75.053,75.373
0.36652,75.285,75.667
0.47124,75.268,74.391
0.57596,75.025,74.49
0.68068,74.824,75.378
0.7854,74.771,75.261
0.89012,74.92,74.924
0.99484,75.025,75.199
1.0996,75.028,74.689
1.2043,74.99,74.548
1.309,74.992,75.328
1.4137,75.067,75.102
1.5184,75.105,75.183
1.6232,75.068,75.077
1.7279,74.946,74.691
1.8326,74.898,74.878
1.9373,74.945,75.183
2.042,75.016,75.123
2.1468,75.027,74.821
2.2515,74.939,75.155
2.3562,74.88,75.75
2.4609,74.908,74.493
2.5656,75.057,74.41
2.6704,75.159,75.487
2.7751,75.125,75.601
2.8798,75.003,74.791
2.9845,74.868,74.145
3.0892,74.887,74.891
3.194,75.014,75.921
3.2987,75.148,75.792
3.4034,75.187,74.142
3.5081,75.094,74.227
3.6128,74.966,75.268
3.7176,74.876,75.267
3.8223,74.891,74.585
3.927,74.944,74.868
4.0317,74.967,75.68
4.1364,74.968,75.673
4.2412,74.97,75.292
4.3459,75.057,74.936
4.4506,75.143,74.285
4.5553,75.135,74.264
4.66,74.953,74.93
4.7647,74.728,75.512
4.8695,74.667,75.777
4.9742,74.798,74.703
5.0789,75.102,74.665
5.1836,75.352,75.3
5.2883,75.436,74.618
5.3931,75.332,75.233
5.4978,75.037,75.707
5.6025,74.701,74.557
5.7072,74.554,74.512
5.8119,74.655,75.055
5.9167,75.026,75.146
6.0214,75.304,74.9
6.1261,75.283,74.791
6.2308,75.052,75.086


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_486.csv <==
x,qOut,qIn
0.05236,74.864,74.4
0.15708,75.034,75.23
0.2618,75.146,75.748
0.36652,75.134,75.19
0.47124,74.963,75.068
0.57596,74.837,75.313
0.68068,74.869,74.411
0.7854,75.006,74.525
0.89012,75.171,75.898
0.99484,75.119,75.157
1.0996,74.906,74.001
1.2043,74.712,75.1
1.309,74.73,75.376
1.4137,75.01,74.668
1.5184,75.276,74.872
1.6232,75.361,75.362
1.7279,75.138,75.088
1.8326,74.877,74.795
1.9373,74.802,75.207
2.042,74.889,74.853
2.1468,75.064,75.047
2.2515,75.076,75.475
2.3562,74.994,74.523
2.4609,74.928,74.732
2.5656,74.981,75.101
2.6704,75.087,74.821
2.7751,75.138,74.818
2.8798,75.121,74.989
2.9845,75.046,76
3.0892,74.997,75.956
3.194,74.974,74.409
3.2987,74.965,73.89
3.4034,74.958,74.646
3.5081,74.949,75.19
3.6128,74.918,75.519
3.7176,74.879,74.966
3.8223,74.846,74.637
3.927,74.931,75.362
4.0317,75.129,75.42
4.1364,75.323,74.664
4.2412,75.384,74.537
4.3459,75.146,74.801
4.4506,74.795,75.119
4.5553,74.556,75.25
4.66,74.639,75.217
4.7647,74.944,75.092
4.8695,75.193,75.363
4.9742,75.277,74.846
5.0789,75.131,74.583
5.1836,74.963,75.326
5.2883,74.856,75.159
5.3931,74.81,75.085
5.4978,74.805,74.95
5.6025,74.868,74.993
5.7072,75.029,74.871
5.8119,75.212,74.492
5.9167,75.325,75.352
6.0214,75.211,75.948
6.1261,74.994,74.993
6.2308,74.829,74.098


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_487.csv <==
x,qOut,qIn
0.05236,74.629,75.567
0.15708,74.798,74.823
0.2618,75.109,74.607
0.36652,75.384,74.839
0.47124,75.466,75.45
0.57596,75.273,75.039
0.68068,74.921,74.837
0.7854,74.597,75.525
0.89012,74.488,74.541
0.99484,74.685,73.99
1.0996,75.003,75.528
1.2043,75.256,76.299
1.309,75.276,74.415
1.4137,75.091,73.887
1.5184,74.922,75.126
1.6232,74.877,75.638
1.7279,75.035,75.033
1.8326,75.16,74.904
1.9373,75.133,74.52
2.042,75.015,74.855
2.1468,74.903,75.583
2.2515,74.968,75.002
2.3562,75.079,74.832
2.4609,75.12,75.166
2.5656,74.99,74.847
2.6704,74.847,74.867
2.7751,74.833,74.899
2.8798,74.919,74.667
2.9845,75.034,75.554
3.0892,75.015,75.551
3.194,74.958,74.919
3.2987,74.951,74.37
3.4034,75.071,74.826
3.5081,75.168,75.412
3.6128,75.12,75.382
3.7176,74.973,74.612
3.8223,74.806,74.766
3.927,74.824,75.12
4.0317,74.969,74.931
4.1364,75.127,75.406
4.2412,75.183,75.328
4.3459,75.099,74.214
4.4506,74.974,74.773
4.5553,74.887,75.218
4.66,74.91,75.346
4.7647,74.982,75.145
4.8695,75.006,75.063
4.9742,74.977,74.925
5.0789,74.914,74.506
5.1836,74.972,74.757
5.2883,75.099,75.008
5.3931,75.182,75.392
5.4978,75.098,75.392
5.6025,74.916,75.243
5.7072,74.858,75.178
5.8119,74.956,74.923
5.9167,75.191,74.346
6.0214,75.227,74.321
6.1261,75.028,74.766
6.2308,74.763,75.511


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_488.csv <==
x,qOut,qIn
0.05236,74.827,74.973
0.15708,74.93,74.86
0.2618,75.129,75.476
0.36652,75.274,75.325
0.47124,75.212,73.944
0.57596,74.965,74.261
0.68068,74.772,75.965
0.7854,74.742,75.982
0.89012,74.937,74.551
0.99484,75.128,74.382
1.0996,75.2,74.973
1.2043,75.167,75.541
1.309,75.068,74.742
1.4137,74.991,74.371
1.5184,74.918,75.233
1.6232,74.863,75.293
1.7279,74.846,74.85
1.8326,74.956,74.448
1.9373,75.114,75.304
2.042,75.206,75.484
2.1468,75.118,74.386
2.2515,74.923,75.229
2.3562,74.82,76.194
2.4609,74.849,75.032
2.5656,75.006,74.392
2.6704,75.062,75.064
2.7751,75.008,75.016
2.8798,74.923,75.16
2.9845,74.893,74.836
3.0892,74.932,74.727
3.194,75,74.971
3.2987,75.087,74.964
3.4034,75.194,74.71
3.5081,75.272,75.153
3.6128,75.221,75.605
3.7176,75.065,75.401
3.8223,74.852,75.249
3.927,74.811,74.394
4.0317,74.915,73.974
4.1364,75.033,75.13
4.2412,75.03,75.643
4.3459,74.881,74.925
4.4506,74.781,74.846
4.5553,74.824,75.051
4.66,75.073,74.939
4.7647,75.32,75.031
4.8695,75.366,75.087
4.9742,75.193,74.939
5.0789,74.824,74.522
5.1836,74.608,74.836
5.2883,74.679,75.315
5.3931,74.931,75.114
5.4978,75.221,75.528
5.6025,75.27,75.339
5.7072,75.134,74.514
5.8119,74.958,74.233
5.9167,74.896,75.26
6.0214,74.939,75.627
6.1261,74.942,74.881
6.2308,74.898,74.826


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_489.csv <==
x,qOut,qIn
0.05236,74.926,75.584
0.15708,74.878,75.279
0.2618,74.877,75.06
0.36652,74.973,74.983
0.47124,75.203,74.646
0.57596,75.344,74.77
0.68068,75.242,75.538
0.7854,74.975,75.503
0.89012,74.67,74.821
0.99484,74.657,74.262
1.0996,74.871,74.37
1.2043,75.133,75.503
1.309,75.262,75.552
1.4137,75.186,74.794
1.5184,75.04,74.873
1.6232,74.937,75.367
1.7279,74.971,75.025
1.8326,75.083,74.317
1.9373,75.122,74.556
2.042,75.041,75.261
2.1468,74.812,75.227
2.2515,74.681,75.08
2.3562,74.784,75.23
2.4609,75.042,74.994
2.5656,75.336,75.003
2.6704,75.367,75.002
2.7751,75.161,74.904
2.8798,74.88,75.177
2.9845,74.701,74.73
3.0892,74.734,74.489
3.194,74.882,75.316
3.2987,75.056,75.027
3.4034,75.182,75.549
3.5081,75.216,75.543
3.6128,75.154,74.136
3.7176,75.046,74.251
3.8223,74.953,75.487
3.927,74.943,75.726
4.0317,74.956,75.017
4.1364,74.957,74.836
4.2412,74.921,74.97
4.3459,74.949,74.71
4.4506,75.038,74.839
4.5553,75.109,75.012
4.66,75.069,75.434
4.7647,74.903,74.741
4.8695,74.801,74.362
4.9742,74.847,75.267
5.0789,75.096,75.194
5.1836,75.295,74.678
5.2883,75.278,74.867
5.3931,75.095,74.421
5.4978,74.838,75.492
5.6025,74.786,76.427
5.7072,74.888,75.008
5.8119,75.014,74.067
5.9167,75.033,75.109
6.0214,74.969,75.242
6.1261,74.928,74.469
6.2308,74.918,74.541


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_490.csv <==
x,qOut,qIn
0.05236,75.019,75.295
0.15708,75.094,75.194
0.2618,75.142,74.856
0.36652,75.118,75.053
0.47124,75,74.842
0.57596,74.911,74.608
0.68068,74.89,74.978
0.7854,74.91,75.262
0.89012,74.927,75.4
0.99484,74.933,74.784
1.0996,74.985,74.524
1.2043,75.072,75.158
1.309,75.169,74.847
1.4137,75.147,75.044
1.5184,75.022,75.722
1.6232,74.885,74.889
1.7279,74.837,74.355
1.8326,74.93,74.873
1.9373,75.052,75.092
2.042,75.117,75.798
2.1468,75.048,74.574
2.2515,74.928,73.531
2.3562,74.889,75.171
2.4609,74.953,76.499
2.5656,75.12,75.171
2.6704,75.175,74.29
2.7751,75.065,74.799
2.8798,74.892,75.295
2.9845,74.782,74.486
3.0892,74.87,74.67
3.194,74.996,75.274
3.2987,75.05,75.475
3.4034,74.944,75.366
3.5081,74.901,75.028
3.6128,75.029,74.921
3.7176,75.219,74.696
3.8223,75.322,74.564
3.927,75.103,75.227
4.0317,74.782,75.365
4.1364,74.59,75.13
4.2412,74.732,75.222
4.3459,75.054,75.012
4.4506,75.3,74.332
4.5553,75.377,74.343
4.66,75.232,75.503
4.7647,74.992,75.436
4.8695,74.792,74.542
4.9742,74.72,74.841
5.0789,74.848,75.121
5.1836,75.095,74.843
5.2883,75.259,75.334
5.3931,75.242,75.409
5.4978,74.978,74.631
5.6025,74.718,74.427
5.7072,74.659,75.54
5.8119,74.778,75.18
5.9167,75.01,74.652
6.0214,75.108,75.12
6.1261,75.084,74.863
6.2308,75.022,74.975


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_491.csv <==
x,qOut,qIn
0.05236,74.94,74.312
0.15708,74.942,74.265
0.2618,74.969,75.321
0.36652,74.996,75.412
0.47124,74.998,75.114
0.57596,74.98,75.109
0.68068,74.993,75.048
0.7854,75.049,75.155
0.89012,75.152,74.331
0.99484,75.188,74.381
1.0996,75.094,75.882
1.2043,74.925,75.455
1.309,74.754,74.515
1.4137,74.773,74.628
1.5184,74.952,74.969
1.6232,75.163,75.855
1.7279,75.269,75.511
1.8326,75.16,74.255
1.9373,74.971,74.075
2.042,74.834,74.835
2.1468,74.871,74.981
2.2515,74.987,75.39
2.3562,75.033,76.017
2.4609,75.001,75.071
2.5656,74.919,74.521
2.6704,74.991,75.585
2.7751,75.143,75.252
2.8798,75.22,74.081
2.9845,75.058,74.903
3.0892,74.714,75.932
3.194,74.538,74.971
3.2987,74.653,74.516
3.4034,75.116,74.654
3.5081,75.498,74.776
3.6128,75.55,75.255
3.7176,75.322,75.089
3.8223,74.924,75.439
3.927,74.744,75.505
4.0317,74.789,74.697
4.1364,74.933,74.87
4.2412,75.041,74.719
4.3459,75.04,74.735
4.4506,74.967,75.203
4.5553,74.874,75.172
4.66,74.809,74.823
4.7647,74.87,75.169
4.8695,75.044,75.054
4.9742,75.229,75.075
5.0789,75.308,74.793
5.1836,75.18,74.533
5.2883,74.973,75.25
5.3931,74.815,75.316
5.4978,74.82,74.754
5.6025,74.922,74.827
5.7072,75.016,75.165
5.8119,75.067,75.292
5.9167,75.06,74.693
6.0214,75.039,75.112
6.1261,75.006,75.474
6.2308,74.971,75.335


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_492.csv <==
x,qOut,qIn
0.05236,75.065,74.748
0.15708,75.094,74.609
0.2618,75.141,74.691
0.36652,75.138,75.081
0.47124,75.022,74.949
0.57596,74.85,75.196
0.68068,74.774,75.673
0.7854,74.834,75.697
0.89012,75.042,74.527
0.99484,75.2,73.712
1.0996,75.185,74.741
1.2043,75.023,75.502
1.309,74.769,75.819
1.4137,74.65,75.194
1.5184,74.741,74.199
1.6232,74.983,74.844
1.7279,75.298,75.012
1.8326,75.465,75.163
1.9373,75.356,75.721
2.042,75.046,74.665
2.1468,74.65,74.273
2.2515,74.565,75.443
2.3562,74.794,75.58
2.4609,75.125,74.48
2.5656,75.316,75.12
2.6704,75.181,75.627
2.7751,74.96,74.758
2.8798,74.844,74.747
2.9845,74.994,75.022
3.0892,75.165,74.845
3.194,75.144,75.327
3.2987,74.983,75.026
3.4034,74.788,74.729
3.5081,74.842,74.875
3.6128,75.02,74.86
3.7176,75.162,75.382
3.8223,75.121,74.898
3.927,75,74.387
4.0317,74.952,75.275
4.1364,74.983,75.506
4.2412,75.067,75.083
4.3459,75.058,74.916
4.4506,74.982,74.689
4.5553,74.899,75.011
4.66,74.871,74.915
4.7647,74.911,74.477
4.8695,74.975,75.224
4.9742,75.031,75.66
5.0789,75.051,74.726
5.1836,75.056,74.392
5.2883,75.068,75.426
5.3931,75.076,75.956
5.4978,75.063,74.614
5.6025,74.979,74.364
5.7072,74.885,75.188
5.8119,74.843,75.037
5.9167,74.91,74.73
6.0214,75.022,75.309
6.1261,75.086,75.277
6.2308,75.096,75.15


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_493.csv <==
x,qOut,qIn
0.05236,75.036,75.049
0.15708,75.093,75.407
0.2618,75.062,74.921
0.36652,74.997,74.827
0.47124,74.97,74.882
0.57596,75.05,75.048
0.68068,75.105,75.506
0.7854,75.061,74.967
0.89012,74.868,74.141
0.99484,74.744,74.816
1.0996,74.81,75.401
1.2043,74.995,75.247
1.309,75.192,75.193
1.4137,75.196,75.254
1.5184,75.092,74.546
1.6232,74.992,75.003
1.7279,75.004,75.617
1.8326,75.035,74.954
1.9373,74.969,74.709
2.042,74.846,74.461
2.1468,74.737,74.643
2.2515,74.834,75.443
2.3562,75.032,75.726
2.4609,75.196,74.797
2.5656,75.193,74.71
2.6704,75.099,75.206
2.7751,75.058,74.905
2.8798,75.07,74.492
2.9845,75.102,74.56
3.0892,74.967,75.416
3.194,74.783,76.188
3.2987,74.703,75.468
3.4034,74.868,74.025
3.5081,75.152,74.561
3.6128,75.284,75.237
3.7176,75.195,75.076
3.8223,74.866,75.174
3.927,74.634,75.126
4.0317,74.653,74.755
4.1364,74.867,74.954
4.2412,75.187,75.204
4.3459,75.378,74.319
4.4506,75.344,74.818
4.5553,75.13,75.797
4.66,74.805,75.159
4.7647,74.674,74.387
4.8695,74.795,74.718
4.9742,75.032,75.391
5.0789,75.217,74.843
5.1836,75.15,74.7
5.2883,74.969,75.464
5.3931,74.826,75.369
5.4978,74.858,74.304
5.6025,74.998,74.96
5.7072,75.103,75.571
5.8119,75.126,75.344
5.9167,75.039,74.739
6.0214,74.937,74.266
6.1261,74.896,74.88
6.2308,74.929,75.362


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_494.csv <==
x,qOut,qIn
0.05236,74.833,75.146
0.15708,74.91,74.564
0.2618,75.032,74.776
0.36652,75.152,74.939
0.47124,75.231,75.307
0.57596,75.197,75.555
0.68068,75.041,75.131
0.7854,74.85,75.127
0.89012,74.73,74.408
0.99484,74.835,74.061
1.0996,75.039,75.13
1.2043,75.183,76.15
1.309,75.109,74.83
1.4137,74.904,73.993
1.5184,74.829,74.844
1.6232,74.936,75.889
1.7279,75.233,75.242
1.8326,75.347,74.42
1.9373,75.178,74.678
2.042,74.883,75.593
2.1468,74.66,75.119
2.2515,74.762,74.442
2.3562,74.997,75.262
2.4609,75.175,74.928
2.5656,75.127,74.707
2.6704,74.981,75.487
2.7751,74.923,74.823
2.8798,74.973,74.871
2.9845,75.107,75.116
3.0892,75.136,74.846
3.194,75.087,75.004
3.2987,75.025,74.501
3.4034,75.016,75.077
3.5081,74.993,75.648
3.6128,74.915,75.44
3.7176,74.839,75.005
3.8223,74.839,75.184
3.927,74.975,74.64
4.0317,75.102,74.239
4.1364,75.129,75.174
4.2412,74.985,75.263
4.3459,74.821,74.625
4.4506,74.782,74.988
4.5553,74.888,75.474
4.66,75.128,75.011
4.7647,75.325,74.849
4.8695,75.343,75.118
4.9742,75.181,74.553
5.0789,74.866,75.071
5.1836,74.678,75.498
5.2883,74.719,74.594
5.3931,74.905,74.592
5.4978,75.118,75.485
5.6025,75.183,75.185
5.7072,75.147,75.324
5.8119,75.075,74.985
5.9167,75.026,74.459
6.0214,74.97,74.543
6.1261,74.897,75.123
6.2308,74.838,75.551


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_495.csv <==
x,qOut,qIn
0.05236,75.111,74.941
0.15708,75.098,75.858
0.2618,75.039,75.481
0.36652,74.975,74.823
0.47124,74.954,74.459
0.57596,75.04,74.639
0.68068,75.131,75.077
0.7854,75.126,75.118
0.89012,74.928,76.189
0.99484,74.672,75.33
1.0996,74.612,73.545
1.2043,74.781,74.515
1.309,75.163,76.106
1.4137,75.367,75.161
1.5184,75.251,74.259
1.6232,74.958,74.685
1.7279,74.678,75.62
1.8326,74.76,75.292
1.9373,75.048,74.335
2.042,75.301,74.499
2.1468,75.283,75.235
2.2515,75.024,75.516
2.3562,74.819,75.283
2.4609,74.793,74.725
2.5656,75.012,74.726
2.6704,75.167,75.001
2.7751,75.142,74.677
2.8798,75.004,74.83
2.9845,74.856,75.22
3.0892,74.84,74.932
3.194,74.906,75.475
3.2987,75.005,75.191
3.4034,75.098,75.06
3.5081,75.163,75.306
3.6128,75.121,74.464
3.7176,74.978,74.348
3.8223,74.76,75.265
3.927,74.692,75.426
4.0317,74.815,74.977
4.1364,75.03,75.073
4.2412,75.216,75.282
4.3459,75.264,74.916
4.4506,75.214,74.863
4.5553,75.101,74.865
4.66,74.955,74.542
4.7647,74.805,75.115
4.8695,74.745,75.374
4.9742,74.808,74.668
5.0789,75.007,74.977
5.1836,75.202,75.717
5.2883,75.282,75.037
5.3931,75.234,74.89
5.4978,75.069,74.632
5.6025,74.908,74.649
5.7072,74.817,75.472
5.8119,74.804,75.562
5.9167,74.864,74.803
6.0214,74.941,74.598
6.1261,75.016,74.794
6.2308,75.075,74.513


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_496.csv <==
x,qOut,qIn
0.05236,75.095,74.382
0.15708,74.867,75.708
0.2618,74.727,75.514
0.36652,74.76,75.001
0.47124,75.012,75.279
0.57596,75.26,75.006
0.68068,75.339,74.682
0.7854,75.228,74.601
0.89012,74.941,75.534
0.99484,74.686,75.81
1.0996,74.592,74.803
1.2043,74.675,73.723
1.309,74.923,74.714
1.4137,75.193,75.983
1.5184,75.341,75.777
1.6232,75.318,74.776
1.7279,75.092,74.417
1.8326,74.896,75.074
1.9373,74.885,75.291
2.042,74.998,74.92
2.1468,75.136,75.007
2.2515,75.028,75.269
2.3562,74.815,74.695
2.4609,74.695,74.952
2.5656,74.86,74.991
2.6704,75.177,74.323
2.7751,75.33,75.097
2.8798,75.251,75.728
2.9845,74.929,74.663
3.0892,74.775,74.371
3.194,74.864,75.276
3.2987,75.049,75.691
3.4034,75.151,75.087
3.5081,75.044,75.058
3.6128,74.907,74.836
3.7176,74.841,74.765
3.8223,74.922,74.787
3.927,75.002,75.072
4.0317,75.016,75.283
4.1364,74.994,74.618
4.2412,74.974,75.14
4.3459,75.027,75.269
4.4506,75.117,75.056
4.5553,75.185,75.058
4.66,75.174,74.577
4.7647,75.045,74.825
4.8695,74.893,75.525
4.9742,74.805,75.152
5.0789,74.858,75.339
5.1836,74.976,75.067
5.2883,75.053,74.478
5.3931,75.069,74.688
5.4978,75.03,74.884
5.6025,75.009,75.097
5.7072,74.993,75.621
5.8119,74.98,75.369
5.9167,74.972,74.539
6.0214,75.045,74.961
6.1261,75.152,75.243
6.2308,75.201,74.337


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_497.csv <==
x,qOut,qIn
0.05236,74.71,74.132
0.15708,75.034,74.689
0.2618,75.328,75.609
0.36652,75.42,75.417
0.47124,75.179,74.773
0.57596,74.838,74.686
0.68068,74.678,74.797
0.7854,74.752,75.216
0.89012,75.055,75.641
0.99484,75.245,74.77
1.0996,75.2,74.304
1.2043,75.012,74.983
1.309,74.812,75.094
1.4137,74.841,74.741
1.5184,74.985,75.214
1.6232,75.102,75.209
1.7279,75.058,75.118
1.8326,74.958,75.141
1.9373,74.95,74.939
2.042,75.016,74.812
2.1468,75.101,74.689
2.2515,75.013,74.919
2.3562,74.863,75.515
2.4609,74.784,75.049
2.5656,74.899,75.276
2.6704,75.096,75.564
2.7751,75.205,74.352
2.8798,75.194,74.147
2.9845,75.066,75.298
3.0892,74.955,75.712
3.194,74.886,74.912
3.2987,74.871,74.871
3.4034,74.918,75.17
3.5081,75.051,74.823
3.6128,75.18,75.527
3.7176,75.216,75.222
3.8223,75.074,73.787
3.927,74.846,74.478
4.0317,74.726,75.828
4.1364,74.77,75.545
4.2412,74.995,74.496
4.3459,75.197,74.714
4.4506,75.286,75.049
4.5553,75.265,75.449
4.66,75.157,75.078
4.7647,75.021,74.97
4.8695,74.879,75.258
4.9742,74.771,74.893
5.0789,74.746,74.185
5.1836,74.857,74.679
5.2883,75.003,75.763
5.3931,75.09,75.909
5.4978,75.029,74.567
5.6025,74.944,74.771
5.7072,74.985,75.435
5.8119,75.118,74.352
5.9167,75.269,74.684
6.0214,75.156,75.939
6.1261,74.879,75.549
6.2308,74.657,74.872


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_498.csv <==
x,qOut,qIn
0.05236,75.312,74.676
0.15708,75.41,74.569
0.2618,75.205,75.148
0.36652,74.834,75.386
0.47124,74.491,75.314
0.57596,74.581,74.837
0.68068,74.954,74.971
0.7854,75.333,75.133
0.89012,75.445,75.218
0.99484,75.199,75.454
1.0996,74.853,74.658
1.2043,74.624,74.383
1.309,74.692,75.344
1.4137,74.929,75.645
1.5184,75.138,74.785
1.6232,75.24,74.443
1.7279,75.183,74.998
1.8326,75.092,75.219
1.9373,75.041,75.179
2.042,75.031,74.935
2.1468,75.049,74.288
2.2515,75.017,74.791
2.3562,74.97,75.8
2.4609,74.944,75.341
2.5656,74.98,74.859
2.6704,75.027,74.999
2.7751,75.03,74.742
2.8798,74.996,75.272
2.9845,74.947,75.538
3.0892,74.934,74.657
3.194,74.93,74.086
3.2987,74.928,74.911
3.4034,74.929,75.56
3.5081,74.998,74.574
3.6128,75.094,74.701
3.7176,75.151,75.834
3.8223,75.105,74.559
3.927,75.026,74.174
4.0317,75.005,75.562
4.1364,75.018,75.816
4.2412,75.014,74.85
4.3459,74.896,74.383
4.4506,74.797,74.666
4.5553,74.803,75.557
4.66,74.979,75.006
4.7647,75.122,74.54
4.8695,75.124,74.823
4.9742,75.042,75.002
5.0789,74.965,75.344
5.1836,75.026,75.762
5.2883,75.103,75.337
5.3931,75.113,74.782
5.4978,74.99,74.492
5.6025,74.884,74.206
5.7072,74.874,74.882
5.8119,74.92,75.6
5.9167,74.959,75.424
6.0214,74.923,75.112
6.1261,74.943,74.85
6.2308,75.063,74.765


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_499.csv <==
x,qOut,qIn
0.05236,75.173,75.189
0.15708,74.877,75.739
0.2618,74.742,75.18
0.36652,74.796,74.503
0.47124,75.021,75.21
0.57596,75.163,75.642
0.68068,75.143,74.175
0.7854,75.011,73.973
0.89012,74.838,75.773
0.99484,74.777,76.01
1.0996,74.846,74.995
1.2043,74.996,74.623
1.309,75.171,74.969
1.4137,75.258,74.935
1.5184,75.197,74.598
1.6232,75.024,74.526
1.7279,74.791,75.265
1.8326,74.683,75.108
1.9373,74.763,74.865
2.042,74.973,75.101
2.1468,75.241,75.569
2.2515,75.376,75.08
2.3562,75.291,74.656
2.4609,75.05,74.788
2.5656,74.747,75.675
2.6704,74.636,75.373
2.7751,74.715,74.289
2.8798,74.884,74.359
2.9845,75.031,75.356
3.0892,75.104,75.727
3.194,75.144,75.183
3.2987,75.16,74.264
3.4034,75.152,74.31
3.5081,75.107,75.005
3.6128,75.056,75.986
3.7176,75.013,75.549
3.8223,74.979,74.558
3.927,74.931,74.932
4.0317,74.921,74.708
4.1364,74.966,74.962
4.2412,75.076,75.244
4.3459,75.088,75.078
4.4506,74.96,75.175
4.5553,74.81,74.744
4.66,74.78,74.344
4.7647,75.007,75.03
4.8695,75.243,75.698
4.9742,75.31,75.4
5.0789,75.056,75.293
5.1836,74.788,75.123
5.2883,74.78,74.245
5.3931,74.97,74.845
5.4978,75.23,75.25
5.6025,75.167,74.485
5.7072,74.908,75.146
5.8119,74.694,75.641
5.9167,74.763,74.588
6.0214,75.078,74.499
6.1261,75.341,75.172
6.2308,75.407,74.764


==> Figs/data/BurgulenceData/Polynomial/N15/Burgers_Legendre_4_Polynomial_15_500.csv <==
x,qOut,qIn
0.05236,75.089,74.142
0.15708,75.081,74.672
0.2618,74.958,75.271
0.36652,74.822,75.537
0.47124,74.78,74.848
0.57596,74.881,74.842
0.68068,75.042,75.342
0.7854,75.187,75.311
0.89012,75.251,74.983
0.99484,75.184,74.619
1.0996,74.995,74.629
1.2043,74.774,74.812
1.309,74.626,75.625
1.4137,74.719,75.719
1.5184,74.97,74.819
1.6232,75.225,74.198
1.7279,75.329,75.37
1.8326,75.239,75.274
1.9373,75.075,74.72
2.042,74.921,75.145
2.1468,74.839,75.339
2.2515,74.816,74.41
2.3562,74.889,74.083
2.4609,75.033,75.416
2.5656,75.215,75.709
2.6704,75.232,74.627
2.7751,75.083,74.628
2.8798,74.906,75.051
2.9845,74.863,74.872
3.0892,75.012,74.884
3.194,75.119,75.251
3.2987,75.087,75.419
3.4034,74.856,75.139
3.5081,74.738,74.823
3.6128,74.844,74.443
3.7176,75.056,75.063
3.8223,75.219,75.489
3.927,75.116,74.834
4.0317,74.91,74.366
4.1364,74.777,74.626
4.2412,74.879,75.383
4.3459,75.108,74.813
4.4506,75.239,74.987
4.5553,75.211,75.66
4.66,75.002,75.259
4.7647,74.868,74.724
4.8695,74.882,74.623
4.9742,74.965,74.8
5.0789,75.015,75.549
5.1836,74.915,75.543
5.2883,74.796,74.465
5.3931,74.771,74.373
5.4978,74.933,75.183
5.6025,75.171,74.984
5.7072,75.305,74.898
5.8119,75.28,75.109
5.9167,75.071,74.737
6.0214,74.893,75.346
6.1261,74.867,75.931
6.2308,74.955,74.649


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_001.csv <==
x,qOut,qIn
0.03927,75.091,74.77
0.11781,75.234,74.473
0.19635,75.311,74.914
0.27489,75.227,75.218
0.35343,74.899,74.859
0.43197,74.494,74.893
0.51051,74.306,75.29
0.58905,74.415,75.465
0.66759,74.839,74.639
0.74613,75.279,73.923
0.82467,75.568,74.464
0.90321,75.652,75.715
0.98175,75.508,76.155
1.0603,75.23,75.17
1.1388,74.943,74.161
1.2174,74.736,74.297
1.2959,74.685,75.527
1.3744,74.762,75.717
1.453,74.909,75.011
1.5315,75.061,74.706
1.6101,75.165,74.916
1.6886,75.143,74.892
1.7671,74.985,74.925
1.8457,74.779,75.074
1.9242,74.632,75.217
2.0028,74.728,74.947
2.0813,74.998,74.659
2.1598,75.27,74.779
2.2384,75.368,75.101
2.3169,75.181,75.158
2.3955,74.931,75.025
2.474,74.804,74.999
2.5525,74.958,75.245
2.6311,75.186,75.124
2.7096,75.242,74.678
2.7882,75.12,74.47
2.8667,74.869,74.638
2.9452,74.814,75.258
3.0238,74.932,75.958
3.1023,75.075,75.855
3.1809,75.084,74.578
3.2594,74.938,73.992
3.3379,74.825,74.421
3.4165,74.826,75.05
3.495,74.989,75.912
3.5736,75.151,75.842
3.6521,75.205,74.743
3.7306,75.134,74.239
3.8092,74.941,74.93
3.8877,74.746,75.364
3.9663,74.683,74.942
4.0448,74.795,74.542
4.1233,75.098,75.558
4.2019,75.387,75.777
4.2804,75.425,74.655
4.359,75.195,74.106
4.4375,74.729,75.221
4.516,74.503,75.608
4.5946,74.676,74.825
4.6731,75.07,74.293
4.7517,75.462,75.091
4.8302,75.445,75.369
4.9087,75.123,74.913
4.9873,74.764,74.884
5.0658,74.649,74.936
5.1444,74.86,74.822
5.2229,75.125,75.316
5.3014,75.274,75.846
5.38,75.181,75.19
5.4585,75.004,74.375
5.5371,74.886,74.301
5.6156,74.855,74.354
5.6941,74.91,74.553
5.7727,74.948,75.237
5.8512,74.959,75.512
5.9298,74.954,75.458
6.0083,74.949,75.747
6.0868,74.947,75.422
6.1654,74.958,74.771
6.2439,75,74.834


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_002.csv <==
x,qOut,qIn
0.03927,74.892,74.45
0.11781,75.13,74.535
0.19635,75.238,74.832
0.27489,75.203,74.877
0.35343,75.043,75.12
0.43197,74.915,75.476
0.51051,74.846,75.251
0.58905,74.835,74.68
0.66759,74.867,74.51
0.74613,74.978,75.073
0.82467,75.169,75.642
0.90321,75.351,75.487
0.98175,75.432,74.91
1.0603,75.246,74.664
1.1388,74.892,74.669
1.2174,74.566,75.075
1.2959,74.465,75.814
1.3744,74.646,75.558
1.453,74.92,74.527
1.5315,75.144,74.348
1.6101,75.197,75.017
1.6886,75.103,74.939
1.7671,74.973,74.753
1.8457,74.899,74.592
1.9242,74.96,74.576
2.0028,75.111,75.449
2.0813,75.209,76.353
2.1598,75.193,75.845
2.2384,75.02,74.422
2.3169,74.889,74.238
2.3955,74.932,74.585
2.474,75.093,74.665
2.5525,75.282,75.179
2.6311,75.241,75.706
2.7096,75.007,75.274
2.7882,74.73,74.638
2.8667,74.579,74.388
2.9452,74.618,74.823
3.0238,74.766,75.445
3.1023,74.976,75.551
3.1809,75.221,75.413
3.2594,75.471,75.062
3.3379,75.522,74.351
3.4165,75.308,74.045
3.495,74.795,75.372
3.5736,74.439,76.142
3.6521,74.502,75.005
3.7306,74.853,73.817
3.8092,75.291,74.87
3.8877,75.347,75.912
3.9663,75.095,75.505
4.0448,74.792,74.772
4.1233,74.713,74.947
4.2019,74.971,75.268
4.2804,75.266,75.016
4.359,75.385,74.546
4.4375,75.157,74.274
4.516,74.813,74.705
4.5946,74.655,75.581
4.6731,74.725,75.815
4.7517,75.006,75.089
4.8302,75.139,74.827
4.9087,75.076,74.886
4.9873,74.944,74.696
5.0658,74.899,74.736
5.1444,75.074,75.114
5.2229,75.277,75.295
5.3014,75.345,75.306
5.38,75.139,74.884
5.4585,74.803,74.7
5.5371,74.589,75.063
5.6156,74.581,75.209
5.6941,74.816,74.82
5.7727,75.105,74.608
5.8512,75.318,74.781
5.9298,75.381,75.591
6.0083,75.234,75.784
6.0868,74.947,75.025
6.1654,74.73,74.883
6.2439,74.689,74.86


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_003.csv <==
x,qOut,qIn
0.03927,75.107,74.382
0.11781,75.182,75.104
0.19635,75.217,75.671
0.27489,75.206,75.071
0.35343,75.159,74.402
0.43197,75.07,74.687
0.51051,74.886,74.977
0.58905,74.658,75.274
0.66759,74.458,75.02
0.74613,74.513,74.852
0.82467,74.805,75.255
0.90321,75.174,75.284
0.98175,75.45,74.871
1.0603,75.441,74.725
1.1388,75.237,74.657
1.2174,75.002,75.01
1.2959,74.902,75.387
1.3744,74.951,75.001
1.453,74.991,74.722
1.5315,74.961,75.111
1.6101,74.83,75.153
1.6886,74.785,74.696
1.7671,74.883,74.98
1.8457,75.056,75.688
1.9242,75.214,75.484
2.0028,75.213,74.585
2.0813,75.087,74.315
2.1598,74.925,74.46
2.2384,74.821,74.723
2.3169,74.835,75.423
2.3955,74.924,75.825
2.474,75.027,75.305
2.5525,75.091,74.144
2.6311,75.072,74.499
2.7096,75.006,75.824
2.7882,74.961,75.845
2.8667,75.004,74.013
2.9452,75.154,73.789
3.0238,75.268,75.171
3.1023,75.241,76.008
3.1809,74.982,75.7
3.2594,74.663,75.416
3.3379,74.54,74.922
3.4165,74.658,74.516
3.495,75.01,74.567
3.5736,75.283,74.486
3.6521,75.342,74.568
3.7306,75.228,75.378
3.8092,75.018,75.966
3.8877,74.907,75.461
3.9663,74.857,74.722
4.0448,74.82,74.312
4.1233,74.747,74.423
4.2019,74.789,74.974
4.2804,75.039,75.653
4.359,75.372,75.52
4.4375,75.635,74.51
4.516,75.441,74.529
4.5946,74.918,74.995
4.6731,74.42,74.91
4.7517,74.314,75.138
4.8302,74.696,75.335
4.9087,75.19,74.803
4.9873,75.528,74.655
5.0658,75.488,75.368
5.1444,75.143,75.595
5.2229,74.776,75.214
5.3014,74.587,74.802
5.38,74.738,74.807
5.4585,75.044,75.366
5.5371,75.233,75.631
5.6156,75.215,74.905
5.6941,74.947,74.065
5.7727,74.737,74.276
5.8512,74.734,74.861
5.9298,74.879,75.124
6.0083,75.072,75.185
6.0868,75.118,75.601
6.1654,75.085,75.609
6.2439,75.056,74.865


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_004.csv <==
x,qOut,qIn
0.03927,74.932,75.607
0.11781,75.271,74.757
0.19635,75.524,74.364
0.27489,75.535,74.815
0.35343,75.179,75.061
0.43197,74.734,74.893
0.51051,74.527,75.075
0.58905,74.594,75.297
0.66759,74.903,75.133
0.74613,75.081,74.733
0.82467,75.061,74.582
0.90321,74.951,75.106
0.98175,74.879,75.616
1.0603,75.007,75.366
1.1388,75.207,74.972
1.2174,75.328,74.737
1.2959,75.231,74.746
1.3744,74.957,74.937
1.453,74.745,75.041
1.5315,74.71,74.752
1.6101,74.922,74.639
1.6886,75.14,75.102
1.7671,75.198,75.316
1.8457,75.104,74.721
1.9242,74.907,74.467
2.0028,74.852,75.479
2.0813,74.968,75.803
2.1598,75.157,75.043
2.2384,75.306,74.938
2.3169,75.258,75.251
2.3955,75.069,74.994
2.474,74.856,74.616
2.5525,74.742,74.428
2.6311,74.782,75.108
2.7096,74.875,75.997
2.7882,74.944,75.543
2.8667,74.926,74.053
2.9452,74.875,74.205
3.0238,74.865,75.087
3.1023,74.923,75.321
3.1809,75.059,75.41
3.2594,75.215,75.389
3.3379,75.302,74.858
3.4165,75.271,74.825
3.495,75.084,75.211
3.5736,74.852,75.123
3.6521,74.749,74.671
3.7306,74.816,74.313
3.8092,75.06,75.368
3.8877,75.233,76.343
3.9663,75.188,75.745
4.0448,74.977,74.291
4.1233,74.691,73.501
4.2019,74.639,74.232
4.2804,74.836,75.334
4.359,75.135,75.834
4.4375,75.376,75.382
4.516,75.365,74.949
4.5946,75.162,75.015
4.6731,74.904,75.186
4.7517,74.735,74.859
4.8302,74.766,74.778
4.9087,74.955,74.986
4.9873,75.194,74.622
5.0658,75.382,74.385
5.1444,75.289,75.269
5.2229,74.914,75.948
5.3014,74.487,75.688
5.38,74.271,75.1
5.4585,74.549,74.954
5.5371,75.063,74.587
5.6156,75.517,74.263
5.6941,75.634,74.899
5.7727,75.394,75.304
5.8512,75.063,75.027
5.9298,74.813,74.88
6.0083,74.779,74.851
6.0868,74.768,74.696
6.1654,74.736,75.04
6.2439,74.759,75.694


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_005.csv <==
x,qOut,qIn
0.03927,74.826,74.019
0.11781,74.811,74.464
0.19635,74.924,75.607
0.27489,75.108,75.099
0.35343,75.288,74.647
0.43197,75.301,75.629
0.51051,75.182,75.631
0.58905,75.026,74.984
0.66759,74.935,75.214
0.74613,74.923,75.442
0.82467,74.931,74.791
0.90321,74.946,74.216
0.98175,74.967,74.464
1.0603,75.028,74.807
1.1388,75.045,74.951
1.2174,74.983,75.043
1.2959,74.821,75.559
1.3744,74.732,76.122
1.453,74.812,75.659
1.5315,75.01,74.26
1.6101,75.246,73.577
1.6886,75.365,74.319
1.7671,75.371,75.307
1.8457,75.284,75.845
1.9242,75.127,75.537
2.0028,74.88,74.943
2.0813,74.616,74.567
2.1598,74.449,74.601
2.2384,74.487,75.094
2.3169,74.762,75.488
2.3955,75.156,75.523
2.474,75.502,75.296
2.5525,75.649,74.847
2.6311,75.376,74.395
2.7096,74.83,74.46
2.7882,74.342,75.037
2.8667,74.251,75.57
2.9452,74.669,75.404
3.0238,75.212,74.72
3.1023,75.57,74.487
3.1809,75.477,75.28
3.2594,75.064,75.561
3.3379,74.747,74.976
3.4165,74.715,74.363
3.495,75.082,74.746
3.5736,75.414,75.264
3.6521,75.427,75.192
3.7306,75.161,74.96
3.8092,74.728,74.832
3.8877,74.587,74.663
3.9663,74.753,74.865
4.0448,75.041,75.278
4.1233,75.247,75.364
4.2019,75.219,75.201
4.2804,75.084,74.882
4.359,74.956,74.824
4.4375,74.938,75.162
4.516,74.962,75.232
4.5946,74.954,74.987
4.6731,74.922,74.815
4.7517,74.895,74.907
4.8302,74.939,74.857
4.9087,74.986,74.864
4.9873,74.991,75.164
5.0658,74.919,75.143
5.1444,74.888,74.563
5.2229,74.967,74.247
5.3014,75.103,75.016
5.38,75.224,76.124
5.4585,75.195,75.477
5.5371,75.085,74.445
5.6156,74.984,74.53
5.6941,74.977,75.478
5.7727,75.01,75.54
5.8512,75.004,74.877
5.9298,74.962,74.336
6.0083,74.908,74.638
6.0868,74.913,75.291
6.1654,74.923,75.669
6.2439,74.903,75.198


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_006.csv <==
x,qOut,qIn
0.03927,75.109,75.145
0.11781,75.096,75.385
0.19635,75.005,74.866
0.27489,74.929,75.076
0.35343,74.951,75.754
0.43197,74.948,75.16
0.51051,74.838,74.461
0.58905,74.713,74.973
0.66759,74.69,75.418
0.74613,74.989,74.947
0.82467,75.414,74.873
0.90321,75.688,74.97
0.98175,75.528,74.497
1.0603,74.926,74.337
1.1388,74.398,74.943
1.2174,74.243,75.379
1.2959,74.666,75.28
1.3744,75.191,75.126
1.453,75.474,74.849
1.5315,75.471,74.745
1.6101,75.199,75.509
1.6886,74.999,75.773
1.7671,74.972,75.055
1.8457,75.049,74.536
1.9242,75.13,74.444
2.0028,75.037,74.656
2.0813,74.841,75.36
2.1598,74.665,75.315
2.2384,74.633,74.342
2.3169,74.783,74.801
2.3955,74.989,75.826
2.474,75.15,75.793
2.5525,75.175,74.58
2.6311,75.111,73.879
2.7096,75.076,74.261
2.7882,75.104,75.476
2.8667,75.206,75.801
2.9452,75.205,75.178
3.0238,75.051,74.977
3.1023,74.836,75.103
3.1809,74.673,74.953
3.2594,74.718,74.654
3.3379,74.892,74.659
3.4165,75.09,74.995
3.495,75.217,75.064
3.5736,75.228,75.106
3.6521,75.107,75.365
3.7306,74.895,75.123
3.8092,74.645,74.637
3.8877,74.569,74.676
3.9663,74.755,74.985
4.0448,75.095,75.183
4.1233,75.459,74.954
4.2019,75.529,75.058
4.2804,75.291,75.345
4.359,74.927,75.138
4.4375,74.654,74.539
4.516,74.684,74.831
4.5946,74.877,75.733
4.6731,75.088,75.841
4.7517,75.186,74.521
4.8302,75.172,74.092
4.9087,75.074,74.686
4.9873,74.941,75.352
5.0658,74.819,75.391
5.1444,74.812,74.863
5.2229,74.923,74.676
5.3014,75.072,74.892
5.38,75.171,75.003
5.4585,75.13,75.107
5.5371,75.04,75.197
5.6156,74.991,74.804
5.6941,75.065,74.363
5.7727,75.183,74.668
5.8512,75.195,75.212
5.9298,75.078,75.915
6.0083,74.838,76.415
6.0868,74.715,75.322
6.1654,74.783,73.7
6.2439,74.953,73.631


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_007.csv <==
x,qOut,qIn
0.03927,75.046,74.921
0.11781,75.415,74.589
0.19635,75.528,74.521
0.27489,75.373,75.265
0.35343,74.977,75.623
0.43197,74.642,75.076
0.51051,74.554,74.747
0.58905,74.698,74.649
0.66759,75.016,75.163
0.74613,75.251,75.573
0.82467,75.302,75.246
0.90321,75.2,74.987
0.98175,75.005,75.029
1.0603,74.889,74.593
1.1388,74.855,74.21
1.2174,74.862,74.617
1.2959,74.86,75.443
1.3744,74.888,75.589
1.453,74.985,75.117
1.5315,75.105,74.522
1.6101,75.183,74.858
1.6886,75.108,75.396
1.7671,74.991,75.411
1.8457,74.944,75.142
1.9242,75.072,74.979
2.0028,75.246,75.109
2.0813,75.243,75.032
2.1598,75.042,74.537
2.2384,74.671,74.542
2.3169,74.51,75.06
2.3955,74.65,75.21
2.474,74.95,75.258
2.5525,75.237,75.106
2.6311,75.267,74.821
2.7096,75.123,74.772
2.7882,74.959,74.786
2.8667,74.933,75.213
2.9452,75.088,75.651
3.0238,75.252,75.49
3.1023,75.302,74.837
3.1809,75.132,74.263
3.2594,74.858,74.481
3.3379,74.678,75.102
3.4165,74.664,75.556
3.495,74.85,75.581
3.5736,75.064,75.057
3.6521,75.174,74.421
3.7306,75.153,74.248
3.8092,74.992,75.156
3.8877,74.858,76.078
3.9663,74.88,75.576
4.0448,75.033,73.877
4.1233,75.268,74.02
4.2019,75.305,75.532
4.2804,75.098,75.438
4.359,74.805,74.423
4.4375,74.62,74.908
4.516,74.783,75.871
4.5946,75.091,75.737
4.6731,75.315,75.443
4.7517,75.241,75.105
4.8302,74.958,74.399
4.9087,74.777,74.245
4.9873,74.796,74.736
5.0658,75.056,74.883
5.1444,75.172,74.961
5.2229,75.021,75.451
5.3014,74.742,75.679
5.38,74.525,75.441
5.4585,74.629,74.766
5.5371,74.915,74.171
5.6156,75.223,74.431
5.6941,75.41,75.088
5.7727,75.492,75.306
5.8512,75.45,75.281
5.9298,75.262,75.179
6.0083,74.903,74.88
6.0868,74.542,74.76
6.1654,74.433,75.061
6.2439,74.609,75.168


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_008.csv <==
x,qOut,qIn
0.03927,74.945,73.825
0.11781,74.998,74.29
0.19635,75.115,75.982
0.27489,75.168,76.376
0.35343,75.031,74.798
0.43197,74.696,74.096
0.51051,74.422,74.664
0.58905,74.383,75.605
0.66759,74.702,75.597
0.74613,75.226,74.756
0.82467,75.685,74.261
0.90321,75.862,74.566
0.98175,75.562,75.241
1.0603,74.882,75.504
1.1388,74.333,75.481
1.2174,74.191,75.155
1.2959,74.632,74.404
1.3744,75.176,74.36
1.453,75.471,75.362
1.5315,75.459,76.103
1.6101,75.144,75.245
1.6886,74.903,74.295
1.7671,74.866,74.304
1.8457,74.951,75.117
1.9242,75.035,75.347
2.0028,74.942,74.754
2.0813,74.838,74.567
2.1598,74.844,74.79
2.2384,75.064,75.126
2.3169,75.271,75.161
2.3955,75.267,74.75
2.474,75.098,74.638
2.5525,74.862,75.469
2.6311,74.898,75.722
2.7096,75.106,75.183
2.7882,75.277,74.826
2.8667,75.201,74.786
2.9452,74.919,74.829
3.0238,74.723,75.049
3.1023,74.706,75.01
3.1809,74.905,74.817
3.2594,75.011,75.032
3.3379,74.963,75.244
3.4165,74.852,75.146
3.495,74.795,74.666
3.5736,74.887,74.579
3.6521,75.041,75.206
3.7306,75.184,75.604
3.8092,75.261,74.864
3.8877,75.263,74.654
3.9663,75.177,75.083
4.0448,75.031,75.078
4.1233,74.864,75.132
4.2019,74.806,75.294
4.2804,74.874,74.774
4.359,74.998,74.612
4.4375,75.094,75.254
4.516,75.074,75.124
4.5946,74.994,74.583
4.6731,74.924,74.564
4.7517,74.924,75.351
4.8302,74.989,75.53
4.9087,75.059,75.064
4.9873,75.096,74.845
5.0658,75.068,74.914
5.1444,75.007,75.034
5.2229,74.97,75.054
5.3014,74.974,75.021
5.38,75.026,75.407
5.4585,75.046,75.161
5.5371,74.999,74.417
5.6156,74.915,74.233
5.6941,74.834,74.436
5.7727,74.836,74.747
5.8512,74.915,75.602
5.9298,75.03,76.408
6.0083,75.139,75.742
6.0868,75.172,74.619
6.1654,75.117,74.536
6.2439,75.023,74.669


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_009.csv <==
x,qOut,qIn
0.03927,74.744,75.752
0.11781,75.066,75.654
0.19635,75.241,74.474
0.27489,75.197,73.448
0.35343,74.917,73.954
0.43197,74.724,75.383
0.51051,74.733,76.209
0.58905,74.873,75.781
0.66759,75.048,74.883
0.74613,75.105,74.642
0.82467,75.097,74.693
0.90321,75.094,74.812
0.98175,75.155,74.905
1.0603,75.276,75.142
1.1388,75.344,75.275
1.2174,75.269,75.188
1.2959,74.97,74.623
1.3744,74.54,74.485
1.453,74.264,75.158
1.5315,74.288,75.638
1.6101,74.701,75.013
1.6886,75.254,74.693
1.7671,75.622,75.176
1.8457,75.655,75.475
1.9242,75.242,75.217
2.0028,74.753,74.911
2.0813,74.569,74.492
2.1598,74.705,74.05
2.2384,75.09,74.621
2.3169,75.258,75.906
2.3955,75.167,76.144
2.474,74.962,75.114
2.5525,74.819,74.549
2.6311,74.878,74.853
2.7096,75.023,75.031
2.7882,75.162,75.066
2.8667,75.217,74.684
2.9452,75.232,74.56
3.0238,75.196,75.031
3.1023,75.081,75.425
3.1809,74.856,75.144
3.2594,74.602,74.832
3.3379,74.515,74.936
3.4165,74.654,75.169
3.495,75.04,74.585
3.5736,75.415,74.611
3.6521,75.546,75.522
3.7306,75.406,75.499
3.8092,75.01,74.655
3.8877,74.725,74.886
3.9663,74.685,75.299
4.0448,74.806,75.102
4.1233,74.967,74.504
4.2019,75.022,74.751
4.2804,75.043,75.522
4.359,75.064,75.427
4.4375,75.102,74.297
4.516,75.055,74.411
4.5946,74.948,75.268
4.6731,74.864,75.69
4.7517,74.89,75.707
4.8302,75.023,75.37
4.9087,75.135,74.588
4.9873,75.165,74.207
5.0658,75.07,74.746
5.1444,74.959,75.131
5.2229,74.913,75.333
5.3014,74.933,75.29
5.38,75.004,74.727
5.4585,75.018,74.687
5.5371,74.951,74.901
5.6156,74.863,74.78
5.6941,74.819,75.078
5.7727,74.951,75.325
5.8512,75.196,74.898
5.9298,75.4,74.68
6.0083,75.406,75.618
6.0868,75.108,75.776
6.1654,74.757,74.761
6.2439,74.574,74.594


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_010.csv <==
x,qOut,qIn
0.03927,75.068,75.525
0.11781,75.236,76.006
0.19635,75.182,74.949
0.27489,75.001,74.011
0.35343,74.816,74.215
0.43197,74.834,74.745
0.51051,74.971,75.297
0.58905,75.103,75.545
0.66759,75.112,75.504
0.74613,75.012,75.159
0.82467,74.912,74.776
0.90321,74.866,74.758
0.98175,74.903,75.24
1.0603,74.984,75.491
1.1388,75.099,75.096
1.2174,75.2,74.485
1.2959,75.236,74.808
1.3744,75.061,75.609
1.453,74.749,75.48
1.5315,74.496,74.399
1.6101,74.501,74.198
1.6886,74.833,75.187
1.7671,75.235,75.417
1.8457,75.499,74.617
1.9242,75.448,74.344
2.0028,75.187,75.241
2.0813,74.968,75.91
2.1598,74.892,75.78
2.2384,75.017,75.077
2.3169,75.114,74.71
2.3955,75.108,74.701
2.474,75.039,74.684
2.5525,74.969,74.37
2.6311,74.954,74.749
2.7096,74.924,75.7
2.7882,74.856,75.838
2.8667,74.749,75.002
2.9452,74.705,74.658
3.0238,74.757,74.586
3.1023,74.89,74.959
3.1809,75.076,75.425
3.2594,75.292,75.194
3.3379,75.449,74.622
3.4165,75.45,74.163
3.495,75.198,74.937
3.5736,74.779,75.837
3.6521,74.502,75.469
3.7306,74.503,74.517
3.8092,74.854,74.517
3.8877,75.231,75.206
3.9663,75.402,75.447
4.0448,75.344,75.377
4.1233,75.076,75.543
4.2019,74.88,75.03
4.2804,74.845,74.135
4.359,74.907,74.121
4.4375,74.974,74.862
4.516,74.917,75.139
4.5946,74.839,75.348
4.6731,74.827,75.71
4.7517,74.957,75.641
4.8302,75.094,74.802
4.9087,75.105,74.237
4.9873,75.028,74.537
5.0658,74.93,75.259
5.1444,75.047,75.397
5.2229,75.262,75.177
5.3014,75.368,74.919
5.38,75.157,74.728
5.4585,74.691,74.731
5.5371,74.382,74.967
5.6156,74.407,75.388
5.6941,74.858,75.076
5.7727,75.349,74.503
5.8512,75.599,74.912
5.9298,75.546,75.342
6.0083,75.17,74.901
6.0868,74.792,74.877
6.1654,74.655,74.973
6.2439,74.764,74.743


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_011.csv <==
x,qOut,qIn
0.03927,74.984,75.577
0.11781,74.998,75.063
0.19635,75.015,74.833
0.27489,74.975,74.802
0.35343,74.84,74.646
0.43197,74.796,74.712
0.51051,74.94,74.953
0.58905,75.185,75.175
0.66759,75.424,75.558
0.74613,75.382,75.324
0.82467,75.061,74.583
0.90321,74.661,74.725
0.98175,74.405,75.938
1.0603,74.55,75.445
1.1388,74.942,74.25
1.2174,75.337,74.513
1.2959,75.499,75.089
1.3744,75.278,74.632
1.453,74.893,74.753
1.5315,74.595,75.561
1.6101,74.619,75.606
1.6886,74.883,74.77
1.7671,75.132,74.467
1.8457,75.261,74.506
1.9242,75.202,74.789
2.0028,75.129,75.003
2.0813,75.114,75.027
2.1598,75.131,75.536
2.2384,75.134,75.997
2.3169,75.012,75.237
2.3955,74.83,74.405
2.474,74.703,74.293
2.5525,74.74,74.852
2.6311,74.968,75.389
2.7096,75.214,75.286
2.7882,75.329,74.661
2.8667,75.178,74.611
2.9452,74.831,75.045
3.0238,74.555,75.271
3.1023,74.497,75.293
3.1809,74.754,75.153
3.2594,75.143,75.09
3.3379,75.453,75.079
3.4165,75.568,74.999
3.495,75.389,75.047
3.5736,75.028,74.954
3.6521,74.741,74.426
3.7306,74.648,73.998
3.8092,74.828,74.609
3.8877,75.021,75.728
3.9663,75.069,76.094
4.0448,75.002,75.274
4.1233,74.883,74.41
4.2019,74.921,74.7
4.2804,75.076,75.158
4.359,75.241,75.383
4.4375,75.303,75.666
4.516,75.227,75.054
4.5946,75.067,74
4.6731,74.869,74.395
4.7517,74.665,75.655
4.8302,74.503,75.532
4.9087,74.5,74.768
4.9873,74.681,74.368
5.0658,75.05,75.233
5.1444,75.37,75.684
5.2229,75.447,75.049
5.3014,75.298,74.477
5.38,74.988,74.885
5.4585,74.877,75.123
5.5371,74.983,74.949
5.6156,75.141,74.799
5.6941,75.164,75.157
5.7727,74.965,75.614
5.8512,74.788,75.624
5.9298,74.76,75.162
6.0083,74.966,74.033
6.0868,75.143,73.834
6.1654,75.164,74.859
6.2439,75.082,75.755


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_012.csv <==
x,qOut,qIn
0.03927,74.341,75.579
0.11781,74.553,75.51
0.19635,75.07,75.175
0.27489,75.585,74.689
0.35343,75.807,74.11
0.43197,75.548,74.456
0.51051,75.049,75.491
0.58905,74.603,75.731
0.66759,74.492,74.764
0.74613,74.636,74.294
0.82467,74.791,74.559
0.90321,74.892,75.258
0.98175,74.92,75.638
1.0603,75.062,75.343
1.1388,75.278,74.709
1.2174,75.448,74.456
1.2959,75.451,75.202
1.3744,75.202,75.434
1.453,74.874,75.036
1.5315,74.641,74.953
1.6101,74.664,75.004
1.6886,74.878,74.953
1.7671,75.059,75.011
1.8457,75.104,75.049
1.9242,74.94,75.049
2.0028,74.8,74.87
2.0813,74.844,74.804
2.1598,75.019,74.909
2.2384,75.236,75.023
2.3169,75.228,74.923
2.3955,75.06,74.72
2.474,74.894,74.987
2.5525,74.895,75.687
2.6311,75.054,75.429
2.7096,75.172,74.674
2.7882,75.177,74.649
2.8667,75.033,74.876
2.9452,74.939,74.789
3.0238,74.944,75.098
3.1023,74.992,75.289
3.1809,75.012,75.495
3.2594,74.943,75.341
3.3379,74.86,74.425
3.4165,74.819,74.059
3.495,74.861,75.609
3.5736,74.965,76.268
3.6521,75.094,75.062
3.7306,75.199,74.108
3.8092,75.235,74.519
3.8877,75.126,74.948
3.9663,74.936,75.06
4.0448,74.787,74.867
4.1233,74.799,75.134
4.2019,74.994,75.506
4.2804,75.191,75.188
4.359,75.265,74.763
4.4375,75.112,74.74
4.516,74.894,74.81
4.5946,74.825,74.868
4.6731,74.927,74.722
4.7517,75.178,75.086
4.8302,75.258,75.929
4.9087,75.085,75.839
4.9873,74.796,74.747
5.0658,74.568,74.039
5.1444,74.657,74.186
5.2229,74.935,74.732
5.3014,75.218,75.778
5.38,75.331,76.474
5.4585,75.228,75.399
5.5371,75.016,74.182
5.6156,74.8,74.632
5.6941,74.675,75.348
5.7727,74.699,74.566
5.8512,74.884,74.144
5.9298,75.151,74.756
6.0083,75.417,75.167
6.0868,75.41,74.946
6.1654,75.076,75.026
6.2439,74.633,75.316


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_013.csv <==
x,qOut,qIn
0.03927,74.961,74.819
0.11781,74.748,74.484
0.19635,74.582,75.408
0.27489,74.527,75.903
0.35343,74.637,74.773
0.43197,74.914,74.616
0.51051,75.245,75.365
0.58905,75.497,75.487
0.66759,75.549,74.867
0.74613,75.317,74.404
0.82467,74.948,74.304
0.90321,74.638,74.75
0.98175,74.57,75.792
1.0603,74.74,75.971
1.1388,74.962,75.004
1.2174,75.126,74.225
1.2959,75.148,74.494
1.3744,75.122,74.943
1.453,75.126,75.12
1.5315,75.166,75.238
1.6101,75.231,75.127
1.6886,75.206,74.913
1.7671,75.054,74.983
1.8457,74.838,74.977
1.9242,74.632,75.013
2.0028,74.618,75.222
2.0813,74.815,75.266
2.1598,75.106,75.337
2.2384,75.365,74.8
2.3169,75.332,74.088
2.3955,75.045,74.385
2.474,74.716,75.426
2.5525,74.578,75.719
2.6311,74.788,75.078
2.7096,75.094,74.68
2.7882,75.291,74.714
2.8667,75.205,74.66
2.9452,74.99,74.815
3.0238,74.888,75.362
3.1023,74.949,75.604
3.1809,75.174,75.233
3.2594,75.273,74.555
3.3379,75.148,74.258
3.4165,74.892,74.951
3.495,74.634,75.963
3.5736,74.646,75.371
3.6521,74.88,74.224
3.7306,75.162,74.483
3.8092,75.308,75.955
3.8877,75.154,75.812
3.9663,74.878,74.572
4.0448,74.69,73.641
4.1233,74.782,74.494
4.2019,75.069,75.432
4.2804,75.271,75.301
4.359,75.276,75.372
4.4375,75.021,75.706
4.516,74.806,74.965
4.5946,74.79,74.409
4.6731,74.93,74.967
4.7517,75.134,75.205
4.8302,75.215,74.839
4.9087,75.202,74.993
4.9873,75.13,75.335
5.0658,75.035,75.145
5.1444,74.846,74.82
5.2229,74.625,74.771
5.3014,74.509,74.563
5.38,74.636,74.462
5.4585,75.023,74.713
5.5371,75.41,75.068
5.6156,75.601,75.517
5.6941,75.426,75.607
5.7727,75.049,75.401
5.8512,74.792,75.164
5.9298,74.759,74.748
6.0083,74.991,74.364
6.0868,75.191,74.534
6.1654,75.243,75.011
6.2439,75.154,75.433


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_014.csv <==
x,qOut,qIn
0.03927,75.075,74.986
0.11781,74.88,74.935
0.19635,74.796,74.692
0.27489,74.828,74.764
0.35343,74.956,75.468
0.43197,75.001,75.511
0.51051,74.941,74.93
0.58905,74.859,74.789
0.66759,74.85,75.06
0.74613,75.01,75.157
0.82467,75.221,74.984
0.90321,75.359,74.627
0.98175,75.312,74.778
1.0603,75.11,74.989
1.1388,74.896,74.949
1.2174,74.762,75
1.2959,74.771,75.053
1.3744,74.861,75.285
1.453,74.979,75.613
1.5315,75.093,75.294
1.6101,75.173,74.761
1.6886,75.191,74.615
1.7671,75.142,74.404
1.8457,75.055,74.687
1.9242,74.964,75.643
2.0028,74.904,75.763
2.0813,74.861,75.003
2.1598,74.83,74.306
2.2384,74.811,74.019
2.3169,74.848,74.595
2.3955,74.966,75.755
2.474,75.134,75.904
2.5525,75.313,74.813
2.6311,75.373,74.668
2.7096,75.239,75.359
2.7882,74.977,75.872
2.8667,74.672,75.637
2.9452,74.603,74.563
3.0238,74.796,73.468
3.1023,75.092,73.803
3.1809,75.312,75.495
3.2594,75.187,75.947
3.3379,74.852,75.443
3.4165,74.556,74.986
3.495,74.554,74.827
3.5736,74.862,74.745
3.6521,75.209,74.631
3.7306,75.441,74.8
3.8092,75.444,75.16
3.8877,75.374,75.474
3.9663,75.263,75.593
4.0448,75.069,74.87
4.1233,74.737,74.451
4.2019,74.381,75.018
4.2804,74.304,75.188
4.359,74.56,75.21
4.4375,75.138,75.486
4.516,75.581,74.99
4.5946,75.605,74.365
4.6731,75.274,74.783
4.7517,74.722,75.124
4.8302,74.519,74.597
4.9087,74.713,74.691
4.9873,75.081,75.61
5.0658,75.37,75.89
5.1444,75.346,74.655
5.2229,75.13,73.896
5.3014,74.894,74.813
5.38,74.807,75.7
5.4585,74.932,74.936
5.5371,75.126,74.422
5.6156,75.251,74.862
5.6941,75.18,75.023
5.7727,74.938,74.746
5.8512,74.724,75.07
5.9298,74.659,75.517
6.0083,74.832,75.421
6.0868,75.086,75.1
6.1654,75.245,74.831
6.2439,75.252,74.776


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_015.csv <==
x,qOut,qIn
0.03927,74.884,75.256
0.11781,74.698,74.443
0.19635,74.765,74.052
0.27489,75.009,74.505
0.35343,75.308,75.048
0.43197,75.32,74.859
0.51051,75.09,74.757
0.58905,74.822,75.512
0.66759,74.737,76.227
0.74613,74.929,75.396
0.82467,75.168,74.309
0.90321,75.313,74.303
0.98175,75.251,74.993
1.0603,75.156,75.126
1.1388,75.11,75.098
1.2174,75.063,74.933
1.2959,74.936,74.454
1.3744,74.656,74.694
1.453,74.444,75.583
1.5315,74.44,75.777
1.6101,74.744,74.904
1.6886,75.157,74.549
1.7671,75.464,74.788
1.8457,75.569,75.085
1.9242,75.41,75.409
2.0028,75.106,75.301
2.0813,74.839,74.607
2.1598,74.707,74.496
2.2384,74.781,75.134
2.3169,74.912,75.042
2.3955,74.979,74.759
2.474,74.984,74.841
2.5525,74.953,75.184
2.6311,75.029,75.183
2.7096,75.147,74.947
2.7882,75.21,75.082
2.8667,75.12,75.444
2.9452,74.953,74.771
3.0238,74.884,74.118
3.1023,74.932,74.812
3.1809,75.079,75.867
3.2594,75.088,75.725
3.3379,74.963,75.224
3.4165,74.816,74.789
3.495,74.77,74.686
3.5736,74.862,74.316
3.6521,74.979,74.117
3.7306,75.069,75.139
3.8092,75.102,75.849
3.8877,75.134,75.198
3.9663,75.117,74.964
4.0448,75.028,75.179
4.1233,74.85,74.829
4.2019,74.744,74.476
4.2804,74.849,74.865
4.359,75.114,75.188
4.4375,75.457,75.284
4.516,75.52,75.464
4.5946,75.215,75.095
4.6731,74.737,74.438
4.7517,74.338,74.447
4.8302,74.406,74.992
4.9087,74.795,75.432
4.9873,75.246,75.51
5.0658,75.514,74.868
5.1444,75.453,74.318
5.2229,75.172,74.577
5.3014,74.856,75.168
5.38,74.69,75.162
5.4585,74.784,75.309
5.5371,75.009,75.638
5.6156,75.212,74.9
5.6941,75.254,73.94
5.7727,75.082,74.772
5.8512,74.851,75.867
5.9298,74.712,75.873
6.0083,74.801,74.558
6.0868,75.034,74.296
6.1654,75.178,75.377
6.2439,75.146,75.968


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_016.csv <==
x,qOut,qIn
0.03927,74.626,74.745
0.11781,74.872,74.768
0.19635,75.15,75.107
0.27489,75.294,75.132
0.35343,75.161,74.565
0.43197,74.943,74.479
0.51051,74.875,74.815
0.58905,74.962,75.186
0.66759,75.157,75.281
0.74613,75.138,75.108
0.82467,74.948,75.107
0.90321,74.769,75.493
0.98175,74.793,75.133
1.0603,75.054,74.117
1.1388,75.297,74.314
1.2174,75.376,75.571
1.2959,75.18,75.323
1.3744,74.91,74.386
1.453,74.739,74.822
1.5315,74.693,75.584
1.6101,74.757,75.326
1.6886,74.819,75.197
1.7671,74.915,75.26
1.8457,75.055,74.445
1.9242,75.241,73.827
2.0028,75.333,74.639
2.0813,75.25,75.528
2.1598,75.048,75.617
2.2384,74.81,75.181
2.3169,74.734,75.251
2.3955,74.804,75.533
2.474,74.94,75.319
2.5525,75.054,73.964
2.6311,75.128,73.998
2.7096,75.204,75.539
2.7882,75.254,76.215
2.8667,75.241,75.346
2.9452,75.02,74.48
3.0238,74.683,74.077
3.1023,74.423,74.401
3.1809,74.435,74.855
3.2594,74.78,75.174
3.3379,75.233,75.439
3.4165,75.583,75.454
3.495,75.643,75.265
3.5736,75.358,74.9
3.6521,74.949,74.679
3.7306,74.648,74.829
3.8092,74.664,75.108
3.8877,74.959,75.115
3.9663,75.253,74.919
4.0448,75.349,74.936
4.1233,75.079,75.037
4.2019,74.629,74.782
4.2804,74.377,74.777
4.359,74.453,75.238
4.4375,74.909,75.667
4.516,75.35,75.263
4.5946,75.53,74.527
4.6731,75.435,74.528
4.7517,75.099,75.565
4.8302,74.847,75.661
4.9087,74.796,74.945
4.9873,74.888,74.353
5.0658,75.035,74.224
5.1444,75.068,74.676
5.2229,75.006,75.386
5.3014,74.919,75.583
5.38,74.884,75.207
5.4585,74.962,74.751
5.5371,75.087,74.474
5.6156,75.186,74.967
5.6941,75.182,75.472
5.7727,75.102,75.321
5.8512,75.05,75.075
5.9298,75.047,74.504
6.0083,75.097,74.338
6.0868,75.02,75.212
6.1654,74.822,75.811
6.2439,74.64,75.412


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_017.csv <==
x,qOut,qIn
0.03927,74.755,74.998
0.11781,74.842,75.638
0.19635,75.017,75.626
0.27489,75.161,74.332
0.35343,75.159,73.795
0.43197,75.054,75.302
0.51051,75.013,76.494
0.58905,75.069,76.194
0.66759,75.224,74.742
0.74613,75.215,73.932
0.82467,74.99,74.203
0.90321,74.703,75.079
0.98175,74.534,75.027
1.0603,74.699,74.518
1.1388,75.026,74.848
1.2174,75.303,75.41
1.2959,75.33,75.181
1.3744,75.069,74.936
1.453,74.773,74.884
1.5315,74.651,74.809
1.6101,74.873,75.332
1.6886,75.299,75.396
1.7671,75.579,74.91
1.8457,75.538,75.039
1.9242,75.042,75.074
2.0028,74.514,74.559
2.0813,74.352,74.62
2.1598,74.544,75.237
2.2384,74.984,75.705
2.3169,75.205,75.051
2.3955,75.185,74.438
2.474,75.051,74.943
2.5525,74.951,75.265
2.6311,74.967,75.038
2.7096,75.024,75.132
2.7882,75.082,74.881
2.8667,75.118,74.107
2.9452,75.139,74.474
3.0238,75.098,75.57
3.1023,75.001,75.628
3.1809,74.87,75.083
3.2594,74.856,75.211
3.3379,74.964,75.263
3.4165,75.105,74.983
3.495,75.175,74.626
3.5736,75.117,74.649
3.6521,75.04,74.682
3.7306,75,74.739
3.8092,75.036,75.26
3.8877,75,75.778
3.9663,74.856,75.67
4.0448,74.7,75.136
4.1233,74.649,74.455
4.2019,74.838,74.263
4.2804,75.141,74.671
4.359,75.397,75.118
4.4375,75.46,75.253
4.516,75.281,75.296
4.5946,74.987,75.144
4.6731,74.713,74.881
4.7517,74.584,74.795
4.8302,74.629,75.094
4.9087,74.822,75.46
4.9873,75.097,75.105
5.0658,75.39,74.12
5.1444,75.51,74.361
5.2229,75.337,75.397
5.3014,74.974,75.711
5.38,74.568,74.895
5.4585,74.502,74.705
5.5371,74.738,75.06
5.6156,75.074,75.093
5.6941,75.296,75.195
5.7727,75.27,75.566
5.8512,75.132,75.294
5.9298,75.002,74.551
6.0083,74.986,74.332
6.0868,74.994,74.78
6.1654,74.934,75.128
6.2439,74.836,75.002


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_018.csv <==
x,qOut,qIn
0.03927,74.513,75.784
0.11781,74.904,75.611
0.19635,75.392,74.839
0.27489,75.7,74.539
0.35343,75.562,74.948
0.43197,75.067,75.096
0.51051,74.685,75.034
0.58905,74.615,74.91
0.66759,74.967,75.15
0.74613,75.208,75.493
0.82467,75.121,75.213
0.90321,74.842,74.58
0.98175,74.572,74.383
1.0603,74.671,74.595
1.1388,74.999,74.797
1.2174,75.337,75.032
1.2959,75.474,75.424
1.3744,75.327,75.481
1.453,75.052,75.15
1.5315,74.814,74.882
1.6101,74.766,74.875
1.6886,74.907,75.222
1.7671,75.102,75.25
1.8457,75.246,74.548
1.9242,75.247,74.926
2.0028,75.084,75.588
2.0813,74.832,75.063
2.1598,74.607,74.541
2.2384,74.523,75.198
2.3169,74.658,75.487
2.3955,74.924,74.845
2.474,75.198,74.332
2.5525,75.359,74.58
2.6311,75.331,74.936
2.7096,75.187,75.166
2.7882,75.026,75.622
2.8667,74.943,75.58
2.9452,74.945,74.905
3.0238,74.967,74.69
3.1023,74.984,74.54
3.1809,74.982,74.439
3.2594,75.021,74.924
3.3379,75.08,75.278
3.4165,75.107,75.344
3.495,75.049,75.474
3.5736,74.878,75.166
3.6521,74.703,74.778
3.7306,74.629,75.154
3.8092,74.746,75.142
3.8877,75.036,74.464
3.9663,75.333,74.632
4.0448,75.482,75.474
4.1233,75.343,75.495
4.2019,74.95,74.451
4.2804,74.595,74.001
4.359,74.46,75.022
4.4375,74.681,76.179
4.516,75.032,75.397
4.5946,75.303,74.3
4.6731,75.415,74.385
4.7517,75.328,75.417
4.8302,75.157,75.687
4.9087,75.002,75.224
4.9873,74.912,74.242
5.0658,74.923,73.574
5.1444,74.971,74.608
5.2229,74.99,75.965
5.3014,74.962,76.023
5.38,74.883,75.475
5.4585,74.856,75.101
5.5371,74.921,74.485
5.6156,75.04,74.331
5.6941,75.159,75.115
5.7727,75.181,75.566
5.8512,75.14,75.164
5.9298,75.071,74.62
6.0083,75.014,74.683
6.0868,74.87,74.7
6.1654,74.645,74.717
6.2439,74.475,75.114


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_019.csv <==
x,qOut,qIn
0.03927,74.465,74.584
0.11781,74.525,75.104
0.19635,74.807,75.233
0.27489,75.132,75.493
0.35343,75.332,75.484
0.43197,75.351,74.771
0.51051,75.25,74.264
0.58905,75.102,74.475
0.66759,74.974,74.548
0.74613,74.904,74.678
0.82467,74.898,75.613
0.90321,74.941,75.869
0.98175,75.017,74.712
1.0603,75.054,74.435
1.1388,75.018,75.078
1.2174,74.957,75.44
1.2959,74.924,74.984
1.3744,75.049,75.044
1.453,75.231,75.296
1.5315,75.31,74.848
1.6101,75.125,74.443
1.6886,74.723,74.996
1.7671,74.446,75.558
1.8457,74.449,75.493
1.9242,74.821,74.78
2.0028,75.208,74.462
2.0813,75.371,74.473
2.1598,75.302,74.48
2.2384,75.04,75.127
2.3169,74.895,76.223
2.3955,74.937,76.149
2.474,75.073,74.758
2.5525,75.186,74.124
2.6311,75.102,75.059
2.7096,74.935,75.549
2.7882,74.825,75.031
2.8667,74.909,74.163
2.9452,75.118,74.449
3.0238,75.207,75.658
3.1023,75.092,76.055
3.1809,74.726,74.79
3.2594,74.473,74.318
3.3379,74.553,74.611
3.4165,74.899,74.714
3.495,75.39,75.027
3.5736,75.644,75.283
3.6521,75.553,75.151
3.7306,75.229,75.305
3.8092,74.827,75.299
3.8877,74.672,75.152
3.9663,74.734,75.158
4.0448,74.892,74.714
4.1233,75.018,74.175
4.2019,75.105,74.645
4.2804,75.158,75.397
4.359,75.135,75.598
4.4375,74.98,75.071
4.516,74.726,74.687
4.5946,74.589,74.706
4.6731,74.655,74.946
4.7517,74.965,75.44
4.8302,75.28,75.499
4.9087,75.442,75.05
4.9873,75.423,74.83
5.0658,75.227,74.737
5.1444,74.968,74.384
5.2229,74.744,74.372
5.3014,74.635,74.977
5.38,74.707,75.625
5.4585,74.933,75.447
5.5371,75.148,74.96
5.6156,75.238,74.811
5.6941,75.105,75.286
5.7727,74.911,75.437
5.8512,74.87,74.915
5.9298,74.996,74.278
6.0083,75.258,74.818
6.0868,75.317,75.692
6.1654,75.094,75.492
6.2439,74.745,74.572


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_020.csv <==
x,qOut,qIn
0.03927,74.63,75.593
0.11781,74.53,75.272
0.19635,74.712,74.525
0.27489,75.012,74.742
0.35343,75.244,75.116
0.43197,75.141,75.048
0.51051,74.859,75.435
0.58905,74.646,75.71
0.66759,74.75,75.213
0.74613,75.131,74.597
0.82467,75.42,74.358
0.90321,75.437,74.616
0.98175,75.054,74.843
1.0603,74.687,74.877
1.1388,74.637,75.202
1.2174,74.842,75.576
1.2959,75.167,75.296
1.3744,75.203,74.44
1.453,75.041,74.31
1.5315,74.891,75.206
1.6101,74.965,75.645
1.6886,75.255,74.841
1.7671,75.455,74.405
1.8457,75.411,75.328
1.9242,75.018,75.774
2.0028,74.607,74.932
2.0813,74.465,74.613
2.1598,74.6,74.46
2.2384,74.959,74.487
2.3169,75.228,75.107
2.3955,75.301,75.481
2.474,75.203,75.006
2.5525,74.978,74.665
2.6311,74.82,75.174
2.7096,74.806,75.342
2.7882,74.909,74.946
2.8667,75.076,75.001
2.9452,75.194,75.404
3.0238,75.239,75.21
3.1023,75.204,74.792
3.1809,75.088,74.951
3.2594,74.895,75.05
3.3379,74.718,74.827
3.4165,74.644,75.045
3.495,74.751,75.342
3.5736,74.965,74.784
3.6521,75.123,74.427
3.7306,75.166,74.906
3.8092,75.06,75.374
3.8877,74.981,74.867
3.9663,75.01,74.334
4.0448,75.103,74.655
4.1233,75.194,76.079
4.2019,75.156,76.212
4.2804,75.046,74.935
4.359,74.942,74.129
4.4375,74.919,74.656
4.516,74.966,74.808
4.5946,75.016,74.7
4.6731,75.032,74.879
4.7517,74.991,75.252
4.8302,74.923,75.621
4.9087,74.85,75.64
4.9873,74.798,75.145
5.0658,74.786,74.931
5.1444,74.854,74.619
5.2229,75.022,74.149
5.3014,75.235,74.569
5.38,75.433,75.625
5.4585,75.402,75.689
5.5371,75.105,74.97
5.6156,74.713,74.246
5.6941,74.431,74.212
5.7727,74.525,74.976
5.8512,74.862,75.981
5.9298,75.249,76.056
6.0083,75.505,74.775
6.0868,75.528,74.161
6.1654,75.32,74.473
6.2439,74.983,75.038


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_021.csv <==
x,qOut,qIn
0.03927,75.246,75.425
0.11781,75.414,75.247
0.19635,75.181,74.488
0.27489,74.73,74.232
0.35343,74.32,74.944
0.43197,74.424,75.545
0.51051,74.853,75.694
0.58905,75.301,75.032
0.66759,75.47,74.139
0.74613,75.301,74.722
0.82467,75.048,75.503
0.90321,74.889,75.004
0.98175,74.969,74.449
1.0603,75.136,75.161
1.1388,75.216,75.493
1.2174,75.167,75.273
1.2959,74.973,75.236
1.3744,74.793,75.071
1.453,74.74,74.791
1.5315,74.827,74.845
1.6101,75.046,74.755
1.6886,75.22,74.644
1.7671,75.222,75.093
1.8457,75.068,75.588
1.9242,74.81,74.981
2.0028,74.699,74.544
2.0813,74.767,74.928
2.1598,74.932,75.237
2.2384,75.091,74.864
2.3169,75.177,74.594
2.3955,75.224,75.026
2.474,75.228,75.8
2.5525,75.175,75.411
2.6311,75.009,74.24
2.7096,74.83,74.002
2.7882,74.736,74.864
2.8667,74.818,75.506
2.9452,75.003,75.653
3.0238,75.144,75.653
3.1023,75.177,75.005
3.1809,75.063,74.448
3.2594,74.908,74.746
3.3379,74.822,74.968
3.4165,74.843,74.542
3.495,74.992,74.263
3.5736,75.164,74.988
3.6521,75.22,75.676
3.7306,75.117,75.61
3.8092,74.836,75.286
3.8877,74.615,75.355
3.9663,74.649,75.053
4.0448,74.912,74.417
4.1233,75.338,74.752
4.2019,75.581,75.424
4.2804,75.481,75.223
4.359,75.122,74.731
4.4375,74.639,74.657
4.516,74.42,74.959
4.5946,74.477,75.214
4.6731,74.693,75.387
4.7517,74.93,75.415
4.8302,75.149,75.049
4.9087,75.35,74.487
4.9873,75.463,74.21
5.0658,75.412,75.068
5.1444,75.152,76.094
5.2229,74.887,75.983
5.3014,74.752,74.757
5.38,74.853,73.568
5.4585,74.986,74.057
5.5371,75.011,75.31
5.6156,74.963,75.501
5.6941,74.912,75.081
5.7727,75.03,75.269
5.8512,75.19,75.052
5.9298,75.251,74.927
6.0083,75.076,75.162
6.0868,74.798,75.054
6.1654,74.708,74.968
6.2439,74.858,75.074


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_022.csv <==
x,qOut,qIn
0.03927,74.758,75.833
0.11781,74.596,75.776
0.19635,74.701,74.641
0.27489,74.917,73.964
0.35343,75.062,74.988
0.43197,74.994,75.459
0.51051,74.88,74.699
0.58905,74.852,74.492
0.66759,75.019,75.363
0.74613,75.243,75.638
0.82467,75.323,75.386
0.90321,75.221,74.985
0.98175,74.932,74.317
1.0603,74.759,74.358
1.1388,74.827,75.126
1.2174,75.04,75.662
1.2959,75.262,75.435
1.3744,75.206,74.674
1.453,74.942,74.397
1.5315,74.668,75.044
1.6101,74.59,75.425
1.6886,74.777,74.944
1.7671,75.048,74.568
1.8457,75.268,74.708
1.9242,75.329,75.006
2.0028,75.234,75.13
2.0813,75.04,75.329
2.1598,74.841,75.734
2.2384,74.732,75.413
2.3169,74.821,74.237
2.3955,75.02,73.923
2.474,75.195,75.111
2.5525,75.211,75.936
2.6311,75.06,74.954
2.7096,74.912,74.157
2.7882,74.845,74.47
2.8667,74.909,75.298
2.9452,74.925,75.616
3.0238,74.887,75.536
3.1023,74.881,75.234
3.1809,75.008,75.18
3.2594,75.255,74.987
3.3379,75.386,74.476
3.4165,75.31,74.098
3.495,74.972,74.409
3.5736,74.718,75.269
3.6521,74.72,75.717
3.7306,74.882,75.286
3.8092,75.061,75.179
3.8877,74.997,75.376
3.9663,74.852,74.777
4.0448,74.81,74.33
4.1233,75.033,74.721
4.2019,75.398,74.944
4.2804,75.584,75.033
4.359,75.462,75.314
4.4375,74.955,75.657
4.516,74.468,75.248
4.5946,74.311,74.479
4.6731,74.477,74.351
4.7517,74.888,75.12
4.8302,75.242,75.769
4.9087,75.44,75.689
4.9873,75.445,74.91
5.0658,75.233,74.752
5.1444,74.895,74.819
5.2229,74.635,74.564
5.3014,74.564,74.772
5.38,74.757,75.117
5.4585,75.055,74.988
5.5371,75.283,74.937
5.6156,75.352,74.909
5.6941,75.197,74.571
5.7727,74.941,74.954
5.8512,74.797,75.834
5.9298,74.845,75.638
6.0083,75.128,74.855
6.0868,75.379,74.716
6.1654,75.38,74.489
6.2439,75.15,74.745


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_023.csv <==
x,qOut,qIn
0.03927,75.318,75.267
0.11781,75.504,74.738
0.19635,75.33,74.701
0.27489,74.937,74.881
0.35343,74.523,74.852
0.43197,74.5,74.97
0.51051,74.773,75.285
0.58905,75.125,75.376
0.66759,75.341,75.125
0.74613,75.348,74.904
0.82467,75.234,74.777
0.90321,75.081,74.595
0.98175,74.954,74.682
1.0603,74.897,75.107
1.1388,74.923,75.323
1.2174,74.986,75.581
1.2959,75.035,75.779
1.3744,74.965,74.828
1.453,74.848,73.767
1.5315,74.791,74.261
1.6101,74.899,75.69
1.6886,75.127,75.563
1.7671,75.289,74.994
1.8457,75.286,75.119
1.9242,75.055,75.506
2.0028,74.766,74.982
2.0813,74.615,74.37
2.1598,74.662,74.479
2.2384,74.93,75.036
2.3169,75.254,74.865
2.3955,75.443,74.646
2.474,75.404,75.333
2.5525,75.065,75.41
2.6311,74.672,74.662
2.7096,74.528,74.698
2.7882,74.68,75.044
2.8667,75.109,75.373
2.9452,75.454,75.136
3.0238,75.532,74.476
3.1023,75.358,74.695
3.1809,74.985,75.549
3.2594,74.699,75.669
3.3379,74.604,75.391
3.4165,74.669,74.788
3.495,74.837,74.089
3.5736,74.991,74.237
3.6521,75.097,75.098
3.7306,75.139,75.621
3.8092,75.104,75.166
3.8877,75.026,74.664
3.9663,74.954,74.669
4.0448,74.911,75.095
4.1233,74.909,75.474
4.2019,74.942,75.625
4.2804,75.038,75.388
4.359,75.171,74.779
4.4375,75.314,74.765
4.516,75.279,74.766
4.5946,75.028,74.549
4.6731,74.712,74.99
4.7517,74.514,75.558
4.8302,74.658,74.976
4.9087,74.953,74.169
4.9873,75.188,74.209
5.0658,75.171,75.512
5.1444,75.001,76.342
5.2229,74.94,75.787
5.3014,75.047,74.287
5.38,75.334,74.108
5.4585,75.44,75.115
5.5371,75.256,75.167
5.6156,74.929,74.579
5.6941,74.654,74.96
5.7727,74.707,75.477
5.8512,74.899,75.437
5.9298,75.034,75.394
6.0083,74.932,74.931
6.0868,74.743,74.434
6.1654,74.733,74.716
6.2439,74.93,75.379


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_024.csv <==
x,qOut,qIn
0.03927,74.578,74.922
0.11781,74.717,75.165
0.19635,75.102,74.849
0.27489,75.505,74.77
0.35343,75.699,74.764
0.43197,75.451,74.998
0.51051,74.944,75.459
0.58905,74.481,75.41
0.66759,74.363,74.944
0.74613,74.629,74.751
0.82467,75.027,74.573
0.90321,75.371,74.712
0.98175,75.514,75.362
1.0603,75.423,75.298
1.1388,75.162,74.962
1.2174,74.868,75.158
1.2959,74.683,74.893
1.3744,74.712,74.407
1.453,74.856,74.719
1.5315,75.018,75.393
1.6101,75.109,75.936
1.6886,75.155,75.465
1.7671,75.155,74.359
1.8457,75.088,73.981
1.9242,74.934,75.072
2.0028,74.777,75.658
2.0813,74.764,75.133
2.1598,74.899,74.393
2.2384,75.152,74.708
2.3169,75.257,75.458
2.3955,75.141,75.574
2.474,74.922,75.147
2.5525,74.744,75.036
2.6311,74.837,74.774
2.7096,75.084,74.308
2.7882,75.301,74.73
2.8667,75.309,75.647
2.9452,75.071,75.416
3.0238,74.806,74.628
3.1023,74.67,74.5
3.1809,74.784,75.332
3.2594,74.966,75.714
3.3379,75.063,75.455
3.4165,75.078,74.782
3.495,75.049,74.244
3.5736,75.114,74.371
3.6521,75.173,74.856
3.7306,75.14,75.178
3.8092,74.937,75.477
3.8877,74.749,75.367
3.9663,74.745,74.855
4.0448,74.892,74.962
4.1233,75.107,75.038
4.2019,75.156,74.778
4.2804,75.114,75.179
4.359,75.083,75.642
4.4375,75.166,75.395
4.516,75.22,74.615
4.5946,75.075,74.147
4.6731,74.796,74.712
4.7517,74.498,75.043
4.8302,74.543,74.786
4.9087,74.857,75.159
4.9873,75.22,75.468
5.0658,75.408,74.401
5.1444,75.292,73.828
5.2229,75.063,74.885
5.3014,74.9,76.189
5.38,74.962,75.852
5.4585,75.166,75.083
5.5371,75.292,74.88
5.6156,75.246,74.739
5.6941,74.964,74.715
5.7727,74.68,74.672
5.8512,74.6,74.408
5.9298,74.724,74.77
6.0083,75.008,76.067
6.0868,75.133,76.149
6.1654,75.013,74.928
6.2439,74.774,74.166


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_025.csv <==
x,qOut,qIn
0.03927,75.118,73.812
0.11781,74.926,74.721
0.19635,74.828,75.248
0.27489,74.852,75.304
0.35343,74.995,75.34
0.43197,75.08,75.395
0.51051,75.066,75.205
0.58905,74.994,74.812
0.66759,74.92,74.718
0.74613,74.953,74.818
0.82467,75.098,74.599
0.90321,75.273,74.391
0.98175,75.392,75.131
1.0603,75.241,75.67
1.1388,74.869,75.44
1.2174,74.495,75.161
1.2959,74.359,75.182
1.3744,74.631,75.129
1.453,75.076,74.634
1.5315,75.457,74.298
1.6101,75.561,75.423
1.6886,75.358,75.671
1.7671,75.021,74.736
1.8457,74.712,74.645
1.9242,74.575,75.103
2.0028,74.591,74.643
2.0813,74.712,74.371
2.1598,74.907,75.018
2.2384,75.152,75.712
2.3169,75.374,75.597
2.3955,75.441,75.197
2.474,75.325,74.49
2.5525,75.025,74.641
2.6311,74.782,75.674
2.7096,74.745,75.835
2.7882,74.877,74.806
2.8667,75.103,73.862
2.9452,75.174,74.592
3.0238,75.05,75.711
3.1023,74.834,75.43
3.1809,74.653,73.98
3.2594,74.706,74.3
3.3379,74.939,75.489
3.4165,75.21,75.893
3.495,75.375,75.562
3.5736,75.324,75.195
3.6521,75.16,74.606
3.7306,75.009,74.31
3.8092,74.989,74.62
3.8877,75.051,75.062
3.9663,75.054,75.477
4.0448,74.97,75.737
4.1233,74.804,75.109
4.2019,74.723,74.359
4.2804,74.74,74.472
4.359,74.81,75.064
4.4375,74.883,75.217
4.516,75.009,75.221
4.5946,75.208,75.275
4.6731,75.376,74.808
4.7517,75.386,74.31
4.8302,75.068,74.843
4.9087,74.688,75.487
4.9873,74.507,75.384
5.0658,74.753,74.96
5.1444,75.199,74.834
5.2229,75.454,74.797
5.3014,75.405,75.044
5.38,75.002,75.011
5.4585,74.699,74.842
5.5371,74.706,74.958
5.6156,74.926,75.129
5.6941,75.207,75.12
5.7727,75.215,75.013
5.8512,75.016,74.869
5.9298,74.795,74.847
6.0083,74.74,75.41
6.0868,74.919,75.944
6.1654,75.13,75.574
6.2439,75.233,74.218


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_026.csv <==
x,qOut,qIn
0.03927,74.891,74.851
0.11781,74.516,74.783
0.19635,74.498,74.63
0.27489,74.719,74.906
0.35343,75.01,75.36
0.43197,75.107,75.535
0.51051,75.05,75.218
0.58905,74.931,74.474
0.66759,74.842,74.552
0.74613,74.847,75.586
0.82467,74.943,75.782
0.90321,75.088,74.574
0.98175,75.238,74.167
1.0603,75.276,75.251
1.1388,75.153,75.735
1.2174,74.94,75.305
1.2959,74.727,74.756
1.3744,74.716,74.567
1.453,74.885,74.657
1.5315,75.11,75.332
1.6101,75.257,75.303
1.6886,75.213,74.401
1.7671,75.071,74.317
1.8457,74.941,75.117
1.9242,74.927,75.949
2.0028,74.981,75.736
2.0813,75.007,74.836
2.1598,74.996,74.36
2.2384,74.96,74.564
2.3169,75.007,74.742
2.3955,75.083,74.965
2.474,75.117,75.389
2.5525,75.037,75.91
2.6311,74.903,75.346
2.7096,74.818,74.312
2.7882,74.803,74.059
2.8667,74.852,74.899
2.9452,74.909,75.271
3.0238,75.024,75.158
3.1023,75.18,75.292
3.1809,75.352,75.361
3.2594,75.292,74.75
3.3379,74.984,74.449
3.4165,74.64,75.056
3.495,74.507,75.366
3.5736,74.805,75.166
3.6521,75.242,75.19
3.7306,75.527,74.711
3.8092,75.396,74.277
3.8877,74.943,74.836
3.9663,74.573,75.468
4.0448,74.484,75.683
4.1233,74.804,75.203
4.2019,75.183,74.649
4.2804,75.365,74.691
4.359,75.313,75.15
4.4375,75.038,75.003
4.516,74.852,74.559
4.5946,74.879,74.45
4.6731,75.036,74.523
4.7517,75.206,75.339
4.8302,75.133,76.191
4.9087,74.904,75.897
4.9873,74.701,74.997
5.0658,74.713,74.977
5.1444,74.97,75.029
5.2229,75.246,74.53
5.3014,75.391,74.215
5.38,75.278,74.971
5.4585,75.032,75.502
5.5371,74.815,74.978
5.6156,74.682,74.517
5.6941,74.659,75.1
5.7727,74.66,75.192
5.8512,74.749,74.771
5.9298,74.962,74.669
6.0083,75.322,75.214
6.0868,75.651,75.612
6.1654,75.701,75.322
6.2439,75.441,74.81


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_027.csv <==
x,qOut,qIn
0.03927,75.132,75.313
0.11781,75.133,75.076
0.19635,75.171,75.461
0.27489,75.127,75.613
0.35343,74.874,74.551
0.43197,74.559,73.905
0.51051,74.514,74.518
0.58905,74.77,75.414
0.66759,75.293,75.401
0.74613,75.55,75.157
0.82467,75.345,74.92
0.90321,74.873,74.716
0.98175,74.407,75.037
1.0603,74.451,75.225
1.1388,74.861,75.244
1.2174,75.348,75.339
1.2959,75.638,75.031
1.3744,75.565,74.549
1.453,75.222,74.592
1.5315,74.809,75.056
1.6101,74.531,75.272
1.6886,74.571,75.014
1.7671,74.82,74.933
1.8457,75.106,75.16
1.9242,75.263,74.925
2.0028,75.195,74.572
2.0813,75.031,74.65
2.1598,74.913,74.673
2.2384,74.974,75.082
2.3169,75.151,75.59
2.3955,75.245,75.394
2.474,75.185,74.94
2.5525,74.935,75.454
2.6311,74.755,75.671
2.7096,74.773,74.743
2.7882,74.936,74.26
2.8667,75.153,74.839
2.9452,75.21,74.941
3.0238,75.098,74.927
3.1023,74.902,75.164
3.1809,74.715,74.853
3.2594,74.656,74.639
3.3379,74.731,75.09
3.4165,74.9,75.471
3.495,75.116,75.397
3.5736,75.308,74.722
3.6521,75.41,74.205
3.7306,75.389,74.866
3.8092,75.226,75.507
3.8877,74.99,74.933
3.9663,74.801,74.652
4.0448,74.714,75.18
4.1233,74.77,75.291
4.2019,74.88,74.691
4.2804,74.969,74.806
4.359,75.02,75.455
4.4375,75.026,75.647
4.516,75.054,75.334
4.5946,75.086,74.803
4.6731,75.083,74.085
4.7517,75.001,74.082
4.8302,74.868,75.158
4.9087,74.807,75.96
4.9873,74.851,75.38
5.0658,75.017,74.11
5.1444,75.127,74.583
5.2229,75.107,75.834
5.3014,75.017,76.148
5.38,74.94,74.871
5.4585,75.041,74.125
5.5371,75.23,74.238
5.6156,75.354,74.662
5.6941,75.261,75.309
5.7727,74.928,75.639
5.8512,74.616,75.53
5.9298,74.496,75.207
6.0083,74.699,74.173
6.0868,75,73.902
6.1654,75.183,74.931
6.2439,75.222,75.724


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_028.csv <==
x,qOut,qIn
0.03927,74.938,75.389
0.11781,74.791,74.774
0.19635,74.729,74.616
0.27489,74.803,74.415
0.35343,75.04,74.543
0.43197,75.302,75.216
0.51051,75.449,75.57
0.58905,75.417,75.304
0.66759,75.164,74.598
0.74613,74.786,74.565
0.82467,74.475,75.228
0.90321,74.366,75.661
0.98175,74.562,75.219
1.0603,75.001,74.915
1.1388,75.446,74.827
1.2174,75.677,74.565
1.2959,75.482,74.571
1.3744,74.941,75.163
1.453,74.52,75.392
1.5315,74.441,74.877
1.6101,74.84,74.253
1.6886,75.221,74.784
1.7671,75.315,75.81
1.8457,75.178,75.942
1.9242,74.928,74.954
2.0028,74.922,74.648
2.0813,75.088,74.916
2.1598,75.247,74.963
2.2384,75.214,75.184
2.3169,74.971,75.283
2.3955,74.751,74.752
2.474,74.67,74.632
2.5525,74.809,75.09
2.6311,74.943,74.743
2.7096,74.965,74.365
2.7882,74.929,74.752
2.8667,74.916,75.447
2.9452,75.078,75.754
3.0238,75.284,75.575
3.1023,75.392,74.997
3.1809,75.267,74.547
3.2594,75.003,74.462
3.3379,74.841,74.921
3.4165,74.844,75.61
3.495,75.03,75.163
3.5736,75.106,74.573
3.6521,74.988,75.006
3.7306,74.772,75.425
3.8092,74.585,74.713
3.8877,74.624,74.436
3.9663,74.848,75.064
4.0448,75.144,75.642
4.1233,75.403,75.063
4.2019,75.472,74.727
4.2804,75.305,74.998
4.359,75.013,74.795
4.4375,74.729,74.685
4.516,74.725,74.918
4.5946,74.938,74.97
4.6731,75.185,75.253
4.7517,75.282,75.206
4.8302,75.142,74.792
4.9087,74.934,74.837
4.9873,74.798,75.364
5.0658,74.848,75.32
5.1444,75.003,74.732
5.2229,75.135,74.538
5.3014,75.181,74.535
5.38,75.097,74.944
5.4585,74.932,75.733
5.5371,74.782,75.712
5.6156,74.718,74.778
5.6941,74.795,74.784
5.7727,74.949,75.742
5.8512,75.078,75.563
5.9298,75.143,74.104
6.0083,75.122,73.536
6.0868,75.101,74.75
6.1654,75.086,75.862
6.2439,75.044,76.118


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_029.csv <==
x,qOut,qIn
0.03927,74.904,75.48
0.11781,74.978,75.348
0.19635,74.945,74.801
0.27489,74.897,75.402
0.35343,74.936,75.725
0.43197,75.105,74.645
0.51051,75.299,74.198
0.58905,75.421,74.834
0.66759,75.382,75.302
0.74613,75.15,75.119
0.82467,74.849,74.955
0.90321,74.615,74.827
0.98175,74.575,74.969
1.0603,74.695,75.433
1.1388,74.851,75.614
1.2174,74.995,75.149
1.2959,75.1,74.167
1.3744,75.231,74.163
1.453,75.319,75.004
1.5315,75.298,75.405
1.6101,75.106,75.049
1.6886,74.865,74.883
1.7671,74.754,75.021
1.8457,74.796,75.237
1.9242,74.972,75.103
2.0028,75.08,74.92
2.0813,75.115,74.746
2.1598,75.124,74.626
2.2384,75.166,74.903
2.3169,75.187,75.244
2.3955,75.076,75.504
2.474,74.865,75.491
2.5525,74.62,74.643
2.6311,74.599,74.516
2.7096,74.79,75.225
2.7882,75.051,75.116
2.8667,75.23,74.722
2.9452,75.22,75.08
3.0238,75.109,75.319
3.1023,74.979,75.419
3.1809,74.9,75.062
3.2594,74.841,74.666
3.3379,74.82,74.571
3.4165,74.871,74.639
3.495,75.027,74.961
3.5736,75.225,75.348
3.6521,75.311,75.506
3.7306,75.241,75.506
3.8092,74.998,75.198
3.8877,74.801,74.17
3.9663,74.773,73.595
4.0448,74.891,74.647
4.1233,75.099,75.977
4.2019,75.241,75.902
4.2804,75.252,75.39
4.359,75.132,74.684
4.4375,74.891,74.038
4.516,74.668,74.68
4.5946,74.628,75.879
4.6731,74.793,75.776
4.7517,75.159,74.625
4.8302,75.448,74.531
4.9087,75.413,75.011
4.9873,75.077,75.183
5.0658,74.52,74.833
5.1444,74.289,74.661
5.2229,74.527,74.706
5.3014,75.027,75.132
5.38,75.537,75.351
5.4585,75.62,74.732
5.5371,75.311,74.579
5.6156,74.885,75.575
5.6941,74.648,76.225
5.7727,74.843,75.238
5.8512,75.165,74.241
5.9298,75.36,74.375
6.0083,75.205,75.171
6.0868,74.896,74.961
6.1654,74.719,74.371
6.2439,74.725,74.481


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_030.csv <==
x,qOut,qIn
0.03927,75.071,75.014
0.11781,74.75,74.652
0.19635,74.732,74.484
0.27489,74.953,75.104
0.35343,75.276,75.619
0.43197,75.198,75.091
0.51051,74.812,74.523
0.58905,74.441,74.701
0.66759,74.425,75.181
0.74613,74.857,75.043
0.82467,75.351,74.846
0.90321,75.647,74.812
0.98175,75.531,75.057
1.0603,75.18,75.258
1.1388,74.881,75.097
1.2174,74.749,75.083
1.2959,74.841,75.345
1.3744,74.945,74.922
1.453,75.01,74.446
1.5315,75.044,74.715
1.6101,75.067,74.906
1.6886,75.049,74.692
1.7671,74.975,75.08
1.8457,74.891,75.761
1.9242,74.855,75.82
2.0028,74.903,75.114
2.0813,74.971,74.427
2.1598,75.03,74.404
2.2384,75.057,74.814
2.3169,75.12,75.015
2.3955,75.179,75.198
2.474,75.171,75.257
2.5525,75.031,75.179
2.6311,74.804,75.2
2.7096,74.65,74.926
2.7882,74.649,74.086
2.8667,74.849,74.448
2.9452,75.141,75.433
3.0238,75.393,75.237
3.1023,75.497,74.923
3.1809,75.362,75.209
3.2594,75.01,75.273
3.3379,74.682,75.177
3.4165,74.549,75.142
3.495,74.742,75.064
3.5736,75.083,75.007
3.6521,75.325,74.927
3.7306,75.358,74.953
3.8092,75.108,74.884
3.8877,74.767,74.64
3.9663,74.551,74.72
4.0448,74.534,74.882
4.1233,74.748,75.296
4.2019,75.01,75.412
4.2804,75.203,74.89
4.359,75.289,74.841
4.4375,75.25,75.693
4.516,75.174,75.672
4.5946,75.122,74.84
4.6731,75.095,74.092
4.7517,75.084,74.102
4.8302,75.021,75.044
4.9087,74.919,75.9
4.9873,74.821,75.631
5.0658,74.772,74.882
5.1444,74.795,74.849
5.2229,74.865,74.719
5.3014,74.964,74.326
5.38,75.071,75.391
5.4585,75.194,76.427
5.5371,75.298,75.374
5.6156,75.324,73.606
5.6941,75.215,73.746
5.7727,74.933,75.148
5.8512,74.65,75.818
5.9298,74.531,75.648
6.0083,74.716,75.067
6.0868,75.098,74.837
6.1654,75.375,75.091
6.2439,75.402,75.235


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_031.csv <==
x,qOut,qIn
0.03927,74.888,74.443
0.11781,74.725,74.388
0.19635,74.812,75.18
0.27489,75.065,75.527
0.35343,75.351,75.175
0.43197,75.332,74.63
0.51051,75.057,74.22
0.58905,74.723,74.586
0.66759,74.544,75.256
0.74613,74.635,75.228
0.82467,74.856,75.192
0.90321,75.095,75.174
0.98175,75.263,74.829
1.0603,75.351,74.938
1.1388,75.337,75.295
1.2174,75.236,75.148
1.2959,75.071,75.117
1.3744,74.969,75.227
1.453,74.947,74.745
1.5315,74.944,74.242
1.6101,74.883,74.996
1.6886,74.745,75.8
1.7671,74.684,75.461
1.8457,74.764,74.816
1.9242,75.021,74.599
2.0028,75.232,74.462
2.0813,75.266,74.619
2.1598,75.165,75.184
2.2384,75.009,75.493
2.3169,75.01,75.322
2.3955,75.094,74.999
2.474,75.14,74.86
2.5525,75.027,75.057
2.6311,74.826,75.271
2.7096,74.749,75.303
2.7882,74.842,74.709
2.8667,75.113,74.058
2.9452,75.274,74.719
3.0238,75.182,75.482
3.1023,74.921,75.19
3.1809,74.617,75.088
3.2594,74.599,75.746
3.3379,74.833,75.506
3.4165,75.145,74.33
3.495,75.349,73.74
3.5736,75.322,74.663
3.6521,75.19,75.781
3.7306,75.059,76.112
3.8092,75.027,75.156
3.8877,74.984,74.394
3.9663,74.849,74.6
4.0448,74.692,75.133
4.1233,74.605,74.962
4.2019,74.782,74.575
4.2804,75.115,74.568
4.359,75.405,75.318
4.4375,75.459,76.109
4.516,75.144,75.505
4.5946,74.713,74.778
4.6731,74.436,74.62
4.7517,74.553,74.427
4.8302,74.972,74.623
4.9087,75.375,75.448
4.9873,75.561,75.661
5.0658,75.368,74.627
5.1444,74.956,74.231
5.2229,74.633,74.728
5.3014,74.534,75.389
5.38,74.736,75.294
5.4585,75.01,75.117
5.5371,75.245,75.309
5.6156,75.392,74.992
5.6941,75.421,74.285
5.7727,75.261,74.548
5.8512,74.979,75.093
5.9298,74.735,75.157
6.0083,74.701,74.605
6.0868,74.906,75.005
6.1654,75.088,76.05
6.2439,75.113,75.908


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_032.csv <==
x,qOut,qIn
0.03927,75.311,74.952
0.11781,75.149,75.443
0.19635,74.953,75.637
0.27489,74.832,75.409
0.35343,74.89,75.032
0.43197,75.069,74.768
0.51051,75.149,74.653
0.58905,75.055,74.855
0.66759,74.75,75.144
0.74613,74.583,74.835
0.82467,74.707,74.601
0.90321,74.989,75.043
0.98175,75.253,75.234
1.0603,75.175,75.167
1.1388,74.923,75.361
1.2174,74.74,75.294
1.2959,74.864,74.541
1.3744,75.219,74.38
1.453,75.466,74.884
1.5315,75.463,74.766
1.6101,75.12,74.488
1.6886,74.789,75.42
1.7671,74.68,76.046
1.8457,74.753,75.527
1.9242,74.917,74.821
2.0028,74.964,74.76
2.0813,74.981,74.858
2.1598,75.038,75.095
2.2384,75.193,75.26
2.3169,75.302,74.885
2.3955,75.22,74.398
2.474,74.976,74.579
2.5525,74.635,75.578
2.6311,74.48,75.625
2.7096,74.574,74.793
2.7882,74.837,74.511
2.8667,75.17,75.251
2.9452,75.407,75.284
3.0238,75.466,74.82
3.1023,75.358,74.666
3.1809,75.11,74.926
3.2594,74.913,75.351
3.3379,74.849,75.374
3.4165,74.875,74.575
3.495,74.923,74.255
3.5736,74.898,74.639
3.6521,74.883,75.192
3.7306,74.931,76.021
3.8092,75.078,75.518
3.8877,75.186,74.573
3.9663,75.16,74.686
4.0448,75.038,74.997
4.1233,74.884,74.533
4.2019,74.871,74.62
4.2804,74.969,75.507
4.359,75.079,75.952
4.4375,75.103,75.436
4.516,74.968,74.657
4.5946,74.77,74.169
4.6731,74.632,74.51
4.7517,74.67,75.369
4.8302,74.937,75.04
4.9087,75.277,74.396
4.9873,75.503,75.009
5.0658,75.435,76.078
5.1444,75.048,75.55
5.2229,74.671,74.61
5.3014,74.531,74.49
5.38,74.802,74.912
5.4585,75.219,74.967
5.5371,75.476,75.127
5.6156,75.466,75.547
5.6941,75.13,75.154
5.7727,74.747,74.109
5.8512,74.546,73.957
5.9298,74.569,74.949
6.0083,74.808,76.078
6.0868,75.063,75.523
6.1654,75.253,74.355
6.2439,75.343,74.191


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_033.csv <==
x,qOut,qIn
0.03927,75.265,74.82
0.11781,75.277,74.721
0.19635,75.124,75.138
0.27489,74.91,75.088
0.35343,74.755,74.91
0.43197,74.81,75.505
0.51051,74.972,75.33
0.58905,75.113,74.048
0.66759,75.109,73.823
0.74613,74.965,74.884
0.82467,74.827,75.65
0.90321,74.788,75.858
0.98175,74.923,75.234
1.0603,75.129,74.566
1.1388,75.254,74.741
1.2174,75.248,75.653
1.2959,75.082,75.518
1.3744,74.954,74.442
1.453,74.972,74.048
1.5315,75.06,74.408
1.6101,75.116,75.393
1.6886,74.905,75.647
1.7671,74.587,75.143
1.8457,74.391,74.783
1.9242,74.533,75.078
2.0028,74.944,75.573
2.0813,75.329,75.542
2.1598,75.533,74.857
2.2384,75.436,74.443
2.3169,75.219,74.578
2.3955,75.036,74.735
2.474,74.912,75.049
2.5525,74.838,75.504
2.6311,74.717,75.641
2.7096,74.659,75.212
2.7882,74.733,74.475
2.8667,74.987,74.266
2.9452,75.246,74.497
3.0238,75.368,74.774
3.1023,75.355,75.266
3.1809,75.239,76.147
3.2594,75.141,75.73
3.3379,75.006,74.357
3.4165,74.831,74.138
3.495,74.625,75.262
3.5736,74.622,75.338
3.6521,74.88,74.865
3.7306,75.234,75.077
3.8092,75.494,75.643
3.8877,75.328,75.123
3.9663,74.873,74.294
4.0448,74.437,74.398
4.1233,74.336,75.211
4.2019,74.67,75.044
4.2804,75.141,74.775
4.359,75.502,75.238
4.4375,75.542,75.204
4.516,75.254,74.692
4.5946,74.892,74.895
4.6731,74.675,75.206
4.7517,74.791,75.168
4.8302,75.1,74.83
4.9087,75.327,74.482
4.9873,75.354,74.859
5.0658,75.104,75.677
5.1444,74.811,75.566
5.2229,74.668,75.004
5.3014,74.702,74.581
5.38,74.898,74.903
5.4585,75.065,75.216
5.5371,75.141,74.839
5.6156,75.134,74.571
5.6941,75.069,75.275
5.7727,75.012,75.54
5.8512,74.966,74.946
5.9298,74.926,74.356
6.0083,74.885,74.622
6.0868,74.883,75.229
6.1654,74.966,75.54
6.2439,75.107,75.425


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_034.csv <==
x,qOut,qIn
0.03927,75.112,75.204
0.11781,75.169,75.299
0.19635,75.173,75.143
0.27489,75.139,74.487
0.35343,75.078,74.404
0.43197,74.893,74.98
0.51051,74.648,75.302
0.58905,74.492,75.514
0.66759,74.572,75.799
0.74613,74.913,75.325
0.82467,75.274,74.23
0.90321,75.476,74.092
0.98175,75.364,75.223
1.0603,75.091,75.116
1.1388,74.922,74.508
1.2174,74.915,74.97
1.2959,75.076,75.616
1.3744,75.069,75.117
1.453,74.877,74.733
1.5315,74.674,74.993
1.6101,74.659,75.322
1.6886,74.969,75.098
1.7671,75.345,74.814
1.8457,75.558,75.082
1.9242,75.401,75.333
2.0028,74.971,74.745
2.0813,74.609,74.244
2.1598,74.484,74.419
2.2384,74.703,75.362
2.3169,74.989,75.444
2.3955,75.169,74.629
2.474,75.22,74.458
2.5525,75.149,75.807
2.6311,75.078,76.296
2.7096,75.044,75.246
2.7882,75.049,73.915
2.8667,75.088,74.176
2.9452,75.119,75.195
3.0238,75.094,75.501
3.1023,75.001,75.466
3.1809,74.835,75.438
3.2594,74.697,74.932
3.3379,74.661,74.514
3.4165,74.728,74.677
3.495,74.875,74.679
3.5736,75.035,74.587
3.6521,75.196,75.238
3.7306,75.322,75.884
3.8092,75.375,75.545
3.8877,75.221,74.816
3.9663,74.915,74.268
4.0448,74.644,74.386
4.1233,74.603,75.398
4.2019,74.916,75.502
4.2804,75.315,74.738
4.359,75.546,74.384
4.4375,75.378,74.793
4.516,74.908,75.279
4.5946,74.54,75.431
4.6731,74.464,75.139
4.7517,74.798,74.914
4.8302,75.195,74.827
4.9087,75.416,74.895
4.9873,75.405,75.12
5.0658,75.143,75.138
5.1444,74.852,75.051
5.2229,74.71,75.082
5.3014,74.735,75.106
5.38,74.913,74.897
5.4585,75.01,75.212
5.5371,74.983,75.499
5.6156,74.914,74.483
5.6941,74.904,73.698
5.7727,75.038,74.755
5.8512,75.166,75.65
5.9298,75.196,75.749
6.0083,75.054,75.28
6.0868,74.908,74.838
6.1654,74.889,74.727
6.2439,74.975,74.975


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_035.csv <==
x,qOut,qIn
0.03927,75.414,75.221
0.11781,75.529,74.581
0.19635,75.272,74.801
0.27489,74.796,75.189
0.35343,74.316,75.271
0.43197,74.309,75.266
0.51051,74.706,74.9
0.58905,75.241,74.287
0.66759,75.65,74.858
0.74613,75.645,75.651
0.82467,75.273,75.255
0.90321,74.79,74.553
0.98175,74.483,74.696
1.0603,74.62,75.04
1.1388,74.967,75.145
1.2174,75.277,75.325
1.2959,75.321,74.791
1.3744,75.154,74.307
1.453,74.994,74.911
1.5315,74.925,75.575
1.6101,74.996,75.439
1.6886,75.011,75.122
1.7671,74.945,74.965
1.8457,74.87,75.108
1.9242,74.874,74.819
2.0028,74.969,74.11
2.0813,75.033,74.448
2.1598,75.033,75.666
2.2384,74.955,75.783
2.3169,74.935,74.717
2.3955,74.959,74.283
2.474,74.977,75.108
2.5525,74.933,75.724
2.6311,74.903,75.135
2.7096,74.998,74.887
2.7882,75.175,74.925
2.8667,75.369,74.631
2.9452,75.312,74.674
3.0238,75.031,74.808
3.1023,74.715,74.51
3.1809,74.57,74.824
3.2594,74.729,75.568
3.3379,74.995,75.669
3.4165,75.204,75.393
3.495,75.218,75.086
3.5736,75.108,74.74
3.6521,75.031,74.661
3.7306,75.041,75.126
3.8092,75.163,75.508
3.8877,75.208,75.172
3.9663,75.076,74.706
4.0448,74.831,74.367
4.1233,74.568,74.609
4.2019,74.514,75.114
4.2804,74.661,75.5
4.359,74.916,75.367
4.4375,75.181,74.426
4.516,75.364,74.495
4.5946,75.405,75.378
4.6731,75.307,75.585
4.7517,75.084,74.627
4.8302,74.93,74.421
4.9087,74.939,74.996
4.9873,75.038,75.195
5.0658,75.123,75.136
5.1444,74.995,75.546
5.2229,74.791,75.731
5.3014,74.674,75.267
5.38,74.793,74.249
5.4585,75.031,73.971
5.5371,75.172,74.521
5.6156,75.166,75.201
5.6941,75.006,75.348
5.7727,74.917,75.617
5.8512,74.92,75.884
5.9298,74.946,75.218
6.0083,74.912,73.91
6.0868,74.841,74.046
6.1654,74.895,75.152
6.2439,75.09,75.877


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_036.csv <==
x,qOut,qIn
0.03927,75.291,74.393
0.11781,75.142,74.622
0.19635,74.899,75.191
0.27489,74.675,75.008
0.35343,74.587,74.788
0.43197,74.696,74.831
0.51051,74.914,74.673
0.58905,75.137,75.009
0.66759,75.273,75.448
0.74613,75.232,75.326
0.82467,75.052,75.549
0.90321,74.862,75.442
0.98175,74.801,74.002
1.0603,74.982,73.776
1.1388,75.23,74.997
1.2174,75.368,75.824
1.2959,75.233,75.611
1.3744,74.935,75.05
1.453,74.717,74.487
1.5315,74.659,74.226
1.6101,74.786,74.494
1.6886,74.907,75.262
1.7671,75.034,75.753
1.8457,75.183,75.531
1.9242,75.377,75.209
2.0028,75.405,75.042
2.0813,75.148,74.866
2.1598,74.761,74.788
2.2384,74.45,74.911
2.3169,74.599,75.197
2.3955,75.007,75.082
2.474,75.362,74.608
2.5525,75.358,74.94
2.6311,74.95,75.36
2.7096,74.548,74.939
2.7882,74.418,74.515
2.8667,74.758,75.301
2.9452,75.25,75.642
3.0238,75.565,74.731
3.1023,75.598,74.068
3.1809,75.295,74.795
3.2594,74.959,75.438
3.3379,74.8,75.464
3.4165,74.819,75.478
3.495,74.971,75.552
3.5736,75.028,74.943
3.6521,74.984,74.393
3.7306,74.908,74.429
3.8092,74.878,75.11
3.8877,74.946,75.409
3.9663,75.039,75.037
4.0448,75.085,74.627
4.1233,75.023,74.723
4.2019,74.86,75.335
4.2804,74.725,75.729
4.359,74.716,75.262
4.4375,74.912,74.574
4.516,75.234,74.616
4.5946,75.477,74.869
4.6731,75.514,74.976
4.7517,75.243,74.783
4.8302,74.864,74.726
4.9087,74.659,75.036
4.9873,74.679,75.54
5.0658,74.921,75.594
5.1444,75.069,75.075
5.2229,75.077,74.7
5.3014,75.031,74.757
5.38,75.037,74.832
5.4585,75.149,74.784
5.5371,75.211,74.754
5.6156,75.146,74.603
5.6941,74.905,75.079
5.7727,74.692,75.928
5.8512,74.646,75.758
5.9298,74.749,74.565
6.0083,74.949,73.785
6.0868,75.113,74.875
6.1654,75.234,76.241
6.2439,75.298,75.87


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_037.csv <==
x,qOut,qIn
0.03927,75.166,75.237
0.11781,75.081,75.27
0.19635,75.105,75.381
0.27489,75.181,75.204
0.35343,75.219,74.777
0.43197,75.05,74.777
0.51051,74.846,75.037
0.58905,74.767,75.006
0.66759,74.95,74.546
0.74613,75.197,74.896
0.82467,75.242,75.77
0.90321,75.066,75.817
0.98175,74.705,74.881
1.0603,74.542,74.386
1.1388,74.654,74.252
1.2174,74.927,74.682
1.2959,75.218,75.573
1.3744,75.345,75.628
1.453,75.297,75.236
1.5315,75.127,74.906
1.6101,74.899,74.387
1.6886,74.751,74.285
1.7671,74.755,74.746
1.8457,74.892,75.143
1.9242,75.124,75.631
2.0028,75.313,75.767
2.0813,75.328,75.172
2.1598,75.152,74.663
2.2384,74.796,74.581
2.3169,74.556,74.979
2.3955,74.625,75.38
2.474,74.929,75.12
2.5525,75.352,74.653
2.6311,75.465,74.418
2.7096,75.189,74.453
2.7882,74.742,75.124
2.8667,74.391,75.937
2.9452,74.505,75.699
3.0238,74.907,75.046
3.1023,75.333,74.801
3.1809,75.536,75.062
3.2594,75.419,75.039
3.3379,75.148,74.739
3.4165,74.902,74.524
3.495,74.848,74.589
3.5736,74.931,74.89
3.6521,74.954,75.33
3.7306,74.871,75.505
3.8092,74.672,74.929
3.8877,74.634,74.761
3.9663,74.843,75.34
4.0448,75.187,75.411
4.1233,75.527,74.556
4.2019,75.593,74.584
4.2804,75.388,74.948
4.359,75.055,74.891
4.4375,74.761,75.319
4.516,74.662,75.696
4.5946,74.687,75.15
4.6731,74.773,74.394
4.7517,74.865,74.325
4.8302,75.002,74.634
4.9087,75.155,75.147
4.9873,75.263,75.906
5.0658,75.266,75.059
5.1444,75.151,73.943
5.2229,74.987,74.762
5.3014,74.841,76.175
5.38,74.768,75.911
5.4585,74.807,74.557
5.5371,74.951,74.029
5.6156,75.123,74.861
5.6941,75.243,75.5
5.7727,75.14,75.017
5.8512,74.883,74.78
5.9298,74.65,75.243
6.0083,74.626,75.225
6.0868,74.855,74.419
6.1654,75.104,74.24
6.2439,75.242,74.832


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_038.csv <==
x,qOut,qIn
0.03927,74.815,74.593
0.11781,74.661,75.068
0.19635,74.801,75.057
0.27489,75.1,74.881
0.35343,75.395,74.699
0.43197,75.406,74.922
0.51051,75.125,75.398
0.58905,74.728,75.784
0.66759,74.415,75.594
0.74613,74.465,74.886
0.82467,74.809,74.53
0.90321,75.242,74.887
0.98175,75.563,75.297
1.0603,75.508,74.864
1.1388,75.146,74.47
1.2174,74.72,74.722
1.2959,74.502,74.922
1.3744,74.641,75.011
1.453,74.891,75.338
1.5315,75.091,75.477
1.6101,75.116,74.968
1.6886,75.151,74.333
1.7671,75.266,74.373
1.8457,75.381,75.021
1.9242,75.389,75.694
2.0028,75.181,75.451
2.0813,74.928,74.767
2.1598,74.757,74.756
2.2384,74.768,75.159
2.3169,74.814,75.023
2.3955,74.836,74.989
2.474,74.877,75.065
2.5525,74.993,74.679
2.6311,75.168,74.623
2.7096,75.217,74.997
2.7882,75.098,74.914
2.8667,74.803,75.029
2.9452,74.65,75.651
3.0238,74.757,75.75
3.1023,75.017,75.152
3.1809,75.287,74.045
3.2594,75.319,74.33
3.3379,75.176,75.532
3.4165,74.995,75.753
3.495,74.921,74.756
3.5736,74.967,74.483
3.6521,74.986,74.855
3.7306,74.929,75.107
3.8092,74.775,75.012
3.8877,74.727,75.072
3.9663,74.862,75.092
4.0448,75.103,75.004
4.1233,75.354,74.838
4.2019,75.388,75.001
4.2804,75.205,75.438
4.359,74.942,75.414
4.4375,74.756,75.149
4.516,74.817,74.789
4.5946,74.989,74.124
4.6731,75.122,74.133
4.7517,75.071,75.425
4.8302,74.909,75.651
4.9087,74.823,75.054
4.9873,74.859,75.32
5.0658,75.028,75.216
5.1444,75.107,74.215
5.2229,75.071,74.335
5.3014,75.009,75.451
5.38,75.03,75.579
5.4585,75.179,74.938
5.5371,75.256,74.916
5.6156,75.158,75.332
5.6941,74.809,75.075
5.7727,74.499,74.15
5.8512,74.474,73.941
5.9298,74.716,74.786
6.0083,75.154,76.326
6.0868,75.443,76.341
6.1654,75.436,74.826
6.2439,75.193,73.901


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_039.csv <==
x,qOut,qIn
0.03927,75.381,75.699
0.11781,75.229,75.671
0.19635,74.846,74.806
0.27489,74.484,74.453
0.35343,74.4,74.846
0.43197,74.662,74.976
0.51051,75.061,75.198
0.58905,75.431,75.643
0.66759,75.639,75.482
0.74613,75.607,74.837
0.82467,75.307,74.662
0.90321,74.87,75.045
0.98175,74.456,75.038
1.0603,74.401,74.43
1.1388,74.67,74.374
1.2174,75.05,75.152
1.2959,75.319,75.626
1.3744,75.264,75.031
1.453,75.016,74.704
1.5315,74.784,74.869
1.6101,74.774,74.766
1.6886,75.021,75.085
1.7671,75.31,75.646
1.8457,75.476,75.29
1.9242,75.378,74.198
2.0028,75.092,74.465
2.0813,74.812,75.637
2.1598,74.651,75.868
2.2384,74.689,75.065
2.3169,74.824,74.662
2.3955,74.973,74.446
2.474,75.084,74.79
2.5525,75.118,75.068
2.6311,75.063,74.985
2.7096,74.983,75.269
2.7882,74.942,75.345
2.8667,74.999,75.018
2.9452,75.08,74.885
3.0238,75.082,74.571
3.1023,75.018,74.229
3.1809,74.925,75.215
3.2594,74.988,75.982
3.3379,75.138,75.311
3.4165,75.233,74.574
3.495,75.122,74.469
3.5736,74.84,74.945
3.6521,74.663,75.699
3.7306,74.701,75.644
3.8092,75.014,74.366
3.8877,75.288,74.031
3.9663,75.324,74.961
4.0448,75.139,75.84
4.1233,74.799,75.36
4.2019,74.621,74.94
4.2804,74.682,75.239
4.359,74.895,75.121
4.4375,75.146,74.193
4.516,75.237,74.444
4.5946,75.173,75.445
4.6731,75.045,75.662
4.7517,74.963,74.81
4.8302,75.005,74.347
4.9087,75.044,74.535
4.9873,75.011,75.261
5.0658,74.854,76.043
5.1444,74.793,75.457
5.2229,74.946,74.376
5.3014,75.209,74.401
5.38,75.442,74.822
5.4585,75.331,74.543
5.5371,75.002,74.551
5.6156,74.701,75.194
5.6941,74.676,75.819
5.7727,74.899,75.706
5.8512,75.07,75.321
5.9298,75.083,75.104
6.0083,74.881,74.806
6.0868,74.793,74.291
6.1654,74.934,74.173
6.2439,75.182,74.673


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_040.csv <==
x,qOut,qIn
0.03927,74.816,75.49
0.11781,74.566,75.493
0.19635,74.577,75.027
0.27489,74.769,75.097
0.35343,75.018,74.813
0.43197,75.079,74.426
0.51051,75.055,74.914
0.58905,75.077,75.331
0.66759,75.274,75.077
0.74613,75.521,74.966
0.82467,75.509,75.081
0.90321,75.19,75.084
0.98175,74.577,75.023
1.0603,74.256,75.11
1.1388,74.423,75.062
1.2174,74.88,74.89
1.2959,75.376,75.17
1.3744,75.497,75.289
1.453,75.286,74.832
1.5315,74.948,74.58
1.6101,74.711,74.708
1.6886,74.755,75.028
1.7671,74.937,75.526
1.8457,75.116,75.483
1.9242,75.166,74.482
2.0028,75.112,74.078
2.0813,75.043,75.007
2.1598,75.002,76.049
2.2384,75.02,75.114
2.3169,75.061,74.14
2.3955,75.088,74.44
2.474,75.076,75.372
2.5525,75.006,76.173
2.6311,74.906,75.546
2.7096,74.849,74.289
2.7882,74.869,73.897
2.8667,74.984,74.707
2.9452,75.092,75.185
3.0238,75.104,75.182
3.1023,75.029,75.173
3.1809,74.901,75.506
3.2594,74.871,75.249
3.3379,74.926,74.534
3.4165,74.999,74.385
3.495,75.011,74.897
3.5736,74.998,75.111
3.6521,75.062,75.318
3.7306,75.167,75.556
3.8092,75.253,75.192
3.8877,75.065,74.858
3.9663,74.722,74.848
4.0448,74.472,74.831
4.1233,74.563,74.917
4.2019,74.982,74.975
4.2804,75.367,74.98
4.359,75.509,75.206
4.4375,75.247,74.929
4.516,74.847,74.667
4.5946,74.623,75.137
4.6731,74.649,75.174
4.7517,74.938,74.226
4.8302,75.223,74.779
4.9087,75.377,76.177
4.9873,75.369,76.02
5.0658,75.186,74.309
5.1444,74.948,74.079
5.2229,74.796,74.819
5.3014,74.776,75.052
5.38,74.909,74.731
5.4585,75.051,75.019
5.5371,75.114,75.283
5.6156,75.085,75.014
5.6941,74.968,74.677
5.7727,74.847,75.406
5.8512,74.806,76.316
5.9298,74.876,75.893
6.0083,75.073,74.408
6.0868,75.281,73.948
6.1654,75.328,74.208
6.2439,75.175,74.769


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_041.csv <==
x,qOut,qIn
0.03927,74.866,74.161
0.11781,74.885,74.731
0.19635,74.835,74.988
0.27489,74.803,74.828
0.35343,74.886,75.699
0.43197,75.118,76.104
0.51051,75.293,75.015
0.58905,75.286,74.089
0.66759,74.998,74.44
0.74613,74.685,74.867
0.82467,74.628,75.029
0.90321,74.837,75.254
0.98175,75.263,75.47
1.0603,75.482,75.235
1.1388,75.333,74.893
1.2174,74.953,74.897
1.2959,74.539,74.904
1.3744,74.545,74.508
1.453,74.901,74.458
1.5315,75.336,75.126
1.6101,75.571,75.525
1.6886,75.359,75.351
1.7671,74.908,75.284
1.8457,74.519,74.993
1.9242,74.477,74.512
2.0028,74.781,74.859
2.0813,75.156,75.526
2.1598,75.417,75.496
2.2384,75.418,74.378
2.3169,75.207,74.127
2.3955,74.921,75.061
2.474,74.688,75.779
2.5525,74.619,75.273
2.6311,74.729,74.401
2.7096,74.946,74.054
2.7882,75.178,74.851
2.8667,75.337,75.927
2.9452,75.324,75.398
3.0238,75.179,74.605
3.1023,75.006,74.798
3.1809,74.916,75.514
3.2594,74.95,75.693
3.3379,74.99,75.214
3.4165,74.984,74.156
3.495,74.898,74.162
3.5736,74.874,74.957
3.6521,74.924,75.091
3.7306,74.975,74.861
3.8092,74.946,75.096
3.8877,74.831,75.433
3.9663,74.789,75.253
4.0448,74.873,74.902
4.1233,75.107,75.223
4.2019,75.294,75.632
4.2804,75.352,75.122
4.359,75.297,74.314
4.4375,75.171,74.423
4.516,75.004,74.946
4.5946,74.789,75.362
4.6731,74.597,75.442
4.7517,74.512,75.377
4.8302,74.665,75.146
4.9087,74.938,74.691
4.9873,75.185,74.621
5.0658,75.267,75.043
5.1444,75.225,75.285
5.2229,75.192,74.915
5.3014,75.186,74.303
5.38,75.2,74.823
5.4585,75.059,75.371
5.5371,74.827,75.145
5.6156,74.657,75.266
5.6941,74.7,75.371
5.7727,74.97,74.797
5.8512,75.252,74.434
5.9298,75.401,74.444
6.0083,75.294,75.024
6.0868,75.051,75.855
6.1654,74.864,75.952
6.2439,74.794,74.875


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_042.csv <==
x,qOut,qIn
0.03927,75.246,74.643
0.11781,75.217,74.901
0.19635,75.049,75.499
0.27489,74.793,75.207
0.35343,74.518,74.564
0.43197,74.468,74.659
0.51051,74.708,74.953
0.58905,75.1,74.906
0.66759,75.488,74.682
0.74613,75.485,74.98
0.82467,75.102,75.209
0.90321,74.632,75.173
0.98175,74.414,74.951
1.0603,74.724,75.065
1.1388,75.219,75.571
1.2174,75.585,75.846
1.2959,75.546,75.369
1.3744,75.217,74.467
1.453,74.906,73.964
1.5315,74.742,74.346
1.6101,74.795,75.134
1.6886,74.835,75.457
1.7671,74.832,75.272
1.8457,74.834,75.032
1.9242,74.896,75.118
2.0028,74.989,74.932
2.0813,75.058,74.605
2.1598,75.123,74.746
2.2384,75.219,75.343
2.3169,75.387,75.47
2.3955,75.457,74.875
2.474,75.325,74.275
2.5525,74.907,74.887
2.6311,74.493,75.33
2.7096,74.391,75.114
2.7882,74.603,75.008
2.8667,75.065,75.11
2.9452,75.376,75.161
3.0238,75.391,75.112
3.1023,75.185,74.815
3.1809,74.869,74.979
3.2594,74.758,75.296
3.3379,74.855,75.009
3.4165,75.028,74.62
3.495,75.128,74.893
3.5736,75.039,75.204
3.6521,74.882,75.005
3.7306,74.779,74.95
3.8092,74.836,75.684
3.8877,75.008,75.359
3.9663,75.16,74.236
4.0448,75.225,74.104
4.1233,75.153,74.893
4.2019,75.044,75.359
4.2804,74.984,75.488
4.359,74.976,75.001
4.4375,75.008,75.026
4.516,74.979,75.485
4.5946,74.911,75.006
4.6731,74.866,74.345
4.7517,74.907,74.978
4.8302,75.056,75.332
4.9087,75.197,74.869
4.9873,75.232,75.024
5.0658,75.077,75.454
5.1444,74.804,75.006
5.2229,74.621,74.796
5.3014,74.627,75.236
5.38,74.878,75.317
5.4585,75.176,74.366
5.5371,75.344,73.78
5.6156,75.333,74.512
5.6941,75.13,75.919
5.7727,74.919,76.191
5.8512,74.812,75.563
5.9298,74.817,74.287
6.0083,74.918,73.475
6.0868,75.02,74.663
6.1654,75.114,76.084
6.2439,75.191,75.852


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_043.csv <==
x,qOut,qIn
0.03927,74.867,75.129
0.11781,74.918,74.578
0.19635,74.992,74.693
0.27489,75.064,75.352
0.35343,75.101,75.651
0.43197,75.062,75.025
0.51051,75.033,74.493
0.58905,75.063,74.813
0.66759,75.193,75.204
0.74613,75.253,74.689
0.82467,75.136,74.385
0.90321,74.917,74.984
0.98175,74.708,75.907
1.0603,74.747,75.402
1.1388,74.928,74.143
1.2174,75.1,73.925
1.2959,75.113,75.231
1.3744,75.034,76.015
1.453,75.017,75.772
1.5315,75.074,74.898
1.6101,75.181,74.944
1.6886,75.121,75.176
1.7671,74.924,74.787
1.8457,74.731,74.753
1.9242,74.692,74.784
2.0028,74.865,74.504
2.0813,75.068,74.704
2.1598,75.167,74.874
2.2384,75.05,74.849
2.3169,74.824,75.551
2.3955,74.701,76.203
2.474,74.771,75.778
2.5525,75.081,74.331
2.6311,75.409,73.821
2.7096,75.539,74.488
2.7882,75.431,75.279
2.8667,75.083,75.346
2.9452,74.804,75.409
3.0238,74.7,75.505
3.1023,74.703,75.068
3.1809,74.712,74.496
3.2594,74.66,74.798
3.3379,74.72,75
3.4165,74.943,74.586
3.495,75.35,75.015
3.5736,75.636,75.597
3.6521,75.551,75.172
3.7306,75.152,74.813
3.8092,74.561,75.075
3.8877,74.345,74.822
3.9663,74.588,74.578
4.0448,75.062,75.236
4.1233,75.51,76.028
4.2019,75.586,75.348
4.2804,75.325,74.317
4.359,74.927,74.247
4.4375,74.619,74.847
4.516,74.612,75.106
4.5946,74.795,75.3
4.6731,75.023,75.156
4.7517,75.169,74.927
4.8302,75.184,74.951
4.9087,75.09,74.888
4.9873,74.955,74.991
5.0658,74.852,75.103
5.1444,74.918,74.625
5.2229,75.109,74.357
5.3014,75.287,75.221
5.38,75.305,75.853
5.4585,75.058,74.917
5.5371,74.761,74.37
5.6156,74.605,74.794
5.6941,74.752,75.558
5.7727,75.039,75.682
5.8512,75.227,75.161
5.9298,75.244,74.72
6.0083,75.062,74.579
6.0868,74.894,74.586
6.1654,74.819,74.975
6.2439,74.821,75.432


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_044.csv <==
x,qOut,qIn
0.03927,75.269,74.862
0.11781,75.043,74.495
0.19635,74.816,74.403
0.27489,74.667,74.817
0.35343,74.665,75.822
0.43197,74.806,75.978
0.51051,75.01,75.133
0.58905,75.204,74.12
0.66759,75.325,74.174
0.74613,75.354,75.491
0.82467,75.299,76.282
0.90321,75.18,75.57
0.98175,75.022,74.209
1.0603,74.857,74.011
1.1388,74.713,74.685
1.2174,74.623,75.466
1.2959,74.611,75.413
1.3744,74.727,75.101
1.453,74.955,75.065
1.5315,75.198,75.077
1.6101,75.353,74.997
1.6886,75.249,74.764
1.7671,75.004,74.754
1.8457,74.815,75.176
1.9242,74.883,75.506
2.0028,75.162,75.144
2.0813,75.309,74.617
2.1598,75.201,74.476
2.2384,74.769,74.989
2.3169,74.516,75.069
2.3955,74.66,74.704
2.474,75.046,74.897
2.5525,75.451,75.591
2.6311,75.462,75.318
2.7096,75.185,74.611
2.7882,74.863,74.389
2.8667,74.748,75.086
2.9452,74.899,75.681
3.0238,75.102,75.422
3.1023,75.219,74.588
3.1809,75.143,74.785
3.2594,74.955,75.398
3.3379,74.776,75.143
3.4165,74.689,74.503
3.495,74.756,74.816
3.5736,74.936,75.315
3.6521,75.108,74.964
3.7306,75.19,74.497
3.8092,75.115,75.703
3.8877,74.964,76.164
3.9663,74.875,74.622
4.0448,74.894,73.84
4.1233,75.044,74.852
4.2019,75.173,75.187
4.2804,75.191,75.3
4.359,75.11,75.767
4.4375,74.962,75.517
4.516,74.873,74.667
4.5946,74.847,74.385
4.6731,74.861,74.416
4.7517,74.881,74.625
4.8302,74.944,75.063
4.9087,75.074,75.21
4.9873,75.204,75.244
5.0658,75.256,75.381
5.1444,75.078,75.262
5.2229,74.807,74.995
5.3014,74.639,74.668
5.38,74.757,74.509
5.4585,75.139,74.665
5.5371,75.481,75.062
5.6156,75.576,75.293
5.6941,75.25,75.024
5.7727,74.727,75.198
5.8512,74.402,75.561
5.9298,74.401,75.41
6.0083,74.767,74.981
6.0868,75.142,74.726
6.1654,75.364,74.718
6.2439,75.405,74.964


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_045.csv <==
x,qOut,qIn
0.03927,75.245,74.526
0.11781,75.489,75.154
0.19635,75.463,75.845
0.27489,75.244,75.129
0.35343,74.935,74.021
0.43197,74.774,74.41
0.51051,74.79,74.914
0.58905,74.912,75.02
0.66759,75.052,75.248
0.74613,75.125,75.642
0.82467,75.133,75.699
0.90321,75.093,75.202
0.98175,75.023,74.26
1.0603,74.961,74.388
1.1388,74.961,75.339
1.2174,75.021,75.579
1.2959,75.134,74.43
1.3744,75.151,74.078
1.453,74.996,74.914
1.5315,74.744,75.742
1.6101,74.499,75.65
1.6886,74.522,74.879
1.7671,74.8,74.257
1.8457,75.179,74.477
1.9242,75.497,75.666
2.0028,75.537,75.938
2.0813,75.328,74.962
2.1598,75.018,74.162
2.2384,74.779,74.916
2.3169,74.746,75.617
2.3955,74.805,75.394
2.474,74.869,74.83
2.5525,74.867,74.897
2.6311,74.907,75.159
2.7096,75.015,75.054
2.7882,75.122,74.709
2.8667,75.143,74.46
2.9452,75.02,74.702
3.0238,74.911,75.053
3.1023,74.905,75.487
3.1809,75.07,75.92
3.2594,75.198,75.415
3.3379,75.165,74.624
3.4165,75.036,74.107
3.495,74.911,74.123
3.5736,74.993,75.12
3.6521,75.158,75.875
3.7306,75.25,75.357
3.8092,75.129,74.957
3.8877,74.865,75.043
3.9663,74.655,74.569
4.0448,74.592,74.409
4.1233,74.73,75.444
4.2019,74.992,75.842
4.2804,75.284,75.052
4.359,75.472,74.45
4.4375,75.423,75.066
4.516,75.03,75.414
4.5946,74.593,75.316
4.6731,74.386,75.123
4.7517,74.641,74.867
4.8302,75.115,74.572
4.9087,75.415,74.224
4.9873,75.412,74.279
5.0658,75.041,75.344
5.1444,74.724,75.848
5.2229,74.696,75.297
5.3014,74.893,74.986
5.38,75.195,75.135
5.4585,75.281,74.831
5.5371,75.191,74.735
5.6156,75.065,74.981
5.6941,75.048,74.87
5.7727,75.15,74.897
5.8512,75.158,75.298
5.9298,74.996,75.277
6.0083,74.63,74.835
6.0868,74.399,74.936
6.1654,74.483,75.256
6.2439,74.807,75.036


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_046.csv <==
x,qOut,qIn
0.03927,75.244,74.608
0.11781,75.038,74.761
0.19635,74.924,75.288
0.27489,74.945,75.132
0.35343,75.102,74.999
0.43197,75.105,75.199
0.51051,74.939,75.099
0.58905,74.742,74.739
0.66759,74.674,74.521
0.74613,74.851,74.863
0.82467,75.101,75.146
0.90321,75.278,75.044
0.98175,75.257,75.035
1.0603,75.099,75.412
1.1388,74.944,75.588
1.2174,74.865,75.128
1.2959,74.907,74.236
1.3744,74.993,74.251
1.453,75.073,75.179
1.5315,75.118,75.922
1.6101,75.105,75.196
1.6886,75.013,74.558
1.7671,74.875,74.697
1.8457,74.756,74.928
1.9242,74.725,75.229
2.0028,74.832,75.077
2.0813,75.027,74.293
2.1598,75.223,74.101
2.2384,75.34,75.708
2.3169,75.275,76.347
2.3955,75.06,75.35
2.474,74.824,74.635
2.5525,74.702,74.66
2.6311,74.819,74.754
2.7096,75.052,75.107
2.7882,75.246,75.285
2.8667,75.254,74.909
2.9452,75.071,74.662
3.0238,74.85,75.042
3.1023,74.694,75.508
3.1809,74.679,75.017
3.2594,74.733,74.614
3.3379,74.851,75.043
3.4165,75.031,75.549
3.495,75.278,75.153
3.5736,75.452,74.331
3.6521,75.401,74.09
3.7306,75.165,74.716
3.8092,74.83,74.702
3.8877,74.736,74.662
3.9663,74.87,75.828
4.0448,75.069,76.578
4.1233,75.156,75.529
4.2019,75.076,74.233
4.2804,74.993,73.836
4.359,74.987,74.564
4.4375,75.104,75.499
4.516,75.193,75.506
4.5946,75.15,75.059
4.6731,74.974,74.72
4.7517,74.687,74.734
4.8302,74.445,74.758
4.9087,74.396,74.847
4.9873,74.577,75.437
5.0658,74.994,75.669
5.1444,75.47,74.842
5.2229,75.733,74.389
5.3014,75.656,74.831
5.38,75.144,75.602
5.4585,74.609,75.42
5.5371,74.456,74.759
5.6156,74.671,74.499
5.6941,75.154,74.742
5.7727,75.354,74.799
5.8512,75.199,74.939
5.9298,74.891,75.418
6.0083,74.674,75.193
6.0868,74.815,74.742
6.1654,75.096,75.12
6.2439,75.304,75.292


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_047.csv <==
x,qOut,qIn
0.03927,75.166,74.788
0.11781,75.184,73.974
0.19635,75.026,74.346
0.27489,74.836,75.613
0.35343,74.772,75.629
0.43197,74.963,74.893
0.51051,75.229,75.273
0.58905,75.386,75.817
0.66759,75.263,74.991
0.74613,74.917,74.324
0.82467,74.648,74.351
0.90321,74.601,74.495
0.98175,74.871,74.786
1.0603,75.154,75.397
1.1388,75.213,75.776
1.2174,75.05,75.373
1.2959,74.72,74.603
1.3744,74.588,74.447
1.453,74.75,74.883
1.5315,75.096,75.66
1.6101,75.484,75.405
1.6886,75.645,74.56
1.7671,75.493,74.651
1.8457,75.119,75.45
1.9242,74.646,75.536
2.0028,74.404,74.688
2.0813,74.472,74.236
2.1598,74.753,74.348
2.2384,75.127,75.122
2.3169,75.364,75.794
2.3955,75.364,75.353
2.474,75.182,74.607
2.5525,74.898,74.938
2.6311,74.798,75.284
2.7096,74.912,75.116
2.7882,75.116,74.942
2.8667,75.267,74.824
2.9452,75.242,74.753
3.0238,75.117,74.671
3.1023,74.959,74.568
3.1809,74.827,75.305
3.2594,74.72,75.605
3.3379,74.696,75.045
3.4165,74.785,74.995
3.495,75.009,75.285
3.5736,75.224,74.926
3.6521,75.288,74.759
3.7306,75.207,75.148
3.8092,75.023,75.154
3.8877,74.943,74.417
3.9663,74.938,74.234
4.0448,74.928,75.253
4.1233,74.826,76.381
4.2019,74.71,75.705
4.2804,74.732,74.48
4.359,74.891,74.178
4.4375,75.151,74.634
4.516,75.298,74.719
4.5946,75.295,74.892
4.6731,75.197,75.3
4.7517,75.078,75.291
4.8302,74.996,74.926
4.9087,74.906,74.779
4.9873,74.811,74.753
5.0658,74.726,75.206
5.1444,74.801,75.572
5.2229,75.049,75.253
5.3014,75.334,74.652
5.38,75.51,74.467
5.4585,75.31,74.848
5.5371,74.879,75.406
5.6156,74.501,75.522
5.6941,74.464,75.248
5.7727,74.789,75.083
5.8512,75.133,74.795
5.9298,75.304,74.506
6.0083,75.157,74.532
6.0868,74.944,74.967
6.1654,74.882,75.437
6.2439,74.971,75.579


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_048.csv <==
x,qOut,qIn
0.03927,75.333,73.829
0.11781,75.036,74.395
0.19635,74.766,75.456
0.27489,74.667,75.861
0.35343,74.846,74.64
0.43197,75.117,74.133
0.51051,75.254,75.462
0.58905,75.206,76.447
0.66759,74.957,74.984
0.74613,74.794,73.897
0.82467,74.853,74.16
0.90321,75.059,74.664
0.98175,75.306,75.14
1.0603,75.293,75.57
1.1388,75.039,75.598
1.2174,74.727,75.327
1.2959,74.565,74.932
1.3744,74.703,74.735
1.453,74.968,74.811
1.5315,75.21,74.851
1.6101,75.3,74.654
1.6886,75.293,74.84
1.7671,75.209,75.228
1.8457,75.041,75.356
1.9242,74.769,75.082
2.0028,74.5,74.995
2.0813,74.456,75.176
2.1598,74.676,75.134
2.2384,75.15,74.721
2.3169,75.538,74.827
2.3955,75.612,75.36
2.474,75.39,75.49
2.5525,74.941,74.908
2.6311,74.66,74.655
2.7096,74.634,74.784
2.7882,74.77,74.733
2.8667,74.947,74.52
2.9452,75.061,74.775
3.0238,75.143,75.276
3.1023,75.19,75.514
3.1809,75.193,74.855
3.2594,75.107,74.612
3.3379,74.999,75.108
3.4165,74.939,75.902
3.495,74.988,75.94
3.5736,75.109,74.709
3.6521,75.182,73.83
3.7306,75.146,74.313
3.8092,74.953,75.403
3.8877,74.725,75.5
3.9663,74.612,75.097
4.0448,74.65,74.8
4.1233,74.846,74.583
4.2019,75.021,74.717
4.2804,75.097,75.118
4.359,75.105,75.204
4.4375,75.093,75.326
4.516,75.19,75.402
4.5946,75.31,74.925
4.6731,75.333,74.379
4.7517,75.135,74.542
4.8302,74.796,75.02
4.9087,74.606,75.149
4.9873,74.66,75.15
5.0658,74.999,75.801
5.1444,75.238,75.569
5.2229,75.192,74.384
5.3014,74.96,74.273
5.38,74.696,75.051
5.4585,74.757,75.022
5.5371,75.036,75.061
5.6156,75.304,75.397
5.6941,75.336,75.2
5.7727,75.059,74.58
5.8512,74.729,74.591
5.9298,74.547,75.096
6.0083,74.673,75.124
6.0868,74.988,75.362
6.1654,75.285,75.716
6.2439,75.435,74.912


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_049.csv <==
x,qOut,qIn
0.03927,75.016,75.09
0.11781,74.664,75.173
0.19635,74.59,75.217
0.27489,74.776,75.178
0.35343,75.139,75.558
0.43197,75.291,75.081
0.51051,75.207,74.164
0.58905,75.029,74.599
0.66759,74.923,75.496
0.74613,75.031,75.441
0.82467,75.152,75.438
0.90321,75.141,75.418
0.98175,74.878,74.922
1.0603,74.603,74.334
1.1388,74.57,74.248
1.2174,74.776,74.6
1.2959,75.16,74.547
1.3744,75.392,74.87
1.453,75.384,75.677
1.5315,75.2,75.82
1.6101,74.93,75.23
1.6886,74.769,74.643
1.7671,74.787,74.294
1.8457,74.963,74.683
1.9242,75.256,75.941
2.0028,75.491,75.855
2.0813,75.47,74.523
2.1598,75.179,74.091
2.2384,74.644,74.874
2.3169,74.288,75.105
2.3955,74.304,75.088
2.474,74.602,75.17
2.5525,75.047,75.349
2.6311,75.36,75.101
2.7096,75.447,74.809
2.7882,75.32,75.051
2.8667,75.014,75.304
2.9452,74.792,74.725
3.0238,74.809,74.3
3.1023,74.992,74.655
3.1809,75.232,75.169
3.2594,75.206,75.196
3.3379,74.965,75.211
3.4165,74.713,75.208
3.495,74.669,74.991
3.5736,74.905,75.118
3.6521,75.182,75.419
3.7306,75.347,74.855
3.8092,75.278,74.279
3.8877,75.123,74.796
3.9663,74.994,75.159
4.0448,74.904,75.324
4.1233,74.84,75.33
4.2019,74.753,74.837
4.2804,74.729,74.565
4.359,74.807,75.036
4.4375,75.006,75.664
4.516,75.203,75.482
4.5946,75.304,74.767
4.6731,75.292,74.064
4.7517,75.171,74.633
4.8302,75.005,75.552
4.9087,74.849,75.442
4.9873,74.754,74.891
5.0658,74.767,75.383
5.1444,74.897,75.425
5.2229,75.049,74.309
5.3014,75.148,73.837
5.38,75.122,75.199
5.4585,75.053,76.097
5.5371,75.048,75.602
5.6156,75.093,74.394
5.6941,75.149,74.271
5.7727,75.023,75.298
5.8512,74.802,75.805
5.9298,74.66,75.432
6.0083,74.769,74.625
6.0868,75.099,74.359
6.1654,75.347,74.566
6.2439,75.357,74.925


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_050.csv <==
x,qOut,qIn
0.03927,74.635,74.818
0.11781,74.588,74.944
0.19635,74.773,74.811
0.27489,75.049,74.492
0.35343,75.269,75.193
0.43197,75.307,76.028
0.51051,75.215,75.52
0.58905,75.075,74.666
0.66759,74.969,74.051
0.74613,74.928,74.009
0.82467,74.943,74.865
0.90321,75,75.561
0.98175,75.084,75.651
1.0603,75.138,75.869
1.1388,75.086,75.487
1.2174,74.942,74.365
1.2959,74.734,73.801
1.3744,74.665,74.883
1.453,74.814,76.061
1.5315,75.088,75.708
1.6101,75.374,74.297
1.6886,75.361,74.185
1.7671,75.017,74.99
1.8457,74.565,75.761
1.9242,74.268,75.676
2.0028,74.467,74.837
2.0813,74.982,74.131
2.1598,75.51,74.475
2.2384,75.764,75.52
2.3169,75.517,75.204
2.3955,75.02,74.333
2.474,74.609,74.522
2.5525,74.608,75.826
2.6311,74.93,75.865
2.7096,75.183,75.066
2.7882,75.226,74.71
2.8667,74.982,74.846
2.9452,74.841,74.886
3.0238,74.929,74.969
3.1023,75.117,75.039
3.1809,75.236,75.021
3.2594,75.06,74.815
3.3379,74.789,74.671
3.4165,74.617,74.878
3.495,74.711,75.227
3.5736,74.932,75
3.6521,75.117,74.92
3.7306,75.231,75.207
3.8092,75.272,74.853
3.8877,75.286,74.896
3.9663,75.212,75.546
4.0448,75.063,75.402
4.1233,74.872,74.82
4.2019,74.819,75.015
4.2804,74.887,75.004
4.359,74.976,74.457
4.4375,74.977,74.547
4.516,74.891,75.115
4.5946,74.854,75.053
4.6731,74.897,74.715
4.7517,75.028,75.184
4.8302,75.091,75.783
4.9087,75.078,75.633
4.9873,75.049,75
5.0658,75.07,74.377
5.1444,75.163,74.44
5.2229,75.224,74.905
5.3014,75.195,75.113
5.38,75.031,74.975
5.4585,74.821,75.256
5.5371,74.674,75.455
5.6156,74.629,75.008
5.6941,74.706,74.909
5.7727,74.843,75.304
5.8512,75.02,75.064
5.9298,75.203,74.548
6.0083,75.365,75.001
6.0868,75.392,75.527
6.1654,75.22,75.228
6.2439,74.932,74.751


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_051.csv <==
x,qOut,qIn
0.03927,75.39,74.427
0.11781,75.229,74.442
0.19635,74.99,74.424
0.27489,74.788,75.31
0.35343,74.735,75.985
0.43197,74.818,75.057
0.51051,74.912,74.354
0.58905,74.963,74.852
0.66759,74.938,75.38
0.74613,74.941,74.791
0.82467,75.023,74.338
0.90321,75.153,74.775
0.98175,75.294,75.447
1.0603,75.295,75.239
1.1388,75.101,75.107
1.2174,74.81,75.497
1.2959,74.545,75.523
1.3744,74.581,74.659
1.453,74.871,73.994
1.5315,75.219,74.345
1.6101,75.421,75.492
1.6886,75.301,75.71
1.7671,75.018,75.184
1.8457,74.759,74.845
1.9242,74.698,74.978
2.0028,74.781,74.607
2.0813,74.893,74.418
2.1598,75.017,74.947
2.2384,75.156,75.297
2.3169,75.342,75.148
2.3955,75.41,74.948
2.474,75.279,74.994
2.5525,74.897,75.343
2.6311,74.568,75.156
2.7096,74.544,74.788
2.7882,74.789,74.822
2.8667,75.21,75.283
2.9452,75.426,75.458
3.0238,75.325,74.977
3.1023,75.02,74.291
3.1809,74.663,74.676
3.2594,74.579,75.707
3.3379,74.741,75.873
3.4165,74.998,74.958
3.495,75.19,74.082
3.5736,75.213,74.272
3.6521,75.143,74.764
3.7306,75.056,75.204
3.8092,75.022,75.637
3.8877,75.046,75.518
3.9663,75.079,74.858
4.0448,75.084,74.298
4.1233,75.029,74.728
4.2019,74.936,75.465
4.2804,74.896,75.663
4.359,74.944,75.444
4.4375,75.105,74.743
4.516,75.201,74.367
4.5946,75.08,74.675
4.6731,74.809,75.007
4.7517,74.496,74.682
4.8302,74.521,74.696
4.9087,74.847,75.172
4.9873,75.237,75.558
5.0658,75.437,75.87
5.1444,75.24,75.378
5.2229,74.913,74.495
5.3014,74.716,74.63
5.38,74.883,75.121
5.4585,75.232,74.89
5.5371,75.413,74.812
5.6156,75.32,74.642
5.6941,74.907,74.876
5.7727,74.569,75.484
5.8512,74.503,75.25
5.9298,74.66,74.466
6.0083,74.945,74.902
6.0868,75.166,75.949
6.1654,75.321,75.783
6.2439,75.4,74.742


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_052.csv <==
x,qOut,qIn
0.03927,74.91,75.092
0.11781,75.265,75.827
0.19635,75.472,75.846
0.27489,75.482,75.238
0.35343,75.266,74.325
0.43197,74.958,74.262
0.51051,74.735,74.744
0.58905,74.674,74.901
0.66759,74.82,74.979
0.74613,75.036,75.37
0.82467,75.172,75.505
0.90321,75.164,75.207
0.98175,74.966,74.701
1.0603,74.743,74.825
1.1388,74.703,75.322
1.2174,74.878,75.223
1.2959,75.261,74.737
1.3744,75.525,74.621
1.453,75.446,74.581
1.5315,75.086,74.879
1.6101,74.566,75.567
1.6886,74.386,75.419
1.7671,74.589,74.918
1.8457,74.971,75.075
1.9242,75.305,75.193
2.0028,75.376,74.967
2.0813,75.269,74.748
2.1598,75.105,74.257
2.2384,75.007,74.775
2.3169,74.989,76.014
2.3955,74.963,75.837
2.474,74.897,74.236
2.5525,74.777,73.705
2.6311,74.729,75.117
2.7096,74.821,76.09
2.7882,75.014,75.612
2.8667,75.253,74.486
2.9452,75.372,74.476
3.0238,75.304,75.166
3.1023,75.101,75.59
3.1809,74.831,75.405
3.2594,74.7,75.369
3.3379,74.754,75.162
3.4165,74.917,74.5
3.495,75.095,74.123
3.5736,75.103,74.81
3.6521,74.96,75.506
3.7306,74.796,75.187
3.8092,74.756,74.573
3.8877,74.94,74.716
3.9663,75.158,75.142
4.0448,75.267,75.449
4.1233,75.142,75.04
4.2019,74.991,74.874
4.2804,75.024,74.913
4.359,75.193,74.648
4.4375,75.401,74.938
4.516,75.271,75.343
4.5946,74.911,75.219
4.6731,74.581,75.33
4.7517,74.554,75.586
4.8302,74.81,74.89
4.9087,75.036,74.102
4.9873,75.117,74.293
5.0658,74.99,75.017
5.1444,74.935,75.113
5.2229,75.004,75.175
5.3014,75.102,75.671
5.38,75.113,75.37
5.4585,74.949,74.671
5.5371,74.79,74.878
5.6156,74.763,75.114
5.6941,74.968,74.518
5.7727,75.265,74.482
5.8512,75.428,75.231
5.9298,75.365,75.612
6.0083,75.015,75.104
6.0868,74.629,74.764
6.1654,74.461,74.625
6.2439,74.557,74.518


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_053.csv <==
x,qOut,qIn
0.03927,75.15,74.161
0.11781,75.327,74.585
0.19635,75.304,74.721
0.27489,75.134,74.654
0.35343,74.912,75.385
0.43197,74.951,75.937
0.51051,75.135,75.398
0.58905,75.252,74.736
0.66759,75.087,75.241
0.74613,74.753,75.192
0.82467,74.621,74.273
0.90321,74.772,74.228
0.98175,75.213,75.118
1.0603,75.44,75.45
1.1388,75.258,75.493
1.2174,74.827,75.221
1.2959,74.377,74.915
1.3744,74.362,74.7
1.453,74.692,74.672
1.5315,75.138,74.886
1.6101,75.476,75.159
1.6886,75.559,75.283
1.7671,75.403,75.098
1.8457,75.104,74.863
1.9242,74.768,74.838
2.0028,74.586,75.156
2.0813,74.624,75.345
2.1598,74.827,75.037
2.2384,75.126,74.928
2.3169,75.34,74.964
2.3955,75.352,74.722
2.474,75.184,74.839
2.5525,74.882,75.325
2.6311,74.716,75.414
2.7096,74.768,75.237
2.7882,74.948,74.856
2.8667,75.141,74.195
2.9452,75.168,74.24
3.0238,75.088,74.977
3.1023,74.998,75.467
3.1809,74.998,75.467
3.2594,75.073,75.357
3.3379,75.101,75.057
3.4165,75.046,74.779
3.495,74.894,74.745
3.5736,74.824,75.175
3.6521,74.917,75.488
3.7306,75.1,75.065
3.8092,75.281,74.427
3.8877,75.216,74.661
3.9663,74.929,75.167
4.0448,74.608,75.102
4.1233,74.458,74.616
4.2019,74.651,74.862
4.2804,75.012,75.426
4.359,75.34,75.844
4.4375,75.448,75.636
4.516,75.296,74.503
4.5946,75.062,73.848
4.6731,74.897,74.982
4.7517,74.932,75.733
4.8302,75.053,74.67
4.9087,75.091,74.122
4.9873,75.014,74.391
5.0658,74.824,75.291
5.1444,74.716,76.075
5.2229,74.752,75.691
5.3014,74.896,74.507
5.38,75.097,74.386
5.4585,75.266,75.199
5.5371,75.344,75.614
5.6156,75.303,75.275
5.6941,75.121,75.048
5.7727,74.897,75.104
5.8512,74.755,74.588
5.9298,74.713,74.194
6.0083,74.763,75.01
6.0868,74.784,75.96
6.1654,74.823,75.818
6.2439,74.93,74.694


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_054.csv <==
x,qOut,qIn
0.03927,74.875,74.681
0.11781,74.658,74.832
0.19635,74.614,75.469
0.27489,74.783,75.56
0.35343,75.174,75.122
0.43197,75.48,74.958
0.51051,75.477,74.964
0.58905,75.211,74.997
0.66759,74.781,74.339
0.74613,74.611,74.131
0.82467,74.717,74.733
0.90321,74.933,75.135
0.98175,75.075,75.412
1.0603,75.045,75.829
1.1388,74.974,75.537
1.2174,74.947,74.38
1.2959,75.029,74.397
1.3744,75.157,75.498
1.453,75.268,75.629
1.5315,75.312,75.203
1.6101,75.246,74.932
1.6886,75.029,74.638
1.7671,74.735,74.515
1.8457,74.49,74.723
1.9242,74.421,74.82
2.0028,74.599,75.247
2.0813,74.924,75.747
2.1598,75.252,75.406
2.2384,75.449,74.577
2.3169,75.375,74.238
2.3955,75.126,74.528
2.474,74.889,75.349
2.5525,74.856,75.57
2.6311,75.069,75.199
2.7096,75.253,74.841
2.7882,75.246,74.489
2.8667,74.92,75.198
2.9452,74.589,75.913
3.0238,74.546,75.249
3.1023,74.778,74.324
3.1809,75.208,74.446
3.2594,75.421,75.044
3.3379,75.305,75.32
3.4165,74.99,75.233
3.495,74.648,75.173
3.5736,74.618,75.272
3.6521,74.839,75.224
3.7306,75.126,74.824
3.8092,75.285,74.522
3.8877,75.211,74.728
3.9663,75.066,74.974
4.0448,74.971,74.94
4.1233,75.033,74.857
4.2019,75.096,75.438
4.2804,75.026,75.776
4.359,74.875,74.935
4.4375,74.731,73.843
4.516,74.836,74.371
4.5946,75.102,75.554
4.6731,75.352,75.745
4.7517,75.409,74.755
4.8302,75.209,74.638
4.9087,74.919,75.221
4.9873,74.688,75.817
5.0658,74.64,75.494
5.1444,74.745,74.452
5.2229,74.932,73.945
5.3014,75.125,74.528
5.38,75.259,75.526
5.4585,75.215,75.552
5.5371,75.004,75.277
5.6156,74.759,75.347
5.6941,74.626,74.793
5.7727,74.74,74.207
5.8512,74.974,74.796
5.9298,75.2,75.4
6.0083,75.299,74.745
6.0868,75.296,74.556
6.1654,75.223,75.221
6.2439,75.085,75.393


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_055.csv <==
x,qOut,qIn
0.03927,75.196,76.028
0.11781,75.22,75.953
0.19635,75.107,74.838
0.27489,74.995,74.111
0.35343,75.019,74.108
0.43197,75.13,74.516
0.51051,75.179,75.209
0.58905,75.138,75.516
0.66759,75.013,75.112
0.74613,74.948,74.874
0.82467,74.903,75.212
0.90321,74.844,75.389
0.98175,74.735,74.878
1.0603,74.755,74.787
1.1388,74.994,75.04
1.2174,75.317,75.094
1.2959,75.556,75.209
1.3744,75.338,75.059
1.453,74.825,74.588
1.5315,74.369,74.575
1.6101,74.325,75.424
1.6886,74.712,75.646
1.7671,75.148,74.845
1.8457,75.42,74.154
1.9242,75.369,75.072
2.0028,75.181,75.67
2.0813,75.03,75.041
2.1598,74.969,74.526
2.2384,75.017,75.128
2.3169,75.049,75.475
2.3955,75.034,75.396
2.474,74.988,75.232
2.5525,74.932,74.63
2.6311,74.913,74.669
2.7096,74.937,75.127
2.7882,74.988,74.784
2.8667,75.044,74.054
2.9452,75.042,74.581
3.0238,74.983,75.734
3.1023,74.915,76.112
3.1809,74.895,74.885
3.2594,74.964,74.231
3.3379,75.065,74.676
3.4165,75.155,74.916
3.495,75.197,74.667
3.5736,75.225,75.424
3.6521,75.216,76.151
3.7306,75.13,75.531
3.8092,74.928,74.542
3.8877,74.666,74.494
3.9663,74.52,74.689
4.0448,74.562,74.886
4.1233,74.832,74.79
4.2019,75.163,75.069
4.2804,75.358,75.538
4.359,75.329,75.315
4.4375,75.015,74.335
4.516,74.658,74.721
4.5946,74.549,75.917
4.6731,74.733,75.848
4.7517,75.2,74.403
4.8302,75.562,74.083
4.9087,75.578,74.567
4.9873,75.283,75.009
5.0658,74.768,75.571
5.1444,74.507,75.491
5.2229,74.594,74.67
5.3014,74.871,74.385
5.38,75.149,75.31
5.4585,75.208,75.794
5.5371,75.138,75.268
5.6156,75.055,74.634
5.6941,75.074,74.661
5.7727,75.157,75.066
5.8512,75.144,75.454
5.9298,75.002,75.15
6.0083,74.724,74.526
6.0868,74.59,74.559
6.1654,74.699,74.711
6.2439,74.947,75.094


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_056.csv <==
x,qOut,qIn
0.03927,74.806,75.27
0.11781,74.979,75.063
0.19635,75.112,74.589
0.27489,75.124,74.59
0.35343,74.976,74.818
0.43197,74.89,75.115
0.51051,74.918,75.52
0.58905,75,75.582
0.66759,75.055,75.078
0.74613,75.038,74.331
0.82467,75.027,74.065
0.90321,75.048,74.718
0.98175,75.112,75.857
1.0603,75.134,75.918
1.1388,75.085,75.04
1.2174,74.984,74.458
1.2959,74.857,74.835
1.3744,74.756,74.872
1.453,74.742,74.655
1.5315,74.838,74.879
1.6101,75.057,75.683
1.6886,75.281,75.7
1.7671,75.319,75.013
1.8457,75.14,74.677
1.9242,74.746,75.213
2.0028,74.514,74.974
2.0813,74.634,74.104
2.1598,74.992,74.267
2.2384,75.428,75.344
2.3169,75.525,75.664
2.3955,75.255,75.536
2.474,74.838,74.956
2.5525,74.535,74.476
2.6311,74.63,74.637
2.7096,74.954,74.99
2.7882,75.297,75.492
2.8667,75.469,75.335
2.9452,75.412,74.736
3.0238,75.181,74.571
3.1023,74.877,74.718
3.1809,74.605,75.229
3.2594,74.523,75.685
3.3379,74.664,75.504
3.4165,74.94,74.668
3.495,75.25,74.088
3.5736,75.367,74.58
3.6521,75.241,75.103
3.7306,74.991,74.948
3.8092,74.766,74.883
3.8877,74.809,75.441
3.9663,75.003,75.782
4.0448,75.169,75.605
4.1233,75.128,74.67
4.2019,74.932,74.586
4.2804,74.837,75.478
4.359,74.914,75.666
4.4375,75.191,74.422
4.516,75.303,73.76
4.5946,75.112,74.424
4.6731,74.76,75.488
4.7517,74.446,75.782
4.8302,74.501,75.446
4.9087,74.8,74.752
4.9873,75.149,74.186
5.0658,75.366,75.163
5.1444,75.416,75.85
5.2229,75.383,74.889
5.3014,75.31,74.258
5.38,75.236,75.365
5.4585,75.101,75.405
5.5371,74.893,74.568
5.6156,74.678,74.703
5.6941,74.529,75.339
5.7727,74.599,75.052
5.8512,74.857,74.794
5.9298,75.163,74.882
6.0083,75.37,75.425
6.0868,75.291,75.38
6.1654,75.045,74.764
6.2439,74.819,74.711


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_057.csv <==
x,qOut,qIn
0.03927,75.148,74.564
0.11781,75.109,74.081
0.19635,75.083,75.188
0.27489,75.088,76.072
0.35343,75.124,75.306
0.43197,75.16,74.443
0.51051,75.187,74.448
0.58905,75.179,75.166
0.66759,75.105,75.753
0.74613,74.957,75.152
0.82467,74.844,74.235
0.90321,74.817,74.245
0.98175,74.917,75.003
1.0603,74.983,75.37
1.1388,74.935,75.571
1.2174,74.838,75.531
1.2959,74.783,75.111
1.3744,74.915,74.808
1.453,75.11,74.677
1.5315,75.24,74.195
1.6101,75.186,74.213
1.6886,75.042,75.277
1.7671,74.96,75.92
1.8457,74.95,75.779
1.9242,74.985,75.296
2.0028,74.881,74.705
2.0813,74.735,74.472
2.1598,74.697,74.984
2.2384,74.908,75.192
2.3169,75.302,74.682
2.3955,75.564,74.636
2.474,75.523,75.217
2.5525,75.048,75.668
2.6311,74.501,75.207
2.7096,74.271,74.413
2.7882,74.416,74.277
2.8667,74.9,75.141
2.9452,75.35,75.442
3.0238,75.595,75.111
3.1023,75.584,74.836
3.1809,75.292,75.085
3.2594,74.916,75.006
3.3379,74.691,74.51
3.4165,74.678,74.623
3.495,74.888,75.81
3.5736,75.086,75.935
3.6521,75.176,74.828
3.7306,75.157,74.288
3.8092,75.041,74.732
3.8877,74.896,74.921
3.9663,74.798,75.232
4.0448,74.799,75.404
4.1233,74.941,74.898
4.2019,75.117,74.459
4.2804,75.164,74.549
4.359,75.063,75.042
4.4375,74.83,75.775
4.516,74.751,75.973
4.5946,74.9,75.231
4.6731,75.151,74.205
4.7517,75.352,74.375
4.8302,75.265,74.986
4.9087,75.013,75.042
4.9873,74.785,74.745
5.0658,74.774,74.807
5.1444,74.959,75.227
5.2229,75.093,75.308
5.3014,75.078,75.165
5.38,74.855,75.153
5.4585,74.73,74.893
5.5371,74.868,74.829
5.6156,75.17,75.559
5.6941,75.498,75.605
5.7727,75.469,74.722
5.8512,75.114,74.35
5.9298,74.683,74.798
6.0083,74.455,75.294
6.0868,74.602,74.883
6.1654,74.878,74.762
6.2439,75.107,75.223


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_058.csv <==
x,qOut,qIn
0.03927,75.347,74.656
0.11781,74.913,74.705
0.19635,74.527,75.135
0.27489,74.39,75.268
0.35343,74.643,74.786
0.43197,75.015,74.47
0.51051,75.279,74.609
0.58905,75.367,75.157
0.66759,75.246,75.68
0.74613,75.077,75.317
0.82467,74.974,74.795
0.90321,74.959,75.112
0.98175,75.03,75.718
1.0603,75.059,75.057
1.1388,75.023,74.067
1.2174,74.958,74.095
1.2959,74.916,74.852
1.3744,74.928,75.261
1.453,74.926,75.565
1.5315,74.886,75.401
1.6101,74.799,74.815
1.6886,74.779,74.847
1.7671,74.884,74.975
1.8457,75.074,74.477
1.9242,75.294,74.688
2.0028,75.413,75.798
2.0813,75.372,76.014
2.1598,75.183,75.185
2.2384,74.875,74.255
2.3169,74.598,74.491
2.3955,74.497,75.183
2.474,74.605,75.359
2.5525,74.922,75.137
2.6311,75.263,75.087
2.7096,75.421,75.114
2.7882,75.334,75.224
2.8667,74.972,74.75
2.9452,74.656,74.189
3.0238,74.623,74.244
3.1023,74.842,74.874
3.1809,75.232,75.999
3.2594,75.447,75.851
3.3379,75.375,74.729
3.4165,75.11,74.347
3.495,74.776,74.596
3.5736,74.693,75.074
3.6521,74.873,75.751
3.7306,75.159,75.355
3.8092,75.383,74.201
3.8877,75.315,74.382
3.9663,75.011,75.199
4.0448,74.656,75.755
4.1233,74.448,75.841
4.2019,74.55,75.134
4.2804,74.849,74.248
4.359,75.175,74.515
4.4375,75.371,75.09
4.516,75.303,74.899
4.5946,75.076,74.999
4.6731,74.862,75.167
4.7517,74.837,74.513
4.8302,74.981,74.435
4.9087,75.066,75.488
4.9873,75.03,76.175
5.0658,74.852,75.203
5.1444,74.857,74.526
5.2229,75.08,74.836
5.3014,75.34,74.953
5.38,75.427,74.096
5.4585,75.161,74.298
5.5371,74.823,75.506
5.6156,74.634,75.952
5.6941,74.777,75.008
5.7727,74.977,74.693
5.8512,75.02,75.033
5.9298,74.95,75.26
6.0083,74.861,75.001
6.0868,75.023,74.815
6.1654,75.3,75.148
6.2439,75.478,75.218


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_059.csv <==
x,qOut,qIn
0.03927,75.213,73.882
0.11781,75.089,73.776
0.19635,74.924,74.983
0.27489,74.811,76.253
0.35343,74.834,75.873
0.43197,74.894,74.741
0.51051,74.912,74.244
0.58905,74.905,74.34
0.66759,74.912,74.835
0.74613,75.04,75.628
0.82467,75.239,75.958
0.90321,75.402,75.43
0.98175,75.421,74.744
1.0603,75.174,74.434
1.1388,74.784,74.446
1.2174,74.463,75.063
1.2959,74.417,75.312
1.3744,74.742,74.948
1.453,75.187,74.793
1.5315,75.492,74.888
1.6101,75.413,75.391
1.6886,74.967,75.427
1.7671,74.587,74.557
1.8457,74.53,73.869
1.9242,74.974,75.063
2.0028,75.48,75.898
2.0813,75.636,75.286
2.1598,75.407,74.957
2.2384,74.838,75.624
2.3169,74.526,75.306
2.3955,74.605,74.471
2.474,74.896,74.629
2.5525,75.171,75.041
2.6311,75.207,74.595
2.7096,75.114,74.652
2.7882,74.983,75.225
2.8667,74.891,75.083
2.9452,74.789,74.676
3.0238,74.717,74.923
3.1023,74.742,75.578
3.1809,74.93,75.557
3.2594,75.234,74.666
3.3379,75.462,74.159
3.4165,75.507,74.682
3.495,75.283,75.427
3.5736,74.963,75.103
3.6521,74.75,74.611
3.7306,74.689,74.732
3.8092,74.786,75.867
3.8877,74.868,75.971
3.9663,74.913,74.836
4.0448,74.954,74.448
4.1233,75.025,75.182
4.2019,75.13,74.99
4.2804,75.192,74.553
4.359,75.168,74.582
4.4375,75.023,75.056
4.516,74.838,75.449
4.5946,74.729,75.334
4.6731,74.735,74.951
4.7517,74.872,74.622
4.8302,75.031,74.652
4.9087,75.163,75.012
4.9873,75.259,75.291
5.0658,75.319,75.406
5.1444,75.313,75.087
5.2229,75.185,74.691
5.3014,74.973,74.765
5.38,74.733,74.979
5.4585,74.66,75.029
5.5371,74.774,74.961
5.6156,74.981,74.658
5.6941,75.172,74.803
5.7727,75.201,75.245
5.8512,75.088,75.289
5.9298,74.924,75.242
6.0083,74.807,75.114
6.0868,74.855,75.183
6.1654,75.013,75.536
6.2439,75.169,75.16


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_060.csv <==
x,qOut,qIn
0.03927,74.817,74.785
0.11781,75.062,74.747
0.19635,75.264,74.816
0.27489,75.327,74.728
0.35343,75.171,74.739
0.43197,74.953,74.803
0.51051,74.86,74.978
0.58905,74.909,75.244
0.66759,75.079,75.533
0.74613,75.111,75.602
0.82467,74.994,75.243
0.90321,74.853,74.955
0.98175,74.83,75.035
1.0603,75.017,74.838
1.1388,75.212,74.505
1.2174,75.261,74.414
1.2959,75.041,74.727
1.3744,74.739,75.485
1.453,74.586,75.88
1.5315,74.622,75.101
1.6101,74.83,73.882
1.6886,75.004,74.286
1.7671,75.145,75.404
1.8457,75.273,75.725
1.9242,75.414,75.275
2.0028,75.469,75.095
2.0813,75.329,74.892
2.1598,75.039,74.74
2.2384,74.68,75.167
2.3169,74.523,75.267
2.3955,74.623,74.746
2.474,74.874,74.629
2.5525,75.159,74.996
2.6311,75.25,75.146
2.7096,75.105,75.245
2.7882,74.848,75.103
2.8667,74.631,74.882
2.9452,74.721,75.36
3.0238,75.02,75.522
3.1023,75.325,74.599
3.1809,75.425,74.154
3.2594,75.239,74.835
3.3379,74.982,75.088
3.4165,74.813,75.045
3.495,74.863,75.895
3.5736,74.964,75.818
3.6521,74.991,74.445
3.7306,74.963,73.94
3.8092,74.928,74.741
3.8877,75.016,75.399
3.9663,75.161,75.719
4.0448,75.266,75.412
4.1233,75.242,74.889
4.2019,75.049,74.319
4.2804,74.79,73.973
4.359,74.592,74.928
4.4375,74.578,75.715
4.516,74.811,75.041
4.5946,75.149,74.841
4.6731,75.403,75.438
4.7517,75.393,75.599
4.8302,75.065,74.952
4.9087,74.726,74.436
4.9873,74.603,74.527
5.0658,74.879,74.973
5.1444,75.268,74.98
5.2229,75.401,74.92
5.3014,75.215,75.256
5.38,74.714,75.74
5.4585,74.426,75.287
5.5371,74.529,74.349
5.6156,74.883,74.172
5.6941,75.295,75.564
5.7727,75.471,76.013
5.8512,75.429,75.034
5.9298,75.252,74.027
6.0083,75.03,74.538
6.0868,74.832,75.46
6.1654,74.702,75.577
6.2439,74.685,75.195


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_061.csv <==
x,qOut,qIn
0.03927,74.899,75.093
0.11781,75.046,75.191
0.19635,75.155,74.764
0.27489,75.193,74.708
0.35343,75.147,75.58
0.43197,75.069,75.524
0.51051,74.931,74.706
0.58905,74.76,74.715
0.66759,74.59,75.295
0.74613,74.604,74.969
0.82467,74.837,74.401
0.90321,75.158,74.133
0.98175,75.419,74.949
1.0603,75.387,75.618
1.1388,75.144,75.368
1.2174,74.877,75.334
1.2959,74.777,75.641
1.3744,74.891,75.277
1.453,75.057,74.712
1.5315,75.18,74.276
1.6101,75.192,74.651
1.6886,75.163,75.358
1.7671,75.093,75.349
1.8457,74.966,74.66
1.9242,74.771,74.117
2.0028,74.589,74.886
2.0813,74.546,76.085
2.1598,74.672,75.946
2.2384,74.971,74.312
2.3169,75.314,74.142
2.3955,75.55,74.95
2.474,75.587,75.3
2.5525,75.35,75.33
2.6311,74.979,75.235
2.7096,74.72,74.739
2.7882,74.65,74.379
2.8667,74.801,74.805
2.9452,74.913,75.281
3.0238,74.926,75.256
3.1023,74.91,75.193
3.1809,74.953,75.369
3.2594,75.111,75.486
3.3379,75.215,75.148
3.4165,75.18,74.3
3.495,74.945,74.332
3.5736,74.765,74.943
3.6521,74.803,75.202
3.7306,74.98,75.678
3.8092,75.175,75.814
3.8877,75.091,74.851
3.9663,74.848,74.054
4.0448,74.662,74.41
4.1233,74.738,75.236
4.2019,75.064,75.317
4.2804,75.383,75.194
4.359,75.529,74.913
4.4375,75.372,74.942
4.516,75.006,74.873
4.5946,74.665,74.454
4.6731,74.51,74.757
4.7517,74.666,76.077
4.8302,75.032,75.724
4.9087,75.366,74.264
4.9873,75.496,74.163
5.0658,75.27,75.441
5.1444,74.851,75.463
5.2229,74.601,74.912
5.3014,74.633,74.876
5.38,74.996,74.949
5.4585,75.262,74.953
5.5371,75.233,75.403
5.6156,75,75.386
5.6941,74.705,74.416
5.7727,74.704,73.971
5.8512,74.929,74.591
5.9298,75.192,75.435
6.0083,75.3,75.646
6.0868,75.167,75.326
6.1654,74.967,74.9
6.2439,74.839,74.729


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_062.csv <==
x,qOut,qIn
0.03927,75.176,75.515
0.11781,75.235,74.785
0.19635,75.161,74.392
0.27489,75.019,74.774
0.35343,74.878,74.911
0.43197,74.822,74.288
0.51051,74.87,74.614
0.58905,74.987,76.06
0.66759,75.132,76.42
0.74613,75.203,75.042
0.82467,75.154,74.088
0.90321,75.028,74.384
0.98175,74.877,75.365
1.0603,74.861,75.449
1.1388,74.973,74.976
1.2174,75.104,74.556
1.2959,75.133,74.144
1.3744,74.931,74.629
1.453,74.654,75.766
1.5315,74.489,76.174
1.6101,74.608,75.533
1.6886,74.977,74.595
1.7671,75.366,73.863
1.8457,75.597,74.324
1.9242,75.519,75.363
2.0028,75.198,75.247
2.0813,74.899,74.942
2.1598,74.757,74.984
2.2384,74.869,75.533
2.3169,74.946,75.624
2.3955,74.866,74.787
2.474,74.742,74.025
2.5525,74.724,74.815
2.6311,75.032,75.555
2.7096,75.404,75.296
2.7882,75.57,74.95
2.8667,75.272,75.059
2.9452,74.713,74.844
3.0238,74.392,74.664
3.1023,74.451,74.917
3.1809,74.929,74.619
3.2594,75.322,74.513
3.3379,75.451,75.389
3.4165,75.352,75.707
3.495,75.103,75.136
3.5736,74.89,75.252
3.6521,74.773,75.45
3.7306,74.77,75.124
3.8092,74.891,74.477
3.8877,75.084,74.553
3.9663,75.217,75.046
4.0448,75.211,75.201
4.1233,75.007,75.336
4.2019,74.766,75.079
4.2804,74.653,74.374
4.359,74.693,74.331
4.4375,74.874,75.306
4.516,75.061,75.68
4.5946,75.232,75.19
4.6731,75.361,74.863
4.7517,75.425,75.051
4.8302,75.326,74.845
4.9087,75.093,74.619
4.9873,74.85,74.739
5.0658,74.732,75.152
5.1444,74.834,75.359
5.2229,75,75.23
5.3014,75.096,74.919
5.38,75.003,74.91
5.4585,74.817,75.04
5.5371,74.734,74.876
5.6156,74.815,74.725
5.6941,75.085,75.096
5.7727,75.305,75.245
5.8512,75.312,75.145
5.9298,75.128,75.294
6.0083,74.817,74.999
6.0868,74.677,74.394
6.1654,74.76,74.626
6.2439,74.967,75.464


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_063.csv <==
x,qOut,qIn
0.03927,74.841,75.383
0.11781,74.508,75.18
0.19635,74.565,74.619
0.27489,74.87,74.752
0.35343,75.218,74.84
0.43197,75.253,74.884
0.51051,75.067,75.296
0.58905,74.854,75.552
0.66759,74.809,75.674
0.74613,75.001,74.983
0.82467,75.248,74.031
0.90321,75.399,74.223
0.98175,75.317,75.138
1.0603,75.042,75.452
1.1388,74.783,75.519
1.2174,74.661,75.217
1.2959,74.765,74.641
1.3744,74.899,74.825
1.453,74.942,75.358
1.5315,74.931,75.129
1.6101,74.933,74.116
1.6886,75.109,74.323
1.7671,75.31,75.437
1.8457,75.37,75.989
1.9242,75.13,74.958
2.0028,74.737,74.57
2.0813,74.535,75.272
2.1598,74.62,75.53
2.2384,75.017,74.694
2.3169,75.35,74.224
2.3955,75.439,74.378
2.474,75.306,74.992
2.5525,75.015,75.336
2.6311,74.804,75.142
2.7096,74.719,75.214
2.7882,74.732,75.345
2.8667,74.806,74.847
2.9452,74.933,74.466
3.0238,75.113,74.846
3.1023,75.282,75.506
3.1809,75.369,75.713
3.2594,75.259,75.501
3.3379,75.009,74.93
3.4165,74.738,74.233
3.495,74.57,74.556
3.5736,74.585,75.178
3.6521,74.748,75.189
3.7306,74.987,75.061
3.8092,75.231,75.05
3.8877,75.335,74.667
3.9663,75.234,74.47
4.0448,75.017,75.186
4.1233,74.799,75.772
4.2019,74.846,74.937
4.2804,75.101,74.361
4.359,75.371,75.153
4.4375,75.458,75.676
4.516,75.214,74.929
4.5946,74.858,74.329
4.6731,74.612,74.139
4.7517,74.678,74.889
4.8302,74.931,75.819
4.9087,75.11,75.904
4.9873,75.127,75.394
5.0658,74.944,74.667
5.1444,74.82,74.38
5.2229,74.863,74.634
5.3014,75.017,74.85
5.38,75.195,75.138
5.4585,75.244,75.3
5.5371,75.175,75.029
5.6156,75.03,74.891
5.6941,74.849,74.96
5.7727,74.677,74.85
5.8512,74.623,74.836
5.9298,74.742,75.311
6.0083,75.075,76.183
6.0868,75.439,75.427
6.1654,75.552,73.995
6.2439,75.356,74.143


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_064.csv <==
x,qOut,qIn
0.03927,75.008,74.159
0.11781,75.068,74.201
0.19635,75.17,74.875
0.27489,75.192,75.269
0.35343,75.012,75.425
0.43197,74.665,75.332
0.51051,74.441,74.84
0.58905,74.486,74.467
0.66759,74.887,74.622
0.74613,75.373,75.401
0.82467,75.684,75.996
0.90321,75.712,75.653
0.98175,75.387,74.587
1.0603,74.922,74.112
1.1388,74.566,74.715
1.2174,74.419,75.617
1.2959,74.531,75.38
1.3744,74.757,74.941
1.453,75.003,74.86
1.5315,75.18,74.749
1.6101,75.21,74.694
1.6886,75.046,74.815
1.7671,74.859,75.027
1.8457,74.803,75.186
1.9242,75.013,75.629
2.0028,75.32,75.635
2.0813,75.431,74.76
2.1598,75.288,74.006
2.2384,74.887,74.639
2.3169,74.682,75.583
2.3955,74.806,75.462
2.474,75.093,74.704
2.5525,75.327,74.554
2.6311,75.193,75.18
2.7096,74.868,75.725
2.7882,74.604,75.491
2.8667,74.638,74.766
2.9452,74.94,74.28
3.0238,75.249,74.21
3.1023,75.408,74.945
3.1809,75.294,75.644
3.2594,75.016,75.287
3.3379,74.774,75.005
3.4165,74.675,75.204
3.495,74.794,74.926
3.5736,74.976,74.647
3.6521,75.101,74.847
3.7306,75.154,74.882
3.8092,75.147,75.344
3.8877,75.165,75.596
3.9663,75.134,74.834
4.0448,75.007,74.386
4.1233,74.745,75.265
4.2019,74.563,75.402
4.2804,74.643,74.758
4.359,74.929,74.627
4.4375,75.321,75.307
4.516,75.467,75.494
4.5946,75.315,74.883
4.6731,75.017,74.175
4.7517,74.757,74.911
4.8302,74.759,75.714
4.9087,74.92,75.233
4.9873,75.099,74.548
5.0658,75.169,75.036
5.1444,75.114,75.355
5.2229,75.01,74.905
5.3014,74.924,74.882
5.38,74.911,75.771
5.4585,74.977,75.35
5.5371,75.058,74.089
5.6156,75.097,73.772
5.6941,75.043,74.821
5.7727,74.931,75.577
5.8512,74.854,75.809
5.9298,74.855,75.65
6.0083,74.959,75.059
6.0868,75.058,74.803
6.1654,75.084,75.103
6.2439,75.056,75.021


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_065.csv <==
x,qOut,qIn
0.03927,74.711,74.57
0.11781,74.767,74.446
0.19635,74.829,75.004
0.27489,74.904,75.561
0.35343,75.016,75.275
0.43197,75.218,74.788
0.51051,75.338,74.855
0.58905,75.282,75.304
0.66759,74.974,74.994
0.74613,74.725,74.201
0.82467,74.778,74.26
0.90321,75.055,74.861
0.98175,75.415,75.359
1.0603,75.41,75.576
1.1388,75.088,75.336
1.2174,74.713,75.143
1.2959,74.571,75.203
1.3744,74.787,75.104
1.453,75.092,75.062
1.5315,75.307,74.708
1.6101,75.292,74.316
1.6886,75.143,74.958
1.7671,74.944,75.338
1.8457,74.75,74.694
1.9242,74.604,74.672
2.0028,74.566,75.648
2.0813,74.686,75.929
2.1598,74.927,75.226
2.2384,75.234,74.122
2.3169,75.448,74.135
2.3955,75.487,75.087
2.474,75.366,75.66
2.5525,75.123,75.369
2.6311,74.909,75.335
2.7096,74.776,75.211
2.7882,74.719,74.609
2.8667,74.72,74.349
2.9452,74.77,75.033
3.0238,74.902,75.417
3.1023,75.084,75.022
3.1809,75.281,74.962
3.2594,75.332,74.991
3.3379,75.17,74.483
3.4165,74.895,74.507
3.495,74.63,75.372
3.5736,74.665,75.628
3.6521,74.959,75.451
3.7306,75.31,75.236
3.8092,75.506,74.643
3.8877,75.322,74.25
3.9663,74.956,74.808
4.0448,74.663,75.387
4.1233,74.686,74.86
4.2019,74.946,74.743
4.2804,75.128,75.373
4.359,75.12,75.524
4.4375,74.857,74.653
4.516,74.662,74.33
4.5946,74.711,74.841
4.6731,74.955,75.525
4.7517,75.305,75.62
4.8302,75.47,75.193
4.9087,75.36,74.799
4.9873,75.065,74.501
5.0658,74.712,74.707
5.1444,74.608,75.254
5.2229,74.756,75.159
5.3014,75.014,74.545
5.38,75.225,74.316
5.4585,75.228,75.069
5.5371,75.076,75.955
5.6156,74.887,76
5.6941,74.783,74.837
5.7727,74.866,73.939
5.8512,75.06,74.368
5.9298,75.247,75.637
6.0083,75.306,75.711
6.0868,75.162,75.014
6.1654,74.934,74.934
6.2439,74.746,75.022


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_066.csv <==
x,qOut,qIn
0.03927,75.258,74.777
0.11781,75.213,75.018
0.19635,74.986,75.443
0.27489,74.738,74.797
0.35343,74.638,74.377
0.43197,74.75,75.515
0.51051,74.949,76.13
0.58905,75.143,75.448
0.66759,75.254,73.949
0.74613,75.282,73.889
0.82467,75.224,75.049
0.90321,75.106,75.459
0.98175,74.957,74.799
1.0603,74.858,75.057
1.1388,74.829,75.534
1.2174,74.846,75.349
1.2959,74.877,75.173
1.3744,74.9,75.513
1.453,74.955,75.294
1.5315,75.052,74.352
1.6101,75.197,73.964
1.6886,75.279,74.645
1.7671,75.185,75.311
1.8457,74.944,75.574
1.9242,74.619,75.194
2.0028,74.508,74.921
2.0813,74.666,74.948
2.1598,74.966,74.693
2.2384,75.258,74.265
2.3169,75.382,74.921
2.3955,75.394,76.007
2.474,75.338,76.165
2.5525,75.253,75.063
2.6311,75.026,74.24
2.7096,74.707,74.198
2.7882,74.464,74.616
2.8667,74.474,75.204
2.9452,74.812,75.563
3.0238,75.211,75.479
3.1023,75.443,75.008
3.1809,75.309,74.311
3.2594,74.908,74.709
3.3379,74.595,75.67
3.4165,74.556,75.505
3.495,74.91,74.583
3.5736,75.362,74.723
3.6521,75.586,75.144
3.7306,75.477,75.068
3.8092,74.974,75.023
3.8877,74.522,75.147
3.9663,74.455,74.592
4.0448,74.726,74.318
4.1233,75.21,75.162
4.2019,75.43,75.537
4.2804,75.323,75.131
4.359,75.054,74.681
4.4375,74.826,74.815
4.516,74.872,75.185
4.5946,75.034,75.538
4.6731,75.156,75.553
4.7517,75.097,74.705
4.8302,74.966,74.3
4.9087,74.893,74.817
4.9873,74.883,75.425
5.0658,74.908,75.425
5.1444,74.864,75.062
5.2229,74.823,74.76
5.3014,74.841,74.845
5.38,74.962,75.06
5.4585,75.073,74.737
5.5371,75.106,74.421
5.6156,75.091,74.828
5.6941,75.081,75.769
5.7727,75.147,75.569
5.8512,75.182,74.733
5.9298,75.127,74.727
6.0083,74.94,75.546
6.0868,74.819,75.199
6.1654,74.883,74.477
6.2439,75.064,74.609


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_067.csv <==
x,qOut,qIn
0.03927,74.935,74.358
0.11781,74.894,74.386
0.19635,74.852,75.148
0.27489,74.816,75.72
0.35343,74.793,75.315
0.43197,74.875,74.432
0.51051,75.059,73.966
0.58905,75.245,74.273
0.66759,75.319,75.333
0.74613,75.142,75.796
0.82467,74.873,75.608
0.90321,74.699,75.463
0.98175,74.794,74.792
1.0603,75.063,74.228
1.1388,75.252,74.788
1.2174,75.279,75.438
1.2959,75.102,74.956
1.3744,74.984,74.755
1.453,74.968,75.271
1.5315,74.955,75.504
1.6101,74.822,74.266
1.6886,74.564,73.82
1.7671,74.475,75.107
1.8457,74.66,76.214
1.9242,75.168,75.876
2.0028,75.606,75.14
2.0813,75.673,74.673
2.1598,75.391,74.839
2.2384,74.852,74.896
2.3169,74.602,74.342
2.3955,74.731,74.23
2.474,75.038,74.727
2.5525,75.289,75.378
2.6311,75.211,75.584
2.7096,74.932,75.38
2.7882,74.657,74.917
2.8667,74.585,74.518
2.9452,74.805,74.7
3.0238,75.179,75.22
3.1023,75.524,75.397
3.1809,75.672,74.892
3.2594,75.448,74.797
3.3379,74.981,75.181
3.4165,74.523,75.159
3.495,74.331,74.947
3.5736,74.486,75.205
3.6521,74.792,75.244
3.7306,75.098,75.007
3.8092,75.285,74.545
3.8877,75.316,74.491
3.9663,75.189,74.921
4.0448,74.988,75.241
4.1233,74.811,75.637
4.2019,74.831,75.298
4.2804,74.981,74.41
4.359,75.131,74.518
4.4375,75.154,75.6
4.516,75.061,75.214
4.5946,75.003,74.273
4.6731,75.023,74.801
4.7517,75.136,75.675
4.8302,75.14,75.226
4.9087,74.997,74.85
4.9873,74.807,74.813
5.0658,74.691,75.049
5.1444,74.793,75.129
5.2229,75.007,74.828
5.3014,75.198,74.694
5.38,75.242,75.042
5.4585,75.114,74.84
5.5371,74.941,74.561
5.6156,74.825,75.103
5.6941,74.852,75.652
5.7727,74.964,75.399
5.8512,75.073,75.043
5.9298,75.141,74.551
6.0083,75.145,74.09
6.0868,75.115,74.933
6.1654,75.06,76.115
6.2439,74.994,75.738


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_068.csv <==
x,qOut,qIn
0.03927,75.23,75.483
0.11781,75.312,75.574
0.19635,75.126,75.61
0.27489,74.84,75.085
0.35343,74.651,74.091
0.43197,74.778,74.144
0.51051,75.071,74.84
0.58905,75.342,75.391
0.66759,75.418,75.467
0.74613,75.246,75.197
0.82467,74.948,74.967
0.90321,74.669,75.249
0.98175,74.541,74.954
1.0603,74.623,74.229
1.1388,74.879,74.717
1.2174,75.205,75.921
1.2959,75.503,75.423
1.3744,75.523,74.253
1.453,75.203,74.299
1.5315,74.741,74.825
1.6101,74.381,75.628
1.6886,74.482,75.731
1.7671,74.872,74.642
1.8457,75.291,73.987
1.9242,75.487,75.062
2.0028,75.363,75.828
2.0813,75.09,75.667
2.1598,74.851,75.045
2.2384,74.812,74.47
2.3169,74.95,74.563
2.3955,75.087,74.976
2.474,75.126,75.361
2.5525,74.992,75.493
2.6311,74.841,75.103
2.7096,74.809,74.86
2.7882,74.888,74.89
2.8667,75.039,74.621
2.9452,75.062,74.514
3.0238,74.994,74.707
3.1023,74.944,74.901
3.1809,75.031,75.023
3.2594,75.212,75.059
3.3379,75.268,75.063
3.4165,75.148,75.188
3.495,74.846,75.544
3.5736,74.735,75.434
3.6521,74.908,74.934
3.7306,75.199,74.83
3.8092,75.404,75.21
3.8877,75.253,74.693
3.9663,74.913,73.929
4.0448,74.607,74.501
4.1233,74.545,75.923
4.2019,74.677,75.856
4.2804,74.832,75.009
4.359,74.95,74.669
4.4375,75.003,74.822
4.516,75.083,74.836
4.5946,75.193,75.098
4.6731,75.298,75.444
4.7517,75.36,75.082
4.8302,75.295,74.413
4.9087,75.083,74.504
4.9873,74.803,75.033
5.0658,74.549,75.087
5.1444,74.528,75.236
5.2229,74.744,75.522
5.3014,75.071,75.198
5.38,75.371,74.071
5.4585,75.424,74.258
5.5371,75.247,75.504
5.6156,74.993,75.869
5.6941,74.834,74.954
5.7727,74.919,74.778
5.8512,75.062,75.236
5.9298,75.112,75.388
6.0083,74.938,74.59
6.0868,74.736,74.179
6.1654,74.735,74.574
6.2439,74.919,75.182


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_069.csv <==
x,qOut,qIn
0.03927,75.44,74.282
0.11781,75.628,75.288
0.19635,75.438,75.963
0.27489,75.001,75.459
0.35343,74.499,74.382
0.43197,74.376,74.183
0.51051,74.636,74.633
0.58905,75.061,75.101
0.66759,75.422,74.999
0.74613,75.457,75.11
0.82467,75.219,75.456
0.90321,74.889,75.344
0.98175,74.664,75.457
1.0603,74.703,75.629
1.1388,74.9,74.87
1.2174,75.129,74.136
1.2959,75.273,74.513
1.3744,75.287,75.116
1.453,75.16,75.27
1.5315,74.938,74.786
1.6101,74.677,74.463
1.6886,74.548,74.881
1.7671,74.628,75.331
1.8457,74.862,75.351
1.9242,75.17,75.246
2.0028,75.388,75.275
2.0813,75.47,74.9
2.1598,75.418,74.594
2.2384,75.25,75.159
2.3169,75.01,75.344
2.3955,74.788,74.892
2.474,74.659,74.889
2.5525,74.69,75.273
2.6311,74.814,74.992
2.7096,74.904,74.852
2.7882,74.933,75.171
2.8667,74.896,75.182
2.9452,74.955,74.714
3.0238,75.106,74.539
3.1023,75.252,74.824
3.1809,75.281,75.017
3.2594,75.129,75.316
3.3379,74.952,75.425
3.4165,74.86,74.584
3.495,74.942,74.386
3.5736,75.066,75.413
3.6521,75.126,75.799
3.7306,75.117,75.394
3.8092,75.063,74.627
3.8877,75.051,74.148
3.9663,75.039,74.29
4.0448,74.994,75.126
4.1233,74.888,76.184
4.2019,74.81,75.632
4.2804,74.834,74.294
4.359,74.93,74.236
4.4375,75.051,75.207
4.516,75.056,75.302
4.5946,74.99,75.077
4.6731,74.945,75.033
4.7517,75.018,75.224
4.8302,75.161,74.83
4.9087,75.173,74.247
4.9873,75.014,74.492
5.0658,74.687,75.52
5.1444,74.57,75.908
5.2229,74.773,75.622
5.3014,75.126,75.027
5.38,75.418,74.569
5.4585,75.317,74.485
5.5371,75.005,74.521
5.6156,74.748,74.613
5.6941,74.809,75.26
5.7727,75.1,75.842
5.8512,75.262,75.643
5.9298,75.18,74.78
6.0083,74.798,74.003
6.0868,74.551,74.743
6.1654,74.645,75.761
6.2439,74.988,75.117


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_070.csv <==
x,qOut,qIn
0.03927,75.05,74.437
0.11781,74.972,73.796
0.19635,74.94,74.564
0.27489,74.95,75.887
0.35343,74.997,75.705
0.43197,74.985,75.079
0.51051,74.884,75.25
0.58905,74.761,74.94
0.66759,74.698,74.184
0.74613,74.843,74.512
0.82467,75.133,74.983
0.90321,75.415,75.105
0.98175,75.535,75.256
1.0603,75.331,75.285
1.1388,74.92,75.245
1.2174,74.529,75.312
1.2959,74.386,75.042
1.3744,74.608,74.974
1.453,75.023,75.226
1.5315,75.422,74.798
1.6101,75.616,73.97
1.6886,75.429,74.787
1.7671,74.994,75.886
1.8457,74.572,75.671
1.9242,74.429,74.424
2.0028,74.64,73.876
2.0813,74.958,74.424
2.1598,75.224,75.661
2.2384,75.31,76.264
2.3169,75.314,75.574
2.3955,75.29,74.639
2.474,75.227,74.358
2.5525,75.102,74.855
2.6311,74.892,75.271
2.7096,74.731,75.355
2.7882,74.703,75.064
2.8667,74.872,74.655
2.9452,75.063,74.643
3.0238,75.078,74.827
3.1023,74.92,74.887
3.1809,74.634,75.072
3.2594,74.601,75.386
3.3379,74.888,75.288
3.4165,75.306,74.799
3.495,75.634,74.908
3.5736,75.521,75.259
3.6521,75.133,74.952
3.7306,74.769,74.435
3.8092,74.736,74.691
3.8877,74.995,75.501
3.9663,75.169,75.618
4.0448,75.13,74.727
4.1233,74.815,74.138
4.2019,74.636,75.014
4.2804,74.727,75.96
4.359,74.975,75.686
4.4375,75.226,74.665
4.516,75.268,74.655
4.5946,75.158,75.145
4.6731,74.991,75.219
4.7517,74.862,74.51
4.8302,74.818,74.605
4.9087,74.851,75.334
4.9873,74.929,75.361
5.0658,75.017,75.1
5.1444,75.039,75.137
5.2229,74.991,74.805
5.3014,74.933,74.666
5.38,74.937,75.073
5.4585,75.077,75.297
5.5371,75.244,75.096
5.6156,75.322,74.567
5.6941,75.205,74.65
5.7727,74.957,74.891
5.8512,74.776,74.892
5.9298,74.741,75.403
6.0083,74.896,75.609
6.0868,75.062,75.145
6.1654,75.143,75.036
6.2439,75.134,75.202


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_071.csv <==
x,qOut,qIn
0.03927,74.621,75.15
0.11781,74.828,74.98
0.19635,75.068,75.053
0.27489,75.28,74.943
0.35343,75.418,75.128
0.43197,75.394,75.452
0.51051,75.202,75.207
0.58905,74.937,74.465
0.66759,74.715,74.474
0.74613,74.671,75.273
0.82467,74.739,75.338
0.90321,74.847,74.602
0.98175,74.928,74.532
1.0603,75.019,75.173
1.1388,75.127,75.495
1.2174,75.214,75.287
1.2959,75.23,74.666
1.3744,75.154,74.563
1.453,75.073,75.057
1.5315,75.033,75.387
1.6101,75.067,74.756
1.6886,75.063,74.813
1.7671,74.976,75.767
1.8457,74.857,75.923
1.9242,74.772,74.484
2.0028,74.801,74.044
2.0813,74.885,74.894
2.1598,74.971,75.592
2.2384,75.02,74.864
2.3169,75.063,74.16
2.3955,75.086,74.492
2.474,75.063,75.262
2.5525,74.966,76.03
2.6311,74.865,75.903
2.7096,74.876,74.76
2.7882,75.003,73.883
2.8667,75.228,74.462
2.9452,75.354,75.259
3.0238,75.303,75.413
3.1023,75.124,75.387
3.1809,74.892,74.974
3.2594,74.765,74.334
3.3379,74.729,74.467
3.4165,74.742,75.261
3.495,74.759,75.966
3.5736,74.844,75.568
3.6521,75.037,74.8
3.7306,75.255,74.738
3.8092,75.397,74.633
3.8877,75.226,74.358
3.9663,74.876,74.769
4.0448,74.595,75.406
4.1233,74.64,75.718
4.2019,74.984,75.431
4.2804,75.248,74.936
4.359,75.267,74.498
4.4375,74.936,74.207
4.516,74.703,74.744
4.5946,74.819,75.611
4.6731,75.158,75.603
4.7517,75.539,75.174
4.8302,75.487,75.013
4.9087,75.076,74.786
4.9873,74.613,74.888
5.0658,74.427,74.533
5.1444,74.691,74.224
5.2229,75.12,75.009
5.3014,75.458,75.603
5.38,75.483,75.072
5.4585,75.177,75.272
5.5371,74.784,75.777
5.6156,74.532,75.099
5.6941,74.621,74.249
5.7727,74.967,74.727
5.8512,75.308,75.213
5.9298,75.476,74.967
6.0083,75.335,74.461
6.0868,74.994,74.698
6.1654,74.684,75.274
6.2439,74.53,75.584


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_072.csv <==
x,qOut,qIn
0.03927,74.951,74.295
0.11781,75.329,75.149
0.19635,75.482,75.396
0.27489,75.417,74.854
0.35343,75.175,74.79
0.43197,75.034,75.361
0.51051,75.029,75.342
0.58905,75.06,74.784
0.66759,75.002,74.571
0.74613,74.834,75.006
0.82467,74.774,75.558
0.90321,74.878,75.571
0.98175,75.165,74.485
1.0603,75.268,74.41
1.1388,75.082,75.365
1.2174,74.775,75.385
1.2959,74.563,74.423
1.3744,74.717,74.795
1.453,75.016,75.474
1.5315,75.246,75.192
1.6101,75.213,74.694
1.6886,75.026,75.275
1.7671,74.895,75.864
1.8457,74.886,75.482
1.9242,75.025,74.321
2.0028,75.14,73.994
2.0813,75.165,74.532
2.1598,75.11,75.029
2.2384,74.996,75.121
2.3169,74.905,75.642
2.3955,74.874,75.825
2.474,74.895,75.027
2.5525,74.949,74.666
2.6311,74.985,74.957
2.7096,75.036,74.681
2.7882,75.126,74.412
2.8667,75.276,75.218
2.9452,75.357,75.802
3.0238,75.214,75.263
3.1023,74.891,74.447
3.1809,74.475,74.554
3.2594,74.353,74.972
3.3379,74.587,75.272
3.4165,75.017,75.623
3.495,75.459,75.233
3.5736,75.62,74.532
3.6521,75.445,74.534
3.7306,75.071,74.989
3.8092,74.666,74.909
3.8877,74.563,74.865
3.9663,74.74,75.296
4.0448,75.023,75.322
4.1233,75.233,74.929
4.2019,75.197,74.813
4.2804,75.007,74.779
4.359,74.822,75.118
4.4375,74.799,75.109
4.516,74.995,74.959
4.5946,75.217,75.322
4.6731,75.311,75.357
4.7517,75.141,75.303
4.8302,74.847,74.945
4.9087,74.686,74.12
4.9873,74.728,73.992
5.0658,74.992,74.657
5.1444,75.194,75.229
5.2229,75.218,75.789
5.3014,75.104,75.801
5.38,74.923,74.728
5.4585,74.845,74.369
5.5371,74.887,75.127
5.6156,75.011,75.766
5.6941,75.171,75.523
5.7727,75.305,74.657
5.8512,75.313,74.038
5.9298,75.151,74.466
6.0083,74.792,75.672
6.0868,74.443,75.967
6.1654,74.344,75.142
6.2439,74.522,74.122


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_073.csv <==
x,qOut,qIn
0.03927,74.629,74.811
0.11781,74.68,74.011
0.19635,74.935,74.515
0.27489,75.179,75.396
0.35343,75.203,75.748
0.43197,75.012,75.335
0.51051,74.83,74.539
0.58905,74.775,74.662
0.66759,74.926,75.009
0.74613,75.115,74.626
0.82467,75.23,74.881
0.90321,75.249,75.532
0.98175,75.172,75.526
1.0603,75.031,75.297
1.1388,74.845,75.146
1.2174,74.677,74.674
1.2959,74.598,74.517
1.3744,74.709,75.024
1.453,74.952,75.409
1.5315,75.198,75.24
1.6101,75.322,74.274
1.6886,75.199,74.183
1.7671,74.94,75.009
1.8457,74.716,75.682
1.9242,74.694,75.562
2.0028,74.918,75.014
2.0813,75.215,74.638
2.1598,75.429,74.712
2.2384,75.422,75.198
2.3169,75.209,75.181
2.3955,74.966,74.705
2.474,74.814,74.819
2.5525,74.853,75.822
2.6311,74.942,75.69
2.7096,74.937,74.584
2.7882,74.849,73.958
2.8667,74.716,74.692
2.9452,74.77,75.293
3.0238,74.997,75.439
3.1023,75.249,75.624
3.1809,75.365,74.867
3.2594,75.198,74.035
3.3379,74.921,74.565
3.4165,74.727,75.545
3.495,74.786,75.614
3.5736,75.03,75.08
3.6521,75.249,74.61
3.7306,75.329,74.228
3.8092,75.185,74.722
3.8877,74.912,75.565
3.9663,74.697,75.58
4.0448,74.652,75.169
4.1233,74.857,75.263
4.2019,75.149,75.299
4.2804,75.294,74.808
4.359,75.229,74.346
4.4375,74.931,74.693
4.516,74.76,74.912
4.5946,74.85,74.581
4.6731,75.066,74.755
4.7517,75.225,75.597
4.8302,75.042,75.878
4.9087,74.746,75.616
4.9873,74.586,75.041
5.0658,74.789,74.233
5.1444,75.205,74.232
5.2229,75.507,75.138
5.3014,75.558,75.663
5.38,75.266,75.137
5.4585,74.881,74.633
5.5371,74.608,74.643
5.6156,74.501,75.101
5.6941,74.575,75.178
5.7727,74.73,74.713
5.8512,74.97,74.785
5.9298,75.246,75.576
6.0083,75.507,75.476
6.0868,75.543,74.618
6.1654,75.299,74.658
6.2439,74.931,75.326


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_074.csv <==
x,qOut,qIn
0.03927,74.764,75.405
0.11781,74.856,74.976
0.19635,74.925,74.601
0.27489,74.935,74.895
0.35343,74.876,75.792
0.43197,74.958,75.622
0.51051,75.188,74.686
0.58905,75.42,74.329
0.66759,75.493,74.649
0.74613,75.221,74.82
0.82467,74.813,75.082
0.90321,74.515,75.369
0.98175,74.553,74.869
1.0603,74.836,74.332
1.1388,75.099,74.841
1.2174,75.228,75.517
1.2959,75.145,75.619
1.3744,75.045,75.505
1.453,75.049,75.121
1.5315,75.127,74.792
1.6101,75.222,74.905
1.6886,75.123,74.901
1.7671,74.894,74.533
1.8457,74.693,74.405
1.9242,74.683,75.286
2.0028,74.871,75.766
2.0813,75.035,75.402
2.1598,75.075,74.984
2.2384,74.93,74.378
2.3169,74.851,73.953
2.3955,74.972,74.426
2.474,75.222,75.49
2.5525,75.495,76.057
2.6311,75.501,75.47
2.7096,75.232,74.777
2.7882,74.854,74.617
2.8667,74.557,74.94
2.9452,74.553,75.031
3.0238,74.771,74.889
3.1023,75.072,74.782
3.1809,75.324,74.862
3.2594,75.345,75.303
3.3379,75.086,75.718
3.4165,74.701,75.338
3.495,74.377,74.088
3.5736,74.464,74.156
3.6521,74.871,75.301
3.7306,75.347,75.841
3.8092,75.637,74.975
3.8877,75.518,74.383
3.9663,75.148,74.803
4.0448,74.772,75.552
4.1233,74.638,75.23
4.2019,74.769,74.656
4.2804,74.977,74.997
4.359,75.15,75.787
4.4375,75.211,74.939
4.516,75.187,73.697
4.5946,75.074,74.338
4.6731,74.918,75.702
4.7517,74.773,75.474
4.8302,74.792,75.035
4.9087,74.942,75.041
4.9873,75.105,74.628
5.0658,75.152,74.757
5.1444,75.046,75.194
5.2229,74.962,75.053
5.3014,74.984,74.8
5.38,75.167,74.7
5.4585,75.274,74.813
5.5371,75.165,75.184
5.6156,74.913,75.429
5.6941,74.636,75.612
5.7727,74.63,75.548
5.8512,74.853,74.922
5.9298,75.137,74.384
6.0083,75.308,74.495
6.0868,75.226,74.716
6.1654,75.008,74.937
6.2439,74.805,75.285


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_075.csv <==
x,qOut,qIn
0.03927,74.887,74.876
0.11781,75.003,74.33
0.19635,75.145,75.134
0.27489,75.188,75.978
0.35343,75.01,75.232
0.43197,74.72,74.345
0.51051,74.593,74.405
0.58905,74.711,75.027
0.66759,75.101,75.9
0.74613,75.426,75.968
0.82467,75.461,75.028
0.90321,75.228,74.004
0.98175,74.802,74.582
1.0603,74.585,75.362
1.1388,74.659,75.155
1.2174,74.899,74.841
1.2959,75.152,74.741
1.3744,75.239,74.866
1.453,75.186,75.173
1.5315,75.056,75.238
1.6101,74.916,75
1.6886,74.868,74.777
1.7671,74.964,74.57
1.8457,75.148,74.528
1.9242,75.352,74.963
2.0028,75.329,75.61
2.0813,75.078,75.957
2.1598,74.775,75.807
2.2384,74.626,74.952
2.3169,74.769,74.299
2.3955,74.985,74.364
2.474,75.125,74.604
2.5525,75.068,74.738
2.6311,74.994,75.169
2.7096,74.98,75.406
2.7882,74.97,74.978
2.8667,74.888,74.734
2.9452,74.702,75.227
3.0238,74.631,75.53
3.1023,74.775,75.486
3.1809,75.191,74.863
3.2594,75.605,74.317
3.3379,75.723,74.434
3.4165,75.488,75.041
3.495,74.893,75.274
3.5736,74.437,75.002
3.6521,74.379,75.108
3.7306,74.624,75.361
3.8092,75.011,74.729
3.8877,75.182,74.301
3.9663,75.169,74.869
4.0448,75.096,75.676
4.1233,75.094,75.538
4.2019,75.191,74.95
4.2804,75.22,74.731
4.359,75.112,74.824
4.4375,74.827,75.317
4.516,74.629,75.09
4.5946,74.676,74.271
4.6731,74.903,74.547
4.7517,75.207,75.736
4.8302,75.292,75.385
4.9087,75.146,74.648
4.9873,74.912,74.767
5.0658,74.751,75.186
5.1444,74.839,74.882
5.2229,75.062,74.618
5.3014,75.271,75.319
5.38,75.327,75.765
5.4585,75.191,74.704
5.5371,74.981,74.126
5.6156,74.804,74.527
5.6941,74.759,74.94
5.7727,74.828,75.367
5.8512,74.945,75.864
5.9298,75.058,75.513
6.0083,75.125,74.47
6.0868,75.107,74.266
6.1654,75.016,74.794
6.2439,74.919,75.44


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_076.csv <==
x,qOut,qIn
0.03927,75.318,76.159
0.11781,75.114,75.825
0.19635,74.842,74.793
0.27489,74.711,74.593
0.35343,74.9,75.106
0.43197,75.206,74.841
0.51051,75.357,74.41
0.58905,75.291,74.362
0.66759,75.002,75.006
0.74613,74.782,75.384
0.82467,74.711,75.074
0.90321,74.744,74.916
0.98175,74.813,75.058
1.0603,74.895,74.755
1.1388,75.065,74.777
1.2174,75.291,75.277
1.2959,75.52,75.548
1.3744,75.521,75.131
1.453,75.26,74.679
1.5315,74.881,74.942
1.6101,74.561,75.419
1.6886,74.514,75.073
1.7671,74.653,74.71
1.8457,74.86,74.91
1.9242,75.023,75.046
2.0028,75.103,74.676
2.0813,75.093,74.431
2.1598,75.024,74.789
2.2384,74.931,76.253
2.3169,74.925,76.249
2.3955,75.02,74.571
2.474,75.148,73.463
2.5525,75.228,74.704
2.6311,75.18,75.811
2.7096,75.088,75.338
2.7882,75.021,74.707
2.8667,75.041,75.184
2.9452,75.043,75.17
3.0238,74.943,74.688
3.1023,74.792,74.805
3.1809,74.664,75.049
3.2594,74.764,75.128
3.3379,75.039,75.44
3.4165,75.319,75.188
3.495,75.428,74.097
3.5736,75.195,74.047
3.6521,74.828,75.107
3.7306,74.575,75.936
3.8092,74.669,75.68
3.8877,75.019,75.13
3.9663,75.292,74.741
4.0448,75.344,74.606
4.1233,75.078,74.6
4.2019,74.827,74.821
4.2804,74.813,75.08
4.359,74.982,75.029
4.4375,75.231,75.023
4.516,75.209,75.398
4.5946,74.947,75.602
4.6731,74.646,75.327
4.7517,74.523,74.326
4.8302,74.744,74.06
4.9087,75.13,74.772
4.9873,75.463,75.42
5.0658,75.538,75.732
5.1444,75.256,75.326
5.2229,74.844,74.474
5.3014,74.542,74.315
5.38,74.565,74.925
5.4585,74.815,75.436
5.5371,75.085,75.608
5.6156,75.279,75.179
5.6941,75.34,74.603
5.7727,75.286,74.897
5.8512,75.094,75.18
5.9298,74.838,74.763
6.0083,74.608,74.804
6.0868,74.648,74.996
6.1654,74.911,74.58
6.2439,75.204,74.962


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_077.csv <==
x,qOut,qIn
0.03927,74.73,74.232
0.11781,74.995,74.687
0.19635,75.267,75.573
0.27489,75.361,75.686
0.35343,75.116,74.859
0.43197,74.705,74.664
0.51051,74.466,75.078
0.58905,74.512,75.184
0.66759,74.881,75.11
0.74613,75.258,75.316
0.82467,75.477,74.958
0.90321,75.493,74.175
0.98175,75.29,74.473
1.0603,74.977,75.327
1.1388,74.715,75.407
1.2174,74.608,75.16
1.2959,74.74,75.169
1.3744,75.002,74.954
1.453,75.212,74.607
1.5315,75.285,74.692
1.6101,75.16,75.502
1.6886,75.019,76.189
1.7671,74.984,75.652
1.8457,75.021,74.01
1.9242,75.062,73.733
2.0028,74.92,75.214
2.0813,74.719,76.078
2.1598,74.618,75.262
2.2384,74.768,74.126
2.3169,75.075,74.92
2.3955,75.273,75.618
2.474,75.268,75.117
2.5525,75.007,74.595
2.6311,74.82,74.686
2.7096,74.89,74.758
2.7882,75.132,75.047
2.8667,75.416,75.293
2.9452,75.365,75.145
3.0238,75.039,75.241
3.1023,74.685,75.628
3.1809,74.574,75.352
3.2594,74.816,74.563
3.3379,75.119,74.239
3.4165,75.288,74.348
3.495,75.172,74.734
3.5736,74.965,75.326
3.6521,74.84,75.582
3.7306,74.81,75.178
3.8092,74.849,74.841
3.8877,74.834,74.969
3.9663,74.855,75.098
4.0448,74.969,75.35
4.1233,75.218,75.166
4.2019,75.451,74.831
4.2804,75.479,74.92
4.359,75.276,74.915
4.4375,74.85,74.8
4.516,74.507,74.975
4.5946,74.436,74.972
4.6731,74.613,74.809
4.7517,74.972,75.36
4.8302,75.25,75.653
4.9087,75.333,75.083
4.9873,75.251,74.436
5.0658,75.059,74.476
5.1444,74.984,74.822
5.2229,75.046,75.231
5.3014,75.146,75.723
5.38,75.172,75.401
5.4585,75.036,74.57
5.5371,74.863,74.265
5.6156,74.754,74.457
5.6941,74.793,75.036
5.7727,74.931,75.182
5.8512,75.088,75.052
5.9298,75.202,75.4
6.0083,75.219,75.574
6.0868,75.081,75.128
6.1654,74.863,74.903
6.2439,74.7,74.684


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_078.csv <==
x,qOut,qIn
0.03927,74.99,74.881
0.11781,75.456,75.151
0.19635,75.592,75.566
0.27489,75.401,75.199
0.35343,74.942,74.624
0.43197,74.634,74.799
0.51051,74.615,74.884
0.58905,74.788,74.856
0.66759,75.021,75.565
0.74613,75.115,75.687
0.82467,75.108,74.958
0.90321,75.052,74.517
0.98175,74.997,74.621
1.0603,74.943,75.069
1.1388,74.918,75.41
1.2174,74.951,75.03
1.2959,75.069,74.312
1.3744,75.186,74.676
1.453,75.176,75.518
1.5315,75.044,75.561
1.6101,74.822,74.488
1.6886,74.767,74.613
1.7671,74.918,75.692
1.8457,75.151,75.905
1.9242,75.323,74.487
2.0028,75.251,73.703
2.0813,75.042,74.423
2.1598,74.846,75.732
2.2384,74.806,75.504
2.3169,74.898,75.037
2.3955,74.975,75.42
2.474,74.987,75.184
2.5525,74.909,74.29
2.6311,74.888,74.571
2.7096,74.973,75.333
2.7882,75.114,75.233
2.8667,75.25,74.48
2.9452,75.245,74.695
3.0238,75.078,75.234
3.1023,74.831,75.199
3.1809,74.599,74.796
3.2594,74.587,75.255
3.3379,74.818,75.885
3.4165,75.161,75.747
3.495,75.476,74.843
3.5736,75.49,74.119
3.6521,75.221,74.125
3.7306,74.867,74.869
3.8092,74.652,75.658
3.8877,74.738,75.511
3.9663,74.909,74.613
4.0448,75.014,74.222
4.1233,74.932,75.133
4.2019,74.832,75.45
4.2804,74.874,75.051
4.359,75.057,74.83
4.4375,75.345,74.808
4.516,75.512,74.995
4.5946,75.423,75.54
4.6731,75.123,75.759
4.7517,74.69,75.251
4.8302,74.49,74.808
4.9087,74.612,74.354
4.9873,74.907,73.951
5.0658,75.19,74.744
5.1444,75.196,75.681
5.2229,75.024,75.683
5.3014,74.843,75.474
5.38,74.827,74.935
5.4585,74.952,74.353
5.5371,75.055,74.549
5.6156,75.104,75.122
5.6941,75.097,75.109
5.7727,75.215,74.671
5.8512,75.353,74.738
5.9298,75.348,75.341
6.0083,75.034,75.331
6.0868,74.556,74.836
6.1654,74.327,74.735
6.2439,74.461,74.913


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_079.csv <==
x,qOut,qIn
0.03927,74.674,74.453
0.11781,75.041,74.967
0.19635,75.255,76.293
0.27489,75.297,76.242
0.35343,75.187,73.847
0.43197,75.099,73.252
0.51051,75.05,74.713
0.58905,75.02,75.908
0.66759,74.979,75.881
0.74613,74.938,75.344
0.82467,74.914,74.516
0.90321,74.896,74.071
0.98175,74.864,74.898
1.0603,74.823,75.516
1.1388,74.864,75.193
1.2174,75.009,75.056
1.2959,75.267,75.133
1.3744,75.412,74.823
1.453,75.268,74.822
1.5315,74.915,75.106
1.6101,74.488,74.886
1.6886,74.46,74.586
1.7671,74.812,74.931
1.8457,75.265,75.464
1.9242,75.52,75.251
2.0028,75.284,74.744
2.0813,74.848,74.864
2.1598,74.546,75.405
2.2384,74.684,75.528
2.3169,75.087,75.025
2.3955,75.362,74.625
2.474,75.381,74.6
2.5525,75.083,74.898
2.6311,74.835,75.201
2.7096,74.776,75.198
2.7882,74.853,74.898
2.8667,74.976,74.646
2.9452,75.018,74.666
3.0238,75.035,74.765
3.1023,75.06,74.939
3.1809,75.115,75.223
3.2594,75.165,75.375
3.3379,75.189,75.392
3.4165,75.172,75.071
3.495,75.1,74.959
3.5736,74.968,74.955
3.6521,74.852,74.8
3.7306,74.816,74.998
3.8092,74.91,75.09
3.8877,75.025,74.913
3.9663,75.022,74.995
4.0448,74.903,75.249
4.1233,74.704,75.159
4.2019,74.664,74.692
4.2804,74.821,74.617
4.359,75.073,74.835
4.4375,75.303,74.592
4.516,75.357,74.674
4.5946,75.256,75.459
4.6731,75.082,76.232
4.7517,74.923,75.696
4.8302,74.867,74.683
4.9087,74.898,74.449
4.9873,74.975,74.468
5.0658,75.058,74.38
5.1444,75.116,74.945
5.2229,75.125,75.457
5.3014,75.068,75.167
5.38,74.93,74.799
5.4585,74.741,75.194
5.5371,74.613,75.605
5.6156,74.631,75.173
5.6941,74.855,74.344
5.7727,75.226,74.909
5.8512,75.551,75.559
5.9298,75.661,74.923
6.0083,75.405,74.457
6.0868,74.883,75.05
6.1654,74.477,75.207
6.2439,74.369,74.95


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_080.csv <==
x,qOut,qIn
0.03927,75.677,75.166
0.11781,75.361,74.865
0.19635,74.918,74.331
0.27489,74.631,74.259
0.35343,74.747,74.795
0.43197,75.057,75.422
0.51051,75.221,75.587
0.58905,75.151,75.228
0.66759,74.818,75.507
0.74613,74.585,75.591
0.82467,74.611,74.704
0.90321,74.843,74.178
0.98175,75.189,74.752
1.0603,75.431,74.848
1.1388,75.462,74.665
1.2174,75.277,74.983
1.2959,74.892,75.47
1.3744,74.551,75.377
1.453,74.45,74.91
1.5315,74.6,74.574
1.6101,74.962,75.177
1.6886,75.316,75.431
1.7671,75.534,74.925
1.8457,75.557,74.529
1.9242,75.344,75.142
2.0028,74.984,75.722
2.0813,74.666,75.245
2.1598,74.505,74.52
2.2384,74.588,74.75
2.3169,74.808,74.996
2.3955,75.037,74.958
2.474,75.198,75.01
2.5525,75.233,74.914
2.6311,75.156,74.668
2.7096,75.038,74.878
2.7882,74.942,75.444
2.8667,74.923,75.564
2.9452,74.969,75.062
3.0238,75.04,74.493
3.1023,75.104,74.588
3.1809,75.137,75.93
3.2594,75.116,75.986
3.3379,75.038,74.432
3.4165,74.934,73.76
3.495,74.842,75.07
3.5736,74.826,75.742
3.6521,74.868,75.361
3.7306,74.931,74.448
3.8092,74.98,74.142
3.8877,75.026,74.866
3.9663,75.083,75.553
4.0448,75.133,75.546
4.1233,75.149,75.16
4.2019,75.11,74.93
4.2804,75.072,74.635
4.359,75.056,74.487
4.4375,75.074,75.004
4.516,75.038,75.62
4.5946,74.955,75.641
4.6731,74.881,74.914
4.7517,74.883,74.121
4.8302,74.929,74.223
4.9087,74.912,74.879
4.9873,74.85,75.815
5.0658,74.786,76.149
5.1444,74.923,75.211
5.2229,75.156,74.39
5.3014,75.306,74.766
5.38,75.189,74.864
5.4585,74.878,74.593
5.5371,74.715,75.232
5.6156,74.797,75.645
5.6941,75.158,74.812
5.7727,75.317,74.289
5.8512,75.112,74.645
5.9298,74.734,75.01
6.0083,74.438,74.881
6.0868,74.627,75.191
6.1654,75.1,75.621
6.2439,75.549,75.452


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_081.csv <==
x,qOut,qIn
0.03927,74.801,74.489
0.11781,74.695,75.055
0.19635,74.817,75.554
0.27489,75.008,75.538
0.35343,75.106,74.946
0.43197,75.007,74.595
0.51051,74.819,74.62
0.58905,74.672,74.782
0.66759,74.683,75.516
0.74613,74.869,75.623
0.82467,75.114,74.797
0.90321,75.305,74.642
0.98175,75.341,75.13
1.0603,75.186,74.933
1.1388,74.965,74.781
1.2174,74.812,74.86
1.2959,74.852,74.981
1.3744,75.057,74.723
1.453,75.224,74.658
1.5315,75.242,75.374
1.6101,75.023,75.847
1.6886,74.789,75.275
1.7671,74.754,74.642
1.8457,74.906,74.321
1.9242,75.186,74.592
2.0028,75.284,74.802
2.0813,75.176,74.833
2.1598,74.978,75.578
2.2384,74.831,76.124
2.3169,74.821,75.215
2.3955,74.84,74.47
2.474,74.848,74.55
2.5525,74.823,74.528
2.6311,74.924,74.751
2.7096,75.142,75.544
2.7882,75.342,75.456
2.8667,75.375,74.06
2.9452,75.079,74.322
3.0238,74.671,75.832
3.1023,74.405,76.28
3.1809,74.51,75.033
3.2594,74.926,74.362
3.3379,75.365,74.33
3.4165,75.623,74.641
3.495,75.527,75.273
3.5736,75.146,75.338
3.6521,74.775,74.964
3.7306,74.594,74.956
3.8092,74.739,75.208
3.8877,74.947,75.251
3.9663,75.032,75.237
4.0448,75.014,74.995
4.1233,74.952,74.611
4.2019,75.065,74.661
4.2804,75.237,75.186
4.359,75.306,75.703
4.4375,75.109,74.854
4.516,74.755,73.844
4.5946,74.567,74.211
4.6731,74.635,75.393
4.7517,74.985,75.578
4.8302,75.258,75.157
4.9087,75.327,75.294
4.9873,75.245,75.474
5.0658,75.1,75.206
5.1444,75.029,74.635
5.2229,74.999,74.298
5.3014,74.984,74.817
5.38,74.971,75.654
5.4585,74.998,75.283
5.5371,74.992,74.476
5.6156,74.907,74.375
5.6941,74.706,74.934
5.7727,74.575,75.103
5.8512,74.684,74.892
5.9298,74.988,74.67
6.0083,75.406,75.575
6.0868,75.607,75.971
6.1654,75.491,75.078
6.2439,75.171,74.354


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_082.csv <==
x,qOut,qIn
0.03927,74.435,75.182
0.11781,74.832,75.314
0.19635,75.338,75.377
0.27489,75.69,75.042
0.35343,75.659,74.749
0.43197,75.251,74.737
0.51051,74.768,74.704
0.58905,74.455,74.866
0.66759,74.515,75.257
0.74613,74.783,75.097
0.82467,75.028,74.912
0.90321,75.153,75.348
0.98175,75.099,75.53
1.0603,74.989,74.553
1.1388,74.939,73.992
1.2174,74.984,74.989
1.2959,75.14,76.353
1.3744,75.254,75.775
1.453,75.207,74.423
1.5315,75.024,74.08
1.6101,74.761,75.046
1.6886,74.662,75.138
1.7671,74.763,74.557
1.8457,74.974,74.304
1.9242,75.187,75.046
2.0028,75.265,75.757
2.0813,75.195,75.589
2.1598,75.035,75.076
2.2384,74.851,75.061
2.3169,74.805,74.822
2.3955,74.944,74.49
2.474,75.175,74.962
2.5525,75.389,75.408
2.6311,75.333,74.76
2.7096,75.034,74.602
2.7882,74.68,75.365
2.8667,74.48,75.489
2.9452,74.572,75.074
3.0238,74.802,74.991
3.1023,75.047,74.756
3.1809,75.21,74.615
3.2594,75.318,74.686
3.3379,75.331,74.829
3.4165,75.23,75.446
3.495,75.001,75.424
3.5736,74.803,74.411
3.6521,74.762,74.216
3.7306,74.855,74.957
3.8092,75.022,75.588
3.8877,75.116,75.665
3.9663,75.165,75.309
4.0448,75.187,74.703
4.1233,75.199,74.375
4.2019,75.092,74.93
4.2804,74.888,75.68
4.359,74.709,75.276
4.4375,74.691,74.571
4.516,74.882,74.818
4.5946,75.068,74.853
4.6731,75.121,74.831
4.7517,74.943,75.443
4.8302,74.765,75.808
4.9087,74.793,75.28
4.9873,74.999,74.273
5.0658,75.309,73.982
5.1444,75.392,74.71
5.2229,75.226,75.429
5.3014,74.972,75.823
5.38,74.818,75.631
5.4585,74.911,75.113
5.5371,75.041,74.786
5.6156,75.073,74.843
5.6941,74.9,74.626
5.7727,74.782,74.25
5.8512,74.892,74.633
5.9298,75.136,75.425
6.0083,75.378,75.42
6.0868,75.239,74.843
6.1654,74.836,74.62
6.2439,74.467,74.934


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_083.csv <==
x,qOut,qIn
0.03927,74.984,74.488
0.11781,74.983,74.458
0.19635,74.965,74.857
0.27489,74.97,75.315
0.35343,75.023,75.202
0.43197,75.012,74.848
0.51051,74.929,75.205
0.58905,74.841,75.601
0.66759,74.822,75.129
0.74613,74.923,74.708
0.82467,75.072,74.767
0.90321,75.197,74.932
0.98175,75.231,74.846
1.0603,75.136,75.01
1.1388,74.952,75.417
1.2174,74.766,75.239
1.2959,74.668,74.618
1.3744,74.735,74.609
1.453,74.909,74.91
1.5315,75.106,75.277
1.6101,75.247,75.2
1.6886,75.294,74.726
1.7671,75.258,74.597
1.8457,75.157,74.781
1.9242,75.013,75.399
2.0028,74.879,75.833
2.0813,74.831,75.407
2.1598,74.881,74.673
2.2384,75.026,74.825
2.3169,75.127,75.088
2.3955,75.105,74.84
2.474,74.996,74.862
2.5525,74.858,74.793
2.6311,74.849,74.588
2.7096,74.924,74.908
2.7882,74.995,75.129
2.8667,74.969,75.198
2.9452,74.883,75.783
3.0238,74.886,75.809
3.1023,75.009,74.507
3.1809,75.255,73.228
3.2594,75.39,74.428
3.3379,75.315,76.404
3.4165,75.098,76.422
3.495,74.847,74.361
3.5736,74.767,74.098
3.6521,74.79,74.981
3.7306,74.83,75.223
3.8092,74.802,75.106
3.8877,74.829,75.316
3.9663,75.006,75.212
4.0448,75.245,75.185
4.1233,75.432,75.348
4.2019,75.259,74.551
4.2804,74.854,73.724
4.359,74.508,74.213
4.4375,74.518,75.336
4.516,74.928,75.739
4.5946,75.34,75.712
4.6731,75.502,75.441
4.7517,75.207,74.855
4.8302,74.779,74.631
4.9087,74.622,75.035
4.9873,74.792,75.216
5.0658,75.26,74.94
5.1444,75.526,74.692
5.2229,75.404,74.698
5.3014,74.999,75.188
5.38,74.48,75.327
5.4585,74.274,74.765
5.5371,74.424,74.66
5.6156,74.8,75.111
5.6941,75.252,74.958
5.7727,75.575,74.559
5.8512,75.642,74.896
5.9298,75.466,75.398
6.0083,75.09,75.178
6.0868,74.829,74.991
6.1654,74.787,75.196
6.2439,74.878,75.101


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_084.csv <==
x,qOut,qIn
0.03927,74.949,75.076
0.11781,75.092,74.523
0.19635,75.185,74.412
0.27489,75.16,74.728
0.35343,74.987,74.97
0.43197,74.833,75.122
0.51051,74.731,75.347
0.58905,74.664,75.177
0.66759,74.607,74.889
0.74613,74.644,75.015
0.82467,74.871,75.021
0.90321,75.22,74.713
0.98175,75.602,74.801
1.0603,75.7,75.445
1.1388,75.447,75.379
1.2174,75.01,74.695
1.2959,74.603,74.772
1.3744,74.524,75.213
1.453,74.672,75.265
1.5315,74.9,75.103
1.6101,75.073,74.8
1.6886,75.176,74.695
1.7671,75.198,74.767
1.8457,75.137,74.791
1.9242,74.991,75.545
2.0028,74.865,75.776
2.0813,74.849,74.735
2.1598,74.923,74.253
2.2384,75.048,75.347
2.3169,75.093,75.499
2.3955,75.068,74.665
2.474,75.023,74.376
2.5525,75.012,74.879
2.6311,75.04,75.203
2.7096,75.032,75.538
2.7882,74.971,75.452
2.8667,74.849,74.828
2.9452,74.797,74.657
3.0238,74.875,74.693
3.1023,75.032,74.832
3.1809,75.199,75.631
3.2594,75.22,75.702
3.3379,75.111,74.663
3.4165,74.955,74.126
3.495,74.844,75.025
3.5736,74.822,75.72
3.6521,74.856,75.483
3.7306,74.932,74.904
3.8092,75.044,74.997
3.8877,75.182,74.709
3.9663,75.237,74.077
4.0448,75.168,74.349
4.1233,74.95,75.386
4.2019,74.806,75.883
4.2804,74.856,75.746
4.359,75.021,74.987
4.4375,75.186,74.299
4.516,75.118,74.356
4.5946,74.949,74.668
4.6731,74.853,74.987
4.7517,74.994,75.499
4.8302,75.249,75.836
4.9087,75.305,75.3
4.9873,75.094,74.355
5.0658,74.607,74.7
5.1444,74.343,75.659
5.2229,74.501,75.679
5.3014,74.935,75.016
5.38,75.452,74.437
5.4585,75.62,74.545
5.5371,75.361,75.217
5.6156,74.88,75.558
5.6941,74.428,74.475
5.7727,74.436,73.765
5.8512,74.791,74.408
5.9298,75.228,75.659
6.0083,75.484,76.087
6.0868,75.404,75.365
6.1654,75.162,74.923
6.2439,74.951,75.217


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_085.csv <==
x,qOut,qIn
0.03927,75.439,74.26
0.11781,74.959,74.412
0.19635,74.594,74.864
0.27489,74.472,75.383
0.35343,74.654,75.494
0.43197,74.874,74.939
0.51051,75.065,74.506
0.58905,75.226,75.002
0.66759,75.37,75.264
0.74613,75.406,74.842
0.82467,75.265,75.067
0.90321,75.029,75.434
0.98175,74.813,75.197
1.0603,74.8,74.845
1.1388,74.87,74.683
1.2174,74.908,74.674
1.2959,74.814,75.039
1.3744,74.764,74.996
1.453,74.873,74.678
1.5315,75.064,75.015
1.6101,75.226,75.634
1.6886,75.154,75.298
1.7671,74.983,74.754
1.8457,74.871,74.758
1.9242,74.965,75.06
2.0028,75.163,75.169
2.0813,75.27,75.137
2.1598,75.229,74.513
2.2384,75.023,74.249
2.3169,74.832,75.155
2.3955,74.739,75.605
2.474,74.746,75.182
2.5525,74.839,75.129
2.6311,74.968,75.373
2.7096,75.096,75.065
2.7882,75.187,74.551
2.8667,75.204,74.665
2.9452,75.148,75.271
3.0238,75.069,75.493
3.1023,74.994,75.1
3.1809,74.942,74.797
3.2594,74.862,74.986
3.3379,74.77,75.176
3.4165,74.726,75.469
3.495,74.793,74.813
3.5736,75.004,74.147
3.6521,75.234,74.662
3.7306,75.363,74.94
3.8092,75.283,74.747
3.8877,75.046,75.371
3.9663,74.853,75.852
4.0448,74.796,75.271
4.1233,74.938,73.992
4.2019,75.096,74.266
4.2804,75.168,75.463
4.359,75.163,75.689
4.4375,75.111,75.192
4.516,75.097,75.468
4.5946,75.056,75.331
4.6731,74.947,74.302
4.7517,74.739,73.704
4.8302,74.586,74.79
4.9087,74.639,75.963
4.9873,74.869,76.049
5.0658,75.216,75.293
5.1444,75.362,74.738
5.2229,75.209,74.547
5.3014,74.901,74.655
5.38,74.622,74.97
5.4585,74.726,74.95
5.5371,75.093,74.55
5.6156,75.449,74.59
5.6941,75.52,75.66
5.7727,75.129,76.177
5.8512,74.619,75.552
5.9298,74.323,74.492
6.0083,74.529,74.165
6.0868,75.055,75.009
6.1654,75.514,75.728
6.2439,75.697,75.178


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_086.csv <==
x,qOut,qIn
0.03927,74.759,75.147
0.11781,74.719,75.185
0.19635,74.843,74.967
0.27489,75.051,74.924
0.35343,75.239,74.973
0.43197,75.171,74.884
0.51051,74.954,75.159
0.58905,74.793,75.636
0.66759,74.895,75.604
0.74613,75.222,74.68
0.82467,75.417,73.986
0.90321,75.334,74.384
0.98175,74.88,75.205
1.0603,74.544,75.418
1.1388,74.585,75.384
1.2174,74.876,75.084
1.2959,75.223,74.627
1.3744,75.238,74.645
1.453,75.05,74.862
1.5315,74.876,74.986
1.6101,74.927,75.338
1.6886,75.177,75.615
1.7671,75.353,75.382
1.8457,75.319,75.121
1.9242,74.981,74.531
2.0028,74.625,74.095
2.0813,74.524,74.55
2.1598,74.693,74.857
2.2384,75.089,74.848
2.3169,75.347,75.398
2.3955,75.307,75.724
2.474,75.049,75.366
2.5525,74.697,75.192
2.6311,74.619,75.15
2.7096,74.833,74.618
2.7882,75.177,74.389
2.8667,75.474,74.847
2.9452,75.489,75.317
3.0238,75.219,75.578
3.1023,74.812,75.174
3.1809,74.438,74.63
3.2594,74.357,75.063
3.3379,74.547,75.527
3.4165,74.884,75.16
3.495,75.232,74.172
3.5736,75.463,74.339
3.6521,75.508,75.385
3.7306,75.371,75.655
3.8092,75.069,74.43
3.8877,74.784,74.147
3.9663,74.674,75.085
4.0448,74.751,75.877
4.1233,74.992,75.011
4.2019,75.202,74.638
4.2804,75.289,75.479
4.359,75.253,75.341
4.4375,75.115,74.156
4.516,74.982,74.733
4.5946,74.891,75.652
4.6731,74.843,75.425
4.7517,74.835,74.652
4.8302,74.851,74.816
4.9087,74.872,75.303
4.9873,74.889,75.337
5.0658,74.89,75.071
5.1444,74.927,74.644
5.2229,75.033,74.156
5.3014,75.167,74.604
5.38,75.272,75.959
5.4585,75.205,75.924
5.5371,75.021,74.729
5.6156,74.845,74.025
5.6941,74.81,74.505
5.7727,74.938,75.482
5.8512,75.088,76.167
5.9298,75.179,75.605
6.0083,75.158,74.385
6.0868,75.097,74.263
6.1654,75.007,74.737
6.2439,74.894,75.042


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_087.csv <==
x,qOut,qIn
0.03927,75.069,74.138
0.11781,75.142,74.079
0.19635,74.954,75.685
0.27489,74.7,76.412
0.35343,74.61,75.416
0.43197,74.88,74.75
0.51051,75.253,74.548
0.58905,75.498,74.354
0.66759,75.413,74.61
0.74613,75.106,75.17
0.82467,74.86,75.125
0.90321,74.783,74.965
0.98175,74.933,75.584
1.0603,75.02,75.579
1.1388,74.956,74.604
1.2174,74.838,73.878
1.2959,74.793,74.81
1.3744,75.015,75.772
1.453,75.34,75.566
1.5315,75.545,74.952
1.6101,75.409,75.125
1.6886,74.932,75.43
1.7671,74.502,75.074
1.8457,74.357,74.505
1.9242,74.664,74.275
2.0028,75.101,74.691
2.0813,75.377,75.42
2.1598,75.405,75.45
2.2384,75.145,74.972
2.3169,74.823,74.795
2.3955,74.639,74.593
2.474,74.657,74.766
2.5525,74.904,75.683
2.6311,75.217,75.765
2.7096,75.436,74.937
2.7882,75.471,74.509
2.8667,75.254,74.752
2.9452,74.914,74.972
3.0238,74.667,75.214
3.1023,74.601,75.186
3.1809,74.766,75.168
3.2594,74.984,74.995
3.3379,75.114,74.669
3.4165,75.116,74.766
3.495,74.973,74.928
3.5736,74.854,74.705
3.6521,74.888,74.665
3.7306,75.047,75.07
3.8092,75.274,75.538
3.8877,75.302,75.7
3.9663,75.121,75.484
4.0448,74.882,74.721
4.1233,74.762,74.213
4.2019,74.902,75.054
4.2804,75.114,75.625
4.359,75.237,74.79
4.4375,75.137,74.05
4.516,74.915,74.844
4.5946,74.734,75.857
4.6731,74.661,75.936
4.7517,74.728,74.975
4.8302,74.862,74.52
4.9087,75.047,74.527
4.9873,75.242,74.735
5.0658,75.402,75.128
5.1444,75.399,75.313
5.2229,75.219,75.233
5.3014,74.965,74.785
5.38,74.756,74.04
5.4585,74.71,74.549
5.5371,74.763,75.647
5.6156,74.864,75.768
5.6941,74.972,75.279
5.7727,75.138,75.067
5.8512,75.281,74.814
5.9298,75.301,74.862
6.0083,75.098,74.817
6.0868,74.804,74.791
6.1654,74.688,75.282
6.2439,74.782,75.451


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_088.csv <==
x,qOut,qIn
0.03927,75.37,75.053
0.11781,75.576,74.907
0.19635,75.483,75.152
0.27489,75.208,74.76
0.35343,74.898,74.438
0.43197,74.796,75.153
0.51051,74.865,75.612
0.58905,74.988,75.806
0.66759,75.048,75.546
0.74613,74.973,74.597
0.82467,74.835,74.104
0.90321,74.73,74.544
0.98175,74.749,75.177
1.0603,74.931,75.189
1.1388,75.153,74.936
1.2174,75.282,74.744
1.2959,75.197,74.966
1.3744,74.932,75.091
1.453,74.715,74.842
1.5315,74.683,75.087
1.6101,74.931,75.71
1.6886,75.286,75.231
1.7671,75.511,74.548
1.8457,75.492,74.653
1.9242,75.146,75.074
2.0028,74.731,75.093
2.0813,74.544,75.046
2.1598,74.622,74.877
2.2384,74.94,74.877
2.3169,75.122,74.961
2.3955,75.085,74.914
2.474,74.939,75.267
2.5525,74.827,76.15
2.6311,74.936,75.601
2.7096,75.138,74.024
2.7882,75.288,73.539
2.8667,75.248,75.124
2.9452,75.062,75.84
3.0238,74.903,75.184
3.1023,74.844,74.586
3.1809,74.933,74.882
3.2594,74.999,75.21
3.3379,74.973,75.096
3.4165,74.909,74.913
3.495,74.877,75.336
3.5736,75.032,75.046
3.6521,75.264,74.269
3.7306,75.404,74.433
3.8092,75.28,75.791
3.8877,74.896,75.924
3.9663,74.578,74.891
4.0448,74.506,74.331
4.1233,74.804,74.696
4.2019,75.139,74.926
4.2804,75.27,75.115
4.359,75.203,75.313
4.4375,74.996,74.785
4.516,74.935,74.803
4.5946,74.983,75.795
4.6731,75.028,76.096
4.7517,74.95,74.43
4.8302,74.823,73.498
4.9087,74.834,74.331
4.9873,74.985,75.296
5.0658,75.242,75.336
5.1444,75.294,75.348
5.2229,75.107,75.329
5.3014,74.837,75.161
5.38,74.665,75.304
5.4585,74.763,75.12
5.5371,75,74.503
5.6156,75.244,74.533
5.6941,75.382,75.321
5.7727,75.381,75.367
5.8512,75.205,74.919
5.9298,74.902,74.478
6.0083,74.534,74.573
6.0868,74.379,74.951
6.1654,74.545,75.172
6.2439,74.924,75.336


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_089.csv <==
x,qOut,qIn
0.03927,75.172,75.056
0.11781,75.056,74.687
0.19635,75.025,74.493
0.27489,75.032,74.763
0.35343,75.009,75.156
0.43197,74.921,75.052
0.51051,74.862,75.09
0.58905,74.863,75.164
0.66759,74.934,75.076
0.74613,74.97,74.916
0.82467,74.987,74.703
0.90321,75.027,74.804
0.98175,75.139,75.172
1.0603,75.266,75.318
1.1388,75.276,75.099
1.2174,75.146,74.543
1.2959,74.88,74.779
1.3744,74.699,75.385
1.453,74.703,75.284
1.5315,74.848,75.012
1.6101,75.065,74.957
1.6886,75.184,74.809
1.7671,75.169,74.756
1.8457,75.062,74.743
1.9242,74.916,74.809
2.0028,74.858,75.174
2.0813,74.902,75.569
2.1598,74.993,75.585
2.2384,75.068,74.75
2.3169,75.039,74.284
2.3955,74.959,74.848
2.474,74.904,75.507
2.5525,74.949,75.605
2.6311,75.078,75.478
2.7096,75.156,74.863
2.7882,75.117,73.995
2.8667,74.912,74.417
2.9452,74.716,75.174
3.0238,74.691,75.063
3.1023,74.841,75.064
3.1809,75.131,76.051
3.2594,75.32,76.018
3.3379,75.298,74.456
3.4165,75.119,73.269
3.495,74.868,74.576
3.5736,74.829,75.855
3.6521,75.018,75.334
3.7306,75.265,74.42
3.8092,75.381,74.809
3.8877,75.11,75.687
3.9663,74.669,76.053
4.0448,74.356,75.562
4.1233,74.454,74.724
4.2019,74.922,74.371
4.2804,75.403,74.258
4.359,75.65,74.613
4.4375,75.456,75.803
4.516,74.953,75.752
4.5946,74.523,74.495
4.6731,74.366,74.145
4.7517,74.614,74.79
4.8302,74.947,75.123
4.9087,75.177,75.458
4.9873,75.295,75.373
5.0658,75.332,74.549
5.1444,75.397,74.761
5.2229,75.367,75.634
5.3014,75.185,75.526
5.38,74.809,74.647
5.4585,74.551,74.664
5.5371,74.615,74.956
5.6156,74.891,75.045
5.6941,75.218,75.041
5.7727,75.203,74.913
5.8512,74.954,74.783
5.9298,74.714,74.956
6.0083,74.728,75.213
6.0868,74.989,75.195
6.1654,75.218,75.236
6.2439,75.302,75.348


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_090.csv <==
x,qOut,qIn
0.03927,74.851,74.613
0.11781,75.064,75.019
0.19635,75.142,75.186
0.27489,75.031,75.321
0.35343,74.726,75.293
0.43197,74.566,75.349
0.51051,74.656,74.934
0.58905,74.9,74.102
0.66759,75.167,74.207
0.74613,75.301,75.389
0.82467,75.355,76.212
0.90321,75.35,75.682
0.98175,75.308,74.583
1.0603,75.108,74.524
1.1388,74.805,74.602
1.2174,74.569,74.543
1.2959,74.574,75.496
1.3744,74.9,76.009
1.453,75.28,75.123
1.5315,75.482,74.276
1.6101,75.298,74.713
1.6886,74.847,75.222
1.7671,74.526,74.956
1.8457,74.512,74.575
1.9242,74.912,75.189
2.0028,75.354,75.473
2.0813,75.521,74.835
2.1598,75.363,74.615
2.2384,74.881,75.425
2.3169,74.55,75.515
2.3955,74.601,74.992
2.474,74.92,74.727
2.5525,75.332,74.641
2.6311,75.409,74.566
2.7096,75.172,74.905
2.7882,74.837,75.303
2.8667,74.642,75.22
2.9452,74.745,75.106
3.0238,74.943,75.228
3.1023,75.091,75.387
3.1809,75.072,75.375
3.2594,75.017,74.711
3.3379,75.034,73.986
3.4165,75.107,74.317
3.495,75.197,75.393
3.5736,75.149,75.531
3.6521,74.978,75.156
3.7306,74.784,74.788
3.8092,74.675,74.639
3.8877,74.748,75.257
3.9663,74.94,75.826
4.0448,75.162,75.186
4.1233,75.333,74.201
4.2019,75.388,74.51
4.2804,75.292,75.039
4.359,75.075,75.227
4.4375,74.777,75.127
4.516,74.581,74.814
4.5946,74.595,74.871
4.6731,74.779,75.507
4.7517,75.061,75.666
4.8302,75.222,75.004
4.9087,75.227,74.653
4.9873,75.144,74.688
5.0658,75.063,74.701
5.1444,75.066,74.935
5.2229,75.049,75.319
5.3014,74.968,75.396
5.38,74.796,74.823
5.4585,74.713,74.266
5.5371,74.789,74.352
5.6156,74.962,74.916
5.6941,75.141,75.577
5.7727,75.223,75.422
5.8512,75.25,74.706
5.9298,75.238,74.756
6.0083,75.19,76.06
6.0868,75.027,76.06
6.1654,74.839,74.649
6.2439,74.743,73.858


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_091.csv <==
x,qOut,qIn
0.03927,75.465,75.198
0.11781,75.213,74.951
0.19635,74.734,74.753
0.27489,74.389,74.805
0.35343,74.524,75.337
0.43197,75.055,75.653
0.51051,75.551,75.118
0.58905,75.771,74.443
0.66759,75.528,74.608
0.74613,75.074,75.211
0.82467,74.736,75.385
0.90321,74.622,74.743
0.98175,74.774,74.585
1.0603,74.939,75.077
1.1388,75.032,75.049
1.2174,75.053,74.794
1.2959,75.017,75.093
1.3744,74.984,75.292
1.453,74.997,75.15
1.5315,75.053,75.169
1.6101,75.142,75.072
1.6886,75.147,74.821
1.7671,75.047,74.964
1.8457,74.912,75.448
1.9242,74.829,75.216
2.0028,74.872,74.16
2.0813,74.938,73.927
2.1598,74.96,74.975
2.2384,74.885,75.479
2.3169,74.838,75.264
2.3955,74.894,75.491
2.474,75.019,75.534
2.5525,75.158,74.921
2.6311,75.19,74.552
2.7096,75.15,74.66
2.7882,75.101,74.853
2.8667,75.101,75.015
2.9452,75.124,75.177
3.0238,75.065,75.09
3.1023,74.906,74.89
3.1809,74.655,75.212
3.2594,74.518,75.374
3.3379,74.618,75.087
3.4165,74.907,74.866
3.495,75.312,74.468
3.5736,75.568,74.229
3.6521,75.534,74.707
3.7306,75.264,75.53
3.8092,74.854,75.437
3.8877,74.645,74.844
3.9663,74.686,75.078
4.0448,74.864,75.449
4.1233,75.043,74.898
4.2019,75.114,74.672
4.2804,75.142,74.933
4.359,75.154,75.123
4.4375,75.169,75.08
4.516,75.085,74.873
4.5946,74.89,75.09
4.6731,74.677,75.81
4.7517,74.555,75.053
4.8302,74.667,73.563
4.9087,74.931,73.867
4.9873,75.211,75.567
5.0658,75.371,76.308
5.1444,75.332,75.504
5.2229,75.173,74.457
5.3014,74.992,73.848
5.38,74.885,74.475
5.4585,74.87,75.287
5.5371,74.929,75.568
5.6156,75.036,75.64
5.6941,75.174,75.305
5.7727,75.243,75.009
5.8512,75.128,75.022
5.9298,74.874,74.914
6.0083,74.559,74.6
6.0868,74.541,74.611
6.1654,74.839,74.963
6.2439,75.23,75.243


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_092.csv <==
x,qOut,qIn
0.03927,75.427,75.178
0.11781,75.329,75.23
0.19635,75.068,75.018
0.27489,74.755,74.899
0.35343,74.507,75.32
0.43197,74.494,75.095
0.51051,74.71,74.391
0.58905,75.039,74.77
0.66759,75.354,75.708
0.74613,75.446,75.609
0.82467,75.302,74.895
0.90321,75.045,74.066
0.98175,74.819,74.522
1.0603,74.772,75.303
1.1388,74.837,75.175
1.2174,74.94,74.784
1.2959,75.017,74.847
1.3744,75.077,75.325
1.453,75.091,75.792
1.5315,75.048,75.698
1.6101,74.94,74.935
1.6886,74.895,74.306
1.7671,74.98,74.297
1.8457,75.123,74.951
1.9242,75.232,75.315
2.0028,75.11,75.397
2.0813,74.854,75.433
2.1598,74.632,74.874
2.2384,74.612,74.42
2.3169,74.788,74.629
2.3955,75.009,74.929
2.474,75.198,75.221
2.5525,75.307,75.208
2.6311,75.386,74.735
2.7096,75.358,74.554
2.7882,75.19,75.086
2.8667,74.857,75.527
2.9452,74.608,75.637
3.0238,74.647,75.561
3.1023,74.914,74.773
3.1809,75.299,74.033
3.2594,75.398,74.309
3.3379,75.177,75.071
3.4165,74.835,75.744
3.495,74.609,75.491
3.5736,74.713,74.839
3.6521,74.926,74.656
3.7306,75.074,74.848
3.8092,75.005,74.717
3.8877,74.903,74.815
3.9663,74.966,75.29
4.0448,75.168,75.315
4.1233,75.443,75.355
4.2019,75.422,75.331
4.2804,75.081,74.578
4.359,74.655,74.028
4.4375,74.422,75.122
4.516,74.655,75.863
4.5946,75.088,75.011
4.6731,75.432,74.189
4.7517,75.422,74.956
4.8302,75.081,75.403
4.9087,74.737,75.019
4.9873,74.595,75.102
5.0658,74.803,75.47
5.1444,75.12,75.107
5.2229,75.312,75.002
5.3014,75.309,75.46
5.38,75.081,74.963
5.4585,74.834,73.941
5.5371,74.723,73.961
5.6156,74.761,75.009
5.6941,74.933,76.038
5.7727,75.044,75.576
5.8512,75.032,74.6
5.9298,74.953,74.632
6.0083,74.878,75.551
6.0868,74.954,75.202
6.1654,75.139,74.412
6.2439,75.331,74.487


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_093.csv <==
x,qOut,qIn
0.03927,74.993,74.892
0.11781,75.015,75.174
0.19635,74.982,75.207
0.27489,74.937,75.481
0.35343,74.949,75.484
0.43197,75.101,75.018
0.51051,75.236,74.595
0.58905,75.25,74.544
0.66759,75.057,75.105
0.74613,74.863,75.158
0.82467,74.829,74.752
0.90321,74.912,74.571
0.98175,75.028,75.031
1.0603,74.955,75.615
1.1388,74.798,75.694
1.2174,74.709,75.124
1.2959,74.831,74.397
1.3744,75.121,74.302
1.453,75.367,74.841
1.5315,75.446,75.426
1.6101,75.267,74.692
1.6886,74.98,74.405
1.7671,74.773,75.439
1.8457,74.703,75.797
1.9242,74.789,74.602
2.0028,74.878,74.418
2.0813,74.96,75.254
2.1598,75.056,75.854
2.2384,75.198,75.602
2.3169,75.3,74.904
2.3955,75.229,74.313
2.474,75.009,74.309
2.5525,74.695,75.048
2.6311,74.585,75.517
2.7096,74.715,75.213
2.7882,74.955,74.621
2.8667,75.154,74.979
2.9452,75.158,75.42
3.0238,75.056,75.187
3.1023,74.963,75.028
3.1809,74.985,75.245
3.2594,75.131,74.983
3.3379,75.275,74.421
3.4165,75.315,74.43
3.495,75.161,74.848
3.5736,74.879,74.91
3.6521,74.681,75.178
3.7306,74.662,75.546
3.8092,74.883,75.553
3.8877,75.111,74.969
3.9663,75.192,74.223
4.0448,75.148,74.144
4.1233,75.036,75.024
4.2019,75.064,75.702
4.2804,75.155,75.879
4.359,75.178,75.794
4.4375,75.006,74.95
4.516,74.709,73.978
4.5946,74.534,73.981
4.6731,74.575,74.974
4.7517,74.874,75.905
4.8302,75.213,75.097
4.9087,75.401,74.042
4.9873,75.359,74.678
5.0658,75.033,75.989
5.1444,74.642,75.429
5.2229,74.488,74.358
5.3014,74.649,74.479
5.38,75.144,75.131
5.4585,75.597,75.033
5.5371,75.694,75.299
5.6156,75.412,75.473
5.6941,74.794,74.984
5.7727,74.426,74.778
5.8512,74.493,74.79
5.9298,74.816,74.727
6.0083,75.156,75.348
6.0868,75.208,75.447
6.1654,75.106,74.613
6.2439,74.991,74.271


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_094.csv <==
x,qOut,qIn
0.03927,74.874,74.797
0.11781,74.984,74.663
0.19635,75.037,74.694
0.27489,75.032,74.928
0.35343,74.989,75.132
0.43197,75.032,74.988
0.51051,75.133,74.743
0.58905,75.209,74.712
0.66759,75.173,75.431
0.74613,75.02,75.785
0.82467,74.897,75.279
0.90321,74.874,74.785
0.98175,74.999,74.81
1.0603,75.103,75.092
1.1388,75.079,75.323
1.2174,74.956,74.804
1.2959,74.79,74.433
1.3744,74.748,75.145
1.453,74.807,75.311
1.5315,74.897,74.554
1.6101,74.944,74.692
1.6886,74.946,75.875
1.7671,74.983,76.003
1.8457,75.077,75.013
1.9242,75.234,74.399
2.0028,75.326,74.404
2.0813,75.284,74.548
2.1598,75.144,75.165
2.2384,74.966,75.708
2.3169,74.891,74.999
2.3955,74.887,74.144
2.474,74.892,74.681
2.5525,74.845,76.004
2.6311,74.799,75.832
2.7096,74.865,74.984
2.7882,75.036,74.458
2.8667,75.289,74.379
2.9452,75.396,74.464
3.0238,75.256,74.809
3.1023,74.963,75.327
3.1809,74.643,75.403
3.2594,74.601,75.173
3.3379,74.783,75.282
3.4165,75.016,75.272
3.495,75.119,74.714
3.5736,75.053,74.215
3.6521,75.019,74.216
3.7306,75.086,75.469
3.8092,75.298,76.633
3.8877,75.331,75.588
3.9663,75.061,74.255
4.0448,74.665,74.019
4.1233,74.375,74.54
4.2019,74.535,74.999
4.2804,74.957,75.242
4.359,75.381,75.078
4.4375,75.564,75.51
4.516,75.402,75.548
4.5946,75.033,74.618
4.6731,74.666,74.469
4.7517,74.501,75.555
4.8302,74.68,75.457
4.9087,75.075,74.518
4.9873,75.457,74.262
5.0658,75.604,74.973
5.1444,75.288,75.243
5.2229,74.767,75.17
5.3014,74.384,74.932
5.38,74.466,74.688
5.4585,74.906,74.932
5.5371,75.302,75.31
5.6156,75.475,75.393
5.6941,75.304,75.133
5.7727,75.072,74.944
5.8512,74.955,74.947
5.9298,74.945,74.86
6.0083,74.995,74.907
6.0868,74.94,75.167
6.1654,74.85,75.187
6.2439,74.804,75.045


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_095.csv <==
x,qOut,qIn
0.03927,75.168,74.124
0.11781,75.008,74.784
0.19635,74.814,75.912
0.27489,74.729,75.886
0.35343,74.88,75.074
0.43197,75.14,74.828
0.51051,75.299,74.72
0.58905,75.297,74.671
0.66759,75.109,75.065
0.74613,74.932,75.559
0.82467,74.84,75.439
0.90321,74.817,74.618
0.98175,74.826,74.294
1.0603,74.801,74.875
1.1388,74.785,75.245
1.2174,74.824,75.381
1.2959,74.957,75.376
1.3744,75.175,74.975
1.453,75.353,74.616
1.5315,75.394,74.811
1.6101,75.207,75.235
1.6886,74.924,75.228
1.7671,74.79,75.154
1.8457,74.85,74.873
1.9242,75.104,74.041
2.0028,75.199,74.06
2.0813,75.054,75.124
2.1598,74.817,76.003
2.2384,74.676,75.448
2.3169,74.845,74.646
2.3955,75.122,74.749
2.474,75.311,75.459
2.5525,75.235,75.266
2.6311,75.019,74.468
2.7096,74.905,74.583
2.7882,74.934,75.484
2.8667,75.101,75.286
2.9452,75.075,74.725
3.0238,74.835,75.105
3.1023,74.56,74.909
3.1809,74.461,74.247
3.2594,74.71,74.606
3.3379,75.096,75.198
3.4165,75.409,75.783
3.495,75.464,75.987
3.5736,75.274,75.158
3.6521,75.03,74.089
3.7306,74.864,73.908
3.8092,74.881,74.987
3.8877,74.994,75.494
3.9663,75.109,75.132
4.0448,75.168,75.08
4.1233,75.132,75.365
4.2019,74.96,75.374
4.2804,74.728,75.416
4.359,74.573,74.754
4.4375,74.631,73.782
4.516,74.968,74.547
4.5946,75.357,75.797
4.6731,75.569,75.587
4.7517,75.389,74.4
4.8302,74.887,74.503
4.9087,74.479,75.222
4.9873,74.382,75.672
5.0658,74.736,75.337
5.1444,75.188,74.801
5.2229,75.486,74.667
5.3014,75.556,74.728
5.38,75.365,74.877
5.4585,75.06,75.193
5.5371,74.789,75.298
5.6156,74.642,75.153
5.6941,74.688,75.077
5.7727,74.852,75.156
5.8512,75.006,75.03
5.9298,75.088,74.77
6.0083,75.054,74.504
6.0868,75.028,74.758
6.1654,75.077,75.324
6.2439,75.148,75.059


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_096.csv <==
x,qOut,qIn
0.03927,75.086,74.892
0.11781,74.751,74.39
0.19635,74.598,74.221
0.27489,74.659,75.315
0.35343,74.926,76.432
0.43197,75.16,75.62
0.51051,75.207,74.272
0.58905,75.072,73.973
0.66759,74.796,74.937
0.74613,74.642,75.481
0.82467,74.722,75.37
0.90321,74.968,74.913
0.98175,75.294,74.514
1.0603,75.427,74.836
1.1388,75.266,75.385
1.2174,74.93,75.541
1.2959,74.58,75.307
1.3744,74.61,74.792
1.453,74.958,74.483
1.5315,75.36,74.603
1.6101,75.54,74.863
1.6886,75.283,75.138
1.7671,74.881,75.125
1.8457,74.615,74.663
1.9242,74.74,74.703
2.0028,75.032,75.382
2.0813,75.181,75.656
2.1598,75.15,75.273
2.2384,74.964,74.925
2.3169,74.966,75.17
2.3955,75.116,75.24
2.474,75.245,74.726
2.5525,75.169,74.317
2.6311,74.885,74.676
2.7096,74.669,75.215
2.7882,74.632,75.494
2.8667,74.835,75.312
2.9452,74.991,75.057
3.0238,75.014,74.703
3.1023,74.978,74.3
3.1809,74.984,74.922
3.2594,75.143,75.588
3.3379,75.321,75.114
3.4165,75.395,74.67
3.495,75.257,75.384
3.5736,74.97,75.436
3.6521,74.717,74.797
3.7306,74.609,74.439
3.8092,74.721,74.851
3.8877,74.961,75.48
3.9663,75.185,75.387
4.0448,75.288,74.644
4.1233,75.181,74.697
4.2019,74.916,75.54
4.2804,74.703,75.697
4.359,74.659,75.104
4.4375,74.866,74.628
4.516,75.129,74.349
4.5946,75.269,74.297
4.6731,75.252,75.007
4.7517,75.074,75.129
4.8302,74.92,74.824
4.9087,74.865,75.413
4.9873,74.894,76.034
5.0658,74.973,75.491
5.1444,75.022,74.547
5.2229,75.058,74.252
5.3014,75.102,74.632
5.38,75.176,75.113
5.4585,75.224,75.112
5.5371,75.146,74.99
5.6156,74.939,74.914
5.6941,74.629,75.24
5.7727,74.462,75.232
5.8512,74.551,74.377
5.9298,74.834,74.09
6.0083,75.217,75.501
6.0868,75.49,76.031
6.1654,75.558,75.299
6.2439,75.418,74.821


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_097.csv <==
x,qOut,qIn
0.03927,74.79,74.672
0.11781,74.704,73.945
0.19635,74.88,74.007
0.27489,75.201,74.958
0.35343,75.518,75.984
0.43197,75.518,75.399
0.51051,75.213,74.604
0.58905,74.795,74.823
0.66759,74.486,74.812
0.74613,74.484,74.435
0.82467,74.684,74.949
0.90321,74.971,75.55
0.98175,75.243,75.094
1.0603,75.458,74.91
1.1388,75.47,75.29
1.2174,75.243,75.396
1.2959,74.765,74.77
1.3744,74.447,74.33
1.453,74.539,74.776
1.5315,74.916,75.542
1.6101,75.387,74.94
1.6886,75.454,74.158
1.7671,75.154,74.728
1.8457,74.759,75.727
1.9242,74.572,75.519
2.0028,74.765,74.99
2.0813,75.074,75.022
2.1598,75.309,75.114
2.2384,75.318,75.007
2.3169,75.201,74.858
2.3955,75.06,74.858
2.474,74.94,75.173
2.5525,74.871,75.177
2.6311,74.842,74.706
2.7096,74.845,74.454
2.7882,74.866,74.622
2.8667,74.891,74.839
2.9452,74.944,75.184
3.0238,75.056,75.528
3.1023,75.197,75.196
3.1809,75.324,74.71
3.2594,75.299,74.876
3.3379,75.144,75.12
3.4165,74.966,75.146
3.495,74.885,75.007
3.5736,74.961,75.033
3.6521,75.043,75.103
3.7306,75.034,75.003
3.8092,74.859,74.911
3.8877,74.677,75.118
3.9663,74.645,75.423
4.0448,74.769,75.245
4.1233,75.026,74.268
4.2019,75.209,74.098
4.2804,75.235,74.736
4.359,75.137,75.36
4.4375,74.972,75.769
4.516,74.911,75.496
4.5946,74.961,74.825
4.6731,75.052,74.62
4.7517,75.1,74.807
4.8302,75.061,75.029
4.9087,75.03,75.152
4.9873,75.049,75.132
5.0658,75.145,74.989
5.1444,75.147,74.554
5.2229,74.974,74.48
5.3014,74.719,75.124
5.38,74.508,75.603
5.4585,74.6,75.755
5.5371,74.921,75.603
5.6156,75.277,74.528
5.6941,75.472,74.076
5.7727,75.341,75.019
5.8512,75.05,75.359
5.9298,74.805,74.544
6.0083,74.806,74.194
6.0868,74.983,75.424
6.1654,75.079,76.372
6.2439,75.023,76.01


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_098.csv <==
x,qOut,qIn
0.03927,74.915,74.867
0.11781,74.869,74.48
0.19635,74.907,74.383
0.27489,75,74.57
0.35343,75.106,74.912
0.43197,75.065,75.658
0.51051,74.904,75.877
0.58905,74.745,75.097
0.66759,74.718,74.686
0.74613,74.88,74.9
0.82467,75.112,75.096
0.90321,75.314,75.208
0.98175,75.403,74.822
1.0603,75.341,74.765
1.1388,75.121,74.988
1.2174,74.817,74.813
1.2959,74.52,74.877
1.3744,74.433,75.499
1.453,74.589,75.525
1.5315,74.896,74.821
1.6101,75.242,74.692
1.6886,75.437,75.078
1.7671,75.417,74.991
1.8457,75.239,74.568
1.9242,74.986,74.562
2.0028,74.874,75.032
2.0813,74.902,75.299
2.1598,74.973,75.347
2.2384,74.98,75.69
2.3169,74.895,75.357
2.3955,74.855,74.33
2.474,74.913,74.283
2.5525,75.097,75.331
2.6311,75.234,75.422
2.7096,75.217,75.132
2.7882,75.071,75.273
2.8667,74.845,75.364
2.9452,74.7,74.653
3.0238,74.669,74.231
3.1023,74.741,74.828
3.1809,74.892,75.307
3.2594,75.104,74.972
3.3379,75.297,74.756
3.4165,75.381,74.854
3.495,75.264,74.946
3.5736,74.98,74.824
3.6521,74.766,75.017
3.7306,74.747,75.727
3.8092,75.008,75.83
3.8877,75.306,74.586
3.9663,75.405,73.642
4.0448,75.272,74.124
4.1233,74.923,76.157
4.2019,74.693,76.648
4.2804,74.699,75.031
4.359,74.851,73.677
4.4375,75.024,74.485
4.516,75.01,75.211
4.5946,74.897,75.029
4.6731,74.824,74.854
4.7517,74.921,75.009
4.8302,75.168,75.25
4.9087,75.326,75.527
4.9873,75.273,75.469
5.0658,74.92,74.628
5.1444,74.595,74.466
5.2229,74.6,75.029
5.3014,74.893,75.155
5.38,75.368,75.107
5.4585,75.505,75.23
5.5371,75.221,74.961
5.6156,74.762,74.548
5.6941,74.432,74.827
5.7727,74.581,75.05
5.8512,74.96,74.872
5.9298,75.311,75.039
6.0083,75.406,75.553
6.0868,75.303,75.474
6.1654,75.147,75.074
6.2439,75.004,74.934


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_099.csv <==
x,qOut,qIn
0.03927,75.05,75.183
0.11781,74.971,75.209
0.19635,74.896,75.268
0.27489,74.893,75.09
0.35343,75.013,74.765
0.43197,75.134,74.379
0.51051,75.159,74.397
0.58905,75.085,74.915
0.66759,74.932,75.578
0.74613,74.832,75.981
0.82467,74.818,75.819
0.90321,74.866,75.04
0.98175,74.939,74.517
1.0603,75.001,74.412
1.1388,75.079,74.19
1.2174,75.169,74.442
1.2959,75.266,75.371
1.3744,75.26,75.59
1.453,75.085,75.048
1.5315,74.809,74.594
1.6101,74.527,75.111
1.6886,74.492,75.284
1.7671,74.746,74.901
1.8457,75.163,75.023
1.9242,75.608,75.705
2.0028,75.77,75.486
2.0813,75.504,74.787
2.1598,74.962,74.41
2.2384,74.358,74.541
2.3169,74.223,75.021
2.3955,74.509,75.493
2.474,74.951,75.188
2.5525,75.276,73.954
2.6311,75.296,74.345
2.7096,75.129,75.961
2.7882,74.939,76.278
2.8667,74.883,74.279
2.9452,75.02,73.82
3.0238,75.221,75.128
3.1023,75.358,75.961
3.1809,75.313,75.36
3.2594,75.092,74.521
3.3379,74.861,74.258
3.4165,74.729,75.014
3.495,74.784,75.38
3.5736,74.894,75.257
3.6521,74.951,75.433
3.7306,74.956,74.913
3.8092,74.938,73.948
3.8877,75.002,74.601
3.9663,75.085,75.797
4.0448,75.121,75.808
4.1233,75.049,75.291
4.2019,74.96,74.929
4.2804,74.945,74.328
4.359,74.983,74.485
4.4375,75.024,75.01
4.516,74.971,75.188
4.5946,74.934,75.469
4.6731,74.976,75.442
4.7517,75.146,74.683
4.8302,75.203,74.385
4.9087,75.042,74.99
4.9873,74.804,75.508
5.0658,74.672,74.864
5.1444,74.914,74.575
5.2229,75.272,75.029
5.3014,75.475,75.167
5.38,75.269,74.755
5.4585,74.825,74.917
5.5371,74.569,75.4
5.6156,74.626,75.343
5.6941,75.033,74.76
5.7727,75.338,74.759
5.8512,75.358,74.931
5.9298,75.166,74.908
6.0083,74.878,74.943
6.0868,74.791,74.943
6.1654,74.875,74.957
6.2439,75.005,75.178


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_100.csv <==
x,qOut,qIn
0.03927,75.115,75.377
0.11781,75.182,74.501
0.19635,75.072,74.423
0.27489,74.874,74.789
0.35343,74.703,75.557
0.43197,74.782,75.839
0.51051,75.032,75.134
0.58905,75.268,74.195
0.66759,75.306,74.257
0.74613,75.038,74.775
0.82467,74.703,75.312
0.90321,74.521,75.699
0.98175,74.681,74.929
1.0603,75.057,74.41
1.1388,75.36,74.898
1.2174,75.445,75.31
1.2959,75.204,74.979
1.3744,74.903,74.92
1.453,74.814,75.327
1.5315,74.936,75.309
1.6101,75.217,74.624
1.6886,75.233,74.804
1.7671,74.968,75.346
1.8457,74.651,75.001
1.9242,74.542,74.182
2.0028,74.813,74.793
2.0813,75.155,75.795
2.1598,75.343,75.656
2.2384,75.19,74.462
2.3169,74.921,74.457
2.3955,74.807,75.16
2.474,74.882,75.564
2.5525,75.122,75.528
2.6311,75.241,75.016
2.7096,75.196,74.345
2.7882,75.057,74.376
2.8667,74.911,75.497
2.9452,74.837,75.597
3.0238,74.824,74.588
3.1023,74.861,74.448
3.1809,74.944,75.469
3.2594,75.052,75.474
3.3379,75.11,74.879
3.4165,75.101,74.475
3.495,75.016,74.543
3.5736,74.991,75.021
3.6521,75.058,75.391
3.7306,75.142,74.991
3.8092,75.151,75.286
3.8877,74.997,76.005
3.9663,74.828,75.367
4.0448,74.759,74.286
4.1233,74.885,73.848
4.2019,75.069,74.23
4.2804,75.167,75.091
4.359,75.157,75.378
4.4375,75.047,75.199
4.516,74.939,75.563
4.5946,74.842,75.659
4.6731,74.775,75.2
4.7517,74.758,74.896
4.8302,74.893,75.021
4.9087,75.158,74.866
4.9873,75.411,74.441
5.0658,75.505,74.906
5.1444,75.232,75.677
5.2229,74.754,75.489
5.3014,74.34,74.648
5.38,74.255,74.464
5.4585,74.54,74.875
5.5371,74.964,75.043
5.6156,75.356,75.117
5.6941,75.572,75.346
5.7727,75.582,75.283
5.8512,75.412,74.932
5.9298,75.148,74.641
6.0083,74.879,74.267
6.0868,74.743,74.488
6.1654,74.776,75.445
6.2439,74.921,76.109


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_101.csv <==
x,qOut,qIn
0.03927,74.866,75.067
0.11781,74.721,74.889
0.19635,74.8,74.831
0.27489,75.037,74.968
0.35343,75.327,75.203
0.43197,75.359,75.564
0.51051,75.156,75.468
0.58905,74.891,74.416
0.66759,74.757,74.111
0.74613,74.842,75.027
0.82467,74.967,75.399
0.90321,75.042,75.162
0.98175,75.004,75.348
1.0603,74.993,75.452
1.1388,75.025,74.846
1.2174,75.053,74.519
1.2959,75.019,74.448
1.3744,74.963,74.464
1.453,74.999,75.061
1.5315,75.108,75.723
1.6101,75.249,75.606
1.6886,75.178,74.713
1.7671,74.919,74.142
1.8457,74.653,74.771
1.9242,74.578,75.98
2.0028,74.828,75.944
2.0813,75.187,74.979
2.1598,75.439,74.32
2.2384,75.39,74.932
2.3169,75.043,74.767
2.3955,74.673,74.147
2.474,74.484,74.656
2.5525,74.638,75.567
2.6311,74.967,75.503
2.7096,75.222,75.348
2.7882,75.295,75.358
2.8667,75.112,75.106
2.9452,74.894,74.525
3.0238,74.865,74.313
3.1023,75.033,74.892
3.1809,75.363,75.463
3.2594,75.466,74.958
3.3379,75.211,74.385
3.4165,74.769,74.679
3.495,74.37,75.833
3.5736,74.399,75.753
3.6521,74.729,74.706
3.7306,75.143,74.241
3.8092,75.433,74.784
3.8877,75.512,75.308
3.9663,75.394,75.591
4.0448,75.15,75.522
4.1233,74.857,75.101
4.2019,74.691,75.001
4.2804,74.699,74.825
4.359,74.814,74.234
4.4375,74.948,74.4
4.516,75.011,75.32
4.5946,75.056,75.591
4.6731,75.101,74.886
4.7517,75.157,74.27
4.8302,75.099,74.978
4.9087,74.949,75.797
4.9873,74.829,75.63
5.0658,74.875,74.652
5.1444,75.153,74.379
5.2229,75.421,74.621
5.3014,75.491,74.913
5.38,75.197,75.793
5.4585,74.755,75.905
5.5371,74.51,74.692
5.6156,74.536,74.246
5.6941,74.835,75.142
5.7727,75.039,75.212
5.8512,75.079,74.89
5.9298,75.036,74.835
6.0083,75.013,74.828
6.0868,75.095,74.916
6.1654,75.142,75.168
6.2439,75.082,75.214


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_102.csv <==
x,qOut,qIn
0.03927,75.49,74.215
0.11781,75.738,74.285
0.19635,75.669,74.895
0.27489,75.342,75.539
0.35343,74.844,75.36
0.43197,74.515,74.845
0.51051,74.484,74.894
0.58905,74.666,75.429
0.66759,74.939,75.461
0.74613,75.101,74.645
0.82467,75.177,74.172
0.90321,75.205,74.917
0.98175,75.227,75.837
1.0603,75.166,75.214
1.1388,74.979,74.539
1.2174,74.75,74.57
1.2959,74.583,74.883
1.3744,74.66,75.234
1.453,74.911,75.294
1.5315,75.19,74.738
1.6101,75.355,74.606
1.6886,75.322,75.28
1.7671,75.167,75.521
1.8457,74.988,75.047
1.9242,74.877,74.674
2.0028,74.873,74.946
2.0813,74.942,74.989
2.1598,75.032,74.738
2.2384,75.093,75.058
2.3169,75.061,75.546
2.3955,74.964,75.432
2.474,74.87,74.91
2.5525,74.852,74.562
2.6311,74.927,74.672
2.7096,75.009,75.071
2.7882,75.058,75.37
2.8667,75.048,75.236
2.9452,75.053,75.202
3.0238,75.059,75.056
3.1023,75.03,74.531
3.1809,74.924,75.146
3.2594,74.823,75.693
3.3379,74.853,74.781
3.4165,75,73.944
3.495,75.222,74.733
3.5736,75.282,75.729
3.6521,75.143,75.654
3.7306,74.923,74.801
3.8092,74.764,74.354
3.8877,74.834,74.646
3.9663,75.03,74.98
4.0448,75.217,75.39
4.1233,75.268,76.205
4.2019,75.171,75.704
4.2804,75.028,74.119
4.359,74.904,73.697
4.4375,74.851,75.032
4.516,74.819,75.592
4.5946,74.82,75.376
4.6731,74.873,75.16
4.7517,75.003,74.505
4.8302,75.107,74.252
4.9087,75.061,74.805
4.9873,74.906,74.878
5.0658,74.716,75.012
5.1444,74.805,75.818
5.2229,75.123,76.109
5.3014,75.433,75.515
5.38,75.48,74.689
5.4585,75.099,74.604
5.5371,74.676,74.619
5.6156,74.503,74.518
5.6941,74.815,74.803
5.7727,75.236,75.119
5.8512,75.352,75.165
5.9298,75.126,75.068
6.0083,74.612,74.976
6.0868,74.383,75.286
6.1654,74.568,75.558
6.2439,75.005,75.045


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_103.csv <==
x,qOut,qIn
0.03927,74.79,74.892
0.11781,74.861,75.579
0.19635,74.977,75.161
0.27489,75.168,74.736
0.35343,75.446,74.99
0.43197,75.529,74.905
0.51051,75.293,74.876
0.58905,74.9,75.485
0.66759,74.57,75.874
0.74613,74.658,75.007
0.82467,74.959,74.061
0.90321,75.219,74.077
0.98175,75.2,75.199
1.0603,74.983,75.599
1.1388,74.825,75.245
1.2174,74.812,75.154
1.2959,74.981,75.481
1.3744,75.088,74.956
1.453,75.067,74.01
1.5315,74.987,74.083
1.6101,74.937,75.412
1.6886,75.055,75.516
1.7671,75.23,74.749
1.8457,75.311,74.663
1.9242,75.154,75.079
2.0028,74.796,75.013
2.0813,74.547,75.11
2.1598,74.563,75.463
2.2384,74.945,75.502
2.3169,75.373,75.109
2.3955,75.534,74.84
2.474,75.373,74.567
2.5525,74.886,74.74
2.6311,74.522,74.914
2.7096,74.489,74.774
2.7882,74.702,75.095
2.8667,75.022,75.635
2.9452,75.144,75.469
3.0238,75.086,74.972
3.1023,74.97,74.394
3.1809,74.924,74.284
3.2594,75.06,74.904
3.3379,75.268,75.627
3.4165,75.409,75.619
3.495,75.351,74.618
3.5736,75.068,74.716
3.6521,74.753,75.395
3.7306,74.567,75.105
3.8092,74.64,74.715
3.8877,74.897,74.893
3.9663,75.176,74.834
4.0448,75.356,74.95
4.1233,75.335,75.21
4.2019,75.093,75.202
4.2804,74.797,75.067
4.359,74.617,74.67
4.4375,74.702,74.475
4.516,74.982,75.173
4.5946,75.235,75.78
4.6731,75.341,75.723
4.7517,75.212,75.103
4.8302,75,74.271
4.9087,74.851,74.156
4.9873,74.803,75.222
5.0658,74.862,75.535
5.1444,74.934,74.378
5.2229,75.005,73.966
5.3014,75.058,74.994
5.38,75.074,76.135
5.4585,74.991,75.975
5.5371,74.877,75.201
5.6156,74.835,74.446
5.6941,74.963,74.462
5.7727,75.217,74.947
5.8512,75.377,75.121
5.9298,75.341,74.853
6.0083,75.04,75.127
6.0868,74.743,75.438
6.1654,74.625,74.975
6.2439,74.664,74.327


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_104.csv <==
x,qOut,qIn
0.03927,75.369,74.873
0.11781,75.341,74.858
0.19635,75.165,74.841
0.27489,74.933,75.328
0.35343,74.735,75.851
0.43197,74.68,74.875
0.51051,74.791,74.051
0.58905,74.998,74.74
0.66759,75.22,75.463
0.74613,75.304,74.993
0.82467,75.245,74.616
0.90321,75.108,74.757
0.98175,74.974,75.331
1.0603,74.896,75.579
1.1388,74.85,75.225
1.2174,74.838,74.648
1.2959,74.871,74.382
1.3744,74.999,74.57
1.453,75.15,75.174
1.5315,75.233,75.764
1.6101,75.158,75.356
1.6886,74.962,74.871
1.7671,74.802,75.04
1.8457,74.752,74.982
1.9242,74.858,74.873
2.0028,74.989,75.169
2.0813,75.089,75.16
2.1598,75.148,74.768
2.2384,75.168,74.315
2.3169,75.107,74.52
2.3955,74.945,75.072
2.474,74.768,75.371
2.5525,74.679,74.99
2.6311,74.843,74.678
2.7096,75.14,74.94
2.7882,75.392,75.396
2.8667,75.424,75.416
2.9452,75.218,75.574
3.0238,74.995,75.624
3.1023,74.873,74.663
3.1809,74.938,73.502
3.2594,74.966,74.03
3.3379,74.87,75.451
3.4165,74.729,76.264
3.495,74.652,75.153
3.5736,74.77,74.308
3.6521,74.941,74.843
3.7306,75.06,75.573
3.8092,75.035,74.961
3.8877,75.014,74.45
3.9663,75.129,75.104
4.0448,75.318,75.769
4.1233,75.492,75.102
4.2019,75.305,74.308
4.2804,74.836,74.308
4.359,74.39,74.852
4.4375,74.292,75.806
4.516,74.68,75.928
4.5946,75.186,75.156
4.6731,75.526,74.596
4.7517,75.461,74.433
4.8302,75.126,74.475
4.9087,74.854,74.903
4.9873,74.791,75.176
5.0658,75.021,74.928
5.1444,75.228,75.062
5.2229,75.22,75.595
5.3014,75.03,75.572
5.38,74.735,74.406
5.4585,74.64,74.279
5.5371,74.803,74.976
5.6156,75.109,75.041
5.6941,75.426,75.113
5.7727,75.47,75.519
5.8512,75.199,75.244
5.9298,74.791,74.79
6.0083,74.464,75.125
6.0868,74.522,75.253
6.1654,74.829,74.859
6.2439,75.177,74.718


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_105.csv <==
x,qOut,qIn
0.03927,75.204,74.446
0.11781,75.196,75.106
0.19635,75.057,75.517
0.27489,74.864,74.987
0.35343,74.713,74.381
0.43197,74.792,75.136
0.51051,74.986,75.715
0.58905,75.137,74.88
0.66759,75.088,73.813
0.74613,74.908,74.77
0.82467,74.838,76.034
0.90321,74.935,75.849
0.98175,75.215,74.965
1.0603,75.349,75.017
1.1388,75.232,74.913
1.2174,74.985,74.528
1.2959,74.767,74.405
1.3744,74.819,74.793
1.453,75.001,75.506
1.5315,75.149,75.826
1.6101,75.111,75.017
1.6886,74.922,74.296
1.7671,74.752,74.341
1.8457,74.7,74.806
1.9242,74.834,75.649
2.0028,75.096,75.815
2.0813,75.352,74.989
2.1598,75.465,74.438
2.2384,75.308,75.103
2.3169,74.909,75.325
2.3955,74.58,74.836
2.474,74.503,74.638
2.5525,74.808,74.641
2.6311,75.19,74.696
2.7096,75.353,75.316
2.7882,75.245,75.84
2.8667,74.873,75.708
2.9452,74.628,75.233
3.0238,74.678,74.503
3.1023,74.939,73.891
3.1809,75.281,74.378
3.2594,75.4,75.066
3.3379,75.283,75.057
3.4165,75.05,74.955
3.495,74.842,75.715
3.5736,74.776,75.706
3.6521,74.774,74.737
3.7306,74.807,74.496
3.8092,74.856,75.312
3.8877,75.063,75.588
3.9663,75.355,75.252
4.0448,75.543,74.626
4.1233,75.421,74.561
4.2019,74.905,74.955
4.2804,74.398,75.146
4.359,74.186,75.254
4.4375,74.481,75.152
4.516,74.956,74.916
4.5946,75.306,74.815
4.6731,75.445,74.614
4.7517,75.333,74.994
4.8302,75.167,75.399
4.9087,75.069,74.852
4.9873,75.058,74.478
5.0658,75.13,75.261
5.1444,75.131,75.706
5.2229,75.027,75.37
5.3014,74.89,74.814
5.38,74.806,74.447
5.4585,74.897,74.473
5.5371,75.063,74.942
5.6156,75.181,75.497
5.6941,75.131,75.527
5.7727,74.95,74.715
5.8512,74.799,74.124
5.9298,74.751,74.844
6.0083,74.848,75.591
6.0868,74.961,75.473
6.1654,75.056,75.336
6.2439,75.134,74.717


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_106.csv <==
x,qOut,qIn
0.03927,74.731,75.506
0.11781,74.533,75.394
0.19635,74.719,74.806
0.27489,75.11,74.6
0.35343,75.488,75.341
0.43197,75.519,75.541
0.51051,75.286,74.908
0.58905,74.978,74.19
0.66759,74.799,74.679
0.74613,74.759,75.265
0.82467,74.694,75.124
0.90321,74.602,74.889
0.98175,74.519,75.068
1.0603,74.704,75.568
1.1388,75.081,75.7
1.2174,75.443,74.865
1.2959,75.576,73.892
1.3744,75.378,74.374
1.453,75.095,75.241
1.5315,74.9,75.467
1.6101,74.939,75.313
1.6886,74.987,75.369
1.7671,74.907,75.213
1.8457,74.769,74.793
1.9242,74.679,74.571
2.0028,74.827,74.858
2.0813,75.101,75.05
2.1598,75.346,75.121
2.2384,75.421,75.538
2.3169,75.248,75.468
2.3955,74.929,74.689
2.474,74.626,74.102
2.5525,74.503,74.614
2.6311,74.675,75.239
2.7096,75.021,75.278
2.7882,75.358,75.015
2.8667,75.509,75.006
2.9452,75.335,75.426
3.0238,74.994,75.447
3.1023,74.704,74.695
3.1809,74.672,74.442
3.2594,74.902,75.209
3.3379,75.175,75.548
3.4165,75.329,75.098
3.495,75.235,74.536
3.5736,74.951,74.781
3.6521,74.68,75.265
3.7306,74.561,75.08
3.8092,74.701,74.676
3.8877,74.98,74.982
3.9663,75.221,75.102
4.0448,75.334,74.961
4.1233,75.257,75.102
4.2019,75.092,74.935
4.2804,74.954,74.779
4.359,74.896,75.424
4.4375,74.947,75.453
4.516,75.026,74.554
4.5946,75.065,74.36
4.6731,75.046,74.662
4.7517,74.961,75.069
4.8302,74.889,75.319
4.9087,74.879,75.43
4.9873,74.917,75.597
5.0658,74.981,75.142
5.1444,74.989,74.217
5.2229,74.964,73.985
5.3014,74.952,74.982
5.38,75,76.209
5.4585,75.108,75.761
5.5371,75.173,74.827
5.6156,75.132,74.584
5.6941,74.938,74.574
5.7727,74.711,75.042
5.8512,74.639,75.696
5.9298,74.77,74.855
6.0083,75.117,73.541
6.0868,75.418,74.261
6.1654,75.44,75.496
6.2439,75.191,75.754


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_107.csv <==
x,qOut,qIn
0.03927,74.954,75.1
0.11781,75.205,75.02
0.19635,75.323,74.817
0.27489,75.237,74.678
0.35343,74.912,75.119
0.43197,74.64,74.806
0.51051,74.617,74.103
0.58905,74.802,74.665
0.66759,75.107,75.743
0.74613,75.272,75.718
0.82467,75.281,75.306
0.90321,75.2,74.872
0.98175,75.101,74.467
1.0603,75.045,74.57
1.1388,75.023,75.179
1.2174,75.021,75.551
1.2959,75.027,75.489
1.3744,74.992,74.95
1.453,74.876,74.275
1.5315,74.72,74.584
1.6101,74.581,75.437
1.6886,74.617,75.3
1.7671,74.839,74.931
1.8457,75.141,74.821
1.9242,75.41,75.4
2.0028,75.434,75.557
2.0813,75.214,74.685
2.1598,74.912,73.977
2.2384,74.714,74.706
2.3169,74.834,75.459
2.3955,75.095,75.563
2.474,75.29,75.467
2.5525,75.222,74.797
2.6311,74.95,74.309
2.7096,74.752,74.758
2.7882,74.742,75.469
2.8667,74.987,75.354
2.9452,75.228,74.793
3.0238,75.308,74.769
3.1023,75.22,75.067
3.1809,74.984,74.844
3.2594,74.764,74.732
3.3379,74.668,75.163
3.4165,74.725,75.158
3.495,74.944,73.924
3.5736,75.197,74.125
3.6521,75.314,75.784
3.7306,75.251,76.678
3.8092,74.992,75.625
3.8877,74.812,74.6
3.9663,74.84,74.458
4.0448,75,74.661
4.1233,75.171,74.505
4.2019,75.143,74.693
4.2804,75.013,75.31
4.359,74.887,75.478
4.4375,74.868,75.19
4.516,74.838,75.06
4.5946,74.732,74.904
4.6731,74.641,74.924
4.7517,74.68,75.001
4.8302,75.019,75.175
4.9087,75.457,75.101
4.9873,75.737,74.417
5.0658,75.604,74.443
5.1444,75.051,75.332
5.2229,74.535,75.726
5.3014,74.335,75.617
5.38,74.654,74.716
5.4585,75.089,74.131
5.5371,75.337,74.605
5.6156,75.356,75.343
5.6941,75.161,74.982
5.7727,75.02,74.542
5.8512,74.982,75.147
5.9298,74.991,75.858
6.0083,74.975,75.141
6.0868,74.863,74.557
6.1654,74.767,74.991
6.2439,74.773,75.279


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_108.csv <==
x,qOut,qIn
0.03927,74.782,75.244
0.11781,74.817,75.139
0.19635,74.995,74.831
0.27489,75.218,74.861
0.35343,75.39,75.121
0.43197,75.383,75.234
0.51051,75.172,75.331
0.58905,74.871,74.982
0.66759,74.618,74.597
0.74613,74.639,74.915
0.82467,74.843,75.124
0.90321,75.065,74.972
0.98175,75.142,74.795
1.0603,75.063,75.01
1.1388,74.973,75.337
1.2174,74.939,75.169
1.2959,75.002,74.474
1.3744,75.049,74.714
1.453,75.06,75.342
1.5315,75.064,75.138
1.6101,75.094,74.654
1.6886,75.125,75.1
1.7671,75.087,75.64
1.8457,74.989,75.342
1.9242,74.859,74.323
2.0028,74.827,74.503
2.0813,74.898,75.562
2.1598,75.009,75.899
2.2384,75.089,75.002
2.3169,75.078,74.463
2.3955,75.008,74.505
2.474,74.924,74.636
2.5525,74.87,74.725
2.6311,74.88,75.673
2.7096,74.953,76.212
2.7882,75.056,74.969
2.8667,75.151,74
2.9452,75.152,74.611
3.0238,75.07,74.958
3.1023,74.98,75.014
3.1809,74.964,75.51
3.2594,75.084,75.31
3.3379,75.196,74.343
3.4165,75.183,74.368
3.495,74.942,75.623
3.5736,74.648,75.994
3.6521,74.582,75.481
3.7306,74.776,74.716
3.8092,75.212,74.005
3.8877,75.456,74.147
3.9663,75.325,75.145
4.0448,74.956,75.51
4.1233,74.553,74.777
4.2019,74.561,75.111
4.2804,74.84,75.992
4.359,75.13,76.078
4.4375,75.173,74.722
4.516,74.995,73.8
4.5946,74.9,74.223
4.6731,74.985,75.265
4.7517,75.298,75.339
4.8302,75.431,74.776
4.9087,75.206,74.738
4.9873,74.78,75.201
5.0658,74.378,75.224
5.1444,74.422,74.768
5.2229,74.787,74.622
5.3014,75.24,74.825
5.38,75.558,75.632
5.4585,75.627,75.881
5.5371,75.453,75.226
5.6156,75.119,74.772
5.6941,74.718,74.497
5.7727,74.504,74.376
5.8512,74.572,74.95
5.9298,74.823,75.3
6.0083,75.133,75.018
6.0868,75.241,74.905
6.1654,75.137,74.875
6.2439,74.938,74.975


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_109.csv <==
x,qOut,qIn
0.03927,74.872,75.248
0.11781,74.992,74.693
0.19635,75.091,74.578
0.27489,75.159,74.799
0.35343,75.197,74.77
0.43197,75.194,74.971
0.51051,75.116,75.507
0.58905,74.984,75.878
0.66759,74.828,74.903
0.74613,74.729,74.114
0.82467,74.72,74.685
0.90321,74.8,75.322
0.98175,74.965,75.225
1.0603,75.181,75.115
1.1388,75.322,74.985
1.2174,75.304,74.742
1.2959,75.056,74.705
1.3744,74.744,74.668
1.453,74.612,74.572
1.5315,74.712,75.206
1.6101,75.048,76.029
1.6886,75.332,75.526
1.7671,75.396,74.598
1.8457,75.247,74.486
1.9242,74.929,75.572
2.0028,74.74,75.735
2.0813,74.79,74.842
2.1598,74.984,74.391
2.2384,75.198,74.719
2.3169,75.156,74.632
2.3955,74.906,74.594
2.474,74.639,75.056
2.5525,74.555,75.715
2.6311,74.767,75.649
2.7096,75.09,74.834
2.7882,75.356,73.973
2.8667,75.416,74.779
2.9452,75.295,75.672
3.0238,75.148,75.342
3.1023,75.058,74.96
3.1809,75.09,74.941
3.2594,75.073,74.873
3.3379,74.912,74.964
3.4165,74.693,75.133
3.495,74.531,74.765
3.5736,74.668,74.241
3.6521,74.993,74.451
3.7306,75.297,75.596
3.8092,75.374,76.538
3.8877,75.135,75.731
3.9663,74.831,74.527
4.0448,74.663,74.238
4.1233,74.802,74.428
4.2019,75.083,74.652
4.2804,75.276,75.421
4.359,75.301,75.67
4.4375,75.119,74.419
4.516,74.899,74.318
4.5946,74.728,75.539
4.6731,74.643,75.856
4.7517,74.66,74.727
4.8302,74.823,74.464
4.9087,75.136,74.867
4.9873,75.468,75.228
5.0658,75.673,75.083
5.1444,75.455,74.626
5.2229,74.971,74.619
5.3014,74.542,75.284
5.38,74.497,75.657
5.4585,74.828,75.15
5.5371,75.148,74.705
5.6156,75.284,74.919
5.6941,75.126,75.194
5.7727,74.982,74.92
5.8512,74.973,74.691
5.9298,75.037,74.547
6.0083,75.077,74.776
6.0868,74.972,75.236
6.1654,74.848,75.339
6.2439,74.792,75.376


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_110.csv <==
x,qOut,qIn
0.03927,74.879,74.331
0.11781,74.977,74.497
0.19635,75.089,74.965
0.27489,75.145,75.197
0.35343,75.098,75.425
0.43197,75.1,75.721
0.51051,75.148,75.437
0.58905,75.157,74.836
0.66759,75.029,74.775
0.74613,74.774,74.521
0.82467,74.619,74.208
0.90321,74.658,74.955
0.98175,74.945,75.672
1.0603,75.184,75.256
1.1388,75.174,75.062
1.2174,74.966,75.248
1.2959,74.658,74.395
1.3744,74.619,74.195
1.453,74.874,75.526
1.5315,75.255,76.001
1.6101,75.579,74.865
1.6886,75.568,74.246
1.7671,75.235,74.269
1.8457,74.786,74.768
1.9242,74.45,75.279
2.0028,74.498,75.677
2.0813,74.807,75.955
2.1598,75.172,75.257
2.2384,75.396,74.262
2.3169,75.337,74.73
2.3955,75.102,75.313
2.474,74.868,75.007
2.5525,74.814,74.213
2.6311,74.982,74.462
2.7096,75.13,75.529
2.7882,75.113,75.947
2.8667,74.821,74.842
2.9452,74.545,74.516
3.0238,74.562,75.18
3.1023,74.856,75.531
3.1809,75.351,74.847
3.2594,75.643,74.44
3.3379,75.58,74.661
3.4165,75.256,75.366
3.495,74.813,75.851
3.5736,74.61,75.171
3.6521,74.642,74.244
3.7306,74.79,74.165
3.8092,74.925,75.114
3.8877,75.025,75.43
3.9663,75.136,75.111
4.0448,75.229,74.72
4.1233,75.261,74.769
4.2019,75.145,75.42
4.2804,74.964,75.787
4.359,74.826,75.244
4.4375,74.826,74.509
4.516,74.958,74.473
4.5946,75.108,74.601
4.6731,75.188,74.698
4.7517,75.125,75.274
4.8302,74.937,75.731
4.9087,74.76,75.286
4.9873,74.69,74.551
5.0658,74.804,74.601
5.1444,74.99,75.24
5.2229,75.126,75.557
5.3014,75.194,75.172
5.38,75.199,74.541
5.4585,75.215,74.855
5.5371,75.156,75.519
5.6156,74.988,75.453
5.6941,74.696,75.034
5.7727,74.537,74.994
5.8512,74.656,74.683
5.9298,74.951,74.365
6.0083,75.279,74.571
6.0868,75.334,75.268
6.1654,75.171,75.69
6.2439,74.959,75.145


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_111.csv <==
x,qOut,qIn
0.03927,75.386,75.315
0.11781,75.227,74.508
0.19635,74.99,74.032
0.27489,74.82,74.799
0.35343,74.836,75.383
0.43197,74.938,74.686
0.51051,74.985,74.528
0.58905,74.949,75.67
0.66759,74.822,76.176
0.74613,74.757,74.746
0.82467,74.838,73.685
0.90321,75.037,74.048
0.98175,75.311,75.575
1.0603,75.476,76.202
1.1388,75.416,75.398
1.2174,75.161,74.547
1.2959,74.775,74.77
1.3744,74.536,75.132
1.453,74.535,75.272
1.5315,74.717,75.062
1.6101,74.996,75.027
1.6886,75.237,74.825
1.7671,75.346,74.329
1.8457,75.276,74.381
1.9242,74.992,74.881
2.0028,74.671,75.427
2.0813,74.568,75.813
2.1598,74.727,75.312
2.2384,75.144,74.564
2.3169,75.452,74.667
2.3955,75.467,75.004
2.474,75.26,75.41
2.5525,74.952,75.523
2.6311,74.892,75.066
2.7096,74.982,74.696
2.7882,75.035,74.661
2.8667,74.862,74.536
2.9452,74.585,74.875
3.0238,74.519,75.31
3.1023,74.709,75.032
3.1809,75.141,75.395
3.2594,75.415,75.883
3.3379,75.39,75.12
3.4165,75.163,74.248
3.495,74.872,74.335
3.5736,74.841,74.658
3.6521,75.026,75.001
3.7306,75.245,75.477
3.8092,75.308,75.164
3.8877,75.084,74.605
3.9663,74.772,74.821
4.0448,74.57,75.453
4.1233,74.653,75.355
4.2019,74.942,74.73
4.2804,75.241,74.517
4.359,75.421,74.746
4.4375,75.383,75.279
4.516,75.131,75.657
4.5946,74.805,75.468
4.6731,74.563,74.691
4.7517,74.554,74.414
4.8302,74.771,74.873
4.9087,75.033,75.072
4.9873,75.215,75.081
5.0658,75.215,75.414
5.1444,75.119,75.462
5.2229,75.03,74.964
5.3014,74.972,74.688
5.38,74.948,74.892
5.4585,74.902,74.982
5.5371,74.909,74.931
5.6156,74.997,74.899
5.6941,75.185,75.129
5.7727,75.277,74.897
5.8512,75.153,74.44
5.9298,74.905,74.699
6.0083,74.664,75.614
6.0868,74.726,75.629
6.1654,74.999,75.138
6.2439,75.285,75.171


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_112.csv <==
x,qOut,qIn
0.03927,75.304,75.699
0.11781,75.227,75.31
0.19635,74.981,75.026
0.27489,74.718,74.779
0.35343,74.604,75.102
0.43197,74.821,75.433
0.51051,75.193,74.875
0.58905,75.473,74.146
0.66759,75.422,74.497
0.74613,74.974,75.26
0.82467,74.496,75.589
0.90321,74.266,75.443
0.98175,74.501,74.54
1.0603,74.95,74.426
1.1388,75.335,75.326
1.2174,75.55,75.575
1.2959,75.527,74.678
1.3744,75.369,74.5
1.453,75.169,74.944
1.5315,74.986,75.095
1.6101,74.869,74.694
1.6886,74.782,74.962
1.7671,74.732,75.601
1.8457,74.748,75.471
1.9242,74.866,74.96
2.0028,75.061,74.905
2.0813,75.201,74.925
2.1598,75.223,75.01
2.2384,75.083,74.656
2.3169,74.944,74.629
2.3955,74.904,75.308
2.474,74.926,75.871
2.5525,74.948,75.353
2.6311,74.87,74.149
2.7096,74.804,73.698
2.7882,74.832,74.671
2.8667,75.017,75.988
2.9452,75.233,75.913
3.0238,75.334,75.095
3.1023,75.287,74.612
3.1809,75.083,74.493
3.2594,74.869,74.762
3.3379,74.765,75.513
3.4165,74.802,75.471
3.495,74.993,74.262
3.5736,75.204,74.428
3.6521,75.252,75.283
3.7306,75.097,75.192
3.8092,74.726,75.084
3.8877,74.485,75.689
3.9663,74.582,75.489
4.0448,74.931,74.705
4.1233,75.392,74.654
4.2019,75.545,75.075
4.2804,75.346,75.11
4.359,74.996,74.801
4.4375,74.735,74.95
4.516,74.803,75.366
4.5946,74.967,75.074
4.6731,75.051,74.442
4.7517,74.908,74.758
4.8302,74.782,75.286
4.9087,74.866,75.035
4.9873,75.102,74.66
5.0658,75.386,75.013
5.1444,75.411,75.665
5.2229,75.206,75.786
5.3014,74.935,74.74
5.38,74.773,73.961
5.4585,74.826,74.677
5.5371,74.962,75.312
5.6156,75.074,75.659
5.6941,75.071,75.554
5.7727,74.98,74.99
5.8512,74.87,74.572
5.9298,74.792,74.491
6.0083,74.788,74.346
6.0868,74.872,74.441
6.1654,75.027,75.114
6.2439,75.192,75.754


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_113.csv <==
x,qOut,qIn
0.03927,74.944,75.496
0.11781,75.068,75.836
0.19635,75.179,75.329
0.27489,75.157,74.836
0.35343,74.904,74.968
0.43197,74.629,75.151
0.51051,74.586,75.003
0.58905,74.804,74.626
0.66759,75.262,74.453
0.74613,75.62,74.955
0.82467,75.605,75.639
0.90321,75.229,75.53
0.98175,74.56,74.563
1.0603,74.211,74.489
1.1388,74.375,75.043
1.2174,74.856,75.158
1.2959,75.404,75.045
1.3744,75.622,75.458
1.453,75.503,75.561
1.5315,75.194,74.692
1.6101,74.867,74.049
1.6886,74.726,75.241
1.7671,74.745,76.183
1.8457,74.853,75.179
1.9242,74.984,74.017
2.0028,75.101,74.691
2.0813,75.143,75.252
2.1598,75.089,75.091
2.2384,74.929,74.922
2.3169,74.826,75.046
2.3955,74.889,75.083
2.474,75.062,75.23
2.5525,75.256,75.079
2.6311,75.237,74.561
2.7096,75.068,74.435
2.7882,74.9,74.969
2.8667,74.891,75.398
2.9452,75.031,75.142
3.0238,75.106,74.786
3.1023,75.047,74.882
3.1809,74.823,75.449
3.2594,74.705,75.291
3.3379,74.791,75.015
3.4165,74.993,75.166
3.495,75.196,75.435
3.5736,75.215,75.229
3.6521,75.091,74.418
3.7306,74.919,73.791
3.8092,74.796,74.693
3.8877,74.78,75.689
3.9663,74.848,75.589
4.0448,74.957,74.846
4.1233,75.068,74.482
4.2019,75.118,74.954
4.2804,75.109,75.445
4.359,75.091,75.521
4.4375,75.122,75.485
4.516,75.241,74.92
4.5946,75.317,74.201
4.6731,75.251,74.571
4.7517,74.961,75.305
4.8302,74.623,75.111
4.9087,74.483,74.918
4.9873,74.582,74.792
5.0658,74.907,74.827
5.1444,75.157,75.238
5.2229,75.209,75.337
5.3014,75.122,74.942
5.38,74.982,75.166
5.4585,75.022,75.234
5.5371,75.172,74.443
5.6156,75.282,74.158
5.6941,75.192,75.095
5.7727,74.918,75.802
5.8512,74.722,75.856
5.9298,74.704,75.618
6.0083,74.918,74.833
6.0868,75.069,73.956
6.1654,75.063,73.99
6.2439,74.983,74.646


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_114.csv <==
x,qOut,qIn
0.03927,74.663,74.791
0.11781,74.488,74.378
0.19635,74.697,74.43
0.27489,75.059,75.264
0.35343,75.323,75.67
0.43197,75.275,75.079
0.51051,75.053,74.872
0.58905,74.827,75.302
0.66759,74.76,74.89
0.74613,74.864,74.172
0.82467,75.034,74.73
0.90321,75.186,75.633
0.98175,75.252,75.656
1.0603,75.192,75.262
1.1388,75.009,74.671
1.2174,74.787,74.39
1.2959,74.619,75.176
1.3744,74.663,75.571
1.453,74.889,75.036
1.5315,75.17,74.289
1.6101,75.378,74.234
1.6886,75.343,74.932
1.7671,75.113,75.631
1.8457,74.843,75.88
1.9242,74.701,74.967
2.0028,74.82,74.128
2.0813,75.064,74.662
2.1598,75.277,75.798
2.2384,75.313,75.754
2.3169,75.169,74.74
2.3955,74.995,74.136
2.474,74.877,74.648
2.5525,74.88,75.409
2.6311,74.867,74.922
2.7096,74.796,74.503
2.7882,74.741,75.106
2.8667,74.789,75.385
2.9452,75.014,74.715
3.0238,75.234,74.489
3.1023,75.323,74.962
3.1809,75.175,75.442
3.2594,74.992,75.296
3.3379,74.958,75.205
3.4165,75.04,75.517
3.495,75.155,75.202
3.5736,75.04,74.462
3.6521,74.823,74.412
3.7306,74.681,74.679
3.8092,74.78,74.822
3.8877,75.008,75.345
3.9663,75.129,75.656
4.0448,75.095,74.931
4.1233,74.902,74.644
4.2019,74.798,75.222
4.2804,74.858,75.309
4.359,75.037,75.19
4.4375,75.269,74.809
4.516,75.425,74.328
4.5946,75.41,74.309
4.6731,75.219,74.62
4.7517,74.863,75.065
4.8302,74.594,75.817
4.9087,74.577,76.212
4.9873,74.767,75.44
5.0658,75.078,74.215
5.1444,75.242,74.265
5.2229,75.23,74.938
5.3014,75.13,75.15
5.38,75.044,75.101
5.4585,75.056,75.273
5.5371,75.03,75.149
5.6156,74.895,74.911
5.6941,74.604,74.728
5.7727,74.408,74.853
5.8512,74.515,74.996
5.9298,74.878,75.059
6.0083,75.407,75.232
6.0868,75.717,75.225
6.1654,75.618,75.127
6.2439,75.213,75.043


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_115.csv <==
x,qOut,qIn
0.03927,75.135,75.412
0.11781,74.866,74.514
0.19635,74.733,74.147
0.27489,74.762,75.355
0.35343,74.933,76.478
0.43197,74.985,75.414
0.51051,74.944,74.269
0.58905,74.926,74.364
0.66759,75.057,75.107
0.74613,75.299,74.987
0.82467,75.393,74.633
0.90321,75.254,74.949
0.98175,74.843,75.54
1.0603,74.545,75.438
1.1388,74.524,75.078
1.2174,74.696,74.573
1.2959,74.925,74.243
1.3744,75.05,74.98
1.453,75.161,75.767
1.5315,75.274,75.565
1.6101,75.385,75.017
1.6886,75.273,74.81
1.7671,74.969,74.603
1.8457,74.666,74.396
1.9242,74.579,74.449
2.0028,74.817,75.269
2.0813,75.142,75.993
2.1598,75.361,75.764
2.2384,75.315,74.879
2.3169,75.063,74.518
2.3955,74.808,74.629
2.474,74.69,74.985
2.5525,74.818,75.085
2.6311,75.108,75.077
2.7096,75.34,75.263
2.7882,75.365,75.158
2.8667,75.055,74.696
2.9452,74.62,74.692
3.0238,74.415,74.976
3.1023,74.535,75.183
3.1809,75.003,75.203
3.2594,75.432,74.86
3.3379,75.582,74.434
3.4165,75.436,74.64
3.495,75.02,75.493
3.5736,74.707,75.812
3.6521,74.679,75.499
3.7306,74.866,74.845
3.8092,75.157,74.772
3.8877,75.249,74.792
3.9663,75.141,74.564
4.0448,74.954,74.943
4.1233,74.829,75.373
4.2019,74.88,74.878
4.2804,74.975,74.539
4.359,75.013,74.863
4.4375,74.908,75.048
4.516,74.793,74.863
4.5946,74.828,75.112
4.6731,75.014,75.325
4.7517,75.32,74.565
4.8302,75.473,74.613
4.9087,75.354,75.583
4.9873,75.056,75.891
5.0658,74.715,75.408
5.1444,74.652,74.801
5.2229,74.805,74.137
5.3014,75.003,74.414
5.38,75.067,75.8
5.4585,74.965,75.504
5.5371,74.864,74.3
5.6156,74.843,74.272
5.6941,74.953,75.136
5.7727,75.031,75.502
5.8512,75.026,75.659
5.9298,74.994,75.404
6.0083,75.011,74.87
6.0868,75.158,74.309
6.1654,75.302,74.226
6.2439,75.329,75.063


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_116.csv <==
x,qOut,qIn
0.03927,75.162,75.485
0.11781,74.871,74.799
0.19635,74.775,74.441
0.27489,74.855,74.803
0.35343,75.046,75.477
0.43197,75.089,75.138
0.51051,74.991,74.635
0.58905,74.853,75.05
0.66759,74.791,75.809
0.74613,74.861,75.244
0.82467,74.966,74.302
0.90321,75.053,73.916
0.98175,75.081,74.686
1.0603,75.128,75.437
1.1388,75.188,75.272
1.2174,75.209,74.777
1.2959,75.133,75.396
1.3744,74.962,75.807
1.453,74.834,75.075
1.5315,74.823,74.38
1.6101,74.978,74.767
1.6886,75.179,75.082
1.7671,75.289,74.948
1.8457,75.252,74.965
1.9242,75.028,75.322
2.0028,74.726,75.122
2.0813,74.52,74.713
2.1598,74.497,74.872
2.2384,74.714,75.078
2.3169,75.034,75.217
2.3955,75.299,75.471
2.474,75.422,75.04
2.5525,75.34,74.153
2.6311,75.127,74.109
2.7096,74.913,74.862
2.7882,74.782,75.647
2.8667,74.799,75.448
2.9452,74.917,75.087
3.0238,75.045,75.148
3.1023,75.119,75.452
3.1809,75.083,75.279
3.2594,74.995,74.238
3.3379,74.972,73.864
3.4165,75.031,74.99
3.495,75.173,76.136
3.5736,75.175,75.66
3.6521,74.968,74.7
3.7306,74.677,74.188
3.8092,74.461,74.153
3.8877,74.571,74.759
3.9663,74.911,75.791
4.0448,75.301,75.936
4.1233,75.564,74.85
4.2019,75.541,74.541
4.2804,75.261,75.069
4.359,74.883,75.458
4.4375,74.58,75.336
4.516,74.592,75.003
4.5946,74.858,74.559
4.6731,75.184,74.382
4.7517,75.374,74.559
4.8302,75.199,74.95
4.9087,74.822,75.464
4.9873,74.52,75.646
5.0658,74.567,75.29
5.1444,74.959,74.834
5.2229,75.342,74.539
5.3014,75.518,74.694
5.38,75.333,75.287
5.4585,75.082,75.479
5.5371,74.989,74.956
5.6156,75.019,74.241
5.6941,75.075,75.019
5.7727,74.884,75.504
5.8512,74.63,74.709
5.9298,74.522,74.601
6.0083,74.746,75.304
6.0868,75.147,75.032
6.1654,75.417,74.883
6.2439,75.444,75.464


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_117.csv <==
x,qOut,qIn
0.03927,74.793,76.219
0.11781,75.028,75.664
0.19635,75.207,75.134
0.27489,75.275,74.649
0.35343,75.199,73.768
0.43197,75.03,74.273
0.51051,74.865,75.592
0.58905,74.781,75.828
0.66759,74.843,75.013
0.74613,74.976,74.55
0.82467,75.026,74.509
0.90321,74.964,74.937
0.98175,74.784,75.125
1.0603,74.758,75.027
1.1388,74.994,75.285
1.2174,75.352,75.363
1.2959,75.664,74.623
1.3744,75.512,74.67
1.453,75.006,75.456
1.5315,74.502,75.612
1.6101,74.378,74.621
1.6886,74.752,74.291
1.7671,75.179,74.734
1.8457,75.385,75.079
1.9242,75.152,75.133
2.0028,74.799,75.203
2.0813,74.663,75.065
2.1598,74.776,74.884
2.2384,75.102,75.401
2.3169,75.269,75.636
2.3955,75.233,74.822
2.474,75.099,74.101
2.5525,74.998,74.479
2.6311,75.026,75.136
2.7096,75.053,75.622
2.7882,75.006,75.628
2.8667,74.833,74.989
2.9452,74.706,74.662
3.0238,74.734,75.075
3.1023,74.884,75.525
3.1809,75.097,74.473
3.2594,75.227,74.094
3.3379,75.258,75.327
3.4165,75.203,76.025
3.495,75.083,74.975
3.5736,74.897,73.975
3.6521,74.725,74.002
3.7306,74.658,74.956
3.8092,74.783,75.654
3.8877,75.075,75.477
3.9663,75.348,75.147
4.0448,75.465,75.025
4.1233,75.314,75.346
4.2019,75.021,75.132
4.2804,74.816,74.553
4.359,74.779,74.469
4.4375,74.949,74.903
4.516,75.103,75.059
4.5946,75.1,74.993
4.6731,74.945,75.296
4.7517,74.674,75.84
4.8302,74.523,75.202
4.9087,74.612,74.222
4.9873,74.89,74.411
5.0658,75.279,75.264
5.1444,75.521,75.055
5.2229,75.503,74.71
5.3014,75.278,74.962
5.38,74.932,75.606
5.4585,74.714,75.416
5.5371,74.664,74.805
5.6156,74.74,74.565
5.6941,74.889,74.658
5.7727,75.087,74.886
5.8512,75.275,75.191
5.9298,75.364,75.277
6.0083,75.262,74.995
6.0868,74.983,74.479
6.1654,74.735,74.327
6.2439,74.643,75.321


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_118.csv <==
x,qOut,qIn
0.03927,74.822,75.396
0.11781,74.847,75.912
0.19635,74.93,75.772
0.27489,75.031,74.98
0.35343,75.121,74.323
0.43197,75.116,74.501
0.51051,74.987,75.055
0.58905,74.826,75.264
0.66759,74.743,74.771
0.74613,74.902,74.978
0.82467,75.121,75.616
0.90321,75.216,75.341
0.98175,75.015,74.248
1.0603,74.703,74.628
1.1388,74.626,75.498
1.2174,74.836,75.319
1.2959,75.318,74.523
1.3744,75.6,74.684
1.453,75.483,75.166
1.5315,75.095,75.239
1.6101,74.63,75.093
1.6886,74.552,75.237
1.7671,74.791,74.957
1.8457,75.12,74.289
1.9242,75.305,74.345
2.0028,75.238,75.285
2.0813,75.066,75.928
2.1598,74.911,75.66
2.2384,74.879,74.657
2.3169,74.914,74.527
2.3955,74.939,75.186
2.474,74.941,75.467
2.5525,74.922,74.572
2.6311,74.966,74.511
2.7096,75.056,75.332
2.7882,75.116,75.304
2.8667,75.073,74.977
2.9452,74.877,75.171
3.0238,74.69,74.844
3.1023,74.648,74.813
3.1809,74.86,75.249
3.2594,75.198,75.103
3.3379,75.422,74.895
3.4165,75.436,74.736
3.495,75.182,74.763
3.5736,74.914,75.118
3.6521,74.808,75.207
3.7306,74.853,74.933
3.8092,74.997,74.659
3.8877,75.056,74.872
3.9663,75.045,75.313
4.0448,75.016,75.456
4.1233,75.016,75.238
4.2019,75.033,75.408
4.2804,75.035,75.624
4.359,75.018,74.963
4.4375,74.986,73.446
4.516,74.952,73.552
4.5946,74.921,75.087
4.6731,74.906,76.061
4.7517,74.922,75.467
4.8302,74.958,74.964
4.9087,74.965,74.902
4.9873,74.943,75.058
5.0658,74.9,75.591
5.1444,74.977,75.225
5.2229,75.199,74.103
5.3014,75.439,74.306
5.38,75.562,75.747
5.4585,75.281,75.674
5.5371,74.738,74.832
5.6156,74.25,74.54
5.6941,74.144,74.717
5.7727,74.509,74.625
5.8512,75.027,74.993
5.9298,75.454,75.603
6.0083,75.587,75.463
6.0868,75.437,74.605
6.1654,75.166,74.141
6.2439,74.918,74.548


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_119.csv <==
x,qOut,qIn
0.03927,74.826,74.973
0.11781,74.763,75.297
0.19635,74.871,74.996
0.27489,75.06,74.701
0.35343,75.233,74.96
0.43197,75.246,74.928
0.51051,75.1,74.648
0.58905,74.883,74.835
0.66759,74.696,75.351
0.74613,74.646,75.643
0.82467,74.718,75.553
0.90321,74.874,74.756
0.98175,75.077,74.033
1.0603,75.266,74.523
1.1388,75.345,75.35
1.2174,75.287,75.573
1.2959,75.084,75.479
1.3744,74.907,75.157
1.453,74.828,74.467
1.5315,74.82,74.349
1.6101,74.832,75.148
1.6886,74.843,75.473
1.7671,74.95,74.954
1.8457,75.133,74.438
1.9242,75.353,74.665
2.0028,75.33,75.031
2.0813,75.05,75.297
2.1598,74.715,75.386
2.2384,74.556,75.206
2.3169,74.782,75.052
2.3955,75.143,74.92
2.474,75.395,74.998
2.5525,75.319,75.323
2.6311,75.009,75.305
2.7096,74.763,75.062
2.7882,74.699,74.494
2.8667,74.882,74.241
2.9452,75.005,74.985
3.0238,74.967,75.37
3.1023,74.861,75.181
3.1809,74.809,75.305
3.2594,74.965,75.326
3.3379,75.177,75.026
3.4165,75.312,74.984
3.495,75.252,74.427
3.5736,75.117,74.168
3.6521,75.06,75.092
3.7306,75.08,75.782
3.8092,75.143,75.285
3.8877,75.033,74.819
3.9663,74.806,74.637
4.0448,74.616,74.59
4.1233,74.626,75.215
4.2019,74.88,75.865
4.2804,75.193,75.693
4.359,75.409,74.954
4.4375,75.393,73.98
4.516,75.15,73.924
4.5946,74.85,74.858
4.6731,74.645,75.427
4.7517,74.669,75.024
4.8302,74.885,75.072
4.9087,75.113,75.646
4.9873,75.226,75.734
5.0658,75.12,74.764
5.1444,74.909,74.389
5.2229,74.829,74.699
5.3014,74.939,75.042
5.38,75.262,75.596
5.4585,75.421,75.635
5.5371,75.214,74.717
5.6156,74.778,74.201
5.6941,74.322,75.397
5.7727,74.33,75.651
5.8512,74.704,74.396
5.9298,75.184,73.648
6.0083,75.513,75.18
6.0868,75.543,76.223
6.1654,75.352,75.461
6.2439,75.069,74.577


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_120.csv <==
x,qOut,qIn
0.03927,74.92,74.96
0.11781,74.782,75.102
0.19635,74.853,75.119
0.27489,75.064,74.836
0.35343,75.319,74.892
0.43197,75.387,75.024
0.51051,75.23,75.009
0.58905,74.952,75.208
0.66759,74.68,74.962
0.74613,74.626,74.498
0.82467,74.754,74.603
0.90321,74.949,74.872
0.98175,75.093,74.924
1.0603,75.115,75.211
1.1388,75.079,75.947
1.2174,75.034,76.374
1.2959,75.027,75.074
1.3744,75.014,73.934
1.453,74.979,74.081
1.5315,74.949,74.588
1.6101,74.955,75.081
1.6886,75.022,75.476
1.7671,75.056,75.394
1.8457,75,74.939
1.9242,74.814,74.665
2.0028,74.631,74.823
2.0813,74.625,75.143
2.1598,74.828,75.457
2.2384,75.235,75.224
2.3169,75.63,74.466
2.3955,75.75,74.311
2.474,75.517,74.979
2.5525,74.89,75.622
2.6311,74.375,75.413
2.7096,74.319,74.669
2.7882,74.638,74.407
2.8667,75.166,75.537
2.9452,75.397,76.128
3.0238,75.299,75.198
3.1023,75.048,73.786
3.1809,74.851,73.948
3.2594,74.911,75.16
3.3379,75.052,75.783
3.4165,75.123,75.552
3.495,74.992,74.938
3.5736,74.822,74.762
3.6521,74.787,74.84
3.7306,74.889,75
3.8092,75.086,74.773
3.8877,75.192,74.823
3.9663,75.213,75.457
4.0448,75.181,75.53
4.1233,75.13,74.894
4.2019,74.977,74.727
4.2804,74.745,74.902
4.359,74.571,75.223
4.4375,74.604,75.406
4.516,74.931,74.839
4.5946,75.293,74.269
4.6731,75.475,74.754
4.7517,75.286,75.005
4.8302,74.91,74.792
4.9087,74.695,75.317
4.9873,74.729,75.62
5.0658,75.033,74.855
5.1444,75.243,74.455
5.2229,75.255,74.778
5.3014,75.142,75.327
5.38,75.002,75.153
5.4585,74.985,74.94
5.5371,75.021,75.472
5.6156,75.034,75.73
5.6941,74.951,74.376
5.7727,74.806,73.912
5.8512,74.728,74.967
5.9298,74.771,75.467
6.0083,74.972,74.805
6.0868,75.184,74.803
6.1654,75.253,75.167
6.2439,75.16,75.188


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_121.csv <==
x,qOut,qIn
0.03927,74.657,75.018
0.11781,74.715,75.077
0.19635,74.856,75.195
0.27489,74.984,75.23
0.35343,75.02,74.195
0.43197,75.067,74.281
0.51051,75.168,75.688
0.58905,75.266,75.908
0.66759,75.294,75.02
0.74613,75.149,74.949
0.82467,74.933,74.953
0.90321,74.766,74.676
0.98175,74.761,74.4
1.0603,74.895,74.919
1.1388,75.054,75.479
1.2174,75.16,74.929
1.2959,75.156,74.133
1.3744,75.044,75.051
1.453,74.895,76.181
1.5315,74.793,75.878
1.6101,74.818,74.459
1.6886,74.999,74.074
1.7671,75.216,74.513
1.8457,75.342,75.024
1.9242,75.26,75.42
2.0028,74.997,75.673
2.0813,74.755,75.56
2.1598,74.641,75.267
2.2384,74.735,74.909
2.3169,74.852,74.579
2.3955,74.918,74.304
2.474,74.971,74.499
2.5525,75.07,75.648
2.6311,75.247,75.848
2.7096,75.304,74.804
2.7882,75.161,74.092
2.8667,74.764,74.471
2.9452,74.482,75.174
3.0238,74.567,75.863
3.1023,74.946,75.78
3.1809,75.484,74.421
3.2594,75.734,73.996
3.3379,75.558,74.928
3.4165,75.112,75.66
3.495,74.602,74.88
3.5736,74.488,74.521
3.6521,74.714,75.241
3.7306,75.042,75.838
3.8092,75.226,75.445
3.8877,75.104,74.863
3.9663,74.868,74.619
4.0448,74.717,74.543
4.1233,74.833,74.453
4.2019,75.127,74.656
4.2804,75.317,75.187
4.359,75.287,75.601
4.4375,74.964,75.359
4.516,74.689,74.765
4.5946,74.67,74.412
4.6731,74.863,74.833
4.7517,75.164,75.932
4.8302,75.335,75.684
4.9087,75.373,74.66
4.9873,75.298,74.518
5.0658,75.136,74.898
5.1444,74.861,74.802
5.2229,74.602,74.768
5.3014,74.493,74.986
5.38,74.658,74.845
5.4585,74.996,74.764
5.5371,75.248,75.295
5.6156,75.307,75.469
5.6941,75.101,75.165
5.7727,74.905,75.199
5.8512,74.902,75.205
5.9298,75.056,74.755
6.0083,75.285,74.545
6.0868,75.295,75.019
6.1654,75.091,75.165
6.2439,74.821,74.974


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_122.csv <==
x,qOut,qIn
0.03927,74.916,74.389
0.11781,75.081,74.321
0.19635,75.237,74.783
0.27489,75.322,75.129
0.35343,75.272,75.763
0.43197,75.095,75.631
0.51051,74.936,74.603
0.58905,74.873,74.303
0.66759,74.961,75.1
0.74613,75.071,75.332
0.82467,75.129,75.159
0.90321,75.134,75.368
0.98175,75.105,75.431
1.0603,75.038,74.649
1.1388,74.884,74.166
1.2174,74.694,74.289
1.2959,74.538,74.925
1.3744,74.633,75.512
1.453,74.93,75.526
1.5315,75.246,75.144
1.6101,75.392,75.447
1.6886,75.21,75.553
1.7671,74.921,74.827
1.8457,74.748,74.336
1.9242,74.89,74.509
2.0028,75.216,74.679
2.0813,75.408,74.915
2.1598,75.337,75.301
2.2384,74.919,75.563
2.3169,74.514,75.066
2.3955,74.401,74.534
2.474,74.585,74.846
2.5525,75.003,75.441
2.6311,75.363,75.202
2.7096,75.55,74.754
2.7882,75.536,74.751
2.8667,75.309,75.204
2.9452,74.963,75.16
3.0238,74.664,74.879
3.1023,74.52,74.856
3.1809,74.614,75.454
3.2594,74.859,75.557
3.3379,75.105,74.644
3.4165,75.257,73.834
3.495,75.231,74.59
3.5736,75.091,75.72
3.6521,74.973,76.04
3.7306,74.938,75.629
3.8092,75.021,74.475
3.8877,75.075,73.731
3.9663,75.042,74.422
4.0448,74.971,75.736
4.1233,74.931,75.432
4.2019,75.027,74.574
4.2804,75.153,74.735
4.359,75.192,75.333
4.4375,75.034,75.283
4.516,74.753,74.799
4.5946,74.597,74.937
4.6731,74.668,75.464
4.7517,75.027,74.818
4.8302,75.386,74.265
4.9087,75.46,74.864
4.9873,75.231,75.217
5.0658,74.736,74.596
5.1444,74.491,74.613
5.2229,74.638,75.211
5.3014,74.99,75.559
5.38,75.312,75.682
5.4585,75.298,75.202
5.5371,75.113,74.44
5.6156,74.948,74.504
5.6941,74.985,75.494
5.7727,75.119,75.614
5.8512,75.15,74.767
5.9298,75.047,74.415
6.0083,74.823,75.265
6.0868,74.692,75.55
6.1654,74.689,75.111
6.2439,74.778,74.773


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_123.csv <==
x,qOut,qIn
0.03927,74.81,74.411
0.11781,75.104,75.034
0.19635,75.322,74.897
0.27489,75.368,75.069
0.35343,75.187,75.922
0.43197,74.973,75.551
0.51051,74.834,74.584
0.58905,74.794,74.595
0.66759,74.853,74.963
0.74613,74.976,74.654
0.82467,75.125,74.847
0.90321,75.227,75.149
0.98175,75.21,74.898
1.0603,75.007,75.082
1.1388,74.742,75.561
1.2174,74.559,75.38
1.2959,74.592,74.844
1.3744,74.839,74.963
1.453,75.157,75.039
1.5315,75.408,74.597
1.6101,75.465,73.921
1.6886,75.271,74.336
1.7671,74.968,75.475
1.8457,74.72,76.11
1.9242,74.679,75.475
2.0028,74.805,74.863
2.0813,74.959,74.788
2.1598,75.085,74.927
2.2384,75.149,75.04
2.3169,75.231,75.13
2.3955,75.288,75.15
2.474,75.252,75.086
2.5525,75.056,74.939
2.6311,74.725,74.679
2.7096,74.455,74.327
2.7882,74.374,74.302
2.8667,74.58,75.415
2.9452,74.963,76.127
3.0238,75.336,75.628
3.1023,75.554,74.77
3.1809,75.492,74.386
3.2594,75.19,74.637
3.3379,74.909,75.145
3.4165,74.801,75.541
3.495,74.984,75.545
3.5736,75.191,74.979
3.6521,75.18,74.452
3.7306,74.956,74.532
3.8092,74.583,74.916
3.8877,74.447,75.348
3.9663,74.628,75.417
4.0448,74.993,74.611
4.1233,75.386,74.477
4.2019,75.512,75.241
4.2804,75.332,75.459
4.359,75.004,75.264
4.4375,74.72,74.801
4.516,74.79,74.327
4.5946,75.07,74.516
4.6731,75.318,75.325
4.7517,75.296,76.092
4.8302,75.005,75.372
4.9087,74.755,74.117
4.9873,74.69,74.202
5.0658,74.9,75.336
5.1444,75.072,75.461
5.2229,75.082,75.037
5.3014,74.998,74.74
5.38,74.928,75.377
5.4585,74.992,75.753
5.5371,75.044,74.983
5.6156,75.013,74.107
5.6941,74.85,74.822
5.7727,74.794,75.585
5.8512,74.934,75.1
5.9298,75.152,74.592
6.0083,75.299,75.22
6.0868,75.145,75.589
6.1654,74.873,75.161
6.2439,74.696,74.282


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_124.csv <==
x,qOut,qIn
0.03927,75.255,74.78
0.11781,75.193,74.838
0.19635,75.019,74.649
0.27489,74.84,74.527
0.35343,74.762,75.508
0.43197,74.827,75.915
0.51051,74.963,74.922
0.58905,75.107,74.118
0.66759,75.199,74.884
0.74613,75.223,75.685
0.82467,75.19,75.502
0.90321,75.121,74.843
0.98175,75.042,74.658
1.0603,74.962,74.966
1.1388,74.865,75.162
1.2174,74.767,75.041
1.2959,74.688,74.823
1.3744,74.722,74.834
1.453,74.871,75.218
1.5315,75.056,75.952
1.6101,75.187,75.703
1.6886,75.148,74.474
1.7671,75.022,73.9
1.8457,74.921,74.097
1.9242,74.953,74.948
2.0028,75.093,75.652
2.0813,75.186,75.34
2.1598,75.166,74.498
2.2384,74.995,75.076
2.3169,74.837,76.105
2.3955,74.803,75.66
2.474,74.899,74.531
2.5525,75.102,74.571
2.6311,75.311,74.838
2.7096,75.409,74.551
2.7882,75.322,74.681
2.8667,74.985,75.733
2.9452,74.567,75.892
3.0238,74.368,74.995
3.1023,74.46,74.054
3.1809,74.854,74.188
3.2594,75.196,75.094
3.3379,75.352,75.588
3.4165,75.357,75.621
3.495,75.283,75.345
3.5736,75.229,74.866
3.6521,75.096,74.544
3.7306,74.882,74.548
3.8092,74.609,75.228
3.8877,74.585,75.597
3.9663,74.851,75.139
4.0448,75.207,74.58
4.1233,75.428,74.601
4.2019,75.213,74.808
4.2804,74.795,74.948
4.359,74.489,75.229
4.4375,74.591,75.327
4.516,75.026,75.139
4.5946,75.413,75.21
4.6731,75.546,75.317
4.7517,75.27,74.538
4.8302,74.88,74.165
4.9087,74.705,74.852
4.9873,74.785,75.51
5.0658,75.094,75.274
5.1444,75.218,74.988
5.2229,75.077,74.891
5.3014,74.821,75.006
5.38,74.633,75.117
5.4585,74.743,74.645
5.5371,75.022,74.516
5.6156,75.298,75.213
5.6941,75.412,75.292
5.7727,75.297,75.032
5.8512,75.048,75.26
5.9298,74.795,75.119
6.0083,74.666,75.017
6.0868,74.737,75.16
6.1654,74.932,74.978
6.2439,75.141,74.75


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_125.csv <==
x,qOut,qIn
0.03927,74.986,74.9
0.11781,75.022,74.725
0.19635,75.048,74.696
0.27489,75.001,74.811
0.35343,74.826,75.26
0.43197,74.679,75.567
0.51051,74.713,75.737
0.58905,74.907,75.753
0.66759,75.201,74.611
0.74613,75.356,73.472
0.82467,75.334,73.796
0.90321,75.202,75.169
0.98175,75.046,75.903
1.0603,74.95,75.477
1.1388,74.876,74.958
1.2174,74.804,74.765
1.2959,74.726,74.625
1.3744,74.715,74.759
1.453,74.843,75.318
1.5315,75.088,75.448
1.6101,75.42,75.046
1.6886,75.601,75.201
1.7671,75.414,75.384
1.8457,74.937,75.241
1.9242,74.316,75.03
2.0028,74.159,74.433
2.0813,74.511,74.017
2.1598,75.081,74.686
2.2384,75.552,75.542
2.3169,75.553,75.513
2.3955,75.211,75.085
2.474,74.81,74.517
2.5525,74.648,74.682
2.6311,74.84,75.28
2.7096,75.144,75.381
2.7882,75.386,75.168
2.8667,75.428,75.213
2.9452,75.324,74.934
3.0238,75.117,74.413
3.1023,74.863,74.524
3.1809,74.616,75.435
3.2594,74.531,75.429
3.3379,74.671,74.871
3.4165,74.939,74.929
3.495,75.219,74.825
3.5736,75.254,74.53
3.6521,75.087,74.945
3.7306,74.89,75.354
3.8092,74.847,75.387
3.8877,75.036,74.947
3.9663,75.222,74.39
4.0448,75.255,74.845
4.1233,75.019,75.668
4.2019,74.761,75.348
4.2804,74.711,74.746
4.359,74.854,74.686
4.4375,75.128,75.411
4.516,75.217,75.454
4.5946,75.102,74.677
4.6731,74.909,73.975
4.7517,74.784,75.119
4.8302,74.86,76.178
4.9087,75.011,75.321
4.9873,75.122,74.114
5.0658,75.089,74.722
5.1444,74.981,75.519
5.2229,74.932,75.347
5.3014,74.977,75.008
5.38,75.124,74.839
5.4585,75.219,74.534
5.5371,75.191,74.468
5.6156,75.068,74.983
5.6941,74.897,75.367
5.7727,74.812,75.056
5.8512,74.835,75.063
5.9298,74.929,75.462
6.0083,75.049,75.254
6.0868,75.104,74.767
6.1654,75.083,74.762
6.2439,75.026,74.987


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_126.csv <==
x,qOut,qIn
0.03927,75.206,75.208
0.11781,75.278,75.264
0.19635,75.253,74.743
0.27489,75.135,74.729
0.35343,74.914,75.212
0.43197,74.656,75.368
0.51051,74.579,75.213
0.58905,74.745,74.882
0.66759,75.172,74.621
0.74613,75.512,74.867
0.82467,75.524,75.477
0.90321,75.258,75.404
0.98175,74.828,74.759
1.0603,74.68,74.708
1.1388,74.797,74.57
1.2174,74.996,74.581
1.2959,75.075,75.628
1.3744,75.005,75.717
1.453,74.963,74.649
1.5315,74.999,74.247
1.6101,75.128,74.863
1.6886,75.154,75.112
1.7671,75.075,75.055
1.8457,74.976,75.23
1.9242,74.956,75.69
2.0028,75.04,75.589
2.0813,75.083,74.779
2.1598,75.028,74.098
2.2384,74.84,74.681
2.3169,74.723,75.224
2.3955,74.79,75.21
2.474,74.971,75.175
2.5525,75.17,75.329
2.6311,75.132,75.167
2.7096,74.916,74.719
2.7882,74.707,74.447
2.8667,74.693,74.872
2.9452,74.964,75.474
3.0238,75.303,75.307
3.1023,75.514,74.498
3.1809,75.422,74.563
3.2594,75.066,74.964
3.3379,74.717,74.985
3.4165,74.557,75.376
3.495,74.726,75.62
3.5736,75.049,75.09
3.6521,75.292,74.828
3.7306,75.351,75.092
3.8092,75.155,75.214
3.8877,74.895,74.795
3.9663,74.769,74.665
4.0448,74.801,75.171
4.1233,74.978,74.943
4.2019,75.045,74.195
4.2804,74.952,74.392
4.359,74.802,75.102
4.4375,74.722,75.496
4.516,74.869,75.693
4.5946,75.132,75.757
4.6731,75.362,75.245
4.7517,75.418,74.148
4.8302,75.271,74.053
4.9087,75.075,74.913
4.9873,74.939,75.456
5.0658,74.952,74.979
5.1444,74.987,74.621
5.2229,74.918,74.898
5.3014,74.767,75.691
5.38,74.582,75.872
5.4585,74.582,74.783
5.5371,74.809,73.774
5.6156,75.159,73.989
5.6941,75.519,75.585
5.7727,75.621,76.307
5.8512,75.381,75.553
5.9298,74.95,74.414
6.0083,74.523,74.796
6.0868,74.466,75.39
6.1654,74.689,74.847
6.2439,74.999,74.499


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_127.csv <==
x,qOut,qIn
0.03927,75.432,75.156
0.11781,75.279,74.633
0.19635,74.887,74.638
0.27489,74.511,75.035
0.35343,74.408,75.301
0.43197,74.663,75.391
0.51051,75.07,75.369
0.58905,75.431,75.1
0.66759,75.575,74.441
0.74613,75.4,74.35
0.82467,75.041,74.924
0.90321,74.711,75.199
0.98175,74.623,75.189
1.0603,74.807,75.605
1.1388,75.028,75.545
1.2174,75.141,74.702
1.2959,75.036,74.382
1.3744,74.889,75.005
1.453,74.881,75.307
1.5315,75.018,74.885
1.6101,75.272,74.492
1.6886,75.357,74.7
1.7671,75.182,75.102
1.8457,74.868,75.443
1.9242,74.574,75.132
2.0028,74.602,74.983
2.0813,74.88,75.248
2.1598,75.22,74.936
2.2384,75.432,74.224
2.3169,75.371,74.52
2.3955,75.138,75.469
2.474,74.884,76.11
2.5525,74.758,74.927
2.6311,74.783,74.443
2.7096,74.836,75.376
2.7882,74.868,75.369
2.8667,74.845,74.692
2.9452,74.903,75.085
3.0238,75.06,75.109
3.1023,75.224,74.533
3.1809,75.288,74.369
3.2594,75.11,75.086
3.3379,74.835,75.814
3.4165,74.645,75.616
3.495,74.711,74.121
3.5736,74.992,73.719
3.6521,75.271,74.971
3.7306,75.421,76.219
3.8092,75.343,75.733
3.8877,75.159,74.833
3.9663,75.005,74.658
4.0448,74.915,75.011
4.1233,74.899,75.269
4.2019,74.844,75.009
4.2804,74.798,74.396
4.359,74.817,74.02
4.4375,74.961,75.017
4.516,75.109,75.844
4.5946,75.091,75.517
4.6731,74.928,74.801
4.7517,74.679,74.819
4.8302,74.688,75.028
4.9087,74.967,74.911
4.9873,75.33,74.987
5.0658,75.569,75.386
5.1444,75.456,75.572
5.2229,75.129,75.223
5.3014,74.786,74.556
5.38,74.619,74.362
5.4585,74.62,74.506
5.5371,74.7,74.75
5.6156,74.836,75.315
5.6941,75.024,75.823
5.7727,75.232,75.494
5.8512,75.297,74.943
5.9298,75.189,74.872
6.0083,74.912,74.592
6.0868,74.797,74.362
6.1654,74.948,74.961
6.2439,75.219,75.537


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_128.csv <==
x,qOut,qIn
0.03927,74.635,75.031
0.11781,74.762,74.741
0.19635,74.969,74.36
0.27489,75.136,74.895
0.35343,75.16,75.796
0.43197,75.177,75.524
0.51051,75.218,74.926
0.58905,75.211,74.826
0.66759,75.065,75.267
0.74613,74.799,75.107
0.82467,74.682,74.362
0.90321,74.797,74.116
0.98175,75.177,74.842
1.0603,75.412,75.042
1.1388,75.306,75.117
1.2174,74.975,75.536
1.2959,74.604,75.577
1.3744,74.592,75.181
1.453,74.856,74.8
1.5315,75.194,74.468
1.6101,75.407,74.809
1.6886,75.41,75.25
1.7671,75.259,75.184
1.8457,75.026,74.922
1.9242,74.777,74.711
2.0028,74.585,74.582
2.0813,74.514,74.902
2.1598,74.586,75.579
2.2384,74.805,75.605
2.3169,75.109,75.186
2.3955,75.372,74.942
2.474,75.488,74.714
2.5525,75.363,74.041
2.6311,75.06,74.281
2.7096,74.808,75.477
2.7882,74.721,75.908
2.8667,74.874,75.467
2.9452,75.026,75.074
3.0238,75.025,74.727
3.1023,74.915,74.832
3.1809,74.771,74.785
3.2594,74.851,74.644
3.3379,75.117,75.171
3.4165,75.386,75.69
3.495,75.468,74.983
3.5736,75.168,74.367
3.6521,74.718,74.635
3.7306,74.4,75.103
3.8092,74.477,75.029
3.8877,74.886,74.767
3.9663,75.317,74.956
4.0448,75.567,75.437
4.1233,75.473,75.141
4.2019,75.129,74.545
4.2804,74.807,74.782
4.359,74.667,75.634
4.4375,74.829,75.939
4.516,75.082,74.841
4.5946,75.213,73.87
4.6731,75.172,74.48
4.7517,74.944,75.756
4.8302,74.756,75.598
4.9087,74.726,74.917
4.9873,74.829,74.485
5.0658,75.014,74.08
5.1444,75.108,74.63
5.2229,75.097,75.804
5.3014,75.042,75.493
5.38,75.015,74.172
5.4585,75.094,74.624
5.5371,75.189,75.76
5.6156,75.212,76.001
5.6941,75.082,75.132
5.7727,74.892,74.571
5.8512,74.821,74.352
5.9298,74.89,74.504
6.0083,75.087,75.552
6.0868,75.132,75.84
6.1654,74.978,75.028
6.2439,74.757,74.667


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_129.csv <==
x,qOut,qIn
0.03927,75.212,75.077
0.11781,75.33,75.001
0.19635,75.207,74.879
0.27489,74.981,74.553
0.35343,74.813,74.902
0.43197,74.912,75.256
0.51051,75.144,74.787
0.58905,75.303,74.398
0.66759,75.191,75.083
0.74613,74.795,75.897
0.82467,74.448,75.794
0.90321,74.365,74.811
0.98175,74.701,74.175
1.0603,75.209,74.439
1.1388,75.586,74.948
1.2174,75.689,75.284
1.2959,75.414,75.236
1.3744,74.992,74.937
1.453,74.703,74.767
1.5315,74.62,75.168
1.6101,74.758,75.392
1.6886,74.875,75.133
1.7671,74.969,74.978
1.8457,75.074,74.748
1.9242,75.234,74.424
2.0028,75.317,74.874
2.0813,75.182,75.84
2.1598,74.901,76.032
2.2384,74.592,74.491
2.3169,74.587,73.956
2.3955,74.817,74.963
2.474,75.097,75.618
2.5525,75.231,74.725
2.6311,75.182,74.335
2.7096,75.107,75.017
2.7882,75.068,75.591
2.8667,75.099,75.043
2.9452,75.034,74.495
3.0238,74.901,74.612
3.1023,74.816,75.077
3.1809,74.903,75.484
3.2594,75.152,75.429
3.3379,75.324,74.908
3.4165,75.303,74.53
3.495,75.01,75.433
3.5736,74.734,75.814
3.6521,74.673,74.933
3.7306,74.795,74.188
3.8092,75.018,74.286
3.8877,75.097,74.882
3.9663,75.043,75.404
4.0448,74.938,75.467
4.1233,74.87,74.956
4.2019,74.885,74.675
4.2804,74.951,75.06
4.359,75.04,75.169
4.4375,75.125,74.634
4.516,75.185,75.264
4.5946,75.204,76.082
4.6731,75.173,75.386
4.7517,75.088,74.672
4.8302,74.937,74.73
4.9087,74.764,74.323
4.9873,74.653,74.455
5.0658,74.686,75.194
5.1444,74.907,75.427
5.2229,75.157,75.351
5.3014,75.29,75.032
5.38,75.176,74.631
5.4585,74.931,74.755
5.5371,74.817,75.191
5.6156,74.908,75.293
5.6941,75.231,75.331
5.7727,75.468,75.365
5.8512,75.421,74.78
5.9298,75.126,73.994
6.0083,74.67,74.059
6.0868,74.448,75.16
6.1654,74.555,76.058
6.2439,74.862,75.844


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_130.csv <==
x,qOut,qIn
0.03927,75.1,75.804
0.11781,75.261,75.519
0.19635,75.265,74.831
0.27489,75.109,74.527
0.35343,74.814,74.797
0.43197,74.652,74.732
0.51051,74.747,74.384
0.58905,75.012,74.698
0.66759,75.326,76.021
0.74613,75.365,76.01
0.82467,75.12,74.756
0.90321,74.783,74.237
0.98175,74.577,75.136
1.0603,74.722,75.484
1.1388,75.053,75.16
1.2174,75.362,74.47
1.2959,75.459,73.97
1.3744,75.259,74.558
1.453,74.901,75.567
1.5315,74.577,76.063
1.6101,74.468,75.487
1.6886,74.641,74.806
1.7671,74.952,74.809
1.8457,75.251,74.943
1.9242,75.402,74.915
2.0028,75.357,74.94
2.0813,75.202,74.597
2.1598,75.025,74.46
2.2384,74.913,75.318
2.3169,74.816,75.744
2.3955,74.695,75.289
2.474,74.612,74.818
2.5525,74.64,74.583
2.6311,74.911,74.642
2.7096,75.289,75.229
2.7882,75.579,75.856
2.8667,75.588,75.323
2.9452,75.266,74.457
3.0238,74.876,74.421
3.1023,74.615,74.754
3.1809,74.641,74.784
3.2594,74.786,74.814
3.3379,74.931,75.137
3.4165,75.055,75.48
3.495,75.163,75.096
3.5736,75.213,74.199
3.6521,75.133,74.266
3.7306,74.984,75.531
3.8092,74.855,76.144
3.8877,74.963,75.412
3.9663,75.18,74.634
4.0448,75.309,74.582
4.1233,75.153,75.197
4.2019,74.781,75.114
4.2804,74.539,74.738
4.359,74.555,74.81
4.4375,74.895,75.25
4.516,75.175,74.995
4.5946,75.197,74.771
4.6731,75.02,75.178
4.7517,74.75,74.951
4.8302,74.726,74.481
4.9087,74.954,74.993
4.9873,75.272,75.387
5.0658,75.503,74.512
5.1444,75.431,74.63
5.2229,75.154,75.784
5.3014,74.862,75.885
5.38,74.75,74.764
5.4585,74.861,74.292
5.5371,75.011,74.439
5.6156,75.095,75.017
5.6941,75.041,75.553
5.7727,74.983,75.493
5.8512,74.968,75.083
5.9298,74.97,74.655
6.0083,74.946,74.778
6.0868,74.875,74.882
6.1654,74.852,74.652
6.2439,74.919,75.021


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_131.csv <==
x,qOut,qIn
0.03927,75.495,74.409
0.11781,75.414,74.326
0.19635,75.176,74.886
0.27489,74.862,75.357
0.35343,74.57,75.366
0.43197,74.526,75.008
0.51051,74.711,74.541
0.58905,74.98,74.593
0.66759,75.17,75.301
0.74613,75.152,75.42
0.82467,75.055,75.095
0.90321,74.996,75.339
0.98175,75.079,75.503
1.0603,75.178,74.642
1.1388,75.136,74.293
1.2174,74.972,74.646
1.2959,74.743,74.592
1.3744,74.72,75.041
1.453,74.883,75.929
1.5315,75.081,75.718
1.6101,75.15,74.591
1.6886,75.001,74.442
1.7671,74.837,74.656
1.8457,74.807,74.533
1.9242,75.027,74.977
2.0028,75.332,75.87
2.0813,75.47,75.933
2.1598,75.359,75.109
2.2384,74.957,74.254
2.3169,74.582,74.431
2.3955,74.479,75.013
2.474,74.655,75.499
2.5525,75.061,75.417
2.6311,75.393,74.74
2.7096,75.45,74.483
2.7882,75.225,75.072
2.8667,74.75,75.607
2.9452,74.446,75.385
3.0238,74.522,74.657
3.1023,74.875,74.113
3.1809,75.355,74.779
3.2594,75.554,75.259
3.3379,75.397,75.247
3.4165,75.045,75.344
3.495,74.699,74.917
3.5736,74.691,74.462
3.6521,74.905,74.953
3.7306,75.144,75.712
3.8092,75.211,75.437
3.8877,75.114,74.561
3.9663,75.027,74.256
4.0448,75,74.999
4.1233,75.052,75.459
4.2019,74.979,74.659
4.2804,74.818,74.293
4.359,74.701,75.274
4.4375,74.771,76.08
4.516,75.014,74.973
4.5946,75.203,73.983
4.6731,75.247,74.346
4.7517,75.089,75.231
4.8302,74.982,75.197
4.9087,75.011,74.91
4.9873,75.094,74.998
5.0658,75.121,75.603
5.1444,74.965,75.689
5.2229,74.785,75.36
5.3014,74.707,75.058
5.38,74.835,74.578
5.4585,75.047,74.253
5.5371,75.191,74.575
5.6156,75.206,75.013
5.6941,75.06,75.163
5.7727,74.85,75.21
5.8512,74.694,75.071
5.9298,74.661,74.834
6.0083,74.799,74.808
6.0868,75.029,75.254
6.1654,75.261,75.632
6.2439,75.432,75.281


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_132.csv <==
x,qOut,qIn
0.03927,75.256,74.649
0.11781,74.868,74.663
0.19635,74.636,75.618
0.27489,74.613,75.277
0.35343,74.795,74.113
0.43197,74.973,74.595
0.51051,75.115,75.35
0.58905,75.204,75.458
0.66759,75.234,75.146
0.74613,75.085,75.033
0.82467,74.803,75.13
0.90321,74.565,75.116
0.98175,74.558,74.85
1.0603,74.874,74.942
1.1388,75.263,74.98
1.2174,75.51,74.747
1.2959,75.432,74.895
1.3744,75.114,75.263
1.453,74.812,75.294
1.5315,74.662,74.839
1.6101,74.756,74.156
1.6886,74.941,74.529
1.7671,75.115,75.636
1.8457,75.233,76.028
1.9242,75.262,74.954
2.0028,75.197,74.275
2.0813,75.069,74.398
2.1598,74.937,74.933
2.2384,74.861,75.561
2.3169,74.875,75.71
2.3955,74.94,75.517
2.474,75.007,75.116
2.5525,75.03,74.208
2.6311,74.961,74.062
2.7096,74.846,74.914
2.7882,74.772,75.546
2.8667,74.827,75.184
2.9452,75.039,74.617
3.0238,75.217,74.482
3.1023,75.233,74.991
3.1809,74.978,75.574
3.2594,74.7,75.363
3.3379,74.694,75.043
3.4165,74.957,75.148
3.495,75.422,75.594
3.5736,75.595,75.142
3.6521,75.345,74.251
3.7306,74.882,74.25
3.8092,74.48,74.921
3.8877,74.541,75.285
3.9663,74.841,75.194
4.0448,75.114,74.691
4.1233,75.115,74.993
4.2019,74.936,75.404
4.2804,74.842,75.118
4.359,74.917,75.028
4.4375,75.197,75.252
4.516,75.426,75.136
4.5946,75.456,74.903
4.6731,75.29,74.446
4.7517,74.963,74.082
4.8302,74.704,74.938
4.9087,74.622,76.113
4.9873,74.696,76.075
5.0658,74.884,74.944
5.1444,75.03,74.482
5.2229,75.083,74.58
5.3014,75.071,75.054
5.38,75.034,75.184
5.4585,75.091,74.568
5.5371,75.196,74.366
5.6156,75.241,75.186
5.6941,75.115,75.75
5.7727,74.81,75.241
5.8512,74.567,74.917
5.9298,74.536,74.703
6.0083,74.825,73.955
6.0868,75.237,74.374
6.1654,75.517,75.785
6.2439,75.55,76.064


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_133.csv <==
x,qOut,qIn
0.03927,75.503,74.572
0.11781,75.285,75.144
0.19635,74.937,75.542
0.27489,74.693,74.735
0.35343,74.771,74.108
0.43197,74.999,75.235
0.51051,75.113,75.986
0.58905,75.087,75.16
0.66759,74.952,74.678
0.74613,74.989,75.147
0.82467,75.137,74.869
0.90321,75.253,74.736
0.98175,75.192,75.297
1.0603,75.006,75.222
1.1388,74.887,74.853
1.2174,74.876,74.81
1.2959,74.972,74.752
1.3744,74.972,74.703
1.453,74.901,74.965
1.5315,74.853,75.305
1.6101,74.926,75.436
1.6886,75.095,75.069
1.7671,75.201,74.663
1.8457,75.185,74.828
1.9242,75.015,75.323
2.0028,74.879,75.211
2.0813,74.881,74.738
2.1598,74.98,74.695
2.2384,75.108,74.922
2.3169,75.078,75.012
2.3955,74.93,75.319
2.474,74.782,75.331
2.5525,74.76,74.681
2.6311,74.909,74.388
2.7096,75.094,74.815
2.7882,75.213,75.345
2.8667,75.184,75.398
2.9452,75.075,75.542
3.0238,74.987,75.542
3.1023,74.947,74.738
3.1809,74.968,74.02
3.2594,74.965,74.343
3.3379,74.945,74.802
3.4165,74.944,75.426
3.495,75.005,75.952
3.5736,75.091,75.442
3.6521,75.084,74.61
3.7306,74.976,74.268
3.8092,74.776,74.608
3.8877,74.733,74.93
3.9663,74.936,75.068
4.0448,75.254,75.265
4.1233,75.535,75.557
4.2019,75.42,75.589
4.2804,74.971,75.472
4.359,74.485,74.925
4.4375,74.287,74.168
4.516,74.588,74.575
4.5946,75.094,75.327
4.6731,75.509,75.174
4.7517,75.567,74.354
4.8302,75.212,74.222
4.9087,74.742,74.727
4.9873,74.434,75.563
5.0658,74.53,76.278
5.1444,74.9,75.656
5.2229,75.286,74.271
5.3014,75.544,73.889
5.38,75.564,75.188
5.4585,75.382,75.818
5.5371,75.104,75.171
5.6156,74.845,74.387
5.6941,74.717,74.464
5.7727,74.706,75.267
5.8512,74.705,75.851
5.9298,74.693,75.163
6.0083,74.665,74.669
6.0868,74.796,75.23
6.1654,75.081,75.26
6.2439,75.372,74.792


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_134.csv <==
x,qOut,qIn
0.03927,74.729,75.299
0.11781,74.637,74.584
0.19635,74.714,74.38
0.27489,74.92,74.738
0.35343,75.203,75.689
0.43197,75.44,75.607
0.51051,75.484,74.899
0.58905,75.299,75.181
0.66759,74.873,75.521
0.74613,74.48,74.479
0.82467,74.346,73.761
0.90321,74.485,74.589
0.98175,74.865,76.032
1.0603,75.236,75.38
1.1388,75.425,74.209
1.2174,75.378,74.545
1.2959,75.065,75.401
1.3744,74.756,75.177
1.453,74.696,75.212
1.5315,74.889,75.269
1.6101,75.284,75.096
1.6886,75.515,75.016
1.7671,75.428,74.66
1.8457,75.107,74.187
1.9242,74.683,74.459
2.0028,74.532,75.376
2.0813,74.665,75.862
2.1598,74.923,75.493
2.2384,75.131,74.74
2.3169,75.123,74.737
2.3955,75.009,75.129
2.474,74.925,75.095
2.5525,74.997,75.08
2.6311,75.203,75.348
2.7096,75.334,74.964
2.7882,75.277,74.271
2.8667,74.947,74.658
2.9452,74.591,75.455
3.0238,74.465,75.628
3.1023,74.599,75.448
3.1809,74.97,74.52
3.2594,75.292,73.889
3.3379,75.42,74.557
3.4165,75.351,75.601
3.495,75.111,75.587
3.5736,74.939,74.92
3.6521,74.928,74.468
3.7306,75.005,74.694
3.8092,75.07,75.62
3.8877,74.958,75.783
3.9663,74.816,75.038
4.0448,74.781,74.436
4.1233,74.973,74.655
4.2019,75.209,75.094
4.2804,75.238,75.371
4.359,75.052,75.204
4.4375,74.701,74.702
4.516,74.595,74.581
4.5946,74.771,74.914
4.6731,75.051,75.28
4.7517,75.234,75.082
4.8302,75.167,75.062
4.9087,75.042,75.284
4.9873,74.986,75.162
5.0658,75.106,75.072
5.1444,75.197,74.84
5.2229,75.133,74.314
5.3014,74.978,74.463
5.38,74.839,75.554
5.4585,74.903,75.701
5.5371,75.027,75.049
5.6156,75.084,75.08
5.6941,74.96,75.476
5.7727,74.826,74.909
5.8512,74.851,74.256
5.9298,75.013,74.132
6.0083,75.252,74.612
6.0868,75.324,75.056
6.1654,75.2,75.386
6.2439,74.966,75.681


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_135.csv <==
x,qOut,qIn
0.03927,74.806,75.468
0.11781,74.73,74.647
0.19635,74.754,74.359
0.27489,74.863,74.681
0.35343,75.037,75.237
0.43197,75.23,75.503
0.51051,75.323,75.303
0.58905,75.249,74.621
0.66759,74.956,74.25
0.74613,74.627,74.961
0.82467,74.506,75.797
0.90321,74.638,75.68
0.98175,75.015,74.858
1.0603,75.353,74.709
1.1388,75.475,74.756
1.2174,75.365,74.429
1.2959,75.04,74.588
1.3744,74.781,75.444
1.453,74.745,75.537
1.5315,74.883,74.8
1.6101,75.114,74.916
1.6886,75.158,75.364
1.7671,75.021,75.096
1.8457,74.851,75.016
1.9242,74.817,74.896
2.0028,75.04,74.461
2.0813,75.286,74.638
2.1598,75.36,75.06
2.2384,75.089,75.333
2.3169,74.689,75.804
2.3955,74.501,75.81
2.474,74.587,74.623
2.5525,74.94,73.61
2.6311,75.189,74.624
2.7096,75.246,75.987
2.7882,75.179,76.04
2.8667,75.081,74.506
2.9452,75.05,74.39
3.0238,74.998,75.368
3.1023,74.899,75.378
3.1809,74.738,74.26
3.2594,74.705,74.145
3.3379,74.888,74.829
3.4165,75.183,75.539
3.495,75.465,75.821
3.5736,75.416,75.501
3.6521,75.078,74.808
3.7306,74.7,74.48
3.8092,74.556,75.182
3.8877,74.826,75.402
3.9663,75.22,74.981
4.0448,75.478,74.82
4.1233,75.374,74.778
4.2019,74.999,74.532
4.2804,74.648,74.597
4.359,74.479,75.113
4.4375,74.598,75.138
4.516,74.837,74.907
4.5946,75.096,75.108
4.6731,75.309,75.185
4.7517,75.419,75.335
4.8302,75.34,75.348
4.9087,75.138,75.041
4.9873,74.945,74.993
5.0658,74.901,74.831
5.1444,74.987,74.661
5.2229,75.01,74.871
5.3014,74.921,75.045
5.38,74.715,74.668
5.4585,74.653,74.658
5.5371,74.776,75.468
5.6156,74.98,76.09
5.6941,75.141,74.953
5.7727,75.17,74.068
5.8512,75.161,74.567
5.9298,75.162,74.966
6.0083,75.21,74.81
6.0868,75.211,74.994
6.1654,75.118,75.305
6.2439,74.967,75.701


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_136.csv <==
x,qOut,qIn
0.03927,74.846,74.692
0.11781,74.388,74.305
0.19635,74.266,74.998
0.27489,74.477,75.167
0.35343,74.946,74.591
0.43197,75.316,75.064
0.51051,75.457,75.511
0.58905,75.387,75.135
0.66759,75.148,74.708
0.74613,74.973,75.079
0.82467,74.975,75.277
0.90321,75.102,74.836
0.98175,75.279,74.627
1.0603,75.279,75.13
1.1388,75.097,75.371
1.2174,74.85,75.004
1.2959,74.67,74.609
1.3744,74.682,74.941
1.453,74.806,75.322
1.5315,74.958,75.242
1.6101,75.061,74.944
1.6886,75.113,74.775
1.7671,75.122,74.659
1.8457,75.09,74.722
1.9242,75.021,75.501
2.0028,74.95,75.985
2.0813,74.92,75.352
2.1598,74.932,74.498
2.2384,74.977,74.205
2.3169,74.999,74.312
2.3955,74.997,74.861
2.474,74.991,75.706
2.5525,75.01,76.452
2.6311,75.055,75.439
2.7096,75.058,73.624
2.7882,74.996,73.739
2.8667,74.854,75.582
2.9452,74.78,75.878
3.0238,74.891,75.07
3.1023,75.126,74.215
3.1809,75.398,74.802
3.2594,75.36,75.797
3.3379,74.999,75.549
3.4165,74.573,74.533
3.495,74.377,74.584
3.5736,74.692,75.224
3.6521,75.205,75.264
3.7306,75.581,74.847
3.8092,75.513,74.66
3.8877,75.053,74.857
3.9663,74.651,75.016
4.0448,74.536,75.286
4.1233,74.86,75.267
4.2019,75.188,75.087
4.2804,75.275,75.114
4.359,75.167,75.028
4.4375,74.966,74.71
4.516,74.948,74.757
4.5946,75.029,74.958
4.6731,75.091,74.745
4.7517,75.02,74.703
4.8302,74.896,75.473
4.9087,74.836,75.922
4.9873,74.851,75.486
5.0658,74.922,74.925
5.1444,74.979,74.736
5.2229,75.058,74.358
5.3014,75.153,74.186
5.38,75.25,74.499
5.4585,75.226,75.108
5.5371,75.073,75.695
5.6156,74.873,75.616
5.6941,74.72,75.076
5.7727,74.691,74.854
5.8512,74.77,74.778
5.9298,74.937,75.14
6.0083,75.171,75.583
6.0868,75.422,75.193
6.1654,75.505,74.877
6.2439,75.332,75.124


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_137.csv <==
x,qOut,qIn
0.03927,74.894,76.219
0.11781,74.929,76.19
0.19635,75.03,74.717
0.27489,75.18,74.138
0.35343,75.349,74.674
0.43197,75.328,74.688
0.51051,75.114,74.858
0.58905,74.86,75.54
0.66759,74.747,75.633
0.74613,74.892,74.992
0.82467,75.043,74.741
0.90321,75.048,75.01
0.98175,74.786,74.968
1.0603,74.588,74.77
1.1388,74.702,75.213
1.2174,75.042,75.678
1.2959,75.463,75.277
1.3744,75.476,74.497
1.453,75.104,74.045
1.5315,74.647,74.399
1.6101,74.447,75.075
1.6886,74.733,75.476
1.7671,75.176,75.58
1.8457,75.499,75.01
1.9242,75.459,74.793
2.0028,75.156,75.439
2.0813,74.882,75.303
2.1598,74.789,74.266
2.2384,74.978,74.18
2.3169,75.227,75.026
2.3955,75.311,75.607
2.474,75.177,75.927
2.5525,74.806,75.108
2.6311,74.499,74.382
2.7096,74.461,74.913
2.7882,74.674,75.369
2.8667,75.071,74.553
2.9452,75.371,74.086
3.0238,75.457,74.718
3.1023,75.336,75.593
3.1809,75.045,75.695
3.2594,74.769,75.2
3.3379,74.619,74.833
3.4165,74.627,75.017
3.495,74.802,75.053
3.5736,75.085,74.624
3.6521,75.353,74.647
3.7306,75.487,75.106
3.8092,75.37,75.14
3.8877,75.028,74.74
3.9663,74.694,74.653
4.0448,74.519,74.999
4.1233,74.616,75.395
4.2019,74.838,75.285
4.2804,75.074,75.041
4.359,75.266,74.856
4.4375,75.372,74.99
4.516,75.327,75.368
4.5946,75.139,75.233
4.6731,74.912,74.845
4.7517,74.765,74.987
4.8302,74.796,74.937
4.9087,74.89,74.565
4.9873,74.959,74.715
5.0658,74.931,75.433
5.1444,74.906,75.076
5.2229,74.954,74.331
5.3014,75.052,74.688
5.38,75.157,75.861
5.4585,75.17,75.884
5.5371,75.122,75.143
5.6156,75.068,74.442
5.6941,75.06,74.551
5.7727,75.085,74.904
5.8512,75.071,75.136
5.9298,75.002,75.416
6.0083,74.88,75.125
6.0868,74.809,74.407
6.1654,74.812,74.041
6.2439,74.855,74.587


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_138.csv <==
x,qOut,qIn
0.03927,74.803,75.592
0.11781,75.047,74.25
0.19635,75.263,74.109
0.27489,75.273,74.829
0.35343,74.936,75.441
0.43197,74.589,75.607
0.51051,74.537,75.101
0.58905,74.75,74.439
0.66759,75.131,74.759
0.74613,75.258,75.24
0.82467,75.134,75.198
0.90321,74.94,74.939
0.98175,74.878,74.859
1.0603,75.074,75.174
1.1388,75.282,75.423
1.2174,75.331,75.194
1.2959,75.075,74.197
1.3744,74.759,73.7
1.453,74.667,74.479
1.5315,74.811,75.872
1.6101,75.144,76.185
1.6886,75.285,75.391
1.7671,75.17,74.929
1.8457,74.936,75.086
1.9242,74.752,74.77
2.0028,74.825,74.31
2.0813,75.041,74.446
2.1598,75.243,74.824
2.2384,75.288,75.412
2.3169,75.11,75.627
2.3955,74.796,75.349
2.474,74.496,75.051
2.5525,74.356,74.835
2.6311,74.524,74.849
2.7096,74.941,75.061
2.7882,75.427,75.09
2.8667,75.803,74.934
2.9452,75.759,74.847
3.0238,75.315,74.809
3.1023,74.747,74.81
3.1809,74.372,74.835
3.2594,74.458,75.103
3.3379,74.786,75.348
3.4165,75.143,75.167
3.495,75.349,74.628
3.5736,75.394,74.794
3.6521,75.301,75.381
3.7306,75.131,75.231
3.8092,74.951,74.551
3.8877,74.888,75.014
3.9663,74.922,75.677
4.0448,74.972,75.333
4.1233,74.952,74.34
4.2019,74.857,74.422
4.2804,74.81,75.207
4.359,74.852,75.393
4.4375,75.004,74.742
4.516,75.121,74.687
4.5946,75.133,74.798
4.6731,75.064,74.996
4.7517,74.955,75.68
4.8302,74.921,75.663
4.9087,74.97,74.921
4.9873,75.06,74.673
5.0658,75.142,74.555
5.1444,75.142,74.645
5.2229,75.063,75.477
5.3014,74.949,75.86
5.38,74.852,75.262
5.4585,74.833,74.367
5.5371,74.859,73.919
5.6156,74.892,74.636
5.6941,74.891,75.665
5.7727,74.913,75.3
5.8512,75.019,74.625
5.9298,75.171,74.924
6.0083,75.316,75.145
6.0868,75.255,74.553
6.1654,75.032,74.936
6.2439,74.82,76.034


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_139.csv <==
x,qOut,qIn
0.03927,74.82,74.819
0.11781,74.561,74.385
0.19635,74.622,74.148
0.27489,74.889,74.343
0.35343,75.205,75.368
0.43197,75.232,75.62
0.51051,75.013,74.894
0.58905,74.734,74.463
0.66759,74.594,75.055
0.74613,74.702,75.732
0.82467,74.934,75.785
0.90321,75.194,75.057
0.98175,75.405,74.098
1.0603,75.557,74.146
1.1388,75.532,74.932
1.2174,75.292,75.55
1.2959,74.818,75.22
1.3744,74.452,74.985
1.453,74.431,75.267
1.5315,74.678,75.412
1.6101,75.057,74.547
1.6886,75.213,74.017
1.7671,75.193,74.8
1.8457,75.13,75.909
1.9242,75.168,75.542
2.0028,75.245,74.541
2.0813,75.153,74.313
2.1598,74.903,74.739
2.2384,74.556,75.648
2.3169,74.523,75.543
2.3955,74.818,74.578
2.474,75.223,74.539
2.5525,75.501,75.295
2.6311,75.395,75.146
2.7096,75.061,74.933
2.7882,74.734,75.202
2.8667,74.647,75.163
2.9452,74.831,74.809
3.0238,75.068,74.651
3.1023,75.208,74.674
3.1809,75.132,75.405
3.2594,74.952,75.589
3.3379,74.842,74.856
3.4165,74.858,74.579
3.495,75.023,74.904
3.5736,75.132,74.72
3.6521,75.112,74.84
3.7306,75.026,75.499
3.8092,74.961,75.58
3.8877,75.036,74.84
3.9663,75.126,74.467
4.0448,75.134,74.841
4.1233,74.978,75.063
4.2019,74.826,74.782
4.2804,74.832,74.961
4.359,74.964,75.423
4.4375,75.154,75.438
4.516,75.156,74.981
4.5946,74.994,74.484
4.6731,74.808,74.487
4.7517,74.747,75.113
4.8302,74.911,75.261
4.9087,75.143,75.287
4.9873,75.296,75.611
5.0658,75.233,75.24
5.1444,74.992,74.283
5.2229,74.775,74.016
5.3014,74.704,74.908
5.38,74.867,75.477
5.4585,75.112,75.136
5.5371,75.266,75.094
5.6156,75.262,74.781
5.6941,75.06,74.306
5.7727,74.813,74.756
5.8512,74.699,75.325
5.9298,74.773,75.154
6.0083,75.057,74.632
6.0868,75.339,75.367
6.1654,75.406,76.258
6.2439,75.23,75.879


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_140.csv <==
x,qOut,qIn
0.03927,75.027,75.594
0.11781,74.914,74.988
0.19635,74.829,74.296
0.27489,74.788,74.407
0.35343,74.807,75.35
0.43197,74.909,75.477
0.51051,75.051,74.818
0.58905,75.164,74.446
0.66759,75.183,74.735
0.74613,75.081,75.064
0.82467,74.953,75.409
0.90321,74.883,75.771
0.98175,74.95,75.377
1.0603,75.12,74.235
1.1388,75.257,73.668
1.2174,75.277,74.328
1.2959,75.112,76.182
1.3744,74.889,76.629
1.453,74.776,75.339
1.5315,74.796,74.089
1.6101,74.939,74.282
1.6886,74.977,74.909
1.7671,74.912,75.063
1.8457,74.857,74.661
1.9242,74.941,74.678
2.0028,75.195,75.644
2.0813,75.334,76.146
2.1598,75.218,75.399
2.2384,74.747,74.307
2.3169,74.384,74.561
2.3955,74.475,75.18
2.474,74.926,75.177
2.5525,75.568,74.657
2.6311,75.786,74.535
2.7096,75.459,74.754
2.7882,74.86,74.99
2.8667,74.337,74.728
2.9452,74.381,75.093
3.0238,74.764,75.713
3.1023,75.2,75.452
3.1809,75.427,75.288
3.2594,75.441,75.259
3.3379,75.327,74.646
3.4165,75.146,74.505
3.495,74.945,75.021
3.5736,74.802,75.121
3.6521,74.761,74.966
3.7306,74.783,74.982
3.8092,74.814,75.035
3.8877,74.771,75.117
3.9663,74.749,75.311
4.0448,74.823,75.023
4.1233,75.05,74.169
4.2019,75.315,74.48
4.2804,75.456,75.685
4.359,75.423,75.706
4.4375,75.191,74.486
4.516,74.932,74.777
4.5946,74.779,75.263
4.6731,74.758,74.782
4.7517,74.873,74.84
4.8302,75.011,75.454
4.9087,75.115,75.307
4.9873,75.159,74.875
5.0658,75.125,74.99
5.1444,75.023,75.258
5.2229,74.898,75.05
5.3014,74.811,74.611
5.38,74.819,74.638
5.4585,74.944,75.011
5.5371,75.085,75.078
5.6156,75.154,74.968
5.6941,75.071,75.237
5.7727,74.911,75.336
5.8512,74.826,74.923
5.9298,74.862,74.762
6.0083,75.037,75.009
6.0868,75.18,74.947
6.1654,75.214,75.051
6.2439,75.153,75.44


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_141.csv <==
x,qOut,qIn
0.03927,74.612,75.007
0.11781,74.729,75.185
0.19635,74.98,75.475
0.27489,75.181,75.415
0.35343,75.171,74.419
0.43197,75.083,74
0.51051,75.048,74.728
0.58905,75.054,75.668
0.66759,75.062,75.155
0.74613,74.928,74.572
0.82467,74.768,75.164
0.90321,74.704,75.519
0.98175,74.842,74.417
1.0603,75.069,74.393
1.1388,75.223,75.54
1.2174,75.267,75.906
1.2959,75.195,75.246
1.3744,75.124,74.826
1.453,75.023,74.513
1.5315,74.885,74.577
1.6101,74.706,74.923
1.6886,74.663,74.684
1.7671,74.821,74.592
1.8457,75.072,75.339
1.9242,75.28,75.63
2.0028,75.219,75.122
2.0813,75.002,75.01
2.1598,74.815,75.088
2.2384,74.838,74.659
2.3169,75.073,74.584
2.3955,75.301,75.124
2.474,75.38,75.529
2.5525,75.195,75.288
2.6311,74.863,74.549
2.7096,74.599,74.362
2.7882,74.509,75.21
2.8667,74.661,75.299
2.9452,74.915,74.476
3.0238,75.155,74.371
3.1023,75.314,74.987
3.1809,75.341,75.87
3.2594,75.225,75.884
3.3379,75.032,75.233
3.4165,74.863,74.508
3.495,74.82,74.146
3.5736,74.935,74.704
3.6521,75.083,75.482
3.7306,75.162,75.4
3.8092,75.087,75.204
3.8877,74.93,75.362
3.9663,74.801,74.936
4.0448,74.743,74.483
4.1233,74.774,74.849
4.2019,74.858,75.445
4.2804,75.022,75.499
4.359,75.225,74.889
4.4375,75.424,74.278
4.516,75.388,74.295
4.5946,75.096,74.536
4.6731,74.742,74.948
4.7517,74.556,75.729
4.8302,74.773,75.934
4.9087,75.146,75.395
4.9873,75.42,74.789
5.0658,75.361,74.427
5.1444,75.064,74.447
5.2229,74.848,75.034
5.3014,74.829,75.643
5.38,75.064,75.174
5.4585,75.18,74.53
5.5371,75.013,74.625
5.6156,74.68,75.338
5.6941,74.357,75.837
5.7727,74.414,75.093
5.8512,74.791,74.219
5.9298,75.268,74.154
6.0083,75.628,75.215
6.0868,75.609,75.606
6.1654,75.273,75.02
6.2439,74.854,74.757


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_142.csv <==
x,qOut,qIn
0.03927,75.661,75.585
0.11781,75.606,75.175
0.19635,75.082,74.513
0.27489,74.464,74.897
0.35343,74.18,75.179
0.43197,74.502,74.923
0.51051,75.031,75.125
0.58905,75.443,75.224
0.66759,75.466,74.869
0.74613,75.213,74.577
0.82467,74.952,74.682
0.90321,74.823,75.113
0.98175,74.919,75.488
1.0603,75.045,75.189
1.1388,75.085,74.489
1.2174,75.046,74.421
1.2959,74.961,75.633
1.3744,74.941,76.106
1.453,74.979,75.173
1.5315,75.04,74.372
1.6101,75.087,75.244
1.6886,75.086,75.474
1.7671,75.03,74.464
1.8457,74.942,73.875
1.9242,74.849,74.291
2.0028,74.844,75.048
2.0813,74.922,75.862
2.1598,75.018,75.934
2.2384,75.057,74.801
2.3169,74.996,74.526
2.3955,74.952,75.145
2.474,75,75.348
2.5525,75.196,74.843
2.6311,75.39,74.695
2.7096,75.396,75.045
2.7882,75.188,75.284
2.8667,74.78,75.193
2.9452,74.456,74.945
3.0238,74.374,74.558
3.1023,74.521,74.617
3.1809,74.847,75.163
3.2594,75.193,75.378
3.3379,75.433,75.234
3.4165,75.492,74.934
3.495,75.309,74.714
3.5736,75.019,74.781
3.6521,74.837,75.096
3.7306,74.823,75.303
3.8092,74.992,75.217
3.8877,75.116,74.96
3.9663,75.119,74.58
4.0448,75.032,74.339
4.1233,74.906,75.084
4.2019,74.837,75.686
4.2804,74.849,75.302
4.359,74.931,74.796
4.4375,75.067,74.671
4.516,75.151,75.193
4.5946,75.116,75.848
4.6731,75.005,75.44
4.7517,74.885,74.532
4.8302,74.924,74.349
4.9087,75.046,74.324
4.9873,75.124,74.78
5.0658,75.031,76.175
5.1444,74.828,76.222
5.2229,74.722,74.959
5.3014,74.775,74.339
5.38,75.006,74.337
5.4585,75.176,74.139
5.5371,75.219,74.548
5.6156,75.19,75.488
5.6941,75.168,75.985
5.7727,75.202,75.165
5.8512,75.137,74.263
5.9298,74.938,74.693
6.0083,74.601,75.628
6.0868,74.485,75.222
6.1654,74.742,74.472
6.2439,75.203,74.642


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_143.csv <==
x,qOut,qIn
0.03927,75.392,75.011
0.11781,75.554,74.325
0.19635,75.424,74.82
0.27489,75.164,74.959
0.35343,74.962,74.277
0.43197,75.022,74.515
0.51051,75.161,75.363
0.58905,75.191,75.838
0.66759,74.933,75.247
0.74613,74.526,74.628
0.82467,74.308,74.647
0.90321,74.402,74.945
0.98175,74.856,75.271
1.0603,75.37,75.202
1.1388,75.683,74.697
1.2174,75.678,74.773
1.2959,75.271,75.823
1.3744,74.734,75.637
1.453,74.425,74.373
1.5315,74.438,74.068
1.6101,74.788,75.349
1.6886,75.133,75.467
1.7671,75.316,74.779
1.8457,75.319,74.502
1.9242,75.148,74.984
2.0028,74.945,75.55
2.0813,74.826,75.625
2.1598,74.826,74.839
2.2384,74.958,74.504
2.3169,75.108,74.964
2.3955,75.194,74.928
2.474,75.196,74.959
2.5525,75.107,75.22
2.6311,74.988,74.972
2.7096,74.885,74.825
2.7882,74.827,75.078
2.8667,74.839,75.442
2.9452,74.91,75.301
3.0238,75.007,74.669
3.1023,75.099,74.201
3.1809,75.161,74.842
3.2594,75.167,75.778
3.3379,75.098,75.674
3.4165,74.977,74.497
3.495,74.836,74.151
3.5736,74.793,74.994
3.6521,74.867,75.429
3.7306,74.997,75.327
3.8092,75.111,75.443
3.8877,75.141,75.151
3.9663,75.12,74.47
4.0448,75.07,74.638
4.1233,75.007,75.576
4.2019,74.912,75.534
4.2804,74.85,74.753
4.359,74.865,74.22
4.4375,74.995,74.807
4.516,75.091,75.315
4.5946,75.036,75.386
4.6731,74.893,75.334
4.7517,74.756,74.822
4.8302,74.865,74.353
4.9087,75.11,74.367
4.9873,75.312,74.602
5.0658,75.293,75.559
5.1444,75.09,75.992
5.2229,74.937,75.28
5.3014,74.908,74.744
5.38,75.03,75.122
5.4585,75.032,75.141
5.5371,74.918,74.925
5.6156,74.82,75.216
5.6941,74.888,75.43
5.7727,75.115,74.791
5.8512,75.218,74.281
5.9298,75.099,74.209
6.0083,74.707,74.383
6.0868,74.465,75.047
6.1654,74.58,75.929
6.2439,74.943,76.196


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_144.csv <==
x,qOut,qIn
0.03927,74.831,74.54
0.11781,75.042,74.777
0.19635,75.114,75.304
0.27489,75.061,75.505
0.35343,74.933,75.003
0.43197,74.929,74.941
0.51051,75.039,75.181
0.58905,75.177,75.051
0.66759,75.255,75.176
0.74613,75.211,75.042
0.82467,75.09,74.471
0.90321,74.949,74.73
0.98175,74.841,75.098
1.0603,74.786,75.028
1.1388,74.774,75.451
1.2174,74.802,75.495
1.2959,74.867,74.625
1.3744,74.979,74.099
1.453,75.11,74.336
1.5315,75.212,75.236
1.6101,75.24,75.581
1.6886,75.174,75.152
1.7671,75.065,74.994
1.8457,74.954,75.087
1.9242,74.874,75.505
2.0028,74.823,75.442
2.0813,74.842,74.799
2.1598,74.942,74.603
2.2384,75.131,75.036
2.3169,75.261,75.058
2.3955,75.182,74.937
2.474,74.935,74.779
2.5525,74.6,74.199
2.6311,74.517,74.406
2.7096,74.715,75.761
2.7882,75.042,76.561
2.8667,75.33,75.44
2.9452,75.403,74.022
3.0238,75.321,73.586
3.1023,75.186,74.406
3.1809,75.096,75.519
3.2594,75.075,75.659
3.3379,75.056,75.344
3.4165,75.002,75.137
3.495,74.886,74.851
3.5736,74.741,74.548
3.6521,74.644,74.721
3.7306,74.666,75.183
3.8092,74.864,75.359
3.8877,75.213,75.036
3.9663,75.462,74.858
4.0448,75.433,75.243
4.1233,74.97,75.206
4.2019,74.426,74.587
4.2804,74.281,74.684
4.359,74.571,75.21
4.4375,75.23,74.601
4.516,75.634,74.177
4.5946,75.576,75.13
4.6731,75.203,76.179
4.7517,74.73,75.639
4.8302,74.632,74.671
4.9087,74.832,74.39
4.9873,75.114,74.661
5.0658,75.26,75.06
5.1444,75.221,75.129
5.2229,75.123,74.999
5.3014,75.024,74.744
5.38,74.961,75.027
5.4585,74.855,75.396
5.5371,74.741,75.001
5.6156,74.694,74.552
5.6941,74.787,75.363
5.7727,75.036,75.938
5.8512,75.295,75.16
5.9298,75.428,74.316
6.0083,75.312,74.9
6.0868,74.996,75.271
6.1654,74.731,74.935
6.2439,74.646,74.625


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_145.csv <==
x,qOut,qIn
0.03927,75.144,74.729
0.11781,75.193,74.975
0.19635,75.153,75.209
0.27489,75.025,74.877
0.35343,74.827,74.996
0.43197,74.726,75.784
0.51051,74.808,75.916
0.58905,75.015,75.002
0.66759,75.271,73.833
0.74613,75.35,74.213
0.82467,75.205,75.426
0.90321,74.948,76.128
0.98175,74.713,75.067
1.0603,74.704,73.9
1.1388,74.827,74.142
1.2174,74.957,75.168
1.2959,74.971,75.373
1.3744,74.936,75.372
1.453,74.998,75.488
1.5315,75.155,74.697
1.6101,75.373,74.385
1.6886,75.375,75.407
1.7671,75.133,75.655
1.8457,74.825,75.07
1.9242,74.655,74.969
2.0028,74.814,75.2
2.0813,75.052,75.018
2.1598,75.161,74.587
2.2384,74.957,74.182
2.3169,74.676,74.472
2.3955,74.636,75.351
2.474,74.847,76.1
2.5525,75.256,75.88
2.6311,75.411,75.125
2.7096,75.247,74.609
2.7882,74.961,74.436
2.8667,74.787,74.293
2.9452,74.964,74.531
3.0238,75.247,75.158
3.1023,75.404,75.462
3.1809,75.229,74.93
3.2594,74.836,74.955
3.3379,74.517,75.402
3.4165,74.42,74.916
3.495,74.636,74.458
3.5736,75.021,75.079
3.6521,75.423,75.368
3.7306,75.678,75.216
3.8092,75.628,74.788
3.8877,75.169,74.875
3.9663,74.622,75.247
4.0448,74.294,75.027
4.1233,74.447,74.803
4.2019,74.86,75.202
4.2804,75.2,75.357
4.359,75.342,75.063
4.4375,75.22,75.044
4.516,75.025,75.09
4.5946,74.883,74.654
4.6731,74.836,74.562
4.7517,74.906,75.153
4.8302,75.019,75.185
4.9087,75.105,74.745
4.9873,75.13,74.69
5.0658,75.067,75.43
5.1444,74.976,75.52
5.2229,74.937,74.879
5.3014,74.971,74.756
5.38,75.079,75.347
5.4585,75.165,75.061
5.5371,75.169,74.433
5.6156,75.094,74.338
5.6941,74.955,75.469
5.7727,74.844,76.058
5.8512,74.803,75.343
5.9298,74.828,74.45
6.0083,74.9,74.596
6.0868,74.964,74.968
6.1654,75.02,74.987
6.2439,75.076,74.886


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_146.csv <==
x,qOut,qIn
0.03927,75.138,75.15
0.11781,75.127,75.551
0.19635,75.022,75.141
0.27489,74.915,74.746
0.35343,74.895,74.943
0.43197,74.993,74.913
0.51051,75.119,74.508
0.58905,75.192,74.441
0.66759,75.14,75.05
0.74613,75.003,75.323
0.82467,74.894,75.112
0.90321,74.864,75.12
0.98175,74.943,75.787
1.0603,75.029,75.486
1.1388,75.078,74.454
1.2174,75.097,74.246
1.2959,75.108,74.369
1.3744,75.122,74.398
1.453,75.076,75.344
1.5315,74.957,76.165
1.6101,74.764,75.656
1.6886,74.627,75.002
1.7671,74.629,74.862
1.8457,74.757,74.771
1.9242,74.981,74.509
2.0028,75.216,74.549
2.0813,75.394,74.925
2.1598,75.439,75.551
2.2384,75.281,75.334
2.3169,74.903,74.47
2.3955,74.527,74.515
2.474,74.35,75.054
2.5525,74.534,75.247
2.6311,74.979,75.159
2.7096,75.438,75.066
2.7882,75.716,75.402
2.8667,75.645,75.897
2.9452,75.223,74.986
3.0238,74.753,73.664
3.1023,74.48,74.038
3.1809,74.603,75.94
3.2594,74.925,76.031
3.3379,75.168,74.787
3.4165,75.228,73.777
3.495,75.046,74.179
3.5736,74.829,75.311
3.6521,74.751,75.985
3.7306,74.849,75.676
3.8092,75.124,74.671
3.8877,75.378,74.535
3.9663,75.442,75.086
4.0448,75.291,75.305
4.1233,74.931,75.368
4.2019,74.674,75.258
4.2804,74.683,74.529
4.359,74.871,74.227
4.4375,75.11,75.085
4.516,75.069,75.434
4.5946,74.833,75.135
4.6731,74.626,74.871
4.7517,74.681,75.086
4.8302,75.037,75.031
4.9087,75.371,74.64
4.9873,75.495,74.758
5.0658,75.259,75.169
5.1444,74.973,75.176
5.2229,74.89,75.22
5.3014,74.974,74.967
5.38,75.122,74.539
5.4585,75.02,74.969
5.5371,74.818,75.395
5.6156,74.706,75.157
5.6941,74.86,75.067
5.7727,75.121,75.28
5.8512,75.231,74.959
5.9298,75.153,74.499
6.0083,74.9,75.002
6.0868,74.776,75.502
6.1654,74.839,75.071
6.2439,74.997,74.54


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_147.csv <==
x,qOut,qIn
0.03927,74.991,74.794
0.11781,75.354,74.489
0.19635,75.563,75.37
0.27489,75.452,75.573
0.35343,74.887,74.862
0.43197,74.295,74.888
0.51051,74.139,75.177
0.58905,74.431,75.21
0.66759,75.084,74.584
0.74613,75.546,74.361
0.82467,75.619,75.011
0.90321,75.37,75.618
0.98175,74.92,75.42
1.0603,74.686,74.902
1.1388,74.739,74.684
1.2174,74.949,74.786
1.2959,75.154,74.566
1.3744,75.194,74.612
1.453,75.15,75.401
1.5315,75.094,75.868
1.6101,75.089,74.941
1.6886,75.053,74.368
1.7671,74.945,74.735
1.8457,74.824,75.383
1.9242,74.764,75.83
2.0028,74.89,75.252
2.0813,75.103,74.157
2.1598,75.262,74.096
2.2384,75.228,75.141
2.3169,74.98,75.315
2.3955,74.732,74.952
2.474,74.634,74.631
2.5525,74.808,74.755
2.6311,75.082,75.55
2.7096,75.243,76.066
2.7882,75.24,75.255
2.8667,75.058,74.192
2.9452,74.952,74.718
3.0238,74.996,75.532
3.1023,75.1,75.538
3.1809,75.147,74.658
3.2594,74.979,74.253
3.3379,74.753,74.572
3.4165,74.619,75.132
3.495,74.712,75.428
3.5736,74.913,75.439
3.6521,75.075,75.273
3.7306,75.167,74.993
3.8092,75.189,74.853
3.8877,75.228,74.862
3.9663,75.236,74.886
4.0448,75.185,74.933
4.1233,75.057,74.819
4.2019,74.96,74.85
4.2804,74.919,75.07
4.359,74.89,74.898
4.4375,74.815,74.949
4.516,74.731,75.316
4.5946,74.788,75.116
4.6731,74.99,74.668
4.7517,75.307,75.277
4.8302,75.447,75.617
4.9087,75.325,74.763
4.9873,75.056,74.287
5.0658,74.797,74.798
5.1444,74.761,75.162
5.2229,74.848,75.648
5.3014,74.944,76.018
5.38,74.949,75.359
5.4585,74.918,74.203
5.5371,74.918,73.851
5.6156,74.955,74.395
5.6941,75.02,74.579
5.7727,75.076,75.104
5.8512,75.115,76.059
5.9298,75.113,75.891
6.0083,75.05,74.559
6.0868,74.899,74.147
6.1654,74.771,74.881
6.2439,74.773,75.646


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_148.csv <==
x,qOut,qIn
0.03927,74.636,74.576
0.11781,74.796,75.615
0.19635,75.055,75.952
0.27489,75.267,75.289
0.35343,75.3,74.614
0.43197,75.147,74.17
0.51051,74.982,74.042
0.58905,74.92,75.01
0.66759,75.052,75.809
0.74613,75.188,75.441
0.82467,75.135,75.185
0.90321,74.921,75.125
0.98175,74.621,75.181
1.0603,74.576,75.146
1.1388,74.808,74.669
1.2174,75.162,74.014
1.2959,75.47,74.469
1.3744,75.507,75.272
1.453,75.257,75.336
1.5315,74.86,75.19
1.6101,74.478,75.23
1.6886,74.404,74.949
1.7671,74.642,74.519
1.8457,75.043,74.728
1.9242,75.447,75.715
2.0028,75.63,75.811
2.0813,75.531,75.061
2.1598,75.229,74.554
2.2384,74.827,74.653
2.3169,74.554,74.894
2.3955,74.477,75.165
2.474,74.573,75.124
2.5525,74.805,74.578
2.6311,75.076,74.547
2.7096,75.247,75.18
2.7882,75.254,75.656
2.8667,75.052,75.482
2.9452,74.863,74.865
3.0238,74.876,74.499
3.1023,75.058,74.734
3.1809,75.327,75.068
3.2594,75.369,75.224
3.3379,75.181,75.241
3.4165,74.913,74.817
3.495,74.742,74.7
3.5736,74.778,74.808
3.6521,74.876,74.58
3.7306,74.955,75.047
3.8092,74.954,76.005
3.8877,75.01,75.489
3.9663,75.131,74.494
4.0448,75.228,74.231
4.1233,75.197,75.272
4.2019,75.001,75.788
4.2804,74.839,75.232
4.359,74.812,74.719
4.4375,74.991,74.692
4.516,75.118,74.709
4.5946,75.043,74.867
4.6731,74.846,74.931
4.7517,74.652,75.144
4.8302,74.746,75.383
4.9087,75.024,75.227
4.9873,75.291,74.904
5.0658,75.351,74.438
5.1444,75.158,74.481
5.2229,74.944,75.047
5.3014,74.858,75.327
5.38,75.017,75.346
5.4585,75.2,75.428
5.5371,75.194,75.094
5.6156,75.013,74.456
5.6941,74.715,74.633
5.7727,74.644,75.706
5.8512,74.826,75.992
5.9298,75.103,74.883
6.0083,75.303,73.717
6.0868,75.226,74.584
6.1654,74.973,75.688
6.2439,74.719,75.07


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_149.csv <==
x,qOut,qIn
0.03927,74.936,75.934
0.11781,74.953,74.839
0.19635,74.994,73.765
0.27489,74.967,74.36
0.35343,74.795,76.138
0.43197,74.645,76.219
0.51051,74.693,75.083
0.58905,74.911,74.463
0.66759,75.233,74.867
0.74613,75.344,75.117
0.82467,75.192,75.093
0.90321,74.923,74.574
0.98175,74.719,74.071
1.0603,74.816,75.009
1.1388,75.038,75.925
1.2174,75.188,75.128
1.2959,75.084,74.585
1.3744,74.842,75.105
1.453,74.757,75.023
1.5315,74.905,75.171
1.6101,75.302,75.546
1.6886,75.569,75.13
1.7671,75.509,74.578
1.8457,75.197,74.508
1.9242,74.763,75.153
2.0028,74.585,75.327
2.0813,74.646,75.011
2.1598,74.815,74.826
2.2384,74.95,74.728
2.3169,75.013,74.755
2.3955,75.043,75.014
2.474,75.052,75.263
2.5525,75.039,75.113
2.6311,75.038,74.946
2.7096,75.087,74.971
2.7882,75.148,75.008
2.8667,75.166,75.206
2.9452,75.044,75.505
3.0238,74.894,75.255
3.1023,74.82,74.54
3.1809,74.915,74.076
3.2594,75.038,74.632
3.3379,75.044,75.424
3.4165,74.954,75.295
3.495,74.826,75.344
3.5736,74.857,75.898
3.6521,74.984,75.337
3.7306,75.105,74.084
3.8092,75.113,73.864
3.8877,75.058,74.85
3.9663,75.063,75.616
4.0448,75.124,75.707
4.1233,75.215,75.178
4.2019,75.115,75.035
4.2804,74.845,75.154
4.359,74.578,74.831
4.4375,74.5,74.447
4.516,74.763,74.683
4.5946,75.18,74.907
4.6731,75.519,74.853
4.7517,75.562,75.364
4.8302,75.197,75.824
4.9087,74.701,75.265
4.9873,74.371,74.741
5.0658,74.471,74.897
5.1444,74.899,74.981
5.2229,75.342,75.028
5.3014,75.601,75.134
5.38,75.515,75.114
5.4585,75.162,74.685
5.5371,74.781,74.254
5.6156,74.541,74.584
5.6941,74.573,75.425
5.7727,74.759,75.541
5.8512,74.984,75.207
5.9298,75.186,74.963
6.0083,75.321,74.762
6.0868,75.336,74.475
6.1654,75.223,74.672
6.2439,75.059,75.49


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_150.csv <==
x,qOut,qIn
0.03927,74.844,74.756
0.11781,75.12,75.212
0.19635,75.258,75.184
0.27489,75.233,74.85
0.35343,75.063,75.09
0.43197,75.022,75.252
0.51051,75.113,74.792
0.58905,75.199,74.255
0.66759,75.126,74.992
0.74613,74.795,75.987
0.82467,74.476,75.763
0.90321,74.37,74.864
0.98175,74.638,74.553
1.0603,75.072,74.921
1.1388,75.391,75.107
1.2174,75.488,75.048
1.2959,75.297,74.792
1.3744,75.062,74.54
1.453,74.94,74.782
1.5315,74.918,75.336
1.6101,74.947,75.039
1.6886,74.883,74.649
1.7671,74.838,74.899
1.8457,74.896,75.046
1.9242,75.127,75.108
2.0028,75.35,75.399
2.0813,75.38,75.298
2.1598,75.22,74.827
2.2384,74.921,74.613
2.3169,74.768,74.92
2.3955,74.787,75.407
2.474,74.88,75.608
2.5525,74.938,74.968
2.6311,74.918,74.173
2.7096,74.902,74.128
2.7882,74.913,74.995
2.8667,74.961,75.409
2.9452,74.983,74.924
3.0238,75.006,75.11
3.1023,75.047,75.751
3.1809,75.122,75.495
3.2594,75.14,74.865
3.3379,75.073,74.448
3.4165,74.986,74.058
3.495,74.962,74.858
3.5736,75.069,75.832
3.6521,75.141,75.595
3.7306,75.078,75.049
3.8092,74.8,75.014
3.8877,74.547,75.021
3.9663,74.542,74.631
4.0448,74.773,74.196
4.1233,75.177,74.611
4.2019,75.475,75.563
4.2804,75.544,75.979
4.359,75.381,75.313
4.4375,75.008,74.528
4.516,74.646,74.566
4.5946,74.503,74.944
4.6731,74.618,75.432
4.7517,74.991,75.44
4.8302,75.371,74.894
4.9087,75.52,74.516
4.9873,75.374,74.679
5.0658,74.91,74.727
5.1444,74.518,74.901
5.2229,74.463,75.459
5.3014,74.702,75.408
5.38,75.132,74.851
5.4585,75.392,74.951
5.5371,75.382,75.185
5.6156,75.183,75.011
5.6941,74.903,75.344
5.7727,74.829,75.668
5.8512,74.955,74.806
5.9298,75.128,73.737
6.0083,75.175,73.962
6.0868,74.974,75.21
6.1654,74.743,76.045
6.2439,74.652,75.393


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_151.csv <==
x,qOut,qIn
0.03927,75.033,75.411
0.11781,75.42,74.753
0.19635,75.6,74.641
0.27489,75.522,75.585
0.35343,75.167,76.192
0.43197,74.785,75.528
0.51051,74.601,74.501
0.58905,74.652,73.797
0.66759,74.93,74.488
0.74613,75.189,75.597
0.82467,75.279,75.563
0.90321,75.18,74.754
0.98175,74.899,74.554
1.0603,74.651,75.056
1.1388,74.574,75.494
1.2174,74.676,75.481
1.2959,74.928,74.953
1.3744,75.204,74.59
1.453,75.424,74.68
1.5315,75.51,74.993
1.6101,75.386,74.876
1.6886,75.033,74.765
1.7671,74.68,75.073
1.8457,74.509,75.137
1.9242,74.677,74.595
2.0028,74.988,74.765
2.0813,75.187,75.674
2.1598,75.218,76.066
2.2384,75.075,75.023
2.3169,75.024,74.294
2.3955,75.08,74.343
2.474,75.136,74.737
2.5525,75.07,75.353
2.6311,74.874,75.482
2.7096,74.748,75.323
2.7882,74.752,75.021
2.8667,74.908,74.343
2.9452,74.978,74.638
3.0238,74.949,75.509
3.1023,74.923,75.654
3.1809,75.015,75.156
3.2594,75.246,74.692
3.3379,75.384,74.423
3.4165,75.315,74.629
3.495,74.956,75.058
3.5736,74.633,75.037
3.6521,74.607,74.874
3.7306,74.837,75
3.8092,75.224,75.807
3.8877,75.364,75.415
3.9663,75.216,74.044
4.0448,74.956,74.212
4.1233,74.788,75.875
4.2019,74.928,75.717
4.2804,75.164,74.699
4.359,75.288,74.624
4.4375,75.11,75.033
4.516,74.773,74.775
4.5946,74.576,74.86
4.6731,74.607,75.393
4.7517,74.896,75.462
4.8302,75.158,74.741
4.9087,75.257,74.188
4.9873,75.2,74.435
5.0658,75.018,75.127
5.1444,74.881,75.372
5.2229,74.872,75.422
5.3014,74.97,75.565
5.38,75.137,75.365
5.4585,75.196,74.861
5.5371,75.104,74.638
5.6156,74.949,74.624
5.6941,74.839,74.707
5.7727,74.936,75.016
5.8512,75.1,75.319
5.9298,75.172,75.386
6.0083,75,75.262
6.0868,74.695,74.602
6.1654,74.545,74.086
6.2439,74.646,74.761


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_152.csv <==
x,qOut,qIn
0.03927,74.889,74.424
0.11781,75.104,74.777
0.19635,75.148,75.039
0.27489,75.032,74.543
0.35343,74.819,74.835
0.43197,74.826,75.716
0.51051,75.017,75.36
0.58905,75.218,74.464
0.66759,75.24,74.613
0.74613,75.025,75.285
0.82467,74.848,75.198
0.90321,74.854,74.809
0.98175,75.148,75.512
1.0603,75.405,75.937
1.1388,75.37,75.111
1.2174,75.083,74.179
1.2959,74.65,74.091
1.3744,74.517,74.908
1.453,74.692,75.859
1.5315,74.985,75.517
1.6101,75.192,74.519
1.6886,75.158,74.82
1.7671,74.992,75.153
1.8457,74.829,74.924
1.9242,74.794,74.898
2.0028,74.936,75.077
2.0813,75.168,75.011
2.1598,75.361,75.139
2.2384,75.391,75.709
2.3169,75.154,75.096
2.3955,74.822,73.972
2.474,74.597,74.303
2.5525,74.668,75.547
2.6311,74.964,75.686
2.7096,75.221,75.146
2.7882,75.303,74.576
2.8667,75.113,74.811
2.9452,74.865,75.047
3.0238,74.757,74.857
3.1023,74.817,74.754
3.1809,75.031,74.757
3.2594,75.199,75.266
3.3379,75.235,76.039
3.4165,75.142,75.927
3.495,74.941,74.692
3.5736,74.77,74.11
3.6521,74.742,74.455
3.7306,74.862,74.914
3.8092,75.113,74.854
3.8877,75.279,74.844
3.9663,75.229,75.051
4.0448,75.015,75.306
4.1233,74.723,75.24
4.2019,74.628,75.377
4.2804,74.754,75.608
4.359,75.012,75.116
4.4375,75.295,74.185
4.516,75.485,74.223
4.5946,75.483,74.87
4.6731,75.275,75.258
4.7517,74.861,75.567
4.8302,74.52,75.466
4.9087,74.453,74.631
4.9873,74.622,74.235
5.0658,74.936,74.941
5.1444,75.133,75.363
5.2229,75.235,75.254
5.3014,75.293,75.16
5.38,75.364,74.682
5.4585,75.327,74.321
5.5371,75.088,74.872
5.6156,74.759,75.578
5.6941,74.493,75.749
5.7727,74.591,75.114
5.8512,74.919,74.259
5.9298,75.24,74.376
6.0083,75.32,75.46
6.0868,75.098,75.801
6.1654,74.839,75.509
6.2439,74.722,74.884


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_153.csv <==
x,qOut,qIn
0.03927,75.123,74.539
0.11781,75.318,75.063
0.19635,75.325,75.384
0.27489,75.157,75.536
0.35343,74.867,75.219
0.43197,74.681,74.315
0.51051,74.649,74.245
0.58905,74.744,75.556
0.66759,74.925,75.985
0.74613,75.165,74.901
0.82467,75.373,74.385
0.90321,75.434,74.619
0.98175,75.233,74.652
1.0603,74.829,74.762
1.1388,74.537,75.324
1.2174,74.506,75.508
1.2959,74.83,74.963
1.3744,75.182,74.925
1.453,75.317,75.387
1.5315,75.225,75.171
1.6101,74.946,74.34
1.6886,74.829,74.276
1.7671,74.946,74.788
1.8457,75.155,75.767
1.9242,75.286,75.94
2.0028,75.099,74.888
2.0813,74.78,74.347
2.1598,74.559,75.019
2.2384,74.651,75.474
2.3169,74.977,74.863
2.3955,75.278,74.409
2.474,75.42,74.423
2.5525,75.308,75.19
2.6311,75.061,75.818
2.7096,74.811,75.536
2.7882,74.649,74.95
2.8667,74.649,74.9
2.9452,74.82,74.754
3.0238,75.086,74.393
3.1023,75.327,74.639
3.1809,75.427,75.589
3.2594,75.301,75.769
3.3379,75.061,75.068
3.4165,74.835,74.117
3.495,74.74,74.456
3.5736,74.749,75.265
3.6521,74.822,75.071
3.7306,74.958,74.663
3.8092,75.165,75.339
3.8877,75.36,75.524
3.9663,75.353,74.925
4.0448,75.133,74.957
4.1233,74.732,75.362
4.2019,74.565,75.367
4.2804,74.737,75.286
4.359,75.068,74.994
4.4375,75.339,74.432
4.516,75.238,74.132
4.5946,74.914,74.679
4.6731,74.61,75.61
4.7517,74.568,75.514
4.8302,74.793,74.678
4.9087,75.053,74.324
4.9873,75.22,74.831
5.0658,75.2,75.618
5.1444,75.14,75.38
5.2229,75.154,74.985
5.3014,75.23,75.06
5.38,75.33,75.022
5.4585,75.248,74.863
5.5371,74.988,74.814
5.6156,74.698,74.671
5.6941,74.547,74.608
5.7727,74.683,74.941
5.8512,74.94,75.435
5.9298,75.146,75.64
6.0083,75.144,75.399
6.0868,74.982,75.01
6.1654,74.869,74.618
6.2439,74.898,74.352


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_154.csv <==
x,qOut,qIn
0.03927,75.231,75.487
0.11781,74.97,75.454
0.19635,74.658,75.315
0.27489,74.522,75.356
0.35343,74.76,75.415
0.43197,75.172,74.992
0.51051,75.419,74.546
0.58905,75.399,74.845
0.66759,75.068,75.385
0.74613,74.815,74.92
0.82467,74.775,74.235
0.90321,74.849,74.496
0.98175,74.891,75.527
1.0603,74.764,75.163
1.1388,74.689,74.396
1.2174,74.783,74.854
1.2959,75.129,76.146
1.3744,75.462,75.541
1.453,75.568,74.039
1.5315,75.444,74.012
1.6101,75.129,75.433
1.6886,74.914,75.744
1.7671,74.852,75.474
1.8457,74.873,75.042
1.9242,74.883,74.636
2.0028,74.815,74.712
2.0813,74.758,74.806
2.1598,74.77,74.568
2.2384,74.894,74.675
2.3169,75.072,75.361
2.3955,75.206,75.955
2.474,75.236,75.837
2.5525,75.113,74.863
2.6311,74.907,74.286
2.7096,74.789,74.327
2.7882,74.834,74.519
2.8667,75.093,75.099
2.9452,75.358,75.591
3.0238,75.4,75.252
3.1023,75.191,74.814
3.1809,74.746,75.425
3.2594,74.46,75.33
3.3379,74.507,74.43
3.4165,74.807,74.486
3.495,75.237,75.042
3.5736,75.529,75.075
3.6521,75.55,75.235
3.7306,75.304,75.162
3.8092,74.822,74.717
3.8877,74.452,74.744
3.9663,74.422,75.248
4.0448,74.683,75.404
4.1233,75.126,75.068
4.2019,75.401,75.011
4.2804,75.413,74.963
4.359,75.23,74.714
4.4375,74.95,74.739
4.516,74.79,75.05
4.5946,74.782,75.281
4.6731,74.874,75.418
4.7517,75.005,74.881
4.8302,75.084,74.485
4.9087,75.085,74.791
4.9873,75.035,75.209
5.0658,74.971,75.606
5.1444,74.996,75.674
5.2229,75.089,74.791
5.3014,75.166,73.735
5.38,75.139,74.28
5.4585,74.974,75.597
5.5371,74.824,76.068
5.6156,74.787,75.316
5.6941,74.939,74.569
5.7727,75.118,74.708
5.8512,75.166,74.843
5.9298,75.082,75.15
6.0083,74.899,75.366
6.0868,74.874,74.661
6.1654,75.021,74.054
6.2439,75.194,74.583


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_155.csv <==
x,qOut,qIn
0.03927,74.7,74.759
0.11781,74.641,75.28
0.19635,74.826,75.585
0.27489,75.074,75.07
0.35343,75.202,74.162
0.43197,75.058,74.317
0.51051,74.792,75.158
0.58905,74.597,75.618
0.66759,74.651,75.015
0.74613,74.955,74.82
0.82467,75.298,75.253
0.90321,75.509,75.273
0.98175,75.441,74.932
1.0603,75.142,74.906
1.1388,74.865,74.93
1.2174,74.753,74.922
1.2959,74.913,74.724
1.3744,75.089,74.824
1.453,75.078,75.315
1.5315,74.914,75.677
1.6101,74.676,75.251
1.6886,74.684,74.727
1.7671,74.906,74.658
1.8457,75.179,74.555
1.9242,75.328,74.457
2.0028,75.258,74.929
2.0813,75.105,75.393
2.1598,74.971,75.448
2.2384,74.938,75.34
2.3169,74.911,75.225
2.3955,74.863,74.856
2.474,74.845,74.539
2.5525,74.919,74.997
2.6311,75.127,75.172
2.7096,75.311,74.744
2.7882,75.347,74.389
2.8667,75.125,75.065
2.9452,74.762,75.898
3.0238,74.517,75.861
3.1023,74.499,75.244
3.1809,74.767,74.337
3.2594,75.105,74.133
3.3379,75.344,75.035
3.4165,75.42,75.979
3.495,75.292,74.866
3.5736,75.072,73.827
3.6521,74.874,74.685
3.7306,74.749,75.804
3.8092,74.729,75.561
3.8877,74.766,74.87
3.9663,74.872,74.494
4.0448,75.042,74.519
4.1233,75.27,75.085
4.2019,75.419,75.383
4.2804,75.365,75.131
4.359,75.148,75.09
4.4375,74.84,75
4.516,74.729,74.325
4.5946,74.81,74.242
4.6731,74.956,75.094
4.7517,75.024,75.598
4.8302,74.994,75.535
4.9087,74.992,75.391
4.9873,75.032,75.113
5.0658,75.097,75.136
5.1444,75.009,74.651
5.2229,74.858,74.199
5.3014,74.785,74.896
5.38,74.929,75.773
5.4585,75.166,75.245
5.5371,75.213,74.416
5.6156,75.033,74.472
5.6941,74.648,75.068
5.7727,74.5,74.724
5.8512,74.702,74.613
5.9298,75.1,75.595
6.0083,75.507,76.054
6.0868,75.62,75.169
6.1654,75.42,74.569
6.2439,75.056,74.515


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_156.csv <==
x,qOut,qIn
0.03927,74.896,74.087
0.11781,74.828,74.355
0.19635,74.885,75.286
0.27489,75.073,75.471
0.35343,75.381,75.141
0.43197,75.579,75.429
0.51051,75.464,75.405
0.58905,75.087,74.704
0.66759,74.557,74.444
0.74613,74.379,74.808
0.82467,74.612,74.842
0.90321,75.037,74.785
0.98175,75.406,75.114
1.0603,75.42,75.077
1.1388,75.149,74.879
1.2174,74.798,75.225
1.2959,74.587,75.857
1.3744,74.7,75.469
1.453,75.008,74.512
1.5315,75.324,74.238
1.6101,75.467,74.701
1.6886,75.318,74.917
1.7671,75.002,75.183
1.8457,74.7,75.454
1.9242,74.589,75.313
2.0028,74.68,74.742
2.0813,74.826,74.336
2.1598,74.955,74.779
2.2384,75.015,75.955
2.3169,75.115,75.773
2.3955,75.254,74.574
2.474,75.347,74.052
2.5525,75.303,75.052
2.6311,75.032,75.561
2.7096,74.727,75.237
2.7882,74.568,74.841
2.8667,74.714,74.977
2.9452,75.032,74.912
3.0238,75.249,74.592
3.1023,75.269,75.073
3.1809,75.034,75.931
3.2594,74.848,75.239
3.3379,74.873,74.089
3.4165,75.039,73.976
3.495,75.236,75.159
3.5736,75.192,75.712
3.6521,75.002,75.124
3.7306,74.835,74.515
3.8092,74.865,75.143
3.8877,75.042,75.835
3.9663,75.142,75.636
4.0448,75.108,74.668
4.1233,74.924,74.026
4.2019,74.879,74.675
4.2804,75.001,75.444
4.359,75.145,75.39
4.4375,75.145,75.227
4.516,74.899,75.148
4.5946,74.658,74.788
4.6731,74.587,74.943
4.7517,74.81,75.009
4.8302,75.107,74.459
4.9087,75.3,74.465
4.9873,75.356,75.228
5.0658,75.276,75.427
5.1444,75.143,74.688
5.2229,74.966,74.471
5.3014,74.799,74.772
5.38,74.697,75.529
5.4585,74.797,76.019
5.5371,75.041,75.523
5.6156,75.279,74.986
5.6941,75.355,74.797
5.7727,75.167,74.335
5.8512,74.894,74.344
5.9298,74.697,74.969
6.0083,74.717,75.117
6.0868,74.858,75.249
6.1654,74.963,75.679
6.2439,74.983,75.227


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_157.csv <==
x,qOut,qIn
0.03927,74.967,75.2
0.11781,74.957,74.513
0.19635,75.095,74.198
0.27489,75.21,74.908
0.35343,75.12,75.417
0.43197,74.818,75.089
0.51051,74.625,75.188
0.58905,74.68,75.547
0.66759,75.062,75.264
0.74613,75.385,74.627
0.82467,75.419,74.51
0.90321,75.223,74.875
0.98175,74.915,75.203
1.0603,74.845,75.038
1.1388,74.922,74.607
1.2174,74.984,74.448
1.2959,74.867,75.046
1.3744,74.685,75.564
1.453,74.674,75.477
1.5315,74.857,75.125
1.6101,75.205,74.762
1.6886,75.426,74.536
1.7671,75.419,74.671
1.8457,75.24,75.05
1.9242,74.971,75.268
2.0028,74.817,75.451
2.0813,74.794,75.681
2.1598,74.836,75.463
2.2384,74.867,74.947
2.3169,74.833,74.261
2.3955,74.825,73.838
2.474,74.898,74.66
2.5525,75.095,75.66
2.6311,75.282,75.348
2.7096,75.289,74.976
2.7882,75.107,75.189
2.8667,74.767,75.203
2.9452,74.599,74.63
3.0238,74.73,74.407
3.1023,75.065,74.79
3.1809,75.472,75.532
3.2594,75.643,75.712
3.3379,75.462,75.189
3.4165,75.036,74.625
3.495,74.512,74.528
3.5736,74.315,74.744
3.6521,74.499,75.177
3.7306,74.896,75.311
3.8092,75.317,74.605
3.8877,75.484,74.698
3.9663,75.356,75.588
4.0448,75.055,75.73
4.1233,74.729,74.565
4.2019,74.658,74.453
4.2804,74.83,75.338
4.359,75.103,75.507
4.4375,75.325,74.849
4.516,75.317,74.65
4.5946,75.116,74.627
4.6731,74.86,74.821
4.7517,74.698,74.502
4.8302,74.755,74.647
4.9087,74.928,75.905
4.9873,75.102,76.05
5.0658,75.169,74.314
5.1444,75.145,74.022
5.2229,75.101,75.174
5.3014,75.068,76.128
5.38,75.064,75.597
5.4585,75.058,74.568
5.5371,75.031,74.08
5.6156,74.966,74.358
5.6941,74.847,75.283
5.7727,74.704,75.868
5.8512,74.652,75.503
5.9298,74.736,74.622
6.0083,74.987,74.866
6.0868,75.216,75.23
6.1654,75.268,74.894
6.2439,75.165,75.019


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_158.csv <==
x,qOut,qIn
0.03927,74.71,75.465
0.11781,74.989,74.5
0.19635,75.202,74.546
0.27489,75.286,75.15
0.35343,75.211,75.187
0.43197,75.139,75.246
0.51051,75.129,75.376
0.58905,75.137,75.136
0.66759,75.101,74.947
0.74613,74.89,74.912
0.82467,74.624,74.835
0.90321,74.468,74.754
0.98175,74.575,74.067
1.0603,74.901,74.479
1.1388,75.202,76.023
1.2174,75.337,76.312
1.2959,75.196,74.812
1.3744,74.956,74.433
1.453,74.838,74.865
1.5315,74.897,74.806
1.6101,75.145,74.652
1.6886,75.343,75.365
1.7671,75.359,75.937
1.8457,75.197,75.518
1.9242,74.893,74.396
2.0028,74.637,74.075
2.0813,74.536,74.481
2.1598,74.611,75.273
2.2384,74.859,75.604
2.3169,75.191,75.157
2.3955,75.436,74.806
2.474,75.469,74.857
2.5525,75.181,75.279
2.6311,74.768,75.257
2.7096,74.586,74.727
2.7882,74.714,74.455
2.8667,75.162,74.864
2.9452,75.464,75.163
3.0238,75.39,75.341
3.1023,75.037,75.27
3.1809,74.57,74.669
3.2594,74.471,74.737
3.3379,74.717,75.409
3.4165,75.088,75.412
3.495,75.352,74.455
3.5736,75.338,74.331
3.6521,75.165,74.874
3.7306,74.967,75.222
3.8092,74.874,75.822
3.8877,74.866,75.901
3.9663,74.874,74.896
4.0448,74.893,73.967
4.1233,74.928,74.816
4.2019,75.029,75.763
4.2804,75.134,75.21
4.359,75.187,74.22
4.4375,75.139,74.311
4.516,75.024,75.04
4.5946,74.891,75.531
4.6731,74.783,75.503
4.7517,74.731,75.018
4.8302,74.804,75.156
4.9087,75.01,75.406
4.9873,75.254,74.735
5.0658,75.425,74.09
5.1444,75.331,74.819
5.2229,75.067,75.536
5.3014,74.81,75.535
5.38,74.74,74.984
5.4585,74.818,74.851
5.5371,74.858,75.114
5.6156,74.838,75.28
5.6941,74.778,75.349
5.7727,74.919,75.09
5.8512,75.2,74.684
5.9298,75.439,74.542
6.0083,75.443,74.404
6.0868,75.13,74.456
6.1654,74.771,74.979
6.2439,74.575,75.754


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_159.csv <==
x,qOut,qIn
0.03927,75.071,74.132
0.11781,75.037,74.624
0.19635,74.947,75.979
0.27489,74.838,75.951
0.35343,74.757,74.49
0.43197,74.882,74.116
0.51051,75.171,74.543
0.58905,75.441,74.802
0.66759,75.493,74.866
0.74613,75.147,75.353
0.82467,74.71,75.688
0.90321,74.465,75.627
0.98175,74.661,75.276
1.0603,75.041,74.488
1.1388,75.271,74.071
1.2174,75.294,74.96
1.2959,75.118,75.698
1.3744,75.066,75.076
1.453,75.09,74.629
1.5315,75.053,74.743
1.6101,74.809,74.899
1.6886,74.498,74.958
1.7671,74.442,75.082
1.8457,74.684,75.068
1.9242,75.199,75.521
2.0028,75.571,75.733
2.0813,75.602,75.027
2.1598,75.342,74.239
2.2384,74.891,74.002
2.3169,74.656,74.687
2.3955,74.719,75.486
2.474,74.946,75.313
2.5525,75.17,74.937
2.6311,75.153,75.235
2.7096,74.966,75.1
2.7882,74.773,74.733
2.8667,74.738,75.088
2.9452,74.944,75.469
3.0238,75.228,75.334
3.1023,75.424,75.07
3.1809,75.379,74.962
3.2594,75.063,74.898
3.3379,74.688,74.891
3.4165,74.451,74.726
3.495,74.52,74.573
3.5736,74.82,74.995
3.6521,75.126,75.458
3.7306,75.302,75.398
3.8092,75.238,74.588
3.8877,75.053,74.454
3.9663,74.936,75.035
4.0448,74.953,75.217
4.1233,75.134,75.128
4.2019,75.285,75.167
4.2804,75.291,75.178
4.359,75.16,75.31
4.4375,74.926,75.004
4.516,74.753,74.612
4.5946,74.715,74.619
4.6731,74.797,74.826
4.7517,74.969,75.093
4.8302,75.107,75
4.9087,75.129,74.963
4.9873,75.044,75.339
5.0658,74.876,74.795
5.1444,74.793,74.411
5.2229,74.862,75.39
5.3014,75.033,75.863
5.38,75.237,74.376
5.4585,75.312,73.877
5.5371,75.228,74.968
5.6156,75.044,76.07
5.6941,74.834,76.009
5.7727,74.734,75.254
5.8512,74.76,74.509
5.9298,74.866,74.072
6.0083,74.997,74.412
6.0868,75.074,75.275
6.1654,75.097,75.782
6.2439,75.087,75.31


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_160.csv <==
x,qOut,qIn
0.03927,75.513,75.258
0.11781,75.48,75.097
0.19635,75.283,74.581
0.27489,75,74.74
0.35343,74.718,74.603
0.43197,74.608,74.677
0.51051,74.72,75.659
0.58905,74.973,75.684
0.66759,75.273,74.584
0.74613,75.383,74.704
0.82467,75.25,75.436
0.90321,74.99,75.689
0.98175,74.753,74.967
1.0603,74.782,74.007
1.1388,74.964,73.863
1.2174,75.126,74.96
1.2959,75.094,76.096
1.3744,74.89,75.855
1.453,74.729,75.041
1.5315,74.71,74.24
1.6101,74.896,74.302
1.6886,75.095,75.25
1.7671,75.208,75.745
1.8457,75.238,75.21
1.9242,75.212,74.644
2.0028,75.172,74.985
2.0813,75.045,75.232
2.1598,74.838,74.861
2.2384,74.573,74.806
2.3169,74.503,75.3
2.3955,74.722,75.37
2.474,75.097,75.115
2.5525,75.467,74.897
2.6311,75.465,74.551
2.7096,75.145,74.287
2.7882,74.773,74.635
2.8667,74.644,75.566
2.9452,74.907,75.793
3.0238,75.22,75.328
3.1023,75.361,75.057
3.1809,75.15,74.71
3.2594,74.868,74.341
3.3379,74.784,74.777
3.4165,74.903,75.328
3.495,75.175,75.097
3.5736,75.282,74.676
3.6521,75.161,74.737
3.7306,74.899,74.98
3.8092,74.612,75.432
3.8877,74.529,75.522
3.9663,74.696,74.942
4.0448,75.015,74.709
4.1233,75.378,75.131
4.2019,75.525,75.198
4.2804,75.373,74.869
4.359,75.046,74.624
4.4375,74.705,75.619
4.516,74.656,75.874
4.5946,74.808,74.625
4.6731,74.991,73.825
4.7517,75.039,74.645
4.8302,74.971,75.054
4.9087,74.948,74.751
4.9873,75.012,74.876
5.0658,75.175,75.811
5.1444,75.243,75.731
5.2229,75.16,75.024
5.3014,75.003,74.89
5.38,74.87,75.249
5.4585,74.921,74.932
5.5371,75.082,74.306
5.6156,75.218,74.276
5.6941,75.197,75.441
5.7727,74.955,76.052
5.8512,74.653,75.402
5.9298,74.454,74.532
6.0083,74.503,74.588
6.0868,74.766,75.033
6.1654,75.093,75.057
6.2439,75.373,74.917


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_161.csv <==
x,qOut,qIn
0.03927,74.812,74.924
0.11781,74.781,75.782
0.19635,74.851,75.743
0.27489,75.039,75.009
0.35343,75.337,74.239
0.43197,75.484,74.628
0.51051,75.341,75.346
0.58905,75.018,75.288
0.66759,74.667,74.594
0.74613,74.65,74.472
0.82467,74.88,74.877
0.90321,75.141,75.126
0.98175,75.212,75.113
1.0603,75.035,75.389
1.1388,74.857,75.542
1.2174,74.823,75.263
1.2959,75.043,74.536
1.3744,75.271,74.33
1.453,75.298,74.637
1.5315,75.137,75.045
1.6101,74.853,75.545
1.6886,74.75,75.434
1.7671,74.806,74.867
1.8457,74.894,74.838
1.9242,74.879,75.035
2.0028,74.797,74.911
2.0813,74.835,75.086
2.1598,75.015,75.318
2.2384,75.322,75.48
2.3169,75.445,74.938
2.3955,75.269,73.94
2.474,74.923,73.96
2.5525,74.578,75.474
2.6311,74.566,76.055
2.7096,74.813,75.445
2.7882,75.132,74.681
2.8667,75.33,75.031
2.9452,75.278,75.426
3.0238,75.093,74.814
3.1023,74.928,73.965
3.1809,74.931,74.474
3.2594,75.099,75.657
3.3379,75.217,76.11
3.4165,75.164,75.526
3.495,74.853,74.624
3.5736,74.543,74.466
3.6521,74.494,74.518
3.7306,74.716,74.611
3.8092,75.164,75.122
3.8877,75.507,75.337
3.9663,75.56,74.896
4.0448,75.333,74.584
4.1233,74.877,75.57
4.2019,74.542,76.027
4.2804,74.503,75.002
4.359,74.716,74.125
4.4375,75.099,75.189
4.516,75.408,75.653
4.5946,75.483,74.963
4.6731,75.302,74.942
4.7517,74.87,74.915
4.8302,74.531,74.476
4.9087,74.495,74.887
4.9873,74.699,75.387
5.0658,75.023,74.76
5.1444,75.18,74.417
5.2229,75.197,74.795
5.3014,75.16,75.028
5.38,75.159,75.161
5.4585,75.166,75.554
5.5371,75.12,75.699
5.6156,75.046,75.264
5.6941,74.988,74.491
5.7727,75.025,74.32
5.8512,75.071,74.77
5.9298,75.066,75.318
6.0083,74.96,75.4
6.0868,74.863,75.189
6.1654,74.827,74.782
6.2439,74.825,74.325


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_162.csv <==
x,qOut,qIn
0.03927,75.132,75.409
0.11781,75.481,74.937
0.19635,75.591,74.786
0.27489,75.398,75.228
0.35343,74.886,74.942
0.43197,74.505,74.695
0.51051,74.486,75.349
0.58905,74.736,75.756
0.66759,75.107,75.094
0.74613,75.255,74.49
0.82467,75.163,74.453
0.90321,74.951,74.827
0.98175,74.759,75.374
1.0603,74.77,75.287
1.1388,74.929,74.739
1.2174,75.115,74.65
1.2959,75.21,75.01
1.3744,75.142,74.926
1.453,75.021,74.864
1.5315,74.953,75.377
1.6101,75.031,76.115
1.6886,75.192,75.519
1.7671,75.267,74.338
1.8457,75.198,73.774
1.9242,74.949,74.423
2.0028,74.748,75.143
2.0813,74.737,75.19
2.1598,74.873,75.157
2.2384,75.078,75.345
2.3169,75.1,75.311
2.3955,74.956,75.266
2.474,74.793,74.975
2.5525,74.765,74.324
2.6311,75.005,74.769
2.7096,75.334,75.621
2.7882,75.536,75.152
2.8667,75.407,74.39
2.9452,74.927,75.027
3.0238,74.459,75.621
3.1023,74.256,75.483
3.1809,74.513,74.433
3.2594,74.965,74.041
3.3379,75.332,74.708
3.4165,75.5,75.637
3.495,75.399,76.102
3.5736,75.176,75.431
3.6521,74.969,74.334
3.7306,74.844,74.194
3.8092,74.842,75.182
3.8877,74.892,75.599
3.9663,74.969,75.206
4.0448,75.052,74.506
4.1233,75.126,74.539
4.2019,75.121,74.989
4.2804,75.003,75.138
4.359,74.833,75.289
4.4375,74.69,75.361
4.516,74.763,74.768
4.5946,75.017,74.411
4.6731,75.296,75.291
4.7517,75.43,75.58
4.8302,75.26,74.412
4.9087,74.974,74.221
4.9873,74.77,74.941
5.0658,74.835,75.068
5.1444,75.009,75.188
5.2229,75.056,75.733
5.3014,74.971,75.805
5.38,74.803,75.016
5.4585,74.84,74.365
5.5371,75.022,74.328
5.6156,75.196,74.741
5.6941,75.206,75.039
5.7727,75.079,75.056
5.8512,74.963,75.143
5.9298,74.893,75.282
6.0083,74.87,74.831
6.0868,74.781,74.355
6.1654,74.735,74.722
6.2439,74.826,75.368


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_163.csv <==
x,qOut,qIn
0.03927,74.857,75.58
0.11781,74.88,75.25
0.19635,75.003,74.523
0.27489,75.172,74.336
0.35343,75.33,75.222
0.43197,75.278,75.881
0.51051,75.001,75.492
0.58905,74.675,74.875
0.66759,74.501,74.96
0.74613,74.703,74.556
0.82467,75.059,73.83
0.90321,75.335,74.243
0.98175,75.311,75.743
1.0603,75.07,75.925
1.1388,74.879,75.224
1.2174,74.827,74.88
1.2959,74.952,74.772
1.3744,74.993,74.679
1.453,74.963,75.034
1.5315,74.969,75.366
1.6101,75.129,75.499
1.6886,75.349,75.306
1.7671,75.325,74.816
1.8457,75.019,74.41
1.9242,74.459,74.162
2.0028,74.219,74.658
2.0813,74.45,75.631
2.1598,74.943,75.835
2.2384,75.448,75.09
2.3169,75.584,74.807
2.3955,75.373,75.076
2.474,75.021,75.517
2.5525,74.751,74.831
2.6311,74.829,74.094
2.7096,75.108,74.686
2.7882,75.357,75.234
2.8667,75.351,75.002
2.9452,75.013,74.998
3.0238,74.63,74.834
3.1023,74.434,74.745
3.1809,74.615,75.52
3.2594,74.999,75.682
3.3379,75.333,74.931
3.4165,75.499,74.551
3.495,75.416,74.768
3.5736,75.205,74.812
3.6521,74.988,75.002
3.7306,74.83,75.468
3.8092,74.771,75.194
3.8877,74.764,74.911
3.9663,74.794,75.336
4.0448,74.852,75.261
4.1233,74.93,74.276
4.2019,75.008,74.288
4.2804,75.08,75.258
4.359,75.14,75.576
4.4375,75.186,74.536
4.516,75.147,74.371
4.5946,75.007,75.225
4.6731,74.844,75.84
4.7517,74.748,74.933
4.8302,74.864,74.432
4.9087,75.104,75.067
4.9873,75.322,75.422
5.0658,75.375,75.023
5.1444,75.207,74.746
5.2229,74.959,74.71
5.3014,74.76,74.968
5.38,74.72,75.329
5.4585,74.799,75.529
5.5371,74.898,75.509
5.6156,74.975,75.012
5.6941,74.999,73.869
5.7727,75.022,73.935
5.8512,75.061,75.318
5.9298,75.102,76.137
6.0083,75.127,75.275
6.0868,75.093,74.455
6.1654,75.01,74.487
6.2439,74.919,75.041


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_164.csv <==
x,qOut,qIn
0.03927,74.908,75.416
0.11781,74.989,75.193
0.19635,75.122,74.417
0.27489,75.212,74.439
0.35343,75.169,75.605
0.43197,75.05,75.95
0.51051,74.979,75.315
0.58905,74.974,74.676
0.66759,75.029,74.079
0.74613,74.995,74.101
0.82467,74.898,75.201
0.90321,74.822,75.883
0.98175,74.858,75.445
1.0603,74.996,75.079
1.1388,75.09,74.875
1.2174,75.079,74.658
1.2959,74.926,74.687
1.3744,74.819,75.089
1.453,74.892,75.351
1.5315,75.096,75.144
1.6101,75.355,74.865
1.6886,75.348,74.546
1.7671,75.046,74.053
1.8457,74.661,74.612
1.9242,74.437,76.076
2.0028,74.659,76.136
2.0813,75.099,75.383
2.1598,75.473,74.615
2.2384,75.513,74.536
2.3169,75.185,75.078
2.3955,74.829,75.03
2.474,74.666,74.275
2.5525,74.869,74.314
2.6311,75.126,75.405
2.7096,75.142,76.089
2.7882,74.924,75.916
2.8667,74.543,74.976
2.9452,74.442,74.249
3.0238,74.693,74.486
3.1023,75.134,75.364
3.1809,75.581,75.072
3.2594,75.723,74.538
3.3379,75.5,74.969
3.4165,75.06,75.25
3.495,74.592,74.907
3.5736,74.428,74.846
3.6521,74.54,74.948
3.7306,74.807,74.823
3.8092,75.101,74.546
3.8877,75.363,74.89
3.9663,75.504,75.474
4.0448,75.458,75.629
4.1233,75.163,75.302
4.2019,74.815,74.991
4.2804,74.67,74.686
4.359,74.75,74.667
4.4375,75.015,75.544
4.516,75.14,75.415
4.5946,75.092,74.313
4.6731,74.96,74.255
4.7517,74.851,75.396
4.8302,74.812,75.602
4.9087,74.797,74.987
4.9873,74.818,74.424
5.0658,74.899,74.773
5.1444,75.095,75.309
5.2229,75.29,75.294
5.3014,75.378,74.943
5.38,75.266,75.209
5.4585,75.053,75.362
5.5371,74.901,74.86
5.6156,74.852,74.562
5.6941,74.912,75.35
5.7727,74.939,75.578
5.8512,74.934,74.731
5.9298,74.936,74.241
6.0083,74.984,75.074
6.0868,75.028,75.348
6.1654,75.007,74.837
6.2439,74.951,74.762


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_165.csv <==
x,qOut,qIn
0.03927,75.117,76.062
0.11781,75.066,75.792
0.19635,75.014,74.417
0.27489,74.986,73.826
0.35343,74.999,74.936
0.43197,75.022,75.497
0.51051,75.007,75.321
0.58905,74.937,75.179
0.66759,74.803,74.498
0.74613,74.695,74.139
0.82467,74.698,75.06
0.90321,74.813,75.868
0.98175,75.022,75.387
1.0603,75.228,74.993
1.1388,75.376,74.826
1.2174,75.419,74.207
1.2959,75.316,74.241
1.3744,75.057,75.355
1.453,74.805,75.812
1.5315,74.695,75.308
1.6101,74.842,74.706
1.6886,75.077,74.737
1.7671,75.154,75.023
1.8457,75.054,75.351
1.9242,74.805,75.526
2.0028,74.796,75.252
2.0813,75.032,74.774
2.1598,75.291,74.614
2.2384,75.324,74.813
2.3169,74.961,74.665
2.3955,74.576,74.393
2.474,74.434,74.766
2.5525,74.746,75.891
2.6311,75.173,75.927
2.7096,75.378,74.979
2.7882,75.32,74.414
2.8667,75.021,75.069
2.9452,74.881,75.28
3.0238,74.991,74.57
3.1023,75.212,74.282
3.1809,75.371,75.638
3.2594,75.212,76.053
3.3379,74.862,74.968
3.4165,74.538,74.304
3.495,74.452,75.056
3.5736,74.646,75.213
3.6521,74.958,74.603
3.7306,75.256,74.228
3.8092,75.431,74.888
3.8877,75.413,75.625
3.9663,75.206,75.823
4.0448,74.922,75.461
4.1233,74.689,74.958
4.2019,74.693,74.597
4.2804,74.88,74.277
4.359,75.122,74.65
4.4375,75.294,75.605
4.516,75.3,75.478
4.5946,75.155,74.905
4.6731,74.928,74.797
4.7517,74.696,74.766
4.8302,74.587,74.918
4.9087,74.656,75.173
4.9873,74.871,74.926
5.0658,75.184,74.803
5.1444,75.44,75.161
5.2229,75.481,75.469
5.3014,75.288,75.149
5.38,74.877,74.383
5.4585,74.596,74.765
5.5371,74.632,75.529
5.6156,74.892,75.458
5.6941,75.239,74.602
5.7727,75.327,74.361
5.8512,75.168,74.605
5.9298,74.921,75.055
6.0083,74.766,75.206
6.0868,74.829,74.922
6.1654,74.978,74.885
6.2439,75.103,75.307


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_166.csv <==
x,qOut,qIn
0.03927,74.806,74.635
0.11781,74.786,74.824
0.19635,74.758,75.051
0.27489,74.784,75.246
0.35343,74.925,75.727
0.43197,75.183,75.506
0.51051,75.409,74.73
0.58905,75.478,74.561
0.66759,75.276,74.946
0.74613,74.896,74.931
0.82467,74.612,74.802
0.90321,74.549,75.282
0.98175,74.78,75.701
1.0603,75.025,74.725
1.1388,75.109,74
1.2174,75.053,74.574
1.2959,74.913,75.189
1.3744,74.931,74.814
1.453,75.105,74.818
1.5315,75.308,75.49
1.6101,75.404,75.904
1.6886,75.238,75.289
1.7671,74.951,74.6
1.8457,74.73,74.563
1.9242,74.749,74.563
2.0028,74.984,74.402
2.0813,75.197,75.011
2.1598,75.248,76.128
2.2384,75.029,76.153
2.3169,74.72,74.788
2.3955,74.544,73.847
2.474,74.572,74.137
2.5525,74.824,75.102
2.6311,75.133,75.606
2.7096,75.385,75.417
2.7882,75.498,74.58
2.8667,75.403,74.238
2.9452,75.066,75.053
3.0238,74.683,75.87
3.1023,74.461,75.566
3.1809,74.588,74.587
3.2594,75.013,74.459
3.3379,75.431,74.75
3.4165,75.613,75.162
3.495,75.359,75.513
3.5736,74.852,75.079
3.6521,74.524,74.476
3.7306,74.521,74.994
3.8092,74.903,75.549
3.8877,75.183,74.902
3.9663,75.188,74.608
4.0448,75.029,74.907
4.1233,74.87,75.457
4.2019,74.965,75.447
4.2804,75.13,74.726
4.359,75.197,74.186
4.4375,75.018,74.846
4.516,74.801,75.498
4.5946,74.775,75.306
4.6731,74.92,74.827
4.7517,75.164,75.364
4.8302,75.216,75.562
4.9087,75.108,74.803
4.9873,74.967,74.466
5.0658,74.927,74.854
5.1444,75.01,75.035
5.2229,75.095,74.98
5.3014,75.12,74.56
5.38,75.041,74.596
5.4585,74.916,75.167
5.5371,74.811,75.503
5.6156,74.781,75.582
5.6941,74.87,75.444
5.7727,75.064,74.998
5.8512,75.246,74.561
5.9298,75.327,74.589
6.0083,75.229,74.493
6.0868,75.035,74.71
6.1654,74.878,75.466
6.2439,74.798,75.323


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_167.csv <==
x,qOut,qIn
0.03927,75.305,74.769
0.11781,75.118,75.992
0.19635,74.855,76.164
0.27489,74.684,75.381
0.35343,74.745,74.747
0.43197,74.914,74.532
0.51051,75.076,74.334
0.58905,75.198,74.314
0.66759,75.265,75.065
0.74613,75.268,75.727
0.82467,75.148,75.317
0.90321,74.934,74.573
0.98175,74.675,75.058
1.0603,74.55,75.234
1.1388,74.632,74.598
1.2174,74.883,74.768
1.2959,75.251,75.276
1.3744,75.566,74.987
1.453,75.614,75.002
1.5315,75.35,75.243
1.6101,74.769,75.022
1.6886,74.356,74.736
1.7671,74.379,75.098
1.8457,74.72,75.757
1.9242,75.191,75.427
2.0028,75.375,74.5
2.0813,75.265,74.086
2.1598,75.017,74.251
2.2384,74.803,75.496
2.3169,74.794,75.987
2.3955,74.912,75.024
2.474,75.052,74.34
2.5525,75.12,74.767
2.6311,75.094,75.258
2.7096,75.042,75.363
2.7882,75.022,75.008
2.8667,75.084,74.925
2.9452,75.206,75.128
3.0238,75.257,75.027
3.1023,75.167,74.751
3.1809,74.884,74.804
3.2594,74.614,75.128
3.3379,74.574,75.133
3.4165,74.757,74.726
3.495,75.107,74.721
3.5736,75.285,75.345
3.6521,75.213,75.543
3.7306,75.014,75.066
3.8092,74.844,74.785
3.8877,74.916,74.986
3.9663,75.086,75.165
4.0448,75.202,75.385
4.1233,75.127,75.116
4.2019,74.957,74.63
4.2804,74.853,74.411
4.359,74.844,74.208
4.4375,74.924,74.555
4.516,74.951,75.664
4.5946,74.95,76.345
4.6731,74.965,75.446
4.7517,75.042,73.894
4.8302,75.124,74.369
4.9087,75.145,75.617
4.9873,75.119,75.828
5.0658,75.077,74.82
5.1444,75.11,74.67
5.2229,75.13,75.061
5.3014,75.05,75.115
5.38,74.789,74.829
5.4585,74.5,74.633
5.5371,74.44,74.713
5.6156,74.648,75.283
5.6941,75.112,75.455
5.7727,75.462,75.159
5.8512,75.488,75.122
5.9298,75.252,75.01
6.0083,74.868,74.741
6.0868,74.767,74.929
6.1654,74.945,74.857
6.2439,75.2,74.249


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_168.csv <==
x,qOut,qIn
0.03927,75.127,75.084
0.11781,74.973,75.574
0.19635,74.796,75.789
0.27489,74.707,75.134
0.35343,74.803,74.325
0.43197,75.074,74.638
0.51051,75.355,75.176
0.58905,75.505,74.979
0.66759,75.398,75.296
0.74613,75.093,75.918
0.82467,74.79,75.163
0.90321,74.6,74.031
0.98175,74.6,74.06
1.0603,74.678,74.973
1.1388,74.823,75.56
1.2174,75.027,75.169
1.2959,75.285,74.416
1.3744,75.434,74.835
1.453,75.327,75.782
1.5315,75.041,76.096
1.6101,74.696,74.998
1.6886,74.675,74.044
1.7671,74.936,74.351
1.8457,75.253,75.392
1.9242,75.387,75.411
2.0028,75.155,74.865
2.0813,74.785,74.885
2.1598,74.511,75.07
2.2384,74.546,74.753
2.3169,74.784,74.822
2.3955,75.016,75.454
2.474,75.168,75.584
2.5525,75.204,74.661
2.6311,75.25,74.301
2.7096,75.271,74.702
2.7882,75.213,75.069
2.8667,75.017,75.301
2.9452,74.806,75.282
3.0238,74.763,74.783
3.1023,74.884,74.667
3.1809,75.123,75.383
3.2594,75.186,75.179
3.3379,75.077,74.801
3.4165,74.937,75.457
3.495,74.925,75.652
3.5736,75.074,74.901
3.6521,75.157,74.446
3.7306,75.088,74.143
3.8092,74.823,74.477
3.8877,74.67,75.279
3.9663,74.747,75.72
4.0448,74.956,75.672
4.1233,75.165,75.12
4.2019,75.157,74.505
4.2804,75.027,74.371
4.359,74.918,74.934
4.4375,74.966,75.24
4.516,75.182,74.934
4.5946,75.369,74.932
4.6731,75.384,75.108
4.7517,75.104,74.973
4.8302,74.677,74.848
4.9087,74.419,74.994
4.9873,74.457,75.125
5.0658,74.852,74.983
5.1444,75.299,75.149
5.2229,75.526,75.283
5.3014,75.457,74.828
5.38,75.061,74.036
5.4585,74.701,74.635
5.5371,74.621,75.977
5.6156,74.78,76.088
5.6941,75.08,74.968
5.7727,75.191,74.649
5.8512,75.113,74.935
5.9298,74.963,75.182
6.0083,74.872,74.757
6.0868,74.935,74.358
6.1654,75.061,74.571
6.2439,75.152,74.926


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_169.csv <==
x,qOut,qIn
0.03927,74.779,74.737
0.11781,74.97,74.415
0.19635,75.199,74.996
0.27489,75.369,75.391
0.35343,75.403,74.972
0.43197,75.255,74.623
0.51051,74.96,74.555
0.58905,74.636,74.626
0.66759,74.407,75.288
0.74613,74.456,75.795
0.82467,74.751,75.496
0.90321,75.145,74.96
0.98175,75.485,74.787
1.0603,75.556,74.479
1.1388,75.371,74.462
1.2174,75.081,75.417
1.2959,74.856,75.784
1.3744,74.852,74.876
1.453,74.924,74.476
1.5315,74.953,74.927
1.6101,74.834,74.997
1.6886,74.708,74.714
1.7671,74.746,74.962
1.8457,74.948,75.358
1.9242,75.279,75.357
2.0028,75.448,74.869
2.0813,75.326,74.506
2.1598,75.02,74.754
2.2384,74.677,75.604
2.3169,74.664,75.646
2.3955,74.917,74.773
2.474,75.216,74.197
2.5525,75.333,74.652
2.6311,75.146,75.332
2.7096,74.877,75.666
2.7882,74.715,75.011
2.8667,74.818,74.605
2.9452,75.04,75.268
3.0238,75.175,75.506
3.1023,75.17,75.197
3.1809,75.01,74.593
3.2594,74.908,74.036
3.3379,74.937,74.151
3.4165,75.039,74.885
3.495,75.133,76.063
3.5736,75.071,76.125
3.6521,74.921,74.763
3.7306,74.8,73.989
3.8092,74.823,75.09
3.8877,74.988,75.417
3.9663,75.167,74.872
4.0448,75.277,75.129
4.1233,75.257,75.736
4.2019,75.134,75.107
4.2804,74.919,74.557
4.359,74.67,74.668
4.4375,74.447,75.148
4.516,74.451,75.072
4.5946,74.729,74.595
4.6731,75.134,74.602
4.7517,75.497,75.647
4.8302,75.483,75.694
4.9087,75.159,74.596
4.9873,74.794,74.072
5.0658,74.677,74.861
5.1444,74.944,75.337
5.2229,75.284,75.231
5.3014,75.478,75.02
5.38,75.342,75.11
5.4585,75.039,75.365
5.5371,74.802,75.458
5.6156,74.711,75.195
5.6941,74.804,74.277
5.7727,74.935,73.892
5.8512,75.046,74.534
5.9298,75.107,75.326
6.0083,75.095,75.471
6.0868,74.98,75.283
6.1654,74.829,75.358
6.2439,74.732,75.47


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_170.csv <==
x,qOut,qIn
0.03927,74.938,75.019
0.11781,74.988,75.099
0.19635,75.064,75.151
0.27489,75.18,75.212
0.35343,75.345,75.125
0.43197,75.43,74.985
0.51051,75.323,74.955
0.58905,75.076,74.85
0.66759,74.774,74.64
0.74613,74.713,74.922
0.82467,74.859,75.232
0.90321,75.041,75.212
0.98175,75.078,75.694
1.0603,74.908,75.808
1.1388,74.744,74.777
1.2174,74.711,73.682
1.2959,74.898,73.903
1.3744,75.13,75.239
1.453,75.259,76.178
1.5315,75.251,75.57
1.6101,75.101,74.604
1.6886,74.92,74.75
1.7671,74.785,74.857
1.8457,74.744,74.859
1.9242,74.83,75.511
2.0028,75.053,75.726
2.0813,75.311,74.757
2.1598,75.454,73.998
2.2384,75.334,74.883
2.3169,74.899,75.529
2.3955,74.482,75.201
2.474,74.333,75.035
2.5525,74.648,75.191
2.6311,75.146,75.018
2.7096,75.45,74.901
2.7882,75.449,74.887
2.8667,75.085,74.979
2.9452,74.794,74.742
3.0238,74.799,74.576
3.1023,74.998,74.93
3.1809,75.235,75.277
3.2594,75.152,75.463
3.3379,74.895,75.415
3.4165,74.692,74.85
3.495,74.765,74.895
3.5736,75.053,75.403
3.6521,75.287,74.958
3.7306,75.352,73.975
3.8092,75.177,74.752
3.8877,74.97,76.102
3.9663,74.839,75.854
4.0448,74.787,74.832
4.1233,74.793,74.018
4.2019,74.81,74.193
4.2804,74.891,75.075
4.359,75.036,75.503
4.4375,75.235,75.201
4.516,75.354,75.093
4.5946,75.304,75.292
4.6731,75.114,75.491
4.7517,74.833,74.924
4.8302,74.67,74.299
4.9087,74.711,74.422
4.9873,74.904,74.966
5.0658,75.18,75.327
5.1444,75.305,75.059
5.2229,75.171,74.536
5.3014,74.873,74.778
5.38,74.543,75.725
5.4585,74.53,75.684
5.5371,74.818,75.26
5.6156,75.213,75.18
5.6941,75.508,74.697
5.7727,75.493,74.378
5.8512,75.245,74.85
5.9298,74.926,75.26
6.0083,74.705,75.268
6.0868,74.674,74.988
6.1654,74.751,74.496
6.2439,74.861,74.551


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_171.csv <==
x,qOut,qIn
0.03927,75.117,74.875
0.11781,74.786,74.296
0.19635,74.553,74.9
0.27489,74.493,75.55
0.35343,74.635,75.387
0.43197,74.845,75.137
0.51051,75.082,74.924
0.58905,75.299,74.969
0.66759,75.449,75.193
0.74613,75.378,74.567
0.82467,75.111,73.982
0.90321,74.822,74.564
0.98175,74.705,75.6
1.0603,74.853,75.817
1.1388,75.025,75.678
1.2174,75.087,75.292
1.2959,74.94,74.516
1.3744,74.84,74.136
1.453,74.932,74.666
1.5315,75.144,75.468
1.6101,75.365,75.663
1.6886,75.342,75.215
1.7671,75.092,74.676
1.8457,74.758,74.298
1.9242,74.495,74.471
2.0028,74.472,75.169
2.0813,74.685,75.582
2.1598,75.04,75.145
2.2384,75.44,74.883
2.3169,75.638,75.015
2.3955,75.481,74.9
2.474,75.085,75.127
2.5525,74.62,75.516
2.6311,74.572,75.241
2.7096,74.878,74.622
2.7882,75.248,74.392
2.8667,75.379,75.096
2.9452,75.094,75.53
3.0238,74.722,75.201
3.1023,74.525,74.79
3.1809,74.721,75.001
3.2594,75.063,74.875
3.3379,75.258,74.364
3.4165,75.253,74.542
3.495,75.05,75.699
3.5736,74.957,75.672
3.6521,75.021,74.784
3.7306,75.136,74.583
3.8092,75.172,75.408
3.8877,75.021,75.345
3.9663,74.862,74.497
4.0448,74.817,74.408
4.1233,74.983,74.932
4.2019,75.169,75.046
4.2804,75.176,75.269
4.359,75.01,75.138
4.4375,74.721,74.883
4.516,74.621,75.312
4.5946,74.757,75.473
4.6731,75.011,74.795
4.7517,75.248,74.254
4.8302,75.304,74.924
4.9087,75.21,75.825
4.9873,75.046,75.957
5.0658,74.896,74.865
5.1444,74.815,74.263
5.2229,74.791,74.583
5.3014,74.82,75.075
5.38,74.895,75.045
5.4585,75.025,74.376
5.5371,75.16,74.138
5.6156,75.238,75.156
5.6941,75.201,76.442
5.7727,75.047,75.859
5.8512,74.892,74.435
5.9298,74.83,74.215
6.0083,74.94,75.13
6.0868,75.161,74.961
6.1654,75.331,74.826
6.2439,75.344,75.299


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_172.csv <==
x,qOut,qIn
0.03927,75.26,75.032
0.11781,75.594,74.639
0.19635,75.675,74.494
0.27489,75.465,74.964
0.35343,74.963,75.522
0.43197,74.512,75.231
0.51051,74.354,74.656
0.58905,74.486,74.801
0.66759,74.848,75.715
0.74613,75.194,75.488
0.82467,75.403,74.668
0.90321,75.426,74.678
0.98175,75.229,75.251
1.0603,74.952,74.782
1.1388,74.777,74.333
1.2174,74.745,74.841
1.2959,74.859,75.208
1.3744,74.935,75.052
1.453,74.956,75.281
1.5315,74.969,75.243
1.6101,75.024,74.736
1.6886,75.111,74.912
1.7671,75.171,75.229
1.8457,75.19,74.866
1.9242,75.17,74.6
2.0028,75.135,75.13
2.0813,75.044,75.385
2.1598,74.908,75.062
2.2384,74.746,74.757
2.3169,74.696,74.86
2.3955,74.79,74.857
2.474,74.964,74.844
2.5525,75.141,75.628
2.6311,75.215,75.995
2.7096,75.186,75.179
2.7882,75.089,74.076
2.8667,74.963,74.024
2.9452,74.875,75.179
3.0238,74.862,76.086
3.1023,74.913,75.757
3.1809,75.013,74.531
3.2594,75.073,74.308
3.3379,75.04,74.666
3.4165,74.945,74.717
3.495,74.827,75.305
3.5736,74.848,75.811
3.6521,75.026,74.96
3.7306,75.245,74.159
3.8092,75.375,74.74
3.8877,75.2,75.544
3.9663,74.875,75.723
4.0448,74.64,75.242
4.1233,74.733,74.922
4.2019,75.098,74.797
4.2804,75.358,74.657
4.359,75.341,74.638
4.4375,74.93,74.733
4.516,74.582,75.149
4.5946,74.585,75.365
4.6731,74.847,75.106
4.7517,75.2,75.283
4.8302,75.219,75.049
4.9087,75.017,74.182
4.9873,74.829,74.311
5.0658,74.89,75.374
5.1444,75.186,75.813
5.2229,75.395,75.858
5.3014,75.367,75.266
5.38,74.998,74.731
5.4585,74.634,75.039
5.5371,74.535,75.019
5.6156,74.691,74.29
5.6941,75.03,73.942
5.7727,75.257,74.902
5.8512,75.276,75.972
5.9298,75.117,76.008
6.0083,74.831,74.785
6.0868,74.629,74.369
6.1654,74.645,74.94
6.2439,74.87,75.3


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_173.csv <==
x,qOut,qIn
0.03927,74.87,75.227
0.11781,75.212,75.337
0.19635,75.333,74.366
0.27489,75.233,74.285
0.35343,74.966,75.656
0.43197,74.888,76.034
0.51051,74.998,75.424
0.58905,75.141,74.831
0.66759,75.145,74.557
0.74613,74.952,74.476
0.82467,74.792,74.821
0.90321,74.775,75.391
0.98175,74.975,75.407
1.0603,75.115,74.999
1.1388,75.045,74.864
1.2174,74.84,74.914
1.2959,74.62,74.973
1.3744,74.649,74.71
1.453,74.884,74.474
1.5315,75.189,75.012
1.6101,75.427,75.873
1.6886,75.456,75.674
1.7671,75.26,75.123
1.8457,74.955,74.641
1.9242,74.672,73.991
2.0028,74.671,74.457
2.0813,74.909,75.521
2.1598,75.203,75.568
2.2384,75.363,75.041
2.3169,75.224,75.083
2.3955,74.931,75.069
2.474,74.671,74.703
2.5525,74.619,74.752
2.6311,74.792,75.312
2.7096,75.072,75.111
2.7882,75.333,74.602
2.8667,75.462,75.243
2.9452,75.314,75.695
3.0238,74.958,75.126
3.1023,74.611,74.548
3.1809,74.504,74.993
3.2594,74.765,75.399
3.3379,75.135,74.983
3.4165,75.391,74.485
3.495,75.337,74.565
3.5736,75.068,74.7
3.6521,74.831,74.865
3.7306,74.739,75.203
3.8092,74.862,75.624
3.8877,75.009,75.722
3.9663,75.097,75.368
4.0448,75.128,74.56
4.1233,75.123,74.491
4.2019,75.123,75.324
4.2804,75.11,75.332
4.359,75.069,74.442
4.4375,74.994,74.161
4.516,74.883,74.785
4.5946,74.751,75.422
4.6731,74.65,75.677
4.7517,74.632,75.427
4.8302,74.784,75.147
4.9087,75.062,74.839
4.9873,75.348,74.339
5.0658,75.52,74.516
5.1444,75.444,75.372
5.2229,75.201,75.645
5.3014,74.929,75.428
5.38,74.77,74.724
5.4585,74.725,74.291
5.5371,74.698,74.863
5.6156,74.69,75.839
5.6941,74.725,75.601
5.7727,74.95,74.556
5.8512,75.26,74.218
5.9298,75.471,74.626
6.0083,75.399,75.563
6.0868,75.022,75.575
6.1654,74.681,74.633
6.2439,74.581,74.208


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_174.csv <==
x,qOut,qIn
0.03927,74.207,75.669
0.11781,74.608,74.942
0.19635,75.157,74.772
0.27489,75.535,74.963
0.35343,75.478,75.098
0.43197,75.242,75.113
0.51051,75.101,74.944
0.58905,75.082,74.596
0.66759,75.153,74.727
0.74613,75.022,75.002
0.82467,74.779,74.836
0.90321,74.603,75.024
0.98175,74.671,75.711
1.0603,74.947,75.194
1.1388,75.208,74.491
1.2174,75.342,74.941
1.2959,75.27,75.173
1.3744,75.122,74.87
1.453,75.009,75.195
1.5315,74.954,75.216
1.6101,74.96,74.761
1.6886,74.92,74.672
1.7671,74.832,74.756
1.8457,74.755,75.122
1.9242,74.755,75.112
2.0028,74.895,74.75
2.0813,75.085,74.886
2.1598,75.228,75.265
2.2384,75.23,75.367
2.3169,75.105,75.073
2.3955,74.987,74.748
2.474,74.945,74.98
2.5525,75.029,75.486
2.6311,75.105,75.215
2.7096,75.079,74.693
2.7882,74.973,74.597
2.8667,74.828,75.005
2.9452,74.79,75.09
3.0238,74.852,74.929
3.1023,74.957,74.894
3.1809,75.039,74.85
3.2594,75.066,74.856
3.3379,75.072,74.989
3.4165,75.078,74.879
3.495,75.1,74.739
3.5736,75.117,75.47
3.6521,75.119,76.076
3.7306,75.101,75.264
3.8092,75.063,73.905
3.8877,74.992,74.463
3.9663,74.913,75.559
4.0448,74.862,75.583
4.1233,74.875,74.712
4.2019,74.942,74.771
4.2804,74.981,75.398
4.359,74.958,75.438
4.4375,74.854,74.766
4.516,74.796,74.111
4.5946,74.87,73.871
4.6731,75.045,74.902
4.7517,75.271,76.628
4.8302,75.352,76.348
4.9087,75.232,74.867
4.9873,74.995,73.964
5.0658,74.755,74.056
5.1444,74.74,74.459
5.2229,74.928,75.076
5.3014,75.18,75.672
5.38,75.35,75.523
5.4585,75.263,74.808
5.5371,74.958,74.649
5.6156,74.598,75.387
5.6941,74.359,75.874
5.7727,74.459,75
5.8512,74.853,74.264
5.9298,75.339,74.557
6.0083,75.718,75.06
6.0868,75.588,74.787
6.1654,75.026,74.627
6.2439,74.42,75.399


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_175.csv <==
x,qOut,qIn
0.03927,74.845,75.038
0.11781,74.786,74.904
0.19635,74.82,74.966
0.27489,74.905,74.897
0.35343,75.002,74.803
0.43197,75.095,75.145
0.51051,75.121,75.377
0.58905,75.05,74.908
0.66759,74.864,74.552
0.74613,74.707,75.189
0.82467,74.716,75.651
0.90321,74.881,75.256
0.98175,75.161,74.552
1.0603,75.32,74.324
1.1388,75.272,74.601
1.2174,75.087,75.478
1.2959,74.861,75.616
1.3744,74.804,74.728
1.453,74.886,74.264
1.5315,75.004,74.917
1.6101,75.056,76.276
1.6886,75.019,76.176
1.7671,74.991,74.917
1.8457,75.008,74.045
1.9242,75.094,73.976
2.0028,75.132,74.437
2.0813,75.061,75.253
2.1598,74.921,75.396
2.2384,74.773,75.154
2.3169,74.77,75.198
2.3955,74.878,74.942
2.474,75.006,74.745
2.5525,75.059,74.919
2.6311,75.049,75.082
2.7096,75.117,75.191
2.7882,75.262,75.37
2.8667,75.459,75.58
2.9452,75.353,75.002
3.0238,74.923,74.16
3.1023,74.449,74.207
3.1809,74.256,74.87
3.2594,74.591,75.271
3.3379,75.088,75.614
3.4165,75.442,75.754
3.495,75.389,74.977
3.5736,75.07,74.083
3.6521,74.808,74.466
3.7306,74.746,75.449
3.8092,74.966,75.141
3.8877,75.236,74.551
3.9663,75.372,74.947
4.0448,75.308,75.459
4.1233,75.003,74.88
4.2019,74.644,74.703
4.2804,74.483,75.341
4.359,74.591,75.481
4.4375,74.991,74.334
4.516,75.382,73.943
4.5946,75.515,74.931
4.6731,75.362,75.719
4.7517,74.945,75.448
4.8302,74.665,75.224
4.9087,74.672,75.142
4.9873,74.866,75.234
5.0658,75.099,75.138
5.1444,75.145,74.648
5.2229,75.091,74.6
5.3014,75.034,75.098
5.38,75.066,74.964
5.4585,75.083,74.741
5.5371,74.977,75.051
5.6156,74.794,75.24
5.6941,74.615,75.406
5.7727,74.673,74.988
5.8512,74.935,74.08
5.9298,75.256,74.265
6.0083,75.487,75.727
6.0868,75.482,75.782
6.1654,75.294,74.866
6.2439,75.04,74.733


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_176.csv <==
x,qOut,qIn
0.03927,75.133,74.446
0.11781,75.087,73.688
0.19635,74.941,74.335
0.27489,74.795,75.399
0.35343,74.76,75.934
0.43197,74.93,75.803
0.51051,75.127,74.986
0.58905,75.205,74.488
0.66759,75.032,75.23
0.74613,74.753,75.486
0.82467,74.638,74.86
0.90321,74.756,74.044
0.98175,75.129,74.163
1.0603,75.411,74.944
1.1388,75.366,75.426
1.2174,75.045,75.622
1.2959,74.558,75.446
1.3744,74.41,75.111
1.453,74.676,74.775
1.5315,75.147,74.365
1.6101,75.582,74.72
1.6886,75.667,75.571
1.7671,75.449,75.464
1.8457,75.096,74.683
1.9242,74.792,74.899
2.0028,74.632,75.467
2.0813,74.548,75.196
2.1598,74.545,74.643
2.2384,74.644,74.625
2.3169,74.955,75.033
2.3955,75.318,75.327
2.474,75.538,75.29
2.5525,75.421,74.755
2.6311,75.022,74.299
2.7096,74.695,74.58
2.7882,74.612,75.624
2.8667,74.878,75.96
2.9452,75.162,75.118
3.0238,75.272,74.788
3.1023,75.214,74.979
3.1809,75.031,74.522
3.2594,74.913,74.485
3.3379,74.89,75.032
3.4165,74.934,75
3.495,75.007,75.011
3.5736,75.04,75.418
3.6521,74.993,75.192
3.7306,74.895,74.715
3.8092,74.781,74.592
3.8877,74.813,75.082
3.9663,75.022,75.631
4.0448,75.297,75.409
4.1233,75.505,74.508
4.2019,75.392,74.651
4.2804,75.037,75.277
4.359,74.669,75.093
4.4375,74.529,74.19
4.516,74.702,74.54
4.5946,74.963,75.49
4.6731,75.155,75.648
4.7517,75.158,75.127
4.8302,75.056,74.883
4.9087,74.959,74.918
4.9873,74.922,75.237
5.0658,74.983,75.25
5.1444,75.097,75.052
5.2229,75.176,75.023
5.3014,75.165,75.032
5.38,75.017,74.495
5.4585,74.814,74.396
5.5371,74.689,75.256
5.6156,74.69,75.793
5.6941,74.838,74.883
5.7727,75.024,74.473
5.8512,75.168,74.919
5.9298,75.236,74.907
6.0083,75.204,74.484
6.0868,75.128,75.093
6.1654,75.084,75.987
6.2439,75.086,75.897


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_177.csv <==
x,qOut,qIn
0.03927,74.705,74.821
0.11781,74.77,75.484
0.19635,75.044,75.431
0.27489,75.299,75.315
0.35343,75.299,74.968
0.43197,74.979,74.548
0.51051,74.686,74.66
0.58905,74.634,75.247
0.66759,74.972,75.34
0.74613,75.4,74.959
0.82467,75.608,74.923
0.90321,75.504,74.92
0.98175,75.045,74.971
1.0603,74.575,74.915
1.1388,74.38,74.683
1.2174,74.494,74.911
1.2959,74.888,75.253
1.3744,75.247,75.183
1.453,75.385,75.011
1.5315,75.29,74.749
1.6101,74.985,75.063
1.6886,74.787,75.649
1.7671,74.825,75.54
1.8457,75.008,74.756
1.9242,75.209,74.555
2.0028,75.185,75.252
2.0813,75.008,75.404
2.1598,74.821,74.664
2.2384,74.767,74.166
2.3169,74.862,74.817
2.3955,74.982,75.221
2.474,75.064,75.007
2.5525,75.063,75.343
2.6311,75.042,75.934
2.7096,75.048,75.642
2.7882,75.087,74.855
2.8667,75.159,74.063
2.9452,75.207,73.978
3.0238,75.19,74.874
3.1023,75.11,75.671
3.1809,74.981,75.305
3.2594,74.858,74.962
3.3379,74.754,75.052
3.4165,74.682,75.155
3.495,74.655,75.046
3.5736,74.756,74.809
3.6521,75.013,74.676
3.7306,75.328,74.803
3.8092,75.593,74.791
3.8877,75.522,74.918
3.9663,75.124,75.372
4.0448,74.642,75.405
4.1233,74.352,75.006
4.2019,74.514,74.851
4.2804,74.904,74.743
4.359,75.284,74.883
4.4375,75.436,75.846
4.516,75.333,75.883
4.5946,75.116,74.54
4.6731,74.906,73.643
4.7517,74.807,75.054
4.8302,74.784,75.943
4.9087,74.801,75.269
4.9873,74.86,74.659
5.0658,74.972,74.383
5.1444,75.114,74.382
5.2229,75.18,75.104
5.3014,75.145,75.685
5.38,75.002,75.536
5.4585,74.945,75.032
5.5371,75.027,74.359
5.6156,75.155,74.254
5.6941,75.211,75.384
5.7727,75.055,75.717
5.8512,74.854,75.116
5.9298,74.756,75.013
6.0083,74.89,75.783
6.0868,75.065,75.475
6.1654,75.067,74.147
6.2439,74.921,73.625


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_178.csv <==
x,qOut,qIn
0.03927,75.088,75.481
0.11781,74.734,74.846
0.19635,74.474,74.819
0.27489,74.461,74.912
0.35343,74.796,75.213
0.43197,75.275,75.24
0.51051,75.605,74.747
0.58905,75.613,74.77
0.66759,75.158,75.311
0.74613,74.54,75.134
0.82467,74.213,74.813
0.90321,74.292,74.879
0.98175,74.79,74.989
1.0603,75.254,74.734
1.1388,75.495,74.861
1.2174,75.502,75.393
1.2959,75.297,74.97
1.3744,75.067,74.703
1.453,74.926,75.299
1.5315,74.892,75.33
1.6101,74.966,74.386
1.6886,75.036,74.464
1.7671,75.064,75.502
1.8457,75.054,76.042
1.9242,75.021,74.926
2.0028,74.99,74.227
2.0813,74.949,74.63
2.1598,74.91,74.997
2.2384,74.883,74.613
2.3169,74.926,74.902
2.3955,75.025,75.627
2.474,75.12,75.472
2.5525,75.148,74.76
2.6311,75.053,74.589
2.7096,74.921,74.772
2.7882,74.845,75.533
2.8667,74.913,76.118
2.9452,75.099,74.934
3.0238,75.239,73.621
3.1023,75.231,74.172
3.1809,74.992,75.809
3.2594,74.697,75.648
3.3379,74.583,74.619
3.4165,74.692,74.246
3.495,75.016,75.128
3.5736,75.239,75.723
3.6521,75.241,75.398
3.7306,75.097,74.881
3.8092,74.919,74.671
3.8877,74.953,74.658
3.9663,75.109,75.087
4.0448,75.223,75.515
4.1233,75.133,75.307
4.2019,74.87,74.687
4.2804,74.689,74.229
4.359,74.688,74.408
4.4375,74.918,75.361
4.516,75.103,75.527
4.5946,75.139,74.985
4.6731,75.085,74.901
4.7517,75.033,75.179
4.8302,75.085,75.132
4.9087,75.124,75.098
4.9873,75.096,75.161
5.0658,74.97,75.279
5.1444,74.936,75.241
5.2229,75.007,74.728
5.3014,75.072,74.043
5.38,74.995,74.475
5.4585,74.764,75.255
5.5371,74.633,75.566
5.6156,74.701,75.823
5.6941,75.019,75.605
5.7727,75.265,74.698
5.8512,75.296,73.956
5.9298,75.181,74.148
6.0083,75.029,74.795
6.0868,75.069,74.845
6.1654,75.197,75.169
6.2439,75.255,75.78


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_179.csv <==
x,qOut,qIn
0.03927,74.868,75.712
0.11781,74.972,75.923
0.19635,74.991,75.501
0.27489,74.936,75.061
0.35343,74.832,74.683
0.43197,74.841,74.752
0.51051,75.002,74.966
0.58905,75.235,74.829
0.66759,75.444,74.763
0.74613,75.438,74.866
0.82467,75.199,75.057
0.90321,74.842,75.532
0.98175,74.501,75.79
1.0603,74.388,75.299
1.1388,74.536,74.559
1.2174,74.862,74.15
1.2959,75.277,74.516
1.3744,75.564,75.292
1.453,75.563,75.933
1.5315,75.304,75.751
1.6101,74.865,74.129
1.6886,74.614,73.635
1.7671,74.62,74.771
1.8457,74.784,75.541
1.9242,74.977,75.341
2.0028,75.144,74.977
2.0813,75.304,74.81
2.1598,75.386,75.177
2.2384,75.303,74.933
2.3169,74.969,74.675
2.3955,74.665,75.374
2.474,74.589,75.926
2.5525,74.9,74.978
2.6311,75.274,74.186
2.7096,75.346,74.424
2.7882,75.102,74.85
2.8667,74.604,75.241
2.9452,74.43,75.305
3.0238,74.657,75.089
3.1023,75.052,75.238
3.1809,75.349,75.095
3.2594,75.279,74.577
3.3379,75.048,74.806
3.4165,74.879,75.433
3.495,74.974,75.178
3.5736,75.219,74.609
3.6521,75.33,74.758
3.7306,75.221,75.074
3.8092,74.855,74.945
3.8877,74.583,74.693
3.9663,74.59,74.736
4.0448,74.816,75.386
4.1233,75.157,75.628
4.2019,75.332,74.923
4.2804,75.295,74.554
4.359,75.129,74.827
4.4375,74.94,75.12
4.516,74.903,75.127
4.5946,74.979,75.17
4.6731,75.068,75.14
4.7517,75.069,75.037
4.8302,74.951,75.126
4.9087,74.822,75.231
4.9873,74.764,74.661
5.0658,74.838,74.162
5.1444,74.995,75.039
5.2229,75.143,75.743
5.3014,75.218,75.143
5.38,75.169,74.26
5.4585,75.025,74.648
5.5371,74.899,75.183
5.6156,74.861,75.351
5.6941,74.967,75.614
5.7727,75.136,75.351
5.8512,75.247,74.714
5.9298,75.244,74.983
6.0083,75.094,75.606
6.0868,74.902,74.684
6.1654,74.781,73.545
6.2439,74.765,74.101


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_180.csv <==
x,qOut,qIn
0.03927,75.08,74.527
0.11781,74.931,74.791
0.19635,74.851,75.317
0.27489,74.879,75.186
0.35343,75.01,74.936
0.43197,75.029,75.205
0.51051,74.967,75.018
0.58905,74.925,74.588
0.66759,75.012,74.804
0.74613,75.174,75.108
0.82467,75.227,75.2
0.90321,75.141,75.424
0.98175,74.922,75.195
1.0603,74.822,74.786
1.1388,74.871,74.93
1.2174,74.985,75.164
1.2959,75.057,74.579
1.3744,75.042,73.941
1.453,75.029,74.343
1.5315,75.034,75.615
1.6101,75.058,75.937
1.6886,74.991,75.214
1.7671,74.877,75.059
1.8457,74.808,75.504
1.9242,74.874,75.428
2.0028,75.067,74.666
2.0813,75.253,74.302
2.1598,75.338,74.453
2.2384,75.25,74.604
2.3169,75.015,75.188
2.3955,74.737,75.688
2.474,74.525,74.977
2.5525,74.474,74.761
2.6311,74.621,75.318
2.7096,74.913,74.923
2.7882,75.254,74.417
2.8667,75.549,74.523
2.9452,75.67,75.31
3.0238,75.549,76.004
3.1023,75.243,75.449
3.1809,74.832,74.335
3.2594,74.558,74.333
3.3379,74.513,74.771
3.4165,74.658,75.122
3.495,74.93,75.649
3.5736,75.172,75.849
3.6521,75.265,75.294
3.7306,75.186,74.567
3.8092,74.928,74.219
3.8877,74.703,74.58
3.9663,74.675,75.169
4.0448,74.834,75.374
4.1233,75.135,75.512
4.2019,75.322,75.304
4.2804,75.264,74.459
4.359,75.016,74.112
4.4375,74.67,74.968
4.516,74.583,75.789
4.5946,74.826,75.799
4.6731,75.225,74.966
4.7517,75.58,74.12
4.8302,75.508,74.639
4.9087,75.09,75.624
4.9873,74.632,75.542
5.0658,74.465,74.737
5.1444,74.758,74.714
5.2229,75.155,74.855
5.3014,75.39,74.792
5.38,75.235,75.315
5.4585,74.882,75.528
5.5371,74.678,74.767
5.6156,74.725,74.225
5.6941,75.065,74.979
5.7727,75.317,75.749
5.8512,75.309,75.559
5.9298,75.112,74.922
6.0083,74.85,74.427
6.0868,74.829,74.693
6.1654,74.969,75.432
6.2439,75.108,75.323


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_181.csv <==
x,qOut,qIn
0.03927,75.095,74.784
0.11781,75.202,74.832
0.19635,75.126,75.079
0.27489,74.878,75.082
0.35343,74.519,74.556
0.43197,74.408,74.553
0.51051,74.604,75.311
0.58905,74.969,75.565
0.66759,75.349,74.457
0.74613,75.527,74.331
0.82467,75.468,75.197
0.90321,75.25,75.566
0.98175,74.967,75.513
1.0603,74.832,75.326
1.1388,74.862,74.748
1.2174,74.964,74.737
1.2959,75.029,74.932
1.3744,74.969,74.745
1.453,74.879,74.875
1.5315,74.833,75.125
1.6101,74.893,75.263
1.6886,74.969,75.353
1.7671,74.976,75.342
1.8457,74.93,75.118
1.9242,74.864,74.746
2.0028,74.921,74.645
2.0813,75.087,74.436
2.1598,75.268,74.159
2.2384,75.358,75.27
2.3169,75.235,76.359
2.3955,74.99,75.703
2.474,74.766,74.346
2.5525,74.707,74.301
2.6311,74.833,74.988
2.7096,75.033,75.223
2.7882,75.224,75.396
2.8667,75.338,75.254
2.9452,75.341,74.517
3.0238,75.174,74.319
3.1023,74.884,75.238
3.1809,74.537,75.763
3.2594,74.412,75.015
3.3379,74.594,74.346
3.4165,74.957,74.308
3.495,75.348,75.412
3.5736,75.456,75.973
3.6521,75.264,75.359
3.7306,74.947,74.679
3.8092,74.715,74.426
3.8877,74.798,74.595
3.9663,75.018,74.973
4.0448,75.185,74.959
4.1233,75.129,75.354
4.2019,74.97,75.834
4.2804,74.898,75.325
4.359,74.925,74.522
4.4375,75.021,74.644
4.516,74.984,74.776
4.5946,74.913,74.475
4.6731,74.921,74.878
4.7517,75.114,75.881
4.8302,75.3,75.669
4.9087,75.235,74.645
4.9873,74.959,74.28
5.0658,74.576,75.457
5.1444,74.542,75.874
5.2229,74.848,75.091
5.3014,75.259,74.508
5.38,75.528,74.834
5.4585,75.411,74.786
5.5371,75.044,74.372
5.6156,74.662,74.364
5.6941,74.499,75.233
5.7727,74.658,75.805
5.8512,74.962,75.743
5.9298,75.239,75.231
6.0083,75.337,74.613
6.0868,75.232,74.758
6.1654,75.082,75.185
6.2439,75.002,75.141


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_182.csv <==
x,qOut,qIn
0.03927,75.403,75.194
0.11781,75.223,75.449
0.19635,74.914,75.322
0.27489,74.624,75.014
0.35343,74.495,74.851
0.43197,74.584,75.01
0.51051,74.826,75.21
0.58905,75.121,75.022
0.66759,75.375,74.7
0.74613,75.441,74.753
0.82467,75.283,74.706
0.90321,75,74.796
0.98175,74.719,75.595
1.0603,74.664,75.762
1.1388,74.807,75.035
1.2174,75.033,74.426
1.2959,75.221,74.627
1.3744,75.276,74.993
1.453,75.225,75.147
1.5315,75.124,75.259
1.6101,75.032,75.132
1.6886,74.978,74.927
1.7671,74.917,74.893
1.8457,74.841,74.795
1.9242,74.75,74.188
2.0028,74.763,74.419
2.0813,74.92,75.563
2.1598,75.14,76.052
2.2384,75.326,75.739
2.3169,75.27,75.262
2.3955,75.026,74.364
2.474,74.772,73.901
2.5525,74.693,74.916
2.6311,74.889,75.827
2.7096,75.155,75.637
2.7882,75.307,74.865
2.8667,75.186,74.083
2.9452,74.853,74.244
3.0238,74.562,75.312
3.1023,74.47,76.036
3.1809,74.692,74.992
3.2594,75.096,74.288
3.3379,75.459,75.01
3.4165,75.612,75.763
3.495,75.405,75.54
3.5736,74.948,75.047
3.6521,74.62,74.593
3.7306,74.587,74.34
3.8092,74.945,74.811
3.8877,75.244,74.973
3.9663,75.228,74.673
4.0448,74.983,74.962
4.1233,74.665,75.521
4.2019,74.694,75.365
4.2804,74.959,74.715
4.359,75.243,74.279
4.4375,75.322,75.374
4.516,75.221,76.055
4.5946,75.145,75.158
4.6731,75.131,74.027
4.7517,75.176,74.701
4.8302,75.022,75.581
4.9087,74.741,75.17
4.9873,74.524,74.713
5.0658,74.568,75.401
5.1444,74.855,75.65
5.2229,75.124,75.146
5.3014,75.247,74.528
5.38,75.135,74.679
5.4585,74.987,74.796
5.5371,74.943,74.38
5.6156,74.999,74.614
5.6941,75.122,75.715
5.7727,75.131,75.672
5.8512,75.012,75.058
5.9298,74.861,74.984
6.0083,74.78,74.92
6.0868,74.9,74.645
6.1654,75.134,74.702
6.2439,75.346,74.825


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_183.csv <==
x,qOut,qIn
0.03927,75.122,74.473
0.11781,74.84,74.656
0.19635,74.688,74.949
0.27489,74.716,74.854
0.35343,74.927,75.517
0.43197,75.12,75.868
0.51051,75.22,74.724
0.58905,75.217,73.894
0.66759,75.113,74.99
0.74613,74.957,75.824
0.82467,74.856,75.428
0.90321,74.868,74.787
0.98175,75.038,74.934
1.0603,75.199,75.086
1.1388,75.182,74.802
1.2174,75.006,74.571
1.2959,74.733,74.63
1.3744,74.693,75.546
1.453,74.888,76.252
1.5315,75.144,75.257
1.6101,75.266,73.773
1.6886,75.105,74.21
1.7671,74.873,75.338
1.8457,74.758,75.861
1.9242,74.92,75.304
2.0028,75.198,74.764
2.0813,75.326,74.613
2.1598,75.232,74.748
2.2384,74.891,75.308
2.3169,74.652,75.432
2.3955,74.692,74.876
2.474,74.941,74.422
2.5525,75.286,74.513
2.6311,75.392,74.892
2.7096,75.209,75.007
2.7882,74.894,74.894
2.8667,74.636,75.316
2.9452,74.717,75.505
3.0238,75.003,75.313
3.1023,75.274,75.542
3.1809,75.313,75.724
3.2594,75.099,74.861
3.3379,74.891,73.984
3.4165,74.816,74.15
3.495,74.962,74.773
3.5736,75.037,74.906
3.6521,74.924,75.23
3.7306,74.725,75.715
3.8092,74.586,75.487
3.8877,74.7,74.724
3.9663,74.941,74.447
4.0448,75.191,74.77
4.1233,75.348,75.297
4.2019,75.472,75.104
4.2804,75.524,74.651
4.359,75.421,74.915
4.4375,75.075,75.39
4.516,74.597,75.342
4.5946,74.323,75.187
4.6731,74.371,74.501
4.7517,74.787,74.039
4.8302,75.231,75.125
4.9087,75.475,75.965
4.9873,75.467,75.346
5.0658,75.192,74.712
5.1444,74.888,74.938
5.2229,74.73,74.923
5.3014,74.743,74.81
5.38,74.91,74.806
5.4585,75.069,74.872
5.5371,75.168,75.093
5.6156,75.193,75.256
5.6941,75.136,75.431
5.7727,74.984,75.297
5.8512,74.81,74.66
5.9298,74.714,74.424
6.0083,74.791,74.936
6.0868,75.034,75.423
6.1654,75.251,75.578
6.2439,75.315,75.058


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_184.csv <==
x,qOut,qIn
0.03927,74.796,75.281
0.11781,74.647,75.215
0.19635,74.634,74.59
0.27489,74.775,74.609
0.35343,75.065,75.446
0.43197,75.289,75.685
0.51051,75.3,75.417
0.58905,75.142,75.091
0.66759,74.892,74.109
0.74613,74.864,73.659
0.82467,75.05,74.679
0.90321,75.273,75.917
0.98175,75.338,75.653
1.0603,75.106,75.068
1.1388,74.803,75.059
1.2174,74.615,74.852
1.2959,74.698,74.546
1.3744,74.903,74.844
1.453,75.099,75.265
1.5315,75.246,75.547
1.6101,75.333,75.546
1.6886,75.287,74.8
1.7671,75.018,74.054
1.8457,74.65,74.516
1.9242,74.341,75.542
2.0028,74.465,75.162
2.0813,74.913,74.657
2.1598,75.4,74.847
2.2384,75.639,74.899
2.3169,75.407,74.934
2.3955,74.973,75.226
2.474,74.644,75.329
2.5525,74.706,75.187
2.6311,75.05,75.11
2.7096,75.323,75.237
2.7882,75.367,75.158
2.8667,75.078,74.438
2.9452,74.763,74.209
3.0238,74.653,74.843
3.1023,74.746,75.649
3.1809,74.99,75.213
3.2594,75.097,74.359
3.3379,75.042,74.676
3.4165,74.928,75.57
3.495,74.872,75.659
3.5736,74.992,74.841
3.6521,75.185,74.192
3.7306,75.335,74.614
3.8092,75.334,75.471
3.8877,75.161,75.261
3.9663,74.925,75.054
4.0448,74.733,75.59
4.1233,74.68,75.439
4.2019,74.77,74.57
4.2804,74.917,74.427
4.359,75.05,74.578
4.4375,75.105,74.769
4.516,75.105,75.064
4.5946,75.091,75.146
4.6731,75.065,75.117
4.7517,75.019,75.176
4.8302,74.902,75.226
4.9087,74.809,75.102
4.9873,74.827,74.902
5.0658,75.035,74.889
5.1444,75.335,75.089
5.2229,75.496,74.863
5.3014,75.42,74.113
5.38,75.043,74.583
5.4585,74.659,75.777
5.5371,74.509,75.909
5.6156,74.596,75.165
5.6941,74.873,74.34
5.7727,75.091,74.492
5.8512,75.198,75.242
5.9298,75.215,75.675
6.0083,75.172,75.569
6.0868,75.129,75.071
6.1654,75.063,74.402
6.2439,74.958,74.405


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_185.csv <==
x,qOut,qIn
0.03927,74.694,75.209
0.11781,74.548,75.08
0.19635,74.623,75.354
0.27489,74.826,75.203
0.35343,75.055,74.631
0.43197,75.238,74.722
0.51051,75.334,75.054
0.58905,75.32,75.103
0.66759,75.176,74.727
0.74613,74.995,74.487
0.82467,74.879,74.775
0.90321,74.836,75.502
0.98175,74.849,75.447
1.0603,74.837,75.154
1.1388,74.859,75.412
1.2174,74.948,75.368
1.2959,75.126,74.628
1.3744,75.242,74.17
1.453,75.203,74.431
1.5315,75.052,75.104
1.6101,74.864,75.842
1.6886,74.8,75.734
1.7671,74.809,74.775
1.8457,74.831,74.239
1.9242,74.81,74.656
2.0028,74.839,74.9
2.0813,75,75.048
2.1598,75.241,75.429
2.2384,75.492,75.126
2.3169,75.498,74.401
2.3955,75.216,74.533
2.474,74.812,75.355
2.5525,74.485,76.086
2.6311,74.54,75.686
2.7096,74.868,74.61
2.7882,75.24,73.999
2.8667,75.431,74.77
2.9452,75.265,75.43
3.0238,74.921,75.298
3.1023,74.639,74.95
3.1809,74.649,74.894
3.2594,74.903,74.999
3.3379,75.112,74.945
3.4165,75.16,74.719
3.495,74.976,74.923
3.5736,74.88,75.177
3.6521,75.008,75.237
3.7306,75.244,75.342
3.8092,75.433,75.284
3.8877,75.267,74.99
3.9663,74.914,74.504
4.0448,74.636,74.305
4.1233,74.685,74.674
4.2019,74.993,74.891
4.2804,75.232,75.12
4.359,75.269,75.667
4.4375,75.023,75.736
4.516,74.787,74.898
4.5946,74.732,74.198
4.6731,74.845,74.39
4.7517,75.068,75.672
4.8302,75.241,76.127
4.9087,75.311,75.163
4.9873,75.249,74.096
5.0658,75.03,75.073
5.1444,74.712,75.738
5.2229,74.491,74.581
5.3014,74.482,73.712
5.38,74.759,74.992
5.4585,75.145,75.739
5.5371,75.406,75.389
5.6156,75.444,75.23
5.6941,75.188,75.083
5.7727,74.874,74.794
5.8512,74.757,74.838
5.9298,74.87,75.147
6.0083,75.197,75.202
6.0868,75.398,74.58
6.1654,75.327,74.384
6.2439,75.053,75.024


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_186.csv <==
x,qOut,qIn
0.03927,75.365,75.155
0.11781,75.147,75.267
0.19635,74.901,75.12
0.27489,74.75,75.156
0.35343,74.793,74.853
0.43197,74.908,74.075
0.51051,75.002,74.275
0.58905,75.062,75.856
0.66759,75.095,76.415
0.74613,75.102,74.964
0.82467,75.024,74.226
0.90321,74.884,74.842
0.98175,74.724,75.273
1.0603,74.73,75.022
1.1388,74.909,74.798
1.2174,75.144,74.542
1.2959,75.31,74.588
1.3744,75.238,74.944
1.453,74.992,75.275
1.5315,74.727,75.491
1.6101,74.605,75.025
1.6886,74.754,74.461
1.7671,75.068,74.69
1.8457,75.378,75.23
1.9242,75.522,75.403
2.0028,75.377,75.644
2.0813,75.088,75.646
2.1598,74.826,74.673
2.2384,74.757,73.784
2.3169,74.803,74.612
2.3955,74.825,75.486
2.474,74.824,75.476
2.5525,74.837,74.99
2.6311,74.99,75.124
2.7096,75.138,75.35
2.7882,75.172,74.9
2.8667,74.994,74.42
2.9452,74.832,74.654
3.0238,74.902,75.155
3.1023,75.147,75.609
3.1809,75.463,75.151
3.2594,75.428,74.659
3.3379,75.061,74.789
3.4165,74.629,74.945
3.495,74.435,74.884
3.5736,74.688,74.981
3.6521,75.104,75.363
3.7306,75.429,75.497
3.8092,75.436,74.304
3.8877,75.161,73.889
3.9663,74.846,74.872
4.0448,74.663,75.569
4.1233,74.747,75.67
4.2019,74.974,75.654
4.2804,75.165,75.185
4.359,75.229,74.852
4.4375,75.102,74.804
4.516,74.906,74.627
4.5946,74.81,74.736
4.6731,74.856,74.979
4.7517,75.063,74.675
4.8302,75.183,74.558
4.9087,75.077,75.081
4.9873,74.826,75.789
5.0658,74.551,75.818
5.1444,74.584,74.957
5.2229,74.898,74.342
5.3014,75.307,74.732
5.38,75.613,75.377
5.4585,75.588,75.041
5.5371,75.294,74.574
5.6156,74.914,74.638
5.6941,74.648,75.188
5.7727,74.616,75.482
5.8512,74.696,75.299
5.9298,74.809,74.686
6.0083,74.895,74.536
6.0868,75.047,74.882
6.1654,75.242,75.006
6.2439,75.382,74.963


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_187.csv <==
x,qOut,qIn
0.03927,75.318,74.939
0.11781,75.537,75.306
0.19635,75.511,75.437
0.27489,75.261,75.255
0.35343,74.837,75.08
0.43197,74.532,74.875
0.51051,74.501,74.658
0.58905,74.702,74.834
0.66759,75.059,75.464
0.74613,75.341,75.502
0.82467,75.401,75.025
0.90321,75.228,74.66
0.98175,74.836,74.656
1.0603,74.542,75.01
1.1388,74.544,75.447
1.2174,74.789,75.128
1.2959,75.178,73.944
1.3744,75.392,74.066
1.453,75.359,75.338
1.5315,75.165,76.211
1.6101,74.918,75.754
1.6886,74.834,74.563
1.7671,74.916,73.961
1.8457,75.07,74.725
1.9242,75.194,75.692
2.0028,75.185,75.542
2.0813,75.089,75.083
2.1598,74.973,74.58
2.2384,74.908,74.373
2.3169,74.86,74.647
2.3955,74.774,75.085
2.474,74.696,75.31
2.5525,74.685,75.278
2.6311,74.892,75.271
2.7096,75.188,75.112
2.7882,75.385,74.864
2.8667,75.298,75.248
2.9452,74.982,75.497
3.0238,74.781,74.939
3.1023,74.814,74.58
3.1809,75.139,74.966
3.2594,75.294,74.761
3.3379,75.112,74.345
3.4165,74.77,74.798
3.495,74.508,75.354
3.5736,74.671,75.272
3.6521,75.031,75.529
3.7306,75.342,75.54
3.8092,75.383,74.893
3.8877,75.227,74.43
3.9663,75.09,74.388
4.0448,75.045,75.003
4.1233,75.124,75.683
4.2019,75.126,75.078
4.2804,74.988,74.309
4.359,74.781,74.66
4.4375,74.6,75.647
4.516,74.602,75.265
4.5946,74.779,74.458
4.6731,75.05,74.928
4.7517,75.33,75.622
4.8302,75.469,74.675
4.9087,75.386,73.975
4.9873,75.139,74.502
5.0658,74.809,75.872
5.1444,74.674,75.895
5.2229,74.764,75.028
5.3014,74.955,74.942
5.38,75.103,75.314
5.4585,75.067,74.84
5.5371,74.964,74.475
5.6156,74.906,74.539
5.6941,74.994,74.423
5.7727,75.128,75.034
5.8512,75.14,76.101
5.9298,75.01,75.701
6.0083,74.749,74.532
6.0868,74.614,74.494
6.1654,74.708,74.646
6.2439,74.971,74.753


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_188.csv <==
x,qOut,qIn
0.03927,75.121,75.193
0.11781,75.011,74.967
0.19635,74.925,75.375
0.27489,74.869,75.265
0.35343,74.843,73.517
0.43197,74.832,73.568
0.51051,74.863,75.541
0.58905,74.942,76.211
0.66759,75.072,75.293
0.74613,75.187,75.314
0.82467,75.201,75.466
0.90321,75.111,75.232
0.98175,74.929,74.525
1.0603,74.848,74.036
1.1388,74.943,74.328
1.2174,75.125,75.369
1.2959,75.283,75.858
1.3744,75.145,74.954
1.453,74.777,74.295
1.5315,74.414,74.754
1.6101,74.305,75.757
1.6886,74.603,75.748
1.7671,75.104,75.025
1.8457,75.574,74.359
1.9242,75.803,74.272
2.0028,75.617,74.843
2.0813,75.141,75.662
2.1598,74.645,75.859
2.2384,74.415,75.164
2.3169,74.577,74.605
2.3955,74.885,74.582
2.474,75.145,74.975
2.5525,75.194,75.228
2.6311,75.117,74.77
2.7096,75.068,74.413
2.7882,75.086,74.742
2.8667,75.186,75.133
2.9452,75.15,75.43
3.0238,74.956,75.374
3.1023,74.749,74.559
3.1809,74.699,74.435
3.2594,74.962,75.256
3.3379,75.297,75.626
3.4165,75.484,75.398
3.495,75.327,75.019
3.5736,74.973,74.98
3.6521,74.721,74.806
3.7306,74.654,74.32
3.8092,74.796,74.784
3.8877,74.888,75.667
3.9663,74.926,75.76
4.0448,74.959,75.245
4.1233,75.042,74.554
4.2019,75.082,74.411
4.2804,75.015,74.746
4.359,74.917,75.244
4.4375,74.886,75.115
4.516,75.069,74.731
4.5946,75.283,74.839
4.6731,75.354,75.2
4.7517,75.121,75.026
4.8302,74.758,74.751
4.9087,74.598,75.084
4.9873,74.712,75.483
5.0658,75.11,75.297
5.1444,75.397,74.881
5.2229,75.387,74.685
5.3014,75.142,74.972
5.38,74.772,75.191
5.4585,74.636,74.749
5.5371,74.748,74.555
5.6156,74.962,74.95
5.6941,75.115,75.07
5.7727,75.08,74.977
5.8512,74.974,75.228
5.9298,74.906,75.38
6.0083,74.972,75.063
6.0868,75.108,74.641
6.1654,75.201,74.669
6.2439,75.213,75.241


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_189.csv <==
x,qOut,qIn
0.03927,75.107,74.903
0.11781,75.338,74.921
0.19635,75.372,74.499
0.27489,75.246,74.694
0.35343,75.034,75.535
0.43197,74.95,75.61
0.51051,74.951,74.974
0.58905,74.949,74.277
0.66759,74.856,74.812
0.74613,74.748,75.458
0.82467,74.777,75.398
0.90321,74.946,75.329
0.98175,75.225,75.447
1.0603,75.337,75.111
1.1388,75.189,74.463
1.2174,74.898,74.165
1.2959,74.619,74.483
1.3744,74.643,75.108
1.453,74.884,75.763
1.5315,75.156,75.631
1.6101,75.271,74.755
1.6886,75.131,74.553
1.7671,74.909,74.797
1.8457,74.776,75.044
1.9242,74.882,75.041
2.0028,75.183,75.071
2.0813,75.438,75.268
2.1598,75.481,75.243
2.2384,75.171,75.035
2.3169,74.7,74.825
2.3955,74.428,74.463
2.474,74.471,74.294
2.5525,74.874,75.12
2.6311,75.27,75.775
2.7096,75.429,75.202
2.7882,75.328,74.361
2.8667,74.988,75.237
2.9452,74.73,76.293
3.0238,74.713,75.657
3.1023,74.89,74.239
3.1809,75.173,73.966
3.2594,75.311,74.791
3.3379,75.244,75.324
3.4165,75.035,75.136
3.495,74.767,75.049
3.5736,74.628,75.116
3.6521,74.653,74.995
3.7306,74.793,75.261
3.8092,74.985,75.642
3.8877,75.14,74.92
3.9663,75.25,74.076
4.0448,75.312,74.32
4.1233,75.323,75.221
4.2019,75.217,75.705
4.2804,74.985,75.835
4.359,74.728,75.279
4.4375,74.566,74.269
4.516,74.659,74.372
4.5946,74.909,74.941
4.6731,75.168,75.092
4.7517,75.296,75.388
4.8302,75.282,75.016
4.9087,75.197,74.148
4.9873,75.069,74.643
5.0658,74.909,75.491
5.1444,74.725,75.191
5.2229,74.674,75.159
5.3014,74.814,75.429
5.38,75.179,75.12
5.4585,75.473,74.632
5.5371,75.449,74.761
5.6156,75.155,75.38
5.6941,74.706,75.259
5.7727,74.581,74.495
5.8512,74.75,74.344
5.9298,74.99,74.733
6.0083,75.059,75.484
6.0868,74.904,75.705
6.1654,74.789,75.124
6.2439,74.834,74.605


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_190.csv <==
x,qOut,qIn
0.03927,74.902,74.854
0.11781,74.561,75.417
0.19635,74.615,75.483
0.27489,74.956,75.057
0.35343,75.407,74.84
0.43197,75.46,75.245
0.51051,75.155,75.502
0.58905,74.762,74.984
0.66759,74.574,74.372
0.74613,74.756,74.695
0.82467,75.025,75.327
0.90321,75.182,75.589
0.98175,75.067,74.645
1.0603,74.843,74.242
1.1388,74.724,75.112
1.2174,74.767,75.661
1.2959,74.986,74.975
1.3744,75.197,74.393
1.453,75.304,74.549
1.5315,75.295,75.382
1.6101,75.179,75.782
1.6886,75.047,75.229
1.7671,74.946,74.708
1.8457,74.894,74.711
1.9242,74.896,74.878
2.0028,74.937,74.793
2.0813,74.992,75.061
2.1598,75.032,75.655
2.2384,75.03,75.227
2.3169,74.984,74.358
2.3955,74.927,74.254
2.474,74.887,74.629
2.5525,74.885,74.905
2.6311,74.939,75.204
2.7096,75.054,75.593
2.7882,75.182,75.772
2.8667,75.273,75.532
2.9452,75.185,74.922
3.0238,74.974,74.403
3.1023,74.791,74.386
3.1809,74.798,74.726
3.2594,75.035,74.92
3.3379,75.236,75.025
3.4165,75.237,75.039
3.495,74.908,74.985
3.5736,74.534,75.268
3.6521,74.421,75.619
3.7306,74.605,75.41
3.8092,75.052,74.821
3.8877,75.459,74.475
3.9663,75.66,74.42
4.0448,75.598,74.985
4.1233,75.24,75.585
4.2019,74.796,75.001
4.2804,74.525,74.418
4.359,74.493,74.794
4.4375,74.714,75.59
4.516,74.938,75.548
4.5946,75.089,74.919
4.6731,75.182,74.092
4.7517,75.249,74.557
4.8302,75.299,75.695
4.9087,75.245,75.695
4.9873,75.083,75.351
5.0658,74.83,75.288
5.1444,74.693,74.474
5.2229,74.738,73.865
5.3014,74.891,74.72
5.38,75.053,76.157
5.4585,75.106,75.704
5.5371,75.101,74.576
5.6156,75.073,74.473
5.6941,75.052,75.121
5.7727,74.953,74.756
5.8512,74.825,74.426
5.9298,74.778,75.18
6.0083,74.928,75.477
6.0868,75.241,74.755
6.1654,75.422,74.61
6.2439,75.339,74.637


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_191.csv <==
x,qOut,qIn
0.03927,74.736,75.331
0.11781,74.751,74.358
0.19635,74.828,74.565
0.27489,74.978,75.118
0.35343,75.209,75.086
0.43197,75.408,74.701
0.51051,75.41,74.604
0.58905,75.209,74.801
0.66759,74.836,75.212
0.74613,74.611,75.359
0.82467,74.638,74.997
0.90321,74.839,74.852
0.98175,75.1,75.424
1.0603,75.268,75.248
1.1388,75.334,74.469
1.2174,75.303,74.371
1.2959,75.179,75.42
1.3744,74.984,75.622
1.453,74.813,74.883
1.5315,74.726,74.583
1.6101,74.77,74.78
1.6886,74.85,74.689
1.7671,74.911,75.028
1.8457,74.965,75.661
1.9242,75.036,76.118
2.0028,75.145,75.319
2.0813,75.194,73.956
2.1598,75.144,73.746
2.2384,74.971,74.914
2.3169,74.836,75.341
2.3955,74.846,75.057
2.474,74.96,75.184
2.5525,75.114,75.481
2.6311,75.103,74.946
2.7096,74.945,74.535
2.7882,74.778,74.679
2.8667,74.744,75.496
2.9452,74.988,75.858
3.0238,75.325,75.251
3.1023,75.524,74.568
3.1809,75.36,74.495
3.2594,74.846,74.489
3.3379,74.414,74.919
3.4165,74.31,75.678
3.495,74.704,74.916
3.5736,75.192,74.088
3.6521,75.443,74.847
3.7306,75.399,75.689
3.8092,75.064,75.381
3.8877,74.825,74.801
3.9663,74.848,74.554
4.0448,75.055,74.931
4.1233,75.323,75.6
4.2019,75.336,75.681
4.2804,75.105,75.27
4.359,74.802,74.64
4.4375,74.622,74.179
4.516,74.722,74.39
4.5946,74.927,75.012
4.6731,75.088,75.48
4.7517,75.076,75.263
4.8302,74.992,74.953
4.9087,74.957,75.025
4.9873,74.982,75.005
5.0658,75.048,74.835
5.1444,75.058,74.966
5.2229,75.082,74.778
5.3014,75.149,74.491
5.38,75.284,75.029
5.4585,75.271,75.714
5.5371,75.023,75.76
5.6156,74.687,75.278
5.6941,74.457,74.644
5.7727,74.615,74.375
5.8512,74.977,74.723
5.9298,75.306,75.323
6.0083,75.383,74.822
6.0868,75.207,74.375
6.1654,74.968,75.275
6.2439,74.782,76.22


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_192.csv <==
x,qOut,qIn
0.03927,74.896,75.019
0.11781,74.583,74.886
0.19635,74.548,74.653
0.27489,74.755,74.621
0.35343,75.113,74.688
0.43197,75.262,74.93
0.51051,75.166,75.303
0.58905,74.958,75.427
0.66759,74.802,75.324
0.74613,74.854,75.103
0.82467,75.004,74.796
0.90321,75.149,74.495
0.98175,75.198,74.444
1.0603,75.198,75.546
1.1388,75.175,76.332
1.2174,75.109,74.883
1.2959,74.972,73.349
1.3744,74.77,74.43
1.453,74.638,75.65
1.5315,74.651,75.766
1.6101,74.861,75.09
1.6886,75.145,74.696
1.7671,75.331,74.742
1.8457,75.345,75.219
1.9242,75.131,75.747
2.0028,74.868,75.514
2.0813,74.764,74.807
2.1598,74.844,74.621
2.2384,75.094,74.781
2.3169,75.187,74.392
2.3955,75.023,74.365
2.474,74.744,75.084
2.5525,74.536,75.855
2.6311,74.688,75.644
2.7096,75.022,74.977
2.7882,75.308,74.692
2.8667,75.322,74.817
2.9452,75.133,74.953
3.0238,75.025,74.819
3.1023,75.078,74.578
3.1809,75.317,75.326
3.2594,75.333,75.767
3.3379,75.033,75.126
3.4165,74.623,74.509
3.495,74.362,74.679
3.5736,74.536,75.159
3.6521,74.936,75.447
3.7306,75.329,75.091
3.8092,75.509,74.723
3.8877,75.416,74.745
3.9663,75.143,74.448
4.0448,74.841,74.357
4.1233,74.661,75.621
4.2019,74.717,76.223
4.2804,74.915,75.231
4.359,75.125,74.44
4.4375,75.224,75.053
4.516,75.159,75.337
4.5946,75.031,74.844
4.6731,74.934,74.455
4.7517,74.957,74.751
4.8302,75.046,75.309
4.9087,75.054,75.694
4.9873,74.941,75.633
5.0658,74.692,75.004
5.1444,74.556,74.459
5.2229,74.67,74.311
5.3014,74.967,74.6
5.38,75.348,75.235
5.4585,75.523,75.328
5.5371,75.424,75.111
5.6156,75.148,75.01
5.6941,74.827,74.549
5.7727,74.69,74.659
5.8512,74.741,75.371
5.9298,74.913,75.373
6.0083,75.135,74.749
6.0868,75.333,74.971
6.1654,75.388,75.468
6.2439,75.253,75.337


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_193.csv <==
x,qOut,qIn
0.03927,75.11,74.777
0.11781,75.115,74.563
0.19635,75.13,74.889
0.27489,75.166,75.245
0.35343,75.207,75.187
0.43197,75.051,74.871
0.51051,74.785,74.665
0.58905,74.594,75.307
0.66759,74.661,76.193
0.74613,74.995,75.419
0.82467,75.323,74.255
0.90321,75.468,74.058
0.98175,75.285,74.658
1.0603,74.963,74.976
1.1388,74.757,75.043
1.2174,74.729,75.018
1.2959,74.886,74.629
1.3744,74.977,74.921
1.453,74.969,75.76
1.5315,74.932,75.557
1.6101,74.949,74.647
1.6886,75.097,74.719
1.7671,75.281,75.048
1.8457,75.387,75.195
1.9242,75.307,75.396
2.0028,75.002,75.264
2.0813,74.666,74.767
2.1598,74.47,74.558
2.2384,74.562,74.791
2.3169,74.818,75.32
2.3955,75.038,75.69
2.474,75.155,75.029
2.5525,75.139,74.083
2.6311,75.13,74.714
2.7096,75.135,75.637
2.7882,75.123,75.452
2.8667,75.053,74.498
2.9452,74.988,74.823
3.0238,75.008,75.364
3.1023,75.079,74.672
3.1809,75.146,74.29
3.2594,75.069,75.237
3.3379,74.945,75.773
3.4165,74.879,75.563
3.495,74.972,74.931
3.5736,75.098,74.913
3.6521,75.1,75.155
3.7306,74.994,74.803
3.8092,74.835,74.019
3.8877,74.861,74.696
3.9663,75.011,75.818
4.0448,75.137,75.794
4.1233,75.086,75.05
4.2019,74.857,74.481
4.2804,74.677,74.069
4.359,74.667,74.561
4.4375,74.907,75.677
4.516,75.223,75.898
4.5946,75.435,75.498
4.6731,75.456,75.038
4.7517,75.223,74.723
4.8302,74.859,74.489
4.9087,74.601,74.456
4.9873,74.565,74.971
5.0658,74.827,75.42
5.1444,75.169,74.894
5.2229,75.331,74.608
5.3014,75.234,75.144
5.38,74.84,75.499
5.4585,74.524,75.349
5.5371,74.556,75.119
5.6156,74.889,74.492
5.6941,75.415,73.934
5.7727,75.682,74.788
5.8512,75.53,75.968
5.9298,75.105,75.834
6.0083,74.613,74.757
6.0868,74.505,74.678
6.1654,74.695,75.031
6.2439,74.969,75.151


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_194.csv <==
x,qOut,qIn
0.03927,75.595,74.455
0.11781,75.416,74.581
0.19635,75.062,75.41
0.27489,74.713,75.942
0.35343,74.551,75.309
0.43197,74.668,74.837
0.51051,74.931,74.846
0.58905,75.197,74.696
0.66759,75.337,74.278
0.74613,75.289,74.884
0.82467,75.101,75.995
0.90321,74.867,75.691
0.98175,74.687,74.549
1.0603,74.642,74.793
1.1388,74.696,75.08
1.2174,74.807,74.852
1.2959,74.934,75.265
1.3744,75.113,75.411
1.453,75.302,74.561
1.5315,75.4,74.226
1.6101,75.301,75.29
1.6886,74.973,75.736
1.7671,74.674,75.181
1.8457,74.582,74.73
1.9242,74.835,75.013
2.0028,75.189,75.096
2.0813,75.374,74.868
2.1598,75.333,74.608
2.2384,75.06,75.122
2.3169,74.866,75.874
2.3955,74.85,75.437
2.474,74.934,74.26
2.5525,75.012,73.93
2.6311,74.95,74.686
2.7096,74.874,75.612
2.7882,74.88,75.871
2.8667,75.048,75.109
2.9452,75.228,74.631
3.0238,75.251,74.701
3.1023,75.118,74.843
3.1809,74.865,75.343
3.2594,74.778,75.698
3.3379,74.907,75.11
3.4165,75.119,74.406
3.495,75.264,74.735
3.5736,75.116,75.1
3.6521,74.809,75.071
3.7306,74.562,74.77
3.8092,74.588,74.198
3.8877,74.909,74.88
3.9663,75.252,76.202
4.0448,75.425,76.279
4.1233,75.264,74.621
4.2019,74.959,73.997
4.2804,74.806,74.749
4.359,74.868,75.395
4.4375,75.149,74.945
4.516,75.281,74.805
4.5946,75.168,75.099
4.6731,74.921,74.985
4.7517,74.687,74.534
4.8302,74.65,74.569
4.9087,74.741,74.873
4.9873,74.899,75.487
5.0658,75.074,75.948
5.1444,75.287,75.46
5.2229,75.42,74.857
5.3014,75.38,74.784
5.38,75.082,74.786
5.4585,74.758,74.636
5.5371,74.674,74.666
5.6156,74.813,74.918
5.6941,75.098,75.363
5.7727,75.131,75.497
5.8512,74.918,75.351
5.9298,74.66,74.859
6.0083,74.579,74.429
6.0868,74.814,74.635
6.1654,75.18,75.046
6.2439,75.493,75.024


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_195.csv <==
x,qOut,qIn
0.03927,74.455,74.451
0.11781,74.395,74.831
0.19635,74.729,74.99
0.27489,75.227,75.022
0.35343,75.638,74.821
0.43197,75.638,74.583
0.51051,75.296,74.765
0.58905,74.849,75.095
0.66759,74.558,75.555
0.74613,74.598,75.673
0.82467,74.813,75.128
0.90321,75.059,74.778
0.98175,75.216,74.962
1.0603,75.276,74.944
1.1388,75.221,74.952
1.2174,75.075,75.069
1.2959,74.869,74.623
1.3744,74.749,74.6
1.453,74.749,75.393
1.5315,74.813,75.461
1.6101,74.869,74.087
1.6886,74.888,74.211
1.7671,74.968,75.729
1.8457,75.121,76.151
1.9242,75.336,74.766
2.0028,75.408,74.46
2.0813,75.278,75.034
2.1598,75.045,75.3
2.2384,74.836,74.534
2.3169,74.82,74.512
2.3955,74.908,75.311
2.474,74.997,75.561
2.5525,74.994,75.436
2.6311,74.92,75.137
2.7096,74.848,74.478
2.7882,74.824,74.434
2.8667,74.883,75.148
2.9452,75.026,75.307
3.0238,75.186,75.244
3.1023,75.276,75.313
3.1809,75.21,74.517
3.2594,74.985,74.086
3.3379,74.774,74.791
3.4165,74.698,75.175
3.495,74.847,75.295
3.5736,75.093,75.726
3.6521,75.267,75.611
3.7306,75.294,74.853
3.8092,75.126,74.047
3.8877,74.895,74.61
3.9663,74.774,75.678
4.0448,74.817,75.777
4.1233,75.048,74.841
4.2019,75.231,74.286
4.2804,75.181,74.43
4.359,74.939,74.982
4.4375,74.589,75.017
4.516,74.524,74.915
4.5946,74.784,75.122
4.6731,75.18,75.121
4.7517,75.503,74.972
4.8302,75.462,75.416
4.9087,75.161,75.798
4.9873,74.834,75.326
5.0658,74.724,74.474
5.1444,74.917,74.136
5.2229,75.137,74.217
5.3014,75.202,75.079
5.38,74.967,76.079
5.4585,74.68,75.874
5.5371,74.593,75.022
5.6156,74.711,74.413
5.6941,74.983,74.826
5.7727,75.127,75.261
5.8512,75.166,74.837
5.9298,75.186,74.251
6.0083,75.284,74.852
6.0868,75.361,75.852
6.1654,75.214,75.838
6.2439,74.881,74.862


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_196.csv <==
x,qOut,qIn
0.03927,74.735,74.59
0.11781,74.6,75.103
0.19635,74.627,75.651
0.27489,74.822,75.089
0.35343,75.155,74.055
0.43197,75.409,74.525
0.51051,75.482,75.565
0.58905,75.386,75.825
0.66759,75.156,75.372
0.74613,74.94,74.915
0.82467,74.815,74.394
0.90321,74.795,74.441
0.98175,74.876,75.032
1.0603,74.981,75.329
1.1388,75.056,75.451
1.2174,75.079,75.314
1.2959,75.041,74.45
1.3744,74.963,74.088
1.453,74.872,74.84
1.5315,74.816,75.755
1.6101,74.837,75.718
1.6886,75.002,75.221
1.7671,75.215,74.703
1.8457,75.335,74.031
1.9242,75.217,74.41
2.0028,74.891,75.234
2.0813,74.669,75.27
2.1598,74.688,75.28
2.2384,75.032,75.775
2.3169,75.297,75.608
2.3955,75.241,74.926
2.474,74.961,74.674
2.5525,74.62,74.59
2.6311,74.678,74.55
2.7096,75.031,74.87
2.7882,75.388,75.175
2.8667,75.453,75.113
2.9452,75.06,74.829
3.0238,74.574,74.854
3.1023,74.308,75.027
3.1809,74.524,74.977
3.2594,75.011,75.112
3.3379,75.452,75.34
3.4165,75.688,75.354
3.495,75.602,74.731
3.5736,75.28,74.499
3.6521,74.911,75.194
3.7306,74.648,75.523
3.8092,74.622,74.875
3.8877,74.772,74.448
3.9663,74.95,74.459
4.0448,75.065,75.079
4.1233,75.044,76.22
4.2019,74.961,75.771
4.2804,74.922,74.346
4.359,74.962,74.148
4.4375,75.093,75.088
4.516,75.187,75.131
4.5946,75.185,74.846
4.6731,75.111,75.024
4.7517,75.01,75.229
4.8302,74.962,74.897
4.9087,74.928,74.774
4.9873,74.886,75.276
5.0658,74.816,75.452
5.1444,74.833,74.301
5.2229,74.991,73.733
5.3014,75.204,74.877
5.38,75.371,75.717
5.4585,75.267,75.139
5.5371,74.984,74.86
5.6156,74.72,75.259
5.6941,74.679,75.917
5.7727,74.878,75.336
5.8512,75.092,74.301
5.9298,75.207,74.354
6.0083,75.146,75.108
6.0868,75.061,75.242
6.1654,74.982,75.107
6.2439,74.886,74.815


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_197.csv <==
x,qOut,qIn
0.03927,74.948,74.31
0.11781,75.21,75.109
0.19635,75.289,75.817
0.27489,75.192,75.406
0.35343,74.959,74.736
0.43197,74.816,75.248
0.51051,74.822,75.624
0.58905,74.921,75.011
0.66759,75.038,74.49
0.74613,75.078,74.777
0.82467,75.079,74.865
0.90321,75.062,75.057
0.98175,75.044,75.432
1.0603,74.948,75
1.1388,74.799,74.61
1.2174,74.692,75.214
1.2959,74.732,75.407
1.3744,74.976,74.894
1.453,75.266,74.695
1.5315,75.455,74.45
1.6101,75.416,74.976
1.6886,75.193,75.503
1.7671,74.954,75.093
1.8457,74.795,74.665
1.9242,74.786,74.521
2.0028,74.848,74.745
2.0813,74.939,75.235
2.1598,75.037,75.603
2.2384,75.122,75.658
2.3169,75.16,75.145
2.3955,75.135,74.554
2.474,75.061,74.791
2.5525,74.96,75.566
2.6311,74.87,75.098
2.7096,74.829,74.184
2.7882,74.847,74.148
2.8667,74.931,74.913
2.9452,74.984,75.367
3.0238,74.943,75.713
3.1023,74.858,75.909
3.1809,74.799,74.92
3.2594,74.93,73.788
3.3379,75.174,74.019
3.4165,75.39,75.191
3.495,75.432,75.787
3.5736,75.272,75.501
3.6521,75.054,75.212
3.7306,74.86,75.185
3.8092,74.752,74.698
3.8877,74.646,74.281
3.9663,74.608,74.863
4.0448,74.716,75.506
4.1233,75.037,74.923
4.2019,75.416,74.435
4.2804,75.528,74.805
4.359,75.3,75.055
4.4375,74.72,74.766
4.516,74.374,74.977
4.5946,74.523,75.47
4.6731,74.994,75.727
4.7517,75.547,75.412
4.8302,75.686,74.722
4.9087,75.414,74.357
4.9873,74.975,74.598
5.0658,74.646,75.019
5.1444,74.692,75.075
5.2229,74.897,75.078
5.3014,75.056,75.294
5.38,74.99,75.397
5.4585,74.805,74.837
5.5371,74.708,74.217
5.6156,74.773,74.692
5.6941,75.031,75.877
5.7727,75.313,75.319
5.8512,75.458,74.247
5.9298,75.403,74.47
6.0083,75.105,75.692
6.0868,74.757,75.654
6.1654,74.59,74.792
6.2439,74.652,74.155


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_198.csv <==
x,qOut,qIn
0.03927,75.223,74.178
0.11781,75.235,73.71
0.19635,75.135,75.074
0.27489,74.976,76.607
0.35343,74.825,75.641
0.43197,74.829,74.287
0.51051,74.975,74.281
0.58905,75.162,74.708
0.66759,75.278,75.19
0.74613,75.221,75.347
0.82467,75.083,74.931
0.90321,74.957,74.727
0.98175,74.933,75.144
1.0603,74.939,75.213
1.1388,74.883,75.106
1.2174,74.796,75.165
1.2959,74.73,75.061
1.3744,74.878,74.732
1.453,75.154,74.738
1.5315,75.374,75.105
1.6101,75.344,74.88
1.6886,75.014,74.335
1.7671,74.701,74.616
1.8457,74.597,75.364
1.9242,74.846,75.567
2.0028,75.129,75.228
2.0813,75.225,75.044
2.1598,75.159,75.137
2.2384,75.007,75.132
2.3169,75.012,75.186
2.3955,75.098,75.128
2.474,75.15,74.58
2.5525,75.06,74.333
2.6311,74.889,74.866
2.7096,74.762,75.309
2.7882,74.717,75.127
2.8667,74.762,75.18
2.9452,74.844,75.526
3.0238,74.976,75.033
3.1023,75.136,74.349
3.1809,75.294,74.749
3.2594,75.355,75.546
3.3379,75.308,75.594
3.4165,75.192,74.993
3.495,75.057,74.34
3.5736,74.92,74.194
3.6521,74.78,74.624
3.7306,74.688,75.377
3.8092,74.697,75.681
3.8877,74.877,75.422
3.9663,75.114,75.168
4.0448,75.277,74.781
4.1233,75.242,74.254
4.2019,75.04,74.38
4.2804,74.884,75.103
4.359,74.866,75.791
4.4375,75.051,75.826
4.516,75.177,75.255
4.5946,75.07,74.733
4.6731,74.803,74.655
4.7517,74.495,74.862
4.8302,74.526,74.647
4.9087,74.871,74.375
4.9873,75.307,74.862
5.0658,75.595,75.432
5.1444,75.433,75.164
5.2229,74.975,75.092
5.3014,74.537,75.237
5.38,74.439,74.831
5.4585,74.775,74.503
5.5371,75.245,74.847
5.6156,75.599,75.455
5.6941,75.628,75.062
5.7727,75.317,74.932
5.8512,74.884,75.58
5.9298,74.544,75.18
6.0083,74.486,74.273
6.0868,74.657,74.832
6.1654,74.895,75.581
6.2439,75.108,75.511


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_199.csv <==
x,qOut,qIn
0.03927,75.098,75.002
0.11781,74.893,75.097
0.19635,74.732,74.78
0.27489,74.741,74.401
0.35343,75.007,74.667
0.43197,75.301,75.374
0.51051,75.422,75.614
0.58905,75.34,75.103
0.66759,75.068,75.35
0.74613,74.852,75.912
0.82467,74.783,75.111
0.90321,74.83,73.973
0.98175,74.939,74.259
1.0603,75.026,75.089
1.1388,75.079,75.453
1.2174,75.072,75.317
1.2959,74.981,74.561
1.3744,74.809,74.426
1.453,74.682,75.228
1.5315,74.687,75.715
1.6101,74.889,75.233
1.6886,75.191,74.664
1.7671,75.438,74.474
1.8457,75.529,74.884
1.9242,75.38,75.68
2.0028,75.042,75.582
2.0813,74.722,74.464
2.1598,74.561,73.85
2.2384,74.675,75.028
2.3169,74.913,75.585
2.3955,75.086,75.366
2.474,75.138,75.489
2.5525,75.045,75.462
2.6311,74.986,74.878
2.7096,75.008,74.453
2.7882,75.061,74.519
2.8667,75.077,75.108
2.9452,75.018,75.217
3.0238,74.977,74.905
3.1023,74.975,74.741
3.1809,75.012,74.514
3.2594,74.925,74.913
3.3379,74.769,75.919
3.4165,74.692,76.016
3.495,74.845,74.684
3.5736,75.222,73.977
3.6521,75.527,74.249
3.7306,75.583,74.879
3.8092,75.25,75.205
3.8877,74.836,75.264
3.9663,74.648,75.293
4.0448,74.695,75.459
4.1233,74.919,74.951
4.2019,74.977,74.462
4.2804,74.917,74.723
4.359,74.879,74.906
4.4375,75.008,75.177
4.516,75.263,75.665
4.5946,75.368,75.514
4.6731,75.218,74.799
4.7517,74.754,74.723
4.8302,74.398,74.933
4.9087,74.423,74.682
4.9873,74.757,74.758
5.0658,75.261,75.71
5.1444,75.521,75.505
5.2229,75.443,74.281
5.3014,75.144,73.921
5.38,74.775,75.258
5.4585,74.65,75.916
5.5371,74.785,75.395
5.6156,75.053,74.856
5.6941,75.318,74.898
5.7727,75.381,75.133
5.8512,75.22,75.207
5.9298,74.955,74.775
6.0083,74.723,74.539
6.0868,74.749,74.996
6.1654,74.935,75.289
6.2439,75.109,75.08


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_200.csv <==
x,qOut,qIn
0.03927,75.394,76.092
0.11781,75.387,75.384
0.19635,75.149,74.123
0.27489,74.829,74.203
0.35343,74.599,75.353
0.43197,74.658,75.097
0.51051,74.912,74.531
0.58905,75.195,75.091
0.66759,75.348,75.695
0.74613,75.227,75.043
0.82467,74.921,74.571
0.90321,74.62,74.747
0.98175,74.516,75.231
1.0603,74.744,75.033
1.1388,75.126,74.553
1.2174,75.44,74.978
1.2959,75.476,75.757
1.3744,75.161,75.406
1.453,74.775,74.643
1.5315,74.552,74.105
1.6101,74.693,75.062
1.6886,75.011,75.784
1.7671,75.247,75.121
1.8457,75.313,74.488
1.9242,75.168,74.958
2.0028,74.986,75.557
2.0813,74.86,75.424
2.1598,74.817,74.788
2.2384,74.867,74.846
2.3169,74.986,75.002
2.3955,75.124,74.557
2.474,75.212,74.433
2.5525,75.18,74.918
2.6311,75.016,74.953
2.7096,74.852,75.203
2.7882,74.781,76.088
2.8667,74.879,75.884
2.9452,75.036,74.432
3.0238,75.139,73.76
3.1023,75.17,74.359
3.1809,75.131,75.367
3.2594,75.119,75.416
3.3379,75.096,74.932
3.4165,75.013,74.49
3.495,74.821,74.695
3.5736,74.608,75.315
3.6521,74.538,75.837
3.7306,74.66,75.832
3.8092,74.984,74.935
3.8877,75.342,74.284
3.9663,75.543,74.599
4.0448,75.493,75.303
4.1233,75.124,75.122
4.2019,74.689,74.734
4.2804,74.498,74.872
4.359,74.586,74.88
4.4375,74.924,74.655
4.516,75.106,75.003
4.5946,75.074,75.307
4.6731,74.973,75.235
4.7517,74.974,74.948
4.8302,75.21,74.743
4.9087,75.426,74.781
4.9873,75.451,75.086
5.0658,75.145,75.455
5.1444,74.806,75.574
5.2229,74.708,75.294
5.3014,74.816,74.759
5.38,75.033,74.64
5.4585,75.025,74.741
5.5371,74.885,74.785
5.6156,74.775,75.031
5.6941,74.856,75.114
5.7727,75.054,75.218
5.8512,75.157,75.492
5.9298,75.117,75.073
6.0083,74.923,74.124
6.0868,74.836,74.288
6.1654,74.945,74.955
6.2439,75.167,75.578


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_201.csv <==
x,qOut,qIn
0.03927,75.265,75.459
0.11781,75.153,75.198
0.19635,75.06,74.257
0.27489,75.025,73.879
0.35343,75.062,75.203
0.43197,74.987,75.848
0.51051,74.783,75.161
0.58905,74.569,74.495
0.66759,74.481,75.136
0.74613,74.658,75.68
0.82467,74.98,75.311
0.90321,75.295,75.028
0.98175,75.459,74.93
1.0603,75.42,74.496
1.1388,75.25,74.494
1.2174,75.031,75.129
1.2959,74.835,75.446
1.3744,74.695,75.045
1.453,74.655,74.631
1.5315,74.728,74.58
1.6101,74.92,75.331
1.6886,75.123,75.573
1.7671,75.241,74.879
1.8457,75.266,74.319
1.9242,75.214,74.88
2.0028,75.181,75.557
2.0813,75.127,75.455
2.1598,75.024,74.894
2.2384,74.85,75.115
2.3169,74.75,75.24
2.3955,74.806,74.638
2.474,74.953,74.301
2.5525,75.099,75.16
2.6311,75.088,75.856
2.7096,74.998,75.34
2.7882,74.922,74.636
2.8667,74.942,74.944
2.9452,74.98,75.048
3.0238,74.974,74.784
3.1023,74.959,74.877
3.1809,74.989,74.545
3.2594,75.132,74.337
3.3379,75.241,75.198
3.4165,75.222,76.062
3.495,74.997,75.354
3.5736,74.765,74.447
3.6521,74.723,74.587
3.7306,74.867,74.854
3.8092,75.149,74.875
3.8877,75.308,75.291
3.9663,75.276,75.678
4.0448,75.107,75.739
4.1233,74.879,74.869
4.2019,74.728,73.8
4.2804,74.677,73.903
4.359,74.721,75.049
4.4375,74.847,75.706
4.516,75.054,75.515
4.5946,75.248,75.253
4.6731,75.321,74.817
4.7517,75.169,74.721
4.8302,74.854,74.944
4.9087,74.667,74.945
4.9873,74.732,74.94
5.0658,75.126,75.401
5.1444,75.483,75.509
5.2229,75.476,75.004
5.3014,75.121,74.586
5.38,74.512,74.974
5.4585,74.272,75.569
5.5371,74.519,75.272
5.6156,75.017,74.442
5.6941,75.494,74.247
5.7727,75.571,74.453
5.8512,75.301,74.817
5.9298,74.917,75.46
6.0083,74.672,75.554
6.0868,74.77,75.104
6.1654,75.022,74.969
6.2439,75.243,75.142


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_202.csv <==
x,qOut,qIn
0.03927,74.671,74.793
0.11781,74.699,75.058
0.19635,74.82,75.185
0.27489,74.983,75.01
0.35343,75.142,75.132
0.43197,75.252,75.175
0.51051,75.258,74.868
0.58905,75.158,74.743
0.66759,74.958,75.171
0.74613,74.792,75.324
0.82467,74.764,75.095
0.90321,74.865,75.081
0.98175,75.062,74.77
1.0603,75.177,74.38
1.1388,75.158,74.543
1.2174,75.061,74.732
1.2959,74.957,75.392
1.3744,74.972,75.826
1.453,75.048,75.15
1.5315,75.107,74.298
1.6101,75.073,74.574
1.6886,74.981,75.349
1.7671,74.945,75.466
1.8457,74.993,75.074
1.9242,75.133,75.722
2.0028,75.196,75.813
2.0813,75.085,74.486
2.1598,74.857,73.716
2.2384,74.597,74.239
2.3169,74.559,74.806
2.3955,74.755,75.459
2.474,75.047,75.641
2.5525,75.283,75.367
2.6311,75.247,75.506
2.7096,75.015,75.218
2.7882,74.782,74.192
2.8667,74.746,74.214
2.9452,75.021,75.441
3.0238,75.379,75.714
3.1023,75.578,74.743
3.1809,75.396,74.061
3.2594,74.861,75.011
3.3379,74.374,76.132
3.4165,74.193,76.061
3.495,74.5,74.738
3.5736,75.013,74.11
3.6521,75.447,74.391
3.7306,75.653,75.022
3.8092,75.516,75.907
3.8877,75.139,75.541
3.9663,74.786,74.142
4.0448,74.611,73.965
4.1233,74.726,75.328
4.2019,74.899,75.604
4.2804,74.99,75.127
4.359,75.023,75.008
4.4375,75.053,75.165
4.516,75.196,74.946
4.5946,75.301,74.796
4.6731,75.263,74.972
4.7517,74.992,75.266
4.8302,74.739,75.201
4.9087,74.724,75.043
4.9873,74.892,74.975
5.0658,75.131,74.616
5.1444,75.088,74.486
5.2229,74.881,74.859
5.3014,74.729,75.133
5.38,74.848,74.892
5.4585,75.163,74.918
5.5371,75.357,75.362
5.6156,75.332,75.595
5.6941,75.042,75.008
5.7727,74.85,74.568
5.8512,74.887,74.741
5.9298,75.056,74.848
6.0083,75.224,74.991
6.0868,75.178,75.307
6.1654,74.99,75.261
6.2439,74.782,74.967


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_203.csv <==
x,qOut,qIn
0.03927,74.948,75.031
0.11781,75.354,75.816
0.19635,75.456,75.969
0.27489,75.26,75.098
0.35343,74.826,74.157
0.43197,74.6,74.432
0.51051,74.694,74.925
0.58905,74.969,74.984
0.66759,75.247,75.517
0.74613,75.286,75.625
0.82467,75.153,74.752
0.90321,74.959,74.508
0.98175,74.817,75.315
1.0603,74.749,75.166
1.1388,74.775,74.56
1.2174,74.904,74.839
1.2959,75.151,75.19
1.3744,75.366,74.947
1.453,75.333,75.085
1.5315,75.067,75.308
1.6101,74.637,75.016
1.6886,74.513,74.824
1.7671,74.749,75.077
1.8457,75.127,74.95
1.9242,75.399,74.421
2.0028,75.325,74.753
2.0813,75.08,75.409
2.1598,74.852,75.41
2.2384,74.817,74.963
2.3169,74.906,75.135
2.3955,74.986,75.273
2.474,75.03,74.844
2.5525,75.035,74.162
2.6311,75.087,74.558
2.7096,75.146,75.495
2.7882,75.158,75.83
2.8667,75.076,75.125
2.9452,74.923,74.692
3.0238,74.791,74.804
3.1023,74.741,74.927
3.1809,74.816,75.176
3.2594,74.987,75.101
3.3379,75.172,74.492
3.4165,75.285,74.55
3.495,75.248,75.284
3.5736,75.032,75.395
3.6521,74.783,75.431
3.7306,74.639,75.383
3.8092,74.724,75.455
3.8877,74.982,74.942
3.9663,75.228,73.824
4.0448,75.346,73.944
4.1233,75.243,75.567
4.2019,75.027,75.568
4.2804,74.858,74.568
4.359,74.788,74.228
4.4375,74.838,75.099
4.516,74.863,75.634
4.5946,74.877,75.41
4.6731,74.944,75.143
4.7517,75.131,75.703
4.8302,75.385,75.608
4.9087,75.478,74.44
4.9873,75.326,73.737
5.0658,74.88,74.648
5.1444,74.514,75.601
5.2229,74.46,75.846
5.3014,74.65,75.443
5.38,74.956,74.64
5.4585,75.044,74.261
5.5371,74.965,74.54
5.6156,74.878,75.221
5.6941,74.947,75.589
5.7727,75.235,75.109
5.8512,75.512,74.524
5.9298,75.586,74.765
6.0083,75.285,75.72
6.0868,74.781,75.33
6.1654,74.478,74.246
6.2439,74.513,74.106


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_204.csv <==
x,qOut,qIn
0.03927,74.931,74.728
0.11781,74.815,74.565
0.19635,74.878,74.646
0.27489,75.025,74.981
0.35343,75.134,75.495
0.43197,75.043,75.788
0.51051,74.876,75.411
0.58905,74.759,74.837
0.66759,74.807,75.29
0.74613,74.952,75.087
0.82467,75.083,73.985
0.90321,75.161,74.053
0.98175,75.168,75.187
1.0603,75.13,75.505
1.1388,75.022,75.274
1.2174,74.865,74.95
1.2959,74.694,75.064
1.3744,74.663,74.792
1.453,74.829,74.386
1.5315,75.119,74.724
1.6101,75.446,75.831
1.6886,75.592,76.064
1.7671,75.458,75.333
1.8457,75.112,74.391
1.9242,74.659,73.975
2.0028,74.422,74.592
2.0813,74.488,75.657
2.1598,74.758,76.145
2.2384,75.112,74.948
2.3169,75.316,73.938
2.3955,75.268,74.476
2.474,75.037,75.499
2.5525,74.714,75.313
2.6311,74.638,74.568
2.7096,74.866,74.49
2.7882,75.227,75.216
2.8667,75.527,75.43
2.9452,75.431,74.817
3.0238,75.046,74.766
3.1023,74.661,75.456
3.1809,74.577,75.736
3.2594,74.891,74.937
3.3379,75.245,74.189
3.4165,75.402,74.17
3.495,75.165,74.767
3.5736,74.817,75.088
3.6521,74.671,75.249
3.7306,74.753,75.561
3.8092,75.017,75.229
3.8877,75.103,74.788
3.9663,75.029,75.147
4.0448,74.935,75.377
4.1233,74.973,74.955
4.2019,75.174,74.581
4.2804,75.327,74.476
4.359,75.31,74.783
4.4375,75.028,75.645
4.516,74.669,75.67
4.5946,74.469,74.717
4.6731,74.5,74.218
4.7517,74.788,75.133
4.8302,75.128,75.596
4.9087,75.369,75.182
4.9873,75.454,74.942
5.0658,75.35,75.112
5.1444,75.168,74.727
5.2229,74.995,74.491
5.3014,74.865,75.221
5.38,74.795,75.354
5.4585,74.79,74.781
5.5371,74.878,74.882
5.6156,75.015,74.841
5.6941,75.149,74.67
5.7727,75.135,75.083
5.8512,75.021,75.236
5.9298,74.923,74.923
6.0083,74.96,74.93
6.0868,75.113,75.328
6.1654,75.194,75.313
6.2439,75.143,74.972


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_205.csv <==
x,qOut,qIn
0.03927,74.466,75.107
0.11781,74.655,74.686
0.19635,74.959,74.526
0.27489,75.199,75.191
0.35343,75.215,75.722
0.43197,75.028,75.144
0.51051,74.828,74.565
0.58905,74.747,74.745
0.66759,74.889,75.313
0.74613,75.108,75.182
0.82467,75.236,74.848
0.90321,75.229,74.847
0.98175,75.078,74.94
1.0603,74.949,74.993
1.1388,74.893,75.27
1.2174,74.893,75.36
1.2959,74.914,74.898
1.3744,74.944,74.266
1.453,75.013,74.014
1.5315,75.101,74.76
1.6101,75.176,76.441
1.6886,75.148,75.884
1.7671,75.05,73.987
1.8457,74.952,73.972
1.9242,74.924,75.775
2.0028,74.959,75.921
2.0813,75.006,75.15
2.1598,75.048,74.517
2.2384,75.087,74.593
2.3169,75.111,74.962
2.3955,75.034,74.98
2.474,74.861,74.849
2.5525,74.619,75.381
2.6311,74.567,75.525
2.7096,74.761,74.792
2.7882,75.062,74.146
2.8667,75.305,74.498
2.9452,75.269,75.287
3.0238,75.101,75.799
3.1023,74.973,75.792
3.1809,75.052,75.141
3.2594,75.196,74.48
3.3379,75.173,74.441
3.4165,74.99,75.124
3.495,74.712,75.494
3.5736,74.718,74.924
3.6521,74.958,74.555
3.7306,75.208,74.751
3.8092,75.232,74.938
3.8877,74.941,74.829
3.9663,74.655,74.936
4.0448,74.581,75.439
4.1233,74.873,75.671
4.2019,75.281,75.249
4.2804,75.515,74.668
4.359,75.489,74.319
4.4375,75.158,74.269
4.516,74.846,74.591
4.5946,74.766,75.248
4.6731,74.873,75.739
4.7517,75.075,75.559
4.8302,75.055,75.231
4.9087,74.871,75.385
4.9873,74.701,75.249
5.0658,74.728,74.031
5.1444,75.003,74.101
5.2229,75.31,75.126
5.3014,75.47,75.296
5.38,75.33,75.233
5.4585,74.934,75.351
5.5371,74.542,74.842
5.6156,74.347,74.366
5.6941,74.502,74.795
5.7727,74.889,75.425
5.8512,75.315,75.368
5.9298,75.628,74.979
6.0083,75.699,75.034
6.0868,75.444,75.009
6.1654,75.004,74.894
6.2439,74.603,75.068


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_206.csv <==
x,qOut,qIn
0.03927,75.159,74.272
0.11781,75.016,74.774
0.19635,74.927,74.862
0.27489,74.911,74.724
0.35343,74.968,75.658
0.43197,75.014,76.151
0.51051,75.027,75.213
0.58905,75.009,74.24
0.66759,74.964,74.426
0.74613,74.908,75.061
0.82467,74.89,75.515
0.90321,74.934,75.41
0.98175,75.059,74.547
1.0603,75.162,74.18
1.1388,75.115,74.734
1.2174,74.936,75.464
1.2959,74.674,75.576
1.3744,74.631,75.404
1.453,74.862,75.204
1.5315,75.21,74.622
1.6101,75.491,73.744
1.6886,75.418,74.242
1.7671,75.113,75.529
1.8457,74.811,75.87
1.9242,74.754,75.273
2.0028,74.938,75.478
2.0813,75.067,75.599
2.1598,75.035,74.987
2.2384,74.783,74.08
2.3169,74.69,74.139
2.3955,74.893,74.863
2.474,75.234,75.386
2.5525,75.511,75.082
2.6311,75.315,74.63
2.7096,74.808,74.81
2.7882,74.345,75.536
2.8667,74.286,75.544
2.9452,74.701,74.746
3.0238,75.25,74.422
3.1023,75.676,75.032
3.1809,75.77,76.072
3.2594,75.49,75.7
3.3379,75.011,74.653
3.4165,74.574,74.225
3.495,74.413,74.432
3.5736,74.566,74.927
3.6521,74.83,75.451
3.7306,75.063,75.384
3.8092,75.149,74.525
3.8877,75.137,74.54
3.9663,75.091,75.464
4.0448,75.047,75.661
4.1233,75.031,74.791
4.2019,75.059,74.467
4.2804,75.143,74.732
4.359,75.237,75.332
4.4375,75.29,75.132
4.516,75.153,74.673
4.5946,74.891,74.973
4.6731,74.665,75.203
4.7517,74.644,74.58
4.8302,74.861,74.651
4.9087,75.097,75.382
4.9873,75.22,75.6
5.0658,75.136,75.026
5.1444,75.018,74.773
5.2229,74.974,74.995
5.3014,74.981,75.101
5.38,74.99,74.985
5.4585,74.936,75.068
5.5371,74.91,74.911
5.6156,74.939,74.771
5.6941,75.032,75.171
5.7727,75.035,75.285
5.8512,74.945,74.892
5.9298,74.854,74.628
6.0083,74.868,74.581
6.0868,75.026,75.189
6.1654,75.184,75.918
6.2439,75.252,75.156


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_207.csv <==
x,qOut,qIn
0.03927,74.942,75.308
0.11781,74.933,75.2
0.19635,74.983,75.163
0.27489,75.046,74.583
0.35343,75.075,73.896
0.43197,75.052,74.505
0.51051,75.035,75.599
0.58905,75.056,76.159
0.66759,75.14,75.54
0.74613,75.183,74.791
0.82467,75.088,74.577
0.90321,74.896,74.677
0.98175,74.674,74.898
1.0603,74.68,74.991
1.1388,74.91,75.23
1.2174,75.186,75.511
1.2959,75.316,74.816
1.3744,75.072,74.22
1.453,74.67,74.667
1.5315,74.394,75.197
1.6101,74.507,74.813
1.6886,74.969,74.856
1.7671,75.44,75.545
1.8457,75.685,75.656
1.9242,75.503,75.02
2.0028,75.039,75.013
2.0813,74.676,75.368
2.1598,74.594,75.222
2.2384,74.899,74.211
2.3169,75.213,74.079
2.3955,75.285,74.835
2.474,75.123,75.544
2.5525,74.785,75.573
2.6311,74.612,74.844
2.7096,74.666,74.241
2.7882,74.866,74.787
2.8667,75.103,76.102
2.9452,75.263,75.918
3.0238,75.355,74.704
3.1023,75.377,73.869
3.1809,75.324,74.095
3.2594,75.138,75.15
3.3379,74.873,75.981
3.4165,74.645,75.168
3.495,74.573,74.272
3.5736,74.718,75.346
3.6521,74.937,75.982
3.7306,75.107,75.155
3.8092,75.116,74.729
3.8877,75.052,74.946
3.9663,75.056,74.62
4.0448,75.128,74.499
4.1233,75.236,75.02
4.2019,75.119,75.489
4.2804,74.829,75.526
4.359,74.572,75.179
4.4375,74.566,74.76
4.516,74.861,74.614
4.5946,75.183,74.725
4.6731,75.373,74.921
4.7517,75.315,75.083
4.8302,75.198,75.041
4.9087,75.112,75.092
4.9873,75.029,75.244
5.0658,74.893,75.005
5.1444,74.706,74.735
5.2229,74.663,74.835
5.3014,74.809,75.173
5.38,75.152,75.199
5.4585,75.386,74.943
5.5371,75.353,74.967
5.6156,75.114,75.173
5.6941,74.777,74.789
5.7727,74.648,74.919
5.8512,74.739,75.702
5.9298,74.94,75.382
6.0083,75.126,74.381
6.0868,75.182,74.42
6.1654,75.13,74.784
6.2439,75.03,75.251


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_208.csv <==
x,qOut,qIn
0.03927,75.123,74.614
0.11781,75.202,74.543
0.19635,75.201,75.107
0.27489,75.087,75.257
0.35343,74.849,74.839
0.43197,74.688,75.053
0.51051,74.683,75.092
0.58905,74.78,74.512
0.66759,74.898,74.414
0.74613,74.969,75.417
0.82467,75.069,76.209
0.90321,75.205,75.831
0.98175,75.369,74.401
1.0603,75.385,74.009
1.1388,75.217,74.715
1.2174,74.975,75.215
1.2959,74.79,74.808
1.3744,74.823,74.857
1.453,74.961,75.243
1.5315,75.067,75.167
1.6101,75.014,74.761
1.6886,74.834,74.839
1.7671,74.725,75.22
1.8457,74.783,75.428
1.9242,75.077,75.254
2.0028,75.399,74.88
2.0813,75.491,74.559
2.1598,75.302,74.879
2.2384,74.828,75.591
2.3169,74.509,75.467
2.3955,74.54,74.748
2.474,74.802,74.269
2.5525,75.125,74.58
2.6311,75.19,75.204
2.7096,75.075,75.595
2.7882,74.936,75.407
2.8667,74.93,74.216
2.9452,75.061,74.239
3.0238,75.168,75.562
3.1023,75.181,75.722
3.1809,75.058,74.764
3.2594,74.965,75.119
3.3379,74.98,75.493
3.4165,75.051,74.898
3.495,75.109,74.56
3.5736,75.011,74.887
3.6521,74.853,74.841
3.7306,74.757,74.802
3.8092,74.843,75.473
3.8877,75.039,75.84
3.9663,75.144,75.264
4.0448,75.107,74.362
4.1233,74.91,74.116
4.2019,74.832,74.4
4.2804,74.96,74.839
4.359,75.183,75.637
4.4375,75.362,76.263
4.516,75.27,75.496
4.5946,74.999,74.342
4.6731,74.724,74.221
4.7517,74.618,75.334
4.8302,74.753,75.515
4.9087,75.02,74.571
4.9873,75.278,74.086
5.0658,75.403,75.222
5.1444,75.218,75.855
5.2229,74.808,75.506
5.3014,74.422,74.824
5.38,74.324,74.448
5.4585,74.669,74.823
5.5371,75.188,75.174
5.6156,75.608,74.746
5.6941,75.684,74.639
5.7727,75.375,75.02
5.8512,74.956,74.956
5.9298,74.656,75.143
6.0083,74.668,75.356
6.0868,74.828,75.329
6.1654,74.969,75.394
6.2439,75.065,75.191


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_209.csv <==
x,qOut,qIn
0.03927,74.914,75.431
0.11781,75.123,74.872
0.19635,75.238,74.364
0.27489,75.24,74.406
0.35343,75.127,75.011
0.43197,74.994,75.606
0.51051,74.903,75.659
0.58905,74.874,75.007
0.66759,74.918,74.239
0.74613,74.968,74.386
0.82467,74.987,75.326
0.90321,74.984,76.086
0.98175,74.983,75.438
1.0603,75.05,74.718
1.1388,75.12,74.747
1.2174,75.114,74.748
1.2959,74.956,74.724
1.3744,74.741,74.885
1.453,74.68,74.945
1.5315,74.808,74.939
1.6101,75.124,74.96
1.6886,75.299,75.192
1.7671,75.202,75.396
1.8457,74.954,75.577
1.9242,74.722,75.373
2.0028,74.839,74.555
2.0813,75.169,74.115
2.1598,75.463,74.338
2.2384,75.47,74.416
2.3169,75.127,75.233
2.3955,74.75,76.101
2.474,74.547,75.118
2.5525,74.678,74.206
2.6311,74.882,75.29
2.7096,75,75.921
2.7882,75.059,75.164
2.8667,75.119,74.327
2.9452,75.292,74.981
3.0238,75.392,75.791
3.1023,75.293,75.486
3.1809,74.886,74.184
3.2594,74.457,74.071
3.3379,74.328,75.042
3.4165,74.515,75.87
3.495,74.961,75.584
3.5736,75.28,74.755
3.6521,75.354,74.303
3.7306,75.246,74.531
3.8092,75.046,74.587
3.8877,74.98,74.922
3.9663,75.048,75.817
4.0448,75.159,75.857
4.1233,75.215,74.966
4.2019,75.124,74.824
4.2804,74.949,75.028
4.359,74.79,74.899
4.4375,74.739,74.39
4.516,74.869,74.667
4.5946,75.087,75.402
4.6731,75.243,75.688
4.7517,75.191,75.099
4.8302,74.875,74.657
4.9087,74.573,74.738
4.9873,74.493,74.777
5.0658,74.8,74.903
5.1444,75.267,75.17
5.2229,75.576,75.098
5.3014,75.602,75.002
5.38,75.268,75.332
5.4585,74.86,75.46
5.5371,74.631,74.877
5.6156,74.63,74.346
5.6941,74.855,74.996
5.7727,75.1,75.436
5.8512,75.25,75.019
5.9298,75.259,74.643
6.0083,75.094,75.014
6.0868,74.857,75.092
6.1654,74.713,74.904
6.2439,74.722,75.187


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_210.csv <==
x,qOut,qIn
0.03927,75.203,75.987
0.11781,75.278,75.117
0.19635,75.147,74.522
0.27489,74.918,74.737
0.35343,74.731,74.789
0.43197,74.794,74.69
0.51051,74.99,75.205
0.58905,75.167,75.586
0.66759,75.185,75.001
0.74613,75.05,74.154
0.82467,74.878,74.039
0.90321,74.75,75.017
0.98175,74.731,75.656
1.0603,74.852,75.415
1.1388,75.087,75.445
1.2174,75.323,75.512
1.2959,75.44,74.895
1.3744,75.253,74.459
1.453,74.925,74.746
1.5315,74.687,75.135
1.6101,74.763,75.223
1.6886,75.043,75.138
1.7671,75.177,74.705
1.8457,75.065,74.288
1.9242,74.673,75.043
2.0028,74.457,75.635
2.0813,74.6,75.12
2.1598,74.987,74.669
2.2384,75.457,74.914
2.3169,75.665,75.031
2.3955,75.547,75.051
2.474,75.224,75.206
2.5525,74.853,75.235
2.6311,74.74,74.656
2.7096,74.841,74.15
2.7882,74.998,74.567
2.8667,75.042,75.627
2.9452,74.925,76.001
3.0238,74.812,75.577
3.1023,74.795,74.582
3.1809,74.938,74.51
3.2594,75.076,74.914
3.3379,75.11,74.657
3.4165,75.066,74.611
3.495,74.994,75.63
3.5736,75.016,75.786
3.6521,75.042,75.087
3.7306,74.994,74.995
3.8092,74.802,75.131
3.8877,74.639,74.855
3.9663,74.707,74.479
4.0448,74.983,74.297
4.1233,75.403,74.989
4.2019,75.572,75.245
4.2804,75.359,75.024
4.359,74.927,75.293
4.4375,74.5,75.419
4.516,74.49,74.812
4.5946,74.793,74.666
4.6731,75.187,75.235
4.7517,75.454,75.403
4.8302,75.49,74.795
4.9087,75.338,74.386
4.9873,75.077,74.414
5.0658,74.787,75.509
5.1444,74.595,76.157
5.2229,74.571,75.282
5.3014,74.697,74.126
5.38,74.936,74.47
5.4585,75.152,75.343
5.5371,75.264,75.409
5.6156,75.268,74.846
5.6941,75.174,74.719
5.7727,75.082,75.059
5.8512,75.011,75.268
5.9298,74.948,75.277
6.0083,74.868,74.62
6.0868,74.804,74.149
6.1654,74.844,74.677
6.2439,74.985,75.75


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_211.csv <==
x,qOut,qIn
0.03927,75.107,74.786
0.11781,74.951,75.203
0.19635,74.814,75.337
0.27489,74.744,75.297
0.35343,74.776,75.25
0.43197,74.889,75.023
0.51051,75.035,74.852
0.58905,75.153,74.621
0.66759,75.187,74.255
0.74613,75.107,74.608
0.82467,74.986,75.178
0.90321,74.896,75.226
0.98175,74.903,75.509
1.0603,74.97,75.776
1.1388,75.026,75.184
1.2174,75.061,74.585
1.2959,75.073,74.506
1.3744,75.143,74.711
1.453,75.241,75.141
1.5315,75.286,75.316
1.6101,75.192,74.823
1.6886,74.912,74.35
1.7671,74.615,74.542
1.8457,74.45,75.476
1.9242,74.546,75.808
2.0028,74.836,75.158
2.0813,75.165,74.864
2.1598,75.416,75.054
2.2384,75.485,75.477
2.3169,75.323,74.769
2.3955,75.038,73.779
2.474,74.784,74.435
2.5525,74.713,76.305
2.6311,74.825,76.192
2.7096,74.935,74.651
2.7882,74.959,73.615
2.8667,74.842,74.337
2.9452,74.791,75.264
3.0238,74.924,75.44
3.1023,75.175,75.414
3.1809,75.455,75.244
3.2594,75.488,74.835
3.3379,75.241,74.923
3.4165,74.872,75.339
3.495,74.567,75.222
3.5736,74.598,74.831
3.6521,74.877,74.532
3.7306,75.199,74.333
3.8092,75.363,75.231
3.8877,75.171,75.931
3.9663,74.793,75.283
4.0448,74.492,74.724
4.1233,74.53,74.92
4.2019,74.911,74.497
4.2804,75.313,74.172
4.359,75.534,75.059
4.4375,75.414,76.19
4.516,75.163,75.514
4.5946,74.987,74.508
4.6731,74.909,74.595
4.7517,74.901,75.183
4.8302,74.806,74.986
4.9087,74.761,74.729
4.9873,74.847,75.01
5.0658,75.132,75.308
5.1444,75.341,75
5.2229,75.251,74.857
5.3014,74.941,74.86
5.38,74.55,74.627
5.4585,74.532,74.73
5.5371,74.845,75.069
5.6156,75.252,75.155
5.6941,75.502,75.063
5.7727,75.393,75.21
5.8512,75.088,75.293
5.9298,74.802,74.782
6.0083,74.741,74.56
6.0868,74.901,75.223
6.1654,75.086,75.383
6.2439,75.182,74.899


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_212.csv <==
x,qOut,qIn
0.03927,75.066,75.597
0.11781,74.902,74.35
0.19635,74.773,73.996
0.27489,74.76,74.521
0.35343,74.922,74.52
0.43197,75.089,74.868
0.51051,75.117,75.796
0.58905,75.022,75.765
0.66759,74.854,75.134
0.74613,74.821,74.909
0.82467,74.935,74.555
0.90321,75.127,74.441
0.98175,75.316,75.377
1.0603,75.433,75.963
1.1388,75.419,75.324
1.2174,75.243,74.348
1.2959,74.879,74.024
1.3744,74.486,74.827
1.453,74.322,75.686
1.5315,74.453,75.597
1.6101,74.893,75.257
1.6886,75.34,74.84
1.7671,75.547,74.254
1.8457,75.462,74.417
1.9242,75.072,75.008
2.0028,74.757,75.058
2.0813,74.741,75.183
2.1598,74.948,75.711
2.2384,75.248,75.661
2.3169,75.247,74.71
2.3955,74.984,74.337
2.474,74.691,74.897
2.5525,74.619,75.465
2.6311,74.914,75.099
2.7096,75.266,74.295
2.7882,75.424,74.177
2.8667,75.166,75.664
2.9452,74.703,76.182
3.0238,74.445,75.107
3.1023,74.513,74.256
3.1809,74.944,74.832
3.2594,75.341,75.176
3.3379,75.515,74.994
3.4165,75.46,74.922
3.495,75.209,75.145
3.5736,74.972,75.021
3.6521,74.836,74.677
3.7306,74.792,74.847
3.8092,74.813,75.447
3.8877,74.833,75.151
3.9663,74.894,74.457
4.0448,75.007,74.332
4.1233,75.178,75.341
4.2019,75.269,75.993
4.2804,75.193,75.522
4.359,75.01,74.607
4.4375,74.812,74.675
4.516,74.811,75.143
4.5946,74.941,75.029
4.6731,75.077,74.723
4.7517,75.091,74.869
4.8302,75.009,75.014
4.9087,74.943,74.923
4.9873,74.915,75.256
5.0658,74.919,75.406
5.1444,74.878,74.87
5.2229,74.874,74.637
5.3014,74.959,74.588
5.38,75.174,74.91
5.4585,75.349,75.275
5.5371,75.328,75.162
5.6156,75.138,75.003
5.6941,74.849,74.804
5.7727,74.725,74.607
5.8512,74.773,74.901
5.9298,74.903,75.418
6.0083,75.011,75.326
6.0868,75.074,74.916
6.1654,75.12,75.088
6.2439,75.129,75.8


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_213.csv <==
x,qOut,qIn
0.03927,75.201,74.991
0.11781,75.075,74.063
0.19635,74.985,74.221
0.27489,74.978,74.872
0.35343,75.077,75.224
0.43197,75.136,75.204
0.51051,75.085,75.281
0.58905,74.955,75.83
0.66759,74.796,75.602
0.74613,74.722,74.324
0.82467,74.746,74.087
0.90321,74.854,75.137
0.98175,75.031,75.583
1.0603,75.24,75.018
1.1388,75.342,74.674
1.2174,75.251,74.519
1.2959,74.898,74.427
1.3744,74.533,74.885
1.453,74.454,75.53
1.5315,74.684,75.633
1.6101,75.18,75.257
1.6886,75.56,74.916
1.7671,75.631,74.533
1.8457,75.425,74.714
1.9242,75.015,75.423
2.0028,74.773,75.501
2.0813,74.793,75.006
2.1598,74.949,74.179
2.2384,75.085,74.705
2.3169,74.971,75.649
2.3955,74.748,75.357
2.474,74.604,74.654
2.5525,74.721,74.292
2.6311,75.056,74.55
2.7096,75.341,75.28
2.7882,75.429,75.88
2.8667,75.211,75.728
2.9452,74.935,75.011
3.0238,74.831,74.609
3.1023,74.897,74.835
3.1809,75.076,74.893
3.2594,75.091,74.471
3.3379,74.982,74.422
3.4165,74.865,74.997
3.495,74.865,75.95
3.5736,74.931,75.945
3.6521,74.917,74.965
3.7306,74.837,74.322
3.8092,74.737,74.759
3.8877,74.869,74.905
3.9663,75.187,74.858
4.0448,75.497,75.251
4.1233,75.594,75.182
4.2019,75.294,74.695
4.2804,74.833,74.826
4.359,74.476,75.175
4.4375,74.464,74.986
4.516,74.726,74.846
4.5946,75.059,75.128
4.6731,75.336,75.149
4.7517,75.461,74.464
4.8302,75.367,74.497
4.9087,75.092,75.194
4.9873,74.793,75.622
5.0658,74.646,75.294
5.1444,74.786,74.789
5.2229,75.024,74.711
5.3014,75.19,75.222
5.38,75.134,75.116
5.4585,74.979,74.848
5.5371,74.904,75.296
5.6156,74.93,75.25
5.6941,75.045,74.351
5.7727,75.04,74.652
5.8512,74.925,75.389
5.9298,74.803,75.024
6.0083,74.785,74.255
6.0868,74.932,74.837
6.1654,75.115,75.749
6.2439,75.235,76.043


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_214.csv <==
x,qOut,qIn
0.03927,74.74,75.153
0.11781,74.692,75.044
0.19635,74.847,74.954
0.27489,75.025,74.864
0.35343,75.055,74.734
0.43197,74.975,74.746
0.51051,74.92,75.021
0.58905,74.934,75.132
0.66759,75.029,74.84
0.74613,75.106,74.764
0.82467,75.143,75.089
0.90321,75.142,75.625
0.98175,75.111,75.393
1.0603,75.052,74.508
1.1388,74.995,74.325
1.2174,74.965,75.295
1.2959,74.989,75.992
1.3744,75.007,75.005
1.453,74.968,74.06
1.5315,74.889,74.519
1.6101,74.806,75.589
1.6886,74.814,75.337
1.7671,74.888,74.739
1.8457,74.983,74.835
1.9242,75.055,75.162
2.0028,75.106,74.952
2.0813,75.134,74.852
2.1598,75.127,74.926
2.2384,75.07,74.595
2.3169,75.011,74.469
2.3955,75.006,75.096
2.474,75.039,75.518
2.5525,75.076,75.056
2.6311,75.011,74.862
2.7096,74.91,75.117
2.7882,74.859,75.235
2.8667,74.943,75.302
2.9452,75.093,75.234
3.0238,75.166,75.01
3.1023,75.124,74.937
3.1809,74.963,74.315
3.2594,74.833,74.174
3.3379,74.777,74.962
3.4165,74.781,75.474
3.495,74.821,75.427
3.5736,74.9,75.026
3.6521,75.013,74.9
3.7306,75.119,75.566
3.8092,75.17,75.69
3.8877,75.156,75.014
3.9663,75.151,74.46
4.0448,75.169,73.917
4.1233,75.209,74.073
4.2019,75.111,75.447
4.2804,74.878,76.244
4.359,74.638,75.624
4.4375,74.539,75.214
4.516,74.687,74.904
4.5946,74.94,73.889
4.6731,75.184,73.866
4.7517,75.314,75.571
4.8302,75.387,76.192
4.9087,75.406,75.468
4.9873,75.314,74.702
5.0658,75.047,74.513
5.1444,74.615,74.765
5.2229,74.32,75.211
5.3014,74.338,75.227
5.38,74.788,74.638
5.4585,75.382,74.604
5.5371,75.707,75.115
5.6156,75.605,75.422
5.6941,74.971,74.944
5.7727,74.393,74.604
5.8512,74.322,74.893
5.9298,74.69,75.597
6.0083,75.324,75.433
6.0868,75.62,74.671
6.1654,75.488,74.691
6.2439,75.117,75.12


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_215.csv <==
x,qOut,qIn
0.03927,75.327,73.987
0.11781,75.139,74.55
0.19635,74.907,75.782
0.27489,74.752,75.991
0.35343,74.774,74.932
0.43197,74.901,74.299
0.51051,75.026,74.518
0.58905,75.104,75.088
0.66759,75.104,74.788
0.74613,75.075,74.481
0.82467,75.059,74.879
0.90321,75.063,75.403
0.98175,75.092,75.63
1.0603,75.076,75.131
1.1388,74.998,74.261
1.2174,74.911,74.217
1.2959,74.882,75.635
1.3744,75.014,76.253
1.453,75.192,75.706
1.5315,75.271,75.04
1.6101,75.113,74.128
1.6886,74.783,73.905
1.7671,74.555,74.644
1.8457,74.544,75.025
1.9242,74.812,75.301
2.0028,75.096,75.603
2.0813,75.225,75.144
2.1598,75.18,74.567
2.2384,74.971,75.061
2.3169,74.794,75.847
2.3955,74.804,75.592
2.474,75.007,74.479
2.5525,75.384,74.134
2.6311,75.604,74.762
2.7096,75.423,75.324
2.7882,74.943,75.381
2.8667,74.345,74.945
2.9452,74.249,74.957
3.0238,74.602,75.091
3.1023,75.094,74.925
3.1809,75.398,75.081
3.2594,75.355,75.471
3.3379,75.196,75.203
3.4165,75.079,74.586
3.495,75.132,74.328
3.5736,75.151,74.656
3.6521,75.014,75.333
3.7306,74.806,75.595
3.8092,74.649,75.215
3.8877,74.763,75.12
3.9663,75.007,75.05
4.0448,75.211,74.67
4.1233,75.215,74.631
4.2019,75.078,74.92
4.2804,74.994,75.049
4.359,75.006,75.13
4.4375,75.125,75.407
4.516,75.096,75.381
4.5946,74.905,74.976
4.6731,74.698,74.768
4.7517,74.641,74.5
4.8302,74.867,74.316
4.9087,75.186,74.924
4.9873,75.414,75.821
5.0658,75.384,75.323
5.1444,75.112,74.561
5.2229,74.809,74.925
5.3014,74.632,75.373
5.38,74.705,74.618
5.4585,74.93,74.37
5.5371,75.168,75.171
5.6156,75.321,75.343
5.6941,75.315,74.862
5.7727,75.124,75.203
5.8512,74.849,75.338
5.9298,74.631,74.86
6.0083,74.608,74.635
6.0868,74.816,75.29
6.1654,75.101,75.769
6.2439,75.315,75.106


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_216.csv <==
x,qOut,qIn
0.03927,74.751,74.879
0.11781,75.067,75.307
0.19635,75.248,74.886
0.27489,75.253,74.805
0.35343,75.083,75.522
0.43197,74.952,75.425
0.51051,74.902,74.618
0.58905,74.896,74.288
0.66759,74.884,75.016
0.74613,74.894,75.357
0.82467,75.004,75.041
0.90321,75.171,74.883
0.98175,75.328,74.913
1.0603,75.252,74.657
1.1388,74.998,74.845
1.2174,74.745,75.423
1.2959,74.682,75.833
1.3744,74.884,75.421
1.453,75.133,74.433
1.5315,75.272,74.046
1.6101,75.168,74.973
1.6886,74.94,75.813
1.7671,74.789,75.869
1.8457,74.777,75.131
1.9242,74.935,74.3
2.0028,75.053,74.234
2.0813,75.039,74.673
2.1598,74.946,75.223
2.2384,74.848,75.421
2.3169,74.94,75.219
2.3955,75.148,74.922
2.474,75.317,74.758
2.5525,75.284,75.157
2.6311,75.006,75.207
2.7096,74.768,74.426
2.7882,74.74,74.386
2.8667,75.05,75.933
2.9452,75.366,76.063
3.0238,75.369,75.022
3.1023,75.079,74.535
3.1809,74.59,74.29
3.2594,74.452,74.435
3.3379,74.704,75.291
3.4165,75.108,75.343
3.495,75.4,74.526
3.5736,75.335,74.686
3.6521,75.065,75.254
3.7306,74.788,75.314
3.8092,74.689,74.938
3.8877,74.795,75.207
3.9663,75.007,75.658
4.0448,75.227,75.666
4.1233,75.374,74.827
4.2019,75.33,74.215
4.2804,75.088,74.344
4.359,74.786,74.969
4.4375,74.583,75.096
4.516,74.664,74.606
4.5946,74.872,74.842
4.6731,75.046,75.833
4.7517,75.037,76.036
4.8302,74.94,75.053
4.9087,74.939,74.201
4.9873,75.067,74.134
5.0658,75.321,74.777
5.1444,75.47,75.312
5.2229,75.395,75.382
5.3014,75.135,74.883
5.38,74.761,74.859
5.4585,74.528,75.257
5.5371,74.514,75.171
5.6156,74.678,74.862
5.6941,74.954,74.836
5.7727,75.231,75.006
5.8512,75.423,74.834
5.9298,75.458,74.685
6.0083,75.267,75.72
6.0868,74.9,76.034
6.1654,74.602,74.863
6.2439,74.518,74.064


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_217.csv <==
x,qOut,qIn
0.03927,74.632,74.567
0.11781,74.978,74.759
0.19635,75.3,75.115
0.27489,75.474,75.612
0.35343,75.413,75.468
0.43197,75.136,74.771
0.51051,74.799,74.606
0.58905,74.582,75.382
0.66759,74.652,75.915
0.74613,75.021,75.171
0.82467,75.415,74.363
0.90321,75.59,74.354
0.98175,75.323,74.636
1.0603,74.738,74.887
1.1388,74.304,75.402
1.2174,74.234,75.584
1.2959,74.645,74.908
1.3744,75.102,74.504
1.453,75.349,74.87
1.5315,75.373,75.325
1.6101,75.204,75.043
1.6886,75.113,74.702
1.7671,75.148,74.981
1.8457,75.218,75.44
1.9242,75.207,74.72
2.0028,74.971,74.076
2.0813,74.696,75.022
2.1598,74.562,76.137
2.2384,74.731,75.481
2.3169,75.062,74.308
2.3955,75.286,74.093
2.474,75.305,74.97
2.5525,75.067,75.738
2.6311,74.859,75.36
2.7096,74.837,74.674
2.7882,74.95,74.389
2.8667,75.111,75.175
2.9452,75.096,75.77
3.0238,74.963,75.39
3.1023,74.839,74.811
3.1809,74.849,74.888
3.2594,75.01,74.826
3.3379,75.161,74.629
3.4165,75.204,74.848
3.495,75.061,75.19
3.5736,74.875,75.009
3.6521,74.812,74.675
3.7306,74.882,74.811
3.8092,75.063,75.426
3.8877,75.132,75.424
3.9663,75.085,75.078
4.0448,75.018,74.835
4.1233,75.043,74.639
4.2019,75.176,74.919
4.2804,75.231,75.432
4.359,75.139,75.171
4.4375,74.87,74.027
4.516,74.702,74.226
4.5946,74.731,75.551
4.6731,74.873,75.984
4.7517,75.01,75.23
4.8302,75.02,75.031
4.9087,75.009,74.855
4.9873,75.033,74.455
5.0658,75.132,74.673
5.1444,75.177,75.116
5.2229,75.125,74.965
5.3014,75.021,75.002
5.38,74.927,75.792
5.4585,74.876,75.606
5.5371,74.817,74.879
5.6156,74.766,74.579
5.6941,74.749,74.256
5.7727,74.909,74.607
5.8512,75.179,75.56
5.9298,75.398,75.863
6.0083,75.397,75.64
6.0868,75.077,75.064
6.1654,74.7,74.186
6.2439,74.489,74.046


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_218.csv <==
x,qOut,qIn
0.03927,74.735,74.894
0.11781,74.612,75.276
0.19635,74.753,75.409
0.27489,75.015,74.891
0.35343,75.223,74.517
0.43197,75.159,74.797
0.51051,74.967,75.112
0.58905,74.809,75.226
0.66759,74.835,75.319
0.74613,74.977,75.757
0.82467,75.091,75.767
0.90321,75.128,74.706
0.98175,75.065,73.56
1.0603,74.992,73.922
1.1388,74.95,75.098
1.2174,74.951,75.974
1.2959,75.001,75.624
1.3744,75.043,74.997
1.453,75.006,74.747
1.5315,74.905,74.773
1.6101,74.767,75.345
1.6886,74.799,75.195
1.7671,75.051,74.395
1.8457,75.379,74.641
1.9242,75.623,75.477
2.0028,75.42,75.161
2.0813,74.88,74.809
2.1598,74.346,74.935
2.2384,74.184,74.885
2.3169,74.556,74.724
2.3955,75.104,74.959
2.474,75.538,75.453
2.5525,75.608,76.034
2.6311,75.339,75.371
2.7096,74.988,74.005
2.7882,74.747,73.809
2.8667,74.775,75.057
2.9452,74.92,75.443
3.0238,75.03,74.925
3.1023,75.073,74.735
3.1809,75.047,75.306
3.2594,75.009,75.355
3.3379,74.941,75.001
3.4165,74.878,75.077
3.495,74.862,75.416
3.5736,75.018,74.833
3.6521,75.251,74.379
3.7306,75.392,74.903
3.8092,75.267,75.119
3.8877,74.874,74.691
3.9663,74.54,75.027
4.0448,74.447,75.585
4.1233,74.718,75.21
4.2019,75.048,74.448
4.2804,75.228,74.164
4.359,75.25,74.671
4.4375,75.147,75.669
4.516,75.122,75.683
4.5946,75.146,74.968
4.6731,75.143,74.612
4.7517,75.029,74.908
4.8302,74.843,75.435
4.9087,74.75,75.818
4.9873,74.798,75.324
5.0658,75.01,74.307
5.1444,75.187,74.24
5.2229,75.195,74.891
5.3014,75.046,75.232
5.38,74.781,75.207
5.4585,74.646,75.24
5.5371,74.724,74.837
5.6156,74.94,74.495
5.6941,75.195,75.2
5.7727,75.28,75.461
5.8512,75.224,74.733
5.9298,75.134,74.401
6.0083,75.126,75.57
6.0868,75.207,75.704
6.1654,75.192,74.681
6.2439,75.038,74.401


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_219.csv <==
x,qOut,qIn
0.03927,75.182,75.346
0.11781,75.27,74.692
0.19635,75.172,74.924
0.27489,74.915,75.541
0.35343,74.563,75.176
0.43197,74.487,74.59
0.51051,74.767,74.677
0.58905,75.222,74.834
0.66759,75.649,75.394
0.74613,75.648,75.56
0.82467,75.225,74.782
0.90321,74.667,74.37
0.98175,74.309,74.729
1.0603,74.479,74.953
1.1388,74.913,75.231
1.2174,75.33,75.155
1.2959,75.474,74.918
1.3744,75.341,75.046
1.453,75.114,74.914
1.5315,74.923,74.756
1.6101,74.877,74.871
1.6886,74.91,75.157
1.7671,74.967,75.548
1.8457,75.02,75.71
1.9242,75.055,75.032
2.0028,75.018,74.38
2.0813,74.906,74.671
2.1598,74.795,75.334
2.2384,74.772,75.107
2.3169,74.914,74.615
2.3955,75.084,74.746
2.474,75.165,74.911
2.5525,75.054,74
2.6311,74.866,74.334
2.7096,74.79,76.207
2.7882,74.87,76.69
2.8667,75.117,74.763
2.9452,75.329,73.97
3.0238,75.382,74.788
3.1023,75.279,75.586
3.1809,75.041,75.087
3.2594,74.879,74.675
3.3379,74.862,74.718
3.4165,74.914,74.743
3.495,74.937,75.087
3.5736,74.778,75.398
3.6521,74.594,75.268
3.7306,74.55,75.187
3.8092,74.791,75.073
3.8877,75.209,74.836
3.9663,75.516,74.93
4.0448,75.574,75.097
4.1233,75.279,74.585
4.2019,74.922,74.407
4.2804,74.76,75.037
4.359,74.794,75.546
4.4375,74.965,75.308
4.516,74.982,74.952
4.5946,74.906,74.681
4.6731,74.864,74.682
4.7517,74.984,75.327
4.8302,75.206,75.358
4.9087,75.335,74.631
4.9873,75.305,74.359
5.0658,75.084,75.353
5.1444,74.869,75.797
5.2229,74.758,75.209
5.3014,74.751,74.826
5.38,74.826,74.797
5.4585,74.937,74.47
5.5371,75.062,74.485
5.6156,75.153,74.895
5.6941,75.159,75.527
5.7727,75.057,76.018
5.8512,74.934,75.843
5.9298,74.854,74.809
6.0083,74.868,73.877
6.0868,74.913,74.077
6.1654,74.972,74.919
6.2439,75.055,75.746


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_220.csv <==
x,qOut,qIn
0.03927,74.922,74.741
0.11781,74.99,75.384
0.19635,75.075,75.464
0.27489,75.127,74.833
0.35343,75.11,74.662
0.43197,75.021,75.102
0.51051,74.896,75.305
0.58905,74.809,74.991
0.66759,74.831,74.573
0.74613,75.043,74.694
0.82467,75.29,75.126
0.90321,75.399,75.317
0.98175,75.201,75.383
1.0603,74.812,75.255
1.1388,74.584,74.778
1.2174,74.626,74.764
1.2959,74.977,75.021
1.3744,75.232,74.927
1.453,75.248,74.898
1.5315,75.102,74.951
1.6101,74.918,74.943
1.6886,74.88,74.924
1.7671,74.903,74.997
1.8457,74.924,75.211
1.9242,74.892,75.8
2.0028,74.924,75.729
2.0813,75.049,74.755
2.1598,75.192,74.131
2.2384,75.261,74.779
2.3169,75.154,74.735
2.3955,74.982,74.223
2.474,74.851,74.846
2.5525,74.856,75.748
2.6311,74.923,75.349
2.7096,74.948,74.948
2.7882,74.934,75.234
2.8667,74.902,75.431
2.9452,74.999,74.934
3.0238,75.205,74.558
3.1023,75.398,74.446
3.1809,75.451,74.579
3.2594,75.205,75.49
3.3379,74.798,76.031
3.4165,74.447,74.984
3.495,74.366,73.911
3.5736,74.578,74.466
3.6521,74.894,75.183
3.7306,75.186,75.263
3.8092,75.351,75.252
3.8877,75.411,75.711
3.9663,75.358,75.695
4.0448,75.2,74.768
4.1233,74.946,73.791
4.2019,74.72,74.535
4.2804,74.672,75.819
4.359,74.802,75.929
4.4375,75.086,75.036
4.516,75.245,74.683
4.5946,75.133,74.662
4.6731,74.847,74.934
4.7517,74.525,75.221
4.8302,74.558,74.978
4.9087,74.912,74.614
4.9873,75.353,74.684
5.0658,75.632,75.153
5.1444,75.467,75.329
5.2229,75.037,75.085
5.3014,74.643,74.677
5.38,74.589,74.721
5.4585,74.905,75.483
5.5371,75.26,75.789
5.6156,75.443,74.763
5.6941,75.286,73.888
5.7727,74.979,74.789
5.8512,74.773,75.813
5.9298,74.737,76.03
6.0083,74.889,75.049
6.0868,74.987,74.352
6.1654,74.984,74.66
6.2439,74.938,74.786


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_221.csv <==
x,qOut,qIn
0.03927,74.504,74.891
0.11781,74.417,74.418
0.19635,74.668,74.818
0.27489,75.038,75.587
0.35343,75.301,75.69
0.43197,75.331,75.425
0.51051,75.216,74.986
0.58905,75.049,74.173
0.66759,74.915,74.186
0.74613,74.857,75.14
0.82467,74.895,75.435
0.90321,75.002,74.985
0.98175,75.145,74.727
1.0603,75.168,74.898
1.1388,75.029,75.085
1.2174,74.834,75.372
1.2959,74.709,75.805
1.3744,74.857,75.396
1.453,75.161,74.333
1.5315,75.424,74.159
1.6101,75.448,75.394
1.6886,75.135,75.634
1.7671,74.74,74.765
1.8457,74.492,74.205
1.9242,74.592,74.909
2.0028,74.871,75.661
2.0813,75.07,75.586
2.1598,75.126,74.657
2.2384,75.017,74.528
2.3169,75.007,75.295
2.3955,75.133,75.233
2.474,75.281,74.593
2.5525,75.315,74.844
2.6311,75.116,75.22
2.7096,74.874,74.958
2.7882,74.735,75.038
2.8667,74.82,75.78
2.9452,74.957,75.395
3.0238,75.019,74.286
3.1023,75.018,74.022
3.1809,74.998,74.754
3.2594,75.059,75.27
3.3379,75.11,75.504
3.4165,75.092,75.51
3.495,74.961,75.165
3.5736,74.836,74.725
3.6521,74.803,74.923
3.7306,74.857,75.282
3.8092,74.972,75.346
3.8877,75.101,75.054
3.9663,75.216,74.385
4.0448,75.252,74.286
4.1233,75.138,75.038
4.2019,74.843,75.275
4.2804,74.59,75.225
4.359,74.539,75.17
4.4375,74.814,74.718
4.516,75.203,74.587
4.5946,75.442,74.793
4.6731,75.461,74.618
4.7517,75.234,75.057
4.8302,75.043,76.169
4.9087,74.988,76.261
4.9873,75.003,74.971
5.0658,74.986,73.9
5.1444,74.825,74.41
5.2229,74.691,75.005
5.3014,74.698,75.123
5.38,74.934,74.881
5.4585,75.188,74.936
5.5371,75.23,75.322
5.6156,75.05,75.586
5.6941,74.688,75.043
5.7727,74.523,74.51
5.8512,74.684,74.635
5.9298,75.056,75.086
6.0083,75.496,75.354
6.0868,75.659,75.166
6.1654,75.439,74.864
6.2439,74.987,75.019


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_222.csv <==
x,qOut,qIn
0.03927,75.258,75.018
0.11781,75.286,74.924
0.19635,75.097,75.15
0.27489,74.846,74.979
0.35343,74.702,74.732
0.43197,74.77,74.997
0.51051,74.921,75.024
0.58905,75.052,75.124
0.66759,75.08,75.605
0.74613,75.037,74.887
0.82467,74.971,73.875
0.90321,74.919,74.481
0.98175,74.912,75.913
1.0603,74.98,75.869
1.1388,75.092,75.041
1.2174,75.183,74.466
1.2959,75.188,74.662
1.3744,75.064,75.042
1.453,74.915,75.26
1.5315,74.836,75.141
1.6101,74.908,75.078
1.6886,75.064,75.136
1.7671,75.141,74.955
1.8457,75.085,74.607
1.9242,74.868,74.412
2.0028,74.712,75.009
2.0813,74.768,75.742
2.1598,74.991,75.481
2.2384,75.299,74.355
2.3169,75.384,74.059
2.3955,75.206,74.651
2.474,74.926,75.714
2.5525,74.736,76.182
2.6311,74.862,75.427
2.7096,75.111,74.597
2.7882,75.277,74.475
2.8667,75.167,74.737
2.9452,74.882,74.83
3.0238,74.705,74.89
3.1023,74.725,74.655
3.1809,74.982,74.489
3.2594,75.158,75.341
3.3379,75.099,76.271
3.4165,74.883,75.98
3.495,74.626,74.938
3.5736,74.665,74.697
3.6521,74.984,74.59
3.7306,75.38,74.37
3.8092,75.636,74.508
3.8877,75.476,75.316
3.9663,75.047,75.663
4.0448,74.617,74.762
4.1233,74.464,74.635
4.2019,74.592,75.542
4.2804,74.784,75.319
4.359,74.973,74.338
4.4375,75.13,74.403
4.516,75.396,75.514
4.5946,75.608,75.93
4.6731,75.595,75.409
4.7517,75.195,74.625
4.8302,74.653,74.426
4.9087,74.392,74.883
4.9873,74.485,75.196
5.0658,74.912,75.08
5.1444,75.214,75.293
5.2229,75.268,75.324
5.3014,75.139,74.786
5.38,74.925,74.681
5.4585,74.801,74.951
5.5371,74.796,74.845
5.6156,74.894,74.975
5.6941,75.075,74.94
5.7727,75.256,74.839
5.8512,75.311,75.214
5.9298,75.207,75.296
6.0083,74.931,74.563
6.0868,74.74,74.592
6.1654,74.785,75.274
6.2439,74.994,75.504


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_223.csv <==
x,qOut,qIn
0.03927,74.941,75.671
0.11781,74.722,75.398
0.19635,74.608,74.796
0.27489,74.722,74.659
0.35343,75.137,75.173
0.43197,75.524,75.198
0.51051,75.59,75.005
0.58905,75.323,74.872
0.66759,74.774,74.914
0.74613,74.431,74.799
0.82467,74.432,74.442
0.90321,74.654,74.731
0.98175,74.932,75.902
1.0603,75.105,75.993
1.1388,75.228,74.915
1.2174,75.314,73.838
1.2959,75.36,74.428
1.3744,75.264,75.474
1.453,75.094,75.495
1.5315,74.953,75.114
1.6101,74.951,75.61
1.6886,75.022,75.595
1.7671,74.999,74.588
1.8457,74.877,74.14
1.9242,74.684,74.677
2.0028,74.7,74.853
2.0813,74.939,74.855
2.1598,75.234,75.333
2.2384,75.403,75.499
2.3169,75.211,74.883
2.3955,74.841,74.544
2.474,74.556,74.662
2.5525,74.608,74.983
2.6311,75,75.389
2.7096,75.419,75.611
2.7882,75.633,74.894
2.8667,75.445,74.395
2.9452,74.972,75.319
3.0238,74.567,75.849
3.1023,74.418,75.086
3.1809,74.646,74.191
3.2594,74.982,74.545
3.3379,75.214,75.229
3.4165,75.269,75.513
3.495,75.112,74.892
3.5736,74.902,74.678
3.6521,74.798,75.372
3.7306,74.839,75.636
3.8092,75.034,74.548
3.8877,75.188,74.204
3.9663,75.218,74.765
4.0448,75.157,75.236
4.1233,75.062,75.505
4.2019,75.029,75.391
4.2804,75,74.747
4.359,74.94,74.321
4.4375,74.826,74.676
4.516,74.797,75.37
4.5946,74.917,75.772
4.6731,75.112,75.261
4.7517,75.289,74.573
4.8302,75.259,74.924
4.9087,75.06,75.145
4.9873,74.824,74.949
5.0658,74.689,75.365
5.1444,74.762,75.308
5.2229,74.951,74.269
5.3014,75.13,73.914
5.38,75.183,75.138
5.4585,75.048,75.992
5.5371,74.865,75.882
5.6156,74.775,75.206
5.6941,74.903,74.594
5.7727,75.147,74.506
5.8512,75.286,74.589
5.9298,75.261,74.788
6.0083,75.048,74.738
6.0868,74.929,74.615
6.1654,74.951,75.041
6.2439,75.001,75.547


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_224.csv <==
x,qOut,qIn
0.03927,75.389,74.66
0.11781,75.173,74.059
0.19635,74.882,74.119
0.27489,74.703,74.737
0.35343,74.795,75.608
0.43197,75.04,75.994
0.51051,75.218,75.676
0.58905,75.245,74.987
0.66759,75.071,74.297
0.74613,74.876,74.312
0.82467,74.809,75.089
0.90321,74.898,75.47
0.98175,75.141,74.694
1.0603,75.328,74.601
1.1388,75.262,75.286
1.2174,74.961,75.611
1.2959,74.486,75.124
1.3744,74.293,74.66
1.453,74.525,74.777
1.5315,75.015,75.282
1.6101,75.559,74.535
1.6886,75.739,74.136
1.7671,75.492,75.274
1.8457,75.022,75.833
1.9242,74.586,75.194
2.0028,74.558,74.977
2.0813,74.788,74.84
2.1598,75.061,74.579
2.2384,75.17,74.556
2.3169,75.146,75.236
2.3955,75.118,75.772
2.474,75.107,75.576
2.5525,75.107,74.744
2.6311,74.989,74.317
2.7096,74.815,74.823
2.7882,74.7,75.735
2.8667,74.754,75.102
2.9452,74.975,73.833
3.0238,75.199,73.989
3.1023,75.303,75.092
3.1809,75.184,75.837
3.2594,74.922,75.615
3.3379,74.729,75
3.4165,74.714,74.843
3.495,74.949,75.32
3.5736,75.228,75.415
3.6521,75.357,75.07
3.7306,75.303,74.819
3.8092,75.072,74.722
3.8877,74.895,74.82
3.9663,74.812,75.07
4.0448,74.767,74.887
4.1233,74.69,74.662
4.2019,74.617,75.08
4.2804,74.702,75.345
4.359,74.943,74.998
4.4375,75.306,74.546
4.516,75.508,75.217
4.5946,75.467,75.905
4.6731,75.278,75.017
4.7517,75.066,73.916
4.8302,75.008,74.543
4.9087,75.009,75.273
4.9873,74.987,75.4
5.0658,74.874,75.497
5.1444,74.795,75.362
5.2229,74.817,74.678
5.3014,74.9,74.505
5.38,74.982,75.032
5.4585,75.002,75.083
5.5371,75.029,74.949
5.6156,75.079,75.075
5.6941,75.16,75.386
5.7727,75.123,75.132
5.8512,74.945,74.659
5.9298,74.735,74.738
6.0083,74.619,74.868
6.0868,74.765,75.075
6.1654,75.059,75.656
6.2439,75.324,75.617


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_225.csv <==
x,qOut,qIn
0.03927,74.816,75.632
0.11781,74.864,75.353
0.19635,74.994,74.618
0.27489,75.095,73.922
0.35343,75.078,74.304
0.43197,75.054,75.453
0.51051,75.1,75.995
0.58905,75.181,75.522
0.66759,75.245,74.963
0.74613,75.116,74.913
0.82467,74.835,74.888
0.90321,74.57,74.753
0.98175,74.494,74.577
1.0603,74.767,74.526
1.1388,75.187,74.804
1.2174,75.492,75.413
1.2959,75.428,75.56
1.3744,74.952,75.081
1.453,74.495,74.78
1.5315,74.349,75.046
1.6101,74.729,75.268
1.6886,75.28,75.229
1.7671,75.625,75.26
1.8457,75.64,74.728
1.9242,75.258,74.294
2.0028,74.81,74.553
2.0813,74.551,74.686
2.1598,74.525,75.219
2.2384,74.719,75.785
2.3169,74.926,75.252
2.3955,75.093,74.827
2.474,75.2,75.241
2.5525,75.234,75.274
2.6311,75.2,74.528
2.7096,75.156,74.411
2.7882,75.13,75.157
2.8667,75.147,75.183
2.9452,75.075,74.749
3.0238,74.863,75.078
3.1023,74.618,75.341
3.1809,74.472,74.859
3.2594,74.623,74.562
3.3379,74.959,74.722
3.4165,75.304,75.128
3.495,75.488,75.44
3.5736,75.43,75.189
3.6521,75.219,74.823
3.7306,74.977,74.758
3.8092,74.816,75.134
3.8877,74.788,75.423
3.9663,74.857,75.289
4.0448,74.973,74.929
4.1233,75.087,74.517
4.2019,75.126,74.6
4.2804,75.063,75.17
4.359,74.943,75.857
4.4375,74.824,75.097
4.516,74.83,73.735
4.5946,74.941,73.97
4.6731,75.076,75.317
4.7517,75.148,75.867
4.8302,75.115,75.196
4.9087,75.06,74.594
4.9873,75.035,74.861
5.0658,75.082,75.532
5.1444,75.1,75.008
5.2229,75.042,74.351
5.3014,74.956,74.919
5.38,74.907,75.43
5.4585,74.98,75.043
5.5371,75.038,75.009
5.6156,74.993,74.954
5.6941,74.769,74.996
5.7727,74.592,75.521
5.8512,74.66,75.591
5.9298,74.923,74.721
6.0083,75.286,73.872
6.0868,75.402,74.403
6.1654,75.253,75.285
6.2439,74.996,75.639


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_226.csv <==
x,qOut,qIn
0.03927,74.807,74.581
0.11781,75,74.833
0.19635,75.201,75.201
0.27489,75.29,75.04
0.35343,75.162,74.656
0.43197,74.862,74.921
0.51051,74.593,75.476
0.58905,74.5,75.688
0.66759,74.691,74.875
0.74613,75.052,74.522
0.82467,75.373,75.146
0.90321,75.519,75.48
0.98175,75.373,74.502
1.0603,75.036,74.136
1.1388,74.75,74.838
1.2174,74.632,75.235
1.2959,74.756,75.324
1.3744,74.911,75.785
1.453,74.99,75.771
1.5315,75.011,75.05
1.6101,75.018,74.456
1.6886,75.104,74.288
1.7671,75.209,74.435
1.8457,75.264,75.225
1.9242,75.207,75.877
2.0028,75.051,75.15
2.0813,74.864,74.017
2.1598,74.706,73.929
2.2384,74.627,75.41
2.3169,74.676,76.148
2.3955,74.886,75.524
2.474,75.192,74.387
2.5525,75.522,74.228
2.6311,75.604,75.142
2.7096,75.336,75.74
2.7882,74.893,75.6
2.8667,74.499,74.941
2.9452,74.551,74.828
3.0238,74.861,75.117
3.1023,75.146,74.862
3.1809,75.133,74.375
3.2594,74.865,74.6
3.3379,74.689,75.03
3.4165,74.735,75.483
3.495,75.077,75.427
3.5736,75.314,74.988
3.6521,75.26,74.624
3.7306,75.031,74.462
3.8092,74.794,74.919
3.8877,74.909,75.509
3.9663,75.22,75.523
4.0448,75.466,74.813
4.1233,75.393,74.912
4.2019,74.996,75.658
4.2804,74.627,75.193
4.359,74.479,74.166
4.4375,74.686,74.899
4.516,74.989,75.485
4.5946,75.2,74.747
4.6731,75.259,74.724
4.7517,75.134,75.593
4.8302,74.923,75.445
4.9087,74.771,74.891
4.9873,74.759,74.522
5.0658,74.946,74.809
5.1444,75.186,75.174
5.2229,75.314,75.119
5.3014,75.292,75.018
5.38,75.107,75.265
5.4585,74.926,75.319
5.5371,74.82,74.916
5.6156,74.794,74.34
5.6941,74.838,74.195
5.7727,74.942,74.91
5.8512,75.091,75.585
5.9298,75.219,75.612
6.0083,75.258,75.365
6.0868,75.126,75.04
6.1654,74.923,74.809
6.2439,74.778,74.725


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_227.csv <==
x,qOut,qIn
0.03927,75.219,74.938
0.11781,74.985,74.721
0.19635,74.755,75.347
0.27489,74.676,75.664
0.35343,74.857,75.286
0.43197,75.126,74.616
0.51051,75.306,74.134
0.58905,75.33,74.623
0.66759,75.161,75.945
0.74613,74.936,75.935
0.82467,74.788,74.672
0.90321,74.754,73.807
0.98175,74.845,74.427
1.0603,74.919,75.264
1.1388,74.944,75.539
1.2174,74.963,75.156
1.2959,75.034,74.995
1.3744,75.179,75.389
1.453,75.247,75.316
1.5315,75.174,75.186
1.6101,74.914,75.431
1.6886,74.736,74.985
1.7671,74.799,74.343
1.8457,75.012,74.496
1.9242,75.239,74.831
2.0028,75.144,74.846
2.0813,74.838,75.092
2.1598,74.569,75.24
2.2384,74.587,75.62
2.3169,74.906,75.378
2.3955,75.239,74.293
2.474,75.433,73.97
2.5525,75.376,75.02
2.6311,75.265,75.332
2.7096,75.208,75.045
2.7882,75.165,75.192
2.8667,75.067,75.839
2.9452,74.818,75.394
3.0238,74.602,74.331
3.1023,74.552,74.244
3.1809,74.769,75.296
3.2594,75.092,75.489
3.3379,75.312,75.137
3.4165,75.339,74.871
3.495,75.114,74.397
3.5736,74.782,74.263
3.6521,74.559,74.962
3.7306,74.546,75.94
3.8092,74.805,75.896
3.8877,75.167,74.962
3.9663,75.425,74.437
4.0448,75.479,74.553
4.1233,75.256,74.929
4.2019,74.948,74.931
4.2804,74.794,74.799
4.359,74.831,74.862
4.4375,75.053,75.223
4.516,75.136,75.554
4.5946,74.994,75.544
4.6731,74.76,75.012
4.7517,74.6,74.111
4.8302,74.781,74.392
4.9087,75.157,75.505
4.9873,75.486,75.72
5.0658,75.531,74.826
5.1444,75.197,74.747
5.2229,74.774,75.04
5.3014,74.508,74.945
5.38,74.6,74.734
5.4585,74.869,74.822
5.5371,75.112,75.008
5.6156,75.262,75.611
5.6941,75.29,75.728
5.7727,75.229,74.714
5.8512,75.068,74.204
5.9298,74.876,74.817
6.0083,74.737,75.377
6.0868,74.82,74.779
6.1654,75.039,74.524
6.2439,75.227,75.112


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_228.csv <==
x,qOut,qIn
0.03927,75.219,74.905
0.11781,75.027,74.466
0.19635,74.776,74.701
0.27489,74.702,74.901
0.35343,75.005,75.025
0.43197,75.443,75.04
0.51051,75.628,74.967
0.58905,75.461,75.156
0.66759,74.914,75.406
0.74613,74.541,75.182
0.82467,74.567,74.845
0.90321,74.853,74.936
0.98175,75.191,74.98
1.0603,75.259,74.86
1.1388,75.142,75.137
1.2174,74.969,75.037
1.2959,74.862,74.337
1.3744,74.813,74.615
1.453,74.794,75.383
1.5315,74.823,75.658
1.6101,74.922,75.552
1.6886,75.08,75.347
1.7671,75.2,74.77
1.8457,75.237,74.365
1.9242,75.163,74.802
2.0028,75.074,74.983
2.0813,75.022,74.738
2.1598,75,74.855
2.2384,74.986,75.291
2.3169,74.919,75.452
2.3955,74.821,75.334
2.474,74.756,74.803
2.5525,74.787,74.545
2.6311,74.979,74.913
2.7096,75.248,75.04
2.7882,75.453,74.859
2.8667,75.455,74.946
2.9452,75.169,75.539
3.0238,74.8,75.745
3.1023,74.547,75.008
3.1809,74.584,73.764
3.2594,74.81,74.153
3.3379,75.05,75.434
3.4165,75.222,75.651
3.495,75.27,75.282
3.5736,75.216,75.392
3.6521,75.063,75.103
3.7306,74.871,74.751
3.8092,74.711,74.996
3.8877,74.727,74.891
3.9663,74.918,74.526
4.0448,75.167,74.856
4.1233,75.354,75.495
4.2019,75.28,75.291
4.2804,74.986,74.816
4.359,74.654,74.663
4.4375,74.487,75.15
4.516,74.662,75.4
4.5946,75.03,75.366
4.6731,75.385,75.446
4.7517,75.535,74.538
4.8302,75.372,73.782
4.9087,75.05,74.502
4.9873,74.76,75.412
5.0658,74.684,75.382
5.1444,74.813,75.126
5.2229,74.986,74.888
5.3014,75.108,74.407
5.38,75.106,74.374
5.4585,75.043,75.516
5.5371,75.01,76.553
5.6156,75.046,76.07
5.6941,75.18,74.032
5.7727,75.269,73.773
5.8512,75.165,75.027
5.9298,74.908,75.736
6.0083,74.573,74.742
6.0868,74.524,74.292
6.1654,74.76,75.202
6.2439,75.069,75.817


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_229.csv <==
x,qOut,qIn
0.03927,74.662,74.974
0.11781,74.966,74.932
0.19635,75.19,74.981
0.27489,75.215,75.127
0.35343,74.971,75.196
0.43197,74.749,75.23
0.51051,74.736,74.957
0.58905,74.911,74.698
0.66759,75.213,74.966
0.74613,75.379,75.426
0.82467,75.338,75.559
0.90321,75.149,75.097
0.98175,74.898,74.411
1.0603,74.754,74.441
1.1388,74.724,74.911
1.2174,74.775,75.026
1.2959,74.867,74.872
1.3744,74.99,75.425
1.453,75.104,75.728
1.5315,75.162,74.907
1.6101,75.118,74.477
1.6886,75.009,75.069
1.7671,74.956,75.059
1.8457,74.998,74.851
1.9242,75.155,75.1
2.0028,75.246,75.183
2.0813,75.155,75.163
2.1598,74.929,75.619
2.2384,74.648,75.901
2.3169,74.583,74.748
2.3955,74.755,73.693
2.474,75.041,73.881
2.5525,75.298,74.829
2.6311,75.34,75.392
2.7096,75.193,75.539
2.7882,74.97,75.318
2.8667,74.797,74.798
2.9452,74.775,74.541
3.0238,74.861,75.065
3.1023,75.01,75.8
3.1809,75.182,75.123
3.2594,75.373,74.128
3.3379,75.461,74.273
3.4165,75.346,75.266
3.495,74.937,75.615
3.5736,74.45,75.061
3.6521,74.248,74.77
3.7306,74.401,75.089
3.8092,74.904,75.708
3.8877,75.32,75.258
3.9663,75.446,74.263
4.0448,75.325,74.276
4.1233,75.048,75.222
4.2019,74.936,75.47
4.2804,74.97,75.35
4.359,75.024,75.096
4.4375,74.96,74.303
4.516,74.808,74.043
4.5946,74.768,74.915
4.6731,74.886,75.853
4.7517,75.164,75.548
4.8302,75.351,74.991
4.9087,75.343,75.022
4.9873,75.181,74.966
5.0658,74.935,74.418
5.1444,74.788,74.574
5.2229,74.793,75.169
5.3014,74.916,75.522
5.38,75.108,75.481
5.4585,75.192,74.601
5.5371,75.07,73.967
5.6156,74.826,74.882
5.6941,74.576,75.796
5.7727,74.648,75.289
5.8512,74.992,74.845
5.9298,75.375,74.997
6.0083,75.555,75.381
6.0868,75.314,75.077
6.1654,74.902,74.482
6.2439,74.599,74.509


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_230.csv <==
x,qOut,qIn
0.03927,74.734,75.48
0.11781,74.909,76.209
0.19635,75.186,75.821
0.27489,75.397,74.883
0.35343,75.389,74.249
0.43197,75.134,74.109
0.51051,74.838,74.845
0.58905,74.67,75.828
0.66759,74.774,75.215
0.74613,75.018,74.072
0.82467,75.158,74.056
0.90321,75.112,75.427
0.98175,74.837,76.45
1.0603,74.631,75.292
1.1388,74.7,74.017
1.2174,74.997,74.22
1.2959,75.432,75.197
1.3744,75.615,75.252
1.453,75.422,74.957
1.5315,75.01,74.991
1.6101,74.594,75.33
1.6886,74.57,75.197
1.7671,74.784,74.838
1.8457,75.008,74.75
1.9242,75.018,75.339
2.0028,74.921,75.557
2.0813,74.944,75.037
2.1598,75.082,74.604
2.2384,75.279,75.078
2.3169,75.191,75.025
2.3955,74.908,74.363
2.474,74.663,74.484
2.5525,74.703,75.285
2.6311,75.011,75.273
2.7096,75.267,74.957
2.7882,75.335,75.047
2.8667,75.13,75.371
2.9452,74.951,75.112
3.0238,74.945,74.777
3.1023,75.062,74.837
3.1809,75.216,74.832
3.2594,75.214,74.728
3.3379,75.076,75.167
3.4165,74.881,75.468
3.495,74.716,75.001
3.5736,74.668,75.011
3.6521,74.736,75.42
3.7306,74.879,75.156
3.8092,75.048,74.117
3.8877,75.173,74.259
3.9663,75.223,75.058
4.0448,75.199,75.155
4.1233,75.108,75.181
4.2019,74.985,75.626
4.2804,74.877,75.599
4.359,74.825,75.149
4.4375,74.859,74.592
4.516,74.981,74.314
4.5946,75.139,74.48
4.6731,75.267,75.017
4.7517,75.3,75.355
4.8302,75.166,75.219
4.9087,74.91,75.068
4.9873,74.647,74.983
5.0658,74.504,74.65
5.1444,74.595,74.672
5.2229,74.869,75.137
5.3014,75.203,75.332
5.38,75.481,75.669
5.4585,75.521,75.62
5.5371,75.281,74.644
5.6156,74.898,74.21
5.6941,74.537,75.054
5.7727,74.501,75.141
5.8512,74.738,74.779
5.9298,75.065,75.079
6.0083,75.295,75.388
6.0868,75.258,74.781
6.1654,75.041,74.294
6.2439,74.81,74.431


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_231.csv <==
x,qOut,qIn
0.03927,74.752,75.49
0.11781,74.594,74.765
0.19635,74.763,74.678
0.27489,75.154,75.263
0.35343,75.621,75.016
0.43197,75.711,74.387
0.51051,75.354,74.501
0.58905,74.793,74.987
0.66759,74.333,75.302
0.74613,74.347,75.314
0.82467,74.63,75.121
0.90321,74.961,74.785
0.98175,75.145,74.552
1.0603,75.242,74.811
1.1388,75.313,75.217
1.2174,75.338,75.208
1.2959,75.287,75.414
1.3744,75.118,75.611
1.453,74.919,74.849
1.5315,74.763,73.943
1.6101,74.712,74.723
1.6886,74.755,75.747
1.7671,74.875,75.538
1.8457,75.025,75.021
1.9242,75.163,74.856
2.0028,75.16,74.782
2.0813,75.006,74.99
2.1598,74.818,75.421
2.2384,74.729,75.496
2.3169,74.892,74.643
2.3955,75.159,73.888
2.474,75.348,74.552
2.5525,75.285,75.933
2.6311,74.99,75.599
2.7096,74.735,74.625
2.7882,74.669,74.431
2.8667,74.898,75.301
2.9452,75.176,75.216
3.0238,75.303,74.353
3.1023,75.263,74.677
3.1809,75.08,75.902
3.2594,74.992,75.808
3.3379,74.998,74.84
3.4165,75.009,73.878
3.495,74.921,74.601
3.5736,74.764,75.406
3.6521,74.736,75.166
3.7306,74.869,75.174
3.8092,75.16,75.548
3.8877,75.287,75.07
3.9663,75.15,74.625
4.0448,74.886,74.827
4.1233,74.673,75.03
4.2019,74.779,75.021
4.2804,75.066,75.094
4.359,75.324,74.809
4.4375,75.352,74.693
4.516,75.089,75.116
4.5946,74.758,75.251
4.6731,74.562,74.815
4.7517,74.67,74.457
4.8302,74.997,75.027
4.9087,75.306,75.703
4.9873,75.449,75.666
5.0658,75.311,74.841
5.1444,75.037,74.162
5.2229,74.848,74.245
5.3014,74.808,75.213
5.38,74.94,75.98
5.4585,75.029,75.776
5.5371,75.017,75.332
5.6156,74.945,74.771
5.6941,74.869,74.385
5.7727,74.847,74.504
5.8512,74.872,74.675
5.9298,74.945,74.65
6.0083,75.07,74.918
6.0868,75.205,75.238
6.1654,75.212,75.252
6.2439,75.063,75.504


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_232.csv <==
x,qOut,qIn
0.03927,75.183,74.695
0.11781,75.302,75.071
0.19635,75.166,74.913
0.27489,74.903,74.926
0.35343,74.673,75.457
0.43197,74.743,75.17
0.51051,75.01,74.54
0.58905,75.28,74.738
0.66759,75.359,75.347
0.74613,75.18,74.766
0.82467,74.954,74.284
0.90321,74.828,74.917
0.98175,74.924,76.137
1.0603,75.064,76.106
1.1388,75.083,74.808
1.2174,74.992,73.462
1.2959,74.837,74.453
1.3744,74.839,76.07
1.453,74.974,76.024
1.5315,75.13,75.031
1.6101,75.187,74.577
1.6886,75.069,74.486
1.7671,74.879,74.522
1.8457,74.728,74.833
1.9242,74.715,74.863
2.0028,74.873,74.826
2.0813,75.12,75.066
2.1598,75.327,75.308
2.2384,75.371,75.498
2.3169,75.131,75.188
2.3955,74.809,74.974
2.474,74.633,75.432
2.5525,74.813,75.074
2.6311,75.212,74.154
2.7096,75.435,74.341
2.7882,75.337,75.245
2.8667,74.834,75.336
2.9452,74.445,74.782
3.0238,74.435,74.805
3.1023,74.697,75.296
3.1809,75.05,75.244
3.2594,75.18,75.154
3.3379,75.19,75.391
3.4165,75.191,75.246
3.495,75.281,74.643
3.5736,75.334,74.284
3.6521,75.227,74.369
3.7306,75.001,75.02
3.8092,74.735,75.459
3.8877,74.662,75.34
3.9663,74.761,75.237
4.0448,74.932,74.988
4.1233,75.065,74.799
4.2019,75.106,74.657
4.2804,75.128,74.536
4.359,75.169,74.914
4.4375,75.264,75.342
4.516,75.29,75.245
4.5946,75.137,75.22
4.6731,74.858,75.418
4.7517,74.541,75.262
4.8302,74.49,74.6
4.9087,74.721,74.285
4.9873,75.076,74.622
5.0658,75.383,75.303
5.1444,75.415,75.437
5.2229,75.196,75.144
5.3014,74.876,75.091
5.38,74.624,74.708
5.4585,74.615,74.224
5.5371,74.794,74.77
5.6156,75.053,75.669
5.6941,75.287,75.566
5.7727,75.407,75.026
5.8512,75.356,74.807
5.9298,75.154,74.69
6.0083,74.837,74.937
6.0868,74.628,75.325
6.1654,74.659,75.317
6.2439,74.872,74.781


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_233.csv <==
x,qOut,qIn
0.03927,74.753,75.591
0.11781,74.551,75.518
0.19635,74.681,74.588
0.27489,74.937,74.081
0.35343,75.098,74.64
0.43197,75.03,75.492
0.51051,74.899,75.804
0.58905,74.832,75.071
0.66759,74.931,74.038
0.74613,75.088,74.37
0.82467,75.172,75.342
0.90321,75.162,75.694
0.98175,75.059,75.653
1.0603,75.013,75.424
1.1388,75.044,74.586
1.2174,75.089,74.352
1.2959,75.072,75.135
1.3744,74.928,75.23
1.453,74.794,74.947
1.5315,74.766,74.841
1.6101,74.929,75.003
1.6886,75.106,75.311
1.7671,75.106,75.115
1.8457,74.954,74.326
1.9242,74.717,74.426
2.0028,74.757,75.237
2.0813,75.057,75.529
2.1598,75.397,75.389
2.2384,75.535,75.046
2.3169,75.281,74.939
2.3955,74.906,75.103
2.474,74.66,74.911
2.5525,74.759,74.638
2.6311,75.018,75.201
2.7096,75.183,75.573
2.7882,75.183,75.077
2.8667,74.998,74.469
2.9452,74.81,74.796
3.0238,74.709,75.112
3.1023,74.721,74.928
3.1809,74.859,75.206
3.2594,75.084,75.342
3.3379,75.282,74.689
3.4165,75.36,74.46
3.495,75.234,75.523
3.5736,74.998,75.701
3.6521,74.853,74.568
3.7306,74.858,74.064
3.8092,75.036,75.003
3.8877,75.152,75.35
3.9663,75.114,75.034
4.0448,74.976,74.884
4.1233,74.822,74.886
4.2019,74.815,75.241
4.2804,74.911,76.007
4.359,75.024,75.818
4.4375,75.068,74.407
4.516,75.036,73.943
4.5946,74.999,74.347
4.6731,74.982,74.727
4.7517,74.997,74.898
4.8302,74.96,75.663
4.9087,74.877,76.316
4.9873,74.801,75.68
5.0658,74.795,74.266
5.1444,74.889,74.17
5.2229,75.038,74.862
5.3014,75.204,75.443
5.38,75.359,74.869
5.4585,75.454,74.409
5.5371,75.347,75.011
5.6156,75.027,75.413
5.6941,74.515,74.675
5.7727,74.221,74.567
5.8512,74.362,75.255
5.9298,74.823,75.615
6.0083,75.436,75.151
6.0868,75.773,74.734
6.1654,75.684,74.757
6.2439,75.287,75.015


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_234.csv <==
x,qOut,qIn
0.03927,75.176,74.437
0.11781,75.124,75.043
0.19635,75.056,75.916
0.27489,75.006,75.888
0.35343,74.987,74.632
0.43197,74.931,74.564
0.51051,74.875,75.522
0.58905,74.874,75.535
0.66759,74.976,74.413
0.74613,75.156,74.277
0.82467,75.279,74.707
0.90321,75.262,74.989
0.98175,75.038,75.029
1.0603,74.739,75.167
1.1388,74.572,75.4
1.2174,74.611,75.413
1.2959,74.889,74.991
1.3744,75.214,74.752
1.453,75.432,74.827
1.5315,75.483,75.061
1.6101,75.333,75.087
1.6886,75.102,74.926
1.7671,74.894,74.827
1.8457,74.744,74.773
1.9242,74.67,74.663
2.0028,74.647,74.948
2.0813,74.725,75.451
2.1598,74.9,75.586
2.2384,75.158,75.206
2.3169,75.338,74.705
2.3955,75.339,74.543
2.474,75.199,74.68
2.5525,74.981,74.743
2.6311,74.884,75.041
2.7096,74.908,75.497
2.7882,74.971,75.583
2.8667,74.983,75.32
2.9452,74.886,74.635
3.0238,74.787,73.981
3.1023,74.775,74.603
3.1809,74.921,76.028
3.2594,75.167,76.21
3.3379,75.338,75.293
3.4165,75.331,73.875
3.495,75.064,73.737
3.5736,74.718,75.05
3.6521,74.559,75.766
3.7306,74.653,75.217
3.8092,75.014,74.593
3.8877,75.338,74.897
3.9663,75.409,75.415
4.0448,75.225,75.465
4.1233,74.828,74.74
4.2019,74.623,74.657
4.2804,74.768,75.072
4.359,75.114,75.099
4.4375,75.472,75.256
4.516,75.4,75.754
4.5946,74.978,75.453
4.6731,74.525,74.534
4.7517,74.39,74.371
4.8302,74.712,74.75
4.9087,75.121,74.905
4.9873,75.378,74.96
5.0658,75.294,74.989
5.1444,75.09,75.237
5.2229,74.964,75.187
5.3014,74.938,74.73
5.38,74.987,75.11
5.4585,74.991,75.508
5.5371,75.035,74.913
5.6156,75.142,74.183
5.6941,75.323,75.091
5.7727,75.333,75.807
5.8512,75.096,75.024
5.9298,74.761,74.685
6.0083,74.519,75.481
6.0868,74.608,75.268
6.1654,74.862,74.573
6.2439,75.104,74.29


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_235.csv <==
x,qOut,qIn
0.03927,74.939,74.629
0.11781,74.72,75.104
0.19635,74.648,75.264
0.27489,74.792,74.685
0.35343,75.185,74.496
0.43197,75.571,75.08
0.51051,75.661,75.381
0.58905,75.406,75.032
0.66759,74.809,74.584
0.74613,74.38,74.987
0.82467,74.368,75.714
0.90321,74.667,75.815
0.98175,75.111,74.637
1.0603,75.375,73.892
1.1388,75.428,74.425
1.2174,75.32,75.338
1.2959,75.108,75.148
1.3744,74.913,75.121
1.453,74.807,75.445
1.5315,74.797,75.056
1.6101,74.874,74.497
1.6886,74.944,74.705
1.7671,74.999,75.179
1.8457,75.06,75.428
1.9242,75.158,75.042
2.0028,75.256,74.622
2.0813,75.221,74.572
2.1598,75.035,74.777
2.2384,74.708,75.442
2.3169,74.539,75.955
2.3955,74.659,75.398
2.474,74.961,74.144
2.5525,75.301,74.199
2.6311,75.36,75.515
2.7096,75.165,76.014
2.7882,74.9,75.143
2.8667,74.769,74.445
2.9452,74.889,74.719
3.0238,75.043,74.957
3.1023,75.094,75.336
3.1809,74.935,75.355
3.2594,74.795,74.85
3.3379,74.847,74.678
3.4165,75.039,74.945
3.495,75.28,75.217
3.5736,75.274,74.978
3.6521,75.072,74.501
3.7306,74.856,74.783
3.8092,74.822,75.704
3.8877,75.015,75.295
3.9663,75.184,74.442
4.0448,75.205,74.394
4.1233,74.991,74.899
4.2019,74.833,75.145
4.2804,74.88,75.436
4.359,75.05,75.624
4.4375,75.216,75.257
4.516,75.142,75.033
4.5946,74.946,75.057
4.6731,74.785,74.685
4.7517,74.804,74.524
4.8302,74.951,74.798
4.9087,75.077,74.865
4.9873,75.117,75.105
5.0658,75.032,75.289
5.1444,74.889,74.987
5.2229,74.772,74.561
5.3014,74.752,74.278
5.38,74.889,74.964
5.4585,75.167,75.904
5.5371,75.43,76.043
5.6156,75.544,75.48
5.6941,75.387,74.604
5.7727,75.028,74.356
5.8512,74.706,74.665
5.9298,74.56,74.764
6.0083,74.682,74.362
6.0868,74.909,75.047
6.1654,75.074,76.058
6.2439,75.101,75.561


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_236.csv <==
x,qOut,qIn
0.03927,75.284,75.366
0.11781,75.128,74.91
0.19635,74.968,74.944
0.27489,74.859,75.593
0.35343,74.824,75.893
0.43197,74.814,74.842
0.51051,74.897,73.9
0.58905,75.072,74.166
0.66759,75.325,75.155
0.74613,75.386,75.218
0.82467,75.138,74.98
0.90321,74.738,74.954
0.98175,74.398,75.358
1.0603,74.481,75.565
1.1388,74.838,75.024
1.2174,75.241,74.524
1.2959,75.469,75.018
1.3744,75.486,75.234
1.453,75.379,74.957
1.5315,75.198,74.88
1.6101,74.977,74.89
1.6886,74.718,74.879
1.7671,74.55,74.917
1.8457,74.553,74.688
1.9242,74.785,75.105
2.0028,75.091,75.422
2.0813,75.294,74.923
2.1598,75.341,74.776
2.2384,75.213,75.289
2.3169,75.069,75.218
2.3955,74.982,74.806
2.474,74.951,74.767
2.5525,74.963,75.38
2.6311,74.975,75.33
2.7096,74.975,74.584
2.7882,74.952,74.334
2.8667,74.896,75.489
2.9452,74.844,76.096
3.0238,74.85,75.441
3.1023,74.918,74.523
3.1809,75.033,74.404
3.2594,75.1,74.649
3.3379,75.101,74.822
3.4165,75.067,75.198
3.495,75.036,75.618
3.5736,75.043,75.192
3.6521,75.045,74.413
3.7306,75.015,74.166
3.8092,74.936,74.937
3.8877,74.885,75.29
3.9663,74.945,75.027
4.0448,75.099,75.486
4.1233,75.312,76.06
4.2019,75.352,74.906
4.2804,75.142,73.847
4.359,74.82,74.456
4.4375,74.559,75.531
4.516,74.666,75.457
4.5946,74.988,75.231
4.6731,75.267,74.711
4.7517,75.253,74.033
4.8302,74.906,74.617
4.9087,74.575,75.723
4.9873,74.483,75.546
5.0658,74.795,74.633
5.1444,75.245,74.958
5.2229,75.525,75.334
5.3014,75.527,75.108
5.38,75.186,74.918
5.4585,74.819,74.858
5.5371,74.696,74.691
5.6156,74.815,74.759
5.6941,75.118,75.185
5.7727,75.215,75.689
5.8512,75.052,75.695
5.9298,74.792,75.041
6.0083,74.634,73.974
6.0868,74.788,73.889
6.1654,75.068,74.93
6.2439,75.288,75.749


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_237.csv <==
x,qOut,qIn
0.03927,75.099,74.458
0.11781,74.794,74.658
0.19635,74.686,75.026
0.27489,74.753,75.238
0.35343,74.924,75.465
0.43197,74.978,75.585
0.51051,74.945,75.221
0.58905,74.909,74.718
0.66759,74.961,74.747
0.74613,75.103,74.982
0.82467,75.226,74.787
0.90321,75.265,74.314
0.98175,75.176,74.639
1.0603,75.015,75.206
1.1388,74.854,75.524
1.2174,74.746,75.88
1.2959,74.735,75.159
1.3744,74.843,74.254
1.453,75.047,74.38
1.5315,75.269,75.027
1.6101,75.427,75.828
1.6886,75.396,75.668
1.7671,75.184,74.795
1.8457,74.894,74.321
1.9242,74.64,74.116
2.0028,74.539,74.351
2.0813,74.589,75.353
2.1598,74.757,75.987
2.2384,75.01,74.904
2.3169,75.28,74.26
2.3955,75.409,75.133
2.474,75.336,75.856
2.5525,75.022,74.701
2.6311,74.774,74.26
2.7096,74.809,75.313
2.7882,75.04,75.936
2.8667,75.324,74.932
2.9452,75.221,74.188
3.0238,74.829,74.606
3.1023,74.453,75.582
3.1809,74.415,76.015
3.2594,74.785,75.043
3.3379,75.197,73.809
3.4165,75.428,74.108
3.495,75.304,75.258
3.5736,75.049,75.328
3.6521,74.907,75.264
3.7306,74.921,75.35
3.8092,75.09,74.919
3.8877,75.169,74.85
3.9663,75.115,75.254
4.0448,75,74.86
4.1233,74.911,74.246
4.2019,74.968,74.752
4.2804,75.091,75.32
4.359,75.165,75.467
4.4375,75.074,75.476
4.516,74.817,75.263
4.5946,74.612,74.74
4.6731,74.596,74.411
4.7517,74.874,74.511
4.8302,75.242,75.12
4.9087,75.456,75.669
4.9873,75.435,75.59
5.0658,75.141,75.117
5.1444,74.824,74.705
5.2229,74.649,74.518
5.3014,74.639,74.852
5.38,74.782,75.093
5.4585,75,74.827
5.5371,75.231,74.847
5.6156,75.372,74.942
5.6941,75.316,74.792
5.7727,75.009,75.049
5.8512,74.701,75.431
5.9298,74.587,75.35
6.0083,74.825,74.855
6.0868,75.205,74.969
6.1654,75.434,75.305
6.2439,75.415,75.014


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_238.csv <==
x,qOut,qIn
0.03927,75.607,77.086
0.11781,75.403,75.749
0.19635,74.967,74.242
0.27489,74.564,74.221
0.35343,74.465,74.906
0.43197,74.727,74.747
0.51051,75.068,74.775
0.58905,75.29,75.335
0.66759,75.238,75.034
0.74613,75.003,74.387
0.82467,74.738,74.702
0.90321,74.553,75.261
0.98175,74.532,75.637
1.0603,74.718,75.603
1.1388,75.09,74.839
1.2174,75.504,74.177
1.2959,75.808,74.884
1.3744,75.657,75.379
1.453,75.15,74.898
1.5315,74.629,74.7
1.6101,74.467,75.246
1.6886,74.756,75.235
1.7671,75.06,74.968
1.8457,75.173,74.978
1.9242,74.954,75.066
2.0028,74.811,75.147
2.0813,74.916,75.212
2.1598,75.151,74.85
2.2384,75.352,74.548
2.3169,75.232,74.714
2.3955,74.944,74.974
2.474,74.699,75.33
2.5525,74.698,75.475
2.6311,74.893,75.022
2.7096,75.077,74.535
2.7882,75.164,74.841
2.8667,75.101,75.197
2.9452,75.041,75.008
3.0238,75.05,75.034
3.1023,75.099,74.938
3.1809,75.139,74.762
3.2594,75.057,74.888
3.3379,74.9,75.078
3.4165,74.764,75.041
3.495,74.747,75.058
3.5736,74.887,75.422
3.6521,75.074,75.257
3.7306,75.206,74.676
3.8092,75.188,74.549
3.8877,75.048,74.924
3.9663,74.923,75.226
4.0448,74.883,75.17
4.1233,74.974,75.083
4.2019,75.05,75.117
4.2804,75.024,74.918
4.359,74.93,74.895
4.4375,74.83,75.324
4.516,74.873,75.281
4.5946,75.018,74.896
4.6731,75.166,74.718
4.7517,75.22,74.782
4.8302,75.12,74.724
4.9087,74.952,74.62
4.9873,74.817,75.043
5.0658,74.805,76.096
5.1444,74.921,75.993
5.2229,75.06,74.987
5.3014,75.149,74.289
5.38,75.125,74.13
5.4585,75.053,74.666
5.5371,75.029,75.402
5.6156,75.06,75.307
5.6941,75.135,74.954
5.7727,75.09,74.824
5.8512,74.906,74.792
5.9298,74.696,75.286
6.0083,74.589,75.026
6.0868,74.751,73.834
6.1654,75.093,73.957
6.2439,75.437,75.832


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_239.csv <==
x,qOut,qIn
0.03927,75.058,75.168
0.11781,74.682,74.949
0.19635,74.652,74.435
0.27489,74.895,74.877
0.35343,75.257,75.814
0.43197,75.305,75.475
0.51051,75.127,74.624
0.58905,74.926,74.654
0.66759,74.91,75.733
0.74613,75.082,75.696
0.82467,75.218,74.788
0.90321,75.216,74.321
0.98175,75.01,75.073
1.0603,74.781,75.296
1.1388,74.656,74.525
1.2174,74.652,74.155
1.2959,74.765,75.081
1.3744,74.907,75.597
1.453,75.044,75.407
1.5315,75.149,75.134
1.6101,75.201,74.673
1.6886,75.201,74.46
1.7671,75.184,75.101
1.8457,75.171,75.54
1.9242,75.177,74.549
2.0028,75.145,74.537
2.0813,75.031,75.415
2.1598,74.864,75.225
2.2384,74.689,74.772
2.3169,74.635,75.171
2.3955,74.726,75.415
2.474,74.909,75.26
2.5525,75.121,75.035
2.6311,75.247,75.101
2.7096,75.233,74.815
2.7882,75.109,74.26
2.8667,74.921,74.729
2.9452,74.829,75.482
3.0238,74.864,75.273
3.1023,74.961,74.971
3.1809,75.04,75.374
3.2594,75.017,75.387
3.3379,74.972,74.931
3.4165,74.974,74.446
3.495,75.08,74.311
3.5736,75.22,74.719
3.6521,75.277,75.269
3.7306,75.21,75.336
3.8092,75.001,75.199
3.8877,74.769,75.338
3.9663,74.641,75.245
4.0448,74.665,74.951
4.1233,74.862,74.827
4.2019,75.126,74.403
4.2804,75.331,74.035
4.359,75.393,74.852
4.4375,75.248,76.412
4.516,74.955,76.234
4.5946,74.681,74.901
4.6731,74.54,73.78
4.7517,74.62,74.123
4.8302,74.851,75.284
4.9087,75.129,75.899
4.9873,75.354,75.629
5.0658,75.445,74.827
5.1444,75.308,74.309
5.2229,74.98,74.459
5.3014,74.622,75.169
5.38,74.404,75.563
5.4585,74.535,75.145
5.5371,74.924,74.697
5.6156,75.353,74.935
5.6941,75.606,75.171
5.7727,75.409,74.968
5.8512,74.948,75.04
5.9298,74.561,75.25
6.0083,74.587,75.316
6.0868,75.015,74.959
6.1654,75.38,74.434
6.2439,75.451,74.464


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_240.csv <==
x,qOut,qIn
0.03927,74.671,75.625
0.11781,74.727,76.234
0.19635,74.949,75.509
0.27489,75.243,74.131
0.35343,75.507,73.585
0.43197,75.511,74.79
0.51051,75.265,76.007
0.58905,74.936,75.723
0.66759,74.717,74.606
0.74613,74.763,74.605
0.82467,74.894,75.126
0.90321,74.972,75.217
0.98175,74.883,75.005
1.0603,74.815,74.803
1.1388,74.927,74.499
1.2174,75.16,74.825
1.2959,75.418,75.561
1.3744,75.34,75.494
1.453,74.974,75.118
1.5315,74.591,75.206
1.6101,74.483,75.368
1.6886,74.8,74.705
1.7671,75.202,74.128
1.8457,75.438,74.36
1.9242,75.301,75.372
2.0028,74.999,75.646
2.0813,74.803,75.14
2.1598,74.763,74.987
2.2384,74.874,74.941
2.3169,74.906,74.447
2.3955,74.919,74.396
2.474,74.997,74.885
2.5525,75.218,75.493
2.6311,75.441,75.605
2.7096,75.442,75.25
2.7882,75.204,74.815
2.8667,74.761,74.867
2.9452,74.501,75.065
3.0238,74.56,75.053
3.1023,74.841,74.65
3.1809,75.208,74.535
3.2594,75.379,75.325
3.3379,75.273,75.713
3.4165,74.981,74.951
3.495,74.628,74.092
3.5736,74.538,74.695
3.6521,74.734,75.553
3.7306,75.066,75.523
3.8092,75.369,75.472
3.8877,75.434,75.34
3.9663,75.285,74.562
4.0448,75.038,74.33
4.1233,74.817,74.851
4.2019,74.758,75.13
4.2804,74.833,75.337
4.359,74.962,75.37
4.4375,75.068,74.953
4.516,75.064,74.938
4.5946,74.961,75.294
4.6731,74.841,75.226
4.7517,74.793,74.237
4.8302,74.942,74.422
4.9087,75.192,75.598
4.9873,75.383,75.449
5.0658,75.351,74.082
5.1444,75.047,74.341
5.2229,74.735,75.096
5.3014,74.606,75.31
5.38,74.81,75.41
5.4585,75.132,75.54
5.5371,75.336,75.455
5.6156,75.362,75.159
5.6941,75.188,74.433
5.7727,75.003,74.388
5.8512,74.895,75.115
5.9298,74.866,75.385
6.0083,74.897,74.888
6.0868,74.899,74.756
6.1654,74.84,74.659
6.2439,74.752,74.671


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_241.csv <==
x,qOut,qIn
0.03927,74.836,75.971
0.11781,75.252,75.387
0.19635,75.559,74.881
0.27489,75.61,74.841
0.35343,75.286,74.464
0.43197,74.819,74.672
0.51051,74.544,75.654
0.58905,74.547,75.965
0.66759,74.847,74.87
0.74613,75.116,74.032
0.82467,75.202,74.453
0.90321,75.111,75.188
0.98175,74.881,74.972
1.0603,74.752,74.907
1.1388,74.838,75.134
1.2174,75.068,74.919
1.2959,75.343,74.789
1.3744,75.354,75.51
1.453,75.124,75.807
1.5315,74.86,74.988
1.6101,74.791,74.359
1.6886,75.032,74.535
1.7671,75.266,74.549
1.8457,75.297,74.75
1.9242,74.971,75.575
2.0028,74.638,75.946
2.0813,74.575,75.389
2.1598,74.742,74.691
2.2384,75.029,74.88
2.3169,75.115,75.238
2.3955,75.081,75.048
2.474,75.051,74.632
2.5525,75.148,74.653
2.6311,75.251,75.099
2.7096,75.153,75.307
2.7882,74.879,75
2.8667,74.509,74.669
2.9452,74.444,75.002
3.0238,74.712,75.418
3.1023,75.13,75.306
3.1809,75.498,74.754
3.2594,75.572,74.859
3.3379,75.392,75.185
3.4165,75.103,74.871
3.495,74.861,74.686
3.5736,74.801,74.983
3.6521,74.848,75.087
3.7306,74.923,75.193
3.8092,74.954,74.567
3.8877,74.962,74.456
3.9663,74.979,75.623
4.0448,75.011,76.154
4.1233,75.053,75.199
4.2019,75.09,74.545
4.2804,75.108,74.466
4.359,75.092,74.785
4.4375,75.029,74.952
4.516,74.933,74.813
4.5946,74.867,74.839
4.6731,74.854,75.173
4.7517,74.905,75.669
4.8302,74.937,75.376
4.9087,74.931,74.494
4.9873,74.933,74.09
5.0658,74.993,74.498
5.1444,75.168,75.205
5.2229,75.338,75.929
5.3014,75.384,75.937
5.38,75.195,74.731
5.4585,74.851,74.484
5.5371,74.598,75.231
5.6156,74.553,75.093
5.6941,74.784,74.165
5.7727,75.083,74.499
5.8512,75.281,75.365
5.9298,75.304,75.799
6.0083,75.109,75.281
6.0868,74.801,74.286
6.1654,74.581,74.023
6.2439,74.564,75.156


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_242.csv <==
x,qOut,qIn
0.03927,74.897,75.494
0.11781,74.93,74.434
0.19635,74.876,74.306
0.27489,74.837,74.883
0.35343,74.918,74.979
0.43197,75.163,74.787
0.51051,75.39,74.999
0.58905,75.443,75.484
0.66759,75.178,75.382
0.74613,74.716,74.691
0.82467,74.411,74.511
0.90321,74.421,75.161
0.98175,74.838,75.195
1.0603,75.32,74.621
1.1388,75.57,74.801
1.2174,75.504,75.388
1.2959,75.089,75.714
1.3744,74.687,75.478
1.453,74.545,74.896
1.5315,74.655,74.377
1.6101,74.953,74.844
1.6886,75.17,75.297
1.7671,75.246,74.758
1.8457,75.203,74.402
1.9242,75.074,75.114
2.0028,74.944,75.383
2.0813,74.862,75.098
2.1598,74.85,74.654
2.2384,74.918,74.526
2.3169,75.046,74.966
2.3955,75.198,75.561
2.474,75.318,75.991
2.5525,75.35,74.817
2.6311,75.214,73.732
2.7096,74.973,74.541
2.7882,74.747,75.626
2.8667,74.662,75.571
2.9452,74.764,75.434
3.0238,74.926,75.215
3.1023,75.044,74.525
3.1809,75.032,74.09
3.2594,74.93,74.605
3.3379,74.854,75.297
3.4165,74.865,75.489
3.495,75.013,74.915
3.5736,75.199,74.759
3.6521,75.26,75.157
3.7306,75.153,75.437
3.8092,74.863,75.442
3.8877,74.695,75.02
3.9663,74.82,74.441
4.0448,75.126,74.554
4.1233,75.455,75.128
4.2019,75.379,75.25
4.2804,74.978,75.071
4.359,74.555,74.524
4.4375,74.437,74.375
4.516,74.724,75.259
4.5946,75.076,75.913
4.6731,75.299,75.51
4.7517,75.247,74.88
4.8302,75.141,74.917
4.9087,75.101,74.972
4.9873,75.105,74.942
5.0658,75.094,74.84
5.1444,74.976,74.721
5.2229,74.861,74.876
5.3014,74.813,75.159
5.38,74.881,74.842
5.4585,74.92,74.614
5.5371,74.889,75.094
5.6156,74.857,75.851
5.6941,74.914,75.988
5.7727,75.135,74.953
5.8512,75.35,73.784
5.9298,75.423,74.065
6.0083,75.239,75.116
6.0868,74.954,75.125
6.1654,74.786,75.152
6.2439,74.77,75.719


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_243.csv <==
x,qOut,qIn
0.03927,75.459,75.074
0.11781,75.073,74.848
0.19635,74.615,74.55
0.27489,74.415,75.126
0.35343,74.746,75.067
0.43197,75.306,74.195
0.51051,75.644,74.689
0.58905,75.614,75.786
0.66759,75.136,75.489
0.74613,74.705,74.9
0.82467,74.622,74.961
0.90321,74.824,75.188
0.98175,75.175,75.113
1.0603,75.271,74.734
1.1388,75.129,74.389
1.2174,74.903,74.49
1.2959,74.765,75.615
1.3744,74.799,75.895
1.453,74.869,75.039
1.5315,74.906,74.69
1.6101,74.863,75.293
1.6886,74.885,75.211
1.7671,75.023,74.7
1.8457,75.211,74.538
1.9242,75.366,74.83
2.0028,75.334,74.836
2.0813,75.137,74.836
2.1598,74.883,75.135
2.2384,74.689,75.443
2.3169,74.668,75.417
2.3955,74.796,75.131
2.474,75.007,74.941
2.5525,75.229,74.662
2.6311,75.363,74.647
2.7096,75.35,75.201
2.7882,75.211,75.101
2.8667,74.985,74.267
2.9452,74.811,74.666
3.0238,74.728,75.545
3.1023,74.724,75.534
3.1809,74.776,74.735
3.2594,74.885,74.802
3.3379,75.053,75.33
3.4165,75.226,75.45
3.495,75.343,74.868
3.5736,75.297,74.51
3.6521,75.127,74.608
3.7306,74.927,75.152
3.8092,74.796,75.874
3.8877,74.774,75.333
3.9663,74.802,74.284
4.0448,74.849,74.145
4.1233,74.892,74.959
4.2019,74.971,75.467
4.2804,75.075,75.386
4.359,75.166,74.858
4.4375,75.204,75.019
4.516,75.149,75.687
4.5946,75.033,75.629
4.6731,74.915,74.857
4.7517,74.849,74.118
4.8302,74.898,74.056
4.9087,75.021,74.612
4.9873,75.132,75.65
5.0658,75.142,76.069
5.1444,74.978,75.203
5.2229,74.775,74.241
5.3014,74.672,74.189
5.38,74.788,74.737
5.4585,75.056,75.122
5.5371,75.308,75.55
5.6156,75.446,75.948
5.6941,75.4,75.477
5.7727,75.182,74.334
5.8512,74.855,74.078
5.9298,74.554,74.991
6.0083,74.415,75.559
6.0868,74.614,75.169
6.1654,75.024,74.837
6.2439,75.39,74.814


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_244.csv <==
x,qOut,qIn
0.03927,75.336,75.609
0.11781,75.34,74.609
0.19635,75.108,74.35
0.27489,74.777,75.317
0.35343,74.511,75.793
0.43197,74.555,75.219
0.51051,74.823,74.674
0.58905,75.155,74.335
0.66759,75.393,74.104
0.74613,75.42,74.496
0.82467,75.267,75.415
0.90321,75.039,75.793
0.98175,74.851,75.044
1.0603,74.821,74.805
1.1388,74.886,75.2
1.2174,74.974,75.404
1.2959,75.012,75.286
1.3744,75.051,75.093
1.453,75.134,74.721
1.5315,75.206,74.42
1.6101,75.197,74.872
1.6886,74.949,75.08
1.7671,74.612,74.912
1.8457,74.394,75.111
1.9242,74.493,75.479
2.0028,74.859,75.076
2.0813,75.223,74.537
2.1598,75.433,74.889
2.2384,75.374,75.339
2.3169,75.221,75.061
2.3955,75.129,74.977
2.474,75.099,74.903
2.5525,75.098,74.761
2.6311,74.956,74.846
2.7096,74.766,74.991
2.7882,74.658,75.028
2.8667,74.756,74.847
2.9452,74.992,74.958
3.0238,75.177,75.278
3.1023,75.236,75.257
3.1809,75.122,74.639
3.2594,74.993,74.705
3.3379,74.95,75.48
3.4165,74.986,75.835
3.495,75.075,75.625
3.5736,75.082,74.786
3.6521,74.999,73.601
3.7306,74.885,73.678
3.8092,74.804,75.643
3.8877,74.836,76.44
3.9663,74.936,75.555
4.0448,75.038,74.402
4.1233,75.08,74.37
4.2019,75.035,74.903
4.2804,74.971,75.047
4.359,74.959,74.935
4.4375,75.062,74.871
4.516,75.261,75.106
4.5946,75.364,75.43
4.6731,75.257,75.258
4.7517,74.846,74.737
4.8302,74.431,74.619
4.9087,74.366,74.774
4.9873,74.661,75.235
5.0658,75.25,75.452
5.1444,75.599,75.137
5.2229,75.494,75.065
5.3014,75.081,75.289
5.38,74.582,74.759
5.4585,74.516,73.959
5.5371,74.787,74.36
5.6156,75.14,75.569
5.6941,75.315,75.4
5.7727,75.239,74.878
5.8512,75.064,75.3
5.9298,74.898,75.481
6.0083,74.825,75.017
6.0868,74.844,74.594
6.1654,74.966,74.443
6.2439,75.146,75.214


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_245.csv <==
x,qOut,qIn
0.03927,75.209,75.468
0.11781,75.196,75.425
0.19635,75.112,74.76
0.27489,75.057,74.564
0.35343,75.121,75.199
0.43197,75.176,75.418
0.51051,75.054,75.211
0.58905,74.795,74.665
0.66759,74.479,74.38
0.74613,74.467,74.791
0.82467,74.758,75.093
0.90321,75.157,74.936
0.98175,75.45,75.086
1.0603,75.437,75.526
1.1388,75.247,75.401
1.2174,75.045,74.738
1.2959,74.986,74.097
1.3744,75.039,74.566
1.453,75.09,75.342
1.5315,75.103,75.342
1.6101,75.068,75.246
1.6886,75.019,75.7
1.7671,74.915,75.391
1.8457,74.78,74.398
1.9242,74.655,74.64
2.0028,74.711,75.236
2.0813,74.937,75.056
2.1598,75.195,74.935
2.2384,75.342,74.507
2.3169,75.209,74.49
2.3955,74.908,75.464
2.474,74.631,75.988
2.5525,74.562,75.262
2.6311,74.77,74.469
2.7096,75.098,74.314
2.7882,75.384,74.872
2.8667,75.48,75.363
2.9452,75.326,75.189
3.0238,75.056,74.878
3.1023,74.818,74.794
3.1809,74.753,74.644
3.2594,74.814,74.825
3.3379,74.879,75.582
3.4165,74.926,76.054
3.495,74.959,75.056
3.5736,75.085,74.167
3.6521,75.218,74.481
3.7306,75.256,74.906
3.8092,75.1,74.547
3.8877,74.857,74.84
3.9663,74.748,75.602
4.0448,74.807,75.778
4.1233,75.024,75.262
4.2019,75.092,74.834
4.2804,74.991,74.599
4.359,74.867,74.484
4.4375,74.888,75.005
4.516,75.155,75.608
4.5946,75.397,75.322
4.6731,75.42,74.721
4.7517,75.058,74.924
4.8302,74.592,74.988
4.9087,74.393,74.582
4.9873,74.524,74.579
5.0658,74.967,75.232
5.1444,75.351,75.644
5.2229,75.507,75.433
5.3014,75.419,74.6
5.38,75.1,74.351
5.4585,74.786,75.507
5.5371,74.671,76.232
5.6156,74.77,75.238
5.6941,75.058,73.732
5.7727,75.254,74.036
5.8512,75.221,74.926
5.9298,75.016,75.327
6.0083,74.73,75.513
6.0868,74.658,75.36
6.1654,74.805,74.863
6.2439,75.037,74.902


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_246.csv <==
x,qOut,qIn
0.03927,74.844,74.771
0.11781,74.917,74.817
0.19635,74.944,74.791
0.27489,74.962,74.935
0.35343,75.021,75.319
0.43197,75.105,75.148
0.51051,75.104,74.823
0.58905,75.011,75.315
0.66759,74.836,75.907
0.74613,74.806,75.045
0.82467,74.967,74.078
0.90321,75.198,74.241
0.98175,75.351,75.401
1.0603,75.212,75.52
1.1388,74.917,74.935
1.2174,74.66,74.798
1.2959,74.631,74.787
1.3744,74.791,74.672
1.453,74.961,75.126
1.5315,75.081,75.739
1.6101,75.122,75.607
1.6886,75.203,74.73
1.7671,75.28,74.206
1.8457,75.274,74.74
1.9242,75.106,75.718
2.0028,74.851,75.268
2.0813,74.714,74.151
2.1598,74.751,74.108
2.2384,74.981,75.465
2.3169,75.134,75.965
2.3955,75.106,75.336
2.474,74.978,74.535
2.5525,74.863,74.898
2.6311,74.969,75.09
2.7096,75.176,74.592
2.7882,75.321,74.514
2.8667,75.247,74.914
2.9452,75.013,75.27
3.0238,74.829,75.599
3.1023,74.763,75.335
3.1809,74.842,74.473
3.2594,74.872,74.419
3.3379,74.874,75.266
3.4165,74.922,76.006
3.495,75.094,75.531
3.5736,75.292,74.673
3.6521,75.303,74.323
3.7306,75.107,74.37
3.8092,74.734,74.608
3.8877,74.556,75.153
3.9663,74.667,75.62
4.0448,74.938,75.503
4.1233,75.214,75.374
4.2019,75.27,74.656
4.2804,75.15,73.837
4.359,74.983,74.607
4.4375,74.9,75.227
4.516,75.028,74.852
4.5946,75.24,75.326
4.6731,75.355,76.014
4.7517,75.198,75.381
4.8302,74.776,74.643
4.9087,74.452,74.731
4.9873,74.429,74.865
5.0658,74.841,74.794
5.1444,75.332,74.993
5.2229,75.545,75.137
5.3014,75.401,74.803
5.38,74.886,74.556
5.4585,74.471,75.075
5.5371,74.412,75.648
5.6156,74.659,75.514
5.6941,75.098,74.351
5.7727,75.431,74.235
5.8512,75.566,75.115
5.9298,75.496,75.53
6.0083,75.232,75.431
6.0868,74.94,75.265
6.1654,74.768,74.824
6.2439,74.739,74.617


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_247.csv <==
x,qOut,qIn
0.03927,75.028,74.332
0.11781,74.701,74.543
0.19635,74.554,74.758
0.27489,74.664,75.467
0.35343,75.042,75.763
0.43197,75.365,75.262
0.51051,75.456,75.02
0.58905,75.31,75.001
0.66759,74.957,74.645
0.74613,74.699,74.462
0.82467,74.708,74.663
0.90321,74.923,74.987
0.98175,75.243,75.47
1.0603,75.312,75.61
1.1388,75.081,75.301
1.2174,74.736,74.839
1.2959,74.498,74.627
1.3744,74.644,74.825
1.453,75.027,75.033
1.5315,75.42,74.89
1.6101,75.607,74.467
1.6886,75.445,74.764
1.7671,75.064,75.518
1.8457,74.678,75.734
1.9242,74.505,74.839
2.0028,74.634,74.364
2.0813,74.917,74.723
2.1598,75.209,75.386
2.2384,75.383,75.586
2.3169,75.375,75.135
2.3955,75.205,74.927
2.474,74.962,75.294
2.5525,74.745,74.828
2.6311,74.676,74.303
2.7096,74.736,74.802
2.7882,74.867,75.329
2.8667,75.009,74.756
2.9452,75.121,74.194
3.0238,75.161,74.613
3.1023,75.115,75.45
3.1809,74.978,75.511
3.2594,74.879,75.14
3.3379,74.928,75.213
3.4165,75.094,75.362
3.495,75.317,74.562
3.5736,75.359,74.457
3.6521,75.198,75.406
3.7306,74.952,75.393
3.8092,74.763,74.276
3.8877,74.741,74.257
3.9663,74.77,75.125
4.0448,74.784,76.121
4.1233,74.734,75.874
4.2019,74.765,74.818
4.2804,74.931,74.149
4.359,75.161,74.199
4.4375,75.369,75.305
4.516,75.392,75.969
4.5946,75.255,75.277
4.6731,75.054,74.158
4.7517,74.894,74.575
4.8302,74.822,75.52
4.9087,74.782,75.376
4.9873,74.773,74.882
5.0658,74.805,75.053
5.1444,74.993,75.004
5.2229,75.248,74.627
5.3014,75.412,74.576
5.38,75.319,74.604
5.4585,74.976,74.99
5.5371,74.709,75.803
5.6156,74.67,75.889
5.6941,74.96,74.802
5.7727,75.195,74.365
5.8512,75.178,74.741
5.9298,75.002,75.035
6.0083,74.814,74.921
6.0868,74.913,75.344
6.1654,75.116,75.646
6.2439,75.219,74.863


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_248.csv <==
x,qOut,qIn
0.03927,74.721,75.224
0.11781,74.969,75.842
0.19635,75.193,75.174
0.27489,75.283,74.61
0.35343,75.177,74.4
0.43197,75.01,74.825
0.51051,74.829,75.496
0.58905,74.673,75.401
0.66759,74.576,74.736
0.74613,74.65,74.861
0.82467,74.899,75.353
0.90321,75.2,75.265
0.98175,75.414,74.445
1.0603,75.343,74.405
1.1388,75.103,75.156
1.2174,74.881,75.58
1.2959,74.862,75.067
1.3744,74.998,74.734
1.453,75.069,74.795
1.5315,75.028,75.225
1.6101,74.868,75.53
1.6886,74.859,75.101
1.7671,75.01,74.549
1.8457,75.188,74.319
1.9242,75.248,74.8
2.0028,75.1,75.244
2.0813,74.904,75.274
2.1598,74.78,75.364
2.2384,74.822,75.338
2.3169,74.933,74.71
2.3955,75.023,74.416
2.474,75.073,74.889
2.5525,75.076,75.324
2.6311,75.09,75.098
2.7096,75.111,74.791
2.7882,75.104,74.82
2.8667,75.035,75.004
2.9452,74.865,74.94
3.0238,74.707,75.117
3.1023,74.668,75.434
3.1809,74.843,75.378
3.2594,75.144,75.068
3.3379,75.341,74.717
3.4165,75.339,74.508
3.495,75.072,74.967
3.5736,74.815,75.402
3.6521,74.756,75.11
3.7306,74.862,74.646
3.8092,75.055,75.061
3.8877,75.085,75.381
3.9663,74.99,74.909
4.0448,74.891,74.681
4.1233,74.91,75.414
4.2019,75.082,75.788
4.2804,75.254,75.319
4.359,75.319,74.346
4.4375,75.185,73.634
4.516,74.95,74.05
4.5946,74.791,75.067
4.6731,74.772,75.735
4.7517,74.927,75.779
4.8302,75.072,75.682
4.9087,75.101,75.2
4.9873,75.035,74.256
5.0658,74.916,74.658
5.1444,74.933,75.707
5.2229,75.099,75.281
5.3014,75.289,74.543
5.38,75.37,75.189
5.4585,75.095,75.479
5.5371,74.608,74.884
5.6156,74.197,74.726
5.6941,74.155,74.959
5.7727,74.568,74.429
5.8512,75.149,74.169
5.9298,75.632,74.924
6.0083,75.782,76.182
6.0868,75.51,75.973
6.1654,75.064,74.603
6.2439,74.718,73.868


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_249.csv <==
x,qOut,qIn
0.03927,74.918,73.788
0.11781,75.084,74.177
0.19635,75.15,75.371
0.27489,75.157,75.87
0.35343,75.169,75.164
0.43197,75.185,74.696
0.51051,75.083,74.895
0.58905,74.871,74.829
0.66759,74.588,74.451
0.74613,74.53,75.164
0.82467,74.764,75.984
0.90321,75.136,75.816
0.98175,75.473,75.033
1.0603,75.45,74.849
1.1388,75.111,74.916
1.2174,74.703,74.78
1.2959,74.498,74.159
1.3744,74.714,74.368
1.453,75.093,75.195
1.5315,75.375,75.3
1.6101,75.32,74.859
1.6886,74.974,75.156
1.7671,74.676,75.463
1.8457,74.616,75.242
1.9242,74.928,74.894
2.0028,75.352,74.781
2.0813,75.617,75.01
2.1598,75.618,75.501
2.2384,75.285,75.132
2.3169,74.842,74.173
2.3955,74.531,74.035
2.474,74.436,75.059
2.5525,74.587,76.422
2.6311,74.802,75.843
2.7096,74.996,74.163
2.7882,75.138,73.765
2.8667,75.208,75.058
2.9452,75.206,75.53
3.0238,75.159,75.291
3.1023,75.103,74.9
3.1809,75.079,74.849
3.2594,75.067,75.152
3.3379,74.995,75.363
3.4165,74.868,75.218
3.495,74.706,74.731
3.5736,74.705,74.692
3.6521,74.899,74.997
3.7306,75.162,75.155
3.8092,75.344,74.932
3.8877,75.207,74.783
3.9663,74.901,75.049
4.0448,74.659,75.333
4.1233,74.711,74.945
4.2019,75.009,74.99
4.2804,75.258,75.23
4.359,75.338,74.66
4.4375,75.174,74.124
4.516,75.024,74.882
4.5946,74.984,75.628
4.6731,75.006,75.594
4.7517,75.013,75.418
4.8302,74.934,74.971
4.9087,74.875,74.321
4.9873,74.883,74.61
5.0658,74.985,75.29
5.1444,75.081,75.073
5.2229,75.133,74.798
5.3014,75.128,75.113
5.38,75.061,75.035
5.4585,74.899,74.927
5.5371,74.717,75.543
5.6156,74.627,75.485
5.6941,74.74,74.313
5.7727,75.046,74.171
5.8512,75.327,74.808
5.9298,75.433,75.16
6.0083,75.238,75.096
6.0868,74.911,75.461
6.1654,74.71,75.834
6.2439,74.707,75.135


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_250.csv <==
x,qOut,qIn
0.03927,75.39,75.134
0.11781,75.203,74.97
0.19635,74.97,74.523
0.27489,74.818,75.043
0.35343,74.846,75.945
0.43197,74.971,75.546
0.51051,75.094,74.87
0.58905,75.171,74.769
0.66759,75.172,74.633
0.74613,75.121,74.603
0.82467,75.036,75.144
0.90321,74.934,75.421
0.98175,74.833,75.275
1.0603,74.748,75.17
1.1388,74.701,74.776
1.2174,74.71,74.352
1.2959,74.789,74.415
1.3744,74.942,74.986
1.453,75.141,75.423
1.5315,75.322,75.074
1.6101,75.42,75.26
1.6886,75.313,76.049
1.7671,75.048,75.626
1.8457,74.783,74.448
1.9242,74.683,73.855
2.0028,74.864,74.379
2.0813,75.139,75.226
2.1598,75.319,75.535
2.2384,75.232,75.202
2.3169,74.916,74.893
2.3955,74.615,74.694
2.474,74.486,75.015
2.5525,74.64,75.842
2.6311,74.944,75.568
2.7096,75.263,74.544
2.7882,75.491,74.256
2.8667,75.544,74.645
2.9452,75.318,75.153
3.0238,74.914,75.774
3.1023,74.546,75.251
3.1809,74.435,74.084
3.2594,74.667,74.362
3.3379,74.999,75.338
3.4165,75.248,75.916
3.495,75.254,75.502
3.5736,75.138,74.844
3.6521,75.075,74.4
3.7306,75.087,74.498
3.8092,75.161,74.952
3.8877,75.084,74.932
3.9663,74.915,75.027
4.0448,74.791,75.575
4.1233,74.853,75.604
4.2019,75.022,74.836
4.2804,75.074,74.176
4.359,74.991,74.252
4.4375,74.799,75.715
4.516,74.848,76.151
4.5946,75.107,74.799
4.6731,75.356,73.915
4.7517,75.354,75.003
4.8302,74.982,75.367
4.9087,74.608,74.713
4.9873,74.481,74.751
5.0658,74.788,75.776
5.1444,75.212,75.572
5.2229,75.429,74.79
5.3014,75.367,74.585
5.38,75.014,74.939
5.4585,74.732,75.069
5.5371,74.708,75.006
5.6156,74.886,75.048
5.6941,75.166,75.229
5.7727,75.229,75.151
5.8512,75.056,74.98
5.9298,74.803,75.009
6.0083,74.652,75.048
6.0868,74.801,74.791
6.1654,75.097,74.523
6.2439,75.351,74.601


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_251.csv <==
x,qOut,qIn
0.03927,75.171,75.649
0.11781,75.25,75.008
0.19635,75.239,74.384
0.27489,75.132,74.446
0.35343,74.916,74.515
0.43197,74.672,74.803
0.51051,74.606,75.829
0.58905,74.769,76.343
0.66759,75.176,74.797
0.74613,75.48,73.935
0.82467,75.446,74.736
0.90321,75.151,75.191
0.98175,74.737,74.707
1.0603,74.7,74.79
1.1388,74.975,74.914
1.2174,75.275,75.047
1.2959,75.297,75.35
1.3744,74.922,75.309
1.453,74.553,75.095
1.5315,74.453,74.956
1.6101,74.817,74.898
1.6886,75.318,75.186
1.7671,75.593,75.465
1.8457,75.534,74.99
1.9242,75.086,74.151
2.0028,74.655,74.435
2.0813,74.505,75.189
2.1598,74.613,75.518
2.2384,74.893,74.695
2.3169,75.057,74.289
2.3955,75.108,75.265
2.474,75.108,76.15
2.5525,75.125,75.622
2.6311,75.16,74.766
2.7096,75.17,74.368
2.7882,75.147,74.75
2.8667,75.094,75.087
2.9452,75.022,74.784
3.0238,74.919,74.907
3.1023,74.806,75.414
3.1809,74.718,75.14
3.2594,74.737,74.71
3.3379,74.839,74.81
3.4165,74.97,74.825
3.495,75.073,74.576
3.5736,75.172,74.836
3.6521,75.284,75.294
3.7306,75.35,75.143
3.8092,75.301,75.05
3.8877,75.05,75.552
3.9663,74.778,75.383
4.0448,74.645,74.744
4.1233,74.79,74.917
4.2019,75.061,75.206
4.2804,75.229,74.762
4.359,75.221,74.3
4.4375,75.011,74.981
4.516,74.803,75.877
4.5946,74.703,75.776
4.6731,74.716,74.88
4.7517,74.824,74.07
4.8302,74.96,74.485
4.9087,75.1,75.364
4.9873,75.218,75.332
5.0658,75.287,74.569
5.1444,75.269,74.802
5.2229,75.156,75.395
5.3014,74.984,75.544
5.38,74.794,75.378
5.4585,74.705,74.852
5.5371,74.779,74.205
5.6156,74.972,74.269
5.6941,75.225,75.122
5.7727,75.331,75.819
5.8512,75.213,75.8
5.9298,74.959,75.167
6.0083,74.687,74.432
6.0868,74.639,74.388
6.1654,74.782,74.936
6.2439,75,75.523


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_252.csv <==
x,qOut,qIn
0.03927,75.025,74.916
0.11781,74.836,74.977
0.19635,74.762,75.218
0.27489,74.82,74.857
0.35343,74.991,74.07
0.43197,75.078,74.844
0.51051,75.091,76.075
0.58905,75.092,75.56
0.66759,75.156,74.198
0.74613,75.193,74.36
0.82467,75.065,74.907
0.90321,74.834,75.568
0.98175,74.602,76.182
1.0603,74.695,75.671
1.1388,75.013,74.565
1.2174,75.314,74.217
1.2959,75.35,74.329
1.3744,75.055,74.377
1.453,74.759,74.991
1.5315,74.657,75.499
1.6101,74.896,75.084
1.6886,75.145,75.06
1.7671,75.158,75.37
1.8457,74.978,75.002
1.9242,74.703,74.447
2.0028,74.733,75.064
2.0813,75.063,75.813
2.1598,75.459,75.498
2.2384,75.67,74.624
2.3169,75.363,74.688
2.3955,74.779,74.95
2.474,74.297,74.787
2.5525,74.29,74.448
2.6311,74.71,74.893
2.7096,75.155,75.451
2.7882,75.415,75.518
2.8667,75.338,75.142
2.9452,75.114,75.065
3.0238,74.938,75.121
3.1023,74.892,74.736
3.1809,75.019,74.322
3.2594,75.19,74.758
3.3379,75.272,75.328
3.4165,75.21,75.587
3.495,74.969,75.257
3.5736,74.706,74.852
3.6521,74.587,75.027
3.7306,74.647,75.315
3.8092,74.883,74.92
3.8877,75.136,74.48
3.9663,75.314,74.555
4.0448,75.368,75.063
4.1233,75.259,75.517
4.2019,75.008,75.304
4.2804,74.754,74.659
4.359,74.621,74.403
4.4375,74.712,74.935
4.516,74.963,75.014
4.5946,75.218,74.946
4.6731,75.375,75.194
4.7517,75.355,75.066
4.8302,75.194,74.737
4.9087,74.989,75.084
4.9873,74.82,75.83
5.0658,74.758,75.485
5.1444,74.814,74.37
5.2229,74.941,74.104
5.3014,75.067,74.883
5.38,75.12,75.65
5.4585,75.03,75.331
5.5371,74.874,74.563
5.6156,74.753,74.412
5.6941,74.771,75.271
5.7727,74.909,75.733
5.8512,75.049,75.627
5.9298,75.141,74.911
6.0083,75.156,73.803
6.0868,75.186,74.299
6.1654,75.21,75.567
6.2439,75.175,75.662


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_253.csv <==
x,qOut,qIn
0.03927,75.239,74.921
0.11781,75.169,75.232
0.19635,75.136,74.885
0.27489,75.159,74.35
0.35343,75.228,74.877
0.43197,75.068,75.571
0.51051,74.725,75.44
0.58905,74.431,74.735
0.66759,74.429,74.503
0.74613,74.807,75.259
0.82467,75.256,75.709
0.90321,75.546,75.142
0.98175,75.486,74.605
1.0603,75.193,74.836
1.1388,74.91,74.944
1.2174,74.751,74.833
1.2959,74.787,74.612
1.3744,74.853,75.091
1.453,74.898,75.81
1.5315,74.935,75.627
1.6101,74.99,74.907
1.6886,75.054,74.493
1.7671,75.081,74.342
1.8457,75.075,75.081
1.9242,75.056,76.133
2.0028,75.09,75.381
2.0813,75.116,74.196
2.1598,75.074,74.592
2.2384,74.91,75.139
2.3169,74.728,74.567
2.3955,74.695,74.844
2.474,74.835,75.364
2.5525,75.136,74.915
2.6311,75.356,74.691
2.7096,75.354,74.965
2.7882,75.167,75.093
2.8667,74.864,74.954
2.9452,74.746,75.093
3.0238,74.873,75.198
3.1023,75.112,74.99
3.1809,75.308,74.985
3.2594,75.225,75.451
3.3379,74.969,75.711
3.4165,74.729,75.297
3.495,74.699,74.442
3.5736,74.874,74.046
3.6521,75.039,74.229
3.7306,75.098,74.829
3.8092,74.99,75.844
3.8877,74.903,75.955
3.9663,74.91,74.974
4.0448,74.974,74.26
4.1233,75.041,74.609
4.2019,75.046,75.209
4.2804,75.076,75.296
4.359,75.162,74.748
4.4375,75.326,74.984
4.516,75.377,75.791
4.5946,75.172,75.702
4.6731,74.796,74.697
4.7517,74.38,74.022
4.8302,74.336,74.517
4.9087,74.661,75.172
4.9873,75.129,75.461
5.0658,75.498,75.281
5.1444,75.469,74.971
5.2229,75.139,74.773
5.3014,74.761,74.989
5.38,74.599,75.614
5.4585,74.782,75.715
5.5371,75.095,75.021
5.6156,75.35,74.042
5.6941,75.392,74.047
5.7727,75.217,74.93
5.8512,74.937,75.316
5.9298,74.691,75.33
6.0083,74.608,75.529
6.0868,74.749,75.332
6.1654,74.989,74.868
6.2439,75.195,74.627


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_254.csv <==
x,qOut,qIn
0.03927,75.038,75.168
0.11781,75.268,74.992
0.19635,75.374,74.647
0.27489,75.287,74.562
0.35343,74.967,74.988
0.43197,74.785,75.253
0.51051,74.905,75.299
0.58905,75.178,75.178
0.66759,75.405,74.666
0.74613,75.215,74.773
0.82467,74.829,75.407
0.90321,74.55,75.512
0.98175,74.667,74.944
1.0603,75.042,74.592
1.1388,75.296,74.503
1.2174,75.301,74.508
1.2959,74.996,75.053
1.3744,74.745,75.702
1.453,74.712,75.637
1.5315,74.847,75.194
1.6101,75.06,75.285
1.6886,75.153,75.056
1.7671,75.138,74.244
1.8457,75.079,74.249
1.9242,75.045,74.82
2.0028,75.088,74.982
2.0813,75.119,75.373
2.1598,75.064,75.583
2.2384,74.858,74.937
2.3169,74.625,74.655
2.3955,74.577,74.895
2.474,74.754,74.898
2.5525,75.155,74.886
2.6311,75.509,75.337
2.7096,75.603,75.544
2.7882,75.409,75.215
2.8667,74.939,74.466
2.9452,74.543,74.515
3.0238,74.435,75.326
3.1023,74.593,75.262
3.1809,74.945,74.888
3.2594,75.231,75.384
3.3379,75.337,75.172
3.4165,75.259,74.51
3.495,75.011,74.85
3.5736,74.801,75.447
3.6521,74.774,75.178
3.7306,74.91,74.611
3.8092,75.162,75.124
3.8877,75.288,75.576
3.9663,75.219,74.933
4.0448,75.032,74.19
4.1233,74.83,74.349
4.2019,74.815,75.106
4.2804,74.948,75.737
4.359,75.112,75.545
4.4375,75.184,75.298
4.516,75.096,75.409
4.5946,74.954,74.872
4.6731,74.858,74.157
4.7517,74.893,74.47
4.8302,75.022,75.272
4.9087,75.133,75.303
4.9873,75.158,74.445
5.0658,75.043,74.16
5.1444,74.835,75.285
5.2229,74.663,76.246
5.3014,74.622,75.971
5.38,74.789,74.577
5.4585,75.114,73.92
5.5371,75.419,74.525
5.6156,75.556,75.892
5.6941,75.394,76.067
5.7727,75.015,74.909
5.8512,74.689,74.266
5.9298,74.543,74.543
6.0083,74.654,74.879
6.0868,74.773,74.957
6.1654,74.835,75.151
6.2439,74.897,75.217


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_255.csv <==
x,qOut,qIn
0.03927,75.006,74.708
0.11781,75.114,74.936
0.19635,75.079,74.761
0.27489,74.929,74.556
0.35343,74.73,74.877
0.43197,74.747,75.133
0.51051,74.921,75.337
0.58905,75.093,75.574
0.66759,75.098,75.1
0.74613,74.942,74.612
0.82467,74.866,74.733
0.90321,74.959,75.117
0.98175,75.266,75.428
1.0603,75.462,74.771
1.1388,75.362,74.1
1.2174,75.046,74.732
1.2959,74.653,75.663
1.3744,74.538,75.425
1.453,74.668,74.902
1.5315,74.903,74.526
1.6101,75.102,74.437
1.6886,75.214,74.773
1.7671,75.257,75.239
1.8457,75.23,75.502
1.9242,75.13,75.66
2.0028,74.993,75.679
2.0813,74.886,75.134
2.1598,74.827,74.202
2.2384,74.819,73.98
2.3169,74.832,74.926
2.3955,74.904,75.701
2.474,75.019,75.289
2.5525,75.154,75.122
2.6311,75.122,75.611
2.7096,74.905,75.198
2.7882,74.663,74.307
2.8667,74.576,74.27
2.9452,74.844,75.324
3.0238,75.278,75.744
3.1023,75.626,74.703
3.1809,75.646,74.11
3.2594,75.239,74.888
3.3379,74.721,75.391
3.4165,74.394,75.35
3.495,74.513,75.196
3.5736,74.926,75.092
3.6521,75.318,75.161
3.7306,75.516,75.378
3.8092,75.387,75.067
3.8877,75.068,74.606
3.9663,74.801,74.429
4.0448,74.696,74.448
4.1233,74.823,75.057
4.2019,74.949,75.784
4.2804,74.95,75.643
4.359,74.864,74.714
4.4375,74.764,74.643
4.516,74.835,75.02
4.5946,75.038,74.628
4.6731,75.264,74.724
4.7517,75.401,75.723
4.8302,75.369,75.598
4.9087,75.198,74.815
4.9873,74.961,74.574
5.0658,74.727,74.769
5.1444,74.603,75.204
5.2229,74.657,75.729
5.3014,74.862,75.297
5.38,75.175,74.117
5.4585,75.359,74.191
5.5371,75.276,75.104
5.6156,75.007,75.715
5.6941,74.678,75.21
5.7727,74.652,74.575
5.8512,74.888,74.509
5.9298,75.186,74.881
6.0083,75.335,75.523
6.0868,75.221,75.783
6.1654,75.035,75.355
6.2439,74.923,74.739


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_256.csv <==
x,qOut,qIn
0.03927,74.634,74.37
0.11781,74.629,75.057
0.19635,74.829,75.455
0.27489,75.113,75.521
0.35343,75.336,75.051
0.43197,75.248,74.295
0.51051,74.959,74.302
0.58905,74.692,75.216
0.66759,74.666,75.583
0.74613,74.927,74.998
0.82467,75.245,74.603
0.90321,75.448,74.997
0.98175,75.395,75.515
1.0603,75.13,74.93
1.1388,74.848,74.59
1.2174,74.694,75.021
1.2959,74.788,74.988
1.3744,75.023,74.637
1.453,75.188,74.685
1.5315,75.188,74.588
1.6101,74.958,74.628
1.6886,74.743,75.607
1.7671,74.731,76.327
1.8457,74.894,75.822
1.9242,75.159,74.882
2.0028,75.245,74.529
2.0813,75.16,74.438
2.1598,75.019,74.461
2.2384,74.949,74.923
2.3169,74.99,75.412
2.3955,74.999,75.317
2.474,74.918,75.004
2.5525,74.718,74.762
2.6311,74.573,74.856
2.7096,74.607,75.298
2.7882,74.822,75.472
2.8667,75.195,74.601
2.9452,75.568,74.421
3.0238,75.72,75.089
3.1023,75.558,75.286
3.1809,75.021,75.223
3.2594,74.521,75.085
3.3379,74.405,74.62
3.4165,74.632,74.708
3.495,75.078,75.635
3.5736,75.296,75.623
3.6521,75.26,74.89
3.7306,75.099,74.552
3.8092,74.965,74.681
3.8877,74.972,74.629
3.9663,75.013,74.766
4.0448,75.024,75.333
4.1233,74.955,76.002
4.2019,74.91,75.216
4.2804,74.931,73.946
4.359,74.987,74.097
4.4375,75.03,75.417
4.516,75.023,75.672
4.5946,75.041,75.107
4.6731,75.099,74.741
4.7517,75.2,75.241
4.8302,75.161,75.416
4.9087,74.953,75.089
4.9873,74.716,74.855
5.0658,74.61,74.902
5.1444,74.817,74.564
5.2229,75.132,74.21
5.3014,75.337,74.812
5.38,75.231,75.932
5.4585,74.899,75.645
5.5371,74.663,74.683
5.6156,74.655,74.25
5.6941,74.95,74.74
5.7727,75.24,75.311
5.8512,75.363,75.283
5.9298,75.327,74.749
6.0083,75.178,75.409
6.0868,75.058,76.041
6.1654,74.933,75.196
6.2439,74.792,74.162


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_257.csv <==
x,qOut,qIn
0.03927,75.393,75.428
0.11781,75.163,75.355
0.19635,74.963,74.065
0.27489,74.819,73.691
0.35343,74.727,75.434
0.43197,74.656,76.156
0.51051,74.674,75.482
0.58905,74.785,75.122
0.66759,74.977,75.186
0.74613,75.104,74.449
0.82467,75.14,73.958
0.90321,75.135,74.709
0.98175,75.15,76.145
1.0603,75.204,75.96
1.1388,75.176,74.985
1.2174,75.024,74.338
1.2959,74.729,74.178
1.3744,74.507,74.704
1.453,74.531,75.489
1.5315,74.786,75.448
1.6101,75.225,74.676
1.6886,75.563,74.56
1.7671,75.569,75.128
1.8457,75.259,75.79
1.9242,74.703,75.116
2.0028,74.451,74.368
2.0813,74.664,74.849
2.1598,75.121,75.317
2.2384,75.552,74.862
2.3169,75.498,74.615
2.3955,75.089,74.859
2.474,74.645,75.317
2.5525,74.507,75.458
2.6311,74.756,75.29
2.7096,75.06,75.053
2.7882,75.235,74.863
2.8667,75.145,74.455
2.9452,75.03,74.329
3.0238,75.025,75.076
3.1023,75.089,75.616
3.1809,75.149,75.073
3.2594,75.044,74.741
3.3379,74.874,74.889
3.4165,74.756,74.99
3.495,74.798,74.834
3.5736,74.961,75.028
3.6521,75.143,75.387
3.7306,75.274,75.395
3.8092,75.302,75.172
3.8877,75.176,74.793
3.9663,74.937,74.55
4.0448,74.71,75.073
4.1233,74.627,75.018
4.2019,74.789,74.417
4.2804,75.036,74.698
4.359,75.211,75.276
4.4375,75.169,75.694
4.516,74.975,75.497
4.5946,74.829,74.625
4.6731,74.822,74.024
4.7517,75.007,74.646
4.8302,75.205,75.355
4.9087,75.29,75.577
4.9873,75.24,75.519
5.0658,75.061,75.055
5.1444,74.88,74.844
5.2229,74.766,75.168
5.3014,74.739,75.466
5.38,74.803,74.942
5.4585,74.941,74.178
5.5371,75.109,74.218
5.6156,75.224,75.079
5.6941,75.204,75.221
5.7727,74.981,74.739
5.8512,74.726,74.829
5.9298,74.607,75.183
6.0083,74.771,75.403
6.0868,75.118,75.321
6.1654,75.41,74.959
6.2439,75.53,74.733


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_258.csv <==
x,qOut,qIn
0.03927,75.473,74.144
0.11781,75.287,74.682
0.19635,75.1,75.449
0.27489,74.948,75.995
0.35343,74.837,75.649
0.43197,74.744,74.936
0.51051,74.725,74.639
0.58905,74.785,74.578
0.66759,74.915,74.531
0.74613,75.041,74.794
0.82467,75.144,75.21
0.90321,75.197,75.404
0.98175,75.174,74.668
1.0603,74.986,74.449
1.1388,74.724,75.19
1.2174,74.555,75.496
1.2959,74.64,74.951
1.3744,75.01,74.791
1.453,75.419,75.19
1.5315,75.651,75.605
1.6101,75.51,75.326
1.6886,75.058,74.74
1.7671,74.647,74.425
1.8457,74.478,74.462
1.9242,74.694,74.834
2.0028,74.991,75.342
2.0813,75.14,75.539
2.1598,75.123,75.29
2.2384,74.962,74.759
2.3169,74.882,74.516
2.3955,74.923,74.785
2.474,75.041,75.297
2.5525,75.175,75.362
2.6311,75.261,74.996
2.7096,75.267,74.784
2.7882,75.172,74.957
2.8667,74.96,74.82
2.9452,74.714,74.766
3.0238,74.609,75.298
3.1023,74.698,75.51
3.1809,75.002,74.94
3.2594,75.271,74.794
3.3379,75.32,75.084
3.4165,75.165,75.158
3.495,74.868,75.041
3.5736,74.76,74.903
3.6521,74.88,74.688
3.7306,75.086,74.702
3.8092,75.217,74.88
3.8877,75.118,74.878
3.9663,74.939,74.958
4.0448,74.82,75.484
4.1233,74.889,75.453
4.2019,75.061,74.376
4.2804,75.185,74.008
4.359,75.21,75.042
4.4375,75.115,76.56
4.516,75.03,76.196
4.5946,74.994,74.357
4.6731,74.975,73.273
4.7517,74.931,74.844
4.8302,74.822,75.653
4.9087,74.744,74.891
4.9873,74.76,74.834
5.0658,74.921,75.445
5.1444,75.105,75.275
5.2229,75.156,75.355
5.3014,75.063,75.408
5.38,74.84,74.606
5.4585,74.779,74.238
5.5371,74.965,74.857
5.6156,75.253,75.35
5.6941,75.466,74.715
5.7727,75.264,74.457
5.8512,74.817,75.043
5.9298,74.442,75.587
6.0083,74.456,75.11
6.0868,74.851,74.863
6.1654,75.274,75.216
6.2439,75.528,74.799


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_259.csv <==
x,qOut,qIn
0.03927,74.834,74.395
0.11781,74.712,74.793
0.19635,74.836,75.881
0.27489,75.083,75.885
0.35343,75.304,75.02
0.43197,75.322,74.988
0.51051,75.19,74.97
0.58905,75.003,74.763
0.66759,74.853,74.682
0.74613,74.787,74.96
0.82467,74.793,75.118
0.90321,74.846,74.814
0.98175,74.922,74.834
1.0603,74.958,75.248
1.1388,74.938,75.025
1.2174,74.912,74.7
1.2959,74.937,75.2
1.3744,75.11,75.342
1.453,75.331,74.953
1.5315,75.462,74.901
1.6101,75.366,75.228
1.6886,75.061,75.013
1.7671,74.787,74.533
1.8457,74.671,74.412
1.9242,74.798,74.944
2.0028,74.945,75.527
2.0813,74.998,75.673
2.1598,74.974,75.23
2.2384,74.92,74.297
2.3169,74.934,74.364
2.3955,74.986,75.389
2.474,75.048,75.743
2.5525,75.095,75.359
2.6311,75.131,75.08
2.7096,75.116,74.544
2.7882,75.032,74.449
2.8667,74.862,75.474
2.9452,74.716,75.443
3.0238,74.718,74.321
3.1023,74.866,74.115
3.1809,75.134,75.123
3.2594,75.292,75.688
3.3379,75.241,75.826
3.4165,75.054,75.376
3.495,74.839,74.458
3.5736,74.86,74.321
3.6521,75.061,74.525
3.7306,75.27,74.501
3.8092,75.309,74.966
3.8877,75.119,75.753
3.9663,74.889,75.944
4.0448,74.74,75.607
4.1233,74.758,74.873
4.2019,74.793,74.079
4.2804,74.828,74.079
4.359,74.92,75.101
4.4375,75.138,75.891
4.516,75.407,75.208
4.5946,75.438,74.301
4.6731,75.168,74.431
4.7517,74.589,75.472
4.8302,74.244,75.515
4.9087,74.374,74.924
4.9873,74.833,74.909
5.0658,75.42,75.337
5.1444,75.717,74.792
5.2229,75.611,74.208
5.3014,75.218,74.834
5.38,74.695,75.996
5.4585,74.495,75.508
5.5371,74.657,74.478
5.6156,74.977,74.622
5.6941,75.223,75.658
5.7727,75.164,75.234
5.8512,74.978,74.351
5.9298,74.854,74.269
6.0083,74.967,75.032
6.0868,75.183,75.394
6.1654,75.251,75.105
6.2439,75.131,74.76


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_260.csv <==
x,qOut,qIn
0.03927,74.884,75.128
0.11781,74.917,74.151
0.19635,75.031,74.076
0.27489,75.101,75.07
0.35343,75.004,75.66
0.43197,74.827,75.519
0.51051,74.771,75.641
0.58905,74.869,75.264
0.66759,75.112,73.726
0.74613,75.231,73.767
0.82467,75.173,75.467
0.90321,75.036,76.14
0.98175,74.946,74.844
1.0603,75.01,74.689
1.1388,75.053,75.482
1.2174,74.979,75.7
1.2959,74.719,75.048
1.3744,74.56,74.127
1.453,74.706,73.618
1.5315,75.067,74.705
1.6101,75.515,76.046
1.6886,75.6,75.435
1.7671,75.263,74.647
1.8457,74.758,74.76
1.9242,74.394,75.264
2.0028,74.534,75.101
2.0813,74.957,74.861
2.1598,75.389,74.897
2.2384,75.578,75.103
2.3169,75.458,75.345
2.3955,75.137,75.156
2.474,74.763,74.579
2.5525,74.483,74.629
2.6311,74.435,75.079
2.7096,74.62,75.543
2.7882,74.934,75.657
2.8667,75.266,74.895
2.9452,75.39,74.56
3.0238,75.272,74.806
3.1023,75.039,74.864
3.1809,74.848,74.952
3.2594,74.892,75.16
3.3379,75.048,74.958
3.4165,75.173,74.573
3.495,75.137,74.439
3.5736,74.984,75.08
3.6521,74.862,75.895
3.7306,74.843,75.777
3.8092,74.974,75.055
3.8877,75.162,74.958
3.9663,75.278,74.899
4.0448,75.26,74.665
4.1233,75.06,74.357
4.2019,74.837,74.573
4.2804,74.751,75.213
4.359,74.797,75.478
4.4375,74.934,75.049
4.516,74.927,74.915
4.5946,74.822,74.882
4.6731,74.757,74.801
4.7517,74.872,75.129
4.8302,75.189,75.448
4.9087,75.479,75.345
4.9873,75.574,75.081
5.0658,75.33,74.666
5.1444,74.892,74.577
5.2229,74.564,75.078
5.3014,74.475,75.537
5.38,74.695,75.279
5.4585,74.976,74.638
5.5371,75.154,74.329
5.6156,75.192,74.71
5.6941,75.074,75.502
5.7727,74.941,75.462
5.8512,74.907,74.909
5.9298,74.981,74.866
6.0083,75.155,74.985
6.0868,75.244,74.785
6.1654,75.179,75.009
6.2439,75.028,75.529


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_261.csv <==
x,qOut,qIn
0.03927,75.324,74.705
0.11781,75.462,74.297
0.19635,75.417,74.423
0.27489,75.221,74.976
0.35343,74.919,75.716
0.43197,74.699,75.84
0.51051,74.664,75.378
0.58905,74.775,74.451
0.66759,74.967,74.089
0.74613,75.027,74.747
0.82467,74.962,75.168
0.90321,74.887,75.267
0.98175,74.934,75.49
1.0603,75.151,75.169
1.1388,75.286,74.759
1.2174,75.214,75.012
1.2959,74.844,74.977
1.3744,74.582,74.569
1.453,74.701,74.723
1.5315,75.079,75.227
1.6101,75.533,75.587
1.6886,75.526,75.26
1.7671,75.108,74.737
1.8457,74.609,74.826
1.9242,74.397,75.214
2.0028,74.677,74.708
2.0813,75.11,74.345
2.1598,75.432,74.987
2.2384,75.426,75.55
2.3169,75.185,74.89
2.3955,74.92,74.571
2.474,74.754,75.241
2.5525,74.777,75.152
2.6311,74.902,74.292
2.7096,75.055,74.486
2.7882,75.185,75.218
2.8667,75.25,75.654
2.9452,75.197,75.613
3.0238,75.039,75.181
3.1023,74.855,74.81
3.1809,74.732,74.753
3.2594,74.761,74.626
3.3379,74.888,74.728
3.4165,75.035,75.346
3.495,75.127,75.871
3.5736,75.113,75.278
3.6521,75.002,74.317
3.7306,74.853,74.269
3.8092,74.728,75.09
3.8877,74.751,75.282
3.9663,74.938,74.966
4.0448,75.199,74.475
4.1233,75.436,74.697
4.2019,75.428,75.439
4.2804,75.176,75.616
4.359,74.85,75.09
4.4375,74.645,74.828
4.516,74.781,75.371
4.5946,75.082,75.635
4.6731,75.331,74.982
4.7517,75.324,74.155
4.8302,75.06,74.311
4.9087,74.787,74.83
4.9873,74.653,75.142
5.0658,74.763,75.276
5.1444,74.912,75.317
5.2229,74.974,75.143
5.3014,74.971,75.231
5.38,74.954,75.836
5.4585,75.059,75.183
5.5371,75.227,73.74
5.6156,75.359,73.973
5.6941,75.36,75.669
5.7727,75.183,75.61
5.8512,74.913,74.816
5.9298,74.659,74.333
6.0083,74.526,74.529
6.0868,74.581,75.205
6.1654,74.786,75.833
6.2439,75.062,75.662


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_262.csv <==
x,qOut,qIn
0.03927,74.983,74.974
0.11781,74.795,74.678
0.19635,74.723,74.75
0.27489,74.828,74.967
0.35343,75.146,75.473
0.43197,75.332,75.462
0.51051,75.162,74.679
0.58905,74.762,74.217
0.66759,74.332,74.351
0.74613,74.377,75.025
0.82467,74.795,76.004
0.90321,75.302,76.015
0.98175,75.616,74.7
1.0603,75.547,74.423
1.1388,75.236,75.053
1.2174,74.892,74.97
1.2959,74.723,74.789
1.3744,74.817,75.321
1.453,75.019,75.166
1.5315,75.17,74.607
1.6101,75.127,74.751
1.6886,74.885,75.227
1.7671,74.652,75.283
1.8457,74.589,74.99
1.9242,74.826,75.084
2.0028,75.221,75.278
2.0813,75.496,74.963
2.1598,75.519,74.777
2.2384,75.194,74.896
2.3169,74.824,74.904
2.3955,74.683,75.124
2.474,74.77,75.374
2.5525,75.023,74.957
2.6311,75.103,74.497
2.7096,75.017,74.755
2.7882,74.893,75.684
2.8667,74.871,75.474
2.9452,75.003,74.122
3.0238,75.144,73.907
3.1023,75.208,74.975
3.1809,75.127,75.735
3.2594,74.999,75.417
3.3379,74.917,75.033
3.4165,74.906,75.068
3.495,74.972,75.362
3.5736,75.03,75.181
3.6521,75.049,74.64
3.7306,75.04,74.405
3.8092,75.024,74.871
3.8877,75.039,74.845
3.9663,75.035,74.562
4.0448,74.971,74.882
4.1233,74.814,75.755
4.2019,74.674,75.689
4.2804,74.697,75.094
4.359,74.888,74.75
4.4375,75.221,74.296
4.516,75.456,74.423
4.5946,75.472,75.234
4.6731,75.301,75.628
4.7517,75.01,75.234
4.8302,74.794,74.745
4.9087,74.673,74.7
4.9873,74.631,75.503
5.0658,74.643,76.027
5.1444,74.768,74.851
5.2229,75.012,73.741
5.3014,75.275,74.325
5.38,75.446,75.61
5.4585,75.334,75.551
5.5371,75.025,75.252
5.6156,74.717,74.988
5.6941,74.613,74.286
5.7727,74.783,74.036
5.8512,75.037,74.584
5.9298,75.238,75.27
6.0083,75.272,75.731
6.0868,75.232,75.543
6.1654,75.181,75.038
6.2439,75.108,74.993


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_263.csv <==
x,qOut,qIn
0.03927,74.652,75.724
0.11781,74.92,75.122
0.19635,75.276,74.701
0.27489,75.485,74.603
0.35343,75.328,74.519
0.43197,74.869,74.794
0.51051,74.515,75.341
0.58905,74.458,75.331
0.66759,74.819,74.924
0.74613,75.181,75.001
0.82467,75.293,75.098
0.90321,75.18,75.019
0.98175,74.925,74.821
1.0603,74.865,74.717
1.1388,75.006,75.099
1.2174,75.198,75.74
1.2959,75.281,75.232
1.3744,75.099,74.4
1.453,74.819,74.588
1.5315,74.621,75.073
1.6101,74.677,75.295
1.6886,74.93,75.64
1.7671,75.167,75.264
1.8457,75.274,74.045
1.9242,75.166,74.134
2.0028,74.983,75.399
2.0813,74.867,75.848
2.1598,74.864,75.268
2.2384,74.99,74.784
2.3169,75.128,75.029
2.3955,75.189,75.113
2.474,75.152,74.981
2.5525,75.006,75.23
2.6311,74.894,75.112
2.7096,74.916,74.402
2.7882,75.029,74.327
2.8667,75.165,75.08
2.9452,75.085,75.247
3.0238,74.854,75.04
3.1023,74.658,74.929
3.1809,74.693,74.944
3.2594,74.99,75.204
3.3379,75.28,75.533
3.4165,75.407,75.503
3.495,75.249,75.267
3.5736,75.031,74.851
3.6521,74.924,74.388
3.7306,74.914,74.274
3.8092,74.94,74.62
3.8877,74.844,75.256
3.9663,74.741,75.513
4.0448,74.724,75.103
4.1233,74.871,75.433
4.2019,75.034,75.632
4.2804,75.108,74.622
4.359,75.123,73.845
4.4375,75.133,74.668
4.516,75.261,75.546
4.5946,75.373,75.245
4.6731,75.338,74.588
4.7517,75.036,75.139
4.8302,74.629,75.957
4.9087,74.418,75.772
4.9873,74.487,74.559
5.0658,74.857,73.834
5.1444,75.236,74.649
5.2229,75.45,75.68
5.3014,75.441,75.914
5.38,75.183,75.312
5.4585,74.835,74.755
5.5371,74.593,74.505
5.6156,74.537,74.535
5.6941,74.711,74.604
5.7727,74.973,74.956
5.8512,75.218,75.367
5.9298,75.377,75.334
6.0083,75.398,75.122
6.0868,75.224,74.691
6.1654,74.935,74.509
6.2439,74.691,75.309


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_264.csv <==
x,qOut,qIn
0.03927,75.214,75.138
0.11781,74.952,75.593
0.19635,74.707,75.275
0.27489,74.569,75.098
0.35343,74.606,74.638
0.43197,74.772,74.431
0.51051,75.009,75.164
0.58905,75.249,75.656
0.66759,75.432,75.039
0.74613,75.443,74.652
0.82467,75.239,74.94
0.90321,74.916,75.164
0.98175,74.598,74.462
1.0603,74.535,74.39
1.1388,74.714,75.344
1.2174,75.001,75.915
1.2959,75.255,75.415
1.3744,75.314,74.601
1.453,75.19,74.169
1.5315,74.992,74.605
1.6101,74.838,75.454
1.6886,74.88,75.618
1.7671,75.042,75.185
1.8457,75.187,74.885
1.9242,75.181,75.005
2.0028,74.975,74.701
2.0813,74.755,74.291
2.1598,74.663,74.484
2.2384,74.817,75.366
2.3169,75.101,76.085
2.3955,75.295,75.961
2.474,75.299,74.855
2.5525,75.04,74.244
2.6311,74.741,74.804
2.7096,74.654,75.354
2.7882,74.808,75.385
2.8667,75.188,74.521
2.9452,75.433,74.15
3.0238,75.347,74.715
3.1023,75.008,75.215
3.1809,74.549,75.501
3.2594,74.419,75.505
3.3379,74.654,74.754
3.4165,75.071,73.934
3.495,75.47,74.779
3.5736,75.596,75.924
3.6521,75.442,75.812
3.7306,75.142,75.13
3.8092,74.85,74.629
3.8877,74.773,74.599
3.9663,74.815,74.979
4.0448,74.861,75.473
4.1233,74.803,75.059
4.2019,74.767,74.607
4.2804,74.866,74.986
4.359,75.034,75.347
4.4375,75.169,74.925
4.516,75.043,74.571
4.5946,74.827,74.75
4.6731,74.723,75.118
4.7517,74.923,75.065
4.8302,75.271,74.779
4.9087,75.441,75.025
4.9873,75.354,75.898
5.0658,74.992,75.356
5.1444,74.777,74.327
5.2229,74.833,74.77
5.3014,75.031,75.29
5.38,75.203,74.503
5.4585,75.151,74.176
5.5371,74.998,74.861
5.6156,74.861,75.48
5.6941,74.839,75.32
5.7727,74.86,75.296
5.8512,74.878,75.475
5.9298,74.917,75.207
6.0083,75.007,74.562
6.0868,75.176,74.513
6.1654,75.319,74.751
6.2439,75.355,74.695


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_265.csv <==
x,qOut,qIn
0.03927,75.294,75.661
0.11781,75.079,75.518
0.19635,74.757,74.865
0.27489,74.547,74.706
0.35343,74.654,74.839
0.43197,75.02,74.985
0.51051,75.357,75.028
0.58905,75.499,74.876
0.66759,75.322,75.091
0.74613,74.989,75.231
0.82467,74.716,75.119
0.90321,74.599,75.313
0.98175,74.697,74.985
1.0603,74.895,74.331
1.1388,75.114,74.539
1.2174,75.284,75.083
1.2959,75.344,75.04
1.3744,75.243,74.829
1.453,75.047,74.92
1.5315,74.861,75.081
1.6101,74.791,75.31
1.6886,74.857,75.151
1.7671,74.977,74.554
1.8457,75.094,74.521
1.9242,75.163,75.883
2.0028,75.188,75.965
2.0813,75.139,74.586
2.1598,75.018,74.178
2.2384,74.832,75.298
2.3169,74.702,75.828
2.3955,74.707,75.468
2.474,74.822,74.464
2.5525,75,74.173
2.6311,75.095,74.687
2.7096,75.084,74.89
2.7882,75.015,74.778
2.8667,74.942,75.226
2.9452,74.95,75.931
3.0238,75.021,75.645
3.1023,75.109,74.561
3.1809,75.165,74.497
3.2594,75.152,75.301
3.3379,75.122,75.546
3.4165,75.11,75.222
3.495,75.15,74.727
3.5736,75.133,74.273
3.6521,74.961,74.039
3.7306,74.701,74.706
3.8092,74.452,76.198
3.8877,74.505,76.266
3.9663,74.822,75.1
4.0448,75.212,74.199
4.1233,75.472,74.494
4.2019,75.421,75.035
4.2804,75.202,75.239
4.359,74.997,75.049
4.4375,74.978,74.973
4.516,75.078,75.007
4.5946,75.055,74.929
4.6731,74.867,75.147
4.7517,74.522,75.087
4.8302,74.418,74.377
4.9087,74.681,74.367
4.9873,75.144,75.539
5.0658,75.609,75.979
5.1444,75.653,75.042
5.2229,75.298,74.469
5.3014,74.824,74.473
5.38,74.549,74.648
5.4585,74.713,74.829
5.5371,75.028,75.344
5.6156,75.26,75.62
5.6941,75.214,75.14
5.7727,75.025,75.012
5.8512,74.86,75.08
5.9298,74.78,74.68
6.0083,74.811,74.568
6.0868,74.918,74.896
6.1654,75.089,74.916
6.2439,75.244,75.025


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_266.csv <==
x,qOut,qIn
0.03927,75.477,75.407
0.11781,75.427,75.487
0.19635,75.243,74.925
0.27489,75.04,74.692
0.35343,74.931,75.011
0.43197,74.96,75.192
0.51051,74.995,75.131
0.58905,74.964,74.752
0.66759,74.811,74.529
0.74613,74.708,74.839
0.82467,74.769,75.176
0.90321,74.947,75.361
0.98175,75.162,75.365
1.0603,75.208,74.968
1.1388,75.118,74.576
1.2174,75.001,74.69
1.2959,74.972,75.312
1.3744,75.05,75.435
1.453,75.115,74.957
1.5315,75.113,74.645
1.6101,75.011,74.604
1.6886,74.898,74.886
1.7671,74.824,75.547
1.8457,74.808,75.884
1.9242,74.857,74.724
2.0028,74.98,73.782
2.0813,75.119,74.449
2.1598,75.197,75.62
2.2384,75.142,75.92
2.3169,74.993,75.489
2.3955,74.899,74.734
2.474,74.904,74.005
2.5525,75.021,74.566
2.6311,75.05,75.265
2.7096,74.982,75.124
2.7882,74.911,75.099
2.8667,74.95,75.986
2.9452,75.112,75.789
3.0238,75.18,74.332
3.1023,75.084,73.649
3.1809,74.788,74.68
3.2594,74.667,75.348
3.3379,74.86,75.331
3.4165,75.2,75.121
3.495,75.473,75.175
3.5736,75.273,75.491
3.6521,74.802,75.483
3.7306,74.419,74.86
3.8092,74.473,74.015
3.8877,74.955,74.415
3.9663,75.444,75.382
4.0448,75.674,75.367
4.1233,75.428,75.016
4.2019,74.905,75.191
4.2804,74.494,75.122
4.359,74.378,75.053
4.4375,74.663,74.763
4.516,75.059,74.893
4.5946,75.37,75.304
4.6731,75.514,74.719
4.7517,75.438,74.067
4.8302,75.187,74.895
4.9087,74.883,75.397
4.9873,74.653,74.935
5.0658,74.611,75.21
5.1444,74.763,75.897
5.2229,74.994,75.69
5.3014,75.194,74.878
5.38,75.264,74.359
5.4585,75.193,74.927
5.5371,75.075,75.528
5.6156,74.972,75.324
5.6941,74.934,74.69
5.7727,74.869,74.476
5.8512,74.749,74.547
5.9298,74.64,74.873
6.0083,74.621,75.58
6.0868,74.791,75.47
6.1654,75.066,74.643
6.2439,75.331,74.518


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_267.csv <==
x,qOut,qIn
0.03927,75.037,75.333
0.11781,74.525,75.673
0.19635,74.407,75.177
0.27489,74.651,74.577
0.35343,75.138,74.925
0.43197,75.378,75.525
0.51051,75.284,75.293
0.58905,75,74.605
0.66759,74.711,74.741
0.74613,74.705,75.217
0.82467,74.887,74.99
0.90321,75.089,74.48
0.98175,75.146,74.824
1.0603,75.042,75.618
1.1388,74.941,75.75
1.2174,74.925,74.861
1.2959,75.049,74.07
1.3744,75.163,74.512
1.453,75.182,75.195
1.5315,75.127,75.712
1.6101,75.039,75.346
1.6886,75.014,74.602
1.7671,74.999,74.667
1.8457,74.955,75.402
1.9242,74.846,75.631
2.0028,74.777,75.177
2.0813,74.841,74.623
2.1598,74.999,74.176
2.2384,75.194,75.121
2.3169,75.211,75.798
2.3955,75.037,74.919
2.474,74.806,74.059
2.5525,74.668,74.48
2.6311,74.786,75.194
2.7096,75.03,75.561
2.7882,75.248,75.543
2.8667,75.296,75.601
2.9452,75.198,75.331
3.0238,75.099,74.651
3.1023,75.049,74.413
3.1809,75.075,74.97
3.2594,75.034,74.884
3.3379,74.933,74.318
3.4165,74.837,74.751
3.495,74.822,75.545
3.5736,74.841,75.177
3.6521,74.808,75.005
3.7306,74.765,75.345
3.8092,74.778,74.949
3.8877,75.022,74.51
3.9663,75.368,75.06
4.0448,75.611,75.347
4.1233,75.549,74.575
4.2019,75.156,74.459
4.2804,74.736,75.118
4.359,74.489,75.719
4.4375,74.567,75.679
4.516,74.762,75.069
4.5946,74.939,74.379
4.6731,75.075,74.132
4.7517,75.169,74.778
4.8302,75.237,75.398
4.9087,75.228,75.543
4.9873,75.142,75.736
5.0658,74.998,75.429
5.1444,74.876,74.549
5.2229,74.808,74.162
5.3014,74.805,74.329
5.38,74.874,75.065
5.4585,75.048,75.715
5.5371,75.25,75.404
5.6156,75.351,74.745
5.6941,75.222,74.722
5.7727,74.846,74.845
5.8512,74.533,74.809
5.9298,74.487,74.838
6.0083,74.857,75.448
6.0868,75.371,75.431
6.1654,75.656,74.586
6.2439,75.573,74.382


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_268.csv <==
x,qOut,qIn
0.03927,74.768,74.218
0.11781,74.859,74.405
0.19635,75.071,75.282
0.27489,75.314,75.58
0.35343,75.485,75.659
0.43197,75.422,75.519
0.51051,75.168,74.398
0.58905,74.857,73.934
0.66759,74.632,74.981
0.74613,74.609,75.38
0.82467,74.747,75.142
0.90321,74.965,75.075
0.98175,75.189,75.122
1.0603,75.279,75.246
1.1388,75.166,75.253
1.2174,74.941,74.62
1.2959,74.721,74.543
1.3744,74.8,75.233
1.453,75.096,75.143
1.5315,75.378,74.448
1.6101,75.406,74.434
1.6886,75.06,75.287
1.7671,74.675,75.794
1.8457,74.5,75.455
1.9242,74.734,75.049
2.0028,75.109,75.086
2.0813,75.347,75.048
2.1598,75.381,74.905
2.2384,75.191,74.791
2.3169,74.999,74.71
2.3955,74.884,74.594
2.474,74.832,74.769
2.5525,74.81,75.773
2.6311,74.768,75.826
2.7096,74.757,74.753
2.7882,74.813,74.286
2.8667,74.966,74.794
2.9452,75.176,75.053
3.0238,75.354,75.094
3.1023,75.426,74.966
3.1809,75.329,75.099
3.2594,75.093,75.391
3.3379,74.845,75.129
3.4165,74.678,74.446
3.495,74.669,74.577
3.5736,74.787,75.809
3.6521,74.977,76.106
3.7306,75.166,74.748
3.8092,75.285,73.723
3.8877,75.212,74.328
3.9663,74.99,75.3
4.0448,74.766,75.834
4.1233,74.7,75.819
4.2019,74.876,75.374
4.2804,75.101,74.652
4.359,75.227,74.47
4.4375,75.129,74.877
4.516,74.95,74.978
4.5946,74.891,74.913
4.6731,74.975,74.897
4.7517,75.187,74.992
4.8302,75.223,75.016
4.9087,75.006,74.919
4.9873,74.692,74.94
5.0658,74.475,74.87
5.1444,74.667,74.503
5.2229,75.116,74.589
5.3014,75.55,75.516
5.38,75.698,76.043
5.4585,75.391,75.164
5.5371,74.92,74.595
5.6156,74.578,75.056
5.6941,74.626,75.202
5.7727,74.883,74.64
5.8512,75.069,74.439
5.9298,75.113,74.59
6.0083,74.996,74.99
6.0868,74.897,75.513
6.1654,74.828,75.681
6.2439,74.786,75.124


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_269.csv <==
x,qOut,qIn
0.03927,75.012,74.514
0.11781,74.782,74.984
0.19635,74.669,75.503
0.27489,74.716,75.657
0.35343,74.933,75.524
0.43197,75.148,75.103
0.51051,75.247,74.471
0.58905,75.213,74.099
0.66759,75.051,74.24
0.74613,74.915,74.916
0.82467,74.887,75.686
0.90321,74.938,75.855
0.98175,75.018,75.256
1.0603,74.98,74.721
1.1388,74.865,74.58
1.2174,74.787,74.937
1.2959,74.857,75.376
1.3744,75.133,75.033
1.453,75.419,74.59
1.5315,75.523,75.116
1.6101,75.266,75.258
1.6886,74.737,74.309
1.7671,74.342,74.412
1.8457,74.285,75.414
1.9242,74.691,75.513
2.0028,75.204,74.942
2.0813,75.524,74.734
2.1598,75.561,74.812
2.2384,75.264,75.732
2.3169,74.924,76.082
2.3955,74.774,74.781
2.474,74.827,73.448
2.5525,75.045,74.014
2.6311,75.138,75.44
2.7096,75.06,76.254
2.7882,74.904,75.689
2.8667,74.782,74.632
2.9452,74.818,74.537
3.0238,74.934,74.775
3.1023,75.054,74.941
3.1809,75.109,75.062
3.2594,75.15,75.113
3.3379,75.207,74.995
3.4165,75.227,75.005
3.495,75.146,75.256
3.5736,74.86,75.484
3.6521,74.559,75.209
3.7306,74.442,74.405
3.8092,74.685,74.509
3.8877,75.162,75.116
3.9663,75.514,74.976
4.0448,75.563,74.657
4.1233,75.171,74.821
4.2019,74.73,75.165
4.2804,74.585,75.181
4.359,74.73,74.876
4.4375,75.074,75.61
4.516,75.234,75.938
4.5946,75.23,74.876
4.6731,75.159,74.212
4.7517,75.123,75.072
4.8302,75.073,75.429
4.9087,74.94,74.983
4.9873,74.776,74.838
5.0658,74.663,75.333
5.1444,74.718,75.123
5.2229,74.841,74.558
5.3014,74.95,74.508
5.38,74.978,74.718
5.4585,75.024,75.066
5.5371,75.141,75.472
5.6156,75.273,75.263
5.6941,75.348,74.963
5.7727,75.235,74.975
5.8512,75.028,74.95
5.9298,74.861,74.867
6.0083,74.864,74.887
6.0868,75.025,75.162
6.1654,75.167,75.183
6.2439,75.188,74.722


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_270.csv <==
x,qOut,qIn
0.03927,75.156,74.527
0.11781,74.97,74.092
0.19635,74.813,74.453
0.27489,74.8,75.094
0.35343,75.016,75.561
0.43197,75.134,75.336
0.51051,74.947,74.83
0.58905,74.592,74.934
0.66759,74.272,75.227
0.74613,74.442,74.713
0.82467,74.983,74.471
0.90321,75.599,75.207
0.98175,76.006,75.527
1.0603,75.901,74.901
1.1388,75.367,74.646
1.2174,74.72,74.728
1.2959,74.312,75.122
1.3744,74.416,75.407
1.453,74.788,75.284
1.5315,75.178,74.971
1.6101,75.365,74.464
1.6886,75.306,74.414
1.7671,75.107,75.131
1.8457,74.899,75.583
1.9242,74.809,74.904
2.0028,74.882,74.621
2.0813,75.012,75.099
2.1598,75.104,75.299
2.2384,75.077,75.21
2.3169,74.975,75.198
2.3955,74.918,74.611
2.474,74.944,74.226
2.5525,75.076,75.381
2.6311,75.15,76.052
2.7096,75.082,75.166
2.7882,74.924,74.225
2.8667,74.759,74.978
2.9452,74.777,75.502
3.0238,74.927,74.972
3.1023,75.096,74.738
3.1809,75.168,75.117
3.2594,75.126,75.001
3.3379,75.055,74.82
3.4165,74.993,74.938
3.495,74.959,74.959
3.5736,74.906,75.103
3.6521,74.889,75.404
3.7306,74.939,75.028
3.8092,75.084,74.452
3.8877,75.196,74.656
3.9663,75.174,74.948
4.0448,75.056,75.233
4.1233,74.91,75.363
4.2019,74.911,75.129
4.2804,74.996,75.046
4.359,75.064,75.004
4.4375,75.017,74.57
4.516,74.919,74.593
4.5946,74.907,75.172
4.6731,74.985,75.641
4.7517,75.132,75.148
4.8302,75.146,74.242
4.9087,75.007,74.431
4.9873,74.818,75.645
5.0658,74.696,76.148
5.1444,74.786,75.077
5.2229,75.004,73.886
5.3014,75.219,74.141
5.38,75.301,75.521
5.4585,75.173,75.705
5.5371,74.96,75.118
5.6156,74.8,74.477
5.6941,74.82,74.265
5.7727,74.966,74.282
5.8512,75.072,74.629
5.9298,75.087,75.491
6.0083,74.989,76.277
6.0868,74.97,75.914
6.1654,75.059,75.212
6.2439,75.159,74.99


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_271.csv <==
x,qOut,qIn
0.03927,74.867,75.072
0.11781,75.011,74.942
0.19635,75.137,74.259
0.27489,75.167,74.335
0.35343,75.049,75.502
0.43197,74.963,76.025
0.51051,74.97,75.547
0.58905,75.019,74.934
0.66759,75.037,74.258
0.74613,74.974,74.474
0.82467,74.953,75.603
0.90321,75.015,75.752
0.98175,75.179,74.812
1.0603,75.225,74.605
1.1388,75.061,74.615
1.2174,74.782,74.791
1.2959,74.518,75.399
1.3744,74.517,75.318
1.453,74.749,74.878
1.5315,75.082,74.864
1.6101,75.381,74.954
1.6886,75.466,74.921
1.7671,75.316,74.899
1.8457,75.055,74.84
1.9242,74.832,75.152
2.0028,74.87,75.431
2.0813,75.035,75.079
2.1598,75.153,74.535
2.2384,75.053,74.596
2.3169,74.834,74.906
2.3955,74.747,75.191
2.474,74.84,75.565
2.5525,75.107,75.521
2.6311,75.23,74.896
2.7096,75.14,74.344
2.7882,74.945,74.237
2.8667,74.785,74.754
2.9452,74.83,75.636
3.0238,74.985,76.132
3.1023,75.127,75.779
3.1809,75.145,74.899
3.2594,75.013,74.375
3.3379,74.837,74.497
3.4165,74.73,74.892
3.495,74.796,74.697
3.5736,75.046,74.371
3.6521,75.293,74.716
3.7306,75.371,75.462
3.8092,75.13,75.783
3.8877,74.708,75.387
3.9663,74.473,74.906
4.0448,74.566,74.747
4.1233,75.054,74.878
4.2019,75.561,74.899
4.2804,75.774,74.963
4.359,75.617,75.189
4.4375,75.066,75.289
4.516,74.56,74.845
4.5946,74.371,74.347
4.6731,74.466,74.48
4.7517,74.747,75.543
4.8302,74.967,75.88
4.9087,75.147,75.081
4.9873,75.289,74.08
5.0658,75.39,74.513
5.1444,75.314,75.677
5.2229,75.09,75.788
5.3014,74.863,74.895
5.38,74.792,74.227
5.4585,74.935,74.965
5.5371,75.081,75.758
5.6156,75.108,75.188
5.6941,74.926,74.575
5.7727,74.767,75.094
5.8512,74.79,75.183
5.9298,74.949,74.667
6.0083,75.16,75.241
6.0868,75.171,75.815
6.1654,75.031,74.97
6.2439,74.881,74.368


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_272.csv <==
x,qOut,qIn
0.03927,75.088,75.052
0.11781,74.915,75.028
0.19635,74.863,74.621
0.27489,74.889,74.674
0.35343,74.938,75.422
0.43197,74.947,75.092
0.51051,74.924,74.208
0.58905,74.9,74.467
0.66759,74.902,75.991
0.74613,74.986,75.875
0.82467,75.142,74.701
0.90321,75.296,74.587
0.98175,75.369,75.175
1.0603,75.253,74.822
1.1388,75.026,74.687
1.2174,74.815,75.229
1.2959,74.749,75.678
1.3744,74.832,75.199
1.453,74.917,74.515
1.5315,74.936,74.336
1.6101,74.845,74.837
1.6886,74.799,75.172
1.7671,74.893,75.105
1.8457,75.082,75.042
1.9242,75.303,75.142
2.0028,75.341,74.969
2.0813,75.179,74.99
2.1598,74.945,75.358
2.2384,74.783,74.993
2.3169,74.878,74.456
2.3955,75.1,74.546
2.474,75.273,74.701
2.5525,75.228,75.26
2.6311,74.966,75.924
2.7096,74.719,75.761
2.7882,74.625,75.138
2.8667,74.785,74.68
2.9452,75.013,74.024
3.0238,75.159,73.713
3.1023,75.201,74.853
3.1809,75.146,76.378
3.2594,75.106,75.875
3.3379,75.052,74.599
3.4165,74.95,74.263
3.495,74.766,75.178
3.5736,74.624,75.548
3.6521,74.698,75.129
3.7306,74.975,74.431
3.8092,75.416,74.412
3.8877,75.636,75.404
3.9663,75.408,75.996
4.0448,74.876,75.253
4.1233,74.264,74.152
4.2019,74.197,74.614
4.2804,74.613,75.573
4.359,75.19,75.619
4.4375,75.597,75.064
4.516,75.573,74.619
4.5946,75.273,74.227
4.6731,74.929,74.55
4.7517,74.777,74.992
4.8302,74.848,75.07
4.9087,74.967,75.345
4.9873,75.054,75.466
5.0658,75.057,75.048
5.1444,75.077,74.847
5.2229,75.096,75.019
5.3014,75.09,75.004
5.38,75.034,74.772
5.4585,75.019,74.776
5.5371,75.055,75.11
5.6156,75.059,75.162
5.6941,74.937,74.686
5.7727,74.681,74.854
5.8512,74.537,75.098
5.9298,74.61,75.148
6.0083,74.959,75.693
6.0868,75.292,75.63
6.1654,75.416,74.774
6.2439,75.333,74.516


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_273.csv <==
x,qOut,qIn
0.03927,74.931,75.056
0.11781,74.988,74.633
0.19635,74.982,75.074
0.27489,74.968,75.715
0.35343,75.005,75.46
0.43197,75.154,74.971
0.51051,75.295,74.689
0.58905,75.313,74.554
0.66759,75.103,74.783
0.74613,74.79,75.093
0.82467,74.632,75.237
0.90321,74.689,74.936
0.98175,74.969,74.36
1.0603,75.145,74.819
1.1388,75.126,75.693
1.2174,75.008,75.812
1.2959,74.921,74.689
1.3744,75.046,74.265
1.453,75.245,74.933
1.5315,75.363,75.499
1.6101,75.257,75.155
1.6886,74.988,74.629
1.7671,74.773,74.602
1.8457,74.701,74.894
1.9242,74.823,75.06
2.0028,74.939,75.184
2.0813,74.973,75.214
2.1598,74.962,75.018
2.2384,74.964,74.639
2.3169,75.066,74.508
2.3955,75.169,75.039
2.474,75.195,75.968
2.5525,75.078,76.129
2.6311,74.934,75.093
2.7096,74.879,74.036
2.7882,74.9,74.093
2.8667,74.956,75.056
2.9452,74.924,75.005
3.0238,74.884,74.663
3.1023,74.901,75.166
3.1809,75.032,76.007
3.2594,75.111,75.645
3.3379,75.031,74.546
3.4165,74.875,73.699
3.495,74.762,74.401
3.5736,74.952,75.208
3.6521,75.304,75.392
3.7306,75.57,75.563
3.8092,75.499,75.43
3.8877,75.018,74.883
3.9663,74.522,74.647
4.0448,74.296,75.044
4.1233,74.562,75.477
4.2019,75.045,75.089
4.2804,75.429,74.569
4.359,75.561,74.622
4.4375,75.328,74.846
4.516,74.865,75.058
4.5946,74.476,75.333
4.6731,74.349,74.98
4.7517,74.619,75.038
4.8302,75.069,75.485
4.9087,75.424,74.904
4.9873,75.555,74.19
5.0658,75.369,74.955
5.1444,75.087,75.513
5.2229,74.931,74.973
5.3014,74.922,74.784
5.38,75.031,74.888
5.4585,75.003,74.682
5.5371,74.878,75.224
5.6156,74.781,76.049
5.6941,74.84,75.465
5.7727,75.036,74.293
5.8512,75.186,74.135
5.9298,75.209,74.871
6.0083,75.052,75.334
6.0868,74.876,74.953
6.1654,74.798,74.762
6.2439,74.823,75.153


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_274.csv <==
x,qOut,qIn
0.03927,74.942,75.245
0.11781,74.777,74.826
0.19635,74.754,74.759
0.27489,74.885,74.653
0.35343,75.163,75.043
0.43197,75.417,75.372
0.51051,75.44,74.834
0.58905,75.202,74.148
0.66759,74.711,74.366
0.74613,74.376,75.404
0.82467,74.405,76.24
0.90321,74.718,75.803
0.98175,75.181,74.477
1.0603,75.483,74.026
1.1388,75.547,74.531
1.2174,75.414,75.383
1.2959,75.147,75.37
1.3744,74.935,75.259
1.453,74.842,75.316
1.5315,74.827,74.611
1.6101,74.831,74.195
1.6886,74.752,75.014
1.7671,74.693,75.521
1.8457,74.749,75.261
1.9242,75.003,74.925
2.0028,75.33,74.924
2.0813,75.451,74.903
2.1598,75.294,74.897
2.2384,74.832,74.902
2.3169,74.554,75.135
2.3955,74.679,75.441
2.474,75.041,75.284
2.5525,75.414,74.81
2.6311,75.349,75.122
2.7096,74.994,75.521
2.7882,74.649,75.045
2.8667,74.62,74.283
2.9452,74.913,74.251
3.0238,75.195,74.761
3.1023,75.298,75.72
3.1809,75.107,75.479
3.2594,74.881,74.361
3.3379,74.805,74.4
3.4165,74.881,75.372
3.495,75.072,75.784
3.5736,75.204,74.896
3.6521,75.26,74.219
3.7306,75.253,74.96
3.8092,75.201,75.581
3.8877,75.073,74.933
3.9663,74.879,74.635
4.0448,74.699,74.963
4.1233,74.621,75.061
4.2019,74.741,74.96
4.2804,74.955,75.375
4.359,75.14,75.603
4.4375,75.178,74.799
4.516,75.08,74.375
4.5946,74.984,74.662
4.6731,74.953,74.84
4.7517,75.029,74.771
4.8302,75.082,75.137
4.9087,75.063,75.35
4.9873,75.005,75.158
5.0658,74.954,75.005
5.1444,74.955,74.969
5.2229,74.981,74.869
5.3014,75.027,74.712
5.38,75.095,74.748
5.4585,75.199,75.299
5.5371,75.231,75.837
5.6156,75.132,75.668
5.6941,74.857,74.888
5.7727,74.611,74.158
5.8512,74.576,74.054
5.9298,74.737,74.899
6.0083,75.036,75.068
6.0868,75.233,74.867
6.1654,75.261,75.512
6.2439,75.148,75.884


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_275.csv <==
x,qOut,qIn
0.03927,74.433,75.034
0.11781,74.608,75.109
0.19635,74.915,75.545
0.27489,75.157,75.266
0.35343,75.169,74.585
0.43197,75.047,74.619
0.51051,74.934,74.562
0.58905,74.892,74.465
0.66759,74.957,74.934
0.74613,75.027,75.488
0.82467,75.035,75.539
0.90321,74.989,75.013
0.98175,74.914,75.141
1.0603,74.931,75.426
1.1388,75.065,74.892
1.2174,75.249,74.703
1.2959,75.405,74.802
1.3744,75.384,74.738
1.453,75.175,75.191
1.5315,74.873,75.159
1.6101,74.59,74.27
1.6886,74.498,74.585
1.7671,74.6,75.695
1.8457,74.826,75.813
1.9242,75.097,74.824
2.0028,75.298,74.373
2.0813,75.365,74.555
2.1598,75.304,75.386
2.2384,75.136,75.835
2.3169,74.985,75.226
2.3955,74.908,74.673
2.474,74.886,74.63
2.5525,74.889,74.368
2.6311,74.86,74.448
2.7096,74.838,75.404
2.7882,74.861,76.042
2.8667,74.963,75.098
2.9452,75.095,74.217
3.0238,75.151,74.606
3.1023,75.105,75.552
3.1809,74.945,75.786
3.2594,74.87,75.036
3.3379,74.975,74.207
3.4165,75.166,74.181
3.495,75.323,75.195
3.5736,75.166,75.839
3.6521,74.829,75.557
3.7306,74.562,74.743
3.8092,74.615,74.213
3.8877,74.957,74.616
3.9663,75.259,75.332
4.0448,75.367,75.231
4.1233,75.177,74.68
4.2019,74.991,75.369
4.2804,74.962,75.96
4.359,75.027,75.058
4.4375,75.077,73.954
4.516,74.932,74.353
4.5946,74.786,74.987
4.6731,74.78,75.367
4.7517,75.028,75.657
4.8302,75.272,75.799
4.9087,75.253,75.377
4.9873,75.009,74.525
5.0658,74.641,74.331
5.1444,74.593,74.809
5.2229,74.863,74.919
5.3014,75.234,74.736
5.38,75.477,75.2
5.4585,75.359,75.449
5.5371,74.998,74.931
5.6156,74.619,74.673
5.6941,74.443,74.758
5.7727,74.611,74.992
5.8512,74.999,75.392
5.9298,75.415,75.239
6.0083,75.678,74.476
6.0868,75.554,74.596
6.1654,75.125,75.358
6.2439,74.655,75.576


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_276.csv <==
x,qOut,qIn
0.03927,75.075,74.992
0.11781,75.532,75.474
0.19635,75.666,75.579
0.27489,75.445,75.164
0.35343,74.892,75.11
0.43197,74.501,75.001
0.51051,74.485,74.473
0.58905,74.734,74.551
0.66759,75.083,74.927
0.74613,75.241,75.341
0.82467,75.226,75.622
0.90321,75.111,74.586
0.98175,74.972,73.709
1.0603,74.87,74.939
1.1388,74.856,75.968
1.2174,74.946,75.514
1.2959,75.147,74.589
1.3744,75.345,74.693
1.453,75.384,75.16
1.5315,75.24,75.532
1.6101,74.918,75.463
1.6886,74.702,74.869
1.7671,74.719,74.385
1.8457,74.887,74.822
1.9242,75.087,74.981
2.0028,75.061,74.52
2.0813,74.875,74.988
2.1598,74.694,75.727
2.2384,74.692,75.085
2.3169,74.908,74.572
2.3955,75.139,75.247
2.474,75.262,75.756
2.5525,75.181,74.682
2.6311,75.071,74.053
2.7096,75.059,74.643
2.7882,75.11,75.34
2.8667,75.153,75.253
2.9452,75.006,74.763
3.0238,74.794,74.739
3.1023,74.669,75.27
3.1809,74.769,75.593
3.2594,75.003,75.544
3.3379,75.195,75.251
3.4165,75.284,74.377
3.495,75.244,73.734
3.5736,75.165,74.668
3.6521,75.056,75.746
3.7306,74.926,75.499
3.8092,74.786,74.682
3.8877,74.727,74.719
3.9663,74.774,75.162
4.0448,74.887,75.508
4.1233,75.012,75.17
4.2019,75.113,74.949
4.2804,75.221,74.933
4.359,75.306,74.748
4.4375,75.328,74.589
4.516,75.126,74.803
4.5946,74.787,75.185
4.6731,74.511,75.588
4.7517,74.504,75.573
4.8302,74.796,74.934
4.9087,75.111,74.219
4.9873,75.286,74.086
5.0658,75.192,74.82
5.1444,75.052,75.671
5.2229,75.035,76.109
5.3014,75.108,75.547
5.38,75.192,74.576
5.4585,75.043,74.5
5.5371,74.789,74.748
5.6156,74.626,74.758
5.6941,74.741,74.79
5.7727,75.083,75.128
5.8512,75.356,75.224
5.9298,75.393,75.162
6.0083,75.064,75.126
6.0868,74.628,74.998
6.1654,74.438,74.813
6.2439,74.581,74.726


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_277.csv <==
x,qOut,qIn
0.03927,74.957,74.106
0.11781,75.119,74.144
0.19635,75.141,75.026
0.27489,75.038,76.063
0.35343,74.865,76.129
0.43197,74.891,75.543
0.51051,75.079,74.937
0.58905,75.262,74.341
0.66759,75.267,73.901
0.74613,75.039,74.308
0.82467,74.826,75.182
0.90321,74.762,75.426
0.98175,74.947,75.179
1.0603,75.082,75.435
1.1388,74.973,75.457
1.2174,74.718,75.084
1.2959,74.467,74.516
1.3744,74.635,74.452
1.453,75.144,75.089
1.5315,75.685,75.555
1.6101,75.946,75.205
1.6886,75.539,74.662
1.7671,74.785,74.508
1.8457,74.166,75.132
1.9242,74.152,75.225
2.0028,74.641,74.61
2.0813,75.167,74.824
2.1598,75.507,75.254
2.2384,75.512,74.831
2.3169,75.327,74.747
2.3955,75.076,75.169
2.474,74.864,75.234
2.5525,74.787,74.871
2.6311,74.868,74.776
2.7096,75.013,74.966
2.7882,75.119,75.414
2.8667,75.094,75.402
2.9452,74.972,74.739
3.0238,74.875,74.593
3.1023,74.855,75.199
3.1809,74.938,75.502
3.2594,74.998,75.049
3.3379,74.998,74.723
3.4165,74.966,74.921
3.495,74.946,75.31
3.5736,74.973,75.009
3.6521,75.001,74.531
3.7306,75.01,74.492
3.8092,74.995,74.714
3.8877,75.021,75.102
3.9663,75.079,75.504
4.0448,75.128,75.421
4.1233,75.119,74.623
4.2019,75.054,74.375
4.2804,75.012,75.198
4.359,75.023,75.955
4.4375,75.101,74.889
4.516,75.149,74.057
4.5946,75.112,74.846
4.6731,75.001,75.832
4.7517,74.843,75.316
4.8302,74.728,74.629
4.9087,74.709,74.583
4.9873,74.786,74.701
5.0658,74.95,75.027
5.1444,75.111,75.263
5.2229,75.182,75.259
5.3014,75.154,74.985
5.38,75.035,74.725
5.4585,74.966,74.866
5.5371,74.979,75.088
5.6156,75.032,75.126
5.6941,75.067,75.403
5.7727,75.053,75.69
5.8512,75.04,74.962
5.9298,75.032,73.886
6.0083,75.018,74.701
6.0868,74.923,75.879
6.1654,74.829,75.544
6.2439,74.816,74.69


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_278.csv <==
x,qOut,qIn
0.03927,75.011,75.574
0.11781,75.082,75.181
0.19635,75.11,74.599
0.27489,75.107,74.48
0.35343,75.083,74.466
0.43197,75.018,74.936
0.51051,74.938,75.92
0.58905,74.885,76.16
0.66759,74.904,75.353
0.74613,74.98,74.508
0.82467,75.031,73.985
0.90321,75.03,74.295
0.98175,74.963,74.903
1.0603,74.944,75.296
1.1388,74.994,75.789
1.2174,75.048,75.945
1.2959,75.031,75.058
1.3744,74.853,74.222
1.453,74.669,74.437
1.5315,74.632,75.12
1.6101,74.872,75.253
1.6886,75.309,74.767
1.7671,75.621,74.445
1.8457,75.609,74.707
1.9242,75.104,74.969
2.0028,74.48,75.362
2.0813,74.238,75.604
2.1598,74.453,74.994
2.2384,75.09,74.724
2.3169,75.596,75.202
2.3955,75.727,75.472
2.474,75.508,75.591
2.5525,75.018,75.228
2.6311,74.688,74.337
2.7096,74.64,73.861
2.7882,74.763,74.683
2.8667,74.906,75.826
2.9452,74.891,75.094
3.0238,74.844,74.171
3.1023,74.861,74.868
3.1809,75.022,76.062
3.2594,75.186,75.452
3.3379,75.24,74.435
3.4165,75.209,74.13
3.495,75.143,74.904
3.5736,75.184,75.595
3.6521,75.221,75.585
3.7306,75.15,74.818
3.8092,74.877,74.551
3.8877,74.595,75.053
3.9663,74.533,75.159
4.0448,74.69,74.91
4.1233,75.007,75.034
4.2019,75.205,75.282
4.2804,75.247,74.945
4.359,75.18,74.355
4.4375,75.068,74.776
4.516,74.951,75.576
4.5946,74.86,75.546
4.6731,74.84,75.056
4.7517,74.936,74.921
4.8302,75.1,74.977
4.9087,75.176,74.885
4.9873,75.125,74.757
5.0658,74.933,75.205
5.1444,74.846,75.215
5.2229,74.918,74.664
5.3014,75.043,74.945
5.38,75.087,75.536
5.4585,74.942,75.083
5.5371,74.799,74.712
5.6156,74.783,74.764
5.6941,74.989,75.023
5.7727,75.229,75.132
5.8512,75.32,74.895
5.9298,75.242,74.792
6.0083,75.01,75.391
6.0868,74.844,75.159
6.1654,74.817,74.417
6.2439,74.892,74.746


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_279.csv <==
x,qOut,qIn
0.03927,75.331,75.524
0.11781,75.594,74.876
0.19635,75.482,74.775
0.27489,75.109,75.023
0.35343,74.642,75.114
0.43197,74.509,75.287
0.51051,74.702,75.16
0.58905,75.024,74.357
0.66759,75.268,74.061
0.74613,75.253,75.197
0.82467,75.061,75.98
0.90321,74.833,75.376
0.98175,74.713,74.664
1.0603,74.803,74.741
1.1388,75.013,74.771
1.2174,75.218,75.204
1.2959,75.294,75.983
1.3744,75.212,75.607
1.453,75.086,74.638
1.5315,74.984,74.341
1.6101,74.959,74.686
1.6886,74.888,74.904
1.7671,74.777,74.987
1.8457,74.717,74.795
1.9242,74.812,74.792
2.0028,75.057,74.85
2.0813,75.227,74.939
2.1598,75.23,75.448
2.2384,75.003,75.354
2.3169,74.863,74.828
2.3955,74.975,74.93
2.474,75.226,75.25
2.5525,75.459,75.014
2.6311,75.329,74.773
2.7096,74.969,74.849
2.7882,74.629,74.792
2.8667,74.563,74.833
2.9452,74.74,75.225
3.0238,74.902,75.493
3.1023,74.968,75.494
3.1809,74.904,75.084
3.2594,74.931,74.844
3.3379,75.063,74.823
3.4165,75.21,74.53
3.495,75.273,74.264
3.5736,75.194,74.985
3.6521,75.063,75.706
3.7306,74.943,75.441
3.8092,74.885,74.605
3.8877,74.838,74.682
3.9663,74.82,75.293
4.0448,74.869,75.852
4.1233,75.025,74.992
4.2019,75.257,74.053
4.2804,75.402,74.576
4.359,75.368,75.313
4.4375,75.081,75.035
4.516,74.723,74.772
4.5946,74.536,75.168
4.6731,74.575,76.052
4.7517,74.846,75.525
4.8302,75.093,73.924
4.9087,75.206,73.704
4.9873,75.2,74.799
5.0658,75.116,75.588
5.1444,75.095,75.508
5.2229,75.109,75.395
5.3014,75.087,75.232
5.38,74.956,74.627
5.4585,74.754,74.433
5.5371,74.673,74.874
5.6156,74.782,74.93
5.6941,75.114,74.83
5.7727,75.424,75.379
5.8512,75.472,75.505
5.9298,75.236,75.041
6.0083,74.739,74.496
6.0868,74.414,74.428
6.1654,74.473,74.879
6.2439,74.826,75.569


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_280.csv <==
x,qOut,qIn
0.03927,75.049,75.612
0.11781,75.064,76.203
0.19635,74.95,75.394
0.27489,74.819,74.43
0.35343,74.793,74.173
0.43197,74.91,74.173
0.51051,75.081,74.784
0.58905,75.242,75.654
0.66759,75.341,75.303
0.74613,75.358,74.723
0.82467,75.24,75.198
0.90321,75.009,75.94
0.98175,74.701,75.223
1.0603,74.544,74.23
1.1388,74.661,74.283
1.2174,74.964,74.75
1.2959,75.343,74.979
1.3744,75.429,75.155
1.453,75.14,75.386
1.5315,74.685,75.214
1.6101,74.329,74.998
1.6886,74.449,75.354
1.7671,74.86,75.336
1.8457,75.301,74.87
1.9242,75.525,74.705
2.0028,75.494,74.917
2.0813,75.314,74.915
2.1598,75.071,74.884
2.2384,74.834,75.182
2.3169,74.643,74.892
2.3955,74.592,74.355
2.474,74.702,74.765
2.5525,74.974,75.895
2.6311,75.231,75.749
2.7096,75.351,74.833
2.7882,75.331,74.418
2.8667,75.196,74.943
2.9452,75.081,74.824
3.0238,75,74.493
3.1023,74.943,75.105
3.1809,74.893,75.79
3.2594,74.872,75.294
3.3379,74.871,74.555
3.4165,74.869,74.206
3.495,74.84,75.168
3.5736,74.842,75.786
3.6521,74.954,75.234
3.7306,75.138,74.856
3.8092,75.34,75.033
3.8877,75.314,74.754
3.9663,75.056,74.44
4.0448,74.743,74.479
4.1233,74.578,75.459
4.2019,74.753,75.958
4.2804,75.062,75.156
4.359,75.293,74.338
4.4375,75.258,74.629
4.516,75.007,75.24
4.5946,74.804,75.601
4.6731,74.779,75.484
4.7517,75.022,74.698
4.8302,75.272,74.504
4.9087,75.301,74.942
4.9873,75.105,75.133
5.0658,74.732,74.971
5.1444,74.567,74.971
5.2229,74.704,74.926
5.3014,75,74.897
5.38,75.281,74.996
5.4585,75.286,74.736
5.5371,75.105,74.657
5.6156,74.914,75.427
5.6941,74.893,75.641
5.7727,75.069,74.911
5.8512,75.225,74.85
5.9298,75.242,75.444
6.0083,75.031,75.447
6.0868,74.817,74.61
6.1654,74.773,74.017
6.2439,74.873,74.279


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_281.csv <==
x,qOut,qIn
0.03927,74.766,73.908
0.11781,74.791,73.949
0.19635,74.955,75.188
0.27489,75.151,75.691
0.35343,75.271,75.218
0.43197,75.228,75.077
0.51051,75.071,75.001
0.58905,74.899,74.921
0.66759,74.805,75.094
0.74613,74.871,75.327
0.82467,75.053,75.112
0.90321,75.248,74.493
0.98175,75.352,75.192
1.0603,75.215,76.033
1.1388,74.902,75.169
1.2174,74.592,73.756
1.2959,74.473,73.605
1.3744,74.66,74.946
1.453,74.982,76.161
1.5315,75.267,76.063
1.6101,75.36,74.629
1.6886,75.244,74.205
1.7671,75.057,74.954
1.8457,74.919,75.408
1.9242,74.93,75.643
2.0028,75.054,75.602
2.0813,75.175,74.833
2.1598,75.206,74.367
2.2384,75.074,74.247
2.3169,74.782,74.528
2.3955,74.509,75.378
2.474,74.411,75.697
2.5525,74.624,75.149
2.6311,75.048,74.944
2.7096,75.386,74.963
2.7882,75.481,74.811
2.8667,75.209,74.833
2.9452,74.908,75.081
3.0238,74.885,75.046
3.1023,75.087,74.787
3.1809,75.391,74.874
3.2594,75.285,75.101
3.3379,74.871,75.205
3.4165,74.478,75.405
3.495,74.453,75.374
3.5736,74.845,74.999
3.6521,75.262,74.569
3.7306,75.477,74.345
3.8092,75.321,75.009
3.8877,75.027,75.363
3.9663,74.827,74.918
4.0448,74.779,74.922
4.1233,74.89,75.77
4.2019,74.956,75.658
4.2804,74.951,74.723
4.359,74.936,74.271
4.4375,74.976,74.956
4.516,75.127,74.98
4.5946,75.271,74.396
4.6731,75.306,74.556
4.7517,75.141,75.388
4.8302,74.854,75.628
4.9087,74.651,75.378
4.9873,74.623,74.648
5.0658,74.826,74.612
5.1444,75.094,75.173
5.2229,75.304,75.053
5.3014,75.398,74.685
5.38,75.337,75.256
5.4585,75.136,75.579
5.5371,74.869,75.132
5.6156,74.64,74.831
5.6941,74.548,74.814
5.7727,74.646,74.745
5.8512,74.866,74.949
5.9298,75.107,75.371
6.0083,75.276,75.124
6.0868,75.28,75.001
6.1654,75.131,75.465
6.2439,74.925,75.277


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_282.csv <==
x,qOut,qIn
0.03927,75.546,74.973
0.11781,75.385,75.457
0.19635,74.962,75.475
0.27489,74.583,74.805
0.35343,74.552,73.964
0.43197,74.869,74.477
0.51051,75.189,75.667
0.58905,75.327,75.93
0.66759,75.145,74.853
0.74613,74.882,74.382
0.82467,74.761,74.703
0.90321,74.818,75.017
0.98175,75.039,74.967
1.0603,75.203,75.036
1.1388,75.257,75.093
1.2174,75.217,75.101
1.2959,75.12,75.184
1.3744,74.99,74.973
1.453,74.847,74.744
1.5315,74.749,74.931
1.6101,74.762,75.073
1.6886,74.942,74.994
1.7671,75.15,75.101
1.8457,75.247,75.057
1.9242,75.105,75.051
2.0028,74.833,75.492
2.0813,74.684,75.567
2.1598,74.731,74.822
2.2384,74.995,74.192
2.3169,75.191,74.299
2.3955,75.211,74.472
2.474,75.107,75.03
2.5525,74.961,75.592
2.6311,74.916,75.617
2.7096,74.935,75.593
2.7882,74.971,74.988
2.8667,74.981,74.456
2.9452,75.01,75.129
3.0238,75.101,75.437
3.1023,75.219,74.642
3.1809,75.319,74.051
3.2594,75.232,74.607
3.3379,74.936,75.439
3.4165,74.576,75.866
3.495,74.322,75.489
3.5736,74.424,74.969
3.6521,74.791,74.622
3.7306,75.231,74.69
3.8092,75.551,75.419
3.8877,75.589,75.442
3.9663,75.398,74.719
4.0448,75.108,74.481
4.1233,74.862,75.589
4.2019,74.732,75.633
4.2804,74.667,74.219
4.359,74.662,73.629
4.4375,74.725,75.232
4.516,74.946,75.953
4.5946,75.235,75.288
4.6731,75.444,74.821
4.7517,75.428,74.961
4.8302,75.165,74.576
4.9087,74.901,74.444
4.9873,74.789,75.124
5.0658,74.945,75.92
5.1444,75.148,75.717
5.2229,75.2,74.939
5.3014,75.082,74.408
5.38,74.816,74.3
5.4585,74.63,74.727
5.5371,74.626,75.447
5.6156,74.785,75.383
5.6941,75.067,75.012
5.7727,75.281,75.125
5.8512,75.274,74.819
5.9298,75.071,74.43
6.0083,74.735,75.081
6.0868,74.65,75.72
6.1654,74.891,75.245
6.2439,75.265,74.627


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_283.csv <==
x,qOut,qIn
0.03927,74.926,74.983
0.11781,74.767,75.266
0.19635,74.82,75.579
0.27489,74.998,75.786
0.35343,75.189,75.517
0.43197,75.146,74.551
0.51051,74.902,74.013
0.58905,74.641,74.73
0.66759,74.561,75.269
0.74613,74.841,74.685
0.82467,75.239,74.417
0.90321,75.485,75.069
0.98175,75.32,76.005
1.0603,74.814,75.484
1.1388,74.441,74.521
1.2174,74.434,74.564
1.2959,74.935,75.244
1.3744,75.492,75.01
1.453,75.741,74.527
1.5315,75.612,74.642
1.6101,75.095,75.272
1.6886,74.638,75.405
1.7671,74.477,75.231
1.8457,74.573,75.262
1.9242,74.827,74.988
2.0028,75.009,74.513
2.0813,75.132,74.759
2.1598,75.212,75.254
2.2384,75.265,75.01
2.3169,75.219,74.97
2.3955,75.063,75.341
2.474,74.872,75.117
2.5525,74.73,74.271
2.6311,74.741,74.518
2.7096,74.867,75.34
2.7882,75.04,75.486
2.8667,75.197,74.742
2.9452,75.281,74.545
3.0238,75.251,74.998
3.1023,75.12,75.332
3.1809,74.915,75.753
3.2594,74.806,75.501
3.3379,74.863,74.151
3.4165,75.019,73.777
3.495,75.178,75.134
3.5736,75.149,75.747
3.6521,74.985,75.365
3.7306,74.81,74.734
3.8092,74.758,74.743
3.8877,74.852,75.225
3.9663,74.96,75.461
4.0448,75.023,75.281
4.1233,75.002,75.127
4.2019,75.027,74.933
4.2804,75.111,74.776
4.359,75.173,75.008
4.4375,75.117,74.874
4.516,74.884,74.422
4.5946,74.68,74.569
4.6731,74.642,74.938
4.7517,74.877,75.198
4.8302,75.163,75.479
4.9087,75.286,75.373
4.9873,75.239,75.04
5.0658,75.059,75.224
5.1444,75.025,75.159
5.2229,75.128,74.548
5.3014,75.242,74.488
5.38,75.226,75.27
5.4585,75.034,75.407
5.5371,74.82,75.204
5.6156,74.675,75.091
5.6941,74.668,74.041
5.7727,74.717,73.832
5.8512,74.819,75.305
5.9298,74.98,76.398
6.0083,75.201,75.685
6.0868,75.376,74.527
6.1654,75.378,74.049
6.2439,75.216,74.438


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_284.csv <==
x,qOut,qIn
0.03927,74.939,74.764
0.11781,74.891,74.945
0.19635,74.879,74.958
0.27489,74.931,74.947
0.35343,75.056,74.874
0.43197,75.177,75.035
0.51051,75.219,75.439
0.58905,75.15,75.434
0.66759,74.95,74.694
0.74613,74.716,74.087
0.82467,74.616,74.297
0.90321,74.713,75.29
0.98175,75.035,76.176
1.0603,75.363,75.828
1.1388,75.473,74.825
1.2174,75.336,74.174
1.2959,74.964,74.428
1.3744,74.722,74.797
1.453,74.76,74.941
1.5315,74.983,75.283
1.6101,75.256,75.54
1.6886,75.295,74.906
1.7671,75.091,74.372
1.8457,74.786,74.831
1.9242,74.536,75.934
2.0028,74.59,75.573
2.0813,74.913,74.425
2.1598,75.313,74.25
2.2384,75.593,74.836
2.3169,75.431,75.246
2.3955,74.962,75.625
2.474,74.511,75.258
2.5525,74.421,74.449
2.6311,74.76,74.463
2.7096,75.14,74.69
2.7882,75.339,74.89
2.8667,75.193,75.44
2.9452,74.993,75.525
3.0238,74.947,75.258
3.1023,75.027,75.501
3.1809,75.156,75.073
3.2594,75.076,74.493
3.3379,74.903,75.029
3.4165,74.794,75.291
3.495,74.906,74.041
3.5736,75.13,73.829
3.6521,75.196,75.146
3.7306,75.053,76.005
3.8092,74.699,75.189
3.8877,74.533,74.664
3.9663,74.678,75.031
4.0448,75.015,75.431
4.1233,75.384,74.711
4.2019,75.543,74.471
4.2804,75.499,75.076
4.359,75.318,75.21
4.4375,75.077,75.064
4.516,74.834,75.283
4.5946,74.629,75.363
4.6731,74.52,75.11
4.7517,74.561,74.686
4.8302,74.771,74.755
4.9087,75.05,75.033
4.9873,75.281,75.11
5.0658,75.357,75.096
5.1444,75.233,74.692
5.2229,75.02,74.461
5.3014,74.837,75.175
5.38,74.792,75.47
5.4585,74.875,74.768
5.5371,75.007,74.56
5.6156,75.133,75.334
5.6941,75.211,75.804
5.7727,75.219,74.951
5.8512,75.142,74.157
5.9298,75.019,74.141
6.0083,74.895,75.031
6.0868,74.865,75.774
6.1654,74.903,75.71
6.2439,74.947,75.034


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_285.csv <==
x,qOut,qIn
0.03927,75.109,73.743
0.11781,74.754,74.165
0.19635,74.699,75.247
0.27489,74.888,75.371
0.35343,75.204,74.971
0.43197,75.296,75.111
0.51051,75.148,75.26
0.58905,74.898,75.347
0.66759,74.704,75.249
0.74613,74.741,74.995
0.82467,74.934,74.66
0.90321,75.156,74.541
0.98175,75.289,74.634
1.0603,75.233,74.888
1.1388,75.021,75.508
1.2174,74.763,75.893
1.2959,74.58,75.667
1.3744,74.615,74.795
1.453,74.816,73.962
1.5315,75.075,74.485
1.6101,75.276,75.518
1.6886,75.347,75.217
1.7671,75.306,74.757
1.8457,75.184,74.501
1.9242,75.011,74.811
2.0028,74.8,75.512
2.0813,74.649,75.439
2.1598,74.644,74.637
2.2384,74.858,74.697
2.3169,75.218,75.209
2.3955,75.488,75.194
2.474,75.528,75.244
2.5525,75.225,75.148
2.6311,74.829,74.976
2.7096,74.634,75.176
2.7882,74.679,75.246
2.8667,74.935,74.571
2.9452,75.062,74.11
3.0238,75.03,74.477
3.1023,74.94,75.133
3.1809,74.911,75.345
3.2594,74.994,75.139
3.3379,75.057,75.05
3.4165,75.056,75.167
3.495,74.966,75.345
3.5736,74.962,75.377
3.6521,75.083,75.061
3.7306,75.242,74.411
3.8092,75.332,74.542
3.8877,75.205,75.371
3.9663,74.939,75.541
4.0448,74.669,75.017
4.1233,74.529,74.298
4.2019,74.582,74.297
4.2804,74.761,75.028
4.359,74.988,75.769
4.4375,75.189,75.828
4.516,75.304,75.165
4.5946,75.317,74.489
4.6731,75.248,74.209
4.7517,75.121,74.362
4.8302,74.983,75.131
4.9087,74.891,75.863
4.9873,74.869,75.646
5.0658,74.941,74.978
5.1444,75.006,74.755
5.2229,74.961,74.676
5.3014,74.84,74.87
5.38,74.703,75.035
5.4585,74.813,75.207
5.5371,75.122,75.512
5.6156,75.408,75.17
5.6941,75.434,74.169
5.7727,75.031,74.449
5.8512,74.581,75.547
5.9298,74.391,75.482
6.0083,74.713,74.254
6.0868,75.234,74.984
6.1654,75.542,76.176
6.2439,75.519,75.447


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_286.csv <==
x,qOut,qIn
0.03927,74.678,75.831
0.11781,74.767,75.573
0.19635,74.971,74.595
0.27489,75.139,73.954
0.35343,75.141,74.28
0.43197,75.109,74.847
0.51051,75.128,75.243
0.58905,75.148,75.389
0.66759,75.087,75.605
0.74613,74.846,75.122
0.82467,74.626,74.341
0.90321,74.582,74.615
0.98175,74.83,75.545
1.0603,75.204,75.662
1.1388,75.484,75.256
1.2174,75.555,74.613
1.2959,75.33,74.233
1.3744,74.895,74.473
1.453,74.5,74.819
1.5315,74.331,75.034
1.6101,74.532,75.59
1.6886,74.952,75.832
1.7671,75.305,75.219
1.8457,75.44,74.626
1.9242,75.24,74.642
2.0028,74.951,75.051
2.0813,74.855,75.518
2.1598,74.972,75.224
2.2384,75.265,74.887
2.3169,75.309,75.072
2.3955,75.027,74.771
2.474,74.625,74.501
2.5525,74.353,75.049
2.6311,74.517,75.23
2.7096,74.931,74.716
2.7882,75.351,74.564
2.8667,75.548,75.153
2.9452,75.429,75.417
3.0238,75.154,75.344
3.1023,74.908,75.007
3.1809,74.866,74.479
3.2594,75.015,74.633
3.3379,75.16,75.237
3.4165,75.194,75.509
3.495,75.036,75.415
3.5736,74.841,75.041
3.6521,74.741,74.692
3.7306,74.749,74.838
3.8092,74.847,74.755
3.8877,74.913,74.759
3.9663,74.964,75.247
4.0448,75.025,75.304
4.1233,75.119,74.604
4.2019,75.159,74.652
4.2804,75.081,75.426
4.359,74.944,75.56
4.4375,74.824,74.578
4.516,74.902,74.592
4.5946,75.108,75.021
4.6731,75.29,74.645
4.7517,75.296,75.057
4.8302,75.083,76.218
4.9087,74.851,75.864
4.9873,74.732,74.369
5.0658,74.828,73.85
5.1444,74.978,74.923
5.2229,75.056,75.835
5.3014,75.061,75.501
5.38,75.022,74.232
5.4585,75.039,74.416
5.5371,75.045,75.523
5.6156,74.991,76.089
5.6941,74.838,75.022
5.7727,74.735,74.268
5.8512,74.817,74.621
5.9298,75.04,74.903
6.0083,75.329,74.849
6.0868,75.385,75.023
6.1654,75.181,75.137
6.2439,74.879,75.344


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_287.csv <==
x,qOut,qIn
0.03927,75.083,75.461
0.11781,74.794,74.802
0.19635,74.668,74.855
0.27489,74.749,75.269
0.35343,75.033,75.057
0.43197,75.246,74.765
0.51051,75.268,74.597
0.58905,75.128,74.379
0.66759,74.889,74.688
0.74613,74.717,75.276
0.82467,74.65,75.477
0.90321,74.689,75.296
0.98175,74.822,75.205
1.0603,75.05,75.239
1.1388,75.3,75.098
1.2174,75.473,75.039
1.2959,75.468,74.655
1.3744,75.276,74.424
1.453,75.041,74.893
1.5315,74.85,75.443
1.6101,74.77,75.434
1.6886,74.697,74.919
1.7671,74.645,74.614
1.8457,74.674,74.882
1.9242,74.85,74.854
2.0028,75.136,74.654
2.0813,75.369,75.019
2.1598,75.46,75.381
2.2384,75.346,75.176
2.3169,75.122,74.529
2.3955,74.907,74.217
2.474,74.771,75.11
2.5525,74.763,76.504
2.6311,74.874,75.962
2.7096,75.04,74.435
2.7882,75.17,73.776
2.8667,75.176,74.457
2.9452,75.015,75.256
3.0238,74.833,75.751
3.1023,74.744,75.661
3.1809,74.85,74.779
3.2594,75.013,74.474
3.3379,75.055,74.756
3.4165,74.972,74.819
3.495,74.791,74.989
3.5736,74.803,75.306
3.6521,75.042,75.329
3.7306,75.338,75.187
3.8092,75.499,74.932
3.8877,75.246,74.586
3.9663,74.808,74.498
4.0448,74.503,74.836
4.1233,74.632,75.358
4.2019,75.098,75.331
4.2804,75.457,75.02
4.359,75.497,75.176
4.4375,75.072,75.245
4.516,74.638,75.005
4.5946,74.55,74.921
4.6731,74.774,74.448
4.7517,75.198,74.664
4.8302,75.382,75.397
4.9087,75.277,75.188
4.9873,75.008,74.889
5.0658,74.728,75.794
5.1444,74.648,75.502
5.2229,74.751,74.008
5.3014,74.954,73.853
5.38,75.17,75.577
5.4585,75.307,75.997
5.5371,75.326,75.003
5.6156,75.23,74.208
5.6941,75.036,75.161
5.7727,74.827,75.638
5.8512,74.7,74.784
5.9298,74.703,74.199
6.0083,74.864,74.52
6.0868,75.112,74.889
6.1654,75.29,75.377
6.2439,75.305,75.823


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_288.csv <==
x,qOut,qIn
0.03927,74.862,74.578
0.11781,74.665,75.03
0.19635,74.695,75.626
0.27489,74.876,75.569
0.35343,75.103,74.973
0.43197,75.196,74.91
0.51051,75.121,75.178
0.58905,74.947,75.426
0.66759,74.753,74.948
0.74613,74.738,74.341
0.82467,74.919,74.35
0.90321,75.166,74.921
0.98175,75.329,75.477
1.0603,75.17,75.287
1.1388,74.836,75.122
1.2174,74.578,75.314
1.2959,74.643,74.843
1.3744,75.007,74.079
1.453,75.356,74.158
1.5315,75.523,74.912
1.6101,75.387,75.588
1.6886,75.157,75.712
1.7671,74.972,75.636
1.8457,74.846,75.223
1.9242,74.759,74.21
2.0028,74.68,74.291
2.0813,74.737,75.514
2.1598,74.941,75.933
2.2384,75.274,74.625
2.3169,75.436,74.317
2.3955,75.261,74.989
2.474,74.865,75.158
2.5525,74.42,74.92
2.6311,74.356,75.057
2.7096,74.658,74.995
2.7882,75.118,74.914
2.8667,75.523,74.75
2.9452,75.616,74.769
3.0238,75.401,75.246
3.1023,75.052,75.516
3.1809,74.772,75.388
3.2594,74.809,75.005
3.3379,75.001,74.567
3.4165,75.154,75.012
3.495,75.083,75.469
3.5736,74.885,74.5
3.6521,74.786,73.781
3.7306,74.827,74.68
3.8092,75.006,75.952
3.8877,75.062,75.623
3.9663,74.981,74.995
4.0448,74.873,74.838
4.1233,74.86,75.174
4.2019,75.012,75.182
4.2804,75.195,74.891
4.359,75.309,74.764
4.4375,75.271,75.306
4.516,75.124,75.123
4.5946,74.933,74.225
4.6731,74.753,74.264
4.7517,74.629,75.189
4.8302,74.621,75.638
4.9087,74.763,75.688
4.9873,75.008,75.131
5.0658,75.295,74.597
5.1444,75.434,74.826
5.2229,75.365,74.999
5.3014,75.172,74.852
5.38,74.966,74.691
5.4585,74.938,74.997
5.5371,74.985,75.348
5.6156,74.99,75.28
5.6941,74.841,75.179
5.7727,74.661,74.638
5.8512,74.652,73.997
5.9298,74.832,74.857
6.0083,75.179,76.356
6.0868,75.421,75.673
6.1654,75.418,74.333
6.2439,75.208,74.082


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_289.csv <==
x,qOut,qIn
0.03927,74.635,75.077
0.11781,74.864,74.836
0.19635,75.188,74.952
0.27489,75.384,75.004
0.35343,75.253,75.036
0.43197,74.863,75.406
0.51051,74.53,75.439
0.58905,74.437,74.924
0.66759,74.707,74.736
0.74613,75.142,75.04
0.82467,75.498,75.213
0.90321,75.62,75.514
0.98175,75.378,75.271
1.0603,74.903,74.337
1.1388,74.547,73.944
1.2174,74.469,74.495
1.2959,74.756,75.308
1.3744,75.057,75.419
1.453,75.199,75.302
1.5315,75.199,75.009
1.6101,75.116,74.761
1.6886,75.087,75.096
1.7671,75.081,75.323
1.8457,75.079,75.13
1.9242,75.073,75.079
2.0028,75.125,74.83
2.0813,75.148,74.383
2.1598,75.061,74.489
2.2384,74.783,75.426
2.3169,74.508,75.994
2.3955,74.485,75.692
2.474,74.71,74.652
2.5525,75.124,74.054
2.6311,75.352,74.664
2.7096,75.322,75.269
2.7882,75.152,75.169
2.8667,74.993,74.814
2.9452,75.021,75.052
3.0238,75.079,75.35
3.1023,75.052,75.38
3.1809,74.839,75.064
3.2594,74.66,74.938
3.3379,74.725,75.038
3.4165,74.992,75.046
3.495,75.374,74.836
3.5736,75.486,74.621
3.6521,75.256,74.736
3.7306,74.866,75.288
3.8092,74.543,75.491
3.8877,74.595,74.802
3.9663,74.863,74.558
4.0448,75.147,75.334
4.1233,75.256,74.866
4.2019,75.216,74.006
4.2804,75.162,74.869
4.359,75.135,75.76
4.4375,75.151,75.155
4.516,75.083,74.513
4.5946,74.944,74.554
4.6731,74.814,75.291
4.7517,74.778,75.605
4.8302,74.877,75.323
4.9087,75.025,75.262
4.9873,75.141,74.784
5.0658,75.156,74.143
5.1444,75.057,74.713
5.2229,74.912,75.56
5.3014,74.799,75.551
5.38,74.791,74.885
5.4585,74.886,74.886
5.5371,74.983,75.089
5.6156,75.028,74.801
5.6941,74.979,74.155
5.7727,74.952,74.404
5.8512,75.035,75.469
5.9298,75.186,76.423
6.0083,75.342,75.826
6.0868,75.274,74.461
6.1654,75.009,73.968
6.2439,74.73,74.662


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_290.csv <==
x,qOut,qIn
0.03927,75.031,75.035
0.11781,74.64,74.891
0.19635,74.454,74.949
0.27489,74.566,75.65
0.35343,75.013,75.611
0.43197,75.403,74.262
0.51051,75.466,73.787
0.58905,75.234,74.628
0.66759,74.797,75.429
0.74613,74.629,75.358
0.82467,74.781,75.24
0.90321,75.066,74.998
0.98175,75.273,74.519
1.0603,75.209,74.787
1.1388,75.034,75.543
1.2174,74.908,75.638
1.2959,74.973,74.807
1.3744,75.162,74.605
1.453,75.258,75.111
1.5315,75.17,75.275
1.6101,74.84,74.897
1.6886,74.552,74.923
1.7671,74.534,74.881
1.8457,74.757,74.712
1.9242,75.143,74.742
2.0028,75.329,74.711
2.0813,75.252,74.888
2.1598,75.044,75.538
2.2384,74.874,75.557
2.3169,74.952,74.827
2.3955,75.129,74.727
2.474,75.25,75.492
2.5525,75.172,75.684
2.6311,75.006,74.707
2.7096,74.918,73.941
2.7882,74.918,74.028
2.8667,74.981,75.295
2.9452,74.92,75.799
3.0238,74.786,75.186
3.1023,74.692,74.846
3.1809,74.748,75.517
3.2594,74.938,75.315
3.3379,75.135,74.485
3.4165,75.274,74.409
3.495,75.31,74.762
3.5736,75.3,74.767
3.6521,75.23,74.942
3.7306,75.08,75.112
3.8092,74.829,75.562
3.8877,74.574,75.788
3.9663,74.491,75.079
4.0448,74.625,74.16
4.1233,74.983,74.641
4.2019,75.34,75.565
4.2804,75.505,75.594
4.359,75.433,75.033
4.4375,75.116,74.848
4.516,74.788,74.957
4.5946,74.605,74.895
4.6731,74.586,74.849
4.7517,74.72,74.73
4.8302,74.92,74.756
4.9087,75.146,75.137
4.9873,75.323,75.602
5.0658,75.372,75.857
5.1444,75.203,75.021
5.2229,74.954,73.838
5.3014,74.789,73.919
5.38,74.861,75.066
5.4585,75.099,75.761
5.5371,75.277,75.696
5.6156,75.286,74.857
5.6941,75.056,74.786
5.7727,74.788,75.032
5.8512,74.662,74.635
5.9298,74.714,74.691
6.0083,74.94,75.469
6.0868,75.197,75.376
6.1654,75.351,74.891
6.2439,75.319,74.886


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_291.csv <==
x,qOut,qIn
0.03927,74.728,74.724
0.11781,74.599,75.151
0.19635,74.704,75.13
0.27489,75.021,75.113
0.35343,75.483,74.841
0.43197,75.672,74.665
0.51051,75.458,74.956
0.58905,75.017,75.266
0.66759,74.581,75.275
0.74613,74.546,74.997
0.82467,74.779,74.867
0.90321,75.061,75.111
0.98175,75.182,75.172
1.0603,75.118,74.924
1.1388,74.997,74.804
1.2174,74.903,74.872
1.2959,74.902,75.255
1.3744,74.956,75.216
1.453,75.003,74.69
1.5315,75.015,74.54
1.6101,74.972,75.165
1.6886,74.943,75.158
1.7671,74.979,74.898
1.8457,75.059,75.474
1.9242,75.151,75.674
2.0028,75.154,74.717
2.0813,75.082,74.436
2.1598,74.992,74.776
2.2384,74.947,74.556
2.3169,74.968,74.59
2.3955,75.003,75.304
2.474,75.016,75.848
2.5525,74.982,75.945
2.6311,74.913,75.012
2.7096,74.854,73.79
2.7882,74.852,73.919
2.8667,74.946,75.421
2.9452,75.146,75.442
3.0238,75.333,74.546
3.1023,75.388,74.676
3.1809,75.204,75.895
3.2594,74.835,75.632
3.3379,74.545,74.458
3.4165,74.485,74.141
3.495,74.756,75.299
3.5736,75.169,75.78
3.6521,75.473,75.454
3.7306,75.527,75.119
3.8092,75.216,74.663
3.8877,74.736,74.373
3.9663,74.435,74.814
4.0448,74.435,75.35
4.1233,74.788,75.265
4.2019,75.152,74.839
4.2804,75.333,74.366
4.359,75.313,74.423
4.4375,75.108,74.923
4.516,74.922,75.513
4.5946,74.873,76.005
4.6731,74.961,75.427
4.7517,75.168,74.291
4.8302,75.315,74.467
4.9087,75.284,75.387
4.9873,75.105,75.739
5.0658,74.836,74.658
5.1444,74.752,74.046
5.2229,74.849,74.435
5.3014,74.978,74.912
5.38,74.973,75.759
5.4585,74.781,76.195
5.5371,74.664,75.309
5.6156,74.742,74.453
5.6941,75.096,74.869
5.7727,75.41,75.064
5.8512,75.467,74.615
5.9298,75.302,74.488
6.0083,74.998,75.136
6.0868,74.872,75.533
6.1654,74.869,75.234
6.2439,74.863,74.576


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_292.csv <==
x,qOut,qIn
0.03927,75.092,75.541
0.11781,74.774,74.998
0.19635,74.635,74.241
0.27489,74.7,74.108
0.35343,74.943,74.977
0.43197,75.184,75.499
0.51051,75.365,75.557
0.58905,75.429,75.503
0.66759,75.329,74.957
0.74613,75.008,74.405
0.82467,74.65,74.524
0.90321,74.452,75.256
0.98175,74.594,75.587
1.0603,74.988,74.823
1.1388,75.325,74.241
1.2174,75.421,74.606
1.2959,75.129,75.337
1.3744,74.694,75.209
1.453,74.479,75.207
1.5315,74.578,75.911
1.6101,75.015,75.651
1.6886,75.399,74.471
1.7671,75.499,74.139
1.8457,75.328,74.657
1.9242,74.95,74.892
2.0028,74.755,74.817
2.0813,74.811,75.027
2.1598,74.971,74.954
2.2384,75.058,74.61
2.3169,74.911,75.011
2.3955,74.747,75.679
2.474,74.735,75.763
2.5525,75.012,74.65
2.6311,75.404,74.133
2.7096,75.628,74.933
2.7882,75.568,75.723
2.8667,75.15,75.025
2.9452,74.701,74.408
3.0238,74.502,74.747
3.1023,74.558,75.37
3.1809,74.814,75.808
3.2594,74.958,75.308
3.3379,74.982,74.21
3.4165,74.972,74.012
3.495,75.023,75.409
3.5736,75.161,75.756
3.6521,75.247,74.844
3.7306,75.215,74.391
3.8092,75.024,75.232
3.8877,74.854,75.395
3.9663,74.819,74.829
4.0448,74.897,74.974
4.1233,75.034,75.191
4.2019,75.11,74.745
4.2804,75.134,74.867
4.359,75.116,75.125
4.4375,75.063,75.307
4.516,74.938,75.507
4.5946,74.813,74.958
4.6731,74.768,74.061
4.7517,74.876,74.425
4.8302,75.048,75.374
4.9087,75.137,75.738
4.9873,75.123,75.381
5.0658,75.015,74.8
5.1444,74.984,74.768
5.2229,75.017,74.856
5.3014,75.054,74.86
5.38,75.028,74.838
5.4585,74.999,74.891
5.5371,75.045,75.084
5.6156,75.117,75.55
5.6941,75.145,75.725
5.7727,74.969,75.169
5.8512,74.739,74.61
5.9298,74.627,74.539
6.0083,74.791,74.414
6.0868,75.127,74.536
6.1654,75.361,75.221
6.2439,75.376,75.645


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_293.csv <==
x,qOut,qIn
0.03927,74.712,75.52
0.11781,75.008,75.399
0.19635,75.396,74.421
0.27489,75.651,74.305
0.35343,75.576,75.187
0.43197,75.207,75.245
0.51051,74.787,74.784
0.58905,74.489,74.669
0.66759,74.45,75.623
0.74613,74.583,76.011
0.82467,74.806,75.069
0.90321,75.056,74.041
0.98175,75.276,74.145
1.0603,75.373,74.976
1.1388,75.309,75.656
1.2174,75.138,75.537
1.2959,74.935,74.919
1.3744,74.822,74.964
1.453,74.785,75.329
1.5315,74.8,75.131
1.6101,74.839,74.465
1.6886,74.953,74.469
1.7671,75.134,74.876
1.8457,75.292,75.568
1.9242,75.332,75.624
2.0028,75.123,75.062
2.0813,74.804,74.79
2.1598,74.57,74.527
2.2384,74.605,74.34
2.3169,74.911,75.037
2.3955,75.261,75.852
2.474,75.48,75.615
2.5525,75.42,74.412
2.6311,75.132,74.345
2.7096,74.822,75.176
2.7882,74.639,75.229
2.8667,74.697,74.936
2.9452,74.917,75.329
3.0238,75.165,75.034
3.1023,75.324,74.258
3.1809,75.292,75.099
3.2594,75.032,75.924
3.3379,74.749,75.214
3.4165,74.622,74.442
3.495,74.808,74.64
3.5736,75.133,75.068
3.6521,75.305,75.243
3.7306,75.25,75.274
3.8092,74.947,75.077
3.8877,74.759,74.943
3.9663,74.8,75.144
4.0448,74.963,74.947
4.1233,75.104,74.38
4.2019,75.053,74.891
4.2804,74.952,75.691
4.359,74.91,75.766
4.4375,75.016,75.148
4.516,75.111,74.394
4.5946,75.077,74.02
4.6731,74.96,74.56
4.7517,74.841,75.498
4.8302,74.922,75.563
4.9087,75.116,75.023
4.9873,75.27,74.385
5.0658,75.231,74.396
5.1444,74.993,75.198
5.2229,74.785,75.709
5.3014,74.742,75.505
5.38,74.962,75.435
5.4585,75.246,75.319
5.5371,75.353,74.889
5.6156,75.223,74.723
5.6941,74.834,74.784
5.7727,74.55,74.467
5.8512,74.572,74.218
5.9298,74.818,74.702
6.0083,75.155,75.725
6.0868,75.203,75.721
6.1654,74.997,74.906
6.2439,74.755,74.602


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_294.csv <==
x,qOut,qIn
0.03927,74.815,74.894
0.11781,74.811,75.515
0.19635,74.872,75.548
0.27489,75.018,74.648
0.35343,75.249,74.056
0.43197,75.31,74.668
0.51051,75.145,75.363
0.58905,74.899,75.578
0.66759,74.755,75.177
0.74613,74.895,75.137
0.82467,75.106,75.452
0.90321,75.21,75.253
0.98175,75.057,74.508
1.0603,74.853,74.402
1.1388,74.827,74.704
1.2174,74.964,74.922
1.2959,75.201,75.345
1.3744,75.198,75.417
1.453,74.961,74.992
1.5315,74.68,74.878
1.6101,74.564,74.794
1.6886,74.768,74.332
1.7671,75.12,74.418
1.8457,75.434,75.479
1.9242,75.549,76.297
2.0028,75.399,75.597
2.0813,75.085,74.738
2.1598,74.76,74.662
2.2384,74.574,74.647
2.3169,74.617,74.728
2.3955,74.825,75.076
2.474,75.081,75.029
2.5525,75.274,75.061
2.6311,75.245,75.009
2.7096,75.001,74.683
2.7882,74.698,74.744
2.8667,74.515,75.18
2.9452,74.674,75.372
3.0238,75.06,75.307
3.1023,75.463,75.006
3.1809,75.677,74.306
3.2594,75.512,74.23
3.3379,75.112,75.109
3.4165,74.727,75.884
3.495,74.61,75.404
3.5736,74.794,74.374
3.6521,75.007,74.115
3.7306,75.101,75.183
3.8092,74.968,76.044
3.8877,74.835,75.216
3.9663,74.859,74.613
4.0448,75.004,75.092
4.1233,75.201,75.362
4.2019,75.195,74.811
4.2804,75.004,74.308
4.359,74.777,74.226
4.4375,74.679,75.02
4.516,74.832,75.624
4.5946,75.054,75.522
4.6731,75.19,75.375
4.7517,75.102,75.183
4.8302,74.913,74.6
4.9087,74.853,74.552
4.9873,74.97,75.149
5.0658,75.268,75.432
5.1444,75.441,74.69
5.2229,75.347,73.951
5.3014,75.055,74.68
5.38,74.679,75.945
5.4585,74.508,75.569
5.5371,74.572,74.938
5.6156,74.797,74.752
5.6941,75.096,74.503
5.7727,75.352,74.674
5.8512,75.458,75.447
5.9298,75.385,75.617
6.0083,75.121,74.728
6.0868,74.878,74.598
6.1654,74.773,75.053
6.2439,74.775,74.959


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_295.csv <==
x,qOut,qIn
0.03927,75.251,75.047
0.11781,75.413,74.972
0.19635,75.374,75.17
0.27489,75.235,75.105
0.35343,75.103,75.078
0.43197,75.027,75.547
0.51051,74.98,75.558
0.58905,74.951,75.084
0.66759,74.932,74.658
0.74613,74.942,74.205
0.82467,74.957,74.16
0.90321,74.948,74.938
0.98175,74.891,76.059
1.0603,74.808,75.872
1.1388,74.767,74.782
1.2174,74.796,74.518
1.2959,74.911,75.314
1.3744,75.044,75.064
1.453,75.166,74.393
1.5315,75.269,74.454
1.6101,75.349,75.126
1.6886,75.334,75.373
1.7671,75.131,75.39
1.8457,74.808,75.078
1.9242,74.461,74.486
2.0028,74.424,74.755
2.0813,74.716,75.438
2.1598,75.154,75.381
2.2384,75.537,75.482
2.3169,75.584,75.34
2.3955,75.324,74.085
2.474,74.943,73.639
2.5525,74.649,74.927
2.6311,74.632,75.8
2.7096,74.79,75.84
2.7882,74.997,75.119
2.8667,75.139,74.225
2.9452,75.165,74.571
3.0238,75.094,75.439
3.1023,74.994,75.426
3.1809,74.937,74.688
3.2594,75.041,74.811
3.3379,75.193,75.167
3.4165,75.239,75.355
3.495,75.02,75.112
3.5736,74.631,74.871
3.6521,74.429,74.95
3.7306,74.533,75.137
3.8092,74.994,75.188
3.8877,75.383,74.66
3.9663,75.45,74.356
4.0448,75.239,75.111
4.1233,74.861,75.95
4.2019,74.729,75.291
4.2804,74.847,74.225
4.359,75.053,74.005
4.4375,75.168,75.252
4.516,75.118,75.896
4.5946,75.053,75.482
4.6731,75.038,75.069
4.7517,75.115,74.963
4.8302,75.122,74.488
4.9087,75.019,74.139
4.9873,74.882,74.626
5.0658,74.805,75.41
5.1444,74.897,75.316
5.2229,75.055,75.063
5.3014,75.157,75.289
5.38,75.092,75.423
5.4585,74.881,74.847
5.5371,74.733,74.685
5.6156,74.763,75.297
5.6941,75.059,75.165
5.7727,75.389,74.433
5.8512,75.454,74.618
5.9298,75.215,75.355
6.0083,74.686,75.311
6.0868,74.385,74.592
6.1654,74.488,74.363
6.2439,74.844,74.829


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_296.csv <==
x,qOut,qIn
0.03927,74.975,74.714
0.11781,75.093,75.156
0.19635,75.092,75.587
0.27489,74.984,75.623
0.35343,74.814,75.086
0.43197,74.748,75.067
0.51051,74.812,75.256
0.58905,74.966,74.875
0.66759,75.163,74.107
0.74613,75.343,74.451
0.82467,75.409,75.451
0.90321,75.301,75.723
0.98175,74.969,74.632
1.0603,74.592,74.437
1.1388,74.421,75.342
1.2174,74.516,75.652
1.2959,74.878,74.941
1.3744,75.256,74.668
1.453,75.498,74.637
1.5315,75.545,74.808
1.6101,75.356,75.984
1.6886,75.028,75.875
1.7671,74.741,74.312
1.8457,74.603,73.746
1.9242,74.695,74.589
2.0028,74.892,75.551
2.0813,75.067,76.046
2.1598,75.165,75.285
2.2384,75.154,74.246
2.3169,75.092,74.327
2.3955,75.017,74.853
2.474,74.954,75.407
2.5525,74.921,75.955
2.6311,74.954,75.844
2.7096,75.046,74.915
2.7882,75.128,74.198
2.8667,75.122,74.492
2.9452,74.933,74.813
3.0238,74.727,74.775
3.1023,74.664,75.092
3.1809,74.888,75.594
3.2594,75.215,75.052
3.3379,75.314,74.446
3.4165,75.139,74.71
3.495,74.709,75.306
3.5736,74.581,75.162
3.6521,74.881,74.824
3.7306,75.361,74.862
3.8092,75.723,75.431
3.8877,75.512,75.464
3.9663,74.956,75.02
4.0448,74.449,74.888
4.1233,74.383,75.274
4.2019,74.74,75.101
4.2804,75.118,74.617
4.359,75.313,74.702
4.4375,75.187,74.909
4.516,74.968,74.533
4.5946,74.836,74.685
4.6731,74.832,75.427
4.7517,74.959,75.718
4.8302,75.071,75.057
4.9087,75.132,74.344
4.9873,75.157,74.562
5.0658,75.168,75.438
5.1444,75.193,75.406
5.2229,75.193,74.897
5.3014,75.141,74.509
5.38,75.017,75.059
5.4585,74.859,75.41
5.5371,74.735,74.717
5.6156,74.69,74.236
5.6941,74.755,75.241
5.7727,74.917,75.805
5.8512,75.096,75.271
5.9298,75.212,74.965
6.0083,75.186,75.469
6.0868,75.033,75.087
6.1654,74.897,74.251
6.2439,74.858,74.118


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_297.csv <==
x,qOut,qIn
0.03927,75.169,75.33
0.11781,75.219,74.683
0.19635,75.056,74.343
0.27489,74.831,74.768
0.35343,74.715,75.842
0.43197,74.932,75.485
0.51051,75.288,74.08
0.58905,75.519,73.968
0.66759,75.362,75.509
0.74613,74.821,75.836
0.82467,74.37,75.221
0.90321,74.28,74.593
0.98175,74.734,74.156
1.0603,75.316,74.743
1.1388,75.651,75.894
1.2174,75.642,75.699
1.2959,75.248,74.341
1.3744,74.876,74.503
1.453,74.754,75.319
1.5315,74.831,75.556
1.6101,74.997,74.806
1.6886,74.984,74.431
1.7671,74.904,74.944
1.8457,74.874,75.413
1.9242,75.002,75.043
2.0028,75.128,74.738
2.0813,75.103,74.856
2.1598,74.971,74.969
2.2384,74.821,74.807
2.3169,74.887,74.822
2.3955,75.064,75.044
2.474,75.202,75.34
2.5525,75.153,75.582
2.6311,74.992,75.412
2.7096,74.896,75.179
2.7882,74.899,75.193
2.8667,74.997,74.687
2.9452,75.026,74.114
3.0238,75.002,74.344
3.1023,74.968,74.966
3.1809,74.972,75.05
3.2594,74.954,74.929
3.3379,74.883,75.342
3.4165,74.813,75.643
3.495,74.811,74.852
3.5736,74.955,74.608
3.6521,75.179,75.138
3.7306,75.388,75.061
3.8092,75.499,74.49
3.8877,75.424,74.769
3.9663,75.157,75.571
4.0448,74.801,75.884
4.1233,74.482,74.689
4.2019,74.419,74.26
4.2804,74.593,75.089
4.359,74.884,75.394
4.4375,75.164,74.621
4.516,75.314,74.761
4.5946,75.322,75.469
4.6731,75.216,75.459
4.7517,75.03,74.937
4.8302,74.855,74.697
4.9087,74.775,74.511
4.9873,74.813,74.56
5.0658,74.975,75.317
5.1444,75.164,75.614
5.2229,75.264,75.036
5.3014,75.232,74.752
5.38,75.043,74.761
5.4585,74.844,74.551
5.5371,74.776,74.948
5.6156,74.856,75.822
5.6941,75.066,75.943
5.7727,75.217,75.137
5.8512,75.205,74.21
5.9298,75.051,73.91
6.0083,74.801,74.502
6.0868,74.667,75.177
6.1654,74.73,75.76
6.2439,74.926,75.857


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_298.csv <==
x,qOut,qIn
0.03927,75.225,75.105
0.11781,74.917,75.232
0.19635,74.573,74.994
0.27489,74.44,74.971
0.35343,74.729,74.798
0.43197,75.167,74.53
0.51051,75.377,74.685
0.58905,75.293,75.003
0.66759,74.914,75.265
0.74613,74.722,75.139
0.82467,74.849,75.044
0.90321,75.138,75.258
0.98175,75.391,74.82
1.0603,75.331,74.554
1.1388,75.101,75.194
1.2174,74.889,75.322
1.2959,74.876,74.754
1.3744,74.993,75.166
1.453,75.034,75.666
1.5315,74.953,75.209
1.6101,74.748,74.129
1.6886,74.678,74.193
1.7671,74.796,74.949
1.8457,75.011,75.34
1.9242,75.211,75.558
2.0028,75.246,75.823
2.0813,75.148,75.555
2.1598,75,75.013
2.2384,74.887,74.328
2.3169,74.886,74.04
2.3955,74.987,74.41
2.474,75.132,75.171
2.5525,75.259,75.092
2.6311,75.229,74.821
2.7096,75.012,75.549
2.7882,74.72,75.878
2.8667,74.488,74.447
2.9452,74.559,74.104
3.0238,74.9,75.21
3.1023,75.34,75.937
3.1809,75.703,74.947
3.2594,75.69,74.049
3.3379,75.282,74.412
3.4165,74.715,75.447
3.495,74.276,75.58
3.5736,74.316,74.984
3.6521,74.664,74.856
3.7306,75.082,75.122
3.8092,75.346,75.286
3.8877,75.377,75.242
3.9663,75.248,74.802
4.0448,75.066,74.273
4.1233,74.937,74.877
4.2019,74.929,75.561
4.2804,74.966,75.255
4.359,74.976,74.722
4.4375,74.899,74.585
4.516,74.819,74.971
4.5946,74.848,75.657
4.6731,74.985,75.598
4.7517,75.201,74.532
4.8302,75.312,74.295
4.9087,75.266,74.909
4.9873,75.118,75.541
5.0658,74.939,75.78
5.1444,74.848,75.332
5.2229,74.834,74.347
5.3014,74.869,73.852
5.38,74.925,74.668
5.4585,74.985,75.395
5.5371,75.034,75.407
5.6156,75.067,75.268
5.6941,75.082,75.077
5.7727,75.092,74.492
5.8512,75.067,74.428
5.9298,75.006,75.249
6.0083,74.908,75.829
6.0868,74.919,75.41
6.1654,75.063,74.748
6.2439,75.215,74.576


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_299.csv <==
x,qOut,qIn
0.03927,74.767,74.816
0.11781,74.701,74.45
0.19635,74.789,74.327
0.27489,74.94,75.112
0.35343,75.051,76.293
0.43197,75.058,75.765
0.51051,75.053,74.581
0.58905,75.076,74.462
0.66759,75.152,74.885
0.74613,75.116,74.856
0.82467,74.957,74.918
0.90321,74.794,75.004
0.98175,74.773,75.312
1.0603,74.966,75.009
1.1388,75.122,74.323
1.2174,75.113,74.215
1.2959,74.845,74.919
1.3744,74.682,75.522
1.453,74.837,75.763
1.5315,75.19,75.645
1.6101,75.563,74.911
1.6886,75.512,74.558
1.7671,75.136,74.83
1.8457,74.732,74.864
1.9242,74.611,75.1
2.0028,74.85,75.416
2.0813,75.099,75.132
2.1598,75.162,74.909
2.2384,74.895,74.761
2.3169,74.589,74.568
2.3955,74.509,74.713
2.474,74.687,75.19
2.5525,75.096,75.426
2.6311,75.456,75.18
2.7096,75.582,75.12
2.7882,75.447,75.115
2.8667,75.058,74.742
2.9452,74.742,74.595
3.0238,74.703,74.727
3.1023,74.885,74.805
3.1809,75.181,75.1
3.2594,75.261,75.494
3.3379,75.105,75.476
3.4165,74.852,75.188
3.495,74.665,75.015
3.5736,74.721,74.943
3.6521,74.937,74.617
3.7306,75.184,74.093
3.8092,75.338,74.582
3.8877,75.306,75.546
3.9663,75.117,75.678
4.0448,74.869,75.244
4.1233,74.669,75.056
4.2019,74.64,75.056
4.2804,74.769,74.907
4.359,74.988,74.811
4.4375,75.229,74.867
4.516,75.399,74.988
4.5946,75.4,75.071
4.6731,75.213,75.087
4.7517,74.844,75.146
4.8302,74.523,75.126
4.9087,74.44,75.076
4.9873,74.6,75.334
5.0658,74.96,75.367
5.1444,75.286,74.265
5.2229,75.444,73.735
5.3014,75.405,75.283
5.38,75.167,76.133
5.4585,74.92,74.608
5.5371,74.802,73.943
5.6156,74.817,74.887
5.6941,74.939,75.945
5.7727,75.023,75.673
5.8512,75.071,74.821
5.9298,75.113,74.218
6.0083,75.18,74.476
6.0868,75.217,75.094
6.1654,75.142,75.538
6.2439,74.978,75.38


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_300.csv <==
x,qOut,qIn
0.03927,74.915,74.555
0.11781,75.187,75.946
0.19635,75.38,76.159
0.27489,75.412,75.116
0.35343,75.221,74.514
0.43197,74.927,74.481
0.51051,74.728,74.545
0.58905,74.704,75.069
0.66759,74.897,75.486
0.74613,75.165,75.217
0.82467,75.341,74.625
0.90321,75.324,74.371
0.98175,75.03,75.265
1.0603,74.639,75.582
1.1388,74.473,74.903
1.2174,74.622,74.431
1.2959,75.11,74.62
1.3744,75.507,75.329
1.453,75.529,75.871
1.5315,75.224,75.364
1.6101,74.708,75.035
1.6886,74.526,75.387
1.7671,74.708,75.092
1.8457,75.028,74.29
1.9242,75.227,74.317
2.0028,75.133,74.955
2.0813,74.948,75.063
2.1598,74.824,75.052
2.2384,74.884,75.115
2.3169,74.965,75.076
2.3955,74.966,75.342
2.474,74.938,75.383
2.5525,74.954,74.742
2.6311,75.155,74.59
2.7096,75.395,75.113
2.7882,75.509,75.269
2.8667,75.339,74.385
2.9452,74.946,74.369
3.0238,74.607,75.242
3.1023,74.467,75.657
3.1809,74.619,75.473
3.2594,74.86,75.383
3.3379,75.062,75.075
3.4165,75.192,74.429
3.495,75.232,74.166
3.5736,75.219,74.843
3.6521,75.163,75.567
3.7306,75.08,75.546
3.8092,74.986,74.46
3.8877,74.881,74.204
3.9663,74.782,75.07
4.0448,74.73,75.843
4.1233,74.766,75.526
4.2019,74.946,74.833
4.2804,75.201,74.541
4.359,75.403,74.906
4.4375,75.421,75.418
4.516,75.153,75.001
4.5946,74.801,74.553
4.6731,74.574,74.999
4.7517,74.661,75.524
4.8302,74.928,75.018
4.9087,75.103,74.5
4.9873,75.114,74.396
5.0658,74.937,74.607
5.1444,74.877,75.244
5.2229,75.004,75.755
5.3014,75.2,75.433
5.38,75.32,74.721
5.4585,75.186,74.958
5.5371,74.96,75.374
5.6156,74.807,75.017
5.6941,74.872,74.214
5.7727,75.055,74.608
5.8512,75.165,75.654
5.9298,75.138,75.938
6.0083,74.941,75.052
6.0868,74.736,74.651
6.1654,74.644,74.677
6.2439,74.7,74.254


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_301.csv <==
x,qOut,qIn
0.03927,74.879,75.92
0.11781,75.036,75.377
0.19635,75.158,74.493
0.27489,75.195,74.844
0.35343,75.116,75.809
0.43197,75.027,75.319
0.51051,75.008,74.44
0.58905,75.046,74.284
0.66759,75.112,74.771
0.74613,75.075,75.033
0.82467,74.931,75.111
0.90321,74.754,75.331
0.98175,74.629,75.837
1.0603,74.656,75.557
1.1388,74.808,74.837
1.2174,75.012,74.52
1.2959,75.198,74.418
1.3744,75.293,74.383
1.453,75.287,75.01
1.5315,75.198,75.701
1.6101,75.047,75.037
1.6886,74.861,74.391
1.7671,74.696,74.797
1.8457,74.624,75.398
1.9242,74.71,75.573
2.0028,74.989,75.331
2.0813,75.332,74.89
2.1598,75.576,74.504
2.2384,75.564,74.319
2.3169,75.221,75.013
2.3955,74.792,75.883
2.474,74.505,75.745
2.5525,74.561,74.829
2.6311,74.83,74.214
2.7096,75.061,74.034
2.7882,75.159,74.604
2.8667,75.064,75.877
2.9452,74.99,75.988
3.0238,75.04,74.9
3.1023,75.155,74.202
3.1809,75.247,74.945
3.2594,75.097,75.56
3.3379,74.846,75.106
3.4165,74.695,74.455
3.495,74.839,75.12
3.5736,75.179,75.734
3.6521,75.344,75.606
3.7306,75.212,75.157
3.8092,74.722,74.217
3.8877,74.405,74.01
3.9663,74.518,74.759
4.0448,74.918,75.265
4.1233,75.393,75.39
4.2019,75.492,75.391
4.2804,75.258,75.029
4.359,74.915,74.862
4.4375,74.712,74.986
4.516,74.811,74.868
4.5946,75.046,74.83
4.6731,75.271,75.038
4.7517,75.366,75.456
4.8302,75.306,75.205
4.9087,75.09,74.604
4.9873,74.797,74.675
5.0658,74.52,74.956
5.1444,74.503,74.835
5.2229,74.756,75.003
5.3014,75.116,75.529
5.38,75.404,75.164
5.4585,75.382,74.462
5.5371,75.143,74.889
5.6156,74.876,75.669
5.6941,74.775,75.027
5.7727,74.897,74.495
5.8512,75.071,75.036
5.9298,75.178,75.279
6.0083,75.123,74.954
6.0868,74.97,74.472
6.1654,74.837,74.139
6.2439,74.789,74.847


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_302.csv <==
x,qOut,qIn
0.03927,74.522,74.465
0.11781,74.772,74.44
0.19635,75.153,74.796
0.27489,75.493,74.875
0.35343,75.622,74.753
0.43197,75.379,74.895
0.51051,74.972,75.415
0.58905,74.66,75.903
0.66759,74.686,75.354
0.74613,74.937,74.78
0.82467,75.125,74.876
0.90321,75.17,74.852
0.98175,75.048,74.68
1.0603,75.012,74.958
1.1388,75.041,75.236
1.2174,75.032,75.211
1.2959,74.876,74.863
1.3744,74.646,74.602
1.453,74.565,74.426
1.5315,74.686,74.65
1.6101,75.013,76.086
1.6886,75.318,76.333
1.7671,75.482,74.851
1.8457,75.472,73.831
1.9242,75.278,74.667
2.0028,74.997,75.305
2.0813,74.79,75.02
2.1598,74.738,74.78
2.2384,74.895,75.366
2.3169,75.073,75.446
2.3955,75.087,74.783
2.474,74.942,74.484
2.5525,74.683,75.306
2.6311,74.635,75.527
2.7096,74.86,74.938
2.7882,75.203,74.771
2.8667,75.486,75.215
2.9452,75.403,75.218
3.0238,75.047,75.103
3.1023,74.674,74.786
3.1809,74.553,74.034
3.2594,74.789,74.49
3.3379,75.105,75.662
3.4165,75.305,75.821
3.495,75.229,75.328
3.5736,75.031,74.871
3.6521,74.908,74.224
3.7306,74.908,74.396
3.8092,75.041,75.348
3.8877,75.152,75.484
3.9663,75.2,75.095
4.0448,75.179,74.813
4.1233,75.091,74.755
4.2019,74.919,74.859
4.2804,74.73,75.12
4.359,74.631,75.008
4.4375,74.72,74.752
4.516,75.003,75.219
4.5946,75.273,75.635
4.6731,75.371,75.378
4.7517,75.158,74.466
4.8302,74.808,74.733
4.9087,74.631,75.616
4.9873,74.705,75.057
5.0658,75.043,73.98
5.1444,75.266,74.345
5.2229,75.231,75.017
5.3014,75.027,75.545
5.38,74.786,76.028
5.4585,74.764,75.789
5.5371,74.9,74.786
5.6156,75.078,74.023
5.6941,75.183,74.64
5.7727,75.212,75.486
5.8512,75.212,75.5
5.9298,75.179,74.842
6.0083,75.1,74.346
6.0868,74.911,74.948
6.1654,74.679,75.748
6.2439,74.514,75.508


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_303.csv <==
x,qOut,qIn
0.03927,75.669,74.912
0.11781,75.717,74.462
0.19635,75.386,74.46
0.27489,74.909,75.056
0.35343,74.557,75.334
0.43197,74.563,75.153
0.51051,74.749,75.053
0.58905,74.953,74.938
0.66759,75.036,75.354
0.74613,75.091,75.535
0.82467,75.174,74.974
0.90321,75.246,74.589
0.98175,75.251,74.863
1.0603,75.103,75.3
1.1388,74.888,75.558
1.2174,74.708,75.051
1.2959,74.654,73.62
1.3744,74.724,73.83
1.453,74.86,75.576
1.5315,75.013,76.357
1.6101,75.141,75.259
1.6886,75.211,74.5
1.7671,75.213,74.54
1.8457,75.167,74.888
1.9242,75.097,74.74
2.0028,75.056,74.957
2.0813,75.062,75.55
2.1598,75.086,75.696
2.2384,75.098,75.198
2.3169,74.99,74.684
2.3955,74.775,74.713
2.474,74.577,75.155
2.5525,74.531,74.952
2.6311,74.789,74.412
2.7096,75.169,74.604
2.7882,75.439,75.488
2.8667,75.372,75.448
2.9452,74.976,74.478
3.0238,74.631,74.404
3.1023,74.557,75.309
3.1809,74.902,75.651
3.2594,75.313,75.141
3.3379,75.511,74.817
3.4165,75.455,74.73
3.495,75.155,74.454
3.5736,74.89,74.723
3.6521,74.764,75.544
3.7306,74.765,75.453
3.8092,74.855,74.335
3.8877,74.939,74.635
3.9663,74.991,75.53
4.0448,75.007,75.526
4.1233,74.984,75.035
4.2019,74.981,74.908
4.2804,75.038,74.691
4.359,75.121,74.662
4.4375,75.185,74.973
4.516,75.102,75.424
4.5946,74.925,75.682
4.6731,74.77,75.368
4.7517,74.76,74.708
4.8302,74.899,74.113
4.9087,75.034,74.011
4.9873,75.096,74.953
5.0658,75.043,76.251
5.1444,75.033,75.972
5.2229,75.087,74.987
5.3014,75.126,74.64
5.38,75.055,74.7
5.4585,74.859,74.774
5.5371,74.761,74.935
5.6156,74.852,74.608
5.6941,75.186,74.857
5.7727,75.43,75.332
5.8512,75.329,75.093
5.9298,74.952,75.104
6.0083,74.441,75.47
6.0868,74.338,75.082
6.1654,74.674,74.742
6.2439,75.206,74.955


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_304.csv <==
x,qOut,qIn
0.03927,74.629,75.198
0.11781,74.334,75.524
0.19635,74.339,74.814
0.27489,74.672,74.243
0.35343,75.295,74.829
0.43197,75.777,75.115
0.51051,75.864,75.114
0.58905,75.579,75.29
0.66759,75.007,75.22
0.74613,74.642,74.934
0.82467,74.615,74.854
0.90321,74.801,74.817
0.98175,75.03,74.772
1.0603,75.124,75.133
1.1388,75.133,75.681
1.2174,75.092,75.684
1.2959,75.028,74.772
1.3744,74.906,74.082
1.453,74.784,74.397
1.5315,74.735,75.359
1.6101,74.828,75.484
1.6886,75.035,74.797
1.7671,75.216,74.593
1.8457,75.275,75.354
1.9242,75.138,75.751
2.0028,74.911,74.805
2.0813,74.791,74.095
2.1598,74.844,74.551
2.2384,75.102,75.152
2.3169,75.329,74.945
2.3955,75.342,75.135
2.474,75.148,75.495
2.5525,74.795,74.985
2.6311,74.61,74.652
2.7096,74.684,74.938
2.7882,74.918,75.003
2.8667,75.184,75.133
2.9452,75.29,75.481
3.0238,75.243,75.158
3.1023,75.099,74.403
3.1809,74.919,74.401
3.2594,74.765,75.096
3.3379,74.696,75.456
3.4165,74.744,75.441
3.495,74.931,75.579
3.5736,75.156,75.026
3.6521,75.264,74.158
3.7306,75.217,74.561
3.8092,75.004,75.528
3.8877,74.871,75.203
3.9663,74.915,74.734
4.0448,75.052,74.795
4.1233,75.169,75.329
4.2019,75.06,75.273
4.2804,74.842,74.625
4.359,74.687,74.181
4.4375,74.762,74.963
4.516,75.053,75.75
4.5946,75.325,75.612
4.6731,75.426,75.079
4.7517,75.228,74.592
4.8302,74.905,74.576
4.9087,74.721,75.145
4.9873,74.745,75.659
5.0658,74.996,75.206
5.1444,75.186,74.231
5.2229,75.197,73.77
5.3014,75.063,74.124
5.38,74.85,75.504
5.4585,74.736,76.278
5.5371,74.764,75.779
5.6156,74.9,74.968
5.6941,75.103,75.18
5.7727,75.245,75.268
5.8512,75.254,74.5
5.9298,75.161,74.31
6.0083,75.018,75.157
6.0868,74.99,75.308
6.1654,74.993,75.02
6.2439,74.911,74.752


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_305.csv <==
x,qOut,qIn
0.03927,74.756,75.126
0.11781,74.993,75.1
0.19635,75.287,74.896
0.27489,75.469,75.259
0.35343,75.379,75.07
0.43197,75.059,74.691
0.51051,74.786,75.087
0.58905,74.706,75.076
0.66759,74.913,74.961
0.74613,75.168,75.141
0.82467,75.28,74.766
0.90321,75.21,74.644
0.98175,74.954,75.908
1.0603,74.712,75.935
1.1388,74.624,74.507
1.2174,74.701,73.948
1.2959,74.927,75.036
1.3744,75.124,75.611
1.453,75.201,75.254
1.5315,75.165,74.752
1.6101,75.044,74.779
1.6886,74.955,75.07
1.7671,74.916,75.216
1.8457,74.912,74.94
1.9242,74.924,74.65
2.0028,74.979,74.953
2.0813,75.086,75.364
2.1598,75.19,75.382
2.2384,75.224,75.116
2.3169,75.098,74.592
2.3955,74.916,74.295
2.474,74.8,74.997
2.5525,74.863,75.866
2.6311,75.043,75.586
2.7096,75.165,74.842
2.7882,75.163,74.215
2.8667,75.002,74.166
2.9452,74.864,74.652
3.0238,74.849,75.338
3.1023,74.936,75.762
3.1809,75.082,75.553
3.2594,75.157,75.266
3.3379,75.121,74.96
3.4165,75.005,74.527
3.495,74.845,74.711
3.5736,74.802,75.341
3.6521,74.937,75.277
3.7306,75.151,74.357
3.8092,75.323,73.863
3.8877,75.156,74.789
3.9663,74.759,75.924
4.0448,74.417,76.13
4.1233,74.421,75.35
4.2019,74.845,74.927
4.2804,75.341,74.806
4.359,75.656,74.72
4.4375,75.575,74.604
4.516,75.231,74.978
4.5946,74.918,75.23
4.6731,74.754,74.709
4.7517,74.808,74.787
4.8302,74.795,75.649
4.9087,74.676,75.573
4.9873,74.58,74.388
5.0658,74.655,73.921
5.1444,75.018,75.111
5.2229,75.445,75.878
5.3014,75.709,75.483
5.38,75.6,75.125
5.4585,75.156,75.127
5.5371,74.732,74.878
5.6156,74.531,74.813
5.6941,74.698,74.857
5.7727,74.948,74.869
5.8512,75.102,75.096
5.9298,75.138,75.512
6.0083,75.069,75.344
6.0868,74.956,74.626
6.1654,74.817,74.355
6.2439,74.725,74.581


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_306.csv <==
x,qOut,qIn
0.03927,75.617,75.147
0.11781,75.167,74.59
0.19635,74.782,75.036
0.27489,74.673,75.801
0.35343,74.979,75.216
0.43197,75.26,74.247
0.51051,75.26,74.118
0.58905,75.045,74.913
0.66759,74.747,75.776
0.74613,74.711,75.251
0.82467,74.844,74.697
0.90321,74.99,75.118
0.98175,74.996,75.013
1.0603,74.929,74.499
1.1388,74.943,74.761
1.2174,75.052,75.039
1.2959,75.238,75.039
1.3744,75.303,75.128
1.453,75.202,75.149
1.5315,74.996,75.06
1.6101,74.768,75.122
1.6886,74.676,75.336
1.7671,74.757,75.334
1.8457,74.952,74.947
1.9242,75.194,74.524
2.0028,75.298,74.495
2.0813,75.203,74.737
2.1598,74.988,75.233
2.2384,74.762,75.449
2.3169,74.729,75.231
2.3955,74.841,74.965
2.474,74.993,74.724
2.5525,75.081,74.891
2.6311,75.106,75.217
2.7096,75.141,75.156
2.7882,75.191,74.689
2.8667,75.245,74.432
2.9452,75.182,74.869
3.0238,74.996,75.306
3.1023,74.778,75.214
3.1809,74.635,75.322
3.2594,74.71,75.814
3.3379,74.934,75.623
3.4165,75.173,74.578
3.495,75.293,74.055
3.5736,75.211,74.474
3.6521,75.045,74.907
3.7306,74.906,75.513
3.8092,74.893,75.377
3.8877,74.921,74.739
3.9663,74.884,74.719
4.0448,74.805,75.138
4.1233,74.73,75.198
4.2019,74.848,74.857
4.2804,75.131,74.666
4.359,75.429,74.914
4.4375,75.59,75.583
4.516,75.399,75.475
4.5946,74.973,74.77
4.6731,74.561,74.406
4.7517,74.421,74.239
4.8302,74.652,74.236
4.9087,75.008,75.09
4.9873,75.286,76.39
5.0658,75.315,76.077
5.1444,75.138,74.663
5.2229,74.932,74.238
5.3014,74.809,74.776
5.38,74.853,75.013
5.4585,74.985,75.221
5.5371,75.126,75.701
5.6156,75.207,75.143
5.6941,75.173,74.045
5.7727,74.941,74.601
5.8512,74.618,75.513
5.9298,74.396,75.39
6.0083,74.466,74.44
6.0868,74.89,74.445
6.1654,75.392,75.109
6.2439,75.714,75.611


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_307.csv <==
x,qOut,qIn
0.03927,75.12,75.173
0.11781,74.956,75.422
0.19635,74.824,74.81
0.27489,74.758,74.478
0.35343,74.778,75.323
0.43197,74.841,75.632
0.51051,74.936,74.98
0.58905,75.042,74.649
0.66759,75.145,75.15
0.74613,75.161,75.089
0.82467,75.066,74.757
0.90321,74.924,74.908
0.98175,74.812,75.005
1.0603,74.856,74.712
1.1388,74.986,74.803
1.2174,75.102,75.17
1.2959,75.109,75.248
1.3744,75.023,75.057
1.453,74.962,74.603
1.5315,74.972,74.119
1.6101,75.079,75.148
1.6886,75.154,76.558
1.7671,75.139,76.402
1.8457,75.054,74.943
1.9242,74.943,73.354
2.0028,74.886,73.402
2.0813,74.876,74.889
2.1598,74.894,76.135
2.2384,74.926,75.413
2.3169,74.986,74.957
2.3955,75.026,75.436
2.474,75,75.568
2.5525,74.859,74.83
2.6311,74.707,74.418
2.7096,74.748,74.646
2.7882,74.999,75.141
2.8667,75.446,75.242
2.9452,75.637,74.822
3.0238,75.321,74.667
3.1023,74.704,74.97
3.1809,74.092,75.171
3.2594,74.177,75.229
3.3379,74.772,75.074
3.4165,75.471,74.572
3.495,75.877,74.736
3.5736,75.763,75.298
3.6521,75.344,75.191
3.7306,74.901,74.98
3.8092,74.707,75.219
3.8877,74.771,75.255
3.9663,74.89,74.89
4.0448,74.973,74.542
4.1233,74.962,75.323
4.2019,74.96,75.62
4.2804,74.987,74.71
4.359,75.021,74.257
4.4375,75.04,74.926
4.516,75.001,75.257
4.5946,74.928,74.955
4.6731,74.873,74.594
4.7517,74.887,75.299
4.8302,75.005,75.647
4.9087,75.137,75.092
4.9873,75.206,75.031
5.0658,75.142,75.406
5.1444,75.021,75.081
5.2229,74.955,74.628
5.3014,74.958,74.662
5.38,75.016,75.097
5.4585,74.992,74.96
5.5371,74.897,74.591
5.6156,74.802,74.713
5.6941,74.782,75.253
5.7727,74.868,75.406
5.8512,74.993,75.243
5.9298,75.113,74.831
6.0083,75.196,74.556
6.0868,75.257,74.917
6.1654,75.279,75.212
6.2439,75.24,74.903


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_308.csv <==
x,qOut,qIn
0.03927,74.812,74.013
0.11781,74.904,74.706
0.19635,75.076,75.474
0.27489,75.158,75.453
0.35343,74.998,75.047
0.43197,74.76,75.016
0.51051,74.669,75.219
0.58905,74.751,75.321
0.66759,74.982,74.608
0.74613,75.143,74.046
0.82467,75.226,74.403
0.90321,75.256,75.526
0.98175,75.263,75.954
1.0603,75.161,75.212
1.1388,74.93,74.742
1.2174,74.688,74.787
1.2959,74.573,74.832
1.3744,74.751,74.634
1.453,75.08,74.853
1.5315,75.372,75.509
1.6101,75.451,75.539
1.6886,75.249,75.075
1.7671,74.917,74.895
1.8457,74.626,74.607
1.9242,74.534,74.615
2.0028,74.683,75.328
2.0813,74.978,75.387
2.1598,75.282,74.4
2.2384,75.463,73.971
2.3169,75.347,74.835
2.3955,75.02,75.537
2.474,74.703,75.723
2.5525,74.624,75.885
2.6311,74.874,75.423
2.7096,75.196,74.533
2.7882,75.397,74.39
2.8667,75.315,74.772
2.9452,75.074,74.945
3.0238,74.88,75.182
3.1023,74.797,75.204
3.1809,74.854,75.078
3.2594,74.831,74.927
3.3379,74.704,74.631
3.4165,74.587,74.746
3.495,74.611,75.596
3.5736,74.921,75.883
3.6521,75.351,75.167
3.7306,75.671,74.289
3.8092,75.661,74.872
3.8877,75.248,75.288
3.9663,74.781,74.605
4.0448,74.531,74.511
4.1233,74.716,75.218
4.2019,75.047,75.061
4.2804,75.215,74.822
4.359,75.17,75.15
4.4375,74.924,75.608
4.516,74.806,75.075
4.5946,74.903,74.073
4.6731,75.121,74.185
4.7517,75.341,75.867
4.8302,75.341,76.076
4.9087,75.138,74.973
4.9873,74.865,74.436
5.0658,74.672,74.642
5.1444,74.685,74.941
5.2229,74.81,75.405
5.3014,74.958,75.322
5.38,75.05,74.878
5.4585,75.111,74.791
5.5371,75.13,74.648
5.6156,75.081,74.553
5.6941,74.938,75.146
5.7727,74.791,75.444
5.8512,74.792,75.01
5.9298,74.943,74.637
6.0083,75.217,75.352
6.0868,75.329,75.93
6.1654,75.208,75.385
6.2439,74.981,74.408


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_309.csv <==
x,qOut,qIn
0.03927,75.119,75.496
0.11781,75.326,75.116
0.19635,75.352,74.337
0.27489,75.214,74.109
0.35343,74.953,75.475
0.43197,74.801,75.739
0.51051,74.819,74.384
0.58905,74.932,73.972
0.66759,75.042,75.695
0.74613,75.034,76.46
0.82467,74.989,75.68
0.90321,74.981,74.612
0.98175,75.072,74.631
1.0603,75.172,74.657
1.1388,75.175,74.239
1.2174,75.077,74.555
1.2959,74.895,75.486
1.3744,74.776,75.602
1.453,74.747,75.564
1.5315,74.775,75.335
1.6101,74.816,74.511
1.6886,74.852,74.348
1.7671,74.956,74.821
1.8457,75.141,75.17
1.9242,75.411,75.52
2.0028,75.57,75.363
2.0813,75.42,74.658
2.1598,75.018,74.503
2.2384,74.473,75.177
2.3169,74.297,75.132
2.3955,74.563,74.57
2.474,75.049,74.379
2.5525,75.511,74.709
2.6311,75.617,75.441
2.7096,75.384,75.957
2.7882,74.997,75.421
2.8667,74.668,74.468
2.9452,74.655,74.629
3.0238,74.868,75.237
3.1023,75.131,75.454
3.1809,75.272,75.551
3.2594,75.194,74.94
3.3379,74.996,73.895
3.4165,74.79,74.235
3.495,74.685,75.654
3.5736,74.686,75.77
3.6521,74.762,75.173
3.7306,74.898,74.651
3.8092,75.086,74.382
3.8877,75.267,74.511
3.9663,75.325,75.184
4.0448,75.252,75.703
4.1233,75.061,75.324
4.2019,74.982,74.893
4.2804,75.024,74.902
4.359,75.072,75.004
4.4375,74.988,74.7
4.516,74.774,74.857
4.5946,74.689,75.406
4.6731,74.808,75.32
4.7517,75.157,74.671
4.8302,75.329,74.763
4.9087,75.171,74.893
4.9873,74.85,74.574
5.0658,74.587,74.73
5.1444,74.74,75.408
5.2229,75.105,75.74
5.3014,75.414,75.374
5.38,75.416,74.771
5.4585,75.131,74.655
5.5371,74.857,74.753
5.6156,74.751,75.104
5.6941,74.92,75.291
5.7727,75.121,74.912
5.8512,75.173,74.593
5.9298,75.061,74.862
6.0083,74.811,75.541
6.0868,74.645,75.302
6.1654,74.663,74.696
6.2439,74.837,74.879


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_310.csv <==
x,qOut,qIn
0.03927,75.076,75.492
0.11781,74.88,75.375
0.19635,74.753,74.868
0.27489,74.733,74.862
0.35343,74.837,75.344
0.43197,74.976,75.288
0.51051,75.111,74.756
0.58905,75.205,74.205
0.66759,75.227,74.553
0.74613,75.117,75.295
0.82467,74.929,75.658
0.90321,74.762,75.849
0.98175,74.721,75.006
1.0603,74.825,74.035
1.1388,74.972,74.596
1.2174,75.098,75.708
1.2959,75.155,75.567
1.3744,75.195,74.651
1.453,75.204,74.231
1.5315,75.146,74.364
1.6101,74.986,75.165
1.6886,74.765,75.627
1.7671,74.639,75.228
1.8457,74.68,74.884
1.9242,74.936,74.611
2.0028,75.246,74.423
2.0813,75.413,74.993
2.1598,75.38,75.769
2.2384,75.119,76.053
2.3169,74.907,75.4
2.3955,74.877,74.369
2.474,74.948,74.058
2.5525,74.999,74.84
2.6311,74.853,74.976
2.7096,74.713,74.524
2.7882,74.719,74.951
2.8667,74.985,76.127
2.9452,75.219,75.54
3.0238,75.187,74.306
3.1023,74.963,74.294
3.1809,74.685,75.041
3.2594,74.787,75.245
3.3379,75.17,75.443
3.4165,75.543,75.544
3.495,75.605,75.185
3.5736,75.176,74.668
3.6521,74.626,74.513
3.7306,74.291,74.769
3.8092,74.45,74.827
3.8877,74.885,74.864
3.9663,75.265,75.219
4.0448,75.441,75.317
4.1233,75.314,75.376
4.2019,75.027,75.175
4.2804,74.793,74.588
4.359,74.734,74.496
4.4375,74.94,74.743
4.516,75.254,74.919
4.5946,75.446,75.179
4.6731,75.412,75.156
4.7517,75.082,74.655
4.8302,74.717,74.824
4.9087,74.563,75.683
4.9873,74.645,76.013
5.0658,74.933,74.459
5.1444,75.176,74.042
5.2229,75.286,75.346
5.3014,75.258,75.623
5.38,75.099,74.383
5.4585,74.891,74.342
5.5371,74.739,75.089
5.6156,74.694,75.583
5.6941,74.791,75.43
5.7727,74.928,75.035
5.8512,75.029,74.704
5.9298,75.09,74.793
6.0083,75.122,75.042
6.0868,75.19,74.836
6.1654,75.241,74.601
6.2439,75.219,74.863


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_311.csv <==
x,qOut,qIn
0.03927,74.806,74.337
0.11781,74.95,74.081
0.19635,75.053,74.894
0.27489,75.082,75.472
0.35343,75.021,75.1
0.43197,74.913,75.012
0.51051,74.845,75.228
0.58905,74.868,74.953
0.66759,75.022,74.633
0.74613,75.202,75.016
0.82467,75.271,75.377
0.90321,75.21,75.387
0.98175,75.027,75.15
1.0603,74.91,74.856
1.1388,74.874,74.611
1.2174,74.866,74.52
1.2959,74.815,74.724
1.3744,74.77,75.453
1.453,74.847,75.816
1.5315,75.016,75.251
1.6101,75.218,74.635
1.6886,75.211,74.653
1.7671,75.039,74.92
1.8457,74.868,75.224
1.9242,74.871,75.63
2.0028,75.085,75.426
2.0813,75.265,74.401
2.1598,75.274,74.026
2.2384,75.006,75.183
2.3169,74.704,75.323
2.3955,74.613,74.544
2.474,74.754,74.689
2.5525,75.101,75.426
2.6311,75.345,75.293
2.7096,75.347,74.899
2.7882,75.162,74.632
2.8667,74.881,75.292
2.9452,74.818,75.615
3.0238,74.973,74.785
3.1023,75.177,74.242
3.1809,75.245,75.414
3.2594,75.028,76.004
3.3379,74.741,75.226
3.4165,74.572,74.523
3.495,74.681,74.664
3.5736,74.919,74.899
3.6521,75.092,75.054
3.7306,75.153,74.947
3.8092,75.09,74.494
3.8877,75.044,74.484
3.9663,75.032,74.903
4.0448,75.03,75.558
4.1233,75.006,76.186
4.2019,74.976,75.777
4.2804,75.001,74.901
4.359,75.079,74.261
4.4375,75.196,73.827
4.516,75.232,74.344
4.5946,75.152,75.47
4.6731,74.999,75.9
4.7517,74.833,75.155
4.8302,74.744,74.9
4.9087,74.703,75.149
4.9873,74.695,74.915
5.0658,74.709,74.845
5.1444,74.869,75.057
5.2229,75.197,74.82
5.3014,75.537,74.654
5.38,75.719,75.427
5.4585,75.392,75.687
5.5371,74.775,74.719
5.6156,74.268,73.968
5.6941,74.272,74.921
5.7727,74.766,75.843
5.8512,75.298,75.682
5.9298,75.608,75.035
6.0083,75.499,74.309
6.0868,75.163,74.615
6.1654,74.863,75.604
6.2439,74.72,75.64


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_312.csv <==
x,qOut,qIn
0.03927,74.593,75.455
0.11781,74.491,74.978
0.19635,74.646,74.697
0.27489,74.909,75.024
0.35343,75.133,75.285
0.43197,75.283,74.853
0.51051,75.353,74.625
0.58905,75.32,74.887
0.66759,75.16,75.558
0.74613,74.931,75.686
0.82467,74.771,75.008
0.90321,74.731,74.412
0.98175,74.834,74.523
1.0603,74.959,74.706
1.1388,75.046,74.901
1.2174,75.089,74.92
1.2959,75.09,74.725
1.3744,75.066,75.175
1.453,75.013,75.786
1.5315,74.95,75.531
1.6101,74.894,74.534
1.6886,74.912,74.409
1.7671,75.019,75.058
1.8457,75.16,75.58
1.9242,75.273,75.579
2.0028,75.204,75.184
2.0813,74.965,74.549
2.1598,74.688,74.597
2.2384,74.516,75.086
2.3169,74.59,75.025
2.3955,74.815,74.924
2.474,75.072,75.078
2.5525,75.251,75.41
2.6311,75.299,74.869
2.7096,75.217,74.003
2.7882,75.067,74.348
2.8667,74.913,75.146
2.9452,74.907,75.499
3.0238,75.05,76.117
3.1023,75.226,75.841
3.1809,75.305,74.226
3.2594,75.137,73.882
3.3379,74.885,74.67
3.4165,74.728,75.119
3.495,74.831,75.322
3.5736,75.08,75.514
3.6521,75.201,75.067
3.7306,75.107,74.585
3.8092,74.757,74.713
3.8877,74.489,75.397
3.9663,74.522,75.839
4.0448,74.821,75.144
4.1233,75.309,74.107
4.2019,75.634,74.437
4.2804,75.58,75.241
4.359,75.202,75.656
4.4375,74.616,75.354
4.516,74.387,74.46
4.5946,74.598,73.961
4.6731,75.009,74.882
4.7517,75.342,76.143
4.8302,75.315,75.617
4.9087,75.116,74.706
4.9873,74.947,74.817
5.0658,74.992,75.302
5.1444,75.117,74.741
5.2229,75.118,74.176
5.3014,74.998,74.49
5.38,74.809,75.308
5.4585,74.825,75.447
5.5371,74.966,75.123
5.6156,75.076,75.003
5.6941,74.994,75.709
5.7727,74.804,75.352
5.8512,74.773,74.3
5.9298,74.951,74.421
6.0083,75.334,75.296
6.0868,75.532,74.988
6.1654,75.383,74.537
6.2439,75.011,75.006


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_313.csv <==
x,qOut,qIn
0.03927,75.114,74.522
0.11781,75.286,75.157
0.19635,75.385,75.412
0.27489,75.374,75.114
0.35343,75.213,75.087
0.43197,74.874,75.57
0.51051,74.563,75.355
0.58905,74.443,74.268
0.66759,74.649,74.523
0.74613,75.033,75.659
0.82467,75.344,75.458
0.90321,75.446,74.644
0.98175,75.242,74.63
1.0603,74.897,75.133
1.1388,74.655,75.321
1.2174,74.611,74.953
1.2959,74.818,74.892
1.3744,75.085,75.429
1.453,75.278,75.199
1.5315,75.344,74.174
1.6101,75.249,74.363
1.6886,75.062,75.543
1.7671,74.897,75.91
1.8457,74.823,75.677
1.9242,74.894,74.759
2.0028,75.008,73.926
2.0813,75.061,74.398
2.1598,75.041,75.431
2.2384,74.957,75.235
2.3169,74.961,74.901
2.3955,75.045,75.246
2.474,75.119,75.276
2.5525,75.08,74.636
2.6311,74.875,74.373
2.7096,74.703,74.637
2.7882,74.7,75.19
2.8667,74.971,75.77
2.9452,75.313,75.582
3.0238,75.438,74.637
3.1023,75.283,74.123
3.1809,74.832,75.067
3.2594,74.538,75.741
3.3379,74.615,75.529
3.4165,74.941,74.974
3.495,75.339,74.65
3.5736,75.395,74.922
3.6521,75.13,75.423
3.7306,74.767,75.498
3.8092,74.555,74.539
3.8877,74.698,73.904
3.9663,75.002,74.352
4.0448,75.264,75.19
4.1233,75.305,75.519
4.2019,75.128,75.385
4.2804,74.926,75.013
4.359,74.834,74.772
4.4375,74.961,75.069
4.516,75.172,75.443
4.5946,75.298,75.441
4.6731,75.295,74.966
4.7517,75.152,74.617
4.8302,75.02,74.627
4.9087,74.9,74.717
4.9873,74.77,74.86
5.0658,74.607,75.034
5.1444,74.546,75.094
5.2229,74.697,75.151
5.3014,74.982,75.5
5.38,75.292,75.525
5.4585,75.363,75.039
5.5371,75.244,74.733
5.6156,75.086,74.362
5.6941,75.052,74.334
5.7727,75.139,74.866
5.8512,75.143,75.376
5.9298,75.011,75.613
6.0083,74.732,75.128
6.0868,74.591,74.911
6.1654,74.665,74.961
6.2439,74.874,74.582


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_314.csv <==
x,qOut,qIn
0.03927,75.272,75.078
0.11781,75.235,75.437
0.19635,75.062,74.875
0.27489,74.911,74.382
0.35343,74.933,75.334
0.43197,75.081,75.975
0.51051,75.167,75.137
0.58905,75.116,74.227
0.66759,74.886,74.8
0.74613,74.666,75.337
0.82467,74.6,75.17
0.90321,74.7,74.836
0.98175,74.952,74.738
1.0603,75.196,74.818
1.1388,75.308,74.867
1.2174,75.266,74.93
1.2959,75.064,74.811
1.3744,74.903,74.81
1.453,74.904,75.294
1.5315,75.026,75.856
1.6101,75.196,75.579
1.6886,75.202,74.627
1.7671,75.07,74.111
1.8457,74.912,74.789
1.9242,74.846,75.605
2.0028,74.916,75.078
2.0813,74.991,74.55
2.1598,74.998,74.754
2.2384,74.881,74.858
2.3169,74.756,74.984
2.3955,74.733,75.338
2.474,74.83,75.03
2.5525,75.04,74.767
2.6311,75.252,75.538
2.7096,75.364,75.998
2.7882,75.334,75.397
2.8667,75.132,74.193
2.9452,74.89,73.762
3.0238,74.77,74.201
3.1023,74.798,75.268
3.1809,74.966,76.087
3.2594,75.054,75.859
3.3379,75.006,75.089
3.4165,74.895,74.628
3.495,74.814,74.708
3.5736,74.887,74.796
3.6521,75.065,74.988
3.7306,75.266,74.865
3.8092,75.418,74.743
3.8877,75.4,74.901
3.9663,75.131,75.013
4.0448,74.719,75.294
4.1233,74.305,75.442
4.2019,74.293,75.16
4.2804,74.689,74.667
4.359,75.253,74.258
4.4375,75.727,74.752
4.516,75.745,75.484
4.5946,75.374,75.673
4.6731,74.887,75.376
4.7517,74.587,74.715
4.8302,74.645,74.49
4.9087,74.815,74.646
4.9873,74.951,74.974
5.0658,74.949,75.787
5.1444,75.002,75.52
5.2229,75.126,74.372
5.3014,75.218,74.526
5.38,75.155,75.559
5.4585,74.895,75.206
5.5371,74.691,74.726
5.6156,74.684,74.911
5.6941,74.974,75.247
5.7727,75.29,75.112
5.8512,75.375,74.691
5.9298,75.216,74.073
6.0083,74.851,74.708
6.0868,74.679,75.736
6.1654,74.791,75.519
6.2439,75.047,74.787


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_315.csv <==
x,qOut,qIn
0.03927,74.699,75.227
0.11781,74.752,75.227
0.19635,74.914,75.135
0.27489,75.089,74.867
0.35343,75.193,74.628
0.43197,75.19,74.944
0.51051,75.095,75.101
0.58905,74.969,74.672
0.66759,74.878,74.409
0.74613,74.907,74.88
0.82467,74.999,75.566
0.90321,75.079,75.785
0.98175,75.072,75.247
1.0603,75.024,74.855
1.1388,75.026,74.621
1.2174,75.081,74.724
1.2959,75.171,75.291
1.3744,75.161,74.952
1.453,75.052,74.28
1.5315,74.904,74.625
1.6101,74.786,75.542
1.6886,74.73,75.526
1.7671,74.72,75.071
1.8457,74.77,74.647
1.9242,74.894,74.842
2.0028,75.113,75.421
2.0813,75.318,75.738
2.1598,75.407,75.344
2.2384,75.286,74.544
2.3169,75.016,74.255
2.3955,74.782,74.354
2.474,74.672,74.883
2.5525,74.741,75.288
2.6311,74.855,75.324
2.7096,74.958,75.276
2.7882,75.042,74.79
2.8667,75.109,74.529
2.9452,75.135,75.052
3.0238,75.121,75.454
3.1023,75.109,75.501
3.1809,75.152,75.254
3.2594,75.236,74.588
3.3379,75.196,74.056
3.4165,74.993,74.813
3.495,74.623,76.237
3.5736,74.448,76.03
3.6521,74.605,74.955
3.7306,74.947,74.224
3.8092,75.284,74.368
3.8877,75.289,74.479
3.9663,75.078,74.642
4.0448,74.866,75.329
4.1233,74.872,75.658
4.2019,75.093,75.146
4.2804,75.243,74.929
4.359,75.203,75.272
4.4375,74.896,75.064
4.516,74.69,74.137
4.5946,74.808,74.037
4.6731,75.144,75.411
4.7517,75.545,76.166
4.8302,75.512,74.972
4.9087,75.059,74.325
4.9873,74.508,75.08
5.0658,74.234,75.278
5.1444,74.509,74.602
5.2229,75.009,74.597
5.3014,75.444,74.71
5.38,75.566,75.343
5.4585,75.382,75.838
5.5371,75.05,75.174
5.6156,74.736,74.379
5.6941,74.59,74.856
5.7727,74.673,75.295
5.8512,74.91,75.033
5.9298,75.179,74.908
6.0083,75.361,75.062
6.0868,75.321,75.006
6.1654,75.104,74.947
6.2439,74.848,75.064


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_316.csv <==
x,qOut,qIn
0.03927,75.123,75.195
0.11781,75.158,75.388
0.19635,75.129,74.969
0.27489,75.072,74.337
0.35343,75.002,74.672
0.43197,74.874,75.508
0.51051,74.797,75.627
0.58905,74.832,75.133
0.66759,75.022,74.394
0.74613,75.198,74.46
0.82467,75.221,75.222
0.90321,75.111,75.704
0.98175,74.924,75.173
1.0603,74.885,74.568
1.1388,74.979,74.703
1.2174,75.095,75.096
1.2959,75.112,74.418
1.3744,74.979,74.202
1.453,74.852,75.239
1.5315,74.827,75.936
1.6101,74.979,75.805
1.6886,75.142,75.495
1.7671,75.162,74.91
1.8457,75.056,74.526
1.9242,74.871,74.927
2.0028,74.865,75.129
2.0813,75.025,74.6
2.1598,75.196,74.299
2.2384,75.21,74.988
2.3169,74.952,75.271
2.3955,74.646,75.014
2.474,74.485,74.973
2.5525,74.632,75.565
2.6311,74.975,75.54
2.7096,75.328,74.65
2.7882,75.57,74.253
2.8667,75.606,75.375
2.9452,75.406,75.622
3.0238,75.076,74.761
3.1023,74.763,74.361
3.1809,74.617,75.134
3.2594,74.652,75.404
3.3379,74.745,74.929
3.4165,74.842,74.657
3.495,74.911,75.233
3.5736,75.039,75.187
3.6521,75.186,74.692
3.7306,75.275,74.698
3.8092,75.229,74.81
3.8877,75.068,74.67
3.9663,74.93,75.174
4.0448,74.878,76.111
4.1233,74.948,75.939
4.2019,75.009,74.581
4.2804,75.006,73.614
4.359,74.966,74.001
4.4375,74.931,75.552
4.516,74.977,76.303
4.5946,75.049,75.774
4.6731,75.081,74.565
4.7517,75.013,74.672
4.8302,74.851,75.071
4.9087,74.721,74.59
4.9873,74.715,74.624
5.0658,74.906,75.016
5.1444,75.23,74.874
5.2229,75.461,75.072
5.3014,75.448,75.372
5.38,75.062,75.156
5.4585,74.573,74.89
5.5371,74.404,74.734
5.6156,74.63,74.581
5.6941,75.237,74.982
5.7727,75.673,75.436
5.8512,75.653,75.318
5.9298,75.265,75.034
6.0083,74.676,74.815
6.0868,74.46,74.88
6.1654,74.612,75.042
6.2439,74.913,74.97


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_317.csv <==
x,qOut,qIn
0.03927,74.759,74.563
0.11781,75.02,74.554
0.19635,75.201,74.812
0.27489,75.268,75.321
0.35343,75.198,75.247
0.43197,75.07,75.07
0.51051,74.98,75.401
0.58905,74.954,75.312
0.66759,75.004,74.916
0.74613,75.025,74.986
0.82467,75.008,74.753
0.90321,74.988,74.195
0.98175,75.006,74.77
1.0603,75.041,75.641
1.1388,75,75.525
1.2174,74.886,75.039
1.2959,74.727,74.5
1.3744,74.718,74.697
1.453,74.886,75.496
1.5315,75.138,75.794
1.6101,75.362,75.32
1.6886,75.415,74.483
1.7671,75.296,74.027
1.8457,75.072,74.857
1.9242,74.815,75.583
2.0028,74.651,75.167
2.0813,74.646,74.824
2.1598,74.777,74.523
2.2384,75.009,74.697
2.3169,75.175,75.318
2.3955,75.198,75.385
2.474,75.124,74.822
2.5525,75.024,74.891
2.6311,75.065,75.241
2.7096,75.161,74.71
2.7882,75.19,74.367
2.8667,75.032,75.627
2.9452,74.799,76.452
3.0238,74.72,75.665
3.1023,74.815,74.273
3.1809,75.056,73.961
3.2594,75.118,74.701
3.3379,74.995,75.511
3.4165,74.838,75.653
3.495,74.821,74.902
3.5736,74.994,74.573
3.6521,75.117,74.723
3.7306,75.091,74.943
3.8092,74.854,74.811
3.8877,74.727,74.894
3.9663,74.873,75.485
4.0448,75.187,75.843
4.1233,75.527,75.028
4.2019,75.514,74.28
4.2804,75.174,74.415
4.359,74.758,74.794
4.4375,74.547,74.604
4.516,74.759,74.955
4.5946,75.103,75.987
4.6731,75.318,76.001
4.7517,75.173,74.712
4.8302,74.821,74.574
4.9087,74.616,75.087
4.9873,74.675,74.914
5.0658,75.048,74.163
5.1444,75.382,74.449
5.2229,75.457,75.432
5.3014,75.264,75.776
5.38,74.838,75.057
5.4585,74.506,74.759
5.5371,74.451,74.941
5.6156,74.654,75.143
5.6941,75.053,75.032
5.7727,75.416,75.093
5.8512,75.584,75.136
5.9298,75.504,74.733
6.0083,75.149,74.77
6.0868,74.745,75.357
6.1654,74.52,75.367
6.2439,74.525,74.899


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_318.csv <==
x,qOut,qIn
0.03927,75.072,75.404
0.11781,75.261,75.591
0.19635,75.248,75.085
0.27489,75.075,74.672
0.35343,74.823,74.448
0.43197,74.757,74.787
0.51051,74.861,75.453
0.58905,75.025,75.333
0.66759,75.133,74.648
0.74613,75.168,74.724
0.82467,75.185,74.796
0.90321,75.172,74.588
0.98175,75.1,74.919
1.0603,74.936,75.75
1.1388,74.828,75.936
1.2174,74.85,75.362
1.2959,75.048,74.956
1.3744,75.172,74.798
1.453,75.101,74.499
1.5315,74.925,74.464
1.6101,74.78,74.816
1.6886,74.875,74.904
1.7671,75.028,74.79
1.8457,75.077,74.743
1.9242,74.88,75.686
2.0028,74.642,76.161
2.0813,74.621,75.253
2.1598,74.837,74.508
2.2384,75.256,74.653
2.3169,75.57,74.727
2.3955,75.614,74.812
2.474,75.394,75.211
2.5525,74.952,75.934
2.6311,74.599,75.41
2.7096,74.477,74.246
2.7882,74.547,74.116
2.8667,74.732,74.776
2.9452,74.892,75.079
3.0238,75.068,75.404
3.1023,75.255,75.752
3.1809,75.444,75.266
3.2594,75.442,74.298
3.3379,75.193,74.234
3.4165,74.852,74.933
3.495,74.61,75.14
3.5736,74.751,74.98
3.6521,75.096,75.131
3.7306,75.378,75.29
3.8092,75.339,75.321
3.8877,74.951,75.113
3.9663,74.583,74.62
4.0448,74.473,74.546
4.1233,74.795,75.323
4.2019,75.246,75.367
4.2804,75.487,74.794
4.359,75.418,74.819
4.4375,74.995,75.32
4.516,74.615,75.113
4.5946,74.532,74.656
4.6731,74.718,74.632
4.7517,75.079,75.697
4.8302,75.301,75.659
4.9087,75.325,74.209
4.9873,75.206,73.797
5.0658,75.017,75.216
5.1444,74.891,75.914
5.2229,74.863,75.676
5.3014,74.913,74.815
5.38,75.015,73.994
5.4585,75.089,74.696
5.5371,75.095,75.796
5.6156,75.049,75.376
5.6941,74.978,74.336
5.7727,74.976,74.755
5.8512,75.017,75.431
5.9298,75.037,75.673
6.0083,74.964,75.372
6.0868,74.818,74.84
6.1654,74.755,74.406
6.2439,74.829,74.524


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_319.csv <==
x,qOut,qIn
0.03927,74.796,75.109
0.11781,74.779,74.931
0.19635,74.883,75.219
0.27489,74.973,75.081
0.35343,74.914,74.56
0.43197,74.817,74.837
0.51051,74.875,75.356
0.58905,75.085,75.497
0.66759,75.406,75.197
0.74613,75.491,74.549
0.82467,75.252,74.252
0.90321,74.858,74.713
0.98175,74.524,75.293
1.0603,74.583,75.441
1.1388,74.896,75.266
1.2174,75.233,75.005
1.2959,75.372,75.041
1.3744,75.226,74.97
1.453,74.981,74.783
1.5315,74.812,74.622
1.6101,74.877,74.238
1.6886,75.091,74.932
1.7671,75.223,76.284
1.8457,75.178,76.205
1.9242,74.897,74.246
2.0028,74.647,73.635
2.0813,74.626,74.613
2.1598,74.818,75.538
2.2384,75.163,75.297
2.3169,75.388,74.867
2.3955,75.384,75.007
2.474,75.183,75.432
2.5525,74.846,75.547
2.6311,74.607,75.227
2.7096,74.583,74.701
2.7882,74.755,74.474
2.8667,75.079,74.859
2.9452,75.355,75.221
3.0238,75.4,75.211
3.1023,75.197,74.908
3.1809,74.766,74.756
3.2594,74.502,74.927
3.3379,74.582,75.084
3.4165,74.896,74.957
3.495,75.281,74.709
3.5736,75.437,74.776
3.6521,75.388,74.903
3.7306,75.237,74.812
3.8092,75.093,75.4
3.8877,74.984,76.145
3.9663,74.89,75.683
4.0448,74.834,74.752
4.1233,74.854,74.345
4.2019,74.964,74.575
4.2804,75.055,74.958
4.359,75.072,74.983
4.4375,74.978,75.243
4.516,74.887,75.227
4.5946,74.839,74.531
4.6731,74.816,74.415
4.7517,74.787,75.199
4.8302,74.791,75.671
4.9087,74.929,75.622
4.9873,75.176,74.985
5.0658,75.483,74.236
5.1444,75.565,74.601
5.2229,75.334,75.387
5.3014,74.945,75.341
5.38,74.596,74.795
5.4585,74.61,74.556
5.5371,74.836,74.581
5.6156,75.058,75.267
5.6941,75.068,75.447
5.7727,74.912,75.079
5.8512,74.83,75.415
5.9298,74.901,75.71
6.0083,75.162,74.212
6.0868,75.324,73.657
6.1654,75.255,75.009
6.2439,75.038,75.849


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_320.csv <==
x,qOut,qIn
0.03927,75.302,75.051
0.11781,75.138,75.51
0.19635,74.942,75.373
0.27489,74.84,74.92
0.35343,74.943,74.455
0.43197,75.183,74.416
0.51051,75.339,75.057
0.58905,75.294,75.671
0.66759,74.957,75.223
0.74613,74.607,75.034
0.82467,74.522,75.12
0.90321,74.7,74.694
0.98175,75.073,74.56
1.0603,75.266,75.081
1.1388,75.241,75.355
1.2174,75.11,75.317
1.2959,75.015,75.155
1.3744,75.029,74.864
1.453,75.009,74.497
1.5315,74.924,74.542
1.6101,74.768,74.696
1.6886,74.794,74.694
1.7671,75.014,75.345
1.8457,75.268,76.148
1.9242,75.374,75.877
2.0028,75.163,74.675
2.0813,74.857,73.846
2.1598,74.67,74.428
2.2384,74.791,75.757
2.3169,75.088,75.438
2.3955,75.294,74.442
2.474,75.292,74.484
2.5525,75.007,75.251
2.6311,74.659,74.849
2.7096,74.48,74.539
2.7882,74.54,75.243
2.8667,74.866,75.835
2.9452,75.263,75.217
3.0238,75.532,74.445
3.1023,75.561,74.291
3.1809,75.264,75.064
3.2594,74.854,75.424
3.3379,74.642,75.176
3.4165,74.686,75.08
3.495,74.985,75.157
3.5736,75.137,75.127
3.6521,75.046,75.273
3.7306,74.846,75.254
3.8092,74.711,74.373
3.8877,74.866,73.968
3.9663,75.138,74.633
4.0448,75.331,75.612
4.1233,75.264,75.706
4.2019,74.991,75.131
4.2804,74.758,74.846
4.359,74.692,74.941
4.4375,74.876,75.324
4.516,75.124,75.148
4.5946,75.303,74.578
4.6731,75.368,74.374
4.7517,75.296,74.746
4.8302,75.123,75.031
4.9087,74.887,74.997
4.9873,74.67,74.981
5.0658,74.552,75.219
5.1444,74.647,75.472
5.2229,74.912,75.368
5.3014,75.219,74.71
5.38,75.432,74.341
5.4585,75.409,75.138
5.5371,75.221,75.78
5.6156,74.991,75.437
5.6941,74.845,75.355
5.7727,74.783,74.991
5.8512,74.732,73.852
5.9298,74.701,74.028
6.0083,74.718,75.706
6.0868,74.879,75.791
6.1654,75.105,74.82
6.2439,75.282,74.405


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_321.csv <==
x,qOut,qIn
0.03927,75.019,74.171
0.11781,75.056,74.316
0.19635,75.031,75.317
0.27489,75.045,75.505
0.35343,75.195,75.212
0.43197,75.401,75.392
0.51051,75.421,75.224
0.58905,75.196,74.525
0.66759,74.713,74.38
0.74613,74.409,74.923
0.82467,74.491,75.167
0.90321,74.84,75.139
0.98175,75.289,75.138
1.0603,75.455,75.544
1.1388,75.297,75.659
1.2174,74.976,74.437
1.2959,74.681,73.624
1.3744,74.717,75.042
1.453,74.998,75.982
1.5315,75.312,75.141
1.6101,75.448,74.308
1.6886,75.238,74.965
1.7671,74.869,75.571
1.8457,74.575,75.504
1.9242,74.571,75.165
2.0028,74.844,74.811
2.0813,75.174,74.382
2.1598,75.4,74.668
2.2384,75.388,75.592
2.3169,75.138,75.746
2.3955,74.821,75.289
2.474,74.601,74.769
2.5525,74.629,74.177
2.6311,74.837,74.007
2.7096,75.041,74.809
2.7882,75.161,75.726
2.8667,75.145,75.343
2.9452,75.129,74.606
3.0238,75.131,74.646
3.1023,75.107,75.256
3.1809,74.997,75.648
3.2594,74.847,75.356
3.3379,74.842,74.795
3.4165,75.002,74.331
3.495,75.307,75.099
3.5736,75.373,75.607
3.6521,75.09,74.936
3.7306,74.666,74.594
3.8092,74.368,75.107
3.8877,74.533,75.42
3.9663,74.909,75.269
4.0448,75.237,74.781
4.1233,75.28,74.554
4.2019,75.141,74.813
4.2804,75.045,75.053
4.359,75.048,74.959
4.4375,75.164,75.012
4.516,75.157,75.217
4.5946,75.023,75.348
4.6731,74.872,75.481
4.7517,74.83,74.909
4.8302,74.952,74.264
4.9087,75.102,74.414
4.9873,75.191,74.866
5.0658,75.155,75.253
5.1444,75.064,75.273
5.2229,74.962,74.794
5.3014,74.866,74.605
5.38,74.786,75.186
5.4585,74.771,75.647
5.5371,74.868,75.667
5.6156,75.043,75.223
5.6941,75.248,74.88
5.7727,75.335,74.665
5.8512,75.241,74.297
5.9298,75.02,74.424
6.0083,74.741,75.089
6.0868,74.614,75.489
6.1654,74.676,75.706
6.2439,74.845,75.316


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_322.csv <==
x,qOut,qIn
0.03927,74.989,76.146
0.11781,75.23,75.117
0.19635,75.322,73.707
0.27489,75.243,73.329
0.35343,74.998,74.751
0.43197,74.836,75.925
0.51051,74.856,75.876
0.58905,74.978,75.115
0.66759,75.096,74.437
0.74613,74.996,74.834
0.82467,74.795,75.712
0.90321,74.679,75.451
0.98175,74.825,74.005
1.0603,75.243,74.001
1.1388,75.609,75.186
1.2174,75.673,75.939
1.2959,75.209,75.084
1.3744,74.507,74.47
1.453,74.138,74.719
1.5315,74.252,74.995
1.6101,74.879,74.832
1.6886,75.429,75.248
1.7671,75.638,75.9
1.8457,75.522,75.371
1.9242,75.151,74.47
2.0028,74.868,74.994
2.0813,74.752,75.487
2.1598,74.754,75.074
2.2384,74.798,74.614
2.3169,74.865,74.843
2.3955,74.982,74.85
2.474,75.089,74.686
2.5525,75.108,74.765
2.6311,74.956,75.166
2.7096,74.817,75.531
2.7882,74.82,75.219
2.8667,75.069,74.616
2.9452,75.34,74.941
3.0238,75.42,75.165
3.1023,75.31,74.897
3.1809,75.057,75.274
3.2594,74.933,75.544
3.3379,74.925,75.012
3.4165,74.934,74.779
3.495,74.858,74.734
3.5736,74.738,74.501
3.6521,74.721,74.807
3.7306,74.83,75.404
3.8092,75.053,75.06
3.8877,75.199,74.769
3.9663,75.193,75.206
4.0448,75.079,75.209
4.1233,74.921,74.579
4.2019,74.884,74.674
4.2804,74.983,75.325
4.359,75.136,75.439
4.4375,75.254,74.751
4.516,75.198,74.845
4.5946,75.005,75.291
4.6731,74.792,75.295
4.7517,74.684,75.12
4.8302,74.772,74.856
4.9087,74.96,74.474
4.9873,75.133,74.732
5.0658,75.186,74.907
5.1444,75.103,74.844
5.2229,74.973,75.349
5.3014,74.879,75.713
5.38,74.888,75.179
5.4585,74.967,74.476
5.5371,75.048,74.412
5.6156,75.101,75.18
5.6941,75.11,75.476
5.7727,75.118,74.91
5.8512,75.111,74.688
5.9298,75.059,74.722
6.0083,74.931,74.814
6.0868,74.767,74.965
6.1654,74.693,75.285
6.2439,74.758,75.905


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_323.csv <==
x,qOut,qIn
0.03927,75.168,75.576
0.11781,75.12,74.816
0.19635,74.898,74.485
0.27489,74.664,74.819
0.35343,74.599,75.309
0.43197,74.885,75.156
0.51051,75.29,74.815
0.58905,75.543,75.086
0.66759,75.386,75.11
0.74613,74.866,74.704
0.82467,74.436,75.032
0.90321,74.339,75.453
0.98175,74.728,74.925
1.0603,75.209,74.312
1.1388,75.497,74.38
1.2174,75.524,75.103
1.2959,75.269,75.649
1.3744,74.975,75.337
1.453,74.817,74.859
1.5315,74.825,74.751
1.6101,74.991,74.989
1.6886,75.116,74.997
1.7671,75.139,74.978
1.8457,75.094,74.878
1.9242,75.034,74.224
2.0028,75.026,74.502
2.0813,74.996,75.982
2.1598,74.914,76.777
2.2384,74.764,75.004
2.3169,74.709,73.816
2.3955,74.824,74.323
2.474,75.037,74.832
2.5525,75.255,75.075
2.6311,75.29,75.215
2.7096,75.165,74.89
2.7882,74.974,74.766
2.8667,74.821,75.066
2.9452,74.742,75.135
3.0238,74.719,75.061
3.1023,74.777,75.369
3.1809,74.943,75.686
3.2594,75.255,75.124
3.3379,75.505,74.544
3.4165,75.522,74.81
3.495,75.146,74.811
3.5736,74.64,74.378
3.6521,74.421,74.782
3.7306,74.544,75.34
3.8092,74.973,75.191
3.8877,75.198,74.871
3.9663,75.145,74.855
4.0448,74.975,75.226
4.1233,74.884,75.196
4.2019,75.053,74.713
4.2804,75.299,74.747
4.359,75.448,75.177
4.4375,75.348,75.315
4.516,75.06,75.103
4.5946,74.78,74.887
4.6731,74.623,74.813
4.7517,74.671,75.306
4.8302,74.821,75.417
4.9087,74.976,74.648
4.9873,75.087,74.039
5.0658,75.119,75.358
5.1444,75.093,76.194
5.2229,75.042,75.273
5.3014,74.993,74.215
5.38,74.97,74.003
5.4585,74.976,74.721
5.5371,75.008,75.651
5.6156,75.055,75.76
5.6941,75.105,75.372
5.7727,75.126,75.043
5.8512,75.089,74.497
5.9298,75.006,74.278
6.0083,74.893,74.59
6.0868,74.843,74.886
6.1654,74.905,75.304
6.2439,75.031,75.77


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_324.csv <==
x,qOut,qIn
0.03927,75.584,75.083
0.11781,75.326,75.26
0.19635,74.953,75.152
0.27489,74.686,74.932
0.35343,74.722,74.758
0.43197,74.915,74.618
0.51051,75.062,74.711
0.58905,75.118,75.267
0.66759,75.076,75.928
0.74613,75.078,75.358
0.82467,75.097,74.315
0.90321,75.086,74.339
0.98175,75,74.814
1.0603,74.903,74.974
1.1388,74.888,75.48
1.2174,74.951,75.436
1.2959,75.073,74.805
1.3744,75.1,75.04
1.453,74.998,75.245
1.5315,74.847,74.745
1.6101,74.738,74.632
1.6886,74.836,75.187
1.7671,75.07,75.279
1.8457,75.282,74.985
1.9242,75.31,74.52
2.0028,75.06,74.745
2.0813,74.76,75.397
2.1598,74.61,75.442
2.2384,74.779,74.581
2.3169,75.103,74.426
2.3955,75.325,75.467
2.474,75.353,76.203
2.5525,75.141,74.97
2.6311,74.919,73.831
2.7096,74.824,73.933
2.7882,74.848,74.855
2.8667,74.955,75.895
2.9452,75.006,76.051
3.0238,74.999,75.523
3.1023,74.964,74.726
3.1809,74.935,74.434
3.2594,74.93,74.771
3.3379,74.957,74.85
3.4165,75.022,74.689
3.495,75.132,75.083
3.5736,75.234,75.115
3.6521,75.197,74.614
3.7306,75.001,74.971
3.8092,74.645,76.073
3.8877,74.436,75.699
3.9663,74.573,74.778
4.0448,74.976,74.744
4.1233,75.519,75.161
4.2019,75.753,74.768
4.2804,75.531,74.385
4.359,75.041,74.638
4.4375,74.539,75.333
4.516,74.481,75.34
4.5946,74.699,74.973
4.6731,74.951,74.93
4.7517,75.012,74.43
4.8302,74.986,73.936
4.9087,75.066,74.788
4.9873,75.244,76.13
5.0658,75.475,75.983
5.1444,75.482,74.873
5.2229,75.239,74.503
5.3014,74.895,74.789
5.38,74.619,75.227
5.4585,74.615,75.028
5.5371,74.804,74.542
5.6156,75.041,74.827
5.6941,75.186,75.433
5.7727,75.106,75.174
5.8512,74.856,74.852
5.9298,74.6,74.957
6.0083,74.509,75.295
6.0868,74.741,75.095
6.1654,75.14,74.707
6.2439,75.49,74.677


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_325.csv <==
x,qOut,qIn
0.03927,74.654,75.334
0.11781,74.832,75.448
0.19635,75.127,74.802
0.27489,75.38,74.914
0.35343,75.445,75.972
0.43197,75.288,76.102
0.51051,75.054,75.088
0.58905,74.87,74.051
0.66759,74.847,73.861
0.74613,74.91,74.29
0.82467,74.931,75.226
0.90321,74.883,76.053
0.98175,74.765,75.604
1.0603,74.711,74.842
1.1388,74.744,74.65
1.2174,74.837,74.782
1.2959,74.955,74.966
1.3744,75.112,75.086
1.453,75.325,75.141
1.5315,75.505,74.817
1.6101,75.557,74.404
1.6886,75.234,75.204
1.7671,74.7,75.876
1.8457,74.273,75.081
1.9242,74.271,74.244
2.0028,74.735,75.097
2.0813,75.285,75.817
2.1598,75.644,75.191
2.2384,75.573,74.027
2.3169,75.186,74.261
2.3955,74.828,75.357
2.474,74.673,76.189
2.5525,74.836,75.564
2.6311,75.006,74.567
2.7096,75.041,74.239
2.7882,74.987,74.628
2.8667,74.928,74.998
2.9452,75,75.246
3.0238,75.114,75.42
3.1023,75.18,75.085
3.1809,75.124,75.025
3.2594,74.979,75.042
3.3379,74.83,74.525
3.4165,74.748,74.551
3.495,74.787,75.6
3.5736,74.984,75.578
3.6521,75.231,74.708
3.7306,75.377,74.302
3.8092,75.271,74.947
3.8877,74.915,75.375
3.9663,74.632,75.225
4.0448,74.6,74.88
4.1233,74.939,74.893
4.2019,75.291,75.199
4.2804,75.373,75.117
4.359,75.199,74.76
4.4375,74.845,74.936
4.516,74.715,75.059
4.5946,74.83,74.776
4.6731,75.036,74.842
4.7517,75.162,75.396
4.8302,75.083,75.479
4.9087,74.933,75.09
4.9873,74.831,74.606
5.0658,74.88,74.644
5.1444,75.019,74.86
5.2229,75.126,74.869
5.3014,75.153,75.24
5.38,75.071,75.717
5.4585,74.972,75.386
5.5371,74.906,74.964
5.6156,74.877,74.708
5.6941,74.879,74.824
5.7727,74.912,75.199
5.8512,75.008,75.145
5.9298,75.131,74.575
6.0083,75.238,74.81
6.0868,75.173,75.193
6.1654,74.959,74.591
6.2439,74.736,74.301


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_326.csv <==
x,qOut,qIn
0.03927,75.03,75.051
0.11781,74.943,74.381
0.19635,74.982,74.329
0.27489,75.058,74.766
0.35343,75.07,75.044
0.43197,74.941,75.618
0.51051,74.78,76.013
0.58905,74.686,75.44
0.66759,74.743,74.389
0.74613,74.918,74.436
0.82467,75.125,74.965
0.90321,75.293,75.074
0.98175,75.364,74.713
1.0603,75.303,74.76
1.1388,75.115,75.261
1.2174,74.862,75.33
1.2959,74.615,74.616
1.3744,74.521,74.593
1.453,74.643,75.105
1.5315,74.929,75.406
1.6101,75.313,75.111
1.6886,75.568,74.723
1.7671,75.532,74.922
1.8457,75.246,75.889
1.9242,74.796,75.879
2.0028,74.574,74.253
2.0813,74.649,73.534
2.1598,74.875,74.708
2.2384,75.079,76.226
2.3169,75.094,75.872
2.3955,75.008,74.807
2.474,74.914,74.321
2.5525,74.893,74.501
2.6311,74.92,74.579
2.7096,74.971,74.831
2.7882,75.048,75.287
2.8667,75.159,75.107
2.9452,75.285,74.899
3.0238,75.305,75.398
3.1023,75.177,75.57
3.1809,74.879,74.787
3.2594,74.657,74.619
3.3379,74.708,75.077
3.4165,74.973,75.165
3.495,75.354,74.74
3.5736,75.424,74.68
3.6521,75.123,74.806
3.7306,74.684,74.782
3.8092,74.394,74.798
3.8877,74.564,75.526
3.9663,74.944,76.09
4.0448,75.286,75.26
4.1233,75.371,73.957
4.2019,75.27,74.314
4.2804,75.145,75.263
4.359,75.056,75.63
4.4375,75.034,75.445
4.516,74.985,75.176
4.5946,74.902,74.64
4.6731,74.81,74.395
4.7517,74.735,74.921
4.8302,74.718,75.223
4.9087,74.81,75.202
4.9873,74.999,75.253
5.0658,75.262,74.825
5.1444,75.386,74.683
5.2229,75.249,75.31
5.3014,74.956,75.31
5.38,74.656,74.699
5.4585,74.706,75.019
5.5371,75.008,75.233
5.6156,75.317,74.743
5.6941,75.379,74.358
5.7727,75.097,74.752
5.8512,74.776,75.337
5.9298,74.631,75.364
6.0083,74.831,75.251
6.0868,75.12,75.273
6.1654,75.258,75.017
6.2439,75.221,75.142


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_327.csv <==
x,qOut,qIn
0.03927,75.366,73.823
0.11781,75.529,74.261
0.19635,75.48,75.56
0.27489,75.264,76.043
0.35343,74.943,75.36
0.43197,74.705,74.882
0.51051,74.646,74.856
0.58905,74.745,75.016
0.66759,74.955,74.665
0.74613,75.149,74.388
0.82467,75.262,74.956
0.90321,75.26,75.801
0.98175,75.12,75.369
1.0603,74.869,74.551
1.1388,74.632,74.524
1.2174,74.521,75.002
1.2959,74.631,75.184
1.3744,74.931,75.18
1.453,75.269,75.076
1.5315,75.496,74.506
1.6101,75.476,74.74
1.6886,75.175,75.468
1.7671,74.818,75.366
1.8457,74.604,74.916
1.9242,74.702,75.256
2.0028,74.979,75.449
2.0813,75.197,74.841
2.1598,75.261,74.382
2.2384,75.109,74.582
2.3169,74.93,75.182
2.3955,74.858,75.682
2.474,74.894,75.334
2.5525,75.01,74.785
2.6311,75.029,74.634
2.7096,74.954,74.465
2.7882,74.875,75.05
2.8667,74.889,75.645
2.9452,75.064,74.869
3.0238,75.253,74.293
3.1023,75.328,74.967
3.1809,75.176,75.742
3.2594,74.901,75.414
3.3379,74.728,74.972
3.4165,74.736,74.64
3.495,74.964,74.713
3.5736,75.18,75.252
3.6521,75.233,75.504
3.7306,75.123,75.056
3.8092,74.886,73.957
3.8877,74.754,73.839
3.9663,74.788,75.099
4.0448,74.919,76.225
4.1233,75.054,75.886
4.2019,75.082,75.188
4.2804,75.074,74.708
4.359,75.082,74.398
4.4375,75.148,74.447
4.516,75.177,74.988
4.5946,75.132,75.471
4.6731,75.05,75.177
4.7517,74.985,74.551
4.8302,74.931,74.669
4.9087,74.798,74.867
4.9873,74.631,74.876
5.0658,74.503,75.149
5.1444,74.693,75.537
5.2229,75.13,75.658
5.3014,75.558,75.457
5.38,75.708,74.814
5.4585,75.341,74.638
5.5371,74.812,74.866
5.6156,74.469,74.893
5.6941,74.623,74.578
5.7727,74.998,74.751
5.8512,75.186,75.515
5.9298,75.111,75.752
6.0083,74.775,74.592
6.0868,74.613,74.576
6.1654,74.734,75.451
6.2439,75.031,75.136


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_328.csv <==
x,qOut,qIn
0.03927,75.142,74.974
0.11781,75.259,75.276
0.19635,75.235,75.365
0.27489,75.103,75.309
0.35343,74.922,75.171
0.43197,74.932,74.836
0.51051,75.062,74.686
0.58905,75.144,74.884
0.66759,75.003,74.771
0.74613,74.691,74.79
0.82467,74.521,75.355
0.90321,74.596,75.479
0.98175,74.954,74.699
1.0603,75.225,74.465
1.1388,75.272,74.804
1.2174,75.177,75.092
1.2959,75.061,75.521
1.3744,75.127,75.432
1.453,75.244,74.732
1.5315,75.278,74.388
1.6101,75.103,75.115
1.6886,74.846,75.255
1.7671,74.721,74.52
1.8457,74.771,74.228
1.9242,74.992,75.326
2.0028,75.143,76.226
2.0813,75.13,75.961
2.1598,74.999,74.803
2.2384,74.821,74.071
2.3169,74.786,74.651
2.3955,74.905,74.933
2.474,75.087,74.355
2.5525,75.229,75.103
2.6311,75.182,76.467
2.7096,74.986,76.08
2.7882,74.758,74.62
2.8667,74.619,74.135
2.9452,74.661,74.612
3.0238,74.853,75.035
3.1023,75.124,75.278
3.1809,75.41,75.209
3.2594,75.542,74.968
3.3379,75.365,74.591
3.4165,74.955,74.662
3.495,74.437,75.524
3.5736,74.3,75.541
3.6521,74.601,75.036
3.7306,75.112,74.88
3.8092,75.586,74.643
3.8877,75.669,74.575
3.9663,75.375,75.011
4.0448,74.927,75.188
4.1233,74.582,74.869
4.2019,74.629,75.018
4.2804,74.888,75.404
4.359,75.134,75.326
4.4375,75.157,75.036
4.516,75,74.916
4.5946,74.897,74.638
4.6731,74.934,74.618
4.7517,75.155,75.184
4.8302,75.275,75.31
4.9087,75.172,74.819
4.9873,74.935,74.383
5.0658,74.696,74.987
5.1444,74.699,75.8
5.2229,74.868,75.657
5.3014,75.077,74.974
5.38,75.201,74.612
5.4585,75.224,74.582
5.5371,75.179,74.994
5.6156,75.088,75.785
5.6941,74.966,75.471
5.7727,74.86,74.4
5.8512,74.82,74.016
5.9298,74.84,74.466
6.0083,74.898,75.216
6.0868,74.917,75.325
6.1654,74.939,75.123
6.2439,75.001,74.91


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_329.csv <==
x,qOut,qIn
0.03927,75.175,74.179
0.11781,75.274,74.056
0.19635,75.195,74.953
0.27489,75.048,75.596
0.35343,74.949,75.235
0.43197,74.909,75.003
0.51051,74.855,75.069
0.58905,74.796,75.194
0.66759,74.756,75.503
0.74613,74.88,75.615
0.82467,75.135,75.176
0.90321,75.383,74.541
0.98175,75.476,74.054
1.0603,75.252,74.318
1.1388,74.869,75.145
1.2174,74.546,75.585
1.2959,74.495,74.772
1.3744,74.704,74.531
1.453,74.973,75.259
1.5315,75.184,75.433
1.6101,75.246,75.013
1.6886,75.245,74.694
1.7671,75.263,74.55
1.8457,75.294,75.273
1.9242,75.323,75.71
2.0028,75.172,74.957
2.0813,74.862,74.47
2.1598,74.556,74.669
2.2384,74.441,75.163
2.3169,74.642,75.548
2.3955,74.954,75.425
2.474,75.197,74.798
2.5525,75.217,74.362
2.6311,75.085,74.568
2.7096,74.955,75.222
2.7882,74.892,75.644
2.8667,74.937,75.428
2.9452,75.01,74.879
3.0238,75.07,74.408
3.1023,75.097,74.608
3.1809,75.069,74.919
3.2594,74.992,74.973
3.3379,74.944,75.316
3.4165,74.967,75.449
3.495,75.095,75.18
3.5736,75.169,75.011
3.6521,75.077,74.962
3.7306,74.893,74.96
3.8092,74.725,74.705
3.8877,74.837,74.382
3.9663,75.108,74.672
4.0448,75.32,75.68
4.1233,75.258,76.011
4.2019,74.928,74.85
4.2804,74.652,73.968
4.359,74.597,74.296
4.4375,74.87,75.141
4.516,75.193,75.352
4.5946,75.378,75.401
4.6731,75.386,75.667
4.7517,75.217,75.08
4.8302,74.984,74.224
4.9087,74.775,74.543
4.9873,74.662,75.035
5.0658,74.707,74.856
5.1444,74.927,75.246
5.2229,75.182,75.688
5.3014,75.317,74.902
5.38,75.185,74.294
5.4585,74.827,75.326
5.5371,74.566,75.771
5.6156,74.573,74.775
5.6941,74.962,73.966
5.7727,75.404,74.706
5.8512,75.572,75.608
5.9298,75.411,75.622
6.0083,74.923,75.044
6.0868,74.587,75.085
6.1654,74.6,75.333
6.2439,74.851,75.127


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_330.csv <==
x,qOut,qIn
0.03927,74.716,75.002
0.11781,75.003,75.503
0.19635,75.238,75.469
0.27489,75.322,75.063
0.35343,75.19,74.654
0.43197,74.964,74.827
0.51051,74.79,75.44
0.58905,74.74,75.312
0.66759,74.87,74.979
0.74613,75.073,75.303
0.82467,75.183,75.021
0.90321,75.136,74.352
0.98175,74.895,74.477
1.0603,74.703,74.541
1.1388,74.729,74.512
1.2174,74.934,75.604
1.2959,75.239,76.543
1.3744,75.359,75.252
1.453,75.265,73.899
1.5315,75.073,74.35
1.6101,74.917,75.78
1.6886,74.968,75.546
1.7671,75.132,74.512
1.8457,75.262,74.082
1.9242,75.213,74.629
2.0028,74.919,75.177
2.0813,74.573,75.511
2.1598,74.366,75.57
2.2384,74.467,75.484
2.3169,74.828,75.047
2.3955,75.232,74.382
2.474,75.51,74.128
2.5525,75.511,75.127
2.6311,75.262,75.768
2.7096,74.987,75.182
2.7882,74.817,74.648
2.8667,74.856,75.136
2.9452,74.877,75.255
3.0238,74.795,74.83
3.1023,74.712,74.656
3.1809,74.759,75.043
3.2594,75.082,74.868
3.3379,75.423,74.451
3.4165,75.556,74.757
3.495,75.273,75.66
3.5736,74.797,75.806
3.6521,74.541,75.09
3.7306,74.603,74.234
3.8092,74.994,74.901
3.8877,75.276,75.64
3.9663,75.318,75.349
4.0448,75.186,74.988
4.1233,74.984,74.889
4.2019,74.881,74.814
4.2804,74.836,74.922
4.359,74.808,75.016
4.4375,74.76,74.489
4.516,74.786,74.31
4.5946,74.93,75.116
4.6731,75.129,75.977
4.7517,75.3,75.633
4.8302,75.272,74.866
4.9087,75.105,74.538
4.9873,74.938,74.594
5.0658,74.916,75.011
5.1444,75.072,75.007
5.2229,75.219,74.827
5.3014,75.241,75.075
5.38,75.05,75.483
5.4585,74.794,75.365
5.5371,74.638,74.847
5.6156,74.633,74.501
5.6941,74.792,74.517
5.7727,75.024,74.966
5.8512,75.254,75.548
5.9298,75.392,75.486
6.0083,75.351,74.641
6.0868,75.078,74.47
6.1654,74.768,74.906
6.2439,74.597,74.939


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_331.csv <==
x,qOut,qIn
0.03927,75.303,75.052
0.11781,75.39,74.836
0.19635,75.133,75.037
0.27489,74.764,75.296
0.35343,74.561,75.181
0.43197,74.83,75.363
0.51051,75.259,75.477
0.58905,75.534,74.731
0.66759,75.368,74.052
0.74613,74.918,74.595
0.82467,74.61,75.048
0.90321,74.585,74.92
0.98175,74.897,75.216
1.0603,75.125,75.791
1.1388,75.147,75.646
1.2174,75.046,74.923
1.2959,74.937,74.333
1.3744,74.986,74.444
1.453,75.136,74.746
1.5315,75.286,75.177
1.6101,75.344,75.319
1.6886,75.204,75.133
1.7671,74.906,75.184
1.8457,74.593,75.211
1.9242,74.425,74.869
2.0028,74.562,74.811
2.0813,74.9,75.203
2.1598,75.273,75.259
2.2384,75.517,75.055
2.3169,75.475,75.182
2.3955,75.179,74.944
2.474,74.801,74.412
2.5525,74.528,74.351
2.6311,74.576,74.781
2.7096,74.842,75.179
2.7882,75.155,75.329
2.8667,75.349,75.048
2.9452,75.322,74.888
3.0238,75.163,75.216
3.1023,74.995,75.569
3.1809,74.935,74.843
3.2594,75.019,74.177
3.3379,75.136,74.699
3.4165,75.188,75.643
3.495,75.092,75.155
3.5736,74.866,74.528
3.6521,74.65,75.146
3.7306,74.547,75.73
3.8092,74.64,74.975
3.8877,74.862,74.34
3.9663,75.087,74.495
4.0448,75.243,74.832
4.1233,75.27,75.162
4.2019,75.202,75.365
4.2804,75.085,75.419
4.359,74.959,75.432
4.4375,74.859,74.707
4.516,74.827,74.411
4.5946,74.893,75.149
4.6731,75.028,75.43
4.7517,75.197,75.077
4.8302,75.276,74.937
4.9087,75.201,74.337
4.9873,75.01,74.061
5.0658,74.759,75.46
5.1444,74.632,76.463
5.2229,74.699,75.749
5.3014,74.908,74.111
5.38,75.193,73.716
5.4585,75.362,74.927
5.5371,75.339,75.904
5.6156,75.18,75.864
5.6941,74.969,74.936
5.7727,74.912,74.542
5.8512,74.945,74.832
5.9298,74.958,74.906
6.0083,74.833,74.77
6.0868,74.678,74.955
6.1654,74.715,75.024
6.2439,74.94,75.139


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_332.csv <==
x,qOut,qIn
0.03927,75.214,75.416
0.11781,75.308,74.927
0.19635,75.264,74.817
0.27489,75.191,74.715
0.35343,75.184,74.255
0.43197,75.144,74.888
0.51051,75.001,76.009
0.58905,74.816,75.755
0.66759,74.679,74.425
0.74613,74.725,74.419
0.82467,74.858,75.043
0.90321,74.993,75.127
0.98175,75.055,74.326
1.0603,75.136,74.471
1.1388,75.254,75.607
1.2174,75.326,76.208
1.2959,75.249,74.797
1.3744,74.956,73.989
1.453,74.686,74.824
1.5315,74.61,75.492
1.6101,74.857,75.239
1.6886,75.204,75.204
1.7671,75.377,75.131
1.8457,75.302,74.887
1.9242,74.951,74.776
2.0028,74.637,74.981
2.0813,74.554,75.012
2.1598,74.691,74.536
2.2384,74.991,74.489
2.3169,75.225,75.339
2.3955,75.296,75.787
2.474,75.211,75.451
2.5525,74.997,74.968
2.6311,74.839,74.932
2.7096,74.852,74.936
2.7882,75,74.883
2.8667,75.221,74.728
2.9452,75.292,74.74
3.0238,75.172,75.072
3.1023,74.951,75.547
3.1809,74.741,75.807
3.2594,74.678,74.843
3.3379,74.728,73.932
3.4165,74.851,74.466
3.495,75.007,75.104
3.5736,75.208,75.112
3.6521,75.369,75.424
3.7306,75.4,75.413
3.8092,75.221,74.437
3.8877,74.917,74.166
3.9663,74.705,74.898
4.0448,74.679,75.504
4.1233,74.886,75.391
4.2019,75.149,75.144
4.2804,75.308,74.819
4.359,75.292,74.577
4.4375,75.051,74.993
4.516,74.742,75.525
4.5946,74.6,75.665
4.6731,74.687,75.54
4.7517,75.022,74.821
4.8302,75.27,73.954
4.9087,75.239,73.935
4.9873,75.001,75.017
5.0658,74.68,75.677
5.1444,74.669,75.047
5.2229,74.913,74.63
5.3014,75.194,74.941
5.38,75.285,75.759
5.4585,75.094,75.667
5.5371,74.892,74.881
5.6156,74.855,74.458
5.6941,75.121,74.505
5.7727,75.412,74.869
5.8512,75.416,75.247
5.9298,75.122,74.865
6.0083,74.589,74.725
6.0868,74.351,75.121
6.1654,74.506,75.222
6.2439,74.87,75.476


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_333.csv <==
x,qOut,qIn
0.03927,75.355,75.244
0.11781,75.346,74.128
0.19635,75.151,74.323
0.27489,74.878,74.63
0.35343,74.656,74.947
0.43197,74.748,75.257
0.51051,75.04,74.856
0.58905,75.293,74.481
0.66759,75.268,75.221
0.74613,74.881,75.655
0.82467,74.511,75.155
0.90321,74.428,74.788
0.98175,74.836,75.242
1.0603,75.439,75.223
1.1388,75.811,74.604
1.2174,75.774,74.585
1.2959,75.203,75.63
1.3744,74.592,75.702
1.453,74.362,74.627
1.5315,74.501,74.235
1.6101,74.897,75.374
1.6886,75.082,75.427
1.7671,75.075,74.576
1.8457,75.011,74.407
1.9242,75.035,75.386
2.0028,75.157,75.407
2.0813,75.218,74.658
2.1598,75.168,74.527
2.2384,74.988,75.097
2.3169,74.882,75.441
2.3955,74.924,75.477
2.474,75.047,74.882
2.5525,75.165,74.464
2.6311,75.134,74.725
2.7096,75.01,75.002
2.7882,74.885,75.467
2.8667,74.849,75.46
2.9452,74.906,74.775
3.0238,74.967,74.66
3.1023,74.993,75.256
3.1809,74.951,75.454
3.2594,74.919,74.636
3.3379,74.95,73.961
3.4165,75.033,74.508
3.495,75.144,75.731
3.5736,75.162,75.777
3.6521,75.057,75.181
3.7306,74.901,74.591
3.8092,74.777,74.718
3.8877,74.834,75.356
3.9663,75.02,75.515
4.0448,75.219,74.808
4.1233,75.311,74.367
4.2019,75.224,74.862
4.2804,75.033,75.272
4.359,74.831,75.425
4.4375,74.702,75.136
4.516,74.683,74.933
4.5946,74.783,75.026
4.6731,74.969,74.761
4.7517,75.202,74.407
4.8302,75.335,74.701
4.9087,75.297,75.042
4.9873,75.143,75.085
5.0658,74.958,75.015
5.1444,74.901,75.436
5.2229,74.909,75.661
5.3014,74.925,75.19
5.38,74.892,74.493
5.4585,74.931,74.321
5.5371,75.076,74.732
5.6156,75.227,75.446
5.6941,75.265,75.945
5.7727,75.052,75.291
5.8512,74.758,74.11
5.9298,74.552,73.979
6.0083,74.585,74.841
6.0868,74.78,75.254
6.1654,75.015,75.788
6.2439,75.221,76.327


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_334.csv <==
x,qOut,qIn
0.03927,74.829,75.272
0.11781,75.064,76.08
0.19635,75.289,75.875
0.27489,75.384,74.904
0.35343,75.241,74.42
0.43197,74.949,74.69
0.51051,74.763,74.843
0.58905,74.786,74.683
0.66759,75.074,74.629
0.74613,75.316,75.125
0.82467,75.297,75.576
0.90321,75.053,75.327
0.98175,74.672,74.676
1.0603,74.531,74.682
1.1388,74.696,75.109
1.2174,75.042,75.291
1.2959,75.422,74.787
1.3744,75.59,74.621
1.453,75.454,75.086
1.5315,75.1,75.475
1.6101,74.649,75.361
1.6886,74.459,74.971
1.7671,74.574,74.676
1.8457,74.851,74.951
1.9242,75.125,75.326
2.0028,75.226,74.918
2.0813,75.189,74.582
2.1598,75.084,74.719
2.2384,74.977,74.572
2.3169,74.912,74.548
2.3955,74.895,75.274
2.474,74.92,76.021
2.5525,74.983,75.709
2.6311,75.059,74.885
2.7096,75.121,74.5
2.7882,75.153,74.579
2.8667,75.14,75.149
2.9452,75.093,75.312
3.0238,75.037,74.728
3.1023,74.976,74.371
3.1809,74.912,74.983
3.2594,74.799,75.664
3.3379,74.679,75.67
3.4165,74.636,74.984
3.495,74.752,74.733
3.5736,75.056,74.328
3.6521,75.375,74.058
3.7306,75.552,75.591
3.8092,75.44,76.362
3.8877,75.106,74.749
3.9663,74.805,73.969
4.0448,74.662,74.623
4.1233,74.757,75.278
4.2019,74.878,75.169
4.2804,74.965,75.185
4.359,75.043,75.328
4.4375,75.155,75.319
4.516,75.242,74.897
4.5946,75.151,74.611
4.6731,74.918,74.901
4.7517,74.618,74.952
4.8302,74.625,74.725
4.9087,74.916,74.867
4.9873,75.258,75.054
5.0658,75.393,74.544
5.1444,75.133,74.415
5.2229,74.793,75.268
5.3014,74.632,75.974
5.38,74.87,75.558
5.4585,75.25,74.749
5.5371,75.45,74.361
5.6156,75.396,74.626
5.6941,75.076,75.41
5.7727,74.834,75.492
5.8512,74.78,75.036
5.9298,74.843,74.929
6.0083,74.922,75.044
6.0868,74.869,74.785
6.1654,74.771,74.502
6.2439,74.728,74.496


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_335.csv <==
x,qOut,qIn
0.03927,75.136,74.805
0.11781,74.855,75.526
0.19635,74.719,75.856
0.27489,74.758,75.325
0.35343,74.964,75.049
0.43197,75.15,74.953
0.51051,75.235,74.522
0.58905,75.226,74.531
0.66759,75.149,75.412
0.74613,75.107,75.705
0.82467,75.052,75.128
0.90321,74.93,74.587
0.98175,74.691,74.908
1.0603,74.472,75.069
1.1388,74.474,74.702
1.2174,74.712,74.721
1.2959,75.158,75.707
1.3744,75.508,75.772
1.453,75.571,74.628
1.5315,75.364,74.189
1.6101,74.944,75.373
1.6886,74.685,75.581
1.7671,74.722,74.806
1.8457,74.954,74.216
1.9242,75.245,74.674
2.0028,75.311,75.394
2.0813,75.152,75.489
2.1598,74.904,74.853
2.2384,74.723,74.126
2.3169,74.782,74.602
2.3955,74.983,75.551
2.474,75.187,75.97
2.5525,75.262,75.804
2.6311,75.179,74.89
2.7096,75.038,73.989
2.7882,74.916,74.211
2.8667,74.876,75.052
2.9452,74.878,75.444
3.0238,74.892,75.49
3.1023,74.911,75.04
3.1809,74.935,74.528
3.2594,74.93,74.905
3.3379,74.872,75.659
3.4165,74.815,75.477
3.495,74.823,74.321
3.5736,75.036,74.347
3.6521,75.323,75.107
3.7306,75.486,75.331
3.8092,75.323,74.869
3.8877,74.869,74.852
3.9663,74.536,75.122
4.0448,74.512,75.224
4.1233,74.911,74.744
4.2019,75.281,74.714
4.2804,75.381,75.358
4.359,75.256,75.869
4.4375,75.016,75.398
4.516,74.951,74.643
4.5946,74.982,74.369
4.6731,74.997,74.293
4.7517,74.89,74.756
4.8302,74.787,75.407
4.9087,74.822,75.279
4.9873,74.954,74.866
5.0658,75.113,75.553
5.1444,75.096,75.673
5.2229,74.98,74.55
5.3014,74.896,73.982
5.38,74.971,74.952
5.4585,75.199,75.662
5.5371,75.377,75.417
5.6156,75.371,74.818
5.6941,75.075,74.988
5.7727,74.67,75.197
5.8512,74.444,75.074
5.9298,74.489,75.307
6.0083,74.836,74.962
6.0868,75.206,74.24
6.1654,75.406,74.371
6.2439,75.389,74.632


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_336.csv <==
x,qOut,qIn
0.03927,74.399,75.576
0.11781,74.317,75.854
0.19635,74.56,75.425
0.27489,74.954,74.244
0.35343,75.316,73.901
0.43197,75.499,75.051
0.51051,75.482,75.938
0.58905,75.308,75.728
0.66759,75.03,74.425
0.74613,74.805,74.05
0.82467,74.714,74.771
0.90321,74.743,75.285
0.98175,74.854,75.327
1.0603,74.97,75.533
1.1388,75.095,75.331
1.2174,75.203,74.696
1.2959,75.268,74.396
1.3744,75.158,74.581
1.453,74.926,74.929
1.5315,74.728,75.543
1.6101,74.732,75.91
1.6886,74.98,75.204
1.7671,75.185,74.361
1.8457,75.192,74.531
1.9242,74.881,75.325
2.0028,74.626,75.055
2.0813,74.706,74.739
2.1598,75.03,75.201
2.2384,75.443,75.374
2.3169,75.443,75.048
2.3955,75.078,74.894
2.474,74.648,74.719
2.5525,74.484,74.517
2.6311,74.769,74.709
2.7096,75.19,75.266
2.7882,75.49,75.557
2.8667,75.452,75.054
2.9452,75.15,74.602
3.0238,74.845,74.56
3.1023,74.697,74.769
3.1809,74.826,75.36
3.2594,75.068,75.478
3.3379,75.245,74.877
3.4165,75.285,74.613
3.495,75.144,75.191
3.5736,74.927,75.648
3.6521,74.755,75.484
3.7306,74.698,74.56
3.8092,74.806,74.417
3.8877,75.002,75.259
3.9663,75.146,75.387
4.0448,75.162,74.675
4.1233,74.996,74.481
4.2019,74.809,75.189
4.2804,74.76,75.315
4.359,74.854,74.788
4.4375,75.059,74.912
4.516,75.172,75.318
4.5946,75.179,75.028
4.6731,75.139,74.691
4.7517,75.121,75.208
4.8302,75.127,75.852
4.9087,75.081,75.657
4.9873,74.983,74.924
5.0658,74.849,74.276
5.1444,74.809,74.235
5.2229,74.853,74.679
5.3014,74.925,74.806
5.38,74.964,74.882
5.4585,74.968,75.559
5.5371,74.974,75.689
5.6156,74.983,75.274
5.6941,74.984,75.313
5.7727,74.97,75.046
5.8512,75.022,74.272
5.9298,75.153,74.485
6.0083,75.363,75.518
6.0868,75.432,75.103
6.1654,75.221,74.393
6.2439,74.827,74.687


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_337.csv <==
x,qOut,qIn
0.03927,75.617,74.789
0.11781,75.393,75.132
0.19635,74.855,74.817
0.27489,74.38,74.573
0.35343,74.345,74.544
0.43197,74.757,74.915
0.51051,75.206,75.494
0.58905,75.457,75.463
0.66759,75.333,74.779
0.74613,75.059,74.868
0.82467,74.899,75.469
0.90321,74.917,75.391
0.98175,75.128,75.147
1.0603,75.257,75.031
1.1388,75.205,74.389
1.2174,75.024,74.128
1.2959,74.794,74.842
1.3744,74.686,75.481
1.453,74.7,75.65
1.5315,74.796,75.39
1.6101,74.927,74.738
1.6886,75.052,74.596
1.7671,75.145,74.978
1.8457,75.198,74.98
1.9242,75.207,74.685
2.0028,75.215,74.842
2.0813,75.198,75.16
2.1598,75.111,75.453
2.2384,74.905,75.414
2.3169,74.646,75.224
2.3955,74.534,74.919
2.474,74.638,74.526
2.5525,74.988,75.068
2.6311,75.332,75.525
2.7096,75.457,74.993
2.7882,75.336,74.583
2.8667,74.985,74.472
2.9452,74.711,74.619
3.0238,74.648,75.287
3.1023,74.757,75.522
3.1809,74.962,75.061
3.2594,75.125,74.794
3.3379,75.235,74.826
3.4165,75.279,75.121
3.495,75.243,74.639
3.5736,75.117,74.083
3.6521,74.986,74.838
3.7306,74.911,76.256
3.8092,74.942,75.937
3.8877,74.963,74.615
3.9663,74.898,74.398
4.0448,74.799,74.87
4.1233,74.736,75.135
4.2019,74.864,75.264
4.2804,75.087,75.043
4.359,75.255,74.373
4.4375,75.225,74.681
4.516,74.974,75.708
4.5946,74.706,75.81
4.6731,74.572,74.853
4.7517,74.695,74.36
4.8302,74.986,74.77
4.9087,75.282,74.864
4.9873,75.461,74.931
5.0658,75.42,75.655
5.1444,75.178,76.063
5.2229,74.919,75.429
5.3014,74.766,74.108
5.38,74.82,73.701
5.4585,74.928,74.69
5.5371,74.991,75.563
5.6156,75.022,75.544
5.6941,75.063,74.974
5.7727,75.144,74.929
5.8512,75.115,75.144
5.9298,74.957,74.946
6.0083,74.68,74.926
6.0868,74.638,75.468
6.1654,74.919,75.458
6.2439,75.323,74.765


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_338.csv <==
x,qOut,qIn
0.03927,74.74,74.32
0.11781,74.955,74.507
0.19635,75.216,75.575
0.27489,75.356,75.92
0.35343,75.241,74.816
0.43197,74.946,74.245
0.51051,74.678,74.609
0.58905,74.566,75.247
0.66759,74.705,75.337
0.74613,74.982,74.906
0.82467,75.236,74.615
0.90321,75.361,74.861
0.98175,75.27,75.749
1.0603,75.008,75.717
1.1388,74.761,74.862
1.2174,74.655,74.485
1.2959,74.793,74.647
1.3744,75.044,74.978
1.453,75.21,75.469
1.5315,75.212,75.215
1.6101,75.005,74.195
1.6886,74.803,74.438
1.7671,74.753,75.661
1.8457,74.839,76.125
1.9242,75.011,74.688
2.0028,75.103,74.021
2.0813,75.137,74.589
2.1598,75.152,75.151
2.2384,75.19,75.259
2.3169,75.178,75.562
2.3955,75.075,75.729
2.474,74.934,75.348
2.5525,74.831,74.465
2.6311,74.851,74.049
2.7096,74.92,74.544
2.7882,74.986,75.496
2.8667,75.01,75.099
2.9452,75.071,74.217
3.0238,75.121,74.607
3.1023,75.088,75.642
3.1809,74.892,75.745
3.2594,74.671,75.092
3.3379,74.68,74.848
3.4165,74.933,75.012
3.495,75.396,74.687
3.5736,75.631,74.43
3.6521,75.461,74.873
3.7306,75.034,75.311
3.8092,74.565,75.458
3.8877,74.486,75.349
3.9663,74.674,74.802
4.0448,74.918,74.555
4.1233,75.01,75.116
4.2019,75.004,75.541
4.2804,75.063,75.537
4.359,75.19,74.722
4.4375,75.356,74.011
4.516,75.303,74.43
4.5946,75.041,74.804
4.6731,74.744,75.051
4.7517,74.608,75.843
4.8302,74.775,75.832
4.9087,75.048,74.852
4.9873,75.254,74.529
5.0658,75.243,75.03
5.1444,75.099,74.956
5.2229,75.006,74.868
5.3014,75.017,75.275
5.38,75.15,75.581
5.4585,75.148,75.146
5.5371,74.921,74.641
5.6156,74.603,74.379
5.6941,74.365,74.814
5.7727,74.508,75.073
5.8512,74.913,74.838
5.9298,75.35,75.191
6.0083,75.591,75.547
6.0868,75.458,75.083
6.1654,75.117,74.863
6.2439,74.802,74.841


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_339.csv <==
x,qOut,qIn
0.03927,74.813,75.72
0.11781,74.595,75.464
0.19635,74.682,74.645
0.27489,74.941,74.186
0.35343,75.206,74.911
0.43197,75.262,75.667
0.51051,75.154,75.377
0.58905,74.984,74.545
0.66759,74.857,74.633
0.74613,74.812,74.821
0.82467,74.811,74.515
0.90321,74.844,74.737
0.98175,74.91,75.685
1.0603,75.056,75.845
1.1388,75.224,75.307
1.2174,75.325,74.622
1.2959,75.271,74.582
1.3744,75.052,75.104
1.453,74.854,75.337
1.5315,74.788,75.214
1.6101,74.942,74.64
1.6886,75.099,74.156
1.7671,75.059,74.515
1.8457,74.854,75.518
1.9242,74.565,75.98
2.0028,74.556,75.397
2.0813,74.832,74.833
2.1598,75.209,74.644
2.2384,75.487,74.42
2.3169,75.451,74.703
2.3955,75.217,75.232
2.474,74.964,74.848
2.5525,74.876,74.902
2.6311,74.939,75.642
2.7096,74.956,75.454
2.7882,74.876,74.943
2.8667,74.688,74.496
2.9452,74.683,74.392
3.0238,74.931,75.097
3.1023,75.281,75.987
3.1809,75.553,75.7
3.2594,75.43,74.554
3.3379,75.027,73.915
3.4165,74.616,74.686
3.495,74.478,75.789
3.5736,74.687,75.368
3.6521,74.993,74.637
3.7306,75.231,74.644
3.8092,75.274,75.23
3.8877,75.175,75.081
3.9663,75.01,74.696
4.0448,74.867,74.726
4.1233,74.827,75.425
4.2019,74.965,75.494
4.2804,75.167,74.876
4.359,75.287,74.712
4.4375,75.182,74.783
4.516,74.906,74.568
4.5946,74.734,74.647
4.6731,74.765,74.662
4.7517,75.047,75.014
4.8302,75.237,75.943
4.9087,75.188,76.188
4.9873,74.99,75.205
5.0658,74.778,74.366
5.1444,74.801,74.8
5.2229,74.973,75.036
5.3014,75.158,74.676
5.38,75.227,74.891
5.4585,75.147,75.57
5.5371,74.965,75.411
5.6156,74.749,74.707
5.6941,74.567,74.834
5.7727,74.536,75.191
5.8512,74.708,74.837
5.9298,75.022,74.636
6.0083,75.401,74.966
6.0868,75.625,74.967
6.1654,75.56,74.944
6.2439,75.259,75.253


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_340.csv <==
x,qOut,qIn
0.03927,75.268,74.811
0.11781,75.142,74.39
0.19635,75.003,74.107
0.27489,74.935,74.797
0.35343,74.995,75.547
0.43197,74.991,75.309
0.51051,74.891,75.121
0.58905,74.793,74.887
0.66759,74.814,74.546
0.74613,75.018,74.991
0.82467,75.249,75.494
0.90321,75.395,75.273
0.98175,75.37,74.879
1.0603,75.214,75.091
1.1388,74.975,75.37
1.2174,74.721,75.22
1.2959,74.519,74.766
1.3744,74.508,74.621
1.453,74.706,74.661
1.5315,74.999,74.746
1.6101,75.263,75.208
1.6886,75.29,75.378
1.7671,75.127,74.988
1.8457,74.922,75.038
1.9242,74.834,75.444
2.0028,74.95,75.11
2.0813,75.132,74.724
2.1598,75.269,74.862
2.2384,75.269,74.753
2.3169,75.175,74.524
2.3955,75.046,74.873
2.474,74.91,75.219
2.5525,74.788,75.456
2.6311,74.715,75.636
2.7096,74.748,75.31
2.7882,74.878,74.496
2.8667,75.079,74.197
2.9452,75.23,74.617
3.0238,75.281,75.146
3.1023,75.24,75.754
3.1809,75.131,75.343
3.2594,74.991,74.527
3.3379,74.837,74.308
3.4165,74.716,74.416
3.495,74.677,75.096
3.5736,74.807,75.708
3.6521,75.064,75.764
3.7306,75.318,75.568
3.8092,75.441,74.86
3.8877,75.252,74.383
3.9663,74.884,74.549
4.0448,74.574,74.744
4.1233,74.557,74.901
4.2019,74.875,75.386
4.2804,75.21,75.678
4.359,75.338,74.92
4.4375,75.071,73.92
4.516,74.65,75.03
4.5946,74.474,76.437
4.6731,74.642,75.436
4.7517,75.171,73.358
4.8302,75.616,74.254
4.9087,75.691,75.888
4.9873,75.404,75.957
5.0658,74.827,74.834
5.1444,74.492,74.6
5.2229,74.552,74.897
5.3014,74.851,75.28
5.38,75.182,75.307
5.4585,75.256,74.982
5.5371,75.153,74.717
5.6156,75.009,74.683
5.6941,74.961,74.764
5.7727,74.99,75.058
5.8512,74.97,75.328
5.9298,74.894,75.295
6.0083,74.78,75.181
6.0868,74.829,75.231
6.1654,75.015,75.237
6.2439,75.209,75.042


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_341.csv <==
x,qOut,qIn
0.03927,75.116,75.158
0.11781,75.21,75.251
0.19635,75.201,74.924
0.27489,75.151,74.959
0.35343,75.134,75.32
0.43197,75.131,75.106
0.51051,75.011,74.705
0.58905,74.782,74.526
0.66759,74.488,74.642
0.74613,74.43,75.159
0.82467,74.648,75.69
0.90321,74.998,75.436
0.98175,75.315,74.956
1.0603,75.393,75.11
1.1388,75.285,74.903
1.2174,75.114,74.097
1.2959,75.009,73.964
1.3744,75.042,75.192
1.453,75.117,76.286
1.5315,75.142,75.884
1.6101,75.039,74.597
1.6886,74.848,74.451
1.7671,74.713,74.79
1.8457,74.719,75.171
1.9242,74.925,75.524
2.0028,75.229,74.949
2.0813,75.429,74.272
2.1598,75.404,74.985
2.2384,75.056,76.27
2.3169,74.597,75.395
2.3955,74.358,73.986
2.474,74.438,74.041
2.5525,74.864,75.066
2.6311,75.303,75.341
2.7096,75.519,75.098
2.7882,75.462,74.798
2.8667,75.122,75.39
2.9452,74.814,75.289
3.0238,74.73,74.577
3.1023,74.84,75.076
3.1809,75.065,75.764
3.2594,75.186,74.761
3.3379,75.206,73.885
3.4165,75.156,74.244
3.495,75.069,75.316
3.5736,74.91,75.654
3.6521,74.741,75.547
3.7306,74.662,75.19
3.8092,74.771,74.648
3.8877,75.012,74.52
3.9663,75.193,74.824
4.0448,75.247,75.017
4.1233,75.141,75.335
4.2019,75.084,75.597
4.2804,75.083,75.116
4.359,75.05,74.688
4.4375,74.879,74.825
4.516,74.623,74.847
4.5946,74.549,74.922
4.6731,74.721,75.295
4.7517,75.152,75.238
4.8302,75.471,74.661
4.9087,75.456,74.472
4.9873,75.171,74.752
5.0658,74.737,75.395
5.1444,74.604,75.528
5.2229,74.797,75.119
5.3014,75.125,74.686
5.38,75.371,74.893
5.4585,75.314,75.559
5.5371,75.08,75.584
5.6156,74.848,74.832
5.6941,74.795,74.355
5.7727,74.926,74.44
5.8512,75.058,74.568
5.9298,75.092,74.718
6.0083,74.958,75.261
6.0868,74.818,75.617
6.1654,74.808,75.262
6.2439,74.92,74.867


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_342.csv <==
x,qOut,qIn
0.03927,74.9,74.586
0.11781,74.794,74.624
0.19635,74.843,74.724
0.27489,74.941,74.889
0.35343,74.976,75.03
0.43197,74.891,75.396
0.51051,74.796,75.851
0.58905,74.774,75.6
0.66759,74.886,74.671
0.74613,75.095,74.302
0.82467,75.306,74.421
0.90321,75.429,74.88
0.98175,75.384,75.594
1.0603,75.148,75.514
1.1388,74.847,74.955
1.2174,74.609,74.999
1.2959,74.548,75.039
1.3744,74.641,74.423
1.453,74.829,74.217
1.5315,75.069,74.739
1.6101,75.327,75.784
1.6886,75.501,76.046
1.7671,75.436,75.298
1.8457,75.152,74.326
1.9242,74.707,74.511
2.0028,74.495,74.879
2.0813,74.639,74.912
2.1598,74.996,75.491
2.2384,75.389,75.672
2.3169,75.478,74.456
2.3955,75.235,73.728
2.474,74.835,74.595
2.5525,74.485,76.374
2.6311,74.497,76.071
2.7096,74.803,74.489
2.7882,75.2,73.963
2.8667,75.489,75.075
2.9452,75.439,75.329
3.0238,75.124,74.906
3.1023,74.773,74.705
3.1809,74.634,75.093
3.2594,74.844,75.371
3.3379,75.109,75.143
3.4165,75.216,75.232
3.495,74.987,75.35
3.5736,74.713,74.757
3.6521,74.704,74.717
3.7306,74.94,75.085
3.8092,75.336,74.7
3.8877,75.421,74.534
3.9663,75.177,75.155
4.0448,74.828,75.44
4.1233,74.635,74.732
4.2019,74.774,74.515
4.2804,75.011,75.012
4.359,75.189,75.246
4.4375,75.186,75.212
4.516,75.166,75.023
4.5946,75.192,74.496
4.6731,75.211,74.405
4.7517,75.151,75.528
4.8302,74.965,76.05
4.9087,74.804,75.235
4.9873,74.752,74.493
5.0658,74.862,75.092
5.1444,74.978,75.339
5.2229,75.011,74.806
5.3014,74.981,74.538
5.38,74.926,74.941
5.4585,74.94,75.128
5.5371,74.977,75.027
5.6156,74.989,74.758
5.6941,74.928,74.418
5.7727,74.846,74.876
5.8512,74.855,75.665
5.9298,74.975,75.613
6.0083,75.209,75.151
6.0868,75.372,75.215
6.1654,75.345,75.062
6.2439,75.164,74.736


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_343.csv <==
x,qOut,qIn
0.03927,74.996,75.9
0.11781,75.067,75.104
0.19635,75.186,74.351
0.27489,75.305,74.461
0.35343,75.361,75.075
0.43197,75.218,74.909
0.51051,74.942,74.434
0.58905,74.677,74.599
0.66759,74.576,75.542
0.74613,74.694,75.733
0.82467,74.88,75.282
0.90321,75.036,74.631
0.98175,75.078,74.175
1.0603,75.11,74.703
1.1388,75.199,75.495
1.2174,75.297,75.76
1.2959,75.336,75.446
1.3744,75.144,74.892
1.453,74.824,74.484
1.5315,74.556,74.706
1.6101,74.52,75.746
1.6886,74.726,75.858
1.7671,75.004,74.681
1.8457,75.228,73.758
1.9242,75.3,74.599
2.0028,75.191,75.463
2.0813,74.966,75.363
2.1598,74.761,74.944
2.2384,74.715,75.159
2.3169,74.929,75.13
2.3955,75.221,74.612
2.474,75.411,74.487
2.5525,75.329,74.992
2.6311,75.088,75.53
2.7096,74.947,75.547
2.7882,74.954,74.933
2.8667,75.106,74.868
2.9452,75.051,75.154
3.0238,74.819,74.831
3.1023,74.614,74.571
3.1809,74.656,74.967
3.2594,74.982,74.952
3.3379,75.266,75.085
3.4165,75.335,75.936
3.495,75.061,75.365
3.5736,74.753,74.085
3.6521,74.673,74.139
3.7306,74.821,74.832
3.8092,75.138,75.205
3.8877,75.328,75.3
3.9663,75.319,75.392
4.0448,75.158,75.46
4.1233,74.916,74.922
4.2019,74.746,74.305
4.2804,74.713,74.493
4.359,74.813,75.107
4.4375,75.027,75.638
4.516,75.255,75.507
4.5946,75.351,74.911
4.6731,75.252,74.646
4.7517,74.914,74.977
4.8302,74.582,74.92
4.9087,74.519,74.643
4.9873,74.734,74.62
5.0658,75.183,75.232
5.1444,75.481,75.278
5.2229,75.445,74.783
5.3014,75.151,75.031
5.38,74.73,75.663
5.4585,74.603,75.369
5.5371,74.793,74.989
5.6156,75.118,74.931
5.6941,75.375,74.404
5.7727,75.347,74.115
5.8512,75.116,74.909
5.9298,74.84,75.674
6.0083,74.683,74.97
6.0868,74.715,74.335
6.1654,74.826,74.907
6.2439,74.941,75.803


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_344.csv <==
x,qOut,qIn
0.03927,74.766,75.286
0.11781,74.927,75.056
0.19635,74.982,74.517
0.27489,74.947,74.262
0.35343,74.862,74.684
0.43197,74.892,75.312
0.51051,75.033,75.674
0.58905,75.197,75.417
0.66759,75.286,74.812
0.74613,75.2,74.947
0.82467,75.042,75.275
0.90321,74.929,75.001
0.98175,74.968,74.204
1.0603,75.117,74.267
1.1388,75.206,74.992
1.2174,75.155,75.593
1.2959,74.914,75.475
1.3744,74.66,75.21
1.453,74.566,75.149
1.5315,74.663,75.05
1.6101,74.942,74.961
1.6886,75.228,74.566
1.7671,75.401,74.26
1.8457,75.411,74.926
1.9242,75.227,75.929
2.0028,74.945,75.57
2.0813,74.694,74.618
2.1598,74.557,74.182
2.2384,74.593,74.67
2.3169,74.773,75.491
2.3955,75.043,75.864
2.474,75.313,75.383
2.5525,75.495,74.593
2.6311,75.424,74.638
2.7096,75.127,75.188
2.7882,74.778,75.273
2.8667,74.569,74.459
2.9452,74.676,74.33
3.0238,74.95,74.897
3.1023,75.205,75.517
3.1809,75.271,75.728
3.2594,75.095,75.348
3.3379,74.863,74.853
3.4165,74.744,74.326
3.495,74.886,74.394
3.5736,75.189,75.035
3.6521,75.401,75.407
3.7306,75.409,75.643
3.8092,75.137,75.048
3.8877,74.831,74.012
3.9663,74.667,74.299
4.0448,74.658,75.693
4.1233,74.777,75.801
4.2019,74.931,74.739
4.2804,75.128,74.435
4.359,75.299,74.777
4.4375,75.363,75.012
4.516,75.137,74.905
4.5946,74.795,74.961
4.6731,74.572,75.672
4.7517,74.695,75.915
4.8302,75.045,74.815
4.9087,75.267,74.296
4.9873,75.246,74.913
5.0658,74.93,74.741
5.1444,74.744,74.385
5.2229,74.84,75.091
5.3014,75.077,75.444
5.38,75.273,74.657
5.4585,75.128,74.449
5.5371,74.834,75.02
5.6156,74.634,75.449
5.6941,74.754,75.332
5.7727,75.12,75.242
5.8512,75.442,75.037
5.9298,75.556,74.703
6.0083,75.337,75.079
6.0868,74.967,75.431
6.1654,74.696,75.01
6.2439,74.614,74.894


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_345.csv <==
x,qOut,qIn
0.03927,75.073,74.962
0.11781,74.996,74.651
0.19635,74.944,74.416
0.27489,74.97,74.724
0.35343,75.088,75.706
0.43197,75.1,75.636
0.51051,75.03,75.039
0.58905,74.972,74.842
0.66759,75.028,74.745
0.74613,75.153,74.752
0.82467,75.189,74.901
0.90321,75.109,74.902
0.98175,74.924,75.534
1.0603,74.836,75.796
1.1388,74.836,74.878
1.2174,74.853,74.098
1.2959,74.804,74.585
1.3744,74.751,75.114
1.453,74.832,75.382
1.5315,75.032,75.764
1.6101,75.309,75.537
1.6886,75.386,74.709
1.7671,75.205,74.414
1.8457,74.908,74.66
1.9242,74.667,74.74
2.0028,74.74,74.858
2.0813,75.009,75.089
2.1598,75.27,74.951
2.2384,75.328,74.683
2.3169,75.089,75.484
2.3955,74.773,76.148
2.474,74.592,75.132
2.5525,74.73,74.221
2.6311,75.107,74.762
2.7096,75.446,75.054
2.7882,75.566,75.002
2.8667,75.318,74.819
2.9452,74.882,74.833
3.0238,74.579,75.12
3.1023,74.514,75.496
3.1809,74.732,75.421
3.2594,74.936,74.836
3.3379,75.056,74.645
3.4165,75.129,75.213
3.495,75.214,75.654
3.5736,75.301,74.839
3.6521,75.259,73.922
3.7306,75.082,74.29
3.8092,74.796,75.315
3.8877,74.657,75.193
3.9663,74.724,74.927
4.0448,74.905,75.356
4.1233,75.089,75.698
4.2019,75.158,74.765
4.2804,75.164,73.882
4.359,75.154,74.225
4.4375,75.169,75.608
4.516,75.175,76.141
4.5946,75.125,75.626
4.6731,75.009,75.014
4.7517,74.826,74.499
4.8302,74.642,74.274
4.9087,74.571,74.853
4.9873,74.663,75.581
5.0658,74.949,75.097
5.1444,75.279,74.314
5.2229,75.418,74.481
5.3014,75.291,75.384
5.38,74.866,75.684
5.4585,74.526,74.928
5.5371,74.542,74.497
5.6156,74.86,74.805
5.6941,75.368,75.315
5.7727,75.639,75.286
5.8512,75.529,75.129
5.9298,75.163,75.132
6.0083,74.717,74.845
6.0868,74.607,74.608
6.1654,74.766,74.925
6.2439,74.992,75.205


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_346.csv <==
x,qOut,qIn
0.03927,75.496,74.851
0.11781,75.493,74.946
0.19635,75.252,74.779
0.27489,74.949,74.536
0.35343,74.762,75.169
0.43197,74.799,75.773
0.51051,74.963,75.575
0.58905,75.127,75.079
0.66759,75.174,74.592
0.74613,75.037,74.357
0.82467,74.851,74.581
0.90321,74.754,75.036
0.98175,74.87,75.175
1.0603,75.113,74.912
1.1388,75.252,74.722
1.2174,75.202,75.225
1.2959,74.919,76.021
1.3744,74.696,75.416
1.453,74.723,74.416
1.5315,74.956,74.264
1.6101,75.308,74.759
1.6886,75.462,74.977
1.7671,75.325,75.034
1.8457,75.003,75.288
1.9242,74.641,75.74
2.0028,74.533,75.307
2.0813,74.652,74.563
2.1598,74.872,74.512
2.2384,75.056,74.804
2.3169,75.164,75.099
2.3955,75.251,75.408
2.474,75.298,75.245
2.5525,75.274,74.535
2.6311,75.051,74.117
2.7096,74.75,74.496
2.7882,74.552,75.375
2.8667,74.633,75.525
2.9452,74.976,75.087
3.0238,75.319,75.053
3.1023,75.487,75.403
3.1809,75.334,75.424
3.2594,75.008,75.003
3.3379,74.779,74.85
3.4165,74.745,74.885
3.495,74.957,74.58
3.5736,75.126,74.366
3.6521,75.082,74.877
3.7306,74.874,75.705
3.8092,74.593,75.482
3.8877,74.554,74.538
3.9663,74.766,74.241
4.0448,75.089,75.024
4.1233,75.366,76.118
4.2019,75.449,75.414
4.2804,75.392,73.894
4.359,75.264,73.786
4.4375,75.137,75.605
4.516,74.982,76.134
4.5946,74.808,75.254
4.6731,74.685,74.637
4.7517,74.69,74.702
4.8302,74.863,74.461
4.9087,75.059,74.474
4.9873,75.174,75.27
5.0658,75.118,75.254
5.1444,75.016,74.967
5.2229,74.974,75.669
5.3014,74.977,75.499
5.38,74.981,74.488
5.4585,74.871,74.645
5.5371,74.785,74.986
5.6156,74.827,75
5.6941,75.086,75.32
5.7727,75.334,75.517
5.8512,75.304,74.877
5.9298,75.021,74.29
6.0083,74.576,74.675
6.0868,74.47,75.329
6.1654,74.739,75.516
6.2439,75.163,75.133


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_347.csv <==
x,qOut,qIn
0.03927,74.39,75.567
0.11781,74.649,75.193
0.19635,75.093,74.794
0.27489,75.451,74.894
0.35343,75.491,74.981
0.43197,75.285,74.682
0.51051,75.042,74.883
0.58905,74.873,75.51
0.66759,74.865,75.858
0.74613,74.88,75.353
0.82467,74.838,74.536
0.90321,74.768,74.152
0.98175,74.717,74.597
1.0603,74.82,75.368
1.1388,75.03,75.611
1.2174,75.235,75.054
1.2959,75.321,74.533
1.3744,75.193,74.613
1.453,74.963,74.864
1.5315,74.781,75.16
1.6101,74.787,74.936
1.6886,75.006,74.871
1.7671,75.273,75.584
1.8457,75.432,75.798
1.9242,75.338,74.652
2.0028,75.006,74.401
2.0813,74.702,74.964
2.1598,74.596,74.926
2.2384,74.817,74.345
2.3169,75.113,74.634
2.3955,75.222,75.281
2.474,75.11,75.602
2.5525,74.798,75.609
2.6311,74.642,75.311
2.7096,74.739,74.882
2.7882,74.991,74.928
2.8667,75.267,74.688
2.9452,75.38,74.361
3.0238,75.327,75.004
3.1023,75.154,75.644
3.1809,74.915,74.975
3.2594,74.692,74.305
3.3379,74.568,74.539
3.4165,74.579,75.319
3.495,74.749,75.549
3.5736,75.015,75.313
3.6521,75.281,75.198
3.7306,75.458,74.678
3.8092,75.468,74.242
3.8877,75.264,75.146
3.9663,74.975,75.82
4.0448,74.75,75.203
4.1233,74.732,74.034
4.2019,74.881,74.633
4.2804,75.004,76
4.359,75.024,75.955
4.4375,74.894,74.444
4.516,74.828,73.979
4.5946,74.927,74.454
4.6731,75.119,75.177
4.7517,75.307,75.948
4.8302,75.263,75.787
4.9087,75.056,74.81
4.9873,74.84,74.53
5.0658,74.781,74.74
5.1444,74.898,74.363
5.2229,75.036,74.598
5.3014,75.121,75.52
5.38,75.11,75.857
5.4585,75.106,75.29
5.5371,75.065,74.677
5.6156,74.952,74.68
5.6941,74.731,75.284
5.7727,74.606,75.12
5.8512,74.759,74.63
5.9298,75.104,74.681
6.0083,75.51,74.884
6.0868,75.517,74.645
6.1654,75.125,74.7
6.2439,74.634,75.255


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_348.csv <==
x,qOut,qIn
0.03927,75.072,74.912
0.11781,74.948,74.52
0.19635,74.827,75.076
0.27489,74.774,75.607
0.35343,74.838,75.34
0.43197,75.002,74.882
0.51051,75.203,74.989
0.58905,75.364,75.16
0.66759,75.409,74.432
0.74613,75.244,74.407
0.82467,74.954,75.326
0.90321,74.693,75.841
0.98175,74.615,74.947
1.0603,74.738,74.054
1.1388,74.9,74.222
1.2174,75.015,75.105
1.2959,75.025,75.908
1.3744,75.057,75.923
1.453,75.147,75.181
1.5315,75.236,74.19
1.6101,75.252,73.96
1.6886,75.096,74.766
1.7671,74.891,75.646
1.8457,74.766,75.716
1.9242,74.838,75.271
2.0028,75.022,74.958
2.0813,75.099,74.574
2.1598,75.011,74.578
2.2384,74.736,75.167
2.3169,74.613,75.219
2.3955,74.797,74.928
2.474,75.151,74.858
2.5525,75.503,75.168
2.6311,75.414,75.385
2.7096,74.977,75.131
2.7882,74.53,74.709
2.8667,74.436,74.929
2.9452,74.838,75.389
3.0238,75.32,75.515
3.1023,75.584,75.301
3.1809,75.381,74.46
3.2594,74.953,73.894
3.3379,74.678,74.188
3.4165,74.662,75.129
3.495,74.935,75.568
3.5736,75.141,75.16
3.6521,75.188,74.987
3.7306,75.127,75.276
3.8092,75.032,75.649
3.8877,75.004,75.129
3.9663,75.039,74.145
4.0448,75.114,74.119
4.1233,75.209,75.442
4.2019,75.23,75.612
4.2804,75.072,75.044
4.359,74.782,75.111
4.4375,74.436,74.985
4.516,74.357,74.743
4.5946,74.586,75.279
4.6731,74.976,75.163
4.7517,75.356,74.072
4.8302,75.51,74.63
4.9087,75.43,75.809
4.9873,75.2,75.559
5.0658,74.914,74.46
5.1444,74.723,74.663
5.2229,74.687,75.308
5.3014,74.797,75.29
5.38,75.027,74.475
5.4585,75.253,74.478
5.5371,75.351,75.185
5.6156,75.293,75.678
5.6941,75.073,75.58
5.7727,74.865,75.123
5.8512,74.773,74.856
5.9298,74.795,74.975
6.0083,74.903,74.646
6.0868,75.013,74.341
6.1654,75.094,74.801
6.2439,75.121,75.415


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_349.csv <==
x,qOut,qIn
0.03927,74.849,75.141
0.11781,74.779,75.424
0.19635,74.801,75.691
0.27489,74.905,75.247
0.35343,75.075,74.546
0.43197,75.222,74.63
0.51051,75.266,74.747
0.58905,75.201,74.584
0.66759,75.034,74.862
0.74613,74.888,75.155
0.82467,74.819,75.047
0.90321,74.819,75.405
0.98175,74.862,75.783
1.0603,74.903,75.001
1.1388,74.975,74.303
1.2174,75.089,74.507
1.2959,75.251,74.832
1.3744,75.361,74.977
1.453,75.303,75.363
1.5315,75.086,75.58
1.6101,74.743,75.048
1.6886,74.525,74.354
1.7671,74.532,74.653
1.8457,74.714,75.562
1.9242,74.992,75.425
2.0028,75.232,74.775
2.0813,75.371,74.586
2.1598,75.367,74.801
2.2384,75.181,75.495
2.3169,74.873,75.851
2.3955,74.653,75.213
2.474,74.632,74.023
2.5525,74.885,73.766
2.6311,75.182,75.009
2.7096,75.314,76.271
2.7882,75.255,76.043
2.8667,75.023,74.251
2.9452,74.888,73.933
3.0238,74.908,74.808
3.1023,75.006,75.034
3.1809,75.079,74.511
3.2594,75.066,75.166
3.3379,75.067,76.065
3.4165,75.097,75.904
3.495,75.149,74.997
3.5736,75.017,74.438
3.6521,74.764,74.513
3.7306,74.585,75.196
3.8092,74.681,75.262
3.8877,75.071,74.798
3.9663,75.374,74.802
4.0448,75.374,74.88
4.1233,74.901,74.474
4.2019,74.417,74.637
4.2804,74.342,75.472
4.359,74.658,75.815
4.4375,75.251,74.79
4.516,75.62,74.449
4.5946,75.641,75.143
4.6731,75.398,75.508
4.7517,75.01,74.852
4.8302,74.79,74.666
4.9087,74.794,75.164
4.9873,74.919,75.458
5.0658,75.039,74.851
5.1444,74.975,74.523
5.2229,74.818,74.852
5.3014,74.709,74.894
5.38,74.783,74.993
5.4585,75.021,75.392
5.5371,75.225,75.19
5.6156,75.293,75.011
5.6941,75.152,75.312
5.7727,74.977,75.094
5.8512,74.911,74.64
5.9298,74.957,74.596
6.0083,75.085,75.114
6.0868,75.138,75.144
6.1654,75.09,74.731
6.2439,74.978,74.769


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_350.csv <==
x,qOut,qIn
0.03927,75.214,74.345
0.11781,75.11,75.019
0.19635,74.942,75.792
0.27489,74.803,75.827
0.35343,74.777,75.042
0.43197,74.835,74.559
0.51051,74.922,74.575
0.58905,75.022,74.889
0.66759,75.127,75.269
0.74613,75.255,75.363
0.82467,75.321,75.079
0.90321,75.257,74.529
0.98175,75.002,74.367
1.0603,74.668,75.266
1.1388,74.484,76.074
1.2174,74.538,75.089
1.2959,74.876,73.707
1.3744,75.263,74.982
1.453,75.469,76.235
1.5315,75.426,75.79
1.6101,75.103,74.618
1.6886,74.807,74.17
1.7671,74.744,74.34
1.8457,74.871,74.995
1.9242,75.095,75.68
2.0028,75.131,75.514
2.0813,75.021,74.687
2.1598,74.892,74.528
2.2384,74.879,75.498
2.3169,74.97,75.397
2.3955,75.04,74.568
2.474,75.066,74.649
2.5525,75.052,75.341
2.6311,75.121,74.955
2.7096,75.174,74.435
2.7882,75.116,74.721
2.8667,74.862,75.67
2.9452,74.626,75.855
3.0238,74.646,75.221
3.1023,74.885,74.419
3.1809,75.251,74.278
3.2594,75.365,74.518
3.3379,75.228,74.631
3.4165,75.007,74.853
3.495,74.893,75.762
3.5736,74.961,76.033
3.6521,75.015,75.379
3.7306,74.979,74.709
3.8092,74.813,74.688
3.8877,74.771,74.969
3.9663,74.936,75.126
4.0448,75.198,75.144
4.1233,75.425,75.346
4.2019,75.331,75.226
4.2804,74.955,74.564
4.359,74.521,74.198
4.4375,74.278,74.683
4.516,74.456,75.226
4.5946,74.888,75.392
4.6731,75.352,75.129
4.7517,75.64,74.499
4.8302,75.599,74.726
4.9087,75.311,75.477
4.9873,74.972,75.34
5.0658,74.787,74.835
5.1444,74.897,75.19
5.2229,75.109,75.303
5.3014,75.239,74.763
5.38,75.118,74.679
5.4585,74.825,74.991
5.5371,74.617,74.871
5.6156,74.6,74.951
5.6941,74.839,75.044
5.7727,75.077,75.001
5.8512,75.158,75.328
5.9298,75.098,75.526
6.0083,74.949,75.143
6.0868,74.925,74.818
6.1654,75.027,74.676
6.2439,75.158,74.445


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_351.csv <==
x,qOut,qIn
0.03927,75.434,75.476
0.11781,75.515,74.588
0.19635,75.351,74.191
0.27489,75.028,74.691
0.35343,74.654,75.521
0.43197,74.507,75.596
0.51051,74.643,75.038
0.58905,74.943,74.432
0.66759,75.266,74.071
0.74613,75.34,74.603
0.82467,75.144,75.636
0.90321,74.851,75.652
0.98175,74.66,75.15
1.0603,74.835,75.399
1.1388,75.177,75.432
1.2174,75.429,74.819
1.2959,75.342,74.48
1.3744,74.99,74.928
1.453,74.761,75.143
1.5315,74.776,74.932
1.6101,75.09,74.661
1.6886,75.194,74.694
1.7671,74.968,74.89
1.8457,74.637,75.046
1.9242,74.479,74.838
2.0028,74.774,75.152
2.0813,75.235,75.591
2.1598,75.59,75.051
2.2384,75.6,74.849
2.3169,75.316,75.262
2.3955,74.99,74.894
2.474,74.773,74.442
2.5525,74.78,75.262
2.6311,74.862,75.821
2.7096,74.899,75.172
2.7882,74.876,74.633
2.8667,74.798,74.989
2.9452,74.776,75.083
3.0238,74.848,74.864
3.1023,74.985,74.753
3.1809,75.151,74.988
3.2594,75.241,75.139
3.3379,75.209,74.961
3.4165,75.087,74.992
3.495,74.919,75.121
3.5736,74.838,74.738
3.6521,74.884,74.714
3.7306,75.016,75.395
3.8092,75.18,75.367
3.8877,75.251,74.811
3.9663,75.192,74.857
4.0448,75.049,74.923
4.1233,74.881,74.764
4.2019,74.817,74.747
4.2804,74.858,74.75
4.359,74.95,75.124
4.4375,75.031,75.846
4.516,75.044,75.708
4.5946,75.008,75.026
4.6731,74.96,74.491
4.7517,74.936,74.882
4.8302,74.975,74.894
4.9087,75.065,74.116
4.9873,75.149,74.356
5.0658,75.171,75.959
5.1444,75.052,76.001
5.2229,74.853,75.014
5.3014,74.688,74.597
5.38,74.665,75.141
5.4585,74.835,75.127
5.5371,75.108,74.495
5.6156,75.37,74.083
5.6941,75.514,74.898
5.7727,75.404,75.991
5.8512,75.069,76.019
5.9298,74.675,74.863
6.0083,74.41,73.726
6.0868,74.476,74.336
6.1654,74.774,75.638
6.2439,75.143,76.154


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_352.csv <==
x,qOut,qIn
0.03927,74.842,74.822
0.11781,75.196,74.979
0.19635,75.335,75.225
0.27489,75.216,75.517
0.35343,74.855,75.185
0.43197,74.649,74.544
0.51051,74.708,74.293
0.58905,74.915,74.671
0.66759,75.115,75.333
0.74613,75.116,75.233
0.82467,75.044,74.974
0.90321,75.008,75.097
0.98175,75.106,74.747
1.0603,75.187,74.696
1.1388,75.134,75.383
1.2174,75.005,75.392
1.2959,74.892,74.354
1.3744,74.992,74.535
1.453,75.149,75.525
1.5315,75.199,75.688
1.6101,74.992,74.664
1.6886,74.708,74.251
1.7671,74.621,74.682
1.8457,74.755,75.325
1.9242,75.071,75.351
2.0028,75.234,75.184
2.0813,75.194,75.272
2.1598,75.049,75.26
2.2384,74.917,75.056
2.3169,74.907,75.027
2.3955,74.951,74.776
2.474,75.001,74.411
2.5525,75.015,75.136
2.6311,75.031,75.831
2.7096,75.023,75.285
2.7882,74.97,74.198
2.8667,74.851,73.906
2.9452,74.767,74.781
3.0238,74.831,75.709
3.1023,75.022,75.695
3.1809,75.299,75.312
3.2594,75.439,75.41
3.3379,75.36,75.196
3.4165,75.134,74.624
3.495,74.862,74.066
3.5736,74.773,74.424
3.6521,74.865,75.315
3.7306,75.024,75.56
3.8092,75.127,75.116
3.8877,75.013,75.237
3.9663,74.758,75.408
4.0448,74.54,74.934
4.1233,74.536,74.623
4.2019,74.857,75.161
4.2804,75.308,75.234
4.359,75.651,74.503
4.4375,75.662,74.138
4.516,75.254,74.803
4.5946,74.737,75.397
4.6731,74.399,75.78
4.7517,74.484,75.502
4.8302,74.825,74.881
4.9087,75.163,74.882
4.9873,75.377,74.9
5.0658,75.385,74.178
5.1444,75.27,74.634
5.2229,75.117,75.956
5.3014,74.973,76.033
5.38,74.879,74.525
5.4585,74.772,74.069
5.5371,74.656,74.582
5.6156,74.601,75.196
5.6941,74.683,75.594
5.7727,74.977,75.158
5.8512,75.325,74.394
5.9298,75.545,74.527
6.0083,75.459,75.6
6.0868,75.068,75.839
6.1654,74.704,75.034
6.2439,74.577,74.474


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_353.csv <==
x,qOut,qIn
0.03927,74.691,74.379
0.11781,74.783,74.242
0.19635,74.997,74.675
0.27489,75.223,75.25
0.35343,75.357,75.247
0.43197,75.289,75.259
0.51051,75.047,75.417
0.58905,74.755,74.985
0.66759,74.547,74.517
0.74613,74.564,74.713
0.82467,74.762,75.025
0.90321,75.045,75.487
0.98175,75.319,75.615
1.0603,75.439,74.93
1.1388,75.312,74.447
1.2174,75.008,74.862
1.2959,74.629,75.403
1.3744,74.53,75.249
1.453,74.751,74.894
1.5315,75.114,74.347
1.6101,75.417,74.183
1.6886,75.384,74.989
1.7671,75.109,75.661
1.8457,74.81,75.333
1.9242,74.708,74.591
2.0028,74.89,74.729
2.0813,75.141,75.318
2.1598,75.304,75.718
2.2384,75.246,75.203
2.3169,75.084,75.025
2.3955,74.974,75.251
2.474,74.944,74.483
2.5525,74.986,73.767
2.6311,74.911,74.779
2.7096,74.756,75.75
2.7882,74.644,75.494
2.8667,74.703,74.665
2.9452,74.928,74.934
3.0238,75.119,75.454
3.1023,75.19,75.352
3.1809,75.088,74.49
3.2594,75.055,74.402
3.3379,75.172,75.229
3.4165,75.321,75.868
3.495,75.35,75.618
3.5736,75.037,74.437
3.6521,74.625,73.65
3.7306,74.376,74.7
3.8092,74.52,76.007
3.8877,74.906,75.64
3.9663,75.238,75.055
4.0448,75.39,74.824
4.1233,75.28,74.61
4.2019,75.067,74.557
4.2804,74.903,74.889
4.359,74.851,75.067
4.4375,74.953,74.996
4.516,75.114,74.941
4.5946,75.198,74.981
4.6731,75.144,75.204
4.7517,74.905,75.489
4.8302,74.681,75.187
4.9087,74.685,74.777
4.9873,74.913,75.005
5.0658,75.316,75.098
5.1444,75.499,74.399
5.2229,75.327,74.381
5.3014,74.952,75.496
5.38,74.585,75.606
5.4585,74.587,74.925
5.5371,74.809,75.031
5.6156,75.048,75.087
5.6941,75.112,74.665
5.7727,75.074,74.539
5.8512,75.086,74.676
5.9298,75.155,74.862
6.0083,75.258,74.893
6.0868,75.204,75.387
6.1654,75.013,75.946
6.2439,74.801,75.418


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_354.csv <==
x,qOut,qIn
0.03927,75.246,74.802
0.11781,75.07,74.66
0.19635,74.862,74.872
0.27489,74.704,75.59
0.35343,74.67,75.716
0.43197,74.815,74.76
0.51051,75.065,74.203
0.58905,75.283,74.815
0.66759,75.329,75.883
0.74613,75.088,75.838
0.82467,74.766,74.923
0.90321,74.573,73.994
0.98175,74.698,74.336
1.0603,74.976,74.932
1.1388,75.141,75.12
1.2174,75.144,75.461
1.2959,74.987,75.724
1.3744,74.958,75.324
1.453,75.055,74.601
1.5315,75.165,74.177
1.6101,75.152,74.712
1.6886,75.03,75.059
1.7671,74.994,74.806
1.8457,75.07,75.119
1.9242,75.247,76.177
2.0028,75.174,75.413
2.0813,74.848,74.078
2.1598,74.511,74.425
2.2384,74.433,75.555
2.3169,74.805,75.425
2.3955,75.302,75.004
2.474,75.628,74.737
2.5525,75.515,74.653
2.6311,75.025,74.679
2.7096,74.562,74.865
2.7882,74.369,75
2.8667,74.617,75.145
2.9452,75.018,75.333
3.0238,75.323,75.185
3.1023,75.438,74.882
3.1809,75.302,74.889
3.2594,75.063,74.975
3.3379,74.906,74.999
3.4165,74.894,75.409
3.495,75.058,75.54
3.5736,75.16,74.726
3.6521,75.073,74.33
3.7306,74.867,74.828
3.8092,74.646,74.994
3.8877,74.67,74.751
3.9663,74.882,74.741
4.0448,75.13,74.846
4.1233,75.259,75.355
4.2019,75.191,75.716
4.2804,75.039,75.5
4.359,74.919,74.84
4.4375,74.933,74.778
4.516,75.064,75.257
4.5946,75.194,74.998
4.6731,75.236,74.231
4.7517,75.116,74.341
4.8302,74.895,75.417
4.9087,74.716,75.95
4.9873,74.647,75.176
5.0658,74.736,74.557
5.1444,74.872,75.273
5.2229,75.009,75.522
5.3014,75.141,74.959
5.38,75.272,74.519
5.4585,75.371,74.452
5.5371,75.339,74.654
5.6156,75.167,75.421
5.6941,74.868,75.907
5.7727,74.648,75.251
5.8512,74.612,74.459
5.9298,74.733,74.305
6.0083,74.957,74.679
6.0868,75.157,74.993
6.1654,75.286,75.31
6.2439,75.321,75.224


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_355.csv <==
x,qOut,qIn
0.03927,75.377,74.675
0.11781,75.291,75.087
0.19635,75.074,74.736
0.27489,74.906,74.798
0.35343,74.951,75.186
0.43197,75.138,75.296
0.51051,75.216,75.396
0.58905,75.096,75.255
0.66759,74.728,74.715
0.74613,74.469,74.783
0.82467,74.544,75.188
0.90321,74.878,75.062
0.98175,75.35,74.352
1.0603,75.555,74.264
1.1388,75.402,75.066
1.2174,75.042,75.842
1.2959,74.671,74.96
1.3744,74.628,74.258
1.453,74.834,74.87
1.5315,75.115,75.683
1.6101,75.296,75.711
1.6886,75.313,75.153
1.7671,75.232,74.517
1.8457,75.107,74.302
1.9242,74.983,74.966
2.0028,74.858,75.571
2.0813,74.758,75.417
2.1598,74.713,74.716
2.2384,74.755,74.152
2.3169,74.868,74.478
2.3955,74.983,75.421
2.474,75.06,76.071
2.5525,75.071,75.299
2.6311,75.088,74.703
2.7096,75.142,75.044
2.7882,75.192,75.049
2.8667,75.183,74.262
2.9452,75.036,74.359
3.0238,74.878,75.161
3.1023,74.811,75.496
3.1809,74.926,74.996
3.2594,75.043,74.96
3.3379,74.995,75.297
3.4165,74.839,75.102
3.495,74.676,74.345
3.5736,74.828,74.567
3.6521,75.192,75.416
3.7306,75.52,75.872
3.8092,75.56,75.563
3.8877,75.192,74.797
3.9663,74.737,74.376
4.0448,74.456,75.074
4.1233,74.561,75.302
4.2019,74.857,74.468
4.2804,75.119,74.428
4.359,75.26,74.992
4.4375,75.229,75.281
4.516,75.078,75.51
4.5946,74.89,75.52
4.6731,74.767,74.909
4.7517,74.804,74.351
4.8302,75.021,74.481
4.9087,75.273,74.822
4.9873,75.426,74.922
5.0658,75.362,75.203
5.1444,75.121,75.645
5.2229,74.872,75.399
5.3014,74.714,74.722
5.38,74.719,74.372
5.4585,74.8,75.053
5.5371,74.93,75.85
5.6156,75.091,75.494
5.6941,75.272,74.616
5.7727,75.33,74.541
5.8512,75.152,74.467
5.9298,74.833,74.441
6.0083,74.505,75.225
6.0868,74.514,76.036
6.1654,74.803,75.722
6.2439,75.163,74.575


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_356.csv <==
x,qOut,qIn
0.03927,75.305,74.483
0.11781,75.169,74.561
0.19635,74.956,75.004
0.27489,74.772,74.885
0.35343,74.714,74.349
0.43197,74.858,74.65
0.51051,75.107,75.382
0.58905,75.307,75.407
0.66759,75.309,74.802
0.74613,75.029,74.983
0.82467,74.711,75.436
0.90321,74.567,75.761
0.98175,74.782,75.487
1.0603,75.188,74.76
1.1388,75.454,74.524
1.2174,75.44,74.97
1.2959,75.052,74.828
1.3744,74.648,74.256
1.453,74.502,74.545
1.5315,74.605,75.425
1.6101,74.883,75.422
1.6886,75.035,75.006
1.7671,75.07,75.091
1.8457,75.073,75.032
1.9242,75.131,74.769
2.0028,75.272,74.967
2.0813,75.394,75.254
2.1598,75.417,75.044
2.2384,75.274,74.158
2.3169,74.992,74.293
2.3955,74.715,75.709
2.474,74.554,76.633
2.5525,74.601,74.85
2.6311,74.793,73.731
2.7096,75.012,74.485
2.7882,75.18,74.992
2.8667,75.237,75.23
2.9452,75.196,75.635
3.0238,75.106,75.272
3.1023,75.004,74.637
3.1809,74.926,74.632
3.2594,74.852,75.215
3.3379,74.79,75.478
3.4165,74.786,75.026
3.495,74.888,74.655
3.5736,75.124,74.769
3.6521,75.311,74.923
3.7306,75.314,75.183
3.8092,75.011,75.231
3.8877,74.652,75.22
3.9663,74.562,75.324
4.0448,74.757,75.193
4.1233,75.18,74.346
4.2019,75.375,74.14
4.2804,75.273,74.915
4.359,75.037,75.446
4.4375,74.864,75.601
4.516,74.93,75.507
4.5946,75.033,74.862
4.6731,75.054,74.464
4.7517,74.898,74.807
4.8302,74.806,74.968
4.9087,74.915,74.834
4.9873,75.143,74.935
5.0658,75.378,75.484
5.1444,75.331,75.484
5.2229,75.043,74.9
5.3014,74.705,74.697
5.38,74.524,74.916
5.4585,74.672,74.739
5.5371,75,74.736
5.6156,75.318,75.139
5.6941,75.449,75.631
5.7727,75.278,75.569
5.8512,74.952,74.916
5.9298,74.668,74.127
6.0083,74.619,74.124
6.0868,74.819,75.299
6.1654,75.084,76.197
6.2439,75.281,75.603


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_357.csv <==
x,qOut,qIn
0.03927,74.64,75.299
0.11781,74.291,75.051
0.19635,74.36,74.62
0.27489,74.715,74.855
0.35343,75.172,75.416
0.43197,75.439,75.265
0.51051,75.507,74.982
0.58905,75.428,75.165
0.66759,75.271,75.543
0.74613,75.071,74.927
0.82467,74.833,74.158
0.90321,74.621,74.579
0.98175,74.508,75.766
1.0603,74.628,75.533
1.1388,74.893,74.7
1.2174,75.144,74.802
1.2959,75.223,74.952
1.3744,75.087,74.404
1.453,74.941,74.679
1.5315,74.911,75.362
1.6101,75.096,75.39
1.6886,75.299,74.913
1.7671,75.332,74.586
1.8457,75.191,74.893
1.9242,74.91,75.42
2.0028,74.759,75.115
2.0813,74.814,74.447
2.1598,74.996,74.348
2.2384,75.206,75.637
2.3169,75.238,76.097
2.3955,75.083,75.281
2.474,74.856,74.541
2.5525,74.69,74.262
2.6311,74.747,74.393
2.7096,74.933,75.06
2.7882,75.115,75.703
2.8667,75.169,75.474
2.9452,75.088,74.898
3.0238,74.968,74.6
3.1023,74.87,74.355
3.1809,74.835,74.872
3.2594,74.852,75.788
3.3379,74.953,75.668
3.4165,75.112,74.673
3.495,75.303,74.591
3.5736,75.313,75.334
3.6521,75.08,75.394
3.7306,74.759,74.812
3.8092,74.542,74.68
3.8877,74.719,75.17
3.9663,75.084,75.228
4.0448,75.368,74.811
4.1233,75.311,74.605
4.2019,74.957,74.943
4.2804,74.682,75.388
4.359,74.657,75.395
4.4375,74.986,75.135
4.516,75.285,74.819
4.5946,75.342,74.404
4.6731,75.197,74.535
4.7517,74.945,75.369
4.8302,74.875,75.589
4.9087,74.95,75.312
4.9873,75.05,75.396
5.0658,75.052,75.332
5.1444,74.942,74.507
5.2229,74.851,73.784
5.3014,74.847,74.062
5.38,74.973,75.491
5.4585,75.131,75.876
5.5371,75.203,75.221
5.6156,75.145,74.905
5.6941,74.931,75.031
5.7727,74.71,75.382
5.8512,74.667,75.758
5.9298,74.837,74.873
6.0083,75.217,73.793
6.0868,75.535,74.388
6.1654,75.539,75.09
6.2439,75.224,75.248


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_358.csv <==
x,qOut,qIn
0.03927,74.885,74.851
0.11781,74.85,75.038
0.19635,74.898,74.846
0.27489,74.968,74.229
0.35343,75.004,74.678
0.43197,74.991,75.7
0.51051,74.974,75.818
0.58905,74.981,75.521
0.66759,75.039,75.359
0.74613,75.066,74.959
0.82467,75.007,74.448
0.90321,74.909,74.356
0.98175,74.84,74.404
1.0603,74.944,74.889
1.1388,75.106,75.697
1.2174,75.175,75.78
1.2959,75.006,74.705
1.3744,74.693,74.054
1.453,74.531,74.576
1.5315,74.627,75.52
1.6101,75.031,75.754
1.6886,75.466,75.245
1.7671,75.691,74.528
1.8457,75.612,74.323
1.9242,75.168,75.041
2.0028,74.647,75.493
2.0813,74.396,75.439
2.1598,74.481,75.202
2.2384,74.902,75.029
2.3169,75.253,74.953
2.3955,75.325,74.691
2.474,75.155,74.494
2.5525,74.823,74.88
2.6311,74.715,74.905
2.7096,74.875,74.565
2.7882,75.136,74.868
2.8667,75.301,76.011
2.9452,75.152,75.932
3.0238,74.891,74.969
3.1023,74.737,74.692
3.1809,74.888,74.631
3.2594,75.216,74.375
3.3379,75.418,74.907
3.4165,75.382,75.442
3.495,75.047,75.291
3.5736,74.718,74.895
3.6521,74.565,74.571
3.7306,74.579,74.66
3.8092,74.709,75.388
3.8877,74.859,75.539
3.9663,75.069,74.935
4.0448,75.302,74.355
4.1233,75.51,74.677
4.2019,75.466,75.492
4.2804,75.169,75.684
4.359,74.807,75.039
4.4375,74.594,74.408
4.516,74.721,74.561
4.5946,74.977,74.902
4.6731,75.172,75.288
4.7517,75.135,75.214
4.8302,74.975,74.95
4.9087,74.882,75.326
4.9873,74.896,75.571
5.0658,75.02,74.842
5.1444,75.049,74.617
5.2229,74.992,74.913
5.3014,74.934,74.828
5.38,74.974,75.188
5.4585,75.096,75.617
5.5371,75.125,74.857
5.6156,75.022,74.107
5.6941,74.783,75.035
5.7727,74.688,75.975
5.8512,74.827,75.497
5.9298,75.094,74.24
6.0083,75.357,74.34
6.0868,75.401,75.329
6.1654,75.262,75.49
6.2439,75.05,75.054


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_359.csv <==
x,qOut,qIn
0.03927,74.745,74.37
0.11781,74.845,74.797
0.19635,74.999,75.275
0.27489,75.18,75.252
0.35343,75.374,74.812
0.43197,75.466,74.767
0.51051,75.303,74.825
0.58905,74.947,75.195
0.66759,74.506,75.95
0.74613,74.442,75.654
0.82467,74.777,74.709
0.90321,75.251,74.397
0.98175,75.58,74.091
1.0603,75.417,74.156
1.1388,74.977,75.31
1.2174,74.582,75.997
1.2959,74.551,75.06
1.3744,74.825,74.726
1.453,75.052,75.423
1.5315,75.113,75.62
1.6101,74.946,74.595
1.6886,74.9,74.505
1.7671,75.075,75.222
1.8457,75.326,75.305
1.9242,75.479,74.956
2.0028,75.22,74.677
2.0813,74.742,74.405
2.1598,74.356,74.714
2.2384,74.366,75.259
2.3169,74.758,75.42
2.3955,75.203,75.323
2.474,75.499,75.016
2.5525,75.492,74.855
2.6311,75.293,75.027
2.7096,75.08,75.3
2.7882,74.946,75.19
2.8667,74.957,74.336
2.9452,75.001,74.542
3.0238,74.987,75.676
3.1023,74.908,75.868
3.1809,74.771,74.332
3.2594,74.699,73.957
3.3379,74.755,74.997
3.4165,74.917,75.702
3.495,75.146,75.293
3.5736,75.295,74.752
3.6521,75.298,74.698
3.7306,75.188,75.217
3.8092,75.017,75.264
3.8877,74.924,74.792
3.9663,74.921,74.613
4.0448,74.969,74.771
4.1233,75.028,75.298
4.2019,75.056,75.48
4.2804,75.031,75.248
4.359,74.959,75.037
4.4375,74.85,74.634
4.516,74.808,74.415
4.5946,74.889,74.782
4.6731,75.041,75.223
4.7517,75.194,75.296
4.8302,75.196,75.244
4.9087,75.075,74.95
4.9873,74.922,74.474
5.0658,74.835,74.765
5.1444,74.853,75.282
5.2229,74.939,75.217
5.3014,75.059,74.655
5.38,75.186,74.627
5.4585,75.241,75.829
5.5371,75.14,76.474
5.6156,74.932,75.25
5.6941,74.692,73.951
5.7727,74.68,74.287
5.8512,74.875,74.7
5.9298,75.12,75.113
6.0083,75.244,75.763
6.0868,75.129,75.713
6.1654,74.92,75.002
6.2439,74.753,74.355


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_360.csv <==
x,qOut,qIn
0.03927,75.157,74.743
0.11781,75.344,74.945
0.19635,75.321,75.139
0.27489,75.114,75.148
0.35343,74.781,74.937
0.43197,74.657,74.942
0.51051,74.805,75.114
0.58905,75.073,75.109
0.66759,75.283,74.704
0.74613,75.192,74.725
0.82467,74.944,75.262
0.90321,74.736,75.214
0.98175,74.76,74.696
1.0603,74.969,74.951
1.1388,75.138,75.1
1.2174,75.18,74.706
1.2959,75.046,74.818
1.3744,74.942,75.625
1.453,74.949,75.776
1.5315,75.024,75.052
1.6101,75.098,74.141
1.6886,75.062,74.604
1.7671,74.977,75.766
1.8457,74.91,75.812
1.9242,74.923,74.469
2.0028,74.983,74.115
2.0813,75.013,74.706
2.1598,74.989,75.479
2.2384,74.902,75.662
2.3169,74.848,74.949
2.3955,74.891,74.304
2.474,75.011,74.564
2.5525,75.179,75.392
2.6311,75.25,75.699
2.7096,75.189,75.434
2.7882,75.06,74.787
2.8667,74.946,74.925
2.9452,74.956,75.121
3.0238,75,74.413
3.1023,75.004,73.983
3.1809,74.902,75.144
3.2594,74.83,75.633
3.3379,74.885,74.864
3.4165,75.008,74.69
3.495,75.112,75.961
3.5736,75.031,76.3
3.6521,74.91,75.262
3.7306,74.891,74.098
3.8092,75.1,74.079
3.8877,75.355,74.476
3.9663,75.384,74.843
4.0448,75.159,75.555
4.1233,74.715,75.822
4.2019,74.466,75.085
4.2804,74.496,74.527
4.359,74.695,74.605
4.4375,74.92,74.505
4.516,75.097,74.695
4.5946,75.301,75.446
4.6731,75.491,75.374
4.7517,75.609,74.941
4.8302,75.38,75.197
4.9087,74.884,75.048
4.9873,74.413,74.614
5.0658,74.275,74.71
5.1444,74.629,75.47
5.2229,75.148,75.858
5.3014,75.532,75.335
5.38,75.514,74.647
5.4585,75.11,74.468
5.5371,74.679,74.566
5.6156,74.47,75.179
5.6941,74.676,75.36
5.7727,75.035,75.195
5.8512,75.27,75.171
5.9298,75.302,74.553
6.0083,75.097,74.447
6.0868,74.882,75.221
6.1654,74.813,75.477
6.2439,74.909,75.068


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_361.csv <==
x,qOut,qIn
0.03927,74.784,75.1
0.11781,75.014,74.934
0.19635,75.158,74.429
0.27489,75.127,74.692
0.35343,74.878,75.486
0.43197,74.722,75.522
0.51051,74.811,75.255
0.58905,75.076,74.989
0.66759,75.409,74.77
0.74613,75.494,74.834
0.82467,75.284,75.347
0.90321,74.931,75.72
0.98175,74.622,74.731
1.0603,74.624,73.806
1.1388,74.8,74.27
1.2174,74.973,75.663
1.2959,74.975,76.111
1.3744,74.87,74.891
1.453,74.852,74.032
1.5315,74.961,74.665
1.6101,75.2,75.769
1.6886,75.323,75.135
1.7671,75.275,74.268
1.8457,75.139,74.703
1.9242,75.027,75.957
2.0028,75.035,75.716
2.0813,75.025,74.781
2.1598,74.938,74.57
2.2384,74.74,74.48
2.3169,74.68,74.209
2.3955,74.84,74.822
2.474,75.1,75.577
2.5525,75.306,75.427
2.6311,75.221,75.317
2.7096,74.977,75.227
2.7882,74.764,74.695
2.8667,74.764,74.545
2.9452,74.955,74.619
3.0238,75.171,74.736
3.1023,75.315,75.469
3.1809,75.32,75.474
3.2594,75.17,74.952
3.3379,74.889,75.167
3.4165,74.605,75.23
3.495,74.455,74.716
3.5736,74.628,74.59
3.6521,75.011,74.76
3.7306,75.389,74.958
3.8092,75.549,75.325
3.8877,75.333,75.51
3.9663,74.931,75.076
4.0448,74.587,74.603
4.1233,74.534,75.149
4.2019,74.764,75.618
4.2804,75.081,75.227
4.359,75.34,74.724
4.4375,75.424,74.466
4.516,75.31,74.272
4.5946,75.069,74.514
4.6731,74.824,75.286
4.7517,74.696,75.864
4.8302,74.755,75.396
4.9087,74.918,74.721
4.9873,75.089,74.637
5.0658,75.181,74.764
5.1444,75.178,74.926
5.2229,75.148,75.267
5.3014,75.127,75.284
5.38,75.149,74.877
5.4585,75.101,74.678
5.5371,74.912,74.788
5.6156,74.664,74.897
5.6941,74.468,75.144
5.7727,74.578,75.775
5.8512,74.919,75.857
5.9298,75.286,74.921
6.0083,75.47,74.228
6.0868,75.302,74.572
6.1654,74.984,74.991
6.2439,74.741,75.059


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_362.csv <==
x,qOut,qIn
0.03927,75.171,75.252
0.11781,75.218,74.647
0.19635,75.179,75.007
0.27489,75.082,75.451
0.35343,74.947,75.067
0.43197,74.777,74.663
0.51051,74.668,74.33
0.58905,74.679,74.096
0.66759,74.848,74.985
0.74613,75.051,75.986
0.82467,75.173,75.827
0.90321,75.195,75.157
0.98175,75.125,74.679
1.0603,75.081,74.495
1.1388,75.091,74.613
1.2174,75.135,74.921
1.2959,75.183,75.228
1.3744,75.189,75.437
1.453,75.11,75.464
1.5315,74.94,74.906
1.6101,74.68,74.232
1.6886,74.474,75.059
1.7671,74.489,75.986
1.8457,74.732,75.495
1.9242,75.175,73.864
2.0028,75.521,73.737
2.0813,75.539,74.982
2.1598,75.254,75.873
2.2384,74.748,75.684
2.3169,74.523,75.375
2.3955,74.681,75.047
2.474,75.028,74.862
2.5525,75.333,75.046
2.6311,75.326,74.621
2.7096,75.153,73.982
2.7882,74.985,74.67
2.8667,74.987,76.023
2.9452,75.056,75.454
3.0238,74.985,74.483
3.1023,74.785,74.579
3.1809,74.515,75.213
3.2594,74.542,75.124
3.3379,74.887,74.887
3.4165,75.348,75.094
3.495,75.706,75.387
3.5736,75.626,74.948
3.6521,75.193,74.792
3.7306,74.688,75.235
3.8092,74.413,74.897
3.8877,74.545,74.176
3.9663,74.852,74.575
4.0448,75.14,75.584
4.1233,75.247,75.817
4.2019,75.18,75.017
4.2804,75.03,74.291
4.359,74.898,74.5
4.4375,74.874,75.385
4.516,74.988,75.622
4.5946,75.141,75.36
4.6731,75.24,74.968
4.7517,75.206,74.678
4.8302,75.059,74.662
4.9087,74.888,74.767
4.9873,74.767,75.002
5.0658,74.755,75.176
5.1444,74.87,74.923
5.2229,75.044,74.969
5.3014,75.182,75.369
5.38,75.185,75.304
5.4585,75.026,74.815
5.5371,74.885,74.481
5.6156,74.876,74.461
5.6941,75.091,74.975
5.7727,75.307,75.145
5.8512,75.304,74.949
5.9298,75.096,75.112
6.0083,74.752,75.258
6.0868,74.63,74.947
6.1654,74.752,74.915
6.2439,74.983,75.429


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_363.csv <==
x,qOut,qIn
0.03927,75.169,74.192
0.11781,75.451,74.608
0.19635,75.551,75.409
0.27489,75.413,75.671
0.35343,75.01,75.3
0.43197,74.691,75.083
0.51051,74.66,75.053
0.58905,74.843,74.883
0.66759,75.111,74.057
0.74613,75.142,74.251
0.82467,74.996,75.452
0.90321,74.829,75.887
0.98175,74.809,75.641
1.0603,74.931,75.231
1.1388,75,74.446
1.2174,74.973,74.309
1.2959,74.837,74.874
1.3744,74.871,75.371
1.453,75.107,75.711
1.5315,75.374,75.215
1.6101,75.477,74.33
1.6886,75.175,74.289
1.7671,74.721,74.886
1.8457,74.413,75.687
1.9242,74.521,75.231
2.0028,74.944,74.501
2.0813,75.351,74.917
2.1598,75.547,75.547
2.2384,75.377,75.042
2.3169,74.996,74.336
2.3955,74.72,74.417
2.474,74.686,75.071
2.5525,74.979,75.664
2.6311,75.25,75.64
2.7096,75.256,75.218
2.7882,75.039,74.816
2.8667,74.699,74.74
2.9452,74.642,74.713
3.0238,74.859,74.816
3.1023,75.158,75.089
3.1809,75.335,75.43
3.2594,75.247,75.117
3.3379,75.022,74.419
3.4165,74.8,74.533
3.495,74.705,75.521
3.5736,74.755,75.32
3.6521,74.922,74.435
3.7306,75.145,74.693
3.8092,75.369,75.515
3.8877,75.422,75.054
3.9663,75.242,74.79
4.0448,74.95,75.045
4.1233,74.697,74.526
4.2019,74.733,74.355
4.2804,74.935,75.391
4.359,75.123,76.127
4.4375,75.125,75.349
4.516,74.973,74.714
4.5946,74.847,74.848
4.6731,74.818,75.122
4.7517,74.925,74.921
4.8302,75.029,74.365
4.9087,75.082,74.302
4.9873,75.084,74.882
5.0658,75.05,75.122
5.1444,74.977,75.078
5.2229,74.871,75.559
5.3014,74.795,75.949
5.38,74.814,75.213
5.4585,75.004,74.48
5.5371,75.264,74.35
5.6156,75.458,74.595
5.6941,75.454,75.427
5.7727,75.212,75.729
5.8512,74.892,74.973
5.9298,74.631,74.174
6.0083,74.547,74.484
6.0868,74.583,75.36
6.1654,74.701,75.658
6.2439,74.895,74.966


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_364.csv <==
x,qOut,qIn
0.03927,75.219,75.262
0.11781,74.712,75.265
0.19635,74.41,75.256
0.27489,74.427,75.04
0.35343,74.787,74.75
0.43197,75.07,74.666
0.51051,75.171,74.853
0.58905,75.157,75.221
0.66759,75.122,75.397
0.74613,75.148,75.144
0.82467,75.139,74.844
0.90321,75.064,74.766
0.98175,74.91,74.518
1.0603,74.83,74.316
1.1388,74.892,74.865
1.2174,75.043,75.874
1.2959,75.214,76.216
1.3744,75.247,75.276
1.453,75.123,74.15
1.5315,74.931,73.956
1.6101,74.769,74.693
1.6886,74.808,75.206
1.7671,75.002,75.287
1.8457,75.208,75.254
1.9242,75.279,75.429
2.0028,75.07,75.087
2.0813,74.735,74.629
2.1598,74.491,75.033
2.2384,74.536,74.961
2.3169,74.897,74.28
2.3955,75.327,74.802
2.474,75.597,75.77
2.5525,75.492,75.028
2.6311,75.008,74.288
2.7096,74.531,75.018
2.7882,74.335,75.717
2.8667,74.631,75.465
2.9452,75.11,74.92
3.0238,75.437,74.476
3.1023,75.504,74.527
3.1809,75.26,75.346
3.2594,74.973,75.46
3.3379,74.807,74.686
3.4165,74.78,74.246
3.495,74.871,75.212
3.5736,74.946,75.928
3.6521,74.995,75.357
3.7306,75.032,74.355
3.8092,75.07,74.657
3.8877,75.117,75.127
3.9663,75.154,74.987
4.0448,75.157,75.141
4.1233,75.103,75.461
4.2019,74.987,75.146
4.2804,74.873,74.432
4.359,74.811,74.043
4.4375,74.846,74.985
4.516,74.927,75.727
4.5946,75.009,75.487
4.6731,75.074,74.636
4.7517,75.119,74.377
4.8302,75.117,75.213
4.9087,75.031,75.852
4.9873,74.91,75.906
5.0658,74.815,75.397
5.1444,74.906,74.528
5.2229,75.09,74.073
5.3014,75.209,74.582
5.38,75.103,74.965
5.4585,74.82,74.778
5.5371,74.644,74.853
5.6156,74.676,75.033
5.6941,74.962,75.409
5.7727,75.155,75.349
5.8512,75.141,74.873
5.9298,75.031,74.945
6.0083,74.973,75.307
6.0868,75.181,74.862
6.1654,75.438,74.54
6.2439,75.521,74.927


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_365.csv <==
x,qOut,qIn
0.03927,74.811,74.831
0.11781,74.915,74.593
0.19635,75.124,74.655
0.27489,75.3,74.771
0.35343,75.3,75.41
0.43197,75.067,75.602
0.51051,74.815,74.938
0.58905,74.697,74.785
0.66759,74.836,75.637
0.74613,75.066,75.496
0.82467,75.208,74.42
0.90321,75.219,74.026
0.98175,75.091,75.82
1.0603,74.963,76.157
1.1388,74.859,74.406
1.2174,74.78,73.685
1.2959,74.718,75.288
1.3744,74.716,76.098
1.453,74.816,75.698
1.5315,74.989,74.809
1.6101,75.191,74.022
1.6886,75.302,74.126
1.7671,75.288,74.966
1.8457,75.181,75.66
1.9242,75.028,75.174
2.0028,74.941,74.671
2.0813,74.932,74.959
2.1598,74.963,75.24
2.2384,74.983,75.088
2.3169,74.953,75.106
2.3955,74.95,75.057
2.474,75.013,75.068
2.5525,75.175,75.106
2.6311,75.269,74.902
2.7096,75.142,74.73
2.7882,74.861,74.685
2.8667,74.536,75.195
2.9452,74.542,75.327
3.0238,74.83,74.947
3.1023,75.175,74.814
3.1809,75.342,74.764
3.2594,75.209,74.547
3.3379,75.008,74.665
3.4165,74.904,75.421
3.495,75.025,76.303
3.5736,75.175,75.923
3.6521,75.186,74.836
3.7306,75.068,74.096
3.8092,74.872,74.046
3.8877,74.8,74.356
3.9663,74.862,75.025
4.0448,74.987,75.748
4.1233,75.096,75.507
4.2019,75.075,74.81
4.2804,74.919,74.772
4.359,74.728,75.159
4.4375,74.612,75.156
4.516,74.777,74.955
4.5946,75.167,74.896
4.6731,75.565,74.888
4.7517,75.749,74.964
4.8302,75.402,75.066
4.9087,74.765,75.103
4.9873,74.241,75.074
5.0658,74.229,74.671
5.1444,74.7,74.408
5.2229,75.218,74.981
5.3014,75.533,75.756
5.38,75.454,75.466
5.4585,75.183,74.945
5.5371,74.96,74.766
5.6156,74.872,74.518
5.6941,74.959,74.939
5.7727,75.022,75.41
5.8512,75.022,75.044
5.9298,74.993,74.826
6.0083,74.984,75.28
6.0868,74.988,75.148
6.1654,74.942,74.806
6.2439,74.87,74.882


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_366.csv <==
x,qOut,qIn
0.03927,75.066,75.098
0.11781,75.123,74.648
0.19635,75.164,74.627
0.27489,75.147,74.795
0.35343,75.036,74.958
0.43197,74.886,75.722
0.51051,74.774,76.209
0.58905,74.722,75.247
0.66759,74.736,73.343
0.74613,74.78,73.757
0.82467,74.878,75.653
0.90321,75.029,76.381
0.98175,75.227,75.246
1.0603,75.35,74.479
1.1388,75.285,74.312
1.2174,75.065,74.54
1.2959,74.75,75.06
1.3744,74.625,75.322
1.453,74.777,75.156
1.5315,75.09,75.051
1.6101,75.427,75.659
1.6886,75.455,75.666
1.7671,75.146,74.79
1.8457,74.727,74.529
1.9242,74.458,74.516
2.0028,74.669,74.462
2.0813,75.101,75.05
2.1598,75.429,75.201
2.2384,75.343,74.753
2.3169,74.889,75.278
2.3955,74.523,75.758
2.474,74.468,74.985
2.5525,74.86,74.678
2.6311,75.283,75.24
2.7096,75.501,75.069
2.7882,75.497,74.752
2.8667,75.303,74.727
2.9452,75.074,75.198
3.0238,74.848,75.693
3.1023,74.671,75.079
3.1809,74.592,74.05
3.2594,74.686,74.357
3.3379,74.898,75.192
3.4165,75.126,75.543
3.495,75.267,75.058
3.5736,75.271,75.092
3.6521,75.179,75.324
3.7306,75.045,74.98
3.8092,74.921,74.662
3.8877,74.867,75.202
3.9663,74.912,75.666
4.0448,75.019,75.119
4.1233,75.143,74.027
4.2019,75.133,74.171
4.2804,74.969,75.036
4.359,74.757,75.615
4.4375,74.619,75.433
4.516,74.725,75.186
4.5946,74.979,75.104
4.6731,75.23,74.999
4.7517,75.328,74.88
4.8302,75.226,74.918
4.9087,75.081,74.925
4.9873,74.998,74.93
5.0658,75.062,75.012
5.1444,75.095,75.063
5.2229,74.963,75.147
5.3014,74.741,75.287
5.38,74.538,75.254
5.4585,74.636,74.827
5.5371,74.956,74.449
5.6156,75.308,74.851
5.6941,75.496,75.233
5.7727,75.39,74.623
5.8512,75.13,74.282
5.9298,74.882,74.879
6.0083,74.801,75.61
6.0868,74.865,75.334
6.1654,74.955,74.992
6.2439,75.03,75.146


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_367.csv <==
x,qOut,qIn
0.03927,74.642,74.299
0.11781,74.785,74.145
0.19635,75.093,74.816
0.27489,75.401,75.454
0.35343,75.536,75.721
0.43197,75.306,75.394
0.51051,74.883,74.581
0.58905,74.513,74.135
0.66759,74.437,74.461
0.74613,74.631,74.993
0.82467,74.907,75.533
0.90321,75.167,75.477
0.98175,75.35,74.962
1.0603,75.446,74.891
1.1388,75.353,75.169
1.2174,75.104,75.453
1.2959,74.757,74.865
1.3744,74.671,74.44
1.453,74.892,74.86
1.5315,75.208,75.05
1.6101,75.377,74.87
1.6886,75.116,75.127
1.7671,74.705,75.221
1.8457,74.446,74.942
1.9242,74.611,74.864
2.0028,75.022,74.816
2.0813,75.338,74.653
2.1598,75.443,74.946
2.2384,75.277,75.393
2.3169,75.099,75.463
2.3955,75.003,75.475
2.474,74.962,74.944
2.5525,74.922,73.831
2.6311,74.837,74.268
2.7096,74.812,75.782
2.7882,74.877,76.135
2.8667,75.043,74.544
2.9452,75.135,74.166
3.0238,75.068,75.125
3.1023,74.904,75.623
3.1809,74.729,74.953
3.2594,74.749,74.9
3.3379,74.949,75.291
3.4165,75.203,75.141
3.495,75.375,74.866
3.5736,75.277,74.986
3.6521,74.993,74.695
3.7306,74.715,74.634
3.8092,74.642,75.783
3.8877,74.858,75.797
3.9663,75.127,74.583
4.0448,75.276,74.031
4.1233,75.16,74.611
4.2019,74.951,75.102
4.2804,74.876,75.036
4.359,74.964,74.71
4.4375,75.192,75.418
4.516,75.263,75.95
4.5946,75.131,75.274
4.6731,74.916,74.464
4.7517,74.76,74.826
4.8302,74.827,75.457
4.9087,75.017,75.323
4.9873,75.19,74.735
5.0658,75.218,74.38
5.1444,75.035,74.431
5.2229,74.765,74.999
5.3014,74.559,75.606
5.38,74.565,75.602
5.4585,74.797,75.408
5.5371,75.092,75.051
5.6156,75.32,74.398
5.6941,75.369,74.342
5.7727,75.274,74.958
5.8512,75.147,75.047
5.9298,75.051,74.654
6.0083,75.029,74.791
6.0868,74.981,75.601
6.1654,74.858,76.129
6.2439,74.721,75.589


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_368.csv <==
x,qOut,qIn
0.03927,74.9,75.933
0.11781,74.984,75.943
0.19635,75.13,75.147
0.27489,75.173,74.475
0.35343,74.966,74.156
0.43197,74.704,74.261
0.51051,74.648,74.919
0.58905,74.812,75.733
0.66759,75.156,75.903
0.74613,75.324,75.101
0.82467,75.215,74.589
0.90321,74.941,74.936
0.98175,74.651,75.15
1.0603,74.66,74.656
1.1388,74.949,74.317
1.2174,75.323,74.791
1.2959,75.584,75.538
1.3744,75.427,75.377
1.453,74.959,74.995
1.5315,74.482,74.7
1.6101,74.321,75.056
1.6886,74.639,75.564
1.7671,75.137,75.332
1.8457,75.544,74.595
1.9242,75.625,74.275
2.0028,75.362,74.864
2.0813,74.978,75.411
2.1598,74.673,75.228
2.2384,74.623,74.743
2.3169,74.753,74.93
2.3955,74.919,75.298
2.474,75.057,75.192
2.5525,75.124,74.882
2.6311,75.158,75.052
2.7096,75.159,74.918
2.7882,75.132,74.413
2.8667,75.087,74.674
2.9452,75.019,75.364
3.0238,74.923,75.615
3.1023,74.831,75.631
3.1809,74.78,75.406
3.2594,74.844,74.846
3.3379,74.979,74.371
3.4165,75.107,74.436
3.495,75.149,74.936
3.5736,75.113,75.139
3.6521,75.064,75.035
3.7306,75.01,74.713
3.8092,74.947,74.587
3.8877,74.808,75.086
3.9663,74.698,75.544
4.0448,74.716,75.268
4.1233,74.95,74.975
4.2019,75.301,74.879
4.2804,75.532,74.774
4.359,75.522,75.603
4.4375,75.183,76.271
4.516,74.774,74.769
4.5946,74.572,73.355
4.6731,74.605,74.293
4.7517,74.845,75.876
4.8302,74.985,75.333
4.9087,74.988,74.668
4.9873,74.937,74.751
5.0658,74.931,74.998
5.1444,75.023,75.061
5.2229,75.11,75.123
5.3014,75.15,75.143
5.38,75.118,75.315
5.4585,75.147,74.918
5.5371,75.219,74.311
5.6156,75.237,74.46
5.6941,75.09,75.191
5.7727,74.8,75.505
5.8512,74.629,75.377
5.9298,74.671,74.827
6.0083,74.975,74.83
6.0868,75.197,74.958
6.1654,75.189,74.509
6.2439,75.045,74.771


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_369.csv <==
x,qOut,qIn
0.03927,74.892,75.239
0.11781,74.782,74.956
0.19635,74.841,74.548
0.27489,75.011,74.46
0.35343,75.214,75.106
0.43197,75.208,75.361
0.51051,74.987,74.872
0.58905,74.714,74.886
0.66759,74.573,76.055
0.74613,74.755,75.891
0.82467,75.09,74.301
0.90321,75.373,73.376
0.98175,75.415,74.582
1.0603,75.219,75.67
1.1388,74.983,75.801
1.2174,74.821,75.466
1.2959,74.817,74.869
1.3744,74.819,74.45
1.453,74.781,74.545
1.5315,74.768,75.192
1.6101,74.852,75.433
1.6886,75.105,74.921
1.7671,75.359,74.93
1.8457,75.453,75.294
1.9242,75.237,74.818
2.0028,74.788,74.525
2.0813,74.455,74.98
2.1598,74.421,75.278
2.2384,74.805,74.587
2.3169,75.285,74.781
2.3955,75.53,75.84
2.474,75.455,76.01
2.5525,75.028,74.573
2.6311,74.696,73.727
2.7096,74.695,74.237
2.7882,74.935,75.334
2.8667,75.263,75.904
2.9452,75.32,75.341
3.0238,75.153,74.51
3.1023,74.916,74.588
3.1809,74.77,75.41
3.2594,74.778,75.137
3.3379,74.874,74.625
3.4165,75.019,75.034
3.495,75.186,75.132
3.5736,75.31,74.671
3.6521,75.248,74.958
3.7306,75.008,75.222
3.8092,74.632,74.931
3.8877,74.494,75.128
3.9663,74.686,75.468
4.0448,75.044,75.389
4.1233,75.37,75.07
4.2019,75.364,74.559
4.2804,75.133,74.233
4.359,74.88,74.622
4.4375,74.814,74.949
4.516,74.951,74.785
4.5946,75.079,74.895
4.6731,75.106,75.405
4.7517,74.976,75.395
4.8302,74.883,75.028
4.9087,74.915,75.134
4.9873,75.044,75.333
5.0658,75.218,75.19
5.1444,75.316,74.86
5.2229,75.275,74.552
5.3014,75.099,74.571
5.38,74.802,75.366
5.4585,74.558,75.699
5.5371,74.499,75.21
5.6156,74.616,74.694
5.6941,74.867,74.18
5.7727,75.071,74.398
5.8512,75.19,75.291
5.9298,75.247,75.618
6.0083,75.275,75.425
6.0868,75.287,75.125
6.1654,75.226,74.717
6.2439,75.091,74.859


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_370.csv <==
x,qOut,qIn
0.03927,75.431,75.06
0.11781,75.256,74.851
0.19635,75.065,74.932
0.27489,74.916,75.262
0.35343,74.848,75.075
0.43197,74.794,74.754
0.51051,74.742,74.733
0.58905,74.732,75.005
0.66759,74.806,75.164
0.74613,74.986,74.764
0.82467,75.173,74.652
0.90321,75.286,75.381
0.98175,75.255,75.642
1.0603,75.126,74.974
1.1388,75.002,74.547
1.2174,74.933,74.18
1.2959,74.952,74.212
1.3744,75.003,75.493
1.453,75.041,76.556
1.5315,75.046,75.851
1.6101,75.002,74.161
1.6886,74.921,74.285
1.7671,74.85,75.104
1.8457,74.834,75.394
1.9242,74.909,75.33
2.0028,75.07,74.916
2.0813,75.212,74.443
2.1598,75.234,74.698
2.2384,75.046,75.638
2.3169,74.714,75.516
2.3955,74.508,74.419
2.474,74.559,73.883
2.5525,74.952,74.841
2.6311,75.403,75.33
2.7096,75.601,75.208
2.7882,75.483,75.318
2.8667,75.038,75.703
2.9452,74.729,75.465
3.0238,74.737,74.664
3.1023,74.938,74.023
3.1809,75.148,74.693
3.2594,75.125,75.556
3.3379,75.009,75.366
3.4165,74.909,74.694
3.495,74.913,75.316
3.5736,74.848,75.734
3.6521,74.699,74.762
3.7306,74.599,74.049
3.8092,74.696,75.043
3.8877,75.065,75.743
3.9663,75.445,75.398
4.0448,75.625,74.757
4.1233,75.421,74.342
4.2019,74.97,74.686
4.2804,74.622,75.47
4.359,74.535,75.587
4.4375,74.798,75.168
4.516,75.124,75.122
4.5946,75.312,74.808
4.6731,75.314,74.39
4.7517,75.113,74.379
4.8302,74.9,74.663
4.9087,74.822,75.18
4.9873,74.886,75.666
5.0658,75.07,75.544
5.1444,75.152,75.151
5.2229,75.071,74.914
5.3014,74.917,74.865
5.38,74.799,75.137
5.4585,74.917,75.145
5.5371,75.163,74.707
5.6156,75.351,74.369
5.6941,75.29,74.713
5.7727,74.924,75.161
5.8512,74.548,75.197
5.9298,74.38,75.064
6.0083,74.592,75.266
6.0868,74.981,75.352
6.1654,75.312,74.981
6.2439,75.484,74.842


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_371.csv <==
x,qOut,qIn
0.03927,75.127,75.355
0.11781,74.861,75.79
0.19635,74.763,75.481
0.27489,74.871,74.777
0.35343,75.174,74.756
0.43197,75.281,74.868
0.51051,75.093,74.761
0.58905,74.789,74.917
0.66759,74.594,74.471
0.74613,74.801,74.646
0.82467,75.151,75.889
0.90321,75.368,75.98
0.98175,75.197,74.667
1.0603,74.806,74.285
1.1388,74.615,74.503
1.2174,74.735,74.935
1.2959,75.197,75.39
1.3744,75.509,75.468
1.453,75.456,75.358
1.5315,75.131,75.313
1.6101,74.694,75.236
1.6886,74.539,74.733
1.7671,74.65,74.161
1.8457,74.893,74.169
1.9242,75.125,74.62
2.0028,75.27,75.178
2.0813,75.279,75.586
2.1598,75.143,75.325
2.2384,74.856,74.853
2.3169,74.619,75.284
2.3955,74.632,75.744
2.474,74.881,75.206
2.5525,75.309,74.371
2.6311,75.591,74.73
2.7096,75.552,75.327
2.7882,75.231,75.198
2.8667,74.712,74.754
2.9452,74.375,74.776
3.0238,74.348,74.956
3.1023,74.559,75.44
3.1809,74.9,75.34
3.2594,75.18,74.703
3.3379,75.348,74.56
3.4165,75.398,75.122
3.495,75.336,75.42
3.5736,75.225,74.521
3.6521,75.106,73.972
3.7306,75.001,74.933
3.8092,74.922,75.899
3.8877,74.883,75.093
3.9663,74.892,74.558
4.0448,74.937,75.272
4.1233,74.995,75.238
4.2019,75.039,74.471
4.2804,75.075,74.737
4.359,75.099,75.304
4.4375,75.108,75.36
4.516,75.052,75.051
4.5946,74.935,74.888
4.6731,74.806,74.843
4.7517,74.719,74.614
4.8302,74.739,74.665
4.9087,74.855,75.108
4.9873,75.021,75.565
5.0658,75.188,75.574
5.1444,75.256,74.938
5.2229,75.186,74.324
5.3014,75.035,74.42
5.38,74.879,75.309
5.4585,74.882,75.769
5.5371,75.011,75.454
5.6156,75.154,74.789
5.6941,75.191,74.03
5.7727,75.041,74.242
5.8512,74.833,75.399
5.9298,74.702,76.073
6.0083,74.77,75.351
6.0868,75.009,74.457
6.1654,75.23,74.246
6.2439,75.305,74.648


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_372.csv <==
x,qOut,qIn
0.03927,74.968,75.565
0.11781,75.261,75.517
0.19635,75.502,74.954
0.27489,75.568,74.439
0.35343,75.331,74.76
0.43197,74.814,75.01
0.51051,74.397,74.958
0.58905,74.301,75.303
0.66759,74.678,75.386
0.74613,75.181,74.86
0.82467,75.472,74.627
0.90321,75.466,74.597
0.98175,75.13,74.896
1.0603,74.845,75.519
1.1388,74.821,75.556
1.2174,74.991,74.654
1.2959,75.237,74.441
1.3744,75.218,75.1
1.453,74.99,75.003
1.5315,74.75,74.761
1.6101,74.705,75.814
1.6886,74.928,75.955
1.7671,75.176,74.826
1.8457,75.284,74.18
1.9242,75.115,74.881
2.0028,74.854,75.449
2.0813,74.741,75.199
2.1598,74.816,74.652
2.2384,75.071,74.556
2.3169,75.196,75.376
2.3955,75.096,75.902
2.474,74.878,74.996
2.5525,74.681,73.907
2.6311,74.762,74.328
2.7096,75.037,75.14
2.7882,75.326,75.63
2.8667,75.45,75.304
2.9452,75.3,74.623
3.0238,75.03,74.415
3.1023,74.804,75.114
3.1809,74.771,76.027
3.2594,74.895,75.393
3.3379,75.044,74.298
3.4165,75.146,74.496
3.495,75.153,75.609
3.5736,75.07,75.318
3.6521,74.912,74.521
3.7306,74.746,74.469
3.8092,74.647,74.945
3.8877,74.735,74.906
3.9663,74.935,74.966
4.0448,75.124,75.451
4.1233,75.173,75.334
4.2019,75.08,74.675
4.2804,75.006,74.54
4.359,75.017,74.989
4.4375,75.149,75.472
4.516,75.209,75.42
4.5946,75.136,75.281
4.6731,74.996,75.186
4.7517,74.877,74.707
4.8302,74.846,74.478
4.9087,74.837,74.661
4.9873,74.84,74.657
5.0658,74.86,74.758
5.1444,74.993,75.092
5.2229,75.146,75.265
5.3014,75.213,75.639
5.38,75.092,75.841
5.4585,74.903,75.264
5.5371,74.862,74.458
5.6156,74.995,73.828
5.6941,75.287,74.392
5.7727,75.436,75.343
5.8512,75.322,75.458
5.9298,75.02,75.376
6.0083,74.648,75.36
6.0868,74.475,74.828
6.1654,74.517,74.434
6.2439,74.709,74.85


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_373.csv <==
x,qOut,qIn
0.03927,75.031,74.821
0.11781,74.955,74.902
0.19635,74.935,75.394
0.27489,74.978,75.574
0.35343,75.082,74.772
0.43197,75.151,74.391
0.51051,75.121,75.002
0.58905,75.016,75.98
0.66759,74.872,76.249
0.74613,74.852,75.043
0.82467,74.96,73.639
0.90321,75.089,73.634
0.98175,75.121,74.891
1.0603,74.951,75.229
1.1388,74.758,75.073
1.2174,74.687,75.483
1.2959,74.862,75.876
1.3744,75.1,75.121
1.453,75.192,74.395
1.5315,75.14,74.351
1.6101,74.99,74.789
1.6886,75.059,75.16
1.7671,75.287,75.454
1.8457,75.44,75.374
1.9242,75.267,74.878
2.0028,74.702,75
2.0813,74.231,75.161
2.1598,74.141,74.669
2.2384,74.625,74.66
2.3169,75.254,75.401
2.3955,75.656,75.436
2.474,75.705,75.078
2.5525,75.333,74.876
2.6311,74.856,74.54
2.7096,74.583,74.658
2.7882,74.59,75.316
2.8667,74.891,75.39
2.9452,75.198,74.785
3.0238,75.354,74.256
3.1023,75.324,74.438
3.1809,75.099,75.805
3.2594,74.867,75.921
3.3379,74.78,74.697
3.4165,74.848,74.295
3.495,75.048,75.277
3.5736,75.175,75.651
3.6521,75.156,75.326
3.7306,75.036,74.711
3.8092,74.879,74.302
3.8877,74.841,74.619
3.9663,74.893,75.099
4.0448,74.955,75.292
4.1233,74.945,75.271
4.2019,74.866,75.361
4.2804,74.841,75.309
4.359,74.91,74.835
4.4375,75.089,74.967
4.516,75.215,75.273
4.5946,75.227,74.796
4.6731,75.165,74.377
4.7517,75.092,74.775
4.8302,75.054,75.317
4.9087,74.967,75.281
4.9873,74.835,74.675
5.0658,74.68,74.898
5.1444,74.719,75.508
5.2229,74.954,75.18
5.3014,75.243,74.515
5.38,75.433,74.793
5.4585,75.375,75.463
5.5371,75.174,75.41
5.6156,74.957,74.997
5.6941,74.841,74.949
5.7727,74.807,74.728
5.8512,74.804,74.53
5.9298,74.828,75.153
6.0083,74.887,75.688
6.0868,74.99,75.048
6.1654,75.07,74.392
6.2439,75.092,74.514


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_374.csv <==
x,qOut,qIn
0.03927,74.838,75.127
0.11781,75.268,75.403
0.19635,75.492,75.607
0.27489,75.51,75.081
0.35343,75.364,74.448
0.43197,75.157,74.69
0.51051,74.917,75.04
0.58905,74.708,74.898
0.66759,74.594,74.856
0.74613,74.64,75.464
0.82467,74.779,75.764
0.90321,74.932,74.96
0.98175,75.021,74.095
1.0603,75.056,74.509
1.1388,75.102,75.156
1.2174,75.178,75.339
1.2959,75.289,74.745
1.3744,75.319,74.827
1.453,75.195,75.456
1.5315,74.967,75.57
1.6101,74.712,74.951
1.6886,74.656,74.578
1.7671,74.818,74.647
1.8457,75.077,75.071
1.9242,75.302,75.283
2.0028,75.296,74.903
2.0813,75.083,74.775
2.1598,74.803,75.323
2.2384,74.61,75.378
2.3169,74.655,74.489
2.3955,74.853,74.106
2.474,75.082,74.854
2.5525,75.228,75.856
2.6311,75.251,75.465
2.7096,75.183,74.908
2.7882,75.065,75.08
2.8667,74.936,74.75
2.9452,74.843,74.357
3.0238,74.837,74.94
3.1023,74.917,75.399
3.1809,75.073,75.023
3.2594,75.179,75.077
3.3379,75.143,75.512
3.4165,74.989,75.349
3.495,74.766,74.648
3.5736,74.686,74.405
3.6521,74.809,74.594
3.7306,75.053,75.271
3.8092,75.322,75.81
3.8877,75.394,75.046
3.9663,75.229,73.878
4.0448,74.945,74.047
4.1233,74.685,75.883
4.2019,74.694,76.153
4.2804,74.913,75.121
4.359,75.188,74.482
4.4375,75.364,73.987
4.516,75.318,74.352
4.5946,75.114,75.812
4.6731,74.88,76.325
4.7517,74.746,75.231
4.8302,74.807,74.459
4.9087,74.948,74.358
4.9873,75.043,74.644
5.0658,74.972,74.811
5.1444,74.811,74.872
5.2229,74.775,75.215
5.3014,74.907,75.73
5.38,75.21,75.45
5.4585,75.308,74.903
5.5371,75.096,75.06
5.6156,74.772,75.191
5.6941,74.583,74.467
5.7727,74.867,74.308
5.8512,75.318,74.818
5.9298,75.595,74.963
6.0083,75.375,75.003
6.0868,74.805,75.097
6.1654,74.411,75.013
6.2439,74.391,75.063


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_375.csv <==
x,qOut,qIn
0.03927,74.873,75.424
0.11781,75.226,75.248
0.19635,75.455,74.637
0.27489,75.438,74.669
0.35343,75.091,75.084
0.43197,74.711,74.769
0.51051,74.597,74.507
0.58905,74.767,74.908
0.66759,75.176,75.378
0.74613,75.41,75.485
0.82467,75.32,75.473
0.90321,75.026,74.953
0.98175,74.696,74.19
1.0603,74.705,74.499
1.1388,74.968,75.419
1.2174,75.264,75.591
1.2959,75.365,75.222
1.3744,75.167,74.982
1.453,74.871,74.464
1.5315,74.65,74.597
1.6101,74.649,75.387
1.6886,74.796,75.459
1.7671,74.994,75.181
1.8457,75.18,74.854
1.9242,75.308,74.476
2.0028,75.283,74.885
2.0813,75.09,75.412
2.1598,74.851,74.802
2.2384,74.708,73.885
2.3169,74.842,74.957
2.3955,75.087,76.428
2.474,75.257,76.128
2.5525,75.177,74.097
2.6311,74.938,73.968
2.7096,74.8,75.216
2.7882,74.845,75.307
2.8667,75.099,74.418
2.9452,75.263,74.747
3.0238,75.213,75.42
3.1023,75.011,75.64
3.1809,74.756,75.25
3.2594,74.649,75.255
3.3379,74.692,75.419
3.4165,74.838,75.114
3.495,75.041,74.754
3.5736,75.255,74.473
3.6521,75.358,74.141
3.7306,75.282,74.625
3.8092,74.974,75.77
3.8877,74.658,75.666
3.9663,74.559,74.771
4.0448,74.681,74.427
4.1233,74.972,74.645
4.2019,75.179,74.942
4.2804,75.298,75.586
4.359,75.366,75.622
4.4375,75.432,74.826
4.516,75.389,74.783
4.5946,75.143,75.036
4.6731,74.79,75.007
4.7517,74.461,75.118
4.8302,74.465,75.077
4.9087,74.736,74.655
4.9873,75.075,74.401
5.0658,75.285,74.684
5.1444,75.209,75.169
5.2229,74.981,75.509
5.3014,74.787,75.493
5.38,74.805,75.349
5.4585,75.036,75.062
5.5371,75.258,74.484
5.6156,75.341,74.111
5.6941,75.184,75.061
5.7727,74.985,76.042
5.8512,74.9,75.723
5.9298,74.904,74.767
6.0083,74.938,74.292
6.0868,74.821,74.649
6.1654,74.68,75.204
6.2439,74.656,75.292


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_376.csv <==
x,qOut,qIn
0.03927,74.667,75.284
0.11781,74.784,75.477
0.19635,74.985,75.022
0.27489,75.121,75.163
0.35343,75.065,75.245
0.43197,74.901,74.813
0.51051,74.817,74.861
0.58905,74.885,75.193
0.66759,75.148,75.01
0.74613,75.388,74.705
0.82467,75.394,75.002
0.90321,75.163,75.196
0.98175,74.74,74.598
1.0603,74.515,74.495
1.1388,74.599,74.982
1.2174,74.875,75.5
1.2959,75.188,75.914
1.3744,75.322,75.359
1.453,75.295,74.383
1.5315,75.179,74.166
1.6101,75.048,74.626
1.6886,74.978,74.811
1.7671,74.975,74.971
1.8457,75.004,75.442
1.9242,75.027,75.747
2.0028,74.968,75.193
2.0813,74.85,74.661
2.1598,74.753,74.651
2.2384,74.757,74.961
2.3169,74.943,75.143
2.3955,75.211,75.221
2.474,75.403,75.152
2.5525,75.366,75.178
2.6311,75.011,75.397
2.7096,74.599,75.097
2.7882,74.371,74.141
2.8667,74.536,73.966
2.9452,74.952,75.051
3.0238,75.332,75.562
3.1023,75.519,75.007
3.1809,75.399,74.945
3.2594,75.104,75.267
3.3379,74.848,75.248
3.4165,74.748,75.477
3.495,74.884,75.573
3.5736,75.121,74.741
3.6521,75.306,73.992
3.7306,75.346,74.234
3.8092,75.167,75.647
3.8877,74.843,76.107
3.9663,74.567,75.196
4.0448,74.459,74.35
4.1233,74.606,74.492
4.2019,74.862,74.792
4.2804,75.085,75.285
4.359,75.229,75.797
4.4375,75.272,74.817
4.516,75.302,73.987
4.5946,75.285,74.7
4.6731,75.177,75.609
4.7517,74.934,75.367
4.8302,74.688,74.855
4.9087,74.655,74.885
4.9873,74.84,75.294
5.0658,75.204,75.033
5.1444,75.36,74.28
5.2229,75.212,74.374
5.3014,74.927,75.361
5.38,74.717,75.791
5.4585,74.844,74.915
5.5371,75.071,74.148
5.6156,75.194,74.574
5.6941,75.03,75.448
5.7727,74.812,75.499
5.8512,74.801,75.358
5.9298,74.979,75.19
6.0083,75.272,74.889
6.0868,75.31,74.609
6.1654,75.099,74.501
6.2439,74.817,74.571


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_377.csv <==
x,qOut,qIn
0.03927,75.036,74.565
0.11781,75.051,74.694
0.19635,74.98,74.88
0.27489,74.873,74.635
0.35343,74.809,75.017
0.43197,74.938,75.861
0.51051,75.109,75.688
0.58905,75.172,74.675
0.66759,74.99,74.624
0.74613,74.739,75.307
0.82467,74.684,75.292
0.90321,74.854,74.929
0.98175,75.219,74.521
1.0603,75.414,74.519
1.1388,75.307,74.79
1.2174,75.004,74.718
1.2959,74.651,75.345
1.3744,74.571,76.117
1.453,74.748,75.512
1.5315,75.038,74.498
1.6101,75.288,74.493
1.6886,75.353,74.946
1.7671,75.266,75.148
1.8457,75.114,75.22
1.9242,74.99,75.23
2.0028,74.947,75.261
2.0813,74.899,75.321
2.1598,74.808,74.853
2.2384,74.653,74.048
2.3169,74.61,73.941
2.3955,74.78,74.594
2.474,75.085,75.888
2.5525,75.421,76.197
2.6311,75.487,75.102
2.7096,75.254,74.464
2.7882,74.904,74.86
2.8667,74.648,75.597
2.9452,74.755,75.399
3.0238,75.081,74.468
3.1023,75.392,74.122
3.1809,75.469,75.27
3.2594,75.168,75.468
3.3379,74.695,74.757
3.4165,74.318,74.699
3.495,74.291,75.381
3.5736,74.63,75.17
3.6521,75.095,74.649
3.7306,75.485,74.845
3.8092,75.626,75.236
3.8877,75.476,75.046
3.9663,75.193,74.815
4.0448,74.939,74.511
4.1233,74.863,74.443
4.2019,74.888,75.209
4.2804,74.892,75.904
4.359,74.875,75.638
4.4375,74.864,75.115
4.516,74.959,74.789
4.5946,75.069,74.362
4.6731,75.122,74.771
4.7517,75.056,75.742
4.8302,74.987,75.335
4.9087,74.981,74.383
4.9873,74.996,74.413
5.0658,74.968,75.587
5.1444,74.819,75.691
5.2229,74.697,74.879
5.3014,74.711,74.483
5.38,74.949,74.638
5.4585,75.268,74.831
5.5371,75.45,75.239
5.6156,75.416,75.438
5.6941,75.12,75.162
5.7727,74.839,74.607
5.8512,74.761,74.395
5.9298,74.86,74.83
6.0083,75.058,75.184
6.0868,75.117,75.347
6.1654,75.076,75.513
6.2439,75.019,75.132


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_378.csv <==
x,qOut,qIn
0.03927,75.139,75.252
0.11781,74.985,75.541
0.19635,74.94,75.771
0.27489,74.989,75.42
0.35343,75.081,73.743
0.43197,75.033,73.602
0.51051,74.912,75.211
0.58905,74.827,76.025
0.66759,74.884,75.092
0.74613,75.028,74.425
0.82467,75.095,74.576
0.90321,75.048,75.223
0.98175,74.877,75.882
1.0603,74.805,75.533
1.1388,74.928,74.789
1.2174,75.171,75.1
1.2959,75.438,75.183
1.3744,75.446,73.978
1.453,75.159,73.739
1.5315,74.761,75.056
1.6101,74.469,75.975
1.6886,74.57,75.431
1.7671,74.877,74.911
1.8457,75.157,74.768
1.9242,75.187,74.828
2.0028,75.024,74.589
2.0813,74.948,74.5
2.1598,75.051,74.927
2.2384,75.373,75.347
2.3169,75.519,75.426
2.3955,75.287,75.518
2.474,74.823,75.274
2.5525,74.345,74.488
2.6311,74.335,74.528
2.7096,74.695,75.171
2.7882,75.164,75.418
2.8667,75.486,75.332
2.9452,75.457,75.03
3.0238,75.146,74.622
3.1023,74.751,74.658
3.1809,74.488,75.024
3.2594,74.558,75.092
3.3379,74.846,74.94
3.4165,75.182,74.72
3.495,75.406,74.817
3.5736,75.413,75.408
3.6521,75.242,75.77
3.7306,75.008,75.223
3.8092,74.834,74.029
3.8877,74.863,74.053
3.9663,75.021,75.146
4.0448,75.176,75.671
4.1233,75.193,75.339
4.2019,75.036,75.341
4.2804,74.854,75.077
4.359,74.749,74.622
4.4375,74.799,75.154
4.516,74.901,75.455
4.5946,74.999,74.786
4.6731,75.086,74.352
4.7517,75.173,74.614
4.8302,75.198,75.004
4.9087,75.066,75.307
4.9873,74.837,75.433
5.0658,74.599,75.235
5.1444,74.64,74.71
5.2229,74.925,74.542
5.3014,75.268,75.227
5.38,75.469,75.551
5.4585,75.375,74.881
5.5371,75.141,74.573
5.6156,74.918,74.763
5.6941,74.847,75.108
5.7727,74.838,75.052
5.8512,74.807,74.889
5.9298,74.785,75.068
6.0083,74.826,75.074
6.0868,75.008,74.793
6.1654,75.186,74.783
6.2439,75.258,74.963


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_379.csv <==
x,qOut,qIn
0.03927,75.329,74.793
0.11781,75.305,75.237
0.19635,75.177,75.906
0.27489,75.008,75.746
0.35343,74.862,74.706
0.43197,74.828,74.384
0.51051,74.913,74.644
0.58905,75.064,74.852
0.66759,75.224,75.006
0.74613,75.272,75.459
0.82467,75.142,75.69
0.90321,74.884,75.315
0.98175,74.57,74.012
1.0603,74.436,73.838
1.1388,74.554,75.347
1.2174,74.849,76.556
1.2959,75.224,75.573
1.3744,75.48,74.505
1.453,75.485,74.379
1.5315,75.255,74.511
1.6101,74.829,74.803
1.6886,74.56,75.173
1.7671,74.627,75.397
1.8457,74.931,75.05
1.9242,75.328,74.235
2.0028,75.416,74.75
2.0813,75.165,75.889
2.1598,74.801,76.074
2.2384,74.584,74.708
2.3169,74.809,74.106
2.3955,75.223,74.723
2.474,75.527,75.313
2.5525,75.433,74.778
2.6311,74.983,74.419
2.7096,74.602,74.881
2.7882,74.498,75.386
2.8667,74.808,75.684
2.9452,75.095,75.556
3.0238,75.151,74.913
3.1023,75.054,74.582
3.1809,74.936,74.837
3.2594,75.059,74.904
3.3379,75.25,74.917
3.4165,75.325,74.943
3.495,75.113,74.802
3.5736,74.775,75.021
3.6521,74.586,75.408
3.7306,74.606,74.989
3.8092,74.834,74.486
3.8877,75.03,74.911
3.9663,75.173,75.314
4.0448,75.27,75.534
4.1233,75.339,74.965
4.2019,75.284,74.424
4.2804,75.084,74.942
4.359,74.845,75.609
4.4375,74.694,75.187
4.516,74.764,74.786
4.5946,74.931,74.947
4.6731,75.074,75.011
4.7517,75.083,74.574
4.8302,75.001,74.55
4.9087,74.925,74.874
4.9873,74.899,75.058
5.0658,74.952,75.494
5.1444,75.04,75.639
5.2229,75.108,75.024
5.3014,75.127,74.622
5.38,75.075,75.205
5.4585,75.02,75.377
5.5371,75.032,74.68
5.6156,75.091,74.293
5.6941,75.159,75.516
5.7727,75.076,75.883
5.8512,74.872,74.968
5.9298,74.673,74.68
6.0083,74.613,74.888
6.0868,74.762,74.523
6.1654,75.001,74.452
6.2439,75.22,74.679


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_380.csv <==
x,qOut,qIn
0.03927,74.905,74.16
0.11781,74.803,74.469
0.19635,74.798,75.23
0.27489,74.881,75.971
0.35343,75.03,75.631
0.43197,75.12,74.895
0.51051,75.088,74.747
0.58905,74.968,74.729
0.66759,74.812,74.769
0.74613,74.79,75.336
0.82467,74.933,75.734
0.90321,75.146,75.163
0.98175,75.32,74.435
1.0603,75.206,74.591
1.1388,74.861,74.62
1.2174,74.522,74.634
1.2959,74.442,75.407
1.3744,74.791,75.664
1.453,75.279,75.099
1.5315,75.621,74.796
1.6101,75.557,75.212
1.6886,75.149,75.348
1.7671,74.799,74.995
1.8457,74.709,74.599
1.9242,75.014,74.47
2.0028,75.297,74.768
2.0813,75.279,75.425
2.1598,75.007,75.619
2.2384,74.594,74.841
2.3169,74.478,74.451
2.3955,74.669,75.019
2.474,75,75.569
2.5525,75.282,74.71
2.6311,75.365,73.839
2.7096,75.303,74.185
2.7882,75.17,75.612
2.8667,75.038,76.453
2.9452,74.92,75.537
3.0238,74.824,74.641
3.1023,74.78,74.919
3.1809,74.82,75.082
3.2594,74.966,74.554
3.3379,75.132,74.716
3.4165,75.233,75.081
3.495,75.192,74.754
3.5736,75.011,74.561
3.6521,74.781,74.967
3.7306,74.596,75.634
3.8092,74.538,75.742
3.8877,74.665,74.834
3.9663,74.96,74.148
4.0448,75.318,74.673
4.1233,75.632,75.11
4.2019,75.657,75.081
4.2804,75.379,75.431
4.359,74.979,75.139
4.4375,74.673,74.506
4.516,74.655,74.746
4.5946,74.762,75.131
4.6731,74.878,75.208
4.7517,74.914,74.867
4.8302,75.015,74.989
4.9087,75.167,75.431
4.9873,75.263,75.457
5.0658,75.178,74.926
5.1444,74.917,74.531
5.2229,74.734,74.639
5.3014,74.74,75.121
5.38,74.996,75.079
5.4585,75.208,74.826
5.5371,75.207,74.963
5.6156,75.041,75.054
5.6941,74.804,75.344
5.7727,74.759,75.123
5.8512,74.892,74.242
5.9298,75.09,74.387
6.0083,75.238,75.894
6.0868,75.259,75.983
6.1654,75.183,74.98
6.2439,75.052,74.252


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_381.csv <==
x,qOut,qIn
0.03927,75.055,74.846
0.11781,74.885,74.561
0.19635,74.847,74.47
0.27489,74.874,75.196
0.35343,74.89,75.845
0.43197,74.903,75.34
0.51051,74.992,74.535
0.58905,75.135,74.317
0.66759,75.289,74.876
0.74613,75.305,75.385
0.82467,75.203,75.437
0.90321,75.058,75.145
0.98175,74.954,74.899
1.0603,74.898,74.698
1.1388,74.823,74.884
1.2174,74.74,75.358
1.2959,74.677,74.967
1.3744,74.776,74.563
1.453,74.999,75.075
1.5315,75.212,75.657
1.6101,75.277,75.085
1.6886,75.092,74.201
1.7671,74.849,74.295
1.8457,74.724,75.381
1.9242,74.87,75.856
2.0028,75.141,75.115
2.0813,75.29,74.416
2.1598,75.251,74.233
2.2384,75.003,74.66
2.3169,74.832,75.224
2.3955,74.846,75.657
2.474,74.984,75.645
2.5525,75.151,75.19
2.6311,75.171,74.886
2.7096,75.063,74.808
2.7882,74.909,74.725
2.8667,74.798,74.549
2.9452,74.834,74.835
3.0238,74.981,75.368
3.1023,75.127,75.535
3.1809,75.155,74.792
3.2594,74.948,74.492
3.3379,74.684,75.072
3.4165,74.564,75.39
3.495,74.766,75.275
3.5736,75.196,75.236
3.6521,75.538,74.882
3.7306,75.615,74.701
3.8092,75.292,75.288
3.8877,74.845,74.996
3.9663,74.599,74.276
4.0448,74.618,74.654
4.1233,74.899,74.859
4.2019,75.122,74.376
4.2804,75.186,74.96
4.359,75.125,76.327
4.4375,74.994,76.318
4.516,74.945,74.865
4.5946,75,73.914
4.6731,75.107,73.989
4.7517,75.202,75.037
4.8302,75.182,75.608
4.9087,75.069,75.215
4.9873,74.917,74.724
5.0658,74.787,75.066
5.1444,74.68,75.356
5.2229,74.603,75.082
5.3014,74.61,74.608
5.38,74.758,74.813
5.4585,75.108,75.18
5.5371,75.483,74.92
5.6156,75.676,74.642
5.6941,75.481,75.523
5.7727,74.942,75.81
5.8512,74.502,75.097
5.9298,74.395,74.641
6.0083,74.773,74.982
6.0868,75.202,75.233
6.1654,75.39,74.963
6.2439,75.326,74.706


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_382.csv <==
x,qOut,qIn
0.03927,75.289,73.82
0.11781,75.219,74.307
0.19635,74.934,75.464
0.27489,74.612,76.11
0.35343,74.44,75.567
0.43197,74.61,74.648
0.51051,74.985,74.324
0.58905,75.361,74.925
0.66759,75.542,75.364
0.74613,75.407,74.985
0.82467,75.119,74.735
0.90321,74.861,74.738
0.98175,74.812,75.108
1.0603,74.879,75.571
1.1388,74.885,75.543
1.2174,74.827,74.699
1.2959,74.742,74.027
1.3744,74.876,74.49
1.453,75.156,75.037
1.5315,75.398,75.085
1.6101,75.413,75.151
1.6886,75.144,75.431
1.7671,74.852,75.344
1.8457,74.704,74.859
1.9242,74.827,74.689
2.0028,75.003,75.048
2.0813,75.109,75.426
2.1598,75.145,75.656
2.2384,75.146,75.191
2.3169,75.111,74.709
2.3955,74.945,74.59
2.474,74.704,74.46
2.5525,74.477,74.804
2.6311,74.549,75.239
2.7096,74.862,75.08
2.7882,75.214,74.84
2.8667,75.4,75.295
2.9452,75.289,75.665
3.0238,75.06,75.248
3.1023,74.894,74.682
3.1809,74.951,74.767
3.2594,75.169,74.667
3.3379,75.34,74.454
3.4165,75.346,74.932
3.495,75.096,75.529
3.5736,74.761,75.512
3.6521,74.566,75.291
3.7306,74.575,74.766
3.8092,74.807,74.572
3.8877,75.043,74.824
3.9663,75.201,74.955
4.0448,75.277,75.158
4.1233,75.285,75.692
4.2019,75.22,75.263
4.2804,75.038,74.139
4.359,74.801,74.202
4.4375,74.586,75.352
4.516,74.606,75.414
4.5946,74.852,75.119
4.6731,75.176,75.028
4.7517,75.419,74.978
4.8302,75.368,74.959
4.9087,75.096,75.029
4.9873,74.799,74.873
5.0658,74.678,74.954
5.1444,74.849,75.506
5.2229,75.103,75.556
5.3014,75.256,74.967
5.38,75.147,73.856
5.4585,74.874,74.019
5.5371,74.695,75.354
5.6156,74.714,75.62
5.6941,74.985,75.006
5.7727,75.24,75.607
5.8512,75.301,75.765
5.9298,75.182,74.623
6.0083,74.932,74.078
6.0868,74.825,75.161
6.1654,74.92,75.896
6.2439,75.115,75.108


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_383.csv <==
x,qOut,qIn
0.03927,74.755,75.698
0.11781,75.274,75.857
0.19635,75.632,75.286
0.27489,75.662,74.497
0.35343,75.242,74.29
0.43197,74.742,74.69
0.51051,74.53,75.018
0.58905,74.639,74.997
0.66759,75.022,75.074
0.74613,75.281,75.503
0.82467,75.301,75.603
0.90321,75.129,75.128
0.98175,74.839,74.981
1.0603,74.665,75.463
1.1388,74.718,75.289
1.2174,74.946,74.239
1.2959,75.27,74.09
1.3744,75.374,74.97
1.453,75.16,75.218
1.5315,74.789,74.94
1.6101,74.472,75.136
1.6886,74.548,75.287
1.7671,74.865,74.883
1.8457,75.213,74.79
1.9242,75.388,75.585
2.0028,75.398,75.401
2.0813,75.355,74.473
2.1598,75.281,74.45
2.2384,75.176,75.176
2.3169,74.939,75.475
2.3955,74.672,75.555
2.474,74.507,75.083
2.5525,74.565,74.268
2.6311,74.794,74.306
2.7096,75.024,74.963
2.7882,75.169,75.451
2.8667,75.164,75.586
2.9452,75.112,75.087
3.0238,75.075,74.45
3.1023,75.053,74.87
3.1809,75.031,75.555
3.2594,74.965,74.974
3.3379,74.935,74.563
3.4165,74.982,75.095
3.495,75.14,75.015
3.5736,75.236,74.493
3.6521,75.133,74.73
3.7306,74.898,75.17
3.8092,74.639,75.719
3.8877,74.669,75.401
3.9663,74.924,74.563
4.0448,75.21,74.628
4.1233,75.325,74.999
4.2019,75.189,74.88
4.2804,75.004,74.796
4.359,74.9,74.892
4.4375,74.978,75.258
4.516,75.054,75.082
4.5946,75.009,74.705
4.6731,74.888,74.993
4.7517,74.769,75.858
4.8302,74.837,75.639
4.9087,75.026,74.604
4.9873,75.212,73.751
5.0658,75.269,74.176
5.1444,75.14,75.492
5.2229,74.943,76.275
5.3014,74.788,75.713
5.38,74.777,74.741
5.4585,74.866,74.72
5.5371,74.947,74.868
5.6156,74.991,74.776
5.6941,74.985,74.838
5.7727,75.06,75.039
5.8512,75.201,75.022
5.9298,75.292,75.313
6.0083,75.208,75.673
6.0868,74.863,74.765
6.1654,74.533,73.887
6.2439,74.438,74.423


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_384.csv <==
x,qOut,qIn
0.03927,74.877,75.189
0.11781,74.886,75.073
0.19635,74.906,74.713
0.27489,74.924,74.713
0.35343,74.935,74.418
0.43197,75.018,74.5
0.51051,75.125,75.544
0.58905,75.176,76.011
0.66759,75.086,75.194
0.74613,74.918,75.066
0.82467,74.848,75.275
0.90321,74.91,74.702
0.98175,75.102,73.813
1.0603,75.2,74.569
1.1388,75.154,76.079
1.2174,75.02,76.406
1.2959,74.877,75.155
1.3744,74.779,74.257
1.453,74.703,74.081
1.5315,74.681,74.658
1.6101,74.752,74.934
1.6886,75.015,74.76
1.7671,75.353,75.272
1.8457,75.579,75.779
1.9242,75.508,74.797
2.0028,75.075,74.245
2.0813,74.621,75.012
2.1598,74.418,75.792
2.2384,74.684,75.362
2.3169,75.194,74.536
2.3955,75.56,74.269
2.474,75.588,74.685
2.5525,75.132,75.289
2.6311,74.569,75.501
2.7096,74.335,75.366
2.7882,74.486,75.128
2.8667,74.98,74.922
2.9452,75.31,74.873
3.0238,75.339,74.957
3.1023,75.174,74.794
3.1809,74.961,74.701
3.2594,74.956,75.018
3.3379,75.056,75.036
3.4165,75.116,74.659
3.495,74.998,75.081
3.5736,74.782,75.576
3.6521,74.696,75.227
3.7306,74.803,74.673
3.8092,75.122,74.927
3.8877,75.381,75.583
3.9663,75.418,75.521
4.0448,75.254,74.889
4.1233,74.949,74.329
4.2019,74.769,74.223
4.2804,74.748,74.623
4.359,74.815,75.397
4.4375,74.882,75.942
4.516,74.904,75.258
4.5946,74.939,74.501
4.6731,74.996,74.912
4.7517,75.074,75.575
4.8302,75.113,75.168
4.9087,75.137,74.681
4.9873,75.161,74.678
5.0658,75.204,74.72
5.1444,75.16,74.977
5.2229,74.967,75.41
5.3014,74.716,75.027
5.38,74.517,74.301
5.4585,74.604,74.657
5.5371,74.908,75.488
5.6156,75.25,75.881
5.6941,75.453,74.861
5.7727,75.393,74.246
5.8512,75.199,74.855
5.9298,75.009,75.276
6.0083,74.95,75.235
6.0868,74.964,75.213
6.1654,74.957,74.899
6.2439,74.921,74.8


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_385.csv <==
x,qOut,qIn
0.03927,74.865,75.342
0.11781,75.074,75.114
0.19635,75.257,75.233
0.27489,75.281,75.129
0.35343,75.035,74.542
0.43197,74.755,74.654
0.51051,74.699,75.028
0.58905,74.87,75.234
0.66759,75.217,75.264
0.74613,75.354,74.88
0.82467,75.197,74.507
0.90321,74.903,74.82
0.98175,74.665,75.358
1.0603,74.749,74.933
1.1388,75.015,74.486
1.2174,75.273,74.887
1.2959,75.349,75.818
1.3744,75.213,75.904
1.453,75.003,75.084
1.5315,74.831,74.157
1.6101,74.795,74.219
1.6886,74.879,75.013
1.7671,74.996,75.535
1.8457,75.077,75.101
1.9242,75.062,74.57
2.0028,74.961,74.756
2.0813,74.849,74.789
2.1598,74.788,74.965
2.2384,74.827,75.88
2.3169,74.955,76.024
2.3955,75.131,75.137
2.474,75.286,74.584
2.5525,75.353,74.701
2.6311,75.213,74.815
2.7096,74.938,74.936
2.7882,74.692,74.845
2.8667,74.647,74.616
2.9452,74.83,74.666
3.0238,75,75.265
3.1023,75.035,76.175
3.1809,74.854,75.551
3.2594,74.751,74.041
3.3379,74.901,73.91
3.4165,75.216,75.061
3.495,75.569,75.045
3.5736,75.602,74.326
3.6521,75.323,74.945
3.7306,74.925,75.985
3.8092,74.632,75.695
3.8877,74.604,74.907
3.9663,74.708,74.545
4.0448,74.856,74.541
4.1233,74.982,74.93
4.2019,75.171,75.197
4.2804,75.334,75.351
4.359,75.351,75.417
4.4375,75.099,75.086
4.516,74.688,74.57
4.5946,74.44,74.405
4.6731,74.474,74.802
4.7517,74.838,75.258
4.8302,75.225,75.209
4.9087,75.45,74.987
4.9873,75.463,74.938
5.0658,75.248,74.653
5.1444,74.947,74.587
5.2229,74.742,75.355
5.3014,74.719,75.88
5.38,74.938,75.301
5.4585,75.22,74.526
5.5371,75.34,74.241
5.6156,75.24,74.672
5.6941,74.9,75.539
5.7727,74.656,75.726
5.8512,74.676,75.152
5.9298,74.877,74.484
6.0083,75.13,74.8
6.0868,75.149,75.08
6.1654,75.002,74.781
6.2439,74.852,75.045


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_386.csv <==
x,qOut,qIn
0.03927,75.155,74.737
0.11781,74.963,75.087
0.19635,74.851,75.209
0.27489,74.918,75.002
0.35343,75.222,74.709
0.43197,75.342,74.722
0.51051,75.106,74.973
0.58905,74.704,75.217
0.66759,74.395,75.243
0.74613,74.592,75.043
0.82467,75.042,75.1
0.90321,75.433,75.293
0.98175,75.472,74.998
1.0603,75.211,74.529
1.1388,74.96,74.508
1.2174,74.856,75.037
1.2959,74.985,75.136
1.3744,75.072,74.718
1.453,75.025,74.732
1.5315,74.908,75.223
1.6101,74.812,75.626
1.6886,74.861,75.288
1.7671,74.997,74.821
1.8457,75.145,74.769
1.9242,75.237,74.79
2.0028,75.231,74.963
2.0813,75.132,75.274
2.1598,74.98,74.902
2.2384,74.826,74.527
2.3169,74.752,75.059
2.3955,74.763,75.336
2.474,74.83,74.929
2.5525,74.922,74.958
2.6311,75.021,75.514
2.7096,75.124,75.525
2.7882,75.204,75.161
2.8667,75.233,74.694
2.9452,75.157,74.465
3.0238,75.021,74.466
3.1023,74.896,74.558
3.1809,74.855,75.289
3.2594,74.903,75.791
3.3379,74.95,75.077
3.4165,74.959,74.53
3.495,74.906,75.229
3.5736,74.895,75.06
3.6521,74.985,74.37
3.7306,75.14,74.632
3.8092,75.313,75.896
3.8877,75.356,76.115
3.9663,75.207,75.237
4.0448,74.929,74.633
4.1233,74.606,75.019
4.2019,74.483,74.792
4.2804,74.617,74.223
4.359,74.908,74.429
4.4375,75.232,75.137
4.516,75.35,75.509
4.5946,75.219,75.612
4.6731,74.953,75.173
4.7517,74.694,74.527
4.8302,74.682,74.4
4.9087,74.901,74.738
4.9873,75.225,75.229
5.0658,75.527,75.86
5.1444,75.606,75.486
5.2229,75.388,74.09
5.3014,74.981,73.733
5.38,74.53,75.869
5.4585,74.393,76.663
5.5371,74.587,75.291
5.6156,74.95,73.998
5.6941,75.301,73.911
5.7727,75.4,74.554
5.8512,75.235,75.424
5.9298,74.946,75.609
6.0083,74.694,74.946
6.0868,74.729,74.927
6.1654,74.945,75.342
6.2439,75.152,75.101


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_387.csv <==
x,qOut,qIn
0.03927,75.236,74.832
0.11781,75.311,75.167
0.19635,75.416,75.334
0.27489,75.469,75.128
0.35343,75.36,74.739
0.43197,74.961,74.907
0.51051,74.561,75.199
0.58905,74.393,74.817
0.66759,74.648,74.38
0.74613,75.076,74.945
0.82467,75.354,75.572
0.90321,75.382,75.429
0.98175,75.111,74.812
1.0603,74.848,74.751
1.1388,74.775,75.161
1.2174,74.874,75.66
1.2959,75.088,75.04
1.3744,75.201,74.363
1.453,75.182,74.697
1.5315,75.074,75.237
1.6101,74.932,74.644
1.6886,74.829,74.564
1.7671,74.79,75.642
1.8457,74.819,75.757
1.9242,74.917,74.244
2.0028,75.044,74.031
2.0813,75.14,75.026
2.1598,75.181,75.726
2.2384,75.154,75.344
2.3169,75.125,74.715
2.3955,75.106,74.564
2.474,75.067,75.156
2.5525,74.974,75.426
2.6311,74.835,74.846
2.7096,74.772,74.511
2.7882,74.827,74.771
2.8667,75.02,75.509
2.9452,75.156,75.955
3.0238,75.113,75.542
3.1023,74.945,74.437
3.1809,74.74,73.913
3.2594,74.743,74.599
3.3379,74.917,75.426
3.4165,75.127,75.532
3.495,75.231,74.902
3.5736,75.154,74.944
3.6521,75.002,75.319
3.7306,74.87,75.004
3.8092,74.841,74.34
3.8877,74.906,74.896
3.9663,75.044,75.598
4.0448,75.206,75.5
4.1233,75.348,75.069
4.2019,75.297,74.679
4.2804,75.024,74.268
4.359,74.691,74.489
4.4375,74.492,75.949
4.516,74.68,76.248
4.5946,75.057,75
4.6731,75.369,74.169
4.7517,75.378,74.443
4.8302,75.093,74.559
4.9087,74.815,74.734
4.9873,74.718,75.084
5.0658,74.926,75.09
5.1444,75.183,74.914
5.2229,75.26,75.296
5.3014,75.133,75.823
5.38,74.82,75.656
5.4585,74.648,75.219
5.5371,74.76,74.639
5.6156,75.06,74.099
5.6941,75.418,74.43
5.7727,75.443,75.015
5.8512,75.11,75.4
5.9298,74.656,75.604
6.0083,74.363,74.892
6.0868,74.495,74.535
6.1654,74.813,75.049
6.2439,75.117,75.073


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_388.csv <==
x,qOut,qIn
0.03927,75.277,75.762
0.11781,75.13,75.12
0.19635,74.894,74.209
0.27489,74.732,73.954
0.35343,74.782,74.999
0.43197,74.968,75.635
0.51051,75.145,75.469
0.58905,75.244,75.366
0.66759,75.22,74.974
0.74613,75.118,74.626
0.82467,74.982,75.041
0.90321,74.867,75.306
0.98175,74.82,74.488
1.0603,74.897,74.418
1.1388,75.036,75.408
1.2174,75.128,75.684
1.2959,75.063,75.094
1.3744,74.81,74.725
1.453,74.597,74.22
1.5315,74.581,74.324
1.6101,74.881,75.419
1.6886,75.289,75.895
1.7671,75.523,75.457
1.8457,75.494,74.851
1.9242,75.158,74.714
2.0028,74.833,75.163
2.0813,74.714,75.621
2.1598,74.787,75.21
2.2384,74.994,74.237
2.3169,75.137,74.389
2.3955,75.156,74.958
2.474,75.053,74.947
2.5525,74.835,74.761
2.6311,74.643,75.584
2.7096,74.638,76.243
2.7882,74.826,75.531
2.8667,75.18,73.762
2.9452,75.425,73.698
3.0238,75.445,74.988
3.1023,75.301,75.386
3.1809,75.093,74.783
3.2594,75.014,75.23
3.3379,74.968,75.635
3.4165,74.872,75.216
3.495,74.656,74.747
3.5736,74.529,75.082
3.6521,74.671,75.364
3.7306,75.015,75.245
3.8092,75.455,74.934
3.8877,75.605,74.591
3.9663,75.346,74.53
4.0448,74.855,75.183
4.1233,74.365,75.615
4.2019,74.322,74.976
4.2804,74.638,74.356
4.359,75.068,74.509
4.4375,75.367,75.4
4.516,75.393,75.579
4.5946,75.262,75.182
4.6731,75.109,74.987
4.7517,75.062,74.721
4.8302,75.094,74.447
4.9087,75.088,74.838
4.9873,75.018,75.324
5.0658,74.884,75.281
5.1444,74.851,75.083
5.2229,74.924,74.947
5.3014,75.018,74.886
5.38,75.038,74.607
5.4585,74.94,74.592
5.5371,74.871,75.28
5.6156,74.907,75.739
5.6941,75.106,74.771
5.7727,75.264,74.522
5.8512,75.217,75.414
5.9298,75.01,75.58
6.0083,74.73,74.763
6.0868,74.704,74.374
6.1654,74.907,74.577
6.2439,75.161,75.39


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_389.csv <==
x,qOut,qIn
0.03927,75.565,73.833
0.11781,75.35,74.835
0.19635,75.093,75.829
0.27489,74.899,75.758
0.35343,74.85,74.651
0.43197,74.868,74.355
0.51051,74.902,74.871
0.58905,74.935,75.245
0.66759,74.961,75.109
0.74613,74.986,75.231
0.82467,75.018,75.468
0.90321,75.054,75.073
0.98175,75.096,74.355
1.0603,75.062,74.748
1.1388,74.93,75.455
1.2174,74.786,75.421
1.2959,74.734,74.694
1.3744,74.909,74.477
1.453,75.135,74.733
1.5315,75.249,75.264
1.6101,75.095,75.54
1.6886,74.85,75.194
1.7671,74.79,74.875
1.8457,74.937,74.676
1.9242,75.25,74.586
2.0028,75.342,74.888
2.0813,75.186,75.175
2.1598,74.946,75.259
2.2384,74.815,75.476
2.3169,74.905,75.294
2.3955,75.009,74.656
2.474,75.026,74.168
2.5525,74.885,74.847
2.6311,74.822,75.498
2.7096,74.933,75.253
2.7882,75.126,75.011
2.8667,75.28,75.542
2.9452,75.165,75.637
3.0238,74.896,74.883
3.1023,74.67,74.112
3.1809,74.684,74.61
3.2594,74.956,75.096
3.3379,75.244,74.83
3.4165,75.381,75.107
3.495,75.227,75.93
3.5736,74.903,75.428
3.6521,74.657,74.389
3.7306,74.608,73.967
3.8092,74.829,74.741
3.8877,75.149,75.373
3.9663,75.405,75.25
4.0448,75.498,75.075
4.1233,75.351,75.534
4.2019,75.009,75.323
4.2804,74.669,74.538
4.359,74.492,74.697
4.4375,74.605,75.436
4.516,74.931,75.174
4.5946,75.263,74.844
4.6731,75.437,74.471
4.7517,75.308,73.836
4.8302,74.923,74.486
4.9087,74.582,75.773
4.9873,74.474,75.944
5.0658,74.736,75.135
5.1444,75.121,75.056
5.2229,75.37,75.25
5.3014,75.411,75.19
5.38,75.213,75.096
5.4585,75.031,74.97
5.5371,74.984,74.491
5.6156,75.015,74.447
5.6941,75.035,75.657
5.7727,74.843,75.659
5.8512,74.573,74.463
5.9298,74.413,74.17
6.0083,74.541,75.236
6.0868,74.918,75.803
6.1654,75.315,75.565
6.2439,75.573,74.454


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_390.csv <==
x,qOut,qIn
0.03927,75.054,75.658
0.11781,75.293,74.966
0.19635,75.362,74.484
0.27489,75.244,74.99
0.35343,74.957,75.273
0.43197,74.802,74.811
0.51051,74.862,74.552
0.58905,75.03,74.472
0.66759,75.168,75.211
0.74613,75.082,76.034
0.82467,74.898,75.671
0.90321,74.76,74.777
0.98175,74.806,74.715
1.0603,74.975,75.069
1.1388,75.119,74.923
1.2174,75.182,74.328
1.2959,75.134,74.28
1.3744,75.063,75.244
1.453,74.985,76.154
1.5315,74.898,75.966
1.6101,74.798,74.788
1.6886,74.736,74.187
1.7671,74.791,74.143
1.8457,74.963,74.556
1.9242,75.236,75.917
2.0028,75.452,76.276
2.0813,75.454,75.058
2.1598,75.231,74.01
2.2384,74.804,74.321
2.3169,74.486,75.014
2.3955,74.46,75.376
2.474,74.693,75.221
2.5525,75.107,74.805
2.6311,75.441,74.813
2.7096,75.501,75.099
2.7882,75.272,75.41
2.8667,74.772,75.287
2.9452,74.453,74.912
3.0238,74.562,75.061
3.1023,74.961,75.38
3.1809,75.451,74.619
3.2594,75.504,74.265
3.3379,75.151,74.744
3.4165,74.701,74.876
3.495,74.503,75.067
3.5736,74.746,75.381
3.6521,75.079,75.153
3.7306,75.276,75.178
3.8092,75.161,75.821
3.8877,75.003,75.495
3.9663,75,74.473
4.0448,75.125,74.261
4.1233,75.304,75.06
4.2019,75.276,75.173
4.2804,75.068,74.841
4.359,74.804,74.77
4.4375,74.623,75.256
4.516,74.611,75.092
4.5946,74.716,74.56
4.6731,74.888,74.772
4.7517,75.083,75.493
4.8302,75.281,75.239
4.9087,75.416,74.463
4.9873,75.434,74.373
5.0658,75.289,75.059
5.1444,75.03,75.387
5.2229,74.806,75.489
5.3014,74.706,75.438
5.38,74.793,74.929
5.4585,74.945,74.461
5.5371,75.036,74.678
5.6156,75.041,75.205
5.6941,74.955,75.64
5.7727,74.922,75.163
5.8512,74.957,74.282
5.9298,75.001,74.631
6.0083,74.983,75.402
6.0868,74.867,74.833
6.1654,74.79,74.523
6.2439,74.832,75.181


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_391.csv <==
x,qOut,qIn
0.03927,75.733,75.399
0.11781,75.659,75.51
0.19635,75.271,74.705
0.27489,74.808,74.292
0.35343,74.527,75.285
0.43197,74.594,75.236
0.51051,74.832,74.284
0.58905,75.076,74.515
0.66759,75.186,75.965
0.74613,75.168,75.706
0.82467,75.086,74.425
0.90321,74.999,74.179
0.98175,74.957,75.004
1.0603,74.974,75.872
1.1388,75.026,76.27
1.2174,75.074,75.161
1.2959,75.083,74.013
1.3744,75.016,74.272
1.453,74.895,74.733
1.5315,74.783,75.179
1.6101,74.742,75.233
1.6886,74.84,74.905
1.7671,75.007,74.761
1.8457,75.14,75.085
1.9242,75.141,75.209
2.0028,75.005,74.916
2.0813,74.913,74.871
2.1598,74.961,74.964
2.2384,75.22,75.205
2.3169,75.443,75.276
2.3955,75.378,75.032
2.474,75.055,74.763
2.5525,74.565,74.69
2.6311,74.417,75.168
2.7096,74.64,75.785
2.7882,75.007,75.603
2.8667,75.261,74.385
2.9452,75.205,74.01
3.0238,75.024,74.601
3.1023,74.882,75.341
3.1809,74.922,75.422
3.2594,75.037,75.205
3.3379,75.105,75.148
3.4165,75.102,74.891
3.495,75.032,74.427
3.5736,74.976,74.808
3.6521,74.966,75.335
3.7306,75.013,75.314
3.8092,75.129,75.406
3.8877,75.234,75.069
3.9663,75.186,74.253
4.0448,74.984,74.318
4.1233,74.658,75.313
4.2019,74.547,75.535
4.2804,74.745,75.009
4.359,75.09,74.54
4.4375,75.39,75.286
4.516,75.328,75.905
4.5946,75.031,75.334
4.6731,74.743,74.435
4.7517,74.709,74.329
4.8302,74.958,74.462
4.9087,75.205,74.59
4.9873,75.284,75.242
5.0658,75.072,76.113
5.1444,74.794,75.691
5.2229,74.669,74.903
5.3014,74.729,74.946
5.38,74.956,74.983
5.4585,75.136,74.331
5.5371,75.234,74.352
5.6156,75.264,75.116
5.6941,75.251,75.465
5.7727,75.138,75.079
5.8512,74.884,74.76
5.9298,74.596,74.966
6.0083,74.4,75.319
6.0868,74.543,75.069
6.1654,74.95,74.75
6.2439,75.416,74.755


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_392.csv <==
x,qOut,qIn
0.03927,74.84,75.081
0.11781,75.077,74.598
0.19635,75.268,74.87
0.27489,75.32,74.998
0.35343,75.166,74.659
0.43197,74.984,74.874
0.51051,74.929,75.752
0.58905,74.988,76.239
0.66759,75.117,75.009
0.74613,75.077,73.994
0.82467,74.89,74.362
0.90321,74.703,75.037
0.98175,74.675,74.756
1.0603,74.903,74.675
1.1388,75.185,75.421
1.2174,75.342,75.972
1.2959,75.215,74.895
1.3744,74.901,74.021
1.453,74.689,74.504
1.5315,74.708,74.967
1.6101,75.035,75.098
1.6886,75.409,75.583
1.7671,75.566,75.45
1.8457,75.428,74.605
1.9242,74.961,74.931
2.0028,74.528,75.72
2.0813,74.415,75.337
2.1598,74.616,74.565
2.2384,75.057,74.255
2.3169,75.367,74.456
2.3955,75.388,75.201
2.474,75.161,75.937
2.5525,74.769,75.745
2.6311,74.558,74.933
2.7096,74.628,74.33
2.7882,74.879,74.489
2.8667,75.181,75.361
2.9452,75.322,75.558
3.0238,75.307,74.82
3.1023,75.201,74.114
3.1809,75.081,74.439
3.2594,74.963,75.288
3.3379,74.822,75.806
3.4165,74.708,75.36
3.495,74.682,74.688
3.5736,74.885,75.131
3.6521,75.201,75.575
3.7306,75.444,74.94
3.8092,75.424,74.181
3.8877,75.13,74.678
3.9663,74.85,75.17
4.0448,74.728,75.047
4.1233,74.863,74.924
4.2019,74.944,75.251
4.2804,74.872,75.529
4.359,74.762,75.568
4.4375,74.762,74.794
4.516,75.014,74.361
4.5946,75.307,74.757
4.6731,75.468,75.194
4.7517,75.349,75.098
4.8302,75.067,74.861
4.9087,74.818,74.889
4.9873,74.68,74.764
5.0658,74.696,74.611
5.1444,74.768,74.996
5.2229,74.894,75.304
5.3014,75.063,75.419
5.38,75.261,75.292
5.4585,75.37,74.946
5.5371,75.311,74.778
5.6156,75.126,74.786
5.6941,74.88,75.283
5.7727,74.775,75.498
5.8512,74.826,74.987
5.9298,74.942,74.583
6.0083,75.018,74.452
6.0868,74.94,74.54
6.1654,74.806,75.248
6.2439,74.736,75.815


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_393.csv <==
x,qOut,qIn
0.03927,75.431,74.7
0.11781,75.506,74.528
0.19635,75.274,74.572
0.27489,74.903,75.041
0.35343,74.599,76.438
0.43197,74.646,76.267
0.51051,74.88,74.579
0.58905,75.1,73.721
0.66759,75.113,74.797
0.74613,74.99,75.372
0.82467,74.935,74.917
0.90321,74.989,74.7
0.98175,75.152,75.237
1.0603,75.157,75.356
1.1388,74.965,75.133
1.2174,74.715,74.775
1.2959,74.569,74.901
1.3744,74.729,75.341
1.453,75.086,75.056
1.5315,75.446,74.442
1.6101,75.62,74.746
1.6886,75.413,75.271
1.7671,74.982,75.242
1.8457,74.595,75.045
1.9242,74.522,75.036
2.0028,74.791,75.015
2.0813,75.104,75.095
2.1598,75.289,75.256
2.2384,75.218,75.392
2.3169,75.078,74.939
2.3955,74.998,74.056
2.474,74.98,73.966
2.5525,74.991,74.879
2.6311,74.928,75.485
2.7096,74.857,75.658
2.7882,74.837,75.291
2.8667,74.917,74.679
2.9452,75.027,74.678
3.0238,75.1,75.309
3.1023,75.134,75.82
3.1809,75.138,75.099
3.2594,75.173,74.425
3.3379,75.17,74.673
3.4165,75.068,75.186
3.495,74.809,75.317
3.5736,74.52,74.955
3.6521,74.428,74.377
3.7306,74.579,74.311
3.8092,74.974,75.238
3.8877,75.309,75.672
3.9663,75.413,75.256
4.0448,75.314,75.094
4.1233,75.083,75.445
4.2019,75.001,74.666
4.2804,75.067,73.877
4.359,75.164,74.82
4.4375,75.16,75.685
4.516,75.026,75.074
4.5946,74.901,74.895
4.6731,74.831,75.288
4.7517,74.837,75.313
4.8302,74.793,74.579
4.9087,74.76,74.117
4.9873,74.82,74.666
5.0658,75.052,75.684
5.1444,75.337,75.842
5.2229,75.424,75.52
5.3014,75.26,74.861
5.38,74.839,74.154
5.4585,74.567,74.447
5.5371,74.623,75.254
5.6156,74.907,75.396
5.6941,75.275,74.85
5.7727,75.417,74.705
5.8512,75.288,74.875
5.9298,74.995,75.255
6.0083,74.671,75.148
6.0868,74.58,74.878
6.1654,74.761,75.082
6.2439,75.09,75.13


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_394.csv <==
x,qOut,qIn
0.03927,75.521,74.923
0.11781,75.401,74.512
0.19635,75.131,75.256
0.27489,74.849,75.996
0.35343,74.692,75.174
0.43197,74.736,74.03
0.51051,74.897,74.171
0.58905,75.079,75.144
0.66759,75.197,75.827
0.74613,75.178,75.796
0.82467,75.02,75.218
0.90321,74.808,74.286
0.98175,74.639,73.799
1.0603,74.674,74.772
1.1388,74.879,75.913
1.2174,75.141,75.642
1.2959,75.339,74.746
1.3744,75.362,74.73
1.453,75.215,74.713
1.5315,74.981,74.658
1.6101,74.748,75.456
1.6886,74.695,75.76
1.7671,74.866,75.024
1.8457,75.145,74.566
1.9242,75.403,74.545
2.0028,75.32,74.704
2.0813,74.958,75.415
2.1598,74.59,75.775
2.2384,74.515,74.891
2.3169,74.861,74.47
2.3955,75.235,74.858
2.474,75.385,75.053
2.5525,75.106,74.65
2.6311,74.767,74.914
2.7096,74.709,75.409
2.7882,74.908,75.283
2.8667,75.26,75.138
2.9452,75.306,75.025
3.0238,75.08,74.676
3.1023,74.808,74.753
3.1809,74.734,74.968
3.2594,74.958,75.224
3.3379,75.21,75.525
3.4165,75.309,75.296
3.495,75.113,75.238
3.5736,74.818,75.332
3.6521,74.671,74.642
3.7306,74.722,74.074
3.8092,74.974,74.757
3.8877,75.187,75.258
3.9663,75.257,75.078
4.0448,75.189,74.656
4.1233,75.01,74.777
4.2019,74.853,75.421
4.2804,74.802,75.473
4.359,74.875,75.044
4.4375,75.071,75.166
4.516,75.291,75.502
4.5946,75.407,75.098
4.6731,75.36,74.267
4.7517,75.106,74.254
4.8302,74.796,74.833
4.9087,74.611,75.078
4.9873,74.596,75.117
5.0658,74.76,75.591
5.1444,74.915,75.8
5.2229,74.991,75.165
5.3014,75.015,74.51
5.38,75.026,74.828
5.4585,75.125,75.073
5.5371,75.266,74.898
5.6156,75.347,74.718
5.6941,75.269,74.796
5.7727,74.98,75.359
5.8512,74.652,75.702
5.9298,74.45,75.1
6.0083,74.516,74.074
6.0868,74.798,74.214
6.1654,75.138,75.149
6.2439,75.414,75.746


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_395.csv <==
x,qOut,qIn
0.03927,75.46,74.694
0.11781,75.311,74.422
0.19635,74.921,74.375
0.27489,74.487,74.553
0.35343,74.235,75.607
0.43197,74.434,76.177
0.51051,74.911,75.331
0.58905,75.406,74.182
0.66759,75.67,74.791
0.74613,75.521,75.755
0.82467,75.16,75.298
0.90321,74.85,74.318
0.98175,74.851,74.636
1.0603,75.083,75.633
1.1388,75.184,75.771
1.2174,75.048,74.905
1.2959,74.635,74.082
1.3744,74.433,74.454
1.453,74.61,75.024
1.5315,75.009,75.091
1.6101,75.427,75.189
1.6886,75.515,75.189
1.7671,75.319,74.695
1.8457,75.018,74.822
1.9242,74.809,75.945
2.0028,74.83,75.509
2.0813,74.969,74.291
2.1598,75.116,74.266
2.2384,75.173,75.103
2.3169,75.122,75.52
2.3955,74.979,75.681
2.474,74.801,75.203
2.5525,74.647,74.501
2.6311,74.644,74.594
2.7096,74.787,74.972
2.7882,74.988,74.872
2.8667,75.147,74.804
2.9452,75.188,75.418
3.0238,75.165,75.552
3.1023,75.118,74.924
3.1809,75.075,74.688
3.2594,74.978,74.931
3.3379,74.887,74.811
3.4165,74.884,74.888
3.495,75.047,75.358
3.5736,75.279,75.255
3.6521,75.34,74.795
3.7306,75.182,74.623
3.8092,74.8,75.142
3.8877,74.586,75.306
3.9663,74.676,75.002
4.0448,74.948,74.819
4.1233,75.242,74.809
4.2019,75.295,75.038
4.2804,75.15,75.234
4.359,74.935,75.36
4.4375,74.788,75.166
4.516,74.809,74.661
4.5946,74.932,74.683
4.6731,75.064,74.97
4.7517,75.12,74.614
4.8302,75.071,74.675
4.9087,74.991,75.246
4.9873,74.937,75.371
5.0658,74.961,75.337
5.1444,75.001,75.424
5.2229,75.004,75.254
5.3014,74.988,75.079
5.38,74.984,74.36
5.4585,75.07,73.715
5.5371,75.169,74.257
5.6156,75.196,75.572
5.6941,75.069,76.165
5.7727,74.849,75.621
5.8512,74.691,74.849
5.9298,74.662,74.46
6.0083,74.797,74.829
6.0868,74.992,75.266
6.1654,75.2,75.457
6.2439,75.37,75.237


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_396.csv <==
x,qOut,qIn
0.03927,74.259,75.308
0.11781,74.354,74.874
0.19635,74.735,74.646
0.27489,75.203,74.912
0.35343,75.572,75.132
0.43197,75.672,75.206
0.51051,75.467,75.316
0.58905,75.087,75.232
0.66759,74.692,74.651
0.74613,74.588,74.427
0.82467,74.738,75.004
0.90321,74.981,75.417
0.98175,75.151,75.048
1.0603,75.16,74.5
1.1388,75.084,74.123
1.2174,74.991,74.675
1.2959,74.939,76.545
1.3744,74.922,76.569
1.453,74.948,74.661
1.5315,75.015,73.552
1.6101,75.121,74.505
1.6886,75.184,75.501
1.7671,75.145,75.636
1.8457,75.034,75.001
1.9242,74.9,74.841
2.0028,74.858,75.076
2.0813,74.85,74.881
2.1598,74.822,74.871
2.2384,74.724,75.09
2.3169,74.714,75.123
2.3955,74.911,75.091
2.474,75.224,74.811
2.5525,75.53,74.791
2.6311,75.456,74.813
2.7096,75.075,74.636
2.7882,74.681,74.87
2.8667,74.593,75.547
2.9452,74.913,75.262
3.0238,75.251,74.513
3.1023,75.382,74.693
3.1809,75.133,76.013
3.2594,74.852,75.905
3.3379,74.797,74.563
3.4165,74.93,74.128
3.495,75.149,75.144
3.5736,75.138,75.214
3.6521,74.957,74.642
3.7306,74.759,74.869
3.8092,74.7,75.747
3.8877,74.799,75.218
3.9663,74.931,74.493
4.0448,75.034,74.632
4.1233,75.06,74.676
4.2019,75.081,74.95
4.2804,75.139,75.607
4.359,75.212,75.337
4.4375,75.27,74.636
4.516,75.186,74.822
4.5946,74.982,75.058
4.6731,74.781,74.964
4.7517,74.716,75.255
4.8302,74.886,75.616
4.9087,75.126,75.39
4.9873,75.276,74.877
5.0658,75.194,74.181
5.1444,74.951,74.066
5.2229,74.764,74.67
5.3014,74.735,75.033
5.38,74.925,75.268
5.4585,75.135,75.801
5.5371,75.204,75.864
5.6156,75.125,75.23
5.6941,74.916,74.495
5.7727,74.816,74.463
5.8512,74.923,74.763
5.9298,75.154,75.077
6.0083,75.402,75.194
6.0868,75.364,74.955
6.1654,75.021,74.812
6.2439,74.573,75.14


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_397.csv <==
x,qOut,qIn
0.03927,75.094,74.768
0.11781,74.85,74.565
0.19635,74.797,74.783
0.27489,74.915,75.408
0.35343,75.137,75.759
0.43197,75.189,75.222
0.51051,75.096,74.625
0.58905,74.966,74.632
0.66759,74.919,74.789
0.74613,74.944,74.659
0.82467,74.937,75.053
0.90321,74.901,75.805
0.98175,74.864,75.394
1.0603,74.931,74.352
1.1388,75.012,74.09
1.2174,75.04,74.815
1.2959,74.955,75.826
1.3744,74.922,75.663
1.453,75.037,74.905
1.5315,75.215,74.435
1.6101,75.339,74.451
1.6886,75.168,74.812
1.7671,74.861,75.332
1.8457,74.644,75.521
1.9242,74.734,75.234
2.0028,75.05,74.827
2.0813,75.268,74.612
2.1598,75.262,74.882
2.2384,74.952,74.806
2.3169,74.703,74.638
2.3955,74.734,75.27
2.474,74.971,75.82
2.5525,75.288,75.096
2.6311,75.292,74.359
2.7096,75.023,74.666
2.7882,74.714,75.385
2.8667,74.618,75.641
2.9452,74.882,75.249
3.0238,75.216,74.701
3.1023,75.397,74.626
3.1809,75.228,75
3.2594,74.881,74.534
3.3379,74.663,74.054
3.4165,74.672,74.874
3.495,74.945,75.774
3.5736,75.192,75.419
3.6521,75.272,75.215
3.7306,75.196,75.632
3.8092,75.005,75.398
3.8877,74.909,74.439
3.9663,74.974,74.156
4.0448,75.13,74.282
4.1233,75.287,75.031
4.2019,75.216,75.538
4.2804,74.936,75.148
4.359,74.607,74.825
4.4375,74.416,74.932
4.516,74.512,75.234
4.5946,74.788,75.387
4.6731,75.125,74.552
4.7517,75.417,74.02
4.8302,75.605,75.293
4.9087,75.578,76.145
4.9873,75.321,75.536
5.0658,74.844,74.867
5.1444,74.467,74.765
5.2229,74.404,74.565
5.3014,74.61,74.873
5.38,74.985,75.656
5.4585,75.239,75.42
5.5371,75.306,74.531
5.6156,75.214,74.452
5.6941,75.014,75.39
5.7727,74.825,75.444
5.8512,74.735,74.877
5.9298,74.775,74.583
6.0083,74.962,74.585
6.0868,75.208,74.823
6.1654,75.357,75.384
6.2439,75.337,75.39


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_398.csv <==
x,qOut,qIn
0.03927,74.681,75.035
0.11781,75.059,74.368
0.19635,75.417,74.877
0.27489,75.558,75.502
0.35343,75.322,74.78
0.43197,74.953,74.431
0.51051,74.743,74.829
0.58905,74.746,74.931
0.66759,74.952,75.122
0.74613,75.055,75.394
0.82467,75.015,75.16
0.90321,74.922,75.132
0.98175,74.885,75.407
1.0603,74.998,75.162
1.1388,75.147,74.64
1.2174,75.233,74.255
1.2959,75.166,74.405
1.3744,75.004,75.17
1.453,74.867,75.911
1.5315,74.798,75.756
1.6101,74.817,74.63
1.6886,74.827,74.103
1.7671,74.846,74.43
1.8457,74.914,75.179
1.9242,75.071,75.258
2.0028,75.277,75.276
2.0813,75.386,75.88
2.1598,75.324,75.805
2.2384,75.04,74.72
2.3169,74.703,74.351
2.3955,74.538,74.596
2.474,74.611,74.661
2.5525,74.944,74.443
2.6311,75.289,75.152
2.7096,75.402,75.762
2.7882,75.234,74.968
2.8667,74.782,74.206
2.9452,74.475,75.136
3.0238,74.553,75.848
3.1023,74.929,75.398
3.1809,75.463,74.604
3.2594,75.758,74.453
3.3379,75.67,74.7
3.4165,75.284,75.291
3.495,74.732,75.612
3.5736,74.431,75.144
3.6521,74.468,74.831
3.7306,74.711,75.063
3.8092,74.999,74.935
3.8877,75.115,74.764
3.9663,75.094,74.952
4.0448,75.026,75.007
4.1233,75.009,74.746
4.2019,75.078,74.584
4.2804,75.112,74.979
4.359,75.06,75.77
4.4375,74.884,75.5
4.516,74.784,74.33
4.5946,74.874,74.036
4.6731,75.083,75.1
4.7517,75.312,76.166
4.8302,75.322,75.432
4.9087,75.155,74.281
4.9873,74.941,74.18
5.0658,74.82,74.853
5.1444,74.821,75.018
5.2229,74.848,75.301
5.3014,74.879,75.602
5.38,74.912,75.408
5.4585,75.022,75.008
5.5371,75.122,74.71
5.6156,75.137,74.645
5.6941,75.002,74.839
5.7727,74.876,75.145
5.8512,74.908,75.336
5.9298,75.049,74.907
6.0083,75.211,74.488
6.0868,75.101,74.841
6.1654,74.824,75.333
6.2439,74.607,75.679


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_399.csv <==
x,qOut,qIn
0.03927,75.127,76.094
0.11781,75.033,75.877
0.19635,74.87,74.547
0.27489,74.804,74.023
0.35343,74.982,74.489
0.43197,75.255,75.018
0.51051,75.369,75.457
0.58905,75.259,75.26
0.66759,74.909,74.737
0.74613,74.618,74.806
0.82467,74.535,75.118
0.90321,74.646,74.789
0.98175,74.899,74.171
1.0603,75.179,74.979
1.1388,75.429,75.921
1.2174,75.562,75.413
1.2959,75.493,74.695
1.3744,75.152,75.348
1.453,74.759,75.489
1.5315,74.527,74.742
1.6101,74.641,74.509
1.6886,74.971,74.951
1.7671,75.227,75.119
1.8457,75.278,75.13
1.9242,75.036,74.715
2.0028,74.743,74.557
2.0813,74.612,75.247
2.1598,74.675,75.853
2.2384,74.916,75.375
2.3169,75.144,74.764
2.3955,75.288,74.514
2.474,75.327,74.259
2.5525,75.252,74.471
2.6311,75.098,75.345
2.7096,74.942,75.991
2.7882,74.839,75.625
2.8667,74.835,74.406
2.9452,74.872,74.428
3.0238,74.9,75.282
3.1023,74.929,75.544
3.1809,74.982,74.866
3.2594,75.131,74.977
3.3379,75.278,75.458
3.4165,75.303,74.902
3.495,75.091,74.112
3.5736,74.715,74.504
3.6521,74.481,75.003
3.7306,74.523,75.441
3.8092,74.918,75.769
3.8877,75.33,75.359
3.9663,75.483,74.615
4.0448,75.359,74.271
4.1233,74.992,75.166
4.2019,74.803,75.856
4.2804,74.904,75.293
4.359,75.14,74.317
4.4375,75.321,74.379
4.516,75.155,75.32
4.5946,74.803,75.752
4.6731,74.508,75.249
4.7517,74.504,74.589
4.8302,74.801,74.437
4.9087,75.158,74.682
4.9873,75.398,75.327
5.0658,75.375,75.457
5.1444,75.152,74.861
5.2229,74.938,74.536
5.3014,74.843,74.697
5.38,74.95,75.205
5.4585,75.061,75.326
5.5371,75.061,75.102
5.6156,74.993,75.263
5.6941,74.931,75.296
5.7727,75.004,74.649
5.8512,75.082,74.357
5.9298,75.072,74.618
6.0083,74.902,74.94
6.0868,74.781,75.065
6.1654,74.837,75.125
6.2439,74.992,75.259


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_400.csv <==
x,qOut,qIn
0.03927,75.011,75.352
0.11781,75.05,75.108
0.19635,75.043,74.485
0.27489,75.008,74.466
0.35343,74.965,75.907
0.43197,74.925,76.445
0.51051,74.903,75.132
0.58905,74.914,73.707
0.66759,74.976,73.656
0.74613,75.064,74.371
0.82467,75.125,75.383
0.90321,75.139,76.14
0.98175,75.099,75.934
1.0603,75.046,74.714
1.1388,74.982,73.887
1.2174,74.913,74.788
1.2959,74.84,75.516
1.3744,74.868,74.928
1.453,75.05,74.933
1.5315,75.278,75.535
1.6101,75.426,75.685
1.6886,75.16,75.075
1.7671,74.63,74.406
1.8457,74.193,74.258
1.9242,74.211,74.898
2.0028,74.758,75.257
2.0813,75.386,74.882
2.1598,75.76,74.303
2.2384,75.588,74.969
2.3169,75.045,75.871
2.3955,74.629,75.508
2.474,74.561,74.773
2.5525,74.965,75.097
2.6311,75.378,75.296
2.7096,75.538,74.834
2.7882,75.435,74.612
2.8667,75.107,74.746
2.9452,74.818,74.727
3.0238,74.662,74.809
3.1023,74.634,74.981
3.1809,74.711,75.415
3.2594,74.808,75.703
3.3379,74.903,75.403
3.4165,75,74.813
3.495,75.103,74.39
3.5736,75.223,74.808
3.6521,75.295,75.357
3.7306,75.273,75.128
3.8092,75.117,74.706
3.8877,74.903,74.863
3.9663,74.739,75.109
4.0448,74.668,75.257
4.1233,74.708,75.155
4.2019,74.817,75.091
4.2804,74.996,75.132
4.359,75.199,74.888
4.4375,75.378,74.396
4.516,75.376,74.754
4.5946,75.187,75.545
4.6731,74.935,75.4
4.7517,74.763,74.716
4.8302,74.802,74.939
4.9087,74.925,75.008
4.9873,75.027,74.93
5.0658,75.02,75.134
5.1444,75.003,75.023
5.2229,75.053,74.819
5.3014,75.135,74.982
5.38,75.192,75.181
5.4585,75.092,75.041
5.5371,74.916,74.848
5.6156,74.783,74.649
5.6941,74.811,74.998
5.7727,74.973,75.405
5.8512,75.113,75.084
5.9298,75.157,74.769
6.0083,75.055,75.309
6.0868,74.939,75.3
6.1654,74.898,74.736
6.2439,74.93,74.761


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_401.csv <==
x,qOut,qIn
0.03927,74.93,74.8
0.11781,75.016,75.488
0.19635,75.068,75.623
0.27489,75.033,74.702
0.35343,74.879,74.254
0.43197,74.8,75.096
0.51051,74.886,75.672
0.58905,75.064,75.433
0.66759,75.237,74.711
0.74613,75.214,74.302
0.82467,75.057,74.583
0.90321,74.888,75.518
0.98175,74.83,75.617
1.0603,74.894,74.836
1.1388,74.983,74.604
1.2174,75.048,74.938
1.2959,75.056,74.833
1.3744,75.038,74.798
1.453,75.003,75.173
1.5315,74.973,75.325
1.6101,74.973,75.252
1.6886,75.027,74.634
1.7671,75.063,74.12
1.8457,75.035,75.075
1.9242,74.904,76.232
2.0028,74.826,75.454
2.0813,74.905,74.376
2.1598,75.073,74.341
2.2384,75.227,75.308
2.3169,75.136,75.232
2.3955,74.921,74.734
2.474,74.763,75.204
2.5525,74.837,75.396
2.6311,75.051,74.588
2.7096,75.153,74.609
2.7882,75.089,75.301
2.8667,74.853,75.059
2.9452,74.775,74.481
3.0238,74.926,74.663
3.1023,75.173,75.025
3.1809,75.354,75.212
3.2594,75.25,75.131
3.3379,74.998,74.669
3.4165,74.788,74.344
3.495,74.803,74.761
3.5736,75.014,75.555
3.6521,75.198,76.19
3.7306,75.251,75.982
3.8092,75.101,75.2
3.8877,74.928,74.577
3.9663,74.842,74.013
4.0448,74.837,74.043
4.1233,74.883,74.628
4.2019,74.911,75.182
4.2804,74.932,75.669
4.359,74.936,75.662
4.4375,74.905,75.176
4.516,74.789,74.809
4.5946,74.705,74.682
4.6731,74.766,74.898
4.7517,75.07,75.106
4.8302,75.529,75.098
4.9087,75.801,75.109
4.9873,75.691,75.114
5.0658,75.036,74.497
5.1444,74.321,74.568
5.2229,74.076,75.518
5.3014,74.326,75.789
5.38,74.974,74.584
5.4585,75.453,74.061
5.5371,75.603,74.829
5.6156,75.469,75.545
5.6941,75.126,75.465
5.7727,74.864,75.079
5.8512,74.803,74.669
5.9298,74.896,74.826
6.0083,75.064,75.181
6.0868,75.106,75.051
6.1654,75.036,74.9
6.2439,74.944,74.688


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_402.csv <==
x,qOut,qIn
0.03927,74.959,75.898
0.11781,74.857,76.029
0.19635,74.881,74.486
0.27489,75.042,73.662
0.35343,75.32,74.888
0.43197,75.434,75.671
0.51051,75.29,75.525
0.58905,75.005,74.907
0.66759,74.731,74.482
0.74613,74.72,74.867
0.82467,74.858,75.458
0.90321,75,75.465
0.98175,75.007,74.907
1.0603,74.968,74.586
1.1388,75.002,74.645
1.2174,75.086,75.228
1.2959,75.166,75.404
1.3744,75.057,74.965
1.453,74.862,74.799
1.5315,74.732,74.749
1.6101,74.817,74.555
1.6886,75.046,74.715
1.7671,75.199,75.103
1.8457,75.21,75.267
1.9242,75.053,74.972
2.0028,74.965,75.12
2.0813,74.986,75.654
2.1598,75.04,75.406
2.2384,75.032,74.364
2.3169,74.951,74.633
2.3955,74.932,75.477
2.474,74.99,75.604
2.5525,75.109,74.772
2.6311,75.057,74.239
2.7096,74.859,74.576
2.7882,74.664,75.226
2.8667,74.635,75.319
2.9452,74.828,75.295
3.0238,75.076,75.409
3.1023,75.264,75.434
3.1809,75.304,74.711
3.2594,75.24,73.872
3.3379,75.137,73.998
3.4165,75.043,75.049
3.495,75.004,76.108
3.5736,75.027,75.843
3.6521,75.033,75.054
3.7306,74.976,74.861
3.8092,74.815,74.308
3.8877,74.692,73.962
3.9663,74.768,74.921
4.0448,75.02,75.582
4.1233,75.396,75.01
4.2019,75.539,74.906
4.2804,75.29,75.394
4.359,74.806,75.459
4.4375,74.307,74.818
4.516,74.288,74.933
4.5946,74.692,75.552
4.6731,75.244,75.314
4.7517,75.673,74.092
4.8302,75.65,74.291
4.9087,75.227,75.266
4.9873,74.688,75.486
5.0658,74.355,75.033
5.1444,74.506,74.681
5.2229,74.883,74.449
5.3014,75.237,74.995
5.38,75.344,75.573
5.4585,75.269,75.42
5.5371,75.182,75.282
5.6156,75.141,75.189
5.6941,75.177,74.589
5.7727,75.127,74.382
5.8512,74.972,74.982
5.9298,74.8,75.3
6.0083,74.713,75.102
6.0868,74.801,74.911
6.1654,74.939,74.582
6.2439,75.023,74.666


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_403.csv <==
x,qOut,qIn
0.03927,74.949,74.031
0.11781,74.624,74.28
0.19635,74.555,74.756
0.27489,74.752,75.469
0.35343,75.172,75.926
0.43197,75.464,75.202
0.51051,75.473,74.328
0.58905,75.248,74.824
0.66759,74.877,75.873
0.74613,74.701,75.288
0.82467,74.807,74.322
0.90321,75.071,74.123
0.98175,75.344,74.824
1.0603,75.297,75.385
1.1388,74.944,75.368
1.2174,74.524,75.206
1.2959,74.308,75.162
1.3744,74.542,74.903
1.453,74.985,74.884
1.5315,75.38,75.266
1.6101,75.491,75.484
1.6886,75.339,75.047
1.7671,75.13,74.447
1.8457,74.97,74.359
1.9242,74.933,74.802
2.0028,74.854,75.202
2.0813,74.743,75.475
2.1598,74.697,75.234
2.2384,74.825,74.871
2.3169,75.1,74.902
2.3955,75.304,75.027
2.474,75.35,75.124
2.5525,75.184,74.471
2.6311,75.051,74.299
2.7096,75.048,75.396
2.7882,75.094,75.997
2.8667,75.079,74.62
2.9452,74.875,74.301
3.0238,74.682,75.403
3.1023,74.641,75.7
3.1809,74.863,74.294
3.2594,75.157,74.107
3.3379,75.314,75.187
3.4165,75.287,75.96
3.495,75.069,75.734
3.5736,74.867,75.048
3.6521,74.775,74.397
3.7306,74.79,74.348
3.8092,74.887,74.884
3.8877,75.001,74.968
3.9663,75.111,74.921
4.0448,75.181,75.055
4.1233,75.175,75.208
4.2019,75.046,75.196
4.2804,74.866,75.067
4.359,74.74,75.248
4.4375,74.764,75.303
4.516,74.969,74.957
4.5946,75.23,74.92
4.6731,75.401,74.822
4.7517,75.347,74.176
4.8302,75.036,74.508
4.9087,74.698,75.704
4.9873,74.521,75.961
5.0658,74.659,74.972
5.1444,74.94,74.34
5.2229,75.141,74.25
5.3014,75.214,74.903
5.38,75.147,75.259
5.4585,75.144,75.007
5.5371,75.209,75.321
5.6156,75.251,75.649
5.6941,75.167,75.111
5.7727,74.909,74.655
5.8512,74.673,74.619
5.9298,74.597,74.692
6.0083,74.789,75.299
6.0868,75.101,75.882
6.1654,75.293,75.504
6.2439,75.265,74.487


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_404.csv <==
x,qOut,qIn
0.03927,75.414,75.248
0.11781,75.082,75.657
0.19635,74.742,75.592
0.27489,74.576,74.989
0.35343,74.73,74.658
0.43197,75.013,74.838
0.51051,75.187,74.872
0.58905,75.188,75.018
0.66759,74.99,74.884
0.74613,74.87,74.57
0.82467,74.933,74.974
0.90321,75.086,75.619
0.98175,75.202,75.039
1.0603,75.067,74.592
1.1388,74.859,74.981
1.2174,74.766,74.822
1.2959,74.962,74.228
1.3744,75.274,75.184
1.453,75.396,76.306
1.5315,75.267,75.687
1.6101,74.891,74.595
1.6886,74.671,74.798
1.7671,74.7,74.908
1.8457,74.869,74.656
1.9242,75.033,74.921
2.0028,75.089,75.698
2.0813,75.103,75.654
2.1598,75.08,74.696
2.2384,75.01,73.944
2.3169,74.83,74.408
2.3955,74.689,75.225
2.474,74.708,75.265
2.5525,74.983,74.658
2.6311,75.345,74.982
2.7096,75.516,75.808
2.7882,75.417,75.851
2.8667,75.01,74.739
2.9452,74.688,74.581
3.0238,74.684,75.046
3.1023,74.919,75.074
3.1809,75.26,74.533
3.2594,75.308,74.36
3.3379,75.052,74.935
3.4165,74.689,75.546
3.495,74.448,75.235
3.5736,74.545,75.115
3.6521,74.824,75.263
3.7306,75.124,75.063
3.8092,75.3,75.145
3.8877,75.362,75.21
3.9663,75.348,74.823
4.0448,75.266,74.786
4.1233,75.115,74.809
4.2019,74.899,74.552
4.2804,74.713,74.671
4.359,74.629,75.224
4.4375,74.7,75.667
4.516,74.87,75.527
4.5946,75.058,75.057
4.6731,75.212,74.452
4.7517,75.288,74.262
4.8302,75.279,74.774
4.9087,75.211,75.353
4.9873,75.119,75.343
5.0658,75.041,75.253
5.1444,74.961,75.401
5.2229,74.849,75.177
5.3014,74.736,74.572
5.38,74.668,74.174
5.4585,74.781,74.711
5.5371,75.04,75.484
5.6156,75.307,75.738
5.6941,75.434,75.067
5.7727,75.239,74.295
5.8512,74.869,74.303
5.9298,74.558,75.343
6.0083,74.536,76.189
6.0868,74.84,75.277
6.1654,75.221,74.039
6.2439,75.471,74.171


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_405.csv <==
x,qOut,qIn
0.03927,75.471,74.809
0.11781,75.472,74.426
0.19635,75.127,75.059
0.27489,74.692,75.522
0.35343,74.457,74.808
0.43197,74.644,74.459
0.51051,75.014,74.987
0.58905,75.337,75.487
0.66759,75.409,74.976
0.74613,75.222,74.323
0.82467,74.954,74.275
0.90321,74.765,74.816
0.98175,74.798,75.545
1.0603,75.01,75.595
1.1388,75.218,75.218
1.2174,75.307,75.014
1.2959,75.184,74.958
1.3744,74.977,74.788
1.453,74.859,74.734
1.5315,74.868,74.756
1.6101,75.007,75.15
1.6886,75.077,75.776
1.7671,75.007,75.711
1.8457,74.843,74.794
1.9242,74.655,74.196
2.0028,74.606,74.616
2.0813,74.735,75.008
2.1598,74.985,74.77
2.2384,75.289,74.748
2.3169,75.455,75.396
2.3955,75.372,75.581
2.474,75.105,75.31
2.5525,74.754,75.104
2.6311,74.644,74.966
2.7096,74.808,74.931
2.7882,75.107,74.771
2.8667,75.383,74.625
2.9452,75.411,75.145
3.0238,75.185,75.23
3.1023,74.841,74.465
3.1809,74.535,74.626
3.2594,74.496,75.663
3.3379,74.68,75.853
3.4165,74.961,75.01
3.495,75.208,74.326
3.5736,75.336,74.917
3.6521,75.349,75.559
3.7306,75.269,75.61
3.8092,75.117,75.228
3.8877,74.945,74.446
3.9663,74.824,73.805
4.0448,74.776,74.384
4.1233,74.812,75.663
4.2019,74.86,75.618
4.2804,74.913,75.23
4.359,74.982,75.216
4.4375,75.082,74.409
4.516,75.164,74.347
4.5946,75.168,75.551
4.6731,75.12,75.892
4.7517,75.061,74.538
4.8302,75.107,74.024
4.9087,75.148,74.611
4.9873,75.077,75.353
5.0658,74.793,75.628
5.1444,74.507,75.461
5.2229,74.499,75.184
5.3014,74.767,74.808
5.38,75.244,74.405
5.4585,75.491,74.505
5.5371,75.401,74.968
5.6156,75.126,75.233
5.6941,74.864,75.199
5.7727,74.878,75.441
5.8512,74.975,75.443
5.9298,74.999,74.718
6.0083,74.815,74.248
6.0868,74.678,74.884
6.1654,74.802,75.603
6.2439,75.109,75.737


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_406.csv <==
x,qOut,qIn
0.03927,75.15,75.186
0.11781,75.291,75.929
0.19635,75.18,75.873
0.27489,74.917,74.927
0.35343,74.629,74.668
0.43197,74.6,75.081
0.51051,74.83,75.045
0.58905,75.17,74.864
0.66759,75.461,75.195
0.74613,75.487,75.069
0.82467,75.246,74.378
0.90321,74.871,74.387
0.98175,74.516,75.333
1.0603,74.406,75.624
1.1388,74.56,75.061
1.2174,74.882,74.468
1.2959,75.271,74.821
1.3744,75.518,75.452
1.453,75.504,75.487
1.5315,75.285,74.782
1.6101,74.953,74.862
1.6886,74.819,75.67
1.7671,74.868,75.469
1.8457,74.963,74.701
1.9242,74.947,74.495
2.0028,74.82,74.515
2.0813,74.766,74.439
2.1598,74.838,74.898
2.2384,75.046,75.818
2.3169,75.161,75.636
2.3955,75.122,74.812
2.474,75.01,74.575
2.5525,74.923,74.923
2.6311,74.986,75.225
2.7096,75.129,75.564
2.7882,75.258,75.33
2.8667,75.286,74.349
2.9452,75.163,74.35
3.0238,74.924,75.062
3.1023,74.67,75.418
3.1809,74.504,75.364
3.2594,74.579,75.289
3.3379,74.849,75.086
3.4165,75.166,74.687
3.495,75.377,74.44
3.5736,75.322,74.756
3.6521,75.128,74.971
3.7306,74.962,75.057
3.8092,74.986,75.296
3.8877,75.121,74.783
3.9663,75.143,74.4
4.0448,75.021,75.444
4.1233,74.769,76.253
4.2019,74.728,75.062
4.2804,74.936,73.861
4.359,75.226,74.076
4.4375,75.402,75.408
4.516,75.239,75.657
4.5946,74.91,75.064
4.6731,74.633,74.895
4.7517,74.616,75.622
4.8302,74.794,75.252
4.9087,74.955,74.327
4.9873,75.035,74.403
5.0658,75.003,74.927
5.1444,75.048,75.286
5.2229,75.168,75.748
5.3014,75.253,75.271
5.38,75.183,74.2
5.4585,74.9,74.287
5.5371,74.655,74.948
5.6156,74.614,75.41
5.6941,74.903,75.286
5.7727,75.293,75.188
5.8512,75.493,75.234
5.9298,75.42,75.231
6.0083,75.041,75.029
6.0868,74.715,74.545
6.1654,74.659,74.148
6.2439,74.834,74.325


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_407.csv <==
x,qOut,qIn
0.03927,74.953,75.128
0.11781,75.182,74.891
0.19635,75.284,74.479
0.27489,75.204,74.299
0.35343,74.931,75.003
0.43197,74.697,75.528
0.51051,74.608,75.412
0.58905,74.665,75.415
0.66759,74.841,75.313
0.74613,75.049,74.637
0.82467,75.224,74.061
0.90321,75.321,74.237
0.98175,75.297,75.773
1.0603,75.187,76.398
1.1388,75.056,75.354
1.2174,74.924,74.023
1.2959,74.8,73.939
1.3744,74.663,74.987
1.453,74.621,75.726
1.5315,74.736,75.4
1.6101,75.054,74.792
1.6886,75.393,75.046
1.7671,75.489,75.322
1.8457,75.293,74.974
1.9242,74.804,74.631
2.0028,74.498,74.616
2.0813,74.6,74.687
2.1598,74.968,75.279
2.2384,75.406,75.632
2.3169,75.442,75.219
2.3955,75.109,75.076
2.474,74.688,75.09
2.5525,74.494,74.6
2.6311,74.752,74.283
2.7096,75.162,74.762
2.7882,75.459,75.535
2.8667,75.41,75.057
2.9452,75.108,74.594
3.0238,74.809,75.254
3.1023,74.645,75.541
3.1809,74.701,74.664
3.2594,74.849,74.836
3.3379,75.046,75.501
3.4165,75.241,75.188
3.495,75.392,74.877
3.5736,75.343,74.844
3.6521,75.089,74.444
3.7306,74.779,74.704
3.8092,74.591,75.756
3.8877,74.692,75.898
3.9663,74.928,75.082
4.0448,75.143,74.365
4.1233,75.202,74.584
4.2019,75.136,75.084
4.2804,75.064,75.174
4.359,75.038,74.663
4.4375,75.095,74.398
4.516,75.134,74.817
4.5946,75.074,75.074
4.6731,74.935,75.249
4.7517,74.755,75.879
4.8302,74.723,75.61
4.9087,74.88,74.469
4.9873,75.131,74.256
5.0658,75.362,75.32
5.1444,75.358,75.617
5.2229,75.148,75.236
5.3014,74.872,74.673
5.38,74.692,74.968
5.4585,74.691,75.432
5.5371,74.739,74.913
5.6156,74.78,74.184
5.6941,74.777,74.432
5.7727,74.893,75.142
5.8512,75.125,75.475
5.9298,75.346,75.338
6.0083,75.417,75.137
6.0868,75.22,75.066
6.1654,74.964,75.058
6.2439,74.825,75.075


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_408.csv <==
x,qOut,qIn
0.03927,75.014,74.308
0.11781,75.132,74.914
0.19635,75.136,75.815
0.27489,75.088,75.735
0.35343,75.065,74.685
0.43197,75.138,74.363
0.51051,75.193,74.348
0.58905,75.155,74.619
0.66759,74.965,75.274
0.74613,74.791,75.498
0.82467,74.776,75.31
0.90321,74.895,74.886
0.98175,75.09,75.108
1.0603,75.138,75.512
1.1388,75.055,75.229
1.2174,74.949,74.999
1.2959,74.943,75.018
1.3744,75.089,74.758
1.453,75.191,74.704
1.5315,75.133,74.701
1.6101,74.824,74.597
1.6886,74.538,75.276
1.7671,74.528,75.768
1.8457,74.769,74.831
1.9242,75.176,74.238
2.0028,75.385,75.03
2.0813,75.361,75.215
2.1598,75.222,74.918
2.2384,75.114,75.603
2.3169,75.15,75.849
2.3955,75.18,74.708
2.474,75.11,73.908
2.5525,74.874,74.958
2.6311,74.677,75.784
2.7096,74.675,75.456
2.7882,74.83,74.736
2.8667,75.073,74.522
2.9452,75.151,74.668
3.0238,75.04,74.908
3.1023,74.853,75.201
3.1809,74.723,75.406
3.2594,74.835,75.269
3.3379,75.085,75.031
3.4165,75.303,75.209
3.495,75.322,75.126
3.5736,75.096,74.468
3.6521,74.859,74.266
3.7306,74.767,74.678
3.8092,74.941,75.441
3.8877,75.149,75.905
3.9663,75.165,75.725
4.0448,75.001,74.932
4.1233,74.722,74.036
4.2019,74.672,74.068
4.2804,74.874,74.786
4.359,75.181,75.547
4.4375,75.429,75.285
4.516,75.426,74.874
4.5946,75.203,75.235
4.6731,74.886,75.602
4.7517,74.607,75.256
4.8302,74.548,74.511
4.9087,74.735,74.066
4.9873,75.067,74.492
5.0658,75.435,75.607
5.1444,75.535,75.468
5.2229,75.259,74.566
5.3014,74.787,74.598
5.38,74.359,75.43
5.4585,74.406,75.408
5.5371,74.788,75.041
5.6156,75.24,74.864
5.6941,75.508,75.279
5.7727,75.488,75.266
5.8512,75.276,74.61
5.9298,74.991,74.245
6.0083,74.745,75.091
6.0868,74.628,75.738
6.1654,74.664,75.392
6.2439,74.811,74.637


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_409.csv <==
x,qOut,qIn
0.03927,74.934,75.899
0.11781,74.842,75.064
0.19635,74.78,74.478
0.27489,74.71,74.568
0.35343,74.608,74.689
0.43197,74.647,75.078
0.51051,74.869,75.609
0.58905,75.167,74.924
0.66759,75.418,73.898
0.74613,75.408,74.704
0.82467,75.19,75.981
0.90321,74.922,76.171
0.98175,74.777,75.066
1.0603,74.874,74.569
1.1388,75.084,74.705
1.2174,75.26,74.578
1.2959,75.268,74.624
1.3744,75.088,75.244
1.453,74.881,75.439
1.5315,74.761,75.364
1.6101,74.825,75.162
1.6886,74.92,74.588
1.7671,74.919,74.4
1.8457,74.865,74.939
1.9242,74.835,74.956
2.0028,75.051,74.579
2.0813,75.356,75.028
2.1598,75.524,75.785
2.2384,75.326,75.711
2.3169,74.836,74.931
2.3955,74.495,74.281
2.474,74.486,74.479
2.5525,74.906,75.022
2.6311,75.308,75.143
2.7096,75.435,75.418
2.7882,75.288,75.46
2.8667,74.924,74.704
2.9452,74.656,74.254
3.0238,74.591,74.67
3.1023,74.703,75.352
3.1809,74.938,75.775
3.2594,75.184,75.529
3.3379,75.351,74.797
3.4165,75.37,74.544
3.495,75.184,75.11
3.5736,74.877,75.025
3.6521,74.685,74.376
3.7306,74.703,74.381
3.8092,74.988,75.371
3.8877,75.256,75.505
3.9663,75.284,74.959
4.0448,75.094,74.84
4.1233,74.755,75.035
4.2019,74.665,75.117
4.2804,74.875,75.196
4.359,75.212,75.073
4.4375,75.478,75.136
4.516,75.41,74.809
4.5946,75.106,74.201
4.6731,74.763,74.556
4.7517,74.585,75.679
4.8302,74.648,75.707
4.9087,74.816,75.219
4.9873,74.988,74.962
5.0658,75.084,74.658
5.1444,75.119,74.772
5.2229,75.115,75.365
5.3014,75.099,75.335
5.38,75.093,74.089
5.4585,75.106,73.823
5.5371,75.072,75.04
5.6156,74.968,75.814
5.6941,74.779,75.095
5.7727,74.666,74.887
5.8512,74.748,75.273
5.9298,74.982,75.488
6.0083,75.294,75.04
6.0868,75.43,74.336
6.1654,75.348,74.47
6.2439,75.143,75.57


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_410.csv <==
x,qOut,qIn
0.03927,75.305,75.66
0.11781,75.095,75.343
0.19635,74.932,75.104
0.27489,74.848,74.877
0.35343,74.855,74.228
0.43197,74.872,74.388
0.51051,74.894,75.387
0.58905,74.922,75.794
0.66759,74.961,75.104
0.74613,74.955,74.624
0.82467,74.878,74.722
0.90321,74.787,74.932
0.98175,74.746,74.999
1.0603,74.894,75.048
1.1388,75.177,75.167
1.2174,75.447,75.2
1.2959,75.554,74.801
1.3744,75.329,74.898
1.453,74.94,75.169
1.5315,74.624,74.739
1.6101,74.611,74.566
1.6886,74.891,74.982
1.7671,75.186,75.178
1.8457,75.324,75.375
1.9242,75.172,75.785
2.0028,74.908,75.528
2.0813,74.759,74.363
2.1598,74.782,73.503
2.2384,74.991,75.211
2.3169,75.16,76.639
2.3955,75.197,75.448
2.474,75.12,73.7
2.5525,74.966,73.913
2.6311,74.828,75.12
2.7096,74.743,75.901
2.7882,74.741,75.742
2.8667,74.848,75.131
2.9452,75.079,75.095
3.0238,75.306,75.154
3.1023,75.396,74.866
3.1809,75.223,74.397
3.2594,74.888,74.554
3.3379,74.692,74.981
3.4165,74.721,75.207
3.495,75.009,75.33
3.5736,75.141,75.262
3.6521,74.986,74.933
3.7306,74.72,74.868
3.8092,74.565,75.074
3.8877,74.843,75.166
3.9663,75.317,75.043
4.0448,75.687,74.632
4.1233,75.665,74.484
4.2019,75.226,74.983
4.2804,74.749,75.436
4.359,74.482,75.445
4.4375,74.611,75.375
4.516,74.87,75.064
4.5946,75.072,74.508
4.6731,75.178,74.428
4.7517,75.186,74.552
4.8302,75.162,74.727
4.9087,75.11,75.531
4.9873,75.041,75.899
5.0658,74.971,74.938
5.1444,74.891,74.792
5.2229,74.809,75.278
5.3014,74.773,75.085
5.38,74.837,74.733
5.4585,75.057,74.947
5.5371,75.292,74.99
5.6156,75.389,74.706
5.6941,75.205,74.861
5.7727,74.818,75.215
5.8512,74.532,75.063
5.9298,74.492,74.78
6.0083,74.784,74.648
6.0868,75.148,74.672
6.1654,75.389,75.007
6.2439,75.45,75.55


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_411.csv <==
x,qOut,qIn
0.03927,75.203,75.084
0.11781,74.837,74.852
0.19635,74.601,75.257
0.27489,74.603,75.287
0.35343,74.891,74.49
0.43197,75.182,74.644
0.51051,75.344,75.471
0.58905,75.373,75.488
0.66759,75.297,74.758
0.74613,75.157,74.632
0.82467,74.929,74.943
0.90321,74.687,75.429
0.98175,74.52,75.105
1.0603,74.631,74.384
1.1388,74.94,74.38
1.2174,75.259,74.739
1.2959,75.395,75.128
1.3744,75.247,75.543
1.453,75.009,75.494
1.5315,74.842,75.008
1.6101,74.885,74.706
1.6886,75.017,75.115
1.7671,75.094,75.538
1.8457,75.094,75.353
1.9242,75.025,74.598
2.0028,74.997,74.339
2.0813,74.975,74.663
2.1598,74.917,75.113
2.2384,74.785,75.607
2.3169,74.668,75.597
2.3955,74.692,74.991
2.474,74.855,74.652
2.5525,75.133,74.833
2.6311,75.316,74.935
2.7096,75.333,74.889
2.7882,75.238,74.675
2.8667,75.11,75.079
2.9452,75.072,75.438
3.0238,75.037,74.753
3.1023,74.949,74.204
3.1809,74.765,75.017
3.2594,74.684,76.071
3.3379,74.825,76.204
3.4165,75.101,75.135
3.495,75.39,74.145
3.5736,75.393,74.374
3.6521,75.149,74.948
3.7306,74.845,75.161
3.8092,74.684,75.023
3.8877,74.776,75.306
3.9663,74.928,75.318
4.0448,75.009,74.54
4.1233,74.914,74.271
4.2019,74.79,75.118
4.2804,74.808,75.61
4.359,74.989,75.387
4.4375,75.321,74.859
4.516,75.538,74.954
4.5946,75.453,75.325
4.6731,75.122,74.899
4.7517,74.653,74.031
4.8302,74.514,74.592
4.9087,74.737,75.544
4.9873,75.093,75.749
5.0658,75.326,75.572
5.1444,75.181,75.066
5.2229,74.873,74.13
5.3014,74.645,73.996
5.38,74.72,75.564
5.4585,75.024,75.785
5.5371,75.3,74.63
5.6156,75.408,74.656
5.6941,75.243,75.501
5.7727,74.924,75.501
5.8512,74.656,75.398
5.9298,74.563,74.949
6.0083,74.733,74.008
6.0868,75.053,74.1
6.1654,75.325,75.144
6.2439,75.413,75.686


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_412.csv <==
x,qOut,qIn
0.03927,74.655,74.307
0.11781,74.853,74.852
0.19635,75.154,75.292
0.27489,75.358,75.497
0.35343,75.29,75.496
0.43197,75.016,75.006
0.51051,74.753,74.62
0.58905,74.637,74.879
0.66759,74.765,75.33
0.74613,75.061,75.038
0.82467,75.364,74.478
0.90321,75.519,74.466
0.98175,75.38,75.379
1.0603,74.943,75.826
1.1388,74.527,75.495
1.2174,74.359,74.849
1.2959,74.614,74.22
1.3744,75.037,74.248
1.453,75.348,74.939
1.5315,75.453,75.672
1.6101,75.298,75.66
1.6886,75.081,75.136
1.7671,74.921,74.776
1.8457,74.837,74.738
1.9242,74.826,74.607
2.0028,74.832,74.703
2.0813,74.911,75.282
2.1598,75.059,75.441
2.2384,75.269,74.413
2.3169,75.326,74.331
2.3955,75.127,75.2
2.474,74.8,75.427
2.5525,74.517,75.28
2.6311,74.63,75.226
2.7096,75.014,75.067
2.7882,75.401,75.095
2.8667,75.525,74.858
2.9452,75.254,74.559
3.0238,74.878,74.681
3.1023,74.636,75.033
3.1809,74.733,75.34
3.2594,74.954,75.425
3.3379,75.049,75.206
3.4165,74.996,74.855
3.495,74.821,75.03
3.5736,74.802,75.428
3.6521,74.962,75.347
3.7306,75.189,74.398
3.8092,75.356,73.918
3.8877,75.306,75.229
3.9663,75.096,75.94
4.0448,74.853,74.623
4.1233,74.709,73.74
4.2019,74.75,75.085
4.2804,74.905,76.062
4.359,75.091,75.802
4.4375,75.23,75.249
4.516,75.285,74.881
4.5946,75.259,74.39
4.6731,75.172,74.671
4.7517,75.046,75.344
4.8302,74.918,75.265
4.9087,74.821,75.082
4.9873,74.765,74.722
5.0658,74.761,74.284
5.1444,74.768,74.761
5.2229,74.772,75.497
5.3014,74.803,75.431
5.38,74.896,74.915
5.4585,75.118,74.991
5.5371,75.352,75.22
5.6156,75.459,75.038
5.6941,75.302,74.29
5.7727,74.972,74.436
5.8512,74.769,75.443
5.9298,74.781,76.047
6.0083,75.038,75.481
6.0868,75.142,74.88
6.1654,75.001,74.701
6.2439,74.773,74.455


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_413.csv <==
x,qOut,qIn
0.03927,74.756,74.936
0.11781,74.65,75.307
0.19635,74.732,75.139
0.27489,75.009,74.825
0.35343,75.464,75.114
0.43197,75.742,75.5
0.51051,75.562,75.095
0.58905,75.039,74.513
0.66759,74.38,75.156
0.74613,74.295,75.603
0.82467,74.715,75.093
0.90321,75.258,74.476
0.98175,75.523,74.487
1.0603,75.267,74.986
1.1388,74.843,75.365
1.2174,74.565,75.295
1.2959,74.704,75.033
1.3744,75.034,74.911
1.453,75.246,74.851
1.5315,75.271,75.008
1.6101,75.095,75.486
1.6886,74.992,75.114
1.7671,75.012,74.198
1.8457,75.082,74.549
1.9242,75.113,75.402
2.0028,75.013,75.015
2.0813,74.874,74.872
2.1598,74.786,75.16
2.2384,74.827,75.072
2.3169,74.97,74.903
2.3955,75.11,74.79
2.474,75.183,74.585
2.5525,75.136,74.935
2.6311,75.044,75.436
2.7096,74.983,75.495
2.7882,74.958,75.269
2.8667,74.956,75.1
2.9452,74.895,75.205
3.0238,74.833,75.146
3.1023,74.833,74.641
3.1809,74.951,74.399
3.2594,75.108,74.664
3.3379,75.169,74.938
3.4165,75.105,75.201
3.495,74.914,75.247
3.5736,74.77,75.185
3.6521,74.757,75.263
3.7306,74.865,75.203
3.8092,75.062,74.876
3.8877,75.26,75.002
3.9663,75.39,75.059
4.0448,75.402,74.319
4.1233,75.257,74.18
4.2019,74.99,75.605
4.2804,74.736,76.297
4.359,74.589,75.105
4.4375,74.624,74.184
4.516,74.787,75.013
4.5946,74.993,75.514
4.6731,75.18,74.996
4.7517,75.297,74.595
4.8302,75.319,74.886
4.9087,75.242,75.081
4.9873,75.086,75.275
5.0658,74.879,74.98
5.1444,74.7,74.598
5.2229,74.643,74.577
5.3014,74.734,74.634
5.38,74.98,75.232
5.4585,75.232,76.022
5.5371,75.336,76.219
5.6156,75.263,75.536
5.6941,75.017,74.092
5.7727,74.831,73.572
5.8512,74.805,74.392
5.9298,74.896,75.667
6.0083,75.032,75.878
6.0868,75.08,75.132
6.1654,75.031,74.479
6.2439,74.914,74.352


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_414.csv <==
x,qOut,qIn
0.03927,74.677,74.583
0.11781,74.545,74.558
0.19635,74.739,75.109
0.27489,75.036,75.456
0.35343,75.208,75.284
0.43197,75.165,74.76
0.51051,75.038,74.249
0.58905,74.916,74.77
0.66759,74.871,75.482
0.74613,74.854,75.301
0.82467,74.856,75.372
0.90321,74.897,75.593
0.98175,75.005,74.976
1.0603,75.143,74.341
1.1388,75.198,74.488
1.2174,75.148,74.797
1.2959,74.993,74.957
1.3744,74.923,74.824
1.453,74.964,74.703
1.5315,75.025,75.253
1.6101,74.999,75.352
1.6886,74.847,74.895
1.7671,74.775,75.143
1.8457,74.874,75.635
1.9242,75.203,75.246
2.0028,75.493,74.535
2.0813,75.514,74.347
2.1598,75.27,74.62
2.2384,74.819,75.106
2.3169,74.542,75.409
2.3955,74.534,75.351
2.474,74.694,74.87
2.5525,74.896,74.445
2.6311,74.996,74.78
2.7096,75.05,75.344
2.7882,75.108,75.316
2.8667,75.215,74.715
2.9452,75.315,74.846
3.0238,75.304,75.348
3.1023,75.159,75.394
3.1809,74.878,75.029
3.2594,74.662,74.998
3.3379,74.653,75.031
3.4165,74.817,74.889
3.495,75.089,74.929
3.5736,75.216,75.226
3.6521,75.143,75.165
3.7306,74.965,74.574
3.8092,74.801,74.728
3.8877,74.827,75.401
3.9663,74.964,75.216
4.0448,75.106,74.6
4.1233,75.151,74.069
4.2019,75.125,74.722
4.2804,75.106,76.279
4.359,75.105,76.669
4.4375,75.118,74.63
4.516,75.069,73.568
4.5946,74.992,74.205
4.6731,74.935,75.143
4.7517,74.942,74.968
4.8302,74.983,75.136
4.9087,75.002,76.031
4.9873,74.978,75.862
5.0658,74.901,74.347
5.1444,74.794,74.168
5.2229,74.728,74.822
5.3014,74.769,75.148
5.38,74.979,75.364
5.4585,75.311,75.261
5.5371,75.5,74.693
5.6156,75.395,74.567
5.6941,74.878,75.406
5.7727,74.379,75.41
5.8512,74.326,74.575
5.9298,74.694,74.363
6.0083,75.36,74.835
6.0868,75.73,75.28
6.1654,75.625,75.616
6.2439,75.2,75.31


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_415.csv <==
x,qOut,qIn
0.03927,75.024,75.696
0.11781,74.625,74.733
0.19635,74.497,74.053
0.27489,74.664,74.712
0.35343,75.067,75.755
0.43197,75.298,75.539
0.51051,75.307,74.927
0.58905,75.191,74.709
0.66759,75.073,74.626
0.74613,75.027,74.47
0.82467,74.987,74.758
0.90321,74.953,74.994
0.98175,74.939,74.811
1.0603,75.036,75.3
1.1388,75.149,75.824
1.2174,75.177,75.361
1.2959,75.027,74.549
1.3744,74.832,74.882
1.453,74.802,75.611
1.5315,74.946,75.431
1.6101,75.23,74.26
1.6886,75.315,73.855
1.7671,75.115,74.439
1.8457,74.778,75.495
1.9242,74.49,75.79
2.0028,74.526,75.409
2.0813,74.774,75.317
2.1598,75.071,75.235
2.2384,75.261,74.467
2.3169,75.312,74.294
2.3955,75.294,74.832
2.474,75.245,75.145
2.5525,75.197,75.204
2.6311,75.086,75.474
2.7096,74.879,75.449
2.7882,74.639,74.572
2.8667,74.446,74.15
2.9452,74.498,74.986
3.0238,74.811,75.394
3.1023,75.241,75.122
3.1809,75.637,74.929
3.2594,75.68,75.233
3.3379,75.341,75.443
3.4165,74.85,75.088
3.495,74.479,74.747
3.5736,74.555,74.965
3.6521,74.892,75.133
3.7306,75.241,74.952
3.8092,75.376,74.734
3.8877,75.222,74.795
3.9663,74.932,74.949
4.0448,74.683,75.289
4.1233,74.64,75.292
4.2019,74.82,74.698
4.2804,75.068,74.411
4.359,75.26,74.933
4.4375,75.291,75.508
4.516,75.204,75.456
4.5946,75.096,75.263
4.6731,75.011,74.921
4.7517,74.979,73.955
4.8302,74.935,74.283
4.9087,74.885,75.836
4.9873,74.861,76.281
5.0658,74.9,75.03
5.1444,74.99,74.024
5.2229,75.044,74.008
5.3014,75.03,75.075
5.38,74.925,75.406
5.4585,74.859,74.781
5.5371,74.927,74.854
5.6156,75.085,75.353
5.6941,75.271,75.252
5.7727,75.233,75.084
5.8512,74.996,75.096
5.9298,74.749,74.849
6.0083,74.7,74.942
6.0868,74.969,75.045
6.1654,75.253,74.85
6.2439,75.334,75.302


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_416.csv <==
x,qOut,qIn
0.03927,75.046,75.022
0.11781,74.719,74.58
0.19635,74.635,74.712
0.27489,74.774,75.204
0.35343,75.067,75.071
0.43197,75.252,74.655
0.51051,75.246,74.791
0.58905,75.08,75.3
0.66759,74.805,75.064
0.74613,74.639,74.534
0.82467,74.695,74.672
0.90321,74.927,75.379
0.98175,75.259,75.43
1.0603,75.441,74.976
1.1388,75.387,74.914
1.2174,75.169,74.551
1.2959,74.891,74.369
1.3744,74.78,75.244
1.453,74.828,75.795
1.5315,74.944,75.354
1.6101,75.028,74.291
1.6886,75.013,74.434
1.7671,74.946,75.444
1.8457,74.886,75.639
1.9242,74.883,74.83
2.0028,74.965,74.846
2.0813,75.082,75.29
2.1598,75.159,75.133
2.2384,75.125,74.575
2.3169,74.951,75.067
2.3955,74.78,75.721
2.474,74.723,75.404
2.5525,74.875,74.074
2.6311,75.098,73.738
2.7096,75.201,74.724
2.7882,75.151,76.058
2.8667,74.952,75.885
2.9452,74.876,75.027
3.0238,74.97,74.759
3.1023,75.125,74.628
3.1809,75.207,74.681
3.2594,75.107,74.958
3.3379,74.996,74.992
3.4165,74.972,74.85
3.495,75.11,74.486
3.5736,75.163,74.792
3.6521,74.986,75.799
3.7306,74.693,76.12
3.8092,74.445,75.326
3.8877,74.588,74.811
3.9663,75.002,74.616
4.0448,75.429,74.752
4.1233,75.613,74.838
4.2019,75.375,74.419
4.2804,74.954,74.405
4.359,74.613,75.314
4.4375,74.592,76.058
4.516,74.76,75.176
4.5946,74.887,74.205
4.6731,74.947,74.337
4.7517,74.958,74.972
4.8302,75.15,75.39
4.9087,75.425,75.707
4.9873,75.594,75.293
5.0658,75.467,74.731
5.1444,75.025,75.09
5.2229,74.595,75.106
5.3014,74.39,74.399
5.38,74.563,74.715
5.4585,74.888,75.501
5.5371,75.159,75.358
5.6156,75.282,75.126
5.6941,75.192,75.048
5.7727,74.956,74.603
5.8512,74.755,74.402
5.9298,74.716,74.769
6.0083,74.941,75.373
6.0868,75.274,75.474
6.1654,75.457,75.268
6.2439,75.398,75.249


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_417.csv <==
x,qOut,qIn
0.03927,74.834,74.821
0.11781,75.011,74.706
0.19635,75.191,74.448
0.27489,75.282,74.607
0.35343,75.223,75.381
0.43197,74.99,75.517
0.51051,74.676,75.07
0.58905,74.444,74.804
0.66759,74.457,74.975
0.74613,74.794,74.973
0.82467,75.254,75.025
0.90321,75.622,75.02
0.98175,75.698,74.707
1.0603,75.43,74.735
1.1388,75.028,75.154
1.2174,74.69,75.462
1.2959,74.588,75.187
1.3744,74.665,75.137
1.453,74.818,75.182
1.5315,74.99,74.914
1.6101,75.141,74.791
1.6886,75.22,74.862
1.7671,75.184,74.857
1.8457,75.071,74.874
1.9242,74.933,74.771
2.0028,74.878,74.933
2.0813,74.883,75.219
2.1598,74.912,75.045
2.2384,74.932,75.119
2.3169,74.991,75.28
2.3955,75.108,74.822
2.474,75.231,74.514
2.5525,75.297,74.947
2.6311,75.211,75.098
2.7096,75.035,75.025
2.7882,74.861,75.531
2.8667,74.781,75.533
2.9452,74.795,74.646
3.0238,74.84,74.572
3.1023,74.894,75.043
3.1809,74.94,74.928
3.2594,75.017,75.203
3.3379,75.093,75.636
3.4165,75.123,74.872
3.495,75.065,73.73
3.5736,74.924,74.524
3.6521,74.804,75.878
3.7306,74.782,75.92
3.8092,74.916,74.484
3.8877,75.14,74.358
3.9663,75.305,75.154
4.0448,75.331,75.258
4.1233,75.159,74.738
4.2019,74.946,75.326
4.2804,74.871,76.06
4.359,74.936,75.487
4.4375,75.109,73.625
4.516,75.112,73.462
4.5946,74.932,74.964
4.6731,74.725,76.15
4.7517,74.67,75.391
4.8302,74.891,74.686
4.9087,75.149,74.825
4.9873,75.262,75.064
5.0658,75.077,75.301
5.1444,74.821,75.175
5.2229,74.791,74.637
5.3014,74.992,74.723
5.38,75.374,75.574
5.4585,75.454,75.712
5.5371,75.13,75.112
5.6156,74.64,74.183
5.6941,74.284,73.943
5.7727,74.452,74.675
5.8512,74.907,75.376
5.9298,75.349,75.778
6.0083,75.503,75.525
6.0868,75.318,75.106
6.1654,75.023,75.136
6.2439,74.808,75.049


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_418.csv <==
x,qOut,qIn
0.03927,74.887,74.844
0.11781,75.005,74.305
0.19635,75.13,74.551
0.27489,75.184,75.131
0.35343,75.098,75.571
0.43197,74.913,75.468
0.51051,74.775,74.967
0.58905,74.749,74.329
0.66759,74.878,74.393
0.74613,75.001,75.138
0.82467,75.032,75.467
0.90321,75.005,75.294
0.98175,74.982,75.476
1.0603,75.088,75.256
1.1388,75.207,74.412
1.2174,75.231,74.292
1.2959,75.057,74.769
1.3744,74.854,75.055
1.453,74.84,75.595
1.5315,74.992,75.83
1.6101,75.236,74.477
1.6886,75.193,73.713
1.7671,74.911,74.654
1.8457,74.636,75.576
1.9242,74.631,75.344
2.0028,74.988,75.298
2.0813,75.361,75.563
2.1598,75.51,75.357
2.2384,75.235,74.645
2.3169,74.786,74.449
2.3955,74.543,74.636
2.474,74.608,74.914
2.5525,75.003,74.881
2.6311,75.316,74.762
2.7096,75.326,75.129
2.7882,75.074,75.836
2.8667,74.654,75.489
2.9452,74.497,74.307
3.0238,74.7,73.953
3.1023,75.107,74.741
3.1809,75.529,75.783
3.2594,75.642,75.515
3.3379,75.419,74.657
3.4165,75.018,74.579
3.495,74.629,75.703
3.5736,74.511,75.795
3.6521,74.617,74.932
3.7306,74.838,74.488
3.8092,75.064,74.502
3.8877,75.241,74.412
3.9663,75.293,74.675
4.0448,75.196,75.133
4.1233,74.932,75.165
4.2019,74.695,75.115
4.2804,74.66,75.456
4.359,74.813,75.556
4.4375,75.099,74.809
4.516,75.276,74.657
4.5946,75.315,75.231
4.6731,75.267,75.303
4.7517,75.2,74.749
4.8302,75.107,74.75
4.9087,74.918,75.086
4.9873,74.684,75.23
5.0658,74.483,74.553
5.1444,74.536,74.538
5.2229,74.8,75.348
5.3014,75.125,75.441
5.38,75.354,75.089
5.4585,75.389,75.2
5.5371,75.298,74.788
5.6156,75.161,74.497
5.6941,75.051,74.566
5.7727,74.992,75.008
5.8512,74.974,75.662
5.9298,74.978,75.236
6.0083,74.984,74.077
6.0868,74.952,74.589
6.1654,74.896,75.883
6.2439,74.859,76.083


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_419.csv <==
x,qOut,qIn
0.03927,74.874,74.825
0.11781,75.255,74
0.19635,75.475,74.467
0.27489,75.434,75.459
0.35343,75.075,75.401
0.43197,74.782,74.657
0.51051,74.764,74.553
0.58905,74.93,75.066
0.66759,75.133,75.302
0.74613,75.068,75.011
0.82467,74.888,74.9
0.90321,74.788,74.928
0.98175,74.949,74.656
1.0603,75.249,74.776
1.1388,75.398,75.294
1.2174,75.313,75.474
1.2959,74.963,75.533
1.3744,74.71,75.399
1.453,74.708,74.747
1.5315,74.872,74.142
1.6101,75.076,74.612
1.6886,75.103,75.193
1.7671,75.035,74.973
1.8457,74.964,74.948
1.9242,74.981,75.424
2.0028,74.999,75.634
2.0813,74.942,75.47
2.1598,74.86,74.806
2.2384,74.825,73.921
2.3169,74.995,74.055
2.3955,75.258,75.131
2.474,75.441,75.795
2.5525,75.373,75.155
2.6311,75.025,74.811
2.7096,74.657,75.114
2.7882,74.461,75.271
2.8667,74.586,75.072
2.9452,74.892,74.938
3.0238,75.212,74.97
3.1023,75.437,75.226
3.1809,75.482,75.073
3.2594,75.273,74.987
3.3379,74.896,74.909
3.4165,74.545,74.04
3.495,74.417,74.309
3.5736,74.631,75.701
3.6521,74.995,75.824
3.7306,75.312,75.187
3.8092,75.406,75.079
3.8877,75.264,75.004
3.9663,75.06,74.839
4.0448,74.93,75.111
4.1233,74.985,75.078
4.2019,75.125,74.803
4.2804,75.193,75.003
4.359,75.128,75.201
4.4375,74.896,75.011
4.516,74.637,74.636
4.5946,74.51,74.548
4.6731,74.577,75.067
4.7517,74.868,75.509
4.8302,75.224,75.205
4.9087,75.448,74.615
4.9873,75.464,74.236
5.0658,75.222,74.472
5.1444,74.958,75.133
5.2229,74.863,75.905
5.3014,74.927,76.027
5.38,75.096,74.681
5.4585,75.126,74.021
5.5371,75.018,74.788
5.6156,74.872,75.646
5.6941,74.792,75.08
5.7727,74.867,74.576
5.8512,75.004,75.018
5.9298,75.096,75.161
6.0083,75.043,74.445
6.0868,74.828,74.786
6.1654,74.639,75.83
6.2439,74.616,76.07


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_420.csv <==
x,qOut,qIn
0.03927,75.683,75.119
0.11781,75.49,74.876
0.19635,74.996,74.529
0.27489,74.545,74.547
0.35343,74.476,75.508
0.43197,74.791,75.77
0.51051,75.159,75.08
0.58905,75.385,74.706
0.66759,75.327,74.865
0.74613,75.091,74.731
0.82467,74.853,74.642
0.90321,74.734,75.059
0.98175,74.835,75.589
1.0603,75.068,75.218
1.1388,75.227,74.69
1.2174,75.216,74.505
1.2959,74.969,74.7
1.3744,74.746,74.976
1.453,74.753,74.936
1.5315,74.955,74.648
1.6101,75.269,74.817
1.6886,75.358,75.553
1.7671,75.184,76.009
1.8457,74.896,75.714
1.9242,74.673,75.005
2.0028,74.737,74.868
2.0813,74.967,74.815
2.1598,75.19,74.219
2.2384,75.238,74.528
2.3169,75.066,75.51
2.3955,74.826,75.289
2.474,74.647,74.769
2.5525,74.639,75.278
2.6311,74.731,75.185
2.7096,74.856,74.512
2.7882,75.008,74.765
2.8667,75.197,75.754
2.9452,75.452,75.385
3.0238,75.612,74.51
3.1023,75.558,74.491
3.1809,75.179,75.141
3.2594,74.694,75.215
3.3379,74.444,74.966
3.4165,74.502,74.77
3.495,74.866,74.962
3.5736,75.159,75.059
3.6521,75.239,75.089
3.7306,75.151,75.268
3.8092,74.97,75.473
3.8877,74.909,74.966
3.9663,74.975,74.195
4.0448,75.086,74.39
4.1233,75.151,75.431
4.2019,75.082,75.484
4.2804,74.96,75.101
4.359,74.868,74.786
4.4375,74.881,74.489
4.516,74.949,75.082
4.5946,74.991,75.978
4.6731,75.006,75.616
4.7517,75.008,73.954
4.8302,75.086,73.618
4.9087,75.166,74.738
4.9873,75.167,76
5.0658,75.011,76.111
5.1444,74.805,75.112
5.2229,74.733,74.398
5.3014,74.816,74.823
5.38,75.035,75.065
5.4585,75.151,74.448
5.5371,75.144,74.478
5.6156,75.09,75.205
5.6941,75.084,75.953
5.7727,75.111,75.574
5.8512,75.01,74.49
5.9298,74.793,74.316
6.0083,74.512,74.9
6.0868,74.543,75.068
6.1654,74.908,75.261
6.2439,75.373,75.276


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_421.csv <==
x,qOut,qIn
0.03927,74.497,75.481
0.11781,74.62,75.251
0.19635,74.922,74.754
0.27489,75.183,74.495
0.35343,75.198,74.681
0.43197,74.981,74.838
0.51051,74.771,75.206
0.58905,74.707,75.746
0.66759,74.89,75.39
0.74613,75.142,74.488
0.82467,75.292,74.248
0.90321,75.3,74.61
0.98175,75.157,74.963
1.0603,75.042,75.262
1.1388,75.029,75.483
1.2174,75.073,75.313
1.2959,75.11,75.505
1.3744,74.987,75.159
1.453,74.794,74.134
1.5315,74.676,74.493
1.6101,74.773,75.529
1.6886,75.074,74.891
1.7671,75.323,74.269
1.8457,75.36,74.586
1.9242,75.054,75.75
2.0028,74.653,76.129
2.0813,74.487,75.237
2.1598,74.616,74.179
2.2384,75.034,74.116
2.3169,75.385,75.021
2.3955,75.504,75.856
2.474,75.393,75.476
2.5525,75.093,74.194
2.6311,74.836,74.197
2.7096,74.711,75.288
2.7882,74.702,76.012
2.8667,74.769,75.459
2.9452,74.857,74.893
3.0238,74.998,74.874
3.1023,75.161,74.982
3.1809,75.308,74.731
3.2594,75.266,74.653
3.3379,75.056,74.695
3.4165,74.823,74.734
3.495,74.735,75.027
3.5736,74.874,75.2
3.6521,75.03,75.297
3.7306,75.084,75.572
3.8092,74.95,75.207
3.8877,74.89,74.427
3.9663,75.037,74.433
4.0448,75.285,75.111
4.1233,75.484,75.269
4.2019,75.338,74.98
4.2804,74.983,75.127
4.359,74.646,75.251
4.4375,74.553,74.641
4.516,74.668,74.26
4.5946,74.822,74.732
4.6731,74.967,75.358
4.7517,75.091,75.421
4.8302,75.255,75.42
4.9087,75.332,75.525
4.9873,75.257,75.272
5.0658,74.984,74.057
5.1444,74.753,73.883
5.2229,74.747,75.138
5.3014,74.923,75.835
5.38,75.196,74.828
5.4585,75.266,74.525
5.5371,75.094,75.146
5.6156,74.814,75.087
5.6941,74.585,74.452
5.7727,74.64,74.897
5.8512,74.925,75.491
5.9298,75.277,75.484
6.0083,75.536,75.249
6.0868,75.484,75.001
6.1654,75.152,74.704
6.2439,74.747,74.99


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_422.csv <==
x,qOut,qIn
0.03927,75.059,74.652
0.11781,75.156,74.98
0.19635,75.088,75.853
0.27489,74.917,76.365
0.35343,74.74,75.207
0.43197,74.819,74.027
0.51051,75.074,74.221
0.58905,75.321,74.979
0.66759,75.374,75.162
0.74613,75.184,75.013
0.82467,74.937,74.899
0.90321,74.744,74.867
0.98175,74.687,75.009
1.0603,74.651,75.148
1.1388,74.662,75.368
1.2174,74.784,75.572
1.2959,75.078,74.654
1.3744,75.455,73.861
1.453,75.65,74.371
1.5315,75.553,75.396
1.6101,75.093,75.62
1.6886,74.651,75.201
1.7671,74.52,75.023
1.8457,74.667,74.992
1.9242,74.987,74.788
2.0028,75.119,74.649
2.0813,75.092,74.798
2.1598,75.033,75.178
2.2384,75.076,75.694
2.3169,75.191,75.518
2.3955,75.165,74.866
2.474,74.97,74.388
2.5525,74.62,74.314
2.6311,74.505,74.673
2.7096,74.721,75.292
2.7882,75.101,75.709
2.8667,75.446,75.073
2.9452,75.432,74.633
3.0238,75.136,75.01
3.1023,74.785,75.175
3.1809,74.62,74.789
3.2594,74.793,75.275
3.3379,75.112,75.851
3.4165,75.372,75.131
3.495,75.389,74.465
3.5736,75.112,74.882
3.6521,74.751,74.98
3.7306,74.517,74.641
3.8092,74.597,74.522
3.8877,74.919,75.14
3.9663,75.228,75.531
4.0448,75.371,75.181
4.1233,75.231,74.734
4.2019,74.985,74.712
4.2804,74.869,74.864
4.359,74.934,75.133
4.4375,75.19,75.54
4.516,75.354,75.192
4.5946,75.296,74.462
4.6731,75.067,74.862
4.7517,74.752,75.877
4.8302,74.606,75.234
4.9087,74.658,74.256
4.9873,74.829,74.309
5.0658,75.027,75.059
5.1444,75.129,75.554
5.2229,75.116,75.696
5.3014,75.026,74.891
5.38,74.907,73.883
5.4585,74.872,74.591
5.5371,74.936,75.744
5.6156,75.051,75.706
5.6941,75.158,74.973
5.7727,75.187,74.805
5.8512,75.148,74.953
5.9298,75.065,75.361
6.0083,74.965,74.771
6.0868,74.872,74.204
6.1654,74.846,74.73
6.2439,74.905,75.023


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_423.csv <==
x,qOut,qIn
0.03927,74.801,74.868
0.11781,75.193,75.428
0.19635,75.464,75.218
0.27489,75.452,74.85
0.35343,75.048,74.789
0.43197,74.617,75.032
0.51051,74.465,75.417
0.58905,74.601,75.527
0.66759,74.969,75.268
0.74613,75.248,74.797
0.82467,75.337,74.198
0.90321,75.251,74.095
0.98175,75.028,75.22
1.0603,74.841,75.706
1.1388,74.788,75.142
1.2174,74.854,74.828
1.2959,75,74.787
1.3744,75.069,74.868
1.453,75.055,75.386
1.5315,75.024,75.573
1.6101,75.054,75.105
1.6886,75.19,75.013
1.7671,75.28,75.05
1.8457,75.22,74.69
1.9242,74.921,74.507
2.0028,74.595,74.848
2.0813,74.501,74.926
2.1598,74.658,74.521
2.2384,75.032,74.56
2.3169,75.268,75.778
2.3955,75.26,76.531
2.474,75.106,75.541
2.5525,74.937,73.806
2.6311,74.992,73.897
2.7096,75.178,74.967
2.7882,75.336,75.68
2.8667,75.306,75.184
2.9452,75.069,74.747
3.0238,74.794,75.046
3.1023,74.594,75.393
3.1809,74.555,75.387
3.2594,74.611,74.761
3.3379,74.762,74.256
3.4165,74.996,74.999
3.495,75.305,75.469
3.5736,75.512,74.912
3.6521,75.419,74.947
3.7306,75.08,75.378
3.8092,74.601,75.12
3.8877,74.464,74.888
3.9663,74.705,75.014
4.0448,75.102,74.714
4.1233,75.408,74.272
4.2019,75.394,74.907
4.2804,75.192,75.76
4.359,74.964,75.445
4.4375,74.865,74.565
4.516,74.875,74.514
4.5946,74.918,74.662
4.6731,74.981,75.242
4.7517,75.065,75.793
4.8302,75.188,75.354
4.9087,75.256,74.726
4.9873,75.216,74.36
5.0658,75.033,74.526
5.1444,74.82,75.326
5.2229,74.711,75.814
5.3014,74.737,75.425
5.38,74.908,74.831
5.4585,75.077,74.922
5.5371,75.117,74.862
5.6156,75.028,74.326
5.6941,74.83,74.463
5.7727,74.781,75.373
5.8512,74.945,75.698
5.9298,75.185,75.162
6.0083,75.339,74.813
6.0868,75.159,75.163
6.1654,74.846,75.036
6.2439,74.649,74.474


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_424.csv <==
x,qOut,qIn
0.03927,74.658,74.428
0.11781,74.485,74.624
0.19635,74.71,75.406
0.27489,75.083,75.279
0.35343,75.33,74.705
0.43197,75.279,74.74
0.51051,75.112,75.007
0.58905,74.971,75.561
0.66759,74.968,74.958
0.74613,74.995,74.336
0.82467,74.98,74.945
0.90321,74.942,75.428
0.98175,74.916,75.495
1.0603,74.954,75.436
1.1388,74.996,74.979
1.2174,75.008,74.348
1.2959,74.964,73.966
1.3744,74.922,74.836
1.453,74.921,75.942
1.5315,74.956,75.437
1.6101,75.013,74.409
1.6886,75.041,75.123
1.7671,75.027,75.63
1.8457,74.989,74.631
1.9242,74.95,74.054
2.0028,74.989,75.253
2.0813,75.111,76.009
2.1598,75.235,75.749
2.2384,75.27,75.163
2.3169,75.064,74.669
2.3955,74.749,74.286
2.474,74.528,74.675
2.5525,74.596,75.287
2.6311,74.932,75.093
2.7096,75.255,74.823
2.7882,75.39,74.825
2.8667,75.198,74.657
2.9452,74.865,74.728
3.0238,74.661,75.332
3.1023,74.681,75.655
3.1809,74.968,75.502
3.2594,75.295,75.075
3.3379,75.473,74.578
3.4165,75.428,74.629
3.495,75.112,75.298
3.5736,74.767,75.449
3.6521,74.636,74.995
3.7306,74.726,74.583
3.8092,74.989,74.437
3.8877,75.074,74.613
3.9663,74.962,75.154
4.0448,74.807,75.613
4.1233,74.786,75.488
4.2019,75.019,74.993
4.2804,75.29,74.694
4.359,75.431,74.868
4.4375,75.298,75.257
4.516,75.041,74.789
4.5946,74.891,73.974
4.6731,74.892,74.087
4.7517,75.044,75.542
4.8302,75.06,76.391
4.9087,74.906,75.971
4.9873,74.714,74.969
5.0658,74.642,74.162
5.1444,74.837,74.426
5.2229,75.143,75.129
5.3014,75.388,75.124
5.38,75.417,74.926
5.4585,75.222,75.299
5.5371,74.93,75.33
5.6156,74.655,74.894
5.6941,74.493,74.899
5.7727,74.474,75.213
5.8512,74.64,75.122
5.9298,74.959,74.894
6.0083,75.394,74.589
6.0868,75.686,74.807
6.1654,75.604,75.404
6.2439,75.217,75.33


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_425.csv <==
x,qOut,qIn
0.03927,75.103,74.801
0.11781,74.938,74.89
0.19635,74.762,74.497
0.27489,74.689,74.597
0.35343,74.82,75.653
0.43197,75.12,75.607
0.51051,75.374,74.849
0.58905,75.443,75.094
0.66759,75.214,76.025
0.74613,74.873,75.219
0.82467,74.696,74.004
0.90321,74.744,73.973
0.98175,75.022,74.791
1.0603,75.193,75.231
1.1388,75.124,75.434
1.2174,74.899,75.304
1.2959,74.641,74.994
1.3744,74.61,74.817
1.453,74.775,74.791
1.5315,75.03,75.121
1.6101,75.262,75.886
1.6886,75.422,75.39
1.7671,75.469,74.103
1.8457,75.362,74.021
1.9242,75.064,75.04
2.0028,74.682,75.458
2.0813,74.467,75.496
2.1598,74.507,75.002
2.2384,74.842,74.697
2.3169,75.185,75.095
2.3955,75.331,75.311
2.474,75.273,74.729
2.5525,75.045,73.925
2.6311,74.951,74.759
2.7096,75.029,75.917
2.7882,75.15,75.94
2.8667,75.154,75.019
2.9452,74.918,74.458
3.0238,74.681,74.528
3.1023,74.618,75.088
3.1809,74.866,75.512
3.2594,75.203,75.22
3.3379,75.375,74.594
3.4165,75.316,74.169
3.495,75.011,74.728
3.5736,74.721,75.551
3.6521,74.602,75.734
3.7306,74.666,75.255
3.8092,74.89,75.035
3.8877,75.142,75.284
3.9663,75.308,74.907
4.0448,75.326,74.133
4.1233,75.148,74.924
4.2019,74.931,75.998
4.2804,74.85,75.631
4.359,74.896,74.71
4.4375,75.018,74.391
4.516,74.95,74.747
4.5946,74.777,74.97
4.6731,74.683,74.801
4.7517,74.849,74.945
4.8302,75.23,75.227
4.9087,75.505,75.059
4.9873,75.516,75.137
5.0658,75.152,75.314
5.1444,74.766,74.979
5.2229,74.655,74.848
5.3014,74.813,74.88
5.38,75.167,74.417
5.4585,75.34,74.616
5.5371,75.242,75.578
5.6156,74.974,75.912
5.6941,74.672,75.346
5.7727,74.598,74.804
5.8512,74.725,74.445
5.9298,74.937,74.6
6.0083,75.109,75.143
6.0868,75.183,75.324
6.1654,75.2,75.174
6.2439,75.172,74.777


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_426.csv <==
x,qOut,qIn
0.03927,75.063,74.586
0.11781,74.89,74.569
0.19635,74.839,74.634
0.27489,74.913,74.977
0.35343,75.093,75.688
0.43197,75.229,75.362
0.51051,75.239,74.348
0.58905,75.124,73.981
0.66759,74.903,75.365
0.74613,74.716,76.567
0.82467,74.679,76.035
0.90321,74.795,74.512
0.98175,75.049,73.933
1.0603,75.237,74.588
1.1388,75.222,75.166
1.2174,75.041,75.134
1.2959,74.768,74.757
1.3744,74.711,74.961
1.453,74.854,75.358
1.5315,75.037,75.223
1.6101,75.077,74.785
1.6886,74.917,74.698
1.7671,74.821,75.052
1.8457,74.913,75.795
1.9242,75.276,75.468
2.0028,75.541,74.661
2.0813,75.43,74.72
2.1598,75.032,74.971
2.2384,74.515,74.476
2.3169,74.437,74.318
2.3955,74.731,74.932
2.474,75.117,75.542
2.5525,75.309,75.233
2.6311,75.19,74.984
2.7096,74.986,75.364
2.7882,74.856,75.23
2.8667,74.929,74.469
2.9452,75.109,74.591
3.0238,75.274,75.041
3.1023,75.345,74.966
3.1809,75.259,74.647
3.2594,75.003,75.27
3.3379,74.708,76.034
3.4165,74.518,75.647
3.495,74.566,74.318
3.5736,74.809,73.973
3.6521,75.087,74.633
3.7306,75.295,75.527
3.8092,75.351,75.269
3.8877,75.268,75.034
3.9663,75.083,75.228
4.0448,74.866,74.96
4.1233,74.689,74.81
4.2019,74.656,75.195
4.2804,74.786,75.397
4.359,75.019,75.243
4.4375,75.285,74.551
4.516,75.414,74.444
4.5946,75.299,74.957
4.6731,75.009,74.913
4.7517,74.643,74.496
4.8302,74.548,75.126
4.9087,74.753,75.74
4.9873,75.087,75.417
5.0658,75.352,75.059
5.1444,75.324,74.94
5.2229,75.133,74.598
5.3014,74.956,74.914
5.38,74.964,75.389
5.4585,75.104,74.985
5.5371,75.155,74.822
5.6156,75.051,75.322
5.6941,74.77,75.366
5.7727,74.585,74.708
5.8512,74.615,74.525
5.9298,74.81,74.646
6.0083,75.088,74.721
6.0868,75.281,75.248
6.1654,75.334,75.695
6.2439,75.255,75.255


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_427.csv <==
x,qOut,qIn
0.03927,74.811,75.378
0.11781,74.95,75.674
0.19635,75.174,74.295
0.27489,75.339,73.548
0.35343,75.311,74.903
0.43197,75.087,75.834
0.51051,74.83,75.84
0.58905,74.66,75.272
0.66759,74.676,74.769
0.74613,74.795,74.819
0.82467,74.944,74.905
0.90321,75.1,74.852
0.98175,75.253,74.827
1.0603,75.384,74.887
1.1388,75.374,74.962
1.2174,75.193,75.099
1.2959,74.829,75.147
1.3744,74.524,74.658
1.453,74.469,74.288
1.5315,74.66,74.995
1.6101,75.05,76.04
1.6886,75.392,75.576
1.7671,75.522,74.602
1.8457,75.413,74.373
1.9242,75.061,74.653
2.0028,74.75,75.182
2.0813,74.666,75.875
2.1598,74.776,75.619
2.2384,75,74.706
2.3169,75.076,74.689
2.3955,74.995,74.967
2.474,74.852,74.884
2.5525,74.754,74.408
2.6311,74.821,74.619
2.7096,75.007,75.148
2.7882,75.203,75.181
2.8667,75.303,75.496
2.9452,75.178,75.796
3.0238,74.943,74.986
3.1023,74.778,74.037
3.1809,74.856,74.264
3.2594,75.163,75.326
3.3379,75.416,76.059
3.4165,75.453,75.668
3.495,75.145,74.811
3.5736,74.752,74.468
3.6521,74.535,74.481
3.7306,74.539,75.069
3.8092,74.748,75.372
3.8877,74.975,74.905
3.9663,75.179,74.697
4.0448,75.306,74.842
4.1233,75.304,74.827
4.2019,75.071,75.162
4.2804,74.779,75.73
4.359,74.627,75.562
4.4375,74.804,74.787
4.516,75.193,74.519
4.5946,75.45,74.565
4.6731,75.433,74.737
4.7517,75.055,75.034
4.8302,74.722,75.271
4.9087,74.677,75.258
4.9873,74.842,74.867
5.0658,75.077,74.682
5.1444,75.06,74.973
5.2229,74.927,75.055
5.3014,74.857,75.215
5.38,75.019,75.775
5.4585,75.295,75.317
5.5371,75.398,74.367
5.6156,75.256,74.477
5.6941,74.848,75.162
5.7727,74.574,74.962
5.8512,74.606,74.581
5.9298,74.842,74.514
6.0083,75.137,75.505
6.0868,75.201,76.076
6.1654,75.069,75.224
6.2439,74.887,74.434


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_428.csv <==
x,qOut,qIn
0.03927,74.597,74.691
0.11781,74.682,74.523
0.19635,74.979,74.409
0.27489,75.303,75.078
0.35343,75.461,75.824
0.43197,75.322,75.126
0.51051,75.044,74.279
0.58905,74.79,74.563
0.66759,74.709,75.33
0.74613,74.761,75.003
0.82467,74.871,74.57
0.90321,75.014,74.878
0.98175,75.177,75.499
1.0603,75.308,75.358
1.1388,75.282,74.924
1.2174,75.102,74.608
1.2959,74.804,74.443
1.3744,74.685,75.13
1.453,74.807,76.209
1.5315,75.036,76.026
1.6101,75.209,74.604
1.6886,75.12,74.133
1.7671,74.898,74.443
1.8457,74.717,74.906
1.9242,74.74,74.935
2.0028,74.936,75.141
2.0813,75.129,75.504
2.1598,75.22,75.335
2.2384,75.137,74.95
2.3169,74.963,74.732
2.3955,74.838,74.375
2.474,74.846,74.554
2.5525,75.05,75.472
2.6311,75.347,75.735
2.7096,75.487,75.209
2.7882,75.361,74.656
2.8667,74.889,74.967
2.9452,74.468,75.348
3.0238,74.425,75.137
3.1023,74.714,74.815
3.1809,75.215,74.595
3.2594,75.469,74.401
3.3379,75.378,74.567
3.4165,75.068,75.247
3.495,74.704,75.99
3.5736,74.592,75.783
3.6521,74.728,74.896
3.7306,74.986,74.454
3.8092,75.232,74.782
3.8877,75.324,74.944
3.9663,75.273,75.045
4.0448,75.148,74.872
4.1233,75.027,74.898
4.2019,74.949,74.933
4.2804,74.844,74.591
4.359,74.719,74.639
4.4375,74.593,75.52
4.516,74.667,75.874
4.5946,74.958,75.112
4.6731,75.317,74.2
4.7517,75.578,74.915
4.8302,75.483,76.022
4.9087,75.145,75.743
4.9873,74.796,74.372
5.0658,74.675,74.03
5.1444,74.807,74.915
5.2229,74.939,75.219
5.3014,74.966,75.021
5.38,74.823,75.452
5.4585,74.76,75.624
5.5371,74.863,74.922
5.6156,75.056,74.611
5.6941,75.233,74.965
5.7727,75.239,74.842
5.8512,75.158,74.808
5.9298,75.081,74.939
6.0083,75.099,74.672
6.0868,75.106,75.152
6.1654,74.985,75.937
6.2439,74.787,75.468


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_429.csv <==
x,qOut,qIn
0.03927,75.095,75.026
0.11781,75.103,75.656
0.19635,74.923,75.61
0.27489,74.711,74.989
0.35343,74.64,74.155
0.43197,74.824,74.282
0.51051,75.095,75.329
0.58905,75.301,76.179
0.66759,75.312,75.419
0.74613,75.16,74.292
0.82467,74.977,74.051
0.90321,74.843,74.671
0.98175,74.823,75.552
1.0603,74.868,75.507
1.1388,74.949,75.173
1.2174,75.046,75.093
1.2959,75.144,74.735
1.3744,75.161,74.709
1.453,75.052,75.132
1.5315,74.895,75.149
1.6101,74.784,74.898
1.6886,74.912,74.926
1.7671,75.144,75.078
1.8457,75.283,75.056
1.9242,75.133,74.683
2.0028,74.782,74.706
2.0813,74.602,75.015
2.1598,74.708,74.979
2.2384,75.144,74.701
2.3169,75.448,75.196
2.3955,75.415,75.685
2.474,75.149,75.443
2.5525,74.816,75.402
2.6311,74.768,75.181
2.7096,74.91,74.249
2.7882,75.077,73.757
2.8667,75.105,74.401
2.9452,75.013,75.368
3.0238,74.916,75.873
3.1023,74.851,75.689
3.1809,74.837,75.412
3.2594,74.812,75.122
3.3379,74.818,74.52
3.4165,74.898,74.588
3.495,75.087,75.231
3.5736,75.341,75.023
3.6521,75.487,74.722
3.7306,75.408,74.974
3.8092,75.006,75.032
3.8877,74.493,74.619
3.9663,74.229,74.843
4.0448,74.324,75.484
4.1233,74.813,74.929
4.2019,75.347,74.511
4.2804,75.677,75.146
4.359,75.711,75.229
4.4375,75.388,74.59
4.516,74.969,74.921
4.5946,74.729,75.517
4.6731,74.717,75.828
4.7517,74.922,75.379
4.8302,75.04,74.384
4.9087,75.017,74.152
4.9873,74.926,75.139
5.0658,74.864,75.651
5.1444,74.925,74.864
5.2229,75.026,74.482
5.3014,75.087,74.942
5.38,75.04,75.03
5.4585,74.922,74.427
5.5371,74.847,74.518
5.6156,74.874,75.407
5.6941,75.044,75.921
5.7727,75.259,75.193
5.8512,75.369,74.427
5.9298,75.315,74.556
6.0083,75.059,75.387
6.0868,74.821,75.349
6.1654,74.774,74.658
6.2439,74.889,74.348


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_430.csv <==
x,qOut,qIn
0.03927,75.105,75.486
0.11781,74.975,75.323
0.19635,74.837,74.717
0.27489,74.719,74.505
0.35343,74.642,75.065
0.43197,74.616,75.429
0.51051,74.701,75.231
0.58905,74.901,75.077
0.66759,75.202,74.639
0.74613,75.452,74.466
0.82467,75.506,75.162
0.90321,75.357,75.387
0.98175,75.026,74.463
1.0603,74.781,74.663
1.1388,74.741,75.782
1.2174,74.851,76.116
1.2959,75.023,75.191
1.3744,75.068,74.394
1.453,75.019,73.997
1.5315,74.962,74.203
1.6101,74.987,75.342
1.6886,75.091,76.076
1.7671,75.142,75.511
1.8457,75.086,74.503
1.9242,74.896,74.336
2.0028,74.746,74.589
2.0813,74.751,75.025
2.1598,74.902,75.6
2.2384,75.16,75.605
2.3169,75.381,74.976
2.3955,75.425,74.515
2.474,75.249,74.692
2.5525,74.828,75.365
2.6311,74.464,75.261
2.7096,74.444,74.566
2.7882,74.735,74.493
2.8667,75.244,75.642
2.9452,75.467,75.743
3.0238,75.272,74.913
3.1023,74.87,74.916
3.1809,74.532,75.314
3.2594,74.672,74.545
3.3379,75.064,74.07
3.4165,75.41,74.468
3.495,75.429,75.24
3.5736,75.149,75.599
3.6521,74.867,75.42
3.7306,74.733,75.007
3.8092,74.845,75.09
3.8877,74.974,74.985
3.9663,75.049,74.57
4.0448,75.106,74.639
4.1233,75.199,75.445
4.2019,75.311,75.705
4.2804,75.273,74.921
4.359,75.054,74.107
4.4375,74.662,75.052
4.516,74.435,75.819
4.5946,74.52,74.984
4.6731,74.827,74.305
4.7517,75.225,74.967
4.8302,75.438,75.397
4.9087,75.394,75.38
4.9873,75.171,75.163
5.0658,74.871,74.9
5.1444,74.752,74.814
5.2229,74.84,74.956
5.3014,75.022,75.206
5.38,75.169,74.737
5.4585,75.137,74.218
5.5371,75.007,74.489
5.6156,74.883,74.993
5.6941,74.868,75.244
5.7727,74.938,75.218
5.8512,75.007,75.249
5.9298,75.051,75.683
6.0083,75.061,75.489
6.0868,75.104,74.57
6.1654,75.157,74.251
6.2439,75.172,74.758


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_431.csv <==
x,qOut,qIn
0.03927,75.083,74.146
0.11781,75.138,74.681
0.19635,75.156,76.013
0.27489,75.167,76.187
0.35343,75.184,74.385
0.43197,75.015,74.162
0.51051,74.708,75.479
0.58905,74.465,75.767
0.66759,74.495,74.546
0.74613,74.89,74.283
0.82467,75.357,74.649
0.90321,75.636,75.027
0.98175,75.499,75.342
1.0603,75.034,75.17
1.1388,74.638,74.78
1.2174,74.519,74.98
1.2959,74.816,75.339
1.3744,75.193,75.169
1.453,75.406,75.056
1.5315,75.409,74.854
1.6101,75.197,74.515
1.6886,74.988,74.93
1.7671,74.861,75.316
1.8457,74.805,75.029
1.9242,74.79,74.732
2.0028,74.77,75.17
2.0813,74.802,75.482
2.1598,74.898,75.012
2.2384,75.055,74.607
2.3169,75.167,74.904
2.3955,75.191,75.243
2.474,75.151,75.417
2.5525,75.084,74.975
2.6311,75.028,74.286
2.7096,74.957,74.165
2.7882,74.883,74.697
2.8667,74.826,75.831
2.9452,74.873,76.216
3.0238,74.991,75.493
3.1023,75.105,74.799
3.1809,75.139,74.654
3.2594,75.072,74.588
3.3379,74.994,74.814
3.4165,74.962,75.155
3.495,75.022,75.046
3.5736,75.091,74.714
3.6521,75.055,74.606
3.7306,74.902,74.907
3.8092,74.642,75.367
3.8877,74.516,75.018
3.9663,74.67,74.669
4.0448,75.035,75.423
4.1233,75.513,75.672
4.2019,75.732,74.894
4.2804,75.555,74.674
4.359,75.131,74.62
4.4375,74.669,74.613
4.516,74.593,75.239
4.5946,74.782,75.839
4.6731,75.006,75.527
4.7517,75.038,74.337
4.8302,74.901,74.238
4.9087,74.802,74.992
4.9873,74.825,75.206
5.0658,75.01,74.951
5.1444,75.203,75.069
5.2229,75.309,75.01
5.3014,75.295,74.875
5.38,75.139,75.277
5.4585,74.911,75.74
5.5371,74.761,75.28
5.6156,74.769,74.14
5.6941,74.991,73.835
5.7727,75.239,74.771
5.8512,75.301,75.732
5.9298,75.153,75.798
6.0083,74.816,75.181
6.0868,74.635,75.077
6.1654,74.697,75.016
6.2439,74.894,74.701


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_432.csv <==
x,qOut,qIn
0.03927,75.341,75.259
0.11781,75.288,75.03
0.19635,75.154,74.821
0.27489,74.996,75.066
0.35343,74.853,74.732
0.43197,74.774,74.813
0.51051,74.809,75.674
0.58905,74.919,75.339
0.66759,75.047,74.349
0.74613,75.029,74.468
0.82467,74.915,74.851
0.90321,74.829,75.504
0.98175,74.898,75.722
1.0603,75.112,74.94
1.1388,75.271,74.355
1.2174,75.281,74.546
1.2959,75.082,75.044
1.3744,74.899,75.432
1.453,74.876,75.516
1.5315,74.977,75.015
1.6101,75.138,74.471
1.6886,75.145,74.6
1.7671,75.005,75.028
1.8457,74.827,75.265
1.9242,74.729,75.457
2.0028,74.838,75.351
2.0813,75.052,74.591
2.1598,75.224,74.282
2.2384,75.208,75.4
2.3169,74.989,75.971
2.3955,74.8,75.287
2.474,74.775,74.232
2.5525,75.013,74.653
2.6311,75.233,75.543
2.7096,75.221,75.361
2.7882,75.024,74.569
2.8667,74.746,74.49
2.9452,74.748,75.11
3.0238,74.963,75.263
3.1023,75.195,74.747
3.1809,75.24,74.522
3.2594,75.072,75.142
3.3379,74.924,75.516
3.4165,74.905,75.104
3.495,75.084,74.989
3.5736,75.211,75.267
3.6521,75.171,75.01
3.7306,75.022,74.744
3.8092,74.86,75.292
3.8877,74.857,75.505
3.9663,74.925,75.081
4.0448,74.972,74.757
4.1233,74.911,74.304
4.2019,74.821,73.997
4.2804,74.807,74.476
4.359,74.875,75.423
4.4375,75.012,75.985
4.516,75.113,76.01
4.5946,75.152,75.653
4.6731,75.136,74.687
4.7517,75.074,74.005
4.8302,75.023,74.485
4.9087,75.046,75.142
4.9873,75.123,75.221
5.0658,75.227,74.897
5.1444,75.141,75.054
5.2229,74.827,75.336
5.3014,74.458,75.361
5.38,74.238,75.262
5.4585,74.437,74.697
5.5371,74.929,74.12
5.6156,75.479,74.625
5.6941,75.867,75.852
5.7727,75.806,75.564
5.8512,75.336,74.314
5.9298,74.746,74.068
6.0083,74.371,75.303
6.0868,74.499,75.584
6.1654,74.863,75.058
6.2439,75.215,74.893


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_433.csv <==
x,qOut,qIn
0.03927,75.215,74.675
0.11781,75.526,75.135
0.19635,75.507,75.248
0.27489,75.239,75.022
0.35343,74.836,74.65
0.43197,74.641,74.544
0.51051,74.724,74.897
0.58905,74.96,75.472
0.66759,75.199,75.511
0.74613,75.221,74.918
0.82467,75.085,74.601
0.90321,74.925,75.03
0.98175,74.88,75.208
1.0603,74.987,74.868
1.1388,75.106,74.677
1.2174,75.151,74.564
1.2959,75.059,74.918
1.3744,74.936,75.675
1.453,74.86,75.771
1.5315,74.839,74.782
1.6101,74.866,74.541
1.6886,74.925,75.18
1.7671,75.03,75.179
1.8457,75.145,74.869
1.9242,75.224,75.049
2.0028,75.172,75.221
2.0813,75.029,74.704
2.1598,74.875,74.15
2.2384,74.791,75.055
2.3169,74.792,76.022
2.3955,74.856,75.595
2.474,74.969,74.792
2.5525,75.122,75.408
2.6311,75.243,75.61
2.7096,75.235,74.554
2.7882,75.115,74.302
2.8667,74.924,74.826
2.9452,74.876,74.545
3.0238,74.952,74.516
3.1023,75.031,74.791
3.1809,74.981,75.389
3.2594,74.802,75.837
3.3379,74.705,75.307
3.4165,74.782,74.31
3.495,75.082,74.384
3.5736,75.387,75.323
3.6521,75.53,75.79
3.7306,75.474,75.351
3.8092,75.21,74.612
3.8877,74.898,74.614
3.9663,74.65,75.008
4.0448,74.516,75.512
4.1233,74.527,75.514
4.2019,74.666,74.801
4.2804,74.897,74.303
4.359,75.134,74.452
4.4375,75.288,74.667
4.516,75.229,75.107
4.5946,75.039,75.836
4.6731,74.868,75.981
4.7517,74.867,75.072
4.8302,75.039,74.198
4.9087,75.181,74.157
4.9873,75.208,74.703
5.0658,75.062,75.13
5.1444,74.982,75.322
5.2229,75.036,75.385
5.3014,75.114,75.403
5.38,75.074,75.343
5.4585,74.788,74.698
5.5371,74.541,74.126
5.6156,74.536,74.561
5.6941,74.923,75.746
5.7727,75.42,75.658
5.8512,75.641,74.827
5.9298,75.48,74.384
6.0083,74.893,74.807
6.0868,74.415,75.441
6.1654,74.372,75.471
6.2439,74.688,74.81


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_434.csv <==
x,qOut,qIn
0.03927,75.12,74.729
0.11781,75.391,75.077
0.19635,75.416,75.101
0.27489,75.24,75.053
0.35343,74.94,75.099
0.43197,74.772,74.997
0.51051,74.786,74.923
0.58905,74.912,74.527
0.66759,75.065,74.129
0.74613,75.099,75.213
0.82467,75.006,76.461
0.90321,74.865,75.925
0.98175,74.767,74.423
1.0603,74.842,74.522
1.1388,75.015,75.172
1.2174,75.172,75.103
1.2959,75.199,74.574
1.3744,75.12,74.596
1.453,75.045,74.652
1.5315,74.992,74.691
1.6101,74.956,75.497
1.6886,74.814,76.055
1.7671,74.677,75.354
1.8457,74.676,74.317
1.9242,74.927,74.536
2.0028,75.311,75.082
2.0813,75.556,74.965
2.1598,75.545,75.015
2.2384,75.206,75.501
2.3169,74.831,75.343
2.3955,74.624,75.066
2.474,74.59,75.106
2.5525,74.681,75.048
2.6311,74.757,74.815
2.7096,74.891,74.647
2.7882,75.086,74.629
2.8667,75.331,74.73
2.9452,75.382,74.798
3.0238,75.168,75.178
3.1023,74.845,75.607
3.1809,74.61,75.263
3.2594,74.724,74.691
3.3379,75.027,74.58
3.4165,75.323,74.902
3.495,75.426,75.373
3.5736,75.339,75.582
3.6521,75.175,75.397
3.7306,74.997,74.681
3.8092,74.855,74.133
3.8877,74.721,74.493
3.9663,74.652,74.904
4.0448,74.69,75.185
4.1233,74.868,75.503
4.2019,75.104,75.407
4.2804,75.247,75.189
4.359,75.242,74.874
4.4375,75.052,74.377
4.516,74.877,74.63
4.5946,74.883,75.435
4.6731,75.042,75.789
4.7517,75.292,75.354
4.8302,75.297,74.682
4.9087,75.011,74.064
4.9873,74.63,74.451
5.0658,74.387,75.687
5.1444,74.566,75.553
5.2229,74.977,74.871
5.3014,75.369,74.884
5.38,75.509,75.423
5.4585,75.303,75.282
5.5371,74.965,74.686
5.6156,74.718,74.288
5.6941,74.763,74.771
5.7727,75.04,75.63
5.8512,75.274,75.763
5.9298,75.315,74.691
6.0083,75.048,73.86
6.0868,74.719,74.865
6.1654,74.605,75.785
6.2439,74.745,75.302


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_435.csv <==
x,qOut,qIn
0.03927,74.912,75.411
0.11781,74.83,75.265
0.19635,74.806,75.627
0.27489,74.9,75.839
0.35343,75.152,74.642
0.43197,75.359,73.702
0.51051,75.377,74.161
0.58905,75.235,75.089
0.66759,74.998,75.632
0.74613,74.881,75.622
0.82467,74.849,75.201
0.90321,74.825,75.018
0.98175,74.732,74.362
1.0603,74.662,74.099
1.1388,74.768,75.155
1.2174,75.039,75.773
1.2959,75.434,75.077
1.3744,75.64,74.609
1.453,75.466,74.666
1.5315,75.013,75.104
1.6101,74.44,75.534
1.6886,74.282,75.112
1.7671,74.576,74.459
1.8457,75.076,74.519
1.9242,75.517,75.531
2.0028,75.548,75.852
2.0813,75.227,75.113
2.1598,74.807,74.543
2.2384,74.563,75.139
2.3169,74.702,75.495
2.3955,74.983,75.084
2.474,75.201,74.566
2.5525,75.175,74.565
2.6311,75.024,74.78
2.7096,74.924,75.049
2.7882,74.912,75.059
2.8667,74.989,74.808
2.9452,75.006,74.761
3.0238,74.993,74.873
3.1023,75.009,75.371
3.1809,75.113,75.798
3.2594,75.244,75.279
3.3379,75.287,74.729
3.4165,75.223,74.61
3.495,75.056,74.62
3.5736,74.922,74.739
3.6521,74.849,75.063
3.7306,74.82,75.469
3.8092,74.807,75.885
3.8877,74.808,75.266
3.9663,74.831,73.941
4.0448,74.873,73.768
4.1233,74.92,75.47
4.2019,75.009,75.984
4.2804,75.162,75.068
4.359,75.312,74.329
4.4375,75.377,74.944
4.516,75.175,75.492
4.5946,74.837,75.255
4.6731,74.586,74.911
4.7517,74.64,74.857
4.8302,74.99,74.862
4.9087,75.319,74.896
4.9873,75.432,75.054
5.0658,75.169,75.2
5.1444,74.77,74.924
5.2229,74.565,74.548
5.3014,74.63,74.476
5.38,74.974,75.192
5.4585,75.228,75.868
5.5371,75.265,75.581
5.6156,75.148,74.69
5.6941,74.981,74.942
5.7727,74.962,75.365
5.8512,75.023,74.858
5.9298,75.071,74.718
6.0083,75.02,75.065
6.0868,74.944,74.576
6.1654,74.92,74.318
6.2439,74.924,75.032


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_436.csv <==
x,qOut,qIn
0.03927,75.212,74.716
0.11781,75.272,74.303
0.19635,75.09,74.596
0.27489,74.829,75.053
0.35343,74.677,75.19
0.43197,74.835,75.285
0.51051,75.138,75.407
0.58905,75.391,75.232
0.66759,75.413,74.758
0.74613,75.193,74.772
0.82467,74.947,75.104
0.90321,74.817,74.975
0.98175,74.919,74.501
1.0603,75.08,74.737
1.1388,75.106,75.272
1.2174,74.978,75.763
1.2959,74.717,75.244
1.3744,74.605,74.014
1.453,74.724,74.054
1.5315,74.983,75.597
1.6101,75.269,76.07
1.6886,75.385,74.795
1.7671,75.314,74.195
1.8457,75.126,74.87
1.9242,74.903,75.559
2.0028,74.769,75.334
2.0813,74.751,75.1
2.1598,74.827,74.697
2.2384,74.969,74.285
2.3169,75.104,74.817
2.3955,75.148,75.366
2.474,75.084,75.228
2.5525,74.912,74.945
2.6311,74.811,75.417
2.7096,74.869,75.915
2.7882,75.025,75.306
2.8667,75.191,74.158
2.9452,75.186,74.15
3.0238,75.091,74.572
3.1023,75.011,74.671
3.1809,75.048,75.263
3.2594,75.094,76.092
3.3379,75.006,75.812
3.4165,74.829,74.862
3.495,74.647,74.215
3.5736,74.724,74.499
3.6521,75.013,75.107
3.7306,75.346,75.358
3.8092,75.558,75.122
3.8877,75.485,74.877
3.9663,75.153,74.752
4.0448,74.716,74.71
4.1233,74.344,74.788
4.2019,74.308,75.378
4.2804,74.606,75.769
4.359,75.069,75.252
4.4375,75.517,74.6
4.516,75.634,74.86
4.5946,75.378,75.305
4.6731,74.951,75.367
4.7517,74.602,74.912
4.8302,74.659,74.361
4.9087,74.929,74.29
4.9873,75.167,74.993
5.0658,75.143,75.385
5.1444,74.917,75.097
5.2229,74.765,75.106
5.3014,74.792,75.169
5.38,75.058,74.508
5.4585,75.29,74.388
5.5371,75.344,75.143
5.6156,75.249,75.584
5.6941,75.068,75.621
5.7727,74.99,75.33
5.8512,74.962,74.645
5.9298,74.913,74.73
6.0083,74.772,75
6.0868,74.662,74.827
6.1654,74.727,75.191
6.2439,74.933,75.427


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_437.csv <==
x,qOut,qIn
0.03927,75.01,75.104
0.11781,75.2,75.068
0.19635,75.327,74.989
0.27489,75.31,74.839
0.35343,75.064,74.954
0.43197,74.732,75.345
0.51051,74.61,75.394
0.58905,74.755,74.779
0.66759,75.162,74.707
0.74613,75.382,74.898
0.82467,75.239,74.462
0.90321,74.892,74.673
0.98175,74.563,75.958
1.0603,74.655,75.992
1.1388,74.984,75.051
1.2174,75.287,74.601
1.2959,75.311,75.008
1.3744,75.099,74.96
1.453,74.929,74.513
1.5315,74.907,74.38
1.6101,75.091,75.18
1.6886,75.188,75.562
1.7671,75.073,75.089
1.8457,74.833,74.603
1.9242,74.592,74.948
2.0028,74.617,75.448
2.0813,74.878,75.455
2.1598,75.228,74.999
2.2384,75.518,74.721
2.3169,75.548,74.429
2.3955,75.313,74.12
2.474,74.953,74.828
2.5525,74.634,75.993
2.6311,74.585,75.496
2.7096,74.733,74.53
2.7882,74.94,74.813
2.8667,75.07,75.89
2.9452,75.086,75.408
3.0238,75.075,74.454
3.1023,75.083,74.458
3.1809,75.152,75.035
3.2594,75.177,75.218
3.3379,75.058,75.277
3.4165,74.831,74.785
3.495,74.559,74.943
3.5736,74.506,75.405
3.6521,74.706,74.876
3.7306,75.03,74.163
3.8092,75.331,74.403
3.8877,75.42,75.217
3.9663,75.34,75.776
4.0448,75.184,75.761
4.1233,75.055,75.036
4.2019,74.979,74.688
4.2804,74.921,74.836
4.359,74.894,74.731
4.4375,74.916,74.737
4.516,75.031,75.492
4.5946,75.134,75.814
4.6731,75.134,74.955
4.7517,74.955,74.443
4.8302,74.702,74.884
4.9087,74.569,74.953
4.9873,74.625,75.017
5.0658,74.903,74.652
5.1444,75.245,74.466
5.2229,75.467,75.272
5.3014,75.474,76.042
5.38,75.193,75.75
5.4585,74.832,74.596
5.5371,74.673,73.804
5.6156,74.768,74.414
5.6941,75.108,75.511
5.7727,75.331,75.65
5.8512,75.295,75.389
5.9298,75.072,74.835
6.0083,74.776,74.175
6.0868,74.653,74.443
6.1654,74.695,75.273
6.2439,74.837,75.475


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_438.csv <==
x,qOut,qIn
0.03927,74.919,74.99
0.11781,75.029,74.6
0.19635,75.058,75.03
0.27489,74.997,75.329
0.35343,74.864,74.755
0.43197,74.81,74.711
0.51051,74.889,75.296
0.58905,75.067,75.81
0.66759,75.296,75.74
0.74613,75.443,74.938
0.82467,75.409,74.12
0.90321,75.203,74.105
0.98175,74.854,74.7
1.0603,74.618,75.352
1.1388,74.613,75.806
1.2174,74.772,75.334
1.2959,74.994,74.6
1.3744,75.051,74.943
1.453,74.981,75.291
1.5315,74.905,74.954
1.6101,74.951,74.528
1.6886,75.182,74.78
1.7671,75.403,75.207
1.8457,75.447,75.46
1.9242,75.165,74.929
2.0028,74.709,74.581
2.0813,74.436,75.209
2.1598,74.476,75.837
2.2384,74.887,75.06
2.3169,75.301,74.026
2.3955,75.477,74.071
2.474,75.393,75.093
2.5525,75.074,75.589
2.6311,74.828,75.038
2.7096,74.765,74.861
2.7882,74.832,75.279
2.8667,74.948,75.325
2.9452,74.996,74.973
3.0238,75.031,74.778
3.1023,75.085,74.802
3.1809,75.178,74.442
3.2594,75.222,74.462
3.3379,75.144,75.501
3.4165,74.966,76.261
3.495,74.726,75.032
3.5736,74.602,73.86
3.6521,74.667,74.197
3.7306,74.875,74.859
3.8092,75.155,75.628
3.8877,75.335,76.116
3.9663,75.352,75.441
4.0448,75.23,74.629
4.1233,75.014,74.521
4.2019,74.812,74.821
4.2804,74.696,75.209
4.359,74.708,75.142
4.4375,74.878,74.891
4.516,75.146,74.966
4.5946,75.299,75.056
4.6731,75.227,75.128
4.7517,74.849,74.929
4.8302,74.518,74.911
4.9087,74.549,75.069
4.9873,74.894,74.732
5.0658,75.437,74.573
5.1444,75.664,75.239
5.2229,75.469,75.47
5.3014,75.054,74.882
5.38,74.675,74.495
5.4585,74.69,75.038
5.5371,74.918,75.283
5.6156,75.143,74.792
5.6941,75.162,74.907
5.7727,75.057,75.627
5.8512,74.98,75.664
5.9298,74.957,75.408
6.0083,74.98,74.978
6.0868,74.928,74.389
6.1654,74.858,74.373
6.2439,74.835,75.008


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_439.csv <==
x,qOut,qIn
0.03927,75.237,75.27
0.11781,75.206,74.97
0.19635,75.009,74.941
0.27489,74.754,75.422
0.35343,74.572,75.411
0.43197,74.546,75.032
0.51051,74.636,74.865
0.58905,74.82,74.667
0.66759,75.085,74.779
0.74613,75.421,75.136
0.82467,75.624,75.428
0.90321,75.556,75.487
0.98175,75.099,74.841
1.0603,74.57,74.309
1.1388,74.365,74.666
1.2174,74.524,75.401
1.2959,74.998,75.002
1.3744,75.345,74.55
1.453,75.441,75.096
1.5315,75.333,75.457
1.6101,75.097,74.507
1.6886,74.91,74.273
1.7671,74.829,75.131
1.8457,74.859,75.591
1.9242,74.996,74.973
2.0028,75.159,74.825
2.0813,75.223,75.213
2.1598,75.149,75.341
2.2384,74.919,75.182
2.3169,74.751,75.226
2.3955,74.772,74.984
2.474,74.921,74.41
2.5525,75.106,74.612
2.6311,75.109,75.316
2.7096,74.975,75.394
2.7882,74.821,75.276
2.8667,74.773,74.949
2.9452,74.864,74.308
3.0238,74.998,74.569
3.1023,75.112,75.391
3.1809,75.158,75.323
3.2594,75.183,75.025
3.3379,75.199,75.053
3.4165,75.182,74.893
3.495,75.103,74.56
3.5736,74.937,74.667
3.6521,74.794,75.051
3.7306,74.759,75.606
3.8092,74.904,75.946
3.8877,75.118,75.21
3.9663,75.207,74.256
4.0448,75.127,74.024
4.1233,74.869,74.85
4.2019,74.733,75.77
4.2804,74.836,75.731
4.359,75.066,74.638
4.4375,75.281,73.97
4.516,75.195,74.836
4.5946,74.915,75.749
4.6731,74.664,75.364
4.7517,74.666,74.474
4.8302,74.975,74.937
4.9087,75.319,75.421
4.9873,75.491,75.181
5.0658,75.309,75.173
5.1444,74.91,75.38
5.2229,74.637,75.062
5.3014,74.622,74.776
5.38,74.933,74.56
5.4585,75.185,74.593
5.5371,75.183,74.878
5.6156,74.997,74.771
5.6941,74.753,74.519
5.7727,74.768,75.033
5.8512,74.955,75.91
5.9298,75.147,76.366
6.0083,75.18,75.336
6.0868,75.092,74.102
6.1654,75.061,73.915
6.2439,75.112,74.723


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_440.csv <==
x,qOut,qIn
0.03927,74.969,74.819
0.11781,75.242,74.901
0.19635,75.472,74.93
0.27489,75.532,74.446
0.35343,75.314,74.687
0.43197,74.928,75.502
0.51051,74.641,75.67
0.58905,74.561,75.344
0.66759,74.751,74.938
0.74613,74.981,74.866
0.82467,75.141,74.882
0.90321,75.219,74.739
0.98175,75.221,75.222
1.0603,75.179,75.755
1.1388,75.07,75.254
1.2174,74.914,74.301
1.2959,74.745,74.226
1.3744,74.662,74.992
1.453,74.703,75.393
1.5315,74.849,75.226
1.6101,75.071,75.448
1.6886,75.282,75.251
1.7671,75.368,74.358
1.8457,75.296,74.131
1.9242,75.05,75.136
2.0028,74.853,76.085
2.0813,74.862,76.095
2.1598,75.017,74.969
2.2384,75.221,73.606
2.3169,75.158,74.201
2.3955,74.895,75.609
2.474,74.642,75.409
2.5525,74.626,74.121
2.6311,74.921,74.602
2.7096,75.231,75.832
2.7882,75.355,76.045
2.8667,75.123,75.047
2.9452,74.775,74.587
3.0238,74.655,74.322
3.1023,74.821,74.315
3.1809,75.265,75.466
3.2594,75.524,76.061
3.3379,75.395,75.261
3.4165,74.999,74.584
3.495,74.527,74.96
3.5736,74.43,75.003
3.6521,74.644,74.676
3.7306,74.967,74.771
3.8092,75.199,75.25
3.8877,75.295,75.3
3.9663,75.292,75.052
4.0448,75.185,74.85
4.1233,74.959,75.002
4.2019,74.693,75.106
4.2804,74.614,75.091
4.359,74.775,75.112
4.4375,75.182,75.024
4.516,75.464,74.913
4.5946,75.417,74.844
4.6731,75.125,74.799
4.7517,74.738,74.933
4.8302,74.658,74.88
4.9087,74.833,74.769
4.9873,75.078,74.927
5.0658,75.203,74.579
5.1444,75.149,74.656
5.2229,75.048,75.764
5.3014,74.979,76.235
5.38,75.003,75.173
5.4585,75.059,74.545
5.5371,75.088,74.714
5.6156,75.069,74.833
5.6941,74.991,74.844
5.7727,74.907,74.899
5.8512,74.857,74.731
5.9298,74.839,75.029
6.0083,74.841,75.601
6.0868,74.805,75.312
6.1654,74.774,74.88
6.2439,74.809,74.856


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_441.csv <==
x,qOut,qIn
0.03927,75.13,75.29
0.11781,75.115,75.539
0.19635,75.127,74.917
0.27489,75.166,74.644
0.35343,75.227,74.954
0.43197,75.09,74.962
0.51051,74.756,75.113
0.58905,74.431,75.379
0.66759,74.346,74.941
0.74613,74.685,74.751
0.82467,75.166,75.276
0.90321,75.519,75.55
0.98175,75.5,75.066
1.0603,75.171,74.468
1.1388,74.859,74.235
1.2174,74.734,74.536
1.2959,74.911,75.014
1.3744,75.097,75.185
1.453,75.13,75.297
1.5315,75.045,75.548
1.6101,74.916,75.312
1.6886,74.931,74.53
1.7671,75.041,74.331
1.8457,75.164,75.066
1.9242,75.222,75.876
2.0028,75.214,75.318
2.0813,75.139,74.397
2.1598,74.993,74.244
2.2384,74.763,74.782
2.3169,74.544,75.216
2.3955,74.505,75.207
2.474,74.673,74.882
2.5525,75.043,75.38
2.6311,75.352,75.624
2.7096,75.425,74.935
2.7882,75.28,74.574
2.8667,74.97,74.876
2.9452,74.821,75.004
3.0238,74.896,75.072
3.1023,75.067,75
3.1809,75.18,74.982
3.2594,75.033,75.285
3.3379,74.781,75.325
3.4165,74.609,74.868
3.495,74.693,75.024
3.5736,74.974,74.925
3.6521,75.237,74.176
3.7306,75.366,74.307
3.8092,75.278,75.837
3.8877,75.099,76.446
3.9663,74.945,75.462
4.0448,74.861,74.21
4.1233,74.87,74.339
4.2019,74.92,74.943
4.2804,75.005,75.117
4.359,75.107,74.858
4.4375,75.203,74.858
4.516,75.213,75.178
4.5946,75.08,75.184
4.6731,74.857,75.136
4.7517,74.61,75.075
4.8302,74.557,74.453
4.9087,74.759,74.416
4.9873,75.11,75.626
5.0658,75.486,75.764
5.1444,75.572,74.563
5.2229,75.307,74.406
5.3014,74.88,75.219
5.38,74.524,75.674
5.4585,74.567,75.322
5.5371,74.843,75.01
5.6156,75.132,74.612
5.6941,75.229,74.02
5.7727,75.136,74.207
5.8512,74.995,75.021
5.9298,74.888,75.758
6.0083,74.88,75.767
6.0868,74.937,75.192
6.1654,75.022,74.514
6.2439,75.1,74.397


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_442.csv <==
x,qOut,qIn
0.03927,74.977,75.369
0.11781,75.477,75.555
0.19635,75.75,75.124
0.27489,75.654,74.691
0.35343,75.085,74.605
0.43197,74.511,74.762
0.51051,74.356,75.114
0.58905,74.596,75.575
0.66759,75.106,75.572
0.74613,75.372,74.971
0.82467,75.332,74.446
0.90321,75.115,74.589
0.98175,74.88,75.508
1.0603,74.817,75.296
1.1388,74.892,74.418
1.2174,75.023,74.538
1.2959,75.132,75.187
1.3744,75.13,75.05
1.453,75.013,74.871
1.5315,74.867,74.905
1.6101,74.787,75.229
1.6886,74.921,75.383
1.7671,75.158,74.945
1.8457,75.338,74.27
1.9242,75.301,74.605
2.0028,75.061,75.53
2.0813,74.85,75.846
2.1598,74.773,75.268
2.2384,74.894,74.295
2.3169,74.981,74.668
2.3955,74.955,75.635
2.474,74.881,75.55
2.5525,74.848,74.864
2.6311,74.958,74.912
2.7096,75.094,74.908
2.7882,75.157,74.459
2.8667,75.061,74.318
2.9452,74.886,75.047
3.0238,74.787,75.514
3.1023,74.819,75.45
3.1809,75.01,75.414
3.2594,75.195,74.981
3.3379,75.253,74.525
3.4165,75.188,74.994
3.495,75.032,75.671
3.5736,74.997,75.258
3.6521,75.081,74.442
3.7306,75.161,74.138
3.8092,75.095,75.134
3.8877,74.809,75.542
3.9663,74.557,74.857
4.0448,74.503,74.74
4.1233,74.772,75.178
4.2019,75.137,74.704
4.2804,75.363,74.477
4.359,75.395,75.139
4.4375,75.215,75.642
4.516,75.052,75.171
4.5946,75,74.909
4.6731,75.018,75.23
4.7517,75.04,75.248
4.8302,74.933,74.836
4.9087,74.798,74.568
4.9873,74.74,74.19
5.0658,74.854,74.369
5.1444,75.036,75.391
5.2229,75.106,76.231
5.3014,75.037,76.119
5.38,74.841,75.245
5.4585,74.769,74.335
5.5371,74.884,73.761
5.6156,75.103,74.583
5.6941,75.319,75.676
5.7727,75.391,75.077
5.8512,75.308,74.554
5.9298,75.1,75.126
6.0083,74.801,75.628
6.0868,74.519,74.947
6.1654,74.418,74.398
6.2439,74.56,74.574


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_443.csv <==
x,qOut,qIn
0.03927,75.106,74.451
0.11781,75.159,74.7
0.19635,75.18,75.062
0.27489,75.177,75.348
0.35343,75.157,75.368
0.43197,75.063,74.908
0.51051,74.898,74.552
0.58905,74.743,74.748
0.66759,74.683,75.396
0.74613,74.83,75.921
0.82467,75.104,75.614
0.90321,75.351,74.45
0.98175,75.423,73.759
1.0603,75.186,74.577
1.1388,74.824,75.71
1.2174,74.559,76.105
1.2959,74.601,75.162
1.3744,74.892,74.245
1.453,75.151,74.443
1.5315,75.243,75.357
1.6101,75.072,75.18
1.6886,74.896,74.398
1.7671,74.914,74.628
1.8457,75.089,75.243
1.9242,75.341,75.108
2.0028,75.306,75.054
2.0813,74.998,75.221
2.1598,74.655,74.982
2.2384,74.542,74.345
2.3169,74.843,74.776
2.3955,75.248,75.653
2.474,75.492,75.488
2.5525,75.341,75.16
2.6311,74.963,75.257
2.7096,74.698,74.9
2.7882,74.653,74.902
2.8667,74.862,74.962
2.9452,75.008,74.236
3.0238,75.043,74.149
3.1023,75.027,75.159
3.1809,75.038,75.895
3.2594,75.052,75.458
3.3379,74.99,74.737
3.4165,74.894,74.646
3.495,74.83,75.312
3.5736,74.96,75.07
3.6521,75.195,74.6
3.7306,75.386,75.241
3.8092,75.393,76.061
3.8877,75.171,75.222
3.9663,74.862,74.045
4.0448,74.606,73.904
4.1233,74.523,74.833
4.2019,74.636,75.181
4.2804,74.885,75.065
4.359,75.164,75.023
4.4375,75.372,75.471
4.516,75.348,75.529
4.5946,75.133,74.969
4.6731,74.893,74.721
4.7517,74.808,74.851
4.8302,75.006,74.669
4.9087,75.272,74.683
4.9873,75.399,75.116
5.0658,75.201,75.103
5.1444,74.775,74.809
5.2229,74.45,75.153
5.3014,74.383,75.528
5.38,74.668,75.001
5.4585,75.038,74.766
5.5371,75.308,75.163
5.6156,75.419,75.276
5.6941,75.338,74.531
5.7727,75.157,74.223
5.8512,74.959,74.941
5.9298,74.803,75.666
6.0083,74.738,75.566
6.0868,74.772,75.241
6.1654,74.875,74.911
6.2439,75.001,74.606


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_444.csv <==
x,qOut,qIn
0.03927,75.281,75.1
0.11781,75.308,75.072
0.19635,75.158,74.794
0.27489,74.926,74.811
0.35343,74.725,74.771
0.43197,74.692,74.364
0.51051,74.747,74.452
0.58905,74.816,75.339
0.66759,74.832,76.642
0.74613,74.868,76.003
0.82467,74.977,74.192
0.90321,75.131,73.807
0.98175,75.285,74.789
1.0603,75.332,75.091
1.1388,75.269,75.162
1.2174,75.138,75.073
1.2959,74.992,74.845
1.3744,74.854,75.197
1.453,74.712,75.781
1.5315,74.608,75.501
1.6101,74.584,74.322
1.6886,74.772,74.305
1.7671,75.126,74.969
1.8457,75.472,75.056
1.9242,75.628,75.297
2.0028,75.358,75.591
2.0813,74.877,75.076
2.1598,74.492,74.488
2.2384,74.502,74.316
2.3169,74.837,74.676
2.3955,75.175,75.421
2.474,75.375,75.823
2.5525,75.348,75.017
2.6311,75.249,74.426
2.7096,75.11,74.83
2.7882,74.943,75.31
2.8667,74.753,74.997
2.9452,74.689,74.757
3.0238,74.834,75.079
3.1023,75.082,75.538
3.1809,75.297,75.045
3.2594,75.196,74.325
3.3379,74.894,74.497
3.4165,74.63,75.407
3.495,74.643,75.873
3.5736,74.946,75.106
3.6521,75.243,74.17
3.7306,75.366,74.269
3.8092,75.186,74.849
3.8877,74.921,75.218
3.9663,74.803,75.883
4.0448,74.861,75.727
4.1233,75.083,74.415
4.2019,75.2,74.206
4.2804,75.14,74.904
4.359,74.984,75.209
4.4375,74.835,74.638
4.516,74.878,74.713
4.5946,75.036,75.498
4.6731,75.163,75.84
4.7517,75.117,74.867
4.8302,74.871,74.336
4.9087,74.664,74.789
4.9873,74.651,75.41
5.0658,74.951,75.41
5.1444,75.328,75.117
5.2229,75.475,75.09
5.3014,75.324,75.167
5.38,74.86,74.755
5.4585,74.536,74.508
5.5371,74.552,74.795
5.6156,74.811,75.045
5.6941,75.159,74.664
5.7727,75.309,74.634
5.8512,75.266,75.071
5.9298,75.114,75.005
6.0083,74.945,75.277
6.0868,74.881,75.762
6.1654,74.951,75.23
6.2439,75.105,74.775


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_445.csv <==
x,qOut,qIn
0.03927,74.941,74.61
0.11781,74.909,74.953
0.19635,75.088,75.884
0.27489,75.293,76.271
0.35343,75.313,75.142
0.43197,74.976,74.165
0.51051,74.617,74.328
0.58905,74.494,74.952
0.66759,74.814,74.941
0.74613,75.279,74.6
0.82467,75.5,74.543
0.90321,75.379,75.128
0.98175,74.883,75.793
1.0603,74.491,75.527
1.1388,74.46,75.119
1.2174,74.731,74.973
1.2959,75.184,74.593
1.3744,75.515,74.429
1.453,75.617,74.916
1.5315,75.476,75.459
1.6101,75.098,75.059
1.6886,74.697,74.464
1.7671,74.485,74.703
1.8457,74.496,75.453
1.9242,74.719,75.183
2.0028,74.942,74.554
2.0813,75.126,74.978
2.1598,75.269,75.77
2.2384,75.378,75.192
2.3169,75.364,74.415
2.3955,75.174,74.583
2.474,74.906,74.697
2.5525,74.686,75.073
2.6311,74.724,75.723
2.7096,74.905,75.376
2.7882,75.071,74.629
2.8667,75.074,74.624
2.9452,74.959,74.758
3.0238,74.893,74.913
3.1023,74.933,75.313
3.1809,75.101,75.262
3.2594,75.233,75.035
3.3379,75.235,75.051
3.4165,75.11,74.807
3.495,74.884,74.535
3.5736,74.722,74.944
3.6521,74.731,75.475
3.7306,74.886,75.474
3.8092,75.141,74.809
3.8877,75.255,74.685
3.9663,75.145,75.164
4.0448,74.912,75.627
4.1233,74.694,75.165
4.2019,74.756,74.436
4.2804,75.003,74.441
4.359,75.245,75.058
4.4375,75.292,75.366
4.516,75.092,74.98
4.5946,74.861,74.7
4.6731,74.745,74.526
4.7517,74.861,74.44
4.8302,75.057,75.203
4.9087,75.185,75.973
4.9873,75.214,75.288
5.0658,75.144,74.366
5.1444,75.093,74.807
5.2229,75.067,75.219
5.3014,75.037,75.345
5.38,74.968,75.49
5.4585,74.891,75.5
5.5371,74.871,74.811
5.6156,74.894,73.826
5.6941,74.933,74.434
5.7727,74.874,75.678
5.8512,74.788,75.909
5.9298,74.771,75.364
6.0083,74.917,74.578
6.0868,75.135,74.471
6.1654,75.223,74.783
6.2439,75.155,74.903


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_446.csv <==
x,qOut,qIn
0.03927,75.156,74.959
0.11781,74.951,75.438
0.19635,74.818,75.424
0.27489,74.835,74.883
0.35343,75.048,75.17
0.43197,75.14,75.605
0.51051,74.976,75.028
0.58905,74.701,74.418
0.66759,74.51,74.418
0.74613,74.73,74.909
0.82467,75.151,75.5
0.90321,75.487,75.349
0.98175,75.461,74.222
1.0603,75.071,74.474
1.1388,74.699,75.91
1.2174,74.572,76.067
1.2959,74.851,74.455
1.3744,75.218,74.4
1.453,75.413,75.171
1.5315,75.39,74.666
1.6101,75.148,73.985
1.6886,74.916,75.161
1.7671,74.791,76.117
1.8457,74.773,75.806
1.9242,74.843,75.083
2.0028,74.916,74.908
2.0813,74.969,74.7
2.1598,75.012,74.624
2.2384,75.055,74.857
2.3169,75.148,75.154
2.3955,75.228,75.195
2.474,75.206,74.858
2.5525,74.993,74.716
2.6311,74.649,75.103
2.7096,74.442,75.445
2.7882,74.494,75.273
2.8667,74.877,74.585
2.9452,75.325,74.556
3.0238,75.588,75.169
3.1023,75.58,75.517
3.1809,75.25,75.271
3.2594,74.866,74.706
3.3379,74.67,74.136
3.4165,74.693,74.394
3.495,74.911,75.274
3.5736,75.058,75.325
3.6521,75.082,75.178
3.7306,75.04,75.426
3.8092,75.003,75.851
3.8877,75.027,75.381
3.9663,75.044,74.342
4.0448,75.033,74.136
4.1233,74.982,75.039
4.2019,74.997,75.426
4.2804,75.05,75.315
4.359,75.054,74.828
4.4375,74.919,74.546
4.516,74.677,74.884
4.5946,74.55,75.234
4.6731,74.635,75.224
4.7517,74.983,74.52
4.8302,75.372,74.528
4.9087,75.595,75.29
4.9873,75.577,75.754
5.0658,75.278,75.449
5.1444,74.912,74.835
5.2229,74.704,74.492
5.3014,74.704,74.67
5.38,74.918,74.948
5.4585,75.101,75.36
5.5371,75.139,75.596
5.6156,75.053,74.832
5.6941,74.892,73.992
5.7727,74.817,74.445
5.8512,74.836,75.125
5.9298,74.91,75.705
6.0083,74.994,75.842
6.0868,75.095,75.082
6.1654,75.196,74.336
6.2439,75.24,74.367


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_447.csv <==
x,qOut,qIn
0.03927,74.904,74.725
0.11781,75.019,75.147
0.19635,75.099,75.185
0.27489,75.153,75.464
0.35343,75.195,75.17
0.43197,75.139,74.567
0.51051,74.927,74.728
0.58905,74.671,75.266
0.66759,74.508,75.171
0.74613,74.729,74.868
0.82467,75.207,74.996
0.90321,75.64,75.038
0.98175,75.722,75.078
1.0603,75.224,75.002
1.1388,74.595,74.706
1.2174,74.245,74.734
1.2959,74.526,75.61
1.3744,75.084,75.596
1.453,75.439,74.537
1.5315,75.466,74.257
1.6101,75.119,75.093
1.6886,74.845,75.228
1.7671,74.816,74.832
1.8457,74.956,74.799
1.9242,75.143,75.352
2.0028,75.151,75.159
2.0813,75.039,74.836
2.1598,74.909,75.23
2.2384,74.862,74.916
2.3169,74.921,74.116
2.3955,75.023,74.694
2.474,75.104,75.932
2.5525,75.112,76.019
2.6311,75.02,74.917
2.7096,74.887,74.177
2.7882,74.789,74.713
2.8667,74.797,75.677
2.9452,74.915,75.007
3.0238,75.06,74.044
3.1023,75.165,74.323
3.1809,75.174,74.999
3.2594,75.089,74.994
3.3379,74.957,75.212
3.4165,74.842,75.435
3.495,74.804,75.51
3.5736,74.915,75.551
3.6521,75.123,75.199
3.7306,75.317,74.444
3.8092,75.38,74.409
3.8877,75.228,75.109
3.9663,74.986,75.264
4.0448,74.777,74.913
4.1233,74.711,74.848
4.2019,74.703,75.145
4.2804,74.686,75.348
4.359,74.698,75.051
4.4375,74.796,74.595
4.516,75.064,74.883
4.5946,75.367,75.315
4.6731,75.558,75.411
4.7517,75.505,75.069
4.8302,75.215,74.654
4.9087,74.887,74.609
4.9873,74.673,74.8
5.0658,74.696,74.97
5.1444,74.864,75.166
5.2229,75.04,75.023
5.3014,75.149,74.819
5.38,75.137,74.991
5.4585,75.05,75.284
5.5371,74.966,75.548
5.6156,74.934,75.213
5.6941,74.989,74.071
5.7727,75.083,73.995
5.8512,75.134,74.988
5.9298,75.105,76.039
6.0083,74.969,76.442
6.0868,74.815,75.588
6.1654,74.744,74.105
6.2439,74.775,73.693


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_448.csv <==
x,qOut,qIn
0.03927,74.581,75.154
0.11781,74.899,75.652
0.19635,75.082,75.291
0.27489,75.092,74.571
0.35343,74.956,74.845
0.43197,74.972,75.623
0.51051,75.092,75.271
0.58905,75.183,74.259
0.66759,75.106,74.185
0.74613,74.89,75.015
0.82467,74.743,75.765
0.90321,74.748,75.722
0.98175,74.944,74.665
1.0603,75.125,74.278
1.1388,75.192,74.808
1.2174,75.167,75.432
1.2959,75.091,75.362
1.3744,75.085,75.13
1.453,75.116,75.156
1.5315,75.122,75.043
1.6101,75.039,75.262
1.6886,74.866,75.206
1.7671,74.726,74.218
1.8457,74.7,73.826
1.9242,74.851,75.058
2.0028,75.083,75.462
2.0813,75.229,75.017
2.1598,75.219,75.151
2.2384,75.011,75.365
2.3169,74.822,74.953
2.3955,74.828,74.961
2.474,75.008,75.351
2.5525,75.303,75.284
2.6311,75.43,74.511
2.7096,75.317,74.108
2.7882,75.043,74.877
2.8667,74.715,75.543
2.9452,74.527,75.208
3.0238,74.511,75.126
3.1023,74.639,75.315
3.1809,74.87,74.925
3.2594,75.119,74.555
3.3379,75.289,74.743
3.4165,75.346,74.983
3.495,75.271,75.111
3.5736,75.167,75.222
3.6521,75.067,75.273
3.7306,74.958,74.971
3.8092,74.818,74.88
3.8877,74.703,75.008
3.9663,74.737,74.677
4.0448,74.919,74.371
4.1233,75.219,75.216
4.2019,75.39,76.004
4.2804,75.325,75.537
4.359,75.093,74.645
4.4375,74.798,74.006
4.516,74.699,74.126
4.5946,74.803,75.136
4.6731,75.007,76.05
4.7517,75.196,76.032
4.8302,75.247,75.45
4.9087,75.144,74.606
4.9873,74.948,74.059
5.0658,74.727,74.766
5.1444,74.658,75.379
5.2229,74.798,74.98
5.3014,75.056,74.588
5.38,75.325,74.982
5.4585,75.311,75.13
5.5371,75,74.997
5.6156,74.612,75.089
5.6941,74.4,75.453
5.7727,74.667,75.174
5.8512,75.195,74.477
5.9298,75.665,74.298
6.0083,75.771,75.131
6.0868,75.365,75.595
6.1654,74.817,75.113
6.2439,74.459,74.539


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_449.csv <==
x,qOut,qIn
0.03927,75.198,75.584
0.11781,75.309,74.625
0.19635,75.259,74.784
0.27489,75.096,75.243
0.35343,74.88,75.318
0.43197,74.784,75.61
0.51051,74.845,75.405
0.58905,75.002,74.69
0.66759,75.179,74.466
0.74613,75.233,74.586
0.82467,75.124,74.69
0.90321,74.911,74.917
0.98175,74.671,75.263
1.0603,74.606,75.391
1.1388,74.738,75.192
1.2174,74.966,74.844
1.2959,75.168,74.71
1.3744,75.208,75.045
1.453,75.179,75.395
1.5315,75.166,75.52
1.6101,75.249,75.339
1.6886,75.278,74.626
1.7671,75.103,74.053
1.8457,74.802,74.526
1.9242,74.497,75.184
2.0028,74.527,75.504
2.0813,74.813,75.806
2.1598,75.146,75.329
2.2384,75.317,74.122
2.3169,75.22,74.17
2.3955,75.027,75.163
2.474,74.898,75.497
2.5525,74.972,74.84
2.6311,75.18,74.502
2.7096,75.3,74.774
2.7882,75.229,75.397
2.8667,74.892,75.254
2.9452,74.574,74.863
3.0238,74.543,74.875
3.1023,74.791,75.041
3.1809,75.25,75.411
3.2594,75.5,75.525
3.3379,75.39,75.288
3.4165,75.047,74.848
3.495,74.651,74.202
3.5736,74.587,74.213
3.6521,74.766,75.058
3.7306,74.995,75.884
3.8092,75.077,75.799
3.8877,75.011,74.989
3.9663,74.949,74.294
4.0448,74.949,74.434
4.1233,75.036,75.068
4.2019,75.102,74.991
4.2804,75.158,74.668
4.359,75.213,74.996
4.4375,75.279,75.953
4.516,75.21,75.572
4.5946,74.961,74.488
4.6731,74.673,74.506
4.7517,74.521,75.465
4.8302,74.746,75.041
4.9087,75.153,74.132
4.9873,75.476,74.323
5.0658,75.46,75.513
5.1444,75.073,75.774
5.2229,74.664,75.244
5.3014,74.469,74.599
5.38,74.665,74.987
5.4585,74.998,75.29
5.5371,75.249,74.825
5.6156,75.361,74.657
5.6941,75.312,75.045
5.7727,75.195,75.105
5.8512,75.027,75.231
5.9298,74.847,75.524
6.0083,74.694,74.913
6.0868,74.663,73.903
6.1654,74.776,74.105
6.2439,74.976,75.502


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_450.csv <==
x,qOut,qIn
0.03927,75.048,74.341
0.11781,75.098,75.047
0.19635,75.126,75.642
0.27489,75.135,75.758
0.35343,75.125,75.056
0.43197,75.138,74.385
0.51051,75.132,74.439
0.58905,75.055,74.844
0.66759,74.856,75.015
0.74613,74.634,75.27
0.82467,74.583,75.43
0.90321,74.728,75.217
0.98175,75.06,74.793
1.0603,75.257,74.642
1.1388,75.207,75.042
1.2174,75.028,75.428
1.2959,74.875,74.934
1.3744,75.009,74.702
1.453,75.231,75.117
1.5315,75.326,75.39
1.6101,75.089,74.777
1.6886,74.714,74.309
1.7671,74.567,74.799
1.8457,74.709,75.485
1.9242,75.125,75.385
2.0028,75.376,74.922
2.0813,75.34,74.411
2.1598,75.124,74.472
2.2384,74.877,75.708
2.3169,74.845,75.797
2.3955,74.962,74.616
2.474,75.105,74.209
2.5525,75.157,75.208
2.6311,75.082,75.349
2.7096,74.958,75.054
2.7882,74.854,74.946
2.8667,74.831,74.716
2.9452,74.898,75.031
3.0238,74.991,75.604
3.1023,75.052,75.262
3.1809,75.025,74.746
3.2594,74.944,75.118
3.3379,74.904,75.309
3.4165,74.935,74.826
3.495,75.05,74.043
3.5736,75.109,74.222
3.6521,75.066,75.07
3.7306,74.975,75.63
3.8092,74.908,75.793
3.8877,74.958,75.648
3.9663,75.045,74.916
4.0448,75.106,74.222
4.1233,75.087,74.159
4.2019,75.084,74.724
4.2804,75.143,75.539
4.359,75.204,75.796
4.4375,75.191,75.363
4.516,74.971,75.19
4.5946,74.663,75.233
4.6731,74.439,74.853
4.7517,74.456,74.075
4.8302,74.753,74.592
4.9087,75.172,75.463
4.9873,75.519,75.016
5.0658,75.612,74.294
5.1444,75.278,75.09
5.2229,74.759,75.789
5.3014,74.383,75.393
5.38,74.457,74.573
5.4585,74.921,74.837
5.5371,75.412,75.379
5.6156,75.701,75.362
5.6941,75.606,75.195
5.7727,75.23,75.007
5.8512,74.831,74.298
5.9298,74.577,73.944
6.0083,74.596,75.073
6.0868,74.741,76.03
6.1654,74.884,75.568
6.2439,74.992,74.472


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_451.csv <==
x,qOut,qIn
0.03927,75.253,74.403
0.11781,74.938,74.759
0.19635,74.611,75.382
0.27489,74.473,75.19
0.35343,74.683,74.378
0.43197,75.06,74.622
0.51051,75.382,75.333
0.58905,75.537,75.647
0.66759,75.445,75.066
0.74613,75.152,74.441
0.82467,74.827,74.592
0.90321,74.625,74.954
0.98175,74.683,74.799
1.0603,74.935,75.084
1.1388,75.164,75.803
1.2174,75.25,75.922
1.2959,75.101,74.807
1.3744,74.877,74.357
1.453,74.757,74.916
1.5315,74.78,75.313
1.6101,74.948,74.658
1.6886,75.105,74.422
1.7671,75.167,74.93
1.8457,75.115,74.955
1.9242,74.94,75.083
2.0028,74.742,75.491
2.0813,74.673,75.248
2.1598,74.783,75.084
2.2384,75.095,75.279
2.3169,75.409,75.283
2.3955,75.531,75.037
2.474,75.426,74.496
2.5525,75.098,74.223
2.6311,74.821,74.891
2.7096,74.714,75.717
2.7882,74.736,75.817
2.8667,74.814,74.482
2.9452,74.833,73.921
3.0238,74.859,74.734
3.1023,74.938,75.311
3.1809,75.104,75.232
3.2594,75.286,75.44
3.3379,75.383,75.367
3.4165,75.349,74.787
3.495,75.155,74.669
3.5736,74.885,74.922
3.6521,74.698,74.982
3.7306,74.671,75.395
3.8092,74.86,75.617
3.8877,75.108,74.54
3.9663,75.206,73.837
4.0448,75.102,74.669
4.1233,74.783,75.838
4.2019,74.593,75.777
4.2804,74.705,75.136
4.359,75.014,74.607
4.4375,75.369,74.943
4.516,75.4,75.15
4.5946,75.16,74.869
4.6731,74.871,74.859
4.7517,74.77,74.748
4.8302,74.957,74.469
4.9087,75.151,74.942
4.9873,75.184,75.847
5.0658,74.927,75.585
5.1444,74.673,74.672
5.2229,74.674,74.45
5.3014,74.908,74.632
5.38,75.299,74.714
5.4585,75.478,74.866
5.5371,75.373,75.152
5.6156,75.101,75.401
5.6941,74.821,75.492
5.7727,74.743,75.539
5.8512,74.781,75.317
5.9298,74.853,74.44
6.0083,74.885,73.936
6.0868,74.988,75.001
6.1654,75.165,75.877
6.2439,75.298,75.356


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_452.csv <==
x,qOut,qIn
0.03927,74.594,75.452
0.11781,74.586,75.007
0.19635,74.778,74.357
0.27489,75.076,74.611
0.35343,75.372,75.148
0.43197,75.368,74.668
0.51051,75.055,74.738
0.58905,74.665,75.793
0.66759,74.468,75.712
0.74613,74.7,74.677
0.82467,75.086,74.566
0.90321,75.385,74.862
0.98175,75.388,74.722
1.0603,75.222,74.791
1.1388,75.089,75.119
1.2174,75.028,75.209
1.2959,75.038,75.163
1.3744,74.927,75.24
1.453,74.762,75.085
1.5315,74.671,74.641
1.6101,74.776,74.751
1.6886,75.055,75.03
1.7671,75.316,74.979
1.8457,75.429,75.143
1.9242,75.291,74.946
2.0028,74.99,74.456
2.0813,74.729,74.839
2.1598,74.625,75.844
2.2384,74.758,75.835
2.3169,74.989,74.666
2.3955,75.174,74.149
2.474,75.249,74.802
2.5525,75.172,75.452
2.6311,75.021,75.093
2.7096,74.892,74.488
2.7882,74.828,74.536
2.8667,74.863,74.844
2.9452,74.922,74.922
3.0238,74.952,75.391
3.1023,74.959,75.709
3.1809,74.959,75.524
3.2594,75.041,75.23
3.3379,75.172,74.835
3.4165,75.263,74.394
3.495,75.222,74.473
3.5736,75.033,75.218
3.6521,74.856,75.502
3.7306,74.775,74.967
3.8092,74.848,74.581
3.8877,74.887,74.744
3.9663,74.833,74.789
4.0448,74.775,74.84
4.1233,74.823,75.231
4.2019,75.101,75.799
4.2804,75.422,75.865
4.359,75.595,74.832
4.4375,75.439,73.957
4.516,75.031,74.591
4.5946,74.697,75.425
4.6731,74.595,75.587
4.7517,74.825,75.012
4.8302,75.07,74.797
4.9087,75.115,75.088
4.9873,74.971,75.452
5.0658,74.699,75.2
5.1444,74.627,74.295
5.2229,74.821,73.889
5.3014,75.154,74.773
5.38,75.473,75.933
5.4585,75.487,75.819
5.5371,75.207,75.038
5.6156,74.835,74.36
5.6941,74.599,74.39
5.7727,74.714,74.629
5.8512,75.011,74.965
5.9298,75.297,75.618
6.0083,75.396,75.345
6.0868,75.279,74.681
6.1654,75.038,74.958
6.2439,74.777,75.385


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_453.csv <==
x,qOut,qIn
0.03927,75.147,75.211
0.11781,75.271,75.019
0.19635,75.183,75.252
0.27489,74.998,75.074
0.35343,74.852,74.09
0.43197,74.878,74.238
0.51051,74.974,75.395
0.58905,75.049,75.982
0.66759,75.029,75.755
0.74613,74.975,74.97
0.82467,74.941,74.092
0.90321,74.931,74.528
0.98175,74.935,75.343
1.0603,74.962,75.109
1.1388,75.053,74.953
1.2174,75.166,74.94
1.2959,75.248,74.736
1.3744,75.119,75.306
1.453,74.848,76.062
1.5315,74.617,75.503
1.6101,74.614,73.982
1.6886,74.912,73.7
1.7671,75.269,74.454
1.8457,75.482,75.197
1.9242,75.371,75.234
2.0028,75.029,75.194
2.0813,74.749,75.301
2.1598,74.663,75.332
2.2384,74.85,75.316
2.3169,75.042,74.978
2.3955,75.143,74.725
2.474,75.186,75.295
2.5525,75.235,75.373
2.6311,75.277,74.701
2.7096,75.126,74.61
2.7882,74.796,74.703
2.8667,74.349,74.585
2.9452,74.241,75.035
3.0238,74.527,75.707
3.1023,74.997,75.526
3.1809,75.413,74.093
3.2594,75.508,74.202
3.3379,75.373,75.62
3.4165,75.167,76.003
3.495,75.053,74.953
3.5736,75.088,74.59
3.6521,75.14,74.755
3.7306,75.123,74.807
3.8092,74.967,74.81
3.8877,74.778,75.079
3.9663,74.698,75.317
4.0448,74.76,75.498
4.1233,74.97,75.478
4.2019,75.136,74.94
4.2804,75.146,74.315
4.359,75.04,74.447
4.4375,74.888,75.114
4.516,74.922,75.096
4.5946,75.09,75.004
4.6731,75.23,75.454
4.7517,75.176,75.772
4.8302,74.896,74.75
4.9087,74.665,73.751
4.9873,74.638,74.412
5.0658,74.923,75.887
5.1444,75.274,75.667
5.2229,75.455,74.667
5.3014,75.4,74.433
5.38,75.082,75.156
5.4585,74.741,75.21
5.5371,74.585,75.008
5.6156,74.656,74.809
5.6941,74.954,74.859
5.7727,75.259,75.113
5.8512,75.387,75.076
5.9298,75.29,74.948
6.0083,74.955,74.976
6.0868,74.675,74.826
6.1654,74.649,74.84
6.2439,74.836,75.263


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_454.csv <==
x,qOut,qIn
0.03927,74.614,75.322
0.11781,74.799,75.245
0.19635,74.966,75.19
0.27489,75.083,75.392
0.35343,75.147,75.33
0.43197,75.214,74.555
0.51051,75.232,73.828
0.58905,75.174,74.418
0.66759,75.024,75.949
0.74613,74.874,76.173
0.82467,74.778,75.585
0.90321,74.739,74.868
0.98175,74.745,73.839
1.0603,74.789,73.854
1.1388,74.913,75.096
1.2174,75.102,75.978
1.2959,75.33,75.516
1.3744,75.444,74.925
1.453,75.327,74.726
1.5315,75.026,74.7
1.6101,74.618,74.914
1.6886,74.45,74.915
1.7671,74.643,74.638
1.8457,75.064,75.023
1.9242,75.556,75.288
2.0028,75.672,74.835
2.0813,75.31,75.011
2.1598,74.738,75.432
2.2384,74.292,75.299
2.3169,74.473,74.983
2.3955,75.002,74.73
2.474,75.493,74.607
2.5525,75.584,75.061
2.6311,75.226,75.487
2.7096,74.797,75.254
2.7882,74.549,74.616
2.8667,74.677,74.338
2.9452,74.91,75.08
3.0238,75.05,75.711
3.1023,75.093,75.021
3.1809,75.07,74.101
3.2594,75.122,75.052
3.3379,75.184,76.021
3.4165,75.191,75.583
3.495,75.085,74.424
3.5736,74.941,74.476
3.6521,74.873,75.159
3.7306,74.899,75.485
3.8092,75.012,75.225
3.8877,75.068,74.949
3.9663,75.026,74.772
4.0448,74.932,74.77
4.1233,74.847,74.667
4.2019,74.859,74.698
4.2804,74.936,75.219
4.359,75.031,75.462
4.4375,75.102,74.225
4.516,75.144,74.142
4.5946,75.144,75.692
4.6731,75.099,76.262
4.7517,75.006,75.237
4.8302,74.954,74.901
4.9087,74.995,74.905
4.9873,75.08,74.739
5.0658,75.139,74.603
5.1444,75.03,74.818
5.2229,74.853,74.972
5.3014,74.732,74.785
5.38,74.785,74.939
5.4585,74.909,75.467
5.5371,74.95,75.569
5.6156,74.921,75.086
5.6941,74.865,74.683
5.7727,75.001,74.983
5.8512,75.261,75.191
5.9298,75.474,74.909
6.0083,75.464,74.476
6.0868,75.156,74.637
6.1654,74.792,74.931
6.2439,74.56,75.112


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_455.csv <==
x,qOut,qIn
0.03927,74.633,75.029
0.11781,74.958,74.857
0.19635,75.299,75.012
0.27489,75.437,74.936
0.35343,75.175,75.033
0.43197,74.686,75.505
0.51051,74.403,75.42
0.58905,74.468,74.789
0.66759,74.94,74.136
0.74613,75.344,74.573
0.82467,75.458,75.407
0.90321,75.328,75.446
0.98175,75.053,74.81
1.0603,74.935,74.799
1.1388,74.953,75.012
1.2174,75.008,74.822
1.2959,74.994,74.409
1.3744,74.942,75.049
1.453,74.971,75.918
1.5315,75.071,75.711
1.6101,75.208,74.647
1.6886,75.173,74.409
1.7671,74.976,74.926
1.8457,74.756,75.531
1.9242,74.667,75.033
2.0028,74.82,74.636
2.0813,75.043,74.965
2.1598,75.176,75.05
2.2384,75.079,74.847
2.3169,74.842,75.114
2.3955,74.696,75.392
2.474,74.735,74.971
2.5525,75.009,74.77
2.6311,75.278,75.248
2.7096,75.365,75.085
2.7882,75.267,74.573
2.8667,75.012,74.786
2.9452,74.861,75.413
3.0238,74.879,75.405
3.1023,74.987,74.829
3.1809,75.081,75.077
3.2594,75.035,75.577
3.3379,74.945,75.117
3.4165,74.901,74.249
3.495,74.98,74.162
3.5736,75.1,74.731
3.6521,75.142,75.348
3.7306,75.09,75.773
3.8092,74.952,75.123
3.8877,74.863,74.407
3.9663,74.856,74.904
4.0448,74.912,75.773
4.1233,75.003,75.706
4.2019,75.112,75.018
4.2804,75.212,74.266
4.359,75.245,73.939
4.4375,75.15,74.765
4.516,74.897,75.354
4.5946,74.645,75.05
4.6731,74.526,75.038
4.7517,74.654,75.633
4.8302,74.934,75.676
4.9087,75.177,75.27
4.9873,75.302,74.56
5.0658,75.248,74.132
5.1444,75.18,74.661
5.2229,75.179,75.367
5.3014,75.187,75.671
5.38,75.119,75.693
5.4585,74.824,75.057
5.5371,74.509,74.014
5.6156,74.376,73.737
5.6941,74.598,75.152
5.7727,75.031,76.008
5.8512,75.417,75.289
5.9298,75.613,74.54
6.0083,75.517,75.243
6.0868,75.19,75.43
6.1654,74.819,74.849
6.2439,74.581,74.875


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_456.csv <==
x,qOut,qIn
0.03927,74.422,74.374
0.11781,74.591,75.005
0.19635,74.973,75.729
0.27489,75.393,75.302
0.35343,75.685,74.626
0.43197,75.665,75.164
0.51051,75.322,75.624
0.58905,74.835,75.274
0.66759,74.408,74.386
0.74613,74.361,74.601
0.82467,74.632,75.36
0.90321,75.02,75.294
0.98175,75.324,74.945
1.0603,75.321,75.042
1.1388,75.079,74.971
1.2174,74.797,74.791
1.2959,74.69,74.615
1.3744,74.884,75.221
1.453,75.169,75.772
1.5315,75.365,75.199
1.6101,75.325,74.198
1.6886,75.146,74.287
1.7671,74.989,74.918
1.8457,74.908,75.279
1.9242,74.93,75.305
2.0028,74.974,75.163
2.0813,75.022,74.972
2.1598,75.05,75.157
2.2384,75.035,75.262
2.3169,74.95,75.163
2.3955,74.887,75.223
2.474,74.907,74.908
2.5525,75.058,73.897
2.6311,75.173,74.034
2.7096,75.099,75.386
2.7882,74.884,76.174
2.8667,74.619,75.257
2.9452,74.608,74.716
3.0238,74.819,74.868
3.1023,75.098,74.701
3.1809,75.278,74.831
3.2594,75.286,75.544
3.3379,75.239,75.47
3.4165,75.19,74.885
3.495,75.177,74.629
3.5736,75.032,74.604
3.6521,74.763,74.763
3.7306,74.526,75.281
3.8092,74.497,75.329
3.8877,74.803,74.978
3.9663,75.204,74.901
4.0448,75.47,74.938
4.1233,75.391,75.053
4.2019,75.047,75.093
4.2804,74.779,75.04
4.359,74.736,75.062
4.4375,75.011,75.138
4.516,75.236,74.853
4.5946,75.205,74.715
4.6731,74.987,75.136
4.7517,74.703,75.147
4.8302,74.695,75.057
4.9087,74.901,75.374
4.9873,75.146,75.069
5.0658,75.248,74.174
5.1444,75.142,74.109
5.2229,74.99,74.722
5.3014,74.905,75.668
5.38,74.975,75.929
5.4585,75.086,75.158
5.5371,75.117,74.869
5.6156,75.061,75.54
5.6941,74.93,75.357
5.7727,74.888,73.965
5.8512,74.977,73.579
5.9298,75.125,74.707
6.0083,75.25,75.978
6.0868,75.161,75.649
6.1654,74.882,74.874
6.2439,74.576,74.46


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_457.csv <==
x,qOut,qIn
0.03927,74.646,76.357
0.11781,74.626,75.754
0.19635,74.886,74.605
0.27489,75.228,74.219
0.35343,75.449,74.46
0.43197,75.376,74.676
0.51051,75.137,75.091
0.58905,74.896,75.386
0.66759,74.811,74.987
0.74613,74.848,75.018
0.82467,74.84,75.62
0.90321,74.762,75.41
0.98175,74.622,74.132
1.0603,74.695,74.211
1.1388,75.022,75.128
1.2174,75.423,75.61
1.2959,75.697,75.341
1.3744,75.485,74.866
1.453,74.954,74.712
1.5315,74.462,74.796
1.6101,74.374,75.333
1.6886,74.728,75.437
1.7671,75.155,74.712
1.8457,75.438,74.564
1.9242,75.415,75.012
2.0028,75.211,74.809
2.0813,74.962,74.853
2.1598,74.766,75.386
2.2384,74.705,74.976
2.3169,74.804,74.421
2.3955,74.995,74.868
2.474,75.17,75.471
2.5525,75.217,75.88
2.6311,75.101,75.571
2.7096,74.964,74.657
2.7882,74.897,74.175
2.8667,74.969,74.353
2.9452,75.027,74.934
3.0238,74.989,75.536
3.1023,74.903,75.227
3.1809,74.843,74.451
3.2594,74.903,74.998
3.3379,74.978,75.672
3.4165,75.009,75.001
3.495,74.952,74.422
3.5736,74.974,75.554
3.6521,75.134,76.15
3.7306,75.321,75.233
3.8092,75.401,74.109
3.8877,75.156,74.493
3.9663,74.78,75.266
4.0448,74.515,75.211
4.1233,74.589,74.407
4.2019,74.904,74.629
4.2804,75.163,75.402
4.359,75.247,75.535
4.4375,75.083,74.878
4.516,74.925,74.686
4.5946,74.925,74.711
4.6731,75.059,74.695
4.7517,75.273,75.241
4.8302,75.356,75.701
4.9087,75.256,75.432
4.9873,75.037,74.921
5.0658,74.781,74.658
5.1444,74.663,74.604
5.2229,74.707,74.72
5.3014,74.849,75.113
5.38,75.016,75.414
5.4585,75.112,75.475
5.5371,75.109,75.416
5.6156,75.025,74.907
5.6941,74.88,74.354
5.7727,74.775,74.719
5.8512,74.806,75.372
5.9298,74.969,75.336
6.0083,75.24,74.455
6.0868,75.383,74.098
6.1654,75.267,74.576
6.2439,74.977,75.59


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_458.csv <==
x,qOut,qIn
0.03927,75.186,74.859
0.11781,75.08,74.555
0.19635,74.824,75.016
0.27489,74.598,75.878
0.35343,74.589,75.578
0.43197,74.853,74.525
0.51051,75.206,74.21
0.58905,75.484,74.636
0.66759,75.545,75.311
0.74613,75.371,75.736
0.82467,75.088,75.487
0.90321,74.828,74.623
0.98175,74.713,74.288
1.0603,74.729,74.866
1.1388,74.794,75.488
1.2174,74.88,75.525
1.2959,74.97,74.801
1.3744,75.114,74.443
1.453,75.233,74.565
1.5315,75.244,74.814
1.6101,75.066,74.931
1.6886,74.815,75.303
1.7671,74.727,75.635
1.8457,74.841,75.122
1.9242,75.156,75.097
2.0028,75.313,75.592
2.0813,75.202,75.172
2.1598,74.958,74.488
2.2384,74.763,74.166
2.3169,74.871,74.552
2.3955,75.069,75.489
2.474,75.156,76.005
2.5525,74.951,75.296
2.6311,74.662,74.539
2.7096,74.581,74.285
2.7882,74.74,74.519
2.8667,75.106,75.255
2.9452,75.371,75.188
3.0238,75.46,74.725
3.1023,75.391,75.252
3.1809,75.205,75.978
3.2594,74.956,75.053
3.3379,74.722,73.95
3.4165,74.605,74.231
3.495,74.696,75.768
3.5736,74.999,75.848
3.6521,75.298,74.672
3.7306,75.412,74.298
3.8092,75.18,75.321
3.8877,74.759,75.581
3.9663,74.505,75.112
4.0448,74.541,74.811
4.1233,74.918,75.216
4.2019,75.28,74.944
4.2804,75.419,74.216
4.359,75.327,74.328
4.4375,75.033,75.086
4.516,74.801,75.279
4.5946,74.751,75.303
4.6731,74.856,75.319
4.7517,75.057,75.186
4.8302,75.165,74.744
4.9087,75.155,74.534
4.9873,75.092,74.969
5.0658,75.057,75.455
5.1444,75.125,75.346
5.2229,75.164,74.902
5.3014,75.084,74.44
5.38,74.812,74.422
5.4585,74.558,74.916
5.5371,74.529,75.27
5.6156,74.722,75.102
5.6941,75.081,75.635
5.7727,75.324,75.986
5.8512,75.349,75.032
5.9298,75.201,74.409
6.0083,74.95,74.901
6.0868,74.832,74.897
6.1654,74.899,74.725
6.2439,75.055,74.956


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_459.csv <==
x,qOut,qIn
0.03927,75.141,75.007
0.11781,74.961,76.266
0.19635,74.809,76.24
0.27489,74.772,74.678
0.35343,74.91,73.871
0.43197,75.08,74.278
0.51051,75.142,74.609
0.58905,75.072,75.275
0.66759,74.876,75.863
0.74613,74.75,75.254
0.82467,74.759,74.316
0.90321,74.854,74.274
0.98175,74.963,75.745
1.0603,75.004,76.006
1.1388,75.073,74.944
1.2174,75.206,74.467
1.2959,75.428,75.206
1.3744,75.478,75.405
1.453,75.199,74.742
1.5315,74.743,74.167
1.6101,74.327,74.704
1.6886,74.414,75.444
1.7671,74.835,75.487
1.8457,75.273,74.867
1.9242,75.413,74.595
2.0028,75.184,75.077
2.0813,74.919,75.462
2.1598,74.825,75.24
2.2384,75.062,74.59
2.3169,75.332,74.793
2.3955,75.379,75.131
2.474,75.203,74.747
2.5525,74.858,74.677
2.6311,74.673,75.216
2.7096,74.69,75.522
2.7882,74.824,75.754
2.8667,74.975,75.215
2.9452,75.058,74.196
3.0238,75.087,74.057
3.1023,75.079,74.72
3.1809,75.051,75.348
3.2594,75.043,75.574
3.3379,75.048,75.457
3.4165,75.029,75.113
3.495,74.941,75.331
3.5736,74.792,75.128
3.6521,74.722,74.376
3.7306,74.8,74.436
3.8092,75.071,75.01
3.8877,75.357,74.907
3.9663,75.437,74.943
4.0448,75.261,75.456
4.1233,74.822,75.325
4.2019,74.486,74.576
4.2804,74.484,74.406
4.359,74.77,74.884
4.4375,75.243,75.386
4.516,75.562,75.379
4.5946,75.587,75.048
4.6731,75.358,74.778
4.7517,74.951,75.039
4.8302,74.663,75.104
4.9087,74.6,74.91
4.9873,74.715,74.975
5.0658,74.935,75.39
5.1444,75.119,75.269
5.2229,75.195,74.744
5.3014,75.148,74.527
5.38,74.968,74.81
5.4585,74.807,75.039
5.5371,74.796,75.253
5.6156,74.925,75.362
5.6941,75.149,74.739
5.7727,75.241,74.487
5.8512,75.162,74.871
5.9298,75.004,74.891
6.0083,74.883,74.934
6.0868,74.943,75.285
6.1654,75.085,75.161
6.2439,75.19,74.585


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_460.csv <==
x,qOut,qIn
0.03927,74.787,75.194
0.11781,74.817,75.39
0.19635,74.891,75.107
0.27489,74.99,74.877
0.35343,75.097,74.782
0.43197,75.18,74.874
0.51051,75.198,75.114
0.58905,75.161,75.174
0.66759,75.088,74.95
0.74613,75.064,74.997
0.82467,75.067,74.963
0.90321,75.049,74.598
0.98175,74.958,74.944
1.0603,74.844,75.49
1.1388,74.821,75.284
1.2174,74.898,74.901
1.2959,75.061,74.644
1.3744,75.137,74.703
1.453,75.087,75.286
1.5315,74.979,75.565
1.6101,74.895,74.809
1.6886,74.935,74.537
1.7671,75.019,74.973
1.8457,75.068,75.407
1.9242,75.009,75.306
2.0028,74.899,74.919
2.0813,74.854,74.807
2.1598,74.9,75.083
2.2384,75.042,75.412
2.3169,75.13,74.692
2.3955,75.105,73.828
2.474,75.015,74.38
2.5525,74.923,75.66
2.6311,74.945,75.699
2.7096,75.024,75.111
2.7882,75.086,74.868
2.8667,75.059,75.67
2.9452,74.991,75.65
3.0238,74.983,74.477
3.1023,75.047,73.699
3.1809,75.173,74.058
3.2594,75.204,75.136
3.3379,75.085,76.294
3.4165,74.87,76.365
3.495,74.636,75.254
3.5736,74.543,74.399
3.6521,74.625,74.093
3.7306,74.845,74.412
3.8092,75.151,75.45
3.8877,75.44,75.714
3.9663,75.572,74.979
4.0448,75.468,74.377
4.1233,75.069,74.413
4.2019,74.567,74.782
4.2804,74.282,75.387
4.359,74.335,75.548
4.4375,74.783,75.094
4.516,75.363,74.951
4.5946,75.754,74.984
4.6731,75.78,75.157
4.7517,75.287,75.071
4.8302,74.674,74.835
4.9087,74.445,74.93
4.9873,74.624,74.851
5.0658,75.128,74.75
5.1444,75.291,75.051
5.2229,75.069,75.059
5.3014,74.731,74.519
5.38,74.584,74.781
5.4585,74.835,75.75
5.5371,75.18,75.703
5.6156,75.402,74.706
5.6941,75.325,74.576
5.7727,75.117,75.512
5.8512,74.973,75.604
5.9298,74.931,74.706
6.0083,74.99,74.928
6.0868,74.985,75.407
6.1654,74.913,74.674
6.2439,74.827,74.379


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_461.csv <==
x,qOut,qIn
0.03927,74.652,74.643
0.11781,74.791,75.019
0.19635,75.088,75.12
0.27489,75.371,74.606
0.35343,75.46,74.05
0.43197,75.182,74.676
0.51051,74.784,75.723
0.58905,74.524,75.924
0.66759,74.637,75.147
0.74613,74.973,74.754
0.82467,75.252,74.72
0.90321,75.378,74.9
0.98175,75.299,75.367
1.0603,75.217,75.571
1.1388,75.171,75.007
1.2174,75.109,74.282
1.2959,74.964,74.329
1.3744,74.724,74.718
1.453,74.557,75.154
1.5315,74.556,75.543
1.6101,74.785,75.124
1.6886,75.105,74.815
1.7671,75.339,75.208
1.8457,75.405,75.345
1.9242,75.24,74.817
2.0028,75.014,74.541
2.0813,74.921,74.755
2.1598,74.971,75.334
2.2384,75.132,75.256
2.3169,75.09,74.793
2.3955,74.844,74.994
2.474,74.583,75.161
2.5525,74.52,74.797
2.6311,74.782,74.611
2.7096,75.132,74.75
2.7882,75.383,75.487
2.8667,75.376,76.202
2.9452,75.191,75.127
3.0238,74.988,73.773
3.1023,74.851,74.196
3.1809,74.837,75.248
3.2594,74.893,75.587
3.3379,74.991,75.808
3.4165,75.092,75.164
3.495,75.156,74.051
3.5736,75.09,74.364
3.6521,74.929,75.274
3.7306,74.785,74.968
3.8092,74.778,74.317
3.8877,74.985,75.276
3.9663,75.232,75.905
4.0448,75.35,75.379
4.1233,75.189,74.749
4.2019,74.848,74.886
4.2804,74.647,75.013
4.359,74.706,74.738
4.4375,75.091,74.942
4.516,75.417,75.548
4.5946,75.408,75.443
4.6731,75.101,74.828
4.7517,74.604,74.578
4.8302,74.415,75.052
4.9087,74.579,75.387
4.9873,74.917,74.962
5.0658,75.222,74.372
5.1444,75.335,74.384
5.2229,75.3,74.826
5.3014,75.172,75.543
5.38,75.001,75.881
5.4585,74.859,75.384
5.5371,74.835,74.635
5.6156,74.926,74.24
5.6941,75.11,74.498
5.7727,75.216,75.154
5.8512,75.191,75.505
5.9298,75.083,75.1
6.0083,74.96,74.84
6.0868,74.881,75.446
6.1654,74.792,75.688
6.2439,74.708,75.048


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_462.csv <==
x,qOut,qIn
0.03927,74.757,74.659
0.11781,75.155,75.243
0.19635,75.488,75.532
0.27489,75.614,75.179
0.35343,75.424,74.611
0.43197,74.986,74.466
0.51051,74.539,74.578
0.58905,74.278,74.766
0.66759,74.363,75.355
0.74613,74.738,75.743
0.82467,75.2,75.34
0.90321,75.549,74.665
0.98175,75.603,74.364
1.0603,75.296,75.113
1.1388,74.919,75.984
1.2174,74.713,75.465
1.2959,74.881,74.436
1.3744,75.158,74.768
1.453,75.212,75.231
1.5315,75.022,75.139
1.6101,74.632,74.759
1.6886,74.507,74.843
1.7671,74.706,75.076
1.8457,75.053,75.15
1.9242,75.345,74.808
2.0028,75.343,74.491
2.0813,75.154,74.789
2.1598,74.953,75.319
2.2384,74.916,75.323
2.3169,75.071,74.887
2.3955,75.22,74.763
2.474,75.249,75.478
2.5525,75.074,75.551
2.6311,74.883,74.462
2.7096,74.828,74.303
2.7882,74.895,75.108
2.8667,75.033,75.095
2.9452,75.047,74.795
3.0238,74.957,75.16
3.1023,74.845,75.367
3.1809,74.799,74.861
3.2594,74.85,74.568
3.3379,74.947,74.82
3.4165,75.055,75.311
3.495,75.148,75.728
3.5736,75.212,75.313
3.6521,75.207,74.414
3.7306,75.125,74.123
3.8092,74.965,74.704
3.8877,74.825,75.371
3.9663,74.792,75.745
4.0448,74.869,75.196
4.1233,75.038,74.268
4.2019,75.144,74.459
4.2804,75.112,75.164
4.359,74.995,75.507
4.4375,74.865,75.059
4.516,74.914,74.86
4.5946,75.084,75.108
4.6731,75.226,75.388
4.7517,75.185,75.668
4.8302,74.92,75.167
4.9087,74.688,74.197
4.9873,74.64,74.069
5.0658,74.889,74.81
5.1444,75.168,75.128
5.2229,75.239,75.48
5.3014,75.103,75.678
5.38,74.815,74.864
5.4585,74.719,74.974
5.5371,74.851,75.671
5.6156,75.086,74.967
5.6941,75.278,73.459
5.7727,75.325,73.921
5.8512,75.285,75.365
5.9298,75.181,76.105
6.0083,75.022,75.528
6.0868,74.768,75.095
6.1654,74.558,74.957
6.2439,74.52,74.68


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_463.csv <==
x,qOut,qIn
0.03927,75.264,75.419
0.11781,75.281,75.152
0.19635,75.143,74.637
0.27489,74.967,74.93
0.35343,74.867,75.186
0.43197,74.873,74.915
0.51051,74.95,75.14
0.58905,75.059,75.12
0.66759,75.167,74.764
0.74613,75.174,74.935
0.82467,75.031,74.917
0.90321,74.825,74.771
0.98175,74.666,74.889
1.0603,74.768,75.253
1.1388,75.027,75.496
1.2174,75.266,75.111
1.2959,75.305,74.799
1.3744,75.132,74.989
1.453,74.959,74.891
1.5315,74.894,74.644
1.6101,75.013,74.764
1.6886,75.119,75.369
1.7671,75.1,75.594
1.8457,74.986,74.807
1.9242,74.832,74.311
2.0028,74.785,74.754
2.0813,74.846,75.261
2.1598,74.972,75.831
2.2384,75.115,75.656
2.3169,75.21,74.358
2.3955,75.2,73.785
2.474,75.089,74.996
2.5525,74.892,76.163
2.6311,74.765,75.407
2.7096,74.794,74.615
2.7882,74.927,74.745
2.8667,75.096,75.036
2.9452,75.104,74.608
3.0238,74.975,74.49
3.1023,74.834,75.268
3.1809,74.816,75.926
3.2594,75.006,75.251
3.3379,75.212,74.528
3.4165,75.284,74.761
3.495,75.087,75.125
3.5736,74.822,74.575
3.6521,74.767,74.213
3.7306,74.941,74.535
3.8092,75.304,75.035
3.8877,75.414,75.225
3.9663,75.185,75.54
4.0448,74.818,75.859
4.1233,74.561,75.68
4.2019,74.708,75.116
4.2804,75.051,74.467
4.359,75.36,73.986
4.4375,75.424,74.517
4.516,75.242,75.387
4.5946,74.961,75.596
4.6731,74.697,75.327
4.7517,74.548,74.827
4.8302,74.512,74.339
4.9087,74.585,74.408
4.9873,74.767,75.327
5.0658,75.049,75.632
5.1444,75.404,74.855
5.2229,75.667,74.616
5.3014,75.694,75.116
5.38,75.35,75.501
5.4585,74.787,75.007
5.5371,74.424,74.479
5.6156,74.418,74.592
5.6941,74.842,75.26
5.7727,75.25,75.628
5.8512,75.362,75.449
5.9298,75.193,74.684
6.0083,74.814,74.207
6.0868,74.641,74.762
6.1654,74.755,75.231
6.2439,75.019,75.242


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_464.csv <==
x,qOut,qIn
0.03927,74.853,75.083
0.11781,74.719,74.798
0.19635,74.781,74.517
0.27489,74.929,74.412
0.35343,75.027,74.971
0.43197,74.904,75.55
0.51051,74.739,75.454
0.58905,74.695,74.887
0.66759,74.913,74.516
0.74613,75.207,74.517
0.82467,75.332,74.829
0.90321,75.272,75.48
0.98175,75.06,75.563
1.0603,75.022,74.91
1.1388,75.127,74.756
1.2174,75.209,75.117
1.2959,75.084,74.786
1.3744,74.78,74.48
1.453,74.62,74.955
1.5315,74.701,75.497
1.6101,75.061,75.417
1.6886,75.28,75.166
1.7671,75.19,74.955
1.8457,74.916,74.649
1.9242,74.638,74.41
2.0028,74.701,74.68
2.0813,74.991,75.176
2.1598,75.291,75.4
2.2384,75.392,75.728
2.3169,75.204,75.827
2.3955,74.916,75.066
2.474,74.703,74.113
2.5525,74.722,74.169
2.6311,74.929,74.751
2.7096,75.171,75.026
2.7882,75.331,75.134
2.8667,75.308,75.129
2.9452,75.078,75.139
3.0238,74.77,75.299
3.1023,74.55,75.302
3.1809,74.571,75.093
3.2594,74.866,74.757
3.3379,75.263,74.623
3.4165,75.57,75.13
3.495,75.608,75.026
3.5736,75.262,74.215
3.6521,74.762,74.433
3.7306,74.384,75.565
3.8092,74.382,76.218
3.8877,74.691,75.332
3.9663,75.04,74.182
4.0448,75.285,74.216
4.1233,75.317,75.624
4.2019,75.248,75.511
4.2804,75.163,74.389
4.359,75.087,74.723
4.4375,75.027,75.502
4.516,74.919,74.923
4.5946,74.79,74.634
4.6731,74.703,74.858
4.7517,74.72,75.101
4.8302,74.882,75.13
4.9087,75.115,75.379
4.9873,75.308,75.602
5.0658,75.357,75.074
5.1444,75.182,74.363
5.2229,74.932,74.229
5.3014,74.762,74.871
5.38,74.818,75.921
5.4585,75.02,75.342
5.5371,75.156,74.065
5.6156,75.154,74.084
5.6941,74.976,74.926
5.7727,74.834,75.427
5.8512,74.841,75.796
5.9298,74.974,75.233
6.0083,75.187,74.352
6.0868,75.319,74.808
6.1654,75.29,75.623
6.2439,75.121,75.651


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_465.csv <==
x,qOut,qIn
0.03927,74.52,75.173
0.11781,74.807,74.952
0.19635,75.145,74.755
0.27489,75.369,75.013
0.35343,75.357,74.982
0.43197,75.222,74.952
0.51051,75.033,75.363
0.58905,74.822,75.097
0.66759,74.609,74.332
0.74613,74.49,74.497
0.82467,74.587,74.992
0.90321,74.871,75.19
0.98175,75.283,74.929
1.0603,75.544,75.04
1.1388,75.527,75.514
1.2174,75.302,75.53
1.2959,74.973,74.861
1.3744,74.83,74.612
1.453,74.887,74.708
1.5315,75.033,74.765
1.6101,75.147,75.403
1.6886,75.106,75.72
1.7671,74.951,75.055
1.8457,74.769,74.609
1.9242,74.651,74.858
2.0028,74.685,74.933
2.0813,74.847,74.753
2.1598,75.064,74.448
2.2384,75.261,75.261
2.3169,75.342,76.083
2.3955,75.272,75.432
2.474,75.094,74.439
2.5525,74.86,74.76
2.6311,74.742,75.091
2.7096,74.809,74.848
2.7882,75.002,75.069
2.8667,75.243,75.316
2.9452,75.313,74.698
3.0238,75.16,74.39
3.1023,74.889,75.077
3.1809,74.633,75.355
3.2594,74.623,74.821
3.3379,74.823,74.926
3.4165,75.098,75.288
3.495,75.314,75.329
3.5736,75.334,74.753
3.6521,75.182,74.184
3.7306,74.967,74.716
3.8092,74.81,76.19
3.8877,74.84,76.15
3.9663,74.963,74.755
4.0448,75.062,73.832
4.1233,75.021,74.512
4.2019,74.891,74.948
4.2804,74.835,74.866
4.359,74.9,75.347
4.4375,75.101,75.781
4.516,75.223,75
4.5946,75.163,74.44
4.6731,74.98,74.672
4.7517,74.761,75.765
4.8302,74.754,75.995
4.9087,74.966,74.882
4.9873,75.247,73.831
5.0658,75.438,74.188
5.1444,75.273,75.085
5.2229,74.868,75.587
5.3014,74.497,75.211
5.38,74.445,74.684
5.4585,74.795,75.086
5.5371,75.207,75.587
5.6156,75.452,75.396
5.6941,75.335,74.652
5.7727,75.084,74.351
5.8512,74.975,74.307
5.9298,75.028,74.579
6.0083,75.202,75.431
6.0868,75.12,75.745
6.1654,74.828,75.361
6.2439,74.547,75.1


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_466.csv <==
x,qOut,qIn
0.03927,75.405,74.965
0.11781,75.322,75.723
0.19635,74.985,75.465
0.27489,74.61,74.762
0.35343,74.447,74.768
0.43197,74.739,75.091
0.51051,75.205,75.14
0.58905,75.534,74.653
0.66759,75.439,74.462
0.74613,74.952,74.898
0.82467,74.498,75.068
0.90321,74.331,75.13
0.98175,74.63,75.35
1.0603,75.062,75.119
1.1388,75.368,74.701
1.2174,75.481,74.945
1.2959,75.375,75.02
1.3744,75.225,74.676
1.453,75.108,75.058
1.5315,75.025,75.554
1.6101,74.961,75.077
1.6886,74.854,74.63
1.7671,74.75,74.947
1.8457,74.703,75.37
1.9242,74.761,75.269
2.0028,74.911,74.968
2.0813,75.074,74.677
2.1598,75.181,74.379
2.2384,75.173,74.435
2.3169,75.057,75.256
2.3955,74.932,75.863
2.474,74.871,75.427
2.5525,74.935,74.514
2.6311,75.053,74.744
2.7096,75.126,75.437
2.7882,75.137,75.344
2.8667,75.081,74.568
2.9452,75.069,74.669
3.0238,75.094,75.328
3.1023,75.092,75.44
3.1809,74.993,74.119
3.2594,74.785,74.103
3.3379,74.635,75.494
3.4165,74.643,76.031
3.495,74.882,75.28
3.5736,75.183,74.733
3.6521,75.348,74.56
3.7306,75.327,74.677
3.8092,75.105,74.994
3.8877,74.93,75.481
3.9663,74.911,75.452
4.0448,74.989,74.585
4.1233,75.074,74.079
4.2019,74.994,74.778
4.2804,74.834,75.695
4.359,74.722,76.117
4.4375,74.777,75.19
4.516,74.994,74.491
4.5946,75.207,74.885
4.6731,75.302,75.257
4.7517,75.176,74.846
4.8302,74.939,74.466
4.9087,74.802,74.459
4.9873,74.822,74.952
5.0658,75.019,75.827
5.1444,75.094,75.861
5.2229,74.968,75.079
5.3014,74.777,74.334
5.38,74.697,74.458
5.4585,74.946,74.681
5.5371,75.32,74.832
5.6156,75.582,75.499
5.6941,75.514,75.809
5.7727,75.149,75.22
5.8512,74.773,74.599
5.9298,74.554,74.111
6.0083,74.612,74.169
6.0868,74.792,75.171
6.1654,75.02,75.792
6.2439,75.24,75.131


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_467.csv <==
x,qOut,qIn
0.03927,74.828,75.567
0.11781,74.784,75.26
0.19635,74.9,74.694
0.27489,75.092,74.084
0.35343,75.262,74.578
0.43197,75.316,75.189
0.51051,75.263,75.063
0.58905,75.135,75.281
0.66759,74.961,75.772
0.74613,74.799,75.118
0.82467,74.715,74.19
0.90321,74.739,74.236
0.98175,74.882,75.201
1.0603,75.108,75.402
1.1388,75.331,75.315
1.2174,75.444,75.306
1.2959,75.345,74.767
1.3744,74.978,74.476
1.453,74.591,74.861
1.5315,74.407,75.255
1.6101,74.617,75.328
1.6886,75.06,74.724
1.7671,75.402,74.17
1.8457,75.483,74.859
1.9242,75.184,75.961
2.0028,74.788,75.661
2.0813,74.605,74.789
2.1598,74.69,74.538
2.2384,75.038,75.208
2.3169,75.298,75.273
2.3955,75.327,74.899
2.474,75.169,74.695
2.5525,74.909,74.366
2.6311,74.801,74.344
2.7096,74.836,75.166
2.7882,74.915,75.942
2.8667,74.93,75.952
2.9452,74.885,75.141
3.0238,74.916,74.195
3.1023,75.043,74.35
3.1809,75.257,75.403
3.2594,75.35,75.413
3.3379,75.272,74.859
3.4165,75.094,74.703
3.495,74.912,74.826
3.5736,74.802,74.684
3.6521,74.714,74.743
3.7306,74.664,75.281
3.8092,74.68,75.599
3.8877,74.908,75.002
3.9663,75.245,74.546
4.0448,75.502,74.818
4.1233,75.481,75.053
4.2019,75.145,74.815
4.2804,74.818,74.907
4.359,74.69,75.432
4.4375,74.9,76.044
4.516,75.099,75.511
4.5946,75.075,74.236
4.6731,74.898,73.806
4.7517,74.693,75.148
4.8302,74.771,75.623
4.9087,75.02,74.851
4.9873,75.25,74.577
5.0658,75.272,74.744
5.1444,75.057,74.774
5.2229,74.814,75.226
5.3014,74.697,75.222
5.38,74.826,74.548
5.4585,75.105,75.076
5.5371,75.358,76.01
5.6156,75.461,75.587
5.6941,75.311,74.378
5.7727,74.972,74.503
5.8512,74.686,75.189
5.9298,74.587,75.309
6.0083,74.769,74.382
6.0868,74.997,74.451
6.1654,75.077,75.41
6.2439,75.007,75.807


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_468.csv <==
x,qOut,qIn
0.03927,75.076,74.871
0.11781,75.29,74.861
0.19635,75.321,75.29
0.27489,75.21,75.445
0.35343,75.028,75.181
0.43197,74.977,74.386
0.51051,75.01,73.833
0.58905,75.031,74.826
0.66759,74.941,76.312
0.74613,74.805,75.783
0.82467,74.774,74.633
0.90321,74.867,73.886
0.98175,75.068,74.055
1.0603,75.18,75.161
1.1388,75.18,75.87
1.2174,75.131,75.627
1.2959,75.111,75.529
1.3744,75.141,75.402
1.453,75.091,74.631
1.5315,74.937,74.1
1.6101,74.68,74.571
1.6886,74.613,75.105
1.7671,74.825,75.16
1.8457,75.151,75.182
1.9242,75.393,75.562
2.0028,75.185,75.342
2.0813,74.725,74.814
2.1598,74.369,74.639
2.2384,74.463,74.846
2.3169,75.012,74.961
2.3955,75.579,74.881
2.474,75.855,74.802
2.5525,75.581,74.625
2.6311,74.96,74.817
2.7096,74.479,75.481
2.7882,74.348,75.71
2.8667,74.684,75.26
2.9452,75.082,74.914
3.0238,75.339,74.629
3.1023,75.415,74.657
3.1809,75.302,75.12
3.2594,75.106,75.36
3.3379,74.918,75.038
3.4165,74.792,74.428
3.495,74.773,75.102
3.5736,74.792,75.842
3.6521,74.812,74.964
3.7306,74.853,73.88
3.8092,74.943,74.973
3.8877,75.126,76.049
3.9663,75.295,75.434
4.0448,75.354,74.504
4.1233,75.213,74.584
4.2019,74.961,75.092
4.2804,74.793,75.444
4.359,74.777,75.297
4.4375,74.94,74.987
4.516,75.079,74.996
4.5946,75.102,75.051
4.6731,75.033,75.213
4.7517,74.919,75.061
4.8302,74.869,74.538
4.9087,74.891,74.257
4.9873,74.961,74.434
5.0658,75.055,75.168
5.1444,75.12,75.528
5.2229,75.116,75.293
5.3014,75.057,75.016
5.38,74.969,75.023
5.4585,74.969,74.964
5.5371,75.065,74.938
5.6156,75.188,75.255
5.6941,75.258,75.246
5.7727,75.194,74.582
5.8512,75.036,74.387
5.9298,74.84,74.936
6.0083,74.664,75.227
6.0868,74.566,75.005
6.1654,74.61,75.136
6.2439,74.788,75.3


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_469.csv <==
x,qOut,qIn
0.03927,74.784,74.347
0.11781,74.852,74.789
0.19635,74.946,75.605
0.27489,75.046,75.658
0.35343,75.138,74.835
0.43197,75.183,74.302
0.51051,75.125,74.159
0.58905,74.98,74.736
0.66759,74.781,75.6
0.74613,74.714,75.727
0.82467,74.853,75.409
0.90321,75.107,74.978
0.98175,75.363,74.684
1.0603,75.341,74.497
1.1388,75.089,74.471
1.2174,74.812,74.899
1.2959,74.738,75.653
1.3744,74.959,75.547
1.453,75.156,75.05
1.5315,75.144,75.037
1.6101,74.785,75.191
1.6886,74.479,75.231
1.7671,74.541,75.168
1.8457,74.907,74.373
1.9242,75.442,73.953
2.0028,75.641,75.22
2.0813,75.406,75.881
2.1598,74.94,74.73
2.2384,74.503,74.097
2.3169,74.491,75.505
2.3955,74.778,76.399
2.474,75.147,75.503
2.5525,75.389,74.084
2.6311,75.441,74.299
2.7096,75.368,74.904
2.7882,75.222,75.187
2.8667,75.049,75.321
2.9452,74.867,75.113
3.0238,74.723,74.788
3.1023,74.655,74.781
3.1809,74.698,74.743
3.2594,74.82,74.967
3.3379,74.97,75.354
3.4165,75.114,75.211
3.495,75.229,75.155
3.5736,75.29,75.415
3.6521,75.224,75.348
3.7306,75.043,74.979
3.8092,74.771,74.43
3.8877,74.65,74.281
3.9663,74.764,74.584
4.0448,75.001,75.246
4.1233,75.216,75.474
4.2019,75.161,75.198
4.2804,74.947,75.036
4.359,74.76,74.691
4.4375,74.783,74.582
4.516,75.003,75.153
4.5946,75.239,75.4
4.6731,75.385,75.107
4.7517,75.366,75.213
4.8302,75.209,75.458
4.9087,74.951,75.026
4.9873,74.687,74.569
5.0658,74.519,74.743
5.1444,74.604,74.96
5.2229,74.878,75.015
5.3014,75.178,74.887
5.38,75.335,75.017
5.4585,75.211,75.26
5.5371,74.954,75.111
5.6156,74.752,75.051
5.6941,74.78,75.274
5.7727,75.008,74.827
5.8512,75.242,74.173
5.9298,75.362,74.552
6.0083,75.276,75.963
6.0868,75.076,75.949
6.1654,74.888,75.004
6.2439,74.776,74.431


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_470.csv <==
x,qOut,qIn
0.03927,74.601,74.512
0.11781,74.756,74.621
0.19635,75.101,75.365
0.27489,75.445,75.349
0.35343,75.595,74.533
0.43197,75.362,74.492
0.51051,74.948,74.999
0.58905,74.62,75.77
0.66759,74.632,76.004
0.74613,74.923,75.171
0.82467,75.189,74.416
0.90321,75.286,74.655
0.98175,75.114,75.271
1.0603,74.888,74.96
1.1388,74.766,74.427
1.2174,74.767,74.422
1.2959,74.878,74.813
1.3744,74.946,75.544
1.453,74.933,76.189
1.5315,74.884,75.641
1.6101,74.85,74.07
1.6886,74.959,73.858
1.7671,75.182,74.868
1.8457,75.403,75.505
1.9242,75.497,74.977
2.0028,75.328,75.002
2.0813,75.016,75.404
2.1598,74.719,75.143
2.2384,74.595,74.53
2.3169,74.632,74.985
2.3955,74.763,75.61
2.474,74.959,75.113
2.5525,75.21,74.506
2.6311,75.426,75.133
2.7096,75.399,75.466
2.7882,75.124,75.151
2.8667,74.647,75.118
2.9452,74.452,74.815
3.0238,74.646,74.108
3.1023,75.029,74.325
3.1809,75.36,75.531
3.2594,75.348,75.929
3.3379,75.145,75.419
3.4165,74.937,74.892
3.495,74.904,74.605
3.5736,74.99,74.708
3.6521,75.059,75.003
3.7306,75.085,74.81
3.8092,75.074,75.103
3.8877,75.115,75.491
3.9663,75.114,75.045
4.0448,75.011,74.55
4.1233,74.757,74.417
4.2019,74.56,74.874
4.2804,74.612,75.612
4.359,74.885,75.543
4.4375,75.307,74.8
4.516,75.527,74.954
4.5946,75.414,75.316
4.6731,75.085,75.153
4.7517,74.7,74.54
4.8302,74.634,74.633
4.9087,74.829,75.46
4.9873,75.084,75.613
5.0658,75.195,74.112
5.1444,75.057,73.824
5.2229,74.849,75.034
5.3014,74.722,76.005
5.38,74.805,75.939
5.4585,75.028,75.267
5.5371,75.229,74.597
5.6156,75.32,74.55
5.6941,75.229,74.933
5.7727,75.056,74.867
5.8512,74.941,74.841
5.9298,74.922,75.28
6.0083,75.011,75.278
6.0868,75.021,74.817
6.1654,74.892,74.833
6.2439,74.715,74.962


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_471.csv <==
x,qOut,qIn
0.03927,74.903,75.465
0.11781,75.001,75.508
0.19635,75.135,75.45
0.27489,75.187,75.355
0.35343,75.048,74.747
0.43197,74.884,74.39
0.51051,74.886,74.637
0.58905,75.032,75.089
0.66759,75.254,75.458
0.74613,75.242,75.024
0.82467,74.999,74.286
0.90321,74.692,74.384
0.98175,74.514,75.377
1.0603,74.617,75.608
1.1388,74.887,75.313
1.2174,75.195,75.282
1.2959,75.424,74.99
1.3744,75.481,74.292
1.453,75.334,74.254
1.5315,75.066,75.155
1.6101,74.778,75.796
1.6886,74.707,74.986
1.7671,74.815,74.416
1.8457,74.959,74.883
1.9242,74.983,74.948
2.0028,74.85,74.602
2.0813,74.767,75.147
2.1598,74.841,75.642
2.2384,75.14,75.034
2.3169,75.401,74.812
2.3955,75.394,75.142
2.474,75.144,75.398
2.5525,74.733,75.433
2.6311,74.592,74.93
2.7096,74.76,74.36
2.7882,75.048,74.621
2.8667,75.24,75.224
2.9452,75.135,75.059
3.0238,74.909,74.753
3.1023,74.745,74.554
3.1809,74.807,74.843
3.2594,75.012,75.654
3.3379,75.183,75.876
3.4165,75.258,74.848
3.495,75.206,74.135
3.5736,75.161,74.685
3.6521,75.148,75.043
3.7306,75.128,74.952
3.8092,75.056,74.96
3.8877,74.92,75.593
3.9663,74.809,76.061
4.0448,74.763,75.685
4.1233,74.806,74.195
4.2019,74.859,73.445
4.2804,74.923,74.452
4.359,75.014,75.972
4.4375,75.153,75.559
4.516,75.246,74.684
4.5946,75.155,74.769
4.6731,74.912,75.037
4.7517,74.583,75.061
4.8302,74.506,75.081
4.9087,74.749,75.166
4.9873,75.161,74.968
5.0658,75.571,74.364
5.1444,75.656,74.771
5.2229,75.361,75.64
5.3014,74.876,75.575
5.38,74.435,74.897
5.4585,74.436,74.63
5.5371,74.77,74.695
5.6156,75.181,75.143
5.6941,75.41,75.454
5.7727,75.31,75.291
5.8512,75.071,74.924
5.9298,74.876,74.708
6.0083,74.889,74.771
6.0868,74.984,74.663
6.1654,75.004,74.548
6.2439,74.96,74.909


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_472.csv <==
x,qOut,qIn
0.03927,75.084,75.11
0.11781,75.02,75.212
0.19635,74.94,74.75
0.27489,74.872,74.379
0.35343,74.841,74.573
0.43197,74.857,74.807
0.51051,74.908,75.035
0.58905,74.97,75.327
0.66759,75.022,75.14
0.74613,75.018,74.878
0.82467,74.984,75.177
0.90321,74.977,75.617
0.98175,75.05,75.358
1.0603,75.202,74.55
1.1388,75.303,74.237
1.2174,75.273,74.806
1.2959,75.048,75.537
1.3744,74.77,75.365
1.453,74.602,74.888
1.5315,74.588,74.622
1.6101,74.734,74.409
1.6886,74.909,74.914
1.7671,75.062,75.852
1.8457,75.18,75.867
1.9242,75.254,75.057
2.0028,75.282,74.422
2.0813,75.233,74.079
2.1598,75.112,74.666
2.2384,74.928,75.919
2.3169,74.802,75.681
2.3955,74.819,74.427
2.474,74.938,74.071
2.5525,75.098,75.075
2.6311,75.081,75.696
2.7096,74.933,75.559
2.7882,74.807,74.925
2.8667,74.872,74.987
2.9452,75.154,74.957
3.0238,75.361,74.198
3.1023,75.339,74.234
3.1809,74.972,75.78
3.2594,74.646,76.076
3.3379,74.634,75.099
3.4165,74.859,74.965
3.495,75.173,75.557
3.5736,75.173,74.567
3.6521,74.984,73.641
3.7306,74.829,74.201
3.8092,74.935,75.437
3.8877,75.228,75.748
3.9663,75.357,75.486
4.0448,75.213,74.896
4.1233,74.749,74.588
4.2019,74.449,74.834
4.2804,74.544,74.974
4.359,74.926,74.775
4.4375,75.433,74.88
4.516,75.688,75.25
4.5946,75.56,75.393
4.6731,75.141,75.251
4.7517,74.564,74.762
4.8302,74.282,74.717
4.9087,74.413,75.231
4.9873,74.807,75.56
5.0658,75.278,75.089
5.1444,75.498,74.506
5.2229,75.394,74.69
5.3014,75.083,75.564
5.38,74.719,75.046
5.4585,74.618,74.191
5.5371,74.759,74.622
5.6156,74.998,75.184
5.6941,75.18,75.392
5.7727,75.208,75.117
5.8512,75.149,74.643
5.9298,75.071,74.729
6.0083,75.036,75.155
6.0868,75.05,75.348
6.1654,75.082,75.343
6.2439,75.102,75.079


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_473.csv <==
x,qOut,qIn
0.03927,74.683,75.977
0.11781,75.014,74.755
0.19635,75.243,73.652
0.27489,75.292,74.376
0.35343,75.129,75.718
0.43197,75.015,75.559
0.51051,75.029,74.867
0.58905,75.096,74.581
0.66759,75.118,74.876
0.74613,74.951,74.774
0.82467,74.735,74.757
0.90321,74.624,75.429
0.98175,74.752,75.807
1.0603,75.069,74.943
1.1388,75.338,74.114
1.2174,75.408,74.465
1.2959,75.154,75.412
1.3744,74.785,75.259
1.453,74.621,74.853
1.5315,74.722,74.961
1.6101,75.083,75.681
1.6886,75.267,75.799
1.7671,75.148,75.097
1.8457,74.882,74.197
1.9242,74.673,74.59
2.0028,74.824,75.238
2.0813,75.126,75.16
2.1598,75.341,75.112
2.2384,75.245,74.694
2.3169,74.926,74.162
2.3955,74.686,74.438
2.474,74.654,75.214
2.5525,74.897,75.672
2.6311,75.174,75.34
2.7096,75.358,75.06
2.7882,75.414,75.205
2.8667,75.328,75.53
2.9452,75.138,75.009
3.0238,74.928,74.107
3.1023,74.789,74.278
3.1809,74.803,75.341
3.2594,74.919,75.305
3.3379,74.966,74.933
3.4165,74.893,75.139
3.495,74.677,75.412
3.5736,74.583,74.946
3.6521,74.735,74.365
3.7306,75.05,74.366
3.8092,75.414,75.211
3.8877,75.565,75.672
3.9663,75.458,75.496
4.0448,75.181,75.116
4.1233,74.847,74.624
4.2019,74.648,74.594
4.2804,74.63,75.077
4.359,74.761,75.119
4.4375,74.998,74.609
4.516,75.226,74.704
4.5946,75.31,75.094
4.6731,75.214,75.517
4.7517,74.925,75.802
4.8302,74.683,75.232
4.9087,74.664,74.49
4.9873,74.848,74.398
5.0658,75.173,74.413
5.1444,75.378,74.81
5.2229,75.362,75.607
5.3014,75.171,75.506
5.38,74.88,74.549
5.4585,74.711,74.813
5.5371,74.699,75.562
5.6156,74.794,75.324
5.6941,74.931,74.642
5.7727,75.086,75.062
5.8512,75.255,75.353
5.9298,75.358,74.742
6.0083,75.311,74.301
6.0868,75.016,74.759
6.1654,74.685,75.227
6.2439,74.517,75.741


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_474.csv <==
x,qOut,qIn
0.03927,75.161,74.639
0.11781,75.505,74.01
0.19635,75.461,74.678
0.27489,75.121,75.671
0.35343,74.641,75.789
0.43197,74.481,75.293
0.51051,74.65,74.839
0.58905,74.97,74.804
0.66759,75.244,74.851
0.74613,75.302,74.628
0.82467,75.213,74.85
0.90321,75.079,75.448
0.98175,74.997,74.84
1.0603,74.966,74.304
1.1388,74.905,74.972
1.2174,74.814,75.673
1.2959,74.709,75.403
1.3744,74.761,74.708
1.453,74.988,74.596
1.5315,75.27,75.14
1.6101,75.472,74.985
1.6886,75.38,74.526
1.7671,75.088,74.856
1.8457,74.791,75.279
1.9242,74.691,75.191
2.0028,74.819,75.247
2.0813,74.967,75.197
2.1598,75.04,74.604
2.2384,74.975,74.814
2.3169,74.957,75.523
2.3955,75.036,75.23
2.474,75.142,74.766
2.5525,75.188,75.268
2.6311,75.068,75.395
2.7096,74.893,74.625
2.7882,74.77,74.27
2.8667,74.795,75.053
2.9452,74.929,75.313
3.0238,75.072,75.054
3.1023,75.166,74.918
3.1809,75.168,74.431
3.2594,75.089,74.568
3.3379,74.985,75.692
3.4165,74.919,76.37
3.495,74.95,75.663
3.5736,75.074,74.478
3.6521,75.177,73.876
3.7306,75.184,74.327
3.8092,75.036,75.374
3.8877,74.856,75.094
3.9663,74.783,74.266
4.0448,74.823,74.571
4.1233,74.955,75.809
4.2019,74.984,75.822
4.2804,74.913,74.947
4.359,74.849,74.304
4.4375,74.909,74.46
4.516,75.183,74.943
4.5946,75.469,75.592
4.6731,75.569,75.854
4.7517,75.294,75.275
4.8302,74.777,74.669
4.9087,74.414,74.347
4.9873,74.358,74.501
5.0658,74.677,75.074
5.1444,74.996,75.433
5.2229,75.178,75.624
5.3014,75.23,75.501
5.38,75.194,74.502
5.4585,75.087,74.121
5.5371,74.915,74.769
5.6156,74.777,75.105
5.6941,74.786,74.977
5.7727,75.059,75.208
5.8512,75.364,75.367
5.9298,75.477,75.265
6.0083,75.192,74.74
6.0868,74.725,74.68
6.1654,74.514,75.172
6.2439,74.656,75.465


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_475.csv <==
x,qOut,qIn
0.03927,74.674,75.226
0.11781,74.756,74.902
0.19635,75.067,74.519
0.27489,75.366,74.457
0.35343,75.401,74.575
0.43197,75.081,75.017
0.51051,74.758,75.678
0.58905,74.647,75.652
0.66759,74.907,74.728
0.74613,75.168,74.406
0.82467,75.196,74.845
0.90321,75.056,75.182
0.98175,74.873,74.666
1.0603,74.962,74.739
1.1388,75.172,75.567
1.2174,75.29,75.765
1.2959,75.11,75.117
1.3744,74.734,74.922
1.453,74.509,75.095
1.5315,74.556,75.274
1.6101,74.926,74.309
1.6886,75.273,73.786
1.7671,75.389,74.809
1.8457,75.268,75.824
1.9242,74.945,75.544
2.0028,74.705,75.152
2.0813,74.669,75.069
2.1598,74.803,74.974
2.2384,75.041,74.782
2.3169,75.234,74.618
2.3955,75.356,74.708
2.474,75.391,75.078
2.5525,75.329,75.286
2.6311,75.119,75.16
2.7096,74.82,75.001
2.7882,74.561,74.857
2.8667,74.476,74.726
2.9452,74.66,75.059
3.0238,75,75.66
3.1023,75.333,75.484
3.1809,75.511,74.535
3.2594,75.397,74.578
3.3379,75.086,74.947
3.4165,74.764,74.641
3.495,74.623,74.3
3.5736,74.745,74.914
3.6521,74.966,75.705
3.7306,75.146,76.007
3.8092,75.168,75.095
3.8877,75.065,74.366
3.9663,74.959,74.641
4.0448,74.928,75.452
4.1233,75.03,75.633
4.2019,75.189,74.901
4.2804,75.253,74.413
4.359,75.155,74.793
4.4375,74.85,75.137
4.516,74.551,74.829
4.5946,74.461,74.763
4.6731,74.602,74.654
4.7517,74.947,74.686
4.8302,75.264,75.668
4.9087,75.419,76.15
4.9873,75.393,75.008
5.0658,75.187,73.852
5.1444,74.991,74.587
5.2229,74.935,75.344
5.3014,74.997,75.409
5.38,75.124,75.797
5.4585,75.109,75.437
5.5371,74.961,74.281
5.6156,74.781,74.071
5.6941,74.682,75.089
5.7727,74.73,75.709
5.8512,74.873,75.406
5.9298,75.051,74.569
6.0083,75.218,74.563
6.0868,75.273,75.149
6.1654,75.141,75.361
6.2439,74.905,75.329


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_476.csv <==
x,qOut,qIn
0.03927,74.678,74.182
0.11781,74.447,75.195
0.19635,74.533,76.051
0.27489,74.822,75.202
0.35343,75.167,73.567
0.43197,75.298,74.299
0.51051,75.189,75.757
0.58905,74.95,75.733
0.66759,74.712,75.447
0.74613,74.699,75.663
0.82467,74.907,74.975
0.90321,75.198,74.323
0.98175,75.423,74.367
1.0603,75.37,74.727
1.1388,75.12,75.367
1.2174,74.859,75.546
1.2959,74.782,74.572
1.3744,74.889,74.459
1.453,74.943,75.273
1.5315,74.885,75.391
1.6101,74.705,74.827
1.6886,74.761,74.663
1.7671,75.086,74.928
1.8457,75.464,75.532
1.9242,75.649,75.266
2.0028,75.348,74.655
2.0813,74.851,74.686
2.1598,74.491,74.956
2.2384,74.57,75.048
2.3169,74.909,75.023
2.3955,75.16,75.086
2.474,75.218,75.035
2.5525,75.039,74.927
2.6311,74.892,75.2
2.7096,74.863,75.264
2.7882,74.922,74.796
2.8667,75.017,74.378
2.9452,75.076,74.743
3.0238,75.102,75.275
3.1023,75.094,75.301
3.1809,75.047,75.405
3.2594,74.957,75.784
3.3379,74.881,75.458
3.4165,74.862,74.432
3.495,74.936,74.04
3.5736,75.046,74.738
3.6521,75.123,75.366
3.7306,75.141,75.403
3.8092,75.089,75.072
3.8877,74.99,74.853
3.9663,74.86,74.61
4.0448,74.75,74.758
4.1233,74.713,75.519
4.2019,74.858,75.553
4.2804,75.145,74.821
4.359,75.43,74.419
4.4375,75.562,74.91
4.516,75.341,75.137
4.5946,74.929,74.809
4.6731,74.579,74.574
4.7517,74.543,75.305
4.8302,74.818,75.943
4.9087,75.107,75.764
4.9873,75.244,75.04
5.0658,75.103,74.705
5.1444,74.901,74.679
5.2229,74.846,74.42
5.3014,74.942,74.549
5.38,75.151,75.104
5.4585,75.193,75.25
5.5371,75.038,75.105
5.6156,74.808,75.08
5.6941,74.652,75.258
5.7727,74.717,74.683
5.8512,74.931,74.131
5.9298,75.195,74.846
6.0083,75.422,75.998
6.0868,75.526,75.885
6.1654,75.411,75.111
6.2439,75.109,74.296


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_477.csv <==
x,qOut,qIn
0.03927,74.724,74.27
0.11781,74.875,75.103
0.19635,75.123,75.42
0.27489,75.272,75.471
0.35343,75.156,75.241
0.43197,74.939,75.054
0.51051,74.82,75.196
0.58905,74.835,75.022
0.66759,74.975,74.248
0.74613,75.092,74.545
0.82467,75.168,75.329
0.90321,75.183,75.173
0.98175,75.123,74.502
1.0603,74.908,74.772
1.1388,74.636,75.592
1.2174,74.469,76.117
1.2959,74.565,75.376
1.3744,74.93,74.586
1.453,75.323,74.475
1.5315,75.556,74.467
1.6101,75.468,74.667
1.6886,75.149,75.253
1.7671,74.842,75.459
1.8457,74.671,75.237
1.9242,74.719,74.723
2.0028,74.801,74.555
2.0813,74.852,74.96
2.1598,74.91,75.28
2.2384,75.023,75.01
2.3169,75.25,75.102
2.3955,75.444,75.48
2.474,75.471,75.291
2.5525,75.206,74.722
2.6311,74.774,74.9
2.7096,74.508,75.204
2.7882,74.528,74.812
2.8667,74.891,74.558
2.9452,75.226,74.765
3.0238,75.308,74.643
3.1023,75.161,74.859
3.1809,74.862,76.158
3.2594,74.749,75.944
3.3379,74.861,74.218
3.4165,75.08,73.875
3.495,75.271,75.528
3.5736,75.303,75.855
3.6521,75.229,75.067
3.7306,75.11,74.612
3.8092,75.002,74.909
3.8877,74.887,75.216
3.9663,74.758,75.127
4.0448,74.659,74.484
4.1233,74.642,74.409
4.2019,74.791,75.225
4.2804,75.039,75.799
4.359,75.261,75.467
4.4375,75.334,74.712
4.516,75.179,74.413
4.5946,74.963,74.245
4.6731,74.84,74.693
4.7517,74.947,75.668
4.8302,75.167,75.808
4.9087,75.276,75.403
4.9873,75.207,74.607
5.0658,74.935,74.38
5.1444,74.716,75.107
5.2229,74.687,75.457
5.3014,74.823,75.173
5.38,75.071,75.102
5.4585,75.244,75.054
5.5371,75.227,74.656
5.6156,75.03,74.697
5.6941,74.687,75.431
5.7727,74.509,75.285
5.8512,74.65,74.576
5.9298,75.003,74.629
6.0083,75.419,75.698
6.0868,75.508,75.773
6.1654,75.268,74.775
6.2439,74.922,73.842


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_478.csv <==
x,qOut,qIn
0.03927,75.271,74.272
0.11781,75.23,74.218
0.19635,75.082,75.018
0.27489,74.913,75.511
0.35343,74.823,75.193
0.43197,74.936,74.621
0.51051,75.09,74.379
0.58905,75.135,74.802
0.66759,74.932,75.589
0.74613,74.698,75.797
0.82467,74.722,75.383
0.90321,74.991,74.777
0.98175,75.428,74.583
1.0603,75.535,74.768
1.1388,75.247,74.828
1.2174,74.81,74.825
1.2959,74.522,75.131
1.3744,74.665,75.52
1.453,74.942,75.349
1.5315,75.117,74.774
1.6101,74.993,74.983
1.6886,74.797,75.316
1.7671,74.793,74.926
1.8457,74.991,74.538
1.9242,75.349,74.898
2.0028,75.496,75.49
2.0813,75.323,75.486
2.1598,74.964,74.874
2.2384,74.603,74.913
2.3169,74.579,75.003
2.3955,74.808,74.357
2.474,75.106,74.058
2.5525,75.289,75.132
2.6311,75.289,75.609
2.7096,75.184,75.259
2.7882,75.044,75.54
2.8667,74.932,75.623
2.9452,74.865,74.708
3.0238,74.874,74.463
3.1023,74.958,74.735
3.1809,75.109,74.876
3.2594,75.232,75.076
3.3379,75.208,75.296
3.4165,75.026,75.281
3.495,74.702,74.697
3.5736,74.468,74.734
3.6521,74.471,75.209
3.7306,74.69,74.721
3.8092,75.072,74.424
3.8877,75.418,75.239
3.9663,75.589,75.579
4.0448,75.531,75.205
4.1233,75.213,74.627
4.2019,74.839,74.553
4.2804,74.646,75.076
4.359,74.686,75.708
4.4375,74.956,75.397
4.516,75.189,74.946
4.5946,75.247,74.796
4.6731,75.138,74.546
4.7517,74.9,74.738
4.8302,74.733,75.173
4.9087,74.716,75.031
4.9873,74.821,74.578
5.0658,75,74.902
5.1444,75.112,75.812
5.2229,75.108,76
5.3014,75.029,74.926
5.38,74.927,73.634
5.4585,74.96,74.475
5.5371,75.109,76.065
5.6156,75.261,76.068
5.6941,75.289,74.468
5.7727,75.085,74.083
5.8512,74.809,74.63
5.9298,74.619,75.221
6.0083,74.654,75.483
6.0868,74.84,75.496
6.1654,75.044,75.376
6.2439,75.202,75.069


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_479.csv <==
x,qOut,qIn
0.03927,75.039,74.599
0.11781,74.972,74.199
0.19635,74.906,74.417
0.27489,74.909,75.223
0.35343,75.033,75.884
0.43197,75.121,75.438
0.51051,75.058,74.655
0.58905,74.898,74.695
0.66759,74.725,75.447
0.74613,74.787,75.267
0.82467,75.062,74.433
0.90321,75.384,74.116
0.98175,75.581,74.687
1.0603,75.423,75.493
1.1388,75.012,75.947
1.2174,74.588,75.029
1.2959,74.403,73.924
1.3744,74.58,74.921
1.453,74.92,76.202
1.5315,75.246,76.181
1.6101,75.403,75.169
1.6886,75.368,74.235
1.7671,75.196,73.812
1.8457,74.971,74.433
1.9242,74.774,75.124
2.0028,74.681,75.291
2.0813,74.71,75.496
2.1598,74.829,75.325
2.2384,75.002,74.568
2.3169,75.11,74.52
2.3955,75.109,75.044
2.474,75.064,75.037
2.5525,75.052,75.141
2.6311,75.225,75.502
2.7096,75.4,75.294
2.7882,75.383,75.02
2.8667,74.983,74.975
2.9452,74.457,74.833
3.0238,74.28,74.692
3.1023,74.515,74.778
3.1809,75.126,74.926
3.2594,75.509,75.055
3.3379,75.464,75.05
3.4165,75.131,74.948
3.495,74.715,74.989
3.5736,74.636,75.207
3.6521,74.834,75.448
3.7306,75.124,75.139
3.8092,75.324,74.488
3.8877,75.342,74.691
3.9663,75.223,75.101
4.0448,75.038,75.354
4.1233,74.856,75.568
4.2019,74.763,75.174
4.2804,74.773,74.527
4.359,74.848,74.558
4.4375,74.943,74.788
4.516,75.005,74.788
4.5946,75.055,75.215
4.6731,75.102,75.618
4.7517,75.157,74.93
4.8302,75.151,74.266
4.9087,75.055,74.686
4.9873,74.924,75.703
5.0658,74.827,75.154
5.1444,74.909,74.263
5.2229,75.101,74.821
5.3014,75.264,75.398
5.38,75.254,74.77
5.4585,75.012,74.723
5.5371,74.756,75.408
5.6156,74.645,75.528
5.6941,74.809,74.373
5.7727,75.065,74.156
5.8512,75.197,75.136
5.9298,75.167,75.763
6.0083,74.978,75.558
6.0868,74.874,75.285
6.1654,74.902,75.073
6.2439,74.989,74.99


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_480.csv <==
x,qOut,qIn
0.03927,75.119,74.587
0.11781,75.189,74.711
0.19635,75.172,75.313
0.27489,75.136,75.654
0.35343,75.148,74.98
0.43197,75.189,74.589
0.51051,75.159,75.117
0.58905,75.049,75.529
0.66759,74.868,74.71
0.74613,74.792,73.824
0.82467,74.851,74.317
0.90321,74.966,75.896
0.98175,75.046,76.422
1.0603,74.996,75.321
1.1388,74.891,74.263
1.2174,74.817,73.974
1.2959,74.85,74.943
1.3744,74.986,75.682
1.453,75.151,75.486
1.5315,75.267,75.293
1.6101,75.27,74.831
1.6886,75.107,74.243
1.7671,74.849,74.555
1.8457,74.625,75.222
1.9242,74.562,75.282
2.0028,74.764,75.031
2.0813,75.115,74.8
2.1598,75.423,74.763
2.2384,75.497,75.408
2.3169,75.195,75.537
2.3955,74.799,74.86
2.474,74.588,74.497
2.5525,74.811,75.142
2.6311,75.239,75.158
2.7096,75.448,74.434
2.7882,75.332,74.485
2.8667,74.859,75.348
2.9452,74.578,75.467
3.0238,74.655,75.176
3.1023,74.929,74.772
3.1809,75.184,75.037
3.2594,75.174,75.48
3.3379,75.061,75.239
3.4165,74.982,74.853
3.495,75.051,74.82
3.5736,75.118,74.486
3.6521,75.061,74.13
3.7306,74.912,74.617
3.8092,74.736,75.704
3.8877,74.72,75.966
3.9663,74.839,75.566
4.0448,75.006,75.103
4.1233,75.131,74.824
4.2019,75.165,74.601
4.2804,75.158,74.632
4.359,75.147,74.866
4.4375,75.166,75.17
4.516,75.151,75.088
4.5946,75.011,74.96
4.6731,74.774,75.392
4.7517,74.491,75.194
4.8302,74.42,74.163
4.9087,74.641,74.12
4.9873,75.046,75.231
5.0658,75.506,75.474
5.1444,75.725,74.792
5.2229,75.591,74.884
5.3014,75.209,75.243
5.38,74.732,75.151
5.4585,74.549,75.178
5.5371,74.675,75.387
5.6156,74.95,75.17
5.6941,75.201,74.588
5.7727,75.263,74.814
5.8512,75.151,75.158
5.9298,74.944,74.798
6.0083,74.731,74.894
6.0868,74.659,75.291
6.1654,74.75,75.036
6.2439,74.931,74.79


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_481.csv <==
x,qOut,qIn
0.03927,75.327,75.777
0.11781,75.262,75.352
0.19635,74.882,74.518
0.27489,74.441,74.282
0.35343,74.246,74.671
0.43197,74.58,75.029
0.51051,75.138,75.366
0.58905,75.615,75.532
0.66759,75.74,74.895
0.74613,75.463,74.51
0.82467,75.017,75.009
0.90321,74.647,75.393
0.98175,74.574,74.997
1.0603,74.794,74.774
1.1388,75.106,75.052
1.2174,75.329,75.149
1.2959,75.306,74.283
1.3744,75.021,74.667
1.453,74.713,76.13
1.5315,74.573,75.981
1.6101,74.758,73.99
1.6886,75.084,74.014
1.7671,75.289,75.197
1.8457,75.299,75.554
1.9242,75.087,75.147
2.0028,74.926,74.86
2.0813,74.918,74.769
2.1598,74.997,75.164
2.2384,75.068,75.104
2.3169,74.988,74.712
2.3955,74.883,74.978
2.474,74.858,75.32
2.5525,75.008,74.97
2.6311,75.191,74.788
2.7096,75.218,75.076
2.7882,75.08,75.537
2.8667,74.807,75.223
2.9452,74.702,74.439
3.0238,74.819,74.31
3.1023,75.034,74.727
3.1809,75.201,75.157
3.2594,75.16,75.259
3.3379,75.025,75.171
3.4165,74.914,75.133
3.495,74.932,75.038
3.5736,75.008,74.912
3.6521,75.05,74.956
3.7306,75.06,74.907
3.8092,75.06,74.794
3.8877,75.122,75.217
3.9663,75.155,75.578
4.0448,75.09,75.352
4.1233,74.872,74.666
4.2019,74.661,74.888
4.2804,74.626,75.583
4.359,74.772,75.167
4.4375,75.064,73.875
4.516,75.267,74.051
4.5946,75.291,74.942
4.6731,75.172,75.551
4.7517,74.967,75.763
4.8302,74.851,75.016
4.9087,74.861,74.117
4.9873,74.959,74.653
5.0658,75.092,76.177
5.1444,75.201,76.069
5.2229,75.27,74.841
5.3014,75.276,74.053
5.38,75.194,74.061
5.4585,74.981,74.496
5.5371,74.715,75.189
5.6156,74.517,75.402
5.6941,74.503,75.54
5.7727,74.71,75.727
5.8512,74.984,75.252
5.9298,75.188,74.737
6.0083,75.196,74.563
6.0868,75.083,74.578
6.1654,75.049,74.796
6.2439,75.13,75.259


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_482.csv <==
x,qOut,qIn
0.03927,75.37,74.044
0.11781,75.149,75.367
0.19635,74.915,76.587
0.27489,74.733,76.251
0.35343,74.655,74.386
0.43197,74.632,73.738
0.51051,74.658,74.461
0.58905,74.748,75.296
0.66759,74.916,75.404
0.74613,75.158,75.345
0.82467,75.365,75.092
0.90321,75.422,74.741
0.98175,75.223,75.011
1.0603,74.8,75.074
1.1388,74.471,74.804
1.2174,74.435,75.06
1.2959,74.841,75.302
1.3744,75.399,74.938
1.453,75.684,74.902
1.5315,75.553,75.269
1.6101,74.927,75.073
1.6886,74.444,74.418
1.7671,74.477,74.333
1.8457,74.878,74.763
1.9242,75.407,75.383
2.0028,75.499,75.54
2.0813,75.236,75.243
2.1598,74.886,74.989
2.2384,74.735,75.206
2.3169,74.871,75.169
2.3955,75.067,74.704
2.474,75.199,74.555
2.5525,75.18,74.737
2.6311,75.119,74.937
2.7096,75.024,75.269
2.7882,74.894,75.066
2.8667,74.726,74.719
2.9452,74.63,75.127
3.0238,74.703,75.456
3.1023,74.914,75.192
3.1809,75.209,74.636
3.2594,75.394,74.686
3.3379,75.391,75.148
3.4165,75.235,75.563
3.495,74.98,74.662
3.5736,74.799,74.308
3.6521,74.743,75.419
3.7306,74.782,75.662
3.8092,74.875,74.442
3.8877,74.96,74.557
3.9663,75.03,75.349
4.0448,75.079,75.319
4.1233,75.104,74.521
4.2019,75.095,74.747
4.2804,75.059,75.545
4.359,75.012,75.404
4.4375,74.97,74.646
4.516,74.961,74.845
4.5946,74.986,75.102
4.6731,75.023,74.877
4.7517,75.046,74.378
4.8302,75.031,74.839
4.9087,74.996,75.814
4.9873,74.962,75.889
5.0658,74.949,75.033
5.1444,74.941,74.848
5.2229,74.938,75.07
5.3014,74.953,75.163
5.38,75.001,74.897
5.4585,75.076,74.523
5.5371,75.12,74.265
5.6156,75.094,74.614
5.6941,74.972,75.42
5.7727,74.817,75.126
5.8512,74.732,74.517
5.9298,74.764,75.161
6.0083,74.941,76.078
6.0868,75.184,75.454
6.1654,75.383,74.532
6.2439,75.464,73.869


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_483.csv <==
x,qOut,qIn
0.03927,74.838,74.56
0.11781,74.899,74.777
0.19635,74.961,75.46
0.27489,75.016,75.56
0.35343,75.065,74.693
0.43197,75.044,74.417
0.51051,74.938,74.649
0.58905,74.828,74.7
0.66759,74.808,74.991
0.74613,74.983,75.522
0.82467,75.207,75.671
0.90321,75.336,75.726
0.98175,75.234,75.402
1.0603,74.988,74.328
1.1388,74.824,73.847
1.2174,74.822,74.775
1.2959,75.017,75.32
1.3744,75.18,74.916
1.453,75.177,75.119
1.5315,75.016,75.609
1.6101,74.736,75.371
1.6886,74.551,74.662
1.7671,74.583,74.3
1.8457,74.817,74.594
1.9242,75.215,75.264
2.0028,75.567,75.36
2.0813,75.657,75.003
2.1598,75.439,74.608
2.2384,74.906,74.494
2.3169,74.48,75.122
2.3955,74.425,75.711
2.474,74.685,75.367
2.5525,75.136,74.617
2.6311,75.421,74.414
2.7096,75.438,74.924
2.7882,75.24,75.834
2.8667,74.909,75.405
2.9452,74.706,74.697
3.0238,74.709,74.925
3.1023,74.843,75.037
3.1809,75.013,74.396
3.2594,75.043,74.694
3.3379,74.975,75.534
3.4165,74.906,75.519
3.495,74.935,74.575
3.5736,75.057,74.424
3.6521,75.128,75.026
3.7306,75.101,75.425
3.8092,74.952,75.76
3.8877,74.909,75.734
3.9663,75.039,74.741
4.0448,75.226,73.697
4.1233,75.326,74.16
4.2019,75.14,75.242
4.2804,74.862,75.574
4.359,74.689,75.152
4.4375,74.8,74.732
4.516,75.026,75.09
4.5946,75.116,75.494
4.6731,75.049,75.399
4.7517,74.855,75.021
4.8302,74.871,74.814
4.9087,75.101,74.813
4.9873,75.349,74.968
5.0658,75.4,75.041
5.1444,75.05,74.935
5.2229,74.597,74.711
5.3014,74.332,74.773
5.38,74.51,74.957
5.4585,74.93,75.287
5.5371,75.259,75.585
5.6156,75.387,74.743
5.6941,75.257,73.947
5.7727,75.131,75.012
5.8512,75.1,75.92
5.9298,75.12,75.532
6.0083,75.118,74.672
6.0868,75.005,74.82
6.1654,74.879,75.262
6.2439,74.807,75.147


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_484.csv <==
x,qOut,qIn
0.03927,74.566,75.182
0.11781,74.596,75.218
0.19635,74.908,74.49
0.27489,75.288,74.688
0.35343,75.505,75.819
0.43197,75.286,75.753
0.51051,74.841,74.914
0.58905,74.482,74.622
0.66759,74.507,75.299
0.74613,74.905,75.207
0.82467,75.336,74.688
0.90321,75.571,74.799
0.98175,75.42,74.843
1.0603,75.002,74.505
1.1388,74.63,74.631
1.2174,74.475,74.958
1.2959,74.654,75.29
1.3744,74.939,75.4
1.453,75.166,75.368
1.5315,75.29,75.463
1.6101,75.297,74.981
1.6886,75.26,74.131
1.7671,75.19,74.06
1.8457,75.099,74.978
1.9242,74.998,75.871
2.0028,74.916,75.601
2.0813,74.841,74.974
2.1598,74.766,74.653
2.2384,74.685,74.963
2.3169,74.672,75.374
2.3955,74.802,75.342
2.474,75.043,74.865
2.5525,75.345,74.441
2.6311,75.486,74.746
2.7096,75.344,75.167
2.7882,75.006,75.358
2.8667,74.595,75.016
2.9452,74.482,74.46
3.0238,74.694,74.553
3.1023,75.061,75.24
3.1809,75.391,75.564
3.2594,75.447,75.056
3.3379,75.287,74.682
3.4165,75.064,75.027
3.495,74.939,75.484
3.5736,74.96,75.222
3.6521,74.989,74.693
3.7306,74.973,74.351
3.8092,74.882,74.655
3.8877,74.869,75.137
3.9663,74.932,75.429
4.0448,74.997,75.505
4.1233,74.98,74.605
4.2019,74.9,74.035
4.2804,74.887,74.874
4.359,74.968,75.588
4.4375,75.14,74.882
4.516,75.24,75.035
4.5946,75.225,75.697
4.6731,75.123,75.091
4.7517,74.979,74.473
4.8302,74.842,75.283
4.9087,74.755,75.761
4.9873,74.759,75.262
5.0658,74.894,74.244
5.1444,75.091,74.108
5.2229,75.174,74.697
5.3014,75.094,75.49
5.38,74.833,75.798
5.4585,74.69,75.321
5.5371,74.791,74.674
5.6156,75.037,74.573
5.6941,75.29,74.741
5.7727,75.31,74.477
5.8512,75.193,74.735
5.9298,75.071,75.844
6.0083,75.078,76.085
6.0868,75.126,74.943
6.1654,75.034,74.185
6.2439,74.826,74.267


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_485.csv <==
x,qOut,qIn
0.03927,74.552,75.163
0.11781,74.717,74.742
0.19635,75.055,74.702
0.27489,75.373,75.347
0.35343,75.493,75.78
0.43197,75.341,74.956
0.51051,75.05,74.185
0.58905,74.784,74.585
0.66759,74.7,75.45
0.74613,74.814,75.312
0.82467,74.979,74.815
0.90321,75.087,74.668
0.98175,75.052,75.409
1.0603,74.947,75.314
1.1388,74.882,74.379
1.2174,74.894,74.45
1.2959,74.999,75.507
1.3744,75.107,75.351
1.453,75.165,74.857
1.5315,75.154,75.02
1.6101,75.064,75.139
1.6886,74.933,74.777
1.7671,74.844,74.723
1.8457,74.844,74.923
1.9242,74.967,75.176
2.0028,75.108,75.15
2.0813,75.146,75.022
2.1598,75.071,74.943
2.2384,74.9,75.209
2.3169,74.812,75.685
2.3955,74.854,75.265
2.474,74.978,74.07
2.5525,75.12,74.275
2.6311,75.178,75.231
2.7096,75.144,75.525
2.7882,75.048,75.489
2.8667,74.926,74.83
2.9452,74.859,74.218
3.0238,74.871,74.365
3.1023,74.939,74.983
3.1809,75.033,75.873
3.2594,75.118,76.033
3.3379,75.189,75.158
3.4165,75.217,74.035
3.495,75.171,74.303
3.5736,74.985,75.197
3.6521,74.772,75.288
3.7306,74.663,74.982
3.8092,74.783,74.619
3.8877,75.048,74.67
3.9663,75.193,75.285
4.0448,75.125,75.761
4.1233,74.795,75.554
4.2019,74.601,75.291
4.2804,74.747,75.168
4.359,75.107,74.887
4.4375,75.497,74.324
4.516,75.465,74.183
4.5946,75.091,74.558
4.6731,74.67,75.086
4.7517,74.524,75.473
4.8302,74.743,75.731
4.9087,74.992,75.445
4.9873,75.111,74.447
5.0658,74.996,74.317
5.1444,74.968,75.105
5.2229,75.155,75.204
5.3014,75.432,74.726
5.38,75.639,75.402
5.4585,75.434,76.105
5.5371,74.937,75.337
5.6156,74.442,74.398
5.6941,74.257,74.428
5.7727,74.493,74.902
5.8512,74.908,75.194
5.9298,75.295,75.171
6.0083,75.484,74.885
6.0868,75.384,74.718
6.1654,75.066,74.882
6.2439,74.721,75.187


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_486.csv <==
x,qOut,qIn
0.03927,74.795,74.279
0.11781,74.934,74.9
0.19635,75.115,75.607
0.27489,75.245,75.784
0.35343,75.241,75.056
0.43197,75.087,74.694
0.51051,74.879,75.128
0.58905,74.721,75.346
0.66759,74.701,74.484
0.74613,74.86,74.308
0.82467,75.116,75.163
0.90321,75.325,76.002
0.98175,75.344,74.977
1.0603,75.04,73.785
1.1388,74.639,74.476
1.2174,74.399,75.727
1.2959,74.557,75.55
1.3744,75.009,74.836
1.453,75.42,74.651
1.5315,75.599,74.913
1.6101,75.401,75.384
1.6886,75.035,75.417
1.7671,74.779,75.018
1.8457,74.722,74.723
1.9242,74.9,75.186
2.0028,75.063,75.094
2.0813,75.099,74.454
2.1598,75.024,74.801
2.2384,74.876,75.398
2.3169,74.816,74.796
2.3955,74.884,74.591
2.474,75.024,75.014
2.5525,75.164,75.15
2.6311,75.171,74.914
2.7096,75.094,74.821
2.7882,75.023,74.826
2.8667,75.048,74.846
2.9452,75.133,75.396
3.0238,75.141,76.099
3.1023,75.054,75.935
3.1809,74.878,74.556
3.2594,74.808,73.891
3.3379,74.856,74.285
3.4165,74.95,74.771
3.495,75.001,75.169
3.5736,74.98,75.522
3.6521,74.949,75.376
3.7306,74.922,74.787
3.8092,74.905,74.377
3.8877,74.857,75.01
3.9663,74.863,75.865
4.0448,74.983,75.541
4.1233,75.261,74.527
4.2019,75.536,74.432
4.2804,75.538,74.573
4.359,75.232,74.918
4.4375,74.635,75.129
4.516,74.297,75.142
4.5946,74.422,75.313
4.6731,74.829,75.381
4.7517,75.281,74.99
4.8302,75.369,75.041
4.9087,75.186,75.323
4.9873,74.953,74.768
5.0658,74.9,74.387
5.1444,75.069,75.028
5.2229,75.189,75.266
5.3014,75.134,75.182
5.38,74.822,75.204
5.4585,74.58,75.029
5.5371,74.607,74.901
5.6156,74.844,75.018
5.6941,75.184,74.959
5.7727,75.363,74.539
5.8512,75.369,74.481
5.9298,75.263,75.235
6.0083,75.117,76.026
6.0868,74.976,75.556
6.1654,74.851,74.548
6.2439,74.779,74.024


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_487.csv <==
x,qOut,qIn
0.03927,74.658,75.693
0.11781,74.793,75.115
0.19635,74.972,74.709
0.27489,75.163,74.587
0.35343,75.34,74.751
0.43197,75.456,75.308
0.51051,75.442,75.525
0.58905,75.286,74.868
0.66759,74.987,74.63
0.74613,74.659,75.452
0.82467,74.441,75.71
0.90321,74.404,74.74
0.98175,74.594,73.869
1.0603,74.932,74.778
1.1388,75.263,76.066
1.2174,75.456,76.242
1.2959,75.396,74.697
1.3744,75.114,73.812
1.453,74.838,74.314
1.5315,74.716,75.268
1.6101,74.856,75.517
1.6886,75.086,75.099
1.7671,75.235,74.886
1.8457,75.252,74.912
1.9242,75.117,74.545
2.0028,74.938,74.595
2.0813,74.814,75.349
2.1598,74.799,75.831
2.2384,74.937,74.827
2.3169,75.166,74.343
2.3955,75.299,75.1
2.474,75.241,75.427
2.5525,74.917,74.709
2.6311,74.625,74.727
2.7096,74.627,75.327
2.7882,74.869,75.057
2.8667,75.236,74.4
2.9452,75.288,75.093
3.0238,75.057,75.743
3.1023,74.777,75.532
3.1809,74.706,74.945
3.2594,74.943,74.522
3.3379,75.197,74.411
3.4165,75.303,74.832
3.495,75.135,75.457
3.5736,74.935,75.572
3.6521,74.868,75.036
3.7306,74.912,74.414
3.8092,75.005,74.593
3.8877,74.975,75.027
3.9663,74.904,75.149
4.0448,74.888,75
4.1233,75.018,75.522
4.2019,75.217,75.898
4.2804,75.29,75.017
4.359,75.186,74.084
4.4375,74.88,74.598
4.516,74.675,75.107
4.5946,74.73,75.24
4.6731,74.961,75.444
4.7517,75.244,75.017
4.8302,75.247,74.763
4.9087,75.003,75.145
4.9873,74.717,75.018
5.0658,74.61,74.438
5.1444,74.832,74.565
5.2229,75.178,74.905
5.3014,75.442,75.112
5.38,75.442,75.4
5.4585,75.165,75.506
5.5371,74.832,75.351
5.6156,74.626,75.179
5.6941,74.704,75.179
5.7727,74.974,75.085
5.8512,75.235,74.699
5.9298,75.36,74.271
6.0083,75.252,74.355
6.0868,74.995,74.704
6.1654,74.752,74.998
6.2439,74.618,75.555


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_488.csv <==
x,qOut,qIn
0.03927,74.733,75.161
0.11781,74.86,74.899
0.19635,75.054,74.947
0.27489,75.245,75.421
0.35343,75.369,75.395
0.43197,75.325,74.546
0.51051,75.1,73.937
0.58905,74.805,74.335
0.66759,74.569,75.859
0.74613,74.599,76.177
0.82467,74.838,75.253
0.90321,75.131,74.45
0.98175,75.32,74.35
1.0603,75.268,74.703
1.1388,75.09,75.224
1.2174,74.938,75.561
1.2959,74.961,74.873
1.3744,75.123,74.333
1.453,75.189,74.938
1.5315,75.077,75.37
1.6101,74.741,75.079
1.6886,74.527,75.137
1.7671,74.631,74.923
1.8457,74.961,74.293
1.9242,75.381,75.069
2.0028,75.492,75.746
2.0813,75.26,74.96
2.1598,74.89,74.285
2.2384,74.626,75.28
2.3169,74.734,76.279
2.3955,74.994,75.829
2.474,75.19,74.523
2.5525,75.128,74.274
2.6311,74.952,74.848
2.7096,74.877,74.912
2.7882,74.922,74.994
2.8667,75.058,75.33
2.9452,75.045,75.097
3.0238,74.922,74.72
3.1023,74.802,74.728
3.1809,74.806,74.991
3.2594,74.941,74.981
3.3379,75.116,74.801
3.4165,75.277,74.674
3.495,75.386,75.222
3.5736,75.384,75.702
3.6521,75.207,75.459
3.7306,74.927,75.206
3.8092,74.646,75.401
3.8877,74.639,74.825
3.9663,74.858,73.944
4.0448,75.12,73.934
4.1233,75.231,75.285
4.2019,75.096,75.928
4.2804,74.889,75.388
4.359,74.744,74.826
4.4375,74.765,74.835
4.516,74.842,74.984
4.5946,74.929,75.043
4.6731,75.048,74.895
4.7517,75.232,75.057
4.8302,75.45,75.216
4.9087,75.49,75.069
4.9873,75.278,74.859
5.0658,74.78,74.454
5.1444,74.392,74.605
5.2229,74.379,75.276
5.3014,74.679,75.421
5.38,75.164,74.889
5.4585,75.445,75.173
5.5371,75.425,75.651
5.6156,75.197,75.261
5.6941,74.89,74.511
5.7727,74.794,74.295
5.8512,74.901,74.48
5.9298,75.073,75.191
6.0083,75.162,75.652
6.0868,75.062,75.211
6.1654,74.883,74.76
6.2439,74.74,74.938


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_489.csv <==
x,qOut,qIn
0.03927,75.209,75.744
0.11781,75.021,75.602
0.19635,74.732,74.903
0.27489,74.563,74.869
0.35343,74.718,75.087
0.43197,75.145,74.874
0.51051,75.522,74.7
0.58905,75.652,74.767
0.66759,75.373,75.444
0.74613,74.924,75.65
0.82467,74.637,75.181
0.90321,74.593,74.805
0.98175,74.803,74.142
1.0603,74.95,73.931
1.1388,75.01,74.843
1.2174,75.052,75.836
1.2959,75.158,75.745
1.3744,75.277,75.047
1.453,75.248,74.675
1.5315,75.076,74.87
1.6101,74.799,75.426
1.6886,74.727,75.417
1.7671,74.904,74.804
1.8457,75.178,74.179
1.9242,75.38,74.406
2.0028,75.25,75.095
2.0813,74.884,75.423
2.1598,74.514,75.271
2.2384,74.381,75.132
2.3169,74.624,75.24
2.3955,75.03,75.115
2.474,75.386,74.877
2.5525,75.498,75.021
2.6311,75.354,75.062
2.7096,75.138,74.824
2.7882,74.971,74.865
2.8667,74.946,75.333
2.9452,74.891,75.207
3.0238,74.759,74.594
3.1023,74.646,74.513
3.1809,74.67,75.296
3.2594,74.926,75.125
3.3379,75.222,74.726
3.4165,75.404,75.362
3.495,75.343,75.519
3.5736,75.14,74.463
3.6521,74.967,74.089
3.7306,74.89,74.586
3.8092,74.939,75.248
3.8877,74.999,75.675
3.9663,75.032,75.676
4.0448,75.031,75.058
4.1233,74.994,74.921
4.2019,74.917,75.103
4.2804,74.851,74.794
4.359,74.851,74.76
4.4375,74.968,74.852
4.516,75.148,74.831
4.5946,75.227,75.222
4.6731,75.138,75.537
4.7517,74.843,74.677
4.8302,74.588,74.106
4.9087,74.58,74.696
4.9873,74.807,75.607
5.0658,75.214,75.241
5.1444,75.502,74.73
5.2229,75.526,75.095
5.3014,75.32,74.97
5.38,74.953,74.063
5.4585,74.731,74.485
5.5371,74.737,75.842
5.6156,74.887,76.598
5.6941,75.072,75.282
5.7727,75.124,74.141
5.8512,75.042,74.373
5.9298,74.896,75.083
6.0083,74.761,75.333
6.0868,74.78,74.834
6.1654,74.941,74.295
6.2439,75.126,74.656


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_490.csv <==
x,qOut,qIn
0.03927,74.999,75.244
0.11781,75.195,75.238
0.19635,75.312,75.061
0.27489,75.291,74.873
0.35343,75.1,75.182
0.43197,74.919,75.143
0.51051,74.856,74.64
0.58905,74.89,74.639
0.66759,74.976,74.971
0.74613,74.972,75.097
0.82467,74.898,75.362
0.90321,74.825,75.492
0.98175,74.829,74.66
1.0603,74.94,74.196
1.1388,75.079,74.865
1.2174,75.183,75.455
1.2959,75.198,74.85
1.3744,75.153,74.797
1.453,75.086,75.632
1.5315,75.009,75.817
1.6101,74.927,74.649
1.6886,74.845,74.13
1.7671,74.826,74.537
1.8457,74.894,74.904
1.9242,75.06,74.972
2.0028,75.203,75.651
2.0813,75.205,75.97
2.1598,75.067,74.84
2.2384,74.818,73.384
2.3169,74.685,74.181
2.3955,74.761,75.91
2.474,74.988,76.583
2.5525,75.281,75.499
2.6311,75.418,74.472
2.7096,75.302,74.194
2.7882,75.001,74.804
2.8667,74.617,75.374
2.9452,74.481,74.831
3.0238,74.667,74.402
3.1023,75.022,74.707
3.1809,75.369,75.252
3.2594,75.344,75.408
3.3379,74.989,75.441
3.4165,74.588,75.449
3.495,74.452,74.968
3.5736,74.819,74.73
3.6521,75.347,74.915
3.7306,75.704,74.723
3.8092,75.584,74.321
3.8877,75.085,74.873
3.9663,74.656,75.652
4.0448,74.499,75.518
4.1233,74.734,75.039
4.2019,74.936,75.087
4.2804,74.988,75.084
4.359,74.987,75.05
4.4375,75.065,74.437
4.516,75.298,74.137
4.5946,75.454,74.76
4.6731,75.406,75.471
4.7517,75.062,75.524
4.8302,74.699,74.935
4.9087,74.547,74.502
4.9873,74.619,75.014
5.0658,74.874,75.175
5.1444,75.116,74.847
5.2229,75.294,75.241
5.3014,75.369,75.446
5.38,75.309,75.36
5.4585,75.085,75.146
5.5371,74.803,74.503
5.6156,74.593,74.467
5.6941,74.572,75.524
5.7727,74.743,75.413
5.8512,74.976,74.503
5.9298,75.161,74.424
6.0083,75.199,75.082
6.0868,75.086,75.02
6.1654,74.947,74.908
6.2439,74.887,75.068


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_491.csv <==
x,qOut,qIn
0.03927,74.894,74.437
0.11781,74.858,74.109
0.19635,74.909,74.802
0.27489,74.994,75.443
0.35343,75.048,75.212
0.43197,75.013,75.059
0.51051,74.95,75.163
0.58905,74.911,75.094
0.66759,74.944,74.993
0.74613,75.006,75.148
0.82467,75.07,75.156
0.90321,75.133,74.522
0.98175,75.201,74.388
1.0603,75.229,75.459
1.1388,75.126,75.831
1.2174,74.922,75.059
1.2959,74.668,74.602
1.3744,74.618,74.61
1.453,74.797,74.439
1.5315,75.075,74.951
1.6101,75.305,76.013
1.6886,75.327,76.046
1.7671,75.21,75.173
1.8457,75.047,73.968
1.9242,74.93,73.881
2.0028,74.858,74.707
2.0813,74.834,75.093
2.1598,74.877,75.13
2.2384,75.014,75.32
2.3169,75.163,75.814
2.3955,75.149,75.816
2.474,74.968,74.785
2.5525,74.651,74.139
2.6311,74.587,75.12
2.7096,74.872,75.959
2.7882,75.302,75.342
2.8667,75.64,73.863
2.9452,75.433,74.002
3.0238,74.843,75.311
3.1023,74.274,76.063
3.1809,74.149,75.117
3.2594,74.567,74.552
3.3379,75.125,74.757
3.4165,75.555,74.753
3.495,75.642,74.802
3.5736,75.464,75.191
3.6521,75.206,75.197
3.7306,75,74.945
3.8092,74.958,75.362
3.8877,74.977,75.618
3.9663,74.932,74.964
4.0448,74.834,74.594
4.1233,74.718,75.137
4.2019,74.792,75.038
4.2804,75.012,74.625
4.359,75.22,74.704
4.4375,75.245,75.22
4.516,74.998,75.301
4.5946,74.728,74.834
4.6731,74.617,74.676
4.7517,74.81,75.167
4.8302,75.098,75.206
4.9087,75.279,75.039
4.9873,75.319,75.089
5.0658,75.22,75.027
5.1444,75.124,74.621
5.2229,75.035,74.649
5.3014,74.946,75.207
5.38,74.852,75.249
5.4585,74.822,74.883
5.5371,74.874,74.816
5.6156,74.962,74.753
5.6941,75.03,75.094
5.7727,75.024,75.455
5.8512,74.999,75.002
5.9298,74.996,74.591
6.0083,75.047,75.084
6.0868,75.096,75.489
6.1654,75.08,75.487
6.2439,75.006,75.224


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_492.csv <==
x,qOut,qIn
0.03927,75.009,74.776
0.11781,74.951,74.583
0.19635,75.02,74.567
0.27489,75.165,74.739
0.35343,75.308,75.161
0.43197,75.206,75.099
0.51051,74.934,74.9
0.58905,74.675,75.291
0.66759,74.62,75.701
0.74613,74.786,75.671
0.82467,74.987,75.514
0.90321,75.132,74.702
0.98175,75.163,73.635
1.0603,75.166,74.037
1.1388,75.116,75.108
1.2174,74.996,75.555
1.2959,74.794,75.926
1.3744,74.648,75.632
1.453,74.652,74.34
1.5315,74.778,74.018
1.6101,74.97,75.168
1.6886,75.137,75.355
1.7671,75.319,74.941
1.8457,75.482,75.223
1.9242,75.587,75.866
2.0028,75.366,75.056
2.0813,74.861,73.935
2.1598,74.36,74.111
2.2384,74.184,75.523
2.3169,74.55,75.93
2.3955,75.118,75.057
2.474,75.559,74.145
2.5525,75.582,74.88
2.6311,75.178,75.641
2.7096,74.732,75.316
2.7882,74.522,74.69
2.8667,74.773,74.919
2.9452,75.204,75.246
3.0238,75.459,74.917
3.1023,75.426,74.883
3.1809,75.048,75.358
3.2594,74.698,75.136
3.3379,74.616,74.674
3.4165,74.772,74.619
3.495,75.081,74.839
3.5736,75.219,74.854
3.6521,75.159,75.064
3.7306,75.012,75.515
3.8092,74.908,75.165
3.8877,74.964,74.47
3.9663,75.062,74.641
4.0448,75.114,75.305
4.1233,75.045,75.384
4.2019,74.981,75.107
4.2804,75.003,75.037
4.359,75.062,74.867
4.4375,75.088,74.626
4.516,74.956,74.893
4.5946,74.793,75.289
4.6731,74.721,75.146
4.7517,74.846,74.38
4.8302,75.058,74.653
4.9087,75.179,75.499
4.9873,75.167,75.695
5.0658,75.008,75.043
5.1444,74.904,74.437
5.2229,74.938,74.461
5.3014,75.06,75.411
5.38,75.195,76.038
5.4585,75.177,75.279
5.5371,75.04,74.451
5.6156,74.883,74.282
5.6941,74.811,75.128
5.7727,74.853,75.275
5.8512,74.919,74.55
5.9298,74.973,74.616
6.0083,74.993,75.199
6.0868,75.046,75.227
6.1654,75.092,75.31
6.2439,75.093,75.196


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_493.csv <==
x,qOut,qIn
0.03927,75.197,74.769
0.11781,75.189,75.13
0.19635,75.066,75.524
0.27489,74.922,75.072
0.35343,74.845,74.887
0.43197,74.872,75.03
0.51051,74.995,74.857
0.58905,75.157,75.11
0.66759,75.308,75.6
0.74613,75.265,75.214
0.82467,75.003,74.385
0.90321,74.678,74.017
0.98175,74.478,74.775
1.0603,74.624,75.388
1.1388,74.947,75.424
1.2174,75.249,75.107
1.2959,75.345,74.969
1.3744,75.235,75.218
1.453,75.065,75.149
1.5315,74.94,74.646
1.6101,74.943,75.094
1.6886,75.043,75.778
1.7671,75.15,75.419
1.8457,75.178,74.874
1.9242,75.05,74.746
2.0028,74.786,74.531
2.0813,74.583,74.367
2.1598,74.562,74.661
2.2384,74.812,75.452
2.3169,75.148,75.827
2.3955,75.346,75.371
2.474,75.343,74.522
2.5525,75.114,74.563
2.6311,74.915,75.086
2.7096,74.903,75.164
2.7882,75.048,74.872
2.8667,75.288,74.516
2.9452,75.363,74.47
3.0238,75.193,74.823
3.1023,74.875,75.537
3.1809,74.538,76.259
3.2594,74.48,75.879
3.3379,74.704,74.644
3.4165,75.054,73.814
3.495,75.359,74.652
3.5736,75.397,75.387
3.6521,75.211,75.11
3.7306,74.949,74.817
3.8092,74.777,75.023
3.8877,74.762,75.178
3.9663,74.769,75.271
4.0448,74.754,74.844
4.1233,74.699,74.932
4.2019,74.825,75.517
4.2804,75.149,75.006
4.359,75.495,74.165
4.4375,75.668,74.587
4.516,75.385,75.613
4.5946,74.883,75.882
4.6731,74.492,75.204
4.7517,74.526,74.334
4.8302,74.878,74.389
4.9087,75.18,75.079
4.9873,75.296,75.516
5.0658,75.147,75.064
5.1444,75.022,74.665
5.2229,75.005,74.804
5.3014,75.031,75.437
5.38,75.013,75.4
5.4585,74.876,74.491
5.5371,74.78,74.295
5.6156,74.812,75.155
5.6941,75.03,75.668
5.7727,75.236,75.325
5.8512,75.26,75.159
5.9298,75.111,74.9
6.0083,74.839,74.084
6.0868,74.73,74.239
6.1654,74.83,75.295
6.2439,75.029,75.496


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_494.csv <==
x,qOut,qIn
0.03927,74.942,75.376
0.11781,75.041,74.798
0.19635,75.029,74.441
0.27489,74.981,74.705
0.35343,74.989,74.849
0.43197,75.138,74.988
0.51051,75.304,75.514
0.58905,75.36,75.501
0.66759,75.19,75.09
0.74613,74.848,75.204
0.82467,74.579,75.167
0.90321,74.518,74.513
0.98175,74.753,73.921
1.0603,75.093,74.528
1.1388,75.327,75.718
1.2174,75.362,76.256
1.2959,75.136,75.138
1.3744,74.82,74.098
1.453,74.636,74.1
1.5315,74.661,74.948
1.6101,74.928,75.928
1.6886,75.245,75.769
1.7671,75.451,74.916
1.8457,75.467,74.296
1.9242,75.234,74.525
2.0028,74.85,75.306
2.0813,74.545,75.866
2.1598,74.462,75.399
2.2384,74.705,74.344
2.3169,75.099,74.656
2.3955,75.361,75.336
2.474,75.367,74.788
2.5525,75.029,74.373
2.6311,74.7,75.198
2.7096,74.681,75.359
2.7882,74.927,74.882
2.8667,75.325,75.038
2.9452,75.396,75.31
3.0238,75.16,74.999
3.1023,74.862,74.891
3.1809,74.781,75.057
3.2594,75.034,74.543
3.3379,75.282,74.396
3.4165,75.327,75.051
3.495,75.02,75.706
3.5736,74.696,75.675
3.6521,74.603,75.175
3.7306,74.714,74.913
3.8092,74.946,75.311
3.8877,75.056,74.975
3.9663,75.083,74.117
4.0448,75.085,74.151
4.1233,75.116,75.399
4.2019,75.108,75.7
4.2804,75.005,75.011
4.359,74.848,74.525
4.4375,74.698,74.898
4.516,74.701,75.371
4.5946,74.874,75.442
4.6731,75.144,75.037
4.7517,75.429,74.946
4.8302,75.552,75.177
4.9087,75.417,74.853
4.9873,75.096,74.31
5.0658,74.694,74.777
5.1444,74.521,75.476
5.2229,74.615,75.346
5.3014,74.852,74.597
5.38,75.093,74.634
5.4585,75.17,75.454
5.5371,75.121,75.506
5.6156,75.036,75.15
5.6941,75.01,75.288
5.7727,75.099,75.165
5.8512,75.188,74.707
5.9298,75.187,74.477
6.0083,75.016,74.465
6.0868,74.798,74.788
6.1654,74.706,75.333
6.2439,74.758,75.593


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_495.csv <==
x,qOut,qIn
0.03927,74.964,74.603
0.11781,75.129,75.523
0.19635,75.237,76.045
0.27489,75.208,75.542
0.35343,74.988,74.9
0.43197,74.799,74.584
0.51051,74.814,74.298
0.58905,75.001,74.87
0.66759,75.289,75.196
0.74613,75.381,74.823
0.82467,75.206,75.324
0.90321,74.874,76.092
0.98175,74.53,75.4
1.0603,74.425,73.928
1.1388,74.555,73.691
1.2174,74.833,75.058
1.2959,75.166,76.214
1.3744,75.441,75.638
1.453,75.515,74.566
1.5315,75.349,74.15
1.6101,74.925,74.768
1.6886,74.564,75.363
1.7671,74.522,75.622
1.8457,74.773,75.171
1.9242,75.229,74.336
2.0028,75.52,74.388
2.0813,75.485,74.914
2.1598,75.189,75.246
2.2384,74.739,75.581
2.3169,74.549,75.587
2.3955,74.705,75.054
2.474,75.035,74.586
2.5525,75.34,74.494
2.6311,75.305,74.852
2.7096,75.051,75.173
2.7882,74.807,74.805
2.8667,74.809,74.805
2.9452,75.029,75.393
3.0238,75.144,75.266
3.1023,75.058,74.816
3.1809,74.734,75.367
3.2594,74.623,75.501
3.3379,74.848,74.743
3.4165,75.222,74.826
3.495,75.517,75.321
3.5736,75.402,74.792
3.6521,75.041,74.325
3.7306,74.688,74.478
3.8092,74.595,75.159
3.8877,74.749,75.453
3.9663,74.935,75.225
4.0448,75.06,74.945
4.1233,75.066,75.163
4.2019,75.073,75.393
4.2804,75.112,75.227
4.359,75.162,74.819
4.4375,75.196,74.829
4.516,75.169,74.964
4.5946,75.078,74.688
4.6731,74.941,74.438
4.7517,74.783,75.182
4.8302,74.679,75.643
4.9087,74.694,75.113
4.9873,74.818,74.393
5.0658,75.03,74.685
5.1444,75.207,75.491
5.2229,75.287,75.507
5.3014,75.278,75.04
5.38,75.202,75.122
5.4585,75.122,74.983
5.5371,75.025,74.515
5.6156,74.907,74.725
5.6941,74.77,75.471
5.7727,74.716,75.549
5.8512,74.789,75.248
5.9298,74.934,74.774
6.0083,75.077,74.649
6.0868,75.075,74.804
6.1654,74.986,74.69
6.2439,74.914,74.377


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_496.csv <==
x,qOut,qIn
0.03927,75.093,73.939
0.11781,74.843,75.184
0.19635,74.666,76.087
0.27489,74.626,75.644
0.35343,74.759,74.942
0.43197,74.978,75.177
0.51051,75.185,75.251
0.58905,75.317,74.98
0.66759,75.321,74.683
0.74613,75.22,74.567
0.82467,75.071,74.795
0.90321,74.912,75.477
0.98175,74.771,75.945
1.0603,74.626,75.379
1.1388,74.531,74.237
1.2174,74.55,73.591
1.2959,74.743,74.427
1.3744,75.088,75.613
1.453,75.423,76.027
1.5315,75.609,75.71
1.6101,75.518,74.821
1.6886,75.183,74.282
1.7671,74.834,74.604
1.8457,74.64,75.17
1.9242,74.728,75.351
2.0028,74.999,75.065
2.0813,75.261,74.694
2.1598,75.364,74.785
2.2384,75.172,75.405
2.3169,74.726,75.207
2.3955,74.379,74.609
2.474,74.348,75.001
2.5525,74.789,75.323
2.6311,75.365,74.541
2.7096,75.67,74.298
2.7882,75.59,75.067
2.8667,75.075,75.811
2.9452,74.663,75.276
3.0238,74.629,74.483
3.1023,74.86,74.288
3.1809,75.169,75.166
3.2594,75.194,75.743
3.3379,75.06,75.356
3.4165,74.929,74.931
3.495,74.959,75.093
3.5736,75.058,75.019
3.6521,75.06,74.79
3.7306,74.964,74.754
3.8092,74.804,74.697
3.8877,74.803,74.924
3.9663,74.941,75.491
4.0448,75.099,75.332
4.1233,75.149,74.329
4.2019,75.021,74.694
4.2804,74.874,75.492
4.359,74.834,75.149
4.4375,75.002,74.889
4.516,75.252,75.262
4.5946,75.375,75.007
4.6731,75.306,74.592
4.7517,75.017,74.897
4.8302,74.772,75.465
4.9087,74.722,75.307
4.9873,74.83,74.882
5.0658,75.023,75.423
5.1444,75.103,75.382
5.2229,75.066,74.515
5.3014,74.979,74.304
5.38,74.911,74.844
5.4585,74.933,74.99
5.5371,75.007,74.992
5.6156,75.072,75.064
5.6941,75.071,75.586
5.7727,74.98,75.636
5.8512,74.892,74.889
5.9298,74.877,74.45
6.0083,74.995,74.951
6.0868,75.176,75.299
6.1654,75.292,74.987
6.2439,75.278,74.079


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_497.csv <==
x,qOut,qIn
0.03927,74.644,74.079
0.11781,74.839,74.284
0.19635,75.137,75.277
0.27489,75.417,75.759
0.35343,75.553,75.303
0.43197,75.405,74.866
0.51051,75.07,74.663
0.58905,74.722,74.76
0.66759,74.535,74.772
0.74613,74.585,74.927
0.82467,74.806,75.57
0.90321,75.095,75.714
0.98175,75.364,74.834
1.0603,75.412,74.31
1.1388,75.174,74.477
1.2174,74.813,75.192
1.2959,74.538,75.24
1.3744,74.688,74.806
1.453,75.064,74.927
1.5315,75.378,75.232
1.6101,75.352,75.09
1.6886,75.001,75.017
1.7671,74.704,75.173
1.8457,74.651,75.129
1.9242,74.965,74.939
2.0028,75.288,74.866
2.0813,75.366,74.825
2.1598,75.202,74.828
2.2384,74.851,74.822
2.3169,74.662,75.17
2.3955,74.712,75.447
2.474,74.901,74.916
2.5525,75.106,75.081
2.6311,75.16,75.624
2.7096,75.117,74.976
2.7882,75.057,74.225
2.8667,75.06,74.272
2.9452,75.11,74.758
3.0238,75.116,75.46
3.1023,75.051,75.79
3.1809,74.91,74.993
3.2594,74.812,74.683
3.3379,74.809,75.357
3.4165,74.886,75.5
3.495,75.012,74.685
3.5736,75.134,74.964
3.6521,75.218,75.657
3.7306,75.223,75.13
3.8092,75.114,73.854
3.8877,74.881,74.034
3.9663,74.657,75.053
4.0448,74.558,75.913
4.1233,74.684,75.421
4.2019,74.975,74.61
4.2804,75.251,74.518
4.359,75.403,74.724
4.4375,75.34,74.995
4.516,75.176,75.394
4.5946,75.082,75.445
4.6731,75.086,75.143
4.7517,75.179,74.911
4.8302,75.098,75.066
4.9087,74.832,75.236
4.9873,74.554,74.799
5.0658,74.462,74.325
5.1444,74.712,74.452
5.2229,75.07,74.878
5.3014,75.317,75.747
5.38,75.255,75.999
5.4585,74.957,75.071
5.5371,74.722,74.394
5.6156,74.697,74.933
5.6941,74.972,75.641
5.7727,75.279,74.644
5.8512,75.417,73.722
5.9298,75.357,74.538
6.0083,75.11,75.82
6.0868,74.858,75.751
6.1654,74.677,75.386
6.2439,74.6,74.865


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_498.csv <==
x,qOut,qIn
0.03927,75.469,74.812
0.11781,75.643,74.612
0.19635,75.524,74.716
0.27489,75.177,75.141
0.35343,74.693,75.28
0.43197,74.373,75.432
0.51051,74.357,75.413
0.58905,74.596,74.596
0.66759,75.001,74.752
0.74613,75.344,75.366
0.82467,75.504,74.974
0.90321,75.454,75
0.98175,75.192,75.527
1.0603,74.885,75.098
1.1388,74.681,74.43
1.2174,74.618,74.418
1.2959,74.705,75.077
1.3744,74.847,75.584
1.453,75.016,75.526
1.5315,75.174,74.804
1.6101,75.284,74.479
1.6886,75.245,74.821
1.7671,75.08,75.118
1.8457,74.904,75.223
1.9242,74.842,75.204
2.0028,74.984,75.085
2.0813,75.162,74.717
2.1598,75.236,74.345
2.2384,75.085,74.73
2.3169,74.844,75.536
2.3955,74.745,75.751
2.474,74.83,75.078
2.5525,75.099,74.796
2.6311,75.25,74.996
2.7096,75.176,74.787
2.7882,74.972,74.743
2.8667,74.77,75.394
2.9452,74.823,75.69
3.0238,75.018,75.262
3.1023,75.174,74.526
3.1809,75.113,73.988
3.2594,74.857,74.515
3.3379,74.678,75.616
3.4165,74.702,75.852
3.495,75.006,74.356
3.5736,75.301,73.996
3.6521,75.368,75.357
3.7306,75.213,76.234
3.8092,74.887,74.766
3.8877,74.75,73.976
3.9663,74.879,74.889
4.0448,75.128,75.777
4.1233,75.328,75.623
4.2019,75.217,75.168
4.2804,74.914,74.689
4.359,74.637,74.263
4.4375,74.599,74.513
4.516,74.815,75.402
4.5946,75.052,75.655
4.6731,75.181,75.029
4.7517,75.11,74.54
4.8302,74.998,74.675
4.9087,74.949,74.933
4.9873,74.965,74.989
5.0658,75.019,75.166
5.1444,75.063,75.644
5.2229,75.128,75.762
5.3014,75.185,75.323
5.38,75.195,74.822
5.4585,75.023,74.719
5.5371,74.788,74.498
5.6156,74.656,74.101
5.6941,74.79,74.66
5.7727,75.081,75.532
5.8512,75.227,75.612
5.9298,75.144,75.384
6.0083,74.807,75.173
6.0868,74.621,74.949
6.1654,74.745,74.745
6.2439,75.077,74.754


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_499.csv <==
x,qOut,qIn
0.03927,75.128,75.025
0.11781,74.838,75.679
0.19635,74.724,75.547
0.27489,74.779,75.075
0.35343,74.958,74.476
0.43197,75.055,74.511
0.51051,75.06,75.354
0.58905,75.029,75.719
0.66759,75.026,74.361
0.74613,75.06,73.758
0.82467,75.042,74.692
0.90321,74.953,75.821
0.98175,74.793,76.061
1.0603,74.722,75.435
1.1388,74.81,74.766
1.2174,75.001,74.702
1.2959,75.219,74.845
1.3744,75.295,74.925
1.453,75.228,75.028
1.5315,75.09,74.659
1.6101,74.964,74.432
1.6886,74.901,75.013
1.7671,74.836,75.336
1.8457,74.756,75.089
1.9242,74.662,74.801
2.0028,74.72,74.966
2.0813,74.977,75.413
2.1598,75.314,75.654
2.2384,75.594,75.074
2.3169,75.542,74.579
2.3955,75.217,74.65
2.474,74.837,74.933
2.5525,74.637,75.661
2.6311,74.703,75.685
2.7096,74.822,74.685
2.7882,74.892,74.117
2.8667,74.849,74.493
2.9452,74.864,74.995
3.0238,74.964,75.552
3.1023,75.096,75.771
3.1809,75.199,75.305
3.2594,75.232,74.497
3.3379,75.207,74.159
3.4165,75.132,74.512
3.495,75.009,74.782
3.5736,74.924,75.404
3.6521,74.959,76.085
3.7306,75.067,75.425
3.8092,75.176,74.346
3.8877,75.045,74.664
3.9663,74.778,75.024
4.0448,74.591,74.846
4.1233,74.704,74.994
4.2019,75.112,75.355
4.2804,75.44,75.246
4.359,75.469,74.995
4.4375,75.028,75.166
4.516,74.518,75.021
4.5946,74.372,74.391
4.6731,74.613,74.365
4.7517,75.173,74.902
4.8302,75.538,75.39
4.9087,75.53,75.689
4.9873,75.234,75.297
5.0658,74.79,75.168
5.1444,74.598,75.26
5.2229,74.7,74.734
5.3014,74.96,74.249
5.38,75.215,75.031
5.4585,75.301,75.685
5.5371,75.226,75.117
5.6156,75.044,74.29
5.6941,74.814,74.922
5.7727,74.643,75.707
5.8512,74.62,75.376
5.9298,74.757,74.547
6.0083,75.046,74.642
6.0868,75.341,75.22
6.1654,75.482,74.934
6.2439,75.419,74.436


==> Figs/data/BurgulenceData/Polynomial/N20/Burgers_Legendre_4_Polynomial_20_500.csv <==
x,qOut,qIn
0.03927,75.27,74.224
0.11781,75.281,74.562
0.19635,75.063,74.595
0.27489,74.797,75.187
0.35343,74.686,75.663
0.43197,74.815,75.172
0.51051,74.977,74.765
0.58905,75.056,74.878
0.66759,74.962,75.318
0.74613,74.909,75.312
0.82467,75.031,75.171
0.90321,75.259,74.982
0.98175,75.49,74.681
1.0603,75.378,74.602
1.1388,74.956,74.614
1.2174,74.489,74.824
1.2959,74.277,75.437
1.3744,74.529,75.813
1.453,74.963,75.6
1.5315,75.327,74.761
1.6101,75.399,74.065
1.6886,75.234,74.832
1.7671,75.062,75.649
1.8457,75,75.134
1.9242,75.127,74.534
2.0028,75.214,75.101
2.0813,75.108,75.537
2.1598,74.867,75.361
2.2384,74.59,74.389
2.3169,74.581,73.887
2.3955,74.83,74.533
2.474,75.177,75.805
2.5525,75.456,75.961
2.6311,75.453,75.006
2.7096,75.207,74.48
2.7882,74.886,74.612
2.8667,74.673,75.082
2.9452,74.738,75.052
3.0238,74.96,74.77
3.1023,75.183,74.929
3.1809,75.264,75.279
3.2594,75.144,75.362
3.3379,74.907,75.286
3.4165,74.675,74.993
3.495,74.567,74.888
3.5736,74.692,74.664
3.6521,74.983,74.601
3.7306,75.284,75.217
3.8092,75.438,75.499
3.8877,75.273,75.087
3.9663,74.944,74.777
4.0448,74.671,74.398
4.1233,74.666,74.544
4.2019,74.889,75.364
4.2804,75.121,75.436
4.359,75.265,74.625
4.4375,75.259,74.743
4.516,75.196,75.627
4.5946,75.082,75.735
4.6731,74.945,75.208
4.7517,74.81,74.81
4.8302,74.816,74.702
4.9087,74.962,74.616
4.9873,75.129,74.799
5.0658,75.183,75.306
5.1444,75.01,75.609
5.2229,74.783,75.323
5.3014,74.652,74.488
5.38,74.744,74.423
5.4585,74.931,75.068
5.5371,75.079,75.242
5.6156,75.168,74.9
5.6941,75.205,74.826
5.7727,75.265,75.116
5.8512,75.256,75.073
5.9298,75.138,74.689
6.0083,74.881,75.54
6.0868,74.708,76.332
6.1654,74.77,75.37
6.2439,74.994,74.083


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_001.csv <==
x,qOut,qIn
0.031416,74.882,74.903
0.094248,75.014,74.53
0.15708,75.28,74.571
0.21991,75.482,75.014
0.28274,75.418,75.178
0.34558,74.979,74.931
0.40841,74.464,74.837
0.47124,74.141,75.048
0.53407,74.239,75.439
0.5969,74.587,75.43
0.65973,74.955,74.873
0.72257,75.253,74.083
0.7854,75.427,73.917
0.84823,75.546,74.821
0.91106,75.59,75.907
0.97389,75.533,76.264
1.0367,75.351,75.504
1.0996,75.083,74.534
1.1624,74.844,74.072
1.2252,74.703,74.436
1.2881,74.708,75.419
1.3509,74.778,75.778
1.4137,74.851,75.371
1.4765,74.92,74.848
1.5394,74.985,74.824
1.6022,75.096,74.926
1.665,75.197,74.9
1.7279,75.207,74.886
1.7907,75.044,74.946
1.8535,74.714,75.102
1.9164,74.448,75.236
1.9792,74.407,75.082
2.042,74.713,74.702
2.1049,75.204,74.654
2.1677,75.575,74.865
2.2305,75.648,75.069
2.2934,75.279,75.173
2.3562,74.769,75.126
2.419,74.544,74.989
2.4819,74.68,75.002
2.5447,75.166,75.223
2.6075,75.491,75.205
2.6704,75.46,74.893
2.7332,75.173,74.577
2.796,74.789,74.493
2.8588,74.686,74.641
2.9217,74.826,75.04
2.9845,75.045,75.623
3.0473,75.173,76.099
3.1102,75.123,75.738
3.173,74.991,74.752
3.2358,74.86,74.028
3.2987,74.805,74.186
3.3615,74.834,74.604
3.4243,74.915,75.055
3.4872,75.015,75.691
3.55,75.1,75.999
3.6128,75.152,75.33
3.6757,75.165,74.506
3.7385,75.13,74.281
3.8013,75.042,74.747
3.8642,74.871,75.275
3.927,74.68,75.375
3.9898,74.57,74.816
4.0527,74.64,74.517
4.1155,74.949,75.256
4.1783,75.356,75.862
4.2412,75.653,75.435
4.304,75.642,74.28
4.3668,75.173,74.19
4.4296,74.581,74.987
4.4925,74.215,75.644
4.5553,74.38,75.316
4.6181,74.908,74.59
4.681,75.417,74.336
4.7438,75.689,74.849
4.8066,75.552,75.372
4.8695,75.14,75.143
4.9323,74.761,74.864
4.9951,74.588,74.955
5.058,74.742,75.044
5.1208,74.982,74.836
5.1836,75.141,74.907
5.2465,75.195,75.472
5.3093,75.152,75.931
5.3721,75.108,75.414
5.435,75.044,74.56
5.4978,74.96,74.168
5.5606,74.86,74.346
5.6235,74.841,74.344
5.6863,74.91,74.398
5.7491,74.998,74.963
5.8119,75.023,75.581
5.8748,74.934,75.509
5.9376,74.856,75.41
6.0004,74.859,75.635
6.0633,74.997,75.559
6.1261,75.104,74.999
6.1889,75.078,74.745
6.2518,74.975,74.943


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_002.csv <==
x,qOut,qIn
0.031416,74.986,74.443
0.094248,75.149,74.445
0.15708,75.218,74.758
0.21991,75.203,74.894
0.28274,75.116,74.779
0.34558,75.014,74.998
0.40841,74.946,75.414
0.47124,74.915,75.527
0.53407,74.916,75.06
0.5969,74.872,74.585
0.65973,74.816,74.485
0.72257,74.82,74.843
0.7854,74.953,75.489
0.84823,75.228,75.673
0.91106,75.485,75.348
0.97389,75.585,74.93
1.0367,75.402,74.713
1.0996,75.005,74.635
1.1624,74.646,74.748
1.2252,74.458,75.139
1.2881,74.529,75.73
1.3509,74.673,75.736
1.4137,74.809,75.054
1.4765,74.938,74.354
1.5394,75.079,74.573
1.6022,75.217,75.031
1.665,75.239,74.99
1.7279,75.126,74.766
1.7907,74.88,74.726
1.8535,74.734,74.603
1.9164,74.813,74.566
1.9792,75.051,75.08
2.042,75.355,76.123
2.1049,75.439,76.352
2.1677,75.249,75.555
2.2305,74.931,74.515
2.2934,74.662,74.233
2.3562,74.721,74.476
2.419,75.014,74.605
2.4819,75.334,74.601
2.5447,75.479,75.03
2.6075,75.313,75.612
2.6704,74.999,75.609
2.7332,74.723,75.108
2.796,74.661,74.57
2.8588,74.748,74.395
2.9217,74.796,74.648
2.9845,74.765,75.199
3.0473,74.652,75.511
3.1102,74.705,75.464
3.173,74.996,75.362
3.2358,75.405,75.197
3.2987,75.796,74.769
3.3615,75.796,74.177
3.4243,75.343,74.06
3.4872,74.703,74.882
3.55,74.203,76.196
3.6128,74.27,75.938
3.6757,74.686,74.502
3.7385,75.163,73.68
3.8013,75.439,74.617
3.8642,75.416,75.71
3.927,75.17,75.911
3.9898,74.849,75.31
4.0527,74.605,74.695
4.1155,74.622,74.813
4.1783,74.88,75.214
4.2412,75.235,75.293
4.304,75.538,74.863
4.3668,75.526,74.482
4.4296,75.184,74.337
4.4925,74.725,74.508
4.5553,74.397,75.167
4.6181,74.51,75.743
4.681,74.882,75.716
4.7438,75.248,75.206
4.8066,75.359,74.877
4.8695,75.127,74.906
4.9323,74.81,74.828
4.9951,74.637,74.623
5.058,74.804,74.691
5.1208,75.166,75.006
5.1836,75.443,75.217
5.2465,75.511,75.326
5.3093,75.291,75.317
5.3721,75.012,75.02
5.435,74.82,74.696
5.4978,74.717,74.774
5.5606,74.671,75.187
5.6235,74.61,75.175
5.6863,74.657,74.847
5.7491,74.853,74.617
5.8119,75.214,74.565
5.8748,75.518,74.987
5.9376,75.566,75.788
6.0004,75.357,76.045
6.0633,74.932,75.168
6.1261,74.637,74.704
6.1889,74.597,74.929
6.2518,74.746,74.917


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_003.csv <==
x,qOut,qIn
0.031416,75.238,74.298
0.094248,75.299,74.826
0.15708,75.23,75.594
0.21991,75.107,75.651
0.28274,75.019,74.754
0.34558,75.091,74.334
0.40841,75.195,74.579
0.47124,75.188,74.881
0.53407,74.931,75.119
0.5969,74.533,75.304
0.65973,74.293,75.15
0.72257,74.323,74.869
0.7854,74.672,75.042
0.84823,75.068,75.32
0.91106,75.359,75.184
0.97389,75.495,74.866
1.0367,75.45,74.765
1.0996,75.27,74.713
1.1624,75.051,74.713
1.2252,74.891,75.061
1.2881,74.884,75.446
1.3509,75.009,75.166
1.4137,75.107,74.714
1.4765,75.088,74.744
1.5394,74.886,75.338
1.6022,74.69,75.327
1.665,74.671,74.786
1.7279,74.819,74.599
1.7907,75.085,75.247
1.8535,75.233,75.801
1.9164,75.233,75.681
1.9792,75.146,74.896
2.042,75.052,74.27
2.1049,75.009,74.329
2.1677,74.957,74.494
2.2305,74.887,74.677
2.2934,74.8,75.23
2.3562,74.809,75.777
2.419,74.922,75.755
2.4819,75.068,75.155
2.5447,75.166,74.241
2.6075,75.14,74.244
2.6704,75.043,75.194
2.7332,74.945,76.026
2.796,74.909,75.562
2.8588,74.952,74.333
2.9217,75.065,73.663
2.9845,75.209,74.274
3.0473,75.35,75.577
3.1102,75.335,75.937
3.173,75.081,75.681
3.2358,74.7,75.46
3.2987,74.34,75.24
3.3615,74.344,74.775
3.4243,74.678,74.489
3.4872,75.133,74.526
3.55,75.496,74.481
3.6128,75.517,74.394
3.6757,75.262,74.781
3.7385,74.94,75.546
3.8013,74.776,75.987
3.8642,74.916,75.675
3.927,75.108,75.073
3.9898,75.15,74.536
4.0527,74.871,74.331
4.1155,74.512,74.444
4.1783,74.422,74.772
4.2412,74.667,75.289
4.304,75.235,75.784
4.3668,75.74,75.409
4.4296,75.91,74.567
4.4925,75.69,74.351
4.5553,75.076,74.953
4.6181,74.509,75.019
4.681,74.271,74.742
4.7438,74.345,74.9
4.8066,74.645,75.377
4.8695,74.949,75.151
4.9323,75.256,74.679
4.9951,75.504,74.682
5.058,75.627,75.298
5.1208,75.399,75.602
5.1836,74.928,75.428
5.2465,74.491,75.076
5.3093,74.379,74.752
5.3721,74.691,74.755
5.435,75.119,75.191
5.4978,75.423,75.677
5.5606,75.398,75.464
5.6235,75.103,74.682
5.6863,74.784,74.113
5.7491,74.609,74.106
5.8119,74.708,74.608
5.8748,74.927,74.98
5.9376,75.084,75.063
6.0004,75.125,75.116
6.0633,75.022,75.523
6.1261,74.935,75.765
6.1889,74.957,75.425
6.2518,75.07,74.709


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_004.csv <==
x,qOut,qIn
0.031416,74.871,75.749
0.094248,75.217,75.033
0.15708,75.53,74.341
0.21991,75.694,74.383
0.28274,75.604,75.028
0.34558,75.214,75.159
0.40841,74.75,74.923
0.47124,74.434,74.863
0.53407,74.457,75.181
0.5969,74.716,75.324
0.65973,74.988,75.175
0.72257,75.156,74.855
0.7854,75.133,74.512
0.84823,74.983,74.683
0.91106,74.827,75.271
0.97389,74.764,75.651
1.0367,74.874,75.47
1.0996,75.129,75.139
1.1624,75.372,74.882
1.2252,75.471,74.743
1.2881,75.312,74.716
1.3509,74.966,74.869
1.4137,74.682,75.071
1.4765,74.589,75.002
1.5394,74.771,74.617
1.6022,75.022,74.592
1.665,75.19,74.957
1.7279,75.235,75.323
1.7907,75.146,75.194
1.8535,75.008,74.558
1.9164,74.881,74.262
1.9792,74.815,75.036
2.042,74.85,76.061
2.1049,75.011,75.641
2.1677,75.224,74.787
2.2305,75.382,74.708
2.2934,75.377,75.215
2.3562,75.168,75.178
2.419,74.91,74.885
2.4819,74.734,74.587
2.5447,74.75,74.422
2.6075,74.85,74.838
2.6704,74.91,75.646
2.7332,74.913,76.041
2.796,74.87,75.197
2.8588,74.879,74.169
2.9217,74.908,74.04
2.9845,74.918,74.705
3.0473,74.878,75.174
3.1102,74.863,75.184
3.173,74.955,75.316
3.2358,75.132,75.435
3.2987,75.35,75.07
3.3615,75.436,74.785
3.4243,75.336,74.949
3.4872,75.113,75.157
3.55,74.85,75.236
3.6128,74.702,75.003
3.6757,74.694,74.475
3.7385,74.805,74.266
3.8013,75.004,75.125
3.8642,75.233,76.16
3.927,75.342,76.3
3.9898,75.253,75.399
4.0527,74.9,74.025
4.1155,74.544,73.484
4.1783,74.468,73.928
4.2412,74.679,74.855
4.304,75.12,75.582
4.3668,75.412,75.765
4.4296,75.443,75.51
4.4925,75.291,75.057
4.5553,75.067,74.88
4.6181,74.99,75.078
4.681,74.988,75.199
4.7438,74.964,74.992
4.8066,74.822,74.765
4.8695,74.675,74.898
4.9323,74.733,74.926
4.9951,75.002,74.525
5.058,75.453,74.282
5.1208,75.658,74.949
5.1836,75.361,75.768
5.2465,74.73,76.01
5.3093,74.031,75.467
5.3721,73.969,75.05
5.435,74.455,75.007
5.4978,75.136,74.932
5.5606,75.658,74.358
5.6235,75.766,74.206
5.6863,75.551,74.761
5.7491,75.208,75.277
5.8119,74.948,75.164
5.8748,74.924,74.956
5.9376,74.99,74.944
6.0004,75.009,74.943
6.0633,74.863,74.667
6.1261,74.651,74.703
6.1889,74.545,75.26
6.2518,74.609,75.808


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_005.csv <==
x,qOut,qIn
0.031416,74.731,74.037
0.094248,74.617,74.168
0.15708,74.72,75.276
0.21991,74.981,75.682
0.28274,75.318,74.555
0.34558,75.468,74.357
0.40841,75.365,75.376
0.47124,75.123,76.032
0.53407,74.889,75.347
0.5969,74.914,74.835
0.65973,75.07,75.046
0.72257,75.174,75.439
0.7854,75.048,75.219
0.84823,74.788,74.575
0.91106,74.683,74.214
0.97389,74.797,74.356
1.0367,75.14,74.728
1.0996,75.326,74.9
1.1624,75.21,74.975
1.2252,74.914,75.055
1.2881,74.609,75.384
1.3509,74.609,75.991
1.4137,74.811,76.184
1.4765,75.049,75.352
1.5394,75.164,73.944
1.6022,75.173,73.527
1.665,75.199,74.029
1.7279,75.267,74.862
1.7907,75.381,75.56
1.8535,75.388,75.825
1.9164,75.23,75.609
1.9792,74.966,75.127
2.042,74.672,74.696
2.1049,74.504,74.531
2.1677,74.471,74.646
2.2305,74.544,75.001
2.2934,74.684,75.411
2.3562,74.881,75.565
2.419,75.156,75.472
2.4819,75.453,75.255
2.5447,75.718,74.956
2.6075,75.676,74.517
2.6704,75.213,74.263
2.7332,74.548,74.566
2.796,73.976,75.157
2.8588,74.02,75.475
2.9217,74.531,75.525
2.9845,75.192,75.156
3.0473,75.697,74.515
3.1102,75.798,74.537
3.173,75.505,75.12
3.2358,75.024,75.584
3.2987,74.593,75.379
3.3615,74.547,74.755
3.4243,74.811,74.33
3.4872,75.191,74.541
3.55,75.501,75.184
3.6128,75.571,75.342
3.6757,75.369,75.106
3.7385,75.001,74.92
3.8013,74.596,74.922
3.8642,74.459,74.722
3.927,74.62,74.601
3.9898,74.94,74.95
4.0527,75.261,75.338
4.1155,75.356,75.336
4.1783,75.232,75.274
4.2412,75.016,75.083
4.304,74.853,74.81
4.3668,74.907,74.854
4.4296,75.054,75.099
4.4925,75.149,75.258
4.5553,75.052,75.134
4.6181,74.832,74.916
4.681,74.711,74.827
4.7438,74.761,74.895
4.8066,75.012,74.849
4.8695,75.194,74.773
4.9323,75.162,74.964
4.9951,74.976,75.243
5.058,74.73,75.189
5.1208,74.697,74.738
5.1836,74.867,74.3
5.2465,75.114,74.348
5.3093,75.303,75.343
5.3721,75.308,76.091
5.435,75.18,75.771
5.4978,75.02,74.829
5.5606,74.929,74.348
5.6235,74.969,74.746
5.6863,75.062,75.352
5.7491,75.124,75.633
5.8119,75.079,75.278
5.8748,74.942,74.668
5.9376,74.828,74.33
6.0004,74.802,74.543
6.0633,74.91,75.099
6.1261,75.039,75.538
6.1889,75.057,75.636
6.2518,74.951,75.09


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_006.csv <==
x,qOut,qIn
0.031416,75.3,75.051
0.094248,75.075,75.448
0.15708,74.823,75.057
0.21991,74.714,74.807
0.28274,74.883,75.345
0.34558,75.123,75.738
0.40841,75.198,75.401
0.47124,75.063,74.644
0.53407,74.72,74.569
0.5969,74.47,75.233
0.65973,74.485,75.533
0.72257,74.754,75.163
0.7854,75.225,74.773
0.84823,75.696,74.908
0.91106,75.904,75.001
0.97389,75.716,74.7
1.0367,75.023,74.28
1.0996,74.309,74.546
1.1624,74.071,75.127
1.2252,74.313,75.397
1.2881,74.917,75.25
1.3509,75.333,75.168
1.4137,75.468,75.063
1.4765,75.399,74.797
1.5394,75.233,74.734
1.6022,75.118,75.294
1.665,75.052,75.799
1.7279,75.022,75.578
1.7907,75.015,74.829
1.8535,75.062,74.55
1.9164,75.124,74.562
1.9792,75.13,74.581
2.042,75.008,75
2.1049,74.768,75.447
2.1677,74.573,75.158
2.2305,74.521,74.472
2.2934,74.68,74.57
2.3562,74.934,75.435
2.419,75.152,75.93
2.4819,75.264,75.639
2.5447,75.219,74.759
2.6075,75.071,74.011
2.6704,74.95,73.825
2.7332,74.941,74.545
2.796,75.107,75.759
2.8588,75.319,75.961
2.9217,75.376,75.358
2.9845,75.232,74.887
3.0473,74.875,75.04
3.1102,74.624,75.159
3.173,74.621,75.012
3.2358,74.787,74.735
3.2987,74.998,74.559
3.3615,75.03,74.742
3.4243,74.98,75.077
3.4872,74.971,75.166
3.55,75.119,75.07
3.6128,75.31,75.243
3.6757,75.28,75.336
3.7385,74.998,75.047
3.8013,74.488,74.675
3.8642,74.25,74.631
3.927,74.448,74.783
3.9898,74.923,75.066
4.0527,75.466,75.163
4.1155,75.715,75.01
4.1783,75.626,74.994
4.2412,75.321,75.226
4.304,74.954,75.343
4.3668,74.772,75.022
4.4296,74.747,74.659
4.4925,74.794,74.639
4.5553,74.828,75.286
4.6181,74.88,75.885
4.681,74.998,75.703
4.7438,75.146,74.768
4.8066,75.268,74.101
4.8695,75.233,74.362
4.9323,75.065,74.886
4.9951,74.863,75.368
5.058,74.731,75.507
5.1208,74.75,75.06
5.1836,74.868,74.597
5.2465,75.02,74.663
5.3093,75.145,74.974
5.3721,75.203,75.031
5.435,75.177,75.068
5.4978,75.086,75.165
5.5606,74.956,75.129
5.6235,74.896,74.701
5.6863,74.97,74.335
5.7491,75.134,74.479
5.8119,75.328,74.937
5.8748,75.324,75.42
5.9376,75.079,76.011
6.0004,74.747,76.355
6.0633,74.509,75.761
6.1261,74.627,74.416
6.1889,74.947,73.487
6.2518,75.244,73.795


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_007.csv <==
x,qOut,qIn
0.031416,75.119,74.981
0.094248,75.264,74.688
0.15708,75.386,74.387
0.21991,75.453,74.654
0.28274,75.409,75.539
0.34558,75.098,75.738
0.40841,74.69,75.247
0.47124,74.405,74.803
0.53407,74.449,74.66
0.5969,74.77,74.668
0.65973,75.127,75
0.72257,75.369,75.483
0.7854,75.379,75.473
0.84823,75.217,75.142
0.91106,75.027,75.028
0.97389,74.904,75.022
1.0367,74.922,74.726
1.0996,74.988,74.301
1.1624,74.985,74.267
1.2252,74.899,74.745
1.2881,74.741,75.345
1.3509,74.691,75.604
1.4137,74.818,75.488
1.4765,75.053,74.935
1.5394,75.31,74.437
1.6022,75.366,74.717
1.665,75.195,75.271
1.7279,74.93,75.507
1.7907,74.727,75.346
1.8535,74.809,75.111
1.9164,75.082,74.944
1.9792,75.366,75.036
2.042,75.485,75.219
2.1049,75.298,74.904
2.1677,74.922,74.401
2.2305,74.553,74.371
2.2934,74.383,74.94
2.3562,74.5,75.229
2.419,74.784,75.227
2.4819,75.101,75.245
2.5447,75.331,75.149
2.6075,75.359,74.899
2.6704,75.194,74.796
2.7332,74.959,74.758
2.796,74.793,74.749
2.8588,74.866,75.095
2.9217,75.089,75.565
2.9845,75.314,75.702
3.0473,75.4,75.32
3.1102,75.295,74.731
3.173,75.092,74.296
3.2358,74.88,74.323
3.2987,74.738,74.81
3.3615,74.665,75.272
3.4243,74.672,75.553
3.4872,74.766,75.599
3.55,74.954,75.247
3.6128,75.174,74.69
3.6757,75.295,74.302
3.7385,75.26,74.288
3.8013,75.036,74.899
3.8642,74.79,75.867
3.927,74.698,76.224
3.9898,74.793,75.195
4.0527,75.073,73.399
4.1155,75.356,73.573
4.1783,75.47,75.169
4.2412,75.352,76.037
4.304,74.964,74.996
4.3668,74.563,74.224
4.4296,74.428,74.643
4.4925,74.596,75.623
4.5553,75.045,75.921
4.6181,75.44,75.645
4.681,75.543,75.48
4.7438,75.333,75.237
4.8066,74.835,74.536
4.8695,74.493,74.118
4.9323,74.542,74.384
4.9951,74.875,74.868
5.058,75.332,74.923
5.1208,75.445,74.903
5.1836,75.159,75.197
5.2465,74.702,75.553
5.3093,74.356,75.659
5.3721,74.47,75.47
5.435,74.817,74.989
5.4978,75.14,74.36
5.5606,75.197,74.187
5.6235,75.074,74.591
5.6863,75.05,75.032
5.7491,75.203,75.287
5.8119,75.564,75.305
5.8748,75.732,75.258
5.9376,75.487,75.181
6.0004,74.966,74.99
6.0633,74.388,74.737
6.1261,74.267,74.844
6.1889,74.503,75.133
6.2518,74.865,75.163


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_008.csv <==
x,qOut,qIn
0.031416,74.843,73.929
0.094248,74.921,73.973
0.15708,75.087,75.163
0.21991,75.232,76.303
0.28274,75.253,76.131
0.34558,75.086,75.053
0.40841,74.789,74.18
0.47124,74.488,74.161
0.53407,74.309,75.01
0.5969,74.363,75.689
0.65973,74.622,75.705
0.72257,75.012,75.066
0.7854,75.452,74.336
0.84823,75.845,74.277
0.91106,75.985,74.705
0.97389,75.765,75.21
1.0367,75.095,75.454
1.0996,74.368,75.51
1.1624,74.031,75.42
1.2252,74.142,75.112
1.2881,74.653,74.557
1.3509,75.153,74.284
1.4137,75.489,74.69
1.4765,75.593,75.633
1.5394,75.41,76.128
1.6022,75.027,75.465
1.665,74.737,74.512
1.7279,74.692,74.066
1.7907,74.997,74.56
1.8535,75.296,75.269
1.9164,75.286,75.467
1.9792,75.002,74.997
2.042,74.551,74.508
2.1049,74.465,74.604
2.1677,74.778,74.854
2.2305,75.248,75.036
2.2934,75.612,75.235
2.3562,75.544,75.074
2.419,75.161,74.626
2.4819,74.737,74.631
2.5447,74.557,75.369
2.6075,74.783,75.74
2.6704,75.17,75.48
2.7332,75.475,75.038
2.796,75.475,74.885
2.8588,75.144,74.833
2.9217,74.768,74.792
2.9845,74.563,74.916
3.0473,74.71,75.08
3.1102,74.981,74.961
3.173,75.107,74.798
3.2358,75.046,74.912
3.2987,74.811,75.215
3.3615,74.715,75.249
3.4243,74.797,75.088
3.4872,74.949,74.821
3.55,75.04,74.482
3.6128,74.991,74.732
3.6757,74.954,75.429
3.7385,75.012,75.643
3.8013,75.221,74.933
3.8642,75.396,74.618
3.927,75.384,74.923
3.9898,75.203,75.154
4.0527,74.909,74.894
4.1155,74.76,74.949
4.1783,74.785,75.311
4.2412,74.897,75.233
4.304,74.997,74.587
4.3668,75.02,74.652
4.4296,75.03,75.191
4.4925,75.045,75.301
4.5553,75.072,74.782
4.6181,75.028,74.503
4.681,74.928,74.668
4.7438,74.849,75.197
4.8066,74.867,75.546
4.8695,75.012,75.301
4.9323,75.157,74.983
4.9951,75.213,74.88
5.058,75.108,74.855
5.1208,74.949,74.975
5.1836,74.875,75.165
5.2465,74.91,75.061
5.3093,75.048,75.017
5.3721,75.12,75.313
5.435,75.088,75.307
5.4978,74.999,74.795
5.5606,74.913,74.301
5.6235,74.896,74.327
5.6863,74.894,74.5
5.7491,74.88,74.642
5.8119,74.835,75.039
5.8748,74.851,75.895
5.9376,74.966,76.494
6.0004,75.13,76.123
6.0633,75.276,74.803
6.1261,75.263,74.297
6.1889,75.115,74.651
6.2518,74.937,74.736


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_009.csv <==
x,qOut,qIn
0.031416,74.836,75.654
0.094248,75.182,75.832
0.15708,75.327,75.142
0.21991,75.269,74.097
0.28274,75.035,73.355
0.34558,74.815,73.757
0.40841,74.715,74.96
0.47124,74.738,76.03
0.53407,74.868,76.171
0.5969,74.981,75.588
0.65973,75.034,74.948
0.72257,75.042,74.637
0.7854,75.032,74.644
0.84823,75.066,74.728
0.91106,75.129,74.812
0.97389,75.193,74.882
1.0367,75.224,75.075
1.0996,75.252,75.258
1.1624,75.293,75.277
1.2252,75.284,75.153
1.2881,75.15,74.738
1.3509,74.739,74.455
1.4137,74.248,74.726
1.4765,73.943,75.34
1.5394,74.075,75.636
1.6022,74.609,75.208
1.665,75.264,74.707
1.7279,75.794,74.794
1.7907,75.99,75.337
1.8535,75.702,75.442
1.9164,75.134,75.229
1.9792,74.609,74.99
2.042,74.449,74.785
2.1049,74.667,74.333
2.1677,74.973,73.966
2.2305,75.2,74.321
2.2934,75.232,75.658
2.3562,75.153,76.374
2.419,75.016,75.867
2.4819,74.88,74.863
2.5447,74.797,74.518
2.6075,74.845,74.749
2.6704,74.996,74.949
2.7332,75.162,75.071
2.796,75.245,75.078
2.8588,75.187,74.808
2.9217,75.106,74.536
2.9845,75.083,74.679
3.0473,75.187,75.218
3.1102,75.234,75.431
3.173,75.048,75.245
3.2358,74.695,74.903
3.2987,74.292,74.765
3.3615,74.248,75.021
3.4243,74.576,75.212
3.4872,75.088,74.856
3.55,75.577,74.478
3.6128,75.77,75.034
3.6757,75.61,75.638
3.7385,75.231,75.391
3.8013,74.806,74.634
3.8642,74.676,74.729
3.927,74.78,75.222
3.9898,74.941,75.346
4.0527,74.976,74.952
4.1155,74.871,74.625
4.1783,74.815,74.596
4.2412,74.875,75.062
4.304,75.087,75.681
4.3668,75.239,75.284
4.4296,75.226,74.388
4.4925,75.089,74.178
4.5553,74.893,74.938
4.6181,74.812,75.458
4.681,74.847,75.603
4.7438,74.943,75.623
4.8066,75.04,75.56
4.8695,75.102,75.053
4.9323,75.13,74.372
4.9951,75.125,74.194
5.058,75.083,74.745
5.1208,75.012,75.071
5.1836,74.942,75.14
5.2465,74.898,75.331
5.3093,74.902,75.247
5.3721,74.958,74.785
5.435,75.03,74.655
5.4978,75.064,74.874
5.5606,75.01,74.819
5.6235,74.849,74.675
5.6863,74.712,74.939
5.7491,74.715,75.3
5.8119,74.95,75.182
5.8748,75.337,74.775
5.9376,75.623,74.713
6.0004,75.644,75.287
6.0633,75.265,75.902
6.1261,74.733,75.376
6.1889,74.431,74.563
6.2518,74.46,74.668


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_010.csv <==
x,qOut,qIn
0.031416,75.214,75.299
0.094248,75.388,75.985
0.15708,75.299,75.663
0.21991,75.049,74.641
0.28274,74.765,74.018
0.34558,74.701,74.174
0.40841,74.838,74.568
0.47124,75.048,75.046
0.53407,75.192,75.391
0.5969,75.154,75.527
0.65973,75.015,75.531
0.72257,74.882,75.299
0.7854,74.859,74.899
0.84823,74.946,74.726
0.91106,75.022,74.81
0.97389,75.029,75.111
1.0367,74.926,75.508
1.0996,74.863,75.421
1.1624,74.958,74.882
1.2252,75.16,74.404
1.2881,75.399,74.626
1.3509,75.354,75.393
1.4137,74.989,75.816
1.4765,74.521,75.27
1.5394,74.211,74.066
1.6022,74.359,73.989
1.665,74.788,74.909
1.7279,75.263,75.634
1.7907,75.568,75.168
1.8535,75.589,74.394
1.9164,75.384,74.249
1.9792,75.097,74.883
2.042,74.878,75.743
2.1049,74.881,75.954
2.1677,75.021,75.655
2.2305,75.167,75.168
2.2934,75.188,74.768
2.3562,75.062,74.656
2.419,74.933,74.716
2.4819,74.889,74.678
2.5447,75,74.428
2.6075,75.101,74.564
2.6704,75.056,75.205
2.7332,74.893,75.852
2.796,74.679,75.653
2.8588,74.656,75.032
2.9217,74.778,74.733
2.9845,74.912,74.631
3.0473,74.92,74.653
3.1102,74.819,75.027
3.173,74.824,75.394
3.2358,75.005,75.355
3.2987,75.396,74.962
3.3615,75.704,74.438
3.4243,75.685,74.118
3.4872,75.351,74.594
3.55,74.772,75.731
3.6128,74.413,75.921
3.6757,74.391,75.162
3.7385,74.599,74.365
3.8013,74.891,74.38
3.8642,75.137,74.99
3.927,75.334,75.487
3.9898,75.428,75.478
4.0527,75.359,75.359
4.1155,75.08,75.472
4.1783,74.807,75.252
4.2412,74.698,74.565
4.304,74.882,74.01
4.3668,75.131,74.269
4.4296,75.177,74.828
4.4925,75.001,75.128
4.5553,74.639,75.155
4.6181,74.509,75.455
4.681,74.7,75.804
4.7438,75.054,75.76
4.8066,75.38,75.033
4.8695,75.364,74.36
4.9323,75.08,74.257
4.9951,74.759,74.666
5.058,74.644,75.224
5.1208,74.897,75.411
5.1836,75.298,75.285
5.2465,75.604,75.089
5.3093,75.589,74.91
5.3721,75.182,74.747
5.435,74.661,74.707
5.4978,74.286,74.812
5.5606,74.289,75.125
5.6235,74.56,75.439
5.6863,74.908,75.325
5.7491,75.24,74.687
5.8119,75.492,74.492
5.8748,75.632,75.081
5.9376,75.547,75.342
6.0004,75.254,74.992
6.0633,74.796,74.901
6.1261,74.515,75.089
6.1889,74.56,74.858
6.2518,74.837,74.631


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_011.csv <==
x,qOut,qIn
0.031416,74.989,75.67
0.094248,75.182,75.22
0.15708,75.214,74.849
0.21991,75.086,74.793
0.28274,74.842,74.807
0.34558,74.734,74.664
0.40841,74.78,74.668
0.47124,74.91,74.852
0.53407,75.037,74.989
0.5969,75.158,75.175
0.65973,75.313,75.449
0.72257,75.425,75.479
0.7854,75.401,74.906
0.84823,75.031,74.511
0.91106,74.527,74.914
0.97389,74.186,75.765
1.0367,74.286,75.685
1.0996,74.763,74.669
1.1624,75.285,74.22
1.2252,75.633,74.745
1.2881,75.629,75.208
1.3509,75.317,74.787
1.4137,74.916,74.479
1.4765,74.614,74.9
1.5394,74.572,75.822
1.6022,74.706,75.802
1.665,74.887,75.002
1.7279,75.053,74.414
1.7907,75.165,74.458
1.8535,75.229,74.549
1.9164,75.217,74.706
1.9792,75.149,74.942
2.042,75.056,74.95
2.1049,75.053,75.135
2.1677,75.131,75.703
2.2305,75.201,76.059
2.2934,75.165,75.483
2.3562,74.954,74.66
2.419,74.719,74.321
2.4819,74.59,74.395
2.5447,74.678,74.709
2.6075,74.909,75.24
2.6704,75.156,75.548
2.7332,75.331,75.167
2.796,75.366,74.503
2.8588,75.213,74.524
2.9217,74.919,74.918
2.9845,74.614,75.225
3.0473,74.441,75.306
3.1102,74.513,75.279
3.173,74.749,75.164
3.2358,75.048,75.092
3.2987,75.314,75.113
3.3615,75.522,75.06
3.4243,75.597,74.97
3.4872,75.482,74.958
3.55,75.13,75.058
3.6128,74.71,74.794
3.6757,74.512,74.233
3.7385,74.593,73.952
3.8013,74.954,74.438
3.8642,75.221,75.409
3.927,75.221,76.136
3.9898,75.022,75.996
4.0527,74.739,74.972
4.1155,74.699,74.385
4.1783,74.888,74.563
4.2412,75.156,75.032
4.304,75.345,75.187
4.3668,75.329,75.344
4.4296,75.205,75.594
4.4925,75.078,75.365
4.5553,75.048,74.3
4.6181,75.077,73.96
4.681,75.018,74.724
4.7438,74.833,75.574
4.8066,74.507,75.689
4.8695,74.28,75.195
4.9323,74.314,74.551
4.9951,74.593,74.372
5.058,75.063,75.059
5.1208,75.492,75.643
5.1836,75.677,75.516
5.2465,75.563,74.854
5.3093,75.121,74.487
5.3721,74.729,74.784
5.435,74.679,75.092
5.4978,74.922,75.095
5.5606,75.345,74.855
5.6235,75.468,74.813
5.6863,75.22,75.077
5.7491,74.814,75.489
5.8119,74.505,75.678
5.8748,74.617,75.535
5.9376,74.952,75.088
6.0004,75.261,74.288
6.0633,75.315,73.727
6.1261,75.111,74.233
6.1889,74.899,75.192
6.2518,74.822,75.801


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_012.csv <==
x,qOut,qIn
0.031416,74.056,75.575
0.094248,74.292,75.568
0.15708,74.869,75.348
0.21991,75.496,75.037
0.28274,75.907,74.625
0.34558,75.926,74.239
0.40841,75.592,74.252
0.47124,75.106,74.891
0.53407,74.697,75.731
0.5969,74.592,75.624
0.65973,74.647,74.893
0.72257,74.725,74.326
0.7854,74.706,74.295
0.84823,74.704,74.751
0.91106,74.798,75.364
0.97389,74.955,75.625
1.0367,75.118,75.509
1.0996,75.201,75.094
1.1624,75.272,74.537
1.2252,75.357,74.452
1.2881,75.474,75.134
1.3509,75.429,75.456
1.4137,75.131,75.186
1.4765,74.723,74.956
1.5394,74.393,75.057
1.6022,74.474,75.034
1.665,74.832,74.959
1.7279,75.213,74.992
1.7907,75.366,75.002
1.8535,75.147,75.028
1.9164,74.783,75.094
1.9792,74.527,74.959
2.042,74.608,74.757
2.1049,74.968,74.824
2.1677,75.322,74.944
2.2305,75.487,74.993
2.2934,75.318,74.979
2.3562,74.979,74.83
2.419,74.752,74.736
2.4819,74.74,75.049
2.5447,74.99,75.662
2.6075,75.218,75.6
2.6704,75.276,74.974
2.7332,75.186,74.56
2.796,75.002,74.855
2.8588,74.92,74.982
2.9217,74.95,74.783
2.9845,75.025,74.821
3.0473,75.07,75.175
3.1102,75.027,75.293
3.173,74.95,75.346
3.2358,74.884,75.422
3.2987,74.87,74.979
3.3615,74.882,74.204
3.4243,74.887,74.118
3.4872,74.884,75.119
3.55,74.882,76.324
3.6128,74.944,75.901
3.6757,75.076,74.664
3.7385,75.223,74.059
3.8013,75.326,74.451
3.8642,75.266,74.85
3.927,75.062,75.076
3.9898,74.825,75.024
4.0527,74.675,74.766
4.1155,74.729,74.967
4.1783,74.922,75.452
4.2412,75.153,75.531
4.304,75.325,75.007
4.3668,75.333,74.721
4.4296,75.155,74.747
4.4925,74.888,74.806
4.5553,74.64,74.888
4.6181,74.655,74.83
4.681,74.924,74.647
4.7438,75.269,74.86
4.8066,75.504,75.799
4.8695,75.352,76.181
4.9323,74.943,75.532
4.9951,74.546,74.52
5.058,74.441,74.053
5.1208,74.679,74.096
5.1836,74.985,74.378
5.2465,75.201,75
5.3093,75.208,76.04
5.3721,75.165,76.487
5.435,75.146,75.811
5.4978,75.129,74.57
5.5606,75.068,74.204
5.6235,74.898,74.957
5.6863,74.715,75.453
5.7491,74.612,74.951
5.8119,74.662,74.042
5.8748,74.848,74.248
5.9376,75.125,74.997
6.0004,75.402,75.305
6.0633,75.599,74.986
6.1261,75.459,74.912
6.1889,74.968,75.101
6.2518,74.395,75.366


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_013.csv <==
x,qOut,qIn
0.031416,75.058,75.04
0.094248,74.88,74.503
0.15708,74.661,74.733
0.21991,74.492,75.613
0.28274,74.465,75.799
0.34558,74.601,74.982
0.40841,74.83,74.546
0.47124,75.092,74.957
0.53407,75.333,75.484
0.5969,75.532,75.337
0.65973,75.597,74.942
0.72257,75.478,74.517
0.7854,75.133,74.265
0.84823,74.727,74.381
0.91106,74.5,74.847
0.97389,74.508,75.559
1.0367,74.76,76.076
1.0996,75.005,75.621
1.1624,75.124,74.697
1.2252,75.125,74.183
1.2881,75.043,74.419
1.3509,75.022,74.816
1.4137,75.084,75.074
1.4765,75.179,75.172
1.5394,75.247,75.286
1.6022,75.231,75.215
1.665,75.18,74.954
1.7279,75.119,74.874
1.7907,75.065,74.992
1.8535,74.91,74.959
1.9164,74.667,74.962
1.9792,74.469,75.138
2.042,74.456,75.227
2.1049,74.764,75.297
2.1677,75.216,75.388
2.2305,75.579,75.039
2.2934,75.63,74.17
2.3562,75.251,73.992
2.419,74.743,74.696
2.4819,74.402,75.606
2.5447,74.491,75.814
2.6075,74.853,75.298
2.6704,75.187,74.758
2.7332,75.357,74.624
2.796,75.277,74.788
2.8588,75.097,74.738
2.9217,74.941,74.721
2.9845,74.863,75.041
3.0473,74.894,75.49
3.1102,74.997,75.565
3.173,75.141,75.312
3.2358,75.269,74.776
3.2987,75.32,74.205
3.3615,75.164,74.378
3.4243,74.845,75.172
3.4872,74.534,75.872
3.55,74.415,75.655
3.6128,74.634,74.718
3.6757,75.029,74.135
3.7385,75.391,74.665
3.8013,75.526,75.858
3.8642,75.308,76.019
3.927,74.913,75.249
3.9898,74.578,74.198
4.0527,74.53,73.591
4.1155,74.783,74.163
4.1783,75.122,75.245
4.2412,75.379,75.607
4.304,75.413,75.228
4.3668,75.2,75.458
4.4296,74.89,75.788
4.4925,74.657,75.334
4.5553,74.666,74.343
4.6181,74.911,74.489
4.681,75.174,75.238
4.7438,75.306,75.416
4.8066,75.181,74.884
4.8695,74.98,74.802
4.9323,74.94,75.114
4.9951,75.057,75.391
5.058,75.283,75.207
5.1208,75.187,74.902
5.1836,74.768,74.796
5.2465,74.317,74.719
5.3093,74.161,74.477
5.3721,74.523,74.433
5.435,75.091,74.621
5.4978,75.586,74.86
5.5606,75.77,75.236
5.6235,75.609,75.584
5.6863,75.268,75.639
5.7491,74.932,75.479
5.8119,74.779,75.31
5.8748,74.824,75.053
5.9376,74.948,74.671
6.0004,75.068,74.387
6.0633,75.12,74.423
6.1261,75.143,74.746
6.1889,75.153,75.183
6.2518,75.133,75.463


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_014.csv <==
x,qOut,qIn
0.031416,75.16,74.958
0.094248,74.868,74.98
0.15708,74.67,74.821
0.21991,74.666,74.663
0.28274,74.917,74.839
0.34558,75.143,75.331
0.40841,75.159,75.579
0.47124,75,75.246
0.53407,74.747,74.851
0.5969,74.691,74.889
0.65973,74.829,74.997
0.72257,75.051,75.14
0.7854,75.233,75.192
0.84823,75.308,74.875
0.91106,75.314,74.558
0.97389,75.264,74.66
1.0367,75.166,74.952
1.0996,75.009,74.973
1.1624,74.86,74.958
1.2252,74.77,75.025
1.2881,74.779,75.057
1.3509,74.834,75.196
1.4137,74.899,75.502
1.4765,74.976,75.595
1.5394,75.076,75.105
1.6022,75.19,74.703
1.665,75.24,74.663
1.7279,75.205,74.585
1.7907,75.079,74.377
1.8535,74.983,74.767
1.9164,74.959,75.503
1.9792,74.968,75.864
2.042,74.954,75.428
2.1049,74.864,74.76
2.1677,74.779,74.303
2.2305,74.756,74.112
2.2934,74.84,74.321
2.3562,74.954,75.161
2.419,75.046,75.942
2.4819,75.125,75.819
2.5447,75.209,74.907
2.6075,75.332,74.599
2.6704,75.389,74.978
2.7332,75.299,75.564
2.796,74.995,75.875
2.8588,74.624,75.654
2.9217,74.436,74.934
2.9845,74.509,73.943
3.0473,74.867,73.338
3.1102,75.272,74.031
3.173,75.489,75.345
3.2358,75.418,76.018
3.2987,74.985,75.648
3.3615,74.488,75.28
3.4243,74.283,75.023
3.4872,74.435,74.809
3.55,74.93,74.779
3.6128,75.366,74.725
3.6757,75.535,74.642
3.7385,75.451,74.825
3.8013,75.169,75.13
3.8642,75.063,75.395
3.927,75.204,75.642
3.9898,75.396,75.461
4.0527,75.403,74.571
4.1155,74.899,74.285
4.1783,74.256,74.854
4.2412,73.881,75.326
4.304,74.131,75.117
4.3668,74.778,75.182
4.4296,75.407,75.489
4.4925,75.796,75.266
4.5553,75.783,74.417
4.6181,75.432,74.397
4.681,74.973,75.044
4.7438,74.616,75.306
4.8066,74.546,74.68
4.8695,74.692,74.42
4.9323,74.916,74.943
4.9951,75.139,75.798
5.058,75.306,76.064
5.1208,75.378,75.093
5.1836,75.282,73.938
5.2465,75.061,73.94
5.3093,74.778,75.284
5.3721,74.687,75.81
5.435,74.835,75.201
5.4978,75.103,74.414
5.5606,75.35,74.554
5.6235,75.365,75.066
5.6863,75.178,75.149
5.7491,74.915,74.838
5.8119,74.716,74.775
5.8748,74.678,75.219
5.9376,74.738,75.559
6.0004,74.847,75.488
6.0633,74.962,75.201
6.1261,75.121,74.969
6.1889,75.266,74.782
6.2518,75.308,74.78


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_015.csv <==
x,qOut,qIn
0.031416,74.766,75.366
0.094248,74.498,74.664
0.15708,74.545,74.099
0.21991,74.831,74.094
0.28274,75.245,74.705
0.34558,75.501,75.038
0.40841,75.469,74.941
0.47124,75.194,74.705
0.53407,74.757,74.924
0.5969,74.523,75.719
0.65973,74.624,76.23
0.72257,74.946,75.813
0.7854,75.343,74.66
0.84823,75.484,74.188
0.91106,75.337,74.506
0.97389,75.068,74.988
1.0367,74.869,75.1
1.0996,74.994,75.086
1.1624,75.237,75.08
1.2252,75.353,74.926
1.2881,75.103,74.519
1.3509,74.622,74.537
1.4137,74.312,75.13
1.4765,74.303,75.744
1.5394,74.642,75.64
1.6022,74.932,75.032
1.665,75.089,74.591
1.7279,75.185,74.595
1.7907,75.318,74.877
1.8535,75.518,75.091
1.9164,75.563,75.284
1.9792,75.372,75.383
2.042,74.903,74.962
2.1049,74.566,74.491
2.1677,74.581,74.618
2.2305,74.836,75.08
2.2934,75.157,75.097
2.3562,75.167,74.808
2.419,74.949,74.76
2.4819,74.719,74.919
2.5447,74.697,75.139
2.6075,74.957,75.207
2.6704,75.267,75.081
2.7332,75.445,74.943
2.796,75.335,75.23
2.8588,75.027,75.44
2.9217,74.777,75.022
2.9845,74.711,74.279
3.0473,74.914,74.231
3.1102,75.156,75.095
3.173,75.245,75.835
3.2358,75.158,75.899
3.2987,74.91,75.466
3.3615,74.748,75.075
3.4243,74.748,74.776
3.4872,74.85,74.655
3.55,74.972,74.402
3.6128,74.99,74.069
3.6757,74.957,74.348
3.7385,74.942,75.367
3.8013,75.005,75.989
3.8642,75.131,75.448
3.927,75.225,74.874
3.9898,75.224,74.943
4.0527,75.076,75.307
4.1155,74.834,75.013
4.1783,74.644,74.513
4.2412,74.609,74.502
4.304,74.804,75.02
4.3668,75.171,75.188
4.4296,75.536,75.175
4.4925,75.722,75.382
4.5553,75.564,75.469
4.6181,75.039,74.895
4.681,74.488,74.332
4.7438,74.176,74.334
4.8066,74.317,74.825
4.8695,74.693,75.25
4.9323,75.073,75.506
4.9951,75.361,75.485
5.058,75.494,75.016
5.1208,75.479,74.436
5.1836,75.311,74.283
5.2465,75.059,74.718
5.3093,74.805,75.248
5.3721,74.687,75.272
5.435,74.717,75.227
5.4978,74.852,75.488
5.5606,75.044,75.529
5.6235,75.239,74.66
5.6863,75.335,73.924
5.7491,75.269,74.308
5.8119,74.988,75.519
5.8748,74.66,76.001
5.9376,74.531,75.689
6.0004,74.654,74.862
6.0633,75.027,74.181
6.1261,75.342,74.674
6.1889,75.395,75.675
6.2518,75.188,75.97


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_016.csv <==
x,qOut,qIn
0.031416,74.433,74.802
0.094248,74.847,74.726
0.15708,75.267,74.889
0.21991,75.497,75.16
0.28274,75.382,75.054
0.34558,75.041,74.633
0.40841,74.75,74.455
0.47124,74.664,74.625
0.53407,74.888,74.936
0.5969,75.208,75.192
0.65973,75.375,75.31
0.72257,75.304,75.187
0.7854,74.948,74.978
0.84823,74.612,75.21
0.91106,74.543,75.622
0.97389,74.741,75.45
1.0367,75.15,74.247
1.0996,75.445,73.818
1.1624,75.488,74.72
1.2252,75.32,75.836
1.2881,75.016,75.582
1.3509,74.836,74.605
1.4137,74.808,74.34
1.4765,74.843,75.008
1.5394,74.838,75.643
1.6022,74.748,75.45
1.665,74.698,75.2
1.7279,74.75,75.29
1.7907,74.939,75.047
1.8535,75.146,74.198
1.9164,75.291,73.787
1.9792,75.351,74.259
2.042,75.319,75.245
2.1049,75.19,75.64
2.1677,74.979,75.483
2.2305,74.763,75.234
2.2934,74.63,75.167
2.3562,74.712,75.355
2.419,74.924,75.575
2.4819,75.125,75.266
2.5447,75.175,74.124
2.6075,75.054,73.799
2.6704,74.964,74.742
2.7332,75.012,75.886
2.796,75.273,76.058
2.8588,75.469,75.467
2.9217,75.335,74.715
2.9845,74.921,74.133
3.0473,74.345,74.154
3.1102,74.151,74.522
3.173,74.375,74.818
3.2358,74.814,75.08
3.2987,75.235,75.363
3.3615,75.465,75.47
3.4243,75.554,75.421
3.4872,75.536,75.302
3.55,75.44,74.988
3.6128,75.203,74.697
3.6757,74.865,74.708
3.7385,74.569,74.895
3.8013,74.459,75.073
3.8642,74.686,75.13
3.927,75.114,75.035
3.9898,75.501,74.9
4.0527,75.616,75.023
4.1155,75.227,75.085
4.1783,74.624,74.853
4.2412,74.174,74.654
4.304,74.223,74.9
4.3668,74.651,75.357
4.4296,75.102,75.611
4.4925,75.412,75.465
4.5553,75.474,74.852
4.6181,75.415,74.429
4.681,75.282,74.659
4.7438,75.107,75.392
4.8066,74.918,75.736
4.8695,74.796,75.306
4.9323,74.8,74.745
4.9951,74.9,74.351
5.058,75.051,74.217
5.1208,75.124,74.489
5.1836,75.091,75.061
5.2465,74.988,75.521
5.3093,74.864,75.507
5.3721,74.812,75.226
5.435,74.863,74.889
5.4978,74.996,74.543
5.5606,75.181,74.58
5.6235,75.302,75.114
5.6863,75.272,75.502
5.7491,75.122,75.439
5.8119,74.905,75.258
5.8748,74.862,74.921
5.9376,75.018,74.372
6.0004,75.223,74.215
6.0633,75.305,74.978
6.1261,75.034,75.726
6.1889,74.621,75.748
6.2518,74.337,75.243


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_017.csv <==
x,qOut,qIn
0.031416,74.557,74.856
0.094248,74.713,75.43
0.15708,75.015,75.946
0.21991,75.288,75.4
0.28274,75.365,73.873
0.34558,75.183,73.626
0.40841,74.936,74.8
0.47124,74.795,76.181
0.53407,74.91,76.552
0.5969,75.181,75.945
0.65973,75.381,74.959
0.72257,75.394,74.079
0.7854,75.135,73.84
0.84823,74.781,74.452
0.91106,74.546,75.227
0.97389,74.501,75.301
1.0367,74.672,74.547
1.0996,74.905,74.45
1.1624,75.134,75.077
1.2252,75.308,75.516
1.2881,75.39,75.184
1.3509,75.26,74.963
1.4137,74.924,75.01
1.4765,74.557,74.872
1.5394,74.356,74.768
1.6022,74.588,75.185
1.665,75.132,75.451
1.7279,75.703,75.148
1.7907,76.024,74.93
1.8535,75.708,75.192
1.9164,74.981,75.185
1.9792,74.311,74.748
2.042,74.179,74.43
2.1049,74.581,74.77
2.1677,74.994,75.366
2.2305,75.19,75.75
2.2934,75.025,75.233
2.3562,74.889,74.514
2.419,74.932,74.544
2.4819,75.079,75.151
2.5447,75.211,75.336
2.6075,75.132,75.095
2.6704,74.968,75.064
2.7332,74.859,75.095
2.796,74.933,74.758
2.8588,75.122,74.254
2.9217,75.261,74.25
2.9845,75.274,75.014
3.0473,75.114,75.688
3.1102,74.901,75.435
3.173,74.764,75.085
3.2358,74.754,75.1
3.2987,74.898,75.3
3.3615,75.097,75.209
3.4243,75.231,74.9
3.4872,75.245,74.607
3.55,75.096,74.648
3.6128,74.924,74.724
3.6757,74.883,74.672
3.7385,74.976,74.727
3.8013,75.179,75.151
3.8642,75.219,75.66
3.927,75.024,75.832
3.9898,74.72,75.563
4.0527,74.47,75.057
4.1155,74.527,74.566
4.1783,74.802,74.254
4.2412,75.137,74.367
4.304,75.379,74.847
4.3668,75.45,75.142
4.4296,75.387,75.216
4.4925,75.245,75.278
4.5553,75.081,75.294
4.6181,74.925,75.066
4.681,74.776,74.839
4.7438,74.654,74.807
4.8066,74.584,74.977
4.8695,74.626,75.296
4.9323,74.801,75.443
4.9951,75.069,75.01
5.058,75.383,74.188
5.1208,75.606,74.164
5.1836,75.587,74.893
5.2465,75.315,75.613
5.3093,74.81,75.563
5.3721,74.428,75.027
5.435,74.377,74.693
5.4978,74.604,74.855
5.5606,74.999,75.088
5.6235,75.275,75.008
5.6863,75.353,75.073
5.7491,75.271,75.439
5.8119,75.079,75.628
5.8748,74.948,75.087
5.9376,74.946,74.416
6.0004,75.031,74.239
6.0633,75.141,74.649
6.1261,75.097,75.023
6.1889,74.899,75.126
6.2518,74.672,74.94


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_018.csv <==
x,qOut,qIn
0.031416,74.189,75.733
0.094248,74.804,75.749
0.15708,75.469,75.223
0.21991,75.924,74.67
0.28274,75.959,74.637
0.34558,75.55,74.906
0.40841,74.967,75.075
0.47124,74.517,75.075
0.53407,74.485,74.982
0.5969,74.802,74.912
0.65973,75.157,75.026
0.72257,75.355,75.387
0.7854,75.248,75.515
0.84823,74.934,75.032
0.91106,74.633,74.483
0.97389,74.488,74.306
1.0367,74.607,74.535
1.0996,74.883,74.726
1.1624,75.185,74.852
1.2252,75.417,75.048
1.2881,75.5,75.384
1.3509,75.389,75.509
1.4137,75.147,75.323
1.4765,74.895,75.057
1.5394,74.76,74.851
1.6022,74.803,74.825
1.665,74.928,75.122
1.7279,75.054,75.465
1.7907,75.114,74.939
1.8535,75.161,74.342
1.9164,75.204,74.673
1.9792,75.194,75.439
2.042,75.07,75.486
2.1049,74.791,74.856
2.1677,74.525,74.545
2.2305,74.406,74.937
2.2934,74.547,75.522
2.3562,74.835,75.27
2.419,75.115,74.642
2.4819,75.308,74.311
2.5447,75.359,74.522
2.6075,75.306,74.828
2.6704,75.199,75.048
2.7332,75.086,75.291
2.796,75.014,75.793
2.8588,74.997,75.761
2.9217,74.999,75.085
2.9845,74.991,74.609
3.0473,74.952,74.687
3.1102,74.925,74.534
3.173,74.946,74.353
3.2358,75.005,74.689
3.2987,75.079,75.243
3.3615,75.111,75.319
3.4243,75.101,75.304
3.4872,75.053,75.42
3.55,74.973,75.26
3.6128,74.828,74.851
3.6757,74.658,74.858
3.7385,74.556,75.292
3.8013,74.611,75.312
3.8642,74.875,74.654
3.927,75.234,74.306
3.9898,75.537,74.797
4.0527,75.645,75.713
4.1155,75.431,75.632
4.1783,75.01,74.763
4.2412,74.592,73.977
4.304,74.388,74.197
4.3668,74.487,75.314
4.4296,74.744,76.175
4.4925,75.031,75.851
4.5553,75.239,74.624
4.6181,75.346,74.191
4.681,75.359,74.613
4.7438,75.301,75.323
4.8066,75.199,75.691
4.8695,75.092,75.527
4.9323,74.992,74.969
4.9951,74.913,74.13
5.058,74.865,73.488
5.1208,74.893,74.157
5.1836,74.984,75.518
5.2465,75.064,76.184
5.3093,75.055,75.751
5.3721,74.884,75.423
5.435,74.705,75.242
5.4978,74.663,74.854
5.5606,74.881,74.326
5.6235,75.226,74.381
5.6863,75.411,74.938
5.7491,75.349,75.508
5.8119,74.994,75.498
5.8748,74.775,74.983
5.9376,74.878,74.587
6.0004,75.136,74.611
6.0633,75.323,74.701
6.1261,74.993,74.651
6.1889,74.425,74.799
6.2518,74.03,75.2


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_019.csv <==
x,qOut,qIn
0.031416,74.397,74.494
0.094248,74.456,74.966
0.15708,74.682,75.179
0.21991,74.972,75.306
0.28274,75.231,75.623
0.34558,75.366,75.563
0.40841,75.356,74.997
0.47124,75.251,74.395
0.53407,75.118,74.301
0.5969,75.071,74.585
0.65973,75.062,74.725
0.72257,75.024,74.625
0.7854,74.895,75.067
0.84823,74.769,75.801
0.91106,74.794,75.751
0.97389,74.958,74.966
1.0367,75.216,74.377
1.0996,75.274,74.686
1.1624,75.085,75.267
1.2252,74.812,75.429
1.2881,74.646,74.988
1.3509,74.832,74.963
1.4137,75.204,75.296
1.4765,75.524,75.259
1.5394,75.562,74.61
1.6022,75.21,74.406
1.665,74.716,74.795
1.7279,74.339,75.337
1.7907,74.311,75.641
1.8535,74.558,75.403
1.9164,74.886,74.848
1.9792,75.18,74.484
2.042,75.353,74.514
2.1049,75.372,74.464
2.1677,75.23,74.423
2.2305,75.011,74.854
2.2934,74.816,76.044
2.3562,74.824,76.542
2.419,74.999,75.771
2.4819,75.211,74.475
2.5447,75.325,73.965
2.6075,75.216,74.713
2.6704,74.975,75.574
2.7332,74.748,75.554
2.796,74.675,74.827
2.8588,74.823,74.34
2.9217,75.083,74.24
2.9845,75.312,74.875
3.0473,75.375,76.029
3.1102,75.137,75.969
3.173,74.72,74.93
3.2358,74.354,74.28
3.2987,74.267,74.562
3.3615,74.551,74.665
3.4243,75.023,74.609
3.4872,75.49,74.877
3.55,75.78,75.24
3.6128,75.729,75.202
3.6757,75.385,75.191
3.7385,74.962,75.371
3.8013,74.698,75.336
3.8642,74.773,75.179
3.927,74.942,75.194
3.9898,75.021,75.078
4.0527,74.856,74.533
4.1155,74.7,74.189
4.1783,74.791,74.443
4.2412,75.074,75.067
4.304,75.443,75.545
4.3668,75.452,75.515
4.4296,75.092,75.156
4.4925,74.625,74.767
4.5553,74.359,74.661
4.6181,74.528,74.759
4.681,74.869,74.968
4.7438,75.171,75.325
4.8066,75.26,75.545
4.8695,75.252,75.297
4.9323,75.273,74.956
4.9951,75.318,74.847
5.058,75.358,74.799
5.1208,75.215,74.488
5.1836,74.914,74.263
5.2465,74.603,74.476
5.3093,74.441,75.154
5.3721,74.566,75.588
5.435,74.87,75.555
5.4978,75.196,75.206
5.5606,75.396,74.843
5.6235,75.336,74.86
5.6863,75.085,75.164
5.7491,74.809,75.45
5.8119,74.683,75.325
5.8748,74.831,74.693
5.9376,75.116,74.201
6.0004,75.374,74.507
6.0633,75.452,75.582
6.1261,75.27,75.88
6.1889,74.927,75.191
6.2518,74.584,74.392


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_020.csv <==
x,qOut,qIn
0.031416,74.525,75.59
0.094248,74.286,75.464
0.15708,74.428,74.748
0.21991,74.806,74.455
0.28274,75.246,75.023
0.34558,75.461,75.237
0.40841,75.341,75.036
0.47124,74.975,75.083
0.53407,74.494,75.613
0.5969,74.336,75.724
0.65973,74.596,75.298
0.72257,75.095,74.75
0.7854,75.625,74.383
0.84823,75.775,74.397
0.91106,75.464,74.706
0.97389,74.916,74.911
1.0367,74.416,74.832
1.0996,74.432,74.974
1.1624,74.799,75.329
1.2252,75.218,75.619
1.2881,75.399,75.472
1.3509,75.237,74.707
1.4137,74.949,74.087
1.4765,74.738,74.44
1.5394,74.78,75.519
1.6022,75.02,75.73
1.665,75.297,75.105
1.7279,75.495,74.381
1.7907,75.522,74.654
1.8535,75.338,75.614
1.9164,75.008,75.958
1.9792,74.665,75.297
2.042,74.451,74.648
2.1049,74.48,74.557
2.1677,74.679,74.422
2.2305,74.946,74.429
2.2934,75.181,74.943
2.3562,75.32,75.441
2.419,75.314,75.393
2.4819,75.176,74.865
2.5447,74.926,74.56
2.6075,74.74,74.988
2.6704,74.73,75.439
2.7332,74.865,75.308
2.796,75.081,74.768
2.8588,75.168,74.85
2.9217,75.133,75.324
2.9845,75.071,75.496
3.0473,75.096,75.021
3.1102,75.232,74.731
3.173,75.271,74.862
3.2358,75.125,75.06
3.2987,74.735,74.889
3.3615,74.451,74.846
3.4243,74.486,75.179
3.4872,74.757,75.407
3.55,75.131,74.931
3.6128,75.27,74.426
3.6757,75.185,74.525
3.7385,75.011,75.062
3.8013,74.896,75.396
3.8642,74.944,75.068
3.927,75.057,74.534
3.9898,75.154,74.303
4.0527,75.169,74.825
4.1155,75.149,75.802
4.1783,75.126,76.339
4.2412,75.092,75.782
4.304,75.032,74.507
4.3668,74.94,74.178
4.4296,74.887,74.608
4.4925,74.905,74.864
4.5553,75.015,74.658
4.6181,75.102,74.72
4.681,75.082,74.969
4.7438,74.979,75.201
4.8066,74.833,75.567
4.8695,74.804,75.776
4.9323,74.867,75.493
4.9951,74.933,75.028
5.058,74.909,74.931
5.1208,74.785,74.75
5.1836,74.735,74.294
5.2465,74.85,74.161
5.3093,75.19,74.791
5.3721,75.558,75.507
5.435,75.672,75.765
5.4978,75.459,75.44
5.5606,74.892,74.684
5.6235,74.44,74.202
5.6863,74.359,74.235
5.7491,74.563,74.688
5.8119,74.901,75.526
5.8748,75.076,76.127
5.9376,75.171,75.919
6.0004,75.271,75.008
6.0633,75.454,74.238
6.1261,75.571,74.249
6.1889,75.426,74.622
6.2518,75.049,75.079


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_021.csv <==
x,qOut,qIn
0.031416,75.37,75.356
0.094248,75.698,75.361
0.15708,75.561,74.915
0.21991,75.045,74.339
0.28274,74.315,74.32
0.34558,74.053,74.871
0.40841,74.332,75.394
0.47124,74.875,75.674
0.53407,75.369,75.608
0.5969,75.505,74.895
0.65973,75.376,74.145
0.72257,75.15,74.352
0.7854,75.001,75.415
0.84823,74.999,75.472
0.91106,75.04,74.687
0.97389,75.068,74.258
1.0367,75.044,74.999
1.0996,75.069,75.568
1.1624,75.145,75.419
1.2252,75.195,75.149
1.2881,75.132,75.26
1.3509,74.892,75.166
1.4137,74.651,74.837
1.4765,74.557,74.752
1.5394,74.738,74.958
1.6022,75.084,74.872
1.665,75.356,74.629
1.7279,75.427,74.684
1.7907,75.194,75.378
1.8535,74.861,75.648
1.9164,74.673,75.145
1.9792,74.681,74.587
2.042,74.88,74.689
2.1049,74.995,75.058
2.1677,74.988,75.208
2.2305,74.946,75.02
2.2934,74.975,74.564
2.3562,75.152,74.628
2.419,75.332,75.3
2.4819,75.401,75.922
2.5447,75.263,75.628
2.6075,75.01,74.58
2.6704,74.805,73.827
2.7332,74.709,74.118
2.796,74.756,75.109
2.8588,74.848,75.541
2.9217,74.96,75.623
2.9845,75.071,75.705
3.0473,75.166,75.488
3.1102,75.181,74.842
3.173,75.099,74.428
3.2358,74.968,74.572
3.2987,74.849,75.03
3.3615,74.812,74.891
3.4243,74.841,74.37
3.4872,74.921,74.179
3.55,75.036,74.755
3.6128,75.196,75.438
3.6757,75.289,75.727
3.7385,75.222,75.519
3.8013,74.905,75.212
3.8642,74.514,75.321
3.927,74.365,75.377
3.9898,74.538,74.907
4.0527,75.045,74.237
4.1155,75.542,74.525
4.1783,75.78,75.287
4.2412,75.698,75.538
4.304,75.274,75.053
4.3668,74.832,74.679
4.4296,74.589,74.606
4.4925,74.537,74.838
4.5553,74.615,75.125
4.6181,74.622,75.278
4.681,74.626,75.401
4.7438,74.711,75.403
4.8066,74.947,75.213
4.8695,75.275,74.802
4.9323,75.545,74.328
4.9951,75.652,74.202
5.058,75.51,74.864
5.1208,75.175,75.844
5.1836,74.848,76.295
5.2465,74.667,75.748
5.3093,74.74,74.469
5.3721,74.941,73.688
5.435,75.097,73.779
5.4978,75.131,74.67
5.5606,74.991,75.502
5.6235,74.811,75.335
5.6863,74.756,74.965
5.7491,74.867,75.123
5.8119,75.158,75.276
5.8748,75.42,74.988
5.9376,75.448,74.951
6.0004,75.218,75.148
6.0633,74.748,75.088
6.1261,74.424,74.928
6.1889,74.47,74.987
6.2518,74.823,75.126


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_022.csv <==
x,qOut,qIn
0.031416,74.593,75.717
0.094248,74.514,75.939
0.15708,74.676,75.27
0.21991,74.917,74.337
0.28274,75.073,73.995
0.34558,75.075,74.67
0.40841,74.982,75.449
0.47124,74.865,75.29
0.53407,74.785,74.48
0.5969,74.806,74.61
0.65973,74.955,75.285
0.72257,75.178,75.671
0.7854,75.414,75.49
0.84823,75.458,75.277
0.91106,75.24,74.973
0.97389,74.89,74.465
1.0367,74.571,74.255
1.0996,74.599,74.733
1.1624,74.903,75.32
1.2252,75.267,75.656
1.2881,75.472,75.58
1.3509,75.317,74.93
1.4137,74.953,74.278
1.4765,74.614,74.462
1.5394,74.53,75.299
1.6022,74.708,75.484
1.665,74.92,75.109
1.7279,75.055,74.648
1.7907,75.039,74.585
1.8535,75.065,74.802
1.9164,75.196,74.988
1.9792,75.336,75.101
2.042,75.364,75.148
2.1049,75.09,75.453
2.1677,74.716,75.841
2.2305,74.486,75.642
2.2934,74.62,74.492
2.3562,75.015,73.772
2.419,75.345,74.199
2.4819,75.449,75.388
2.5447,75.204,76.067
2.6075,74.872,75.344
2.6704,74.721,74.312
2.7332,74.784,74.073
2.796,75.044,74.693
2.8588,75.167,75.226
2.9217,75.065,75.563
2.9845,74.842,75.652
3.0473,74.636,75.416
3.1102,74.688,75.191
3.173,74.957,75.15
3.2358,75.297,75.08
3.2987,75.563,74.751
3.3615,75.553,74.326
3.4243,75.253,74.082
3.4872,74.833,74.274
3.55,74.49,75.059
3.6128,74.534,75.668
3.6757,74.85,75.633
3.7385,75.192,75.147
3.8013,75.313,75.037
3.8642,75.065,75.342
3.927,74.71,75.239
3.9898,74.509,74.636
4.0527,74.69,74.357
4.1155,75.127,74.662
4.1783,75.535,74.896
4.2412,75.75,74.973
4.304,75.648,75.09
4.3668,75.308,75.389
4.4296,74.888,75.613
4.4925,74.523,75.457
4.5553,74.333,74.8
4.6181,74.341,74.354
4.681,74.523,74.458
4.7438,74.818,74.957
4.8066,75.158,75.687
4.8695,75.425,75.941
4.9323,75.529,75.447
4.9951,75.461,74.751
5.058,75.228,74.709
5.1208,74.954,74.833
5.1836,74.734,74.657
5.2465,74.607,74.57
5.3093,74.599,74.934
5.3721,74.697,75.162
5.435,74.894,75.032
5.4978,75.139,74.88
5.5606,75.379,74.985
5.6235,75.461,74.916
5.6863,75.312,74.665
5.7491,75.012,74.734
5.8119,74.674,75.532
5.8748,74.592,75.897
5.9376,74.802,75.392
6.0004,75.163,74.78
6.0633,75.523,74.789
6.1261,75.613,74.708
6.1889,75.385,74.467
6.2518,74.984,74.772


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_023.csv <==
x,qOut,qIn
0.031416,75.461,75.379
0.094248,75.768,74.885
0.15708,75.641,74.609
0.21991,75.185,74.72
0.28274,74.574,74.909
0.34558,74.376,74.892
0.40841,74.574,74.909
0.47124,74.913,75.106
0.53407,75.119,75.351
0.5969,75.097,75.343
0.65973,75.07,75.17
0.72257,75.13,74.96
0.7854,75.334,74.851
0.84823,75.404,74.722
0.91106,75.229,74.546
0.97389,74.932,74.572
1.0367,74.678,75.01
1.0996,74.746,75.311
1.1624,74.992,75.375
1.2252,75.21,75.587
1.2881,75.207,75.833
1.3509,74.985,75.198
1.4137,74.759,74.131
1.4765,74.659,73.701
1.5394,74.776,74.653
1.6022,74.975,75.618
1.665,75.15,75.692
1.7279,75.259,75.183
1.7907,75.282,74.966
1.8535,75.229,75.286
1.9164,75.085,75.522
1.9792,74.885,75.237
2.042,74.673,74.53
2.1049,74.57,74.325
2.1677,74.627,74.62
2.2305,74.823,75.007
2.2934,75.122,74.906
2.3562,75.425,74.606
2.419,75.582,74.824
2.4819,75.502,75.52
2.5447,75.107,75.575
2.6075,74.613,74.875
2.6704,74.359,74.526
2.7332,74.434,74.744
2.796,74.855,75.079
2.8588,75.276,75.261
2.9217,75.52,75.275
2.9845,75.559,74.84
3.0473,75.397,74.426
3.1102,75.183,74.858
3.173,74.984,75.508
3.2358,74.817,75.741
3.2987,74.689,75.573
3.3615,74.612,75.234
3.4243,74.635,74.7
3.4872,74.752,74.206
3.55,74.943,74.081
3.6128,75.11,74.6
3.6757,75.192,75.334
3.7385,75.18,75.632
3.8013,75.079,75.267
3.8642,74.967,74.786
3.927,74.913,74.546
3.9898,74.927,74.749
4.0527,75.004,75.169
4.1155,75.027,75.425
4.1783,74.962,75.613
4.2412,74.881,75.648
4.304,74.87,75.13
4.3668,75.076,74.658
4.4296,75.368,74.706
4.4925,75.54,74.81
4.5553,75.387,74.531
4.6181,74.88,74.617
4.681,74.414,75.18
4.7438,74.245,75.562
4.8066,74.56,75.212
4.8695,75.029,74.508
4.9323,75.334,74.066
4.9951,75.378,74.307
5.058,75.113,75.293
5.1208,74.818,76.197
5.1836,74.717,76.348
5.2465,74.846,75.424
5.3093,75.191,73.927
5.3721,75.506,73.821
5.435,75.611,74.853
5.4978,75.467,75.535
5.5606,75.065,74.87
5.6235,74.678,74.429
5.6863,74.524,74.849
5.7491,74.616,75.39
5.8119,74.914,75.416
5.8748,75.151,75.426
5.9376,75.173,75.455
6.0004,74.989,75.13
6.0633,74.637,74.475
6.1261,74.432,74.401
6.1889,74.55,74.937
6.2518,74.927,75.486


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_024.csv <==
x,qOut,qIn
0.031416,74.403,74.876
0.094248,74.509,75.193
0.15708,74.858,74.93
0.21991,75.307,74.768
0.28274,75.716,74.852
0.34558,75.857,74.817
0.40841,75.634,74.891
0.47124,75.168,75.213
0.53407,74.631,75.527
0.5969,74.399,75.328
0.65973,74.437,74.922
0.72257,74.613,74.755
0.7854,74.789,74.702
0.84823,75.001,74.572
0.91106,75.288,74.764
0.97389,75.549,75.276
1.0367,75.663,75.33
1.0996,75.419,74.989
1.1624,74.997,75.027
1.2252,74.649,75.282
1.2881,74.619,75.01
1.3509,74.821,74.498
1.4137,74.977,74.457
1.4765,75.01,74.881
1.5394,74.89,75.488
1.6022,74.886,75.84
1.665,75.041,75.703
1.7279,75.24,74.982
1.7907,75.35,74.061
1.8535,75.203,74.066
1.9164,74.92,74.854
1.9792,74.672,75.601
2.042,74.622,75.556
2.1049,74.78,74.884
2.1677,75.01,74.33
2.2305,75.209,74.485
2.2934,75.295,75.315
2.3562,75.244,75.695
2.419,75.07,75.449
2.4819,74.851,75.041
2.5447,74.669,75.029
2.6075,74.676,74.893
2.6704,74.889,74.446
2.7332,75.197,74.324
2.796,75.482,74.97
2.8588,75.476,75.55
2.9217,75.163,75.575
2.9845,74.748,75.065
3.0473,74.469,74.453
3.1102,74.608,74.599
3.173,74.946,75.228
3.2358,75.227,75.693
3.2987,75.212,75.684
3.3615,74.952,75.276
3.4243,74.763,74.683
3.4872,74.79,74.271
3.55,75.123,74.286
3.6128,75.437,74.607
3.6757,75.466,74.967
3.7385,75.214,75.179
3.8013,74.739,75.444
3.8642,74.49,75.457
3.927,74.583,75.049
3.9898,74.88,74.809
4.0527,75.211,75.173
4.1155,75.3,75.2
4.1783,75.167,74.806
4.2412,74.956,74.773
4.304,74.821,75.383
4.3668,74.947,75.693
4.4296,75.223,75.477
4.4925,75.447,74.871
4.5553,75.417,74.134
4.6181,75.021,74.233
4.681,74.555,74.949
4.7438,74.284,75.269
4.8066,74.432,74.758
4.8695,74.817,74.762
4.9323,75.171,75.346
4.9951,75.38,75.531
5.058,75.373,74.651
5.1208,75.256,73.87
5.1836,75.104,74.081
5.2465,74.973,75.271
5.3093,74.908,76.325
5.3721,74.943,76.057
5.435,75.074,75.277
5.4978,75.236,74.851
5.5606,75.361,74.838
5.6235,75.293,74.705
5.6863,75.026,74.631
5.7491,74.697,74.684
5.8119,74.463,74.528
5.8748,74.523,74.434
5.9376,74.786,74.914
6.0004,75.089,75.783
6.0633,75.271,76.333
6.1261,75.195,75.698
6.1889,74.915,74.556
6.2518,74.594,74.14


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_025.csv <==
x,qOut,qIn
0.031416,75.018,73.672
0.094248,74.848,74.41
0.15708,74.812,75.132
0.21991,74.878,75.348
0.28274,74.992,75.241
0.34558,75.03,75.306
0.40841,75.017,75.398
0.47124,75,75.362
0.53407,75.027,75.076
0.5969,75.058,74.753
0.65973,75.027,74.638
0.72257,74.955,74.776
0.7854,74.879,74.833
0.84823,74.974,74.505
0.91106,75.227,74.359
0.97389,75.475,74.89
1.0367,75.544,75.591
1.0996,75.179,75.602
1.1624,74.612,75.359
1.2252,74.177,75.161
1.2881,74.198,75.078
1.3509,74.622,75.147
1.4137,75.108,75.078
1.4765,75.464,74.515
1.5394,75.543,74.286
1.6022,75.442,75.13
1.665,75.272,75.741
1.7279,75.092,75.289
1.7907,74.948,74.606
1.8535,74.799,74.845
1.9164,74.659,75.134
1.9792,74.569,74.881
2.042,74.574,74.286
2.1049,74.693,74.486
2.1677,74.892,75.246
2.2305,75.124,75.754
2.2934,75.344,75.688
2.3562,75.487,75.44
2.419,75.481,74.974
2.4819,75.327,74.4
2.5447,75.04,74.446
2.6075,74.785,75.357
2.6704,74.682,76.046
2.7332,74.733,75.689
2.796,74.916,74.483
2.8588,75.106,73.918
2.9217,75.213,74.272
2.9845,75.194,75.211
3.0473,75.021,75.85
3.1102,74.773,75.183
3.173,74.596,74.082
3.2358,74.57,73.949
3.2987,74.745,75.044
3.3615,75.039,75.714
3.4243,75.327,75.738
3.4872,75.497,75.528
3.55,75.452,75.347
3.6128,75.182,74.94
3.6757,74.907,74.459
3.7385,74.793,74.3
3.8013,74.979,74.597
3.8642,75.245,74.935
3.927,75.298,75.229
3.9898,75.107,75.58
4.0527,74.703,75.803
4.1155,74.548,75.317
4.1783,74.702,74.519
4.2412,74.961,74.189
4.304,75.088,74.69
4.3668,74.882,75.159
4.4296,74.636,75.257
4.4925,74.586,75.21
4.5553,74.922,75.335
4.6181,75.431,75.182
4.681,75.749,74.653
4.7438,75.709,74.288
4.8066,75.195,74.658
4.8695,74.601,75.279
4.9323,74.322,75.515
4.9951,74.415,75.276
5.058,74.842,74.984
5.1208,75.246,74.859
5.1836,75.494,74.748
5.2465,75.533,74.849
5.3093,75.324,75.136
5.3721,74.944,75.084
5.435,74.629,74.872
5.4978,74.531,74.841
5.5606,74.761,75.033
5.6235,75.121,75.138
5.6863,75.358,75.105
5.7491,75.37,75.044
5.8119,75.09,74.984
5.8748,74.755,74.836
5.9376,74.599,74.847
6.0004,74.666,75.234
6.0633,74.952,75.914
6.1261,75.21,75.995
6.1889,75.307,75.179
6.2518,75.235,73.986


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_026.csv <==
x,qOut,qIn
0.031416,74.789,74.865
0.094248,74.485,74.843
0.15708,74.464,74.602
0.21991,74.624,74.649
0.28274,74.84,75.008
0.34558,74.991,75.295
0.40841,75.071,75.525
0.47124,75.082,75.517
0.53407,75.024,74.959
0.5969,74.929,74.345
0.65973,74.854,74.368
0.72257,74.828,75.208
0.7854,74.867,76.115
0.84823,74.945,75.509
0.91106,75.062,74.216
0.97389,75.196,73.874
1.0367,75.328,74.981
1.0996,75.341,75.729
1.1624,75.172,75.657
1.2252,74.899,75.153
1.2881,74.623,74.801
1.3509,74.573,74.602
1.4137,74.74,74.489
1.4765,75.011,74.806
1.5394,75.264,75.587
1.6022,75.355,75.513
1.665,75.262,74.636
1.7279,75.061,74.063
1.7907,74.845,74.528
1.8535,74.819,75.311
1.9164,74.964,75.846
1.9792,75.138,75.904
2.042,75.187,75.278
2.1049,74.994,74.626
2.1677,74.775,74.426
2.2305,74.709,74.521
2.2934,74.943,74.7
2.3562,75.267,74.867
2.419,75.378,75.052
2.4819,75.232,75.434
2.5447,74.839,75.911
2.6075,74.651,75.622
2.6704,74.764,74.768
2.7332,75.001,74.103
2.796,75.147,74.195
2.8588,74.961,74.761
2.9217,74.693,75.217
2.9845,74.582,75.249
3.0473,74.831,75.172
3.1102,75.294,75.381
3.173,75.628,75.438
3.2358,75.655,75.002
3.2987,75.234,74.346
3.3615,74.673,74.563
3.4243,74.36,75.279
3.4872,74.395,75.539
3.55,74.786,75.204
3.6128,75.195,75.152
3.6757,75.479,75.094
3.7385,75.568,74.624
3.8013,75.412,74.228
3.8642,75.025,74.607
3.927,74.612,75.217
3.9898,74.371,75.611
4.0527,74.472,75.671
4.1155,74.823,75.345
4.1783,75.199,74.773
4.2412,75.448,74.47
4.304,75.453,74.89
4.3668,75.241,75.25
4.4296,74.961,75.082
4.4925,74.754,74.681
4.5553,74.744,74.501
4.6181,74.928,74.443
4.681,75.172,74.506
4.7438,75.337,75.05
4.8066,75.296,76.1
4.8695,75.008,76.331
4.9323,74.672,75.589
4.9951,74.481,74.831
5.058,74.601,74.91
5.1208,74.952,75.07
5.1836,75.303,74.828
5.2465,75.505,74.395
5.3093,75.435,74.195
5.3721,75.171,74.713
5.435,74.92,75.441
5.4978,74.789,75.502
5.5606,74.853,74.684
5.6235,74.899,74.504
5.6863,74.802,75.021
5.7491,74.623,75.288
5.8119,74.464,74.922
5.8748,74.571,74.689
5.9376,74.917,74.741
6.0004,75.363,75.054
6.0633,75.762,75.596
6.1261,75.915,75.641
6.1889,75.739,75.127
6.2518,75.322,74.722


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_027.csv <==
x,qOut,qIn
0.031416,74.715,75.429
0.094248,74.852,75.099
0.15708,75.232,75.166
0.21991,75.546,75.545
0.28274,75.484,75.599
0.34558,74.937,74.821
0.40841,74.369,73.981
0.47124,74.121,73.933
0.53407,74.456,74.905
0.5969,75.043,75.502
0.65973,75.526,75.394
0.72257,75.731,75.196
0.7854,75.537,75.14
0.84823,75.05,74.841
0.91106,74.565,74.677
0.97389,74.298,74.946
1.0367,74.422,75.177
1.0996,74.777,75.175
1.1624,75.157,75.291
1.2252,75.453,75.384
1.2881,75.584,75.13
1.3509,75.568,74.67
1.4137,75.4,74.458
1.4765,75.114,74.68
1.5394,74.752,75.181
1.6022,74.469,75.326
1.665,74.412,75.094
1.7279,74.585,74.855
1.7907,74.958,75.047
1.8535,75.301,75.233
1.9164,75.434,75.023
1.9792,75.336,74.656
2.042,75.023,74.63
2.1049,74.787,74.66
2.1677,74.784,74.611
2.2305,74.963,74.888
2.2934,75.237,75.539
2.3562,75.37,75.656
2.419,75.306,75.221
2.4819,75.104,74.862
2.5447,74.843,75.277
2.6075,74.701,75.692
2.6704,74.726,75.347
2.7332,74.866,74.54
2.796,75.056,74.383
2.8588,75.173,74.803
2.9217,75.191,74.938
2.9845,75.13,74.835
3.0473,75.019,75.069
3.1102,74.894,75.262
3.173,74.765,74.966
3.2358,74.665,74.64
3.2987,74.627,74.84
3.3615,74.717,75.235
3.4243,74.911,75.459
3.4872,75.139,75.431
3.55,75.324,74.91
3.6128,75.398,74.305
3.6757,75.387,74.321
3.7385,75.324,75.059
3.8013,75.241,75.606
3.8642,75.108,75.158
3.927,74.917,74.591
3.9898,74.735,74.691
4.0527,74.632,75.448
4.1155,74.711,75.474
4.1783,74.887,74.835
4.2412,75.047,74.477
4.304,75.079,75.047
4.3668,74.984,75.593
4.4296,74.904,75.653
4.4925,74.915,75.449
4.5553,75.073,75.17
4.6181,75.22,74.58
4.681,75.211,73.96
4.7438,75.052,73.959
4.8066,74.783,74.836
4.8695,74.663,75.717
4.9323,74.747,75.923
4.9951,74.946,75.19
5.058,75.146,74.161
5.1208,75.193,74.29
5.1836,75.126,75.234
5.2465,75.02,76.093
5.3093,74.95,75.981
5.3721,74.936,75.068
5.435,74.973,74.265
5.4978,75.068,74.093
5.5606,75.232,74.307
5.6235,75.416,74.676
5.6863,75.416,75.249
5.7491,75.165,75.61
5.8119,74.633,75.556
5.8748,74.252,75.462
5.9376,74.301,75.199
6.0004,74.681,74.477
6.0633,75.228,73.807
6.1261,75.465,74.279
6.1889,75.323,75.251
6.2518,74.995,75.756


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_028.csv <==
x,qOut,qIn
0.031416,75.044,75.491
0.094248,74.782,74.924
0.15708,74.578,74.68
0.21991,74.56,74.555
0.28274,74.822,74.302
0.34558,75.174,74.444
0.40841,75.411,75.018
0.47124,75.478,75.514
0.53407,75.351,75.558
0.5969,75.232,75.202
0.65973,75.15,74.725
0.72257,75.024,74.486
0.7854,74.757,74.835
0.84823,74.356,75.414
0.91106,74.13,75.636
0.97389,74.23,75.337
1.0367,74.745,74.986
1.0996,75.405,74.9
1.1624,75.899,74.752
1.2252,76.03,74.504
1.2881,75.629,74.469
1.3509,74.906,74.963
1.4137,74.37,75.453
1.4765,74.232,75.344
1.5394,74.598,74.683
1.6022,75.028,74.327
1.665,75.301,74.536
1.7279,75.371,75.289
1.7907,75.227,76.014
1.8535,74.992,75.803
1.9164,74.819,75.066
1.9792,74.799,74.62
2.042,75,74.848
2.1049,75.284,74.956
2.1677,75.428,74.87
2.2305,75.346,74.998
2.2934,74.986,75.352
2.3562,74.638,75.131
2.419,74.533,74.626
2.4819,74.662,74.644
2.5447,74.963,75.14
2.6075,75.127,74.922
2.6704,75.074,74.379
2.7332,74.89,74.362
2.796,74.687,74.925
2.8588,74.71,75.37
2.9217,74.961,75.706
2.9845,75.301,75.804
3.0473,75.581,75.376
3.1102,75.562,74.884
3.173,75.276,74.646
3.2358,74.917,74.469
3.2987,74.699,74.509
3.3615,74.79,75.145
3.4243,75.005,75.722
3.4872,75.176,75.494
3.55,75.154,74.598
3.6128,75.003,74.567
3.6757,74.843,75.22
3.7385,74.722,75.484
3.8013,74.665,74.842
3.8642,74.625,74.422
3.927,74.655,74.636
3.9898,74.795,75.273
4.0527,75.075,75.659
4.1155,75.417,75.249
4.1783,75.632,74.759
4.2412,75.609,74.827
4.304,75.258,74.935
4.3668,74.798,74.655
4.4296,74.55,74.632
4.4925,74.591,74.836
4.5553,74.933,74.877
4.6181,75.233,75.039
4.681,75.339,75.357
4.7438,75.266,75.34
4.8066,75.064,74.853
4.8695,74.923,74.674
4.9323,74.869,74.995
4.9951,74.872,75.471
5.058,74.888,75.428
5.1208,74.916,74.912
5.1836,75.001,74.54
5.2465,75.124,74.496
5.3093,75.249,74.47
5.3721,75.226,74.769
5.435,75.043,75.542
5.4978,74.804,76.027
5.5606,74.628,75.388
5.6235,74.648,74.56
5.6863,74.796,74.556
5.7491,74.976,75.408
5.8119,75.101,76.084
5.8748,75.139,75.194
5.9376,75.112,73.765
6.0004,75.059,73.313
6.0633,75.019,74.366
6.1261,75.058,75.469
6.1889,75.133,76.029
6.2518,75.158,76.033


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_029.csv <==
x,qOut,qIn
0.031416,74.932,75.474
0.094248,74.863,75.509
0.15708,74.859,74.855
0.21991,74.916,74.818
0.28274,75.006,75.822
0.34558,75.001,75.92
0.40841,74.977,74.966
0.47124,75.026,74.096
0.53407,75.23,74.385
0.5969,75.488,75.057
0.65973,75.561,75.322
0.72257,75.381,75.21
0.7854,74.922,75.033
0.84823,74.577,74.907
0.91106,74.527,74.806
0.97389,74.673,74.901
1.0367,74.867,75.313
1.0996,74.87,75.624
1.1624,74.805,75.54
1.2252,74.8,75.04
1.2881,74.965,74.254
1.3509,75.222,74.053
1.4137,75.417,74.576
1.4765,75.472,75.201
1.5394,75.329,75.321
1.6022,75.055,75.113
1.665,74.794,74.905
1.7279,74.653,74.868
1.7907,74.722,75.14
1.8535,74.936,75.268
1.9164,75.122,75.097
1.9792,75.189,74.95
2.042,75.063,74.9
2.1049,74.916,74.693
2.1677,74.932,74.605
2.2305,75.098,74.849
2.2934,75.367,75.125
2.3562,75.394,75.331
2.419,75.11,75.573
2.4819,74.696,75.492
2.5447,74.383,74.742
2.6075,74.468,74.443
2.6704,74.785,74.93
2.7332,75.116,75.303
2.796,75.257,74.85
2.8588,75.188,74.646
2.9217,75.062,74.964
2.9845,74.984,75.248
3.0473,75.036,75.407
3.1102,75.105,75.427
3.173,75.07,75.13
3.2358,74.934,74.761
3.2987,74.731,74.6
3.3615,74.666,74.574
3.4243,74.787,74.64
3.4872,75.022,74.881
3.55,75.281,75.258
3.6128,75.405,75.477
3.6757,75.352,75.514
3.7385,75.173,75.489
3.8013,74.936,75.337
3.8642,74.801,74.515
3.927,74.79,73.591
3.9898,74.86,73.698
4.0527,74.952,75.075
4.1155,75.026,75.976
4.1783,75.117,75.996
4.2412,75.211,75.618
4.304,75.29,75.219
4.3668,75.223,74.618
4.4296,74.994,74.113
4.4925,74.714,74.327
4.5553,74.512,75.469
4.6181,74.553,76.001
4.681,74.791,75.505
4.7438,75.118,74.734
4.8066,75.434,74.467
4.8695,75.599,74.744
4.9323,75.459,75.122
4.9951,75.038,75.156
5.058,74.404,74.85
5.1208,74.04,74.681
5.1836,74.154,74.656
5.2465,74.628,74.803
5.3093,75.288,75.299
5.3721,75.777,75.44
5.435,75.877,74.919
5.4978,75.583,74.394
5.5606,74.931,74.851
5.6235,74.473,75.853
5.6863,74.493,76.281
5.7491,74.858,75.685
5.8119,75.364,74.513
5.8748,75.541,74.164
5.9376,75.367,74.585
6.0004,75.024,75.105
6.0633,74.728,75.106
6.1261,74.711,74.657
6.1889,74.835,74.291
6.2518,74.953,74.563


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_030.csv <==
x,qOut,qIn
0.031416,74.987,75.065
0.094248,74.526,74.761
0.15708,74.434,74.425
0.21991,74.685,74.581
0.28274,75.192,75.347
0.34558,75.524,75.643
0.40841,75.438,75.292
0.47124,74.994,74.717
0.53407,74.32,74.505
0.5969,74.044,74.833
0.65973,74.309,75.191
0.72257,74.893,75.161
0.7854,75.53,74.889
0.84823,75.821,74.815
0.91106,75.718,74.835
0.97389,75.378,74.954
1.0367,74.995,75.258
1.0996,74.883,75.282
1.1624,74.938,75.04
1.2252,74.997,75.075
1.2881,74.904,75.391
1.3509,74.763,75.111
1.4137,74.771,74.54
1.4765,74.927,74.419
1.5394,75.189,74.939
1.6022,75.272,75.035
1.665,75.144,74.717
1.7279,74.928,74.687
1.7907,74.768,75.334
1.8535,74.813,75.866
1.9164,74.942,75.861
1.9792,75.041,75.377
2.042,75.008,74.665
2.1049,74.918,74.349
2.1677,74.897,74.51
2.2305,74.971,74.81
2.2934,75.14,74.953
2.3562,75.263,75.089
2.419,75.269,75.24
2.4819,75.17,75.262
2.5447,74.99,75.129
2.6075,74.824,75.191
2.6704,74.714,75.241
2.7332,74.672,74.732
2.796,74.701,73.796
2.8588,74.799,74.101
2.9217,74.973,75.224
2.9845,75.198,75.662
3.0473,75.446,75.056
3.1102,75.585,74.914
3.173,75.485,75.187
3.2358,75.175,75.318
3.2987,74.72,75.177
3.3615,74.472,75.16
3.4243,74.532,75.168
3.4872,74.789,75.067
3.55,75.101,75.035
3.6128,75.283,75.016
3.6757,75.34,74.911
3.7385,75.287,74.946
3.8013,75.143,74.952
3.8642,74.884,74.717
3.927,74.599,74.613
3.9898,74.418,74.741
4.0527,74.459,74.863
4.1155,74.721,75.13
4.1783,75.035,75.449
4.2412,75.275,75.287
4.304,75.331,74.729
4.3668,75.25,74.921
4.4296,75.152,75.592
4.4925,75.102,75.832
4.5553,75.144,75.271
4.6181,75.181,74.573
4.681,75.157,74.069
4.7438,75.089,74.031
4.8066,75.002,74.75
4.8695,74.958,75.618
4.9323,74.918,75.922
4.9951,74.861,75.481
5.058,74.768,74.832
5.1208,74.717,74.814
5.1836,74.764,74.964
5.2465,74.888,74.638
5.3093,75.051,74.114
5.3721,75.139,74.943
5.435,75.156,76.292
5.4978,75.156,76.417
5.5606,75.201,74.687
5.6235,75.315,73.396
5.6863,75.343,73.512
5.7491,75.192,74.674
5.8119,74.785,75.713
5.8748,74.386,75.839
5.9376,74.294,75.547
6.0004,74.537,75.167
6.0633,75.071,74.836
6.1261,75.538,74.877
6.1889,75.7,75.174
6.2518,75.516,75.244


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_031.csv <==
x,qOut,qIn
0.031416,74.684,74.509
0.094248,74.541,74.247
0.15708,74.675,74.842
0.21991,74.978,75.388
0.28274,75.318,75.434
0.34558,75.476,75.201
0.40841,75.389,74.802
0.47124,75.125,74.38
0.53407,74.78,74.236
0.5969,74.594,74.711
0.65973,74.598,75.288
0.72257,74.714,75.338
0.7854,74.852,75.107
0.84823,74.931,75.194
0.91106,75.009,75.191
0.97389,75.121,74.918
1.0367,75.297,74.88
1.0996,75.444,75.199
1.1624,75.433,75.276
1.2252,75.263,75.054
1.2881,74.958,75.021
1.3509,74.806,75.224
1.4137,74.889,75.121
1.4765,75.076,74.589
1.5394,75.2,74.147
1.6022,75.008,74.715
1.665,74.677,75.654
1.7279,74.446,75.899
1.7907,74.537,75.209
1.8535,74.879,74.755
1.9164,75.203,74.65
1.9792,75.374,74.521
2.042,75.297,74.385
2.1049,75.119,74.765
2.1677,74.983,75.308
2.2305,74.941,75.516
2.2934,75.019,75.409
2.3562,75.131,75.195
2.419,75.205,74.915
2.4819,75.196,74.854
2.5447,75.065,75.046
2.6075,74.842,75.226
2.6704,74.659,75.333
2.7332,74.615,75.189
2.796,74.79,74.483
2.8588,75.112,74.047
2.9217,75.38,74.458
2.9845,75.451,75.273
3.0473,75.198,75.424
3.1102,74.757,74.976
3.173,74.449,74.924
3.2358,74.415,75.501
3.2987,74.729,75.936
3.3615,75.109,75.203
3.4243,75.358,74.077
3.4872,75.424,73.638
3.55,75.287,74.323
3.6128,75.107,75.292
3.6757,75.011,75.99
3.7385,75.02,76.055
3.8013,75.127,75.349
3.8642,75.146,74.56
3.927,74.999,74.298
3.9898,74.76,74.729
4.0527,74.529,75.203
4.1155,74.52,75.017
4.1783,74.713,74.674
4.2412,75.005,74.513
4.304,75.284,74.693
4.3668,75.467,75.459
4.4296,75.485,76.175
4.4925,75.306,75.875
4.5553,74.903,74.921
4.6181,74.45,74.678
4.681,74.235,74.725
4.7438,74.351,74.605
4.8066,74.83,74.449
4.8695,75.384,74.946
4.9323,75.73,75.641
4.9951,75.747,75.637
5.058,75.344,74.744
5.1208,74.847,74.242
5.1836,74.591,74.395
5.2465,74.602,74.938
5.3093,74.829,75.461
5.3721,74.901,75.436
5.435,74.862,75.133
5.4978,74.862,75.119
5.5606,75.054,75.311
5.6235,75.417,74.883
5.6863,75.658,74.308
5.7491,75.614,74.332
5.8119,75.158,74.912
5.8748,74.64,75.173
5.9376,74.438,75.065
6.0004,74.582,74.765
6.0633,75.02,74.765
6.1261,75.307,75.508
6.1889,75.29,76.181
6.2518,75.044,75.782


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_032.csv <==
x,qOut,qIn
0.031416,75.466,74.886
0.094248,75.439,75.322
0.15708,75.142,75.603
0.21991,74.77,75.612
0.28274,74.552,75.337
0.34558,74.734,75.054
0.40841,75.106,74.836
0.47124,75.408,74.681
0.53407,75.399,74.662
0.5969,75.012,74.911
0.65973,74.547,75.183
0.72257,74.275,75.009
0.7854,74.425,74.495
0.84823,74.874,74.681
0.91106,75.311,75.224
0.97389,75.525,75.371
1.0367,75.338,75.145
1.0996,74.88,75.23
1.1624,74.535,75.396
1.2252,74.498,75.266
1.2881,74.894,74.636
1.3509,75.378,74.347
1.4137,75.659,74.644
1.4765,75.648,74.931
1.5394,75.305,74.509
1.6022,74.922,74.385
1.665,74.718,75.117
1.7279,74.707,75.987
1.7907,74.86,75.938
1.8535,74.943,75.293
1.9164,74.925,74.837
1.9792,74.863,74.725
2.042,74.824,74.788
2.1049,74.901,74.922
2.1677,75.067,75.138
2.2305,75.248,75.244
2.2934,75.372,75.036
2.3562,75.342,74.61
2.419,75.157,74.361
2.4819,74.894,74.659
2.5447,74.637,75.464
2.6075,74.506,75.721
2.6704,74.508,75.257
2.7332,74.62,74.617
2.796,74.811,74.649
2.8588,75.073,75.151
2.9217,75.353,75.342
2.9845,75.556,75.057
3.0473,75.588,74.751
3.1102,75.36,74.736
3.173,75.033,74.841
3.2358,74.791,75.202
3.2987,74.804,75.632
3.3615,74.984,75.186
3.4243,75.085,74.345
3.4872,75.032,74.144
3.55,74.791,74.453
3.6128,74.656,74.786
3.6757,74.748,75.505
3.7385,74.987,76.162
3.8013,75.258,75.734
3.8642,75.322,74.799
3.927,75.202,74.45
3.9898,75.015,74.757
4.0527,74.891,75.01
4.1155,74.902,74.696
4.1783,74.949,74.5
4.2412,74.978,74.95
4.304,74.95,75.747
4.3668,74.981,75.899
4.4296,75.071,75.515
4.4925,75.125,74.888
4.5553,75.034,74.283
4.6181,74.732,74.189
4.681,74.461,74.659
4.7438,74.403,75.28
4.8066,74.7,75.188
4.8695,75.186,74.57
4.9323,75.591,74.474
4.9951,75.755,75.227
5.058,75.546,76.096
5.1208,75.088,75.826
5.1836,74.674,74.957
5.2465,74.471,74.439
5.3093,74.594,74.675
5.3721,74.851,74.915
5.435,75.128,74.953
5.4978,75.362,74.959
5.5606,75.51,75.311
5.6235,75.461,75.64
5.6863,75.179,75.338
5.7491,74.801,74.448
5.8119,74.497,73.756
5.8748,74.514,74.166
5.9376,74.719,75.191
6.0004,74.942,76.023
6.0633,75.019,75.785
6.1261,75.016,74.841
6.1889,75.093,74.202
6.2518,75.252,74.316


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_033.csv <==
x,qOut,qIn
0.031416,75.373,74.898
0.094248,75.412,74.688
0.15708,75.243,74.916
0.21991,74.977,75.188
0.28274,74.752,74.875
0.34558,74.735,74.765
0.40841,74.841,75.356
0.47124,74.974,75.804
0.53407,75.043,74.861
0.5969,75.079,73.734
0.65973,75.093,73.701
0.72257,75.055,74.506
0.7854,74.929,75.348
0.84823,74.747,75.778
0.91106,74.675,75.832
0.97389,74.775,75.428
1.0367,75.078,74.642
1.0996,75.372,74.422
1.1624,75.462,75.029
1.2252,75.332,75.826
1.2881,75.001,75.674
1.3509,74.77,74.761
1.4137,74.783,74.113
1.4765,74.976,74.042
1.5394,75.253,74.528
1.6022,75.326,75.238
1.665,75.096,75.66
1.7279,74.679,75.46
1.7907,74.231,74.987
1.8535,74.135,74.824
1.9164,74.418,74.97
1.9792,74.912,75.414
2.042,75.431,75.755
2.1049,75.689,75.379
2.1677,75.607,74.695
2.2305,75.312,74.364
2.2934,74.969,74.528
2.3562,74.933,74.664
2.419,75.097,74.816
2.4819,75.22,75.089
2.5447,75.054,75.424
2.6075,74.631,75.641
2.6704,74.354,75.557
2.7332,74.393,75.019
2.796,74.839,74.352
2.8588,75.283,74.212
2.9217,75.472,74.414
2.9845,75.408,74.663
3.0473,75.143,74.837
3.1102,75.026,75.344
3.173,75.122,76
3.2358,75.292,76.034
3.2987,75.37,74.923
3.3615,75.125,74.137
3.4243,74.733,74.369
3.4872,74.429,75.112
3.55,74.436,75.39
3.6128,74.726,75.049
3.6757,75.097,74.866
3.7385,75.409,75.197
3.8013,75.55,75.636
3.8642,75.448,75.351
3.927,75.1,74.653
3.9898,74.655,74.195
4.0527,74.285,74.638
4.1155,74.254,75.183
4.1783,74.523,75.141
4.2412,74.942,74.766
4.304,75.359,74.941
4.3668,75.615,75.427
4.4296,75.613,75.363
4.4925,75.373,74.851
4.5553,74.944,74.683
4.6181,74.64,75.002
4.681,74.62,75.213
4.7438,74.824,75.172
4.8066,75.146,74.95
4.8695,75.345,74.632
4.9323,75.378,74.511
4.9951,75.274,74.955
5.058,75.076,75.656
5.1208,74.867,75.69
5.1836,74.71,75.269
5.2465,74.649,74.826
5.3093,74.718,74.546
5.3721,74.887,74.724
5.435,75.061,75.183
5.4978,75.173,75.226
5.5606,75.166,74.63
5.6235,75.084,74.57
5.6863,75.01,75.125
5.7491,74.977,75.569
5.8119,75.007,75.323
5.8748,75.027,74.731
5.9376,74.987,74.336
6.0004,74.904,74.493
6.0633,74.802,75.062
6.1261,74.799,75.439
6.1889,74.935,75.561
6.2518,75.15,75.385


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_034.csv <==
x,qOut,qIn
0.031416,75.156,75.162
0.094248,75.074,75.279
0.15708,75.024,75.353
0.21991,75.047,74.996
0.28274,75.166,74.289
0.34558,75.236,74.278
0.40841,75.11,74.811
0.47124,74.81,75.229
0.53407,74.398,75.356
0.5969,74.22,75.543
0.65973,74.393,75.687
0.72257,74.809,75.553
0.7854,75.327,74.742
0.84823,75.651,74.059
0.91106,75.648,74.266
0.97389,75.377,75.061
1.0367,74.936,75.21
1.0996,74.72,74.66
1.1624,74.82,74.572
1.2252,75.082,75.173
1.2881,75.322,75.694
1.3509,75.259,75.324
1.4137,74.959,74.756
1.4765,74.62,74.709
1.5394,74.447,75.149
1.6022,74.576,75.305
1.665,74.9,75.193
1.7279,75.275,74.919
1.7907,75.573,74.855
1.8535,75.646,75.194
1.9164,75.435,75.377
1.9792,75.043,75.011
2.042,74.611,74.375
2.1049,74.454,74.22
2.1677,74.562,74.532
2.2305,74.795,75.145
2.2934,74.999,75.564
2.3562,75.085,75.127
2.419,75.115,74.445
2.4819,75.13,74.506
2.5447,75.161,75.596
2.6075,75.157,76.295
2.6704,75.101,75.983
2.7332,75.03,74.845
2.796,74.988,73.735
2.8588,75.033,73.926
2.9217,75.119,74.925
2.9845,75.181,75.599
3.0473,75.156,75.457
3.1102,75.009,75.43
3.173,74.804,75.492
3.2358,74.629,75.162
3.2987,74.571,74.559
3.3615,74.676,74.514
3.4243,74.853,74.803
3.4872,75.005,74.868
3.55,75.041,74.496
3.6128,74.995,74.716
3.6757,75.026,75.513
3.7385,75.173,75.974
3.8013,75.451,75.589
3.8642,75.533,75.019
3.927,75.24,74.538
3.9898,74.743,74.224
4.0527,74.285,74.494
4.1155,74.367,75.221
4.1783,74.849,75.58
4.2412,75.416,75.191
4.304,75.763,74.559
4.3668,75.682,74.463
4.4296,75.305,74.698
4.4925,74.855,75.135
4.5553,74.562,75.5
4.6181,74.519,75.375
4.681,74.615,75.048
4.7438,74.783,74.911
4.8066,74.974,74.822
4.8695,75.234,74.774
4.9323,75.454,74.975
4.9951,75.51,75.175
5.058,75.28,75.171
5.1208,74.855,75.074
5.1836,74.562,75.019
5.2465,74.533,75.091
5.3093,74.845,75.081
5.3721,75.14,74.953
5.435,75.19,75.084
5.4978,75.024,75.482
5.5606,74.722,75.268
5.6235,74.65,74.178
5.6863,74.841,73.568
5.7491,75.142,74.244
5.8119,75.38,75.433
5.8748,75.344,75.761
5.9376,75.122,75.642
6.0004,74.877,75.346
6.0633,74.774,74.93
6.1261,74.874,74.693
6.1889,75.039,74.787
6.2518,75.162,75.036


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_035.csv <==
x,qOut,qIn
0.031416,75.487,75.384
0.094248,75.636,74.721
0.15708,75.512,74.55
0.21991,75.146,74.895
0.28274,74.604,75.186
0.34558,74.236,75.227
0.40841,74.212,75.297
0.47124,74.477,75.225
0.53407,74.927,74.605
0.5969,75.358,74.183
0.65973,75.671,74.605
0.72257,75.768,75.455
0.7854,75.56,75.656
0.84823,75.039,75.029
0.91106,74.525,74.491
0.97389,74.273,74.553
1.0367,74.488,74.945
1.0996,74.959,75.087
1.1624,75.356,75.223
1.2252,75.515,75.365
1.2881,75.314,74.97
1.3509,74.98,74.384
1.4137,74.805,74.441
1.4765,74.853,75.104
1.5394,75.133,75.601
1.6022,75.27,75.487
1.665,75.141,75.213
1.7279,74.868,75.003
1.7907,74.62,74.999
1.8535,74.69,75.147
1.9164,74.949,75.04
1.9792,75.192,74.36
2.042,75.221,73.897
2.1049,75.012,74.784
2.1677,74.803,75.918
2.2305,74.735,76.04
2.2934,74.918,74.977
2.3562,75.142,74.276
2.419,75.2,74.445
2.4819,75.076,75.315
2.5447,74.801,75.866
2.6075,74.68,75.373
2.6704,74.8,74.798
2.7332,75.07,74.829
2.796,75.372,74.946
2.8588,75.5,74.665
2.9217,75.416,74.633
2.9845,75.173,74.854
3.0473,74.844,74.666
3.1102,74.587,74.375
3.173,74.498,74.668
3.2358,74.588,75.347
3.2987,74.847,75.743
3.3615,75.15,75.611
3.4243,75.336,75.351
3.4872,75.337,75.114
3.55,75.109,74.814
3.6128,74.884,74.612
3.6757,74.868,74.764
3.7385,75.04,75.224
3.8013,75.332,75.525
3.8642,75.403,75.321
3.927,75.211,74.944
3.9898,74.898,74.561
4.0527,74.64,74.349
4.1155,74.6,74.568
4.1783,74.643,74.958
4.2412,74.69,75.284
4.304,74.68,75.605
4.3668,74.766,75.318
4.4296,75.006,74.559
4.4925,75.313,74.303
4.5553,75.585,74.994
4.6181,75.594,75.543
4.681,75.343,75.449
4.7438,74.993,74.829
4.8066,74.728,74.384
4.8695,74.778,74.679
4.9323,75.027,75.102
4.9951,75.274,75.152
5.058,75.328,75.089
5.1208,75.081,75.411
5.1836,74.729,75.719
5.2465,74.487,75.682
5.3093,74.546,75.126
5.3721,74.848,74.397
5.435,75.155,73.963
5.4978,75.32,74.118
5.5606,75.223,74.786
5.6235,74.985,75.245
5.6863,74.822,75.378
5.7491,74.812,75.505
5.8119,74.998,75.882
5.8748,75.144,75.783
5.9376,75.109,74.992
6.0004,74.935,74.065
6.0633,74.704,73.855
6.1261,74.671,74.557
6.1889,74.86,75.461
6.2518,75.17,75.88


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_036.csv <==
x,qOut,qIn
0.031416,75.432,74.363
0.094248,75.21,74.406
0.15708,74.931,75.111
0.21991,74.722,75.278
0.28274,74.692,74.788
0.34558,74.721,74.693
0.40841,74.719,74.84
0.47124,74.719,74.821
0.53407,74.774,74.688
0.5969,75.016,75.101
0.65973,75.314,75.591
0.72257,75.485,75.458
0.7854,75.347,75.266
0.84823,74.913,75.588
0.91106,74.557,75.391
0.97389,74.499,74.362
1.0367,74.891,73.654
1.0996,75.385,74.326
1.1624,75.629,75.32
1.2252,75.543,75.812
1.2881,75.1,75.669
1.3509,74.744,75.245
1.4137,74.674,74.713
1.4765,74.797,74.358
1.5394,74.964,74.202
1.6022,74.916,74.402
1.665,74.788,75.029
1.7279,74.735,75.67
1.7907,74.895,75.698
1.8535,75.21,75.402
1.9164,75.494,75.236
1.9792,75.606,75.097
2.042,75.431,74.914
2.1049,74.976,74.829
2.1677,74.502,74.793
2.2305,74.241,74.829
2.2934,74.385,75.179
2.3562,74.84,75.303
2.419,75.332,74.91
2.4819,75.631,74.502
2.5447,75.534,74.792
2.6075,75.03,75.291
2.6704,74.491,75.294
2.7332,74.208,74.802
2.796,74.417,74.471
2.8588,74.873,75.017
2.9217,75.304,75.666
2.9845,75.585,75.445
3.0473,75.634,74.369
3.1102,75.493,74.079
3.173,75.234,74.63
3.2358,74.968,75.315
3.2987,74.805,75.503
3.3615,74.814,75.458
3.4243,74.914,75.532
3.4872,75.017,75.59
3.55,75.041,75.132
3.6128,74.985,74.541
3.6757,74.915,74.348
3.7385,74.873,74.515
3.8013,74.889,75.014
3.8642,74.931,75.38
3.927,74.983,75.286
3.9898,75.034,74.909
4.0527,75.079,74.584
4.1155,75.079,74.671
4.1783,74.982,75.141
4.2412,74.814,75.664
4.304,74.62,75.648
4.3668,74.587,75.092
4.4296,74.781,74.601
4.4925,75.123,74.523
4.5553,75.52,74.767
4.6181,75.728,74.925
4.681,75.618,74.952
4.7438,75.259,74.846
4.8066,74.762,74.69
4.8695,74.512,74.804
4.9323,74.584,75.197
4.9951,74.837,75.608
5.058,75.11,75.669
5.1208,75.173,75.258
5.1836,75.059,74.772
5.2465,74.895,74.652
5.3093,74.819,74.839
5.3721,74.963,74.855
5.435,75.208,74.797
5.4978,75.391,74.782
5.5606,75.356,74.673
5.6235,75.077,74.566
5.6863,74.777,74.882
5.7491,74.608,75.662
5.8119,74.689,76.157
5.8748,74.832,75.46
5.9376,74.898,74.311
6.0004,74.904,73.756
6.0633,74.896,74.463
6.1261,75.035,75.686
6.1889,75.256,76.33
6.2518,75.431,75.657


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_037.csv <==
x,qOut,qIn
0.031416,74.959,75.255
0.094248,74.751,75.267
0.15708,74.867,75.329
0.21991,75.185,75.355
0.28274,75.537,75.127
0.34558,75.497,74.835
0.40841,75.119,74.738
0.47124,74.688,74.879
0.53407,74.517,75.099
0.5969,74.771,74.949
0.65973,75.142,74.639
0.72257,75.4,74.681
0.7854,75.353,75.391
0.84823,75.117,75.895
0.91106,74.862,75.659
0.97389,74.668,74.956
1.0367,74.585,74.515
1.0996,74.586,74.347
1.1624,74.71,74.29
1.2252,74.935,74.73
1.2881,75.229,75.565
1.3509,75.418,75.714
1.4137,75.409,75.348
1.4765,75.244,75.099
1.5394,74.998,74.927
1.6022,74.86,74.491
1.665,74.825,74.25
1.7279,74.836,74.47
1.7907,74.83,74.852
1.8535,74.837,75.136
1.9164,74.95,75.506
1.9792,75.152,75.785
2.042,75.411,75.513
2.1049,75.482,74.987
2.1677,75.248,74.674
2.2305,74.83,74.565
2.2934,74.396,74.866
2.3562,74.345,75.306
2.419,74.652,75.337
2.4819,75.115,75.002
2.5447,75.52,74.685
2.6075,75.623,74.472
2.6704,75.391,74.359
2.7332,74.962,74.582
2.796,74.505,75.322
2.8588,74.33,75.889
2.9217,74.449,75.843
2.9845,74.748,75.356
3.0473,75.101,74.907
3.1102,75.395,74.865
3.173,75.553,75.014
3.2358,75.53,75.088
3.2987,75.285,74.91
3.3615,74.95,74.654
3.4243,74.756,74.529
3.4872,74.767,74.589
3.55,75.005,74.766
3.6128,75.17,75.087
3.6757,75.091,75.438
3.7385,74.827,75.505
3.8013,74.486,75.06
3.8642,74.412,74.745
3.927,74.637,74.958
3.9898,75.026,75.432
4.0527,75.429,75.246
4.1155,75.651,74.619
4.1783,75.638,74.514
4.2412,75.442,74.885
4.304,75.137,74.871
4.3668,74.926,74.759
4.4296,74.837,75.16
4.4925,74.807,75.65
4.5553,74.757,75.56
4.6181,74.663,74.907
4.681,74.643,74.327
4.7438,74.742,74.264
4.8066,74.983,74.477
4.8695,75.212,74.781
4.9323,75.316,75.434
4.9951,75.294,76.026
5.058,75.164,75.397
5.1208,75.074,74.175
5.1836,75.043,73.982
5.2465,75.024,75.118
5.3093,74.957,76.409
5.3721,74.808,76.139
5.435,74.699,74.942
5.4978,74.714,73.964
5.5606,74.914,74.242
5.6235,75.206,75.122
5.6863,75.393,75.563
5.7491,75.364,75.256
5.8119,75.031,74.677
5.8748,74.6,74.874
5.9376,74.379,75.427
6.0004,74.458,75.441
6.0633,74.863,74.588
6.1261,75.263,74.116
6.1889,75.421,74.389
6.2518,75.314,74.981


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_038.csv <==
x,qOut,qIn
0.031416,74.721,74.522
0.094248,74.57,74.988
0.15708,74.676,75.068
0.21991,74.939,75.008
0.28274,75.24,74.86
0.34558,75.421,74.715
0.40841,75.443,74.819
0.47124,75.309,75.154
0.53407,75.037,75.549
0.5969,74.69,75.793
0.65973,74.394,75.694
0.72257,74.263,75.143
0.7854,74.394,74.532
0.84823,74.801,74.578
0.91106,75.331,75.03
0.97389,75.759,75.348
1.0367,75.865,74.983
1.0996,75.437,74.513
1.1624,74.807,74.525
1.2252,74.359,74.845
1.2881,74.448,74.94
1.3509,74.847,74.957
1.4137,75.116,75.172
1.4765,75.14,75.412
1.5394,74.882,75.49
1.6022,74.77,75.117
1.665,74.93,74.477
1.7279,75.252,74.166
1.7907,75.586,74.533
1.8535,75.645,75.15
1.9164,75.429,75.624
1.9792,75.092,75.625
2.042,74.811,75.018
2.1049,74.782,74.685
2.1677,74.884,74.907
2.2305,74.97,75.208
2.2934,74.904,75.039
2.3562,74.74,74.893
2.419,74.657,75.045
2.4819,74.724,75.114
2.5447,74.978,74.715
2.6075,75.253,74.574
2.6704,75.387,74.886
2.7332,75.321,75.034
2.796,75.02,74.737
2.8588,74.674,74.907
2.9217,74.504,75.489
2.9845,74.568,75.831
3.0473,74.882,75.687
3.1102,75.222,75.026
3.173,75.415,74.183
3.2358,75.411,74.051
3.2987,75.19,75.046
3.3615,74.959,75.733
3.4243,74.872,75.553
3.4872,74.923,74.909
3.55,75.068,74.473
3.6128,75.104,74.614
3.6757,75.014,74.968
3.7385,74.865,75.106
3.8013,74.738,74.993
3.8642,74.709,75.038
3.927,74.766,75.126
3.9898,74.895,75.088
4.0527,75.085,74.98
4.1155,75.32,74.901
4.1783,75.471,74.911
4.2412,75.44,75.19
4.304,75.144,75.48
4.3668,74.758,75.34
4.4296,74.578,75.085
4.4925,74.669,74.899
4.5553,75.038,74.475
4.6181,75.308,74.026
4.681,75.294,74.238
4.7438,75.062,75.169
4.8066,74.726,75.666
4.8695,74.641,75.246
4.9323,74.799,75.095
4.9951,75.046,75.494
5.058,75.214,75.461
5.1208,75.178,74.504
5.1836,75.041,73.91
5.2465,74.914,74.54
5.3093,74.896,75.751
5.3721,74.996,75.759
5.435,75.158,75.102
5.4978,75.3,74.727
5.5606,75.349,75.075
5.6235,75.183,75.415
5.6863,74.84,75.231
5.7491,74.487,74.468
5.8119,74.305,73.81
5.8748,74.447,74.098
5.9376,74.794,74.99
6.0004,75.188,76.038
6.0633,75.484,76.566
6.1261,75.567,75.75
6.1889,75.405,74.401
6.2518,75.086,73.881


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_039.csv <==
x,qOut,qIn
0.031416,75.609,75.615
0.094248,75.413,75.802
0.15708,74.961,75.238
0.21991,74.521,74.607
0.28274,74.36,74.586
0.34558,74.501,74.839
0.40841,74.724,74.937
0.47124,74.934,74.989
0.53407,75.07,75.381
0.5969,75.276,75.742
0.65973,75.533,75.596
0.72257,75.714,75.046
0.7854,75.69,74.577
0.84823,75.307,74.745
0.91106,74.766,75.168
0.97389,74.325,75.193
1.0367,74.231,74.554
1.0996,74.472,74.218
1.1624,74.847,74.56
1.2252,75.203,75.317
1.2881,75.414,75.756
1.3509,75.386,75.273
1.4137,75.136,74.638
1.4765,74.818,74.662
1.5394,74.605,74.955
1.6022,74.699,74.842
1.665,74.993,74.939
1.7279,75.317,75.41
1.7907,75.511,75.66
1.8535,75.487,75.093
1.9164,75.313,74.36
1.9792,75.085,74.214
2.042,74.903,75.12
2.1049,74.804,75.834
2.1677,74.741,75.673
2.2305,74.701,75.1
2.2934,74.681,74.76
2.3562,74.771,74.549
2.419,74.966,74.498
2.4819,75.174,74.854
2.5447,75.295,75.151
2.6075,75.179,75.02
2.6704,74.939,75.027
2.7332,74.749,75.299
2.796,74.78,75.271
2.8588,75.035,74.989
2.9217,75.27,74.934
2.9845,75.334,74.873
3.0473,75.108,74.318
3.1102,74.798,74.165
3.173,74.677,74.924
3.2358,74.797,75.858
3.2987,75.158,75.779
3.3615,75.431,75.052
3.4243,75.423,74.583
3.4872,75.168,74.496
3.55,74.746,74.737
3.6128,74.537,75.316
3.6757,74.616,75.806
3.7385,74.865,75.569
3.8013,75.133,74.535
3.8642,75.26,73.997
3.927,75.277,74.361
3.9898,75.214,75.264
4.0527,75.099,75.886
4.1155,74.891,75.583
4.1783,74.657,74.996
4.2412,74.516,74.927
4.304,74.582,75.347
4.3668,74.881,75.025
4.4296,75.223,74.303
4.4925,75.435,74.186
4.5553,75.361,75.037
4.6181,75.049,75.62
4.681,74.79,75.511
4.7438,74.742,74.94
4.8066,75.015,74.416
4.8695,75.298,74.358
4.9323,75.31,74.705
4.9951,75.058,75.359
5.058,74.618,76.067
5.1208,74.473,75.763
5.1836,74.709,74.73
5.2465,75.145,74.216
5.3093,75.572,74.687
5.3721,75.673,74.876
5.435,75.44,74.627
5.4978,75.034,74.404
5.5606,74.642,74.719
5.6235,74.534,75.351
5.6863,74.678,75.789
5.7491,74.937,75.814
5.8119,75.173,75.471
5.8748,75.219,75.239
5.9376,75.053,75.144
6.0004,74.794,74.898
6.0633,74.582,74.422
6.1261,74.673,74.156
6.1889,75.012,74.247
6.2518,75.395,74.766


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_040.csv <==
x,qOut,qIn
0.031416,74.732,75.461
0.094248,74.408,75.577
0.15708,74.429,75.155
0.21991,74.694,74.974
0.28274,75.05,75.295
0.34558,75.188,75.032
0.40841,75.116,74.464
0.47124,74.957,74.478
0.53407,74.846,75.124
0.5969,74.932,75.326
0.65973,75.192,75.125
0.72257,75.505,74.952
0.7854,75.751,75.04
0.84823,75.63,75.098
0.91106,75.114,75.046
0.97389,74.476,74.99
1.0367,74.047,75.112
1.0996,74.206,75.162
1.1624,74.695,74.989
1.2252,75.218,74.845
1.2881,75.505,75.086
1.3509,75.499,75.301
1.4137,75.305,75.116
1.4765,75.045,74.73
1.5394,74.835,74.632
1.6022,74.746,74.749
1.665,74.773,74.902
1.7279,74.879,75.254
1.7907,75.023,75.616
1.8535,75.131,75.396
1.9164,75.16,74.749
1.9792,75.123,74.1
2.042,75.045,74.258
2.1049,75.009,75.385
2.1677,75.019,76.145
2.2305,75.048,75.513
2.2934,75.061,74.301
2.3562,75.05,74.164
2.419,75.052,74.667
2.4819,75.063,75.472
2.5447,75.077,76.165
2.6075,75.007,75.866
2.6704,74.87,74.854
2.7332,74.752,74.023
2.796,74.744,74.036
2.8588,74.926,74.574
2.9217,75.16,75.09
2.9845,75.298,75.271
3.0473,75.196,75.124
3.1102,74.891,75.196
3.173,74.658,75.436
3.2358,74.64,75.414
3.2987,74.934,74.844
3.3615,75.236,74.412
3.4243,75.277,74.491
3.4872,75.074,74.874
3.55,74.702,75.023
3.6128,74.641,75.116
3.6757,74.949,75.441
3.7385,75.382,75.619
3.8013,75.664,75.234
3.8642,75.383,74.908
3.927,74.782,74.885
3.9898,74.265,74.857
4.0527,74.235,74.796
4.1155,74.657,74.884
4.1783,75.132,74.968
4.2412,75.453,74.952
4.304,75.476,75.082
4.3668,75.344,75.269
4.4296,75.143,75.112
4.4925,74.925,74.721
4.5553,74.731,74.83
4.6181,74.623,75.223
4.681,74.67,75.066
4.7438,74.853,74.451
4.8066,75.134,74.47
4.8695,75.369,75.545
4.9323,75.461,76.321
4.9951,75.4,75.824
5.058,75.188,74.423
5.1208,74.957,73.998
5.1836,74.807,74.463
5.2465,74.765,74.986
5.3093,74.835,74.882
5.3721,74.933,74.722
5.435,75.016,74.911
5.4978,75.071,75.239
5.5606,75.088,75.242
5.6235,75.077,74.894
5.6863,75.025,74.705
5.7491,74.937,75.077
5.8119,74.822,76.042
5.8748,74.742,76.34
5.9376,74.776,75.619
6.0004,74.936,74.537
6.0633,75.217,74.003
6.1261,75.458,74.058
6.1889,75.466,74.34
6.2518,75.219,74.81


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_041.csv <==
x,qOut,qIn
0.031416,75.033,74.021
0.094248,75.006,74.495
0.15708,74.849,75.108
0.21991,74.682,75.015
0.28274,74.627,74.688
0.34558,74.783,75.375
0.40841,75.069,76.133
0.47124,75.35,75.835
0.53407,75.498,74.589
0.5969,75.369,74.085
0.65973,75.021,74.352
0.72257,74.64,74.781
0.7854,74.421,74.938
0.84823,74.536,75.088
0.91106,74.887,75.315
0.97389,75.303,75.464
1.0367,75.62,75.323
1.0996,75.613,75.026
1.1624,75.261,74.867
1.2252,74.77,74.94
1.2881,74.383,74.982
1.3509,74.421,74.635
1.4137,74.757,74.316
1.4765,75.182,74.569
1.5394,75.5,75.346
1.6022,75.595,75.608
1.665,75.433,75.405
1.7279,75.084,75.247
1.7907,74.639,75.255
1.8535,74.395,74.935
1.9164,74.459,74.551
1.9792,74.74,74.642
2.042,75.114,75.274
2.1049,75.354,75.611
2.1677,75.421,75.371
2.2305,75.353,74.643
2.2934,75.204,74.032
2.3562,75.049,74.454
2.419,74.89,75.366
2.4819,74.739,75.814
2.5447,74.613,75.374
2.6075,74.595,74.64
2.6704,74.728,74.091
2.7332,74.968,74.159
2.796,75.263,75.172
2.8588,75.463,75.911
2.9217,75.463,75.64
2.9845,75.284,74.84
3.0473,74.97,74.601
3.1102,74.792,75.009
3.173,74.846,75.414
3.2358,75.032,75.691
3.2987,75.216,75.688
3.3615,75.138,74.91
3.4243,74.884,73.947
3.4872,74.652,73.884
3.55,74.648,74.794
3.6128,74.918,75.189
3.6757,75.182,75.018
3.7385,75.252,74.797
3.8013,74.974,75.006
3.8642,74.614,75.362
3.927,74.507,75.431
3.9898,74.692,75.165
4.0527,75.139,74.806
4.1155,75.42,75.022
4.1783,75.404,75.583
4.2412,75.211,75.664
4.304,75.001,74.767
4.3668,75.077,74.194
4.4296,75.272,74.388
4.4925,75.355,74.808
4.5553,75.096,75.177
4.6181,74.611,75.42
4.681,74.309,75.403
4.7438,74.326,75.333
4.8066,74.716,75.239
4.8695,75.07,74.904
4.9323,75.224,74.636
4.9951,75.212,74.662
5.058,75.103,74.925
5.1208,75.074,75.239
5.1836,75.127,75.286
5.2465,75.214,74.754
5.3093,75.286,74.178
5.3721,75.284,74.584
5.435,75.169,75.282
5.4978,74.958,75.38
5.5606,74.684,75.151
5.6235,74.527,75.377
5.6863,74.599,75.447
5.7491,74.856,75.038
5.8119,75.228,74.538
5.8748,75.48,74.393
5.9376,75.494,74.474
6.0004,75.304,74.877
6.0633,74.974,75.692
6.1261,74.772,76.125
6.1889,74.773,75.696
6.2518,74.895,74.655


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_042.csv <==
x,qOut,qIn
0.031416,75.146,74.634
0.094248,75.125,74.707
0.15708,75.145,75.368
0.21991,75.108,75.554
0.28274,74.911,74.966
0.34558,74.538,74.595
0.40841,74.254,74.59
0.47124,74.237,74.798
0.53407,74.613,75
0.5969,75.217,74.852
0.65973,75.722,74.635
0.72257,75.878,74.815
0.7854,75.452,75.189
0.84823,74.663,75.223
0.91106,74.151,75.129
0.97389,74.159,75.018
1.0367,74.798,74.97
1.0996,75.433,75.263
1.1624,75.734,75.707
1.2252,75.682,75.852
1.2881,75.317,75.5
1.3509,75.025,74.748
1.4137,74.93,74.03
1.4765,74.955,73.96
1.5394,74.987,74.504
1.6022,74.872,75.025
1.665,74.732,75.415
1.7279,74.665,75.472
1.7907,74.75,75.152
1.8535,74.89,75.018
1.9164,74.993,75.092
1.9792,75.044,75.038
2.042,75.047,74.697
2.1049,75.047,74.593
2.1677,75.064,74.848
2.2305,75.124,75.202
2.2934,75.251,75.567
2.3562,75.453,75.367
2.419,75.558,74.596
2.4819,75.435,74.185
2.5447,74.969,74.791
2.6075,74.422,75.278
2.6704,74.182,75.228
2.7332,74.316,75.053
2.796,74.803,75.064
2.8588,75.237,75.108
2.9217,75.459,75.15
2.9845,75.461,75.193
3.0473,75.267,74.99
3.1102,75.024,74.745
3.173,74.833,74.851
3.2358,74.745,75.21
3.2987,74.79,75.264
3.3615,74.932,74.874
3.4243,75.091,74.587
3.4872,75.186,74.714
3.55,75.14,75.2
3.6128,74.944,75.236
3.6757,74.748,74.91
3.7385,74.667,74.936
3.8013,74.795,75.635
3.8642,75.028,75.593
3.927,75.21,74.709
3.9898,75.278,74.045
4.0527,75.197,74.322
4.1155,75.086,74.844
4.1783,75.014,75.244
4.2412,74.99,75.51
4.304,75.005,75.342
4.3668,75.012,74.882
4.4296,75.012,74.81
4.4925,74.998,75.318
4.5553,74.967,75.497
4.6181,74.902,74.774
4.681,74.846,74.271
4.7438,74.847,74.668
4.8066,74.948,75.329
4.8695,75.133,75.137
4.9323,75.289,74.843
4.9951,75.323,75.118
5.058,75.153,75.54
5.1208,74.832,75.187
5.1836,74.56,74.721
5.2465,74.465,74.83
5.3093,74.641,75.459
5.3721,74.952,75.409
5.435,75.228,74.666
5.4978,75.381,73.885
5.5606,75.345,73.86
5.6235,75.21,74.758
5.6863,75.075,75.826
5.7491,74.972,76.271
5.8119,74.916,75.996
5.8748,74.848,75.21
5.9376,74.807,74.087
6.0004,74.835,73.44
6.0633,74.968,74.241
6.1261,75.132,75.591
6.1889,75.222,76.175
6.2518,75.225,75.627


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_043.csv <==
x,qOut,qIn
0.031416,74.737,75.248
0.094248,74.706,74.714
0.15708,74.848,74.489
0.21991,75.076,74.825
0.28274,75.288,75.527
0.34558,75.269,75.698
0.40841,75.059,75.244
0.47124,74.827,74.623
0.53407,74.755,74.533
0.5969,74.989,74.976
0.65973,75.325,75.251
0.72257,75.54,74.935
0.7854,75.423,74.329
0.84823,75.005,74.482
0.91106,74.631,75.195
0.97389,74.495,75.795
1.0367,74.737,75.688
1.0996,75.058,74.797
1.1624,75.22,73.92
1.2252,75.189,74.011
1.2881,74.977,75.046
1.3509,74.842,75.869
1.4137,74.883,76.113
1.4765,75.048,75.559
1.5394,75.256,74.715
1.6022,75.309,74.759
1.665,75.186,75.163
1.7279,74.972,75.094
1.7907,74.768,74.731
1.8535,74.692,74.83
1.9164,74.713,74.91
1.9792,74.796,74.628
2.042,74.906,74.509
2.1049,75.075,74.771
2.1677,75.209,74.849
2.2305,75.206,74.851
2.2934,74.963,75.322
2.3562,74.605,76.012
2.419,74.45,76.188
2.4819,74.604,75.617
2.5447,75.105,74.503
2.6075,75.595,73.856
2.6704,75.798,74.019
2.7332,75.671,74.733
2.796,75.22,75.309
2.8588,74.852,75.397
2.9217,74.747,75.381
2.9845,74.82,75.466
3.0473,74.937,75.451
3.1102,74.86,74.946
3.173,74.687,74.437
3.2358,74.545,74.591
3.2987,74.556,75.177
3.3615,74.707,74.907
3.4243,74.959,74.398
3.4872,75.268,74.673
3.55,75.601,75.559
3.6128,75.783,75.555
3.6757,75.593,74.999
3.7385,75.09,74.78
3.8013,74.4,75.103
3.8642,74.13,74.951
3.927,74.369,74.546
3.9898,74.881,74.65
4.0527,75.396,75.528
4.1155,75.632,76.005
4.1783,75.593,75.638
4.2412,75.369,74.756
4.304,75.058,74.19
4.3668,74.821,74.404
4.4296,74.704,74.841
4.4925,74.687,75.081
4.5553,74.741,75.225
4.6181,74.826,75.29
4.681,74.949,75.086
4.7438,75.09,74.884
4.8066,75.225,74.955
4.8695,75.261,74.964
4.9323,75.148,74.894
4.9951,74.947,75.002
5.058,74.733,75.158
5.1208,74.714,74.799
5.1836,74.913,74.315
5.2465,75.215,74.475
5.3093,75.489,75.616
5.3721,75.479,76.004
5.435,75.172,75.22
5.4978,74.758,74.345
5.5606,74.454,74.457
5.6235,74.53,75.002
5.6863,74.839,75.435
5.7491,75.17,75.699
5.8119,75.323,75.478
5.8748,75.236,75.001
5.9376,75.057,74.733
6.0004,74.91,74.629
6.0633,74.908,74.522
6.1261,74.973,74.692
6.1889,74.972,75.148
6.2518,74.891,75.49


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_044.csv <==
x,qOut,qIn
0.031416,75.314,74.895
0.094248,75.177,74.589
0.15708,74.952,74.427
0.21991,74.724,74.464
0.28274,74.583,74.921
0.34558,74.621,75.663
0.40841,74.778,76.042
0.47124,74.971,75.689
0.53407,75.12,74.781
0.5969,75.205,74.052
0.65973,75.267,74.006
0.72257,75.317,74.978
0.7854,75.361,76.239
0.84823,75.322,76.209
0.91106,75.18,75.277
0.97389,74.991,74.32
1.0367,74.824,73.94
1.0996,74.776,74.248
1.1624,74.774,74.962
1.2252,74.748,75.536
1.2881,74.631,75.465
1.3509,74.531,75.179
1.4137,74.61,75.07
1.4765,74.876,75.061
1.5394,75.309,75.088
1.6022,75.608,75.033
1.665,75.538,74.826
1.7279,75.154,74.66
1.7907,74.574,74.865
1.8535,74.389,75.282
1.9164,74.705,75.506
1.9792,75.257,75.323
2.042,75.745,74.836
2.1049,75.66,74.522
2.1677,75.098,74.526
2.2305,74.461,74.849
2.2934,74.19,75.113
2.3562,74.523,74.9
2.419,75.062,74.686
2.4819,75.5,74.975
2.5447,75.579,75.576
2.6075,75.387,75.491
2.6704,75.126,74.923
2.7332,74.919,74.454
2.796,74.858,74.436
2.8588,74.856,74.91
2.9217,74.889,75.569
2.9845,74.961,75.807
3.0473,75.086,75.081
3.1102,75.212,74.437
3.173,75.222,74.604
3.2358,75.094,75.232
3.2987,74.834,75.471
3.3615,74.65,74.947
3.4243,74.634,74.401
3.4872,74.748,74.545
3.55,74.93,75.297
3.6128,75.067,75.33
3.6757,75.155,74.742
3.7385,75.186,74.427
3.8013,75.153,75.403
3.8642,75.014,76.197
3.927,74.845,75.593
3.9898,74.752,74.278
4.0527,74.836,74.049
4.1155,75.075,74.768
4.1783,75.281,75.128
4.2412,75.343,75.132
4.304,75.176,75.498
4.3668,74.951,75.92
4.4296,74.844,75.686
4.4925,74.866,74.939
4.5553,74.988,74.404
4.6181,74.999,74.372
4.681,74.905,74.423
4.7438,74.801,74.534
4.8066,74.786,74.976
4.8695,74.916,75.27
4.9323,75.111,75.197
4.9951,75.283,75.208
5.058,75.353,75.382
5.1208,75.233,75.331
5.1836,74.948,75.147
5.2465,74.643,74.889
5.3093,74.471,74.633
5.3721,74.624,74.541
5.435,75.016,74.585
5.4978,75.455,74.794
5.5606,75.759,75.222
5.6235,75.687,75.299
5.6863,75.266,75.042
5.7491,74.726,75.059
5.8119,74.326,75.503
5.8748,74.323,75.572
5.9376,74.566,75.288
6.0004,74.879,75.014
6.0633,75.105,74.759
6.1261,75.237,74.63
6.1889,75.315,74.803
6.2518,75.341,75.024


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_045.csv <==
x,qOut,qIn
0.031416,75.277,74.483
0.094248,75.486,74.882
0.15708,75.533,75.692
0.21991,75.418,75.824
0.28274,75.155,74.715
0.34558,74.9,73.976
0.40841,74.776,74.238
0.47124,74.78,74.83
0.53407,74.884,74.927
0.5969,74.968,74.929
0.65973,75.023,75.2
0.72257,75.065,75.542
0.7854,75.109,75.75
0.84823,75.138,75.604
0.91106,75.123,75.089
0.97389,75.067,74.434
1.0367,74.983,74.217
1.0996,74.916,74.828
1.1624,74.91,75.535
1.2252,74.972,75.518
1.2881,75.103,74.582
1.3509,75.218,74.059
1.4137,75.188,74.397
1.4765,74.995,75.19
1.5394,74.648,75.792
1.6022,74.406,75.715
1.665,74.417,75.13
1.7279,74.644,74.468
1.7907,75.008,74.191
1.8535,75.319,74.614
1.9164,75.514,75.436
1.9792,75.561,75.997
2.042,75.438,75.588
2.1049,75.157,74.645
2.1677,74.869,74.16
2.2305,74.701,74.629
2.2934,74.765,75.529
2.3562,74.939,75.652
2.419,75.001,75.205
2.4819,74.909,74.753
2.5447,74.663,74.849
2.6075,74.603,75.107
2.6704,74.828,75.14
2.7332,75.182,74.975
2.796,75.478,74.626
2.8588,75.363,74.425
2.9217,74.973,74.606
2.9845,74.61,74.954
3.0473,74.584,75.117
3.1102,74.954,75.508
3.173,75.348,75.961
3.2358,75.523,75.712
3.2987,75.283,74.911
3.3615,74.892,74.426
3.4243,74.705,74.11
3.4872,74.789,74.048
3.55,75.14,74.852
3.6128,75.364,75.764
3.6757,75.343,75.783
3.7385,75.16,75.138
3.8013,74.936,74.85
3.8642,74.859,75.032
3.927,74.836,74.923
3.9898,74.79,74.489
4.0527,74.656,74.44
4.1155,74.581,75.181
4.1783,74.71,75.847
4.2412,75.014,75.688
4.304,75.438,74.699
4.3668,75.711,74.452
4.4296,75.628,74.999
4.4925,75.219,75.413
4.5553,74.566,75.324
4.6181,74.19,75.263
4.681,74.271,75.13
4.7438,74.671,74.866
4.8066,75.201,74.691
4.8695,75.535,74.448
4.9323,75.569,74.156
4.9951,75.342,74.298
5.058,74.922,75.174
5.1208,74.617,75.798
5.1836,74.579,75.663
5.2465,74.762,75.164
5.3093,75.081,75.11
5.3721,75.306,75.193
5.435,75.35,74.921
5.4978,75.24,74.638
5.5606,75.018,74.855
5.6235,74.894,75.069
5.6863,74.961,74.943
5.7491,75.145,74.838
5.8119,75.351,75.14
5.8748,75.304,75.346
5.9376,74.985,75.176
6.0004,74.57,74.897
6.0633,74.267,74.862
6.1261,74.307,75.107
6.1889,74.585,75.257
6.2518,74.954,74.961


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_046.csv <==
x,qOut,qIn
0.031416,75.2,74.592
0.094248,74.942,74.602
0.15708,74.791,75.208
0.21991,74.814,75.357
0.28274,75.052,74.93
0.34558,75.274,74.933
0.40841,75.281,75.156
0.47124,75.076,75.217
0.53407,74.708,75.012
0.5969,74.525,74.685
0.65973,74.614,74.474
0.72257,74.867,74.693
0.7854,75.149,75.139
0.84823,75.278,75.146
0.91106,75.27,74.958
0.97389,75.181,74.974
1.0367,75.07,75.312
1.0996,74.987,75.578
1.1624,74.935,75.51
1.2252,74.915,75.023
1.2881,74.924,74.361
1.3509,74.959,74.154
1.4137,75.016,74.566
1.4765,75.079,75.45
1.5394,75.133,75.951
1.6022,75.134,75.402
1.665,75.061,74.68
1.7279,74.937,74.513
1.7907,74.795,74.756
1.8535,74.722,74.913
1.9164,74.74,75.098
1.9792,74.825,75.182
2.042,74.944,74.76
2.1049,75.064,74.126
2.1677,75.192,74.179
2.2305,75.305,75.268
2.2934,75.377,76.365
2.3562,75.28,75.991
2.419,75.006,75.063
2.4819,74.692,74.631
2.5447,74.495,74.687
2.6075,74.635,74.708
2.6704,74.987,74.912
2.7332,75.339,75.183
2.796,75.481,75.291
2.8588,75.287,75.045
2.9217,74.968,74.679
2.9845,74.729,74.675
3.0473,74.76,75.287
3.1102,74.903,75.557
3.173,74.912,75.185
3.2358,74.776,74.671
3.2987,74.538,74.703
3.3615,74.564,75.226
3.4243,74.892,75.58
3.4872,75.348,75.338
3.55,75.736,74.498
3.6128,75.731,74.013
3.6757,75.369,74.255
3.7385,74.901,74.873
3.8013,74.608,74.885
3.8642,74.717,74.605
3.927,74.982,75.042
3.9898,75.19,76.103
4.0527,75.154,76.575
4.1155,74.999,75.749
4.1783,74.916,74.568
4.2412,74.943,73.8
4.304,75.083,73.987
4.3668,75.146,74.755
4.4296,75.124,75.433
4.4925,75.076,75.61
4.5553,75.073,75.28
4.6181,75.101,74.932
4.681,75.028,74.732
4.7438,74.83,74.693
4.8066,74.513,74.745
4.8695,74.327,74.781
4.9323,74.373,74.986
4.9951,74.605,75.532
5.058,74.944,75.792
5.1208,75.296,75.138
5.1836,75.622,74.427
5.2465,75.805,74.383
5.3093,75.725,75.036
5.3721,75.208,75.53
5.435,74.577,75.548
5.4978,74.19,75.102
5.5606,74.368,74.609
5.6235,74.926,74.561
5.6863,75.417,74.736
5.7491,75.613,74.814
5.8119,75.346,74.742
5.8748,74.884,75.071
5.9376,74.575,75.554
6.0004,74.54,75.47
6.0633,74.83,74.753
6.1261,75.157,74.748
6.1889,75.357,75.266
6.2518,75.38,75.311


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_047.csv <==
x,qOut,qIn
0.031416,75.222,75.005
0.094248,75.319,74.162
0.15708,75.2,73.852
0.21991,74.941,74.626
0.28274,74.652,75.947
0.34558,74.621,75.942
0.40841,74.846,75.038
0.47124,75.18,74.682
0.53407,75.465,75.626
0.5969,75.513,75.898
0.65973,75.313,75.129
0.72257,74.975,74.406
0.7854,74.624,74.349
0.84823,74.482,74.389
0.91106,74.584,74.462
0.97389,74.845,74.723
1.0367,75.168,75.233
1.0996,75.353,75.68
1.1624,75.274,75.721
1.2252,74.982,75.26
1.2881,74.568,74.686
1.3509,74.405,74.436
1.4137,74.58,74.529
1.4765,74.957,75.097
1.5394,75.369,75.853
1.6022,75.584,75.638
1.665,75.602,74.758
1.7279,75.484,74.313
1.7907,75.303,74.916
1.8535,75.075,75.604
1.9164,74.781,75.684
1.9792,74.496,75.016
2.042,74.307,74.291
2.1049,74.398,74.212
2.1677,74.729,74.409
2.2305,75.147,74.868
2.2934,75.495,75.759
2.3562,75.567,75.872
2.419,75.35,75.056
2.4819,74.996,74.472
2.5447,74.682,74.869
2.6075,74.68,75.24
2.6704,74.914,75.204
2.7332,75.197,75.054
2.796,75.343,74.955
2.8588,75.247,74.827
2.9217,75.074,74.771
2.9845,74.964,74.791
3.0473,75.044,74.524
3.1102,75.141,74.527
3.173,75.04,75.133
3.2358,74.772,75.626
3.2987,74.427,75.269
3.3615,74.416,74.961
3.4243,74.738,75.151
3.4872,75.178,75.343
3.55,75.506,75.006
3.6128,75.477,74.7
3.6757,75.214,74.864
3.7385,74.929,75.263
3.8013,74.833,75.267
3.8642,74.967,74.645
3.927,75.118,74.115
3.9898,75.151,74.386
4.0527,74.968,75.604
4.1155,74.729,76.338
4.1783,74.6,76.02
4.2412,74.622,75.025
4.304,74.798,74.275
4.3668,75.001,74.321
4.4296,75.176,74.632
4.4925,75.291,74.746
4.5553,75.318,74.7
4.6181,75.245,75.007
4.681,75.125,75.399
4.7438,75.024,75.4
4.8066,75.003,75.029
4.8695,75.032,74.826
4.9323,74.998,74.739
4.9951,74.875,74.753
5.058,74.662,75.095
5.1208,74.562,75.51
5.1836,74.705,75.541
5.2465,75.041,75.099
5.3093,75.496,74.568
5.3721,75.751,74.476
5.435,75.597,74.695
5.4978,75.125,75.12
5.5606,74.487,75.506
5.6235,74.248,75.473
5.6863,74.446,75.242
5.7491,74.852,75.106
5.8119,75.21,74.984
5.8748,75.316,74.697
5.9376,75.237,74.471
6.0004,75.069,74.494
6.0633,74.904,74.812
6.1261,74.821,75.22
6.1889,74.864,75.538
6.2518,75.009,75.562


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_048.csv <==
x,qOut,qIn
0.031416,75.39,73.827
0.094248,75.125,74.102
0.15708,74.821,74.975
0.21991,74.615,75.708
0.28274,74.628,75.836
0.34558,74.836,75.055
0.40841,75.1,74.101
0.47124,75.301,74.357
0.53407,75.339,76.071
0.5969,75.184,76.458
0.65973,74.933,75.26
0.72257,74.719,74.045
0.7854,74.666,73.972
0.84823,74.842,74.312
0.91106,75.145,74.641
0.97389,75.417,75.045
1.0367,75.507,75.486
1.0996,75.24,75.652
1.1624,74.785,75.537
1.2252,74.412,75.28
1.2881,74.389,74.993
1.3509,74.731,74.773
1.4137,75.12,74.717
1.4765,75.352,74.829
1.5394,75.259,74.819
1.6022,75.04,74.681
1.665,74.969,74.751
1.7279,75.081,75.044
1.7907,75.361,75.312
1.8535,75.352,75.313
1.9164,74.955,75.149
1.9792,74.431,74.993
2.042,74.104,75.087
2.1049,74.341,75.196
2.1677,74.87,75.076
2.2305,75.402,74.818
2.2934,75.674,74.724
2.3562,75.65,75.063
2.419,75.436,75.469
2.4819,75.153,75.462
2.5447,74.91,74.975
2.6075,74.764,74.686
2.6704,74.706,74.706
2.7332,74.718,74.795
2.796,74.782,74.659
2.8588,74.878,74.547
2.9217,74.99,74.662
2.9845,75.1,74.958
3.0473,75.191,75.486
3.1102,75.236,75.515
3.173,75.215,74.943
3.2358,75.142,74.57
3.2987,75.035,74.784
3.3615,74.95,75.353
3.4243,74.92,76.01
3.4872,74.952,76.095
3.55,75.045,75.058
3.6128,75.163,74.026
3.6757,75.23,73.866
3.7385,75.194,74.519
3.8013,75.013,75.361
3.8642,74.76,75.554
3.927,74.577,75.272
3.9898,74.527,74.976
4.0527,74.648,74.819
4.1155,74.845,74.631
4.1783,75.032,74.636
4.2412,75.154,74.933
4.304,75.167,75.15
4.3668,75.066,75.143
4.4296,74.967,75.235
4.4925,74.971,75.4
4.5553,75.167,75.263
4.6181,75.457,74.74
4.681,75.551,74.329
4.7438,75.344,74.389
4.8066,74.773,74.934
4.8695,74.336,75.204
4.9323,74.353,75.11
4.9951,74.727,75.119
5.058,75.28,75.708
5.1208,75.518,75.765
5.1836,75.369,74.935
5.2465,75.004,74.2
5.3093,74.634,74.565
5.3721,74.578,75.071
5.435,74.763,75.048
5.4978,75.04,74.909
5.5606,75.256,75.193
5.6235,75.343,75.496
5.6863,75.294,75.355
5.7491,75.124,74.782
5.8119,74.856,74.372
5.8748,74.617,74.721
5.9376,74.533,75.207
6.0004,74.627,75.257
6.0633,74.886,75.273
6.1261,75.174,75.649
6.1889,75.393,75.57
6.2518,75.482,74.707


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_049.csv <==
x,qOut,qIn
0.031416,74.95,75.059
0.094248,74.592,75.146
0.15708,74.439,75.271
0.21991,74.527,75.208
0.28274,74.852,75.179
0.34558,75.229,75.438
0.40841,75.446,75.31
0.47124,75.412,74.538
0.53407,75.063,74.186
0.5969,74.719,74.886
0.65973,74.687,75.534
0.72257,74.942,75.561
0.7854,75.395,75.345
0.84823,75.528,75.448
0.91106,75.238,75.429
0.97389,74.752,75.075
1.0367,74.363,74.432
1.0996,74.438,74.141
1.1624,74.761,74.366
1.2252,75.099,74.69
1.2881,75.239,74.566
1.3509,75.249,74.696
1.4137,75.25,75.331
1.4765,75.249,75.82
1.5394,75.23,75.695
1.6022,75.064,75.273
1.665,74.828,74.811
1.7279,74.658,74.423
1.7907,74.685,74.269
1.8535,74.937,74.809
1.9164,75.274,75.721
1.9792,75.554,76.077
2.042,75.65,75.138
2.1049,75.456,74.26
2.1677,75.048,74.281
2.2305,74.601,74.791
2.2934,74.305,75.076
2.3562,74.283,75.084
2.419,74.437,75.094
2.4819,74.68,75.202
2.5447,74.932,75.365
2.6075,75.209,75.209
2.6704,75.449,74.88
2.7332,75.55,74.809
2.796,75.412,75.23
2.8588,75.022,75.358
2.9217,74.658,74.919
2.9845,74.522,74.366
3.0473,74.772,74.361
3.1102,75.195,74.81
3.173,75.463,75.177
3.2358,75.442,75.237
3.2987,75.044,75.168
3.3615,74.624,75.216
3.4243,74.49,75.213
3.4872,74.648,75.083
3.55,75.035,75.05
3.6128,75.292,75.309
3.6757,75.341,75.33
3.7385,75.248,74.716
3.8013,75.099,74.177
3.8642,75.051,74.576
3.927,75.072,75.117
3.9898,75.089,75.271
4.0527,75.027,75.353
4.1155,74.856,75.382
4.1783,74.682,74.992
4.2412,74.596,74.552
4.304,74.675,74.665
4.3668,74.88,75.197
4.4296,75.098,75.601
4.4925,75.25,75.623
4.5553,75.275,75.222
4.6181,75.226,74.514
4.681,75.185,73.99
4.7438,75.16,74.306
4.8066,75.15,75.421
4.8695,75.023,75.757
4.9323,74.807,75.232
4.9951,74.62,74.776
5.058,74.589,75.221
5.1208,74.798,75.521
5.1836,75.091,74.981
5.2465,75.309,74.068
5.3093,75.307,73.925
5.3721,75.087,74.915
5.435,74.865,75.95
5.4978,74.791,76.134
5.5606,74.985,75.182
5.6235,75.273,74.239
5.6863,75.387,74.116
5.7491,75.244,74.904
5.8119,74.812,75.765
5.8748,74.472,75.773
5.9376,74.46,75.286
6.0004,74.729,74.7
6.0633,75.173,74.375
6.1261,75.477,74.416
6.1889,75.526,74.677
6.2518,75.337,74.959


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_050.csv <==
x,qOut,qIn
0.031416,74.506,74.777
0.094248,74.478,74.931
0.15708,74.697,74.949
0.21991,74.999,74.719
0.28274,75.215,74.35
0.34558,75.267,74.871
0.40841,75.232,75.889
0.47124,75.169,76.103
0.53407,75.134,75.229
0.5969,75.101,74.576
0.65973,75.046,74.213
0.72257,74.978,73.975
0.7854,74.912,74.331
0.84823,74.9,75.122
0.91106,74.953,75.549
0.97389,75.048,75.601
1.0367,75.155,75.889
1.0996,75.194,75.915
1.1624,75.118,75.158
1.2252,74.953,74.155
1.2881,74.743,73.721
1.3509,74.619,74.461
1.4137,74.638,75.674
1.4765,74.79,76.174
1.5394,75.053,75.374
1.6022,75.35,74.438
1.665,75.508,74.104
1.7279,75.408,74.489
1.7907,74.943,75.293
1.8535,74.372,75.786
1.9164,74.097,75.725
1.9792,74.215,75.144
2.042,74.733,74.32
2.1049,75.293,74.125
2.1677,75.715,74.676
2.2305,75.884,75.403
2.2934,75.707,75.402
2.3562,75.169,74.707
2.419,74.603,74.252
2.4819,74.303,74.666
2.5447,74.514,75.758
2.6075,75.025,75.993
2.6704,75.422,75.415
2.7332,75.504,74.869
2.796,75.124,74.819
2.8588,74.663,74.851
2.9217,74.528,74.869
2.9845,74.75,74.927
3.0473,75.277,74.991
3.1102,75.555,75.038
3.173,75.408,75.03
3.2358,74.998,74.897
3.2987,74.559,74.698
3.3615,74.533,74.698
3.4243,74.769,74.955
3.4872,75.02,75.271
3.55,75.047,75.021
3.6128,74.905,74.757
3.6757,74.859,75.05
3.7385,74.989,75.327
3.8013,75.327,74.916
3.8642,75.553,74.792
3.927,75.49,75.279
3.9898,75.206,75.616
4.0527,74.819,75.148
4.1155,74.692,74.776
4.1783,74.81,74.946
4.2412,75.009,75.187
4.304,75.113,74.794
4.3668,75.025,74.304
4.4296,74.878,74.396
4.4925,74.774,74.938
4.5553,74.802,75.255
4.6181,74.905,74.944
4.681,75.006,74.648
4.7438,75.069,74.966
4.8066,75.072,75.683
4.8695,75.042,75.825
4.9323,75.015,75.475
4.9951,75.017,74.909
5.058,75.069,74.416
5.1208,75.157,74.359
5.1836,75.234,74.666
5.2465,75.258,75.015
5.3093,75.194,75.035
5.3721,75.041,74.971
5.435,74.856,75.157
5.4978,74.699,75.47
5.5606,74.63,75.321
5.6235,74.662,74.855
5.6863,74.749,74.765
5.7491,74.848,75.157
5.8119,74.923,75.389
5.8748,75.001,74.898
5.9376,75.129,74.458
6.0004,75.291,74.738
6.0633,75.46,75.481
6.1261,75.459,75.523
6.1889,75.216,75.052
6.2518,74.848,74.689


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_051.csv <==
x,qOut,qIn
0.031416,75.553,74.409
0.094248,75.337,74.451
0.15708,75.028,74.321
0.21991,74.787,74.59
0.28274,74.758,75.67
0.34558,74.841,76.086
0.40841,74.882,75.378
0.47124,74.865,74.45
0.53407,74.806,74.451
0.5969,74.863,75.094
0.65973,74.986,75.418
0.72257,75.082,75.067
0.7854,75.056,74.382
0.84823,74.959,74.386
0.91106,74.972,74.971
0.97389,75.123,75.489
1.0367,75.409,75.288
1.0996,75.482,75.021
1.1624,75.185,75.217
1.2252,74.695,75.621
1.2881,74.253,75.599
1.3509,74.318,74.944
1.4137,74.747,74.219
1.4765,75.253,73.963
1.5394,75.558,74.549
1.6022,75.5,75.347
1.665,75.224,75.737
1.7279,74.922,75.542
1.7907,74.78,74.984
1.8535,74.82,74.872
1.9164,74.882,75.043
1.9792,74.894,74.807
2.042,74.81,74.258
2.1049,74.784,74.522
2.1677,74.892,75.134
2.2305,75.102,75.347
2.2934,75.357,75.219
2.3562,75.516,75.082
2.419,75.49,74.911
2.4819,75.275,75.005
2.5447,74.885,75.356
2.6075,74.521,75.272
2.6704,74.382,74.887
2.7332,74.504,74.728
2.796,74.881,74.887
2.8588,75.295,75.165
2.9217,75.546,75.467
2.9845,75.545,75.393
3.0473,75.23,74.686
3.1102,74.814,74.206
3.173,74.553,74.484
3.2358,74.514,75.377
3.2987,74.715,76.078
3.3615,74.931,75.679
3.4243,75.082,74.728
3.4872,75.161,74.046
3.55,75.173,74.181
3.6128,75.154,74.581
3.6757,75.12,74.884
3.7385,75.081,75.203
3.8013,75.046,75.587
3.8642,75.01,75.624
3.927,74.999,75.245
3.9898,75.026,74.652
4.0527,75.105,74.241
4.1155,75.152,74.569
4.1783,75.071,75.277
4.2412,74.898,75.687
4.304,74.694,75.662
4.3668,74.728,75.399
4.4296,75.005,74.885
4.4925,75.331,74.418
4.5553,75.491,74.425
4.6181,75.185,74.801
4.681,74.646,75.013
4.7438,74.222,74.8
4.8066,74.252,74.646
4.8695,74.702,74.951
4.9323,75.218,75.283
4.9951,75.57,75.554
5.058,75.575,75.873
5.1208,75.264,75.612
5.1836,74.857,74.82
5.2465,74.572,74.395
5.3093,74.6,74.909
5.3721,74.911,75.211
5.435,75.291,74.961
5.4978,75.553,74.748
5.5606,75.532,74.765
5.6235,75.201,74.622
5.6863,74.794,74.687
5.7491,74.512,75.263
5.8119,74.532,75.658
5.8748,74.706,75.018
5.9376,74.845,74.303
6.0004,74.921,74.531
6.0633,74.943,75.799
6.1261,75.085,76.204
6.1889,75.315,75.458
6.2518,75.513,74.531


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_052.csv <==
x,qOut,qIn
0.031416,74.961,74.973
0.094248,75.24,75.653
0.15708,75.415,75.934
0.21991,75.479,75.74
0.28274,75.433,75.099
0.34558,75.281,74.429
0.40841,75.063,74.203
0.47124,74.844,74.508
0.53407,74.693,74.811
0.5969,74.665,74.819
0.65973,74.75,74.924
0.72257,74.912,75.232
0.7854,75.109,75.536
0.84823,75.26,75.454
0.91106,75.256,75.121
0.97389,75.087,74.78
1.0367,74.764,74.73
1.0996,74.533,75.079
1.1624,74.565,75.362
1.2252,74.838,75.149
1.2881,75.285,74.726
1.3509,75.638,74.628
1.4137,75.699,74.621
1.4765,75.444,74.638
1.5394,74.888,74.988
1.6022,74.435,75.492
1.665,74.321,75.53
1.7279,74.499,75.078
1.7907,74.859,74.97
1.8535,75.127,75.24
1.9164,75.273,75.217
1.9792,75.317,75.039
2.042,75.287,74.984
2.1049,75.195,74.6
2.1677,75.078,74.11
2.2305,74.987,74.411
2.2934,74.975,75.827
2.3562,75.025,76.345
2.419,75.024,75.381
2.4819,74.936,73.916
2.5447,74.74,73.522
2.6075,74.619,74.618
2.6704,74.681,75.885
2.7332,74.883,76.161
2.796,75.155,75.319
2.8588,75.314,74.603
2.9217,75.343,74.385
2.9845,75.287,74.733
3.0473,75.202,75.383
3.1102,75.108,75.568
3.173,74.95,75.401
3.2358,74.753,75.339
3.2987,74.559,75.405
3.3615,74.58,74.992
3.4243,74.838,74.343
3.4872,75.171,74.071
3.55,75.401,74.594
3.6128,75.219,75.292
3.6757,74.782,75.483
3.7385,74.412,75.037
3.8013,74.431,74.617
3.8642,74.897,74.638
3.927,75.406,74.84
3.9898,75.667,75.262
4.0527,75.434,75.442
4.1155,74.937,75.113
4.1783,74.637,74.892
4.2412,74.692,74.965
4.304,75.17,74.772
4.3668,75.602,74.532
4.4296,75.693,74.807
4.4925,75.433,75.256
4.5553,74.873,75.276
4.6181,74.472,75.22
4.681,74.416,75.431
4.7438,74.621,75.592
4.8066,74.957,75.124
4.8695,75.141,74.365
4.9323,75.125,74.073
4.9951,74.982,74.432
5.058,74.804,75.021
5.1208,74.793,75.123
5.1836,74.953,75.019
5.2465,75.166,75.271
5.3093,75.303,75.89
5.3721,75.209,75.632
5.435,74.971,74.811
5.4978,74.739,74.523
5.5606,74.661,75.059
5.6235,74.772,75.114
5.6863,74.98,74.66
5.7491,75.206,74.38
5.8119,75.389,74.83
5.8748,75.473,75.416
5.9376,75.368,75.549
6.0004,75.089,75.195
6.0633,74.671,74.863
6.1261,74.397,74.739
6.1889,74.398,74.55
6.2518,74.617,74.481


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_053.csv <==
x,qOut,qIn
0.031416,75.357,74.056
0.094248,75.728,74.421
0.15708,75.658,74.811
0.21991,75.263,74.743
0.28274,74.723,74.568
0.34558,74.586,75.135
0.40841,74.854,75.871
0.47124,75.272,75.93
0.53407,75.562,75.054
0.5969,75.444,74.688
0.65973,75.047,75.068
0.72257,74.619,75.334
0.7854,74.412,74.666
0.84823,74.551,74.141
0.91106,74.896,74.43
0.97389,75.277,75.06
1.0367,75.543,75.395
1.0996,75.5,75.486
1.1624,75.132,75.428
1.2252,74.639,75.183
1.2881,74.26,74.971
1.3509,74.301,74.767
1.4137,74.612,74.588
1.4765,74.992,74.699
1.5394,75.25,74.929
1.6022,75.384,75.097
1.665,75.45,75.277
1.7279,75.447,75.255
1.7907,75.364,75.027
1.8535,75.133,74.846
1.9164,74.839,74.794
1.9792,74.597,75.023
2.042,74.517,75.402
2.1049,74.617,75.29
2.1677,74.834,74.913
2.2305,75.097,74.804
2.2934,75.346,74.995
2.3562,75.476,74.885
2.419,75.395,74.703
2.4819,75.144,74.878
2.5447,74.794,75.313
2.6075,74.616,75.432
2.6704,74.671,75.316
2.7332,74.868,75.137
2.796,75.095,74.801
2.8588,75.202,74.316
2.9217,75.185,74.141
2.9845,75.09,74.534
3.0473,74.972,75.184
3.1102,74.928,75.447
3.173,74.982,75.451
3.2358,75.086,75.391
3.2987,75.188,75.227
3.3615,75.171,74.961
3.4243,75.038,74.759
3.4872,74.868,74.717
3.55,74.75,75.054
3.6128,74.785,75.444
3.6757,74.947,75.416
3.7385,75.157,74.939
3.8013,75.337,74.444
3.8642,75.35,74.53
3.927,75.141,74.953
3.9898,74.798,75.232
4.0527,74.438,74.949
4.1155,74.339,74.636
4.1783,74.525,74.739
4.2412,74.876,75.155
4.304,75.254,75.573
4.3668,75.484,75.844
4.4296,75.501,75.752
4.4925,75.341,74.936
4.5553,75.055,73.732
4.6181,74.857,74.046
4.681,74.846,75.421
4.7438,74.971,76.019
4.8066,75.157,74.942
4.8695,75.197,74.12
4.9323,75.074,74.162
4.9951,74.882,74.541
5.058,74.731,75.057
5.1208,74.74,75.876
5.1836,74.824,76.227
5.2465,74.904,75.437
5.3093,74.907,74.242
5.3721,74.926,74.252
5.435,75.066,74.953
5.4978,75.284,75.561
5.5606,75.515,75.546
5.6235,75.465,75.159
5.6863,75.137,74.923
5.7491,74.75,75.062
5.8119,74.557,74.989
5.8748,74.745,74.416
5.9376,74.996,74.176
6.0004,75.076,74.723
6.0633,74.79,75.814
6.1261,74.456,76.142
6.1889,74.443,75.51
6.2518,74.764,74.491


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_054.csv <==
x,qOut,qIn
0.031416,75.087,74.709
0.094248,74.595,74.689
0.15708,74.311,75.21
0.21991,74.387,75.591
0.28274,74.886,75.434
0.34558,75.397,75.162
0.40841,75.673,74.989
0.47124,75.657,74.898
0.53407,75.33,75.073
0.5969,74.933,75.012
0.65973,74.675,74.472
0.72257,74.61,74.089
0.7854,74.751,74.455
0.84823,74.911,74.889
0.91106,75.006,75.071
0.97389,75.029,75.291
1.0367,74.99,75.81
1.0996,74.959,75.901
1.1624,74.959,75.191
1.2252,74.989,74.171
1.2881,75.042,74.168
1.3509,75.109,75.171
1.4137,75.192,75.806
1.4765,75.271,75.594
1.5394,75.322,75.139
1.6022,75.278,74.968
1.665,75.126,74.719
1.7279,74.903,74.48
1.7907,74.66,74.61
1.8535,74.481,74.798
1.9164,74.406,74.818
1.9792,74.458,75.057
2.042,74.648,75.661
2.1049,74.972,75.733
2.1677,75.329,75.22
2.2305,75.58,74.66
2.2934,75.592,74.236
2.3562,75.277,74.214
2.419,74.865,74.79
2.4819,74.602,75.492
2.5447,74.705,75.591
2.6075,75.08,75.32
2.6704,75.421,75.065
2.7332,75.539,74.718
2.796,75.282,74.36
2.8588,74.83,74.878
2.9217,74.494,75.817
2.9845,74.403,75.919
3.0473,74.626,74.874
3.1102,74.934,74.24
3.173,75.215,74.339
3.2358,75.404,74.858
3.2987,75.456,75.299
3.3615,75.263,75.32
3.4243,74.887,75.18
3.4872,74.526,75.14
3.55,74.396,75.262
3.6128,74.649,75.304
3.6757,75.066,75.122
3.7385,75.416,74.749
3.8013,75.483,74.51
3.8642,75.228,74.639
3.927,74.906,74.882
3.9898,74.73,75.007
4.0527,74.879,74.837
4.1155,75.186,74.827
4.1783,75.351,75.248
4.2412,75.273,75.786
4.304,74.898,75.603
4.3668,74.591,74.666
4.4296,74.573,73.941
4.4925,74.8,74.039
4.5553,75.172,75.056
4.6181,75.395,75.741
4.681,75.425,75.562
4.7438,75.319,74.893
4.8066,75.15,74.571
4.8695,75.005,74.895
4.9323,74.875,75.435
4.9951,74.763,75.846
5.058,74.674,75.634
5.1208,74.667,74.777
5.1836,74.76,74.014
5.2465,74.926,73.971
5.3093,75.132,74.78
5.3721,75.308,75.475
5.435,75.346,75.603
5.4978,75.205,75.34
5.5606,74.859,75.343
5.6235,74.535,75.443
5.6863,74.468,75.05
5.7491,74.658,74.343
5.8119,75.058,74.303
5.8748,75.312,75.028
5.9376,75.314,75.411
6.0004,75.165,75.021
6.0633,75.005,74.483
6.1261,75.099,74.807
6.1889,75.29,75.373
6.2518,75.359,75.355


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_055.csv <==
x,qOut,qIn
0.031416,75.442,75.934
0.094248,75.244,76.109
0.15708,74.937,75.416
0.21991,74.746,74.545
0.28274,74.87,74.165
0.34558,75.172,74.133
0.40841,75.376,74.348
0.47124,75.374,74.859
0.53407,75.103,75.369
0.5969,74.856,75.47
0.65973,74.823,75.256
0.72257,74.958,74.914
0.7854,75.172,74.955
0.84823,75.138,75.308
0.91106,74.876,75.354
0.97389,74.579,74.986
1.0367,74.46,74.782
1.0996,74.694,74.962
1.1624,75.129,75.054
1.2252,75.554,75.046
1.2881,75.776,75.179
1.3509,75.562,75.151
1.4137,75.005,74.815
1.4765,74.411,74.514
1.5394,74.116,74.646
1.6022,74.328,75.217
1.665,74.769,75.687
1.7279,75.194,75.473
1.7907,75.388,74.448
1.8535,75.358,74.125
1.9164,75.228,74.818
1.9792,75.101,75.611
2.042,75.065,75.478
2.1049,75.079,74.825
2.1677,75.072,74.556
2.2305,75.037,74.98
2.2934,74.976,75.392
2.3562,74.981,75.375
2.419,75.028,75.404
2.4819,75.058,75.26
2.5447,75.006,74.655
2.6075,74.877,74.561
2.6704,74.801,75.03
2.7332,74.837,75.147
2.796,75.022,74.543
2.8588,75.178,74.141
2.9217,75.17,74.323
2.9845,75.024,75.097
3.0473,74.802,76.049
3.1102,74.757,76.019
3.173,74.891,75.13
3.2358,75.081,74.297
3.2987,75.19,74.404
3.3615,75.129,74.797
3.4243,75.04,74.821
3.4872,75.023,74.678
3.55,75.16,75.194
3.6128,75.311,75.999
3.6757,75.324,76.059
3.7385,75.187,75.303
3.8013,74.922,74.575
3.8642,74.712,74.459
3.927,74.585,74.559
3.9898,74.531,74.767
4.0527,74.528,74.883
4.1155,74.646,74.845
4.1783,74.932,74.948
4.2412,75.283,75.309
4.304,75.585,75.606
4.3668,75.526,75.18
4.4296,75.12,74.473
4.4925,74.623,74.416
4.5553,74.325,75.465
4.6181,74.476,76.059
4.681,74.872,75.581
4.7438,75.303,74.569
4.8066,75.587,74.092
4.8695,75.663,74.344
4.9323,75.499,74.685
4.9951,75.158,74.994
5.058,74.722,75.493
5.1208,74.471,75.611
5.1836,74.499,75.093
5.2465,74.721,74.494
5.3093,75.02,74.462
5.3721,75.203,75.088
5.435,75.238,75.747
5.4978,75.163,75.742
5.5606,75.021,75.001
5.6235,74.932,74.59
5.6863,74.973,74.668
5.7491,75.114,74.941
5.8119,75.31,75.337
5.8748,75.306,75.435
5.9376,75.025,75.001
6.0004,74.632,74.499
6.0633,74.332,74.55
6.1261,74.464,74.716
6.1889,74.869,74.764
6.2518,75.281,75.112


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_056.csv <==
x,qOut,qIn
0.031416,74.956,75.277
0.094248,75.23,75.198
0.15708,75.262,74.735
0.21991,75.111,74.511
0.28274,74.877,74.695
0.34558,74.821,74.833
0.40841,74.906,75.007
0.47124,75.027,75.325
0.53407,75.078,75.588
0.5969,75.036,75.532
0.65973,74.982,75.183
0.72257,74.96,74.566
0.7854,74.998,74.007
0.84823,75.052,74.176
0.91106,75.098,74.903
0.97389,75.125,75.693
1.0367,75.125,76.046
1.0996,75.091,75.585
1.1624,75.035,74.775
1.2252,74.972,74.437
1.2881,74.918,74.804
1.3509,74.847,74.916
1.4137,74.754,74.725
1.4765,74.693,74.649
1.5394,74.718,75.002
1.6022,74.923,75.545
1.665,75.231,75.784
1.7279,75.479,75.434
1.7907,75.508,74.795
1.8535,75.163,74.737
1.9164,74.663,75.086
1.9792,74.296,75.164
2.042,74.324,74.427
2.1049,74.721,74.025
2.1677,75.219,74.5
2.2305,75.606,75.285
2.2934,75.704,75.62
2.3562,75.443,75.601
2.419,75.001,75.405
2.4819,74.61,74.895
2.5447,74.499,74.478
2.6075,74.662,74.541
2.6704,74.907,74.769
2.7332,75.131,75.15
2.796,75.26,75.612
2.8588,75.359,75.472
2.9217,75.403,74.893
2.9845,75.35,74.534
3.0473,75.163,74.573
3.1102,74.881,74.752
3.173,74.626,75.127
3.2358,74.476,75.575
3.2987,74.49,75.764
3.3615,74.654,75.294
3.4243,74.936,74.5
3.4872,75.25,74.03
3.55,75.51,74.428
3.6128,75.496,74.989
3.6757,75.192,75.087
3.7385,74.791,74.832
3.8013,74.521,74.821
3.8642,74.653,75.259
3.927,75.007,75.675
3.9898,75.337,75.81
4.0527,75.414,75.529
4.1155,75.162,74.896
4.1783,74.813,74.491
4.2412,74.587,74.906
4.304,74.675,75.7
4.3668,75.014,75.533
4.4296,75.352,74.685
4.4925,75.507,73.843
4.5553,75.321,73.863
4.6181,74.885,74.752
4.681,74.51,75.592
4.7438,74.361,75.811
4.8066,74.554,75.627
4.8695,74.828,75.198
4.9323,75.024,74.497
4.9951,75.139,74.125
5.058,75.199,74.867
5.1208,75.317,75.755
5.1836,75.425,75.636
5.2465,75.454,74.653
5.3093,75.337,74.36
5.3721,75.173,75.147
5.435,75.08,75.516
5.4978,75.033,74.998
5.5606,74.977,74.505
5.6235,74.713,74.924
5.6863,74.404,75.366
5.7491,74.266,75.244
5.8119,74.496,74.839
5.8748,75.016,74.78
5.9376,75.487,74.939
6.0004,75.691,75.286
6.0633,75.446,75.479
6.1261,74.963,75.099
6.1889,74.642,74.666
6.2518,74.621,74.769


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_057.csv <==
x,qOut,qIn
0.031416,74.94,74.806
0.094248,75.044,74.106
0.15708,75.188,74.432
0.21991,75.265,75.493
0.28274,75.175,76.075
0.34558,75.014,75.508
0.40841,74.96,74.64
0.47124,75.045,74.245
0.53407,75.269,74.626
0.5969,75.376,75.297
0.65973,75.254,75.729
0.72257,74.988,75.464
0.7854,74.698,74.553
0.84823,74.661,74.13
0.91106,74.832,74.421
0.97389,75.054,74.966
1.0367,75.164,75.276
1.0996,75.046,75.465
1.1624,74.821,75.594
1.2252,74.637,75.522
1.2881,74.632,75.161
1.3509,74.833,74.878
1.4137,75.113,74.785
1.4765,75.333,74.568
1.5394,75.368,73.978
1.6022,75.165,74.047
1.665,74.906,74.954
1.7279,74.764,75.833
1.7907,74.892,75.899
1.8535,75.148,75.651
1.9164,75.233,75.39
1.9792,75.077,74.909
2.042,74.662,74.372
2.1049,74.426,74.572
2.1677,74.549,75.162
2.2305,74.923,75.35
2.2934,75.388,74.779
2.3562,75.659,74.473
2.419,75.668,74.791
2.4819,75.443,75.355
2.5447,75.025,75.651
2.6075,74.582,75.403
2.6704,74.288,74.812
2.7332,74.22,74.276
2.796,74.424,74.392
2.8588,74.798,75.005
2.9217,75.23,75.423
2.9845,75.597,75.351
3.0473,75.788,74.973
3.1102,75.652,74.859
3.173,75.272,74.985
3.2358,74.862,75.08
3.2987,74.649,74.743
3.3615,74.728,74.457
3.4243,74.884,74.749
3.4872,74.99,75.519
3.55,74.949,76.08
3.6128,74.946,75.514
3.6757,75.055,74.545
3.7385,75.195,74.298
3.8013,75.258,74.769
3.8642,75.065,74.897
3.927,74.772,74.975
3.9898,74.577,75.284
4.0527,74.664,75.422
4.1155,74.967,75.007
4.1783,75.241,74.548
4.2412,75.354,74.405
4.304,75.205,74.665
4.3668,74.94,75.119
4.4296,74.73,75.616
4.4925,74.657,75.985
4.5553,74.766,75.815
4.6181,74.983,74.901
4.681,75.231,74.077
4.7438,75.411,74.149
4.8066,75.431,74.863
4.8695,75.184,75.109
4.9323,74.832,74.965
4.9951,74.585,74.693
5.058,74.64,74.717
5.1208,74.958,75.097
5.1836,75.249,75.377
5.2465,75.34,75.3
5.3093,75.095,75.156
5.3721,74.722,75.16
5.435,74.516,74.975
5.4978,74.577,74.69
5.5606,74.947,75.096
5.6235,75.383,75.775
5.6863,75.663,75.715
5.7491,75.666,75.029
5.8119,75.295,74.378
5.8748,74.772,74.417
5.9376,74.45,74.955
6.0004,74.427,75.393
6.0633,74.727,74.947
6.1261,74.966,74.574
6.1889,75.029,74.934
6.2518,74.986,75.379


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_058.csv <==
x,qOut,qIn
0.031416,75.432,74.691
0.094248,75.014,74.617
0.15708,74.593,74.925
0.21991,74.346,75.237
0.28274,74.411,75.215
0.34558,74.652,74.865
0.40841,74.932,74.527
0.47124,75.181,74.465
0.53407,75.349,74.731
0.5969,75.393,75.242
0.65973,75.288,75.667
0.72257,75.105,75.534
0.7854,74.93,74.877
0.84823,74.919,74.807
0.91106,75.018,75.313
0.97389,75.122,75.701
1.0367,75.124,75.319
1.0996,75.015,74.482
1.1624,74.905,73.967
1.2252,74.853,74.215
1.2881,74.901,74.833
1.3509,74.978,75.167
1.4137,75.015,75.41
1.4765,74.985,75.562
1.5394,74.869,75.288
1.6022,74.732,74.859
1.665,74.68,74.801
1.7279,74.755,75.026
1.7907,74.98,74.792
1.8535,75.219,74.301
1.9164,75.358,74.486
1.9792,75.383,75.415
2.042,75.303,76.182
2.1049,75.244,75.844
2.1677,75.171,74.978
2.2305,75.023,74.291
2.2934,74.737,74.353
2.3562,74.436,74.877
2.419,74.35,75.288
2.4819,74.519,75.3
2.5447,74.934,75.171
2.6075,75.323,75.101
2.6704,75.525,75.018
2.7332,75.505,75.142
2.796,75.256,75.284
2.8588,74.935,74.878
2.9217,74.681,74.312
2.9845,74.562,74.113
3.0473,74.624,74.319
3.1102,74.839,74.975
3.173,75.15,75.861
3.2358,75.44,76.084
3.2987,75.594,75.176
3.3615,75.417,74.514
3.4243,75.021,74.508
3.4872,74.65,74.675
3.55,74.555,74.883
3.6128,74.801,75.436
3.6757,75.126,75.763
3.7385,75.357,75.223
3.8013,75.358,74.221
3.8642,75.246,74.198
3.927,75.101,74.844
3.9898,74.928,75.439
4.0527,74.712,75.749
4.1155,74.46,75.814
4.1783,74.354,75.406
4.2412,74.477,74.608
4.304,74.875,74.233
4.3668,75.339,74.723
4.4296,75.603,75.175
4.4925,75.561,75.044
4.5553,75.143,74.802
4.6181,74.706,75.068
4.681,74.583,75.204
4.7438,74.772,74.8
4.8066,75.201,74.282
4.8695,75.392,74.805
4.9323,75.217,75.82
4.9951,74.845,76.207
5.058,74.497,75.386
5.1208,74.569,74.637
5.1836,74.964,74.569
5.2465,75.429,74.912
5.3093,75.717,74.865
5.3721,75.58,74.296
5.435,75.148,74.107
5.4978,74.695,74.787
5.5606,74.503,75.835
5.6235,74.687,75.838
5.6863,74.978,75.121
5.7491,75.174,74.656
5.8119,75.106,74.895
5.8748,74.883,75.133
5.9376,74.713,75.22
6.0004,74.703,75.145
6.0633,74.918,74.785
6.1261,75.238,74.832
6.1889,75.507,75.25
6.2518,75.607,75.23


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_059.csv <==
x,qOut,qIn
0.031416,75.248,74.042
0.094248,75.032,73.667
0.15708,74.856,74.2
0.21991,74.787,75.395
0.28274,74.87,76.396
0.34558,74.962,76.096
0.40841,74.97,75.057
0.47124,74.906,74.279
0.53407,74.801,74.249
0.5969,74.797,74.409
0.65973,74.904,74.713
0.72257,75.067,75.356
0.7854,75.216,76.013
0.84823,75.299,75.873
0.91106,75.351,75.256
0.97389,75.366,74.749
1.0367,75.339,74.473
1.0996,75.109,74.342
1.1624,74.693,74.616
1.2252,74.287,75.183
1.2881,74.111,75.362
1.3509,74.387,75.064
1.4137,74.95,74.827
1.4765,75.533,74.782
1.5394,75.886,74.893
1.6022,75.683,75.212
1.665,75.055,75.511
1.7279,74.405,75.231
1.7907,74.162,74.13
1.8535,74.534,73.836
1.9164,75.145,74.74
1.9792,75.677,75.785
2.042,75.864,75.684
2.1049,75.622,75.113
2.1677,75.121,75.067
2.2305,74.634,75.472
2.2934,74.435,75.478
2.3562,74.61,74.819
2.419,74.915,74.424
2.4819,75.158,74.768
2.5447,75.178,75.177
2.6075,75.056,74.763
2.6704,74.963,74.378
2.7332,74.961,74.741
2.796,75.08,75.398
2.8588,75.1,75.226
2.9217,74.932,74.752
2.9845,74.678,74.627
3.0473,74.475,75.155
3.1102,74.579,75.679
3.173,74.913,75.66
3.2358,75.305,74.999
3.2987,75.582,74.186
3.3615,75.611,74.225
3.4243,75.444,74.895
3.4872,75.19,75.436
3.55,74.965,75.25
3.6128,74.84,74.79
3.6757,74.779,74.56
3.7385,74.758,74.819
3.8013,74.758,75.7
3.8642,74.809,76.074
3.927,74.884,75.48
3.9898,74.949,74.609
4.0527,74.969,74.663
4.1155,74.977,75.149
4.1783,75.034,75.1
4.2412,75.134,74.676
4.304,75.259,74.534
4.3668,75.252,74.697
4.4296,75.075,74.933
4.4925,74.824,75.33
4.5553,74.622,75.513
4.6181,74.661,75.231
4.681,74.848,74.901
4.7438,75.036,74.659
4.8066,75.086,74.609
4.8695,75.014,74.827
4.9323,74.996,75.098
4.9951,75.095,75.293
5.058,75.344,75.444
5.1208,75.502,75.231
5.1836,75.427,74.779
5.2465,75.17,74.64
5.3093,74.826,74.867
5.3721,74.664,74.976
5.435,74.669,75.023
5.4978,74.755,75.05
5.5606,74.83,74.84
5.6235,74.929,74.588
5.6863,75.089,74.692
5.7491,75.243,75.102
5.8119,75.308,75.333
5.8748,75.136,75.276
5.9376,74.859,75.255
6.0004,74.658,75.214
6.0633,74.7,75.106
6.1261,74.955,75.32
6.1889,75.211,75.529
6.2518,75.342,75.069


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_060.csv <==
x,qOut,qIn
0.031416,74.785,74.779
0.094248,75.031,74.721
0.15708,75.236,74.86
0.21991,75.355,74.818
0.28274,75.358,74.686
0.34558,75.206,74.744
0.40841,74.952,74.775
0.47124,74.735,74.825
0.53407,74.694,75.068
0.5969,74.926,75.299
0.65973,75.217,75.445
0.72257,75.359,75.596
0.7854,75.161,75.483
0.84823,74.763,75.133
0.91106,74.543,74.962
0.97389,74.628,75.001
1.0367,75.071,74.915
1.0996,75.448,74.633
1.1624,75.509,74.457
1.2252,75.283,74.445
1.2881,74.858,74.632
1.3509,74.623,75.238
1.4137,74.62,75.862
1.4765,74.732,75.801
1.5394,74.818,74.789
1.6022,74.812,73.982
1.665,74.832,74.045
1.7279,74.931,74.858
1.7907,75.138,75.611
1.8535,75.348,75.595
1.9164,75.481,75.279
1.9792,75.51,75.104
2.042,75.421,75.052
2.1049,75.24,74.827
2.1677,75,74.713
2.2305,74.751,74.986
2.2934,74.547,75.321
2.3562,74.469,75.052
2.419,74.567,74.65
2.4819,74.81,74.667
2.5447,75.155,75.003
2.6075,75.409,75.124
2.6704,75.384,75.165
2.7332,75.096,75.222
2.796,74.607,74.997
2.8588,74.37,74.837
2.9217,74.535,75.207
2.9845,74.951,75.676
3.0473,75.426,75.256
3.1102,75.609,74.33
3.173,75.471,73.997
3.2358,75.16,74.539
3.2987,74.855,75.188
3.3615,74.801,75.073
3.4243,74.909,74.987
3.4872,75.037,75.55
3.55,75.046,76.02
3.6128,74.943,75.195
3.6757,74.86,74.162
3.7385,74.855,74.007
3.8013,74.964,74.665
3.8642,75.075,75.232
3.927,75.139,75.634
3.9898,75.167,75.692
4.0527,75.18,75.302
4.1155,75.212,74.877
4.1783,75.179,74.494
4.2412,75.038,74.038
4.304,74.756,74.184
4.3668,74.495,75.204
4.4296,74.44,75.852
4.4925,74.612,75.396
4.5553,74.991,74.626
4.6181,75.371,74.971
4.681,75.577,75.634
4.7438,75.528,75.727
4.8066,75.168,75.146
4.8695,74.697,74.625
4.9323,74.427,74.402
4.9951,74.47,74.593
5.058,74.871,74.963
5.1208,75.348,75.01
5.1836,75.614,74.896
5.2465,75.545,74.965
5.3093,75.053,75.385
5.3721,74.498,75.662
5.435,74.266,75.502
5.4978,74.401,74.893
5.5606,74.857,74.074
5.6235,75.215,74.262
5.6863,75.363,75.321
5.7491,75.352,76.07
5.8119,75.257,75.66
5.8748,75.234,74.671
5.9376,75.237,73.981
6.0004,75.189,74.254
6.0633,75.013,75.266
6.1261,74.757,75.677
6.1889,74.592,75.493
6.2518,74.59,75.117


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_061.csv <==
x,qOut,qIn
0.031416,74.989,74.999
0.094248,75.213,75.203
0.15708,75.257,75.051
0.21991,75.152,74.696
0.28274,74.965,74.802
0.34558,74.972,75.403
0.40841,75.114,75.647
0.47124,75.214,75.153
0.53407,75.088,74.604
0.5969,74.706,74.884
0.65973,74.385,75.28
0.72257,74.316,75.181
0.7854,74.632,74.676
0.84823,75.086,74.263
0.91106,75.435,74.141
0.97389,75.571,74.654
1.0367,75.423,75.537
1.0996,75.131,75.637
1.1624,74.892,75.3
1.2252,74.789,75.349
1.2881,74.874,75.658
1.3509,74.981,75.442
1.4137,75.039,74.994
1.4765,75.061,74.538
1.5394,75.077,74.205
1.6022,75.135,74.484
1.665,75.185,75.189
1.7279,75.185,75.569
1.7907,75.105,75.164
1.8535,74.969,74.514
1.9164,74.8,74.182
1.9792,74.634,74.523
2.042,74.502,75.611
2.1049,74.488,76.209
2.1677,74.637,75.695
2.2305,74.911,74.532
2.2934,75.256,74.073
2.3562,75.546,74.597
2.419,75.689,75.09
2.4819,75.644,75.225
2.5447,75.384,75.292
2.6075,74.999,75.308
2.6704,74.681,75.022
2.7332,74.544,74.599
2.796,74.675,74.355
2.8588,74.923,74.657
2.9217,75.075,75.18
2.9845,75.053,75.379
3.0473,74.811,75.22
3.1102,74.629,75.205
3.173,74.714,75.301
3.2358,75.012,75.467
3.2987,75.43,75.527
3.3615,75.546,74.908
3.4243,75.27,74.116
3.4872,74.818,74.101
3.55,74.461,74.787
3.6128,74.585,75.112
3.6757,74.979,75.334
3.7385,75.348,75.748
3.8013,75.408,75.913
3.8642,75.113,75.194
3.927,74.748,74.28
3.9898,74.527,74.001
4.0527,74.625,74.672
4.1155,74.877,75.231
4.1783,75.116,75.326
4.2412,75.289,75.245
4.304,75.371,75.093
4.3668,75.428,74.882
4.4296,75.396,74.838
4.4925,75.228,74.91
4.5553,74.888,74.648
4.6181,74.526,74.45
4.681,74.365,74.921
4.7438,74.472,75.815
4.8066,74.861,76.002
4.8695,75.322,74.971
4.9323,75.639,74.058
4.9951,75.68,74.32
5.058,75.337,75.394
5.1208,74.803,75.573
5.1836,74.451,75.117
5.2465,74.422,74.81
5.3093,74.78,75.045
5.3721,75.173,75.077
5.435,75.382,74.904
5.4978,75.359,75.074
5.5606,75.094,75.513
5.6235,74.794,75.302
5.6863,74.624,74.619
5.7491,74.631,74.006
5.8119,74.828,74.13
5.8748,75.091,74.86
5.9376,75.297,75.499
6.0004,75.365,75.693
6.0633,75.224,75.445
6.1261,74.951,75.091
6.1889,74.762,74.813
6.2518,74.755,74.743


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_062.csv <==
x,qOut,qIn
0.031416,75.15,75.604
0.094248,75.227,75.008
0.15708,75.217,74.468
0.21991,75.13,74.412
0.28274,74.987,75.022
0.34558,74.881,75.092
0.40841,74.843,74.429
0.47124,74.857,74.068
0.53407,74.9,75.097
0.5969,74.961,76.366
0.65973,75.063,76.582
0.72257,75.178,75.585
0.7854,75.273,74.287
0.84823,75.218,74.055
0.91106,75.023,74.592
0.97389,74.806,75.293
1.0367,74.695,75.481
1.0996,74.82,75.19
1.1624,75.058,74.864
1.2252,75.255,74.562
1.2881,75.265,74.17
1.3509,75.048,74.376
1.4137,74.752,75.233
1.4765,74.516,76.008
1.5394,74.461,76.066
1.6022,74.559,75.579
1.665,74.771,74.888
1.7279,75.068,74.166
1.7907,75.426,73.853
1.8535,75.718,74.507
1.9164,75.711,75.359
1.9792,75.395,75.447
2.042,74.811,74.982
2.1049,74.52,74.912
2.1677,74.684,75.057
2.2305,75.062,75.349
2.2934,75.359,75.751
2.3562,75.142,75.414
2.419,74.667,74.449
2.4819,74.304,73.935
2.5447,74.402,74.635
2.6075,74.921,75.416
2.6704,75.494,75.555
2.7332,75.852,75.191
2.796,75.763,74.991
2.8588,75.216,75.062
2.9217,74.593,74.922
2.9845,74.223,74.647
3.0473,74.38,74.785
3.1102,74.806,75.022
3.173,75.155,74.826
3.2358,75.32,74.485
3.2987,75.246,74.902
3.3615,75.184,75.575
3.4243,75.2,75.582
3.4872,75.221,75.189
3.55,75.15,75.197
3.6128,74.884,75.454
3.6757,74.633,75.397
3.7385,74.559,75.014
3.8013,74.793,74.497
3.8642,75.153,74.461
3.927,75.383,74.862
3.9898,75.395,75.145
4.0527,75.14,75.121
4.1155,74.863,75.235
4.1783,74.719,75.219
4.2412,74.705,74.762
4.304,74.781,74.232
4.3668,74.812,74.447
4.4296,74.835,75.122
4.4925,74.902,75.669
4.5553,75.056,75.493
4.6181,75.255,75.05
4.681,75.415,74.916
4.7438,75.485,75.03
4.8066,75.427,74.916
4.8695,75.243,74.66
4.9323,74.993,74.625
4.9951,74.768,74.801
5.058,74.656,75.097
5.1208,74.733,75.324
5.1836,74.936,75.356
5.2465,75.14,75.152
5.3093,75.225,74.847
5.3721,75.073,74.831
5.435,74.8,75.023
5.4978,74.581,75.074
5.5606,74.585,74.75
5.6235,74.839,74.705
5.6863,75.167,75.046
5.7491,75.417,75.265
5.8119,75.455,75.102
5.8748,75.271,75.174
5.9376,74.993,75.398
6.0004,74.751,75.218
6.0633,74.663,74.455
6.1261,74.726,74.27
6.1889,74.863,74.898
6.2518,75.019,75.624


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_063.csv <==
x,qOut,qIn
0.031416,74.634,75.404
0.094248,74.37,75.36
0.15708,74.49,74.711
0.21991,74.805,74.542
0.28274,75.104,74.94
0.34558,75.225,74.918
0.40841,75.209,74.833
0.47124,75.107,75.074
0.53407,74.971,75.351
0.5969,74.843,75.523
0.65973,74.794,75.665
0.72257,74.861,75.301
0.7854,75.069,74.311
0.84823,75.341,73.962
0.91106,75.502,74.456
0.97389,75.453,75.123
1.0367,75.117,75.379
1.0996,74.722,75.471
1.1624,74.546,75.479
1.2252,74.624,75.182
1.2881,74.93,74.675
1.3509,75.102,74.698
1.4137,75.045,75.138
1.4765,74.862,75.401
1.5394,74.691,74.934
1.6022,74.767,74.272
1.665,75.034,74.141
1.7279,75.345,74.765
1.7907,75.554,75.802
1.8535,75.48,75.927
1.9164,75.138,75.185
1.9792,74.703,74.546
2.042,74.374,74.887
2.1049,74.414,75.436
2.1677,74.736,75.421
2.2305,75.147,74.844
2.2934,75.459,74.297
2.3562,75.505,74.25
2.419,75.338,74.525
2.4819,75.097,75.063
2.5447,74.93,75.415
2.6075,74.91,75.229
2.6704,74.897,75.055
2.7332,74.828,75.228
2.796,74.66,75.395
2.8588,74.601,75.004
2.9217,74.75,74.514
2.9845,75.035,74.477
3.0473,75.353,75.098
3.1102,75.474,75.588
3.173,75.393,75.671
3.2358,75.204,75.584
3.2987,75.02,75.362
3.3615,74.917,74.699
3.4243,74.806,74.125
3.4872,74.671,74.318
3.55,74.513,75.064
3.6128,74.523,75.286
3.6757,74.737,75.14
3.7385,75.05,75.039
3.8013,75.342,75.106
3.8642,75.441,74.81
3.927,75.347,74.401
3.9898,75.136,74.566
4.0527,74.894,75.505
4.1155,74.744,75.846
4.1783,74.745,75.225
4.2412,74.896,74.369
4.304,75.184,74.577
4.3668,75.488,75.459
4.4296,75.6,75.76
4.4925,75.441,75.252
4.5553,74.964,74.565
4.6181,74.53,74.214
4.681,74.431,74.146
4.7438,74.64,74.651
4.8066,75.058,75.631
4.8695,75.291,76.036
4.9323,75.242,75.787
4.9951,75.012,75.292
5.058,74.733,74.746
5.1208,74.676,74.414
5.1836,74.829,74.479
5.2465,75.063,74.705
5.3093,75.237,74.808
5.3721,75.22,75.032
5.435,75.106,75.296
5.4978,75.012,75.237
5.5606,75.047,74.96
5.6235,75.141,74.918
5.6863,75.086,74.947
5.7491,74.857,74.903
5.8119,74.473,74.79
5.8748,74.323,74.929
5.9376,74.549,75.434
6.0004,75.026,76.045
6.0633,75.587,75.764
6.1261,75.867,74.578
6.1889,75.716,73.875
6.2518,75.248,74.354


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_064.csv <==
x,qOut,qIn
0.031416,74.824,74.196
0.094248,74.887,74.074
0.15708,75.117,74.584
0.21991,75.343,75.058
0.28274,75.393,75.206
0.34558,75.117,75.361
0.40841,74.675,75.406
0.47124,74.302,75.132
0.53407,74.224,74.699
0.5969,74.494,74.467
0.65973,74.941,74.546
0.72257,75.4,75.106
0.7854,75.724,75.895
0.84823,75.801,75.99
0.91106,75.628,75.48
0.97389,75.309,74.791
1.0367,74.967,74.084
1.0996,74.745,74.159
1.1624,74.597,75.06
1.2252,74.499,75.755
1.2881,74.433,75.435
1.3509,74.518,75.025
1.4137,74.775,74.934
1.4765,75.102,74.841
1.5394,75.384,74.698
1.6022,75.407,74.697
1.665,75.164,74.766
1.7279,74.817,74.917
1.7907,74.552,75.045
1.8535,74.627,75.192
1.9164,74.972,75.486
1.9792,75.39,75.702
2.042,75.689,75.31
2.1049,75.6,74.472
2.1677,75.175,73.973
2.2305,74.684,74.322
2.2934,74.423,75.443
2.3562,74.634,75.802
2.419,75.062,75.218
2.4819,75.434,74.549
2.5447,75.502,74.5
2.6075,75.24,74.968
2.6704,74.879,75.549
2.7332,74.609,75.755
2.796,74.592,75.344
2.8588,74.725,74.815
2.9217,74.897,74.397
2.9845,75.075,74.151
3.0473,75.247,74.363
3.1102,75.4,75.11
3.173,75.391,75.709
3.2358,75.187,75.522
3.2987,74.783,74.922
3.3615,74.512,75.037
3.4243,74.557,75.332
3.4872,74.829,75.111
3.55,75.19,74.689
3.6128,75.289,74.751
3.6757,75.14,74.852
3.7385,74.925,74.843
3.8013,74.848,75.171
3.8642,75.069,75.589
3.927,75.338,75.383
3.9898,75.423,74.655
4.0527,75.115,74.453
4.1155,74.608,75.083
4.1783,74.32,75.459
4.2412,74.378,75.132
4.304,74.824,74.629
4.3668,75.249,74.746
4.4296,75.472,75.157
4.4925,75.48,75.51
4.5553,75.298,75.358
4.6181,75.091,74.629
4.681,74.925,74.095
4.7438,74.824,74.524
4.8066,74.793,75.649
4.8695,74.83,75.722
4.9323,74.939,74.962
4.9951,75.078,74.456
5.058,75.198,74.897
5.1208,75.199,75.326
5.1836,75.089,75.216
5.2465,74.947,74.836
5.3093,74.858,75.031
5.3721,74.888,75.621
5.435,74.97,75.601
5.4978,75.05,74.751
5.5606,75.08,73.815
5.6235,75.088,73.923
5.6863,75.067,74.701
5.7491,75.001,75.43
5.8119,74.873,75.732
5.8748,74.755,75.798
5.9376,74.764,75.621
6.0004,74.9,75.227
6.0633,75.141,74.78
6.1261,75.26,74.844
6.1889,75.182,75.177
6.2518,74.997,74.995


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_065.csv <==
x,qOut,qIn
0.031416,74.897,74.658
0.094248,75.041,74.415
0.15708,74.944,74.638
0.21991,74.729,75.189
0.28274,74.559,75.618
0.34558,74.732,75.409
0.40841,75.144,74.898
0.47124,75.551,74.657
0.53407,75.711,75.03
0.5969,75.378,75.385
0.65973,74.816,75.203
0.72257,74.392,74.461
0.7854,74.451,73.999
0.84823,74.937,74.411
0.91106,75.448,74.959
0.97389,75.726,75.288
1.0367,75.567,75.583
1.0996,75.12,75.584
1.1624,74.709,75.232
1.2252,74.508,75.107
1.2881,74.636,75.259
1.3509,74.867,75.161
1.4137,75.064,75.025
1.4765,75.189,74.974
1.5394,75.227,74.538
1.6022,75.215,74.244
1.665,75.161,74.742
1.7279,75.072,75.427
1.7907,74.959,75.115
1.8535,74.796,74.442
1.9164,74.605,74.515
1.9792,74.466,75.307
2.042,74.46,76.026
2.1049,74.673,75.802
2.1677,75.011,75.037
2.2305,75.343,74.277
2.2934,75.542,73.987
2.3562,75.54,74.511
2.419,75.412,75.352
2.4819,75.241,75.672
2.5447,75.108,75.351
2.6075,74.991,75.313
2.6704,74.861,75.39
2.7332,74.746,75.1
2.796,74.687,74.389
2.8588,74.736,74.249
2.9217,74.821,74.816
2.9845,74.891,75.447
3.0473,74.903,75.278
3.1102,74.963,74.855
3.173,75.134,74.834
3.2358,75.335,75.009
3.2987,75.47,74.76
3.3615,75.268,74.41
3.4243,74.835,74.624
3.4872,74.443,75.259
3.55,74.376,75.603
3.6128,74.737,75.525
3.6757,75.236,75.397
3.7385,75.626,75.24
3.8013,75.693,74.815
3.8642,75.406,74.314
3.927,74.976,74.336
3.9898,74.626,74.981
4.0527,74.555,75.417
4.1155,74.736,75.044
4.1783,74.99,74.693
4.2412,75.185,74.944
4.304,75.215,75.555
4.3668,75.065,75.436
4.4296,74.831,74.793
4.4925,74.635,74.318
4.5553,74.594,74.5
4.6181,74.747,75.06
4.681,75.017,75.58
4.7438,75.303,75.707
4.8066,75.515,75.323
4.8695,75.527,74.936
4.9323,75.303,74.701
4.9951,74.954,74.499
5.058,74.616,74.567
5.1208,74.544,75.09
5.1836,74.697,75.406
5.2465,74.938,75.053
5.3093,75.124,74.381
5.3721,75.191,74.298
5.435,75.188,74.791
5.4978,75.139,75.582
5.5606,75.06,76.094
5.6235,74.905,75.871
5.6863,74.75,75.106
5.7491,74.695,74.144
5.8119,74.834,73.804
5.8748,75.146,74.727
5.9376,75.421,75.862
6.0004,75.504,76.005
6.0633,75.263,75.143
6.1261,74.868,74.814
6.1889,74.631,74.993
6.2518,74.633,75.062


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_066.csv <==
x,qOut,qIn
0.031416,75.385,74.774
0.094248,75.227,74.894
0.15708,74.992,75.386
0.21991,74.793,75.381
0.28274,74.726,74.405
0.34558,74.721,74.21
0.40841,74.74,75.159
0.47124,74.799,76.114
0.53407,74.926,76.057
0.5969,75.129,75.193
0.65973,75.302,74.177
0.72257,75.375,73.728
0.7854,75.29,74.485
0.84823,75.143,75.287
0.91106,75.029,75.291
0.97389,74.96,74.863
1.0367,74.922,74.949
1.0996,74.841,75.413
1.1624,74.787,75.521
1.2252,74.805,75.232
1.2881,74.933,75.07
1.3509,75.028,75.41
1.4137,74.994,75.613
1.4765,74.894,75.103
1.5394,74.818,74.095
1.6022,74.992,73.883
1.665,75.297,74.407
1.7279,75.502,75.059
1.7907,75.376,75.466
1.8535,74.873,75.54
1.9164,74.411,75.285
1.9792,74.253,74.972
2.042,74.586,74.963
2.1049,75.034,74.905
2.1677,75.299,74.589
2.2305,75.343,74.32
2.2934,75.183,74.644
2.3562,75.119,75.517
2.419,75.22,76.173
2.4819,75.385,76.072
2.5447,75.491,75.21
2.6075,75.294,74.427
2.6704,74.87,74.11
2.7332,74.437,74.271
2.796,74.227,74.674
2.8588,74.385,75.126
2.9217,74.754,75.496
2.9845,75.163,75.584
3.0473,75.461,75.406
3.1102,75.531,74.933
3.173,75.348,74.4
3.2358,75.007,74.444
3.2987,74.629,75.363
3.3615,74.454,75.75
3.4243,74.531,75.249
3.4872,74.802,74.62
3.55,75.192,74.631
3.6128,75.579,74.989
3.6757,75.751,75.171
3.7385,75.591,74.992
3.8013,75.007,74.882
3.8642,74.395,75.119
3.927,74.192,75.044
3.9898,74.421,74.492
4.0527,75.004,74.356
4.1155,75.447,74.994
4.1783,75.573,75.506
4.2412,75.414,75.467
4.304,75.039,74.926
4.3668,74.77,74.664
4.4296,74.746,74.81
4.4925,74.911,75.079
4.5553,75.169,75.336
4.6181,75.264,75.595
4.681,75.161,75.526
4.7438,74.965,74.937
4.8066,74.802,74.298
4.8695,74.842,74.443
4.9323,74.983,75.034
4.9951,75.088,75.478
5.058,75.023,75.459
5.1208,74.817,75.182
5.1836,74.665,74.86
5.2465,74.663,74.736
5.3093,74.87,74.942
5.3721,75.108,75.051
5.435,75.218,74.858
5.4978,75.176,74.518
5.5606,74.987,74.439
5.6235,74.871,74.977
5.6863,74.94,75.66
5.7491,75.136,75.78
5.8119,75.375,75.052
5.8748,75.383,74.626
5.9376,75.14,74.911
6.0004,74.815,75.473
6.0633,74.604,75.339
6.1261,74.729,74.689
6.1889,75.031,74.481
6.2518,75.312,74.758


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_067.csv <==
x,qOut,qIn
0.031416,74.877,74.422
0.094248,74.971,74.253
0.15708,75.005,74.749
0.21991,74.945,75.385
0.28274,74.786,75.746
0.34558,74.688,75.441
0.40841,74.724,74.686
0.47124,74.881,74.075
0.53407,75.126,73.935
0.5969,75.36,74.384
0.65973,75.45,75.208
0.72257,75.33,75.764
0.7854,74.955,75.656
0.84823,74.572,75.562
0.91106,74.472,75.534
0.97389,74.678,75.088
1.0367,75.155,74.233
1.0996,75.494,74.275
1.1624,75.487,75.062
1.2252,75.208,75.524
1.2881,74.783,75.064
1.3509,74.688,74.735
1.4137,74.928,74.939
1.4765,75.244,75.403
1.5394,75.35,75.492
1.6022,74.967,74.634
1.665,74.433,73.776
1.7279,74.102,74.141
1.7907,74.287,75.598
1.8535,74.818,76.227
1.9164,75.368,75.959
1.9792,75.749,75.347
2.042,75.822,74.779
2.1049,75.579,74.672
2.1677,75.153,74.96
2.2305,74.749,75.03
2.2934,74.571,74.465
2.3562,74.683,74.12
2.419,74.924,74.343
2.4819,75.158,74.849
2.5447,75.269,75.327
2.6075,75.244,75.567
2.6704,75.092,75.536
2.7332,74.861,75.261
2.796,74.604,74.841
2.8588,74.474,74.569
2.9217,74.574,74.594
2.9845,74.879,74.931
3.0473,75.334,75.362
3.1102,75.72,75.35
3.173,75.838,74.998
3.2358,75.649,74.754
3.2987,75.152,75.028
3.3615,74.694,75.224
3.4243,74.461,75.043
3.4872,74.422,74.881
3.55,74.496,75.147
3.6128,74.566,75.331
3.6757,74.731,75.191
3.7385,74.996,74.941
3.8013,75.346,74.582
3.8642,75.533,74.45
3.927,75.429,74.731
3.9898,75.123,75.035
4.0527,74.749,75.224
4.1155,74.644,75.509
4.1783,74.794,75.486
4.2412,75.044,74.873
4.304,75.228,74.269
4.3668,75.22,74.709
4.4296,75.098,75.497
4.4925,74.964,75.529
4.5553,74.913,74.451
4.6181,74.975,74.282
4.681,75.09,75.177
4.7438,75.189,75.797
4.8066,75.214,75.363
4.8695,75.119,74.914
4.9323,74.93,74.823
4.9951,74.732,74.872
5.058,74.612,74.971
5.1208,74.68,75.119
5.1836,74.897,75.068
5.2465,75.151,74.773
5.3093,75.329,74.754
5.3721,75.298,74.998
5.435,75.113,74.937
5.4978,74.903,74.604
5.5606,74.801,74.684
5.6235,74.856,75.299
5.6863,74.947,75.685
5.7491,75.007,75.554
5.8119,74.983,75.214
5.8748,74.993,74.904
5.9376,75.08,74.479
6.0004,75.19,74.155
6.0633,75.251,74.613
6.1261,75.152,75.668
6.1889,74.986,76.158
6.2518,74.861,75.523


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_068.csv <==
x,qOut,qIn
0.031416,75.35,75.513
0.094248,75.439,75.574
0.15708,75.278,75.568
0.21991,74.963,75.505
0.28274,74.616,74.914
0.34558,74.531,74.178
0.40841,74.717,74.039
0.47124,75.038,74.466
0.53407,75.337,75.043
0.5969,75.44,75.384
0.65973,75.367,75.484
0.72257,75.2,75.311
0.7854,75.031,74.935
0.84823,74.901,75.019
0.91106,74.756,75.396
0.97389,74.612,75.265
1.0367,74.496,74.264
1.0996,74.571,74.113
1.1624,74.86,75.141
1.2252,75.255,76.144
1.2881,75.635,75.655
1.3509,75.745,74.543
1.4137,75.485,74.102
1.4765,74.99,74.387
1.5394,74.44,74.838
1.6022,74.253,75.376
1.665,74.43,75.832
1.7279,74.798,75.455
1.7907,75.169,74.213
1.8535,75.389,74.005
1.9164,75.45,74.897
1.9792,75.378,75.731
2.042,75.205,75.82
2.1049,74.99,75.506
2.1677,74.811,74.972
2.2305,74.732,74.493
2.2934,74.804,74.503
2.3562,75.017,74.814
2.419,75.22,75.078
2.4819,75.279,75.359
2.5447,75.07,75.589
2.6075,74.719,75.272
2.6704,74.545,74.808
2.7332,74.644,74.81
2.796,75.057,74.941
2.8588,75.362,74.68
2.9217,75.316,74.513
2.9845,75.012,74.595
3.0473,74.608,74.767
3.1102,74.604,74.894
3.173,74.965,75.008
3.2358,75.414,75.061
3.2987,75.662,75.055
3.3615,75.431,75.084
3.4243,74.956,75.218
3.4872,74.557,75.456
3.55,74.541,75.526
3.6128,74.873,75.191
3.6757,75.246,74.846
3.7385,75.476,74.867
3.8013,75.426,75.217
3.8642,75.194,74.926
3.927,74.926,74.163
3.9898,74.713,73.921
4.0527,74.629,74.848
4.1155,74.63,75.794
4.1783,74.678,75.993
4.2412,74.753,75.458
4.304,74.843,74.835
4.3668,74.936,74.758
4.4296,75.014,74.858
4.4925,75.077,74.852
4.5553,75.127,74.879
4.6181,75.195,75.217
4.681,75.277,75.503
4.7438,75.341,75.307
4.8066,75.355,74.504
4.8695,75.26,74.229
4.9323,75.05,74.69
4.9951,74.783,75.154
5.058,74.524,75.103
5.1208,74.407,75.155
5.1836,74.492,75.413
5.2465,74.751,75.515
5.3093,75.135,75.04
5.3721,75.483,74.282
5.435,75.613,74.058
5.4978,75.482,74.792
5.5606,75.076,75.788
5.6235,74.734,75.72
5.6863,74.685,75.084
5.7491,74.88,74.706
5.8119,75.212,74.988
5.8748,75.326,75.344
5.9376,75.165,75.328
6.0004,74.86,74.788
6.0633,74.573,74.208
6.1261,74.548,74.295
6.1889,74.755,74.751
6.2518,75.065,75.236


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_069.csv <==
x,qOut,qIn
0.031416,75.382,74.14
0.094248,75.677,74.895
0.15708,75.71,75.875
0.21991,75.441,76.003
0.28274,74.871,75.206
0.34558,74.401,74.492
0.40841,74.276,74.164
0.47124,74.456,74.316
0.53407,74.836,74.848
0.5969,75.177,75.119
0.65973,75.415,75.04
0.72257,75.498,75.024
0.7854,75.374,75.385
0.84823,75.053,75.464
0.91106,74.749,75.217
0.97389,74.608,75.225
1.0367,74.749,75.721
1.0996,74.961,75.482
1.1624,75.068,74.558
1.2252,75.079,74.037
1.2881,75.041,74.422
1.3509,75.155,74.967
1.4137,75.299,75.312
1.4765,75.312,75.189
1.5394,75.033,74.619
1.6022,74.6,74.434
1.665,74.371,74.726
1.7279,74.442,75.15
1.7907,74.835,75.387
1.8535,75.16,75.298
1.9164,75.285,75.152
1.9792,75.273,75.242
2.042,75.219,75.211
2.1049,75.302,74.772
2.1677,75.423,74.576
2.2305,75.444,74.946
2.2934,75.232,75.381
2.3562,74.847,75.159
2.419,74.56,74.818
2.4819,74.493,74.941
2.5447,74.718,75.346
2.6075,74.967,75.13
2.6704,75.052,74.751
2.7332,74.972,74.868
2.796,74.766,75.326
2.8588,74.694,75.265
2.9217,74.824,74.848
2.9845,75.073,74.487
3.0473,75.338,74.65
3.1102,75.421,74.92
3.173,75.312,74.992
3.2358,75.102,75.191
3.2987,74.897,75.632
3.3615,74.837,75.237
3.4243,74.899,74.301
3.4872,75.012,74.117
3.55,75.108,75.162
3.6128,75.133,75.83
3.6757,75.102,75.73
3.7385,75.05,75.26
3.8013,75.009,74.718
3.8642,75.025,74.249
3.927,75.072,74.105
3.9898,75.098,74.459
4.0527,75.051,75.333
4.1155,74.902,76.044
4.1783,74.746,75.933
4.2412,74.677,74.935
4.304,74.775,74.116
4.3668,75.004,74.471
4.4296,75.197,75.148
4.4925,75.244,75.393
4.5553,75.054,75.147
4.6181,74.777,75.038
4.681,74.674,75.086
4.7438,74.81,75.177
4.8066,75.208,74.99
4.8695,75.504,74.488
4.9323,75.426,74.224
4.9951,75.024,74.602
5.058,74.42,75.432
5.1208,74.21,75.87
5.1836,74.488,75.828
5.2465,75.02,75.462
5.3093,75.543,74.942
5.3721,75.675,74.577
5.435,75.41,74.489
5.4978,74.963,74.549
5.5606,74.585,74.479
5.6235,74.607,74.603
5.6863,74.9,75.134
5.7491,75.24,75.72
5.8119,75.413,75.893
5.8748,75.309,75.426
5.9376,75.031,74.625
6.0004,74.724,74.046
6.0633,74.53,74.47
6.1261,74.531,75.431
6.1889,74.712,75.703
6.2518,75.015,74.861


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_070.csv <==
x,qOut,qIn
0.031416,75.19,74.659
0.094248,75.008,73.891
0.15708,74.845,73.905
0.21991,74.8,74.915
0.28274,74.941,76.117
0.34558,75.101,75.99
0.40841,75.129,75.201
0.47124,75.011,74.956
0.53407,74.767,75.28
0.5969,74.607,74.817
0.65973,74.621,74.148
0.72257,74.785,74.251
0.7854,75.048,74.917
0.84823,75.289,75.05
0.91106,75.459,75.033
0.97389,75.518,75.207
1.0367,75.438,75.272
1.0996,75.173,75.191
1.1624,74.794,75.285
1.2252,74.444,75.357
1.2881,74.273,75.11
1.3509,74.397,74.956
1.4137,74.746,75.103
1.4765,75.188,75.183
1.5394,75.598,74.532
1.6022,75.783,73.988
1.665,75.624,74.451
1.7279,75.204,75.517
1.7907,74.652,75.946
1.8535,74.38,75.406
1.9164,74.438,74.614
1.9792,74.685,73.951
2.042,74.953,73.914
2.1049,75.109,74.771
2.1677,75.191,75.855
2.2305,75.23,76.329
2.2934,75.251,75.836
2.3562,75.262,75.044
2.419,75.272,74.474
2.4819,75.263,74.411
2.5447,75.215,74.793
2.6075,75.038,75.171
2.6704,74.774,75.371
2.7332,74.553,75.309
2.796,74.505,74.981
2.8588,74.741,74.688
2.9217,75.096,74.616
2.9845,75.353,74.745
3.0473,75.304,74.843
3.1102,74.866,74.855
3.173,74.393,74.99
3.2358,74.192,75.29
3.2987,74.508,75.493
3.3615,75.14,75.155
3.4243,75.712,74.686
3.4872,75.981,74.709
3.55,75.743,75.242
3.6128,75.141,75.254
3.6757,74.646,74.771
3.7385,74.495,74.358
3.8013,74.838,74.533
3.8642,75.232,75.258
3.927,75.376,75.817
3.9898,75.247,75.483
4.0527,74.883,74.426
4.1155,74.628,74.11
4.1783,74.593,74.686
4.2412,74.725,75.63
4.304,74.941,76.004
4.3668,75.1,75.465
4.4296,75.187,74.761
4.4925,75.206,74.532
4.5553,75.168,74.927
4.6181,75.095,75.231
4.681,75.008,75.131
4.7438,74.921,74.673
4.8066,74.843,74.493
4.8695,74.782,74.99
4.9323,74.785,75.412
4.9951,74.866,75.27
5.058,75.034,75.029
5.1208,75.167,75.128
5.1836,75.142,75.05
5.2465,74.984,74.751
5.3093,74.749,74.695
5.3721,74.727,75.004
5.435,74.957,75.266
5.4978,75.287,75.304
5.5606,75.541,74.874
5.6235,75.465,74.48
5.6863,75.168,74.573
5.7491,74.854,74.838
5.8119,74.733,74.768
5.8748,74.816,75.003
5.9376,74.913,75.588
6.0004,74.959,75.766
6.0633,74.922,75.225
6.1261,74.978,74.937
6.1889,75.109,75.124
6.2518,75.216,75.271


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_071.csv <==
x,qOut,qIn
0.031416,74.618,75.164
0.094248,74.688,74.975
0.15708,74.85,75.098
0.21991,75.077,75.057
0.28274,75.336,74.839
0.34558,75.512,75.023
0.40841,75.514,75.395
0.47124,75.346,75.494
0.53407,75.031,74.955
0.5969,74.774,74.335
0.65973,74.683,74.291
0.72257,74.724,74.977
0.7854,74.841,75.622
0.84823,74.864,75.157
0.91106,74.815,74.405
0.97389,74.777,74.356
1.0367,74.839,75.002
1.0996,75.047,75.409
1.1624,75.271,75.486
1.2252,75.398,75.224
1.2881,75.324,74.758
1.3509,75.111,74.536
1.4137,74.952,74.721
1.4765,74.928,75.19
1.5394,75.089,75.376
1.6022,75.222,74.969
1.665,75.189,74.686
1.7279,75.017,75.144
1.7907,74.773,76.036
1.8535,74.696,75.793
1.9164,74.786,74.72
1.9792,74.931,73.987
2.042,75.008,74.378
2.1049,74.934,75.175
2.1677,74.842,75.578
2.2305,74.834,75.152
2.2934,74.993,74.25
2.3562,75.192,74.145
2.419,75.254,74.712
2.4819,75.153,75.37
2.5447,74.9,75.914
2.6075,74.752,76.041
2.6704,74.786,75.449
2.7332,74.94,74.443
2.796,75.125,73.845
2.8588,75.239,74.259
2.9217,75.308,75.067
2.9845,75.323,75.493
3.0473,75.269,75.424
3.1102,75.07,75.386
3.173,74.835,75.129
3.2358,74.689,74.538
3.2987,74.754,74.201
3.3615,74.912,74.663
3.4243,74.935,75.408
3.4872,74.807,75.943
3.55,74.558,75.728
3.6128,74.576,75.083
3.6757,74.928,74.744
3.7385,75.408,74.839
3.8013,75.784,74.725
3.8642,75.613,74.397
3.927,75.019,74.475
3.9898,74.404,74.934
4.0527,74.197,75.495
4.1155,74.583,75.729
4.1783,75.146,75.554
4.2412,75.559,75.154
4.304,75.544,74.819
4.3668,75.149,74.479
4.4296,74.701,74.233
4.4925,74.453,74.479
4.5553,74.608,75.336
4.6181,75.015,75.705
4.681,75.426,75.421
4.7438,75.673,75.124
4.8066,75.619,75.061
4.8695,75.259,74.893
4.9323,74.804,74.8
4.9951,74.464,74.927
5.058,74.425,74.724
5.1208,74.628,74.262
5.1836,74.931,74.414
5.2465,75.237,75.205
5.3093,75.475,75.548
5.3721,75.552,75.186
5.435,75.363,75.146
5.4978,74.985,75.615
5.5606,74.529,75.651
5.6235,74.374,74.818
5.6863,74.564,74.23
5.7491,74.942,74.45
5.8119,75.324,75.14
5.8748,75.501,75.209
5.9376,75.461,74.806
6.0004,75.27,74.485
6.0633,75.008,74.552
6.1261,74.801,74.937
6.1889,74.672,75.444
6.2518,74.616,75.596


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_072.csv <==
x,qOut,qIn
0.031416,74.963,74.141
0.094248,75.388,74.892
0.15708,75.616,75.489
0.21991,75.595,75.335
0.28274,75.296,74.627
0.34558,74.957,74.639
0.40841,74.842,75.217
0.47124,74.964,75.574
0.53407,75.288,75.143
0.5969,75.38,74.655
0.65973,75.114,74.593
0.72257,74.689,74.839
0.7854,74.359,75.275
0.84823,74.533,75.639
0.91106,75.017,75.501
0.97389,75.486,74.776
1.0367,75.623,74.276
1.0996,75.26,74.84
1.1624,74.737,75.511
1.2252,74.386,75.28
1.2881,74.497,74.396
1.3509,74.868,74.564
1.4137,75.161,75.325
1.4765,75.266,75.542
1.5394,75.135,74.912
1.6022,75.021,74.681
1.665,74.992,75.058
1.7279,75.004,75.674
1.7907,74.993,75.861
1.8535,74.923,75.295
1.9164,74.914,74.492
1.9792,74.999,73.979
2.042,75.19,74.187
2.1049,75.282,74.71
2.1677,75.189,75.012
2.2305,74.989,75.09
2.2934,74.791,75.539
2.3562,74.789,75.955
2.419,74.905,75.618
2.4819,75.025,74.822
2.5447,75.043,74.543
2.6075,74.981,74.873
2.6704,74.942,74.976
2.7332,74.969,74.608
2.796,75.084,74.363
2.8588,75.242,74.974
2.9217,75.378,75.728
2.9845,75.404,75.793
3.0473,75.233,74.914
3.1102,74.822,74.363
3.173,74.407,74.503
3.2358,74.199,74.864
3.2987,74.374,75.045
3.3615,74.788,75.39
3.4243,75.213,75.711
3.4872,75.523,75.455
3.55,75.629,74.65
3.6128,75.545,74.364
3.6757,75.301,74.679
3.7385,74.983,75.083
3.8013,74.681,74.976
3.8642,74.542,74.835
3.927,74.598,75.063
3.9898,74.794,75.356
4.0527,75.062,75.203
4.1155,75.273,74.913
4.1783,75.32,74.84
4.2412,75.187,74.799
4.304,74.881,74.895
4.3668,74.638,75.189
4.4296,74.642,75.22
4.4925,74.87,75.003
4.5553,75.258,75.16
4.6181,75.494,75.376
4.681,75.434,75.259
4.7438,75.146,75.189
4.8066,74.744,75.129
4.8695,74.574,74.561
4.9323,74.665,73.979
4.9951,74.891,74.045
5.058,75.107,74.645
5.1208,75.191,75.078
5.1836,75.177,75.473
5.2465,75.107,75.853
5.3093,75.021,75.742
5.3721,74.939,74.963
5.435,74.89,74.356
5.4978,74.891,74.585
5.5606,74.954,75.389
5.6235,75.045,75.755
5.6863,75.137,75.607
5.7491,75.22,74.964
5.8119,75.289,74.149
5.8748,75.313,74.058
5.9376,75.193,74.661
6.0004,74.919,75.478
6.0633,74.503,76.043
6.1261,74.211,75.734
6.1889,74.218,74.78
6.2518,74.493,74.011


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_073.csv <==
x,qOut,qIn
0.031416,74.414,75.042
0.094248,74.548,74.183
0.15708,74.922,74.025
0.21991,75.276,74.728
0.28274,75.368,75.478
0.34558,75.169,75.669
0.40841,74.904,75.529
0.47124,74.734,74.955
0.53407,74.787,74.479
0.5969,74.929,74.814
0.65973,75.031,75.156
0.72257,75.077,74.832
0.7854,75.079,74.511
0.84823,75.138,75.071
0.91106,75.212,75.649
0.97389,75.239,75.652
1.0367,75.158,75.37
1.0996,74.982,75.27
1.1624,74.791,75.008
1.2252,74.638,74.583
1.2881,74.564,74.483
1.3509,74.582,74.853
1.4137,74.728,75.237
1.4765,74.974,75.442
1.5394,75.283,75.137
1.6022,75.46,74.438
1.665,75.38,74.102
1.7279,75.108,74.507
1.7907,74.749,75.276
1.8535,74.606,75.668
1.9164,74.687,75.632
1.9792,74.889,75.211
2.042,75.094,74.734
2.1049,75.263,74.614
2.1677,75.406,74.776
2.2305,75.467,75.076
2.2934,75.383,75.269
2.3562,75.09,74.993
2.419,74.787,74.636
2.4819,74.64,74.878
2.5447,74.79,75.721
2.6075,75.056,75.862
2.6704,75.166,75.195
2.7332,75.053,74.3
2.796,74.702,74.019
2.8588,74.476,74.542
2.9217,74.552,75.157
2.9845,74.862,75.387
3.0473,75.291,75.583
3.1102,75.523,75.695
3.173,75.462,75.14
3.2358,75.197,74.235
3.2987,74.85,74.057
3.3615,74.716,74.867
3.4243,74.783,75.652
3.4872,74.934,75.75
3.55,75.037,75.255
3.6128,75.074,74.833
3.6757,75.147,74.457
3.7385,75.244,74.197
3.8013,75.333,74.536
3.8642,75.172,75.336
3.927,74.806,75.77
3.9898,74.462,75.517
4.0527,74.382,75.078
4.1155,74.718,75.157
4.1783,75.206,75.338
4.2412,75.575,75.175
4.304,75.58,74.586
4.3668,75.172,74.323
4.4296,74.693,74.543
4.4925,74.434,74.892
4.5553,74.634,74.751
4.6181,75.091,74.561
4.681,75.433,74.891
4.7438,75.482,75.493
4.8066,75.106,75.861
4.8695,74.618,75.805
4.9323,74.384,75.468
4.9951,74.483,74.973
5.058,74.916,74.344
5.1208,75.325,74.135
5.1836,75.555,74.617
5.2465,75.583,75.36
5.3093,75.415,75.62
5.3721,75.175,75.251
5.435,74.94,74.747
5.4978,74.747,74.505
5.5606,74.626,74.781
5.6235,74.57,75.192
5.6863,74.58,75.293
5.7491,74.653,74.897
5.8119,74.78,74.472
5.8748,74.969,74.99
5.9376,75.225,75.787
6.0004,75.485,75.785
6.0633,75.687,74.749
6.1261,75.602,74.364
6.1889,75.213,74.889
6.2518,74.733,75.478


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_074.csv <==
x,qOut,qIn
0.031416,74.813,75.438
0.094248,75.05,75.133
0.15708,75.097,74.716
0.21991,74.98,74.594
0.28274,74.769,75.053
0.34558,74.714,75.653
0.40841,74.838,75.779
0.47124,75.074,75.199
0.53407,75.342,74.485
0.5969,75.537,74.423
0.65973,75.557,74.65
0.72257,75.373,74.8
0.7854,74.971,74.878
0.84823,74.575,75.187
0.91106,74.406,75.426
0.97389,74.489,75.15
1.0367,74.8,74.349
1.0996,75.101,74.347
1.1624,75.268,75.098
1.2252,75.276,75.619
1.2881,75.116,75.582
1.3509,74.935,75.544
1.4137,74.881,75.378
1.4765,74.98,75.023
1.5394,75.231,74.76
1.6022,75.399,74.816
1.665,75.316,74.941
1.7279,75.025,74.834
1.7907,74.614,74.356
1.8535,74.462,74.42
1.9164,74.623,75.13
1.9792,74.937,75.73
2.042,75.221,75.592
2.1049,75.228,75.272
2.1677,75.021,75.014
2.2305,74.77,74.551
2.2934,74.651,73.973
2.3562,74.796,74.037
2.419,75.096,74.725
2.4819,75.41,75.634
2.5447,75.602,76.113
2.6075,75.566,75.723
2.6704,75.341,75.021
2.7332,75.037,74.632
2.796,74.776,74.702
2.8588,74.65,74.889
2.9217,74.613,75.029
2.9845,74.643,74.985
3.0473,74.723,74.845
3.1102,74.94,74.791
3.173,75.247,74.864
3.2358,75.486,75.137
3.2987,75.492,75.594
3.3615,75.079,75.696
3.4243,74.517,75.181
3.4872,74.129,74.312
3.55,74.212,73.977
3.6128,74.674,74.69
3.6757,75.213,75.57
3.7385,75.628,75.801
3.8013,75.76,75.155
3.8642,75.569,74.493
3.927,75.192,74.391
3.9898,74.832,74.998
4.0527,74.69,75.691
4.1155,74.779,75.44
4.1783,74.899,74.762
4.2412,74.961,74.552
4.304,74.907,75.361
4.3668,74.937,75.908
4.4296,75.101,75.351
4.4925,75.289,74.035
4.5553,75.37,73.575
4.6181,75.14,74.758
4.681,74.779,75.884
4.7438,74.526,75.755
4.8066,74.605,75.149
4.8695,74.949,75.13
4.9323,75.25,74.897
4.9951,75.356,74.495
5.058,75.153,74.661
5.1208,74.89,75.107
5.1836,74.791,75.184
5.2465,74.88,74.985
5.3093,75.125,74.802
5.3721,75.291,74.74
5.435,75.322,74.747
5.4978,75.236,74.946
5.5606,75.066,75.276
5.6235,74.83,75.435
5.6863,74.594,75.524
5.7491,74.471,75.594
5.8119,74.566,75.311
5.8748,74.921,74.725
5.9376,75.321,74.368
6.0004,75.562,74.429
6.0633,75.45,74.642
6.1261,75.049,74.791
6.1889,74.702,75.046
6.2518,74.585,75.341


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_075.csv <==
x,qOut,qIn
0.031416,74.756,75.107
0.094248,74.921,74.416
0.15708,75.144,74.488
0.21991,75.306,75.388
0.28274,75.302,76.049
0.34558,75.069,75.465
0.40841,74.722,74.54
0.47124,74.445,74.19
0.53407,74.417,74.537
0.5969,74.714,75.11
0.65973,75.16,75.747
0.72257,75.548,76.061
0.7854,75.689,75.672
0.84823,75.446,74.67
0.91106,75.005,73.905
0.97389,74.621,74.237
1.0367,74.541,75.236
1.0996,74.738,75.384
1.1624,74.953,75.054
1.2252,75.069,74.819
1.2881,75.011,74.751
1.3509,74.991,74.8
1.4137,75.089,75.031
1.4765,75.221,75.229
1.5394,75.278,75.189
1.6022,75.061,75.012
1.665,74.752,74.845
1.7279,74.586,74.69
1.7907,74.777,74.507
1.8535,75.253,74.534
1.9164,75.632,74.88
1.9792,75.692,75.415
2.042,75.249,75.85
2.1049,74.674,75.969
2.1677,74.422,75.751
2.2305,74.545,75.151
2.2934,74.996,74.403
2.3562,75.243,74.207
2.419,75.187,74.45
2.4819,74.971,74.642
2.5447,74.776,74.675
2.6075,74.841,75.021
2.6704,75.04,75.419
2.7332,75.202,75.363
2.796,75.167,74.773
2.8588,74.922,74.647
2.9217,74.651,75.072
2.9845,74.495,75.478
3.0473,74.566,75.583
3.1102,74.811,75.438
3.173,75.153,74.983
3.2358,75.506,74.446
3.2987,75.796,74.246
3.3615,75.823,74.592
3.4243,75.476,75.154
3.4872,74.91,75.409
3.55,74.339,75.016
3.6128,74.215,74.882
3.6757,74.466,75.24
3.7385,74.856,75.435
3.8013,75.152,74.875
3.8642,75.22,74.342
3.927,75.136,74.438
3.9898,75.006,75.104
4.0527,74.932,75.783
4.1155,75.01,75.664
4.1783,75.191,75.111
4.2412,75.354,74.744
4.304,75.377,74.697
4.3668,75.131,74.857
4.4296,74.771,75.185
4.4925,74.501,75.256
4.5553,74.513,74.581
4.6181,74.78,74.221
4.681,75.089,74.803
4.7438,75.306,75.671
4.8066,75.328,75.54
4.8695,75.2,74.833
4.9323,75.002,74.636
4.9951,74.814,74.927
5.058,74.709,75.197
5.1208,74.754,74.997
5.1836,74.939,74.641
5.2465,75.18,74.717
5.3093,75.391,75.68
5.3721,75.406,75.945
5.435,75.236,75.036
5.4978,74.997,74.096
5.5606,74.822,74.245
5.6235,74.813,74.72
5.6863,74.857,74.951
5.7491,74.884,75.206
5.8119,74.84,75.732
5.8748,74.858,75.853
5.9376,74.989,75.335
6.0004,75.156,74.596
6.0633,75.267,74.216
6.1261,75.171,74.458
6.1889,74.96,75.029
6.2518,74.776,75.494


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_076.csv <==
x,qOut,qIn
0.031416,75.508,76.124
0.094248,75.158,76.072
0.15708,74.738,75.231
0.21991,74.498,74.589
0.28274,74.647,74.804
0.34558,75.029,75.096
0.40841,75.36,74.96
0.47124,75.5,74.583
0.53407,75.347,74.325
0.5969,75.071,74.431
0.65973,74.868,74.839
0.72257,74.793,75.317
0.7854,74.867,75.297
0.84823,74.891,74.992
0.91106,74.819,74.977
0.97389,74.723,75.112
1.0367,74.694,74.798
1.0996,74.851,74.574
1.1624,75.134,74.928
1.2252,75.43,75.408
1.2881,75.631,75.575
1.3509,75.614,75.29
1.4137,75.391,74.813
1.4765,75.067,74.664
1.5394,74.763,75.141
1.6022,74.613,75.434
1.665,74.573,75.209
1.7279,74.598,74.779
1.7907,74.645,74.768
1.8535,74.768,75.033
1.9164,74.966,75.048
1.9792,75.162,74.815
2.042,75.268,74.535
2.1049,75.174,74.461
2.1677,74.972,74.889
2.2305,74.799,75.892
2.2934,74.787,76.499
2.3562,74.948,75.552
2.419,75.148,74.083
2.4819,75.287,73.443
2.5447,75.282,74.398
2.6075,75.167,75.577
2.6704,75.043,75.849
2.7332,74.972,75.166
2.796,75.005,74.715
2.8588,75.081,75.06
2.9217,75.115,75.239
2.9845,75.072,74.923
3.0473,74.932,74.69
3.1102,74.761,74.942
3.173,74.636,75.118
3.2358,74.619,75.114
3.2987,74.751,75.298
3.3615,75.053,75.439
3.4243,75.396,75.065
3.4872,75.593,74.324
3.55,75.456,73.899
3.6128,74.936,74.47
3.6757,74.448,75.438
3.7385,74.281,75.975
3.8013,74.653,75.747
3.8642,75.197,75.293
3.927,75.531,74.882
3.9898,75.548,74.668
4.0527,75.207,74.612
4.1155,74.872,74.601
4.1783,74.737,74.739
4.2412,74.789,74.987
4.304,74.962,75.077
4.3668,75.099,74.971
4.4296,75.198,74.988
4.4925,75.228,75.253
4.5553,75.156,75.556
4.6181,74.879,75.577
4.681,74.544,75.25
4.7438,74.35,74.54
4.8066,74.481,74.023
4.8695,74.911,74.353
4.9323,75.393,74.984
4.9951,75.72,75.442
5.058,75.712,75.721
5.1208,75.34,75.527
5.1836,74.866,74.841
5.2465,74.526,74.322
5.3093,74.531,74.438
5.3721,74.737,74.862
5.435,74.921,75.305
5.4978,75.018,75.591
5.5606,75.006,75.557
5.6235,75.069,75.077
5.6863,75.23,74.573
5.7491,75.387,74.692
5.8119,75.428,75.276
5.8748,75.165,75.107
5.9376,74.742,74.568
6.0004,74.4,74.54
6.0633,74.376,75.035
6.1261,74.72,74.884
6.1889,75.173,74.567
6.2518,75.504,75.056


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_077.csv <==
x,qOut,qIn
0.031416,74.539,74.234
0.094248,74.871,74.451
0.15708,75.273,75.206
0.21991,75.546,75.734
0.28274,75.509,75.537
0.34558,75.123,75.001
0.40841,74.657,74.648
0.47124,74.353,74.796
0.53407,74.419,75.169
0.5969,74.711,75.122
0.65973,75.004,75.001
0.72257,75.216,75.214
0.7854,75.298,75.377
0.84823,75.371,74.722
0.91106,75.423,74.016
0.97389,75.388,74.174
1.0367,75.197,75.165
1.0996,74.848,75.549
1.1624,74.55,75.322
1.2252,74.445,75.095
1.2881,74.64,75.173
1.3509,74.987,75.053
1.4137,75.286,74.733
1.4765,75.426,74.569
1.5394,75.322,74.723
1.6022,75.074,75.295
1.665,74.878,76.075
1.7279,74.834,76.301
1.7907,75.008,75.07
1.8535,75.21,73.702
1.9164,75.239,73.578
1.9792,75.065,74.66
2.042,74.7,75.981
2.1049,74.452,75.982
2.1677,74.475,74.919
2.2305,74.721,74.026
2.2934,75.101,74.692
2.3562,75.383,75.59
2.419,75.447,75.516
2.4819,75.294,74.876
2.5447,74.951,74.574
2.6075,74.666,74.649
2.6704,74.634,74.718
2.7332,74.85,74.825
2.796,75.272,75.157
2.8588,75.603,75.348
2.9217,75.598,75.184
2.9845,75.258,75.046
3.0473,74.641,75.409
3.1102,74.309,75.724
3.173,74.458,75.492
3.2358,74.895,74.819
3.2987,75.373,74.278
3.3615,75.457,74.233
3.4243,75.223,74.389
3.4872,74.912,74.664
3.55,74.784,75.188
3.6128,74.928,75.584
3.6757,75.065,75.496
3.7385,75.056,75.066
3.8013,74.809,74.827
3.8642,74.635,74.911
3.927,74.691,75.014
3.9898,74.906,75.177
4.0527,75.167,75.436
4.1155,75.287,75.298
4.1783,75.335,74.897
4.2412,75.362,74.772
4.304,75.414,74.96
4.3668,75.318,74.885
4.4296,74.994,74.74
4.4925,74.578,74.876
4.5553,74.251,75.119
4.6181,74.314,74.916
4.681,74.655,74.747
4.7438,75.072,75.13
4.8066,75.373,75.681
4.8695,75.434,75.47
4.9323,75.299,74.851
4.9951,75.085,74.382
5.058,74.917,74.467
5.1208,74.928,74.715
5.1836,75.066,74.952
5.2465,75.219,75.379
5.3093,75.277,75.852
5.3721,75.173,75.565
5.435,74.995,74.794
5.4978,74.84,74.275
5.5606,74.795,74.252
5.6235,74.835,74.518
5.6863,74.881,74.97
5.7491,74.914,75.207
5.8119,74.927,74.999
5.8748,75.013,75.113
5.9376,75.162,75.56
6.0004,75.286,75.714
6.0633,75.291,75.223
6.1261,75.059,74.892
6.1889,74.73,74.878
6.2518,74.496,74.695


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_078.csv <==
x,qOut,qIn
0.031416,75.05,74.875
0.094248,75.475,75.026
0.15708,75.688,75.457
0.21991,75.638,75.559
0.28274,75.284,74.958
0.34558,74.836,74.568
0.40841,74.579,74.732
0.47124,74.573,75.003
0.53407,74.82,74.753
0.5969,74.999,74.802
0.65973,75.029,75.444
0.72257,74.976,75.79
0.7854,74.935,75.277
0.84823,75.026,74.771
0.91106,75.139,74.58
0.97389,75.174,74.602
1.0367,75.043,74.936
1.0996,74.847,75.335
1.1624,74.764,75.361
1.2252,74.841,74.916
1.2881,75.088,74.343
1.3509,75.299,74.475
1.4137,75.341,75.132
1.4765,75.21,75.657
1.5394,74.934,75.387
1.6022,74.719,74.69
1.665,74.678,74.446
1.7279,74.801,75.068
1.7907,75.053,75.948
1.8535,75.285,75.75
1.9164,75.385,74.774
1.9792,75.32,73.807
2.042,75.073,73.76
2.1049,74.824,74.827
2.1677,74.738,75.909
2.2305,74.813,75.868
2.2934,75.015,75.072
2.3562,75.096,75.143
2.419,75.011,75.437
2.4819,74.859,75.095
2.5447,74.76,74.321
2.6075,74.853,74.386
2.6704,75.023,75.027
2.7332,75.158,75.432
2.796,75.155,75.005
2.8588,75.111,74.534
2.9217,75.132,74.568
2.9845,75.175,74.995
3.0473,75.171,75.304
3.1102,74.9,75.085
3.173,74.528,74.803
3.2358,74.304,75.01
3.2987,74.46,75.707
3.3615,74.952,75.935
3.4243,75.462,75.6
3.4872,75.768,74.991
3.55,75.685,74.239
3.6128,75.289,73.926
3.6757,74.871,74.324
3.7385,74.62,75.021
3.8013,74.682,75.551
3.8642,74.856,75.627
3.927,74.974,75.168
3.9898,74.998,74.421
4.0527,74.922,74.308
4.1155,74.859,74.969
4.1783,74.843,75.437
4.2412,74.875,75.306
4.304,74.951,74.962
4.3668,75.062,74.885
4.4296,75.229,74.87
4.4925,75.414,74.912
4.5553,75.578,75.232
4.6181,75.507,75.663
4.681,75.129,75.72
4.7438,74.627,75.312
4.8066,74.233,74.979
4.8695,74.329,74.694
4.9323,74.759,74.155
4.9951,75.233,73.874
5.058,75.471,74.564
5.1208,75.301,75.464
5.1836,74.944,75.779
5.2465,74.654,75.652
5.3093,74.669,75.531
5.3721,74.935,75.114
5.435,75.174,74.465
5.4978,75.253,74.255
5.5606,75.078,74.755
5.6235,74.875,75.205
5.6863,74.851,75.221
5.7491,75.027,74.823
5.8119,75.378,74.491
5.8748,75.619,74.896
5.9376,75.536,75.489
6.0004,75.147,75.506
6.0633,74.524,74.934
6.1261,74.144,74.683
6.1889,74.182,74.792
6.2518,74.536,74.962


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_079.csv <==
x,qOut,qIn
0.031416,74.857,74.564
0.094248,75.155,74.723
0.15708,75.239,75.564
0.21991,75.188,76.464
0.28274,75.104,75.968
0.34558,75.109,74.258
0.40841,75.151,73.195
0.47124,75.172,73.728
0.53407,75.112,75.2
0.5969,75.001,75.875
0.65973,74.919,75.875
0.72257,74.892,75.534
0.7854,74.93,74.959
0.84823,74.952,74.311
0.91106,74.934,74.073
0.97389,74.892,74.6
1.0367,74.854,75.448
1.0996,74.839,75.473
1.1624,74.856,75.106
1.2252,74.934,75.07
1.2881,75.1,75.214
1.3509,75.368,74.931
1.4137,75.513,74.695
1.4765,75.376,74.863
1.5394,74.815,75.211
1.6022,74.212,75.029
1.665,74.068,74.624
1.7279,74.423,74.596
1.7907,75.206,75.15
1.8535,75.801,75.52
1.9164,75.874,75.388
1.9792,75.465,74.896
2.042,74.697,74.64
2.1049,74.293,75.011
2.1677,74.431,75.505
2.2305,74.877,75.622
2.2934,75.341,75.171
2.3562,75.477,74.739
2.419,75.355,74.589
2.4819,75.122,74.648
2.5447,74.932,74.832
2.6075,74.881,75.116
2.6704,74.898,75.286
2.7332,74.923,75.15
2.796,74.899,74.819
2.8588,74.873,74.64
2.9217,74.905,74.646
2.9845,74.992,74.75
3.0473,75.118,74.784
3.1102,75.173,74.943
3.173,75.138,75.219
3.2358,75.072,75.366
3.2987,75.044,75.449
3.3615,75.139,75.32
3.4243,75.248,74.976
3.4872,75.263,74.877
3.55,75.083,74.963
3.6128,74.806,74.847
3.6757,74.657,74.844
3.7385,74.702,75.063
3.8013,74.964,75.132
3.8642,75.175,74.958
3.927,75.185,74.907
3.9898,75.022,75.05
4.0527,74.748,75.339
4.1155,74.601,75.274
4.1783,74.628,74.813
4.2412,74.775,74.47
4.304,74.973,74.746
4.3668,75.143,74.908
4.4296,75.272,74.685
4.4925,75.338,74.566
4.5553,75.321,74.961
4.6181,75.201,75.738
4.681,75.036,76.301
4.7438,74.898,76.002
4.8066,74.853,74.887
4.8695,74.898,74.366
4.9323,74.967,74.479
4.9951,75.023,74.513
5.058,75.039,74.298
5.1208,75.055,74.712
5.1836,75.088,75.394
5.2465,75.113,75.49
5.3093,75.1,74.962
5.3721,74.992,74.808
5.435,74.821,75.043
5.4978,74.655,75.441
5.5606,74.568,75.603
5.6235,74.608,75.016
5.6863,74.771,74.329
5.7491,75.031,74.555
5.8119,75.359,75.58
5.8748,75.679,75.479
5.9376,75.785,74.592
6.0004,75.581,74.249
6.0633,74.999,74.911
6.1261,74.427,75.281
6.1889,74.233,75.152
6.2518,74.408,74.87


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_080.csv <==
x,qOut,qIn
0.031416,75.822,75.162
0.094248,75.454,74.98
0.15708,74.957,74.569
0.21991,74.59,74.253
0.28274,74.584,74.307
0.34558,74.842,74.681
0.40841,75.118,75.262
0.47124,75.276,75.697
0.53407,75.219,75.42
0.5969,75.015,75.116
0.65973,74.774,75.318
0.72257,74.596,75.635
0.7854,74.57,75.24
0.84823,74.701,74.468
0.91106,74.923,74.234
0.97389,75.163,74.62
1.0367,75.358,74.85
1.0996,75.474,74.675
1.1624,75.454,74.732
1.2252,75.279,75.096
1.2881,74.937,75.411
1.3509,74.572,75.44
1.4137,74.377,75.242
1.4765,74.41,74.782
1.5394,74.686,74.559
1.6022,75.015,75.007
1.665,75.29,75.433
1.7279,75.471,75.292
1.7907,75.537,74.723
1.8535,75.505,74.551
1.9164,75.36,74.905
1.9792,75.122,75.581
2.042,74.819,75.718
2.1049,74.577,75.005
2.1677,74.485,74.45
2.2305,74.544,74.599
2.2934,74.732,74.952
2.3562,74.944,74.956
2.419,75.122,74.972
2.4819,75.233,75.046
2.5447,75.254,75.005
2.6075,75.181,74.733
2.6704,75.063,74.615
2.7332,74.96,75.003
2.796,74.93,75.562
2.8588,74.968,75.57
2.9217,75.003,75.245
2.9845,75.012,74.788
3.0473,74.98,74.35
3.1102,75.011,74.681
3.173,75.115,75.623
3.2358,75.214,76.173
3.2987,75.22,75.271
3.3615,75.04,74.072
3.4243,74.824,73.921
3.4872,74.706,74.799
3.55,74.803,75.677
3.6128,74.978,75.667
3.6757,75.044,75.097
3.7385,74.986,74.343
3.8013,74.822,74.07
3.8642,74.808,74.595
3.927,74.976,75.322
3.9898,75.206,75.656
4.0527,75.361,75.414
4.1155,75.26,75.152
4.1783,75.029,75.004
4.2412,74.847,74.838
4.304,74.889,74.511
4.3668,75.131,74.476
4.4296,75.302,74.902
4.4925,75.267,75.467
4.5553,74.929,75.783
4.6181,74.635,75.481
4.681,74.645,74.748
4.7438,74.892,74.146
4.8066,75.248,74.114
4.8695,75.244,74.508
4.9323,74.915,75.157
4.9951,74.54,75.908
5.058,74.426,76.27
5.1208,74.763,75.573
5.1836,75.244,74.541
5.2465,75.594,74.336
5.3093,75.569,75.092
5.3721,75.185,75.102
5.435,74.744,74.597
5.4978,74.481,74.668
5.5606,74.584,75.507
5.6235,74.926,75.63
5.6863,75.28,75.001
5.7491,75.477,74.35
5.8119,75.371,74.385
5.8748,74.94,74.781
5.9376,74.468,74.99
6.0004,74.219,74.931
6.0633,74.413,75.086
6.1261,74.92,75.5
6.1889,75.454,75.607
6.2518,75.812,75.352


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_081.csv <==
x,qOut,qIn
0.031416,74.813,74.436
0.094248,74.688,74.859
0.15708,74.71,75.368
0.21991,74.853,75.627
0.28274,75.08,75.46
0.34558,75.199,75.033
0.40841,75.11,74.662
0.47124,74.889,74.581
0.53407,74.642,74.59
0.5969,74.61,74.786
0.65973,74.743,75.33
0.72257,74.923,75.699
0.7854,75.029,75.176
0.84823,75.088,74.657
0.91106,75.189,74.813
0.97389,75.302,75.153
1.0367,75.376,74.998
1.0996,75.202,74.764
1.1624,74.876,74.787
1.2252,74.616,74.912
1.2881,74.637,75.035
1.3509,74.979,74.825
1.4137,75.352,74.517
1.4765,75.537,74.772
1.5394,75.346,75.638
1.6022,74.925,75.909
1.665,74.609,75.484
1.7279,74.545,74.881
1.7907,74.818,74.486
1.8535,75.144,74.347
1.9164,75.333,74.493
1.9792,75.344,74.754
2.042,75.168,74.703
2.1049,74.971,74.995
2.1677,74.861,75.818
2.2305,74.849,76.26
2.2934,74.922,75.471
2.3562,74.948,74.611
2.419,74.89,74.464
2.4819,74.794,74.686
2.5447,74.715,74.607
2.6075,74.768,74.623
2.6704,74.962,75.116
2.7332,75.222,75.635
2.796,75.47,75.241
2.8588,75.51,74.302
2.9217,75.261,74.071
2.9845,74.841,74.964
3.0473,74.408,76.207
3.1102,74.295,76.115
3.173,74.487,75.147
3.2358,74.843,74.427
3.2987,75.211,74.35
3.3615,75.505,74.394
3.4243,75.66,74.669
3.4872,75.609,75.155
3.55,75.291,75.377
3.6128,74.82,75.135
3.6757,74.512,74.924
3.7385,74.49,75.013
3.8013,74.818,75.208
3.8642,75.139,75.251
3.927,75.213,75.259
3.9898,75.056,75.185
4.0527,74.736,74.939
4.1155,74.639,74.681
4.1783,74.856,74.593
4.2412,75.236,74.799
4.304,75.6,75.477
4.3668,75.57,75.754
4.4296,75.159,75.13
4.4925,74.641,74.092
4.5553,74.329,73.712
4.6181,74.505,74.542
4.681,74.9,75.592
4.7438,75.251,75.822
4.8066,75.329,75.215
4.8695,75.196,75.098
4.9323,75.069,75.378
4.9951,75.04,75.505
5.058,75.172,75.265
5.1208,75.255,74.808
5.1836,75.176,74.358
5.2465,74.984,74.35
5.3093,74.763,75.045
5.3721,74.76,75.595
5.435,74.946,75.477
5.4978,75.157,74.843
5.5606,75.221,74.363
5.6235,74.965,74.499
5.6863,74.589,74.845
5.7491,74.337,75.105
5.8119,74.433,75.112
5.8748,74.823,74.792
5.9376,75.256,74.634
6.0004,75.576,75.233
6.0633,75.654,76.011
6.1261,75.535,75.644
6.1889,75.302,74.809
6.2518,75.037,74.332


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_082.csv <==
x,qOut,qIn
0.031416,74.333,75.153
0.094248,74.758,75.262
0.15708,75.254,75.44
0.21991,75.649,75.33
0.28274,75.804,74.917
0.34558,75.671,74.717
0.40841,75.323,74.738
0.47124,74.911,74.771
0.53407,74.592,74.685
0.5969,74.474,74.894
0.65973,74.514,75.26
0.72257,74.66,75.233
0.7854,74.864,74.821
0.84823,75.087,74.996
0.91106,75.223,75.53
0.97389,75.218,75.657
1.0367,75.035,74.809
1.0996,74.836,74.015
1.1624,74.8,74.181
1.2252,74.935,75.261
1.2881,75.218,76.31
1.3509,75.399,76.093
1.4137,75.365,75.059
1.4765,75.158,74.157
1.5394,74.852,74.281
1.6022,74.679,74.909
1.665,74.678,75.196
1.7279,74.783,74.899
1.7907,74.916,74.392
1.8535,75.003,74.372
1.9164,75.08,74.837
1.9792,75.16,75.572
2.042,75.253,75.862
2.1049,75.26,75.438
2.1677,75.108,75.015
2.2305,74.861,74.966
2.2934,74.608,74.912
2.3562,74.617,74.581
2.419,74.907,74.561
2.4819,75.309,75.095
2.5447,75.638,75.568
2.6075,75.576,75.015
2.6704,75.185,74.352
2.7332,74.723,74.69
2.796,74.476,75.638
2.8588,74.577,75.631
2.9217,74.748,75.178
2.9845,74.842,74.968
3.0473,74.76,74.917
3.1102,74.779,74.685
3.173,75.01,74.59
3.2358,75.339,74.648
3.2987,75.62,74.642
3.3615,75.553,74.989
3.4243,75.213,75.622
3.4872,74.827,75.683
3.55,74.639,74.613
3.6128,74.757,73.995
3.6757,74.957,74.419
3.7385,75.091,75.16
3.8013,75.04,75.525
3.8642,74.94,75.668
3.927,74.936,75.597
3.9898,75.046,75.157
4.0527,75.263,74.593
4.1155,75.388,74.421
4.1783,75.3,74.703
4.2412,75.038,75.362
4.304,74.674,75.666
4.3668,74.496,75.062
4.4296,74.583,74.484
4.4925,74.84,74.627
4.5553,75.15,74.982
4.6181,75.289,74.83
4.681,75.185,74.808
4.7438,74.917,75.243
4.8066,74.593,75.814
4.8695,74.512,75.685
4.9323,74.734,74.978
4.9951,75.126,74.146
5.058,75.533,73.905
5.1208,75.642,74.436
5.1836,75.403,75.13
5.2465,74.996,75.617
5.3093,74.644,75.84
5.3721,74.679,75.703
5.435,74.958,75.269
5.4978,75.242,74.862
5.5606,75.299,74.803
5.6235,75.062,74.897
5.6863,74.761,74.775
5.7491,74.584,74.364
5.8119,74.688,74.222
5.8748,74.998,74.868
5.9376,75.326,75.554
6.0004,75.514,75.58
6.0633,75.423,74.973
6.1261,75.008,74.616
6.1889,74.523,74.695
6.2518,74.223,75.023


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_083.csv <==
x,qOut,qIn
0.031416,74.92,74.506
0.094248,74.842,74.388
0.15708,74.866,74.682
0.21991,74.968,75.018
0.28274,75.099,75.405
0.34558,75.113,75.386
0.40841,75.024,74.9
0.47124,74.901,74.783
0.53407,74.825,75.432
0.5969,74.835,75.645
0.65973,74.877,75.237
0.72257,74.925,74.775
0.7854,74.962,74.69
0.84823,75.047,74.82
0.91106,75.17,74.935
0.97389,75.265,74.93
1.0367,75.265,74.918
1.0996,75.099,75.203
1.1624,74.856,75.437
1.2252,74.653,75.17
1.2881,74.601,74.634
1.3509,74.711,74.553
1.4137,74.893,74.76
1.4765,75.069,75.036
1.5394,75.174,75.351
1.6022,75.203,75.307
1.665,75.202,74.854
1.7279,75.201,74.533
1.7907,75.226,74.616
1.8535,75.217,74.837
1.9164,75.112,75.231
1.9792,74.942,75.736
2.042,74.757,75.807
2.1049,74.726,75.177
2.1677,74.859,74.577
2.2305,75.061,74.621
2.2934,75.229,75.064
2.3562,75.223,75.01
2.419,75.068,74.821
2.4819,74.867,74.898
2.5447,74.727,74.888
2.6075,74.768,74.629
2.6704,74.931,74.658
2.7332,75.1,74.977
2.796,75.158,75.047
2.8588,75.013,75.126
2.9217,74.794,75.622
2.9845,74.658,76.04
3.0473,74.75,75.499
3.1102,75.058,74.183
3.173,75.384,73.319
3.2358,75.57,73.803
3.2987,75.481,75.647
3.3615,75.172,76.651
3.4243,74.873,76.061
3.4872,74.719,74.629
3.55,74.809,74.031
3.6128,74.95,74.594
3.6757,74.983,75.112
3.7385,74.899,75.115
3.8013,74.72,75.028
3.8642,74.644,75.255
3.927,74.746,75.351
3.9898,74.996,75.204
4.0527,75.343,75.265
4.1155,75.593,75.347
4.1783,75.522,74.841
4.2412,75.127,73.973
4.304,74.457,73.771
4.3668,74.085,74.478
4.4296,74.258,75.243
4.4925,74.809,75.697
4.5553,75.511,75.767
4.6181,75.85,75.654
4.681,75.67,75.417
4.7438,75.154,75.009
4.8066,74.555,74.618
4.8695,74.442,74.767
4.9323,74.733,75.131
4.9951,75.152,75.203
5.058,75.416,74.986
5.1208,75.443,74.755
5.1836,75.355,74.601
5.2465,75.191,74.792
5.3093,74.968,75.378
5.3721,74.604,75.455
5.435,74.271,74.921
5.4978,74.145,74.486
5.5606,74.373,74.841
5.6235,74.843,75.242
5.6863,75.335,75.116
5.7491,75.699,74.662
5.8119,75.812,74.573
5.8748,75.636,75.063
5.9376,75.293,75.446
6.0004,74.958,75.342
6.0633,74.804,74.981
6.1261,74.863,75.033
6.1889,74.963,75.234
6.2518,75.007,75.07


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_084.csv <==
x,qOut,qIn
0.031416,74.938,75.161
0.094248,75.221,74.66
0.15708,75.371,74.387
0.21991,75.304,74.462
0.28274,74.977,74.816
0.34558,74.744,75.008
0.40841,74.762,75.065
0.47124,74.906,75.223
0.53407,75.006,75.338
0.5969,74.773,75.104
0.65973,74.441,74.867
0.72257,74.278,74.927
0.7854,74.521,75.121
0.84823,75.047,74.945
0.91106,75.551,74.616
0.97389,75.853,74.601
1.0367,75.812,75.365
1.0996,75.507,75.709
1.1624,75.135,75.138
1.2252,74.83,74.52
1.2881,74.698,74.705
1.3509,74.642,75.111
1.4137,74.629,75.271
1.4765,74.681,75.24
1.5394,74.826,75.077
1.6022,75.043,74.839
1.665,75.218,74.703
1.7279,75.289,74.756
1.7907,75.217,74.697
1.8535,75.082,74.764
1.9164,74.955,75.283
1.9792,74.866,75.808
2.042,74.832,75.356
2.1049,74.852,74.478
2.1677,74.936,74.361
2.2305,75.051,75.068
2.2934,75.158,75.597
2.3562,75.152,75.128
2.419,75.047,74.484
2.4819,74.93,74.426
2.5447,74.894,74.895
2.6075,75.006,75.134
2.6704,75.137,75.312
2.7332,75.177,75.548
2.796,75.027,75.356
2.8588,74.783,74.855
2.9217,74.647,74.678
2.9845,74.691,74.737
3.0473,74.944,74.641
3.1102,75.201,74.824
3.173,75.315,75.429
3.2358,75.27,75.812
3.2987,75.073,75.233
3.3615,74.917,74.401
3.4243,74.884,74.208
3.4872,74.931,74.761
3.55,74.991,75.649
3.6128,74.922,75.804
3.6757,74.803,75.268
3.7385,74.751,74.805
3.8013,74.878,74.984
3.8642,75.164,74.866
3.927,75.401,74.296
3.9898,75.449,74.032
4.0527,75.197,74.559
4.1155,74.825,75.288
4.1783,74.616,75.793
4.2412,74.655,75.92
4.304,74.969,75.553
4.3668,75.268,74.863
4.4296,75.358,74.316
4.4925,75.224,74.251
4.5553,74.889,74.531
4.6181,74.655,74.763
4.681,74.694,74.992
4.7438,74.956,75.327
4.8066,75.355,75.871
4.8695,75.562,75.794
4.9323,75.423,74.964
4.9951,75.018,74.205
5.058,74.48,74.505
5.1208,74.224,75.402
5.1836,74.315,75.889
5.2465,74.637,75.571
5.3093,75.05,74.891
5.3721,75.428,74.537
5.435,75.664,74.44
5.4978,75.65,74.745
5.5606,75.284,75.498
5.6235,74.703,75.545
5.6863,74.302,74.707
5.7491,74.248,73.854
5.8119,74.623,73.878
5.8748,75.082,74.773
5.9376,75.42,75.82
6.0004,75.561,76.247
6.0633,75.455,75.534
6.1261,75.174,74.9
6.1889,74.903,75.014
6.2518,74.785,75.367


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_085.csv <==
x,qOut,qIn
0.031416,75.442,74.261
0.094248,74.906,74.292
0.15708,74.567,74.634
0.21991,74.51,75.044
0.28274,74.745,75.465
0.34558,74.863,75.523
0.40841,74.815,75.129
0.47124,74.742,74.601
0.53407,74.803,74.621
0.5969,75.127,75.183
0.65973,75.498,75.423
0.72257,75.702,75.028
0.7854,75.54,74.788
0.84823,75.077,75.194
0.91106,74.698,75.469
0.97389,74.596,75.296
1.0367,74.897,74.947
1.0996,75.177,74.773
1.1624,75.148,74.639
1.2252,74.876,74.667
1.2881,74.492,75.01
1.3509,74.471,75.065
1.4137,74.776,74.769
1.4765,75.174,74.688
1.5394,75.42,75.227
1.6022,75.33,75.618
1.665,75.071,75.451
1.7279,74.835,74.967
1.7907,74.804,74.706
1.8535,74.946,74.857
1.9164,75.105,75.069
1.9792,75.209,75.164
2.042,75.208,75.263
2.1049,75.183,74.992
2.1677,75.139,74.331
2.2305,75.062,74.07
2.2934,74.932,74.944
2.3562,74.792,75.66
2.419,74.718,75.492
2.4819,74.729,75.008
2.5447,74.825,75.049
2.6075,74.928,75.336
2.6704,75.024,75.311
2.7332,75.117,74.926
2.796,75.21,74.451
2.8588,75.25,74.56
2.9217,75.192,75.1
2.9845,75.075,75.521
3.0473,74.953,75.395
3.1102,74.95,74.991
3.173,75.002,74.766
3.2358,75.01,74.881
3.2987,74.873,75.027
3.3615,74.658,75.277
3.4243,74.566,75.557
3.4872,74.661,75.173
3.55,74.971,74.194
3.6128,75.279,74.198
3.6757,75.443,74.821
3.7385,75.434,74.954
3.8013,75.249,74.685
3.8642,75.023,75.131
3.927,74.849,75.76
3.9898,74.772,75.831
4.0527,74.817,75.006
4.1155,74.952,74.165
4.1783,75.108,74.045
4.2412,75.215,74.819
4.304,75.203,75.67
4.3668,75.084,75.522
4.4296,74.991,75.133
4.4925,74.991,75.283
4.5553,75.129,75.674
4.6181,75.21,75.08
4.681,75.08,74.037
4.7438,74.795,73.589
4.8066,74.456,74.433
4.8695,74.388,75.556
4.9323,74.601,76.082
4.9951,74.96,75.914
5.058,75.314,75.385
5.1208,75.484,74.886
5.1836,75.399,74.563
5.2465,75.116,74.539
5.3093,74.712,74.682
5.3721,74.484,74.872
5.435,74.564,75.005
5.4978,74.882,74.829
5.5606,75.334,74.425
5.6235,75.656,74.662
5.6863,75.662,75.471
5.7491,75.341,76.141
5.8119,74.725,76.029
5.8748,74.241,75.234
5.9376,74.153,74.366
6.0004,74.428,74.077
6.0633,74.966,74.752
6.1261,75.483,75.542
6.1889,75.8,75.668
6.2518,75.815,74.984


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_086.csv <==
x,qOut,qIn
0.031416,74.762,75.1
0.094248,74.496,75.188
0.15708,74.492,75.113
0.21991,74.76,74.938
0.28274,75.254,74.996
0.34558,75.559,75.04
0.40841,75.453,74.885
0.47124,75.044,74.905
0.53407,74.508,75.318
0.5969,74.411,75.709
0.65973,74.776,75.696
0.72257,75.33,75.04
0.7854,75.783,74.091
0.84823,75.725,74
0.91106,75.234,74.598
0.97389,74.639,75.205
1.0367,74.31,75.374
1.0996,74.494,75.387
1.1624,74.884,75.336
1.2252,75.222,75.057
1.2881,75.294,74.625
1.3509,75.174,74.586
1.4137,75.011,74.804
1.4765,74.887,74.927
1.5394,74.864,74.936
1.6022,74.927,75.218
1.665,75.079,75.581
1.7279,75.268,75.603
1.7907,75.442,75.32
1.8535,75.391,75.107
1.9164,75.065,74.731
1.9792,74.636,74.198
2.042,74.313,74.243
2.1049,74.405,74.68
2.1677,74.785,74.793
2.2305,75.224,74.8
2.2934,75.502,75.261
2.3562,75.463,75.72
2.419,75.188,75.646
2.4819,74.847,75.241
2.5447,74.62,75.117
2.6075,74.626,75.188
2.6704,74.78,74.962
2.7332,74.997,74.515
2.796,75.199,74.443
2.8588,75.387,74.816
2.9217,75.495,75.183
2.9845,75.449,75.486
3.0473,75.175,75.528
3.1102,74.742,75.058
3.173,74.395,74.617
3.2358,74.265,74.812
3.2987,74.436,75.468
3.3615,74.717,75.504
3.4243,74.982,74.98
3.4872,75.199,74.346
3.55,75.353,74.139
3.6128,75.476,74.782
3.6757,75.506,75.613
3.7385,75.405,75.606
3.8013,75.143,74.597
3.8642,74.824,74.097
3.927,74.621,74.478
3.9898,74.597,75.378
4.0527,74.787,75.915
4.1155,75.042,75.357
4.1783,75.235,74.614
4.2412,75.314,74.822
4.304,75.246,75.662
4.3668,75.132,75.149
4.4296,75.062,74.166
4.4925,75.039,74.298
4.5553,75.043,75.479
4.6181,74.943,75.704
4.681,74.79,75.168
4.7438,74.689,74.675
4.8066,74.747,74.716
4.8695,74.932,75.075
4.9323,75.045,75.362
4.9951,75.015,75.285
5.058,74.806,75.077
5.1208,74.694,74.791
5.1836,74.817,74.334
5.2465,75.095,74.173
5.3093,75.412,74.826
5.3721,75.48,75.751
5.435,75.293,76.083
5.4978,74.994,75.447
5.5606,74.747,74.395
5.6235,74.728,74.083
5.6863,74.858,74.425
5.7491,75.03,75.17
5.8119,75.146,76.038
5.8748,75.16,76.123
5.9376,75.105,75.358
6.0004,75.038,74.475
6.0633,75.018,74.216
6.1261,75.084,74.496
6.1889,75.119,74.855
6.2518,75.036,75.027


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_087.csv <==
x,qOut,qIn
0.031416,75.34,74.33
0.094248,75.32,73.9
0.15708,75.025,74.823
0.21991,74.659,76.05
0.28274,74.438,76.235
0.34558,74.531,75.565
0.40841,74.84,74.903
0.47124,75.216,74.594
0.53407,75.517,74.469
0.5969,75.594,74.303
0.65973,75.425,74.441
0.72257,75.12,74.982
0.7854,74.809,75.313
0.84823,74.72,75.058
0.91106,74.828,74.949
0.97389,75.01,75.345
1.0367,75.136,75.737
1.0996,75.085,75.209
1.1624,74.899,74.278
1.2252,74.697,73.839
1.2881,74.604,74.59
1.3509,74.772,75.562
1.4137,75.15,75.867
1.4765,75.557,75.422
1.5394,75.809,74.849
1.6022,75.6,74.978
1.665,75.042,75.39
1.7279,74.467,75.431
1.7907,74.232,74.871
1.8535,74.459,74.428
1.9164,74.825,74.323
1.9792,75.134,74.517
2.042,75.24,75.124
2.1049,75.292,75.512
2.1677,75.304,75.313
2.2305,75.224,74.943
2.2934,74.989,74.87
2.3562,74.658,74.751
2.419,74.477,74.568
2.4819,74.539,74.79
2.5447,74.891,75.579
2.6075,75.276,75.855
2.6704,75.511,75.379
2.7332,75.554,74.737
2.796,75.391,74.602
2.8588,75.182,74.756
2.9217,74.991,74.897
2.9845,74.823,75.104
3.0473,74.669,75.199
3.1102,74.566,75.143
3.173,74.621,75.154
3.2358,74.825,75.077
3.2987,75.144,74.74
3.3615,75.325,74.656
3.4243,75.241,74.868
3.4872,74.982,74.98
3.55,74.673,74.748
3.6128,74.638,74.589
3.6757,74.869,74.765
3.7385,75.203,75.164
3.8013,75.468,75.499
3.8642,75.459,75.681
3.927,75.214,75.671
3.9898,74.893,75.314
4.0527,74.671,74.478
4.1155,74.722,74.139
4.1783,74.94,74.765
4.2412,75.173,75.645
4.304,75.277,75.408
4.3668,75.2,74.462
4.4296,75.037,74.057
4.4925,74.877,74.478
4.5553,74.802,75.457
4.6181,74.787,75.996
4.681,74.771,75.788
4.7438,74.751,75.092
4.8066,74.734,74.613
4.8695,74.814,74.534
4.9323,75.016,74.551
4.9951,75.276,74.737
5.058,75.523,75.121
5.1208,75.56,75.303
5.1836,75.347,75.256
5.2465,75.018,75.129
5.3093,74.734,74.659
5.3721,74.736,74.134
5.435,74.878,74.293
5.4978,74.981,75.154
5.5606,74.875,75.77
5.6235,74.673,75.588
5.6863,74.648,75.28
5.7491,74.86,75.102
5.8119,75.316,74.899
5.8748,75.638,74.8
5.9376,75.574,74.929
6.0004,75.19,74.962
6.0633,74.616,74.695
6.1261,74.403,74.885
6.1889,74.608,75.455
6.2518,75.005,75.471


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_088.csv <==
x,qOut,qIn
0.031416,75.563,75.128
0.094248,75.572,74.916
0.15708,75.431,75.046
0.21991,75.244,75.102
0.28274,75.11,74.496
0.34558,74.995,74.295
0.40841,74.88,74.93
0.47124,74.801,75.563
0.53407,74.809,75.671
0.5969,74.954,75.779
0.65973,75.101,75.69
0.72257,75.139,74.966
0.7854,74.968,74.091
0.84823,74.707,74.156
0.91106,74.574,74.723
0.97389,74.633,75.174
1.0367,74.904,75.22
1.0996,75.174,75.061
1.1624,75.325,74.867
1.2252,75.33,74.747
1.2881,75.187,74.882
1.3509,74.978,75.072
1.4137,74.775,75.005
1.4765,74.644,74.864
1.5394,74.639,75.274
1.6022,74.805,75.697
1.665,75.117,75.436
1.7279,75.461,74.772
1.7907,75.722,74.526
1.8535,75.636,74.813
1.9164,75.206,75.075
1.9792,74.677,75.126
2.042,74.335,75.082
2.1049,74.461,75.002
2.1677,74.82,74.837
2.2305,75.156,74.796
2.2934,75.242,74.967
2.3562,75.089,74.974
2.419,74.882,74.952
2.4819,74.751,75.324
2.5447,74.799,76.063
2.6075,74.953,75.916
2.6704,75.127,74.832
2.7332,75.262,73.703
2.796,75.316,73.71
2.8588,75.254,74.81
2.9217,75.092,75.77
2.9845,74.906,75.721
3.0473,74.781,74.924
3.1102,74.822,74.611
3.173,74.964,74.759
3.2358,75.097,75.13
3.2987,75.113,75.28
3.3615,74.976,75.025
3.4243,74.811,74.896
3.4872,74.735,75.175
3.55,74.843,75.219
3.6128,75.121,74.607
3.6757,75.422,74.194
3.7385,75.58,74.561
3.8013,75.439,75.659
3.8642,74.954,76.032
3.927,74.458,75.438
3.9898,74.227,74.633
4.0527,74.482,74.441
4.1155,74.983,74.666
4.1783,75.366,74.863
4.2412,75.481,74.97
4.304,75.224,75.267
4.3668,74.898,75.355
4.4296,74.778,74.97
4.4925,74.879,74.689
4.5553,75.165,75.254
4.6181,75.285,76.013
4.681,75.152,75.987
4.7438,74.878,74.894
4.8066,74.608,73.543
4.8695,74.594,73.663
4.9323,74.813,74.688
4.9951,75.13,75.385
5.058,75.411,75.312
5.1208,75.449,75.325
5.1836,75.222,75.419
5.2465,74.879,75.303
5.3093,74.597,75.103
5.3721,74.633,75.195
5.435,74.864,75.233
5.4978,75.108,74.874
5.5606,75.185,74.38
5.6235,75.127,74.639
5.6863,75.131,75.263
5.7491,75.23,75.479
5.8119,75.43,75.148
5.8748,75.366,74.765
5.9376,74.956,74.455
6.0004,74.432,74.483
6.0633,74.09,74.84
6.1261,74.282,75.087
6.1889,74.771,75.244
6.2518,75.282,75.35


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_089.csv <==
x,qOut,qIn
0.031416,74.964,75.07
0.094248,74.991,74.764
0.15708,75.121,74.598
0.21991,75.22,74.536
0.28274,75.154,74.898
0.34558,74.949,75.213
0.40841,74.794,75.085
0.47124,74.766,74.952
0.53407,74.909,75.145
0.5969,75.028,75.197
0.65973,75.03,75.057
0.72257,74.954,74.949
0.7854,74.86,74.788
0.84823,74.887,74.698
0.91106,75.014,74.869
0.97389,75.174,75.118
1.0367,75.298,75.339
1.0996,75.33,75.312
1.1624,75.255,74.913
1.2252,75.096,74.449
1.2881,74.88,74.633
1.3509,74.71,75.23
1.4137,74.664,75.469
1.4765,74.741,75.231
1.5394,74.917,75.017
1.6022,75.078,74.99
1.665,75.169,74.848
1.7279,75.183,74.732
1.7907,75.124,74.753
1.8535,75.031,74.749
1.9164,74.928,74.802
1.9792,74.849,75.031
2.042,74.826,75.39
2.1049,74.901,75.629
2.1677,75.032,75.544
2.2305,75.14,75.002
2.2934,75.145,74.279
2.3562,75.003,74.381
2.419,74.84,75.099
2.4819,74.765,75.585
2.5447,74.874,75.534
2.6075,75.094,75.531
2.6704,75.259,75.354
2.7332,75.285,74.626
2.796,75.112,73.807
2.8588,74.87,74.145
2.9217,74.696,75.016
2.9845,74.639,75.333
3.0473,74.719,74.943
3.1102,74.866,75.12
3.173,75.063,75.791
3.2358,75.264,76.193
3.2987,75.422,75.416
3.3615,75.382,73.976
3.4243,75.124,73.253
3.4872,74.801,74.029
3.55,74.588,75.717
3.6128,74.733,75.949
3.6757,75.112,74.983
3.7385,75.488,74.283
3.8013,75.628,74.699
3.8642,75.325,75.447
3.927,74.787,75.985
3.9898,74.32,76.008
4.0527,74.224,75.38
4.1155,74.493,74.744
4.1783,74.886,74.449
4.2412,75.265,74.344
4.304,75.529,74.223
4.3668,75.655,74.683
4.4296,75.503,75.597
4.4925,75.096,75.966
4.5553,74.493,75.038
4.6181,74.175,74.261
4.681,74.315,74.349
4.7438,74.739,74.798
4.8066,75.224,74.996
4.8695,75.365,75.224
4.9323,75.208,75.524
4.9951,74.983,75.361
5.058,74.934,74.599
5.1208,75.249,74.573
5.1836,75.619,75.286
5.2465,75.748,75.753
5.3093,75.357,75.257
5.3721,74.662,74.682
5.435,74.236,74.609
5.4978,74.267,74.864
5.5606,74.819,74.978
5.6235,75.315,74.988
5.6863,75.471,75.047
5.7491,75.295,74.98
5.8119,74.852,74.781
5.8748,74.552,74.805
5.9376,74.561,75.029
6.0004,74.804,75.241
6.0633,75.161,75.17
6.1261,75.341,75.121
6.1889,75.297,75.312
6.2518,75.13,75.396


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_090.csv <==
x,qOut,qIn
0.031416,74.874,74.605
0.094248,75.184,74.976
0.15708,75.317,74.983
0.21991,75.226,75.2
0.28274,74.894,75.321
0.34558,74.557,75.226
0.40841,74.427,75.363
0.47124,74.532,75.362
0.53407,74.861,74.604
0.5969,75.155,73.934
0.65973,75.281,74.107
0.72257,75.255,74.978
0.7854,75.122,76.04
0.84823,75.126,76.184
0.91106,75.284,75.422
0.97389,75.445,74.569
1.0367,75.438,74.554
1.0996,75.065,74.723
1.1624,74.599,74.52
1.2252,74.316,74.462
1.2881,74.461,75.298
1.3509,74.875,75.987
1.4137,75.271,75.709
1.4765,75.512,74.839
1.5394,75.505,74.234
1.6022,75.298,74.513
1.665,74.951,75.131
1.7279,74.592,75.309
1.7907,74.354,74.731
1.8535,74.419,74.539
1.9164,74.772,74.985
1.9792,75.251,75.478
2.042,75.694,75.215
2.1049,75.77,74.689
2.1677,75.404,74.714
2.2305,74.828,75.264
2.2934,74.332,75.568
2.3562,74.357,75.249
2.419,74.743,74.883
2.4819,75.211,74.756
2.5447,75.5,74.707
2.6075,75.473,74.568
2.6704,75.217,74.641
2.7332,74.892,75.017
2.796,74.664,75.346
2.8588,74.667,75.277
2.9217,74.811,75.121
2.9845,74.979,75.128
3.0473,75.061,75.273
3.1102,75.044,75.396
3.173,75.001,75.378
3.2358,74.978,74.981
3.2987,75.01,74.196
3.3615,75.069,73.97
3.4243,75.139,74.53
3.4872,75.196,75.314
3.55,75.215,75.55
3.6128,75.118,75.319
3.6757,74.914,75.054
3.7385,74.702,74.793
3.8013,74.592,74.577
3.8642,74.694,75.006
3.927,74.907,75.733
3.9898,75.118,75.803
4.0527,75.223,74.839
4.1155,75.248,74.189
4.1783,75.276,74.359
4.2412,75.307,74.898
4.304,75.328,75.092
4.3668,75.167,75.148
4.4296,74.84,75.207
4.4925,74.506,74.951
4.5553,74.347,74.641
4.6181,74.532,75.029
4.681,74.901,75.673
4.7438,75.253,75.835
4.8066,75.4,75.164
4.8695,75.262,74.666
4.9323,75.024,74.661
4.9951,74.869,74.758
5.058,74.963,74.698
5.1208,75.201,74.83
5.1836,75.311,75.148
5.2465,75.201,75.394
5.3093,74.829,75.379
5.3721,74.561,74.963
5.435,74.583,74.384
5.4978,74.812,74.148
5.5606,75.115,74.491
5.6235,75.193,75.019
5.6863,75.096,75.464
5.7491,74.975,75.56
5.8119,74.99,75.024
5.8748,75.2,74.613
5.9376,75.402,74.912
6.0004,75.443,75.747
6.0633,75.19,76.281
6.1261,74.803,75.508
6.1889,74.568,74.254
6.2518,74.579,73.849


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_091.csv <==
x,qOut,qIn
0.031416,75.901,75.229
0.094248,75.571,75.038
0.15708,74.834,74.803
0.21991,74.177,74.729
0.28274,74.096,74.808
0.34558,74.609,75.16
0.40841,75.229,75.637
0.47124,75.68,75.61
0.53407,75.759,74.835
0.5969,75.606,74.369
0.65973,75.358,74.512
0.72257,75.105,75.025
0.7854,74.915,75.533
0.84823,74.773,75.247
0.91106,74.695,74.536
0.97389,74.697,74.375
1.0367,74.795,75.003
1.0996,74.962,75.223
1.1624,75.107,74.94
1.2252,75.165,74.727
1.2881,75.082,75.054
1.3509,74.922,75.282
1.4137,74.833,75.184
1.4765,74.877,75.127
1.5394,75.087,75.257
1.6022,75.285,75.149
1.665,75.309,74.87
1.7279,75.159,74.771
1.7907,74.87,75.135
1.8535,74.722,75.537
1.9164,74.784,75.407
1.9792,74.951,74.538
2.042,75.094,73.65
2.1049,75.038,74.155
2.1677,74.881,75.28
2.2305,74.752,75.706
2.2934,74.77,75.27
2.3562,74.902,75.28
2.419,75.028,75.56
2.4819,75.105,75.532
2.5447,75.112,74.998
2.6075,75.134,74.611
2.6704,75.16,74.567
2.7332,75.161,74.718
2.796,75.103,74.836
2.8588,75.042,74.96
2.9217,75.054,75.148
2.9845,75.106,75.23
3.0473,75.145,74.957
3.1102,74.974,74.849
3.173,74.657,75.143
3.2358,74.385,75.386
3.2987,74.355,75.197
3.3615,74.645,75.011
3.4243,75.067,74.903
3.4872,75.452,74.614
3.55,75.656,74.202
3.6128,75.63,74.332
3.6757,75.414,74.969
3.7385,75.106,75.639
3.8013,74.811,75.637
3.8642,74.658,75.019
3.927,74.664,74.703
3.9898,74.779,75.154
4.0527,74.949,75.47
4.1155,75.074,75.007
4.1783,75.114,74.685
4.2412,75.096,74.79
4.304,75.051,74.979
4.3668,75.086,75.082
4.4296,75.171,75.171
4.4925,75.213,74.968
4.5553,75.118,74.713
4.6181,74.835,75.306
4.681,74.546,76.007
4.7438,74.406,75.554
4.8066,74.539,73.774
4.8695,74.85,73.235
4.9323,75.162,74.374
4.9951,75.371,75.894
5.058,75.396,76.339
5.1208,75.283,75.812
5.1836,75.136,74.993
5.2465,75.023,74.191
5.3093,74.998,73.827
5.3721,74.999,74.296
5.435,74.97,75.082
5.4978,74.922,75.517
5.5606,74.875,75.646
5.6235,74.919,75.662
5.6863,75.066,75.382
5.7491,75.239,75.066
5.8119,75.364,75.023
5.8748,75.228,75.01
5.9376,74.832,74.86
6.0004,74.388,74.661
6.0633,74.136,74.559
6.1261,74.381,74.744
6.1889,74.965,75.07
6.2518,75.572,75.26


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_092.csv <==
x,qOut,qIn
0.031416,75.259,75.147
0.094248,75.244,75.267
0.15708,75.234,75.135
0.21991,75.124,74.947
0.28274,74.811,74.924
0.34558,74.422,75.179
0.40841,74.252,75.24
0.47124,74.383,74.724
0.53407,74.835,74.408
0.5969,75.297,75.005
0.65973,75.558,75.624
0.72257,75.568,75.759
0.7854,75.309,75.386
0.84823,75.033,74.614
0.91106,74.897,73.96
0.97389,74.886,74.211
1.0367,74.943,75.181
1.0996,74.89,75.418
1.1624,74.805,75.037
1.2252,74.787,74.719
1.2881,74.923,74.819
1.3509,75.127,75.167
1.4137,75.237,75.598
1.4765,75.206,75.837
1.5394,75.016,75.622
1.6022,74.834,75.057
1.665,74.767,74.448
1.7279,74.834,74.128
1.7907,75.029,74.514
1.8535,75.25,75.091
1.9164,75.351,75.329
1.9792,75.259,75.379
2.042,74.919,75.547
2.1049,74.569,75.315
2.1677,74.468,74.7
2.2305,74.616,74.364
2.2934,74.964,74.547
2.3562,75.152,74.791
2.419,75.13,75.022
2.4819,75.027,75.239
2.5447,74.998,75.295
2.6075,75.221,74.899
2.6704,75.499,74.467
2.7332,75.611,74.617
2.796,75.348,75.265
2.8588,74.806,75.556
2.9217,74.405,75.616
2.9845,74.338,75.672
3.0473,74.719,75.351
3.1102,75.188,74.587
3.173,75.493,74.081
3.2358,75.545,74.122
3.2987,75.29,74.634
3.3615,74.897,75.313
3.4243,74.601,75.793
3.4872,74.514,75.671
3.55,74.705,74.971
3.6128,74.98,74.603
3.6757,75.154,74.72
3.7385,75.163,74.916
3.8013,74.973,74.745
3.8642,74.765,74.734
3.927,74.723,75.097
3.9898,74.884,75.356
4.0527,75.249,75.17
4.1155,75.593,75.201
4.1783,75.67,75.409
4.2412,75.418,75.147
4.304,74.815,74.236
4.3668,74.317,74.019
4.4296,74.236,74.788
4.4925,74.525,75.758
4.5553,75.062,75.646
4.6181,75.462,74.693
4.681,75.584,74.186
4.7438,75.438,74.65
4.8066,75.064,75.374
4.8695,74.734,75.256
4.9323,74.608,74.981
4.9951,74.675,75.176
5.058,74.881,75.574
5.1208,75.063,75.262
5.1836,75.204,74.816
5.2465,75.289,75.059
5.3093,75.306,75.681
5.3721,75.164,75.199
5.435,74.899,74.183
5.4978,74.649,73.687
5.5606,74.562,74.214
5.6235,74.746,75.209
5.6863,75.022,75.966
5.7491,75.214,75.882
5.8119,75.165,74.952
5.8748,74.931,74.489
5.9376,74.753,74.842
6.0004,74.743,75.466
6.0633,74.976,75.378
6.1261,75.226,74.709
6.1889,75.35,74.348
6.2518,75.349,74.615


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_093.csv <==
x,qOut,qIn
0.031416,75.271,74.86
0.094248,75.299,75.138
0.15708,75.074,75.114
0.21991,74.79,75.254
0.28274,74.662,75.599
0.34558,74.857,75.525
0.40841,75.172,75.171
0.47124,75.413,74.81
0.53407,75.409,74.475
0.5969,75.191,74.568
0.65973,74.935,75.035
0.72257,74.763,75.241
0.7854,74.775,74.939
0.84823,74.907,74.653
0.91106,75.045,74.609
0.97389,75.108,74.907
1.0367,75.024,75.5
1.0996,74.822,75.793
1.1624,74.648,75.559
1.2252,74.607,75.003
1.2881,74.779,74.495
1.3509,75.077,74.274
1.4137,75.356,74.434
1.4765,75.517,75.03
1.5394,75.48,75.52
1.6022,75.255,75.022
1.665,74.971,74.351
1.7279,74.754,74.661
1.7907,74.714,75.773
1.8535,74.815,75.687
1.9164,74.911,74.766
1.9792,74.938,74.28
2.042,74.849,74.834
2.1049,74.799,75.495
2.1677,74.908,75.816
2.2305,75.14,75.68
2.2934,75.436,75.12
2.3562,75.506,74.543
2.419,75.266,74.243
2.4819,74.865,74.366
2.5447,74.498,74.905
2.6075,74.491,75.429
2.6704,74.722,75.539
2.7332,74.992,75.058
2.796,75.111,74.51
2.8588,75.079,74.791
2.9217,75.036,75.347
2.9845,75.028,75.436
3.0473,75.079,75.088
3.1102,75.052,75.062
3.173,74.974,75.19
3.2358,74.943,75.128
3.2987,75.062,74.646
3.3615,75.328,74.355
3.4243,75.484,74.549
3.4872,75.392,74.884
3.55,74.945,74.857
3.6128,74.509,74.925
3.6757,74.419,75.316
3.7385,74.652,75.619
3.8013,75.107,75.568
3.8642,75.342,75.177
3.927,75.286,74.572
3.9898,75.071,74.108
4.0527,74.863,74.238
4.1155,74.891,74.887
4.1783,75.076,75.545
4.2412,75.273,75.85
4.304,75.341,75.937
4.3668,75.207,75.792
4.4296,74.96,75.129
4.4925,74.712,74.235
4.5553,74.567,73.755
4.6181,74.558,74.21
4.681,74.652,75.187
4.7438,74.82,75.889
4.8066,75.033,75.39
4.8695,75.279,74.363
4.9323,75.45,74.092
4.9951,75.449,74.946
5.058,75.182,75.975
5.1208,74.727,75.722
5.1836,74.375,74.784
5.2465,74.296,74.221
5.3093,74.6,74.809
5.3721,75.111,75.249
5.435,75.614,75.047
5.4978,75.916,74.963
5.5606,75.837,75.466
5.6235,75.274,75.498
5.6863,74.603,75.01
5.7491,74.19,74.751
5.8119,74.354,74.903
5.8748,74.839,74.764
5.9376,75.213,74.659
6.0004,75.323,75.088
6.0633,75.076,75.548
6.1261,74.83,75.092
6.1889,74.813,74.42
6.2518,74.989,74.305


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_094.csv <==
x,qOut,qIn
0.031416,74.878,74.812
0.094248,75.081,74.678
0.15708,75.159,74.668
0.21991,75.093,74.752
0.28274,74.9,74.986
0.34558,74.824,75.123
0.40841,74.932,75.052
0.47124,75.138,74.889
0.53407,75.335,74.64
0.5969,75.341,74.731
0.65973,75.187,75.266
0.72257,74.977,75.761
0.7854,74.822,75.613
0.84823,74.814,75.101
0.91106,74.911,74.79
0.97389,75.043,74.801
1.0367,75.145,75.003
1.0996,75.151,75.242
1.1624,75.049,75.238
1.2252,74.889,74.695
1.2881,74.729,74.275
1.3509,74.691,74.881
1.4137,74.776,75.521
1.4765,74.912,75.22
1.5394,75.019,74.219
1.6022,74.998,74.421
1.665,74.905,75.568
1.7279,74.834,76.33
1.7907,74.876,75.685
1.8535,75.068,74.773
1.9164,75.295,74.391
1.9792,75.445,74.374
2.042,75.416,74.377
2.1049,75.223,74.697
2.1677,75.015,75.315
2.2305,74.887,75.699
2.2934,74.909,75.257
2.3562,74.96,74.432
2.419,74.955,74.166
2.4819,74.9,74.887
2.5447,74.824,75.977
2.6075,74.801,76.018
2.6704,74.816,75.353
2.7332,74.869,74.746
2.796,74.961,74.511
2.8588,75.166,74.394
2.9217,75.406,74.412
2.9845,75.523,74.586
3.0473,75.35,74.983
3.1102,74.862,75.394
3.173,74.443,75.515
3.2358,74.328,75.267
3.2987,74.69,75.126
3.3615,75.151,75.312
3.4243,75.358,75.244
3.4872,75.26,74.787
3.55,74.869,74.317
3.6128,74.643,74.131
3.6757,74.77,74.482
3.7385,75.132,75.678
3.8013,75.572,76.733
3.8642,75.667,76.062
3.927,75.336,74.694
3.9898,74.792,73.992
4.0527,74.304,74.197
4.1155,74.283,74.483
4.1783,74.582,74.87
4.2412,74.973,75.238
4.304,75.235,75.131
4.3668,75.349,74.999
4.4296,75.397,75.31
4.4925,75.385,75.624
4.5553,75.303,75.083
4.6181,75.03,74.456
4.681,74.66,74.642
4.7438,74.376,75.354
4.8066,74.358,75.618
4.8695,74.692,74.997
4.9323,75.212,74.335
4.9951,75.685,74.328
5.058,75.897,74.94
5.1208,75.567,75.223
5.1836,74.902,75.191
5.2465,74.306,75.099
5.3093,74.189,74.884
5.3721,74.578,74.693
5.435,75.056,74.827
5.4978,75.39,75.167
5.5606,75.407,75.369
5.6235,75.28,75.338
5.6863,75.143,75.192
5.7491,75.046,74.992
5.8119,75.016,74.949
5.8748,75.018,74.929
5.9376,75.036,74.811
6.0004,75.036,74.834
6.0633,74.979,75.107
6.1261,74.839,75.231
6.1889,74.725,75.163
6.2518,74.716,75.017


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_095.csv <==
x,qOut,qIn
0.031416,75.366,74.093
0.094248,74.997,74.436
0.15708,74.67,75.528
0.21991,74.555,76.094
0.28274,74.765,75.62
0.34558,75.043,75.101
0.40841,75.222,74.878
0.47124,75.28,74.815
0.53407,75.225,74.658
0.5969,75.17,74.647
0.65973,75.112,74.959
0.72257,75.033,75.431
0.7854,74.915,75.7
0.84823,74.807,75.233
0.91106,74.771,74.43
0.97389,74.8,74.137
1.0367,74.877,74.722
1.0996,74.88,75.188
1.1624,74.806,75.288
1.2252,74.735,75.345
1.2881,74.755,75.413
1.3509,74.981,75.126
1.4137,75.313,74.72
1.4765,75.582,74.594
1.5394,75.62,74.954
1.6022,75.3,75.259
1.665,74.863,75.244
1.7279,74.567,75.125
1.7907,74.641,75.162
1.8535,74.984,74.841
1.9164,75.294,74.198
1.9792,75.403,73.912
2.042,75.185,74.502
2.1049,74.814,75.459
2.1677,74.557,76.024
2.2305,74.532,75.72
2.2934,74.804,74.767
2.3562,75.16,74.485
2.419,75.402,74.971
2.4819,75.443,75.591
2.5447,75.225,75.451
2.6075,74.922,74.685
2.6704,74.755,74.266
2.7332,74.786,74.76
2.796,75.038,75.749
2.8588,75.262,75.595
2.9217,75.265,74.808
2.9845,75.033,74.693
3.0473,74.594,75.161
3.1102,74.291,74.774
3.173,74.309,74.221
3.2358,74.596,74.351
3.2987,75.058,74.935
3.3615,75.418,75.389
3.4243,75.55,75.84
3.4872,75.465,75.994
3.55,75.198,75.471
3.6128,74.994,74.563
3.6757,74.94,73.915
3.7385,74.977,73.986
3.8013,75.02,74.834
3.8642,74.964,75.425
3.927,74.926,75.381
3.9898,74.975,75.073
4.0527,75.162,75.22
4.1155,75.295,75.443
4.1783,75.204,75.364
4.2412,74.923,75.348
4.304,74.535,75.333
4.3668,74.373,74.599
4.4296,74.498,73.83
4.4925,74.821,74.093
4.5553,75.231,75.434
4.6181,75.582,75.897
4.681,75.703,75.278
4.7438,75.514,74.473
4.8066,74.955,74.383
4.8695,74.4,74.876
4.9323,74.227,75.401
4.9951,74.438,75.655
5.058,74.946,75.444
5.1208,75.302,74.96
5.1836,75.433,74.632
5.2465,75.416,74.648
5.3093,75.355,74.718
5.3721,75.342,74.819
5.435,75.249,75.108
5.4978,75.031,75.324
5.5606,74.662,75.264
5.6235,74.435,75.111
5.6863,74.517,75.035
5.7491,74.815,75.119
5.8119,75.193,75.157
5.8748,75.296,74.958
5.9376,75.122,74.732
6.0004,74.861,74.585
6.0633,74.726,74.612
6.1261,74.923,75.016
6.1889,75.246,75.368
6.2518,75.465,74.969


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_096.csv <==
x,qOut,qIn
0.031416,75.247,74.973
0.094248,74.809,74.573
0.15708,74.507,74.069
0.21991,74.468,74.386
0.28274,74.756,75.708
0.34558,75.055,76.399
0.40841,75.202,75.979
0.47124,75.199,74.89
0.53407,75.082,74.016
0.5969,74.981,74.125
0.65973,74.873,74.807
0.72257,74.754,75.404
0.7854,74.626,75.5
0.84823,74.633,75.252
0.91106,74.853,74.855
0.97389,75.203,74.522
1.0367,75.578,74.717
1.0996,75.65,75.206
1.1624,75.323,75.448
1.2252,74.792,75.479
1.2881,74.308,75.395
1.3509,74.308,74.974
1.4137,74.704,74.507
1.4765,75.243,74.45
1.5394,75.682,74.66
1.6022,75.744,74.816
1.665,75.397,75.071
1.7279,74.865,75.265
1.7907,74.418,74.959
1.8535,74.476,74.541
1.9164,74.87,74.596
1.9792,75.291,75.141
2.042,75.438,75.696
2.1049,75.192,75.591
2.1677,74.848,75.14
2.2305,74.659,74.867
2.2934,74.836,75.119
2.3562,75.207,75.332
2.419,75.463,75.112
2.4819,75.471,74.6
2.5447,75.139,74.307
2.6075,74.738,74.523
2.6704,74.531,74.951
2.7332,74.563,75.348
2.796,74.822,75.466
2.8588,75.027,75.327
2.9217,75.07,75.144
2.9845,74.985,74.95
3.0473,74.834,74.492
3.1102,74.811,74.237
3.173,74.945,74.651
3.2358,75.161,75.43
3.2987,75.371,75.551
3.3615,75.443,74.928
3.4243,75.375,74.683
3.4872,75.218,75.182
3.55,75.031,75.503
3.6128,74.859,75.072
3.6757,74.703,74.662
3.7385,74.602,74.483
3.8013,74.597,74.695
3.8642,74.77,75.299
3.927,75.064,75.664
3.9898,75.343,75.25
4.0527,75.471,74.409
4.1155,75.293,74.51
4.1783,74.937,75.315
4.2412,74.61,75.877
4.304,74.517,75.51
4.3668,74.698,74.954
4.4296,74.967,74.657
4.4925,75.195,74.433
4.5553,75.274,74.117
4.6181,75.246,74.459
4.681,75.164,75.231
4.7438,75.06,75.403
4.8066,74.958,74.793
4.8695,74.864,74.92
4.9323,74.826,75.667
4.9951,74.866,76.112
5.058,74.995,75.638
5.1208,75.111,74.806
5.1836,75.122,74.26
5.2465,75.053,74.279
5.3093,74.948,74.766
5.3721,75.011,75.106
5.435,75.205,75.137
5.4978,75.362,75.016
5.5606,75.301,74.95
5.6235,74.915,74.939
5.6863,74.506,75.046
5.7491,74.302,75.271
5.8119,74.489,74.923
5.8748,74.819,74.181
5.9376,75.068,74.175
6.0004,75.209,75.143
6.0633,75.253,76.039
6.1261,75.38,75.751
6.1889,75.507,75.094
6.2518,75.506,74.835


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_097.csv <==
x,qOut,qIn
0.031416,74.672,74.771
0.094248,74.551,74.073
0.15708,74.663,73.901
0.21991,74.955,74.21
0.28274,75.351,75.236
0.34558,75.646,75.985
0.40841,75.663,75.656
0.47124,75.403,74.791
0.53407,74.902,74.662
0.5969,74.562,75.046
0.65973,74.525,75.001
0.72257,74.667,74.545
0.7854,74.819,74.499
0.84823,74.771,75.165
0.91106,74.722,75.593
0.97389,74.831,75.296
1.0367,75.229,74.894
1.0996,75.694,75.104
1.1624,75.808,75.361
1.2252,75.467,75.351
1.2881,74.637,74.935
1.3509,74.095,74.416
1.4137,74.197,74.33
1.4765,74.738,74.974
1.5394,75.42,75.717
1.6022,75.695,75.255
1.665,75.54,74.285
1.7279,75.14,74.079
1.7907,74.719,75.152
1.8535,74.583,75.851
1.9164,74.675,75.657
1.9792,74.865,75.117
2.042,75.023,74.952
2.1049,75.121,75.059
2.1677,75.199,75.094
2.2305,75.255,75.036
2.2934,75.283,74.876
2.3562,75.217,74.792
2.419,75.066,74.95
2.4819,74.894,75.24
2.5447,74.768,75.245
2.6075,74.777,74.855
2.6704,74.871,74.488
2.7332,74.964,74.449
2.796,74.972,74.693
2.8588,74.868,74.858
2.9217,74.785,75.065
2.9845,74.819,75.407
3.0473,75.041,75.477
3.1102,75.331,75.058
3.173,75.496,74.711
3.2358,75.465,74.755
3.2987,75.202,75.048
3.3615,74.939,75.153
3.4243,74.831,75.105
3.4872,74.869,75.02
3.55,75.008,75.022
3.6128,75.089,75.085
3.6757,75.089,75.08
3.7385,75.015,74.972
3.8013,74.877,74.944
3.8642,74.699,75.051
3.927,74.58,75.222
3.9898,74.588,75.428
4.0527,74.776,75.138
4.1155,75.055,74.408
4.1783,75.271,74.054
4.2412,75.345,74.356
4.304,75.222,74.911
4.3668,75.019,75.364
4.4296,74.879,75.742
4.4925,74.853,75.674
4.5553,74.966,75.056
4.6181,75.09,74.706
4.681,75.147,74.709
4.7438,75.128,74.785
4.8066,75.039,74.982
4.8695,74.963,75.166
4.9323,74.956,75.138
4.9951,75.02,75.097
5.058,75.146,75.085
5.1208,75.235,74.703
5.1836,75.174,74.318
5.2465,74.957,74.577
5.3093,74.603,75.306
5.3721,74.368,75.623
5.435,74.409,75.728
5.4978,74.691,75.8
5.5606,75.139,75.286
5.6235,75.498,74.285
5.6863,75.609,73.924
5.7491,75.461,74.615
5.8119,75.073,75.539
5.8748,74.746,75.193
5.9376,74.67,74.265
6.0004,74.81,74.008
6.0633,75.089,75.052
6.1261,75.236,76.106
6.1889,75.17,76.394
6.2518,74.954,75.829


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_098.csv <==
x,qOut,qIn
0.031416,74.848,74.957
0.094248,74.671,74.611
0.15708,74.747,74.3
0.21991,74.97,74.39
0.28274,75.2,74.566
0.34558,75.232,74.803
0.40841,75.095,75.451
0.47124,74.893,76.042
0.53407,74.732,75.607
0.5969,74.701,74.857
0.65973,74.767,74.689
0.72257,74.889,74.823
0.7854,75.022,74.939
0.84823,75.153,75.15
0.91106,75.275,75.226
0.97389,75.364,74.934
1.0367,75.395,74.755
1.0996,75.305,74.938
1.1624,75.084,74.952
1.2252,74.795,74.73
1.2881,74.513,74.73
1.3509,74.376,75.305
1.4137,74.419,75.759
1.4765,74.611,75.412
1.5394,74.91,74.599
1.6022,75.241,74.569
1.665,75.496,74.986
1.7279,75.587,75.186
1.7907,75.435,74.845
1.8535,75.113,74.492
1.9164,74.853,74.478
1.9792,74.767,74.855
2.042,74.928,75.268
2.1049,75.101,75.324
2.1677,75.124,75.32
2.2305,75.009,75.505
2.2934,74.8,75.574
2.3562,74.716,74.888
2.419,74.797,74.17
2.4819,74.977,74.37
2.5447,75.179,75.305
2.6075,75.285,75.492
2.6704,75.263,75.184
2.7332,75.143,75.093
2.796,74.963,75.456
2.8588,74.832,75.435
2.9217,74.772,74.878
2.9845,74.753,74.241
3.0473,74.739,74.39
3.1102,74.718,75.047
3.173,74.768,75.345
3.2358,74.921,75.134
3.2987,75.191,74.78
3.3615,75.447,74.759
3.4243,75.524,74.915
3.4872,75.384,74.995
3.55,75.018,74.816
3.6128,74.693,74.806
3.6757,74.603,75.219
3.7385,74.743,75.853
3.8013,75.063,75.962
3.8642,75.346,75.023
3.927,75.478,73.911
3.9898,75.426,73.574
4.0527,75.177,74.357
4.1155,74.861,75.735
4.1783,74.648,76.732
4.2412,74.603,76.228
4.304,74.762,74.372
4.3668,74.973,73.659
4.4296,75.106,74.274
4.4925,75.112,75.099
4.5553,74.967,75.173
4.6181,74.785,74.952
4.681,74.705,74.902
4.7438,74.779,75.008
4.8066,75.032,75.148
4.8695,75.349,75.37
4.9323,75.518,75.585
4.9951,75.416,75.446
5.058,74.939,74.697
5.1208,74.38,74.406
5.1836,74.168,74.81
5.2465,74.396,75.143
5.3093,75.064,75.004
5.3721,75.685,75.026
5.435,75.879,75.222
5.4978,75.589,75.23
5.5606,74.829,74.753
5.6235,74.312,74.485
5.6863,74.344,74.73
5.7491,74.73,75.034
5.8119,75.191,74.928
5.8748,75.292,74.876
5.9376,75.184,75.146
6.0004,75.068,75.496
6.0633,75.14,75.546
6.1261,75.31,75.272
6.1889,75.339,74.999
6.2518,75.184,74.956


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_099.csv <==
x,qOut,qIn
0.031416,75.082,75.163
0.094248,74.94,75.172
0.15708,74.833,75.329
0.21991,74.819,75.256
0.28274,74.929,75.053
0.34558,75.06,74.842
0.40841,75.147,74.469
0.47124,75.173,74.245
0.53407,75.129,74.535
0.5969,75.04,75.034
0.65973,74.932,75.486
0.72257,74.844,75.888
0.7854,74.813,76.061
0.84823,74.851,75.625
0.91106,74.911,74.882
0.97389,74.96,74.418
1.0367,74.972,74.474
1.0996,74.989,74.366
1.1624,75.051,74.184
1.2252,75.151,74.484
1.2881,75.271,75.259
1.3509,75.329,75.614
1.4137,75.26,75.418
1.4765,75.064,74.874
1.5394,74.76,74.595
1.6022,74.498,74.952
1.665,74.406,75.298
1.7279,74.512,75.159
1.7907,74.811,74.831
1.8535,75.205,75.139
1.9164,75.594,75.661
1.9792,75.849,75.683
2.042,75.844,75.078
2.1049,75.417,74.623
2.1677,74.778,74.452
2.2305,74.241,74.543
2.2934,74.115,74.843
2.3562,74.387,75.27
2.419,74.775,75.516
2.4819,75.112,75.102
2.5447,75.274,74.085
2.6075,75.29,74.053
2.6704,75.188,75.127
2.7332,75.03,76.261
2.796,74.885,76.023
2.8588,74.858,74.652
2.9217,74.956,73.753
2.9845,75.127,74.251
3.0473,75.31,75.524
3.1102,75.414,75.881
3.173,75.371,75.496
3.2358,75.187,74.759
3.2987,74.878,74.115
3.3615,74.649,74.412
3.4243,74.64,75.253
3.4872,74.804,75.584
3.55,75.062,75.249
3.6128,75.116,75.299
3.6757,74.948,75.369
3.7385,74.727,74.812
3.8013,74.645,73.93
3.8642,74.888,74.263
3.927,75.225,75.374
3.9898,75.422,75.979
4.0527,75.258,75.534
4.1155,74.87,75.213
4.1783,74.651,75.071
4.2412,74.723,74.652
4.304,75.135,74.298
4.3668,75.39,74.616
4.4296,75.265,75.039
4.4925,74.907,75.185
4.5553,74.534,75.302
4.6181,74.625,75.509
4.681,75.04,75.399
4.7438,75.466,74.906
4.8066,75.594,74.333
4.8695,75.249,74.528
4.9323,74.743,75.232
4.9951,74.392,75.557
5.058,74.475,74.966
5.1208,74.884,74.574
5.1836,75.331,74.787
5.2465,75.623,75.126
5.3093,75.6,75.064
5.3721,75.244,74.828
5.435,74.781,74.818
5.4978,74.453,75.134
5.5606,74.478,75.483
5.6235,74.785,75.25
5.6863,75.139,74.774
5.7491,75.391,74.666
5.8119,75.425,74.936
5.8748,75.26,74.941
5.9376,75.007,74.848
6.0004,74.795,74.913
6.0633,74.74,74.924
6.1261,74.861,74.869
6.1889,75.025,75.04
6.2518,75.129,75.244


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_100.csv <==
x,qOut,qIn
0.031416,75.156,75.524
0.094248,75.298,74.711
0.15708,75.244,74.373
0.21991,75.033,74.477
0.28274,74.727,74.817
0.34558,74.583,75.378
0.40841,74.68,75.851
0.47124,74.934,75.714
0.53407,75.235,74.729
0.5969,75.392,74.09
0.65973,75.35,74.245
0.72257,75.141,74.632
0.7854,74.815,74.934
0.84823,74.534,75.472
0.91106,74.432,75.756
0.97389,74.544,75.233
1.0367,74.876,74.437
1.0996,75.297,74.545
1.1624,75.594,75.066
1.2252,75.629,75.323
1.2881,75.282,75.059
1.3509,74.778,74.897
1.4137,74.522,75.077
1.4765,74.624,75.377
1.5394,75.116,75.181
1.6022,75.524,74.719
1.665,75.539,74.681
1.7279,75.186,75.11
1.7907,74.561,75.355
1.8535,74.256,74.808
1.9164,74.415,74.227
1.9792,74.847,74.435
2.042,75.319,75.462
2.1049,75.486,75.889
2.1677,75.346,75.427
2.2305,75.05,74.59
2.2934,74.769,74.369
2.3562,74.734,74.849
2.419,74.889,75.309
2.4819,75.098,75.525
2.5447,75.225,75.541
2.6075,75.206,75.216
2.6704,75.121,74.64
2.7332,75.036,74.25
2.796,75.013,74.492
2.8588,75.01,75.235
2.9217,74.963,75.706
2.9845,74.871,75.245
3.0473,74.749,74.359
3.1102,74.72,74.606
3.173,74.833,75.388
3.2358,75.031,75.639
3.2987,75.246,75.143
3.3615,75.281,74.719
3.4243,75.118,74.504
3.4872,74.891,74.513
3.55,74.756,74.901
3.6128,74.916,75.333
3.6757,75.208,75.296
3.7385,75.415,74.86
3.8013,75.326,75.048
3.8642,74.961,75.842
3.927,74.653,75.966
3.9898,74.572,75.109
4.0527,74.835,74.169
4.1155,75.116,73.917
4.1783,75.211,74.041
4.2412,75.142,74.604
4.304,74.978,75.279
4.3668,74.966,75.314
4.4296,75.055,75.132
4.4925,75.12,75.371
4.5553,75.035,75.793
4.6181,74.818,75.562
4.681,74.665,75.063
4.7438,74.664,74.804
4.8066,74.861,75.037
4.8695,75.087,75.079
4.9323,75.272,74.704
4.9951,75.398,74.349
5.058,75.466,74.728
5.1208,75.383,75.494
5.1836,75.056,75.798
5.2465,74.598,75.309
5.3093,74.167,74.46
5.3721,74.136,74.357
5.435,74.448,74.756
5.4978,74.9,75.061
5.5606,75.275,75.034
5.6235,75.445,75.118
5.6863,75.482,75.32
5.7491,75.457,75.354
5.8119,75.437,75.079
5.8748,75.378,74.835
5.9376,75.22,74.649
6.0004,74.991,74.404
6.0633,74.737,74.301
6.1261,74.628,74.874
6.1889,74.705,75.741
6.2518,74.906,76.143


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_101.csv <==
x,qOut,qIn
0.031416,74.774,75.102
0.094248,74.446,74.946
0.15708,74.505,74.804
0.21991,74.856,74.845
0.28274,75.345,74.981
0.34558,75.576,75.156
0.40841,75.475,75.476
0.47124,75.169,75.711
0.53407,74.818,75.133
0.5969,74.719,74.17
0.65973,74.828,73.943
0.72257,74.999,74.66
0.7854,75.077,75.444
0.84823,74.994,75.363
0.91106,74.883,75.051
0.97389,74.843,75.136
1.0367,74.953,75.51
1.0996,75.115,75.239
1.1624,75.196,74.7
1.2252,75.158,74.517
1.2881,74.986,74.52
1.3509,74.836,74.425
1.4137,74.825,74.658
1.4765,74.954,75.256
1.5394,75.201,75.826
1.6022,75.382,75.688
1.665,75.346,74.994
1.7279,75.101,74.256
1.7907,74.686,74.227
1.8535,74.437,75
1.9164,74.496,75.817
1.9792,74.781,76.104
2.042,75.169,75.553
2.1049,75.421,74.706
2.1677,75.481,74.343
2.2305,75.369,74.737
2.2934,75.121,74.874
2.3562,74.825,74.322
2.419,74.575,74.21
2.4819,74.45,74.86
2.5447,74.517,75.588
2.6075,74.785,75.581
2.6704,75.137,75.339
2.7332,75.415,75.311
2.796,75.466,75.435
2.8588,75.181,75.18
2.9217,74.793,74.687
2.9845,74.557,74.291
3.0473,74.698,74.437
3.1102,75.142,75.049
3.173,75.566,75.467
3.2358,75.748,75.225
3.2987,75.498,74.534
3.3615,74.956,74.375
3.4243,74.493,74.85
3.4872,74.29,75.64
3.55,74.459,75.914
3.6128,74.702,75.249
3.6757,74.907,74.476
3.7385,75.087,74.286
3.8013,75.276,74.732
3.8642,75.491,75.17
3.927,75.58,75.461
3.9898,75.469,75.614
4.0527,75.111,75.45
4.1155,74.738,75.118
4.1783,74.575,75.021
4.2412,74.632,75.053
4.304,74.875,74.589
4.3668,75.029,74.077
4.4296,75.018,74.255
4.4925,74.912,75.014
4.5553,74.803,75.704
4.6181,74.887,75.452
4.681,75.116,74.675
4.7438,75.33,74.221
4.8066,75.365,74.724
4.8695,75.093,75.512
4.9323,74.75,75.853
4.9951,74.564,75.497
5.058,74.733,74.703
5.1208,75.138,74.383
5.1836,75.51,74.526
5.2465,75.688,74.715
5.3093,75.549,74.866
5.3721,75.164,75.488
5.435,74.741,76.024
5.4978,74.448,75.539
5.5606,74.423,74.346
5.6235,74.622,74.355
5.6863,74.899,75.087
5.7491,75.12,75.351
5.8119,75.171,74.949
5.8748,75.023,74.843
5.9376,74.849,74.915
6.0004,74.797,74.88
6.0633,74.995,74.874
6.1261,75.297,75.071
6.1889,75.408,75.194
6.2518,75.245,75.183


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_102.csv <==
x,qOut,qIn
0.031416,75.336,74.263
0.094248,75.588,74.186
0.15708,75.749,74.528
0.21991,75.711,75.112
0.28274,75.367,75.627
0.34558,74.845,75.496
0.40841,74.473,74.968
0.47124,74.373,74.69
0.53407,74.602,75.077
0.5969,74.855,75.538
0.65973,75.001,75.528
0.72257,75.05,74.951
0.7854,75.035,74.173
0.84823,75.069,74.287
0.91106,75.158,75.193
0.97389,75.256,75.914
1.0367,75.312,75.407
1.0996,75.193,74.658
1.1624,74.908,74.525
1.2252,74.596,74.704
1.2881,74.412,74.807
1.3509,74.538,75.114
1.4137,74.856,75.425
1.4765,75.19,75.208
1.5394,75.373,74.516
1.6022,75.339,74.483
1.665,75.218,75.084
1.7279,75.109,75.59
1.7907,75.104,75.415
1.8535,75.09,74.906
1.9164,74.98,74.594
1.9792,74.83,74.798
2.042,74.725,75.146
2.1049,74.856,74.921
2.1677,75.103,74.651
2.2305,75.286,74.873
2.2934,75.227,75.479
2.3562,74.945,75.623
2.419,74.721,75.278
2.4819,74.686,74.818
2.5447,74.925,74.595
2.6075,75.137,74.609
2.6704,75.151,74.823
2.7332,75.018,75.181
2.796,74.832,75.353
2.8588,74.859,75.246
2.9217,75.039,75.212
2.9845,75.222,75.261
3.0473,75.252,74.786
3.1102,75.075,74.398
3.173,74.854,74.858
3.2358,74.714,75.612
3.2987,74.758,75.423
3.3615,74.913,74.455
3.4243,75.092,73.933
3.4872,75.239,74.413
3.55,75.315,75.56
3.6128,75.266,75.92
3.6757,75.078,75.421
3.7385,74.842,74.646
3.8013,74.66,74.3
3.8642,74.711,74.517
3.927,74.945,74.881
3.9898,75.218,75.108
4.0527,75.387,75.447
4.1155,75.325,76
4.1783,75.128,76.006
4.2412,74.933,75.023
4.304,74.876,73.742
4.3668,74.961,73.866
4.4296,75.018,74.883
4.4925,74.967,75.584
4.5553,74.754,75.431
4.6181,74.594,75.31
4.681,74.663,75.224
4.7438,74.92,74.74
4.8066,75.293,74.241
4.8695,75.42,74.506
4.9323,75.19,74.862
4.9951,74.776,74.81
5.058,74.404,74.898
5.1208,74.486,75.576
5.1836,74.925,76.109
5.2465,75.454,76.047
5.3093,75.81,75.294
5.3721,75.684,74.695
5.435,75.16,74.599
5.4978,74.56,74.716
5.5606,74.234,74.529
5.6235,74.453,74.45
5.6863,74.946,74.753
5.7491,75.415,75.063
5.8119,75.592,75.158
5.8748,75.357,75.144
5.9376,74.901,75.053
6.0004,74.483,74.987
6.0633,74.355,75.188
6.1261,74.524,75.505
6.1889,74.803,75.474
6.2518,75.096,74.913


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_103.csv <==
x,qOut,qIn
0.031416,74.933,74.681
0.094248,74.641,75.432
0.15708,74.514,75.558
0.21991,74.686,75.04
0.28274,75.219,74.782
0.34558,75.739,74.967
0.40841,75.908,74.945
0.47124,75.665,74.792
0.53407,75.008,75.035
0.5969,74.508,75.655
0.65973,74.446,75.907
0.72257,74.703,75.391
0.7854,75.086,74.396
0.84823,75.238,73.951
0.91106,75.2,74.228
0.97389,75.069,75
1.0367,74.944,75.576
1.0996,74.847,75.459
1.1624,74.794,75.178
1.2252,74.816,75.196
1.2881,74.943,75.45
1.3509,75.126,75.182
1.4137,75.214,74.463
1.4765,75.156,73.892
1.5394,74.926,74.307
1.6022,74.762,75.221
1.665,74.829,75.606
1.7279,75.079,75.172
1.7907,75.43,74.638
1.8535,75.542,74.811
1.9164,75.299,75.102
1.9792,74.846,75.091
2.042,74.383,74.961
2.1049,74.317,75.204
2.1677,74.604,75.549
2.2305,75.047,75.601
2.2934,75.443,75.228
2.3562,75.622,74.932
2.419,75.544,74.741
2.4819,75.258,74.546
2.5447,74.833,74.682
2.6075,74.5,74.892
2.6704,74.4,74.82
2.7332,74.521,74.815
2.796,74.816,75.259
2.8588,75.089,75.624
2.9217,75.218,75.565
2.9845,75.183,75.24
3.0473,74.99,74.763
3.1102,74.836,74.341
3.173,74.843,74.288
3.2358,74.995,74.656
3.2987,75.245,75.309
3.3615,75.424,75.718
3.4243,75.462,75.507
3.4872,75.357,74.79
3.55,75.121,74.623
3.6128,74.851,75.187
3.6757,74.652,75.366
3.7385,74.574,74.926
3.8013,74.647,74.661
3.8642,74.804,74.839
3.927,75.003,74.89
3.9898,75.206,74.857
4.0527,75.384,75.023
4.1155,75.437,75.221
4.1783,75.268,75.219
4.2412,74.941,75.127
4.304,74.552,74.981
4.3668,74.434,74.609
4.4296,74.629,74.394
4.4925,74.986,74.854
4.5553,75.333,75.653
4.6181,75.435,75.834
4.681,75.315,75.619
4.7438,75.099,75.227
4.8066,74.924,74.419
4.8695,74.902,73.935
4.9323,74.936,74.442
4.9951,74.945,75.465
5.058,74.863,75.728
5.1208,74.79,74.762
5.1836,74.831,73.849
5.2465,74.97,74.076
5.3093,75.17,75.345
5.3721,75.242,76.084
5.435,75.126,76.111
5.4978,74.899,75.652
5.5606,74.661,74.913
5.6235,74.64,74.397
5.6863,74.86,74.367
5.7491,75.204,74.773
5.8119,75.543,75.213
5.8748,75.6,75.061
5.9376,75.321,74.746
6.0004,74.888,74.912
6.0633,74.527,75.456
6.1261,74.572,75.349
6.1889,74.825,74.734
6.2518,75.027,74.247


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_104.csv <==
x,qOut,qIn
0.031416,75.174,74.841
0.094248,75.26,74.859
0.15708,75.303,74.856
0.21991,75.231,74.933
0.28274,74.985,75.562
0.34558,74.697,75.912
0.40841,74.562,75.221
0.47124,74.623,74.163
0.53407,74.889,74.206
0.5969,75.154,75.07
0.65973,75.304,75.506
0.72257,75.323,75.23
0.7854,75.216,74.686
0.84823,75.1,74.604
0.91106,75.032,74.847
0.97389,75.007,75.221
1.0367,75.006,75.591
1.0996,74.95,75.527
1.1624,74.848,75.032
1.2252,74.762,74.567
1.2881,74.753,74.426
1.3509,74.892,74.48
1.4137,75.115,74.782
1.4765,75.308,75.364
1.5394,75.359,75.851
1.6022,75.172,75.559
1.665,74.891,74.956
1.7279,74.682,74.829
1.7907,74.703,75.054
1.8535,74.897,74.911
1.9164,75.048,74.814
1.9792,75.077,75.037
2.042,74.936,75.268
2.1049,74.868,75.071
2.1677,74.987,74.682
2.2305,75.201,74.351
2.2934,75.39,74.403
2.3562,75.255,74.804
2.419,74.884,75.207
2.4819,74.524,75.359
2.5447,74.432,75.09
2.6075,74.711,74.737
2.6704,75.126,74.691
2.7332,75.474,75.058
2.796,75.585,75.434
2.8588,75.437,75.464
2.9217,75.161,75.516
2.9845,74.909,75.698
3.0473,74.824,75.412
3.1102,74.928,74.408
3.173,75.066,73.613
3.2358,75.116,73.681
3.2987,74.975,74.71
3.3615,74.723,75.814
3.4243,74.546,76.228
3.4872,74.532,75.548
3.55,74.735,74.373
3.6128,74.995,74.346
3.6757,75.157,75.126
3.7385,75.172,75.656
3.8013,75.013,75.161
3.8642,74.852,74.526
3.927,74.855,74.579
3.9898,75.046,75.311
4.0527,75.414,75.818
4.1155,75.697,75.295
4.1783,75.617,74.487
4.2412,75.171,74.152
4.304,74.416,74.388
4.3668,73.979,74.935
4.4296,74.094,75.67
4.4925,74.591,76.019
4.5553,75.236,75.536
4.6181,75.631,74.943
4.681,75.673,74.641
4.7438,75.433,74.505
4.8066,75.017,74.401
4.8695,74.782,74.614
4.9323,74.801,75.032
4.9951,74.964,75.197
5.058,75.128,74.997
5.1208,75.17,74.978
5.1836,75.161,75.263
5.2465,75.121,75.669
5.3093,75.055,75.439
5.3721,74.847,74.591
5.435,74.605,74.205
5.4978,74.5,74.633
5.5606,74.688,75.021
5.6235,75.147,74.882
5.6863,75.58,74.965
5.7491,75.765,75.386
5.8119,75.503,75.549
5.8748,74.945,75.092
5.9376,74.5,74.736
6.0004,74.35,74.95
6.0633,74.598,75.273
6.1261,74.884,75.057
6.1889,75.059,74.793
6.2518,75.139,74.754


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_105.csv <==
x,qOut,qIn
0.031416,75.203,74.375
0.094248,75.368,74.88
0.15708,75.321,75.443
0.21991,75.067,75.481
0.28274,74.653,74.703
0.34558,74.467,74.338
0.40841,74.624,74.866
0.47124,74.975,75.641
0.53407,75.338,75.583
0.5969,75.367,74.579
0.65973,75.094,73.809
0.72257,74.736,74.255
0.7854,74.538,75.691
0.84823,74.723,76.132
0.91106,75.11,75.552
0.97389,75.464,74.895
1.0367,75.568,75.034
1.0996,75.329,75.148
1.1624,74.968,74.769
1.2252,74.702,74.413
1.2881,74.726,74.435
1.3509,74.929,74.653
1.4137,75.088,75.089
1.4765,75.135,75.655
1.5394,75.039,75.814
1.6022,74.985,75.199
1.665,74.973,74.448
1.7279,74.939,74.184
1.7907,74.811,74.425
1.8535,74.641,74.866
1.9164,74.629,75.461
1.9792,74.826,75.863
2.042,75.244,75.496
2.1049,75.612,74.751
2.1677,75.699,74.473
2.2305,75.478,74.886
2.2934,74.967,75.35
2.3562,74.547,75.118
2.419,74.409,74.735
2.4819,74.52,74.667
2.5447,74.799,74.723
2.6075,75.092,74.654
2.6704,75.336,74.889
2.7332,75.435,75.481
2.796,75.291,75.851
2.8588,74.881,75.712
2.9217,74.508,75.409
2.9845,74.39,74.95
3.0473,74.694,74.206
3.1102,75.168,73.834
3.173,75.499,74.194
3.2358,75.57,74.889
3.2987,75.307,75.199
3.3615,74.985,75.002
3.4243,74.826,74.955
3.4872,74.842,75.449
3.55,74.994,75.845
3.6128,74.999,75.259
3.6757,74.849,74.555
3.7385,74.673,74.567
3.8013,74.62,75.233
3.8642,74.831,75.577
3.927,75.206,75.502
3.9898,75.573,75.074
4.0527,75.771,74.511
4.1155,75.566,74.468
4.1783,75.026,74.841
4.2412,74.433,75.129
4.304,74.096,75.191
4.3668,74.229,75.259
4.4296,74.594,75.207
4.4925,74.981,74.999
4.5553,75.212,74.89
4.6181,75.32,74.753
4.681,75.351,74.541
4.7438,75.317,74.727
4.8066,75.224,75.42
4.8695,75.084,75.339
4.9323,74.997,74.64
4.9951,75.01,74.433
5.058,75.152,75.151
5.1208,75.264,75.657
5.1836,75.2,75.615
5.2465,74.992,75.211
5.3093,74.704,74.776
5.3721,74.638,74.504
5.435,74.817,74.416
5.4978,75.1,74.627
5.5606,75.328,75.133
5.6235,75.304,75.554
5.6863,75.096,75.589
5.7491,74.846,75.034
5.8119,74.704,74.122
5.8748,74.749,74.226
5.9376,74.875,75.152
6.0004,74.986,75.716
6.0633,74.998,75.533
6.1261,74.942,75.415
6.1889,74.928,75.168
6.2518,75.004,74.617


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_106.csv <==
x,qOut,qIn
0.031416,74.593,75.425
0.094248,74.315,75.44
0.15708,74.434,75.201
0.21991,74.839,74.707
0.28274,75.385,74.654
0.34558,75.722,75.188
0.40841,75.688,75.567
0.47124,75.364,75.4
0.53407,74.875,74.558
0.5969,74.701,74.129
0.65973,74.845,74.522
0.72257,75.055,75.144
0.7854,75.047,75.262
0.84823,74.655,75.039
0.91106,74.266,74.892
0.97389,74.152,75
1.0367,74.519,75.448
1.0996,75.085,75.765
1.1624,75.544,75.532
1.2252,75.753,74.694
1.2881,75.609,73.866
1.3509,75.261,74.112
1.4137,74.97,74.926
1.4765,74.858,75.426
1.5394,75.009,75.327
1.6022,75.162,75.284
1.665,75.135,75.364
1.7279,74.948,75.356
1.7907,74.668,75.102
1.8535,74.58,74.722
1.9164,74.697,74.504
1.9792,74.911,74.713
2.042,75.098,75.065
2.1049,75.184,75.072
2.1677,75.245,75.1
2.2305,75.299,75.378
2.2934,75.354,75.602
2.3562,75.224,75.168
2.419,74.889,74.436
2.4819,74.52,74.068
2.5447,74.318,74.503
2.6075,74.502,75.091
2.6704,74.906,75.338
2.7332,75.324,75.232
2.796,75.562,74.931
2.8588,75.543,74.935
2.9217,75.34,75.311
2.9845,75.062,75.627
3.0473,74.82,75.219
3.1102,74.696,74.504
3.173,74.7,74.317
3.2358,74.814,74.896
3.2987,75.016,75.609
3.3615,75.247,75.478
3.4243,75.383,74.939
3.4872,75.344,74.555
3.55,75.068,74.666
3.6128,74.703,75.064
3.6757,74.485,75.28
3.7385,74.49,74.988
3.8013,74.747,74.585
3.8642,75.028,74.841
3.927,75.21,75.217
3.9898,75.28,75.116
4.0527,75.247,74.92
4.1155,75.206,75.066
4.1783,75.15,75.008
4.2412,75.065,74.732
4.304,74.935,74.988
4.3668,74.837,75.631
4.4296,74.86,75.645
4.4925,74.983,74.886
4.5553,75.159,74.275
4.6181,75.193,74.416
4.681,75.071,74.723
4.7438,74.896,75.037
4.8066,74.789,75.24
4.8695,74.845,75.344
4.9323,74.949,75.512
4.9951,75.019,75.638
5.058,74.989,75.273
5.1208,74.95,74.472
5.1836,74.953,73.916
5.2465,74.979,74.135
5.3093,74.992,75.323
5.3721,74.965,76.171
5.435,74.983,75.996
5.4978,75.066,75.177
5.5606,75.219,74.747
5.6235,75.254,74.715
5.6863,75.075,74.623
5.7491,74.777,74.824
5.8119,74.49,75.635
5.8748,74.487,75.592
5.9376,74.744,74.478
6.0004,75.12,73.546
6.0633,75.472,73.955
6.1261,75.628,74.998
6.1889,75.489,75.67
6.2518,75.113,75.642


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_107.csv <==
x,qOut,qIn
0.031416,74.811,75.066
0.094248,75.209,75.035
0.15708,75.501,75.004
0.21991,75.543,74.769
0.28274,75.222,74.691
0.34558,74.77,74.995
0.40841,74.512,74.977
0.47124,74.528,74.383
0.53407,74.829,74.166
0.5969,75.065,74.948
0.65973,75.143,75.699
0.72257,75.125,75.85
0.7854,75.104,75.502
0.84823,75.187,75.17
0.91106,75.263,74.855
0.97389,75.255,74.557
1.0367,75.102,74.467
1.0996,74.948,74.837
1.1624,74.917,75.334
1.2252,74.987,75.554
1.2881,75.105,75.499
1.3509,75.096,75.146
1.4137,74.973,74.54
1.4765,74.806,74.246
1.5394,74.673,74.841
1.6022,74.596,75.424
1.665,74.57,75.391
1.7279,74.627,75.064
1.7907,74.801,74.835
1.8535,75.126,74.876
1.9164,75.462,75.2
1.9792,75.646,75.575
2.042,75.522,75.28
2.1049,75.091,74.401
2.1677,74.676,73.965
2.2305,74.498,74.457
2.2934,74.725,75.289
2.3562,75.119,75.555
2.419,75.399,75.575
2.4819,75.447,75.468
2.5447,75.188,74.941
2.6075,74.845,74.382
2.6704,74.656,74.4
2.7332,74.679,74.953
2.796,74.925,75.588
2.8588,75.142,75.509
2.9217,75.227,74.932
2.9845,75.207,74.582
3.0473,75.131,74.906
3.1102,75.121,75.136
3.173,75.097,74.983
3.2358,74.988,74.723
3.2987,74.732,74.878
3.3615,74.503,75.24
3.4243,74.518,75.072
3.4872,74.781,74.253
3.55,75.245,73.848
3.6128,75.563,74.875
3.6757,75.54,76.204
3.7385,75.239,76.654
3.8013,74.771,75.819
3.8642,74.585,74.849
3.927,74.739,74.379
3.9898,75.053,74.481
4.0527,75.321,74.689
4.1155,75.3,74.595
4.1783,75.088,74.582
4.2412,74.854,74.943
4.304,74.767,75.432
4.3668,74.881,75.42
4.4296,75.023,75.19
4.4925,75.063,75.065
4.5553,74.892,74.953
4.6181,74.606,74.891
4.681,74.42,74.96
4.7438,74.45,74.99
4.8066,74.767,75.169
4.8695,75.26,75.276
4.9323,75.733,74.899
4.9951,75.982,74.273
5.058,75.814,74.317
5.1208,75.193,75.058
5.1836,74.555,75.621
5.2465,74.218,75.779
5.3093,74.43,75.6
5.3721,74.827,74.947
5.435,75.12,74.209
5.4978,75.26,74.14
5.5606,75.249,74.92
5.6235,75.227,75.408
5.6863,75.169,75.203
5.7491,75.078,74.636
5.8119,74.963,74.63
5.8748,74.944,75.405
5.9376,75.015,75.919
6.0004,75.078,75.478
6.0633,75.026,74.605
6.1261,74.8,74.656
6.1889,74.597,75.125
6.2518,74.562,75.277


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_108.csv <==
x,qOut,qIn
0.031416,74.976,75.231
0.094248,74.904,75.212
0.15708,74.82,74.958
0.21991,74.843,74.787
0.28274,75.079,74.955
0.34558,75.424,75.151
0.40841,75.612,75.198
0.47124,75.525,75.259
0.53407,75.083,75.282
0.5969,74.626,74.9
0.65973,74.45,74.544
0.72257,74.561,74.727
0.7854,74.896,75.154
0.84823,75.116,75.107
0.91106,75.153,74.894
0.97389,75.068,74.806
1.0367,74.939,74.913
1.0996,74.91,75.174
1.1624,74.969,75.36
1.2252,75.056,75.112
1.2881,75.104,74.475
1.3509,75.06,74.543
1.4137,74.988,75.173
1.4765,74.951,75.407
1.5394,75.01,74.899
1.6022,75.133,74.665
1.665,75.211,74.921
1.7279,75.191,75.429
1.7907,75.039,75.67
1.8535,74.875,75.182
1.9164,74.802,74.476
1.9792,74.827,74.289
2.042,74.933,75.06
2.1049,75.004,75.774
2.1677,75.029,75.767
2.2305,75.031,75.181
2.2934,75.037,74.539
2.3562,75.044,74.392
2.419,75.015,74.572
2.4819,74.953,74.657
2.5447,74.874,74.578
2.6075,74.852,75.327
2.6704,74.895,76.311
2.7332,74.976,76.071
2.796,75.062,74.438
2.8588,75.137,73.846
2.9217,75.184,74.406
2.9845,75.177,74.995
3.0473,75.083,74.909
3.1102,74.916,74.972
3.173,74.821,75.364
3.2358,74.876,75.489
3.2987,75.136,74.749
3.3615,75.395,74.217
3.4243,75.389,74.58
3.4872,75.099,75.445
3.55,74.565,75.996
3.6128,74.282,75.816
3.6757,74.424,75.254
3.7385,74.852,74.646
3.8013,75.382,74.12
3.8642,75.668,74.018
3.927,75.576,74.557
3.9898,75.186,75.342
4.0527,74.618,75.356
4.1155,74.331,74.878
4.1783,74.453,74.923
4.2412,74.824,75.551
4.304,75.249,76.185
4.3668,75.382,75.94
4.4296,75.203,74.991
4.4925,74.881,73.975
4.5553,74.614,73.752
4.6181,74.689,74.528
4.681,75.036,75.414
4.7438,75.443,75.545
4.8066,75.697,74.88
4.8695,75.511,74.603
4.9323,74.995,74.872
4.9951,74.455,75.304
5.058,74.224,75.288
5.1208,74.452,74.905
5.1836,74.834,74.647
5.2465,75.16,74.625
5.3093,75.26,74.86
5.3721,75.306,75.436
5.435,75.417,75.906
5.4978,75.532,75.687
5.5606,75.556,75.049
5.6235,75.212,74.798
5.6863,74.692,74.642
5.7491,74.303,74.399
5.8119,74.344,74.58
5.8748,74.746,75.105
5.9376,75.136,75.259
6.0004,75.332,75.057
6.0633,75.205,74.935
6.1261,75.012,74.922
6.1889,74.921,74.878
6.2518,74.925,74.978


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_109.csv <==
x,qOut,qIn
0.031416,74.962,75.383
0.094248,74.894,74.886
0.15708,74.891,74.446
0.21991,74.993,74.579
0.28274,75.216,74.862
0.34558,75.349,74.819
0.40841,75.302,74.873
0.47124,75.137,75.161
0.53407,74.947,75.76
0.5969,74.899,75.889
0.65973,74.909,75.194
0.72257,74.886,74.265
0.7854,74.752,74.244
0.84823,74.629,74.913
0.91106,74.666,75.311
0.97389,74.86,75.28
1.0367,75.175,75.151
1.0996,75.411,75.081
1.1624,75.463,74.914
1.2252,75.33,74.702
1.2881,75.032,74.682
1.3509,74.74,74.685
1.4137,74.581,74.557
1.4765,74.585,74.684
1.5394,74.754,75.451
1.6022,75.002,75.98
1.665,75.26,75.763
1.7279,75.444,75.045
1.7907,75.475,74.4
1.8535,75.255,74.615
1.9164,74.907,75.372
1.9792,74.624,75.836
2.042,74.594,75.303
2.1049,74.844,74.628
2.1677,75.155,74.492
2.2305,75.351,74.69
2.2934,75.285,74.655
2.3562,75.007,74.519
2.419,74.706,74.7
2.4819,74.512,75.166
2.5447,74.527,75.613
2.6075,74.687,75.736
2.6704,74.931,75.417
2.7332,75.199,74.556
2.796,75.438,73.836
2.8588,75.518,74.449
2.9217,75.383,75.51
2.9845,75.134,75.751
3.0473,74.902,75.182
3.1102,74.939,74.979
3.173,75.14,74.971
3.2358,75.301,74.91
3.2987,75.217,74.844
3.3615,74.855,75.025
3.4243,74.505,75.174
3.4872,74.354,74.917
3.55,74.542,74.318
3.6128,74.881,74.185
3.6757,75.207,74.732
3.7385,75.419,75.784
3.8013,75.446,76.591
3.8642,75.226,76.108
3.927,74.867,74.978
3.9898,74.565,74.283
4.0527,74.523,74.439
4.1155,74.808,74.553
4.1783,75.18,74.525
4.2412,75.436,74.852
4.304,75.397,75.713
4.3668,75.148,75.632
4.4296,74.934,74.673
4.4925,74.848,74.133
4.5553,74.943,74.955
4.6181,74.938,75.775
4.681,74.758,75.655
4.7438,74.539,74.891
4.8066,74.444,74.458
4.8695,74.701,74.668
4.9323,75.196,74.988
4.9951,75.701,75.219
5.058,76.002,75.186
5.1208,75.777,74.771
5.1836,75.147,74.437
5.2465,74.493,74.729
5.3093,74.228,75.496
5.3721,74.535,75.699
5.435,75.004,75.331
5.4978,75.34,74.817
5.5606,75.301,74.73
5.6235,75.053,75.042
5.6863,74.868,75.235
5.7491,74.849,75.058
5.8119,75.049,74.772
5.8748,75.213,74.632
5.9376,75.203,74.531
6.0004,75.057,74.648
6.0633,74.843,75.149
6.1261,74.784,75.413
6.1889,74.854,75.327
6.2518,74.949,75.35


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_110.csv <==
x,qOut,qIn
0.031416,74.853,74.335
0.094248,75.054,74.373
0.15708,75.216,74.77
0.21991,75.246,75.086
0.28274,75.079,75.117
0.34558,74.914,75.309
0.40841,74.921,75.677
0.47124,75.079,75.769
0.53407,75.33,75.18
0.5969,75.372,74.737
0.65973,75.143,74.744
0.72257,74.782,74.658
0.7854,74.462,74.142
0.84823,74.45,74.336
0.91106,74.683,75.244
0.97389,75.008,75.809
1.0367,75.274,75.336
1.0996,75.325,74.966
1.1624,75.141,75.159
1.2252,74.836,75.348
1.2881,74.546,74.605
1.3509,74.518,74.106
1.4137,74.734,74.765
1.4765,75.071,75.793
1.5394,75.393,75.802
1.6022,75.587,74.994
1.665,75.605,74.371
1.7279,75.438,74.183
1.7907,75.088,74.385
1.8535,74.682,74.83
1.9164,74.419,75.3
1.9792,74.381,75.589
2.042,74.611,75.931
2.1049,74.95,75.84
2.1677,75.265,75.019
2.2305,75.464,74.249
2.2934,75.473,74.566
2.3562,75.261,75.216
2.419,74.947,75.279
2.4819,74.697,74.84
2.5447,74.665,74.32
2.6075,74.893,74.304
2.6704,75.185,74.894
2.7332,75.351,75.749
2.796,75.216,75.845
2.8588,74.8,75.066
2.9217,74.419,74.502
2.9845,74.289,74.7
3.0473,74.57,75.424
3.1102,75.058,75.479
3.173,75.504,74.936
3.2358,75.756,74.476
3.2987,75.695,74.459
3.3615,75.37,74.846
3.4243,74.998,75.488
3.4872,74.741,75.857
3.55,74.733,75.443
3.6128,74.806,74.643
3.6757,74.81,74.102
3.7385,74.758,74.25
3.8013,74.698,75.043
3.8642,74.823,75.427
3.927,75.077,75.275
3.9898,75.322,74.974
4.0527,75.413,74.665
4.1155,75.283,74.7
4.1783,75.089,75.218
4.2412,74.942,75.767
4.304,74.939,75.683
4.3668,74.937,75.061
4.4296,74.87,74.524
4.4925,74.81,74.407
4.5553,74.849,74.595
4.6181,75.095,74.623
4.681,75.329,74.667
4.7438,75.372,75.057
4.8066,75.062,75.716
4.8695,74.638,75.683
4.9323,74.466,75.036
4.9951,74.597,74.452
5.058,75.006,74.521
5.1208,75.248,75.043
5.1836,75.211,75.504
5.2465,75.027,75.532
5.3093,74.86,75.006
5.3721,74.981,74.602
5.435,75.256,74.693
5.4978,75.466,75.205
5.5606,75.394,75.577
5.6235,74.983,75.326
5.6863,74.542,74.984
5.7491,74.31,74.956
5.8119,74.473,74.929
5.8748,74.842,74.568
5.9376,75.188,74.329
6.0004,75.393,74.485
6.0633,75.376,75.081
6.1261,75.181,75.602
6.1889,74.946,75.606
6.2518,74.8,74.997


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_111.csv <==
x,qOut,qIn
0.031416,75.335,75.437
0.094248,75.214,74.801
0.15708,75.055,74.007
0.21991,74.909,74.094
0.28274,74.821,75.176
0.34558,74.833,75.496
0.40841,74.913,74.901
0.47124,75.001,74.304
0.53407,75.035,74.85
0.5969,74.959,75.983
0.65973,74.826,76.337
0.72257,74.716,75.351
0.7854,74.706,73.89
0.84823,74.838,73.645
0.91106,75.065,74.284
0.97389,75.315,75.279
1.0367,75.516,76.221
1.0996,75.554,76.061
1.1624,75.379,75.053
1.2252,75.064,74.451
1.2881,74.702,74.722
1.3509,74.526,75.049
1.4137,74.55,75.263
1.4765,74.686,75.235
1.5394,74.832,74.986
1.6022,74.918,74.95
1.665,75.024,74.926
1.7279,75.171,74.591
1.7907,75.376,74.287
1.8535,75.424,74.481
1.9164,75.156,74.853
1.9792,74.699,75.269
2.042,74.236,75.767
2.1049,74.261,75.747
2.1677,74.729,75.114
2.2305,75.348,74.546
2.2934,75.823,74.6
2.3562,75.802,74.867
2.419,75.391,75.121
2.4819,74.9,75.43
2.5447,74.666,75.604
2.6075,74.865,75.245
2.6704,75.171,74.738
2.7332,75.329,74.628
2.796,75.132,74.691
2.8588,74.749,74.561
2.9217,74.455,74.737
2.9845,74.368,75.223
3.0473,74.548,75.179
3.1102,74.84,74.865
3.173,75.157,75.155
3.2358,75.412,75.782
3.2987,75.525,75.683
3.3615,75.375,74.82
3.4243,75.049,74.206
3.4872,74.748,74.24
3.55,74.674,74.531
3.6128,74.912,74.755
3.6757,75.241,75.182
3.7385,75.464,75.56
3.8013,75.408,75.305
3.8642,75.099,74.73
3.927,74.765,74.549
3.9898,74.561,74.968
4.0527,74.612,75.594
4.1155,74.782,75.483
4.1783,74.949,74.902
4.2412,75.087,74.496
4.304,75.19,74.548
4.3668,75.328,74.811
4.4296,75.41,75.185
4.4925,75.346,75.572
4.5553,75.048,75.74
4.6181,74.63,75.266
4.681,74.377,74.527
4.7438,74.395,74.264
4.8066,74.737,74.768
4.8695,75.109,75.099
4.9323,75.304,75.06
4.9951,75.293,75.04
5.058,75.08,75.343
5.1208,74.927,75.5
5.1836,74.947,75.255
5.2465,75.073,74.849
5.3093,75.209,74.73
5.3721,75.119,74.856
5.435,74.88,74.969
5.4978,74.674,74.999
5.5606,74.684,74.872
5.6235,74.975,74.898
5.6863,75.319,75.087
5.7491,75.518,75.039
5.8119,75.396,74.567
5.8748,75.009,74.434
5.9376,74.654,74.859
6.0004,74.508,75.499
6.0633,74.698,75.695
6.1261,75.005,75.352
6.1889,75.25,75.095
6.2518,75.37,75.251


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_112.csv <==
x,qOut,qIn
0.031416,75.283,75.749
0.094248,75.362,75.437
0.15708,75.232,75.152
0.21991,74.925,74.931
0.28274,74.514,74.695
0.34558,74.381,74.909
0.40841,74.621,75.409
0.47124,75.078,75.403
0.53407,75.563,74.539
0.5969,75.737,74.064
0.65973,75.518,74.388
0.72257,75.047,75.046
0.7854,74.51,75.477
0.84823,74.274,75.598
0.91106,74.33,75.403
0.97389,74.561,74.797
1.0367,74.834,74.312
1.0996,75.11,74.794
1.1624,75.38,75.516
1.2252,75.578,75.523
1.2881,75.63,74.755
1.3509,75.452,74.464
1.4137,75.183,74.721
1.4765,74.969,75.049
1.5394,74.948,75.003
1.6022,75.014,74.78
1.665,74.968,74.819
1.7279,74.8,75.3
1.7907,74.542,75.625
1.8535,74.512,75.319
1.9164,74.753,74.979
1.9792,75.111,74.873
2.042,75.415,74.871
2.1049,75.413,74.956
2.1677,75.176,75.041
2.2305,74.896,74.82
2.2934,74.775,74.536
2.3562,74.903,74.886
2.419,75.074,75.533
2.4819,75.141,75.905
2.5447,74.988,75.54
2.6075,74.776,74.515
2.6704,74.685,73.637
2.7332,74.743,73.804
2.796,74.937,75.005
2.8588,75.103,75.879
2.9217,75.208,76.043
2.9845,75.26,75.546
3.0473,75.275,74.899
3.1102,75.239,74.651
3.173,75.134,74.6
3.2358,74.985,74.646
3.2987,74.831,75.133
3.3615,74.744,75.61
3.4243,74.753,75.317
3.4872,74.862,74.445
3.55,75.067,74.293
3.6128,75.308,74.992
3.6757,75.389,75.321
3.7385,75.212,75.03
3.8013,74.707,74.908
3.8642,74.241,75.505
3.927,74.182,75.858
3.9898,74.528,75.34
4.0527,75.194,74.52
4.1155,75.715,74.546
4.1783,75.837,74.966
4.2412,75.57,75.215
4.304,74.979,75.001
4.3668,74.598,74.738
4.4296,74.624,74.796
4.4925,74.902,75.231
4.5553,75.221,75.432
4.6181,75.218,74.879
4.681,74.979,74.335
4.7438,74.707,74.495
4.8066,74.612,75.238
4.8695,74.774,75.329
4.9323,75.045,74.875
4.9951,75.298,74.6
5.058,75.429,74.925
5.1208,75.412,75.496
5.1836,75.27,75.893
5.2465,75.065,75.598
5.3093,74.866,74.363
5.3721,74.779,73.833
5.435,74.815,74.425
5.4978,74.921,75.168
5.5606,75.038,75.439
5.6235,75.088,75.635
5.6863,75.064,75.626
5.7491,74.992,75.213
5.8119,74.9,74.681
5.8748,74.832,74.52
5.9376,74.807,74.537
6.0004,74.822,74.459
6.0633,74.871,74.33
6.1261,74.93,74.689
6.1889,75.016,75.348
6.2518,75.132,75.812


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_113.csv <==
x,qOut,qIn
0.031416,74.929,75.358
0.094248,75.115,75.793
0.15708,75.248,75.701
0.21991,75.269,75.18
0.28274,75.14,74.817
0.34558,74.916,74.901
0.40841,74.684,75.119
0.47124,74.532,75.182
0.53407,74.535,74.881
0.5969,74.741,74.555
0.65973,75.12,74.475
0.72257,75.542,74.743
0.7854,75.878,75.382
0.84823,75.77,75.703
0.91106,75.184,75.383
0.97389,74.445,74.71
1.0367,73.949,74.432
1.0996,74.113,74.787
1.1624,74.637,75.119
1.2252,75.208,75.094
1.2881,75.55,74.984
1.3509,75.623,75.321
1.4137,75.496,75.673
1.4765,75.27,75.42
1.5394,75.051,74.337
1.6022,74.936,73.973
1.665,74.88,74.825
1.7279,74.833,76.023
1.7907,74.747,76
1.8535,74.711,74.778
1.9164,74.818,73.933
1.9792,75.029,74.299
2.042,75.285,75.215
2.1049,75.342,75.265
2.1677,75.157,74.942
2.2305,74.866,74.841
2.2934,74.631,75.008
2.3562,74.692,75.06
2.419,74.96,75.132
2.4819,75.263,75.26
2.5447,75.434,75.17
2.6075,75.339,74.715
2.6704,75.069,74.348
2.7332,74.794,74.514
2.796,74.687,75.141
2.8588,74.854,75.392
2.9217,75.124,75.252
2.9845,75.311,74.972
3.0473,75.238,74.701
3.1102,74.927,74.942
3.173,74.653,75.467
3.2358,74.573,75.462
3.2987,74.797,74.981
3.3615,75.064,75.021
3.4243,75.187,75.275
3.4872,75.169,75.363
3.55,75.055,75.406
3.6128,75.039,74.991
3.6757,75.062,74.12
3.7385,75.036,73.718
3.8013,74.875,74.499
3.8642,74.693,75.47
3.927,74.666,75.808
3.9898,74.801,75.432
4.0527,75.066,74.684
4.1155,75.216,74.437
4.1783,75.202,74.78
4.2412,75.096,75.307
4.304,74.991,75.46
4.3668,75.01,75.453
4.4296,75.109,75.472
4.4925,75.229,75.166
4.5553,75.311,74.366
4.6181,75.339,74.202
4.681,75.26,74.818
4.7438,75.053,75.374
4.8066,74.701,75.169
4.8695,74.379,74.904
4.9323,74.305,74.896
4.9951,74.504,74.824
5.058,74.954,74.729
5.1208,75.337,75.09
5.1836,75.438,75.47
5.2465,75.269,75.288
5.3093,74.886,74.782
5.3721,74.701,74.954
5.435,74.848,75.303
5.4978,75.185,75.013
5.5606,75.533,74.204
5.6235,75.53,74.229
5.6863,75.204,74.944
5.7491,74.784,75.669
5.8119,74.524,75.876
5.8748,74.63,75.814
5.9376,74.901,75.618
6.0004,75.137,75.063
6.0633,75.162,74.108
6.1261,75.011,73.753
6.1889,74.86,74.168
6.2518,74.808,74.779


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_114.csv <==
x,qOut,qIn
0.031416,74.518,74.878
0.094248,74.372,74.492
0.15708,74.601,74.233
0.21991,74.985,74.589
0.28274,75.286,75.54
0.34558,75.339,75.792
0.40841,75.224,75.26
0.47124,75.047,74.745
0.53407,74.907,75.052
0.5969,74.841,75.444
0.65973,74.831,75.167
0.72257,74.869,74.37
0.7854,74.945,74.175
0.84823,75.054,75.018
0.91106,75.165,75.721
0.97389,75.243,75.71
1.0367,75.257,75.442
1.0996,75.163,75.076
1.1624,74.967,74.488
1.2252,74.736,74.354
1.2881,74.55,75.055
1.3509,74.547,75.551
1.4137,74.727,75.397
1.4765,75.004,74.812
1.5394,75.284,74.193
1.6022,75.435,74.169
1.665,75.415,74.694
1.7279,75.253,75.333
1.7907,74.994,75.816
1.8535,74.762,75.845
1.9164,74.647,75.252
1.9792,74.679,74.329
2.042,74.871,74.072
2.1049,75.16,75.005
2.1677,75.397,75.964
2.2305,75.468,75.959
2.2934,75.268,75.016
2.3562,74.932,74.291
2.419,74.747,74.191
2.4819,74.782,74.8
2.5447,75.055,75.49
2.6075,75.158,75.154
2.6704,74.954,74.459
2.7332,74.612,74.535
2.796,74.356,75.428
2.8588,74.543,75.516
2.9217,75.005,74.911
2.9845,75.462,74.42
3.0473,75.646,74.593
3.1102,75.392,75.097
3.173,74.961,75.461
3.2358,74.651,75.404
3.2987,74.734,75.091
3.3615,75.111,75.281
3.4243,75.403,75.649
3.4872,75.429,75.446
3.55,75.061,74.599
3.6128,74.667,74.273
3.6757,74.542,74.501
3.7385,74.675,74.745
3.8013,74.985,74.735
3.8642,75.13,75.152
3.927,75.107,75.732
3.9898,75.009,75.569
4.0527,74.943,74.601
4.1155,74.931,74.472
4.1783,74.905,75.068
4.2412,74.871,75.428
4.304,74.854,75.291
4.3668,74.971,75.169
4.4296,75.191,74.916
4.4925,75.416,74.476
4.5553,75.546,74.217
4.6181,75.468,74.376
4.681,75.204,74.667
4.7438,74.858,75.015
4.8066,74.545,75.623
4.8695,74.443,76.173
4.9323,74.571,76.076
4.9951,74.846,75.248
5.058,75.172,74.27
5.1208,75.357,74.144
5.1836,75.326,74.636
5.2465,75.147,75.081
5.3093,74.914,75.016
5.3721,74.876,75.03
5.435,75.023,75.243
5.4978,75.201,75.284
5.5606,75.241,75.1
5.6235,74.971,74.887
5.6863,74.57,74.689
5.7491,74.266,74.767
5.8119,74.269,75.014
5.8748,74.565,75.019
5.9376,74.993,75.043
6.0004,75.423,75.199
6.0633,75.749,75.239
6.1261,75.831,75.153
6.1889,75.56,75.105
6.2518,75.064,75.048


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_115.csv <==
x,qOut,qIn
0.031416,75.165,75.538
0.094248,74.747,74.818
0.15708,74.545,74.058
0.21991,74.623,74.306
0.28274,74.985,75.847
0.34558,75.212,76.553
0.40841,75.138,75.819
0.47124,74.876,74.606
0.53407,74.59,74.192
0.5969,74.659,74.591
0.65973,75.027,75.05
0.72257,75.459,75.115
0.7854,75.72,74.691
0.84823,75.539,74.657
0.91106,75.062,75.121
0.97389,74.581,75.551
1.0367,74.397,75.494
1.0996,74.589,75.23
1.1624,74.851,74.954
1.2252,74.997,74.541
1.2881,74.886,74.155
1.3509,74.743,74.666
1.4137,74.79,75.588
1.4765,75.037,75.86
1.5394,75.448,75.349
1.6022,75.671,75.028
1.665,75.526,74.867
1.7279,75.12,74.703
1.7907,74.62,74.55
1.8535,74.479,74.38
1.9164,74.649,74.386
1.9792,74.929,74.935
2.042,75.108,75.813
2.1049,75.16,76.025
2.1677,75.211,75.591
2.2305,75.255,74.962
2.2934,75.264,74.565
2.3562,75.045,74.522
2.419,74.726,74.728
2.4819,74.516,75.026
2.5447,74.616,75.13
2.6075,75.003,75.078
2.6704,75.403,75.136
2.7332,75.618,75.259
2.796,75.481,75.076
2.8588,75.052,74.74
2.9217,74.6,74.654
2.9845,74.32,74.824
3.0473,74.368,75.049
3.1102,74.629,75.174
3.173,74.979,75.189
3.2358,75.326,75.001
3.2987,75.599,74.577
3.3615,75.662,74.421
3.4243,75.436,74.764
3.4872,75.038,75.374
3.55,74.626,75.81
3.6128,74.543,75.747
3.6757,74.745,75.29
3.7385,75.051,74.761
3.8013,75.27,74.735
3.8642,75.285,74.812
3.927,75.161,74.628
3.9898,74.987,74.609
4.0527,74.846,75.169
4.1155,74.799,75.434
4.1783,74.853,75.048
4.2412,74.966,74.55
4.304,75.09,74.614
4.3668,75.095,75.001
4.4296,74.954,75.166
4.4925,74.759,74.947
4.5553,74.623,74.836
4.6181,74.731,75.212
4.681,75.036,75.341
4.7438,75.389,74.82
4.8066,75.641,74.474
4.8695,75.587,75.101
4.9323,75.259,75.762
4.9951,74.846,75.819
5.058,74.558,75.401
5.1208,74.595,74.984
5.1836,74.815,74.488
5.2465,75.047,74.108
5.3093,75.134,74.645
5.3721,75.048,75.62
5.435,74.897,75.739
5.4978,74.778,74.857
5.5606,74.776,74.166
5.6235,74.886,74.515
5.6863,75.023,75.096
5.7491,75.115,75.456
5.8119,75.098,75.628
5.8748,74.981,75.624
5.9376,74.876,75.33
6.0004,74.868,74.945
6.0633,75.028,74.403
6.1261,75.298,74.077
6.1889,75.49,74.449
6.2518,75.481,75.249


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_116.csv <==
x,qOut,qIn
0.031416,75.14,75.548
0.094248,74.825,74.989
0.15708,74.679,74.565
0.21991,74.739,74.468
0.28274,75.005,74.983
0.34558,75.202,75.442
0.40841,75.191,75.296
0.47124,75.015,74.799
0.53407,74.757,74.657
0.5969,74.682,75.243
0.65973,74.794,75.805
0.72257,74.976,75.577
0.7854,75.098,74.69
0.84823,75.058,74.102
0.91106,74.963,73.972
0.97389,74.917,74.433
1.0367,75.01,75.348
1.0996,75.189,75.58
1.1624,75.317,75.069
1.2252,75.322,74.68
1.2881,75.151,75.224
1.3509,74.929,75.779
1.4137,74.799,75.588
1.4765,74.794,74.845
1.5394,74.922,74.366
1.6022,75.042,74.634
1.665,75.119,75.031
1.7279,75.17,75.091
1.7907,75.222,74.89
1.8535,75.255,75.017
1.9164,75.143,75.299
1.9792,74.881,75.265
2.042,74.496,74.778
2.1049,74.31,74.704
2.1677,74.439,75.014
2.2305,74.771,75.171
2.2934,75.154,75.159
2.3562,75.336,75.374
2.419,75.343,75.406
2.4819,75.271,74.931
2.5447,75.223,74.26
2.6075,75.206,74.044
2.6704,75.112,74.344
2.7332,74.944,75.113
2.796,74.726,75.716
2.8588,74.674,75.554
2.9217,74.812,75.167
2.9845,75.033,75.035
3.0473,75.214,75.231
3.1102,75.215,75.489
3.173,75.09,75.436
3.2358,74.937,74.64
3.2987,74.85,73.655
3.3615,74.9,74.08
3.4243,75.053,75.34
3.4872,75.224,76.169
3.55,75.327,75.881
3.6128,75.194,75.14
3.6757,74.852,74.494
3.7385,74.483,74.211
3.8013,74.291,74.169
3.8642,74.457,74.513
3.927,74.823,75.292
3.9898,75.209,75.959
4.0527,75.451,75.777
4.1155,75.522,75.026
4.1783,75.486,74.538
4.2412,75.371,74.703
4.304,75.204,75.241
4.3668,74.916,75.431
4.4296,74.586,75.337
4.4925,74.373,75.113
4.5553,74.431,74.77
4.6181,74.832,74.468
4.681,75.341,74.408
4.7438,75.682,74.556
4.8066,75.592,74.801
4.8695,75.005,75.187
4.9323,74.399,75.576
4.9951,74.131,75.642
5.058,74.479,75.335
5.1208,75.078,74.961
5.1836,75.533,74.639
5.2465,75.693,74.533
5.3093,75.465,74.755
5.3721,75.099,75.161
5.435,74.873,75.491
5.4978,74.87,75.417
5.5606,75.121,74.574
5.6235,75.316,74.152
5.6863,75.257,74.738
5.7491,74.976,75.475
5.8119,74.556,75.108
5.8748,74.363,74.57
5.9376,74.471,74.802
6.0004,74.775,75.317
6.0633,75.143,75.075
6.1261,75.41,74.714
6.1889,75.508,75.072
6.2518,75.42,75.653


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_117.csv <==
x,qOut,qIn
0.031416,74.885,76.344
0.094248,75.024,75.933
0.15708,75.095,75.205
0.21991,75.136,74.937
0.28274,75.192,74.58
0.34558,75.25,73.908
0.40841,75.197,73.991
0.47124,75.022,74.963
0.53407,74.741,75.795
0.5969,74.609,75.632
0.65973,74.72,75.102
0.72257,74.969,74.633
0.7854,75.227,74.417
0.84823,75.222,74.607
0.91106,74.978,75.042
0.97389,74.67,75.257
1.0367,74.495,74.985
1.0996,74.652,75.015
1.1624,75.062,75.393
1.2252,75.537,75.389
1.2881,75.901,74.705
1.3509,75.827,74.544
1.4137,75.286,75.059
1.4765,74.588,75.612
1.5394,74.104,75.475
1.6022,74.258,74.789
1.665,74.772,74.303
1.7279,75.304,74.424
1.7907,75.549,74.879
1.8535,75.397,75.051
1.9164,75.024,75.086
1.9792,74.663,75.173
2.042,74.541,75.217
2.1049,74.714,74.995
2.1677,74.998,74.849
2.2305,75.239,75.139
2.2934,75.306,75.725
2.3562,75.21,75.436
2.419,75.059,74.512
2.4819,74.947,74.023
2.5447,74.953,74.423
2.6075,75.062,74.956
2.6704,75.161,75.408
2.7332,75.166,75.677
2.796,75.003,75.593
2.8588,74.753,75.152
2.9217,74.598,74.688
2.9845,74.615,74.664
3.0473,74.844,75.389
3.1102,75.087,75.562
3.173,75.201,74.782
3.2358,75.191,74.045
3.2987,75.086,74.624
3.3615,75.085,75.658
3.4243,75.174,75.924
3.4872,75.236,75.253
3.55,75.141,74.148
3.6128,74.825,73.774
3.6757,74.531,74.249
3.7385,74.436,75.128
3.8013,74.681,75.648
3.8642,75.093,75.577
3.927,75.431,75.316
3.9898,75.579,75.064
4.0527,75.452,75.068
4.1155,75.2,75.275
4.1783,74.991,75.251
4.2412,74.879,74.834
4.304,74.881,74.469
4.3668,74.865,74.564
4.4296,74.863,74.816
4.4925,74.92,75.044
4.5553,75.082,75.009
4.6181,75.191,75.043
4.681,75.056,75.412
4.7438,74.732,75.777
4.8066,74.328,75.46
4.8695,74.29,74.618
4.9323,74.626,74.158
4.9951,75.123,74.563
5.058,75.548,75.276
5.1208,75.658,75.193
5.1836,75.514,74.783
5.2465,75.262,74.683
5.3093,75.056,75.131
5.3721,74.966,75.545
5.435,74.89,75.538
5.4978,74.793,75.092
5.5606,74.661,74.704
5.6235,74.641,74.633
5.6863,74.775,74.65
5.7491,75.005,74.795
5.8119,75.257,75.061
5.8748,75.417,75.249
5.9376,75.425,75.254
6.0004,75.282,75.037
6.0633,75.002,74.604
6.1261,74.744,74.285
6.1889,74.644,74.528
6.2518,74.7,75.516


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_118.csv <==
x,qOut,qIn
0.031416,75.053,75.277
0.094248,74.902,75.794
0.15708,74.729,76.01
0.21991,74.691,75.609
0.28274,74.926,74.804
0.34558,75.264,74.373
0.40841,75.411,74.387
0.47124,75.285,74.736
0.53407,74.853,75.226
0.5969,74.521,75.226
0.65973,74.522,74.864
0.72257,74.791,74.803
0.7854,75.213,75.397
0.84823,75.437,75.642
0.91106,75.343,75.129
0.97389,75.011,74.352
1.0367,74.559,74.437
1.0996,74.363,75.199
1.1624,74.528,75.54
1.2252,74.939,75.153
1.2881,75.454,74.544
1.3509,75.777,74.568
1.4137,75.734,74.95
1.4765,75.375,75.255
1.5394,74.796,75.11
1.6022,74.473,75.02
1.665,74.523,75.218
1.7279,74.796,75.275
1.7907,75.099,74.705
1.8535,75.22,74.158
1.9164,75.218,74.249
1.9792,75.159,74.947
2.042,75.104,75.768
2.1049,75.022,75.942
2.1677,74.924,75.51
2.2305,74.857,74.828
2.2934,74.873,74.438
2.3562,74.97,74.776
2.419,75.032,75.369
2.4819,75.01,75.451
2.5447,74.875,74.674
2.6075,74.796,74.411
2.6704,74.881,74.965
2.7332,75.073,75.442
2.796,75.291,75.018
2.8588,75.274,74.81
2.9217,75.01,75.152
2.9845,74.662,75.207
3.0473,74.417,74.726
3.1102,74.503,74.842
3.173,74.829,75.282
3.2358,75.228,75.258
3.2987,75.538,74.928
3.3615,75.589,74.839
3.4243,75.386,74.727
3.4872,75.074,74.699
3.55,74.818,75.041
3.6128,74.815,75.284
3.6757,74.941,75.139
3.7385,75.054,74.855
3.8013,75.024,74.667
3.8642,74.931,74.771
3.927,74.914,75.108
3.9898,74.981,75.401
4.0527,75.108,75.395
4.1155,75.126,75.294
4.1783,75.05,75.329
4.2412,74.964,75.537
4.304,74.956,75.576
4.3668,75.034,74.771
4.4296,75.078,73.672
4.4925,75.042,73.293
4.5553,74.9,74.274
4.6181,74.796,75.495
4.681,74.81,75.991
4.7438,74.911,75.632
4.8066,75.048,75.075
4.8695,75.082,74.911
4.9323,75.009,74.915
4.9951,74.898,75.069
5.058,74.827,75.506
5.1208,74.882,75.435
5.1836,75.048,74.63
5.2465,75.271,73.991
5.3093,75.498,74.646
5.3721,75.626,75.618
5.435,75.491,75.812
5.4978,75.08,75.276
5.5606,74.416,74.653
5.6235,73.95,74.633
5.6863,73.948,74.807
5.7491,74.331,74.697
5.8119,74.954,74.632
5.8748,75.453,75.184
5.9376,75.68,75.705
6.0004,75.633,75.628
6.0633,75.336,74.821
6.1261,75.075,74.198
6.1889,74.991,74.205
6.2518,75.018,74.688


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_119.csv <==
x,qOut,qIn
0.031416,74.851,74.87
0.094248,74.63,75.255
0.15708,74.66,75.228
0.21991,74.894,74.895
0.28274,75.243,74.713
0.34558,75.399,74.885
0.40841,75.308,74.975
0.47124,75.082,74.781
0.53407,74.865,74.658
0.5969,74.828,74.941
0.65973,74.841,75.304
0.72257,74.802,75.589
0.7854,74.627,75.751
0.84823,74.523,75.367
0.91106,74.663,74.565
0.97389,74.996,74.029
1.0367,75.431,74.323
1.0996,75.624,75.008
1.1624,75.494,75.471
1.2252,75.179,75.508
1.2881,74.86,75.454
1.3509,74.824,75.294
1.4137,74.945,74.803
1.4765,75.048,74.356
1.5394,74.97,74.432
1.6022,74.778,74.968
1.665,74.669,75.462
1.7279,74.717,75.394
1.7907,74.948,74.706
1.8535,75.229,74.412
1.9164,75.442,74.634
1.9792,75.491,74.946
2.042,75.292,75.151
2.1049,74.865,75.346
2.1677,74.489,75.383
2.2305,74.362,75.219
2.2934,74.636,75.111
2.3562,75.107,75.028
2.419,75.48,74.896
2.4819,75.601,75.002
2.5447,75.35,75.342
2.6075,74.919,75.365
2.6704,74.619,75.154
2.7332,74.569,74.903
2.796,74.829,74.309
2.8588,75.094,74.1
2.9217,75.167,74.755
2.9845,75.046,75.441
3.0473,74.77,75.262
3.1102,74.625,75.057
3.173,74.709,75.259
3.2358,74.95,75.381
3.2987,75.251,75.083
3.3615,75.4,74.996
3.4243,75.358,75.078
3.4872,75.196,74.729
3.55,75.003,74.077
3.6128,74.957,74.443
3.6757,75.055,75.4
3.7385,75.198,75.83
3.8013,75.28,75.329
3.8642,75.146,74.916
3.927,74.861,74.765
3.9898,74.582,74.612
4.0527,74.47,74.535
4.1155,74.619,75.039
4.1783,74.9,75.734
4.2412,75.182,75.96
4.304,75.347,75.517
4.3668,75.381,74.835
4.4296,75.326,74.156
4.4925,75.205,73.827
4.5553,75.041,74.348
4.6181,74.818,75.102
4.681,74.62,75.364
4.7438,74.541,75.181
4.8066,74.664,74.955
4.8695,74.974,75.27
4.9323,75.284,75.787
4.9951,75.436,75.712
5.058,75.288,74.845
5.1208,74.909,74.404
5.1836,74.612,74.542
5.2465,74.572,74.819
5.3093,74.909,74.998
5.3721,75.379,75.393
5.435,75.655,75.729
5.4978,75.583,75.396
5.5606,75.049,74.337
5.6235,74.431,74.227
5.6863,74.15,75.119
5.7491,74.26,75.773
5.8119,74.723,75.128
5.8748,75.104,74.043
5.9376,75.305,73.71
6.0004,75.372,74.669
6.0633,75.374,76.15
6.1261,75.39,76.117
6.1889,75.33,75.117
6.2518,75.158,74.493


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_120.csv <==
x,qOut,qIn
0.031416,74.883,74.908
0.094248,74.774,75.031
0.15708,74.793,75.242
0.21991,74.923,75.081
0.28274,75.129,74.744
0.34558,75.318,74.828
0.40841,75.41,75.001
0.47124,75.365,74.998
0.53407,75.155,75.103
0.5969,74.856,75.281
0.65973,74.624,75.092
0.72257,74.545,74.632
0.7854,74.682,74.466
0.84823,74.91,74.682
0.91106,75.083,74.886
0.97389,75.145,75.018
1.0367,75.066,75.019
1.0996,74.982,75.435
1.1624,74.982,76.207
1.2252,75.045,76.421
1.2881,75.134,75.293
1.3509,75.12,74.16
1.4137,75.018,73.892
1.4765,74.902,74.205
1.5394,74.847,74.588
1.6022,74.903,74.987
1.665,75.01,75.397
1.7279,75.102,75.552
1.7907,75.118,75.253
1.8535,75.016,74.856
1.9164,74.838,74.668
1.9792,74.665,74.737
2.042,74.581,74.961
2.1049,74.642,75.254
2.1677,74.831,75.497
2.2305,75.111,75.388
2.2934,75.445,74.612
2.3562,75.767,74.141
2.419,75.857,74.491
2.4819,75.602,75.155
2.5447,74.916,75.549
2.6075,74.257,75.528
2.6704,74.067,75.116
2.7332,74.336,74.521
2.796,74.95,74.437
2.8588,75.396,75.245
2.9217,75.523,76.091
2.9845,75.375,76.011
3.0473,75.027,74.638
3.1102,74.775,73.623
3.173,74.753,73.771
3.2358,74.915,74.754
3.2987,75.183,75.662
3.3615,75.294,75.79
3.4243,75.165,75.432
3.4872,74.892,74.973
3.55,74.604,74.779
3.6128,74.598,74.8
3.6757,74.841,74.892
3.7385,75.149,75.006
3.8013,75.329,74.853
3.8642,75.218,74.759
3.927,75.007,75.11
3.9898,74.891,75.547
4.0527,75.047,75.394
4.1155,75.313,74.947
4.1783,75.332,74.738
4.2412,75.04,74.788
4.304,74.444,74.977
4.3668,74.157,75.255
4.4296,74.383,75.426
4.4925,74.922,75.098
4.5553,75.522,74.296
4.6181,75.743,74.324
4.681,75.557,75.017
4.7438,75.15,75.26
4.8066,74.746,74.743
4.8695,74.651,74.875
4.9323,74.772,75.505
4.9951,74.962,75.655
5.058,75.079,74.951
5.1208,75.138,74.488
5.1836,75.182,74.55
5.2465,75.195,74.945
5.3093,75.148,75.426
5.3721,75.022,75.35
5.435,74.931,74.936
5.4978,74.93,74.979
5.5606,75.054,75.762
5.6235,75.133,75.709
5.6863,75.053,74.671
5.7491,74.859,73.858
5.8119,74.632,74.415
5.8748,74.606,75.222
5.9376,74.772,75.323
6.0004,75.021,74.913
6.0633,75.236,74.749
6.1261,75.306,75.018
6.1889,75.233,75.215
6.2518,75.072,75.135


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_121.csv <==
x,qOut,qIn
0.031416,74.65,75.07
0.094248,74.832,75.089
0.15708,74.957,74.999
0.21991,74.982,75.21
0.28274,74.901,75.245
0.34558,74.885,74.5
0.40841,74.97,74.085
0.47124,75.117,74.866
0.53407,75.272,75.927
0.5969,75.353,75.682
0.65973,75.325,75.046
0.72257,75.197,74.854
0.7854,74.987,75.043
0.84823,74.803,74.894
0.91106,74.73,74.583
0.97389,74.772,74.407
1.0367,74.91,74.747
1.0996,75.032,75.318
1.1624,75.098,75.408
1.2252,75.119,74.754
1.2881,75.113,74.075
1.3509,75.096,74.658
1.4137,75.025,75.803
1.4765,74.905,76.305
1.5394,74.748,75.572
1.6022,74.696,74.612
1.665,74.828,74.092
1.7279,75.086,74.201
1.7907,75.396,74.673
1.8535,75.518,75.037
1.9164,75.362,75.361
1.9792,75.032,75.62
2.042,74.664,75.643
2.1049,74.56,75.485
2.1677,74.688,75.239
2.2305,74.892,74.914
2.2934,75.011,74.7
2.3562,74.938,74.477
2.419,74.797,74.269
2.4819,74.728,74.533
2.5447,74.855,75.491
2.6075,75.179,75.929
2.6704,75.478,75.419
2.7332,75.558,74.52
2.796,75.238,74.148
2.8588,74.674,74.449
2.9217,74.302,74.942
2.9845,74.299,75.502
3.0473,74.749,76.017
3.1102,75.249,75.688
3.173,75.592,74.68
3.2358,75.728,73.953
3.2987,75.642,74.341
3.3615,75.382,75.227
3.4243,75,75.636
3.4872,74.626,75.183
3.55,74.393,74.482
3.6128,74.467,74.749
3.6757,74.781,75.485
3.7385,75.157,75.87
3.8013,75.417,75.54
3.8642,75.321,75.027
3.927,74.951,74.676
3.9898,74.561,74.57
4.0527,74.421,74.544
4.1155,74.717,74.494
4.1783,75.192,74.556
4.2412,75.567,74.849
4.304,75.583,75.386
4.3668,75.189,75.625
4.4296,74.732,75.401
4.4925,74.48,74.946
4.5553,74.656,74.499
4.6181,74.989,74.456
4.681,75.189,74.98
4.7438,75.212,75.77
4.8066,75.071,75.859
4.8695,75.076,75.097
4.9323,75.245,74.541
4.9951,75.421,74.639
5.058,75.429,74.908
5.1208,75.087,74.837
5.1836,74.636,74.746
5.2465,74.322,74.809
5.3093,74.369,75.086
5.3721,74.666,75.002
5.435,75.001,74.725
5.4978,75.259,74.911
5.5606,75.362,75.42
5.6235,75.294,75.408
5.6863,75.082,75.184
5.7491,74.848,75.138
5.8119,74.719,75.31
5.8748,74.863,75.104
5.9376,75.166,74.614
6.0004,75.435,74.41
6.0633,75.481,74.931
6.1261,75.212,75.275
6.1889,74.854,75.083
6.2518,74.61,74.885


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_122.csv <==
x,qOut,qIn
0.031416,74.833,74.418
0.094248,74.96,74.27
0.15708,75.139,74.612
0.21991,75.317,74.91
0.28274,75.442,75.092
0.34558,75.362,75.573
0.40841,75.111,75.786
0.47124,74.845,75.215
0.53407,74.739,74.362
0.5969,74.902,74.424
0.65973,75.126,74.995
0.72257,75.249,75.361
0.7854,75.135,75.173
0.84823,74.95,75.185
0.91106,74.911,75.508
0.97389,75.02,75.565
1.0367,75.239,74.86
1.0996,75.225,74.242
1.1624,74.938,74.16
1.2252,74.563,74.384
1.2881,74.321,74.789
1.3509,74.448,75.356
1.4137,74.8,75.693
1.4765,75.188,75.457
1.5394,75.442,75.031
1.6022,75.459,75.262
1.665,75.258,75.605
1.7279,74.958,75.343
1.7907,74.691,74.595
1.8535,74.666,74.354
1.9164,74.873,74.491
1.9792,75.186,74.651
2.042,75.477,74.754
2.1049,75.542,75.023
2.1677,75.319,75.371
2.2305,74.913,75.572
2.2934,74.461,75.226
2.3562,74.281,74.678
2.419,74.408,74.563
2.4819,74.723,74.98
2.5447,75.09,75.435
2.6075,75.354,75.328
2.6704,75.49,74.948
2.7332,75.512,74.682
2.796,75.445,74.857
2.8588,75.317,75.159
2.9217,75.114,75.211
2.9845,74.859,75.011
3.0473,74.584,74.81
3.1102,74.441,74.915
3.173,74.51,75.267
3.2358,74.743,75.6
3.2987,75.066,75.273
3.3615,75.294,74.333
3.4243,75.344,73.793
3.4872,75.24,74.294
3.55,75.026,75.463
3.6128,74.889,76.038
3.6757,74.897,75.979
3.7385,75,75.529
3.8013,75.132,74.732
3.8642,75.152,73.871
3.927,75.071,73.735
3.9898,74.959,74.754
4.0527,74.892,75.983
4.1155,74.916,75.705
4.1783,74.992,74.763
4.2412,75.085,74.403
4.304,75.168,74.941
4.3668,75.221,75.404
4.4296,75.148,75.439
4.4925,74.932,74.973
4.5553,74.571,74.621
4.6181,74.339,75.101
4.681,74.451,75.587
4.7438,74.857,75.189
4.8066,75.464,74.274
4.8695,75.834,74.406
4.9323,75.689,75.057
4.9951,75.14,75.222
5.058,74.385,74.629
5.1208,74.166,74.514
5.1836,74.502,74.966
5.2465,75.059,75.368
5.3093,75.479,75.525
5.3721,75.463,75.632
5.435,75.193,75.404
5.4978,74.908,74.781
5.5606,74.839,74.341
5.6235,74.995,74.66
5.6863,75.17,75.296
5.7491,75.252,75.696
5.8119,75.16,75.236
5.8748,75.016,74.569
5.9376,74.901,74.512
6.0004,74.828,75.07
6.0633,74.792,75.545
6.1261,74.754,75.362
6.1889,74.738,75.008
6.2518,74.761,74.779


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_123.csv <==
x,qOut,qIn
0.031416,75.015,74.229
0.094248,75.271,74.863
0.15708,75.323,75.1
0.21991,75.246,74.93
0.28274,75.141,75.22
0.34558,75.13,75.808
0.40841,75.11,75.765
0.47124,75.021,75.044
0.53407,74.823,74.481
0.5969,74.7,74.774
0.65973,74.761,75.102
0.72257,74.946,74.832
0.7854,75.167,74.57
0.84823,75.252,74.952
0.91106,75.23,75.18
0.97389,75.149,75.019
1.0367,75.06,74.978
1.0996,74.904,75.361
1.1624,74.685,75.578
1.2252,74.506,75.286
1.2881,74.479,74.828
1.3509,74.702,74.887
1.4137,75.046,75.089
1.4765,75.368,74.986
1.5394,75.536,74.441
1.6022,75.495,74.019
1.665,75.296,74.111
1.7279,75.034,74.823
1.7907,74.806,75.817
1.8535,74.711,76.076
1.9164,74.731,75.606
1.9792,74.816,74.993
2.042,74.907,74.764
2.1049,74.97,74.82
2.1677,75.032,74.935
2.2305,75.107,75.033
2.2934,75.206,75.106
2.3562,75.288,75.147
2.419,75.311,75.145
2.4819,75.252,75.076
2.5447,75.102,74.918
2.6075,74.867,74.758
2.6704,74.593,74.564
2.7332,74.367,74.273
2.796,74.277,74.31
2.8588,74.42,75.155
2.9217,74.76,76.027
2.9845,75.185,76.095
3.0473,75.582,75.347
3.1102,75.75,74.697
3.173,75.603,74.39
3.2358,75.251,74.5
3.2987,74.838,74.904
3.3615,74.704,75.289
3.4243,74.837,75.555
3.4872,75.078,75.588
3.55,75.258,75.145
3.6128,75.257,74.604
3.6757,75.11,74.439
3.7385,74.877,74.62
3.8013,74.62,74.821
3.8642,74.432,75.211
3.927,74.415,75.607
3.9898,74.594,75.277
4.0527,74.968,74.308
4.1155,75.402,74.291
4.1783,75.676,75.031
4.2412,75.665,75.548
4.304,75.268,75.414
4.3668,74.747,75.199
4.4296,74.493,74.926
4.4925,74.594,74.472
4.5553,75.059,74.242
4.6181,75.462,74.719
4.681,75.559,75.476
4.7438,75.349,76.024
4.8066,74.882,75.68
4.8695,74.566,74.644
4.9323,74.572,73.998
4.9951,74.808,74.37
5.058,75.142,75.271
5.1208,75.258,75.513
5.1836,75.123,75.274
5.2465,74.878,74.901
5.3093,74.681,74.713
5.3721,74.774,75.133
5.435,75.049,75.746
5.4978,75.3,75.653
5.5606,75.32,74.563
5.6235,75.004,74.036
5.6863,74.637,74.53
5.7491,74.464,75.424
5.8119,74.69,75.54
5.8748,75.143,74.898
5.9376,75.48,74.598
6.0004,75.535,75.013
6.0633,75.186,75.587
6.1261,74.745,75.482
6.1889,74.55,74.89
6.2518,74.648,74.174


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_124.csv <==
x,qOut,qIn
0.031416,75.328,74.715
0.094248,75.223,74.825
0.15708,75.055,74.852
0.21991,74.902,74.599
0.28274,74.83,74.484
0.34558,74.801,75.202
0.40841,74.8,75.937
0.47124,74.845,75.686
0.53407,74.954,74.512
0.5969,75.126,74.122
0.65973,75.265,74.671
0.72257,75.315,75.508
0.7854,75.23,75.779
0.84823,75.1,75.318
0.91106,75.021,74.75
0.97389,75.002,74.574
1.0367,75.033,74.887
1.0996,75.003,75.142
1.1624,74.895,75.141
1.2252,74.756,74.986
1.2881,74.641,74.865
1.3509,74.623,74.805
1.4137,74.719,74.912
1.4765,74.9,75.411
1.5394,75.13,76.168
1.6022,75.283,75.932
1.665,75.255,74.823
1.7279,75.079,73.933
1.7907,74.814,73.904
1.8535,74.743,74.21
1.9164,74.91,74.727
1.9792,75.177,75.464
2.042,75.38,75.785
2.1049,75.298,75.082
2.1677,75.055,74.34
2.2305,74.831,74.639
2.2934,74.809,76.001
2.3562,74.937,76.254
2.419,75.011,75.271
2.4819,74.995,74.327
2.5447,74.886,74.464
2.6075,74.971,74.803
2.6704,75.261,74.751
2.7332,75.552,74.532
2.796,75.615,74.799
2.8588,75.15,75.552
2.9217,74.493,75.962
2.9845,74.046,75.575
3.0473,74.177,74.645
3.1102,74.704,74.02
3.173,75.186,74.025
3.2358,75.429,74.755
3.2987,75.299,75.496
3.3615,75.073,75.64
3.4243,75.003,75.585
3.4872,75.122,75.393
3.55,75.414,75.01
3.6128,75.505,74.658
3.6757,75.255,74.494
3.7385,74.812,74.578
3.8013,74.382,75.107
3.8642,74.36,75.559
3.927,74.665,75.463
3.9898,75.092,74.971
4.0527,75.438,74.543
4.1155,75.531,74.544
4.1783,75.324,74.748
4.2412,74.921,74.895
4.304,74.453,75.025
4.3668,74.286,75.283
4.4296,74.502,75.41
4.4925,74.954,75.227
4.5553,75.47,75.043
4.6181,75.739,75.266
4.681,75.64,75.348
4.7438,75.266,74.822
4.8066,74.755,74.126
4.8695,74.528,74.365
4.9323,74.646,75.118
4.9951,74.952,75.562
5.058,75.264,75.286
5.1208,75.337,75.037
5.1836,75.17,74.979
5.2465,74.884,74.916
5.3093,74.621,75.09
5.3721,74.587,75.185
5.435,74.748,74.788
5.4978,74.991,74.35
5.5606,75.201,74.782
5.6235,75.309,75.42
5.6863,75.338,75.404
5.7491,75.3,75.089
5.8119,75.204,75.204
5.8748,75.009,75.259
5.9376,74.774,74.988
6.0004,74.604,74.915
6.0633,74.601,75.153
6.1261,74.795,75.125
6.1889,75.059,74.902
6.2518,75.273,74.725


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_125.csv <==
x,qOut,qIn
0.031416,74.728,74.909
0.094248,74.99,74.759
0.15708,75.27,74.738
0.21991,75.35,74.713
0.28274,75.053,74.841
0.34558,74.655,75.224
0.40841,74.483,75.491
0.47124,74.579,75.584
0.53407,74.916,75.869
0.5969,75.159,75.779
0.65973,75.253,74.892
0.72257,75.252,73.739
0.7854,75.224,73.301
0.84823,75.228,74.155
0.91106,75.205,75.411
0.97389,75.131,76.009
1.0367,74.99,75.626
1.0996,74.87,75.145
1.1624,74.819,74.877
1.2252,74.816,74.798
1.2881,74.832,74.68
1.3509,74.792,74.679
1.4137,74.748,75.001
1.4765,74.777,75.413
1.5394,74.946,75.326
1.6022,75.287,75.041
1.665,75.635,75.132
1.7279,75.773,75.405
1.7907,75.487,75.318
1.8535,74.752,75.151
1.9164,74.082,75.077
1.9792,73.822,74.677
2.042,74.223,73.974
2.1049,74.89,74.119
2.1677,75.463,74.943
2.2305,75.77,75.545
2.2934,75.682,75.595
2.3562,75.28,75.366
2.419,74.845,74.885
2.4819,74.591,74.45
2.5447,74.691,74.552
2.6075,74.956,75.102
2.6704,75.171,75.489
2.7332,75.278,75.367
2.796,75.253,75.122
2.8588,75.255,75.153
2.9217,75.301,75.058
2.9845,75.318,74.696
3.0473,75.225,74.306
3.1102,74.917,74.631
3.173,74.553,75.346
3.2358,74.32,75.577
3.2987,74.388,74.987
3.3615,74.734,74.828
3.4243,75.14,75.11
3.4872,75.426,75.039
3.55,75.436,74.528
3.6128,75.157,74.611
3.6757,74.824,75.103
3.7385,74.636,75.397
3.8013,74.763,75.395
3.8642,75.083,75.11
3.927,75.355,74.566
3.9898,75.445,74.407
4.0527,75.255,75.122
4.1155,74.926,75.645
4.1783,74.671,75.507
4.2412,74.59,75.031
4.304,74.745,74.616
4.3668,74.99,74.766
4.4296,75.192,75.278
4.4925,75.279,75.554
4.5553,75.196,75.198
4.6181,74.99,74.401
4.681,74.795,73.917
4.7438,74.707,74.59
4.8066,74.803,76.131
4.8695,75.001,76.142
4.9323,75.158,74.853
4.9951,75.2,73.946
5.058,75.074,74.551
5.1208,74.901,75.355
5.1836,74.828,75.537
5.2465,74.888,75.261
5.3093,75.088,75.029
5.3721,75.241,74.869
5.435,75.262,74.617
5.4978,75.182,74.422
5.5606,75.056,74.583
5.6235,75.011,75.106
5.6863,74.983,75.46
5.7491,74.917,75.228
5.8119,74.762,74.851
5.8748,74.674,75.17
5.9376,74.79,75.577
6.0004,75.041,75.439
6.0633,75.328,74.849
6.1261,75.325,74.66
6.1889,75.074,74.842
6.2518,74.795,75.034


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_126.csv <==
x,qOut,qIn
0.031416,75.007,75.149
0.094248,74.953,75.34
0.15708,75.089,74.959
0.21991,75.298,74.657
0.28274,75.434,74.858
0.34558,75.148,75.162
0.40841,74.622,75.353
0.47124,74.206,75.362
0.53407,74.249,75.103
0.5969,74.783,74.827
0.65973,75.413,74.707
0.72257,75.842,74.75
0.7854,75.819,75.195
0.84823,75.383,75.54
0.91106,74.898,75.259
0.97389,74.616,74.725
1.0367,74.734,74.766
1.0996,74.973,74.805
1.1624,75.091,74.478
1.2252,75.065,74.537
1.2881,74.92,75.51
1.3509,74.864,75.85
1.4137,74.904,75.157
1.4765,74.997,74.41
1.5394,75.095,74.401
1.6022,75.172,74.768
1.665,75.199,75.075
1.7279,75.153,75.112
1.7907,75.012,75.078
1.8535,74.868,75.304
1.9164,74.852,75.563
1.9792,74.963,75.685
2.042,75.178,75.328
2.1049,75.247,74.517
2.1677,75.087,74.061
2.2305,74.808,74.457
2.2934,74.553,75.126
2.3562,74.585,75.25
2.419,74.838,75.192
2.4819,75.142,75.191
2.5447,75.326,75.31
2.6075,75.241,75.25
2.6704,74.975,74.955
2.7332,74.696,74.606
2.796,74.574,74.41
2.8588,74.693,74.708
2.9217,74.944,75.344
2.9845,75.219,75.665
3.0473,75.421,74.974
3.1102,75.513,74.329
3.173,75.443,74.449
3.2358,75.215,74.868
3.2987,74.848,74.912
3.3615,74.549,75.066
3.4243,74.49,75.528
3.4872,74.659,75.73
3.55,75.009,75.22
3.6128,75.307,74.801
3.6757,75.434,74.886
3.7385,75.376,75.193
3.8013,75.138,75.303
3.8642,74.869,74.941
3.927,74.704,74.541
3.9898,74.69,74.736
4.0527,74.847,75.407
4.1155,75.053,75.179
4.1783,75.16,74.356
4.2412,75.11,74.021
4.304,74.864,74.628
4.3668,74.624,75.214
4.4296,74.582,75.501
4.4925,74.751,75.639
4.5553,75.1,75.788
4.6181,75.385,75.667
4.681,75.493,75.115
4.7438,75.432,74.344
4.8066,75.232,73.939
4.8695,75.057,74.4
4.9323,74.969,75.159
4.9951,74.956,75.461
5.058,74.991,75.074
5.1208,75.006,74.679
5.1836,74.98,74.622
5.2465,74.903,75.09
5.3093,74.77,75.896
5.3721,74.606,75.945
5.435,74.508,75.156
5.4978,74.548,74.146
5.5606,74.781,73.656
5.6235,75.172,74.182
5.6863,75.571,75.308
5.7491,75.807,76.24
5.8119,75.716,76.166
5.8748,75.224,75.183
5.9376,74.662,74.293
6.0004,74.319,74.411
6.0633,74.44,75.371
6.1261,74.795,75.347
6.1889,75.059,74.644
6.2518,75.143,74.465


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_127.csv <==
x,qOut,qIn
0.031416,75.429,75.26
0.094248,75.352,74.759
0.15708,75.093,74.518
0.21991,74.741,74.713
0.28274,74.41,75.113
0.34558,74.338,75.299
0.40841,74.533,75.375
0.47124,74.881,75.394
0.53407,75.255,75.348
0.5969,75.521,75.044
0.65973,75.615,74.562
0.72257,75.516,74.291
0.7854,75.216,74.643
0.84823,74.843,75.053
0.91106,74.595,75.123
0.97389,74.549,75.107
1.0367,74.746,75.552
1.0996,75.011,75.803
1.1624,75.187,75.301
1.2252,75.212,74.512
1.2881,75.045,74.284
1.3509,74.828,74.792
1.4137,74.731,75.326
1.4765,74.808,75.28
1.5394,75.076,74.712
1.6022,75.359,74.49
1.665,75.486,74.604
1.7279,75.398,74.865
1.7907,75.066,75.28
1.8535,74.7,75.469
1.9164,74.503,75.247
1.9792,74.519,74.98
2.042,74.752,75.176
2.1049,75.041,75.222
2.1677,75.299,74.769
2.2305,75.458,74.314
2.2934,75.459,74.294
2.3562,75.258,74.89
2.419,74.972,75.793
2.4819,74.746,76.154
2.5447,74.715,75.134
2.6075,74.849,74.434
2.6704,74.962,74.891
2.7332,74.968,75.504
2.796,74.813,75.019
2.8588,74.69,74.592
2.9217,74.735,74.964
2.9845,74.928,75.346
3.0473,75.216,74.904
3.1102,75.399,74.364
3.173,75.388,74.36
3.2358,75.205,74.818
3.2987,74.895,75.534
3.3615,74.635,75.869
3.4243,74.539,75.466
3.4872,74.624,74.477
3.55,74.885,73.594
3.6128,75.211,74.089
3.6757,75.463,75.459
3.7385,75.547,76.335
3.8013,75.386,75.892
3.8642,75.1,75.068
3.927,74.909,74.595
3.9898,74.88,74.701
4.0527,75.039,75.095
4.1155,75.109,75.227
4.1783,74.985,75.134
4.2412,74.759,74.809
4.304,74.554,74.115
4.3668,74.62,74.001
4.4296,74.904,74.79
4.4925,75.223,75.696
4.5553,75.395,75.844
4.6181,75.189,75.299
4.681,74.753,74.725
4.7438,74.376,74.67
4.8066,74.35,74.999
4.8695,74.771,74.998
4.9323,75.327,74.911
4.9951,75.744,75.019
5.058,75.775,75.299
5.1208,75.43,75.546
5.1836,75.032,75.541
5.2465,74.789,75.057
5.3093,74.863,74.445
5.3721,74.922,74.323
5.435,74.781,74.449
5.4978,74.55,74.607
5.5606,74.396,74.888
5.6235,74.62,75.418
5.6863,75.05,75.82
5.7491,75.446,75.692
5.8119,75.58,75.08
5.8748,75.365,74.879
5.9376,75.01,74.985
6.0004,74.726,74.81
6.0633,74.705,74.311
6.1261,74.896,74.501
6.1889,75.143,75.199
6.2518,75.345,75.6


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_128.csv <==
x,qOut,qIn
0.031416,74.534,75.036
0.094248,74.962,74.877
0.15708,75.241,74.447
0.21991,75.257,74.399
0.28274,74.961,75.166
0.34558,74.767,75.764
0.40841,74.875,75.673
0.47124,75.187,75.174
0.53407,75.561,74.832
0.5969,75.565,74.92
0.65973,75.181,75.146
0.72257,74.671,75.226
0.7854,74.348,74.78
0.84823,74.527,74.206
0.91106,74.973,74.197
0.97389,75.412,74.751
1.0367,75.595,74.978
1.0996,75.44,74.931
1.1624,75.091,75.262
1.2252,74.735,75.662
1.2881,74.551,75.597
1.3509,74.595,75.301
1.4137,74.78,75.04
1.4765,75.021,74.685
1.5394,75.241,74.401
1.6022,75.387,74.677
1.665,75.415,75.157
1.7279,75.333,75.33
1.7907,75.158,75.087
1.8535,74.985,74.893
1.9164,74.835,74.794
1.9792,74.7,74.62
2.042,74.567,74.558
2.1049,74.483,75.098
2.1677,74.53,75.706
2.2305,74.712,75.748
2.2934,75.007,75.283
2.3562,75.297,75.01
2.419,75.494,74.901
2.4819,75.549,74.701
2.5447,75.423,74.125
2.6075,75.135,74.089
2.6704,74.828,74.895
2.7332,74.636,75.717
2.796,74.676,75.755
2.8588,74.898,75.479
2.9217,75.113,75.198
2.9845,75.196,74.857
3.0473,75.049,74.745
3.1102,74.792,74.909
3.173,74.635,74.925
3.2358,74.667,74.686
3.2987,74.935,74.735
3.3615,75.281,75.371
3.4243,75.538,75.735
3.4872,75.594,75.261
3.55,75.353,74.444
3.6128,74.883,74.392
3.6757,74.459,74.787
3.7385,74.263,75.148
3.8013,74.431,75.117
3.8642,74.798,74.835
3.927,75.191,74.725
3.9898,75.496,75.067
4.0527,75.626,75.574
4.1155,75.517,75.323
4.1783,75.218,74.667
4.2412,74.876,74.439
4.304,74.65,75.037
4.3668,74.667,75.778
4.4296,74.838,76.005
4.4925,75.051,75.306
4.5553,75.203,74.041
4.6181,75.237,73.897
4.681,75.14,74.812
4.7438,74.959,75.729
4.8066,74.753,75.712
4.8695,74.671,75.2
4.9323,74.739,74.779
4.9951,74.893,74.511
5.058,75.054,74.114
5.1208,75.126,74.354
5.1836,75.121,75.339
5.2465,75.07,75.91
5.3093,75.004,75.1
5.3721,74.955,74.268
5.435,74.98,74.369
5.4978,75.085,75.205
5.5606,75.273,75.988
5.6235,75.359,75.858
5.6863,75.201,75.201
5.7491,74.886,74.667
5.8119,74.544,74.481
5.8748,74.583,74.348
5.9376,74.942,74.525
6.0004,75.343,75.262
6.0633,75.492,75.9
6.1261,75.152,75.505
6.1889,74.661,74.843
6.2518,74.357,74.703


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_129.csv <==
x,qOut,qIn
0.031416,75.273,75.043
0.094248,75.373,74.969
0.15708,75.301,75.079
0.21991,75.113,74.827
0.28274,74.876,74.422
0.34558,74.744,74.698
0.40841,74.799,75.225
0.47124,74.998,75.229
0.53407,75.282,74.561
0.5969,75.438,74.391
0.65973,75.317,74.895
0.72257,74.959,75.69
0.7854,74.447,76.118
0.84823,74.172,75.552
0.91106,74.268,74.604
0.97389,74.641,74.126
1.0367,75.161,74.315
1.0996,75.597,74.691
1.1624,75.812,75.081
1.2252,75.752,75.293
1.2881,75.38,75.277
1.3509,74.934,75.035
1.4137,74.68,74.744
1.4765,74.656,74.822
1.5394,74.842,75.338
1.6022,74.932,75.465
1.665,74.877,75.212
1.7279,74.778,75.005
1.7907,74.749,74.933
1.8535,74.94,74.708
1.9164,75.251,74.509
1.9792,75.502,74.646
2.042,75.517,75.351
2.1049,75.154,76.019
2.1677,74.671,75.925
2.2305,74.353,74.897
2.2934,74.456,73.897
2.3562,74.848,74.3
2.419,75.192,75.274
2.4819,75.337,75.623
2.5447,75.181,74.889
2.6075,74.969,74.353
2.6704,74.906,74.547
2.7332,75.005,75.221
2.796,75.239,75.6
2.8588,75.337,75.2
2.9217,75.206,74.607
2.9845,74.932,74.405
3.0473,74.635,74.752
3.1102,74.593,75.143
3.173,74.817,75.399
3.2358,75.163,75.491
3.2987,75.48,75.273
3.3615,75.512,74.742
3.4243,75.256,74.508
3.4872,74.885,75.099
3.55,74.605,75.856
3.6128,74.646,75.489
3.6757,74.847,74.662
3.7385,75.033,74.161
3.8013,75.039,74.208
3.8642,74.954,74.665
3.927,74.929,75.254
3.9898,74.972,75.501
4.0527,75.059,75.435
4.1155,74.993,75.132
4.1783,74.844,74.692
4.2412,74.751,74.688
4.304,74.856,75.233
4.3668,75.119,75.13
4.4296,75.308,74.648
4.4925,75.329,74.895
4.5553,75.126,76.03
4.6181,74.978,76.014
4.681,75.016,75.005
4.7438,75.143,74.443
4.8066,75.224,74.774
4.8695,74.991,74.63
4.9323,74.63,74.276
4.9951,74.388,74.498
5.058,74.498,75.162
5.1208,74.89,75.413
5.1836,75.271,75.399
5.2465,75.472,75.266
5.3093,75.364,74.971
5.3721,75.084,74.685
5.435,74.839,74.67
5.4978,74.732,74.962
5.5606,74.83,75.249
5.6235,75.017,75.241
5.6863,75.228,75.237
5.7491,75.408,75.361
5.8119,75.512,75.223
5.8748,75.412,74.527
5.9376,75.086,73.889
6.0004,74.679,73.921
6.0633,74.366,74.827
6.1261,74.39,75.754
6.1889,74.656,76.105
6.2518,75.004,75.71


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_130.csv <==
x,qOut,qIn
0.031416,74.993,75.802
0.094248,75.176,75.701
0.15708,75.34,75.122
0.21991,75.37,74.66
0.28274,75.162,74.584
0.34558,74.781,74.701
0.40841,74.505,74.794
0.47124,74.48,74.617
0.53407,74.802,74.318
0.5969,75.226,74.826
0.65973,75.501,75.8
0.72257,75.525,76.218
0.7854,75.233,75.386
0.84823,74.851,74.476
0.91106,74.607,74.377
0.97389,74.565,74.98
1.0367,74.739,75.457
1.0996,74.959,75.357
1.1624,75.173,74.982
1.2252,75.344,74.405
1.2881,75.444,73.949
1.3509,75.377,74.284
1.4137,75.126,75.123
1.4765,74.794,75.815
1.5394,74.504,76.053
1.6022,74.429,75.688
1.665,74.541,74.957
1.7279,74.768,74.599
1.7907,75.036,74.906
1.8535,75.299,74.969
1.9164,75.463,74.808
1.9792,75.467,74.893
2.042,75.257,74.891
2.1049,74.994,74.505
2.1677,74.885,74.477
2.2305,74.927,75.073
2.2934,75.069,75.728
2.3562,74.958,75.607
2.419,74.633,75.126
2.4819,74.338,74.791
2.5447,74.331,74.65
2.6075,74.735,74.582
2.6704,75.281,74.824
2.7332,75.723,75.427
2.796,75.846,75.969
2.8588,75.593,75.556
2.9217,75.172,74.658
2.9845,74.809,74.22
3.0473,74.713,74.547
3.1102,74.8,74.803
3.173,74.853,74.827
3.2358,74.822,74.785
3.2987,74.699,74.918
3.3615,74.723,75.262
3.4243,74.936,75.523
3.4872,75.224,75.323
3.55,75.456,74.331
3.6128,75.393,73.881
3.6757,75.09,74.632
3.7385,74.754,75.807
3.8013,74.604,76.183
3.8642,74.808,75.678
3.927,75.177,74.98
3.9898,75.484,74.514
4.0527,75.518,74.724
4.1155,75.196,75.136
4.1783,74.752,75.19
4.2412,74.425,74.922
4.304,74.426,74.668
4.3668,74.675,74.897
4.4296,74.971,75.281
4.4925,75.196,75.174
4.5553,75.266,74.652
4.6181,75.167,74.852
4.681,74.931,75.365
4.7438,74.676,75.268
4.8066,74.529,74.472
4.8695,74.669,74.512
4.9323,75.037,75.216
4.9951,75.452,75.44
5.058,75.734,74.618
5.1208,75.639,74.448
5.1836,75.265,75.25
5.2465,74.856,75.973
5.3093,74.674,75.636
5.3721,74.807,74.872
5.435,75.003,74.371
5.4978,75.112,74.279
5.5606,75.027,74.587
5.6235,74.93,75.097
5.6863,74.925,75.519
5.7491,74.987,75.586
5.8119,75.064,75.314
5.8748,75.046,74.937
5.9376,74.978,74.618
6.0004,74.907,74.631
6.0633,74.88,74.904
6.1261,74.871,74.813
6.1889,74.869,74.679
6.2518,74.901,75.102


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_131.csv <==
x,qOut,qIn
0.031416,75.337,74.483
0.094248,75.535,74.271
0.15708,75.528,74.559
0.21991,75.264,75.056
0.28274,74.743,75.358
0.34558,74.384,75.352
0.40841,74.367,75.145
0.47124,74.6,74.772
0.53407,74.949,74.458
0.5969,75.167,74.674
0.65973,75.223,75.192
0.72257,75.152,75.476
0.7854,74.998,75.169
0.84823,74.888,75.111
0.91106,74.915,75.518
0.97389,75.058,75.688
1.0367,75.277,74.819
1.0996,75.348,74.163
1.1624,75.176,74.42
1.2252,74.863,74.809
1.2881,74.547,74.606
1.3509,74.537,74.814
1.4137,74.79,75.58
1.4765,75.118,76.025
1.5394,75.329,75.439
1.6022,75.245,74.667
1.665,74.983,74.423
1.7279,74.727,74.622
1.7907,74.661,74.571
1.8535,74.831,74.42
1.9164,75.098,74.817
1.9792,75.346,75.605
2.042,75.481,76.106
2.1049,75.471,75.751
2.1677,75.297,74.927
2.2305,75.003,74.263
2.2934,74.647,74.32
2.3562,74.425,74.754
2.419,74.438,75.173
2.4819,74.657,75.504
2.5447,75.018,75.55
2.6075,75.365,74.976
2.6704,75.56,74.366
2.7332,75.526,74.54
2.796,75.202,75.265
2.8588,74.733,75.544
2.9217,74.396,75.517
2.9845,74.322,75.169
3.0473,74.58,74.32
3.1102,74.98,74.069
3.173,75.366,74.682
3.2358,75.616,75.217
3.2987,75.623,75.161
3.3615,75.296,75.272
3.4243,74.838,75.44
3.4872,74.508,75.165
3.55,74.548,74.459
3.6128,74.91,74.489
3.6757,75.261,75.236
3.7385,75.409,75.827
3.8013,75.203,75.567
3.8642,74.884,74.811
3.927,74.757,74.213
3.9898,74.869,74.358
4.0527,75.212,75.309
4.1155,75.374,75.559
4.1783,75.202,74.916
4.2412,74.829,74.233
4.304,74.448,74.507
4.3668,74.455,75.56
4.4296,74.769,76.174
4.4925,75.165,75.508
4.5553,75.415,74.151
4.6181,75.349,73.961
4.681,75.1,74.617
4.7438,74.859,75.216
4.8066,74.812,75.263
4.8695,74.998,75.053
4.9323,75.212,74.871
4.9951,75.306,75.046
5.058,75.155,75.57
5.1208,74.891,75.729
5.1836,74.723,75.511
5.2465,74.703,75.251
5.3093,74.847,75.094
5.3721,74.942,74.718
5.435,74.972,74.289
5.4978,74.997,74.266
5.5606,75.092,74.745
5.6235,75.226,75.053
5.6863,75.21,75.134
5.7491,75.014,75.19
5.8119,74.65,75.189
5.8748,74.484,74.999
5.9376,74.62,74.797
6.0004,74.921,74.784
6.0633,75.212,75.112
6.1261,75.265,75.514
6.1889,75.211,75.602
6.2518,75.191,75.175


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_132.csv <==
x,qOut,qIn
0.031416,75.19,74.754
0.094248,74.76,74.497
0.15708,74.615,75.236
0.21991,74.705,75.709
0.28274,74.917,74.861
0.34558,74.914,74.108
0.40841,74.799,74.373
0.47124,74.746,75.127
0.53407,74.922,75.42
0.5969,75.273,75.322
0.65973,75.493,75.211
0.72257,75.427,75.061
0.7854,74.959,75.041
0.84823,74.458,75.147
0.91106,74.28,75.085
0.97389,74.453,74.852
1.0367,74.921,74.94
1.0996,75.313,75.1
1.1624,75.511,74.886
1.2252,75.512,74.658
1.2881,75.34,74.843
1.3509,75.117,75.176
1.4137,74.92,75.342
1.4765,74.779,75.211
1.5394,74.715,74.718
1.6022,74.721,74.279
1.665,74.822,74.313
1.7279,74.998,74.985
1.7907,75.218,75.955
1.8535,75.348,75.948
1.9164,75.323,75.097
1.9792,75.192,74.36
2.042,75.02,74.284
2.1049,74.959,74.531
2.1677,74.97,74.99
2.2305,74.982,75.516
2.2934,74.924,75.688
2.3562,74.841,75.58
2.419,74.842,75.449
2.4819,74.933,75.096
2.5447,75.099,74.328
2.6075,75.15,73.991
2.6704,75.014,74.419
2.7332,74.775,75.157
2.796,74.547,75.539
2.8588,74.587,75.281
2.9217,74.884,74.766
2.9845,75.263,74.433
3.0473,75.543,74.579
3.1102,75.427,75.109
3.173,74.997,75.578
3.2358,74.539,75.525
3.2987,74.361,75.098
3.3615,74.652,75.028
3.4243,75.16,75.24
3.4872,75.624,75.519
3.55,75.815,75.333
3.6128,75.582,74.618
3.6757,75.065,74.175
3.7385,74.545,74.368
3.8013,74.311,74.816
3.8642,74.501,75.195
3.927,74.869,75.416
3.9898,75.185,75.086
4.0527,75.248,74.541
4.1155,75.055,74.794
4.1783,74.811,75.344
4.2412,74.684,75.406
4.304,74.811,75.031
4.3668,75.084,75.076
4.4296,75.324,75.272
4.4925,75.452,75.229
4.5553,75.417,75.04
4.6181,75.325,74.779
4.681,75.2,74.358
4.7438,75.032,74.11
4.8066,74.805,74.61
4.8695,74.59,75.621
4.9323,74.534,76.242
4.9951,74.655,75.936
5.058,74.939,75.019
5.1208,75.152,74.541
5.1836,75.184,74.488
5.2465,75.081,74.705
5.3093,74.919,75.19
5.3721,74.902,75.271
5.435,75.026,74.754
5.4978,75.202,74.255
5.5606,75.332,74.573
5.6235,75.323,75.413
5.6863,75.166,75.866
5.7491,74.908,75.501
5.8119,74.604,74.919
5.8748,74.407,74.858
5.9376,74.435,74.705
6.0004,74.686,74.203
6.0633,75.126,74.081
6.1261,75.555,75.052
6.1889,75.751,76.05
6.2518,75.642,75.966


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_133.csv <==
x,qOut,qIn
0.031416,75.804,74.509
0.094248,75.394,74.936
0.15708,74.824,75.536
0.21991,74.446,75.45
0.28274,74.576,74.332
0.34558,75.012,73.987
0.40841,75.315,74.858
0.47124,75.332,75.93
0.53407,74.981,75.773
0.5969,74.702,74.84
0.65973,74.733,74.477
0.72257,74.995,74.939
0.7854,75.354,75.153
0.84823,75.451,74.783
0.91106,75.293,74.786
0.97389,75.037,75.207
1.0367,74.854,75.272
1.0996,74.867,74.937
1.1624,74.961,74.836
1.2252,75.04,74.883
1.2881,75.03,74.787
1.3509,74.966,74.69
1.4137,74.88,74.796
1.4765,74.805,75.062
1.5394,74.768,75.359
1.6022,74.851,75.437
1.665,75.048,75.206
1.7279,75.258,74.795
1.7907,75.367,74.661
1.8535,75.227,74.944
1.9164,74.968,75.251
1.9792,74.763,75.312
2.042,74.777,74.937
2.1049,74.968,74.672
2.1677,75.14,74.793
2.2305,75.202,74.984
2.2934,75.092,74.948
2.3562,74.932,75.102
2.419,74.802,75.381
2.4819,74.737,75.32
2.5447,74.755,74.793
2.6075,74.856,74.415
2.6704,75.02,74.489
2.7332,75.182,74.971
2.796,75.277,75.365
2.8588,75.215,75.425
2.9217,75.06,75.496
2.9845,74.917,75.622
3.0473,74.89,75.354
3.1102,74.988,74.544
3.173,75.08,73.961
3.2358,75.09,74.125
3.2987,74.962,74.612
3.3615,74.825,74.979
3.4243,74.812,75.515
3.4872,74.927,75.934
3.55,75.146,75.654
3.6128,75.261,74.96
3.6757,75.177,74.447
3.7385,74.95,74.31
3.8013,74.67,74.545
3.8642,74.579,74.843
3.927,74.722,75.041
3.9898,75.023,75.121
4.0527,75.387,75.326
4.1155,75.634,75.575
4.1783,75.603,75.593
4.2412,75.281,75.504
4.304,74.693,75.394
4.3668,74.241,74.836
4.4296,74.171,74.201
4.4925,74.439,74.292
4.5553,74.938,75.127
4.6181,75.39,75.384
4.681,75.652,74.978
4.7438,75.65,74.43
4.8066,75.32,74.181
4.8695,74.823,74.391
4.9323,74.469,74.963
4.9951,74.384,75.66
5.058,74.633,76.239
5.1208,74.934,75.968
5.1836,75.165,74.933
5.2465,75.326,73.999
5.3093,75.436,74.032
5.3721,75.536,74.91
5.435,75.513,75.756
5.4978,75.328,75.745
5.5606,74.96,74.862
5.6235,74.663,74.335
5.6863,74.612,74.406
5.7491,74.745,74.982
5.8119,74.955,75.847
5.8748,74.911,75.751
5.9376,74.661,74.856
6.0004,74.418,74.458
6.0633,74.406,75.118
6.1261,74.771,75.437
6.1889,75.296,75.131
6.2518,75.721,74.677


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_134.csv <==
x,qOut,qIn
0.031416,74.795,75.389
0.094248,74.614,74.773
0.15708,74.572,74.435
0.21991,74.689,74.412
0.28274,74.959,74.851
0.34558,75.24,75.533
0.40841,75.442,75.734
0.47124,75.522,75.21
0.53407,75.456,74.923
0.5969,75.248,75.416
0.65973,74.932,75.591
0.72257,74.596,74.919
0.7854,74.334,73.83
0.84823,74.284,73.863
0.91106,74.459,74.923
0.97389,74.782,75.965
1.0367,75.168,75.667
1.0996,75.471,74.617
1.1624,75.564,74.171
1.2252,75.422,74.773
1.2881,75.046,75.498
1.3509,74.692,75.302
1.4137,74.57,75.038
1.4765,74.692,75.189
1.5394,75.022,75.246
1.6022,75.336,75.056
1.665,75.527,75.059
1.7279,75.545,74.966
1.7907,75.358,74.459
1.8535,75.004,74.11
1.9164,74.645,74.335
1.9792,74.428,75.066
2.042,74.477,75.809
2.1049,74.754,75.83
2.1677,75.073,75.342
2.2305,75.281,74.811
2.2934,75.245,74.683
2.3562,75.011,74.944
2.419,74.813,75.161
2.4819,74.779,75.036
2.5447,75.001,74.954
2.6075,75.275,75.279
2.6704,75.421,75.363
2.7332,75.397,74.795
2.796,75.193,74.121
2.8588,74.932,74.469
2.9217,74.677,75.256
2.9845,74.485,75.667
3.0473,74.409,75.654
3.1102,74.54,75.423
3.173,74.86,74.77
3.2358,75.245,74.005
3.2987,75.565,73.979
3.3615,75.602,74.888
3.4243,75.362,75.713
3.4872,75.015,75.727
3.55,74.756,75.119
3.6128,74.803,74.644
3.6757,75.022,74.453
3.7385,75.23,74.768
3.8013,75.251,75.496
3.8642,75.027,75.827
3.927,74.735,75.51
3.9898,74.549,74.823
4.0527,74.62,74.438
4.1155,74.938,74.606
4.1783,75.299,74.962
4.2412,75.505,75.287
4.304,75.371,75.37
4.3668,74.897,75.135
4.4296,74.455,74.788
4.4925,74.301,74.564
4.5553,74.627,74.667
4.6181,75.124,75.043
4.681,75.429,75.307
4.7438,75.43,75.185
4.8066,75.07,75.044
4.8695,74.753,75.21
4.9323,74.742,75.265
4.9951,74.986,75.097
5.058,75.38,75.04
5.1208,75.499,74.944
5.1836,75.283,74.563
5.2465,74.918,74.27
5.3093,74.629,74.614
5.3721,74.712,75.362
5.435,74.995,75.764
5.4978,75.249,75.429
5.5606,75.258,74.974
5.6235,75.02,75.234
5.6863,74.775,75.501
5.7491,74.668,75.193
5.8119,74.809,74.491
5.8748,75.03,74.154
5.9376,75.194,74.203
6.0004,75.267,74.543
6.0633,75.241,74.919
6.1261,75.2,75.208
6.1889,75.124,75.509
6.2518,74.995,75.719


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_135.csv <==
x,qOut,qIn
0.031416,74.813,75.606
0.094248,74.806,74.902
0.15708,74.81,74.347
0.21991,74.81,74.362
0.28274,74.802,74.781
0.34558,74.884,75.174
0.40841,75.079,75.464
0.47124,75.306,75.505
0.53407,75.472,75.104
0.5969,75.361,74.5
0.65973,75.008,74.241
0.72257,74.611,74.641
0.7854,74.39,75.532
0.84823,74.503,75.868
0.91106,74.779,75.501
0.97389,75.074,74.915
1.0367,75.26,74.735
1.0996,75.387,74.801
1.1624,75.445,74.667
1.2252,75.383,74.335
1.2881,75.144,74.396
1.3509,74.784,75.181
1.4137,74.566,75.785
1.4765,74.599,75.426
1.5394,74.947,74.558
1.6022,75.303,74.7
1.665,75.399,75.29
1.7279,75.215,75.384
1.7907,74.784,75.038
1.8535,74.535,75.065
1.9164,74.634,75.039
1.9792,74.976,74.629
2.042,75.412,74.403
2.1049,75.605,74.757
2.1677,75.454,75.103
2.2305,75.064,75.31
2.2934,74.582,75.716
2.3562,74.375,75.997
2.419,74.477,75.53
2.4819,74.754,74.386
2.5447,75.054,73.569
2.6075,75.218,74.186
2.6704,75.236,75.42
2.7332,75.158,76.216
2.796,75.036,75.784
2.8588,74.995,74.761
2.9217,75.051,74.276
2.9845,75.13,74.813
3.0473,75.148,75.538
3.1102,74.973,75.168
3.173,74.712,74.376
3.2358,74.529,74.03
3.2987,74.575,74.455
3.3615,74.884,75.066
3.4243,75.295,75.566
3.4872,75.617,75.784
3.55,75.678,75.68
3.6128,75.314,75.212
3.6757,74.756,74.612
3.7385,74.329,74.472
3.8013,74.349,75.116
3.8642,74.797,75.429
3.927,75.312,75.152
3.9898,75.644,74.881
4.0527,75.587,74.924
4.1155,75.257,74.831
4.1783,74.924,74.59
4.2412,74.715,74.446
4.304,74.711,74.79
4.3668,74.67,75.224
4.4296,74.576,75.233
4.4925,74.549,74.972
4.5553,74.719,75.01
4.6181,75.126,75.148
4.681,75.523,75.128
4.7438,75.715,75.246
4.8066,75.533,75.371
4.8695,75.116,75.178
4.9323,74.804,75.02
4.9951,74.734,75.033
5.058,74.98,74.888
5.1208,75.2,74.677
5.1836,75.201,74.732
5.2465,75.012,74.937
5.3093,74.705,75.061
5.3721,74.559,74.832
5.435,74.612,74.577
5.4978,74.785,74.861
5.5606,74.985,75.855
5.6235,75.095,76.109
5.6863,75.12,75.258
5.7491,75.099,74.217
5.8119,75.076,74.227
5.8748,75.107,74.734
5.9376,75.182,74.887
6.0004,75.255,74.819
6.0633,75.275,74.913
6.1261,75.187,75.157
6.1889,75.036,75.434
6.2518,74.889,75.734


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_136.csv <==
x,qOut,qIn
0.031416,74.871,74.887
0.094248,74.387,74.352
0.15708,74.187,74.512
0.21991,74.277,75.103
0.28274,74.602,74.96
0.34558,74.933,74.568
0.40841,75.22,74.884
0.47124,75.423,75.459
0.53407,75.51,75.444
0.5969,75.396,74.951
0.65973,75.15,74.66
0.72257,74.918,74.892
0.7854,74.852,75.372
0.84823,75.01,75.192
0.91106,75.232,74.671
0.97389,75.382,74.514
1.0367,75.343,75.001
1.0996,75.155,75.37
1.1624,74.938,75.303
1.2252,74.769,74.901
1.2881,74.707,74.575
1.3509,74.708,74.793
1.4137,74.75,75.224
1.4765,74.824,75.371
1.5394,74.927,75.143
1.6022,75.041,74.951
1.665,75.127,74.821
1.7279,75.164,74.722
1.7907,75.137,74.604
1.8535,75.077,74.748
1.9164,75.014,75.288
1.9792,74.962,75.908
2.042,74.931,75.83
2.1049,74.914,75.08
2.1677,74.922,74.442
2.2305,74.957,74.204
2.2934,75.018,74.224
2.3562,75.051,74.499
2.419,75.023,75.102
2.4819,74.961,75.814
2.5447,74.905,76.433
2.6075,74.962,75.899
2.6704,75.088,74.385
2.7332,75.181,73.39
2.796,75.133,74.166
2.8588,74.902,75.4
2.9217,74.673,75.924
2.9845,74.598,75.605
3.0473,74.794,74.698
3.1102,75.175,74.183
3.173,75.516,74.526
3.2358,75.635,75.505
3.2987,75.369,76.02
3.3615,74.785,75.263
3.4243,74.28,74.344
3.4872,74.111,74.338
3.55,74.459,75.093
3.6128,75.059,75.351
3.6757,75.595,75.163
3.7385,75.847,74.774
3.8013,75.626,74.638
3.8642,75.002,74.784
3.927,74.456,74.914
3.9898,74.279,75.098
4.0527,74.679,75.363
4.1155,75.206,75.344
4.1783,75.459,75.125
4.2412,75.377,75.038
4.304,74.972,75.13
4.3668,74.745,74.998
4.4296,74.846,74.747
4.4925,75.115,74.689
4.5553,75.346,74.95
4.6181,75.236,74.929
4.681,74.966,74.62
4.7438,74.755,74.587
4.8066,74.807,75.27
4.8695,74.989,75.871
4.9323,75.055,75.853
4.9951,74.976,75.34
5.058,74.775,74.895
5.1208,74.755,74.779
5.1836,74.932,74.612
5.2465,75.178,74.295
5.3093,75.353,74.195
5.3721,75.334,74.478
5.435,75.199,74.909
5.4978,75.038,75.429
5.5606,74.935,75.76
5.6235,74.881,75.525
5.6863,74.826,75.073
5.7491,74.768,74.859
5.8119,74.714,74.794
5.8748,74.729,74.846
5.9376,74.851,75.245
6.0004,75.065,75.622
6.0633,75.346,75.29
6.1261,75.585,74.857
6.1889,75.616,74.954
6.2518,75.385,75.245


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_137.csv <==
x,qOut,qIn
0.031416,74.934,76.076
0.094248,74.814,76.403
0.15708,74.783,75.437
0.21991,74.898,74.39
0.28274,75.191,74.371
0.34558,75.496,74.674
0.40841,75.58,74.689
0.47124,75.386,74.629
0.53407,74.896,75.1
0.5969,74.529,75.706
0.65973,74.541,75.737
0.72257,74.841,75.224
0.7854,75.278,74.708
0.84823,75.394,74.788
0.91106,75.122,75.115
0.97389,74.667,75.15
1.0367,74.283,74.727
1.0996,74.344,74.816
1.1624,74.756,75.421
1.2252,75.284,75.751
1.2881,75.704,75.366
1.3509,75.73,74.718
1.4137,75.34,74.156
1.4765,74.773,74.058
1.5394,74.322,74.554
1.6022,74.368,75.047
1.665,74.737,75.377
1.7279,75.175,75.599
1.7907,75.449,75.443
1.8535,75.496,74.873
1.9164,75.381,74.614
1.9792,75.182,75.158
2.042,74.975,75.753
2.1049,74.836,75.031
2.1677,74.817,74.01
2.2305,74.916,73.946
2.2934,75.115,74.77
2.3562,75.314,75.355
2.419,75.371,75.766
2.4819,75.224,75.943
2.5447,74.834,75.339
2.6075,74.434,74.52
2.6704,74.285,74.457
2.7332,74.426,75.062
2.796,74.839,75.367
2.8588,75.229,74.779
2.9217,75.438,74.123
2.9845,75.455,74.17
3.0473,75.294,75.045
3.1102,75.15,75.675
3.173,75.062,75.747
3.2358,74.973,75.383
3.2987,74.814,74.88
3.3615,74.572,74.845
3.4243,74.451,75.137
3.4872,74.551,75.19
3.55,74.934,74.692
3.6128,75.385,74.475
3.6757,75.661,74.787
3.7385,75.669,75.211
3.8013,75.35,75.203
3.8642,74.966,74.858
3.927,74.729,74.617
3.9898,74.648,74.699
4.0527,74.685,75.116
4.1155,74.654,75.398
4.1783,74.65,75.345
4.2412,74.758,75.114
4.304,75.049,74.992
4.3668,75.385,74.875
4.4296,75.559,74.854
4.4925,75.51,75.216
4.5553,75.214,75.48
4.6181,74.92,75.117
4.681,74.775,74.781
4.7438,74.771,74.849
4.8066,74.863,75.01
4.8695,74.917,74.761
4.9323,74.935,74.531
4.9951,74.93,74.78
5.058,74.914,75.421
5.1208,74.883,75.286
5.1836,74.883,74.578
5.2465,74.943,74.275
5.3093,75.089,74.972
5.3721,75.227,75.752
5.435,75.249,75.974
5.4978,75.161,75.593
5.5606,74.993,74.846
5.6235,74.939,74.419
5.6863,75.026,74.502
5.7491,75.163,74.802
5.8119,75.243,74.953
5.8748,75.138,75.23
5.9376,74.935,75.492
6.0004,74.755,75.237
6.0633,74.717,74.624
6.1261,74.822,74.187
6.1889,74.945,74.069
6.2518,75.004,74.693


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_138.csv <==
x,qOut,qIn
0.031416,74.656,75.866
0.094248,75.003,74.623
0.15708,75.357,73.865
0.21991,75.523,74.205
0.28274,75.332,74.955
0.34558,74.849,75.324
0.40841,74.429,75.624
0.47124,74.29,75.559
0.53407,74.585,74.786
0.5969,75.028,74.348
0.65973,75.335,74.65
0.72257,75.406,75.141
0.7854,75.189,75.28
0.84823,74.9,75.125
0.91106,74.741,74.908
0.97389,74.772,74.832
1.0367,75.011,75.068
1.0996,75.297,75.353
1.1624,75.462,75.418
1.2252,75.412,75.123
1.2881,75.075,74.384
1.3509,74.644,73.755
1.4137,74.439,73.842
1.4765,74.549,74.84
1.5394,74.997,76.129
1.6022,75.399,76.327
1.665,75.5,75.642
1.7279,75.306,74.929
1.7907,74.882,75.029
1.8535,74.661,75.205
1.9164,74.732,74.873
1.9792,74.953,74.409
2.042,75.145,74.345
2.1049,75.145,74.542
2.1677,75.097,74.848
2.2305,75.086,75.301
2.2934,75.183,75.622
2.3562,75.148,75.522
2.419,74.851,75.257
2.4819,74.433,75.038
2.5447,74.091,74.851
2.6075,74.194,74.814
2.6704,74.647,74.975
2.7332,75.232,75.099
2.796,75.736,75.046
2.8588,75.977,74.948
2.9217,75.879,74.869
2.9845,75.511,74.816
3.0473,74.973,74.818
3.1102,74.589,74.814
3.173,74.447,74.821
3.2358,74.491,74.991
3.2987,74.635,75.302
3.3615,74.821,75.339
3.4243,75.068,75.081
3.4872,75.32,74.73
3.55,75.512,74.675
3.6128,75.488,75.095
3.6757,75.276,75.428
3.7385,75.01,75.138
3.8013,74.836,74.522
3.8642,74.862,74.782
3.927,74.973,75.506
3.9898,75.064,75.726
4.0527,75.039,75.093
4.1155,74.925,74.48
4.1783,74.81,74.299
4.2412,74.749,74.712
4.304,74.787,75.417
4.3668,74.898,75.312
4.4296,75.03,74.728
4.4925,75.134,74.583
4.5553,75.166,74.84
4.6181,75.109,74.839
4.681,75.015,74.998
4.7438,74.936,75.494
4.8066,74.922,75.76
4.8695,74.958,75.302
4.9323,75.006,74.798
4.9951,75.054,74.722
5.058,75.098,74.644
5.1208,75.153,74.558
5.1836,75.163,75.008
5.2465,75.091,75.65
5.3093,74.91,75.813
5.3721,74.746,75.351
5.435,74.727,74.624
5.4978,74.835,73.988
5.5606,75.024,74.031
5.6235,75.058,74.855
5.6863,74.931,75.62
5.7491,74.775,75.574
5.8119,74.738,74.751
5.8748,74.954,74.623
5.9376,75.272,75.173
6.0004,75.509,75.403
6.0633,75.495,74.583
6.1261,75.183,74.385
6.1889,74.802,75.319
6.2518,74.565,76.261


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_139.csv <==
x,qOut,qIn
0.031416,74.72,74.837
0.094248,74.409,74.467
0.15708,74.433,74.303
0.21991,74.717,74.167
0.28274,75.141,74.403
0.34558,75.389,75.159
0.40841,75.34,75.657
0.47124,75.069,75.386
0.53407,74.69,74.655
0.5969,74.538,74.513
0.65973,74.637,74.934
0.72257,74.85,75.558
0.7854,75.024,75.925
0.84823,75.043,75.63
0.91106,75.042,74.894
0.97389,75.125,74.201
1.0367,75.38,74.016
1.0996,75.68,74.474
1.1624,75.735,75.183
1.2252,75.448,75.581
1.2881,74.769,75.308
1.3509,74.232,75.009
1.4137,74.178,75.063
1.4765,74.512,75.34
1.5394,75.053,75.428
1.6022,75.326,74.815
1.665,75.277,74.057
1.7279,75.053,74.093
1.7907,74.827,75.273
1.8535,74.887,76.028
1.9164,75.166,75.729
1.9792,75.454,74.838
2.042,75.533,74.28
2.1049,75.189,74.385
2.1677,74.675,74.824
2.2305,74.303,75.45
2.2934,74.363,75.698
2.3562,74.763,75.076
2.419,75.184,74.448
2.4819,75.464,74.644
2.5447,75.487,75.336
2.6075,75.362,75.262
2.6704,75.158,74.872
2.7332,74.923,74.935
2.796,74.696,75.351
2.8588,74.569,75.232
2.9217,74.645,74.906
2.9845,74.888,74.73
3.0473,75.243,74.561
3.1102,75.414,74.67
3.173,75.273,75.224
3.2358,74.945,75.641
3.2987,74.603,75.232
3.3615,74.631,74.699
3.4243,74.929,74.695
3.4872,75.256,74.94
3.55,75.37,74.727
3.6128,75.174,74.587
3.6757,74.913,75.043
3.7385,74.771,75.651
3.8013,74.895,75.688
3.8642,75.121,75.08
3.927,75.261,74.496
3.9898,75.26,74.478
4.0527,75.097,75.045
4.1155,74.909,75.178
4.1783,74.781,74.843
4.2412,74.75,74.678
4.304,74.839,75.151
4.3668,75.019,75.518
4.4296,75.194,75.44
4.4925,75.269,75.133
4.5553,75.159,74.707
4.6181,74.899,74.421
4.681,74.683,74.559
4.7438,74.626,75.053
4.8066,74.811,75.203
4.8695,75.094,75.129
4.9323,75.312,75.421
4.9951,75.385,75.724
5.058,75.254,75.387
5.1208,75.008,74.548
5.1836,74.792,73.932
5.2465,74.69,74.151
5.3093,74.759,75.238
5.3721,74.904,75.633
5.435,75.051,75.231
5.4978,75.169,74.955
5.5606,75.243,75.069
5.6235,75.254,74.719
5.6863,75.15,74.307
5.7491,74.951,74.495
5.8119,74.697,75.184
5.8748,74.587,75.349
5.9376,74.702,74.993
6.0004,74.98,74.642
6.0633,75.334,75.108
6.1261,75.549,75.976
6.1889,75.495,76.259
6.2518,75.199,75.687


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_140.csv <==
x,qOut,qIn
0.031416,75.067,75.63
0.094248,74.99,75.218
0.15708,74.891,74.559
0.21991,74.801,74.214
0.28274,74.747,74.561
0.34558,74.769,75.19
0.40841,74.865,75.535
0.47124,74.999,75.245
0.53407,75.128,74.628
0.5969,75.193,74.491
0.65973,75.185,74.701
0.72257,75.122,74.978
0.7854,75.028,75.179
0.84823,74.931,75.538
0.91106,74.869,75.846
0.97389,74.879,75.558
1.0367,74.988,74.548
1.0996,75.189,73.782
1.1624,75.357,73.729
1.2252,75.389,74.501
1.2881,75.191,75.958
1.3509,74.853,76.682
1.4137,74.622,76.149
1.4765,74.607,74.918
1.5394,74.867,74.032
1.6022,75.138,74.152
1.665,75.2,74.739
1.7279,75.047,75.141
1.7907,74.713,74.948
1.8535,74.558,74.558
1.9164,74.722,74.563
1.9792,75.098,75.269
2.042,75.55,76.174
2.1049,75.669,76.034
2.1677,75.309,75.133
2.2305,74.675,74.329
2.2934,74.052,74.425
2.3562,74.017,74.96
2.419,74.498,75.24
2.4819,75.2,75.082
2.5447,75.834,74.721
2.6075,76.063,74.538
2.6704,75.766,74.556
2.7332,75.141,74.836
2.796,74.454,74.975
2.8588,74.291,74.793
2.9217,74.526,74.928
2.9845,74.867,75.507
3.0473,75.023,75.641
3.1102,75.027,75.257
3.173,75.108,75.175
3.2358,75.288,75.287
3.2987,75.546,74.95
3.3615,75.533,74.534
3.4243,75.229,74.606
3.4872,74.843,74.948
3.55,74.619,75.127
3.6128,74.737,75.041
3.6757,74.93,74.951
3.7385,75.012,75.01
3.8013,74.837,75.057
3.8642,74.633,75.083
3.927,74.592,75.236
3.9898,74.715,75.282
4.0527,74.957,74.903
4.1155,75.137,74.368
4.1783,75.264,74.258
4.2412,75.355,74.958
4.304,75.432,75.943
4.3668,75.415,75.52
4.4296,75.253,74.476
4.4925,75.009,74.446
4.5553,74.768,75.379
4.6181,74.706,75.192
4.681,74.793,74.503
4.7438,74.936,74.556
4.8066,75.038,75.361
4.8695,75.058,75.524
4.9323,75.061,75.166
4.9951,75.08,74.809
5.058,75.141,74.912
5.1208,75.153,75.2
5.1836,75.05,75.247
5.2465,74.872,74.945
5.3093,74.68,74.514
5.3721,74.668,74.54
5.435,74.842,74.914
5.4978,75.089,75.163
5.5606,75.285,75.008
5.6235,75.26,74.939
5.6863,75.071,75.127
5.7491,74.853,75.348
5.8119,74.746,75.16
5.8748,74.819,74.832
5.9376,74.966,74.821
6.0004,75.102,75.02
6.0633,75.157,74.94
6.1261,75.161,74.877
6.1889,75.144,75.171
6.2518,75.112,75.531


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_141.csv <==
x,qOut,qIn
0.031416,74.462,75.039
0.094248,74.673,75.138
0.15708,75.025,75.273
0.21991,75.296,75.497
0.28274,75.293,75.378
0.34558,75.065,74.643
0.40841,74.869,74.012
0.47124,74.844,74.137
0.53407,75.085,75.142
0.5969,75.317,75.742
0.65973,75.287,75.433
0.72257,75.013,74.694
0.7854,74.573,74.702
0.84823,74.431,75.349
0.91106,74.646,75.463
0.97389,75.022,74.74
1.0367,75.336,74.238
1.0996,75.33,74.943
1.1624,75.143,75.761
1.2252,74.969,75.826
1.2881,75,75.263
1.3509,75.206,74.922
1.4137,75.314,74.691
1.4765,75.206,74.5
1.5394,74.808,74.675
1.6022,74.475,74.928
1.665,74.449,74.773
1.7279,74.689,74.465
1.7907,75.095,74.828
1.8535,75.341,75.56
1.9164,75.359,75.747
1.9792,75.21,75.324
2.042,74.98,74.931
2.1049,74.833,75.037
2.1677,74.798,75.119
2.2305,74.86,74.818
2.2934,74.993,74.533
2.3562,75.181,74.835
2.419,75.356,75.268
2.4819,75.424,75.527
2.5447,75.289,75.439
2.6075,74.959,74.79
2.6704,74.646,74.165
2.7332,74.482,74.486
2.796,74.567,75.539
2.8588,74.727,75.496
2.9217,74.859,74.692
2.9845,74.972,74.218
3.0473,75.097,74.478
3.1102,75.286,75.111
3.173,75.42,75.801
3.2358,75.412,76.002
3.2987,75.191,75.573
3.3615,74.891,75.001
3.4243,74.717,74.461
3.4872,74.726,74.161
3.55,74.935,74.5
3.6128,75.146,75.189
3.6757,75.233,75.527
3.7385,75.177,75.286
3.8013,74.981,75.1
3.8642,74.818,75.326
3.927,74.787,75.288
3.9898,74.853,74.811
4.0527,74.955,74.424
4.1155,74.904,74.732
4.1783,74.763,75.297
4.2412,74.684,75.62
4.304,74.817,75.355
4.3668,75.207,74.758
4.4296,75.591,74.275
4.4925,75.737,74.215
4.5553,75.433,74.448
4.6181,74.837,74.638
4.681,74.415,74.988
4.7438,74.359,75.571
4.8066,74.766,75.971
4.8695,75.211,75.733
4.9323,75.467,75.194
4.9951,75.495,74.744
5.058,75.295,74.511
5.1208,75.027,74.4
5.1836,74.82,74.605
5.2465,74.746,75.226
5.3093,74.855,75.724
5.3721,75.079,75.337
5.435,75.252,74.672
5.4978,75.25,74.436
5.5606,74.968,74.792
5.6235,74.541,75.445
5.6863,74.263,75.877
5.7491,74.256,75.466
5.8119,74.581,74.515
5.8748,75.008,74.097
5.9376,75.399,74.271
6.0004,75.662,74.966
6.0633,75.728,75.614
6.1261,75.495,75.397
6.1889,75.055,74.882
6.2518,74.632,74.784


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_142.csv <==
x,qOut,qIn
0.031416,75.848,75.63
0.094248,75.849,75.423
0.15708,75.398,74.608
0.21991,74.724,74.466
0.28274,74.118,75.206
0.34558,74.061,75.323
0.40841,74.429,74.968
0.47124,74.953,74.896
0.53407,75.372,75.204
0.5969,75.528,75.203
0.65973,75.432,74.947
0.72257,75.185,74.638
0.7854,74.906,74.526
0.84823,74.814,74.792
0.91106,74.904,75.19
0.97389,75.057,75.428
1.0367,75.142,75.356
1.0996,75.072,74.87
1.1624,74.967,74.363
1.2252,74.912,74.471
1.2881,74.978,75.404
1.3509,75.046,76.081
1.4137,75.035,75.86
1.4765,74.979,74.897
1.5394,74.932,74.362
1.6022,75.011,74.967
1.665,75.134,75.539
1.7279,75.197,75.155
1.7907,75.101,74.17
1.8535,74.888,73.937
1.9164,74.724,74.273
1.9792,74.692,74.815
2.042,74.847,75.479
2.1049,75.057,75.983
2.1677,75.178,75.843
2.2305,75.16,75.043
2.2934,74.972,74.495
2.3562,74.79,74.834
2.419,74.784,75.258
2.4819,74.96,75.285
2.5447,75.291,74.923
2.6075,75.52,74.701
2.6704,75.524,74.803
2.7332,75.336,75.131
2.796,75.028,75.253
2.8588,74.789,75.158
2.9217,74.605,75.044
2.9845,74.458,74.781
3.0473,74.33,74.502
3.1102,74.371,74.682
3.173,74.656,75.096
3.2358,75.087,75.373
3.2987,75.54,75.357
3.3615,75.725,75.15
3.4243,75.578,74.9
3.4872,75.238,74.744
3.55,74.886,74.722
3.6128,74.809,74.907
3.6757,74.911,75.186
3.7385,75.039,75.313
3.8013,75.045,75.208
3.8642,74.978,75.047
3.927,74.972,74.822
3.9898,75.03,74.48
4.0527,75.127,74.29
4.1155,75.07,74.846
4.1783,74.889,75.596
4.2412,74.717,75.682
4.304,74.693,75.128
4.3668,74.888,74.775
4.4296,75.144,74.692
4.4925,75.317,74.975
4.5553,75.28,75.684
4.6181,75.061,75.838
4.681,74.837,75.204
4.7438,74.73,74.499
4.8066,74.838,74.412
4.8695,75.064,74.411
4.9323,75.238,74.356
4.9951,75.264,74.821
5.058,75.065,76.053
5.1208,74.763,76.392
5.1836,74.57,75.563
5.2465,74.575,74.656
5.3093,74.831,74.523
5.3721,75.142,74.431
5.435,75.322,74.155
5.4978,75.321,74.164
5.5606,75.115,74.83
5.6235,74.947,75.649
5.6863,74.982,76.004
5.7491,75.169,75.538
5.8119,75.421,74.447
5.8748,75.365,74.261
5.9376,74.973,74.986
6.0004,74.487,75.598
6.0633,74.193,75.43
6.1261,74.387,74.831
6.1889,74.887,74.389
6.2518,75.448,74.743


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_143.csv <==
x,qOut,qIn
0.031416,75.467,75.218
0.094248,75.612,74.423
0.15708,75.538,74.473
0.21991,75.309,74.916
0.28274,75.005,74.811
0.34558,74.863,74.369
0.40841,74.943,74.36
0.47124,75.144,74.888
0.53407,75.343,75.619
0.5969,75.299,75.801
0.65973,74.995,75.4
0.72257,74.578,74.78
0.7854,74.226,74.529
0.84823,74.186,74.723
0.91106,74.425,74.975
0.97389,74.826,75.17
1.0367,75.267,75.301
1.0996,75.637,75.016
1.1624,75.81,74.617
1.2252,75.717,74.822
1.2881,75.307,75.69
1.3509,74.794,75.831
1.4137,74.459,75.066
1.4765,74.375,74.133
1.5394,74.556,74.297
1.6022,74.774,75.189
1.665,74.987,75.539
1.7279,75.185,75.14
1.7907,75.36,74.621
1.8535,75.394,74.596
1.9164,75.228,74.898
1.9792,74.963,75.387
2.042,74.731,75.798
2.1049,74.749,75.448
2.1677,74.916,74.618
2.2305,75.088,74.281
2.2934,75.125,74.892
2.3562,75.077,75.125
2.419,75.077,74.886
2.4819,75.131,74.933
2.5447,75.217,75.276
2.6075,75.135,75.094
2.6704,74.932,74.77
2.7332,74.746,74.829
2.796,74.73,75.169
2.8588,74.889,75.365
2.9217,75.026,75.402
2.9845,75.06,75.091
3.0473,74.946,74.427
3.1102,74.916,74.184
3.173,75.048,74.628
3.2358,75.238,75.513
3.2987,75.354,76.081
3.3615,75.18,75.377
3.4243,74.873,74.225
3.4872,74.642,73.909
3.55,74.684,74.792
3.6128,74.928,75.404
3.6757,75.126,75.4
3.7385,75.182,75.235
3.8013,75.039,75.418
3.8642,74.924,75.307
3.927,74.955,74.748
3.9898,75.089,74.403
4.0527,75.253,74.841
4.1155,75.213,75.452
4.1783,74.978,75.64
4.2412,74.706,75.262
4.304,74.567,74.446
4.3668,74.746,74.222
4.4296,75.079,74.716
4.4925,75.343,75.232
4.5553,75.324,75.321
4.6181,74.971,75.387
4.681,74.605,75.365
4.7438,74.465,74.964
4.8066,74.741,74.463
4.8695,75.198,74.342
4.9323,75.512,74.382
4.9951,75.552,74.616
5.058,75.239,75.384
5.1208,74.875,75.968
5.1836,74.731,75.758
5.2465,74.827,75.081
5.3093,75.129,74.799
5.3721,75.292,75.042
5.435,75.195,75.173
5.4978,74.926,75.014
5.5606,74.612,74.974
5.6235,74.573,75.341
5.6863,74.815,75.515
5.7491,75.171,75.075
5.8119,75.464,74.4
5.8748,75.414,74.215
5.9376,75.049,74.263
6.0004,74.589,74.408
6.0633,74.286,74.785
6.1261,74.376,75.489
6.1889,74.72,76.124
6.2518,75.138,76.168


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_144.csv <==
x,qOut,qIn
0.031416,75.017,74.569
0.094248,75.169,74.673
0.15708,75.113,75.002
0.21991,74.97,75.413
0.28274,74.881,75.445
0.34558,74.932,75.083
0.40841,75.012,74.914
0.47124,75.065,75.111
0.53407,75.057,75.102
0.5969,75.105,74.943
0.65973,75.207,75.088
0.72257,75.284,75.148
0.7854,75.246,74.624
0.84823,75.053,74.462
0.91106,74.865,74.949
0.97389,74.771,75.273
1.0367,74.84,74.971
1.0996,74.893,75.096
1.1624,74.844,75.559
1.2252,74.752,75.495
1.2881,74.703,74.735
1.3509,74.852,74.18
1.4137,75.095,74.082
1.4765,75.301,74.554
1.5394,75.344,75.453
1.6022,75.225,75.689
1.665,75.086,75.281
1.7279,75.004,74.966
1.7907,75.035,74.976
1.8535,75.051,75.119
1.9164,74.981,75.394
1.9792,74.857,75.529
2.042,74.732,75.124
2.1049,74.746,74.673
2.1677,74.904,74.694
2.2305,75.13,75.006
2.2934,75.343,75.062
2.3562,75.377,74.947
2.419,75.166,74.915
2.4819,74.811,74.787
2.5447,74.44,74.343
2.6075,74.361,74.238
2.6704,74.579,74.935
2.7332,74.946,76.088
2.796,75.298,76.549
2.8588,75.437,75.68
2.9217,75.378,74.39
2.9845,75.23,73.545
3.0473,75.113,73.748
3.1102,75.141,74.619
3.173,75.21,75.445
3.2358,75.223,75.733
3.2987,75.09,75.463
3.3615,74.924,75.267
3.4243,74.865,75.181
3.4872,74.897,74.961
3.55,74.975,74.581
3.6128,74.865,74.542
3.6757,74.627,74.855
3.7385,74.447,75.252
3.8013,74.512,75.408
3.8642,74.928,75.154
3.927,75.457,74.829
3.9898,75.808,74.902
4.0527,75.696,75.454
4.1155,75.002,75.396
4.1783,74.257,74.732
4.2412,73.894,74.351
4.304,74.26,74.962
4.3668,74.952,75.325
4.4296,75.53,74.855
4.4925,75.813,74.206
4.5553,75.678,74.436
4.6181,75.29,75.502
4.681,74.894,76.252
4.7438,74.65,75.916
4.8066,74.68,74.895
4.8695,74.851,74.422
4.9323,75.033,74.426
4.9951,75.163,74.721
5.058,75.201,75.04
5.1208,75.179,75.142
5.1836,75.128,75.087
5.2465,75.074,74.92
5.3093,75.037,74.654
5.3721,75.002,74.839
5.435,74.934,75.349
5.4978,74.835,75.424
5.5606,74.714,74.738
5.6235,74.64,74.515
5.6863,74.676,75.079
5.7491,74.836,75.855
5.8119,75.119,75.782
5.8748,75.428,74.851
5.9376,75.575,74.276
6.0004,75.476,74.652
6.0633,75.067,75.243
6.1261,74.658,75.13
6.1889,74.533,74.83
6.2518,74.68,74.629


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_145.csv <==
x,qOut,qIn
0.031416,75.135,74.682
0.094248,75.22,74.857
0.15708,75.238,75.248
0.21991,75.176,75.187
0.28274,75.032,74.669
0.34558,74.846,74.855
0.40841,74.692,75.573
0.47124,74.638,76.052
0.53407,74.737,75.737
0.5969,74.999,74.792
0.65973,75.304,73.926
0.72257,75.504,73.907
0.7854,75.454,74.816
0.84823,75.118,75.74
0.91106,74.754,76.099
0.97389,74.554,75.454
1.0367,74.678,74.061
1.0996,74.917,73.698
1.1624,75.052,74.471
1.2252,75.048,75.355
1.2881,74.911,75.393
1.3509,74.833,75.347
1.4137,74.862,75.549
1.4765,74.984,75.35
1.5394,75.173,74.316
1.6022,75.389,74.146
1.665,75.5,75.12
1.7279,75.404,75.897
1.7907,75.005,75.433
1.8535,74.534,74.888
1.9164,74.373,74.901
1.9792,74.584,75.149
2.042,75.151,75.176
2.1049,75.527,74.902
2.1677,75.418,74.528
2.2305,74.948,74.247
2.2934,74.33,74.29
2.3562,74.233,74.847
2.419,74.635,75.635
2.4819,75.218,76.153
2.5447,75.653,75.985
2.6075,75.625,75.364
2.6704,75.262,74.768
2.7332,74.834,74.505
2.796,74.623,74.462
2.8588,74.778,74.355
2.9217,75.085,74.409
2.9845,75.357,74.782
3.0473,75.431,75.368
3.1102,75.326,75.434
3.173,75.132,75.034
3.2358,74.91,74.847
3.2987,74.712,75.356
3.3615,74.531,75.346
3.4243,74.431,74.645
3.4872,74.477,74.297
3.55,74.72,74.913
3.6128,75.145,75.377
3.6757,75.6,75.358
3.7385,75.898,75.138
3.8013,75.861,74.806
3.8642,75.363,74.794
3.927,74.717,75.145
3.9898,74.248,75.259
4.0527,74.251,74.831
4.1155,74.563,74.73
4.1783,74.892,75.081
4.2412,75.13,75.401
4.304,75.211,75.261
4.3668,75.241,74.977
4.4296,75.213,74.934
4.4925,75.123,75.086
4.5553,74.97,74.906
4.6181,74.826,74.57
4.681,74.778,74.635
4.7438,74.837,75.023
4.8066,74.995,75.253
4.8695,75.141,74.989
4.9323,75.199,74.659
4.9951,75.164,74.731
5.058,75.044,75.324
5.1208,74.944,75.574
5.1836,74.915,75.244
5.2465,74.946,74.767
5.3093,75.016,74.914
5.3721,75.075,75.297
5.435,75.126,75.208
5.4978,75.162,74.737
5.5606,75.174,74.257
5.6235,75.109,74.427
5.6863,74.976,75.228
5.7491,74.838,75.997
5.8119,74.762,75.861
5.8748,74.799,75.041
5.9376,74.884,74.395
6.0004,74.958,74.443
6.0633,74.97,74.881
6.1261,74.955,74.995
6.1889,74.971,74.983
6.2518,75.03,74.885


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_146.csv <==
x,qOut,qIn
0.031416,75.133,75.032
0.094248,75.159,75.515
0.15708,75.091,75.413
0.21991,74.967,75.002
0.28274,74.837,74.752
0.34558,74.828,74.85
0.40841,74.945,74.966
0.47124,75.114,74.782
0.53407,75.254,74.404
0.5969,75.256,74.493
0.65973,75.139,74.925
0.72257,74.979,75.303
0.7854,74.852,75.26
0.84823,74.836,75.072
0.91106,74.906,75.182
0.97389,75.005,75.614
1.0367,75.076,75.68
1.0996,75.073,74.956
1.1624,75.034,74.301
1.2252,75.011,74.33
1.2881,75.052,74.508
1.3509,75.145,74.356
1.4137,75.189,74.674
1.4765,75.13,75.597
1.5394,74.931,76.221
1.6022,74.715,75.827
1.665,74.598,75.158
1.7279,74.6,74.814
1.7907,74.714,74.865
1.8535,74.841,74.744
1.9164,74.968,74.532
1.9792,75.102,74.486
2.042,75.25,74.652
2.1049,75.399,75.116
2.1677,75.465,75.669
2.2305,75.385,75.619
2.2934,75.102,74.611
2.3562,74.687,74.203
2.419,74.361,74.698
2.4819,74.255,75.189
2.5447,74.462,75.236
2.6075,74.843,75.185
2.6704,75.26,75.087
2.7332,75.607,75.121
2.796,75.798,75.557
2.8588,75.723,75.818
2.9217,75.377,75.361
2.9845,74.913,74.275
3.0473,74.511,73.517
3.1102,74.423,74.335
3.173,74.593,75.746
3.2358,74.878,76.274
3.2987,75.137,75.446
3.3615,75.264,74.404
3.4243,75.226,73.776
3.4872,75.06,73.987
3.55,74.819,75
3.6128,74.688,75.805
3.6757,74.734,75.989
3.7385,74.91,75.552
3.8013,75.143,74.75
3.8642,75.325,74.481
3.927,75.437,74.818
3.9898,75.446,75.209
4.0527,75.319,75.187
4.1155,74.975,75.23
4.1783,74.587,75.359
4.2412,74.373,75.06
4.304,74.532,74.266
4.3668,75.004,74.257
4.4296,75.392,74.972
4.4925,75.451,75.457
4.5553,74.977,75.288
4.6181,74.382,75.032
4.681,74.192,74.891
4.7438,74.474,74.98
4.8066,75.18,75.096
4.8695,75.713,74.847
4.9323,75.805,74.612
4.9951,75.513,74.821
5.058,74.951,75.216
5.1208,74.667,75.21
5.1836,74.778,75.126
5.2465,75.09,75.157
5.3093,75.373,74.84
5.3721,75.301,74.515
5.435,74.989,74.805
5.4978,74.659,75.331
5.5606,74.54,75.334
5.6235,74.712,75.011
5.6863,74.992,74.954
5.7491,75.228,75.207
5.8119,75.289,75.276
5.8748,75.182,74.8
5.9376,75.004,74.434
6.0004,74.845,74.723
6.0633,74.786,75.496
6.1261,74.825,75.491
6.1889,74.923,74.833
6.2518,75.038,74.461


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_147.csv <==
x,qOut,qIn
0.031416,74.777,74.955
0.094248,75.167,74.446
0.15708,75.59,74.9
0.21991,75.809,75.535
0.28274,75.599,75.365
0.34558,74.915,74.906
0.40841,74.231,74.835
0.47124,73.892,75.054
0.53407,74.162,75.259
0.5969,74.693,75.149
0.65973,75.192,74.743
0.72257,75.54,74.359
0.7854,75.664,74.598
0.84823,75.539,75.233
0.91106,75.205,75.629
0.97389,74.83,75.548
1.0367,74.601,75.016
1.0996,74.693,74.68
1.1624,74.943,74.716
1.2252,75.172,74.841
1.2881,75.218,74.683
1.3509,75.115,74.545
1.4137,75.023,74.861
1.4765,75.01,75.589
1.5394,75.115,75.848
1.6022,75.194,75.144
1.665,75.169,74.451
1.7279,75.053,74.413
1.7907,74.88,74.919
1.8535,74.748,75.432
1.9164,74.706,75.756
1.9792,74.771,75.543
2.042,74.951,74.607
2.1049,75.198,74.008
2.1677,75.369,74.291
2.2305,75.367,75.027
2.2934,75.112,75.334
2.3562,74.752,75.116
2.419,74.534,74.846
2.4819,74.538,74.642
2.5447,74.793,74.664
2.6075,75.092,75.277
2.6704,75.299,76.013
2.7332,75.353,75.994
2.796,75.211,74.884
2.8588,74.961,74.2
2.9217,74.799,74.48
2.9845,74.819,75.218
3.0473,75.083,75.647
3.1102,75.339,75.394
3.173,75.335,74.795
3.2358,75.076,74.297
3.2987,74.625,74.318
3.3615,74.447,74.738
3.4243,74.61,75.182
3.4872,74.918,75.431
3.55,75.145,75.463
3.6128,75.074,75.38
3.6757,74.909,75.187
3.7385,74.843,74.959
3.8013,75.045,74.852
3.8642,75.367,74.854
3.927,75.52,74.873
3.9898,75.421,74.902
4.0527,75.034,74.948
4.1155,74.767,74.881
4.1783,74.805,74.813
4.2412,75.023,74.967
4.304,75.247,75.022
4.3668,75.109,74.804
4.4296,74.758,74.825
4.4925,74.462,75.189
4.5553,74.489,75.397
4.6181,74.844,74.969
4.681,75.25,74.582
4.7438,75.526,74.927
4.8066,75.53,75.687
4.8695,75.333,75.372
4.9323,75.085,74.508
4.9951,74.887,74.272
5.058,74.824,74.82
5.1208,74.846,75.086
5.1836,74.888,75.295
5.2465,74.919,75.758
5.3093,74.916,76.118
5.3721,74.901,75.576
5.435,74.894,74.507
5.4978,74.908,73.732
5.5606,74.949,74.064
5.6235,74.999,74.564
5.6863,75.034,74.638
5.7491,75.049,74.858
5.8119,75.045,75.732
5.8748,75.062,76.145
5.9376,75.1,75.663
6.0004,75.116,74.799
6.0633,75.065,74.079
6.1261,74.892,74.292
6.1889,74.703,75.223
6.2518,74.627,75.738


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_148.csv <==
x,qOut,qIn
0.031416,74.544,74.386
0.094248,74.628,75.266
0.15708,74.892,76.062
0.21991,75.204,75.903
0.28274,75.432,75.085
0.34558,75.428,74.615
0.40841,75.21,74.289
0.47124,74.92,73.991
0.53407,74.714,74.283
0.5969,74.799,75.254
0.65973,75.076,75.878
0.72257,75.344,75.671
0.7854,75.4,75.207
0.84823,75.112,75.151
0.91106,74.722,75.146
0.97389,74.467,75.124
1.0367,74.561,75.237
1.0996,74.848,75.052
1.1624,75.09,74.417
1.2252,75.23,73.912
1.2881,75.253,74.315
1.3509,75.348,75.072
1.4137,75.417,75.407
1.4765,75.319,75.32
1.5394,74.911,75.194
1.6022,74.39,75.185
1.665,74.168,75.065
1.7279,74.334,74.746
1.7907,74.886,74.457
1.8535,75.379,74.84
1.9164,75.627,75.576
1.9792,75.634,75.922
2.042,75.443,75.444
2.1049,75.264,74.857
2.1677,75.127,74.598
2.2305,74.982,74.641
2.2934,74.769,74.806
2.3562,74.498,75.029
2.419,74.349,75.2
2.4819,74.403,75.096
2.5447,74.706,74.648
2.6075,75.088,74.484
2.6704,75.367,74.832
2.7332,75.452,75.354
2.796,75.277,75.677
2.8588,74.966,75.563
2.9217,74.734,75.051
2.9845,74.689,74.538
3.0473,74.899,74.551
3.1102,75.214,74.846
3.173,75.449,75.055
3.2358,75.502,75.188
3.2987,75.29,75.335
3.3615,74.946,75.145
3.4243,74.714,74.69
3.4872,74.681,74.529
3.55,74.888,74.837
3.6128,75.051,74.778
3.6757,75.03,74.611
3.7385,74.888,75.129
3.8013,74.721,76.013
3.8642,74.79,75.779
3.927,75.05,74.909
3.9898,75.336,74.271
4.0527,75.478,74.329
4.1155,75.306,75.024
4.1783,74.967,75.742
4.2412,74.674,75.7
4.304,74.633,75.015
4.3668,74.861,74.724
4.4296,75.135,74.72
4.4925,75.292,74.718
4.5553,75.197,74.791
4.6181,74.919,74.894
4.681,74.654,74.901
4.7438,74.53,75.049
4.8066,74.643,75.348
4.8695,74.916,75.362
4.9323,75.22,75.148
4.9951,75.436,74.866
5.058,75.457,74.488
5.1208,75.216,74.403
5.1836,74.884,74.76
5.2465,74.665,75.177
5.3093,74.746,75.245
5.3721,75.074,75.283
5.435,75.368,75.435
5.4978,75.456,75.393
5.5606,75.201,74.861
5.6235,74.817,74.353
5.6863,74.583,74.459
5.7491,74.573,75.321
5.8119,74.802,76.201
5.8748,75.022,75.771
5.9376,75.168,74.566
6.0004,75.236,73.697
6.0633,75.238,74.294
6.1261,75.139,75.406
6.1889,74.929,75.605
6.2518,74.696,74.781


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_149.csv <==
x,qOut,qIn
0.031416,74.823,76.027
0.094248,74.911,75.263
0.15708,75.066,74.072
0.21991,75.153,73.704
0.28274,75.047,74.734
0.34558,74.776,75.916
0.40841,74.544,76.354
0.47124,74.48,75.774
0.53407,74.675,74.762
0.5969,75.011,74.537
0.65973,75.321,74.84
0.72257,75.486,75.099
0.7854,75.404,75.172
0.84823,75.078,74.976
0.91106,74.721,74.446
0.97389,74.524,74.052
1.0367,74.648,74.737
1.0996,75.002,75.759
1.1624,75.316,75.775
1.2252,75.412,74.828
1.2881,75.142,74.443
1.3509,74.692,74.945
1.4137,74.435,75.162
1.4765,74.517,75.066
1.5394,75.009,75.303
1.6022,75.548,75.552
1.665,75.826,75.296
1.7279,75.757,74.818
1.7907,75.304,74.447
1.8535,74.874,74.575
1.9164,74.702,75.076
1.9792,74.727,75.364
2.042,74.824,75.127
2.1049,74.746,74.933
2.1677,74.663,74.871
2.2305,74.703,74.779
2.2934,74.972,74.705
2.3562,75.237,74.848
2.419,75.277,75.118
2.4819,75.117,75.287
2.5447,74.83,75.147
2.6075,74.776,74.977
2.6704,74.975,74.94
2.7332,75.259,74.984
2.796,75.442,74.961
2.8588,75.317,75.105
2.9217,75.016,75.454
2.9845,74.734,75.551
3.0473,74.664,75.047
3.1102,74.833,74.407
3.173,75.054,74.088
3.2358,75.191,74.364
3.2987,75.133,75.231
3.3615,74.944,75.469
3.4243,74.776,75.076
3.4872,74.717,75.068
3.55,74.833,75.879
3.6128,75.02,75.914
3.6757,75.158,74.942
3.7385,75.194,73.876
3.8013,75.098,73.751
3.8642,74.972,74.51
3.927,74.926,75.348
3.9898,74.99,75.754
4.0527,75.172,75.613
4.1155,75.319,75.269
4.1783,75.284,75.038
4.2412,75.06,75.1
4.304,74.676,75.096
4.3668,74.422,74.712
4.4296,74.435,74.422
4.4925,74.667,74.544
4.5553,75.032,74.911
4.6181,75.359,74.902
4.681,75.573,74.772
4.7438,75.6,75.084
4.8066,75.374,75.823
4.8695,74.891,75.736
4.9323,74.42,75.046
4.9951,74.185,74.684
5.058,74.373,74.899
5.1208,74.833,74.978
5.1836,75.311,74.96
5.2465,75.643,75.044
5.3093,75.7,75.178
5.3721,75.49,75.107
5.435,75.159,74.837
5.4978,74.849,74.427
5.5606,74.69,74.26
5.6235,74.644,74.725
5.6863,74.642,75.35
5.7491,74.68,75.607
5.8119,74.766,75.359
5.8748,74.951,75.117
5.9376,75.182,74.994
6.0004,75.378,74.839
6.0633,75.462,74.502
6.1261,75.365,74.44
6.1889,75.148,74.889
6.2518,74.927,75.63


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_150.csv <==
x,qOut,qIn
0.031416,74.96,74.626
0.094248,75.178,75.038
0.15708,75.276,75.394
0.21991,75.26,75.147
0.28274,75.148,74.757
0.34558,75.011,74.964
0.40841,74.942,75.26
0.47124,74.982,75.172
0.53407,75.156,74.515
0.5969,75.322,74.209
0.65973,75.277,74.734
0.72257,74.991,75.721
0.7854,74.475,76.127
0.84823,74.146,75.517
0.91106,74.215,74.723
0.97389,74.595,74.428
1.0367,75.147,74.832
1.0996,75.529,75.122
1.1624,75.616,75.093
1.2252,75.453,74.997
1.2881,75.111,74.894
1.3509,74.907,74.605
1.4137,74.926,74.487
1.4765,75.061,74.912
1.5394,75.179,75.466
1.6022,75.072,75.217
1.665,74.838,74.708
1.7279,74.638,74.654
1.7907,74.628,74.976
1.8535,74.854,75.011
1.9164,75.182,75.024
1.9792,75.464,75.283
2.042,75.563,75.504
2.1049,75.378,75.175
2.1677,75.052,74.729
2.2305,74.778,74.592
2.2934,74.744,74.785
2.3562,74.902,75.144
2.419,75.012,75.528
2.4819,74.992,75.604
2.5447,74.8,75.106
2.6075,74.711,74.374
2.6704,74.806,73.97
2.7332,74.991,74.285
2.796,75.142,75.29
2.8588,75.082,75.589
2.9217,74.919,75.042
2.9845,74.799,74.697
3.0473,74.854,75.413
3.1102,75.066,75.897
3.173,75.263,75.571
3.2358,75.335,75.025
3.2987,75.191,74.75
3.3615,74.938,74.302
3.4243,74.778,73.954
3.4872,74.796,74.487
3.55,75.042,75.683
3.6128,75.297,75.921
3.6757,75.334,75.418
3.7385,75.123,74.975
3.8013,74.681,74.944
3.8642,74.393,75.031
3.927,74.429,74.955
3.9898,74.696,74.507
4.0527,75.058,74.106
4.1155,75.259,74.482
4.1783,75.334,75.293
4.2412,75.355,75.972
4.304,75.402,75.828
4.3668,75.4,75.108
4.4296,75.196,74.569
4.4925,74.833,74.472
4.5553,74.397,74.696
4.6181,74.285,75.099
4.681,74.545,75.494
4.7438,75.003,75.53
4.8066,75.461,75.035
4.8695,75.671,74.588
4.9323,75.59,74.543
4.9951,75.29,74.765
5.058,74.871,74.769
5.1208,74.552,74.809
5.1836,74.422,75.193
5.2465,74.481,75.518
5.3093,74.703,75.245
5.3721,75.035,74.876
5.435,75.368,74.885
5.4978,75.565,75.138
5.5606,75.492,75.102
5.6235,75.118,74.914
5.6863,74.745,75.128
5.7491,74.591,75.61
5.8119,74.829,75.471
5.8748,75.207,74.447
5.9376,75.406,73.633
6.0004,75.334,73.771
6.0633,74.954,74.874
6.1261,74.618,75.829
6.1889,74.531,75.955
6.2518,74.669,75.18


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_151.csv <==
x,qOut,qIn
0.031416,75.079,75.564
0.094248,75.382,75.012
0.15708,75.571,74.378
0.21991,75.611,74.764
0.28274,75.476,75.893
0.34558,75.197,76.212
0.40841,74.879,75.797
0.47124,74.629,75.027
0.53407,74.547,74.171
0.5969,74.657,73.783
0.65973,74.89,74.211
0.72257,75.149,75.264
0.7854,75.342,75.9
0.84823,75.344,75.353
0.91106,75.143,74.594
0.97389,74.848,74.44
1.0367,74.588,74.899
1.0996,74.558,75.321
1.1624,74.693,75.541
1.2252,74.873,75.436
1.2881,74.976,75.037
1.3509,75.003,74.667
1.4137,75.098,74.547
1.4765,75.287,74.753
1.5394,75.58,75.064
1.6022,75.647,74.991
1.665,75.309,74.757
1.7279,74.75,74.821
1.7907,74.229,75.176
1.8535,74.292,75.093
1.9164,74.758,74.726
1.9792,75.271,74.606
2.042,75.485,75.17
2.1049,75.266,75.889
2.1677,74.928,76.003
2.2305,74.732,75.257
2.2934,74.897,74.446
2.3562,75.228,74.301
2.419,75.412,74.4
2.4819,75.348,74.756
2.5447,74.994,75.366
2.6075,74.691,75.521
2.6704,74.619,75.305
2.7332,74.737,75.224
2.796,74.958,74.969
2.8588,75.055,74.445
2.9217,75.019,74.457
2.9845,74.916,75.117
3.0473,74.817,75.619
3.1102,74.812,75.506
3.173,74.929,75.215
3.2358,75.138,74.829
3.2987,75.403,74.466
3.3615,75.544,74.44
3.4243,75.397,74.716
3.4872,75.023,75.029
3.55,74.527,75.079
3.6128,74.356,74.937
3.6757,74.58,74.859
3.7385,75.011,75.046
3.8013,75.433,75.705
3.8642,75.541,75.67
3.927,75.335,74.674
3.9898,74.981,73.884
4.0527,74.669,74.612
4.1155,74.664,75.713
4.1783,74.906,75.903
4.2412,75.22,75.186
4.304,75.435,74.579
4.3668,75.363,74.816
4.4296,75.065,75.1
4.4925,74.719,74.925
4.5553,74.514,74.636
4.6181,74.58,75
4.681,74.776,75.526
4.7438,74.977,75.57
4.8066,75.075,74.952
4.8695,75.128,74.359
4.9323,75.178,74.191
4.9951,75.194,74.542
5.058,75.132,75.093
5.1208,74.936,75.333
5.1836,74.758,75.366
5.2465,74.72,75.451
5.3093,74.923,75.649
5.3721,75.23,75.466
5.435,75.397,74.998
5.4978,75.34,74.661
5.5606,75.014,74.634
5.6235,74.723,74.639
5.6863,74.676,74.674
5.7491,74.847,74.892
5.8119,75.162,75.231
5.8748,75.33,75.366
5.9376,75.256,75.358
6.0004,74.999,75.269
6.0633,74.647,74.793
6.1261,74.454,74.193
6.1889,74.501,74.194
6.2518,74.735,74.953


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_152.csv <==
x,qOut,qIn
0.031416,74.945,74.357
0.094248,75.26,74.609
0.15708,75.357,75.108
0.21991,75.214,74.995
0.28274,74.848,74.248
0.34558,74.587,74.529
0.40841,74.617,75.539
0.47124,74.883,75.891
0.53407,75.29,75.018
0.5969,75.498,74.339
0.65973,75.377,74.411
0.72257,75.036,75.071
0.7854,74.63,75.473
0.84823,74.566,75.068
0.91106,74.849,74.734
0.97389,75.275,75.177
1.0367,75.623,75.976
1.0996,75.606,75.706
1.1624,75.274,74.779
1.2252,74.839,74.09
1.2881,74.533,74.068
1.3509,74.532,74.618
1.4137,74.689,75.472
1.4765,74.879,75.916
1.5394,74.997,75.175
1.6022,75.088,74.491
1.665,75.142,74.683
1.7279,75.125,75.17
1.7907,75.001,75.066
1.8535,74.828,74.779
1.9164,74.748,74.828
1.9792,74.809,75.035
2.042,75.027,75.064
2.1049,75.273,75.019
2.1677,75.441,75.196
2.2305,75.465,75.576
2.2934,75.293,75.354
2.3562,74.942,74.399
2.419,74.598,73.939
2.4819,74.429,74.516
2.5447,74.578,75.456
2.6075,74.953,75.73
2.6704,75.299,75.507
2.7332,75.456,74.953
2.796,75.298,74.53
2.8588,74.992,74.694
2.9217,74.788,75.015
2.9845,74.752,75.016
3.0473,74.902,74.827
3.1102,74.993,74.781
3.173,75.007,74.79
3.2358,75.015,75.051
3.2987,75.1,75.744
3.3615,75.247,76.118
3.4243,75.263,75.766
3.4872,75.097,74.917
3.55,74.733,74.157
3.6128,74.503,74.161
3.6757,74.582,74.625
3.7385,74.889,74.955
3.8013,75.3,74.877
3.8642,75.481,74.821
3.927,75.369,74.914
3.9898,75.08,75.134
4.0527,74.766,75.325
4.1155,74.679,75.302
4.1783,74.75,75.311
4.2412,74.857,75.526
4.304,74.884,75.547
4.3668,74.898,74.949
4.4296,75.045,74.274
4.4925,75.306,74.087
4.5553,75.638,74.586
4.6181,75.695,75.023
4.681,75.359,75.199
4.7438,74.822,75.404
4.8066,74.337,75.61
4.8695,74.32,75.146
4.9323,74.604,74.413
4.9951,74.936,74.236
5.058,75.08,74.861
5.1208,75.038,75.297
5.1836,74.994,75.312
5.2465,75.041,75.219
5.3093,75.241,75.242
5.3721,75.463,74.877
5.435,75.534,74.346
5.4978,75.387,74.394
5.5606,74.979,75.126
5.6235,74.544,75.64
5.6863,74.339,75.73
5.7491,74.42,75.373
5.8119,74.785,74.579
5.8748,75.184,74.177
5.9376,75.428,74.554
6.0004,75.437,75.345
6.0633,75.156,75.768
6.1261,74.779,75.665
6.1889,74.574,75.358
6.2518,74.621,74.835


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_153.csv <==
x,qOut,qIn
0.031416,75.314,74.452
0.094248,75.444,74.89
0.15708,75.359,75.307
0.21991,75.158,75.468
0.28274,74.962,75.614
0.34558,74.881,75.378
0.40841,74.837,74.553
0.47124,74.783,73.926
0.53407,74.682,74.664
0.5969,74.654,75.887
0.65973,74.775,76.166
0.72257,75.013,75.333
0.7854,75.316,74.391
0.84823,75.533,74.403
0.91106,75.546,74.746
0.97389,75.337,74.798
1.0367,74.909,74.665
1.0996,74.51,75.009
1.1624,74.356,75.441
1.2252,74.469,75.484
1.2881,74.822,75.043
1.3509,75.195,74.878
1.4137,75.427,75.154
1.4765,75.438,75.409
1.5394,75.172,74.978
1.6022,74.797,74.386
1.665,74.6,74.233
1.7279,74.679,74.451
1.7907,75.075,75.106
1.8535,75.45,75.905
1.9164,75.524,76.085
1.9792,75.277,75.313
2.042,74.747,74.277
2.1049,74.423,74.455
2.1677,74.472,75.29
2.2305,74.765,75.623
2.2934,75.123,75.048
2.3562,75.277,74.537
2.419,75.284,74.362
2.4819,75.232,74.482
2.5447,75.211,75.02
2.6075,75.189,75.679
2.6704,75.061,75.853
2.7332,74.837,75.399
2.796,74.553,74.88
2.8588,74.445,74.821
2.9217,74.598,74.829
2.9845,74.931,74.613
3.0473,75.34,74.356
3.1102,75.573,74.75
3.173,75.526,75.456
3.2358,75.281,75.839
3.2987,74.951,75.571
3.3615,74.844,74.759
3.4243,74.911,73.998
3.4872,74.987,74.115
3.55,74.898,75.168
3.6128,74.671,75.434
3.6757,74.581,74.875
3.7385,74.727,74.574
3.8013,75.152,75.248
3.8642,75.549,75.574
3.927,75.668,75.171
3.9898,75.472,74.843
4.0527,74.972,75.146
4.1155,74.55,75.378
4.1783,74.427,75.378
4.2412,74.581,75.351
4.304,74.938,75.213
4.3668,75.257,74.927
4.4296,75.406,74.589
4.4925,75.338,74.189
4.5553,75.017,74.179
4.6181,74.644,74.967
4.681,74.469,75.75
4.7438,74.542,75.71
4.8066,74.855,74.897
4.8695,75.115,74.376
4.9323,75.213,74.389
4.9951,75.183,74.952
5.058,75.087,75.669
5.1208,75.065,75.547
5.1836,75.111,75.002
5.2465,75.192,74.916
5.3093,75.27,75.182
5.3721,75.342,75.069
5.435,75.346,74.9
5.4978,75.221,74.847
5.5606,74.91,74.767
5.6235,74.542,74.623
5.6863,74.372,74.614
5.7491,74.473,74.805
5.8119,74.862,75.208
5.8748,75.231,75.538
5.9376,75.359,75.61
6.0004,75.233,75.441
6.0633,74.885,75.135
6.1261,74.667,74.808
6.1889,74.728,74.516
6.2518,74.984,74.337


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_154.csv <==
x,qOut,qIn
0.031416,75.514,75.5
0.094248,75.184,75.53
0.15708,74.637,75.31
0.21991,74.22,75.277
0.28274,74.263,75.427
0.34558,74.756,75.407
0.40841,75.325,75.145
0.47124,75.699,74.7
0.53407,75.649,74.573
0.5969,75.227,74.994
0.65973,74.799,75.343
0.72257,74.601,75.169
0.7854,74.814,74.46
0.84823,75.106,74.206
0.91106,75.158,74.696
0.97389,74.958,75.424
1.0367,74.562,75.344
1.0996,74.41,74.642
1.1624,74.579,74.411
1.2252,74.936,75.055
1.2881,75.319,76.086
1.3509,75.534,75.886
1.4137,75.573,74.708
1.4765,75.473,73.81
1.5394,75.28,74.364
1.6022,75.085,75.345
1.665,74.954,75.727
1.7279,74.898,75.595
1.7907,74.916,75.388
1.8535,74.925,75.036
1.9164,74.885,74.616
1.9792,74.812,74.609
2.042,74.735,74.919
2.1049,74.74,74.753
2.1677,74.814,74.459
2.2305,74.917,74.589
2.2934,75.001,75.141
2.3562,75.074,75.696
2.419,75.167,76.014
2.4819,75.242,75.769
2.5447,75.25,74.966
2.6075,75.051,74.393
2.6704,74.763,74.272
2.7332,74.579,74.374
2.796,74.687,74.468
2.8588,75.084,74.899
2.9217,75.481,75.518
2.9845,75.667,75.66
3.0473,75.459,74.971
3.1102,75.013,74.772
3.173,74.643,75.279
3.2358,74.476,75.508
3.2987,74.576,74.731
3.3615,74.696,74.334
3.4243,74.821,74.727
3.4872,75.001,75.118
3.55,75.295,75.05
3.6128,75.622,75.107
3.6757,75.703,75.25
3.7385,75.45,75.147
3.8013,74.818,74.781
3.8642,74.301,74.685
3.927,74.215,74.961
3.9898,74.486,75.342
4.0527,74.962,75.316
4.1155,75.271,75.082
4.1783,75.385,75.017
4.2412,75.356,75.039
4.304,75.253,74.861
4.3668,75.138,74.647
4.4296,75.011,74.714
4.4925,74.885,74.949
4.5553,74.775,75.121
4.6181,74.749,75.346
4.681,74.833,75.448
4.7438,74.983,75.077
4.8066,75.146,74.515
4.8695,75.196,74.543
4.9323,75.113,74.932
4.9951,74.97,75.251
5.058,74.854,75.453
5.1208,74.892,75.7
5.1836,75.043,75.487
5.2465,75.206,74.489
5.3093,75.283,73.56
5.3721,75.198,74.054
5.435,75.009,75.236
5.4978,74.813,76.089
5.5606,74.704,75.906
5.6235,74.748,75.112
5.6863,74.907,74.517
5.7491,75.105,74.567
5.8119,75.266,74.806
5.8748,75.264,74.922
5.9376,75.085,75.22
6.0004,74.841,75.394
6.0633,74.658,74.879
6.1261,74.757,74.193
6.1889,75.071,74.115
6.2518,75.394,74.765


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_155.csv <==
x,qOut,qIn
0.031416,74.611,74.693
0.094248,74.527,75.104
0.15708,74.676,75.564
0.21991,74.941,75.541
0.28274,75.2,74.868
0.34558,75.293,74.27
0.40841,75.173,74.176
0.47124,74.917,74.664
0.53407,74.626,75.43
0.5969,74.522,75.576
0.65973,74.62,75.148
0.72257,74.849,74.79
0.7854,75.123,75.076
0.84823,75.383,75.316
0.91106,75.554,75.154
0.97389,75.553,74.934
1.0367,75.299,74.898
1.0996,74.877,74.916
1.1624,74.603,74.942
1.2252,74.607,74.918
1.2881,74.967,74.763
1.3509,75.308,74.751
1.4137,75.345,75.027
1.4765,75.09,75.453
1.5394,74.623,75.707
1.6022,74.42,75.402
1.665,74.571,74.846
1.7279,74.917,74.583
1.7907,75.267,74.657
1.8535,75.38,74.52
1.9164,75.299,74.414
1.9792,75.138,74.714
2.042,75.015,75.265
2.1049,75.01,75.451
2.1677,75.048,75.383
2.2305,75.059,75.283
2.2934,74.984,75.321
2.3562,74.865,75.142
2.419,74.784,74.693
2.4819,74.78,74.487
2.5447,74.875,74.921
2.6075,75.043,75.196
2.6704,75.241,75.005
2.7332,75.393,74.599
2.796,75.423,74.348
2.8588,75.211,74.853
2.9217,74.848,75.712
2.9845,74.512,76.083
3.0473,74.386,75.715
3.1102,74.527,75.141
3.173,74.792,74.538
3.2358,75.07,74.106
3.2987,75.272,74.362
3.3615,75.396,75.385
3.4243,75.411,76.069
3.4872,75.313,75.412
3.55,75.102,73.886
3.6128,74.899,73.918
3.6757,74.802,75.103
3.7385,74.799,75.939
3.8013,74.856,75.643
3.8642,74.823,75.064
3.927,74.743,74.631
3.9898,74.721,74.448
4.0527,74.86,74.543
4.1155,75.199,74.94
4.1783,75.536,75.353
4.2412,75.678,75.349
4.304,75.444,75.078
4.3668,74.936,75.143
4.4296,74.573,75.134
4.4925,74.53,74.594
4.5553,74.908,73.973
4.6181,75.225,74.435
4.681,75.212,75.327
4.7438,74.956,75.677
4.8066,74.613,75.596
4.8695,74.654,75.552
4.9323,74.996,75.269
4.9951,75.365,75.045
5.058,75.474,75.199
5.1208,75.148,74.864
5.1836,74.715,74.201
5.2465,74.465,74.247
5.3093,74.642,75.231
5.3721,75.052,75.746
5.435,75.371,75.48
5.4978,75.455,74.777
5.5606,75.204,74.306
5.6235,74.813,74.622
5.6863,74.512,75.111
5.7491,74.41,74.953
5.8119,74.572,74.333
5.8748,74.873,74.829
5.9376,75.214,75.913
6.0004,75.508,76.271
6.0633,75.68,75.411
6.1261,75.624,74.696
6.1889,75.339,74.525
6.2518,74.953,74.591


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_156.csv <==
x,qOut,qIn
0.031416,75.066,74.122
0.094248,74.844,74.141
0.15708,74.664,74.896
0.21991,74.672,75.469
0.28274,74.973,75.258
0.34558,75.417,75.088
0.40841,75.755,75.345
0.47124,75.82,75.608
0.53407,75.474,75.179
0.5969,74.882,74.522
0.65973,74.422,74.339
0.72257,74.264,74.661
0.7854,74.505,74.943
0.84823,74.853,74.817
0.91106,75.164,74.775
0.97389,75.378,75.023
1.0367,75.457,75.111
1.0996,75.334,74.904
1.1624,75.03,74.938
1.2252,74.692,75.333
1.2881,74.486,75.822
1.3509,74.585,75.672
1.4137,74.879,74.971
1.4765,75.218,74.328
1.5394,75.457,74.382
1.6022,75.509,74.695
1.665,75.374,74.853
1.7279,75.116,74.988
1.7907,74.813,75.308
1.8535,74.619,75.5
1.9164,74.59,75.338
1.9792,74.684,74.932
2.042,74.848,74.433
2.1049,74.955,74.379
2.1677,74.978,74.948
2.2305,74.96,75.755
2.2934,74.951,75.996
2.3562,75.064,75.236
2.419,75.266,74.278
2.4819,75.445,74.083
2.5447,75.481,74.935
2.6075,75.224,75.507
2.6704,74.816,75.444
2.7332,74.476,75.101
2.796,74.42,74.834
2.8588,74.676,74.868
2.9217,75.041,74.972
2.9845,75.34,74.776
3.0473,75.425,74.623
3.1102,75.249,75.251
3.173,74.945,75.902
3.2358,74.691,75.643
3.2987,74.661,74.493
3.3615,74.908,73.924
3.4243,75.233,74.155
3.4872,75.444,74.892
3.55,75.363,75.717
3.6128,75.008,75.633
3.6757,74.687,74.856
3.7385,74.591,74.444
3.8013,74.864,75.002
3.8642,75.228,75.69
3.927,75.39,75.902
3.9898,75.289,75.427
4.0527,74.92,74.427
4.1155,74.66,73.998
4.1783,74.69,74.42
4.2412,74.935,75.203
4.304,75.281,75.451
4.3668,75.403,75.24
4.4296,75.217,75.168
4.4925,74.851,75.184
4.5553,74.466,74.888
4.6181,74.412,74.785
4.681,74.662,75.087
4.7438,75.023,75.151
4.8066,75.296,74.561
4.8695,75.301,74.274
4.9323,75.175,74.664
4.9951,75.076,75.386
5.058,75.156,75.574
5.1208,75.315,74.94
5.1836,75.291,74.391
5.2465,75.05,74.466
5.3093,74.615,74.808
5.3721,74.442,75.301
5.435,74.641,75.965
5.4978,75.034,76.022
5.5606,75.406,75.282
5.6235,75.473,74.949
5.6863,75.311,74.905
5.7491,75.069,74.535
5.8119,74.905,74.103
5.8748,74.847,74.496
5.9376,74.801,75.13
6.0004,74.754,75.288
6.0633,74.714,75.157
6.1261,74.811,75.472
6.1889,74.983,75.653
6.2518,75.109,75.101


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_157.csv <==
x,qOut,qIn
0.031416,74.742,75.305
0.094248,74.684,74.752
0.15708,74.943,74.15
0.21991,75.321,74.274
0.28274,75.591,75.215
0.34558,75.348,75.546
0.40841,74.786,75.175
0.47124,74.299,74.935
0.53407,74.288,75.35
0.5969,74.787,75.626
0.65973,75.356,75.393
0.72257,75.707,74.82
0.7854,75.605,74.415
0.84823,75.203,74.587
0.91106,74.846,74.963
0.97389,74.707,75.185
1.0367,74.902,75.137
1.0996,75.135,74.845
1.1624,75.185,74.503
1.2252,75.037,74.46
1.2881,74.723,74.938
1.3509,74.534,75.452
1.4137,74.566,75.608
1.4765,74.763,75.401
1.5394,75.042,75.099
1.6022,75.255,74.827
1.665,75.379,74.571
1.7279,75.41,74.519
1.7907,75.352,74.792
1.8535,75.196,75.105
1.9164,74.984,75.289
1.9792,74.799,75.395
2.042,74.721,75.617
2.1049,74.801,75.666
2.1677,74.927,75.364
2.2305,74.995,74.969
2.2934,74.909,74.436
2.3562,74.735,73.899
2.419,74.662,73.991
2.4819,74.763,74.866
2.5447,75.075,75.71
2.6075,75.387,75.526
2.6704,75.497,74.997
2.7332,75.365,74.94
2.796,74.985,75.377
2.8588,74.651,75.299
2.9217,74.543,74.794
2.9845,74.648,74.38
3.0473,74.91,74.471
3.1102,75.165,74.908
3.173,75.397,75.405
3.2358,75.567,75.728
3.2987,75.639,75.539
3.3615,75.433,74.998
3.4243,74.969,74.599
3.4872,74.462,74.538
3.55,74.161,74.623
3.6128,74.295,74.892
3.6757,74.682,75.298
3.7385,75.115,75.317
3.8013,75.404,74.694
3.8642,75.49,74.558
3.927,75.407,75.141
3.9898,75.214,75.751
4.0527,74.976,75.565
4.1155,74.766,74.793
4.1783,74.646,74.359
4.2412,74.656,74.795
4.304,74.822,75.515
4.3668,75.114,75.368
4.4296,75.384,74.872
4.4925,75.497,74.63
4.5553,75.329,74.611
4.6181,74.957,74.677
4.681,74.664,74.882
4.7438,74.583,74.803
4.8066,74.797,74.42
4.8695,75.025,75.086
4.9323,75.112,76.158
4.9951,75.082,75.989
5.058,74.996,74.486
5.1208,75.035,73.922
5.1836,75.145,74.498
5.2465,75.228,75.537
5.3093,75.182,76.153
5.3721,75.028,75.765
5.435,74.924,74.857
5.4978,74.923,74.161
5.5606,75.054,74.088
5.6235,75.11,74.465
5.6863,74.991,75.09
5.7491,74.768,75.75
5.8119,74.539,75.944
5.8748,74.523,75.24
5.9376,74.706,74.469
6.0004,74.987,74.577
6.0633,75.263,75.2
6.1261,75.392,75.109
6.1889,75.303,74.882
6.2518,75.058,75.089


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_158.csv <==
x,qOut,qIn
0.031416,74.653,75.703
0.094248,74.894,74.783
0.15708,75.176,74.227
0.21991,75.379,74.639
0.28274,75.388,75.249
0.34558,75.204,75.225
0.40841,75.019,75.214
0.47124,74.955,75.371
0.53407,75.104,75.293
0.5969,75.28,75.035
0.65973,75.274,74.961
0.72257,75.064,74.928
0.7854,74.669,74.81
0.84823,74.388,74.822
0.91106,74.351,74.768
0.97389,74.525,74.348
1.0367,74.842,74.172
1.0996,75.156,75.19
1.1624,75.366,76.308
1.2252,75.405,76.209
1.2881,75.217,74.908
1.3509,74.91,74.41
1.4137,74.717,74.721
1.4765,74.732,74.937
1.5394,75.004,74.6
1.6022,75.291,74.606
1.665,75.428,75.127
1.7279,75.398,75.757
1.7907,75.213,75.935
1.8535,75.045,75.344
1.9164,74.923,74.496
1.9792,74.812,74.048
2.042,74.67,74.189
2.1049,74.519,74.708
2.1677,74.493,75.384
2.2305,74.644,75.688
2.2934,74.994,75.294
2.3562,75.401,74.885
2.419,75.66,74.784
2.4819,75.651,74.917
2.5447,75.278,75.206
2.6075,74.761,75.314
2.6704,74.45,75.062
2.7332,74.457,74.604
2.796,74.817,74.509
2.8588,75.229,74.837
2.9217,75.51,75.083
2.9845,75.562,75.217
3.0473,75.314,75.408
3.1102,74.843,75.255
3.173,74.442,74.785
3.2358,74.304,74.605
3.2987,74.572,75.121
3.3615,75.018,75.505
3.4243,75.362,75.268
3.4872,75.483,74.599
3.55,75.301,74.305
3.6128,75.045,74.641
3.6757,74.919,74.966
3.7385,74.936,75.187
3.8013,75.063,75.688
3.8642,75.046,75.984
3.927,74.893,75.541
3.9898,74.732,74.576
4.0527,74.706,73.854
4.1155,74.889,74.458
4.1783,75.116,75.601
4.2412,75.262,75.862
4.304,75.218,74.809
4.3668,75.072,74.11
4.4296,74.98,74.231
4.4925,74.977,74.807
4.5553,75.071,75.354
4.6181,75.05,75.576
4.681,74.867,75.438
4.7438,74.644,75.09
4.8066,74.523,75.095
4.8695,74.711,75.391
4.9323,75.1,75.275
4.9951,75.487,74.561
5.058,75.675,74.003
5.1208,75.469,74.515
5.1836,75.041,75.333
5.2465,74.663,75.663
5.3093,74.605,75.408
5.3721,74.861,75.069
5.435,75.086,74.844
5.4978,75.11,74.953
5.5606,74.813,75.15
5.6235,74.539,75.251
5.6863,74.543,75.365
5.7491,74.805,75.223
5.8119,75.243,74.795
5.8748,75.536,74.614
5.9376,75.589,74.591
6.0004,75.435,74.48
6.0633,75.131,74.369
6.1261,74.833,74.64
6.1889,74.627,75.231
6.2518,74.558,75.846


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_159.csv <==
x,qOut,qIn
0.031416,74.993,74.182
0.094248,75.079,74.309
0.15708,75.123,75.42
0.21991,75.056,76.185
0.28274,74.825,75.632
0.34558,74.583,74.658
0.40841,74.558,74.128
0.47124,74.799,74.263
0.53407,75.313,74.667
0.5969,75.77,74.75
0.65973,75.817,74.798
0.72257,75.424,75.153
0.7854,74.627,75.633
0.84823,74.168,75.71
0.91106,74.308,75.571
0.97389,74.812,75.327
1.0367,75.373,74.679
1.0996,75.503,74.069
1.1624,75.273,74.259
1.2252,74.935,75.19
1.2881,74.758,75.798
1.3509,74.949,75.329
1.4137,75.263,74.685
1.4765,75.444,74.564
1.5394,75.25,74.854
1.6022,74.752,74.919
1.665,74.347,74.932
1.7279,74.234,75.04
1.7907,74.54,75.028
1.8535,74.941,75.037
1.9164,75.265,75.371
1.9792,75.478,75.732
2.042,75.574,75.469
2.1049,75.536,74.766
2.1677,75.29,74.198
2.2305,74.924,73.983
2.2934,74.557,74.455
2.3562,74.519,75.211
2.419,74.781,75.517
2.4819,75.136,75.18
2.5447,75.363,74.815
2.6075,75.262,75.114
2.6704,74.985,75.378
2.7332,74.727,75.04
2.796,74.679,74.643
2.8588,74.816,74.961
2.9217,74.986,75.399
2.9845,75.132,75.511
3.0473,75.221,75.23
3.1102,75.338,75.045
3.173,75.39,74.997
3.2358,75.282,74.927
3.2987,74.923,74.898
3.3615,74.49,74.855
3.4243,74.292,74.671
3.4872,74.397,74.562
3.55,74.806,74.841
3.6128,75.18,75.281
3.6757,75.356,75.512
3.7385,75.335,75.335
3.8013,75.15,74.663
3.8642,74.987,74.401
3.927,74.922,74.778
3.9898,74.949,75.152
4.0527,75.045,75.107
4.1155,75.149,75.106
4.1783,75.239,75.16
4.2412,75.287,75.131
4.304,75.268,75.272
4.3668,75.149,75.363
4.4296,74.972,75.079
4.4925,74.798,74.702
4.5553,74.691,74.588
4.6181,74.685,74.667
4.681,74.771,74.848
4.7438,74.917,75.091
4.8066,75.094,74.999
4.8695,75.215,74.844
4.9323,75.195,75.098
4.9951,75.049,75.45
5.058,74.816,75.031
5.1208,74.706,74.434
5.1836,74.778,74.689
5.2465,74.959,75.602
5.3093,75.16,75.772
5.3721,75.254,74.696
5.435,75.262,73.859
5.4978,75.22,74.188
5.5606,75.163,75.399
5.6235,75.058,76.094
5.6863,74.902,76.085
5.7491,74.749,75.529
5.8119,74.665,74.855
5.8748,74.733,74.329
5.9376,74.891,74.05
6.0004,75.053,74.297
6.0633,75.138,75.028
6.1261,75.111,75.629
6.1889,75.036,75.753
6.2518,74.977,75.184


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_160.csv <==
x,qOut,qIn
0.031416,75.38,75.257
0.094248,75.426,75.224
0.15708,75.415,74.705
0.21991,75.301,74.536
0.28274,75.05,74.957
0.34558,74.75,74.846
0.40841,74.545,74.55
0.47124,74.505,75.004
0.53407,74.672,75.86
0.5969,74.982,75.519
0.65973,75.314,74.668
0.72257,75.529,74.477
0.7854,75.497,75.137
0.84823,75.171,75.589
0.91106,74.801,75.609
0.97389,74.596,75.146
1.0367,74.729,74.203
1.0996,75.017,73.692
1.1624,75.21,74.114
1.2252,75.228,75.191
1.2881,75.038,76.081
1.3509,74.831,76.038
1.4137,74.706,75.45
1.4765,74.685,74.757
1.5394,74.767,74.122
1.6022,74.917,74.167
1.665,75.088,74.963
1.7279,75.216,75.731
1.7907,75.237,75.635
1.8535,75.145,75.011
1.9164,75.072,74.611
1.9792,75.078,74.795
2.042,75.209,75.297
2.1049,75.214,75.165
2.1677,74.94,74.697
2.2305,74.521,74.642
2.2934,74.149,75.201
2.3562,74.258,75.46
2.419,74.765,75.299
2.4819,75.388,75.048
2.5447,75.847,74.926
2.6075,75.786,74.669
2.6704,75.28,74.351
2.7332,74.677,74.309
2.796,74.361,74.768
2.8588,74.607,75.421
2.9217,75.072,75.809
2.9845,75.451,75.639
3.0473,75.482,75.23
3.1102,75.233,75.093
3.173,74.954,74.876
3.2358,74.787,74.446
3.2987,74.835,74.412
3.3615,74.94,74.966
3.4243,75.023,75.369
3.4872,75.089,75.263
3.55,75.159,74.746
3.6128,75.233,74.594
3.6757,75.182,74.807
3.7385,74.98,75.028
3.8013,74.63,75.337
3.8642,74.399,75.55
3.927,74.439,75.282
3.9898,74.706,74.828
4.0527,75.118,74.783
4.1155,75.467,75.051
4.1783,75.634,75.221
4.2412,75.574,75.143
4.304,75.254,74.641
4.3668,74.844,74.614
4.4296,74.595,75.345
4.4925,74.58,75.955
4.5553,74.824,75.343
4.6181,75.053,74.278
4.681,75.116,73.898
4.7438,75.03,74.384
4.8066,74.842,75.044
4.8695,74.781,74.974
4.9323,74.891,74.695
4.9951,75.094,74.933
5.058,75.294,75.773
5.1208,75.334,75.875
5.1836,75.226,75.295
5.2465,75.054,74.881
5.3093,74.912,75.039
5.3721,74.879,75.193
5.435,74.919,75.079
5.4978,75.001,74.649
5.5606,75.094,74.152
5.6235,75.199,74.367
5.6863,75.228,75.197
5.7491,75.118,75.983
5.8119,74.816,75.889
5.8748,74.486,75.115
5.9376,74.355,74.474
6.0004,74.458,74.414
6.0633,74.781,74.968
6.1261,75.071,75.199
6.1889,75.25,74.974
6.2518,75.341,74.86


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_161.csv <==
x,qOut,qIn
0.031416,74.84,74.777
0.094248,74.67,75.583
0.15708,74.65,75.883
0.21991,74.795,75.603
0.28274,75.088,74.828
0.34558,75.389,74.281
0.40841,75.573,74.437
0.47124,75.56,75.077
0.53407,75.28,75.409
0.5969,74.843,75.127
0.65973,74.527,74.703
0.72257,74.468,74.441
0.7854,74.751,74.651
0.84823,75.135,74.982
0.91106,75.371,75.085
0.97389,75.366,75.098
1.0367,75.059,75.303
1.0996,74.707,75.525
1.1624,74.581,75.515
1.2252,74.725,75.194
1.2881,75.129,74.577
1.3509,75.46,74.316
1.4137,75.51,74.505
1.4765,75.294,74.768
1.5394,74.872,75.069
1.6022,74.642,75.449
1.665,74.708,75.535
1.7279,74.926,75.172
1.7907,75.118,74.802
1.8535,75.032,74.935
1.9164,74.799,75.097
1.9792,74.607,74.986
2.042,74.637,74.935
2.1049,74.878,75.161
2.1677,75.168,75.335
2.2305,75.398,75.39
2.2934,75.485,75.198
2.3562,75.401,74.471
2.419,75.152,73.784
2.4819,74.827,74.047
2.5447,74.531,75.304
2.6075,74.47,76.019
2.6704,74.65,75.871
2.7332,74.958,75.196
2.796,75.268,74.594
2.8588,75.407,74.809
2.9217,75.351,75.39
2.9845,75.168,75.407
3.0473,74.942,74.424
3.1102,74.836,73.861
3.173,74.885,74.302
3.2358,75.04,75.303
3.2987,75.238,76.094
3.3615,75.33,76.025
3.4243,75.204,75.344
3.4872,74.898,74.632
3.55,74.479,74.499
3.6128,74.28,74.565
3.6757,74.421,74.512
3.7385,74.801,74.585
3.8013,75.286,75.011
3.8642,75.603,75.332
3.927,75.659,75.225
3.9898,75.49,74.77
4.0527,75.162,74.553
4.1155,74.878,75.241
4.1783,74.681,76.037
4.2412,74.56,75.853
4.304,74.494,74.487
4.3668,74.57,74.103
4.4296,74.864,74.956
4.4925,75.282,75.688
4.5553,75.708,75.185
4.6181,75.762,74.876
4.681,75.369,75.172
4.7438,74.78,75.168
4.8066,74.312,74.476
4.8695,74.368,74.45
4.9323,74.706,75.122
4.9951,75.049,75.475
5.058,75.145,74.846
5.1208,75.048,74.428
5.1836,74.961,74.616
5.2465,74.977,74.9
5.3093,75.154,74.948
5.3721,75.324,75.117
5.435,75.348,75.443
5.4978,75.219,75.708
5.5606,74.96,75.626
5.6235,74.823,75.148
5.6863,74.897,74.597
5.7491,75.089,74.291
5.8119,75.281,74.464
5.8748,75.231,74.95
5.9376,75.01,75.359
6.0004,74.784,75.42
6.0633,74.724,75.31
6.1261,74.86,75.076
6.1889,74.99,74.583
6.2518,75.008,74.254


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_162.csv <==
x,qOut,qIn
0.031416,75.203,75.518
0.094248,75.541,75.098
0.15708,75.698,74.643
0.21991,75.624,74.843
0.28274,75.286,75.415
0.34558,74.828,75.162
0.40841,74.491,74.682
0.47124,74.388,74.835
0.53407,74.583,75.601
0.5969,74.882,75.729
0.65973,75.137,75.209
0.72257,75.273,74.613
0.7854,75.241,74.396
0.84823,75.076,74.534
0.91106,74.869,74.889
0.97389,74.713,75.279
1.0367,74.69,75.383
1.0996,74.821,75.03
1.1624,75.026,74.649
1.2252,75.209,74.693
1.2881,75.28,75.008
1.3509,75.193,74.979
1.4137,75.032,74.833
1.4765,74.902,74.938
1.5394,74.894,75.579
1.6022,75.014,76.064
1.665,75.179,75.796
1.7279,75.309,74.902
1.7907,75.337,74.054
1.8535,75.2,73.853
1.9164,74.946,74.227
1.9792,74.699,74.941
2.042,74.59,75.281
2.1049,74.729,75.169
2.1677,74.984,75.187
2.2305,75.2,75.356
2.2934,75.228,75.307
2.3562,75.049,75.226
2.419,74.823,75.235
2.4819,74.679,74.952
2.5447,74.723,74.323
2.6075,74.906,74.525
2.6704,75.167,75.379
2.7332,75.426,75.662
2.796,75.617,74.758
2.8588,75.529,74.326
2.9217,75.102,74.794
2.9845,74.546,75.446
3.0473,74.119,75.706
3.1102,74.197,75.361
3.173,74.597,74.604
3.2358,75.063,74.044
3.2987,75.353,74.267
3.3615,75.421,74.996
3.4243,75.375,75.712
3.4872,75.286,76.07
3.55,75.212,75.713
3.6128,75.097,74.833
3.6757,74.952,74.171
3.7385,74.837,74.289
3.8013,74.816,75.06
3.8642,74.903,75.553
3.927,74.987,75.528
3.9898,75.019,75.012
4.0527,74.966,74.387
4.1155,74.978,74.415
4.1783,75.086,74.869
4.2412,75.188,75.161
4.304,75.165,75.16
4.3668,74.866,75.319
4.4296,74.533,75.402
4.4925,74.404,75.022
4.5553,74.678,74.281
4.6181,75.214,74.582
4.681,75.642,75.626
4.7438,75.753,75.933
4.8066,75.374,74.631
4.8695,74.82,73.912
4.9323,74.54,74.453
4.9951,74.625,75.161
5.058,75.074,75.108
5.1208,75.347,75.096
5.1836,75.256,75.464
5.2465,74.935,75.827
5.3093,74.575,75.731
5.3721,74.576,75.158
5.435,74.855,74.51
5.4978,75.193,74.206
5.5606,75.37,74.442
5.6235,75.26,74.817
5.6863,75.033,75.059
5.7491,74.858,75.078
5.8119,74.888,75.027
5.8748,75.048,75.196
5.9376,75.123,75.324
6.0004,75.037,75.049
6.0633,74.751,74.386
6.1261,74.537,74.35
6.1889,74.562,74.939
6.2518,74.806,75.467


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_163.csv <==
x,qOut,qIn
0.031416,75.027,75.573
0.094248,74.895,75.433
0.15708,74.786,74.833
0.21991,74.822,74.371
0.28274,75.1,74.383
0.34558,75.446,74.976
0.40841,75.565,75.777
0.47124,75.363,75.953
0.53407,74.791,75.212
0.5969,74.305,74.814
0.65973,74.235,74.885
0.72257,74.54,74.772
0.7854,75.109,74.064
0.84823,75.507,73.818
0.91106,75.552,74.491
0.97389,75.3,75.559
1.0367,74.849,75.984
1.0996,74.649,75.564
1.1624,74.79,75.084
1.2252,75.079,74.927
1.2881,75.292,74.834
1.3509,75.135,74.678
1.4137,74.812,74.804
1.4765,74.589,75.133
1.5394,74.712,75.373
1.6022,75.137,75.469
1.665,75.545,75.401
1.7279,75.707,75.078
1.7907,75.428,74.693
1.8535,74.827,74.397
1.9164,74.295,74.224
1.9792,74.06,74.422
2.042,74.276,75.21
2.1049,74.683,75.794
2.1677,75.104,75.703
2.2305,75.444,75.213
2.2934,75.633,74.804
2.3562,75.574,74.856
2.419,75.275,75.242
2.4819,74.903,75.57
2.5447,74.643,75.087
2.6075,74.708,74.252
2.6704,74.984,74.144
2.7332,75.298,74.842
2.796,75.489,75.168
2.8588,75.426,74.955
2.9217,75.124,75.008
2.9845,74.724,75.061
3.0473,74.383,74.679
3.1102,74.345,74.718
3.173,74.587,75.36
3.2358,74.965,75.768
3.2987,75.329,75.292
3.3615,75.508,74.752
3.4243,75.484,74.64
3.4872,75.333,74.767
3.55,75.148,74.763
3.6128,75.064,74.814
3.6757,75.02,75.164
3.7385,74.948,75.557
3.8013,74.78,75.315
3.8642,74.629,74.94
3.927,74.632,75.083
3.9898,74.775,75.377
4.0527,75.008,75.127
4.1155,75.099,74.479
4.1783,75.035,74.163
4.2412,74.929,74.625
4.304,74.907,75.542
4.3668,75.073,75.48
4.4296,75.271,74.717
4.4925,75.354,74.259
4.5553,75.194,74.714
4.6181,74.885,75.486
4.681,74.667,75.827
4.7438,74.636,75.272
4.8066,74.845,74.437
4.8695,75.096,74.634
4.9323,75.279,75.239
4.9951,75.364,75.409
5.058,75.343,75.062
5.1208,75.245,74.805
5.1836,75.074,74.691
5.2465,74.876,74.758
5.3093,74.703,75.03
5.3721,74.666,75.317
5.435,74.762,75.486
5.4978,74.91,75.54
5.5606,75.019,75.465
5.6235,74.995,74.91
5.6863,74.921,74.086
5.7491,74.89,73.74
5.8119,74.987,74.573
5.8748,75.154,75.681
5.9376,75.24,76.065
6.0004,75.203,75.53
6.0633,75.028,74.607
6.1261,74.923,74.332
6.1889,74.943,74.62
6.2518,75.011,75.129


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_164.csv <==
x,qOut,qIn
0.031416,74.767,75.361
0.094248,74.999,75.348
0.15708,75.229,74.784
0.21991,75.339,74.304
0.28274,75.243,74.605
0.34558,75.071,75.413
0.40841,74.951,75.955
0.47124,74.923,75.769
0.53407,74.997,75.111
0.5969,75.074,74.656
0.65973,75.096,74.275
0.72257,75.047,74.021
0.7854,74.924,74.567
0.84823,74.796,75.493
0.91106,74.751,75.825
0.97389,74.81,75.553
1.0367,74.977,75.171
1.0996,75.134,74.975
1.1624,75.186,74.804
1.2252,75.119,74.627
1.2881,74.94,74.649
1.3509,74.768,74.961
1.4137,74.712,75.27
1.4765,74.808,75.348
1.5394,75.073,75.028
1.6022,75.4,74.771
1.665,75.559,74.675
1.7279,75.428,74.362
1.7907,74.912,74.03
1.8535,74.376,74.799
1.9164,74.214,75.997
1.9792,74.451,76.341
2.042,75.021,75.726
2.1049,75.493,75.125
2.1677,75.682,74.579
2.2305,75.577,74.389
2.2934,75.195,75
2.3562,74.802,75.316
2.419,74.612,74.795
2.4819,74.654,74.096
2.5447,74.915,74.172
2.6075,75.171,75.052
2.6704,75.268,75.911
2.7332,75.16,76.163
2.796,74.825,75.826
2.8588,74.466,75.174
2.9217,74.311,74.389
2.9845,74.421,74.082
3.0473,74.809,74.858
3.1102,75.285,75.523
3.173,75.671,75.287
3.2358,75.84,74.654
3.2987,75.679,74.672
3.3615,75.257,75.1
3.4243,74.849,75.19
3.4872,74.602,74.979
3.55,74.621,74.834
3.6128,74.644,74.903
3.6757,74.605,74.942
3.7385,74.604,74.784
3.8013,74.759,74.54
3.8642,75.178,74.731
3.927,75.622,75.219
3.9898,75.854,75.591
4.0527,75.648,75.55
4.1155,75.085,75.31
4.1783,74.622,75.088
4.2412,74.479,74.887
4.304,74.793,74.536
4.3668,75.114,74.685
4.4296,75.2,75.374
4.4925,75.091,75.628
4.5553,74.882,74.744
4.6181,74.852,74.156
4.681,74.944,74.49
4.7438,75.032,75.233
4.8066,74.992,75.664
4.8695,74.825,75.385
4.9323,74.686,74.764
4.9951,74.662,74.388
5.058,74.814,74.647
5.1208,75.059,75.168
5.1836,75.298,75.459
5.2465,75.449,75.227
5.3093,75.441,74.848
5.3721,75.249,75.052
5.435,75.005,75.381
5.4978,74.836,75.257
5.5606,74.86,74.641
5.6235,74.99,74.584
5.6863,75.043,75.137
5.7491,74.978,75.624
5.8119,74.791,75.241
5.8748,74.732,74.5
5.9376,74.866,74.301
6.0004,75.081,74.827
6.0633,75.243,75.376
6.1261,75.149,75.14
6.1889,74.92,74.74
6.2518,74.735,74.814


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_165.csv <==
x,qOut,qIn
0.031416,75.041,75.923
0.094248,75.103,75.976
0.15708,75.112,75.22
0.21991,75.05,74.131
0.28274,74.915,73.955
0.34558,74.871,74.753
0.40841,74.961,75.409
0.47124,75.094,75.464
0.53407,75.157,75.33
0.5969,74.987,75.227
0.65973,74.725,74.748
0.72257,74.547,74.171
0.7854,74.617,74.428
0.84823,74.855,75.369
0.91106,75.045,75.871
0.97389,75.118,75.566
1.0367,75.038,75.096
1.0996,75.049,74.969
1.1624,75.229,74.651
1.2252,75.461,74.08
1.2881,75.6,74.055
1.3509,75.34,74.994
1.4137,74.848,75.827
1.4765,74.439,75.803
1.5394,74.43,75.107
1.6022,74.844,74.724
1.665,75.293,74.69
1.7279,75.515,74.866
1.7907,75.291,75.123
1.8535,74.819,75.377
1.9164,74.499,75.515
1.9792,74.496,75.386
2.042,74.901,74.966
2.1049,75.373,74.685
2.1677,75.613,74.664
2.2305,75.516,74.759
2.2934,75.013,74.746
2.3562,74.462,74.515
2.419,74.226,74.416
2.4819,74.361,74.859
2.5447,74.839,75.783
2.6075,75.286,76.044
2.6704,75.511,75.497
2.7332,75.475,74.731
2.796,75.172,74.45
2.8588,74.857,74.844
2.9217,74.75,75.314
2.9845,74.871,75.144
3.0473,75.191,74.267
3.1102,75.428,74.333
3.173,75.448,75.349
3.2358,75.266,76.122
3.2987,74.933,75.59
3.3615,74.667,74.671
3.4243,74.534,74.394
3.4872,74.52,74.84
3.55,74.591,75.286
3.6128,74.729,74.981
3.6757,74.957,74.413
3.7385,75.229,74.226
3.8013,75.488,74.786
3.8642,75.558,75.446
3.927,75.392,75.797
3.9898,75.091,75.775
4.0527,74.783,75.351
4.1155,74.673,74.934
4.1783,74.718,74.708
4.2412,74.837,74.473
4.304,74.947,74.252
4.3668,75.073,74.76
4.4296,75.223,75.564
4.4925,75.331,75.685
4.5553,75.324,75.035
4.6181,75.134,74.823
4.681,74.886,74.914
4.7438,74.691,74.831
4.8066,74.644,74.878
4.8695,74.655,75.158
4.9323,74.685,75.104
4.9951,74.776,74.819
5.058,74.981,74.806
5.1208,75.338,75.058
5.1836,75.636,75.309
5.2465,75.694,75.441
5.3093,75.349,74.975
5.3721,74.788,74.444
5.435,74.427,74.572
5.4978,74.407,75.193
5.5606,74.784,75.631
5.6235,75.17,75.305
5.6863,75.369,74.672
5.7491,75.357,74.335
5.8119,75.148,74.445
5.8748,74.93,74.736
5.9376,74.82,75.11
6.0004,74.824,75.275
6.0633,74.927,74.979
6.1261,74.994,74.778
6.1889,75.01,74.987
6.2518,75.011,75.41


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_166.csv <==
x,qOut,qIn
0.031416,74.825,74.581
0.094248,74.83,74.7
0.15708,74.801,75.045
0.21991,74.75,75.143
0.28274,74.7,75.258
0.34558,74.788,75.619
0.40841,75.033,75.653
0.47124,75.34,75.131
0.53407,75.603,74.613
0.5969,75.614,74.674
0.65973,75.349,74.874
0.72257,74.947,74.975
0.7854,74.573,74.792
0.84823,74.471,74.892
0.91106,74.6,75.464
0.97389,74.836,75.803
1.0367,75.051,75
1.0996,75.144,74.096
1.1624,75.102,74.091
1.2252,74.979,74.798
1.2881,74.837,75.279
1.3509,74.822,74.961
1.4137,74.967,74.63
1.4765,75.203,74.92
1.5394,75.445,75.711
1.6022,75.51,75.937
1.665,75.349,75.519
1.7279,75.052,74.849
1.7907,74.735,74.556
1.8535,74.626,74.665
1.9164,74.732,74.675
1.9792,74.957,74.451
2.042,75.199,74.473
2.1049,75.317,75.345
2.1677,75.249,76.323
2.2305,75.029,76.386
2.2934,74.711,75.168
2.3562,74.517,74.089
2.419,74.53,73.838
2.4819,74.691,74.306
2.5447,74.918,74.976
2.6075,75.07,75.5
2.6704,75.182,75.701
2.7332,75.292,75.234
2.796,75.436,74.365
2.8588,75.503,74.206
2.9217,75.341,74.759
2.9845,74.983,75.565
3.0473,74.506,75.906
3.1102,74.286,75.377
3.173,74.42,74.639
3.2358,74.801,74.377
3.2987,75.292,74.605
3.3615,75.678,74.872
3.4243,75.763,75.195
3.4872,75.493,75.46
3.55,74.841,75.238
3.6128,74.299,74.666
3.6757,74.249,74.54
3.7385,74.614,75.171
3.8013,75.234,75.674
3.8642,75.518,75.153
3.927,75.35,74.558
3.9898,74.938,74.589
4.0527,74.551,75.008
4.1155,74.629,75.325
4.1783,75.014,75.53
4.2412,75.405,75.248
4.304,75.51,74.433
4.3668,75.206,74.17
4.4296,74.797,74.652
4.4925,74.546,75.359
4.5553,74.674,75.592
4.6181,74.997,75.149
4.681,75.229,74.757
4.7438,75.279,75.074
4.8066,75.106,75.63
4.8695,74.963,75.269
4.9323,74.952,74.625
4.9951,75.023,74.489
5.058,75.096,74.814
5.1208,75.043,75.008
5.1836,74.964,75.092
5.2465,74.945,74.881
5.3093,75.06,74.423
5.3721,75.167,74.492
5.435,75.109,74.998
5.4978,74.913,75.421
5.5606,74.649,75.544
5.6235,74.615,75.57
5.6863,74.817,75.473
5.7491,75.114,75.164
5.8119,75.348,74.671
5.8748,75.378,74.528
5.9376,75.276,74.683
6.0004,75.128,74.664
6.0633,75.018,74.564
6.1261,74.944,75.062
6.1889,74.884,75.535
6.2518,74.84,75.224


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_167.csv <==
x,qOut,qIn
0.031416,75.308,74.545
0.094248,74.994,75.664
0.15708,74.796,76.331
0.21991,74.752,76.048
0.28274,74.85,75.184
0.34558,74.86,74.739
0.40841,74.83,74.587
0.47124,74.85,74.46
0.53407,75.012,74.26
0.5969,75.247,74.33
0.65973,75.386,74.832
0.72257,75.373,75.57
0.7854,75.181,75.772
0.84823,74.989,75.075
0.91106,74.866,74.477
0.97389,74.785,74.75
1.0367,74.701,75.287
1.0996,74.581,74.94
1.1624,74.555,74.556
1.2252,74.698,74.88
1.2881,75.057,75.362
1.3509,75.518,75.111
1.4137,75.837,74.859
1.4765,75.841,75.023
1.5394,75.374,75.335
1.6022,74.671,75.154
1.665,74.212,74.771
1.7279,74.159,74.721
1.7907,74.568,75.388
1.8535,74.999,75.856
1.9164,75.272,75.563
1.9792,75.364,74.789
2.042,75.28,74.222
2.1049,75.107,74.066
2.1677,74.927,74.292
2.2305,74.808,75.137
2.2934,74.81,76.032
2.3562,74.898,75.671
2.419,74.995,74.732
2.4819,75.065,74.321
2.5447,75.088,74.679
2.6075,75.104,75.13
2.6704,75.101,75.428
2.7332,75.069,75.307
2.796,74.997,74.884
2.8588,74.965,74.849
2.9217,75.053,75.084
2.9845,75.218,75.171
3.0473,75.402,74.925
3.1102,75.326,74.709
3.173,74.963,74.739
3.2358,74.522,75.017
3.2987,74.25,75.262
3.3615,74.438,75.031
3.4243,74.893,74.615
3.4872,75.344,74.578
3.55,75.537,75.209
3.6128,75.343,75.617
3.6757,74.984,75.424
3.7385,74.706,74.937
3.8013,74.736,74.77
3.8642,75.001,74.914
3.927,75.237,75.048
3.9898,75.319,75.24
4.0527,75.166,75.45
4.1155,74.974,75.225
4.1783,74.871,74.757
4.2412,74.864,74.489
4.304,74.932,74.303
4.3668,74.961,74.155
4.4296,74.951,74.478
4.4925,74.922,75.285
4.5553,74.896,76.269
4.6181,74.888,76.225
4.681,74.927,75.108
4.7438,75.017,73.996
4.8066,75.159,74.088
4.8695,75.251,75.051
4.9323,75.213,75.822
4.9951,75.083,75.714
5.058,74.919,74.875
5.1208,74.934,74.619
5.1836,75.107,74.914
5.2465,75.276,75.143
5.3093,75.27,75.028
5.3721,74.922,74.858
5.435,74.468,74.675
5.4978,74.169,74.568
5.5606,74.259,74.9
5.6235,74.675,75.41
5.6863,75.183,75.545
5.7491,75.588,75.277
5.8119,75.723,75.083
5.8748,75.467,75.106
5.9376,75.003,74.969
6.0004,74.621,74.708
6.0633,74.603,74.938
6.1261,74.952,75.124
6.1889,75.319,74.632
6.2518,75.494,74.084


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_168.csv <==
x,qOut,qIn
0.031416,75.189,75.009
0.094248,75.153,75.401
0.15708,74.955,75.843
0.21991,74.701,75.712
0.28274,74.52,74.882
0.34558,74.624,74.354
0.40841,74.954,74.481
0.47124,75.347,75.006
0.53407,75.638,75.108
0.5969,75.631,74.827
0.65973,75.371,75.024
0.72257,75.028,75.739
0.7854,74.789,75.82
0.84823,74.763,74.8
0.91106,74.778,73.912
0.97389,74.742,73.887
1.0367,74.589,74.722
1.0996,74.535,75.414
1.1624,74.698,75.524
1.2252,75.013,75.031
1.2881,75.391,74.443
1.3509,75.598,74.613
1.4137,75.541,75.321
1.4765,75.268,75.986
1.5394,74.857,76.052
1.6022,74.59,75.273
1.665,74.582,74.229
1.7279,74.784,73.862
1.7907,75.118,74.748
1.8535,75.389,75.564
1.9164,75.456,75.554
1.9792,75.286,75.032
2.042,74.865,74.76
2.1049,74.475,74.948
2.1677,74.366,75.09
2.2305,74.534,74.915
2.2934,74.922,74.708
2.3562,75.171,75.087
2.419,75.174,75.591
2.4819,75.033,75.547
2.5447,74.882,74.759
2.6075,75.012,74.314
2.6704,75.314,74.476
2.7332,75.549,74.838
2.796,75.471,75.023
2.8588,75.011,75.188
2.9217,74.579,75.344
2.9845,74.437,75.171
3.0473,74.778,74.58
3.1102,75.222,74.704
3.173,75.427,75.373
3.2358,75.341,75.409
3.2987,74.98,74.653
3.3615,74.738,74.917
3.4243,74.755,75.764
3.4872,74.952,75.878
3.55,75.216,75.118
3.6128,75.318,74.618
3.6757,75.217,74.319
3.7385,74.983,74.124
3.8013,74.7,74.373
3.8642,74.571,75.039
3.927,74.652,75.578
3.9898,74.869,75.776
4.0527,75.131,75.639
4.1155,75.251,75.218
4.1783,75.199,74.661
4.2412,75.051,74.296
4.304,74.897,74.524
4.3668,74.869,75.071
4.4296,74.954,75.33
4.4925,75.103,75.081
4.5553,75.266,74.811
4.6181,75.406,74.983
4.681,75.42,75.147
4.7438,75.246,75.068
4.8066,74.834,74.837
4.8695,74.394,74.857
4.9323,74.216,75.068
4.9951,74.362,75.145
5.058,74.824,74.962
5.1208,75.314,75.063
5.1836,75.634,75.316
5.2465,75.689,75.234
5.3093,75.408,74.648
5.3721,74.951,74.171
5.435,74.613,74.332
5.4978,74.52,75.294
5.5606,74.746,76.186
5.6235,75.018,75.88
5.6863,75.167,75.096
5.7491,75.174,74.622
5.8119,75.05,74.747
5.8748,74.956,75.039
5.9376,74.926,75.172
6.0004,74.941,74.932
6.0633,74.965,74.389
6.1261,74.978,74.316
6.1889,75.024,74.709
6.2518,75.099,74.989


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_169.csv <==
x,qOut,qIn
0.031416,74.775,74.862
0.094248,75.058,74.413
0.15708,75.25,74.642
0.21991,75.311,75.161
0.28274,75.235,75.347
0.34558,75.23,75.049
0.40841,75.277,74.703
0.47124,75.254,74.577
0.53407,75.022,74.506
0.5969,74.586,74.619
0.65973,74.267,75.128
0.72257,74.227,75.699
0.7854,74.57,75.767
0.84823,75.012,75.333
0.91106,75.36,74.916
0.97389,75.55,74.774
1.0367,75.551,74.518
1.0996,75.42,74.281
1.1624,75.208,74.718
1.2252,74.988,75.629
1.2881,74.83,75.944
1.3509,74.818,75.187
1.4137,74.917,74.426
1.4765,75.03,74.488
1.5394,75.055,75.143
1.6022,74.899,75.129
1.665,74.677,74.761
1.7279,74.543,74.707
1.7907,74.634,75.103
1.8535,74.956,75.395
1.9164,75.336,75.399
1.9792,75.601,75.056
2.042,75.599,74.583
2.1049,75.262,74.515
2.1677,74.81,74.866
2.2305,74.485,75.419
2.2934,74.506,75.777
2.3562,74.822,75.335
2.419,75.187,74.505
2.4819,75.429,74.169
2.5447,75.408,74.576
2.6075,75.159,75.15
2.6704,74.87,75.637
2.7332,74.684,75.571
2.796,74.72,74.706
2.8588,74.885,74.458
2.9217,75.053,75.07
2.9845,75.168,75.607
3.0473,75.193,75.426
3.1102,75.137,75.083
3.173,75.011,74.734
3.2358,74.874,74.207
3.2987,74.791,73.917
3.3615,74.889,74.32
3.4243,75.1,75.008
3.4872,75.275,75.777
3.55,75.258,76.331
3.6128,74.978,75.66
3.6757,74.692,74.361
3.7385,74.588,73.96
3.8013,74.816,74.967
3.8642,75.147,75.445
3.927,75.317,75.101
3.9898,75.285,74.829
4.0527,75.06,75.441
4.1155,74.981,75.807
4.1783,75.09,75.331
4.2412,75.216,74.657
4.304,75.162,74.542
4.3668,74.737,74.799
4.4296,74.273,75.058
4.4925,74.062,75.15
4.5553,74.342,74.839
4.6181,74.909,74.522
4.681,75.445,74.693
4.7438,75.754,75.374
4.8066,75.681,75.849
4.8695,75.262,75.241
4.9323,74.798,74.321
4.9951,74.533,74.094
5.058,74.667,74.763
5.1208,75.021,75.257
5.1836,75.337,75.335
5.2465,75.497,75.166
5.3093,75.423,75.005
5.3721,75.227,75.076
5.435,75.02,75.293
5.4978,74.865,75.45
5.5606,74.81,75.466
5.6235,74.812,75.128
5.6863,74.834,74.453
5.7491,74.867,73.911
5.8119,74.905,74.115
5.8748,74.997,74.792
5.9376,75.114,75.371
6.0004,75.181,75.579
6.0633,75.122,75.283
6.1261,74.893,75.188
6.1889,74.672,75.452
6.2518,74.594,75.516


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_170.csv <==
x,qOut,qIn
0.031416,75.121,75.023
0.094248,75.028,75.106
0.15708,74.898,75.09
0.21991,74.872,75.155
0.28274,75.067,75.239
0.34558,75.384,75.17
0.40841,75.603,75.018
0.47124,75.604,74.917
0.53407,75.295,74.975
0.5969,74.875,74.836
0.65973,74.617,74.601
0.72257,74.6,74.758
0.7854,74.846,75.233
0.84823,75.092,75.244
0.91106,75.184,75.126
0.97389,75.108,75.434
1.0367,74.877,75.937
1.0996,74.685,75.473
1.1624,74.646,74.378
1.2252,74.752,73.574
1.2881,74.971,73.755
1.3509,75.151,74.804
1.4137,75.236,75.945
1.4765,75.233,76.195
1.5394,75.161,75.194
1.6022,75.077,74.546
1.665,74.987,74.68
1.7279,74.897,74.942
1.7907,74.811,74.79
1.8535,74.759,74.824
1.9164,74.781,75.28
1.9792,74.892,75.752
2.042,75.096,75.406
2.1049,75.366,74.447
2.1677,75.554,73.997
2.2305,75.518,74.551
2.2934,75.123,75.461
2.3562,74.506,75.479
2.419,74.101,75.104
2.4819,74.1,75.047
2.5447,74.601,75.211
2.6075,75.224,75.088
2.6704,75.654,74.952
2.7332,75.749,74.872
2.796,75.404,74.923
2.8588,74.885,74.986
2.9217,74.581,74.825
2.9845,74.607,74.549
3.0473,74.998,74.692
3.1102,75.342,75.06
3.173,75.413,75.233
3.2358,75.219,75.402
3.2987,74.817,75.613
3.3615,74.562,75.273
3.4243,74.585,74.689
3.4872,74.817,74.636
3.55,75.155,75.4
3.6128,75.365,75.476
3.6757,75.383,74.596
3.7385,75.259,73.794
3.8013,75.06,74.455
3.8642,74.95,75.774
3.927,74.927,76.257
3.9898,74.927,75.651
4.0527,74.878,74.686
4.1155,74.766,74.135
4.1783,74.699,74.043
4.2412,74.733,74.569
4.304,74.904,75.288
4.3668,75.123,75.443
4.4296,75.296,75.276
4.4925,75.377,75.088
4.5553,75.334,75.108
4.6181,75.217,75.377
4.681,75.071,75.516
4.7438,74.917,75.139
4.8066,74.765,74.39
4.8695,74.622,74.201
4.9323,74.594,74.585
4.9951,74.732,75.061
5.058,75.074,75.294
5.1208,75.435,75.179
5.1836,75.523,74.782
5.2465,75.275,74.51
5.3093,74.681,74.99
5.3721,74.293,75.666
5.435,74.363,75.764
5.4978,74.752,75.379
5.5606,75.248,75.291
5.6235,75.472,75.281
5.6863,75.461,74.842
5.7491,75.337,74.403
5.8119,75.232,74.563
5.8748,75.151,75.004
5.9376,74.993,75.239
6.0004,74.781,75.235
6.0633,74.565,75.113
6.1261,74.573,74.766
6.1889,74.77,74.44
6.2518,75.005,74.597


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_171.csv <==
x,qOut,qIn
0.031416,75.059,75.073
0.094248,74.678,74.391
0.15708,74.56,74.42
0.21991,74.633,75.094
0.28274,74.769,75.547
0.34558,74.693,75.402
0.40841,74.577,75.216
0.47124,74.602,75.072
0.53407,74.926,74.863
0.5969,75.42,74.984
0.65973,75.752,75.22
0.72257,75.753,74.876
0.7854,75.294,74.027
0.84823,74.751,74.042
0.91106,74.523,74.827
0.97389,74.638,75.584
1.0367,75.035,75.795
1.0996,75.243,75.759
1.1624,75.173,75.591
1.2252,74.947,75.251
1.2881,74.724,74.649
1.3509,74.722,74.179
1.4137,74.887,74.267
1.4765,75.114,74.884
1.5394,75.295,75.575
1.6022,75.364,75.706
1.665,75.324,75.378
1.7279,75.193,74.917
1.7907,75,74.522
1.8535,74.777,74.284
1.9164,74.565,74.392
1.9792,74.427,74.918
2.042,74.423,75.589
2.1049,74.624,75.518
2.1677,75.005,74.953
2.2305,75.442,74.74
2.2934,75.815,74.997
2.3562,75.847,74.975
2.419,75.463,74.938
2.4819,74.879,75.185
2.5447,74.363,75.486
2.6075,74.352,75.372
2.6704,74.724,74.957
2.7332,75.209,74.492
2.796,75.547,74.422
2.8588,75.513,74.92
2.9217,75.155,75.472
2.9845,74.695,75.531
3.0473,74.376,75.002
3.1102,74.461,74.767
3.173,74.802,74.91
3.2358,75.178,74.981
3.2987,75.386,74.585
3.3615,75.32,74.325
3.4243,75.098,74.689
3.4872,74.881,75.494
3.55,74.823,75.803
3.6128,74.974,75.211
3.6757,75.189,74.632
3.7385,75.331,74.668
3.8013,75.277,75.311
3.8642,75.033,75.457
3.927,74.78,74.925
3.9898,74.658,74.369
4.0527,74.776,74.621
4.1155,75.04,74.989
4.1783,75.266,75.005
4.2412,75.341,75.081
4.304,75.18,75.296
4.3668,74.882,75.087
4.4296,74.635,74.823
4.4925,74.541,75.09
4.5553,74.667,75.635
4.6181,74.897,75.334
4.681,75.121,74.576
4.7438,75.273,74.215
4.8066,75.302,74.656
4.8695,75.221,75.409
4.9323,75.097,75.982
4.9951,74.986,75.893
5.058,74.94,75.004
5.1208,74.906,74.35
5.1836,74.845,74.348
5.2465,74.783,74.728
5.3093,74.761,75.147
5.3721,74.857,75.114
5.435,75.01,74.577
5.4978,75.146,74.042
5.5606,75.198,74.353
5.6235,75.195,75.441
5.6863,75.181,76.312
5.7491,75.141,76.24
5.8119,75.046,75.032
5.8748,74.854,74.216
5.9376,74.712,74.452
6.0004,74.734,75.126
6.0633,75.008,74.986
6.1261,75.379,74.655
6.1889,75.57,74.992
6.2518,75.482,75.47


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_172.csv <==
x,qOut,qIn
0.031416,75.309,75.092
0.094248,75.613,74.758
0.15708,75.737,74.449
0.21991,75.655,74.56
0.28274,75.359,75.129
0.34558,74.982,75.468
0.40841,74.648,75.377
0.47124,74.42,74.952
0.53407,74.336,74.558
0.5969,74.402,74.924
0.65973,74.651,75.621
0.72257,75.025,75.724
0.7854,75.454,74.947
0.84823,75.675,74.573
0.91106,75.558,74.87
0.97389,75.212,75.265
1.0367,74.798,74.919
1.0996,74.698,74.369
1.1624,74.83,74.438
1.2252,74.992,75.023
1.2881,74.978,75.296
1.3509,74.814,75.099
1.4137,74.736,75.08
1.4765,74.812,75.288
1.5394,75.066,75.143
1.6022,75.227,74.777
1.665,75.212,74.817
1.7279,75.1,75.157
1.7907,74.997,75.151
1.8535,75.065,74.706
1.9164,75.203,74.523
1.9792,75.29,74.899
2.042,75.21,75.418
2.1049,74.999,75.335
2.1677,74.8,74.94
2.2305,74.685,74.688
2.2934,74.699,74.862
2.3562,74.763,74.949
2.419,74.858,74.802
2.4819,74.978,74.815
2.5447,75.122,75.482
2.6075,75.228,75.996
2.6704,75.237,75.724
2.7332,75.162,74.855
2.796,75.032,73.91
2.8588,74.952,73.913
2.9217,74.92,74.801
2.9845,74.907,75.8
3.0473,74.879,76.148
3.1102,74.866,75.562
3.173,74.922,74.633
3.2358,75.028,74.226
3.2987,75.15,74.599
3.3615,75.146,74.707
3.4243,74.999,74.591
3.4872,74.805,74.949
3.55,74.67,75.854
3.6128,74.76,75.665
3.6757,75.038,74.614
3.7385,75.358,74.065
3.8013,75.578,74.598
3.8642,75.444,75.339
3.927,75.003,75.81
3.9898,74.519,75.651
4.0527,74.285,75.112
4.1155,74.559,74.914
4.1783,75.102,74.834
4.2412,75.599,74.697
4.304,75.758,74.671
4.3668,75.381,74.668
4.4296,74.772,74.658
4.4925,74.309,74.973
4.5553,74.341,75.443
4.6181,74.771,75.317
4.681,75.205,74.989
4.7438,75.431,75.069
4.8066,75.292,75.218
4.8695,74.957,74.626
4.9323,74.693,74.09
4.9951,74.636,74.426
5.058,74.879,75.334
5.1208,75.246,75.754
5.1836,75.518,75.864
5.2465,75.573,75.725
5.3093,75.313,75.06
5.3721,74.901,74.661
5.435,74.597,74.94
5.4978,74.498,75.24
5.5606,74.65,74.8
5.6235,74.837,74.097
5.6863,74.999,73.91
5.7491,75.132,74.498
5.8119,75.248,75.576
5.8748,75.292,76.109
5.9376,75.169,75.852
6.0004,74.915,75.027
6.0633,74.595,74.366
6.1261,74.468,74.577
6.1889,74.602,75.095
6.2518,74.917,75.288


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_173.csv <==
x,qOut,qIn
0.031416,74.928,75.075
0.094248,75.308,75.433
0.15708,75.491,74.891
0.21991,75.424,74.209
0.28274,75.081,74.504
0.34558,74.741,75.462
0.40841,74.675,76.034
0.47124,74.878,75.837
0.53407,75.288,75.213
0.5969,75.465,74.835
0.65973,75.271,74.614
0.72257,74.876,74.478
0.7854,74.51,74.546
0.84823,74.572,74.994
0.91106,74.905,75.479
0.97389,75.239,75.532
1.0367,75.313,75.096
1.0996,75.084,74.855
1.1624,74.806,74.869
1.2252,74.636,74.94
1.2881,74.696,74.982
1.3509,74.788,74.809
1.4137,74.828,74.517
1.4765,74.872,74.537
1.5394,74.996,75.251
1.6022,75.298,75.865
1.665,75.572,75.796
1.7279,75.635,75.303
1.7907,75.313,75.059
1.8535,74.789,74.659
1.9164,74.47,74.053
1.9792,74.484,74.14
2.042,74.875,75.19
2.1049,75.239,75.651
2.1677,75.396,75.344
2.2305,75.352,75.016
2.2934,75.148,75.067
2.3562,74.964,75.115
2.419,74.835,74.987
2.4819,74.754,74.635
2.5447,74.702,74.565
2.6075,74.69,75.137
2.6704,74.791,75.483
2.7332,75.01,75.012
2.796,75.337,74.488
2.8588,75.594,75.007
2.9217,75.568,75.656
2.9845,75.25,75.604
3.0473,74.677,74.855
3.1102,74.325,74.54
3.173,74.386,74.814
3.2358,74.734,75.32
3.2987,75.194,75.327
3.3615,75.442,74.811
3.4243,75.439,74.465
3.4872,75.257,74.504
3.55,74.99,74.66
3.6128,74.819,74.757
3.6757,74.784,74.949
3.7385,74.843,75.255
3.8013,74.942,75.577
3.8642,74.999,75.735
3.927,75.024,75.642
3.9898,75.044,75.162
4.0527,75.089,74.321
4.1155,75.15,74.284
4.1783,75.176,75.107
4.2412,75.149,75.686
4.304,75.058,75.016
4.3668,74.986,74.216
4.4296,74.968,74.123
4.4925,74.968,74.553
4.5553,74.936,75.142
4.6181,74.785,75.547
4.681,74.609,75.65
4.7438,74.52,75.478
4.8066,74.621,75.243
4.8695,74.893,75.024
4.9323,75.215,74.682
4.9951,75.481,74.269
5.058,75.604,74.36
5.1208,75.511,75.102
5.1836,75.253,75.671
5.2465,74.962,75.669
5.3093,74.781,75.4
5.3721,74.816,74.918
5.435,74.905,74.333
5.4978,74.913,74.331
5.5606,74.722,75.251
5.6235,74.5,75.962
5.6863,74.483,75.784
5.7491,74.711,74.903
5.8119,75.17,74.211
5.8748,75.576,74.275
5.9376,75.717,74.732
6.0004,75.546,75.365
6.0633,75.054,75.723
6.1261,74.58,75.205
6.1889,74.4,74.383
6.2518,74.53,74.221


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_174.csv <==
x,qOut,qIn
0.031416,74.1,75.81
0.094248,74.73,75.174
0.15708,75.297,74.708
0.21991,75.597,74.763
0.28274,75.502,75.008
0.34558,75.243,75.081
0.40841,75.04,75.125
0.47124,74.988,75.082
0.53407,75.149,74.811
0.5969,75.32,74.542
0.65973,75.316,74.588
0.72257,75.12,74.918
0.7854,74.756,74.967
0.84823,74.531,74.84
0.91106,74.547,75.131
0.97389,74.732,75.654
1.0367,74.98,75.365
1.0996,75.144,74.616
1.1624,75.242,74.574
1.2252,75.287,75.157
1.2881,75.288,75.296
1.3509,75.19,74.94
1.4137,75.04,74.945
1.4765,74.921,75.225
1.5394,74.918,75.108
1.6022,75.006,74.764
1.665,75.037,74.679
1.7279,74.96,74.706
1.7907,74.755,74.875
1.8535,74.626,75.183
1.9164,74.67,75.222
1.9792,74.845,74.885
2.042,75.082,74.693
2.1049,75.238,74.996
2.1677,75.279,75.321
2.2305,75.22,75.381
2.2934,75.086,75.179
2.3562,74.959,74.893
2.419,74.912,74.755
2.4819,74.955,75.048
2.5447,75.083,75.483
2.6075,75.174,75.358
2.6704,75.152,74.918
2.7332,75.034,74.592
2.796,74.856,74.682
2.8588,74.76,74.95
2.9217,74.779,75.096
2.9845,74.869,75.015
3.0473,74.978,74.922
3.1102,75.02,74.93
3.173,75.009,74.88
3.2358,74.986,74.84
3.2987,74.998,74.956
3.3615,75.069,74.979
3.4243,75.14,74.807
3.4872,75.169,74.725
3.55,75.119,75.241
3.6128,75.053,75.938
3.6757,75.047,75.966
3.7385,75.09,75.038
3.8013,75.154,73.889
3.8642,75.102,74.137
3.927,74.954,75.181
3.9898,74.806,75.749
4.0527,74.76,75.344
4.1155,74.862,74.834
4.1783,74.989,74.671
4.2412,75.06,75.04
4.304,75.012,75.504
4.3668,74.917,75.331
4.4296,74.84,74.811
4.4925,74.802,74.276
4.5553,74.808,73.805
4.6181,74.862,74.056
4.681,75.006,75.192
4.7438,75.207,76.452
4.8066,75.425,76.599
4.8695,75.445,75.588
4.9323,75.208,74.516
4.9951,74.859,73.993
5.058,74.582,74.043
5.1208,74.654,74.306
5.1836,74.937,74.733
5.2465,75.226,75.273
5.3093,75.325,75.782
5.3721,75.245,75.651
5.435,75.143,75.003
5.4978,75.055,74.523
5.5606,74.987,74.824
5.6235,74.722,75.575
5.6863,74.362,75.968
5.7491,74.137,75.407
5.8119,74.276,74.348
5.8748,74.833,74.258
5.9376,75.524,74.768
6.0004,76.034,75.099
6.0633,76.071,74.85
6.1261,75.403,74.577
6.1889,74.513,74.816
6.2518,73.924,75.58


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_175.csv <==
x,qOut,qIn
0.031416,74.891,75.082
0.094248,74.846,74.951
0.15708,74.82,74.912
0.21991,74.826,74.948
0.28274,74.88,74.829
0.34558,74.97,74.79
0.40841,75.06,75.029
0.47124,75.128,75.355
0.53407,75.157,75.273
0.5969,75.092,74.755
0.65973,74.909,74.493
0.72257,74.689,74.898
0.7854,74.53,75.621
0.84823,74.625,75.613
0.91106,74.922,75.076
0.97389,75.262,74.588
1.0367,75.478,74.306
1.0996,75.412,74.32
1.1624,75.17,74.87
1.2252,74.912,75.628
1.2881,74.802,75.721
1.3509,74.85,75.013
1.4137,74.929,74.34
1.4765,74.983,74.31
1.5394,74.98,75.163
1.6022,75.006,76.087
1.665,75.038,76.355
1.7279,75.04,75.662
1.7907,74.977,74.569
1.8535,74.929,74.073
1.9164,74.993,74.017
1.9792,75.128,74.256
2.042,75.271,74.915
2.1049,75.169,75.374
2.1677,74.865,75.267
2.2305,74.568,75.074
2.2934,74.5,75.227
2.3562,74.785,75.168
2.419,75.149,74.847
2.4819,75.36,74.714
2.5447,75.218,74.895
2.6075,74.867,75.044
2.6704,74.68,75.137
2.7332,74.8,75.232
2.796,75.304,75.434
2.8588,75.77,75.542
2.9217,75.792,75.236
2.9845,75.345,74.527
3.0473,74.487,74.084
3.1102,74.017,74.36
3.173,74.157,74.833
3.2358,74.659,75.188
3.2987,75.208,75.427
3.3615,75.426,75.696
3.4243,75.382,75.771
3.4872,75.205,75.301
3.55,75.025,74.167
3.6128,74.912,73.931
3.6757,74.853,74.815
3.7385,74.852,75.634
3.8013,74.909,75.327
3.8642,75.06,74.672
3.927,75.262,74.555
3.9898,75.412,75.091
4.0527,75.411,75.499
4.1155,75.135,75.086
4.1783,74.72,74.665
4.2412,74.377,74.899
4.304,74.313,75.532
4.3668,74.579,75.379
4.4296,75.003,74.609
4.4925,75.414,73.928
4.5553,75.663,74.304
4.6181,75.599,75.237
4.681,75.251,75.684
4.7438,74.816,75.528
4.8066,74.516,75.277
4.8695,74.583,75.192
4.9323,74.855,75.151
4.9951,75.128,75.242
5.058,75.215,75.265
5.1208,75.104,74.813
5.1836,74.962,74.398
5.2465,74.898,74.674
5.3093,74.997,75.257
5.3721,75.154,75.103
5.435,75.226,74.759
5.4978,75.158,74.82
5.5606,74.92,75.103
5.6235,74.649,75.211
5.6863,74.5,75.309
5.7491,74.532,75.186
5.8119,74.776,74.446
5.8748,75.111,73.997
5.9376,75.404,74.489
6.0004,75.568,75.496
6.0633,75.53,75.894
6.1261,75.344,75.303
6.1889,75.133,74.746
6.2518,74.965,74.839


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_176.csv <==
x,qOut,qIn
0.031416,75.298,74.679
0.094248,75.251,73.806
0.15708,75.04,73.772
0.21991,74.791,74.615
0.28274,74.639,75.478
0.34558,74.681,75.815
0.40841,74.863,75.926
0.47124,75.089,75.572
0.53407,75.272,74.66
0.5969,75.286,74.48
0.65973,75.106,75.1
0.72257,74.824,75.543
0.7854,74.56,75.271
0.84823,74.524,74.593
0.91106,74.725,73.961
0.97389,75.059,73.987
1.0367,75.421,74.724
1.0996,75.596,75.266
1.1624,75.42,75.521
1.2252,74.962,75.613
1.2881,74.346,75.475
1.3509,74.11,75.214
1.4137,74.371,74.969
1.4765,74.927,74.65
1.5394,75.54,74.216
1.6022,75.843,74.484
1.665,75.768,75.375
1.7279,75.447,75.858
1.7907,75.05,75.138
1.8535,74.912,74.519
1.9164,74.937,74.723
1.9792,74.936,75.326
2.042,74.719,75.481
2.1049,74.389,75.026
2.1677,74.261,74.582
2.2305,74.42,74.541
2.2934,74.886,74.912
2.3562,75.362,75.231
2.419,75.657,75.355
2.4819,75.693,75.252
2.5447,75.415,74.866
2.6075,74.975,74.392
2.6704,74.633,74.265
2.7332,74.518,74.812
2.796,74.712,75.926
2.8588,75.003,76.153
2.9217,75.215,75.367
2.9845,75.29,74.637
3.0473,75.194,74.953
3.1102,75.07,75.098
3.173,75.003,74.617
3.2358,74.988,74.374
3.2987,74.998,74.888
3.3615,74.932,75.084
3.4243,74.86,74.831
3.4872,74.858,74.828
3.55,74.996,75.372
3.6128,75.156,75.464
3.6757,75.146,75.038
3.7385,74.961,74.634
3.8013,74.637,74.574
3.8642,74.533,74.9
3.927,74.748,75.411
3.9898,75.149,75.67
4.0527,75.575,75.222
4.1155,75.714,74.617
4.1783,75.518,74.525
4.2412,75.125,74.975
4.304,74.71,75.356
4.3668,74.558,74.923
4.4296,74.619,74.267
4.4925,74.769,74.266
4.5553,74.885,75.151
4.6181,74.966,75.636
4.681,75.059,75.485
4.7438,75.14,75.169
4.8066,75.175,74.906
4.8695,75.074,74.811
4.9323,74.92,75.022
4.9951,74.822,75.305
5.058,74.882,75.293
5.1208,75.075,75.104
5.1836,75.243,74.993
5.2465,75.295,75.026
5.3093,75.16,75.066
5.3721,74.961,74.703
5.435,74.815,74.324
5.4978,74.744,74.618
5.5606,74.745,75.605
5.6235,74.73,75.773
5.6863,74.752,75.068
5.7491,74.855,74.467
5.8119,75.074,74.748
5.8748,75.3,74.98
5.9376,75.378,74.754
6.0004,75.291,74.523
6.0633,75.054,74.843
6.1261,74.921,75.593
6.1889,74.978,76.088
6.2518,75.141,75.784


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_177.csv <==
x,qOut,qIn
0.031416,74.347,74.716
0.094248,74.544,75.389
0.15708,75.012,75.446
0.21991,75.456,75.381
0.28274,75.606,75.381
0.34558,75.347,75.074
0.40841,74.909,74.635
0.47124,74.55,74.465
0.53407,74.516,74.857
0.5969,74.771,75.35
0.65973,75.104,75.444
0.72257,75.388,75.105
0.7854,75.523,74.884
0.84823,75.544,74.925
0.91106,75.418,74.895
0.97389,75.145,74.91
1.0367,74.728,74.95
1.0996,74.351,74.785
1.1624,74.234,74.714
1.2252,74.409,74.982
1.2881,74.859,75.245
1.3509,75.318,75.225
1.4137,75.566,75.137
1.4765,75.534,74.928
1.5394,75.185,74.659
1.6022,74.806,74.916
1.665,74.652,75.517
1.7279,74.741,75.795
1.7907,75.032,75.295
1.8535,75.236,74.609
1.9164,75.267,74.431
1.9792,75.161,74.971
2.042,74.977,75.576
2.1049,74.854,75.246
2.1677,74.811,74.453
2.2305,74.823,74.024
2.2934,74.861,74.662
2.3562,74.911,75.254
2.419,74.985,75.152
2.4819,75.064,74.875
2.5447,75.123,75.189
2.6075,75.095,75.801
2.6704,75.016,75.971
2.7332,74.961,75.47
2.796,75.007,74.768
2.8588,75.163,74.241
2.9217,75.295,73.896
2.9845,75.318,74.205
3.0473,75.164,75.259
3.1102,74.977,75.716
3.173,74.889,75.399
3.2358,74.888,75
3.2987,74.931,74.991
3.3615,74.839,75.094
3.4243,74.678,75.139
3.4872,74.569,75.08
3.55,74.634,74.865
3.6128,74.864,74.687
3.6757,75.146,74.705
3.7385,75.404,74.847
3.8013,75.582,74.829
3.8642,75.619,74.849
3.927,75.4,75.14
3.9898,74.976,75.435
4.0527,74.429,75.297
4.1155,74.184,74.999
4.1783,74.356,74.891
4.2412,74.782,74.859
4.304,75.266,74.673
4.3668,75.499,74.906
4.4296,75.464,75.597
4.4925,75.27,76.027
4.5553,75.048,75.373
4.6181,74.965,74.148
4.681,74.962,73.664
4.7438,74.956,74.579
4.8066,74.868,75.865
4.8695,74.747,75.757
4.9323,74.703,75.048
4.9951,74.768,74.644
5.058,74.947,74.481
5.1208,75.138,74.329
5.1836,75.259,74.633
5.2465,75.27,75.301
5.3093,75.142,75.679
5.3721,74.938,75.521
5.435,74.808,75.216
5.4978,74.83,74.771
5.5606,75.062,74.142
5.6235,75.336,74.299
5.6863,75.409,75.202
5.7491,75.224,75.781
5.8119,74.766,75.371
5.8748,74.463,75.006
5.9376,74.549,75.151
6.0004,74.908,75.57
6.0633,75.37,75.745
6.1261,75.452,74.941
6.1889,75.126,73.815
6.2518,74.654,73.641


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_178.csv <==
x,qOut,qIn
0.031416,75.16,75.6
0.094248,74.875,75.001
0.15708,74.549,74.774
0.21991,74.332,74.826
0.28274,74.363,74.875
0.34558,74.668,75.075
0.40841,75.124,75.295
0.47124,75.565,75.088
0.53407,75.845,74.65
0.5969,75.726,74.861
0.65973,75.219,75.302
0.72257,74.584,75.295
0.7854,74.13,74.873
0.84823,74.168,74.794
0.91106,74.49,74.971
0.97389,74.884,75.084
1.0367,75.158,74.733
1.0996,75.336,74.598
1.1624,75.444,75.068
1.2252,75.463,75.524
1.2881,75.365,75.099
1.3509,75.144,74.695
1.4137,74.937,74.968
1.4765,74.836,75.39
1.5394,74.909,75.178
1.6022,75.033,74.569
1.665,75.091,74.322
1.7279,75.071,74.823
1.7907,74.989,75.867
1.8535,74.975,75.996
1.9164,75.022,75.166
1.9792,75.067,74.314
2.042,75.045,74.336
2.1049,74.941,74.78
2.1677,74.847,74.958
2.2305,74.815,74.751
2.2934,74.885,74.753
2.3562,74.992,75.318
2.419,75.086,75.667
2.4819,75.146,75.35
2.5447,75.162,74.787
2.6075,75.124,74.594
2.6704,75.019,74.623
2.7332,74.883,74.949
2.796,74.762,75.776
2.8588,74.778,76.124
2.9217,74.953,75.379
2.9845,75.197,74.08
3.0473,75.41,73.585
3.1102,75.366,74.523
3.173,75.065,75.678
3.2358,74.684,75.924
3.2987,74.427,75.066
3.3615,74.511,74.404
3.4243,74.798,74.362
3.4872,75.117,74.889
3.55,75.312,75.672
3.6128,75.32,75.751
3.6757,75.175,75.208
3.7385,74.963,74.803
3.8013,74.774,74.742
3.8642,74.785,74.645
3.927,75.007,74.768
3.9898,75.289,75.212
4.0527,75.469,75.564
4.1155,75.252,75.362
4.1783,74.798,74.88
4.2412,74.419,74.41
4.304,74.432,74.156
4.3668,74.846,74.498
4.4296,75.246,75.23
4.4925,75.4,75.607
4.5553,75.13,75.187
4.6181,74.787,74.898
4.681,74.718,75.029
4.7438,74.93,75.196
4.8066,75.357,75.143
4.8695,75.513,75.085
4.9323,75.303,75.119
4.9951,74.923,75.185
5.058,74.614,75.196
5.1208,74.719,75.267
5.1836,75.049,75.167
5.2465,75.341,74.538
5.3093,75.342,73.914
5.3721,75.003,74.295
5.435,74.614,75.053
5.4978,74.399,75.482
5.5606,74.54,75.689
5.6235,74.879,75.887
5.6863,75.188,75.658
5.7491,75.36,75.014
5.8119,75.316,74.2
5.8748,75.163,73.919
5.9376,75.029,74.314
6.0004,74.98,74.844
6.0633,75.056,74.778
6.1261,75.182,74.823
6.1889,75.279,75.395
6.2518,75.288,75.908


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_179.csv <==
x,qOut,qIn
0.031416,74.775,75.666
0.094248,75.028,75.985
0.15708,75.172,75.665
0.21991,75.129,75.334
0.28274,74.858,75.044
0.34558,74.645,74.713
0.40841,74.673,74.698
0.47124,74.905,74.935
0.53407,75.259,74.91
0.5969,75.457,74.73
0.65973,75.46,74.76
0.72257,75.339,74.84
0.7854,75.19,74.87
0.84823,75.086,75.183
0.91106,74.912,75.64
0.97389,74.652,75.812
1.0367,74.316,75.502
1.0996,74.198,74.933
1.1624,74.418,74.369
1.2252,74.874,74.145
1.2881,75.427,74.474
1.3509,75.78,75.058
1.4137,75.79,75.63
1.4765,75.506,75.988
1.5394,75.017,75.641
1.6022,74.71,74.482
1.665,74.675,73.601
1.7279,74.785,73.985
1.7907,74.887,75.094
1.8535,74.838,75.472
1.9164,74.785,75.407
1.9792,74.84,75.09
2.042,75.084,74.706
2.1049,75.416,74.889
2.1677,75.613,75.324
2.2305,75.549,75.212
2.2934,75.124,74.605
2.3562,74.583,74.842
2.419,74.306,75.644
2.4819,74.404,75.979
2.5447,74.907,75.142
2.6075,75.429,74.331
2.6704,75.647,74.231
2.7332,75.471,74.537
2.796,74.861,74.853
2.8588,74.321,75.163
2.9217,74.221,75.327
2.9845,74.515,75.188
3.0473,75.067,75.129
3.1102,75.41,75.329
3.173,75.44,75.262
3.2358,75.247,74.757
3.2987,74.954,74.47
3.3615,74.817,74.994
3.4243,74.865,75.546
3.4872,75.027,75.429
3.55,75.219,74.684
3.6128,75.35,74.516
3.6757,75.35,74.883
3.7385,75.194,75.133
3.8013,74.869,74.988
3.8642,74.553,74.751
3.927,74.454,74.609
3.9898,74.592,74.87
4.0527,74.945,75.616
4.1155,75.254,75.749
4.1783,75.393,75.14
4.2412,75.36,74.554
4.304,75.18,74.618
4.3668,75.002,74.943
4.4296,74.903,75.129
4.4925,74.893,75.144
4.5553,74.968,75.157
4.6181,75.06,75.17
4.681,75.107,75.122
4.7438,75.083,75.079
4.8066,74.971,75.087
4.8695,74.846,75.198
4.9323,74.775,75.126
4.9951,74.773,74.552
5.058,74.836,74.056
5.1208,74.921,74.692
5.1836,75.038,75.628
5.2465,75.164,75.754
5.3093,75.279,74.792
5.3721,75.261,74.23
5.435,75.095,74.48
5.4978,74.885,75.046
5.5606,74.752,75.197
5.6235,74.835,75.28
5.6863,75.026,75.551
5.7491,75.203,75.523
5.8119,75.253,74.868
5.8748,75.211,74.701
5.9376,75.159,75.209
6.0004,75.101,75.589
6.0633,75.027,75.024
6.1261,74.855,73.969
6.1889,74.688,73.536
6.2518,74.63,74.337


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_180.csv <==
x,qOut,qIn
0.031416,74.982,74.524
0.094248,74.688,74.624
0.15708,74.661,75.148
0.21991,74.85,75.384
0.28274,75.155,74.973
0.34558,75.237,74.821
0.40841,75.079,75.148
0.47124,74.829,75.325
0.53407,74.66,74.803
0.5969,74.774,74.497
0.65973,75.064,74.747
0.72257,75.348,75.058
0.7854,75.452,75.085
0.84823,75.263,75.263
0.91106,74.959,75.51
0.97389,74.731,75.373
1.0367,74.759,74.829
1.0996,74.959,74.731
1.1624,75.105,75.041
1.2252,75.118,75.204
1.2881,74.959,74.753
1.3509,74.862,74.076
1.4137,74.916,73.878
1.4765,75.057,74.632
1.5394,75.199,75.927
1.6022,75.178,76.115
1.665,75.033,75.418
1.7279,74.857,74.89
1.7907,74.747,75.213
1.8535,74.766,75.63
1.9164,74.883,75.559
1.9792,75.047,74.941
2.042,75.21,74.31
2.1049,75.31,74.307
2.1677,75.318,74.532
2.2305,75.238,74.639
2.2934,75.09,75.035
2.3562,74.909,75.623
2.419,74.699,75.531
2.4819,74.503,74.763
2.5447,74.368,74.584
2.6075,74.422,75.173
2.6704,74.682,75.294
2.7332,75.057,74.804
2.796,75.443,74.367
2.8588,75.67,74.506
2.9217,75.698,75.043
2.9845,75.577,75.777
3.0473,75.373,75.96
3.1102,75.167,75.211
3.173,74.928,74.384
3.2358,74.676,74.192
3.2987,74.443,74.613
3.3615,74.42,74.887
3.4243,74.633,75.095
3.4872,74.96,75.493
3.55,75.262,75.88
3.6128,75.348,75.658
3.6757,75.247,75.072
3.7385,75.057,74.5
3.8013,74.887,74.201
3.8642,74.788,74.414
3.927,74.724,74.933
3.9898,74.708,75.292
4.0527,74.759,75.289
4.1155,74.973,75.382
4.1783,75.265,75.442
4.2412,75.468,75.008
4.304,75.417,74.211
4.3668,75.018,74.161
4.4296,74.572,74.809
4.4925,74.342,75.601
4.5553,74.545,75.992
4.6181,75.013,75.61
4.681,75.466,74.786
4.7438,75.731,74.172
4.8066,75.67,74.404
4.8695,75.281,75.207
4.9323,74.781,75.711
4.9951,74.409,75.406
5.058,74.381,74.73
5.1208,74.673,74.664
5.1836,75.076,74.882
5.2465,75.407,74.87
5.3093,75.512,74.693
5.3721,75.295,75.099
5.435,74.892,75.564
5.4978,74.534,75.322
5.5606,74.45,74.471
5.6235,74.73,74.249
5.6863,75.156,74.772
5.7491,75.5,75.568
5.8119,75.555,75.82
5.8748,75.247,75.385
5.9376,74.842,74.846
6.0004,74.595,74.512
6.0633,74.732,74.531
6.1261,75.09,75.037
6.1889,75.327,75.513
6.2518,75.316,75.235


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_181.csv <==
x,qOut,qIn
0.031416,75.122,74.807
0.094248,75.349,74.789
0.15708,75.362,74.961
0.21991,75.145,75.117
0.28274,74.727,75.052
0.34558,74.434,74.729
0.40841,74.38,74.465
0.47124,74.511,74.75
0.53407,74.742,75.596
0.5969,74.982,75.512
0.65973,75.247,74.622
0.72257,75.484,74.176
0.7854,75.63,74.835
0.84823,75.511,75.381
0.91106,75.2,75.438
0.97389,74.881,75.411
1.0367,74.749,75.433
1.0996,74.859,75.063
1.1624,75.015,74.683
1.2252,75.098,74.79
1.2881,75.024,74.995
1.3509,74.918,74.808
1.4137,74.854,74.728
1.4765,74.836,74.921
1.5394,74.85,75.153
1.6022,74.877,75.256
1.665,74.938,75.333
1.7279,75.003,75.349
1.7907,75.036,75.33
1.8535,74.951,75.083
1.9164,74.824,74.707
1.9792,74.768,74.621
2.042,74.888,74.714
2.1049,75.165,74.321
2.1677,75.412,74.069
2.2305,75.502,74.807
2.2934,75.332,76.263
2.3562,75.028,76.372
2.419,74.794,75.257
2.4819,74.704,74.147
2.5447,74.792,74.183
2.6075,74.893,74.786
2.6704,74.964,75.168
2.7332,75.032,75.3
2.796,75.126,75.497
2.8588,75.267,75.361
2.9217,75.372,74.725
2.9845,75.372,74.173
3.0473,75.204,74.586
3.1102,74.883,75.489
3.173,74.543,75.821
3.2358,74.319,75.345
3.2987,74.324,74.606
3.3615,74.577,74.251
3.4243,74.983,74.373
3.4872,75.393,75.122
3.55,75.665,75.948
3.6128,75.553,75.8
3.6757,75.12,75.131
3.7385,74.65,74.631
3.8013,74.451,74.421
3.8642,74.735,74.503
3.927,75.17,74.862
3.9898,75.459,75.017
4.0527,75.34,74.81
4.1155,74.941,75.137
4.1783,74.656,75.772
4.2412,74.645,75.83
4.304,75.001,74.99
4.3668,75.308,74.437
4.4296,75.304,74.518
4.4925,75.038,74.779
4.5553,74.622,74.555
4.6181,74.526,74.512
4.681,74.799,75.074
4.7438,75.236,75.731
4.8066,75.608,75.877
4.8695,75.569,75.229
4.9323,75.177,74.398
4.9951,74.691,74.31
5.058,74.399,75.287
5.1208,74.503,75.876
5.1836,74.802,75.582
5.2465,75.123,74.867
5.3093,75.321,74.56
5.3721,75.429,74.743
5.435,75.424,74.847
5.4978,75.276,74.639
5.5606,74.957,74.244
5.6235,74.597,74.429
5.6863,74.417,75.13
5.7491,74.479,75.718
5.8119,74.797,75.832
5.8748,75.149,75.623
5.9376,75.385,75.152
6.0004,75.442,74.663
6.0633,75.283,74.676
6.1261,75.027,75.043
6.1889,74.869,75.209
6.2518,74.886,75.061


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_182.csv <==
x,qOut,qIn
0.031416,75.271,75.14
0.094248,75.193,75.413
0.15708,75.08,75.427
0.21991,74.902,75.239
0.28274,74.638,74.967
0.34558,74.456,74.863
0.40841,74.473,74.943
0.47124,74.657,75.118
0.53407,74.947,75.21
0.5969,75.197,74.955
0.65973,75.371,74.641
0.72257,75.446,74.677
0.7854,75.401,74.821
0.84823,75.209,74.7
0.91106,74.946,74.811
0.97389,74.719,75.38
1.0367,74.635,75.834
1.0996,74.714,75.467
1.1624,74.877,74.803
1.2252,75.064,74.404
1.2881,75.22,74.575
1.3509,75.309,74.892
1.4137,75.292,75.077
1.4765,75.19,75.192
1.5394,75.035,75.297
1.6022,74.96,75.196
1.665,74.979,74.976
1.7279,75.024,74.851
1.7907,75.014,74.943
1.8535,74.872,74.772
1.9164,74.706,74.328
1.9792,74.625,74.219
2.042,74.723,75.026
2.1049,74.974,75.807
2.1677,75.249,75.931
2.2305,75.429,75.687
2.2934,75.408,75.492
2.3562,75.151,74.922
2.419,74.825,74.107
2.4819,74.603,73.871
2.5447,74.639,74.733
2.6075,74.881,75.641
2.6704,75.146,75.883
2.7332,75.317,75.465
2.796,75.306,74.765
2.8588,75.156,74.232
2.9217,74.937,74.084
2.9845,74.712,74.608
3.0473,74.538,75.731
3.1102,74.468,76.034
3.173,74.56,75.286
3.2358,74.815,74.379
3.2987,75.215,74.492
3.3615,75.633,75.285
3.4243,75.815,75.763
3.4872,75.646,75.634
3.55,75.036,75.214
3.6128,74.424,74.841
3.6757,74.254,74.459
3.7385,74.528,74.317
3.8013,75.152,74.757
3.8642,75.559,74.992
3.927,75.515,74.741
3.9898,75.119,74.681
4.0527,74.536,75.136
4.1155,74.342,75.45
4.1783,74.597,75.475
4.2412,75.062,75.174
4.304,75.47,74.404
4.3668,75.487,74.259
4.4296,75.224,75.076
4.4925,74.929,75.983
4.5553,74.854,75.85
4.6181,75.105,74.767
4.681,75.391,73.932
4.7438,75.486,74.267
4.8066,75.194,75.504
4.8695,74.727,75.649
4.9323,74.431,74.937
4.9951,74.403,74.643
5.058,74.665,75.319
5.1208,74.906,75.676
5.1836,75.057,75.446
5.2465,75.139,74.939
5.3093,75.187,74.457
5.3721,75.172,74.503
5.435,75.056,74.818
5.4978,74.909,74.722
5.5606,74.818,74.283
5.6235,74.941,74.737
5.6863,75.16,75.642
5.7491,75.304,75.871
5.8119,75.205,75.202
5.8748,74.897,74.979
5.9376,74.666,75.133
6.0004,74.646,75.043
6.0633,74.92,74.705
6.1261,75.211,74.652
6.1889,75.361,74.715
6.2518,75.369,74.827


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_183.csv <==
x,qOut,qIn
0.031416,74.968,74.447
0.094248,74.744,74.549
0.15708,74.721,74.917
0.21991,74.811,74.973
0.28274,74.905,74.687
0.34558,74.911,75.176
0.40841,74.932,75.911
0.47124,75.018,75.63
0.53407,75.203,74.247
0.5969,75.335,73.904
0.65973,75.282,74.734
0.72257,75.075,75.696
0.7854,74.773,75.773
0.84823,74.652,75.217
0.91106,74.778,74.75
0.97389,75.048,74.791
1.0367,75.338,75.081
1.0996,75.405,74.969
1.1624,75.209,74.733
1.2252,74.878,74.573
1.2881,74.567,74.527
1.3509,74.541,75.207
1.4137,74.762,76.175
1.4765,75.08,76.18
1.5394,75.339,74.797
1.6022,75.361,73.838
1.665,75.154,73.959
1.7279,74.854,74.785
1.7907,74.616,75.623
1.8535,74.66,75.786
1.9164,74.928,75.399
1.9792,75.255,74.891
2.042,75.473,74.652
2.1049,75.417,74.623
2.1677,75.156,74.766
2.2305,74.842,75.16
2.2934,74.635,75.476
2.3562,74.616,75.201
2.419,74.733,74.718
2.4819,74.941,74.411
2.5447,75.203,74.414
2.6075,75.451,74.758
2.6704,75.476,75.108
2.7332,75.228,75.011
2.796,74.691,74.844
2.8588,74.347,75.197
2.9217,74.461,75.497
2.9845,74.902,75.411
3.0473,75.471,75.349
3.1102,75.659,75.667
3.173,75.414,75.763
3.2358,74.969,75.227
3.2987,74.603,74.223
3.3615,74.673,73.927
3.4243,74.976,74.351
3.4872,75.246,74.818
3.55,75.236,74.832
3.6128,74.946,74.963
3.6757,74.64,75.404
3.7385,74.486,75.799
3.8013,74.607,75.607
3.8642,74.833,74.95
3.927,75.01,74.454
3.9898,75.104,74.459
4.0527,75.108,74.896
4.1155,75.155,75.233
4.1783,75.297,75.216
4.2412,75.483,74.834
4.304,75.65,74.672
4.3668,75.567,75.069
4.4296,75.184,75.43
4.4925,74.67,75.42
4.5553,74.238,75.321
4.6181,74.202,75.022
4.681,74.464,74.326
4.7438,74.85,73.931
4.8066,75.188,74.827
4.8695,75.411,75.863
4.9323,75.494,75.853
4.9951,75.424,75.086
5.058,75.19,74.65
5.1208,74.899,74.852
5.1836,74.72,75.017
5.2465,74.703,74.915
5.3093,74.866,74.803
5.3721,75.006,74.833
5.435,75.048,74.835
5.4978,75.035,74.934
5.5606,75.03,75.152
5.6235,75.145,75.27
5.6863,75.246,75.333
5.7491,75.213,75.367
5.8119,74.938,75.008
5.8748,74.596,74.524
5.9376,74.477,74.49
6.0004,74.637,74.854
6.0633,75.071,75.318
6.1261,75.421,75.584
6.1889,75.5,75.47
6.2518,75.327,74.949


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_184.csv <==
x,qOut,qIn
0.031416,74.889,75.233
0.094248,74.705,75.346
0.15708,74.535,74.847
0.21991,74.482,74.48
0.28274,74.633,74.774
0.34558,74.993,75.351
0.40841,75.371,75.673
0.47124,75.579,75.553
0.53407,75.445,75.399
0.5969,75.014,75.101
0.65973,74.655,74.365
0.72257,74.582,73.681
0.7854,74.942,73.941
0.84823,75.394,75.095
0.91106,75.599,76.019
0.97389,75.48,75.929
1.0367,75.018,75.178
1.0996,74.651,74.989
1.1624,74.587,75.028
1.2252,74.742,74.809
1.2881,74.979,74.517
1.3509,75.007,74.71
1.4137,74.916,75.096
1.4765,74.861,75.384
1.5394,74.992,75.58
1.6022,75.31,75.548
1.665,75.537,75.064
1.7279,75.483,74.338
1.7907,74.984,74.034
1.8535,74.354,74.733
1.9164,74.056,75.581
1.9792,74.192,75.469
2.042,74.76,74.637
2.1049,75.327,74.655
2.1677,75.686,75.019
2.2305,75.76,75.011
2.2934,75.499,74.9
2.3562,75.047,75.121
2.419,74.675,75.263
2.4819,74.529,75.294
2.5447,74.708,75.243
2.6075,75.026,75.131
2.6704,75.31,75.116
2.7332,75.452,75.235
2.796,75.369,75.123
2.8588,75.064,74.594
2.9217,74.725,74.191
2.9845,74.526,74.367
3.0473,74.62,75.176
3.1102,74.903,75.712
3.173,75.134,75.476
3.2358,75.202,74.616
3.2987,75.033,74.225
3.3615,74.837,74.936
3.4243,74.782,75.708
3.4872,74.873,75.78
3.55,75.078,75.088
3.6128,75.212,74.407
3.6757,75.262,74.213
3.7385,75.264,74.757
3.8013,75.261,75.524
3.8642,75.239,75.403
3.927,75.114,74.94
3.9898,74.902,75.105
4.0527,74.637,75.875
4.1155,74.536,75.672
4.1783,74.657,74.788
4.2412,74.901,74.279
4.304,75.152,74.48
4.3668,75.2,74.61
4.4296,75.078,74.706
4.4925,74.923,74.954
4.5553,74.884,75.161
4.6181,75.048,75.141
4.681,75.219,75.108
4.7438,75.249,75.136
4.8066,75.013,75.231
4.8695,74.709,75.202
4.9323,74.605,75.045
4.9951,74.745,74.875
5.058,75.108,74.793
5.1208,75.412,75.023
5.1836,75.549,75.201
5.2465,75.512,74.699
5.3093,75.318,73.862
5.3721,75.028,74.302
5.435,74.727,75.481
5.4978,74.513,76.132
5.5606,74.482,75.736
5.6235,74.648,75.012
5.6863,74.892,74.417
5.7491,75.108,74.333
5.8119,75.202,74.889
5.8748,75.194,75.426
5.9376,75.155,75.631
6.0004,75.121,75.551
6.0633,75.116,75.275
6.1261,75.107,74.754
6.1889,75.076,74.29
6.2518,75.007,74.452


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_185.csv <==
x,qOut,qIn
0.031416,74.7,75.28
0.094248,74.724,75.093
0.15708,74.711,75.198
0.21991,74.664,75.356
0.28274,74.628,75.061
0.34558,74.833,74.666
0.40841,75.189,74.652
0.47124,75.509,74.915
0.53407,75.598,75.112
0.5969,75.363,75.045
0.65973,75.043,74.813
0.72257,74.83,74.532
0.7854,74.888,74.459
0.84823,75.027,74.983
0.91106,75.035,75.647
0.97389,74.907,75.668
1.0367,74.682,75.174
1.0996,74.634,75.221
1.1624,74.788,75.452
1.2252,75.043,75.329
1.2881,75.283,74.741
1.3509,75.356,74.253
1.4137,75.257,74.183
1.4765,75.067,74.588
1.5394,74.873,75.19
1.6022,74.814,75.687
1.665,74.858,75.872
1.7279,74.924,75.391
1.7907,74.925,74.484
1.8535,74.824,74.276
1.9164,74.723,74.611
1.9792,74.706,74.884
2.042,74.84,74.866
2.1049,75.085,75.158
2.1677,75.346,75.551
2.2305,75.537,75.364
2.2934,75.587,74.523
2.3562,75.432,74.267
2.419,75.1,74.748
2.4819,74.714,75.502
2.5447,74.409,76.035
2.6075,74.37,75.903
2.6704,74.595,75.197
2.7332,74.975,74.339
2.796,75.392,74.018
2.8588,75.612,74.57
2.9217,75.485,75.3
2.9845,75.097,75.515
3.0473,74.579,75.178
3.1102,74.389,74.928
3.173,74.581,74.856
3.2358,74.958,74.958
3.2987,75.305,75.072
3.3615,75.348,74.878
3.4243,75.125,74.657
3.4872,74.816,74.824
3.55,74.612,75.102
3.6128,74.735,75.159
3.6757,75.095,75.297
3.7385,75.484,75.388
3.8013,75.696,75.26
3.8642,75.472,75.079
3.927,74.971,74.807
3.9898,74.51,74.417
4.0527,74.413,74.346
4.1155,74.741,74.632
4.1783,75.149,74.835
4.2412,75.408,74.935
4.304,75.333,75.31
4.3668,75.082,75.791
4.4296,74.871,75.796
4.4925,74.777,75.22
4.5553,74.837,74.418
4.6181,74.888,74.152
4.681,74.913,74.528
4.7438,74.954,75.369
4.8066,75.059,76.211
4.8695,75.235,75.901
4.9323,75.361,74.729
4.9951,75.352,73.976
5.058,75.138,74.769
5.1208,74.801,75.677
5.1836,74.517,75.438
5.2465,74.385,74.264
5.3093,74.476,73.755
5.3721,74.707,74.705
5.435,75.01,75.63
5.4978,75.31,75.66
5.5606,75.54,75.351
5.6235,75.537,75.333
5.6863,75.255,75.128
5.7491,74.854,74.865
5.8119,74.526,74.77
5.8748,74.598,74.919
5.9376,74.96,75.21
6.0004,75.374,75.314
6.0633,75.599,74.703
6.1261,75.46,74.237
6.1889,75.129,74.565
6.2518,74.809,75.207


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_186.csv <==
x,qOut,qIn
0.031416,75.464,75.117
0.094248,75.154,75.259
0.15708,74.855,75.186
0.21991,74.71,75.113
0.28274,74.831,75.288
0.34558,74.985,75.021
0.40841,75.002,74.257
0.47124,74.916,73.833
0.53407,74.801,74.751
0.5969,74.896,76.194
0.65973,75.117,76.652
0.72257,75.296,75.576
0.7854,75.262,74.152
0.84823,74.988,74.309
0.91106,74.713,75.115
0.97389,74.588,75.4
1.0367,74.723,75.11
1.0996,74.931,74.927
1.1624,75.08,74.705
1.2252,75.16,74.506
1.2881,75.187,74.56
1.3509,75.234,74.827
1.4137,75.198,75.102
1.4765,75.03,75.365
1.5394,74.695,75.555
1.6022,74.426,75.214
1.665,74.445,74.567
1.7279,74.743,74.351
1.7907,75.266,74.904
1.8535,75.677,75.31
1.9164,75.752,75.399
1.9792,75.505,75.54
2.042,74.995,75.838
2.1049,74.706,75.434
2.1677,74.761,74.4
2.2305,74.978,73.693
2.2934,75.125,74.341
2.3562,74.933,75.273
2.419,74.641,75.546
2.4819,74.486,75.333
2.5447,74.669,74.978
2.6075,75.042,75.039
2.6704,75.33,75.366
2.7332,75.409,75.304
2.796,75.195,74.7
2.8588,74.869,74.424
2.9217,74.657,74.542
2.9845,74.657,74.85
3.0473,74.927,75.396
3.1102,75.316,75.65
3.173,75.605,75.285
3.2358,75.643,74.76
3.2987,75.292,74.696
3.3615,74.727,74.848
3.4243,74.348,74.917
3.4872,74.311,74.953
3.55,74.695,74.875
3.6128,75.129,75.057
3.6757,75.409,75.511
3.7385,75.49,75.519
3.8013,75.365,74.48
3.8642,75.163,73.859
3.927,74.952,74.315
3.9898,74.777,75.142
4.0527,74.672,75.47
4.1155,74.681,75.58
4.1783,74.826,75.707
4.2412,75.051,75.529
4.304,75.292,75.023
4.3668,75.361,74.845
4.4296,75.208,74.88
4.4925,74.94,74.718
4.5553,74.689,74.552
4.6181,74.677,74.816
4.681,74.86,75.027
4.7438,75.106,74.827
4.8066,75.284,74.509
4.8695,75.257,74.739
4.9323,75.027,75.307
4.9951,74.709,75.86
5.058,74.434,75.92
5.1208,74.423,75.255
5.1836,74.677,74.481
5.2465,75.076,74.32
5.3093,75.491,74.979
5.3721,75.729,75.378
5.435,75.698,75.187
5.4978,75.442,74.744
5.5606,75.033,74.531
5.6235,74.747,74.732
5.6863,74.664,75.104
5.7491,74.711,75.435
5.8119,74.793,75.535
5.8748,74.779,75.134
5.9376,74.734,74.563
6.0004,74.739,74.416
6.0633,74.868,74.805
6.1261,75.128,75.024
6.1889,75.397,74.987
6.2518,75.548,74.933


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_187.csv <==
x,qOut,qIn
0.031416,75.355,74.869
0.094248,75.63,75.189
0.15708,75.67,75.467
0.21991,75.489,75.429
0.28274,75.132,75.194
0.34558,74.82,75.065
0.40841,74.62,74.945
0.47124,74.525,74.771
0.53407,74.518,74.63
0.5969,74.637,74.9
0.65973,74.915,75.389
0.72257,75.258,75.586
0.7854,75.562,75.268
0.84823,75.554,74.887
0.91106,75.222,74.673
0.97389,74.767,74.677
1.0367,74.423,74.868
1.0996,74.445,75.241
1.1624,74.691,75.458
1.2252,74.992,75.037
1.2881,75.194,74.042
1.3509,75.302,73.873
1.4137,75.341,74.679
1.4765,75.302,75.689
1.5394,75.172,76.229
1.6022,74.959,75.906
1.665,74.792,74.913
1.7279,74.755,74.003
1.7907,74.914,74.108
1.8535,75.159,74.983
1.9164,75.318,75.684
1.9792,75.315,75.71
2.042,75.1,75.307
2.1049,74.869,74.924
2.1677,74.8,74.534
2.2305,74.885,74.367
2.2934,75.078,74.531
2.3562,75.061,74.863
2.419,74.799,75.188
2.4819,74.479,75.31
2.5447,74.318,75.247
2.6075,74.585,75.271
2.6704,75.103,75.265
2.7332,75.59,75.047
2.796,75.774,74.783
2.8588,75.426,75.053
2.9217,74.845,75.501
2.9845,74.417,75.41
3.0473,74.505,74.714
3.1102,75.015,74.595
3.173,75.483,74.915
3.2358,75.645,74.929
3.2987,75.293,74.389
3.3615,74.739,74.396
3.4243,74.4,75.026
3.4872,74.395,75.497
3.55,74.751,75.238
3.6128,75.094,75.244
3.6757,75.291,75.612
3.7385,75.343,75.56
3.8013,75.277,74.948
3.8642,75.179,74.518
3.927,75.096,74.348
3.9898,75.056,74.511
4.0527,75.085,75.212
4.1155,75.152,75.669
4.1783,75.174,75.327
4.2412,75.108,74.56
4.304,74.923,74.291
4.3668,74.716,74.89
4.4296,74.592,75.562
4.4925,74.581,75.541
4.5553,74.694,74.625
4.6181,74.858,74.472
4.681,75.057,75.256
4.7438,75.266,75.752
4.8066,75.462,74.963
4.8695,75.536,74.095
4.9323,75.393,74.019
4.9951,75.087,74.703
5.058,74.701,75.781
5.1208,74.541,76.023
5.1836,74.657,75.405
5.2465,74.918,74.881
5.3093,75.173,75.193
5.3721,75.204,75.378
5.435,75.056,75.001
5.4978,74.864,74.511
5.5606,74.775,74.536
5.6235,74.879,74.62
5.6863,75.062,74.501
5.7491,75.211,74.737
5.8119,75.229,75.787
5.8748,75.123,76.141
5.9376,74.945,75.367
6.0004,74.75,74.521
6.0633,74.588,74.469
6.1261,74.545,74.624
6.1889,74.685,74.682
6.2518,74.973,74.733


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_188.csv <==
x,qOut,qIn
0.031416,75.169,75.332
0.094248,75.054,75.001
0.15708,74.937,75.045
0.21991,74.869,75.411
0.28274,74.888,75.144
0.34558,74.903,73.926
0.40841,74.868,73.31
0.47124,74.817,74.35
0.53407,74.798,75.983
0.5969,74.895,75.988
0.65973,75.062,75.316
0.72257,75.218,75.155
0.7854,75.288,75.495
0.84823,75.229,75.443
0.91106,75.08,75.141
0.97389,74.91,74.655
1.0367,74.789,74.089
1.0996,74.801,74.024
1.1624,74.954,74.606
1.2252,75.172,75.53
1.2881,75.377,75.979
1.3509,75.348,75.303
1.4137,75.027,74.4
1.4765,74.569,74.258
1.5394,74.171,75.003
1.6022,74.162,75.654
1.665,74.479,75.841
1.7279,74.95,75.467
1.7907,75.397,74.773
1.8535,75.706,74.332
1.9164,75.821,74.285
1.9792,75.72,74.616
2.042,75.393,75.302
2.1049,74.929,75.805
2.1677,74.525,75.774
2.2305,74.315,75.302
2.2934,74.4,74.712
2.3562,74.715,74.5
2.419,75.089,74.673
2.4819,75.356,75.042
2.5447,75.363,75.307
2.6075,75.09,74.959
2.6704,74.822,74.401
2.7332,74.757,74.411
2.796,75.053,74.878
2.8588,75.43,75.103
2.9217,75.515,75.359
2.9845,75.255,75.583
3.0473,74.666,75.091
3.1102,74.341,74.35
3.173,74.488,74.306
3.2358,74.94,74.954
3.2987,75.475,75.595
3.3615,75.693,75.608
3.4243,75.547,75.306
3.4872,75.185,74.993
3.55,74.79,75.039
3.6128,74.681,75.034
3.6757,74.787,74.616
3.7385,74.934,74.207
3.8013,74.94,74.642
3.8642,74.779,75.451
3.927,74.662,75.823
3.9898,74.7,75.677
4.0527,74.968,75.136
4.1155,75.25,74.623
4.1783,75.329,74.4
4.2412,75.185,74.509
4.304,74.837,74.946
4.3668,74.63,75.293
4.4296,74.713,75.218
4.4925,75.003,74.846
4.5553,75.383,74.67
4.6181,75.564,74.946
4.681,75.457,75.264
4.7438,75.138,75.201
4.8066,74.716,74.748
4.8695,74.484,74.782
4.9323,74.522,75.244
4.9951,74.762,75.538
5.058,75.113,75.344
5.1208,75.415,74.995
5.1836,75.526,74.723
5.2465,75.402,74.718
5.3093,75.017,75.123
5.3721,74.647,75.26
5.435,74.537,74.887
5.4978,74.676,74.482
5.5606,74.995,74.692
5.6235,75.167,75.085
5.6863,75.141,75.138
5.7491,75.008,74.997
5.8119,74.884,75.072
5.8748,74.89,75.301
5.9376,74.965,75.365
6.0004,75.047,75.168
6.0633,75.086,74.7
6.1261,75.123,74.512
6.1889,75.172,74.84
6.2518,75.201,75.36


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_189.csv <==
x,qOut,qIn
0.031416,75.243,74.835
0.094248,75.41,74.964
0.15708,75.414,74.706
0.21991,75.292,74.48
0.28274,75.088,74.852
0.34558,74.945,75.424
0.40841,74.927,75.668
0.47124,74.994,75.441
0.53407,75.096,74.626
0.5969,75.063,74.213
0.65973,74.882,74.648
0.72257,74.665,75.319
0.7854,74.54,75.459
0.84823,74.683,75.363
0.91106,75.008,75.378
0.97389,75.344,75.402
1.0367,75.524,75.271
1.0996,75.392,74.822
1.1624,75.058,74.306
1.2252,74.71,74.165
1.2881,74.54,74.465
1.3509,74.609,74.914
1.4137,74.801,75.455
1.4765,75.022,75.816
1.5394,75.199,75.469
1.6022,75.294,74.834
1.665,75.235,74.556
1.7279,75.045,74.658
1.7907,74.767,74.886
1.8535,74.644,75.03
1.9164,74.776,75.086
1.9792,75.08,75.06
2.042,75.448,75.169
2.1049,75.641,75.29
2.1677,75.552,75.192
2.2305,75.227,75.013
2.2934,74.74,74.923
2.3562,74.389,74.688
2.419,74.317,74.355
2.4819,74.496,74.285
2.5447,74.86,74.897
2.6075,75.233,75.654
2.6704,75.478,75.743
2.7332,75.515,74.97
2.796,75.281,74.192
2.8588,74.921,74.86
2.9217,74.679,76.108
2.9845,74.642,76.419
3.0473,74.845,75.15
3.1102,75.058,74.035
3.173,75.186,73.85
3.2358,75.233,74.477
3.2987,75.223,75.274
3.3615,75.182,75.325
3.4243,75.051,74.998
3.4872,74.843,74.93
3.55,74.588,75.124
3.6128,74.489,75.065
3.6757,74.61,75.027
3.7385,74.864,75.322
3.8013,75.144,75.704
3.8642,75.24,75.224
3.927,75.179,74.321
3.9898,75.085,73.986
4.0527,75.093,74.556
4.1155,75.281,75.18
4.1783,75.421,75.59
4.2412,75.35,75.796
4.304,74.929,75.794
4.3668,74.474,75.164
4.4296,74.353,74.302
4.4925,74.574,74.169
4.5553,75.06,74.828
4.6181,75.331,75.028
4.681,75.3,74.98
4.7438,75.115,75.203
4.8066,74.959,75.195
4.8695,75.072,74.49
4.9323,75.273,74.177
4.9951,75.356,74.848
5.058,75.124,75.582
5.1208,74.684,75.333
5.1836,74.392,75.002
5.2465,74.405,75.179
5.3093,74.805,75.54
5.3721,75.312,75.253
5.435,75.666,74.736
5.4978,75.732,74.531
5.5606,75.399,74.989
5.6235,74.863,75.488
5.6863,74.504,75.411
5.7491,74.46,74.76
5.8119,74.796,74.272
5.8748,75.113,74.415
5.9376,75.191,74.81
6.0004,75.046,75.322
6.0633,74.749,75.754
6.1261,74.613,75.539
6.1889,74.709,74.912
6.2518,74.954,74.562


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_190.csv <==
x,qOut,qIn
0.031416,74.68,74.735
0.094248,74.258,75.24
0.15708,74.341,75.612
0.21991,74.77,75.431
0.28274,75.324,74.917
0.34558,75.621,74.813
0.40841,75.576,75.108
0.47124,75.27,75.497
0.53407,74.82,75.392
0.5969,74.559,74.813
0.65973,74.571,74.402
0.72257,74.764,74.5
0.7854,75.017,75.011
0.84823,75.165,75.473
0.91106,75.177,75.565
0.97389,75.069,74.981
1.0367,74.863,74.185
1.0996,74.675,74.505
1.1624,74.633,75.378
1.2252,74.754,75.677
1.2881,75.033,75.1
1.3509,75.274,74.514
1.4137,75.36,74.303
1.4765,75.308,74.73
1.5394,75.163,75.594
1.6022,75.102,75.84
1.665,75.107,75.427
1.7279,75.098,74.87
1.7907,74.99,74.66
1.8535,74.82,74.791
1.9164,74.757,74.945
1.9792,74.836,74.848
2.042,75.06,74.725
2.1049,75.18,75.244
2.1677,75.115,75.793
2.2305,74.952,75.505
2.2934,74.812,74.533
2.3562,74.878,74.16
2.419,75.014,74.349
2.4819,75.081,74.704
2.5447,74.951,74.884
2.6075,74.763,75.096
2.6704,74.753,75.424
2.7332,74.948,75.681
2.796,75.326,75.775
2.8588,75.538,75.584
2.9217,75.427,75.116
2.9845,75.092,74.603
3.0473,74.682,74.344
3.1102,74.569,74.449
3.173,74.744,74.699
3.2358,75.049,74.888
3.2987,75.315,74.982
3.3615,75.375,75.037
3.4243,75.206,75.033
3.4872,74.89,75.006
3.55,74.528,75.167
3.6128,74.363,75.498
3.6757,74.453,75.612
3.7385,74.722,75.327
3.8013,75.069,74.852
3.8642,75.363,74.545
3.927,75.575,74.405
3.9898,75.667,74.528
4.0527,75.606,75.198
4.1155,75.309,75.611
4.1783,74.886,75.224
4.2412,74.522,74.546
4.304,74.403,74.454
4.3668,74.567,74.993
4.4296,74.814,75.524
4.4925,75.01,75.659
4.5553,75.046,75.346
4.6181,75.013,74.646
4.681,75.036,73.969
4.7438,75.143,74.169
4.8066,75.339,75.501
4.8695,75.445,76.017
4.9323,75.336,75.55
4.9951,75.056,75.246
5.058,74.682,75.378
5.1208,74.534,74.781
5.1836,74.66,73.943
5.2465,74.921,73.918
5.3093,75.158,75.12
5.3721,75.15,76.059
5.435,74.99,75.966
5.4978,74.845,75.083
5.5606,74.882,74.406
5.6235,75.118,74.665
5.6863,75.293,75.125
5.7491,75.256,74.993
5.8119,74.889,74.294
5.8748,74.504,74.568
5.9376,74.44,75.485
6.0004,74.722,75.747
6.0633,75.299,74.909
6.1261,75.741,74.497
6.1889,75.766,74.631
6.2518,75.386,74.683


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_191.csv <==
x,qOut,qIn
0.031416,74.879,75.541
0.094248,74.795,74.56
0.15708,74.709,74.309
0.21991,74.708,74.7
0.28274,74.866,75.193
0.34558,75.172,75.172
0.40841,75.47,74.806
0.47124,75.613,74.535
0.53407,75.468,74.649
0.5969,75.075,74.864
0.65973,74.711,75.092
0.72257,74.541,75.34
0.7854,74.685,75.244
0.84823,74.89,74.908
0.91106,74.991,74.897
0.97389,75.01,75.262
1.0367,75.002,75.402
1.0996,75.151,74.866
1.1624,75.359,74.331
1.2252,75.473,74.441
1.2881,75.343,75.295
1.3509,75.007,75.672
1.4137,74.74,75.294
1.4765,74.657,74.722
1.5394,74.824,74.736
1.6022,74.945,74.855
1.665,74.912,74.689
1.7279,74.807,74.71
1.7907,74.744,75.202
1.8535,74.875,75.768
1.9164,75.083,76.068
1.9792,75.25,75.697
2.042,75.271,74.501
2.1049,75.188,73.745
2.1677,75.077,73.941
2.2305,74.965,74.706
2.2934,74.866,75.312
2.3562,74.784,75.25
2.419,74.795,75.036
2.4819,74.913,75.248
2.5447,75.134,75.552
2.6075,75.269,75.158
2.6704,75.187,74.628
2.7332,74.94,74.48
2.796,74.622,74.748
2.8588,74.546,75.294
2.9217,74.764,75.845
2.9845,75.152,75.781
3.0473,75.569,74.944
3.1102,75.728,74.512
3.173,75.485,74.576
3.2358,74.959,74.527
3.2987,74.33,74.452
3.3615,74.122,75.164
3.4243,74.362,75.843
3.4872,74.828,75.394
3.55,75.276,74.124
3.6128,75.485,74.184
3.6757,75.464,75.182
3.7385,75.283,75.783
3.8013,75.02,75.451
3.8642,74.805,74.956
3.927,74.733,74.597
3.9898,74.824,74.595
4.0527,75.082,75.063
4.1155,75.382,75.541
4.1783,75.511,75.712
4.2412,75.384,75.536
4.304,74.94,75.087
4.3668,74.528,74.571
4.4296,74.443,74.214
4.4925,74.655,74.248
4.5553,75.067,74.696
4.6181,75.259,75.19
4.681,75.162,75.489
4.7438,74.923,75.402
4.8066,74.72,74.986
4.8695,74.807,74.893
4.9323,75.054,75.065
4.9951,75.268,75.01
5.058,75.262,74.739
5.1208,75.022,74.895
5.1836,74.814,75.054
5.2465,74.803,74.724
5.3093,75.106,74.411
5.3721,75.478,74.876
5.435,75.589,75.554
5.4978,75.362,75.898
5.5606,74.774,75.634
5.6235,74.329,75.18
5.6863,74.293,74.761
5.7491,74.58,74.416
5.8119,75.036,74.387
5.8748,75.321,74.917
5.9376,75.388,75.422
6.0004,75.292,75.185
6.0633,75.103,74.306
6.1261,74.961,74.537
6.1889,74.902,75.676
6.2518,74.89,76.338


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_192.csv <==
x,qOut,qIn
0.031416,74.86,75.026
0.094248,74.42,74.938
0.15708,74.349,74.737
0.21991,74.587,74.619
0.28274,75.005,74.657
0.34558,75.265,74.702
0.40841,75.306,74.835
0.47124,75.179,75.124
0.53407,74.955,75.36
0.5969,74.807,75.393
0.65973,74.798,75.346
0.72257,74.896,75.186
0.7854,75.052,74.94
0.84823,75.135,74.695
0.91106,75.136,74.459
0.97389,75.104,74.414
1.0367,75.097,75.242
1.0996,75.165,76.25
1.1624,75.224,76.057
1.2252,75.2,74.496
1.2881,75.031,73.235
1.3509,74.789,73.949
1.4137,74.619,75.27
1.4765,74.576,75.883
1.5394,74.693,75.581
1.6022,74.864,75.17
1.665,75.049,74.778
1.7279,75.226,74.614
1.7907,75.376,74.859
1.8535,75.411,75.315
1.9164,75.246,75.672
1.9792,74.947,75.669
2.042,74.608,75.112
2.1049,74.539,74.687
2.1677,74.779,74.73
2.2305,75.152,74.847
2.2934,75.462,74.466
2.3562,75.342,74.194
2.419,74.866,74.543
2.4819,74.36,75.25
2.5447,74.179,75.838
2.6075,74.547,75.784
2.6704,75.123,75.259
2.7332,75.581,74.83
2.796,75.634,74.737
2.8588,75.278,74.755
2.9217,74.875,74.931
2.9845,74.687,75.043
3.0473,74.924,74.622
3.1102,75.331,74.515
3.173,75.582,75.124
3.2358,75.555,75.74
3.2987,75.177,75.54
3.3615,74.726,74.899
3.4243,74.434,74.511
3.4872,74.359,74.604
3.55,74.513,75.026
3.6128,74.752,75.359
3.6757,75.038,75.4
3.7385,75.315,75.005
3.8013,75.531,74.642
3.8642,75.546,74.725
3.927,75.337,74.719
3.9898,75.02,74.402
4.0527,74.734,74.336
4.1155,74.659,75.259
4.1783,74.73,76.206
4.2412,74.859,76.023
4.304,74.965,74.827
4.3668,75.08,74.461
4.4296,75.196,74.899
4.4925,75.253,75.349
4.5553,75.181,75.147
4.6181,74.973,74.686
4.681,74.812,74.473
4.7438,74.802,74.666
4.8066,75.013,75.145
4.8695,75.226,75.548
4.9323,75.222,75.735
4.9951,74.998,75.591
5.058,74.597,75.068
5.1208,74.379,74.585
5.1836,74.455,74.36
5.2465,74.745,74.35
5.3093,75.133,74.691
5.3721,75.431,75.18
5.435,75.559,75.346
5.4978,75.504,75.168
5.5606,75.267,75.151
5.6235,75.008,75.061
5.6863,74.853,74.647
5.7491,74.802,74.516
5.8119,74.828,75.116
5.8748,74.802,75.46
5.9376,74.802,75.206
6.0004,74.908,74.799
6.0633,75.185,74.87
6.1261,75.506,75.294
6.1889,75.605,75.472
6.2518,75.401,75.237


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_193.csv <==
x,qOut,qIn
0.031416,75.073,74.871
0.094248,74.951,74.599
0.15708,74.917,74.625
0.21991,75.014,74.99
0.28274,75.259,75.263
0.34558,75.418,75.177
0.40841,75.3,74.977
0.47124,74.951,74.734
0.53407,74.469,74.741
0.5969,74.306,75.478
0.65973,74.539,76.202
0.72257,74.99,75.867
0.7854,75.452,74.622
0.84823,75.624,74.083
0.91106,75.487,74.228
0.97389,75.179,74.606
1.0367,74.863,74.898
1.0996,74.77,75.025
1.1624,74.825,75.063
1.2252,74.909,75.02
1.2881,74.907,74.669
1.3509,74.866,74.744
1.4137,74.881,75.427
1.4765,74.946,75.842
1.5394,75.031,75.27
1.6022,75.016,74.667
1.665,74.982,74.647
1.7279,75.021,74.957
1.7907,75.223,75.069
1.8535,75.477,75.146
1.9164,75.507,75.348
1.9792,75.248,75.366
2.042,74.683,74.993
2.1049,74.311,74.659
2.1677,74.352,74.605
2.2305,74.663,74.776
2.2934,75.046,75.164
2.3562,75.145,75.591
2.419,75.041,75.592
2.4819,74.907,74.873
2.5447,74.917,74.055
2.6075,75.114,74.406
2.6704,75.305,75.319
2.7332,75.364,75.758
2.796,75.185,75.163
2.8588,74.924,74.565
2.9217,74.797,74.652
2.9845,74.857,75.256
3.0473,75.116,75.178
3.1102,75.315,74.375
3.173,75.304,74.17
3.2358,75.114,74.85
3.2987,74.81,75.669
3.3615,74.688,75.779
3.4243,74.808,75.449
3.4872,75.054,75.011
3.55,75.289,74.862
3.6128,75.273,75.041
3.6757,75.046,75.136
3.7385,74.774,74.713
3.8013,74.641,73.983
3.8642,74.787,74.356
3.927,75.054,75.443
3.9898,75.27,75.992
4.0527,75.279,75.55
4.1155,75.08,75.055
4.1783,74.83,74.651
4.2412,74.647,74.238
4.304,74.625,74.096
4.3668,74.715,74.721
4.4296,74.878,75.586
4.4925,75.088,75.966
4.5553,75.325,75.697
4.6181,75.51,75.353
4.681,75.521,75.03
4.7438,75.34,74.734
4.8066,74.975,74.545
4.8695,74.641,74.451
4.9323,74.48,74.553
4.9951,74.51,75.054
5.058,74.718,75.525
5.1208,75.034,75.116
5.1836,75.346,74.515
5.2465,75.504,74.643
5.3093,75.355,75.363
5.3721,74.866,75.554
5.435,74.402,75.407
5.4978,74.229,75.244
5.5606,74.549,74.98
5.6235,75.097,74.369
5.6863,75.579,73.944
5.7491,75.833,74.367
5.8119,75.738,75.605
5.8748,75.327,76.075
5.9376,74.835,75.575
6.0004,74.487,74.825
6.0633,74.48,74.644
6.1261,74.72,74.897
6.1889,74.976,75.091
6.2518,75.123,75.105


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_194.csv <==
x,qOut,qIn
0.031416,75.682,74.537
0.094248,75.582,74.465
0.15708,75.255,74.911
0.21991,74.868,75.627
0.28274,74.606,75.922
0.34558,74.581,75.461
0.40841,74.68,74.93
0.47124,74.829,74.793
0.53407,74.967,74.848
0.5969,75.149,74.611
0.65973,75.324,74.374
0.72257,75.401,74.585
0.7854,75.286,75.618
0.84823,74.992,76.063
0.91106,74.724,75.377
0.97389,74.598,74.519
1.0367,74.698,74.729
1.0996,74.826,75.157
1.1624,74.85,74.99
1.2252,74.8,74.713
1.2881,74.734,75.122
1.3509,74.853,75.462
1.4137,75.136,75.075
1.4765,75.444,74.38
1.5394,75.635,74.319
1.6022,75.492,75.063
1.665,75.088,75.708
1.7279,74.648,75.629
1.7907,74.414,74.951
1.8535,74.543,74.746
1.9164,74.87,74.967
1.9792,75.218,75.129
2.042,75.435,75.016
2.1049,75.435,74.77
2.1677,75.245,74.573
2.2305,74.983,74.84
2.2934,74.778,75.816
2.3562,74.798,75.999
2.419,74.961,75.053
2.4819,75.119,74.041
2.5447,75.123,73.907
2.6075,74.939,74.419
2.6704,74.749,75.158
2.7332,74.684,75.784
2.796,74.845,75.795
2.8588,75.114,75.248
2.9217,75.32,74.72
2.9845,75.384,74.591
3.0473,75.25,74.72
3.1102,75.024,74.834
3.173,74.829,75.15
3.2358,74.734,75.625
3.2987,74.778,75.601
3.3615,74.927,74.865
3.4243,75.133,74.349
3.4872,75.299,74.584
3.55,75.331,75.013
3.6128,75.063,75.062
3.6757,74.634,75.038
3.7385,74.306,74.757
3.8013,74.332,74.217
3.8642,74.766,74.543
3.927,75.3,75.625
3.9898,75.671,76.42
4.0527,75.645,76.053
4.1155,75.232,74.924
4.1783,74.781,74.035
4.2412,74.55,74.142
4.304,74.745,75.08
4.3668,75.122,75.381
4.4296,75.381,75.045
4.4925,75.413,74.764
4.5553,75.158,74.997
4.6181,74.87,75.118
4.681,74.731,74.869
4.7438,74.743,74.54
4.8066,74.867,74.529
4.8695,74.862,74.725
4.9323,74.753,75.024
4.9951,74.674,75.551
5.058,74.766,76.005
5.1208,75.122,75.683
5.1836,75.524,75.025
5.2465,75.743,74.745
5.3093,75.56,74.894
5.3721,75.026,74.82
5.435,74.575,74.67
5.4978,74.438,74.644
5.5606,74.767,74.69
5.6235,75.148,74.945
5.6863,75.297,75.345
5.7491,75.198,75.52
5.8119,74.891,75.477
5.8748,74.664,75.227
5.9376,74.586,74.762
6.0004,74.633,74.449
6.0633,74.764,74.531
6.1261,74.966,74.851
6.1889,75.242,75.098
6.2518,75.51,74.976


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_195.csv <==
x,qOut,qIn
0.031416,74.238,74.383
0.094248,74.157,74.698
0.15708,74.477,74.976
0.21991,74.999,75.034
0.28274,75.513,75.047
0.34558,75.783,74.916
0.40841,75.723,74.621
0.47124,75.41,74.564
0.53407,74.954,74.857
0.5969,74.694,75.14
0.65973,74.665,75.422
0.72257,74.746,75.676
0.7854,74.797,75.462
0.84823,74.779,74.979
0.91106,74.852,74.816
0.97389,75.046,74.946
1.0367,75.361,74.934
1.0996,75.504,74.871
1.1624,75.342,75.012
1.2252,74.998,75.113
1.2881,74.643,74.748
1.3509,74.63,74.529
1.4137,74.831,74.931
1.4765,75.029,75.514
1.5394,75.01,75.295
1.6022,74.802,74.382
1.665,74.659,73.993
1.7279,74.695,74.792
1.7907,74.978,76.122
1.8535,75.296,75.982
1.9164,75.49,74.927
1.9792,75.509,74.351
2.042,75.33,74.751
2.1049,75.088,75.18
2.1677,74.914,75.23
2.2305,74.846,74.745
2.2934,74.899,74.422
2.3562,74.946,74.92
2.419,74.947,75.437
2.4819,74.927,75.493
2.5447,74.923,75.4
2.6075,74.963,75.264
2.6704,74.967,74.82
2.7332,74.908,74.385
2.796,74.772,74.579
2.8588,74.718,75.1
2.9217,74.844,75.297
2.9845,75.091,75.189
3.0473,75.376,75.374
3.1102,75.447,75.385
3.173,75.274,74.739
3.2358,74.988,74.107
3.2987,74.745,74.437
3.3615,74.718,74.962
3.4243,74.805,75.062
3.4872,74.916,75.188
3.55,74.975,75.648
3.6128,75.076,75.801
3.6757,75.232,75.435
3.7385,75.347,74.722
3.8013,75.31,74.041
3.8642,75.025,74.32
3.927,74.713,75.262
3.9898,74.564,75.863
4.0527,74.737,75.604
4.1155,75.083,74.986
4.1783,75.35,74.39
4.2412,75.412,74.187
4.304,75.176,74.643
4.3668,74.795,75.072
4.4296,74.498,75.089
4.4925,74.404,74.93
4.5553,74.59,75.022
4.6181,74.928,75.149
4.681,75.291,75.058
4.7438,75.557,74.968
4.8066,75.621,75.275
4.8695,75.367,75.71
4.9323,74.941,75.734
4.9951,74.586,75.188
5.058,74.539,74.525
5.1208,74.855,74.19
5.1836,75.244,74.073
5.2465,75.463,74.399
5.3093,75.301,75.309
5.3721,74.857,76.006
5.435,74.497,76.029
5.4978,74.402,75.481
5.5606,74.688,74.749
5.6235,75.023,74.43
5.6863,75.185,74.637
5.7491,75.163,75.156
5.8119,74.99,75.24
5.8748,74.921,74.63
5.9376,75.035,74.185
6.0004,75.263,74.556
6.0633,75.518,75.685
6.1261,75.541,76.119
6.1889,75.233,75.563
6.2518,74.736,74.663


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_196.csv <==
x,qOut,qIn
0.031416,74.631,74.553
0.094248,74.404,74.89
0.15708,74.437,75.531
0.21991,74.684,75.635
0.28274,75.059,74.781
0.34558,75.323,74.125
0.40841,75.419,74.281
0.47124,75.395,75.07
0.53407,75.318,75.741
0.5969,75.289,75.706
0.65973,75.232,75.371
0.72257,75.099,75.038
0.7854,74.85,74.613
0.84823,74.68,74.34
0.91106,74.723,74.538
0.97389,74.911,74.993
1.0367,75.138,75.243
1.0996,75.143,75.356
1.1624,75.003,75.469
1.2252,74.874,75.305
1.2881,74.916,74.606
1.3509,75.084,74.097
1.4137,75.135,74.312
1.4765,75.009,75.116
1.5394,74.688,75.835
1.6022,74.543,75.799
1.665,74.722,75.382
1.7279,75.107,74.993
1.7907,75.542,74.41
1.8535,75.647,73.922
1.9164,75.36,74.196
1.9792,74.877,74.989
2.042,74.443,75.362
2.1049,74.438,75.25
2.1677,74.758,75.327
2.2305,75.174,75.657
2.2934,75.465,75.719
2.3562,75.445,75.243
2.419,75.144,74.818
2.4819,74.738,74.719
2.5447,74.423,74.619
2.6075,74.468,74.523
2.6704,74.821,74.708
2.7332,75.286,74.973
2.796,75.666,75.215
2.8588,75.646,75.2
2.9217,75.211,74.896
2.9845,74.621,74.709
3.0473,74.184,74.949
3.1102,74.258,75.071
3.173,74.635,74.977
3.2358,75.079,75.023
3.2987,75.37,75.258
3.3615,75.515,75.379
3.4243,75.571,75.329
3.4872,75.542,74.967
3.55,75.417,74.43
3.6128,75.14,74.687
3.6757,74.818,75.395
3.7385,74.582,75.532
3.8013,74.552,74.919
3.8642,74.715,74.521
3.927,74.928,74.428
3.9898,75.089,74.584
4.0527,75.117,75.245
4.1155,75.035,76.036
4.1783,74.923,76.057
4.2412,74.848,75.067
4.304,74.868,74.117
4.3668,74.98,74.374
4.4296,75.128,75.015
4.4925,75.245,75.241
4.5553,75.271,74.882
4.6181,75.171,74.853
4.681,75.018,75.162
4.7438,74.902,75.288
4.8066,74.908,74.982
4.8695,75.013,74.75
4.9323,75.064,74.877
4.9951,74.996,75.383
5.058,74.767,75.646
5.1208,74.603,74.714
5.1836,74.685,73.617
5.2465,74.979,73.844
5.3093,75.411,75.357
5.3721,75.625,75.831
5.435,75.469,75.331
5.4978,75.068,74.839
5.5606,74.603,74.898
5.6235,74.513,75.388
5.6863,74.739,75.869
5.7491,75.057,75.664
5.8119,75.233,74.629
5.8748,75.161,74.193
5.9376,75.018,74.582
6.0004,74.934,75.09
6.0633,75.019,75.237
6.1261,75.149,75.19
6.1889,75.144,75.033
6.2518,74.971,74.786


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_197.csv <==
x,qOut,qIn
0.031416,75.009,74.241
0.094248,75.226,74.836
0.15708,75.309,75.609
0.21991,75.267,75.834
0.28274,75.121,75.104
0.34558,74.925,74.696
0.40841,74.779,75.06
0.47124,74.746,75.614
0.53407,74.877,75.483
0.5969,75.061,74.797
0.65973,75.141,74.398
0.72257,75.091,74.613
0.7854,74.913,74.895
0.84823,74.867,74.904
0.91106,75.004,75.107
0.97389,75.184,75.419
1.0367,75.238,75.106
1.0996,74.958,74.583
1.1624,74.595,74.768
1.2252,74.405,75.421
1.2881,74.612,75.477
1.3509,75.048,75.041
1.4137,75.4,74.812
1.4765,75.544,74.607
1.5394,75.407,74.334
1.6022,75.225,74.741
1.665,75.124,75.43
1.7279,75.08,75.461
1.7907,75.034,74.956
1.8535,74.869,74.678
1.9164,74.719,74.523
1.9792,74.686,74.627
2.042,74.858,75.011
2.1049,75.084,75.37
2.1677,75.192,75.609
2.2305,75.167,75.649
2.2934,75.023,75.33
2.3562,74.982,74.795
2.419,75.063,74.53
2.4819,75.165,74.893
2.5447,75.167,75.567
2.6075,74.958,75.351
2.6704,74.716,74.536
2.7332,74.598,74.03
2.796,74.739,74.342
2.8588,75.016,74.869
2.9217,75.189,75.245
2.9845,75.164,75.485
3.0473,74.89,75.893
3.1102,74.633,75.944
3.173,74.603,75.196
3.2358,74.8,74.075
3.2987,75.179,73.591
3.3615,75.474,74.324
3.4243,75.555,75.398
3.4872,75.433,75.887
3.55,75.15,75.588
3.6128,74.959,75.293
3.6757,74.934,75.201
3.7385,74.985,75.221
3.8013,74.995,74.874
3.8642,74.782,74.35
3.927,74.503,74.378
3.9898,74.355,75.051
4.0527,74.513,75.573
4.1155,74.958,75.148
4.1783,75.459,74.501
4.2412,75.789,74.433
4.304,75.738,74.968
4.3668,75.2,75.031
4.4296,74.536,74.789
4.4925,74.115,74.825
4.5553,74.256,75.255
4.6181,74.776,75.588
4.681,75.331,75.707
4.7438,75.721,75.518
4.8066,75.798,74.895
4.8695,75.555,74.402
4.9323,75.139,74.389
4.9951,74.751,74.693
5.058,74.59,75.016
5.1208,74.696,75.082
5.1836,74.901,75.019
5.2465,75.068,75.113
5.3093,75.085,75.381
5.3721,74.965,75.371
5.435,74.803,75.045
5.4978,74.687,74.508
5.5606,74.695,74.187
5.6235,74.82,74.883
5.6863,75.01,75.817
5.7491,75.217,75.725
5.8119,75.399,74.543
5.8748,75.503,74.166
5.9376,75.433,74.752
6.0004,75.191,75.568
6.0633,74.801,75.786
6.1261,74.526,75.264
6.1889,74.51,74.545
6.2518,74.701,74.142


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_198.csv <==
x,qOut,qIn
0.031416,75.217,74.468
0.094248,75.318,73.717
0.15708,75.275,74.03
0.21991,75.114,75.541
0.28274,74.887,76.787
0.34558,74.754,76.023
0.40841,74.764,74.591
0.47124,74.886,74.005
0.53407,75.078,74.397
0.5969,75.256,74.735
0.65973,75.345,75.067
0.72257,75.308,75.34
0.7854,75.118,75.2
0.84823,74.893,74.824
0.91106,74.797,74.771
0.97389,74.857,75.073
1.0367,75.07,75.21
1.0996,75.158,75.105
1.1624,74.988,75.123
1.2252,74.673,75.212
1.2881,74.371,75.136
1.3509,74.47,74.826
1.4137,74.923,74.617
1.4765,75.464,74.805
1.5394,75.822,75.256
1.6022,75.62,75.07
1.665,75.038,74.44
1.7279,74.477,74.223
1.7907,74.355,74.877
1.8535,74.736,75.487
1.9164,75.167,75.627
1.9792,75.393,75.361
2.042,75.224,75.029
2.1049,74.961,75.053
2.1677,74.859,75.191
2.2305,74.938,75.163
2.2934,75.162,75.195
2.3562,75.263,75.263
2.419,75.205,74.973
2.4819,75.06,74.46
2.5447,74.917,74.28
2.6075,74.874,74.679
2.6704,74.876,75.181
2.7332,74.866,75.333
2.796,74.791,74.936
2.8588,74.694,74.987
2.9217,74.679,75.486
2.9845,74.782,75.534
3.0473,75.022,74.726
3.1102,75.276,74.268
3.173,75.417,74.578
3.2358,75.413,75.319
3.2987,75.258,75.759
3.3615,75.127,75.46
3.4243,75.101,74.874
3.4872,75.125,74.397
3.55,75.122,74.163
3.6128,74.943,74.317
3.6757,74.7,74.847
3.7385,74.536,75.471
3.8013,74.586,75.727
3.8642,74.815,75.532
3.927,75.076,75.265
3.9898,75.275,75.051
4.0527,75.341,74.713
4.1155,75.268,74.332
4.1783,75.086,74.27
4.2412,74.877,74.669
4.304,74.728,75.356
4.3668,74.783,75.825
4.4296,75.011,75.883
4.4925,75.258,75.48
4.5553,75.367,74.896
4.6181,75.12,74.664
4.681,74.677,74.719
4.7438,74.313,74.828
4.8066,74.296,74.73
4.8695,74.657,74.462
4.9323,75.142,74.448
4.9951,75.55,74.982
5.058,75.716,75.518
5.1208,75.561,75.295
5.1836,75.154,74.964
5.2465,74.686,75.086
5.3093,74.367,75.316
5.3721,74.391,74.968
5.435,74.674,74.543
5.4978,75.073,74.513
5.5606,75.449,75.136
5.6235,75.68,75.524
5.6863,75.673,75.252
5.7491,75.44,74.892
5.8119,75.017,75.379
5.8748,74.667,75.58
5.9376,74.521,74.886
6.0004,74.546,74.256
6.0633,74.674,74.611
6.1261,74.779,75.322
6.1889,74.898,75.656
6.2518,75.042,75.395


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_199.csv <==
x,qOut,qIn
0.031416,75.178,74.936
0.094248,74.888,75.083
0.15708,74.608,75.031
0.21991,74.503,74.675
0.28274,74.703,74.322
0.34558,75.086,74.55
0.40841,75.42,75.178
0.47124,75.575,75.688
0.53407,75.444,75.429
0.5969,75.17,74.953
0.65973,74.958,75.072
0.72257,74.868,75.752
0.7854,74.923,75.826
0.84823,74.92,74.737
0.91106,74.855,73.848
0.97389,74.809,74.021
1.0367,74.871,74.876
1.0996,75.051,75.344
1.1624,75.192,75.471
1.2252,75.205,75.272
1.2881,75.024,74.688
1.3509,74.784,74.377
1.4137,74.631,74.744
1.4765,74.612,75.426
1.5394,74.745,75.674
1.6022,74.931,75.319
1.665,75.127,74.815
1.7279,75.307,74.464
1.7907,75.448,74.548
1.8535,75.522,74.997
1.9164,75.452,75.477
1.9792,75.224,75.715
2.042,74.839,75.166
2.1049,74.5,74.169
2.1677,74.412,73.898
2.2305,74.583,74.737
2.2934,74.974,75.493
2.3562,75.265,75.409
2.419,75.287,75.404
2.4819,75.097,75.597
2.5447,74.796,75.514
2.6075,74.753,75.057
2.6704,74.969,74.628
2.7332,75.245,74.407
2.796,75.365,74.601
2.8588,75.143,75.022
2.9217,74.83,75.238
2.9845,74.659,75.071
3.0473,74.832,74.875
3.1102,75.166,74.779
3.173,75.32,74.619
3.2358,75.194,74.705
3.2987,74.748,75.454
3.3615,74.425,76.078
3.4243,74.46,75.856
3.4872,74.789,74.931
3.55,75.289,74.059
3.6128,75.645,73.987
3.6757,75.736,74.443
3.7385,75.565,74.954
3.8013,75.162,75.206
3.8642,74.773,75.256
3.927,74.591,75.218
3.9898,74.629,75.336
4.0527,74.861,75.552
4.1155,75.051,75.153
4.1783,75.077,74.539
4.2412,74.959,74.468
4.304,74.743,74.789
4.3668,74.673,74.866
4.4296,74.851,75.05
4.4925,75.182,75.505
4.5553,75.55,75.807
4.6181,75.597,75.323
4.681,75.234,74.647
4.7438,74.679,74.52
4.8066,74.208,74.947
4.8695,74.238,74.911
4.9323,74.607,74.618
4.9951,75.062,74.778
5.058,75.364,75.608
5.1208,75.461,75.712
5.1836,75.419,74.899
5.2465,75.284,74.027
5.3093,75.094,74.069
5.3721,74.86,74.987
5.435,74.677,75.839
5.4978,74.624,75.85
5.5606,74.766,75.179
5.6235,75.055,74.86
5.6863,75.345,74.867
5.7491,75.51,75.059
5.8119,75.444,75.302
5.8748,75.149,75.115
5.9376,74.811,74.638
6.0004,74.593,74.449
6.0633,74.633,74.878
6.1261,74.87,75.263
6.1889,75.126,75.248
6.2518,75.266,74.992


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_200.csv <==
x,qOut,qIn
0.031416,75.464,76.086
0.094248,75.502,75.718
0.15708,75.317,74.639
0.21991,75.005,73.952
0.28274,74.686,74.54
0.34558,74.571,75.275
0.40841,74.646,75.256
0.47124,74.828,74.684
0.53407,75.022,74.632
0.5969,75.189,75.356
0.65973,75.307,75.776
0.72257,75.321,75.362
0.7854,75.175,74.625
0.84823,74.836,74.564
0.91106,74.498,74.866
0.97389,74.341,75.16
1.0367,74.513,75.139
1.0996,74.938,74.763
1.1624,75.388,74.591
1.2252,75.673,75.11
1.2881,75.625,75.733
1.3509,75.226,75.593
1.4137,74.765,75.08
1.4765,74.48,74.415
1.5394,74.569,74.039
1.6022,74.844,74.724
1.665,75.074,75.697
1.7279,75.195,75.726
1.7907,75.182,74.829
1.8535,75.17,74.495
1.9164,75.151,74.79
1.9792,75.097,75.401
2.042,74.978,75.706
2.1049,74.847,75.249
2.1677,74.789,74.663
2.2305,74.816,74.627
2.2934,74.923,75.05
2.3562,75.046,74.895
2.419,75.171,74.435
2.4819,75.258,74.436
2.5447,75.27,74.976
2.6075,75.105,74.99
2.6704,74.847,74.842
2.7332,74.65,75.381
2.796,74.673,76.404
2.8588,74.926,76.123
2.9217,75.174,74.851
2.9845,75.282,73.81
3.0473,75.147,73.846
3.1102,74.983,74.565
3.173,74.973,75.287
3.2358,75.092,75.517
3.2987,75.273,75.217
3.3615,75.243,74.769
3.4243,75.024,74.472
3.4872,74.756,74.616
3.55,74.597,75.118
3.6128,74.599,75.608
3.6757,74.649,75.912
3.7385,74.719,75.79
3.8013,74.798,75.114
3.8642,75.041,74.415
3.927,75.4,74.241
3.9898,75.69,74.773
4.0527,75.716,75.43
4.1155,75.25,75.286
4.1783,74.619,74.807
4.2412,74.199,74.662
4.304,74.331,74.945
4.3668,74.835,74.85
4.4296,75.258,74.606
4.4925,75.394,74.807
4.5553,75.1,75.279
4.6181,74.722,75.323
4.681,74.601,75.167
4.7438,74.791,74.98
4.8066,75.274,74.776
4.8695,75.667,74.704
4.9323,75.733,74.859
4.9951,75.475,75.141
5.058,74.944,75.392
5.1208,74.595,75.563
5.1836,74.603,75.542
5.2465,74.845,75.158
5.3093,75.151,74.664
5.3721,75.197,74.591
5.435,75.02,74.714
5.4978,74.776,74.757
5.5606,74.635,74.866
5.6235,74.718,75.096
5.6863,74.92,75.186
5.7491,75.125,75.178
5.8119,75.231,75.397
5.8748,75.196,75.446
5.9376,75.055,74.903
6.0004,74.886,74.179
6.0633,74.767,74.181
6.1261,74.803,74.695
6.1889,74.988,75.127
6.2518,75.238,75.579


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_201.csv <==
x,qOut,qIn
0.031416,75.245,75.358
0.094248,75.166,75.327
0.15708,75.043,74.857
0.21991,74.951,74.066
0.28274,74.965,73.934
0.34558,75.097,74.903
0.40841,75.162,75.791
0.47124,75.056,75.728
0.53407,74.697,74.829
0.5969,74.354,74.503
0.65973,74.29,74.928
0.72257,74.511,75.578
0.7854,74.962,75.557
0.84823,75.321,75.197
0.91106,75.469,75.089
0.97389,75.435,75.012
1.0367,75.268,74.566
1.0996,75.169,74.318
1.1624,75.155,74.673
1.2252,75.14,75.273
1.2881,75.023,75.465
1.3509,74.739,75.191
1.4137,74.495,74.832
1.4765,74.438,74.556
1.5394,74.686,74.607
1.6022,75.059,75.133
1.665,75.312,75.599
1.7279,75.362,75.399
1.7907,75.165,74.601
1.8535,74.994,74.319
1.9164,75.023,74.7
1.9792,75.195,75.385
2.042,75.416,75.719
2.1049,75.351,75.295
2.1677,75.03,74.785
2.2305,74.669,74.886
2.2934,74.507,75.301
2.3562,74.696,75.012
2.419,75.005,74.472
2.4819,75.234,74.307
2.5447,75.214,74.931
2.6075,75.011,75.714
2.6704,74.833,75.842
2.7332,74.786,75.151
2.796,74.944,74.597
2.8588,75.121,74.839
2.9217,75.151,75.062
2.9845,75.036,74.898
3.0473,74.81,74.847
3.1102,74.742,74.978
3.173,74.893,74.733
3.2358,75.157,74.344
3.2987,75.406,74.593
3.3615,75.42,75.516
3.4243,75.218,76.123
3.4872,74.925,75.716
3.55,74.685,74.589
3.6128,74.634,74.318
3.6757,74.743,74.7
3.7385,74.944,74.897
3.8013,75.172,74.832
3.8642,75.339,75.133
3.927,75.359,75.531
3.9898,75.235,75.76
4.0527,74.989,75.771
4.1155,74.824,75.123
4.1783,74.789,74.04
4.2412,74.811,73.508
4.304,74.799,74.262
4.3668,74.693,75.277
4.4296,74.658,75.738
4.4925,74.778,75.635
4.5553,75.11,75.414
4.6181,75.447,75.129
4.681,75.545,74.732
4.7438,75.356,74.624
4.8066,74.878,74.91
4.8695,74.507,75.01
4.9323,74.47,74.914
4.9951,74.725,74.93
5.058,75.174,75.336
5.1208,75.549,75.547
5.1836,75.678,75.279
5.2465,75.493,74.85
5.3093,74.947,74.531
5.3721,74.349,74.775
5.435,74.083,75.454
5.4978,74.226,75.723
5.5606,74.765,74.948
5.6235,75.317,74.289
5.6863,75.66,74.244
5.7491,75.713,74.396
5.8119,75.427,74.515
5.8748,75.008,75.002
5.9376,74.715,75.59
6.0004,74.636,75.693
6.0633,74.807,75.204
6.1261,75.01,74.93
6.1889,75.161,75.012
6.2518,75.241,75.199


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_202.csv <==
x,qOut,qIn
0.031416,74.645,74.727
0.094248,74.681,74.944
0.15708,74.794,75.258
0.21991,74.92,75.185
0.28274,75.002,74.927
0.34558,75.067,75.048
0.40841,75.158,75.199
0.47124,75.25,75.079
0.53407,75.316,74.757
0.5969,75.231,74.775
0.65973,75.011,75.097
0.72257,74.767,75.335
0.7854,74.624,75.147
0.84823,74.709,75.073
0.91106,74.926,75.168
0.97389,75.149,74.94
1.0367,75.257,74.448
1.0996,75.204,74.404
1.1624,75.069,74.583
1.2252,74.945,74.739
1.2881,74.912,75.218
1.3509,74.977,75.772
1.4137,75.073,75.67
1.4765,75.142,74.907
1.5394,75.139,74.177
1.6022,75.069,74.387
1.665,74.976,75.15
1.7279,74.908,75.681
1.7907,74.905,75.226
1.8535,74.982,74.96
1.9164,75.108,75.468
1.9792,75.217,75.927
2.042,75.247,75.219
2.1049,75.106,74.144
2.1677,74.835,73.812
2.2305,74.561,74.195
2.2934,74.418,74.599
2.3562,74.53,75.046
2.419,74.82,75.604
2.4819,75.152,75.654
2.5447,75.397,75.282
2.6075,75.394,75.435
2.6704,75.157,75.602
2.7332,74.838,75.009
2.796,74.609,73.851
2.8588,74.676,73.962
2.9217,74.959,75.106
2.9845,75.31,75.939
3.0473,75.582,75.456
3.1102,75.642,74.488
3.173,75.428,74.04
3.2358,75.01,74.57
3.2987,74.483,75.752
3.3615,74.17,76.253
3.4243,74.191,75.859
3.4872,74.474,74.935
3.55,74.908,74.198
3.6128,75.306,74.166
3.6757,75.59,74.546
3.7385,75.699,75.084
3.8013,75.584,75.809
3.8642,75.225,75.794
3.927,74.805,74.815
3.9898,74.518,73.91
4.0527,74.538,74.245
4.1155,74.81,75.163
4.1783,75.073,75.621
4.2412,75.173,75.394
4.304,74.985,75.047
4.3668,74.735,75.107
4.4296,74.721,75.182
4.4925,74.973,75.049
4.5553,75.47,74.8
4.6181,75.722,74.818
4.681,75.485,75.042
4.7438,74.939,75.268
4.8066,74.354,75.22
4.8695,74.373,75.068
4.9323,74.832,75.042
4.9951,75.343,75.001
5.058,75.515,74.682
5.1208,75.172,74.472
5.1836,74.695,74.633
5.2465,74.41,74.965
5.3093,74.592,75.121
5.3721,75.025,74.981
5.435,75.38,74.863
5.4978,75.523,75.063
5.5606,75.367,75.523
5.6235,75.105,75.571
5.6863,74.909,75.154
5.7491,74.838,74.651
5.8119,74.917,74.626
5.8748,75.028,74.788
5.9376,75.125,74.79
6.0004,75.182,74.903
6.0633,75.184,75.243
6.1261,75.093,75.347
6.1889,74.924,75.196
6.2518,74.748,74.923


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_203.csv <==
x,qOut,qIn
0.031416,74.887,74.907
0.094248,75.393,75.612
0.15708,75.684,76.072
0.21991,75.632,75.828
0.28274,75.141,74.811
0.34558,74.594,74.157
0.40841,74.396,74.289
0.47124,74.567,74.815
0.53407,75.04,74.882
0.5969,75.326,74.882
0.65973,75.323,75.325
0.72257,75.145,75.693
0.7854,74.941,75.193
0.84823,74.95,74.579
0.91106,75.052,74.65
0.97389,75.09,75.176
1.0367,74.91,75.269
1.0996,74.609,74.779
1.1624,74.488,74.579
1.2252,74.649,74.985
1.2881,75.133,75.265
1.3509,75.599,75.021
1.4137,75.725,74.931
1.4765,75.461,75.134
1.5394,74.815,75.351
1.6022,74.359,75.152
1.665,74.357,74.833
1.7279,74.687,74.859
1.7907,75.155,75.122
1.8535,75.391,74.866
1.9164,75.386,74.463
1.9792,75.231,74.535
2.042,75.032,75.183
2.1049,74.917,75.484
2.1677,74.889,75.272
2.2305,74.913,74.964
2.2934,74.948,75.074
2.3562,74.957,75.292
2.419,74.957,75.198
2.4819,74.971,74.735
2.5447,75.02,74.184
2.6075,75.094,74.34
2.6704,75.156,75.057
2.7332,75.18,75.701
2.796,75.149,75.742
2.8588,75.075,75.266
2.9217,74.971,74.767
2.9845,74.858,74.672
3.0473,74.758,74.832
3.1102,74.721,74.908
3.173,74.778,75.049
3.2358,74.909,75.166
3.2987,75.086,74.791
3.3615,75.239,74.421
3.4243,75.315,74.703
3.4872,75.29,75.269
3.55,75.146,75.373
3.6128,74.907,75.332
3.6757,74.672,75.437
3.7385,74.541,75.405
3.8013,74.601,75.378
3.8642,74.858,75.153
3.927,75.185,74.415
3.9898,75.439,73.707
4.0527,75.486,74.241
4.1155,75.266,75.38
4.1783,74.962,75.71
4.2412,74.748,75.091
4.304,74.779,74.331
4.3668,74.934,74.364
4.4296,75.008,74.924
4.4925,74.959,75.54
4.5553,74.788,75.628
4.6181,74.729,75.302
4.681,74.853,75.144
4.7438,75.1,75.447
4.8066,75.393,75.808
4.8695,75.579,75.174
4.9323,75.55,74.093
4.9951,75.296,73.709
5.058,74.83,74.515
5.1208,74.428,75.378
5.1836,74.315,75.811
5.2465,74.479,75.793
5.3093,74.856,75.355
5.3721,75.121,74.753
5.435,75.143,74.311
5.4978,74.983,74.278
5.5606,74.737,74.748
5.6235,74.694,75.317
5.6863,74.89,75.58
5.7491,75.215,75.335
5.8119,75.539,74.703
5.8748,75.696,74.504
5.9376,75.619,74.933
6.0004,75.328,75.586
6.0633,74.861,75.552
6.1261,74.444,74.727
6.1889,74.29,74.096
6.2518,74.439,74.221


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_204.csv <==
x,qOut,qIn
0.031416,74.725,74.781
0.094248,74.667,74.617
0.15708,74.829,74.512
0.21991,75.068,74.706
0.28274,75.236,75.016
0.34558,75.203,75.36
0.40841,75.025,75.761
0.47124,74.818,75.803
0.53407,74.7,75.103
0.5969,74.752,74.762
0.65973,74.893,75.119
0.72257,75.032,75.288
0.7854,75.084,74.404
0.84823,75.059,73.858
0.91106,75.045,74.323
0.97389,75.076,75.08
1.0367,75.173,75.505
1.0996,75.206,75.48
1.1624,75.087,75.136
1.2252,74.864,74.909
1.2881,74.607,75.07
1.3509,74.534,74.927
1.4137,74.67,74.505
1.4765,74.934,74.375
1.5394,75.235,74.899
1.6022,75.467,75.674
1.665,75.586,76.1
1.7279,75.564,75.823
1.7907,75.38,75.027
1.8535,75.049,74.323
1.9164,74.693,74.006
1.9792,74.429,74.298
2.042,74.365,75.12
2.1049,74.508,75.905
2.1677,74.783,76.112
2.2305,75.095,75.362
2.2934,75.357,74.026
2.3562,75.444,73.887
2.419,75.297,74.84
2.4819,74.995,75.654
2.5447,74.646,75.453
2.6075,74.498,74.773
2.6704,74.611,74.329
2.7332,74.913,74.613
2.796,75.317,75.467
2.8588,75.64,75.572
2.9217,75.664,74.985
2.9845,75.353,74.555
3.0473,74.714,74.974
3.1102,74.278,75.628
3.173,74.351,75.801
3.2358,74.804,75.27
3.2987,75.436,74.423
3.3615,75.704,74.103
3.4243,75.494,74.278
3.4872,75.013,74.702
3.55,74.53,74.997
3.6128,74.512,75.131
3.6757,74.804,75.359
3.7385,75.129,75.625
3.8013,75.216,75.377
3.8642,75.044,74.877
3.927,74.864,74.853
3.9898,74.806,75.226
4.0527,74.96,75.336
4.1155,75.119,75.008
4.1783,75.198,74.674
4.2412,75.222,74.493
4.304,75.24,74.484
4.3668,75.268,74.851
4.4296,75.15,75.469
4.4925,74.872,75.788
4.5553,74.458,75.249
4.6181,74.273,74.474
4.681,74.432,74.283
4.7438,74.805,74.868
4.8066,75.224,75.573
4.8695,75.439,75.473
4.9323,75.451,75.062
4.9951,75.344,74.953
5.058,75.207,75.18
5.1208,75.145,74.884
5.1836,75.122,74.388
5.2465,75.08,74.589
5.3093,74.962,75.55
5.3721,74.771,75.585
5.435,74.639,74.908
5.4978,74.648,74.63
5.5606,74.861,74.932
5.6235,75.157,74.8
5.6863,75.332,74.59
5.7491,75.305,74.874
5.8119,75.024,75.339
5.8748,74.754,75.17
5.9376,74.721,74.809
6.0004,74.91,74.788
6.0633,75.257,75.266
6.1261,75.425,75.461
6.1889,75.316,75.204
6.2518,75.035,74.889


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_205.csv <==
x,qOut,qIn
0.031416,74.38,75.168
0.094248,74.531,74.821
0.15708,74.832,74.458
0.21991,75.141,74.627
0.28274,75.331,75.448
0.34558,75.294,75.76
0.40841,75.068,75.359
0.47124,74.793,74.752
0.53407,74.62,74.54
0.5969,74.7,74.877
0.65973,74.939,75.286
0.72257,75.194,75.309
0.7854,75.329,74.942
0.84823,75.271,74.811
0.91106,75.111,74.925
0.97389,74.958,75.005
1.0367,74.917,74.936
1.0996,74.978,75.079
1.1624,75.018,75.346
1.2252,74.986,75.361
1.2881,74.853,74.95
1.3509,74.776,74.434
1.4137,74.852,74.079
1.4765,75.038,74.115
1.5394,75.267,75.021
1.6022,75.327,76.165
1.665,75.199,76.262
1.7279,74.995,74.965
1.7907,74.841,73.688
1.8535,74.89,74.322
1.9164,75.029,75.652
1.9792,75.132,76.128
2.042,75.078,75.489
2.1049,74.927,74.916
2.1677,74.858,74.534
2.2305,74.927,74.476
2.2934,75.157,74.91
2.3562,75.302,75.118
2.419,75.183,74.899
2.4819,74.853,74.794
2.5447,74.411,75.271
2.6075,74.263,75.571
2.6704,74.488,75.25
2.7332,74.925,74.565
2.796,75.394,74.111
2.8588,75.555,74.389
2.9217,75.356,75.054
2.9845,74.984,75.63
3.0473,74.668,75.871
3.1102,74.778,75.739
3.173,75.155,75.264
3.2358,75.502,74.653
3.2987,75.528,74.271
3.3615,75.139,74.599
3.4243,74.699,75.293
3.4872,74.47,75.616
3.55,74.657,75.07
3.6128,74.998,74.566
3.6757,75.247,74.595
3.7385,75.327,74.858
3.8013,75.206,74.979
3.8642,74.973,74.864
3.927,74.703,74.769
3.9898,74.507,75.04
4.0527,74.491,75.578
4.1155,74.751,75.69
4.1783,75.18,75.411
4.2412,75.584,74.954
4.304,75.777,74.532
4.3668,75.552,74.317
4.4296,75.088,74.288
4.4925,74.673,74.456
4.5553,74.593,74.914
4.6181,74.857,75.432
4.681,75.143,75.753
4.7438,75.268,75.737
4.8066,75.09,75.228
4.8695,74.816,75.119
4.9323,74.652,75.468
4.9951,74.648,75.258
5.058,74.81,74.086
5.1208,74.984,73.902
5.1836,75.154,74.764
5.2465,75.309,75.323
5.3093,75.446,75.043
5.3721,75.426,75.094
5.435,75.153,75.371
5.4978,74.734,75.244
5.5606,74.318,74.62
5.6235,74.246,74.345
5.6863,74.48,74.623
5.7491,74.86,75.247
5.8119,75.214,75.574
5.8748,75.458,75.257
5.9376,75.609,74.917
6.0004,75.649,74.958
6.0633,75.559,75.018
6.1261,75.264,74.88
6.1889,74.86,74.942
6.2518,74.511,75.136


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_206.csv <==
x,qOut,qIn
0.031416,75.146,74.12
0.094248,75.001,74.555
0.15708,74.908,75.061
0.21991,74.899,74.884
0.28274,74.984,74.625
0.34558,75.037,75.352
0.40841,75.018,76.144
0.47124,74.967,75.973
0.53407,74.941,74.795
0.5969,74.999,74.19
0.65973,75.05,74.367
0.72257,75.035,74.874
0.7854,74.902,75.347
0.84823,74.778,75.549
0.91106,74.802,75.337
0.97389,74.964,74.747
1.0367,75.23,74.168
1.0996,75.344,74.327
1.1624,75.199,74.978
1.2252,74.885,75.539
1.2881,74.531,75.613
1.3509,74.454,75.468
1.4137,74.664,75.304
1.4765,75.028,75.069
1.5394,75.402,74.467
1.6022,75.602,73.872
1.665,75.535,73.969
1.7279,75.246,74.852
1.7907,74.806,75.798
1.8535,74.565,75.73
1.9164,74.662,75.254
1.9792,74.967,75.292
2.042,75.316,75.738
2.1049,75.324,75.485
2.1677,75.006,74.799
2.2305,74.603,74.166
2.2934,74.389,74.026
2.3562,74.613,74.466
2.419,75.08,75.068
2.4819,75.532,75.396
2.5447,75.739,75.205
2.6075,75.509,74.745
2.6704,74.969,74.529
2.7332,74.408,74.964
2.796,74.13,75.737
2.8588,74.294,75.668
2.9217,74.686,74.978
2.9845,75.125,74.42
3.0473,75.452,74.483
3.1102,75.668,75.201
3.173,75.737,76.015
3.2358,75.621,76.004
3.2987,75.284,75.042
3.3615,74.811,74.441
3.4243,74.443,74.333
3.4872,74.313,74.434
3.55,74.506,74.758
3.6128,74.824,75.243
3.6757,75.065,75.505
3.7385,75.157,75.316
3.8013,75.06,74.642
3.8642,74.965,74.431
3.927,74.993,74.969
3.9898,75.108,75.627
4.0527,75.247,75.494
4.1155,75.183,74.89
4.1783,74.993,74.505
4.2412,74.851,74.491
4.304,74.938,74.967
4.3668,75.268,75.412
4.4296,75.518,75.322
4.4925,75.493,74.807
4.5553,75.036,74.684
4.6181,74.528,75.083
4.681,74.372,75.18
4.7438,74.577,74.764
4.8066,75.061,74.536
4.8695,75.329,75.023
4.9323,75.287,75.517
4.9951,75.07,75.544
5.058,74.85,75.118
5.1208,74.881,74.811
5.1836,75.054,74.807
5.2465,75.2,75.041
5.3093,75.159,75.029
5.3721,74.943,74.92
5.435,74.767,75.059
5.4978,74.737,75.113
5.5606,74.926,74.793
5.6235,75.128,74.747
5.6863,75.187,75.082
5.7491,75.098,75.322
5.8119,74.891,75.093
5.8748,74.766,74.785
5.9376,74.776,74.658
6.0004,74.887,74.64
6.0633,75.045,74.981
6.1261,75.176,75.673
6.1889,75.249,75.817
6.2518,75.245,74.929


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_207.csv <==
x,qOut,qIn
0.031416,74.959,75.346
0.094248,74.898,75.233
0.15708,74.913,75.211
0.21991,74.99,75.045
0.28274,75.106,74.372
0.34558,75.15,73.921
0.40841,75.099,74.235
0.47124,75.008,75.066
0.53407,74.935,75.896
0.5969,74.984,76.109
0.65973,75.121,75.677
0.72257,75.252,74.991
0.7854,75.281,74.622
0.84823,75.101,74.583
0.91106,74.808,74.694
0.97389,74.559,74.919
1.0367,74.509,74.917
1.0996,74.724,74.984
1.1624,75.066,75.375
1.2252,75.368,75.579
1.2881,75.477,74.999
1.3509,75.251,74.324
1.4137,74.804,74.28
1.4765,74.373,74.825
1.5394,74.199,75.217
1.6022,74.405,74.97
1.665,74.837,74.765
1.7279,75.324,75.116
1.7907,75.714,75.686
1.8535,75.833,75.553
1.9164,75.596,75.111
1.9792,75.132,74.922
2.042,74.621,75.204
2.1049,74.471,75.396
2.1677,74.659,75.112
2.2305,74.991,74.397
2.2934,75.263,74.002
2.3562,75.329,74.419
2.419,75.215,75.077
2.4819,74.996,75.571
2.5447,74.749,75.634
2.6075,74.606,75.105
2.6704,74.621,74.404
2.7332,74.76,74.247
2.796,74.971,75.063
2.8588,75.133,75.949
2.9217,75.223,76.11
2.9845,75.264,75.394
3.0473,75.287,74.361
3.1102,75.334,73.893
3.173,75.354,74.032
3.2358,75.291,74.769
3.2987,75.095,75.892
3.3615,74.784,75.884
3.4243,74.512,74.788
3.4872,74.401,74.079
3.55,74.547,75.085
3.6128,74.881,76.06
3.6757,75.197,75.775
3.7385,75.346,74.858
3.8013,75.194,74.635
3.8642,74.874,74.905
3.927,74.714,74.852
3.9898,74.823,74.564
4.0527,75.259,74.533
4.1155,75.576,74.923
4.1783,75.452,75.381
4.2412,74.98,75.619
4.304,74.34,75.44
4.3668,74.211,75.103
4.4296,74.571,74.8
4.4925,75.099,74.627
4.5553,75.456,74.664
4.6181,75.396,74.781
4.681,75.15,74.936
4.7438,74.955,75.103
4.8066,75.03,75.028
4.8695,75.274,74.973
4.9323,75.388,75.165
4.9951,75.269,75.294
5.058,74.864,75.064
5.1208,74.538,74.785
5.1836,74.487,74.722
5.2465,74.666,74.916
5.3093,74.98,75.258
5.3721,75.224,75.277
5.435,75.367,75.006
5.4978,75.393,74.832
5.5606,75.286,75.103
5.6235,75.037,75.217
5.6863,74.777,74.938
5.7491,74.622,74.787
5.8119,74.675,75.437
5.8748,74.854,75.734
5.9376,75.023,75.106
6.0004,75.127,74.39
6.0633,75.137,74.351
6.1261,75.124,74.614
6.1889,75.093,74.933
6.2518,75.04,75.282


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_208.csv <==
x,qOut,qIn
0.031416,75.042,74.72
0.094248,75.366,74.51
0.15708,75.478,74.745
0.21991,75.331,75.205
0.28274,74.926,75.112
0.34558,74.657,74.811
0.40841,74.645,74.977
0.47124,74.778,75.253
0.53407,74.908,74.898
0.5969,74.865,74.335
0.65973,74.787,74.341
0.72257,74.784,75.035
0.7854,74.943,76
0.84823,75.163,76.222
0.91106,75.336,75.625
0.97389,75.425,74.643
1.0367,75.409,73.964
1.0996,75.307,74.232
1.1624,75.127,74.948
1.2252,74.923,75.232
1.2881,74.752,74.83
1.3509,74.733,74.777
1.4137,74.857,75.112
1.4765,75.035,75.292
1.5394,75.171,75.045
1.6022,75.133,74.809
1.665,74.938,74.775
1.7279,74.704,74.984
1.7907,74.553,75.331
1.8535,74.646,75.421
1.9164,74.959,75.26
1.9792,75.353,74.994
2.042,75.688,74.625
2.1049,75.673,74.589
2.1677,75.272,75.018
2.2305,74.726,75.502
2.2934,74.324,75.597
2.3562,74.412,75.156
2.419,74.763,74.545
2.4819,75.116,74.256
2.5447,75.232,74.521
2.6075,75.138,75.015
2.6704,74.998,75.442
2.7332,74.902,75.624
2.796,74.912,75.324
2.8588,74.962,74.52
2.9217,75.042,74.065
2.9845,75.135,74.753
3.0473,75.23,75.82
3.1102,75.223,75.506
3.173,75.083,74.747
3.2358,74.902,74.822
3.2987,74.79,75.61
3.3615,74.918,75.394
3.4243,75.155,74.635
3.4872,75.315,74.371
3.55,75.214,74.845
3.6128,74.861,74.982
3.6757,74.567,74.781
3.7385,74.509,74.779
3.8013,74.811,75.34
3.8642,75.195,75.808
3.927,75.382,75.698
3.9898,75.308,75.017
4.0527,74.957,74.243
4.1155,74.682,74.059
4.1783,74.675,74.292
4.2412,74.887,74.618
4.304,75.219,75.042
4.3668,75.398,75.761
4.4296,75.382,76.246
4.4925,75.235,75.888
4.5553,75.036,74.767
4.6181,74.886,74.178
4.681,74.775,74.396
4.7438,74.703,75.072
4.8066,74.675,75.651
4.8695,74.766,75.23
4.9323,74.992,74.274
4.9951,75.27,74.068
5.058,75.512,75.092
5.1208,75.479,75.783
5.1836,75.114,75.744
5.2465,74.598,75.312
5.3093,74.153,74.725
5.3721,74.147,74.439
5.435,74.507,74.677
5.4978,75.035,75.137
5.5606,75.534,75.044
5.6235,75.805,74.572
5.6863,75.742,74.508
5.7491,75.413,74.881
5.8119,74.915,74.998
5.8748,74.656,74.98
5.9376,74.702,75.249
6.0004,74.889,75.412
6.0633,75.016,75.332
6.1261,74.91,75.367
6.1889,74.778,75.358
6.2518,74.779,75.143


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_209.csv <==
x,qOut,qIn
0.031416,75.012,75.489
0.094248,75.112,75.083
0.15708,75.145,74.528
0.21991,75.159,74.289
0.28274,75.199,74.472
0.34558,75.204,74.906
0.40841,75.109,75.463
0.47124,74.952,75.797
0.53407,74.789,75.493
0.5969,74.782,74.851
0.65973,74.907,74.362
0.72257,75.057,74.245
0.7854,75.124,74.749
0.84823,75.03,75.621
0.91106,74.892,76.119
0.97389,74.822,75.719
1.0367,74.917,74.854
1.0996,75.126,74.647
1.1624,75.28,74.755
1.2252,75.274,74.73
1.2881,75.031,74.708
1.3509,74.688,74.841
1.4137,74.481,74.909
1.4765,74.508,74.952
1.5394,74.82,74.916
1.6022,75.223,74.924
1.665,75.486,75.118
1.7279,75.486,75.338
1.7907,75.13,75.448
1.8535,74.672,75.586
1.9164,74.467,75.512
1.9792,74.603,74.872
2.042,75.093,74.095
2.1049,75.556,74.132
2.1677,75.735,74.46
2.2305,75.584,74.514
2.2934,75.102,74.988
2.3562,74.671,75.921
2.419,74.525,75.924
2.4819,74.623,74.8
2.5447,74.869,74.042
2.6075,74.979,74.883
2.6704,74.958,75.914
2.7332,74.898,75.898
2.796,74.893,74.8
2.8588,75.02,74.329
2.9217,75.237,74.715
2.9845,75.445,75.479
3.0473,75.552,75.856
3.1102,75.367,75.283
3.173,74.916,74.359
3.2358,74.417,73.934
3.2987,74.118,74.483
3.3615,74.26,75.35
3.4243,74.667,75.879
3.4872,75.115,75.747
3.55,75.398,74.954
3.6128,75.407,74.364
3.6757,75.228,74.348
3.7385,75.015,74.638
3.8013,74.924,74.645
3.8642,75.022,74.764
3.927,75.158,75.365
3.9898,75.229,75.936
4.0527,75.146,75.66
4.1155,75.055,75.048
4.1783,75.058,74.812
4.2412,75.096,74.918
4.304,75.082,75.062
4.3668,74.845,74.815
4.4296,74.589,74.442
4.4925,74.519,74.476
4.5553,74.812,75.078
4.6181,75.293,75.558
4.681,75.573,75.626
4.7438,75.491,75.261
4.8066,74.943,74.729
4.8695,74.418,74.624
4.9323,74.278,74.763
4.9951,74.503,74.773
5.058,74.977,74.833
5.1208,75.33,75.099
5.1836,75.513,75.191
5.2465,75.547,75.077
5.3093,75.46,74.973
5.3721,75.26,75.184
5.435,74.996,75.49
5.4978,74.753,75.372
5.5606,74.615,74.574
5.6235,74.631,74.303
5.6863,74.768,74.819
5.7491,74.974,75.395
5.8119,75.201,75.313
5.8748,75.359,74.869
5.9376,75.344,74.658
6.0004,75.161,74.892
6.0633,74.84,75.099
6.1261,74.636,74.951
6.1889,74.647,74.955
6.2518,74.805,75.28


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_210.csv <==
x,qOut,qIn
0.031416,75.387,76.114
0.094248,75.551,75.427
0.15708,75.352,74.619
0.21991,74.958,74.467
0.28274,74.585,74.934
0.34558,74.616,74.936
0.40841,74.896,74.665
0.47124,75.181,74.78
0.53407,75.229,75.421
0.5969,75.066,75.597
0.65973,74.94,75.141
0.72257,74.934,74.387
0.7854,75.087,73.823
0.84823,75.082,74.254
0.91106,74.861,75.279
0.97389,74.594,75.816
1.0367,74.483,75.445
1.0996,74.754,75.297
1.1624,75.216,75.511
1.2252,75.621,75.552
1.2881,75.735,75.015
1.3509,75.43,74.527
1.4137,74.944,74.506
1.4765,74.557,74.86
1.5394,74.528,75.129
1.6022,74.81,75.17
1.665,75.135,75.199
1.7279,75.325,75.056
1.7907,75.24,74.45
1.8535,74.923,74.237
1.9164,74.566,74.804
1.9792,74.348,75.54
2.042,74.42,75.488
2.1049,74.742,74.942
2.1677,75.156,74.704
2.2305,75.526,74.844
2.2934,75.732,75.008
2.3562,75.691,75.025
2.419,75.43,75.09
2.4819,75.076,75.241
2.5447,74.768,75.279
2.6075,74.68,74.861
2.6704,74.786,74.297
2.7332,74.976,74.154
2.796,75.139,74.763
2.8588,75.126,75.512
2.9217,74.95,75.967
2.9845,74.734,75.96
3.0473,74.615,75.215
3.1102,74.744,74.43
3.173,75.004,74.333
3.2358,75.231,74.782
3.2987,75.27,74.903
3.3615,75.092,74.585
3.4243,74.89,74.662
3.4872,74.802,75.384
3.55,74.94,75.828
3.6128,75.163,75.38
3.6757,75.248,75.03
3.7385,75.128,75.103
3.8013,74.773,75.099
3.8642,74.468,74.93
3.927,74.429,74.778
3.9898,74.658,74.402
4.0527,75.109,74.305
4.1155,75.534,74.846
4.1783,75.734,75.232
4.2412,75.63,75.129
4.304,75.17,75.081
4.3668,74.662,75.437
4.4296,74.417,75.529
4.4925,74.472,75.059
4.5553,74.79,74.505
4.6181,75.056,74.793
4.681,75.222,75.411
4.7438,75.319,75.537
4.8066,75.386,74.984
4.8695,75.414,74.525
4.9323,75.328,74.323
4.9951,75.129,74.457
5.058,74.842,75.266
5.1208,74.615,76.073
5.1836,74.521,75.979
5.2465,74.556,74.952
5.3093,74.699,73.977
5.3721,74.901,74.253
5.435,75.117,75.126
5.4978,75.285,75.63
5.5606,75.347,75.207
5.6235,75.256,74.722
5.6863,75.103,74.682
5.7491,74.984,74.94
5.8119,74.992,75.161
5.8748,75.083,75.303
5.9376,75.1,75.278
6.0004,74.99,74.836
6.0633,74.728,74.159
6.1261,74.562,74.221
6.1889,74.662,75.006
6.2518,74.968,75.901


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_211.csv <==
x,qOut,qIn
0.031416,75.059,74.7
0.094248,75.019,75.067
0.15708,74.928,75.371
0.21991,74.812,75.36
0.28274,74.71,75.302
0.34558,74.723,75.299
0.40841,74.834,75.091
0.47124,74.986,74.857
0.53407,75.118,74.844
0.5969,75.193,74.609
0.65973,75.201,74.252
0.72257,75.141,74.389
0.7854,75.015,75.049
0.84823,74.884,75.238
0.91106,74.835,75.102
0.97389,74.88,75.283
1.0367,75.016,75.81
1.0996,75.107,75.632
1.1624,75.097,74.958
1.2252,75.028,74.523
1.2881,74.96,74.53
1.3509,75.024,74.634
1.4137,75.188,74.892
1.4765,75.351,75.226
1.5394,75.407,75.311
1.6022,75.254,74.935
1.665,74.967,74.445
1.7279,74.668,74.27
1.7907,74.485,74.834
1.8535,74.472,75.647
1.9164,74.579,75.918
1.9792,74.759,75.436
2.042,74.969,74.875
2.1049,75.207,74.881
2.1677,75.421,75.131
2.2305,75.537,75.402
2.2934,75.485,75.04
2.3562,75.211,74.124
2.419,74.865,73.81
2.4819,74.618,74.684
2.5447,74.623,76.169
2.6075,74.844,76.424
2.6704,75.055,75.475
2.7332,75.123,74.224
2.796,74.942,73.627
2.8588,74.691,74.099
2.9217,74.602,75.04
2.9845,74.728,75.551
3.0473,75.075,75.418
3.1102,75.396,75.41
3.173,75.552,75.365
3.2358,75.526,74.992
3.2987,75.329,74.696
3.3615,75.084,75.042
3.4243,74.833,75.426
3.4872,74.616,75.323
3.55,74.462,74.965
3.6128,74.504,74.718
3.6757,74.802,74.415
3.7385,75.224,74.302
3.8013,75.622,74.995
3.8642,75.555,75.812
3.927,75.026,75.795
3.9898,74.396,75.106
4.0527,74.085,74.803
4.1155,74.431,74.898
4.1783,75.047,74.651
4.2412,75.578,74.207
4.304,75.715,74.323
4.3668,75.475,75.331
4.4296,75.138,76.187
4.4925,74.913,75.93
4.5553,74.971,74.759
4.6181,75.146,74.419
4.681,75.196,74.828
4.7438,75.063,75.199
4.8066,74.734,75.066
4.8695,74.507,74.805
4.9323,74.546,74.763
4.9951,74.811,75.095
5.058,75.226,75.383
5.1208,75.524,75.126
5.1836,75.525,74.811
5.2465,75.24,74.823
5.3093,74.718,74.869
5.3721,74.365,74.669
5.435,74.37,74.664
5.4978,74.66,74.924
5.5606,75.112,75.118
5.6235,75.455,75.098
5.6863,75.574,75.076
5.7491,75.467,75.147
5.8119,75.147,75.374
5.8748,74.844,75.185
5.9376,74.726,74.608
6.0004,74.786,74.389
6.0633,74.976,75.084
6.1261,75.092,75.528
6.1889,75.117,75.25
6.2518,75.09,74.758


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_212.csv <==
x,qOut,qIn
0.031416,75.175,75.854
0.094248,74.879,74.751
0.15708,74.651,73.828
0.21991,74.592,74.017
0.28274,74.765,74.694
0.34558,75.016,74.666
0.40841,75.192,74.684
0.47124,75.228,75.301
0.53407,75.078,75.891
0.5969,74.87,75.59
0.65973,74.754,75.11
0.72257,74.777,74.921
0.7854,74.955,74.801
0.84823,75.127,74.469
0.91106,75.217,74.444
0.97389,75.247,75.079
1.0367,75.252,75.936
1.0996,75.341,75.816
1.1624,75.417,75.024
1.2252,75.355,74.242
1.2881,75.03,73.93
1.3509,74.537,74.501
1.4137,74.209,75.467
1.4765,74.186,75.802
1.5394,74.54,75.406
1.6022,74.975,75.208
1.665,75.327,74.997
1.7279,75.537,74.531
1.7907,75.571,74.217
1.8535,75.41,74.551
1.9164,75.086,75.006
1.9792,74.745,75.113
2.042,74.541,74.969
2.1049,74.671,75.322
2.1677,75.024,75.862
2.2305,75.377,75.867
2.2934,75.511,74.922
2.3562,75.22,74.266
2.419,74.734,74.473
2.4819,74.366,75.075
2.5447,74.413,75.405
2.6075,74.852,75.26
2.6704,75.347,74.764
2.7332,75.65,74.163
2.796,75.553,74.263
2.8588,75.108,75.321
2.9217,74.633,76.197
2.9845,74.353,75.93
3.0473,74.449,74.673
3.1102,74.719,74.268
3.173,74.996,74.72
3.2358,75.228,75.165
3.2987,75.393,75.077
3.3615,75.498,74.948
3.4243,75.451,74.973
3.4872,75.258,75.079
3.55,74.944,75.101
3.6128,74.767,74.859
3.6757,74.799,74.658
3.7385,74.927,74.908
3.8013,75.008,75.428
3.8642,74.866,75.323
3.927,74.683,74.773
3.9898,74.639,74.319
4.0527,74.886,74.4
4.1155,75.286,75.107
4.1783,75.531,75.898
4.2412,75.495,76.015
4.304,75.097,75.162
4.3668,74.718,74.495
4.4296,74.633,74.542
4.4925,74.802,75.008
4.5553,75.12,75.196
4.6181,75.222,74.933
4.681,75.109,74.687
4.7438,74.923,74.748
4.8066,74.819,75
4.8695,74.904,74.984
4.9323,75.044,74.983
4.9951,75.122,75.325
5.058,75.033,75.504
5.1208,74.827,75.06
5.1836,74.674,74.664
5.2465,74.678,74.57
5.3093,74.912,74.561
5.3721,75.259,74.781
5.435,75.507,75.206
5.4978,75.542,75.336
5.5606,75.273,75.103
5.6235,74.914,74.995
5.6863,74.722,74.892
5.7491,74.732,74.667
5.8119,74.923,74.632
5.8748,74.993,75.061
5.9376,74.928,75.497
6.0004,74.842,75.48
6.0633,74.863,74.967
6.1261,75.057,74.851
6.1889,75.256,75.294
6.2518,75.333,75.923


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_213.csv <==
x,qOut,qIn
0.031416,75.232,75.19
0.094248,75.03,74.268
0.15708,74.897,73.965
0.21991,74.895,74.361
0.28274,75.06,74.973
0.34558,75.207,75.221
0.40841,75.218,75.22
0.47124,75.107,75.159
0.53407,74.915,75.459
0.5969,74.821,75.96
0.65973,74.829,75.862
0.72257,74.868,74.795
0.7854,74.86,73.763
0.84823,74.768,74.322
0.91106,74.717,75.43
0.97389,74.792,75.788
1.0367,75.055,75.164
1.0996,75.395,74.74
1.1624,75.558,74.63
1.2252,75.426,74.542
1.2881,74.916,74.409
1.3509,74.416,74.696
1.4137,74.27,75.254
1.4765,74.475,75.645
1.5394,74.943,75.523
1.6022,75.299,75.234
1.665,75.5,75.031
1.7279,75.568,74.769
1.7907,75.542,74.489
1.8535,75.365,74.788
1.9164,75.046,75.353
1.9792,74.728,75.585
2.042,74.573,75.412
2.1049,74.766,74.745
2.1677,75.098,74.025
2.2305,75.326,74.317
2.2934,75.216,75.508
2.3562,74.804,75.734
2.419,74.453,75.139
2.4819,74.365,74.55
2.5447,74.675,74.317
2.6075,75.104,74.415
2.6704,75.426,74.885
2.7332,75.549,75.491
2.796,75.414,75.944
2.8588,75.116,75.834
2.9217,74.84,75.226
2.9845,74.714,74.643
3.0473,74.843,74.67
3.1102,75.1,74.95
3.173,75.254,74.962
3.2358,75.212,74.628
3.2987,74.914,74.307
3.3615,74.653,74.538
3.4243,74.65,75.132
3.4872,74.858,75.773
3.55,75.184,76.098
3.6128,75.231,75.583
3.6757,74.973,74.67
3.7385,74.623,74.293
3.8013,74.428,74.748
3.8642,74.648,74.916
3.927,75.101,74.763
3.9898,75.55,74.915
4.0527,75.775,75.452
4.1155,75.648,75.349
4.1783,75.289,74.8
4.2412,74.888,74.57
4.304,74.637,74.983
4.3668,74.575,75.226
4.4296,74.586,75.093
4.4925,74.638,74.854
4.5553,74.714,74.936
4.6181,74.95,75.183
4.681,75.294,75.092
4.7438,75.589,74.618
4.8066,75.673,74.392
4.8695,75.366,74.829
4.9323,74.888,75.374
4.9951,74.518,75.612
5.058,74.518,75.393
5.1208,74.814,74.931
5.1836,75.115,74.59
5.2465,75.274,74.798
5.3093,75.191,75.414
5.3721,75.02,75.335
5.435,74.893,74.861
5.4978,74.857,74.881
5.5606,74.93,75.446
5.6235,75.029,75.161
5.6863,75.093,74.417
5.7491,75.088,74.372
5.8119,74.99,75.254
5.8748,74.837,75.393
5.9376,74.722,74.746
6.0004,74.708,74.24
6.0633,74.842,74.586
6.1261,75.068,75.341
6.1889,75.26,75.939
6.2518,75.337,75.994


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_214.csv <==
x,qOut,qIn
0.031416,74.628,75.153
0.094248,74.731,75.062
0.15708,74.951,75.03
0.21991,75.105,74.936
0.28274,75.036,74.862
0.34558,74.885,74.794
0.40841,74.837,74.713
0.47124,74.905,74.822
0.53407,75.063,75.109
0.5969,75.094,75.116
0.65973,75.019,74.897
0.72257,74.944,74.74
0.7854,74.984,74.819
0.84823,75.157,75.258
0.91106,75.283,75.72
0.97389,75.273,75.588
1.0367,75.062,74.695
1.0996,74.862,74.188
1.1624,74.832,74.552
1.2252,74.947,75.508
1.2881,75.14,76.088
1.3509,75.169,75.397
1.4137,75.032,74.307
1.4765,74.844,73.992
1.5394,74.729,74.863
1.6022,74.78,75.539
1.665,74.892,75.489
1.7279,74.976,74.97
1.7907,74.961,74.711
1.8535,74.906,74.977
1.9164,74.913,75.2
1.9792,75,75.071
2.042,75.174,74.814
2.1049,75.285,74.87
2.1677,75.232,74.973
2.2305,75.058,74.789
2.2934,74.832,74.396
2.3562,74.813,74.653
2.419,74.996,75.298
2.4819,75.22,75.547
2.5447,75.304,75.109
2.6075,75.086,74.864
2.6704,74.791,75.004
2.7332,74.632,75.176
2.796,74.794,75.193
2.8588,75.106,75.274
2.9217,75.291,75.277
2.9845,75.279,75.077
3.0473,75.048,75.069
3.1102,74.894,74.979
3.173,74.894,74.461
3.2358,74.96,74.109
3.2987,74.98,74.586
3.3615,74.843,75.17
3.4243,74.695,75.413
3.4872,74.648,75.475
3.55,74.791,75.088
3.6128,75.012,74.745
3.6757,75.178,75.098
3.7385,75.242,75.749
3.8013,75.175,75.772
3.8642,75.076,75.232
3.927,75.036,74.712
3.9898,75.076,74.279
4.0527,75.206,73.741
4.1155,75.305,73.891
4.1783,75.256,75.028
4.2412,75.053,76.199
4.304,74.717,76.067
4.3668,74.476,75.349
4.4296,74.455,75.059
4.4925,74.625,75.028
4.5553,74.928,74.416
4.6181,75.173,73.735
4.681,75.281,74.046
4.7438,75.273,75.238
4.8066,75.185,76.179
4.8695,75.206,75.933
4.9323,75.34,75.207
4.9951,75.439,74.667
5.058,75.333,74.528
5.1208,74.834,74.657
5.1836,74.269,74.99
5.2465,73.962,75.277
5.3093,74.189,75.145
5.3721,74.769,74.745
5.435,75.395,74.548
5.4978,75.855,74.774
5.5606,75.979,75.302
5.6235,75.603,75.404
5.6863,74.905,75.046
5.7491,74.258,74.651
5.8119,74.047,74.598
5.8748,74.387,75.1
5.9376,74.949,75.73
6.0004,75.47,75.698
6.0633,75.734,74.798
6.1261,75.643,74.455
6.1889,75.28,74.84
6.2518,74.864,75.224


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_215.csv <==
x,qOut,qIn
0.031416,75.357,74.007
0.094248,75.143,74.241
0.15708,74.934,75.257
0.21991,74.805,76.009
0.28274,74.81,75.819
0.34558,74.842,75.119
0.40841,74.865,74.412
0.47124,74.9,74.181
0.53407,74.978,74.787
0.5969,75.108,75.179
0.65973,75.192,74.914
0.72257,75.184,74.515
0.7854,75.051,74.602
0.84823,74.937,75.046
0.91106,74.953,75.435
0.97389,75.069,75.579
1.0367,75.231,75.367
1.0996,75.207,74.716
1.1624,74.991,74.104
1.2252,74.737,74.284
1.2881,74.621,75.496
1.3509,74.835,76.206
1.4137,75.205,75.994
1.4765,75.496,75.499
1.5394,75.482,75.054
1.6022,75.109,74.336
1.665,74.693,73.859
1.7279,74.456,74.185
1.7907,74.577,74.788
1.8535,74.789,74.948
1.9164,74.904,75.152
1.9792,74.941,75.523
2.042,74.962,75.533
2.1049,75.127,74.941
2.1677,75.266,74.508
2.2305,75.24,74.784
2.2934,74.929,75.759
2.3562,74.577,76.011
2.419,74.521,75.248
2.4819,74.804,74.267
2.5447,75.399,74.093
2.6075,75.878,74.552
2.6704,75.903,75.064
2.7332,75.458,75.412
2.796,74.601,75.288
2.8588,74.059,74.975
2.9217,74.098,74.925
2.9845,74.524,75.085
3.0473,75.07,75.028
3.1102,75.358,74.841
3.173,75.392,74.944
3.2358,75.262,75.352
3.2987,75.067,75.515
3.3615,74.978,75.026
3.4243,75.052,74.494
3.4872,75.211,74.34
3.55,75.362,74.493
3.6128,75.25,74.936
3.6757,74.913,75.49
3.7385,74.562,75.593
3.8013,74.43,75.205
3.8642,74.673,75.112
3.927,75.054,75.195
3.9898,75.354,74.981
4.0527,75.379,74.541
4.1155,75.167,74.56
4.1783,74.937,74.839
4.2412,74.826,75.036
4.304,74.938,75.045
4.3668,75.137,75.141
4.4296,75.26,75.349
4.4925,75.237,75.438
4.5553,75.021,75.151
4.6181,74.733,74.889
4.681,74.547,74.819
4.7438,74.546,74.657
4.8066,74.778,74.247
4.8695,75.108,74.423
4.9323,75.383,75.253
4.9951,75.509,75.952
5.058,75.413,75.536
5.1208,75.153,74.725
5.1836,74.876,74.555
5.2465,74.685,75.054
5.3093,74.661,75.404
5.3721,74.744,74.884
5.435,74.876,74.327
5.4978,75.027,74.593
5.5606,75.174,75.361
5.6235,75.306,75.228
5.6863,75.354,74.8
5.7491,75.276,74.975
5.8119,75.038,75.499
5.8748,74.727,75.237
5.9376,74.516,74.696
6.0004,74.489,74.557
6.0633,74.7,75.097
6.1261,75.019,75.665
6.1889,75.293,75.673
6.2518,75.429,74.925


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_216.csv <==
x,qOut,qIn
0.031416,74.92,74.738
0.094248,75.291,75.264
0.15708,75.365,75.156
0.21991,75.217,74.806
0.28274,74.968,74.916
0.34558,74.897,75.383
0.40841,74.976,75.546
0.47124,75.083,75.108
0.53407,75.094,74.388
0.5969,74.957,74.356
0.65973,74.802,74.868
0.72257,74.732,75.338
0.7854,74.826,75.227
0.84823,75.045,74.962
0.91106,75.279,74.947
0.97389,75.422,74.996
1.0367,75.381,74.671
1.0996,75.121,74.571
1.1624,74.804,75.028
1.2252,74.596,75.545
1.2881,74.643,75.777
1.3509,74.881,75.606
1.4137,75.131,74.983
1.4765,75.288,74.231
1.5394,75.277,74.107
1.6022,75.146,74.807
1.665,74.962,75.619
1.7279,74.793,76.006
1.7907,74.701,75.694
1.8535,74.751,74.989
1.9164,74.92,74.372
1.9792,75.11,74.163
2.042,75.219,74.395
2.1049,75.112,74.845
2.1677,74.88,75.272
2.2305,74.689,75.447
2.2934,74.698,75.295
2.3562,74.963,75.044
2.419,75.305,74.856
2.4819,75.537,74.768
2.5447,75.49,74.996
2.6075,75.107,75.242
2.6704,74.662,74.967
2.7332,74.417,74.324
2.796,74.594,74.575
2.8588,75.088,75.704
2.9217,75.549,76.177
2.9845,75.731,75.571
3.0473,75.421,74.854
3.1102,74.797,74.66
3.173,74.339,74.426
3.2358,74.258,74.322
3.2987,74.667,74.907
3.3615,75.123,75.413
3.4243,75.378,75.164
3.4872,75.403,74.613
3.55,75.21,74.568
3.6128,75.021,75.007
3.6757,74.911,75.336
3.7385,74.865,75.25
3.8013,74.849,74.937
3.8642,74.797,75.07
3.927,74.789,75.464
3.9898,74.887,75.741
4.0527,75.14,75.602
4.1155,75.437,74.982
4.1783,75.548,74.335
4.2412,75.393,74.148
4.304,74.924,74.527
4.3668,74.523,75.051
4.4296,74.451,75.247
4.4925,74.651,74.812
4.5553,75,74.416
4.6181,75.131,75.107
4.681,75.05,76.055
4.7438,74.894,76.206
4.8066,74.813,75.358
4.8695,74.897,74.525
4.9323,75.046,74.099
4.9951,75.193,74.209
5.058,75.286,74.677
5.1208,75.379,75.178
5.1836,75.432,75.488
5.2465,75.373,75.29
5.3093,75.127,74.71
5.3721,74.76,74.726
5.435,74.508,75.167
5.4978,74.461,75.339
5.5606,74.666,75.08
5.6235,74.862,74.827
5.6863,74.958,74.733
5.7491,75.011,74.933
5.8119,75.104,75.068
5.8748,75.354,74.752
5.9376,75.557,74.658
6.0004,75.532,75.331
6.0633,75.111,76.152
6.1261,74.55,75.627
6.1889,74.293,74.5
6.2518,74.42,74.036


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_217.csv <==
x,qOut,qIn
0.031416,74.776,74.595
0.094248,74.967,74.73
0.15708,75.114,74.818
0.21991,75.245,75.234
0.28274,75.395,75.745
0.34558,75.475,75.583
0.40841,75.352,74.963
0.47124,75.048,74.479
0.53407,74.623,74.811
0.5969,74.407,75.588
0.65973,74.515,75.956
0.72257,74.861,75.517
0.7854,75.327,74.59
0.84823,75.674,74.279
0.91106,75.718,74.5
0.97389,75.43,74.71
1.0367,74.813,74.766
1.0996,74.283,75.112
1.1624,74.124,75.522
1.2252,74.305,75.574
1.2881,74.722,75.028
1.3509,75.073,74.558
1.4137,75.298,74.593
1.4765,75.384,75.009
1.5394,75.329,75.377
1.6022,75.164,75.188
1.665,75.017,74.755
1.7279,74.984,74.676
1.7907,75.144,75.211
1.8535,75.363,75.485
1.9164,75.397,75.052
1.9792,75.184,74.212
2.042,74.709,74.244
2.1049,74.386,75.417
2.1677,74.426,76.221
2.2305,74.738,75.808
2.2934,75.176,74.549
2.3562,75.41,73.978
2.419,75.387,74.297
2.4819,75.192,75.154
2.5447,74.93,75.735
2.6075,74.801,75.547
2.6704,74.825,75.006
2.7332,74.939,74.509
2.796,75.069,74.399
2.8588,75.13,74.947
2.9217,75.113,75.678
2.9845,75.032,75.809
3.0473,74.908,75.126
3.1102,74.787,74.758
3.173,74.75,74.868
3.2358,74.835,74.903
3.2987,75.065,74.622
3.3615,75.304,74.653
3.4243,75.348,74.961
3.4872,75.163,75.172
3.55,74.759,75.103
3.6128,74.546,74.839
3.6757,74.693,74.645
3.7385,75.045,74.865
3.8013,75.403,75.415
3.8642,75.366,75.496
3.927,75.049,75.203
3.9898,74.731,74.971
4.0527,74.703,74.848
4.1155,75.035,74.702
4.1783,75.396,74.787
4.2412,75.558,75.182
4.304,75.337,75.492
4.3668,74.933,75.018
4.4296,74.652,74.226
4.4925,74.593,73.981
4.5553,74.793,74.925
4.6181,74.974,75.812
4.681,75.032,75.806
4.7438,74.988,75.278
4.8066,74.888,75.1
4.8695,74.869,75.06
4.9323,74.956,74.714
4.9951,75.101,74.357
5.058,75.252,74.526
5.1208,75.274,75.004
5.1836,75.153,75.188
5.2465,74.978,74.957
5.3093,74.848,75.109
5.3721,74.897,75.711
5.435,75.007,75.746
5.4978,75.046,75.151
5.5606,74.889,74.833
5.6235,74.63,74.684
5.6863,74.519,74.315
5.7491,74.646,74.374
5.8119,75.045,75.197
5.8748,75.456,75.735
5.9376,75.643,75.739
6.0004,75.538,75.581
6.0633,75.11,75.294
6.1261,74.68,74.623
6.1889,74.488,74.045
6.2518,74.537,74.101


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_218.csv <==
x,qOut,qIn
0.031416,74.458,74.826
0.094248,74.397,75.16
0.15708,74.676,75.489
0.21991,75.06,75.331
0.28274,75.311,74.703
0.34558,75.278,74.485
0.40841,75.083,74.69
0.47124,74.875,74.991
0.53407,74.799,75.174
0.5969,74.867,75.206
0.65973,74.963,75.259
0.72257,75.025,75.59
0.7854,75.005,76.016
0.84823,74.997,75.537
0.91106,75.042,74.427
0.97389,75.101,73.618
1.0367,75.121,73.676
1.0996,75.015,74.442
1.1624,74.88,75.452
1.2252,74.819,76.017
1.2881,74.927,75.705
1.3509,75.117,75.167
1.4137,75.199,74.846
1.4765,75.115,74.712
1.5394,74.846,74.789
1.6022,74.65,75.171
1.665,74.663,75.334
1.7279,74.86,74.829
1.7907,75.177,74.331
1.8535,75.48,74.853
1.9164,75.663,75.512
1.9792,75.614,75.408
2.042,75.223,74.794
2.1049,74.562,74.809
2.1677,74.058,75.052
2.2305,73.949,74.995
2.2934,74.388,74.734
2.3562,75.021,74.794
2.419,75.538,75.081
2.4819,75.791,75.512
2.5447,75.666,76.012
2.6075,75.289,75.696
2.6704,74.933,74.604
2.7332,74.749,73.771
2.796,74.843,74.028
2.8588,74.969,74.844
2.9217,74.989,75.433
2.9845,74.932,75.315
3.0473,74.863,74.765
3.1102,74.94,74.808
3.173,75.082,75.213
3.2358,75.179,75.427
3.2987,75.124,75.141
3.3615,74.933,74.972
3.4243,74.761,75.194
3.4872,74.712,75.449
3.55,74.859,74.993
3.6128,75.14,74.402
3.6757,75.414,74.488
3.7385,75.538,75.086
3.8013,75.382,75.28
3.8642,74.925,74.816
3.927,74.474,74.637
3.9898,74.264,75.153
4.0527,74.482,75.681
4.1155,74.895,75.327
4.1783,75.202,74.656
4.2412,75.308,74.19
4.304,75.161,74.216
4.3668,75.014,74.802
4.4296,75.007,75.55
4.4925,75.116,75.816
4.5553,75.283,75.309
4.6181,75.306,74.799
4.681,75.176,74.681
4.7438,74.976,74.876
4.8066,74.799,75.288
4.8695,74.742,75.716
4.9323,74.775,75.747
4.9951,74.864,75.19
5.058,74.973,74.397
5.1208,75.104,74.173
5.1836,75.21,74.525
5.2465,75.225,75.045
5.3093,75.085,75.13
5.3721,74.795,75.111
5.435,74.543,75.269
5.4978,74.473,75.206
5.5606,74.694,74.605
5.6235,75.082,74.459
5.6863,75.391,74.994
5.7491,75.49,75.494
5.8119,75.275,75.189
5.8748,74.967,74.544
5.9376,74.855,74.471
6.0004,74.987,75.248
6.0633,75.354,75.806
6.1261,75.537,75.19
6.1889,75.352,74.519
6.2518,74.927,74.497


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_219.csv <==
x,qOut,qIn
0.031416,75.135,75.515
0.094248,75.408,74.842
0.15708,75.462,74.614
0.21991,75.26,75.071
0.28274,74.811,75.669
0.34558,74.453,75.371
0.40841,74.369,74.712
0.47124,74.539,74.513
0.53407,74.893,74.678
0.5969,75.291,74.818
0.65973,75.641,75.211
0.72257,75.798,75.583
0.7854,75.611,75.225
0.84823,74.992,74.587
0.91106,74.363,74.448
0.97389,74.064,74.726
1.0367,74.365,74.862
1.0996,74.932,75.009
1.1624,75.373,75.274
1.2252,75.551,75.152
1.2881,75.387,74.849
1.3509,75.153,74.982
1.4137,75.036,75.085
1.4765,75.037,74.891
1.5394,75.123,74.745
1.6022,75.058,74.875
1.665,74.886,75.054
1.7279,74.745,75.324
1.7907,74.782,75.676
1.8535,75.015,75.695
1.9164,75.219,75.237
1.9792,75.257,74.54
2.042,75.021,74.321
2.1049,74.725,74.876
2.1677,74.604,75.427
2.2305,74.689,75.34
2.2934,74.958,74.666
2.3562,75.155,74.528
2.419,75.2,74.86
2.4819,75.127,74.947
2.5447,74.988,74.171
2.6075,74.885,74.056
2.6704,74.829,75.226
2.7332,74.826,76.554
2.796,74.876,76.434
2.8588,75.018,75.117
2.9217,75.23,74.038
2.9845,75.422,74.087
3.0473,75.5,75.186
3.1102,75.328,75.596
3.173,75.015,75.187
3.2358,74.746,74.725
3.2987,74.699,74.729
3.3615,74.894,74.726
3.4243,75.096,74.688
3.4872,75.146,74.947
3.55,74.919,75.355
3.6128,74.577,75.374
3.6757,74.368,75.232
3.7385,74.392,75.194
3.8013,74.696,75.157
3.8642,75.124,74.905
3.927,75.515,74.766
3.9898,75.729,74.968
4.0527,75.635,75.138
4.1155,75.219,74.757
4.1783,74.799,74.377
4.2412,74.605,74.569
4.304,74.819,75.285
4.3668,75.124,75.55
4.4296,75.202,75.326
4.4925,75.04,75.034
4.5553,74.699,74.837
4.6181,74.608,74.643
4.681,74.802,74.703
4.7438,75.119,75.132
4.8066,75.374,75.469
4.8695,75.4,75.061
4.9323,75.282,74.45
4.9951,75.121,74.385
5.058,75.016,75.196
5.1208,74.964,75.761
5.1836,74.905,75.585
5.2465,74.828,75.06
5.3093,74.73,74.93
5.3721,74.702,74.872
5.435,74.794,74.551
5.4978,74.972,74.357
5.5606,75.194,74.586
5.6235,75.3,74.984
5.6863,75.226,75.423
5.7491,75.038,75.894
5.8119,74.83,76.149
5.8748,74.808,75.594
5.9376,74.919,74.588
6.0004,75.036,73.909
6.0633,75.027,73.902
6.1261,74.886,74.413
6.1889,74.8,75.236
6.2518,74.864,75.821


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_220.csv <==
x,qOut,qIn
0.031416,75.102,74.581
0.094248,75.143,75.152
0.15708,75.043,75.698
0.21991,74.926,75.388
0.28274,74.924,74.628
0.34558,75.096,74.593
0.40841,75.231,74.968
0.47124,75.194,75.314
0.53407,74.876,75.235
0.5969,74.542,74.887
0.65973,74.504,74.627
0.72257,74.785,74.605
0.7854,75.342,74.923
0.84823,75.735,75.215
0.91106,75.697,75.27
0.97389,75.284,75.298
1.0367,74.626,75.339
1.0996,74.326,75.04
1.1624,74.479,74.721
1.2252,74.867,74.808
1.2881,75.237,75.044
1.3509,75.327,74.971
1.4137,75.213,74.873
1.4765,75.027,74.895
1.5394,74.899,74.97
1.6022,74.908,74.95
1.665,74.984,74.923
1.7279,75.042,74.958
1.7907,75.004,75.01
1.8535,74.871,75.243
1.9164,74.767,75.643
1.9792,74.772,75.847
2.042,74.948,75.329
2.1049,75.188,74.488
2.1677,75.339,74.162
2.2305,75.343,74.571
2.2934,75.165,74.808
2.3562,74.959,74.377
2.419,74.845,74.317
2.4819,74.837,75.05
2.5447,74.921,75.801
2.6075,74.978,75.542
2.6704,74.98,74.991
2.7332,74.944,74.926
2.796,74.894,75.439
2.8588,74.876,75.511
2.9217,74.923,75.094
2.9845,75.044,74.636
3.0473,75.237,74.547
3.1102,75.445,74.479
3.173,75.526,74.483
3.2358,75.402,75.115
3.2987,75.015,76.159
3.3615,74.571,75.853
3.4243,74.322,74.599
3.4872,74.322,73.818
3.55,74.572,74.266
3.6128,74.833,74.942
3.6757,75.036,75.252
3.7385,75.181,75.177
3.8013,75.28,75.171
3.8642,75.354,75.574
3.927,75.384,75.866
3.9898,75.352,75.533
4.0527,75.247,74.478
4.1155,75.043,73.851
4.1783,74.78,74.198
4.2412,74.564,75.249
4.304,74.502,76.001
4.3668,74.713,75.732
4.4296,75.081,75.093
4.4925,75.401,74.703
4.5553,75.47,74.642
4.6181,75.132,74.722
4.681,74.651,74.989
4.7438,74.319,75.209
4.8066,74.403,75.073
4.8695,74.792,74.744
4.9323,75.223,74.593
4.9951,75.549,74.747
5.058,75.663,75.094
5.1208,75.545,75.311
5.1836,75.203,75.268
5.2465,74.779,74.975
5.3093,74.435,74.572
5.3721,74.451,74.641
5.435,74.787,75.253
5.4978,75.241,75.866
5.5606,75.603,75.551
5.6235,75.594,74.47
5.6863,75.27,73.824
5.7491,74.867,74.331
5.8119,74.643,75.469
5.8748,74.762,75.981
5.9376,74.97,75.932
6.0004,75.087,75.334
6.0633,74.964,74.426
6.1261,74.8,74.324
6.1889,74.783,74.764
6.2518,74.9,74.792


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_221.csv <==
x,qOut,qIn
0.031416,74.31,75.058
0.094248,74.35,74.542
0.15708,74.7,74.39
0.21991,75.076,74.992
0.28274,75.214,75.695
0.34558,75.154,75.732
0.40841,75.105,75.523
0.47124,75.128,75.269
0.53407,75.249,74.704
0.5969,75.227,74.033
0.65973,75.03,74.003
0.72257,74.793,74.783
0.7854,74.673,75.542
0.84823,74.819,75.349
0.91106,75.074,74.843
0.97389,75.282,74.648
1.0367,75.302,74.843
1.0996,75.144,74.999
1.1624,74.923,75.159
1.2252,74.736,75.404
1.2881,74.665,75.738
1.3509,74.73,75.6
1.4137,74.935,74.886
1.4765,75.222,74.157
1.5394,75.529,74.323
1.6022,75.62,75.166
1.665,75.355,75.69
1.7279,74.87,75.368
1.7907,74.358,74.458
1.8535,74.291,74.239
1.9164,74.6,74.75
1.9792,75.023,75.484
2.042,75.293,75.879
2.1049,75.224,75.351
2.1677,74.978,74.437
2.2305,74.765,74.241
2.2934,74.781,75.181
2.3562,75.051,75.552
2.419,75.364,75.008
2.4819,75.544,74.437
2.5447,75.432,74.724
2.6075,75.075,75.158
2.6704,74.749,75.146
2.7332,74.618,74.936
2.796,74.803,75.168
2.8588,75.045,75.651
2.9217,75.12,75.619
2.9845,75.024,74.867
3.0473,74.801,74.082
3.1102,74.769,74.158
3.173,74.95,74.661
3.2358,75.196,75.161
3.2987,75.335,75.444
3.3615,75.196,75.53
3.4243,74.951,75.505
3.4872,74.771,75.324
3.55,74.817,74.764
3.6128,74.961,74.627
3.6757,75.009,75.07
3.7385,74.949,75.361
3.8013,74.808,75.288
3.8642,74.841,75.159
3.927,75.059,74.786
3.9898,75.321,74.292
4.0527,75.477,74.41
4.1155,75.312,74.98
4.1783,74.917,75.244
4.2412,74.511,75.199
4.304,74.321,75.284
4.3668,74.485,75.209
4.4296,74.856,74.778
4.4925,75.261,74.546
4.5553,75.543,74.831
4.6181,75.578,74.763
4.681,75.387,74.467
4.7438,75.107,74.793
4.8066,74.893,75.944
4.8695,74.923,76.487
4.9323,75.081,75.962
4.9951,75.202,74.716
5.058,75.127,73.832
5.1208,74.852,74.154
5.1836,74.595,74.847
5.2465,74.502,75.145
5.3093,74.681,75.044
5.3721,74.988,74.941
5.435,75.241,74.882
5.4978,75.344,75.053
5.5606,75.228,75.493
5.6235,74.965,75.591
5.6863,74.692,75.176
5.7491,74.516,74.626
5.8119,74.522,74.465
5.8748,74.706,74.758
5.9376,75.034,75.146
6.0004,75.412,75.348
6.0633,75.746,75.24
6.1261,75.761,74.987
6.1889,75.37,74.876
6.2518,74.792,75.081


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_222.csv <==
x,qOut,qIn
0.031416,75.411,75.073
0.094248,75.308,74.911
0.15708,75.089,75.039
0.21991,74.871,75.151
0.28274,74.757,74.814
0.34558,74.751,74.63
0.40841,74.811,74.926
0.47124,74.899,75.167
0.53407,74.978,74.947
0.5969,75.026,75.129
0.65973,75.045,75.578
0.72257,75.043,75.283
0.7854,75.029,74.058
0.84823,74.983,73.888
0.91106,74.916,74.852
0.97389,74.869,75.825
1.0367,74.889,76.004
1.0996,75.013,75.506
1.1624,75.168,74.805
1.2252,75.271,74.454
1.2881,75.25,74.61
1.3509,75.107,74.929
1.4137,74.938,75.221
1.4765,74.815,75.265
1.5394,74.798,75.062
1.6022,74.873,75.036
1.665,75.011,75.135
1.7279,75.153,75.105
1.7907,75.248,74.861
1.8535,75.158,74.556
1.9164,74.89,74.419
1.9792,74.599,74.744
2.042,74.458,75.519
2.1049,74.668,75.777
2.1677,75.088,75.285
2.2305,75.492,74.494
2.2934,75.661,74.032
2.3562,75.424,74.25
2.419,74.991,74.959
2.4819,74.634,75.835
2.5447,74.613,76.258
2.6075,74.889,75.734
2.6704,75.185,74.878
2.7332,75.354,74.443
2.796,75.288,74.605
2.8588,75.103,74.752
2.9217,74.894,74.802
2.9845,74.724,74.86
3.0473,74.638,74.854
3.1102,74.693,74.592
3.173,74.898,74.473
3.2358,75.15,74.97
3.2987,75.339,76.003
3.3615,75.203,76.314
3.4243,74.811,75.74
3.4872,74.425,74.964
3.55,74.323,74.754
3.6128,74.678,74.723
3.6757,75.237,74.515
3.7385,75.729,74.307
3.8013,75.905,74.372
3.8642,75.614,75.051
3.927,75.082,75.776
3.9898,74.611,75.544
4.0527,74.496,74.35
4.1155,74.671,74.346
4.1783,74.821,75.332
4.2412,74.843,75.809
4.304,74.69,74.966
4.3668,74.667,74.157
4.4296,74.888,74.204
4.4925,75.272,75.117
4.5553,75.714,76.003
4.6181,75.919,75.85
4.681,75.725,75.243
4.7438,75.224,74.731
4.8066,74.564,74.387
4.8695,74.263,74.526
4.9323,74.38,75.035
4.9951,74.72,75.224
5.058,75.062,75.026
5.1208,75.199,75.201
5.1836,75.184,75.46
5.2465,75.098,75.238
5.3093,75.022,74.588
5.3721,74.987,74.544
5.435,74.943,74.899
5.4978,74.87,74.974
5.5606,74.759,74.884
5.6235,74.733,75.044
5.6863,74.888,75.052
5.7491,75.168,74.865
5.8119,75.496,74.962
5.8748,75.562,75.294
5.9376,75.288,75.238
6.0004,74.86,74.732
6.0633,74.513,74.49
6.1261,74.586,74.94
6.1889,74.915,75.408
6.2518,75.264,75.454


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_223.csv <==
x,qOut,qIn
0.031416,75.044,75.628
0.094248,74.672,75.501
0.15708,74.405,75.146
0.21991,74.386,74.701
0.28274,74.706,74.764
0.34558,75.183,75.143
0.40841,75.603,75.224
0.47124,75.802,75.06
0.53407,75.634,74.967
0.5969,75.137,74.905
0.65973,74.649,74.83
0.72257,74.386,74.836
0.7854,74.512,74.609
0.84823,74.726,74.445
0.91106,74.828,74.873
0.97389,74.838,75.679
1.0367,74.82,76.145
1.0996,74.977,75.593
1.1624,75.242,74.506
1.2252,75.48,73.751
1.2881,75.555,74.2
1.3509,75.381,75.201
1.4137,75.102,75.708
1.4765,74.874,75.431
1.5394,74.843,75.039
1.6022,74.981,75.39
1.665,75.121,75.712
1.7279,75.158,75.234
1.7907,75.016,74.324
1.8535,74.787,74.227
1.9164,74.61,74.606
1.9792,74.569,74.869
2.042,74.719,74.739
2.1049,75.018,74.962
2.1677,75.339,75.504
2.2305,75.526,75.634
2.2934,75.43,75.052
2.3562,74.995,74.61
2.419,74.536,74.54
2.4819,74.315,74.723
2.5447,74.549,74.944
2.6075,75.026,75.27
2.6704,75.453,75.625
2.7332,75.688,75.498
2.796,75.632,74.567
2.8588,75.371,74.279
2.9217,75.021,75.018
2.9845,74.693,75.859
3.0473,74.485,75.684
3.1102,74.453,74.813
3.173,74.592,74.218
3.2358,74.843,74.315
3.2987,75.139,74.929
3.3615,75.343,75.376
3.4243,75.352,75.469
3.4872,75.182,75.136
3.55,74.873,74.591
3.6128,74.667,74.848
3.6757,74.685,75.585
3.7385,74.879,75.643
3.8013,75.173,74.647
3.8642,75.326,74.181
3.927,75.271,74.487
3.9898,75.096,74.948
4.0527,74.911,75.191
4.1155,74.942,75.414
4.1783,75.104,75.488
4.2412,75.231,75.163
4.304,75.15,74.532
4.3668,74.864,74.322
4.4296,74.643,74.621
4.4925,74.623,75.161
4.5553,74.892,75.715
4.6181,75.176,75.701
4.681,75.303,75.066
4.7438,75.275,74.495
4.8066,75.139,74.849
4.8695,75.068,75.244
4.9323,75.012,75.06
4.9951,74.914,74.834
5.058,74.721,75.239
5.1208,74.591,75.428
5.1836,74.685,74.86
5.2465,74.955,74.057
5.3093,75.318,74.028
5.3721,75.43,74.927
5.435,75.216,75.821
5.4978,74.845,76.087
5.5606,74.528,75.714
5.6235,74.591,75.127
5.6863,74.918,74.602
5.7491,75.29,74.46
5.8119,75.495,74.549
5.8748,75.392,74.645
5.9376,75.112,74.823
6.0004,74.844,74.862
6.0633,74.773,74.571
6.1261,74.949,74.671
6.1889,75.161,75.235
6.2518,75.242,75.626


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_224.csv <==
x,qOut,qIn
0.031416,75.486,74.763
0.094248,75.171,74.174
0.15708,74.854,73.999
0.21991,74.676,74.251
0.28274,74.741,74.838
0.34558,74.898,75.486
0.40841,75.04,75.949
0.47124,75.137,75.972
0.53407,75.178,75.473
0.5969,75.187,74.891
0.65973,75.127,74.446
0.72257,75.003,74.234
0.7854,74.833,74.629
0.84823,74.739,75.282
0.91106,74.811,75.411
0.97389,75.021,74.906
1.0367,75.325,74.523
1.0996,75.496,74.914
1.1624,75.353,75.442
1.2252,74.943,75.581
1.2881,74.366,75.258
1.3509,74.091,74.78
1.4137,74.239,74.514
1.4765,74.675,74.889
1.5394,75.227,75.451
1.6022,75.664,74.912
1.665,75.852,74.098
1.7279,75.734,74.395
1.7907,75.269,75.618
1.8535,74.737,75.753
1.9164,74.474,75.229
1.9792,74.525,74.943
2.042,74.862,74.972
2.1049,75.095,74.766
2.1677,75.131,74.508
2.2305,75.051,74.482
2.2934,74.963,75.04
2.3562,75.028,75.646
2.419,75.161,75.771
2.4819,75.253,75.463
2.5447,75.198,74.908
2.6075,75.019,74.388
2.6704,74.84,74.338
2.7332,74.727,75.062
2.796,74.721,75.968
2.8588,74.757,75.454
2.9217,74.847,74.119
2.9845,75,73.491
3.0473,75.223,74.332
3.1102,75.394,75.299
3.173,75.347,75.783
3.2358,75.093,75.759
3.2987,74.684,75.262
3.3615,74.485,74.889
3.4243,74.611,74.925
3.4872,74.948,75.221
3.55,75.348,75.444
3.6128,75.53,75.284
3.6757,75.432,74.975
3.7385,75.156,74.813
3.8013,74.834,74.737
3.8642,74.766,74.768
3.927,74.904,74.983
3.9898,75.049,75.067
4.0527,74.991,74.737
4.1155,74.643,74.617
4.1783,74.335,74.942
4.2412,74.294,75.328
4.304,74.683,75.299
4.3668,75.231,74.866
4.4296,75.618,74.551
4.4925,75.725,74.894
4.5553,75.475,75.889
4.6181,75.156,75.785
4.681,75.009,74.625
4.7438,75.044,73.813
4.8066,75.215,74.331
4.8695,75.222,75.068
4.9323,75.062,75.343
4.9951,74.855,75.31
5.058,74.737,75.43
5.1208,74.779,75.454
5.1836,74.867,75.053
5.2465,74.935,74.561
5.3093,74.936,74.626
5.3721,74.942,74.986
5.435,74.966,75.1
5.4978,74.998,74.992
5.5606,75.018,74.948
5.6235,75.058,75.148
5.6863,75.133,75.359
5.7491,75.189,75.276
5.8119,75.158,74.781
5.8748,74.92,74.627
5.9376,74.619,74.868
6.0004,74.442,74.992
6.0633,74.562,74.948
6.1261,74.941,75.326
6.1889,75.334,75.743
6.2518,75.565,75.562


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_225.csv <==
x,qOut,qIn
0.031416,74.909,75.599
0.094248,74.983,75.482
0.15708,74.99,75.067
0.21991,74.98,74.388
0.28274,75.019,73.801
0.34558,75.111,74.124
0.40841,75.142,75.124
0.47124,75.1,75.977
0.53407,74.997,75.885
0.5969,75.041,75.339
0.65973,75.204,74.979
0.72257,75.32,74.891
0.7854,75.207,74.929
0.84823,74.776,74.858
0.91106,74.364,74.716
0.97389,74.218,74.612
1.0367,74.526,74.486
1.0996,75.065,74.554
1.1624,75.542,74.997
1.2252,75.767,75.516
1.2881,75.579,75.623
1.3509,75.012,75.243
1.4137,74.432,74.822
1.4765,74.129,74.785
1.5394,74.332,75.191
1.6022,74.82,75.345
1.665,75.316,75.231
1.7279,75.663,75.214
1.7907,75.741,75.148
1.8535,75.543,74.604
1.9164,75.193,74.193
1.9792,74.848,74.386
2.042,74.659,74.636
2.1049,74.618,74.805
2.1677,74.623,75.36
2.2305,74.655,75.832
2.2934,74.718,75.393
2.3562,74.91,74.817
2.419,75.161,74.929
2.4819,75.357,75.412
2.5447,75.385,75.424
2.6075,75.22,74.753
2.6704,75.038,74.223
2.7332,74.962,74.529
2.796,75.089,75.424
2.8588,75.269,75.401
2.9217,75.286,74.822
2.9845,75.094,74.697
3.0473,74.686,75.257
3.1102,74.383,75.339
3.173,74.357,74.932
3.2358,74.565,74.584
3.2987,74.924,74.6
3.3615,75.219,74.832
3.4243,75.394,75.181
3.4872,75.447,75.444
3.55,75.386,75.286
3.6128,75.266,74.944
3.6757,75.124,74.773
3.7385,74.985,74.802
3.8013,74.867,75.072
3.8642,74.784,75.363
3.927,74.774,75.403
3.9898,74.843,75.21
4.0527,74.987,74.875
4.1155,75.124,74.571
4.1783,75.182,74.52
4.2412,75.146,74.8
4.304,75.018,75.479
4.3668,74.877,75.923
4.4296,74.785,75.45
4.4925,74.772,74.154
4.5553,74.854,73.424
4.6181,75.014,74.325
4.681,75.167,75.566
4.7438,75.238,76
4.8066,75.159,75.411
4.8695,74.986,74.79
4.9323,74.888,74.588
4.9951,74.93,74.978
5.058,75.147,75.583
5.1208,75.303,75.259
5.1836,75.236,74.45
5.2465,75.001,74.351
5.3093,74.691,75.287
5.3721,74.656,75.576
5.435,74.897,75.149
5.4978,75.206,74.872
5.5606,75.361,75.017
5.6235,75.09,74.944
5.6863,74.619,74.916
5.7491,74.266,75.305
5.8119,74.336,75.789
5.8748,74.792,75.404
5.9376,75.282,74.486
6.0004,75.582,73.847
6.0633,75.512,74.192
6.1261,75.215,74.942
6.1889,74.948,75.432
6.2518,74.824,75.582


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_226.csv <==
x,qOut,qIn
0.031416,74.795,74.567
0.094248,74.95,74.714
0.15708,75.132,75.097
0.21991,75.272,75.227
0.28274,75.309,74.904
0.34558,75.207,74.69
0.40841,74.978,74.795
0.47124,74.698,75.163
0.53407,74.454,75.662
0.5969,74.41,75.652
0.65973,74.601,75.079
0.72257,74.943,74.53
0.7854,75.339,74.751
0.84823,75.598,75.322
0.91106,75.613,75.425
0.97389,75.404,74.797
1.0367,75.021,74.113
1.0996,74.723,74.401
1.1624,74.627,75.007
1.2252,74.696,75.219
1.2881,74.861,75.223
1.3509,74.961,75.645
1.4137,74.974,75.961
1.4765,74.938,75.646
1.5394,74.897,74.87
1.6022,74.942,74.459
1.665,75.072,74.31
1.7279,75.226,74.275
1.7907,75.337,74.642
1.8535,75.3,75.396
1.9164,75.161,75.837
1.9792,75.005,75.513
2.042,74.92,74.485
2.1049,74.889,73.849
2.1677,74.813,74.094
2.2305,74.694,75.106
2.2934,74.559,76.102
2.3562,74.597,76.016
2.419,74.848,75.174
2.4819,75.219,74.258
2.5447,75.607,74.104
2.6075,75.798,74.822
2.6704,75.651,75.596
2.7332,75.221,75.818
2.796,74.605,75.479
2.8588,74.264,75.058
2.9217,74.356,74.804
2.9845,74.741,74.941
3.0473,75.236,75.102
3.1102,75.443,74.739
3.173,75.247,74.374
3.2358,74.813,74.443
3.2987,74.354,74.789
3.3615,74.354,75.181
3.4243,74.765,75.538
3.4872,75.302,75.504
3.55,75.674,75.135
3.6128,75.542,74.808
3.6757,75.072,74.525
3.7385,74.609,74.453
3.8013,74.506,74.811
3.8642,74.87,75.365
3.927,75.347,75.674
3.9898,75.673,75.382
4.0527,75.623,74.538
4.1155,75.292,74.62
4.1783,74.928,75.514
4.2412,74.668,75.858
4.304,74.611,74.686
4.3668,74.613,73.992
4.4296,74.656,74.601
4.4925,74.771,75.437
4.5553,74.998,75.107
4.6181,75.275,74.63
4.681,75.406,74.942
4.7438,75.318,75.534
4.8066,74.967,75.555
4.8695,74.646,75.13
4.9323,74.578,74.746
4.9951,74.745,74.535
5.058,75.081,74.719
5.1208,75.299,75.083
5.1836,75.336,75.224
5.2465,75.249,75.097
5.3093,75.112,75.014
5.3721,75.052,75.195
5.435,75.026,75.346
5.4978,74.982,75.203
5.5606,74.866,74.743
5.6235,74.747,74.277
5.6863,74.732,74.114
5.7491,74.836,74.6
5.8119,75.045,75.44
5.8748,75.225,75.657
5.9376,75.306,75.503
6.0004,75.281,75.382
6.0633,75.153,75.116
6.1261,74.977,74.825
6.1889,74.823,74.799
6.2518,74.746,74.758


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_227.csv <==
x,qOut,qIn
0.031416,75.198,75.042
0.094248,74.935,74.699
0.15708,74.758,75.011
0.21991,74.702,75.496
0.28274,74.767,75.605
0.34558,74.856,75.319
0.40841,74.988,74.825
0.47124,75.158,74.299
0.53407,75.357,74.143
0.5969,75.424,74.8
0.65973,75.268,75.739
0.72257,74.978,76.124
0.7854,74.678,75.373
0.84823,74.647,74.316
0.91106,74.81,73.843
0.97389,75,74.23
1.0367,75.049,75.069
1.0996,74.931,75.506
1.1624,74.815,75.476
1.2252,74.802,75.073
1.2881,74.964,74.861
1.3509,75.195,75.245
1.4137,75.365,75.531
1.4765,75.389,75.312
1.5394,75.2,75.214
1.6022,74.851,75.398
1.665,74.567,75.17
1.7279,74.502,74.585
1.7907,74.775,74.346
1.8535,75.214,74.648
1.9164,75.484,74.868
1.9792,75.428,74.865
2.042,74.929,74.979
2.1049,74.416,75.147
2.1677,74.291,75.211
2.2305,74.548,75.421
2.2934,75.093,75.591
2.3562,75.433,74.937
2.419,75.467,74.049
2.4819,75.307,74.003
2.5447,75.098,74.936
2.6075,75.1,75.339
2.6704,75.251,75.155
2.7332,75.394,75.009
2.796,75.372,75.348
2.8588,75.112,75.722
2.9217,74.785,75.626
2.9845,74.546,74.906
3.0473,74.527,74.119
3.1102,74.656,74.398
3.173,74.83,75.219
3.2358,75.005,75.58
3.2987,75.157,75.235
3.3615,75.296,75.045
3.4243,75.334,74.917
3.4872,75.219,74.562
3.55,74.914,74.185
3.6128,74.582,74.483
3.6757,74.433,75.286
3.7385,74.511,76.051
3.8013,74.814,76.031
3.8642,75.137,75.267
3.927,75.379,74.555
3.9898,75.499,74.372
4.0527,75.472,74.662
4.1155,75.287,74.9
4.1783,75.004,74.954
4.2412,74.748,74.855
4.304,74.643,74.783
4.3668,74.803,74.907
4.4296,75.092,75.173
4.4925,75.315,75.471
4.5553,75.284,75.635
4.6181,74.927,75.433
4.681,74.532,74.897
4.7438,74.344,74.281
4.8066,74.563,74.172
4.8695,75.036,74.921
4.9323,75.489,75.705
4.9951,75.738,75.641
5.058,75.633,74.855
5.1208,75.216,74.685
5.1836,74.77,74.967
5.2465,74.505,75.083
5.3093,74.589,74.816
5.3721,74.806,74.696
5.435,74.942,74.787
5.4978,74.982,74.91
5.5606,74.946,75.175
5.6235,75.056,75.719
5.6863,75.268,75.872
5.7491,75.43,75.134
5.8119,75.384,74.16
5.8748,75.044,74.297
5.9376,74.679,75.056
6.0004,74.504,75.519
6.0633,74.693,74.891
6.1261,75.056,74.364
6.1889,75.326,74.719
6.2518,75.395,75.313


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_228.csv <==
x,qOut,qIn
0.031416,75.462,74.986
0.094248,75.139,74.495
0.15708,74.685,74.603
0.21991,74.382,74.792
0.28274,74.484,74.863
0.34558,74.957,74.99
0.40841,75.509,75.052
0.47124,75.877,74.988
0.53407,75.827,75.001
0.5969,75.299,75.225
0.65973,74.698,75.39
0.72257,74.36,75.3
0.7854,74.564,74.935
0.84823,74.972,74.832
0.91106,75.209,75.038
0.97389,75.212,75.123
1.0367,74.993,74.824
1.0996,74.923,74.879
1.1624,75.016,75.197
1.2252,75.129,75.022
1.2881,75.096,74.345
1.3509,74.864,74.423
1.4137,74.671,75.07
1.4765,74.637,75.559
1.5394,74.838,75.546
1.6022,75.043,75.492
1.665,75.135,75.448
1.7279,75.143,75.165
1.7907,75.119,74.533
1.8535,75.163,74.347
1.9164,75.201,74.712
1.9792,75.182,75.006
2.042,75.066,74.804
2.1049,74.957,74.725
2.1677,74.936,74.961
2.2305,74.974,75.269
2.2934,75.028,75.437
2.3562,74.96,75.433
2.419,74.806,75.202
2.4819,74.669,74.726
2.5447,74.652,74.471
2.6075,74.826,74.776
2.6704,75.12,75.084
2.7332,75.417,75.039
2.796,75.609,74.753
2.8588,75.548,74.874
2.9217,75.252,75.368
2.9845,74.872,75.788
3.0473,74.577,75.648
3.1102,74.544,74.808
3.173,74.668,73.886
3.2358,74.836,73.824
3.2987,74.942,74.978
3.3615,75.025,75.626
3.4243,75.134,75.412
3.4872,75.244,75.16
3.55,75.317,75.425
3.6128,75.23,75.397
3.6757,75.021,74.945
3.7385,74.796,74.681
3.8013,74.672,74.979
3.8642,74.709,74.983
3.927,74.834,74.623
3.9898,74.995,74.528
4.0527,75.148,75.064
4.1155,75.306,75.469
4.1783,75.37,75.402
4.2412,75.26,75.052
4.304,74.904,74.678
4.3668,74.492,74.707
4.4296,74.327,75.097
4.4925,74.473,75.383
4.5553,74.93,75.274
4.6181,75.362,75.4
4.681,75.586,75.542
4.7438,75.577,74.935
4.8066,75.343,73.817
4.8695,75.081,73.897
4.9323,74.893,74.832
4.9951,74.789,75.513
5.058,74.757,75.405
5.1208,74.756,75.199
5.1836,74.827,75.06
5.2465,74.962,74.765
5.3093,75.144,74.245
5.3721,75.235,74.324
5.435,75.17,75.128
5.4978,75.01,76.134
5.5606,74.84,76.67
5.6235,74.871,75.828
5.6863,75.093,74.285
5.7491,75.355,73.571
5.8119,75.497,74.401
5.8748,75.268,75.354
5.9376,74.793,75.635
6.0004,74.354,75.108
6.0633,74.235,74.214
6.1261,74.548,74.484
6.1889,75.021,75.532
6.2518,75.399,75.873


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_229.csv <==
x,qOut,qIn
0.031416,74.653,75.022
0.094248,74.935,74.987
0.15708,75.194,74.841
0.21991,75.321,74.99
0.28274,75.226,75.138
0.34558,74.93,75.131
0.40841,74.645,75.247
0.47124,74.535,75.212
0.53407,74.733,74.819
0.5969,75.095,74.665
0.65973,75.382,74.902
0.72257,75.49,75.3
0.7854,75.345,75.614
0.84823,75.133,75.473
0.91106,74.994,74.971
0.97389,74.93,74.487
1.0367,74.913,74.362
1.0996,74.82,74.652
1.1624,74.721,75.003
1.2252,74.692,74.998
1.2881,74.797,74.787
1.3509,74.964,75.214
1.4137,75.095,75.803
1.4765,75.164,75.629
1.5394,75.163,74.534
1.6022,75.13,74.274
1.665,75.058,74.916
1.7279,74.97,75.327
1.7907,74.891,74.929
1.8535,74.935,74.798
1.9164,75.102,75.05
1.9792,75.285,75.213
2.042,75.369,75.082
2.1049,75.186,75.262
2.1677,74.849,75.778
2.2305,74.548,76.001
2.2934,74.473,75.101
2.3562,74.651,73.985
2.419,74.921,73.652
2.4819,75.17,74.063
2.5447,75.31,74.738
2.6075,75.339,75.256
2.6704,75.25,75.543
2.7332,75.08,75.514
2.796,74.873,75.297
2.8588,74.771,74.947
2.9217,74.807,74.547
2.9845,74.919,74.556
3.0473,75.03,75.434
3.1102,75.038,75.91
3.173,75.039,75.355
3.2358,75.116,74.375
3.2987,75.345,73.922
3.3615,75.583,74.532
3.4243,75.531,75.459
3.4872,75.138,75.762
3.55,74.413,75.211
3.6128,73.965,74.794
3.6757,74.052,74.814
3.7385,74.516,75.188
3.8013,75.133,75.678
3.8642,75.513,75.489
3.927,75.573,74.695
3.9898,75.38,74.122
4.0527,75.024,74.512
4.1155,74.816,75.164
4.1783,74.863,75.444
4.2412,75.059,75.389
4.304,75.262,75.346
4.3668,75.179,75.093
4.4296,74.889,74.498
4.4925,74.605,74.019
4.5553,74.55,74.325
4.6181,74.809,75.242
4.681,75.141,75.912
4.7438,75.374,75.793
4.8066,75.358,75.072
4.8695,75.219,74.874
4.9323,75.127,75.064
4.9951,75.098,74.968
5.058,75.118,74.417
5.1208,74.972,74.434
5.1836,74.742,74.952
5.2465,74.603,75.334
5.3093,74.725,75.541
5.3721,75.097,75.52
5.435,75.405,74.894
5.4978,75.451,74.038
5.5606,75.076,74.177
5.6235,74.568,75.22
5.6863,74.319,75.84
5.7491,74.421,75.571
5.8119,74.879,74.909
5.8748,75.337,74.835
5.9376,75.614,75.117
6.0004,75.644,75.342
6.0633,75.388,75.225
6.1261,74.979,74.78
6.1889,74.644,74.407
6.2518,74.508,74.57


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_230.csv <==
x,qOut,qIn
0.031416,74.719,75.282
0.094248,74.829,76.065
0.15708,75.034,76.246
0.21991,75.264,75.597
0.28274,75.454,74.795
0.34558,75.471,74.391
0.40841,75.274,74.065
0.47124,74.959,74.183
0.53407,74.649,75.318
0.5969,74.582,75.979
0.65973,74.737,75.412
0.72257,74.99,74.366
0.7854,75.21,73.744
0.84823,75.264,74.372
0.91106,75.129,75.754
0.97389,74.874,76.555
1.0367,74.581,75.678
1.0996,74.456,74.403
1.1624,74.597,73.96
1.2252,74.957,74.437
1.2881,75.464,75.153
1.3509,75.841,75.297
1.4137,75.806,75.085
1.4765,75.373,74.913
1.5394,74.619,75.09
1.6022,74.244,75.295
1.665,74.431,75.273
1.7279,74.905,75.035
1.7907,75.335,74.731
1.8535,75.251,74.79
1.9164,74.854,75.196
1.9792,74.495,75.562
2.042,74.519,75.385
2.1049,74.976,74.865
2.1677,75.464,74.607
2.2305,75.692,74.88
2.2934,75.405,75.127
2.3562,74.832,74.691
2.419,74.458,74.305
2.4819,74.452,74.588
2.5447,74.882,75.255
2.6075,75.258,75.343
2.6704,75.38,75.077
2.7332,75.291,74.918
2.796,75.087,75.178
2.8588,74.995,75.371
2.9217,74.992,75.218
2.9845,75.022,74.897
3.0473,75.03,74.77
3.1102,75.064,74.903
3.173,75.146,74.957
3.2358,75.22,74.768
3.2987,75.218,74.839
3.3615,75.061,75.299
3.4243,74.845,75.455
3.4872,74.673,75.156
3.55,74.635,74.936
3.6128,74.701,75.223
3.6757,74.804,75.44
3.7385,74.92,75.059
3.8013,75.033,74.144
3.8642,75.14,74.087
3.927,75.208,74.788
3.9898,75.223,75.201
4.0527,75.181,74.942
4.1155,75.116,75.067
4.1783,75.036,75.519
4.2412,74.947,75.745
4.304,74.854,75.484
4.3668,74.804,75.064
4.4296,74.834,74.666
4.4925,74.931,74.363
4.5553,75.069,74.291
4.6181,75.186,74.62
4.681,75.263,75.114
4.7438,75.286,75.4
4.8066,75.242,75.255
4.8695,75.085,75.084
4.9323,74.84,75.06
4.9951,74.6,75.002
5.058,74.464,74.685
5.1208,74.528,74.607
5.1836,74.733,74.933
5.2465,75,75.234
5.3093,75.248,75.232
5.3721,75.444,75.463
5.435,75.536,75.737
5.4978,75.474,75.344
5.5606,75.211,74.314
5.6235,74.807,74.259
5.6863,74.486,74.964
5.7491,74.378,75.271
5.8119,74.576,74.798
5.8748,74.91,74.804
5.9376,75.201,75.282
6.0004,75.357,75.48
6.0633,75.313,74.975
6.1261,75.126,74.441
6.1889,74.906,74.259
6.2518,74.745,74.514


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_231.csv <==
x,qOut,qIn
0.031416,74.644,75.668
0.094248,74.314,75.011
0.15708,74.414,74.437
0.21991,74.843,74.752
0.28274,75.442,75.47
0.34558,75.851,75.206
0.40841,75.897,74.524
0.47124,75.593,74.263
0.53407,74.987,74.653
0.5969,74.5,75.054
0.65973,74.341,75.283
0.72257,74.439,75.338
0.7854,74.671,75.255
0.84823,74.798,75.026
0.91106,74.873,74.736
0.97389,74.966,74.562
1.0367,75.138,74.714
1.0996,75.338,75.056
1.1624,75.452,75.241
1.2252,75.436,75.156
1.2881,75.262,75.256
1.3509,75.062,75.6
1.4137,74.937,75.461
1.4765,74.884,74.586
1.5394,74.875,73.788
1.6022,74.792,74.394
1.665,74.691,75.538
1.7279,74.663,75.937
1.7907,74.793,75.337
1.8535,75.057,74.975
1.9164,75.278,74.899
1.9792,75.344,74.815
2.042,75.165,74.788
2.1049,74.868,75.116
2.1677,74.663,75.503
2.2305,74.633,75.539
2.2934,74.821,74.915
2.3562,75.081,74.128
2.419,75.307,73.945
2.4819,75.422,74.757
2.5447,75.363,75.913
2.6075,75.082,75.849
2.6704,74.729,75.011
2.7332,74.492,74.421
2.796,74.547,74.588
2.8588,74.888,75.089
2.9217,75.275,75.354
2.9845,75.518,74.851
3.0473,75.445,74.301
3.1102,75.126,74.919
3.173,74.856,75.77
3.2358,74.789,76.01
3.2987,75.035,75.476
3.3615,75.274,74.493
3.4243,75.242,73.789
3.4872,74.967,74.211
3.55,74.539,75.298
3.6128,74.42,75.432
3.6757,74.659,75.103
3.7385,75.064,75.202
3.8013,75.42,75.619
3.8642,75.454,75.281
3.927,75.224,74.682
3.9898,74.905,74.581
4.0527,74.688,74.985
4.1155,74.691,75.085
4.1783,74.811,75.014
4.2412,74.974,75.06
4.304,75.115,75.017
4.3668,75.282,74.718
4.4296,75.378,74.632
4.4925,75.303,74.943
4.5553,74.961,75.333
4.6181,74.54,75.163
4.681,74.372,74.679
4.7438,74.528,74.424
4.8066,75.005,74.824
4.8695,75.42,75.449
4.9323,75.581,75.768
4.9951,75.491,75.577
5.058,75.191,74.976
5.1208,74.933,74.324
5.1836,74.826,74.014
5.2465,74.849,74.434
5.3093,74.96,75.466
5.3721,75.029,76.006
5.435,75.025,75.883
5.4978,74.969,75.519
5.5606,74.887,75.176
5.6235,74.871,74.723
5.6863,74.916,74.371
5.7491,74.967,74.403
5.8119,74.959,74.684
5.8748,74.858,74.678
5.9376,74.795,74.592
6.0004,74.857,74.779
6.0633,75.112,75.184
6.1261,75.391,75.293
6.1889,75.427,75.293
6.2518,75.176,75.543


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_232.csv <==
x,qOut,qIn
0.031416,75.254,74.564
0.094248,75.44,74.955
0.15708,75.374,75.121
0.21991,75.106,74.916
0.28274,74.718,75.011
0.34558,74.512,75.381
0.40841,74.588,75.323
0.47124,74.867,74.837
0.53407,75.241,74.48
0.5969,75.475,74.894
0.65973,75.461,75.393
0.72257,75.243,75.094
0.7854,74.891,74.253
0.84823,74.712,74.365
0.91106,74.789,75.171
0.97389,75.007,75.961
1.0367,75.224,76.329
1.0996,75.207,75.688
1.1624,75.015,74.276
1.2252,74.799,73.317
1.2881,74.714,74.11
1.3509,74.828,75.66
1.4137,75.012,76.403
1.4765,75.162,75.846
1.5394,75.185,74.862
1.6022,75.113,74.57
1.665,75.021,74.498
1.7279,74.944,74.443
1.7907,74.907,74.648
1.8535,74.836,74.913
1.9164,74.736,74.897
1.9792,74.679,74.816
2.042,74.743,74.956
2.1049,75.034,75.144
2.1677,75.405,75.31
2.2305,75.627,75.506
2.2934,75.473,75.244
2.3562,74.885,74.886
2.419,74.353,75.121
2.4819,74.21,75.588
2.5447,74.7,75.291
2.6075,75.409,74.388
2.6704,75.84,73.982
2.7332,75.807,74.523
2.796,75.185,75.465
2.8588,74.526,75.492
2.9217,74.278,74.923
2.9845,74.42,74.567
3.0473,74.827,75.014
3.1102,75.016,75.408
3.173,75.016,75.318
3.2358,74.962,75.141
3.2987,74.997,75.309
3.3615,75.139,75.399
3.4243,75.28,75.148
3.4872,75.364,74.716
3.55,75.356,74.335
3.6128,75.291,74.241
3.6757,75.152,74.535
3.7385,74.954,75.128
3.8013,74.716,75.485
3.8642,74.583,75.403
3.927,74.637,75.28
3.9898,74.827,75.162
4.0527,75.077,74.93
4.1155,75.187,74.77
4.1783,75.139,74.704
4.2412,75.029,74.576
4.304,74.964,74.611
4.3668,75.08,75.022
4.4296,75.285,75.363
4.4925,75.437,75.333
4.5553,75.397,75.136
4.6181,75.1,75.271
4.681,74.716,75.492
4.7438,74.425,75.384
4.8066,74.389,74.766
4.8695,74.588,74.309
4.9323,74.896,74.338
4.9951,75.206,74.728
5.058,75.423,75.249
5.1208,75.468,75.449
5.1836,75.318,75.277
5.2465,75.049,75.098
5.3093,74.755,75.228
5.3721,74.61,74.929
5.435,74.624,74.285
5.4978,74.744,74.207
5.5606,74.907,75.14
5.6235,75.065,75.786
5.6863,75.218,75.664
5.7491,75.344,75.181
5.8119,75.423,74.908
5.8748,75.378,74.758
5.9376,75.176,74.653
6.0004,74.883,74.844
6.0633,74.584,75.253
6.1261,74.484,75.397
6.1889,74.624,75.186
6.2518,74.915,74.691


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_233.csv <==
x,qOut,qIn
0.031416,74.641,75.499
0.094248,74.466,75.631
0.15708,74.639,75.093
0.21991,74.952,74.368
0.28274,75.173,74.114
0.34558,75.116,74.525
0.40841,74.939,75.258
0.47124,74.791,75.822
0.53407,74.807,75.676
0.5969,74.907,74.869
0.65973,74.994,74.117
0.72257,75.058,74.105
0.7854,75.107,74.948
0.84823,75.184,75.526
0.91106,75.196,75.573
0.97389,75.118,75.509
1.0367,74.934,75.598
1.0996,74.857,75.125
1.1624,74.975,74.39
1.2252,75.174,74.363
1.2881,75.313,75.124
1.3509,75.115,75.296
1.4137,74.741,74.999
1.4765,74.459,74.86
1.5394,74.531,74.856
1.6022,74.944,74.916
1.665,75.338,75.246
1.7279,75.481,75.439
1.7907,75.181,74.803
1.8535,74.685,74.146
1.9164,74.409,74.284
1.9792,74.488,74.975
2.042,74.97,75.503
2.1049,75.464,75.521
2.1677,75.71,75.345
2.2305,75.647,75.124
2.2934,75.252,74.926
2.3562,74.842,74.978
2.419,74.658,75.099
2.4819,74.705,74.868
2.5447,74.933,74.557
2.6075,75.072,74.977
2.6704,75.097,75.563
2.7332,75.064,75.555
2.796,75.043,74.826
2.8588,75.051,74.438
2.9217,74.99,74.666
2.9845,74.849,75.103
3.0473,74.638,75.009
3.1102,74.563,74.81
3.173,74.709,75.048
3.2358,75.003,75.363
3.2987,75.347,75.061
3.3615,75.514,74.538
3.4243,75.446,74.538
3.4872,75.219,75.186
3.55,74.932,75.842
3.6128,74.789,75.291
3.6757,74.807,74.277
3.7385,74.925,74.08
3.8013,75.074,74.909
3.8642,75.175,75.334
3.927,75.182,75.208
3.9898,75.091,74.951
4.0527,74.905,74.962
4.1155,74.755,74.999
4.1783,74.747,75.072
4.2412,74.864,75.543
4.304,75.064,76.143
4.3668,75.152,75.665
4.4296,75.091,74.567
4.4925,74.96,73.913
4.5553,74.855,74.139
4.6181,74.911,74.48
4.681,75.045,74.689
4.7438,75.139,74.893
4.8066,75.081,75.421
4.8695,74.874,76.103
4.9323,74.7,76.259
4.9951,74.662,75.496
5.058,74.835,74.345
5.1208,75.045,74.071
5.1836,75.137,74.486
5.2465,75.118,75.095
5.3093,75.021,75.495
5.3721,75.096,75.14
5.435,75.337,74.448
5.4978,75.558,74.445
5.5606,75.554,75.289
5.6235,75.086,75.394
5.6863,74.467,74.817
5.7491,74.043,74.465
5.8119,74.129,74.909
5.8748,74.561,75.427
5.9376,75.048,75.552
6.0004,75.46,75.277
6.0633,75.716,74.812
6.1261,75.788,74.658
6.1889,75.572,74.815
6.2518,75.149,75.062


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_234.csv <==
x,qOut,qIn
0.031416,75.112,74.442
0.094248,75.056,74.82
0.15708,75.033,75.501
0.21991,75.043,76.027
0.28274,75.075,75.718
0.34558,75.055,74.874
0.40841,74.97,74.447
0.47124,74.862,74.936
0.53407,74.778,75.709
0.5969,74.807,75.351
0.65973,74.947,74.497
0.72257,75.138,74.159
0.7854,75.311,74.543
0.84823,75.367,74.818
0.91106,75.279,74.947
0.97389,75.077,75.046
1.0367,74.806,75.098
1.0996,74.573,75.241
1.1624,74.474,75.453
1.2252,74.547,75.409
1.2881,74.812,75.042
1.3509,75.177,74.788
1.4137,75.481,74.744
1.4765,75.614,74.889
1.5394,75.486,75.106
1.6022,75.222,75.12
1.665,75.025,74.975
1.7279,74.941,74.841
1.7907,74.976,74.833
1.8535,74.888,74.772
1.9164,74.694,74.673
1.9792,74.528,74.805
2.042,74.536,75.261
2.1049,74.758,75.541
2.1677,75.032,75.53
2.2305,75.25,75.306
2.2934,75.327,74.807
2.3562,75.317,74.496
2.419,75.251,74.587
2.4819,75.144,74.74
2.5447,75.004,74.738
2.6075,74.884,74.921
2.6704,74.856,75.293
2.7332,74.913,75.574
2.796,75.032,75.536
2.8588,75.065,75.302
2.9217,74.97,74.871
2.9845,74.814,74.23
3.0473,74.678,74.023
3.1102,74.701,74.847
3.173,74.869,75.886
3.2358,75.108,76.329
3.2987,75.341,75.944
3.3615,75.449,74.861
3.4243,75.36,73.674
3.4872,75.107,73.471
3.55,74.748,74.722
3.6128,74.522,75.711
3.6757,74.518,75.662
3.7385,74.694,75.004
3.8013,74.978,74.614
3.8642,75.257,74.766
3.927,75.452,75.133
3.9898,75.48,75.499
4.0527,75.264,75.372
4.1155,74.82,74.852
4.1783,74.448,74.614
4.2412,74.36,74.861
4.304,74.713,75.1
4.3668,75.301,75.006
4.4296,75.734,75.098
4.4925,75.771,75.583
4.5553,75.209,75.872
4.6181,74.452,75.197
4.681,74.104,74.357
4.7438,74.274,74.216
4.8066,74.935,74.642
4.8695,75.413,74.839
4.9323,75.491,74.949
4.9951,75.275,74.971
5.058,74.927,74.894
5.1208,74.855,75.138
5.1836,75.014,75.416
5.2465,75.213,75.108
5.3093,75.245,74.564
5.3721,75.033,74.887
5.435,74.81,75.475
5.4978,74.739,75.459
5.5606,74.941,74.532
5.6235,75.264,74.125
5.6863,75.493,74.743
5.7491,75.52,75.688
5.8119,75.264,75.54
5.8748,74.862,74.827
5.9376,74.551,74.823
6.0004,74.444,75.363
6.0633,74.613,75.406
6.1261,74.867,74.857
6.1889,75.06,74.441
6.2518,75.148,74.341


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_235.csv <==
x,qOut,qIn
0.031416,75.054,74.509
0.094248,74.76,74.881
0.15708,74.523,75.447
0.21991,74.475,75.219
0.28274,74.713,74.447
0.34558,75.142,74.408
0.40841,75.58,74.9
0.47124,75.849,75.377
0.53407,75.79,75.313
0.5969,75.324,74.903
0.65973,74.74,74.63
0.72257,74.32,74.778
0.7854,74.314,75.378
0.84823,74.568,75.838
0.91106,74.848,75.727
0.97389,75.076,74.954
1.0367,75.215,73.924
1.0996,75.35,73.9
1.1624,75.415,74.768
1.2252,75.369,75.473
1.2881,75.174,75.164
1.3509,74.939,75.051
1.4137,74.789,75.424
1.4765,74.752,75.433
1.5394,74.829,74.834
1.6022,74.92,74.517
1.665,74.985,74.597
1.7279,75.011,74.92
1.7907,74.99,75.327
1.8535,74.968,75.415
1.9164,75.026,75.126
1.9792,75.161,74.725
2.042,75.358,74.55
2.1049,75.369,74.606
2.1677,75.085,74.797
2.2305,74.662,75.234
2.2934,74.304,75.958
2.3562,74.387,75.943
2.419,74.783,74.991
2.4819,75.244,73.942
2.5447,75.527,73.991
2.6075,75.487,75.107
2.6704,75.222,76.065
2.7332,74.902,75.931
2.796,74.692,74.803
2.8588,74.709,74.357
2.9217,74.885,74.619
2.9845,75.099,74.899
3.0473,75.238,75.078
3.1102,75.162,75.395
3.173,74.914,75.45
3.2358,74.656,75.05
3.2987,74.56,74.61
3.3615,74.787,74.727
3.4243,75.176,75.031
3.4872,75.499,75.17
3.55,75.536,75.11
3.6128,75.179,74.776
3.6757,74.734,74.47
3.7385,74.488,74.862
3.8013,74.689,75.716
3.8642,75.146,75.546
3.927,75.469,74.734
3.9898,75.491,74.287
4.0527,75.098,74.583
4.1155,74.696,74.899
4.1783,74.606,75.07
4.2412,74.81,75.233
4.304,75.213,75.57
4.3668,75.384,75.644
4.4296,75.272,75.331
4.4925,75.021,75.051
4.5553,74.805,75.137
4.6181,74.806,74.98
4.681,74.897,74.539
4.7438,74.971,74.403
4.8066,74.935,74.731
4.8695,74.907,74.869
4.9323,74.973,74.923
4.9951,75.086,75.141
5.058,75.178,75.292
5.1208,75.064,75.108
5.1836,74.821,74.805
5.2465,74.614,74.437
5.3093,74.608,74.22
5.3721,74.847,74.763
5.435,75.172,75.675
5.4978,75.45,76.16
5.5606,75.569,75.937
5.6235,75.523,75.37
5.6863,75.349,74.721
5.7491,75.104,74.345
5.8119,74.845,74.493
5.8748,74.645,74.734
5.9376,74.564,74.701
6.0004,74.61,74.462
6.0633,74.779,74.784
6.1261,75,75.694
6.1889,75.168,76.047
6.2518,75.208,75.34


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_236.csv <==
x,qOut,qIn
0.031416,75.079,75.435
0.094248,74.968,75.003
0.15708,74.997,74.84
0.21991,75.07,75.082
0.28274,75.075,75.816
0.34558,74.914,75.973
0.40841,74.722,75.203
0.47124,74.633,74.203
0.53407,74.759,73.837
0.5969,75.075,74.365
0.65973,75.412,75.123
0.72257,75.595,75.331
0.7854,75.463,75.017
0.84823,74.968,74.941
0.91106,74.439,75.006
0.97389,74.158,75.194
1.0367,74.363,75.626
1.0996,74.84,75.496
1.1624,75.26,74.787
1.2252,75.482,74.449
1.2881,75.406,74.963
1.3509,75.256,75.242
1.4137,75.217,75.066
1.4765,75.277,74.894
1.5394,75.385,74.951
1.6022,75.21,74.922
1.665,74.802,74.872
1.7279,74.41,74.945
1.7907,74.307,74.781
1.8535,74.594,74.609
1.9164,74.972,74.933
1.9792,75.246,75.384
2.042,75.256,75.191
2.1049,75.164,74.816
2.1677,75.127,74.875
2.2305,75.157,75.203
2.2934,75.231,75.296
2.3562,75.169,75
2.419,75.009,74.738
2.4819,74.861,74.813
2.5447,74.84,75.288
2.6075,74.956,75.427
2.6704,75.062,75.015
2.7332,75.084,74.425
2.796,74.971,74.397
2.8588,74.845,75.225
2.9217,74.788,76.036
2.9845,74.806,76
3.0473,74.884,75.096
3.1102,74.961,74.457
3.173,75.028,74.346
3.2358,75.082,74.561
3.2987,75.114,74.72
3.3615,75.105,74.915
3.4243,75.063,75.282
3.4872,75.018,75.581
3.55,74.997,75.385
3.6128,75.022,74.769
3.6757,75.062,74.26
3.7385,75.076,74.211
3.8013,75.025,74.818
3.8642,74.9,75.247
3.927,74.798,75.148
3.9898,74.805,75.081
4.0527,74.996,75.804
4.1155,75.319,76.121
4.1783,75.539,75.317
4.2412,75.506,74.136
4.304,75.092,73.905
4.3668,74.576,74.77
4.4296,74.349,75.56
4.4925,74.48,75.611
4.5553,74.952,75.329
4.6181,75.344,75.102
4.681,75.459,74.619
4.7438,75.296,74.141
4.8066,74.895,74.35
4.8695,74.545,75.245
4.9323,74.416,75.81
4.9951,74.514,75.384
5.058,74.807,74.573
5.1208,75.148,74.77
5.1836,75.452,75.333
5.2465,75.625,75.373
5.3093,75.581,74.956
5.3721,75.235,74.88
5.435,74.788,74.888
5.4978,74.483,74.77
5.5606,74.543,74.686
5.6235,74.93,74.813
5.6863,75.32,75.086
5.7491,75.49,75.535
5.8119,75.245,75.846
5.8748,74.772,75.558
5.9376,74.462,74.903
6.0004,74.465,74.179
6.0633,74.849,73.743
6.1261,75.221,74.248
6.1889,75.368,75.276
6.2518,75.302,75.806


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_237.csv <==
x,qOut,qIn
0.031416,75.038,74.442
0.094248,74.731,74.54
0.15708,74.638,74.886
0.21991,74.731,75.129
0.28274,74.941,75.195
0.34558,75.026,75.377
0.40841,74.971,75.594
0.47124,74.86,75.529
0.53407,74.789,75.028
0.5969,74.855,74.657
0.65973,75.002,74.652
0.72257,75.154,74.913
0.7854,75.243,75.062
0.84823,75.246,74.64
0.91106,75.198,74.214
0.97389,75.128,74.47
1.0367,75.064,75.025
1.0996,74.984,75.305
1.1624,74.869,75.695
1.2252,74.751,75.957
1.2881,74.667,75.324
1.3509,74.712,74.448
1.4137,74.891,74.215
1.4765,75.14,74.515
1.5394,75.386,75.127
1.6022,75.502,75.714
1.665,75.444,75.813
1.7279,75.257,75.258
1.7907,75.002,74.618
1.8535,74.824,74.377
1.9164,74.732,74.235
1.9792,74.68,74.223
2.042,74.618,74.756
2.1049,74.556,75.632
2.1677,74.601,75.982
2.2305,74.793,75.33
2.2934,75.148,74.227
2.3562,75.513,74.44
2.419,75.655,75.482
2.4819,75.496,75.918
2.5447,74.99,74.911
2.6075,74.54,74.237
2.6704,74.479,74.674
2.7332,74.775,75.584
2.796,75.324,75.877
2.8588,75.633,75.179
2.9217,75.487,74.312
2.9845,74.999,74.133
3.0473,74.355,74.914
3.1102,74.133,75.72
3.173,74.374,76.005
3.2358,74.845,75.468
3.2987,75.294,74.174
3.3615,75.463,73.734
3.4243,75.378,74.423
3.4872,75.163,75.27
3.55,74.953,75.307
3.6128,74.907,75.163
3.6757,74.973,75.329
3.7385,75.067,75.426
3.8013,75.101,74.981
3.8642,75.099,74.797
3.927,75.106,75.121
3.9898,75.105,75.241
4.0527,75.058,74.579
4.1155,74.904,74.198
4.1783,74.792,74.558
4.2412,74.829,75.146
4.304,75.1,75.375
4.3668,75.366,75.405
4.4296,75.326,75.451
4.4925,74.992,75.367
4.5553,74.451,74.987
4.6181,74.283,74.606
4.681,74.56,74.423
4.7438,75.043,74.465
4.8066,75.463,74.939
4.8695,75.546,75.508
4.9323,75.399,75.694
4.9951,75.177,75.502
5.058,75.035,75.167
5.1208,74.967,74.819
5.1836,74.867,74.539
5.2465,74.731,74.559
5.3093,74.584,75.016
5.3721,74.601,75.191
5.435,74.805,74.896
5.4978,75.109,74.677
5.5606,75.416,74.932
5.6235,75.55,74.978
5.6863,75.427,74.802
5.7491,75.108,74.895
5.8119,74.685,75.315
5.8748,74.464,75.46
5.9376,74.536,75.255
6.0004,74.818,74.921
6.0633,75.201,74.895
6.1261,75.481,75.181
6.1889,75.547,75.283
6.2518,75.394,74.914


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_238.csv <==
x,qOut,qIn
0.031416,75.727,77.212
0.094248,75.648,76.31
0.15708,75.214,74.731
0.21991,74.665,73.995
0.28274,74.289,74.552
0.34558,74.416,74.942
0.40841,74.808,74.806
0.47124,75.189,74.575
0.53407,75.305,75.017
0.5969,75.17,75.495
0.65973,75.005,75.239
0.72257,74.914,74.558
0.7854,74.969,74.4
0.84823,74.923,74.872
0.91106,74.687,75.292
0.97389,74.403,75.524
1.0367,74.251,75.737
1.0996,74.516,75.393
1.1624,75.096,74.547
1.2252,75.74,74.101
1.2881,76.213,74.717
1.3509,76.104,75.315
1.4137,75.453,75.235
1.4765,74.669,74.794
1.5394,74.23,74.815
1.6022,74.476,75.195
1.665,74.95,75.28
1.7279,75.3,75.063
1.7907,75.242,74.965
1.8535,74.961,75.048
1.9164,74.727,75.076
1.9792,74.656,75.114
2.042,74.813,75.27
2.1049,75.073,75.14
2.1677,75.32,74.728
2.2305,75.446,74.507
2.2934,75.351,74.641
2.3562,75.025,74.832
2.419,74.704,75.087
2.4819,74.557,75.372
2.5447,74.719,75.506
2.6075,74.985,75.193
2.6704,75.147,74.672
2.7332,75.17,74.528
2.796,75.057,75.063
2.8588,74.996,75.291
2.9217,75.012,75.056
2.9845,75.066,74.929
3.0473,75.108,75.025
3.1102,75.121,74.909
3.173,75.126,74.781
3.2358,75.105,74.814
3.2987,75.034,75
3.3615,74.865,75.088
3.4243,74.698,74.986
3.4872,74.632,74.94
3.55,74.755,75.388
3.6128,75.012,75.546
3.6757,75.241,75.066
3.7385,75.341,74.549
3.8013,75.233,74.513
3.8642,75.011,74.801
3.927,74.846,75.122
3.9898,74.809,75.256
4.0527,74.942,75.082
4.1155,75.086,75.013
4.1783,75.13,75.127
4.2412,75.069,75.107
4.304,74.92,74.829
4.3668,74.823,74.913
4.4296,74.814,75.286
4.4925,74.873,75.383
4.5553,74.967,75.031
4.6181,75.061,74.814
4.681,75.152,74.762
4.7438,75.214,74.742
4.8066,75.217,74.77
4.8695,75.092,74.697
4.9323,74.895,74.661
4.9951,74.733,75.114
5.058,74.711,76.038
5.1208,74.862,76.164
5.1836,75.063,75.456
5.2465,75.21,74.705
5.3093,75.213,74.306
5.3721,75.102,74.153
5.435,74.992,74.451
5.4978,74.947,75.131
5.5606,75.016,75.406
5.6235,75.123,75.144
5.6863,75.183,74.966
5.7491,75.155,74.856
5.8119,75.017,74.653
5.8748,74.826,74.914
5.9376,74.662,75.462
6.0004,74.583,75.338
6.0633,74.636,74.037
6.1261,74.831,73.476
6.1889,75.142,74.44
6.2518,75.472,76.205


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_239.csv <==
x,qOut,qIn
0.031416,74.739,75.166
0.094248,74.391,75.112
0.15708,74.516,74.545
0.21991,74.907,74.422
0.28274,75.312,75.151
0.34558,75.409,75.722
0.40841,75.263,75.669
0.47124,75.028,75.06
0.53407,74.868,74.467
0.5969,74.887,74.807
0.65973,75.007,75.594
0.72257,75.141,75.877
0.7854,75.212,75.236
0.84823,75.208,74.565
0.91106,75.136,74.389
0.97389,75.01,74.806
1.0367,74.848,75.386
1.0996,74.712,75.068
1.1624,74.655,74.294
1.2252,74.676,74.149
1.2881,74.76,74.974
1.3509,74.843,75.527
1.4137,74.933,75.541
1.4765,75.039,75.319
1.5394,75.171,75.189
1.6022,75.264,74.869
1.665,75.257,74.438
1.7279,75.18,74.532
1.7907,75.08,75.455
1.8535,75.101,75.55
1.9164,75.193,74.702
1.9792,75.253,74.334
2.042,75.169,75.215
2.1049,74.957,75.474
2.1677,74.773,74.928
2.2305,74.683,74.665
2.2934,74.717,75.048
2.3562,74.726,75.342
2.419,74.728,75.415
2.4819,74.794,75.212
2.5447,74.998,74.961
2.6075,75.283,75.067
2.6704,75.432,75.125
2.7332,75.365,74.688
2.796,75.035,74.089
2.8588,74.75,74.46
2.9217,74.702,75.332
2.9845,74.84,75.657
3.0473,75.066,75.074
3.1102,75.124,74.944
3.173,75.046,75.319
3.2358,74.935,75.482
3.2987,74.9,75.181
3.3615,74.961,74.771
3.4243,75.04,74.415
3.4872,75.106,74.303
3.55,75.139,74.57
3.6128,75.201,75.031
3.6757,75.258,75.337
3.7385,75.248,75.288
3.8013,75.105,75.145
3.8642,74.841,75.286
3.927,74.614,75.391
3.9898,74.526,75.191
4.0527,74.653,74.907
4.1155,74.889,74.789
4.1783,75.123,74.552
4.2412,75.298,74.16
4.304,75.374,74.117
4.3668,75.365,75.096
4.4296,75.259,76.277
4.4925,75.067,76.528
4.5553,74.805,75.602
4.6181,74.576,74.488
4.681,74.49,73.747
4.7438,74.569,73.897
4.8066,74.809,74.983
4.8695,75.07,75.784
4.9323,75.261,75.885
4.9951,75.361,75.506
5.058,75.362,74.951
5.1208,75.323,74.426
5.1836,75.206,74.214
5.2465,74.986,74.608
5.3093,74.645,75.339
5.3721,74.332,75.575
5.435,74.258,75.307
5.4978,74.471,74.825
5.5606,74.97,74.741
5.6235,75.533,75.071
5.6863,75.859,75.231
5.7491,75.779,75.063
5.8119,75.148,74.929
5.8748,74.411,75.101
5.9376,74.146,75.284
6.0004,74.417,75.298
6.0633,75.164,75.116
6.1261,75.721,74.717
6.1889,75.787,74.348
6.2518,75.416,74.505


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_240.csv <==
x,qOut,qIn
0.031416,74.598,75.444
0.094248,74.572,76.162
0.15708,74.755,76.066
0.21991,75.067,75.153
0.28274,75.406,73.865
0.34558,75.602,73.519
0.40841,75.592,74.353
0.47124,75.4,75.617
0.53407,75.066,76.061
0.5969,74.769,75.451
0.65973,74.645,74.702
0.72257,74.701,74.473
0.7854,74.918,74.926
0.84823,75.095,75.209
0.91106,75.092,75.111
0.97389,74.93,74.95
1.0367,74.661,74.884
1.0996,74.59,74.646
1.1624,74.821,74.525
1.2252,75.223,74.909
1.2881,75.647,75.538
1.3509,75.672,75.582
1.4137,75.225,75.25
1.4765,74.593,75.073
1.5394,74.128,75.372
1.6022,74.3,75.414
1.665,74.853,74.93
1.7279,75.426,74.304
1.7907,75.682,74.088
1.8535,75.482,74.507
1.9164,75.084,75.212
1.9792,74.759,75.67
2.042,74.758,75.363
2.1049,74.957,75.047
2.1677,75.065,75.105
2.2305,75.009,75.054
2.2934,74.77,74.552
2.3562,74.671,74.288
2.419,74.798,74.509
2.4819,75.061,74.99
2.5447,75.344,75.42
2.6075,75.495,75.614
2.6704,75.499,75.525
2.7332,75.368,75.12
2.796,75.118,74.77
2.8588,74.792,74.833
2.9217,74.521,75.014
2.9845,74.411,75.112
3.0473,74.544,74.955
3.1102,74.864,74.566
3.173,75.218,74.431
3.2358,75.471,74.992
3.2987,75.502,75.813
3.3615,75.25,75.581
3.4243,74.864,74.686
3.4872,74.533,74.06
3.55,74.439,74.484
3.6128,74.6,75.279
3.6757,74.885,75.59
3.7385,75.182,75.387
3.8013,75.398,75.398
3.8642,75.466,75.439
3.927,75.372,74.979
3.9898,75.176,74.42
4.0527,74.957,74.456
4.1155,74.844,74.833
4.1783,74.812,75.056
4.2412,74.818,75.185
4.304,74.814,75.421
4.3668,74.864,75.378
4.4296,74.996,75.031
4.4925,75.137,74.864
4.5553,75.197,75.129
4.6181,75.021,75.338
4.681,74.753,75.138
4.7438,74.587,74.51
4.8066,74.704,74.205
4.8695,75.079,74.98
4.9323,75.453,75.74
4.9951,75.638,75.296
5.058,75.472,74.052
5.1208,75.052,74.106
5.1836,74.672,74.909
5.2465,74.501,75.279
5.3093,74.656,75.187
5.3721,74.929,75.378
5.435,75.16,75.52
5.4978,75.295,75.493
5.5606,75.303,75.436
5.6235,75.251,75.126
5.6863,75.172,74.581
5.7491,75.082,74.294
5.8119,74.992,74.735
5.8748,74.896,75.272
5.9376,74.829,75.289
6.0004,74.816,74.909
6.0633,74.879,74.818
6.1261,74.942,74.819
6.1889,74.905,74.592
6.2518,74.779,74.638


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_241.csv <==
x,qOut,qIn
0.031416,74.775,76.066
0.094248,75.277,75.629
0.15708,75.641,74.957
0.21991,75.767,74.79
0.28274,75.585,74.929
0.34558,75.22,74.625
0.40841,74.864,74.511
0.47124,74.623,75.093
0.53407,74.57,75.884
0.5969,74.606,75.85
0.65973,74.722,75.166
0.72257,74.914,74.22
0.7854,75.179,73.983
0.84823,75.354,74.692
0.91106,75.256,75.253
0.97389,74.941,75.133
1.0367,74.518,74.889
1.0996,74.447,75.058
1.1624,74.775,75.107
1.2252,75.275,74.838
1.2881,75.697,74.666
1.3509,75.669,75.256
1.4137,75.259,75.908
1.4765,74.76,75.712
1.5394,74.487,74.67
1.6022,74.683,74.259
1.665,75.1,74.479
1.7279,75.469,74.653
1.7907,75.548,74.531
1.8535,75.247,74.79
1.9164,74.792,75.401
1.9792,74.441,75.922
2.042,74.435,75.804
2.1049,74.73,75.154
2.1677,75.05,74.639
2.2305,75.229,74.704
2.2934,75.137,75.202
2.3562,74.929,75.26
2.419,74.825,74.911
2.4819,74.897,74.567
2.5447,75.176,74.583
2.6075,75.42,74.953
2.6704,75.425,75.315
2.7332,75.176,75.286
2.796,74.7,74.86
2.8588,74.358,74.671
2.9217,74.327,74.869
2.9845,74.557,75.262
3.0473,74.953,75.466
3.1102,75.297,75.206
3.173,75.515,74.792
3.2358,75.578,74.737
3.2987,75.464,75.189
3.3615,75.233,75.148
3.4243,75.011,74.688
3.4872,74.872,74.566
3.55,74.87,74.896
3.6128,74.897,75.055
3.6757,74.891,75.146
3.7385,74.871,75.21
3.8013,74.871,74.752
3.8642,74.95,74.385
3.927,75.035,74.906
3.9898,75.072,75.868
4.0527,75.018,76.032
4.1155,74.966,75.333
4.1783,74.997,74.69
4.2412,75.089,74.411
4.304,75.201,74.557
4.3668,75.188,74.837
4.4296,75.066,74.975
4.4925,74.913,74.881
4.5553,74.812,74.758
4.6181,74.81,74.913
4.681,74.862,75.248
4.7438,74.929,75.574
4.8066,74.982,75.557
4.8695,74.997,74.97
4.9323,74.957,74.291
4.9951,74.899,74.106
5.058,74.864,74.471
5.1208,74.983,74.983
5.1836,75.23,75.57
5.2465,75.466,76.027
5.3093,75.543,75.831
5.3721,75.286,74.989
5.435,74.878,74.43
5.4978,74.549,74.768
5.5606,74.521,75.335
5.6235,74.713,74.891
5.6863,74.901,74.215
5.7491,75.019,74.228
5.8119,75.043,74.991
5.8748,75.153,75.568
5.9376,75.282,75.752
6.0004,75.295,75.446
6.0633,75.055,74.488
6.1261,74.624,73.865
6.1889,74.343,74.301
6.2518,74.365,75.424


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_242.csv <==
x,qOut,qIn
0.031416,74.923,75.719
0.094248,74.893,74.75
0.15708,74.872,74.096
0.21991,74.864,74.374
0.28274,74.862,75.045
0.34558,74.864,75.064
0.40841,74.961,74.82
0.47124,75.162,74.769
0.53407,75.464,75.178
0.5969,75.6,75.564
0.65973,75.37,75.5
0.72257,74.88,74.935
0.7854,74.305,74.339
0.84823,74.175,74.656
0.91106,74.471,75.369
0.97389,74.958,75.447
1.0367,75.384,74.704
1.0996,75.58,74.522
1.1624,75.559,74.98
1.2252,75.365,75.496
1.2881,75.049,75.696
1.3509,74.735,75.594
1.4137,74.563,75.226
1.4765,74.565,74.713
1.5394,74.75,74.287
1.6022,74.969,74.586
1.665,75.133,75.251
1.7279,75.219,75.299
1.7907,75.219,74.489
1.8535,75.165,74.407
1.9164,75.071,75.04
1.9792,74.967,75.426
2.042,74.886,75.256
2.1049,74.877,74.962
2.1677,74.912,74.612
2.2305,74.955,74.497
2.2934,74.97,74.779
2.3562,75.013,75.249
2.419,75.145,75.767
2.4819,75.32,76.018
2.5447,75.477,75.153
2.6075,75.394,73.944
2.6704,75.101,73.818
2.7332,74.773,74.832
2.796,74.604,75.666
2.8588,74.694,75.616
2.9217,74.85,75.478
2.9845,74.958,75.399
3.0473,74.933,75.01
3.1102,74.931,74.372
3.173,74.992,74.087
3.2358,75.048,74.362
3.2987,75.01,75.003
3.3615,74.825,75.421
3.4243,74.695,75.427
3.4872,74.748,75.05
3.55,75.076,74.738
3.6128,75.447,74.925
3.6757,75.547,75.262
3.7385,75.31,75.435
3.8013,74.732,75.455
3.8642,74.352,75.187
3.927,74.441,74.664
3.9898,74.882,74.383
4.0527,75.49,74.71
4.1155,75.794,75.107
4.1783,75.631,75.245
4.2412,75.132,75.197
4.304,74.489,74.916
4.3668,74.246,74.433
4.4296,74.431,74.287
4.4925,74.827,74.887
4.5553,75.192,75.837
4.6181,75.305,75.889
4.681,75.223,75.292
4.7438,75.072,74.832
4.8066,74.979,74.902
4.8695,75.058,74.995
4.9323,75.211,74.959
4.9951,75.305,74.913
5.058,75.21,74.908
5.1208,74.937,74.76
5.1836,74.713,74.674
5.2465,74.662,74.94
5.3093,74.869,75.231
5.3721,75.088,74.975
5.435,75.112,74.622
5.4978,74.951,74.683
5.5606,74.665,75.363
5.6235,74.59,75.954
5.6863,74.79,75.994
5.7491,75.141,75.362
5.8119,75.493,74.145
5.8748,75.599,73.714
5.9376,75.444,74.355
6.0004,75.15,75.125
6.0633,74.866,75.117
6.1261,74.783,74.996
6.1889,74.831,75.317
6.2518,74.91,75.859


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_243.csv <==
x,qOut,qIn
0.031416,75.689,75.085
0.094248,75.173,74.957
0.15708,74.575,74.562
0.21991,74.216,74.621
0.28274,74.363,75.482
0.34558,74.827,75.404
0.40841,75.327,74.367
0.47124,75.689,73.961
0.53407,75.78,75.183
0.5969,75.525,75.975
0.65973,75.049,75.625
0.72257,74.605,75.008
0.7854,74.449,74.873
0.84823,74.69,75.034
0.91106,75.073,75.2
0.97389,75.372,75.142
1.0367,75.389,74.879
1.0996,75.147,74.572
1.1624,74.869,74.326
1.2252,74.704,74.522
1.2881,74.772,75.464
1.3509,74.922,75.945
1.4137,74.999,75.514
1.4765,74.968,74.846
1.5394,74.828,74.835
1.6022,74.729,75.212
1.665,74.752,75.296
1.7279,74.891,74.975
1.7907,75.125,74.579
1.8535,75.334,74.599
1.9164,75.427,74.827
1.9792,75.386,74.883
2.042,75.208,74.737
2.1049,75.02,74.9
2.1677,74.872,75.226
2.2305,74.762,75.417
2.2934,74.672,75.464
2.3562,74.634,75.328
2.419,74.737,75.052
2.4819,74.967,74.924
2.5447,75.289,74.763
2.6075,75.49,74.614
2.6704,75.476,74.871
2.7332,75.3,75.244
2.796,75.05,74.903
2.8588,74.922,74.347
2.9217,74.887,74.456
2.9845,74.868,75.145
3.0473,74.789,75.668
3.1102,74.695,75.369
3.173,74.687,74.812
3.2358,74.779,74.663
3.2987,74.964,75.103
3.3615,75.144,75.429
3.4243,75.283,75.372
3.4872,75.357,74.96
3.55,75.346,74.584
3.6128,75.222,74.537
3.6757,75.036,74.708
3.7385,74.866,75.213
3.8013,74.794,75.883
3.8642,74.818,75.621
3.927,74.842,74.689
3.9898,74.833,74.092
4.0527,74.776,74.309
4.1155,74.792,74.84
4.1783,74.915,75.365
4.2412,75.081,75.578
4.304,75.216,75.184
4.3668,75.214,74.761
4.4296,75.14,74.872
4.4925,75.071,75.468
4.5553,75.081,75.864
4.6181,75.096,75.447
4.681,75.01,74.7
4.7438,74.858,74.154
4.8066,74.698,73.98
4.8695,74.774,74.213
4.9323,75.042,74.926
4.9951,75.313,75.793
5.058,75.383,76.139
5.1208,75.084,75.537
5.1836,74.684,74.59
5.2465,74.443,74.091
5.3093,74.596,74.355
5.3721,74.97,74.714
5.435,75.261,75.004
5.4978,75.369,75.31
5.5606,75.237,75.723
5.6235,75.154,75.99
5.6863,75.221,75.689
5.7491,75.324,74.72
5.8119,75.317,73.853
5.8748,74.927,74.272
5.9376,74.41,75.249
6.0004,74.087,75.679
6.0633,74.252,75.299
6.1261,74.807,74.952
6.1889,75.395,74.791
6.2518,75.762,74.845


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_244.csv <==
x,qOut,qIn
0.031416,75.418,75.825
0.094248,75.406,74.972
0.15708,75.24,74.091
0.21991,74.97,74.455
0.28274,74.656,75.656
0.34558,74.451,75.882
0.40841,74.451,75.418
0.47124,74.639,74.871
0.53407,74.971,74.567
0.5969,75.283,74.328
0.65973,75.467,74.177
0.72257,75.493,74.303
0.7854,75.345,74.946
0.84823,75.124,75.615
0.91106,74.928,75.727
0.97389,74.81,75.225
1.0367,74.806,74.799
1.0996,74.892,74.994
1.1624,75.005,75.287
1.2252,75.075,75.374
1.2881,75.039,75.258
1.3509,74.922,75.16
1.4137,74.887,74.999
1.4765,74.993,74.615
1.5394,75.277,74.4
1.6022,75.446,74.755
1.665,75.262,75.064
1.7279,74.811,74.997
1.7907,74.253,74.93
1.8535,74.131,75.225
1.9164,74.431,75.457
1.9792,74.913,75.279
2.042,75.321,74.635
2.1049,75.465,74.558
2.1677,75.4,75.106
2.2305,75.237,75.456
2.2934,75.088,75.124
2.3562,75.076,74.918
2.419,75.166,74.973
2.4819,75.257,74.92
2.5447,75.241,74.763
2.6075,75.033,74.802
2.6704,74.765,74.916
2.7332,74.577,75.024
2.796,74.598,75.008
2.8588,74.783,74.895
2.9217,74.998,74.893
2.9845,75.164,75.098
3.0473,75.224,75.36
3.1102,75.197,75.195
3.173,75.106,74.756
3.2358,74.998,74.579
3.2987,74.916,75.11
3.3615,74.934,75.654
3.4243,75.029,75.757
3.4872,75.128,75.565
3.55,75.155,75.129
3.6128,75.052,74.202
3.6757,74.903,73.429
3.7385,74.792,73.789
3.8013,74.794,75.413
3.8642,74.869,76.386
3.927,74.939,76.15
3.9898,74.98,75.197
4.0527,74.986,74.293
4.1155,75.027,74.233
4.1783,75.08,74.756
4.2412,75.1,75.128
4.304,75.039,75.013
4.3668,74.919,74.893
4.4296,74.886,74.891
4.4925,75.002,75.014
4.5553,75.308,75.327
4.6181,75.562,75.434
4.681,75.457,75.151
4.7438,74.997,74.763
4.8066,74.258,74.619
4.8695,73.924,74.68
4.9323,74.186,74.891
4.9951,74.817,75.291
5.058,75.541,75.534
5.1208,75.905,75.259
5.1836,75.772,74.958
5.2465,75.287,75.084
5.3093,74.65,75.442
5.3721,74.419,75.015
5.435,74.59,74.113
5.4978,74.922,73.762
5.5606,75.151,74.857
5.6235,75.149,75.793
5.6863,75.092,75.618
5.7491,75.072,74.985
5.8119,75.156,75.018
5.8748,75.16,75.411
5.9376,75.019,75.398
6.0004,74.823,75.057
6.0633,74.688,74.691
6.1261,74.782,74.451
6.1889,75.017,74.602
6.2518,75.269,75.359


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_245.csv <==
x,qOut,qIn
0.031416,75.283,75.37
0.094248,75.303,75.488
0.15708,75.149,75.174
0.21991,74.941,74.644
0.28274,74.816,74.668
0.34558,74.984,75.14
0.40841,75.27,75.395
0.47124,75.422,75.361
0.53407,75.191,75.062
0.5969,74.625,74.592
0.65973,74.211,74.325
0.72257,74.182,74.59
0.7854,74.676,75.102
0.84823,75.226,75.076
0.91106,75.526,74.827
0.97389,75.534,74.934
1.0367,75.267,75.448
1.0996,75.053,75.577
1.1624,75.017,75.246
1.2252,75.102,74.632
1.2881,75.217,74.071
1.3509,75.172,74.328
1.4137,75.037,75.083
1.4765,74.926,75.465
1.5394,74.95,75.103
1.6022,75.09,75.09
1.665,75.176,75.607
1.7279,75.123,75.877
1.7907,74.877,74.958
1.8535,74.635,74.187
1.9164,74.56,74.473
1.9792,74.658,75.11
2.042,74.893,75.137
2.1049,75.097,75.007
2.1677,75.233,75.012
2.2305,75.289,74.746
2.2934,75.262,74.352
2.3562,75.095,74.845
2.419,74.822,75.726
2.4819,74.569,75.995
2.5447,74.471,75.399
2.6075,74.636,74.674
2.6704,74.955,74.225
2.7332,75.29,74.398
2.796,75.513,75.041
2.8588,75.544,75.363
2.9217,75.384,75.275
2.9845,75.118,74.987
3.0473,74.835,74.86
3.1102,74.715,74.834
3.173,74.772,74.733
3.2358,74.91,74.718
3.2987,75.021,75.124
3.3615,74.958,75.796
3.4243,74.816,76.056
3.4872,74.739,75.426
3.55,74.867,74.265
3.6128,75.189,74.096
3.6757,75.453,74.676
3.7385,75.489,74.966
3.8013,75.156,74.558
3.8642,74.709,74.659
3.927,74.508,75.29
3.9898,74.616,75.754
4.0527,75.021,75.671
4.1155,75.3,75.332
4.1783,75.284,74.947
4.2412,75.047,74.683
4.304,74.711,74.516
4.3668,74.611,74.477
4.4296,74.788,74.808
4.4925,75.121,75.442
4.5553,75.474,75.67
4.6181,75.614,75.134
4.681,75.443,74.643
4.7438,75.049,74.743
4.8066,74.559,75.034
4.8695,74.338,74.795
4.9323,74.429,74.522
4.9951,74.701,74.632
5.058,75.002,75.142
5.1208,75.221,75.571
5.1836,75.385,75.665
5.2465,75.474,75.241
5.3093,75.459,74.348
5.3721,75.216,74.241
5.435,74.853,75.132
5.4978,74.562,76.139
5.5606,74.533,76.083
5.6235,74.796,74.896
5.6863,75.131,73.776
5.7491,75.37,73.727
5.8119,75.371,74.628
5.8748,75.162,75.105
5.9376,74.887,75.23
6.0004,74.667,75.41
6.0633,74.608,75.447
6.1261,74.699,75.071
6.1889,74.888,74.828
6.2518,75.104,74.979


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_246.csv <==
x,qOut,qIn
0.031416,74.975,74.746
0.094248,75.045,74.812
0.15708,74.953,74.819
0.21991,74.813,74.811
0.28274,74.754,74.998
0.34558,74.912,75.257
0.40841,75.154,75.242
0.47124,75.32,74.942
0.53407,75.258,74.891
0.5969,74.963,75.496
0.65973,74.68,75.935
0.72257,74.58,75.47
0.7854,74.797,74.364
0.84823,75.166,73.999
0.91106,75.442,74.447
0.97389,75.504,75.25
1.0367,75.268,75.57
1.0996,74.915,75.206
1.1624,74.668,74.856
1.2252,74.595,74.865
1.2881,74.721,74.872
1.3509,74.863,74.679
1.4137,74.953,74.774
1.4765,74.996,75.292
1.5394,75.006,75.857
1.6022,75.035,75.704
1.665,75.111,74.999
1.7279,75.224,74.297
1.7907,75.36,74.265
1.8535,75.387,74.941
1.9164,75.207,75.611
1.9792,74.893,75.572
2.042,74.551,74.6
2.1049,74.504,73.996
2.1677,74.751,74.315
2.2305,75.108,75.213
2.2934,75.375,75.987
2.3562,75.307,75.827
2.419,75.014,75.027
2.4819,74.717,74.447
2.5447,74.639,74.807
2.6075,74.877,75.108
2.6704,75.222,74.843
2.7332,75.476,74.506
2.796,75.467,74.635
2.8588,75.186,74.926
2.9217,74.862,75.155
2.9845,74.677,75.439
3.0473,74.78,75.61
3.1102,74.999,75.23
3.173,75.073,74.625
3.2358,74.959,74.318
3.2987,74.663,74.737
3.3615,74.561,75.545
3.4243,74.773,76.034
3.4872,75.158,75.747
3.55,75.544,74.876
3.6128,75.584,74.379
3.6757,75.298,74.314
3.7385,74.89,74.414
3.8013,74.594,74.54
3.8642,74.581,74.968
3.927,74.696,75.512
3.9898,74.837,75.655
4.0527,74.921,75.416
4.1155,75.066,75.313
4.1783,75.245,74.926
4.2412,75.345,74.082
4.304,75.247,74.013
4.3668,74.941,74.95
4.4296,74.707,75.41
4.4925,74.708,75.037
4.5553,75.057,74.834
4.6181,75.481,75.564
4.681,75.639,76.108
4.7438,75.431,75.691
4.8066,74.819,74.769
4.8695,74.306,74.592
4.9323,74.209,74.786
4.9951,74.475,74.865
5.058,74.974,74.769
5.1208,75.367,74.916
5.1836,75.564,75.15
5.2465,75.535,75.095
5.3093,75.261,74.652
5.3721,74.833,74.544
5.435,74.484,74.885
5.4978,74.351,75.379
5.5606,74.529,75.775
5.6235,74.833,75.412
5.6863,75.116,74.513
5.7491,75.329,74.092
5.8119,75.45,74.733
5.8748,75.522,75.312
5.9376,75.487,75.416
6.0004,75.321,75.378
6.0633,75.014,75.353
6.1261,74.743,75.072
6.1889,74.667,74.725
6.2518,74.764,74.62


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_247.csv <==
x,qOut,qIn
0.031416,74.889,74.314
0.094248,74.65,74.47
0.15708,74.572,74.56
0.21991,74.62,74.926
0.28274,74.744,75.697
0.34558,74.933,75.879
0.40841,75.196,75.415
0.47124,75.443,74.978
0.53407,75.578,75.071
0.5969,75.396,75.043
0.65973,74.996,74.692
0.72257,74.612,74.456
0.7854,74.488,74.573
0.84823,74.717,74.751
0.91106,75.078,75.003
0.97389,75.378,75.383
1.0367,75.452,75.624
1.0996,75.248,75.489
1.1624,74.88,75.164
1.2252,74.533,74.798
1.2881,74.388,74.618
1.3509,74.542,74.744
1.4137,74.882,74.962
1.4765,75.264,75.041
1.5394,75.556,74.802
1.6022,75.647,74.544
1.665,75.512,74.608
1.7279,75.22,75.082
1.7907,74.863,75.734
1.8535,74.623,75.67
1.9164,74.544,74.983
1.9792,74.599,74.403
2.042,74.749,74.447
2.1049,74.964,74.92
2.1677,75.208,75.458
2.2305,75.407,75.683
2.2934,75.483,75.215
2.3562,75.343,74.831
2.419,75.079,75.063
2.4819,74.827,75.428
2.5447,74.724,74.99
2.6075,74.765,74.378
2.6704,74.813,74.429
2.7332,74.822,74.973
2.796,74.771,75.376
2.8588,74.823,74.97
2.9217,75.005,74.283
2.9845,75.22,74.163
3.0473,75.355,74.918
3.1102,75.227,75.556
3.173,74.947,75.638
3.2358,74.709,75.268
3.2987,74.707,75.033
3.3615,74.97,75.281
3.4243,75.284,75.39
3.4872,75.488,74.884
3.55,75.449,74.34
3.6128,75.227,74.868
3.6757,74.982,75.537
3.7385,74.809,75.284
3.8013,74.782,74.371
3.8642,74.822,74.148
3.927,74.852,74.572
3.9898,74.84,75.45
4.0527,74.763,76.257
4.1155,74.669,76.031
4.1783,74.646,75.135
4.2412,74.739,74.361
4.304,74.981,74.041
4.3668,75.28,74.277
4.4296,75.485,75.043
4.4925,75.517,75.864
4.5553,75.321,75.894
4.6181,75.053,74.917
4.681,74.893,74.017
4.7438,74.869,74.193
4.8066,74.976,75.382
4.8695,74.988,75.713
4.9323,74.85,75.185
4.9951,74.659,74.78
5.058,74.529,75.035
5.1208,74.676,75.075
5.1836,75.058,74.764
5.2465,75.485,74.561
5.3093,75.764,74.662
5.3721,75.552,74.695
5.435,74.988,74.814
5.4978,74.446,75.329
5.5606,74.322,75.995
5.6235,74.748,75.787
5.6863,75.266,74.964
5.7491,75.556,74.369
5.8119,75.347,74.524
5.8748,74.884,74.86
5.9376,74.596,74.993
6.0004,74.62,74.937
6.0633,75.01,75.247
6.1261,75.341,75.689
6.1889,75.408,75.452
6.2518,75.233,74.647


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_248.csv <==
x,qOut,qIn
0.031416,74.814,75.075
0.094248,75.106,75.821
0.15708,75.262,75.496
0.21991,75.255,74.958
0.28274,75.093,74.643
0.34558,75.011,74.442
0.40841,75.035,74.643
0.47124,75.068,75.215
0.53407,74.991,75.561
0.5969,74.711,75.255
0.65973,74.436,74.809
0.72257,74.344,74.725
0.7854,74.576,75.17
0.84823,75.019,75.402
0.91106,75.432,75.139
0.97389,75.646,74.616
1.0367,75.511,74.288
1.0996,75.098,74.675
1.1624,74.743,75.377
1.2252,74.638,75.592
1.2881,74.922,75.113
1.3509,75.248,74.781
1.4137,75.314,74.733
1.4765,75.122,74.899
1.5394,74.741,75.342
1.6022,74.624,75.553
1.665,74.808,75.266
1.7279,75.112,74.789
1.7907,75.328,74.401
1.8535,75.286,74.349
1.9164,75.132,74.686
1.9792,74.988,75.139
2.042,74.959,75.274
2.1049,74.937,75.292
2.1677,74.858,75.427
2.2305,74.776,75.428
2.2934,74.769,74.855
2.3562,74.93,74.37
2.419,75.123,74.527
2.4819,75.226,75.037
2.5447,75.134,75.331
2.6075,74.97,75.197
2.6704,74.928,74.914
2.7332,75.023,74.749
2.796,75.236,74.92
2.8588,75.26,75.055
2.9217,75.027,74.947
2.9845,74.688,74.896
3.0473,74.435,75.261
3.1102,74.526,75.506
3.173,74.845,75.391
3.2358,75.211,75.158
3.2987,75.454,74.915
3.3615,75.465,74.624
3.4243,75.273,74.491
3.4872,74.987,74.772
3.55,74.731,75.375
3.6128,74.677,75.41
3.6757,74.805,74.931
3.7385,75.003,74.578
3.8013,75.157,74.921
3.8642,75.146,75.341
3.927,75.016,75.257
3.9898,74.867,74.807
4.0527,74.8,74.727
4.1155,74.877,75.271
4.1783,75.039,75.752
4.2412,75.216,75.708
4.304,75.34,75.04
4.3668,75.348,74.218
4.4296,75.216,73.686
4.4925,75,73.799
4.5553,74.766,74.578
4.6181,74.686,75.326
4.681,74.78,75.71
4.7438,74.963,75.771
4.8066,75.132,75.781
4.8695,75.159,75.566
4.9323,75.077,74.895
4.9951,74.965,74.11
5.058,74.903,74.346
5.1208,74.917,75.433
5.1836,74.99,75.845
5.2465,75.11,75.116
5.3093,75.268,74.466
5.3721,75.403,74.962
5.435,75.319,75.488
5.4978,74.974,75.31
5.5606,74.364,74.747
5.6235,73.949,74.818
5.6863,73.986,75.012
5.7491,74.39,74.687
5.8119,75.006,74.069
5.8748,75.517,74.3
5.9376,75.816,75.16
6.0004,75.849,75.99
6.0633,75.574,76.244
6.1261,75.102,75.445
6.1889,74.727,74.197
6.2518,74.598,73.849


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_249.csv <==
x,qOut,qIn
0.031416,75.095,73.815
0.094248,75.146,73.893
0.15708,75.077,74.854
0.21991,74.996,75.661
0.28274,75.011,75.781
0.34558,75.148,75.36
0.40841,75.279,74.77
0.47124,75.298,74.636
0.53407,75.112,74.971
0.5969,74.782,74.766
0.65973,74.51,74.423
0.72257,74.417,74.797
0.7854,74.586,75.782
0.84823,74.906,76.039
0.91106,75.252,75.622
0.97389,75.51,75.085
1.0367,75.585,74.856
1.0996,75.348,74.875
1.1624,74.897,74.922
1.2252,74.468,74.742
1.2881,74.308,74.201
1.3509,74.562,74.204
1.4137,75.018,74.845
1.4765,75.438,75.338
1.5394,75.607,75.098
1.6022,75.398,74.849
1.665,74.979,75.039
1.7279,74.595,75.428
1.7907,74.485,75.399
1.8535,74.68,75.116
1.9164,74.997,74.965
1.9792,75.313,74.81
2.042,75.532,74.735
2.1049,75.642,75.163
2.1677,75.579,75.61
2.2305,75.343,75.364
2.2934,74.952,74.38
2.3562,74.615,73.887
2.419,74.459,74.253
2.4819,74.471,75.266
2.5447,74.606,76.334
2.6075,74.746,76.188
2.6704,74.887,74.983
2.7332,75.023,73.846
2.796,75.147,74.027
2.8588,75.227,74.914
2.9217,75.248,75.468
2.9845,75.214,75.476
3.0473,75.135,75.159
3.1102,75.039,74.892
3.173,74.992,74.82
3.2358,75.01,75.026
3.2987,75.108,75.314
3.3615,75.125,75.358
3.4243,74.946,75.155
3.4872,74.659,74.804
3.55,74.389,74.658
3.6128,74.489,74.849
3.6757,74.915,75.064
3.7385,75.411,75.138
3.8013,75.713,75.024
3.8642,75.476,74.814
3.927,74.921,74.774
3.9898,74.434,75.132
4.0527,74.403,75.333
4.1155,74.828,75.032
4.1783,75.271,74.934
4.2412,75.495,75.181
4.304,75.319,75.118
4.3668,75.037,74.453
4.4296,74.917,74.057
4.4925,74.978,74.516
4.5553,75.187,75.472
4.6181,75.228,75.691
4.681,75.085,75.447
4.7438,74.887,75.326
4.8066,74.778,75.132
4.8695,74.854,74.561
4.9323,74.977,74.327
4.9951,75.054,74.747
5.058,75.009,75.317
5.1208,74.946,75.193
5.1836,74.963,74.803
5.2465,75.056,74.811
5.3093,75.198,75.312
5.3721,75.223,75.248
5.435,75.07,74.884
5.4978,74.809,75.066
5.5606,74.533,75.71
5.6235,74.463,75.365
5.6863,74.634,74.431
5.7491,74.958,74.033
5.8119,75.332,74.553
5.8748,75.56,74.96
5.9376,75.52,75.085
6.0004,75.253,75.136
6.0633,74.833,75.324
6.1261,74.6,75.691
6.1889,74.648,75.752
6.2518,74.861,74.978


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_250.csv <==
x,qOut,qIn
0.031416,75.285,75.111
0.094248,75.208,75.091
0.15708,75.079,74.637
0.21991,74.929,74.546
0.28274,74.799,75.348
0.34558,74.813,75.935
0.40841,74.942,75.735
0.47124,75.098,75.1
0.53407,75.185,74.84
0.5969,75.165,74.881
0.65973,75.116,74.735
0.72257,75.08,74.571
0.7854,75.088,74.852
0.84823,75.06,75.274
0.91106,74.964,75.367
0.97389,74.836,75.243
1.0367,74.72,75.248
1.0996,74.69,75.076
1.1624,74.721,74.615
1.2252,74.775,74.289
1.2881,74.817,74.349
1.3509,74.856,74.796
1.4137,74.946,75.345
1.4765,75.102,75.409
1.5394,75.325,74.801
1.6022,75.503,74.986
1.665,75.492,75.894
1.7279,75.281,76.21
1.7907,74.889,75.24
1.8535,74.613,74.25
1.9164,74.598,73.87
1.9792,74.791,74.131
2.042,75.099,74.86
2.1049,75.313,75.391
2.1677,75.361,75.462
2.2305,75.243,75.22
2.2934,74.968,74.991
2.3562,74.673,74.796
2.419,74.509,74.717
2.4819,74.516,75.075
2.5447,74.709,75.784
2.6075,74.927,75.766
2.6704,75.105,75.026
2.7332,75.251,74.345
2.796,75.384,74.418
2.8588,75.526,74.708
2.9217,75.512,74.966
2.9845,75.269,75.465
3.0473,74.744,75.757
3.1102,74.294,75.039
3.173,74.232,74.172
3.2358,74.523,74.088
3.2987,75.064,74.86
3.3615,75.414,75.585
3.4243,75.431,75.879
3.4872,75.208,75.604
3.55,74.879,75.035
3.6128,74.814,74.583
3.6757,75.019,74.36
3.7385,75.306,74.544
3.8013,75.468,75.004
3.8642,75.26,74.986
3.927,74.864,74.788
3.9898,74.545,75.119
4.0527,74.557,75.761
4.1155,74.901,75.67
4.1783,75.249,75.088
4.2412,75.386,74.451
4.304,75.133,74.027
4.3668,74.706,74.352
4.4296,74.48,75.361
4.4925,74.575,76.196
4.5553,75.04,75.634
4.6181,75.498,74.411
4.681,75.667,73.993
4.7438,75.493,74.655
4.8066,74.975,75.413
4.8695,74.535,75.117
4.9323,74.411,74.598
4.9951,74.563,74.833
5.058,74.888,75.763
5.1208,75.148,75.766
5.1836,75.326,75.072
5.2465,75.402,74.615
5.3093,75.355,74.707
5.3721,75.09,74.884
5.435,74.735,75.052
5.4978,74.496,75.076
5.5606,74.567,74.991
5.6235,74.945,75.075
5.6863,75.326,75.217
5.7491,75.495,75.211
5.8119,75.269,75.016
5.8748,74.838,74.97
5.9376,74.558,75.061
6.0004,74.547,75.061
6.0633,74.853,74.888
6.1261,75.145,74.652
6.1889,75.303,74.49
6.2518,75.336,74.634


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_251.csv <==
x,qOut,qIn
0.031416,74.985,75.725
0.094248,74.95,75.258
0.15708,75.111,74.55
0.21991,75.324,74.3
0.28274,75.419,74.61
0.34558,75.122,74.664
0.40841,74.65,74.636
0.47124,74.302,75.114
0.53407,74.36,76.24
0.5969,74.79,76.321
0.65973,75.303,75.153
0.72257,75.68,74.011
0.7854,75.738,74.25
0.84823,75.403,74.957
0.91106,74.897,75.063
0.97389,74.508,74.719
1.0367,74.504,74.772
1.0996,74.872,74.98
1.1624,75.301,74.916
1.2252,75.554,75.012
1.2881,75.429,75.351
1.3509,74.977,75.367
1.4137,74.516,75.168
1.4765,74.277,75.029
1.5394,74.438,74.955
1.6022,74.835,74.918
1.665,75.27,75.078
1.7279,75.602,75.376
1.7907,75.713,75.419
1.8535,75.487,74.835
1.9164,75.041,74.193
1.9792,74.609,74.202
2.042,74.441,74.865
2.1049,74.606,75.36
2.1677,74.848,75.47
2.2305,75.012,75.026
2.2934,74.978,74.208
2.3562,74.925,74.5
2.419,74.978,75.642
2.4819,75.113,76.247
2.5447,75.276,75.727
2.6075,75.281,74.994
2.6704,75.162,74.458
2.7332,75.03,74.397
2.796,75.001,74.957
2.8588,75.107,75.194
2.9217,75.178,74.861
2.9845,75.121,74.616
3.0473,74.862,75.146
3.1102,74.609,75.538
3.173,74.556,75.267
3.2358,74.697,74.798
3.2987,74.982,74.733
3.3615,75.122,74.837
3.4243,75.062,74.772
3.4872,74.92,74.63
3.55,74.838,74.723
3.6128,75.028,75.095
3.6757,75.355,75.308
3.7385,75.602,75.066
3.8013,75.555,74.894
3.8642,75.158,75.388
3.927,74.733,75.714
3.9898,74.508,75.267
4.0527,74.661,74.581
4.1155,74.938,74.742
4.1783,75.124,75.182
4.2412,75.186,75.171
4.304,75.135,74.512
4.3668,75.098,74.273
4.4296,75.037,74.777
4.4925,74.932,75.641
4.5553,74.768,76.05
4.6181,74.663,75.558
4.681,74.685,74.716
4.7438,74.803,74.121
4.8066,74.963,74.278
4.8695,75.066,74.97
4.9323,75.13,75.464
4.9951,75.18,75.224
5.058,75.24,74.566
5.1208,75.279,74.642
5.1836,75.253,75.185
5.2465,75.158,75.52
5.3093,75.001,75.468
5.3721,74.835,75.362
5.435,74.705,75.045
5.4978,74.654,74.481
5.5606,74.713,74.139
5.6235,74.918,74.393
5.6863,75.203,74.966
5.7491,75.431,75.644
5.8119,75.467,75.978
5.8748,75.179,75.655
5.9376,74.782,75.049
6.0004,74.513,74.502
6.0633,74.59,74.33
6.1261,74.881,74.63
6.1889,75.091,75.118
6.2518,75.138,75.558


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_252.csv <==
x,qOut,qIn
0.031416,75.021,74.948
0.094248,74.661,74.914
0.15708,74.539,75.127
0.21991,74.685,75.193
0.28274,75.071,74.65
0.34558,75.298,74.169
0.40841,75.223,74.5
0.47124,74.974,75.553
0.53407,74.724,76.107
0.5969,74.837,75.225
0.65973,75.185,74.196
0.72257,75.492,74.113
0.7854,75.475,74.686
0.84823,75.018,75.103
0.91106,74.521,75.628
0.97389,74.291,76.091
1.0367,74.565,75.914
1.0996,75.052,75.079
1.1624,75.42,74.377
1.2252,75.543,74.283
1.2881,75.344,74.422
1.3509,75.005,74.343
1.4137,74.716,74.539
1.4765,74.581,75.155
1.5394,74.666,75.502
1.6022,74.896,75.196
1.665,75.151,75.016
1.7279,75.302,75.242
1.7907,75.232,75.327
1.8535,74.903,74.831
1.9164,74.567,74.45
1.9792,74.447,74.75
2.042,74.722,75.633
2.1049,75.265,75.83
2.1677,75.752,75.27
2.2305,75.943,74.648
2.2934,75.627,74.627
2.3562,74.929,74.874
2.419,74.336,74.951
2.4819,74.1,74.714
2.5447,74.382,74.405
2.6075,74.775,74.693
2.6704,75.072,75.266
2.7332,75.244,75.559
2.796,75.3,75.426
2.8588,75.302,75.205
2.9217,75.216,75.063
2.9845,75.067,75.101
3.0473,74.889,75.053
3.1102,74.827,74.623
3.173,74.927,74.29
3.2358,75.123,74.524
3.2987,75.336,75.123
3.3615,75.382,75.449
3.4243,75.227,75.564
3.4872,74.957,75.411
3.55,74.683,74.884
3.6128,74.583,74.766
3.6757,74.627,75.163
3.7385,74.745,75.379
3.8013,74.867,75.009
3.8642,75,74.575
3.927,75.169,74.412
3.9898,75.335,74.662
4.0527,75.447,75.164
4.1155,75.375,75.448
4.1783,75.13,75.43
4.2412,74.824,75.066
4.304,74.582,74.445
4.3668,74.545,74.43
4.4296,74.683,74.921
4.4925,74.921,75.094
4.5553,75.178,74.833
4.6181,75.359,75
4.681,75.407,75.309
4.7438,75.334,75.244
4.8066,75.17,74.731
4.8695,75.042,74.724
4.9323,74.96,75.345
4.9951,74.89,75.957
5.058,74.789,75.679
5.1208,74.699,74.692
5.1836,74.739,73.984
5.2465,74.908,74.203
5.3093,75.177,75.118
5.3721,75.302,75.584
5.435,75.184,75.504
5.4978,74.917,75.002
5.5606,74.632,74.36
5.6235,74.605,74.485
5.6863,74.786,75.207
5.7491,75.024,75.701
5.8119,75.164,75.722
5.8748,75.122,75.467
5.9376,75.015,74.783
6.0004,74.957,73.954
6.0633,75.049,74.041
6.1261,75.253,75.048
6.1889,75.386,75.706
6.2518,75.337,75.503


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_253.csv <==
x,qOut,qIn
0.031416,75.256,74.783
0.094248,74.95,75.154
0.15708,74.84,75.261
0.21991,74.968,74.751
0.28274,75.321,74.245
0.34558,75.513,74.689
0.40841,75.337,75.423
0.47124,74.887,75.693
0.53407,74.322,75.234
0.5969,74.146,74.625
0.65973,74.386,74.409
0.72257,74.845,74.936
0.7854,75.304,75.753
0.84823,75.548,75.624
0.91106,75.56,74.912
0.97389,75.398,74.508
1.0367,75.131,74.769
1.0996,74.923,74.963
1.1624,74.841,74.931
1.2252,74.851,74.79
1.2881,74.903,74.597
1.3509,74.883,74.883
1.4137,74.82,75.559
1.4765,74.782,75.88
1.5394,74.838,75.422
1.6022,75.004,74.91
1.665,75.153,74.602
1.7279,75.204,74.377
1.7907,75.087,74.44
1.8535,74.935,75.263
1.9164,74.91,76.095
1.9792,75.02,75.837
2.042,75.233,74.446
2.1049,75.289,74.161
2.1677,75.135,74.97
2.2305,74.88,75.436
2.2934,74.663,74.608
2.3562,74.647,74.362
2.419,74.755,75.085
2.4819,74.915,75.504
2.5447,75.061,74.978
2.6075,75.245,74.683
2.6704,75.403,74.826
2.7332,75.429,75.043
2.796,75.211,75.025
2.8588,74.814,74.951
2.9217,74.559,75.042
2.9845,74.585,75.223
3.0473,74.972,75.127
3.1102,75.376,74.904
3.173,75.521,74.943
3.2358,75.377,75.281
3.2987,74.963,75.704
3.3615,74.662,75.655
3.4243,74.622,75.161
3.4872,74.767,74.537
3.55,74.982,74.104
3.6128,75.063,74.066
3.6757,75.041,74.364
3.7385,74.977,74.907
3.8013,74.932,75.716
3.8642,74.917,76.042
3.927,74.923,75.536
3.9898,74.953,74.704
4.0527,75.013,74.261
4.1155,75.078,74.489
4.1783,75.094,75.055
4.2412,75.066,75.459
4.304,75.005,75.073
4.3668,75.05,74.601
4.4296,75.224,74.817
4.4925,75.417,75.544
4.5553,75.507,76
4.6181,75.231,75.458
4.681,74.703,74.48
4.7438,74.215,73.949
4.8066,74.069,74.328
4.8695,74.385,74.908
4.9323,74.906,75.304
4.9951,75.398,75.434
5.058,75.662,75.311
5.1208,75.577,75.064
5.1836,75.225,74.826
5.2465,74.82,74.786
5.3093,74.589,75.062
5.3721,74.676,75.497
5.435,74.895,75.765
5.4978,75.096,75.516
5.5606,75.152,74.677
5.6235,75.179,73.94
5.6863,75.252,73.86
5.7491,75.307,74.591
5.8119,75.257,75.32
5.8748,74.936,75.339
5.9376,74.559,75.295
6.0004,74.362,75.46
6.0633,74.551,75.425
6.1261,74.99,75.053
6.1889,75.351,74.776
6.2518,75.477,74.653


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_254.csv <==
x,qOut,qIn
0.031416,74.763,75.145
0.094248,75.203,75.056
0.15708,75.612,74.853
0.21991,75.743,74.588
0.28274,75.368,74.607
0.34558,74.725,74.94
0.40841,74.383,75.195
0.47124,74.512,75.265
0.53407,75.166,75.338
0.5969,75.707,75.172
0.65973,75.762,74.749
0.72257,75.376,74.636
0.7854,74.681,75.154
0.84823,74.355,75.513
0.91106,74.496,75.401
0.97389,74.876,75.02
1.0367,75.223,74.676
1.0996,75.309,74.53
1.1624,75.234,74.479
1.2252,75.091,74.505
1.2881,74.967,74.909
1.3509,74.843,75.543
1.4137,74.744,75.822
1.4765,74.72,75.548
1.5394,74.821,75.105
1.6022,75.026,75.135
1.665,75.202,75.199
1.7279,75.266,74.731
1.7907,75.152,74.134
1.8535,74.977,74.385
1.9164,74.905,74.87
1.9792,74.97,75.001
2.042,75.175,75.078
2.1049,75.291,75.48
2.1677,75.182,75.586
2.2305,74.9,75.115
2.2934,74.538,74.679
2.3562,74.405,74.793
2.419,74.546,74.914
2.4819,74.858,74.844
2.5447,75.217,74.809
2.6075,75.486,75.18
2.6704,75.614,75.571
2.7332,75.573,75.528
2.796,75.342,75.114
2.8588,74.97,74.654
2.9217,74.622,74.398
2.9845,74.417,74.819
3.0473,74.448,75.428
3.1102,74.644,75.107
3.173,74.905,74.709
3.2358,75.157,75.117
3.2987,75.339,75.578
3.3615,75.385,74.974
3.4243,75.266,74.374
3.4872,75.042,74.564
3.55,74.792,75.394
3.6128,74.687,75.513
3.6757,74.76,74.96
3.7385,74.95,74.515
3.8013,75.182,74.952
3.8642,75.335,75.519
3.927,75.339,75.421
3.9898,75.201,74.714
4.0527,74.946,74.13
4.1155,74.751,74.292
4.1783,74.729,74.859
4.2412,74.856,75.507
4.304,75.08,75.736
4.3668,75.221,75.422
4.4296,75.22,75.177
4.4925,75.113,75.339
4.5553,74.951,75.328
4.6181,74.863,74.634
4.681,74.868,74.063
4.7438,74.934,74.238
4.8066,75.02,75.13
4.8695,75.077,75.508
4.9323,75.11,75.07
4.9951,75.115,74.268
5.058,75.087,74.051
5.1208,74.973,74.883
5.1836,74.78,75.936
5.2465,74.594,76.345
5.3093,74.51,75.768
5.3721,74.653,74.794
5.435,74.978,74
5.4978,75.355,73.945
5.5606,75.659,75.002
5.6235,75.698,76.093
5.6863,75.442,76.24
5.7491,75.027,75.353
5.8119,74.617,74.324
5.8748,74.497,74.274
5.9376,74.621,74.702
6.0004,74.827,74.949
6.0633,74.947,74.919
6.1261,74.85,75.042
6.1889,74.673,75.189
6.2518,74.59,75.211


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_255.csv <==
x,qOut,qIn
0.031416,75.004,74.612
0.094248,75.256,74.868
0.15708,75.319,74.981
0.21991,75.14,74.711
0.28274,74.71,74.555
0.34558,74.444,74.842
0.40841,74.543,75.065
0.47124,74.889,75.161
0.53407,75.313,75.5
0.5969,75.404,75.636
0.65973,75.154,75.209
0.72257,74.784,74.704
0.7854,74.544,74.628
0.84823,74.705,74.838
0.91106,75.096,75.158
0.97389,75.486,75.42
1.0367,75.657,74.974
1.0996,75.495,74.233
1.1624,75.145,74.199
1.2252,74.797,74.958
1.2881,74.635,75.673
1.3509,74.664,75.57
1.4137,74.738,75.121
1.4765,74.8,74.747
1.5394,74.818,74.512
1.6022,74.921,74.425
1.665,75.114,74.644
1.7279,75.31,75.035
1.7907,75.414,75.34
1.8535,75.302,75.488
1.9164,75.078,75.585
1.9792,74.882,75.692
2.042,74.852,75.58
2.1049,74.953,74.859
2.1677,74.996,74.048
2.2305,74.923,73.859
2.2934,74.709,74.661
2.3562,74.616,75.508
2.419,74.764,75.643
2.4819,75.058,75.108
2.5447,75.372,74.967
2.6075,75.387,75.487
2.6704,75.096,75.61
2.7332,74.696,74.998
2.796,74.42,74.089
2.8588,74.501,74.12
2.9217,74.805,75.009
2.9845,75.177,75.874
3.0473,75.475,75.444
3.1102,75.663,74.377
3.173,75.654,73.999
3.2358,75.415,74.549
3.2987,74.923,75.317
3.3615,74.451,75.425
3.4243,74.288,75.267
3.4872,74.451,75.207
3.55,74.891,75.079
3.6128,75.285,75.013
3.6757,75.508,75.263
3.7385,75.537,75.441
3.8013,75.371,75.122
3.8642,75.092,74.717
3.927,74.821,74.508
3.9898,74.656,74.411
4.0527,74.679,74.405
4.1155,74.859,74.879
4.1783,75.039,75.627
4.2412,75.1,75.965
4.304,74.941,75.32
4.3668,74.692,74.541
4.4296,74.594,74.425
4.4925,74.71,74.894
4.5553,75.06,74.907
4.6181,75.35,74.576
4.681,75.434,74.86
4.7438,75.352,75.57
4.8066,75.179,75.724
4.8695,75.139,75.152
4.9323,75.163,74.692
4.9951,75.124,74.647
5.058,74.893,74.765
5.1208,74.563,75.045
5.1836,74.404,75.533
5.2465,74.502,75.72
5.3093,74.885,75.057
5.3721,75.289,74.248
5.435,75.517,74.057
5.4978,75.498,74.567
5.5606,75.188,75.407
5.6235,74.794,75.692
5.6863,74.56,75.338
5.7491,74.561,74.738
5.8119,74.82,74.44
5.8748,75.121,74.584
5.9376,75.327,74.943
6.0004,75.383,75.396
6.0633,75.252,75.796
6.1261,75.015,75.681
6.1889,74.835,75.155
6.2518,74.808,74.668


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_256.csv <==
x,qOut,qIn
0.031416,74.449,74.278
0.094248,74.392,74.856
0.15708,74.618,75.327
0.21991,74.984,75.522
0.28274,75.338,75.554
0.34558,75.475,75.21
0.40841,75.338,74.478
0.47124,75.028,74.02
0.53407,74.674,74.608
0.5969,74.578,75.431
0.65973,74.733,75.619
0.72257,74.997,75.228
0.7854,75.212,74.672
0.84823,75.295,74.65
0.91106,75.326,75.168
0.97389,75.324,75.608
1.0367,75.293,75.062
1.0996,75.079,74.495
1.1624,74.757,74.72
1.2252,74.522,75.197
1.2881,74.568,75.063
1.3509,74.942,74.711
1.4137,75.337,74.647
1.4765,75.515,74.673
1.5394,75.27,74.454
1.6022,74.797,74.546
1.665,74.498,75.29
1.7279,74.509,76.184
1.7907,74.887,76.247
1.8535,75.227,75.582
1.9164,75.339,74.952
1.9792,75.253,74.58
2.042,75.039,74.482
2.1049,74.944,74.427
2.1677,74.975,74.443
2.2305,75.049,74.764
2.2934,75.073,75.334
2.3562,75.004,75.472
2.419,74.921,75.223
2.4819,74.85,74.956
2.5447,74.808,74.824
2.6075,74.706,74.798
2.6704,74.584,74.988
2.7332,74.541,75.394
2.796,74.673,75.435
2.8588,75.028,74.796
2.9217,75.481,74.372
2.9845,75.85,74.704
3.0473,75.968,75.182
3.1102,75.621,75.174
3.173,74.992,75.152
3.2358,74.414,75.145
3.2987,74.228,74.845
3.3615,74.487,74.57
3.4243,74.881,74.819
3.4872,75.207,75.471
3.55,75.311,75.726
3.6128,75.244,75.249
3.6757,75.099,74.736
3.7385,74.966,74.59
3.8013,74.924,74.695
3.8642,74.999,74.646
3.927,75.098,74.64
3.9898,75.134,74.879
4.0527,75.032,75.507
4.1155,74.862,75.924
4.1783,74.785,75.558
4.2412,74.841,74.497
4.304,75.045,73.823
4.3668,75.176,74.359
4.4296,75.134,75.251
4.4925,74.986,75.738
4.5553,74.824,75.442
4.6181,74.878,74.944
4.681,75.099,74.78
4.7438,75.329,75.096
4.8066,75.405,75.427
4.8695,75.178,75.277
4.9323,74.803,74.998
4.9951,74.495,74.86
5.058,74.454,74.908
5.1208,74.704,74.692
5.1836,75.068,74.298
5.2465,75.376,74.271
5.3093,75.482,75.084
5.3721,75.271,75.842
5.435,74.873,75.838
5.4978,74.521,75.165
5.5606,74.447,74.471
5.6235,74.73,74.329
5.6863,75.125,74.587
5.7491,75.425,75.144
5.8119,75.449,75.556
5.8748,75.255,75.129
5.9376,75.073,74.602
6.0004,75.01,74.992
6.0633,75.144,76.055
6.1261,75.223,75.888
6.1889,75.083,74.81
6.2518,74.787,74.039


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_257.csv <==
x,qOut,qIn
0.031416,75.185,75.257
0.094248,75.083,75.495
0.15708,75.09,74.826
0.21991,75.088,73.819
0.28274,74.947,73.859
0.34558,74.673,75.1
0.40841,74.489,76.095
0.47124,74.493,75.997
0.53407,74.745,75.293
0.5969,75.005,75.214
0.65973,75.119,75.226
0.72257,75.099,74.763
0.7854,74.99,73.995
0.84823,74.987,74.059
0.91106,75.091,74.978
0.97389,75.219,76.045
1.0367,75.281,76.119
1.0996,75.228,75.404
1.1624,75.117,74.762
1.2252,74.973,74.368
1.2881,74.814,74.162
1.3509,74.596,74.478
1.4137,74.42,75.186
1.4765,74.405,75.595
1.5394,74.649,75.285
1.6022,75.121,74.788
1.665,75.608,74.52
1.7279,75.891,74.7
1.7907,75.769,75.449
1.8535,75.191,75.847
1.9164,74.55,75.402
1.9792,74.183,74.543
2.042,74.363,74.436
2.1049,74.871,75.036
2.1677,75.391,75.293
2.2305,75.72,75.005
2.2934,75.693,74.619
2.3562,75.256,74.669
2.419,74.703,75.005
2.4819,74.342,75.373
2.5447,74.455,75.457
2.6075,74.879,75.349
2.6704,75.23,75.197
2.7332,75.346,74.992
2.796,75.118,74.898
2.8588,74.868,74.645
2.9217,74.828,74.278
2.9845,74.98,74.477
3.0473,75.26,75.381
3.1102,75.346,75.628
3.173,75.205,75.179
3.2358,74.962,74.759
3.2987,74.768,74.798
3.3615,74.774,74.937
3.4243,74.864,74.958
3.4872,74.942,74.873
3.55,74.924,74.948
3.6128,74.923,75.241
3.6757,75.039,75.418
3.7385,75.23,75.349
3.8013,75.434,75.228
3.8642,75.416,74.922
3.927,75.153,74.51
3.9898,74.792,74.621
4.0527,74.506,75.341
4.1155,74.511,75.247
4.1783,74.726,74.536
4.2412,75.009,74.319
4.304,75.226,74.885
4.3668,75.278,75.346
4.4296,75.171,75.591
4.4925,74.982,75.616
4.5553,74.798,75.149
4.6181,74.759,74.376
4.681,74.861,74.021
4.7438,75.036,74.451
4.8066,75.208,75.182
4.8695,75.296,75.498
4.9323,75.281,75.602
4.9951,75.181,75.513
5.058,75.02,75.138
5.1208,74.889,74.856
5.1836,74.834,74.936
5.2465,74.831,75.274
5.3093,74.845,75.516
5.3721,74.802,75.116
5.435,74.777,74.357
5.4978,74.842,73.935
5.5606,75.061,74.522
5.6235,75.333,75.266
5.6863,75.415,75.352
5.7491,75.233,74.904
5.8119,74.754,74.662
5.8748,74.394,74.927
5.9376,74.411,75.227
6.0004,74.737,75.373
6.0633,75.242,75.399
6.1261,75.553,75.195
6.1889,75.589,74.836
6.2518,75.431,74.717


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_258.csv <==
x,qOut,qIn
0.031416,75.163,74.11
0.094248,75.243,74.439
0.15708,75.327,75.086
0.21991,75.278,75.68
0.28274,74.988,76.049
0.34558,74.695,75.8
0.40841,74.603,75.129
0.47124,74.694,74.653
0.53407,74.899,74.629
0.5969,74.963,74.593
0.65973,74.915,74.538
0.72257,74.863,74.669
0.7854,74.918,74.982
0.84823,75.115,75.313
0.91106,75.304,75.404
0.97389,75.36,74.929
1.0367,75.176,74.391
1.0996,74.82,74.749
1.1624,74.513,75.354
1.2252,74.39,75.463
1.2881,74.548,75.037
1.3509,74.88,74.79
1.4137,75.272,74.9
1.4765,75.611,75.323
1.5394,75.794,75.65
1.6022,75.638,75.421
1.665,75.187,74.906
1.7279,74.676,74.491
1.7907,74.372,74.407
1.8535,74.479,74.505
1.9164,74.781,74.753
1.9792,75.074,75.179
2.042,75.182,75.542
2.1049,75.118,75.506
2.1677,74.988,75.215
2.2305,74.881,74.849
2.2934,74.871,74.513
2.3562,74.953,74.54
2.419,75.054,74.954
2.4819,75.123,75.373
2.5447,75.119,75.42
2.6075,75.114,75.117
2.6704,75.173,74.789
2.7332,75.256,74.788
2.796,75.307,75.068
2.8588,75.126,74.964
2.9217,74.782,74.722
2.9845,74.475,74.903
3.0473,74.41,75.473
3.1102,74.676,75.469
3.173,75.067,75.024
3.2358,75.394,74.751
3.2987,75.493,74.972
3.3615,75.319,75.138
3.4243,75.006,75.093
3.4872,74.728,75.019
3.55,74.65,74.955
3.6128,74.812,74.788
3.6757,75.061,74.669
3.7385,75.26,74.727
3.8013,75.285,74.883
3.8642,75.131,74.883
3.927,74.927,74.843
3.9898,74.785,75.07
4.0527,74.798,75.71
4.1155,74.927,75.622
4.1783,75.076,74.686
4.2412,75.187,73.89
4.304,75.215,74.222
4.3668,75.169,75.338
4.4296,75.086,76.315
4.4925,75.01,76.516
4.5553,74.98,75.406
4.6181,75.005,73.871
4.681,75.027,73.33
4.7438,74.999,74.322
4.8066,74.887,75.62
4.8695,74.745,75.404
4.9323,74.666,74.756
4.9951,74.691,74.923
5.058,74.841,75.539
5.1208,75.061,75.376
5.1836,75.246,75.158
5.2465,75.299,75.347
5.3093,75.13,75.438
5.3721,74.775,74.829
5.435,74.512,74.246
5.4978,74.517,74.347
5.5606,74.917,75.145
5.6235,75.477,75.346
5.6863,75.782,74.866
5.7491,75.65,74.433
5.8119,74.946,74.667
5.8748,74.282,75.249
5.9376,74.158,75.601
6.0004,74.508,75.348
6.0633,75.15,74.86
6.1261,75.473,75.008
6.1889,75.457,75.174
6.2518,75.285,74.68


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_259.csv <==
x,qOut,qIn
0.031416,74.692,74.462
0.094248,74.643,74.589
0.15708,74.768,75.357
0.21991,74.984,76.021
0.28274,75.205,75.603
0.34558,75.331,75.01
0.40841,75.323,74.973
0.47124,75.217,75.073
0.53407,75.064,74.907
0.5969,74.982,74.697
0.65973,74.934,74.653
0.72257,74.871,74.849
0.7854,74.738,75.159
0.84823,74.651,75.059
0.91106,74.731,74.692
0.97389,74.929,74.633
1.0367,75.165,75.226
1.0996,75.162,75.354
1.1624,74.952,74.858
1.2252,74.725,74.62
1.2881,74.687,75.139
1.3509,74.96,75.379
1.4137,75.337,75.128
1.4765,75.619,74.877
1.5394,75.628,75.007
1.6022,75.36,75.187
1.665,75.014,75.12
1.7279,74.751,74.788
1.7907,74.709,74.424
1.8535,74.799,74.461
1.9164,74.892,74.849
1.9792,74.941,75.37
2.042,74.922,75.714
2.1049,74.908,75.596
2.1677,74.92,75.126
2.2305,74.949,74.496
2.2934,74.986,74.206
2.3562,75.006,74.81
2.419,75.015,75.598
2.4819,75.023,75.7
2.5447,75.04,75.314
2.6075,75.082,75.161
2.6704,75.13,74.892
2.7332,75.145,74.467
2.796,75.092,74.515
2.8588,74.934,75.227
2.9217,74.736,75.593
2.9845,74.595,74.995
3.0473,74.603,74.085
3.1102,74.812,74.282
3.173,75.129,75.056
3.2358,75.405,75.615
3.2987,75.5,75.791
3.3615,75.272,75.75
3.4243,74.893,75.276
3.4872,74.608,74.54
3.55,74.647,74.338
3.6128,75,74.535
3.6757,75.368,74.495
3.7385,75.547,74.423
3.8013,75.369,74.832
3.8642,75,75.542
3.927,74.743,75.977
3.9898,74.697,75.912
4.0527,74.907,75.57
4.1155,75.027,75.021
4.1783,74.929,74.266
4.2412,74.719,73.835
4.304,74.543,74.352
4.3668,74.687,75.331
4.4296,75.076,75.888
4.4925,75.502,75.56
4.5553,75.758,74.58
4.6181,75.575,74.221
4.681,75.054,74.629
4.7438,74.484,75.33
4.8066,74.178,75.593
4.8695,74.288,75.216
4.9323,74.596,74.849
4.9951,74.958,74.986
5.058,75.261,75.374
5.1208,75.572,75.023
5.1836,75.756,74.338
5.2465,75.675,74.23
5.3093,75.192,75.17
5.3721,74.558,75.904
5.435,74.249,75.764
5.4978,74.37,74.955
5.5606,74.923,74.343
5.6235,75.366,74.838
5.6863,75.45,75.623
5.7491,75.224,75.563
5.8119,74.8,74.619
5.8748,74.62,74.227
5.9376,74.764,74.424
6.0004,75.081,74.894
6.0633,75.391,75.363
6.1261,75.437,75.348
6.1889,75.243,74.994
6.2518,74.945,74.727


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_260.csv <==
x,qOut,qIn
0.031416,74.724,75.311
0.094248,74.812,74.419
0.15708,75.04,73.863
0.21991,75.245,74.243
0.28274,75.267,75.371
0.34558,75.024,75.803
0.40841,74.719,75.55
0.47124,74.547,75.418
0.53407,74.675,75.707
0.5969,75.003,75.169
0.65973,75.29,74.028
0.72257,75.407,73.506
0.7854,75.256,74.605
0.84823,74.988,75.839
0.91106,74.816,75.942
0.97389,74.815,75.108
1.0367,75.021,74.604
1.0996,75.22,75.087
1.1624,75.228,75.627
1.2252,75.028,75.624
1.2881,74.64,75.141
1.3509,74.373,74.401
1.4137,74.408,73.674
1.4765,74.718,73.758
1.5394,75.23,75.17
1.6022,75.681,76.076
1.665,75.827,75.7
1.7279,75.593,74.861
1.7907,74.943,74.604
1.8535,74.361,74.938
1.9164,74.219,75.27
1.9792,74.479,75.222
2.042,75.01,74.89
2.1049,75.368,74.843
2.1677,75.486,74.956
2.2305,75.436,75.034
2.2934,75.315,75.359
2.3562,75.244,75.461
2.419,75.118,74.935
2.4819,74.876,74.443
2.5447,74.477,74.64
2.6075,74.201,74.965
2.6704,74.277,75.225
2.7332,74.649,75.611
2.796,75.207,75.629
2.8588,75.554,75.04
2.9217,75.556,74.593
2.9845,75.308,74.638
3.0473,74.949,74.829
3.1102,74.819,74.8
3.173,74.893,74.879
3.2358,75.033,75.098
3.2987,75.089,75.142
3.3615,75.055,74.843
3.4243,75.049,74.52
3.4872,75.082,74.443
3.55,75.14,74.843
3.6128,75.047,75.54
3.6757,74.859,75.966
3.7385,74.717,75.674
3.8013,74.767,75.055
3.8642,75.046,74.94
3.927,75.348,74.989
3.9898,75.504,74.87
4.0527,75.367,74.601
4.1155,75.017,74.429
4.1783,74.715,74.452
4.2412,74.599,74.811
4.304,74.762,75.41
4.3668,74.986,75.451
4.4296,75.085,75.055
4.4925,75.024,74.879
4.5553,74.801,74.987
4.6181,74.629,74.852
4.681,74.632,74.757
4.7438,74.81,75.001
4.8066,75.134,75.399
4.8695,75.451,75.451
4.9323,75.634,75.276
4.9951,75.617,75.05
5.058,75.352,74.746
5.1208,74.962,74.554
5.1836,74.643,74.748
5.2465,74.482,75.229
5.3093,74.53,75.579
5.3721,74.672,75.365
5.435,74.858,74.823
5.4978,75.051,74.367
5.5606,75.218,74.362
5.6235,75.265,74.835
5.6863,75.155,75.415
5.7491,74.965,75.584
5.8119,74.789,75.094
5.8748,74.804,74.837
5.9376,74.983,74.999
6.0004,75.211,75.091
6.0633,75.372,74.777
6.1261,75.331,74.748
6.1889,75.123,75.197
6.2518,74.876,75.628


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_261.csv <==
x,qOut,qIn
0.031416,75.299,74.76
0.094248,75.285,74.34
0.15708,75.319,74.345
0.21991,75.359,74.561
0.28274,75.34,75.077
0.34558,75.066,75.659
0.40841,74.682,75.866
0.47124,74.416,75.678
0.53407,74.485,75.107
0.5969,74.859,74.331
0.65973,75.208,73.96
0.72257,75.331,74.438
0.7854,75.065,75.143
0.84823,74.672,75.218
0.91106,74.521,75.229
0.97389,74.694,75.44
1.0367,75.2,75.263
1.0996,75.603,74.807
1.1624,75.616,74.821
1.2252,75.261,75.145
1.2881,74.631,75.069
1.3509,74.294,74.665
1.4137,74.423,74.549
1.4765,74.862,74.831
1.5394,75.411,75.326
1.6022,75.731,75.558
1.665,75.678,75.404
1.7279,75.301,74.979
1.7907,74.69,74.673
1.8535,74.316,74.929
1.9164,74.359,75.255
1.9792,74.694,74.976
2.042,75.143,74.272
2.1049,75.4,74.453
2.1677,75.437,75.24
2.2305,75.319,75.686
2.2934,75.127,75.037
2.3562,74.986,74.469
2.419,74.901,74.752
2.4819,74.851,75.447
2.5447,74.81,75.368
2.6075,74.808,74.529
2.6704,74.89,74.139
2.7332,75.041,74.62
2.796,75.231,75.324
2.8588,75.333,75.597
2.9217,75.29,75.674
2.9845,75.135,75.47
3.0473,74.92,75.019
3.1102,74.778,74.793
3.173,74.734,74.779
3.2358,74.765,74.687
3.2987,74.838,74.533
3.3615,74.928,74.876
3.4243,75.025,75.497
3.4872,75.103,75.847
3.55,75.135,75.529
3.6128,75.093,74.761
3.6757,74.992,74.189
3.7385,74.863,74.361
3.8013,74.74,75.025
3.8642,74.671,75.293
3.927,74.72,75.191
3.9898,74.9,74.814
4.0527,75.21,74.366
4.1155,75.517,74.55
4.1783,75.627,75.24
4.2412,75.478,75.733
4.304,75.041,75.469
4.3668,74.634,74.949
4.4296,74.502,74.769
4.4925,74.644,75.14
4.5553,75.003,75.717
4.6181,75.317,75.52
4.681,75.455,74.767
4.7438,75.381,74.165
4.8066,75.075,74.21
4.8695,74.741,74.591
4.9323,74.599,74.949
4.9951,74.67,75.131
5.058,74.931,75.227
5.1208,75.064,75.316
5.1836,74.996,75.268
5.2465,74.839,75.14
5.3093,74.737,75.306
5.3721,74.875,75.653
5.435,75.125,75.51
5.4978,75.338,74.526
5.5606,75.377,73.534
5.6235,75.293,74.255
5.6863,75.221,75.591
5.7491,75.176,75.898
5.8119,75.149,75.124
5.8748,74.943,74.613
5.9376,74.634,74.379
6.0004,74.399,74.496
6.0633,74.42,74.974
6.1261,74.706,75.556
6.1889,75.031,75.891
6.2518,75.262,75.583


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_262.csv <==
x,qOut,qIn
0.031416,75.224,75.041
0.094248,74.796,74.76
0.15708,74.448,74.66
0.21991,74.4,74.783
0.28274,74.809,74.972
0.34558,75.35,75.318
0.40841,75.643,75.554
0.47124,75.547,75.185
0.53407,74.973,74.472
0.5969,74.381,74.248
0.65973,74.15,74.389
0.72257,74.297,74.781
0.7854,74.747,75.576
0.84823,75.141,76.134
0.91106,75.409,75.855
0.97389,75.542,74.956
1.0367,75.539,74.386
1.0996,75.385,74.726
1.1624,75.132,75.104
1.2252,74.878,74.864
1.2881,74.723,74.633
1.3509,74.728,75.149
1.4137,74.857,75.467
1.4765,75.043,75.067
1.5394,75.221,74.476
1.6022,75.255,74.637
1.665,75.065,75.108
1.7279,74.744,75.371
1.7907,74.416,75.176
1.8535,74.4,74.935
1.9164,74.707,74.969
1.9792,75.171,75.226
2.042,75.613,75.175
2.1049,75.76,74.877
2.1677,75.552,74.812
2.2305,75.133,74.927
2.2934,74.688,74.855
2.3562,74.572,74.898
2.419,74.735,75.248
2.4819,74.993,75.431
2.5447,75.156,75.073
2.6075,75.118,74.586
2.6704,74.979,74.444
2.7332,74.847,74.973
2.796,74.819,75.985
2.8588,74.898,75.769
2.9217,75.022,74.479
2.9845,75.135,73.596
3.0473,75.189,74.218
3.1102,75.175,75.243
3.173,75.115,75.746
3.2358,75.035,75.597
3.2987,74.96,75.131
3.3615,74.904,75
3.4243,74.891,75.151
3.4872,74.928,75.306
3.55,75.023,75.307
3.6128,75.109,74.976
3.6757,75.106,74.492
3.7385,75.026,74.398
3.8013,74.893,74.846
3.8642,74.892,74.92
3.927,75.026,74.638
3.9898,75.162,74.56
4.0527,75.15,75.071
4.1155,74.854,75.676
4.1783,74.523,75.786
4.2412,74.382,75.343
4.304,74.623,75.033
4.3668,75.08,74.814
4.4296,75.461,74.388
4.4925,75.632,74.276
4.5553,75.497,74.857
4.6181,75.257,75.422
4.681,75.083,75.561
4.7438,74.996,75.318
4.8066,74.981,74.842
4.8695,74.862,74.597
4.9323,74.691,74.886
4.9951,74.563,75.657
5.058,74.573,76.134
5.1208,74.7,75.306
5.1836,74.873,74.051
5.2465,75.067,73.675
5.3093,75.272,74.75
5.3721,75.462,75.621
5.435,75.483,75.625
5.4978,75.285,75.278
5.5606,74.845,75.251
5.6235,74.497,75.017
5.6863,74.474,74.402
5.7491,74.722,74.007
5.8119,75.132,74.269
5.8748,75.347,74.797
5.9376,75.31,75.307
6.0004,75.136,75.681
6.0633,74.964,75.643
6.1261,75.032,75.256
6.1889,75.232,74.987
6.2518,75.363,75.051


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_263.csv <==
x,qOut,qIn
0.031416,74.339,75.809
0.094248,74.661,75.333
0.15708,75.218,74.817
0.21991,75.7,74.617
0.28274,75.817,74.635
0.34558,75.423,74.577
0.40841,74.827,74.667
0.47124,74.364,75.057
0.53407,74.338,75.418
0.5969,74.625,75.238
0.65973,74.954,74.912
0.72257,75.198,74.908
0.7854,75.281,75.126
0.84823,75.241,75.091
0.91106,75.084,74.978
0.97389,74.89,74.895
1.0367,74.747,74.66
1.0996,74.822,74.736
1.1624,75.074,75.342
1.2252,75.342,75.854
1.2881,75.464,75.442
1.3509,75.26,74.604
1.4137,74.88,74.282
1.4765,74.552,74.691
1.5394,74.495,75.058
1.6022,74.715,75.188
1.665,74.995,75.582
1.7279,75.202,75.762
1.7907,75.231,74.793
1.8535,75.167,73.783
1.9164,75.089,73.933
1.9792,75.025,74.977
2.042,74.987,75.887
2.1049,74.924,75.75
2.1677,74.865,75.077
2.2305,74.863,74.683
2.2934,74.966,74.976
2.3562,75.167,75.174
2.419,75.316,75.062
2.4819,75.311,74.927
2.5447,75.062,75.16
2.6075,74.743,75.213
2.6704,74.63,74.766
2.7332,74.776,74.292
2.796,75.183,74.482
2.8588,75.459,75.004
2.9217,75.364,75.247
2.9845,74.978,75.147
3.0473,74.449,75.008
3.1102,74.315,74.963
3.173,74.606,74.935
3.2358,75.089,75.089
3.2987,75.51,75.447
3.3615,75.577,75.563
3.4243,75.354,75.435
3.4872,75.039,75.269
3.55,74.842,74.983
3.6128,74.917,74.57
3.6757,75.082,74.325
3.7385,75.168,74.309
3.8013,75.026,74.496
3.8642,74.759,75.051
3.927,74.585,75.596
3.9898,74.584,75.473
4.0527,74.79,74.899
4.1155,75.01,75.163
4.1783,75.13,75.689
4.2412,75.136,75.38
4.304,75.038,74.234
4.3668,74.971,73.848
4.4296,75.023,74.385
4.4925,75.181,75.335
4.5553,75.416,75.665
4.6181,75.539,75.027
4.681,75.415,74.504
4.7438,75.079,74.86
4.8066,74.609,75.839
4.8695,74.342,76.091
4.9323,74.37,75.445
4.9951,74.603,74.348
5.058,74.923,73.78
5.1208,75.177,74.314
5.1836,75.356,75.269
5.2465,75.442,75.879
5.3093,75.423,75.805
5.3721,75.232,75.406
5.435,74.917,74.901
5.4978,74.61,74.54
5.5606,74.449,74.522
5.6235,74.548,74.566
5.6863,74.788,74.589
5.7491,75.038,74.808
5.8119,75.171,75.265
5.8748,75.2,75.402
5.9376,75.237,75.248
6.0004,75.3,75.128
6.0633,75.392,74.772
6.1261,75.262,74.402
6.1889,74.892,74.718
6.2518,74.501,75.513


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_264.csv <==
x,qOut,qIn
0.031416,75.279,75.027
0.094248,75.04,75.519
0.15708,74.786,75.441
0.21991,74.611,75.21
0.28274,74.591,75.206
0.34558,74.643,74.851
0.40841,74.718,74.397
0.47124,74.831,74.602
0.53407,75.003,75.441
0.5969,75.254,75.637
0.65973,75.471,75.194
0.72257,75.559,74.695
0.7854,75.432,74.704
0.84823,75.131,75.046
0.91106,74.81,75.151
0.97389,74.579,74.721
1.0367,74.524,74.268
1.0996,74.606,74.765
1.1624,74.781,75.601
1.2252,75.003,75.92
1.2881,75.229,75.528
1.3509,75.371,74.847
1.4137,75.343,74.22
1.4765,75.17,74.188
1.5394,74.894,74.775
1.6022,74.736,75.338
1.665,74.781,75.641
1.7279,74.967,75.494
1.7907,75.205,75.027
1.8535,75.301,74.9
1.9164,75.218,74.992
1.9792,75.022,74.859
2.042,74.797,74.406
2.1049,74.673,74.275
2.1677,74.665,74.601
2.2305,74.761,75.21
2.2934,74.941,75.985
2.3562,75.192,76.248
2.419,75.39,75.657
2.4819,75.414,74.647
2.5447,75.147,74.198
2.6075,74.714,74.584
2.6704,74.455,75.136
2.7332,74.5,75.455
2.796,74.909,75.329
2.8588,75.345,74.727
2.9217,75.574,74.164
2.9845,75.537,74.288
3.0473,75.216,74.9
3.1102,74.827,75.206
3.173,74.535,75.375
3.2358,74.408,75.534
3.2987,74.479,75.329
3.3615,74.7,74.457
3.4243,75.049,73.833
3.4872,75.43,74.374
3.55,75.746,75.723
3.6128,75.732,76.087
3.6757,75.374,75.624
3.7385,74.904,75.022
3.8013,74.596,74.685
3.8642,74.734,74.565
3.927,75.025,74.695
3.9898,75.19,75.132
4.0527,74.978,75.575
4.1155,74.589,75.272
4.1783,74.414,74.669
4.2412,74.554,74.603
4.304,75.033,75.182
4.3668,75.419,75.349
4.4296,75.456,75.034
4.4925,75.171,74.632
4.5553,74.649,74.571
4.6181,74.383,74.862
4.681,74.533,75.162
4.7438,74.957,75.18
4.8066,75.473,74.772
4.8695,75.709,74.704
4.9323,75.563,75.316
4.9951,75.176,76.066
5.058,74.733,75.649
5.1208,74.64,74.568
5.1836,74.847,74.285
5.2465,75.138,74.909
5.3093,75.289,75.296
5.3721,75.191,74.721
5.435,75.016,74.17
5.4978,74.891,74.342
5.5606,74.918,75.137
5.6235,74.972,75.483
5.6863,74.957,75.382
5.7491,74.886,75.259
5.8119,74.8,75.436
5.8748,74.812,75.448
5.9376,74.898,75.09
6.0004,75.017,74.626
6.0633,75.127,74.502
6.1261,75.242,74.672
6.1889,75.342,74.732
6.2518,75.374,74.638


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_265.csv <==
x,qOut,qIn
0.031416,75.579,75.656
0.094248,75.283,75.671
0.15708,74.803,75.065
0.21991,74.422,74.727
0.28274,74.409,74.806
0.34558,74.717,74.816
0.40841,75.079,74.943
0.47124,75.351,75.102
0.53407,75.428,74.931
0.5969,75.388,74.815
0.65973,75.266,75.031
0.72257,75.086,75.231
0.7854,74.872,75.083
0.84823,74.687,75.158
0.91106,74.608,75.437
0.97389,74.647,75.238
1.0367,74.799,74.416
1.0996,74.994,74.233
1.1624,75.187,74.725
1.2252,75.332,75.179
1.2881,75.389,75.089
1.3509,75.3,74.873
1.4137,75.106,74.84
1.4765,74.903,74.959
1.5394,74.792,75.077
1.6022,74.83,75.206
1.665,74.925,75.256
1.7279,75.005,74.957
1.7907,75.008,74.344
1.8535,75,74.603
1.9164,75.053,75.611
1.9792,75.151,76.159
2.042,75.263,75.235
2.1049,75.232,74.313
2.1677,75.041,74.392
2.2305,74.791,75.114
2.2934,74.602,75.797
2.3562,74.626,75.81
2.419,74.783,75.169
2.4819,74.959,74.315
2.5447,75.047,74.079
2.6075,75.042,74.513
2.6704,75.025,74.907
2.7332,75.022,74.906
2.796,75.049,74.658
2.8588,75.017,75.021
2.9217,74.937,75.788
2.9845,74.883,76.105
3.0473,74.934,75.241
3.1102,75.121,74.356
3.173,75.284,74.359
3.2358,75.316,75.029
3.2987,75.13,75.561
3.3615,74.924,75.496
3.4243,74.916,75.136
3.4872,75.084,74.727
3.55,75.357,74.41
3.6128,75.327,74.118
3.6757,74.968,74.122
3.7385,74.517,74.833
3.8013,74.254,76.069
3.8642,74.407,76.412
3.927,74.752,75.752
3.9898,75.104,74.752
4.0527,75.308,74.203
4.1155,75.417,74.392
4.1783,75.428,74.886
4.2412,75.324,75.242
4.304,75.083,75.182
4.3668,74.853,74.99
4.4296,74.835,74.934
4.4925,75.005,74.993
4.5553,75.303,74.914
4.6181,75.296,74.973
4.681,74.911,75.249
4.7438,74.401,75.241
4.8066,74.075,74.496
4.8695,74.29,74.092
4.9323,74.835,74.685
4.9951,75.437,75.793
5.058,75.849,76.11
5.1208,75.861,75.365
5.1836,75.476,74.625
5.2465,74.927,74.371
5.3093,74.486,74.576
5.3721,74.517,74.715
5.435,74.831,74.74
5.4978,75.165,74.958
5.5606,75.267,75.548
5.6235,75.135,75.627
5.6863,74.987,75.189
5.7491,74.926,74.962
5.8119,75.022,75.19
5.8748,75.05,74.997
5.9376,74.92,74.518
6.0004,74.729,74.415
6.0633,74.604,74.851
6.1261,74.773,75.006
6.1889,75.131,74.891
6.2518,75.469,75.024


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_266.csv <==
x,qOut,qIn
0.031416,75.442,75.338
0.094248,75.481,75.559
0.15708,75.38,75.203
0.21991,75.173,74.79
0.28274,74.906,74.769
0.34558,74.806,74.977
0.40841,74.918,75.157
0.47124,75.109,75.21
0.53407,75.225,75.029
0.5969,75.04,74.682
0.65973,74.718,74.497
0.72257,74.485,74.688
0.7854,74.56,75.055
0.84823,74.891,75.25
0.91106,75.203,75.356
0.97389,75.347,75.377
1.0367,75.217,75.093
1.0996,75,74.687
1.1624,74.888,74.564
1.2252,74.919,74.767
1.2881,75.093,75.239
1.3509,75.195,75.46
1.4137,75.163,75.219
1.4765,75.055,74.836
1.5394,74.949,74.688
1.6022,74.963,74.663
1.665,75.009,74.753
1.7279,75.003,75.13
1.7907,74.867,75.807
1.8535,74.705,75.868
1.9164,74.684,75.047
1.9792,74.827,73.97
2.042,75.125,73.848
2.1049,75.345,74.807
2.1677,75.354,75.735
2.2305,75.178,75.979
2.2934,74.874,75.7
2.3562,74.717,75.202
2.419,74.785,74.437
2.4819,74.99,73.92
2.5447,75.22,74.397
2.6075,75.24,75.118
2.6704,75.047,75.299
2.7332,74.789,75.093
2.796,74.63,75.157
2.8588,74.783,75.736
2.9217,75.121,76.002
2.9845,75.421,75.259
3.0473,75.46,73.901
3.1102,75.082,73.735
3.173,74.587,74.532
3.2358,74.296,75.263
3.2987,74.486,75.384
3.3615,75.04,75.268
3.4243,75.568,75.112
3.4872,75.804,75.113
3.55,75.519,75.425
3.6128,74.876,75.598
3.6757,74.362,75.349
3.7385,74.212,74.738
3.8013,74.568,74.029
3.8642,75.019,74.18
3.927,75.366,75.025
3.9898,75.56,75.518
4.0527,75.588,75.107
4.1155,75.42,74.933
4.1783,75.042,75.15
4.2412,74.605,75.223
4.304,74.29,75.139
4.3668,74.363,75.057
4.4296,74.703,74.839
4.4925,75.107,74.792
4.5553,75.375,75.271
4.6181,75.433,75.225
4.681,75.392,74.444
4.7438,75.319,73.914
4.8066,75.276,74.71
4.8695,75.137,75.48
4.9323,74.871,75.245
4.9951,74.598,74.722
5.058,74.458,75.079
5.1208,74.621,75.759
5.1836,74.938,75.912
5.2465,75.234,75.507
5.3093,75.343,74.691
5.3721,75.252,74.331
5.435,75.102,74.71
5.4978,74.993,75.363
5.5606,75.005,75.534
5.6235,75.055,75.166
5.6863,75.044,74.731
5.7491,74.951,74.49
5.8119,74.773,74.498
5.8748,74.622,74.618
5.9376,74.57,74.917
6.0004,74.626,75.407
6.0633,74.785,75.616
6.1261,74.976,75.083
6.1889,75.162,74.495
6.2518,75.323,74.586


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_267.csv <==
x,qOut,qIn
0.031416,75.015,75.215
0.094248,74.464,75.66
0.15708,74.232,75.523
0.21991,74.363,74.986
0.28274,74.824,74.486
0.34558,75.266,74.728
0.40841,75.496,75.403
0.47124,75.465,75.663
0.53407,75.157,75.021
0.5969,74.8,74.491
0.65973,74.612,74.583
0.72257,74.637,75.081
0.7854,74.873,75.289
0.84823,75.095,74.827
0.91106,75.192,74.397
0.97389,75.154,74.633
1.0367,74.993,75.448
1.0996,74.854,75.844
1.1624,74.837,75.555
1.2252,74.939,74.688
1.2881,75.137,74.038
1.3509,75.262,74.293
1.4137,75.24,74.89
1.4765,75.119,75.412
1.5394,74.968,75.789
1.6022,74.958,75.539
1.665,75.047,74.776
1.7279,75.13,74.37
1.7907,75.101,74.928
1.8535,74.951,75.553
1.9164,74.806,75.645
1.9792,74.731,75.352
2.042,74.772,74.99
2.1049,74.862,74.443
2.1677,74.997,74.104
2.2305,75.149,74.692
2.2934,75.297,75.808
2.3562,75.26,75.612
2.419,74.987,74.57
2.4819,74.641,73.978
2.5447,74.419,74.377
2.6075,74.609,74.995
2.6704,75.03,75.473
2.7332,75.419,75.6
2.796,75.523,75.492
2.8588,75.274,75.524
2.9217,74.968,75.465
2.9845,74.825,75.044
3.0473,75.023,74.473
3.1102,75.308,74.473
3.173,75.368,74.843
3.2358,75.171,75.007
3.2987,74.747,74.472
3.3615,74.563,74.34
3.4243,74.708,75.017
3.4872,74.99,75.634
3.55,75.182,75.256
3.6128,75.006,74.879
3.6757,74.673,75.12
3.7385,74.445,75.476
3.8013,74.562,75.131
3.8642,74.971,74.58
3.927,75.412,74.632
3.9898,75.715,75.178
4.0527,75.739,75.273
4.1155,75.497,74.717
4.1783,75.133,74.406
4.2412,74.794,74.695
4.304,74.617,75.351
4.3668,74.596,75.728
4.4296,74.644,75.712
4.4925,74.719,75.302
4.5553,74.793,74.686
4.6181,74.909,74.24
4.681,75.059,74.161
4.7438,75.204,74.598
4.8066,75.3,75.254
4.8695,75.285,75.512
4.9323,75.182,75.612
4.9951,75.05,75.773
5.058,74.953,75.572
5.1208,74.93,74.818
5.1836,74.921,74.205
5.2465,74.888,74.127
5.3093,74.803,74.348
5.3721,74.75,74.845
5.435,74.833,75.601
5.4978,75.045,75.841
5.5606,75.361,75.133
5.6235,75.546,74.644
5.6863,75.414,74.676
5.7491,75.02,74.834
5.8119,74.473,74.863
5.8748,74.245,74.796
5.9376,74.426,74.847
6.0004,74.863,75.231
6.0633,75.366,75.562
6.1261,75.711,75.079
6.1889,75.784,74.411
6.2518,75.556,74.43


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_268.csv <==
x,qOut,qIn
0.031416,74.629,74.279
0.094248,74.683,74.247
0.15708,74.907,74.855
0.21991,75.208,75.459
0.28274,75.484,75.404
0.34558,75.572,75.435
0.40841,75.454,75.667
0.47124,75.217,75.214
0.53407,74.971,74.034
0.5969,74.844,73.99
0.65973,74.768,74.857
0.72257,74.697,75.416
0.7854,74.594,75.2
0.84823,74.61,75.094
0.91106,74.829,75.154
0.97389,75.158,75.148
1.0367,75.486,75.232
1.0996,75.503,75.351
1.1624,75.189,75.088
1.2252,74.755,74.485
1.2881,74.449,74.373
1.3509,74.569,75.025
1.4137,74.967,75.424
1.4765,75.404,75.022
1.5394,75.657,74.249
1.6022,75.525,74.317
1.665,75.103,75.024
1.7279,74.637,75.725
1.7907,74.389,75.722
1.8535,74.53,75.302
1.9164,74.857,75.04
1.9792,75.18,75.041
2.042,75.331,75.098
2.1049,75.324,75.013
2.1677,75.246,74.877
2.2305,75.147,74.76
2.2934,75.066,74.765
2.3562,74.968,74.697
2.419,74.871,74.572
2.4819,74.805,74.791
2.5447,74.805,75.646
2.6075,74.83,75.947
2.6704,74.812,75.312
2.7332,74.765,74.513
2.796,74.718,74.422
2.8588,74.824,74.746
2.9217,75.076,74.996
2.9845,75.363,75.101
3.0473,75.561,75.053
3.1102,75.512,74.948
3.173,75.294,74.996
3.2358,75.041,75.293
3.2987,74.895,75.44
3.3615,74.856,74.931
3.4243,74.804,74.308
3.4872,74.725,74.318
3.55,74.63,75.567
3.6128,74.703,76.383
3.6757,74.946,75.751
3.7385,75.238,74.402
3.8013,75.45,73.708
3.8642,75.388,74.065
3.927,75.109,74.839
3.9898,74.783,75.537
4.0527,74.596,75.796
4.1155,74.677,75.784
4.1783,74.893,75.555
4.2412,75.113,75.032
4.304,75.221,74.508
4.3668,75.214,74.537
4.4296,75.124,74.846
4.4925,74.987,75.004
4.5553,74.836,74.925
4.6181,74.771,74.898
4.681,74.885,74.916
4.7438,75.122,74.96
4.8066,75.408,75.025
4.8695,75.387,74.985
4.9323,74.991,74.912
4.9951,74.472,74.951
5.058,74.14,74.947
5.1208,74.38,74.613
5.1836,74.964,74.377
5.2465,75.579,74.763
5.3093,75.935,75.834
5.3721,75.838,76.164
5.435,75.401,75.456
5.4978,74.886,74.594
5.5606,74.57,74.741
5.6235,74.613,75.279
5.6863,74.808,75.297
5.7491,74.989,74.84
5.8119,75.014,74.447
5.8748,74.963,74.452
5.9376,74.935,74.63
6.0004,74.949,74.93
6.0633,75.009,75.387
6.1261,75.002,75.698
6.1889,74.897,75.579
6.2518,74.749,75.006


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_269.csv <==
x,qOut,qIn
0.031416,74.992,74.476
0.094248,74.798,74.812
0.15708,74.674,75.292
0.21991,74.647,75.603
0.28274,74.73,75.615
0.34558,74.904,75.517
0.40841,75.113,75.262
0.47124,75.278,74.794
0.53407,75.325,74.314
0.5969,75.209,74.108
0.65973,75.022,74.216
0.72257,74.862,74.665
0.7854,74.823,75.364
0.84823,74.897,75.813
0.91106,75.002,75.78
0.97389,75.074,75.358
1.0367,75.062,74.839
1.0996,74.952,74.578
1.1624,74.803,74.648
1.2252,74.705,75.009
1.2881,74.737,75.393
1.3509,74.958,75.191
1.4137,75.289,74.673
1.4765,75.58,74.626
1.5394,75.689,75.48
1.6022,75.411,75.526
1.665,74.865,74.544
1.7279,74.329,73.93
1.7907,74.096,74.8
1.8535,74.292,75.644
1.9164,74.707,75.606
1.9792,75.158,75.114
2.042,75.496,74.811
2.1049,75.645,74.72
2.1677,75.546,74.813
2.2305,75.264,75.368
2.2934,74.889,76.225
2.3562,74.706,75.76
2.419,74.766,74.25
2.4819,74.956,73.295
2.5447,75.139,73.849
2.6075,75.172,75.028
2.6704,75.092,76.041
2.7332,74.962,76.249
2.796,74.839,75.403
2.8588,74.752,74.674
2.9217,74.742,74.51
2.9845,74.824,74.665
3.0473,75.009,74.83
3.1102,75.183,74.924
3.173,75.218,75.027
3.2358,75.132,75.111
3.2987,74.967,75.045
3.3615,75.002,74.978
3.4243,75.207,75.037
3.4872,75.366,75.175
3.55,75.235,75.5
3.6128,74.679,75.522
3.6757,74.169,74.948
3.7385,74.036,74.256
3.8013,74.526,74.36
3.8642,75.26,74.961
3.927,75.801,75.182
3.9898,75.949,74.91
4.0527,75.548,74.611
4.1155,74.923,74.741
4.1783,74.53,75.079
4.2412,74.495,75.332
4.304,74.846,74.973
4.3668,75.114,74.789
4.4296,75.164,75.342
4.4925,75.079,75.957
4.5553,74.974,75.52
4.6181,75.04,74.578
4.681,75.194,74.282
4.7438,75.309,74.813
4.8066,75.262,75.439
4.8695,75.022,75.28
4.9323,74.752,74.87
4.9951,74.584,74.865
5.058,74.628,75.328
5.1208,74.793,75.263
5.1836,74.929,74.758
5.2465,74.983,74.463
5.3093,74.923,74.615
5.3721,74.876,74.74
5.435,74.915,74.94
5.4978,75.037,75.337
5.5606,75.218,75.427
5.6235,75.36,75.132
5.6863,75.397,74.968
5.7491,75.313,74.955
5.8119,75.105,74.97
5.8748,74.886,74.927
5.9376,74.785,74.846
6.0004,74.83,74.837
6.0633,75.022,75.118
6.1261,75.2,75.298
6.1889,75.259,75.053
6.2518,75.186,74.613


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_270.csv <==
x,qOut,qIn
0.031416,75.477,74.639
0.094248,75.061,74.158
0.15708,74.59,74.185
0.21991,74.386,74.619
0.28274,74.713,75.174
0.34558,75.253,75.507
0.40841,75.522,75.459
0.47124,75.368,75.059
0.53407,74.719,74.792
0.5969,74.18,75.055
0.65973,74.094,75.287
0.72257,74.389,74.959
0.7854,74.907,74.312
0.84823,75.323,74.621
0.91106,75.653,75.467
0.97389,75.877,75.723
1.0367,75.976,75.063
1.0996,75.733,74.654
1.1624,75.179,74.641
1.2252,74.574,74.778
1.2881,74.214,75.055
1.3509,74.316,75.351
1.4137,74.655,75.406
1.4765,75.025,75.213
1.5394,75.255,74.959
1.6022,75.348,74.623
1.665,75.322,74.344
1.7279,75.203,74.603
1.7907,75.023,75.408
1.8535,74.861,75.571
1.9164,74.785,75.069
1.9792,74.807,74.608
2.042,74.924,74.839
2.1049,75.077,75.207
2.1677,75.18,75.214
2.2305,75.178,75.086
2.2934,75.027,75.31
2.3562,74.828,75.106
2.419,74.756,74.382
2.4819,74.855,74.165
2.5447,75.135,75.125
2.6075,75.339,75.979
2.6704,75.296,75.854
2.7332,75.052,74.866
2.796,74.694,74.163
2.8588,74.568,74.699
2.9217,74.71,75.449
2.9845,74.976,75.432
3.0473,75.205,74.801
3.1102,75.216,74.805
3.173,75.087,75.116
3.2358,74.95,75.119
3.2987,74.936,74.812
3.3615,75.064,74.83
3.4243,75.164,75.017
3.4872,75.14,75.045
3.55,74.917,75.035
3.6128,74.698,75.287
3.6757,74.685,75.358
3.7385,74.875,74.923
3.8013,75.221,74.409
3.8642,75.408,74.534
3.927,75.328,74.879
3.9898,75.08,75.063
4.0527,74.802,75.288
4.1155,74.777,75.431
4.1783,74.942,75.198
4.2412,75.138,74.966
4.304,75.201,75.102
4.3668,75.08,75.023
4.4296,74.919,74.642
4.4925,74.82,74.494
4.5553,74.86,74.859
4.6181,74.962,75.356
4.681,75.065,75.657
4.7438,75.14,75.414
4.8066,75.171,74.36
4.8695,75.114,73.975
4.9323,74.954,74.798
4.9951,74.761,75.899
5.058,74.621,76.201
5.1208,74.679,75.471
5.1836,74.893,74.356
5.2465,75.151,73.767
5.3093,75.341,74.452
5.3721,75.364,75.405
5.435,75.231,75.747
5.4978,75.013,75.473
5.5606,74.79,74.883
5.6235,74.695,74.452
5.6863,74.768,74.282
5.7491,74.95,74.259
5.8119,75.175,74.341
5.8748,75.246,74.85
5.9376,75.104,75.655
6.0004,74.864,76.269
6.0633,74.665,76.055
6.1261,74.791,75.45
6.1889,75.136,75.139
6.2518,75.451,75.062


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_271.csv <==
x,qOut,qIn
0.031416,74.796,75.037
0.094248,75.176,75.1
0.15708,75.392,74.512
0.21991,75.35,74.147
0.28274,75.013,74.495
0.34558,74.781,75.291
0.40841,74.823,75.971
0.47124,75.035,75.93
0.53407,75.264,75.388
0.5969,75.219,74.909
0.65973,75.006,74.428
0.72257,74.804,74.293
0.7854,74.789,75.093
0.84823,74.958,75.782
0.91106,75.146,75.543
0.97389,75.263,74.851
1.0367,75.243,74.665
1.0996,75.136,74.718
1.1624,74.967,74.598
1.2252,74.768,74.766
1.2881,74.575,75.406
1.3509,74.471,75.441
1.4137,74.518,74.966
1.4765,74.712,74.79
1.5394,75.033,74.975
1.6022,75.39,74.965
1.665,75.619,74.93
1.7279,75.612,74.932
1.7907,75.275,74.851
1.8535,74.824,74.82
1.9164,74.612,75.027
1.9792,74.712,75.37
2.042,75.124,75.396
2.1049,75.394,74.905
2.1677,75.324,74.471
2.2305,75.017,74.506
2.2934,74.631,74.801
2.3562,74.565,75.015
2.419,74.774,75.32
2.4819,75.074,75.622
2.5447,75.27,75.582
2.6075,75.246,75.107
2.6704,75.102,74.562
2.7332,74.942,74.245
2.796,74.864,74.25
2.8588,74.86,74.647
2.9217,74.882,75.381
2.9845,74.919,76.05
3.0473,74.967,76.087
3.1102,75.066,75.625
3.173,75.156,75.045
3.2358,75.164,74.49
3.2987,75.026,74.302
3.3615,74.78,74.617
3.4243,74.611,74.953
3.4872,74.62,74.867
3.55,74.873,74.384
3.6128,75.237,74.396
3.6757,75.504,74.94
3.7385,75.541,75.574
3.8013,75.237,75.81
3.8642,74.731,75.546
3.927,74.353,75.108
3.9898,74.273,74.804
4.0527,74.591,74.799
4.1155,75.08,74.873
4.1783,75.551,74.894
4.2412,75.861,74.901
4.304,75.885,75.029
4.3668,75.527,75.239
4.4296,74.99,75.29
4.4925,74.536,75.031
4.5553,74.417,74.536
4.6181,74.555,74.307
4.681,74.689,74.584
4.7438,74.75,75.309
4.8066,74.714,75.94
4.8695,74.821,75.634
4.9323,75.091,74.729
4.9951,75.399,73.983
5.058,75.612,74.289
5.1208,75.525,75.345
5.1836,75.21,76.002
5.2465,74.856,75.658
5.3093,74.661,74.625
5.3721,74.745,74.223
5.435,74.962,74.678
5.4978,75.165,75.551
5.5606,75.229,75.659
5.6235,75.109,74.902
5.6863,74.878,74.463
5.7491,74.663,74.834
5.8119,74.587,75.416
5.8748,74.76,75.048
5.9376,75.068,74.491
6.0004,75.329,74.807
6.0633,75.365,75.85
6.1261,75.082,75.657
6.1889,74.745,74.661
6.2518,74.585,74.315


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_272.csv <==
x,qOut,qIn
0.031416,75.132,74.991
0.094248,75.015,75.085
0.15708,74.915,74.85
0.21991,74.858,74.57
0.28274,74.863,74.806
0.34558,74.901,75.29
0.40841,74.939,75.287
0.47124,74.959,74.655
0.53407,74.949,74.075
0.5969,74.911,74.69
0.65973,74.882,75.809
0.72257,74.901,76.148
0.7854,75.005,75.128
0.84823,75.19,74.536
0.91106,75.367,74.847
0.97389,75.448,75.24
1.0367,75.356,74.905
1.0996,75.113,74.581
1.1624,74.867,74.82
1.2252,74.719,75.377
1.2881,74.746,75.696
1.3509,74.859,75.399
1.4137,74.955,74.812
1.4765,74.989,74.381
1.5394,74.935,74.398
1.6022,74.83,74.728
1.665,74.741,75.11
1.7279,74.73,75.24
1.7907,74.85,75.036
1.8535,75.098,75.043
1.9164,75.353,75.196
1.9792,75.491,75.073
2.042,75.398,74.798
2.1049,75.094,75.093
2.1677,74.801,75.478
2.2305,74.665,75.221
2.2934,74.795,74.558
2.3562,75.047,74.44
2.419,75.263,74.578
2.4819,75.357,74.704
2.5447,75.269,75.1
2.6075,75.019,75.761
2.6704,74.735,76.023
2.7332,74.552,75.636
2.796,74.592,75.067
2.8588,74.828,74.693
2.9217,75.085,74.219
2.9845,75.243,73.723
3.0473,75.208,73.925
3.1102,75.077,75.167
3.173,74.998,76.283
3.2358,75.012,76.266
3.2987,75.133,75.114
3.3615,75.181,74.37
3.4243,75.065,74.429
3.4872,74.832,75.012
3.55,74.561,75.539
3.6128,74.472,75.439
3.6757,74.626,74.915
3.7385,74.962,74.357
3.8013,75.402,74.275
3.8642,75.758,75.057
3.927,75.779,75.956
3.9898,75.404,75.96
4.0527,74.619,74.909
4.1155,74.003,74.218
4.1783,73.932,74.375
4.2412,74.322,75.159
4.304,74.999,75.667
4.3668,75.528,75.453
4.4296,75.753,75.08
4.4925,75.662,74.738
4.5553,75.264,74.303
4.6181,74.89,74.256
4.681,74.781,74.711
4.7438,74.891,75.067
4.8066,75.115,75.016
4.8695,75.085,75.143
4.9323,74.886,75.425
4.9951,74.728,75.477
5.058,74.826,75.098
5.1208,75.161,74.862
5.1836,75.4,74.953
5.2465,75.389,75.042
5.3093,75.026,74.959
5.3721,74.718,74.853
5.435,74.743,74.736
5.4978,75.015,74.812
5.5606,75.386,75.254
5.6235,75.375,75.151
5.6863,75.004,74.643
5.7491,74.546,74.673
5.8119,74.304,75.141
5.8748,74.476,75.119
5.9376,74.82,75.089
6.0004,75.144,75.475
6.0633,75.291,75.757
6.1261,75.318,75.222
6.1889,75.288,74.616
6.2518,75.222,74.573


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_273.csv <==
x,qOut,qIn
0.031416,74.898,75.222
0.094248,75.078,74.734
0.15708,75.143,74.635
0.21991,75.069,75.235
0.28274,74.86,75.79
0.34558,74.778,75.547
0.40841,74.936,75.107
0.47124,75.234,74.82
0.53407,75.543,74.589
0.5969,75.521,74.528
0.65973,75.165,74.771
0.72257,74.708,75.024
0.7854,74.418,75.199
0.84823,74.549,75.19
0.91106,74.88,74.843
0.97389,75.183,74.429
1.0367,75.254,74.6
1.0996,75.121,75.308
1.1624,74.952,75.837
1.2252,74.851,75.729
1.2881,74.895,74.84
1.3509,75.022,74.28
1.4137,75.182,74.521
1.4765,75.325,75.136
1.5394,75.411,75.509
1.6022,75.329,75.289
1.665,75.075,74.755
1.7279,74.779,74.454
1.7907,74.59,74.708
1.8535,74.683,74.958
1.9164,74.91,75.041
1.9792,75.094,75.135
2.042,75.07,75.255
2.1049,74.875,75.177
2.1677,74.737,74.968
2.2305,74.768,74.736
2.2934,75.037,74.447
2.3562,75.322,74.604
2.419,75.41,75.342
2.4819,75.277,76.108
2.5447,74.938,76.196
2.6075,74.731,75.459
2.6704,74.781,74.471
2.7332,74.98,73.899
2.796,75.184,74.325
2.8588,75.117,74.971
2.9217,74.877,75.086
2.9845,74.66,74.756
3.0473,74.66,74.743
3.1102,74.907,75.375
3.173,75.182,75.914
3.2358,75.329,75.889
3.2987,75.221,75.192
3.3615,74.936,74.216
3.4243,74.676,73.659
3.4872,74.579,74.131
3.55,74.747,75.017
3.6128,75.118,75.312
3.6757,75.518,75.466
3.7385,75.76,75.614
3.8013,75.662,75.511
3.8642,75.154,75.049
3.927,74.585,74.642
3.9898,74.246,74.685
4.0527,74.384,75.213
4.1155,74.728,75.475
4.1783,75.019,75.249
4.2412,75.213,74.753
4.304,75.314,74.559
4.3668,75.446,74.728
4.4296,75.436,74.867
4.4925,75.189,74.987
4.5553,74.637,75.324
4.6181,74.182,75.277
4.681,74.155,74.801
4.7438,74.508,74.752
4.8066,75.115,75.503
4.8695,75.554,75.468
4.9323,75.691,74.6
4.9951,75.558,74.075
5.058,75.217,74.774
5.1208,74.943,75.442
5.1836,74.873,75.326
5.2465,74.962,74.87
5.3093,75.136,74.967
5.3721,75.166,75.042
5.435,75.031,74.689
5.4978,74.832,74.672
5.5606,74.685,75.608
5.6235,74.733,76.179
5.6863,74.901,75.695
5.7491,75.086,74.629
5.8119,75.186,73.96
5.8748,75.183,74.3
5.9376,75.126,75.042
6.0004,75.043,75.432
6.0633,74.949,75.042
6.1261,74.829,74.706
6.1889,74.747,74.865
6.2518,74.756,75.273


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_274.csv <==
x,qOut,qIn
0.031416,75.011,75.298
0.094248,74.863,74.897
0.15708,74.743,74.833
0.21991,74.708,74.74
0.28274,74.803,74.555
0.34558,75.051,74.856
0.40841,75.36,75.35
0.47124,75.58,75.324
0.53407,75.563,74.542
0.5969,75.17,74.073
0.65973,74.639,74.301
0.72257,74.255,75.05
0.7854,74.281,76.026
0.84823,74.617,76.243
0.91106,74.98,75.565
0.97389,75.249,74.646
1.0367,75.343,74.013
1.0996,75.407,74.103
1.1624,75.45,74.83
1.2252,75.422,75.5
1.2881,75.26,75.399
1.3509,74.972,75.26
1.4137,74.759,75.397
1.4765,74.712,75.191
1.5394,74.892,74.297
1.6022,75.034,74.066
1.665,74.953,74.751
1.7279,74.712,75.486
1.7907,74.422,75.466
1.8535,74.457,75.117
1.9164,74.829,74.919
1.9792,75.337,74.905
2.042,75.771,74.924
2.1049,75.745,74.898
2.1677,75.258,74.899
2.2305,74.628,74.923
2.2934,74.223,75.044
2.3562,74.425,75.308
2.419,74.952,75.452
2.4819,75.467,75.226
2.5447,75.671,74.779
2.6075,75.445,74.96
2.6704,74.994,75.484
2.7332,74.581,75.505
2.796,74.457,74.817
2.8588,74.66,74.323
2.9217,74.982,74.203
2.9845,75.259,74.39
3.0473,75.349,75.121
3.1102,75.238,75.865
3.173,75.028,75.745
3.2358,74.836,74.742
3.2987,74.775,74.037
3.3615,74.859,74.645
3.4243,74.997,75.576
3.4872,75.122,75.906
3.55,75.178,75.139
3.6128,75.186,74.325
3.6757,75.186,74.358
3.7385,75.194,75.2
3.8013,75.223,75.693
3.8642,75.21,75.171
3.927,75.077,74.612
3.9898,74.841,74.634
4.0527,74.54,75.135
4.1155,74.421,75.197
4.1783,74.577,74.947
4.2412,74.901,74.985
4.304,75.265,75.586
4.3668,75.367,75.607
4.4296,75.197,74.945
4.4925,74.929,74.395
4.5553,74.76,74.502
4.6181,74.889,74.743
4.681,75.119,74.784
4.7438,75.264,74.73
4.8066,75.156,75.054
4.8695,74.937,75.39
4.9323,74.845,75.296
4.9951,74.911,75.067
5.058,75.121,75.003
5.1208,75.174,74.987
5.1836,75.047,74.936
5.2465,74.876,74.823
5.3093,74.816,74.662
5.3721,74.99,74.73
5.435,75.237,75.109
5.4978,75.402,75.64
5.5606,75.348,75.85
5.6235,75.088,75.548
5.6863,74.78,75.021
5.7491,74.556,74.36
5.8119,74.527,73.826
5.8748,74.658,74.249
5.9376,74.857,75.14
6.0004,75.053,75.356
6.0633,75.183,74.809
6.1261,75.235,75.028
6.1889,75.214,75.715
6.2518,75.134,75.908


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_275.csv <==
x,qOut,qIn
0.031416,74.451,75.086
0.094248,74.629,75.031
0.15708,74.858,75.351
0.21991,75.047,75.555
0.28274,75.128,75.034
0.34558,75.132,74.538
0.40841,75.073,74.597
0.47124,74.983,74.743
0.53407,74.887,74.46
0.5969,74.861,74.411
0.65973,74.928,74.834
0.72257,75.038,75.36
0.7854,75.135,75.687
0.84823,75.091,75.41
0.91106,74.948,74.868
0.97389,74.818,74.869
1.0367,74.815,75.453
1.0996,74.987,75.315
1.1624,75.208,74.756
1.2252,75.379,74.7
1.2881,75.414,74.914
1.3509,75.35,74.759
1.4137,75.234,74.86
1.4765,75.077,75.218
1.5394,74.881,75.029
1.6022,74.65,74.43
1.665,74.489,74.371
1.7279,74.464,75.093
1.7907,74.624,75.887
1.8535,74.883,75.645
1.9164,75.131,74.925
1.9792,75.306,74.41
2.042,75.364,74.311
2.1049,75.325,74.766
2.1677,75.232,75.557
2.2305,75.125,75.94
2.2934,75.038,75.402
2.3562,74.97,74.803
2.419,74.918,74.647
2.4819,74.887,74.709
2.5447,74.886,74.477
2.6075,74.902,74.346
2.6704,74.885,74.815
2.7332,74.837,75.652
2.796,74.768,76.071
2.8588,74.808,75.386
2.9217,74.99,74.377
2.9845,75.212,74.106
3.0473,75.362,74.938
3.1102,75.218,75.681
3.173,74.895,75.812
3.2358,74.628,75.336
3.2987,74.646,74.524
3.3615,75.007,74.099
3.4243,75.416,74.297
3.4872,75.625,74.988
3.55,75.418,75.766
3.6128,74.895,75.868
3.6757,74.45,75.319
3.7385,74.298,74.62
3.8013,74.584,74.226
3.8642,75.018,74.431
3.927,75.356,75.027
3.9898,75.485,75.413
4.0527,75.328,74.988
4.1155,75.007,74.672
4.1783,74.781,75.115
4.2412,74.771,75.872
4.304,75.063,75.786
4.3668,75.349,74.733
4.4296,75.332,73.935
4.4925,75.03,74.071
4.5553,74.528,74.767
4.6181,74.384,75.13
4.681,74.684,75.34
4.7438,75.184,75.564
4.8066,75.61,75.839
4.8695,75.566,75.719
4.9323,75.158,75.115
4.9951,74.68,74.398
5.058,74.448,74.223
5.1208,74.604,74.65
5.1836,74.899,75.017
5.2465,75.164,74.909
5.3093,75.266,74.651
5.3721,75.318,75.013
5.435,75.326,75.455
5.4978,75.232,75.304
5.5606,74.969,74.812
5.6235,74.584,74.726
5.6863,74.345,74.792
5.7491,74.376,74.911
5.8119,74.748,75.239
5.8748,75.23,75.414
5.9376,75.62,75.125
6.0004,75.801,74.613
6.0633,75.68,74.463
6.1261,75.284,74.961
6.1889,74.823,75.502
6.2518,74.49,75.527


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_276.csv <==
x,qOut,qIn
0.031416,75.118,74.898
0.094248,75.604,75.331
0.15708,75.832,75.671
0.21991,75.74,75.518
0.28274,75.293,75.027
0.34558,74.765,74.988
0.40841,74.467,75.085
0.47124,74.453,74.775
0.53407,74.711,74.456
0.5969,74.928,74.67
0.65973,75.045,74.936
0.72257,75.099,75.214
0.7854,75.14,75.735
0.84823,75.192,75.422
0.91106,75.178,74.226
0.97389,75.082,73.546
1.0367,74.904,74.574
1.0996,74.777,75.766
1.1624,74.783,75.932
1.2252,74.912,75.269
1.2881,75.135,74.61
1.3509,75.347,74.594
1.4137,75.463,74.925
1.4765,75.433,75.306
1.5394,75.221,75.559
1.6022,74.901,75.488
1.665,74.648,75.068
1.7279,74.566,74.522
1.7907,74.723,74.479
1.8535,75.001,74.993
1.9164,75.208,75.19
1.9792,75.229,74.711
2.042,74.974,74.479
2.1049,74.606,75.237
2.1677,74.421,75.829
2.2305,74.517,75.46
2.2934,74.934,74.546
2.3562,75.336,74.707
2.419,75.473,75.515
2.4819,75.336,75.797
2.5447,74.969,74.851
2.6075,74.79,74.117
2.6704,74.915,74.261
2.7332,75.193,74.865
2.796,75.436,75.396
2.8588,75.336,75.365
2.9217,75.014,74.891
2.9845,74.688,74.56
3.0473,74.58,74.911
3.1102,74.712,75.401
3.173,74.899,75.599
3.2358,75.049,75.582
3.2987,75.096,75.521
3.3615,75.133,75.029
3.4243,75.181,74.183
3.4872,75.224,73.694
3.55,75.238,74.359
3.6128,75.188,75.41
3.6757,75.066,75.769
3.7385,74.898,75.302
3.8013,74.713,74.742
3.8642,74.631,74.66
3.927,74.708,74.856
3.9898,74.885,75.292
4.0527,75.085,75.508
4.1155,75.116,75.244
4.1783,75.022,74.992
4.2412,74.942,74.949
4.304,75.021,74.884
4.3668,75.312,74.68
4.4296,75.535,74.586
4.4925,75.489,74.701
4.5553,75.001,74.964
4.6181,74.413,75.32
4.681,74.18,75.639
4.7438,74.36,75.612
4.8066,74.91,75.168
4.8695,75.324,74.569
4.9323,75.422,74.083
4.9951,75.265,74.118
5.058,74.951,74.728
5.1208,74.816,75.443
5.1836,74.925,76.007
5.2465,75.158,76.052
5.3093,75.374,75.315
5.3721,75.346,74.63
5.435,75.111,74.466
5.4978,74.808,74.645
5.5606,74.593,74.771
5.6235,74.584,74.699
5.6863,74.729,74.715
5.7491,74.965,74.996
5.8119,75.23,75.252
5.8748,75.453,75.215
5.9376,75.468,75.146
6.0004,75.226,75.113
6.0633,74.707,75.047
6.1261,74.287,74.901
6.1889,74.246,74.771
6.2518,74.556,74.731


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_277.csv <==
x,qOut,qIn
0.031416,75.107,74.211
0.094248,75.319,74.069
0.15708,75.283,74.42
0.21991,75.082,75.329
0.28274,74.833,76.19
0.34558,74.74,76.214
0.40841,74.815,75.74
0.47124,74.998,75.202
0.53407,75.224,74.761
0.5969,75.387,74.279
0.65973,75.365,73.961
0.72257,75.152,74.089
0.7854,74.763,74.808
0.84823,74.517,75.333
0.91106,74.602,75.308
0.97389,74.919,75.128
1.0367,75.33,75.387
1.0996,75.383,75.59
1.1624,75.018,75.355
1.2252,74.497,74.981
1.2881,74.137,74.619
1.3509,74.323,74.419
1.4137,74.876,74.666
1.4765,75.526,75.252
1.5394,76.032,75.559
1.6022,76.145,75.277
1.665,75.747,74.809
1.7279,75.029,74.457
1.7907,74.248,74.685
1.8535,74.009,75.286
1.9164,74.249,75.443
1.9792,74.696,74.855
2.042,75.07,74.477
2.1049,75.263,74.971
2.1677,75.365,75.303
2.2305,75.411,75.015
2.2934,75.422,74.705
2.3562,75.303,74.968
2.419,75.062,75.233
2.4819,74.806,75.182
2.5447,74.653,74.898
2.6075,74.74,74.771
2.6704,74.968,74.83
2.7332,75.188,75.084
2.796,75.253,75.555
2.8588,75.105,75.533
2.9217,74.9,74.922
2.9845,74.771,74.434
3.0473,74.833,74.78
3.1102,74.982,75.369
3.173,75.063,75.544
3.2358,75.04,75.239
3.2987,74.911,74.775
3.3615,74.849,74.733
3.4243,74.894,75.026
3.4872,74.993,75.304
3.55,75.08,75.122
3.6128,75.07,74.697
3.6757,75,74.491
3.7385,74.927,74.557
3.8013,74.907,74.682
3.8642,74.97,74.96
3.927,75.081,75.364
3.9898,75.182,75.551
4.0527,75.215,75.365
4.1155,75.128,74.842
4.1783,74.997,74.34
4.2412,74.911,74.524
4.304,74.959,75.624
4.3668,75.101,75.998
4.4296,75.202,75.222
4.4925,75.205,74.188
4.5553,75.081,74.204
4.6181,74.984,75.192
4.681,74.955,75.893
4.7438,74.939,75.577
4.8066,74.864,74.783
4.8695,74.691,74.57
4.9323,74.586,74.582
4.9951,74.64,74.695
5.058,74.916,75.004
5.1208,75.223,75.232
5.1836,75.358,75.268
5.2465,75.286,75.191
5.3093,75.006,74.914
5.3721,74.812,74.726
5.435,74.841,74.802
5.4978,75.018,74.984
5.5606,75.232,75.115
5.6235,75.211,75.109
5.6863,75.014,75.204
5.7491,74.82,75.605
5.8119,74.814,75.639
5.8748,75.051,74.603
5.9376,75.266,73.718
6.0004,75.293,74.215
6.0633,75,75.704
6.1261,74.662,75.976
6.1889,74.571,75.284
6.2518,74.737,74.567


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_278.csv <==
x,qOut,qIn
0.031416,75.009,75.614
0.094248,74.986,75.386
0.15708,75.014,74.775
0.21991,75.086,74.478
0.28274,75.178,74.57
0.34558,75.175,74.56
0.40841,75.071,74.722
0.47124,74.929,75.365
0.53407,74.818,76.128
0.5969,74.827,76.067
0.65973,74.919,75.436
0.72257,75.028,74.724
0.7854,75.092,74.114
0.84823,75.074,73.998
0.91106,75.002,74.444
0.97389,74.922,74.932
1.0367,74.873,75.151
1.0996,74.899,75.506
1.1624,74.995,75.906
1.2252,75.101,75.943
1.2881,75.155,75.257
1.3509,75.026,74.412
1.4137,74.761,74.131
1.4765,74.517,74.587
1.5394,74.456,75.248
1.6022,74.71,75.311
1.665,75.162,74.926
1.7279,75.618,74.466
1.7907,75.898,74.546
1.8535,75.724,74.829
1.9164,75.145,74.922
1.9792,74.474,75.199
2.042,74.07,75.737
2.1049,74.217,75.485
2.1677,74.665,74.764
2.2305,75.175,74.568
2.2934,75.544,75.063
2.3562,75.737,75.388
2.419,75.688,75.538
2.4819,75.414,75.588
2.5447,74.948,75.322
2.6075,74.605,74.605
2.6704,74.569,73.94
2.7332,74.752,73.951
2.796,75.025,75.052
2.8588,75.049,75.798
2.9217,74.861,75.407
2.9845,74.644,74.439
3.0473,74.596,74.241
3.1102,74.837,75.207
3.173,75.169,76.046
3.2358,75.411,75.841
3.2987,75.4,74.836
3.3615,75.168,74.246
3.4243,74.952,74.228
3.4872,74.896,74.743
3.55,75.112,75.477
3.6128,75.399,75.739
3.6757,75.474,75.383
3.7385,75.264,74.68
3.8013,74.747,74.449
3.8642,74.374,74.887
3.927,74.378,75.238
3.9898,74.659,75.141
4.0527,75.054,74.805
4.1155,75.188,74.912
4.1783,75.106,75.252
4.2412,74.975,75.298
4.304,74.976,74.679
4.3668,75.17,74.266
4.4296,75.304,74.58
4.4925,75.24,75.347
4.5553,74.878,75.751
4.6181,74.568,75.417
4.681,74.589,74.977
4.7438,74.884,74.844
4.8066,75.331,74.996
4.8695,75.48,74.988
4.9323,75.284,74.811
4.9951,74.936,74.729
5.058,74.666,75.132
5.1208,74.728,75.285
5.1836,74.962,74.892
5.2465,75.182,74.642
5.3093,75.219,75.228
5.3721,75.083,75.604
5.435,74.89,75.245
5.4978,74.734,74.742
5.5606,74.692,74.724
5.6235,74.783,74.855
5.6863,74.984,74.925
5.7491,75.218,75.096
5.8119,75.403,75.11
5.8748,75.395,74.829
5.9376,75.205,74.81
6.0004,74.956,75.217
6.0633,74.783,75.306
6.1261,74.804,74.716
6.1889,74.91,74.408
6.2518,75.006,74.907


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_279.csv <==
x,qOut,qIn
0.031416,75.553,75.673
0.094248,75.803,75.085
0.15708,75.677,74.638
0.21991,75.3,74.785
0.28274,74.833,75.058
0.34558,74.584,75.093
0.40841,74.561,75.247
0.47124,74.676,75.354
0.53407,74.828,74.935
0.5969,74.995,74.177
0.65973,75.174,73.933
0.72257,75.298,74.717
0.7854,75.295,75.941
0.84823,75.064,75.92
0.91106,74.754,75.081
0.97389,74.547,74.536
1.0367,74.608,74.731
1.0996,74.916,74.814
1.1624,75.252,74.836
1.2252,75.456,75.256
1.2881,75.388,75.967
1.3509,75.125,75.837
1.4137,74.909,75.048
1.4765,74.858,74.436
1.5394,75.051,74.468
1.6022,75.212,74.663
1.665,75.127,74.847
1.7279,74.846,75.007
1.7907,74.469,74.903
1.8535,74.407,74.733
1.9164,74.688,74.78
1.9792,75.121,74.846
2.042,75.498,74.75
2.1049,75.513,75.07
2.1677,75.207,75.605
2.2305,74.809,75.574
2.2934,74.574,74.904
2.3562,74.751,74.732
2.419,75.158,75.053
2.4819,75.547,75.311
2.5447,75.683,75.066
2.6075,75.429,74.813
2.6704,74.981,74.816
2.7332,74.592,74.849
2.796,74.503,74.711
2.8588,74.689,74.78
2.9217,74.899,75.106
2.9845,75.001,75.396
3.0473,74.902,75.551
3.1102,74.767,75.472
3.173,74.743,75.157
3.2358,74.85,74.879
3.2987,75.078,74.868
3.3615,75.264,74.761
3.4243,75.325,74.424
3.4872,75.269,74.234
3.55,75.123,74.747
3.6128,75.02,75.483
3.6757,74.996,75.72
3.7385,75.006,75.3
3.8013,75,74.65
3.8642,74.904,74.571
3.927,74.787,74.943
3.9898,74.728,75.508
4.0527,74.799,75.963
4.1155,74.99,75.36
4.1783,75.218,74.211
4.2412,75.405,73.948
4.304,75.483,74.913
4.3668,75.389,75.369
4.4296,75.128,75.136
4.4925,74.795,74.79
4.5553,74.5,74.765
4.6181,74.423,75.437
4.681,74.567,76.24
4.7438,74.839,75.958
4.8066,75.136,74.245
4.8695,75.296,73.411
4.9323,75.267,73.985
4.9951,75.119,75.057
5.058,74.941,75.616
5.1208,74.95,75.572
5.1836,75.115,75.395
5.2465,75.279,75.338
5.3093,75.276,75.233
5.3721,75.004,74.787
5.435,74.692,74.417
5.4978,74.524,74.556
5.5606,74.654,74.962
5.6235,74.917,74.856
5.6863,75.158,74.715
5.7491,75.333,75.128
5.8119,75.434,75.646
5.8748,75.445,75.412
5.9376,75.229,74.917
6.0004,74.826,74.541
6.0633,74.319,74.377
6.1261,74.162,74.568
6.1889,74.449,75.096
6.2518,74.989,75.651


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_280.csv <==
x,qOut,qIn
0.031416,75.121,75.389
0.094248,75.032,76.139
0.15708,74.922,76.013
0.21991,74.837,75.111
0.28274,74.808,74.419
0.34558,74.809,74.256
0.40841,74.865,74.116
0.47124,74.978,74.269
0.53407,75.145,75.163
0.5969,75.282,75.785
0.65973,75.338,75.526
0.72257,75.325,74.854
0.7854,75.267,74.722
0.84823,75.208,75.453
0.91106,75.066,76.037
0.97389,74.826,75.58
1.0367,74.491,74.409
1.0996,74.32,74.079
1.1624,74.49,74.415
1.2252,74.922,74.823
1.2881,75.503,74.996
1.3509,75.794,75.108
1.4137,75.561,75.253
1.4765,74.961,75.371
1.5394,74.238,75.068
1.6022,74.076,74.904
1.665,74.421,75.258
1.7279,74.953,75.529
1.7907,75.343,75.187
1.8535,75.416,74.755
1.9164,75.334,74.629
1.9792,75.24,74.83
2.042,75.267,75.003
2.1049,75.332,74.896
2.1677,75.248,74.883
2.2305,74.994,75.08
2.2934,74.589,75.031
2.3562,74.383,74.563
2.419,74.494,74.37
2.4819,74.805,74.905
2.5447,75.168,75.821
2.6075,75.328,75.914
2.6704,75.305,75.31
2.7332,75.203,74.613
2.796,75.135,74.532
2.8588,75.173,74.854
2.9217,75.215,74.91
2.9845,75.189,74.58
3.0473,75.033,74.625
3.1102,74.85,75.335
3.173,74.77,75.785
3.2358,74.805,75.561
3.2987,74.948,74.925
3.3615,75.026,74.38
3.4243,74.97,74.215
3.4872,74.831,74.83
3.55,74.683,75.753
3.6128,74.708,75.663
3.6757,74.92,75.057
3.7385,75.217,74.847
3.8013,75.487,75.054
3.8642,75.512,74.879
3.927,75.262,74.557
3.9898,74.879,74.382
4.0527,74.535,74.493
4.1155,74.487,75.175
4.1783,74.681,75.936
4.2412,74.979,75.831
4.304,75.247,74.784
4.3668,75.373,74.301
4.4296,75.307,74.567
4.4925,75.088,75.075
4.5553,74.77,75.449
4.6181,74.6,75.622
4.681,74.7,75.428
4.7438,74.993,74.863
4.8066,75.37,74.475
4.8695,75.533,74.696
4.9323,75.386,75.042
4.9951,75.031,75.107
5.058,74.609,74.951
5.1208,74.436,74.959
5.1836,74.534,74.991
5.2465,74.801,74.92
5.3093,75.122,74.926
5.3721,75.357,74.998
5.435,75.401,74.823
5.4978,75.25,74.536
5.5606,74.919,74.896
5.6235,74.697,75.648
5.6863,74.76,75.808
5.7491,75.033,75.196
5.8119,75.395,74.613
5.8748,75.482,74.999
5.9376,75.262,75.601
6.0004,74.915,75.593
6.0633,74.65,74.86
6.1261,74.694,74.213
6.1889,74.895,73.996
6.2518,75.086,74.386


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_281.csv <==
x,qOut,qIn
0.031416,74.687,74.018
0.094248,74.778,73.759
0.15708,74.952,74.597
0.21991,75.108,75.472
0.28274,75.162,75.512
0.34558,75.185,75.237
0.40841,75.199,75.108
0.47124,75.176,75.074
0.53407,75.078,74.957
0.5969,74.902,74.893
0.65973,74.776,75.009
0.72257,74.768,75.266
0.7854,74.924,75.429
0.84823,75.136,74.922
0.91106,75.309,74.339
0.97389,75.387,74.74
1.0367,75.329,75.999
1.0996,75.1,75.933
1.1624,74.763,74.705
1.2252,74.459,73.566
1.2881,74.339,73.474
1.3509,74.518,74.465
1.4137,74.874,75.742
1.4765,75.239,76.331
1.5394,75.453,75.851
1.6022,75.406,74.887
1.665,75.201,74.197
1.7279,74.99,74.443
1.7907,74.925,75.117
1.8535,75.01,75.341
1.9164,75.087,75.528
1.9792,75.094,75.659
2.042,74.993,75.229
2.1049,74.988,74.642
2.1677,75.105,74.424
2.2305,75.204,74.355
2.2934,75.121,74.354
2.3562,74.68,74.886
2.419,74.211,75.568
2.4819,74.019,75.681
2.5447,74.355,75.176
2.6075,75.021,74.958
2.6704,75.621,75.005
2.7332,75.905,74.95
2.796,75.656,74.716
2.8588,75.049,74.763
2.9217,74.589,75.022
2.9845,74.521,75.167
3.0473,74.986,74.93
3.1102,75.504,74.732
3.173,75.7,74.835
3.2358,75.503,75.043
3.2987,74.913,75.104
3.3615,74.416,75.261
3.4243,74.282,75.468
3.4872,74.473,75.415
3.55,74.884,75.143
3.6128,75.227,74.809
3.6757,75.421,74.441
3.7385,75.445,74.331
3.8013,75.289,74.874
3.8642,75.04,75.332
3.927,74.843,75.191
3.9898,74.764,74.856
4.0527,74.846,75.059
4.1155,74.958,75.617
4.1783,75.006,75.797
4.2412,74.982,75.298
4.304,74.894,74.432
4.3668,74.85,74.331
4.4296,74.902,74.824
4.4925,75.039,75.094
4.5553,75.238,74.604
4.6181,75.387,74.35
4.681,75.378,74.744
4.7438,75.204,75.325
4.8066,74.876,75.633
4.8695,74.616,75.585
4.9323,74.557,75.164
4.9951,74.672,74.543
5.058,74.904,74.448
5.1208,75.084,75.005
5.1836,75.201,75.333
5.2465,75.276,74.983
5.3093,75.336,74.613
5.3721,75.355,75.071
5.435,75.257,75.561
5.4978,75.052,75.457
5.5606,74.767,75.001
5.6235,74.579,74.872
5.6863,74.544,74.859
5.7491,74.625,74.774
5.8119,74.765,74.725
5.8748,74.91,75.077
5.9376,75.081,75.459
6.0004,75.248,75.345
6.0633,75.37,74.937
6.1261,75.302,75.161
6.1889,75.072,75.533
6.2518,74.816,75.205


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_282.csv <==
x,qOut,qIn
0.031416,75.669,74.905
0.094248,75.527,75.352
0.15708,75.125,75.559
0.21991,74.67,75.346
0.28274,74.391,74.616
0.34558,74.507,74.068
0.40841,74.854,74.211
0.47124,75.22,75.045
0.53407,75.406,75.925
0.5969,75.325,75.792
0.65973,75.082,75.019
0.72257,74.822,74.407
0.7854,74.688,74.491
0.84823,74.751,74.82
0.91106,74.929,74.993
0.97389,75.125,74.972
1.0367,75.243,75.027
1.0996,75.229,75.121
1.1624,75.153,75.077
1.2252,75.091,75.078
1.2881,75.116,75.21
1.3509,75.156,75.07
1.4137,75.06,74.773
1.4765,74.841,74.74
1.5394,74.543,75.055
1.6022,74.501,75.139
1.665,74.769,75.003
1.7279,75.174,74.985
1.7907,75.513,75.116
1.8535,75.458,75.031
1.9164,75.096,74.985
1.9792,74.686,75.307
2.042,74.507,75.739
2.1049,74.68,75.408
2.1677,74.957,74.614
2.2305,75.17,74.1
2.2934,75.183,74.266
2.3562,75.115,74.442
2.419,75.064,74.584
2.4819,75.039,75.088
2.5447,75.028,75.632
2.6075,74.972,75.661
2.6704,74.921,75.585
2.7332,74.91,75.447
2.796,74.971,74.742
2.8588,75.035,74.36
2.9217,75.049,74.908
2.9845,75.035,75.575
3.0473,75.025,75.203
3.1102,75.129,74.374
3.173,75.291,74.065
3.2358,75.38,74.354
3.2987,75.264,75.026
3.3615,74.865,75.63
3.4243,74.425,75.843
3.4872,74.168,75.571
3.55,74.283,75.127
3.6128,74.647,74.788
3.6757,75.06,74.572
3.7385,75.404,74.716
3.8013,75.593,75.326
3.8642,75.596,75.533
3.927,75.427,75.118
3.9898,75.179,74.56
4.0527,74.96,74.555
4.1155,74.903,75.269
4.1783,74.911,75.789
4.2412,74.872,75.195
4.304,74.687,73.751
4.3668,74.479,73.732
4.4296,74.471,74.948
4.4925,74.702,75.94
4.5553,75.164,75.67
4.6181,75.567,75.092
4.681,75.694,74.91
4.7438,75.529,74.98
4.8066,75.094,74.66
4.8695,74.776,74.326
4.9323,74.743,74.607
4.9951,74.906,75.299
5.058,75.133,75.878
5.1208,75.179,75.855
5.1836,75.112,75.343
5.2465,75.024,74.735
5.3093,75.003,74.426
5.3721,74.958,74.358
5.435,74.793,74.544
5.4978,74.584,75.085
5.5606,74.434,75.517
5.6235,74.594,75.258
5.6863,74.99,74.914
5.7491,75.41,75.024
5.8119,75.638,75.138
5.8748,75.434,74.676
5.9376,74.964,74.369
6.0004,74.523,74.756
6.0633,74.407,75.692
6.1261,74.684,75.732
6.1889,75.114,74.984
6.2518,75.496,74.532


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_283.csv <==
x,qOut,qIn
0.031416,74.965,74.964
0.094248,74.801,75.187
0.15708,74.729,75.421
0.21991,74.775,75.652
0.28274,74.957,75.854
0.34558,75.201,75.619
0.40841,75.321,74.844
0.47124,75.217,74.037
0.53407,74.814,74.198
0.5969,74.392,74.99
0.65973,74.28,75.329
0.72257,74.526,74.949
0.7854,75.103,74.355
0.84823,75.624,74.53
0.91106,75.78,75.278
0.97389,75.512,75.957
1.0367,74.815,75.71
1.0996,74.272,74.883
1.1624,74.217,74.441
1.2252,74.562,74.706
1.2881,75.128,75.239
1.3509,75.535,75.147
1.4137,75.722,74.696
1.4765,75.687,74.468
1.5394,75.437,74.784
1.6022,75.036,75.201
1.665,74.676,75.408
1.7279,74.487,75.325
1.7907,74.571,75.246
1.8535,74.761,75.316
1.9164,74.887,75.151
1.9792,74.931,74.662
2.042,74.907,74.454
2.1049,75.006,74.916
2.1677,75.206,75.319
2.2305,75.382,75.186
2.2934,75.399,74.919
2.3562,75.179,75.159
2.419,74.909,75.356
2.4819,74.731,75.028
2.5447,74.763,74.302
2.6075,74.849,74.332
2.6704,74.876,74.996
2.7332,74.875,75.5
2.796,74.901,75.352
2.8588,75.081,74.88
2.9217,75.305,74.532
2.9845,75.439,74.675
3.0473,75.36,75.105
3.1102,75.09,75.328
3.173,74.825,75.534
3.2358,74.687,75.654
3.2987,74.765,74.864
3.3615,74.953,73.886
3.4243,75.137,73.953
3.4872,75.245,74.874
3.55,75.222,75.701
3.6128,75.06,75.672
3.6757,74.842,75.155
3.7385,74.681,74.672
3.8013,74.678,74.657
3.8642,74.848,75.064
3.927,75.045,75.473
3.9898,75.154,75.468
4.0527,75.073,75.208
4.1155,74.885,75.123
4.1783,74.797,74.997
4.2412,74.883,74.791
4.304,75.184,74.858
4.3668,75.416,75.099
4.4296,75.34,75.016
4.4925,74.999,74.571
4.5553,74.496,74.359
4.6181,74.338,74.674
4.681,74.589,74.972
4.7438,75.033,75.135
4.8066,75.427,75.455
4.8695,75.464,75.566
4.9323,75.233,75.249
4.9951,74.949,74.965
5.058,74.833,75.146
5.1208,75.004,75.233
5.1836,75.255,74.895
5.2465,75.414,74.454
5.3093,75.333,74.635
5.3721,75.107,75.209
5.435,74.922,75.416
5.4978,74.834,75.222
5.5606,74.867,75.299
5.6235,74.832,75.15
5.6863,74.716,74.325
5.7491,74.608,73.719
5.8119,74.606,74.456
5.8748,74.782,75.744
5.9376,75.038,76.364
6.0004,75.279,75.941
6.0633,75.416,74.802
6.1261,75.424,74.111
6.1889,75.324,74.11
6.2518,75.157,74.558


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_284.csv <==
x,qOut,qIn
0.031416,74.857,74.726
0.094248,74.788,74.884
0.15708,74.826,74.981
0.21991,74.937,74.968
0.28274,75.067,74.958
0.34558,75.093,74.932
0.40841,75.069,74.952
0.47124,75.065,75.199
0.53407,75.156,75.519
0.5969,75.244,75.369
0.65973,75.139,74.844
0.72257,74.853,74.224
0.7854,74.448,73.976
0.84823,74.342,74.543
0.91106,74.616,75.478
0.97389,75.094,76.133
1.0367,75.567,76.032
1.0996,75.709,75.336
1.1624,75.508,74.566
1.2252,75.136,74.17
1.2881,74.794,74.354
1.3509,74.723,74.692
1.4137,74.82,74.897
1.4765,74.964,75.03
1.5394,75.037,75.423
1.6022,75.104,75.574
1.665,75.201,75.127
1.7279,75.252,74.512
1.7907,75.167,74.378
1.8535,74.827,75.026
1.9164,74.455,75.821
1.9792,74.28,75.872
2.042,74.495,74.849
2.1049,75.012,74.251
2.1677,75.547,74.457
2.2305,75.864,74.865
2.2934,75.747,75.11
2.3562,75.167,75.447
2.419,74.535,75.608
2.4819,74.185,75.169
2.5447,74.386,74.423
2.6075,74.849,74.376
2.6704,75.236,74.688
2.7332,75.413,74.782
2.796,75.297,74.887
2.8588,75.045,75.34
2.9217,74.841,75.555
2.9845,74.788,75.338
3.0473,74.96,75.377
3.1102,75.217,75.643
3.173,75.339,75.336
3.2358,75.247,74.636
3.2987,74.893,74.608
3.3615,74.596,75.188
3.4243,74.601,75.225
3.4872,74.865,74.426
3.55,75.292,73.669
3.6128,75.472,74.323
3.6757,75.293,75.536
3.7385,74.903,76.025
3.8013,74.495,75.35
3.8642,74.424,74.743
3.927,74.627,74.699
3.9898,74.941,75.169
4.0527,75.202,75.443
4.1155,75.353,74.922
4.1783,75.431,74.447
4.2412,75.448,74.703
4.304,75.413,75.155
4.3668,75.306,75.09
4.4296,75.146,75.051
4.4925,74.956,75.19
4.5553,74.759,75.373
4.6181,74.567,75.319
4.681,74.44,75.039
4.7438,74.436,74.717
4.8066,74.603,74.715
4.8695,74.916,74.94
4.9323,75.236,75.056
4.9951,75.445,75.073
5.058,75.434,75.179
5.1208,75.234,74.859
5.1836,75.014,74.332
5.2465,74.873,74.55
5.3093,74.886,75.49
5.3721,74.916,75.592
5.435,74.904,74.976
5.4978,74.889,74.443
5.5606,74.927,74.764
5.6235,75.082,75.545
5.6863,75.251,75.876
5.7491,75.338,75.335
5.8119,75.262,74.404
5.8748,75.072,74.061
5.9376,74.901,74.248
6.0004,74.819,74.846
6.0633,74.874,75.657
6.1261,74.969,75.923
6.1889,75.009,75.518
6.2518,74.974,74.91


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_285.csv <==
x,qOut,qIn
0.031416,75.032,73.751
0.094248,74.714,73.872
0.15708,74.63,74.855
0.21991,74.76,75.448
0.28274,75.046,75.136
0.34558,75.27,74.947
0.40841,75.331,75.056
0.47124,75.231,75.202
0.53407,74.989,75.315
0.5969,74.772,75.353
0.65973,74.689,75.236
0.72257,74.741,75.075
0.7854,74.901,74.841
0.84823,75.04,74.596
0.91106,75.139,74.566
0.97389,75.205,74.685
1.0367,75.25,74.753
1.0996,75.204,75.115
1.1624,74.999,75.681
1.2252,74.713,75.922
1.2881,74.448,75.724
1.3509,74.469,75.09
1.4137,74.736,74.239
1.4765,75.076,73.951
1.5394,75.307,74.848
1.6022,75.303,75.554
1.665,75.202,75.359
1.7279,75.127,74.856
1.7907,75.189,74.67
1.8535,75.272,74.548
1.9164,75.208,74.628
1.9792,74.991,75.252
2.042,74.662,75.787
2.1049,74.49,75.227
2.1677,74.551,74.445
2.2305,74.788,74.45
2.2934,75.119,75.106
2.3562,75.441,75.266
2.419,75.63,75.204
2.4819,75.594,75.263
2.5447,75.247,75.22
2.6075,74.767,75.008
2.6704,74.503,75.015
2.7332,74.545,75.215
2.796,74.914,75.243
2.8588,75.182,74.745
2.9217,75.167,74.174
2.9845,74.958,74.128
3.0473,74.696,74.697
3.1102,74.718,75.198
3.173,74.953,75.387
3.2358,75.207,75.235
3.2987,75.28,75.024
3.3615,75.093,75.068
3.4243,74.864,75.208
3.4872,74.756,75.312
3.55,74.901,75.426
3.6128,75.143,75.326
3.6757,75.306,74.851
3.7385,75.345,74.307
3.8013,75.25,74.385
3.8642,75.158,75.117
3.927,75.06,75.653
3.9898,74.919,75.489
4.0527,74.695,74.885
4.1155,74.478,74.41
4.1783,74.431,74.213
4.2412,74.576,74.559
4.304,74.898,75.29
4.3668,75.173,75.807
4.4296,75.29,75.9
4.4925,75.274,75.436
4.5553,75.17,74.727
4.6181,75.158,74.357
4.681,75.226,74.238
4.7438,75.272,74.336
4.8066,75.188,74.892
4.8695,74.923,75.616
4.9323,74.691,75.881
4.9951,74.635,75.519
5.058,74.869,74.998
5.1208,75.177,74.791
5.1836,75.278,74.7
5.2465,75.114,74.715
5.3093,74.681,74.943
5.3721,74.404,75.102
5.435,74.502,75.134
5.4978,74.894,75.324
5.5606,75.446,75.524
5.6235,75.762,75.044
5.6863,75.641,74.335
5.7491,75.169,74.194
5.8119,74.492,75.091
5.8748,74.183,75.674
5.9376,74.347,75.221
6.0004,74.796,74.383
6.0633,75.302,74.676
6.1261,75.601,75.8
6.1889,75.628,76.138
6.2518,75.421,75.139


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_286.csv <==
x,qOut,qIn
0.031416,74.491,75.77
0.094248,74.83,75.74
0.15708,75.191,75.135
0.21991,75.352,74.34
0.28274,75.134,73.965
0.34558,74.835,74.197
0.40841,74.785,74.679
0.47124,74.995,75.128
0.53407,75.408,75.252
0.5969,75.523,75.371
0.65973,75.242,75.571
0.72257,74.784,75.368
0.7854,74.428,74.548
0.84823,74.5,74.307
0.91106,74.776,74.847
0.97389,75.05,75.494
1.0367,75.14,75.694
1.0996,75.191,75.498
1.1624,75.327,75.075
1.2252,75.477,74.551
1.2881,75.54,74.197
1.3509,75.222,74.35
1.4137,74.68,74.721
1.4765,74.218,74.915
1.5394,74.143,74.987
1.6022,74.482,75.413
1.665,74.948,75.846
1.7279,75.346,75.706
1.7907,75.521,74.969
1.8535,75.452,74.594
1.9164,75.194,74.659
1.9792,74.89,74.917
2.042,74.689,75.394
2.1049,74.77,75.503
2.1677,75.059,75.044
2.2305,75.371,74.734
2.2934,75.522,75.089
2.3562,75.295,75.089
2.419,74.831,74.629
2.4819,74.392,74.447
2.5447,74.249,74.944
2.6075,74.466,75.249
2.6704,74.824,75.026
2.7332,75.175,74.613
2.796,75.4,74.662
2.8588,75.514,75.096
2.9217,75.48,75.372
2.9845,75.308,75.394
3.0473,75.019,75.301
3.1102,74.807,74.969
3.173,74.805,74.529
3.2358,74.967,74.484
3.2987,75.218,74.999
3.3615,75.31,75.365
3.4243,75.2,75.448
3.4872,74.98,75.424
3.55,74.763,75.139
3.6128,74.714,74.761
3.6757,74.783,74.726
3.7385,74.882,74.924
3.8013,74.926,74.816
3.8642,74.893,74.708
3.927,74.853,74.993
3.9898,74.863,75.325
4.0527,74.967,75.21
4.1155,75.139,74.768
4.1783,75.263,74.544
4.2412,75.262,74.914
4.304,75.071,75.661
4.3668,74.808,75.464
4.4296,74.681,74.64
4.4925,74.753,74.41
4.5553,75.049,75.081
4.6181,75.339,74.967
4.681,75.451,74.38
4.7438,75.357,74.639
4.8066,75.064,76.064
4.8695,74.8,76.438
4.9323,74.701,75.42
4.9951,74.758,74.094
5.058,74.929,73.756
5.1208,75.051,74.538
5.1836,75.077,75.527
5.2465,75.029,75.916
5.3093,74.941,75.23
5.3721,74.916,74.382
5.435,74.983,74.233
5.4978,75.09,74.901
5.5606,75.18,75.879
5.6235,75.106,76.014
5.6863,74.886,75.268
5.7491,74.653,74.397
5.8119,74.548,74.384
5.8748,74.726,74.74
5.9376,75.088,74.835
6.0004,75.445,74.813
6.0633,75.616,74.988
6.1261,75.392,75.138
6.1889,74.936,75.166
6.2518,74.538,75.353


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_287.csv <==
x,qOut,qIn
0.031416,75.087,75.633
0.094248,74.731,74.984
0.15708,74.521,74.604
0.21991,74.544,74.929
0.28274,74.84,75.342
0.34558,75.182,75.118
0.40841,75.367,74.841
0.47124,75.346,74.718
0.53407,75.108,74.476
0.5969,74.912,74.318
0.65973,74.863,74.593
0.72257,74.886,75.105
0.7854,74.875,75.471
0.84823,74.693,75.448
0.91106,74.538,75.234
0.97389,74.56,75.143
1.0367,74.88,75.238
1.0996,75.316,75.185
1.1624,75.616,75.088
1.2252,75.677,75.045
1.2881,75.434,74.749
1.3509,75.126,74.438
1.4137,74.959,74.58
1.4765,74.939,75.055
1.5394,75.031,75.51
1.6022,74.97,75.5
1.665,74.759,75.08
1.7279,74.534,74.625
1.7907,74.448,74.708
1.8535,74.615,74.998
1.9164,74.909,74.967
1.9792,75.201,74.704
2.042,75.375,74.747
2.1049,75.406,75.154
2.1677,75.353,75.393
2.2305,75.264,75.247
2.2934,75.187,74.701
2.3562,75.088,74.237
2.419,74.939,74.373
2.4819,74.781,75.309
2.5447,74.665,76.461
2.6075,74.714,76.303
2.6704,74.909,75.136
2.7332,75.146,74.079
2.796,75.317,73.902
2.8588,75.278,74.357
2.9217,75.072,75.028
2.9845,74.825,75.557
3.0473,74.669,75.857
3.1102,74.703,75.603
3.173,74.855,74.878
3.2358,75.031,74.449
3.2987,75.146,74.702
3.3615,75.125,74.801
3.4243,74.96,74.726
3.4872,74.741,74.885
3.55,74.57,75.243
3.6128,74.669,75.363
3.6757,75.038,75.296
3.7385,75.485,75.162
3.8013,75.809,74.991
3.8642,75.598,74.689
3.927,74.968,74.453
3.9898,74.334,74.541
4.0527,74.143,74.939
4.1155,74.587,75.287
4.1783,75.227,75.387
4.2412,75.716,75.16
4.304,75.762,75.058
4.3668,75.385,75.281
4.4296,74.888,75.314
4.4925,74.526,75.098
4.5553,74.519,75.058
4.6181,74.736,74.801
4.681,74.988,74.284
4.7438,75.189,74.349
4.8066,75.287,75.324
4.8695,75.304,75.574
4.9323,75.201,75.002
4.9951,75.001,74.808
5.058,74.739,75.676
5.1208,74.59,75.763
5.1836,74.628,74.717
5.2465,74.806,73.758
5.3093,75.052,74.139
5.3721,75.22,75.29
5.435,75.289,76.031
5.4978,75.286,75.732
5.5606,75.249,74.563
5.6235,75.206,74.221
5.6863,75.112,74.896
5.7491,74.959,75.628
5.8119,74.749,75.286
5.8748,74.605,74.536
5.9376,74.62,74.269
6.0004,74.784,74.479
6.0633,75.06,74.746
6.1261,75.313,75.066
6.1889,75.431,75.553
6.2518,75.367,75.881


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_288.csv <==
x,qOut,qIn
0.031416,74.762,74.573
0.094248,74.671,74.881
0.15708,74.743,75.355
0.21991,74.862,75.684
0.28274,74.914,75.432
0.34558,74.959,75.025
0.40841,75.069,74.887
0.47124,75.19,74.993
0.53407,75.247,75.331
0.5969,75.046,75.439
0.65973,74.715,75.06
0.72257,74.475,74.496
0.7854,74.541,74.236
0.84823,74.946,74.481
0.91106,75.395,75.034
0.97389,75.635,75.509
1.0367,75.436,75.325
1.0996,74.881,75.052
1.1624,74.42,75.202
1.2252,74.3,75.41
1.2881,74.687,74.99
1.3509,75.19,74.262
1.4137,75.505,73.966
1.4765,75.563,74.303
1.5394,75.343,75.078
1.6022,75.128,75.592
1.665,75.058,75.703
1.7279,75.092,75.638
1.7907,75.154,75.609
1.8535,75.02,75.161
1.9164,74.76,74.425
1.9792,74.536,74.105
2.042,74.512,74.869
2.1049,74.739,75.775
2.1677,75.068,75.789
2.2305,75.362,74.91
2.2934,75.502,74.279
2.3562,75.422,74.643
2.419,75.134,75.104
2.4819,74.749,75.085
2.5447,74.393,74.871
2.6075,74.271,75.001
2.6704,74.412,75.085
2.7332,74.747,74.99
2.796,75.186,74.935
2.8588,75.585,74.849
2.9217,75.771,74.714
2.9845,75.673,74.9
3.0473,75.239,75.382
3.1102,74.767,75.511
3.173,74.583,75.365
3.2358,74.707,75.126
3.2987,75.095,74.637
3.3615,75.332,74.62
3.4243,75.281,75.237
3.4872,75.031,75.559
3.55,74.715,74.785
3.6128,74.645,73.906
3.6757,74.795,73.921
3.7385,75.019,74.946
3.8013,75.16,75.967
3.8642,75.111,75.829
3.927,74.965,75.224
3.9898,74.825,74.851
4.0527,74.788,74.926
4.1155,74.863,75.111
4.1783,75.003,75.216
4.2412,75.155,75.092
4.304,75.274,74.759
4.3668,75.3,74.789
4.4296,75.232,75.17
4.4925,75.116,75.293
4.5553,75.008,74.575
4.6181,74.941,74.116
4.681,74.837,74.475
4.7438,74.684,75.131
4.8066,74.491,75.547
4.8695,74.467,75.708
4.9323,74.693,75.577
4.9951,75.073,75.043
5.058,75.484,74.553
5.1208,75.648,74.706
5.1836,75.517,75.01
5.2465,75.221,75.019
5.3093,74.921,74.757
5.3721,74.866,74.687
5.435,74.977,74.882
5.4978,75.11,75.235
5.5606,75.126,75.323
5.6235,74.993,75.203
5.6863,74.799,75.135
5.7491,74.628,74.86
5.8119,74.552,74.084
5.8748,74.624,74.103
5.9376,74.852,75.223
6.0004,75.163,76.303
6.0633,75.475,75.982
6.1261,75.579,74.859
6.1889,75.413,74.156
6.2518,75.09,74.222


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_289.csv <==
x,qOut,qIn
0.031416,74.536,75.155
0.094248,74.886,74.916
0.15708,75.221,74.822
0.21991,75.415,74.957
0.28274,75.381,74.937
0.34558,75.205,74.967
0.40841,74.953,75.307
0.47124,74.692,75.575
0.53407,74.486,75.274
0.5969,74.41,74.795
0.65973,74.528,74.667
0.72257,74.829,74.914
0.7854,75.282,75.102
0.84823,75.71,75.304
0.91106,75.835,75.605
0.97389,75.582,75.441
1.0367,74.916,74.573
1.0996,74.4,73.969
1.1624,74.354,74.031
1.2252,74.651,74.641
1.2881,75.075,75.308
1.3509,75.179,75.449
1.4137,75.059,75.317
1.4765,74.913,75.21
1.5394,74.941,74.924
1.6022,75.153,74.716
1.665,75.321,74.981
1.7279,75.33,75.358
1.7907,75.102,75.235
1.8535,74.866,75.027
1.9164,74.828,75.052
1.9792,74.985,74.959
2.042,75.292,74.551
2.1049,75.414,74.34
2.1677,75.204,74.589
2.2305,74.777,75.258
2.2934,74.303,75.928
2.3562,74.215,75.973
2.419,74.496,75.416
2.4819,74.943,74.505
2.5447,75.34,73.993
2.6075,75.471,74.414
2.6704,75.356,75.085
2.7332,75.12,75.349
2.796,74.905,75.004
2.8588,74.898,74.801
2.9217,75.047,74.957
2.9845,75.219,75.24
3.0473,75.279,75.407
3.1102,75.104,75.338
3.173,74.801,75.111
3.2358,74.537,74.942
3.2987,74.476,74.997
3.3615,74.696,75.058
3.4243,75.081,75.018
3.4872,75.46,74.888
3.55,75.674,74.645
3.6128,75.509,74.586
3.6757,75.057,74.88
3.7385,74.587,75.385
3.8013,74.388,75.642
3.8642,74.6,75.055
3.927,74.94,74.359
3.9898,75.2,74.657
4.0527,75.207,75.707
4.1155,75.097,75.303
4.1783,75.045,74.119
4.2412,75.09,73.982
4.304,75.231,75.322
4.3668,75.288,75.81
4.4296,75.223,75.276
4.4925,75.087,74.622
4.5553,74.946,74.374
4.6181,74.867,74.733
4.681,74.82,75.458
4.7438,74.801,75.77
4.8066,74.811,75.378
4.8695,74.907,75.213
4.9323,75.053,75.181
4.9951,75.18,74.724
5.058,75.212,74.115
5.1208,75.118,74.442
5.1836,74.971,75.253
5.2465,74.834,75.695
5.3093,74.764,75.358
5.3721,74.758,74.943
5.435,74.817,74.844
5.4978,74.922,75.018
5.5606,75.056,75.063
5.6235,75.114,74.68
5.6863,75.038,74.262
5.7491,74.902,74.217
5.8119,74.796,74.814
5.8748,74.934,75.821
5.9376,75.24,76.494
6.0004,75.516,76.129
6.0633,75.557,74.768
6.1261,75.21,73.947
6.1889,74.746,74.122
6.2518,74.441,74.855


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_290.csv <==
x,qOut,qIn
0.031416,75.232,75.055
0.094248,74.636,74.925
0.15708,74.21,74.824
0.21991,74.169,75.098
0.28274,74.636,75.952
0.34558,75.213,75.858
0.40841,75.6,74.646
0.47124,75.684,73.657
0.53407,75.393,73.992
0.5969,74.955,74.882
0.65973,74.654,75.461
0.72257,74.586,75.461
0.7854,74.79,75.256
0.84823,75.019,75.184
0.91106,75.171,74.962
0.97389,75.229,74.628
1.0367,75.201,74.628
1.0996,75.106,75.176
1.1624,74.971,75.66
1.2252,74.866,75.568
1.2881,74.859,74.918
1.3509,75.033,74.592
1.4137,75.276,74.798
1.4765,75.418,75.213
1.5394,75.293,75.152
1.6022,74.853,74.876
1.665,74.415,74.909
1.7279,74.226,75.016
1.7907,74.481,74.782
1.8535,74.968,74.649
1.9164,75.377,74.768
1.9792,75.547,74.756
2.042,75.359,74.623
2.1049,74.999,75.061
2.1677,74.752,75.705
2.2305,74.732,75.757
2.2934,74.997,74.968
2.3562,75.269,74.561
2.419,75.369,74.932
2.4819,75.286,75.664
2.5447,75.042,75.772
2.6075,74.872,75.038
2.6704,74.858,74.249
2.7332,74.951,73.837
2.796,75.08,74.137
2.8588,75.086,75.031
2.9217,74.969,75.771
2.9845,74.8,75.688
3.0473,74.659,74.93
3.1102,74.636,74.9
3.173,74.724,75.421
3.2358,74.887,75.528
3.2987,75.086,74.768
3.3615,75.248,74.373
3.4243,75.313,74.585
3.4872,75.289,74.821
3.55,75.194,74.751
3.6128,75.174,74.805
3.6757,75.21,74.994
3.7385,75.192,75.135
3.8013,74.994,75.412
3.8642,74.597,75.775
3.927,74.302,75.648
3.9898,74.284,74.818
4.0527,74.657,74.007
4.1155,75.142,74.404
4.1783,75.486,75.345
4.2412,75.605,75.826
4.304,75.457,75.4
4.3668,75.226,74.928
4.4296,75.028,74.811
4.4925,74.881,74.918
4.5553,74.782,74.931
4.6181,74.672,74.878
4.681,74.61,74.865
4.7438,74.637,74.788
4.8066,74.78,74.706
4.8695,74.987,74.901
4.9323,75.207,75.277
4.9951,75.381,75.648
5.058,75.461,75.893
5.1208,75.339,75.366
5.1836,75.047,74.282
5.2465,74.746,73.685
5.3093,74.61,74.153
5.3721,74.8,74.931
5.435,75.137,75.615
5.4978,75.416,75.942
5.5606,75.444,75.388
5.6235,75.211,74.681
5.6863,74.935,74.625
5.7491,74.752,74.97
5.8119,74.773,74.865
5.8748,74.822,74.58
5.9376,74.818,74.811
6.0004,74.816,75.373
6.0633,74.891,75.447
6.1261,75.165,75.039
6.1889,75.45,74.867
6.2518,75.539,74.977


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_291.csv <==
x,qOut,qIn
0.031416,74.646,74.65
0.094248,74.299,75.054
0.15708,74.335,75.142
0.21991,74.704,75.13
0.28274,75.286,75.167
0.34558,75.714,74.944
0.40841,75.832,74.672
0.47124,75.644,74.737
0.53407,75.183,75.061
0.5969,74.765,75.271
0.65973,74.575,75.324
0.72257,74.596,75.111
0.7854,74.763,74.807
0.84823,74.905,74.915
0.91106,75.023,75.204
0.97389,75.116,75.242
1.0367,75.18,74.997
1.0996,75.124,74.843
1.1624,74.97,74.794
1.2252,74.819,74.89
1.2881,74.785,75.185
1.3509,74.926,75.281
1.4137,75.09,75.004
1.4765,75.163,74.587
1.5394,75.049,74.635
1.6022,74.876,75.067
1.665,74.814,75.213
1.7279,74.887,74.963
1.7907,75.084,75.034
1.8535,75.206,75.682
1.9164,75.2,75.883
1.9792,75.116,75.116
2.042,75.018,74.279
2.1049,75.001,74.509
2.1677,75.022,74.896
2.2305,75.032,74.747
2.2934,74.988,74.504
2.3562,74.937,74.934
2.419,74.938,75.485
2.4819,74.983,75.85
2.5447,75.049,75.979
2.6075,75.024,75.383
2.6704,74.917,74.288
2.7332,74.802,73.634
2.796,74.762,74.209
2.8588,74.871,75.208
2.9217,75.074,75.571
2.9845,75.289,75.027
3.0473,75.438,74.411
3.1102,75.431,74.899
3.173,75.243,75.744
3.2358,74.942,75.912
3.2987,74.615,74.996
3.3615,74.453,74.233
3.4243,74.499,74.294
3.4872,74.707,75.082
3.55,75.011,75.728
3.6128,75.336,75.645
3.6757,75.572,75.356
3.7385,75.601,75.124
3.8013,75.307,74.788
3.8642,74.769,74.413
3.927,74.361,74.448
3.9898,74.266,74.967
4.0527,74.596,75.384
4.1155,74.983,75.268
4.1783,75.2,74.989
4.2412,75.246,74.619
4.304,75.162,74.312
4.3668,75.156,74.481
4.4296,75.171,74.916
4.4925,75.125,75.352
4.5553,74.935,75.919
4.6181,74.742,75.94
4.681,74.771,75.189
4.7438,75.018,74.408
4.8066,75.438,74.279
4.8695,75.628,74.874
4.9323,75.432,75.616
4.9951,75.002,75.711
5.058,74.549,74.802
5.1208,74.518,74.129
5.1836,74.803,74.187
5.2465,75.144,74.575
5.3093,75.281,74.844
5.3721,75.067,75.474
5.435,74.71,76.194
5.4978,74.438,76.046
5.5606,74.46,74.901
5.6235,74.778,74.416
5.6863,75.204,74.73
5.7491,75.553,75.092
5.8119,75.662,74.856
5.8748,75.427,74.518
5.9376,75.039,74.564
6.0004,74.741,74.977
6.0633,74.764,75.519
6.1261,75.033,75.537
6.1889,75.19,75.007
6.2518,75.091,74.472


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_292.csv <==
x,qOut,qIn
0.031416,74.958,75.539
0.094248,74.709,75.193
0.15708,74.675,74.632
0.21991,74.77,74.115
0.28274,74.884,74.206
0.34558,74.917,74.857
0.40841,74.975,75.392
0.47124,75.108,75.543
0.53407,75.35,75.606
0.5969,75.542,75.532
0.65973,75.507,75.066
0.72257,75.235,74.527
0.7854,74.758,74.315
0.84823,74.413,74.711
0.91106,74.36,75.409
0.97389,74.553,75.69
1.0367,74.903,75.055
1.0996,75.234,74.376
1.1624,75.449,74.262
1.2252,75.47,74.749
1.2881,75.222,75.405
1.3509,74.767,75.312
1.4137,74.399,74.957
1.4765,74.297,75.318
1.5394,74.586,76.213
1.6022,75.052,75.898
1.665,75.458,74.787
1.7279,75.663,74.026
1.7907,75.552,74.297
1.8535,75.178,74.798
1.9164,74.798,74.969
1.9792,74.601,74.85
2.042,74.738,74.917
2.1049,75.028,75.042
2.1677,75.208,74.876
2.2305,75.184,74.652
2.2934,74.902,74.83
2.3562,74.635,75.377
2.419,74.577,75.796
2.4819,74.734,75.703
2.5447,75.064,74.862
2.6075,75.378,74.179
2.6704,75.598,74.333
2.7332,75.665,75.193
2.796,75.534,75.767
2.8588,75.168,75.248
2.9217,74.737,74.511
2.9845,74.437,74.398
3.0473,74.447,74.931
3.1102,74.707,75.423
3.173,74.963,75.716
3.2358,75.081,75.562
3.2987,74.959,74.725
3.3615,74.788,74.019
3.4243,74.764,74.155
3.4872,74.913,75.084
3.55,75.223,75.83
3.6128,75.434,75.393
3.6757,75.404,74.605
3.7385,75.176,74.421
3.8013,74.833,75.138
3.8642,74.698,75.44
3.927,74.806,75.069
3.9898,75.014,74.778
4.0527,75.156,75.246
4.1155,75.067,75.361
4.1783,74.916,74.847
4.2412,74.862,74.581
4.304,75.044,74.997
4.3668,75.291,75.175
4.4296,75.32,75.155
4.4925,75.101,75.417
4.5553,74.664,75.511
4.6181,74.486,74.671
4.681,74.667,73.911
4.7438,75.022,74.174
4.8066,75.322,75.137
4.8695,75.282,75.647
4.9323,75.051,75.702
4.9951,74.836,75.301
5.058,74.839,74.803
5.1208,75.036,74.732
5.1836,75.208,74.847
5.2465,75.25,74.885
5.3093,75.089,74.834
5.3721,74.896,74.833
5.435,74.819,74.865
5.4978,74.883,74.942
5.5606,75.084,75.227
5.6235,75.269,75.638
5.6863,75.296,75.766
5.7491,75.132,75.406
5.8119,74.769,74.763
5.8748,74.473,74.545
5.9376,74.457,74.628
6.0004,74.707,74.547
6.0633,75.161,74.426
6.1261,75.496,74.84
6.1889,75.548,75.395
6.2518,75.346,75.649


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_293.csv <==
x,qOut,qIn
0.031416,74.667,75.438
0.094248,75.072,75.57
0.15708,75.443,74.867
0.21991,75.663,74.249
0.28274,75.646,74.518
0.34558,75.463,75.08
0.40841,75.212,75.298
0.47124,74.957,75.065
0.53407,74.75,74.631
0.5969,74.566,74.737
0.65973,74.441,75.377
0.72257,74.424,76.002
0.7854,74.564,75.719
0.84823,74.845,74.714
0.91106,75.153,73.987
0.97389,75.387,74.017
1.0367,75.457,74.73
1.0996,75.353,75.416
1.1624,75.178,75.694
1.2252,75.015,75.443
1.2881,74.941,74.968
1.3509,74.905,74.899
1.4137,74.857,75.156
1.4765,74.807,75.347
1.5394,74.781,74.967
1.6022,74.827,74.491
1.665,74.911,74.42
1.7279,75.013,74.638
1.7907,75.114,75.115
1.8535,75.26,75.65
1.9164,75.368,75.74
1.9792,75.329,75.283
2.042,75.034,74.878
2.1049,74.597,74.712
2.1677,74.362,74.471
2.2305,74.446,74.348
2.2934,74.899,74.793
2.3562,75.347,75.558
2.419,75.563,75.89
2.4819,75.531,75.472
2.5447,75.279,74.525
2.6075,75.064,74.25
2.6704,74.938,74.771
2.7332,74.852,75.3
2.796,74.744,74.952
2.8588,74.632,74.776
2.9217,74.669,75.246
2.9845,74.88,75.509
3.0473,75.259,74.621
3.1102,75.544,74.093
3.173,75.525,74.795
3.2358,75.22,75.79
3.2987,74.696,75.711
3.3615,74.398,74.936
3.4243,74.479,74.446
3.4872,74.819,74.512
3.55,75.257,74.969
3.6128,75.485,75.222
3.6757,75.417,75.256
3.7385,75.138,75.257
3.8013,74.761,75.16
3.8642,74.608,74.972
3.927,74.728,74.986
3.9898,74.986,75.124
4.0527,75.224,74.791
4.1155,75.218,74.402
4.1783,75.027,74.67
4.2412,74.809,75.377
4.304,74.726,75.781
4.3668,74.877,75.637
4.4296,75.111,75.242
4.4925,75.276,74.63
4.5553,75.234,74.023
4.6181,74.999,74.097
4.681,74.777,74.743
4.7438,74.699,75.427
4.8066,74.868,75.626
4.8695,75.137,75.327
4.9323,75.328,74.82
4.9951,75.369,74.341
5.058,75.221,74.26
5.1208,75.006,74.912
5.1836,74.821,75.674
5.2465,74.714,75.755
5.3093,74.716,75.362
5.3721,74.85,75.367
5.435,75.109,75.39
5.4978,75.38,75.127
5.5606,75.544,74.799
5.6235,75.327,74.769
5.6863,74.832,74.785
5.7491,74.363,74.604
5.8119,74.238,74.222
5.8748,74.591,74.287
5.9376,75.086,74.868
6.0004,75.441,75.56
6.0633,75.413,75.864
6.1261,75.04,75.407
6.1889,74.646,74.692
6.2518,74.461,74.619


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_294.csv <==
x,qOut,qIn
0.031416,74.864,74.769
0.094248,74.631,75.319
0.15708,74.563,75.756
0.21991,74.723,75.401
0.28274,75.127,74.36
0.34558,75.486,74.001
0.40841,75.564,74.438
0.47124,75.348,75.101
0.53407,74.873,75.507
0.5969,74.575,75.519
0.65973,74.626,75.266
0.72257,74.909,75.093
0.7854,75.263,75.338
0.84823,75.372,75.459
0.91106,75.23,75.124
0.97389,74.965,74.587
1.0367,74.723,74.394
1.0996,74.692,74.578
1.1624,74.85,74.756
1.2252,75.089,74.904
1.2881,75.303,75.299
1.3509,75.321,75.464
1.4137,75.105,75.166
1.4765,74.774,74.908
1.5394,74.472,75.005
1.6022,74.464,74.874
1.665,74.714,74.447
1.7279,75.075,74.175
1.7907,75.39,74.691
1.8535,75.526,75.719
1.9164,75.501,76.341
1.9792,75.371,75.967
2.042,75.197,74.936
2.1049,75.001,74.641
2.1677,74.788,74.819
2.2305,74.611,74.756
2.2934,74.528,74.69
2.3562,74.629,74.979
2.419,74.867,75.066
2.4819,75.137,74.951
2.5447,75.334,75.037
2.6075,75.351,75.065
2.6704,75.18,74.815
2.7332,74.896,74.646
2.796,74.59,74.837
2.8588,74.437,75.14
2.9217,74.509,75.34
2.9845,74.775,75.371
3.0473,75.182,75.272
3.1102,75.586,74.958
3.173,75.8,74.463
3.2358,75.732,74.157
3.2987,75.31,74.559
3.3615,74.808,75.401
3.4243,74.551,75.914
3.4872,74.584,75.618
3.55,74.881,74.602
3.6128,75.09,74.02
3.6757,75.124,74.346
3.7385,75.031,75.411
3.8013,74.885,76.189
3.8642,74.797,75.567
3.927,74.791,74.597
3.9898,74.868,74.586
4.0527,75.028,75.369
4.1155,75.226,75.42
4.1783,75.32,74.997
4.2412,75.233,74.538
4.304,74.905,74.176
4.3668,74.565,74.258
4.4296,74.474,74.85
4.4925,74.657,75.504
4.5553,75.081,75.635
4.6181,75.381,75.471
4.681,75.367,75.415
4.7438,75.102,75.301
4.8066,74.7,74.7
4.8695,74.59,74.355
4.9323,74.816,74.728
4.9951,75.194,75.3
5.058,75.517,75.462
5.1208,75.536,74.954
5.1836,75.343,74.188
5.2465,75.085,73.99
5.3093,74.919,75.093
5.3721,74.822,75.963
5.435,74.683,75.755
5.4978,74.537,75.111
5.5606,74.445,74.9
5.6235,74.625,74.84
5.6863,75.013,74.607
5.7491,75.431,74.544
5.8119,75.699,75.073
5.8748,75.625,75.589
5.9376,75.299,75.507
6.0004,74.927,74.902
6.0633,74.723,74.566
6.1261,74.802,74.863
6.1889,74.955,75.067
6.2518,75.021,74.864


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_295.csv <==
x,qOut,qIn
0.031416,75.23,75.098
0.094248,75.325,74.986
0.15708,75.348,75.046
0.21991,75.307,75.173
0.28274,75.21,74.975
0.34558,75.109,74.962
0.40841,75.046,75.426
0.47124,75.017,75.768
0.53407,75.007,75.389
0.5969,74.962,74.957
0.65973,74.903,74.732
0.72257,74.869,74.369
0.7854,74.901,73.992
0.84823,74.986,74.321
0.91106,75.026,75.132
0.97389,74.974,75.895
1.0367,74.801,76.076
1.0996,74.661,75.392
1.1624,74.676,74.565
1.2252,74.824,74.577
1.2881,75.055,75.295
1.3509,75.158,75.241
1.4137,75.126,74.654
1.4765,75.057,74.292
1.5394,75.061,74.635
1.6022,75.244,75.101
1.665,75.445,75.324
1.7279,75.49,75.378
1.7907,75.214,75.372
1.8535,74.691,75.023
1.9164,74.279,74.538
1.9792,74.169,74.55
2.042,74.485,75.268
2.1049,74.964,75.494
2.1677,75.39,75.193
2.2305,75.648,75.181
2.2934,75.648,75.561
2.3562,75.415,74.904
2.419,75.097,73.771
2.4819,74.829,73.648
2.5447,74.731,74.804
2.6075,74.725,75.639
2.6704,74.735,75.898
2.7332,74.771,75.686
2.796,74.862,74.941
2.8588,75.074,74.315
2.9217,75.271,74.372
2.9845,75.336,75.009
3.0473,75.164,75.574
3.1102,74.877,75.276
3.173,74.731,74.694
3.2358,74.81,74.644
3.2987,75.145,75.048
3.3615,75.445,75.253
3.4243,75.456,75.338
3.4872,75.158,75.194
3.55,74.578,74.916
3.6128,74.183,74.879
3.6757,74.206,74.991
3.7385,74.57,75.152
3.8013,75.137,75.266
3.8642,75.553,74.86
3.927,75.643,74.304
3.9898,75.423,74.439
4.0527,74.951,75.424
4.1155,74.647,75.924
4.1783,74.676,75.577
4.2412,74.912,74.738
4.304,75.187,73.965
4.3668,75.209,74.119
4.4296,75.072,75.04
4.4925,74.934,75.834
4.5553,74.949,75.731
4.6181,75.092,75.333
4.681,75.199,75.11
4.7438,75.213,74.969
4.8066,75.104,74.626
4.8695,75.012,74.22
4.9323,74.956,74.211
4.9951,74.905,74.757
5.058,74.817,75.409
5.1208,74.751,75.408
5.1836,74.833,75.107
5.2465,75.035,75.054
5.3093,75.307,75.476
5.3721,75.331,75.523
5.435,75.046,75.015
5.4978,74.65,74.54
5.5606,74.387,74.913
5.6235,74.583,75.479
5.6863,75.067,75.36
5.7491,75.559,74.665
5.8119,75.796,74.284
5.8748,75.561,74.827
5.9376,75.026,75.491
6.0004,74.494,75.501
6.0633,74.272,74.749
6.1261,74.436,74.312
6.1889,74.748,74.476
6.2518,75.053,74.953


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_296.csv <==
x,qOut,qIn
0.031416,75.113,74.711
0.094248,75.218,75.049
0.15708,75.136,75.325
0.21991,74.961,75.633
0.28274,74.813,75.552
0.34558,74.817,75.158
0.40841,74.867,75.031
0.47124,74.893,75.198
0.53407,74.842,75.218
0.5969,74.853,74.729
0.65973,75.012,74.206
0.72257,75.26,74.211
0.7854,75.519,74.99
0.84823,75.568,75.642
0.91106,75.357,75.605
0.97389,74.984,74.919
1.0367,74.575,74.336
1.0996,74.369,74.793
1.1624,74.394,75.549
1.2252,74.591,75.61
1.2881,74.885,74.936
1.3509,75.182,74.688
1.4137,75.418,74.753
1.4765,75.547,74.674
1.5394,75.531,74.823
1.6022,75.379,75.681
1.665,75.137,76.091
1.7279,74.869,75.215
1.7907,74.636,73.987
1.8535,74.536,73.922
1.9164,74.614,74.478
1.9792,74.821,75.277
2.042,75.093,76.052
2.1049,75.239,75.929
2.1677,75.204,75.016
2.2305,75.071,74.251
2.2934,74.943,74.237
2.3562,74.992,74.583
2.419,75.105,75.024
2.4819,75.149,75.442
2.5447,74.998,75.869
2.6075,74.776,75.959
2.6704,74.739,75.457
2.7332,74.918,74.658
2.796,75.297,74.18
2.8588,75.44,74.353
2.9217,75.175,74.752
2.9845,74.693,74.884
3.0473,74.255,74.79
3.1102,74.363,75.183
3.173,74.87,75.62
3.2358,75.442,75.354
3.2987,75.752,74.539
3.3615,75.504,74.439
3.4243,74.922,74.9
3.4872,74.389,75.298
3.55,74.287,75.248
3.6128,74.684,74.978
3.6757,75.249,74.778
3.7385,75.719,74.907
3.8013,75.878,75.372
3.8642,75.625,75.518
3.927,75.094,75.255
3.9898,74.554,74.928
4.0527,74.283,74.971
4.1155,74.421,75.203
4.1783,74.756,75.204
4.2412,75.096,74.864
4.304,75.278,74.574
4.3668,75.272,74.806
4.4296,75.131,75.027
4.4925,74.947,74.718
4.5553,74.81,74.356
4.6181,74.811,74.879
4.681,74.91,75.594
4.7438,75.033,75.782
4.8066,75.102,75.287
4.8695,75.087,74.636
4.9323,75.063,74.303
4.9951,75.076,74.672
5.058,75.166,75.403
5.1208,75.256,75.506
5.1836,75.266,75.154
5.2465,75.197,74.729
5.3093,75.064,74.466
5.3721,74.976,74.807
5.435,74.925,75.404
5.4978,74.873,75.33
5.5606,74.776,74.392
5.6235,74.664,74.24
5.6863,74.641,74.997
5.7491,74.741,75.76
5.8119,74.975,75.62
5.8748,75.219,75.121
5.9376,75.338,75.045
6.0004,75.286,75.355
6.0633,75.041,75.281
6.1261,74.803,74.622
6.1889,74.748,74.119
6.2518,74.867,74.195


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_297.csv <==
x,qOut,qIn
0.031416,75.278,75.399
0.094248,75.403,74.863
0.15708,75.267,74.427
0.21991,74.971,74.377
0.28274,74.643,74.929
0.34558,74.547,75.619
0.40841,74.728,75.744
0.47124,75.085,74.895
0.53407,75.506,73.787
0.5969,75.724,74.18
0.65973,75.538,75.365
0.72257,75.026,75.95
0.7854,74.331,75.515
0.84823,74.04,75.011
0.91106,74.255,74.597
0.97389,74.771,74.285
1.0367,75.345,74.46
1.0996,75.714,75.347
1.1624,75.785,76.008
1.2252,75.575,75.546
1.2881,75.115,74.367
1.3509,74.728,74.305
1.4137,74.647,75.007
1.4765,74.821,75.514
1.5394,75.145,75.466
1.6022,75.215,75.009
1.665,74.997,74.457
1.7279,74.693,74.488
1.7907,74.534,75.181
1.8535,74.772,75.424
1.9164,75.17,75.146
1.9792,75.455,74.784
2.042,75.368,74.749
2.1049,74.951,74.904
2.1677,74.609,74.954
2.2305,74.551,74.846
2.2934,74.914,74.798
2.3562,75.296,74.932
2.419,75.405,75.12
2.4819,75.25,75.361
2.5447,74.903,75.619
2.6075,74.776,75.506
2.6704,74.893,75.184
2.7332,75.09,75.144
2.796,75.176,75.297
2.8588,75.031,74.868
2.9217,74.857,74.221
2.9845,74.791,74.045
3.0473,74.941,74.555
3.1102,75.113,75.043
3.173,75.14,75.179
3.2358,75.028,74.971
3.2987,74.82,74.998
3.3615,74.734,75.48
3.4243,74.777,75.65
3.4872,74.886,75.109
3.55,74.987,74.591
3.6128,75.065,74.889
3.6757,75.178,75.171
3.7385,75.324,74.957
3.8013,75.486,74.555
3.8642,75.536,74.624
3.927,75.389,75.093
3.9898,75.085,75.745
4.0527,74.685,75.839
4.1155,74.417,74.995
4.1783,74.37,74.248
4.2412,74.503,74.488
4.304,74.752,75.339
4.3668,74.984,75.281
4.4296,75.153,74.72
4.4925,75.252,74.573
4.5553,75.281,75.233
4.6181,75.266,75.553
4.681,75.204,75.29
4.7438,75.098,74.932
4.8066,74.953,74.774
4.8695,74.81,74.609
4.9323,74.734,74.476
4.9951,74.755,74.576
5.058,74.89,75.191
5.1208,75.094,75.61
5.1836,75.276,75.374
5.2465,75.36,74.908
5.3093,75.275,74.882
5.3721,75.044,74.866
5.435,74.824,74.573
5.4978,74.718,74.517
5.5606,74.804,75.286
5.6235,74.96,75.989
5.6863,75.085,75.957
5.7491,75.16,75.426
5.8119,75.183,74.653
5.8748,75.179,74.036
5.9376,75.08,73.971
6.0004,74.891,74.427
6.0633,74.634,74.968
6.1261,74.528,75.461
6.1889,74.662,75.859
6.2518,74.949,75.841


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_298.csv <==
x,qOut,qIn
0.031416,75.546,75.067
0.094248,75.045,75.248
0.15708,74.459,75.077
0.21991,74.129,74.955
0.28274,74.338,75.063
0.34558,74.851,74.895
0.40841,75.323,74.576
0.47124,75.574,74.536
0.53407,75.469,74.752
0.5969,75.102,75.027
0.65973,74.727,75.295
0.72257,74.537,75.235
0.7854,74.685,74.939
0.84823,75.043,75.097
0.91106,75.379,75.362
0.97389,75.545,75.108
1.0367,75.421,74.502
1.0996,75.103,74.738
1.1624,74.835,75.337
1.2252,74.745,75.295
1.2881,74.919,74.725
1.3509,75.13,74.96
1.4137,75.189,75.557
1.4765,75.075,75.677
1.5394,74.811,74.961
1.6022,74.635,74.242
1.665,74.63,74.076
1.7279,74.753,74.543
1.7907,74.944,75.096
1.8535,75.094,75.281
1.9164,75.185,75.472
1.9792,75.213,75.75
2.042,75.18,75.76
2.1049,75.098,75.411
2.1677,75.001,74.957
2.2305,74.92,74.437
2.2934,74.884,74.039
2.3562,74.902,74.129
2.419,74.977,74.638
2.4819,75.095,75.267
2.5447,75.236,75.297
2.6075,75.315,74.871
2.6704,75.23,74.947
2.7332,74.988,75.686
2.796,74.624,75.807
2.8588,74.396,74.753
2.9217,74.429,74.042
2.9845,74.684,74.462
3.0473,75.082,75.61
3.1102,75.462,75.878
3.173,75.726,75.201
3.2358,75.786,74.242
3.2987,75.563,73.968
3.3615,75.054,74.707
3.4243,74.527,75.61
3.4872,74.205,75.789
3.55,74.274,75.101
3.6128,74.579,74.752
3.6757,74.91,74.944
3.7385,75.17,75.208
3.8013,75.296,75.21
3.8642,75.343,75.259
3.927,75.302,75.18
3.9898,75.183,74.655
4.0527,74.996,74.155
4.1155,74.855,74.63
4.1783,74.859,75.438
4.2412,74.972,75.638
4.304,75.136,75.049
4.3668,75.102,74.671
4.4296,74.885,74.648
4.4925,74.653,74.824
4.5553,74.6,75.339
4.6181,74.858,75.737
4.681,75.201,75.463
4.7438,75.434,74.717
4.8066,75.383,74.251
4.8695,75.17,74.538
4.9323,75.026,75.125
4.9951,75.003,75.578
5.058,75.105,75.74
5.1208,75.049,75.529
5.1836,74.852,74.892
5.2465,74.671,74.122
5.3093,74.681,73.875
5.3721,74.927,74.469
5.435,75.16,75.239
5.4978,75.239,75.549
5.5606,75.054,75.336
5.6235,74.852,75.268
5.6863,74.85,75.197
5.7491,75.022,74.721
5.8119,75.303,74.173
5.8748,75.331,74.612
5.9376,75.074,75.472
6.0004,74.735,75.871
6.0633,74.547,75.59
6.1261,74.778,75.075
6.1889,75.216,74.621
6.2518,75.566,74.608


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_299.csv <==
x,qOut,qIn
0.031416,74.616,74.833
0.094248,74.466,74.524
0.15708,74.618,74.332
0.21991,74.939,74.471
0.28274,75.267,75.388
0.34558,75.259,76.198
0.40841,74.994,76.047
0.47124,74.72,75.099
0.53407,74.703,74.466
0.5969,75.063,74.66
0.65973,75.441,74.883
0.72257,75.562,74.902
0.7854,75.186,74.912
0.84823,74.625,74.939
0.91106,74.382,75.003
0.97389,74.548,75.223
1.0367,75.113,75.163
1.0996,75.488,74.629
1.1624,75.436,74.215
1.2252,75.062,74.28
1.2881,74.541,74.847
1.3509,74.375,75.373
1.4137,74.605,75.664
1.4765,75.053,75.772
1.5394,75.521,75.619
1.6022,75.745,75.073
1.665,75.631,74.593
1.7279,75.266,74.634
1.7907,74.778,74.829
1.8535,74.55,74.79
1.9164,74.639,74.977
1.9792,74.895,75.336
2.042,75.146,75.305
2.1049,75.206,75.047
2.1677,75.093,74.947
2.2305,74.876,74.82
2.2934,74.628,74.59
2.3562,74.466,74.577
2.419,74.475,74.835
2.4819,74.664,75.261
2.5447,75.018,75.501
2.6075,75.412,75.283
2.6704,75.68,75.036
2.7332,75.719,75.095
2.796,75.445,75.117
2.8588,75.006,74.804
2.9217,74.679,74.606
2.9845,74.581,74.659
3.0473,74.775,74.734
3.1102,75.038,74.778
3.173,75.226,75.008
3.2358,75.287,75.382
3.2987,75.192,75.575
3.3615,74.993,75.404
3.4243,74.781,75.14
3.4872,74.646,74.97
3.55,74.663,75.019
3.6128,74.826,74.887
3.6757,75.048,74.418
3.7385,75.249,74.004
3.8013,75.357,74.402
3.8642,75.334,75.291
3.927,75.202,75.788
3.9898,75.013,75.62
4.0527,74.824,75.138
4.1155,74.697,75.014
4.1783,74.654,75.065
4.2412,74.693,75.02
4.304,74.811,74.865
4.3668,74.985,74.815
4.4296,75.184,74.848
4.4925,75.357,74.947
4.5553,75.459,75.055
4.6181,75.421,75.08
4.681,75.217,75.078
4.7438,74.905,75.114
4.8066,74.56,75.138
4.8695,74.362,75.084
4.9323,74.384,75.127
4.9951,74.591,75.387
5.058,74.928,75.542
5.1208,75.265,74.654
5.1836,75.491,73.57
5.2465,75.546,73.936
5.3093,75.387,75.964
5.3721,75.116,76.412
5.435,74.897,75.077
5.4978,74.794,73.805
5.5606,74.844,74.173
5.6235,74.918,75.22
5.6863,74.967,75.875
5.7491,74.994,75.874
5.8119,75.014,75.271
5.8748,75.044,74.585
5.9376,75.086,74.217
6.0004,75.142,74.39
6.0633,75.222,74.906
6.1261,75.274,75.348
6.1889,75.184,75.568
6.2518,74.956,75.324


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_300.csv <==
x,qOut,qIn
0.031416,74.892,74.262
0.094248,75.261,75.514
0.15708,75.475,76.467
0.21991,75.495,76.027
0.28274,75.315,74.834
0.34558,75.119,74.473
0.40841,74.982,74.477
0.47124,74.888,74.458
0.53407,74.806,74.707
0.5969,74.709,75.204
0.65973,74.718,75.429
0.72257,74.88,75.352
0.7854,75.222,74.975
0.84823,75.535,74.484
0.91106,75.555,74.393
0.97389,75.245,74.996
1.0367,74.626,75.611
1.0996,74.211,75.309
1.1624,74.243,74.719
1.2252,74.626,74.437
1.2881,75.199,74.529
1.3509,75.635,75.08
1.4137,75.764,75.808
1.4765,75.556,75.852
1.5394,75.002,75.061
1.6022,74.495,74.89
1.665,74.364,75.314
1.7279,74.588,75.476
1.7907,75.068,74.797
1.8535,75.352,74.146
1.9164,75.318,74.151
1.9792,75.072,74.735
2.042,74.761,75.136
2.1049,74.701,75.057
2.1677,74.857,75.069
2.2305,75.067,75.18
2.2934,75.16,75.038
2.3562,75.024,75.099
2.419,74.82,75.415
2.4819,74.711,75.391
2.5447,74.837,74.853
2.6075,75.143,74.567
2.6704,75.444,74.77
2.7332,75.616,75.219
2.796,75.557,75.18
2.8588,75.304,74.564
2.9217,74.977,74.264
2.9845,74.683,74.732
3.0473,74.514,75.442
3.1102,74.495,75.575
3.173,74.608,75.472
3.2358,74.803,75.395
3.2987,75.025,75.336
3.3615,75.173,74.896
3.4243,75.22,74.297
3.4872,75.202,74.11
3.55,75.165,74.597
3.6128,75.163,75.257
3.6757,75.148,75.669
3.7385,75.095,75.474
3.8013,74.986,74.603
3.8642,74.894,74.159
3.927,74.845,74.535
3.9898,74.815,75.343
4.0527,74.772,75.873
4.1155,74.719,75.636
4.1783,74.761,75.028
4.2412,74.936,74.575
4.304,75.259,74.578
4.3668,75.56,75.009
4.4296,75.617,75.43
4.4925,75.385,75.243
4.5553,74.855,74.564
4.6181,74.433,74.605
4.681,74.375,75.219
4.7438,74.623,75.606
4.8066,75.059,75.175
4.8695,75.306,74.635
4.9323,75.255,74.45
4.9951,75.004,74.46
5.058,74.686,74.538
5.1208,74.641,75.016
5.1836,74.884,75.625
5.2465,75.24,75.777
5.3093,75.515,75.221
5.3721,75.458,74.762
5.435,75.171,74.834
5.4978,74.863,75.25
5.5606,74.749,75.353
5.6235,74.87,74.839
5.6863,75.022,74.309
5.7491,75.106,74.347
5.8119,75.057,75.19
5.8748,75.041,75.849
5.9376,75.068,75.81
6.0004,75.056,75.22
6.0633,74.911,74.725
6.1261,74.647,74.681
6.1889,74.494,74.573
6.2518,74.556,74.152


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_301.csv <==
x,qOut,qIn
0.031416,74.844,75.941
0.094248,75.038,75.669
0.15708,75.191,74.757
0.21991,75.252,74.408
0.28274,75.182,75.187
0.34558,75.056,75.778
0.40841,74.97,75.549
0.47124,74.961,74.798
0.53407,75.047,74.319
0.5969,75.129,74.411
0.65973,75.146,74.693
0.72257,75.097,74.979
0.7854,74.992,75.101
0.84823,74.874,75.155
0.91106,74.743,75.388
0.97389,74.624,75.757
1.0367,74.548,75.706
1.0996,74.626,75.162
1.1624,74.854,74.695
1.2252,75.129,74.553
1.2881,75.34,74.532
1.3509,75.341,74.367
1.4137,75.221,74.503
1.4765,75.1,75.213
1.5394,75.101,75.81
1.6022,75.15,75.291
1.665,75.067,74.493
1.7279,74.854,74.386
1.7907,74.553,75.006
1.8535,74.479,75.433
1.9164,74.661,75.581
1.9792,74.975,75.443
2.042,75.278,75.092
2.1049,75.466,74.759
2.1677,75.559,74.482
2.2305,75.54,74.337
2.2934,75.383,74.767
2.3562,75.02,75.564
2.419,74.617,75.94
2.4819,74.365,75.609
2.5447,74.437,74.903
2.6075,74.763,74.362
2.6704,75.101,74.047
2.7332,75.298,74.118
2.796,75.23,74.754
2.8588,74.994,75.648
2.9217,74.807,76.099
2.9845,74.791,75.608
3.0473,75.031,74.549
3.1102,75.346,74.247
3.173,75.48,74.693
3.2358,75.346,75.433
3.2987,74.894,75.589
3.3615,74.494,74.875
3.4243,74.438,74.388
3.4872,74.711,74.865
3.55,75.234,75.614
3.6128,75.603,75.693
3.6757,75.578,75.528
3.7385,75.185,75.128
3.8013,74.51,74.327
3.8642,74.127,73.958
3.927,74.244,74.359
3.9898,74.703,74.961
4.0527,75.294,75.19
4.1155,75.621,75.311
4.1783,75.583,75.431
4.2412,75.286,75.291
4.304,74.87,74.923
4.3668,74.709,74.877
4.4296,74.811,75.002
4.4925,75.015,74.948
4.5553,75.136,74.792
4.6181,75.083,74.868
4.681,75.045,75.094
4.7438,75.11,75.382
4.8066,75.343,75.323
4.8695,75.449,74.845
4.9323,75.221,74.573
4.9951,74.774,74.772
5.058,74.294,75.008
5.1208,74.261,74.873
5.1836,74.599,74.797
5.2465,75.062,75.123
5.3093,75.399,75.722
5.3721,75.468,75.44
5.435,75.348,74.588
5.4978,75.145,74.333
5.5606,74.963,75.282
5.6235,74.861,75.772
5.6863,74.838,75.255
5.7491,74.878,74.558
5.8119,74.968,74.743
5.8748,75.084,75.17
5.9376,75.168,75.176
6.0004,75.175,74.959
6.0633,75.067,74.612
6.1261,74.885,74.217
6.1889,74.748,74.25
6.2518,74.718,75.01


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_302.csv <==
x,qOut,qIn
0.031416,74.36,74.475
0.094248,74.475,74.346
0.15708,74.848,74.713
0.21991,75.333,74.888
0.28274,75.777,74.812
0.34558,75.874,74.807
0.40841,75.543,74.814
0.47124,74.994,75.028
0.53407,74.49,75.678
0.5969,74.481,75.955
0.65973,74.81,75.524
0.72257,75.184,74.9
0.7854,75.317,74.798
0.84823,75.128,74.894
0.91106,74.881,74.772
0.97389,74.769,74.667
1.0367,74.949,74.857
1.0996,75.218,75.131
1.1624,75.305,75.273
1.2252,75.158,75.178
1.2881,74.775,74.845
1.3509,74.522,74.653
1.4137,74.52,74.586
1.4765,74.684,74.447
1.5394,74.892,74.693
1.6022,75.003,75.734
1.665,75.107,76.454
1.7279,75.251,75.859
1.7907,75.466,74.336
1.8535,75.579,73.878
1.9164,75.456,74.446
1.9792,75.151,75.203
2.042,74.759,75.266
2.1049,74.595,74.909
2.1677,74.685,74.814
2.2305,74.908,75.162
2.2934,75.131,75.541
2.3562,75.209,75.208
2.419,75.12,74.597
2.4819,74.91,74.49
2.5447,74.635,75.193
2.6075,74.484,75.556
2.6704,74.576,75.266
2.7332,74.878,74.818
2.796,75.328,74.912
2.8588,75.649,75.227
2.9217,75.625,75.236
2.9845,75.283,75.081
3.0473,74.703,75.118
3.1102,74.403,74.761
3.173,74.512,74.119
3.2358,74.859,74.166
3.2987,75.224,75.255
3.3615,75.332,75.831
3.4243,75.245,75.607
3.4872,75.083,75.252
3.55,74.967,75.051
3.6128,74.939,74.559
3.6757,74.958,74.166
3.7385,75,74.477
3.8013,75.052,75.296
3.8642,75.111,75.532
3.927,75.151,75.285
3.9898,75.163,74.971
4.0527,75.144,74.848
4.1155,75.123,74.8
4.1783,75.052,74.803
4.2412,74.902,74.96
4.304,74.655,75.147
4.3668,74.473,74.945
4.4296,74.529,74.719
4.4925,74.81,74.984
4.5553,75.263,75.559
4.6181,75.578,75.632
4.681,75.549,75.25
4.7438,75.221,74.638
4.8066,74.686,74.572
4.8695,74.418,75.28
4.9323,74.535,75.572
4.9951,74.879,74.826
5.058,75.258,73.951
5.1208,75.385,74.143
5.1836,75.27,74.746
5.2465,75.036,75.224
5.3093,74.821,75.55
5.3721,74.774,75.916
5.435,74.839,75.953
5.4978,74.936,75.414
5.5606,74.989,74.408
5.6235,75.021,74.004
5.6863,75.087,74.468
5.7491,75.178,75.27
5.8119,75.27,75.67
5.8748,75.268,75.342
5.9376,75.183,74.707
6.0004,75.064,74.347
6.0633,74.965,74.709
6.1261,74.861,75.418
6.1889,74.69,75.803
6.2518,74.5,75.379


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_303.csv <==
x,qOut,qIn
0.031416,75.825,75
0.094248,75.864,74.584
0.15708,75.563,74.317
0.21991,75.099,74.572
0.28274,74.679,75.223
0.34558,74.579,75.389
0.40841,74.678,75.211
0.47124,74.816,75.102
0.53407,74.844,74.957
0.5969,74.825,74.905
0.65973,74.882,75.211
0.72257,75.02,75.541
0.7854,75.219,75.317
0.84823,75.328,74.811
0.91106,75.314,74.619
0.97389,75.214,74.819
1.0367,75.077,75.165
1.0996,74.963,75.461
1.1624,74.852,75.51
1.2252,74.744,74.949
1.2881,74.645,73.783
1.3509,74.628,73.576
1.4137,74.728,74.646
1.4765,74.905,75.967
1.5394,75.112,76.2
1.6022,75.227,75.457
1.665,75.226,74.657
1.7279,75.16,74.332
1.7907,75.095,74.72
1.8535,75.123,74.939
1.9164,75.177,74.777
1.9792,75.183,74.808
2.042,75.07,75.331
2.1049,74.936,75.656
2.1677,74.935,75.617
2.2305,75.046,75.326
2.2934,75.219,74.757
2.3562,75.115,74.527
2.419,74.733,74.863
2.4819,74.323,75.256
2.5447,74.17,75.087
2.6075,74.512,74.546
2.6704,75.091,74.299
2.7332,75.608,74.793
2.796,75.791,75.76
2.8588,75.481,75.676
2.9217,74.936,74.73
2.9845,74.482,74.098
3.0473,74.429,74.702
3.1102,74.725,75.529
3.173,75.078,75.729
3.2358,75.344,75.345
3.2987,75.426,74.888
3.3615,75.413,74.775
3.4243,75.322,74.755
3.4872,75.172,74.612
3.55,74.983,74.539
3.6128,74.837,75.085
3.6757,74.775,75.662
3.7385,74.777,75.369
3.8013,74.811,74.344
3.8642,74.856,74.396
3.927,74.94,75.233
3.9898,75.038,75.682
4.0527,75.114,75.292
4.1155,75.047,75.002
4.1783,74.906,74.95
4.2412,74.821,74.851
4.304,74.92,74.643
4.3668,75.192,74.676
4.4296,75.383,74.926
4.4925,75.357,75.289
4.5553,75.012,75.66
4.6181,74.651,75.646
4.681,74.553,75.258
4.7438,74.709,74.765
4.8066,75.048,74.248
4.8695,75.212,73.937
4.9323,75.147,74.196
4.9951,74.97,75.132
5.058,74.817,76.226
5.1208,74.882,76.2
5.1836,75.085,75.383
5.2465,75.283,74.769
5.3093,75.332,74.774
5.3721,75.139,74.747
5.435,74.843,74.731
5.4978,74.617,74.917
5.5606,74.618,74.793
5.6235,74.861,74.478
5.6863,75.203,74.68
5.7491,75.49,75.207
5.8119,75.586,75.26
5.8748,75.323,75.051
5.9376,74.806,75.202
6.0004,74.305,75.488
6.0633,74.107,75.184
6.1261,74.375,74.739
6.1889,74.899,74.799
6.2518,75.449,75.072


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_304.csv <==
x,qOut,qIn
0.031416,74.609,75.003
0.094248,74.064,75.472
0.15708,73.965,75.397
0.21991,74.295,74.633
0.28274,74.941,74.272
0.34558,75.5,74.741
0.40841,75.855,75.066
0.47124,75.957,75.076
0.53407,75.769,75.192
0.5969,75.362,75.376
0.65973,74.951,75.278
0.72257,74.681,75.018
0.7854,74.665,74.873
0.84823,74.775,74.841
0.91106,74.895,74.801
0.97389,74.989,74.805
1.0367,75.037,74.982
1.0996,75.072,75.41
1.1624,75.093,75.76
1.2252,75.096,75.634
1.2881,75.08,74.962
1.3509,75.011,74.233
1.4137,74.879,73.982
1.4765,74.737,74.614
1.5394,74.649,75.577
1.6022,74.732,75.598
1.665,74.951,74.998
1.7279,75.197,74.484
1.7907,75.359,74.8
1.8535,75.334,75.563
1.9164,75.162,75.833
1.9792,74.939,75.211
2.042,74.763,74.193
2.1049,74.723,74.126
2.1677,74.829,74.795
2.2305,75.04,75.297
2.2934,75.31,74.936
2.3562,75.483,74.826
2.419,75.404,75.306
2.4819,75.102,75.595
2.5447,74.647,75.07
2.6075,74.439,74.678
2.6704,74.57,74.8
2.7332,74.887,74.995
2.796,75.205,74.873
2.8588,75.273,74.998
2.9217,75.183,75.425
2.9845,75.072,75.534
3.0473,75.076,74.881
3.1102,75.152,74.275
3.173,75.114,74.278
3.2358,74.934,74.846
3.2987,74.628,75.422
3.3615,74.512,75.477
3.4243,74.664,75.393
3.4872,74.962,75.464
3.55,75.26,75.248
3.6128,75.359,74.505
3.6757,75.284,74.152
3.7385,75.115,74.737
3.8013,74.941,75.56
3.8642,74.841,75.391
3.927,74.844,74.859
3.9898,74.94,74.65
4.0527,75.114,74.905
4.1155,75.247,75.223
4.1783,75.206,75.359
4.2412,74.997,75.064
4.304,74.662,74.357
4.3668,74.502,74.181
4.4296,74.632,74.763
4.4925,74.962,75.572
4.5553,75.371,75.818
4.6181,75.587,75.469
4.681,75.508,75.026
4.7438,75.209,74.679
4.8066,74.799,74.492
4.8695,74.614,74.769
4.9323,74.7,75.352
4.9951,74.929,75.703
5.058,75.146,75.331
5.1208,75.184,74.52
5.1836,75.115,73.89
5.2465,75.025,73.758
5.3093,75,74.223
5.3721,74.98,75.23
5.435,74.877,76.17
5.4978,74.73,76.271
5.5606,74.601,75.447
5.6235,74.714,74.908
5.6863,75.033,74.983
5.7491,75.381,75.294
5.8119,75.571,74.943
5.8748,75.38,74.348
5.9376,75,74.435
6.0004,74.705,75.042
6.0633,74.755,75.325
6.1261,75.096,75.137
6.1889,75.31,74.926
6.2518,75.195,74.763


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_305.csv <==
x,qOut,qIn
0.031416,74.543,75.135
0.094248,74.901,75.172
0.15708,75.328,74.848
0.21991,75.629,74.926
0.28274,75.631,75.482
0.34558,75.35,75.302
0.40841,75.006,74.732
0.47124,74.761,74.73
0.53407,74.747,75.141
0.5969,74.835,74.986
0.65973,74.937,74.813
0.72257,75.045,75.045
0.7854,75.171,75.104
0.84823,75.293,74.663
0.91106,75.269,74.675
0.97389,75.076,75.527
1.0367,74.724,76.132
1.0996,74.504,75.279
1.1624,74.538,74.197
1.2252,74.749,74.02
1.2881,75.028,74.88
1.3509,75.177,75.521
1.4137,75.198,75.554
1.4765,75.145,75.109
1.5394,75.072,74.717
1.6022,75.022,74.746
1.665,74.99,74.981
1.7279,74.97,75.217
1.7907,74.957,75.16
1.8535,74.937,74.85
1.9164,74.91,74.645
1.9792,74.902,74.798
2.042,74.939,75.242
2.1049,75.079,75.414
2.1677,75.248,75.311
2.2305,75.338,75.133
2.2934,75.235,74.724
2.3562,74.937,74.298
2.419,74.687,74.435
2.4819,74.632,75.173
2.5447,74.88,75.854
2.6075,75.188,75.757
2.6704,75.322,75.22
2.7332,75.253,74.608
2.796,74.998,74.182
2.8588,74.853,74.153
2.9217,74.872,74.469
2.9845,74.962,74.967
3.0473,75.009,75.551
3.1102,74.943,75.774
3.173,74.915,75.577
3.2358,74.986,75.331
3.2987,75.192,75.2
3.3615,75.293,74.825
3.4243,75.149,74.434
3.4872,74.854,74.531
3.55,74.545,75.241
3.6128,74.578,75.523
3.6757,74.916,75.027
3.7385,75.338,74.173
3.8013,75.619,73.813
3.8642,75.449,74.43
3.927,74.932,75.436
3.9898,74.382,76.128
4.0527,74.135,75.977
4.1155,74.368,75.437
4.1783,74.83,75.021
4.2412,75.305,74.83
4.304,75.611,74.814
4.3668,75.701,74.696
4.4296,75.557,74.561
4.4925,75.256,74.799
4.5553,74.889,75.352
4.6181,74.721,75.125
4.681,74.787,74.489
4.7438,74.943,74.522
4.8066,75.024,75.5
4.8695,74.818,75.879
4.9323,74.496,75.261
4.9951,74.291,74.158
5.058,74.417,73.734
5.1208,74.864,74.675
5.1836,75.402,75.802
5.2465,75.823,75.937
5.3093,75.945,75.227
5.3721,75.652,75.048
5.435,75.142,75.146
5.4978,74.688,75.048
5.5606,74.555,74.842
5.6235,74.711,74.85
5.6863,74.89,74.875
5.7491,74.982,74.864
5.8119,74.919,74.901
5.8748,74.908,75.223
5.9376,75.008,75.598
6.0004,75.135,75.508
6.0633,75.192,74.811
6.1261,75.004,74.371
6.1889,74.701,74.369
6.2518,74.484,74.65


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_306.csv <==
x,qOut,qIn
0.031416,75.755,75.353
0.094248,75.211,74.725
0.15708,74.68,74.528
0.21991,74.449,75.224
0.28274,74.741,75.939
0.34558,75.223,75.412
0.40841,75.496,74.486
0.47124,75.445,74.01
0.53407,75.021,74.252
0.5969,74.657,75.064
0.65973,74.595,75.831
0.72257,74.768,75.592
0.7854,75.057,74.629
0.84823,75.119,74.75
0.91106,74.982,75.376
0.97389,74.802,75.302
1.0367,74.745,74.562
1.0996,74.903,74.511
1.1624,75.117,74.869
1.2252,75.265,75.062
1.2881,75.242,75.017
1.3509,75.16,75.095
1.4137,75.128,75.18
1.4765,75.125,75.138
1.5394,75.102,75.017
1.6022,74.891,75.086
1.665,74.634,75.281
1.7279,74.509,75.404
1.7907,74.681,75.24
1.8535,75.056,74.862
1.9164,75.363,74.547
1.9792,75.468,74.457
2.042,75.279,74.551
2.1049,75.004,74.876
2.1677,74.82,75.321
2.2305,74.757,75.494
2.2934,74.808,75.32
2.3562,74.846,75.109
2.419,74.89,74.868
2.4819,74.959,74.699
2.5447,75.067,74.82
2.6075,75.138,75.133
2.6704,75.143,75.29
2.7332,75.121,75.065
2.796,75.123,74.554
2.8588,75.208,74.404
2.9217,75.268,74.71
2.9845,75.217,75.186
3.0473,74.981,75.281
3.1102,74.677,75.112
3.173,74.512,75.214
3.2358,74.551,75.652
3.2987,74.821,75.967
3.3615,75.13,75.36
3.4243,75.336,74.343
3.4872,75.381,73.918
3.55,75.228,74.316
3.6128,75.003,74.696
3.6757,74.86,75.111
3.7385,74.845,75.585
3.8013,74.971,75.508
3.8642,75.052,74.913
3.927,74.998,74.579
3.9898,74.851,74.79
4.0527,74.681,75.243
4.1155,74.66,75.239
4.1783,74.792,74.963
4.2412,75.013,74.72
4.304,75.252,74.657
4.3668,75.464,74.987
4.4296,75.586,75.502
4.4925,75.54,75.624
4.5553,75.249,75.07
4.6181,74.754,74.613
4.681,74.361,74.477
4.7438,74.25,74.372
4.8066,74.55,74.098
4.8695,75.002,74.445
4.9323,75.338,75.538
4.9951,75.45,76.576
5.058,75.272,76.322
5.1208,75.014,75.078
5.1836,74.87,74.178
5.2465,74.866,74.269
5.3093,74.987,74.962
5.3721,75.016,75.138
5.435,74.952,75.117
5.4978,74.894,75.422
5.5606,74.948,75.683
5.6235,75.16,74.933
5.6863,75.32,74.064
5.7491,75.274,74.216
5.8119,74.89,75.269
5.8748,74.395,75.594
5.9376,74.14,75.178
6.0004,74.233,74.541
6.0633,74.697,74.351
6.1261,75.253,74.759
6.1889,75.71,75.3
6.2518,75.922,75.615


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_307.csv <==
x,qOut,qIn
0.031416,75.096,75.044
0.094248,74.919,75.423
0.15708,74.831,75.203
0.21991,74.815,74.661
0.28274,74.841,74.518
0.34558,74.832,75.095
0.40841,74.81,75.643
0.47124,74.812,75.473
0.53407,74.875,74.753
0.5969,75.021,74.704
0.65973,75.18,75.107
0.72257,75.27,75.211
0.7854,75.213,74.798
0.84823,75.008,74.756
0.91106,74.807,75.043
0.97389,74.716,75.126
1.0367,74.817,74.74
1.0996,75.002,74.616
1.1624,75.134,74.934
1.2252,75.169,75.254
1.2881,75.082,75.2
1.3509,74.97,75.118
1.4137,74.904,74.974
1.4765,74.91,74.452
1.5394,75,73.964
1.6022,75.122,74.799
1.665,75.203,76.244
1.7279,75.203,76.874
1.7907,75.093,76.023
1.8535,74.959,74.679
1.9164,74.893,73.587
1.9792,74.901,73.204
2.042,74.972,73.969
2.1049,74.975,75.36
2.1677,74.903,76.17
2.2305,74.825,75.75
2.2934,74.813,74.972
2.3562,74.941,75.141
2.419,75.105,75.543
2.4819,75.182,75.519
2.5447,75.06,74.926
2.6075,74.738,74.483
2.6704,74.468,74.456
2.7332,74.439,74.774
2.796,74.793,75.243
2.8588,75.415,75.32
2.9217,75.899,74.947
2.9845,75.933,74.581
3.0473,75.222,74.781
3.1102,74.206,75.081
3.173,73.714,75.136
3.2358,73.917,75.2
3.2987,74.793,75.294
3.3615,75.523,74.934
3.4243,75.873,74.444
3.4872,75.872,74.501
3.55,75.597,75.216
3.6128,75.312,75.412
3.6757,75.099,75.094
3.7385,74.949,74.933
3.8013,74.834,75.154
3.8642,74.749,75.282
3.927,74.766,75.171
3.9898,74.869,74.765
4.0527,75.026,74.484
4.1155,75.061,75.036
4.1783,74.975,75.659
4.2412,74.871,75.364
4.304,74.861,74.443
4.3668,75.007,74.337
4.4296,75.149,74.786
4.4925,75.179,75.232
4.5553,75.009,75.232
4.6181,74.794,74.815
4.681,74.714,74.558
4.7438,74.798,75.008
4.8066,75.033,75.65
4.8695,75.221,75.42
4.9323,75.281,75.014
4.9951,75.225,75.097
5.058,75.083,75.417
5.1208,74.962,75.223
5.1836,74.915,74.806
5.2465,74.938,74.565
5.3093,75.02,74.775
5.3721,75.073,75.045
5.435,75.039,75.044
5.4978,74.935,74.765
5.5606,74.79,74.559
5.6235,74.736,74.808
5.6863,74.796,75.213
5.7491,74.912,75.42
5.8119,75.017,75.37
5.8748,75.039,75.133
5.9376,75.042,74.764
6.0004,75.082,74.52
6.0633,75.204,74.837
6.1261,75.338,75.227
6.1889,75.377,75.113
6.2518,75.296,74.775


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_308.csv <==
x,qOut,qIn
0.031416,74.627,73.939
0.094248,74.915,74.42
0.15708,75.235,75.251
0.21991,75.382,75.591
0.28274,75.191,75.303
0.34558,74.848,75.092
0.40841,74.615,74.996
0.47124,74.579,75.035
0.53407,74.774,75.355
0.5969,74.978,75.33
0.65973,75.085,74.746
0.72257,75.1,74.139
0.7854,75.041,74.019
0.84823,75.052,74.704
0.91106,75.171,75.739
0.97389,75.317,76.128
1.0367,75.396,75.42
1.0996,75.185,74.826
1.1624,74.789,74.721
1.2252,74.447,74.861
1.2881,74.405,74.91
1.3509,74.723,74.692
1.4137,75.124,74.587
1.4765,75.417,74.995
1.5394,75.441,75.682
1.6022,75.311,75.674
1.665,75.169,75.2
1.7279,75.042,74.889
1.7907,74.931,74.832
1.8535,74.705,74.556
1.9164,74.485,74.467
1.9792,74.419,75.034
2.042,74.639,75.702
2.1049,75.079,75.157
2.1677,75.492,74.127
2.2305,75.7,73.78
2.2934,75.551,74.595
2.3562,75.131,75.355
2.419,74.732,75.603
2.4819,74.525,75.654
2.5447,74.635,75.889
2.6075,74.872,75.647
2.6704,75.111,74.89
2.7332,75.298,74.378
2.796,75.403,74.555
2.8588,75.363,74.792
2.9217,75.153,74.888
2.9845,74.881,75.025
3.0473,74.675,75.225
3.1102,74.741,75.188
3.173,74.936,75.035
3.2358,75.063,74.961
3.2987,74.931,74.78
3.3615,74.587,74.608
3.4243,74.346,74.822
3.4872,74.369,75.383
3.55,74.754,75.954
3.6128,75.266,75.71
3.6757,75.69,74.828
3.7385,75.891,74.185
3.8013,75.754,74.694
3.8642,75.303,75.257
3.927,74.81,75.022
3.9898,74.496,74.501
4.0527,74.545,74.724
4.1155,74.808,75.202
4.1783,75.071,75.147
4.2412,75.232,74.815
4.304,75.222,74.898
4.3668,75.087,75.307
4.4296,74.903,75.509
4.4925,74.764,75.323
4.5553,74.754,74.521
4.6181,74.924,73.959
4.681,75.189,74.391
4.7438,75.418,75.556
4.8066,75.485,76.187
4.8695,75.285,75.557
4.9323,74.955,74.733
4.9951,74.678,74.49
5.058,74.626,74.648
5.1208,74.77,74.832
5.1836,74.913,75.198
5.2465,74.974,75.446
5.3093,74.902,75.181
5.3721,74.869,74.857
5.435,74.956,74.813
5.4978,75.114,74.816
5.5606,75.275,74.527
5.6235,75.241,74.525
5.6863,75.008,75.007
5.7491,74.716,75.437
5.8119,74.522,75.309
5.8748,74.64,74.853
5.9376,74.987,74.631
6.0004,75.367,75.075
6.0633,75.588,75.89
6.1261,75.431,75.841
6.1889,75.04,75.094
6.2518,74.683,74.287


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_309.csv <==
x,qOut,qIn
0.031416,75.064,75.461
0.094248,75.319,75.303
0.15708,75.455,74.764
0.21991,75.416,74.17
0.28274,75.159,74.161
0.34558,74.853,75.092
0.40841,74.707,75.848
0.47124,74.753,75.322
0.53407,74.982,73.98
0.5969,75.126,74.133
0.65973,75.102,75.409
0.72257,74.977,76.433
0.7854,74.848,76.237
0.84823,74.884,75.333
0.91106,75.022,74.542
0.97389,75.167,74.424
1.0367,75.221,74.724
1.0996,75.183,74.498
1.1624,75.112,74.223
1.2252,75.026,74.645
1.2881,74.93,75.526
1.3509,74.792,75.655
1.4137,74.689,75.448
1.4765,74.678,75.483
1.5394,74.808,75.296
1.6022,74.949,74.631
1.665,74.966,74.318
1.7279,74.886,74.567
1.7907,74.768,74.908
1.8535,74.896,75.134
1.9164,75.268,75.43
1.9792,75.674,75.49
2.042,75.887,74.981
2.1049,75.549,74.532
2.1677,74.885,74.609
2.2305,74.291,75.058
2.2934,74.165,75.211
2.3562,74.484,74.825
2.419,74.888,74.475
2.4819,75.223,74.428
2.5447,75.392,74.624
2.6075,75.521,75.193
2.6704,75.521,75.869
2.7332,75.341,75.937
2.796,74.941,75.158
2.8588,74.584,74.528
2.9217,74.515,74.505
2.9845,74.71,74.974
3.0473,75.092,75.297
3.1102,75.33,75.379
3.173,75.336,75.476
3.2358,75.173,75.221
3.2987,74.931,74.243
3.3615,74.816,73.838
3.4243,74.818,74.533
3.4872,74.849,75.541
3.55,74.812,75.837
3.6128,74.678,75.474
3.6757,74.606,74.993
3.7385,74.692,74.644
3.8013,75.002,74.449
3.8642,75.376,74.427
3.927,75.576,74.756
3.9898,75.513,75.367
4.0527,75.138,75.73
4.1155,74.793,75.45
4.1783,74.75,74.987
4.2412,74.966,74.781
4.304,75.338,74.994
4.3668,75.399,75.013
4.4296,75.086,74.772
4.4925,74.631,74.73
4.5553,74.313,75.2
4.6181,74.483,75.459
4.681,74.947,75.177
4.7438,75.419,74.683
4.8066,75.631,74.752
4.8695,75.398,74.998
4.9323,74.92,74.777
4.9951,74.493,74.446
5.058,74.408,74.654
5.1208,74.705,75.22
5.1836,75.115,75.658
5.2465,75.442,75.71
5.3093,75.523,75.221
5.3721,75.369,74.781
5.435,75.105,74.662
5.4978,74.862,74.695
5.5606,74.763,74.85
5.6235,74.822,75.159
5.6863,74.959,75.306
5.7491,75.095,75.084
5.8119,75.168,74.659
5.8748,75.147,74.612
5.9376,75.034,74.984
6.0004,74.868,75.458
6.0633,74.693,75.432
6.1261,74.604,74.94
6.1889,74.647,74.673
6.2518,74.809,74.993


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_310.csv <==
x,qOut,qIn
0.031416,75.014,75.461
0.094248,74.811,75.481
0.15708,74.766,75.083
0.21991,74.818,74.789
0.28274,74.876,74.98
0.34558,74.83,75.278
0.40841,74.806,75.359
0.47124,74.883,75.117
0.53407,75.125,74.505
0.5969,75.355,74.158
0.65973,75.392,74.423
0.72257,75.233,75.067
0.7854,74.918,75.493
0.84823,74.733,75.749
0.91106,74.722,75.91
0.97389,74.803,75.395
1.0367,74.876,74.124
1.0996,74.897,73.969
1.1624,74.949,74.977
1.2252,75.045,75.884
1.2881,75.18,75.703
1.3509,75.231,74.93
1.4137,75.203,74.316
1.4765,75.146,74.182
1.5394,75.117,74.402
1.6022,75.081,74.959
1.665,74.936,75.575
1.7279,74.71,75.586
1.7907,74.463,75.097
1.8535,74.469,74.894
1.9164,74.769,74.743
1.9792,75.213,74.47
2.042,75.636,74.565
2.1049,75.711,75.236
2.1677,75.403,75.846
2.2305,74.937,76.049
2.2934,74.58,75.669
2.3562,74.695,74.867
2.419,75.056,74.172
2.4819,75.348,74.105
2.5447,75.269,74.738
2.6075,74.818,75.012
2.6704,74.423,74.738
2.7332,74.33,74.534
2.796,74.71,75.251
2.8588,75.213,76.027
2.9217,75.505,75.841
2.9845,75.479,74.839
3.0473,75.082,74.184
3.1102,74.652,74.524
3.173,74.478,75.029
3.2358,74.608,75.248
3.2987,75.023,75.309
3.3615,75.461,75.495
3.4243,75.727,75.557
3.4872,75.707,75.297
3.55,75.31,74.78
3.6128,74.736,74.507
3.6757,74.348,74.573
3.7385,74.271,74.829
3.8013,74.557,74.858
3.8642,74.87,74.828
3.927,75.105,75.052
3.9898,75.261,75.275
4.0527,75.361,75.251
4.1155,75.368,75.29
4.1783,75.195,75.286
4.2412,74.912,74.909
4.304,74.618,74.511
4.3668,74.607,74.581
4.4296,74.876,74.755
4.4925,75.257,74.876
4.5553,75.572,75.06
4.6181,75.601,75.209
4.681,75.364,75.107
4.7438,75.004,74.809
4.8066,74.683,74.641
4.8695,74.579,75.157
4.9323,74.643,75.927
4.9951,74.789,76.004
5.058,74.933,74.697
5.1208,75.058,73.973
5.1836,75.174,74.645
5.2465,75.26,75.585
5.3093,75.291,75.329
5.3721,75.186,74.518
5.435,74.969,74.251
5.4978,74.738,74.662
5.5606,74.601,75.302
5.6235,74.666,75.548
5.6863,74.843,75.462
5.7491,75.019,75.166
5.8119,75.082,74.792
5.8748,75.018,74.69
5.9376,74.953,74.873
6.0004,74.969,75.039
6.0633,75.131,74.915
6.1261,75.324,74.674
6.1889,75.386,74.624
6.2518,75.285,74.94


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_311.csv <==
x,qOut,qIn
0.031416,74.856,74.47
0.094248,74.856,74.024
0.15708,74.892,74.425
0.21991,74.98,75.13
0.28274,75.129,75.423
0.34558,75.18,75.204
0.40841,75.047,74.997
0.47124,74.814,75.115
0.53407,74.598,75.184
0.5969,74.676,74.829
0.65973,74.994,74.599
0.72257,75.352,74.826
0.7854,75.542,75.282
0.84823,75.366,75.417
0.91106,75.026,75.332
0.97389,74.765,75.176
1.0367,74.813,74.934
1.0996,75.054,74.686
1.1624,75.157,74.58
1.2252,75.034,74.538
1.2881,74.659,74.599
1.3509,74.474,75.2
1.4137,74.623,75.867
1.4765,74.97,75.778
1.5394,75.336,75.03
1.6022,75.423,74.653
1.665,75.263,74.611
1.7279,74.999,74.753
1.7907,74.79,75.009
1.8535,74.771,75.261
1.9164,74.892,75.471
1.9792,75.076,75.554
2.042,75.253,74.976
2.1049,75.348,74.177
2.1677,75.283,74.124
2.2305,75.069,74.897
2.2934,74.733,75.4
2.3562,74.506,74.901
2.419,74.521,74.495
2.4819,74.746,74.834
2.5447,75.113,75.408
2.6075,75.418,75.389
2.6704,75.523,75.116
2.7332,75.399,74.778
2.796,75.044,74.585
2.8588,74.719,75.021
2.9217,74.646,75.633
2.9845,74.82,75.475
3.0473,75.189,74.408
3.1102,75.421,74.259
3.173,75.364,75.148
3.2358,75.082,75.982
3.2987,74.679,75.713
3.3615,74.501,74.962
3.4243,74.58,74.551
3.4872,74.793,74.611
3.55,74.995,74.822
3.6128,75.063,74.965
3.6757,75.059,75.071
3.7385,75.043,74.928
3.8013,75.064,74.5
3.8642,75.083,74.417
3.927,75.072,74.721
3.9898,75.042,75.093
4.0527,75.018,75.676
4.1155,75.021,76.164
4.1783,75.009,75.976
4.2412,74.978,75.284
4.304,74.935,74.726
4.3668,74.999,74.278
4.4296,75.167,73.88
4.4925,75.329,74.054
4.5553,75.36,74.977
4.6181,75.138,75.702
4.681,74.855,75.804
4.7438,74.677,75.323
4.8066,74.755,74.93
4.8695,74.903,75.066
4.9323,74.902,75.098
4.9951,74.761,74.811
5.058,74.539,74.761
5.1208,74.557,75.016
5.1836,74.858,75.019
5.2465,75.313,74.756
5.3093,75.778,74.63
5.3721,75.957,75.162
5.435,75.665,75.735
5.4978,75.032,75.465
5.5606,74.258,74.298
5.6235,73.987,73.964
5.6863,74.251,74.698
5.7491,74.789,75.654
5.8119,75.314,75.889
5.8748,75.581,75.513
5.9376,75.592,74.97
6.0004,75.417,74.447
6.0633,75.138,74.407
6.1261,74.927,75.109
6.1889,74.837,75.755
6.2518,74.831,75.538


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_312.csv <==
x,qOut,qIn
0.031416,74.626,75.518
0.094248,74.594,75.152
0.15708,74.618,74.727
0.21991,74.699,74.709
0.28274,74.849,75.204
0.34558,75.081,75.354
0.40841,75.296,74.991
0.47124,75.424,74.612
0.53407,75.405,74.656
0.5969,75.283,74.989
0.65973,75.12,75.407
0.72257,74.957,75.715
0.7854,74.823,75.449
0.84823,74.746,74.788
0.91106,74.754,74.407
0.97389,74.83,74.484
1.0367,74.948,74.636
1.0996,75.028,74.753
1.1624,75.06,74.947
1.2252,75.064,74.929
1.2881,75.064,74.71
1.3509,75.072,74.982
1.4137,75.065,75.571
1.4765,75.035,75.832
1.5394,74.981,75.341
1.6022,74.913,74.673
1.665,74.862,74.354
1.7279,74.866,74.614
1.7907,74.958,75.28
1.8535,75.158,75.591
1.9164,75.342,75.539
1.9792,75.386,75.322
2.042,75.175,74.795
2.1049,74.8,74.486
2.1677,74.529,74.738
2.2305,74.463,75.084
2.2934,74.654,75.058
2.3562,74.838,74.924
2.419,74.931,74.945
2.4819,74.984,75.13
2.5447,75.068,75.411
2.6075,75.253,75.106
2.6704,75.386,74.311
2.7332,75.359,73.95
2.796,75.087,74.673
2.8588,74.773,75.259
2.9217,74.677,75.366
2.9845,74.833,75.665
3.0473,75.217,76.259
3.1102,75.486,75.714
3.173,75.472,74.42
3.2358,75.224,73.758
3.2987,74.837,74.33
3.3615,74.648,74.86
3.4243,74.706,75.01
3.4872,74.903,75.176
3.55,75.112,75.544
3.6128,75.206,75.419
3.6757,75.18,74.884
3.7385,75.045,74.528
3.8013,74.815,74.643
3.8642,74.553,75.174
3.927,74.407,75.774
3.9898,74.462,75.772
4.0527,74.77,74.836
4.1155,75.24,74.143
4.1783,75.672,74.253
4.2412,75.872,74.876
4.304,75.66,75.417
4.3668,75.033,75.605
4.4296,74.428,75.439
4.4925,74.151,74.783
4.5553,74.434,73.92
4.6181,74.943,74.109
4.681,75.339,75.206
4.7438,75.491,76.132
4.8066,75.317,75.839
4.8695,75.01,75.015
4.9323,74.808,74.656
4.9951,74.806,74.973
5.058,75.06,75.351
5.1208,75.32,74.966
5.1836,75.353,74.325
5.2465,75.143,74.146
5.3093,74.72,74.682
5.3721,74.509,75.212
5.435,74.659,75.465
5.4978,75.015,75.387
5.5606,75.381,74.943
5.6235,75.343,75.026
5.6863,74.969,75.605
5.7491,74.551,75.637
5.8119,74.405,74.622
5.8748,74.718,74.201
5.9376,75.208,74.694
6.0004,75.614,75.281
6.0633,75.709,75.101
6.1261,75.478,74.62
6.1889,75.113,74.622
6.2518,74.78,75.175


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_313.csv <==
x,qOut,qIn
0.031416,75.029,74.419
0.094248,75.094,74.953
0.15708,75.232,75.417
0.21991,75.389,75.4
0.28274,75.502,74.944
0.34558,75.381,74.958
0.40841,75.029,75.459
0.47124,74.613,75.748
0.53407,74.321,74.94
0.5969,74.363,74.035
0.65973,74.638,74.212
0.72257,74.998,75.296
0.7854,75.301,75.864
0.84823,75.464,75.223
0.91106,75.444,74.524
0.97389,75.263,74.485
1.0367,74.952,75.011
1.0996,74.686,75.308
1.1624,74.584,75.249
1.2252,74.646,74.87
1.2881,74.839,74.727
1.3509,75.032,75.261
1.4137,75.187,75.616
1.4765,75.292,74.995
1.5394,75.343,73.861
1.6022,75.306,74.096
1.665,75.157,75.226
1.7279,74.949,75.989
1.7907,74.746,75.885
1.8535,74.713,75.595
1.9164,74.854,75.044
1.9792,75.062,74.156
2.042,75.219,73.832
2.1049,75.17,74.712
2.1677,74.994,75.582
2.2305,74.829,75.517
2.2934,74.813,74.91
2.3562,74.976,74.998
2.419,75.167,75.32
2.4819,75.269,75.243
2.5447,75.187,74.702
2.6075,74.951,74.394
2.6704,74.685,74.441
2.7332,74.513,74.782
2.796,74.542,75.254
2.8588,74.825,75.637
2.9217,75.25,75.733
2.9845,75.613,75.266
3.0473,75.709,74.291
3.1102,75.311,74.141
3.173,74.715,74.901
3.2358,74.29,75.649
3.2987,74.38,75.724
3.3615,74.842,75.372
3.4243,75.282,74.917
3.4872,75.516,74.667
3.55,75.421,74.784
3.6128,75.171,75.162
3.6757,74.9,75.528
3.7385,74.681,75.466
3.8013,74.57,74.717
3.8642,74.591,74.011
3.927,74.776,73.947
3.9898,75.064,74.569
4.0527,75.383,75.28
4.1155,75.485,75.496
4.1783,75.283,75.462
4.2412,74.926,75.254
4.304,74.603,74.878
4.3668,74.665,74.76
4.4296,75.003,74.997
4.4925,75.371,75.352
4.5553,75.526,75.57
4.6181,75.339,75.331
4.681,75.052,74.853
4.7438,74.872,74.588
4.8066,74.981,74.611
4.8695,75.176,74.663
4.9323,75.147,74.756
4.9951,74.872,74.877
5.058,74.394,75.027
5.1208,74.212,75.084
5.1836,74.433,75.075
5.2465,74.882,75.225
5.3093,75.348,75.639
5.3721,75.529,75.637
5.435,75.422,75.181
5.4978,75.165,74.808
5.5606,74.921,74.601
5.6235,74.921,74.311
5.6863,75.104,74.302
5.7491,75.305,74.658
5.8119,75.359,75.105
5.8748,75.152,75.49
5.9376,74.839,75.617
6.0004,74.59,75.26
6.0633,74.56,74.954
6.1261,74.704,75.002
6.1889,74.869,74.861
6.2518,74.991,74.475


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_314.csv <==
x,qOut,qIn
0.031416,75.372,74.92
0.094248,75.222,75.387
0.15708,75.008,75.313
0.21991,74.864,74.711
0.28274,74.897,74.325
0.34558,75.025,74.997
0.40841,75.127,75.92
0.47124,75.163,75.914
0.53407,75.116,74.682
0.5969,75.05,74.165
0.65973,74.94,74.661
0.72257,74.783,75.265
0.7854,74.582,75.301
0.84823,74.486,75.068
0.91106,74.601,74.823
0.97389,74.879,74.707
1.0367,75.245,74.793
1.0996,75.459,74.864
1.1624,75.436,74.888
1.2252,75.24,74.932
1.2881,74.964,74.877
1.3509,74.82,74.78
1.4137,74.835,74.943
1.4765,74.954,75.462
1.5394,75.113,75.956
1.6022,75.234,75.685
1.665,75.257,74.911
1.7279,75.167,74.201
1.7907,74.959,74.218
1.8535,74.794,75.006
1.9164,74.792,75.653
1.9792,74.916,75.393
2.042,75.097,74.577
2.1049,75.105,74.549
2.1677,74.963,74.921
2.2305,74.791,74.985
2.2934,74.722,74.921
2.3562,74.787,75.209
2.419,74.859,75.298
2.4819,74.903,74.924
2.5447,74.904,74.665
2.6075,75.028,75.258
2.6704,75.262,75.957
2.7332,75.472,75.974
2.796,75.509,75.169
2.8588,75.22,74.319
2.9217,74.833,73.804
2.9845,74.58,73.828
3.0473,74.674,74.514
3.1102,74.973,75.424
3.173,75.177,76.014
3.2358,75.181,76.036
3.2987,74.934,75.481
3.3615,74.744,74.899
3.4243,74.758,74.665
3.4872,74.912,74.724
3.55,75.103,74.757
3.6128,75.113,74.862
3.6757,75.036,74.981
3.7385,75.013,74.835
3.8013,75.179,74.723
3.8642,75.465,74.846
3.927,75.544,74.931
3.9898,75.281,75.088
4.0527,74.59,75.37
4.1155,74.027,75.44
4.1783,73.976,75.275
4.2412,74.375,74.973
4.304,75.064,74.441
4.3668,75.619,74.219
4.4296,75.897,74.637
4.4925,75.86,75.291
4.5553,75.487,75.643
4.6181,74.998,75.629
4.681,74.68,75.316
4.7438,74.606,74.788
4.8066,74.789,74.532
4.8695,74.923,74.601
4.9323,74.915,74.693
4.9951,74.832,74.982
5.058,74.76,75.699
5.1208,74.85,75.731
5.1836,75.06,74.877
5.2465,75.279,74.24
5.3093,75.399,74.903
5.3721,75.277,75.567
5.435,74.965,75.369
5.4978,74.631,74.818
5.5606,74.456,74.758
5.6235,74.603,75.06
5.6863,74.961,75.219
5.7491,75.345,75.19
5.8119,75.58,75.042
5.8748,75.478,74.487
5.9376,75.112,73.945
6.0004,74.707,74.325
6.0633,74.503,75.59
6.1261,74.666,75.904
6.1889,74.998,75.267
6.2518,75.294,74.657


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_315.csv <==
x,qOut,qIn
0.031416,74.839,75.232
0.094248,74.834,75.242
0.15708,74.787,75.177
0.21991,74.792,75.071
0.28274,74.951,74.772
0.34558,75.229,74.592
0.40841,75.391,74.838
0.47124,75.341,75.184
0.53407,75.02,74.962
0.5969,74.752,74.518
0.65973,74.731,74.433
0.72257,74.898,74.688
0.7854,75.147,75.222
0.84823,75.203,75.699
0.91106,75.099,75.731
0.97389,74.956,75.308
1.0367,74.895,74.98
1.0996,74.972,74.796
1.1624,75.098,74.577
1.2252,75.202,74.725
1.2881,75.223,75.292
1.3509,75.159,75.153
1.4137,75.046,74.478
1.4765,74.93,74.231
1.5394,74.858,74.895
1.6022,74.848,75.492
1.665,74.843,75.593
1.7279,74.807,75.334
1.7907,74.711,74.883
1.8535,74.651,74.628
1.9164,74.734,74.791
1.9792,74.957,75.234
2.042,75.293,75.685
2.1049,75.532,75.691
2.1677,75.532,75.206
2.2305,75.32,74.594
2.2934,74.957,74.291
2.3562,74.747,74.271
2.419,74.739,74.484
2.4819,74.827,74.954
2.5447,74.876,75.294
2.6075,74.792,75.338
2.6704,74.731,75.335
2.7332,74.788,75.164
2.796,75.033,74.614
2.8588,75.286,74.449
2.9217,75.354,74.879
2.9845,75.231,75.35
3.0473,74.946,75.497
3.1102,74.829,75.463
3.173,74.984,75.264
3.2358,75.272,74.824
3.2987,75.528,74.123
3.3615,75.392,74.153
3.4243,74.936,75.103
3.4872,74.442,76.128
3.55,74.216,76.226
3.6128,74.432,75.497
3.6757,74.843,74.665
3.7385,75.231,74.224
3.8013,75.411,74.37
3.8642,75.344,74.46
3.927,75.105,74.445
3.9898,74.836,74.786
4.0527,74.679,75.561
4.1155,74.776,75.754
4.1783,75.056,75.306
4.2412,75.347,74.847
4.304,75.486,75.059
4.3668,75.27,75.402
4.4296,74.843,75.211
4.4925,74.473,74.449
4.5553,74.426,73.699
4.6181,74.803,74.347
4.681,75.347,75.793
4.7438,75.779,76.424
4.8066,75.842,75.265
4.8695,75.364,74.288
4.9323,74.672,74.505
4.9951,74.153,75.345
5.058,74.169,75.416
5.1208,74.573,74.794
5.1836,75.002,74.514
5.2465,75.304,74.591
5.3093,75.386,74.631
5.3721,75.402,75.084
5.435,75.371,75.794
5.4978,75.263,75.799
5.5606,75.044,74.789
5.6235,74.732,74.313
5.6863,74.499,74.701
5.7491,74.454,75.237
5.8119,74.674,75.18
5.8748,75.04,74.965
5.9376,75.36,74.972
6.0004,75.513,75.055
6.0633,75.4,75.026
6.1261,75.129,74.955
6.1889,74.903,74.967
6.2518,74.795,75.095


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_316.csv <==
x,qOut,qIn
0.031416,74.894,75.109
0.094248,74.934,75.378
0.15708,75.081,75.292
0.21991,75.226,74.788
0.28274,75.258,74.202
0.34558,75.096,74.479
0.40841,74.86,75.297
0.47124,74.679,75.763
0.53407,74.67,75.536
0.5969,74.837,75.029
0.65973,75.069,74.495
0.72257,75.263,74.335
0.7854,75.324,74.828
0.84823,75.216,75.429
0.91106,75.022,75.678
0.97389,74.852,75.389
1.0367,74.808,74.636
1.0996,74.917,74.438
1.1624,75.082,74.875
1.2252,75.206,75.179
1.2881,75.2,74.578
1.3509,75.031,74.149
1.4137,74.807,74.629
1.4765,74.659,75.503
1.5394,74.705,75.858
1.6022,74.96,75.776
1.665,75.241,75.623
1.7279,75.386,75.266
1.7907,75.25,74.714
1.8535,74.915,74.521
1.9164,74.674,74.76
1.9792,74.665,75.119
2.042,74.973,74.969
2.1049,75.301,74.451
2.1677,75.411,74.335
2.2305,75.278,74.805
2.2934,74.924,75.262
2.3562,74.649,75.162
2.419,74.547,74.961
2.4819,74.58,75.01
2.5447,74.682,75.43
2.6075,74.806,75.621
2.6704,75.024,75.233
2.7332,75.314,74.458
2.796,75.642,74.331
2.8588,75.774,75.128
2.9217,75.6,75.677
2.9845,75.224,75.338
3.0473,74.795,74.497
3.1102,74.64,74.444
3.173,74.692,74.975
3.2358,74.798,75.422
3.2987,74.799,75.236
3.3615,74.721,74.795
3.4243,74.711,74.701
3.4872,74.807,75.093
3.55,75.015,75.259
3.6128,75.198,74.884
3.6757,75.297,74.65
3.7385,75.305,74.779
3.8013,75.222,74.923
3.8642,75.078,74.702
3.927,74.936,74.692
3.9898,74.853,75.402
4.0527,74.885,76.334
4.1155,74.994,76.084
4.1783,75.068,75.007
4.2412,75.061,73.921
4.304,74.945,73.567
4.3668,74.864,74.206
4.4296,74.894,75.315
4.4925,74.995,76.21
4.5553,75.108,76.319
4.6181,75.108,75.419
4.681,75.039,74.369
4.7438,74.958,74.323
4.8066,74.923,75.061
4.8695,74.874,74.946
4.9323,74.772,74.519
4.9951,74.681,74.674
5.058,74.677,75.102
5.1208,74.924,74.944
5.1836,75.328,74.823
5.2465,75.666,75.13
5.3093,75.711,75.414
5.3721,75.206,75.206
5.435,74.497,74.96
5.4978,74.015,74.834
5.5606,74.157,74.628
5.6235,74.796,74.544
5.6863,75.493,74.861
5.7491,75.959,75.328
5.8119,75.955,75.438
5.8748,75.478,75.236
5.9376,74.884,75.02
6.0004,74.48,74.83
6.0633,74.531,74.861
6.1261,74.783,75.021
6.1889,74.947,75.013
6.2518,74.98,74.918


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_317.csv <==
x,qOut,qIn
0.031416,74.678,74.596
0.094248,74.879,74.535
0.15708,75.11,74.6
0.21991,75.301,74.945
0.28274,75.381,75.446
0.34558,75.255,75.406
0.40841,75.036,75.074
0.47124,74.868,75.122
0.53407,74.891,75.456
0.5969,75.056,75.227
0.65973,75.164,74.85
0.72257,75.143,74.893
0.7854,74.953,75.095
0.84823,74.815,74.579
0.91106,74.844,74.053
0.97389,74.994,74.44
1.0367,75.188,75.484
1.0996,75.203,75.737
1.1624,75.023,75.401
1.2252,74.765,74.972
1.2881,74.569,74.54
1.3509,74.614,74.549
1.4137,74.834,75.129
1.4765,75.106,75.668
1.5394,75.303,75.731
1.6022,75.357,75.385
1.665,75.324,74.734
1.7279,75.257,74.073
1.7907,75.208,74.223
1.8535,75.126,75.118
1.9164,74.952,75.654
1.9792,74.726,75.404
2.042,74.509,74.953
2.1049,74.494,74.72
2.1677,74.701,74.474
2.2305,75.018,74.55
2.2934,75.326,75.2
2.3562,75.403,75.537
2.419,75.231,75.23
2.4819,74.96,74.693
2.5447,74.763,74.708
2.6075,74.892,75.162
2.6704,75.206,75.187
2.7332,75.463,74.591
2.796,75.421,74.348
2.8588,75.007,75.3
2.9217,74.585,76.349
2.9845,74.415,76.414
3.0473,74.696,75.153
3.1102,75.125,74.105
3.173,75.353,73.937
3.2358,75.293,74.418
3.2987,74.921,75.157
3.3615,74.631,75.638
3.4243,74.622,75.57
3.4872,74.832,75.031
3.55,75.149,74.611
3.6128,75.286,74.634
3.6757,75.21,74.794
3.7385,75.006,74.946
3.8013,74.776,74.88
3.8642,74.667,74.83
3.927,74.712,75.106
3.9898,74.897,75.631
4.0527,75.2,75.861
4.1155,75.537,75.253
4.1783,75.684,74.429
4.2412,75.527,74.16
4.304,74.975,74.586
4.3668,74.438,74.817
4.4296,74.326,74.743
4.4925,74.622,74.766
4.5553,75.214,75.516
4.6181,75.548,76.129
4.681,75.47,75.798
4.7438,75.115,74.897
4.8066,74.676,74.528
4.8695,74.538,74.895
4.9323,74.655,75.1
4.9951,74.885,74.787
5.058,75.078,74.235
5.1208,75.227,74.277
5.1836,75.358,74.902
5.2465,75.408,75.629
5.3093,75.303,75.662
5.3721,74.951,75.164
5.435,74.561,74.797
5.4978,74.331,74.774
5.5606,74.432,75.05
5.6235,74.746,75.143
5.6863,75.088,75.036
5.7491,75.369,75.038
5.8119,75.525,75.251
5.8748,75.563,75.043
5.9376,75.447,74.587
6.0004,75.2,74.581
6.0633,74.864,75.25
6.1261,74.604,75.536
6.1889,74.499,75.234
6.2518,74.535,74.792


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_318.csv <==
x,qOut,qIn
0.031416,75.12,75.338
0.094248,75.484,75.636
0.15708,75.521,75.324
0.21991,75.253,74.925
0.28274,74.762,74.689
0.34558,74.572,74.521
0.40841,74.744,74.626
0.47124,75.054,75.106
0.53407,75.243,75.542
0.5969,75.095,75.201
0.65973,74.877,74.621
0.72257,74.805,74.585
0.7854,75.06,74.922
0.84823,75.408,74.743
0.91106,75.515,74.488
0.97389,75.32,74.713
1.0367,74.825,75.584
1.0996,74.523,76.06
1.1624,74.603,75.786
1.2252,74.931,75.214
1.2881,75.323,74.939
1.3509,75.412,74.85
1.4137,75.203,74.671
1.4765,74.873,74.459
1.5394,74.621,74.517
1.6022,74.672,74.771
1.665,74.91,74.903
1.7279,75.158,74.886
1.7907,75.243,74.67
1.8535,75.085,74.757
1.9164,74.815,75.417
1.9792,74.585,76.122
2.042,74.535,75.819
2.1049,74.674,74.968
2.1677,74.923,74.549
2.2305,75.214,74.587
2.2934,75.49,74.721
2.3562,75.676,74.757
2.419,75.644,74.879
2.4819,75.387,75.273
2.5447,74.923,75.927
2.6075,74.565,75.7
2.6704,74.468,74.698
2.7332,74.565,74.047
2.796,74.748,74.348
2.8588,74.804,74.758
2.9217,74.79,74.994
2.9845,74.805,75.194
3.0473,74.94,75.565
3.1102,75.213,75.803
3.173,75.493,75.484
3.2358,75.638,74.608
3.2987,75.516,73.983
3.3615,75.104,74.403
3.4243,74.67,75.094
3.4872,74.438,75.285
3.55,74.591,74.987
3.6128,74.982,74.989
3.6757,75.355,75.198
3.7385,75.548,75.311
3.8013,75.428,75.275
3.8642,75.027,75.192
3.927,74.59,74.924
3.9898,74.333,74.547
4.0527,74.432,74.627
4.1155,74.801,75.176
4.1783,75.232,75.438
4.2412,75.555,75.111
4.304,75.626,74.723
4.3668,75.36,74.95
4.4296,74.919,75.277
4.4925,74.535,75.262
4.5553,74.434,74.87
4.6181,74.638,74.582
4.681,74.931,74.696
4.7438,75.173,75.343
4.8066,75.253,75.89
4.8695,75.24,75.086
4.9323,75.203,73.889
4.9951,75.156,73.857
5.058,75.1,75.096
5.1208,74.983,75.823
5.1836,74.862,75.869
5.2465,74.802,75.461
5.3093,74.864,74.63
5.3721,75.013,74.068
5.435,75.136,74.382
5.4978,75.18,75.365
5.5606,75.109,75.814
5.6235,75.001,75.074
5.6863,74.924,74.332
5.7491,74.905,74.457
5.8119,74.957,75.199
5.8748,75.053,75.561
5.9376,75.115,75.615
6.0004,75.077,75.404
6.0633,74.881,75.021
6.1261,74.625,74.614
6.1889,74.541,74.348
6.2518,74.697,74.568


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_319.csv <==
x,qOut,qIn
0.031416,74.611,75.171
0.094248,74.738,74.902
0.15708,74.992,75.101
0.21991,75.168,75.254
0.28274,75.078,74.921
0.34558,74.812,74.579
0.40841,74.634,74.705
0.47124,74.657,75.166
0.53407,74.939,75.414
0.5969,75.27,75.422
0.65973,75.504,75.304
0.72257,75.568,74.793
0.7854,75.415,74.181
0.84823,75.07,74.327
0.91106,74.689,74.872
0.97389,74.435,75.269
1.0367,74.454,75.451
1.0996,74.734,75.43
1.1624,75.102,75.162
1.2252,75.399,74.964
1.2881,75.486,75.06
1.3509,75.316,75.023
1.4137,75.028,74.817
1.4765,74.781,74.722
1.5394,74.723,74.606
1.6022,74.86,74.376
1.665,75.077,74.612
1.7279,75.265,75.582
1.7907,75.333,76.527
1.8535,75.187,75.962
1.9164,74.882,74.535
1.9792,74.579,73.589
2.042,74.449,74.027
2.1049,74.626,74.951
2.1677,74.964,75.529
2.2305,75.29,75.478
2.2934,75.447,74.916
2.3562,75.397,74.777
2.419,75.241,75.153
2.4819,75.058,75.518
2.5447,74.921,75.539
2.6075,74.777,75.345
2.6704,74.621,74.983
2.7332,74.527,74.593
2.796,74.574,74.493
2.8588,74.871,74.775
2.9217,75.291,75.14
2.9845,75.616,75.309
3.0473,75.631,75.115
3.1102,75.168,74.849
3.173,74.585,74.752
3.2358,74.234,74.852
3.2987,74.428,75.055
3.3615,74.926,75.074
3.4243,75.318,74.895
3.4872,75.462,74.716
3.55,75.278,74.754
3.6128,75.108,74.875
3.6757,75.118,74.872
3.7385,75.242,74.774
3.8013,75.367,75.186
3.8642,75.215,75.975
3.927,74.906,76.149
3.9898,74.65,75.47
4.0527,74.653,74.625
4.1155,74.891,74.354
4.1783,75.117,74.468
4.2412,75.208,74.818
4.304,75.077,74.944
4.3668,74.908,74.916
4.4296,74.834,75.108
4.4925,74.86,75.288
4.5553,74.962,74.875
4.6181,74.98,74.408
4.681,74.896,74.537
4.7438,74.771,75.089
4.8066,74.679,75.586
4.8695,74.723,75.716
4.9323,74.91,75.483
4.9951,75.188,74.889
5.058,75.5,74.241
5.1208,75.692,74.394
5.1836,75.608,75.1
5.2465,75.269,75.497
5.3093,74.738,75.153
5.3721,74.436,74.802
5.435,74.503,74.61
5.4978,74.799,74.476
5.5606,75.145,74.79
5.6235,75.235,75.429
5.6863,75.082,75.635
5.7491,74.832,75.228
5.8119,74.643,75.008
5.8748,74.697,75.564
5.9376,74.946,75.741
6.0004,75.252,74.744
6.0633,75.481,73.556
6.1261,75.44,74.132
6.1889,75.156,75.405
6.2518,74.812,75.855


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_320.csv <==
x,qOut,qIn
0.031416,75.274,74.946
0.094248,75.268,75.413
0.15708,75.121,75.547
0.21991,74.897,75.273
0.28274,74.687,74.88
0.34558,74.74,74.576
0.40841,75.04,74.356
0.47124,75.401,74.532
0.53407,75.634,75.402
0.5969,75.439,75.736
0.65973,74.933,75.282
0.72257,74.425,74.986
0.7854,74.241,75.244
0.84823,74.524,75.033
0.91106,74.973,74.513
0.97389,75.336,74.422
1.0367,75.4,74.945
1.0996,75.189,75.305
1.1624,74.942,75.367
1.2252,74.828,75.276
1.2881,74.987,75.15
1.3509,75.236,74.957
1.4137,75.307,74.688
1.4765,75.144,74.466
1.5394,74.74,74.672
1.6022,74.497,74.817
1.665,74.583,74.644
1.7279,74.903,74.787
1.7907,75.315,75.689
1.8535,75.521,76.26
1.9164,75.458,75.975
1.9792,75.202,75.077
2.042,74.855,74.025
2.1049,74.65,73.883
2.1677,74.651,74.7
2.2305,74.81,75.638
2.2934,75.057,75.65
2.3562,75.26,74.885
2.419,75.341,74.327
2.4819,75.272,74.616
2.5447,75.042,75.328
2.6075,74.76,75.057
2.6704,74.552,74.439
2.7332,74.475,74.595
2.796,74.558,75.555
2.8588,74.751,75.861
2.9217,75.041,75.456
2.9845,75.366,74.784
3.0473,75.668,74.274
3.1102,75.702,74.368
3.173,75.372,74.934
3.2358,74.865,75.4
3.2987,74.423,75.299
3.3615,74.473,75.117
3.4243,74.844,75.145
3.4872,75.238,75.215
3.55,75.365,75.088
3.6128,75.137,75.112
3.6757,74.814,75.34
3.7385,74.599,75.263
3.8013,74.661,74.511
3.8642,74.873,73.982
3.927,75.095,74.169
3.9898,75.263,74.917
4.0527,75.342,75.753
4.1155,75.288,75.819
4.1783,75.075,75.303
4.2412,74.8,74.876
4.304,74.583,74.816
4.3668,74.649,74.992
4.4296,74.917,75.277
4.4925,75.217,75.281
4.5553,75.373,74.813
4.6181,75.319,74.462
4.681,75.211,74.436
4.7438,75.145,74.651
4.8066,75.197,74.986
4.8695,75.173,75.075
4.9323,74.95,74.975
4.9951,74.624,74.979
5.058,74.335,75.165
5.1208,74.393,75.411
5.1836,74.733,75.526
5.2465,75.166,75.234
5.3093,75.503,74.49
5.3721,75.567,74.267
5.435,75.404,74.864
5.4978,75.153,75.681
5.5606,74.969,75.661
5.6235,74.96,75.241
5.6863,74.988,75.192
5.7491,74.95,75.173
5.8119,74.763,74.339
5.8748,74.593,73.735
5.9376,74.58,74.309
6.0004,74.709,75.475
6.0633,74.929,75.917
6.1261,75.075,75.303
6.1889,75.159,74.611
6.2518,75.213,74.467


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_321.csv <==
x,qOut,qIn
0.031416,75.216,74.225
0.094248,75.137,74.118
0.15708,74.952,74.922
0.21991,74.821,75.51
0.28274,74.888,75.276
0.34558,75.158,75.157
0.40841,75.459,75.351
0.47124,75.628,75.46
0.53407,75.521,74.984
0.5969,75.119,74.378
0.65973,74.657,74.287
0.72257,74.343,74.717
0.7854,74.356,75.138
0.84823,74.61,75.176
0.91106,74.951,75.107
0.97389,75.271,75.127
1.0367,75.483,75.451
1.0996,75.479,75.748
1.1624,75.226,75.389
1.2252,74.862,74.192
1.2881,74.552,73.409
1.3509,74.574,74.498
1.4137,74.863,75.928
1.4765,75.236,75.996
1.5394,75.508,74.68
1.6022,75.517,74.231
1.665,75.29,74.725
1.7279,74.953,75.403
1.7907,74.647,75.598
1.8535,74.54,75.4
1.9164,74.612,75.141
1.9792,74.795,74.917
2.042,75.015,74.53
2.1049,75.235,74.385
2.1677,75.406,74.816
2.2305,75.453,75.481
2.2934,75.304,75.781
2.3562,74.93,75.554
2.419,74.558,75.127
2.4819,74.379,74.735
2.5447,74.553,74.324
2.6075,74.929,73.992
2.6704,75.222,74.211
2.7332,75.304,75.081
2.796,75.09,75.848
2.8588,74.867,75.535
2.9217,74.874,74.778
2.9845,75.081,74.419
3.0473,75.406,74.826
3.1102,75.43,75.365
3.173,75.12,75.636
3.2358,74.709,75.51
3.2987,74.468,75.137
3.3615,74.677,74.612
3.4243,75.124,74.276
3.4872,75.539,74.749
3.55,75.674,75.603
3.6128,75.361,75.405
3.6757,74.797,74.761
3.7385,74.297,74.608
3.8013,74.169,75.025
3.8642,74.476,75.358
3.927,74.931,75.453
3.9898,75.303,75.158
4.0527,75.395,74.673
4.1155,75.213,74.531
4.1783,74.968,74.718
4.2412,74.836,75.013
4.304,74.971,75.004
4.3668,75.243,74.887
4.4296,75.389,74.998
4.4925,75.321,75.164
4.5553,74.989,75.213
4.6181,74.723,75.405
4.681,74.706,75.532
4.7438,74.879,75.143
4.8066,75.13,74.359
4.8695,75.192,74.184
4.9323,75.115,74.555
4.9951,75.021,74.939
5.058,75.033,75.169
5.1208,75.13,75.301
5.1836,75.148,75.114
5.2465,75.045,74.702
5.3093,74.813,74.651
5.3721,74.683,75.098
5.435,74.721,75.543
5.4978,74.861,75.748
5.5606,75.012,75.548
5.6235,75.08,75.138
5.6863,75.139,74.83
5.7491,75.216,74.715
5.8119,75.33,74.484
5.8748,75.309,74.272
5.9376,75.074,74.52
6.0004,74.736,75.06
6.0633,74.443,75.364
6.1261,74.472,75.561
6.1889,74.736,75.694
6.2518,75.047,75.261


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_322.csv <==
x,qOut,qIn
0.031416,74.984,76.167
0.094248,75.202,75.508
0.15708,75.345,74.39
0.21991,75.367,73.439
0.28274,75.229,73.428
0.34558,74.967,74.464
0.40841,74.755,75.675
0.47124,74.7,76.165
0.53407,74.884,75.672
0.5969,75.137,74.99
0.65973,75.247,74.53
0.72257,75.158,74.602
0.7854,74.856,75.401
0.84823,74.609,75.773
0.91106,74.571,75.206
0.97389,74.741,74.238
1.0367,75.075,73.813
1.0996,75.466,74.489
1.1624,75.765,75.537
1.2252,75.791,75.952
1.2881,75.358,75.225
1.3509,74.534,74.57
1.4137,73.912,74.526
1.4765,73.801,74.814
1.5394,74.386,74.959
1.6022,75.135,74.918
1.665,75.661,75.068
1.7279,75.836,75.601
1.7907,75.577,75.865
1.8535,75.173,75.137
1.9164,74.93,74.436
1.9792,74.896,74.665
2.042,75.058,75.48
2.1049,75.011,75.444
2.1677,74.757,74.86
2.2305,74.508,74.504
2.2934,74.501,74.807
2.3562,74.857,74.971
2.419,75.264,74.782
2.4819,75.478,74.627
2.5447,75.289,74.756
2.6075,74.868,75.043
2.6704,74.584,75.371
2.7332,74.577,75.517
2.796,74.917,75.009
2.8588,75.276,74.566
2.9217,75.468,74.818
2.9845,75.469,75.261
3.0473,75.286,75.008
3.1102,75.088,74.762
3.173,74.978,75.116
3.2358,74.964,75.537
3.2987,75.035,75.269
3.3615,75.055,74.895
3.4243,74.975,74.876
3.4872,74.833,74.851
3.55,74.684,74.483
3.6128,74.656,74.479
3.6757,74.745,75.03
3.7385,74.899,75.514
3.8013,75.058,75.171
3.8642,75.171,74.789
3.927,75.212,74.97
3.9898,75.174,75.265
4.0527,75.057,75.083
4.1155,74.922,74.697
4.1783,74.858,74.57
4.2412,74.893,74.906
4.304,75.036,75.501
4.3668,75.189,75.365
4.4296,75.273,74.796
4.4925,75.258,74.682
4.5553,75.124,75.177
4.6181,74.917,75.342
4.681,74.729,75.186
4.7438,74.635,75.062
4.8066,74.696,74.946
4.8695,74.878,74.622
4.9323,75.077,74.506
4.9951,75.213,74.825
5.058,75.223,74.998
5.1208,75.127,74.841
5.1836,74.996,74.992
5.2465,74.888,75.472
5.3093,74.85,75.734
5.3721,74.882,75.31
5.435,74.958,74.65
5.4978,75.042,74.26
5.5606,75.101,74.641
5.6235,75.102,75.35
5.6863,75.074,75.59
5.7491,75.056,75.153
5.8119,75.086,74.69
5.8748,75.139,74.68
5.9376,75.122,74.742
6.0004,75.012,74.814
6.0633,74.801,74.888
6.1261,74.643,75.069
6.1889,74.632,75.471
6.2518,74.758,75.997


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_323.csv <==
x,qOut,qIn
0.031416,75.219,75.699
0.094248,75.408,75.055
0.15708,75.234,74.49
0.21991,74.814,74.489
0.28274,74.334,74.961
0.34558,74.317,75.26
0.40841,74.726,75.246
0.47124,75.292,74.945
0.53407,75.74,74.878
0.5969,75.77,75.216
0.65973,75.407,75.282
0.72257,74.867,74.857
0.7854,74.403,74.685
0.84823,74.301,75.189
0.91106,74.471,75.491
0.97389,74.773,75.121
1.0367,75.071,74.418
1.0996,75.343,74.231
1.1624,75.527,74.56
1.2252,75.553,75.22
1.2881,75.353,75.655
1.3509,75.005,75.483
1.4137,74.749,75.071
1.4765,74.689,74.764
1.5394,74.89,74.832
1.6022,75.119,74.999
1.665,75.218,75.002
1.7279,75.181,74.93
1.7907,75.029,75.025
1.8535,74.943,74.875
1.9164,74.969,74.431
1.9792,75.055,74.276
2.042,75.139,75.11
2.1049,75.087,76.369
2.1677,74.904,76.727
2.2305,74.69,75.532
2.2934,74.552,73.973
2.3562,74.638,73.919
2.419,74.902,74.501
2.4819,75.208,74.833
2.5447,75.422,75.006
2.6075,75.381,75.211
2.6704,75.16,75.081
2.7332,74.918,74.827
2.796,74.822,74.817
2.8588,74.91,75.005
2.9217,74.974,75.139
2.9845,74.917,75.101
3.0473,74.676,75.113
3.1102,74.512,75.467
3.173,74.628,75.709
3.2358,74.99,75.392
3.2987,75.525,74.625
3.3615,75.862,74.553
3.4243,75.738,75.013
3.4872,75.227,75.063
3.55,74.475,74.397
3.6128,74.176,74.375
3.6757,74.409,74.996
3.7385,74.884,75.428
3.8013,75.274,75.242
3.8642,75.28,74.943
3.927,75.065,74.793
3.9898,74.838,74.932
4.0527,74.793,75.369
4.1155,74.931,75.332
4.1783,75.118,74.83
4.2412,75.283,74.545
4.304,75.371,74.901
4.3668,75.4,75.268
4.4296,75.332,75.325
4.4925,75.167,75.182
4.5553,74.914,75.006
4.6181,74.7,74.84
4.681,74.614,74.813
4.7438,74.65,75.098
4.8066,74.781,75.54
4.8695,74.913,75.215
4.9323,75.019,74.335
4.9951,75.089,73.976
5.058,75.114,75.113
5.1208,75.099,76.107
5.1836,75.067,75.878
5.2465,75.033,74.948
5.3093,75.013,74.162
5.3721,74.984,73.999
5.435,74.953,74.445
5.4978,74.948,75.261
5.5606,74.997,75.761
5.6235,75.086,75.635
5.6863,75.143,75.345
5.7491,75.143,75.13
5.8119,75.071,74.791
5.8748,75.028,74.382
5.9376,75.019,74.313
6.0004,74.997,74.562
6.0633,74.902,74.769
6.1261,74.756,75.02
6.1889,74.735,75.473
6.2518,74.884,75.838


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_324.csv <==
x,qOut,qIn
0.031416,75.729,75.041
0.094248,75.387,75.239
0.15708,74.956,75.239
0.21991,74.659,75.092
0.28274,74.69,74.917
0.34558,74.888,74.774
0.40841,75.022,74.645
0.47124,75.045,74.607
0.53407,74.958,74.818
0.5969,74.964,75.382
0.65973,75.056,75.877
0.72257,75.156,75.68
0.7854,75.18,74.647
0.84823,75.116,74.205
0.91106,75.041,74.569
0.97389,74.982,74.945
1.0367,74.95,74.86
1.0996,74.89,75.122
1.1624,74.856,75.573
1.2252,74.892,75.413
1.2881,75.035,74.746
1.3509,75.183,74.887
1.4137,75.189,75.348
1.4765,75.041,75.21
1.5394,74.756,74.495
1.6022,74.587,74.493
1.665,74.651,75.041
1.7279,74.896,75.385
1.7907,75.244,75.236
1.8535,75.467,74.916
1.9164,75.432,74.578
1.9792,75.171,74.589
2.042,74.747,75.155
2.1049,74.504,75.492
2.1677,74.565,75.323
2.2305,74.833,74.843
2.2934,75.176,74.269
2.3562,75.355,74.689
2.419,75.354,75.847
2.4819,75.236,76.277
2.5447,75.075,75.167
2.6075,74.958,74.062
2.6704,74.884,73.74
2.7332,74.853,74.129
2.796,74.861,75.021
2.8588,74.926,75.81
2.9217,75.003,76.086
2.9845,75.043,75.847
3.0473,74.999,75.278
3.1102,74.914,74.655
3.173,74.887,74.339
3.2358,74.934,74.601
3.2987,75.048,74.977
3.3615,75.071,74.805
3.4243,75.003,74.628
3.4872,74.941,74.874
3.55,74.997,75.196
3.6128,75.222,74.891
3.6757,75.346,74.6
3.7385,75.209,75.086
3.8013,74.683,76.069
3.8642,74.191,75.95
3.927,74.14,75.104
3.9898,74.525,74.621
4.0527,75.242,74.981
4.1155,75.819,75.176
4.1783,76.015,74.914
4.2412,75.8,74.501
4.304,75.187,74.379
4.3668,74.638,74.759
4.4296,74.447,75.269
4.4925,74.562,75.431
4.5553,74.858,75.067
4.6181,74.98,74.935
4.681,74.939,75.039
4.7438,74.846,74.733
4.8066,74.818,73.9
4.8695,74.938,74.073
4.9323,75.152,75.242
4.9951,75.377,76.317
5.058,75.537,76.173
5.1208,75.537,75.21
5.1836,75.365,74.496
5.2465,75.094,74.486
5.3093,74.815,74.895
5.3721,74.661,75.148
5.435,74.628,75.143
5.4978,74.686,74.775
5.5606,74.797,74.545
5.6235,74.979,74.983
5.6863,75.176,75.438
5.7491,75.276,75.357
5.8119,75.167,74.915
5.8748,74.799,74.84
5.9376,74.427,75.049
6.0004,74.266,75.272
6.0633,74.487,75.192
6.1261,74.954,74.878
6.1889,75.429,74.65
6.2518,75.737,74.717


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_325.csv <==
x,qOut,qIn
0.031416,74.582,75.259
0.094248,74.749,75.552
0.15708,75.025,75.039
0.21991,75.3,74.704
0.28274,75.477,75.1
0.34558,75.483,75.773
0.40841,75.328,76.187
0.47124,75.095,75.807
0.53407,74.877,74.677
0.5969,74.819,73.983
0.65973,74.888,73.914
0.72257,74.988,74.129
0.7854,75.019,74.629
0.84823,74.922,75.527
0.91106,74.787,76.126
0.97389,74.691,75.836
1.0367,74.699,75.014
1.0996,74.775,74.663
1.1624,74.856,74.664
1.2252,74.92,74.812
1.2881,74.957,74.981
1.3509,74.998,75.068
1.4137,75.092,75.092
1.4765,75.251,75.08
1.5394,75.488,74.65
1.6022,75.669,74.374
1.665,75.546,74.917
1.7279,75.099,75.783
1.7907,74.363,75.719
1.8535,73.943,74.757
1.9164,74.079,74.186
1.9792,74.602,74.675
2.042,75.277,75.762
2.1049,75.715,75.758
2.1677,75.802,74.895
2.2305,75.577,74.117
2.2934,75.11,74.04
2.3562,74.749,74.71
2.419,74.672,75.712
2.4819,74.809,76.238
2.5447,75.045,75.719
2.6075,75.094,74.832
2.6704,74.979,74.244
2.7332,74.83,74.275
2.796,74.791,74.749
2.8588,74.941,75.008
2.9217,75.129,75.172
2.9845,75.236,75.394
3.0473,75.16,75.315
3.1102,75.022,74.974
3.173,74.975,74.891
3.2358,75.011,75.046
3.2987,75.095,74.829
3.3615,74.97,74.449
3.4243,74.703,74.665
3.4872,74.505,75.399
3.55,74.589,75.712
3.6128,75.034,75.147
3.6757,75.522,74.502
3.7385,75.768,74.342
3.8013,75.515,74.859
3.8642,74.897,75.302
3.927,74.425,75.352
3.9898,74.331,75.134
4.0527,74.744,74.808
4.1155,75.196,74.796
4.1783,75.433,75.128
4.2412,75.432,75.329
4.304,75.215,74.949
4.3668,74.979,74.68
4.4296,74.806,74.839
4.4925,74.733,75.066
4.5553,74.777,74.911
4.6181,74.925,74.745
4.681,75.1,74.933
4.7438,75.208,75.309
4.8066,75.162,75.524
4.8695,74.961,75.343
4.9323,74.775,74.926
4.9951,74.718,74.558
5.058,74.876,74.572
5.1208,75.097,74.794
5.1836,75.217,74.902
5.2465,75.201,74.951
5.3093,75.05,75.402
5.3721,74.952,75.754
5.435,74.954,75.518
5.4978,75,75.094
5.5606,75.021,74.874
5.6235,74.939,74.727
5.6863,74.839,74.729
5.7491,74.796,75.057
5.8119,74.874,75.38
5.8748,75.036,74.994
5.9376,75.201,74.424
6.0004,75.301,74.488
6.0633,75.277,75.237
6.1261,75.095,75.121
6.1889,74.837,74.372
6.2518,74.626,74.27


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_326.csv <==
x,qOut,qIn
0.031416,74.973,75.211
0.094248,74.933,74.594
0.15708,74.97,74.133
0.21991,75.042,74.38
0.28274,75.103,74.833
0.34558,75.092,75.023
0.40841,75.002,75.437
0.47124,74.864,75.939
0.53407,74.716,75.949
0.5969,74.645,75.24
0.65973,74.694,74.45
0.72257,74.844,74.279
0.7854,75.064,74.805
0.84823,75.245,75.053
0.91106,75.33,74.977
0.97389,75.327,74.814
1.0367,75.257,74.665
1.0996,75.191,74.923
1.1624,75.094,75.374
1.2252,74.934,75.312
1.2881,74.685,74.658
1.3509,74.46,74.508
1.4137,74.416,74.868
1.4765,74.581,75.251
1.5394,74.948,75.395
1.6022,75.355,75.204
1.665,75.65,74.805
1.7279,75.731,74.633
1.7907,75.513,75.232
1.8535,75.078,76.084
1.9164,74.699,76.113
1.9792,74.527,74.878
2.042,74.664,73.417
2.1049,74.876,73.726
2.1677,75.007,75.106
2.2305,75.04,76.198
2.2934,74.991,76.089
2.3562,74.971,75.305
2.419,74.963,74.587
2.4819,74.949,74.366
2.5447,74.912,74.522
2.6075,74.911,74.556
2.6704,74.963,74.622
2.7332,75.032,74.947
2.796,75.072,75.414
2.8588,75.068,75.297
2.9217,75.119,74.894
2.9845,75.232,74.97
3.0473,75.402,75.589
3.1102,75.341,75.524
3.173,74.97,74.908
3.2358,74.512,74.548
3.2987,74.238,74.884
3.3615,74.524,75.16
3.4243,75.13,75.068
3.4872,75.694,74.788
3.55,75.868,74.674
3.6128,75.429,74.761
3.6757,74.755,74.81
3.7385,74.257,74.753
3.8013,74.312,74.73
3.8642,74.711,75.268
3.927,75.06,76.003
3.9898,75.236,76.02
4.0527,75.182,74.88
4.1155,75.147,74.019
4.1783,75.179,74.102
4.2412,75.232,74.82
4.304,75.242,75.449
4.3668,75.14,75.543
4.4296,75.002,75.407
4.4925,74.896,75.258
4.5553,74.882,74.95
4.6181,74.919,74.514
4.681,74.913,74.416
4.7438,74.843,74.801
4.8066,74.702,75.156
4.8695,74.622,75.178
4.9323,74.704,75.237
4.9951,74.934,75.294
5.058,75.278,74.951
5.1208,75.537,74.662
5.1836,75.522,74.939
5.2465,75.235,75.386
5.3093,74.72,75.09
5.3721,74.41,74.669
5.435,74.502,74.896
5.4978,74.881,75.323
5.5606,75.385,75.083
5.6235,75.624,74.551
5.6863,75.492,74.385
5.7491,75.114,74.582
5.8119,74.66,75.12
5.8748,74.512,75.403
5.9376,74.665,75.249
6.0004,74.955,75.148
6.0633,75.208,75.295
6.1261,75.285,75.176
6.1889,75.223,75.02
6.2518,75.094,75.186


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_327.csv <==
x,qOut,qIn
0.031416,75.289,73.862
0.094248,75.447,73.967
0.15708,75.521,74.977
0.21991,75.469,75.852
0.28274,75.26,75.908
0.34558,74.967,75.477
0.40841,74.736,74.986
0.47124,74.63,74.762
0.53407,74.689,74.942
0.5969,74.805,75.041
0.65973,74.929,74.826
0.72257,75.051,74.437
0.7854,75.168,74.444
0.84823,75.263,75.233
0.91106,75.277,75.92
0.97389,75.19,75.654
1.0367,74.994,74.7
1.0996,74.753,74.383
1.1624,74.55,74.661
1.2252,74.45,75.092
1.2881,74.504,75.157
1.3509,74.738,75.177
1.4137,75.095,75.267
1.4765,75.452,74.95
1.5394,75.685,74.288
1.6022,75.613,74.513
1.665,75.284,75.305
1.7279,74.883,75.664
1.7907,74.608,75.149
1.8535,74.588,74.849
1.9164,74.715,75.106
1.9792,74.903,75.457
2.042,75.082,75.204
2.1049,75.248,74.657
2.1677,75.301,74.404
2.2305,75.203,74.535
2.2934,74.93,75.003
2.3562,74.725,75.513
2.419,74.755,75.653
2.4819,74.951,75.218
2.5447,75.206,74.758
2.6075,75.209,74.654
2.6704,74.998,74.53
2.7332,74.754,74.577
2.796,74.672,75.326
2.8588,74.846,75.711
2.9217,75.107,75.142
2.9845,75.319,74.354
3.0473,75.37,74.429
3.1102,75.296,75.227
3.173,75.147,75.768
3.2358,74.965,75.623
3.2987,74.783,75.155
3.3615,74.664,74.85
3.4243,74.693,74.621
3.4872,74.868,74.636
3.55,75.165,75.114
3.6128,75.378,75.518
3.6757,75.344,75.427
3.7385,75.099,74.93
3.8013,74.72,74.141
3.8642,74.576,73.753
3.927,74.721,74.276
3.9898,74.994,75.474
4.0527,75.209,76.267
4.1155,75.146,76.004
4.1783,74.945,75.392
4.2412,74.797,74.904
4.304,74.879,74.581
4.3668,75.162,74.364
4.4296,75.392,74.427
4.4925,75.426,74.789
4.5553,75.154,75.352
4.6181,74.841,75.46
4.681,74.761,75.015
4.7438,74.907,74.535
4.8066,75.214,74.631
4.8695,75.222,74.866
4.9323,74.868,74.854
4.9951,74.399,74.825
5.058,74.114,75.112
5.1208,74.347,75.447
5.1836,74.905,75.595
5.2465,75.52,75.635
5.3093,75.949,75.398
5.3721,75.937,74.908
5.435,75.478,74.638
5.4978,74.842,74.744
5.5606,74.347,74.901
5.6235,74.391,74.827
5.6863,74.754,74.709
5.7491,75.146,74.649
5.8119,75.299,75.049
5.8748,75.161,75.679
5.9376,74.901,75.678
6.0004,74.673,74.885
6.0633,74.616,74.448
6.1261,74.716,75.066
6.1889,74.896,75.496
6.2518,75.102,74.952


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_328.csv <==
x,qOut,qIn
0.031416,75.115,74.908
0.094248,75.432,75.172
0.15708,75.524,75.402
0.21991,75.349,75.38
0.28274,74.904,75.313
0.34558,74.613,75.22
0.40841,74.693,74.932
0.47124,75.024,74.664
0.53407,75.435,74.769
0.5969,75.453,74.953
0.65973,75.067,74.886
0.72257,74.552,74.747
0.7854,74.23,75.045
0.84823,74.405,75.465
0.91106,74.825,75.397
0.97389,75.226,74.844
1.0367,75.371,74.482
1.0996,75.25,74.657
1.1624,75.051,74.871
1.2252,74.921,75.072
1.2881,74.988,75.455
1.3509,75.182,75.539
1.4137,75.351,75.119
1.4765,75.406,74.56
1.5394,75.28,74.432
1.6022,75.05,74.912
1.665,74.838,75.312
1.7279,74.713,75.03
1.7907,74.725,74.269
1.8535,74.827,74.3
1.9164,74.972,75.119
1.9792,75.109,76.044
2.042,75.194,76.315
2.1049,75.152,75.665
2.1677,74.985,74.598
2.2305,74.788,73.936
2.2934,74.664,74.544
2.3562,74.756,75.112
2.419,74.992,74.727
2.4819,75.232,74.143
2.5447,75.338,74.772
2.6075,75.218,76.139
2.6704,74.993,76.672
2.7332,74.792,75.771
2.796,74.737,74.336
2.8588,74.763,74.05
2.9217,74.755,74.446
2.9845,74.729,74.866
3.0473,74.72,75.166
3.1102,74.921,75.294
3.173,75.291,75.156
3.2358,75.641,75.031
3.2987,75.776,74.826
3.3615,75.438,74.548
3.4243,74.843,74.735
3.4872,74.326,75.388
3.55,74.215,75.589
3.6128,74.473,75.198
3.6757,74.831,74.986
3.7385,75.173,74.953
3.8013,75.431,74.709
3.8642,75.646,74.541
3.927,75.637,74.764
3.9898,75.353,75.106
4.0527,74.776,75.117
4.1155,74.389,74.923
4.1783,74.454,74.933
4.2412,74.828,75.22
4.304,75.3,75.428
4.3668,75.406,75.238
4.4296,75.181,74.995
4.4925,74.85,74.927
4.5553,74.662,74.808
4.6181,74.796,74.591
4.681,75.076,74.657
4.7438,75.327,75.04
4.8066,75.394,75.365
4.8695,75.245,75.136
4.9323,74.99,74.639
4.9951,74.756,74.356
5.058,74.667,74.791
5.1208,74.744,75.593
5.1836,74.885,75.957
5.2465,75.015,75.524
5.3093,75.068,74.877
5.3721,75.095,74.654
5.435,75.146,74.551
5.4978,75.205,74.628
5.5606,75.248,75.333
5.6235,75.165,75.931
5.6863,74.979,75.632
5.7491,74.791,74.736
5.8119,74.706,74.039
5.8748,74.801,74.079
5.9376,74.955,74.6
6.0004,75.054,75.177
6.0633,74.993,75.332
6.1261,74.825,75.203
6.1889,74.737,75.061
6.2518,74.816,74.916


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_329.csv <==
x,qOut,qIn
0.031416,75.28,74.315
0.094248,75.333,73.987
0.15708,75.201,74.396
0.21991,75.003,75.197
0.28274,74.871,75.561
0.34558,74.934,75.309
0.40841,75.049,75.045
0.47124,75.081,75.006
0.53407,74.904,75.082
0.5969,74.648,75.193
0.65973,74.56,75.424
0.72257,74.698,75.621
0.7854,75.072,75.47
0.84823,75.413,74.988
0.91106,75.567,74.477
0.97389,75.515,74.132
1.0367,75.271,74.139
1.0996,74.978,74.677
1.1624,74.712,75.372
1.2252,74.521,75.588
1.2881,74.445,74.899
1.3509,74.547,74.498
1.4137,74.811,74.886
1.4765,75.124,75.389
1.5394,75.368,75.284
1.6022,75.372,75.002
1.665,75.214,74.788
1.7279,75.056,74.535
1.7907,75.063,74.734
1.8535,75.286,75.472
1.9164,75.483,75.815
1.9792,75.474,75.3
2.042,75.101,74.508
2.1049,74.581,74.467
2.1677,74.281,74.789
2.2305,74.305,75.091
2.2934,74.681,75.511
2.3562,75.044,75.673
2.419,75.222,75.231
2.4819,75.218,74.663
2.5447,75.066,74.411
2.6075,74.972,74.468
2.6704,74.978,74.833
2.7332,75.023,75.379
2.796,75.033,75.642
2.8588,74.933,75.455
2.9217,74.849,75.058
2.9845,74.87,74.583
3.0473,75.067,74.422
3.1102,75.269,74.716
3.173,75.274,74.982
3.2358,75.087,74.986
3.2987,74.755,75.109
3.3615,74.653,75.391
3.4243,74.856,75.415
3.4872,75.197,75.226
3.55,75.481,75.044
3.6128,75.384,74.978
3.6757,75.005,74.965
3.7385,74.605,74.959
3.8013,74.459,74.799
3.8642,74.704,74.454
3.927,75.107,74.35
3.9898,75.442,74.894
4.0527,75.512,75.976
4.1155,75.265,76.141
4.1783,74.886,75.233
4.2412,74.579,74.167
4.304,74.533,73.976
4.3668,74.727,74.51
4.4296,74.985,75.09
4.4925,75.2,75.357
4.5553,75.288,75.276
4.6181,75.297,75.48
4.681,75.27,75.786
4.7438,75.214,75.433
4.8066,75.131,74.325
4.8695,74.977,74.125
4.9323,74.778,74.748
4.9951,74.609,75.117
5.058,74.544,74.822
5.1208,74.686,75.063
5.1836,74.995,75.67
5.2465,75.328,75.613
5.3093,75.542,74.47
5.3721,75.376,74.134
5.435,74.915,75.002
5.4978,74.446,75.919
5.5606,74.274,75.506
5.6235,74.566,74.447
5.6863,75.059,73.952
5.7491,75.513,74.351
5.8119,75.723,75.319
5.8748,75.613,75.709
5.9376,75.257,75.46
6.0004,74.828,75.091
6.0633,74.511,75.025
6.1261,74.494,75.211
6.1889,74.712,75.343
6.2518,75.022,75.063


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_330.csv <==
x,qOut,qIn
0.031416,74.863,74.882
0.094248,75.029,75.352
0.15708,75.103,75.641
0.21991,75.143,75.409
0.28274,75.215,74.992
0.34558,75.266,74.763
0.40841,75.17,74.709
0.47124,74.946,75.084
0.53407,74.647,75.493
0.5969,74.567,75.183
0.65973,74.751,74.838
0.72257,75.064,75.119
0.7854,75.351,75.419
0.84823,75.366,74.823
0.91106,75.133,74.228
0.97389,74.811,74.298
1.0367,74.576,74.532
1.0996,74.604,74.414
1.1624,74.813,74.758
1.2252,75.079,75.834
1.2881,75.286,76.66
1.3509,75.371,75.779
1.4137,75.327,74.292
1.4765,75.19,73.766
1.5394,75.007,74.764
1.6022,74.894,75.66
1.665,74.912,75.739
1.7279,75.029,75.066
1.7907,75.202,74.267
1.8535,75.303,74.167
1.9164,75.262,74.549
1.9792,75.077,75.038
2.042,74.765,75.401
2.1049,74.455,75.556
2.1677,74.284,75.551
2.2305,74.316,75.454
2.2934,74.581,75.236
2.3562,75.008,74.747
2.419,75.443,74.215
2.4819,75.721,74.133
2.5447,75.684,74.912
2.6075,75.283,75.667
2.6704,74.848,75.656
2.7332,74.63,75.008
2.796,74.838,74.669
2.8588,75.153,75.008
2.9217,75.201,75.281
2.9845,74.964,75.123
3.0473,74.499,74.688
3.1102,74.348,74.702
3.173,74.606,74.996
3.2358,75.086,75.01
3.2987,75.57,74.535
3.3615,75.762,74.46
3.4243,75.606,74.929
3.4872,75.21,75.515
3.55,74.707,75.915
3.6128,74.434,75.634
3.6757,74.479,74.741
3.7385,74.745,74.121
3.8013,75.107,74.733
3.8642,75.339,75.506
3.927,75.37,75.579
3.9898,75.241,75.239
4.0527,75.019,75.023
4.1155,74.904,74.932
4.1783,74.914,74.818
4.2412,74.967,74.805
4.304,74.967,75.018
4.3668,74.837,75.023
4.4296,74.688,74.66
4.4925,74.622,74.289
4.5553,74.725,74.557
4.6181,74.97,75.419
4.681,75.242,76.041
4.7438,75.427,75.834
4.8066,75.422,75.067
4.8695,75.182,74.64
4.9323,74.892,74.501
4.9951,74.728,74.619
5.058,74.848,75.016
5.1208,75.143,75.068
5.1836,75.359,74.803
5.2465,75.386,74.83
5.3093,75.154,75.198
5.3721,74.91,75.422
5.435,74.792,75.452
5.4978,74.771,75.16
5.5606,74.782,74.712
5.6235,74.694,74.506
5.6863,74.64,74.521
5.7491,74.723,74.79
5.8119,75.025,75.332
5.8748,75.403,75.609
5.9376,75.612,75.374
6.0004,75.552,74.798
6.0633,75.156,74.446
6.1261,74.733,74.678
6.1889,74.547,74.954
6.2518,74.608,74.882


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_331.csv <==
x,qOut,qIn
0.031416,75.518,75.141
0.094248,75.75,74.895
0.15708,75.461,74.818
0.21991,74.86,75.099
0.28274,74.24,75.294
0.34558,74.248,75.213
0.40841,74.766,75.292
0.47124,75.424,75.509
0.53407,75.856,75.317
0.5969,75.749,74.526
0.65973,75.268,73.977
0.72257,74.736,74.295
0.7854,74.488,75.05
0.84823,74.622,75.047
0.91106,74.859,74.783
0.97389,75.038,75.01
1.0367,75.042,75.693
1.0996,75.024,75.847
1.1624,75.035,75.469
1.2252,75.051,74.812
1.2881,75.038,74.314
1.3509,74.984,74.349
1.4137,74.985,74.626
1.4765,75.075,74.89
1.5394,75.268,75.265
1.6022,75.418,75.402
1.665,75.377,75.177
1.7279,75.139,75.066
1.7907,74.732,75.233
1.8535,74.438,75.203
1.9164,74.39,74.972
1.9792,74.543,74.78
2.042,74.819,75.005
2.1049,75.062,75.266
2.1677,75.268,75.172
2.2305,75.421,74.989
2.2934,75.513,75.2
2.3562,75.415,75.227
2.419,75.101,74.763
2.4819,74.711,74.302
2.5447,74.416,74.313
2.6075,74.461,74.638
2.6704,74.744,75.005
2.7332,75.086,75.262
2.796,75.317,75.331
2.8588,75.359,75.153
2.9217,75.281,74.891
2.9845,75.16,74.905
3.0473,75.066,75.431
3.1102,75.009,75.605
3.173,74.978,75.081
3.2358,74.981,74.312
3.2987,75.029,74.178
3.3615,75.128,75
3.4243,75.203,75.774
3.4872,75.182,75.552
3.55,75.004,74.539
3.6128,74.723,74.589
3.6757,74.507,75.418
3.7385,74.449,75.799
3.8013,74.612,75.104
3.8642,74.87,74.459
3.927,75.091,74.355
3.9898,75.218,74.58
4.0527,75.214,74.842
4.1155,75.17,75.123
4.1783,75.152,75.322
4.2412,75.148,75.358
4.304,75.134,75.509
4.3668,75.008,75.456
4.4296,74.835,74.928
4.4925,74.72,74.407
4.5553,74.768,74.731
4.6181,74.965,75.312
4.681,75.158,75.31
4.7438,75.268,74.986
4.8066,75.234,75.08
4.8695,75.167,74.849
4.9323,75.108,74.116
4.9951,75.026,74.007
5.058,74.879,75.197
5.1208,74.663,76.305
5.1836,74.545,76.4
5.2465,74.608,75.334
5.3093,74.903,73.789
5.3721,75.253,73.565
5.435,75.478,74.523
5.4978,75.51,75.618
5.5606,75.305,76.006
5.6235,75.014,75.713
5.6863,74.82,75.099
5.7491,74.791,74.583
5.8119,74.963,74.667
5.8748,75.144,74.892
5.9376,75.141,74.82
6.0004,74.938,74.719
6.0633,74.552,74.908
6.1261,74.348,75.042
6.1889,74.515,75.051
6.2518,74.951,75.142


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_332.csv <==
x,qOut,qIn
0.031416,75.368,75.532
0.094248,75.221,75.082
0.15708,75.035,74.757
0.21991,74.967,74.772
0.28274,75.144,74.655
0.34558,75.374,74.36
0.40841,75.404,74.601
0.47124,75.202,75.487
0.53407,74.785,76.117
0.5969,74.555,75.501
0.65973,74.618,74.536
0.72257,74.837,74.238
0.7854,75.041,74.797
0.84823,75.016,75.146
0.91106,74.893,75.007
0.97389,74.822,74.535
1.0367,74.938,74.258
1.0996,75.203,74.914
1.1624,75.442,75.936
1.2252,75.529,76.217
1.2881,75.364,75.059
1.3509,75.003,74.086
1.4137,74.655,74.238
1.4765,74.473,75.061
1.5394,74.575,75.405
1.6022,74.871,75.244
1.665,75.199,75.211
1.7279,75.428,75.225
1.7907,75.448,75.057
1.8535,75.229,74.828
1.9164,74.915,74.75
1.9792,74.656,74.895
2.042,74.589,75.139
2.1049,74.657,74.899
2.1677,74.759,74.384
2.2305,74.878,74.324
2.2934,75.02,75.121
2.3562,75.24,75.746
2.419,75.389,75.736
2.4819,75.359,75.325
2.5447,75.055,74.966
2.6075,74.71,74.916
2.6704,74.62,74.965
2.7332,74.805,74.94
2.796,75.216,74.869
2.8588,75.453,74.768
2.9217,75.404,74.705
2.9845,75.173,74.875
3.0473,74.901,75.166
3.1102,74.824,75.59
3.173,74.847,75.885
3.2358,74.861,75.29
3.2987,74.762,74.011
3.3615,74.651,73.961
3.4243,74.682,74.792
3.4872,74.867,75.274
3.55,75.189,75.052
3.6128,75.452,75.172
3.6757,75.538,75.509
3.7385,75.437,75.406
3.8013,75.165,74.562
3.8642,74.913,74.129
3.927,74.776,74.463
3.9898,74.742,75.124
4.0527,74.776,75.475
4.1155,74.822,75.401
4.1783,74.944,75.231
4.2412,75.136,75.033
4.304,75.383,74.667
4.3668,75.445,74.548
4.4296,75.203,74.903
4.4925,74.79,75.392
4.5553,74.389,75.614
4.6181,74.39,75.661
4.681,74.722,75.537
4.7438,75.159,75.007
4.8066,75.472,74.112
4.8695,75.451,73.736
4.9323,75.152,74.204
4.9951,74.763,75.222
5.058,74.489,75.758
5.1208,74.538,75.293
5.1836,74.817,74.706
5.2465,75.16,74.603
5.3093,75.409,75.098
5.3721,75.401,75.638
5.435,75.16,75.787
5.4978,74.847,75.325
5.5606,74.636,74.715
5.6235,74.744,74.507
5.6863,75.09,74.491
5.7491,75.474,74.724
5.8119,75.702,75.25
5.8748,75.498,75.195
5.9376,74.955,74.667
6.0004,74.383,74.553
6.0633,74.121,75.027
6.1261,74.372,75.227
6.1889,74.837,75.286
6.2518,75.247,75.51


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_333.csv <==
x,qOut,qIn
0.031416,75.32,75.479
0.094248,75.442,74.355
0.15708,75.401,74.109
0.21991,75.177,74.407
0.28274,74.772,74.538
0.34558,74.47,74.776
0.40841,74.487,75.228
0.47124,74.782,75.26
0.53407,75.274,74.609
0.5969,75.581,74.461
0.65973,75.485,75.032
0.72257,75.058,75.622
0.7854,74.438,75.464
0.84823,74.171,74.997
0.91106,74.362,74.827
0.97389,74.844,75.067
1.0367,75.413,75.319
1.0996,75.837,74.955
1.1624,75.97,74.505
1.2252,75.754,74.647
1.2881,75.148,75.458
1.3509,74.52,75.793
1.4137,74.262,75.288
1.4765,74.388,74.409
1.5394,74.823,74.392
1.6022,75.094,75.174
1.665,75.108,75.53
1.7279,74.97,75.081
1.7907,74.818,74.358
1.8535,74.868,74.54
1.9164,75.059,75.247
1.9792,75.264,75.555
2.042,75.358,74.962
2.1049,75.268,74.532
2.1677,75.082,74.672
2.2305,74.903,75.057
2.2934,74.825,75.378
2.3562,74.874,75.531
2.419,74.995,75.338
2.4819,75.125,74.772
2.5447,75.205,74.424
2.6075,75.176,74.609
2.6704,75.057,74.87
2.7332,74.918,75.145
2.796,74.833,75.621
2.8588,74.859,75.609
2.9217,74.926,74.961
2.9845,74.98,74.472
3.0473,74.972,74.851
3.1102,74.954,75.419
3.173,74.953,75.491
3.2358,74.956,74.957
3.2987,74.94,74.099
3.3615,74.915,74.001
3.4243,74.966,74.761
3.4872,75.089,75.65
3.55,75.269,75.859
3.6128,75.277,75.493
3.6757,75.06,74.976
3.7385,74.763,74.566
3.8013,74.565,74.607
3.8642,74.704,75.157
3.927,75.023,75.627
3.9898,75.319,75.413
4.0527,75.399,74.55
4.1155,75.253,74.283
4.1783,75.073,74.693
4.2412,74.965,75.166
4.304,75.008,75.363
4.3668,75.001,75.399
4.4296,74.839,75.226
4.4925,74.615,74.975
4.5553,74.457,75.013
4.6181,74.625,74.985
4.681,75.014,74.641
4.7438,75.411,74.383
4.8066,75.602,74.591
4.8695,75.425,74.919
4.9323,75.087,75.092
4.9951,74.824,75.053
5.058,74.856,74.94
5.1208,75.071,75.273
5.1836,75.171,75.716
5.2465,75.079,75.622
5.3093,74.773,75.033
5.3721,74.625,74.575
5.435,74.754,74.313
5.4978,75.051,74.409
5.5606,75.368,74.938
5.6235,75.447,75.546
5.6863,75.292,75.884
5.7491,75.014,75.612
5.8119,74.742,74.583
5.8748,74.615,73.939
5.9376,74.61,74.171
6.0004,74.677,74.832
6.0633,74.767,75.069
6.1261,74.869,75.341
6.1889,74.998,76.055
6.2518,75.151,76.439


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_334.csv <==
x,qOut,qIn
0.031416,74.674,75.079
0.094248,74.875,75.882
0.15708,75.182,76.224
0.21991,75.456,75.679
0.28274,75.563,74.684
0.34558,75.352,74.365
0.40841,74.96,74.594
0.47124,74.624,74.876
0.53407,74.576,74.802
0.5969,74.855,74.61
0.65973,75.204,74.605
0.72257,75.439,74.928
0.7854,75.408,75.48
0.84823,75.181,75.572
0.91106,74.907,75.184
0.97389,74.68,74.746
1.0367,74.575,74.61
1.0996,74.577,74.856
1.1624,74.712,75.219
1.2252,74.973,75.282
1.2881,75.342,74.875
1.3509,75.664,74.614
1.4137,75.725,74.788
1.4765,75.489,75.219
1.5394,74.958,75.478
1.6022,74.538,75.382
1.665,74.429,75.097
1.7279,74.559,74.771
1.7907,74.8,74.693
1.8535,74.933,75.053
1.9164,75.02,75.386
1.9792,75.103,75.141
2.042,75.215,74.567
2.1049,75.234,74.589
2.1677,75.123,74.829
2.2305,74.959,74.753
2.2934,74.841,74.443
2.3562,74.879,74.778
2.419,74.967,75.557
2.4819,75.022,76.098
2.5447,74.971,75.832
2.6075,74.929,75.131
2.6704,74.994,74.586
2.7332,75.129,74.452
2.796,75.275,74.61
2.8588,75.252,74.982
2.9217,75.103,75.344
2.9845,74.943,75.173
3.0473,74.896,74.516
3.1102,74.981,74.389
3.173,75.036,74.838
3.2358,74.98,75.495
3.2987,74.76,75.889
3.3615,74.552,75.505
3.4243,74.507,74.822
3.4872,74.641,74.608
3.55,74.938,74.413
3.6128,75.278,73.959
3.6757,75.552,74.424
3.7385,75.661,75.943
3.8013,75.509,76.63
3.8642,75.117,75.317
3.927,74.757,73.975
3.9898,74.598,73.939
4.0527,74.769,74.943
4.1155,74.989,75.331
4.1783,75.029,75.21
4.2412,74.911,75.091
4.304,74.706,75.223
4.3668,74.763,75.366
4.4296,75.072,75.37
4.4925,75.419,75.065
4.5553,75.581,74.581
4.6181,75.265,74.655
4.681,74.706,75.04
4.7438,74.263,75.091
4.8066,74.279,74.74
4.8695,74.751,74.716
4.9323,75.305,74.955
4.9951,75.663,75.081
5.058,75.59,74.673
5.1208,75.129,74.369
5.1836,74.654,74.729
5.2465,74.43,75.512
5.3093,74.664,76.005
5.3721,75.087,75.684
5.435,75.405,74.976
5.4978,75.518,74.436
5.5606,75.376,74.345
5.6235,75.169,74.72
5.6863,75.002,75.32
5.7491,74.894,75.575
5.8119,74.847,75.197
5.8748,74.827,74.959
5.9376,74.852,75.027
6.0004,74.899,75.062
6.0633,74.943,74.883
6.1261,74.891,74.635
6.1889,74.767,74.451
6.2518,74.664,74.519


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_335.csv <==
x,qOut,qIn
0.031416,75.179,74.669
0.094248,74.973,75.272
0.15708,74.739,75.937
0.21991,74.6,75.819
0.28274,74.671,75.108
0.34558,74.951,74.948
0.40841,75.244,75.015
0.47124,75.405,74.81
0.53407,75.312,74.406
0.5969,75.082,74.606
0.65973,74.946,75.256
0.72257,74.971,75.726
0.7854,75.183,75.489
0.84823,75.265,74.927
0.91106,75.07,74.581
0.97389,74.704,74.728
1.0367,74.322,75.099
1.0996,74.265,74.947
1.1624,74.49,74.634
1.2252,74.854,74.76
1.2881,75.208,75.527
1.3509,75.476,75.87
1.4137,75.61,75.333
1.4765,75.569,74.391
1.5394,75.315,74.345
1.6022,74.935,75.182
1.665,74.651,75.634
1.7279,74.574,75.294
1.7907,74.771,74.529
1.8535,75.066,74.243
1.9164,75.3,74.543
1.9792,75.39,75.184
2.042,75.277,75.611
2.1049,75.03,75.355
2.1677,74.794,74.703
2.2305,74.67,74.15
2.2934,74.732,74.404
2.3562,74.911,75.179
2.419,75.107,75.709
2.4819,75.249,75.907
2.5447,75.282,75.895
2.6075,75.191,75.233
2.6704,75.044,74.258
2.7332,74.923,73.894
2.796,74.907,74.438
2.8588,74.969,75.005
2.9217,74.979,75.359
2.9845,74.907,75.538
3.0473,74.744,75.384
3.1102,74.715,74.934
3.173,74.872,74.607
3.2358,75.084,74.698
3.2987,75.193,75.367
3.3615,74.976,75.72
3.4243,74.652,75.282
3.4872,74.479,74.481
3.55,74.695,74.23
3.6128,75.224,74.733
3.6757,75.7,75.249
3.7385,75.861,75.271
3.8013,75.48,74.908
3.8642,74.776,74.815
3.927,74.289,74.963
3.9898,74.232,75.189
4.0527,74.709,75.199
4.1155,75.218,74.873
4.1783,75.477,74.649
4.2412,75.453,74.928
4.304,75.161,75.602
4.3668,74.918,75.868
4.4296,74.883,75.549
4.4925,75.006,74.869
4.5553,75.201,74.449
4.6181,75.189,74.324
4.681,74.982,74.259
4.7438,74.734,74.539
4.8066,74.617,75.333
4.8695,74.751,75.569
4.9323,74.976,75.095
4.9951,75.154,74.771
5.058,75.166,75.394
5.1208,75.067,75.764
5.1836,74.963,75.197
5.2465,74.9,74.288
5.3093,74.904,74.058
5.3721,74.948,74.731
5.435,75.069,75.532
5.4978,75.246,75.766
5.5606,75.459,75.151
5.6235,75.483,74.743
5.6863,75.199,74.909
5.7491,74.746,75.176
5.8119,74.315,75.03
5.8748,74.293,75.12
5.9376,74.583,75.453
6.0004,74.973,75.245
6.0633,75.247,74.349
6.1261,75.343,74.109
6.1889,75.343,74.482
6.2518,75.28,74.687


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_336.csv <==
x,qOut,qIn
0.031416,74.296,75.483
0.094248,74.242,75.831
0.15708,74.468,75.819
0.21991,74.798,75.137
0.28274,75.057,73.936
0.34558,75.224,73.765
0.40841,75.371,74.672
0.47124,75.483,75.678
0.53407,75.531,76.033
0.5969,75.363,75.559
0.65973,75.048,74.632
0.72257,74.749,74.018
0.7854,74.641,74.379
0.84823,74.765,74.975
0.91106,74.922,75.22
0.97389,74.993,75.269
1.0367,74.891,75.532
1.0996,74.803,75.588
1.1624,74.895,75.137
1.2252,75.136,74.572
1.2881,75.465,74.385
1.3509,75.507,74.5
1.4137,75.163,74.721
1.4765,74.66,75.094
1.5394,74.281,75.693
1.6022,74.465,75.912
1.665,74.992,75.474
1.7279,75.5,74.706
1.7907,75.644,74.269
1.8535,75.243,74.701
1.9164,74.671,75.344
1.9792,74.298,75.285
2.042,74.445,74.628
2.1049,74.928,74.816
2.1677,75.39,75.417
2.2305,75.643,75.515
2.2934,75.55,75.136
2.3562,75.189,74.966
2.419,74.763,74.838
2.4819,74.457,74.69
2.5447,74.435,74.558
2.6075,74.679,74.616
2.6704,75.048,74.935
2.7332,75.396,75.394
2.796,75.596,75.539
2.8588,75.517,75.156
2.9217,75.213,74.704
2.9845,74.863,74.52
3.0473,74.659,74.57
3.1102,74.73,74.798
3.173,74.92,75.218
3.2358,75.1,75.517
3.2987,75.158,75.213
3.3615,75.168,74.733
3.4243,75.185,74.679
3.4872,75.183,75.063
3.55,75.12,75.601
3.6128,74.911,75.715
3.6757,74.681,75.222
3.7385,74.56,74.4
3.8013,74.665,74.257
3.8642,74.943,74.998
3.927,75.209,75.543
3.9898,75.337,75.289
4.0527,75.223,74.41
4.1155,74.94,74.314
4.1783,74.694,74.994
4.2412,74.609,75.519
4.304,74.777,75.107
4.3668,75.038,74.644
4.4296,75.207,74.759
4.4925,75.232,75.212
4.5553,75.087,75.286
4.6181,74.979,74.897
4.681,75.02,74.673
4.7438,75.157,74.983
4.8066,75.307,75.763
4.8695,75.245,75.952
4.9323,75.023,75.446
4.9951,74.794,74.794
5.058,74.724,74.351
5.1208,74.849,74.201
5.1836,74.979,74.411
5.2465,75.018,74.755
5.3093,74.901,74.659
5.3721,74.814,74.729
5.435,74.855,75.379
5.4978,74.979,75.877
5.5606,75.116,75.513
5.6235,75.112,75.152
5.6863,75.012,75.197
5.7491,74.904,75.199
5.8119,74.878,74.582
5.8748,74.971,74.218
5.9376,75.15,74.71
6.0004,75.351,75.458
6.0633,75.516,75.277
6.1261,75.478,74.574
6.1889,75.166,74.402
6.2518,74.714,74.865


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_337.csv <==
x,qOut,qIn
0.031416,75.729,74.691
0.094248,75.561,75.072
0.15708,75.054,75.017
0.21991,74.466,74.739
0.28274,74.095,74.596
0.34558,74.26,74.582
0.40841,74.745,74.763
0.47124,75.269,75.221
0.53407,75.572,75.585
0.5969,75.522,75.352
0.65973,75.247,74.878
0.72257,74.94,74.734
0.7854,74.798,75.28
0.84823,74.889,75.522
0.91106,75.071,75.216
0.97389,75.229,75
1.0367,75.267,75.151
1.0996,75.201,74.825
1.1624,75.079,74.218
1.2252,74.942,74.12
1.2881,74.831,74.752
1.3509,74.759,75.332
1.4137,74.719,75.622
1.4765,74.712,75.62
1.5394,74.74,75.33
1.6022,74.847,74.866
1.665,75.018,74.571
1.7279,75.188,74.735
1.7907,75.286,75.031
1.8535,75.235,74.896
1.9164,75.126,74.694
1.9792,75.059,74.737
2.042,75.13,74.98
2.1049,75.263,75.262
2.1677,75.258,75.48
2.2305,75.062,75.437
2.2934,74.66,75.323
2.3562,74.374,75.154
2.419,74.381,74.753
2.4819,74.637,74.457
2.5447,75.051,74.912
2.6075,75.39,75.462
2.6704,75.542,75.357
2.7332,75.485,74.857
2.796,75.213,74.65
2.8588,74.902,74.584
2.9217,74.72,74.513
2.9845,74.688,74.849
3.0473,74.794,75.451
3.1102,74.863,75.473
3.173,74.894,75.124
3.2358,74.943,74.823
3.2987,75.071,74.702
3.3615,75.277,74.914
3.4243,75.415,75.205
3.4872,75.404,74.945
3.55,75.178,74.058
3.6128,74.904,74.138
3.6757,74.779,75.321
3.7385,74.831,76.477
3.8013,75.047,76.197
3.8642,75.156,74.99
3.927,75.057,74.238
3.9898,74.833,74.439
4.0527,74.598,74.952
4.1155,74.601,75.098
4.1783,74.81,75.25
4.2412,75.088,75.315
4.304,75.292,74.765
4.3668,75.303,74.223
4.4296,75.176,74.484
4.4925,74.991,75.382
4.5553,74.831,76.066
4.6181,74.704,75.59
4.681,74.605,74.612
4.7438,74.584,74.169
4.8066,74.69,74.698
4.8695,75.005,74.982
4.9323,75.399,74.833
4.9951,75.679,74.897
5.058,75.654,75.511
5.1208,75.25,76.024
5.1836,74.812,75.959
5.2465,74.595,75.093
5.3093,74.807,73.831
5.3721,75.116,73.595
5.435,75.187,74.35
5.4978,75.021,75.296
5.5606,74.693,75.639
5.6235,74.665,75.404
5.6863,74.946,75.043
5.7491,75.309,74.881
5.8119,75.509,75.116
5.8748,75.286,75.122
5.9376,74.843,74.814
6.0004,74.466,74.777
6.0633,74.425,75.384
6.1261,74.725,75.67
6.1889,75.155,75.247
6.2518,75.537,74.609


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_338.csv <==
x,qOut,qIn
0.031416,74.735,74.421
0.094248,74.893,74.346
0.15708,75.116,74.995
0.21991,75.309,75.79
0.28274,75.387,75.795
0.34558,75.286,75.012
0.40841,75.036,74.325
0.47124,74.747,74.273
0.53407,74.54,74.837
0.5969,74.547,75.298
0.65973,74.714,75.374
0.72257,74.946,75.074
0.7854,75.151,74.69
0.84823,75.288,74.628
0.91106,75.348,74.954
0.97389,75.309,75.571
1.0367,75.152,75.837
1.0996,74.878,75.308
1.1624,74.631,74.685
1.2252,74.53,74.523
1.2881,74.676,74.662
1.3509,74.995,74.86
1.4137,75.284,75.247
1.4765,75.403,75.482
1.5394,75.233,75.044
1.6022,74.892,74.377
1.665,74.654,74.234
1.7279,74.63,74.896
1.7907,74.884,76.063
1.8535,75.122,76.041
1.9164,75.164,74.916
1.9792,75.052,74.034
2.042,74.866,74.269
2.1049,74.903,74.789
2.1677,75.135,75.115
2.2305,75.38,75.255
2.2934,75.446,75.481
2.3562,75.189,75.727
2.419,74.853,75.664
2.4819,74.656,75.251
2.5447,74.785,74.616
2.6075,75.046,74.107
2.6704,75.151,74.086
2.7332,75.055,74.795
2.796,74.766,75.721
2.8588,74.669,75.402
2.9217,74.862,74.392
2.9845,75.189,74.055
3.0473,75.462,74.981
3.1102,75.332,75.796
3.173,74.908,75.874
3.2358,74.482,75.327
3.2987,74.361,74.796
3.3615,74.668,74.88
3.4243,75.151,75.092
3.4872,75.584,74.887
3.55,75.779,74.414
3.6128,75.638,74.546
3.6757,75.226,75.04
3.7385,74.745,75.35
3.8013,74.413,75.38
3.8642,74.451,75.4
3.927,74.712,75.183
3.9898,74.99,74.695
4.0527,75.089,74.602
4.1155,74.958,75.066
4.1783,74.801,75.442
4.2412,74.772,75.593
4.304,75.001,75.365
4.3668,75.349,74.569
4.4296,75.563,73.923
4.4925,75.533,74.16
4.5553,75.187,74.776
4.6181,74.792,74.874
4.681,74.579,75.034
4.7438,74.576,75.589
4.8066,74.764,75.973
4.8695,74.963,75.393
4.9323,75.142,74.654
4.9951,75.268,74.582
5.058,75.31,75.047
5.1208,75.188,75.026
5.1836,74.987,74.801
5.2465,74.85,74.915
5.3093,74.917,75.453
5.3721,75.169,75.621
5.435,75.331,75.305
5.4978,75.253,74.846
5.5606,74.818,74.489
5.6235,74.357,74.401
5.6863,74.199,74.676
5.7491,74.371,75.035
5.8119,74.822,74.88
5.8748,75.232,74.881
5.9376,75.495,75.385
6.0004,75.583,75.676
6.0633,75.482,75.182
6.1261,75.23,74.812
6.1889,74.946,74.888
6.2518,74.747,74.895


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_339.csv <==
x,qOut,qIn
0.031416,74.707,75.673
0.094248,74.507,75.609
0.15708,74.617,75.087
0.21991,74.875,74.446
0.28274,75.102,74.169
0.34558,75.193,74.674
0.40841,75.201,75.522
0.47124,75.157,75.829
0.53407,75.08,75.032
0.5969,74.966,74.407
0.65973,74.872,74.503
0.72257,74.829,74.811
0.7854,74.862,74.656
0.84823,74.888,74.507
0.91106,74.87,74.877
0.97389,74.848,75.557
1.0367,74.877,75.889
1.0996,75.05,75.61
1.1624,75.288,75.092
1.2252,75.459,74.574
1.2881,75.436,74.497
1.3509,75.148,74.928
1.4137,74.798,75.316
1.4765,74.583,75.364
1.5394,74.678,75.201
1.6022,74.997,74.794
1.665,75.269,74.235
1.7279,75.333,74.115
1.7907,75.064,74.822
1.8535,74.666,75.683
1.9164,74.423,76.057
1.9792,74.429,75.672
2.042,74.714,74.968
2.1049,75.051,74.743
2.1677,75.334,74.696
2.2305,75.505,74.519
2.2934,75.521,74.6
2.3562,75.325,75.074
2.419,75.022,75.161
2.4819,74.78,74.694
2.5447,74.768,74.721
2.6075,74.996,75.444
2.6704,75.186,75.724
2.7332,75.174,75.358
2.796,74.832,74.925
2.8588,74.462,74.633
2.9217,74.385,74.346
2.9845,74.629,74.516
3.0473,75.152,75.48
3.1102,75.596,76.104
3.173,75.748,75.813
3.2358,75.58,74.925
3.2987,75.096,73.964
3.3615,74.66,74.02
3.4243,74.501,74.982
3.4872,74.585,75.792
3.55,74.822,75.56
3.6128,74.94,74.911
3.6757,74.978,74.554
3.7385,75.018,74.744
3.8013,75.147,75.224
3.8642,75.303,75.193
3.927,75.301,74.838
3.9898,75.11,74.627
4.0527,74.738,74.811
4.1155,74.543,75.269
4.1783,74.689,75.559
4.2412,75.059,75.256
4.304,75.497,74.772
4.3668,75.586,74.798
4.4296,75.272,74.863
4.4925,74.795,74.668
4.5553,74.439,74.589
4.6181,74.572,74.654
4.681,74.971,74.609
4.7438,75.346,74.858
4.8066,75.429,75.735
4.8695,75.2,76.297
4.9323,74.92,75.973
4.9951,74.752,74.984
5.058,74.821,74.272
5.1208,74.941,74.6
5.1836,74.998,75.125
5.2465,75.011,75.029
5.3093,75.023,74.463
5.3721,75.124,74.689
5.435,75.207,75.421
5.4978,75.185,75.759
5.5606,74.988,75.132
5.6235,74.726,74.579
5.6863,74.544,74.664
5.7491,74.49,75.105
5.8119,74.579,75.099
5.8748,74.741,74.736
5.9376,74.988,74.684
6.0004,75.292,74.92
6.0633,75.622,74.972
6.1261,75.777,74.883
6.1889,75.613,75.016
6.2518,75.212,75.334


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_340.csv <==
x,qOut,qIn
0.031416,75.3,74.851
0.094248,74.899,74.53
0.15708,74.749,74.117
0.21991,74.872,74.196
0.28274,75.21,75.1
0.34558,75.299,75.628
0.40841,75.096,75.402
0.47124,74.785,75.069
0.53407,74.586,75.12
0.5969,74.687,74.888
0.65973,74.923,74.515
0.72257,75.15,74.733
0.7854,75.248,75.444
0.84823,75.261,75.496
0.91106,75.263,75.11
0.97389,75.267,74.858
1.0367,75.279,75.009
1.0996,75.206,75.271
1.1624,74.999,75.369
1.2252,74.713,75.157
1.2881,74.424,74.786
1.3509,74.339,74.635
1.4137,74.499,74.654
1.4765,74.815,74.684
1.5394,75.181,74.725
1.6022,75.397,75.056
1.665,75.379,75.393
1.7279,75.182,75.268
1.7907,74.885,74.922
1.8535,74.746,75.135
1.9164,74.821,75.461
1.9792,75.016,75.31
2.042,75.219,74.754
2.1049,75.271,74.724
2.1677,75.215,74.992
2.2305,75.133,74.927
2.2934,75.11,74.525
2.3562,75.142,74.611
2.419,75.117,74.993
2.4819,75,75.249
2.5447,74.774,75.384
2.6075,74.615,75.609
2.6704,74.622,75.613
2.7332,74.767,75.116
2.796,74.994,74.318
2.8588,75.152,74.137
2.9217,75.22,74.464
2.9845,75.226,74.849
3.0473,75.205,75.438
3.1102,75.19,75.844
3.173,75.155,75.484
3.2358,75.081,74.756
3.2987,74.954,74.384
3.3615,74.812,74.306
3.4243,74.705,74.412
3.4872,74.666,74.931
3.55,74.714,75.571
3.6128,74.856,75.781
3.6757,75.084,75.75
3.7385,75.332,75.549
3.8013,75.536,74.958
3.8642,75.488,74.461
3.927,75.142,74.444
3.9898,74.675,74.612
4.0527,74.302,74.703
4.1155,74.359,74.895
4.1783,74.744,75.233
4.2412,75.218,75.612
4.304,75.552,75.567
4.3668,75.501,74.7
4.4296,75.107,73.968
4.4925,74.61,74.452
4.5553,74.28,76.157
4.6181,74.378,76.382
4.681,74.762,74.878
4.7438,75.236,73.404
4.8066,75.621,73.855
4.8695,75.798,75.281
4.9323,75.68,76.062
4.9951,75.314,75.739
5.058,74.775,74.905
5.1208,74.421,74.599
5.1836,74.409,74.703
5.2465,74.657,75.02
5.3093,75.041,75.325
5.3721,75.295,75.348
5.435,75.324,75.088
5.4978,75.172,74.774
5.5606,74.903,74.709
5.6235,74.788,74.723
5.6863,74.899,74.735
5.7491,75.106,74.935
5.8119,75.253,75.271
5.8748,75.06,75.347
5.9376,74.7,75.238
6.0004,74.448,75.168
6.0633,74.571,75.22
6.1261,75.031,75.258
6.1889,75.444,75.191
6.2518,75.592,75.003


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_341.csv <==
x,qOut,qIn
0.031416,75.294,75.095
0.094248,75.335,75.269
0.15708,75.19,75.098
0.21991,75.001,74.886
0.28274,74.919,75.078
0.34558,75.071,75.309
0.40841,75.272,75.205
0.47124,75.336,74.888
0.53407,75.09,74.629
0.5969,74.643,74.55
0.65973,74.326,74.628
0.72257,74.275,74.962
0.7854,74.56,75.563
0.84823,74.9,75.691
0.91106,75.156,75.267
0.97389,75.303,74.88
1.0367,75.337,75.125
1.0996,75.304,75.212
1.1624,75.211,74.651
1.2252,75.097,73.925
1.2881,75.005,73.863
1.3509,75.004,74.768
1.4137,75.077,75.913
1.4765,75.16,76.366
1.5394,75.19,75.55
1.6022,75.096,74.656
1.665,74.915,74.423
1.7279,74.729,74.663
1.7907,74.624,74.854
1.8535,74.685,75.159
1.9164,74.885,75.513
1.9792,75.149,75.253
2.042,75.399,74.347
2.1049,75.523,74.347
2.1677,75.437,75.318
2.2305,75.152,76.232
2.2934,74.706,75.744
2.3562,74.331,74.489
2.419,74.206,73.877
2.4819,74.352,74.252
2.5447,74.752,74.956
2.6075,75.239,75.305
2.6704,75.617,75.362
2.7332,75.742,75
2.796,75.482,74.782
2.8588,74.994,75.203
2.9217,74.665,75.413
2.9845,74.632,74.918
3.0473,74.956,74.625
3.1102,75.187,75.353
3.173,75.162,75.837
3.2358,74.996,75.243
3.2987,74.854,74.062
3.3615,75.012,73.866
3.4243,75.266,74.479
3.4872,75.381,75.257
3.55,75.134,75.601
3.6128,74.673,75.607
3.6757,74.407,75.471
3.7385,74.466,75.162
3.8013,74.896,74.705
3.8642,75.268,74.506
3.927,75.377,74.65
3.9898,75.259,74.901
4.0527,74.994,74.938
4.1155,74.887,75.162
4.1783,74.979,75.588
4.2412,75.162,75.556
4.304,75.311,74.904
4.3668,75.217,74.666
4.4296,74.91,74.819
4.4925,74.55,74.885
4.5553,74.318,74.78
4.6181,74.418,75.02
4.681,74.779,75.405
4.7438,75.232,75.38
4.8066,75.61,74.806
4.8695,75.686,74.463
4.9323,75.425,74.507
4.9951,74.991,74.823
5.058,74.586,75.341
5.1208,74.514,75.56
5.1836,74.706,75.341
5.2465,75.005,74.97
5.3093,75.255,74.61
5.3721,75.377,74.747
5.435,75.354,75.39
5.4978,75.205,75.825
5.5606,74.956,75.346
5.6235,74.755,74.648
5.6863,74.725,74.347
5.7491,74.85,74.383
5.8119,75.088,74.528
5.8748,75.225,74.602
5.9376,75.164,74.719
6.0004,74.961,75.081
6.0633,74.697,75.61
6.1261,74.624,75.569
6.1889,74.775,75.1
6.2518,75.04,74.822


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_342.csv <==
x,qOut,qIn
0.031416,74.816,74.585
0.094248,74.835,74.604
0.15708,74.905,74.668
0.21991,74.952,74.768
0.28274,74.925,74.914
0.34558,74.91,75.064
0.40841,74.909,75.261
0.47124,74.889,75.614
0.53407,74.815,75.893
0.5969,74.739,75.483
0.65973,74.78,74.74
0.72257,74.951,74.311
0.7854,75.24,74.342
0.84823,75.47,74.53
0.91106,75.528,74.939
0.97389,75.416,75.48
1.0367,75.157,75.597
1.0996,74.91,75.183
1.1624,74.739,74.924
1.2252,74.646,75.092
1.2881,74.622,75.127
1.3509,74.637,74.616
1.4137,74.705,74.201
1.4765,74.833,74.271
1.5394,75.017,74.878
1.6022,75.254,75.613
1.665,75.481,76.074
1.7279,75.595,75.883
1.7907,75.495,74.879
1.8535,75.103,74.228
1.9164,74.65,74.396
1.9792,74.367,74.807
2.042,74.458,74.779
2.1049,74.812,75.043
2.1677,75.187,75.707
2.2305,75.449,75.84
2.2934,75.495,74.801
2.3562,75.359,73.84
2.419,75.094,73.837
2.4819,74.783,74.847
2.5447,74.514,76.259
2.6075,74.404,76.363
2.6704,74.51,75.268
2.7332,74.8,74.147
2.796,75.223,74.192
2.8588,75.602,74.928
2.9217,75.704,75.337
2.9845,75.47,75.137
3.0473,74.882,74.809
3.1102,74.419,74.782
3.173,74.399,74.938
3.2358,74.74,75.293
3.2987,75.287,75.301
3.3615,75.536,75.129
3.4243,75.344,75.344
3.4872,74.881,75.505
3.55,74.371,74.853
3.6128,74.316,74.474
3.6757,74.69,74.865
3.7385,75.233,75.209
3.8013,75.677,74.809
3.8642,75.675,74.505
3.927,75.285,74.788
3.9898,74.79,75.297
4.0527,74.507,75.375
4.1155,74.666,74.897
4.1783,74.971,74.5
4.2412,75.189,74.674
4.304,75.123,75.121
4.3668,74.966,75.193
4.4296,74.945,75.149
4.4925,75.075,75.094
4.5553,75.326,74.787
4.6181,75.428,74.393
4.681,75.33,74.462
4.7438,75.113,75.188
4.8066,74.883,76.089
4.8695,74.778,75.856
4.9323,74.772,74.914
4.9951,74.821,74.428
5.058,74.882,74.986
5.1208,74.956,75.353
5.1836,75.016,75.112
5.2465,75.031,74.675
5.3093,74.972,74.61
5.3721,74.88,74.887
5.435,74.85,75.1
5.4978,74.905,75.094
5.5606,75.05,74.989
5.6235,75.121,74.734
5.6863,75.028,74.456
5.7491,74.838,74.632
5.8119,74.645,75.408
5.8748,74.694,75.742
5.9376,74.965,75.432
6.0004,75.304,75.088
6.0633,75.548,75.222
6.1261,75.51,75.248
6.1889,75.266,74.957
6.2518,74.979,74.667


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_343.csv <==
x,qOut,qIn
0.031416,74.956,75.973
0.094248,75.034,75.389
0.15708,75.116,74.603
0.21991,75.201,74.263
0.28274,75.297,74.639
0.34558,75.387,75.005
0.40841,75.356,75.016
0.47124,75.166,74.691
0.53407,74.798,74.347
0.5969,74.496,74.714
0.65973,74.447,75.471
0.72257,74.623,75.808
0.7854,74.951,75.511
0.84823,75.14,75.089
0.91106,75.121,74.573
0.97389,74.988,74.181
1.0367,74.857,74.501
1.0996,74.953,75.202
1.1624,75.222,75.622
1.2252,75.486,75.697
1.2881,75.56,75.497
1.3509,75.282,75.07
1.4137,74.868,74.625
1.4765,74.548,74.464
1.5394,74.536,74.799
1.6022,74.692,75.498
1.665,74.802,75.967
1.7279,74.849,75.523
1.7907,74.856,74.203
1.8535,75.046,73.74
1.9164,75.313,74.379
1.9792,75.464,75.284
2.042,75.306,75.566
2.1049,74.853,75.234
2.1677,74.487,74.9
2.2305,74.422,75.003
2.2934,74.8,75.199
2.3562,75.303,74.875
2.419,75.621,74.528
2.4819,75.64,74.532
2.5447,75.286,74.874
2.6075,74.864,75.38
2.6704,74.689,75.724
2.7332,74.805,75.439
2.796,75.192,74.729
2.8588,75.415,74.699
2.9217,75.272,75.114
2.9845,74.876,75.198
3.0473,74.405,74.623
3.1102,74.34,74.554
3.173,74.65,75.001
3.2358,75.101,75.06
3.2987,75.447,74.673
3.3615,75.468,75.317
3.4243,75.241,76.211
3.4872,74.924,75.831
3.55,74.688,74.315
3.6128,74.648,73.853
3.6757,74.752,74.338
3.7385,74.932,74.955
3.8013,75.128,75.202
3.8642,75.293,75.278
3.927,75.354,75.325
3.9898,75.292,75.42
4.0527,75.097,75.517
4.1155,74.909,75.106
4.1783,74.809,74.427
4.2412,74.782,74.207
4.304,74.794,74.667
4.3668,74.789,75.196
4.4296,74.858,75.566
4.4925,75.03,75.618
4.5553,75.319,75.209
4.6181,75.51,74.779
4.681,75.396,74.701
4.7438,75.023,74.913
4.8066,74.494,74.98
4.8695,74.284,74.765
4.9323,74.47,74.587
4.9951,74.883,74.653
5.058,75.326,75.166
5.1208,75.566,75.343
5.1836,75.561,74.973
5.2465,75.35,74.754
5.3093,74.985,75.278
5.3721,74.661,75.686
5.435,74.534,75.495
5.4978,74.626,75.063
5.5606,74.924,75.014
5.6235,75.25,75.001
5.6863,75.449,74.61
5.7491,75.456,74.134
5.8119,75.226,74.341
5.8748,74.927,75.197
5.9376,74.733,75.711
6.0004,74.68,75.305
6.0633,74.769,74.37
6.1261,74.84,74.408
6.1889,74.875,75.205
6.2518,74.903,75.916


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_344.csv <==
x,qOut,qIn
0.031416,74.801,75.269
0.094248,74.991,75.182
0.15708,75.048,74.795
0.21991,74.988,74.387
0.28274,74.853,74.281
0.34558,74.777,74.613
0.40841,74.807,75.131
0.47124,74.931,75.557
0.53407,75.127,75.681
0.5969,75.305,75.328
0.65973,75.364,74.847
0.72257,75.282,74.803
0.7854,75.059,75.215
0.84823,74.88,75.261
0.91106,74.857,74.858
0.97389,74.964,74.309
1.0367,75.145,74.152
1.0996,75.248,74.592
1.1624,75.241,75.217
1.2252,75.133,75.619
1.2881,74.944,75.522
1.3509,74.717,75.281
1.4137,74.542,75.171
1.4765,74.493,75.117
1.5394,74.633,75.036
1.6022,74.922,74.945
1.665,75.227,74.701
1.7279,75.442,74.316
1.7907,75.475,74.365
1.8535,75.346,75.142
1.9164,75.163,75.87
1.9792,74.987,75.843
2.042,74.868,75.026
2.1049,74.722,74.407
2.1677,74.568,74.25
2.2305,74.49,74.544
2.2934,74.576,75.292
2.3562,74.858,75.846
2.419,75.201,75.779
2.4819,75.479,75.244
2.5447,75.577,74.665
2.6075,75.477,74.557
2.6704,75.249,74.873
2.7332,74.973,75.288
2.796,74.728,75.162
2.8588,74.564,74.575
2.9217,74.544,74.289
2.9845,74.684,74.573
3.0473,74.988,75.085
3.1102,75.321,75.525
3.173,75.457,75.779
3.2358,75.323,75.542
3.2987,74.88,75.095
3.3615,74.518,74.681
3.4243,74.521,74.251
3.4872,74.838,74.248
3.55,75.351,74.86
3.6128,75.636,75.313
3.6757,75.572,75.497
3.7385,75.272,75.639
3.8013,74.891,75.321
3.8642,74.764,74.297
3.927,74.821,73.747
3.9898,74.9,74.575
4.0527,74.834,76.066
4.1155,74.661,76.05
4.1783,74.62,75.031
4.2412,74.788,74.303
4.304,75.195,74.538
4.3668,75.565,74.887
4.4296,75.638,75.008
4.4925,75.376,74.95
4.5553,74.792,74.786
4.6181,74.36,75.13
4.681,74.343,75.877
4.7438,74.66,76.131
4.8066,75.171,75.057
4.8695,75.489,74.2
4.9323,75.461,74.476
4.9951,75.155,75.145
5.058,74.678,74.911
5.1208,74.465,74.413
5.1836,74.635,74.62
5.2465,75.026,75.246
5.3093,75.441,75.364
5.3721,75.506,74.821
5.435,75.223,74.426
5.4978,74.808,74.614
5.5606,74.512,75.225
5.6235,74.578,75.438
5.6863,74.849,75.32
5.7491,75.159,75.243
5.8119,75.358,75.236
5.8748,75.465,74.929
5.9376,75.476,74.626
6.0004,75.364,74.831
6.0633,75.099,75.428
6.1261,74.772,75.344
6.1889,74.583,74.91
6.2518,74.588,74.907


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_345.csv <==
x,qOut,qIn
0.031416,74.928,74.942
0.094248,74.704,74.716
0.15708,74.735,74.596
0.21991,74.957,74.454
0.28274,75.267,74.873
0.34558,75.336,75.622
0.40841,75.156,75.741
0.47124,74.891,75.266
0.53407,74.729,74.993
0.5969,74.863,74.945
0.65973,75.135,74.744
0.72257,75.359,74.704
0.7854,75.362,74.934
0.84823,75.146,74.903
0.91106,74.905,74.837
0.97389,74.765,75.238
1.0367,74.823,75.893
1.0996,74.949,75.537
1.1624,75.001,74.543
1.2252,74.942,74.029
1.2881,74.766,74.528
1.3509,74.631,74.996
1.4137,74.65,75.196
1.4765,74.823,75.48
1.5394,75.129,75.918
1.6022,75.397,75.704
1.665,75.487,74.936
1.7279,75.373,74.354
1.7907,75.057,74.511
1.8535,74.762,74.754
1.9164,74.638,74.757
1.9792,74.691,74.79
2.042,74.89,75.038
2.1049,75.112,75.085
2.1677,75.294,74.858
2.2305,75.367,74.67
2.2934,75.263,75.264
2.3562,74.942,76.079
2.419,74.599,75.941
2.4819,74.426,74.829
2.5447,74.585,74.128
2.6075,75,74.548
2.6704,75.438,75.028
2.7332,75.718,75.111
2.796,75.683,74.955
2.8588,75.31,74.857
2.9217,74.84,74.801
2.9845,74.502,74.924
3.0473,74.498,75.252
3.1102,74.709,75.535
3.173,74.901,75.517
3.2358,74.989,75.055
3.2987,74.92,74.527
3.3615,74.88,74.76
3.4243,74.976,75.392
3.4872,75.176,75.688
3.55,75.427,75.121
3.6128,75.487,74.253
3.6757,75.285,73.906
3.7385,74.945,74.465
3.8013,74.625,75.327
3.8642,74.6,75.312
3.927,74.773,74.917
3.9898,74.975,74.947
4.0527,75.043,75.611
4.1155,74.99,75.747
4.1783,74.977,75.093
4.2412,75.051,74.164
4.304,75.23,73.844
4.3668,75.311,74.45
4.4296,75.24,75.401
4.4925,75.099,76.101
4.5553,74.993,75.96
4.6181,75.04,75.43
4.681,75.083,75.02
4.7438,75.01,74.65
4.8066,74.73,74.216
4.8695,74.466,74.388
4.9323,74.433,75.136
4.9951,74.629,75.678
5.058,74.999,75.26
5.1208,75.303,74.495
5.1836,75.461,74.211
5.2465,75.446,74.671
5.3093,75.246,75.624
5.3721,74.882,75.805
5.435,74.513,75.166
5.4978,74.313,74.52
5.5606,74.432,74.537
5.6235,74.867,74.94
5.6863,75.411,75.305
5.7491,75.831,75.356
5.8119,75.91,75.135
5.8748,75.485,75.12
5.9376,74.876,75.186
6.0004,74.44,75.001
6.0633,74.504,74.596
6.1261,74.886,74.66
6.1889,75.169,75.059
6.2518,75.209,75.236


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_346.csv <==
x,qOut,qIn
0.031416,75.374,74.779
0.094248,75.392,74.902
0.15708,75.34,75.002
0.21991,75.199,74.721
0.28274,74.957,74.465
0.34558,74.742,74.979
0.40841,74.687,75.66
0.47124,74.796,75.824
0.53407,75.046,75.433
0.5969,75.252,75.034
0.65973,75.289,74.673
0.72257,75.152,74.394
0.7854,74.859,74.37
0.84823,74.641,74.714
0.91106,74.642,75.102
0.97389,74.832,75.195
1.0367,75.149,75.006
1.0996,75.361,74.792
1.1624,75.361,74.787
1.2252,75.178,75.324
1.2881,74.871,76.059
1.3509,74.659,75.724
1.4137,74.63,74.761
1.4765,74.761,74.225
1.5394,75.007,74.425
1.6022,75.277,74.695
1.665,75.477,74.933
1.7279,75.513,75.051
1.7907,75.294,75.043
1.8535,74.874,75.342
1.9164,74.533,75.726
1.9792,74.421,75.562
2.042,74.64,74.779
2.1049,74.918,74.471
2.1677,75.058,74.654
2.2305,75.058,74.834
2.2934,74.955,75.006
2.3562,74.994,75.31
2.419,75.186,75.404
2.4819,75.401,75.174
2.5447,75.494,74.664
2.6075,75.257,74.189
2.6704,74.839,74.13
2.7332,74.479,74.711
2.796,74.414,75.558
2.8588,74.657,75.641
2.9217,74.993,75.205
2.9845,75.285,74.93
3.0473,75.429,75.163
3.1102,75.448,75.476
3.173,75.329,75.513
3.2358,75.105,75.166
3.2987,74.81,74.824
3.3615,74.634,74.856
3.4243,74.693,74.914
3.4872,74.923,74.739
3.55,75.235,74.313
3.6128,75.324,74.432
3.6757,75.109,75.175
3.7385,74.733,75.834
3.8013,74.38,75.622
3.8642,74.378,74.813
3.927,74.659,74.199
3.9898,75.04,74.337
4.0527,75.342,75.297
4.1155,75.438,75.981
4.1783,75.383,75.768
4.2412,75.273,74.67
4.304,75.208,73.589
4.3668,75.24,74.018
4.4296,75.263,75.342
4.4925,75.192,76.197
4.5553,74.956,75.711
4.6181,74.667,75.005
4.681,74.509,74.722
4.7438,74.544,74.708
4.8066,74.795,74.488
4.8695,75.091,74.313
4.9323,75.273,74.697
4.9951,75.277,75.442
5.058,75.06,75.439
5.1208,74.818,75.005
5.1836,74.771,75.223
5.2465,74.92,75.703
5.3093,75.224,75.207
5.3721,75.276,74.488
5.435,74.99,74.546
5.4978,74.589,74.932
5.5606,74.35,74.968
5.6235,74.631,74.921
5.6863,75.184,75.156
5.7491,75.665,75.501
5.8119,75.746,75.325
5.8748,75.295,74.655
5.9376,74.698,74.273
6.0004,74.304,74.511
6.0633,74.409,75.185
6.1261,74.776,75.54
6.1889,75.109,75.435
6.2518,75.321,75.043


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_347.csv <==
x,qOut,qIn
0.031416,74.369,75.591
0.094248,74.621,75.334
0.15708,74.951,74.937
0.21991,75.258,74.76
0.28274,75.469,75.045
0.34558,75.521,75.087
0.40841,75.378,74.743
0.47124,75.126,74.598
0.53407,74.873,75.077
0.5969,74.823,75.633
0.65973,74.909,75.852
0.72257,74.999,75.585
0.7854,74.961,74.898
0.84823,74.794,74.355
0.91106,74.656,74.188
0.97389,74.627,74.455
1.0367,74.763,75.203
1.0996,74.958,75.68
1.1624,75.141,75.48
1.2252,75.273,74.907
1.2881,75.325,74.538
1.3509,75.266,74.554
1.4137,75.104,74.731
1.4765,74.907,74.964
1.5394,74.75,75.236
1.6022,74.732,75.134
1.665,74.858,74.811
1.7279,75.078,75.005
1.7907,75.345,75.857
1.8535,75.532,75.748
1.9164,75.479,74.812
1.9792,75.186,74.294
2.042,74.684,74.774
2.1049,74.388,75.033
2.1677,74.483,74.754
2.2305,74.843,74.381
2.2934,75.295,74.497
2.3562,75.447,74.992
2.419,75.263,75.409
2.4819,74.913,75.577
2.5447,74.602,75.628
2.6075,74.591,75.436
2.6704,74.775,75.018
2.7332,75.002,74.835
2.796,75.131,75.097
2.8588,75.174,74.914
2.9217,75.218,74.375
2.9845,75.267,74.392
3.0473,75.312,75.351
3.1102,75.219,75.701
3.173,74.996,75.151
3.2358,74.741,74.429
3.2987,74.565,74.239
3.3615,74.55,74.752
3.4243,74.627,75.446
3.4872,74.751,75.692
3.55,74.881,75.357
3.6128,75.073,75.19
3.6757,75.311,75.106
3.7385,75.513,74.618
3.8013,75.592,74.116
3.8642,75.43,74.78
3.927,75.11,75.749
3.9898,74.788,75.838
4.0527,74.618,74.875
4.1155,74.676,74.176
4.1783,74.858,74.317
4.2412,75.047,75.324
4.304,75.139,76.204
4.3668,75.051,75.703
4.4296,74.849,74.601
4.4925,74.676,73.95
4.5553,74.674,74.174
4.6181,74.939,74.665
4.681,75.292,75.217
4.7438,75.53,75.779
4.8066,75.46,75.956
4.8695,75.079,75.34
4.9323,74.711,74.626
4.9951,74.566,74.582
5.058,74.805,74.878
5.1208,75.131,74.502
5.1836,75.257,74.205
5.2465,75.159,74.771
5.3093,74.862,75.747
5.3721,74.767,75.889
5.435,74.954,75.497
5.4978,75.243,74.958
5.5606,75.418,74.563
5.6235,75.139,74.757
5.6863,74.637,75.24
5.7491,74.263,75.289
5.8119,74.352,74.755
5.8748,74.87,74.588
5.9376,75.443,74.814
6.0004,75.808,74.955
6.0633,75.749,74.676
6.1261,75.297,74.543
6.1889,74.753,74.856
6.2518,74.371,75.373


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_348.csv <==
x,qOut,qIn
0.031416,74.998,75.041
0.094248,74.88,74.555
0.15708,74.864,74.728
0.21991,74.89,75.25
0.28274,74.885,75.648
0.34558,74.816,75.503
0.40841,74.818,74.979
0.47124,74.949,74.709
0.53407,75.242,75.175
0.5969,75.511,75.196
0.65973,75.572,74.586
0.72257,75.405,74.264
0.7854,75.022,74.84
0.84823,74.705,75.569
0.91106,74.585,75.791
0.97389,74.631,75.228
1.0367,74.78,74.195
1.0996,74.9,73.923
1.1624,74.973,74.461
1.2252,75.003,75.254
1.2881,74.995,75.824
1.3509,74.988,75.993
1.4137,75.04,75.678
1.4765,75.151,74.894
1.5394,75.306,74.038
1.6022,75.359,73.917
1.665,75.233,74.475
1.7279,74.989,75.292
1.7907,74.71,75.751
1.8535,74.617,75.602
1.9164,74.738,75.256
1.9792,74.978,75.025
2.042,75.232,74.78
2.1049,75.283,74.523
2.1677,75.059,74.635
2.2305,74.691,75.075
2.2934,74.341,75.246
2.3562,74.379,75.029
2.419,74.796,74.889
2.4819,75.359,74.903
2.5447,75.833,75.078
2.6075,75.79,75.338
2.6704,75.238,75.387
2.7332,74.535,75.024
2.796,74.097,74.632
2.8588,74.316,74.837
2.9217,74.872,75.27
2.9845,75.433,75.499
3.0473,75.708,75.542
3.1102,75.61,75.27
3.173,75.262,74.594
3.2358,74.868,73.985
3.2987,74.634,73.871
3.3615,74.684,74.439
3.4243,74.87,75.296
3.4872,75.052,75.685
3.55,75.105,75.263
3.6128,75.064,74.945
3.6757,75.034,75.049
3.7385,75.051,75.367
3.8013,75.133,75.605
3.8642,75.155,75.351
3.927,75.082,74.656
3.9898,74.981,74.004
4.0527,74.93,74.331
4.1155,75.07,75.273
4.1783,75.28,75.668
4.2412,75.374,75.297
4.304,75.166,75.058
4.3668,74.664,75.276
4.4296,74.245,75.188
4.4925,74.128,74.801
4.5553,74.465,74.964
4.6181,74.932,75.341
4.681,75.275,74.994
4.7438,75.429,74.23
4.8066,75.373,74.367
4.8695,75.297,75.383
4.9323,75.259,75.864
4.9951,75.214,75.341
5.058,75.098,74.495
5.1208,74.833,74.51
5.1836,74.593,75.027
5.2465,74.519,75.41
5.3093,74.73,75.137
5.3721,75.088,74.598
5.435,75.369,74.389
5.4978,75.475,74.773
5.5606,75.339,75.368
5.6235,75.137,75.649
5.6863,74.997,75.666
5.7491,74.926,75.302
5.8119,74.9,74.824
5.8748,74.814,74.871
5.9376,74.747,75.063
6.0004,74.768,74.855
6.0633,74.938,74.315
6.1261,75.142,74.414
6.1889,75.231,75.044
6.2518,75.181,75.496


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_349.csv <==
x,qOut,qIn
0.031416,74.933,75.141
0.094248,74.785,75.346
0.15708,74.698,75.6
0.21991,74.729,75.632
0.28274,74.914,75.036
0.34558,75.124,74.535
0.40841,75.261,74.576
0.47124,75.304,74.797
0.53407,75.25,74.652
0.5969,75.154,74.504
0.65973,75.032,74.745
0.72257,74.909,75.099
0.7854,74.812,75.045
0.84823,74.796,75.105
0.91106,74.846,75.568
0.97389,74.915,75.857
1.0367,74.948,75.228
1.0996,74.926,74.451
1.1624,74.928,74.318
1.2252,75.005,74.656
1.2881,75.196,74.843
1.3509,75.404,74.911
1.4137,75.47,75.169
1.4765,75.343,75.454
1.5394,74.995,75.632
1.6022,74.662,75.268
1.665,74.512,74.49
1.7279,74.539,74.161
1.7907,74.697,75.04
1.8535,74.81,75.739
1.9164,74.905,75.525
1.9792,75.026,74.949
2.042,75.219,74.627
2.1049,75.428,74.61
2.1677,75.491,74.842
2.2305,75.346,75.31
2.2934,74.959,75.89
2.3562,74.585,75.757
2.419,74.455,74.829
2.4819,74.585,73.847
2.5447,74.938,73.69
2.6075,75.264,74.564
2.6704,75.422,75.765
2.7332,75.38,76.415
2.796,75.129,75.753
2.8588,74.853,74.514
2.9217,74.743,73.874
2.9845,74.825,74.28
3.0473,75.092,75.012
3.1102,75.265,74.881
3.173,75.208,74.513
3.2358,74.999,74.812
3.2987,74.753,75.839
3.3615,74.813,76.134
3.4243,75.118,75.69
3.4872,75.413,75.098
3.55,75.425,74.512
3.6128,74.943,74.296
3.6757,74.38,74.717
3.7385,74.109,75.332
3.8013,74.442,75.379
3.8642,75.113,74.936
3.927,75.655,74.679
3.9898,75.819,74.805
4.0527,75.402,74.882
4.1155,74.722,74.608
4.1783,74.277,74.506
4.2412,74.223,74.935
4.304,74.61,75.759
4.3668,74.983,75.76
4.4296,75.235,74.986
4.4925,75.398,74.405
4.5553,75.532,74.773
4.6181,75.594,75.325
4.681,75.437,75.431
4.7438,75.11,75.035
4.8066,74.7,74.623
4.8695,74.598,74.849
4.9323,74.804,75.312
4.9951,75.105,75.455
5.058,75.269,74.959
5.1208,75.1,74.564
5.1836,74.792,74.653
5.2465,74.554,74.896
5.3093,74.573,74.741
5.3721,74.799,74.821
5.435,75.064,75.319
5.4978,75.266,75.496
5.5606,75.324,75.046
5.6235,75.243,74.998
5.6863,75.088,75.289
5.7491,74.947,75.259
5.8119,74.903,74.799
5.8748,74.971,74.573
5.9376,75.059,74.67
6.0004,75.11,74.997
6.0633,75.084,75.197
6.1261,75.057,74.95
6.1889,75.047,74.687
6.2518,75.02,74.826


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_350.csv <==
x,qOut,qIn
0.031416,75.217,74.297
0.094248,75.091,74.758
0.15708,74.962,75.492
0.21991,74.86,75.918
0.28274,74.805,75.706
0.34558,74.792,75.151
0.40841,74.829,74.657
0.47124,74.902,74.494
0.53407,74.989,74.647
0.5969,75.044,74.927
0.65973,75.085,75.22
0.72257,75.142,75.377
0.7854,75.244,75.317
0.84823,75.347,74.919
0.91106,75.325,74.434
0.97389,75.14,74.347
1.0367,74.775,74.965
1.0996,74.452,75.799
1.1624,74.349,75.967
1.2252,74.481,74.834
1.2881,74.818,73.527
1.3509,75.199,74.402
1.4137,75.503,76.027
1.4765,75.624,76.392
1.5394,75.47,75.433
1.6022,75.068,74.717
1.665,74.699,74.243
1.7279,74.553,74.121
1.7907,74.772,74.521
1.8535,75.117,75.112
1.9164,75.302,75.549
1.9792,75.252,75.651
2.042,74.936,75.104
2.1049,74.691,74.54
2.1677,74.705,74.655
2.2305,74.914,75.295
2.2934,75.213,75.534
2.3562,75.25,74.953
2.419,75.033,74.49
2.4819,74.766,74.773
2.5447,74.675,75.361
2.6075,74.973,75.144
2.6704,75.38,74.585
2.7332,75.598,74.397
2.796,75.34,74.898
2.8588,74.728,75.537
2.9217,74.303,75.889
2.9845,74.293,75.68
3.0473,74.815,74.93
3.1102,75.332,74.348
3.173,75.539,74.201
3.2358,75.438,74.422
3.2987,75.09,74.658
3.3615,74.872,74.668
3.4243,74.872,74.88
3.4872,74.996,75.543
3.55,75.124,76.072
3.6128,75.109,75.772
3.6757,75.005,75.15
3.7385,74.879,74.674
3.8013,74.796,74.644
3.8642,74.761,74.876
3.927,74.798,75.093
3.9898,74.928,75.152
4.0527,75.168,75.114
4.1155,75.437,75.24
4.1783,75.519,75.324
4.2412,75.324,75.001
4.304,74.8,74.352
4.3668,74.324,74.217
4.4296,74.19,74.599
4.4925,74.374,75.095
4.5553,74.784,75.371
4.6181,75.124,75.354
4.681,75.378,75.065
4.7438,75.547,74.628
4.8066,75.635,74.582
4.8695,75.525,75.14
4.9323,75.222,75.527
4.9951,74.879,75.221
5.058,74.672,74.758
5.1208,74.782,75.042
5.1836,75.058,75.428
5.2465,75.311,75.233
5.3093,75.367,74.551
5.3721,75.163,74.529
5.435,74.836,74.93
5.4978,74.551,75.039
5.5606,74.464,74.868
5.6235,74.617,75.002
5.6863,74.887,75.125
5.7491,75.141,75.033
5.8119,75.257,75.095
5.8748,75.17,75.421
5.9376,74.985,75.514
6.0004,74.835,75.242
6.0633,74.846,74.895
6.1261,75.007,74.749
6.1889,75.177,74.614
6.2518,75.269,74.406


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_351.csv <==
x,qOut,qIn
0.031416,75.386,75.605
0.094248,75.547,74.846
0.15708,75.519,74.216
0.21991,75.314,74.227
0.28274,74.974,74.871
0.34558,74.689,75.425
0.40841,74.525,75.648
0.47124,74.49,75.407
0.53407,74.573,74.849
0.5969,74.824,74.386
0.65973,75.197,74.138
0.72257,75.51,74.345
0.7854,75.569,75.271
0.84823,75.139,75.755
0.91106,74.569,75.433
0.97389,74.246,75.096
1.0367,74.515,75.345
1.0996,75.177,75.543
1.1624,75.723,75.281
1.2252,75.876,74.682
1.2881,75.415,74.407
1.3509,74.737,74.766
1.4137,74.394,75.143
1.4765,74.506,75.147
1.5394,75.076,74.843
1.6022,75.492,74.681
1.665,75.477,74.663
1.7279,75.109,74.745
1.7907,74.533,75.009
1.8535,74.285,75.058
1.9164,74.441,74.857
1.9792,74.832,74.97
2.042,75.254,75.617
2.1049,75.502,75.511
2.1677,75.574,74.782
2.2305,75.504,74.584
2.2934,75.329,75.251
2.3562,75.105,75.282
2.419,74.903,74.687
2.4819,74.776,74.368
2.5447,74.766,75.068
2.6075,74.846,75.753
2.6704,74.928,75.636
2.7332,74.952,74.985
2.796,74.873,74.676
2.8588,74.76,74.918
2.9217,74.713,75.09
2.9845,74.761,74.985
3.0473,74.913,74.806
3.1102,75.065,74.789
3.173,75.171,74.898
3.2358,75.221,75.104
3.2987,75.218,75.068
3.3615,75.171,74.942
3.4243,75.074,75.06
3.4872,74.954,75.188
3.55,74.838,74.791
3.6128,74.803,74.513
3.6757,74.872,74.922
3.7385,75.014,75.566
3.8013,75.19,75.498
3.8642,75.3,74.956
3.927,75.288,74.733
3.9898,75.168,74.865
4.0527,74.972,74.875
4.1155,74.841,74.729
4.1783,74.817,74.752
4.2412,74.863,74.801
4.304,74.929,74.774
4.3668,74.954,75.189
4.4296,74.978,75.789
4.4925,75.013,75.883
4.5553,75.07,75.374
4.6181,75.067,74.823
4.681,74.988,74.48
4.7438,74.893,74.622
4.8066,74.851,75.027
4.8695,74.95,74.622
4.9323,75.116,74.012
4.9951,75.25,74.454
5.058,75.257,75.868
5.1208,75.11,76.166
5.1836,74.905,75.466
5.2465,74.733,74.768
5.3093,74.673,74.722
5.3721,74.706,75.021
5.435,74.797,75.202
5.4978,74.938,74.918
5.5606,75.124,74.251
5.6235,75.36,74.096
5.6863,75.538,74.689
5.7491,75.555,75.687
5.8119,75.323,76.295
5.8748,74.912,75.757
5.9376,74.554,74.604
6.0004,74.373,73.764
6.0633,74.451,74.039
6.1261,74.643,75.035
6.1889,74.882,75.897
6.2518,75.137,76.093


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_352.csv <==
x,qOut,qIn
0.031416,74.83,74.854
0.094248,75.194,74.97
0.15708,75.431,74.985
0.21991,75.445,75.291
0.28274,75.152,75.595
0.34558,74.716,75.282
0.40841,74.471,74.719
0.47124,74.526,74.328
0.53407,74.927,74.318
0.5969,75.268,74.768
0.65973,75.309,75.337
0.72257,75.1,75.376
0.7854,74.752,74.925
0.84823,74.699,74.985
0.91106,74.953,75.216
0.97389,75.306,74.992
1.0367,75.53,74.594
1.0996,75.368,74.966
1.1624,74.998,75.506
1.2252,74.681,75.329
1.2881,74.667,74.426
1.3509,74.965,74.346
1.4137,75.291,75.068
1.4765,75.45,75.711
1.5394,75.278,75.519
1.6022,74.891,74.83
1.665,74.57,74.289
1.7279,74.462,74.311
1.7907,74.666,74.928
1.8535,74.972,75.382
1.9164,75.197,75.427
1.9792,75.275,75.232
2.042,75.166,75.186
2.1049,75.006,75.289
2.1677,74.918,75.227
2.2305,74.923,75.028
2.2934,75.02,75.093
2.3562,75.055,75.047
2.419,74.993,74.603
2.4819,74.899,74.328
2.5447,74.849,74.943
2.6075,74.955,75.713
2.6704,75.11,75.766
2.7332,75.187,75.009
2.796,75.064,74.012
2.8588,74.792,73.858
2.9217,74.609,74.466
2.9845,74.625,75.349
3.0473,74.908,75.788
3.1102,75.233,75.556
3.173,75.426,75.268
3.2358,75.457,75.326
3.2987,75.327,75.421
3.3615,75.196,75.047
3.4243,75.086,74.519
3.4872,74.975,74.141
3.55,74.831,74.23
3.6128,74.719,74.857
3.6757,74.765,75.479
3.7385,74.948,75.514
3.8013,75.222,75.111
3.8642,75.271,75.158
3.927,75.002,75.422
3.9898,74.591,75.352
4.0527,74.26,74.691
4.1155,74.36,74.513
4.1783,74.769,75.006
4.2412,75.271,75.416
4.304,75.654,75.029
4.3668,75.785,74.318
4.4296,75.651,74.041
4.4925,75.321,74.505
4.5553,74.88,75.18
4.6181,74.532,75.544
4.681,74.391,75.81
4.7438,74.459,75.71
4.8066,74.71,74.969
4.8695,75.024,74.667
4.9323,75.296,74.961
4.9951,75.456,74.943
5.058,75.441,74.248
5.1208,75.28,74.354
5.1836,75.094,75.342
5.2465,74.963,76.169
5.3093,74.954,75.758
5.3721,74.978,74.71
5.435,74.925,74.094
5.4978,74.782,74.247
5.5606,74.56,74.749
5.6235,74.442,75.201
5.6863,74.533,75.562
5.7491,74.809,75.399
5.8119,75.22,74.63
5.8748,75.581,74.326
5.9376,75.723,74.708
6.0004,75.592,75.376
6.0633,75.159,75.934
6.1261,74.695,75.627
6.1889,74.462,74.758
6.2518,74.511,74.427


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_353.csv <==
x,qOut,qIn
0.031416,74.654,74.452
0.094248,74.667,74.211
0.15708,74.82,74.376
0.21991,75.057,74.854
0.28274,75.318,75.309
0.34558,75.458,75.328
0.40841,75.396,75.232
0.47124,75.175,75.354
0.53407,74.862,75.325
0.5969,74.664,74.839
0.65973,74.603,74.492
0.72257,74.628,74.582
0.7854,74.681,74.854
0.84823,74.766,75.161
0.91106,74.954,75.569
0.97389,75.213,75.692
1.0367,75.5,75.12
1.0996,75.58,74.526
1.1624,75.345,74.512
1.2252,74.917,75.01
1.2881,74.463,75.41
1.3509,74.362,75.339
1.4137,74.594,75.088
1.4765,74.983,74.734
1.5394,75.34,74.208
1.6022,75.499,74.12
1.665,75.439,74.715
1.7279,75.216,75.483
1.7907,74.9,75.644
1.8535,74.676,75.149
1.9164,74.647,74.653
1.9792,74.797,74.586
2.042,75.087,74.992
2.1049,75.342,75.485
2.1677,75.417,75.72
2.2305,75.299,75.403
2.2934,75,75.034
2.3562,74.802,75.194
2.419,74.843,75.097
2.4819,75.031,74.294
2.5447,75.236,73.664
2.6075,75.131,74.377
2.6704,74.79,75.469
2.7332,74.453,75.861
2.796,74.372,75.207
2.8588,74.657,74.699
2.9217,75.05,74.794
2.9845,75.338,75.254
3.0473,75.337,75.527
3.1102,75.101,75.223
3.173,74.87,74.641
3.2358,74.803,74.316
3.2987,75.017,74.768
3.3615,75.361,75.478
3.4243,75.586,75.856
3.4872,75.555,75.721
3.55,75.16,74.752
3.6128,74.623,73.766
3.6757,74.281,73.836
3.7385,74.249,75.006
3.8013,74.573,76.046
3.8642,74.959,75.852
3.927,75.241,75.237
3.9898,75.366,74.907
4.0527,75.309,74.896
4.1155,75.186,74.694
4.1783,75.088,74.529
4.2412,75.023,74.675
4.304,74.985,74.968
4.3668,74.887,75.037
4.4296,74.82,75.009
4.4925,74.867,74.953
4.5553,75.104,74.928
4.6181,75.36,75.032
4.681,75.348,75.253
4.7438,75.047,75.469
4.8066,74.499,75.291
4.8695,74.276,74.884
4.9323,74.538,74.804
4.9951,75.08,75.112
5.058,75.653,75.268
5.1208,75.818,74.632
5.1836,75.542,74.041
5.2465,75.039,74.57
5.3093,74.573,75.871
5.3721,74.5,75.866
5.435,74.684,75.078
5.4978,74.925,74.758
5.5606,75.032,75.119
5.6235,75.007,75.057
5.6863,74.967,74.706
5.7491,74.969,74.514
5.8119,75.051,74.6
5.8748,75.155,74.734
5.9376,75.237,74.87
6.0004,75.271,74.934
6.0633,75.235,75.228
6.1261,75.117,75.779
6.1889,74.944,75.877
6.2518,74.77,75.246


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_354.csv <==
x,qOut,qIn
0.031416,75.11,74.846
0.094248,75.046,74.665
0.15708,75.041,74.657
0.21991,74.986,75.047
0.28274,74.769,75.812
0.34558,74.523,75.834
0.40841,74.506,75.059
0.47124,74.751,74.266
0.53407,75.235,74.3
0.5969,75.589,75.039
0.65973,75.58,75.754
0.72257,75.246,75.982
0.7854,74.682,75.514
0.84823,74.384,74.598
0.91106,74.476,73.919
0.97389,74.802,74.114
1.0367,75.169,74.786
1.0996,75.286,75.036
1.1624,75.16,75.223
1.2252,74.929,75.529
1.2881,74.741,75.711
1.3509,74.803,75.487
1.4137,75.05,74.994
1.4765,75.314,74.424
1.5394,75.428,74.165
1.6022,75.225,74.515
1.665,74.89,75.02
1.7279,74.661,75.077
1.7907,74.764,74.72
1.8535,75.17,75.244
1.9164,75.515,76.128
1.9792,75.558,75.908
2.042,75.1,74.388
2.1049,74.479,74.003
2.1677,74.178,74.808
2.2305,74.297,75.58
2.2934,74.828,75.51
2.3562,75.317,75.167
2.419,75.604,74.908
2.4819,75.655,74.754
2.5447,75.462,74.676
2.6075,75.09,74.66
2.6704,74.694,74.741
2.7332,74.423,74.91
2.796,74.408,74.972
2.8588,74.612,75.072
2.9217,74.91,75.303
2.9845,75.203,75.36
3.0473,75.413,75.066
3.1102,75.477,74.838
3.173,75.353,74.842
3.2358,75.103,74.953
3.2987,74.811,74.92
3.3615,74.727,75.093
3.4243,74.887,75.543
3.4872,75.15,75.686
3.55,75.36,74.907
3.6128,75.272,74.267
3.6757,74.974,74.468
3.7385,74.661,75.008
3.8013,74.536,75.013
3.8642,74.662,74.799
3.927,74.871,74.783
3.9898,75.058,74.761
4.0527,75.144,74.836
4.1155,75.192,75.253
4.1783,75.201,75.656
4.2412,75.152,75.726
4.304,75.024,75.287
4.3668,74.881,74.742
4.4296,74.846,74.615
4.4925,74.942,75.073
4.5553,75.167,75.386
4.6181,75.339,74.775
4.681,75.328,74.079
4.7438,75.149,74.14
4.8066,74.842,75.146
4.8695,74.655,75.901
4.9323,74.653,75.809
4.9951,74.762,74.967
5.058,74.884,74.404
5.1208,74.89,74.994
5.1836,74.862,75.672
5.2465,74.892,75.489
5.3093,75.057,74.772
5.3721,75.299,74.514
5.435,75.465,74.449
5.4978,75.481,74.472
5.5606,75.298,74.868
5.6235,75.053,75.577
5.6863,74.855,75.934
5.7491,74.724,75.564
5.8119,74.655,74.742
5.8748,74.61,74.338
5.9376,74.668,74.401
6.0004,74.844,74.683
6.0633,75.137,74.887
6.1261,75.365,75.132
6.1889,75.408,75.34
6.2518,75.301,75.194


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_355.csv <==
x,qOut,qIn
0.031416,75.371,74.565
0.094248,75.365,75.035
0.15708,75.197,74.894
0.21991,74.958,74.698
0.28274,74.753,74.952
0.34558,74.806,75.204
0.40841,75.066,75.267
0.47124,75.345,75.303
0.53407,75.447,75.435
0.5969,75.16,75.224
0.65973,74.686,74.77
0.72257,74.306,74.662
0.7854,74.291,75.08
0.84823,74.629,75.216
0.91106,75.075,74.937
0.97389,75.454,74.519
1.0367,75.628,74.131
1.0996,75.538,74.456
1.1624,75.229,75.413
1.2252,74.86,75.941
1.2881,74.602,75.16
1.3509,74.62,74.355
1.4137,74.808,74.412
1.4765,75.034,75.109
1.5394,75.175,75.741
1.6022,75.232,75.744
1.665,75.253,75.351
1.7279,75.244,74.828
1.7907,75.202,74.351
1.8535,75.11,74.331
1.9164,75.008,74.817
1.9792,74.918,75.436
2.042,74.853,75.658
2.1049,74.75,75.237
2.1677,74.643,74.596
2.2305,74.609,74.207
2.2934,74.726,74.267
2.3562,74.982,74.866
2.419,75.187,75.714
2.4819,75.236,76.109
2.5447,75.048,75.472
2.6075,74.853,74.804
2.6704,74.877,74.79
2.7332,75.095,75.092
2.796,75.439,74.921
2.8588,75.492,74.394
2.9217,75.188,74.237
2.9845,74.755,74.691
3.0473,74.468,75.371
3.1102,74.659,75.425
3.173,75.066,75.091
3.2358,75.381,74.894
3.2987,75.314,75.175
3.3615,74.886,75.305
3.4243,74.49,74.967
3.4872,74.368,74.451
3.55,74.689,74.411
3.6128,75.183,74.997
3.6757,75.581,75.607
3.7385,75.749,75.849
3.8013,75.589,75.673
3.8642,75.2,75.047
3.927,74.8,74.367
3.9898,74.536,74.448
4.0527,74.52,75.435
4.1155,74.634,75.533
4.1783,74.788,74.685
4.2412,74.953,74.125
4.304,75.113,74.643
4.3668,75.253,75.129
4.4296,75.296,75.245
4.4925,75.218,75.411
4.5553,75.009,75.685
4.6181,74.784,75.386
4.681,74.665,74.741
4.7438,74.697,74.343
4.8066,74.902,74.41
4.8695,75.198,74.654
4.9323,75.446,74.873
4.9951,75.542,74.904
5.058,75.391,75.082
5.1208,75.087,75.537
5.1836,74.853,75.673
5.2465,74.77,75.254
5.3093,74.872,74.574
5.3721,74.896,74.383
5.435,74.795,74.791
5.4978,74.69,75.547
5.5606,74.717,75.864
5.6235,75.005,75.283
5.6863,75.36,74.589
5.7491,75.579,74.455
5.8119,75.474,74.619
5.8748,75.055,74.433
5.9376,74.614,74.413
6.0004,74.359,74.947
6.0633,74.45,75.965
6.1261,74.718,76.176
6.1889,75.005,75.341
6.2518,75.238,74.363


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_356.csv <==
x,qOut,qIn
0.031416,75.262,74.514
0.094248,75.261,74.459
0.15708,75.148,74.843
0.21991,74.957,75.055
0.28274,74.739,74.734
0.34558,74.64,74.432
0.40841,74.707,74.489
0.47124,74.903,74.972
0.53407,75.181,75.513
0.5969,75.416,75.302
0.65973,75.448,74.813
0.72257,75.235,74.806
0.7854,74.765,75.236
0.84823,74.383,75.564
0.91106,74.364,75.771
0.97389,74.678,75.633
1.0367,75.236,74.906
1.0996,75.641,74.432
1.1624,75.693,74.653
1.2252,75.423,75.106
1.2881,74.907,74.991
1.3509,74.566,74.399
1.4137,74.512,74.165
1.4765,74.639,74.738
1.5394,74.798,75.625
1.6022,74.857,75.593
1.665,74.901,75.094
1.7279,74.969,74.928
1.7907,75.084,75.112
1.8535,75.139,74.979
1.9164,75.144,74.79
1.9792,75.16,74.85
2.042,75.257,75.176
2.1049,75.423,75.25
2.1677,75.494,74.941
2.2305,75.395,74.416
2.2934,75.077,74.018
2.3562,74.76,74.758
2.419,74.596,76.196
2.4819,74.575,76.704
2.5447,74.651,75.125
2.6075,74.711,73.868
2.6704,74.819,74.042
2.7332,74.992,74.693
2.796,75.236,74.81
2.8588,75.378,75.061
2.9217,75.321,75.576
2.9845,75.129,75.651
3.0473,74.896,75.04
3.1102,74.864,74.559
3.173,74.973,74.546
3.2358,75.072,75.001
3.2987,75.007,75.54
3.3615,74.751,75.398
3.4243,74.549,74.864
3.4872,74.556,74.594
3.55,74.886,74.715
3.6128,75.355,74.828
3.6757,75.64,75.01
3.7385,75.578,75.222
3.8013,75.041,75.26
3.8642,74.445,75.214
3.927,74.254,75.249
3.9898,74.495,75.32
4.0527,75.099,75.156
4.1155,75.511,74.552
4.1783,75.548,74.093
4.2412,75.296,74.389
4.304,74.894,75.126
4.3668,74.737,75.416
4.4296,74.851,75.51
4.4925,75.077,75.558
4.5553,75.242,75.233
4.6181,75.164,74.691
4.681,74.948,74.489
4.7438,74.744,74.694
4.8066,74.697,74.963
4.8695,74.84,74.919
4.9323,75.064,74.826
4.9951,75.272,74.973
5.058,75.386,75.408
5.1208,75.371,75.546
5.1836,75.209,75.227
5.2465,74.944,74.787
5.3093,74.631,74.813
5.3721,74.453,74.947
5.435,74.513,74.793
5.4978,74.771,74.627
5.5606,75.159,74.839
5.6235,75.47,75.249
5.6863,75.558,75.558
5.7491,75.409,75.647
5.8119,75.038,75.343
5.8748,74.712,74.659
5.9376,74.593,74.036
6.0004,74.66,73.997
6.0633,74.857,74.967
6.1261,75.012,75.988
6.1889,75.122,76.129
6.2518,75.199,75.373


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_357.csv <==
x,qOut,qIn
0.031416,74.612,75.301
0.094248,74.18,75.174
0.15708,74.128,74.752
0.21991,74.409,74.598
0.28274,74.916,75.04
0.34558,75.332,75.393
0.40841,75.531,75.348
0.47124,75.524,75.078
0.53407,75.34,74.976
0.5969,75.213,75.269
0.65973,75.214,75.529
0.72257,75.244,75.228
0.7854,75.17,74.338
0.84823,74.815,74.157
0.91106,74.43,74.837
0.97389,74.25,75.656
1.0367,74.475,75.688
1.0996,74.916,75.048
1.1624,75.258,74.649
1.2252,75.377,74.936
1.2881,75.192,75.129
1.3509,74.941,74.572
1.4137,74.814,74.291
1.4765,74.848,74.813
1.5394,75.035,75.488
1.6022,75.2,75.433
1.665,75.295,75.067
1.7279,75.315,74.676
1.7907,75.271,74.626
1.8535,75.15,75.007
1.9164,74.958,75.354
1.9792,74.767,75.301
2.042,74.659,74.796
2.1049,74.759,74.325
2.1677,75.012,74.424
2.2305,75.279,75.317
2.2934,75.419,76.115
2.3562,75.286,75.775
2.419,74.981,75.027
2.4819,74.683,74.519
2.5447,74.571,74.315
2.6075,74.701,74.301
2.6704,74.922,74.648
2.7332,75.115,75.271
2.796,75.179,75.774
2.8588,75.12,75.599
2.9217,75.017,75.056
2.9845,74.937,74.685
3.0473,74.943,74.476
3.1102,74.991,74.318
3.173,74.977,74.651
3.2358,74.89,75.501
3.2987,74.736,76.055
3.3615,74.74,75.406
3.4243,74.981,74.453
3.4872,75.327,74.333
3.55,75.623,75.189
3.6128,75.488,75.556
3.6757,74.99,75.237
3.7385,74.454,74.684
3.8013,74.236,74.57
3.8642,74.548,75.01
3.927,75.073,75.369
3.9898,75.516,75.174
4.0527,75.627,74.69
4.1155,75.339,74.609
4.1783,74.874,74.811
4.2412,74.498,75.181
4.304,74.458,75.434
4.3668,74.759,75.334
4.4296,75.148,75.116
4.4925,75.433,74.912
4.5553,75.448,74.573
4.6181,75.225,74.374
4.681,74.97,74.634
4.7438,74.826,75.231
4.8066,74.906,75.57
4.8695,75.052,75.412
4.9323,75.111,75.331
4.9951,75.072,75.475
5.058,74.954,75.381
5.1208,74.91,74.774
5.1836,74.917,74.087
5.2465,74.925,73.736
5.3093,74.883,74.247
5.3721,74.867,75.263
5.435,74.968,75.887
5.4978,75.143,75.654
5.5606,75.325,75.075
5.6235,75.277,74.983
5.6863,75.009,75.072
5.7491,74.688,75.261
5.8119,74.506,75.771
5.8748,74.617,75.611
5.9376,74.904,74.542
6.0004,75.238,73.71
6.0633,75.505,74.19
6.1261,75.642,74.924
6.1889,75.536,75.155
6.2518,75.185,75.154


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_358.csv <==
x,qOut,qIn
0.031416,74.968,74.767
0.094248,74.792,74.973
0.15708,74.748,75.125
0.21991,74.844,74.712
0.28274,75.064,74.018
0.34558,75.167,74.411
0.40841,75.079,75.452
0.47124,74.896,76.004
0.53407,74.743,75.71
0.5969,74.842,75.475
0.65973,75.085,75.366
0.72257,75.284,75.121
0.7854,75.249,74.62
0.84823,74.947,74.376
0.91106,74.668,74.429
0.97389,74.595,74.476
1.0367,74.867,74.686
1.0996,75.23,75.322
1.1624,75.407,75.818
1.2252,75.325,75.707
1.2881,74.962,74.903
1.3509,74.621,74.168
1.4137,74.47,74.095
1.4765,74.513,74.818
1.5394,74.714,75.641
1.6022,74.972,75.752
1.665,75.286,75.445
1.7279,75.59,74.915
1.7907,75.813,74.335
1.8535,75.721,74.365
1.9164,75.296,74.944
1.9792,74.743,75.437
2.042,74.307,75.489
2.1049,74.271,75.376
2.1677,74.522,75.187
2.2305,74.894,74.989
2.2934,75.239,75.02
2.3562,75.446,74.927
2.419,75.397,74.578
2.4819,75.117,74.451
2.5447,74.665,74.82
2.6075,74.448,74.955
2.6704,74.621,74.722
2.7332,75.031,74.561
2.796,75.486,75.053
2.8588,75.572,75.838
2.9217,75.274,76.079
2.9845,74.826,75.487
3.0473,74.503,74.826
3.1102,74.615,74.819
3.173,74.981,74.791
3.2358,75.365,74.465
3.2987,75.546,74.502
3.3615,75.454,75.101
3.4243,75.204,75.459
3.4872,74.929,75.354
3.55,74.752,75.024
3.6128,74.691,74.726
3.6757,74.68,74.531
3.7385,74.683,74.694
3.8013,74.678,75.303
3.8642,74.716,75.583
3.927,74.84,75.288
3.9898,75.047,74.732
4.0527,75.326,74.286
4.1155,75.577,74.523
4.1783,75.64,75.275
4.2412,75.458,75.802
4.304,75.005,75.535
4.3668,74.588,74.875
4.4296,74.463,74.39
4.4925,74.621,74.427
4.5553,74.991,74.757
4.6181,75.245,75.026
4.681,75.27,75.336
4.7438,75.114,75.395
4.8066,74.851,74.923
4.8695,74.729,74.939
4.9323,74.814,75.494
4.9951,75.013,75.62
5.058,75.218,74.895
5.1208,75.195,74.593
5.1836,74.981,74.839
5.2465,74.749,74.95
5.3093,74.683,74.629
5.3721,74.916,74.911
5.435,75.227,75.593
5.4978,75.404,75.565
5.5606,75.254,74.451
5.6235,74.869,74.056
5.6863,74.581,74.758
5.7491,74.536,75.781
5.8119,74.821,76.063
5.8748,75.133,75.13
5.9376,75.303,74.027
6.0004,75.331,74.011
6.0633,75.251,75.118
6.1261,75.216,75.608
6.1889,75.193,75.386
6.2518,75.128,74.952


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_359.csv <==
x,qOut,qIn
0.031416,74.884,74.368
0.094248,74.978,74.662
0.15708,74.962,75.021
0.21991,74.911,75.325
0.28274,74.922,75.139
0.34558,75.17,74.792
0.40841,75.504,74.765
0.47124,75.685,74.852
0.53407,75.471,74.84
0.5969,74.841,75.251
0.65973,74.291,75.878
0.72257,74.127,75.902
0.7854,74.557,75.038
0.84823,75.172,74.545
0.91106,75.618,74.541
0.97389,75.755,74.353
1.0367,75.488,73.969
1.0996,75.001,74.565
1.1624,74.59,75.649
1.2252,74.416,76.027
1.2881,74.589,75.219
1.3509,74.898,74.714
1.4137,75.133,74.998
1.4765,75.202,75.567
1.5394,75.047,75.48
1.6022,74.827,74.78
1.665,74.737,74.425
1.7279,74.84,74.833
1.7907,75.164,75.295
1.8535,75.509,75.161
1.9164,75.64,74.966
1.9792,75.464,74.761
2.042,74.922,74.431
2.1049,74.374,74.439
2.1677,74.16,74.848
2.2305,74.307,75.235
2.2934,74.764,75.416
2.3562,75.177,75.428
2.419,75.424,75.226
2.4819,75.498,74.965
2.5447,75.411,74.876
2.6075,75.272,74.963
2.6704,75.146,75.14
2.7332,75.055,75.319
2.796,75.003,75.109
2.8588,74.961,74.536
2.9217,74.949,74.354
2.9845,74.967,75.003
3.0473,75.01,75.972
3.1102,74.97,75.708
3.173,74.822,74.585
3.2358,74.65,73.862
3.2987,74.56,74.448
3.3615,74.702,75.291
3.4243,74.987,75.629
3.4872,75.272,75.429
3.55,75.413,74.843
3.6128,75.34,74.568
3.6757,75.17,74.852
3.7385,75.017,75.335
3.8013,74.991,75.325
3.8642,75.038,74.93
3.927,75.039,74.661
3.9898,74.976,74.611
4.0527,74.855,74.82
4.1155,74.857,75.213
4.1783,74.995,75.473
4.2412,75.155,75.389
4.304,75.209,75.209
4.3668,75.008,75.053
4.4296,74.733,74.739
4.4925,74.582,74.438
4.5553,74.73,74.52
4.6181,75.063,74.928
4.681,75.303,75.248
4.7438,75.345,75.292
4.8066,75.124,75.32
4.8695,74.927,75.221
4.9323,74.898,74.76
4.9951,74.976,74.383
5.058,75.063,74.67
5.1208,74.961,75.17
5.1836,74.807,75.352
5.2465,74.749,75.095
5.3093,74.919,74.456
5.3721,75.222,74.509
5.435,75.423,75.454
5.4978,75.412,76.461
5.5606,75.114,76.211
5.6235,74.746,74.866
5.6863,74.541,73.887
5.7491,74.558,74.013
5.8119,74.809,74.608
5.8748,75.092,74.818
5.9376,75.272,75.139
6.0004,75.296,75.635
6.0633,75.128,75.829
6.1261,74.892,75.402
6.1889,74.748,74.761
6.2518,74.74,74.318


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_360.csv <==
x,qOut,qIn
0.031416,75.055,74.725
0.094248,75.345,74.861
0.15708,75.508,75.064
0.21991,75.442,75.175
0.28274,75.067,75.116
0.34558,74.639,74.976
0.40841,74.466,74.917
0.47124,74.597,75.019
0.53407,75.013,75.156
0.5969,75.358,75.067
0.65973,75.448,74.824
0.72257,75.283,74.662
0.7854,74.907,75.018
0.84823,74.631,75.322
0.91106,74.606,75.069
0.97389,74.781,74.675
1.0367,75.073,74.892
1.0996,75.24,75.19
1.1624,75.224,74.989
1.2252,75.088,74.58
1.2881,74.914,74.674
1.3509,74.874,75.382
1.4137,74.953,75.899
1.4765,75.07,75.68
1.5394,75.136,74.838
1.6022,75.101,74.271
1.665,75.028,74.349
1.7279,74.965,75.141
1.7907,74.948,75.992
1.8535,74.941,75.632
1.9164,74.933,74.615
1.9792,74.936,74.047
2.042,74.967,74.352
2.1049,75.019,74.953
2.1677,75.029,75.536
2.2305,74.978,75.726
2.2934,74.859,75.171
2.3562,74.775,74.487
2.419,74.811,74.304
2.4819,74.963,74.698
2.5447,75.207,75.302
2.6075,75.38,75.661
2.6704,75.355,75.69
2.7332,75.16,75.266
2.796,74.848,74.627
2.8588,74.736,74.7
2.9217,74.887,75.145
2.9845,75.139,75.016
3.0473,75.303,74.084
3.1102,75.102,73.997
3.173,74.745,74.869
3.2358,74.507,75.643
3.2987,74.648,75.285
3.3615,75.069,74.701
3.4243,75.378,74.841
3.4872,75.401,75.658
3.55,75.017,76.393
3.6128,74.637,75.97
3.6757,74.581,74.847
3.7385,74.833,73.989
3.8013,75.301,74.033
3.8642,75.586,74.351
3.927,75.566,74.611
3.9898,75.306,75.03
4.0527,74.903,75.765
4.1155,74.616,75.921
4.1783,74.504,75.329
4.2412,74.529,74.633
4.304,74.635,74.567
4.3668,74.766,74.712
4.4296,74.904,74.615
4.4925,75.034,74.575
4.5553,75.137,75.158
4.6181,75.259,75.519
4.681,75.441,75.173
4.7438,75.602,74.829
4.8066,75.65,75.17
4.8695,75.293,75.298
4.9323,74.676,74.903
4.9951,74.146,74.516
5.058,74.061,74.595
5.1208,74.492,75.219
5.1836,75.078,75.855
5.2465,75.556,75.826
5.3093,75.712,75.125
5.3721,75.522,74.654
5.435,75.12,74.494
5.4978,74.706,74.456
5.5606,74.48,74.779
5.6235,74.537,75.302
5.6863,74.755,75.426
5.7491,75.008,75.258
5.8119,75.185,75.328
5.8748,75.257,75.028
5.9376,75.233,74.339
6.0004,75.133,74.245
6.0633,74.98,75.04
6.1261,74.828,75.513
6.1889,74.763,75.389
6.2518,74.83,74.956


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_361.csv <==
x,qOut,qIn
0.031416,74.806,75.053
0.094248,75.067,75.014
0.15708,75.236,74.659
0.21991,75.248,74.421
0.28274,75.068,74.902
0.34558,74.831,75.455
0.40841,74.674,75.557
0.47124,74.662,75.389
0.53407,74.831,75.165
0.5969,75.119,74.982
0.65973,75.42,74.856
0.72257,75.604,74.784
0.7854,75.548,74.973
0.84823,75.178,75.515
0.91106,74.732,75.748
0.97389,74.447,75.077
1.0367,74.532,73.912
1.0996,74.845,73.789
1.1624,75.09,74.668
1.2252,75.145,75.867
1.2881,74.934,76.257
1.3509,74.703,75.332
1.4137,74.648,74.21
1.4765,74.788,74.005
1.5394,75.101,75.052
1.6022,75.369,75.743
1.665,75.458,75.412
1.7279,75.362,74.55
1.7907,75.093,74.242
1.8535,74.889,74.97
1.9164,74.896,75.865
1.9792,75.056,75.979
2.042,75.278,75.093
2.1049,75.228,74.636
2.1677,74.899,74.744
2.2305,74.518,74.702
2.2934,74.339,74.153
2.3562,74.607,74.279
2.419,75.081,75.125
2.4819,75.479,75.695
2.5447,75.54,75.407
2.6075,75.225,75.304
2.6704,74.853,75.434
2.7332,74.651,75.132
2.796,74.803,74.538
2.8588,75.031,74.484
2.9217,75.1,74.599
2.9845,75.039,74.589
3.0473,74.925,75
3.1102,75.062,75.653
3.173,75.329,75.667
3.2358,75.492,75.123
3.2987,75.316,74.958
3.3615,74.806,75.228
3.4243,74.374,75.167
3.4872,74.237,74.798
3.55,74.536,74.589
3.6128,74.941,74.675
3.6757,75.269,74.817
3.7385,75.471,74.963
3.8013,75.529,75.219
3.8642,75.422,75.492
3.927,75.135,75.428
3.9898,74.778,74.932
4.0527,74.483,74.537
4.1155,74.466,74.946
4.1783,74.673,75.554
4.2412,74.977,75.596
4.304,75.247,75.042
4.3668,75.4,74.698
4.4296,75.426,74.525
4.4925,75.342,74.33
4.5553,75.169,74.243
4.6181,74.971,74.712
4.681,74.803,75.44
4.7438,74.703,75.888
4.8066,74.693,75.563
4.8695,74.782,74.948
4.9323,74.952,74.66
4.9951,75.141,74.722
5.058,75.284,74.773
5.1208,75.269,74.853
5.1836,75.134,75.113
5.2465,74.994,75.316
5.3093,74.97,75.227
5.3721,75.122,74.95
5.435,75.261,74.705
5.4978,75.237,74.676
5.5606,74.921,74.836
5.6235,74.495,74.894
5.6863,74.275,75.035
5.7491,74.353,75.545
5.8119,74.753,76.103
5.8748,75.194,75.65
5.9376,75.494,74.665
6.0004,75.574,74.148
6.0633,75.377,74.445
6.1261,75.02,74.832
6.1889,74.731,75.043
6.2518,74.633,75.021


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_362.csv <==
x,qOut,qIn
0.031416,75.039,75.453
0.094248,75.047,74.804
0.15708,75.117,74.605
0.21991,75.193,75.116
0.28274,75.21,75.455
0.34558,75.059,75.114
0.40841,74.81,74.779
0.47124,74.593,74.557
0.53407,74.535,74.144
0.5969,74.683,74.053
0.65973,74.911,74.73
0.72257,75.111,75.736
0.7854,75.187,76.094
0.84823,75.155,75.647
0.91106,75.094,75.083
0.97389,75.058,74.703
1.0367,75.089,74.514
1.0996,75.148,74.503
1.1624,75.184,74.693
1.2252,75.177,74.964
1.2881,75.12,75.227
1.3509,75.084,75.399
1.4137,75.096,75.462
1.4765,75.106,75.356
1.5394,75.056,74.682
1.6022,74.817,74.229
1.665,74.495,74.738
1.7279,74.273,75.706
1.7907,74.323,76.012
1.8535,74.687,75.207
1.9164,75.185,74.094
1.9792,75.619,73.575
2.042,75.817,74.311
2.1049,75.606,75.333
2.1677,75.11,75.821
2.2305,74.604,75.737
2.2934,74.374,75.485
2.3562,74.551,75.244
2.419,74.91,74.953
2.4819,75.254,74.842
2.5447,75.421,75.028
2.6075,75.364,74.805
2.6704,75.147,74.205
2.7332,74.908,74.019
2.796,74.786,75.075
2.8588,74.924,75.988
2.9217,75.166,75.729
2.9845,75.297,74.811
3.0473,75.108,74.429
3.1102,74.626,74.798
3.173,74.257,75.167
3.2358,74.223,75.22
3.2987,74.671,74.947
3.3615,75.261,74.904
3.4243,75.701,75.21
3.4872,75.869,75.467
3.55,75.683,75.031
3.6128,75.292,74.659
3.6757,74.891,74.934
3.7385,74.595,75.377
3.8013,74.484,75.098
3.8642,74.498,74.345
3.927,74.637,74.121
3.9898,74.873,74.802
4.0527,75.172,75.783
4.1155,75.365,75.876
4.1783,75.327,75.293
4.2412,75.117,74.55
4.304,74.825,74.242
4.3668,74.745,74.65
4.4296,74.877,75.303
4.4925,75.087,75.648
4.5553,75.23,75.513
4.6181,75.211,75.244
4.681,75.134,74.944
4.7438,75.073,74.677
4.8066,75.089,74.666
4.8695,75.079,74.764
4.9323,74.963,74.801
4.9951,74.785,75.006
5.058,74.609,75.264
5.1208,74.629,75.033
5.1836,74.851,74.771
5.2465,75.155,75.027
5.3093,75.41,75.492
5.3721,75.381,75.373
5.435,75.093,74.962
5.4978,74.751,74.614
5.5606,74.582,74.393
5.6235,74.801,74.484
5.6863,75.2,74.896
5.7491,75.53,75.164
5.8119,75.558,74.969
5.8748,75.237,74.96
5.9376,74.84,75.232
6.0004,74.581,75.333
6.0633,74.639,75.004
6.1261,74.844,74.816
6.1889,75.005,75.055
6.2518,75.074,75.54


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_363.csv <==
x,qOut,qIn
0.031416,75.149,74.188
0.094248,75.415,74.394
0.15708,75.589,75.071
0.21991,75.608,75.581
0.28274,75.414,75.585
0.34558,75.008,75.368
0.40841,74.623,75.128
0.47124,74.448,75.004
0.53407,74.639,75.112
0.5969,75.035,74.844
0.65973,75.32,74.209
0.72257,75.347,74.029
0.7854,75.012,74.942
0.84823,74.647,75.688
0.91106,74.563,75.725
0.97389,74.754,75.558
1.0367,75.15,75.416
1.0996,75.306,74.872
1.1624,75.132,74.311
1.2252,74.804,74.351
1.2881,74.54,74.842
1.3509,74.652,75.244
1.4137,75.016,75.612
1.4765,75.415,75.647
1.5394,75.643,75.02
1.6022,75.561,74.406
1.665,75.238,74.226
1.7279,74.829,74.463
1.7907,74.498,75.235
1.8535,74.388,75.778
1.9164,74.492,75.49
1.9792,74.756,74.694
2.042,75.12,74.489
2.1049,75.49,75.137
2.1677,75.671,75.601
2.2305,75.569,75.286
2.2934,75.109,74.458
2.3562,74.615,74.226
2.419,74.442,74.586
2.4819,74.621,75.181
2.5447,75.104,75.622
2.6075,75.459,75.699
2.6704,75.478,75.475
2.7332,75.203,75.081
2.796,74.72,74.81
2.8588,74.461,74.75
2.9217,74.551,74.71
2.9845,74.862,74.715
3.0473,75.227,74.879
3.1102,75.362,75.148
3.173,75.284,75.359
3.2358,75.111,75.284
3.2987,74.978,74.684
3.3615,74.963,74.353
3.4243,74.938,74.703
3.4872,74.851,75.343
3.55,74.669,75.494
3.6128,74.616,74.866
3.6757,74.804,74.373
3.7385,75.15,74.84
3.8013,75.541,75.638
3.8642,75.675,75.282
3.927,75.478,74.662
3.9898,75.087,74.767
4.0527,74.678,75.214
4.1155,74.57,74.789
4.1783,74.716,74.282
4.2412,74.963,74.631
4.304,75.153,75.795
4.3668,75.178,76.113
4.4296,75.073,75.513
4.4925,74.918,74.818
4.5553,74.794,74.724
4.6181,74.801,74.943
4.681,74.903,75.129
4.7438,75.02,75.047
4.8066,75.07,74.469
4.8695,75.026,74.15
4.9323,74.982,74.456
4.9951,74.99,75.018
5.058,75.085,75.225
5.1208,75.131,75.081
5.1836,75.032,75.154
5.2465,74.842,75.685
5.3093,74.642,75.977
5.3721,74.654,75.371
5.435,74.877,74.651
5.4978,75.195,74.342
5.5606,75.484,74.342
5.6235,75.583,74.622
5.6863,75.471,75.237
5.7491,75.227,75.737
5.8119,74.944,75.491
5.8748,74.773,74.69
5.9376,74.691,74.129
6.0004,74.646,74.294
6.0633,74.587,75.161
6.1261,74.568,75.704
6.1889,74.663,75.513
6.2518,74.866,74.795


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_364.csv <==
x,qOut,qIn
0.031416,75.212,75.257
0.094248,74.573,75.263
0.15708,74.284,75.304
0.21991,74.372,75.216
0.28274,74.764,74.984
0.34558,74.995,74.787
0.40841,75.03,74.665
0.47124,74.978,74.7
0.53407,74.962,74.965
0.5969,75.065,75.275
0.65973,75.19,75.417
0.72257,75.264,75.264
0.7854,75.226,74.922
0.84823,75.119,74.803
0.91106,74.999,74.811
0.97389,74.896,74.662
1.0367,74.834,74.27
1.0996,74.822,74.404
1.1624,74.893,75.183
1.2252,75.033,76.027
1.2881,75.223,76.283
1.3509,75.337,75.639
1.4137,75.286,74.59
1.4765,75.099,73.95
1.5394,74.829,74.091
1.6022,74.684,74.572
1.665,74.725,75.092
1.7279,74.895,75.355
1.7907,75.123,75.231
1.8535,75.282,75.25
1.9164,75.311,75.412
1.9792,75.192,75.267
2.042,74.925,74.65
2.1049,74.618,74.681
2.1677,74.424,75.269
2.2305,74.42,75.302
2.2934,74.649,74.306
2.3562,75.045,74.195
2.419,75.474,75.176
2.4819,75.756,75.948
2.5447,75.716,75.263
2.6075,75.2,74.398
2.6704,74.556,74.484
2.7332,74.147,75.24
2.796,74.296,75.706
2.8588,74.787,75.511
2.9217,75.24,75.091
2.9845,75.495,74.672
3.0473,75.452,74.379
3.1102,75.293,74.587
3.173,75.14,75.187
3.2358,75.026,75.546
3.2987,74.965,75.13
3.3615,74.883,74.474
3.4243,74.805,74.288
3.4872,74.774,74.882
3.55,74.835,75.904
3.6128,74.97,75.913
3.6757,75.085,74.99
3.7385,75.129,74.205
3.8013,75.064,74.558
3.8642,74.995,75.046
3.927,75.026,75.04
3.9898,75.136,74.995
4.0527,75.283,75.262
4.1155,75.245,75.411
4.1783,75.028,75.296
4.2412,74.784,74.905
4.304,74.686,74.137
4.3668,74.838,74.032
4.4296,75.019,74.818
4.4925,75.09,75.612
4.5553,74.935,75.758
4.6181,74.792,75.255
4.681,74.858,74.491
4.7438,75.082,74.229
4.8066,75.368,74.97
4.8695,75.356,75.696
4.9323,75.059,75.912
4.9951,74.702,75.825
5.058,74.534,75.527
5.1208,74.746,74.802
5.1836,75.114,74.091
5.2465,75.411,74.103
5.3093,75.433,74.825
5.3721,75.137,75.048
5.435,74.737,74.825
5.4978,74.448,74.731
5.5606,74.461,74.873
5.6235,74.753,75.056
5.6863,75.108,75.329
5.7491,75.347,75.43
5.8119,75.309,75.042
5.8748,75.013,74.83
5.9376,74.737,75.084
6.0004,74.682,75.352
6.0633,75.004,74.974
6.1261,75.505,74.521
6.1889,75.819,74.634
6.2518,75.768,75.072


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_365.csv <==
x,qOut,qIn
0.031416,74.635,74.871
0.094248,74.729,74.645
0.15708,74.994,74.629
0.21991,75.297,74.674
0.28274,75.505,74.738
0.34558,75.433,75.197
0.40841,75.127,75.641
0.47124,74.772,75.414
0.53407,74.571,74.753
0.5969,74.683,74.881
0.65973,74.94,75.459
0.72257,75.178,75.69
0.7854,75.247,75.029
0.84823,75.175,74.171
0.91106,75.076,74.115
0.97389,75.009,75.261
1.0367,75.012,76.364
1.0996,74.995,75.478
1.1624,74.914,73.97
1.2252,74.792,73.739
1.2881,74.667,75.126
1.3509,74.639,75.999
1.4137,74.719,75.986
1.4765,74.871,75.455
1.5394,75.054,74.712
1.6022,75.197,74.126
1.665,75.278,74.002
1.7279,75.297,74.436
1.7907,75.265,75.295
1.8535,75.189,75.682
1.9164,75.066,75.361
1.9792,74.93,74.777
2.042,74.818,74.709
2.1049,74.845,75.07
2.1677,74.985,75.217
2.2305,75.121,75.086
2.2934,75.128,75.118
2.3562,74.918,75.172
2.419,74.726,75.032
2.4819,74.727,75.044
2.5447,75.07,75.114
2.6075,75.497,74.977
2.6704,75.59,74.844
2.7332,75.277,74.687
2.796,74.56,74.69
2.8588,74.166,75.076
2.9217,74.336,75.349
2.9845,74.838,75.159
3.0473,75.374,74.898
3.1102,75.501,74.883
3.173,75.306,74.789
3.2358,75.005,74.611
3.2987,74.828,74.486
3.3615,74.894,74.838
3.4243,75.056,75.591
3.4872,75.193,76.233
3.55,75.205,76.142
3.6128,75.147,75.382
3.6757,75.078,74.555
3.7385,75.011,74.088
3.8013,74.948,74.068
3.8642,74.862,74.23
3.927,74.804,74.6
3.9898,74.814,75.249
4.0527,74.927,75.883
4.1155,75.086,75.69
4.1783,75.17,74.981
4.2412,75.125,74.57
4.304,74.913,74.93
4.3668,74.664,75.246
4.4296,74.532,75.188
4.4925,74.584,75.004
4.5553,74.849,74.926
4.6181,75.257,74.889
4.681,75.67,74.881
4.7438,75.897,74.94
4.8066,75.746,75.042
4.8695,75.085,75.101
4.9323,74.349,75.103
4.9951,73.931,75.063
5.058,74.158,74.815
5.1208,74.718,74.445
5.1836,75.229,74.49
5.2465,75.534,75.193
5.3093,75.536,75.857
5.3721,75.349,75.603
5.435,75.11,75.074
5.4978,74.932,74.832
5.5606,74.913,74.631
5.6235,75.007,74.444
5.6863,75.082,74.74
5.7491,75.08,75.301
5.8119,74.962,75.335
5.8748,74.867,74.933
5.9376,74.885,74.878
6.0004,74.989,75.205
6.0633,75.127,75.208
6.1261,75.123,74.878
6.1889,74.968,74.817
6.2518,74.766,74.966


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_366.csv <==
x,qOut,qIn
0.031416,75.017,75.206
0.094248,75.119,74.784
0.15708,75.2,74.512
0.21991,75.221,74.641
0.28274,75.15,74.777
0.34558,75.005,74.93
0.40841,74.867,75.478
0.47124,74.785,76.11
0.53407,74.797,76.117
0.5969,74.816,74.952
0.65973,74.785,73.561
0.72257,74.733,73.326
0.7854,74.705,74.793
0.84823,74.821,76.049
0.91106,75.046,76.176
0.97389,75.281,75.433
1.0367,75.425,74.644
1.0996,75.393,74.34
1.1624,75.226,74.343
1.2252,75.001,74.574
1.2881,74.794,74.98
1.3509,74.647,75.282
1.4137,74.606,75.299
1.4765,74.711,75.107
1.5394,74.991,75.054
1.6022,75.401,75.457
1.665,75.667,75.77
1.7279,75.596,75.335
1.7907,75.02,74.655
1.8535,74.329,74.636
1.9164,74.079,74.653
1.9792,74.35,74.479
2.042,75.1,74.72
2.1049,75.699,75.162
2.1677,75.811,75.099
2.2305,75.454,74.777
2.2934,74.72,75.138
2.3562,74.293,75.759
2.419,74.372,75.575
2.4819,74.755,74.739
2.5447,75.182,74.532
2.6075,75.324,75.083
2.6704,75.298,75.29
2.7332,75.242,75.009
2.796,75.288,74.724
2.8588,75.37,74.761
2.9217,75.319,75.023
2.9845,75.11,75.515
3.0473,74.753,75.611
3.1102,74.523,74.852
3.173,74.517,74.12
3.2358,74.669,74.106
3.2987,74.887,74.805
3.3615,75.032,75.371
3.4243,75.124,75.473
3.4872,75.188,75.145
3.55,75.246,75.065
3.6128,75.253,75.314
3.6757,75.179,75.247
3.7385,75.052,74.856
3.8013,74.913,74.619
3.8642,74.851,75.001
3.927,74.865,75.562
3.9898,74.932,75.637
4.0527,75.022,74.861
4.1155,75.127,74.127
4.1783,75.188,74.026
4.2412,75.143,74.556
4.304,74.935,75.291
4.3668,74.64,75.589
4.4296,74.48,75.492
4.4925,74.541,75.248
4.5553,74.87,75.13
4.6181,75.233,75.078
4.681,75.438,74.97
4.7438,75.438,74.867
4.8066,75.216,74.913
4.8695,74.983,74.956
4.9323,74.889,74.916
4.9951,74.946,74.92
5.058,75.133,75.021
5.1208,75.249,75.056
5.1836,75.167,75.062
5.2465,74.913,75.179
5.3093,74.541,75.33
5.3721,74.357,75.255
5.435,74.479,74.974
5.4978,74.82,74.573
5.5606,75.261,74.516
5.6235,75.539,75.003
5.6863,75.568,75.297
5.7491,75.397,74.91
5.8119,75.105,74.233
5.8748,74.914,74.379
5.9376,74.866,75.094
6.0004,74.902,75.646
6.0633,74.948,75.427
6.1261,74.941,75.047
6.1889,74.928,75.016
6.2518,74.945,75.24


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_367.csv <==
x,qOut,qIn
0.031416,74.423,74.378
0.094248,74.518,74.067
0.15708,74.886,74.461
0.21991,75.334,75.046
0.28274,75.667,75.459
0.34558,75.679,75.655
0.40841,75.381,75.559
0.47124,74.939,75.069
0.53407,74.546,74.341
0.5969,74.457,74.144
0.65973,74.585,74.456
0.72257,74.774,74.851
0.7854,74.874,75.315
0.84823,74.881,75.582
0.91106,74.945,75.374
0.97389,75.121,75.026
1.0367,75.438,74.845
1.0996,75.653,74.964
1.1624,75.529,75.301
1.2252,75.116,75.485
1.2881,74.53,75.007
1.3509,74.34,74.501
1.4137,74.629,74.573
1.4765,75.149,74.945
1.5394,75.624,74.935
1.6022,75.64,74.828
1.665,75.227,75.047
1.7279,74.663,75.3
1.7907,74.27,75.114
1.8535,74.359,74.846
1.9164,74.729,74.824
1.9792,75.145,74.85
2.042,75.39,74.677
2.1049,75.405,74.693
2.1677,75.277,75.067
2.2305,75.12,75.44
2.2934,75.042,75.432
2.3562,75.082,75.427
2.419,75.129,75.399
2.4819,75.103,74.873
2.5447,74.94,73.933
2.6075,74.753,73.977
2.6704,74.686,75.015
2.7332,74.758,76.07
2.796,74.958,75.914
2.8588,75.121,74.838
2.9217,75.178,74.123
2.9845,75.132,74.464
3.0473,75,75.435
3.1102,74.855,75.539
3.173,74.743,75.046
3.2358,74.704,74.801
3.2987,74.77,75.188
3.3615,74.965,75.307
3.4243,75.23,74.988
3.4872,75.445,74.725
3.55,75.49,75.041
3.6128,75.213,75.036
3.6757,74.777,74.558
3.7385,74.435,74.596
3.8013,74.433,75.674
3.8642,74.792,75.971
3.927,75.215,75.152
3.9898,75.48,74.294
4.0527,75.393,74.142
4.1155,75.053,74.473
4.1783,74.77,74.998
4.2412,74.702,75.267
4.304,74.951,74.826
4.3668,75.23,74.64
4.4296,75.342,75.186
4.4925,75.281,75.878
4.5553,75.083,75.785
4.6181,74.951,74.993
4.681,74.89,74.414
4.7438,74.861,74.583
4.8066,74.822,75.374
4.8695,74.841,75.591
4.9323,74.985,75.132
4.9951,75.18,74.617
5.058,75.337,74.46
5.1208,75.217,74.395
5.1836,74.888,74.575
5.2465,74.552,75.173
5.3093,74.427,75.654
5.3721,74.592,75.626
5.435,74.853,75.481
5.4978,75.08,75.292
5.5606,75.173,74.833
5.6235,75.231,74.287
5.6863,75.291,74.195
5.7491,75.319,74.72
5.8119,75.266,75.228
5.8748,75.103,74.947
5.9376,74.971,74.54
6.0004,74.94,74.672
6.0633,75.06,75.362
6.1261,75.107,75.956
6.1889,74.945,76.088
6.2518,74.67,75.449


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_368.csv <==
x,qOut,qIn
0.031416,74.805,75.868
0.094248,75.088,76.068
0.15708,75.301,75.552
0.21991,75.34,74.897
0.28274,75.144,74.487
0.34558,74.864,74.216
0.40841,74.643,74.168
0.47124,74.558,74.513
0.53407,74.657,75.175
0.5969,74.895,75.807
0.65973,75.172,76.024
0.72257,75.372,75.445
0.7854,75.386,74.564
0.84823,75.16,74.626
0.91106,74.843,75.121
0.97389,74.598,75.234
1.0367,74.573,74.806
1.0996,74.757,74.417
1.1624,75.056,74.375
1.2252,75.373,74.907
1.2881,75.631,75.549
1.3509,75.638,75.503
1.4137,75.286,75.149
1.4765,74.736,74.857
1.5394,74.207,74.652
1.6022,74.161,74.897
1.665,74.524,75.465
1.7279,75.051,75.643
1.7907,75.496,75.107
1.8535,75.678,74.477
1.9164,75.599,74.231
1.9792,75.348,74.601
2.042,75.028,75.299
2.1049,74.82,75.427
2.1677,74.736,75.081
2.2305,74.724,74.762
2.2934,74.723,74.834
2.3562,74.747,75.136
2.419,74.863,75.326
2.4819,75.044,75.132
2.5447,75.245,74.795
2.6075,75.285,74.968
2.6704,75.168,75.184
2.7332,75.012,74.826
2.796,74.955,74.255
2.8588,75.077,74.522
2.9217,75.187,75.182
2.9845,75.16,75.599
3.0473,74.896,75.642
3.1102,74.638,75.627
3.173,74.608,75.443
3.2358,74.784,75.042
3.2987,75.097,74.534
3.3615,75.24,74.332
3.4243,75.182,74.522
3.4872,75.035,74.881
3.55,74.926,75.12
3.6128,74.986,75.127
3.6757,75.104,74.946
3.7385,75.169,74.671
3.8013,75.077,74.53
3.8642,74.861,74.896
3.927,74.663,75.455
3.9898,74.573,75.559
4.0527,74.661,75.087
4.1155,74.889,74.893
4.1783,75.199,74.921
4.2412,75.495,74.801
4.304,75.692,74.943
4.3668,75.6,75.83
4.4296,75.227,76.336
4.4925,74.767,75.457
4.5553,74.446,73.576
4.6181,74.5,73.411
4.681,74.759,74.813
4.7438,75.018,75.976
4.8066,75.087,75.52
4.8695,74.959,74.785
4.9323,74.802,74.662
4.9951,74.738,74.894
5.058,74.869,74.969
5.1208,75.108,75.025
5.1836,75.276,75.16
5.2465,75.291,75.14
5.3093,75.093,75.153
5.3721,74.887,75.273
5.435,74.888,75.085
5.4978,75.086,74.567
5.5606,75.435,74.271
5.6235,75.527,74.602
5.6863,75.223,75.121
5.7491,74.725,75.473
5.8119,74.299,75.555
5.8748,74.402,75.231
5.9376,74.845,74.709
6.0004,75.308,74.603
6.0633,75.483,75.015
6.1261,75.26,74.854
6.1889,74.919,74.462
6.2518,74.699,74.837


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_369.csv <==
x,qOut,qIn
0.031416,74.958,75.256
0.094248,74.777,75.093
0.15708,74.681,74.711
0.21991,74.737,74.457
0.28274,74.991,74.484
0.34558,75.295,74.904
0.40841,75.415,75.368
0.47124,75.273,75.267
0.53407,74.831,74.708
0.5969,74.453,74.986
0.65973,74.402,75.818
0.72257,74.647,76.149
0.7854,75.098,75.179
0.84823,75.42,73.883
0.91106,75.503,73.446
0.97389,75.384,74.256
1.0367,75.122,75.44
1.0996,74.94,75.822
1.1624,74.895,75.749
1.2252,74.926,75.429
1.2881,74.95,74.946
1.3509,74.859,74.531
1.4137,74.738,74.402
1.4765,74.671,74.686
1.5394,74.734,75.404
1.6022,74.881,75.59
1.665,75.048,75.056
1.7279,75.215,74.641
1.7907,75.371,75.148
1.8535,75.478,75.408
1.9164,75.365,74.969
1.9792,75.016,74.522
2.042,74.448,74.677
2.1049,74.113,75.12
2.1677,74.244,75.25
2.2305,74.728,74.824
2.2934,75.391,74.587
2.3562,75.804,75.298
2.419,75.777,76.03
2.4819,75.391,75.918
2.5447,74.784,74.783
2.6075,74.496,73.866
2.6704,74.617,73.789
2.7332,74.952,74.514
2.796,75.271,75.502
2.8588,75.335,75.879
2.9217,75.223,75.58
2.9845,75.053,74.887
3.0473,74.941,74.384
3.1102,74.915,74.737
3.173,74.909,75.382
3.2358,74.891,75.376
3.2987,74.839,74.629
3.3615,74.816,74.669
3.4243,74.89,75.289
3.4872,75.059,75.4
3.55,75.311,74.706
3.6128,75.472,74.627
3.6757,75.354,75.1
3.7385,74.986,75.269
3.8013,74.442,74.903
3.8642,74.205,75.003
3.927,74.415,75.414
3.9898,74.895,75.52
4.0527,75.431,75.314
4.1155,75.632,75.106
4.1783,75.46,74.715
4.2412,75.096,74.271
4.304,74.757,74.33
4.3668,74.743,74.774
4.4296,74.925,74.993
4.4925,75.12,74.868
4.5553,75.152,74.693
4.6181,75.05,75.03
4.681,74.953,75.532
4.7438,74.912,75.57
4.8066,74.95,75.076
4.8695,74.966,74.967
4.9323,74.97,75.218
4.9951,75.005,75.371
5.058,75.112,75.199
5.1208,75.278,74.958
5.1836,75.382,74.724
5.2465,75.347,74.512
5.3093,75.11,74.603
5.3721,74.77,75.194
5.435,74.514,75.686
5.4978,74.425,75.548
5.5606,74.555,75.085
5.6235,74.749,74.694
5.6863,74.911,74.268
5.7491,75.022,74.225
5.8119,75.081,74.921
5.8748,75.153,75.466
5.9376,75.23,75.505
6.0004,75.289,75.391
6.0633,75.303,75.233
6.1261,75.273,74.892
6.1889,75.21,74.705
6.2518,75.107,74.927


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_370.csv <==
x,qOut,qIn
0.031416,75.5,75.159
0.094248,75.287,74.96
0.15708,75.061,74.696
0.21991,74.92,74.973
0.28274,74.939,75.351
0.34558,74.971,75.144
0.40841,74.902,74.831
0.47124,74.761,74.691
0.53407,74.606,74.787
0.5969,74.62,75.053
0.65973,74.787,75.222
0.72257,75.013,74.948
0.7854,75.196,74.458
0.84823,75.261,74.813
0.91106,75.245,75.615
0.97389,75.193,75.839
1.0367,75.146,75.153
1.0996,75.093,74.651
1.1624,75.021,74.442
1.2252,74.95,74.174
1.2881,74.906,74.091
1.3509,74.939,75.033
1.4137,75.013,76.258
1.4765,75.075,76.593
1.5394,75.072,75.415
1.6022,75,74.255
1.665,74.923,74.129
1.7279,74.875,74.792
1.7907,74.881,75.201
1.8535,74.887,75.264
1.9164,74.885,75.341
1.9792,74.914,75.107
2.042,75.015,74.554
2.1049,75.215,74.439
2.1677,75.349,74.847
2.2305,75.282,75.445
2.2934,74.894,75.719
2.3562,74.399,75.089
2.419,74.18,74.115
2.4819,74.345,73.881
2.5447,74.914,74.75
2.6075,75.52,75.277
2.6704,75.865,75.238
2.7332,75.83,75.189
2.796,75.332,75.42
2.8588,74.762,75.627
2.9217,74.537,75.604
2.9845,74.683,75.181
3.0473,75.135,74.345
3.1102,75.347,73.99
3.173,75.214,74.448
3.2358,74.915,75.332
3.2987,74.677,75.736
3.3615,74.797,75.158
3.4243,75.065,74.574
3.4872,75.237,74.906
3.55,75.082,75.817
3.6128,74.689,75.485
3.6757,74.404,74.414
3.7385,74.383,73.994
3.8013,74.71,74.889
3.8642,75.111,75.638
3.927,75.427,75.664
3.9898,75.601,75.221
4.0527,75.598,74.701
4.1155,75.403,74.417
4.1783,75.056,74.511
4.2412,74.697,75.045
4.304,74.472,75.613
4.3668,74.54,75.493
4.4296,74.808,75.113
4.4925,75.123,75.069
4.5553,75.339,75.098
4.6181,75.372,74.674
4.681,75.268,74.329
4.7438,75.096,74.357
4.8066,74.928,74.53
4.8695,74.805,74.839
4.9323,74.77,75.37
4.9951,74.842,75.728
5.058,75.038,75.589
5.1208,75.244,75.264
5.1836,75.279,75.013
5.2465,75.119,74.872
5.3093,74.776,74.869
5.3721,74.598,75.051
5.435,74.73,75.191
5.4978,75.062,75.006
5.5606,75.444,74.538
5.6235,75.559,74.368
5.6863,75.365,74.607
5.7491,74.985,75.041
5.8119,74.576,75.258
5.8748,74.382,75.158
5.9376,74.409,75.042
6.0004,74.592,75.131
6.0633,74.858,75.406
6.1261,75.152,75.271
6.1889,75.405,74.866
6.2518,75.544,74.83


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_371.csv <==
x,qOut,qIn
0.031416,75.207,75.215
0.094248,74.826,75.699
0.15708,74.555,75.829
0.21991,74.54,75.313
0.28274,74.882,74.66
0.34558,75.334,74.673
0.40841,75.563,74.856
0.47124,75.443,74.793
0.53407,74.899,74.881
0.5969,74.39,74.999
0.65973,74.299,74.681
0.72257,74.609,74.477
0.7854,75.216,75.321
0.84823,75.625,76.076
0.91106,75.606,75.731
0.97389,75.224,74.797
1.0367,74.608,74.329
1.0996,74.32,74.407
1.1624,74.497,74.604
1.2252,74.953,74.952
1.2881,75.46,75.38
1.3509,75.675,75.491
1.4137,75.555,75.376
1.4765,75.225,75.321
1.5394,74.836,75.355
1.6022,74.663,75.24
1.665,74.674,74.911
1.7279,74.76,74.402
1.7907,74.803,74.115
1.8535,74.81,74.26
1.9164,74.907,74.57
1.9792,75.098,75.003
2.042,75.367,75.508
2.1049,75.454,75.569
2.1677,75.242,75.188
2.2305,74.855,74.855
2.2934,74.467,75.138
2.3562,74.442,75.642
2.419,74.719,75.665
2.4819,75.109,75.037
2.5447,75.418,74.363
2.6075,75.549,74.542
2.6704,75.538,75.124
2.7332,75.403,75.397
2.796,75.161,75.018
2.8588,74.797,74.738
2.9217,74.444,74.751
2.9845,74.241,74.821
3.0473,74.309,75.147
3.1102,74.602,75.539
3.173,74.949,75.436
3.2358,75.233,74.915
3.2987,75.357,74.459
3.3615,75.344,74.682
3.4243,75.287,75.287
3.4872,75.244,75.525
3.55,75.261,74.765
3.6128,75.253,74.004
3.6757,75.151,74.151
3.7385,74.99,75.194
3.8013,74.825,76.046
3.8642,74.814,75.435
3.927,74.91,74.473
3.9898,75.013,74.589
4.0527,75.018,75.662
4.1155,74.936,75.518
4.1783,74.905,74.63
4.2412,74.968,74.335
4.304,75.139,74.936
4.3668,75.23,75.358
4.4296,75.174,75.434
4.4925,75.035,75.171
4.5553,74.898,74.881
4.6181,74.872,74.871
4.681,74.862,74.855
4.7438,74.813,74.693
4.8066,74.684,74.594
4.8695,74.647,74.846
4.9323,74.792,75.263
4.9951,75.049,75.601
5.058,75.319,75.629
5.1208,75.389,75.17
5.1836,75.271,74.54
5.2465,75.073,74.246
5.3093,74.915,74.533
5.3721,74.878,75.159
5.435,74.905,75.705
5.4978,74.963,75.742
5.5606,75.028,75.289
5.6235,75.135,74.711
5.6863,75.212,74.172
5.7491,75.187,74.055
5.8119,74.995,74.786
5.8748,74.733,75.697
5.9376,74.592,76.024
6.0004,74.637,75.573
6.0633,74.891,74.646
6.1261,75.194,74.193
6.1889,75.402,74.334
6.2518,75.429,74.746


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_372.csv <==
x,qOut,qIn
0.031416,74.85,75.5
0.094248,75.039,75.59
0.15708,75.31,75.326
0.21991,75.572,74.775
0.28274,75.735,74.407
0.34558,75.533,74.641
0.40841,74.992,74.971
0.47124,74.391,74.991
0.53407,74.047,75.059
0.5969,74.236,75.424
0.65973,74.718,75.485
0.72257,75.239,75.069
0.7854,75.574,74.67
0.84823,75.622,74.597
0.91106,75.401,74.594
0.97389,75.049,74.782
1.0367,74.722,75.411
1.0996,74.667,75.754
1.1624,74.865,75.315
1.2252,75.161,74.459
1.2881,75.396,74.232
1.3509,75.365,74.889
1.4137,75.099,75.336
1.4765,74.766,74.964
1.5394,74.551,74.735
1.6022,74.63,75.55
1.665,74.898,76.06
1.7279,75.196,75.516
1.7907,75.378,74.49
1.8535,75.337,74.271
1.9164,75.113,74.711
1.9792,74.829,75.332
2.042,74.618,75.445
2.1049,74.644,75.034
2.1677,74.862,74.59
2.2305,75.137,74.48
2.2934,75.332,75.157
2.3562,75.272,75.87
2.419,75.009,75.729
2.4819,74.713,74.744
2.5447,74.562,73.9
2.6075,74.684,74.101
2.6704,74.961,74.765
2.7332,75.256,75.365
2.796,75.447,75.641
2.8588,75.461,75.403
2.9217,75.304,74.811
2.9845,75.058,74.369
3.0473,74.818,74.533
3.1102,74.758,75.294
3.173,74.852,75.971
3.2358,74.993,75.769
3.2987,75.063,74.633
3.3615,75.01,74.212
3.4243,74.978,74.773
3.4872,75.023,75.533
3.55,75.188,75.486
3.6128,75.21,74.844
3.6757,74.968,74.427
3.7385,74.61,74.57
3.8013,74.336,74.979
3.8642,74.507,74.948
3.927,74.939,74.793
3.9898,75.345,75.057
4.0527,75.444,75.634
4.1155,75.164,75.474
4.1783,74.833,74.849
4.2412,74.689,74.459
4.304,74.922,74.633
4.3668,75.273,75.09
4.4296,75.434,75.485
4.4925,75.349,75.502
4.5553,75.015,75.267
4.6181,74.813,75.257
4.681,74.853,75.21
4.7438,75.01,74.844
4.8066,75.125,74.501
4.8695,74.98,74.571
4.9323,74.742,74.671
4.9951,74.595,74.618
5.058,74.703,74.7
5.1208,74.988,74.99
5.1836,75.244,75.18
5.2465,75.36,75.366
5.3093,75.258,75.762
5.3721,75.032,75.874
5.435,74.829,75.481
5.4978,74.745,74.862
5.5606,74.85,74.166
5.6235,75.089,73.799
5.6863,75.341,74.16
5.7491,75.496,75.055
5.8119,75.456,75.529
5.8748,75.207,75.435
5.9376,74.885,75.402
6.0004,74.62,75.378
6.0633,74.526,74.978
6.1261,74.562,74.504
6.1889,74.642,74.499
6.2518,74.742,74.984


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_373.csv <==
x,qOut,qIn
0.031416,75.007,74.895
0.094248,75.002,74.874
0.15708,74.981,75.053
0.21991,74.945,75.477
0.28274,74.904,75.547
0.34558,74.973,74.954
0.40841,75.132,74.411
0.47124,75.271,74.511
0.53407,75.268,75.32
0.5969,75.029,76.088
0.65973,74.754,76.283
0.72257,74.622,75.551
0.7854,74.785,74.129
0.84823,75.105,73.476
0.91106,75.322,73.871
0.97389,75.318,74.739
1.0367,75.016,75.196
1.0996,74.664,75.119
1.1624,74.507,75.143
1.2252,74.593,75.601
1.2881,74.917,75.96
1.3509,75.228,75.417
1.4137,75.36,74.626
1.4765,75.284,74.267
1.5394,74.998,74.468
1.6022,74.755,74.77
1.665,74.772,75.05
1.7279,75.039,75.283
1.7907,75.507,75.53
1.8535,75.75,75.342
1.9164,75.491,74.878
1.9792,74.862,74.856
2.042,74.09,75.289
2.1049,73.905,75.06
2.1677,74.267,74.468
2.2305,74.856,74.405
2.2934,75.337,75.275
2.3562,75.555,75.667
2.419,75.6,75.301
2.4819,75.518,74.967
2.5447,75.341,74.998
2.6075,75.018,74.664
2.6704,74.68,74.354
2.7332,74.481,74.774
2.796,74.563,75.492
2.8588,74.87,75.43
2.9217,75.195,74.987
2.9845,75.409,74.513
3.0473,75.41,74.129
3.1102,75.264,74.531
3.173,75.073,75.557
3.2358,74.901,76.094
3.2987,74.798,75.282
3.3615,74.766,74.444
3.4243,74.83,74.475
3.4872,74.978,75.121
3.55,75.187,75.619
3.6128,75.309,75.539
3.6757,75.233,75.164
3.7385,75.007,74.656
3.8013,74.715,74.269
3.8642,74.651,74.457
3.927,74.823,74.938
3.9898,75.067,75.22
4.0527,75.203,75.237
4.1155,75.038,75.269
4.1783,74.753,75.337
4.2412,74.565,75.419
4.304,74.675,75.121
4.3668,75.02,74.722
4.4296,75.321,74.807
4.4925,75.429,75.201
4.5553,75.232,75.137
4.6181,74.974,74.63
4.681,74.904,74.379
4.7438,75.025,74.614
4.8066,75.286,75.241
4.8695,75.297,75.469
4.9323,75.017,75.091
4.9951,74.648,74.55
5.058,74.43,74.727
5.1208,74.596,75.365
5.1836,74.947,75.533
5.2465,75.283,75.023
5.3093,75.429,74.378
5.3721,75.394,74.597
5.435,75.278,75.309
5.4978,75.152,75.666
5.5606,75.069,75.231
5.6235,75.003,74.923
5.6863,74.928,74.94
5.7491,74.846,74.844
5.8119,74.766,74.441
5.8748,74.741,74.647
5.9376,74.792,75.38
6.0004,74.896,75.76
6.0633,75.02,75.263
6.1261,75.083,74.618
6.1889,75.077,74.357
6.2518,75.037,74.615


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_374.csv <==
x,qOut,qIn
0.031416,74.996,75.094
0.094248,75.175,75.296
0.15708,75.28,75.63
0.21991,75.357,75.543
0.28274,75.446,74.859
0.34558,75.452,74.452
0.40841,75.318,74.577
0.47124,75.081,74.958
0.53407,74.804,75.007
0.5969,74.629,74.782
0.65973,74.578,74.811
0.72257,74.621,75.235
0.7854,74.723,75.844
0.84823,74.85,75.617
0.91106,74.968,74.69
0.97389,75.045,74.062
1.0367,75.053,74.317
1.0996,75.026,74.859
1.1624,75.045,75.296
1.2252,75.131,75.306
1.2881,75.293,74.792
1.3509,75.405,74.713
1.4137,75.363,75.173
1.4765,75.176,75.578
1.5394,74.875,75.463
1.6022,74.662,75.036
1.665,74.621,74.651
1.7279,74.724,74.532
1.7907,74.922,74.757
1.8535,75.123,75.138
1.9164,75.282,75.345
1.9792,75.342,75.081
2.042,75.25,74.617
2.1049,74.973,74.898
2.1677,74.673,75.512
2.2305,74.504,75.553
2.2934,74.6,74.721
2.3562,74.86,74.118
2.419,75.082,74.229
2.4819,75.191,75.036
2.5447,75.14,75.924
2.6075,75.107,75.697
2.6704,75.145,74.952
2.7332,75.197,74.837
2.796,75.183,75.312
2.8588,75.007,74.99
2.9217,74.811,74.385
2.9845,74.715,74.435
3.0473,74.818,75.189
3.1102,74.999,75.388
3.173,75.127,75.108
3.2358,75.173,74.974
3.2987,75.137,75.364
3.3615,75.09,75.538
3.4243,74.99,75.205
3.4872,74.838,74.703
3.55,74.643,74.419
3.6128,74.588,74.436
3.6757,74.762,74.772
3.7385,75.083,75.368
3.8013,75.446,75.796
3.8642,75.579,75.367
3.927,75.419,74.411
3.9898,75.087,73.736
4.0527,74.737,74.338
4.1155,74.628,75.631
4.1783,74.717,76.237
4.2412,74.894,75.689
4.304,75.047,74.935
4.3668,75.165,74.576
4.4296,75.276,74.156
4.4925,75.344,74.109
4.5553,75.325,75.109
4.6181,75.118,76.112
4.681,74.819,76.165
4.7438,74.589,75.433
4.8066,74.58,74.61
4.8695,74.838,74.322
4.9323,75.149,74.425
4.9951,75.311,74.689
5.058,75.144,74.847
5.1208,74.721,74.847
5.1836,74.42,74.948
5.2465,74.439,75.352
5.3093,74.907,75.865
5.3721,75.468,75.658
5.435,75.707,75.012
5.4978,75.508,74.763
5.5606,74.82,75.227
5.6235,74.278,75.187
5.6863,74.278,74.581
5.7491,74.722,74.233
5.8119,75.424,74.648
5.8748,75.842,74.908
5.9376,75.789,74.851
6.0004,75.354,74.929
6.0633,74.683,75.08
6.1261,74.32,75.03
6.1889,74.37,75.029
6.2518,74.664,75.098


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_375.csv <==
x,qOut,qIn
0.031416,74.848,75.392
0.094248,75.148,75.365
0.15708,75.42,74.891
0.21991,75.567,74.557
0.28274,75.505,74.858
0.34558,75.164,75.096
0.40841,74.725,74.888
0.47124,74.412,74.525
0.53407,74.433,74.6
0.5969,74.785,75.054
0.65973,75.238,75.384
0.72257,75.576,75.486
0.7854,75.611,75.554
0.84823,75.262,75.365
0.91106,74.796,74.819
0.97389,74.487,74.296
1.0367,74.583,74.308
1.0996,74.96,74.955
1.1624,75.306,75.568
1.2252,75.465,75.524
1.2881,75.326,75.172
1.3509,75.069,75.051
1.4137,74.867,74.76
1.4765,74.767,74.441
1.5394,74.783,74.763
1.6022,74.775,75.346
1.665,74.748,75.488
1.7279,74.763,75.281
1.7907,74.88,75.136
1.8535,75.13,74.859
1.9164,75.381,74.492
1.9792,75.499,74.647
2.042,75.357,75.388
2.1049,74.973,75.337
2.1677,74.622,74.514
2.2305,74.491,73.905
2.2934,74.723,74.539
2.3562,75.112,75.851
2.419,75.387,76.541
2.4819,75.431,75.898
2.5447,75.164,74.255
2.6075,74.817,73.807
2.6704,74.647,74.649
2.7332,74.71,75.421
2.796,75.013,74.968
2.8588,75.273,74.446
2.9217,75.342,74.582
2.9845,75.231,75.106
3.0473,74.986,75.578
3.1102,74.837,75.576
3.173,74.814,75.289
3.2358,74.835,75.188
3.2987,74.806,75.438
3.3615,74.677,75.374
3.4243,74.627,74.983
3.4872,74.753,74.685
3.55,75.121,74.579
3.6128,75.512,74.294
3.6757,75.636,74.186
3.7385,75.431,74.737
3.8013,74.888,75.699
3.8642,74.498,75.823
3.927,74.476,75.206
3.9898,74.7,74.571
4.0527,74.985,74.568
4.1155,75.047,74.73
4.1783,75.016,74.808
4.2412,75.027,75.154
4.304,75.196,75.754
4.3668,75.429,75.552
4.4296,75.563,74.855
4.4925,75.537,74.654
4.5553,75.32,75.044
4.6181,75.007,75.054
4.681,74.685,74.917
4.7438,74.438,75.01
4.8066,74.346,75.146
4.8695,74.488,74.894
4.9323,74.817,74.539
4.9951,75.188,74.4
5.058,75.455,74.629
5.1208,75.405,75.025
5.1836,75.094,75.39
5.2465,74.734,75.548
5.3093,74.556,75.433
5.3721,74.728,75.309
5.435,75.068,75.181
5.4978,75.376,74.864
5.5606,75.471,74.234
5.6235,75.312,74.096
5.6863,75.059,74.793
5.7491,74.864,75.811
5.8119,74.86,76.125
5.8748,74.989,75.458
5.9376,75.079,74.639
6.0004,75.051,74.256
6.0633,74.851,74.524
6.1261,74.632,74.994
6.1889,74.539,75.248
6.2518,74.61,75.23


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_376.csv <==
x,qOut,qIn
0.031416,74.674,75.211
0.094248,74.686,75.509
0.15708,74.82,75.175
0.21991,75.023,74.983
0.28274,75.235,75.389
0.34558,75.231,75.377
0.40841,74.999,74.916
0.47124,74.715,74.685
0.53407,74.58,74.989
0.5969,74.804,75.247
0.65973,75.205,75.164
0.72257,75.554,74.792
0.7854,75.641,74.732
0.84823,75.387,75.101
0.91106,74.982,75.176
0.97389,74.624,74.743
1.0367,74.494,74.468
1.0996,74.574,74.758
1.1624,74.75,75.117
1.2252,74.954,75.508
1.2881,75.133,75.936
1.3509,75.272,75.632
1.4137,75.325,74.76
1.4765,75.288,74.191
1.5394,75.168,74.316
1.6022,75.048,74.582
1.665,74.979,74.767
1.7279,74.963,74.871
1.7907,74.988,75.084
1.8535,75.012,75.537
1.9164,75.019,75.805
1.9792,75,75.459
2.042,74.945,74.79
2.1049,74.847,74.604
2.1677,74.745,74.736
2.2305,74.699,74.949
2.2934,74.764,75.095
2.3562,74.99,75.185
2.419,75.293,75.219
2.4819,75.528,75.141
2.5447,75.546,75.089
2.6075,75.197,75.333
2.6704,74.694,75.444
2.7332,74.308,74.893
2.796,74.293,73.845
2.8588,74.589,73.783
2.9217,74.951,74.724
2.9845,75.255,75.648
3.0473,75.412,75.346
3.1102,75.465,74.778
3.173,75.387,74.859
3.2358,75.198,75.192
3.2987,74.927,75.21
3.3615,74.749,75.294
3.4243,74.751,75.588
3.4872,74.891,75.636
3.55,75.098,75.012
3.6128,75.239,74.247
3.6757,75.311,73.949
3.7385,75.309,74.362
3.8013,75.233,75.446
3.8642,74.998,76.101
3.927,74.662,75.813
3.9898,74.38,74.91
4.0527,74.317,74.37
4.1155,74.563,74.489
4.1783,74.927,74.681
4.2412,75.227,74.903
4.304,75.297,75.607
4.3668,75.161,75.884
4.4296,75.035,75.126
4.4925,75.042,74.128
4.5553,75.274,74.143
4.6181,75.494,75.011
4.681,75.428,75.651
4.7438,75.078,75.56
4.8066,74.508,74.936
4.8695,74.257,74.738
4.9323,74.469,75.014
4.9951,74.959,75.374
5.058,75.503,75.209
5.1208,75.685,74.493
5.1836,75.433,74.056
5.2465,74.95,74.555
5.3093,74.487,75.642
5.3721,74.498,75.851
5.435,74.862,75.222
5.4978,75.283,74.373
5.5606,75.468,74.178
5.6235,75.234,74.789
5.6863,74.839,75.428
5.7491,74.556,75.582
5.8119,74.628,75.398
5.8748,74.956,75.312
5.9376,75.267,75.192
6.0004,75.424,74.939
6.0633,75.331,74.696
6.1261,75.123,74.569
6.1889,74.912,74.468
6.2518,74.752,74.574


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_377.csv <==
x,qOut,qIn
0.031416,75.207,74.538
0.094248,75.337,74.604
0.15708,75.186,74.915
0.21991,74.877,74.868
0.28274,74.577,74.441
0.34558,74.614,74.788
0.40841,74.904,75.673
0.47124,75.237,76.092
0.53407,75.401,75.319
0.5969,75.242,74.481
0.65973,74.908,74.458
0.72257,74.602,75.077
0.7854,74.523,75.427
0.84823,74.71,75.202
0.91106,75.015,74.886
0.97389,75.303,74.577
1.0367,75.457,74.501
1.0996,75.411,74.692
1.1624,75.191,74.767
1.2252,74.897,74.658
1.2881,74.643,75.102
1.3509,74.558,75.954
1.4137,74.634,76.084
1.4765,74.819,75.259
1.5394,75.054,74.365
1.6022,75.281,74.388
1.665,75.411,74.817
1.7279,75.396,75.143
1.7907,75.199,75.164
1.8535,74.967,75.21
1.9164,74.874,75.276
1.9792,74.924,75.261
2.042,75.086,75.342
2.1049,75.081,75.237
2.1677,74.87,74.713
2.2305,74.592,74.131
2.2934,74.419,73.858
2.3562,74.539,74.132
2.419,74.851,74.983
2.4819,75.214,76.063
2.5447,75.496,76.363
2.6075,75.583,75.483
2.6704,75.426,74.534
2.7332,75.106,74.428
2.796,74.73,75.051
2.8588,74.586,75.459
2.9217,74.714,75.555
2.9845,74.994,75.105
3.0473,75.287,74.136
3.1102,75.445,74.169
3.173,75.446,75.101
3.2358,75.285,75.603
3.2987,74.96,75.024
3.3615,74.522,74.648
3.4243,74.183,74.871
3.4872,74.094,75.31
3.55,74.368,75.275
3.6128,74.878,74.827
3.6757,75.4,74.652
3.7385,75.756,74.962
3.8013,75.792,75.263
3.8642,75.49,75.133
3.927,75.109,74.912
3.9898,74.863,74.717
4.0527,74.935,74.418
4.1155,75.104,74.399
4.1783,75.109,74.947
4.2412,74.947,75.698
4.304,74.675,75.882
4.3668,74.642,75.468
4.4296,74.834,75.071
4.4925,75.088,74.866
4.5553,75.228,74.499
4.6181,75.159,74.394
4.681,75.02,74.964
4.7438,74.916,75.639
4.8066,74.932,75.559
4.8695,75.001,74.809
4.9323,75.055,74.263
4.9951,75.068,74.532
5.058,75.023,75.482
5.1208,74.898,75.779
5.1836,74.719,75.305
5.2465,74.581,74.688
5.3093,74.581,74.587
5.3721,74.825,74.674
5.435,75.206,74.747
5.4978,75.551,75.003
5.5606,75.688,75.333
5.6235,75.455,75.419
5.6863,75.028,75.253
5.7491,74.663,74.795
5.8119,74.611,74.317
5.8748,74.87,74.474
5.9376,75.146,74.973
6.0004,75.267,75.253
6.0633,75.102,75.295
6.1261,74.864,75.459
6.1889,74.792,75.452
6.2518,74.913,75.046


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_378.csv <==
x,qOut,qIn
0.031416,75.017,75.278
0.094248,74.822,75.476
0.15708,74.836,75.588
0.21991,74.997,75.734
0.28274,75.211,75.312
0.34558,75.232,74.102
0.40841,75.065,73.433
0.47124,74.841,74.203
0.53407,74.704,75.66
0.5969,74.778,75.895
0.65973,74.948,75.26
0.72257,75.103,74.54
0.7854,75.141,74.375
0.84823,75.08,74.741
0.91106,74.985,75.314
0.97389,74.894,75.803
1.0367,74.833,75.688
1.0996,74.815,75.069
1.1624,74.903,74.807
1.2252,75.102,75.258
1.2881,75.408,75.409
1.3509,75.619,74.363
1.4137,75.5,73.48
1.4765,75.08,73.926
1.5394,74.447,75.492
1.6022,74.173,76.063
1.665,74.388,75.635
1.7279,74.87,75.06
1.7907,75.357,74.822
1.8535,75.452,74.809
1.9164,75.2,74.857
1.9792,74.839,74.699
2.042,74.632,74.418
2.1049,74.814,74.584
2.1677,75.205,75.056
2.2305,75.578,75.404
2.2934,75.721,75.382
2.3562,75.52,75.423
2.419,75.079,75.515
2.4819,74.593,75.245
2.5447,74.259,74.522
2.6075,74.226,74.409
2.6704,74.451,74.922
2.7332,74.834,75.321
2.796,75.272,75.335
2.8588,75.597,75.316
2.9217,75.641,75.146
2.9845,75.403,74.799
3.0473,74.921,74.582
3.1102,74.563,74.735
3.173,74.473,74.989
3.2358,74.583,75.113
3.2987,74.783,75.053
3.3615,74.941,74.868
3.4243,75.117,74.689
3.4872,75.305,74.756
3.55,75.488,75.245
3.6128,75.476,75.713
3.6757,75.239,75.688
3.7385,74.916,75.075
3.8013,74.673,74.16
3.8642,74.731,73.923
3.927,74.98,74.53
3.9898,75.243,75.393
4.0527,75.353,75.518
4.1155,75.22,75.292
4.1783,74.972,75.353
4.2412,74.76,75.381
4.304,74.723,74.819
4.3668,74.847,74.527
4.4296,74.969,74.974
4.4925,75.007,75.461
4.5553,74.903,75.15
4.6181,74.823,74.6
4.681,74.901,74.409
4.7438,75.104,74.551
4.8066,75.373,74.894
4.8695,75.4,75.195
4.9323,75.109,75.361
4.9951,74.677,75.424
5.058,74.326,75.319
5.1208,74.409,74.873
5.1836,74.801,74.459
5.2465,75.267,74.645
5.3093,75.577,75.507
5.3721,75.568,75.688
5.435,75.335,75.084
5.4978,75.047,74.546
5.5606,74.884,74.593
5.6235,74.928,74.851
5.6863,75.016,75.094
5.7491,75.025,75.114
5.8119,74.854,74.868
5.8748,74.645,74.915
5.9376,74.584,75.171
6.0004,74.709,75.173
6.0633,75.021,74.856
6.1261,75.3,74.732
6.1889,75.394,74.814
6.2518,75.294,74.997


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_379.csv <==
x,qOut,qIn
0.031416,75.367,74.802
0.094248,75.378,75.066
0.15708,75.257,75.605
0.21991,75.085,75.966
0.28274,74.952,75.567
0.34558,74.907,74.827
0.40841,74.89,74.41
0.47124,74.883,74.464
0.53407,74.877,74.724
0.5969,74.973,74.827
0.65973,75.158,74.96
0.72257,75.327,75.293
0.7854,75.37,75.659
0.84823,75.159,75.648
0.91106,74.82,75.212
0.97389,74.521,74.364
1.0367,74.421,73.633
1.0996,74.506,74.344
1.1624,74.668,75.869
1.2252,74.868,76.644
1.2881,75.084,75.739
1.3509,75.358,74.737
1.4137,75.566,74.408
1.4765,75.588,74.396
1.5394,75.308,74.494
1.6022,74.833,74.787
1.665,74.48,75.066
1.7279,74.397,75.272
1.7907,74.668,75.413
1.8535,75.059,74.967
1.9164,75.391,74.307
1.9792,75.546,74.403
2.042,75.429,75.424
2.1049,75.015,76.079
2.1677,74.557,75.915
2.2305,74.31,75.015
2.2934,74.496,74.117
2.3562,75.033,74.265
2.419,75.588,74.967
2.4819,75.884,75.349
2.5447,75.67,74.899
2.6075,75.014,74.463
2.6704,74.437,74.564
2.7332,74.241,75.029
2.796,74.631,75.382
2.8588,75.115,75.589
2.9217,75.331,75.658
2.9845,75.242,75.326
3.0473,74.883,74.723
3.1102,74.668,74.606
3.173,74.748,74.834
3.2358,75.038,74.935
3.2987,75.415,74.868
3.3615,75.559,74.927
3.4243,75.383,74.959
3.4872,75.016,74.878
3.55,74.628,74.928
3.6128,74.554,75.26
3.6757,74.705,75.354
3.7385,74.896,74.867
3.8013,74.937,74.433
3.8642,74.849,74.731
3.927,74.851,75.164
3.9898,75.006,75.436
4.0527,75.338,75.593
4.1155,75.562,75.214
4.1783,75.508,74.496
4.2412,75.231,74.394
4.304,74.835,75.27
4.3668,74.657,75.674
4.4296,74.704,75.319
4.4925,74.853,74.842
4.5553,74.964,74.822
4.6181,74.978,74.997
4.681,74.984,74.969
4.7438,75.01,74.661
4.8066,75.069,74.525
4.8695,75.044,74.748
4.9323,74.934,74.922
4.9951,74.822,75.032
5.058,74.8,75.381
5.1208,74.954,75.657
5.1836,75.163,75.427
5.2465,75.297,74.871
5.3093,75.237,74.63
5.3721,75.026,75.005
5.435,74.865,75.416
5.4978,74.852,75.25
5.5606,75.052,74.344
5.6235,75.256,74.31
5.6863,75.298,75.267
5.7491,75.169,75.962
5.8119,74.898,75.369
5.8748,74.701,74.79
5.9376,74.632,74.866
6.0004,74.662,74.98
6.0633,74.746,74.6
6.1261,74.86,74.368
6.1889,75.027,74.516
6.2518,75.212,74.747


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_380.csv <==
x,qOut,qIn
0.031416,74.894,74.192
0.094248,74.729,74.332
0.15708,74.719,74.764
0.21991,74.83,75.471
0.28274,75.004,76.084
0.34558,75.081,75.828
0.40841,75.075,75.077
0.47124,75.037,74.659
0.53407,75.027,74.755
0.5969,75.013,74.719
0.65973,74.92,74.74
0.72257,74.788,75.107
0.7854,74.671,75.716
0.84823,74.789,75.652
0.91106,75.111,74.939
0.97389,75.438,74.341
1.0367,75.56,74.582
1.0996,75.203,74.775
1.1624,74.622,74.558
1.2252,74.178,74.581
1.2881,74.217,75.3
1.3509,74.689,75.689
1.4137,75.251,75.413
1.4765,75.681,74.953
1.5394,75.801,74.854
1.6022,75.577,75.115
1.665,75.147,75.356
1.7279,74.736,75.276
1.7907,74.572,74.841
1.8535,74.753,74.563
1.9164,75.092,74.53
1.9792,75.387,74.648
2.042,75.458,75.089
2.1049,75.22,75.555
2.1677,74.83,75.555
2.2305,74.494,75.086
2.2934,74.407,74.408
2.3562,74.589,74.517
2.419,74.878,75.287
2.4819,75.148,75.645
2.5447,75.296,74.897
2.6075,75.318,74.012
2.6704,75.26,73.773
2.7332,75.178,74.503
2.796,75.129,75.967
2.8588,75.114,76.523
2.9217,75.057,75.878
2.9845,74.937,74.866
3.0473,74.743,74.682
3.1102,74.636,75.141
3.173,74.715,75.253
3.2358,74.929,74.762
3.2987,75.202,74.446
3.3615,75.31,74.838
3.4243,75.231,75.127
3.4872,75.065,74.91
3.55,74.929,74.543
3.6128,74.911,74.693
3.6757,74.862,75.168
3.7385,74.721,75.707
3.8013,74.453,75.858
3.8642,74.339,75.16
3.927,74.544,74.255
3.9898,74.992,74.145
4.0527,75.567,74.985
4.1155,75.929,75.262
4.1783,75.905,75.056
4.2412,75.56,75.16
4.304,75.008,75.431
4.3668,74.703,75.009
4.4296,74.702,74.508
4.4925,74.839,74.558
4.5553,74.921,75
4.6181,74.825,75.193
4.681,74.718,75.159
4.7438,74.71,74.943
4.8066,74.881,74.907
4.8695,75.141,75.233
4.9323,75.351,75.486
4.9951,75.414,75.402
5.058,75.248,75.027
5.1208,74.904,74.624
5.1836,74.625,74.445
5.2465,74.555,74.742
5.3093,74.803,75.244
5.3721,75.151,75.194
5.435,75.353,74.871
5.4978,75.333,74.812
5.5606,75.06,74.972
5.6235,74.801,75.04
5.6863,74.715,75.196
5.7491,74.787,75.256
5.8119,74.964,74.649
5.8748,75.068,74.147
5.9376,75.106,74.603
6.0004,75.124,75.666
6.0633,75.171,76.102
6.1261,75.236,75.488
6.1889,75.226,74.714
6.2518,75.115,74.261


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_381.csv <==
x,qOut,qIn
0.031416,74.911,74.914
0.094248,74.987,74.695
0.15708,75.04,74.312
0.21991,75.005,74.568
0.28274,74.853,75.456
0.34558,74.769,75.834
0.40841,74.807,75.557
0.47124,74.93,74.904
0.53407,75.084,74.385
0.5969,75.208,74.396
0.65973,75.294,74.758
0.72257,75.317,75.255
0.7854,75.253,75.541
0.84823,75.103,75.37
0.91106,74.972,75.086
0.97389,74.916,74.95
1.0367,74.978,74.684
1.0996,75.011,74.619
1.1624,74.906,75.068
1.2252,74.712,75.464
1.2881,74.511,75.119
1.3509,74.541,74.62
1.4137,74.797,74.664
1.4765,75.142,75.252
1.5394,75.433,75.743
1.6022,75.45,75.293
1.665,75.19,74.405
1.7279,74.821,73.955
1.7907,74.539,74.637
1.8535,74.608,75.602
1.9164,74.922,75.919
1.9792,75.275,75.436
2.042,75.465,74.681
2.1049,75.356,74.299
2.1677,75.087,74.284
2.2305,74.838,74.598
2.2934,74.78,75.059
2.3562,74.896,75.473
2.419,75.023,75.705
2.4819,75.091,75.61
2.5447,75.056,75.246
2.6075,75.054,74.955
2.6704,75.095,74.817
2.7332,75.108,74.787
2.796,75.011,74.687
2.8588,74.78,74.582
2.9217,74.623,74.709
2.9845,74.661,75.085
3.0473,74.984,75.527
3.1102,75.346,75.486
3.173,75.438,74.973
3.2358,75.206,74.495
3.2987,74.657,74.75
3.3615,74.314,75.219
3.4243,74.398,75.314
3.4872,74.787,75.209
3.55,75.3,75.318
3.6128,75.612,75.195
3.6757,75.672,74.74
3.7385,75.522,74.662
3.8013,75.216,75.296
3.8642,74.894,75.2
3.927,74.669,74.43
3.9898,74.585,74.233
4.0527,74.668,75.019
4.1155,74.853,75.073
4.1783,75.061,74.455
4.2412,75.217,74.31
4.304,75.254,75.47
4.3668,75.135,76.563
4.4296,74.957,76.498
4.4925,74.834,75.387
4.5553,74.872,74.191
4.6181,75.057,73.829
4.681,75.24,74.112
4.7438,75.322,74.809
4.8066,75.223,75.576
4.8695,75.042,75.589
4.9323,74.905,75.012
4.9951,74.844,74.662
5.058,74.863,74.977
5.1208,74.831,75.315
5.1836,74.724,75.319
5.2465,74.6,74.952
5.3093,74.527,74.508
5.3721,74.603,74.646
5.435,74.849,75.119
5.4978,75.213,75.272
5.5606,75.639,74.668
5.6235,75.876,74.606
5.6863,75.673,75.36
5.7491,75.115,75.878
5.8119,74.366,75.439
5.8748,74.133,74.902
5.9376,74.457,74.702
6.0004,75.018,74.841
6.0633,75.466,75.242
6.1261,75.492,75.237
6.1889,75.264,74.83
6.2518,74.999,74.661


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_382.csv <==
x,qOut,qIn
0.031416,75.232,73.832
0.094248,75.332,74.016
0.15708,75.219,74.928
0.21991,74.911,75.773
0.28274,74.468,76.095
0.34558,74.271,75.716
0.40841,74.426,74.899
0.47124,74.809,74.285
0.53407,75.261,74.473
0.5969,75.557,75.094
0.65973,75.624,75.424
0.72257,75.477,75.177
0.7854,75.145,74.79
0.84823,74.83,74.706
0.91106,74.716,74.76
0.97389,74.799,75.024
1.0367,75.043,75.489
1.0996,75.126,75.687
1.1624,74.942,75.34
1.2252,74.636,74.543
1.2881,74.396,73.973
1.3509,74.575,74.279
1.4137,75.054,74.89
1.4765,75.556,75.136
1.5394,75.803,74.965
1.6022,75.545,75.08
1.665,75.042,75.368
1.7279,74.631,75.497
1.7907,74.636,75.181
1.8535,74.937,74.765
1.9164,75.148,74.67
1.9792,75.152,74.901
2.042,74.894,75.209
2.1049,74.775,75.527
2.1677,74.923,75.679
2.2305,75.2,75.342
2.2934,75.432,74.828
2.3562,75.282,74.647
2.419,74.861,74.528
2.4819,74.434,74.424
2.5447,74.282,74.69
2.6075,74.5,75.143
2.6704,74.851,75.26
2.7332,75.168,75.015
2.796,75.314,74.794
2.8588,75.334,75.119
2.9217,75.265,75.624
2.9845,75.14,75.665
3.0473,74.984,74.989
3.1102,74.864,74.623
3.173,74.875,74.728
3.2358,75.022,74.757
3.2987,75.291,74.423
3.3615,75.492,74.531
3.4243,75.452,75.12
3.4872,75.183,75.557
3.55,74.734,75.556
3.6128,74.464,75.435
3.6757,74.483,75.14
3.7385,74.692,74.692
3.8013,74.955,74.518
3.8642,75.075,74.733
3.927,75.093,74.936
3.9898,75.09,75.016
4.0527,75.143,75.203
4.1155,75.265,75.537
4.1783,75.342,75.5
4.2412,75.289,74.759
4.304,75.04,73.961
4.3668,74.708,74.402
4.4296,74.494,75.314
4.4925,74.478,75.568
4.5553,74.699,75.163
4.6181,75.001,75.068
4.681,75.279,75.09
4.7438,75.456,75.029
4.8066,75.473,74.952
4.8695,75.275,75
4.9323,74.951,75.001
4.9951,74.661,74.836
5.058,74.567,74.847
5.1208,74.744,75.33
5.1836,75.045,75.683
5.2465,75.306,75.481
5.3093,75.379,74.833
5.3721,75.187,74.109
5.435,74.865,73.814
5.4978,74.597,74.553
5.5606,74.556,75.624
5.6235,74.773,75.439
5.6863,75.076,74.905
5.7491,75.316,75.255
5.8119,75.368,76.119
5.8748,75.242,75.512
5.9376,75.057,74.262
6.0004,74.903,73.885
6.0633,74.857,74.845
6.1261,74.881,75.728
6.1889,74.956,75.796
6.2518,75.073,74.878


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_383.csv <==
x,qOut,qIn
0.031416,74.686,75.62
0.094248,75.326,75.909
0.15708,75.798,75.647
0.21991,75.943,75.044
0.28274,75.642,74.387
0.34558,75.103,74.237
0.40841,74.683,74.553
0.47124,74.523,74.941
0.53407,74.691,75.023
0.5969,74.866,74.938
0.65973,74.977,75.003
0.72257,75.064,75.347
0.7854,75.19,75.719
0.84823,75.32,75.498
0.91106,75.262,74.983
0.97389,75,74.819
1.0367,74.565,75.414
1.0996,74.367,75.637
1.1624,74.558,74.976
1.2252,74.996,74.022
1.2881,75.504,73.917
1.3509,75.681,74.694
1.4137,75.431,75.302
1.4765,74.936,75.215
1.5394,74.434,74.823
1.6022,74.352,74.987
1.665,74.593,75.298
1.7279,74.935,75.22
1.7907,75.161,74.711
1.8535,75.222,74.839
1.9164,75.234,75.462
1.9792,75.256,75.62
2.042,75.327,74.806
2.1049,75.38,74.353
2.1677,75.364,74.658
2.2305,75.257,75.168
2.2934,75.047,75.406
2.3562,74.762,75.532
2.419,74.512,75.474
2.4819,74.396,75.005
2.5447,74.499,74.317
2.6075,74.773,74.205
2.6704,75.055,74.636
2.7332,75.231,75.15
2.796,75.21,75.451
2.8588,75.074,75.545
2.9217,74.978,75.285
2.9845,74.98,74.696
3.0473,75.112,74.469
3.1102,75.209,75.081
3.173,75.165,75.628
3.2358,75.009,75.298
3.2987,74.795,74.438
3.3615,74.739,74.658
3.4243,74.895,75.345
3.4872,75.163,75.285
3.55,75.429,74.58
3.6128,75.418,74.522
3.6757,75.107,74.836
3.7385,74.689,75.211
3.8013,74.394,75.712
3.8642,74.51,75.601
3.927,74.877,74.834
3.9898,75.263,74.453
4.0527,75.448,74.855
4.1155,75.342,75.018
4.1783,75.099,74.925
4.2412,74.886,74.845
4.304,74.855,74.764
4.3668,74.979,74.909
4.4296,75.102,75.217
4.4925,75.143,75.219
4.5553,75.044,74.797
4.6181,74.905,74.715
4.681,74.806,75.148
4.7438,74.772,75.739
4.8066,74.813,75.832
4.8695,74.912,75.174
4.9323,75.067,74.277
4.9951,75.224,73.709
5.058,75.327,74.011
5.1208,75.251,75.079
5.1836,75.034,76.11
5.2465,74.803,76.282
5.3093,74.694,75.414
5.3721,74.776,74.758
5.435,74.92,74.684
5.4978,75.029,74.862
5.5606,75.025,74.838
5.6235,74.96,74.708
5.6863,74.912,74.749
5.7491,74.925,74.973
5.8119,75.029,75.036
5.8748,75.225,75.077
5.9376,75.391,75.422
6.0004,75.388,75.693
6.0633,75.078,75.057
6.1261,74.543,74.112
6.1889,74.182,73.926
6.2518,74.19,74.647


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_384.csv <==
x,qOut,qIn
0.031416,74.895,75.197
0.094248,75.087,75.172
0.15708,75.099,74.797
0.21991,74.95,74.654
0.28274,74.699,74.84
0.34558,74.667,74.631
0.40841,74.887,74.369
0.47124,75.203,74.814
0.53407,75.442,75.88
0.5969,75.354,75.955
0.65973,75.044,75.281
0.72257,74.733,74.962
0.7854,74.647,75.344
0.84823,74.858,75.183
0.91106,75.133,74.468
0.97389,75.305,73.906
1.0367,75.237,74.205
1.0996,75.055,75.336
1.1624,74.935,76.347
1.2252,74.914,76.309
1.2881,74.994,75.287
1.3509,74.972,74.454
1.4137,74.824,74.054
1.4765,74.642,74.186
1.5394,74.541,74.871
1.6022,74.643,75.108
1.665,74.894,74.765
1.7279,75.207,74.727
1.7907,75.498,75.615
1.8535,75.67,75.847
1.9164,75.607,75.043
1.9792,75.303,74.264
2.042,74.783,74.497
2.1049,74.363,75.298
2.1677,74.274,75.809
2.2305,74.508,75.564
2.2934,75.004,74.722
2.3562,75.516,74.255
2.419,75.807,74.352
2.4819,75.742,74.793
2.5447,75.203,75.232
2.6075,74.53,75.469
2.6704,74.197,75.484
2.7332,74.284,75.304
2.796,74.766,75.112
2.8588,75.151,74.968
2.9217,75.317,74.868
2.9845,75.299,74.909
3.0473,75.165,74.933
3.1102,75.022,74.733
3.173,74.92,74.621
3.2358,74.902,74.877
3.2987,75.006,75.229
3.3615,75.181,74.933
3.4243,75.241,74.536
3.4872,75.115,74.822
3.55,74.761,75.532
3.6128,74.499,75.518
3.6757,74.545,75.042
3.7385,74.844,74.616
3.8013,75.286,74.776
3.8642,75.538,75.395
3.927,75.526,75.75
3.9898,75.328,75.415
4.0527,75.047,74.768
4.1155,74.878,74.385
4.1783,74.823,74.203
4.2412,74.831,74.345
4.304,74.844,74.816
4.3668,74.839,75.499
4.4296,74.838,75.974
4.4925,74.853,75.611
4.5553,74.887,74.598
4.6181,74.946,74.513
4.681,75.03,75.18
4.7438,75.11,75.636
4.8066,75.156,75.305
4.8695,75.117,74.832
4.9323,75.055,74.654
4.9951,75.04,74.748
5.058,75.139,74.718
5.1208,75.28,74.858
5.1836,75.258,75.3
5.2465,75.024,75.4
5.3093,74.568,74.797
5.3721,74.283,74.352
5.435,74.373,74.473
5.4978,74.744,75.037
5.5606,75.252,75.768
5.6235,75.545,75.836
5.6863,75.543,75.122
5.7491,75.337,74.326
5.8119,75.049,74.486
5.8748,74.956,75.033
5.9376,75.037,75.195
6.0004,75.151,75.173
6.0633,75.144,75.272
6.1261,74.95,75.136
6.1889,74.768,74.809
6.2518,74.718,74.792


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_385.csv <==
x,qOut,qIn
0.031416,74.722,75.446
0.094248,74.964,75.2
0.15708,75.267,75.054
0.21991,75.464,75.21
0.28274,75.405,75.028
0.34558,75.045,74.566
0.40841,74.645,74.574
0.47124,74.437,74.909
0.53407,74.617,75.084
0.5969,75.047,75.191
0.65973,75.419,75.274
0.72257,75.561,75.054
0.7854,75.336,74.564
0.84823,74.933,74.534
0.91106,74.649,74.976
0.97389,74.592,75.372
1.0367,74.812,75.072
1.0996,75.05,74.56
1.1624,75.2,74.542
1.2252,75.262,75.041
1.2881,75.258,75.703
1.3509,75.226,75.963
1.4137,75.127,75.636
1.4765,74.974,74.8
1.5394,74.792,74.048
1.6022,74.723,74.135
1.665,74.806,74.763
1.7279,74.973,75.405
1.7907,75.141,75.476
1.8535,75.158,74.939
1.9164,75.044,74.489
1.9792,74.892,74.613
2.042,74.805,74.87
2.1049,74.846,74.807
2.1677,74.913,74.996
2.2305,74.94,75.629
2.2934,74.874,76.121
2.3562,74.848,75.664
2.419,74.987,74.904
2.4819,75.24,74.584
2.5447,75.536,74.693
2.6075,75.53,74.78
2.6704,75.167,74.907
2.7332,74.681,74.931
2.796,74.351,74.812
2.8588,74.513,74.68
2.9217,74.916,74.601
2.9845,75.262,74.792
3.0473,75.276,75.657
3.1102,74.969,76.313
3.173,74.649,75.87
3.2358,74.517,74.517
3.2987,74.724,73.525
3.3615,75.095,74.193
3.4243,75.446,75.353
3.4872,75.665,75.47
3.55,75.664,74.354
3.6128,75.421,74.3
3.6757,75.065,75.332
3.7385,74.761,76.156
3.8013,74.666,75.784
3.8642,74.751,75.11
3.927,74.823,74.713
3.9898,74.818,74.502
4.0527,74.702,74.571
4.1155,74.712,74.895
4.1783,74.941,75.129
4.2412,75.281,75.243
4.304,75.6,75.414
4.3668,75.552,75.439
4.4296,75.145,75.163
4.4925,74.636,74.72
4.5553,74.321,74.358
4.6181,74.438,74.478
4.681,74.734,74.92
4.7438,75.008,75.251
4.8066,75.092,75.25
4.8695,75.145,75.097
4.9323,75.277,74.957
4.9951,75.422,74.954
5.058,75.483,74.779
5.1208,75.224,74.554
5.1836,74.816,74.841
5.2465,74.516,75.543
5.3093,74.566,75.879
5.3721,74.922,75.421
5.435,75.294,74.732
5.4978,75.505,74.257
5.5606,75.423,74.297
5.6235,75.131,74.792
5.6863,74.806,75.413
5.7491,74.583,75.765
5.8119,74.575,75.547
5.8748,74.754,74.922
5.9376,75.004,74.425
6.0004,75.208,74.569
6.0633,75.262,75.063
6.1261,75.112,74.97
6.1889,74.875,74.804
6.2518,74.7,75.132


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_386.csv <==
x,qOut,qIn
0.031416,75.34,74.665
0.094248,74.88,74.949
0.15708,74.502,75.26
0.21991,74.442,75.211
0.28274,74.869,74.929
0.34558,75.451,74.742
0.40841,75.736,74.689
0.47124,75.563,74.842
0.53407,74.832,75.038
0.5969,74.211,75.214
0.65973,74.154,75.324
0.72257,74.564,75.139
0.7854,75.23,74.946
0.84823,75.576,75.164
0.91106,75.55,75.338
0.97389,75.304,75.127
1.0367,75.017,74.608
1.0996,74.918,74.4
1.1624,74.952,74.655
1.2252,75.027,75.143
1.2881,75.055,75.215
1.3509,75.043,74.838
1.4137,75.013,74.619
1.4765,74.965,74.816
1.5394,74.892,75.365
1.6022,74.821,75.63
1.665,74.823,75.428
1.7279,74.907,74.985
1.7907,75.066,74.798
1.8535,75.195,74.842
1.9164,75.248,74.828
1.9792,75.233,74.883
2.042,75.167,75.238
2.1049,75.076,75.226
2.1677,74.956,74.718
2.2305,74.831,74.426
2.2934,74.731,74.933
2.3562,74.733,75.377
2.419,74.815,75.23
2.4819,74.913,74.794
2.5447,74.961,74.853
2.6075,74.95,75.361
2.6704,74.971,75.618
2.7332,75.061,75.472
2.796,75.239,75.095
2.8588,75.35,74.744
2.9217,75.288,74.508
2.9845,75.096,74.447
3.0473,74.849,74.453
3.1102,74.778,74.568
3.173,74.866,75.004
3.2358,74.996,75.684
3.2987,75.042,75.639
3.3615,74.954,74.844
3.4243,74.855,74.563
3.4872,74.822,75.029
3.55,74.91,75.191
3.6128,75.015,74.621
3.6757,75.082,74.348
3.7385,75.128,74.789
3.8013,75.181,75.739
3.8642,75.295,76.16
3.927,75.357,75.794
3.9898,75.272,75.003
4.0527,74.959,74.701
4.1155,74.57,74.929
4.1783,74.36,74.919
4.2412,74.401,74.48
4.304,74.712,74.21
4.3668,75.053,74.589
4.4296,75.295,75.091
4.4925,75.391,75.443
4.5553,75.318,75.656
4.6181,75.124,75.53
4.681,74.893,75.056
4.7438,74.709,74.588
4.8066,74.648,74.378
4.8695,74.731,74.51
4.9323,74.935,74.88
4.9951,75.207,75.282
5.058,75.498,75.725
5.1208,75.69,75.705
5.1836,75.645,74.901
5.2465,75.359,73.83
5.3093,74.866,73.886
5.3721,74.486,75.413
5.435,74.367,76.655
5.4978,74.466,76.3
5.5606,74.7,74.79
5.6235,74.95,73.995
5.6863,75.217,73.904
5.7491,75.43,74.308
5.8119,75.512,75.067
5.8748,75.272,75.567
5.9376,74.841,75.508
6.0004,74.48,75.076
6.0633,74.449,74.876
6.1261,74.803,75.17
6.1889,75.232,75.329
6.2518,75.483,74.993


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_387.csv <==
x,qOut,qIn
0.031416,75.013,74.787
0.094248,75.043,75.048
0.15708,75.236,75.314
0.21991,75.489,75.33
0.28274,75.692,75.034
0.34558,75.579,74.782
0.40841,75.141,74.819
0.47124,74.602,75.115
0.53407,74.223,75.132
0.5969,74.301,74.658
0.65973,74.673,74.363
0.72257,75.115,74.671
0.7854,75.417,75.411
0.84823,75.468,75.61
0.91106,75.307,75.277
0.97389,75.045,74.876
1.0367,74.807,74.68
1.0996,74.745,74.858
1.1624,74.832,75.369
1.2252,74.986,75.724
1.2881,75.118,75.22
1.3509,75.168,74.495
1.4137,75.156,74.367
1.4765,75.109,74.848
1.5394,75.054,75.314
1.6022,74.991,74.944
1.665,74.907,74.457
1.7279,74.817,74.88
1.7907,74.738,75.921
1.8535,74.741,75.594
1.9164,74.849,74.449
1.9792,75.021,73.87
2.042,75.205,74.505
2.1049,75.265,75.31
2.1677,75.189,75.678
2.2305,75.06,75.481
2.2934,74.976,74.842
2.3562,75.056,74.483
2.419,75.184,74.711
2.4819,75.234,75.292
2.5447,75.085,75.509
2.6075,74.82,75.051
2.6704,74.651,74.552
2.7332,74.656,74.497
2.796,74.87,74.855
2.8588,75.102,75.368
2.9217,75.23,75.893
2.9845,75.216,75.972
3.0473,75.039,75.188
3.1102,74.791,74.249
3.173,74.624,73.894
3.2358,74.621,74.289
3.2987,74.843,75.118
3.3615,75.14,75.543
3.4243,75.311,75.42
3.4872,75.294,75.007
3.55,75.061,74.872
3.6128,74.887,75.16
3.6757,74.892,75.309
3.7385,74.994,74.897
3.8013,75.077,74.274
3.8642,74.946,74.626
3.927,74.787,75.437
3.9898,74.776,75.705
4.0527,75.065,75.326
4.1155,75.476,75.05
4.1783,75.641,74.809
4.2412,75.437,74.504
4.304,74.805,74.154
4.3668,74.309,74.584
4.4296,74.281,75.675
4.4925,74.625,76.36
4.5553,75.158,75.675
4.6181,75.452,74.658
4.681,75.465,74.256
4.7438,75.288,74.399
4.8066,75.033,74.514
4.8695,74.854,74.575
4.9323,74.767,74.841
4.9951,74.77,75.151
5.058,74.854,75.203
5.1208,75.046,74.959
5.1836,75.266,74.919
5.2465,75.381,75.43
5.3093,75.258,75.877
5.3721,74.864,75.679
5.435,74.499,75.369
5.4978,74.385,75.029
5.5606,74.69,74.36
5.6235,75.211,74.018
5.6863,75.624,74.374
5.7491,75.734,74.872
5.8119,75.378,75.149
5.8748,74.769,75.497
5.9376,74.339,75.645
6.0004,74.254,75.166
6.0633,74.593,74.537
6.1261,74.943,74.735
6.1889,75.109,75.114
6.2518,75.112,75.009


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_388.csv <==
x,qOut,qIn
0.031416,75.298,75.756
0.094248,75.166,75.359
0.15708,74.956,74.691
0.21991,74.764,74.037
0.28274,74.683,74.025
0.34558,74.766,74.788
0.40841,74.943,75.528
0.47124,75.126,75.65
0.53407,75.229,75.459
0.5969,75.22,75.42
0.65973,75.162,75.143
0.72257,75.102,74.703
0.7854,75.086,74.728
0.84823,75.041,75.173
0.91106,74.91,75.278
0.97389,74.754,74.781
1.0367,74.649,74.283
1.0996,74.792,74.815
1.1624,75.097,75.613
1.2252,75.355,75.634
1.2881,75.347,75.063
1.3509,74.937,74.811
1.4137,74.466,74.525
1.4765,74.233,74.195
1.5394,74.486,74.423
1.6022,75.003,75.234
1.665,75.453,75.848
1.7279,75.681,75.821
1.7907,75.575,75.241
1.8535,75.288,74.812
1.9164,75.017,74.719
1.9792,74.854,74.981
2.042,74.859,75.51
2.1049,74.874,75.59
2.1677,74.855,75.021
2.2305,74.848,74.312
2.2934,74.911,74.28
2.3562,75.1,74.744
2.419,75.253,75.009
2.4819,75.238,74.859
2.5447,74.941,74.681
2.6075,74.547,75.279
2.6704,74.37,76.107
2.7332,74.495,76.222
2.796,74.94,75.221
2.8588,75.379,74.042
2.9217,75.601,73.538
2.9845,75.568,74.19
3.0473,75.279,75.29
3.1102,75.018,75.236
3.173,74.958,74.751
3.2358,75.051,74.938
3.2987,75.21,75.663
3.3615,75.139,75.582
3.4243,74.866,75.018
3.4872,74.563,74.675
3.55,74.42,74.985
3.6128,74.539,75.33
3.6757,74.801,75.349
3.7385,75.109,75.171
3.8013,75.384,74.993
3.8642,75.594,74.691
3.927,75.579,74.424
3.9898,75.287,74.644
4.0527,74.693,75.418
4.1155,74.222,75.66
4.1783,74.176,75.206
4.2412,74.483,74.577
4.304,74.998,74.282
4.3668,75.321,74.633
4.4296,75.404,75.299
4.4925,75.327,75.637
4.5553,75.189,75.337
4.6181,75.112,75.097
4.681,75.09,75.059
4.7438,75.103,74.883
4.8066,75.135,74.436
4.8695,75.164,74.494
4.9323,75.125,75.021
4.9951,75.006,75.391
5.058,74.802,75.302
5.1208,74.696,75.136
5.1836,74.79,75.008
5.2465,75.006,74.924
5.3093,75.241,74.921
5.3721,75.217,74.755
5.435,74.971,74.524
5.4978,74.699,74.739
5.5606,74.611,75.607
5.6235,74.847,75.746
5.6863,75.203,75
5.7491,75.471,74.436
5.8119,75.463,75.01
5.8748,75.165,75.574
5.9376,74.803,75.396
6.0004,74.569,74.868
6.0633,74.62,74.396
6.1261,74.858,74.328
6.1889,75.112,74.822
6.2518,75.283,75.532


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_389.csv <==
x,qOut,qIn
0.031416,75.48,73.739
0.094248,75.263,74.437
0.15708,75.122,75.49
0.21991,75.06,75.983
0.28274,75.048,75.567
0.34558,74.937,74.821
0.40841,74.795,74.349
0.47124,74.722,74.525
0.53407,74.819,75.041
0.5969,75.025,75.207
0.65973,75.139,75.157
0.72257,75.1,75.158
0.7854,74.877,75.433
0.84823,74.763,75.416
0.91106,74.893,74.911
0.97389,75.152,74.395
1.0367,75.388,74.57
1.0996,75.227,75.182
1.1624,74.797,75.529
1.2252,74.413,75.321
1.2881,74.398,74.741
1.3509,74.835,74.48
1.4137,75.337,74.575
1.4765,75.617,74.879
1.5394,75.43,75.379
1.6022,74.951,75.6
1.665,74.597,75.315
1.7279,74.543,74.931
1.7907,74.886,74.836
1.8535,75.26,74.693
1.9164,75.447,74.539
1.9792,75.413,74.734
2.042,75.166,75.137
2.1049,74.906,75.216
2.1677,74.771,75.225
2.2305,74.787,75.381
2.2934,74.958,75.431
2.3562,75.125,75.02
2.419,75.152,74.441
2.4819,75.03,74.141
2.5447,74.775,74.681
2.6075,74.643,75.369
2.6704,74.749,75.49
2.7332,75.02,75.172
2.796,75.347,75.024
2.8588,75.449,75.385
2.9217,75.276,75.694
2.9845,74.951,75.436
3.0473,74.631,74.522
3.1102,74.56,74.064
3.173,74.702,74.401
3.2358,74.947,75.004
3.2987,75.185,74.964
3.3615,75.347,74.838
3.4243,75.38,75.288
3.4872,75.261,75.86
3.55,74.978,75.673
3.6128,74.674,74.854
3.6757,74.533,74.172
3.7385,74.595,74.019
3.8013,74.862,74.586
3.8642,75.142,75.233
3.927,75.344,75.436
3.9898,75.447,75.201
4.0527,75.447,75.094
4.1155,75.355,75.387
4.1783,75.144,75.471
4.2412,74.86,74.981
4.304,74.557,74.443
4.3668,74.423,74.869
4.4296,74.522,75.502
4.4925,74.792,75.401
4.5553,75.151,74.889
4.6181,75.439,74.741
4.681,75.534,74.438
4.7438,75.396,73.969
4.8066,75.003,74.188
4.8695,74.573,75.217
4.9323,74.362,75.949
4.9951,74.431,75.816
5.058,74.783,75.16
5.1208,75.16,75.016
5.1836,75.406,75.198
5.2465,75.476,75.283
5.3093,75.348,75.088
5.3721,75.137,75.003
5.435,74.973,75.046
5.4978,74.914,74.877
5.5606,74.997,74.279
5.6235,75.125,74.485
5.6863,75.148,75.446
5.7491,75.005,75.877
5.8119,74.654,74.995
5.8748,74.319,74.239
5.9376,74.236,74.365
6.0004,74.434,75.086
6.0633,74.886,75.733
6.1261,75.325,75.805
6.1889,75.591,75.28
6.2518,75.648,74.29


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_390.csv <==
x,qOut,qIn
0.031416,75.001,75.761
0.094248,75.343,75.229
0.15708,75.54,74.495
0.21991,75.501,74.501
0.28274,75.168,75.261
0.34558,74.797,75.373
0.40841,74.645,74.952
0.47124,74.736,74.61
0.53407,75.041,74.466
0.5969,75.253,74.478
0.65973,75.255,74.952
0.72257,75.094,75.807
0.7854,74.849,76.124
0.84823,74.736,75.408
0.91106,74.772,74.652
0.97389,74.888,74.542
1.0367,75.001,75.034
1.0996,75.057,75.143
1.1624,75.092,74.736
1.2252,75.116,74.216
1.2881,75.132,74.212
1.3509,75.095,74.913
1.4137,75.027,75.798
1.4765,74.961,76.247
1.5394,74.932,75.757
1.6022,74.883,74.894
1.665,74.776,74.309
1.7279,74.674,74.148
1.7907,74.654,74.124
1.8535,74.865,74.606
1.9164,75.22,75.648
1.9792,75.548,76.35
2.042,75.676,75.779
2.1049,75.479,74.665
2.1677,75.114,74.017
2.2305,74.758,74.166
2.2934,74.583,74.832
2.3562,74.536,75.274
2.419,74.534,75.38
2.4819,74.607,75.163
2.5447,74.798,74.823
2.6075,75.212,74.765
2.6704,75.628,74.949
2.7332,75.794,75.204
2.796,75.458,75.482
2.8588,74.718,75.425
2.9217,74.167,74.99
2.9845,74.092,74.743
3.0473,74.659,75.312
3.1102,75.346,75.458
3.173,75.758,74.774
3.2358,75.761,74.24
3.2987,75.264,74.578
3.3615,74.654,74.828
3.4243,74.358,74.746
3.4872,74.451,74.882
3.55,74.915,75.364
3.6128,75.269,75.368
3.6757,75.337,75.096
3.7385,75.183,75.194
3.8013,74.917,75.766
3.8642,74.846,75.7
3.927,74.976,74.962
3.9898,75.184,74.286
4.0527,75.334,74.439
4.1155,75.32,74.964
4.1783,75.213,75.198
4.2412,75.074,75.042
4.304,74.959,74.73
4.3668,74.829,74.83
4.4296,74.688,75.194
4.4925,74.592,75.242
4.5553,74.6,74.689
4.6181,74.743,74.54
4.681,74.938,74.953
4.7438,75.119,75.405
4.8066,75.228,75.404
4.8695,75.309,74.866
4.9323,75.389,74.338
4.9951,75.43,74.436
5.058,75.386,75.02
5.1208,75.164,75.328
5.1836,74.87,75.44
5.2465,74.648,75.485
5.3093,74.636,75.465
5.3721,74.814,75.08
5.435,75.008,74.544
5.4978,75.118,74.409
5.5606,75.068,74.824
5.6235,74.952,75.281
5.6863,74.868,75.564
5.7491,74.852,75.403
5.8119,74.922,74.535
5.8748,75.02,74.258
5.9376,75.082,74.925
6.0004,75.066,75.498
6.0633,74.938,74.979
6.1261,74.752,74.44
6.1889,74.656,74.674
6.2518,74.723,75.38


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_391.csv <==
x,qOut,qIn
0.031416,75.717,75.25
0.094248,75.675,75.551
0.15708,75.445,75.252
0.21991,75.097,74.522
0.28274,74.714,74.372
0.34558,74.506,75.05
0.40841,74.524,75.378
0.47124,74.702,74.804
0.53407,74.953,74.153
0.5969,75.139,74.775
0.65973,75.214,75.801
0.72257,75.192,76.017
0.7854,75.093,74.924
0.84823,75.015,74.212
0.91106,74.991,74.399
0.97389,75,74.947
1.0367,75.01,75.671
1.0996,74.986,76.275
1.1624,74.979,76.037
1.2252,75.012,74.902
1.2881,75.096,73.992
1.3509,75.122,74.112
1.4137,75.034,74.529
1.4765,74.877,74.907
1.5394,74.716,75.236
1.6022,74.675,75.28
1.665,74.746,75.006
1.7279,74.887,74.741
1.7907,75.055,74.854
1.8535,75.207,75.18
1.9164,75.249,75.274
1.9792,75.145,75.036
2.042,74.871,74.844
2.1049,74.664,74.888
2.1677,74.752,74.974
2.2305,75.097,75.144
2.2934,75.618,75.292
2.3562,75.816,75.182
2.419,75.484,74.946
2.4819,74.848,74.745
2.5447,74.221,74.689
2.6075,74.224,74.985
2.6704,74.648,75.504
2.7332,75.134,75.843
2.796,75.337,75.442
2.8588,75.208,74.563
2.9217,74.998,74.017
2.9845,74.866,74.179
3.0473,74.936,74.87
3.1102,75.052,75.379
3.173,75.089,75.501
3.2358,75.046,75.291
3.2987,74.95,75.144
3.3615,74.956,75.098
3.4243,75.05,74.821
3.4872,75.148,74.442
3.55,75.158,74.689
3.6128,75.015,75.235
3.6757,74.858,75.333
3.7385,74.811,75.205
3.8013,74.98,75.377
3.8642,75.274,75.247
3.927,75.441,74.6
3.9898,75.353,74.149
4.0527,74.919,74.509
4.1155,74.465,75.17
4.1783,74.324,75.553
4.2412,74.519,75.409
4.304,75.002,74.742
4.3668,75.398,74.527
4.4296,75.537,75.052
4.4925,75.414,75.792
4.5553,75.061,75.819
4.6181,74.74,75.052
4.681,74.616,74.352
4.7438,74.698,74.21
4.8066,74.953,74.436
4.8695,75.21,74.515
4.9323,75.347,74.718
4.9951,75.308,75.345
5.058,75.054,76.138
5.1208,74.731,75.936
5.1836,74.56,75.138
5.2465,74.603,74.781
5.3093,74.881,75.207
5.3721,75.135,75.14
5.435,75.222,74.495
5.4978,75.167,74.073
5.5606,75.028,74.608
5.6235,75.05,75.298
5.6863,75.212,75.482
5.7491,75.348,75.236
5.8119,75.278,74.829
5.8748,74.867,74.773
5.9376,74.415,75.078
6.0004,74.183,75.332
6.0633,74.386,75.169
6.1261,74.828,74.868
6.1889,75.266,74.706
6.2518,75.587,74.796


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_392.csv <==
x,qOut,qIn
0.031416,74.842,75.187
0.094248,75.072,74.649
0.15708,75.265,74.734
0.21991,75.373,74.948
0.28274,75.352,74.94
0.34558,75.18,74.781
0.40841,74.958,74.731
0.47124,74.806,75.162
0.53407,74.838,76.096
0.5969,75.039,76.224
0.65973,75.226,75.306
0.72257,75.268,74.19
0.7854,75.058,73.987
0.84823,74.724,74.583
0.91106,74.514,75.081
0.97389,74.526,74.988
1.0367,74.815,74.568
1.0996,75.166,74.908
1.1624,75.401,75.686
1.2252,75.442,76.013
1.2881,75.242,75.133
1.3509,74.935,74.182
1.4137,74.7,74.107
1.4765,74.619,74.647
1.5394,74.745,74.861
1.6022,74.983,74.978
1.665,75.271,75.471
1.7279,75.517,75.791
1.7907,75.642,75.095
1.8535,75.46,74.408
1.9164,75.02,74.686
1.9792,74.551,75.512
2.042,74.306,75.732
2.1049,74.451,75.105
2.1677,74.776,74.492
2.2305,75.106,74.285
2.2934,75.294,74.3
2.3562,75.374,74.688
2.419,75.329,75.487
2.4819,75.142,76.027
2.5447,74.801,75.828
2.6075,74.483,75.188
2.6704,74.418,74.534
2.7332,74.621,74.278
2.796,75.056,74.6
2.8588,75.388,75.182
2.9217,75.456,75.6
2.9845,75.31,75.382
3.0473,75.038,74.5
3.1102,74.958,74.072
3.173,75.066,74.357
3.2358,75.198,75.026
3.2987,75.167,75.726
3.3615,74.842,75.759
3.4243,74.494,75.164
3.4872,74.356,74.674
3.55,74.617,74.983
3.6128,75.125,75.5
3.6757,75.574,75.47
3.7385,75.764,74.752
3.8013,75.528,74.113
3.8642,75.02,74.454
3.927,74.642,75.08
3.9898,74.567,75.235
4.0527,74.896,74.895
4.1155,75.19,74.887
4.1783,75.177,75.144
4.2412,74.912,75.391
4.304,74.518,75.651
4.3668,74.449,75.556
4.4296,74.715,74.944
4.4925,75.124,74.401
4.5553,75.463,74.513
4.6181,75.528,74.911
4.681,75.392,75.195
4.7438,75.182,75.208
4.8066,75.031,74.891
4.8695,74.956,74.787
4.9323,74.868,74.891
4.9951,74.758,74.758
5.058,74.642,74.545
5.1208,74.665,74.838
5.1836,74.811,75.24
5.2465,74.998,75.387
5.3093,75.138,75.427
5.3721,75.214,75.357
5.435,75.282,75.043
5.4978,75.331,74.803
5.5606,75.336,74.725
5.6235,75.165,74.804
5.6863,74.895,75.144
5.7491,74.681,75.489
5.8119,74.676,75.296
5.8748,74.886,74.834
5.9376,75.094,74.611
6.0004,75.167,74.559
6.0633,75.003,74.399
6.1261,74.763,74.721
6.1889,74.628,75.523
6.2518,74.65,75.888


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_393.csv <==
x,qOut,qIn
0.031416,75.515,74.679
0.094248,75.745,74.527
0.15708,75.585,74.628
0.21991,75.138,74.674
0.28274,74.568,75.141
0.34558,74.399,76.155
0.40841,74.621,76.511
0.47124,74.988,75.586
0.53407,75.234,74.093
0.5969,75.175,73.835
0.65973,74.98,74.556
0.72257,74.816,75.319
0.7854,74.836,75.215
0.84823,74.995,74.793
0.91106,75.15,74.784
0.97389,75.227,75.156
1.0367,75.172,75.362
1.0996,75.041,75.238
1.1624,74.873,75.034
1.2252,74.706,74.754
1.2881,74.578,74.74
1.3509,74.571,75.21
1.4137,74.757,75.437
1.4765,75.097,74.926
1.5394,75.538,74.315
1.6022,75.802,74.59
1.665,75.668,75.154
1.7279,75.212,75.396
1.7907,74.576,75.151
1.8535,74.341,75.021
1.9164,74.545,75.062
1.9792,74.939,75.041
2.042,75.246,74.998
2.1049,75.261,75.142
2.1677,75.142,75.285
2.2305,75.026,75.318
2.2934,75.031,75.157
2.3562,75.079,74.537
2.419,75.083,73.907
2.4819,75.042,74.022
2.5447,74.974,74.798
2.6075,74.934,75.355
2.6704,74.889,75.645
2.7332,74.839,75.597
2.796,74.791,75.198
2.8588,74.85,74.787
2.9217,75.005,74.605
2.9845,75.167,74.853
3.0473,75.237,75.603
3.1102,75.144,75.845
3.173,75.027,75.293
3.2358,74.988,74.557
3.2987,75.119,74.419
3.3615,75.272,74.831
3.4243,75.229,75.226
3.4872,74.961,75.313
3.55,74.489,75.115
3.6128,74.203,74.687
3.6757,74.269,74.269
3.7385,74.609,74.345
3.8013,75.095,75.093
3.8642,75.452,75.623
3.927,75.555,75.546
3.9898,75.418,75.167
4.0527,75.083,75.235
4.1155,74.858,75.416
4.1783,74.892,74.96
4.2412,75.103,74.056
4.304,75.365,74.091
4.3668,75.363,75.199
4.4296,75.128,75.8
4.4925,74.847,75.385
4.5553,74.725,74.767
4.6181,74.872,74.982
4.681,75.047,75.42
4.7438,75.086,75.42
4.8066,74.855,74.791
4.8695,74.579,74.233
4.9323,74.516,74.182
4.9951,74.702,74.813
5.058,75.111,75.655
5.1208,75.466,75.879
5.1836,75.601,75.689
5.2465,75.483,75.335
5.3093,75.108,74.747
5.3721,74.708,74.239
5.435,74.499,74.274
5.4978,74.525,74.843
5.5606,74.784,75.397
5.6235,75.074,75.287
5.6863,75.291,74.897
5.7491,75.393,74.682
5.8119,75.356,74.726
5.8748,75.205,74.986
5.9376,74.974,75.325
6.0004,74.728,75.313
6.0633,74.535,74.888
6.1261,74.514,74.87
6.1889,74.717,75.155
6.2518,75.078,75.135


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_394.csv <==
x,qOut,qIn
0.031416,75.531,75.091
0.094248,75.44,74.528
0.15708,75.239,74.742
0.21991,75.001,75.506
0.28274,74.806,76.091
0.34558,74.736,75.484
0.40841,74.758,74.283
0.47124,74.827,73.749
0.53407,74.894,74.473
0.5969,74.995,75.316
0.65973,75.141,75.776
0.72257,75.257,75.866
0.7854,75.259,75.618
0.84823,75.005,74.947
0.91106,74.664,74.147
0.97389,74.448,73.77
1.0367,74.554,74.439
1.0996,74.894,75.518
1.1624,75.19,75.956
1.2252,75.327,75.446
1.2881,75.226,74.701
1.3509,75.14,74.678
1.4137,75.174,74.862
1.4765,75.234,74.718
1.5394,75.196,74.602
1.6022,74.862,75.22
1.665,74.502,75.781
1.7279,74.378,75.544
1.7907,74.71,74.817
1.8535,75.314,74.613
1.9164,75.75,74.654
1.9792,75.776,74.651
2.042,75.197,74.955
2.1049,74.465,75.597
2.1677,74.15,75.747
2.2305,74.336,75.148
2.2934,74.979,74.477
2.3562,75.482,74.585
2.419,75.611,74.981
2.4819,75.394,75.041
2.5447,74.907,74.626
2.6075,74.566,74.758
2.6704,74.551,75.302
2.7332,74.792,75.466
2.796,75.175,75.124
2.8588,75.411,75.067
2.9217,75.396,75.089
2.9845,75.174,74.849
3.0473,74.818,74.686
3.1102,74.61,74.844
3.173,74.664,74.967
3.2358,74.909,75.132
3.2987,75.246,75.486
3.3615,75.418,75.503
3.4243,75.34,75.163
3.4872,75.086,75.033
3.55,74.763,75.436
3.6128,74.626,75.214
3.6757,74.689,74.362
3.7385,74.856,73.991
3.8013,75.024,74.666
3.8642,75.125,75.191
3.927,75.188,75.2
3.9898,75.211,74.955
4.0527,75.189,74.549
4.1155,75.068,74.613
4.1783,74.901,75.257
4.2412,74.772,75.687
4.304,74.764,75.306
4.3668,74.891,74.936
4.4296,75.075,75.025
4.4925,75.256,75.415
4.5553,75.378,75.511
4.6181,75.423,74.852
4.681,75.351,74.129
4.7438,75.163,74.07
4.8066,74.869,74.703
4.8695,74.613,75.064
4.9323,74.523,75.077
4.9951,74.597,75.089
5.058,74.808,75.458
5.1208,74.969,75.799
5.1836,75.012,75.643
5.2465,74.971,74.96
5.3093,74.903,74.473
5.3721,74.942,74.724
5.435,75.084,75.039
5.4978,75.258,75.023
5.5606,75.388,74.847
5.6235,75.396,74.736
5.6863,75.278,74.745
5.7491,75.064,75.134
5.8119,74.789,75.726
5.8748,74.539,75.611
5.9376,74.42,74.888
6.0004,74.467,74.187
6.0633,74.698,74.034
6.1261,75.005,74.596
6.1889,75.286,75.434
6.2518,75.477,75.767


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_395.csv <==
x,qOut,qIn
0.031416,75.468,74.712
0.094248,75.494,74.465
0.15708,75.265,74.432
0.21991,74.834,74.404
0.28274,74.297,74.535
0.34558,74.036,75.321
0.40841,74.168,76.14
0.47124,74.59,76.068
0.53407,75.16,74.826
0.5969,75.648,74.075
0.65973,75.869,74.485
0.72257,75.757,75.508
0.7854,75.269,75.828
0.84823,74.766,74.992
0.91106,74.603,74.184
0.97389,74.784,74.351
1.0367,75.232,75.422
1.0996,75.469,75.915
1.1624,75.331,75.579
1.2252,74.93,74.729
1.2881,74.433,74.044
1.3509,74.251,74.253
1.4137,74.418,74.862
1.4765,74.795,75.136
1.5394,75.227,74.957
1.6022,75.517,75.044
1.665,75.569,75.247
1.7279,75.403,75.081
1.7907,75.063,74.535
1.8535,74.84,74.921
1.9164,74.835,75.85
1.9792,74.956,75.888
2.042,75.072,74.666
2.1049,75.02,74.141
2.1677,74.949,74.529
2.2305,74.964,75.095
2.2934,75.151,75.423
2.3562,75.266,75.65
2.419,75.11,75.594
2.4819,74.775,75.108
2.5447,74.415,74.525
2.6075,74.443,74.505
2.6704,74.757,74.828
2.7332,75.113,75.011
2.796,75.263,74.689
2.8588,75.137,74.687
2.9217,74.971,75.246
2.9845,74.916,75.708
3.0473,75.089,75.355
3.1102,75.293,74.754
3.173,75.309,74.576
3.2358,75.124,74.832
3.2987,74.768,74.926
3.3615,74.593,74.8
3.4243,74.724,74.95
3.4872,75.055,75.277
3.55,75.451,75.35
3.6128,75.592,75.032
3.6757,75.408,74.684
3.7385,75.031,74.644
3.8013,74.633,75.1
3.8642,74.521,75.322
3.927,74.647,75.114
3.9898,74.874,74.92
4.0527,75.064,74.832
4.1155,75.181,74.772
4.1783,75.244,74.963
4.2412,75.234,75.221
4.304,75.127,75.262
4.3668,74.92,75.34
4.4296,74.751,75.317
4.4925,74.705,74.858
4.5553,74.847,74.472
4.6181,75.056,74.772
4.681,75.186,75.031
4.7438,75.193,74.779
4.8066,75.056,74.598
4.8695,74.915,75.001
4.9323,74.866,75.317
4.9951,74.913,75.307
5.058,75.036,75.312
5.1208,75.102,75.415
5.1836,75.063,75.331
5.2465,74.962,75.21
5.3093,74.858,75.141
5.3721,74.886,74.585
5.435,75.037,73.813
5.4978,75.218,73.68
5.5606,75.331,74.696
5.6235,75.253,75.777
5.6863,75.039,76.169
5.7491,74.803,75.872
5.8119,74.664,75.22
5.8748,74.678,74.673
5.9376,74.768,74.481
6.0004,74.875,74.745
6.0633,74.952,75.148
6.1261,75.032,75.378
6.1889,75.156,75.446
6.2518,75.309,75.197


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_396.csv <==
x,qOut,qIn
0.031416,74.199,75.382
0.094248,74.274,75.029
0.15708,74.564,74.627
0.21991,74.931,74.655
0.28274,75.251,75.024
0.34558,75.513,75.155
0.40841,75.67,75.18
0.47124,75.656,75.26
0.53407,75.403,75.339
0.5969,74.967,75.188
0.65973,74.617,74.818
0.72257,74.496,74.438
0.7854,74.699,74.618
0.84823,74.974,75.18
0.91106,75.13,75.392
0.97389,75.146,75.098
1.0367,75.035,74.682
1.0996,74.989,74.31
1.1624,75.026,74.145
1.2252,75.08,74.783
1.2881,75.076,76.334
1.3509,74.956,76.799
1.4137,74.838,75.697
1.4765,74.812,74.178
1.5394,74.951,73.653
1.6022,75.175,74.294
1.665,75.325,75.26
1.7279,75.325,75.8
1.7907,75.118,75.429
1.8535,74.856,74.865
1.9164,74.726,74.727
1.9792,74.765,74.988
2.042,74.975,75.018
2.1049,75.089,74.847
2.1677,74.97,74.933
2.2305,74.7,75.092
2.2934,74.403,75.134
2.3562,74.444,75.133
2.419,74.841,75.007
2.4819,75.387,74.759
2.5447,75.862,74.756
2.6075,75.824,74.829
2.6704,75.284,74.714
2.7332,74.612,74.652
2.796,74.239,75.002
2.8588,74.537,75.444
2.9217,75.103,75.429
2.9845,75.558,74.881
3.0473,75.571,74.398
3.1102,75.219,74.879
3.173,74.86,75.791
3.2358,74.686,76.14
3.2987,74.834,75.2
3.3615,75.04,74.294
3.4243,75.148,74.311
3.4872,75.146,74.943
3.55,75.059,75.304
3.6128,74.975,74.942
3.6757,74.875,74.59
3.7385,74.772,74.977
3.8013,74.684,75.831
3.8642,74.709,75.508
3.927,74.845,74.588
3.9898,75.016,74.386
4.0527,75.139,74.834
4.1155,75.118,74.791
4.1783,75.022,74.808
4.2412,74.955,75.291
4.304,75.016,75.625
4.3668,75.214,75.143
4.4296,75.383,74.62
4.4925,75.399,74.658
4.5553,75.157,75.09
4.6181,74.812,75.05
4.681,74.617,74.869
4.7438,74.641,75.089
4.8066,74.901,75.571
4.8695,75.146,75.587
4.9323,75.271,75.257
4.9951,75.269,74.811
5.058,75.158,74.269
5.1208,74.987,74.027
5.1836,74.804,74.338
5.2465,74.684,74.812
5.3093,74.701,74.94
5.3721,74.894,75.174
5.435,75.141,75.665
5.4978,75.313,75.972
5.5606,75.288,75.72
5.6235,75.079,75.088
5.6863,74.856,74.534
5.7491,74.736,74.389
5.8119,74.812,74.615
5.8748,75.007,74.866
5.9376,75.23,75.091
6.0004,75.401,75.215
6.0633,75.452,75.013
6.1261,75.268,74.783
6.1889,74.88,74.889
6.2518,74.459,75.235


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_397.csv <==
x,qOut,qIn
0.031416,74.971,74.815
0.094248,74.6,74.572
0.15708,74.609,74.607
0.21991,74.887,74.942
0.28274,75.265,75.562
0.34558,75.355,75.788
0.40841,75.183,75.423
0.47124,74.929,74.839
0.53407,74.789,74.572
0.5969,74.902,74.729
0.65973,75.086,74.889
0.72257,75.184,74.73
0.7854,75.054,74.615
0.84823,74.801,75.288
0.91106,74.659,75.958
0.97389,74.705,75.664
1.0367,74.974,74.596
1.0996,75.204,74.069
1.1624,75.224,74.219
1.2252,75.059,74.96
1.2881,74.775,75.794
1.3509,74.681,75.821
1.4137,74.844,75.257
1.4765,75.15,74.697
1.5394,75.463,74.467
1.6022,75.527,74.457
1.665,75.305,74.672
1.7279,74.933,75.079
1.7907,74.576,75.443
1.8535,74.503,75.486
1.9164,74.692,75.277
1.9792,75.008,74.947
2.042,75.311,74.608
2.1049,75.425,74.66
2.1677,75.275,74.998
2.2305,74.947,75.018
2.2934,74.555,74.573
2.3562,74.453,74.786
2.419,74.704,75.512
2.4819,75.133,75.879
2.5447,75.544,75.28
2.6075,75.566,74.514
2.6704,75.203,74.333
2.7332,74.712,74.835
2.796,74.388,75.487
2.8588,74.528,75.637
2.9217,74.915,75.406
2.9845,75.304,74.966
3.0473,75.474,74.58
3.1102,75.38,74.691
3.173,75.137,74.995
3.2358,74.872,74.79
3.2987,74.704,74
3.3615,74.678,74.182
3.4243,74.759,75.21
3.4872,74.908,75.879
3.55,75.086,75.51
3.6128,75.251,75.163
3.6757,75.314,75.326
3.7385,75.242,75.759
3.8013,75.016,75.559
3.8642,74.805,74.721
3.927,74.782,74.181
3.9898,74.947,74.118
4.0527,75.263,74.273
4.1155,75.451,74.808
4.1783,75.375,75.474
4.2412,75.092,75.518
4.304,74.695,75.004
4.3668,74.466,74.841
4.4296,74.433,74.936
4.4925,74.531,75.142
4.5553,74.68,75.503
4.6181,74.857,75.214
4.681,75.09,74.273
4.7438,75.349,73.826
4.8066,75.593,74.956
4.8695,75.711,76.074
4.9323,75.616,76.032
4.9951,75.314,75.274
5.058,74.834,74.848
5.1208,74.419,74.792
5.1836,74.269,74.646
5.2465,74.392,74.603
5.3093,74.751,75.012
5.3721,75.095,75.524
5.435,75.286,75.589
5.4978,75.312,75.028
5.5606,75.186,74.347
5.6235,75.086,74.589
5.6863,75.039,75.291
5.7491,74.989,75.571
5.8119,74.863,75.122
5.8748,74.659,74.745
5.9376,74.579,74.647
6.0004,74.713,74.661
6.0633,75.113,74.694
6.1261,75.526,75.06
6.1889,75.668,75.47
6.2518,75.485,75.349


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_398.csv <==
x,qOut,qIn
0.031416,74.7,75.272
0.094248,75.158,74.515
0.15708,75.475,74.349
0.21991,75.586,75.049
0.28274,75.469,75.537
0.34558,75.237,74.972
0.40841,74.974,74.453
0.47124,74.769,74.582
0.53407,74.699,74.86
0.5969,74.808,74.837
0.65973,74.995,75
0.72257,75.137,75.324
0.7854,75.115,75.309
0.84823,74.926,75.117
0.91106,74.756,75.202
0.97389,74.726,75.374
1.0367,74.93,75.286
1.0996,75.212,74.915
1.1624,75.37,74.487
1.2252,75.341,74.237
1.2881,75.093,74.355
1.3509,74.868,74.908
1.4137,74.807,75.614
1.4765,74.869,75.988
1.5394,74.982,75.601
1.6022,74.939,74.79
1.665,74.806,74.177
1.7279,74.702,74.121
1.7907,74.751,74.696
1.8535,74.944,75.261
1.9164,75.146,75.407
1.9792,75.29,75.257
2.042,75.326,75.56
2.1049,75.332,75.955
2.1677,75.29,75.656
2.2305,75.156,74.895
2.2934,74.885,74.367
2.3562,74.552,74.428
2.419,74.378,74.666
2.4819,74.455,74.638
2.5447,74.828,74.354
2.6075,75.291,74.862
2.6704,75.59,75.723
2.7332,75.591,75.717
2.796,75.188,74.529
2.8588,74.644,74.102
2.9217,74.342,74.814
2.9845,74.386,75.753
3.0473,74.794,75.773
3.1102,75.209,75.162
3.173,75.504,74.656
3.2358,75.658,74.439
3.2987,75.675,74.497
3.3615,75.539,74.859
3.4243,75.218,75.394
3.4872,74.805,75.693
3.55,74.421,75.249
3.6128,74.32,74.796
3.6757,74.494,74.911
3.7385,74.804,75.183
3.8013,75.101,74.976
3.8642,75.215,74.767
3.927,75.141,74.878
3.9898,74.975,74.997
4.0527,74.821,74.988
4.1155,74.866,74.833
4.1783,75.071,74.589
4.2412,75.283,74.601
4.304,75.343,75.294
4.3668,75.1,75.904
4.4296,74.758,75.687
4.4925,74.547,74.723
4.5553,74.673,73.85
4.6181,75.04,74.251
4.681,75.364,75.4
4.7438,75.498,76.179
4.8066,75.334,75.739
4.8695,75.066,74.758
4.9323,74.893,74.129
4.9951,74.856,74.299
5.058,74.958,74.888
5.1208,75.001,75.009
5.1836,74.934,75.039
5.2465,74.812,75.368
5.3093,74.703,75.654
5.3721,74.742,75.457
5.435,74.926,75.127
5.4978,75.16,74.844
5.5606,75.344,74.652
5.6235,75.27,74.652
5.6863,74.978,74.831
5.7491,74.671,75.058
5.8119,74.566,75.353
5.8748,74.848,75.26
5.9376,75.262,74.752
6.0004,75.531,74.445
6.0633,75.392,74.695
6.1261,74.891,75.103
6.1889,74.464,75.48
6.2518,74.347,75.689


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_399.csv <==
x,qOut,qIn
0.031416,75.28,76.005
0.094248,74.969,76.094
0.15708,74.704,75.176
0.21991,74.626,74.262
0.28274,74.826,74.178
0.34558,75.105,74.466
0.40841,75.321,74.851
0.47124,75.413,75.305
0.53407,75.346,75.45
0.5969,75.147,75.144
0.65973,74.886,74.813
0.72257,74.655,74.722
0.7854,74.544,75.037
0.84823,74.596,75.087
0.91106,74.743,74.617
0.97389,74.921,74.184
1.0367,75.069,74.7
1.0996,75.219,75.639
1.1624,75.401,75.889
1.2252,75.558,75.19
1.2881,75.622,74.535
1.3509,75.378,75.084
1.4137,74.916,75.734
1.4765,74.486,75.409
1.5394,74.354,74.476
1.6022,74.628,74.398
1.665,75.032,74.824
1.7279,75.344,75.132
1.7907,75.376,75.158
1.8535,75.183,75.116
1.9164,74.932,74.877
1.9792,74.73,74.561
2.042,74.663,74.772
2.1049,74.668,75.481
2.1677,74.729,75.871
2.2305,74.848,75.558
2.2934,75.031,74.923
2.3562,75.233,74.624
2.419,75.36,74.413
2.4819,75.379,74.215
2.5447,75.271,74.402
2.6075,75.123,75.074
2.6704,74.989,75.746
2.7332,74.885,76.01
2.796,74.818,75.412
2.8588,74.809,74.567
2.9217,74.871,74.305
2.9845,74.958,74.797
3.0473,75.015,75.497
3.1102,74.954,75.434
3.173,74.873,74.963
3.2358,74.883,74.826
3.2987,75.084,75.399
3.3615,75.388,75.396
3.4243,75.513,74.62
3.4872,75.341,74.03
3.55,74.799,74.37
3.6128,74.312,74.852
3.6757,74.212,75.122
3.7385,74.478,75.439
3.8013,75.009,75.771
3.8642,75.437,75.557
3.927,75.616,74.974
3.9898,75.532,74.428
4.0527,75.192,74.265
4.1155,74.844,74.893
4.1783,74.709,75.758
4.2412,74.807,75.856
4.304,75.11,74.931
4.3668,75.346,74.211
4.4296,75.384,74.231
4.4925,75.229,74.98
4.5553,74.912,75.788
4.6181,74.607,75.679
4.681,74.433,75.067
4.7438,74.436,74.599
4.8066,74.635,74.423
4.8695,74.977,74.472
4.9323,75.338,74.872
4.9951,75.57,75.425
5.058,75.534,75.544
5.1208,75.185,75.063
5.1836,74.804,74.591
5.2465,74.617,74.506
5.3093,74.809,74.775
5.3721,75.153,75.107
5.435,75.32,75.337
5.4978,75.23,75.244
5.5606,74.857,75.123
5.6235,74.627,75.354
5.6863,74.731,75.401
5.7491,75.047,74.913
5.8119,75.409,74.335
5.8748,75.397,74.392
5.9376,75.055,74.72
6.0004,74.65,74.934
6.0633,74.474,75.065
6.1261,74.719,75.156
6.1889,75.096,75.105
6.2518,75.355,75.257


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_400.csv <==
x,qOut,qIn
0.031416,75.035,75.317
0.094248,74.986,75.255
0.15708,74.963,74.794
0.21991,74.985,74.376
0.28274,75.056,74.535
0.34558,75.061,75.538
0.40841,74.979,76.47
0.47124,74.867,76.156
0.53407,74.794,74.553
0.5969,74.852,73.614
0.65973,74.991,73.647
0.72257,75.131,74.131
0.7854,75.197,74.829
0.84823,75.158,75.666
0.91106,75.074,76.185
0.97389,75.004,76.065
1.0367,74.997,75.029
1.0996,75.043,74.021
1.1624,75.068,74.058
1.2252,75.031,75.073
1.2881,74.898,75.662
1.3509,74.746,75.136
1.4137,74.726,74.696
1.4765,74.888,75.019
1.5394,75.263,75.705
1.6022,75.604,75.72
1.665,75.552,75.291
1.7279,75.071,74.711
1.7907,74.206,74.267
1.8535,73.754,74.314
1.9164,73.983,74.754
1.9792,74.655,75.211
2.042,75.458,75.228
2.1049,75.926,74.683
2.1677,75.923,74.218
2.2305,75.536,74.592
2.2934,74.893,75.776
2.3562,74.514,75.985
2.419,74.549,75.228
2.4819,74.842,74.646
2.5447,75.191,75.013
2.6075,75.344,75.308
2.6704,75.369,75.084
2.7332,75.34,74.726
2.796,75.323,74.693
2.8588,75.219,74.763
2.9217,74.982,74.727
2.9845,74.709,74.727
3.0473,74.525,74.835
3.1102,74.603,75.013
3.173,74.796,75.319
3.2358,74.945,75.647
3.2987,74.908,75.64
3.3615,74.793,75.237
3.4243,74.806,74.739
3.4872,74.976,74.395
3.55,75.293,74.666
3.6128,75.483,75.211
3.6757,75.441,75.338
3.7385,75.237,74.998
3.8013,74.975,74.698
3.8642,74.861,74.788
3.927,74.846,74.999
3.9898,74.842,75.177
4.0527,74.765,75.258
4.1155,74.67,75.207
4.1783,74.671,75.096
4.2412,74.79,75.091
4.304,75.024,75.11
4.3668,75.271,74.818
4.4296,75.442,74.482
4.4925,75.479,74.542
4.5553,75.329,75.251
4.6181,75.036,75.608
4.681,74.784,75.188
4.7438,74.684,74.644
4.8066,74.821,74.903
4.8695,75.016,75.165
4.9323,75.1,74.944
4.9951,75.055,74.852
5.058,74.898,75.149
5.1208,74.848,75.106
5.1836,74.95,74.836
5.2465,75.129,74.806
5.3093,75.293,75.092
5.3721,75.295,75.198
5.435,75.148,75.095
5.4978,74.937,74.94
5.5606,74.754,74.753
5.6235,74.711,74.632
5.6863,74.802,74.819
5.7491,74.963,75.292
5.8119,75.13,75.395
5.8748,75.193,74.954
5.9376,75.135,74.768
6.0004,75.013,75.124
6.0633,74.897,75.382
6.1261,74.894,75.002
6.1889,74.962,74.67
6.2518,75.032,74.843


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_401.csv <==
x,qOut,qIn
0.031416,74.835,74.662
0.094248,75.029,75.261
0.15708,75.201,75.82
0.21991,75.237,75.486
0.28274,75.037,74.363
0.34558,74.738,74.135
0.40841,74.596,74.821
0.47124,74.685,75.573
0.53407,75.032,75.657
0.5969,75.333,75.292
0.65973,75.397,74.834
0.72257,75.249,74.386
0.7854,74.955,74.205
0.84823,74.829,74.839
0.91106,74.884,75.715
0.97389,74.997,75.853
1.0367,75.024,74.993
1.0996,74.905,74.507
1.1624,74.824,74.715
1.2252,74.866,75.054
1.2881,75.088,74.86
1.3509,75.252,74.75
1.4137,75.198,75.029
1.4765,74.985,75.259
1.5394,74.716,75.296
1.6022,74.728,75.23
1.665,74.984,74.851
1.7279,75.274,74.24
1.7907,75.375,74.295
1.8535,75.103,75.39
1.9164,74.725,76.229
1.9792,74.504,75.903
2.042,74.675,74.738
2.1049,75.087,74.242
2.1677,75.405,74.527
2.2305,75.473,75.183
2.2934,75.184,75.304
2.3562,74.818,74.872
2.419,74.635,74.814
2.4819,74.678,75.382
2.5447,74.934,75.595
2.6075,75.157,74.843
2.6704,75.246,74.31
2.7332,75.188,74.719
2.796,74.986,75.505
2.8588,74.751,75.264
2.9217,74.633,74.597
2.9845,74.702,74.397
3.0473,74.999,74.796
3.1102,75.355,75.052
3.173,75.533,75.139
3.2358,75.448,75.174
3.2987,75.048,74.985
3.3615,74.685,74.531
3.4243,74.615,74.336
3.4872,74.804,74.67
3.55,75.158,75.316
3.6128,75.333,75.918
3.6757,75.289,76.223
3.7385,75.121,75.898
3.8013,74.945,75.231
3.8642,74.894,74.743
3.927,74.921,74.288
3.9898,74.958,73.962
4.0527,74.942,74.14
4.1155,74.866,74.603
4.1783,74.799,75.014
4.2412,74.792,75.428
4.304,74.888,75.736
4.3668,75.024,75.609
4.4296,75.065,75.231
4.4925,74.966,74.885
4.5553,74.712,74.669
4.6181,74.531,74.719
4.681,74.601,74.965
4.7438,74.911,75.136
4.8066,75.411,75.077
4.8695,75.869,75.05
4.9323,76.029,75.155
4.9951,75.782,75.134
5.058,75.045,74.594
5.1208,74.286,74.434
5.1836,73.964,75.031
5.2465,74.1,75.711
5.3093,74.606,75.683
5.3721,75.04,74.869
5.435,75.341,74.086
5.4978,75.511,74.2
5.5606,75.561,75.135
5.6235,75.439,75.559
5.6863,75.169,75.47
5.7491,74.879,75.195
5.8119,74.708,74.793
5.8748,74.78,74.659
5.9376,74.979,74.945
6.0004,75.165,75.22
6.0633,75.209,75.096
6.1261,75.081,74.929
6.1889,74.901,74.845
6.2518,74.786,74.681


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_402.csv <==
x,qOut,qIn
0.031416,74.972,75.658
0.094248,74.72,76.146
0.15708,74.648,75.447
0.21991,74.799,74.127
0.28274,75.167,73.785
0.34558,75.488,74.684
0.40841,75.594,75.521
0.47124,75.462,75.733
0.53407,75.104,75.359
0.5969,74.77,74.839
0.65973,74.631,74.497
0.72257,74.69,74.658
0.7854,74.913,75.249
0.84823,75.081,75.531
0.91106,75.094,75.357
0.97389,74.979,74.967
1.0367,74.79,74.627
1.0996,74.763,74.532
1.1624,74.947,74.802
1.2252,75.214,75.329
1.2881,75.416,75.493
1.3509,75.261,75.114
1.4137,74.868,74.786
1.4765,74.513,74.754
1.5394,74.478,74.739
1.6022,74.839,74.588
1.665,75.254,74.633
1.7279,75.48,74.906
1.7907,75.314,75.207
1.8535,74.959,75.233
1.9164,74.764,75.071
1.9792,74.816,75.016
2.042,75.141,75.438
2.1049,75.327,75.677
2.1677,75.224,75.225
2.2305,74.952,74.478
2.2934,74.678,74.468
2.3562,74.722,75.147
2.419,74.978,75.589
2.4819,75.245,75.499
2.5447,75.321,74.937
2.6075,75.124,74.353
2.6704,74.828,74.213
2.7332,74.6,74.731
2.796,74.584,75.308
2.8588,74.724,75.363
2.9217,74.89,75.292
2.9845,75.028,75.306
3.0473,75.099,75.486
3.1102,75.174,75.424
3.173,75.255,74.892
3.2358,75.304,74.097
3.2987,75.278,73.702
3.3615,75.13,74.248
3.4243,74.96,75.252
3.4872,74.868,76.062
3.55,74.941,75.982
3.6128,75.115,75.364
3.6757,75.194,74.972
3.7385,75.101,74.944
3.8013,74.794,74.507
3.8642,74.543,73.971
3.927,74.542,74.286
3.9898,74.772,75.16
4.0527,75.165,75.528
4.1155,75.486,75.157
4.1783,75.621,74.867
4.2412,75.521,75.07
4.304,75.154,75.514
4.3668,74.638,75.374
4.4296,74.236,74.939
4.4925,74.108,74.791
4.5553,74.363,75.303
4.6181,74.852,75.59
4.681,75.388,75.117
4.7438,75.791,74.257
4.8066,75.906,74.119
4.8695,75.559,74.839
4.9323,74.946,75.415
4.9951,74.397,75.388
5.058,74.241,75.062
5.1208,74.497,74.78
5.1836,74.865,74.465
5.2465,75.168,74.53
5.3093,75.274,75.225
5.3721,75.266,75.619
5.435,75.21,75.485
5.4978,75.153,75.262
5.5606,75.135,75.316
5.6235,75.169,75.2
5.6863,75.216,74.747
5.7491,75.217,74.364
5.8119,75.112,74.651
5.8748,74.889,75.132
5.9376,74.675,75.231
6.0004,74.581,75.073
6.0633,74.698,75.01
6.1261,74.95,74.81
6.1889,75.144,74.519
6.2518,75.178,74.689


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_403.csv <==
x,qOut,qIn
0.031416,74.915,74.027
0.094248,74.525,74.173
0.15708,74.429,74.469
0.21991,74.611,74.953
0.28274,74.992,75.624
0.34558,75.272,75.901
0.40841,75.402,75.488
0.47124,75.412,74.648
0.53407,75.348,74.333
0.5969,75.213,75.092
0.65973,74.987,75.866
0.72257,74.748,75.665
0.7854,74.585,74.643
0.84823,74.7,74.166
0.91106,75.045,74.249
0.97389,75.417,74.671
1.0367,75.61,75.297
1.0996,75.323,75.518
1.1624,74.728,75.295
1.2252,74.185,75.163
1.2881,74.06,75.226
1.3509,74.433,74.998
1.4137,74.97,74.769
1.4765,75.421,74.939
1.5394,75.584,75.387
1.6022,75.451,75.478
1.665,75.187,75.218
1.7279,74.97,74.746
1.7907,74.966,74.343
1.8535,75.121,74.418
1.9164,75.18,74.774
1.9792,75.047,75.11
2.042,74.672,75.424
2.1049,74.418,75.45
2.1677,74.493,75.126
2.2305,74.822,74.862
2.2934,75.276,74.867
2.3562,75.514,74.96
2.419,75.468,75.083
2.4819,75.24,75.128
2.5447,74.962,74.678
2.6075,74.889,74.258
2.6704,75.012,74.644
2.7332,75.199,75.649
2.796,75.311,75.925
2.8588,75.183,74.96
2.9217,74.892,74.23
2.9845,74.601,74.651
3.0473,74.483,75.737
3.1102,74.641,75.545
3.173,74.94,74.494
3.2358,75.229,73.945
3.2987,75.366,74.642
3.3615,75.306,75.495
3.4243,75.147,75.911
3.4872,74.987,75.798
3.55,74.917,75.277
3.6128,74.897,74.689
3.6757,74.857,74.297
3.7385,74.806,74.392
3.8013,74.772,74.891
3.8642,74.863,74.999
3.927,75.039,74.851
3.9898,75.206,74.918
4.0527,75.268,75.111
4.1155,75.188,75.165
4.1783,75.057,75.219
4.2412,74.933,75.16
4.304,74.863,75.094
4.3668,74.778,75.305
4.4296,74.71,75.41
4.4925,74.738,75.11
4.5553,74.941,74.851
4.6181,75.311,74.914
4.681,75.592,74.792
4.7438,75.609,74.382
4.8066,75.208,74.273
4.8695,74.671,75.079
4.9323,74.399,75.92
4.9951,74.457,75.88
5.058,74.823,75.057
5.1208,75.073,74.467
5.1836,75.133,74.203
5.2465,75.084,74.381
5.3093,75.033,75.136
5.3721,75.079,75.421
5.435,75.164,75.049
5.4978,75.242,74.92
5.5606,75.273,75.539
5.6235,75.271,75.696
5.6863,75.199,75.2
5.7491,75.039,74.721
5.8119,74.781,74.659
5.8748,74.547,74.624
5.9376,74.492,74.662
6.0004,74.643,75.082
6.0633,74.993,75.836
6.1261,75.34,75.909
6.1889,75.477,75.195
6.2518,75.344,74.322


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_404.csv <==
x,qOut,qIn
0.031416,75.415,75.177
0.094248,75.204,75.592
0.15708,74.883,75.715
0.21991,74.583,75.454
0.28274,74.436,74.822
0.34558,74.59,74.579
0.40841,74.94,74.785
0.47124,75.293,74.93
0.53407,75.461,74.91
0.5969,75.253,75.045
0.65973,74.857,75.039
0.72257,74.556,74.682
0.7854,74.618,74.543
0.84823,75.037,75.19
0.91106,75.431,75.72
0.97389,75.551,75.361
1.0367,75.19,74.616
1.0996,74.662,74.723
1.1624,74.429,75.014
1.2252,74.589,74.742
1.2881,75.144,74.152
1.3509,75.579,74.777
1.4137,75.648,76.019
1.4765,75.394,76.363
1.5394,74.917,75.223
1.6022,74.661,74.537
1.665,74.694,74.708
1.7279,74.869,75.001
1.7907,75.007,74.811
1.8535,74.956,74.564
1.9164,74.859,74.75
1.9792,74.834,75.439
2.042,74.977,75.957
2.1049,75.184,75.427
2.1677,75.276,74.481
2.2305,75.19,73.941
2.2934,74.894,74.206
2.3562,74.601,74.86
2.419,74.501,75.323
2.4819,74.625,75.179
2.5447,74.958,74.716
2.6075,75.328,74.811
2.6704,75.587,75.37
2.7332,75.642,75.935
2.796,75.412,75.669
2.8588,74.985,74.876
2.9217,74.632,74.541
2.9845,74.508,74.83
3.0473,74.72,75.098
3.1102,75.069,74.949
3.173,75.344,74.694
3.2358,75.426,74.377
3.2987,75.223,74.475
3.3615,74.829,75.153
3.4243,74.494,75.589
3.4872,74.366,75.376
3.55,74.555,75.132
3.6128,74.856,75.258
3.6757,75.077,75.203
3.7385,75.177,74.977
3.8013,75.148,75.096
3.8642,75.175,75.238
3.927,75.285,74.991
3.9898,75.393,74.768
4.0527,75.398,74.911
4.1155,75.201,74.879
4.1783,74.936,74.609
4.2412,74.725,74.493
4.304,74.675,74.827
4.3668,74.692,75.329
4.4296,74.706,75.646
4.4925,74.745,75.63
4.5553,74.851,75.349
4.6181,75.076,74.87
4.681,75.3,74.373
4.7438,75.424,74.223
4.8066,75.362,74.608
4.8695,75.196,75.131
4.9323,75.067,75.391
4.9951,75.02,75.273
5.058,75.071,75.211
5.1208,75.079,75.374
5.1836,74.991,75.364
5.2465,74.842,75.038
5.3093,74.681,74.425
5.3721,74.61,74.171
5.435,74.664,74.495
5.4978,74.836,75.128
5.5606,75.105,75.659
5.6235,75.39,75.679
5.6863,75.531,75.21
5.7491,75.442,74.503
5.8119,75.058,74.041
5.8748,74.616,74.543
5.9376,74.404,75.593
6.0004,74.476,76.209
6.0633,74.822,75.621
6.1261,75.158,74.522
6.1889,75.384,73.942
6.2518,75.472,74.346


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_405.csv <==
x,qOut,qIn
0.031416,75.684,74.971
0.094248,75.63,74.446
0.15708,75.275,74.614
0.21991,74.819,75.238
0.28274,74.486,75.506
0.34558,74.466,75.004
0.40841,74.646,74.477
0.47124,74.904,74.545
0.53407,75.129,75.25
0.5969,75.315,75.503
0.65973,75.411,75.092
0.72257,75.364,74.481
0.7854,75.124,74.186
0.84823,74.796,74.39
0.91106,74.609,74.925
0.97389,74.648,75.474
1.0367,74.957,75.638
1.0996,75.29,75.411
1.1624,75.445,75.134
1.2252,75.383,75.029
1.2881,75.101,74.986
1.3509,74.871,74.839
1.4137,74.822,74.741
1.4765,74.903,74.725
1.5394,75.029,74.711
1.6022,75.037,75.017
1.665,74.993,75.63
1.7279,74.955,75.978
1.7907,74.976,75.445
1.8535,74.925,74.592
1.9164,74.75,74.165
1.9792,74.556,74.4
2.042,74.472,74.986
2.1049,74.678,74.987
2.1677,75.051,74.616
2.2305,75.414,74.572
2.2934,75.597,75.264
2.3562,75.51,75.683
2.419,75.251,75.495
2.4819,74.952,75.209
2.5447,74.745,75.161
2.6075,74.675,75.024
2.6704,74.717,74.874
2.7332,74.854,74.885
2.796,75.071,74.662
2.8588,75.338,74.533
2.9217,75.499,74.994
2.9845,75.455,75.475
3.0473,75.117,74.927
3.1102,74.689,74.232
3.173,74.45,74.449
3.2358,74.455,75.332
3.2987,74.7,76.017
3.3615,74.899,75.674
3.4243,75.006,74.79
3.4872,75.074,74.243
3.55,75.173,74.723
3.6128,75.337,75.386
3.6757,75.436,75.616
3.7385,75.396,75.519
3.8013,75.161,75.287
3.8642,74.886,74.708
3.927,74.739,74.002
3.9898,74.741,73.819
4.0527,74.88,74.71
4.1155,74.96,75.625
4.1783,74.929,75.705
4.2412,74.84,75.245
4.304,74.761,75.349
4.3668,74.836,75.35
4.4296,75.043,74.639
4.4925,75.269,74.194
4.5553,75.391,74.958
4.6181,75.248,75.796
4.681,74.98,75.717
4.7438,74.794,74.805
4.8066,74.888,74.045
4.8695,75.228,74.245
4.9323,75.446,74.837
4.9951,75.351,75.396
5.058,74.798,75.652
5.1208,74.258,75.551
5.1836,74.147,75.3
5.2465,74.45,75.065
5.3093,75.059,74.755
5.3721,75.513,74.46
5.435,75.656,74.425
5.4978,75.506,74.693
5.5606,75.112,75.104
5.6235,74.789,75.216
5.6863,74.73,75.169
5.7491,74.891,75.326
5.8119,75.185,75.639
5.8748,75.254,75.278
5.9376,75.031,74.51
6.0004,74.682,74.173
6.0633,74.412,74.647
6.1261,74.529,75.293
6.1889,74.924,75.736
6.2518,75.38,75.689


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_406.csv <==
x,qOut,qIn
0.031416,75.072,75.025
0.094248,75.366,75.748
0.15708,75.43,76.147
0.21991,75.221,75.684
0.28274,74.744,74.66
0.34558,74.427,74.521
0.40841,74.465,74.977
0.47124,74.759,75.215
0.53407,75.157,74.924
0.5969,75.376,74.844
0.65973,75.426,75.09
0.72257,75.37,75.19
0.7854,75.281,74.66
0.84823,75.157,74.285
0.91106,74.929,74.536
0.97389,74.637,75.149
1.0367,74.342,75.664
1.0996,74.277,75.475
1.1624,74.493,74.826
1.2252,74.892,74.411
1.2881,75.356,74.706
1.3509,75.671,75.292
1.4137,75.705,75.635
1.4765,75.482,75.352
1.5394,75.055,74.514
1.6022,74.769,74.602
1.665,74.762,75.489
1.7279,74.933,75.896
1.7907,75.142,75.189
1.8535,75.115,74.57
1.9164,74.905,74.435
1.9792,74.672,74.517
2.042,74.58,74.434
2.1049,74.724,74.516
2.1677,74.974,75.039
2.2305,75.193,75.695
2.2934,75.255,75.786
2.3562,75.136,75.205
2.419,74.964,74.667
2.4819,74.856,74.637
2.5447,74.916,74.938
2.6075,75.071,75.14
2.6704,75.18,75.373
2.7332,75.205,75.56
2.796,75.132,75.19
2.8588,75.133,74.476
2.9217,75.192,74.253
2.9845,75.197,74.694
3.0473,75.022,75.206
3.1102,74.651,75.344
3.173,74.364,75.379
3.2358,74.324,75.324
3.2987,74.638,75.21
3.3615,75.07,74.979
3.4243,75.396,74.614
3.4872,75.523,74.37
3.55,75.385,74.692
3.6128,75.1,75.01
3.6757,74.869,74.958
3.7385,74.805,75.008
3.8013,74.988,75.376
3.8642,75.246,75.012
3.927,75.352,74.296
3.9898,75.238,74.522
4.0527,74.875,75.911
4.1155,74.582,76.331
4.1783,74.567,75.494
4.2412,74.795,74.279
4.304,75.185,73.758
4.3668,75.454,74.311
4.4296,75.488,75.229
4.4925,75.306,75.731
4.5553,74.95,75.378
4.6181,74.649,74.939
4.681,74.542,75
4.7438,74.621,75.479
4.8066,74.848,75.435
4.8695,75.037,74.681
4.9323,75.088,74.269
4.9951,75.015,74.552
5.058,74.849,74.941
5.1208,74.805,75.173
5.1836,74.966,75.56
5.2465,75.236,75.709
5.3093,75.494,75.021
5.3721,75.404,74.273
5.435,74.997,74.176
5.4978,74.538,74.59
5.5606,74.33,75.156
5.6235,74.593,75.394
5.6863,75.056,75.318
5.7491,75.465,75.195
5.8119,75.599,75.21
5.8748,75.474,75.246
5.9376,75.232,75.219
6.0004,74.978,75.06
6.0633,74.797,74.696
6.1261,74.675,74.295
6.1889,74.661,74.134
6.2518,74.786,74.395


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_407.csv <==
x,qOut,qIn
0.031416,75.082,75.119
0.094248,75.285,74.995
0.15708,75.318,74.71
0.21991,75.213,74.378
0.28274,75.029,74.299
0.34558,74.914,74.821
0.40841,74.832,75.435
0.47124,74.743,75.551
0.53407,74.609,75.415
0.5969,74.554,75.481
0.65973,74.686,75.34
0.72257,74.96,74.885
0.7854,75.3,74.303
0.84823,75.464,74.014
0.91106,75.405,74.338
0.97389,75.22,75.401
1.0367,75.031,76.429
1.0996,75.013,76.084
1.1624,75.072,74.911
1.2252,75.085,73.899
1.2881,74.937,73.801
1.3509,74.68,74.62
1.4137,74.499,75.571
1.4765,74.486,75.784
1.5394,74.696,75.155
1.6022,75.019,74.791
1.665,75.354,74.935
1.7279,75.589,75.295
1.7907,75.623,75.23
1.8535,75.312,74.828
1.9164,74.794,74.614
1.9792,74.343,74.599
2.042,74.234,74.552
2.1049,74.578,74.825
2.1677,75.124,75.442
2.2305,75.597,75.765
2.2934,75.745,75.303
2.3562,75.37,74.987
2.419,74.756,75.11
2.4819,74.29,75.142
2.5447,74.34,74.731
2.6075,74.827,74.32
2.6704,75.318,74.341
2.7332,75.589,74.976
2.796,75.469,75.693
2.8588,75.195,75.358
2.9217,74.99,74.628
2.9845,74.895,74.647
3.0473,74.905,75.538
3.1102,74.813,75.488
3.173,74.685,74.737
3.2358,74.637,74.592
3.2987,74.783,75.422
3.3615,75.091,75.503
3.4243,75.384,74.922
3.4872,75.542,74.696
3.55,75.47,74.905
3.6128,75.201,74.662
3.6757,74.876,74.436
3.7385,74.624,74.792
3.8013,74.556,75.637
3.8642,74.668,75.96
3.927,74.869,75.585
3.9898,75.071,74.832
4.0527,75.198,74.333
4.1155,75.208,74.492
4.1783,75.135,74.952
4.2412,75.043,75.261
4.304,74.998,75.041
4.3668,75.031,74.543
4.4296,75.102,74.307
4.4925,75.163,74.621
4.5553,75.172,75.058
4.6181,75.092,75.121
4.681,74.927,75.25
4.7438,74.74,75.658
4.8066,74.599,75.832
4.8695,74.648,75.087
4.9323,74.894,74.257
4.9951,75.224,74.333
5.058,75.519,75.243
5.1208,75.538,75.629
5.1836,75.275,75.472
5.2465,74.904,75.05
5.3093,74.631,74.56
5.3721,74.671,74.737
5.435,74.841,75.371
5.4978,74.957,75.454
5.5606,74.85,74.599
5.6235,74.635,74.1
5.6863,74.553,74.316
5.7491,74.676,74.927
5.8119,75.031,75.44
5.8748,75.387,75.471
5.9376,75.567,75.269
6.0004,75.517,75.129
6.0633,75.214,75.085
6.1261,74.884,75.056
6.1889,74.741,75.053
6.2518,74.813,75.075


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_408.csv <==
x,qOut,qIn
0.031416,75.224,74.32
0.094248,75.266,74.674
0.15708,75.123,75.386
0.21991,74.951,75.924
0.28274,74.911,75.505
0.34558,75.052,74.723
0.40841,75.223,74.418
0.47124,75.317,74.428
0.53407,75.253,74.343
0.5969,75.102,74.625
0.65973,74.936,75.22
0.72257,74.797,75.526
0.7854,74.709,75.47
0.84823,74.723,75.183
0.91106,74.876,74.809
0.97389,75.098,74.89
1.0367,75.307,75.482
1.0996,75.264,75.518
1.1624,75.003,75.113
1.2252,74.73,74.968
1.2881,74.666,75.101
1.3509,74.962,74.864
1.4137,75.335,74.608
1.4765,75.52,74.676
1.5394,75.274,74.651
1.6022,74.734,74.583
1.665,74.34,75.042
1.7279,74.281,75.737
1.7907,74.659,75.537
1.8535,75.087,74.512
1.9164,75.348,74.047
1.9792,75.412,74.667
2.042,75.281,75.413
2.1049,75.131,75.134
2.1677,75.064,74.809
2.2305,75.095,75.221
2.2934,75.219,75.989
2.3562,75.307,75.5
2.419,75.269,74.324
2.4819,75.106,73.856
2.5447,74.84,74.768
2.6075,74.633,75.638
2.6704,74.578,75.773
2.7332,74.668,75.268
2.796,74.879,74.659
2.8588,75.099,74.503
2.9217,75.225,74.607
2.9845,75.202,74.774
3.0473,74.992,74.997
3.1102,74.727,75.243
3.173,74.604,75.39
3.2358,74.682,75.344
3.2987,74.983,75.047
3.3615,75.306,75.053
3.4243,75.476,75.329
3.4872,75.431,75.277
3.55,75.133,74.621
3.6128,74.779,74.214
3.6757,74.604,74.346
3.7385,74.67,74.788
3.8013,74.994,75.348
3.8642,75.305,75.814
3.927,75.382,75.923
3.9898,75.204,75.555
4.0527,74.793,74.769
4.1155,74.532,74.121
4.1783,74.578,73.973
4.2412,74.839,74.346
4.304,75.178,75.106
4.3668,75.343,75.591
4.4296,75.357,75.454
4.4925,75.297,74.975
4.5553,75.243,74.946
4.6181,75.167,75.378
4.681,74.982,75.605
4.7438,74.725,75.359
4.8066,74.456,74.724
4.8695,74.413,74.203
4.9323,74.65,74.094
4.9951,75.062,74.605
5.058,75.533,75.534
5.1208,75.782,75.638
5.1836,75.612,74.956
5.2465,75.108,74.434
5.3093,74.418,74.847
5.3721,74.141,75.381
5.435,74.348,75.469
5.4978,74.804,75.24
5.5606,75.24,74.916
5.6235,75.405,74.892
5.6863,75.386,75.159
5.7491,75.301,75.343
5.8119,75.264,75.008
5.8748,75.243,74.433
5.9376,75.106,74.271
6.0004,74.856,74.825
6.0633,74.531,75.673
6.1261,74.427,75.735
6.1889,74.605,75.157
6.2518,74.925,74.533


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_409.csv <==
x,qOut,qIn
0.031416,74.855,76.009
0.094248,74.966,75.347
0.15708,75.019,74.623
0.21991,74.913,74.411
0.28274,74.589,74.681
0.34558,74.372,74.772
0.40841,74.446,74.92
0.47124,74.744,75.399
0.53407,75.153,75.519
0.5969,75.399,74.659
0.65973,75.452,73.928
0.72257,75.369,74.249
0.7854,75.227,75.504
0.84823,75.09,76.176
0.91106,74.935,75.99
0.97389,74.791,75.254
1.0367,74.696,74.641
1.0996,74.809,74.608
1.1624,75.103,74.693
1.2252,75.406,74.52
1.2881,75.533,74.495
1.3509,75.265,75.04
1.4137,74.835,75.49
1.4765,74.531,75.472
1.5394,74.621,75.38
1.6022,74.98,75.249
1.665,75.219,74.75
1.7279,75.189,74.301
1.7907,74.805,74.585
1.8535,74.488,75.101
1.9164,74.514,75.121
1.9792,74.85,74.695
2.042,75.398,74.594
2.1049,75.778,75.266
2.1677,75.776,75.888
2.2305,75.415,75.823
2.2934,74.773,75.172
2.3562,74.361,74.551
2.419,74.359,74.25
2.4819,74.644,74.568
2.5447,75.039,75.066
2.6075,75.294,75.134
2.6704,75.398,75.197
2.7332,75.361,75.444
2.796,75.192,75.455
2.8588,74.932,74.882
2.9217,74.708,74.308
2.9845,74.6,74.287
3.0473,74.668,74.893
3.1102,74.796,75.426
3.173,74.91,75.699
3.2358,75.019,75.666
3.2987,75.149,75.152
3.3615,75.344,74.649
3.4243,75.455,74.622
3.4872,75.378,74.956
3.55,75.024,75.148
3.6128,74.622,74.739
3.6757,74.474,74.269
3.7385,74.622,74.445
3.8013,75.045,75.3
3.8642,75.394,75.568
3.927,75.482,75.19
3.9898,75.307,74.852
4.0527,74.905,74.956
4.1155,74.583,75.045
4.1783,74.524,75.09
4.2412,74.71,75.2
4.304,75.084,75.128
4.3668,75.414,75.019
4.4296,75.558,75.071
4.4925,75.485,74.97
4.5553,75.188,74.395
4.6181,74.878,74.196
4.681,74.701,74.773
4.7438,74.657,75.591
4.8066,74.712,75.759
4.8695,74.739,75.404
4.9323,74.788,75.14
4.9951,74.892,75.005
5.058,75.077,74.71
5.1208,75.223,74.669
5.1836,75.231,75.085
5.2465,75.131,75.452
5.3093,74.977,75.232
5.3721,74.963,74.405
5.435,75.077,73.739
5.4978,75.202,74.15
5.5606,75.218,75.478
5.6235,75.018,75.778
5.6863,74.735,75.2
5.7491,74.525,74.818
5.8119,74.534,75.099
5.8748,74.771,75.378
5.9376,75.107,75.45
6.0004,75.408,75.217
6.0633,75.552,74.424
6.1261,75.441,74.101
6.1889,75.177,74.799
6.2518,74.925,75.803


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_410.csv <==
x,qOut,qIn
0.031416,75.315,75.72
0.094248,75.115,75.456
0.15708,74.965,75.153
0.21991,74.897,75.029
0.28274,74.92,74.855
0.34558,74.919,74.391
0.40841,74.874,74.233
0.47124,74.822,74.809
0.53407,74.81,75.634
0.5969,74.885,75.698
0.65973,74.986,75.24
0.72257,75.046,74.715
0.7854,75.006,74.615
0.84823,74.865,74.788
0.91106,74.72,74.929
0.97389,74.658,75.026
1.0367,74.752,75.001
1.0996,74.993,75.042
1.1624,75.296,75.228
1.2252,75.551,75.219
1.2881,75.662,74.787
1.3509,75.501,74.8
1.4137,75.122,75.197
1.4765,74.707,75.138
1.5394,74.453,74.504
1.6022,74.53,74.457
1.665,74.824,74.863
1.7279,75.168,75.148
1.7907,75.403,75.218
1.8535,75.391,75.415
1.9164,75.166,75.637
1.9792,74.872,75.688
2.042,74.669,75.125
2.1049,74.713,73.998
2.1677,74.9,73.45
2.2305,75.097,74.504
2.2934,75.181,76.568
2.3562,75.145,76.54
2.419,75.078,74.815
2.4819,75.023,73.469
2.5447,75.01,73.78
2.6075,74.97,74.759
2.6704,74.873,75.632
2.7332,74.755,75.971
2.796,74.66,75.573
2.8588,74.692,75.161
2.9217,74.88,75.078
2.9845,75.167,75.153
3.0473,75.49,75.119
3.1102,75.611,74.782
3.173,75.376,74.417
3.2358,74.904,74.423
3.2987,74.369,74.815
3.3615,74.304,75.074
3.4243,74.693,75.173
3.4872,75.225,75.268
3.55,75.572,75.315
3.6128,75.331,75.104
3.6757,74.747,74.884
3.7385,74.247,74.894
3.8013,74.257,75.043
3.8642,74.799,75.151
3.927,75.439,75.174
3.9898,75.884,74.95
4.0527,75.897,74.51
4.1155,75.56,74.434
4.1783,75.13,74.812
4.2412,74.787,75.311
4.304,74.673,75.442
4.3668,74.648,75.371
4.4296,74.655,75.348
4.4925,74.715,75.2
4.5553,74.867,74.734
4.6181,75.098,74.429
4.681,75.266,74.521
4.7438,75.309,74.697
4.8066,75.182,74.552
4.8695,75.033,74.934
4.9323,74.974,75.784
4.9951,74.999,75.939
5.058,75.078,74.986
5.1208,75.051,74.706
5.1836,74.906,75.169
5.2465,74.731,75.336
5.3093,74.626,74.854
5.3721,74.72,74.686
5.435,74.969,74.879
5.4978,75.259,75.072
5.5606,75.481,74.87
5.6235,75.483,74.627
5.6863,75.248,74.755
5.7491,74.887,75.118
5.8119,74.537,75.212
5.8748,74.419,74.976
5.9376,74.53,74.764
6.0004,74.78,74.673
6.0633,75.07,74.614
6.1261,75.31,74.751
6.1889,75.446,75.183
6.2518,75.453,75.631


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_411.csv <==
x,qOut,qIn
0.031416,75.331,75.198
0.094248,74.784,74.865
0.15708,74.413,74.985
0.21991,74.384,75.318
0.28274,74.777,75.174
0.34558,75.159,74.638
0.40841,75.313,74.499
0.47124,75.272,75.031
0.53407,75.107,75.586
0.5969,75.114,75.332
0.65973,75.267,74.827
0.72257,75.396,74.583
0.7854,75.314,74.698
0.84823,74.901,75.1
0.91106,74.466,75.508
0.97389,74.261,75.342
1.0367,74.489,74.51
1.0996,74.927,74.187
1.1624,75.29,74.494
1.2252,75.464,74.827
1.2881,75.378,75.037
1.3509,75.177,75.427
1.4137,74.99,75.638
1.4765,74.876,75.408
1.5394,74.874,74.872
1.6022,74.936,74.691
1.665,75.023,74.963
1.7279,75.096,75.398
1.7907,75.116,75.567
1.8535,75.048,75.241
1.9164,74.955,74.698
1.9792,74.908,74.34
2.042,74.972,74.465
2.1049,75.075,74.796
2.1677,75.051,75.131
2.2305,74.878,75.489
2.2934,74.568,75.681
2.3562,74.432,75.341
2.419,74.585,74.841
2.4819,74.926,74.656
2.5447,75.322,74.815
2.6075,75.497,74.923
2.6704,75.419,74.941
2.7332,75.2,74.832
2.796,74.974,74.566
2.8588,74.966,74.827
2.9217,75.115,75.426
2.9845,75.26,75.374
3.0473,75.238,74.438
3.1102,74.956,74.185
3.173,74.631,74.833
3.2358,74.461,75.801
3.2987,74.61,76.429
3.3615,74.973,75.973
3.4243,75.326,74.869
3.4872,75.528,74.13
3.55,75.471,74.238
3.6128,75.216,74.672
3.6757,74.931,75.07
3.7385,74.731,75.135
3.8013,74.71,74.955
3.8642,74.788,75.193
3.927,74.885,75.506
3.9898,74.963,75.187
4.0527,74.999,74.246
4.1155,74.975,74.132
4.1783,74.875,74.855
4.2412,74.756,75.56
4.304,74.686,75.592
4.3668,74.836,75.263
4.4296,75.191,74.946
4.4925,75.579,74.863
4.5553,75.819,75.226
4.6181,75.579,75.284
4.681,75.002,74.693
4.7438,74.446,74.06
4.8066,74.288,74.366
4.8695,74.625,75.196
4.9323,75.082,75.663
4.9951,75.407,75.649
5.058,75.399,75.53
5.1208,75.156,75.267
5.1836,74.856,74.645
5.2465,74.633,73.974
5.3093,74.6,74.131
5.3721,74.746,75.224
5.435,74.994,75.897
5.4978,75.248,75.305
5.5606,75.415,74.497
5.6235,75.409,74.919
5.6863,75.25,75.519
5.7491,75.011,75.608
5.8119,74.774,75.44
5.8748,74.602,75.304
5.9376,74.53,74.863
6.0004,74.595,74.203
6.0633,74.821,73.936
6.1261,75.199,74.575
6.1889,75.528,75.396
6.2518,75.629,75.664


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_412.csv <==
x,qOut,qIn
0.031416,74.659,74.213
0.094248,74.921,74.633
0.15708,75.164,75.195
0.21991,75.315,75.415
0.28274,75.317,75.515
0.34558,75.219,75.532
0.40841,75.069,75.169
0.47124,74.905,74.704
0.53407,74.756,74.653
0.5969,74.645,75.006
0.65973,74.651,75.286
0.72257,74.807,75.204
0.7854,75.133,74.728
0.84823,75.511,74.396
0.91106,75.704,74.556
0.97389,75.595,75.201
1.0367,75.091,75.782
1.0996,74.524,75.735
1.1624,74.249,75.321
1.2252,74.318,74.785
1.2881,74.694,74.285
1.3509,75.049,74.162
1.4137,75.297,74.523
1.4765,75.421,75.176
1.5394,75.413,75.753
1.6022,75.268,75.742
1.665,75.067,75.3
1.7279,74.91,74.866
1.7907,74.892,74.764
1.8535,74.963,74.775
1.9164,74.968,74.708
1.9792,74.883,74.64
2.042,74.711,74.935
2.1049,74.704,75.406
2.1677,74.937,75.382
2.2305,75.282,74.669
2.2934,75.589,74.249
2.3562,75.509,74.807
2.419,75.067,75.312
2.4819,74.54,75.331
2.5447,74.244,75.297
2.6075,74.446,75.272
2.6704,74.914,75.065
2.7332,75.392,75.045
2.796,75.656,75.17
2.8588,75.596,74.951
2.9217,75.282,74.616
2.9845,74.889,74.524
3.0473,74.605,74.789
3.1102,74.608,75.081
3.173,74.799,75.285
3.2358,75.023,75.421
3.2987,75.134,75.413
3.3615,75.057,75.093
3.4243,74.883,74.798
3.4872,74.732,74.928
3.55,74.72,75.355
3.6128,74.879,75.483
3.6757,75.107,75.128
3.7385,75.304,74.243
3.8013,75.379,73.71
3.8642,75.312,74.744
3.927,75.161,76.028
3.9898,74.985,75.823
4.0527,74.838,74.013
4.1155,74.735,73.549
4.1783,74.706,74.637
4.2412,74.768,75.881
4.304,74.934,76.043
4.3668,75.147,75.595
4.4296,75.298,75.212
4.4925,75.341,74.982
4.5553,75.246,74.563
4.6181,75.147,74.391
4.681,75.111,74.843
4.7438,75.1,75.374
4.8066,75.053,75.298
4.8695,74.861,75.095
4.9323,74.664,75.013
4.9951,74.586,74.709
5.058,74.739,74.256
5.1208,74.955,74.532
5.1836,74.995,75.258
5.2465,74.849,75.6
5.3093,74.557,75.245
5.3721,74.525,74.952
5.435,74.847,74.934
5.4978,75.343,75.108
5.5606,75.808,75.256
5.6235,75.816,74.953
5.6863,75.387,74.421
5.7491,74.824,74.262
5.8119,74.477,74.915
5.8748,74.649,75.705
5.9376,75.033,76.003
6.0004,75.337,75.668
6.0633,75.303,75.001
6.1261,74.995,74.707
6.1889,74.683,74.657
6.2518,74.531,74.433


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_413.csv <==
x,qOut,qIn
0.031416,74.945,74.846
0.094248,74.617,75.243
0.15708,74.451,75.295
0.21991,74.55,75.053
0.28274,74.951,74.744
0.34558,75.465,74.929
0.40841,75.869,75.447
0.47124,75.961,75.57
0.53407,75.542,74.764
0.5969,74.708,74.427
0.65973,74.074,74.987
0.72257,73.953,75.577
0.7854,74.533,75.426
0.84823,75.256,74.885
0.91106,75.698,74.45
0.97389,75.726,74.409
1.0367,75.265,74.842
1.0996,74.721,75.255
1.1624,74.47,75.381
1.2252,74.552,75.237
1.2881,74.928,75.043
1.3509,75.187,74.939
1.4137,75.243,74.864
1.4765,75.167,74.873
1.5394,75.058,75.06
1.6022,75.043,75.341
1.665,75.068,75.318
1.7279,75.086,74.671
1.7907,75.055,74.156
1.8535,75.046,74.79
1.9164,75.073,75.496
1.9792,75.083,75.291
2.042,75.014,74.705
2.1049,74.828,74.937
2.1677,74.685,75.271
2.2305,74.685,75.154
2.2934,74.908,74.973
2.3562,75.184,74.942
2.419,75.317,74.688
2.4819,75.27,74.52
2.5447,75.04,74.849
2.6075,74.885,75.316
2.6704,74.901,75.533
2.7332,75.016,75.459
2.796,75.133,75.204
2.8588,75.067,75.085
2.9217,74.89,75.172
2.9845,74.73,75.284
3.0473,74.715,74.981
3.1102,74.858,74.514
3.173,75.032,74.371
3.2358,75.154,74.55
3.2987,75.158,74.802
3.3615,75.101,75.023
3.4243,75.027,75.234
3.4872,74.947,75.305
3.55,74.862,75.175
3.6128,74.77,75.171
3.6757,74.742,75.286
3.7385,74.814,75.199
3.8013,75.011,74.844
3.8642,75.243,74.92
3.927,75.405,75.209
3.9898,75.458,74.941
4.0527,75.38,73.973
4.1155,75.239,73.993
4.1783,75.066,75.17
4.2412,74.878,76.35
4.304,74.687,75.995
4.3668,74.554,74.711
4.4296,74.555,74.083
4.4925,74.687,74.614
4.5553,74.928,75.554
4.6181,75.145,75.44
4.681,75.266,74.767
4.7438,75.292,74.479
4.8066,75.236,74.787
4.8695,75.196,75.001
4.9323,75.18,75.165
4.9951,75.141,75.296
5.058,75.029,75.027
5.1208,74.793,74.677
5.1836,74.561,74.622
5.2465,74.46,74.583
5.3093,74.601,74.585
5.3721,74.946,75.108
5.435,75.306,75.82
5.4978,75.52,76.243
5.5606,75.447,76.134
5.6235,75.143,75.384
5.6863,74.866,74.315
5.7491,74.753,73.581
5.8119,74.9,73.769
5.8748,75.037,74.785
5.9376,75.025,75.814
6.0004,74.925,76.023
6.0633,74.837,75.372
6.1261,74.949,74.745
6.1889,75.108,74.371
6.2518,75.154,74.391


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_414.csv <==
x,qOut,qIn
0.031416,74.646,74.656
0.094248,74.516,74.499
0.15708,74.651,74.783
0.21991,74.932,75.25
0.28274,75.222,75.429
0.34558,75.279,75.265
0.40841,75.135,74.944
0.47124,74.937,74.458
0.53407,74.844,74.312
0.5969,74.937,74.96
0.65973,75.036,75.563
0.72257,75.029,75.465
0.7854,74.836,75.16
0.84823,74.668,75.453
0.91106,74.708,75.659
0.97389,74.931,75.23
1.0367,75.275,74.439
1.0996,75.436,74.297
1.1624,75.323,74.585
1.2252,75.045,74.833
1.2881,74.749,74.978
1.3509,74.738,74.89
1.4137,74.949,74.624
1.4765,75.192,74.79
1.5394,75.268,75.508
1.6022,75.056,75.538
1.665,74.76,74.988
1.7279,74.576,74.775
1.7907,74.674,75.382
1.8535,74.979,75.713
1.9164,75.31,75.371
1.9792,75.546,74.73
2.042,75.593,74.339
2.1049,75.434,74.39
2.1677,75.128,74.682
2.2305,74.794,75.052
2.2934,74.556,75.361
2.3562,74.519,75.445
2.419,74.623,75.232
2.4819,74.778,74.792
2.5447,74.898,74.452
2.6075,74.955,74.627
2.6704,74.991,75.093
2.7332,75.036,75.422
2.796,75.112,75.178
2.8588,75.2,74.784
2.9217,75.279,74.748
2.9845,75.326,75.098
3.0473,75.32,75.428
3.1102,75.19,75.308
3.173,74.933,75.043
3.2358,74.654,74.96
3.2987,74.475,75.079
3.3615,74.576,75
3.4243,74.877,74.827
3.4872,75.206,74.846
3.55,75.389,75.192
3.6128,75.275,75.324
3.6757,74.995,74.989
3.7385,74.737,74.455
3.8013,74.686,74.566
3.8642,74.855,75.224
3.927,75.055,75.479
3.9898,75.173,75.096
4.0527,75.121,74.515
4.1155,75.02,74.233
4.1783,74.994,74.396
4.2412,75.056,75.328
4.304,75.196,76.732
4.3668,75.251,76.542
4.4296,75.178,74.955
4.4925,75.036,73.65
4.5553,74.904,73.733
4.6181,74.906,74.513
4.681,74.987,75.188
4.7438,75.059,75.223
4.8066,75.034,74.961
4.8695,74.926,75.512
4.9323,74.855,76.151
4.9951,74.864,75.755
5.058,74.979,74.402
5.1208,75.025,74.062
5.1836,74.901,74.597
5.2465,74.688,75.004
5.3093,74.496,75.047
5.3721,74.628,75.263
5.435,75.064,75.351
5.4978,75.567,75.049
5.5606,75.893,74.514
5.6235,75.603,74.636
5.6863,74.881,75.259
5.7491,74.194,75.551
5.8119,74.032,74.925
5.8748,74.486,74.423
5.9376,75.093,74.507
6.0004,75.576,74.82
6.0633,75.728,75.156
6.1261,75.637,75.509
6.1889,75.36,75.583
6.2518,74.996,75.219


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_415.csv <==
x,qOut,qIn
0.031416,74.882,75.825
0.094248,74.386,75.1
0.15708,74.316,74.133
0.21991,74.602,74.053
0.28274,75.09,75.049
0.34558,75.319,75.717
0.40841,75.27,75.678
0.47124,75.099,75.196
0.53407,74.985,74.824
0.5969,75.079,74.774
0.65973,75.224,74.732
0.72257,75.282,74.523
0.7854,75.134,74.516
0.84823,74.895,74.852
0.91106,74.758,74.986
0.97389,74.784,74.854
1.0367,74.992,75.147
1.0996,75.218,75.728
1.1624,75.329,75.752
1.2252,75.274,75.186
1.2881,75.022,74.579
1.3509,74.724,74.704
1.4137,74.595,75.303
1.4765,74.697,75.685
1.5394,75.051,75.239
1.6022,75.396,74.422
1.665,75.503,73.877
1.7279,75.336,73.965
1.7907,74.901,74.794
1.8535,74.552,75.622
1.9164,74.453,75.906
1.9792,74.552,75.577
2.042,74.753,75.228
2.1049,74.895,75.315
2.1677,75.025,75.232
2.2305,75.166,74.661
2.2934,75.332,74.263
2.3562,75.399,74.573
2.419,75.326,74.946
2.4819,75.185,75.113
2.5447,75.065,75.159
2.6075,75.085,75.399
2.6704,75.093,75.602
2.7332,74.972,75.279
2.796,74.623,74.247
2.8588,74.285,73.987
2.9217,74.239,74.728
2.9845,74.504,75.444
3.0473,75.033,75.319
3.1102,75.518,74.988
3.173,75.791,74.913
3.2358,75.795,75.112
3.2987,75.499,75.461
3.3615,75.055,75.385
3.4243,74.68,74.949
3.4872,74.485,74.704
3.55,74.542,74.896
3.6128,74.741,75.094
3.6757,75.006,75.108
3.7385,75.257,74.899
3.8013,75.424,74.739
3.8642,75.367,74.762
3.927,75.087,74.826
3.9898,74.741,75.037
4.0527,74.505,75.403
4.1155,74.576,75.367
4.1783,74.833,74.879
4.2412,75.115,74.389
4.304,75.27,74.529
4.3668,75.267,75.105
4.4296,75.2,75.52
4.4925,75.132,75.536
4.5553,75.12,75.311
4.6181,75.109,75.185
4.681,75.062,74.891
4.7438,74.994,74.237
4.8066,74.929,74.005
4.8695,74.905,75.029
4.9323,74.887,76.129
4.9951,74.863,76.185
5.058,74.83,75.225
5.1208,74.879,74.264
5.1836,75.011,73.75
5.2465,75.138,74.215
5.3093,75.167,75.409
5.3721,74.993,75.61
5.435,74.768,74.94
5.4978,74.654,74.528
5.5606,74.798,75.083
5.6235,75.148,75.463
5.6863,75.45,75.294
5.7491,75.529,75.09
5.8119,75.233,75.186
5.8748,74.732,75.04
5.9376,74.413,74.744
6.0004,74.436,74.788
6.0633,74.884,75.053
6.1261,75.392,74.95
6.1889,75.617,74.922
6.2518,75.462,75.407


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_416.csv <==
x,qOut,qIn
0.031416,74.948,75.142
0.094248,74.783,74.696
0.15708,74.714,74.483
0.21991,74.714,74.815
0.28274,74.762,75.33
0.34558,74.916,75.2
0.40841,75.148,74.745
0.47124,75.342,74.54
0.53407,75.382,75.016
0.5969,75.145,75.398
0.65973,74.79,75.182
0.72257,74.516,74.673
0.7854,74.511,74.426
0.84823,74.751,74.86
0.91106,75.063,75.53
0.97389,75.332,75.64
1.0367,75.465,75.068
1.0996,75.45,74.859
1.1624,75.298,74.846
1.2252,75.076,74.502
1.2881,74.859,74.244
1.3509,74.774,74.922
1.4137,74.817,75.722
1.4765,74.917,75.819
1.5394,74.998,75.144
1.6022,75.004,74.468
1.665,74.979,74.269
1.7279,74.954,74.861
1.7907,74.956,75.651
1.8535,74.938,75.497
1.9164,74.891,74.927
1.9792,74.861,74.718
2.042,74.902,75.146
2.1049,75.077,75.312
2.1677,75.259,74.977
2.2305,75.314,74.601
2.2934,75.115,74.873
2.3562,74.746,75.499
2.419,74.505,75.736
2.4819,74.523,75.26
2.5447,74.872,74.25
2.6075,75.254,73.709
2.6704,75.422,74.022
2.7332,75.333,75.12
2.796,74.99,76.25
2.8588,74.727,76.109
2.9217,74.72,75.253
2.9845,74.919,74.732
3.0473,75.228,74.711
3.1102,75.364,74.603
3.173,75.281,74.622
3.2358,75.072,74.856
3.2987,74.855,75.027
3.3615,74.82,74.964
3.4243,74.955,74.828
3.4872,75.156,74.629
3.55,75.316,74.582
3.6128,75.246,75.218
3.6757,74.922,76.02
3.7385,74.504,76.091
3.8013,74.187,75.376
3.8642,74.285,74.909
3.927,74.736,74.715
3.9898,75.316,74.639
4.0527,75.802,74.843
4.1155,75.874,74.899
4.1783,75.508,74.537
4.2412,74.952,74.237
4.304,74.504,74.613
4.3668,74.522,75.531
4.4296,74.777,76.116
4.4925,75.012,75.622
4.5553,74.992,74.423
4.6181,74.803,74.131
4.681,74.688,74.551
4.7438,74.749,75.007
4.8066,75.042,75.262
4.8695,75.401,75.576
4.9323,75.661,75.665
4.9951,75.72,75.2
5.058,75.496,74.612
5.1208,75.086,74.92
5.1836,74.714,75.388
5.2465,74.494,75.004
5.3093,74.501,74.124
5.3721,74.576,74.443
5.435,74.693,75.336
5.4978,74.872,75.654
5.5606,75.139,75.246
5.6235,75.388,75.13
5.6863,75.399,75.11
5.7491,75.156,74.791
5.8119,74.69,74.363
5.8748,74.454,74.46
5.9376,74.602,74.886
6.0004,74.991,75.319
6.0633,75.432,75.48
6.1261,75.603,75.371
6.1889,75.499,75.252
6.2518,75.235,75.278


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_417.csv <==
x,qOut,qIn
0.031416,75.099,74.783
0.094248,75.083,74.731
0.15708,74.984,74.617
0.21991,74.954,74.455
0.28274,75.138,74.702
0.34558,75.367,75.264
0.40841,75.329,75.548
0.47124,74.992,75.371
0.53407,74.398,74.913
0.5969,74.112,74.826
0.65973,74.288,75.013
0.72257,74.757,75.022
0.7854,75.303,74.928
0.84823,75.636,75.038
0.91106,75.726,75.016
0.97389,75.616,74.802
1.0367,75.365,74.652
1.0996,75.113,74.881
1.1624,74.915,75.306
1.2252,74.773,75.488
1.2881,74.671,75.175
1.3509,74.603,75.104
1.4137,74.634,75.272
1.4765,74.773,75.155
1.5394,75.015,74.803
1.6022,75.233,74.76
1.665,75.32,74.844
1.7279,75.264,74.865
1.7907,75.077,74.89
1.8535,74.929,74.887
1.9164,74.891,74.785
1.9792,74.93,74.84
2.042,74.991,75.197
2.1049,74.958,75.205
2.1677,74.876,74.918
2.2305,74.823,74.935
2.2934,74.875,75.322
2.3562,75.035,75.17
2.419,75.215,74.666
2.4819,75.339,74.488
2.5447,75.345,74.911
2.6075,75.237,75.097
2.6704,75.079,74.976
2.7332,74.927,75.107
2.796,74.836,75.812
2.8588,74.808,75.771
2.9217,74.816,74.873
2.9845,74.837,74.267
3.0473,74.857,74.81
3.1102,74.883,75.171
3.173,74.923,74.973
3.2358,74.979,75.016
3.2987,75.048,75.654
3.3615,75.11,75.524
3.4243,75.135,74.557
3.4872,75.103,73.775
3.55,75.002,74.168
3.6128,74.861,75.288
3.6757,74.751,76.063
3.7385,74.727,75.772
3.8013,74.828,74.583
3.8642,75.039,74.248
3.927,75.277,74.803
3.9898,75.441,75.304
4.0527,75.439,75.034
4.1155,75.208,74.78
4.1783,74.898,75.089
4.2412,74.685,75.771
4.304,74.729,76.09
4.3668,75.007,75.231
4.4296,75.276,73.903
4.4925,75.36,73.265
4.5553,75.11,74.083
4.6181,74.682,75.427
4.681,74.414,76.144
4.7438,74.443,75.694
4.8066,74.839,74.805
4.8695,75.275,74.681
4.9323,75.486,74.895
4.9951,75.41,75.07
5.058,75.028,75.242
5.1208,74.679,75.256
5.1836,74.594,74.918
5.2465,74.771,74.584
5.3093,75.15,74.87
5.3721,75.478,75.475
5.435,75.585,75.75
5.4978,75.401,75.516
5.5606,74.878,74.808
5.6235,74.304,74.085
5.6863,74.057,73.853
5.7491,74.22,74.359
5.8119,74.793,75.102
5.8748,75.367,75.538
5.9376,75.669,75.79
6.0004,75.635,75.683
6.0633,75.248,75.172
6.1261,74.892,75.007
6.1889,74.798,75.148
6.2518,74.907,75.045


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_418.csv <==
x,qOut,qIn
0.031416,74.859,74.951
0.094248,74.892,74.368
0.15708,75.007,74.365
0.21991,75.155,74.71
0.28274,75.28,75.206
0.34558,75.224,75.542
0.40841,75,75.548
0.47124,74.74,75.263
0.53407,74.589,74.74
0.5969,74.696,74.266
0.65973,74.938,74.254
0.72257,75.152,74.856
0.7854,75.186,75.499
0.84823,74.998,75.445
0.91106,74.784,75.203
0.97389,74.709,75.292
1.0367,74.915,75.411
1.0996,75.286,74.855
1.1624,75.519,74.284
1.2252,75.47,74.36
1.2881,75.035,74.818
1.3509,74.598,74.977
1.4137,74.522,75.203
1.4765,74.79,75.703
1.5394,75.311,75.865
1.6022,75.569,74.864
1.665,75.407,73.774
1.7279,74.975,73.859
1.7907,74.487,75.067
1.8535,74.387,75.589
1.9164,74.634,75.429
1.9792,75.034,75.245
2.042,75.385,75.47
2.1049,75.545,75.562
2.1677,75.483,75.238
2.2305,75.235,74.721
2.2934,74.853,74.457
2.3562,74.54,74.53
2.419,74.453,74.721
2.4819,74.599,74.929
2.5447,74.947,74.961
2.6075,75.31,74.783
2.6704,75.493,74.787
2.7332,75.405,75.307
2.796,74.981,76.035
2.8588,74.509,75.706
2.9217,74.322,74.628
2.9845,74.473,73.858
3.0473,74.94,74.109
3.1102,75.379,74.951
3.173,75.636,75.685
3.2358,75.676,75.746
3.2987,75.488,75.025
3.3615,75.18,74.524
3.4243,74.879,74.727
3.4872,74.664,75.481
3.55,74.599,75.893
3.6128,74.635,75.389
3.6757,74.713,74.741
3.7385,74.816,74.52
3.8013,74.927,74.554
3.8642,75.098,74.427
3.927,75.288,74.459
3.9898,75.395,74.788
4.0527,75.31,75.227
4.1155,74.951,75.272
4.1783,74.573,75.094
4.2412,74.399,75.162
4.304,74.62,75.605
4.3668,75.049,75.529
4.4296,75.363,74.957
4.4925,75.441,74.589
4.5553,75.212,74.978
4.6181,75.007,75.325
4.681,75.028,75.173
4.7438,75.202,74.822
4.8066,75.41,74.68
4.8695,75.271,74.879
4.9323,74.865,75.194
4.9951,74.45,75.227
5.058,74.306,74.66
5.1208,74.512,74.446
5.1836,74.817,74.925
5.2465,75.074,75.473
5.3093,75.172,75.202
5.3721,75.227,74.948
5.435,75.286,75.205
5.4978,75.326,75.194
5.5606,75.314,74.644
5.6235,75.203,74.474
5.6863,75.065,74.622
5.7491,74.961,74.863
5.8119,74.946,75.458
5.8748,74.98,75.652
5.9376,75.002,74.99
6.0004,74.997,74.21
6.0633,74.958,74.292
6.1261,74.927,75.248
6.1889,74.9,76.105
6.2518,74.878,75.979


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_419.csv <==
x,qOut,qIn
0.031416,74.79,75.045
0.094248,75.299,74.154
0.15708,75.652,74.003
0.21991,75.713,74.716
0.28274,75.38,75.646
0.34558,74.886,75.578
0.40841,74.594,74.852
0.47124,74.61,74.378
0.53407,74.969,74.703
0.5969,75.27,75.189
0.65973,75.309,75.375
0.72257,75.118,75.142
0.7854,74.78,74.847
0.84823,74.617,74.907
0.91106,74.7,74.955
0.97389,74.952,74.76
1.0367,75.273,74.694
1.0996,75.491,75.056
1.1624,75.487,75.373
1.2252,75.262,75.436
1.2881,74.842,75.482
1.3509,74.558,75.485
1.4137,74.59,75.147
1.4765,74.845,74.545
1.5394,75.183,74.053
1.6022,75.251,74.371
1.665,75.078,75.09
1.7279,74.852,75.28
1.7907,74.776,74.894
1.8535,74.951,74.999
1.9164,75.15,75.373
1.9792,75.222,75.627
2.042,75.047,75.654
2.1049,74.803,75.313
2.1677,74.687,74.68
2.2305,74.739,74.081
2.2934,74.956,73.865
2.3562,75.196,74.478
2.419,75.394,75.44
2.4819,75.488,75.817
2.5447,75.42,75.253
2.6075,75.121,74.844
2.6704,74.739,74.931
2.7332,74.457,75.189
2.796,74.449,75.222
2.8588,74.667,75.097
2.9217,74.92,74.967
2.9845,75.121,74.878
3.0473,75.213,75.108
3.1102,75.323,75.289
3.173,75.437,75.102
3.2358,75.448,74.971
3.2987,75.24,75.21
3.3615,74.768,74.69
3.4243,74.346,73.749
3.4872,74.195,73.86
3.55,74.484,75.444
3.6128,74.961,76.137
3.6757,75.342,75.613
3.7385,75.511,75.014
3.8013,75.392,75.091
3.8642,75.167,75.06
3.927,75.01,74.82
3.9898,74.963,74.864
4.0527,75.039,75.269
4.1155,75.078,75.208
4.1783,75.075,74.849
4.2412,75.071,74.786
4.304,75.118,75.096
4.3668,75.166,75.204
4.4296,75.064,75.066
4.4925,74.808,74.752
4.5553,74.431,74.439
4.6181,74.265,74.658
4.681,74.427,75.218
4.7438,74.817,75.518
4.8066,75.3,75.359
4.8695,75.608,74.95
4.9323,75.638,74.441
4.9951,75.437,74.214
5.058,75.08,74.467
5.1208,74.86,74.921
5.1836,74.853,75.48
5.2465,74.973,76.03
5.3093,75.104,75.973
5.3721,75.113,74.991
5.435,75.063,74.076
5.4978,75.003,74.141
5.5606,74.981,75.188
5.6235,74.922,75.677
5.6863,74.82,75.309
5.7491,74.748,74.663
5.8119,74.783,74.717
5.8748,74.99,75.124
5.9376,75.203,75.067
6.0004,75.267,74.612
6.0633,75.039,74.568
6.1261,74.629,75.322
6.1889,74.363,76.023
6.2518,74.389,75.991


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_420.csv <==
x,qOut,qIn
0.031416,75.908,75.097
0.094248,75.564,74.951
0.15708,75.048,74.751
0.21991,74.622,74.486
0.28274,74.523,74.597
0.34558,74.633,75.298
0.40841,74.773,75.801
0.47124,74.914,75.535
0.53407,75.06,74.898
0.5969,75.292,74.773
0.65973,75.436,74.85
0.72257,75.38,74.811
0.7854,75.029,74.604
0.84823,74.657,74.72
0.91106,74.557,75.193
0.97389,74.733,75.607
1.0367,75.126,75.351
1.0996,75.376,74.848
1.1624,75.376,74.616
1.2252,75.18,74.558
1.2881,74.873,74.626
1.3509,74.671,74.892
1.4137,74.649,75.065
1.4765,74.786,74.884
1.5394,75.043,74.545
1.6022,75.301,74.731
1.665,75.429,75.331
1.7279,75.37,75.897
1.7907,75.084,76.004
1.8535,74.756,75.591
1.9164,74.593,75.048
1.9792,74.64,74.833
2.042,74.895,75.02
2.1049,75.152,74.664
2.1677,75.29,74.009
2.2305,75.273,74.134
2.2934,75.081,75.388
2.3562,74.83,75.738
2.419,74.663,75.052
2.4819,74.627,74.647
2.5447,74.741,75.22
2.6075,74.844,75.318
2.6704,74.864,74.777
2.7332,74.844,74.449
2.796,74.845,75.041
2.8588,75.016,75.672
2.9217,75.326,75.59
2.9845,75.644,74.903
3.0473,75.837,74.407
3.1102,75.684,74.651
3.173,75.23,75.077
3.2358,74.698,75.266
3.2987,74.338,75.125
3.3615,74.357,74.887
3.4243,74.607,74.772
3.4872,74.924,74.91
3.55,75.162,75.037
3.6128,75.276,75.04
3.6757,75.247,75.134
3.7385,75.113,75.312
3.8013,74.918,75.461
3.8642,74.819,75.171
3.927,74.876,74.542
3.9898,75.033,74.125
4.0527,75.215,74.632
4.1155,75.25,75.376
4.1783,75.125,75.534
4.2412,74.931,75.238
4.304,74.776,75.048
4.3668,74.803,74.815
4.4296,74.942,74.528
4.4925,75.082,74.777
4.5553,75.108,75.708
4.6181,74.991,76.019
4.681,74.87,75.36
4.7438,74.844,74.223
4.8066,74.991,73.524
4.8695,75.213,74.028
4.9323,75.339,75.16
4.9951,75.291,76.099
5.058,75.018,76.25
5.1208,74.703,75.471
5.1836,74.56,74.502
5.2465,74.638,74.365
5.3093,74.945,75.14
5.3721,75.23,75.226
5.435,75.311,74.608
5.4978,75.189,74.201
5.5606,74.895,74.674
5.6235,74.777,75.382
5.6863,74.943,75.836
5.7491,75.23,75.799
5.8119,75.441,74.943
5.8748,75.175,74.323
5.9376,74.618,74.505
6.0004,74.149,74.915
6.0633,74.152,75.015
6.1261,74.673,75.127
6.1889,75.326,75.294
6.2518,75.819,75.276


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_421.csv <==
x,qOut,qIn
0.031416,74.324,75.467
0.094248,74.51,75.371
0.15708,74.875,75.017
0.21991,75.213,74.629
0.28274,75.342,74.542
0.34558,75.219,74.691
0.40841,74.968,74.776
0.47124,74.735,74.903
0.53407,74.66,75.444
0.5969,74.751,75.844
0.65973,74.917,75.563
0.72257,75.098,74.772
0.7854,75.243,74.183
0.84823,75.335,74.314
0.91106,75.317,74.705
0.97389,75.197,74.976
1.0367,74.995,75.193
1.0996,74.897,75.437
1.1624,74.973,75.438
1.2252,75.139,75.25
1.2881,75.284,75.435
1.3509,75.181,75.348
1.4137,74.892,74.574
1.4765,74.598,74.071
1.5394,74.489,74.917
1.6022,74.67,75.582
1.665,75.007,75.138
1.7279,75.339,74.371
1.7907,75.523,74.267
1.8535,75.415,74.788
1.9164,75.056,75.52
1.9792,74.636,76.116
2.042,74.368,75.865
2.1049,74.452,74.885
2.1677,74.759,74.106
2.2305,75.122,74.026
2.2934,75.386,74.737
2.3562,75.496,75.569
2.419,75.452,75.86
2.4819,75.29,75.312
2.5447,75.046,74.32
2.6075,74.838,74.067
2.6704,74.753,74.662
2.7332,74.772,75.579
2.796,74.86,75.989
2.8588,74.851,75.616
2.9217,74.759,75.02
2.9845,74.699,74.738
3.0473,74.789,74.97
3.1102,75.118,74.996
3.173,75.463,74.727
3.2358,75.603,74.621
3.2987,75.327,74.75
3.3615,74.785,74.701
3.4243,74.453,74.715
3.4872,74.499,74.962
3.55,74.998,75.146
3.6128,75.389,75.196
3.6757,75.37,75.395
3.7385,75.037,75.634
3.8013,74.568,75.369
3.8642,74.521,74.637
3.927,74.874,74.229
3.9898,75.365,74.552
4.0527,75.718,75.305
4.1155,75.663,75.406
4.1783,75.318,75.039
4.2412,74.91,74.899
4.304,74.674,75.245
4.3668,74.683,75.253
4.4296,74.753,74.808
4.4925,74.79,74.309
4.5553,74.729,74.373
4.6181,74.72,74.935
4.681,74.831,75.399
4.7438,75.031,75.508
4.8066,75.27,75.384
4.8695,75.426,75.443
4.9323,75.421,75.527
4.9951,75.256,75.227
5.058,74.946,74.247
5.1208,74.689,73.784
5.1836,74.634,74.394
5.2465,74.771,75.446
5.3093,75.056,75.74
5.3721,75.276,75.074
5.435,75.328,74.506
5.4978,75.213,74.718
5.5606,74.959,75.253
5.6235,74.717,74.935
5.6863,74.581,74.437
5.7491,74.584,74.616
5.8119,74.734,75.353
5.8748,74.991,75.551
5.9376,75.3,75.364
6.0004,75.557,75.199
6.0633,75.663,75.085
6.1261,75.442,74.82
6.1889,74.985,74.736
6.2518,74.529,75.074


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_422.csv <==
x,qOut,qIn
0.031416,75.155,74.703
0.094248,75.452,74.811
0.15708,75.388,75.339
0.21991,75.042,76.078
0.28274,74.556,76.41
0.34558,74.448,75.549
0.40841,74.732,74.27
0.47124,75.172,73.792
0.53407,75.512,74.503
0.5969,75.498,75.081
0.65973,75.261,75.176
0.72257,74.991,75.059
0.7854,74.882,74.962
0.84823,74.929,74.876
0.91106,74.942,74.867
0.97389,74.856,75.007
1.0367,74.644,75.063
1.0996,74.522,75.165
1.1624,74.572,75.499
1.2252,74.762,75.621
1.2881,75.036,74.857
1.3509,75.335,73.997
1.4137,75.609,73.926
1.4765,75.741,74.634
1.5394,75.61,75.559
1.6022,75.117,75.727
1.665,74.591,75.326
1.7279,74.317,74.993
1.7907,74.529,75.037
1.8535,74.958,75.007
1.9164,75.236,74.823
1.9792,75.262,74.663
2.042,74.993,74.695
2.1049,74.786,74.893
2.1677,74.817,75.231
2.2305,75.033,75.626
2.2934,75.342,75.633
2.3562,75.442,75.173
2.419,75.241,74.699
2.4819,74.851,74.389
2.5447,74.423,74.327
2.6075,74.31,74.528
2.6704,74.533,74.927
2.7332,74.941,75.461
2.796,75.363,75.747
2.8588,75.571,75.29
2.9217,75.506,74.684
2.9845,75.246,74.665
3.0473,74.893,75.165
3.1102,74.684,75.12
3.173,74.655,74.8
3.2358,74.761,75.002
3.2987,74.937,75.874
3.3615,75.155,75.751
3.4243,75.365,74.794
3.4872,75.462,74.302
3.55,75.339,74.783
3.6128,74.94,75.065
3.6757,74.527,74.9
3.7385,74.319,74.552
3.8013,74.495,74.42
3.8642,74.89,74.91
3.927,75.256,75.53
3.9898,75.463,75.538
4.0527,75.417,75.011
4.1155,75.189,74.743
4.1783,74.937,74.694
4.2412,74.785,74.782
4.304,74.834,74.908
4.3668,75.032,75.166
4.4296,75.25,75.456
4.4925,75.392,75.391
4.5553,75.377,74.677
4.6181,75.204,74.459
4.681,74.962,75.133
4.7438,74.746,75.854
4.8066,74.643,75.49
4.8695,74.65,74.593
4.9323,74.718,74.177
4.9951,74.823,74.458
5.058,74.949,75.005
5.1208,75.102,75.431
5.1836,75.203,75.731
5.2465,75.195,75.559
5.3093,75.029,74.597
5.3721,74.821,73.929
5.435,74.748,74.273
5.4978,74.836,75.286
5.5606,75.078,75.829
5.6235,75.23,75.485
5.6863,75.211,75.038
5.7491,75.097,74.795
5.8119,74.986,74.743
5.8748,75.048,75.082
5.9376,75.159,75.465
6.0004,75.18,75.115
6.0633,74.981,74.236
6.1261,74.686,74.306
6.1889,74.583,74.884
6.2518,74.735,75.027


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_423.csv <==
x,qOut,qIn
0.031416,74.838,74.739
0.094248,75.264,75.322
0.15708,75.547,75.413
0.21991,75.603,75.118
0.28274,75.38,74.831
0.34558,74.999,74.802
0.40841,74.65,74.934
0.47124,74.452,75.209
0.53407,74.49,75.504
0.5969,74.676,75.501
0.65973,74.924,75.251
0.72257,75.167,74.943
0.7854,75.347,74.528
0.84823,75.388,74.088
0.91106,75.268,74.142
0.97389,75.053,74.925
1.0367,74.829,75.688
1.0996,74.738,75.488
1.1624,74.777,75.01
1.2252,74.891,74.856
1.2881,75.02,74.849
1.3509,75.108,74.811
1.4137,75.118,75.07
1.4765,75.06,75.485
1.5394,74.947,75.496
1.6022,74.916,75.16
1.665,75.044,75.013
1.7279,75.258,75.085
1.7907,75.468,74.946
1.8535,75.38,74.573
1.9164,74.995,74.454
1.9792,74.533,74.707
2.042,74.252,75.037
2.1049,74.399,74.83
2.1677,74.786,74.386
2.2305,75.191,74.416
2.2934,75.413,75.441
2.3562,75.364,76.41
2.419,75.141,76.384
2.4819,74.903,75.262
2.5447,74.808,73.886
2.6075,74.943,73.706
2.6704,75.184,74.429
2.7332,75.391,75.277
2.796,75.437,75.667
2.8588,75.285,75.369
2.9217,75.042,74.814
2.9845,74.815,74.738
3.0473,74.706,75.16
3.1102,74.694,75.406
3.173,74.689,75.427
3.2358,74.662,75.012
3.2987,74.6,74.199
3.3615,74.623,74.375
3.4243,74.826,75.317
3.4872,75.166,75.71
3.55,75.589,74.994
3.6128,75.768,74.696
3.6757,75.498,75.113
3.7385,74.932,75.496
3.8013,74.303,75.176
3.8642,74.237,74.907
3.927,74.642,74.996
3.9898,75.181,74.983
4.0527,75.511,74.54
4.1155,75.445,74.309
4.1783,75.211,74.65
4.2412,75.008,75.397
4.304,75.015,75.79
4.3668,75.088,75.238
4.4296,75.049,74.55
4.4925,74.917,74.414
4.5553,74.75,74.566
4.6181,74.792,74.8
4.681,74.984,75.368
4.7438,75.191,75.822
4.8066,75.272,75.512
4.8695,75.216,74.931
4.9323,75.15,74.604
4.9951,75.113,74.394
5.058,75.123,74.417
5.1208,75.015,75.049
5.1836,74.798,75.736
5.2465,74.601,75.825
5.3093,74.562,75.204
5.3721,74.785,74.807
5.435,75.1,74.883
5.4978,75.325,75.048
5.5606,75.291,74.657
5.6235,74.986,74.179
5.6863,74.662,74.321
5.7491,74.52,75.061
5.8119,74.722,75.761
5.8748,75.132,75.601
5.9376,75.471,74.985
6.0004,75.567,74.657
6.0633,75.281,75.144
6.1261,74.804,75.339
6.1889,74.489,74.818
6.2518,74.478,74.33


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_424.csv <==
x,qOut,qIn
0.031416,74.401,74.463
0.094248,74.386,74.449
0.15708,74.726,75.129
0.21991,75.122,75.502
0.28274,75.295,75.039
0.34558,75.241,74.7
0.40841,75.128,74.702
0.47124,75.043,74.797
0.53407,75.048,75.289
0.5969,75.06,75.662
0.65973,75.05,75.209
0.72257,75.017,74.455
0.7854,74.971,74.575
0.84823,74.923,75.134
0.91106,74.892,75.362
0.97389,74.897,75.452
1.0367,74.957,75.497
1.0996,75.029,75.253
1.1624,75.046,74.798
1.2252,75.004,74.283
1.2881,74.914,73.926
1.3509,74.891,74.48
1.4137,74.934,75.579
1.4765,74.987,76.004
1.5394,74.987,74.983
1.6022,74.937,74.359
1.665,74.938,74.857
1.7279,75.003,75.656
1.7907,75.132,75.372
1.8535,75.14,74.288
1.9164,75.006,73.893
1.9792,74.849,74.735
2.042,74.809,75.907
2.1049,75.036,76.023
2.1677,75.344,75.578
2.2305,75.51,75.14
2.2934,75.326,74.813
2.3562,74.834,74.423
2.419,74.418,74.329
2.4819,74.291,74.779
2.5447,74.598,75.316
2.6075,75.019,75.207
2.6704,75.313,74.87
2.7332,75.416,74.773
2.796,75.299,74.901
2.8588,75.113,74.767
2.9217,74.929,74.647
2.9845,74.777,74.95
3.0473,74.671,75.48
3.1102,74.641,75.624
3.173,74.773,75.509
3.2358,75.056,75.223
3.2987,75.461,74.762
3.3615,75.723,74.527
3.4243,75.618,74.721
3.4872,75.21,75.172
3.55,74.624,75.482
3.6128,74.408,75.279
3.6757,74.599,74.85
3.7385,74.963,74.562
3.8013,75.235,74.466
3.8642,75.186,74.524
3.927,74.956,74.837
3.9898,74.721,75.31
4.0527,74.646,75.657
4.1155,74.762,75.552
4.1783,74.988,75.143
4.2412,75.24,74.756
4.304,75.444,74.692
4.3668,75.49,74.952
4.4296,75.33,75.207
4.4925,75.052,75.032
4.5553,74.773,74.285
4.6181,74.746,73.885
4.681,74.937,74.253
4.7438,75.173,75.257
4.8066,75.274,76.285
4.8695,75.073,76.36
4.9323,74.737,75.698
4.9951,74.479,74.844
5.058,74.5,74.173
5.1208,74.789,74.25
5.1836,75.144,74.878
5.2465,75.413,75.237
5.3093,75.474,74.914
5.3721,75.341,74.841
5.435,75.14,75.196
5.4978,74.962,75.477
5.5606,74.89,75.166
5.6235,74.813,74.783
5.6863,74.639,74.813
5.7491,74.431,75.118
5.8119,74.28,75.216
5.8748,74.429,75.059
5.9376,74.865,74.881
6.0004,75.418,74.682
6.0633,75.915,74.67
6.1261,76.012,75.095
6.1889,75.617,75.484
6.2518,74.976,75.259


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_425.csv <==
x,qOut,qIn
0.031416,75.218,74.696
0.094248,75.026,74.88
0.15708,74.806,74.787
0.21991,74.646,74.475
0.28274,74.617,74.733
0.34558,74.742,75.476
0.40841,74.994,75.73
0.47124,75.29,75.255
0.53407,75.544,74.758
0.5969,75.555,75.304
0.65973,75.281,76.018
0.72257,74.883,75.691
0.7854,74.553,74.366
0.84823,74.579,73.86
0.91106,74.849,74.201
0.97389,75.16,74.754
1.0367,75.316,75.125
1.0996,75.214,75.369
1.1624,74.968,75.427
1.2252,74.719,75.269
1.2881,74.598,74.996
1.3509,74.638,74.846
1.4137,74.766,74.815
1.4765,74.925,74.853
1.5394,75.067,75.222
1.6022,75.19,75.73
1.665,75.306,75.663
1.7279,75.405,74.775
1.7907,75.479,73.911
1.8535,75.431,74.223
1.9164,75.182,74.978
1.9792,74.799,75.434
2.042,74.384,75.576
2.1049,74.258,75.384
2.1677,74.469,74.872
2.2305,74.873,74.643
2.2934,75.303,74.968
2.3562,75.503,75.279
2.419,75.418,75.228
2.4819,75.155,74.604
2.5447,74.846,73.855
2.6075,74.773,74.366
2.6704,74.942,75.55
2.7332,75.202,76.115
2.796,75.395,75.734
2.8588,75.284,75.146
2.9217,74.936,74.572
2.9845,74.566,74.354
3.0473,74.406,74.684
3.1102,74.618,75.185
3.173,75.001,75.484
3.2358,75.345,75.384
3.2987,75.456,74.942
3.3615,75.32,74.417
3.4243,75.106,74.151
3.4872,74.925,74.528
3.55,74.867,75.373
3.6128,74.786,75.779
3.6757,74.646,75.631
3.7385,74.545,75.154
3.8013,74.6,74.899
3.8642,74.938,75.202
3.927,75.363,75.36
3.9898,75.644,74.725
4.0527,75.561,73.915
4.1155,75.115,74.57
4.1783,74.697,75.789
4.2412,74.551,76.134
4.304,74.855,75.331
4.3668,75.231,74.613
4.4296,75.325,74.332
4.4925,75.111,74.581
4.5553,74.634,74.999
4.6181,74.395,74.945
4.681,74.526,74.707
4.7438,74.898,74.774
4.8066,75.338,75.204
4.8695,75.593,75.233
4.9323,75.617,75.035
4.9951,75.44,75.156
5.058,75.111,75.404
5.1208,74.79,75.114
5.1836,74.611,74.772
5.2465,74.618,74.82
5.3093,74.826,74.912
5.3721,75.132,74.572
5.435,75.378,74.459
5.4978,75.448,75.021
5.5606,75.234,75.793
5.6235,74.849,75.817
5.6863,74.573,75.395
5.7491,74.518,74.936
5.8119,74.744,74.567
5.8748,74.963,74.437
5.9376,75.051,74.683
6.0004,75.046,75.089
6.0633,75.015,75.317
6.1261,75.093,75.283
6.1889,75.211,75.06
6.2518,75.281,74.729


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_426.csv <==
x,qOut,qIn
0.031416,75.056,74.554
0.094248,74.842,74.525
0.15708,74.786,74.664
0.21991,74.87,74.726
0.28274,75.046,75.068
0.34558,75.141,75.575
0.40841,75.16,75.56
0.47124,75.15,74.911
0.53407,75.164,74.056
0.5969,75.157,74.071
0.65973,75.035,75.018
0.72257,74.821,76.294
0.7854,74.569,76.677
0.84823,74.52,75.611
0.91106,74.717,74.276
0.97389,75.044,73.779
1.0367,75.372,74.385
1.0996,75.461,74.998
1.1624,75.261,75.208
1.2252,74.904,75.052
1.2881,74.551,74.753
1.3509,74.512,74.85
1.4137,74.758,75.242
1.4765,75.101,75.393
1.5394,75.346,75.104
1.6022,75.243,74.833
1.665,74.886,74.684
1.7279,74.529,74.736
1.7907,74.437,75.364
1.8535,74.792,75.926
1.9164,75.356,75.684
1.9792,75.819,74.9
2.042,75.889,74.526
2.1049,75.378,74.811
2.1677,74.693,74.988
2.2305,74.243,74.674
2.2934,74.393,74.262
2.3562,74.853,74.544
2.419,75.189,75.155
2.4819,75.289,75.583
2.5447,75.113,75.353
2.6075,74.998,75.019
2.6704,74.998,75.116
2.7332,75.036,75.379
2.796,75.015,75.057
2.8588,74.916,74.53
2.9217,74.906,74.493
2.9845,75.033,74.857
3.0473,75.316,75.077
3.1102,75.502,74.848
3.173,75.431,74.669
3.2358,75.145,74.981
3.2987,74.732,75.821
3.3615,74.503,76.047
3.4243,74.495,75.408
3.4872,74.624,74.5
3.55,74.792,73.91
3.6128,74.947,74.124
3.6757,75.118,74.974
3.7385,75.277,75.639
3.8013,75.389,75.313
3.8642,75.354,75.037
3.927,75.188,75.226
3.9898,74.974,75.213
4.0527,74.8,74.777
4.1155,74.728,74.746
4.1783,74.716,75.078
4.2412,74.743,75.352
4.304,74.794,75.431
4.3668,74.934,75.191
4.4296,75.169,74.683
4.4925,75.405,74.384
4.5553,75.546,74.754
4.6181,75.363,75.014
4.681,74.925,74.759
4.7438,74.48,74.469
4.8066,74.302,74.937
4.8695,74.563,75.616
4.9323,75.016,75.695
4.9951,75.414,75.257
5.058,75.54,75.026
5.1208,75.361,74.989
5.1836,75.07,74.74
5.2465,74.848,74.622
5.3093,74.853,75.141
5.3721,75.025,75.455
5.435,75.197,75.119
5.4978,75.268,74.715
5.5606,75.163,74.98
5.6235,74.946,75.482
5.6863,74.73,75.514
5.7491,74.594,74.955
5.8119,74.599,74.466
5.8748,74.699,74.543
5.9376,74.848,74.676
6.0004,75.019,74.732
6.0633,75.193,75.091
6.1261,75.345,75.598
6.1889,75.388,75.634
6.2518,75.295,75.11


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_427.csv <==
x,qOut,qIn
0.031416,74.748,75.109
0.094248,74.88,75.716
0.15708,75.107,75.231
0.21991,75.324,73.982
0.28274,75.432,73.662
0.34558,75.334,74.693
0.40841,75.096,75.638
0.47124,74.843,75.954
0.53407,74.706,75.708
0.5969,74.727,75.207
0.65973,74.787,74.76
0.72257,74.825,74.73
0.7854,74.799,74.929
0.84823,74.838,74.901
0.91106,75.001,74.814
0.97389,75.233,74.805
1.0367,75.46,74.868
1.0996,75.516,74.923
1.1624,75.385,74.997
1.2252,75.135,75.116
1.2881,74.847,75.19
1.3509,74.606,74.835
1.4137,74.444,74.329
1.4765,74.414,74.363
1.5394,74.561,75.304
1.6022,74.925,75.985
1.665,75.365,75.813
1.7279,75.692,75.034
1.7907,75.725,74.474
1.8535,75.39,74.496
1.9164,74.956,74.674
1.9792,74.654,74.993
2.042,74.676,75.65
2.1049,74.833,75.904
2.1677,74.932,75.42
2.2305,74.959,74.765
2.2934,74.938,74.64
2.3562,74.991,74.867
2.419,75.019,74.993
2.4819,74.963,74.821
2.5447,74.772,74.406
2.6075,74.63,74.486
2.6704,74.704,74.975
2.7332,74.965,75.23
2.796,75.353,75.006
2.8588,75.548,75.264
2.9217,75.407,75.805
2.9845,75.038,75.674
3.0473,74.601,74.591
3.1102,74.526,73.946
3.173,74.81,74.16
3.2358,75.242,74.971
3.2987,75.594,75.91
3.3615,75.613,76.05
3.4243,75.353,75.459
3.4872,74.989,74.83
3.55,74.711,74.521
3.6128,74.65,74.407
3.6757,74.683,74.624
3.7385,74.723,75.17
3.8013,74.7,75.469
3.8642,74.731,75.082
3.927,74.898,74.651
3.9898,75.158,74.677
4.0527,75.448,74.903
4.1155,75.527,74.887
4.1783,75.29,75.018
4.2412,74.865,75.455
4.304,74.422,75.779
4.3668,74.368,75.427
4.4296,74.7,74.842
4.4925,75.206,74.52
4.5553,75.666,74.545
4.6181,75.743,74.606
4.681,75.409,74.744
4.7438,74.898,74.989
4.8066,74.485,75.226
4.8695,74.542,75.3
4.9323,74.871,75.17
4.9951,75.199,74.805
5.058,75.266,74.595
5.1208,75.046,74.859
5.1836,74.784,75.121
5.2465,74.653,75.111
5.3093,74.786,75.282
5.3721,75.074,75.676
5.435,75.355,75.545
5.4978,75.514,74.788
5.5606,75.457,74.295
5.6235,75.164,74.686
5.6863,74.791,75.144
5.7491,74.515,75.125
5.8119,74.495,74.745
5.8748,74.708,74.506
5.9376,74.985,74.543
6.0004,75.199,75.15
6.0633,75.248,76.108
6.1261,75.134,75.91
6.1889,74.944,74.882
6.2518,74.784,74.354


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_428.csv <==
x,qOut,qIn
0.031416,74.343,74.689
0.094248,74.554,74.554
0.15708,74.977,74.398
0.21991,75.367,74.533
0.28274,75.506,75.35
0.34558,75.407,75.828
0.40841,75.219,75.406
0.47124,75.037,74.568
0.53407,74.937,74.254
0.5969,74.87,74.777
0.65973,74.815,75.322
0.72257,74.777,75.229
0.7854,74.77,74.626
0.84823,74.815,74.588
0.91106,74.93,75.051
0.97389,75.105,75.489
1.0367,75.329,75.44
1.0996,75.467,75.117
1.1624,75.368,74.819
1.2252,75.067,74.611
1.2881,74.639,74.452
1.3509,74.475,74.847
1.4137,74.652,75.743
1.4765,75.004,76.325
1.5394,75.332,75.753
1.6022,75.348,74.754
1.665,75.118,74.184
1.7279,74.824,74.19
1.7907,74.666,74.634
1.8535,74.74,74.93
1.9164,74.886,74.965
1.9792,74.999,75.04
2.042,74.999,75.401
2.1049,75.019,75.511
2.1677,75.111,75.211
2.2305,75.206,74.888
2.2934,75.213,74.828
2.3562,74.992,74.596
2.419,74.722,74.346
2.4819,74.603,74.603
2.5447,74.809,75.365
2.6075,75.269,75.744
2.6704,75.666,75.557
2.7332,75.779,75.022
2.796,75.411,74.605
2.8588,74.772,74.817
2.9217,74.328,75.282
2.9845,74.255,75.375
3.0473,74.63,75.027
3.1102,75.029,74.796
3.173,75.282,74.637
3.2358,75.378,74.456
3.2987,75.344,74.361
3.3615,75.237,74.731
3.4243,75.033,75.385
3.4872,74.783,75.89
3.55,74.553,75.961
3.6128,74.531,75.424
3.6757,74.735,74.667
3.7385,75.053,74.45
3.8013,75.36,74.781
3.8642,75.455,74.926
3.927,75.334,74.999
3.9898,75.114,75.003
4.0527,74.929,74.786
4.1155,74.953,74.785
4.1783,75.067,74.963
4.2412,75.118,74.834
4.304,74.959,74.513
4.3668,74.641,74.72
4.4296,74.419,75.307
4.4925,74.421,75.858
4.5553,74.727,75.709
4.6181,75.151,74.791
4.681,75.517,74.108
4.7438,75.708,74.528
4.8066,75.624,75.868
4.8695,75.273,76.211
4.9323,74.876,75.346
4.9951,74.622,74.129
5.058,74.672,73.851
5.1208,74.888,74.617
5.1836,75.045,75.298
5.2465,75.057,75.245
5.3093,74.881,74.904
5.3721,74.699,75.242
5.435,74.641,75.665
5.4978,74.727,75.447
5.5606,74.953,74.701
5.6235,75.196,74.663
5.6863,75.338,75.019
5.7491,75.329,74.976
5.8119,75.13,74.67
5.8748,74.923,74.845
5.9376,74.901,74.992
6.0004,75.051,74.799
6.0633,75.317,74.97
6.1261,75.316,75.691
6.1889,74.995,75.888
6.2518,74.581,75.264


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_429.csv <==
x,qOut,qIn
0.031416,75.305,74.911
0.094248,75.234,75.511
0.15708,74.976,75.748
0.21991,74.705,75.492
0.28274,74.592,74.87
0.34558,74.651,74.298
0.40841,74.791,74.134
0.47124,74.968,74.641
0.53407,75.153,75.761
0.5969,75.327,76.211
0.65973,75.369,75.608
0.72257,75.253,74.592
0.7854,74.977,74.01
0.84823,74.804,74.167
0.91106,74.831,74.812
0.97389,74.954,75.521
1.0367,75.038,75.54
1.0996,74.911,75.22
1.1624,74.776,75.171
1.2252,74.786,75.164
1.2881,75.073,74.768
1.3509,75.395,74.642
1.4137,75.429,74.988
1.4765,75.152,75.203
1.5394,74.61,75.041
1.6022,74.381,74.926
1.665,74.624,74.899
1.7279,75.125,74.965
1.7907,75.627,75.13
1.8535,75.642,75.036
1.9164,75.195,74.74
1.9792,74.61,74.633
2.042,74.258,74.897
2.1049,74.472,75.046
2.1677,74.968,74.892
2.2305,75.442,74.683
2.2934,75.623,75.058
2.3562,75.462,75.611
2.419,75.147,75.633
2.4819,74.864,75.307
2.5447,74.783,75.341
2.6075,74.872,75.321
2.6704,74.989,74.741
2.7332,75.062,74.031
2.796,75.043,73.782
2.8588,75.004,74.257
2.9217,74.976,75.097
2.9845,74.956,75.759
3.0473,74.936,75.861
3.1102,74.892,75.604
3.173,74.843,75.333
3.2358,74.809,75.205
3.2987,74.808,74.805
3.3615,74.84,74.459
3.4243,74.91,74.728
3.4872,75.025,75.206
3.55,75.192,75.102
3.6128,75.411,74.753
3.6757,75.556,74.767
3.7385,75.506,75.083
3.8013,75.141,75.181
3.8642,74.568,74.746
3.927,74.144,74.478
3.9898,74.042,74.979
4.0527,74.368,75.653
4.1155,74.845,75.221
4.1783,75.301,74.529
4.2412,75.644,74.63
4.304,75.805,75.314
4.3668,75.707,75.115
4.4296,75.382,74.578
4.4925,74.989,74.669
4.5553,74.708,75.302
4.6181,74.702,75.659
4.681,74.849,75.813
4.7438,75.009,75.557
4.8066,75.057,74.589
4.8695,75,73.988
4.9323,74.916,74.397
4.9951,74.855,75.373
5.058,74.856,75.784
5.1208,74.909,75.147
5.1836,74.99,74.455
5.2465,75.067,74.497
5.3093,75.11,75.191
5.3721,75.079,75.183
5.435,74.985,74.576
5.4978,74.873,74.229
5.5606,74.791,74.773
5.6235,74.812,75.594
5.6863,74.951,75.959
5.7491,75.165,75.529
5.8119,75.406,74.641
5.8748,75.515,74.368
5.9376,75.38,74.721
6.0004,75.07,75.264
6.0633,74.686,75.463
6.1261,74.578,75.051
6.1889,74.769,74.486
6.2518,75.078,74.366


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_430.csv <==
x,qOut,qIn
0.031416,74.967,75.459
0.094248,74.871,75.451
0.15708,74.899,74.99
0.21991,74.933,74.58
0.28274,74.844,74.554
0.34558,74.633,74.92
0.40841,74.497,75.375
0.47124,74.523,75.433
0.53407,74.757,75.2
0.5969,75.022,75.092
0.65973,75.234,74.831
0.72257,75.383,74.476
0.7854,75.474,74.742
0.84823,75.491,75.316
0.91106,75.353,75.286
0.97389,75.086,74.692
1.0367,74.739,74.457
1.0996,74.588,75.199
1.1624,74.707,76.009
1.2252,74.969,76.049
1.2881,75.22,75.277
1.3509,75.202,74.592
1.4137,74.993,74.15
1.4765,74.781,73.99
1.5394,74.759,74.24
1.6022,74.986,75.07
1.665,75.236,75.975
1.7279,75.351,76.107
1.7907,75.2,75.107
1.8535,74.932,74.374
1.9164,74.762,74.347
1.9792,74.737,74.521
2.042,74.867,74.695
2.1049,74.935,75.205
2.1677,74.933,75.696
2.2305,74.951,75.706
2.2934,75.086,75.161
2.3562,75.379,74.659
2.419,75.575,74.504
2.4819,75.486,74.774
2.5447,74.951,75.282
2.6075,74.312,75.367
2.6704,74.061,74.957
2.7332,74.28,74.449
2.796,74.938,74.628
2.8588,75.523,75.419
2.9217,75.749,75.837
2.9845,75.57,75.4
3.0473,74.984,74.795
3.1102,74.461,75.09
3.173,74.335,75.424
3.2358,74.582,74.922
3.2987,75.098,74.051
3.3615,75.474,74.109
3.4243,75.563,74.639
3.4872,75.394,75.158
3.55,75.031,75.574
3.6128,74.782,75.633
3.6757,74.757,75.271
3.7385,74.881,74.938
3.8013,75.044,75.071
3.8642,75.045,75.067
3.927,74.948,74.724
3.9898,74.875,74.517
4.0527,74.943,74.718
4.1155,75.17,75.239
4.1783,75.398,75.732
4.2412,75.493,75.564
4.304,75.341,74.5
4.3668,74.974,74.05
4.4296,74.595,74.694
4.4925,74.355,75.689
4.5553,74.377,75.604
4.6181,74.595,74.702
4.681,74.908,74.35
4.7438,75.226,74.798
4.8066,75.472,75.318
4.8695,75.54,75.396
4.9323,75.387,75.335
4.9951,75.1,75.151
5.058,74.785,74.944
5.1208,74.659,74.819
5.1836,74.736,74.809
5.2465,74.931,75.03
5.3093,75.148,75.289
5.3721,75.248,74.925
5.435,75.184,74.308
5.4978,75.013,74.176
5.5606,74.81,74.653
5.6235,74.776,75.042
5.6863,74.903,75.247
5.7491,75.069,75.248
5.8119,75.14,75.091
5.8748,75.03,75.361
5.9376,74.908,75.829
6.0004,74.893,75.699
6.0633,75.078,74.788
6.1261,75.282,74.233
6.1889,75.324,74.344
6.2518,75.205,74.89


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_431.csv <==
x,qOut,qIn
0.031416,75.13,74.226
0.094248,74.981,74.415
0.15708,74.908,75.32
0.21991,74.978,76.233
0.28274,75.226,75.965
0.34558,75.402,74.737
0.40841,75.29,74.034
0.47124,74.924,74.645
0.53407,74.393,75.794
0.5969,74.168,75.571
0.65973,74.361,74.639
0.72257,74.817,74.192
0.7854,75.349,74.505
0.84823,75.69,74.773
0.91106,75.744,75.015
0.97389,75.528,75.279
1.0367,75.083,75.254
1.0996,74.67,74.919
1.1624,74.475,74.787
1.2252,74.521,75.073
1.2881,74.789,75.399
1.3509,75.121,75.256
1.4137,75.393,75.016
1.4765,75.514,74.988
1.5394,75.4,74.768
1.6022,75.127,74.493
1.665,74.918,74.775
1.7279,74.852,75.282
1.7907,74.972,75.26
1.8535,74.988,74.869
1.9164,74.835,74.694
1.9792,74.643,74.974
2.042,74.577,75.531
2.1049,74.787,75.406
2.1677,75.069,74.819
2.2305,75.256,74.538
2.2934,75.208,74.792
2.3562,75.061,75.089
2.419,75.003,75.33
2.4819,75.053,75.415
2.5447,75.197,75.09
2.6075,75.201,74.478
2.6704,75.05,74.099
2.7332,74.851,74.232
2.796,74.73,74.802
2.8588,74.791,75.605
2.9217,74.927,76.219
2.9845,75.048,76.042
3.0473,75.074,75.209
3.1102,75.06,74.783
3.173,75.068,74.71
3.2358,75.089,74.623
3.2987,75.106,74.597
3.3615,75.029,74.924
3.4243,74.922,75.206
3.4872,74.871,75.127
3.55,74.963,74.799
3.6128,75.148,74.617
3.6757,75.207,74.651
3.7385,75.054,74.965
3.8013,74.638,75.42
3.8642,74.305,75.19
3.927,74.31,74.604
3.9898,74.632,74.751
4.0527,75.187,75.801
4.1155,75.676,75.887
4.1783,75.913,75.106
4.2412,75.826,74.577
4.304,75.368,74.677
4.3668,74.827,74.622
4.4296,74.541,74.596
4.4925,74.56,74.973
4.5553,74.865,75.668
4.6181,75.07,75.848
4.681,75.072,75.355
4.7438,74.942,74.529
4.8066,74.781,74.148
4.8695,74.765,74.592
4.9323,74.853,75.129
4.9951,74.97,75.148
5.058,75.039,74.901
5.1208,75.072,75.016
5.1836,75.141,75.12
5.2465,75.244,74.99
5.3093,75.367,74.8
5.3721,75.326,75.109
5.435,75.075,75.67
5.4978,74.748,75.792
5.5606,74.506,74.879
5.6235,74.611,73.938
5.6863,74.964,73.79
5.7491,75.35,74.403
5.8119,75.56,75.381
5.8748,75.396,75.851
5.9376,74.999,75.657
6.0004,74.613,75.208
6.0633,74.486,75.098
6.1261,74.683,75.121
6.1889,74.965,74.941
6.2518,75.16,74.625


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_432.csv <==
x,qOut,qIn
0.031416,75.113,75.316
0.094248,75.118,75.154
0.15708,75.21,74.759
0.21991,75.27,74.825
0.28274,75.165,75.211
0.34558,74.855,74.963
0.40841,74.59,74.686
0.47124,74.527,75.169
0.53407,74.785,75.714
0.5969,75.131,75.094
0.65973,75.287,74.339
0.72257,75.196,74.285
0.7854,74.845,74.638
0.84823,74.609,75.037
0.91106,74.664,75.62
0.97389,74.93,75.831
1.0367,75.284,75.158
1.0996,75.423,74.468
1.1624,75.337,74.368
1.2252,75.138,74.671
1.2881,74.955,74.972
1.3509,74.906,75.316
1.4137,74.926,75.603
1.4765,74.969,75.441
1.5394,74.993,74.859
1.6022,75.066,74.504
1.665,75.152,74.513
1.7279,75.169,74.802
1.7907,75.031,75.124
1.8535,74.753,75.249
1.9164,74.564,75.316
1.9792,74.587,75.411
2.042,74.903,75.073
2.1049,75.293,74.409
2.1677,75.488,74.337
2.2305,75.4,75.085
2.2934,74.983,75.987
2.3562,74.595,75.838
2.419,74.519,74.908
2.4819,74.741,74.101
2.5447,75.185,74.453
2.6075,75.468,75.328
2.6704,75.437,75.668
2.7332,75.159,75.194
2.796,74.74,74.385
2.8588,74.542,74.364
2.9217,74.644,74.935
2.9845,74.93,75.384
3.0473,75.259,75.119
3.1102,75.389,74.603
3.173,75.276,74.443
3.2358,75.023,74.882
3.2987,74.758,75.56
3.3615,74.741,75.451
3.4243,74.951,74.92
3.4872,75.228,74.795
3.55,75.399,75.267
3.6128,75.277,75.284
3.6757,75.002,74.869
3.7385,74.769,74.697
3.8013,74.768,75.231
3.8642,74.955,75.523
3.927,75.091,75.267
3.9898,75.085,74.957
4.0527,74.889,74.822
4.1155,74.756,74.438
4.1783,74.773,74.021
4.2412,74.874,74.057
4.304,74.962,74.783
4.3668,74.934,75.554
4.4296,74.909,75.97
4.4925,74.955,76.05
4.5553,75.124,75.97
4.6181,75.262,75.403
4.681,75.258,74.489
4.7438,75.137,73.966
4.8066,74.957,74.3
4.8695,74.902,74.888
4.9323,74.987,75.227
4.9951,75.142,75.154
5.058,75.285,74.883
5.1208,75.282,74.967
5.1836,75.072,75.257
5.2465,74.72,75.386
5.3093,74.317,75.33
5.3721,74.142,75.242
5.435,74.271,74.899
5.4978,74.629,74.322
5.5606,75.109,74.144
5.6235,75.583,74.846
5.6863,75.925,75.679
5.7491,76.001,75.838
5.8119,75.678,74.884
5.8748,75.014,74.097
5.9376,74.456,74.263
6.0004,74.247,75.085
6.0633,74.551,75.622
6.1261,74.95,75.365
6.1889,75.175,74.935
6.2518,75.216,74.931


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_433.csv <==
x,qOut,qIn
0.031416,75.277,74.598
0.094248,75.483,74.999
0.15708,75.532,75.274
0.21991,75.431,75.229
0.28274,75.186,74.974
0.34558,74.84,74.719
0.40841,74.577,74.532
0.47124,74.513,74.612
0.53407,74.739,75.101
0.5969,75.102,75.553
0.65973,75.355,75.589
0.72257,75.387,75.143
0.7854,75.116,74.544
0.84823,74.809,74.675
0.91106,74.721,75.206
0.97389,74.855,75.327
1.0367,75.161,74.969
1.0996,75.289,74.757
1.1624,75.19,74.621
1.2252,74.992,74.554
1.2881,74.853,74.763
1.3509,74.922,75.451
1.4137,75.031,76.008
1.4765,75.052,75.602
1.5394,74.88,74.441
1.6022,74.698,74.342
1.665,74.705,75.018
1.7279,74.892,75.385
1.7907,75.208,75.054
1.8535,75.368,74.821
1.9164,75.305,74.909
1.9792,75.112,75.193
2.042,74.91,75.131
2.1049,74.89,74.492
2.1677,74.958,74.087
2.2305,74.993,74.645
2.2934,74.881,75.925
2.3562,74.706,76.097
2.419,74.668,75.289
2.4819,74.817,74.669
2.5447,75.16,75.23
2.6075,75.433,75.664
2.6704,75.461,75.147
2.7332,75.264,74.377
2.796,74.903,74.568
2.8588,74.719,74.908
2.9217,74.79,74.631
2.9845,75,74.352
3.0473,75.205,74.592
3.1102,75.185,74.883
3.173,74.983,75.201
3.2358,74.732,75.714
3.2987,74.571,75.833
3.3615,74.619,75.003
3.4243,74.829,74.155
3.4872,75.116,74.174
3.55,75.396,75.079
3.6128,75.561,75.708
3.6757,75.555,75.734
3.7385,75.404,75.222
3.8013,75.153,74.637
3.8642,74.953,74.547
3.927,74.815,74.794
3.9898,74.706,75.171
4.0527,74.584,75.612
4.1155,74.481,75.604
4.1783,74.492,75.027
4.2412,74.637,74.394
4.304,74.913,74.342
4.3668,75.214,74.563
4.4296,75.407,74.692
4.4925,75.413,74.929
4.5553,75.165,75.513
4.6181,74.808,75.965
4.681,74.625,75.902
4.7438,74.707,75.296
4.8066,75.091,74.353
4.8695,75.421,73.982
4.9323,75.449,74.31
4.9951,75.212,74.818
5.058,74.802,75.089
5.1208,74.682,75.27
5.1836,74.902,75.395
5.2465,75.246,75.399
5.3093,75.473,75.438
5.3721,75.272,75.358
5.435,74.814,74.917
5.4978,74.389,74.329
5.5606,74.285,74.105
5.6235,74.551,74.744
5.6863,74.978,75.657
5.7491,75.402,75.869
5.8119,75.692,75.175
5.8748,75.717,74.626
5.9376,75.398,74.445
6.0004,74.88,74.662
6.0633,74.351,75.335
6.1261,74.232,75.659
6.1889,74.485,75.277
6.2518,74.904,74.661


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_434.csv <==
x,qOut,qIn
0.031416,75.313,74.628
0.094248,75.438,74.939
0.15708,75.374,75.223
0.21991,75.225,75.124
0.28274,75.108,75.072
0.34558,75.027,75.152
0.40841,74.908,75.025
0.47124,74.773,74.916
0.53407,74.664,74.871
0.5969,74.776,74.447
0.65973,75.04,74.118
0.72257,75.273,74.707
0.7854,75.282,76.166
0.84823,74.97,76.486
0.91106,74.636,75.547
0.97389,74.507,74.5
1.0367,74.765,74.404
1.0996,75.154,74.906
1.1624,75.368,75.228
1.2252,75.34,74.994
1.2881,75.058,74.548
1.3509,74.872,74.553
1.4137,74.912,74.702
1.4765,75.084,74.673
1.5394,75.256,74.624
1.6022,75.168,75.236
1.665,74.879,76.001
1.7279,74.564,75.999
1.7907,74.411,74.928
1.8535,74.55,74.209
1.9164,74.893,74.348
1.9792,75.303,74.937
2.042,75.653,75.104
2.1049,75.742,74.941
2.1677,75.514,75.093
2.2305,75.114,75.469
2.2934,74.73,75.397
2.3562,74.665,75.086
2.419,74.772,75.081
2.4819,74.857,75.182
2.5447,74.739,75.058
2.6075,74.551,74.873
2.6704,74.548,74.753
2.7332,74.767,74.626
2.796,75.196,74.67
2.8588,75.533,74.783
2.9217,75.591,74.752
2.9845,75.37,74.85
3.0473,74.911,75.394
3.1102,74.573,75.672
3.173,74.535,75.365
3.2358,74.736,74.839
3.2987,75.073,74.543
3.3615,75.292,74.642
3.4243,75.358,74.971
3.4872,75.322,75.337
3.55,75.242,75.561
3.6128,75.193,75.545
3.6757,75.145,75.226
3.7385,75.066,74.579
3.8013,74.93,74.061
3.8642,74.774,74.315
3.927,74.657,74.831
3.9898,74.61,75.034
4.0527,74.657,75.211
4.1155,74.794,75.519
4.1783,75,75.459
4.2412,75.211,75.224
4.304,75.365,75.146
4.3668,75.325,74.861
4.4296,75.102,74.456
4.4925,74.832,74.442
4.5553,74.665,75.04
4.6181,74.789,75.614
4.681,75.104,75.725
4.7438,75.414,75.378
4.8066,75.529,74.914
4.8695,75.264,74.378
4.9323,74.791,74.036
4.9951,74.377,74.55
5.058,74.284,75.671
5.1208,74.533,75.737
5.1836,74.902,75.078
5.2465,75.241,74.743
5.3093,75.433,75.063
5.3721,75.482,75.356
5.435,75.368,75.384
5.4978,75.126,75.046
5.5606,74.805,74.486
5.6235,74.604,74.292
5.6863,74.646,74.633
5.7491,74.889,75.367
5.8119,75.264,75.988
5.8748,75.499,75.53
5.9376,75.422,74.399
6.0004,75.09,73.744
6.0633,74.606,74.562
6.1261,74.409,75.6
6.1889,74.578,75.729
6.2518,74.945,75.066


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_435.csv <==
x,qOut,qIn
0.031416,74.974,75.52
0.094248,74.722,75.299
0.15708,74.595,75.298
0.21991,74.66,75.709
0.28274,74.94,75.875
0.34558,75.265,74.959
0.40841,75.479,73.86
0.47124,75.51,73.638
0.53407,75.305,74.471
0.5969,75.032,75.191
0.65973,74.882,75.562
0.72257,74.88,75.667
0.7854,75.013,75.366
0.84823,75.023,75.127
0.91106,74.872,75.097
0.97389,74.667,74.695
1.0367,74.539,73.992
1.0996,74.619,74.424
1.1624,74.84,75.462
1.2252,75.124,75.796
1.2881,75.396,75.153
1.3509,75.625,74.691
1.4137,75.67,74.589
1.4765,75.451,74.765
1.5394,74.904,75.212
1.6022,74.332,75.506
1.665,74.101,75.295
1.7279,74.263,74.731
1.7907,74.784,74.362
1.8535,75.31,74.653
1.9164,75.652,75.317
1.9792,75.72,75.86
2.042,75.444,75.597
2.1049,74.955,74.879
2.1677,74.564,74.564
2.2305,74.433,74.92
2.2934,74.668,75.498
2.3562,75.014,75.412
2.419,75.242,74.889
2.4819,75.28,74.508
2.5447,75.09,74.575
2.6075,74.883,74.721
2.6704,74.828,74.886
2.7332,74.92,75.076
2.796,75.122,75.005
2.8588,75.163,74.801
2.9217,75.018,74.762
2.9845,74.825,74.818
3.0473,74.745,74.967
3.1102,74.94,75.455
3.173,75.233,75.862
3.2358,75.446,75.56
3.2987,75.412,74.845
3.3615,75.196,74.652
3.4243,75.019,74.678
3.4872,74.959,74.658
3.55,75.056,74.677
3.6128,75.057,74.885
3.6757,74.91,75.181
3.7385,74.722,75.508
3.8013,74.629,75.823
3.8642,74.752,75.548
3.927,74.929,74.621
3.9898,75.03,73.725
4.0527,74.947,73.976
4.1155,74.809,75.17
4.1783,74.795,75.99
4.2412,74.94,75.722
4.304,75.241,74.704
4.3668,75.49,74.362
4.4296,75.529,74.771
4.4925,75.34,75.384
4.5553,74.937,75.453
4.6181,74.589,75.14
4.681,74.472,74.912
4.7438,74.589,74.834
4.8066,74.899,74.862
4.8695,75.235,74.884
4.9323,75.469,74.927
4.9951,75.501,75.074
5.058,75.239,75.212
5.1208,74.759,75.042
5.1836,74.402,74.714
5.2465,74.347,74.472
5.3093,74.714,74.472
5.3721,75.181,74.988
5.435,75.439,75.74
5.4978,75.413,76.006
5.5606,75.079,75.208
5.6235,74.821,74.538
5.6863,74.832,74.726
5.7491,75.029,75.285
5.8119,75.281,75.16
5.8748,75.263,74.754
5.9376,75.043,74.836
6.0004,74.808,75.094
6.0633,74.752,74.687
6.1261,74.922,74.214
6.1889,75.101,74.5
6.2518,75.153,75.24


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_436.csv <==
x,qOut,qIn
0.031416,75.378,74.816
0.094248,75.382,74.349
0.15708,75.182,74.384
0.21991,74.902,74.732
0.28274,74.674,75.086
0.34558,74.631,75.216
0.40841,74.764,75.251
0.47124,75.004,75.342
0.53407,75.279,75.404
0.5969,75.468,75.171
0.65973,75.474,74.83
0.72257,75.306,74.701
0.7854,74.993,74.985
0.84823,74.775,75.12
0.91106,74.767,74.858
0.97389,74.915,74.517
1.0367,75.136,74.618
1.0996,75.22,75.031
1.1624,75.119,75.442
1.2252,74.898,75.78
1.2881,74.642,75.521
1.3509,74.533,74.377
1.4137,74.613,73.59
1.4765,74.828,74.322
1.5394,75.107,76.082
1.6022,75.318,76.293
1.665,75.397,75.184
1.7279,75.349,74.163
1.7907,75.191,74.335
1.8535,75.037,75.108
1.9164,74.933,75.627
1.9792,74.87,75.496
2.042,74.823,75.157
2.1049,74.751,74.996
2.1677,74.729,74.624
2.2305,74.804,74.267
2.2934,75.018,74.654
2.3562,75.261,75.268
2.419,75.331,75.357
2.4819,75.176,75.104
2.5447,74.776,74.927
2.6075,74.508,75.241
2.6704,74.596,75.783
2.7332,74.942,75.87
2.796,75.394,75.012
2.8588,75.504,74.223
2.9217,75.258,74.078
2.9845,74.895,74.398
3.0473,74.695,74.572
3.1102,74.915,74.596
3.173,75.255,75.046
3.2358,75.44,75.857
3.2987,75.219,76.175
3.3615,74.78,75.558
3.4243,74.512,74.718
3.4872,74.526,74.212
3.55,74.854,74.36
3.6128,75.122,74.83
3.6757,75.241,75.228
3.7385,75.277,75.33
3.8013,75.318,75.165
3.8642,75.428,74.948
3.927,75.424,74.771
3.9898,75.21,74.727
4.0527,74.719,74.672
4.1155,74.268,74.747
4.1783,74.136,75.189
4.2412,74.327,75.725
4.304,74.774,75.669
4.3668,75.212,75.059
4.4296,75.547,74.608
4.4925,75.702,74.687
4.5553,75.608,75.154
4.6181,75.213,75.374
4.681,74.748,75.304
4.7438,74.454,75.005
4.8066,74.545,74.464
4.8695,74.909,74.169
4.9323,75.237,74.467
4.9951,75.362,75.143
5.058,75.163,75.481
5.1208,74.833,75.207
5.1836,74.624,74.958
5.2465,74.622,75.105
5.3093,74.868,75.193
5.3721,75.163,74.694
5.435,75.37,74.324
5.4978,75.43,74.647
5.5606,75.299,75.328
5.6235,75.08,75.543
5.6863,74.94,75.545
5.7491,74.932,75.445
5.8119,75.085,74.899
5.8748,75.155,74.587
5.9376,75.013,74.913
6.0004,74.741,75.165
6.0633,74.466,74.791
6.1261,74.492,74.825
6.1889,74.769,75.346
6.2518,75.123,75.474


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_437.csv <==
x,qOut,qIn
0.031416,74.777,75.087
0.094248,74.876,75.054
0.15708,75.174,75.085
0.21991,75.485,74.964
0.28274,75.61,74.778
0.34558,75.249,74.895
0.40841,74.671,75.239
0.47124,74.254,75.513
0.53407,74.354,75.187
0.5969,74.894,74.629
0.65973,75.441,74.531
0.72257,75.719,74.84
0.7854,75.501,74.72
0.84823,74.958,74.429
0.91106,74.508,74.833
0.97389,74.363,75.734
1.0367,74.659,76.122
1.0996,75.057,75.538
1.1624,75.321,74.837
1.2252,75.387,74.642
1.2881,75.231,74.954
1.3509,75.019,75.024
1.4137,74.879,74.777
1.4765,74.861,74.419
1.5394,74.985,74.419
1.6022,75.147,74.991
1.665,75.236,75.534
1.7279,75.2,75.486
1.7907,75,74.857
1.8535,74.736,74.588
1.9164,74.557,74.847
1.9792,74.535,75.32
2.042,74.712,75.579
2.1049,74.999,75.349
2.1677,75.3,74.901
2.2305,75.532,74.638
2.2934,75.619,74.534
2.3562,75.486,74.236
2.419,75.186,74.224
2.4819,74.853,74.982
2.5447,74.623,75.984
2.6075,74.583,75.777
2.6704,74.663,74.877
2.7332,74.8,74.426
2.796,74.941,75.154
2.8588,75.075,75.826
2.9217,75.146,75.65
2.9845,75.133,74.86
3.0473,75.02,74.362
3.1102,74.955,74.63
3.173,75.036,75.032
3.2358,75.195,75.216
3.2987,75.337,75.38
3.3615,75.171,75.163
3.4243,74.771,74.614
3.4872,74.383,74.66
3.55,74.27,75.396
3.6128,74.544,75.34
3.6757,74.958,74.614
3.7385,75.312,74.07
3.8013,75.439,74.319
3.8642,75.363,74.969
3.927,75.225,75.555
3.9898,75.125,75.853
4.0527,75.149,75.694
4.1155,75.194,75.176
4.1783,75.138,74.734
4.2412,74.99,74.715
4.304,74.789,74.83
4.3668,74.759,74.646
4.4296,74.9,74.645
4.4925,75.094,75.192
4.5553,75.211,75.959
4.6181,75.164,75.646
4.681,75.043,74.661
4.7438,74.91,74.236
4.8066,74.816,74.778
4.8695,74.683,75.031
4.9323,74.552,74.974
4.9951,74.524,75.007
5.058,74.696,74.79
5.1208,75.082,74.456
5.1836,75.488,74.734
5.2465,75.729,75.512
5.3093,75.64,76.119
5.3721,75.223,75.853
5.435,74.768,74.958
5.4978,74.502,74.004
5.5606,74.606,73.877
5.6235,74.918,74.664
5.6863,75.221,75.468
5.7491,75.398,75.725
5.8119,75.358,75.545
5.8748,75.139,75.244
5.9376,74.883,74.76
6.0004,74.712,74.276
6.0633,74.732,74.278
6.1261,74.844,74.876
6.1889,74.893,75.412
6.2518,74.866,75.412


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_438.csv <==
x,qOut,qIn
0.031416,74.956,75.158
0.094248,75.081,74.696
0.15708,75.112,74.636
0.21991,75.053,75.121
0.28274,74.923,75.293
0.34558,74.837,74.866
0.40841,74.833,74.653
0.47124,74.887,74.93
0.53407,74.967,75.485
0.5969,75.044,75.819
0.65973,75.17,75.795
0.72257,75.334,75.252
0.7854,75.517,74.381
0.84823,75.515,74.026
0.91106,75.25,74.232
0.97389,74.853,74.677
1.0367,74.498,75.165
1.0996,74.486,75.642
1.1624,74.704,75.757
1.2252,74.966,75.214
1.2881,75.088,74.551
1.3509,75.047,74.765
1.4137,74.953,75.273
1.4765,74.878,75.301
1.5394,74.872,74.765
1.6022,74.918,74.525
1.665,75.048,74.67
1.7279,75.247,74.995
1.7907,75.497,75.354
1.8535,75.578,75.45
1.9164,75.319,75.134
1.9792,74.83,74.638
2.042,74.285,74.71
2.1049,74.186,75.451
2.1677,74.513,75.875
2.2305,75.02,75.37
2.2934,75.448,74.204
2.3562,75.57,73.806
2.419,75.435,74.341
2.4819,75.18,75.282
2.5447,74.952,75.714
2.6075,74.877,75.248
2.6704,74.883,74.722
2.7332,74.898,74.891
2.796,74.856,75.437
2.8588,74.836,75.388
2.9217,74.9,75.077
2.9845,75.019,74.82
3.0473,75.145,74.812
3.1102,75.16,74.822
3.173,75.12,74.626
3.2358,75.094,74.393
3.2987,75.151,74.821
3.3615,75.185,75.823
3.4243,75.043,76.277
3.4872,74.768,75.496
3.55,74.443,74.031
3.6128,74.424,73.777
3.6757,74.705,74.408
3.7385,75.095,74.946
3.8013,75.386,75.434
3.8642,75.391,76.036
3.927,75.242,75.977
3.9898,75.091,75.218
4.0527,75.084,74.581
4.1155,75.149,74.528
4.1783,75.093,74.704
4.2412,74.897,75.037
4.304,74.584,75.229
4.3668,74.467,75.066
4.4296,74.645,74.886
4.4925,75.01,74.905
4.5553,75.431,75.004
4.6181,75.583,75.086
4.681,75.333,75.14
4.7438,74.826,75.013
4.8066,74.267,74.895
4.8695,74.175,75.016
4.9323,74.551,75.007
4.9951,75.148,74.645
5.058,75.705,74.455
5.1208,75.898,75.008
5.1836,75.672,75.551
5.2465,75.198,75.413
5.3093,74.698,74.632
5.3721,74.575,74.408
5.435,74.757,74.864
5.4978,75.031,75.373
5.5606,75.182,75.105
5.6235,75.126,74.623
5.6863,75.004,74.732
5.7491,74.923,75.388
5.8119,74.967,75.772
5.8748,75.063,75.606
5.9376,75.105,75.393
6.0004,75.06,75.092
6.0633,74.914,74.492
6.1261,74.782,74.206
6.1889,74.744,74.549
6.2518,74.806,75.141


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_439.csv <==
x,qOut,qIn
0.031416,75.351,75.354
0.094248,75.195,75.097
0.15708,74.991,74.767
0.21991,74.816,75.01
0.28274,74.729,75.583
0.34558,74.688,75.508
0.40841,74.658,75.134
0.47124,74.64,74.931
0.53407,74.636,74.763
0.5969,74.697,74.611
0.65973,74.887,74.762
0.72257,75.194,75.03
0.7854,75.596,75.263
0.84823,75.849,75.483
0.91106,75.694,75.482
0.97389,75.187,75.062
1.0367,74.46,74.334
1.0996,74.176,74.276
1.1624,74.397,74.933
1.2252,74.854,75.522
1.2881,75.238,75.184
1.3509,75.314,74.62
1.4137,75.249,74.656
1.4765,75.179,75.234
1.5394,75.225,75.425
1.6022,75.259,74.751
1.665,75.145,74.221
1.7279,74.926,74.537
1.7907,74.681,75.41
1.8535,74.678,75.527
1.9164,74.901,75.08
1.9792,75.198,74.773
2.042,75.408,75.035
2.1049,75.348,75.292
2.1677,75.088,75.269
2.2305,74.79,75.145
2.2934,74.627,75.262
2.3562,74.707,75.235
2.419,74.908,74.793
2.4819,75.1,74.302
2.5447,75.164,74.453
2.6075,75.096,75.112
2.6704,74.974,75.515
2.7332,74.857,75.4
2.796,74.794,75.352
2.8588,74.782,75.156
2.9217,74.83,74.439
2.9845,74.929,74.086
3.0473,75.072,74.921
3.1102,75.176,75.562
3.173,75.189,75.41
3.2358,75.141,75.07
3.2987,75.078,75.055
3.3615,75.127,75.032
3.4243,75.225,74.817
3.4872,75.258,74.573
3.55,75.112,74.608
3.6128,74.81,74.871
3.6757,74.589,75.194
3.7385,74.573,75.65
3.8013,74.841,76.004
3.8642,75.191,75.524
3.927,75.398,74.618
3.9898,75.377,74.059
4.0527,75.07,74.081
4.1155,74.71,74.656
4.1783,74.55,75.557
4.2412,74.639,76.036
4.304,74.977,75.417
4.3668,75.29,74.403
4.4296,75.411,73.948
4.4925,75.315,74.434
4.5553,75.012,75.529
4.6181,74.712,75.763
4.681,74.565,75.088
4.7438,74.605,74.425
4.8066,74.832,74.796
4.8695,75.159,75.375
4.9323,75.469,75.372
4.9951,75.619,75.038
5.058,75.466,75.103
5.1208,74.967,75.354
5.1836,74.484,75.253
5.2465,74.29,74.975
5.3093,74.603,74.793
5.3721,75.13,74.628
5.435,75.465,74.546
5.4978,75.461,74.726
5.5606,75.028,74.882
5.6235,74.605,74.684
5.6863,74.519,74.555
5.7491,74.738,74.794
5.8119,75.157,75.424
5.8748,75.339,76.131
5.9376,75.241,76.364
6.0004,75.018,75.646
6.0633,74.854,74.35
6.1261,74.946,73.795
6.1889,75.159,74.106
6.2518,75.341,74.884


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_440.csv <==
x,qOut,qIn
0.031416,74.844,74.776
0.094248,75.086,74.84
0.15708,75.39,75.089
0.21991,75.623,74.85
0.28274,75.657,74.233
0.34558,75.375,74.498
0.40841,74.955,75.293
0.47124,74.611,75.757
0.53407,74.547,75.606
0.5969,74.698,75.275
0.65973,74.859,74.952
0.72257,74.963,74.846
0.7854,74.976,74.966
0.84823,75.054,74.839
0.91106,75.187,74.66
0.97389,75.295,74.966
1.0367,75.289,75.731
1.0996,75.135,75.723
1.1624,74.957,74.947
1.2252,74.83,74.161
1.2881,74.81,74.086
1.3509,74.786,74.731
1.4137,74.719,75.4
1.4765,74.668,75.427
1.5394,74.704,75.111
1.6022,74.924,75.293
1.665,75.232,75.396
1.7279,75.488,74.893
1.7907,75.561,74.15
1.8535,75.356,74.235
1.9164,75.016,74.958
1.9792,74.73,75.853
2.042,74.674,76.344
2.1049,74.874,75.847
2.1677,75.153,74.721
2.2305,75.349,73.74
2.2934,75.324,73.897
2.3562,75.037,75.013
2.419,74.675,75.712
2.4819,74.437,75.192
2.5447,74.499,74.183
2.6075,74.837,74.326
2.6704,75.236,75.227
2.7332,75.51,76.054
2.796,75.498,75.817
2.8588,75.157,75.088
2.9217,74.715,74.698
2.9845,74.415,74.535
3.0473,74.472,74.171
3.1102,74.862,74.303
3.173,75.348,75.19
3.2358,75.7,76.019
3.2987,75.705,75.776
3.3615,75.255,74.996
3.4243,74.685,74.62
3.4872,74.325,74.819
3.55,74.463,75.04
3.6128,74.835,74.823
3.6757,75.053,74.658
3.7385,75.057,74.838
3.8013,74.852,75.21
3.8642,74.877,75.324
3.927,75.162,75.209
3.9898,75.481,74.974
4.0527,75.577,74.853
4.1155,75.166,74.967
4.1783,74.599,75.088
4.2412,74.243,75.088
4.304,74.425,75.118
4.3668,74.948,75.139
4.4296,75.426,75.031
4.4925,75.67,74.934
4.5553,75.546,74.905
4.6181,75.205,74.824
4.681,74.868,74.787
4.7438,74.669,74.901
4.8066,74.705,74.888
4.8695,74.849,74.75
4.9323,74.994,74.826
4.9951,75.099,74.992
5.058,75.142,74.718
5.1208,75.145,74.545
5.1836,75.103,75.106
5.2465,75.036,75.992
5.3093,74.965,76.137
5.3721,74.96,75.381
5.435,75.022,74.651
5.4978,75.102,74.501
5.5606,75.148,74.78
5.6235,75.097,74.799
5.6863,74.99,74.762
5.7491,74.883,74.868
5.8119,74.827,74.796
5.8748,74.834,74.766
5.9376,74.865,75.159
6.0004,74.886,75.599
6.0633,74.872,75.407
6.1261,74.814,74.969
6.1889,74.753,74.873
6.2518,74.746,74.938


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_441.csv <==
x,qOut,qIn
0.031416,75.335,75.166
0.094248,75.06,75.562
0.15708,74.848,75.283
0.21991,74.847,74.776
0.28274,75.162,74.765
0.34558,75.473,74.982
0.40841,75.454,74.957
0.47124,75.089,74.91
0.53407,74.436,75.284
0.5969,74.079,75.446
0.65973,74.185,75.078
0.72257,74.601,74.728
0.7854,75.125,74.986
0.84823,75.494,75.414
0.91106,75.631,75.499
0.97389,75.525,75.179
1.0367,75.176,74.608
1.0996,74.803,74.255
1.1624,74.654,74.285
1.2252,74.753,74.615
1.2881,75.07,75.001
1.3509,75.261,75.156
1.4137,75.215,75.193
1.4765,75.021,75.354
1.5394,74.806,75.67
1.6022,74.811,75.446
1.665,74.971,74.742
1.7279,75.151,74.23
1.7907,75.218,74.476
1.8535,75.149,75.254
1.9164,75.077,75.87
1.9792,75.069,75.647
2.042,75.175,74.691
2.1049,75.235,74.26
2.1677,75.112,74.383
2.2305,74.839,74.687
2.2934,74.486,75.167
2.3562,74.346,75.382
2.419,74.468,75.069
2.4819,74.757,74.791
2.5447,75.094,75.246
2.6075,75.346,75.636
2.6704,75.466,75.353
2.7332,75.431,74.778
2.796,75.224,74.664
2.8588,74.918,74.869
2.9217,74.71,74.972
2.9845,74.699,75.033
3.0473,74.952,75.074
3.1102,75.255,74.979
3.173,75.352,74.914
3.2358,75.191,75.153
3.2987,74.766,75.51
3.3615,74.477,75.213
3.4243,74.508,74.725
3.4872,74.768,74.787
3.55,75.116,75.053
3.6128,75.275,74.569
3.6757,75.276,74.091
3.7385,75.208,74.416
3.8013,75.168,75.589
3.8642,75.158,76.395
3.927,75.096,76.221
3.9898,74.984,75.097
4.0527,74.842,74.086
4.1155,74.811,74.208
4.1783,74.886,74.779
4.2412,75.001,75.159
4.304,75.081,75.041
4.3668,75.1,74.791
4.4296,75.124,74.763
4.4925,75.162,75.057
4.5553,75.214,75.265
4.6181,75.142,75.169
4.681,74.912,75.148
4.7438,74.622,75.156
4.8066,74.397,74.546
4.8695,74.438,74.118
4.9323,74.732,74.762
4.9951,75.159,75.909
5.058,75.594,75.996
5.1208,75.789,74.923
5.1836,75.599,74.202
5.2465,75.136,74.51
5.3093,74.573,75.463
5.3721,74.408,75.76
5.435,74.611,75.444
5.4978,74.94,75.055
5.5606,75.133,74.95
5.6235,75.094,74.584
5.6863,75.022,74.084
5.7491,75.013,74.029
5.8119,75.132,74.573
5.8748,75.147,75.28
5.9376,74.987,75.796
6.0004,74.772,75.807
6.0633,74.656,75.411
6.1261,74.838,74.869
6.1889,75.146,74.379
6.2518,75.375,74.423


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_442.csv <==
x,qOut,qIn
0.031416,74.816,75.299
0.094248,75.372,75.576
0.15708,75.842,75.367
0.21991,76.022,74.974
0.28274,75.72,74.684
0.34558,74.998,74.605
0.40841,74.379,74.692
0.47124,74.158,74.888
0.53407,74.532,75.29
0.5969,75.012,75.64
0.65973,75.281,75.603
0.72257,75.317,75.193
0.7854,75.154,74.637
0.84823,75.069,74.411
0.91106,75.064,74.697
0.97389,75.056,75.34
1.0367,74.953,75.449
1.0996,74.786,74.777
1.1624,74.747,74.361
1.2252,74.877,74.687
1.2881,75.185,75.206
1.3509,75.371,75.135
1.4137,75.272,74.903
1.4765,74.975,74.836
1.5394,74.615,74.925
1.6022,74.561,75.124
1.665,74.804,75.388
1.7279,75.168,75.346
1.7907,75.467,74.645
1.8535,75.498,74.169
1.9164,75.29,74.472
1.9792,74.988,75.247
2.042,74.748,75.861
2.1049,74.745,75.751
2.1677,74.888,75.103
2.2305,75.037,74.403
2.2934,75.057,74.47
2.3562,74.937,75.237
2.419,74.817,75.71
2.4819,74.777,75.403
2.5447,74.873,74.852
2.6075,74.992,74.863
2.6704,75.07,74.996
2.7332,75.108,74.836
2.796,75.12,74.264
2.8588,75.106,74.202
2.9217,75.002,74.819
2.9845,74.834,75.475
3.0473,74.647,75.462
3.1102,74.665,75.353
3.173,74.913,75.431
3.2358,75.243,75.19
3.2987,75.493,74.534
3.3615,75.412,74.579
3.4243,75.113,75.218
3.4872,74.823,75.659
3.55,74.777,75.468
3.6128,75.031,74.866
3.6757,75.309,74.25
3.7385,75.417,74.16
3.8013,75.193,74.957
3.8642,74.795,75.521
3.927,74.489,75.272
3.9898,74.384,74.748
4.0527,74.541,74.966
4.1155,74.796,75.232
4.1783,75.076,74.862
4.2412,75.319,74.399
4.304,75.474,74.642
4.3668,75.426,75.344
4.4296,75.203,75.714
4.4925,74.953,75.404
4.5553,74.84,74.842
4.6181,74.984,74.966
4.681,75.182,75.373
4.7438,75.255,75.378
4.8066,75.046,74.967
4.8695,74.707,74.71
4.9323,74.529,74.432
4.9951,74.595,74.131
5.058,74.928,74.275
5.1208,75.215,75.057
5.1836,75.286,75.918
5.2465,75.153,76.328
5.3093,74.867,75.965
5.3721,74.686,75.283
5.435,74.696,74.603
5.4978,74.847,73.963
5.5606,75.069,73.869
5.6235,75.228,74.831
5.6863,75.302,75.727
5.7491,75.309,75.465
5.8119,75.269,74.502
5.8748,75.225,74.634
5.9376,75.135,75.397
6.0004,74.965,75.75
6.0633,74.681,75.16
6.1261,74.381,74.545
6.1889,74.26,74.376
6.2518,74.395,74.677


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_443.csv <==
x,qOut,qIn
0.031416,75.082,74.427
0.094248,75.092,74.588
0.15708,75.121,74.912
0.21991,75.159,75.173
0.28274,75.187,75.392
0.34558,75.182,75.408
0.40841,75.133,75.06
0.47124,75.033,74.615
0.53407,74.881,74.577
0.5969,74.71,74.862
0.65973,74.613,75.248
0.72257,74.65,75.778
0.7854,74.861,76.039
0.84823,75.191,75.312
0.91106,75.478,74.214
0.97389,75.585,73.694
1.0367,75.389,74.261
1.0996,74.953,75.218
1.1624,74.565,75.929
1.2252,74.397,76.048
1.2881,74.569,75.381
1.3509,74.879,74.465
1.4137,75.155,74.078
1.4765,75.309,74.636
1.5394,75.283,75.607
1.6022,75.082,75.45
1.665,74.829,74.566
1.7279,74.679,74.174
1.7907,74.772,74.914
1.8535,75.125,75.35
1.9164,75.487,75.162
1.9792,75.624,75.003
2.042,75.316,75.195
2.1049,74.691,75.198
2.1677,74.253,74.873
2.2305,74.236,74.439
2.2934,74.77,74.59
2.3562,75.393,75.32
2.419,75.733,75.681
2.4819,75.687,75.335
2.5447,75.204,75.074
2.6075,74.734,75.236
2.6704,74.589,75.141
2.7332,74.725,74.875
2.796,75.025,75.075
2.8588,75.074,75.097
2.9217,74.923,74.437
2.9845,74.759,73.88
3.0473,74.779,74.457
3.1102,75.02,75.43
3.173,75.243,75.851
3.2358,75.305,75.676
3.2987,75.099,75.059
3.3615,74.82,74.629
3.4243,74.683,74.754
3.4872,74.738,75.212
3.55,74.986,75.176
3.6128,75.221,74.698
3.6757,75.357,74.709
3.7385,75.381,75.443
3.8013,75.301,76.093
3.8642,75.186,75.581
3.927,75.042,74.536
3.9898,74.865,73.841
4.0527,74.651,74.096
4.1155,74.463,74.722
4.1783,74.429,75.132
4.2412,74.584,75.17
4.304,74.935,75
4.3668,75.314,75.064
4.4296,75.538,75.35
4.4925,75.535,75.572
4.5553,75.262,75.258
4.6181,74.93,74.846
4.681,74.747,74.795
4.7438,74.757,74.876
4.8066,74.959,74.697
4.8695,75.194,74.572
4.9323,75.376,74.803
4.9951,75.427,75.212
5.058,75.275,75.231
5.1208,74.884,74.879
5.1836,74.474,74.823
5.2465,74.254,75.257
5.3093,74.401,75.557
5.3721,74.771,75.162
5.435,75.107,74.767
5.4978,75.305,74.88
5.5606,75.297,75.285
5.6235,75.252,75.204
5.6863,75.242,74.734
5.7491,75.233,74.239
5.8119,75.175,74.438
5.8748,74.981,75.198
5.9376,74.768,75.686
6.0004,74.643,75.648
6.0633,74.7,75.336
6.1261,74.857,75.07
6.1889,74.995,74.822
6.2518,75.076,74.582


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_444.csv <==
x,qOut,qIn
0.031416,75.444,75.082
0.094248,75.425,75.132
0.15708,75.222,74.896
0.21991,74.963,74.752
0.28274,74.782,74.927
0.34558,74.736,74.852
0.40841,74.755,74.463
0.47124,74.791,74.265
0.53407,74.808,74.603
0.5969,74.817,75.525
0.65973,74.816,76.478
0.72257,74.823,76.443
0.7854,74.855,74.918
0.84823,74.966,73.892
0.91106,75.142,74.091
0.97389,75.316,74.745
1.0367,75.418,75.027
1.0996,75.361,75.1
1.1624,75.198,75.161
1.2252,75.024,75.077
1.2881,74.932,74.86
1.3509,74.935,75.038
1.4137,74.915,75.536
1.4765,74.816,75.819
1.5394,74.601,75.28
1.6022,74.437,74.46
1.665,74.484,74.208
1.7279,74.754,74.674
1.7907,75.224,74.984
1.8535,75.677,74.914
1.9164,75.842,75.158
1.9792,75.629,75.54
2.042,74.986,75.419
2.1049,74.426,74.879
2.1677,74.322,74.464
2.2305,74.597,74.347
2.2934,75.084,74.488
2.3562,75.289,74.982
2.419,75.232,75.632
2.4819,75.089,75.841
2.5447,75.057,75.194
2.6075,75.231,74.529
2.6704,75.378,74.476
2.7332,75.344,74.972
2.796,75.002,75.338
2.8588,74.611,75.118
2.9217,74.465,74.78
2.9845,74.6,74.758
3.0473,74.989,75.31
3.1102,75.322,75.598
3.173,75.44,75.218
3.2358,75.319,74.511
3.2987,74.964,74.173
3.3615,74.607,74.733
3.4243,74.461,75.587
3.4872,74.565,75.922
3.55,74.912,75.383
3.6128,75.266,74.559
3.6757,75.452,74.09
3.7385,75.418,74.386
3.8013,75.141,74.905
3.8642,74.853,75.113
3.927,74.736,75.491
3.9898,74.797,75.921
4.0527,74.997,75.549
4.1155,75.137,74.603
4.1783,75.187,74.152
4.2412,75.164,74.475
4.304,75.096,75.105
4.3668,74.968,75.127
4.4296,74.814,74.772
4.4925,74.727,74.591
4.5553,74.798,75.056
4.6181,75.07,75.686
4.681,75.323,75.78
4.7438,75.372,75.131
4.8066,75.055,74.369
4.8695,74.583,74.448
4.9323,74.358,74.995
4.9951,74.489,75.463
5.058,75.003,75.49
5.1208,75.486,75.213
5.1836,75.683,74.995
5.2465,75.554,75.093
5.3093,75.102,75.202
5.3721,74.682,74.88
5.435,74.514,74.529
5.4978,74.58,74.542
5.5606,74.808,74.95
5.6235,74.963,75.04
5.6863,75.055,74.761
5.7491,75.127,74.573
5.8119,75.226,74.948
5.8748,75.287,75.098
5.9376,75.207,74.847
6.0004,75.019,74.983
6.0633,74.781,75.755
6.1261,74.746,75.718
6.1889,74.936,75.017
6.2518,75.219,74.717


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_445.csv <==
x,qOut,qIn
0.031416,74.687,74.665
0.094248,74.676,74.78
0.15708,74.951,75.371
0.21991,75.325,76.088
0.28274,75.608,76.243
0.34558,75.512,75.419
0.40841,75.071,74.362
0.47124,74.544,73.974
0.53407,74.221,74.583
0.5969,74.381,75.04
0.65973,74.841,74.969
0.72257,75.35,74.692
0.7854,75.678,74.472
0.84823,75.63,74.663
0.91106,75.261,75.283
0.97389,74.792,75.817
1.0367,74.469,75.618
1.0996,74.483,75.208
1.1624,74.666,75.084
1.2252,74.888,75.025
1.2881,75.038,74.682
1.3509,75.24,74.417
1.4137,75.497,74.577
1.4765,75.675,75.09
1.5394,75.621,75.542
1.6022,75.188,75.247
1.665,74.684,74.583
1.7279,74.375,74.339
1.7907,74.488,75.005
1.8535,74.753,75.577
1.9164,74.891,75.409
1.9792,74.892,74.729
2.042,74.803,74.503
2.1049,74.924,75.237
2.1677,75.22,75.887
2.2305,75.521,75.544
2.2934,75.647,74.541
2.3562,75.418,74.366
2.419,75.004,74.638
2.4819,74.64,74.695
2.5447,74.552,74.866
2.6075,74.739,75.55
2.6704,74.977,75.822
2.7332,75.132,75.213
2.796,75.098,74.537
2.8588,74.97,74.587
2.9217,74.872,74.718
2.9845,74.856,74.764
3.0473,74.952,75.081
3.1102,75.055,75.412
3.173,75.112,75.336
3.2358,75.137,75.09
3.2987,75.156,75.078
3.3615,75.204,75.005
3.4243,75.178,74.71
3.4872,75.032,74.531
3.55,74.736,74.784
3.6128,74.52,75.249
3.6757,74.574,75.547
3.7385,74.853,75.418
3.8013,75.274,74.879
3.8642,75.491,74.647
3.927,75.382,74.874
3.9898,75.054,75.333
4.0527,74.654,75.687
4.1155,74.53,75.341
4.1783,74.685,74.608
4.2412,74.975,74.252
4.304,75.248,74.612
4.3668,75.36,75.167
4.4296,75.3,75.441
4.4925,75.119,75.168
4.5553,74.876,74.765
4.6181,74.716,74.637
4.681,74.715,74.513
4.7438,74.849,74.462
4.8066,75.076,74.958
4.8695,75.239,75.744
4.9323,75.261,75.888
4.9951,75.171,75.066
5.058,75.015,74.3
5.1208,74.983,74.6
5.1836,75.081,75.115
5.2465,75.197,75.328
5.3093,75.206,75.273
5.3721,74.996,75.386
5.435,74.757,75.557
5.4978,74.651,75.395
5.5606,74.817,74.352
5.6235,75.082,73.674
5.6863,75.175,74.205
5.7491,75.041,75.33
5.8119,74.678,75.967
5.8748,74.473,75.804
5.9376,74.585,75.257
6.0004,74.914,74.653
6.0633,75.318,74.443
6.1261,75.474,74.634
6.1889,75.324,74.851
6.2518,75.006,74.875


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_446.csv <==
x,qOut,qIn
0.031416,75.334,74.845
0.094248,74.916,75.308
0.15708,74.596,75.613
0.21991,74.543,75.32
0.28274,74.864,74.693
0.34558,75.252,74.924
0.40841,75.406,75.562
0.47124,75.25,75.552
0.53407,74.762,74.783
0.5969,74.348,74.389
0.65973,74.287,74.423
0.72257,74.563,74.733
0.7854,75.094,75.28
0.84823,75.548,75.545
0.91106,75.715,75.215
0.97389,75.551,74.505
1.0367,75.044,74.203
1.0996,74.58,75.114
1.1624,74.457,76.164
1.2252,74.648,75.953
1.2881,75.06,74.54
1.3509,75.324,74.254
1.4137,75.384,74.934
1.4765,75.308,75.205
1.5394,75.19,74.207
1.6022,75.131,73.858
1.665,75.06,74.759
1.7279,74.943,75.893
1.7907,74.754,76.108
1.8535,74.656,75.584
1.9164,74.739,75.076
1.9792,74.93,74.905
2.042,75.134,74.835
2.1049,75.126,74.656
2.1677,74.976,74.631
2.2305,74.843,74.792
2.2934,74.894,75.105
2.3562,75.164,75.265
2.419,75.407,75.1
2.4819,75.445,74.781
2.5447,75.128,74.685
2.6075,74.658,74.965
2.6704,74.35,75.331
2.7332,74.303,75.467
2.796,74.553,75.172
2.8588,74.869,74.71
2.9217,75.193,74.486
2.9845,75.481,74.778
3.0473,75.695,75.344
3.1102,75.661,75.489
3.173,75.338,75.274
3.2358,74.901,74.888
3.2987,74.561,74.331
3.3615,74.591,74.121
3.4243,74.828,74.554
3.4872,75.071,75.221
3.55,75.135,75.334
3.6128,75.034,75.143
3.6757,74.921,75.235
3.7385,74.881,75.529
3.8013,74.977,75.803
3.8642,75.12,75.593
3.927,75.189,74.876
3.9898,75.145,74.166
4.0527,74.963,74.301
4.1155,74.813,74.955
4.1783,74.833,75.36
4.2412,74.993,75.416
4.304,75.232,75.18
4.3668,75.249,74.768
4.4296,74.996,74.533
4.4925,74.641,74.715
4.5553,74.388,75.084
4.6181,74.48,75.28
4.681,74.775,75.179
4.7438,75.109,74.69
4.8066,75.329,74.425
4.8695,75.453,74.893
4.9323,75.523,75.478
4.9951,75.511,75.739
5.058,75.381,75.545
5.1208,75.056,75.031
5.1836,74.714,74.53
5.2465,74.53,74.473
5.3093,74.659,74.752
5.3721,74.986,74.954
5.435,75.239,75.231
5.4978,75.296,75.568
5.5606,75.069,75.451
5.6235,74.816,74.62
5.6863,74.742,73.947
5.7491,74.834,74.152
5.8119,75.033,74.856
5.8748,75.057,75.323
5.9376,74.928,75.745
6.0004,74.793,75.894
6.0633,74.81,75.317
6.1261,75.071,74.562
6.1889,75.369,74.288
6.2518,75.514,74.477


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_447.csv <==
x,qOut,qIn
0.031416,75.088,74.678
0.094248,75.099,75.104
0.15708,75.011,75.066
0.21991,74.937,75.222
0.28274,74.984,75.634
0.34558,75.167,75.359
0.40841,75.31,74.693
0.47124,75.275,74.439
0.53407,74.943,74.941
0.5969,74.483,75.342
0.65973,74.241,75.277
0.72257,74.35,74.95
0.7854,74.868,74.918
0.84823,75.518,75.025
0.91106,75.977,74.989
0.97389,76.026,75.012
1.0367,75.464,75.068
1.0996,74.605,74.872
1.1624,74.09,74.649
1.2252,74.112,74.766
1.2881,74.716,75.487
1.3509,75.27,75.723
1.4137,75.527,75.08
1.4765,75.493,74.339
1.5394,75.218,74.437
1.6022,74.953,74.968
1.665,74.823,75.256
1.7279,74.836,75.11
1.7907,74.972,74.705
1.8535,75.095,74.865
1.9164,75.145,75.344
1.9792,75.121,75.339
2.042,75.037,74.761
2.1049,74.966,74.905
2.1677,74.924,75.451
2.2305,74.902,75.289
2.2934,74.89,74.172
2.3562,74.91,74.066
2.419,74.993,75.102
2.4819,75.104,76.136
2.5447,75.197,76.139
2.6075,75.132,75.278
2.6704,74.944,74.368
2.7332,74.752,74.169
2.796,74.689,75.037
2.8588,74.817,75.646
2.9217,74.991,75.298
2.9845,75.111,74.38
3.0473,75.092,74.037
3.1102,75.043,74.568
3.173,75.058,75.05
3.2358,75.114,75.065
3.2987,75.169,75.024
3.3615,75.054,75.289
3.4243,74.827,75.447
3.4872,74.639,75.477
3.55,74.645,75.598
3.6128,74.919,75.499
3.6757,75.283,74.966
3.7385,75.55,74.322
3.8013,75.548,74.262
3.8642,75.255,74.886
3.927,74.923,75.385
3.9898,74.728,75.236
4.0527,74.811,74.803
4.1155,74.923,74.83
4.1783,74.865,75.047
4.2412,74.684,75.271
4.304,74.484,75.322
4.3668,74.556,74.966
4.4296,74.824,74.589
4.4925,75.137,74.698
4.5553,75.34,75.177
4.6181,75.424,75.386
4.681,75.463,75.36
4.7438,75.449,75.169
4.8066,75.359,74.72
4.8695,75.086,74.49
4.9323,74.769,74.685
4.9951,74.569,74.865
5.058,74.636,74.881
5.1208,74.88,75.098
5.1836,75.088,75.227
5.2465,75.178,74.983
5.3093,75.103,74.807
5.3721,75.033,75.005
5.435,75.023,75.188
5.4978,75.038,75.373
5.5606,75.025,75.595
5.6235,74.942,75.125
5.6863,74.899,74.211
5.7491,74.948,73.836
5.8119,75.127,74.431
5.8748,75.266,75.336
5.9376,75.22,76.095
6.0004,75.013,76.385
6.0633,74.707,75.967
6.1261,74.589,74.862
6.1889,74.692,73.815
6.2518,74.903,73.756


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_448.csv <==
x,qOut,qIn
0.031416,74.785,75.033
0.094248,75.1,75.588
0.15708,75.166,75.58
0.21991,75.041,75.091
0.28274,74.83,74.393
0.34558,74.791,74.58
0.40841,74.927,75.464
0.47124,75.134,75.83
0.53407,75.3,74.873
0.5969,75.285,74.071
0.65973,75.1,74.144
0.72257,74.851,74.735
0.7854,74.649,75.459
0.84823,74.649,75.848
0.91106,74.814,75.613
0.97389,75.036,74.874
1.0367,75.202,74.271
1.0996,75.213,74.449
1.1624,75.133,75.025
1.2252,75.05,75.479
1.2881,75.05,75.418
1.3509,75.112,75.192
1.4137,75.148,75.126
1.4765,75.134,75.127
1.5394,75.067,74.939
1.6022,75.036,75.044
1.665,74.988,75.322
1.7279,74.879,74.952
1.7907,74.668,73.862
1.8535,74.527,73.881
1.9164,74.637,74.882
1.9792,74.95,75.524
2.042,75.382,75.117
2.1049,75.539,74.989
2.1677,75.32,75.349
2.2305,74.914,75.504
2.2934,74.564,75.017
2.3562,74.64,74.784
2.419,74.977,75.089
2.4819,75.332,75.451
2.5447,75.47,75.392
2.6075,75.371,74.763
2.6704,75.211,74.088
2.7332,75.077,74.191
2.796,75.031,75.215
2.8588,74.9,75.644
2.9217,74.662,75.316
2.9845,74.434,74.982
3.0473,74.354,75.254
3.1102,74.553,75.388
3.173,74.892,75.031
3.2358,75.217,74.614
3.2987,75.387,74.632
3.3615,75.359,74.822
3.4243,75.236,74.971
3.4872,75.119,75.116
3.55,75.105,75.197
3.6128,75.168,75.254
3.6757,75.172,75.207
3.7385,75.062,74.919
3.8013,74.803,74.796
3.8642,74.581,74.983
3.927,74.554,74.953
3.9898,74.722,74.58
4.0527,75.048,74.297
4.1155,75.331,74.93
4.1783,75.459,75.875
4.2412,75.414,76.056
4.304,75.2,75.247
4.3668,74.958,74.543
4.4296,74.789,74.14
4.4925,74.725,74.017
4.5553,74.776,74.513
4.6181,74.886,75.461
4.681,75.026,76.089
4.7438,75.156,76.078
4.8066,75.237,75.689
4.8695,75.222,75.091
4.9323,75.114,74.355
4.9951,74.951,74.019
5.058,74.777,74.579
5.1208,74.646,75.264
5.1836,74.617,75.339
5.2465,74.723,74.858
5.3093,74.984,74.61
5.3721,75.328,74.901
5.435,75.519,75.12
5.4978,75.417,75.081
5.5606,74.908,74.978
5.6235,74.338,75.154
5.6863,74.133,75.391
5.7491,74.361,75.339
5.8119,74.99,74.799
5.8748,75.61,74.345
5.9376,75.968,74.378
6.0004,75.95,74.893
6.0633,75.463,75.609
6.1261,74.799,75.561
6.1889,74.405,74.855
6.2518,74.394,74.456


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_449.csv <==
x,qOut,qIn
0.031416,75.217,75.833
0.094248,75.435,74.897
0.15708,75.428,74.434
0.21991,75.233,74.861
0.28274,74.926,75.224
0.34558,74.795,75.226
0.40841,74.834,75.551
0.47124,74.933,75.749
0.53407,74.967,75.132
0.5969,74.944,74.524
0.65973,75.004,74.449
0.72257,75.141,74.559
0.7854,75.323,74.613
0.84823,75.25,74.744
0.91106,74.91,74.96
0.97389,74.518,75.209
1.0367,74.32,75.392
1.0996,74.543,75.334
1.1624,74.955,75.093
1.2252,75.312,74.805
1.2881,75.392,74.669
1.3509,75.184,74.908
1.4137,74.942,75.281
1.4765,74.853,75.478
1.5394,75.066,75.525
1.6022,75.402,75.371
1.665,75.565,74.861
1.7279,75.444,74.204
1.7907,74.976,74.149
1.8535,74.531,74.728
1.9164,74.367,75.196
1.9792,74.475,75.434
2.042,74.782,75.741
2.1049,75.033,75.751
2.1677,75.196,75.159
2.2305,75.271,74.319
2.2934,75.263,74.02
2.3562,75.14,74.641
2.419,74.959,75.358
2.4819,74.824,75.437
2.5447,74.84,74.954
2.6075,75.058,74.562
2.6704,75.327,74.467
2.7332,75.478,74.931
2.796,75.35,75.521
2.8588,74.924,75.369
2.9217,74.492,74.952
2.9845,74.282,74.816
3.0473,74.478,74.876
3.1102,74.924,75.04
3.173,75.374,75.38
3.2358,75.652,75.549
3.2987,75.613,75.417
3.3615,75.232,75.173
3.4243,74.768,74.801
3.4872,74.468,74.348
3.55,74.547,74.087
3.6128,74.854,74.522
3.6757,75.09,75.361
3.7385,75.142,75.955
3.8013,74.946,75.877
3.8642,74.779,75.261
3.927,74.803,74.527
3.9898,74.972,74.224
4.0527,75.206,74.603
4.1155,75.245,74.998
4.1783,75.111,75.064
4.2412,74.95,74.828
4.304,74.918,74.643
4.3668,75.127,75.135
4.4296,75.386,75.84
4.4925,75.499,75.868
4.5553,75.284,74.876
4.6181,74.802,74.36
4.681,74.398,74.749
4.7438,74.278,75.368
4.8066,74.577,75.257
4.8695,75.061,74.512
4.9323,75.481,74.062
4.9951,75.681,74.472
5.058,75.534,75.402
5.1208,75.098,75.792
5.1836,74.668,75.619
5.2465,74.441,75.032
5.3093,74.571,74.52
5.3721,74.822,74.781
5.435,75.011,75.273
5.4978,75.117,75.211
5.5606,75.155,74.677
5.6235,75.242,74.712
5.6863,75.319,75.065
5.7491,75.318,75.154
5.8119,75.178,75.021
5.8748,74.973,75.329
5.9376,74.808,75.619
6.0004,74.706,75.22
6.0633,74.673,74.037
6.1261,74.66,73.662
6.1889,74.737,74.52
6.2518,74.922,75.771


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_450.csv <==
x,qOut,qIn
0.031416,74.928,74.277
0.094248,75.069,74.815
0.15708,75.215,75.391
0.21991,75.279,75.749
0.28274,75.18,75.742
0.34558,75.008,75.235
0.40841,74.951,74.528
0.47124,75.037,74.22
0.53407,75.263,74.602
0.5969,75.293,74.912
0.65973,75.012,74.976
0.72257,74.589,75.156
0.7854,74.246,75.464
0.84823,74.354,75.401
0.91106,74.78,75.137
0.97389,75.261,74.896
1.0367,75.549,74.59
1.0996,75.432,74.683
1.1624,75.048,75.229
1.2252,74.672,75.49
1.2881,74.58,75.027
1.3509,74.904,74.702
1.4137,75.355,74.858
1.4765,75.649,75.232
1.5394,75.529,75.404
1.6022,75.026,74.991
1.665,74.545,74.365
1.7279,74.337,74.289
1.7907,74.585,75.113
1.8535,74.983,75.569
1.9164,75.285,75.362
1.9792,75.417,75.041
2.042,75.344,74.703
2.1049,75.173,74.348
2.1677,74.989,74.548
2.2305,74.861,75.378
2.2934,74.85,75.973
2.3562,74.942,75.322
2.419,75.055,74.33
2.4819,75.133,74.253
2.5447,75.131,75.203
2.6075,75.087,75.423
2.6704,75.031,75.071
2.7332,74.96,74.96
2.796,74.867,74.995
2.8588,74.768,74.788
2.9217,74.757,74.881
2.9845,74.858,75.385
3.0473,75.077,75.565
3.1102,75.218,75.064
3.173,75.153,74.709
3.2358,74.947,74.918
3.2987,74.704,75.37
3.3615,74.726,75.227
3.4243,74.965,74.671
3.4872,75.231,74.132
3.55,75.325,74.073
3.6128,75.132,74.611
3.6757,74.878,75.287
3.7385,74.742,75.638
3.8013,74.872,75.728
3.8642,75.088,75.734
3.927,75.186,75.384
3.9898,75.144,74.699
4.0527,74.983,74.173
4.1155,74.941,74.171
4.1783,75.036,74.505
4.2412,75.179,75.122
4.304,75.269,75.703
4.3668,75.236,75.735
4.4296,75.141,75.454
4.4925,75.011,75.198
4.5553,74.865,75.227
4.6181,74.642,75.169
4.681,74.425,74.727
4.7438,74.335,74.166
4.8066,74.483,74.382
4.8695,74.869,75.185
4.9323,75.338,75.435
4.9951,75.711,74.806
5.058,75.826,74.205
5.1208,75.506,74.769
5.1836,74.922,75.632
5.2465,74.383,75.837
5.3093,74.207,75.12
5.3721,74.467,74.606
5.435,74.903,74.697
5.4978,75.33,75.167
5.5606,75.598,75.416
5.6235,75.695,75.257
5.6863,75.59,75.094
5.7491,75.323,75.068
5.8119,74.945,74.752
5.8748,74.66,74.112
5.9376,74.569,73.961
6.0004,74.633,74.698
6.0633,74.79,75.939
6.1261,74.878,76.093
6.1889,74.892,75.206
6.2518,74.888,74.3


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_451.csv <==
x,qOut,qIn
0.031416,75.368,74.407
0.094248,74.957,74.567
0.15708,74.585,75.152
0.21991,74.415,75.452
0.28274,74.567,74.97
0.34558,74.822,74.437
0.40841,75.034,74.473
0.47124,75.19,75.005
0.53407,75.304,75.498
0.5969,75.458,75.575
0.65973,75.523,75.264
0.72257,75.401,74.622
0.7854,75.006,74.347
0.84823,74.571,74.707
0.91106,74.412,74.982
0.97389,74.566,74.93
1.0367,75,74.911
1.0996,75.321,75.41
1.1624,75.373,75.953
1.2252,75.211,75.88
1.2881,74.931,74.957
1.3509,74.807,74.381
1.4137,74.827,74.557
1.4765,74.894,75.082
1.5394,74.897,75.284
1.6022,74.853,74.854
1.665,74.9,74.407
1.7279,75.047,74.591
1.7907,75.27,74.955
1.8535,75.298,74.845
1.9164,75.072,74.935
1.9792,74.74,75.356
2.042,74.49,75.436
2.1049,74.559,75.17
2.1677,74.837,75.125
2.2305,75.171,75.249
2.2934,75.423,75.315
2.3562,75.544,75.194
2.419,75.512,74.888
2.4819,75.343,74.425
2.5447,75.057,74.198
2.6075,74.821,74.628
2.6704,74.745,75.336
2.7332,74.79,75.867
2.796,74.887,75.734
2.8588,74.858,74.797
2.9217,74.762,73.943
2.9845,74.704,74.11
3.0473,74.79,75.008
3.1102,74.996,75.264
3.173,75.19,75.181
3.2358,75.309,75.323
3.2987,75.313,75.593
3.3615,75.302,75.222
3.4243,75.296,74.635
3.4872,75.244,74.517
3.55,75.089,74.872
3.6128,74.794,74.985
3.6757,74.541,75.062
3.7385,74.47,75.458
3.8013,74.692,75.78
3.8642,75.089,74.946
3.927,75.397,73.849
3.9898,75.454,73.864
4.0527,75.126,75.039
4.1155,74.64,75.769
4.1783,74.371,75.879
4.2412,74.437,75.524
4.304,74.873,74.877
4.3668,75.315,74.596
4.4296,75.549,74.837
4.4925,75.524,75.14
4.5553,75.229,74.969
4.6181,74.879,74.835
4.681,74.676,74.956
4.7438,74.682,74.911
4.8066,74.921,74.434
4.8695,75.212,74.48
4.9323,75.357,75.259
4.9951,75.268,76.001
5.058,74.886,75.751
5.1208,74.488,74.928
5.1836,74.38,74.41
5.2465,74.598,74.445
5.3093,75.111,74.676
5.3721,75.548,74.725
5.435,75.689,74.806
5.4978,75.526,74.991
5.5606,75.094,75.245
5.6235,74.789,75.415
5.6863,74.758,75.49
5.7491,74.892,75.531
5.8119,75.038,75.574
5.8748,74.944,75.097
5.9376,74.744,74.228
6.0004,74.62,73.819
6.0633,74.736,74.685
6.1261,75.067,75.693
6.1889,75.389,75.825
6.2518,75.537,75.131


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_452.csv <==
x,qOut,qIn
0.031416,74.663,75.445
0.094248,74.35,75.175
0.15708,74.342,74.63
0.21991,74.656,74.324
0.28274,75.242,74.899
0.34558,75.685,75.259
0.40841,75.712,74.806
0.47124,75.343,74.363
0.53407,74.662,75.134
0.5969,74.266,76.069
0.65973,74.346,75.96
0.72257,74.733,75.017
0.7854,75.206,74.401
0.84823,75.432,74.646
0.91106,75.413,74.908
0.97389,75.252,74.819
1.0367,75.067,74.738
1.0996,75.019,74.98
1.1624,75.086,75.168
1.2252,75.171,75.177
1.2881,75.171,75.116
1.3509,75.007,75.218
1.4137,74.786,75.282
1.4765,74.626,74.983
1.5394,74.632,74.523
1.6022,74.775,74.632
1.665,74.975,74.975
1.7279,75.181,75.051
1.7907,75.357,75.036
1.8535,75.449,75.213
1.9164,75.365,75.11
1.9792,75.124,74.615
2.042,74.772,74.378
2.1049,74.577,75.127
2.1677,74.619,76.035
2.2305,74.808,76.094
2.2934,75.024,74.938
2.3562,75.124,74.119
2.419,75.159,74.297
2.4819,75.169,75.012
2.5447,75.191,75.44
2.6075,75.139,75.247
2.6704,74.99,74.755
2.7332,74.817,74.42
2.796,74.711,74.71
2.8588,74.791,74.933
2.9217,74.959,74.866
2.9845,75.094,75.03
3.0473,75.079,75.554
3.1102,74.92,75.721
3.173,74.793,75.541
3.2358,74.805,75.306
3.2987,75.037,75.08
3.3615,75.339,74.691
3.4243,75.476,74.325
3.4872,75.373,74.33
3.55,74.99,75.053
3.6128,74.675,75.584
3.6757,74.648,75.373
3.7385,74.835,74.806
3.8013,75.11,74.531
3.8642,75.112,74.674
3.927,74.889,74.837
3.9898,74.637,74.816
4.0527,74.567,74.821
4.1155,74.77,75.167
4.1783,75.087,75.651
4.2412,75.389,75.997
4.304,75.571,75.608
4.3668,75.608,74.586
4.4296,75.454,73.939
4.4925,75.148,74.242
4.5553,74.743,75.133
4.6181,74.507,75.555
4.681,74.559,75.485
4.7438,74.812,75.12
4.8066,75.144,74.791
4.8695,75.278,74.874
4.9323,75.159,75.219
4.9951,74.892,75.486
5.058,74.609,75.333
5.1208,74.534,74.585
5.1836,74.669,73.847
5.2465,74.934,73.987
5.3093,75.242,75.093
5.3721,75.5,75.859
5.435,75.582,75.947
5.4978,75.432,75.492
5.5606,75.011,74.756
5.6235,74.59,74.339
5.6863,74.461,74.365
5.7491,74.638,74.557
5.8119,75.068,74.667
5.8748,75.364,75.158
5.9376,75.407,75.775
6.0004,75.278,75.65
6.0633,75.092,74.767
6.1261,75.067,74.632
6.1889,75.073,75.113
6.2518,74.978,75.447


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_453.csv <==
x,qOut,qIn
0.031416,75.365,75.298
0.094248,75.463,75.047
0.15708,75.27,75.091
0.21991,74.966,75.252
0.28274,74.757,74.951
0.34558,74.829,74.274
0.40841,75.002,74.063
0.47124,75.119,74.731
0.53407,75.043,75.653
0.5969,74.908,75.905
0.65973,74.875,75.758
0.72257,74.943,75.255
0.7854,75.08,74.305
0.84823,75.09,74.092
0.91106,74.986,74.82
0.97389,74.861,75.437
1.0367,74.818,75.165
1.0996,74.917,74.896
1.1624,75.089,74.976
1.2252,75.252,74.992
1.2881,75.336,74.707
1.3509,75.262,75.05
1.4137,75.022,75.859
1.4765,74.714,76.081
1.5394,74.452,75.191
1.6022,74.451,74.163
1.665,74.72,73.661
1.7279,75.13,73.941
1.7907,75.542,74.752
1.8535,75.684,75.216
1.9164,75.461,75.268
1.9792,75.026,75.191
2.042,74.581,75.254
2.1049,74.541,75.321
2.1677,74.808,75.31
2.2305,75.128,75.311
2.2934,75.247,75.052
2.3562,75.076,74.704
2.419,74.881,74.871
2.4819,74.846,75.457
2.5447,75.118,75.523
2.6075,75.47,74.906
2.6704,75.544,74.505
2.7332,75.249,74.595
2.796,74.556,74.696
2.8588,74.057,74.635
2.9217,74.053,74.851
2.9845,74.424,75.352
3.0473,74.976,75.856
3.1102,75.314,75.387
3.173,75.424,74.316
3.2358,75.385,73.929
3.2987,75.287,74.999
3.3615,75.222,75.887
3.4243,75.171,75.784
3.4872,75.122,75.101
3.55,75.065,74.63
3.6128,75.067,74.657
3.6757,75.125,74.787
3.7385,75.166,74.779
3.8013,75.106,74.782
3.8642,74.869,74.988
3.927,74.619,75.204
3.9898,74.509,75.386
4.0527,74.667,75.53
4.1155,74.999,75.471
4.1783,75.276,75.136
4.2412,75.366,74.599
4.304,75.166,74.248
4.3668,74.842,74.567
4.4296,74.664,75.091
4.4925,74.722,75.199
4.5553,75.059,74.895
4.6181,75.382,75.096
4.681,75.458,75.622
4.7438,75.269,75.818
4.8066,74.846,75.077
4.8695,74.561,74.058
4.9323,74.555,73.802
4.9951,74.749,74.659
5.058,75.026,75.807
5.1208,75.215,75.863
5.1836,75.338,75.17
5.2465,75.394,74.47
5.3093,75.375,74.625
5.3721,75.181,75.125
5.435,74.871,75.232
5.4978,74.593,75.061
5.5606,74.502,74.953
5.6235,74.658,74.83
5.6863,74.932,74.775
5.7491,75.211,75.005
5.8119,75.401,75.184
5.8748,75.445,75.036
5.9376,75.282,74.936
6.0004,74.967,74.979
6.0633,74.579,74.838
6.1261,74.429,74.71
6.1889,74.607,74.973
6.2518,74.974,75.368


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_454.csv <==
x,qOut,qIn
0.031416,74.777,75.363
0.094248,74.866,75.312
0.15708,74.865,75.089
0.21991,74.862,75.202
0.28274,74.95,75.494
0.34558,75.135,75.329
0.40841,75.292,74.822
0.47124,75.349,74.129
0.53407,75.248,73.819
0.5969,75.08,74.652
0.65973,74.95,75.854
0.72257,74.885,76.304
0.7854,74.891,75.826
0.84823,74.85,75.375
0.91106,74.76,74.853
0.97389,74.684,74.094
1.0367,74.697,73.671
1.0996,74.842,74.371
1.1624,75.031,75.461
1.2252,75.197,76.005
1.2881,75.281,75.604
1.3509,75.336,75.074
1.4137,75.365,74.785
1.4765,75.309,74.697
1.5394,75.1,74.681
1.6022,74.703,74.811
1.665,74.355,74.957
1.7279,74.251,74.805
1.7907,74.54,74.7
1.8535,75.106,75.163
1.9164,75.675,75.452
1.9792,75.987,75.052
2.042,75.8,74.715
2.1049,75.061,75.143
2.1677,74.316,75.492
2.2305,73.97,75.382
2.2934,74.338,75.084
2.3562,74.993,74.876
2.419,75.518,74.655
2.4819,75.748,74.594
2.5447,75.573,74.961
2.6075,75.167,75.406
2.6704,74.787,75.474
2.7332,74.578,75.103
2.796,74.647,74.466
2.8588,74.813,74.314
2.9217,74.94,74.818
2.9845,75.002,75.543
3.0473,74.999,75.632
3.1102,75.013,74.76
3.173,75.05,74.043
3.2358,75.102,74.546
3.2987,75.158,75.864
3.3615,75.213,76.033
3.4243,75.218,75.29
3.4872,75.146,74.501
3.55,74.971,74.37
3.6128,74.799,74.816
3.6757,74.769,75.308
3.7385,74.88,75.455
3.8013,75.108,75.254
3.8642,75.206,75.026
3.927,75.106,74.843
3.9898,74.906,74.752
4.0527,74.735,74.82
4.1155,74.792,74.779
4.1783,74.955,74.638
4.2412,75.081,74.797
4.304,75.031,75.492
4.3668,74.893,75.448
4.4296,74.876,74.527
4.4925,75.011,73.951
4.5553,75.294,74.928
4.6181,75.4,76.021
4.681,75.228,76.054
4.7438,74.926,75.364
4.8066,74.682,74.961
4.8695,74.797,74.962
4.9323,75.105,74.859
4.9951,75.369,74.67
5.058,75.36,74.567
5.1208,75.063,74.737
5.1836,74.746,74.986
5.2465,74.578,74.957
5.3093,74.689,74.667
5.3721,74.9,74.839
5.435,75.042,75.328
5.4978,75.06,75.637
5.5606,74.929,75.459
5.6235,74.769,74.98
5.6863,74.713,74.651
5.7491,74.816,74.816
5.8119,75.11,75.204
5.8748,75.463,75.152
5.9376,75.662,74.799
6.0004,75.607,74.463
6.0633,75.227,74.583
6.1261,74.797,74.866
6.1889,74.579,74.965
6.2518,74.588,75.083


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_455.csv <==
x,qOut,qIn
0.031416,74.367,75.093
0.094248,74.744,74.902
0.15708,75.258,74.909
0.21991,75.651,75
0.28274,75.69,74.814
0.34558,75.238,74.91
0.40841,74.601,75.395
0.47124,74.14,75.617
0.53407,74.19,75.282
0.5969,74.651,74.673
0.65973,75.164,74.173
0.72257,75.518,74.309
0.7854,75.547,75.121
0.84823,75.332,75.513
0.91106,75.074,75.287
0.97389,74.914,74.867
1.0367,74.964,74.761
1.0996,75.088,74.93
1.1624,75.136,75.005
1.2252,75.083,74.755
1.2881,74.932,74.378
1.3509,74.841,74.77
1.4137,74.857,75.616
1.4765,74.96,76.013
1.5394,75.117,75.484
1.6022,75.252,74.779
1.665,75.275,74.396
1.7279,75.153,74.517
1.7907,74.864,75.236
1.8535,74.599,75.582
1.9164,74.547,75.187
1.9792,74.71,74.683
2.042,75.046,74.813
2.1049,75.279,75.031
2.1677,75.285,74.957
2.2305,75.106,74.862
2.2934,74.813,75.028
2.3562,74.633,75.314
2.419,74.625,75.319
2.4819,74.76,74.861
2.5447,74.989,74.625
2.6075,75.238,75.091
2.6704,75.414,75.371
2.7332,75.437,74.995
2.796,75.239,74.432
2.8588,74.925,74.631
2.9217,74.74,75.26
2.9845,74.763,75.649
3.0473,75.026,75.163
3.1102,75.222,74.693
3.173,75.203,74.892
3.2358,75.03,75.456
3.2987,74.803,75.561
3.3615,74.781,74.854
3.4243,74.921,74.13
3.4872,75.098,74.054
3.55,75.186,74.528
3.6128,75.14,75.027
3.6757,75.05,75.533
3.7385,74.973,75.803
3.8013,74.952,75.351
3.8642,74.936,74.565
3.927,74.907,74.385
3.9898,74.884,75.117
4.0527,74.895,75.881
4.1155,74.967,75.753
4.1783,75.07,75.253
4.2412,75.17,74.653
4.304,75.233,74.036
4.3668,75.253,73.954
4.4296,75.197,74.543
4.4925,75.046,75.252
4.5553,74.779,75.254
4.6181,74.49,74.989
4.681,74.368,75.148
4.7438,74.478,75.566
4.8066,74.852,75.719
4.8695,75.267,75.495
4.9323,75.486,75.079
4.9951,75.448,74.489
5.058,75.126,74.079
5.1208,74.877,74.425
5.1836,74.924,75.114
5.2465,75.178,75.536
5.3093,75.501,75.631
5.3721,75.418,75.641
5.435,74.953,75.316
5.4978,74.414,74.573
5.5606,74.152,73.737
5.6235,74.385,73.83
5.6863,74.803,74.809
5.7491,75.176,75.88
5.8119,75.314,75.866
5.8748,75.35,75.003
5.9376,75.404,74.538
6.0004,75.452,74.972
6.0633,75.446,75.461
6.1261,75.168,75.119
6.1889,74.734,74.808
6.2518,74.387,74.974


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_456.csv <==
x,qOut,qIn
0.031416,74.271,74.325
0.094248,74.474,74.746
0.15708,74.853,75.538
0.21991,75.254,75.758
0.28274,75.539,74.976
0.34558,75.665,74.58
0.40841,75.641,74.966
0.47124,75.48,75.53
0.53407,75.201,75.625
0.5969,74.802,75.113
0.65973,74.405,74.471
0.72257,74.171,74.393
0.7854,74.245,75.144
0.84823,74.656,75.431
0.91106,75.185,75.089
0.97389,75.586,74.875
1.0367,75.632,75.011
1.0996,75.23,75.014
1.1624,74.735,74.947
1.2252,74.453,74.777
1.2881,74.646,74.542
1.3509,75.053,74.969
1.4137,75.334,75.708
1.4765,75.397,75.763
1.5394,75.212,74.913
1.6022,75.078,74.274
1.665,75.079,74.18
1.7279,75.14,74.582
1.7907,75.159,75.056
1.8535,75.014,75.242
1.9164,74.847,75.304
1.9792,74.778,75.226
2.042,74.909,74.978
2.1049,75.117,74.994
2.1677,75.219,75.256
2.2305,75.166,75.362
2.2934,74.94,75.157
2.3562,74.751,75.14
2.419,74.727,75.2
2.4819,74.859,74.86
2.5447,75.11,74.04
2.6075,75.298,73.855
2.6704,75.292,74.595
2.7332,75.09,75.723
2.796,74.713,76.105
2.8588,74.452,75.463
2.9217,74.475,74.803
2.9845,74.725,74.72
3.0473,75.106,74.832
3.1102,75.33,74.594
3.173,75.336,74.642
3.2358,75.207,75.28
3.2987,75.047,75.736
3.3615,75.058,75.317
3.4243,75.2,74.78
3.4872,75.329,74.593
3.55,75.3,74.571
3.6128,74.985,74.587
3.6757,74.565,74.927
3.7385,74.265,75.381
3.8013,74.29,75.386
3.8642,74.638,75.076
3.927,75.111,74.909
3.9898,75.52,74.892
4.0527,75.697,74.941
4.1155,75.498,75.028
4.1783,75.062,75.092
4.2412,74.65,75.084
4.304,74.528,75.012
4.3668,74.78,75.077
4.4296,75.144,75.181
4.4925,75.406,74.991
4.5553,75.383,74.594
4.6181,75.1,74.804
4.681,74.768,75.291
4.7438,74.56,75.337
4.8066,74.618,75.024
4.8695,74.864,75.182
4.9323,75.126,75.367
4.9951,75.292,74.984
5.058,75.275,74.224
5.1208,75.121,74.034
5.1836,74.959,74.362
5.2465,74.87,74.999
5.3093,74.917,75.866
5.3721,75.026,76.064
5.435,75.114,75.392
5.4978,75.146,74.728
5.5606,75.102,75.103
5.6235,75.019,75.757
5.6863,74.931,75.583
5.7491,74.873,74.457
5.8119,74.873,73.397
5.8748,74.97,73.796
5.9376,75.135,75.023
6.0004,75.282,75.997
6.0633,75.324,75.804
6.1261,75.118,75.15
6.1889,74.745,74.736
6.2518,74.396,74.511


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_457.csv <==
x,qOut,qIn
0.031416,74.559,76.37
0.094248,74.556,76.055
0.15708,74.757,75.078
0.21991,75.053,74.362
0.28274,75.335,74.364
0.34558,75.495,74.484
0.40841,75.464,74.589
0.47124,75.263,74.819
0.53407,74.933,75.267
0.5969,74.715,75.4
0.65973,74.726,75.124
0.72257,74.886,74.927
0.7854,75.085,75.355
0.84823,75.023,75.667
0.91106,74.732,75.223
0.97389,74.426,74.299
1.0367,74.336,74.085
1.0996,74.649,74.748
1.1624,75.191,75.308
1.2252,75.715,75.547
1.2881,75.992,75.432
1.3509,75.747,75.023
1.4137,75.123,74.697
1.4765,74.487,74.685
1.5394,74.225,74.792
1.6022,74.471,75.127
1.665,74.864,75.501
1.7279,75.18,75.231
1.7907,75.248,74.541
1.8535,75.239,74.657
1.9164,75.254,75.074
1.9792,75.267,74.976
2.042,75.232,74.585
2.1049,75.007,74.999
2.1677,74.715,75.554
2.2305,74.525,75.286
2.2934,74.596,74.478
2.3562,74.91,74.522
2.419,75.24,75.05
2.4819,75.422,75.523
2.5447,75.314,75.842
2.6075,75.017,75.743
2.6704,74.789,75.114
2.7332,74.747,74.444
2.796,74.96,74.223
2.8588,75.172,74.359
2.9217,75.205,74.73
2.9845,75.067,75.281
3.0473,74.811,75.567
3.1102,74.695,75.067
3.173,74.767,74.463
3.2358,74.941,74.664
3.2987,75.116,75.65
3.3615,75.137,75.59
3.4243,75.019,74.653
3.4872,74.861,74.216
3.55,74.77,75.265
3.6128,74.892,76.184
3.6757,75.181,75.965
3.7385,75.477,74.954
3.8013,75.619,74.122
3.8642,75.366,74.282
3.927,74.871,74.952
3.9898,74.429,75.377
4.0527,74.338,75.011
4.1155,74.64,74.508
4.1783,75.017,74.477
4.2412,75.271,74.99
4.304,75.249,75.568
4.3668,75.095,75.428
4.4296,74.968,74.906
4.4925,74.919,74.657
4.5553,74.968,74.795
4.6181,75.01,74.698
4.681,75.066,74.642
4.7438,75.158,75.04
4.8066,75.308,75.653
4.8695,75.397,75.673
4.9323,75.29,75.276
4.9951,75.029,74.86
5.058,74.692,74.674
5.1208,74.59,74.603
5.1836,74.708,74.616
5.2465,74.894,74.812
5.3093,74.983,75.204
5.3721,74.934,75.435
5.435,74.92,75.466
5.4978,74.993,75.465
5.5606,75.176,75.303
5.6235,75.211,74.796
5.6863,75.026,74.393
5.7491,74.753,74.504
5.8119,74.562,75.125
5.8748,74.685,75.449
5.9376,75.005,75.208
6.0004,75.342,74.604
6.0633,75.528,74.102
6.1261,75.45,74.213
6.1889,75.163,74.856
6.2518,74.814,75.721


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_458.csv <==
x,qOut,qIn
0.031416,75.323,74.992
0.094248,75.214,74.615
0.15708,74.924,74.573
0.21991,74.62,75.232
0.28274,74.475,76.081
0.34558,74.593,75.797
0.40841,74.847,74.808
0.47124,75.123,74.122
0.53407,75.319,74.312
0.5969,75.448,74.76
0.65973,75.502,75.187
0.72257,75.452,75.632
0.7854,75.265,75.83
0.84823,74.977,75.256
0.91106,74.75,74.449
0.97389,74.666,74.207
1.0367,74.776,74.655
1.0996,74.896,75.201
1.1624,74.907,75.588
1.2252,74.844,75.48
1.2881,74.766,74.871
1.3509,74.879,74.49
1.4137,75.147,74.475
1.4765,75.405,74.641
1.5394,75.486,74.816
1.6022,75.194,74.95
1.665,74.746,75.173
1.7279,74.425,75.562
1.7907,74.499,75.469
1.8535,74.936,74.937
1.9164,75.392,74.916
1.9792,75.624,75.428
2.042,75.428,75.543
2.1049,74.95,74.962
2.1677,74.587,74.429
2.2305,74.525,74.219
2.2934,74.877,74.332
2.3562,75.267,74.933
2.419,75.401,75.753
2.4819,75.24,76.027
2.5447,74.802,75.385
2.6075,74.485,74.716
2.6704,74.464,74.385
2.7332,74.675,74.302
2.796,75.01,74.604
2.8588,75.23,75.132
2.9217,75.316,75.282
2.9845,75.316,74.897
3.0473,75.286,74.795
3.1102,75.294,75.496
3.173,75.283,75.988
3.2358,75.186,75.51
3.2987,74.942,74.258
3.3615,74.614,73.878
3.4243,74.42,74.497
3.4872,74.466,75.498
3.55,74.816,76.015
3.6128,75.278,75.366
3.6757,75.59,74.414
3.7385,75.609,74.354
3.8013,75.222,75.215
3.8642,74.701,75.596
3.927,74.409,75.409
3.9898,74.427,74.977
4.0527,74.756,74.867
4.1155,75.039,75.107
4.1783,75.202,75.098
4.2412,75.279,74.588
4.304,75.323,74.141
4.3668,75.307,74.486
4.4296,75.134,75.052
4.4925,74.862,75.303
4.5553,74.581,75.263
4.6181,74.591,75.311
4.681,74.866,75.341
4.7438,75.21,75.243
4.8066,75.412,74.844
4.8695,75.283,74.512
4.9323,75.016,74.634
4.9951,74.828,75.089
5.058,74.918,75.427
5.1208,75.192,75.417
5.1836,75.375,75.168
5.2465,75.349,74.757
5.3093,75.041,74.37
5.3721,74.701,74.367
5.435,74.506,74.756
5.4978,74.482,75.228
5.5606,74.616,75.166
5.6235,74.801,75.001
5.6863,75.027,75.366
5.7491,75.25,75.949
5.8119,75.422,75.64
5.8748,75.406,74.762
5.9376,75.199,74.477
6.0004,74.92,74.808
6.0633,74.707,74.909
6.1261,74.735,74.7
6.1889,74.942,74.791
6.2518,75.184,75.057


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_459.csv <==
x,qOut,qIn
0.031416,75.158,74.734
0.094248,75.032,75.904
0.15708,74.859,76.684
0.21991,74.72,75.966
0.28274,74.697,74.245
0.34558,74.849,73.734
0.40841,75.075,74.137
0.47124,75.248,74.525
0.53407,75.251,74.774
0.5969,75.053,75.39
0.65973,74.802,75.83
0.72257,74.634,75.575
0.7854,74.668,74.714
0.84823,74.849,74.181
0.91106,75.025,74.412
0.97389,75.107,75.415
1.0367,75.028,76.105
1.0996,74.889,75.526
1.1624,74.863,74.705
1.2252,75.015,74.523
1.2881,75.381,75.074
1.3509,75.704,75.417
1.4137,75.65,75.209
1.4765,75.198,74.548
1.5394,74.399,74.125
1.6022,73.985,74.54
1.665,74.186,75.267
1.7279,74.761,75.665
1.7907,75.409,75.293
1.8535,75.651,74.735
1.9164,75.466,74.567
1.9792,75.057,74.874
2.042,74.663,75.356
2.1049,74.645,75.459
2.1677,74.919,75.126
2.2305,75.274,74.628
2.2934,75.495,74.73
2.3562,75.442,75.129
2.419,75.227,75.03
2.4819,74.987,74.59
2.5447,74.857,74.607
2.6075,74.81,75.054
2.6704,74.759,75.383
2.7332,74.715,75.617
2.796,74.707,75.867
2.8588,74.864,75.441
2.9217,75.089,74.45
2.9845,75.247,73.85
3.0473,75.208,74.252
3.1102,75.019,74.872
3.173,74.891,75.275
3.2358,74.902,75.533
3.2987,75.09,75.638
3.3615,75.206,75.356
3.4243,75.148,75.042
3.4872,74.97,75.152
3.55,74.765,75.264
3.6128,74.69,74.736
3.6757,74.72,74.305
3.7385,74.82,74.536
3.8013,74.958,75.058
3.8642,75.193,74.978
3.927,75.444,74.76
3.9898,75.556,75.03
4.0527,75.366,75.657
4.1155,74.846,75.481
4.1783,74.376,74.776
4.2412,74.207,74.304
4.304,74.522,74.533
4.3668,75.015,75.004
4.4296,75.415,75.324
4.4925,75.625,75.427
4.5553,75.59,75.274
4.6181,75.423,74.942
4.681,75.198,74.77
4.7438,74.971,74.939
4.8066,74.788,75.124
4.8695,74.663,75.005
4.9323,74.626,74.892
4.9951,74.685,75.015
5.058,74.839,75.356
5.1208,75.045,75.364
5.1836,75.219,75.009
5.2465,75.291,74.626
5.3093,75.202,74.589
5.3721,74.969,74.795
5.435,74.742,74.971
5.4978,74.642,75.095
5.5606,74.765,75.391
5.6235,75.028,75.379
5.6863,75.26,74.861
5.7491,75.358,74.469
5.8119,75.246,74.757
5.8748,75.031,74.92
5.9376,74.873,74.765
6.0004,74.833,74.81
6.0633,74.942,75.249
6.1261,75.075,75.362
6.1889,75.169,74.977
6.2518,75.2,74.478


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_460.csv <==
x,qOut,qIn
0.031416,74.9,75.15
0.094248,74.874,75.418
0.15708,74.811,75.221
0.21991,74.79,75.005
0.28274,74.883,74.899
0.34558,75.088,74.808
0.40841,75.27,74.824
0.47124,75.34,74.968
0.53407,75.225,75.195
0.5969,75.043,75.154
0.65973,74.96,74.924
0.72257,75.003,74.929
0.7854,75.166,75.152
0.84823,75.225,74.863
0.91106,75.119,74.473
0.97389,74.926,74.697
1.0367,74.752,75.421
1.0996,74.744,75.528
1.1624,74.85,75.151
1.2252,74.993,74.845
1.2881,75.098,74.735
1.3509,75.145,74.656
1.4137,75.123,74.878
1.4765,75.042,75.408
1.5394,74.916,75.523
1.6022,74.841,74.956
1.665,74.878,74.542
1.7279,74.993,74.678
1.7907,75.133,75.14
1.8535,75.154,75.399
1.9164,75.048,75.374
1.9792,74.889,75.057
2.042,74.762,74.764
2.1049,74.774,74.861
2.1677,74.904,75.163
2.2305,75.078,75.385
2.2934,75.221,74.938
2.3562,75.219,74.098
2.419,75.077,73.873
2.4819,74.897,74.6
2.5447,74.79,75.576
2.6075,74.881,75.78
2.6704,75.063,75.45
2.7332,75.201,74.969
2.796,75.17,74.921
2.8588,75.003,75.445
2.9217,74.879,75.787
2.9845,74.876,75.251
3.0473,75.042,74.124
3.1102,75.194,73.718
3.173,75.236,74.014
3.2358,75.182,74.769
3.2987,75.074,75.844
3.3615,74.996,76.447
3.4243,74.88,76.206
3.4872,74.713,75.399
3.55,74.493,74.613
3.6128,74.419,74.197
3.6757,74.586,74.105
3.7385,74.914,74.469
3.8013,75.294,75.32
3.8642,75.508,75.746
3.927,75.545,75.425
3.9898,75.464,74.76
4.0527,75.342,74.406
4.1155,75.162,74.444
4.1783,74.832,74.633
4.2412,74.433,75.032
4.304,74.078,75.542
4.3668,74.111,75.509
4.4296,74.541,75.105
4.4925,75.184,74.919
4.5553,75.846,74.974
4.6181,76.186,75.031
4.681,75.967,75.196
4.7438,75.315,75.185
4.8066,74.437,74.868
4.8695,74.124,74.817
4.9323,74.427,74.933
4.9951,75.002,74.834
5.058,75.474,74.677
5.1208,75.473,74.945
5.1836,75.114,75.216
5.2465,74.668,74.965
5.3093,74.418,74.283
5.3721,74.555,74.539
5.435,74.897,75.515
5.4978,75.246,76.059
5.5606,75.42,75.376
5.6235,75.371,74.498
5.6863,75.204,74.371
5.7491,75.037,75.158
5.8119,74.981,75.939
5.8748,75.032,75.381
5.9376,75.076,74.451
6.0004,75.06,74.506
6.0633,74.944,75.431
6.1261,74.839,75.242
6.1889,74.814,74.468
6.2518,74.846,74.381


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_461.csv <==
x,qOut,qIn
0.031416,74.444,74.585
0.094248,74.503,74.89
0.15708,74.839,75.18
0.21991,75.287,75.049
0.28274,75.669,74.424
0.34558,75.68,74.093
0.40841,75.307,74.406
0.47124,74.785,75.207
0.53407,74.388,75.927
0.5969,74.439,75.81
0.65973,74.76,75.218
0.72257,75.119,74.79
0.7854,75.302,74.718
0.84823,75.282,74.754
0.91106,75.2,74.918
0.97389,75.149,75.212
1.0367,75.202,75.63
1.0996,75.273,75.473
1.1624,75.263,74.734
1.2252,75.155,74.179
1.2881,74.959,74.323
1.3509,74.776,74.606
1.4137,74.629,74.864
1.4765,74.534,75.28
1.5394,74.503,75.62
1.6022,74.617,75.311
1.665,74.904,74.838
1.7279,75.266,74.876
1.7907,75.592,75.336
1.8535,75.61,75.292
1.9164,75.314,74.894
1.9792,74.913,74.564
2.042,74.65,74.535
2.1049,74.792,74.92
2.1677,75.128,75.446
2.2305,75.393,75.485
2.2934,75.341,74.838
2.3562,74.949,74.709
2.419,74.529,75.104
2.4819,74.31,75.201
2.5447,74.472,74.813
2.6075,74.829,74.619
2.6704,75.16,74.642
2.7332,75.364,74.919
2.796,75.37,75.724
2.8588,75.269,76.177
2.9217,75.151,75.554
2.9845,75.053,74.251
3.0473,75.001,73.788
3.1102,74.929,74.538
3.173,74.846,75.246
3.2358,74.803,75.553
3.2987,74.852,75.816
3.3615,75.006,75.702
3.4243,75.162,74.958
3.4872,75.241,74.178
3.55,75.177,74.172
3.6128,75.011,74.88
3.6757,74.836,75.31
3.7385,74.717,74.799
3.8013,74.706,74.155
3.8642,74.825,74.889
3.927,75.066,75.905
3.9898,75.33,75.936
4.0527,75.518,75.096
4.1155,75.363,74.739
4.1783,74.92,74.82
4.2412,74.47,75.044
4.304,74.319,74.905
4.3668,74.675,74.635
4.4296,75.233,74.789
4.4925,75.679,75.355
4.5553,75.729,75.687
4.6181,75.321,75.281
4.681,74.787,74.713
4.7438,74.414,74.503
4.8066,74.449,74.927
4.8695,74.676,75.359
4.9323,74.856,75.303
4.9951,74.957,74.825
5.058,74.989,74.416
5.1208,75.136,74.338
5.1836,75.328,74.516
5.2465,75.438,75.019
5.3093,75.344,75.674
5.3721,75.048,75.888
5.435,74.773,75.585
5.4978,74.657,74.987
5.5606,74.8,74.463
5.6235,75.042,74.265
5.6863,75.224,74.41
5.7491,75.288,74.925
5.8119,75.199,75.524
5.8748,75.051,75.442
5.9376,74.946,74.932
6.0004,74.919,74.717
6.0633,74.989,75.311
6.1261,75.009,75.777
6.1889,74.879,75.53
6.2518,74.66,74.871


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_462.csv <==
x,qOut,qIn
0.031416,74.888,74.566
0.094248,75.233,75.042
0.15708,75.422,75.533
0.21991,75.48,75.522
0.28274,75.455,75.039
0.34558,75.397,74.652
0.40841,75.21,74.477
0.47124,74.88,74.514
0.53407,74.412,74.589
0.5969,74.094,74.775
0.65973,74.124,75.215
0.72257,74.466,75.677
0.7854,75.029,75.657
0.84823,75.548,75.136
0.91106,75.829,74.594
0.97389,75.792,74.368
1.0367,75.377,74.853
1.0996,74.862,75.682
1.1624,74.589,75.957
1.2252,74.63,75.265
1.2881,74.98,74.399
1.3509,75.285,74.576
1.4137,75.37,75.122
1.4765,75.222,75.308
1.5394,74.863,75
1.6022,74.534,74.777
1.665,74.413,74.791
1.7279,74.523,74.98
1.7907,74.847,75.124
1.8535,75.198,75.116
1.9164,75.426,74.942
1.9792,75.459,74.579
2.042,75.247,74.486
2.1049,74.939,74.953
2.1677,74.768,75.387
2.2305,74.81,75.412
2.2934,75.097,74.976
2.3562,75.359,74.687
2.419,75.406,74.938
2.4819,75.247,75.635
2.5447,74.931,75.803
2.6075,74.769,74.822
2.6704,74.813,73.999
2.7332,74.958,74.398
2.796,75.073,75.365
2.8588,75.049,75.28
2.9217,74.977,74.829
2.9845,74.92,74.827
3.0473,74.922,75.311
3.1102,74.893,75.338
3.173,74.829,74.953
3.2358,74.786,74.596
3.2987,74.831,74.632
3.3615,74.977,74.959
3.4243,75.114,75.365
3.4872,75.19,75.661
3.55,75.167,75.522
3.6128,75.154,74.868
3.6757,75.17,74.234
3.7385,75.161,74.163
3.8013,75.063,74.641
3.8642,74.852,75.19
3.927,74.692,75.653
3.9898,74.677,75.683
4.0527,74.875,74.967
4.1155,75.121,74.333
4.1783,75.257,74.321
4.2412,75.243,74.791
4.304,75.07,75.37
4.3668,74.88,75.462
4.4296,74.775,75.133
4.4925,74.793,74.858
4.5553,74.95,74.984
4.6181,75.19,75.198
4.681,75.362,75.387
4.7438,75.347,75.577
4.8066,75.041,75.402
4.8695,74.61,74.662
4.9323,74.399,74.04
4.9951,74.505,74.148
5.058,74.961,74.858
5.1208,75.373,75.09
5.1836,75.478,75.117
5.2465,75.275,75.537
5.3093,74.818,75.673
5.3721,74.554,75.051
5.435,74.623,74.839
5.4978,74.902,75.374
5.5606,75.225,75.624
5.6235,75.309,74.638
5.6863,75.213,73.578
5.7491,75.085,73.538
5.8119,75.079,74.699
5.8748,75.243,75.701
5.9376,75.354,76.011
6.0004,75.27,75.666
6.0633,74.878,75.194
6.1261,74.456,75.024
6.1889,74.311,74.88
6.2518,74.47,74.627


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_463.csv <==
x,qOut,qIn
0.031416,75.332,75.425
0.094248,75.175,75.303
0.15708,75.022,74.773
0.21991,74.958,74.612
0.28274,75.043,75.194
0.34558,75.07,75.353
0.40841,74.962,74.96
0.47124,74.809,74.831
0.53407,74.73,75.234
0.5969,74.919,75.096
0.65973,75.224,74.687
0.72257,75.433,74.782
0.7854,75.336,75.064
0.84823,74.933,74.872
0.91106,74.564,74.735
0.97389,74.439,74.845
1.0367,74.709,75.16
1.0996,75.097,75.445
1.1624,75.353,75.423
1.2252,75.406,75.011
1.2881,75.226,74.732
1.3509,75.014,74.917
1.4137,74.902,75.042
1.4765,74.907,74.85
1.5394,75.021,74.561
1.6022,75.109,74.697
1.665,75.122,75.191
1.7279,75.074,75.684
1.7907,74.985,75.362
1.8535,74.916,74.574
1.9164,74.873,74.265
1.9792,74.851,74.548
2.042,74.843,74.976
2.1049,74.866,75.447
2.1677,74.943,75.929
2.2305,75.06,75.85
2.2934,75.196,74.67
2.3562,75.268,73.729
2.419,75.227,74.037
2.4819,75.091,75.316
2.5447,74.891,76.256
2.6075,74.743,75.749
2.6704,74.706,74.799
2.7332,74.781,74.498
2.796,74.95,74.981
2.8588,75.135,75.087
2.9217,75.224,74.74
2.9845,75.159,74.385
3.0473,74.899,74.675
3.1102,74.627,75.476
3.173,74.581,75.959
3.2358,74.792,75.592
3.2987,75.245,74.663
3.3615,75.567,74.509
3.4243,75.504,74.971
3.4872,75.121,75.223
3.55,74.554,74.73
3.6128,74.386,74.254
3.6757,74.686,74.259
3.7385,75.201,74.651
3.8013,75.651,75.053
3.8642,75.673,75.183
3.927,75.327,75.303
3.9898,74.857,75.63
4.0527,74.531,75.909
4.1155,74.548,75.723
4.1783,74.753,75.305
4.2412,75.006,74.825
4.304,75.186,74.221
4.3668,75.318,73.947
4.4296,75.373,74.352
4.4925,75.318,75.136
4.5553,75.121,75.612
4.6181,74.864,75.553
4.681,74.671,75.276
4.7438,74.569,74.909
4.8066,74.56,74.408
4.8695,74.559,74.202
4.9323,74.603,74.655
4.9951,74.73,75.503
5.058,74.97,75.774
5.1208,75.276,75.118
5.1836,75.571,74.532
5.2465,75.765,74.651
5.3093,75.782,75.313
5.3721,75.473,75.523
5.435,74.925,75.191
5.4978,74.395,74.657
5.5606,74.155,74.436
5.6235,74.389,74.704
5.6863,74.868,75.18
5.7491,75.341,75.57
5.8119,75.579,75.672
5.8748,75.43,75.256
5.9376,75.024,74.528
6.0004,74.616,74.105
6.0633,74.465,74.62
6.1261,74.682,75.193
6.1889,75.028,75.22
6.2518,75.303,75.145


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_464.csv <==
x,qOut,qIn
0.031416,74.711,75.085
0.094248,74.479,74.863
0.15708,74.584,74.701
0.21991,74.891,74.47
0.28274,75.235,74.385
0.34558,75.26,74.821
0.40841,74.966,75.428
0.47124,74.577,75.675
0.53407,74.353,75.271
0.5969,74.57,74.787
0.65973,75.029,74.545
0.72257,75.46,74.489
0.7854,75.607,74.562
0.84823,75.362,75.013
0.91106,74.986,75.608
0.97389,74.737,75.747
1.0367,74.846,75.025
1.0996,75.2,74.593
1.1624,75.469,74.894
1.2252,75.483,75.245
1.2881,75.115,74.898
1.3509,74.649,74.503
1.4137,74.411,74.619
1.4765,74.476,75.123
1.5394,74.847,75.527
1.6022,75.217,75.468
1.665,75.403,75.241
1.7279,75.353,75.062
1.7907,75.042,74.871
1.8535,74.686,74.591
1.9164,74.517,74.417
1.9792,74.592,74.542
2.042,74.921,74.998
2.1049,75.255,75.27
2.1677,75.433,75.348
2.2305,75.418,75.556
2.2934,75.2,75.924
2.3562,74.951,75.622
2.419,74.789,74.73
2.4819,74.733,73.995
2.5447,74.78,74.076
2.6075,74.862,74.576
2.6704,74.992,74.957
2.7332,75.159,75.089
2.796,75.344,75.149
2.8588,75.406,75.171
2.9217,75.256,75.119
2.9845,74.956,75.188
3.0473,74.605,75.318
3.1102,74.463,75.276
3.173,74.55,75.129
3.2358,74.785,74.865
3.2987,75.07,74.516
3.3615,75.354,74.736
3.4243,75.588,75.314
3.4872,75.669,75.304
3.55,75.489,74.336
3.6128,74.989,74.029
3.6757,74.476,74.75
3.7385,74.198,75.781
3.8013,74.359,76.252
3.8642,74.739,75.693
3.927,75.064,74.659
3.9898,75.244,74.013
4.0527,75.229,74.455
4.1155,75.185,75.371
4.1783,75.18,75.698
4.2412,75.199,74.964
4.304,75.21,74.363
4.3668,75.13,75.034
4.4296,75.008,75.588
4.4925,74.901,75.242
4.5553,74.865,74.619
4.6181,74.843,74.66
4.681,74.767,74.954
4.7438,74.677,75.168
4.8066,74.629,75.074
4.8695,74.803,75.156
4.9323,75.144,75.5
4.9951,75.474,75.644
5.058,75.61,75.164
5.1208,75.356,74.536
5.1836,74.93,74.22
5.2465,74.606,74.331
5.3093,74.643,75.079
5.3721,74.94,75.799
5.435,75.187,75.645
5.4978,75.265,74.63
5.5606,75.107,73.95
5.6235,74.968,74.33
5.6863,74.929,74.914
5.7491,74.943,75.322
5.8119,74.942,75.741
5.8748,74.878,75.716
5.9376,74.883,75.018
6.0004,75.007,74.382
6.0633,75.276,74.604
6.1261,75.48,75.295
6.1889,75.434,75.717
6.2518,75.158,75.551


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_465.csv <==
x,qOut,qIn
0.031416,74.488,75.203
0.094248,74.972,75.04
0.15708,75.32,74.756
0.21991,75.419,74.777
0.28274,75.213,75.155
0.34558,75.048,75.131
0.40841,75.069,74.909
0.47124,75.182,75.079
0.53407,75.251,75.388
0.5969,74.994,74.957
0.65973,74.585,74.366
0.72257,74.28,74.319
0.7854,74.324,74.8
0.84823,74.672,75.093
0.91106,75.081,75.14
0.97389,75.41,75.021
1.0367,75.554,74.942
1.0996,75.538,75.235
1.1624,75.395,75.598
1.2252,75.188,75.494
1.2881,74.982,74.897
1.3509,74.869,74.631
1.4137,74.865,74.705
1.4765,74.94,74.736
1.5394,75.053,74.692
1.6022,75.142,75.174
1.665,75.153,75.726
1.7279,75.069,75.566
1.7907,74.881,74.834
1.8535,74.688,74.639
1.9164,74.601,74.813
1.9792,74.645,74.957
2.042,74.82,74.944
2.1049,74.994,74.642
2.1677,75.116,74.371
2.2305,75.192,74.864
2.2934,75.244,76.041
2.3562,75.3,76.066
2.419,75.285,75.06
2.4819,75.161,74.296
2.5447,74.905,74.67
2.6075,74.673,75.053
2.6704,74.63,74.943
2.7332,74.78,74.856
2.796,75.091,75.278
2.8588,75.336,75.387
2.9217,75.4,74.895
2.9845,75.287,74.351
3.0473,75.026,74.583
3.1102,74.793,75.288
3.173,74.663,75.515
3.2358,74.636,75.042
3.2987,74.698,74.709
3.3615,74.827,75.034
3.4243,75.036,75.336
3.4872,75.269,75.346
3.55,75.462,74.945
3.6128,75.421,74.381
3.6757,75.152,74.226
3.7385,74.824,74.876
3.8013,74.632,76.034
3.8642,74.76,76.323
3.927,75.021,75.561
3.9898,75.217,74.383
4.0527,75.174,73.88
4.1155,74.952,74.322
4.1783,74.769,74.876
4.2412,74.722,74.98
4.304,74.873,74.945
4.3668,75.046,75.498
4.4296,75.154,75.877
4.4925,75.189,75.377
4.5553,75.165,74.539
4.6181,75.113,74.424
4.681,74.993,74.799
4.7438,74.826,75.498
4.8066,74.644,76.126
4.8695,74.637,75.658
4.9323,74.882,74.465
4.9951,75.263,73.732
5.058,75.648,74.082
5.1208,75.638,74.827
5.1836,75.178,75.464
5.2465,74.56,75.575
5.3093,74.136,75.006
5.3721,74.307,74.686
5.435,74.804,74.921
5.4978,75.32,75.392
5.5606,75.579,75.631
5.6235,75.507,75.276
5.6863,75.226,74.677
5.7491,74.916,74.363
5.8119,74.752,74.353
5.8748,74.883,74.349
5.9376,75.176,74.621
6.0004,75.414,75.248
6.0633,75.382,75.743
6.1261,74.954,75.601
6.1889,74.473,75.25
6.2518,74.234,75.107


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_466.csv <==
x,qOut,qIn
0.031416,75.629,74.742
0.094248,75.665,75.495
0.15708,75.291,75.885
0.21991,74.736,75.335
0.28274,74.28,74.644
0.34558,74.298,74.716
0.40841,74.652,75.002
0.47124,75.121,75.202
0.53407,75.5,75.005
0.5969,75.648,74.542
0.65973,75.478,74.363
0.72257,75.06,74.707
0.7854,74.498,75.076
0.84823,74.218,75.087
0.91106,74.336,75.133
0.97389,74.708,75.282
1.0367,75.15,75.214
1.0996,75.39,74.857
1.1624,75.425,74.724
1.2252,75.342,75.043
1.2881,75.239,75.162
1.3509,75.217,74.767
1.4137,75.218,74.688
1.4765,75.188,75.184
1.5394,75.075,75.628
1.6022,74.94,75.261
1.665,74.846,74.697
1.7279,74.789,74.616
1.7907,74.753,75.129
1.8535,74.701,75.4
1.9164,74.704,75.306
1.9792,74.796,75.057
2.042,74.999,74.836
2.1049,75.194,74.578
2.1677,75.271,74.329
2.2305,75.219,74.358
2.2934,75.055,75.022
2.3562,74.92,75.726
2.419,74.866,75.818
2.4819,74.884,75.266
2.5447,74.95,74.544
2.6075,75.03,74.582
2.6704,75.111,75.165
2.7332,75.161,75.527
2.796,75.15,75.154
2.8588,75.063,74.682
2.9217,74.988,74.56
2.9845,74.984,74.894
3.0473,75.099,75.577
3.1102,75.208,75.364
3.173,75.145,74.354
3.2358,74.914,73.877
3.2987,74.555,74.868
3.3615,74.398,75.789
3.4243,74.545,75.849
3.4872,74.889,75.394
3.55,75.289,74.848
3.6128,75.485,74.566
3.6757,75.432,74.585
3.7385,75.22,74.716
3.8013,74.964,74.882
3.8642,74.876,75.335
3.927,74.933,75.684
3.9898,75.038,75.297
4.0527,75.086,74.321
4.1155,75.044,74.043
4.1783,74.976,74.51
4.2412,74.902,75.257
4.304,74.833,75.974
4.3668,74.727,76.086
4.4296,74.675,75.433
4.4925,74.756,74.618
4.5553,75.035,74.571
4.6181,75.381,75.039
4.681,75.525,75.228
4.7438,75.38,74.948
4.8066,74.905,74.551
4.8695,74.54,74.426
4.9323,74.557,74.546
4.9951,74.862,75.025
5.058,75.3,75.74
5.1208,75.406,75.953
5.1836,75.138,75.544
5.2465,74.712,74.82
5.3093,74.384,74.302
5.3721,74.483,74.368
5.435,74.887,74.626
5.4978,75.37,74.714
5.5606,75.717,75.038
5.6235,75.73,75.667
5.6863,75.455,75.87
5.7491,75.071,75.475
5.8119,74.784,74.877
5.8748,74.742,74.426
5.9376,74.77,74.065
6.0004,74.763,74.054
6.0633,74.64,74.919
6.1261,74.632,75.751
6.1889,74.864,75.654
6.2518,75.239,74.906


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_467.csv <==
x,qOut,qIn
0.031416,74.696,75.552
0.094248,74.827,75.374
0.15708,74.982,75.069
0.21991,75.078,74.499
0.28274,75.06,73.966
0.34558,75.097,74.335
0.40841,75.222,75.074
0.47124,75.346,75.272
0.53407,75.362,75.053
0.5969,75.161,75.391
0.65973,74.903,75.751
0.72257,74.726,75.457
0.7854,74.756,74.522
0.84823,74.852,74.087
0.91106,74.876,74.415
0.97389,74.85,75.137
1.0367,74.83,75.352
1.0996,75.025,75.238
1.1624,75.358,75.359
1.2252,75.626,75.372
1.2881,75.624,74.852
1.3509,75.191,74.488
1.4137,74.632,74.638
1.4765,74.249,74.992
1.5394,74.313,75.284
1.6022,74.668,75.32
1.665,75.059,74.941
1.7279,75.364,74.313
1.7907,75.501,74.281
1.8535,75.46,75.123
1.9164,75.216,75.869
1.9792,74.865,75.906
2.042,74.53,75.186
2.1049,74.479,74.625
2.1677,74.71,74.647
2.2305,75.072,75.1
2.2934,75.404,75.306
2.3562,75.485,75.064
2.419,75.306,74.829
2.4819,75.004,74.72
2.5447,74.734,74.472
2.6075,74.724,74.287
2.6704,74.89,74.636
2.7332,75.065,75.41
2.796,75.086,75.994
2.8588,74.897,75.947
2.9217,74.696,75.438
2.9845,74.637,74.62
3.0473,74.847,74.084
3.1102,75.206,74.526
3.173,75.476,75.314
3.2358,75.539,75.563
3.2987,75.304,75.054
3.3615,75.001,74.76
3.4243,74.866,74.803
3.4872,74.903,74.856
3.55,75.066,74.706
3.6128,75.009,74.642
3.6757,74.741,74.873
3.7385,74.461,75.379
3.8013,74.386,75.684
3.8642,74.669,75.233
3.927,75.13,74.606
3.9898,75.558,74.519
4.0527,75.767,75.011
4.1155,75.591,75.121
4.1783,75.148,74.875
4.2412,74.701,74.74
4.304,74.524,75.027
4.3668,74.748,75.545
4.4296,75.09,75.942
4.4925,75.316,75.803
4.5553,75.221,74.856
4.6181,74.906,73.973
4.681,74.644,73.92
4.7438,74.566,74.796
4.8066,74.758,75.64
4.8695,75.022,75.319
4.9323,75.221,74.694
4.9951,75.303,74.63
5.058,75.237,74.826
5.1208,75.075,74.756
5.1836,74.893,74.926
5.2465,74.761,75.269
5.3093,74.739,75.08
5.3721,74.817,74.643
5.435,74.969,74.826
5.4978,75.167,75.629
5.5606,75.385,76.024
5.6235,75.529,75.309
5.6863,75.441,74.478
5.7491,75.13,74.305
5.8119,74.642,74.88
5.8748,74.396,75.31
5.9376,74.526,75.203
6.0004,74.868,74.587
6.0633,75.217,74.318
6.1261,75.241,74.941
6.1889,75.028,75.591
6.2518,74.777,75.749


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_468.csv <==
x,qOut,qIn
0.031416,75.222,74.902
0.094248,75.406,74.788
0.15708,75.392,75.116
0.21991,75.24,75.391
0.28274,75.023,75.414
0.34558,74.916,75.197
0.40841,74.96,74.643
0.47124,75.078,73.973
0.53407,75.181,73.96
0.5969,75.112,75.133
0.65973,74.914,76.312
0.72257,74.712,76.205
0.7854,74.633,75.07
0.84823,74.756,74.34
0.91106,74.976,73.904
0.97389,75.179,73.907
1.0367,75.261,74.88
1.0996,75.195,75.788
1.1624,75.07,75.828
1.2252,74.979,75.464
1.2881,75.007,75.458
1.3509,75.153,75.495
1.4137,75.272,75.091
1.4765,75.245,74.433
1.5394,74.969,74.089
1.6022,74.562,74.42
1.665,74.33,74.983
1.7279,74.408,75.273
1.7907,74.87,75.088
1.8535,75.424,75.188
1.9164,75.695,75.549
1.9792,75.533,75.516
2.042,74.841,74.985
2.1049,74.197,74.716
2.1677,74.071,74.702
2.2305,74.429,74.806
2.2934,75.121,74.946
2.3562,75.651,74.948
2.419,75.893,74.858
2.4819,75.837,74.797
2.5447,75.489,74.681
2.6075,74.994,74.715
2.6704,74.577,75.105
2.7332,74.368,75.607
2.796,74.457,75.623
2.8588,74.707,75.277
2.9217,74.991,75.016
2.9845,75.236,74.79
3.0473,75.385,74.583
3.1102,75.42,74.686
3.173,75.331,75.015
3.2358,75.156,75.334
3.2987,74.94,75.373
3.3615,74.799,74.841
3.4243,74.771,74.309
3.4872,74.818,74.656
3.55,74.889,75.864
3.6128,74.879,75.778
3.6757,74.809,74.508
3.7385,74.756,73.722
3.8013,74.8,74.68
3.8642,75.002,75.849
3.927,75.266,75.997
3.9898,75.464,75.181
4.0527,75.475,74.437
4.1155,75.239,74.525
4.1783,74.924,74.933
4.2412,74.702,75.328
4.304,74.724,75.444
4.3668,74.912,75.227
4.4296,75.071,74.982
4.4925,75.123,74.951
4.5553,75.018,74.996
4.6181,74.934,75.099
4.681,74.943,75.26
4.7438,74.997,75.152
4.8066,75.026,74.684
4.8695,74.913,74.328
4.9323,74.788,74.253
4.9951,74.771,74.492
5.058,74.968,75.078
5.1208,75.24,75.484
5.1836,75.348,75.457
5.2465,75.244,75.201
5.3093,74.923,75.026
5.3721,74.752,75.007
5.435,74.855,74.985
5.4978,75.11,74.913
5.5606,75.352,75.027
5.6235,75.329,75.34
5.6863,75.162,75.364
5.7491,75.007,74.841
5.8119,75.018,74.257
5.8748,75.091,74.5
5.9376,75.016,75.105
6.0004,74.789,75.377
6.0633,74.453,75.006
6.1261,74.348,74.915
6.1889,74.527,75.244
6.2518,74.867,75.354


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_469.csv <==
x,qOut,qIn
0.031416,74.768,74.373
0.094248,74.844,74.603
0.15708,74.931,75.204
0.21991,74.997,75.723
0.28274,75.015,75.507
0.34558,75.048,74.89
0.40841,75.124,74.432
0.47124,75.201,74.174
0.53407,75.224,74.258
0.5969,75.067,74.865
0.65973,74.798,75.542
0.72257,74.572,75.792
0.7854,74.542,75.584
0.84823,74.803,75.28
0.91106,75.202,74.947
0.97389,75.539,74.686
1.0367,75.623,74.546
1.0996,75.302,74.461
1.1624,74.817,74.541
1.2252,74.468,74.97
1.2881,74.539,75.646
1.3509,74.968,75.673
1.4137,75.368,75.19
1.4765,75.498,74.96
1.5394,75.161,75.165
1.6022,74.613,75.235
1.665,74.272,75.218
1.7279,74.283,75.234
1.7907,74.7,74.993
1.8535,75.186,74.197
1.9164,75.552,73.777
1.9792,75.707,74.652
2.042,75.581,76.087
2.1049,75.193,75.671
2.1677,74.747,74.286
2.2305,74.439,73.836
2.2934,74.44,75.109
2.3562,74.681,76.243
2.419,74.986,76.278
2.4819,75.248,75.221
2.5447,75.383,74.06
2.6075,75.397,74.107
2.6704,75.342,74.739
2.7332,75.265,75.073
2.796,75.217,75.142
2.8588,75.149,75.31
2.9217,74.985,75.204
2.9845,74.758,74.879
3.0473,74.525,74.808
3.1102,74.518,74.852
3.173,74.716,74.756
3.2358,74.969,74.845
3.2987,75.111,75.295
3.3615,75.023,75.359
3.4243,74.906,75.074
3.4872,74.914,75.053
3.55,75.18,75.357
3.6128,75.476,75.423
3.6757,75.477,75.277
3.7385,75.166,74.929
3.8013,74.596,74.476
3.8642,74.362,74.269
3.927,74.581,74.363
3.9898,75.02,74.762
4.0527,75.399,75.39
4.1155,75.383,75.564
4.1783,75.109,75.282
4.2412,74.8,75.048
4.304,74.681,74.956
4.3668,74.785,74.635
4.4296,74.951,74.475
4.4925,75.091,74.9
4.5553,75.141,75.481
4.6181,75.183,75.345
4.681,75.252,74.986
4.7438,75.317,75.011
4.8066,75.343,75.485
4.8695,75.212,75.402
4.9323,74.926,74.834
4.9951,74.602,74.505
5.058,74.374,74.717
5.1208,74.432,74.919
5.1836,74.716,75.004
5.2465,75.081,74.985
5.3093,75.379,74.819
5.3721,75.444,74.902
5.435,75.271,75.221
5.4978,74.98,75.301
5.5606,74.712,75.039
5.6235,74.669,75.067
5.6863,74.815,75.222
5.7491,75.04,75.051
5.8119,75.231,74.393
5.8748,75.315,74.164
5.9376,75.31,74.769
6.0004,75.24,75.786
6.0633,75.13,76.073
6.1261,74.988,75.44
6.1889,74.855,74.792
6.2518,74.769,74.469


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_470.csv <==
x,qOut,qIn
0.031416,74.442,74.587
0.094248,74.461,74.506
0.15708,74.792,75.002
0.21991,75.279,75.467
0.28274,75.751,75.151
0.34558,75.858,74.589
0.40841,75.545,74.441
0.47124,75.023,74.694
0.53407,74.554,75.239
0.5969,74.509,75.852
0.65973,74.734,76.067
0.72257,75.018,75.53
0.7854,75.162,74.576
0.84823,75.185,74.391
0.91106,75.161,74.852
0.97389,75.102,75.27
1.0367,75.003,75.088
1.0996,74.841,74.629
1.1624,74.719,74.38
1.2252,74.7,74.495
1.2881,74.829,74.76
1.3509,74.997,75.296
1.4137,75.067,75.995
1.4765,75.009,76.181
1.5394,74.818,75.382
1.6022,74.684,74.307
1.665,74.744,73.772
1.7279,74.986,74.19
1.7907,75.366,75.222
1.8535,75.64,75.462
1.9164,75.638,75.055
1.9792,75.39,74.881
2.042,74.967,75.326
2.1049,74.737,75.399
2.1677,74.741,74.966
2.2305,74.828,74.562
2.2934,74.821,74.813
2.3562,74.639,75.413
2.419,74.541,75.557
2.4819,74.664,74.938
2.5447,75.097,74.382
2.6075,75.581,74.881
2.6704,75.777,75.525
2.7332,75.577,75.479
2.796,74.923,75.006
2.8588,74.354,75.002
2.9217,74.244,74.966
2.9845,74.532,74.475
3.0473,75.066,74.037
3.1102,75.385,74.508
3.173,75.422,75.354
3.2358,75.268,75.93
3.2987,75.037,75.727
3.3615,74.923,75.241
3.4243,74.935,74.905
3.4872,75.013,74.646
3.55,75.089,74.676
3.6128,75.088,74.95
3.6757,75.027,74.942
3.7385,74.962,74.71
3.8013,74.948,74.98
3.8642,75.053,75.436
3.927,75.197,75.354
3.9898,75.261,74.899
4.0527,75.123,74.536
4.1155,74.766,74.47
4.1783,74.443,74.682
4.2412,74.334,75.228
4.304,74.577,75.727
4.3668,75.009,75.417
4.4296,75.413,74.817
4.4925,75.651,74.773
4.5553,75.61,75.278
4.6181,75.301,75.325
4.681,74.912,75.03
4.7438,74.627,74.697
4.8066,74.605,74.466
4.8695,74.781,74.909
4.9323,74.993,75.668
4.9951,75.148,75.589
5.058,75.179,74.269
5.1208,75.098,73.718
5.1836,74.933,74.389
5.2465,74.76,75.401
5.3093,74.657,75.993
5.3721,74.736,75.984
5.435,74.957,75.498
5.4978,75.209,74.864
5.5606,75.378,74.5
5.6235,75.361,74.634
5.6863,75.221,74.936
5.7491,75.05,74.951
5.8119,74.943,74.697
5.8748,74.916,74.943
5.9376,74.937,75.43
6.0004,74.982,75.465
6.0633,75.037,74.887
6.1261,75.041,74.687
6.1889,74.909,74.909
6.2518,74.686,75.003


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_471.csv <==
x,qOut,qIn
0.031416,74.761,75.484
0.094248,75.034,75.541
0.15708,75.278,75.4
0.21991,75.372,75.413
0.28274,75.219,75.367
0.34558,74.932,74.87
0.40841,74.729,74.438
0.47124,74.713,74.448
0.53407,74.947,74.747
0.5969,75.234,75.117
0.65973,75.385,75.417
0.72257,75.34,75.255
0.7854,75.072,74.554
0.84823,74.778,74.212
0.91106,74.601,74.547
0.97389,74.56,75.247
1.0367,74.65,75.595
1.0996,74.772,75.434
1.1624,74.931,75.299
1.2252,75.129,75.339
1.2881,75.362,75.106
1.3509,75.544,74.478
1.4137,75.546,74.109
1.4765,75.351,74.412
1.5394,74.964,75.469
1.6022,74.646,75.896
1.665,74.577,75.265
1.7279,74.724,74.425
1.7907,75.017,74.558
1.8535,75.167,75.105
1.9164,75.083,75.153
1.9792,74.85,74.71
2.042,74.587,74.68
2.1049,74.568,75.346
2.1677,74.809,75.651
2.2305,75.179,75.218
2.2934,75.535,74.818
2.3562,75.631,75.001
2.419,75.405,75.22
2.4819,74.989,75.376
2.5447,74.552,75.468
2.6075,74.442,75.13
2.6704,74.644,74.536
2.7332,74.985,74.324
2.796,75.282,74.839
2.8588,75.333,75.234
2.9217,75.16,75.142
2.9845,74.896,74.853
3.0473,74.687,74.674
3.1102,74.699,74.569
3.173,74.863,74.727
3.2358,75.064,75.363
3.2987,75.191,76.086
3.3615,75.208,75.661
3.4243,75.17,74.538
3.4872,75.128,73.977
3.55,75.127,74.529
3.6128,75.176,74.998
3.6757,75.221,75.039
3.7385,75.208,74.879
3.8013,75.086,74.895
3.8642,74.882,75.374
3.927,74.738,75.942
3.9898,74.716,76.07
4.0527,74.858,75.575
4.1155,74.974,74.539
4.1783,74.946,73.505
4.2412,74.829,73.513
4.304,74.709,75.114
4.3668,74.831,76.154
4.4296,75.126,75.778
4.4925,75.404,74.888
4.5553,75.464,74.644
4.6181,75.161,74.855
4.681,74.739,75.024
4.7438,74.44,75.108
4.8066,74.481,75.046
4.8695,74.729,75.073
4.9323,74.988,75.169
4.9951,75.211,74.945
5.058,75.382,74.365
5.1208,75.584,74.542
5.1836,75.618,75.334
5.2465,75.368,75.76
5.3093,74.738,75.367
5.3721,74.18,74.942
5.435,74.116,74.679
5.4978,74.501,74.571
5.5606,75.197,74.835
5.6235,75.637,75.241
5.6863,75.642,75.43
5.7491,75.328,75.378
5.8119,74.861,75.106
5.8748,74.708,74.835
5.9376,74.865,74.723
6.0004,75.122,74.739
6.0633,75.249,74.705
6.1261,75.084,74.572
6.1889,74.827,74.605
6.2518,74.666,74.989


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_472.csv <==
x,qOut,qIn
0.031416,75.054,75.016
0.094248,74.919,75.202
0.15708,74.898,75.088
0.21991,74.953,74.636
0.28274,75.018,74.385
0.34558,74.926,74.54
0.40841,74.78,74.737
0.47124,74.708,74.897
0.53407,74.832,75.166
0.5969,75.063,75.375
0.65973,75.189,75.248
0.72257,75.152,74.938
0.7854,74.929,74.916
0.84823,74.795,75.325
0.91106,74.863,75.671
0.97389,75.067,75.516
1.0367,75.304,74.742
1.0996,75.382,74.219
1.1624,75.315,74.346
1.2252,75.17,74.955
1.2881,75.016,75.545
1.3509,74.867,75.491
1.4137,74.71,75.055
1.4765,74.584,74.761
1.5394,74.54,74.643
1.6022,74.657,74.49
1.665,74.87,74.687
1.7279,75.083,75.389
1.7907,75.2,75.974
1.8535,75.191,75.715
1.9164,75.15,75.103
1.9792,75.146,74.567
2.042,75.237,74.128
2.1049,75.316,74.161
2.1677,75.237,74.857
2.2305,75.008,75.723
2.2934,74.673,75.908
2.3562,74.552,75.078
2.419,74.724,74.188
2.4819,75.049,74.15
2.5447,75.359,74.938
2.6075,75.339,75.573
2.6704,75.03,75.78
2.7332,74.663,75.411
2.796,74.486,74.775
2.8588,74.71,74.78
2.9217,75.15,75.045
2.9845,75.552,74.741
3.0473,75.684,73.993
3.1102,75.363,74.371
3.173,74.817,75.515
3.2358,74.377,76.198
3.2987,74.358,75.529
3.3615,74.762,74.944
3.4243,75.218,75.2
3.4872,75.472,75.594
3.55,75.308,74.874
3.6128,74.887,73.83
3.6757,74.587,73.697
3.7385,74.58,74.452
3.8013,74.966,75.363
3.8642,75.407,75.729
3.927,75.61,75.681
3.9898,75.497,75.327
4.0527,75.04,74.778
4.1155,74.589,74.546
4.1783,74.389,74.748
4.2412,74.454,75.026
4.304,74.738,74.882
4.3668,75.041,74.687
4.4296,75.34,74.834
4.4925,75.585,75.143
4.5553,75.734,75.353
4.6181,75.589,75.381
4.681,75.129,75.214
4.7438,74.56,74.883
4.8066,74.13,74.649
4.8695,74.144,74.912
4.9323,74.482,75.38
4.9951,74.953,75.568
5.058,75.376,75.254
5.1208,75.609,74.655
5.1836,75.565,74.321
5.2465,75.295,74.881
5.3093,74.879,75.828
5.3721,74.639,75.386
5.435,74.641,74.342
5.4978,74.785,74.141
5.5606,74.94,74.805
5.6235,75.008,75.193
5.6863,75.065,75.384
5.7491,75.133,75.255
5.8119,75.221,74.764
5.8748,75.203,74.607
5.9376,75.09,74.849
6.0004,74.972,75.139
6.0633,74.951,75.315
6.1261,75.067,75.381
6.1889,75.175,75.277
6.2518,75.193,75.036


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_473.csv <==
x,qOut,qIn
0.031416,74.774,76.121
0.094248,75.121,75.236
0.15708,75.301,73.861
0.21991,75.304,73.607
0.28274,75.152,74.82
0.34558,75.015,75.654
0.40841,74.975,75.697
0.47124,75.021,75.225
0.53407,75.123,74.685
0.5969,75.176,74.638
0.65973,75.145,74.877
0.72257,75.033,74.871
0.7854,74.854,74.566
0.84823,74.661,74.909
0.91106,74.549,75.641
0.97389,74.589,75.888
1.0367,74.834,75.229
1.0996,75.237,74.415
1.1624,75.566,74.097
1.2252,75.633,74.616
1.2881,75.263,75.401
1.3509,74.665,75.388
1.4137,74.321,74.999
1.4765,74.387,74.793
1.5394,74.919,75.069
1.6022,75.406,75.549
1.665,75.549,75.847
1.7279,75.347,75.639
1.7907,74.858,74.691
1.8535,74.534,74.097
1.9164,74.543,74.417
1.9792,74.796,75.084
2.042,75.165,75.203
2.1049,75.392,75.14
2.1677,75.398,75.193
2.2305,75.212,74.887
2.2934,74.882,74.234
2.3562,74.642,74.16
2.419,74.623,74.645
2.4819,74.781,75.323
2.5447,75.043,75.728
2.6075,75.19,75.495
2.6704,75.225,75.08
2.7332,75.226,75.025
2.796,75.282,75.312
2.8588,75.39,75.447
2.9217,75.364,75.238
2.9845,75.155,74.565
3.0473,74.752,73.991
3.1102,74.531,74.462
3.173,74.649,75.291
3.2358,74.958,75.478
3.2987,75.267,74.95
3.3615,75.194,74.939
3.4243,74.838,75.303
3.4872,74.463,75.44
3.55,74.348,75.127
3.6128,74.6,74.64
3.6757,74.985,74.277
3.7385,75.329,74.418
3.8013,75.483,75.118
3.8642,75.483,75.602
3.927,75.404,75.632
3.9898,75.284,75.396
4.0527,75.154,75.097
4.1155,74.961,74.745
4.1783,74.74,74.537
4.2412,74.577,74.759
4.304,74.559,75.194
4.3668,74.737,75.042
4.4296,75.002,74.613
4.4925,75.244,74.572
4.5553,75.362,74.939
4.6181,75.326,75.226
4.681,75.167,75.548
4.7438,74.943,75.8
4.8066,74.712,75.42
4.8695,74.576,74.723
4.9323,74.618,74.433
4.9951,74.828,74.495
5.058,75.174,74.439
5.1208,75.466,74.628
5.1836,75.536,75.251
5.2465,75.374,75.699
5.3093,75.005,75.277
5.3721,74.745,74.655
5.435,74.704,74.643
5.4978,74.8,75.233
5.5606,74.912,75.604
5.6235,74.875,75.119
5.6863,74.806,74.602
5.7491,74.823,74.804
5.8119,75.028,75.469
5.8748,75.348,75.243
5.9376,75.559,74.508
6.0004,75.529,74.172
6.0633,75.15,74.625
6.1261,74.657,75.075
6.1889,74.383,75.355
6.2518,74.416,75.763


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_474.csv <==
x,qOut,qIn
0.031416,75.237,74.856
0.094248,75.524,74.121
0.15708,75.577,74.11
0.21991,75.386,74.937
0.28274,74.964,75.785
0.34558,74.572,75.839
0.40841,74.426,75.462
0.47124,74.531,75.005
0.53407,74.84,74.782
0.5969,75.111,74.86
0.65973,75.265,74.953
0.72257,75.299,74.731
0.7854,75.223,74.492
0.84823,75.102,75.035
0.91106,75.003,75.593
0.97389,74.961,75.202
1.0367,75.002,74.317
1.0996,75.048,74.494
1.1624,74.99,75.223
1.2252,74.83,75.721
1.2881,74.593,75.55
1.3509,74.519,74.918
1.4137,74.707,74.433
1.4765,75.07,74.674
1.5394,75.495,75.343
1.6022,75.693,75.191
1.665,75.558,74.602
1.7279,75.197,74.476
1.7907,74.762,75.062
1.8535,74.602,75.312
1.9164,74.704,75.183
1.9792,74.912,75.181
2.042,75.064,75.412
2.1049,75.049,75.046
2.1677,74.949,74.415
2.2305,74.857,74.486
2.2934,74.858,75.443
2.3562,74.98,75.617
2.419,75.147,75.035
2.4819,75.264,74.685
2.5447,75.245,75.13
2.6075,75.078,75.437
2.6704,74.894,75.121
2.7332,74.781,74.456
2.796,74.812,74.364
2.8588,74.878,74.936
2.9217,74.914,75.298
2.9845,74.943,75.179
3.0473,75.002,75.072
3.1102,75.145,74.973
3.173,75.253,74.578
3.2358,75.247,74.412
3.2987,75.062,75.096
3.3615,74.852,75.99
3.4243,74.786,76.327
3.4872,74.878,75.864
3.55,75.103,74.79
3.6128,75.257,74.021
3.6757,75.276,73.906
3.7385,75.183,74.462
3.8013,75.015,75.345
3.8642,74.856,75.306
3.927,74.751,74.546
3.9898,74.73,74.183
4.0527,74.816,74.86
4.1155,74.979,75.663
4.1783,75.097,75.931
4.2412,75.091,75.488
4.304,74.901,74.655
4.3668,74.683,74.313
4.4296,74.668,74.476
4.4925,74.9,74.794
4.5553,75.383,75.229
4.6181,75.788,75.732
4.681,75.801,75.829
4.7438,75.412,75.386
4.8066,74.677,74.836
4.8695,74.253,74.497
4.9323,74.325,74.326
4.9951,74.667,74.535
5.058,74.994,75.063
5.1208,74.984,75.364
5.1836,74.858,75.482
5.2465,74.82,75.618
5.3093,75.05,75.482
5.3721,75.374,74.742
5.435,75.465,74.121
5.4978,75.255,74.298
5.5606,74.737,74.942
5.6235,74.419,75.04
5.6863,74.53,74.96
5.7491,74.944,75.087
5.8119,75.484,75.319
5.8748,75.745,75.368
5.9376,75.608,75.226
6.0004,75.182,74.868
6.0633,74.624,74.612
6.1261,74.363,74.875
6.1889,74.472,75.32
6.2518,74.818,75.464


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_475.csv <==
x,qOut,qIn
0.031416,74.326,75.248
0.094248,74.507,75.018
0.15708,75.003,74.673
0.21991,75.51,74.458
0.28274,75.742,74.508
0.34558,75.502,74.619
0.40841,74.991,74.845
0.47124,74.528,75.333
0.53407,74.424,75.793
0.5969,74.731,75.546
0.65973,75.137,74.883
0.72257,75.408,74.4
0.7854,75.348,74.558
0.84823,75.037,74.989
0.91106,74.753,75.162
0.97389,74.666,74.872
1.0367,74.898,74.607
1.0996,75.247,75.104
1.1624,75.461,75.723
1.2252,75.435,75.714
1.2881,75.103,75.185
1.3509,74.696,74.931
1.4137,74.449,74.933
1.4765,74.427,75.174
1.5394,74.647,75.338
1.6022,74.943,74.646
1.665,75.221,73.793
1.7279,75.405,73.975
1.7907,75.423,75.265
1.8535,75.22,75.865
1.9164,74.919,75.626
1.9792,74.674,75.222
2.042,74.634,75.117
2.1049,74.77,75.049
2.1677,74.936,74.938
2.2305,75.069,74.822
2.2934,75.129,74.633
2.3562,75.208,74.586
2.419,75.311,74.813
2.4819,75.391,75.145
2.5447,75.397,75.298
2.6075,75.262,75.215
2.6704,75.015,75.071
2.7332,74.729,74.948
2.796,74.482,74.847
2.8588,74.384,74.793
2.9217,74.485,74.91
2.9845,74.754,75.316
3.0473,75.144,75.758
3.1102,75.493,75.363
3.173,75.641,74.592
3.2358,75.55,74.41
3.2987,75.207,74.935
3.3615,74.857,74.919
3.4243,74.665,74.447
3.4872,74.641,74.256
3.55,74.751,74.665
3.6128,74.871,75.302
3.6757,75.003,75.899
3.7385,75.126,75.999
3.8013,75.218,75.259
3.8642,75.177,74.503
3.927,75.026,74.345
3.9898,74.869,74.838
4.0527,74.819,75.625
4.1155,74.958,75.719
4.1783,75.173,75.139
4.2412,75.338,74.495
4.304,75.335,74.479
4.3668,75.135,74.952
4.4296,74.849,75.237
4.4925,74.592,74.99
4.5553,74.47,74.719
4.6181,74.484,74.735
4.681,74.604,74.606
4.7438,74.813,74.599
4.8066,75.096,75.418
4.8695,75.403,76.196
4.9323,75.569,75.923
4.9951,75.514,74.715
5.058,75.18,73.72
5.1208,74.843,74.238
5.1836,74.768,75.251
5.2465,74.931,75.495
5.3093,75.252,75.281
5.3721,75.331,75.631
5.435,75.147,75.656
5.4978,74.871,74.881
5.5606,74.709,74.079
5.6235,74.788,74.246
5.6863,74.891,74.902
5.7491,74.898,75.595
5.8119,74.724,75.779
5.8748,74.639,75.165
5.9376,74.81,74.425
6.0004,75.148,74.373
6.0633,75.531,75.008
6.1261,75.555,75.342
6.1889,75.183,75.365
6.2518,74.672,75.301


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_476.csv <==
x,qOut,qIn
0.031416,74.564,74.095
0.094248,74.359,74.827
0.15708,74.467,75.842
0.21991,74.728,76.026
0.28274,74.969,74.735
0.34558,75.108,73.666
0.40841,75.2,73.927
0.47124,75.238,75.189
0.53407,75.206,75.827
0.5969,74.999,75.437
0.65973,74.716,75.268
0.72257,74.519,75.575
0.7854,74.562,75.479
0.84823,74.896,74.739
0.91106,75.33,74.309
0.97389,75.648,74.374
1.0367,75.649,74.551
1.0996,75.24,74.957
1.1624,74.755,75.531
1.2252,74.491,75.548
1.2881,74.705,74.67
1.3509,75.126,74.362
1.4137,75.312,74.917
1.4765,75.159,75.417
1.5394,74.638,75.217
1.6022,74.332,74.885
1.665,74.477,74.673
1.7279,74.94,74.658
1.7907,75.526,75.193
1.8535,75.846,75.644
1.9164,75.785,75.409
1.9792,75.416,74.822
2.042,74.855,74.585
2.1049,74.485,74.761
2.1677,74.441,74.98
2.2305,74.637,75.094
2.2934,74.955,75.01
2.3562,75.168,75.006
2.419,75.214,75.101
2.4819,75.127,75.035
2.5447,74.954,74.864
2.6075,74.867,75.089
2.6704,74.894,75.375
2.7332,74.973,75.205
2.796,75.022,74.629
2.8588,74.974,74.385
2.9217,74.937,74.589
2.9845,74.972,75.073
3.0473,75.125,75.3
3.1102,75.233,75.208
3.173,75.174,75.291
3.2358,74.994,75.661
3.2987,74.773,75.862
3.3615,74.749,75.183
3.4243,74.884,74.225
3.4872,75.055,73.913
3.55,75.132,74.514
3.6128,75.079,75.138
3.6757,75.018,75.44
3.7385,75.008,75.342
3.8013,75.091,75.057
3.8642,75.132,74.904
3.927,75.044,74.76
3.9898,74.868,74.616
4.0527,74.667,74.83
4.1155,74.619,75.367
4.1783,74.744,75.637
4.2412,74.984,75.296
4.304,75.269,74.597
4.3668,75.515,74.46
4.4296,75.618,74.783
4.4925,75.512,75.129
4.5553,75.138,75.068
4.6181,74.661,74.695
4.681,74.383,74.576
4.7438,74.406,75.087
4.8066,74.772,75.848
4.8695,75.176,75.973
4.9323,75.383,75.57
4.9951,75.339,74.939
5.058,75.026,74.661
5.1208,74.74,74.685
5.1836,74.685,74.567
5.2465,74.842,74.424
5.3093,75.147,74.647
5.3721,75.313,75.038
5.435,75.262,75.245
5.4978,75.062,75.219
5.5606,74.812,75.036
5.6235,74.709,75.108
5.6863,74.737,75.27
5.7491,74.823,74.957
5.8119,74.888,74.141
5.8748,74.933,74.222
5.9376,75.055,75.147
6.0004,75.261,75.959
6.0633,75.542,76.019
6.1261,75.67,75.543
6.1889,75.489,74.84
6.2518,75.076,74.237


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_477.csv <==
x,qOut,qIn
0.031416,74.648,74.14
0.094248,74.927,74.874
0.15708,75.228,75.341
0.21991,75.388,75.475
0.28274,75.275,75.494
0.34558,75.015,75.352
0.40841,74.822,75.076
0.47124,74.776,75.022
0.53407,74.921,75.27
0.5969,75.047,74.96
0.65973,75.059,74.308
0.72257,74.998,74.287
0.7854,74.926,75.141
0.84823,75.015,75.385
0.91106,75.194,74.949
0.97389,75.304,74.555
1.0367,75.181,74.585
1.0996,74.764,75.098
1.1624,74.363,75.846
1.2252,74.211,76.148
1.2881,74.488,75.523
1.3509,74.969,74.775
1.4137,75.384,74.451
1.4765,75.611,74.456
1.5394,75.567,74.388
1.6022,75.367,74.554
1.665,75.124,75.094
1.7279,74.91,75.493
1.7907,74.775,75.425
1.8535,74.714,75.162
1.9164,74.735,74.841
1.9792,74.808,74.564
2.042,74.903,74.686
2.1049,74.921,75.088
2.1677,74.879,75.269
2.2305,74.868,75.118
2.2934,74.979,75.029
2.3562,75.283,75.311
2.419,75.589,75.487
2.4819,75.697,75.209
2.5447,75.411,74.714
2.6075,74.822,74.792
2.6704,74.366,75.169
2.7332,74.254,75.18
2.796,74.611,74.584
2.8588,75.052,74.424
2.9217,75.335,74.725
2.9845,75.4,74.843
3.0473,75.229,74.544
3.1102,74.98,74.93
3.173,74.789,75.881
3.2358,74.722,76.242
3.2987,74.823,75.007
3.3615,75.004,73.914
3.4243,75.172,74.161
3.4872,75.278,75.256
3.55,75.285,75.908
3.6128,75.229,75.504
3.6757,75.151,74.872
3.7385,75.074,74.641
3.8013,75.017,74.823
3.8642,74.962,75.132
3.927,74.881,75.346
3.9898,74.771,74.997
4.0527,74.636,74.283
4.1155,74.553,74.322
4.1783,74.612,74.964
4.2412,74.815,75.632
4.304,75.147,75.798
4.3668,75.428,75.324
4.4296,75.48,74.691
4.4925,75.296,74.426
4.5553,74.901,74.33
4.6181,74.664,74.311
4.681,74.739,74.823
4.7438,75.019,75.59
4.8066,75.352,75.84
4.8695,75.422,75.603
4.9323,75.26,75.186
4.9951,75.015,74.534
5.058,74.857,74.248
5.1208,74.841,74.844
5.1836,74.824,75.485
5.2465,74.776,75.474
5.3093,74.691,75.026
5.3721,74.804,75
5.435,75.106,75.107
5.4978,75.405,74.936
5.5606,75.494,74.552
5.6235,75.137,74.771
5.6863,74.611,75.327
5.7491,74.245,75.464
5.8119,74.34,74.851
5.8748,74.792,74.49
5.9376,75.285,74.793
6.0004,75.621,75.492
6.0633,75.644,75.915
6.1261,75.353,75.402
6.1889,74.945,74.413
6.2518,74.643,73.772


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_478.csv <==
x,qOut,qIn
0.031416,75.248,74.36
0.094248,75.466,74.127
0.15708,75.396,74.6
0.21991,75.073,75.228
0.28274,74.59,75.483
0.34558,74.464,75.271
0.40841,74.764,74.783
0.47124,75.233,74.375
0.53407,75.579,74.443
0.5969,75.383,74.931
0.65973,74.858,75.495
0.72257,74.39,75.812
0.7854,74.363,75.659
0.84823,74.807,75.198
0.91106,75.341,74.716
0.97389,75.707,74.512
1.0367,75.7,74.726
1.0996,75.356,74.863
1.1624,74.892,74.819
1.2252,74.525,74.807
1.2881,74.447,75.012
1.3509,74.652,75.419
1.4137,74.957,75.62
1.4765,75.194,75.225
1.5394,75.214,74.625
1.6022,74.978,74.803
1.665,74.688,75.278
1.7279,74.542,75.289
1.7907,74.709,74.747
1.8535,75.107,74.526
1.9164,75.49,74.758
1.9792,75.682,75.314
2.042,75.538,75.72
2.1049,75.132,75.331
2.1677,74.735,74.721
2.2305,74.516,74.67
2.2934,74.6,75.1
2.3562,74.806,74.823
2.419,74.997,74.151
2.4819,75.135,74.045
2.5447,75.207,75.007
2.6075,75.249,75.576
2.6704,75.237,75.387
2.7332,75.168,75.254
2.796,75.051,75.849
2.8588,74.949,75.842
2.9217,74.887,74.956
2.9845,74.864,74.297
3.0473,74.871,74.57
3.1102,74.923,74.835
3.173,75.045,74.868
3.2358,75.196,74.98
3.2987,75.324,75.204
3.3615,75.272,75.327
3.4243,75.027,75.255
3.4872,74.705,74.851
3.55,74.442,74.683
3.6128,74.398,75.069
3.6757,74.524,75.118
3.7385,74.749,74.544
3.8013,75.003,74.285
3.8642,75.283,74.965
3.927,75.54,75.601
3.9898,75.681,75.577
4.0527,75.612,75.08
4.1155,75.272,74.721
4.1783,74.858,74.513
4.2412,74.563,74.655
4.304,74.559,75.384
4.3668,74.773,75.785
4.4296,75.025,75.477
4.4925,75.212,75.038
4.5553,75.256,74.936
4.6181,75.196,74.724
4.681,75.076,74.455
4.7438,74.935,74.569
4.8066,74.807,75.127
4.8695,74.71,75.257
4.9323,74.683,74.868
4.9951,74.747,74.491
5.058,74.918,74.763
5.1208,75.135,75.554
5.1836,75.258,76.119
5.2465,75.225,75.835
5.3093,74.992,74.572
5.3721,74.763,73.745
5.435,74.743,74.074
5.4978,74.935,75.315
5.5606,75.3,76.312
5.6235,75.517,75.799
5.6863,75.435,74.62
5.7491,75.13,74.003
5.8119,74.724,74.352
5.8748,74.574,74.826
5.9376,74.668,75.219
6.0004,74.849,75.488
6.0633,74.949,75.492
6.1261,74.901,75.403
6.1889,74.881,75.333
6.2518,74.975,75.046


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_479.csv <==
x,qOut,qIn
0.031416,75.145,74.692
0.094248,74.951,74.28
0.15708,74.781,74.174
0.21991,74.742,74.594
0.28274,74.908,75.408
0.34558,75.125,75.839
0.40841,75.239,75.646
0.47124,75.204,75
0.53407,75.001,74.559
0.5969,74.771,74.847
0.65973,74.643,75.333
0.72257,74.671,75.441
0.7854,74.883,74.844
0.84823,75.199,74.255
0.91106,75.496,74.201
0.97389,75.659,74.619
1.0367,75.581,75.278
1.0996,75.237,75.841
1.1624,74.802,75.795
1.2252,74.453,74.824
1.2881,74.35,73.837
1.3509,74.478,74.467
1.4137,74.746,75.798
1.4765,75.062,76.41
1.5394,75.345,75.952
1.6022,75.474,75.273
1.665,75.406,74.489
1.7279,75.218,73.85
1.7907,75.014,73.951
1.8535,74.949,74.627
1.9164,74.916,75.15
1.9792,74.831,75.292
2.042,74.622,75.387
2.1049,74.504,75.494
2.1677,74.649,75.255
2.2305,74.977,74.718
2.2934,75.372,74.473
2.3562,75.435,74.815
2.419,75.151,75.072
2.4819,74.774,74.953
2.5447,74.59,75.044
2.6075,74.916,75.425
2.6704,75.469,75.471
2.7332,75.87,75.222
2.796,75.75,75.023
2.8588,75.011,74.973
2.9217,74.257,74.882
2.9845,73.917,74.726
3.0473,74.308,74.723
3.1102,74.932,74.83
3.173,75.39,74.879
3.2358,75.575,75.005
3.2987,75.446,75.127
3.3615,75.188,75.02
3.4243,74.922,74.922
3.4872,74.733,74.997
3.55,74.69,75.116
3.6128,74.782,75.304
3.6757,74.951,75.438
3.7385,75.134,75.08
3.8013,75.275,74.453
3.8642,75.337,74.545
3.927,75.307,75
3.9898,75.197,75.23
4.0527,75.023,75.352
4.1155,74.85,75.527
4.1783,74.744,75.344
4.2412,74.724,74.805
4.304,74.801,74.483
4.3668,74.906,74.681
4.4296,74.984,74.874
4.4925,75.02,74.81
4.5553,75.008,74.862
4.6181,75.006,75.374
4.681,75.052,75.661
4.7438,75.132,75.216
4.8066,75.222,74.303
4.8695,75.207,74.237
4.9323,75.059,75.037
4.9951,74.857,75.865
5.058,74.698,75.425
5.1208,74.754,74.452
5.1836,74.989,74.302
5.2465,75.267,74.99
5.3093,75.449,75.381
5.3721,75.367,74.946
5.435,75.074,74.648
5.4978,74.739,74.963
5.5606,74.537,75.619
5.6235,74.608,75.423
5.6863,74.844,74.583
5.7491,75.106,74.056
5.8119,75.267,74.631
5.8748,75.239,75.398
5.9376,75.067,75.688
6.0004,74.867,75.61
6.0633,74.759,75.349
6.1261,74.852,75.132
6.1889,75.037,75.06
6.2518,75.177,75.004


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_480.csv <==
x,qOut,qIn
0.031416,75.293,74.635
0.094248,75.238,74.622
0.15708,75.083,74.976
0.21991,74.968,75.463
0.28274,75.023,75.657
0.34558,75.2,75.199
0.40841,75.326,74.617
0.47124,75.321,74.664
0.53407,75.132,75.351
0.5969,74.921,75.516
0.65973,74.806,74.975
0.72257,74.794,74.046
0.7854,74.865,73.668
0.84823,74.927,74.746
0.91106,74.977,76.194
0.97389,75.012,76.624
1.0367,75.027,75.684
1.0996,74.97,74.673
1.1624,74.862,74.076
1.2252,74.773,74.037
1.2881,74.778,74.776
1.3509,74.926,75.53
1.4137,75.123,75.659
1.4765,75.274,75.434
1.5394,75.295,75.402
1.6022,75.216,75.04
1.665,75.116,74.348
1.7279,75.007,74.148
1.7907,74.886,74.828
1.8535,74.653,75.318
1.9164,74.431,75.282
1.9792,74.381,75.096
2.042,74.646,74.957
2.1049,75.197,74.755
2.1677,75.709,74.769
2.2305,75.903,75.198
2.2934,75.521,75.616
2.3562,74.768,75.279
2.419,74.275,74.673
2.4819,74.286,74.502
2.5447,74.913,75.039
2.6075,75.533,75.237
2.6704,75.777,74.807
2.7332,75.601,74.347
2.796,75.03,74.697
2.8588,74.559,75.295
2.9217,74.445,75.484
2.9845,74.629,75.355
3.0473,74.992,75.007
3.1102,75.202,74.743
3.173,75.21,74.881
3.2358,75.087,75.35
3.2987,74.926,75.48
3.3615,74.904,75.115
3.4243,75.011,74.833
3.4872,75.155,74.764
3.55,75.231,74.604
3.6128,75.141,74.241
3.6757,74.962,74.188
3.7385,74.793,74.749
3.8013,74.726,75.617
3.8642,74.745,75.971
3.927,74.802,75.82
3.9898,74.885,75.416
4.0527,74.994,75.103
4.1155,75.135,74.874
4.1783,75.224,74.646
4.2412,75.225,74.561
4.304,75.108,74.674
4.3668,75.018,74.908
4.4296,75.055,75.156
4.4925,75.163,75.162
4.5553,75.265,74.854
4.6181,75.115,75.055
4.681,74.762,75.577
4.7438,74.404,75.475
4.8066,74.251,74.346
4.8695,74.421,73.819
4.9323,74.771,74.43
4.9951,75.175,75.474
5.058,75.522,75.646
5.1208,75.753,74.996
5.1836,75.758,74.651
5.2465,75.524,74.938
5.3093,75.061,75.288
5.3721,74.672,75.217
5.435,74.542,75.144
5.4978,74.633,75.258
5.5606,74.857,75.415
5.6235,75.011,75.081
5.6863,75.11,74.584
5.7491,75.177,74.628
5.8119,75.235,75.226
5.8748,75.18,75.102
5.9376,74.971,74.594
6.0004,74.705,74.66
6.0633,74.501,75.24
6.1261,74.567,75.246
6.1889,74.827,74.955
6.2518,75.123,74.778


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_481.csv <==
x,qOut,qIn
0.031416,75.668,75.784
0.094248,75.7,75.572
0.15708,75.206,74.86
0.21991,74.516,74.345
0.28274,74.035,74.391
0.34558,74.185,74.644
0.40841,74.659,74.92
0.47124,75.162,75.176
0.53407,75.435,75.508
0.5969,75.54,75.538
0.65973,75.558,75.076
0.72257,75.486,74.555
0.7854,75.306,74.683
0.84823,74.969,75.168
0.91106,74.64,75.362
0.97389,74.472,75.158
1.0367,74.591,74.75
1.0996,74.918,74.797
1.1624,75.265,75.163
1.2252,75.484,75.159
1.2881,75.448,74.404
1.3509,75.128,74.399
1.4137,74.721,75.426
1.4765,74.442,76.313
1.5394,74.479,75.565
1.6022,74.786,74.205
1.665,75.141,73.838
1.7279,75.388,74.621
1.7907,75.401,75.379
1.8535,75.209,75.371
1.9164,74.975,75.2
1.9792,74.824,74.943
2.042,74.864,74.662
2.1049,75.022,74.858
2.1677,75.148,75.298
2.2305,75.168,75.319
2.2934,75.027,74.729
2.3562,74.835,74.656
2.419,74.729,75.14
2.4819,74.765,75.388
2.5447,74.972,75.03
2.6075,75.229,74.787
2.6704,75.363,74.868
2.7332,75.299,75.216
2.796,74.982,75.651
2.8588,74.649,75.404
2.9217,74.553,74.638
2.9845,74.709,74.169
3.0473,75.077,74.421
3.1102,75.308,74.825
3.173,75.287,75.118
3.2358,75.102,75.257
3.2987,74.877,75.207
3.3615,74.853,75.153
3.4243,74.963,75.157
3.4872,75.086,75.098
3.55,75.102,74.919
3.6128,75.021,74.884
3.6757,74.954,74.972
3.7385,74.947,74.905
3.8013,75.023,74.741
3.8642,75.121,75.044
3.927,75.203,75.507
3.9898,75.221,75.606
4.0527,75.133,75.215
4.1155,74.894,74.799
4.1783,74.631,74.738
4.2412,74.485,75.221
4.304,74.584,75.636
4.3668,74.872,74.944
4.4296,75.16,73.94
4.4925,75.337,73.786
4.5553,75.318,74.59
4.6181,75.194,75.173
4.681,75.063,75.513
4.7438,74.963,75.716
4.8066,74.915,75.28
4.8695,74.876,74.404
4.9323,74.872,74.139
4.9951,74.927,74.872
5.058,75.058,76.081
5.1208,75.205,76.26
5.1836,75.291,75.463
5.2465,75.298,74.516
5.3093,75.225,74.116
5.3721,75.16,74.087
5.435,75.082,74.319
5.4978,74.941,74.845
5.5606,74.683,75.291
5.6235,74.392,75.346
5.6863,74.291,75.411
5.7491,74.447,75.668
5.8119,74.887,75.587
5.8748,75.325,75.08
5.9376,75.494,74.72
6.0004,75.353,74.554
6.0633,74.908,74.56
6.1261,74.629,74.683
6.1889,74.759,74.9
6.2518,75.167,75.31


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_482.csv <==
x,qOut,qIn
0.031416,75.381,73.942
0.094248,75.148,74.907
0.15708,74.965,76.136
0.21991,74.855,76.704
0.28274,74.81,75.968
0.34558,74.699,74.66
0.40841,74.585,73.782
0.47124,74.552,73.891
0.53407,74.679,74.802
0.5969,74.87,75.328
0.65973,74.996,75.367
0.72257,75.058,75.348
0.7854,75.082,75.34
0.84823,75.248,74.976
0.91106,75.445,74.677
0.97389,75.477,74.862
1.0367,75.141,75.095
1.0996,74.502,74.902
1.1624,74.066,74.839
1.2252,74.081,75.154
1.2881,74.682,75.39
1.3509,75.454,75.067
1.4137,75.994,74.771
1.4765,76.077,74.953
1.5394,75.509,75.421
1.6022,74.652,75.225
1.665,74.16,74.583
1.7279,74.216,74.206
1.7907,74.853,74.424
1.8535,75.409,74.855
1.9164,75.619,75.301
1.9792,75.505,75.552
2.042,75.14,75.427
2.1049,74.861,75.145
2.1677,74.779,74.993
2.2305,74.845,75.089
2.2934,74.986,75.246
2.3562,75.064,74.995
2.419,75.088,74.603
2.4819,75.089,74.567
2.5447,75.097,74.753
2.6075,75.125,74.874
2.6704,75.132,75.123
2.7332,75.079,75.262
2.796,74.932,74.897
2.8588,74.714,74.683
2.9217,74.549,74.982
2.9845,74.525,75.395
3.0473,74.707,75.433
3.1102,75.011,75.076
3.173,75.29,74.693
3.2358,75.456,74.596
3.2987,75.437,74.839
3.3615,75.294,75.314
3.4243,75.124,75.61
3.4872,74.977,75.092
3.55,74.888,74.203
3.6128,74.806,74.676
3.6757,74.751,75.662
3.7385,74.753,75.605
3.8013,74.842,74.483
3.8642,74.967,74.377
3.927,75.045,75.067
3.9898,75.062,75.483
4.0527,75.02,75.106
4.1155,75.031,74.653
4.1783,75.093,74.587
4.2412,75.146,75.11
4.304,75.123,75.631
4.3668,74.997,75.232
4.4296,74.888,74.645
4.4925,74.866,74.656
4.5553,74.983,75.1
4.6181,75.105,75.083
4.681,75.127,74.761
4.7438,75.06,74.465
4.8066,74.943,74.61
4.8695,74.919,75.327
4.9323,74.968,75.957
4.9951,75.024,75.805
5.058,75.016,75.092
5.1208,74.952,74.838
5.1836,74.909,74.943
5.2465,74.913,75.133
5.3093,74.972,75.126
5.3721,75.016,74.908
5.435,75.043,74.638
5.4978,75.068,74.375
5.5606,75.103,74.264
5.6235,75.107,74.72
5.6863,75.032,75.352
5.7491,74.902,75.364
5.8119,74.751,74.574
5.8748,74.685,74.587
5.9376,74.732,75.489
6.0004,74.874,76.148
6.0633,75.088,75.702
6.1261,75.322,74.917
6.1889,75.489,74.29
6.2518,75.526,73.865


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_483.csv <==
x,qOut,qIn
0.031416,74.983,74.614
0.094248,74.872,74.643
0.15708,74.787,75.092
0.21991,74.81,75.579
0.28274,75.001,75.437
0.34558,75.201,74.812
0.40841,75.234,74.436
0.47124,75.08,74.521
0.53407,74.756,74.648
0.5969,74.564,74.635
0.65973,74.65,74.883
0.72257,74.939,75.359
0.7854,75.321,75.628
0.84823,75.501,75.699
0.91106,75.415,75.764
0.97389,75.169,75.547
1.0367,74.895,74.571
1.0996,74.81,73.789
1.1624,74.859,74.065
1.2252,74.954,75.034
1.2881,75.004,75.449
1.3509,75.054,75.045
1.4137,75.128,74.831
1.4765,75.165,75.218
1.5394,75.092,75.718
1.6022,74.834,75.472
1.665,74.565,74.867
1.7279,74.436,74.379
1.7907,74.572,74.315
1.8535,74.867,74.694
1.9164,75.197,75.2
1.9792,75.49,75.414
2.042,75.694,75.196
2.1049,75.699,74.873
2.1677,75.405,74.588
2.2305,74.923,74.467
2.2934,74.413,74.94
2.3562,74.289,75.587
2.419,74.522,75.663
2.4819,74.911,75.208
2.5447,75.236,74.748
2.6075,75.372,74.437
2.6704,75.385,74.431
2.7332,75.317,75.161
2.796,75.2,76.036
2.8588,74.98,75.684
2.9217,74.733,74.832
2.9845,74.58,74.58
3.0473,74.64,75.088
3.1102,74.905,74.996
3.173,75.151,74.469
3.2358,75.234,74.448
3.2987,75.036,75.256
3.3615,74.758,75.638
3.4243,74.666,75.34
3.4872,74.805,74.726
3.55,75.165,74.377
3.6128,75.394,74.68
3.6757,75.326,75.172
3.7385,75.045,75.421
3.8013,74.685,75.636
3.8642,74.627,75.814
3.927,74.878,75.417
3.9898,75.253,74.416
4.0527,75.552,73.559
4.1155,75.517,73.941
4.1783,75.204,74.954
4.2412,74.812,75.62
4.304,74.561,75.495
4.3668,74.622,75.04
4.4296,74.86,74.709
4.4925,75.115,74.893
4.5553,75.246,75.418
4.6181,75.178,75.518
4.681,74.969,75.299
4.7438,74.749,75.053
4.8066,74.649,74.841
4.8695,74.83,74.749
4.9323,75.204,74.868
4.9951,75.556,75.006
5.058,75.668,75.023
5.1208,75.269,74.971
5.1836,74.626,74.827
5.2465,74.128,74.704
5.3093,74.146,74.838
5.3721,74.61,75.012
5.435,75.11,75.168
5.4978,75.426,75.485
5.5606,75.391,75.433
5.6235,75.18,74.499
5.6863,75.023,73.844
5.7491,75.008,74.479
5.8119,75.188,75.801
5.8748,75.328,75.926
5.9376,75.289,75.271
6.0004,75.108,74.692
6.0633,74.858,74.724
6.1261,74.783,75.076
6.1889,74.859,75.291
6.2518,74.967,75.068


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_484.csv <==
x,qOut,qIn
0.031416,74.353,75.087
0.094248,74.343,75.313
0.15708,74.677,74.807
0.21991,75.16,74.418
0.28274,75.584,74.943
0.34558,75.686,75.673
0.40841,75.432,75.88
0.47124,74.981,75.416
0.53407,74.524,74.674
0.5969,74.368,74.707
0.65973,74.494,75.232
0.72257,74.791,75.366
0.7854,75.138,74.788
0.84823,75.458,74.66
0.91106,75.618,74.974
0.97389,75.531,74.996
1.0367,75.125,74.558
1.0996,74.649,74.472
1.1624,74.428,74.721
1.2252,74.498,75.009
1.2881,74.821,75.285
1.3509,75.023,75.396
1.4137,75.066,75.317
1.4765,75.054,75.381
1.5394,75.108,75.571
1.6022,75.284,75.146
1.665,75.408,74.342
1.7279,75.394,73.872
1.7907,75.175,74.281
1.8535,74.96,75.179
1.9164,74.891,75.852
1.9792,74.929,75.813
2.042,75.004,75.232
2.1049,74.927,74.829
2.1677,74.764,74.685
2.2305,74.622,74.86
2.2934,74.609,75.294
2.3562,74.716,75.456
2.419,74.877,75.235
2.4819,75.065,74.781
2.5447,75.262,74.398
2.6075,75.461,74.587
2.6704,75.527,75.046
2.7332,75.38,75.286
2.796,74.957,75.377
2.8588,74.489,75.158
2.9217,74.282,74.586
2.9845,74.403,74.299
3.0473,74.849,74.76
3.1102,75.312,75.379
3.173,75.58,75.615
3.2358,75.587,75.281
3.2987,75.296,74.688
3.3615,74.971,74.722
3.4243,74.853,75.188
3.4872,74.941,75.492
3.55,75.181,75.355
3.6128,75.217,74.976
3.6757,75.022,74.54
3.7385,74.763,74.338
3.8013,74.636,74.607
3.8642,74.805,75.003
3.927,75.064,75.282
3.9898,75.225,75.487
4.0527,75.121,75.567
4.1155,74.856,74.937
4.1783,74.687,74.07
4.2412,74.707,74.105
4.304,74.969,75.305
4.3668,75.213,75.605
4.4296,75.289,74.981
4.4925,75.217,74.805
4.5553,75.051,75.66
4.6181,75.02,75.636
4.681,75.103,74.735
4.7438,75.17,74.305
4.8066,75.08,75.053
4.8695,74.788,75.712
4.9323,74.548,75.698
4.9951,74.515,75.1
5.058,74.804,74.315
5.1208,75.192,74.053
5.1836,75.411,74.342
5.2465,75.365,74.94
5.3093,75.002,75.59
5.3721,74.63,75.801
5.435,74.501,75.511
5.4978,74.635,74.973
5.5606,74.994,74.568
5.6235,75.297,74.643
5.6863,75.42,74.821
5.7491,75.362,74.614
5.8119,75.145,74.308
5.8748,74.957,75.025
5.9376,74.925,76.117
6.0004,75.034,76.324
6.0633,75.246,75.272
6.1261,75.304,74.391
6.1889,75.094,74.122
6.2518,74.726,74.37


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_485.csv <==
x,qOut,qIn
0.031416,74.524,75.244
0.094248,74.732,74.878
0.15708,74.986,74.573
0.21991,75.203,74.804
0.28274,75.326,75.584
0.34558,75.416,75.825
0.40841,75.408,75.251
0.47124,75.265,74.397
0.53407,74.956,74.211
0.5969,74.669,74.809
0.65973,74.605,75.394
0.72257,74.753,75.467
0.7854,75.056,75.051
0.84823,75.201,74.714
0.91106,75.131,74.719
0.97389,74.957,75.171
1.0367,74.815,75.473
1.0996,74.862,74.882
1.1624,74.977,74.257
1.2252,75.055,74.563
1.2881,75.005,75.513
1.3509,74.946,75.509
1.4137,75,74.959
1.4765,75.132,74.795
1.5394,75.283,75.226
1.6022,75.22,75.231
1.665,74.982,74.872
1.7279,74.734,74.663
1.7907,74.657,74.757
1.8535,74.841,74.96
1.9164,75.089,75.174
1.9792,75.252,75.198
2.042,75.203,75.061
2.1049,75.045,74.985
2.1677,74.921,74.942
2.2305,74.869,75.034
2.2934,74.897,75.698
2.3562,74.892,75.827
2.419,74.887,74.844
2.4819,74.926,73.824
2.5447,75.054,74.144
2.6075,75.202,74.986
2.6704,75.253,75.416
2.7332,75.186,75.56
2.796,75.003,75.519
2.8588,74.859,74.996
2.9217,74.818,74.339
2.9845,74.861,74.149
3.0473,74.954,74.497
3.1102,75.021,75.066
3.173,75.049,75.722
3.2358,75.052,76.092
3.2987,75.047,75.773
3.3615,75.103,74.79
3.4243,75.214,73.905
3.4872,75.289,74
3.55,75.233,75.016
3.6128,74.922,75.427
3.6757,74.561,75.207
3.7385,74.377,74.908
3.8013,74.566,74.689
3.8642,75.034,74.607
3.927,75.432,74.901
3.9898,75.542,75.451
4.0527,75.183,75.769
4.1155,74.616,75.627
4.1783,74.293,75.358
4.2412,74.366,75.186
4.304,74.888,75.131
4.3668,75.452,74.836
4.4296,75.756,74.4
4.4925,75.689,74.156
4.5553,75.178,74.314
4.6181,74.602,74.715
4.681,74.362,75.13
4.7438,74.496,75.415
4.8066,74.952,75.742
4.8695,75.237,75.772
4.9323,75.207,75.144
4.9951,74.981,74.265
5.058,74.722,74.142
5.1208,74.748,74.863
5.1836,75.022,75.397
5.2465,75.384,75.136
5.3093,75.671,74.525
5.3721,75.723,75.058
5.435,75.519,76.023
5.4978,75.139,76.05
5.5606,74.681,74.967
5.6235,74.364,74.339
5.6863,74.272,74.351
5.7491,74.383,74.746
5.8119,74.655,75.132
5.8748,74.999,75.219
5.9376,75.334,75.134
6.0004,75.555,74.945
6.0633,75.56,74.731
6.1261,75.269,74.753
6.1889,74.863,74.971
6.2518,74.549,75.221


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_486.csv <==
x,qOut,qIn
0.031416,74.733,74.25
0.094248,74.927,74.693
0.15708,75.128,75.27
0.21991,75.262,75.732
0.28274,75.266,75.745
0.34558,75.176,75.254
0.40841,75.066,74.721
0.47124,74.97,74.717
0.53407,74.907,75.345
0.5969,74.801,75.323
0.65973,74.684,74.648
0.72257,74.647,74.216
0.7854,74.777,74.606
0.84823,75.116,75.479
0.91106,75.459,76.068
0.97389,75.597,75.499
1.0367,75.329,73.889
1.0996,74.733,73.711
1.1624,74.264,74.924
1.2252,74.158,75.924
1.2881,74.565,75.656
1.3509,75.098,75.023
1.4137,75.483,74.665
1.4765,75.636,74.675
1.5394,75.515,74.977
1.6022,75.277,75.306
1.665,75.046,75.458
1.7279,74.876,75.302
1.7907,74.799,74.827
1.8535,74.766,74.722
1.9164,74.806,75.06
1.9792,74.922,75.222
2.042,75.114,74.636
2.1049,75.22,74.452
2.1677,75.113,75.066
2.2305,74.864,75.544
2.2934,74.582,74.925
2.3562,74.613,74.43
2.419,74.916,74.718
2.4819,75.275,75.168
2.5447,75.457,75.192
2.6075,75.28,74.985
2.6704,74.978,74.826
2.7332,74.784,74.807
2.796,74.904,74.818
2.8588,75.187,74.875
2.9217,75.352,75.189
2.9845,75.315,75.758
3.0473,75.046,76.219
3.1102,74.829,75.795
3.173,74.775,74.765
3.2358,74.841,73.956
3.2987,74.956,74.04
3.3615,74.996,74.442
3.4243,74.979,74.748
3.4872,74.936,75.077
3.55,74.899,75.477
3.6128,74.892,75.55
3.6757,74.925,75.218
3.7385,74.976,74.693
3.8013,75.019,74.368
3.8642,74.966,74.753
3.927,74.846,75.532
3.9898,74.761,75.925
4.0527,74.811,75.243
4.1155,75.097,74.528
4.1783,75.489,74.42
4.2412,75.773,74.541
4.304,75.739,74.667
4.3668,75.206,74.952
4.4296,74.522,75.169
4.4925,74.064,75.164
4.5553,74.168,75.18
4.6181,74.657,75.358
4.681,75.156,75.372
4.7438,75.468,75.104
4.8066,75.45,74.998
4.8695,75.191,75.258
4.9323,74.894,75.217
4.9951,74.726,74.616
5.058,74.827,74.247
5.1208,75.113,74.791
5.1836,75.345,75.336
5.2465,75.376,75.312
5.3093,75.089,75.157
5.3721,74.684,75.221
5.435,74.459,75.088
5.4978,74.493,74.889
5.5606,74.807,74.939
5.6235,75.099,75.08
5.6863,75.251,75.019
5.7491,75.281,74.687
5.8119,75.231,74.316
5.8748,75.227,74.641
5.9376,75.246,75.439
6.0004,75.231,76.001
6.0633,75.124,75.786
6.1261,74.924,75.042
6.1889,74.74,74.317
6.2518,74.654,74.041


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_487.csv <==
x,qOut,qIn
0.031416,74.649,75.778
0.094248,74.683,75.318
0.15708,74.824,74.82
0.21991,75.032,74.619
0.28274,75.251,74.572
0.34558,75.387,74.687
0.40841,75.433,75.145
0.47124,75.411,75.6
0.53407,75.348,75.334
0.5969,75.249,74.669
0.65973,75.073,74.515
0.72257,74.828,75.124
0.7854,74.537,75.897
0.84823,74.341,75.514
0.91106,74.331,74.442
0.97389,74.498,73.835
1.0367,74.806,74.407
1.0996,75.15,75.491
1.1624,75.432,76.281
1.2252,75.566,76.138
1.2881,75.474,74.909
1.3509,75.155,73.949
1.4137,74.817,73.903
1.4765,74.63,74.57
1.5394,74.732,75.405
1.6022,74.985,75.61
1.665,75.176,75.23
1.7279,75.238,74.835
1.7907,75.135,74.95
1.8535,75.067,74.965
1.9164,75.084,74.662
1.9792,75.112,74.493
2.042,75.051,74.893
2.1049,74.798,75.567
2.1677,74.581,75.825
2.2305,74.58,75.192
2.2934,74.941,74.326
2.3562,75.443,74.602
2.419,75.677,75.287
2.4819,75.501,75.396
2.5447,74.83,74.791
2.6075,74.297,74.645
2.6704,74.298,75.052
2.7332,74.714,75.357
2.796,75.332,74.755
2.8588,75.583,74.342
2.9217,75.413,74.839
2.9845,75.016,75.615
3.0473,74.627,75.718
3.1102,74.563,75.358
3.173,74.75,75.019
3.2358,75.031,74.645
3.2987,75.253,74.332
3.3615,75.322,74.491
3.4243,75.24,74.944
3.4872,75.07,75.357
3.55,74.882,75.643
3.6128,74.823,75.446
3.6757,74.902,74.795
3.7385,75.031,74.333
3.8013,75.113,74.517
3.8642,75.039,74.914
3.927,74.886,75.175
3.9898,74.763,75.128
4.0527,74.771,74.886
4.1155,74.944,75.248
4.1783,75.192,75.9
4.2412,75.397,75.81
4.304,75.448,74.541
4.3668,75.22,73.997
4.4296,74.837,74.516
4.4925,74.517,75.049
4.5553,74.477,75.072
4.6181,74.774,75.305
4.681,75.164,75.538
4.7438,75.436,75.245
4.8066,75.407,74.754
4.8695,75.1,74.913
4.9323,74.754,75.178
4.9951,74.546,74.947
5.058,74.617,74.423
5.1208,74.84,74.465
5.1836,75.082,74.804
5.2465,75.285,75.002
5.3093,75.412,75.092
5.3721,75.443,75.35
5.435,75.305,75.504
5.4978,75.028,75.44
5.5606,74.668,75.287
5.6235,74.5,75.187
5.6863,74.615,75.146
5.7491,74.914,75.127
5.8119,75.268,74.947
5.8748,75.435,74.555
5.9376,75.386,74.222
6.0004,75.198,74.256
6.0633,74.97,74.593
6.1261,74.828,74.838
6.1889,74.745,75.162
6.2518,74.693,75.637


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_488.csv <==
x,qOut,qIn
0.031416,74.709,75.233
0.094248,74.798,74.99
0.15708,74.964,74.78
0.21991,75.141,75.033
0.28274,75.263,75.582
0.34558,75.333,75.472
0.40841,75.349,74.816
0.47124,75.277,74.152
0.53407,75.078,73.868
0.5969,74.75,74.491
0.65973,74.485,75.665
0.72257,74.414,76.283
0.7854,74.639,75.734
0.84823,75.013,74.963
0.91106,75.323,74.472
0.97389,75.46,74.329
1.0367,75.344,74.561
1.0996,75.098,74.981
1.1624,74.899,75.37
1.2252,74.829,75.564
1.2881,74.939,75.076
1.3509,75.121,74.425
1.4137,75.263,74.471
1.4765,75.28,75.086
1.5394,75.103,75.271
1.6022,74.742,75.043
1.665,74.415,75.126
1.7279,74.302,75.261
1.7907,74.549,74.574
1.8535,75.058,74.127
1.9164,75.545,74.777
1.9792,75.785,75.657
2.042,75.571,75.508
2.1049,74.996,74.68
2.1677,74.522,74.298
2.2305,74.394,74.902
2.2934,74.769,76.167
2.3562,75.207,76.359
2.419,75.381,75.432
2.4819,75.268,74.314
2.5447,74.906,74.133
2.6075,74.696,74.665
2.6704,74.755,75.01
2.7332,74.976,74.957
2.796,75.218,75.063
2.8588,75.222,75.317
2.9217,75.032,75.202
2.9845,74.8,74.86
3.0473,74.692,74.685
3.1102,74.801,74.801
3.173,74.97,74.961
3.2358,75.083,75.016
3.2987,75.039,74.931
3.3615,74.97,74.739
3.4243,75.048,74.659
3.4872,75.258,75.006
3.55,75.557,75.662
3.6128,75.586,75.725
3.6757,75.253,75.332
3.7385,74.766,75.17
3.8013,74.39,75.414
3.8642,74.498,75.083
3.927,74.874,74.313
3.9898,75.242,73.799
4.0527,75.346,74.073
4.1155,75.178,75.018
4.1783,74.95,75.857
4.2412,74.794,75.844
4.304,74.813,75.166
4.3668,74.881,74.83
4.4296,74.904,74.805
4.4925,74.879,74.939
4.5553,74.825,75.1
4.6181,74.839,75.007
4.681,74.956,74.834
4.7438,75.156,74.962
4.8066,75.414,75.189
4.8695,75.617,75.136
4.9323,75.599,75.031
4.9951,75.318,74.857
5.058,74.765,74.51
5.1208,74.289,74.49
5.1836,74.156,74.93
5.2465,74.357,75.399
5.3093,74.821,75.278
5.3721,75.259,74.942
5.435,75.528,75.035
5.4978,75.573,75.504
5.5606,75.354,75.592
5.6235,75.029,75.066
5.6863,74.811,74.564
5.7491,74.768,74.303
5.8119,74.922,74.261
5.8748,75.066,74.66
5.9376,75.126,75.342
6.0004,75.11,75.703
6.0633,75.044,75.354
6.1261,74.957,74.885
6.1889,74.844,74.767
6.2518,74.746,75.034


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_489.csv <==
x,qOut,qIn
0.031416,75.43,75.726
0.094248,75.202,75.771
0.15708,74.801,75.124
0.21991,74.45,74.778
0.28274,74.363,75.05
0.34558,74.599,75.109
0.40841,75.02,74.947
0.47124,75.462,74.788
0.53407,75.784,74.626
0.5969,75.765,74.794
0.65973,75.39,75.338
0.72257,74.885,75.684
0.7854,74.522,75.375
0.84823,74.604,75.054
0.91106,74.867,74.854
0.97389,75.059,74.382
1.0367,74.955,73.841
1.0996,74.753,74.226
1.1624,74.736,75.196
1.2252,74.932,75.929
1.2881,75.306,75.838
1.3509,75.502,75.265
1.4137,75.427,74.759
1.4765,75.178,74.653
1.5394,74.886,74.965
1.6022,74.759,75.334
1.665,74.762,75.487
1.7279,74.842,75.213
1.7907,74.946,74.54
1.8535,75.126,74.138
1.9164,75.33,74.302
1.9792,75.418,74.871
2.042,75.247,75.376
2.1049,74.766,75.415
2.1677,74.312,75.194
2.2305,74.133,75.061
2.2934,74.417,75.246
2.3562,74.93,75.273
2.419,75.387,75.02
2.4819,75.639,74.826
2.5447,75.573,74.98
2.6075,75.279,75.082
2.6704,75.002,74.949
2.7332,74.883,74.797
2.796,75.031,74.936
2.8588,75.189,75.228
2.9217,75.119,75.311
2.9845,74.852,74.991
3.0473,74.473,74.405
3.1102,74.388,74.586
3.173,74.618,75.261
3.2358,74.993,75.339
3.2987,75.324,74.621
3.3615,75.427,74.834
3.4243,75.356,75.672
3.4872,75.211,75.798
3.55,75.091,74.705
3.6128,75.042,74.021
3.6757,75.016,74.2
3.7385,74.985,74.745
3.8013,74.932,75.159
3.8642,74.911,75.564
3.927,74.948,75.827
3.9898,75.017,75.558
4.0527,75.085,74.859
4.1155,75.075,74.769
4.1783,74.986,75.089
4.2412,74.869,75.064
4.304,74.777,74.743
4.3668,74.788,74.815
4.4296,74.905,74.939
4.4925,75.08,74.855
4.5553,75.26,74.892
4.6181,75.32,75.361
4.681,75.178,75.567
4.7438,74.885,74.984
4.8066,74.523,74.117
4.8695,74.374,74.231
4.9323,74.525,75.013
4.9951,74.881,75.71
5.058,75.322,75.415
5.1208,75.613,74.831
5.1836,75.65,74.821
5.2465,75.466,75.109
5.3093,75.123,74.793
5.3721,74.875,74.202
5.435,74.791,74.231
5.4978,74.813,75.032
5.5606,74.863,76.315
5.6235,74.883,76.563
5.6863,74.942,75.571
5.7491,75.04,74.366
5.8119,75.161,74.085
5.8748,75.132,74.58
5.9376,74.935,75.149
6.0004,74.698,75.356
6.0633,74.565,75.019
6.1261,74.716,74.504
6.1889,75.033,74.29
6.2518,75.33,74.775


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_490.csv <==
x,qOut,qIn
0.031416,75.082,75.21
0.094248,75.226,75.246
0.15708,75.289,75.214
0.21991,75.283,75.002
0.28274,75.23,74.85
0.34558,75.118,75.066
0.40841,74.965,75.214
0.47124,74.838,74.926
0.53407,74.809,74.581
0.5969,74.917,74.741
0.65973,75.038,74.999
0.72257,75.077,75.088
0.7854,74.953,75.157
0.84823,74.785,75.44
0.91106,74.723,75.505
0.97389,74.789,74.965
1.0367,74.972,74.172
1.0996,75.105,74.351
1.1624,75.154,75.125
1.2252,75.149,75.504
1.2881,75.132,74.975
1.3509,75.137,74.716
1.4137,75.131,75.155
1.4765,75.098,75.786
1.5394,75.029,75.686
1.6022,74.952,74.861
1.665,74.873,74.187
1.7279,74.811,74.179
1.7907,74.78,74.716
1.8535,74.844,74.892
1.9164,75.008,74.918
1.9792,75.199,75.365
2.042,75.336,76.119
2.1049,75.261,75.759
2.1677,75.017,74.482
2.2305,74.748,73.46
2.2934,74.611,73.776
2.3562,74.701,75.076
2.419,74.9,76.276
2.4819,75.108,76.513
2.5447,75.237,75.64
2.6075,75.322,74.719
2.6704,75.353,74.211
2.7332,75.28,74.284
2.796,75.049,75.04
2.8588,74.672,75.434
2.9217,74.383,75.026
2.9845,74.334,74.432
3.0473,74.633,74.449
3.1102,75.124,74.866
3.173,75.53,75.233
3.2358,75.65,75.398
3.2987,75.306,75.37
3.3615,74.646,75.456
3.4243,74.161,75.476
3.4872,74.103,75.125
3.55,74.621,74.749
3.6128,75.331,74.826
3.6757,75.869,74.899
3.7385,76.033,74.652
3.8013,75.65,74.294
3.8642,74.975,74.634
3.927,74.524,75.382
3.9898,74.459,75.738
4.0527,74.836,75.297
4.1155,75.067,75.008
4.1783,74.996,75.066
4.2412,74.78,75.098
4.304,74.632,75.143
4.3668,74.811,75.054
4.4296,75.15,74.597
4.4925,75.463,74.153
4.5553,75.581,74.345
4.6181,75.486,74.999
4.681,75.266,75.508
4.7438,75.005,75.59
4.8066,74.781,75.091
4.8695,74.629,74.575
4.9323,74.577,74.605
4.9951,74.633,75.171
5.058,74.8,75.307
5.1208,75.029,74.925
5.1836,75.24,74.939
5.2465,75.376,75.307
5.3093,75.389,75.36
5.3721,75.297,75.25
5.435,75.141,75.261
5.4978,74.953,74.966
5.5606,74.758,74.304
5.6235,74.58,74.536
5.6863,74.502,75.392
5.7491,74.568,75.648
5.8119,74.809,74.839
5.8748,75.111,74.373
5.9376,75.304,74.618
6.0004,75.319,75.081
6.0633,75.113,75.041
6.1261,74.888,74.852
6.1889,74.809,74.956
6.2518,74.884,75.146


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_491.csv <==
x,qOut,qIn
0.031416,74.793,74.593
0.094248,74.743,74.125
0.15708,74.844,74.32
0.21991,75.01,75.011
0.28274,75.145,75.446
0.34558,75.122,75.292
0.40841,74.987,75.077
0.47124,74.846,75.093
0.53407,74.805,75.148
0.5969,74.918,75.036
0.65973,75.064,75
0.72257,75.147,75.087
0.7854,75.084,75.292
0.84823,74.967,75.008
0.91106,74.959,74.324
0.97389,75.081,74.158
1.0367,75.325,75.224
1.0996,75.412,75.974
1.1624,75.211,75.635
1.2252,74.838,74.829
1.2881,74.455,74.552
1.3509,74.427,74.61
1.4137,74.697,74.513
1.4765,75.068,74.52
1.5394,75.337,75.148
1.6022,75.364,75.906
1.665,75.243,76.139
1.7279,75.095,75.743
1.7907,75.041,74.738
1.8535,75.087,73.845
1.9164,75.101,73.728
1.9792,75.02,74.395
2.042,74.804,75.041
2.1049,74.636,75.123
2.1677,74.673,75.097
2.2305,74.895,75.231
2.2934,75.25,75.732
2.3562,75.444,76.005
2.419,75.314,75.555
2.4819,74.944,74.574
2.5447,74.466,74.041
2.6075,74.316,74.744
2.6704,74.563,75.762
2.7332,75.045,75.982
2.796,75.575,75.015
2.8588,75.837,74.061
2.9217,75.647,73.807
2.9845,75.101,74.488
3.0473,74.355,75.756
3.1102,74.021,76.019
3.173,74.184,75.291
3.2358,74.625,74.602
3.2987,75.083,74.689
3.3615,75.346,74.785
3.4243,75.481,74.64
3.4872,75.526,74.684
3.55,75.514,75.128
3.6128,75.352,75.309
3.6757,75.092,75.105
3.7385,74.872,74.885
3.8013,74.842,75.21
3.8642,75.034,75.605
3.927,75.17,75.425
3.9898,75.102,74.815
4.0527,74.718,74.683
4.1155,74.405,75.068
4.1783,74.47,75.121
4.2412,74.848,74.771
4.304,75.404,74.611
4.3668,75.628,74.831
4.4296,75.411,75.088
4.4925,74.956,75.316
4.5553,74.521,75.124
4.6181,74.502,74.732
4.681,74.749,74.741
4.7438,75.04,75.094
4.8066,75.169,75.223
4.8695,75.154,75.078
4.9323,75.135,75.039
4.9951,75.157,75.135
5.058,75.24,75.132
5.1208,75.26,74.751
5.1836,75.18,74.448
5.2465,75.036,74.745
5.3093,74.879,75.378
5.3721,74.797,75.36
5.435,74.791,74.976
5.4978,74.837,74.769
5.5606,74.912,74.781
5.6235,74.992,74.736
5.6863,75.05,74.903
5.7491,75.066,75.353
5.8119,75.022,75.39
5.8748,74.957,74.836
5.9376,74.944,74.59
6.0004,74.998,74.94
6.0633,75.121,75.408
6.1261,75.19,75.515
6.1889,75.133,75.443
6.2518,74.982,75.193


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_492.csv <==
x,qOut,qIn
0.031416,74.918,74.782
0.094248,74.678,74.601
0.15708,74.735,74.612
0.21991,75.03,74.609
0.28274,75.456,74.789
0.34558,75.595,75.11
0.40841,75.356,75.153
0.47124,74.924,74.937
0.53407,74.539,74.989
0.5969,74.547,75.435
0.65973,74.773,75.737
0.72257,75,75.725
0.7854,75.024,75.67
0.84823,74.927,75.333
0.91106,74.912,74.511
0.97389,75.018,73.715
1.0367,75.246,73.835
1.0996,75.345,74.66
1.1624,75.221,75.279
1.2252,74.952,75.485
1.2881,74.652,75.816
1.3509,74.553,75.829
1.4137,74.638,75.021
1.4765,74.808,74.108
1.5394,74.956,74.231
1.6022,75.01,75.007
1.665,75.023,75.387
1.7279,75.066,75.148
1.7907,75.199,74.928
1.8535,75.457,75.405
1.9164,75.677,75.851
1.9792,75.677,75.471
2.042,75.277,74.273
2.1049,74.579,73.836
2.1677,74.064,74.361
2.2305,73.965,75.269
2.2934,74.413,76.009
2.3562,75.009,75.724
2.419,75.49,74.677
2.4819,75.731,74.045
2.5447,75.637,74.702
2.6075,75.238,75.5
2.6704,74.773,75.617
2.7332,74.469,75.148
2.796,74.522,74.593
2.8588,74.828,74.725
2.9217,75.18,75.207
2.9845,75.447,75.249
3.0473,75.531,74.808
3.1102,75.383,74.939
3.173,75.041,75.339
3.2358,74.664,75.315
3.2987,74.422,74.818
3.3615,74.528,74.61
3.4243,74.875,74.701
3.4872,75.248,74.869
3.55,75.439,74.808
3.6128,75.282,74.849
3.6757,74.966,75.226
3.7385,74.727,75.603
3.8013,74.786,75.335
3.8642,75.064,74.646
3.927,75.268,74.355
3.9898,75.281,74.778
4.0527,75.038,75.442
4.1155,74.839,75.477
4.1783,74.84,75.179
4.2412,74.987,75.003
4.304,75.189,75.012
4.3668,75.231,74.83
4.4296,75.123,74.65
4.4925,74.943,74.75
4.5553,74.776,75.14
4.6181,74.691,75.311
4.681,74.708,75.04
4.7438,74.818,74.497
4.8066,75.008,74.488
4.8695,75.199,75.139
4.9323,75.274,75.631
4.9951,75.202,75.613
5.058,74.974,75.155
5.1208,74.787,74.589
5.1836,74.783,74.266
5.2465,74.942,74.642
5.3093,75.213,75.709
5.3721,75.354,76.103
5.435,75.281,75.56
5.4978,75.064,74.755
5.5606,74.804,74.271
5.6235,74.738,74.377
5.6863,74.843,74.939
5.7491,74.991,75.342
5.8119,75.049,74.835
5.8748,74.941,74.469
5.9376,74.816,74.831
6.0004,74.789,75.25
6.0633,74.956,75.208
6.1261,75.206,75.214
6.1889,75.322,75.318
6.2518,75.238,75.187


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_493.csv <==
x,qOut,qIn
0.031416,75.165,74.697
0.094248,74.994,74.921
0.15708,74.955,75.571
0.21991,75.023,75.525
0.28274,75.124,74.822
0.34558,75.013,74.762
0.40841,74.802,75.016
0.47124,74.675,74.996
0.53407,74.812,74.879
0.5969,75.186,75.218
0.65973,75.507,75.544
0.72257,75.581,75.435
0.7854,75.248,74.811
0.84823,74.73,74.196
0.91106,74.395,74.06
0.97389,74.361,74.596
1.0367,74.669,75.267
1.0996,74.983,75.454
1.1624,75.171,75.356
1.2252,75.24,75.07
1.2881,75.22,74.886
1.3509,75.202,75.127
1.4137,75.17,75.362
1.4765,75.106,75.052
1.5394,74.994,74.455
1.6022,74.888,74.829
1.665,74.885,75.658
1.7279,74.993,75.843
1.7907,75.207,75.205
1.8535,75.33,74.837
1.9164,75.211,74.745
1.9792,74.9,74.624
2.042,74.489,74.387
2.1049,74.344,74.403
2.1677,74.52,74.757
2.2305,74.872,75.292
2.2934,75.236,75.844
2.3562,75.405,75.791
2.419,75.38,75.078
2.4819,75.235,74.39
2.5447,75.055,74.471
2.6075,74.944,74.943
2.6704,74.911,75.215
2.7332,74.945,75.125
2.796,75.034,74.808
2.8588,75.191,74.552
2.9217,75.349,74.446
2.9845,75.402,74.58
3.0473,75.242,75.007
3.1102,74.852,75.641
3.173,74.478,76.148
3.2358,74.305,76.125
3.2987,74.475,75.332
3.3615,74.84,74.301
3.4243,75.209,73.815
3.4872,75.463,74.321
3.55,75.507,75.303
3.6128,75.31,75.409
3.6757,74.998,74.97
3.7385,74.741,74.789
3.8013,74.705,75.03
3.8642,74.87,75.159
3.927,74.994,75.248
3.9898,74.962,75.178
4.0527,74.696,74.617
4.1155,74.473,74.666
4.1783,74.518,75.42
4.2412,74.827,75.617
4.304,75.345,74.633
4.3668,75.779,74.047
4.4296,75.884,74.412
4.4925,75.61,75.309
4.5553,74.949,75.979
4.6181,74.411,75.754
4.681,74.322,75.023
4.7438,74.597,74.416
4.8066,75.071,74.264
4.8695,75.309,74.65
4.9323,75.285,75.288
4.9951,75.122,75.535
5.058,74.963,75.15
5.1208,74.954,74.741
5.1836,75.03,74.618
5.2465,75.112,74.951
5.3093,75.127,75.645
5.3721,75.054,75.576
5.435,74.914,74.741
5.4978,74.76,74.1
5.5606,74.645,74.539
5.6235,74.705,75.38
5.6863,74.953,75.765
5.7491,75.264,75.5
5.8119,75.498,75.151
5.8748,75.383,75.106
5.9376,75.013,74.86
6.0004,74.645,74.312
6.0633,74.551,74.047
6.1261,74.812,74.712
6.1889,75.119,75.494
6.2518,75.286,75.426


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_494.csv <==
x,qOut,qIn
0.031416,74.977,75.463
0.094248,75.078,74.993
0.15708,75.074,74.477
0.21991,74.99,74.436
0.28274,74.866,74.858
0.34558,74.876,74.958
0.40841,75.051,74.902
0.47124,75.296,75.182
0.53407,75.497,75.591
0.5969,75.467,75.409
0.65973,75.223,75.08
0.72257,74.888,75.099
0.7854,74.6,75.356
0.84823,74.492,75.018
0.91106,74.546,74.331
0.97389,74.718,73.959
1.0367,74.966,74.223
1.0996,75.245,75.061
1.1624,75.431,76.023
1.2252,75.437,76.254
1.2881,75.188,75.309
1.3509,74.825,74.323
1.4137,74.587,73.96
1.4765,74.559,74.267
1.5394,74.777,75.135
1.6022,75.024,75.84
1.665,75.206,75.913
1.7279,75.318,75.392
1.7907,75.372,74.649
1.8535,75.403,74.302
1.9164,75.328,74.47
1.9792,75.109,75.039
2.042,74.72,75.75
2.1049,74.359,75.829
2.1677,74.256,75.194
2.2305,74.451,74.43
2.2934,74.934,74.514
2.3562,75.442,75.154
2.419,75.69,75.256
2.4819,75.562,74.572
2.5447,74.98,74.184
2.6075,74.414,74.911
2.6704,74.306,75.558
2.7332,74.642,75.323
2.796,75.311,74.711
2.8588,75.722,74.874
2.9217,75.653,75.282
2.9845,75.229,75.301
3.0473,74.647,74.87
3.1102,74.485,74.92
3.173,74.755,75.168
3.2358,75.199,74.808
3.2987,75.538,74.181
3.3615,75.496,74.53
3.4243,75.191,75.245
3.4872,74.832,75.667
3.55,74.631,75.761
3.6128,74.655,75.505
3.6757,74.758,75.033
3.7385,74.856,74.902
3.8013,74.889,75.267
3.8642,74.945,75.161
3.927,75.031,74.514
3.9898,75.109,73.996
4.0527,75.135,74.338
4.1155,75.11,75.195
4.1783,75.087,75.725
4.2412,75.064,75.484
4.304,75.028,74.776
4.3668,74.883,74.558
4.4296,74.693,74.811
4.4925,74.574,75.247
4.5553,74.639,75.535
4.6181,74.903,75.35
4.681,75.231,74.928
4.7438,75.505,74.791
4.8066,75.625,75.2
4.8695,75.555,75.204
4.9323,75.325,74.633
4.9951,75.011,74.206
5.058,74.696,74.635
5.1208,74.5,75.321
5.1836,74.48,75.568
5.2465,74.62,75.183
5.3093,74.891,74.367
5.3721,75.159,74.402
5.435,75.287,75.248
5.4978,75.244,75.789
5.5606,75.024,75.32
5.6235,74.861,75.056
5.6863,74.893,75.256
5.7491,75.071,75.285
5.8119,75.31,74.883
5.8748,75.366,74.605
5.9376,75.219,74.518
6.0004,74.971,74.491
6.0633,74.737,74.662
6.1261,74.654,75.085
6.1889,74.702,75.44
6.2518,74.827,75.575


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_495.csv <==
x,qOut,qIn
0.031416,74.849,74.477
0.094248,75.119,75.228
0.15708,75.366,75.98
0.21991,75.448,76.028
0.28274,75.249,75.309
0.34558,74.906,74.85
0.40841,74.675,74.684
0.47124,74.653,74.432
0.53407,74.886,74.423
0.5969,75.167,75.037
0.65973,75.361,75.388
0.72257,75.413,75.005
0.7854,75.289,74.798
0.84823,75.045,75.586
0.91106,74.784,76.21
0.97389,74.583,75.764
1.0367,74.507,74.22
1.0996,74.511,73.445
1.1624,74.582,74.028
1.2252,74.738,75.36
1.2881,74.996,76.199
1.3509,75.351,75.914
1.4137,75.63,75.095
1.4765,75.684,74.328
1.5394,75.381,74.241
1.6022,74.873,74.703
1.665,74.514,75.202
1.7279,74.433,75.545
1.7907,74.689,75.582
1.8535,74.969,75.056
1.9164,75.186,74.389
1.9792,75.346,74.244
2.042,75.48,74.719
2.1049,75.483,75.039
2.1677,75.205,75.2
2.2305,74.75,75.468
2.2934,74.277,75.652
2.3562,74.278,75.354
2.419,74.725,74.895
2.4819,75.32,74.566
2.5447,75.759,74.452
2.6075,75.638,74.713
2.6704,75.114,75.143
2.7332,74.573,75.148
2.796,74.422,74.565
2.8588,74.805,74.609
2.9217,75.283,75.26
2.9845,75.537,75.593
3.0473,75.298,75.009
3.1102,74.795,74.736
3.173,74.448,75.179
3.2358,74.415,75.573
3.2987,74.774,75.021
3.3615,75.188,74.667
3.4243,75.474,75.061
3.4872,75.561,75.385
3.55,75.409,74.961
3.6128,75.098,74.442
3.6757,74.797,74.313
3.7385,74.62,74.573
3.8013,74.66,75.068
3.8642,74.804,75.411
3.927,74.922,75.419
3.9898,74.98,75.139
4.0527,74.965,74.92
4.1155,74.986,75.082
4.1783,75.059,75.354
4.2412,75.146,75.417
4.304,75.202,75.075
4.3668,75.183,74.755
4.4296,75.138,74.734
4.4925,75.104,74.929
4.5553,75.116,74.944
4.6181,75.111,74.578
4.681,75.014,74.412
4.7438,74.843,74.918
4.8066,74.631,75.632
4.8695,74.547,75.498
4.9323,74.639,74.871
4.9951,74.852,74.327
5.058,75.114,74.489
5.1208,75.281,75.251
5.1836,75.314,75.751
5.2465,75.253,75.443
5.3093,75.151,74.943
5.3721,75.125,75.021
5.435,75.155,75.072
5.4978,75.17,74.777
5.5606,75.097,74.478
5.6235,74.913,74.854
5.6863,74.729,75.43
5.7491,74.628,75.627
5.8119,74.675,75.437
5.8748,74.828,75.107
5.9376,75.007,74.712
6.0004,75.139,74.568
6.0633,75.162,74.795
6.1261,75.035,74.838
6.1889,74.859,74.583
6.2518,74.758,74.318


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_496.csv <==
x,qOut,qIn
0.031416,75.115,73.788
0.094248,74.905,74.752
0.15708,74.72,75.874
0.21991,74.617,76.141
0.28274,74.639,75.321
0.34558,74.752,74.88
0.40841,74.914,75.092
0.47124,75.087,75.353
0.53407,75.24,75.17
0.5969,75.339,74.893
0.65973,75.341,74.727
0.72257,75.253,74.591
0.7854,75.086,74.539
0.84823,74.957,74.973
0.91106,74.903,75.618
0.97389,74.87,75.915
1.0367,74.79,75.656
1.0996,74.57,74.871
1.1624,74.367,73.933
1.2252,74.333,73.573
1.2881,74.595,74.24
1.3509,75.057,75.283
1.4137,75.485,75.988
1.4765,75.732,76.034
1.5394,75.676,75.638
1.6022,75.416,75.008
1.665,75.147,74.362
1.7279,74.952,74.266
1.7907,74.884,74.802
1.8535,74.779,75.226
1.9164,74.674,75.345
1.9792,74.679,75.187
2.042,74.9,74.825
2.1049,75.311,74.666
2.1677,75.588,74.872
2.2305,75.519,75.288
2.2934,74.929,75.314
2.3562,74.228,74.827
2.419,73.948,74.656
2.4819,74.171,75.161
2.5447,74.859,75.451
2.6075,75.512,74.801
2.6704,75.887,74.21
2.7332,75.889,74.389
2.796,75.449,75.348
2.8588,74.851,75.816
2.9217,74.505,75.502
2.9845,74.516,74.82
3.0473,74.901,74.309
3.1102,75.212,74.378
3.173,75.276,74.949
3.2358,75.144,75.634
3.2987,74.911,75.674
3.3615,74.833,75.2
3.4243,74.911,74.941
3.4872,75.053,75.031
3.55,75.162,75.059
3.6128,75.15,74.865
3.6757,75.04,74.768
3.7385,74.886,74.787
3.8013,74.745,74.754
3.8642,74.7,74.824
3.927,74.797,75.171
3.9898,74.992,75.534
4.0527,75.23,75.12
4.1155,75.301,74.419
4.1783,75.133,74.489
4.2412,74.849,75.236
4.304,74.605,75.414
4.3668,74.69,74.888
4.4296,75.017,74.763
4.4925,75.379,75.122
4.5553,75.57,75.257
4.6181,75.458,74.868
4.681,75.179,74.546
4.7438,74.898,74.674
4.8066,74.769,75.418
4.8695,74.772,75.636
4.9323,74.817,75.107
4.9951,74.879,74.773
5.058,74.949,75.343
5.1208,75.056,75.511
5.1836,75.122,74.921
5.2465,75.104,74.347
5.3093,74.97,74.468
5.3721,74.849,74.807
5.435,74.848,74.968
5.4978,74.951,74.997
5.5606,75.116,74.963
5.6235,75.176,75.094
5.6863,75.105,75.439
5.7491,74.967,75.695
5.8119,74.839,75.318
5.8748,74.82,74.692
5.9376,74.896,74.496
6.0004,75.025,74.808
6.0633,75.162,75.286
6.1261,75.268,75.276
6.1889,75.309,74.722
6.2518,75.263,73.941


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_497.csv <==
x,qOut,qIn
0.031416,74.424,74.141
0.094248,74.63,74.103
0.15708,75.003,74.782
0.21991,75.39,75.516
0.28274,75.641,75.677
0.34558,75.62,75.37
0.40841,75.392,74.983
0.47124,75.098,74.722
0.53407,74.892,74.675
0.5969,74.8,74.788
0.65973,74.693,74.883
0.72257,74.569,74.869
0.7854,74.453,75.193
0.84823,74.602,75.694
0.91106,75.014,75.633
0.97389,75.484,75.004
1.0367,75.799,74.367
1.0996,75.595,74.282
1.1624,75.016,74.689
1.2252,74.437,75.301
1.2881,74.251,75.353
1.3509,74.592,74.923
1.4137,75.094,74.742
1.4765,75.489,74.991
1.5394,75.557,75.27
1.6022,75.323,75.157
1.665,74.965,75.013
1.7279,74.664,75.078
1.7907,74.583,75.18
1.8535,74.733,75.078
1.9164,74.999,74.949
1.9792,75.261,74.875
2.042,75.414,74.836
2.1049,75.358,74.823
2.1677,75.11,74.833
2.2305,74.8,74.827
2.2934,74.575,75.093
2.3562,74.62,75.45
2.419,74.843,75.306
2.4819,75.089,74.761
2.5447,75.208,74.876
2.6075,75.147,75.516
2.6704,75.031,75.51
2.7332,74.961,74.772
2.796,75.02,74.195
2.8588,75.132,74.278
2.9217,75.194,74.575
2.9845,75.178,75.052
3.0473,75.077,75.695
3.1102,74.974,75.777
3.173,74.893,75.214
3.2358,74.838,74.671
3.2987,74.812,74.99
3.3615,74.836,75.488
3.4243,74.915,75.362
3.4872,75.019,74.83
3.55,75.112,74.805
3.6128,75.156,75.404
3.6757,75.178,75.626
3.7385,75.181,74.937
3.8013,75.168,73.926
3.8642,75.045,73.852
3.927,74.803,74.475
3.9898,74.549,75.376
4.0527,74.406,75.985
4.1155,74.542,75.634
4.1783,74.876,74.805
4.2412,75.251,74.375
4.304,75.512,74.59
4.3668,75.52,74.757
4.4296,75.332,74.904
4.4925,75.092,75.252
4.5553,74.946,75.552
4.6181,75.004,75.377
4.681,75.164,75.07
4.7438,75.293,74.912
4.8066,75.273,75.017
4.8695,75.023,75.209
4.9323,74.651,75.147
4.9951,74.337,74.692
5.058,74.258,74.341
5.1208,74.516,74.375
5.1836,74.962,74.566
5.2465,75.387,75.108
5.3093,75.59,75.973
5.3721,75.379,76.087
5.435,74.933,75.379
5.4978,74.542,74.553
5.5606,74.493,74.449
5.6235,74.802,75.158
5.6863,75.172,75.687
5.7491,75.423,75.135
5.8119,75.414,73.802
5.8748,75.277,73.801
5.9376,75.152,74.934
6.0004,75.071,75.878
6.0633,75.044,75.801
6.1261,74.915,75.5
6.1889,74.691,75.274
6.2518,74.485,74.846


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_498.csv <==
x,qOut,qIn
0.031416,75.363,74.884
0.094248,75.507,74.686
0.15708,75.579,74.524
0.21991,75.507,74.795
0.28274,75.221,75.22
0.34558,74.768,75.3
0.40841,74.386,75.386
0.47124,74.217,75.57
0.53407,74.359,75.097
0.5969,74.655,74.381
0.65973,74.987,74.502
0.72257,75.285,75.194
0.7854,75.5,75.211
0.84823,75.567,74.914
0.91106,75.443,75.154
0.97389,75.193,75.494
1.0367,74.9,75.275
1.0996,74.744,74.699
1.1624,74.706,74.356
1.2252,74.721,74.499
1.2881,74.717,74.961
1.3509,74.719,75.458
1.4137,74.808,75.744
1.4765,74.985,75.384
1.5394,75.234,74.607
1.6022,75.404,74.425
1.665,75.393,74.702
1.7279,75.217,75.019
1.7907,74.918,75.173
1.8535,74.725,75.21
1.9164,74.744,75.168
1.9792,74.926,75.128
2.042,75.196,74.986
2.1049,75.356,74.581
2.1677,75.32,74.294
2.2305,75.118,74.553
2.2934,74.803,75.371
2.3562,74.603,75.83
2.419,74.632,75.581
2.4819,74.848,74.919
2.5447,75.184,74.713
2.6075,75.404,74.946
2.6704,75.372,74.968
2.7332,75.13,74.757
2.796,74.756,74.775
2.8588,74.589,75.265
2.9217,74.71,75.67
2.9845,74.994,75.593
3.0473,75.291,75.05
3.1102,75.346,74.446
3.173,75.154,74.067
3.2358,74.845,74.238
3.2987,74.569,75.1
3.3615,74.534,75.816
3.4243,74.721,75.726
3.4872,75.025,74.779
3.55,75.334,73.838
3.6128,75.486,74.444
3.6757,75.406,75.798
3.7385,75.152,76.269
3.8013,74.81,75.015
3.8642,74.643,74.048
3.927,74.724,74.279
3.9898,74.967,75.187
4.0527,75.271,75.768
4.1155,75.435,75.677
4.1783,75.351,75.318
4.2412,75.057,74.917
4.304,74.622,74.53
4.3668,74.394,74.226
4.4296,74.506,74.342
4.4925,74.836,75.08
4.5553,75.223,75.813
4.6181,75.32,75.53
4.681,75.136,74.844
4.7438,74.871,74.497
4.8066,74.745,74.616
4.8695,74.935,74.812
4.9323,75.184,74.964
4.9951,75.288,74.971
5.058,75.07,75.089
5.1208,74.781,75.502
5.1836,74.755,75.811
5.2465,74.999,75.704
5.3093,75.455,75.174
5.3721,75.593,74.807
5.435,75.275,74.746
5.4978,74.744,74.731
5.5606,74.312,74.283
5.6235,74.432,74.011
5.6863,74.874,74.469
5.7491,75.323,75.294
5.8119,75.486,75.676
5.8748,75.28,75.558
5.9376,74.922,75.372
6.0004,74.624,75.172
6.0633,74.576,75.027
6.1261,74.741,74.87
6.1889,74.974,74.711
6.2518,75.2,74.758


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_499.csv <==
x,qOut,qIn
0.031416,75.119,74.892
0.094248,74.826,75.543
0.15708,74.673,75.715
0.21991,74.686,75.442
0.28274,74.863,75.042
0.34558,75.04,74.646
0.40841,75.111,74.404
0.47124,75.076,74.744
0.53407,74.949,75.694
0.5969,74.897,75.679
0.65973,74.97,74.625
0.72257,75.099,73.755
0.7854,75.196,74.096
0.84823,75.11,75.063
0.91106,74.914,75.876
0.97389,74.731,76.134
1.0367,74.683,75.635
1.0996,74.766,74.996
1.1624,74.893,74.704
1.2252,75.029,74.778
1.2881,75.161,74.846
1.3509,75.301,74.892
1.4137,75.34,75.034
1.4765,75.241,74.971
1.5394,74.981,74.469
1.6022,74.81,74.338
1.665,74.847,74.83
1.7279,74.981,75.359
1.7907,75.063,75.267
1.8535,74.83,74.965
1.9164,74.505,74.849
1.9792,74.349,74.887
2.042,74.597,75.142
2.1049,75.143,75.53
2.1677,75.651,75.65
2.2305,75.903,75.243
2.2934,75.718,74.679
2.3562,75.237,74.572
2.419,74.824,74.697
2.4819,74.643,74.955
2.5447,74.798,75.534
2.6075,74.928,75.782
2.6704,74.885,75.265
2.7332,74.748,74.447
2.796,74.634,74.196
2.8588,74.741,74.473
2.9217,74.95,74.829
2.9845,75.125,75.268
3.0473,75.143,75.674
3.1102,75.045,75.751
3.173,74.995,75.444
3.2358,75.051,74.76
3.2987,75.25,74.118
3.3615,75.386,74.212
3.4243,75.309,74.641
3.4872,75.063,74.867
3.55,74.732,75.197
3.6128,74.662,75.866
3.6757,74.883,76.011
3.7385,75.215,75.222
3.8013,75.458,74.279
3.8642,75.309,74.471
3.927,74.882,75.042
3.9898,74.456,75.072
4.0527,74.319,74.683
4.1155,74.605,74.872
4.1783,75.087,75.283
4.2412,75.527,75.408
4.304,75.721,75.126
4.3668,75.503,74.978
4.4296,74.986,75.072
4.4925,74.45,75.119
4.5553,74.189,74.655
4.6181,74.376,74.305
4.681,74.801,74.498
4.7438,75.26,74.87
4.8066,75.573,75.281
4.8695,75.637,75.649
4.9323,75.434,75.597
4.9951,75.077,75.181
5.058,74.705,75.067
5.1208,74.583,75.263
5.1836,74.692,75.135
5.2465,74.905,74.578
5.3093,75.084,74.176
5.3721,75.156,74.753
5.435,75.183,75.595
5.4978,75.19,75.705
5.5606,75.196,74.715
5.6235,75.107,74.207
5.6863,74.907,74.705
5.7491,74.68,75.537
5.8119,74.522,75.735
5.8748,74.563,75.131
5.9376,74.768,74.428
6.0004,75.05,74.364
6.0633,75.323,75.174
6.1261,75.505,75.337
6.1889,75.535,74.716
6.2518,75.404,74.332


==> Figs/data/BurgulenceData/Polynomial/N25/Burgers_Legendre_4_Polynomial_25_500.csv <==
x,qOut,qIn
0.031416,75.427,74.156
0.094248,75.38,74.496
0.15708,75.131,74.523
0.21991,74.823,74.71
0.28274,74.611,75.43
0.34558,74.645,75.723
0.40841,74.84,75.345
0.47124,75.056,74.875
0.53407,75.157,74.724
0.5969,75.078,74.958
0.65973,74.92,75.331
0.72257,74.801,75.386
0.7854,74.824,75.179
0.84823,75.018,75.121
0.91106,75.301,74.972
0.97389,75.538,74.697
1.0367,75.602,74.626
1.0996,75.287,74.653
1.1624,74.731,74.632
1.2252,74.237,74.837
1.2881,74.112,75.371
1.3509,74.442,75.759
1.4137,74.923,75.781
1.4765,75.328,75.408
1.5394,75.471,74.528
1.6022,75.373,74.049
1.665,75.169,74.534
1.7279,74.985,75.453
1.7907,74.936,75.555
1.8535,75.036,74.854
1.9164,75.188,74.485
1.9792,75.29,74.828
2.042,75.252,75.423
2.1049,75.041,75.555
2.1677,74.767,75.267
2.2305,74.554,74.609
2.2934,74.515,73.878
2.3562,74.661,73.991
2.419,74.925,74.934
2.4819,75.225,75.982
2.5447,75.487,76.098
2.6075,75.568,75.322
2.6704,75.388,74.597
2.7332,75.046,74.415
2.796,74.678,74.72
2.8588,74.605,75.017
2.9217,74.781,75.103
2.9845,75.029,74.897
3.0473,75.162,74.79
3.1102,75.125,75.029
3.173,75.079,75.249
3.2358,75.074,75.363
3.2987,75.139,75.407
3.3615,75.02,75.21
3.4243,74.704,74.928
3.4872,74.393,74.867
3.55,74.315,74.697
3.6128,74.668,74.481
3.6757,75.204,74.769
3.7385,75.645,75.37
3.8013,75.729,75.562
3.8642,75.374,75.234
3.927,74.891,74.901
3.9898,74.559,74.65
4.0527,74.621,74.253
4.1155,74.874,74.362
4.1783,75.049,75.15
4.2412,75.095,75.727
4.304,75.009,75.123
4.3668,75.037,74.412
4.4296,75.181,74.564
4.4925,75.33,75.345
4.5553,75.359,75.874
4.6181,75.153,75.617
4.681,74.855,75.095
4.7438,74.633,74.764
4.8066,74.637,74.736
4.8695,74.859,74.667
4.9323,75.136,74.636
4.9951,75.324,74.832
5.058,75.299,75.206
5.1208,75.035,75.555
5.1836,74.719,75.647
5.2465,74.526,75.125
5.3093,74.611,74.275
5.3721,74.876,74.281
5.435,75.094,74.889
5.4978,75.169,75.335
5.5606,75.04,75.133
5.6235,74.93,74.801
5.6863,74.995,74.753
5.7491,75.199,75.011
5.8119,75.47,75.279
5.8748,75.493,74.953
5.9376,75.216,74.563
6.0004,74.814,75.077
6.0633,74.5,76.335
6.1261,74.556,76.191
6.1889,74.86,74.9
6.2518,75.213,73.917


==> Figs/data/CorrectionFunctionShape.csv <==
x,Polynomial,Gaussian0.5,Gaussian1.0,Gaussian1.5
-1,12.5,11.348,8.7691,6.4321
-0.998,12.351,11.227,8.704,6.406
-0.996,12.202,11.107,8.639,6.3797
-0.994,12.055,10.988,8.574,6.3531
-0.992,11.908,10.87,8.509,6.3263
-0.99,11.763,10.752,8.4441,6.2993
-0.988,11.619,10.635,8.3793,6.2721
-0.986,11.475,10.518,8.3145,6.2447
-0.984,11.333,10.402,8.2498,6.2171
-0.982,11.192,10.287,8.1851,6.1893
-0.98,11.052,10.172,8.1205,6.1613
-0.978,10.913,10.058,8.0559,6.133
-0.976,10.774,9.9446,7.9914,6.1046
-0.974,10.637,9.8319,7.927,6.076
-0.972,10.501,9.7197,7.8626,6.0472
-0.97,10.366,9.6082,7.7983,6.0181
-0.968,10.232,9.4974,7.7341,5.9889
-0.966,10.098,9.3872,7.67,5.9595
-0.964,9.9661,9.2776,7.6059,5.9299
-0.962,9.8348,9.1686,7.5419,5.9001
-0.96,9.7045,9.0603,7.478,5.8702
-0.958,9.5751,8.9526,7.4142,5.84
-0.956,9.4467,8.8455,7.3505,5.8097
-0.954,9.3193,8.7391,7.2869,5.7792
-0.952,9.1928,8.6333,7.2233,5.7485
-0.95,9.0673,8.5281,7.1599,5.7176
-0.948,8.9427,8.4236,7.0965,5.6865
-0.946,8.8191,8.3197,7.0333,5.6553
-0.944,8.6964,8.2164,6.9701,5.6239
-0.942,8.5747,8.1137,6.9071,5.5923
-0.94,8.4539,8.0116,6.8441,5.5606
-0.938,8.334,7.9102,6.7813,5.5287
-0.936,8.215,7.8094,6.7185,5.4966
-0.934,8.0969,7.7092,6.6559,5.4644
-0.932,7.9798,7.6096,6.5934,5.432
-0.93,7.8636,7.5107,6.531,5.3995
-0.928,7.7483,7.4123,6.4688,5.3668
-0.926,7.6339,7.3146,6.4066,5.3339
-0.924,7.5203,7.2175,6.3446,5.3009
-0.922,7.4077,7.121,6.2827,5.2677
-0.92,7.296,7.0251,6.2209,5.2344
-0.918,7.1852,6.9299,6.1593,5.201
-0.916,7.0752,6.8352,6.0978,5.1674
-0.914,6.9661,6.7412,6.0364,5.1337
-0.912,6.858,6.6477,5.9752,5.0998
-0.91,6.7506,6.5549,5.9141,5.0658
-0.908,6.6442,6.4627,5.8531,5.0316
-0.906,6.5386,6.371,5.7923,4.9974
-0.904,6.4339,6.28,5.7316,4.963
-0.902,6.33,6.1896,5.6711,4.9284
-0.9,6.227,6.0998,5.6107,4.8938
-0.898,6.1248,6.0106,5.5505,4.859
-0.896,6.0235,5.922,5.4904,4.8241
-0.894,5.923,5.834,5.4305,4.7891
-0.892,5.8234,5.7466,5.3707,4.7539
-0.89,5.7245,5.6597,5.3111,4.7187
-0.888,5.6266,5.5735,5.2517,4.6833
-0.886,5.5294,5.4879,5.1924,4.6479
-0.884,5.4331,5.4028,5.1333,4.6123
-0.882,5.3376,5.3184,5.0744,4.5766
-0.88,5.2429,5.2345,5.0156,4.5408
-0.878,5.149,5.1513,4.957,4.5049
-0.876,5.0559,5.0686,4.8986,4.469
-0.874,4.9637,4.9865,4.8403,4.4329
-0.872,4.8722,4.905,4.7822,4.3967
-0.87,4.7815,4.824,4.7243,4.3605
-0.868,4.6916,4.7437,4.6666,4.3242
-0.866,4.6025,4.6639,4.6091,4.2877
-0.864,4.5142,4.5848,4.5517,4.2512
-0.862,4.4267,4.5061,4.4946,4.2146
-0.86,4.34,4.4281,4.4376,4.178
-0.858,4.254,4.3507,4.3808,4.1412
-0.856,4.1688,4.2738,4.3242,4.1044
-0.854,4.0844,4.1975,4.2678,4.0676
-0.852,4.0007,4.1218,4.2116,4.0306
-0.85,3.9178,4.0466,4.1556,3.9936
-0.848,3.8356,3.972,4.0998,3.9565
-0.846,3.7542,3.898,4.0442,3.9194
-0.844,3.6736,3.8245,3.9888,3.8822
-0.842,3.5937,3.7516,3.9337,3.845
-0.84,3.5145,3.6793,3.8787,3.8077
-0.838,3.4361,3.6075,3.8239,3.7704
-0.836,3.3584,3.5363,3.7693,3.733
-0.834,3.2814,3.4657,3.715,3.6956
-0.832,3.2052,3.3956,3.6608,3.6581
-0.83,3.1297,3.3261,3.6069,3.6206
-0.828,3.0549,3.2571,3.5532,3.583
-0.826,2.9808,3.1887,3.4997,3.5455
-0.824,2.9075,3.1208,3.4465,3.5079
-0.822,2.8348,3.0535,3.3934,3.4702
-0.82,2.7629,2.9867,3.3406,3.4326
-0.818,2.6916,2.9205,3.288,3.3949
-0.816,2.6211,2.8548,3.2357,3.3572
-0.814,2.5512,2.7897,3.1835,3.3195
-0.812,2.4821,2.7251,3.1316,3.2817
-0.81,2.4136,2.661,3.08,3.244
-0.808,2.3458,2.5975,3.0285,3.2063
-0.806,2.2787,2.5346,2.9773,3.1685
-0.804,2.2123,2.4721,2.9264,3.1307
-0.802,2.1466,2.4102,2.8756,3.093
-0.8,2.0815,2.3489,2.8251,3.0552
-0.798,2.0171,2.2881,2.7749,3.0175
-0.796,1.9534,2.2278,2.7249,2.9797
-0.794,1.8903,2.168,2.6751,2.942
-0.792,1.8278,2.1088,2.6256,2.9042
-0.79,1.7661,2.05,2.5764,2.8665
-0.788,1.705,1.9919,2.5273,2.8288
-0.786,1.6445,1.9342,2.4786,2.7912
-0.784,1.5847,1.8771,2.4301,2.7535
-0.782,1.5255,1.8204,2.3818,2.7159
-0.78,1.4669,1.7643,2.3338,2.6783
-0.778,1.409,1.7088,2.286,2.6407
-0.776,1.3517,1.6537,2.2385,2.6032
-0.774,1.2951,1.5991,2.1913,2.5657
-0.772,1.239,1.5451,2.1443,2.5283
-0.77,1.1836,1.4916,2.0976,2.4908
-0.768,1.1288,1.4385,2.0511,2.4535
-0.766,1.0746,1.386,2.0049,2.4162
-0.764,1.021,1.334,1.959,2.3789
-0.762,0.96808,1.2825,1.9134,2.3417
-0.76,0.91572,1.2315,1.868,2.3045
-0.758,0.86396,1.181,1.8228,2.2674
-0.756,0.81279,1.131,1.778,2.2304
-0.754,0.76222,1.0815,1.7334,2.1934
-0.752,0.71224,1.0325,1.6891,2.1565
-0.75,0.66284,0.98395,1.645,2.1196
-0.748,0.61403,0.93592,1.6012,2.0829
-0.746,0.5658,0.88839,1.5577,2.0461
-0.744,0.51815,0.84134,1.5145,2.0095
-0.742,0.47107,0.79478,1.4716,1.973
-0.74,0.42457,0.74871,1.4289,1.9365
-0.738,0.37863,0.70312,1.3865,1.9001
-0.736,0.33326,0.65801,1.3444,1.8638
-0.734,0.28844,0.61338,1.3026,1.8276
-0.732,0.24419,0.56923,1.261,1.7915
-0.73,0.20049,0.52555,1.2198,1.7555
-0.728,0.15734,0.48235,1.1788,1.7196
-0.726,0.11474,0.43963,1.1381,1.6838
-0.724,0.072692,0.39737,1.0977,1.648
-0.722,0.031182,0.35558,1.0575,1.6124
-0.72,-0.0097896,0.31427,1.0177,1.5769
-0.718,-0.050225,0.27342,0.97816,1.5415
-0.716,-0.090127,0.23303,0.9389,1.5062
-0.714,-0.1295,0.1931,0.89993,1.471
-0.712,-0.16834,0.15364,0.86125,1.436
-0.71,-0.20667,0.11463,0.82285,1.4011
-0.708,-0.24447,0.076082,0.78476,1.3662
-0.706,-0.28175,0.037988,0.74695,1.3315
-0.704,-0.31852,0.00034762,0.70944,1.297
-0.702,-0.35478,-0.036841,0.67222,1.2625
-0.7,-0.39053,-0.073581,0.63529,1.2282
-0.698,-0.42578,-0.10987,0.59866,1.1941
-0.696,-0.46052,-0.14572,0.56233,1.16
-0.694,-0.49476,-0.18112,0.52629,1.1261
-0.692,-0.52851,-0.21608,0.49056,1.0924
-0.69,-0.56177,-0.2506,0.45511,1.0588
-0.688,-0.59454,-0.28468,0.41997,1.0253
-0.686,-0.62681,-0.31832,0.38513,0.99197
-0.684,-0.65861,-0.35153,0.35058,0.9588
-0.682,-0.68992,-0.3843,0.31634,0.92579
-0.68,-0.72076,-0.41665,0.28239,0.89292
-0.678,-0.75112,-0.44856,0.24875,0.86022
-0.676,-0.78101,-0.48005,0.21541,0.82767
-0.674,-0.81044,-0.51111,0.18236,0.79528
-0.672,-0.83939,-0.54175,0.14963,0.76306
-0.67,-0.86788,-0.57196,0.11719,0.731
-0.668,-0.89592,-0.60176,0.085058,0.69911
-0.666,-0.92349,-0.63114,0.053228,0.66739
-0.664,-0.95062,-0.6601,0.021703,0.63584
-0.662,-0.97729,-0.68865,-0.0095186,0.60447
-0.66,-1.0035,-0.71678,-0.040436,0.57327
-0.658,-1.0293,-0.74451,-0.071048,0.54225
-0.656,-1.0546,-0.77182,-0.10136,0.51141
-0.654,-1.0795,-0.79873,-0.13136,0.48075
-0.652,-1.104,-0.82524,-0.16105,0.45028
-0.65,-1.128,-0.85134,-0.19045,0.41999
-0.648,-1.1516,-0.87704,-0.21953,0.38989
-0.646,-1.1748,-0.90235,-0.24831,0.35998
-0.644,-1.1975,-0.92725,-0.27678,0.33026
-0.642,-1.2198,-0.95176,-0.30495,0.30074
-0.64,-1.2417,-0.97588,-0.33281,0.27141
-0.638,-1.2632,-0.99961,-0.36036,0.24228
-0.636,-1.2843,-1.0229,-0.38761,0.21335
-0.634,-1.3049,-1.0459,-0.41455,0.18462
-0.632,-1.3252,-1.0685,-0.44118,0.1561
-0.63,-1.345,-1.0906,-0.46751,0.12778
-0.628,-1.3645,-1.1124,-0.49353,0.099663
-0.626,-1.3835,-1.1339,-0.51924,0.071757
-0.624,-1.4022,-1.1549,-0.54465,0.044062
-0.622,-1.4204,-1.1756,-0.56975,0.016579
-0.62,-1.4383,-1.1959,-0.59454,-0.01069
-0.618,-1.4558,-1.2158,-0.61902,-0.037745
-0.616,-1.4729,-1.2354,-0.6432,-0.064582
-0.614,-1.4896,-1.2545,-0.66707,-0.091201
-0.612,-1.5059,-1.2734,-0.69064,-0.1176
-0.61,-1.5218,-1.2918,-0.7139,-0.14378
-0.608,-1.5374,-1.3099,-0.73685,-0.16973
-0.606,-1.5526,-1.3277,-0.7595,-0.19546
-0.604,-1.5674,-1.345,-0.78184,-0.22096
-0.602,-1.5819,-1.3621,-0.80388,-0.24624
-0.6,-1.596,-1.3787,-0.82561,-0.27128
-0.598,-1.6097,-1.395,-0.84704,-0.2961
-0.596,-1.6231,-1.411,-0.86816,-0.32068
-0.594,-1.6361,-1.4266,-0.88898,-0.34503
-0.592,-1.6488,-1.4419,-0.90949,-0.36915
-0.59,-1.6611,-1.4568,-0.9297,-0.39303
-0.588,-1.6731,-1.4714,-0.94961,-0.41667
-0.586,-1.6847,-1.4857,-0.96921,-0.44008
-0.584,-1.696,-1.4996,-0.98851,-0.46324
-0.582,-1.707,-1.5132,-1.0075,-0.48616
-0.58,-1.7176,-1.5264,-1.0262,-0.50884
-0.578,-1.7279,-1.5393,-1.0446,-0.53128
-0.576,-1.7378,-1.5519,-1.0627,-0.55347
-0.574,-1.7474,-1.5641,-1.0805,-0.57542
-0.572,-1.7567,-1.5761,-1.098,-0.59712
-0.57,-1.7657,-1.5877,-1.1152,-0.61857
-0.568,-1.7743,-1.599,-1.1321,-0.63978
-0.566,-1.7826,-1.6099,-1.1487,-0.66073
-0.564,-1.7906,-1.6206,-1.165,-0.68144
-0.562,-1.7983,-1.6309,-1.181,-0.70189
-0.56,-1.8057,-1.6409,-1.1967,-0.72208
-0.558,-1.8128,-1.6506,-1.2121,-0.74203
-0.556,-1.8195,-1.66,-1.2272,-0.76172
-0.554,-1.826,-1.6691,-1.242,-0.78115
-0.552,-1.8321,-1.6779,-1.2565,-0.80033
-0.55,-1.838,-1.6864,-1.2708,-0.81925
-0.548,-1.8436,-1.6946,-1.2847,-0.83792
-0.546,-1.8488,-1.7024,-1.2984,-0.85632
-0.544,-1.8538,-1.71,-1.3117,-0.87447
-0.542,-1.8585,-1.7173,-1.3248,-0.89235
-0.54,-1.8629,-1.7243,-1.3375,-0.90998
-0.538,-1.867,-1.731,-1.35,-0.92734
-0.536,-1.8709,-1.7374,-1.3622,-0.94444
-0.534,-1.8744,-1.7435,-1.3741,-0.96128
-0.532,-1.8777,-1.7494,-1.3858,-0.97785
-0.53,-1.8807,-1.7549,-1.3971,-0.99417
-0.528,-1.8834,-1.7602,-1.4081,-1.0102
-0.526,-1.8859,-1.7652,-1.4189,-1.026
-0.524,-1.8881,-1.7699,-1.4294,-1.0415
-0.522,-1.89,-1.7744,-1.4396,-1.0568
-0.52,-1.8917,-1.7785,-1.4495,-1.0718
-0.518,-1.8931,-1.7824,-1.4592,-1.0865
-0.516,-1.8943,-1.7861,-1.4685,-1.1009
-0.514,-1.8952,-1.7894,-1.4776,-1.1151
-0.512,-1.8958,-1.7925,-1.4864,-1.129
-0.51,-1.8962,-1.7954,-1.495,-1.1427
-0.508,-1.8964,-1.798,-1.5032,-1.1561
-0.506,-1.8963,-1.8003,-1.5112,-1.1692
-0.504,-1.8959,-1.8023,-1.5189,-1.182
-0.502,-1.8954,-1.8041,-1.5263,-1.1946
-0.5,-1.8945,-1.8057,-1.5335,-1.2069
-0.498,-1.8935,-1.807,-1.5404,-1.219
-0.496,-1.8922,-1.8081,-1.547,-1.2308
-0.494,-1.8907,-1.8089,-1.5534,-1.2423
-0.492,-1.8889,-1.8094,-1.5595,-1.2535
-0.49,-1.8869,-1.8098,-1.5653,-1.2645
-0.488,-1.8847,-1.8098,-1.5708,-1.2752
-0.486,-1.8823,-1.8097,-1.5761,-1.2856
-0.484,-1.8797,-1.8093,-1.5812,-1.2958
-0.482,-1.8768,-1.8086,-1.5859,-1.3057
-0.48,-1.8737,-1.8078,-1.5905,-1.3153
-0.478,-1.8704,-1.8067,-1.5947,-1.3247
-0.476,-1.8669,-1.8054,-1.5987,-1.3338
-0.474,-1.8632,-1.8038,-1.6025,-1.3426
-0.472,-1.8593,-1.8021,-1.6059,-1.3512
-0.47,-1.8552,-1.8001,-1.6092,-1.3595
-0.468,-1.8508,-1.7979,-1.6122,-1.3675
-0.466,-1.8463,-1.7954,-1.6149,-1.3753
-0.464,-1.8416,-1.7928,-1.6174,-1.3828
-0.462,-1.8367,-1.7899,-1.6196,-1.39
-0.46,-1.8316,-1.7868,-1.6216,-1.397
-0.458,-1.8263,-1.7835,-1.6234,-1.4037
-0.456,-1.8208,-1.78,-1.6249,-1.4102
-0.454,-1.8151,-1.7763,-1.6261,-1.4163
-0.452,-1.8092,-1.7724,-1.6271,-1.4223
-0.45,-1.8032,-1.7683,-1.6279,-1.4279
-0.448,-1.7969,-1.764,-1.6285,-1.4333
-0.446,-1.7905,-1.7595,-1.6288,-1.4385
-0.444,-1.7839,-1.7548,-1.6288,-1.4433
-0.442,-1.7772,-1.7499,-1.6287,-1.448
-0.44,-1.7702,-1.7448,-1.6283,-1.4523
-0.438,-1.7631,-1.7395,-1.6276,-1.4564
-0.436,-1.7559,-1.7341,-1.6268,-1.4603
-0.434,-1.7484,-1.7284,-1.6257,-1.4639
-0.432,-1.7408,-1.7226,-1.6244,-1.4672
-0.43,-1.733,-1.7166,-1.6229,-1.4703
-0.428,-1.7251,-1.7104,-1.6211,-1.4731
-0.426,-1.717,-1.704,-1.6191,-1.4757
-0.424,-1.7088,-1.6974,-1.6169,-1.478
-0.422,-1.7004,-1.6907,-1.6145,-1.4801
-0.42,-1.6919,-1.6838,-1.6119,-1.4819
-0.418,-1.6832,-1.6767,-1.609,-1.4835
-0.416,-1.6743,-1.6695,-1.606,-1.4848
-0.414,-1.6653,-1.662,-1.6027,-1.4859
-0.412,-1.6562,-1.6545,-1.5992,-1.4867
-0.41,-1.6469,-1.6467,-1.5955,-1.4873
-0.408,-1.6375,-1.6388,-1.5916,-1.4877
-0.406,-1.628,-1.6308,-1.5875,-1.4878
-0.404,-1.6183,-1.6225,-1.5832,-1.4876
-0.402,-1.6085,-1.6142,-1.5787,-1.4873
-0.4,-1.5985,-1.6056,-1.574,-1.4867
-0.398,-1.5884,-1.597,-1.5691,-1.4858
-0.396,-1.5782,-1.5881,-1.564,-1.4847
-0.394,-1.5679,-1.5792,-1.5587,-1.4834
-0.392,-1.5574,-1.57,-1.5532,-1.4818
-0.39,-1.5468,-1.5608,-1.5475,-1.4801
-0.388,-1.5361,-1.5514,-1.5416,-1.478
-0.386,-1.5253,-1.5418,-1.5355,-1.4758
-0.384,-1.5143,-1.5321,-1.5293,-1.4733
-0.382,-1.5033,-1.5223,-1.5229,-1.4706
-0.38,-1.4921,-1.5123,-1.5162,-1.4677
-0.378,-1.4808,-1.5023,-1.5094,-1.4646
-0.376,-1.4694,-1.492,-1.5025,-1.4612
-0.374,-1.4579,-1.4817,-1.4953,-1.4576
-0.372,-1.4463,-1.4712,-1.488,-1.4538
-0.37,-1.4346,-1.4606,-1.4805,-1.4498
-0.368,-1.4228,-1.4499,-1.4728,-1.4455
-0.366,-1.4109,-1.4391,-1.465,-1.4411
-0.364,-1.3989,-1.4281,-1.457,-1.4364
-0.362,-1.3868,-1.417,-1.4488,-1.4316
-0.36,-1.3746,-1.4058,-1.4404,-1.4265
-0.358,-1.3623,-1.3945,-1.4319,-1.4212
-0.356,-1.3499,-1.3831,-1.4233,-1.4157
-0.354,-1.3374,-1.3716,-1.4145,-1.41
-0.352,-1.3249,-1.3599,-1.4055,-1.4041
-0.35,-1.3122,-1.3482,-1.3963,-1.398
-0.348,-1.2995,-1.3363,-1.3871,-1.3917
-0.346,-1.2867,-1.3244,-1.3776,-1.3852
-0.344,-1.2738,-1.3123,-1.368,-1.3785
-0.342,-1.2608,-1.3002,-1.3583,-1.3716
-0.34,-1.2477,-1.2879,-1.3484,-1.3645
-0.338,-1.2346,-1.2756,-1.3384,-1.3573
-0.336,-1.2214,-1.2631,-1.3282,-1.3498
-0.334,-1.2081,-1.2506,-1.3179,-1.3422
-0.332,-1.1948,-1.238,-1.3075,-1.3344
-0.33,-1.1814,-1.2253,-1.2969,-1.3264
-0.328,-1.1679,-1.2125,-1.2862,-1.3182
-0.326,-1.1544,-1.1996,-1.2753,-1.3098
-0.324,-1.1407,-1.1866,-1.2644,-1.3013
-0.322,-1.1271,-1.1736,-1.2533,-1.2926
-0.32,-1.1133,-1.1605,-1.242,-1.2837
-0.318,-1.0995,-1.1472,-1.2307,-1.2746
-0.316,-1.0857,-1.134,-1.2192,-1.2654
-0.314,-1.0718,-1.1206,-1.2076,-1.256
-0.312,-1.0578,-1.1072,-1.1959,-1.2465
-0.31,-1.0438,-1.0937,-1.1841,-1.2368
-0.308,-1.0298,-1.0801,-1.1721,-1.2269
-0.306,-1.0156,-1.0665,-1.1601,-1.2169
-0.304,-1.0015,-1.0528,-1.1479,-1.2067
-0.302,-0.98728,-1.039,-1.1356,-1.1964
-0.3,-0.97303,-1.0252,-1.1232,-1.1859
-0.298,-0.95874,-1.0113,-1.1108,-1.1753
-0.296,-0.9444,-0.9974,-1.0982,-1.1645
-0.294,-0.93003,-0.9834,-1.0855,-1.1536
-0.292,-0.91561,-0.96935,-1.0727,-1.1425
-0.29,-0.90116,-0.95524,-1.0598,-1.1313
-0.288,-0.88668,-0.94108,-1.0468,-1.12
-0.286,-0.87216,-0.92687,-1.0338,-1.1085
-0.284,-0.8576,-0.91261,-1.0206,-1.0969
-0.282,-0.84302,-0.8983,-1.0074,-1.0851
-0.28,-0.82841,-0.88395,-0.99403,-1.0733
-0.278,-0.81377,-0.86956,-0.98061,-1.0613
-0.276,-0.7991,-0.85512,-0.96711,-1.0492
-0.274,-0.78441,-0.84064,-0.95352,-1.0369
-0.272,-0.7697,-0.82613,-0.93986,-1.0246
-0.27,-0.75496,-0.81158,-0.92613,-1.0121
-0.268,-0.7402,-0.79699,-0.91231,-0.99952
-0.266,-0.72542,-0.78236,-0.89843,-0.98681
-0.264,-0.71063,-0.76771,-0.88448,-0.974
-0.262,-0.69582,-0.75302,-0.87045,-0.96109
-0.26,-0.68099,-0.73831,-0.85636,-0.94806
-0.258,-0.66615,-0.72357,-0.84221,-0.93494
-0.256,-0.6513,-0.7088,-0.82799,-0.92171
-0.254,-0.63644,-0.69401,-0.81372,-0.90838
-0.252,-0.62157,-0.67919,-0.79938,-0.89496
-0.25,-0.60669,-0.66436,-0.78499,-0.88145
-0.248,-0.5918,-0.6495,-0.77054,-0.86784
-0.246,-0.57691,-0.63463,-0.75604,-0.85415
-0.244,-0.56202,-0.61973,-0.74149,-0.84037
-0.242,-0.54712,-0.60483,-0.72689,-0.8265
-0.24,-0.53222,-0.58991,-0.71225,-0.81255
-0.238,-0.51732,-0.57498,-0.69756,-0.79853
-0.236,-0.50243,-0.56003,-0.68282,-0.78443
-0.234,-0.48753,-0.54508,-0.66805,-0.77025
-0.232,-0.47264,-0.53012,-0.65324,-0.756
-0.23,-0.45776,-0.51516,-0.63839,-0.74168
-0.228,-0.44288,-0.50019,-0.6235,-0.7273
-0.226,-0.42801,-0.48522,-0.60858,-0.71285
-0.224,-0.41315,-0.47024,-0.59363,-0.69834
-0.222,-0.3983,-0.45527,-0.57866,-0.68376
-0.22,-0.38346,-0.4403,-0.56365,-0.66913
-0.218,-0.36864,-0.42532,-0.54862,-0.65445
-0.216,-0.35382,-0.41036,-0.53356,-0.63971
-0.214,-0.33903,-0.3954,-0.51849,-0.62492
-0.212,-0.32425,-0.38044,-0.50339,-0.61009
-0.21,-0.30949,-0.3655,-0.48828,-0.59521
-0.208,-0.29475,-0.35056,-0.47315,-0.58028
-0.206,-0.28003,-0.33564,-0.45801,-0.56532
-0.204,-0.26533,-0.32073,-0.44285,-0.55031
-0.202,-0.25065,-0.30583,-0.42769,-0.53528
-0.2,-0.236,-0.29095,-0.41251,-0.5202
-0.198,-0.22137,-0.27609,-0.39733,-0.5051
-0.196,-0.20677,-0.26124,-0.38215,-0.48997
-0.194,-0.1922,-0.24641,-0.36696,-0.47481
-0.192,-0.17765,-0.23161,-0.35177,-0.45962
-0.19,-0.16314,-0.21682,-0.33659,-0.44442
-0.188,-0.14866,-0.20206,-0.3214,-0.4292
-0.186,-0.1342,-0.18733,-0.30622,-0.41396
-0.184,-0.11979,-0.17262,-0.29105,-0.3987
-0.182,-0.1054,-0.15794,-0.27589,-0.38343
-0.18,-0.091053,-0.14329,-0.26073,-0.36816
-0.178,-0.076741,-0.12867,-0.24559,-0.35287
-0.176,-0.062467,-0.11407,-0.23047,-0.33758
-0.174,-0.048231,-0.099517,-0.21535,-0.32229
-0.172,-0.034035,-0.084993,-0.20026,-0.307
-0.17,-0.019881,-0.070505,-0.18518,-0.29171
-0.168,-0.0057678,-0.056053,-0.17013,-0.27642
-0.166,0.008302,-0.041639,-0.1551,-0.26114
-0.164,0.022328,-0.027265,-0.14009,-0.24587
-0.162,0.036308,-0.01293,-0.12511,-0.23061
-0.16,0.050242,0.0013628,-0.11015,-0.21536
-0.158,0.06413,0.015613,-0.09523,-0.20013
-0.156,0.077968,0.029819,-0.080338,-0.18492
-0.154,0.091758,0.04398,-0.065478,-0.16972
-0.152,0.1055,0.058095,-0.050654,-0.15455
-0.15,0.11919,0.072161,-0.035866,-0.1394
-0.148,0.13282,0.08618,-0.021117,-0.12428
-0.146,0.1464,0.10015,-0.0064068,-0.10919
-0.144,0.15993,0.11406,0.0082615,-0.094133
-0.142,0.17341,0.12793,0.022887,-0.079106
-0.14,0.18682,0.14174,0.037467,-0.064115
-0.138,0.20018,0.1555,0.052001,-0.049162
-0.136,0.21349,0.1692,0.066486,-0.034249
-0.134,0.22673,0.18284,0.080922,-0.019377
-0.132,0.23991,0.19643,0.095307,-0.0045497
-0.13,0.25303,0.20996,0.10964,0.010231
-0.128,0.26609,0.22342,0.12392,0.024964
-0.126,0.27909,0.23683,0.13814,0.039647
-0.124,0.29203,0.25017,0.1523,0.054276
-0.122,0.3049,0.26346,0.16641,0.068852
-0.12,0.3177,0.27667,0.18045,0.08337
-0.118,0.33044,0.28982,0.19443,0.097831
-0.116,0.34311,0.30291,0.20835,0.11223
-0.114,0.35572,0.31592,0.2222,0.12657
-0.112,0.36825,0.32887,0.23599,0.14084
-0.11,0.38072,0.34175,0.2497,0.15504
-0.108,0.39311,0.35456,0.26335,0.16918
-0.106,0.40543,0.36729,0.27693,0.18325
-0.104,0.41769,0.37995,0.29043,0.19724
-0.102,0.42986,0.39254,0.30386,0.21116
-0.1,0.44197,0.40506,0.31722,0.22501
-0.098,0.454,0.4175,0.33049,0.23877
-0.096,0.46595,0.42986,0.34369,0.25246
-0.094,0.47783,0.44215,0.35681,0.26606
-0.092,0.48963,0.45435,0.36985,0.27958
-0.09,0.50136,0.46648,0.38281,0.29301
-0.088,0.513,0.47853,0.39568,0.30636
-0.086,0.52457,0.4905,0.40847,0.31962
-0.084,0.53606,0.50238,0.42117,0.33279
-0.082,0.54746,0.51418,0.43378,0.34586
-0.08,0.55879,0.5259,0.4463,0.35884
-0.078,0.57003,0.53753,0.45874,0.37173
-0.076,0.58119,0.54908,0.47108,0.38451
-0.074,0.59226,0.56054,0.48333,0.3972
-0.072,0.60325,0.57191,0.49548,0.40979
-0.07,0.61416,0.5832,0.50754,0.42227
-0.068,0.62498,0.59439,0.5195,0.43465
-0.066,0.63572,0.6055,0.53137,0.44692
-0.064,0.64636,0.61651,0.54313,0.45909
-0.062,0.65692,0.62744,0.5548,0.47115
-0.06,0.6674,0.63827,0.56636,0.4831
-0.058,0.67778,0.64901,0.57782,0.49493
-0.056,0.68807,0.65965,0.58918,0.50665
-0.054,0.69827,0.6702,0.60043,0.51826
-0.052,0.70838,0.68066,0.61158,0.52975
-0.05,0.7184,0.69101,0.62262,0.54112
-0.048,0.72833,0.70128,0.63355,0.55238
-0.046,0.73817,0.71144,0.64438,0.56351
-0.044,0.74791,0.72151,0.65509,0.57452
-0.042,0.75756,0.73147,0.66569,0.58541
-0.04,0.76711,0.74134,0.67618,0.59617
-0.038,0.77657,0.75111,0.68656,0.60681
-0.036,0.78593,0.76077,0.69682,0.61732
-0.034,0.7952,0.77034,0.70696,0.6277
-0.032,0.80437,0.7798,0.71699,0.63796
-0.03,0.81344,0.78916,0.72691,0.64808
-0.028,0.82241,0.79841,0.7367,0.65807
-0.026,0.83129,0.80756,0.74638,0.66792
-0.024,0.84007,0.8166,0.75593,0.67765
-0.022,0.84875,0.82554,0.76537,0.68723
-0.02,0.85732,0.83438,0.77468,0.69668
-0.018,0.8658,0.8431,0.78387,0.70599
-0.016,0.87418,0.85172,0.79294,0.71517
-0.014,0.88245,0.86023,0.80188,0.7242
-0.012,0.89063,0.86864,0.8107,0.73309
-0.01,0.8987,0.87693,0.81939,0.74185
-0.008,0.90666,0.88511,0.82796,0.75045
-0.006,0.91453,0.89318,0.8364,0.75892
-0.004,0.92229,0.90115,0.84471,0.76724
-0.002,0.92995,0.909,0.85289,0.77542
0,0.9375,0.91674,0.86094,0.78344
0.002,0.94495,0.92436,0.86886,0.79133
0.004,0.95229,0.93188,0.87665,0.79906
0.006,0.95953,0.93928,0.88431,0.80664
0.008,0.96666,0.94656,0.89183,0.81408
0.01,0.97368,0.95374,0.89923,0.82137
0.012,0.9806,0.9608,0.90648,0.8285
0.014,0.9874,0.96774,0.91361,0.83548
0.016,0.99411,0.97456,0.9206,0.84231
0.018,1.0007,0.98128,0.92745,0.84899
0.02,1.0072,0.98787,0.93417,0.85551
0.022,1.0136,0.99435,0.94076,0.86188
0.024,1.0198,1.0007,0.9472,0.8681
0.026,1.026,1.007,0.95351,0.87416
0.028,1.032,1.0131,0.95968,0.88006
0.03,1.038,1.0191,0.96571,0.88581
0.032,1.0438,1.025,0.9716,0.8914
0.034,1.0495,1.0307,0.97735,0.89683
0.036,1.0551,1.0364,0.98296,0.9021
0.038,1.0606,1.0419,0.98844,0.90722
0.04,1.066,1.0473,0.99377,0.91218
0.042,1.0713,1.0526,0.99896,0.91698
0.044,1.0764,1.0578,1.004,0.92162
0.046,1.0815,1.0628,1.0089,0.9261
0.048,1.0864,1.0678,1.0137,0.93042
0.05,1.0912,1.0726,1.0183,0.93458
0.052,1.0959,1.0772,1.0228,0.93858
0.054,1.1005,1.0818,1.0271,0.94242
0.056,1.105,1.0862,1.0313,0.9461
0.058,1.1094,1.0906,1.0354,0.94961
0.06,1.1136,1.0947,1.0393,0.95297
0.062,1.1178,1.0988,1.043,0.95616
0.064,1.1218,1.1028,1.0466,0.9592
0.066,1.1257,1.1066,1.0501,0.96207
0.068,1.1295,1.1103,1.0534,0.96478
0.07,1.1332,1.1139,1.0566,0.96733
0.072,1.1367,1.1173,1.0597,0.96972
0.074,1.1402,1.1206,1.0625,0.97195
0.076,1.1435,1.1238,1.0653,0.97401
0.078,1.1467,1.1269,1.0679,0.97592
0.08,1.1498,1.1299,1.0704,0.97766
0.082,1.1528,1.1327,1.0727,0.97924
0.084,1.1557,1.1354,1.0748,0.98066
0.086,1.1584,1.138,1.0768,0.98192
0.088,1.1611,1.1404,1.0787,0.98302
0.09,1.1636,1.1428,1.0804,0.98396
0.092,1.166,1.145,1.082,0.98474
0.094,1.1683,1.147,1.0835,0.98536
0.096,1.1705,1.149,1.0848,0.98582
0.098,1.1725,1.1508,1.0859,0.98612
0.1,1.1745,1.1525,1.0869,0.98626
0.102,1.1763,1.1541,1.0878,0.98625
0.104,1.178,1.1556,1.0885,0.98607
0.106,1.1796,1.1569,1.089,0.98574
0.108,1.1811,1.1581,1.0895,0.98525
0.11,1.1824,1.1592,1.0897,0.9846
0.112,1.1837,1.1601,1.0899,0.9838
0.114,1.1848,1.161,1.0899,0.98284
0.116,1.1858,1.1617,1.0897,0.98172
0.118,1.1867,1.1622,1.0894,0.98045
0.12,1.1875,1.1627,1.089,0.97902
0.122,1.1881,1.163,1.0884,0.97745
0.124,1.1887,1.1632,1.0876,0.97571
0.126,1.1891,1.1633,1.0868,0.97383
0.128,1.1894,1.1632,1.0857,0.97179
0.13,1.1896,1.1631,1.0846,0.96961
0.132,1.1897,1.1628,1.0833,0.96727
0.134,1.1896,1.1624,1.0818,0.96478
0.136,1.1895,1.1618,1.0803,0.96214
0.138,1.1892,1.1611,1.0785,0.95935
0.14,1.1888,1.1603,1.0767,0.95642
0.142,1.1883,1.1594,1.0747,0.95334
0.144,1.1877,1.1584,1.0725,0.95011
0.146,1.1869,1.1572,1.0702,0.94674
0.148,1.1861,1.1559,1.0678,0.94322
0.15,1.1851,1.1545,1.0653,0.93956
0.152,1.184,1.153,1.0626,0.93576
0.154,1.1828,1.1514,1.0597,0.93182
0.156,1.1815,1.1496,1.0568,0.92773
0.158,1.1801,1.1477,1.0537,0.9235
0.16,1.1786,1.1457,1.0504,0.91914
0.162,1.1769,1.1435,1.047,0.91464
0.164,1.1751,1.1413,1.0435,0.91
0.166,1.1733,1.1389,1.0399,0.90522
0.168,1.1713,1.1364,1.0361,0.90031
0.17,1.1691,1.1337,1.0322,0.89526
0.172,1.1669,1.131,1.0281,0.89009
0.174,1.1646,1.1281,1.024,0.88478
0.176,1.1621,1.1252,1.0197,0.87934
0.178,1.1596,1.1221,1.0152,0.87377
0.18,1.1569,1.1188,1.0107,0.86807
0.182,1.1541,1.1155,1.006,0.86224
0.184,1.1512,1.112,1.0011,0.85629
0.186,1.1482,1.1085,0.99619,0.85022
0.188,1.1451,1.1048,0.99111,0.84402
0.19,1.1418,1.101,0.98591,0.83769
0.192,1.1385,1.097,0.98058,0.83125
0.194,1.135,1.093,0.97513,0.82469
0.196,1.1315,1.0889,0.96955,0.818
0.198,1.1278,1.0846,0.96386,0.8112
0.2,1.124,1.0802,0.95804,0.80429
0.202,1.1201,1.0757,0.9521,0.79726
0.204,1.1161,1.0711,0.94604,0.79011
0.206,1.112,1.0664,0.93986,0.78285
0.208,1.1078,1.0615,0.93356,0.77549
0.21,1.1034,1.0566,0.92714,0.76801
0.212,1.099,1.0515,0.92061,0.76042
0.214,1.0945,1.0464,0.91396,0.75273
0.216,1.0898,1.0411,0.9072,0.74493
0.218,1.0851,1.0357,0.90033,0.73703
0.22,1.0802,1.0302,0.89334,0.72903
0.222,1.0752,1.0246,0.88624,0.72093
0.224,1.0702,1.0188,0.87902,0.71272
0.226,1.065,1.013,0.8717,0.70442
0.228,1.0597,1.0071,0.86427,0.69602
0.23,1.0543,1.001,0.85673,0.68753
0.232,1.0488,0.9949,0.84909,0.67894
0.234,1.0432,0.98864,0.84134,0.67026
0.236,1.0375,0.98229,0.83348,0.66149
0.238,1.0318,0.97582,0.82552,0.65263
0.24,1.0259,0.96926,0.81746,0.64369
0.242,1.0199,0.96259,0.80929,0.63465
0.244,1.0138,0.95582,0.80103,0.62554
0.246,1.0076,0.94895,0.79266,0.61634
0.248,1.0013,0.94197,0.7842,0.60706
0.25,0.99487,0.9349,0.77564,0.5977
0.252,0.98838,0.92773,0.76698,0.58826
0.254,0.98179,0.92045,0.75823,0.57874
0.256,0.9751,0.91308,0.74939,0.56916
0.258,0.96831,0.90561,0.74045,0.55949
0.26,0.96143,0.89805,0.73142,0.54976
0.262,0.95445,0.89039,0.7223,0.53996
0.264,0.94737,0.88263,0.71309,0.53009
0.266,0.94021,0.87478,0.7038,0.52015
0.268,0.93294,0.86683,0.69441,0.51014
0.27,0.92559,0.85879,0.68494,0.50008
0.272,0.91814,0.85066,0.67539,0.48995
0.274,0.9106,0.84244,0.66576,0.47976
0.276,0.90297,0.83413,0.65604,0.46952
0.278,0.89524,0.82572,0.64624,0.45922
0.28,0.88743,0.81723,0.63636,0.44886
0.282,0.87953,0.80865,0.62641,0.43845
0.284,0.87153,0.79998,0.61638,0.42799
0.286,0.86345,0.79122,0.60627,0.41748
0.288,0.85529,0.78238,0.59609,0.40693
0.29,0.84703,0.77346,0.58583,0.39632
0.292,0.83869,0.76445,0.57551,0.38567
0.294,0.83026,0.75535,0.56511,0.37498
0.296,0.82175,0.74617,0.55465,0.36425
0.298,0.81315,0.73691,0.54411,0.35348
0.3,0.80447,0.72758,0.53352,0.34267
0.302,0.7957,0.71816,0.52285,0.33183
0.304,0.78686,0.70866,0.51213,0.32095
0.306,0.77793,0.69908,0.50134,0.31004
0.308,0.76892,0.68943,0.49049,0.2991
0.31,0.75983,0.6797,0.47958,0.28814
0.312,0.75067,0.66989,0.46862,0.27714
0.314,0.74142,0.66001,0.4576,0.26612
0.316,0.7321,0.65006,0.44652,0.25508
0.318,0.7227,0.64003,0.43539,0.24401
0.32,0.71322,0.62994,0.42421,0.23293
0.322,0.70367,0.61977,0.41297,0.22183
0.324,0.69404,0.60953,0.40169,0.21071
0.326,0.68434,0.59923,0.39036,0.19957
0.328,0.67456,0.58885,0.37898,0.18843
0.33,0.66472,0.57841,0.36756,0.17727
0.332,0.6548,0.56791,0.35609,0.16611
0.334,0.64481,0.55734,0.34459,0.15493
0.336,0.63475,0.5467,0.33304,0.14375
0.338,0.62463,0.53601,0.32145,0.13257
0.34,0.61443,0.52525,0.30983,0.12139
0.342,0.60417,0.51443,0.29816,0.1102
0.344,0.59384,0.50355,0.28647,0.099017
0.346,0.58345,0.49262,0.27474,0.087836
0.348,0.57299,0.48163,0.26298,0.076661
0.35,0.56247,0.47058,0.25119,0.065492
0.352,0.55188,0.45947,0.23937,0.054331
0.354,0.54124,0.44831,0.22752,0.04318
0.356,0.53053,0.4371,0.21565,0.032042
0.358,0.51976,0.42584,0.20376,0.020917
0.36,0.50893,0.41453,0.19184,0.0098069
0.362,0.49805,0.40316,0.1799,-0.0012859
0.364,0.48711,0.39175,0.16794,-0.01236
0.366,0.47611,0.38029,0.15596,-0.023413
0.368,0.46506,0.36879,0.14397,-0.034445
0.37,0.45395,0.35724,0.13196,-0.045452
0.372,0.44279,0.34565,0.11994,-0.056434
0.374,0.43158,0.33401,0.1079,-0.067388
0.376,0.42031,0.32233,0.095861,-0.078314
0.378,0.409,0.31061,0.083809,-0.089209
0.38,0.39763,0.29886,0.071749,-0.10007
0.382,0.38622,0.28706,0.059685,-0.1109
0.384,0.37476,0.27523,0.047616,-0.12169
0.386,0.36325,0.26336,0.035544,-0.13245
0.388,0.3517,0.25146,0.023472,-0.14317
0.39,0.3401,0.23952,0.011401,-0.15384
0.392,0.32847,0.22756,-0.00066815,-0.16448
0.394,0.31679,0.21556,-0.012733,-0.17507
0.396,0.30506,0.20353,-0.024793,-0.18561
0.398,0.2933,0.19148,-0.036846,-0.19611
0.4,0.2815,0.1794,-0.04889,-0.20656
0.402,0.26966,0.16729,-0.060924,-0.21696
0.404,0.25779,0.15516,-0.072947,-0.2273
0.406,0.24587,0.143,-0.084956,-0.2376
0.408,0.23393,0.13083,-0.09695,-0.24784
0.41,0.22195,0.11863,-0.10893,-0.25802
0.412,0.20994,0.10641,-0.12089,-0.26814
0.414,0.1979,0.094176,-0.13283,-0.27821
0.416,0.18582,0.081925,-0.14475,-0.28821
0.418,0.17372,0.069658,-0.15664,-0.29815
0.42,0.1616,0.057377,-0.16851,-0.30803
0.422,0.14944,0.045084,-0.18036,-0.31784
0.424,0.13726,0.032779,-0.19218,-0.32758
0.426,0.12505,0.020463,-0.20397,-0.33726
0.428,0.11283,0.0081395,-0.21573,-0.34686
0.43,0.10058,-0.0041918,-0.22745,-0.3564
0.432,0.088308,-0.016529,-0.23914,-0.36586
0.434,0.076018,-0.028871,-0.2508,-0.37524
0.436,0.063711,-0.041217,-0.26242,-0.38456
0.438,0.051386,-0.053564,-0.274,-0.39379
0.44,0.039046,-0.065912,-0.28554,-0.40295
0.442,0.026692,-0.078259,-0.29704,-0.41202
0.444,0.014324,-0.090604,-0.3085,-0.42101
0.446,0.0019444,-0.10295,-0.31991,-0.42993
0.448,-0.010446,-0.11528,-0.33128,-0.43875
0.45,-0.022846,-0.12761,-0.34259,-0.4475
0.452,-0.035254,-0.13993,-0.35386,-0.45615
0.454,-0.047668,-0.15225,-0.36508,-0.46472
0.456,-0.060089,-0.16455,-0.37624,-0.4732
0.458,-0.072513,-0.17684,-0.38735,-0.48159
0.46,-0.084941,-0.18912,-0.3984,-0.48988
0.462,-0.09737,-0.20138,-0.4094,-0.49809
0.464,-0.1098,-0.21363,-0.42034,-0.5062
0.466,-0.12223,-0.22585,-0.43122,-0.51421
0.468,-0.13465,-0.23806,-0.44203,-0.52213
0.47,-0.14708,-0.25025,-0.45279,-0.52995
0.472,-0.15949,-0.26242,-0.46347,-0.53767
0.474,-0.1719,-0.27456,-0.47409,-0.54529
0.476,-0.18431,-0.28668,-0.48465,-0.55281
0.478,-0.1967,-0.29877,-0.49513,-0.56022
0.48,-0.20909,-0.31083,-0.50554,-0.56754
0.482,-0.22146,-0.32286,-0.51588,-0.57475
0.484,-0.23382,-0.33487,-0.52615,-0.58185
0.486,-0.24616,-0.34684,-0.53634,-0.58885
0.488,-0.25849,-0.35877,-0.54645,-0.59573
0.49,-0.2708,-0.37067,-0.55649,-0.60251
0.492,-0.28309,-0.38254,-0.56644,-0.60918
0.494,-0.29536,-0.39436,-0.57632,-0.61574
0.496,-0.30761,-0.40615,-0.58611,-0.62219
0.498,-0.31983,-0.41789,-0.59581,-0.62852
0.5,-0.33203,-0.42959,-0.60543,-0.63474
0.502,-0.34421,-0.44125,-0.61496,-0.64085
0.504,-0.35635,-0.45286,-0.62441,-0.64684
0.506,-0.36847,-0.46442,-0.63376,-0.65271
0.508,-0.38056,-0.47593,-0.64302,-0.65847
0.51,-0.39261,-0.48739,-0.65219,-0.6641
0.512,-0.40463,-0.4988,-0.66127,-0.66962
0.514,-0.41662,-0.51016,-0.67025,-0.67502
0.516,-0.42856,-0.52146,-0.67913,-0.68029
0.518,-0.44047,-0.5327,-0.68791,-0.68545
0.52,-0.45235,-0.54389,-0.69659,-0.69048
0.522,-0.46417,-0.55501,-0.70517,-0.69539
0.524,-0.47596,-0.56607,-0.71365,-0.70018
0.526,-0.4877,-0.57707,-0.72202,-0.70484
0.528,-0.4994,-0.58801,-0.73029,-0.70937
0.53,-0.51105,-0.59888,-0.73845,-0.71378
0.532,-0.52265,-0.60968,-0.7465,-0.71806
0.534,-0.5342,-0.62041,-0.75444,-0.72222
0.536,-0.54569,-0.63107,-0.76227,-0.72624
0.538,-0.55713,-0.64165,-0.76999,-0.73014
0.54,-0.56852,-0.65216,-0.77759,-0.7339
0.542,-0.57985,-0.6626,-0.78508,-0.73754
0.544,-0.59112,-0.67296,-0.79245,-0.74105
0.546,-0.60233,-0.68324,-0.79971,-0.74442
0.548,-0.61348,-0.69344,-0.80684,-0.74767
0.55,-0.62456,-0.70355,-0.81386,-0.75078
0.552,-0.63558,-0.71358,-0.82075,-0.75375
0.554,-0.64654,-0.72353,-0.82752,-0.7566
0.556,-0.65742,-0.73339,-0.83416,-0.75931
0.558,-0.66823,-0.74315,-0.84068,-0.76188
0.56,-0.67897,-0.75283,-0.84708,-0.76432
0.562,-0.68964,-0.76242,-0.85334,-0.76663
0.564,-0.70023,-0.77191,-0.85948,-0.7688
0.566,-0.71075,-0.78131,-0.86548,-0.77083
0.568,-0.72118,-0.79061,-0.87136,-0.77273
0.57,-0.73154,-0.7998,-0.8771,-0.77449
0.572,-0.74181,-0.8089,-0.8827,-0.77611
0.574,-0.752,-0.8179,-0.88818,-0.7776
0.576,-0.7621,-0.82679,-0.89351,-0.77895
0.578,-0.77212,-0.83558,-0.89871,-0.78016
0.58,-0.78204,-0.84426,-0.90376,-0.78123
0.582,-0.79188,-0.85283,-0.90868,-0.78216
0.584,-0.80162,-0.86129,-0.91346,-0.78296
0.586,-0.81127,-0.86964,-0.91809,-0.78361
0.588,-0.82082,-0.87788,-0.92259,-0.78413
0.59,-0.83027,-0.88599,-0.92693,-0.7845
0.592,-0.83963,-0.894,-0.93113,-0.78474
0.594,-0.84888,-0.90188,-0.93519,-0.78484
0.596,-0.85802,-0.90964,-0.93909,-0.78479
0.598,-0.86707,-0.91728,-0.94285,-0.78461
0.6,-0.876,-0.92479,-0.94646,-0.78428
0.602,-0.88483,-0.93218,-0.94992,-0.78382
0.604,-0.89354,-0.93944,-0.95322,-0.78322
0.606,-0.90214,-0.94658,-0.95637,-0.78247
0.608,-0.91063,-0.95358,-0.95937,-0.78159
0.61,-0.919,-0.96045,-0.96221,-0.78056
0.612,-0.92725,-0.96718,-0.9649,-0.7794
0.614,-0.93538,-0.97378,-0.96743,-0.77809
0.616,-0.94339,-0.98024,-0.9698,-0.77665
0.618,-0.95127,-0.98656,-0.97201,-0.77506
0.62,-0.95903,-0.99274,-0.97406,-0.77333
0.622,-0.96666,-0.99878,-0.97596,-0.77147
0.624,-0.97416,-1.0047,-0.97769,-0.76946
0.626,-0.98153,-1.0104,-0.97925,-0.76731
0.628,-0.98876,-1.016,-0.98066,-0.76503
0.63,-0.99586,-1.0215,-0.98189,-0.7626
0.632,-1.0028,-1.0268,-0.98297,-0.76004
0.634,-1.0096,-1.0319,-0.98387,-0.75733
0.636,-1.0163,-1.0369,-0.98461,-0.75449
0.638,-1.0229,-1.0417,-0.98519,-0.75151
0.64,-1.0292,-1.0464,-0.98559,-0.74839
0.642,-1.0355,-1.0509,-0.98582,-0.74513
0.644,-1.0416,-1.0553,-0.98589,-0.74173
0.646,-1.0475,-1.0595,-0.98578,-0.7382
0.648,-1.0533,-1.0635,-0.9855,-0.73453
0.65,-1.0589,-1.0674,-0.98504,-0.73072
0.652,-1.0644,-1.071,-0.98442,-0.72677
0.654,-1.0697,-1.0746,-0.98361,-0.72269
0.656,-1.0749,-1.0779,-0.98264,-0.71847
0.658,-1.0799,-1.0811,-0.98148,-0.71412
0.66,-1.0847,-1.0841,-0.98015,-0.70963
0.662,-1.0893,-1.0869,-0.97865,-0.70501
0.664,-1.0938,-1.0895,-0.97696,-0.70025
0.666,-1.0981,-1.092,-0.9751,-0.69536
0.668,-1.1023,-1.0943,-0.97306,-0.69033
0.67,-1.1062,-1.0964,-0.97084,-0.68518
0.672,-1.11,-1.0983,-0.96843,-0.67989
0.674,-1.1136,-1.1,-0.96585,-0.67447
0.676,-1.117,-1.1015,-0.96308,-0.66891
0.678,-1.1203,-1.1029,-0.96013,-0.66323
0.68,-1.1233,-1.104,-0.957,-0.65741
0.682,-1.1262,-1.1049,-0.95368,-0.65147
0.684,-1.1288,-1.1057,-0.95019,-0.6454
0.686,-1.1313,-1.1063,-0.9465,-0.6392
0.688,-1.1336,-1.1066,-0.94263,-0.63287
0.69,-1.1357,-1.1068,-0.93858,-0.62641
0.692,-1.1376,-1.1067,-0.93433,-0.61983
0.694,-1.1392,-1.1065,-0.9299,-0.61312
0.696,-1.1407,-1.106,-0.92529,-0.60628
0.698,-1.142,-1.1053,-0.92048,-0.59932
0.7,-1.143,-1.1044,-0.91549,-0.59224
0.702,-1.1439,-1.1034,-0.91031,-0.58503
0.704,-1.1445,-1.102,-0.90494,-0.5777
0.706,-1.1449,-1.1005,-0.89938,-0.57025
0.708,-1.1451,-1.0988,-0.89363,-0.56268
0.71,-1.1451,-1.0968,-0.88769,-0.55499
0.712,-1.1449,-1.0946,-0.88156,-0.54717
0.714,-1.1444,-1.0922,-0.87524,-0.53924
0.716,-1.1437,-1.0896,-0.86872,-0.53119
0.718,-1.1428,-1.0868,-0.86202,-0.52303
0.72,-1.1416,-1.0837,-0.85512,-0.51475
0.722,-1.1402,-1.0804,-0.84803,-0.50635
0.724,-1.1386,-1.0768,-0.84075,-0.49784
0.726,-1.1368,-1.0731,-0.83327,-0.48921
0.728,-1.1347,-1.0691,-0.8256,-0.48047
0.73,-1.1323,-1.0648,-0.81774,-0.47162
0.732,-1.1297,-1.0603,-0.80968,-0.46266
0.734,-1.1269,-1.0556,-0.80143,-0.45359
0.736,-1.1238,-1.0506,-0.79299,-0.4444
0.738,-1.1204,-1.0454,-0.78435,-0.43511
0.74,-1.1169,-1.04,-0.77551,-0.42572
0.742,-1.113,-1.0343,-0.76648,-0.41621
0.744,-1.1089,-1.0283,-0.75726,-0.4066
0.746,-1.1045,-1.0221,-0.74784,-0.39689
0.748,-1.0999,-1.0157,-0.73823,-0.38707
0.75,-1.095,-1.009,-0.72842,-0.37715
0.752,-1.0898,-1.002,-0.71841,-0.36713
0.754,-1.0844,-0.99481,-0.70821,-0.35701
0.756,-1.0786,-0.98734,-0.69781,-0.34679
0.758,-1.0726,-0.9796,-0.68722,-0.33646
0.76,-1.0664,-0.97161,-0.67643,-0.32605
0.762,-1.0598,-0.96335,-0.66544,-0.31553
0.764,-1.053,-0.95482,-0.65426,-0.30492
0.766,-1.0458,-0.94603,-0.64289,-0.29422
0.768,-1.0384,-0.93696,-0.63131,-0.28342
0.77,-1.0307,-0.92763,-0.61954,-0.27253
0.772,-1.0227,-0.91803,-0.60758,-0.26155
0.774,-1.0144,-0.90815,-0.59542,-0.25048
0.776,-1.0058,-0.89799,-0.58306,-0.23932
0.778,-0.99694,-0.88756,-0.57051,-0.22807
0.78,-0.98774,-0.87685,-0.55776,-0.21673
0.782,-0.97824,-0.86585,-0.54482,-0.20531
0.784,-0.96842,-0.85458,-0.53168,-0.19381
0.786,-0.9583,-0.84302,-0.51834,-0.18222
0.788,-0.94786,-0.83118,-0.50481,-0.17055
0.79,-0.93711,-0.81904,-0.49109,-0.1588
0.792,-0.92603,-0.80662,-0.47717,-0.14697
0.794,-0.91464,-0.79391,-0.46305,-0.13506
0.796,-0.90292,-0.7809,-0.44874,-0.12307
0.798,-0.89087,-0.76761,-0.43424,-0.11101
0.8,-0.8785,-0.75401,-0.41954,-0.098869
0.802,-0.86579,-0.74012,-0.40465,-0.086656
0.804,-0.85275,-0.72593,-0.38956,-0.07437
0.806,-0.83938,-0.71143,-0.37428,-0.062013
0.808,-0.82566,-0.69664,-0.35881,-0.049586
0.81,-0.8116,-0.68154,-0.34314,-0.037089
0.812,-0.79719,-0.66614,-0.32728,-0.024525
0.814,-0.78244,-0.65042,-0.31123,-0.011893
0.816,-0.76734,-0.6344,-0.29498,0.00080342
0.818,-0.75188,-0.61807,-0.27855,0.013564
0.82,-0.73607,-0.60143,-0.26192,0.026388
0.822,-0.7199,-0.58447,-0.2451,0.039274
0.824,-0.70337,-0.5672,-0.2281,0.05222
0.826,-0.68648,-0.54961,-0.2109,0.065226
0.828,-0.66922,-0.5317,-0.19351,0.078289
0.83,-0.65159,-0.51347,-0.17593,0.091409
0.832,-0.63359,-0.49491,-0.15816,0.10459
0.834,-0.61522,-0.47604,-0.14021,0.11782
0.836,-0.59646,-0.45684,-0.12206,0.1311
0.838,-0.57733,-0.43731,-0.10373,0.14443
0.84,-0.55782,-0.41745,-0.08521,0.15782
0.842,-0.53792,-0.39727,-0.066503,0.17125
0.844,-0.51763,-0.37675,-0.047611,0.18473
0.846,-0.49695,-0.3559,-0.028532,0.19826
0.848,-0.47588,-0.33472,-0.0092678,0.21184
0.85,-0.45441,-0.31319,0.010181,0.22546
0.852,-0.43254,-0.29133,0.029814,0.23912
0.854,-0.41027,-0.26913,0.049631,0.25282
0.856,-0.38759,-0.24659,0.069631,0.26656
0.858,-0.36451,-0.22371,0.089813,0.28034
0.86,-0.34102,-0.20048,0.11018,0.29416
0.862,-0.31711,-0.17691,0.13072,0.30802
0.864,-0.29279,-0.15299,0.15145,0.32191
0.866,-0.26804,-0.12872,0.17236,0.33583
0.868,-0.24288,-0.1041,0.19344,0.34979
0.87,-0.21729,-0.07913,0.21471,0.36378
0.872,-0.19128,-0.053805,0.23615,0.37779
0.874,-0.16483,-0.028125,0.25777,0.39184
0.876,-0.13795,-0.0020889,0.27957,0.40591
0.878,-0.11063,0.024306,0.30154,0.42001
0.88,-0.082878,0.051059,0.32369,0.43414
0.882,-0.05468,0.078174,0.34602,0.44828
0.884,-0.026038,0.10565,0.36851,0.46245
0.886,0.0030521,0.13349,0.39119,0.47665
0.888,0.032593,0.1617,0.41403,0.49086
0.89,0.062587,0.19028,0.43704,0.50508
0.892,0.093039,0.21922,0.46023,0.51933
0.894,0.12395,0.24853,0.48359,0.53359
0.896,0.15532,0.27822,0.50711,0.54786
0.898,0.18716,0.30827,0.53081,0.56215
0.9,0.21947,0.3387,0.55467,0.57645
0.902,0.25225,0.36951,0.5787,0.59076
0.904,0.2855,0.4007,0.60289,0.60508
0.906,0.31923,0.43226,0.62725,0.61941
0.908,0.35344,0.46421,0.65178,0.63375
0.91,0.38814,0.49653,0.67646,0.64809
0.912,0.42332,0.52924,0.70131,0.66243
0.914,0.45899,0.56233,0.72633,0.67678
0.916,0.49515,0.59581,0.7515,0.69113
0.918,0.53181,0.62968,0.77683,0.70548
0.92,0.56897,0.66394,0.80232,0.71983
0.922,0.60663,0.69858,0.82797,0.73417
0.924,0.64479,0.73362,0.85378,0.74852
0.926,0.68346,0.76905,0.87974,0.76286
0.928,0.72264,0.80488,0.90586,0.77719
0.93,0.76234,0.8411,0.93213,0.79152
0.932,0.80255,0.87772,0.95855,0.80583
0.934,0.84328,0.91473,0.98513,0.82014
0.936,0.88454,0.95215,1.0119,0.83444
0.938,0.92632,0.98997,1.0387,0.84873
0.94,0.96864,1.0282,1.0658,0.863
0.942,1.0115,1.0668,1.0929,0.87726
0.944,1.0549,1.1058,1.1203,0.8915
0.946,1.0988,1.1453,1.1477,0.90572
0.948,1.1432,1.1851,1.1753,0.91993
0.95,1.1882,1.2254,1.2031,0.93412
0.952,1.2338,1.266,1.231,0.94829
0.954,1.2799,1.3071,1.259,0.96244
0.956,1.3266,1.3486,1.2872,0.97656
0.958,1.3738,1.3905,1.3156,0.99066
0.96,1.4216,1.4328,1.344,1.0047
0.962,1.4699,1.4756,1.3726,1.0188
0.964,1.5188,1.5187,1.4013,1.0328
0.966,1.5683,1.5623,1.4302,1.0468
0.968,1.6184,1.6063,1.4592,1.0608
0.97,1.669,1.6507,1.4884,1.0747
0.972,1.7202,1.6956,1.5176,1.0886
0.974,1.772,1.7409,1.547,1.1025
0.976,1.8244,1.7865,1.5765,1.1163
0.978,1.8774,1.8327,1.6062,1.1301
0.98,1.9309,1.8792,1.636,1.1439
0.982,1.9851,1.9262,1.6659,1.1576
0.984,2.0399,1.9736,1.6959,1.1713
0.986,2.0952,2.0215,1.7261,1.1849
0.988,2.1512,2.0697,1.7563,1.1985
0.99,2.2078,2.1185,1.7867,1.2121
0.992,2.265,2.1676,1.8173,1.2256
0.994,2.3228,2.2172,1.8479,1.2391
0.996,2.3813,2.2672,1.8787,1.2526
0.998,2.4403,2.3177,1.9095,1.2659
1,2.5,2.3686,1.9405,1.2793


==> Figs/data/ExactSolutionToAdvectionEquationGaussianBump.csv <==
x,AdvectionT=0.0,AdvectionT=2.5
-5,-1.0185e-10,0.0019305
-4.995,-9.5561e-11,0.0018827
-4.99,-7.7331e-11,0.0018361
-4.985,-4.9046e-11,0.0017905
-4.98,-1.3627e-11,0.001746
-4.975,2.5268e-11,0.0017024
-4.97,6.362e-11,0.0016599
-4.965,9.7466e-11,0.0016184
-4.96,1.2331e-10,0.0015778
-4.955,1.3848e-10,0.0015382
-4.95,1.4143e-10,0.0014995
-4.945,1.3188e-10,0.0014617
-4.94,1.1084e-10,0.0014248
-4.935,8.0582e-11,0.0013887
-4.93,4.4323e-11,0.0013535
-4.925,5.9581e-12,0.0013191
-4.92,-3.0358e-11,0.0012855
-4.915,-6.0637e-11,0.0012527
-4.91,-8.1471e-11,0.0012207
-4.905,-9.0392e-11,0.0011894
-4.8999,-8.6132e-11,0.0011589
-4.8949,-6.877e-11,0.0011291
-4.8899,-3.9736e-11,0.0011001
-4.8849,-1.6811e-12,0.0010717
-4.8799,4.1787e-11,0.001044
-4.8749,8.6457e-11,0.0010169
-4.8699,1.2795e-10,0.00099056
-4.8649,1.6216e-10,0.00096481
-4.8599,1.8567e-10,0.00093968
-4.8549,1.9616e-10,0.00091516
-4.8499,1.9258e-10,0.00089124
-4.8449,1.7537e-10,0.0008679
-4.8399,1.4637e-10,0.00084513
-4.8349,1.0867e-10,0.00082291
-4.8299,6.6336e-11,0.00080124
-4.8249,2.3988e-11,0.0007801
-4.8199,-1.3648e-11,0.00075948
-4.8149,-4.2226e-11,0.00073936
-4.8099,-5.8221e-11,0.00071975
-4.8049,-5.931e-11,0.00070062
-4.7999,-4.4616e-11,0.00068196
-4.7949,-1.4833e-11,0.00066377
-4.7899,2.7826e-11,0.00064603
-4.7849,7.9819e-11,0.00062873
-4.7799,1.3662e-10,0.00061187
-4.7749,1.9314e-10,0.00059542
-4.7699,2.4425e-10,0.00057939
-4.7649,2.853e-10,0.00056377
-4.7599,3.1256e-10,0.00054854
-4.7549,3.2368e-10,0.00053369
-4.7499,3.1789e-10,0.00051922
-4.7449,2.9614e-10,0.00050511
-4.7399,2.6104e-10,0.00049137
-4.7349,2.1663e-10,0.00047797
-4.7299,1.6801e-10,0.00046492
-4.7249,1.2084e-10,0.0004522
-4.7199,8.0819e-11,0.00043981
-4.7149,5.3088e-11,0.00042773
-4.7099,4.1727e-11,0.00041596
-4.7049,4.9326e-11,0.0004045
-4.6998,7.6698e-11,0.00039334
-4.6948,1.2277e-10,0.00038246
-4.6898,1.8464e-10,0.00037187
-4.6848,2.5783e-10,0.00036155
-4.6798,3.3673e-10,0.0003515
-4.6748,4.1507e-10,0.00034171
-4.6698,4.8659e-10,0.00033218
-4.6648,5.456e-10,0.0003229
-4.6598,5.876e-10,0.00031386
-4.6548,6.0974e-10,0.00030506
-4.6498,6.1112e-10,0.00029649
-4.6448,5.9295e-10,0.00028815
-4.6398,5.5845e-10,0.00028003
-4.6348,5.1262e-10,0.00027212
-4.6298,4.6175e-10,0.00026442
-4.6248,4.1288e-10,0.00025693
-4.6198,3.7312e-10,0.00024964
-4.6148,3.4893e-10,0.00024254
-4.6098,3.4554e-10,0.00023563
-4.6048,3.6641e-10,0.00022891
-4.5998,4.128e-10,0.00022237
-4.5948,4.8369e-10,0.00021601
-4.5898,5.7578e-10,0.00020981
-4.5848,6.838e-10,0.00020379
-4.5798,8.0094e-10,0.00019792
-4.5748,9.1953e-10,0.00019222
-4.5698,1.0317e-09,0.00018667
-4.5648,1.1303e-09,0.00018127
-4.5598,1.2093e-09,0.00017602
-4.5548,1.2648e-09,0.00017092
-4.5498,1.2951e-09,0.00016595
-4.5448,1.301e-09,0.00016112
-4.5398,1.2861e-09,0.00015642
-4.5348,1.2561e-09,0.00015185
-4.5298,1.2185e-09,0.00014741
-4.5248,1.1819e-09,0.00014309
-4.5198,1.1552e-09,0.00013889
-4.5148,1.147e-09,0.00013481
-4.5098,1.1642e-09,0.00013084
-4.5048,1.2122e-09,0.00012698
-4.4997,1.2934e-09,0.00012322
-4.4947,1.4078e-09,0.00011958
-4.4897,1.5523e-09,0.00011603
-4.4847,1.7214e-09,0.00011259
-4.4797,1.9074e-09,0.00010924
-4.4747,2.1011e-09,0.00010599
-4.4697,2.293e-09,0.00010282
-4.4647,2.4738e-09,9.9749e-05
-4.4597,2.6354e-09,9.6763e-05
-4.4547,2.7718e-09,9.3862e-05
-4.4497,2.8798e-09,9.1043e-05
-4.4447,2.9589e-09,8.8304e-05
-4.4397,3.012e-09,8.5644e-05
-4.4347,3.045e-09,8.3059e-05
-4.4297,3.0659e-09,8.0548e-05
-4.4247,3.085e-09,7.811e-05
-4.4197,3.113e-09,7.5741e-05
-4.4147,3.1609e-09,7.3441e-05
-4.4097,3.2385e-09,7.1207e-05
-4.4047,3.3535e-09,6.9037e-05
-4.3997,3.5112e-09,6.693e-05
-4.3947,3.7134e-09,6.4884e-05
-4.3897,3.9588e-09,6.2898e-05
-4.3847,4.2426e-09,6.0969e-05
-4.3797,4.5573e-09,5.9097e-05
-4.3747,4.8931e-09,5.7279e-05
-4.3697,5.239e-09,5.5514e-05
-4.3647,5.5838e-09,5.3801e-05
-4.3597,5.9171e-09,5.2138e-05
-4.3547,6.2301e-09,5.0524e-05
-4.3497,6.517e-09,4.8958e-05
-4.3447,6.7752e-09,4.7438e-05
-4.3397,7.0056e-09,4.5962e-05
-4.3347,7.2128e-09,4.4531e-05
-4.3297,7.4048e-09,4.3141e-05
-4.3247,7.5921e-09,4.1793e-05
-4.3197,7.787e-09,4.0485e-05
-4.3147,8.0025e-09,3.9217e-05
-4.3097,8.2513e-09,3.7986e-05
-4.3047,8.5444e-09,3.6791e-05
-4.2996,8.8906e-09,3.5633e-05
-4.2946,9.2951e-09,3.4509e-05
-4.2896,9.7598e-09,3.3419e-05
-4.2846,1.0282e-08,3.2362e-05
-4.2796,1.0857e-08,3.1337e-05
-4.2746,1.1476e-08,3.0343e-05
-4.2696,1.2127e-08,2.9378e-05
-4.2646,1.2799e-08,2.8443e-05
-4.2596,1.3479e-08,2.7537e-05
-4.2546,1.4157e-08,2.6657e-05
-4.2496,1.4823e-08,2.5805e-05
-4.2446,1.5474e-08,2.4979e-05
-4.2396,1.6106e-08,2.4178e-05
-4.2346,1.6722e-08,2.3401e-05
-4.2296,1.7329e-08,2.2648e-05
-4.2246,1.7936e-08,2.1919e-05
-4.2196,1.8556e-08,2.1211e-05
-4.2146,1.9204e-08,2.0526e-05
-4.2096,1.9892e-08,1.9862e-05
-4.2046,2.0637e-08,1.9218e-05
-4.1996,2.145e-08,1.8595e-05
-4.1946,2.2341e-08,1.799e-05
-4.1896,2.3316e-08,1.7405e-05
-4.1846,2.4376e-08,1.6837e-05
-4.1796,2.5521e-08,1.6288e-05
-4.1746,2.6743e-08,1.5755e-05
-4.1696,2.8035e-08,1.5239e-05
-4.1646,2.9386e-08,1.4739e-05
-4.1596,3.0784e-08,1.4255e-05
-4.1546,3.2217e-08,1.3786e-05
-4.1496,3.3676e-08,1.3332e-05
-4.1446,3.5153e-08,1.2892e-05
-4.1396,3.6645e-08,1.2466e-05
-4.1346,3.8151e-08,1.2053e-05
-4.1296,3.9675e-08,1.1654e-05
-4.1246,4.1227e-08,1.1267e-05
-4.1196,4.2818e-08,1.0893e-05
-4.1146,4.4462e-08,1.053e-05
-4.1096,4.6176e-08,1.018e-05
-4.1046,4.7976e-08,9.8399e-06
-4.0995,4.9877e-08,9.5111e-06
-4.0945,5.1894e-08,9.1928e-06
-4.0895,5.4038e-08,8.8847e-06
-4.0845,5.6315e-08,8.5865e-06
-4.0795,5.8728e-08,8.2978e-06
-4.0745,6.1278e-08,8.0184e-06
-4.0695,6.396e-08,7.7481e-06
-4.0645,6.6767e-08,7.4864e-06
-4.0595,6.969e-08,7.2332e-06
-4.0545,7.2721e-08,6.9882e-06
-4.0495,7.585e-08,6.7512e-06
-4.0445,7.907e-08,6.5219e-06
-4.0395,8.2377e-08,6.3e-06
-4.0345,8.5772e-08,6.0855e-06
-4.0295,8.9257e-08,5.8779e-06
-4.0245,9.2839e-08,5.6772e-06
-4.0195,9.6532e-08,5.483e-06
-4.0145,1.0035e-07,5.2953e-06
-4.0095,1.0431e-07,5.1138e-06
-4.0045,1.0843e-07,4.9382e-06
-3.9995,1.1273e-07,4.7684e-06
-3.9945,1.1724e-07,4.6043e-06
-3.9895,1.2195e-07,4.4456e-06
-3.9845,1.269e-07,4.2921e-06
-3.9795,1.3208e-07,4.1437e-06
-3.9745,1.3751e-07,4.0002e-06
-3.9695,1.4319e-07,3.8614e-06
-3.9645,1.4912e-07,3.7273e-06
-3.9595,1.5529e-07,3.5976e-06
-3.9545,1.617e-07,3.4722e-06
-3.9495,1.6835e-07,3.351e-06
-3.9445,1.7524e-07,3.2339e-06
-3.9395,1.8236e-07,3.1207e-06
-3.9345,1.8972e-07,3.0114e-06
-3.9295,1.9732e-07,2.9058e-06
-3.9245,2.0518e-07,2.8037e-06
-3.9195,2.133e-07,2.7051e-06
-3.9145,2.2172e-07,2.6099e-06
-3.9095,2.3043e-07,2.5179e-06
-3.9045,2.3948e-07,2.4291e-06
-3.8994,2.4889e-07,2.3433e-06
-3.8944,2.5868e-07,2.2604e-06
-3.8894,2.6887e-07,2.1804e-06
-3.8844,2.7948e-07,2.103e-06
-3.8794,2.9055e-07,2.0283e-06
-3.8744,3.0207e-07,1.9561e-06
-3.8694,3.1408e-07,1.8864e-06
-3.8644,3.2656e-07,1.819e-06
-3.8594,3.3955e-07,1.7539e-06
-3.8544,3.5303e-07,1.691e-06
-3.8494,3.6703e-07,1.6303e-06
-3.8444,3.8154e-07,1.5717e-06
-3.8394,3.9658e-07,1.5152e-06
-3.8344,4.1215e-07,1.4606e-06
-3.8294,4.2827e-07,1.4079e-06
-3.8244,4.4497e-07,1.3571e-06
-3.8194,4.6225e-07,1.3081e-06
-3.8144,4.8016e-07,1.2608e-06
-3.8094,4.9872e-07,1.2152e-06
-3.8044,5.1797e-07,1.1712e-06
-3.7994,5.3793e-07,1.1287e-06
-3.7944,5.5865e-07,1.0878e-06
-3.7894,5.8017e-07,1.0482e-06
-3.7844,6.0251e-07,1.0101e-06
-3.7794,6.2572e-07,9.7327e-07
-3.7744,6.4983e-07,9.3771e-07
-3.7694,6.7487e-07,9.0337e-07
-3.7644,7.0086e-07,8.7021e-07
-3.7594,7.2784e-07,8.382e-07
-3.7544,7.5582e-07,8.0731e-07
-3.7494,7.8485e-07,7.7749e-07
-3.7444,8.1493e-07,7.4873e-07
-3.7394,8.461e-07,7.21e-07
-3.7344,8.7839e-07,6.9427e-07
-3.7294,9.1184e-07,6.6852e-07
-3.7244,9.4648e-07,6.4372e-07
-3.7194,9.8235e-07,6.1984e-07
-3.7144,1.0195e-06,5.9685e-07
-3.7094,1.058e-06,5.7471e-07
-3.7044,1.0979e-06,5.534e-07
-3.6993,1.1392e-06,5.3287e-07
-3.6943,1.182e-06,5.1309e-07
-3.6893,1.2264e-06,4.9402e-07
-3.6843,1.2724e-06,4.7563e-07
-3.6793,1.3201e-06,4.5788e-07
-3.6743,1.3696e-06,4.4074e-07
-3.6693,1.4209e-06,4.2419e-07
-3.6643,1.474e-06,4.082e-07
-3.6593,1.5291e-06,3.9277e-07
-3.6543,1.5862e-06,3.7786e-07
-3.6493,1.6453e-06,3.6348e-07
-3.6443,1.7066e-06,3.4961e-07
-3.6393,1.77e-06,3.3626e-07
-3.6343,1.8356e-06,3.234e-07
-3.6293,1.9036e-06,3.1103e-07
-3.6243,1.9739e-06,2.9915e-07
-3.6193,2.0467e-06,2.8774e-07
-3.6143,2.1221e-06,2.7679e-07
-3.6093,2.2001e-06,2.6628e-07
-3.6043,2.2809e-06,2.5619e-07
-3.5993,2.3645e-06,2.465e-07
-3.5943,2.451e-06,2.3719e-07
-3.5893,2.5406e-06,2.2822e-07
-3.5843,2.6334e-06,2.1958e-07
-3.5793,2.7295e-06,2.1125e-07
-3.5743,2.8289e-06,2.0319e-07
-3.5693,2.9318e-06,1.954e-07
-3.5643,3.0384e-06,1.8786e-07
-3.5593,3.1487e-06,1.8056e-07
-3.5543,3.2628e-06,1.7349e-07
-3.5493,3.3809e-06,1.6667e-07
-3.5443,3.5031e-06,1.6007e-07
-3.5393,3.6296e-06,1.5372e-07
-3.5343,3.7604e-06,1.4761e-07
-3.5293,3.8957e-06,1.4175e-07
-3.5243,4.0356e-06,1.3613e-07
-3.5193,4.1803e-06,1.3076e-07
-3.5143,4.33e-06,1.2564e-07
-3.5093,4.4848e-06,1.2075e-07
-3.5043,4.6448e-06,1.1609e-07
-3.4992,4.8104e-06,1.1164e-07
-3.4942,4.9815e-06,1.0739e-07
-3.4892,5.1586e-06,1.0331e-07
-3.4842,5.3416e-06,9.9383e-08
-3.4792,5.531e-06,9.5598e-08
-3.4742,5.7267e-06,9.1934e-08
-3.4692,5.9291e-06,8.8377e-08
-3.4642,6.1384e-06,8.4915e-08
-3.4592,6.3548e-06,8.1543e-08
-3.4542,6.5785e-06,7.8257e-08
-3.4492,6.8097e-06,7.5059e-08
-3.4442,7.0487e-06,7.1954e-08
-3.4392,7.2958e-06,6.8949e-08
-3.4342,7.551e-06,6.6054e-08
-3.4292,7.8148e-06,6.3278e-08
-3.4242,8.0874e-06,6.0628e-08
-3.4192,8.3691e-06,5.8112e-08
-3.4142,8.6601e-06,5.5733e-08
-3.4092,8.9608e-06,5.349e-08
-3.4042,9.2714e-06,5.1379e-08
-3.3992,9.5923e-06,4.9392e-08
-3.3942,9.9238e-06,4.7517e-08
-3.3892,1.0266e-05,4.574e-08
-3.3842,1.062e-05,4.4045e-08
-3.3792,1.0985e-05,4.2416e-08
-3.3742,1.1363e-05,4.0836e-08
-3.3692,1.1753e-05,3.9292e-08
-3.3642,1.2155e-05,3.7773e-08
-3.3592,1.2571e-05,3.6271e-08
-3.3542,1.3001e-05,3.4782e-08
-3.3492,1.3444e-05,3.3309e-08
-3.3442,1.3902e-05,3.1856e-08
-3.3392,1.4375e-05,3.0431e-08
-3.3342,1.4863e-05,2.9043e-08
-3.3292,1.5366e-05,2.7706e-08
-3.3242,1.5887e-05,2.6431e-08
-3.3192,1.6423e-05,2.5227e-08
-3.3142,1.6977e-05,2.4103e-08
-3.3092,1.7549e-05,2.3064e-08
-3.3042,1.814e-05,2.2111e-08
-3.2991,1.8749e-05,2.124e-08
-3.2941,1.9377e-05,2.0445e-08
-3.2891,2.0026e-05,1.9715e-08
-3.2841,2.0695e-05,1.9038e-08
-3.2791,2.1386e-05,1.84e-08
-3.2741,2.2099e-05,1.7784e-08
-3.2691,2.2834e-05,1.7178e-08
-3.2641,2.3593e-05,1.6569e-08
-3.2591,2.4375e-05,1.5949e-08
-3.2541,2.5183e-05,1.5313e-08
-3.2491,2.6016e-05,1.4658e-08
-3.2441,2.6875e-05,1.3988e-08
-3.2391,2.7761e-05,1.3309e-08
-3.2341,2.8674e-05,1.263e-08
-3.2291,2.9617e-05,1.1962e-08
-3.2241,3.0588e-05,1.1318e-08
-3.2191,3.159e-05,1.0709e-08
-3.2141,3.2623e-05,1.0147e-08
-3.2091,3.3689e-05,9.6381e-09
-3.2041,3.4787e-05,9.1884e-09
-3.1991,3.5919e-05,8.7987e-09
-3.1941,3.7087e-05,8.4664e-09
-3.1891,3.829e-05,8.1853e-09
-3.1841,3.953e-05,7.946e-09
-3.1791,4.0809e-05,7.7368e-09
-3.1741,4.2127e-05,7.5451e-09
-3.1691,4.3485e-05,7.3577e-09
-3.1641,4.4884e-05,7.1628e-09
-3.1591,4.6327e-05,6.9504e-09
-3.1541,4.7813e-05,6.7134e-09
-3.1491,4.9345e-05,6.4479e-09
-3.1441,5.0923e-05,6.1541e-09
-3.1391,5.2549e-05,5.8353e-09
-3.1341,5.4225e-05,5.4983e-09
-3.1291,5.5951e-05,5.1522e-09
-3.1241,5.7728e-05,4.8077e-09
-3.1191,5.956e-05,4.4762e-09
-3.1141,6.1446e-05,4.1684e-09
-3.1091,6.3389e-05,3.8936e-09
-3.1041,6.539e-05,3.6587e-09
-3.099,6.7451e-05,3.4676e-09
-3.094,6.9574e-05,3.3209e-09
-3.089,7.1759e-05,3.2159e-09
-3.084,7.401e-05,3.1465e-09
-3.079,7.6327e-05,3.1046e-09
-3.074,7.8713e-05,3.0798e-09
-3.069,8.1169e-05,3.0613e-09
-3.064,8.3698e-05,3.0382e-09
-3.059,8.6302e-05,3.0009e-09
-3.054,8.8981e-05,2.9417e-09
-3.049,9.174e-05,2.8555e-09
-3.044,9.4579e-05,2.7403e-09
-3.039,9.7502e-05,2.5971e-09
-3.034,0.00010051,2.4301e-09
-3.029,0.0001036,2.2457e-09
-3.024,0.00010679,2.0525e-09
-3.019,0.00011007,1.8598e-09
-3.014,0.00011344,1.6772e-09
-3.009,0.00011691,1.5137e-09
-3.004,0.00012048,1.3762e-09
-2.999,0.00012415,1.27e-09
-2.994,0.00012793,1.1971e-09
-2.989,0.00013182,1.1572e-09
-2.984,0.00013582,1.1469e-09
-2.979,0.00013993,1.1605e-09
-2.974,0.00014416,1.1904e-09
-2.969,0.00014851,1.2282e-09
-2.964,0.00015298,1.2647e-09
-2.959,0.00015758,1.2915e-09
-2.954,0.00016231,1.3017e-09
-2.949,0.00016718,1.2899e-09
-2.944,0.00017218,1.2533e-09
-2.939,0.00017732,1.1917e-09
-2.934,0.00018261,1.1073e-09
-2.929,0.00018804,1.0047e-09
-2.924,0.00019363,8.9018e-10
-2.919,0.00019937,7.7121e-10
-2.914,0.00020528,6.5565e-10
-2.909,0.00021135,5.5103e-10
-2.904,0.00021758,4.6381e-10
-2.8989,0.00022399,3.9882e-10
-2.8939,0.00023058,3.5881e-10
-2.8889,0.00023734,3.4422e-10
-2.8839,0.0002443,3.532e-10
-2.8789,0.00025144,3.8183e-10
-2.8739,0.00025878,4.2452e-10
-2.8689,0.00026633,4.7456e-10
-2.8639,0.00027408,5.2481e-10
-2.8589,0.00028204,5.6836e-10
-2.8539,0.00029021,5.9918e-10
-2.8489,0.00029861,6.1269e-10
-2.8439,0.00030724,6.0615e-10
-2.8389,0.0003161,5.7888e-10
-2.8339,0.0003252,5.3229e-10
-2.8289,0.00033454,4.6968e-10
-2.8239,0.00034413,3.9589e-10
-2.8189,0.00035399,3.1681e-10
-2.8139,0.0003641,2.3876e-10
-2.8089,0.00037449,1.6791e-10
-2.8039,0.00038515,1.0963e-10
-2.7989,0.0003961,6.8027e-11
-2.7939,0.00040734,4.5572e-11
-2.7889,0.00041888,4.2862e-11
-2.7839,0.00043072,5.8623e-11
-2.7789,0.00044287,8.9859e-11
-2.7739,0.00045535,1.3218e-10
-2.7689,0.00046815,1.8025e-10
-2.7639,0.00048129,2.2834e-10
-2.7589,0.00049477,2.7087e-10
-2.7539,0.00050861,3.0296e-10
-2.7489,0.0005228,3.209e-10
-2.7439,0.00053736,3.2249e-10
-2.7389,0.00055231,3.0719e-10
-2.7339,0.00056764,2.762e-10
-2.7289,0.00058336,2.3225e-10
-2.7239,0.00059949,1.7932e-10
-2.7189,0.00061604,1.2224e-10
-2.7139,0.00063301,6.618e-11
-2.7089,0.00065042,1.6127e-11
-2.7039,0.00066827,-2.3597e-11
-2.6988,0.00068658,-4.9758e-11
-2.6938,0.00070535,-6.051e-11
-2.6888,0.0007246,-5.5553e-11
-2.6838,0.00074434,-3.6141e-11
-2.6788,0.00076458,-4.9296e-12
-2.6738,0.00078533,3.4315e-11
-2.6688,0.0008066,7.7107e-11
-2.6638,0.00082841,1.187e-10
-2.6588,0.00085077,1.5458e-10
-2.6538,0.00087368,1.8088e-10
-2.6488,0.00089716,1.948e-10
-2.6438,0.00092124,1.9484e-10
-2.6388,0.00094591,1.8094e-10
-2.6338,0.00097119,1.5449e-10
-2.6288,0.00099709,1.1811e-10
-2.6238,0.0010236,7.5418e-11
-2.6188,0.0010508,3.0636e-11
-2.6138,0.0010787,-1.1857e-11
-2.6088,0.0011073,-4.7963e-11
-2.6038,0.0011365,-7.4283e-11
-2.5988,0.0011665,-8.8452e-11
-2.5938,0.0011972,-8.937e-11
-2.5888,0.0012286,-7.7302e-11
-2.5838,0.0012608,-5.3833e-11
-2.5788,0.0012938,-2.1696e-11
-2.5738,0.0013276,1.552e-11
-2.5688,0.0013622,5.3745e-11
-2.5638,0.0013976,8.885e-11
-2.5588,0.0014339,1.1707e-10
-2.5538,0.0014711,1.354e-10
-2.5488,0.0015091,1.4188e-10
-2.5438,0.001548,1.358e-10
-2.5388,0.0015879,1.1776e-10
-2.5338,0.0016287,8.963e-11
-2.5288,0.0016705,5.4304e-11
-2.5238,0.0017132,1.5436e-11
-2.5188,0.001757,-2.2959e-11
-2.5138,0.0018018,-5.6915e-11
-2.5088,0.0018476,-8.2924e-11
-2.5038,0.0018946,-9.8301e-11
-2.4987,0.0019426,-1.0146e-10
-2.4937,0.0019917,-9.2069e-11
-2.4887,0.002042,-7.1104e-11
-2.4837,0.0020934,-4.0727e-11
-2.4787,0.002146,-4.0751e-12
-2.4737,0.0021998,3.5066e-11
-2.4687,0.0022549,7.2651e-11
-2.4637,0.0023112,1.048e-10
-2.4587,0.0023689,1.2819e-10
-2.4537,0.0024278,1.404e-10
-2.4487,0.0024881,1.402e-10
-2.4437,0.0025497,1.2763e-10
-2.4387,0.0026127,1.0403e-10
-2.4337,0.0026772,7.1936e-11
-2.4287,0.0027431,3.4768e-11
-2.4237,0.0028105,-3.4749e-12
-2.4187,0.0028795,-3.8639e-11
-2.4137,0.0029499,-6.6846e-11
-2.4087,0.0030219,-8.489e-11
-2.4037,0.0030956,-9.0583e-11
-2.3987,0.0031708,-8.2987e-11
-2.3937,0.0032478,-6.2522e-11
-2.3887,0.0033264,-3.0941e-11
-2.3837,0.0034068,8.8357e-12
-2.3787,0.0034889,5.3013e-11
-2.3737,0.0035729,9.7297e-11
-2.3687,0.0036586,1.3733e-10
-2.3637,0.0037463,1.6915e-10
-2.3587,0.0038358,1.8958e-10
-2.3537,0.0039273,1.9659e-10
-2.3487,0.0040208,1.8951e-10
-2.3437,0.0041163,1.6913e-10
-2.3387,0.0042139,1.3762e-10
-2.3337,0.0043135,9.8348e-11
-2.3287,0.0044153,5.5564e-11
-2.3237,0.0045193,1.3957e-11
-2.3187,0.0046255,-2.1797e-11
-2.3137,0.0047339,-4.7518e-11
-2.3087,0.0048446,-5.9952e-11
-2.3037,0.0049577,-5.7116e-11
-2.2986,0.0050732,-3.8524e-11
-2.2936,0.0051911,-5.2574e-12
-2.2886,0.0053114,4.0112e-11
-2.2836,0.0054343,9.3761e-11
-2.2786,0.0055598,1.5098e-10
-2.2736,0.0056878,2.0662e-10
-2.2686,0.0058186,2.5562e-10
-2.2636,0.005952,2.9352e-10
-2.2586,0.0060882,3.1692e-10
-2.2536,0.0062272,3.2381e-10
-2.2486,0.006369,3.1387e-10
-2.2436,0.0065138,2.8848e-10
-2.2386,0.0066615,2.5062e-10
-2.2336,0.0068122,2.0465e-10
-2.2286,0.0069659,1.5585e-10
-2.2236,0.0071228,1.0995e-10
-2.2186,0.0072829,7.2553e-11
-2.2136,0.0074462,4.8584e-11
-2.2086,0.0076127,4.1786e-11
-2.2036,0.0077826,5.4325e-11
-2.1986,0.0079559,8.6546e-11
-2.1936,0.0081327,1.369e-10
-2.1886,0.0083129,2.0208e-10
-2.1836,0.0084967,2.7726e-10
-2.1786,0.0086842,3.5662e-10
-2.1736,0.0088753,4.3383e-10
-2.1686,0.0090702,5.0271e-10
-2.1636,0.0092689,5.5783e-10
-2.1586,0.0094715,5.9507e-10
-2.1536,0.0096781,6.1202e-10
-2.1486,0.0098886,6.0832e-10
-2.1436,0.010103,5.8569e-10
-2.1386,0.010322,5.4783e-10
-2.1336,0.010545,5.0011e-10
-2.1286,0.010772,4.4907e-10
-2.1236,0.011004,4.0182e-10
-2.1186,0.01124,3.6538e-10
-2.1136,0.01148,3.4596e-10
-2.1086,0.011725,3.484e-10
-2.1036,0.011975,3.7561e-10
-2.0985,0.012229,4.2832e-10
-2.0935,0.012489,5.049e-10
-2.0885,0.012753,6.0154e-10
-2.0835,0.013022,7.1252e-10
-2.0785,0.013296,8.3076e-10
-2.0735,0.013575,9.4848e-10
-2.0685,0.013859,1.0579e-09
-2.0635,0.014148,1.1521e-09
-2.0585,0.014443,1.2255e-09
-2.0535,0.014743,1.2747e-09
-2.0485,0.015049,1.2987e-09
-2.0435,0.01536,1.2991e-09
-2.0385,0.015677,1.2798e-09
-2.0335,0.016,1.2471e-09
-2.0285,0.016328,1.2089e-09
-2.0235,0.016662,1.1739e-09
-2.0185,0.017003,1.1511e-09
-2.0135,0.017349,1.1486e-09
-2.0085,0.017702,1.1732e-09
-2.0035,0.018061,1.2293e-09
-1.9985,0.018426,1.319e-09
-1.9935,0.018798,1.4413e-09
-1.9885,0.019176,1.5926e-09
-1.9835,0.019561,1.7667e-09
-1.9785,0.019952,1.9554e-09
-1.9735,0.02035,2.1496e-09
-1.9685,0.020756,2.3396e-09
-1.9635,0.021168,2.5162e-09
-1.9585,0.021587,2.672e-09
-1.9535,0.022014,2.8015e-09
-1.9485,0.022448,2.9022e-09
-1.9435,0.022889,2.9744e-09
-1.9385,0.023338,3.0219e-09
-1.9335,0.023795,3.051e-09
-1.9285,0.024259,3.0705e-09
-1.9235,0.024731,3.0907e-09
-1.9185,0.025211,3.1227e-09
-1.9135,0.025699,3.1772e-09
-1.9085,0.026195,3.2635e-09
-1.9035,0.026699,3.3888e-09
-1.8984,0.027212,3.5576e-09
-1.8934,0.027733,3.7708e-09
-1.8884,0.028262,4.0264e-09
-1.8834,0.028801,4.3187e-09
-1.8784,0.029348,4.6396e-09
-1.8734,0.029904,4.9791e-09
-1.8684,0.030469,5.3258e-09
-1.8634,0.031043,5.6686e-09
-1.8584,0.031627,5.9975e-09
-1.8534,0.032219,6.3044e-09
-1.8484,0.032821,6.5843e-09
-1.8434,0.033433,6.8353e-09
-1.8384,0.034055,7.0593e-09
-1.8334,0.034686,7.2619e-09
-1.8284,0.035327,7.4516e-09
-1.8234,0.035979,7.6396e-09
-1.8184,0.03664,7.8384e-09
-1.8134,0.037312,8.0611e-09
-1.8084,0.037994,8.32e-09
-1.8034,0.038687,8.6257e-09
-1.7984,0.03939,8.9861e-09
-1.7934,0.040104,9.4057e-09
-1.7884,0.040829,9.8852e-09
-1.7834,0.041565,1.0422e-08
-1.7784,0.042313,1.1008e-08
-1.7734,0.043071,1.1636e-08
-1.7684,0.043841,1.2294e-08
-1.7634,0.044623,1.2968e-08
-1.7584,0.045416,1.3649e-08
-1.7534,0.046221,1.4325e-08
-1.7484,0.047037,1.4988e-08
-1.7434,0.047866,1.5633e-08
-1.7384,0.048707,1.6261e-08
-1.7334,0.049561,1.6875e-08
-1.7284,0.050426,1.7481e-08
-1.7234,0.051305,1.809e-08
-1.7184,0.052196,1.8715e-08
-1.7134,0.053099,1.9371e-08
-1.7084,0.054016,2.0073e-08
-1.7034,0.054946,2.0834e-08
-1.6983,0.055889,2.1665e-08
-1.6933,0.056845,2.2577e-08
-1.6883,0.057815,2.3573e-08
-1.6833,0.058798,2.4655e-08
-1.6783,0.059796,2.5819e-08
-1.6733,0.060807,2.706e-08
-1.6683,0.061832,2.8368e-08
-1.6633,0.062871,2.9731e-08
-1.6583,0.063924,3.1139e-08
-1.6533,0.064992,3.258e-08
-1.6483,0.066074,3.4044e-08
-1.6433,0.067172,3.5525e-08
-1.6383,0.068283,3.702e-08
-1.6333,0.06941,3.853e-08
-1.6283,0.070552,4.006e-08
-1.6233,0.071709,4.1621e-08
-1.6183,0.072881,4.3223e-08
-1.6133,0.074069,4.4883e-08
-1.6083,0.075272,4.6617e-08
-1.6033,0.076491,4.8441e-08
-1.5983,0.077726,5.037e-08
-1.5933,0.078977,5.2418e-08
-1.5883,0.080244,5.4594e-08
-1.5833,0.081528,5.6905e-08
-1.5783,0.082827,5.9353e-08
-1.5733,0.084144,6.1937e-08
-1.5683,0.085476,6.465e-08
-1.5633,0.086826,6.7487e-08
-1.5583,0.088192,7.0438e-08
-1.5533,0.089576,7.3494e-08
-1.5483,0.090977,7.6646e-08
-1.5433,0.092395,7.9889e-08
-1.5383,0.09383,8.3218e-08
-1.5333,0.095283,8.6634e-08
-1.5283,0.096753,9.0143e-08
-1.5233,0.098242,9.3752e-08
-1.5183,0.099748,9.7474e-08
-1.5133,0.10127,1.0133e-07
-1.5083,0.10281,1.0532e-07
-1.5033,0.10437,1.0949e-07
-1.4982,0.10595,1.1384e-07
-1.4932,0.10755,1.1839e-07
-1.4882,0.10917,1.2317e-07
-1.4832,0.1108,1.2817e-07
-1.4782,0.11246,1.3342e-07
-1.4732,0.11413,1.3891e-07
-1.4682,0.11582,1.4465e-07
-1.4632,0.11753,1.5064e-07
-1.4582,0.11926,1.5687e-07
-1.4532,0.12101,1.6334e-07
-1.4482,0.12278,1.7005e-07
-1.4432,0.12457,1.77e-07
-1.4382,0.12638,1.8418e-07
-1.4332,0.12821,1.916e-07
-1.4282,0.13006,1.9926e-07
-1.4232,0.13192,2.0718e-07
-1.4182,0.13381,2.1538e-07
-1.4132,0.13572,2.2387e-07
-1.4082,0.13765,2.3266e-07
-1.4032,0.1396,2.418e-07
-1.3982,0.14157,2.513e-07
-1.3932,0.14356,2.6119e-07
-1.3882,0.14557,2.7148e-07
-1.3832,0.1476,2.8221e-07
-1.3782,0.14966,2.9339e-07
-1.3732,0.15173,3.0503e-07
-1.3682,0.15383,3.1715e-07
-1.3632,0.15594,3.2976e-07
-1.3582,0.15808,3.4287e-07
-1.3532,0.16024,3.5648e-07
-1.3482,0.16242,3.7061e-07
-1.3432,0.16462,3.8525e-07
-1.3382,0.16684,4.0042e-07
-1.3332,0.16909,4.1613e-07
-1.3282,0.17135,4.3239e-07
-1.3232,0.17364,4.4923e-07
-1.3182,0.17595,4.6667e-07
-1.3132,0.17828,4.8474e-07
-1.3082,0.18064,5.0347e-07
-1.3032,0.18301,5.2289e-07
-1.2981,0.18541,5.4304e-07
-1.2931,0.18783,5.6395e-07
-1.2881,0.19027,5.8567e-07
-1.2831,0.19273,6.0823e-07
-1.2781,0.19522,6.3166e-07
-1.2731,0.19773,6.56e-07
-1.2681,0.20025,6.8127e-07
-1.2631,0.20281,7.0751e-07
-1.2581,0.20538,7.3474e-07
-1.2531,0.20798,7.6298e-07
-1.2481,0.2106,7.9227e-07
-1.2431,0.21324,8.2262e-07
-1.2381,0.2159,8.5407e-07
-1.2331,0.21859,8.8665e-07
-1.2281,0.22129,9.2039e-07
-1.2231,0.22402,9.5533e-07
-1.2181,0.22678,9.9152e-07
-1.2131,0.22955,1.029e-06
-1.2081,0.23235,1.0678e-06
-1.2031,0.23517,1.1081e-06
-1.1981,0.23801,1.1498e-06
-1.1931,0.24087,1.193e-06
-1.1881,0.24376,1.2378e-06
-1.1831,0.24667,1.2842e-06
-1.1781,0.2496,1.3323e-06
-1.1731,0.25255,1.3823e-06
-1.1681,0.25553,1.434e-06
-1.1631,0.25853,1.4876e-06
-1.1581,0.26155,1.5432e-06
-1.1531,0.26459,1.6008e-06
-1.1481,0.26765,1.6604e-06
-1.1431,0.27074,1.7222e-06
-1.1381,0.27384,1.7862e-06
-1.1331,0.27697,1.8524e-06
-1.1281,0.28012,1.9209e-06
-1.1231,0.28329,1.9919e-06
-1.1181,0.28649,2.0653e-06
-1.1131,0.2897,2.1414e-06
-1.1081,0.29294,2.2201e-06
-1.1031,0.2962,2.3015e-06
-1.098,0.29948,2.3858e-06
-1.093,0.30278,2.4731e-06
-1.088,0.3061,2.5635e-06
-1.083,0.30944,2.6571e-06
-1.078,0.31281,2.754e-06
-1.073,0.31619,2.8543e-06
-1.068,0.3196,2.9581e-06
-1.063,0.32302,3.0656e-06
-1.058,0.32647,3.1768e-06
-1.053,0.32993,3.292e-06
-1.048,0.33342,3.4111e-06
-1.043,0.33693,3.5344e-06
-1.038,0.34045,3.6619e-06
-1.033,0.344,3.7938e-06
-1.028,0.34756,3.9302e-06
-1.023,0.35115,4.0713e-06
-1.018,0.35475,4.2173e-06
-1.013,0.35837,4.3682e-06
-1.008,0.36201,4.5243e-06
-1.003,0.36567,4.6857e-06
-0.998,0.36935,4.8526e-06
-0.993,0.37305,5.0252e-06
-0.98799,0.37677,5.2038e-06
-0.98299,0.3805,5.3884e-06
-0.97799,0.38425,5.5793e-06
-0.97299,0.38802,5.7767e-06
-0.96798,0.3918,5.9808e-06
-0.96298,0.39561,6.1919e-06
-0.95798,0.39943,6.41e-06
-0.95298,0.40326,6.6356e-06
-0.94797,0.40712,6.8687e-06
-0.94297,0.41099,7.1097e-06
-0.93797,0.41487,7.3588e-06
-0.93297,0.41877,7.6162e-06
-0.92796,0.42269,7.8822e-06
-0.92296,0.42662,8.157e-06
-0.91796,0.43057,8.441e-06
-0.91296,0.43453,8.7343e-06
-0.90795,0.43851,9.0375e-06
-0.90295,0.4425,9.3506e-06
-0.89795,0.4465,9.6741e-06
-0.89295,0.45052,1.0008e-05
-0.88794,0.45455,1.0354e-05
-0.88294,0.4586,1.071e-05
-0.87794,0.46265,1.1079e-05
-0.87294,0.46672,1.1459e-05
-0.86793,0.47081,1.1852e-05
-0.86293,0.4749,1.2258e-05
-0.85793,0.47901,1.2677e-05
-0.85293,0.48312,1.311e-05
-0.84792,0.48725,1.3557e-05
-0.84292,0.49139,1.4019e-05
-0.83792,0.49554,1.4495e-05
-0.83292,0.4997,1.4987e-05
-0.82791,0.50387,1.5495e-05
-0.82291,0.50805,1.6019e-05
-0.81791,0.51223,1.656e-05
-0.81291,0.51643,1.7119e-05
-0.8079,0.52063,1.7695e-05
-0.8029,0.52485,1.829e-05
-0.7979,0.52907,1.8904e-05
-0.7929,0.53329,1.9538e-05
-0.78789,0.53753,2.0191e-05
-0.78289,0.54177,2.0866e-05
-0.77789,0.54601,2.1562e-05
-0.77289,0.55027,2.2281e-05
-0.76788,0.55452,2.3022e-05
-0.76288,0.55879,2.3786e-05
-0.75788,0.56305,2.4575e-05
-0.75288,0.56733,2.5389e-05
-0.74787,0.5716,2.6228e-05
-0.74287,0.57588,2.7094e-05
-0.73787,0.58016,2.7986e-05
-0.73287,0.58444,2.8907e-05
-0.72786,0.58873,2.9857e-05
-0.72286,0.59302,3.0836e-05
-0.71786,0.59731,3.1846e-05
-0.71286,0.6016,3.2887e-05
-0.70785,0.60589,3.396e-05
-0.70285,0.61018,3.5067e-05
-0.69785,0.61447,3.6208e-05
-0.69285,0.61876,3.7384e-05
-0.68784,0.62305,3.8596e-05
-0.68284,0.62734,3.9846e-05
-0.67784,0.63162,4.1134e-05
-0.67284,0.6359,4.2462e-05
-0.66783,0.64018,4.3831e-05
-0.66283,0.64446,4.5241e-05
-0.65783,0.64873,4.6694e-05
-0.65283,0.653,4.8192e-05
-0.64782,0.65726,4.9735e-05
-0.64282,0.66152,5.1325e-05
-0.63782,0.66577,5.2964e-05
-0.63282,0.67001,5.4651e-05
-0.62781,0.67425,5.639e-05
-0.62281,0.67848,5.8181e-05
-0.61781,0.68271,6.0026e-05
-0.61281,0.68692,6.1927e-05
-0.6078,0.69113,6.3884e-05
-0.6028,0.69533,6.59e-05
-0.5978,0.69952,6.7976e-05
-0.5928,0.7037,7.0114e-05
-0.58779,0.70787,7.2316e-05
-0.58279,0.71202,7.4583e-05
-0.57779,0.71617,7.6917e-05
-0.57279,0.7203,7.932e-05
-0.56778,0.72442,8.1795e-05
-0.56278,0.72853,8.4342e-05
-0.55778,0.73263,8.6964e-05
-0.55278,0.73671,8.9664e-05
-0.54777,0.74078,9.2442e-05
-0.54277,0.74483,9.5302e-05
-0.53777,0.74887,9.8246e-05
-0.53277,0.75289,0.00010128
-0.52776,0.75689,0.00010439
-0.52276,0.76088,0.0001076
-0.51776,0.76485,0.0001109
-0.51276,0.7688,0.0001143
-0.50775,0.77274,0.00011779
-0.50275,0.77666,0.00012139
-0.49775,0.78055,0.00012509
-0.49275,0.78443,0.00012889
-0.48774,0.78829,0.00013281
-0.48274,0.79212,0.00013683
-0.47774,0.79594,0.00014097
-0.47274,0.79973,0.00014523
-0.46773,0.8035,0.00014961
-0.46273,0.80725,0.00015412
-0.45773,0.81098,0.00015875
-0.45273,0.81468,0.00016352
-0.44772,0.81836,0.00016842
-0.44272,0.82201,0.00017345
-0.43772,0.82564,0.00017863
-0.43272,0.82924,0.00018395
-0.42771,0.83282,0.00018943
-0.42271,0.83637,0.00019505
-0.41771,0.83989,0.00020084
-0.41271,0.84339,0.00020678
-0.4077,0.84686,0.00021289
-0.4027,0.8503,0.00021917
-0.3977,0.85371,0.00022562
-0.3927,0.85709,0.00023225
-0.38769,0.86044,0.00023906
-0.38269,0.86377,0.00024607
-0.37769,0.86706,0.00025326
-0.37269,0.87032,0.00026065
-0.36768,0.87355,0.00026824
-0.36268,0.87675,0.00027605
-0.35768,0.87991,0.00028406
-0.35268,0.88304,0.00029229
-0.34767,0.88614,0.00030075
-0.34267,0.88921,0.00030943
-0.33767,0.89224,0.00031835
-0.33267,0.89524,0.00032751
-0.32766,0.8982,0.00033691
-0.32266,0.90113,0.00034657
-0.31766,0.90402,0.00035649
-0.31266,0.90687,0.00036667
-0.30765,0.90969,0.00037713
-0.30265,0.91247,0.00038786
-0.29765,0.91522,0.00039888
-0.29265,0.91792,0.0004102
-0.28764,0.92059,0.00042181
-0.28264,0.92322,0.00043373
-0.27764,0.92581,0.00044596
-0.27264,0.92836,0.00045852
-0.26763,0.93088,0.0004714
-0.26263,0.93335,0.00048463
-0.25763,0.93578,0.0004982
-0.25263,0.93817,0.00051212
-0.24762,0.94052,0.00052641
-0.24262,0.94283,0.00054106
-0.23762,0.9451,0.0005561
-0.23262,0.94733,0.00057153
-0.22761,0.94951,0.00058736
-0.22261,0.95165,0.00060359
-0.21761,0.95375,0.00062024
-0.21261,0.9558,0.00063732
-0.2076,0.95782,0.00065484
-0.2026,0.95978,0.00067281
-0.1976,0.96171,0.00069123
-0.1926,0.96359,0.00071012
-0.18759,0.96542,0.00072949
-0.18259,0.96721,0.00074936
-0.17759,0.96895,0.00076972
-0.17259,0.97065,0.0007906
-0.16758,0.97231,0.00081201
-0.16258,0.97391,0.00083395
-0.15758,0.97547,0.00085644
-0.15258,0.97699,0.0008795
-0.14757,0.97846,0.00090313
-0.14257,0.97988,0.00092735
-0.13757,0.98125,0.00095217
-0.13257,0.98258,0.0009776
-0.12756,0.98386,0.0010037
-0.12256,0.98509,0.0010304
-0.11756,0.98627,0.0010577
-0.11256,0.98741,0.0010858
-0.10755,0.9885,0.0011145
-0.10255,0.98954,0.0011439
-0.097549,0.99053,0.0011741
-0.092546,0.99147,0.001205
-0.087544,0.99237,0.0012366
-0.082541,0.99321,0.001269
-0.077539,0.99401,0.0013022
-0.072536,0.99475,0.0013362
-0.067534,0.99545,0.001371
-0.062531,0.9961,0.0014066
-0.057529,0.9967,0.0014431
-0.052526,0.99724,0.0014805
-0.047524,0.99774,0.0015187
-0.042521,0.99819,0.0015579
-0.037519,0.99859,0.001598
-0.032516,0.99894,0.001639
-0.027514,0.99924,0.0016811
-0.022511,0.99949,0.0017241
-0.017509,0.99969,0.0017681
-0.012506,0.99984,0.0018132
-0.0075038,0.99994,0.0018593
-0.0025013,0.99999,0.0019064
0.0025013,0.99999,0.0019547
0.0075038,0.99994,0.0020041
0.012506,0.99984,0.0020547
0.017509,0.99969,0.0021064
0.022511,0.99949,0.0021593
0.027514,0.99924,0.0022135
0.032516,0.99894,0.0022689
0.037519,0.99859,0.0023255
0.042521,0.99819,0.0023835
0.047524,0.99774,0.0024427
0.052526,0.99724,0.0025033
0.057529,0.9967,0.0025653
0.062531,0.9961,0.0026287
0.067534,0.99545,0.0026936
0.072536,0.99475,0.0027598
0.077539,0.99401,0.0028276
0.082541,0.99321,0.0028969
0.087544,0.99237,0.0029678
0.092546,0.99147,0.0030402
0.097549,0.99053,0.0031142
0.10255,0.98954,0.0031899
0.10755,0.9885,0.0032673
0.11256,0.98741,0.0033463
0.11756,0.98627,0.0034272
0.12256,0.98509,0.0035097
0.12756,0.98386,0.0035941
0.13257,0.98258,0.0036804
0.13757,0.98125,0.0037685
0.14257,0.97988,0.0038585
0.14757,0.97846,0.0039505
0.15258,0.97699,0.0040445
0.15758,0.97547,0.0041405
0.16258,0.97391,0.0042386
0.16758,0.97231,0.0043388
0.17259,0.97065,0.0044411
0.17759,0.96895,0.0045456
0.18259,0.96721,0.0046523
0.18759,0.96542,0.0047614
0.1926,0.96359,0.0048727
0.1976,0.96171,0.0049863
0.2026,0.95978,0.0051024
0.2076,0.95782,0.0052209
0.21261,0.9558,0.0053419
0.21761,0.95375,0.0054654
0.22261,0.95165,0.0055915
0.22761,0.94951,0.0057203
0.23262,0.94733,0.0058517
0.23762,0.9451,0.0059858
0.24262,0.94283,0.0061227
0.24762,0.94052,0.0062624
0.25263,0.93817,0.0064049
0.25763,0.93578,0.0065504
0.26263,0.93335,0.0066989
0.26763,0.93088,0.0068503
0.27264,0.92836,0.0070049
0.27764,0.92581,0.0071626
0.28264,0.92322,0.0073234
0.28764,0.92059,0.0074875
0.29265,0.91792,0.0076549
0.29765,0.91522,0.0078256
0.30265,0.91247,0.0079998
0.30765,0.90969,0.0081774
0.31266,0.90687,0.0083585
0.31766,0.90402,0.0085433
0.32266,0.90113,0.0087316
0.32766,0.8982,0.0089237
0.33267,0.89524,0.0091195
0.33767,0.89224,0.0093192
0.34267,0.88921,0.0095228
0.34767,0.88614,0.0097303
0.35268,0.88304,0.0099419
0.35768,0.87991,0.010158
0.36268,0.87675,0.010377
0.36768,0.87355,0.010601
0.37269,0.87032,0.01083
0.37769,0.86706,0.011062
0.38269,0.86377,0.0113
0.38769,0.86044,0.011541
0.3927,0.85709,0.011787
0.3977,0.85371,0.012038
0.4027,0.8503,0.012294
0.4077,0.84686,0.012554
0.41271,0.84339,0.012819
0.41771,0.83989,0.01309
0.42271,0.83637,0.013365
0.42771,0.83282,0.013645
0.43272,0.82924,0.013931
0.43772,0.82564,0.014221
0.44272,0.82201,0.014518
0.44772,0.81836,0.014819
0.45273,0.81468,0.015126
0.45773,0.81098,0.015439
0.46273,0.80725,0.015757
0.46773,0.8035,0.016081
0.47274,0.79973,0.016411
0.47774,0.79594,0.016747
0.48274,0.79212,0.017089
0.48774,0.78829,0.017437
0.49275,0.78443,0.017791
0.49775,0.78055,0.018151
0.50275,0.77666,0.018518
0.50775,0.77274,0.018891
0.51276,0.7688,0.019271
0.51776,0.76485,0.019658
0.52276,0.76088,0.020051
0.52776,0.75689,0.020451
0.53277,0.75289,0.020858
0.53777,0.74887,0.021272
0.54277,0.74483,0.021693
0.54777,0.74078,0.022122
0.55278,0.73671,0.022558
0.55778,0.73263,0.023001
0.56278,0.72853,0.023452
0.56778,0.72442,0.02391
0.57279,0.7203,0.024376
0.57779,0.71617,0.02485
0.58279,0.71202,0.025332
0.58779,0.70787,0.025822
0.5928,0.7037,0.02632
0.5978,0.69952,0.026826
0.6028,0.69533,0.027341
0.6078,0.69113,0.027864
0.61281,0.68692,0.028396
0.61781,0.68271,0.028937
0.62281,0.67848,0.029486
0.62781,0.67425,0.030044
0.63282,0.67001,0.030612
0.63782,0.66577,0.031188
0.64282,0.66152,0.031774
0.64782,0.65726,0.032369
0.65283,0.653,0.032974
0.65783,0.64873,0.033588
0.66283,0.64446,0.034212
0.66783,0.64018,0.034845
0.67284,0.6359,0.035489
0.67784,0.63162,0.036143
0.68284,0.62734,0.036807
0.68784,0.62305,0.037481
0.69285,0.61876,0.038166
0.69785,0.61447,0.038862
0.70285,0.61018,0.039568
0.70785,0.60589,0.040285
0.71286,0.6016,0.041012
0.71786,0.59731,0.041751
0.72286,0.59302,0.042501
0.72786,0.58873,0.043263
0.73287,0.58444,0.044035
0.73787,0.58016,0.04482
0.74287,0.57588,0.045616
0.74787,0.5716,0.046424
0.75288,0.56733,0.047243
0.75788,0.56305,0.048075
0.76288,0.55879,0.048919
0.76788,0.55452,0.049776
0.77289,0.55027,0.050645
0.77789,0.54601,0.051526
0.78289,0.54177,0.05242
0.78789,0.53753,0.053327
0.7929,0.53329,0.054247
0.7979,0.52907,0.05518
0.8029,0.52485,0.056127
0.8079,0.52063,0.057086
0.81291,0.51643,0.05806
0.81791,0.51223,0.059046
0.82291,0.50805,0.060047
0.82791,0.50387,0.061062
0.83292,0.4997,0.06209
0.83792,0.49554,0.063133
0.84292,0.49139,0.06419
0.84792,0.48725,0.065261
0.85293,0.48312,0.066347
0.85793,0.47901,0.067448
0.86293,0.4749,0.068564
0.86793,0.47081,0.069694
0.87294,0.46672,0.07084
0.87794,0.46265,0.072001
0.88294,0.4586,0.073177
0.88794,0.45455,0.074368
0.89295,0.45052,0.075576
0.89795,0.4465,0.076799
0.90295,0.4425,0.078038
0.90795,0.43851,0.079293
0.91296,0.43453,0.080564
0.91796,0.43057,0.081851
0.92296,0.42662,0.083155
0.92796,0.42269,0.084475
0.93297,0.41877,0.085812
0.93797,0.41487,0.087166
0.94297,0.41099,0.088537
0.94797,0.40712,0.089925
0.95298,0.40326,0.091329
0.95798,0.39943,0.092752
0.96298,0.39561,0.094191
0.96798,0.3918,0.095649
0.97299,0.38802,0.097124
0.97799,0.38425,0.098616
0.98299,0.3805,0.10013
0.98799,0.37677,0.10166
0.993,0.37305,0.1032
0.998,0.36935,0.10477
1.003,0.36567,0.10635
1.008,0.36201,0.10795
1.013,0.35837,0.10957
1.018,0.35475,0.11121
1.023,0.35115,0.11287
1.028,0.34756,0.11455
1.033,0.344,0.11625
1.038,0.34045,0.11796
1.043,0.33693,0.1197
1.048,0.33342,0.12145
1.053,0.32993,0.12323
1.058,0.32647,0.12502
1.063,0.32302,0.12683
1.068,0.3196,0.12867
1.073,0.31619,0.13052
1.078,0.31281,0.13239
1.083,0.30944,0.13429
1.088,0.3061,0.1362
1.093,0.30278,0.13814
1.098,0.29948,0.14009
1.1031,0.2962,0.14207
1.1081,0.29294,0.14406
1.1131,0.2897,0.14608
1.1181,0.28649,0.14812
1.1231,0.28329,0.15017
1.1281,0.28012,0.15225
1.1331,0.27697,0.15435
1.1381,0.27384,0.15648
1.1431,0.27074,0.15862
1.1481,0.26765,0.16078
1.1531,0.26459,0.16297
1.1581,0.26155,0.16517
1.1631,0.25853,0.1674
1.1681,0.25553,0.16965
1.1731,0.25255,0.17192
1.1781,0.2496,0.17422
1.1831,0.24667,0.17653
1.1881,0.24376,0.17887
1.1931,0.24087,0.18123
1.1981,0.23801,0.18361
1.2031,0.23517,0.18601
1.2081,0.23235,0.18844
1.2131,0.22955,0.19088
1.2181,0.22678,0.19335
1.2231,0.22402,0.19584
1.2281,0.22129,0.19836
1.2331,0.21859,0.20089
1.2381,0.2159,0.20345
1.2431,0.21324,0.20603
1.2481,0.2106,0.20863
1.2531,0.20798,0.21125
1.2581,0.20538,0.2139
1.2631,0.20281,0.21657
1.2681,0.20025,0.21926
1.2731,0.19773,0.22197
1.2781,0.19522,0.22471
1.2831,0.19273,0.22747
1.2881,0.19027,0.23025
1.2931,0.18783,0.23305
1.2981,0.18541,0.23588
1.3032,0.18301,0.23872
1.3082,0.18064,0.24159
1.3132,0.17828,0.24449
1.3182,0.17595,0.2474
1.3232,0.17364,0.25034
1.3282,0.17135,0.2533
1.3332,0.16909,0.25628
1.3382,0.16684,0.25928
1.3432,0.16462,0.2623
1.3482,0.16242,0.26535
1.3532,0.16024,0.26842
1.3582,0.15808,0.27151
1.3632,0.15594,0.27462
1.3682,0.15383,0.27776
1.3732,0.15173,0.28091
1.3782,0.14966,0.28409
1.3832,0.1476,0.28729
1.3882,0.14557,0.29051
1.3932,0.14356,0.29375
1.3982,0.14157,0.29702
1.4032,0.1396,0.3003
1.4082,0.13765,0.30361
1.4132,0.13572,0.30693
1.4182,0.13381,0.31028
1.4232,0.13192,0.31365
1.4282,0.13006,0.31704
1.4332,0.12821,0.32045
1.4382,0.12638,0.32388
1.4432,0.12457,0.32733
1.4482,0.12278,0.3308
1.4532,0.12101,0.33429
1.4582,0.11926,0.3378
1.4632,0.11753,0.34134
1.4682,0.11582,0.34489
1.4732,0.11413,0.34846
1.4782,0.11246,0.35205
1.4832,0.1108,0.35565
1.4882,0.10917,0.35928
1.4932,0.10755,0.36293
1.4982,0.10595,0.36659
1.5033,0.10437,0.37028
1.5083,0.10281,0.37398
1.5133,0.10127,0.3777
1.5183,0.099748,0.38143
1.5233,0.098242,0.38519
1.5283,0.096753,0.38896
1.5333,0.095283,0.39275
1.5383,0.09383,0.39656
1.5433,0.092395,0.40038
1.5483,0.090977,0.40423
1.5533,0.089576,0.40808
1.5583,0.088192,0.41196
1.5633,0.086826,0.41585
1.5683,0.085476,0.41975
1.5733,0.084144,0.42367
1.5783,0.082827,0.42761
1.5833,0.081528,0.43156
1.5883,0.080244,0.43552
1.5933,0.078977,0.4395
1.5983,0.077726,0.4435
1.6033,0.076491,0.4475
1.6083,0.075272,0.45153
1.6133,0.074069,0.45556
1.6183,0.072881,0.45961
1.6233,0.071709,0.46367
1.6283,0.070552,0.46774
1.6333,0.06941,0.47183
1.6383,0.068283,0.47593
1.6433,0.067172,0.48003
1.6483,0.066074,0.48415
1.6533,0.064992,0.48829
1.6583,0.063924,0.49243
1.6633,0.062871,0.49658
1.6683,0.061832,0.50074
1.6733,0.060807,0.50491
1.6783,0.059796,0.50909
1.6833,0.058798,0.51328
1.6883,0.057815,0.51748
1.6933,0.056845,0.52169
1.6983,0.055889,0.5259
1.7034,0.054946,0.53012
1.7084,0.054016,0.53435
1.7134,0.053099,0.53859
1.7184,0.052196,0.54283
1.7234,0.051305,0.54708
1.7284,0.050426,0.55133
1.7334,0.049561,0.55559
1.7384,0.048707,0.55985
1.7434,0.047866,0.56412
1.7484,0.047037,0.56839
1.7534,0.046221,0.57267
1.7584,0.045416,0.57695
1.7634,0.044623,0.58123
1.7684,0.043841,0.58552
1.7734,0.043071,0.5898
1.7784,0.042313,0.59409
1.7834,0.041565,0.59838
1.7884,0.040829,0.60267
1.7934,0.040104,0.60696
1.7984,0.03939,0.61125
1.8034,0.038687,0.61554
1.8084,0.037994,0.61983
1.8134,0.037312,0.62412
1.8184,0.03664,0.62841
1.8234,0.035979,0.63269
1.8284,0.035327,0.63697
1.8334,0.034686,0.64125
1.8384,0.034055,0.64553
1.8434,0.033433,0.6498
1.8484,0.032821,0.65406
1.8534,0.032219,0.65832
1.8584,0.031627,0.66258
1.8634,0.031043,0.66683
1.8684,0.030469,0.67107
1.8734,0.029904,0.67531
1.8784,0.029348,0.67954
1.8834,0.028801,0.68376
1.8884,0.028262,0.68798
1.8934,0.027733,0.69218
1.8984,0.027212,0.69638
1.9035,0.026699,0.70056
1.9085,0.026195,0.70474
1.9135,0.025699,0.70891
1.9185,0.025211,0.71306
1.9235,0.024731,0.7172
1.9285,0.024259,0.72133
1.9335,0.023795,0.72545
1.9385,0.023338,0.72956
1.9435,0.022889,0.73365
1.9485,0.022448,0.73773
1.9535,0.022014,0.74179
1.9585,0.021587,0.74584
1.9635,0.021168,0.74987
1.9685,0.020756,0.75389
1.9735,0.02035,0.75789
1.9785,0.019952,0.76187
1.9835,0.019561,0.76584
1.9885,0.019176,0.76979
1.9935,0.018798,0.77372
1.9985,0.018426,0.77763
2.0035,0.018061,0.78152
2.0085,0.017702,0.7854
2.0135,0.017349,0.78925
2.0185,0.017003,0.79308
2.0235,0.016662,0.79689
2.0285,0.016328,0.80068
2.0335,0.016,0.80444
2.0385,0.015677,0.80818
2.0435,0.01536,0.8119
2.0485,0.015049,0.8156
2.0535,0.014743,0.81927
2.0585,0.014443,0.82292
2.0635,0.014148,0.82654
2.0685,0.013859,0.83014
2.0735,0.013575,0.83371
2.0785,0.013296,0.83725
2.0835,0.013022,0.84077
2.0885,0.012753,0.84426
2.0935,0.012489,0.84772
2.0985,0.012229,0.85115
2.1036,0.011975,0.85456
2.1086,0.011725,0.85793
2.1136,0.01148,0.86128
2.1186,0.01124,0.86459
2.1236,0.011004,0.86788
2.1286,0.010772,0.87113
2.1336,0.010545,0.87435
2.1386,0.010322,0.87754
2.1436,0.010103,0.8807
2.1486,0.0098886,0.88382
2.1536,0.0096781,0.88691
2.1586,0.0094715,0.88997
2.1636,0.0092689,0.89299
2.1686,0.0090702,0.89598
2.1736,0.0088753,0.89893
2.1786,0.0086842,0.90185
2.1836,0.0084967,0.90473
2.1886,0.0083129,0.90758
2.1936,0.0081327,0.91039
2.1986,0.0079559,0.91316
2.2036,0.0077826,0.9159
2.2086,0.0076127,0.91859
2.2136,0.0074462,0.92125
2.2186,0.0072829,0.92387
2.2236,0.0071228,0.92645
2.2286,0.0069659,0.929
2.2336,0.0068122,0.9315
2.2386,0.0066615,0.93396
2.2436,0.0065138,0.93638
2.2486,0.006369,0.93877
2.2536,0.0062272,0.94111
2.2586,0.0060882,0.9434
2.2636,0.005952,0.94566
2.2686,0.0058186,0.94788
2.2736,0.0056878,0.95005
2.2786,0.0055598,0.95218
2.2836,0.0054343,0.95427
2.2886,0.0053114,0.95631
2.2936,0.0051911,0.95831
2.2986,0.0050732,0.96027
2.3037,0.0049577,0.96218
2.3087,0.0048446,0.96405
2.3137,0.0047339,0.96587
2.3187,0.0046255,0.96765
2.3237,0.0045193,0.96938
2.3287,0.0044153,0.97107
2.3337,0.0043135,0.97271
2.3387,0.0042139,0.97431
2.3437,0.0041163,0.97586
2.3487,0.0040208,0.97736
2.3537,0.0039273,0.97882
2.3587,0.0038358,0.98023
2.3637,0.0037463,0.98159
2.3687,0.0036586,0.9829
2.3737,0.0035729,0.98417
2.3787,0.0034889,0.98539
2.3837,0.0034068,0.98656
2.3887,0.0033264,0.98769
2.3937,0.0032478,0.98876
2.3987,0.0031708,0.98979
2.4037,0.0030956,0.99077
2.4087,0.0030219,0.9917
2.4137,0.0029499,0.99258
2.4187,0.0028795,0.99341
2.4237,0.0028105,0.9942
2.4287,0.0027431,0.99493
2.4337,0.0026772,0.99562
2.4387,0.0026127,0.99625
2.4437,0.0025497,0.99684
2.4487,0.0024881,0.99737
2.4537,0.0024278,0.99786
2.4587,0.0023689,0.9983
2.4637,0.0023112,0.99869
2.4687,0.0022549,0.99902
2.4737,0.0021998,0.99931
2.4787,0.002146,0.99955
2.4837,0.0020934,0.99974
2.4887,0.002042,0.99987
2.4937,0.0019917,0.99996
2.4987,0.0019426,1
2.5038,0.0018946,0.99999
2.5088,0.0018476,0.99992
2.5138,0.0018018,0.99981
2.5188,0.001757,0.99965
2.5238,0.0017132,0.99944
2.5288,0.0016705,0.99917
2.5338,0.0016287,0.99886
2.5388,0.0015879,0.9985
2.5438,0.001548,0.99809
2.5488,0.0015091,0.99762
2.5538,0.0014711,0.99711
2.5588,0.0014339,0.99655
2.5638,0.0013976,0.99594
2.5688,0.0013622,0.99528
2.5738,0.0013276,0.99457
2.5788,0.0012938,0.99381
2.5838,0.0012608,0.993
2.5888,0.0012286,0.99215
2.5938,0.0011972,0.99124
2.5988,0.0011665,0.99029
2.6038,0.0011365,0.98928
2.6088,0.0011073,0.98823
2.6138,0.0010787,0.98713
2.6188,0.0010508,0.98598
2.6238,0.0010236,0.98479
2.6288,0.00099709,0.98354
2.6338,0.00097119,0.98225
2.6388,0.00094591,0.98091
2.6438,0.00092124,0.97953
2.6488,0.00089716,0.97809
2.6538,0.00087368,0.97662
2.6588,0.00085077,0.97509
2.6638,0.00082841,0.97352
2.6688,0.0008066,0.9719
2.6738,0.00078533,0.97023
2.6788,0.00076458,0.96852
2.6838,0.00074434,0.96677
2.6888,0.0007246,0.96497
2.6938,0.00070535,0.96312
2.6988,0.00068658,0.96123
2.7039,0.00066827,0.9593
2.7089,0.00065042,0.95732
2.7139,0.00063301,0.9553
2.7189,0.00061604,0.95323
2.7239,0.00059949,0.95112
2.7289,0.00058336,0.94897
2.7339,0.00056764,0.94678
2.7389,0.00055231,0.94454
2.7439,0.00053736,0.94226
2.7489,0.0005228,0.93994
2.7539,0.00050861,0.93758
2.7589,0.00049477,0.93518
2.7639,0.00048129,0.93274
2.7689,0.00046815,0.93025
2.7739,0.00045535,0.92773
2.7789,0.00044287,0.92517
2.7839,0.00043072,0.92257
2.7889,0.00041888,0.91993
2.7939,0.00040734,0.91725
2.7989,0.0003961,0.91453
2.8039,0.00038515,0.91178
2.8089,0.00037449,0.90899
2.8139,0.0003641,0.90616
2.8189,0.00035399,0.9033
2.8239,0.00034413,0.9004
2.8289,0.00033454,0.89746
2.8339,0.0003252,0.89449
2.8389,0.0003161,0.89149
2.8439,0.00030724,0.88845
2.8489,0.00029861,0.88537
2.8539,0.00029021,0.88226
2.8589,0.00028204,0.87912
2.8639,0.00027408,0.87595
2.8689,0.00026633,0.87274
2.8739,0.00025878,0.86951
2.8789,0.00025144,0.86624
2.8839,0.0002443,0.86294
2.8889,0.00023734,0.85961
2.8939,0.00023058,0.85625
2.8989,0.00022399,0.85286
2.904,0.00021758,0.84944
2.909,0.00021135,0.84599
2.914,0.00020528,0.84252
2.919,0.00019937,0.83901
2.924,0.00019363,0.83548
2.929,0.00018804,0.83193
2.934,0.00018261,0.82834
2.939,0.00017732,0.82473
2.944,0.00017218,0.8211
2.949,0.00016718,0.81744
2.954,0.00016231,0.81376
2.959,0.00015758,0.81005
2.964,0.00015298,0.80632
2.969,0.00014851,0.80256
2.974,0.00014416,0.79878
2.979,0.00013993,0.79499
2.984,0.00013582,0.79117
2.989,0.00013182,0.78732
2.994,0.00012793,0.78346
2.999,0.00012415,0.77958
3.004,0.00012048,0.77568
3.009,0.00011691,0.77176
3.014,0.00011344,0.76782
3.019,0.00011007,0.76386
3.024,0.00010679,0.75988
3.029,0.0001036,0.75589
3.034,0.00010051,0.75188
3.039,9.7502e-05,0.74786
3.044,9.4579e-05,0.74382
3.049,9.174e-05,0.73976
3.054,8.8981e-05,0.73569
3.059,8.6302e-05,0.73161
3.064,8.3698e-05,0.72751
3.069,8.1169e-05,0.72339
3.074,7.8713e-05,0.71927
3.079,7.6327e-05,0.71513
3.084,7.401e-05,0.71098
3.089,7.1759e-05,0.70682
3.094,6.9574e-05,0.70265
3.099,6.7451e-05,0.69847
3.1041,6.539e-05,0.69428
3.1091,6.3389e-05,0.69008
3.1141,6.1446e-05,0.68587
3.1191,5.956e-05,0.68165
3.1241,5.7728e-05,0.67743
3.1291,5.5951e-05,0.67319
3.1341,5.4225e-05,0.66895
3.1391,5.2549e-05,0.66471
3.1441,5.0923e-05,0.66045
3.1491,4.9345e-05,0.65619
3.1541,4.7813e-05,0.65193
3.1591,4.6327e-05,0.64766
3.1641,4.4884e-05,0.64339
3.1691,4.3485e-05,0.63911
3.1741,4.2127e-05,0.63483
3.1791,4.0809e-05,0.63055
3.1841,3.953e-05,0.62626
3.1891,3.829e-05,0.62198
3.1941,3.7087e-05,0.61769
3.1991,3.5919e-05,0.6134
3.2041,3.4787e-05,0.60911
3.2091,3.3689e-05,0.60482
3.2141,3.2623e-05,0.60053
3.2191,3.159e-05,0.59624
3.2241,3.0588e-05,0.59195
3.2291,2.9617e-05,0.58766
3.2341,2.8674e-05,0.58337
3.2391,2.7761e-05,0.57909
3.2441,2.6875e-05,0.57481
3.2491,2.6016e-05,0.57053
3.2541,2.5183e-05,0.56626
3.2591,2.4375e-05,0.56199
3.2641,2.3593e-05,0.55772
3.2691,2.2834e-05,0.55346
3.2741,2.2099e-05,0.5492
3.2791,2.1386e-05,0.54495
3.2841,2.0695e-05,0.54071
3.2891,2.0026e-05,0.53647
3.2941,1.9377e-05,0.53224
3.2991,1.8749e-05,0.52801
3.3042,1.814e-05,0.52379
3.3092,1.7549e-05,0.51958
3.3142,1.6977e-05,0.51538
3.3192,1.6423e-05,0.51119
3.3242,1.5887e-05,0.507
3.3292,1.5366e-05,0.50282
3.3342,1.4863e-05,0.49866
3.3392,1.4375e-05,0.4945
3.3442,1.3902e-05,0.49035
3.3492,1.3444e-05,0.48622
3.3542,1.3001e-05,0.48209
3.3592,1.2571e-05,0.47798
3.3642,1.2155e-05,0.47388
3.3692,1.1753e-05,0.46978
3.3742,1.1363e-05,0.4657
3.3792,1.0985e-05,0.46164
3.3842,1.062e-05,0.45758
3.3892,1.0266e-05,0.45354
3.3942,9.9238e-06,0.44951
3.3992,9.5923e-06,0.4455
3.4042,9.2714e-06,0.4415
3.4092,8.9608e-06,0.43751
3.4142,8.6601e-06,0.43354
3.4192,8.3691e-06,0.42958
3.4242,8.0874e-06,0.42564
3.4292,7.8148e-06,0.42171
3.4342,7.551e-06,0.4178
3.4392,7.2958e-06,0.4139
3.4442,7.0487e-06,0.41002
3.4492,6.8097e-06,0.40615
3.4542,6.5785e-06,0.4023
3.4592,6.3548e-06,0.39847
3.4642,6.1384e-06,0.39465
3.4692,5.9291e-06,0.39086
3.4742,5.7267e-06,0.38707
3.4792,5.531e-06,0.38331
3.4842,5.3416e-06,0.37956
3.4892,5.1586e-06,0.37584
3.4942,4.9815e-06,0.37212
3.4992,4.8104e-06,0.36843
3.5043,4.6448e-06,0.36476
3.5093,4.4848e-06,0.3611
3.5143,4.33e-06,0.35747
3.5193,4.1803e-06,0.35385
3.5243,4.0356e-06,0.35025
3.5293,3.8957e-06,0.34667
3.5343,3.7604e-06,0.34311
3.5393,3.6296e-06,0.33957
3.5443,3.5031e-06,0.33605
3.5493,3.3809e-06,0.33255
3.5543,3.2628e-06,0.32906
3.5593,3.1487e-06,0.3256
3.5643,3.0384e-06,0.32216
3.5693,2.9318e-06,0.31874
3.5743,2.8289e-06,0.31534
3.5793,2.7295e-06,0.31196
3.5843,2.6334e-06,0.30861
3.5893,2.5406e-06,0.30527
3.5943,2.451e-06,0.30195
3.5993,2.3645e-06,0.29866
3.6043,2.2809e-06,0.29538
3.6093,2.2001e-06,0.29213
3.6143,2.1221e-06,0.2889
3.6193,2.0467e-06,0.28569
3.6243,1.9739e-06,0.2825
3.6293,1.9036e-06,0.27933
3.6343,1.8356e-06,0.27619
3.6393,1.77e-06,0.27306
3.6443,1.7066e-06,0.26996
3.6493,1.6453e-06,0.26688
3.6543,1.5862e-06,0.26382
3.6593,1.5291e-06,0.26079
3.6643,1.474e-06,0.25777
3.6693,1.4209e-06,0.25478
3.6743,1.3696e-06,0.25181
3.6793,1.3201e-06,0.24887
3.6843,1.2724e-06,0.24594
3.6893,1.2264e-06,0.24304
3.6943,1.182e-06,0.24016
3.6993,1.1392e-06,0.2373
3.7044,1.0979e-06,0.23446
3.7094,1.058e-06,0.23165
3.7144,1.0195e-06,0.22886
3.7194,9.8235e-07,0.22609
3.7244,9.4648e-07,0.22334
3.7294,9.1184e-07,0.22061
3.7344,8.7839e-07,0.21791
3.7394,8.461e-07,0.21523
3.7444,8.1493e-07,0.21257
3.7494,7.8485e-07,0.20994
3.7544,7.5582e-07,0.20733
3.7594,7.2784e-07,0.20474
3.7644,7.0086e-07,0.20217
3.7694,6.7487e-07,0.19962
3.7744,6.4983e-07,0.1971
3.7794,6.2572e-07,0.19459
3.7844,6.0251e-07,0.19211
3.7894,5.8017e-07,0.18966
3.7944,5.5865e-07,0.18722
3.7994,5.3793e-07,0.18481
3.8044,5.1797e-07,0.18242
3.8094,4.9872e-07,0.18005
3.8144,4.8016e-07,0.1777
3.8194,4.6225e-07,0.17537
3.8244,4.4497e-07,0.17307
3.8294,4.2827e-07,0.17079
3.8344,4.1215e-07,0.16853
3.8394,3.9658e-07,0.16629
3.8444,3.8154e-07,0.16407
3.8494,3.6703e-07,0.16187
3.8544,3.5303e-07,0.1597
3.8594,3.3955e-07,0.15754
3.8644,3.2656e-07,0.15541
3.8694,3.1408e-07,0.1533
3.8744,3.0207e-07,0.15121
3.8794,2.9055e-07,0.14914
3.8844,2.7948e-07,0.14709
3.8894,2.6887e-07,0.14507
3.8944,2.5868e-07,0.14306
3.8994,2.4889e-07,0.14108
3.9045,2.3948e-07,0.13911
3.9095,2.3043e-07,0.13717
3.9145,2.2172e-07,0.13524
3.9195,2.133e-07,0.13334
3.9245,2.0518e-07,0.13145
3.9295,1.9732e-07,0.12959
3.9345,1.8972e-07,0.12775
3.9395,1.8236e-07,0.12592
3.9445,1.7524e-07,0.12412
3.9495,1.6835e-07,0.12234
3.9545,1.617e-07,0.12057
3.9595,1.5529e-07,0.11883
3.9645,1.4912e-07,0.1171
3.9695,1.4319e-07,0.1154
3.9745,1.3751e-07,0.11371
3.9795,1.3208e-07,0.11204
3.9845,1.269e-07,0.11039
3.9895,1.2195e-07,0.10876
3.9945,1.1724e-07,0.10715
3.9995,1.1273e-07,0.10556
4.0045,1.0843e-07,0.10398
4.0095,1.0431e-07,0.10243
4.0145,1.0035e-07,0.10089
4.0195,9.6532e-08,0.09937
4.0245,9.2839e-08,0.097868
4.0295,8.9257e-08,0.096384
4.0345,8.5772e-08,0.094918
4.0395,8.2377e-08,0.093469
4.0445,7.907e-08,0.092038
4.0495,7.585e-08,0.090625
4.0545,7.2721e-08,0.089228
4.0595,6.969e-08,0.087849
4.0645,6.6767e-08,0.086487
4.0695,6.396e-08,0.085142
4.0745,6.1278e-08,0.083813
4.0795,5.8728e-08,0.082501
4.0845,5.6315e-08,0.081205
4.0895,5.4038e-08,0.079926
4.0945,5.1894e-08,0.078663
4.0995,4.9877e-08,0.077416
4.1046,4.7976e-08,0.076185
4.1096,4.6176e-08,0.07497
4.1146,4.4462e-08,0.073771
4.1196,4.2818e-08,0.072587
4.1246,4.1227e-08,0.071418
4.1296,3.9675e-08,0.070265
4.1346,3.8151e-08,0.069127
4.1396,3.6645e-08,0.068004
4.1446,3.5153e-08,0.066896
4.1496,3.3676e-08,0.065803
4.1546,3.2217e-08,0.064724
4.1596,3.0784e-08,0.06366
4.1646,2.9386e-08,0.06261
4.1696,2.8035e-08,0.061574
4.1746,2.6743e-08,0.060553
4.1796,2.5521e-08,0.059545
4.1846,2.4376e-08,0.058551
4.1896,2.3316e-08,0.057571
4.1946,2.2341e-08,0.056605
4.1996,2.145e-08,0.055652
4.2046,2.0637e-08,0.054712
4.2096,1.9892e-08,0.053786
4.2146,1.9204e-08,0.052872
4.2196,1.8556e-08,0.051972
4.2246,1.7936e-08,0.051084
4.2296,1.7329e-08,0.050209
4.2346,1.6722e-08,0.049346
4.2396,1.6106e-08,0.048496
4.2446,1.5474e-08,0.047658
4.2496,1.4823e-08,0.046832
4.2546,1.4157e-08,0.046018
4.2596,1.3479e-08,0.045216
4.2646,1.2799e-08,0.044426
4.2696,1.2127e-08,0.043648
4.2746,1.1476e-08,0.042881
4.2796,1.0857e-08,0.042125
4.2846,1.0282e-08,0.04138
4.2896,9.7598e-09,0.040647
4.2946,9.2951e-09,0.039925
4.2996,8.8906e-09,0.039213
4.3047,8.5444e-09,0.038513
4.3097,8.2513e-09,0.037823
4.3147,8.0025e-09,0.037143
4.3197,7.787e-09,0.036474
4.3247,7.5921e-09,0.035815
4.3297,7.4048e-09,0.035166
4.3347,7.2128e-09,0.034527
4.3397,7.0056e-09,0.033898
4.3447,6.7752e-09,0.033279
4.3497,6.517e-09,0.03267
4.3547,6.2301e-09,0.03207
4.3597,5.9171e-09,0.03148
4.3647,5.5838e-09,0.030899
4.3697,5.239e-09,0.030327
4.3747,4.8931e-09,0.029764
4.3797,4.5573e-09,0.02921
4.3847,4.2426e-09,0.028665
4.3897,3.9588e-09,0.028129
4.3947,3.7134e-09,0.027602
4.3997,3.5112e-09,0.027083
4.4047,3.3535e-09,0.026572
4.4097,3.2385e-09,0.02607
4.4147,3.1609e-09,0.025576
4.4197,3.113e-09,0.02509
4.4247,3.085e-09,0.024612
4.4297,3.0659e-09,0.024142
4.4347,3.045e-09,0.02368
4.4397,3.012e-09,0.023225
4.4447,2.9589e-09,0.022778
4.4497,2.8798e-09,0.022339
4.4547,2.7718e-09,0.021907
4.4597,2.6354e-09,0.021482
4.4647,2.4738e-09,0.021064
4.4697,2.293e-09,0.020654
4.4747,2.1011e-09,0.02025
4.4797,1.9074e-09,0.019854
4.4847,1.7214e-09,0.019464
4.4897,1.5523e-09,0.019081
4.4947,1.4078e-09,0.018704
4.4997,1.2934e-09,0.018334
4.5048,1.2122e-09,0.01797
4.5098,1.1642e-09,0.017613
4.5148,1.147e-09,0.017262
4.5198,1.1552e-09,0.016917
4.5248,1.1819e-09,0.016578
4.5298,1.2185e-09,0.016245
4.5348,1.2561e-09,0.015918
4.5398,1.2861e-09,0.015597
4.5448,1.301e-09,0.015282
4.5498,1.2951e-09,0.014972
4.5548,1.2648e-09,0.014668
4.5598,1.2093e-09,0.014369
4.5648,1.1303e-09,0.014075
4.5698,1.0317e-09,0.013787
4.5748,9.1953e-10,0.013504
4.5798,8.0094e-10,0.013227
4.5848,6.838e-10,0.012954
4.5898,5.7578e-10,0.012686
4.5948,4.8369e-10,0.012423
4.5998,4.128e-10,0.012165
4.6048,3.6641e-10,0.011912
4.6098,3.4554e-10,0.011664
4.6148,3.4893e-10,0.01142
4.6198,3.7312e-10,0.01118
4.6248,4.1288e-10,0.010945
4.6298,4.6175e-10,0.010715
4.6348,5.1262e-10,0.010489
4.6398,5.5845e-10,0.010267
4.6448,5.9295e-10,0.010049
4.6498,6.1112e-10,0.0098356
4.6548,6.0974e-10,0.0096261
4.6598,5.876e-10,0.0094205
4.6648,5.456e-10,0.0092189
4.6698,4.8659e-10,0.0090211
4.6748,4.1507e-10,0.0088272
4.6798,3.3673e-10,0.008637
4.6848,2.5783e-10,0.0084504
4.6898,1.8464e-10,0.0082675
4.6948,1.2277e-10,0.0080882
4.6998,7.6698e-11,0.0079123
4.7049,4.9326e-11,0.0077398
4.7099,4.1727e-11,0.0075708
4.7149,5.3088e-11,0.007405
4.7199,8.0819e-11,0.0072426
4.7249,1.2084e-10,0.0070833
4.7299,1.6801e-10,0.0069272
4.7349,2.1663e-10,0.0067742
4.7399,2.6104e-10,0.0066243
4.7449,2.9614e-10,0.0064773
4.7499,3.1789e-10,0.0063333
4.7549,3.2368e-10,0.0061922
4.7599,3.1256e-10,0.0060539
4.7649,2.853e-10,0.0059184
4.7699,2.4425e-10,0.0057856
4.7749,1.9314e-10,0.0056556
4.7799,1.3662e-10,0.0055282
4.7849,7.9819e-11,0.0054034
4.7899,2.7826e-11,0.0052811
4.7949,-1.4833e-11,0.0051614
4.7999,-4.4616e-11,0.0050441
4.8049,-5.931e-11,0.0049292
4.8099,-5.8221e-11,0.0048167
4.8149,-4.2226e-11,0.0047066
4.8199,-1.3648e-11,0.0045987
4.8249,2.3988e-11,0.0044931
4.8299,6.6336e-11,0.0043897
4.8349,1.0867e-10,0.0042884
4.8399,1.4637e-10,0.0041893
4.8449,1.7537e-10,0.0040922
4.8499,1.9258e-10,0.0039973
4.8549,1.9616e-10,0.0039043
4.8599,1.8567e-10,0.0038133
4.8649,1.6216e-10,0.0037242
4.8699,1.2795e-10,0.003637
4.8749,8.6457e-11,0.0035517
4.8799,4.1787e-11,0.0034682
4.8849,-1.6811e-12,0.0033865
4.8899,-3.9736e-11,0.0033066
4.8949,-6.877e-11,0.0032284
4.8999,-8.6132e-11,0.0031519
4.905,-9.0392e-11,0.003077
4.91,-8.1471e-11,0.0030038
4.915,-6.0637e-11,0.0029321
4.92,-3.0358e-11,0.0028621
4.925,5.9582e-12,0.0027935
4.93,4.4323e-11,0.0027265
4.935,8.0582e-11,0.002661
4.94,1.1084e-10,0.0025969
4.945,1.3188e-10,0.0025342
4.95,1.4143e-10,0.0024729
4.955,1.3848e-10,0.0024129
4.96,1.2331e-10,0.0023543
4.965,9.7466e-11,0.002297
4.97,6.362e-11,0.002241
4.975,2.5268e-11,0.0021863
4.98,-1.3627e-11,0.0021327
4.985,-4.9046e-11,0.0020804
4.99,-7.7331e-11,0.0020293
4.995,-9.5561e-11,0.0019793
5,-1.0185e-10,0.0019305


==> Figs/data/ExactSolutionToDiffusionEquationGaussianBump.csv <==
x,DiffusionT=0,DiffusionT=1
-5,-1.0185e-10,0.0060266
-4.995,-9.5561e-11,0.0060269
-4.99,-7.7331e-11,0.0060277
-4.985,-4.9046e-11,0.006029
-4.98,-1.3627e-11,0.0060309
-4.975,2.5268e-11,0.0060334
-4.97,6.362e-11,0.0060364
-4.965,9.7466e-11,0.0060399
-4.96,1.2331e-10,0.006044
-4.955,1.3848e-10,0.0060486
-4.95,1.4143e-10,0.0060538
-4.945,1.3188e-10,0.0060595
-4.94,1.1084e-10,0.0060657
-4.935,8.0582e-11,0.0060725
-4.93,4.4323e-11,0.0060799
-4.925,5.9581e-12,0.0060877
-4.92,-3.0358e-11,0.0060962
-4.915,-6.0637e-11,0.0061051
-4.91,-8.1471e-11,0.0061147
-4.905,-9.0392e-11,0.0061247
-4.8999,-8.6132e-11,0.0061354
-4.8949,-6.877e-11,0.0061465
-4.8899,-3.9736e-11,0.0061582
-4.8849,-1.6811e-12,0.0061705
-4.8799,4.1787e-11,0.0061833
-4.8749,8.6457e-11,0.0061967
-4.8699,1.2795e-10,0.0062106
-4.8649,1.6216e-10,0.0062251
-4.8599,1.8567e-10,0.0062401
-4.8549,1.9616e-10,0.0062557
-4.8499,1.9258e-10,0.0062718
-4.8449,1.7537e-10,0.0062885
-4.8399,1.4637e-10,0.0063057
-4.8349,1.0867e-10,0.0063235
-4.8299,6.6336e-11,0.0063419
-4.8249,2.3988e-11,0.0063608
-4.8199,-1.3648e-11,0.0063802
-4.8149,-4.2226e-11,0.0064003
-4.8099,-5.8221e-11,0.0064209
-4.8049,-5.931e-11,0.006442
-4.7999,-4.4616e-11,0.0064637
-4.7949,-1.4833e-11,0.006486
-4.7899,2.7826e-11,0.0065088
-4.7849,7.9819e-11,0.0065322
-4.7799,1.3662e-10,0.0065562
-4.7749,1.9314e-10,0.0065808
-4.7699,2.4425e-10,0.0066059
-4.7649,2.853e-10,0.0066316
-4.7599,3.1256e-10,0.0066578
-4.7549,3.2368e-10,0.0066846
-4.7499,3.1789e-10,0.006712
-4.7449,2.9614e-10,0.00674
-4.7399,2.6104e-10,0.0067686
-4.7349,2.1663e-10,0.0067977
-4.7299,1.6801e-10,0.0068274
-4.7249,1.2084e-10,0.0068577
-4.7199,8.0819e-11,0.0068886
-4.7149,5.3088e-11,0.00692
-4.7099,4.1727e-11,0.006952
-4.7049,4.9326e-11,0.0069847
-4.6998,7.6698e-11,0.0070179
-4.6948,1.2277e-10,0.0070517
-4.6898,1.8464e-10,0.0070861
-4.6848,2.5783e-10,0.0071211
-4.6798,3.3673e-10,0.0071567
-4.6748,4.1507e-10,0.0071928
-4.6698,4.8659e-10,0.0072296
-4.6648,5.456e-10,0.007267
-4.6598,5.876e-10,0.007305
-4.6548,6.0974e-10,0.0073435
-4.6498,6.1112e-10,0.0073827
-4.6448,5.9295e-10,0.0074225
-4.6398,5.5845e-10,0.0074629
-4.6348,5.1262e-10,0.0075039
-4.6298,4.6175e-10,0.0075455
-4.6248,4.1288e-10,0.0075877
-4.6198,3.7312e-10,0.0076306
-4.6148,3.4893e-10,0.0076741
-4.6098,3.4554e-10,0.0077181
-4.6048,3.6641e-10,0.0077628
-4.5998,4.128e-10,0.0078082
-4.5948,4.8369e-10,0.0078541
-4.5898,5.7578e-10,0.0079007
-4.5848,6.838e-10,0.0079479
-4.5798,8.0094e-10,0.0079958
-4.5748,9.1953e-10,0.0080442
-4.5698,1.0317e-09,0.0080933
-4.5648,1.1303e-09,0.0081431
-4.5598,1.2093e-09,0.0081935
-4.5548,1.2648e-09,0.0082445
-4.5498,1.2951e-09,0.0082962
-4.5448,1.301e-09,0.0083485
-4.5398,1.2861e-09,0.0084015
-4.5348,1.2561e-09,0.0084551
-4.5298,1.2185e-09,0.0085094
-4.5248,1.1819e-09,0.0085643
-4.5198,1.1552e-09,0.0086199
-4.5148,1.147e-09,0.0086762
-4.5098,1.1642e-09,0.0087331
-4.5048,1.2122e-09,0.0087907
-4.4997,1.2934e-09,0.0088489
-4.4947,1.4078e-09,0.0089078
-4.4897,1.5523e-09,0.0089674
-4.4847,1.7214e-09,0.0090277
-4.4797,1.9074e-09,0.0090887
-4.4747,2.1011e-09,0.0091503
-4.4697,2.293e-09,0.0092126
-4.4647,2.4738e-09,0.0092756
-4.4597,2.6354e-09,0.0093393
-4.4547,2.7718e-09,0.0094037
-4.4497,2.8798e-09,0.0094688
-4.4447,2.9589e-09,0.0095346
-4.4397,3.012e-09,0.009601
-4.4347,3.045e-09,0.0096682
-4.4297,3.0659e-09,0.0097361
-4.4247,3.085e-09,0.0098047
-4.4197,3.113e-09,0.009874
-4.4147,3.1609e-09,0.009944
-4.4097,3.2385e-09,0.010015
-4.4047,3.3535e-09,0.010086
-4.3997,3.5112e-09,0.010158
-4.3947,3.7134e-09,0.010231
-4.3897,3.9588e-09,0.010305
-4.3847,4.2426e-09,0.010379
-4.3797,4.5573e-09,0.010454
-4.3747,4.8931e-09,0.01053
-4.3697,5.239e-09,0.010607
-4.3647,5.5838e-09,0.010684
-4.3597,5.9171e-09,0.010762
-4.3547,6.2301e-09,0.010841
-4.3497,6.517e-09,0.010921
-4.3447,6.7752e-09,0.011001
-4.3397,7.0056e-09,0.011082
-4.3347,7.2128e-09,0.011164
-4.3297,7.4048e-09,0.011247
-4.3247,7.5921e-09,0.01133
-4.3197,7.787e-09,0.011414
-4.3147,8.0025e-09,0.011499
-4.3097,8.2513e-09,0.011585
-4.3047,8.5444e-09,0.011671
-4.2996,8.8906e-09,0.011759
-4.2946,9.2951e-09,0.011847
-4.2896,9.7598e-09,0.011936
-4.2846,1.0282e-08,0.012025
-4.2796,1.0857e-08,0.012116
-4.2746,1.1476e-08,0.012207
-4.2696,1.2127e-08,0.012299
-4.2646,1.2799e-08,0.012392
-4.2596,1.3479e-08,0.012486
-4.2546,1.4157e-08,0.01258
-4.2496,1.4823e-08,0.012676
-4.2446,1.5474e-08,0.012772
-4.2396,1.6106e-08,0.012869
-4.2346,1.6722e-08,0.012967
-4.2296,1.7329e-08,0.013065
-4.2246,1.7936e-08,0.013165
-4.2196,1.8556e-08,0.013265
-4.2146,1.9204e-08,0.013367
-4.2096,1.9892e-08,0.013469
-4.2046,2.0637e-08,0.013572
-4.1996,2.145e-08,0.013675
-4.1946,2.2341e-08,0.01378
-4.1896,2.3316e-08,0.013886
-4.1846,2.4376e-08,0.013992
-4.1796,2.5521e-08,0.014099
-4.1746,2.6743e-08,0.014207
-4.1696,2.8035e-08,0.014316
-4.1646,2.9386e-08,0.014426
-4.1596,3.0784e-08,0.014537
-4.1546,3.2217e-08,0.014649
-4.1496,3.3676e-08,0.014761
-4.1446,3.5153e-08,0.014875
-4.1396,3.6645e-08,0.014989
-4.1346,3.8151e-08,0.015105
-4.1296,3.9675e-08,0.015221
-4.1246,4.1227e-08,0.015338
-4.1196,4.2818e-08,0.015456
-4.1146,4.4462e-08,0.015575
-4.1096,4.6176e-08,0.015695
-4.1046,4.7976e-08,0.015816
-4.0995,4.9877e-08,0.015938
-4.0945,5.1894e-08,0.01606
-4.0895,5.4038e-08,0.016184
-4.0845,5.6315e-08,0.016309
-4.0795,5.8728e-08,0.016434
-4.0745,6.1278e-08,0.016561
-4.0695,6.396e-08,0.016688
-4.0645,6.6767e-08,0.016817
-4.0595,6.969e-08,0.016946
-4.0545,7.2721e-08,0.017077
-4.0495,7.585e-08,0.017208
-4.0445,7.907e-08,0.017341
-4.0395,8.2377e-08,0.017474
-4.0345,8.5772e-08,0.017608
-4.0295,8.9257e-08,0.017744
-4.0245,9.2839e-08,0.01788
-4.0195,9.6532e-08,0.018018
-4.0145,1.0035e-07,0.018156
-4.0095,1.0431e-07,0.018296
-4.0045,1.0843e-07,0.018436
-3.9995,1.1273e-07,0.018577
-3.9945,1.1724e-07,0.01872
-3.9895,1.2195e-07,0.018864
-3.9845,1.269e-07,0.019008
-3.9795,1.3208e-07,0.019154
-3.9745,1.3751e-07,0.0193
-3.9695,1.4319e-07,0.019448
-3.9645,1.4912e-07,0.019597
-3.9595,1.5529e-07,0.019747
-3.9545,1.617e-07,0.019898
-3.9495,1.6835e-07,0.02005
-3.9445,1.7524e-07,0.020203
-3.9395,1.8236e-07,0.020357
-3.9345,1.8972e-07,0.020512
-3.9295,1.9732e-07,0.020669
-3.9245,2.0518e-07,0.020826
-3.9195,2.133e-07,0.020985
-3.9145,2.2172e-07,0.021144
-3.9095,2.3043e-07,0.021305
-3.9045,2.3948e-07,0.021467
-3.8994,2.4889e-07,0.02163
-3.8944,2.5868e-07,0.021794
-3.8894,2.6887e-07,0.021959
-3.8844,2.7948e-07,0.022125
-3.8794,2.9055e-07,0.022293
-3.8744,3.0207e-07,0.022462
-3.8694,3.1408e-07,0.022631
-3.8644,3.2656e-07,0.022802
-3.8594,3.3955e-07,0.022974
-3.8544,3.5303e-07,0.023148
-3.8494,3.6703e-07,0.023322
-3.8444,3.8154e-07,0.023498
-3.8394,3.9658e-07,0.023674
-3.8344,4.1215e-07,0.023852
-3.8294,4.2827e-07,0.024032
-3.8244,4.4497e-07,0.024212
-3.8194,4.6225e-07,0.024393
-3.8144,4.8016e-07,0.024576
-3.8094,4.9872e-07,0.02476
-3.8044,5.1797e-07,0.024945
-3.7994,5.3793e-07,0.025132
-3.7944,5.5865e-07,0.025319
-3.7894,5.8017e-07,0.025508
-3.7844,6.0251e-07,0.025698
-3.7794,6.2572e-07,0.025889
-3.7744,6.4983e-07,0.026082
-3.7694,6.7487e-07,0.026276
-3.7644,7.0086e-07,0.026471
-3.7594,7.2784e-07,0.026667
-3.7544,7.5582e-07,0.026864
-3.7494,7.8485e-07,0.027063
-3.7444,8.1493e-07,0.027263
-3.7394,8.461e-07,0.027465
-3.7344,8.7839e-07,0.027667
-3.7294,9.1184e-07,0.027871
-3.7244,9.4648e-07,0.028076
-3.7194,9.8235e-07,0.028283
-3.7144,1.0195e-06,0.028491
-3.7094,1.058e-06,0.0287
-3.7044,1.0979e-06,0.02891
-3.6993,1.1392e-06,0.029122
-3.6943,1.182e-06,0.029335
-3.6893,1.2264e-06,0.029549
-3.6843,1.2724e-06,0.029765
-3.6793,1.3201e-06,0.029982
-3.6743,1.3696e-06,0.0302
-3.6693,1.4209e-06,0.03042
-3.6643,1.474e-06,0.030641
-3.6593,1.5291e-06,0.030864
-3.6543,1.5862e-06,0.031087
-3.6493,1.6453e-06,0.031312
-3.6443,1.7066e-06,0.031539
-3.6393,1.77e-06,0.031767
-3.6343,1.8356e-06,0.031996
-3.6293,1.9036e-06,0.032227
-3.6243,1.9739e-06,0.032459
-3.6193,2.0467e-06,0.032692
-3.6143,2.1221e-06,0.032927
-3.6093,2.2001e-06,0.033164
-3.6043,2.2809e-06,0.033401
-3.5993,2.3645e-06,0.03364
-3.5943,2.451e-06,0.033881
-3.5893,2.5406e-06,0.034123
-3.5843,2.6334e-06,0.034366
-3.5793,2.7295e-06,0.034611
-3.5743,2.8289e-06,0.034857
-3.5693,2.9318e-06,0.035105
-3.5643,3.0384e-06,0.035354
-3.5593,3.1487e-06,0.035605
-3.5543,3.2628e-06,0.035857
-3.5493,3.3809e-06,0.03611
-3.5443,3.5031e-06,0.036365
-3.5393,3.6296e-06,0.036622
-3.5343,3.7604e-06,0.03688
-3.5293,3.8957e-06,0.037139
-3.5243,4.0356e-06,0.0374
-3.5193,4.1803e-06,0.037663
-3.5143,4.33e-06,0.037927
-3.5093,4.4848e-06,0.038192
-3.5043,4.6448e-06,0.038459
-3.4992,4.8104e-06,0.038728
-3.4942,4.9815e-06,0.038998
-3.4892,5.1586e-06,0.039269
-3.4842,5.3416e-06,0.039542
-3.4792,5.531e-06,0.039817
-3.4742,5.7267e-06,0.040093
-3.4692,5.9291e-06,0.040371
-3.4642,6.1384e-06,0.04065
-3.4592,6.3548e-06,0.040931
-3.4542,6.5785e-06,0.041213
-3.4492,6.8097e-06,0.041497
-3.4442,7.0487e-06,0.041783
-3.4392,7.2958e-06,0.04207
-3.4342,7.551e-06,0.042359
-3.4292,7.8148e-06,0.042649
-3.4242,8.0874e-06,0.042941
-3.4192,8.3691e-06,0.043234
-3.4142,8.6601e-06,0.043529
-3.4092,8.9608e-06,0.043826
-3.4042,9.2714e-06,0.044124
-3.3992,9.5923e-06,0.044424
-3.3942,9.9238e-06,0.044725
-3.3892,1.0266e-05,0.045029
-3.3842,1.062e-05,0.045333
-3.3792,1.0985e-05,0.04564
-3.3742,1.1363e-05,0.045948
-3.3692,1.1753e-05,0.046257
-3.3642,1.2155e-05,0.046569
-3.3592,1.2571e-05,0.046882
-3.3542,1.3001e-05,0.047196
-3.3492,1.3444e-05,0.047513
-3.3442,1.3902e-05,0.047831
-3.3392,1.4375e-05,0.04815
-3.3342,1.4863e-05,0.048472
-3.3292,1.5366e-05,0.048795
-3.3242,1.5887e-05,0.049119
-3.3192,1.6423e-05,0.049446
-3.3142,1.6977e-05,0.049774
-3.3092,1.7549e-05,0.050103
-3.3042,1.814e-05,0.050435
-3.2991,1.8749e-05,0.050768
-3.2941,1.9377e-05,0.051103
-3.2891,2.0026e-05,0.05144
-3.2841,2.0695e-05,0.051778
-3.2791,2.1386e-05,0.052118
-3.2741,2.2099e-05,0.05246
-3.2691,2.2834e-05,0.052803
-3.2641,2.3593e-05,0.053148
-3.2591,2.4375e-05,0.053495
-3.2541,2.5183e-05,0.053844
-3.2491,2.6016e-05,0.054195
-3.2441,2.6875e-05,0.054547
-3.2391,2.7761e-05,0.054901
-3.2341,2.8674e-05,0.055257
-3.2291,2.9617e-05,0.055614
-3.2241,3.0588e-05,0.055974
-3.2191,3.159e-05,0.056335
-3.2141,3.2623e-05,0.056697
-3.2091,3.3689e-05,0.057062
-3.2041,3.4787e-05,0.057429
-3.1991,3.5919e-05,0.057797
-3.1941,3.7087e-05,0.058167
-3.1891,3.829e-05,0.058539
-3.1841,3.953e-05,0.058912
-3.1791,4.0809e-05,0.059288
-3.1741,4.2127e-05,0.059665
-3.1691,4.3485e-05,0.060044
-3.1641,4.4884e-05,0.060425
-3.1591,4.6327e-05,0.060808
-3.1541,4.7813e-05,0.061192
-3.1491,4.9345e-05,0.061578
-3.1441,5.0923e-05,0.061967
-3.1391,5.2549e-05,0.062357
-3.1341,5.4225e-05,0.062748
-3.1291,5.5951e-05,0.063142
-3.1241,5.7728e-05,0.063538
-3.1191,5.956e-05,0.063935
-3.1141,6.1446e-05,0.064334
-3.1091,6.3389e-05,0.064736
-3.1041,6.539e-05,0.065139
-3.099,6.7451e-05,0.065543
-3.094,6.9574e-05,0.06595
-3.089,7.1759e-05,0.066359
-3.084,7.401e-05,0.066769
-3.079,7.6327e-05,0.067182
-3.074,7.8713e-05,0.067596
-3.069,8.1169e-05,0.068012
-3.064,8.3698e-05,0.06843
-3.059,8.6302e-05,0.06885
-3.054,8.8981e-05,0.069272
-3.049,9.174e-05,0.069695
-3.044,9.4579e-05,0.070121
-3.039,9.7502e-05,0.070549
-3.034,0.00010051,0.070978
-3.029,0.0001036,0.071409
-3.024,0.00010679,0.071842
-3.019,0.00011007,0.072278
-3.014,0.00011344,0.072715
-3.009,0.00011691,0.073154
-3.004,0.00012048,0.073595
-2.999,0.00012415,0.074037
-2.994,0.00012793,0.074482
-2.989,0.00013182,0.074929
-2.984,0.00013582,0.075378
-2.979,0.00013993,0.075828
-2.974,0.00014416,0.076281
-2.969,0.00014851,0.076735
-2.964,0.00015298,0.077191
-2.959,0.00015758,0.07765
-2.954,0.00016231,0.07811
-2.949,0.00016718,0.078572
-2.944,0.00017218,0.079037
-2.939,0.00017732,0.079503
-2.934,0.00018261,0.079971
-2.929,0.00018804,0.080441
-2.924,0.00019363,0.080913
-2.919,0.00019937,0.081387
-2.914,0.00020528,0.081863
-2.909,0.00021135,0.082341
-2.904,0.00021758,0.082821
-2.8989,0.00022399,0.083303
-2.8939,0.00023058,0.083786
-2.8889,0.00023734,0.084272
-2.8839,0.0002443,0.08476
-2.8789,0.00025144,0.08525
-2.8739,0.00025878,0.085741
-2.8689,0.00026633,0.086235
-2.8639,0.00027408,0.086731
-2.8589,0.00028204,0.087229
-2.8539,0.00029021,0.087728
-2.8489,0.00029861,0.08823
-2.8439,0.00030724,0.088734
-2.8389,0.0003161,0.089239
-2.8339,0.0003252,0.089747
-2.8289,0.00033454,0.090256
-2.8239,0.00034413,0.090768
-2.8189,0.00035399,0.091282
-2.8139,0.0003641,0.091797
-2.8089,0.00037449,0.092315
-2.8039,0.00038515,0.092834
-2.7989,0.0003961,0.093356
-2.7939,0.00040734,0.093879
-2.7889,0.00041888,0.094405
-2.7839,0.00043072,0.094933
-2.7789,0.00044287,0.095462
-2.7739,0.00045535,0.095994
-2.7689,0.00046815,0.096527
-2.7639,0.00048129,0.097063
-2.7589,0.00049477,0.0976
-2.7539,0.00050861,0.09814
-2.7489,0.0005228,0.098681
-2.7439,0.00053736,0.099225
-2.7389,0.00055231,0.099771
-2.7339,0.00056764,0.10032
-2.7289,0.00058336,0.10087
-2.7239,0.00059949,0.10142
-2.7189,0.00061604,0.10197
-2.7139,0.00063301,0.10253
-2.7089,0.00065042,0.10309
-2.7039,0.00066827,0.10365
-2.6988,0.00068658,0.10421
-2.6938,0.00070535,0.10477
-2.6888,0.0007246,0.10534
-2.6838,0.00074434,0.1059
-2.6788,0.00076458,0.10647
-2.6738,0.00078533,0.10704
-2.6688,0.0008066,0.10762
-2.6638,0.00082841,0.10819
-2.6588,0.00085077,0.10877
-2.6538,0.00087368,0.10935
-2.6488,0.00089716,0.10993
-2.6438,0.00092124,0.11052
-2.6388,0.00094591,0.1111
-2.6338,0.00097119,0.11169
-2.6288,0.00099709,0.11228
-2.6238,0.0010236,0.11287
-2.6188,0.0010508,0.11346
-2.6138,0.0010787,0.11406
-2.6088,0.0011073,0.11466
-2.6038,0.0011365,0.11526
-2.5988,0.0011665,0.11586
-2.5938,0.0011972,0.11646
-2.5888,0.0012286,0.11707
-2.5838,0.0012608,0.11767
-2.5788,0.0012938,0.11828
-2.5738,0.0013276,0.11889
-2.5688,0.0013622,0.11951
-2.5638,0.0013976,0.12012
-2.5588,0.0014339,0.12074
-2.5538,0.0014711,0.12136
-2.5488,0.0015091,0.12198
-2.5438,0.001548,0.1226
-2.5388,0.0015879,0.12323
-2.5338,0.0016287,0.12385
-2.5288,0.0016705,0.12448
-2.5238,0.0017132,0.12511
-2.5188,0.001757,0.12574
-2.5138,0.0018018,0.12638
-2.5088,0.0018476,0.12702
-2.5038,0.0018946,0.12765
-2.4987,0.0019426,0.12829
-2.4937,0.0019917,0.12894
-2.4887,0.002042,0.12958
-2.4837,0.0020934,0.13023
-2.4787,0.002146,0.13088
-2.4737,0.0021998,0.13153
-2.4687,0.0022549,0.13218
-2.4637,0.0023112,0.13283
-2.4587,0.0023689,0.13349
-2.4537,0.0024278,0.13414
-2.4487,0.0024881,0.1348
-2.4437,0.0025497,0.13547
-2.4387,0.0026127,0.13613
-2.4337,0.0026772,0.13679
-2.4287,0.0027431,0.13746
-2.4237,0.0028105,0.13813
-2.4187,0.0028795,0.1388
-2.4137,0.0029499,0.13947
-2.4087,0.0030219,0.14015
-2.4037,0.0030956,0.14082
-2.3987,0.0031708,0.1415
-2.3937,0.0032478,0.14218
-2.3887,0.0033264,0.14286
-2.3837,0.0034068,0.14355
-2.3787,0.0034889,0.14423
-2.3737,0.0035729,0.14492
-2.3687,0.0036586,0.14561
-2.3637,0.0037463,0.1463
-2.3587,0.0038358,0.14699
-2.3537,0.0039273,0.14769
-2.3487,0.0040208,0.14838
-2.3437,0.0041163,0.14908
-2.3387,0.0042139,0.14978
-2.3337,0.0043135,0.15048
-2.3287,0.0044153,0.15119
-2.3237,0.0045193,0.15189
-2.3187,0.0046255,0.1526
-2.3137,0.0047339,0.15331
-2.3087,0.0048446,0.15402
-2.3037,0.0049577,0.15473
-2.2986,0.0050732,0.15545
-2.2936,0.0051911,0.15616
-2.2886,0.0053114,0.15688
-2.2836,0.0054343,0.1576
-2.2786,0.0055598,0.15832
-2.2736,0.0056878,0.15904
-2.2686,0.0058186,0.15977
-2.2636,0.005952,0.16049
-2.2586,0.0060882,0.16122
-2.2536,0.0062272,0.16195
-2.2486,0.006369,0.16268
-2.2436,0.0065138,0.16341
-2.2386,0.0066615,0.16415
-2.2336,0.0068122,0.16488
-2.2286,0.0069659,0.16562
-2.2236,0.0071228,0.16636
-2.2186,0.0072829,0.1671
-2.2136,0.0074462,0.16784
-2.2086,0.0076127,0.16859
-2.2036,0.0077826,0.16933
-2.1986,0.0079559,0.17008
-2.1936,0.0081327,0.17083
-2.1886,0.0083129,0.17158
-2.1836,0.0084967,0.17233
-2.1786,0.0086842,0.17309
-2.1736,0.0088753,0.17384
-2.1686,0.0090702,0.1746
-2.1636,0.0092689,0.17536
-2.1586,0.0094715,0.17612
-2.1536,0.0096781,0.17688
-2.1486,0.0098886,0.17764
-2.1436,0.010103,0.17841
-2.1386,0.010322,0.17917
-2.1336,0.010545,0.17994
-2.1286,0.010772,0.18071
-2.1236,0.011004,0.18148
-2.1186,0.01124,0.18225
-2.1136,0.01148,0.18302
-2.1086,0.011725,0.1838
-2.1036,0.011975,0.18458
-2.0985,0.012229,0.18535
-2.0935,0.012489,0.18613
-2.0885,0.012753,0.18691
-2.0835,0.013022,0.18769
-2.0785,0.013296,0.18848
-2.0735,0.013575,0.18926
-2.0685,0.013859,0.19005
-2.0635,0.014148,0.19084
-2.0585,0.014443,0.19162
-2.0535,0.014743,0.19241
-2.0485,0.015049,0.19321
-2.0435,0.01536,0.194
-2.0385,0.015677,0.19479
-2.0335,0.016,0.19559
-2.0285,0.016328,0.19638
-2.0235,0.016662,0.19718
-2.0185,0.017003,0.19798
-2.0135,0.017349,0.19878
-2.0085,0.017702,0.19958
-2.0035,0.018061,0.20038
-1.9985,0.018426,0.20119
-1.9935,0.018798,0.20199
-1.9885,0.019176,0.2028
-1.9835,0.019561,0.20361
-1.9785,0.019952,0.20442
-1.9735,0.02035,0.20523
-1.9685,0.020756,0.20604
-1.9635,0.021168,0.20685
-1.9585,0.021587,0.20766
-1.9535,0.022014,0.20848
-1.9485,0.022448,0.20929
-1.9435,0.022889,0.21011
-1.9385,0.023338,0.21093
-1.9335,0.023795,0.21174
-1.9285,0.024259,0.21256
-1.9235,0.024731,0.21339
-1.9185,0.025211,0.21421
-1.9135,0.025699,0.21503
-1.9085,0.026195,0.21585
-1.9035,0.026699,0.21668
-1.8984,0.027212,0.2175
-1.8934,0.027733,0.21833
-1.8884,0.028262,0.21916
-1.8834,0.028801,0.21999
-1.8784,0.029348,0.22082
-1.8734,0.029904,0.22165
-1.8684,0.030469,0.22248
-1.8634,0.031043,0.22331
-1.8584,0.031627,0.22414
-1.8534,0.032219,0.22498
-1.8484,0.032821,0.22581
-1.8434,0.033433,0.22665
-1.8384,0.034055,0.22748
-1.8334,0.034686,0.22832
-1.8284,0.035327,0.22916
-1.8234,0.035979,0.23
-1.8184,0.03664,0.23084
-1.8134,0.037312,0.23168
-1.8084,0.037994,0.23252
-1.8034,0.038687,0.23336
-1.7984,0.03939,0.2342
-1.7934,0.040104,0.23505
-1.7884,0.040829,0.23589
-1.7834,0.041565,0.23674
-1.7784,0.042313,0.23758
-1.7734,0.043071,0.23843
-1.7684,0.043841,0.23927
-1.7634,0.044623,0.24012
-1.7584,0.045416,0.24097
-1.7534,0.046221,0.24181
-1.7484,0.047037,0.24266
-1.7434,0.047866,0.24351
-1.7384,0.048707,0.24436
-1.7334,0.049561,0.24521
-1.7284,0.050426,0.24606
-1.7234,0.051305,0.24691
-1.7184,0.052196,0.24777
-1.7134,0.053099,0.24862
-1.7084,0.054016,0.24947
-1.7034,0.054946,0.25032
-1.6983,0.055889,0.25118
-1.6933,0.056845,0.25203
-1.6883,0.057815,0.25289
-1.6833,0.058798,0.25374
-1.6783,0.059796,0.25459
-1.6733,0.060807,0.25545
-1.6683,0.061832,0.25631
-1.6633,0.062871,0.25716
-1.6583,0.063924,0.25802
-1.6533,0.064992,0.25887
-1.6483,0.066074,0.25973
-1.6433,0.067172,0.26059
-1.6383,0.068283,0.26144
-1.6333,0.06941,0.2623
-1.6283,0.070552,0.26316
-1.6233,0.071709,0.26402
-1.6183,0.072881,0.26487
-1.6133,0.074069,0.26573
-1.6083,0.075272,0.26659
-1.6033,0.076491,0.26745
-1.5983,0.077726,0.26831
-1.5933,0.078977,0.26916
-1.5883,0.080244,0.27002
-1.5833,0.081528,0.27088
-1.5783,0.082827,0.27174
-1.5733,0.084144,0.2726
-1.5683,0.085476,0.27345
-1.5633,0.086826,0.27431
-1.5583,0.088192,0.27517
-1.5533,0.089576,0.27603
-1.5483,0.090977,0.27689
-1.5433,0.092395,0.27774
-1.5383,0.09383,0.2786
-1.5333,0.095283,0.27946
-1.5283,0.096753,0.28032
-1.5233,0.098242,0.28117
-1.5183,0.099748,0.28203
-1.5133,0.10127,0.28289
-1.5083,0.10281,0.28374
-1.5033,0.10437,0.2846
-1.4982,0.10595,0.28546
-1.4932,0.10755,0.28631
-1.4882,0.10917,0.28717
-1.4832,0.1108,0.28802
-1.4782,0.11246,0.28888
-1.4732,0.11413,0.28973
-1.4682,0.11582,0.29058
-1.4632,0.11753,0.29144
-1.4582,0.11926,0.29229
-1.4532,0.12101,0.29314
-1.4482,0.12278,0.294
-1.4432,0.12457,0.29485
-1.4382,0.12638,0.2957
-1.4332,0.12821,0.29655
-1.4282,0.13006,0.2974
-1.4232,0.13192,0.29825
-1.4182,0.13381,0.2991
-1.4132,0.13572,0.29995
-1.4082,0.13765,0.3008
-1.4032,0.1396,0.30164
-1.3982,0.14157,0.30249
-1.3932,0.14356,0.30333
-1.3882,0.14557,0.30418
-1.3832,0.1476,0.30502
-1.3782,0.14966,0.30587
-1.3732,0.15173,0.30671
-1.3682,0.15383,0.30755
-1.3632,0.15594,0.3084
-1.3582,0.15808,0.30924
-1.3532,0.16024,0.31008
-1.3482,0.16242,0.31092
-1.3432,0.16462,0.31175
-1.3382,0.16684,0.31259
-1.3332,0.16909,0.31343
-1.3282,0.17135,0.31426
-1.3232,0.17364,0.3151
-1.3182,0.17595,0.31593
-1.3132,0.17828,0.31677
-1.3082,0.18064,0.3176
-1.3032,0.18301,0.31843
-1.2981,0.18541,0.31926
-1.2931,0.18783,0.32009
-1.2881,0.19027,0.32091
-1.2831,0.19273,0.32174
-1.2781,0.19522,0.32257
-1.2731,0.19773,0.32339
-1.2681,0.20025,0.32421
-1.2631,0.20281,0.32504
-1.2581,0.20538,0.32586
-1.2531,0.20798,0.32668
-1.2481,0.2106,0.3275
-1.2431,0.21324,0.32831
-1.2381,0.2159,0.32913
-1.2331,0.21859,0.32994
-1.2281,0.22129,0.33076
-1.2231,0.22402,0.33157
-1.2181,0.22678,0.33238
-1.2131,0.22955,0.33319
-1.2081,0.23235,0.334
-1.2031,0.23517,0.3348
-1.1981,0.23801,0.33561
-1.1931,0.24087,0.33641
-1.1881,0.24376,0.33722
-1.1831,0.24667,0.33802
-1.1781,0.2496,0.33882
-1.1731,0.25255,0.33961
-1.1681,0.25553,0.34041
-1.1631,0.25853,0.34121
-1.1581,0.26155,0.342
-1.1531,0.26459,0.34279
-1.1481,0.26765,0.34358
-1.1431,0.27074,0.34437
-1.1381,0.27384,0.34516
-1.1331,0.27697,0.34594
-1.1281,0.28012,0.34672
-1.1231,0.28329,0.34751
-1.1181,0.28649,0.34829
-1.1131,0.2897,0.34906
-1.1081,0.29294,0.34984
-1.1031,0.2962,0.35062
-1.098,0.29948,0.35139
-1.093,0.30278,0.35216
-1.088,0.3061,0.35293
-1.083,0.30944,0.3537
-1.078,0.31281,0.35446
-1.073,0.31619,0.35523
-1.068,0.3196,0.35599
-1.063,0.32302,0.35675
-1.058,0.32647,0.35751
-1.053,0.32993,0.35826
-1.048,0.33342,0.35902
-1.043,0.33693,0.35977
-1.038,0.34045,0.36052
-1.033,0.344,0.36127
-1.028,0.34756,0.36201
-1.023,0.35115,0.36275
-1.018,0.35475,0.3635
-1.013,0.35837,0.36424
-1.008,0.36201,0.36497
-1.003,0.36567,0.36571
-0.998,0.36935,0.36644
-0.993,0.37305,0.36717
-0.98799,0.37677,0.3679
-0.98299,0.3805,0.36863
-0.97799,0.38425,0.36935
-0.97299,0.38802,0.37007
-0.96798,0.3918,0.37079
-0.96298,0.39561,0.37151
-0.95798,0.39943,0.37222
-0.95298,0.40326,0.37293
-0.94797,0.40712,0.37364
-0.94297,0.41099,0.37435
-0.93797,0.41487,0.37506
-0.93297,0.41877,0.37576
-0.92796,0.42269,0.37646
-0.92296,0.42662,0.37716
-0.91796,0.43057,0.37785
-0.91296,0.43453,0.37855
-0.90795,0.43851,0.37924
-0.90295,0.4425,0.37992
-0.89795,0.4465,0.38061
-0.89295,0.45052,0.38129
-0.88794,0.45455,0.38197
-0.88294,0.4586,0.38265
-0.87794,0.46265,0.38332
-0.87294,0.46672,0.384
-0.86793,0.47081,0.38467
-0.86293,0.4749,0.38533
-0.85793,0.47901,0.386
-0.85293,0.48312,0.38666
-0.84792,0.48725,0.38732
-0.84292,0.49139,0.38797
-0.83792,0.49554,0.38862
-0.83292,0.4997,0.38928
-0.82791,0.50387,0.38992
-0.82291,0.50805,0.39057
-0.81791,0.51223,0.39121
-0.81291,0.51643,0.39185
-0.8079,0.52063,0.39248
-0.8029,0.52485,0.39312
-0.7979,0.52907,0.39375
-0.7929,0.53329,0.39437
-0.78789,0.53753,0.395
-0.78289,0.54177,0.39562
-0.77789,0.54601,0.39624
-0.77289,0.55027,0.39685
-0.76788,0.55452,0.39747
-0.76288,0.55879,0.39807
-0.75788,0.56305,0.39868
-0.75288,0.56733,0.39928
-0.74787,0.5716,0.39988
-0.74287,0.57588,0.40048
-0.73787,0.58016,0.40107
-0.73287,0.58444,0.40166
-0.72786,0.58873,0.40225
-0.72286,0.59302,0.40284
-0.71786,0.59731,0.40342
-0.71286,0.6016,0.404
-0.70785,0.60589,0.40457
-0.70285,0.61018,0.40514
-0.69785,0.61447,0.40571
-0.69285,0.61876,0.40627
-0.68784,0.62305,0.40684
-0.68284,0.62734,0.40739
-0.67784,0.63162,0.40795
-0.67284,0.6359,0.4085
-0.66783,0.64018,0.40905
-0.66283,0.64446,0.40959
-0.65783,0.64873,0.41014
-0.65283,0.653,0.41067
-0.64782,0.65726,0.41121
-0.64282,0.66152,0.41174
-0.63782,0.66577,0.41227
-0.63282,0.67001,0.41279
-0.62781,0.67425,0.41331
-0.62281,0.67848,0.41383
-0.61781,0.68271,0.41434
-0.61281,0.68692,0.41486
-0.6078,0.69113,0.41536
-0.6028,0.69533,0.41587
-0.5978,0.69952,0.41637
-0.5928,0.7037,0.41686
-0.58779,0.70787,0.41735
-0.58279,0.71202,0.41784
-0.57779,0.71617,0.41833
-0.57279,0.7203,0.41881
-0.56778,0.72442,0.41929
-0.56278,0.72853,0.41976
-0.55778,0.73263,0.42023
-0.55278,0.73671,0.4207
-0.54777,0.74078,0.42117
-0.54277,0.74483,0.42162
-0.53777,0.74887,0.42208
-0.53277,0.75289,0.42253
-0.52776,0.75689,0.42298
-0.52276,0.76088,0.42343
-0.51776,0.76485,0.42387
-0.51276,0.7688,0.4243
-0.50775,0.77274,0.42474
-0.50275,0.77666,0.42517
-0.49775,0.78055,0.42559
-0.49275,0.78443,0.42602
-0.48774,0.78829,0.42643
-0.48274,0.79212,0.42685
-0.47774,0.79594,0.42726
-0.47274,0.79973,0.42767
-0.46773,0.8035,0.42807
-0.46273,0.80725,0.42847
-0.45773,0.81098,0.42886
-0.45273,0.81468,0.42925
-0.44772,0.81836,0.42964
-0.44272,0.82201,0.43002
-0.43772,0.82564,0.4304
-0.43272,0.82924,0.43078
-0.42771,0.83282,0.43115
-0.42271,0.83637,0.43151
-0.41771,0.83989,0.43188
-0.41271,0.84339,0.43224
-0.4077,0.84686,0.43259
-0.4027,0.8503,0.43294
-0.3977,0.85371,0.43329
-0.3927,0.85709,0.43363
-0.38769,0.86044,0.43397
-0.38269,0.86377,0.4343
-0.37769,0.86706,0.43463
-0.37269,0.87032,0.43496
-0.36768,0.87355,0.43528
-0.36268,0.87675,0.4356
-0.35768,0.87991,0.43592
-0.35268,0.88304,0.43623
-0.34767,0.88614,0.43653
-0.34267,0.88921,0.43683
-0.33767,0.89224,0.43713
-0.33267,0.89524,0.43742
-0.32766,0.8982,0.43771
-0.32266,0.90113,0.438
-0.31766,0.90402,0.43828
-0.31266,0.90687,0.43856
-0.30765,0.90969,0.43883
-0.30265,0.91247,0.4391
-0.29765,0.91522,0.43936
-0.29265,0.91792,0.43962
-0.28764,0.92059,0.43987
-0.28264,0.92322,0.44013
-0.27764,0.92581,0.44037
-0.27264,0.92836,0.44061
-0.26763,0.93088,0.44085
-0.26263,0.93335,0.44109
-0.25763,0.93578,0.44132
-0.25263,0.93817,0.44154
-0.24762,0.94052,0.44176
-0.24262,0.94283,0.44198
-0.23762,0.9451,0.44219
-0.23262,0.94733,0.4424
-0.22761,0.94951,0.4426
-0.22261,0.95165,0.4428
-0.21761,0.95375,0.443
-0.21261,0.9558,0.44319
-0.2076,0.95782,0.44338
-0.2026,0.95978,0.44356
-0.1976,0.96171,0.44373
-0.1926,0.96359,0.44391
-0.18759,0.96542,0.44408
-0.18259,0.96721,0.44424
-0.17759,0.96895,0.4444
-0.17259,0.97065,0.44456
-0.16758,0.97231,0.44471
-0.16258,0.97391,0.44486
-0.15758,0.97547,0.445
-0.15258,0.97699,0.44514
-0.14757,0.97846,0.44527
-0.14257,0.97988,0.4454
-0.13757,0.98125,0.44552
-0.13257,0.98258,0.44564
-0.12756,0.98386,0.44576
-0.12256,0.98509,0.44587
-0.11756,0.98627,0.44598
-0.11256,0.98741,0.44608
-0.10755,0.9885,0.44618
-0.10255,0.98954,0.44627
-0.097549,0.99053,0.44636
-0.092546,0.99147,0.44645
-0.087544,0.99237,0.44653
-0.082541,0.99321,0.4466
-0.077539,0.99401,0.44668
-0.072536,0.99475,0.44674
-0.067534,0.99545,0.44681
-0.062531,0.9961,0.44686
-0.057529,0.9967,0.44692
-0.052526,0.99724,0.44697
-0.047524,0.99774,0.44701
-0.042521,0.99819,0.44705
-0.037519,0.99859,0.44709
-0.032516,0.99894,0.44712
-0.027514,0.99924,0.44715
-0.022511,0.99949,0.44717
-0.017509,0.99969,0.44719
-0.012506,0.99984,0.4472
-0.0075038,0.99994,0.44721
-0.0025013,0.99999,0.44721
0.0025013,0.99999,0.44721
0.0075038,0.99994,0.44721
0.012506,0.99984,0.4472
0.017509,0.99969,0.44719
0.022511,0.99949,0.44717
0.027514,0.99924,0.44715
0.032516,0.99894,0.44712
0.037519,0.99859,0.44709
0.042521,0.99819,0.44705
0.047524,0.99774,0.44701
0.052526,0.99724,0.44697
0.057529,0.9967,0.44692
0.062531,0.9961,0.44686
0.067534,0.99545,0.44681
0.072536,0.99475,0.44674
0.077539,0.99401,0.44668
0.082541,0.99321,0.4466
0.087544,0.99237,0.44653
0.092546,0.99147,0.44645
0.097549,0.99053,0.44636
0.10255,0.98954,0.44627
0.10755,0.9885,0.44618
0.11256,0.98741,0.44608
0.11756,0.98627,0.44598
0.12256,0.98509,0.44587
0.12756,0.98386,0.44576
0.13257,0.98258,0.44564
0.13757,0.98125,0.44552
0.14257,0.97988,0.4454
0.14757,0.97846,0.44527
0.15258,0.97699,0.44514
0.15758,0.97547,0.445
0.16258,0.97391,0.44486
0.16758,0.97231,0.44471
0.17259,0.97065,0.44456
0.17759,0.96895,0.4444
0.18259,0.96721,0.44424
0.18759,0.96542,0.44408
0.1926,0.96359,0.44391
0.1976,0.96171,0.44373
0.2026,0.95978,0.44356
0.2076,0.95782,0.44338
0.21261,0.9558,0.44319
0.21761,0.95375,0.443
0.22261,0.95165,0.4428
0.22761,0.94951,0.4426
0.23262,0.94733,0.4424
0.23762,0.9451,0.44219
0.24262,0.94283,0.44198
0.24762,0.94052,0.44176
0.25263,0.93817,0.44154
0.25763,0.93578,0.44132
0.26263,0.93335,0.44109
0.26763,0.93088,0.44085
0.27264,0.92836,0.44061
0.27764,0.92581,0.44037
0.28264,0.92322,0.44013
0.28764,0.92059,0.43987
0.29265,0.91792,0.43962
0.29765,0.91522,0.43936
0.30265,0.91247,0.4391
0.30765,0.90969,0.43883
0.31266,0.90687,0.43856
0.31766,0.90402,0.43828
0.32266,0.90113,0.438
0.32766,0.8982,0.43771
0.33267,0.89524,0.43742
0.33767,0.89224,0.43713
0.34267,0.88921,0.43683
0.34767,0.88614,0.43653
0.35268,0.88304,0.43623
0.35768,0.87991,0.43592
0.36268,0.87675,0.4356
0.36768,0.87355,0.43528
0.37269,0.87032,0.43496
0.37769,0.86706,0.43463
0.38269,0.86377,0.4343
0.38769,0.86044,0.43397
0.3927,0.85709,0.43363
0.3977,0.85371,0.43329
0.4027,0.8503,0.43294
0.4077,0.84686,0.43259
0.41271,0.84339,0.43224
0.41771,0.83989,0.43188
0.42271,0.83637,0.43151
0.42771,0.83282,0.43115
0.43272,0.82924,0.43078
0.43772,0.82564,0.4304
0.44272,0.82201,0.43002
0.44772,0.81836,0.42964
0.45273,0.81468,0.42925
0.45773,0.81098,0.42886
0.46273,0.80725,0.42847
0.46773,0.8035,0.42807
0.47274,0.79973,0.42767
0.47774,0.79594,0.42726
0.48274,0.79212,0.42685
0.48774,0.78829,0.42643
0.49275,0.78443,0.42602
0.49775,0.78055,0.42559
0.50275,0.77666,0.42517
0.50775,0.77274,0.42474
0.51276,0.7688,0.4243
0.51776,0.76485,0.42387
0.52276,0.76088,0.42343
0.52776,0.75689,0.42298
0.53277,0.75289,0.42253
0.53777,0.74887,0.42208
0.54277,0.74483,0.42162
0.54777,0.74078,0.42117
0.55278,0.73671,0.4207
0.55778,0.73263,0.42023
0.56278,0.72853,0.41976
0.56778,0.72442,0.41929
0.57279,0.7203,0.41881
0.57779,0.71617,0.41833
0.58279,0.71202,0.41784
0.58779,0.70787,0.41735
0.5928,0.7037,0.41686
0.5978,0.69952,0.41637
0.6028,0.69533,0.41587
0.6078,0.69113,0.41536
0.61281,0.68692,0.41486
0.61781,0.68271,0.41434
0.62281,0.67848,0.41383
0.62781,0.67425,0.41331
0.63282,0.67001,0.41279
0.63782,0.66577,0.41227
0.64282,0.66152,0.41174
0.64782,0.65726,0.41121
0.65283,0.653,0.41067
0.65783,0.64873,0.41014
0.66283,0.64446,0.40959
0.66783,0.64018,0.40905
0.67284,0.6359,0.4085
0.67784,0.63162,0.40795
0.68284,0.62734,0.40739
0.68784,0.62305,0.40684
0.69285,0.61876,0.40627
0.69785,0.61447,0.40571
0.70285,0.61018,0.40514
0.70785,0.60589,0.40457
0.71286,0.6016,0.404
0.71786,0.59731,0.40342
0.72286,0.59302,0.40284
0.72786,0.58873,0.40225
0.73287,0.58444,0.40166
0.73787,0.58016,0.40107
0.74287,0.57588,0.40048
0.74787,0.5716,0.39988
0.75288,0.56733,0.39928
0.75788,0.56305,0.39868
0.76288,0.55879,0.39807
0.76788,0.55452,0.39747
0.77289,0.55027,0.39685
0.77789,0.54601,0.39624
0.78289,0.54177,0.39562
0.78789,0.53753,0.395
0.7929,0.53329,0.39437
0.7979,0.52907,0.39375
0.8029,0.52485,0.39312
0.8079,0.52063,0.39248
0.81291,0.51643,0.39185
0.81791,0.51223,0.39121
0.82291,0.50805,0.39057
0.82791,0.50387,0.38992
0.83292,0.4997,0.38928
0.83792,0.49554,0.38862
0.84292,0.49139,0.38797
0.84792,0.48725,0.38732
0.85293,0.48312,0.38666
0.85793,0.47901,0.386
0.86293,0.4749,0.38533
0.86793,0.47081,0.38467
0.87294,0.46672,0.384
0.87794,0.46265,0.38332
0.88294,0.4586,0.38265
0.88794,0.45455,0.38197
0.89295,0.45052,0.38129
0.89795,0.4465,0.38061
0.90295,0.4425,0.37992
0.90795,0.43851,0.37924
0.91296,0.43453,0.37855
0.91796,0.43057,0.37785
0.92296,0.42662,0.37716
0.92796,0.42269,0.37646
0.93297,0.41877,0.37576
0.93797,0.41487,0.37506
0.94297,0.41099,0.37435
0.94797,0.40712,0.37364
0.95298,0.40326,0.37293
0.95798,0.39943,0.37222
0.96298,0.39561,0.37151
0.96798,0.3918,0.37079
0.97299,0.38802,0.37007
0.97799,0.38425,0.36935
0.98299,0.3805,0.36863
0.98799,0.37677,0.3679
0.993,0.37305,0.36717
0.998,0.36935,0.36644
1.003,0.36567,0.36571
1.008,0.36201,0.36497
1.013,0.35837,0.36424
1.018,0.35475,0.3635
1.023,0.35115,0.36275
1.028,0.34756,0.36201
1.033,0.344,0.36127
1.038,0.34045,0.36052
1.043,0.33693,0.35977
1.048,0.33342,0.35902
1.053,0.32993,0.35826
1.058,0.32647,0.35751
1.063,0.32302,0.35675
1.068,0.3196,0.35599
1.073,0.31619,0.35523
1.078,0.31281,0.35446
1.083,0.30944,0.3537
1.088,0.3061,0.35293
1.093,0.30278,0.35216
1.098,0.29948,0.35139
1.1031,0.2962,0.35062
1.1081,0.29294,0.34984
1.1131,0.2897,0.34906
1.1181,0.28649,0.34829
1.1231,0.28329,0.34751
1.1281,0.28012,0.34672
1.1331,0.27697,0.34594
1.1381,0.27384,0.34516
1.1431,0.27074,0.34437
1.1481,0.26765,0.34358
1.1531,0.26459,0.34279
1.1581,0.26155,0.342
1.1631,0.25853,0.34121
1.1681,0.25553,0.34041
1.1731,0.25255,0.33961
1.1781,0.2496,0.33882
1.1831,0.24667,0.33802
1.1881,0.24376,0.33722
1.1931,0.24087,0.33641
1.1981,0.23801,0.33561
1.2031,0.23517,0.3348
1.2081,0.23235,0.334
1.2131,0.22955,0.33319
1.2181,0.22678,0.33238
1.2231,0.22402,0.33157
1.2281,0.22129,0.33076
1.2331,0.21859,0.32994
1.2381,0.2159,0.32913
1.2431,0.21324,0.32831
1.2481,0.2106,0.3275
1.2531,0.20798,0.32668
1.2581,0.20538,0.32586
1.2631,0.20281,0.32504
1.2681,0.20025,0.32421
1.2731,0.19773,0.32339
1.2781,0.19522,0.32257
1.2831,0.19273,0.32174
1.2881,0.19027,0.32091
1.2931,0.18783,0.32009
1.2981,0.18541,0.31926
1.3032,0.18301,0.31843
1.3082,0.18064,0.3176
1.3132,0.17828,0.31677
1.3182,0.17595,0.31593
1.3232,0.17364,0.3151
1.3282,0.17135,0.31426
1.3332,0.16909,0.31343
1.3382,0.16684,0.31259
1.3432,0.16462,0.31175
1.3482,0.16242,0.31092
1.3532,0.16024,0.31008
1.3582,0.15808,0.30924
1.3632,0.15594,0.3084
1.3682,0.15383,0.30755
1.3732,0.15173,0.30671
1.3782,0.14966,0.30587
1.3832,0.1476,0.30502
1.3882,0.14557,0.30418
1.3932,0.14356,0.30333
1.3982,0.14157,0.30249
1.4032,0.1396,0.30164
1.4082,0.13765,0.3008
1.4132,0.13572,0.29995
1.4182,0.13381,0.2991
1.4232,0.13192,0.29825
1.4282,0.13006,0.2974
1.4332,0.12821,0.29655
1.4382,0.12638,0.2957
1.4432,0.12457,0.29485
1.4482,0.12278,0.294
1.4532,0.12101,0.29314
1.4582,0.11926,0.29229
1.4632,0.11753,0.29144
1.4682,0.11582,0.29058
1.4732,0.11413,0.28973
1.4782,0.11246,0.28888
1.4832,0.1108,0.28802
1.4882,0.10917,0.28717
1.4932,0.10755,0.28631
1.4982,0.10595,0.28546
1.5033,0.10437,0.2846
1.5083,0.10281,0.28374
1.5133,0.10127,0.28289
1.5183,0.099748,0.28203
1.5233,0.098242,0.28117
1.5283,0.096753,0.28032
1.5333,0.095283,0.27946
1.5383,0.09383,0.2786
1.5433,0.092395,0.27774
1.5483,0.090977,0.27689
1.5533,0.089576,0.27603
1.5583,0.088192,0.27517
1.5633,0.086826,0.27431
1.5683,0.085476,0.27345
1.5733,0.084144,0.2726
1.5783,0.082827,0.27174
1.5833,0.081528,0.27088
1.5883,0.080244,0.27002
1.5933,0.078977,0.26916
1.5983,0.077726,0.26831
1.6033,0.076491,0.26745
1.6083,0.075272,0.26659
1.6133,0.074069,0.26573
1.6183,0.072881,0.26487
1.6233,0.071709,0.26402
1.6283,0.070552,0.26316
1.6333,0.06941,0.2623
1.6383,0.068283,0.26144
1.6433,0.067172,0.26059
1.6483,0.066074,0.25973
1.6533,0.064992,0.25887
1.6583,0.063924,0.25802
1.6633,0.062871,0.25716
1.6683,0.061832,0.25631
1.6733,0.060807,0.25545
1.6783,0.059796,0.25459
1.6833,0.058798,0.25374
1.6883,0.057815,0.25289
1.6933,0.056845,0.25203
1.6983,0.055889,0.25118
1.7034,0.054946,0.25032
1.7084,0.054016,0.24947
1.7134,0.053099,0.24862
1.7184,0.052196,0.24777
1.7234,0.051305,0.24691
1.7284,0.050426,0.24606
1.7334,0.049561,0.24521
1.7384,0.048707,0.24436
1.7434,0.047866,0.24351
1.7484,0.047037,0.24266
1.7534,0.046221,0.24181
1.7584,0.045416,0.24097
1.7634,0.044623,0.24012
1.7684,0.043841,0.23927
1.7734,0.043071,0.23843
1.7784,0.042313,0.23758
1.7834,0.041565,0.23674
1.7884,0.040829,0.23589
1.7934,0.040104,0.23505
1.7984,0.03939,0.2342
1.8034,0.038687,0.23336
1.8084,0.037994,0.23252
1.8134,0.037312,0.23168
1.8184,0.03664,0.23084
1.8234,0.035979,0.23
1.8284,0.035327,0.22916
1.8334,0.034686,0.22832
1.8384,0.034055,0.22748
1.8434,0.033433,0.22665
1.8484,0.032821,0.22581
1.8534,0.032219,0.22498
1.8584,0.031627,0.22414
1.8634,0.031043,0.22331
1.8684,0.030469,0.22248
1.8734,0.029904,0.22165
1.8784,0.029348,0.22082
1.8834,0.028801,0.21999
1.8884,0.028262,0.21916
1.8934,0.027733,0.21833
1.8984,0.027212,0.2175
1.9035,0.026699,0.21668
1.9085,0.026195,0.21585
1.9135,0.025699,0.21503
1.9185,0.025211,0.21421
1.9235,0.024731,0.21339
1.9285,0.024259,0.21256
1.9335,0.023795,0.21174
1.9385,0.023338,0.21093
1.9435,0.022889,0.21011
1.9485,0.022448,0.20929
1.9535,0.022014,0.20848
1.9585,0.021587,0.20766
1.9635,0.021168,0.20685
1.9685,0.020756,0.20604
1.9735,0.02035,0.20523
1.9785,0.019952,0.20442
1.9835,0.019561,0.20361
1.9885,0.019176,0.2028
1.9935,0.018798,0.20199
1.9985,0.018426,0.20119
2.0035,0.018061,0.20038
2.0085,0.017702,0.19958
2.0135,0.017349,0.19878
2.0185,0.017003,0.19798
2.0235,0.016662,0.19718
2.0285,0.016328,0.19638
2.0335,0.016,0.19559
2.0385,0.015677,0.19479
2.0435,0.01536,0.194
2.0485,0.015049,0.19321
2.0535,0.014743,0.19241
2.0585,0.014443,0.19162
2.0635,0.014148,0.19084
2.0685,0.013859,0.19005
2.0735,0.013575,0.18926
2.0785,0.013296,0.18848
2.0835,0.013022,0.18769
2.0885,0.012753,0.18691
2.0935,0.012489,0.18613
2.0985,0.012229,0.18535
2.1036,0.011975,0.18458
2.1086,0.011725,0.1838
2.1136,0.01148,0.18302
2.1186,0.01124,0.18225
2.1236,0.011004,0.18148
2.1286,0.010772,0.18071
2.1336,0.010545,0.17994
2.1386,0.010322,0.17917
2.1436,0.010103,0.17841
2.1486,0.0098886,0.17764
2.1536,0.0096781,0.17688
2.1586,0.0094715,0.17612
2.1636,0.0092689,0.17536
2.1686,0.0090702,0.1746
2.1736,0.0088753,0.17384
2.1786,0.0086842,0.17309
2.1836,0.0084967,0.17233
2.1886,0.0083129,0.17158
2.1936,0.0081327,0.17083
2.1986,0.0079559,0.17008
2.2036,0.0077826,0.16933
2.2086,0.0076127,0.16859
2.2136,0.0074462,0.16784
2.2186,0.0072829,0.1671
2.2236,0.0071228,0.16636
2.2286,0.0069659,0.16562
2.2336,0.0068122,0.16488
2.2386,0.0066615,0.16415
2.2436,0.0065138,0.16341
2.2486,0.006369,0.16268
2.2536,0.0062272,0.16195
2.2586,0.0060882,0.16122
2.2636,0.005952,0.16049
2.2686,0.0058186,0.15977
2.2736,0.0056878,0.15904
2.2786,0.0055598,0.15832
2.2836,0.0054343,0.1576
2.2886,0.0053114,0.15688
2.2936,0.0051911,0.15616
2.2986,0.0050732,0.15545
2.3037,0.0049577,0.15473
2.3087,0.0048446,0.15402
2.3137,0.0047339,0.15331
2.3187,0.0046255,0.1526
2.3237,0.0045193,0.15189
2.3287,0.0044153,0.15119
2.3337,0.0043135,0.15048
2.3387,0.0042139,0.14978
2.3437,0.0041163,0.14908
2.3487,0.0040208,0.14838
2.3537,0.0039273,0.14769
2.3587,0.0038358,0.14699
2.3637,0.0037463,0.1463
2.3687,0.0036586,0.14561
2.3737,0.0035729,0.14492
2.3787,0.0034889,0.14423
2.3837,0.0034068,0.14355
2.3887,0.0033264,0.14286
2.3937,0.0032478,0.14218
2.3987,0.0031708,0.1415
2.4037,0.0030956,0.14082
2.4087,0.0030219,0.14015
2.4137,0.0029499,0.13947
2.4187,0.0028795,0.1388
2.4237,0.0028105,0.13813
2.4287,0.0027431,0.13746
2.4337,0.0026772,0.13679
2.4387,0.0026127,0.13613
2.4437,0.0025497,0.13547
2.4487,0.0024881,0.1348
2.4537,0.0024278,0.13414
2.4587,0.0023689,0.13349
2.4637,0.0023112,0.13283
2.4687,0.0022549,0.13218
2.4737,0.0021998,0.13153
2.4787,0.002146,0.13088
2.4837,0.0020934,0.13023
2.4887,0.002042,0.12958
2.4937,0.0019917,0.12894
2.4987,0.0019426,0.12829
2.5038,0.0018946,0.12765
2.5088,0.0018476,0.12702
2.5138,0.0018018,0.12638
2.5188,0.001757,0.12574
2.5238,0.0017132,0.12511
2.5288,0.0016705,0.12448
2.5338,0.0016287,0.12385
2.5388,0.0015879,0.12323
2.5438,0.001548,0.1226
2.5488,0.0015091,0.12198
2.5538,0.0014711,0.12136
2.5588,0.0014339,0.12074
2.5638,0.0013976,0.12012
2.5688,0.0013622,0.11951
2.5738,0.0013276,0.11889
2.5788,0.0012938,0.11828
2.5838,0.0012608,0.11767
2.5888,0.0012286,0.11707
2.5938,0.0011972,0.11646
2.5988,0.0011665,0.11586
2.6038,0.0011365,0.11526
2.6088,0.0011073,0.11466
2.6138,0.0010787,0.11406
2.6188,0.0010508,0.11346
2.6238,0.0010236,0.11287
2.6288,0.00099709,0.11228
2.6338,0.00097119,0.11169
2.6388,0.00094591,0.1111
2.6438,0.00092124,0.11052
2.6488,0.00089716,0.10993
2.6538,0.00087368,0.10935
2.6588,0.00085077,0.10877
2.6638,0.00082841,0.10819
2.6688,0.0008066,0.10762
2.6738,0.00078533,0.10704
2.6788,0.00076458,0.10647
2.6838,0.00074434,0.1059
2.6888,0.0007246,0.10534
2.6938,0.00070535,0.10477
2.6988,0.00068658,0.10421
2.7039,0.00066827,0.10365
2.7089,0.00065042,0.10309
2.7139,0.00063301,0.10253
2.7189,0.00061604,0.10197
2.7239,0.00059949,0.10142
2.7289,0.00058336,0.10087
2.7339,0.00056764,0.10032
2.7389,0.00055231,0.099771
2.7439,0.00053736,0.099225
2.7489,0.0005228,0.098681
2.7539,0.00050861,0.09814
2.7589,0.00049477,0.0976
2.7639,0.00048129,0.097063
2.7689,0.00046815,0.096527
2.7739,0.00045535,0.095994
2.7789,0.00044287,0.095462
2.7839,0.00043072,0.094933
2.7889,0.00041888,0.094405
2.7939,0.00040734,0.093879
2.7989,0.0003961,0.093356
2.8039,0.00038515,0.092834
2.8089,0.00037449,0.092315
2.8139,0.0003641,0.091797
2.8189,0.00035399,0.091282
2.8239,0.00034413,0.090768
2.8289,0.00033454,0.090256
2.8339,0.0003252,0.089747
2.8389,0.0003161,0.089239
2.8439,0.00030724,0.088734
2.8489,0.00029861,0.08823
2.8539,0.00029021,0.087728
2.8589,0.00028204,0.087229
2.8639,0.00027408,0.086731
2.8689,0.00026633,0.086235
2.8739,0.00025878,0.085741
2.8789,0.00025144,0.08525
2.8839,0.0002443,0.08476
2.8889,0.00023734,0.084272
2.8939,0.00023058,0.083786
2.8989,0.00022399,0.083303
2.904,0.00021758,0.082821
2.909,0.00021135,0.082341
2.914,0.00020528,0.081863
2.919,0.00019937,0.081387
2.924,0.00019363,0.080913
2.929,0.00018804,0.080441
2.934,0.00018261,0.079971
2.939,0.00017732,0.079503
2.944,0.00017218,0.079037
2.949,0.00016718,0.078572
2.954,0.00016231,0.07811
2.959,0.00015758,0.07765
2.964,0.00015298,0.077191
2.969,0.00014851,0.076735
2.974,0.00014416,0.076281
2.979,0.00013993,0.075828
2.984,0.00013582,0.075378
2.989,0.00013182,0.074929
2.994,0.00012793,0.074482
2.999,0.00012415,0.074037
3.004,0.00012048,0.073595
3.009,0.00011691,0.073154
3.014,0.00011344,0.072715
3.019,0.00011007,0.072278
3.024,0.00010679,0.071842
3.029,0.0001036,0.071409
3.034,0.00010051,0.070978
3.039,9.7502e-05,0.070549
3.044,9.4579e-05,0.070121
3.049,9.174e-05,0.069695
3.054,8.8981e-05,0.069272
3.059,8.6302e-05,0.06885
3.064,8.3698e-05,0.06843
3.069,8.1169e-05,0.068012
3.074,7.8713e-05,0.067596
3.079,7.6327e-05,0.067182
3.084,7.401e-05,0.066769
3.089,7.1759e-05,0.066359
3.094,6.9574e-05,0.06595
3.099,6.7451e-05,0.065543
3.1041,6.539e-05,0.065139
3.1091,6.3389e-05,0.064736
3.1141,6.1446e-05,0.064334
3.1191,5.956e-05,0.063935
3.1241,5.7728e-05,0.063538
3.1291,5.5951e-05,0.063142
3.1341,5.4225e-05,0.062748
3.1391,5.2549e-05,0.062357
3.1441,5.0923e-05,0.061967
3.1491,4.9345e-05,0.061578
3.1541,4.7813e-05,0.061192
3.1591,4.6327e-05,0.060808
3.1641,4.4884e-05,0.060425
3.1691,4.3485e-05,0.060044
3.1741,4.2127e-05,0.059665
3.1791,4.0809e-05,0.059288
3.1841,3.953e-05,0.058912
3.1891,3.829e-05,0.058539
3.1941,3.7087e-05,0.058167
3.1991,3.5919e-05,0.057797
3.2041,3.4787e-05,0.057429
3.2091,3.3689e-05,0.057062
3.2141,3.2623e-05,0.056697
3.2191,3.159e-05,0.056335
3.2241,3.0588e-05,0.055974
3.2291,2.9617e-05,0.055614
3.2341,2.8674e-05,0.055257
3.2391,2.7761e-05,0.054901
3.2441,2.6875e-05,0.054547
3.2491,2.6016e-05,0.054195
3.2541,2.5183e-05,0.053844
3.2591,2.4375e-05,0.053495
3.2641,2.3593e-05,0.053148
3.2691,2.2834e-05,0.052803
3.2741,2.2099e-05,0.05246
3.2791,2.1386e-05,0.052118
3.2841,2.0695e-05,0.051778
3.2891,2.0026e-05,0.05144
3.2941,1.9377e-05,0.051103
3.2991,1.8749e-05,0.050768
3.3042,1.814e-05,0.050435
3.3092,1.7549e-05,0.050103
3.3142,1.6977e-05,0.049774
3.3192,1.6423e-05,0.049446
3.3242,1.5887e-05,0.049119
3.3292,1.5366e-05,0.048795
3.3342,1.4863e-05,0.048472
3.3392,1.4375e-05,0.04815
3.3442,1.3902e-05,0.047831
3.3492,1.3444e-05,0.047513
3.3542,1.3001e-05,0.047196
3.3592,1.2571e-05,0.046882
3.3642,1.2155e-05,0.046569
3.3692,1.1753e-05,0.046257
3.3742,1.1363e-05,0.045948
3.3792,1.0985e-05,0.04564
3.3842,1.062e-05,0.045333
3.3892,1.0266e-05,0.045029
3.3942,9.9238e-06,0.044725
3.3992,9.5923e-06,0.044424
3.4042,9.2714e-06,0.044124
3.4092,8.9608e-06,0.043826
3.4142,8.6601e-06,0.043529
3.4192,8.3691e-06,0.043234
3.4242,8.0874e-06,0.042941
3.4292,7.8148e-06,0.042649
3.4342,7.551e-06,0.042359
3.4392,7.2958e-06,0.04207
3.4442,7.0487e-06,0.041783
3.4492,6.8097e-06,0.041497
3.4542,6.5785e-06,0.041213
3.4592,6.3548e-06,0.040931
3.4642,6.1384e-06,0.04065
3.4692,5.9291e-06,0.040371
3.4742,5.7267e-06,0.040093
3.4792,5.531e-06,0.039817
3.4842,5.3416e-06,0.039542
3.4892,5.1586e-06,0.039269
3.4942,4.9815e-06,0.038998
3.4992,4.8104e-06,0.038728
3.5043,4.6448e-06,0.038459
3.5093,4.4848e-06,0.038192
3.5143,4.33e-06,0.037927
3.5193,4.1803e-06,0.037663
3.5243,4.0356e-06,0.0374
3.5293,3.8957e-06,0.037139
3.5343,3.7604e-06,0.03688
3.5393,3.6296e-06,0.036622
3.5443,3.5031e-06,0.036365
3.5493,3.3809e-06,0.03611
3.5543,3.2628e-06,0.035857
3.5593,3.1487e-06,0.035605
3.5643,3.0384e-06,0.035354
3.5693,2.9318e-06,0.035105
3.5743,2.8289e-06,0.034857
3.5793,2.7295e-06,0.034611
3.5843,2.6334e-06,0.034366
3.5893,2.5406e-06,0.034123
3.5943,2.451e-06,0.033881
3.5993,2.3645e-06,0.03364
3.6043,2.2809e-06,0.033401
3.6093,2.2001e-06,0.033164
3.6143,2.1221e-06,0.032927
3.6193,2.0467e-06,0.032692
3.6243,1.9739e-06,0.032459
3.6293,1.9036e-06,0.032227
3.6343,1.8356e-06,0.031996
3.6393,1.77e-06,0.031767
3.6443,1.7066e-06,0.031539
3.6493,1.6453e-06,0.031312
3.6543,1.5862e-06,0.031087
3.6593,1.5291e-06,0.030864
3.6643,1.474e-06,0.030641
3.6693,1.4209e-06,0.03042
3.6743,1.3696e-06,0.0302
3.6793,1.3201e-06,0.029982
3.6843,1.2724e-06,0.029765
3.6893,1.2264e-06,0.029549
3.6943,1.182e-06,0.029335
3.6993,1.1392e-06,0.029122
3.7044,1.0979e-06,0.02891
3.7094,1.058e-06,0.0287
3.7144,1.0195e-06,0.028491
3.7194,9.8235e-07,0.028283
3.7244,9.4648e-07,0.028076
3.7294,9.1184e-07,0.027871
3.7344,8.7839e-07,0.027667
3.7394,8.461e-07,0.027465
3.7444,8.1493e-07,0.027263
3.7494,7.8485e-07,0.027063
3.7544,7.5582e-07,0.026864
3.7594,7.2784e-07,0.026667
3.7644,7.0086e-07,0.026471
3.7694,6.7487e-07,0.026276
3.7744,6.4983e-07,0.026082
3.7794,6.2572e-07,0.025889
3.7844,6.0251e-07,0.025698
3.7894,5.8017e-07,0.025508
3.7944,5.5865e-07,0.025319
3.7994,5.3793e-07,0.025132
3.8044,5.1797e-07,0.024945
3.8094,4.9872e-07,0.02476
3.8144,4.8016e-07,0.024576
3.8194,4.6225e-07,0.024393
3.8244,4.4497e-07,0.024212
3.8294,4.2827e-07,0.024032
3.8344,4.1215e-07,0.023852
3.8394,3.9658e-07,0.023674
3.8444,3.8154e-07,0.023498
3.8494,3.6703e-07,0.023322
3.8544,3.5303e-07,0.023148
3.8594,3.3955e-07,0.022974
3.8644,3.2656e-07,0.022802
3.8694,3.1408e-07,0.022631
3.8744,3.0207e-07,0.022462
3.8794,2.9055e-07,0.022293
3.8844,2.7948e-07,0.022125
3.8894,2.6887e-07,0.021959
3.8944,2.5868e-07,0.021794
3.8994,2.4889e-07,0.02163
3.9045,2.3948e-07,0.021467
3.9095,2.3043e-07,0.021305
3.9145,2.2172e-07,0.021144
3.9195,2.133e-07,0.020985
3.9245,2.0518e-07,0.020826
3.9295,1.9732e-07,0.020669
3.9345,1.8972e-07,0.020512
3.9395,1.8236e-07,0.020357
3.9445,1.7524e-07,0.020203
3.9495,1.6835e-07,0.02005
3.9545,1.617e-07,0.019898
3.9595,1.5529e-07,0.019747
3.9645,1.4912e-07,0.019597
3.9695,1.4319e-07,0.019448
3.9745,1.3751e-07,0.0193
3.9795,1.3208e-07,0.019154
3.9845,1.269e-07,0.019008
3.9895,1.2195e-07,0.018864
3.9945,1.1724e-07,0.01872
3.9995,1.1273e-07,0.018577
4.0045,1.0843e-07,0.018436
4.0095,1.0431e-07,0.018296
4.0145,1.0035e-07,0.018156
4.0195,9.6532e-08,0.018018
4.0245,9.2839e-08,0.01788
4.0295,8.9257e-08,0.017744
4.0345,8.5772e-08,0.017608
4.0395,8.2377e-08,0.017474
4.0445,7.907e-08,0.017341
4.0495,7.585e-08,0.017208
4.0545,7.2721e-08,0.017077
4.0595,6.969e-08,0.016946
4.0645,6.6767e-08,0.016817
4.0695,6.396e-08,0.016688
4.0745,6.1278e-08,0.016561
4.0795,5.8728e-08,0.016434
4.0845,5.6315e-08,0.016309
4.0895,5.4038e-08,0.016184
4.0945,5.1894e-08,0.01606
4.0995,4.9877e-08,0.015938
4.1046,4.7976e-08,0.015816
4.1096,4.6176e-08,0.015695
4.1146,4.4462e-08,0.015575
4.1196,4.2818e-08,0.015456
4.1246,4.1227e-08,0.015338
4.1296,3.9675e-08,0.015221
4.1346,3.8151e-08,0.015105
4.1396,3.6645e-08,0.014989
4.1446,3.5153e-08,0.014875
4.1496,3.3676e-08,0.014761
4.1546,3.2217e-08,0.014649
4.1596,3.0784e-08,0.014537
4.1646,2.9386e-08,0.014426
4.1696,2.8035e-08,0.014316
4.1746,2.6743e-08,0.014207
4.1796,2.5521e-08,0.014099
4.1846,2.4376e-08,0.013992
4.1896,2.3316e-08,0.013886
4.1946,2.2341e-08,0.01378
4.1996,2.145e-08,0.013675
4.2046,2.0637e-08,0.013572
4.2096,1.9892e-08,0.013469
4.2146,1.9204e-08,0.013367
4.2196,1.8556e-08,0.013265
4.2246,1.7936e-08,0.013165
4.2296,1.7329e-08,0.013065
4.2346,1.6722e-08,0.012967
4.2396,1.6106e-08,0.012869
4.2446,1.5474e-08,0.012772
4.2496,1.4823e-08,0.012676
4.2546,1.4157e-08,0.01258
4.2596,1.3479e-08,0.012486
4.2646,1.2799e-08,0.012392
4.2696,1.2127e-08,0.012299
4.2746,1.1476e-08,0.012207
4.2796,1.0857e-08,0.012116
4.2846,1.0282e-08,0.012025
4.2896,9.7598e-09,0.011936
4.2946,9.2951e-09,0.011847
4.2996,8.8906e-09,0.011759
4.3047,8.5444e-09,0.011671
4.3097,8.2513e-09,0.011585
4.3147,8.0025e-09,0.011499
4.3197,7.787e-09,0.011414
4.3247,7.5921e-09,0.01133
4.3297,7.4048e-09,0.011247
4.3347,7.2128e-09,0.011164
4.3397,7.0056e-09,0.011082
4.3447,6.7752e-09,0.011001
4.3497,6.517e-09,0.010921
4.3547,6.2301e-09,0.010841
4.3597,5.9171e-09,0.010762
4.3647,5.5838e-09,0.010684
4.3697,5.239e-09,0.010607
4.3747,4.8931e-09,0.01053
4.3797,4.5573e-09,0.010454
4.3847,4.2426e-09,0.010379
4.3897,3.9588e-09,0.010305
4.3947,3.7134e-09,0.010231
4.3997,3.5112e-09,0.010158
4.4047,3.3535e-09,0.010086
4.4097,3.2385e-09,0.010015
4.4147,3.1609e-09,0.009944
4.4197,3.113e-09,0.009874
4.4247,3.085e-09,0.0098047
4.4297,3.0659e-09,0.0097361
4.4347,3.045e-09,0.0096682
4.4397,3.012e-09,0.009601
4.4447,2.9589e-09,0.0095346
4.4497,2.8798e-09,0.0094688
4.4547,2.7718e-09,0.0094037
4.4597,2.6354e-09,0.0093393
4.4647,2.4738e-09,0.0092756
4.4697,2.293e-09,0.0092126
4.4747,2.1011e-09,0.0091503
4.4797,1.9074e-09,0.0090887
4.4847,1.7214e-09,0.0090277
4.4897,1.5523e-09,0.0089674
4.4947,1.4078e-09,0.0089078
4.4997,1.2934e-09,0.0088489
4.5048,1.2122e-09,0.0087907
4.5098,1.1642e-09,0.0087331
4.5148,1.147e-09,0.0086762
4.5198,1.1552e-09,0.0086199
4.5248,1.1819e-09,0.0085643
4.5298,1.2185e-09,0.0085094
4.5348,1.2561e-09,0.0084551
4.5398,1.2861e-09,0.0084015
4.5448,1.301e-09,0.0083485
4.5498,1.2951e-09,0.0082962
4.5548,1.2648e-09,0.0082445
4.5598,1.2093e-09,0.0081935
4.5648,1.1303e-09,0.0081431
4.5698,1.0317e-09,0.0080933
4.5748,9.1953e-10,0.0080442
4.5798,8.0094e-10,0.0079958
4.5848,6.838e-10,0.0079479
4.5898,5.7578e-10,0.0079007
4.5948,4.8369e-10,0.0078541
4.5998,4.128e-10,0.0078082
4.6048,3.6641e-10,0.0077628
4.6098,3.4554e-10,0.0077181
4.6148,3.4893e-10,0.0076741
4.6198,3.7312e-10,0.0076306
4.6248,4.1288e-10,0.0075877
4.6298,4.6175e-10,0.0075455
4.6348,5.1262e-10,0.0075039
4.6398,5.5845e-10,0.0074629
4.6448,5.9295e-10,0.0074225
4.6498,6.1112e-10,0.0073827
4.6548,6.0974e-10,0.0073435
4.6598,5.876e-10,0.007305
4.6648,5.456e-10,0.007267
4.6698,4.8659e-10,0.0072296
4.6748,4.1507e-10,0.0071928
4.6798,3.3673e-10,0.0071567
4.6848,2.5783e-10,0.0071211
4.6898,1.8464e-10,0.0070861
4.6948,1.2277e-10,0.0070517
4.6998,7.6698e-11,0.0070179
4.7049,4.9326e-11,0.0069847
4.7099,4.1727e-11,0.006952
4.7149,5.3088e-11,0.00692
4.7199,8.0819e-11,0.0068886
4.7249,1.2084e-10,0.0068577
4.7299,1.6801e-10,0.0068274
4.7349,2.1663e-10,0.0067977
4.7399,2.6104e-10,0.0067686
4.7449,2.9614e-10,0.00674
4.7499,3.1789e-10,0.006712
4.7549,3.2368e-10,0.0066846
4.7599,3.1256e-10,0.0066578
4.7649,2.853e-10,0.0066316
4.7699,2.4425e-10,0.0066059
4.7749,1.9314e-10,0.0065808
4.7799,1.3662e-10,0.0065562
4.7849,7.9819e-11,0.0065322
4.7899,2.7826e-11,0.0065088
4.7949,-1.4833e-11,0.006486
4.7999,-4.4616e-11,0.0064637
4.8049,-5.931e-11,0.006442
4.8099,-5.8221e-11,0.0064209
4.8149,-4.2226e-11,0.0064003
4.8199,-1.3648e-11,0.0063802
4.8249,2.3988e-11,0.0063608
4.8299,6.6336e-11,0.0063419
4.8349,1.0867e-10,0.0063235
4.8399,1.4637e-10,0.0063057
4.8449,1.7537e-10,0.0062885
4.8499,1.9258e-10,0.0062718
4.8549,1.9616e-10,0.0062557
4.8599,1.8567e-10,0.0062401
4.8649,1.6216e-10,0.0062251
4.8699,1.2795e-10,0.0062106
4.8749,8.6457e-11,0.0061967
4.8799,4.1787e-11,0.0061833
4.8849,-1.6811e-12,0.0061705
4.8899,-3.9736e-11,0.0061582
4.8949,-6.877e-11,0.0061465
4.8999,-8.6132e-11,0.0061354
4.905,-9.0392e-11,0.0061247
4.91,-8.1471e-11,0.0061147
4.915,-6.0637e-11,0.0061051
4.92,-3.0358e-11,0.0060962
4.925,5.9582e-12,0.0060877
4.93,4.4323e-11,0.0060799
4.935,8.0582e-11,0.0060725
4.94,1.1084e-10,0.0060657
4.945,1.3188e-10,0.0060595
4.95,1.4143e-10,0.0060538
4.955,1.3848e-10,0.0060486
4.96,1.2331e-10,0.006044
4.965,9.7466e-11,0.0060399
4.97,6.362e-11,0.0060364
4.975,2.5268e-11,0.0060334
4.98,-1.3627e-11,0.0060309
4.985,-4.9046e-11,0.006029
4.99,-7.7331e-11,0.0060277
4.995,-9.5561e-11,0.0060269
5,-1.0185e-10,0.0060266


==> Figs/data/GaussianFunctionShapesVaryShapeParameter.csv <==
r,Gaussian2.0,Gaussian1.0,Gaussian0.5
-1,0.018316,0.36788,0.7788
-0.999,0.018463,0.36862,0.77919
-0.998,0.018611,0.36935,0.77958
-0.997,0.01876,0.37009,0.77997
-0.996,0.01891,0.37083,0.78036
-0.995,0.019061,0.37157,0.78075
-0.994,0.019213,0.37231,0.78113
-0.993,0.019367,0.37305,0.78152
-0.992,0.019521,0.37379,0.78191
-0.991,0.019677,0.37453,0.7823
-0.99,0.019833,0.37527,0.78268
-0.989,0.019991,0.37602,0.78307
-0.988,0.020149,0.37676,0.78346
-0.987,0.020309,0.37751,0.78385
-0.986,0.02047,0.37825,0.78423
-0.985,0.020632,0.379,0.78462
-0.984,0.020795,0.37974,0.78501
-0.983,0.02096,0.38049,0.78539
-0.982,0.021125,0.38124,0.78578
-0.981,0.021292,0.38199,0.78616
-0.98,0.021459,0.38274,0.78655
-0.979,0.021628,0.38349,0.78693
-0.978,0.021798,0.38424,0.78732
-0.977,0.021969,0.38499,0.7877
-0.976,0.022141,0.38575,0.78809
-0.975,0.022315,0.3865,0.78847
-0.974,0.02249,0.38725,0.78886
-0.973,0.022665,0.38801,0.78924
-0.972,0.022842,0.38876,0.78963
-0.971,0.023021,0.38952,0.79001
-0.97,0.0232,0.39028,0.79039
-0.969,0.023381,0.39103,0.79078
-0.968,0.023563,0.39179,0.79116
-0.967,0.023746,0.39255,0.79154
-0.966,0.02393,0.39331,0.79192
-0.965,0.024116,0.39407,0.79231
-0.964,0.024302,0.39483,0.79269
-0.963,0.02449,0.39559,0.79307
-0.962,0.02468,0.39636,0.79345
-0.961,0.02487,0.39712,0.79383
-0.96,0.025062,0.39788,0.79422
-0.959,0.025255,0.39865,0.7946
-0.958,0.02545,0.39941,0.79498
-0.957,0.025645,0.40018,0.79536
-0.956,0.025842,0.40094,0.79574
-0.955,0.026041,0.40171,0.79612
-0.954,0.02624,0.40248,0.7965
-0.953,0.026441,0.40325,0.79688
-0.952,0.026643,0.40401,0.79726
-0.951,0.026847,0.40478,0.79764
-0.95,0.027052,0.40555,0.79802
-0.949,0.027258,0.40633,0.7984
-0.948,0.027466,0.4071,0.79877
-0.947,0.027675,0.40787,0.79915
-0.946,0.027885,0.40864,0.79953
-0.945,0.028097,0.40942,0.79991
-0.944,0.02831,0.41019,0.80029
-0.943,0.028524,0.41096,0.80067
-0.942,0.02874,0.41174,0.80104
-0.941,0.028958,0.41252,0.80142
-0.94,0.029176,0.41329,0.8018
-0.939,0.029396,0.41407,0.80217
-0.938,0.029618,0.41485,0.80255
-0.937,0.029841,0.41563,0.80293
-0.936,0.030065,0.41641,0.8033
-0.935,0.030291,0.41719,0.80368
-0.934,0.030518,0.41797,0.80405
-0.933,0.030747,0.41875,0.80443
-0.932,0.030977,0.41953,0.8048
-0.931,0.031209,0.42031,0.80518
-0.93,0.031442,0.42109,0.80555
-0.929,0.031677,0.42188,0.80593
-0.928,0.031913,0.42266,0.8063
-0.927,0.032151,0.42345,0.80668
-0.926,0.03239,0.42423,0.80705
-0.925,0.032631,0.42502,0.80742
-0.924,0.032873,0.4258,0.8078
-0.923,0.033117,0.42659,0.80817
-0.922,0.033362,0.42738,0.80854
-0.921,0.033609,0.42817,0.80892
-0.92,0.033857,0.42896,0.80929
-0.919,0.034107,0.42975,0.80966
-0.918,0.034359,0.43054,0.81003
-0.917,0.034612,0.43133,0.8104
-0.916,0.034867,0.43212,0.81078
-0.915,0.035123,0.43291,0.81115
-0.914,0.035381,0.4337,0.81152
-0.913,0.03564,0.4345,0.81189
-0.912,0.035902,0.43529,0.81226
-0.911,0.036164,0.43608,0.81263
-0.91,0.036429,0.43688,0.813
-0.909,0.036695,0.43767,0.81337
-0.908,0.036962,0.43847,0.81374
-0.907,0.037232,0.43927,0.81411
-0.906,0.037503,0.44006,0.81448
-0.905,0.037775,0.44086,0.81485
-0.904,0.03805,0.44166,0.81521
-0.903,0.038326,0.44246,0.81558
-0.902,0.038603,0.44326,0.81595
-0.901,0.038883,0.44406,0.81632
-0.9,0.039164,0.44486,0.81669
-0.899,0.039447,0.44566,0.81705
-0.898,0.039731,0.44646,0.81742
-0.897,0.040018,0.44726,0.81779
-0.896,0.040306,0.44807,0.81815
-0.895,0.040595,0.44887,0.81852
-0.894,0.040887,0.44967,0.81889
-0.893,0.04118,0.45048,0.81925
-0.892,0.041475,0.45128,0.81962
-0.891,0.041772,0.45209,0.81998
-0.89,0.042071,0.45289,0.82035
-0.889,0.042371,0.4537,0.82071
-0.888,0.042674,0.45451,0.82108
-0.887,0.042978,0.45531,0.82144
-0.886,0.043283,0.45612,0.82181
-0.885,0.043591,0.45693,0.82217
-0.884,0.043901,0.45774,0.82254
-0.883,0.044212,0.45855,0.8229
-0.882,0.044525,0.45936,0.82326
-0.881,0.04484,0.46017,0.82362
-0.88,0.045157,0.46098,0.82399
-0.879,0.045476,0.46179,0.82435
-0.878,0.045797,0.4626,0.82471
-0.877,0.04612,0.46342,0.82507
-0.876,0.046444,0.46423,0.82544
-0.875,0.046771,0.46504,0.8258
-0.874,0.047099,0.46586,0.82616
-0.873,0.047429,0.46667,0.82652
-0.872,0.047761,0.46749,0.82688
-0.871,0.048096,0.4683,0.82724
-0.87,0.048432,0.46912,0.8276
-0.869,0.04877,0.46993,0.82796
-0.868,0.04911,0.47075,0.82832
-0.867,0.049452,0.47157,0.82868
-0.866,0.049796,0.47239,0.82904
-0.865,0.050142,0.47321,0.8294
-0.864,0.05049,0.47402,0.82976
-0.863,0.05084,0.47484,0.83011
-0.862,0.051192,0.47566,0.83047
-0.861,0.051546,0.47648,0.83083
-0.86,0.051902,0.4773,0.83119
-0.859,0.05226,0.47813,0.83154
-0.858,0.05262,0.47895,0.8319
-0.857,0.052982,0.47977,0.83226
-0.856,0.053347,0.48059,0.83261
-0.855,0.053713,0.48142,0.83297
-0.854,0.054081,0.48224,0.83333
-0.853,0.054452,0.48306,0.83368
-0.852,0.054825,0.48389,0.83404
-0.851,0.055199,0.48471,0.83439
-0.85,0.055576,0.48554,0.83475
-0.849,0.055955,0.48636,0.8351
-0.848,0.056336,0.48719,0.83546
-0.847,0.05672,0.48802,0.83581
-0.846,0.057105,0.48884,0.83617
-0.845,0.057493,0.48967,0.83652
-0.844,0.057882,0.4905,0.83687
-0.843,0.058274,0.49133,0.83723
-0.842,0.058668,0.49215,0.83758
-0.841,0.059065,0.49298,0.83793
-0.84,0.059463,0.49381,0.83828
-0.839,0.059864,0.49464,0.83863
-0.838,0.060267,0.49547,0.83899
-0.837,0.060672,0.4963,0.83934
-0.836,0.061079,0.49713,0.83969
-0.835,0.061489,0.49797,0.84004
-0.834,0.061901,0.4988,0.84039
-0.833,0.062315,0.49963,0.84074
-0.832,0.062731,0.50046,0.84109
-0.831,0.06315,0.50129,0.84144
-0.83,0.063571,0.50213,0.84179
-0.829,0.063994,0.50296,0.84214
-0.828,0.06442,0.5038,0.84249
-0.827,0.064848,0.50463,0.84284
-0.826,0.065278,0.50547,0.84318
-0.825,0.06571,0.5063,0.84353
-0.824,0.066145,0.50714,0.84388
-0.823,0.066582,0.50797,0.84423
-0.822,0.067022,0.50881,0.84458
-0.821,0.067464,0.50964,0.84492
-0.82,0.067908,0.51048,0.84527
-0.819,0.068355,0.51132,0.84562
-0.818,0.068804,0.51216,0.84596
-0.817,0.069255,0.513,0.84631
-0.816,0.069709,0.51383,0.84665
-0.815,0.070165,0.51467,0.847
-0.814,0.070624,0.51551,0.84734
-0.813,0.071085,0.51635,0.84769
-0.812,0.071549,0.51719,0.84803
-0.811,0.072015,0.51803,0.84838
-0.81,0.072483,0.51887,0.84872
-0.809,0.072954,0.51971,0.84906
-0.808,0.073428,0.52055,0.84941
-0.807,0.073903,0.52139,0.84975
-0.806,0.074382,0.52224,0.85009
-0.805,0.074863,0.52308,0.85044
-0.804,0.075346,0.52392,0.85078
-0.803,0.075832,0.52476,0.85112
-0.802,0.07632,0.52561,0.85146
-0.801,0.076811,0.52645,0.8518
-0.8,0.077305,0.52729,0.85214
-0.799,0.077801,0.52814,0.85248
-0.798,0.078299,0.52898,0.85282
-0.797,0.0788,0.52982,0.85317
-0.796,0.079304,0.53067,0.8535
-0.795,0.079811,0.53151,0.85384
-0.794,0.080319,0.53236,0.85418
-0.793,0.080831,0.53321,0.85452
-0.792,0.081345,0.53405,0.85486
-0.791,0.081862,0.5349,0.8552
-0.79,0.082381,0.53574,0.85554
-0.789,0.082903,0.53659,0.85588
-0.788,0.083428,0.53744,0.85621
-0.787,0.083955,0.53828,0.85655
-0.786,0.084485,0.53913,0.85689
-0.785,0.085017,0.53998,0.85722
-0.784,0.085553,0.54083,0.85756
-0.783,0.086091,0.54168,0.8579
-0.782,0.086631,0.54252,0.85823
-0.781,0.087174,0.54337,0.85857
-0.78,0.08772,0.54422,0.8589
-0.779,0.088269,0.54507,0.85924
-0.778,0.088821,0.54592,0.85957
-0.777,0.089375,0.54677,0.85991
-0.776,0.089932,0.54762,0.86024
-0.775,0.090491,0.54847,0.86057
-0.774,0.091054,0.54932,0.86091
-0.773,0.091619,0.55017,0.86124
-0.772,0.092187,0.55102,0.86157
-0.771,0.092758,0.55187,0.8619
-0.77,0.093331,0.55272,0.86224
-0.769,0.093908,0.55357,0.86257
-0.768,0.094487,0.55442,0.8629
-0.767,0.095069,0.55528,0.86323
-0.766,0.095653,0.55613,0.86356
-0.765,0.096241,0.55698,0.86389
-0.764,0.096831,0.55783,0.86422
-0.763,0.097425,0.55869,0.86455
-0.762,0.098021,0.55954,0.86488
-0.761,0.09862,0.56039,0.86521
-0.76,0.099222,0.56124,0.86554
-0.759,0.099826,0.5621,0.86587
-0.758,0.10043,0.56295,0.8662
-0.757,0.10104,0.5638,0.86653
-0.756,0.10166,0.56466,0.86685
-0.755,0.10227,0.56551,0.86718
-0.754,0.10289,0.56637,0.86751
-0.753,0.10352,0.56722,0.86784
-0.752,0.10414,0.56807,0.86816
-0.751,0.10477,0.56893,0.86849
-0.75,0.1054,0.56978,0.86882
-0.749,0.10603,0.57064,0.86914
-0.748,0.10667,0.57149,0.86947
-0.747,0.10731,0.57235,0.86979
-0.746,0.10795,0.5732,0.87012
-0.745,0.1086,0.57406,0.87044
-0.744,0.10925,0.57491,0.87076
-0.743,0.1099,0.57577,0.87109
-0.742,0.11055,0.57662,0.87141
-0.741,0.11121,0.57748,0.87173
-0.74,0.11187,0.57834,0.87206
-0.739,0.11254,0.57919,0.87238
-0.738,0.1132,0.58005,0.8727
-0.737,0.11387,0.5809,0.87302
-0.736,0.11455,0.58176,0.87335
-0.735,0.11522,0.58262,0.87367
-0.734,0.1159,0.58347,0.87399
-0.733,0.11658,0.58433,0.87431
-0.732,0.11727,0.58519,0.87463
-0.731,0.11796,0.58604,0.87495
-0.73,0.11865,0.5869,0.87527
-0.729,0.11934,0.58776,0.87559
-0.728,0.12004,0.58861,0.87591
-0.727,0.12074,0.58947,0.87623
-0.726,0.12144,0.59033,0.87654
-0.725,0.12215,0.59119,0.87686
-0.724,0.12286,0.59204,0.87718
-0.723,0.12357,0.5929,0.8775
-0.722,0.12429,0.59376,0.87781
-0.721,0.12501,0.59462,0.87813
-0.72,0.12573,0.59547,0.87845
-0.719,0.12646,0.59633,0.87876
-0.718,0.12719,0.59719,0.87908
-0.717,0.12792,0.59805,0.87939
-0.716,0.12865,0.5989,0.87971
-0.715,0.12939,0.59976,0.88002
-0.714,0.13013,0.60062,0.88034
-0.713,0.13088,0.60148,0.88065
-0.712,0.13163,0.60233,0.88097
-0.711,0.13238,0.60319,0.88128
-0.71,0.13313,0.60405,0.88159
-0.709,0.13389,0.60491,0.88191
-0.708,0.13465,0.60576,0.88222
-0.707,0.13542,0.60662,0.88253
-0.706,0.13618,0.60748,0.88284
-0.705,0.13696,0.60834,0.88315
-0.704,0.13773,0.6092,0.88346
-0.703,0.13851,0.61005,0.88378
-0.702,0.13929,0.61091,0.88409
-0.701,0.14007,0.61177,0.8844
-0.7,0.14086,0.61263,0.88471
-0.699,0.14165,0.61348,0.88502
-0.698,0.14244,0.61434,0.88532
-0.697,0.14324,0.6152,0.88563
-0.696,0.14404,0.61606,0.88594
-0.695,0.14484,0.61691,0.88625
-0.694,0.14565,0.61777,0.88656
-0.693,0.14646,0.61863,0.88687
-0.692,0.14727,0.61949,0.88717
-0.691,0.14809,0.62034,0.88748
-0.69,0.14891,0.6212,0.88779
-0.689,0.14974,0.62206,0.88809
-0.688,0.15056,0.62292,0.8884
-0.687,0.15139,0.62377,0.8887
-0.686,0.15223,0.62463,0.88901
-0.685,0.15306,0.62549,0.88931
-0.684,0.1539,0.62634,0.88962
-0.683,0.15475,0.6272,0.88992
-0.682,0.1556,0.62806,0.89023
-0.681,0.15645,0.62891,0.89053
-0.68,0.1573,0.62977,0.89083
-0.679,0.15816,0.63063,0.89113
-0.678,0.15902,0.63148,0.89144
-0.677,0.15988,0.63234,0.89174
-0.676,0.16075,0.6332,0.89204
-0.675,0.16162,0.63405,0.89234
-0.674,0.1625,0.63491,0.89264
-0.673,0.16337,0.63576,0.89294
-0.672,0.16425,0.63662,0.89324
-0.671,0.16514,0.63747,0.89354
-0.67,0.16603,0.63833,0.89384
-0.669,0.16692,0.63919,0.89414
-0.668,0.16781,0.64004,0.89444
-0.667,0.16871,0.6409,0.89474
-0.666,0.16962,0.64175,0.89504
-0.665,0.17052,0.64261,0.89534
-0.664,0.17143,0.64346,0.89563
-0.663,0.17234,0.64431,0.89593
-0.662,0.17326,0.64517,0.89623
-0.661,0.17418,0.64602,0.89652
-0.66,0.1751,0.64688,0.89682
-0.659,0.17603,0.64773,0.89712
-0.658,0.17696,0.64858,0.89741
-0.657,0.17789,0.64944,0.89771
-0.656,0.17883,0.65029,0.898
-0.655,0.17977,0.65114,0.8983
-0.654,0.18071,0.652,0.89859
-0.653,0.18166,0.65285,0.89888
-0.652,0.18261,0.6537,0.89918
-0.651,0.18356,0.65455,0.89947
-0.65,0.18452,0.65541,0.89976
-0.649,0.18548,0.65626,0.90005
-0.648,0.18645,0.65711,0.90035
-0.647,0.18741,0.65796,0.90064
-0.646,0.18839,0.65881,0.90093
-0.645,0.18936,0.65966,0.90122
-0.644,0.19034,0.66051,0.90151
-0.643,0.19132,0.66137,0.9018
-0.642,0.19231,0.66222,0.90209
-0.641,0.1933,0.66307,0.90238
-0.64,0.19429,0.66392,0.90267
-0.639,0.19529,0.66477,0.90296
-0.638,0.19629,0.66561,0.90325
-0.637,0.19729,0.66646,0.90353
-0.636,0.1983,0.66731,0.90382
-0.635,0.19931,0.66816,0.90411
-0.634,0.20032,0.66901,0.9044
-0.633,0.20134,0.66986,0.90468
-0.632,0.20236,0.67071,0.90497
-0.631,0.20339,0.67155,0.90525
-0.63,0.20442,0.6724,0.90554
-0.629,0.20545,0.67325,0.90582
-0.628,0.20648,0.6741,0.90611
-0.627,0.20752,0.67494,0.90639
-0.626,0.20857,0.67579,0.90668
-0.625,0.20961,0.67663,0.90696
-0.624,0.21066,0.67748,0.90724
-0.623,0.21171,0.67832,0.90753
-0.622,0.21277,0.67917,0.90781
-0.621,0.21383,0.68001,0.90809
-0.62,0.2149,0.68086,0.90837
-0.619,0.21596,0.6817,0.90865
-0.618,0.21704,0.68255,0.90894
-0.617,0.21811,0.68339,0.90922
-0.616,0.21919,0.68423,0.9095
-0.615,0.22027,0.68508,0.90978
-0.614,0.22136,0.68592,0.91006
-0.613,0.22244,0.68676,0.91034
-0.612,0.22354,0.6876,0.91061
-0.611,0.22463,0.68844,0.91089
-0.61,0.22573,0.68929,0.91117
-0.609,0.22684,0.69013,0.91145
-0.608,0.22794,0.69097,0.91173
-0.607,0.22905,0.69181,0.912
-0.606,0.23017,0.69265,0.91228
-0.605,0.23129,0.69349,0.91256
-0.604,0.23241,0.69432,0.91283
-0.603,0.23353,0.69516,0.91311
-0.602,0.23466,0.696,0.91338
-0.601,0.23579,0.69684,0.91366
-0.6,0.23693,0.69768,0.91393
-0.599,0.23807,0.69851,0.91421
-0.598,0.23921,0.69935,0.91448
-0.597,0.24036,0.70019,0.91475
-0.596,0.24151,0.70102,0.91502
-0.595,0.24266,0.70186,0.9153
-0.594,0.24382,0.70269,0.91557
-0.593,0.24498,0.70353,0.91584
-0.592,0.24614,0.70436,0.91611
-0.591,0.24731,0.70519,0.91638
-0.59,0.24848,0.70603,0.91665
-0.589,0.24965,0.70686,0.91692
-0.588,0.25083,0.70769,0.91719
-0.587,0.25201,0.70853,0.91746
-0.586,0.2532,0.70936,0.91773
-0.585,0.25439,0.71019,0.918
-0.584,0.25558,0.71102,0.91827
-0.583,0.25677,0.71185,0.91854
-0.582,0.25797,0.71268,0.91881
-0.581,0.25918,0.71351,0.91907
-0.58,0.26038,0.71434,0.91934
-0.579,0.26159,0.71517,0.91961
-0.578,0.26281,0.71599,0.91987
-0.577,0.26402,0.71682,0.92014
-0.576,0.26524,0.71765,0.9204
-0.575,0.26647,0.71847,0.92067
-0.574,0.2677,0.7193,0.92093
-0.573,0.26893,0.72013,0.9212
-0.572,0.27016,0.72095,0.92146
-0.571,0.2714,0.72178,0.92172
-0.57,0.27264,0.7226,0.92199
-0.569,0.27389,0.72342,0.92225
-0.568,0.27513,0.72425,0.92251
-0.567,0.27639,0.72507,0.92277
-0.566,0.27764,0.72589,0.92303
-0.565,0.2789,0.72671,0.9233
-0.564,0.28016,0.72753,0.92356
-0.563,0.28143,0.72835,0.92382
-0.562,0.2827,0.72917,0.92408
-0.561,0.28397,0.72999,0.92434
-0.56,0.28525,0.73081,0.92459
-0.559,0.28653,0.73163,0.92485
-0.558,0.28781,0.73245,0.92511
-0.557,0.2891,0.73326,0.92537
-0.556,0.29039,0.73408,0.92563
-0.555,0.29168,0.7349,0.92588
-0.554,0.29298,0.73571,0.92614
-0.553,0.29428,0.73653,0.9264
-0.552,0.29558,0.73734,0.92665
-0.551,0.29689,0.73816,0.92691
-0.55,0.2982,0.73897,0.92716
-0.549,0.29951,0.73978,0.92742
-0.548,0.30083,0.74059,0.92767
-0.547,0.30215,0.7414,0.92793
-0.546,0.30347,0.74222,0.92818
-0.545,0.3048,0.74303,0.92843
-0.544,0.30613,0.74384,0.92869
-0.543,0.30746,0.74464,0.92894
-0.542,0.3088,0.74545,0.92919
-0.541,0.31014,0.74626,0.92944
-0.54,0.31149,0.74707,0.92969
-0.539,0.31283,0.74787,0.92994
-0.538,0.31418,0.74868,0.9302
-0.537,0.31554,0.74948,0.93045
-0.536,0.3169,0.75029,0.93069
-0.535,0.31826,0.75109,0.93094
-0.534,0.31962,0.7519,0.93119
-0.533,0.32099,0.7527,0.93144
-0.532,0.32236,0.7535,0.93169
-0.531,0.32373,0.7543,0.93194
-0.53,0.32511,0.7551,0.93218
-0.529,0.32649,0.7559,0.93243
-0.528,0.32787,0.7567,0.93268
-0.527,0.32926,0.7575,0.93292
-0.526,0.33065,0.7583,0.93317
-0.525,0.33204,0.7591,0.93341
-0.524,0.33344,0.75989,0.93366
-0.523,0.33484,0.76069,0.9339
-0.522,0.33624,0.76149,0.93415
-0.521,0.33764,0.76228,0.93439
-0.52,0.33905,0.76307,0.93463
-0.519,0.34046,0.76387,0.93488
-0.518,0.34188,0.76466,0.93512
-0.517,0.3433,0.76545,0.93536
-0.516,0.34472,0.76624,0.9356
-0.515,0.34614,0.76703,0.93584
-0.514,0.34757,0.76782,0.93608
-0.513,0.349,0.76861,0.93633
-0.512,0.35044,0.7694,0.93657
-0.511,0.35187,0.77019,0.9368
-0.51,0.35331,0.77097,0.93704
-0.509,0.35476,0.77176,0.93728
-0.508,0.3562,0.77255,0.93752
-0.507,0.35765,0.77333,0.93776
-0.506,0.3591,0.77411,0.938
-0.505,0.36056,0.7749,0.93823
-0.504,0.36202,0.77568,0.93847
-0.503,0.36348,0.77646,0.93871
-0.502,0.36494,0.77724,0.93894
-0.501,0.36641,0.77802,0.93918
-0.5,0.36788,0.7788,0.93941
-0.499,0.36935,0.77958,0.93965
-0.498,0.37083,0.78036,0.93988
-0.497,0.37231,0.78113,0.94012
-0.496,0.37379,0.78191,0.94035
-0.495,0.37527,0.78268,0.94058
-0.494,0.37676,0.78346,0.94081
-0.493,0.37825,0.78423,0.94105
-0.492,0.37974,0.78501,0.94128
-0.491,0.38124,0.78578,0.94151
-0.49,0.38274,0.78655,0.94174
-0.489,0.38424,0.78732,0.94197
-0.488,0.38575,0.78809,0.9422
-0.487,0.38725,0.78886,0.94243
-0.486,0.38876,0.78963,0.94266
-0.485,0.39028,0.79039,0.94289
-0.484,0.39179,0.79116,0.94312
-0.483,0.39331,0.79192,0.94335
-0.482,0.39483,0.79269,0.94357
-0.481,0.39636,0.79345,0.9438
-0.48,0.39788,0.79422,0.94403
-0.479,0.39941,0.79498,0.94425
-0.478,0.40094,0.79574,0.94448
-0.477,0.40248,0.7965,0.94471
-0.476,0.40401,0.79726,0.94493
-0.475,0.40555,0.79802,0.94516
-0.474,0.4071,0.79877,0.94538
-0.473,0.40864,0.79953,0.9456
-0.472,0.41019,0.80029,0.94583
-0.471,0.41174,0.80104,0.94605
-0.47,0.41329,0.8018,0.94627
-0.469,0.41485,0.80255,0.94649
-0.468,0.41641,0.8033,0.94672
-0.467,0.41797,0.80405,0.94694
-0.466,0.41953,0.8048,0.94716
-0.465,0.42109,0.80555,0.94738
-0.464,0.42266,0.8063,0.9476
-0.463,0.42423,0.80705,0.94782
-0.462,0.4258,0.8078,0.94804
-0.461,0.42738,0.80854,0.94826
-0.46,0.42896,0.80929,0.94847
-0.459,0.43054,0.81003,0.94869
-0.458,0.43212,0.81078,0.94891
-0.457,0.4337,0.81152,0.94913
-0.456,0.43529,0.81226,0.94934
-0.455,0.43688,0.813,0.94956
-0.454,0.43847,0.81374,0.94978
-0.453,0.44006,0.81448,0.94999
-0.452,0.44166,0.81521,0.95021
-0.451,0.44326,0.81595,0.95042
-0.45,0.44486,0.81669,0.95064
-0.449,0.44646,0.81742,0.95085
-0.448,0.44807,0.81815,0.95106
-0.447,0.44967,0.81889,0.95127
-0.446,0.45128,0.81962,0.95149
-0.445,0.45289,0.82035,0.9517
-0.444,0.45451,0.82108,0.95191
-0.443,0.45612,0.82181,0.95212
-0.442,0.45774,0.82254,0.95233
-0.441,0.45936,0.82326,0.95254
-0.44,0.46098,0.82399,0.95275
-0.439,0.4626,0.82471,0.95296
-0.438,0.46423,0.82544,0.95317
-0.437,0.46586,0.82616,0.95338
-0.436,0.46749,0.82688,0.95359
-0.435,0.46912,0.8276,0.9538
-0.434,0.47075,0.82832,0.954
-0.433,0.47239,0.82904,0.95421
-0.432,0.47402,0.82976,0.95442
-0.431,0.47566,0.83047,0.95462
-0.43,0.4773,0.83119,0.95483
-0.429,0.47895,0.8319,0.95503
-0.428,0.48059,0.83261,0.95524
-0.427,0.48224,0.83333,0.95544
-0.426,0.48389,0.83404,0.95564
-0.425,0.48554,0.83475,0.95585
-0.424,0.48719,0.83546,0.95605
-0.423,0.48884,0.83617,0.95625
-0.422,0.4905,0.83687,0.95646
-0.421,0.49215,0.83758,0.95666
-0.42,0.49381,0.83828,0.95686
-0.419,0.49547,0.83899,0.95706
-0.418,0.49713,0.83969,0.95726
-0.417,0.4988,0.84039,0.95746
-0.416,0.50046,0.84109,0.95766
-0.415,0.50213,0.84179,0.95786
-0.414,0.5038,0.84249,0.95806
-0.413,0.50547,0.84318,0.95825
-0.412,0.50714,0.84388,0.95845
-0.411,0.50881,0.84458,0.95865
-0.41,0.51048,0.84527,0.95885
-0.409,0.51216,0.84596,0.95904
-0.408,0.51383,0.84665,0.95924
-0.407,0.51551,0.84734,0.95943
-0.406,0.51719,0.84803,0.95963
-0.405,0.51887,0.84872,0.95982
-0.404,0.52055,0.84941,0.96002
-0.403,0.52224,0.85009,0.96021
-0.402,0.52392,0.85078,0.9604
-0.401,0.52561,0.85146,0.9606
-0.4,0.52729,0.85214,0.96079
-0.399,0.52898,0.85282,0.96098
-0.398,0.53067,0.8535,0.96117
-0.397,0.53236,0.85418,0.96136
-0.396,0.53405,0.85486,0.96155
-0.395,0.53574,0.85554,0.96174
-0.394,0.53744,0.85621,0.96193
-0.393,0.53913,0.85689,0.96212
-0.392,0.54083,0.85756,0.96231
-0.391,0.54252,0.85823,0.9625
-0.39,0.54422,0.8589,0.96269
-0.389,0.54592,0.85957,0.96288
-0.388,0.54762,0.86024,0.96306
-0.387,0.54932,0.86091,0.96325
-0.386,0.55102,0.86157,0.96344
-0.385,0.55272,0.86224,0.96362
-0.384,0.55442,0.8629,0.96381
-0.383,0.55613,0.86356,0.96399
-0.382,0.55783,0.86422,0.96418
-0.381,0.55954,0.86488,0.96436
-0.38,0.56124,0.86554,0.96454
-0.379,0.56295,0.8662,0.96473
-0.378,0.56466,0.86685,0.96491
-0.377,0.56637,0.86751,0.96509
-0.376,0.56807,0.86816,0.96527
-0.375,0.56978,0.86882,0.96545
-0.374,0.57149,0.86947,0.96564
-0.373,0.5732,0.87012,0.96582
-0.372,0.57491,0.87076,0.966
-0.371,0.57662,0.87141,0.96618
-0.37,0.57834,0.87206,0.96635
-0.369,0.58005,0.8727,0.96653
-0.368,0.58176,0.87335,0.96671
-0.367,0.58347,0.87399,0.96689
-0.366,0.58519,0.87463,0.96707
-0.365,0.5869,0.87527,0.96724
-0.364,0.58861,0.87591,0.96742
-0.363,0.59033,0.87654,0.96759
-0.362,0.59204,0.87718,0.96777
-0.361,0.59376,0.87781,0.96794
-0.36,0.59547,0.87845,0.96812
-0.359,0.59719,0.87908,0.96829
-0.358,0.5989,0.87971,0.96847
-0.357,0.60062,0.88034,0.96864
-0.356,0.60233,0.88097,0.96881
-0.355,0.60405,0.88159,0.96898
-0.354,0.60576,0.88222,0.96916
-0.353,0.60748,0.88284,0.96933
-0.352,0.6092,0.88346,0.9695
-0.351,0.61091,0.88409,0.96967
-0.35,0.61263,0.88471,0.96984
-0.349,0.61434,0.88532,0.97001
-0.348,0.61606,0.88594,0.97018
-0.347,0.61777,0.88656,0.97035
-0.346,0.61949,0.88717,0.97051
-0.345,0.6212,0.88779,0.97068
-0.344,0.62292,0.8884,0.97085
-0.343,0.62463,0.88901,0.97102
-0.342,0.62634,0.88962,0.97118
-0.341,0.62806,0.89023,0.97135
-0.34,0.62977,0.89083,0.97151
-0.339,0.63148,0.89144,0.97168
-0.338,0.6332,0.89204,0.97184
-0.337,0.63491,0.89264,0.97201
-0.336,0.63662,0.89324,0.97217
-0.335,0.63833,0.89384,0.97233
-0.334,0.64004,0.89444,0.9725
-0.333,0.64175,0.89504,0.97266
-0.332,0.64346,0.89563,0.97282
-0.331,0.64517,0.89623,0.97298
-0.33,0.64688,0.89682,0.97314
-0.329,0.64858,0.89741,0.9733
-0.328,0.65029,0.898,0.97346
-0.327,0.652,0.89859,0.97362
-0.326,0.6537,0.89918,0.97378
-0.325,0.65541,0.89976,0.97394
-0.324,0.65711,0.90035,0.9741
-0.323,0.65881,0.90093,0.97425
-0.322,0.66051,0.90151,0.97441
-0.321,0.66222,0.90209,0.97457
-0.32,0.66392,0.90267,0.97472
-0.319,0.66561,0.90325,0.97488
-0.318,0.66731,0.90382,0.97504
-0.317,0.66901,0.9044,0.97519
-0.316,0.67071,0.90497,0.97535
-0.315,0.6724,0.90554,0.9755
-0.314,0.6741,0.90611,0.97565
-0.313,0.67579,0.90668,0.97581
-0.312,0.67748,0.90724,0.97596
-0.311,0.67917,0.90781,0.97611
-0.31,0.68086,0.90837,0.97626
-0.309,0.68255,0.90894,0.97641
-0.308,0.68423,0.9095,0.97656
-0.307,0.68592,0.91006,0.97671
-0.306,0.6876,0.91061,0.97686
-0.305,0.68929,0.91117,0.97701
-0.304,0.69097,0.91173,0.97716
-0.303,0.69265,0.91228,0.97731
-0.302,0.69432,0.91283,0.97746
-0.301,0.696,0.91338,0.9776
-0.3,0.69768,0.91393,0.97775
-0.299,0.69935,0.91448,0.9779
-0.298,0.70102,0.91502,0.97804
-0.297,0.70269,0.91557,0.97819
-0.296,0.70436,0.91611,0.97833
-0.295,0.70603,0.91665,0.97848
-0.294,0.70769,0.91719,0.97862
-0.293,0.70936,0.91773,0.97877
-0.292,0.71102,0.91827,0.97891
-0.291,0.71268,0.91881,0.97905
-0.29,0.71434,0.91934,0.97919
-0.289,0.71599,0.91987,0.97934
-0.288,0.71765,0.9204,0.97948
-0.287,0.7193,0.92093,0.97962
-0.286,0.72095,0.92146,0.97976
-0.285,0.7226,0.92199,0.9799
-0.284,0.72425,0.92251,0.98004
-0.283,0.72589,0.92303,0.98018
-0.282,0.72753,0.92356,0.98032
-0.281,0.72917,0.92408,0.98045
-0.28,0.73081,0.92459,0.98059
-0.279,0.73245,0.92511,0.98073
-0.278,0.73408,0.92563,0.98086
-0.277,0.73571,0.92614,0.981
-0.276,0.73734,0.92665,0.98114
-0.275,0.73897,0.92716,0.98127
-0.274,0.74059,0.92767,0.98141
-0.273,0.74222,0.92818,0.98154
-0.272,0.74384,0.92869,0.98167
-0.271,0.74545,0.92919,0.98181
-0.27,0.74707,0.92969,0.98194
-0.269,0.74868,0.9302,0.98207
-0.268,0.75029,0.93069,0.9822
-0.267,0.7519,0.93119,0.98234
-0.266,0.7535,0.93169,0.98247
-0.265,0.7551,0.93218,0.9826
-0.264,0.7567,0.93268,0.98273
-0.263,0.7583,0.93317,0.98286
-0.262,0.75989,0.93366,0.98299
-0.261,0.76149,0.93415,0.98311
-0.26,0.76307,0.93463,0.98324
-0.259,0.76466,0.93512,0.98337
-0.258,0.76624,0.9356,0.9835
-0.257,0.76782,0.93608,0.98362
-0.256,0.7694,0.93657,0.98375
-0.255,0.77097,0.93704,0.98388
-0.254,0.77255,0.93752,0.984
-0.253,0.77411,0.938,0.98413
-0.252,0.77568,0.93847,0.98425
-0.251,0.77724,0.93894,0.98437
-0.25,0.7788,0.93941,0.9845
-0.249,0.78036,0.93988,0.98462
-0.248,0.78191,0.94035,0.98474
-0.247,0.78346,0.94081,0.98486
-0.246,0.78501,0.94128,0.98498
-0.245,0.78655,0.94174,0.98511
-0.244,0.78809,0.9422,0.98523
-0.243,0.78963,0.94266,0.98535
-0.242,0.79116,0.94312,0.98547
-0.241,0.79269,0.94357,0.98558
-0.24,0.79422,0.94403,0.9857
-0.239,0.79574,0.94448,0.98582
-0.238,0.79726,0.94493,0.98594
-0.237,0.79877,0.94538,0.98606
-0.236,0.80029,0.94583,0.98617
-0.235,0.8018,0.94627,0.98629
-0.234,0.8033,0.94672,0.9864
-0.233,0.8048,0.94716,0.98652
-0.232,0.8063,0.9476,0.98663
-0.231,0.8078,0.94804,0.98675
-0.23,0.80929,0.94847,0.98686
-0.229,0.81078,0.94891,0.98698
-0.228,0.81226,0.94934,0.98709
-0.227,0.81374,0.94978,0.9872
-0.226,0.81521,0.95021,0.98731
-0.225,0.81669,0.95064,0.98742
-0.224,0.81815,0.95106,0.98753
-0.223,0.81962,0.95149,0.98764
-0.222,0.82108,0.95191,0.98775
-0.221,0.82254,0.95233,0.98786
-0.22,0.82399,0.95275,0.98797
-0.219,0.82544,0.95317,0.98808
-0.218,0.82688,0.95359,0.98819
-0.217,0.82832,0.954,0.9883
-0.216,0.82976,0.95442,0.9884
-0.215,0.83119,0.95483,0.98851
-0.214,0.83261,0.95524,0.98862
-0.213,0.83404,0.95564,0.98872
-0.212,0.83546,0.95605,0.98883
-0.211,0.83687,0.95646,0.98893
-0.21,0.83828,0.95686,0.98904
-0.209,0.83969,0.95726,0.98914
-0.208,0.84109,0.95766,0.98924
-0.207,0.84249,0.95806,0.98934
-0.206,0.84388,0.95845,0.98945
-0.205,0.84527,0.95885,0.98955
-0.204,0.84665,0.95924,0.98965
-0.203,0.84803,0.95963,0.98975
-0.202,0.84941,0.96002,0.98985
-0.201,0.85078,0.9604,0.98995
-0.2,0.85214,0.96079,0.99005
-0.199,0.8535,0.96117,0.99015
-0.198,0.85486,0.96155,0.99025
-0.197,0.85621,0.96193,0.99034
-0.196,0.85756,0.96231,0.99044
-0.195,0.8589,0.96269,0.99054
-0.194,0.86024,0.96306,0.99064
-0.193,0.86157,0.96344,0.99073
-0.192,0.8629,0.96381,0.99083
-0.191,0.86422,0.96418,0.99092
-0.19,0.86554,0.96454,0.99102
-0.189,0.86685,0.96491,0.99111
-0.188,0.86816,0.96527,0.9912
-0.187,0.86947,0.96564,0.9913
-0.186,0.87076,0.966,0.99139
-0.185,0.87206,0.96635,0.99148
-0.184,0.87335,0.96671,0.99157
-0.183,0.87463,0.96707,0.99166
-0.182,0.87591,0.96742,0.99175
-0.181,0.87718,0.96777,0.99184
-0.18,0.87845,0.96812,0.99193
-0.179,0.87971,0.96847,0.99202
-0.178,0.88097,0.96881,0.99211
-0.177,0.88222,0.96916,0.9922
-0.176,0.88346,0.9695,0.99229
-0.175,0.88471,0.96984,0.99237
-0.174,0.88594,0.97018,0.99246
-0.173,0.88717,0.97051,0.99255
-0.172,0.8884,0.97085,0.99263
-0.171,0.88962,0.97118,0.99272
-0.17,0.89083,0.97151,0.9928
-0.169,0.89204,0.97184,0.99289
-0.168,0.89324,0.97217,0.99297
-0.167,0.89444,0.9725,0.99305
-0.166,0.89563,0.97282,0.99313
-0.165,0.89682,0.97314,0.99322
-0.164,0.898,0.97346,0.9933
-0.163,0.89918,0.97378,0.99338
-0.162,0.90035,0.9741,0.99346
-0.161,0.90151,0.97441,0.99354
-0.16,0.90267,0.97472,0.99362
-0.159,0.90382,0.97504,0.9937
-0.158,0.90497,0.97535,0.99378
-0.157,0.90611,0.97565,0.99386
-0.156,0.90724,0.97596,0.99393
-0.155,0.90837,0.97626,0.99401
-0.154,0.9095,0.97656,0.99409
-0.153,0.91061,0.97686,0.99416
-0.152,0.91173,0.97716,0.99424
-0.151,0.91283,0.97746,0.99432
-0.15,0.91393,0.97775,0.99439
-0.149,0.91502,0.97804,0.99447
-0.148,0.91611,0.97833,0.99454
-0.147,0.91719,0.97862,0.99461
-0.146,0.91827,0.97891,0.99469
-0.145,0.91934,0.97919,0.99476
-0.144,0.9204,0.97948,0.99483
-0.143,0.92146,0.97976,0.9949
-0.142,0.92251,0.98004,0.99497
-0.141,0.92356,0.98032,0.99504
-0.14,0.92459,0.98059,0.99511
-0.139,0.92563,0.98086,0.99518
-0.138,0.92665,0.98114,0.99525
-0.137,0.92767,0.98141,0.99532
-0.136,0.92869,0.98167,0.99539
-0.135,0.92969,0.98194,0.99545
-0.134,0.93069,0.9822,0.99552
-0.133,0.93169,0.98247,0.99559
-0.132,0.93268,0.98273,0.99565
-0.131,0.93366,0.98299,0.99572
-0.13,0.93463,0.98324,0.99578
-0.129,0.9356,0.9835,0.99585
-0.128,0.93657,0.98375,0.99591
-0.127,0.93752,0.984,0.99598
-0.126,0.93847,0.98425,0.99604
-0.125,0.93941,0.9845,0.9961
-0.124,0.94035,0.98474,0.99616
-0.123,0.94128,0.98498,0.99622
-0.122,0.9422,0.98523,0.99629
-0.121,0.94312,0.98547,0.99635
-0.12,0.94403,0.9857,0.99641
-0.119,0.94493,0.98594,0.99647
-0.118,0.94583,0.98617,0.99653
-0.117,0.94672,0.9864,0.99658
-0.116,0.9476,0.98663,0.99664
-0.115,0.94847,0.98686,0.9967
-0.114,0.94934,0.98709,0.99676
-0.113,0.95021,0.98731,0.99681
-0.112,0.95106,0.98753,0.99687
-0.111,0.95191,0.98775,0.99692
-0.11,0.95275,0.98797,0.99698
-0.109,0.95359,0.98819,0.99703
-0.108,0.95442,0.9884,0.99709
-0.107,0.95524,0.98862,0.99714
-0.106,0.95605,0.98883,0.99719
-0.105,0.95686,0.98904,0.99725
-0.104,0.95766,0.98924,0.9973
-0.103,0.95845,0.98945,0.99735
-0.102,0.95924,0.98965,0.9974
-0.101,0.96002,0.98985,0.99745
-0.1,0.96079,0.99005,0.9975
-0.099,0.96155,0.99025,0.99755
-0.098,0.96231,0.99044,0.9976
-0.097,0.96306,0.99064,0.99765
-0.096,0.96381,0.99083,0.9977
-0.095,0.96454,0.99102,0.99775
-0.094,0.96527,0.9912,0.99779
-0.093,0.966,0.99139,0.99784
-0.092,0.96671,0.99157,0.99789
-0.091,0.96742,0.99175,0.99793
-0.09,0.96812,0.99193,0.99798
-0.089,0.96881,0.99211,0.99802
-0.088,0.9695,0.99229,0.99807
-0.087,0.97018,0.99246,0.99811
-0.086,0.97085,0.99263,0.99815
-0.085,0.97151,0.9928,0.9982
-0.084,0.97217,0.99297,0.99824
-0.083,0.97282,0.99313,0.99828
-0.082,0.97346,0.9933,0.99832
-0.081,0.9741,0.99346,0.99836
-0.08,0.97472,0.99362,0.9984
-0.079,0.97535,0.99378,0.99844
-0.078,0.97596,0.99393,0.99848
-0.077,0.97656,0.99409,0.99852
-0.076,0.97716,0.99424,0.99856
-0.075,0.97775,0.99439,0.99859
-0.074,0.97833,0.99454,0.99863
-0.073,0.97891,0.99469,0.99867
-0.072,0.97948,0.99483,0.9987
-0.071,0.98004,0.99497,0.99874
-0.07,0.98059,0.99511,0.99878
-0.069,0.98114,0.99525,0.99881
-0.068,0.98167,0.99539,0.99884
-0.067,0.9822,0.99552,0.99888
-0.066,0.98273,0.99565,0.99891
-0.065,0.98324,0.99578,0.99894
-0.064,0.98375,0.99591,0.99898
-0.063,0.98425,0.99604,0.99901
-0.062,0.98474,0.99616,0.99904
-0.061,0.98523,0.99629,0.99907
-0.06,0.9857,0.99641,0.9991
-0.059,0.98617,0.99653,0.99913
-0.058,0.98663,0.99664,0.99916
-0.057,0.98709,0.99676,0.99919
-0.056,0.98753,0.99687,0.99922
-0.055,0.98797,0.99698,0.99924
-0.054,0.9884,0.99709,0.99927
-0.053,0.98883,0.99719,0.9993
-0.052,0.98924,0.9973,0.99932
-0.051,0.98965,0.9974,0.99935
-0.05,0.99005,0.9975,0.99938
-0.049,0.99044,0.9976,0.9994
-0.048,0.99083,0.9977,0.99942
-0.047,0.9912,0.99779,0.99945
-0.046,0.99157,0.99789,0.99947
-0.045,0.99193,0.99798,0.99949
-0.044,0.99229,0.99807,0.99952
-0.043,0.99263,0.99815,0.99954
-0.042,0.99297,0.99824,0.99956
-0.041,0.9933,0.99832,0.99958
-0.04,0.99362,0.9984,0.9996
-0.039,0.99393,0.99848,0.99962
-0.038,0.99424,0.99856,0.99964
-0.037,0.99454,0.99863,0.99966
-0.036,0.99483,0.9987,0.99968
-0.035,0.99511,0.99878,0.99969
-0.034,0.99539,0.99884,0.99971
-0.033,0.99565,0.99891,0.99973
-0.032,0.99591,0.99898,0.99974
-0.031,0.99616,0.99904,0.99976
-0.03,0.99641,0.9991,0.99978
-0.029,0.99664,0.99916,0.99979
-0.028,0.99687,0.99922,0.9998
-0.027,0.99709,0.99927,0.99982
-0.026,0.9973,0.99932,0.99983
-0.025,0.9975,0.99938,0.99984
-0.024,0.9977,0.99942,0.99986
-0.023,0.99789,0.99947,0.99987
-0.022,0.99807,0.99952,0.99988
-0.021,0.99824,0.99956,0.99989
-0.02,0.9984,0.9996,0.9999
-0.019,0.99856,0.99964,0.99991
-0.018,0.9987,0.99968,0.99992
-0.017,0.99884,0.99971,0.99993
-0.016,0.99898,0.99974,0.99994
-0.015,0.9991,0.99978,0.99994
-0.014,0.99922,0.9998,0.99995
-0.013,0.99932,0.99983,0.99996
-0.012,0.99942,0.99986,0.99996
-0.011,0.99952,0.99988,0.99997
-0.01,0.9996,0.9999,0.99998
-0.009,0.99968,0.99992,0.99998
-0.008,0.99974,0.99994,0.99998
-0.007,0.9998,0.99995,0.99999
-0.006,0.99986,0.99996,0.99999
-0.005,0.9999,0.99998,0.99999
-0.004,0.99994,0.99998,1
-0.003,0.99996,0.99999,1
-0.002,0.99998,1,1
-0.001,1,1,1
0,1,1,1
0.001,1,1,1
0.002,0.99998,1,1
0.003,0.99996,0.99999,1
0.004,0.99994,0.99998,1
0.005,0.9999,0.99998,0.99999
0.006,0.99986,0.99996,0.99999
0.007,0.9998,0.99995,0.99999
0.008,0.99974,0.99994,0.99998
0.009,0.99968,0.99992,0.99998
0.01,0.9996,0.9999,0.99998
0.011,0.99952,0.99988,0.99997
0.012,0.99942,0.99986,0.99996
0.013,0.99932,0.99983,0.99996
0.014,0.99922,0.9998,0.99995
0.015,0.9991,0.99978,0.99994
0.016,0.99898,0.99974,0.99994
0.017,0.99884,0.99971,0.99993
0.018,0.9987,0.99968,0.99992
0.019,0.99856,0.99964,0.99991
0.02,0.9984,0.9996,0.9999
0.021,0.99824,0.99956,0.99989
0.022,0.99807,0.99952,0.99988
0.023,0.99789,0.99947,0.99987
0.024,0.9977,0.99942,0.99986
0.025,0.9975,0.99938,0.99984
0.026,0.9973,0.99932,0.99983
0.027,0.99709,0.99927,0.99982
0.028,0.99687,0.99922,0.9998
0.029,0.99664,0.99916,0.99979
0.03,0.99641,0.9991,0.99978
0.031,0.99616,0.99904,0.99976
0.032,0.99591,0.99898,0.99974
0.033,0.99565,0.99891,0.99973
0.034,0.99539,0.99884,0.99971
0.035,0.99511,0.99878,0.99969
0.036,0.99483,0.9987,0.99968
0.037,0.99454,0.99863,0.99966
0.038,0.99424,0.99856,0.99964
0.039,0.99393,0.99848,0.99962
0.04,0.99362,0.9984,0.9996
0.041,0.9933,0.99832,0.99958
0.042,0.99297,0.99824,0.99956
0.043,0.99263,0.99815,0.99954
0.044,0.99229,0.99807,0.99952
0.045,0.99193,0.99798,0.99949
0.046,0.99157,0.99789,0.99947
0.047,0.9912,0.99779,0.99945
0.048,0.99083,0.9977,0.99942
0.049,0.99044,0.9976,0.9994
0.05,0.99005,0.9975,0.99938
0.051,0.98965,0.9974,0.99935
0.052,0.98924,0.9973,0.99932
0.053,0.98883,0.99719,0.9993
0.054,0.9884,0.99709,0.99927
0.055,0.98797,0.99698,0.99924
0.056,0.98753,0.99687,0.99922
0.057,0.98709,0.99676,0.99919
0.058,0.98663,0.99664,0.99916
0.059,0.98617,0.99653,0.99913
0.06,0.9857,0.99641,0.9991
0.061,0.98523,0.99629,0.99907
0.062,0.98474,0.99616,0.99904
0.063,0.98425,0.99604,0.99901
0.064,0.98375,0.99591,0.99898
0.065,0.98324,0.99578,0.99894
0.066,0.98273,0.99565,0.99891
0.067,0.9822,0.99552,0.99888
0.068,0.98167,0.99539,0.99884
0.069,0.98114,0.99525,0.99881
0.07,0.98059,0.99511,0.99878
0.071,0.98004,0.99497,0.99874
0.072,0.97948,0.99483,0.9987
0.073,0.97891,0.99469,0.99867
0.074,0.97833,0.99454,0.99863
0.075,0.97775,0.99439,0.99859
0.076,0.97716,0.99424,0.99856
0.077,0.97656,0.99409,0.99852
0.078,0.97596,0.99393,0.99848
0.079,0.97535,0.99378,0.99844
0.08,0.97472,0.99362,0.9984
0.081,0.9741,0.99346,0.99836
0.082,0.97346,0.9933,0.99832
0.083,0.97282,0.99313,0.99828
0.084,0.97217,0.99297,0.99824
0.085,0.97151,0.9928,0.9982
0.086,0.97085,0.99263,0.99815
0.087,0.97018,0.99246,0.99811
0.088,0.9695,0.99229,0.99807
0.089,0.96881,0.99211,0.99802
0.09,0.96812,0.99193,0.99798
0.091,0.96742,0.99175,0.99793
0.092,0.96671,0.99157,0.99789
0.093,0.966,0.99139,0.99784
0.094,0.96527,0.9912,0.99779
0.095,0.96454,0.99102,0.99775
0.096,0.96381,0.99083,0.9977
0.097,0.96306,0.99064,0.99765
0.098,0.96231,0.99044,0.9976
0.099,0.96155,0.99025,0.99755
0.1,0.96079,0.99005,0.9975
0.101,0.96002,0.98985,0.99745
0.102,0.95924,0.98965,0.9974
0.103,0.95845,0.98945,0.99735
0.104,0.95766,0.98924,0.9973
0.105,0.95686,0.98904,0.99725
0.106,0.95605,0.98883,0.99719
0.107,0.95524,0.98862,0.99714
0.108,0.95442,0.9884,0.99709
0.109,0.95359,0.98819,0.99703
0.11,0.95275,0.98797,0.99698
0.111,0.95191,0.98775,0.99692
0.112,0.95106,0.98753,0.99687
0.113,0.95021,0.98731,0.99681
0.114,0.94934,0.98709,0.99676
0.115,0.94847,0.98686,0.9967
0.116,0.9476,0.98663,0.99664
0.117,0.94672,0.9864,0.99658
0.118,0.94583,0.98617,0.99653
0.119,0.94493,0.98594,0.99647
0.12,0.94403,0.9857,0.99641
0.121,0.94312,0.98547,0.99635
0.122,0.9422,0.98523,0.99629
0.123,0.94128,0.98498,0.99622
0.124,0.94035,0.98474,0.99616
0.125,0.93941,0.9845,0.9961
0.126,0.93847,0.98425,0.99604
0.127,0.93752,0.984,0.99598
0.128,0.93657,0.98375,0.99591
0.129,0.9356,0.9835,0.99585
0.13,0.93463,0.98324,0.99578
0.131,0.93366,0.98299,0.99572
0.132,0.93268,0.98273,0.99565
0.133,0.93169,0.98247,0.99559
0.134,0.93069,0.9822,0.99552
0.135,0.92969,0.98194,0.99545
0.136,0.92869,0.98167,0.99539
0.137,0.92767,0.98141,0.99532
0.138,0.92665,0.98114,0.99525
0.139,0.92563,0.98086,0.99518
0.14,0.92459,0.98059,0.99511
0.141,0.92356,0.98032,0.99504
0.142,0.92251,0.98004,0.99497
0.143,0.92146,0.97976,0.9949
0.144,0.9204,0.97948,0.99483
0.145,0.91934,0.97919,0.99476
0.146,0.91827,0.97891,0.99469
0.147,0.91719,0.97862,0.99461
0.148,0.91611,0.97833,0.99454
0.149,0.91502,0.97804,0.99447
0.15,0.91393,0.97775,0.99439
0.151,0.91283,0.97746,0.99432
0.152,0.91173,0.97716,0.99424
0.153,0.91061,0.97686,0.99416
0.154,0.9095,0.97656,0.99409
0.155,0.90837,0.97626,0.99401
0.156,0.90724,0.97596,0.99393
0.157,0.90611,0.97565,0.99386
0.158,0.90497,0.97535,0.99378
0.159,0.90382,0.97504,0.9937
0.16,0.90267,0.97472,0.99362
0.161,0.90151,0.97441,0.99354
0.162,0.90035,0.9741,0.99346
0.163,0.89918,0.97378,0.99338
0.164,0.898,0.97346,0.9933
0.165,0.89682,0.97314,0.99322
0.166,0.89563,0.97282,0.99313
0.167,0.89444,0.9725,0.99305
0.168,0.89324,0.97217,0.99297
0.169,0.89204,0.97184,0.99289
0.17,0.89083,0.97151,0.9928
0.171,0.88962,0.97118,0.99272
0.172,0.8884,0.97085,0.99263
0.173,0.88717,0.97051,0.99255
0.174,0.88594,0.97018,0.99246
0.175,0.88471,0.96984,0.99237
0.176,0.88346,0.9695,0.99229
0.177,0.88222,0.96916,0.9922
0.178,0.88097,0.96881,0.99211
0.179,0.87971,0.96847,0.99202
0.18,0.87845,0.96812,0.99193
0.181,0.87718,0.96777,0.99184
0.182,0.87591,0.96742,0.99175
0.183,0.87463,0.96707,0.99166
0.184,0.87335,0.96671,0.99157
0.185,0.87206,0.96635,0.99148
0.186,0.87076,0.966,0.99139
0.187,0.86947,0.96564,0.9913
0.188,0.86816,0.96527,0.9912
0.189,0.86685,0.96491,0.99111
0.19,0.86554,0.96454,0.99102
0.191,0.86422,0.96418,0.99092
0.192,0.8629,0.96381,0.99083
0.193,0.86157,0.96344,0.99073
0.194,0.86024,0.96306,0.99064
0.195,0.8589,0.96269,0.99054
0.196,0.85756,0.96231,0.99044
0.197,0.85621,0.96193,0.99034
0.198,0.85486,0.96155,0.99025
0.199,0.8535,0.96117,0.99015
0.2,0.85214,0.96079,0.99005
0.201,0.85078,0.9604,0.98995
0.202,0.84941,0.96002,0.98985
0.203,0.84803,0.95963,0.98975
0.204,0.84665,0.95924,0.98965
0.205,0.84527,0.95885,0.98955
0.206,0.84388,0.95845,0.98945
0.207,0.84249,0.95806,0.98934
0.208,0.84109,0.95766,0.98924
0.209,0.83969,0.95726,0.98914
0.21,0.83828,0.95686,0.98904
0.211,0.83687,0.95646,0.98893
0.212,0.83546,0.95605,0.98883
0.213,0.83404,0.95564,0.98872
0.214,0.83261,0.95524,0.98862
0.215,0.83119,0.95483,0.98851
0.216,0.82976,0.95442,0.9884
0.217,0.82832,0.954,0.9883
0.218,0.82688,0.95359,0.98819
0.219,0.82544,0.95317,0.98808
0.22,0.82399,0.95275,0.98797
0.221,0.82254,0.95233,0.98786
0.222,0.82108,0.95191,0.98775
0.223,0.81962,0.95149,0.98764
0.224,0.81815,0.95106,0.98753
0.225,0.81669,0.95064,0.98742
0.226,0.81521,0.95021,0.98731
0.227,0.81374,0.94978,0.9872
0.228,0.81226,0.94934,0.98709
0.229,0.81078,0.94891,0.98698
0.23,0.80929,0.94847,0.98686
0.231,0.8078,0.94804,0.98675
0.232,0.8063,0.9476,0.98663
0.233,0.8048,0.94716,0.98652
0.234,0.8033,0.94672,0.9864
0.235,0.8018,0.94627,0.98629
0.236,0.80029,0.94583,0.98617
0.237,0.79877,0.94538,0.98606
0.238,0.79726,0.94493,0.98594
0.239,0.79574,0.94448,0.98582
0.24,0.79422,0.94403,0.9857
0.241,0.79269,0.94357,0.98558
0.242,0.79116,0.94312,0.98547
0.243,0.78963,0.94266,0.98535
0.244,0.78809,0.9422,0.98523
0.245,0.78655,0.94174,0.98511
0.246,0.78501,0.94128,0.98498
0.247,0.78346,0.94081,0.98486
0.248,0.78191,0.94035,0.98474
0.249,0.78036,0.93988,0.98462
0.25,0.7788,0.93941,0.9845
0.251,0.77724,0.93894,0.98437
0.252,0.77568,0.93847,0.98425
0.253,0.77411,0.938,0.98413
0.254,0.77255,0.93752,0.984
0.255,0.77097,0.93704,0.98388
0.256,0.7694,0.93657,0.98375
0.257,0.76782,0.93608,0.98362
0.258,0.76624,0.9356,0.9835
0.259,0.76466,0.93512,0.98337
0.26,0.76307,0.93463,0.98324
0.261,0.76149,0.93415,0.98311
0.262,0.75989,0.93366,0.98299
0.263,0.7583,0.93317,0.98286
0.264,0.7567,0.93268,0.98273
0.265,0.7551,0.93218,0.9826
0.266,0.7535,0.93169,0.98247
0.267,0.7519,0.93119,0.98234
0.268,0.75029,0.93069,0.9822
0.269,0.74868,0.9302,0.98207
0.27,0.74707,0.92969,0.98194
0.271,0.74545,0.92919,0.98181
0.272,0.74384,0.92869,0.98167
0.273,0.74222,0.92818,0.98154
0.274,0.74059,0.92767,0.98141
0.275,0.73897,0.92716,0.98127
0.276,0.73734,0.92665,0.98114
0.277,0.73571,0.92614,0.981
0.278,0.73408,0.92563,0.98086
0.279,0.73245,0.92511,0.98073
0.28,0.73081,0.92459,0.98059
0.281,0.72917,0.92408,0.98045
0.282,0.72753,0.92356,0.98032
0.283,0.72589,0.92303,0.98018
0.284,0.72425,0.92251,0.98004
0.285,0.7226,0.92199,0.9799
0.286,0.72095,0.92146,0.97976
0.287,0.7193,0.92093,0.97962
0.288,0.71765,0.9204,0.97948
0.289,0.71599,0.91987,0.97934
0.29,0.71434,0.91934,0.97919
0.291,0.71268,0.91881,0.97905
0.292,0.71102,0.91827,0.97891
0.293,0.70936,0.91773,0.97877
0.294,0.70769,0.91719,0.97862
0.295,0.70603,0.91665,0.97848
0.296,0.70436,0.91611,0.97833
0.297,0.70269,0.91557,0.97819
0.298,0.70102,0.91502,0.97804
0.299,0.69935,0.91448,0.9779
0.3,0.69768,0.91393,0.97775
0.301,0.696,0.91338,0.9776
0.302,0.69432,0.91283,0.97746
0.303,0.69265,0.91228,0.97731
0.304,0.69097,0.91173,0.97716
0.305,0.68929,0.91117,0.97701
0.306,0.6876,0.91061,0.97686
0.307,0.68592,0.91006,0.97671
0.308,0.68423,0.9095,0.97656
0.309,0.68255,0.90894,0.97641
0.31,0.68086,0.90837,0.97626
0.311,0.67917,0.90781,0.97611
0.312,0.67748,0.90724,0.97596
0.313,0.67579,0.90668,0.97581
0.314,0.6741,0.90611,0.97565
0.315,0.6724,0.90554,0.9755
0.316,0.67071,0.90497,0.97535
0.317,0.66901,0.9044,0.97519
0.318,0.66731,0.90382,0.97504
0.319,0.66561,0.90325,0.97488
0.32,0.66392,0.90267,0.97472
0.321,0.66222,0.90209,0.97457
0.322,0.66051,0.90151,0.97441
0.323,0.65881,0.90093,0.97425
0.324,0.65711,0.90035,0.9741
0.325,0.65541,0.89976,0.97394
0.326,0.6537,0.89918,0.97378
0.327,0.652,0.89859,0.97362
0.328,0.65029,0.898,0.97346
0.329,0.64858,0.89741,0.9733
0.33,0.64688,0.89682,0.97314
0.331,0.64517,0.89623,0.97298
0.332,0.64346,0.89563,0.97282
0.333,0.64175,0.89504,0.97266
0.334,0.64004,0.89444,0.9725
0.335,0.63833,0.89384,0.97233
0.336,0.63662,0.89324,0.97217
0.337,0.63491,0.89264,0.97201
0.338,0.6332,0.89204,0.97184
0.339,0.63148,0.89144,0.97168
0.34,0.62977,0.89083,0.97151
0.341,0.62806,0.89023,0.97135
0.342,0.62634,0.88962,0.97118
0.343,0.62463,0.88901,0.97102
0.344,0.62292,0.8884,0.97085
0.345,0.6212,0.88779,0.97068
0.346,0.61949,0.88717,0.97051
0.347,0.61777,0.88656,0.97035
0.348,0.61606,0.88594,0.97018
0.349,0.61434,0.88532,0.97001
0.35,0.61263,0.88471,0.96984
0.351,0.61091,0.88409,0.96967
0.352,0.6092,0.88346,0.9695
0.353,0.60748,0.88284,0.96933
0.354,0.60576,0.88222,0.96916
0.355,0.60405,0.88159,0.96898
0.356,0.60233,0.88097,0.96881
0.357,0.60062,0.88034,0.96864
0.358,0.5989,0.87971,0.96847
0.359,0.59719,0.87908,0.96829
0.36,0.59547,0.87845,0.96812
0.361,0.59376,0.87781,0.96794
0.362,0.59204,0.87718,0.96777
0.363,0.59033,0.87654,0.96759
0.364,0.58861,0.87591,0.96742
0.365,0.5869,0.87527,0.96724
0.366,0.58519,0.87463,0.96707
0.367,0.58347,0.87399,0.96689
0.368,0.58176,0.87335,0.96671
0.369,0.58005,0.8727,0.96653
0.37,0.57834,0.87206,0.96635
0.371,0.57662,0.87141,0.96618
0.372,0.57491,0.87076,0.966
0.373,0.5732,0.87012,0.96582
0.374,0.57149,0.86947,0.96564
0.375,0.56978,0.86882,0.96545
0.376,0.56807,0.86816,0.96527
0.377,0.56637,0.86751,0.96509
0.378,0.56466,0.86685,0.96491
0.379,0.56295,0.8662,0.96473
0.38,0.56124,0.86554,0.96454
0.381,0.55954,0.86488,0.96436
0.382,0.55783,0.86422,0.96418
0.383,0.55613,0.86356,0.96399
0.384,0.55442,0.8629,0.96381
0.385,0.55272,0.86224,0.96362
0.386,0.55102,0.86157,0.96344
0.387,0.54932,0.86091,0.96325
0.388,0.54762,0.86024,0.96306
0.389,0.54592,0.85957,0.96288
0.39,0.54422,0.8589,0.96269
0.391,0.54252,0.85823,0.9625
0.392,0.54083,0.85756,0.96231
0.393,0.53913,0.85689,0.96212
0.394,0.53744,0.85621,0.96193
0.395,0.53574,0.85554,0.96174
0.396,0.53405,0.85486,0.96155
0.397,0.53236,0.85418,0.96136
0.398,0.53067,0.8535,0.96117
0.399,0.52898,0.85282,0.96098
0.4,0.52729,0.85214,0.96079
0.401,0.52561,0.85146,0.9606
0.402,0.52392,0.85078,0.9604
0.403,0.52224,0.85009,0.96021
0.404,0.52055,0.84941,0.96002
0.405,0.51887,0.84872,0.95982
0.406,0.51719,0.84803,0.95963
0.407,0.51551,0.84734,0.95943
0.408,0.51383,0.84665,0.95924
0.409,0.51216,0.84596,0.95904
0.41,0.51048,0.84527,0.95885
0.411,0.50881,0.84458,0.95865
0.412,0.50714,0.84388,0.95845
0.413,0.50547,0.84318,0.95825
0.414,0.5038,0.84249,0.95806
0.415,0.50213,0.84179,0.95786
0.416,0.50046,0.84109,0.95766
0.417,0.4988,0.84039,0.95746
0.418,0.49713,0.83969,0.95726
0.419,0.49547,0.83899,0.95706
0.42,0.49381,0.83828,0.95686
0.421,0.49215,0.83758,0.95666
0.422,0.4905,0.83687,0.95646
0.423,0.48884,0.83617,0.95625
0.424,0.48719,0.83546,0.95605
0.425,0.48554,0.83475,0.95585
0.426,0.48389,0.83404,0.95564
0.427,0.48224,0.83333,0.95544
0.428,0.48059,0.83261,0.95524
0.429,0.47895,0.8319,0.95503
0.43,0.4773,0.83119,0.95483
0.431,0.47566,0.83047,0.95462
0.432,0.47402,0.82976,0.95442
0.433,0.47239,0.82904,0.95421
0.434,0.47075,0.82832,0.954
0.435,0.46912,0.8276,0.9538
0.436,0.46749,0.82688,0.95359
0.437,0.46586,0.82616,0.95338
0.438,0.46423,0.82544,0.95317
0.439,0.4626,0.82471,0.95296
0.44,0.46098,0.82399,0.95275
0.441,0.45936,0.82326,0.95254
0.442,0.45774,0.82254,0.95233
0.443,0.45612,0.82181,0.95212
0.444,0.45451,0.82108,0.95191
0.445,0.45289,0.82035,0.9517
0.446,0.45128,0.81962,0.95149
0.447,0.44967,0.81889,0.95127
0.448,0.44807,0.81815,0.95106
0.449,0.44646,0.81742,0.95085
0.45,0.44486,0.81669,0.95064
0.451,0.44326,0.81595,0.95042
0.452,0.44166,0.81521,0.95021
0.453,0.44006,0.81448,0.94999
0.454,0.43847,0.81374,0.94978
0.455,0.43688,0.813,0.94956
0.456,0.43529,0.81226,0.94934
0.457,0.4337,0.81152,0.94913
0.458,0.43212,0.81078,0.94891
0.459,0.43054,0.81003,0.94869
0.46,0.42896,0.80929,0.94847
0.461,0.42738,0.80854,0.94826
0.462,0.4258,0.8078,0.94804
0.463,0.42423,0.80705,0.94782
0.464,0.42266,0.8063,0.9476
0.465,0.42109,0.80555,0.94738
0.466,0.41953,0.8048,0.94716
0.467,0.41797,0.80405,0.94694
0.468,0.41641,0.8033,0.94672
0.469,0.41485,0.80255,0.94649
0.47,0.41329,0.8018,0.94627
0.471,0.41174,0.80104,0.94605
0.472,0.41019,0.80029,0.94583
0.473,0.40864,0.79953,0.9456
0.474,0.4071,0.79877,0.94538
0.475,0.40555,0.79802,0.94516
0.476,0.40401,0.79726,0.94493
0.477,0.40248,0.7965,0.94471
0.478,0.40094,0.79574,0.94448
0.479,0.39941,0.79498,0.94425
0.48,0.39788,0.79422,0.94403
0.481,0.39636,0.79345,0.9438
0.482,0.39483,0.79269,0.94357
0.483,0.39331,0.79192,0.94335
0.484,0.39179,0.79116,0.94312
0.485,0.39028,0.79039,0.94289
0.486,0.38876,0.78963,0.94266
0.487,0.38725,0.78886,0.94243
0.488,0.38575,0.78809,0.9422
0.489,0.38424,0.78732,0.94197
0.49,0.38274,0.78655,0.94174
0.491,0.38124,0.78578,0.94151
0.492,0.37974,0.78501,0.94128
0.493,0.37825,0.78423,0.94105
0.494,0.37676,0.78346,0.94081
0.495,0.37527,0.78268,0.94058
0.496,0.37379,0.78191,0.94035
0.497,0.37231,0.78113,0.94012
0.498,0.37083,0.78036,0.93988
0.499,0.36935,0.77958,0.93965
0.5,0.36788,0.7788,0.93941
0.501,0.36641,0.77802,0.93918
0.502,0.36494,0.77724,0.93894
0.503,0.36348,0.77646,0.93871
0.504,0.36202,0.77568,0.93847
0.505,0.36056,0.7749,0.93823
0.506,0.3591,0.77411,0.938
0.507,0.35765,0.77333,0.93776
0.508,0.3562,0.77255,0.93752
0.509,0.35476,0.77176,0.93728
0.51,0.35331,0.77097,0.93704
0.511,0.35187,0.77019,0.9368
0.512,0.35044,0.7694,0.93657
0.513,0.349,0.76861,0.93633
0.514,0.34757,0.76782,0.93608
0.515,0.34614,0.76703,0.93584
0.516,0.34472,0.76624,0.9356
0.517,0.3433,0.76545,0.93536
0.518,0.34188,0.76466,0.93512
0.519,0.34046,0.76387,0.93488
0.52,0.33905,0.76307,0.93463
0.521,0.33764,0.76228,0.93439
0.522,0.33624,0.76149,0.93415
0.523,0.33484,0.76069,0.9339
0.524,0.33344,0.75989,0.93366
0.525,0.33204,0.7591,0.93341
0.526,0.33065,0.7583,0.93317
0.527,0.32926,0.7575,0.93292
0.528,0.32787,0.7567,0.93268
0.529,0.32649,0.7559,0.93243
0.53,0.32511,0.7551,0.93218
0.531,0.32373,0.7543,0.93194
0.532,0.32236,0.7535,0.93169
0.533,0.32099,0.7527,0.93144
0.534,0.31962,0.7519,0.93119
0.535,0.31826,0.75109,0.93094
0.536,0.3169,0.75029,0.93069
0.537,0.31554,0.74948,0.93045
0.538,0.31418,0.74868,0.9302
0.539,0.31283,0.74787,0.92994
0.54,0.31149,0.74707,0.92969
0.541,0.31014,0.74626,0.92944
0.542,0.3088,0.74545,0.92919
0.543,0.30746,0.74464,0.92894
0.544,0.30613,0.74384,0.92869
0.545,0.3048,0.74303,0.92843
0.546,0.30347,0.74222,0.92818
0.547,0.30215,0.7414,0.92793
0.548,0.30083,0.74059,0.92767
0.549,0.29951,0.73978,0.92742
0.55,0.2982,0.73897,0.92716
0.551,0.29689,0.73816,0.92691
0.552,0.29558,0.73734,0.92665
0.553,0.29428,0.73653,0.9264
0.554,0.29298,0.73571,0.92614
0.555,0.29168,0.7349,0.92588
0.556,0.29039,0.73408,0.92563
0.557,0.2891,0.73326,0.92537
0.558,0.28781,0.73245,0.92511
0.559,0.28653,0.73163,0.92485
0.56,0.28525,0.73081,0.92459
0.561,0.28397,0.72999,0.92434
0.562,0.2827,0.72917,0.92408
0.563,0.28143,0.72835,0.92382
0.564,0.28016,0.72753,0.92356
0.565,0.2789,0.72671,0.9233
0.566,0.27764,0.72589,0.92303
0.567,0.27639,0.72507,0.92277
0.568,0.27513,0.72425,0.92251
0.569,0.27389,0.72342,0.92225
0.57,0.27264,0.7226,0.92199
0.571,0.2714,0.72178,0.92172
0.572,0.27016,0.72095,0.92146
0.573,0.26893,0.72013,0.9212
0.574,0.2677,0.7193,0.92093
0.575,0.26647,0.71847,0.92067
0.576,0.26524,0.71765,0.9204
0.577,0.26402,0.71682,0.92014
0.578,0.26281,0.71599,0.91987
0.579,0.26159,0.71517,0.91961
0.58,0.26038,0.71434,0.91934
0.581,0.25918,0.71351,0.91907
0.582,0.25797,0.71268,0.91881
0.583,0.25677,0.71185,0.91854
0.584,0.25558,0.71102,0.91827
0.585,0.25439,0.71019,0.918
0.586,0.2532,0.70936,0.91773
0.587,0.25201,0.70853,0.91746
0.588,0.25083,0.70769,0.91719
0.589,0.24965,0.70686,0.91692
0.59,0.24848,0.70603,0.91665
0.591,0.24731,0.70519,0.91638
0.592,0.24614,0.70436,0.91611
0.593,0.24498,0.70353,0.91584
0.594,0.24382,0.70269,0.91557
0.595,0.24266,0.70186,0.9153
0.596,0.24151,0.70102,0.91502
0.597,0.24036,0.70019,0.91475
0.598,0.23921,0.69935,0.91448
0.599,0.23807,0.69851,0.91421
0.6,0.23693,0.69768,0.91393
0.601,0.23579,0.69684,0.91366
0.602,0.23466,0.696,0.91338
0.603,0.23353,0.69516,0.91311
0.604,0.23241,0.69432,0.91283
0.605,0.23129,0.69349,0.91256
0.606,0.23017,0.69265,0.91228
0.607,0.22905,0.69181,0.912
0.608,0.22794,0.69097,0.91173
0.609,0.22684,0.69013,0.91145
0.61,0.22573,0.68929,0.91117
0.611,0.22463,0.68844,0.91089
0.612,0.22354,0.6876,0.91061
0.613,0.22244,0.68676,0.91034
0.614,0.22136,0.68592,0.91006
0.615,0.22027,0.68508,0.90978
0.616,0.21919,0.68423,0.9095
0.617,0.21811,0.68339,0.90922
0.618,0.21704,0.68255,0.90894
0.619,0.21596,0.6817,0.90865
0.62,0.2149,0.68086,0.90837
0.621,0.21383,0.68001,0.90809
0.622,0.21277,0.67917,0.90781
0.623,0.21171,0.67832,0.90753
0.624,0.21066,0.67748,0.90724
0.625,0.20961,0.67663,0.90696
0.626,0.20857,0.67579,0.90668
0.627,0.20752,0.67494,0.90639
0.628,0.20648,0.6741,0.90611
0.629,0.20545,0.67325,0.90582
0.63,0.20442,0.6724,0.90554
0.631,0.20339,0.67155,0.90525
0.632,0.20236,0.67071,0.90497
0.633,0.20134,0.66986,0.90468
0.634,0.20032,0.66901,0.9044
0.635,0.19931,0.66816,0.90411
0.636,0.1983,0.66731,0.90382
0.637,0.19729,0.66646,0.90353
0.638,0.19629,0.66561,0.90325
0.639,0.19529,0.66477,0.90296
0.64,0.19429,0.66392,0.90267
0.641,0.1933,0.66307,0.90238
0.642,0.19231,0.66222,0.90209
0.643,0.19132,0.66137,0.9018
0.644,0.19034,0.66051,0.90151
0.645,0.18936,0.65966,0.90122
0.646,0.18839,0.65881,0.90093
0.647,0.18741,0.65796,0.90064
0.648,0.18645,0.65711,0.90035
0.649,0.18548,0.65626,0.90005
0.65,0.18452,0.65541,0.89976
0.651,0.18356,0.65455,0.89947
0.652,0.18261,0.6537,0.89918
0.653,0.18166,0.65285,0.89888
0.654,0.18071,0.652,0.89859
0.655,0.17977,0.65114,0.8983
0.656,0.17883,0.65029,0.898
0.657,0.17789,0.64944,0.89771
0.658,0.17696,0.64858,0.89741
0.659,0.17603,0.64773,0.89712
0.66,0.1751,0.64688,0.89682
0.661,0.17418,0.64602,0.89652
0.662,0.17326,0.64517,0.89623
0.663,0.17234,0.64431,0.89593
0.664,0.17143,0.64346,0.89563
0.665,0.17052,0.64261,0.89534
0.666,0.16962,0.64175,0.89504
0.667,0.16871,0.6409,0.89474
0.668,0.16781,0.64004,0.89444
0.669,0.16692,0.63919,0.89414
0.67,0.16603,0.63833,0.89384
0.671,0.16514,0.63747,0.89354
0.672,0.16425,0.63662,0.89324
0.673,0.16337,0.63576,0.89294
0.674,0.1625,0.63491,0.89264
0.675,0.16162,0.63405,0.89234
0.676,0.16075,0.6332,0.89204
0.677,0.15988,0.63234,0.89174
0.678,0.15902,0.63148,0.89144
0.679,0.15816,0.63063,0.89113
0.68,0.1573,0.62977,0.89083
0.681,0.15645,0.62891,0.89053
0.682,0.1556,0.62806,0.89023
0.683,0.15475,0.6272,0.88992
0.684,0.1539,0.62634,0.88962
0.685,0.15306,0.62549,0.88931
0.686,0.15223,0.62463,0.88901
0.687,0.15139,0.62377,0.8887
0.688,0.15056,0.62292,0.8884
0.689,0.14974,0.62206,0.88809
0.69,0.14891,0.6212,0.88779
0.691,0.14809,0.62034,0.88748
0.692,0.14727,0.61949,0.88717
0.693,0.14646,0.61863,0.88687
0.694,0.14565,0.61777,0.88656
0.695,0.14484,0.61691,0.88625
0.696,0.14404,0.61606,0.88594
0.697,0.14324,0.6152,0.88563
0.698,0.14244,0.61434,0.88532
0.699,0.14165,0.61348,0.88502
0.7,0.14086,0.61263,0.88471
0.701,0.14007,0.61177,0.8844
0.702,0.13929,0.61091,0.88409
0.703,0.13851,0.61005,0.88378
0.704,0.13773,0.6092,0.88346
0.705,0.13696,0.60834,0.88315
0.706,0.13618,0.60748,0.88284
0.707,0.13542,0.60662,0.88253
0.708,0.13465,0.60576,0.88222
0.709,0.13389,0.60491,0.88191
0.71,0.13313,0.60405,0.88159
0.711,0.13238,0.60319,0.88128
0.712,0.13163,0.60233,0.88097
0.713,0.13088,0.60148,0.88065
0.714,0.13013,0.60062,0.88034
0.715,0.12939,0.59976,0.88002
0.716,0.12865,0.5989,0.87971
0.717,0.12792,0.59805,0.87939
0.718,0.12719,0.59719,0.87908
0.719,0.12646,0.59633,0.87876
0.72,0.12573,0.59547,0.87845
0.721,0.12501,0.59462,0.87813
0.722,0.12429,0.59376,0.87781
0.723,0.12357,0.5929,0.8775
0.724,0.12286,0.59204,0.87718
0.725,0.12215,0.59119,0.87686
0.726,0.12144,0.59033,0.87654
0.727,0.12074,0.58947,0.87623
0.728,0.12004,0.58861,0.87591
0.729,0.11934,0.58776,0.87559
0.73,0.11865,0.5869,0.87527
0.731,0.11796,0.58604,0.87495
0.732,0.11727,0.58519,0.87463
0.733,0.11658,0.58433,0.87431
0.734,0.1159,0.58347,0.87399
0.735,0.11522,0.58262,0.87367
0.736,0.11455,0.58176,0.87335
0.737,0.11387,0.5809,0.87302
0.738,0.1132,0.58005,0.8727
0.739,0.11254,0.57919,0.87238
0.74,0.11187,0.57834,0.87206
0.741,0.11121,0.57748,0.87173
0.742,0.11055,0.57662,0.87141
0.743,0.1099,0.57577,0.87109
0.744,0.10925,0.57491,0.87076
0.745,0.1086,0.57406,0.87044
0.746,0.10795,0.5732,0.87012
0.747,0.10731,0.57235,0.86979
0.748,0.10667,0.57149,0.86947
0.749,0.10603,0.57064,0.86914
0.75,0.1054,0.56978,0.86882
0.751,0.10477,0.56893,0.86849
0.752,0.10414,0.56807,0.86816
0.753,0.10352,0.56722,0.86784
0.754,0.10289,0.56637,0.86751
0.755,0.10227,0.56551,0.86718
0.756,0.10166,0.56466,0.86685
0.757,0.10104,0.5638,0.86653
0.758,0.10043,0.56295,0.8662
0.759,0.099826,0.5621,0.86587
0.76,0.099222,0.56124,0.86554
0.761,0.09862,0.56039,0.86521
0.762,0.098021,0.55954,0.86488
0.763,0.097425,0.55869,0.86455
0.764,0.096831,0.55783,0.86422
0.765,0.096241,0.55698,0.86389
0.766,0.095653,0.55613,0.86356
0.767,0.095069,0.55528,0.86323
0.768,0.094487,0.55442,0.8629
0.769,0.093908,0.55357,0.86257
0.77,0.093331,0.55272,0.86224
0.771,0.092758,0.55187,0.8619
0.772,0.092187,0.55102,0.86157
0.773,0.091619,0.55017,0.86124
0.774,0.091054,0.54932,0.86091
0.775,0.090491,0.54847,0.86057
0.776,0.089932,0.54762,0.86024
0.777,0.089375,0.54677,0.85991
0.778,0.088821,0.54592,0.85957
0.779,0.088269,0.54507,0.85924
0.78,0.08772,0.54422,0.8589
0.781,0.087174,0.54337,0.85857
0.782,0.086631,0.54252,0.85823
0.783,0.086091,0.54168,0.8579
0.784,0.085553,0.54083,0.85756
0.785,0.085017,0.53998,0.85722
0.786,0.084485,0.53913,0.85689
0.787,0.083955,0.53828,0.85655
0.788,0.083428,0.53744,0.85621
0.789,0.082903,0.53659,0.85588
0.79,0.082381,0.53574,0.85554
0.791,0.081862,0.5349,0.8552
0.792,0.081345,0.53405,0.85486
0.793,0.080831,0.53321,0.85452
0.794,0.080319,0.53236,0.85418
0.795,0.079811,0.53151,0.85384
0.796,0.079304,0.53067,0.8535
0.797,0.0788,0.52982,0.85317
0.798,0.078299,0.52898,0.85282
0.799,0.077801,0.52814,0.85248
0.8,0.077305,0.52729,0.85214
0.801,0.076811,0.52645,0.8518
0.802,0.07632,0.52561,0.85146
0.803,0.075832,0.52476,0.85112
0.804,0.075346,0.52392,0.85078
0.805,0.074863,0.52308,0.85044
0.806,0.074382,0.52224,0.85009
0.807,0.073903,0.52139,0.84975
0.808,0.073428,0.52055,0.84941
0.809,0.072954,0.51971,0.84906
0.81,0.072483,0.51887,0.84872
0.811,0.072015,0.51803,0.84838
0.812,0.071549,0.51719,0.84803
0.813,0.071085,0.51635,0.84769
0.814,0.070624,0.51551,0.84734
0.815,0.070165,0.51467,0.847
0.816,0.069709,0.51383,0.84665
0.817,0.069255,0.513,0.84631
0.818,0.068804,0.51216,0.84596
0.819,0.068355,0.51132,0.84562
0.82,0.067908,0.51048,0.84527
0.821,0.067464,0.50964,0.84492
0.822,0.067022,0.50881,0.84458
0.823,0.066582,0.50797,0.84423
0.824,0.066145,0.50714,0.84388
0.825,0.06571,0.5063,0.84353
0.826,0.065278,0.50547,0.84318
0.827,0.064848,0.50463,0.84284
0.828,0.06442,0.5038,0.84249
0.829,0.063994,0.50296,0.84214
0.83,0.063571,0.50213,0.84179
0.831,0.06315,0.50129,0.84144
0.832,0.062731,0.50046,0.84109
0.833,0.062315,0.49963,0.84074
0.834,0.061901,0.4988,0.84039
0.835,0.061489,0.49797,0.84004
0.836,0.061079,0.49713,0.83969
0.837,0.060672,0.4963,0.83934
0.838,0.060267,0.49547,0.83899
0.839,0.059864,0.49464,0.83863
0.84,0.059463,0.49381,0.83828
0.841,0.059065,0.49298,0.83793
0.842,0.058668,0.49215,0.83758
0.843,0.058274,0.49133,0.83723
0.844,0.057882,0.4905,0.83687
0.845,0.057493,0.48967,0.83652
0.846,0.057105,0.48884,0.83617
0.847,0.05672,0.48802,0.83581
0.848,0.056336,0.48719,0.83546
0.849,0.055955,0.48636,0.8351
0.85,0.055576,0.48554,0.83475
0.851,0.055199,0.48471,0.83439
0.852,0.054825,0.48389,0.83404
0.853,0.054452,0.48306,0.83368
0.854,0.054081,0.48224,0.83333
0.855,0.053713,0.48142,0.83297
0.856,0.053347,0.48059,0.83261
0.857,0.052982,0.47977,0.83226
0.858,0.05262,0.47895,0.8319
0.859,0.05226,0.47813,0.83154
0.86,0.051902,0.4773,0.83119
0.861,0.051546,0.47648,0.83083
0.862,0.051192,0.47566,0.83047
0.863,0.05084,0.47484,0.83011
0.864,0.05049,0.47402,0.82976
0.865,0.050142,0.47321,0.8294
0.866,0.049796,0.47239,0.82904
0.867,0.049452,0.47157,0.82868
0.868,0.04911,0.47075,0.82832
0.869,0.04877,0.46993,0.82796
0.87,0.048432,0.46912,0.8276
0.871,0.048096,0.4683,0.82724
0.872,0.047761,0.46749,0.82688
0.873,0.047429,0.46667,0.82652
0.874,0.047099,0.46586,0.82616
0.875,0.046771,0.46504,0.8258
0.876,0.046444,0.46423,0.82544
0.877,0.04612,0.46342,0.82507
0.878,0.045797,0.4626,0.82471
0.879,0.045476,0.46179,0.82435
0.88,0.045157,0.46098,0.82399
0.881,0.04484,0.46017,0.82362
0.882,0.044525,0.45936,0.82326
0.883,0.044212,0.45855,0.8229
0.884,0.043901,0.45774,0.82254
0.885,0.043591,0.45693,0.82217
0.886,0.043283,0.45612,0.82181
0.887,0.042978,0.45531,0.82144
0.888,0.042674,0.45451,0.82108
0.889,0.042371,0.4537,0.82071
0.89,0.042071,0.45289,0.82035
0.891,0.041772,0.45209,0.81998
0.892,0.041475,0.45128,0.81962
0.893,0.04118,0.45048,0.81925
0.894,0.040887,0.44967,0.81889
0.895,0.040595,0.44887,0.81852
0.896,0.040306,0.44807,0.81815
0.897,0.040018,0.44726,0.81779
0.898,0.039731,0.44646,0.81742
0.899,0.039447,0.44566,0.81705
0.9,0.039164,0.44486,0.81669
0.901,0.038883,0.44406,0.81632
0.902,0.038603,0.44326,0.81595
0.903,0.038326,0.44246,0.81558
0.904,0.03805,0.44166,0.81521
0.905,0.037775,0.44086,0.81485
0.906,0.037503,0.44006,0.81448
0.907,0.037232,0.43927,0.81411
0.908,0.036962,0.43847,0.81374
0.909,0.036695,0.43767,0.81337
0.91,0.036429,0.43688,0.813
0.911,0.036164,0.43608,0.81263
0.912,0.035902,0.43529,0.81226
0.913,0.03564,0.4345,0.81189
0.914,0.035381,0.4337,0.81152
0.915,0.035123,0.43291,0.81115
0.916,0.034867,0.43212,0.81078
0.917,0.034612,0.43133,0.8104
0.918,0.034359,0.43054,0.81003
0.919,0.034107,0.42975,0.80966
0.92,0.033857,0.42896,0.80929
0.921,0.033609,0.42817,0.80892
0.922,0.033362,0.42738,0.80854
0.923,0.033117,0.42659,0.80817
0.924,0.032873,0.4258,0.8078
0.925,0.032631,0.42502,0.80742
0.926,0.03239,0.42423,0.80705
0.927,0.032151,0.42345,0.80668
0.928,0.031913,0.42266,0.8063
0.929,0.031677,0.42188,0.80593
0.93,0.031442,0.42109,0.80555
0.931,0.031209,0.42031,0.80518
0.932,0.030977,0.41953,0.8048
0.933,0.030747,0.41875,0.80443
0.934,0.030518,0.41797,0.80405
0.935,0.030291,0.41719,0.80368
0.936,0.030065,0.41641,0.8033
0.937,0.029841,0.41563,0.80293
0.938,0.029618,0.41485,0.80255
0.939,0.029396,0.41407,0.80217
0.94,0.029176,0.41329,0.8018
0.941,0.028958,0.41252,0.80142
0.942,0.02874,0.41174,0.80104
0.943,0.028524,0.41096,0.80067
0.944,0.02831,0.41019,0.80029
0.945,0.028097,0.40942,0.79991
0.946,0.027885,0.40864,0.79953
0.947,0.027675,0.40787,0.79915
0.948,0.027466,0.4071,0.79877
0.949,0.027258,0.40633,0.7984
0.95,0.027052,0.40555,0.79802
0.951,0.026847,0.40478,0.79764
0.952,0.026643,0.40401,0.79726
0.953,0.026441,0.40325,0.79688
0.954,0.02624,0.40248,0.7965
0.955,0.026041,0.40171,0.79612
0.956,0.025842,0.40094,0.79574
0.957,0.025645,0.40018,0.79536
0.958,0.02545,0.39941,0.79498
0.959,0.025255,0.39865,0.7946
0.96,0.025062,0.39788,0.79422
0.961,0.02487,0.39712,0.79383
0.962,0.02468,0.39636,0.79345
0.963,0.02449,0.39559,0.79307
0.964,0.024302,0.39483,0.79269
0.965,0.024116,0.39407,0.79231
0.966,0.02393,0.39331,0.79192
0.967,0.023746,0.39255,0.79154
0.968,0.023563,0.39179,0.79116
0.969,0.023381,0.39103,0.79078
0.97,0.0232,0.39028,0.79039
0.971,0.023021,0.38952,0.79001
0.972,0.022842,0.38876,0.78963
0.973,0.022665,0.38801,0.78924
0.974,0.02249,0.38725,0.78886
0.975,0.022315,0.3865,0.78847
0.976,0.022141,0.38575,0.78809
0.977,0.021969,0.38499,0.7877
0.978,0.021798,0.38424,0.78732
0.979,0.021628,0.38349,0.78693
0.98,0.021459,0.38274,0.78655
0.981,0.021292,0.38199,0.78616
0.982,0.021125,0.38124,0.78578
0.983,0.02096,0.38049,0.78539
0.984,0.020795,0.37974,0.78501
0.985,0.020632,0.379,0.78462
0.986,0.02047,0.37825,0.78423
0.987,0.020309,0.37751,0.78385
0.988,0.020149,0.37676,0.78346
0.989,0.019991,0.37602,0.78307
0.99,0.019833,0.37527,0.78268
0.991,0.019677,0.37453,0.7823
0.992,0.019521,0.37379,0.78191
0.993,0.019367,0.37305,0.78152
0.994,0.019213,0.37231,0.78113
0.995,0.019061,0.37157,0.78075
0.996,0.01891,0.37083,0.78036
0.997,0.01876,0.37009,0.77997
0.998,0.018611,0.36935,0.77958
0.999,0.018463,0.36862,0.77919
1,0.018316,0.36788,0.7788


==> Figs/data/LAD_dX_Error05A.csv <==
dX_1,Polynomial,dX_2,GaussLegendre0.5,dX_3,GaussLobatto0.5,dX_4,GaussChebyshev0.5,dX_5,GaussUniformFull0.5,dX_6,GaussUniformLess0.5
4.0000000000000000,1.8535120570207350E-003,4.0000000000000000,1.5656818802095899E-003,4.0000000000000000,4.5060937085135110E-003,4.0000000000000000,2.4556499348519088E-003,4.0000000000000000,4.5060937085135110E-003,4.0000000000000000,1.9498702452220656E-003
3.3333333333333335,1.6631399355034218E-003,3.3333333333333335,8.2278817986910244E-004,3.3333333333333335,2.2652091985241605E-003,3.3333333333333335,1.1089326984787483E-003,3.3333333333333335,2.2652091985241605E-003,3.3333333333333335,1.1620835881650275E-003
2.8571428571428572,1.0831621870189788E-003,2.8571428571428572,7.5325707722322967E-004,2.8571428571428572,1.8495323633909697E-003,2.8571428571428572,1.0408116702643822E-003,2.8571428571428572,1.8495323633909697E-003,2.8571428571428572,8.0733623019355592E-004
2.5000000000000000,7.2628907463166432E-004,2.5000000000000000,3.1987544943371600E-004,2.5000000000000000,8.2105348154503212E-004,2.5000000000000000,3.8318457691531826E-004,2.5000000000000000,8.2105348154503212E-004,2.5000000000000000,4.5904192984549350E-004
2.2222222222222223,6.0340797808695044E-004,2.2222222222222223,3.3979732620855992E-004,2.2222222222222223,9.5490109459401857E-004,2.2222222222222223,5.0923907862912912E-004,2.2222222222222223,9.5490109459401857E-004,2.2222222222222223,3.3615365469439603E-004
2.0000000000000000,2.8569823127268191E-004,2.0000000000000000,1.6527785033417603E-004,2.0000000000000000,4.4389186854452902E-004,2.0000000000000000,2.1539197432531262E-004,2.0000000000000000,4.4389186854452902E-004,2.0000000000000000,2.1593162981134605E-004
1.8181818181818181,2.9702046668093061E-004,1.8181818181818181,1.6834748930512388E-004,1.8181818181818181,5.6230553634300530E-004,1.8181818181818181,2.7443264954119564E-004,1.8181818181818181,5.6230553634300530E-004,1.8181818181818181,1.8642388744982547E-004
1.6666666666666667,1.4084180126423576E-004,1.6666666666666667,1.2267757615218159E-004,1.6666666666666667,3.9528641764168204E-004,1.6666666666666667,1.9134268454244839E-004,1.6666666666666667,3.9528641764168204E-004,1.6666666666666667,1.4468856401958608E-004
1.5384615384615385,1.3098253076872590E-004,1.5384615384615385,1.1358847346955060E-004,1.5384615384615385,4.0626591898161064E-004,1.5384615384615385,1.9153752230829544E-004,1.5384615384615385,4.0626591898161064E-004,1.5384615384615385,1.3386103737137180E-004
1.4285714285714286,7.7418981175191709E-005,1.4285714285714286,1.0322563143220512E-004,1.4285714285714286,3.5843429050526354E-004,1.4285714285714286,1.7081797678107481E-004,1.4285714285714286,3.5843429050526354E-004,1.4285714285714286,1.1802120547767776E-004
1.3333333333333333,5.9976008614261834E-005,1.3333333333333333,9.7402094615296785E-005,1.3333333333333333,3.4460900340736137E-004,1.3333333333333333,1.6372835953606875E-004,1.3333333333333333,3.4460900340736137E-004,1.3333333333333333,1.0955303302077832E-004
1.2500000000000000,4.1581134763551542E-005,1.2500000000000000,9.2817519726793844E-005,1.2500000000000000,3.2445476647044073E-004,1.2500000000000000,1.5528098324922021E-004,1.2500000000000000,3.2445476647044073E-004,1.2500000000000000,1.0097440283076899E-004
1.1764705882352942,3.0889506955784171E-005,1.1764705882352942,8.8984624372106589E-005,1.1764705882352942,3.1045067862809083E-004,1.1764705882352942,1.4917229725700554E-004,1.1764705882352942,3.1045067862809083E-004,1.1764705882352942,9.4230659686193717E-005
1.1111111111111112,2.2948500168454140E-005,1.1111111111111112,8.5606569927979342E-005,1.1111111111111112,2.9718381547271118E-004,1.1111111111111112,1.4349422144692019E-004,1.1111111111111112,2.9718381547271118E-004,1.1111111111111112,8.8179545345001034E-005
1.0526315789473684,1.7469083061436284E-005,1.0526315789473684,8.2547984058441268E-005,1.0526315789473684,2.8572715679723833E-004,1.0526315789473684,1.3851544716753631E-004,1.0526315789473684,2.8572715679723833E-004,1.0526315789473684,8.2944305567616563E-005
1.0000000000000000,1.3498314994739882E-005,1.0000000000000000,7.9748857945595612E-005,1.0000000000000000,2.7534623912293525E-004,1.0000000000000000,1.3397117353537358E-004,1.0000000000000000,2.7534623912293525E-004,1.0000000000000000,7.8321034097323893E-005
0.95238095238095233,1.0604987498456460E-005,0.95238095238095233,7.7176494421160623E-005,0.95238095238095233,2.6597215312404134E-004,0.95238095238095233,1.2982742932651214E-004,0.95238095238095233,2.6597215312404134E-004,0.95238095238095233,7.4243397858276517E-005
0.90909090909090906,8.4480416033501826E-006,0.90909090909090906,7.4806926752133885E-005,0.90909090909090906,2.5742590474138959E-004,0.90909090909090906,1.2601982253567339E-004,0.90909090909090906,2.5742590474138959E-004,0.90909090909090906,7.0629255953853860E-005
0.86956521739130432,6.8162525438753185E-006,0.86956521739130432,7.2620718644906068E-005,0.86956521739130432,2.4960226077533652E-004,0.86956521739130432,1.2250946087782267E-004,0.86956521739130432,2.4960226077533652E-004,0.86956521739130432,6.7416305648844579E-005
0.83333333333333337,5.5615736880534407E-006,0.83333333333333337,7.0600246397765806E-005,0.83333333333333337,2.4240804489157771E-004,0.83333333333333337,1.1926167322666984E-004,0.83333333333333337,2.4240804489157771E-004,0.83333333333333337,6.4549715233278577E-005
0.80000000000000004,4.5835781787325690E-006,0.80000000000000004,6.8729401636821713E-005,0.80000000000000004,2.3576815056109882E-004,0.80000000000000004,1.1624771194461094E-004,0.80000000000000004,2.3576815056109882E-004,0.80000000000000004,6.1983049560134160E-005
0.76923076923076927,3.8116069305338637E-006,0.76923076923076927,6.6993448174849894E-005,0.76923076923076927,2.2961905196284082E-004,0.76923076923076927,1.1344270335460903E-004,0.76923076923076927,2.2961905196284082E-004,0.76923076923076927,5.9676566275542465E-005
0.74074074074074070,3.1954051620515053E-006,0.74074074074074070,6.5379026230067230E-005,0.74074074074074070,2.2390678035335339E-004,0.74074074074074070,1.1082507902339252E-004,0.74074074074074070,2.2390678035335339E-004,0.74074074074074070,5.7596329666305832E-005
0.71428571428571430,2.6985532778592130E-006,0.71428571428571430,6.3874120930059402E-005,0.71428571428571430,2.1858500408915749E-004,0.71428571428571430,1.0837602308517950E-004,0.71428571428571430,2.1858500408915749E-004,0.71428571428571430,5.5713331912273341E-005
0.68965517241379315,2.2942634464998002E-006,0.68965517241379315,6.2467995691648553E-005,0.68965517241379315,2.1361369168935716E-004,0.68965517241379315,1.0607907275462730E-004,0.68965517241379315,2.1361369168935716E-004,0.68965517241379315,5.4002755748971964E-005
0.66666666666666663,1.9625503334972128E-006,0.66666666666666663,6.1151097499176468E-005,0.66666666666666663,2.0895806130930949E-004,0.66666666666666663,1.0391978474874346E-004,0.66666666666666663,2.0895806130930949E-004,0.66666666666666663,5.2443338426657398E-005
0.64516129032258063,1.6883124708774500E-006,0.64516129032258063,5.9914948049906493E-005,0.64516129032258063,2.0458774908308516E-004,0.64516129032258063,1.0188545481961204E-004,0.64516129032258063,2.0458774908308516E-004,0.64516129032258063,5.1016830256467453E-005
0.62500000000000000,1.4600054491224140E-006,0.62500000000000000,5.8752031423016603E-005,0.62500000000000000,2.0047613563368031E-004,0.62500000000000000,9.9964878658886014E-005,0.62500000000000000,2.0047613563368031E-004,0.62500000000000000,4.9707535463693754E-005
0.60606060606060608,1.2687101900926886E-006,0.60606060606060608,5.7655685306806335E-005,0.60606060606060608,1.9659979376481608E-004,0.60606060606060608,9.8148147581707918E-005,0.60606060606060608,1.9659979376481608E-004,0.60606060606060608,4.8501924305403587E-005
0.58823529411764708,1.1074688395978487E-006,0.58823529411764708,5.6619999773093179E-005,0.58823529411764708,1.9293803105547132E-004,0.58823529411764708,9.6426473859124873E-005,0.58823529411764708,1.9293803105547132E-004,0.58823529411764708,4.7388306096162015E-005
0.57142857142857140,9.7080496241863427E-007,0.57142857142857140,5.5639725475524199E-005,0.57142857142857140,1.8947250823998790E-004,0.57142857142857140,9.4792041448712365E-005,0.57142857142857140,1.8947250823998790E-004,0.57142857142857140,4.6356553878714033E-005
0.55555555555555558,8.5437255249261158E-007,0.55555555555555558,5.4710191806103853E-005,0.55555555555555558,1.8618691891424574E-004,0.55555555555555558,9.3237878445997193E-005,0.55555555555555558,1.8618691891424574E-004,0.55555555555555558,4.5397872636610811E-005
0.54054054054054057,7.5469632438353097E-007,0.54054054054054057,5.3827234756540472E-005,0.54054054054054057,1.8306671935845652E-004,0.54054054054054057,9.1757748054813794E-005,0.54054054054054057,1.8306671935845652E-004,0.54054054054054057,4.4504604083367420E-005
0.52631578947368418,6.6897751255471544E-007,0.52631578947368418,5.2987133808794414E-005,0.52631578947368418,1.8009889962538318E-004,0.52631578947368418,9.0346055302388786E-005,0.52631578947368418,1.8009889962538318E-004,0.52631578947368418,4.3670062108662696E-005
0.51282051282051277,5.9494723462487700E-007,0.51282051282051277,5.2186556988932615E-005,0.51282051282051277,1.7727178881053873E-004,0.51282051282051277,8.8997767113104011E-005,0.51282051282051277,1.7727178881053873E-004,0.51282051282051277,4.2888393891886142E-005
0.50000000000000000,5.3075476456781741E-007,0.50000000000000000,5.1422513164473510E-005,0.50000000000000000,1.7457488878047813E-004,0.50000000000000000,8.7708343703396278E-005,0.50000000000000000,1.7457488878047813E-004,0.50000000000000000,4.2154462499373214E-005
0.48780487804878048,4.7488168619303463E-007,0.48780487804878048,5.0692310690624509E-005,0.48780487804878048,1.7199873170017184E-004,0.48780487804878048,8.6473679569725779E-005,0.48780487804878048,1.7199873170017184E-004,0.48780487804878048,4.1463747468620242E-005
0.47619047619047616,4.2607541242113895E-007,0.47619047619047616,4.9993521575362118E-005,0.47619047619047616,1.6953475754117564E-004,0.47619047619047616,8.5290052607702569E-005,0.47619047619047616,1.6953475754117564E-004,0.47619047619047616,4.0812260464438058E-005
0.46511627906976744,3.8329732171096210E-007,0.46511627906976744,4.9323950416602239E-005,0.46511627906976744,1.6717520842900302E-004,0.46511627906976744,8.4154080131970172E-005,0.46511627906976744,1.6717520842900302E-004,0.46511627906976744,4.0196473577829654E-005
0.45454545454545453,3.4568201784069229E-007,0.45454545454545453,4.8681607451769052E-005,0.45454545454545453,1.6491303723121137E-004,0.45454545454545453,8.3062680760575324E-005,0.45454545454545453,1.6491303723121137E-004,0.45454545454545453,3.9613258245174385E-005


==> Figs/data/LAD_dX_Error05B.csv <==
dX_1,Polynomial,dX_2,GaussLegendre0.5,dX_3,GaussLobatto0.5,dX_4,GaussChebyshev0.5,dX_5,GaussUniformFull0.5,dX_6,GaussUniformLess0.5
4.0000000000000000,7.5904067406623295E-004,4.0000000000000000,5.7282402572782578E-004,4.0000000000000000,1.2781530481398224E-003,4.0000000000000000,7.9769746389216360E-004,4.0000000000000000,1.2848990162603723E-003,4.0000000000000000,5.1316262864368003E-004
3.3333333333333335,2.3700279970027097E-004,3.3333333333333335,1.6991296297632082E-004,3.3333333333333335,3.9678332935635978E-004,3.3333333333333335,2.5161312284350721E-004,3.3333333333333335,6.4974830809915872E-004,3.3333333333333335,2.4982789072373548E-004
2.8571428571428572,1.0327719640294734E-004,2.8571428571428572,8.0309499189198325E-005,2.8571428571428572,2.2988075356490182E-004,2.8571428571428572,1.1707055769786860E-004,2.8571428571428572,3.2584473028167735E-004,2.8571428571428572,1.3519619574140475E-004
2.5000000000000000,5.0146374256922468E-005,2.5000000000000000,5.1110015579982329E-005,2.5000000000000000,1.0526468649667444E-004,2.5000000000000000,6.0565096626592802E-005,2.5000000000000000,1.3046615685282839E-004,2.5000000000000000,6.5598283332821565E-005
2.2222222222222223,2.6087192014746249E-005,2.2222222222222223,3.8912028061218526E-005,2.2222222222222223,9.7064529546534448E-005,2.2222222222222223,5.1353842493010422E-005,2.2222222222222223,1.1378087862511022E-004,2.2222222222222223,5.8965883594818158E-005
2.0000000000000000,2.0007668017238111E-005,2.0000000000000000,3.7683111690067336E-005,2.0000000000000000,6.6546701923612505E-005,2.0000000000000000,4.4105335485098712E-005,2.0000000000000000,6.6012622373529223E-005,2.0000000000000000,4.3640344622777637E-005
1.8181818181818181,1.2533883134977266E-005,1.8181818181818181,3.6635650956030721E-005,1.8181818181818181,6.8851367276029558E-005,1.8181818181818181,4.3904350480403053E-005,1.8181818181818181,7.8424847774512504E-005,1.8181818181818181,4.6277226732458428E-005
1.6666666666666667,1.0076033661144894E-005,1.6666666666666667,3.5933698892204759E-005,1.6666666666666667,6.2305629232494757E-005,1.6666666666666667,4.2399581525932861E-005,1.6666666666666667,7.1569225475770682E-005,1.6666666666666667,4.3463201152434865E-005
1.5384615384615385,7.3427013453013330E-006,1.5384615384615385,3.5507388374831892E-005,1.5384615384615385,6.1005714011333351E-005,1.5384615384615385,4.1919204064644837E-005,1.5384615384615385,7.4683443079950947E-005,1.5384615384615385,4.3918376030971737E-005
1.4285714285714286,5.7478004019617393E-006,1.4285714285714286,3.5140473628746478E-005,1.4285714285714286,5.9102655733669028E-005,1.4285714285714286,4.1390569025933057E-005,1.4285714285714286,7.5252302372873881E-005,1.4285714285714286,4.3897632963619564E-005
1.3333333333333333,4.4733725455669201E-006,1.3333333333333333,3.4842129411068724E-005,1.3333333333333333,5.7969976204538118E-005,1.3333333333333333,4.1009884110108284E-005,1.3333333333333333,7.7342878828388892E-005,1.3333333333333333,4.4508899876024826E-005
1.2500000000000000,3.5562706708327688E-006,1.2500000000000000,3.4580266396293674E-005,1.2500000000000000,5.7060402812662240E-005,1.2500000000000000,4.0687028307442374E-005,1.2500000000000000,7.9442215898111755E-005,1.2500000000000000,4.5295179593653350E-005
1.1764705882352942,2.8541500223197819E-006,1.1764705882352942,3.4341416972860091E-005,1.1764705882352942,5.6386377872029977E-005,1.1764705882352942,4.0409957983903270E-005,1.1764705882352942,8.1927406131071051E-005,1.1764705882352942,4.6324371829811399E-005
1.1111111111111112,2.3181244727733734E-006,1.1111111111111112,3.4116805287295150E-005,1.1111111111111112,5.5872794721934233E-005,1.1111111111111112,4.0162932381330671E-005,1.1111111111111112,8.4619377098083036E-005,1.1111111111111112,4.7529536080161245E-005
1.0526315789473684,1.9011444263271003E-006,1.0526315789473684,3.3901225956212223E-005,1.0526315789473684,5.5486009545400335E-005,1.0526315789473684,3.9936021747060531E-005,1.0526315789473684,8.7527199192952284E-005,1.0526315789473684,4.8897082803288372E-005
1.0000000000000000,1.5736123266819620E-006,1.0000000000000000,3.3691854008596357E-005,1.0000000000000000,5.5198356357516367E-005,1.0000000000000000,3.9722263884362004E-005,1.0000000000000000,9.0621239416785779E-005,1.0000000000000000,5.0408812819938827E-005
0.95238095238095233,1.3134059427351881E-006,0.95238095238095233,3.3487416448919877E-005,0.95238095238095233,5.4991332304794808E-005,0.95238095238095233,3.9516864530697816E-005,0.95238095238095233,9.3891611077285032E-005,0.95238095238095233,5.2054098915830056E-005
0.90909090909090906,1.1046672482857311E-006,0.90909090909090906,3.3287624079390530E-005,0.90909090909090906,5.4851653455723553E-005,0.90909090909090906,3.9316565804687453E-005,0.90909090909090906,9.7329327955150778E-005,0.90909090909090906,5.3824500364508214E-005
0.86956521739130432,9.3567687242228537E-007,0.86956521739130432,3.3092816879222469E-005,0.86956521739130432,5.4770138197034016E-005,0.86956521739130432,3.9119211735464132E-005,0.86956521739130432,1.0092873325096577E-004,0.86956521739130432,5.5713554778092884E-005
0.83333333333333337,7.9771095549993212E-007,0.83333333333333337,3.2903718558391980E-005,0.83333333333333337,5.4740439626926403E-005,0.83333333333333337,3.8923425919670280E-005,0.83333333333333337,1.0468550278430000E-004,0.83333333333333337,5.7715880037061357E-005
0.80000000000000004,6.8419273732172298E-007,0.80000000000000004,3.2721277725945913E-005,0.80000000000000004,5.4758263845629603E-005,0.80000000000000004,3.8728381059766985E-005,0.80000000000000004,1.0859618825174585E-004,0.80000000000000004,5.9826785760471344E-005
0.76923076923076927,5.9011257135742645E-007,0.76923076923076927,3.2546562616264466E-005,0.76923076923076927,5.4820770648893381E-005,0.76923076923076927,3.8533631145136966E-005,0.76923076923076927,1.1265777555586497E-004,0.76923076923076927,6.2042009107184923E-005
0.74074074074074070,5.1161623908177260E-007,0.74074074074074070,3.2380692616555517E-005,0.74074074074074070,5.4926147934022693E-005,0.74074074074074070,3.8338990832308946E-005,0.74074074074074070,1.1686746099171905E-004,0.74074074074074070,6.4357570620258531E-005
0.71428571428571430,4.4571091468834754E-007,0.71428571428571430,3.2224794030364004E-005,0.71428571428571430,5.5073301185992277E-005,0.71428571428571430,3.8144449009206490E-005,0.71428571428571430,1.2122252487486085E-004,0.71428571428571430,6.6769695711733486E-005
0.68965517241379315,3.9005243185896564E-007,0.68965517241379315,3.2079971938361685E-005,0.68965517241379315,5.5261628135026779E-005,0.68965517241379315,3.7950107326809116E-005,0.68965517241379315,1.2572027223370591E-004,0.68965517241379315,6.9274776093733659E-005
0.66666666666666663,3.4278973973365231E-007,0.66666666666666663,3.1947292634416866E-005,0.66666666666666663,5.5490854638882578E-005,0.66666666666666663,3.7756136832306827E-005,0.66666666666666663,1.3035801192901210E-004,0.66666666666666663,7.1869353255450309E-005
0.64516129032258063,3.0245000391505766E-007,0.64516129032258063,3.1827772945923716E-005,0.64516129032258063,5.5760915139096482E-005,0.64516129032258063,3.7562747682686919E-005,0.64516129032258063,1.3513305739910308E-004,0.64516129032258063,7.4550113281615719E-005
0.62500000000000000,2.6785291543346524E-007,0.62500000000000000,3.1722373971303928E-005,0.62500000000000000,5.6071865671017568E-005,0.62500000000000000,3.7370168270533557E-005,0.62500000000000000,1.4004273830805079E-004,0.62500000000000000,7.7313886640919941E-005
0.60606060606060608,2.3804620317579669E-007,0.60606060606060608,3.1631997598510441E-005,0.60606060606060608,5.6423820805016781E-005,0.60606060606060608,3.7178631092745420E-005,0.60606060606060608,1.4508441662624820E-004,0.60606060606060608,8.0157649371433672E-005
0.58823529411764708,2.1225668769319297E-007,0.58823529411764708,3.1557484730376846E-005,0.58823529411764708,5.6816908294788360E-005,0.58823529411764708,3.6988363425698815E-005,0.58823529411764708,1.5025550337878523E-004,0.58823529411764708,8.3078523810055016E-005
0.57142857142857140,1.8985283062474216E-007,0.57142857142857140,3.1499614524730979E-005,0.57142857142857140,5.7251236919795961E-005,0.57142857142857140,3.6799581405601328E-005,0.57142857142857140,1.5555347401475776E-004,0.57142857142857140,8.6073778043871545E-005
0.55555555555555558,1.7031586061248711E-007,0.55555555555555558,3.1459104215146839E-005,0.55555555555555558,5.7726874224339739E-005,0.55555555555555558,3.6612486502518685E-005,0.55555555555555558,1.6097588141901909E-004,0.55555555555555558,8.9140823847933711E-005
0.54054054054054057,1.5321735046528898E-007,0.54054054054054057,3.1436609252548912E-005,0.54054054054054057,5.8243831724473356E-005,0.54054054054054057,3.6427263659815147E-005,0.54054054054054057,1.6652036622818016E-004,0.54054054054054057,9.2277213190500109E-005
0.52631578947368418,1.3820168452468064E-007,0.52631578947368418,3.1432723624260108E-005,0.52631578947368418,5.8802055773456671E-005,0.52631578947368418,3.6244080575930626E-005,0.52631578947368418,1.7218466448181045E-004,0.52631578947368418,9.5480633532699433E-005
0.51282051282051277,1.2497226052269970E-007,0.51282051282051277,3.1447980283816061E-005,0.51282051282051277,5.9401422723844823E-005,0.51282051282051277,3.6063087754327720E-005,0.51282051282051277,1.7796661283524658E-004,0.51282051282051277,9.8748902202926242E-005
0.50000000000000000,1.1328056322763997E-007,0.50000000000000000,3.1482851673385192E-005,0.50000000000000000,6.0041737346770938E-005,0.50000000000000000,3.5884419055307603E-005,0.50000000000000000,1.8386415165077481E-004,0.50000000000000000,1.0207996012278264E-004
0.48780487804878048,1.0291746124621836E-007,0.48780487804878048,3.1537750350225049E-005,0.48780487804878048,6.0722733703489924E-005,0.48780487804878048,3.5708192560700652E-005,0.48780487804878048,1.8987532630962271E-004,0.48780487804878048,1.0547186513439523E-004
0.47619047619047616,9.3706235865181830E-008,0.47619047619047616,3.1613029744355257E-005,0.47619047619047616,6.1444077840911752E-005,0.47619047619047616,3.5534511619183226E-005,0.47619047619047616,1.9599828707645496E-004,0.47619047619047616,1.0892278513828758E-004
0.46511627906976744,8.5496967373423078E-008,0.46511627906976744,3.1708985080282348E-005,0.46511627906976744,6.2205371811471468E-005,0.46511627906976744,3.5363465980037204E-005,0.46511627906976744,2.0223128781986777E-004,0.46511627906976744,1.1243099120950614E-004
0.45454545454545453,7.8161991548025594E-008,0.45454545454545453,3.1825854496034167E-005,0.45454545454545453,6.3006158620173460E-005,0.45454545454545453,3.5195132952559597E-005,0.45454545454545453,2.0857268385397539E-004,0.45454545454545453,1.1599485082258352E-004


==> Figs/data/LAD_dX_Error05C.csv <==
dX_1,Polynomial,dX_2,GaussLegendre0.5,dX_3,GaussLobatto0.5,dX_4,GaussChebyshev0.5,dX_5,GaussUniformFull0.5,dX_6,GaussUniformLess0.5
4.0000000000000000,1.7258322282600818E-004,4.0000000000000000,9.6956207989350052E-005,4.0000000000000000,2.7462804040471919E-004,4.0000000000000000,1.4271554777026683E-004,4.0000000000000000,2.5978925117199403E-004,4.0000000000000000,1.8989788802705235E-004
3.3333333333333335,6.7124249059485522E-005,3.3333333333333335,2.1498164766935494E-005,3.3333333333333335,7.8037222812579691E-005,3.3333333333333335,3.2721159360312388E-005,3.3333333333333335,8.9619633997311149E-005,3.3333333333333335,6.0101014229688804E-005
2.8571428571428572,3.8816930602031865E-005,2.8571428571428572,1.1304150235803494E-005,2.8571428571428572,2.7754057314985107E-005,2.8571428571428572,1.4388086693104069E-005,2.8571428571428572,3.1675011761367831E-005,2.8571428571428572,2.1848687516925089E-005
2.5000000000000000,1.3537672534245785E-005,2.5000000000000000,5.1592762236754822E-006,2.5000000000000000,1.2474061647314787E-005,2.5000000000000000,7.1156937020111848E-006,2.5000000000000000,1.7594466048559548E-005,2.5000000000000000,1.0029430681712304E-005
2.2222222222222223,1.5343651045243848E-005,2.2222222222222223,5.9842735139725408E-006,2.2222222222222223,1.3241460520163140E-005,2.2222222222222223,7.9912837834016530E-006,2.2222222222222223,1.3602312826676282E-005,2.2222222222222223,8.2073246162092668E-006
2.0000000000000000,1.6445913648026583E-006,2.0000000000000000,3.1915412053799994E-006,2.0000000000000000,9.2325120950764444E-006,2.0000000000000000,5.0398192323988830E-006,2.0000000000000000,9.9829148170601262E-006,2.0000000000000000,5.2613312986532900E-006
1.8181818181818181,5.6038892428838581E-006,1.8181818181818181,3.1755558657853711E-006,1.8181818181818181,8.7089109936477059E-006,1.8181818181818181,4.8080527336920506E-006,1.8181818181818181,8.7716139460352353E-006,1.8181818181818181,4.8837359955672763E-006
1.6666666666666667,1.8045910508833048E-006,1.6666666666666667,2.2724359037535039E-006,1.6666666666666667,7.5173025915363216E-006,1.6666666666666667,3.8817384164648153E-006,1.6666666666666667,7.7876659762630167E-006,1.6666666666666667,4.1743791826206179E-006
1.5384615384615385,1.7958990054021508E-006,1.5384615384615385,1.9662386806358499E-006,1.5384615384615385,6.8868957063896601E-006,1.5384615384615385,3.4764690529614320E-006,1.5384615384615385,7.0722201393831589E-006,1.5384615384615385,3.8077699183913391E-006
1.4285714285714286,1.0326743057662156E-006,1.4285714285714286,1.7028450193897217E-006,1.4285714285714286,6.4078981077813965E-006,1.4285714285714286,3.1695271049179643E-006,1.4285714285714286,6.6126993776592618E-006,1.4285714285714286,3.5047558348472023E-006
1.3333333333333333,6.4554090804161786E-007,1.3333333333333333,1.5448134789337683E-006,1.3333333333333333,6.0349058369995870E-006,1.3333333333333333,2.9560573528261996E-006,1.3333333333333333,6.2023568958909534E-006,1.3333333333333333,3.2427473213086854E-006
1.2500000000000000,4.4848902763498305E-007,1.2500000000000000,1.4443559473098767E-006,1.2500000000000000,5.7358601062752369E-006,1.2500000000000000,2.8028508696110291E-006,1.2500000000000000,5.8781917553982950E-006,1.2500000000000000,3.0216813868638066E-006
1.1764705882352942,2.8028333007475026E-007,1.1764705882352942,1.3711565829296209E-006,1.1764705882352942,5.4725301387455910E-006,1.1764705882352942,2.6762416741846910E-006,1.1764705882352942,5.5848609740789288E-006,1.1764705882352942,2.8217480025700725E-006
1.1111111111111112,1.9322826856198773E-007,1.1111111111111112,1.3146104963545447E-006,1.1111111111111112,5.2340273306653342E-006,1.1111111111111112,2.5667162869772400E-006,1.1111111111111112,5.3224386635199302E-006,1.1111111111111112,2.6441887418013395E-006
1.0526315789473684,1.3003798428760528E-007,1.0526315789473684,1.2664649565316974E-006,1.0526315789473684,5.0121298209677589E-006,1.0526315789473684,2.4666471807853396E-006,1.0526315789473684,5.0810534048088863E-006,1.0526315789473684,2.4844190803451817E-006
1.0000000000000000,9.0575726807351653E-008,1.0000000000000000,1.2234953256357820E-006,1.0000000000000000,4.8037081043968104E-006,1.0000000000000000,2.3732890405169970E-006,1.0000000000000000,4.8584635668969464E-006,1.0000000000000000,2.3410889711036711E-006
0.95238095238095233,6.3973624995487370E-008,0.95238095238095233,1.1840234272851756E-006,0.95238095238095233,4.6072088359770344E-006,0.95238095238095233,2.2853079005195906E-006,0.95238095238095233,4.6523772355431652E-006,0.95238095238095233,2.2122997564057067E-006
0.90909090909090906,4.6047076741829509E-008,0.90909090909090906,1.1472965457582034E-006,0.90909090909090906,4.4218901325013124E-006,0.90909090909090906,2.2021746943638360E-006,0.90909090909090906,4.4614508664828086E-006,0.90909090909090906,2.0965495447444906E-006
0.86956521739130432,3.3697466503492144E-008,0.86956521739130432,1.1129411560791431E-006,0.86956521739130432,4.2472772707483001E-006,0.86956521739130432,2.1236428719061894E-006,0.86956521739130432,4.2844943613184069E-006,0.86956521739130432,1.9924038431744111E-006
0.83333333333333337,2.5040966008897398E-008,0.83333333333333337,1.0807461035058904E-006,0.83333333333333337,4.0829537770279987E-006,0.83333333333333337,2.0495538169264270E-006,0.83333333333333337,4.1204503954072385E-006,0.83333333333333337,1.8985702357014647E-006
0.80000000000000004,1.8870230411481002E-008,0.80000000000000004,1.0505623652919895E-006,0.80000000000000004,3.9284835558090684E-006,0.80000000000000004,1.9797547041867023E-006,0.80000000000000004,3.9683186832483432E-006,0.80000000000000004,1.8138784677920817E-006
0.76923076923076927,1.4402018321756648E-008,0.76923076923076927,1.0222622632183248E-006,0.76923076923076927,3.7833939054198063E-006,0.76923076923076927,1.9140733755140602E-006,0.76923076923076927,3.8271512622571092E-006,0.76923076923076927,1.7372820000518264E-006
0.74074074074074070,1.1119875178703164E-008,0.74074074074074070,9.9572464353418808E-007,0.74074074074074070,3.6471822530639191E-006,0.74074074074074070,1.8523160125002870E-006,0.74074074074074070,3.6960525860124292E-006,0.74074074074074070,1.6678508366247915E-006
0.71428571428571430,8.6770735212763418E-009,0.71428571428571430,9.7083091061112070E-007,0.71428571428571430,3.5193298499176582E-006,0.71428571428571430,1.7942729348824821E-006,0.71428571428571430,3.5741838079896841E-006,0.71428571428571430,1.6047631546335699E-006
0.68965517241379315,6.8369564249664024E-009,0.68965517241379315,9.4746513239644559E-007,0.68965517241379315,3.3993154523910746E-006,0.68965517241379315,1.7397260923856438E-006,0.68965517241379315,3.4607656451466186E-006,0.68965517241379315,1.5472954478428250E-006
0.66666666666666663,5.4354295167600399E-009,0.66666666666666663,9.2551531271421874E-007,0.66666666666666663,3.2866265209010801E-006,0.66666666666666663,1.6884557909404695E-006,0.66666666666666663,3.3550793048270580E-006,0.66666666666666663,1.4948123551894977E-006
0.64516129032258063,4.3570388304158767E-009,0.64516129032258063,9.0487468866636801E-007,0.64516129032258063,3.1807674399077511E-006,0.64516129032258063,1.6402459210729789E-006,0.64516129032258063,3.2564655499182861E-006,0.64516129032258063,1.4467567307012262E-006
0.62500000000000000,3.5194471462333787E-009,0.62500000000000000,8.8544268020995591E-007,0.62500000000000000,3.0812650381925218E-006,0.62500000000000000,1.5948876691644191E-006,0.62500000000000000,3.1643223744152325E-006,0.62500000000000000,1.4026403267184134E-006
0.60606060606060608,2.8631959377065362E-009,0.60606060606060608,8.6712543490985385E-007,0.60606060606060608,2.9876719261318151E-006,0.60606060606060608,1.5521819431964083E-006,0.60606060606060608,3.0781017670972135E-006,0.60606060606060608,1.3620352759968576E-006
0.58823529411764708,2.3448480045942364E-009,0.58823529411764708,8.4983602565697921E-007,0.58823529411764708,2.8995681776581677E-006,0.58823529411764708,1.5119407980253708E-006,0.58823529411764708,2.9973059620818711E-006,0.58823529411764708,1.3245664425695623E-006
0.57142857142857140,1.9323276313425117E-009,0.57142857142857140,8.3349438772064410E-007,0.57142857142857140,2.8165618130809773E-006,0.57142857142857140,1.4739881221199364E-006,0.57142857142857140,2.9214834738847649E-006,0.57142857142857140,1.2899046382583690E-006
0.55555555555555558,1.6017108797978880E-009,0.55555555555555558,8.1802707695675220E-007,0.55555555555555558,2.7382884470314336E-006,0.55555555555555558,1.4381598004934697E-006,0.55555555555555558,2.8502251241250749E-006,0.55555555555555558,1.2577606597360911E-006
0.54054054054054057,1.3349867828119600E-009,0.54054054054054057,8.0336691560961041E-007,0.54054054054054057,2.6644103797379740E-006,0.54054054054054057,1.4043035200422361E-006,0.54054054054054057,2.7831601954270689E-006,0.54054054054054057,1.2278800793623808E-006
0.52631578947368418,1.1184772296373046E-009,0.52631578947368418,7.8945257547236702E-007,0.52631578947368418,2.5946153374468935E-006,0.52631578947368418,1.3722783411945661E-006,0.52631578947368418,2.7199527950907492E-006,0.52631578947368418,1.2000387139189599E-006
0.51282051282051277,9.4170950906168967E-010,0.51282051282051277,7.7622813391299052E-007,0.51282051282051277,2.5286150109190433E-006,0.51282051282051277,1.3419541260342541E-006,0.51282051282051277,2.6602984732682101E-006,0.51282051282051277,1.1740386948575176E-006
0.50000000000000000,7.9660341786051436E-010,0.50000000000000000,7.6364262687429642E-007,0.50000000000000000,2.4661434972219380E-006,0.50000000000000000,1.3132108868872050E-006,0.50000000000000000,2.6039211148516488E-006,0.50000000000000000,1.1497050659908590E-006
0.48780487804878048,6.7687961037541164E-010,0.48780487804878048,7.5164961450760822E-007,0.48780487804878048,2.4069557177252362E-006,0.48780487804878048,1.2859381000683178E-006,0.48780487804878048,2.5505701074752578E-006,0.48780487804878048,1.1268828415745963E-006
0.47619047619047616,5.7762496244761884E-010,0.47619047619047616,7.4020676900427224E-007,0.47619047619047616,2.3508258612548613E-006,0.47619047619047616,1.2600340151503797E-006,0.47619047619047616,2.5000177769388597E-006,0.47619047619047616,1.1054344630116601E-006
0.46511627906976744,4.9497058363026048E-010,0.46511627906976744,7.2927548994732734E-007,0.46511627906976744,2.2975458841986242E-006,0.46511627906976744,1.2354049798434214E-006,0.46511627906976744,2.4520570755045221E-006,0.46511627906976744,1.0852376007115308E-006
0.45454545454545453,4.2585135185652903E-010,0.45454545454545453,7.1882054955096953E-007,0.45454545454545453,2.2469240870348625E-006,0.45454545454545453,1.2119647931913878E-006,0.45454545454545453,2.4064995048524608E-006,0.45454545454545453,1.0661832528617936E-006


==> Figs/data/LAD_dX_Error06A.csv <==
dX_1,Polynomial,dX_2,GaussLegendre0.1,dX_3,GaussLobatto0.1,dX_4,GaussChebyshev0.1,dX_5,GaussUniformFull0.1,dX_6,GaussUniformLess0.1
4.0000000000000000,1.8535120570207350E-003,4.0000000000000000,1.8391653716127204E-003,4.0000000000000000,6.2684286097534894E-003,4.0000000000000000,3.1117733132281409E-003,4.0000000000000000,6.2684286097534894E-003,4.0000000000000000,2.5531303129825390E-003
3.3333333333333335,1.6631399355034218E-003,3.3333333333333335,1.6182726077985370E-003,3.3333333333333335,3.2896681109972257E-003,3.3333333333333335,2.0334290394985505E-003,3.3333333333333335,3.2896681109972257E-003,3.3333333333333335,1.7993367006695498E-003
2.8571428571428572,1.0831621870189788E-003,2.8571428571428572,1.0662094260767742E-003,2.8571428571428572,2.5615874715983981E-003,2.8571428571428572,1.3601875699408206E-003,2.8571428571428572,2.5615874715983981E-003,2.8571428571428572,1.2667126402701261E-003
2.5000000000000000,7.2628907463166432E-004,2.5000000000000000,7.0288157280578006E-004,2.5000000000000000,1.4158861151804104E-003,2.5000000000000000,9.3961290456281543E-004,2.5000000000000000,1.4158861151804104E-003,2.5000000000000000,6.2703897671810874E-004
2.2222222222222223,6.0340797808695044E-004,2.2222222222222223,5.8808129200085748E-004,2.2222222222222223,1.1240178316868745E-003,2.2222222222222223,6.5902869672078066E-004,2.2222222222222223,1.1240178316868745E-003,2.2222222222222223,6.6880402007848028E-004
2.0000000000000000,2.8569823127268191E-004,2.0000000000000000,2.7547777270802511E-004,2.0000000000000000,6.1185869452862207E-004,2.0000000000000000,3.9984028097133815E-004,2.0000000000000000,6.1185869452862207E-004,2.0000000000000000,1.9568117741066850E-004
1.8181818181818181,2.9702046668093061E-004,1.8181818181818181,2.8758064392715125E-004,1.8181818181818181,5.0455222006206321E-004,1.8181818181818181,3.1556646515862796E-004,1.8181818181818181,5.0455222006206321E-004,1.8181818181818181,3.1798418584720839E-004
1.6666666666666667,1.4084180126423576E-004,1.6666666666666667,1.3535718996446810E-004,1.6666666666666667,3.0666226719438399E-004,1.6666666666666667,1.9110424667988585E-004,1.6666666666666667,3.0666226719438399E-004,1.6666666666666667,1.1021153002823456E-004
1.5384615384615385,1.3098253076872590E-004,1.5384615384615385,1.2595584335585959E-004,1.5384615384615385,2.4402496110258811E-004,1.5384615384615385,1.4706822335077885E-004,1.5384615384615385,2.4402496110258811E-004,1.5384615384615385,1.3532064037547519E-004
1.4285714285714286,7.7418981175191709E-005,1.4285714285714286,7.3899242540333376E-005,1.4285714285714286,1.7085928108268516E-004,1.4285714285714286,9.9554428740254226E-005,1.4285714285714286,1.7085928108268516E-004,1.4285714285714286,7.0908694420949216E-005
1.3333333333333333,5.9976008614261834E-005,1.3333333333333333,5.7054471932712296E-005,1.3333333333333333,1.3196642812779460E-004,1.3333333333333333,7.3046070570421568E-005,1.3333333333333333,1.3196642812779460E-004,1.3333333333333333,6.0545917990997370E-005
1.2500000000000000,4.1581134763551542E-005,1.2500000000000000,3.9251704373501949E-005,1.2500000000000000,9.9739758415644036E-005,1.2500000000000000,5.3404296303801725E-005,1.2500000000000000,9.9739758415644036E-005,1.2500000000000000,4.1117992126965617E-005
1.1764705882352942,3.0889506955784171E-005,1.1764705882352942,2.8950087509875840E-005,1.1764705882352942,7.7718291908768875E-005,1.1764705882352942,3.9733817334146849E-005,1.1764705882352942,7.7718291908768875E-005,1.1764705882352942,3.1692740930026420E-005
1.1111111111111112,2.2948500168454140E-005,1.1111111111111112,2.1314634654454830E-005,1.1111111111111112,6.0960291403914290E-005,1.1111111111111112,3.0135526078338653E-005,1.1111111111111112,6.0960291403914290E-005,1.1111111111111112,2.3906411100969765E-005
1.0526315789473684,1.7469083061436284E-005,1.0526315789473684,1.6067794848001139E-005,1.0526315789473684,4.8569527850359520E-005,1.0526315789473684,2.3181055182752631E-005,1.0526315789473684,4.8569527850359520E-005,1.0526315789473684,1.8621398519889486E-005
1.0000000000000000,1.3498314994739882E-005,1.0000000000000000,1.2281769291303003E-005,1.0000000000000000,3.9104241494174800E-005,1.0000000000000000,1.8113298058406340E-005,1.0000000000000000,3.9104241494174800E-005,1.0000000000000000,1.4671186555482043E-005
0.95238095238095233,1.0604987498456460E-005,0.95238095238095233,9.5380679790400869E-006,0.95238095238095233,3.1838440529648197E-005,0.95238095238095233,1.4348754025264770E-005,0.95238095238095233,3.1838440529648197E-005,0.95238095238095233,1.1738237048931481E-005
0.90909090909090906,8.4480416033501826E-006,0.90909090909090906,7.5048243169581453E-006,0.90909090909090906,2.6168187977173301E-005,0.90909090909090906,1.1508671981769254E-005,0.90909090909090906,2.6168187977173301E-005,0.90909090909090906,9.5031129009758712E-006
0.86956521739130432,6.8162525438753185E-006,0.86956521739130432,5.9770312537482506E-006,0.86956521739130432,2.1696179576875553E-005,0.86956521739130432,9.3342724569785913E-006,0.86956521739130432,2.1696179576875553E-005,0.86956521739130432,7.7770108332110121E-006
0.83333333333333337,5.5615736880534407E-006,0.83333333333333337,4.8109115450898327E-006,0.83333333333333337,1.8129140162376180E-005,0.83333333333333337,7.6460891789162871E-006,0.83333333333333337,1.8129140162376180E-005,0.83333333333333337,6.4244427497888391E-006
0.80000000000000004,4.5835781787325690E-006,0.80000000000000004,3.9091616486926819E-006,0.80000000000000004,1.5256923979136335E-005,0.80000000000000004,6.3191920608597588E-006,0.80000000000000004,1.5256923979136335E-005,0.80000000000000004,5.3521056984576520E-006
0.76923076923076927,3.8116069305338637E-006,0.76923076923076927,3.2034333109530790E-006,0.76923076923076927,1.2924503133108833E-005,0.76923076923076927,5.2646589480315125E-006,0.76923076923076927,1.2924503133108833E-005,0.76923076923076927,4.4932069496113817E-006
0.74074074074074070,3.1954051620515053E-006,0.74074074074074070,2.6452433366127658E-006,0.74074074074074070,1.1016520672473704E-005,0.74074074074074070,4.4183862858741270E-006,0.74074074074074070,1.1016520672473704E-005,0.74074074074074070,3.7992901093550218E-006
0.71428571428571430,2.6985532778592130E-006,0.71428571428571430,2.1995547413376389E-006,0.71428571428571430,9.4458769229190506E-006,0.71428571428571430,3.7334065634785926E-006,0.71428571428571430,9.4458769229190506E-006,0.71428571428571430,3.2345385423464733E-006
0.68965517241379315,2.2942634464998002E-006,0.68965517241379315,1.8406788335680931E-006,0.68965517241379315,8.1460209348044775E-006,0.68965517241379315,3.1748281157781735E-006,0.68965517241379315,8.1460209348044775E-006,0.68965517241379315,2.7720719316335286E-006
0.66666666666666663,1.9625503334972128E-006,0.66666666666666663,1.5495163873467098E-006,0.66666666666666663,7.0655104190011233E-006,0.66666666666666663,2.7163860507733635E-006,0.66666666666666663,7.0655104190011233E-006,0.66666666666666663,2.3914295627623097E-006
0.64516129032258063,1.6883124708774500E-006,0.64516129032258063,1.3116889611471573E-006,0.64516129032258063,6.1641510369242121E-006,0.64516129032258063,2.3380692463779725E-006,0.64516129032258063,6.1641510369242121E-006,0.64516129032258063,2.0768359467724326E-006
0.62500000000000000,1.4600054491224140E-006,0.62500000000000000,1.1162481033298710E-006,0.62500000000000000,5.4102112369212076E-006,0.62500000000000000,2.0244589883674519E-006,0.62500000000000000,5.4102112369212076E-006,0.62500000000000000,1.8159815097967438E-006
0.60606060606060608,1.2687101900926886E-006,0.60606060606060608,9.5477018785395014E-007,0.60606060606060608,4.7783866490662668E-006,0.60606060606060608,1.7635486422379887E-006,0.60606060606060608,4.7783866490662668E-006,0.60606060606060608,1.5991510996002821E-006
0.58823529411764708,1.1074688395978487E-006,0.58823529411764708,8.2071220630299571E-007,0.58823529411764708,4.2482937196135960E-006,0.58823529411764708,1.5458928431190315E-006,0.58823529411764708,4.2482937196135960E-006,0.58823529411764708,1.4185919982356150E-006
0.57142857142857140,9.7080496241863427E-007,0.57142857142857140,7.0894705862276808E-007,0.57142857142857140,3.8033434851958414E-006,0.57142857142857140,1.3639859280734534E-006,0.57142857142857140,3.8033434851958414E-006,0.57142857142857140,1.2680502938882373E-006
0.55555555555555558,8.5437255249261158E-007,0.55555555555555558,6.1542412070922048E-007,0.55555555555555558,3.4298934766976685E-006,0.55555555555555558,1.2118023085030348E-006,0.55555555555555558,3.4298934766976685E-006,0.55555555555555558,1.1424280167218259E-006
0.54054054054054057,7.5469632438353097E-007,0.54054054054054057,5.3691844316846287E-007,0.54054054054054057,3.1166072093033989E-006,0.54054054054054057,1.0844531660335430E-006,0.54054054054054057,3.1166072093033989E-006,0.54054054054054057,1.0375285301416677E-006
0.52631578947368418,6.6897751255471544E-007,0.52631578947368418,4.7084345211805450E-007,0.52631578947368418,2.8539715046962963E-006,0.52631578947368418,9.7792829584920075E-007,0.52631578947368418,2.8539715046962963E-006,0.52631578947368418,9.4986732772532168E-007
0.51282051282051277,5.9494723462487700E-007,0.51282051282051277,4.1510969359770003E-007,0.51282051282051277,2.6339352439373808E-006,0.51282051282051277,8.8890158437472113E-007,0.51282051282051277,2.6339352439373808E-006,0.51282051282051277,8.7653154627357001E-007
0.50000000000000000,5.3075476456781741E-007,0.50000000000000000,3.6801735131736165E-007,0.50000000000000000,2.4496414080445142E-006,0.50000000000000000,8.1458498850907535E-007,0.50000000000000000,2.4496414080445142E-006,0.50000000000000000,8.1507548566385768E-007
0.48780487804878048,4.7488168619303463E-007,0.48780487804878048,3.2817382670193045E-007,0.48780487804878048,2.2952293632505692E-006,0.48780487804878048,7.5261994298281617E-007,0.48780487804878048,2.2952293632505692E-006,0.48780487804878048,7.6344217444170096E-007
0.47619047619047616,4.2607541242113895E-007,0.47619047619047616,2.9443014061649165E-007,0.47619047619047616,2.1656879348821183E-006,0.47619047619047616,7.0099757342362174E-007,0.47619047619047616,2.1656879348821183E-006,0.47619047619047616,7.1990317299870081E-007
0.46511627906976744,3.8329732171096210E-007,0.46511627906976744,2.6583164474519034E-007,0.46511627906976744,2.0567430855513156E-006,0.46511627906976744,6.5800055522920245E-007,0.46511627906976744,2.0567430855513156E-006,0.46511627906976744,6.8301070668310957E-007
0.45454545454545453,3.4568201784069229E-007,0.45454545454545453,2.4157974177008571E-007,0.45454545454545453,1.9647675412542510E-006,0.45454545454545453,6.2216048112342197E-007,0.45454545454545453,1.9647675412542510E-006,0.45454545454545453,6.5155795516163028E-007


==> Figs/data/LAD_dX_Error06B.csv <==
dX_1,Polynomial,dX_2,GaussLegendre0.1,dX_3,GaussLobatto0.1,dX_4,GaussChebyshev0.1,dX_5,GaussUniformFull0.1,dX_6,GaussUniformLess0.1
4.0000000000000000,7.5904067406623295E-004,4.0000000000000000,7.4916592998784334E-004,4.0000000000000000,1.5765955330656969E-003,4.0000000000000000,1.0275947213797773E-003,4.0000000000000000,1.7360651300540395E-003,4.0000000000000000,7.4108787842829438E-004
3.3333333333333335,2.3700279970027097E-004,3.3333333333333335,2.3377575216149271E-004,3.3333333333333335,5.8066632040606114E-004,3.3333333333333335,3.3494227880283631E-004,3.3333333333333335,8.9550580624228138E-004,3.3333333333333335,4.1520518067172132E-004
2.8571428571428572,1.0327719640294734E-004,2.8571428571428572,1.0000227970717586E-004,2.8571428571428572,2.9545766412921750E-004,2.8571428571428572,1.3383726773258904E-004,2.8571428571428572,4.0930823638902965E-004,2.8571428571428572,1.9749918071314707E-004
2.5000000000000000,5.0146374256922468E-005,2.5000000000000000,4.7365286919539828E-005,2.5000000000000000,1.8637068180082659E-004,2.5000000000000000,6.1868678608324303E-005,2.5000000000000000,2.2832625331829705E-004,2.5000000000000000,1.2603731550140407E-004
2.2222222222222223,2.6087192014746249E-005,2.2222222222222223,2.3969882385423328E-005,2.2222222222222223,7.2944556753070172E-005,2.2222222222222223,2.8340147942415534E-005,2.2222222222222223,8.0598365910015574E-005,2.2222222222222223,3.8656790981830338E-005
2.0000000000000000,2.0007668017238111E-005,2.0000000000000000,1.7932328181492910E-005,2.0000000000000000,6.9681403535734463E-005,2.0000000000000000,2.3255174013119242E-005,2.0000000000000000,7.0466349825992961E-005,2.0000000000000000,4.3570440174289438E-005
1.8181818181818181,1.2533883134977266E-005,1.8181818181818181,1.0873290828870952E-005,1.8181818181818181,2.8353122363859501E-005,1.8181818181818181,1.1869375701371453E-005,1.8181818181818181,2.3124796416491377E-005,1.8181818181818181,1.4790395864223425E-005
1.6666666666666667,1.0076033661144894E-005,1.6666666666666667,8.6785667495650004E-006,1.6666666666666667,2.6018098018363805E-005,1.6666666666666667,1.0482861014274905E-005,1.6666666666666667,2.5041888244893473E-005,1.6666666666666667,1.6487603769050994E-005
1.5384615384615385,7.3427013453013330E-006,1.5384615384615385,6.1463453070911476E-006,1.5384615384615385,1.5318616329014363E-005,1.5384615384615385,6.9900248928662717E-006,1.5384615384615385,1.4301965130113589E-005,1.5384615384615385,9.4287343727856711E-006
1.4285714285714286,5.7478004019617393E-006,1.4285714285714286,4.7263754838409194E-006,1.4285714285714286,1.1472856444282467E-005,1.4285714285714286,5.5259941128995972E-006,1.4285714285714286,1.1148194045221715E-005,1.4285714285714286,7.3871914696449398E-006
1.3333333333333333,4.4733725455669201E-006,1.3333333333333333,3.5852914662530769E-006,1.3333333333333333,8.4570222921623538E-006,1.3333333333333333,4.2079506480113976E-006,1.3333333333333333,8.2707942120842097E-006,1.3333333333333333,5.3086647440896022E-006
1.2500000000000000,3.5562706708327688E-006,1.2500000000000000,2.7808911248643720E-006,1.2500000000000000,6.3238762526469574E-006,1.2500000000000000,3.2979125311038230E-006,1.2500000000000000,6.2089426470962147E-006,1.2500000000000000,3.9620168117955965E-006
1.1764705882352942,2.8541500223197819E-006,1.1764705882352942,2.1715057321059332E-006,1.1764705882352942,4.9036002779271580E-006,1.1764705882352942,2.6029862888793406E-006,1.1764705882352942,4.8257289969383778E-006,1.1764705882352942,3.0069416122104294E-006
1.1111111111111112,2.3181244727733734E-006,1.1111111111111112,1.7139306317492411E-006,1.1111111111111112,3.8092818627125374E-006,1.1111111111111112,2.0730126718310895E-006,1.1111111111111112,3.7501395824561748E-006,1.1111111111111112,2.3018950765426697E-006
1.0526315789473684,1.9011444263271003E-006,1.0526315789473684,1.3635818526764377E-006,1.0526315789473684,3.0069305804143528E-006,1.0526315789473684,1.6632136697389489E-006,1.0526315789473684,2.9622621551170392E-006,1.0526315789473684,1.7859918027215186E-006
1.0000000000000000,1.5736123266819620E-006,1.0000000000000000,1.0933125810551757E-006,1.0000000000000000,2.3914730070312033E-006,1.0000000000000000,1.3435053980899107E-006,1.0000000000000000,2.3572601260139903E-006,1.0000000000000000,1.3985084449829076E-006
0.95238095238095233,1.3134059427351881E-006,0.95238095238095233,8.8269218122416446E-007,0.95238095238095233,1.9188237701583365E-006,0.95238095238095233,1.0919131243537299E-006,0.95238095238095233,1.8926268997785081E-006,0.95238095238095233,1.1052806983287281E-006
0.90909090909090906,1.1046672482857311E-006,0.90909090909090906,7.1723901236711535E-007,0.90909090909090906,1.5507441739666605E-006,0.90909090909090906,8.9251178127457546E-007,0.90909090909090906,1.5307693633296080E-006,0.90909090909090906,8.8070195315074421E-007
0.86956521739130432,9.3567687242228537E-007,0.86956521739130432,5.8630435407919538E-007,0.86956521739130432,1.2617189132340689E-006,0.86956521739130432,7.3341820389725512E-007,0.86956521739130432,1.2466391222190379E-006,0.86956521739130432,7.0713178142227309E-007
0.83333333333333337,7.9771095549993212E-007,0.83333333333333337,4.8202471688720145E-007,0.83333333333333337,1.0328701493792712E-006,0.83333333333333337,6.0575662021698778E-007,0.83333333333333337,1.0217127759214219E-006,0.83333333333333337,5.7185991271541476E-007
0.80000000000000004,6.8419273732172298E-007,0.80000000000000004,3.9851793239739733E-007,0.80000000000000004,8.5040779453903043E-007,0.80000000000000004,5.0280546376906811E-007,0.80000000000000004,8.4243720541155239E-007,0.80000000000000004,4.6567909934285759E-007
0.76923076923076927,5.9011257135742645E-007,0.76923076923076927,3.3134154245110586E-007,0.76923076923076927,7.0405758992506264E-007,0.76923076923076927,4.1943591305168807E-007,0.76923076923076927,6.9871102015295184E-007,0.76923076923076927,3.8182379900473256E-007
0.74074074074074070,5.1161623908177260E-007,0.74074074074074070,2.7710787955650976E-007,0.74074074074074070,5.8609039171350166E-007,0.74074074074074070,3.5169916940164228E-007,0.74074074074074070,5.8292815352811648E-007,0.74074074074074070,3.1526803299979497E-007
0.71428571428571430,4.4571091468834754E-007,0.71428571428571430,2.3321002973261791E-007,0.71428571428571430,4.9062632376380105E-007,0.71428571428571430,2.9653028908945241E-007,0.71428571428571430,4.8929882973411997E-007,0.71428571428571430,2.6223731367326307E-007
0.68965517241379315,3.9005243185896564E-007,0.68965517241379315,1.9762370643013044E-007,0.68965517241379315,4.1314762792026851E-007,0.68965517241379315,2.5153097264738374E-007,0.68965517241379315,4.1337148921343404E-007,0.68965517241379315,2.1986755274123325E-007
0.66666666666666663,3.4278973973365231E-007,0.66666666666666663,1.6876233675946468E-007,0.66666666666666663,3.5014922417718197E-007,0.66666666666666663,2.1480891205030672E-007,0.66666666666666663,3.5168982717861617E-007,0.66666666666666663,1.8596279307347291E-007
0.64516129032258063,3.0245000391505766E-007,0.64516129032258063,1.4536984554448724E-007,0.64516129032258063,2.9888514579734246E-007,0.64516129032258063,1.8485759684635560E-007,0.64516129032258063,3.0154357919992820E-007,0.64516129032258063,1.5882103916364494E-007
0.62500000000000000,2.6785291543346524E-007,0.62500000000000000,1.2644064802036726E-007,0.62500000000000000,2.5718201155776650E-007,0.62500000000000000,1.6046557648906430E-007,0.62500000000000000,2.6078524592155957E-007,0.62500000000000000,1.3710771925123047E-007
0.60606060606060608,2.3804620317579669E-007,0.60606060606060608,1.1115978862414251E-007,0.60606060606060608,2.2330033839868962E-007,0.60606060606060608,1.4064763386260001E-007,0.60606060606060608,2.2769411094754270E-007,0.60606060606060608,1.1976325403586103E-007
0.58823529411764708,2.1225668769319297E-007,0.58823529411764708,9.8858488966109270E-008,0.58823529411764708,1.9583082999221632E-007,0.58823529411764708,1.2459277890645051E-007,0.58823529411764708,2.0087504313444300E-007,0.58823529411764708,1.0593572513349541E-007
0.57142857142857140,1.8985283062474216E-007,0.57142857142857140,8.8981814381828578E-008,0.57142857142857140,1.7361708427153346E-007,0.57142857142857140,1.1162560114673618E-007,0.57142857142857140,1.7918362582634720E-007,0.57142857142857140,9.4932463856265293E-008
0.55555555555555558,1.7031586061248711E-007,0.55555555555555558,8.1065886932926617E-008,0.55555555555555558,1.5569892103893742E-007,0.55555555555555558,1.0117842417013943E-007,0.55555555555555558,1.6167165655645447E-007,0.55555555555555558,8.6185945996841895E-008
0.54054054054054057,1.5321735046528898E-007,0.54054054054054057,7.4722285102734787E-008,0.54054054054054057,1.4127203047333972E-007,0.54054054054054057,9.2772004864885722E-008,0.54054054054054057,1.4754838116885723E-007,0.54054054054054057,7.9230124177819971E-008
0.52631578947368418,1.3820168452468064E-007,0.52631578947368418,6.9627315695332175E-008,0.52631578947368418,1.2966019254840218E-007,0.52631578947368418,8.6002479343523630E-008,0.52631578947368418,1.3615338956291300E-007,0.52631578947368418,7.3683764513449949E-008
0.51282051282051277,1.2497226052269970E-007,0.51282051282051277,6.5514055442754578E-008,0.51282051282051277,1.2029639973611994E-007,0.51282051282051277,8.0532245843182757E-008,0.51282051282051277,1.2693741605447909E-007,0.51282051282051277,6.9237912679449953E-008
0.50000000000000000,1.1328056322763997E-007,0.50000000000000000,6.2165574637411661E-008,0.50000000000000000,1.1270939464608004E-007,0.50000000000000000,7.6082774540865313E-008,0.50000000000000000,1.1944779427392658E-007,0.50000000000000000,6.5645441754198786E-008
0.48780487804878048,1.0291746124621836E-007,0.48780487804878048,5.9408450852473985E-008,0.48780487804878048,1.0651276448316059E-007,0.48780487804878048,7.2427966325950759E-008,0.48780487804878048,1.1331616779442887E-007,0.48780487804878048,6.2711565814287629E-008
0.47619047619047616,9.3706235865181830E-008,0.47619047619047616,5.7106312718288468E-008,0.47619047619047616,1.0139476449297170E-007,0.47619047619047616,6.9387427807849810E-008,0.47619047619047616,1.0824708553678251E-007,0.47619047619047616,6.0284966149195545E-008
0.46511627906976744,8.5496967373423078E-008,0.46511627906976744,5.5153548226667479E-008,0.46511627906976744,9.7108124336732242E-008,0.46511627906976744,6.6819625882952440E-008,0.46511627906976744,1.0400701394012150E-007,0.46511627906976744,5.8249611852668887E-008
0.45454545454545453,7.8161991548025594E-008,0.45454545454545453,5.3469447401023806E-008,0.45454545454545453,9.3459880926009233E-008,0.45454545454545453,6.4615198850363418E-008,0.45454545454545453,1.0041386662890353E-007,0.45454545454545453,5.6517485117552882E-008


==> Figs/data/LAD_dX_Error06C.csv <==
dX_1,Polynomial,dX_2,GaussLegendre0.1,dX_3,GaussLobatto0.1,dX_4,GaussChebyshev0.1,dX_5,GaussUniformFull0.1,dX_6,GaussUniformLess0.1
4.0000000000000000,1.7258322282600818E-004,4.0000000000000000,1.6859621362185531E-004,4.0000000000000000,3.9747357240176777E-004,4.0000000000000000,2.0813454347178690E-004,4.0000000000000000,4.2805580410279259E-004,4.0000000000000000,3.6223027586520140E-004
3.3333333333333335,6.7124249059485522E-005,3.3333333333333335,6.4320445501694150E-005,3.3333333333333335,1.1903335683000447E-004,3.3333333333333335,6.9236873761610536E-005,3.3333333333333335,1.3668157655269479E-004,3.3333333333333335,1.1717420623473616E-004
2.8571428571428572,3.8816930602031865E-005,2.8571428571428572,3.6620866375026840E-005,2.8571428571428572,6.1291406406183507E-005,2.8571428571428572,4.0321078746192722E-005,2.8571428571428572,8.2199154412374397E-005,2.8571428571428572,6.4310791737166102E-005
2.5000000000000000,1.3537672534245785E-005,2.5000000000000000,1.2961921797065214E-005,2.5000000000000000,1.5686021647012259E-005,2.5000000000000000,1.2699002577265663E-005,2.5000000000000000,3.5720966804918740E-005,2.5000000000000000,2.8582800830756362E-005
2.2222222222222223,1.5343651045243848E-005,2.2222222222222223,1.4185151613378292E-005,2.2222222222222223,2.3953684167366806E-005,2.2222222222222223,1.6224081679596588E-005,2.2222222222222223,2.8698959155954810E-005,2.2222222222222223,2.0774618327274871E-005
2.0000000000000000,1.6445913648026583E-006,2.0000000000000000,1.6151127168228001E-006,2.0000000000000000,4.9985438827635716E-006,2.0000000000000000,2.7906479490152066E-006,2.0000000000000000,1.0735756745890267E-005,2.0000000000000000,7.1495936629814336E-006
1.8181818181818181,5.6038892428838581E-006,1.8181818181818181,5.1261434553429210E-006,1.8181818181818181,9.0251764138846085E-006,1.8181818181818181,6.0566143843213027E-006,1.8181818181818181,9.7550669638703930E-006,1.8181818181818181,6.6371733709150297E-006
1.6666666666666667,1.8045910508833048E-006,1.6666666666666667,1.6151862960236706E-006,1.6666666666666667,4.3526194953309821E-006,1.6666666666666667,2.5381058524751541E-006,1.6666666666666667,4.8199458395119409E-006,1.6666666666666667,2.4757275745361944E-006
1.5384615384615385,1.7958990054021508E-006,1.5384615384615385,1.6125356108346580E-006,1.5384615384615385,3.2395590781147097E-006,1.5384615384615385,2.0622338334561791E-006,1.5384615384615385,3.2648215195212000E-006,1.5384615384615385,1.9275740476070587E-006
1.4285714285714286,1.0326743057662156E-006,1.4285714285714286,9.1647920582539759E-007,1.4285714285714286,2.2555827856714551E-006,1.4285714285714286,1.3512444282701557E-006,1.4285714285714286,2.2245726703772147E-006,1.4285714285714286,1.0759943861734240E-006
1.3333333333333333,6.4554090804161786E-007,1.3333333333333333,5.6113379405501690E-007,1.3333333333333333,1.3712878388463183E-006,1.3333333333333333,8.1509867212992341E-007,1.3333333333333333,1.3237108899011176E-006,1.3333333333333333,6.3251888108085350E-007
1.2500000000000000,4.4848902763498305E-007,1.2500000000000000,3.8796718169528646E-007,1.2500000000000000,9.8979967623772670E-007,1.2500000000000000,5.8274500000863806E-007,1.2500000000000000,9.5337555140568642E-007,1.2500000000000000,4.4034861348974968E-007
1.1764705882352942,2.8028333007475026E-007,1.1764705882352942,2.3576659303966685E-007,1.1764705882352942,6.3713376129992132E-007,1.1764705882352942,3.6579596952074638E-007,1.1764705882352942,6.0953912135906021E-007,1.1764705882352942,2.6883816992117347E-007
1.1111111111111112,1.9322826856198773E-007,1.1111111111111112,1.6016365819444156E-007,1.1111111111111112,4.4249897003316110E-007,1.1111111111111112,2.5149773259371824E-007,1.1111111111111112,4.2393819242900962E-007,1.1111111111111112,1.8807611549411753E-007
1.0526315789473684,1.3003798428760528E-007,1.0526315789473684,1.0486608501283388E-007,1.0526315789473684,3.0279673193633106E-007,1.0526315789473684,1.6876929555439972E-007,1.0526315789473684,2.8972732299128114E-007,1.0526315789473684,1.2660340316774910E-007
1.0000000000000000,9.0575726807351653E-008,1.0000000000000000,7.1180787492392536E-008,1.0000000000000000,2.1220720269521299E-007,1.0000000000000000,1.1647955136328542E-007,1.0000000000000000,2.0318071953150358E-007,1.0000000000000000,8.9074524988326846E-008
0.95238095238095233,6.3973624995487370E-008,0.95238095238095233,4.8790395674513670E-008,0.95238095238095233,1.5057399194663802E-007,0.95238095238095233,8.1330772570908143E-008,0.95238095238095233,1.4419005131461614E-007,0.95238095238095233,6.3225035938244400E-008
0.90909090909090906,4.6047076741829509E-008,0.90909090909090906,3.4014934430554559E-008,0.90909090909090906,1.0839287777446901E-007,0.90909090909090906,5.7678964013132179E-008,0.90909090909090906,1.0383899337011645E-007,0.90909090909090906,4.5687725584489481E-008
0.86956521739130432,3.3697466503492144E-008,0.86956521739130432,2.4055603587989999E-008,0.86956521739130432,7.9040031436831413E-008,0.86956521739130432,4.1473458809375468E-008,0.86956521739130432,7.5751436485349331E-008,0.86956521739130432,3.3448165355270426E-008
0.83333333333333337,2.5040966008897398E-008,0.83333333333333337,1.7238653400167641E-008,0.83333333333333337,5.8308669497888739E-008,0.83333333333333337,3.0198864462911977E-008,0.83333333333333337,5.5911246316568925E-008,0.83333333333333337,2.4786430491792636E-008
0.80000000000000004,1.8870230411481002E-008,0.80000000000000004,1.2501689786873802E-008,0.80000000000000004,4.3465637796529667E-008,0.80000000000000004,2.2240378406386586E-008,0.80000000000000004,4.1704665757930340E-008,0.80000000000000004,1.8564905886759898E-008
0.76923076923076927,1.4402018321756648E-008,0.76923076923076927,9.1636293343302200E-009,0.76923076923076927,3.2706373539831030E-008,0.76923076923076927,1.6547064950471046E-008,0.76923076923076927,3.1405455344060831E-008,0.76923076923076927,1.4040243408674759E-008
0.74074074074074070,1.1119875178703164E-008,0.74074074074074070,6.7814523355942475E-009,0.74074074074074070,2.4822373296342459E-008,0.74074074074074070,1.2425358613943450E-008,0.74074074074074070,2.3857652421473529E-008,0.74074074074074070,1.0714140509028499E-008
0.71428571428571430,8.6770735212763418E-009,0.71428571428571430,5.0619950822392322E-009,0.71428571428571430,1.8990953478973047E-008,0.71428571428571430,9.4098792249290837E-009,0.71428571428571430,1.8274071219326623E-008,0.71428571428571430,8.2467809829777188E-009
0.68965517241379315,6.8369564249664024E-009,0.68965517241379315,3.8082381855920307E-009,0.68965517241379315,1.4643624764640439E-008,0.68965517241379315,7.1835404553697984E-009,0.68965517241379315,1.4110712883368464E-008,0.68965517241379315,6.4026605766644835E-009
0.66666666666666663,5.4354295167600399E-009,0.66666666666666663,2.8857906320637101E-009,0.66666666666666663,1.1381983286879147E-008,0.66666666666666663,5.5271243055387488E-009,0.66666666666666663,1.0986275199434625E-008,0.66666666666666663,5.0161293706152938E-009
0.64516129032258063,4.3570388304158767E-009,0.64516129032258063,2.2017151668927625E-009,0.64516129032258063,8.9231727581038318E-009,0.64516129032258063,4.2870178450389889E-009,0.64516129032258063,8.6300036390306724E-009,0.64516129032258063,3.9690979754068654E-009
0.62500000000000000,3.5194471462333787E-009,0.62500000000000000,1.6909235753083339E-009,0.62500000000000000,7.0639124091303036E-009,0.62500000000000000,3.3542272287252235E-009,0.62500000000000000,6.8472745978714036E-009,0.62500000000000000,3.1763051109034248E-009
0.60606060606060608,2.8631959377065362E-009,0.60606060606060608,1.3072983032929029E-009,0.60606060606060608,5.6563621554175350E-009,0.60606060606060608,2.6505019807683400E-009,0.60606060606060608,5.4965078559946596E-009,0.60606060606060608,2.5754111869486300E-009
0.58823529411764708,2.3448480045942364E-009,0.58823529411764708,1.0178103660508491E-009,0.58823529411764708,4.5916532857091448E-009,0.58823529411764708,2.1190082788444559E-009,0.58823529411764708,4.4734200873285224E-009,0.58823529411764708,2.1202273614100249E-009
0.57142857142857140,1.9323276313425117E-009,0.57142857142857140,7.9856620455633807E-010,0.57142857142857140,3.7884803621088387E-009,0.57142857142857140,1.7179572097954146E-009,0.57142857142857140,3.7001329047589667E-009,0.57142857142857140,1.7760363582849391E-009
0.55555555555555558,1.6017108797978880E-009,0.55555555555555558,6.3211431890125869E-010,0.55555555555555558,3.1851369145946695E-009,0.55555555555555558,1.4161893419785809E-009,0.55555555555555558,3.1175850867899896E-009,0.55555555555555558,1.5163558575747165E-009
0.54054054054054057,1.3349867828119600E-009,0.54054054054054057,5.0558609640266948E-010,0.54054054054054057,2.7340011343929488E-009,0.54054054054054057,1.1900939383066268E-009,0.54054054054054057,2.6802847857073154E-009,0.54054054054054057,1.3207290769829585E-009
0.52631578947368418,1.1184772296373046E-009,0.52631578947368418,4.0939695218805646E-010,0.52631578947368418,2.3978342857244602E-009,0.52631578947368418,1.0214799038061554E-009,0.52631578947368418,2.3527721402428325E-009,0.52631578947368418,1.1732489893476429E-009
0.51282051282051277,9.4170950906168967E-010,0.51282051282051277,3.3633031035581546E-010,0.51282051282051277,2.1473989929596457E-009,0.51282051282051277,8.9615117574641626E-010,0.51282051282051277,2.1073087381046505E-009,0.51282051282051277,1.0615768492590381E-009
0.50000000000000000,7.9660341786051436E-010,0.50000000000000000,2.8088940545781659E-010,0.50000000000000000,1.9599322949378782E-009,0.50000000000000000,8.0299242128517600E-010,0.50000000000000000,1.9223593841803273E-009,0.50000000000000000,9.7625345939532944E-010
0.48780487804878048,6.7687961037541164E-010,0.48780487804878048,2.3884163289720128E-010,0.48780487804878048,1.8180549880424980E-009,0.48780487804878048,7.3338121638208246E-010,0.48780487804878048,1.7814934560564486E-009,0.48780487804878048,9.1015777363611752E-010
0.47619047619047616,5.7762496244761884E-010,0.47619047619047616,2.0690366988366800E-010,0.47619047619047616,1.7088353536448519E-009,0.47619047619047616,6.8076354466617680E-010,0.47619047619047616,1.6724590998412768E-009,0.47619047619047616,8.5803667946652740E-010
0.46511627906976744,4.9497058363026048E-010,0.46511627906976744,1.8252687200965030E-010,0.46511627906976744,1.6229000537195964E-009,0.46511627906976744,6.4028613604141875E-010,0.46511627906976744,1.5863317272885680E-009,0.46511627906976744,8.1608611012355179E-010
0.45454545454545453,4.2585135185652903E-010,0.45454545454545453,1.6374841059312828E-010,0.45454545454545453,1.5536056187751688E-009,0.45454545454545453,6.0844800191831992E-010,0.45454545454545453,1.5167388361146817E-009,0.45454545454545453,7.8158988577319807E-010


==> Figs/data/LAD_dX_Error07A.csv <==
dX_1,Polynomial,dX_2,GaussLegendre0.5,dX_3,GaussLobatto0.5,dX_4,GaussChebyshev0.5,dX_5,GaussUniformFull0.5,dX_6,GaussUniformLess0.5
1.2566370614359172,1.4137076266881202E-003,1.2566370614359172,3.8844146545742486E-003,1.2566370614359172,7.1757155894677594E-003,1.2566370614359172,4.9797049573431828E-003,1.2566370614359172,7.1757155894677594E-003,1.2566370614359172,3.0429648277521802E-003
1.0471975511965976,6.7863772493743934E-004,1.0471975511965976,2.9819422666837419E-003,1.0471975511965976,5.6436377502412432E-003,1.0471975511965976,3.8140509077770244E-003,1.0471975511965976,5.6436377502412432E-003,1.0471975511965976,2.4451486708505395E-003
0.89759790102565518,3.9911034438784500E-004,0.89759790102565518,2.4841618689509233E-003,0.89759790102565518,5.4769677626648004E-003,0.89759790102565518,3.3743877847828411E-003,0.89759790102565518,5.4769677626648004E-003,0.89759790102565518,2.1328612077039150E-003
0.78539816339744828,2.6325595269752834E-004,0.78539816339744828,2.2542792942513530E-003,0.78539816339744828,5.1322626089324690E-003,0.78539816339744828,3.1078146796797157E-003,0.78539816339744828,5.1322626089324690E-003,0.78539816339744828,1.9136560218594766E-003
0.69813170079773179,1.7624426719648669E-004,0.69813170079773179,2.0306251425758885E-003,0.69813170079773179,4.5227608176072300E-003,0.69813170079773179,2.7716395390406678E-003,0.69813170079773179,4.5227608176072300E-003,0.69813170079773179,1.6658795592368958E-003
0.62831853071795862,1.1896025323958687E-004,0.62831853071795862,1.7661593157535544E-003,0.62831853071795862,3.9218314283855117E-003,0.62831853071795862,2.4058518936908853E-003,0.62831853071795862,3.9218314283855117E-003,0.62831853071795862,1.4218092934935240E-003
0.57119866428905330,8.3395465400486348E-005,0.57119866428905330,1.5227925302157973E-003,0.57119866428905330,3.4752088999685138E-003,0.57119866428905330,2.0951547862696190E-003,0.57119866428905330,3.4752088999685138E-003,0.57119866428905330,1.2400215029607657E-003
0.52359877559829882,6.1415381332768917E-005,0.52359877559829882,1.3455805725819941E-003,0.52359877559829882,3.1706831172057665E-003,0.52359877559829882,1.8708967982725238E-003,0.52359877559829882,3.1706831172057665E-003,0.52359877559829882,1.1274454082155193E-003
0.48332194670612200,4.6763476296744618E-005,0.48332194670612200,1.2260925369055825E-003,0.48332194670612200,2.9450869418462026E-003,0.48332194670612200,1.7125603597743389E-003,0.48332194670612200,2.9450869418462026E-003,0.48332194670612200,1.0496786069399797E-003
0.44879895051282759,3.6200761688481953E-005,0.44879895051282759,1.1332210231450267E-003,0.44879895051282759,2.7571105378034599E-003,0.44879895051282759,1.5876419167164572E-003,0.44879895051282759,2.7571105378034599E-003,0.44879895051282759,9.7908238064678323E-004
0.41887902047863906,2.8368349583653316E-005,0.41887902047863906,1.0481254937566740E-003,0.41887902047863906,2.5933542571084959E-003,0.41887902047863906,1.4777822543743568E-003,0.41887902047863906,2.5933542571084959E-003,0.41887902047863906,9.1074754791795759E-004
0.39269908169872414,2.2557767689493915E-005,0.39269908169872414,9.6900589808903185E-004,0.39269908169872414,2.4518145241679552E-003,0.39269908169872414,1.3793354665478884E-003,0.39269908169872414,2.4518145241679552E-003,0.39269908169872414,8.5020801864635765E-004
0.36959913571644626,1.8221483781629276E-005,0.36959913571644626,8.9998359087708980E-004,0.36959913571644626,2.3311562692102522E-003,0.36959913571644626,1.2939763306845636E-003,0.36959913571644626,2.3311562692102522E-003,0.36959913571644626,8.0074484479105421E-004
0.34906585039886590,1.4921320258793518E-005,0.34906585039886590,8.4250704607047539E-004,0.34906585039886590,2.2283800881270715E-003,0.34906585039886590,1.2220083757944742E-003,0.34906585039886590,2.2283800881270715E-003,0.34906585039886590,7.6048256893778636E-004
0.33069396353576769,1.2352088759274058E-005,0.33069396353576769,7.9429602427883285E-004,0.33069396353576769,2.1398591931365944E-003,0.33069396353576769,1.1611941806854247E-003,0.33069396353576769,2.1398591931365944E-003,0.33069396353576769,7.2582525892147718E-004
0.31415926535897931,1.0319248407711539E-005,0.31415926535897931,7.5221172504240580E-004,0.31415926535897931,2.0624231682320362E-003,0.31415926535897931,1.1085293077738945E-003,0.31415926535897931,2.0624231682320362E-003,0.31415926535897931,6.9458302065804518E-004
0.29919930034188508,8.6946302673364732E-006,0.29919930034188508,7.1439597733343146E-004,0.29919930034188508,1.9937405871318301E-003,0.29919930034188508,1.0618427137340603E-003,0.29919930034188508,1.9937405871318301E-003,0.29919930034188508,6.6626955674964111E-004
0.28559933214452665,7.3852024952834370E-006,0.28559933214452665,6.8031639071598315E-004,0.28559933214452665,1.9322397019829306E-003,0.28559933214452665,1.0200687732106850E-003,0.28559933214452665,1.9322397019829306E-003,0.28559933214452665,6.4096438237846347E-004
0.27318196987737331,6.3198249410592989E-006,0.27318196987737331,6.4986245583402089E-004,0.27318196987737331,1.8768515304391836E-003,0.27318196987737331,9.8270832816827586E-004,0.27318196987737331,1.8768515304391836E-003,0.27318196987737331,6.1849113031136433E-004
0.26179938779914941,5.4444949974165866E-006,0.26179938779914941,6.2273150512247278E-004,0.26179938779914941,1.8267550154320899E-003,0.26179938779914941,9.4930934674230757E-004,0.26179938779914941,1.8267550154320899E-003,0.26179938779914941,5.9837032471652914E-004
0.25132741228718347,4.7189317491696655E-006,0.25132741228718347,5.9840275579665480E-004,0.25132741228718347,1.7812258682934619E-003,0.25132741228718347,9.1931576227279412E-004,0.25132741228718347,1.7812258682934619E-003,0.25132741228718347,5.8011203878172168E-004
0.24166097335306100,4.1129614317274630E-006,0.24166097335306100,5.7636625125162197E-004,0.24166097335306100,1.7396033266650381E-003,0.24166097335306100,8.9216665773504851E-004,0.24166097335306100,1.7396033266650381E-003,0.24166097335306100,5.6339551162796488E-004
0.23271056693257727,3.6034726561758405E-006,0.23271056693257727,5.5626492104825101E-004,0.23271056693257727,1.7013177977347426E-003,0.23271056693257727,8.6741093838997260E-004,0.23271056693257727,1.7013177977347426E-003,0.23271056693257727,5.4804457412588141E-004
0.22439947525641379,3.1723927012282368E-006,0.22439947525641379,5.3787565620642182E-004,0.22439947525641379,1.6659123814977473E-003,0.22439947525641379,8.4472730438048791E-004,0.22439947525641379,1.6659123814977473E-003,0.22439947525641379,5.3393067111833631E-004
0.21666156231653746,2.8054495773901193E-006,0.21666156231653746,5.2102830574626488E-004,0.21666156231653746,1.6330310183897243E-003,0.21666156231653746,8.2387680945014393E-004,0.21666156231653746,1.6330310183897243E-003,0.21666156231653746,5.2091882243303974E-004
0.20943951023931953,2.4913301056542203E-006,0.20943951023931953,5.0555624604564468E-004,0.20943951023931953,1.6023866000558350E-003,0.20943951023931953,8.0465400767695166E-004,0.20943951023931953,1.6023866000558350E-003,0.20943951023931953,5.0887081775448492E-004
0.20268339700579310,2.2210213304441126E-006,0.20268339700579310,4.9129509984387491E-004,0.20268339700579310,1.5737331920216099E-003,0.20268339700579310,7.8686860014233950E-004,0.20268339700579310,1.5737331920216099E-003,0.20268339700579310,4.9766598512060477E-004
0.19634954084936207,1.9872840262936649E-006,0.19634954084936207,4.7809941368383827E-004,0.19634954084936207,1.5468534717295902E-003,0.19634954084936207,7.7034951600328820E-004,0.19634954084936207,1.5468534717295902E-003,0.19634954084936207,4.8720937739707686E-004
0.19039955476301776,1.7842517080927045E-006,0.19039955476301776,4.6585063352500196E-004,0.19039955476301776,1.5215571383915792E-003,0.19039955476301776,7.5495157258770546E-004,0.19039955476301776,1.5215571383915792E-003,0.19039955476301776,4.7742559139083752E-004
0.18479956785822313,1.6071351300035920E-006,0.18479956785822313,4.5445233133667971E-004,0.18479956785822313,1.4976812604498846E-003,0.18479956785822313,7.4055473762299799E-004,0.18479956785822313,1.4976812604498846E-003,0.18479956785822313,4.6824966059567480E-004
0.17951958020513104,1.4520018121203016E-006,0.17951958020513104,4.4382157265873391E-004,0.17951958020513104,1.4750876701915469E-003,0.17951958020513104,7.2705794698174338E-004,0.17951958020513104,1.4750876701915469E-003,0.17951958020513104,4.5962260263156279E-004
0.17453292519943295,1.3156058067301204E-006,0.17453292519943295,4.3388376709736282E-004,0.17453292519943295,1.4536579677126155E-003,0.17453292519943295,7.1437308333726246E-004,0.17453292519943295,1.4536579677126155E-003,0.17453292519943295,4.5149131761380450E-004
0.16981581911296179,1.1952534340509821E-006,0.16981581911296179,4.2457173714195647E-004,0.16981581911296179,1.4332887333218338E-003,0.16981581911296179,7.0242189268943447E-004,0.16981581911296179,1.4332887333218338E-003,0.16981581911296179,4.4380938454357123E-004
0.16534698176788384,1.0886972229235341E-006,0.16534698176788384,4.1582620368577956E-004,0.16534698176788384,1.4138884606194222E-003,0.16534698176788384,6.9113511813510863E-004,0.16534698176788384,1.4138884606194222E-003,0.16534698176788384,4.3653673686643420E-004
0.16110731556870733,9.9405242036548765E-007,0.16110731556870733,4.0759552495945857E-004,0.16110731556870733,1.3953759933299521E-003,0.16110731556870733,6.8045206626154780E-004,0.16110731556870733,1.3953759933299521E-003,0.16110731556870733,4.2963841989232483E-004
0.15707963267948966,9.0973106323384036E-007,0.15707963267948966,3.9983449537580543E-004,0.15707963267948966,1.3776795280290497E-003,0.15707963267948966,6.7031968310731849E-004,0.15707963267948966,1.3776795280290497E-003,0.15707963267948966,4.2308338604596255E-004
0.15324842212633139,8.3438942596979478E-007,0.15324842212633139,3.9250300153280453E-004,0.15324842212633139,1.3607355493280033E-003,0.15324842212633139,6.6069127908550225E-004,0.15324842212633139,1.3607355493280033E-003,0.15324842212633139,4.1684380260931887E-004
0.14959965017094254,7.6688573261520674E-007,0.14959965017094254,3.8556510854571792E-004,0.14959965017094254,1.3444876324573399E-003,0.14959965017094254,6.5152537709302935E-004,0.14959965017094254,1.3444876324573399E-003,0.14959965017094254,4.1089473494910133E-004
0.14612058853906015,7.0624592242968154E-007,0.14612058853906015,3.7898857461862300E-004,0.14612058853906015,1.3288853262961372E-003,0.14612058853906015,6.4278491388426555E-004,0.14612058853906015,1.3288853262961372E-003,0.14612058853906015,4.0521390362594146E-004
0.14279966607226333,6.5163583235651892E-007,0.14279966607226333,3.7274452450976911E-004,0.14279966607226333,1.3138832743088634E-003,0.14279966607226333,6.3443671653602588E-004,0.14279966607226333,1.3138832743088634E-003,0.14279966607226333,3.9978137831385197E-004


==> Figs/data/LAD_dX_Error07B.csv <==
dX_1,Polynomial,dX_2,GaussLegendre0.5,dX_3,GaussLobatto0.5,dX_4,GaussChebyshev0.5,dX_5,GaussUniformFull0.5,dX_6,GaussUniformLess0.5
1.2566370614359172,8.7145185560433698E-005,1.2566370614359172,2.4018116686127847E-004,1.2566370614359172,6.8147228564883913E-004,1.2566370614359172,3.7528495093860529E-004,1.2566370614359172,8.8049280796120431E-004,1.2566370614359172,3.1189543474264604E-004
1.0471975511965976,3.6138166269882369E-005,1.0471975511965976,1.1871184171338116E-004,1.0471975511965976,3.0145391742721084E-004,1.0471975511965976,1.5922716304027045E-004,1.0471975511965976,7.4046445989900671E-004,1.0471975511965976,2.8815489191671008E-004
0.89759790102565518,1.8377465034926285E-005,0.89759790102565518,1.1560345187890044E-004,0.89759790102565518,2.2290150608133552E-004,0.89759790102565518,1.6798041394820262E-004,0.89759790102565518,7.9086640254808394E-004,0.89759790102565518,2.9585470883101967E-004
0.78539816339744828,1.0654436852105495E-005,0.78539816339744828,1.4670371509176722E-004,0.78539816339744828,3.6154069891558625E-004,0.78539816339744828,2.3168814799068218E-004,0.78539816339744828,8.0164563920531197E-004,0.78539816339744828,3.2687239058572861E-004
0.69813170079773179,6.5030784524080266E-006,0.69813170079773179,1.7800233436381864E-004,0.69813170079773179,5.3993231540680074E-004,0.69813170079773179,2.9433158966459623E-004,0.69813170079773179,7.8313480605119844E-004,0.69813170079773179,3.5312190046923192E-004
0.62831853071795862,4.0893808305034843E-006,0.62831853071795862,1.9950723554485990E-004,0.62831853071795862,6.3533107351020101E-004,0.62831853071795862,3.3097846578726694E-004,0.62831853071795862,7.6556879368970857E-004,0.62831853071795862,3.4893571088293556E-004
0.57119866428905330,2.5752727695621943E-006,0.57119866428905330,2.0264437323249293E-004,0.57119866428905330,5.7491930935864516E-004,0.57119866428905330,3.0952825279052760E-004,0.57119866428905330,7.1967973554381084E-004,0.57119866428905330,3.1302248268679861E-004
0.52359877559829882,1.6412924873623857E-006,0.52359877559829882,1.9088021593681738E-004,0.52359877559829882,4.2699900540449771E-004,0.52359877559829882,2.5728490774498317E-004,0.52359877559829882,6.7958419688761689E-004,0.52359877559829882,2.8254895657290610E-004
0.48332194670612200,1.1267348973695018E-006,0.48332194670612200,1.8166884110153728E-004,0.48332194670612200,3.5516145462732824E-004,0.48332194670612200,2.3807300625744486E-004,0.48332194670612200,6.8665512458883750E-004,0.48332194670612200,2.9093257884556700E-004
0.44879895051282759,8.3269050414314947E-007,0.44879895051282759,1.8495386825927157E-004,0.44879895051282759,4.3961656122270615E-004,0.44879895051282759,2.6738701212380723E-004,0.44879895051282759,7.1496024625119625E-004,0.44879895051282759,3.1754640855432881E-004
0.41887902047863906,6.3254426781824584E-007,0.41887902047863906,1.9545994366093605E-004,0.41887902047863906,5.6551657485187960E-004,0.41887902047863906,3.1036240505004738E-004,0.41887902047863906,7.3654752160737637E-004,0.41887902047863906,3.3268443781974913E-004
0.39269908169872414,4.8056560516624119E-007,0.39269908169872414,2.0370513850479757E-004,0.39269908169872414,6.2065704286902446E-004,0.39269908169872414,3.3007745959237974E-004,0.39269908169872414,7.2861521801528264E-004,0.39269908169872414,3.2164547269291358E-004
0.36959913571644626,3.5770541794697038E-007,0.36959913571644626,2.0113996919402484E-004,0.36959913571644626,5.6917251926919237E-004,0.36959913571644626,3.0904133025250413E-004,0.36959913571644626,6.8302210392966189E-004,0.36959913571644626,2.8844716181738588E-004
0.34906585039886590,2.6479750789540022E-007,0.34906585039886590,1.8815070011599328E-004,0.34906585039886590,4.5939109677946733E-004,0.34906585039886590,2.6604564531414014E-004,0.34906585039886590,6.3588995959941951E-004,0.34906585039886590,2.6321744574537133E-004
0.33069396353576769,2.0432444876748290E-007,0.33069396353576769,1.7601707182537729E-004,0.33069396353576769,3.8733850216824306E-004,0.33069396353576769,2.4052871295651701E-004,0.33069396353576769,6.2336589816056021E-004,0.33069396353576769,2.6840250002030332E-004
0.31415926535897931,1.6557902477597703E-007,0.31415926535897931,1.7360773714832097E-004,0.31415926535897931,4.1337157039257123E-004,0.31415926535897931,2.5002406200857411E-004,0.31415926535897931,6.3736112074372841E-004,0.31415926535897931,2.8779218038182161E-004
0.29919930034188508,1.3681809782847814E-007,0.29919930034188508,1.7883740966464313E-004,0.29919930034188508,4.9169098899497633E-004,0.29919930034188508,2.7662666537942498E-004,0.29919930034188508,6.5497338459240446E-004,0.29919930034188508,2.9891523719962747E-004
0.28559933214452665,1.1242140901662829E-007,0.28559933214452665,1.8430144202646922E-004,0.28559933214452665,5.4075665321906715E-004,0.28559933214452665,2.9229303500010487E-004,0.28559933214452665,6.5510127560249184E-004,0.28559933214452665,2.9092249958980495E-004
0.27318196987737331,9.0587416030465448E-008,0.27318196987737331,1.8292115139842131E-004,0.27318196987737331,5.2053771743026977E-004,0.27318196987737331,2.8120348211002556E-004,0.27318196987737331,6.2835226622200222E-004,0.27318196987737331,2.6754128053108230E-004
0.26179938779914941,7.2570328909404052E-008,0.26179938779914941,1.7370661490225287E-004,0.26179938779914941,4.5099758591110145E-004,0.26179938779914941,2.5208201658245648E-004,0.26179938779914941,5.9406910411590602E-004,0.26179938779914941,2.4984792483639934E-004
0.25132741228718347,5.9682267309607530E-008,0.25132741228718347,1.6370821334308765E-004,0.25132741228718347,3.9118596943802286E-004,0.25132741228718347,2.2997729105652502E-004,0.25132741228718347,5.7845986526284881E-004,0.25132741228718347,2.5307581506736528E-004
0.24166097335306100,5.0739346351910227E-008,0.24166097335306100,1.6008368060159138E-004,0.24166097335306100,3.8902177045713654E-004,0.24166097335306100,2.3066203696897968E-004,0.24166097335306100,5.8316527910332321E-004,0.24166097335306100,2.6703086389048624E-004
0.23271056693257727,4.3741404801236778E-008,0.23271056693257727,1.6280132130946023E-004,0.23271056693257727,4.3343823043267790E-004,0.23271056693257727,2.4670558697328834E-004,0.23271056693257727,5.9435904995239111E-004,0.23271056693257727,2.7555673921069959E-004
0.22439947525641379,3.7490787930173403E-008,0.22439947525641379,1.6674591063276805E-004,0.22439947525641379,4.7344766543531850E-004,0.22439947525641379,2.5913232407038541E-004,0.22439947525641379,5.9718149152085680E-004,0.22439947525641379,2.7044226648441908E-004
0.21666156231653746,3.1659733905182994E-008,0.21666156231653746,1.6638923049924761E-004,0.21666156231653746,4.7207312070532241E-004,0.21666156231653746,2.5454554761796395E-004,0.21666156231653746,5.8316052082515058E-004,0.21666156231653746,2.5461741153272766E-004
0.20943951023931953,2.6633275711406835E-008,0.20943951023931953,1.6022518176294812E-004,0.20943951023931953,4.3155746429190142E-004,0.20943951023931953,2.3567060889696098E-004,0.20943951023931953,5.6087237829556655E-004,0.20943951023931953,2.4254264510565756E-004
0.20268339700579310,2.2798925140804279E-008,0.20268339700579310,1.5256428638221324E-004,0.20268339700579310,3.8630109226884835E-004,0.20268339700579310,2.1816619423148682E-004,0.20268339700579310,5.4721461723541975E-004,0.20268339700579310,2.4460403806257066E-004
0.19634954084936207,1.9960828473731585E-008,0.19634954084936207,1.4885824337538287E-004,0.19634954084936207,3.7242231921486962E-004,0.19634954084936207,2.1485998130483700E-004,0.19634954084936207,5.4713525068950087E-004,0.19634954084936207,2.5461051619678438E-004
0.19039955476301776,1.7648500081386950E-008,0.19039955476301776,1.5006532602409851E-004,0.19039955476301776,3.9429047609249756E-004,0.19039955476301776,2.2394306167998910E-004,0.19039955476301776,5.5342333297493359E-004,0.19039955476301776,2.6116179644842104E-004
0.18479956785822313,1.5533666265686619E-008,0.18479956785822313,1.5286282955223057E-004,0.18479956785822313,4.2358503940167027E-004,0.18479956785822313,2.3327298194830443E-004,0.18479956785822313,5.5635784398067848E-004,0.18479956785822313,2.5806837615331344E-004
0.17951958020513104,1.3533219148230104E-008,0.17951958020513104,1.5303891222167673E-004,0.17951958020513104,4.3074763248955611E-004,0.17951958020513104,2.3217615721605943E-004,0.17951958020513104,5.4941697049683876E-004,0.17951958020513104,2.4748181481994597E-004
0.17453292519943295,1.1766954691448556E-008,0.17453292519943295,1.4897253601297371E-004,0.17453292519943295,4.0921727827412235E-004,0.17453292519943295,2.2022378601362712E-004,0.17453292519943295,5.3569839701210085E-004,0.17453292519943295,2.3931345451677516E-004
0.16981581911296179,1.0353594427546674E-008,0.16981581911296179,1.4322899964368818E-004,0.16981581911296179,3.7716301294873716E-004,0.16981581911296179,2.0691411813794164E-004,0.16981581911296179,5.2527123790386578E-004,0.16981581911296179,2.4071111793986716E-004
0.16534698176788384,9.2499651292595113E-009,0.16534698176788384,1.3983004634316866E-004,0.16534698176788384,3.6020963416846064E-004,0.16534698176788384,2.0207897537959145E-004,0.16534698176788384,5.2323474000064065E-004,0.16534698176788384,2.4792987586019994E-004
0.16110731556870733,8.3211065627955714E-009,0.16110731556870733,1.4010093184901092E-004,0.16110731556870733,3.6823036631125383E-004,0.16110731556870733,2.0665883369206517E-004,0.16110731556870733,5.2639335307007242E-004,0.16110731556870733,2.5298419244416633E-004
0.15707963267948966,7.4631176660683497E-009,0.15707963267948966,1.4200136392578504E-004,0.15707963267948966,3.8764651709868815E-004,0.15707963267948966,2.1327254886020818E-004,0.15707963267948966,5.2866080560602820E-004,0.15707963267948966,2.5124525167968923E-004
0.15324842212633139,6.6505443574001114E-009,0.15324842212633139,1.4238573979405157E-004,0.15324842212633139,3.9721813846564522E-004,0.15324842212633139,2.1380520789430324E-004,0.15324842212633139,5.2540103208626647E-004,0.15324842212633139,2.4422788247072574E-004
0.14959965017094254,5.9228975112296443E-009,0.14959965017094254,1.3971287885328432E-004,0.14959965017094254,3.8728368693489372E-004,0.14959965017094254,2.0638395717725895E-004,0.14959965017094254,5.1728165158636144E-004,0.14959965017094254,2.3875131823521332E-004
0.14612058853906015,5.3187302453039703E-009,0.14612058853906015,1.3544390599178936E-004,0.14612058853906015,3.6584592727245598E-004,0.14612058853906015,1.9651507538790040E-004,0.14612058853906015,5.0995290893590087E-004,0.14612058853906015,2.3978918637860370E-004
0.14279966607226333,4.8258947244103836E-009,0.14279966607226333,1.3248286024792539E-004,0.14279966607226333,3.4997712297857422E-004,0.14279966607226333,1.9142242965636806E-004,0.14279966607226333,5.0750814569347816E-004,0.14279966607226333,2.4506998850164457E-004


==> Figs/data/LAD_dX_Error07C.csv <==
dX_1,Polynomial,dX_2,GaussLegendre0.5,dX_3,GaussLobatto0.5,dX_4,GaussChebyshev0.5,dX_5,GaussUniformFull0.5,dX_6,GaussUniformLess0.5
1.2566370614359172,4.9076890793683945E-006,1.2566370614359172,5.6850463155763300E-005,1.2566370614359172,1.5179686177987703E-004,1.2566370614359172,9.0695120607611285E-005,1.2566370614359172,1.4240912129759707E-004,1.2566370614359172,6.1967797922339907E-005
1.0471975511965976,1.7808053857761771E-006,1.0471975511965976,5.5278293011532458E-005,1.0471975511965976,1.4243653906393730E-004,1.0471975511965976,8.8299070846432483E-005,1.0471975511965976,1.4301645122302109E-004,1.0471975511965976,5.4298358905106821E-005
0.89759790102565518,7.4686954141703333E-007,0.89759790102565518,4.9191877488938056E-005,0.89759790102565518,1.1734006891325883E-004,0.89759790102565518,7.5456172101857048E-005,0.89759790102565518,1.3437942014589150E-004,0.89759790102565518,4.5501210737819499E-005
0.78539816339744828,3.5044802196248501E-007,0.78539816339744828,4.2864625875285363E-005,0.78539816339744828,1.1067333783744036E-004,0.78539816339744828,6.6474598378818813E-005,0.78539816339744828,1.1676123552870882E-004,0.78539816339744828,4.3717780995461555E-005
0.69813170079773179,1.8367767362889697E-007,0.69813170079773179,3.8298905908753833E-005,0.69813170079773179,1.1232443756973728E-004,0.69813170079773179,6.2639248179191005E-005,0.69813170079773179,9.6694496896446061E-005,0.69813170079773179,4.3640012326882884E-005
0.62831853071795862,1.0453674914555819E-007,0.62831853071795862,3.4892332963737146E-005,0.62831853071795862,1.1012315776830576E-004,0.62831853071795862,5.9421063964558584E-005,0.62831853071795862,8.1248846753489162E-005,0.62831853071795862,4.1038075743493714E-005
0.57119866428905330,6.2708402272918923E-008,0.57119866428905330,3.1884085267196713E-005,0.57119866428905330,9.8470720061754686E-005,0.57119866428905330,5.4067740444483046E-005,0.57119866428905330,7.3010514810735661E-005,0.57119866428905330,3.5333929678885831E-005
0.52359877559829882,3.9166792053062745E-008,0.52359877559829882,2.8843532516865915E-005,0.52359877559829882,7.8729115404628356E-005,0.52359877559829882,4.6546547247598899E-005,0.52359877559829882,6.9718419830684959E-005,0.52359877559829882,2.8715451058555224E-005
0.48332194670612200,2.4921832603155604E-008,0.48332194670612200,2.5690995851640208E-005,0.48332194670612200,6.1624298239649426E-005,0.48332194670612200,3.9221585471273299E-005,0.48332194670612200,6.6422527382326200E-005,0.48332194670612200,2.4556856225595636E-005
0.44879895051282759,1.6129556103512337E-008,0.44879895051282759,2.2889111273052208E-005,0.44879895051282759,5.7596941098592829E-005,0.44879895051282759,3.5079050367375304E-005,0.44879895051282759,6.0038491794041089E-005,0.44879895051282759,2.4168090811111113E-005
0.41887902047863906,1.0959156238200406E-008,0.41887902047863906,2.0960932632251388E-005,0.41887902047863906,6.1901593182143801E-005,0.41887902047863906,3.4243640378358438E-005,0.41887902047863906,5.1943902878258161E-005,0.41887902047863906,2.5192163065519331E-005
0.39269908169872414,7.8135414071001303E-009,0.39269908169872414,1.9706882218337318E-005,0.39269908169872414,6.3824830457861797E-005,0.39269908169872414,3.3740488812146236E-005,0.39269908169872414,4.5518408536096751E-005,0.39269908169872414,2.5030831988746983E-005
0.36959913571644626,5.6828903434735773E-009,0.36959913571644626,1.8629891428171416E-005,0.36959913571644626,5.9109175614483309E-005,0.36959913571644626,3.1658176780871192E-005,0.36959913571644626,4.2449190903903071E-005,0.36959913571644626,2.2890548432352503E-005
0.34906585039886590,4.1822112893660599E-009,0.34906585039886590,1.7494788751523150E-005,0.34906585039886590,4.9324392823703942E-005,0.34906585039886590,2.8274329879339618E-005,0.34906585039886590,4.1834323654557432E-005,0.34906585039886590,1.9695722197038500E-005
0.33069396353576769,3.1021154689720411E-009,0.33069396353576769,1.6186308515715718E-005,0.33069396353576769,3.9299761956127124E-005,0.33069396353576769,2.4636033013744708E-005,0.33069396353576769,4.1336641884504972E-005,0.33069396353576769,1.7427619380212508E-005
0.31415926535897931,2.3459218447046555E-009,0.31415926535897931,1.4847588819777669E-005,0.31415926535897931,3.5704055296594576E-005,0.31415926535897931,2.2331053511679639E-005,0.31415926535897931,3.9101288043382661E-005,0.31415926535897931,1.7278189924420459E-005
0.29919930034188508,1.8738676678007336E-009,0.29919930034188508,1.3884502264966874E-005,0.29919930034188508,3.9854653812447475E-005,0.29919930034188508,2.2336051204624668E-005,0.29919930034188508,3.5406158941943604E-005,0.29919930034188508,1.8221799005910822E-005
0.28559933214452665,1.5680666369260437E-009,0.28559933214452665,1.3331680755802469E-005,0.28559933214452665,4.3626839613326000E-005,0.28559933214452665,2.2822309057251931E-005,0.28559933214452665,3.2084058719384267E-005,0.28559933214452665,1.8599382323833080E-005
0.27318196987737331,1.3220861237851001E-009,0.27318196987737331,1.2865829066234238E-005,0.27318196987737331,4.1742762883286824E-005,0.27318196987737331,2.1913161514511941E-005,0.27318196987737331,3.0424804504887132E-005,0.27318196987737331,1.7644906890566416E-005
0.26179938779914941,1.1209540801892330E-009,0.26179938779914941,1.2343443292051931E-005,0.26179938779914941,3.5619644766249281E-005,0.26179938779914941,1.9943621704511045E-005,0.26179938779914941,3.0227701252084704E-005,0.26179938779914941,1.5742940845778153E-005
0.25132741228718347,9.7911822651122287E-010,0.25132741228718347,1.1705547055405184E-005,0.25132741228718347,2.8876763659853082E-005,0.25132741228718347,1.7786606978384840E-005,0.25132741228718347,3.0325190307466951E-005,0.25132741228718347,1.4183816798997843E-005
0.24166097335306100,8.9820311018532295E-010,0.24166097335306100,1.0955811777703595E-005,0.24166097335306100,2.5265809839970433E-005,0.24166097335306100,1.6196228975900224E-005,0.24166097335306100,2.9513087370218106E-005,0.24166097335306100,1.4005232173333441E-005
0.23271056693257727,8.6052300245816465E-010,0.23271056693257727,1.0365459808800784E-005,0.23271056693257727,2.8166870812811272E-005,0.23271056693257727,1.6277725882061321E-005,0.23271056693257727,2.7635564786214980E-005,0.23271056693257727,1.4762456606505652E-005
0.22439947525641379,8.3410112205226650E-010,0.22439947525641379,1.0073004169188569E-005,0.22439947525641379,3.2761774186084998E-005,0.22439947525641379,1.7159279120810821E-005,0.22439947525641379,2.5675209153007583E-005,0.22439947525641379,1.5285652620765213E-005
0.21666156231653746,7.9961691450414636E-010,0.21666156231653746,9.8507545890821953E-006,0.21666156231653746,3.2739635726600105E-005,0.21666156231653746,1.6887250071297599E-005,0.21666156231653746,2.4575271283010380E-005,0.21666156231653746,1.4861495762562144E-005
0.20943951023931953,7.6154297581159710E-010,0.20943951023931953,9.5673972155957630E-006,0.20943951023931953,2.8333039832566947E-005,0.20943951023931953,1.5502575369571145E-005,0.20943951023931953,2.4409819705905068E-005,0.20943951023931953,1.3590735379363442E-005
0.20268339700579310,7.3227229258488395E-010,0.20268339700579310,9.2174452633929882E-006,0.20268339700579310,2.3141028046315512E-005,0.20268339700579310,1.3999752281788261E-005,0.20268339700579310,2.4582192262028258E-005,0.20268339700579310,1.2357435009437631E-005
0.19634954084936207,7.1691192220803998E-010,0.19634954084936207,8.7591713465552699E-006,0.19634954084936207,1.9664410716940865E-005,0.19634954084936207,1.2789475400903181E-005,0.19634954084936207,2.4308127254386053E-005,0.19634954084936207,1.2090171974665599E-005
0.19039955476301776,7.1083195962954133E-010,0.19039955476301776,8.3446749995449755E-006,0.19039955476301776,2.1063738983553662E-005,0.19039955476301776,1.2722530303594336E-005,0.19039955476301776,2.3292449297452985E-005,0.19039955476301776,1.2675896005083257E-005
0.18479956785822313,7.0511831689465128E-010,0.18479956785822313,8.1577452941901378E-006,0.18479956785822313,2.5753298157830401E-005,0.18479956785822313,1.3709342493980420E-005,0.18479956785822313,2.2039355830404977E-005,0.18479956785822313,1.3241568296738289E-005
0.17951958020513104,6.9428107664711682E-010,0.17951958020513104,8.0545442655741355E-006,0.17951958020513104,2.7274072652217355E-005,0.17951958020513104,1.3913487956536937E-005,0.17951958020513104,2.1230992929531099E-005,0.17951958020513104,1.3118142054433738E-005
0.17453292519943295,6.7965762428531675E-010,0.17453292519943295,7.8855979269117215E-006,0.17453292519943295,2.4157655230903290E-005,0.17453292519943295,1.2890159483614356E-005,0.17453292519943295,2.1045371359787210E-005,0.17453292519943295,1.2232862205845773E-005
0.16981581911296179,6.6607575972866198E-010,0.16981581911296179,7.6715065063081208E-006,0.16981581911296179,1.9690334451272479E-005,0.16981581911296179,1.1672009821090992E-005,0.16981581911296179,2.1176828686115586E-005,0.16981581911296179,1.1189633713663995E-005
0.16534698176788384,6.5668728861601667E-010,0.16534698176788384,7.3782091783624513E-006,0.16534698176788384,1.6412114571815090E-005,0.16534698176788384,1.0700182380930429E-005,0.16534698176788384,2.1113329433947982E-005,0.16534698176788384,1.0822873529417554E-005
0.16110731556870733,6.5086747099488905E-010,0.16110731556870733,7.0648768606427449E-006,0.16110731556870733,1.6485972562470207E-005,0.16110731556870733,1.0455143025705056E-005,0.16110731556870733,2.0544487066903959E-005,0.16110731556870733,1.1249739559704294E-005
0.15707963267948966,6.4564641489552874E-010,0.15707963267948966,6.9180021780247255E-006,0.15707963267948966,2.0652612914141022E-005,0.15707963267948966,1.1353022681386721E-005,0.15707963267948966,1.9700953839299558E-005,0.15707963267948966,1.1815578379724807E-005
0.15324842212633139,6.3860986809556964E-010,0.15324842212633139,6.8777461596068098E-006,0.15324842212633139,2.3380614203961979E-005,0.15324842212633139,1.1924090783361576E-005,0.15324842212633139,1.9071861970538146E-005,0.15324842212633139,1.1888501575342472E-005
0.14959965017094254,6.2971326164363769E-010,0.14959965017094254,6.7775718772087696E-006,0.14959965017094254,2.1578598848319158E-005,0.14959965017094254,1.1237821994037702E-005,0.14959965017094254,1.8870051387205737E-005,0.14959965017094254,1.1280043435804560E-005
0.14612058853906015,6.2070088920790154E-010,0.14612058853906015,6.6318719676393342E-006,0.14612058853906015,1.7573792846287090E-005,0.14612058853906015,1.0148845817884863E-005,0.14612058853906015,1.8946366117414368E-005,0.14612058853906015,1.0380462764225051E-005
0.14279966607226333,6.1318990844959691E-010,0.14279966607226333,6.4378824505976490E-006,0.14279966607226333,1.4400421620585561E-005,0.14279966607226333,9.3169765059662695E-006,0.14279966607226333,1.8962873694393176E-005,0.14279966607226333,9.9238800258245119E-006


==> Figs/data/LAD_dX_Error08A.csv <==
dX_1,Polynomial,dX_2,GaussLegendre0.1,dX_3,GaussLobatto0.1,dX_4,GaussChebyshev0.1,dX_5,GaussUniformFull0.1,dX_6,GaussUniformLess0.1
1.2566370614359172,1.4137076266881202E-003,1.2566370614359172,1.2054468338116137E-003,1.2566370614359172,2.4035624196964522E-003,1.2566370614359172,1.5909846917445192E-003,1.2566370614359172,2.4035624196964522E-003,1.2566370614359172,9.3749269813825874E-004
1.0471975511965976,6.7863772493743934E-004,1.0471975511965976,5.3274069967300787E-004,1.0471975511965976,1.2124078256519589E-003,1.0471975511965976,7.1566117734728587E-004,1.0471975511965976,1.2124078256519589E-003,1.0471975511965976,4.5017271212546156E-004
0.89759790102565518,3.9911034438784500E-004,0.89759790102565518,2.8140570314866574E-004,0.89759790102565518,7.5628417152442072E-004,0.89759790102565518,4.0452646461646769E-004,0.89759790102565518,7.5628417152442072E-004,0.89759790102565518,2.5250854225416125E-004
0.78539816339744828,2.6325595269752834E-004,0.78539816339744828,1.6178262430942397E-004,0.78539816339744828,4.3636769521023579E-004,0.78539816339744828,2.3586732058560584E-004,0.78539816339744828,4.3636769521023579E-004,0.78539816339744828,1.4188725379940182E-004
0.69813170079773179,1.7624426719648669E-004,0.69813170079773179,9.0267994192249802E-005,0.69813170079773179,2.3175424765186088E-004,0.69813170079773179,1.2970254776957014E-004,0.69813170079773179,2.3175424765186088E-004,0.69813170079773179,7.6159052096285985E-005
0.62831853071795862,1.1896025323958687E-004,0.62831853071795862,4.7263718327620101E-005,0.62831853071795862,1.1827408830413242E-004,0.62831853071795862,6.7097792961149988E-005,0.62831853071795862,1.1827408830413242E-004,0.62831853071795862,3.9220772343496918E-005
0.57119866428905330,8.3395465400486348E-005,0.57119866428905330,2.2563441043948413E-005,0.57119866428905330,5.6784804606083343E-005,0.57119866428905330,3.1902955041877729E-005,0.57119866428905330,5.6784804606083343E-005,0.57119866428905330,1.8786841679559463E-005
0.52359877559829882,6.1415381332768917E-005,0.52359877559829882,8.2388250098865955E-006,0.52359877559829882,2.0952200005585060E-005,0.52359877559829882,1.1595556878256282E-005,0.52359877559829882,2.0952200005585060E-005,0.52359877559829882,6.9395542098992354E-006
0.48332194670612200,4.6763476296744618E-005,0.48332194670612200,2.2122503803664404E-006,0.48332194670612200,9.4320382626875067E-006,0.48332194670612200,4.3943479999103374E-006,0.48332194670612200,9.4320382626875067E-006,0.48332194670612200,2.8306980932173601E-006
0.44879895051282759,3.6200761688481953E-005,0.44879895051282759,6.9563422904263681E-006,0.44879895051282759,2.0846379411792294E-005,0.44879895051282759,1.0935034259469950E-005,0.44879895051282759,2.0846379411792294E-005,0.44879895051282759,6.5589729839840348E-006
0.41887902047863906,2.8368349583653316E-005,0.41887902047863906,1.0385507854641702E-005,0.41887902047863906,2.9299799673438902E-005,0.41887902047863906,1.5733300414229354E-005,0.41887902047863906,2.9299799673438902E-005,0.41887902047863906,9.3664766069471676E-006
0.39269908169872414,2.2557767689493915E-005,0.39269908169872414,1.2484020559373807E-005,0.39269908169872414,3.4547606610337916E-005,0.39269908169872414,1.8679146223171834E-005,0.39269908169872414,3.4547606610337916E-005,0.39269908169872414,1.1106170559609378E-005
0.36959913571644626,1.8221483781629276E-005,0.36959913571644626,1.3725088385106908E-005,0.36959913571644626,3.7685592882441285E-005,0.36959913571644626,2.0421173260866130E-005,0.36959913571644626,3.7685592882441285E-005,0.36959913571644626,1.2138341055467586E-005
0.34906585039886590,1.4921320258793518E-005,0.34906585039886590,1.4405188129742843E-005,0.34906585039886590,3.9361642948178636E-005,0.34906585039886590,2.1360583545584266E-005,0.34906585039886590,3.9361642948178636E-005,0.34906585039886590,1.2691197336688617E-005
0.33069396353576769,1.2352088759274058E-005,0.33069396353576769,1.4697468442569184E-005,0.33069396353576769,3.9997727261487005E-005,0.33069396353576769,2.1738022008034051E-005,0.33069396353576769,3.9997727261487005E-005,0.33069396353576769,1.2909400455277784E-005
0.31415926535897931,1.0319248407711539E-005,0.31415926535897931,1.4720845535329632E-005,0.31415926535897931,3.9931464527313833E-005,0.31415926535897931,2.1728366115951991E-005,0.31415926535897931,3.9931464527313833E-005,0.31415926535897931,1.2900674192213720E-005
0.29919930034188508,8.6946302673364732E-006,0.29919930034188508,1.4566564739489230E-005,0.29919930034188508,3.9420348508737736E-005,0.29919930034188508,2.1466925751340553E-005,0.29919930034188508,3.9420348508737736E-005,0.29919930034188508,1.2745802751627958E-005
0.28559933214452665,7.3852024952834370E-006,0.28559933214452665,1.4300116685131249E-005,0.28559933214452665,3.8632074259876303E-005,0.28559933214452665,2.1048101454299859E-005,0.28559933214452665,3.8632074259876303E-005,0.28559933214452665,1.2498925187708374E-005
0.27318196987737331,6.3198249410592989E-006,0.27318196987737331,1.3963539529025164E-005,0.27318196987737331,3.7666980131430039E-005,0.27318196987737331,2.0530932914836462E-005,0.27318196987737331,3.7666980131430039E-005,0.27318196987737331,1.2193563495152749E-005
0.26179938779914941,5.4444949974165866E-006,0.26179938779914941,1.3583173994355297E-005,0.26179938779914941,3.6590275185039253E-005,0.26179938779914941,1.9952545140907030E-005,0.26179938779914941,3.6590275185039253E-005,0.26179938779914941,1.1851499775807326E-005
0.25132741228718347,4.7189317491696655E-006,0.25132741228718347,1.3177122655482241E-005,0.25132741228718347,3.5450676329430931E-005,0.25132741228718347,1.9339063686236574E-005,0.25132741228718347,3.5450676329430931E-005,0.25132741228718347,1.1488584278894051E-005
0.24166097335306100,4.1129614317274630E-006,0.24166097335306100,1.2758895643843931E-005,0.24166097335306100,3.4285144817152913E-005,0.24166097335306100,1.8710140014197297E-005,0.24166097335306100,3.4285144817152913E-005,0.24166097335306100,1.1116690910318037E-005
0.23271056693257727,3.6034726561758405E-006,0.23271056693257727,1.2338363253877930E-005,0.23271056693257727,3.3119440648762602E-005,0.23271056693257727,1.8079940507596127E-005,0.23271056693257727,3.3119440648762602E-005,0.23271056693257727,1.0744162690309254E-005
0.22439947525641379,3.1723927012282368E-006,0.22439947525641379,1.1922202022750668E-005,0.22439947525641379,3.1970093560881286E-005,0.22439947525641379,1.7457870812656222E-005,0.22439947525641379,3.1970093560881286E-005,0.22439947525641379,1.0376437437361433E-005
0.21666156231653746,2.8054495773901193E-006,0.21666156231653746,1.1514679332164542E-005,0.21666156231653746,3.0847530390864527E-005,0.21666156231653746,1.6849879570976987E-005,0.21666156231653746,3.0847530390864527E-005,0.21666156231653746,1.0016973854874221E-005
0.20943951023931953,2.4913301056542203E-006,0.20943951023931953,1.1118513211698229E-005,0.20943951023931953,2.9758551100563837E-005,0.20943951023931953,1.6259750483246872E-005,0.20943951023931953,2.9758551100563837E-005,0.20943951023931953,9.6680217499277387E-006
0.20268339700579310,2.2210213304441126E-006,0.20268339700579310,1.0735454637377670E-005,0.20268339700579310,2.8707577415017162E-005,0.20268339700579310,1.5689906689877365E-005,0.20268339700579310,2.8707577415017162E-005,0.20268339700579310,9.3310416202478815E-006
0.19634954084936207,1.9872840262936649E-006,0.19634954084936207,1.0366574143810342E-005,0.19634954084936207,2.7697189193427769E-005,0.19634954084936207,1.5141789611509232E-005,0.19634954084936207,2.7697189193427769E-005,0.19634954084936207,9.0068960014519525E-006
0.19039955476301776,1.7842517080927045E-006,0.19039955476301776,1.0012413080394846E-005,0.19039955476301776,2.6728514817808249E-005,0.19039955476301776,1.4616073240507057E-005,0.19039955476301776,2.6728514817808249E-005,0.19039955476301776,8.6959793964506661E-006
0.18479956785822313,1.6071351300035920E-006,0.18479956785822313,9.6731129817867515E-006,0.18479956785822313,2.5801643198272332E-005,0.18479956785822313,1.4112860748380242E-005,0.18479956785822313,2.5801643198272332E-005,0.18479956785822313,8.3983481228852329E-006
0.17951958020513104,1.4520018121203016E-006,0.17951958020513104,9.3485393537389112E-006,0.17951958020513104,2.4915985002885959E-005,0.17951958020513104,1.3631868717909637E-005,0.17951958020513104,2.4915985002885959E-005,0.17951958020513104,8.1138350479818813E-006
0.17453292519943295,1.3156058067301204E-006,0.17453292519943295,9.0383791017329707E-006,0.17453292519943295,2.4070518814817962E-005,0.17453292519943295,1.3172566377570493E-005,0.17453292519943295,2.4070518814817962E-005,0.17453292519943295,7.8421298039885964E-006
0.16981581911296179,1.1952534340509821E-006,0.16981581911296179,8.7422040169482314E-006,0.16981581911296179,2.3263938642019231E-005,0.16981581911296179,1.2734264054954934E-005,0.16981581911296179,2.3263938642019231E-005,0.16981581911296179,7.5828277452731925E-006
0.16534698176788384,1.0886972229235341E-006,0.16534698176788384,8.4595103702866954E-006,0.16534698176788384,2.2494750509976196E-005,0.16534698176788384,1.2316168758900343E-005,0.16534698176788384,2.2494750509976196E-005,0.16534698176788384,7.3354617898436902E-006
0.16110731556870733,9.9405242036548765E-007,0.16110731556870733,8.1897469563198127E-006,0.16110731556870733,2.1761348049498179E-005,0.16110731556870733,1.1917424513500873E-005,0.16110731556870733,2.1761348049498179E-005,0.16110731556870733,7.0995269443096582E-006
0.15707963267948966,9.0973106323384036E-007,0.15707963267948966,7.9323373674902245E-006,0.15707963267948966,2.1062073391604679E-005,0.15707963267948966,1.1537144504762919E-005,0.15707963267948966,2.1062073391604679E-005,0.15707963267948966,6.8745000337883230E-006
0.15324842212633139,8.3438942596979478E-007,0.15324842212633139,7.6866972263091267E-006,0.15324842212633139,2.0395261789111802E-005,0.15324842212633139,1.1174435546347633E-005,0.15324842212633139,2.0395261789111802E-005,0.15324842212633139,6.6598542911835172E-006
0.14959965017094254,7.6688573261520674E-007,0.14959965017094254,7.4522463078252125E-006,0.14959965017094254,1.9759271242664802E-005,0.14959965017094254,1.0828414963657190E-005,0.14959965017094254,1.9759271242664802E-005,0.14959965017094254,6.4550691360554401E-006
0.14612058853906015,7.0624592242968154E-007,0.14612058853906015,7.2284164822327473E-006,0.14612058853906015,1.9152501542792647E-005,0.14612058853906015,1.0498221523317802E-005,0.14612058853906015,1.9152501542792647E-005,0.14612058853906015,6.2596364869621114E-006
0.14279966607226333,6.5163583235651892E-007,0.14279966607226333,7.0146568783854436E-006,0.14279966607226333,1.8573406864533722E-005,0.14279966607226333,1.0183022499467423E-005,0.14279966607226333,1.8573406864533722E-005,0.14279966607226333,6.0730649408637879E-006


==> Figs/data/LAD_dX_Error08B.csv <==
dX_1,Polynomial,dX_2,GaussLegendre0.1,dX_3,GaussLobatto0.1,dX_4,GaussChebyshev0.1,dX_5,GaussUniformFull0.1,dX_6,GaussUniformLess0.1
1.2566370614359172,8.7145185560433698E-005,1.2566370614359172,6.1740246068815730E-005,1.2566370614359172,1.6423505527085505E-004,1.2566370614359172,9.7581777015058076E-005,1.2566370614359172,1.5587212731995288E-004,1.2566370614359172,5.8496986781601672E-005
1.0471975511965976,3.6138166269882369E-005,1.0471975511965976,2.1046662226888714E-005,1.0471975511965976,5.0220897725863818E-005,1.0471975511965976,3.1358311577724471E-005,1.0471975511965976,5.1797291723985042E-005,1.0471975511965976,1.7043373755854770E-005
0.89759790102565518,1.8377465034926285E-005,0.89759790102565518,8.0404032420847980E-006,0.89759790102565518,2.0687372891675654E-005,0.89759790102565518,1.1778408724399572E-005,0.89759790102565518,2.0753009940557237E-005,0.89759790102565518,8.3707793882417074E-006
0.78539816339744828,1.0654436852105495E-005,0.78539816339744828,2.9451086073030662E-006,0.78539816339744828,9.1733240536058723E-006,0.78539816339744828,4.5570725342912214E-006,0.78539816339744828,8.6312245318538022E-006,0.78539816339744828,3.7342954342571335E-006
0.69813170079773179,6.5030784524080266E-006,0.69813170079773179,6.6074727585676202E-007,0.69813170079773179,2.2735370472622966E-006,0.69813170079773179,1.1296356042913244E-006,0.69813170079773179,2.5192115499124267E-006,0.69813170079773179,1.0611423664378221E-006
0.62831853071795862,4.0893808305034843E-006,0.62831853071795862,3.7844059782523999E-007,0.62831853071795862,1.2348674614151470E-006,0.62831853071795862,6.3474085957276254E-007,0.62831853071795862,1.2250962442524712E-006,0.62831853071795862,5.9526562432581256E-007
0.57119866428905330,2.5752727695621943E-006,0.57119866428905330,7.4585981120297486E-007,0.57119866428905330,1.9911492742304515E-006,0.57119866428905330,1.1638737294256282E-006,0.57119866428905330,1.8095070417978682E-006,0.57119866428905330,7.2022083956079807E-007
0.52359877559829882,1.6412924873623857E-006,0.52359877559829882,8.1123571642455952E-007,0.52359877559829882,1.8999047716132439E-006,0.52359877559829882,1.1883699429714489E-006,0.52359877559829882,1.8052106976940584E-006,0.52359877559829882,5.9694094782928405E-007
0.48332194670612200,1.1267348973695018E-006,0.48332194670612200,7.9019379387249487E-007,0.48332194670612200,2.0099208040366698E-006,0.48332194670612200,1.1490503487482306E-006,0.48332194670612200,1.8415792091309394E-006,0.48332194670612200,7.2036402918768321E-007
0.44879895051282759,8.3269050414314947E-007,0.44879895051282759,7.5631531458802894E-007,0.44879895051282759,2.3020195474050719E-006,0.44879895051282759,1.1587319653988964E-006,0.44879895051282759,1.9924041243113993E-006,0.44879895051282759,8.6196737695853562E-007
0.41887902047863906,6.3254426781824584E-007,0.41887902047863906,7.0345450700847388E-007,0.41887902047863906,2.3344240858963994E-006,0.41887902047863906,1.1469735896931599E-006,0.41887902047863906,2.0219717565803022E-006,0.41887902047863906,8.6912678377108673E-007
0.39269908169872414,4.8056560516624119E-007,0.39269908169872414,6.2863683108759601E-007,0.39269908169872414,1.9649038788035657E-006,0.39269908169872414,1.0325807030158493E-006,0.39269908169872414,1.7858198960659710E-006,0.39269908169872414,7.3449166629451501E-007
0.36959913571644626,3.5770541794697038E-007,0.36959913571644626,5.3323190604430538E-007,0.36959913571644626,1.4560761722579508E-006,0.36959913571644626,8.4229859094536726E-007,0.36959913571644626,1.4402650373494702E-006,0.36959913571644626,5.3420157631655464E-007
0.34906585039886590,2.6479750789540022E-007,0.34906585039886590,4.3775648224022688E-007,0.34906585039886590,1.1118112711367306E-006,0.34906585039886590,6.6971506234029636E-007,0.34906585039886590,1.1938147706148190E-006,0.34906585039886590,4.1743174446571272E-007
0.33069396353576769,2.0432444876748290E-007,0.33069396353576769,3.6588722631989184E-007,0.33069396353576769,9.9240652896466082E-007,0.33069396353576769,5.6235909685039150E-007,0.33069396353576769,1.0780026641167294E-006,0.33069396353576769,4.1558191056866940E-007
0.31415926535897931,1.6557902477597703E-007,0.31415926535897931,3.1480496474110152E-007,0.31415926535897931,9.5977727114063133E-007,0.31415926535897931,5.0114890068358258E-007,0.31415926535897931,1.0233150657395668E-006,0.31415926535897931,4.2567444671335946E-007
0.29919930034188508,1.3681809782847814E-007,0.29919930034188508,2.7090788809724504E-007,0.29919930034188508,8.6827636066596104E-007,0.29919930034188508,4.4717098428718675E-007,0.29919930034188508,9.5783476157895502E-007,0.29919930034188508,4.0543294971057573E-007
0.28559933214452665,1.1242140901662829E-007,0.28559933214452665,2.2710755994365959E-007,0.28559933214452665,6.9306941880239664E-007,0.28559933214452665,3.7767488939946060E-007,0.28559933214452665,8.6253242177717981E-007,0.28559933214452665,3.6154382888227202E-007
0.27318196987737331,9.0587416030465448E-008,0.27318196987737331,1.8240294992343931E-007,0.27318196987737331,5.0903780903682259E-007,0.27318196987737331,3.0132216467571097E-007,0.27318196987737331,7.7582228794468569E-007,0.27318196987737331,3.2058773859058085E-007
0.26179938779914941,7.2570328909404052E-008,0.26179938779914941,1.4170898637369862E-007,0.26179938779914941,3.8301785689524855E-007,0.26179938779914941,2.3854766553553169E-007,0.26179938779914941,7.2343975866581718E-007,0.26179938779914941,3.0209723545737515E-007
0.25132741228718347,5.9682267309607530E-008,0.25132741228718347,1.0944104158505881E-007,0.25132741228718347,3.1241753103182491E-007,0.25132741228718347,1.9483468404452911E-007,0.25132741228718347,6.9327066783886511E-007,0.25132741228718347,2.9763359052103823E-007
0.24166097335306100,5.0739346351910227E-008,0.24166097335306100,8.3975279488508229E-008,0.24166097335306100,2.5670677857977652E-007,0.24166097335306100,1.6181818349142083E-007,0.24166097335306100,6.6867899862898337E-007,0.24166097335306100,2.9398374490692905E-007
0.23271056693257727,4.3741404801236778E-008,0.23271056693257727,6.1878897414845627E-008,0.23271056693257727,1.9115032163681601E-007,0.23271056693257727,1.3246109032913349E-007,0.23271056693257727,6.4553058198912916E-007,0.23271056693257727,2.8870350302905401E-007
0.22439947525641379,3.7490787930173403E-008,0.22439947525641379,4.1932664706119978E-008,0.22439947525641379,1.2255440816379484E-007,0.22439947525641379,1.0769412703539495E-007,0.22439947525641379,6.2862054370140467E-007,0.22439947525641379,2.8418309565667574E-007
0.21666156231653746,3.1659733905182994E-008,0.21666156231653746,2.5647314206147741E-008,0.21666156231653746,6.8846643383021162E-008,0.21666156231653746,9.2610046741183860E-008,0.21666156231653746,6.2108610008781619E-007,0.21666156231653746,2.8172414792050831E-007
0.20943951023931953,2.6633275711406835E-008,0.20943951023931953,1.8166389968918553E-008,0.20943951023931953,4.0341077477081625E-008,0.20943951023931953,8.8179427898880084E-008,0.20943951023931953,6.2011346295355340E-007,0.20943951023931953,2.8045480423303937E-007
0.20268339700579310,2.2798925140804279E-008,0.20268339700579310,2.2999713572917272E-008,0.20268339700579310,5.2324696542443217E-008,0.20268339700579310,9.0966051740933741E-008,0.20268339700579310,6.2116902026945880E-007,0.20268339700579310,2.7979337131787960E-007
0.19634954084936207,1.9960828473731585E-008,0.19634954084936207,3.3201065746586273E-008,0.19634954084936207,9.1248808423547473E-008,0.19634954084936207,9.8328710907128836E-008,0.19634954084936207,6.2151592714793342E-007,0.19634954084936207,2.8011211978329398E-007
0.19039955476301776,1.7648500081386950E-008,0.19039955476301776,4.4334946692402109E-008,0.19039955476301776,1.3260695857329871E-007,0.19039955476301776,1.0842990716590245E-007,0.19039955476301776,6.2063903150747349E-007,0.19039955476301776,2.8112326688901694E-007
0.18479956785822313,1.5533666265686619E-008,0.18479956785822313,5.4711142088658732E-008,0.18479956785822313,1.6181407089568740E-007,0.18479956785822313,1.1832976265763617E-007,0.18479956785822313,6.1891441168677081E-007,0.18479956785822313,2.8149893030553152E-007
0.17951958020513104,1.3533219148230104E-008,0.17951958020513104,6.3407301938538327E-008,0.17951958020513104,1.7676850276014431E-007,0.17951958020513104,1.2599377921394970E-007,0.17951958020513104,6.1765504731367601E-007,0.17951958020513104,2.8048435162549655E-007
0.17453292519943295,1.1766954691448556E-008,0.17453292519943295,7.0621724263804242E-008,0.17453292519943295,1.8948010887478529E-007,0.17453292519943295,1.3288169043857812E-007,0.17453292519943295,6.1912018926457212E-007,0.17453292519943295,2.7927373421044987E-007
0.16981581911296179,1.0353594427546674E-008,0.16981581911296179,7.7466807841478412E-008,0.16981581911296179,2.1293837225552379E-007,0.16981581911296179,1.4187864019922155E-007,0.16981581911296179,6.2396533151211464E-007,0.16981581911296179,2.7966820212248044E-007
0.16534698176788384,9.2499651292595113E-009,0.16534698176788384,8.4600259672480967E-008,0.16534698176788384,2.4556305238175679E-007,0.16534698176788384,1.5340174869356228E-007,0.16534698176788384,6.2987060670271758E-007,0.16534698176788384,2.8171235745411631E-007
0.16110731556870733,8.3211065627955714E-009,0.16110731556870733,9.1592218264778635E-008,0.16110731556870733,2.7382261185982711E-007,0.16110731556870733,1.6465386018933008E-007,0.16110731556870733,6.3313050878203052E-007,0.16110731556870733,2.8350316593690787E-007
0.15707963267948966,7.4631176660683497E-009,0.15707963267948966,9.7519532901874094E-008,0.15707963267948966,2.8746418588705631E-007,0.15707963267948966,1.7229604611400032E-007,0.15707963267948966,6.3181584629440273E-007,0.15707963267948966,2.8310280864154080E-007
0.15324842212633139,6.6505443574001114E-009,0.15324842212633139,1.0187876261600300E-007,0.15324842212633139,2.8941897539120364E-007,0.15324842212633139,1.7589969307484272E-007,0.15324842212633139,6.2825288280299587E-007,0.15324842212633139,2.8071935599698735E-007
0.14959965017094254,5.9228975112296443E-009,0.14959965017094254,1.0522201366469501E-007,0.14959965017094254,2.9253861666315274E-007,0.14959965017094254,1.7854124958350389E-007,0.14959965017094254,6.2703045520069157E-007,0.14959965017094254,2.7873226068572018E-007
0.14612058853906015,5.3187302453039703E-009,0.14612058853906015,1.0866831109758367E-007,0.14612058853906015,3.0656897751651722E-007,0.14612058853906015,1.8356621143098650E-007,0.14612058853906015,6.3014635648418090E-007,0.14612058853906015,2.7901904433362637E-007
0.14279966607226333,4.8258947244103836E-009,0.14279966607226333,1.1269063965318622E-007,0.14279966607226333,3.2831781576167488E-007,0.14279966607226333,1.9121852007803523E-007,0.14279966607226333,6.3517280797778583E-007,0.14279966607226333,2.8092327463939650E-007


==> Figs/data/LAD_dX_Error08C.csv <==
dX_1,Polynomial,dX_2,GaussLegendre0.1,dX_3,GaussLobatto0.1,dX_4,GaussChebyshev0.1,dX_5,GaussUniformFull0.1,dX_6,GaussUniformLess0.1
1.2566370614359172,4.9076890793683945E-006,1.2566370614359172,2.6293847722854984E-006,1.2566370614359172,8.1187639522958709E-006,1.2566370614359172,4.4005853471974647E-006,1.2566370614359172,6.7627689420392016E-006,1.2566370614359172,3.2890786052233607E-006
1.0471975511965976,1.7808053857761771E-006,1.0471975511965976,6.3018398093649448E-007,1.0471975511965976,1.7753219774967164E-006,1.0471975511965976,1.0401477401315020E-006,1.0471975511965976,1.7567953176161086E-006,1.0471975511965976,6.7495981255054189E-007
0.89759790102565518,7.4686954141703333E-007,0.89759790102565518,1.1809649683681848E-007,0.89759790102565518,3.1025810244202369E-007,0.89759790102565518,1.8595244033413478E-007,0.89759790102565518,3.4515277634198394E-007,0.89759790102565518,1.1827229649095626E-007
0.78539816339744828,3.5044802196248501E-007,0.78539816339744828,1.5719808975912378E-008,0.78539816339744828,4.1086455540213815E-008,0.78539816339744828,2.4988423317832045E-008,0.78539816339744828,5.7156065674383727E-008,0.78539816339744828,2.1430188895860321E-008
0.69813170079773179,1.8367767362889697E-007,0.69813170079773179,4.3440603336363871E-008,0.69813170079773179,1.3323065181569693E-007,0.69813170079773179,7.0072465637053360E-008,0.69813170079773179,1.2538828342063016E-007,0.69813170079773179,5.6599688549649331E-008
0.62831853071795862,1.0453674914555819E-007,0.62831853071795862,4.2935029867932618E-008,0.62831853071795862,1.4268058629363568E-007,0.62831853071795862,7.2150565175124398E-008,0.62831853071795862,1.1276375036998041E-007,0.62831853071795862,5.7995435725488312E-008
0.57119866428905330,6.2708402272918923E-008,0.57119866428905330,3.4744620881538504E-008,0.57119866428905330,1.1496955471878525E-007,0.57119866428905330,5.9962029000164791E-008,0.57119866428905330,9.0856004456858845E-008,0.57119866428905330,4.4422346193390245E-008
0.52359877559829882,3.9166792053062745E-008,0.52359877559829882,2.5519781408125083E-008,0.52359877559829882,7.5931278629122640E-008,0.52359877559829882,4.3166140494549327E-008,0.52359877559829882,7.1651351770196392E-008,0.52359877559829882,2.8690059998607610E-008
0.48332194670612200,2.4921832603155604E-008,0.48332194670612200,1.7054525918945426E-008,0.48332194670612200,4.5484295337668894E-008,0.48332194670612200,2.7488353781377783E-008,0.48332194670612200,5.1321916612061098E-008,0.48332194670612200,1.7431100809207465E-008
0.44879895051282759,1.6129556103512337E-008,0.44879895051282759,1.0168683116385037E-008,0.44879895051282759,2.7935538318031624E-008,0.44879895051282759,1.6042201836888256E-008,0.44879895051282759,3.0321238498972710E-008,0.44879895051282759,1.1100155241356140E-008
0.41887902047863906,1.0959156238200406E-008,0.41887902047863906,5.1822340073580443E-009,0.41887902047863906,1.6135820330833740E-008,0.41887902047863906,8.3820019385697255E-009,0.41887902047863906,1.3658069269991171E-008,0.41887902047863906,6.8051119021576780E-009
0.39269908169872414,7.8135414071001303E-009,0.39269908169872414,1.8542695852384978E-009,0.39269908169872414,5.9259432890508904E-009,0.39269908169872414,2.8887269999873211E-009,0.39269908169872414,3.7187392633186357E-009,0.39269908169872414,3.6013204294210652E-009
0.36959913571644626,5.6828903434735773E-009,0.36959913571644626,1.9559483614047142E-009,0.36959913571644626,5.2369991423568790E-009,0.36959913571644626,2.8187291764871797E-009,0.36959913571644626,5.3791193720891904E-009,0.36959913571644626,3.7949163475129715E-009
0.34906585039886590,4.1822112893660599E-009,0.34906585039886590,3.7860933175685923E-009,0.34906585039886590,1.1322832683471943E-008,0.34906585039886590,6.3106630758383566E-009,0.34906585039886590,1.1251411868480860E-008,0.34906585039886590,5.5307476377198626E-009
0.33069396353576769,3.1021154689720411E-009,0.33069396353576769,5.2499550419857643E-009,0.33069396353576769,1.4443457131385169E-008,0.33069396353576769,8.6270454319005707E-009,0.33069396353576769,1.6911033410037164E-008,0.33069396353576769,6.6514340558639302E-009
0.31415926535897931,2.3459218447046555E-009,0.31415926535897931,6.2241932869898788E-009,0.31415926535897931,1.6824523002178129E-008,0.31415926535897931,9.9298767235617755E-009,0.31415926535897931,2.0509755240108814E-008,0.31415926535897931,7.5988374436185805E-009
0.29919930034188508,1.8738676678007336E-009,0.29919930034188508,6.9189221302742551E-009,0.29919930034188508,2.0174460172389049E-008,0.29919930034188508,1.1019608983748756E-008,0.29919930034188508,2.1255652999138571E-008,0.29919930034188508,8.8924122282373556E-009
0.28559933214452665,1.5680666369260437E-009,0.28559933214452665,7.5218274562571133E-009,0.28559933214452665,2.3877093355094706E-008,0.28559933214452665,1.2272894486207741E-008,0.28559933214452665,2.0742416028940596E-008,0.28559933214452665,1.0182872732037041E-008
0.27318196987737331,1.3220861237851001E-009,0.27318196987737331,7.9848459163438338E-009,0.27318196987737331,2.6427335660570959E-008,0.27318196987737331,1.3506729123637384E-008,0.27318196987737331,2.1129664944303944E-008,0.27318196987737331,1.0823618745110158E-008
0.26179938779914941,1.1209540801892330E-009,0.26179938779914941,8.3007963581719239E-009,0.26179938779914941,2.6255521525030934E-008,0.26179938779914941,1.4219614419273694E-008,0.26179938779914941,2.3214076745086086E-008,0.26179938779914941,1.0557975077331416E-008
0.25132741228718347,9.7911822651122287E-010,0.25132741228718347,8.4341222390841819E-009,0.25132741228718347,2.3984789953751937E-008,0.25132741228718347,1.4056278535536221E-008,0.25132741228718347,2.5833850259050551E-008,0.25132741228718347,9.8076369957999881E-009
0.24166097335306100,8.9820311018532295E-010,0.24166097335306100,8.3202180307887256E-009,0.24166097335306100,2.2592785762255246E-008,0.24166097335306100,1.3405072714471432E-008,0.24166097335306100,2.6730353077880208E-008,0.24166097335306100,9.4529801455945136E-009
0.23271056693257727,8.6052300245816465E-010,0.23271056693257727,8.1497538167956933E-009,0.23271056693257727,2.3501926196321234E-008,0.23271056693257727,1.3043515273703340E-008,0.23271056693257727,2.5118870705305647E-008,0.23271056693257727,9.9040669606200440E-009
0.22439947525641379,8.3410112205226650E-010,0.22439947525641379,8.1155327595325456E-009,0.22439947525641379,2.5482032266204525E-008,0.22439947525641379,1.3233934068332939E-008,0.22439947525641379,2.2614473124148284E-008,0.22439947525641379,1.0621537490208589E-008
0.21666156231653746,7.9961691450414636E-010,0.21666156231653746,8.1273882649954654E-009,0.21666156231653746,2.6868314437224392E-008,0.21666156231653746,1.3685457635021211E-008,0.21666156231653746,2.1347580815257392E-008,0.21666156231653746,1.0871880801251661E-008
0.20943951023931953,7.6154297581159710E-010,0.20943951023931953,8.1043348593530496E-009,0.20943951023931953,2.6129423620373913E-008,0.20943951023931953,1.3892514551128603E-008,0.20943951023931953,2.2068347569678270E-008,0.20943951023931953,1.0355040635665630E-008
0.20268339700579310,7.3227229258488395E-010,0.20268339700579310,8.0058187932288658E-009,0.20268339700579310,2.3419058603707144E-008,0.20268339700579310,1.3454346953918452E-008,0.20268339700579310,2.3796521023041090E-008,0.20268339700579310,9.3746770460246825E-009
0.19634954084936207,7.1691192220803998E-010,0.19634954084936207,7.7450947502043306E-009,0.19634954084936207,2.1167028818341767E-008,0.19634954084936207,1.2572948271328616E-008,0.19634954084936207,2.4483261595377108E-008,0.19634954084936207,8.6824717191823195E-009
0.19039955476301776,7.1083195962954133E-010,0.19039955476301776,7.4285922341693858E-009,0.19039955476301776,2.1091048634332471E-008,0.19039955476301776,1.1904399506848771E-008,0.19039955476301776,2.3055501344837765E-008,0.19039955476301776,8.7649459427592906E-009
0.18479956785822313,7.0511831689465128E-010,0.18479956785822313,7.2499880695811252E-009,0.18479956785822313,2.2354001491580081E-008,0.18479956785822313,1.1773604480989353E-008,0.18479956785822313,2.0560680972450289E-008,0.18479956785822313,9.2644493675541552E-009
0.17951958020513104,6.9428107664711682E-010,0.17951958020513104,7.1693026802705240E-009,0.17951958020513104,2.3480084032054525E-008,0.17951958020513104,1.1980834008076261E-008,0.17951958020513104,1.8885966190902909E-008,0.17951958020513104,9.5079953176292190E-009
0.17453292519943295,6.7965762428531675E-010,0.17453292519943295,7.0876327578994589E-009,0.17453292519943295,2.3105660088075491E-008,0.17453292519943295,1.2114343573278483E-008,0.17453292519943295,1.8942030156899355E-008,0.17453292519943295,9.1395112027834751E-009
0.16981581911296179,6.6607575972866198E-010,0.16981581911296179,6.9711439173070424E-009,0.16981581911296179,2.0940317897479192E-008,0.16981581911296179,1.1787967086188571E-008,0.16981581911296179,2.0172309723628594E-008,0.16981581911296179,8.3025420835114709E-009
0.16534698176788384,6.5668728861601667E-010,0.16534698176788384,6.7447561201894672E-009,0.16534698176788384,1.8666972041353884E-008,0.16534698176788384,1.1035391293093123E-008,0.16534698176788384,2.0951427671665245E-008,0.16534698176788384,7.5683672468394346E-009
0.16110731556870733,6.5086747099488905E-010,0.16110731556870733,6.4465381162989866E-009,0.16110731556870733,1.8075989102626296E-008,0.16110731556870733,1.0351078865873471E-008,0.16110731556870733,2.0075649322491626E-008,0.16110731556870733,7.4485585630281709E-009
0.15707963267948966,6.4564641489552874E-010,0.15707963267948966,6.2426883327745791E-009,0.15707963267948966,1.8878372581862234E-008,0.15707963267948966,1.0098831320010059E-008,0.15707963267948966,1.8028543041482600E-008,0.15707963267948966,7.7997711518720315E-009
0.15324842212633139,6.3860986809556964E-010,0.15324842212633139,6.1466944756045451E-009,0.15324842212633139,1.9861948615178297E-008,0.15324842212633139,1.0191104271089707E-008,0.15324842212633139,1.6339065777135642E-008,0.15324842212633139,8.0683713710227439E-009
0.14959965017094254,6.2971326164363769E-010,0.14959965017094254,6.0668584791153474E-009,0.14959965017094254,1.9864537919297885E-008,0.14959965017094254,1.0315107865946498E-008,0.14959965017094254,1.6009937969069671E-008,0.14959965017094254,7.8761984968437825E-009
0.14612058853906015,6.2070088920790154E-010,0.14612058853906015,5.9694059110540669E-009,0.14612058853906015,1.8348449404429957E-008,0.14612058853906015,1.0131147922341628E-008,0.14612058853906015,1.6851683902305119E-008,0.14612058853906015,7.2410742601806733E-009
0.14279966607226333,6.1318990844959691E-010,0.14279966607226333,5.8001868739316460E-009,0.14279966607226333,1.6334255151535082E-008,0.14279966607226333,9.5632151397213785E-009,0.14279966607226333,1.7669245434729135E-008,0.14279966607226333,6.5657369941455601E-009


==> Figs/data/LAD_dX_Error10A.csv <==
dX_1,Polynomial,dX_2,Gauss1.0,dX_3,Gauss0.5,dX_4,Gauss0.25,dX_5,Gauss0.10
4.0000000000000000,1.8535120570207350E-003,4.0000000000000000,1.6521567369016845E-003,4.0000000000000000,1.5656818802095899E-003,4.0000000000000000,1.7697013105730291E-003,4.0000000000000000,1.8391653716127204E-003
3.3333333333333335,1.6631399355034218E-003,3.3333333333333335,2.8636152905456452E-003,3.3333333333333335,8.2278817986910244E-004,3.3333333333333335,1.3958428547686599E-003,3.3333333333333335,1.6182726077985370E-003
2.8571428571428572,1.0831621870189788E-003,2.8571428571428572,1.5056834657380025E-003,2.8571428571428572,7.5325707722322967E-004,2.8571428571428572,9.8457512164493361E-004,2.8571428571428572,1.0662094260767742E-003
2.5000000000000000,7.2628907463166432E-004,2.5000000000000000,1.9887998048043315E-003,2.5000000000000000,3.1987544943371600E-004,2.5000000000000000,5.8699622695662168E-004,2.5000000000000000,7.0288157280578006E-004
2.2222222222222223,6.0340797808695044E-004,2.2222222222222223,1.5949694070007843E-003,2.2222222222222223,3.3979732620855992E-004,2.2222222222222223,5.1467852502463604E-004,2.2222222222222223,5.8808129200085748E-004
2.0000000000000000,2.8569823127268191E-004,2.0000000000000000,1.6064949311543663E-003,2.0000000000000000,1.6527785033417603E-004,2.0000000000000000,2.2622640931483504E-004,2.0000000000000000,2.7547777270802511E-004
1.8181818181818181,2.9702046668093061E-004,1.8181818181818181,1.4800561498425229E-003,1.8181818181818181,1.6834748930512388E-004,1.8181818181818181,2.4245753387292483E-004,1.8181818181818181,2.8758064392715125E-004
1.6666666666666667,1.4084180126423576E-004,1.6666666666666667,1.4187906202682949E-003,1.6666666666666667,1.2267757615218159E-004,1.6666666666666667,1.1026008255475195E-004,1.6666666666666667,1.3535718996446810E-004
1.5384615384615385,1.3098253076872590E-004,1.5384615384615385,1.3531577861761689E-003,1.5384615384615385,1.1358847346955060E-004,1.5384615384615385,1.0264869020705583E-004,1.5384615384615385,1.2595584335585959E-004
1.4285714285714286,7.7418981175191709E-005,1.4285714285714286,1.2989431268873679E-003,1.4285714285714286,1.0322563143220512E-004,1.4285714285714286,5.8478739659898561E-005,1.4285714285714286,7.3899242540333376E-005
1.3333333333333333,5.9976008614261834E-005,1.3333333333333333,1.2500352556084760E-003,1.3333333333333333,9.7402094615296785E-005,1.3333333333333333,4.4530528715487416E-005,1.3333333333333333,5.7054471932712296E-005
1.2500000000000000,4.1581134763551542E-005,1.2500000000000000,1.2062103486847134E-003,1.2500000000000000,9.2817519726793844E-005,1.2500000000000000,2.9941991629674048E-005,1.2500000000000000,3.9251704373501949E-005
1.1764705882352942,3.0889506955784171E-005,1.1764705882352942,1.1664360464440622E-003,1.1764705882352942,8.8984624372106589E-005,1.1764705882352942,2.1814914556566273E-005,1.1764705882352942,2.8950087509875840E-005
1.1111111111111112,2.2948500168454140E-005,1.1111111111111112,1.1302272291970423E-003,1.1111111111111112,8.5606569927979342E-005,1.1111111111111112,1.6043969410522839E-005,1.1111111111111112,2.1314634654454830E-005
1.0526315789473684,1.7469083061436284E-005,1.0526315789473684,1.0970882893214552E-003,1.0526315789473684,8.2547984058441268E-005,1.0526315789473684,1.2341998901271546E-005,1.0526315789473684,1.6067794848001139E-005
1.0000000000000000,1.3498314994739882E-005,1.0000000000000000,1.0666528158944746E-003,1.0000000000000000,7.9748857945595612E-005,1.0000000000000000,9.8980326627761423E-006,1.0000000000000000,1.2281769291303003E-005
0.95238095238095233,1.0604987498456460E-005,0.95238095238095233,1.0385909999856735E-003,0.95238095238095233,7.7176494421160623E-005,0.95238095238095233,8.3157804182219226E-006,0.95238095238095233,9.5380679790400869E-006
0.90909090909090906,8.4480416033501826E-006,0.90909090909090906,1.0126260532305682E-003,0.90909090909090906,7.4806926752133885E-005,0.90909090909090906,7.2788145577783689E-006,0.90909090909090906,7.5048243169581453E-006
0.86956521739130432,6.8162525438753185E-006,0.86956521739130432,9.8851889192758612E-004,0.86956521739130432,7.2620718644906068E-005,0.86956521739130432,6.5868132834547603E-006,0.86956521739130432,5.9770312537482506E-006
0.83333333333333337,5.5615736880534407E-006,0.83333333333333337,9.6606460198749348E-004,0.83333333333333337,7.0600246397765806E-005,0.83333333333333337,6.1063211470938733E-006,0.83333333333333337,4.8109115450898327E-006
0.80000000000000004,4.5835781787325690E-006,0.80000000000000004,9.4508674296718586E-004,0.80000000000000004,6.8729401636821713E-005,0.80000000000000004,5.7552181010708364E-006,0.80000000000000004,3.9091616486926819E-006
0.76923076923076927,3.8116069305338637E-006,0.76923076923076927,9.2543303664980865E-004,0.76923076923076927,6.6993448174849894E-005,0.76923076923076927,5.4837839358721718E-006,0.76923076923076927,3.2034333109530790E-006
0.74074074074074070,3.1954051620515053E-006,0.74074074074074070,9.0697156213820438E-004,0.74074074074074070,6.5379026230067230E-005,0.74074074074074070,5.2626027540804663E-006,0.74074074074074070,2.6452433366127658E-006
0.71428571428571430,2.6985532778592130E-006,0.71428571428571430,8.8958758666765007E-004,0.71428571428571430,6.3874120930059402E-005,0.71428571428571430,5.0743303423925456E-006,0.71428571428571430,2.1995547413376389E-006
0.68965517241379315,2.2942634464998002E-006,0.68965517241379315,8.7318091731810384E-004,0.68965517241379315,6.2467995691648553E-005,0.68965517241379315,4.9086918563119811E-006,0.68965517241379315,1.8406788335680931E-006
0.66666666666666663,1.9625503334972128E-006,0.66666666666666663,8.5766369964241783E-004,0.66666666666666663,6.1151097499176468E-005,0.66666666666666663,4.7595125272340769E-006,0.66666666666666663,1.5495163873467098E-006
0.64516129032258063,1.6883124708774500E-006,0.64516129032258063,8.4295858738917613E-004,0.64516129032258063,5.9914948049906493E-005,0.64516129032258063,4.6229955508500084E-006,0.64516129032258063,1.3116889611471573E-006
0.62500000000000000,1.4600054491224140E-006,0.62500000000000000,8.2899721868627064E-004,0.62500000000000000,5.8752031423016603E-005,0.62500000000000000,4.4967297796437249E-006,0.62500000000000000,1.1162481033298710E-006
0.60606060606060608,1.2687101900926886E-006,0.60606060606060608,8.1571894413602489E-004,0.60606060606060608,5.7655685306806335E-005,0.60606060606060608,4.3791185520987849E-006,0.60606060606060608,9.5477018785395014E-007
0.58823529411764708,1.1074688395978487E-006,0.58823529411764708,8.0306976177771752E-004,0.58823529411764708,5.6619999773093179E-005,0.58823529411764708,4.2690499881329585E-006,0.58823529411764708,8.2071220630299571E-007
0.57142857142857140,9.7080496241863427E-007,0.57142857142857140,7.9100142205531490E-004,0.57142857142857140,5.5639725475524199E-005,0.57142857142857140,4.1657057954885040E-006,0.57142857142857140,7.0894705862276808E-007
0.55555555555555558,8.5437255249261158E-007,0.55555555555555558,7.7947067277371097E-004,0.55555555555555558,5.4710191806103853E-005,0.55555555555555558,4.0684497864864475E-006,0.55555555555555558,6.1542412070922048E-007
0.54054054054054057,7.5469632438353097E-007,0.54054054054054057,7.6843861964565475E-004,0.54054054054054057,5.3827234756540472E-005,0.54054054054054057,3.9767624685829065E-006,0.54054054054054057,5.3691844316846287E-007
0.52631578947368418,6.6897751255471544E-007,0.52631578947368418,7.5787018259553397E-004,0.52631578947368418,5.2987133808794414E-005,0.52631578947368418,3.8902023827374625E-006,0.52631578947368418,4.7084345211805450E-007
0.51282051282051277,5.9494723462487700E-007,0.51282051282051277,7.4773363167278894E-004,0.51282051282051277,5.2186556988932615E-005,0.51282051282051277,3.8083830283430946E-006,0.51282051282051277,4.1510969359770003E-007
0.50000000000000000,5.3075476456781741E-007,0.50000000000000000,7.3800018939803962E-004,0.50000000000000000,5.1422513164473510E-005,0.50000000000000000,3.7309588956181990E-006,0.50000000000000000,3.6801735131736165E-007
0.48780487804878048,4.7488168619303463E-007,0.48780487804878048,7.2864368875761134E-004,0.48780487804878048,5.0692310690624509E-005,0.48780487804878048,3.6576168286383028E-006,0.48780487804878048,3.2817382670193045E-007
0.47619047619047616,4.2607541242113895E-007,0.47619047619047616,7.1964027799138069E-004,0.47619047619047616,4.9993521575362118E-005,0.47619047619047616,3.5880705116215814E-006,0.47619047619047616,2.9443014061649165E-007
0.46511627906976744,3.8329732171096210E-007,0.46511627906976744,7.1096816487721884E-004,0.46511627906976744,4.9323950416602239E-005,0.46511627906976744,3.5220567864549086E-006,0.46511627906976744,2.6583164474519034E-007
0.45454545454545453,3.4568201784069229E-007,0.45454545454545453,7.0260739447736988E-004,0.45454545454545453,4.8681607451769052E-005,0.45454545454545453,3.4593330465251281E-006,0.45454545454545453,2.4157974177008571E-007


==> Figs/data/LAD_dX_Error10B.csv <==
dX_1,Polynomial,dX_2,Gauss1.0,dX_3,Gauss0.5,dX_4,Gauss0.25,dX_5,Gauss0.10
4.0000000000000000,7.5904067406623295E-004,4.0000000000000000,5.1851060772416702E-004,4.0000000000000000,5.7282402572782578E-004,4.0000000000000000,7.0122718336610411E-004,4.0000000000000000,7.4916592998784334E-004
3.3333333333333335,2.3700279970027097E-004,3.3333333333333335,6.8314585622094443E-004,3.3333333333333335,1.6991296297632082E-004,3.3333333333333335,2.1779258620424917E-004,3.3333333333333335,2.3377575216149271E-004
2.8571428571428572,1.0327719640294734E-004,2.8571428571428572,5.2389844387934774E-004,2.8571428571428572,8.0309499189198325E-005,2.8571428571428572,8.6584951941606566E-005,2.8571428571428572,1.0000227970717586E-004
2.5000000000000000,5.0146374256922468E-005,2.5000000000000000,5.8525452671627878E-004,2.5000000000000000,5.1110015579982329E-005,2.5000000000000000,3.6480399079636433E-005,2.5000000000000000,4.7365286919539828E-005
2.2222222222222223,2.6087192014746249E-005,2.2222222222222223,5.4888049154446644E-004,2.2222222222222223,3.8912028061218526E-005,2.2222222222222223,1.6609462796653274E-005,2.2222222222222223,2.3969882385423328E-005
2.0000000000000000,2.0007668017238111E-005,2.0000000000000000,5.5115732636440266E-004,2.0000000000000000,3.7683111690067336E-005,2.0000000000000000,9.9334976219685758E-006,2.0000000000000000,1.7932328181492910E-005
1.8181818181818181,1.2533883134977266E-005,1.8181818181818181,5.4543530284128909E-004,1.8181818181818181,3.6635650956030721E-005,1.8181818181818181,5.7426115188297589E-006,1.8181818181818181,1.0873290828870952E-005
1.6666666666666667,1.0076033661144894E-005,1.6666666666666667,5.4597730318899269E-004,1.6666666666666667,3.5933698892204759E-005,1.6666666666666667,4.6526780933406008E-006,1.6666666666666667,8.6785667495650004E-006
1.5384615384615385,7.3427013453013330E-006,1.5384615384615385,5.4960853023019638E-004,1.5384615384615385,3.5507388374831892E-005,1.5384615384615385,3.5335724363666775E-006,1.5384615384615385,6.1463453070911476E-006
1.4285714285714286,5.7478004019617393E-006,1.4285714285714286,5.5703499456759341E-004,1.4285714285714286,3.5140473628746478E-005,1.4285714285714286,3.1070794928779988E-006,1.4285714285714286,4.7263754838409194E-006
1.3333333333333333,4.4733725455669201E-006,1.3333333333333333,5.6808155559411370E-004,1.3333333333333333,3.4842129411068724E-005,1.3333333333333333,2.7959360088827239E-006,1.3333333333333333,3.5852914662530769E-006
1.2500000000000000,3.5562706708327688E-006,1.2500000000000000,5.8265963185000029E-004,1.2500000000000000,3.4580266396293674E-005,1.2500000000000000,2.6145204993559792E-006,1.2500000000000000,2.7808911248643720E-006
1.1764705882352942,2.8541500223197819E-006,1.1764705882352942,6.0060795113319897E-004,1.1764705882352942,3.4341416972860091E-005,1.1764705882352942,2.4838901584209730E-006,1.1764705882352942,2.1715057321059332E-006
1.1111111111111112,2.3181244727733734E-006,1.1111111111111112,6.2173946212664257E-004,1.1111111111111112,3.4116805287295150E-005,1.1111111111111112,2.3845505560849835E-006,1.1111111111111112,1.7139306317492411E-006
1.0526315789473684,1.9011444263271003E-006,1.0526315789473684,6.4583935227612379E-004,1.0526315789473684,3.3901225956212223E-005,1.0526315789473684,2.3034968010201155E-006,1.0526315789473684,1.3635818526764377E-006
1.0000000000000000,1.5736123266819620E-006,1.0000000000000000,6.7268106924428951E-004,1.0000000000000000,3.3691854008596357E-005,1.0000000000000000,2.2351440725408218E-006,1.0000000000000000,1.0933125810551757E-006
0.95238095238095233,1.3134059427351881E-006,0.95238095238095233,7.0203462421185140E-004,0.95238095238095233,3.3487416448919877E-005,0.95238095238095233,2.1765317801124948E-006,0.95238095238095233,8.8269218122416446E-007
0.90909090909090906,1.1046672482857311E-006,0.90909090909090906,7.3367499950232826E-004,0.90909090909090906,3.3287624079390530E-005,0.90909090909090906,2.1259814070298254E-006,0.90909090909090906,7.1723901236711535E-007
0.86956521739130432,9.3567687242228537E-007,0.86956521739130432,7.6738739184508005E-004,0.86956521739130432,3.3092816879222469E-005,0.86956521739130432,2.0823531572121449E-006,0.86956521739130432,5.8630435407919538E-007
0.83333333333333337,7.9771095549993212E-007,0.83333333333333337,8.0297049380976236E-004,0.83333333333333337,3.2903718558391980E-005,0.83333333333333337,2.0447463978203829E-006,0.83333333333333337,4.8202471688720145E-007
0.80000000000000004,6.8419273732172298E-007,0.80000000000000004,8.4023803323546959E-004,0.80000000000000004,3.2721277725945913E-005,0.80000000000000004,2.0123778778214429E-006,0.80000000000000004,3.9851793239739733E-007
0.76923076923076927,5.9011257135742645E-007,0.76923076923076927,8.7901911758748303E-004,0.76923076923076927,3.2546562616264466E-005,0.76923076923076927,1.9845391659382350E-006,0.76923076923076927,3.3134154245110586E-007
0.74074074074074070,5.1161623908177260E-007,0.74074074074074070,9.1915778290041017E-004,0.74074074074074070,3.2380692616555517E-005,0.74074074074074070,1.9605853871373336E-006,0.74074074074074070,2.7710787955650976E-007
0.71428571428571430,4.4571091468834754E-007,0.71428571428571430,9.6051206989548367E-004,0.71428571428571430,3.2224794030364004E-005,0.71428571428571430,1.9399342321446833E-006,0.71428571428571430,2.3321002973261791E-007
0.68965517241379315,3.9005243185896564E-007,0.68965517241379315,1.0029528564831907E-003,0.68965517241379315,3.2079971938361685E-005,0.68965517241379315,1.9220666479166476E-006,0.68965517241379315,1.9762370643013044E-007
0.66666666666666663,3.4278973973365231E-007,0.66666666666666663,1.0463626021023726E-003,0.66666666666666663,3.1947292634416866E-005,0.66666666666666663,1.9065262095839280E-006,0.66666666666666663,1.6876233675946468E-007
0.64516129032258063,3.0245000391505766E-007,0.64516129032258063,1.0906341025718835E-003,0.64516129032258063,3.1827772945923716E-005,0.64516129032258063,1.8929165902108053E-006,0.64516129032258063,1.4536984554448724E-007
0.62500000000000000,2.6785291543346524E-007,0.62500000000000000,1.1356693135467877E-003,0.62500000000000000,3.1722373971303928E-005,0.62500000000000000,1.8808974568931701E-006,0.62500000000000000,1.2644064802036726E-007
0.60606060606060608,2.3804620317579669E-007,0.60606060606060608,1.1813782729833135E-003,0.60606060606060608,3.1631997598510441E-005,0.60606060606060608,1.8701793659593651E-006,0.60606060606060608,1.1115978862414251E-007
0.58823529411764708,2.1225668769319297E-007,0.58823529411764708,1.2276781349885592E-003,0.58823529411764708,3.1557484730376846E-005,0.58823529411764708,1.8605181981276241E-006,0.58823529411764708,9.8858488966109270E-008
0.57142857142857140,1.8985283062474216E-007,0.57142857142857140,1.2744923162737929E-003,0.57142857142857140,3.1499614524730979E-005,0.57142857142857140,1.8517095520021764E-006,0.57142857142857140,8.8981814381828578E-008
0.55555555555555558,1.7031586061248711E-007,0.55555555555555558,1.3217497499494486E-003,0.55555555555555558,3.1459104215146839E-005,0.55555555555555558,1.8435833806101031E-006,0.55555555555555558,8.1065886932926617E-008
0.54054054054054057,1.5321735046528898E-007,0.54054054054054057,1.3693842380024493E-003,0.54054054054054057,3.1436609252548912E-005,0.54054054054054057,1.8359990424397185E-006,0.54054054054054057,7.4722285102734787E-008
0.52631578947368418,1.3820168452468064E-007,0.52631578947368418,1.4173338923530632E-003,0.52631578947368418,3.1432723624260108E-005,0.52631578947368418,1.8288408526623526E-006,0.52631578947368418,6.9627315695332175E-008
0.51282051282051277,1.2497226052269970E-007,0.51282051282051277,1.4655406541300214E-003,0.51282051282051277,3.1447980283816061E-005,0.51282051282051277,1.8220141612531806E-006,0.51282051282051277,6.5514055442754578E-008
0.50000000000000000,1.1328056322763997E-007,0.50000000000000000,1.5139498812269789E-003,0.50000000000000000,3.1482851673385192E-005,0.50000000000000000,1.8154419461878202E-006,0.50000000000000000,6.2165574637411661E-008
0.48780487804878048,1.0291746124621836E-007,0.48780487804878048,1.5625099949845844E-003,0.48780487804878048,3.1537750350225049E-005,0.48780487804878048,1.8090618876069056E-006,0.48780487804878048,5.9408450852473985E-008
0.47619047619047616,9.3706235865181830E-008,0.47619047619047616,1.6111721777743145E-003,0.47619047619047616,3.1613029744355257E-005,0.47619047619047616,1.8028238773141057E-006,0.47619047619047616,5.7106312718288468E-008
0.46511627906976744,8.5496967373423078E-008,0.46511627906976744,1.6598901142276207E-003,0.46511627906976744,3.1708985080282348E-005,0.46511627906976744,1.7966879132901835E-006,0.46511627906976744,5.5153548226667479E-008
0.45454545454545453,7.8161991548025594E-008,0.45454545454545453,1.7086197697826057E-003,0.45454545454545453,3.1825854496034167E-005,0.45454545454545453,1.7906223297973590E-006,0.45454545454545453,5.3469447401023806E-008


==> Figs/data/LAD_dX_Error10C.csv <==
dX_1,Polynomial,dX_2,Gauss1.0,dX_3,Gauss0.5,dX_4,Gauss0.25,dX_5,Gauss0.10
4.0000000000000000,1.7258322282600818E-004,4.0000000000000000,1.1881744874525851E-004,4.0000000000000000,9.6956207989350052E-005,4.0000000000000000,1.4902894053375984E-004,4.0000000000000000,1.6859621362185531E-004
3.3333333333333335,6.7124249059485522E-005,3.3333333333333335,1.3417341482127053E-004,3.3333333333333335,2.1498164766935494E-005,3.3333333333333335,5.0952033407523929E-005,3.3333333333333335,6.4320445501694150E-005
2.8571428571428572,3.8816930602031865E-005,2.8571428571428572,9.6893339425395351E-005,2.8571428571428572,1.1304150235803494E-005,2.8571428571428572,2.6106682495548189E-005,2.8571428571428572,3.6620866375026840E-005
2.5000000000000000,1.3537672534245785E-005,2.5000000000000000,1.0789858389845007E-004,2.5000000000000000,5.1592762236754822E-006,2.5000000000000000,1.0339764876990873E-005,2.5000000000000000,1.2961921797065214E-005
2.2222222222222223,1.5343651045243848E-005,2.2222222222222223,9.3411518608581688E-005,2.2222222222222223,5.9842735139725408E-006,2.2222222222222223,8.6087618112737959E-006,2.2222222222222223,1.4185151613378292E-005
2.0000000000000000,1.6445913648026583E-006,2.0000000000000000,9.1903254110813681E-005,2.0000000000000000,3.1915412053799994E-006,2.0000000000000000,1.8311762469052308E-006,2.0000000000000000,1.6151127168228001E-006
1.8181818181818181,5.6038892428838581E-006,1.8181818181818181,8.6157279054078465E-005,1.8181818181818181,3.1755558657853711E-006,1.8181818181818181,2.8640414440331173E-006,1.8181818181818181,5.1261434553429210E-006
1.6666666666666667,1.8045910508833048E-006,1.6666666666666667,8.2302696603334450E-005,1.6666666666666667,2.2724359037535039E-006,1.6666666666666667,8.5206782219249874E-007,1.6666666666666667,1.6151862960236706E-006
1.5384615384615385,1.7958990054021508E-006,1.5384615384615385,7.8408727545771037E-005,1.5384615384615385,1.9662386806358499E-006,1.5384615384615385,8.0070676987453834E-007,1.5384615384615385,1.6125356108346580E-006
1.4285714285714286,1.0326743057662156E-006,1.4285714285714286,7.4924843366240413E-005,1.4285714285714286,1.7028450193897217E-006,1.4285714285714286,4.3455029616074557E-007,1.4285714285714286,9.1647920582539759E-007
1.3333333333333333,6.4554090804161786E-007,1.3333333333333333,7.1753548027253395E-005,1.3333333333333333,1.5448134789337683E-006,1.3333333333333333,2.2891734006089600E-007,1.3333333333333333,5.6113379405501690E-007
1.2500000000000000,4.4848902763498305E-007,1.2500000000000000,6.8882485349810142E-005,1.2500000000000000,1.4443559473098767E-006,1.2500000000000000,1.6578578390289861E-007,1.2500000000000000,3.8796718169528646E-007
1.1764705882352942,2.8028333007475026E-007,1.1764705882352942,6.6287013960061755E-005,1.1764705882352942,1.3711565829296209E-006,1.1764705882352942,9.1670616012664781E-008,1.1764705882352942,2.3576659303966685E-007
1.1111111111111112,1.9322826856198773E-007,1.1111111111111112,6.3937501196929941E-005,1.1111111111111112,1.3146104963545447E-006,1.1111111111111112,6.8057634946390596E-008,1.1111111111111112,1.6016365819444156E-007
1.0526315789473684,1.3003798428760528E-007,1.0526315789473684,6.1805684796705841E-005,1.0526315789473684,1.2664649565316974E-006,1.0526315789473684,4.9464071750606582E-008,1.0526315789473684,1.0486608501283388E-007
1.0000000000000000,9.0575726807351653E-008,1.0000000000000000,5.9865048422923742E-005,1.0000000000000000,1.2234953256357820E-006,1.0000000000000000,4.0158287319880209E-008,1.0000000000000000,7.1180787492392536E-008
0.95238095238095233,6.3973624995487370E-008,0.95238095238095233,5.8091932084007663E-005,0.95238095238095233,1.1840234272851756E-006,0.95238095238095233,3.4012141469999685E-008,0.95238095238095233,4.8790395674513670E-008
0.90909090909090906,4.6047076741829509E-008,0.90909090909090906,5.6465665598306596E-005,0.90909090909090906,1.1472965457582034E-006,0.90909090909090906,2.9788245452587571E-008,0.90909090909090906,3.4014934430554559E-008
0.86956521739130432,3.3697466503492144E-008,0.86956521739130432,5.4968408513869094E-005,0.86956521739130432,1.1129411560791431E-006,0.86956521739130432,2.6671469948992909E-008,0.86956521739130432,2.4055603587989999E-008
0.83333333333333337,2.5040966008897398E-008,0.83333333333333337,5.3584852874221862E-005,0.83333333333333337,1.0807461035058904E-006,0.83333333333333337,2.4303300507881666E-008,0.83333333333333337,1.7238653400167641E-008
0.80000000000000004,1.8870230411481002E-008,0.80000000000000004,5.2301885185729525E-005,0.80000000000000004,1.0505623652919895E-006,0.80000000000000004,2.2480005437179160E-008,0.80000000000000004,1.2501689786873802E-008
0.76923076923076927,1.4402018321756648E-008,0.76923076923076927,5.1108263074704862E-005,0.76923076923076927,1.0222622632183248E-006,0.76923076923076927,2.1064330591397919E-008,0.76923076923076927,9.1636293343302200E-009
0.74074074074074070,1.1119875178703164E-008,0.74074074074074070,4.9994326015424505E-005,0.74074074074074070,9.9572464353418808E-007,0.74074074074074070,1.9953768981517983E-008,0.74074074074074070,6.7814523355942475E-009
0.71428571428571430,8.6770735212763418E-009,0.71428571428571430,4.8951746175310233E-005,0.71428571428571430,9.7083091061112070E-007,0.71428571428571430,1.9069264696439699E-008,0.71428571428571430,5.0619950822392322E-009
0.68965517241379315,6.8369564249664024E-009,0.68965517241379315,4.7973317952890765E-005,0.68965517241379315,9.4746513239644559E-007,0.68965517241379315,1.8350370057282943E-008,0.68965517241379315,3.8082381855920307E-009
0.66666666666666663,5.4354295167600399E-009,0.66666666666666663,4.7052782050121178E-005,0.66666666666666663,9.2551531271421874E-007,0.66666666666666663,1.7751847391323891E-008,0.66666666666666663,2.8857906320637101E-009
0.64516129032258063,4.3570388304158767E-009,0.64516129032258063,4.6184679132730992E-005,0.64516129032258063,9.0487468866636801E-007,0.64516129032258063,1.7240599819518409E-008,0.64516129032258063,2.2017151668927625E-009
0.62500000000000000,3.5194471462333787E-009,0.62500000000000000,4.5364228294550834E-005,0.62500000000000000,8.8544268020995591E-007,0.62500000000000000,1.6792878776632887E-008,0.62500000000000000,1.6909235753083339E-009
0.60606060606060608,2.8631959377065362E-009,0.60606060606060608,4.4587226069671201E-005,0.60606060606060608,8.6712543490985385E-007,0.60606060606060608,1.6391899946732728E-008,0.60606060606060608,1.3072983032929029E-009
0.58823529411764708,2.3448480045942364E-009,0.58823529411764708,4.3849962363559515E-005,0.58823529411764708,8.4983602565697921E-007,0.58823529411764708,1.6025930765669780E-008,0.58823529411764708,1.0178103660508491E-009
0.57142857142857140,1.9323276313425117E-009,0.57142857142857140,4.3149150280555303E-005,0.57142857142857140,8.3349438772064410E-007,0.57142857142857140,1.5686828798374486E-008,0.57142857142857140,7.9856620455633807E-010
0.55555555555555558,1.6017108797978880E-009,0.55555555555555558,4.2481867362432219E-005,0.55555555555555558,8.1802707695675220E-007,0.55555555555555558,1.5368963457542007E-008,0.55555555555555558,6.3211431890125869E-010
0.54054054054054057,1.3349867828119600E-009,0.54054054054054057,4.1845506208567532E-005,0.54054054054054057,8.0336691560961041E-007,0.54054054054054057,1.5068440527924879E-008,0.54054054054054057,5.0558609640266948E-010
0.52631578947368418,1.1184772296373046E-009,0.52631578947368418,4.1237732826187298E-005,0.52631578947368418,7.8945257547236702E-007,0.52631578947368418,1.4782554647763423E-008,0.52631578947368418,4.0939695218805646E-010
0.51282051282051277,9.4170950906168967E-010,0.51282051282051277,4.0656451367601734E-005,0.51282051282051277,7.7622813391299052E-007,0.51282051282051277,1.4509407982004241E-008,0.51282051282051277,3.3633031035581546E-010
0.50000000000000000,7.9660341786051436E-010,0.50000000000000000,4.0099774161582723E-005,0.50000000000000000,7.6364262687429642E-007,0.50000000000000000,1.4247647360530279E-008,0.50000000000000000,2.8088940545781659E-010
0.48780487804878048,6.7687961037541164E-010,0.48780487804878048,3.9565996148201692E-005,0.48780487804878048,7.5164961450760822E-007,0.48780487804878048,1.3996284625308419E-008,0.48780487804878048,2.3884163289720128E-010
0.47619047619047616,5.7762496244761884E-010,0.47619047619047616,3.9053572989303859E-005,0.47619047619047616,7.4020676900427224E-007,0.47619047619047616,1.3754574793312529E-008,0.47619047619047616,2.0690366988366800E-010
0.46511627906976744,4.9497058363026048E-010,0.46511627906976744,3.8561102258327056E-005,0.46511627906976744,7.2927548994732734E-007,0.46511627906976744,1.3521934033719532E-008,0.46511627906976744,1.8252687200965030E-010
0.45454545454545453,4.2585135185652903E-010,0.45454545454545453,3.8087307219274586E-005,0.45454545454545453,7.1882054955096953E-007,0.45454545454545453,1.3297884889216249E-008,0.45454545454545453,1.6374841059312828E-010


==> Figs/data/LAD_dX_Error11A.csv <==
dX_1,Polynomial,dX_2,Gauss1.0,dX_3,Gauss0.5,dX_4,Gauss0.25,dX_5,Gauss0.10
1.2566370614359172,1.4137076266881202E-003,1.2566370614359172,2.2469575349175135E-002,1.2566370614359172,3.8844146545742486E-003,1.2566370614359172,1.7905362019394620E-004,1.2566370614359172,1.2054468338116137E-003
1.0471975511965976,6.7863772493743934E-004,1.0471975511965976,1.7729076737517481E-002,1.0471975511965976,2.9819422666837419E-003,1.0471975511965976,2.4132247017813252E-004,1.0471975511965976,5.3274069967300787E-004
0.89759790102565518,3.9911034438784500E-004,0.89759790102565518,1.4236168684013208E-002,0.89759790102565518,2.4841618689509233E-003,0.89759790102565518,3.3266186908323863E-004,0.89759790102565518,2.8140570314866574E-004
0.78539816339744828,2.6325595269752834E-004,0.78539816339744828,1.2526062085608192E-002,0.78539816339744828,2.2542792942513530E-003,0.78539816339744828,3.6863373658540497E-004,0.78539816339744828,1.6178262430942397E-004
0.69813170079773179,1.7624426719648669E-004,0.69813170079773179,1.2019908201517273E-002,0.69813170079773179,2.0306251425758885E-003,0.69813170079773179,3.6190049223114388E-004,0.69813170079773179,9.0267994192249802E-005
0.62831853071795862,1.1896025323958687E-004,0.62831853071795862,1.1742470414046823E-002,0.62831853071795862,1.7661593157535544E-003,0.62831853071795862,3.3036927815596290E-004,0.62831853071795862,4.7263718327620101E-005
0.57119866428905330,8.3395465400486348E-005,0.57119866428905330,1.1182184548713172E-002,0.57119866428905330,1.5227925302157973E-003,0.57119866428905330,2.9695092252181944E-004,0.57119866428905330,2.2563441043948413E-005
0.52359877559829882,6.1415381332768917E-005,0.52359877559829882,1.0348472148782331E-002,0.52359877559829882,1.3455805725819941E-003,0.52359877559829882,2.7138720351311787E-004,0.52359877559829882,8.2388250098865955E-006
0.48332194670612200,4.6763476296744618E-005,0.48332194670612200,9.5036994339878500E-003,0.48332194670612200,1.2260925369055825E-003,0.48332194670612200,2.5111536915274710E-004,0.48332194670612200,2.2122503803664404E-006
0.44879895051282759,3.6200761688481953E-005,0.44879895051282759,8.8846930734522867E-003,0.44879895051282759,1.1332210231450267E-003,0.44879895051282759,2.3203734623015635E-004,0.44879895051282759,6.9563422904263681E-006
0.41887902047863906,2.8368349583653316E-005,0.41887902047863906,8.5368394982789642E-003,0.41887902047863906,1.0481254937566740E-003,0.41887902047863906,2.1343591122671902E-004,0.41887902047863906,1.0385507854641702E-005
0.39269908169872414,2.2557767689493915E-005,0.39269908169872414,8.3427148847029075E-003,0.39269908169872414,9.6900589808903185E-004,0.39269908169872414,1.9640714097000054E-004,0.39269908169872414,1.2484020559373807E-005
0.36959913571644626,1.8221483781629276E-005,0.36959913571644626,8.1637638038636329E-003,0.36959913571644626,8.9998359087708980E-004,0.36959913571644626,1.8161391324849293E-004,0.36959913571644626,1.3725088385106908E-005
0.34906585039886590,1.4921320258793518E-005,0.34906585039886590,7.9342697383700690E-003,0.34906585039886590,8.4250704607047539E-004,0.34906585039886590,1.6880708568075271E-004,0.34906585039886590,1.4405188129742843E-005
0.33069396353576769,1.2352088759274058E-005,0.33069396353576769,7.6648863298006947E-003,0.33069396353576769,7.9429602427883285E-004,0.33069396353576769,1.5743976903838221E-004,0.33069396353576769,1.4697468442569184E-005
0.31415926535897931,1.0319248407711539E-005,0.31415926535897931,7.4003686481858549E-003,0.31415926535897931,7.5221172504240580E-004,0.31415926535897931,1.4716634158424031E-004,0.31415926535897931,1.4720845535329632E-005
0.29919930034188508,8.6946302673364732E-006,0.29919930034188508,7.1761858072902623E-003,0.29919930034188508,7.1439597733343146E-004,0.29919930034188508,1.3787074883330196E-004,0.29919930034188508,1.4566564739489230E-005
0.28559933214452665,7.3852024952834370E-006,0.28559933214452665,6.9986933268242797E-003,0.28559933214452665,6.8031639071598315E-004,0.28559933214452665,1.2949949971144230E-004,0.28559933214452665,1.4300116685131249E-005
0.27318196987737331,6.3198249410592989E-006,0.27318196987737331,6.8518255618536484E-003,0.27318196987737331,6.4986245583402089E-004,0.27318196987737331,1.2196403694827085E-004,0.27318196987737331,1.3963539529025164E-005
0.26179938779914941,5.4444949974165866E-006,0.26179938779914941,6.7154160960917787E-003,0.26179938779914941,6.2273150512247278E-004,0.26179938779914941,1.1514917039919961E-004,0.26179938779914941,1.3583173994355297E-005
0.25132741228718347,4.7189317491696655E-006,0.25132741228718347,6.5783537071665461E-003,0.25132741228718347,5.9840275579665480E-004,0.25132741228718347,1.0895134242997453E-004,0.25132741228718347,1.3177122655482241E-005
0.24166097335306100,4.1129614317274630E-006,0.24166097335306100,6.4406012088440261E-003,0.24166097335306100,5.7636625125162197E-004,0.24166097335306100,1.0329365663129422E-004,0.24166097335306100,1.2758895643843931E-005
0.23271056693257727,3.6034726561758405E-006,0.23271056693257727,6.3078126481222263E-003,0.23271056693257727,5.5626492104825101E-004,0.23271056693257727,9.8118030520055990E-005,0.23271056693257727,1.2338363253877930E-005
0.22439947525641379,3.1723927012282368E-006,0.22439947525641379,6.1849577550560381E-003,0.22439947525641379,5.3787565620642182E-004,0.22439947525641379,9.3374135575257622E-005,0.22439947525641379,1.1922202022750668E-005
0.21666156231653746,2.8054495773901193E-006,0.21666156231653746,6.0731419169975749E-003,0.21666156231653746,5.2102830574626488E-004,0.21666156231653746,8.9015287195992019E-005,0.21666156231653746,1.1514679332164542E-005
0.20943951023931953,2.4913301056542203E-006,0.20943951023931953,5.9701719503335781E-003,0.20943951023931953,5.0555624604564468E-004,0.20943951023931953,8.4999378505438259E-005,0.20943951023931953,1.1118513211698229E-005
0.20268339700579310,2.2210213304441126E-006,0.20268339700579310,5.8729313226283516E-003,0.20268339700579310,4.9129509984387491E-004,0.20268339700579310,8.1290068637535803E-005,0.20268339700579310,1.0735454637377670E-005
0.19634954084936207,1.9872840262936649E-006,0.19634954084936207,5.7793410584090965E-003,0.19634954084936207,4.7809941368383827E-004,0.19634954084936207,7.7856367766769506E-005,0.19634954084936207,1.0366574143810342E-005
0.19039955476301776,1.7842517080927045E-006,0.19039955476301776,5.6888928787969658E-003,0.19039955476301776,4.6585063352500196E-004,0.19039955476301776,7.4671388690511232E-005,0.19039955476301776,1.0012413080394846E-005
0.18479956785822313,1.6071351300035920E-006,0.18479956785822313,5.6020447778685626E-003,0.18479956785822313,4.5445233133667971E-004,0.18479956785822313,7.1711346749930925E-005,0.18479956785822313,9.6731129817867515E-006
0.17951958020513104,1.4520018121203016E-006,0.17951958020513104,5.5193245920592670E-003,0.17951958020513104,4.4382157265873391E-004,0.17951958020513104,6.8955081754881747E-005,0.17951958020513104,9.3485393537389112E-006
0.17453292519943295,1.3156058067301204E-006,0.17453292519943295,5.4407978608466204E-003,0.17453292519943295,4.3388376709736282E-004,0.17453292519943295,6.6383830543957086E-005,0.17453292519943295,9.0383791017329707E-006
0.16981581911296179,1.1952534340509821E-006,0.16981581911296179,5.3660593812033548E-003,0.16981581911296179,4.2457173714195647E-004,0.16981581911296179,6.3980991595881625E-005,0.16981581911296179,8.7422040169482314E-006
0.16534698176788384,1.0886972229235341E-006,0.16534698176788384,5.2945273234645818E-003,0.16534698176788384,4.1582620368577956E-004,0.16534698176788384,6.1731835980229874E-005,0.16534698176788384,8.4595103702866954E-006
0.16110731556870733,9.9405242036548765E-007,0.16110731556870733,5.2257322800424106E-003,0.16110731556870733,4.0759552495945857E-004,0.16110731556870733,5.9623229878697222E-005,0.16110731556870733,8.1897469563198127E-006
0.15707963267948966,9.0973106323384036E-007,0.15707963267948966,5.1594286420236198E-003,0.15707963267948966,3.9983449537580543E-004,0.15707963267948966,5.7643414760336661E-005,0.15707963267948966,7.9323373674902245E-006
0.15324842212633139,8.3438942596979478E-007,0.15324842212633139,5.0955362137389618E-003,0.15324842212633139,3.9250300153280453E-004,0.15324842212633139,5.5781840296904751E-005,0.15324842212633139,7.6866972263091267E-006
0.14959965017094254,7.6688573261520674E-007,0.14959965017094254,5.0340181368365676E-003,0.14959965017094254,3.8556510854571792E-004,0.14959965017094254,5.4029025777460279E-005,0.14959965017094254,7.4522463078252125E-006
0.14612058853906015,7.0624592242968154E-007,0.14612058853906015,4.9747939607105458E-003,0.14612058853906015,3.7898857461862300E-004,0.14612058853906015,5.2376435362279452E-005,0.14612058853906015,7.2284164822327473E-006
0.14279966607226333,6.5163583235651892E-007,0.14279966607226333,4.9177236730892551E-003,0.14279966607226333,3.7274452450976911E-004,0.14279966607226333,5.0816365596731819E-005,0.14279966607226333,7.0146568783854436E-006


==> Figs/data/LAD_dX_Error11B.csv <==
dX_1,Polynomial,dX_2,Gauss1.0,dX_3,Gauss0.5,dX_4,Gauss0.25,dX_5,Gauss0.10
1.2566370614359172,8.7145185560433698E-005,1.2566370614359172,4.8331164347137773E-003,1.2566370614359172,2.4018116686127847E-004,1.2566370614359172,5.1829739197342627E-005,1.2566370614359172,6.1740246068815730E-005
1.0471975511965976,3.6138166269882369E-005,1.0471975511965976,3.9589364740858892E-003,1.0471975511965976,1.1871184171338116E-004,1.0471975511965976,4.0279206827263451E-005,1.0471975511965976,2.1046662226888714E-005
0.89759790102565518,1.8377465034926285E-005,0.89759790102565518,3.5483413812731368E-003,0.89759790102565518,1.1560345187890044E-004,0.89759790102565518,2.9032824409607701E-005,0.89759790102565518,8.0404032420847980E-006
0.78539816339744828,1.0654436852105495E-005,0.78539816339744828,3.7392413344078728E-003,0.78539816339744828,1.4670371509176722E-004,0.78539816339744828,2.0700590972520623E-005,0.78539816339744828,2.9451086073030662E-006
0.69813170079773179,6.5030784524080266E-006,0.69813170079773179,4.1349143411070427E-003,0.69813170079773179,1.7800233436381864E-004,0.69813170079773179,1.3877620286242779E-005,0.69813170079773179,6.6074727585676202E-007
0.62831853071795862,4.0893808305034843E-006,0.62831853071795862,4.3641189424861700E-003,0.62831853071795862,1.9950723554485990E-004,0.62831853071795862,8.4948966628800153E-006,0.62831853071795862,3.7844059782523999E-007
0.57119866428905330,2.5752727695621943E-006,0.57119866428905330,4.2505910990128402E-003,0.57119866428905330,2.0264437323249293E-004,0.57119866428905330,4.6175934376490723E-006,0.57119866428905330,7.4585981120297486E-007
0.52359877559829882,1.6412924873623857E-006,0.52359877559829882,3.8507755781919915E-003,0.52359877559829882,1.9088021593681738E-004,0.52359877559829882,2.7828986510048577E-006,0.52359877559829882,8.1123571642455952E-007
0.48332194670612200,1.1267348973695018E-006,0.48332194670612200,3.4493947591789781E-003,0.48332194670612200,1.8166884110153728E-004,0.48332194670612200,3.1033468790388842E-006,0.48332194670612200,7.9019379387249487E-007
0.44879895051282759,8.3269050414314947E-007,0.44879895051282759,3.3431994933450400E-003,0.44879895051282759,1.8495386825927157E-004,0.44879895051282759,4.2561392413456531E-006,0.44879895051282759,7.5631531458802894E-007
0.41887902047863906,6.3254426781824584E-007,0.41887902047863906,3.5394858670832353E-003,0.41887902047863906,1.9545994366093605E-004,0.41887902047863906,5.4820382719926174E-006,0.41887902047863906,7.0345450700847388E-007
0.39269908169872414,4.8056560516624119E-007,0.39269908169872414,3.7981437306101014E-003,0.39269908169872414,2.0370513850479757E-004,0.39269908169872414,6.4872964639935706E-006,0.39269908169872414,6.2863683108759601E-007
0.36959913571644626,3.5770541794697038E-007,0.36959913571644626,3.8915611241307963E-003,0.36959913571644626,2.0113996919402484E-004,0.36959913571644626,7.0395922696737039E-006,0.36959913571644626,5.3323190604430538E-007
0.34906585039886590,2.6479750789540022E-007,0.34906585039886590,3.7443374758063560E-003,0.34906585039886590,1.8815070011599328E-004,0.34906585039886590,7.1993742215487211E-006,0.34906585039886590,4.3775648224022688E-007
0.33069396353576769,2.0432444876748290E-007,0.33069396353576769,3.4701048466805402E-003,0.33069396353576769,1.7601707182537729E-004,0.33069396353576769,7.3830619965581916E-006,0.33069396353576769,3.6588722631989184E-007
0.31415926535897931,1.6557902477597703E-007,0.31415926535897931,3.2915384484347087E-003,0.31415926535897931,1.7360773714832097E-004,0.31415926535897931,7.8006915605373259E-006,0.31415926535897931,3.1480496474110152E-007
0.29919930034188508,1.3681809782847814E-007,0.29919930034188508,3.3426173930577001E-003,0.29919930034188508,1.7883740966464313E-004,0.29919930034188508,8.3020017605569097E-006,0.29919930034188508,2.7090788809724504E-007
0.28559933214452665,1.1242140901662829E-007,0.28559933214452665,3.5450787325921424E-003,0.28559933214452665,1.8430144202646922E-004,0.28559933214452665,8.6582616280551807E-006,0.28559933214452665,2.2710755994365959E-007
0.27318196987737331,9.0587416030465448E-008,0.27318196987737331,3.7147786709070757E-003,0.27318196987737331,1.8292115139842131E-004,0.27318196987737331,8.6897678277205104E-006,0.27318196987737331,1.8240294992343931E-007
0.26179938779914941,7.2570328909404052E-008,0.26179938779914941,3.7223035416728417E-003,0.26179938779914941,1.7370661490225287E-004,0.26179938779914941,8.4834113903066877E-006,0.26179938779914941,1.4170898637369862E-007
0.25132741228718347,5.9682267309607530E-008,0.25132741228718347,3.5745036446461864E-003,0.25132741228718347,1.6370821334308765E-004,0.25132741228718347,8.3643227258758489E-006,0.25132741228718347,1.0944104158505881E-007
0.24166097335306100,5.0739346351910227E-008,0.24166097335306100,3.4044252606889171E-003,0.24166097335306100,1.6008368060159138E-004,0.24166097335306100,8.4852334212018019E-006,0.24166097335306100,8.3975279488508229E-008
0.23271056693257727,4.3741404801236778E-008,0.23271056693257727,3.3619906490617449E-003,0.23271056693257727,1.6280132130946023E-004,0.23271056693257727,8.7196823128204699E-006,0.23271056693257727,6.1878897414845627E-008
0.22439947525641379,3.7490787930173403E-008,0.22439947525641379,3.4775575361738328E-003,0.22439947525641379,1.6674591063276805E-004,0.22439947525641379,8.8666059729846877E-006,0.22439947525641379,4.1932664706119978E-008
0.21666156231653746,3.1659733905182994E-008,0.21666156231653746,3.6466000111665575E-003,0.21666156231653746,1.6638923049924761E-004,0.21666156231653746,8.7906086800401988E-006,0.21666156231653746,2.5647314206147741E-008
0.20943951023931953,2.6633275711406835E-008,0.20943951023931953,3.7375871214508608E-003,0.20943951023931953,1.6022518176294812E-004,0.20943951023931953,8.5600262850054724E-006,0.20943951023931953,1.8166389968918553E-008
0.20268339700579310,2.2798925140804279E-008,0.20268339700579310,3.6945434860525773E-003,0.20268339700579310,1.5256428638221324E-004,0.20268339700579310,8.3982279041342004E-006,0.20268339700579310,2.2999713572917272E-008
0.19634954084936207,1.9960828473731585E-008,0.19634954084936207,3.5722360416800482E-003,0.19634954084936207,1.4885824337538287E-004,0.19634954084936207,8.4167670062314725E-006,0.19634954084936207,3.3201065746586273E-008
0.19039955476301776,1.7648500081386950E-008,0.19039955476301776,3.4896782686781769E-003,0.19039955476301776,1.5006532602409851E-004,0.19039955476301776,8.5315602196336920E-006,0.19039955476301776,4.4334946692402109E-008
0.18479956785822313,1.5533666265686619E-008,0.18479956785822313,3.5266307479303858E-003,0.18479956785822313,1.5286282955223057E-004,0.18479956785822313,8.5917846312682590E-006,0.18479956785822313,5.4711142088658732E-008
0.17951958020513104,1.3533219148230104E-008,0.17951958020513104,3.6551286289137563E-003,0.17951958020513104,1.5303891222167673E-004,0.17951958020513104,8.5012068144598961E-006,0.17951958020513104,6.3407301938538327E-008
0.17453292519943295,1.1766954691448556E-008,0.17453292519943295,3.7757927726991408E-003,0.17453292519943295,1.4897253601297371E-004,0.17453292519943295,8.3080516369276193E-006,0.17453292519943295,7.0621724263804242E-008
0.16981581911296179,1.0353594427546674E-008,0.16981581911296179,3.8066868640799544E-003,0.16981581911296179,1.4322899964368818E-004,0.16981581911296179,8.1610465929452243E-006,0.16981581911296179,7.7466807841478412E-008
0.16534698176788384,9.2499651292595113E-009,0.16534698176788384,3.7443290536255404E-003,0.16534698176788384,1.3983004634316866E-004,0.16534698176788384,8.1396441285148435E-006,0.16534698176788384,8.4600259672480967E-008
0.16110731556870733,8.3211065627955714E-009,0.16110731556870733,3.6619319386203639E-003,0.16110731556870733,1.4010093184901092E-004,0.16110731556870733,8.1909445354509731E-006,0.16110731556870733,9.1592218264778635E-008
0.15707963267948966,7.4631176660683497E-009,0.15707963267948966,3.6462932080097840E-003,0.15707963267948966,1.4200136392578504E-004,0.15707963267948966,8.2082661784602190E-006,0.15707963267948966,9.7519532901874094E-008
0.15324842212633139,6.6505443574001114E-009,0.15324842212633139,3.7221647879534707E-003,0.15324842212633139,1.4238573979405157E-004,0.15324842212633139,8.1245489823068308E-006,0.15324842212633139,1.0187876261600300E-007
0.14959965017094254,5.9228975112296443E-009,0.14959965017094254,3.8359110996133059E-003,0.14959965017094254,1.3971287885328432E-004,0.14959965017094254,7.9722791722837087E-006,0.14959965017094254,1.0522201366469501E-007
0.14612058853906015,5.3187302453039703E-009,0.14612058853906015,3.9085709966097575E-003,0.14612058853906015,1.3544390599178936E-004,0.14612058853906015,7.8497131757911013E-006,0.14612058853906015,1.0866831109758367E-007
0.14279966607226333,4.8258947244103836E-009,0.14279966607226333,3.9012501572837188E-003,0.14279966607226333,1.3248286024792539E-004,0.14279966607226333,7.8124542699081101E-006,0.14279966607226333,1.1269063965318622E-007


==> Figs/data/LAD_dX_Error11C.csv <==
dX_1,Polynomial,dX_2,Gauss1.0,dX_3,Gauss0.5,dX_4,Gauss0.25,dX_5,Gauss0.10
1.2566370614359172,4.9076890793683945E-006,1.2566370614359172,1.5729575291217421E-003,1.2566370614359172,5.6850463155763300E-005,1.2566370614359172,3.3695698911103506E-006,1.2566370614359172,2.6293847722854984E-006
1.0471975511965976,1.7808053857761771E-006,1.0471975511965976,1.2011248390701745E-003,1.0471975511965976,5.5278293011532458E-005,1.0471975511965976,9.4258747734664281E-007,1.0471975511965976,6.3018398093649448E-007
0.89759790102565518,7.4686954141703333E-007,0.89759790102565518,1.0043925523035417E-003,0.89759790102565518,4.9191877488938056E-005,0.89759790102565518,4.6226089149838329E-007,0.89759790102565518,1.1809649683681848E-007
0.78539816339744828,3.5044802196248501E-007,0.78539816339744828,9.3880075519738786E-004,0.78539816339744828,4.2864625875285363E-005,0.78539816339744828,9.3976764058155579E-007,0.78539816339744828,1.5719808975912378E-008
0.69813170079773179,1.8367767362889697E-007,0.69813170079773179,9.3110968358117220E-004,0.69813170079773179,3.8298905908753833E-005,0.69813170079773179,1.1702745280719177E-006,0.69813170079773179,4.3440603336363871E-008
0.62831853071795862,1.0453674914555819E-007,0.62831853071795862,8.8196217653359690E-004,0.62831853071795862,3.4892332963737146E-005,0.62831853071795862,1.2699886968772366E-006,0.62831853071795862,4.2935029867932618E-008
0.57119866428905330,6.2708402272918923E-008,0.57119866428905330,7.6521366662054137E-004,0.57119866428905330,3.1884085267196713E-005,0.57119866428905330,1.2944899346693212E-006,0.57119866428905330,3.4744620881538504E-008
0.52359877559829882,3.9166792053062745E-008,0.52359877559829882,6.4405839734337487E-004,0.52359877559829882,2.8843532516865915E-005,0.52359877559829882,1.2703736555294426E-006,0.52359877559829882,2.5519781408125083E-008
0.48332194670612200,2.4921832603155604E-008,0.48332194670612200,5.7596376698558775E-004,0.48332194670612200,2.5690995851640208E-005,0.48332194670612200,1.1993844494446611E-006,0.48332194670612200,1.7054525918945426E-008
0.44879895051282759,1.6129556103512337E-008,0.44879895051282759,5.7623753046066319E-004,0.44879895051282759,2.2889111273052208E-005,0.44879895051282759,1.1030020318381051E-006,0.44879895051282759,1.0168683116385037E-008
0.41887902047863906,1.0959156238200406E-008,0.41887902047863906,6.1741772313866395E-004,0.41887902047863906,2.0960932632251388E-005,0.41887902047863906,1.0253282333976557E-006,0.41887902047863906,5.1822340073580443E-009
0.39269908169872414,7.8135414071001303E-009,0.39269908169872414,6.2425339471273490E-004,0.39269908169872414,1.9706882218337318E-005,0.39269908169872414,9.7437960083300719E-007,0.39269908169872414,1.8542695852384978E-009
0.36959913571644626,5.6828903434735773E-009,0.36959913571644626,5.6347510457707391E-004,0.36959913571644626,1.8629891428171416E-005,0.36959913571644626,9.3304737582852751E-007,0.36959913571644626,1.9559483614047142E-009
0.34906585039886590,4.1822112893660599E-009,0.34906585039886590,4.8288867470087433E-004,0.34906585039886590,1.7494788751523150E-005,0.34906585039886590,8.9178667788165673E-007,0.34906585039886590,3.7860933175685923E-009
0.33069396353576769,3.1021154689720411E-009,0.33069396353576769,4.3661008885062421E-004,0.33069396353576769,1.6186308515715718E-005,0.33069396353576769,8.3718308777423180E-007,0.33069396353576769,5.2499550419857643E-009
0.31415926535897931,2.3459218447046555E-009,0.31415926535897931,4.3783080833417439E-004,0.31415926535897931,1.4847588819777669E-005,0.31415926535897931,7.6862500614532683E-007,0.31415926535897931,6.2241932869898788E-009
0.29919930034188508,1.8738676678007336E-009,0.29919930034188508,4.7946497169721339E-004,0.29919930034188508,1.3884502264966874E-005,0.29919930034188508,7.1045273421383599E-007,0.29919930034188508,6.9189221302742551E-009
0.28559933214452665,1.5680666369260437E-009,0.28559933214452665,5.0804603934908352E-004,0.28559933214452665,1.3331680755802469E-005,0.28559933214452665,6.7426475522253800E-007,0.28559933214452665,7.5218274562571133E-009
0.27318196987737331,1.3220861237851001E-009,0.27318196987737331,4.7678906132675485E-004,0.27318196987737331,1.2865829066234238E-005,0.27318196987737331,6.4917107973944026E-007,0.27318196987737331,7.9848459163438338E-009
0.26179938779914941,1.1209540801892330E-009,0.26179938779914941,4.1191440477127909E-004,0.26179938779914941,1.2343443292051931E-005,0.26179938779914941,6.2668590815560989E-007,0.26179938779914941,8.3007963581719239E-009
0.25132741228718347,9.7911822651122287E-010,0.25132741228718347,3.6855172527286190E-004,0.25132741228718347,1.1705547055405184E-005,0.25132741228718347,5.9764623932000505E-007,0.25132741228718347,8.4341222390841819E-009
0.24166097335306100,8.9820311018532295E-010,0.24166097335306100,3.6354339103136270E-004,0.24166097335306100,1.0955811777703595E-005,0.24166097335306100,5.5677093383852389E-007,0.24166097335306100,8.3202180307887256E-009
0.23271056693257727,8.6052300245816465E-010,0.23271056693257727,3.9660135206943215E-004,0.23271056693257727,1.0365459808800784E-005,0.23271056693257727,5.1743416775797121E-007,0.23271056693257727,8.1497538167956933E-009
0.22439947525641379,8.3410112205226650E-010,0.22439947525641379,4.3497633410928858E-004,0.22439947525641379,1.0073004169188569E-005,0.22439947525641379,4.9244426883827124E-007,0.22439947525641379,8.1155327595325456E-009
0.21666156231653746,7.9961691450414636E-010,0.21666156231653746,4.2625696968613208E-004,0.21666156231653746,9.8507545890821953E-006,0.21666156231653746,4.7716303346231451E-007,0.21666156231653746,8.1273882649954654E-009
0.20943951023931953,7.6154297581159710E-010,0.20943951023931953,3.7394415486162707E-004,0.20943951023931953,9.5673972155957630E-006,0.20943951023931953,4.6474325805585868E-007,0.20943951023931953,8.1043348593530496E-009
0.20268339700579310,7.3227229258488395E-010,0.20268339700579310,3.2913967828958937E-004,0.20268339700579310,9.2174452633929882E-006,0.20268339700579310,4.4922886213215695E-007,0.20268339700579310,8.0058187932288658E-009
0.19634954084936207,7.1691192220803998E-010,0.19634954084936207,3.1739304809496439E-004,0.19634954084936207,8.7591713465552699E-006,0.19634954084936207,4.2466147990790742E-007,0.19634954084936207,7.7450947502043306E-009
0.19039955476301776,7.1083195962954133E-010,0.19039955476301776,3.3982142451470629E-004,0.19039955476301776,8.3446749995449755E-006,0.19039955476301776,3.9732021712305102E-007,0.19039955476301776,7.4285922341693858E-009
0.18479956785822313,7.0511831689465128E-010,0.18479956785822313,3.8036863513839610E-004,0.18479956785822313,8.1577452941901378E-006,0.18479956785822313,3.7865217875612893E-007,0.18479956785822313,7.2499880695811252E-009
0.17951958020513104,6.9428107664711682E-010,0.17951958020513104,3.8964183989544430E-004,0.17951958020513104,8.0545442655741355E-006,0.17951958020513104,3.6832420325035182E-007,0.17951958020513104,7.1693026802705240E-009
0.17453292519943295,6.7965762428531675E-010,0.17453292519943295,3.5101778336528010E-004,0.17453292519943295,7.8855979269117215E-006,0.17453292519943295,3.6094963575696456E-007,0.17453292519943295,7.0876327578994589E-009
0.16981581911296179,6.6607575972866198E-010,0.16981581911296179,3.0494663486144554E-004,0.16981581911296179,7.6715065063081208E-006,0.16981581911296179,3.5240692006659655E-007,0.16981581911296179,6.9711439173070424E-009
0.16534698176788384,6.5668728861601667E-010,0.16534698176788384,2.8660523990743696E-004,0.16534698176788384,7.3782091783624513E-006,0.16534698176788384,3.3747704753046032E-007,0.16534698176788384,6.7447561201894672E-009
0.16110731556870733,6.5086747099488905E-010,0.16110731556870733,2.9887974200797757E-004,0.16110731556870733,7.0648768606427449E-006,0.16110731556870733,3.1807839320448476E-007,0.16110731556870733,6.4465381162989866E-009
0.15707963267948966,6.4564641489552874E-010,0.15707963267948966,3.3612163392851107E-004,0.15707963267948966,6.9180021780247255E-006,0.15707963267948966,3.0327952881772834E-007,0.15707963267948966,6.2426883327745791E-009
0.15324842212633139,6.3860986809556964E-010,0.15324842212633139,3.5868835277161299E-004,0.15324842212633139,6.8777461596068098E-006,0.15324842212633139,2.9546595215041062E-007,0.15324842212633139,6.1466944756045451E-009
0.14959965017094254,6.2971326164363769E-010,0.14959965017094254,3.3510628618405454E-004,0.14959965017094254,6.7775718772087696E-006,0.14959965017094254,2.9070806998454851E-007,0.14959965017094254,6.0668584791153474E-009
0.14612058853906015,6.2070088920790154E-010,0.14612058853906015,2.9020102850537278E-004,0.14612058853906015,6.6318719676393342E-006,0.14612058853906015,2.8584198371714486E-007,0.14612058853906015,5.9694059110540669E-009
0.14279966607226333,6.1318990844959691E-010,0.14279966607226333,2.6542004526854243E-004,0.14279966607226333,6.4378824505976490E-006,0.14279966607226333,2.7676438055247507E-007,0.14279966607226333,5.8001868739316460E-009


==> Figs/data/LAD_dX_Error14A.csv <==
dX_1,Polynomial,dX_2,GaussLegLeg0.5,dX_3,GaussLegUF0.5,dX_4,GaussLegUL0.5,dX_5,GaussLegLeg0.1,dX_6,GaussLegUF0.1,dX_7,GaussLegUL0.1
4.0000000000000000,1.8535120570207350E-003,4.0000000000000000,1.5656818802095899E-003,4.0000000000000000,1.6011573365765943E-003,4.0000000000000000,1.5519116038466151E-003,4.0000000000000000,1.8391653716127204E-003,4.0000000000000000,1.8392208655185725E-003,4.0000000000000000,1.8391437910944702E-003
3.3333333333333335,1.6631399355034218E-003,3.3333333333333335,8.2278817986910244E-004,3.3333333333333335,8.5520487619751302E-004,3.3333333333333335,8.1124456074023964E-004,3.3333333333333335,1.6182726077985370E-003,3.3333333333333335,1.6183794237869691E-003,3.3333333333333335,1.6182310689980594E-003
2.8571428571428572,1.0831621870189788E-003,2.8571428571428572,7.5325707722322967E-004,2.8571428571428572,7.8516735164218642E-004,2.8571428571428572,7.4108870548523153E-004,2.8571428571428572,1.0662094260767742E-003,2.8571428571428572,1.0662718794450683E-003,2.8571428571428572,1.0661851392637163E-003
2.5000000000000000,7.2628907463166432E-004,2.5000000000000000,3.1987544943371600E-004,2.5000000000000000,3.2792162308627518E-004,2.5000000000000000,3.1790889455534326E-004,2.5000000000000000,7.0288157280578006E-004,2.5000000000000000,7.0293955376645335E-004,2.5000000000000000,7.0285902525219033E-004
2.2222222222222223,6.0340797808695044E-004,2.2222222222222223,3.3979732620855992E-004,2.2222222222222223,3.5888578757561256E-004,2.2222222222222223,3.3290006183319125E-004,2.2222222222222223,5.8808129200085748E-004,2.2222222222222223,5.8813292909216269E-004,2.2222222222222223,5.8806121137870129E-004
2.0000000000000000,2.8569823127268191E-004,2.0000000000000000,1.6527785033417603E-004,2.0000000000000000,1.6107273169016292E-004,2.0000000000000000,1.6771198707026430E-004,2.0000000000000000,2.7547777270802511E-004,2.0000000000000000,2.7550763410004290E-004,2.0000000000000000,2.7546616043507916E-004
1.8181818181818181,2.9702046668093061E-004,1.8181818181818181,1.6834748930512388E-004,1.8181818181818181,1.7118702344773711E-004,1.8181818181818181,1.6795890594033662E-004,1.8181818181818181,2.8758064392715125E-004,1.8181818181818181,2.8761155627315428E-004,1.8181818181818181,2.8756862281822905E-004
1.6666666666666667,1.4084180126423576E-004,1.6666666666666667,1.2267757615218159E-004,1.6666666666666667,1.1534115477142145E-004,1.6666666666666667,1.2597196341685907E-004,1.6666666666666667,1.3535718996446810E-004,1.6666666666666667,1.3537602070027397E-004,1.6666666666666667,1.3534986731473584E-004
1.5384615384615385,1.3098253076872590E-004,1.5384615384615385,1.1358847346955060E-004,1.5384615384615385,1.0675207861155354E-004,1.5384615384615385,1.1664012169757424E-004,1.5384615384615385,1.2595584335585959E-004,1.5384615384615385,1.2597282557870888E-004,1.5384615384615385,1.2594923949626146E-004
1.4285714285714286,7.7418981175191709E-005,1.4285714285714286,1.0322563143220512E-004,1.4285714285714286,9.4504962311246858E-005,1.4285714285714286,1.0682496779453362E-004,1.4285714285714286,7.3899242540333376E-005,1.4285714285714286,7.3911677549548725E-005,1.4285714285714286,7.3894407063138603E-005
1.3333333333333333,5.9976008614261834E-005,1.3333333333333333,9.7402094615296785E-005,1.3333333333333333,8.8729622732861856E-005,1.3333333333333333,1.0092127436200060E-004,1.3333333333333333,5.7054471932712296E-005,1.3333333333333333,5.7064769793915557E-005,1.3333333333333333,5.7050467548326814E-005
1.2500000000000000,4.1581134763551542E-005,1.2500000000000000,9.2817519726793844E-005,1.2500000000000000,8.4285608537341690E-005,1.2500000000000000,9.6231307867812916E-005,1.2500000000000000,3.9251704373501949E-005,1.2500000000000000,3.9260016482011387E-005,1.2500000000000000,3.9248472229283090E-005
1.1764705882352942,3.0889506955784171E-005,1.1764705882352942,8.8984624372106589E-005,1.1764705882352942,8.0810629491504272E-005,1.1764705882352942,9.2234047960843384E-005,1.1764705882352942,2.8950087509875840E-005,1.1764705882352942,2.8957031780462492E-005,1.1764705882352942,2.8947387301685165E-005
1.1111111111111112,2.2948500168454140E-005,1.1111111111111112,8.5606569927979342E-005,1.1111111111111112,7.7817035096886420E-005,1.1111111111111112,8.8690614409282111E-005,1.1111111111111112,2.1314634654454830E-005,1.1111111111111112,2.1320482258363038E-005,1.1111111111111112,2.1312360932057508E-005
1.0526315789473684,1.7469083061436284E-005,1.0526315789473684,8.2547984058441268E-005,1.0526315789473684,7.5137275227189762E-005,1.0526315789473684,8.5475016592047239E-005,1.0526315789473684,1.6067794848001139E-005,1.0526315789473684,1.6072797352701275E-005,1.0526315789473684,1.6065849780758533E-005
1.0000000000000000,1.3498314994739882E-005,1.0000000000000000,7.9748857945595612E-005,1.0000000000000000,7.2688559916731340E-005,1.0000000000000000,8.2533172881062023E-005,1.0000000000000000,1.2281769291303003E-005,1.0000000000000000,1.2286089224545059E-005,1.0000000000000000,1.2280089676108859E-005
0.95238095238095233,1.0604987498456460E-005,0.95238095238095233,7.7176494421160623E-005,0.95238095238095233,7.0434018338032478E-005,0.95238095238095233,7.9832740597784587E-005,0.95238095238095233,9.5380679790400869E-006,0.95238095238095233,9.5418306928711630E-006,0.95238095238095233,9.5366050693373054E-006
0.90909090909090906,8.4480416033501826E-006,0.90909090909090906,7.4806926752133885E-005,0.90909090909090906,6.8349979535881978E-005,0.90909090909090906,7.7348865818901308E-005,0.90909090909090906,7.5048243169581453E-006,0.90909090909090906,7.5081231412413537E-006,0.90909090909090906,7.5035418194894491E-006
0.86956521739130432,6.8162525438753185E-006,0.86956521739130432,7.2620718644906068E-005,0.86956521739130432,6.6419856479400384E-005,0.86956521739130432,7.5060581329763234E-005,0.86956521739130432,5.9770312537482506E-006,0.86956521739130432,5.9799383422683109E-006,0.86956521739130432,5.9759011103137713E-006
0.83333333333333337,5.5615736880534407E-006,0.83333333333333337,7.0600246397765806E-005,0.83333333333333337,6.4629397877561106E-005,0.83333333333333337,7.2948696329516746E-005,0.83333333333333337,4.8109115450898327E-006,0.83333333333333337,4.8134838111720311E-006,0.83333333333333337,4.8099116244230617E-006
0.80000000000000004,4.5835781787325690E-006,0.80000000000000004,6.8729401636821713E-005,0.80000000000000004,6.2965824127952369E-005,0.80000000000000004,7.0995650857765314E-005,0.80000000000000004,3.9091616486926819E-006,0.80000000000000004,3.9114446694889071E-006,0.80000000000000004,3.9082742281045023E-006
0.76923076923076927,3.8116069305338637E-006,0.76923076923076927,6.6993448174849894E-005,0.76923076923076927,6.1417405702023664E-005,0.76923076923076927,6.9185438396703213E-005,0.76923076923076927,3.2034333109530790E-006,0.76923076923076927,3.2054641173507282E-006,0.76923076923076927,3.2026439913463357E-006
0.74074074074074070,3.1954051620515053E-006,0.74074074074074070,6.5379026230067230E-005,0.74074074074074070,5.9973403589545291E-005,0.74074074074074070,6.7503612763251321E-005,0.74074074074074070,2.6452433366127658E-006,0.74074074074074070,2.6470523268708711E-006,0.74074074074074070,2.6445402984186178E-006
0.71428571428571430,2.6985532778592130E-006,0.71428571428571430,6.3874120930059402E-005,0.71428571428571430,5.8624046839757821E-005,0.71428571428571430,6.5937240263871829E-005,0.71428571428571430,2.1995547413376389E-006,0.71428571428571430,2.2011670894155858E-006,0.71428571428571430,2.1989281966969400E-006
0.68965517241379315,2.2942634464998002E-006,0.68965517241379315,6.2467995691648553E-005,0.68965517241379315,5.7360505341605123E-005,0.68965517241379315,6.4474810247773653E-005,0.68965517241379315,1.8406788335680931E-006,0.68965517241379315,1.8421155337519099E-006,0.68965517241379315,1.8401206201225769E-006
0.66666666666666663,1.9625503334972128E-006,0.66666666666666663,6.1151097499176468E-005,0.66666666666666663,5.6174841860189770E-005,0.66666666666666663,6.3106117632447161E-005,0.66666666666666663,1.5495163873467098E-006,0.66666666666666663,1.5507950508165238E-006,0.66666666666666663,1.5490196584998143E-006
0.64516129032258063,1.6883124708774500E-006,0.64516129032258063,5.9914948049906493E-005,0.64516129032258063,5.5059948303854770E-005,0.64516129032258063,6.1822133639898510E-005,0.64516129032258063,1.3116889611471573E-006,0.64516129032258063,1.3128244338407551E-006,0.64516129032258063,1.3112479455831049E-006
0.62500000000000000,1.4600054491224140E-006,0.62500000000000000,5.8752031423016603E-005,0.62500000000000000,5.4009473451048702E-005,0.62500000000000000,6.0614876043086800E-005,0.62500000000000000,1.1162481033298710E-006,0.62500000000000000,1.1172529547993398E-006,0.62500000000000000,1.1158579149971210E-006
0.60606060606060608,1.2687101900926886E-006,0.60606060606060608,5.7655685306806335E-005,0.60606060606060608,5.3017748358607008E-005,0.60606060606060608,5.9477285880842707E-005,0.60606060606060608,9.5477018785395014E-007,0.60606060606060608,9.5565510517912915E-007,0.60606060606060608,9.5442667259960054E-007
0.58823529411764708,1.1074688395978487E-006,0.58823529411764708,5.6619999773093179E-005,0.58823529411764708,5.2079713712552045E-005,0.58823529411764708,5.8403114294088445E-005,0.58823529411764708,8.2071220630299571E-007,0.58823529411764708,8.2148631839942423E-007,0.58823529411764708,8.2041181563433714E-007
0.57142857142857140,9.7080496241863427E-007,0.57142857142857140,5.5639725475524199E-005,0.57142857142857140,5.1190851667178881E-005,0.57142857142857140,5.7386820959979009E-005,0.57142857142857140,7.0894705862276808E-007,0.57142857142857140,7.0961820956375584E-007,0.57142857142857140,7.0868674332525945E-007
0.55555555555555558,8.5437255249261158E-007,0.55555555555555558,5.4710191806103853E-005,0.55555555555555558,5.0347123464734202E-005,0.55555555555555558,5.6423484277693439E-005,0.55555555555555558,6.1542412070922048E-007,0.55555555555555558,6.1599910596721723E-007,0.55555555555555558,6.1520123868119649E-007
0.54054054054054057,7.5469632438353097E-007,0.54054054054054057,5.3827234756540472E-005,0.54054054054054057,4.9544913296243915E-005,0.54054054054054057,5.5508722719231823E-005,0.54054054054054057,5.3691844316846287E-007,0.54054054054054057,5.3740321922721655E-007,0.54054054054054057,5.3673067773028532E-007
0.52631578947368418,6.6897751255471544E-007,0.52631578947368418,5.2987133808794414E-005,0.52631578947368418,4.8780978352825448E-005,0.52631578947368418,5.4638626391742276E-005,0.52631578947368418,4.7084345211805450E-007,0.52631578947368418,4.7124332676972179E-007,0.52631578947368418,4.7068873781580068E-007
0.51282051282051277,5.9494723462487700E-007,0.51282051282051277,5.2186556988932615E-005,0.51282051282051277,4.8052404726259173E-005,0.51282051282051277,5.3809697717510882E-005,0.51282051282051277,4.1510969359770003E-007,0.51282051282051277,4.1542950120253473E-007,0.51282051282051277,4.1498614778593068E-007
0.50000000000000000,5.3075476456781741E-007,0.50000000000000000,5.1422513164473510E-005,0.50000000000000000,4.7356568671084620E-005,0.50000000000000000,5.3018800128179444E-005,0.50000000000000000,3.6801735131736165E-007,0.50000000000000000,3.6826161454468811E-007,0.50000000000000000,3.6792321103252212E-007
0.48780487804878048,4.7488168619303463E-007,0.48780487804878048,5.0692310690624509E-005,0.48780487804878048,4.6691102685100376E-005,0.48780487804878048,5.2263113730894302E-005,0.48780487804878048,3.2817382670193045E-007,0.48780487804878048,3.2834690333431574E-007,0.48780487804878048,3.2810739149932878E-007
0.47619047619047616,4.2607541242113895E-007,0.47619047619047616,4.9993521575362118E-005,0.47619047619047616,4.6053865862502304E-005,0.47619047619047616,5.1540096998395723E-005,0.47619047619047616,2.9443014061649165E-007,0.47619047619047616,2.9453635124961059E-007,0.47619047619047616,2.9438972293353442E-007
0.46511627906976744,3.8329732171096210E-007,0.46511627906976744,4.9323950416602239E-005,0.46511627906976744,4.5442918001760427E-005,0.46511627906976744,5.0847453642037586E-005,0.46511627906976744,2.6583164474519034E-007,0.46511627906976744,2.6587537533258272E-007,0.46511627906976744,2.6581553018268756E-007
0.45454545454545453,3.4568201784069229E-007,0.45454545454545453,4.8681607451769052E-005,0.45454545454545453,4.4856496993327371E-005,0.45454545454545453,5.0183103932204508E-005,0.45454545454545453,2.4157974177008571E-007,0.45454545454545453,2.4156551440727784E-007,0.45454545454545453,2.4158616195075253E-007


==> Figs/data/LAD_dX_Error14B.csv <==
dX_1,Polynomial,dX_2,GaussLegLeg0.5,dX_3,GaussLegUF0.5,dX_4,GaussLegUL0.5,dX_5,GaussLegLeg0.1,dX_6,GaussLegUF0.1,dX_7,GaussLegUL0.1
4.0000000000000000,7.5904067406623295E-004,4.0000000000000000,5.7282402572782578E-004,4.0000000000000000,5.7559183231297708E-004,4.0000000000000000,5.7020263452963100E-004,4.0000000000000000,7.4916592998784334E-004,4.0000000000000000,7.4917324240033061E-004,4.0000000000000000,7.4915924469379669E-004
3.3333333333333335,2.3700279970027097E-004,3.3333333333333335,1.6991296297632082E-004,3.3333333333333335,1.7125805912471877E-004,3.3333333333333335,1.6873070192874234E-004,3.3333333333333335,2.3377575216149271E-004,3.3333333333333335,2.3377842315442719E-004,3.3333333333333335,2.3377331045482523E-004
2.8571428571428572,1.0327719640294734E-004,2.8571428571428572,8.0309499189198325E-005,2.8571428571428572,8.0137630263312632E-005,2.8571428571428572,8.0497898312149491E-005,2.8571428571428572,1.0000227970717586E-004,2.8571428571428572,1.0000462496016341E-004,2.8571428571428572,1.0000013600219363E-004
2.5000000000000000,5.0146374256922468E-005,2.5000000000000000,5.1110015579982329E-005,2.5000000000000000,4.9690819758362889E-005,2.5000000000000000,5.2338651034811326E-005,2.5000000000000000,4.7365286919539828E-005,2.5000000000000000,4.7367592001956140E-005,2.5000000000000000,4.7363179817604085E-005
2.2222222222222223,2.6087192014746249E-005,2.2222222222222223,3.8912028061218526E-005,2.2222222222222223,3.7531031296275430E-005,2.2222222222222223,4.0143407560384379E-005,2.2222222222222223,2.3969882385423328E-005,2.2222222222222223,2.3971110704504691E-005,2.2222222222222223,2.3968759779183495E-005
2.0000000000000000,2.0007668017238111E-005,2.0000000000000000,3.7683111690067336E-005,2.0000000000000000,3.6050390919504221E-005,2.0000000000000000,3.9094867822263245E-005,2.0000000000000000,1.7932328181492910E-005,2.0000000000000000,1.7933901464166365E-005,2.0000000000000000,1.7930890026001622E-005
1.8181818181818181,1.2533883134977266E-005,1.8181818181818181,3.6635650956030721E-005,1.8181818181818181,3.5052537755220950E-005,1.8181818181818181,3.8007928344968116E-005,1.8181818181818181,1.0873290828870952E-005,1.8181818181818181,1.0874399563470738E-005,1.8181818181818181,1.0872277420427634E-005
1.6666666666666667,1.0076033661144894E-005,1.6666666666666667,3.5933698892204759E-005,1.6666666666666667,3.4330656988426029E-005,1.6666666666666667,3.7317250671642747E-005,1.6666666666666667,8.6785667495650004E-006,1.6666666666666667,8.6795723543087411E-006,1.6666666666666667,8.6776475622462859E-006
1.5384615384615385,7.3427013453013330E-006,1.5384615384615385,3.5507388374831892E-005,1.5384615384615385,3.3909018545095306E-005,1.5384615384615385,3.6885054474199779E-005,1.5384615384615385,6.1463453070911476E-006,1.5384615384615385,6.1471927318985531E-006,1.5384615384615385,6.1455707248687299E-006
1.4285714285714286,5.7478004019617393E-006,1.4285714285714286,3.5140473628746478E-005,1.4285714285714286,3.3543894413254527E-005,1.4285714285714286,3.6514992153879876E-005,1.4285714285714286,4.7263754838409194E-006,1.4285714285714286,4.7271036597986037E-006,1.4285714285714286,4.7257098997088081E-006
1.3333333333333333,4.4733725455669201E-006,1.3333333333333333,3.4842129411068724E-005,1.3333333333333333,3.3250081539527519E-005,1.3333333333333333,3.6211840061097808E-005,1.3333333333333333,3.5852914662530769E-006,1.3333333333333333,3.5859236877220989E-006,1.3333333333333333,3.5847135946758210E-006
1.2500000000000000,3.5562706708327688E-006,1.2500000000000000,3.4580266396293674E-005,1.2500000000000000,3.2993989227094452E-005,1.2500000000000000,3.5944545393038925E-005,1.2500000000000000,2.7808911248643720E-006,1.2500000000000000,2.7814405327626958E-006,1.2500000000000000,2.7803889537058213E-006
1.1764705882352942,2.8541500223197819E-006,1.1764705882352942,3.4341416972860091E-005,1.1764705882352942,3.2761969524325562E-005,1.1764705882352942,3.5699695854420551E-005,1.1764705882352942,2.1715057321059332E-006,1.1764705882352942,2.1719861110620234E-006,1.1764705882352942,2.1710666627456908E-006
1.1111111111111112,2.3181244727733734E-006,1.1111111111111112,3.4116805287295150E-005,1.1111111111111112,3.2544814658251162E-005,1.1111111111111112,3.5468810354236289E-005,1.1111111111111112,1.7139306317492411E-006,1.1111111111111112,1.7143514536779800E-006,1.1111111111111112,1.7135460072988352E-006
1.0526315789473684,1.9011444263271003E-006,1.0526315789473684,3.3901225956212223E-005,1.0526315789473684,3.2336976257485277E-005,1.0526315789473684,3.5246924854622209E-005,1.0526315789473684,1.3635818526764377E-006,1.0526315789473684,1.3639513052205084E-006,1.0526315789473684,1.3632441900704777E-006
1.0000000000000000,1.5736123266819620E-006,1.0000000000000000,3.3691854008596357E-005,1.0000000000000000,3.2135310923382428E-005,1.0000000000000000,3.5031451695666761E-005,1.0000000000000000,1.0933125810551757E-006,1.0000000000000000,1.0936371339217706E-006,1.0000000000000000,1.0930159675789036E-006
0.95238095238095233,1.3134059427351881E-006,0.95238095238095233,3.3487416448919877E-005,0.95238095238095233,3.1938270666758095E-005,0.95238095238095233,3.4821329963715047E-005,0.95238095238095233,8.8269218122416446E-007,0.95238095238095233,8.8297717678789243E-007,0.95238095238095233,8.8243173463030446E-007
0.90909090909090906,1.1046672482857311E-006,0.90909090909090906,3.3287624079390530E-005,0.90909090909090906,3.1745325014866977E-005,0.90909090909090906,3.4616462221866978E-005,0.90909090909090906,7.1723901236711535E-007,0.90909090909090906,7.1748882397239691E-007,0.90909090909090906,7.1701073620310808E-007
0.86956521739130432,9.3567687242228537E-007,0.86956521739130432,3.3092816879222469E-005,0.86956521739130432,3.1556602873471550E-005,0.86956521739130432,3.4417360420289269E-005,0.86956521739130432,5.8630435407919538E-007,0.86956521739130432,5.8652258778768220E-007,0.86956521739130432,5.8610495324924903E-007
0.83333333333333337,7.9771095549993212E-007,0.83333333333333337,3.2903718558391980E-005,0.83333333333333337,3.1372641895929236E-005,0.83333333333333337,3.4224903063007352E-005,0.83333333333333337,4.8202471688720145E-007,0.83333333333333337,4.8221434658237927E-007,0.83333333333333337,4.8185147416599817E-007
0.80000000000000004,6.8419273732172298E-007,0.80000000000000004,3.2721277725945913E-005,0.80000000000000004,3.1194225599948018E-005,0.80000000000000004,3.4040178517397004E-005,0.80000000000000004,3.9851793239739733E-007,0.80000000000000004,3.9868141266364079E-007,0.80000000000000004,3.9836860523088330E-007
0.76923076923076927,5.9011257135742645E-007,0.76923076923076927,3.2546562616264466E-005,0.76923076923076927,3.1022274692659138E-005,0.76923076923076927,3.3864381671590667E-005,0.76923076923076927,3.3134154245110586E-007,0.76923076923076927,3.3148090062893613E-007,0.76923076923076927,3.3121427872504249E-007
0.74074074074074070,5.1161623908177260E-007,0.74074074074074070,3.2380692616555517E-005,0.74074074074074070,3.0857775933903656E-005,0.74074074074074070,3.3698747013396671E-005,0.74074074074074070,2.7710787955650976E-007,0.74074074074074070,2.7722479616567554E-007,0.74074074074074070,2.7700114397205286E-007
0.71428571428571430,4.4571091468834754E-007,0.71428571428571430,3.2224794030364004E-005,0.71428571428571430,3.0701735853176667E-005,0.71428571428571430,3.3544505596785226E-005,0.71428571428571430,2.3321002973261791E-007,0.71428571428571430,2.3330591304202277E-007,0.71428571428571430,2.3312253547994943E-007
0.68965517241379315,3.9005243185896564E-007,0.68965517241379315,3.2079971938361685E-005,0.68965517241379315,3.0555151083662286E-005,0.68965517241379315,3.3402857791844055E-005,0.68965517241379315,1.9762370643013044E-007,0.68965517241379315,1.9769976607088197E-007,0.68965517241379315,1.9755434770421407E-007
0.66666666666666663,3.4278973973365231E-007,0.66666666666666663,3.1947292634416866E-005,0.66666666666666663,3.0418989693014383E-005,0.66666666666666663,3.3274956345841535E-005,0.66666666666666663,1.6876233675946468E-007,0.66666666666666663,1.6881965963952936E-007,0.66666666666666663,1.6871011915594262E-007
0.64516129032258063,3.0245000391505766E-007,0.64516129032258063,3.1827772945923716E-005,0.64516129032258063,3.0294179733897685E-005,0.64516129032258063,3.3161896114256268E-005,0.64516129032258063,1.4536984554448724E-007,0.64516129032258063,1.4540947423097551E-007,0.64516129032258063,1.4533381414828501E-007
0.62500000000000000,2.6785291543346524E-007,0.62500000000000000,3.1722373971303928E-005,0.62500000000000000,3.0181602472563562E-005,0.62500000000000000,3.3064708042593449E-005,0.62500000000000000,1.2644064802036726E-007,0.62500000000000000,1.2646365779776569E-007,0.62500000000000000,1.2641981687049169E-007
0.60606060606060608,2.3804620317579669E-007,0.60606060606060608,3.1631997598510441E-005,0.60606060606060608,3.0082088595936974E-005,0.60606060606060608,3.2984355805941135E-005,0.60606060606060608,1.1115978862414251E-007,0.60606060606060608,1.1116735463368507E-007,0.60606060606060608,1.1115307935568767E-007
0.58823529411764708,2.1225668769319297E-007,0.58823529411764708,3.1557484730376846E-005,0.58823529411764708,2.9996416269018670E-005,0.58823529411764708,3.2921734071449546E-005,0.58823529411764708,9.8858488966109270E-008,0.58823529411764708,9.8851931370755180E-008,0.58823529411764708,9.8864689816657342E-008
0.57142857142857140,1.8985283062474216E-007,0.57142857142857140,3.1499614524730979E-005,0.57142857142857140,2.9925310304525723E-005,0.57142857142857140,3.2877667726009437E-005,0.57142857142857140,8.8981814381828578E-008,0.57142857142857140,8.8962610098357587E-008,0.57142857142857140,8.8999569982938233E-008
0.55555555555555558,1.7031586061248711E-007,0.55555555555555558,3.1459104215146839E-005,0.55555555555555558,2.9869441971272234E-005,0.55555555555555558,3.2852911665622155E-005,0.55555555555555558,8.1065886932926617E-008,0.55555555555555558,8.1035642620269161E-008,0.55555555555555558,8.1093723644564980E-008
0.54054054054054057,1.5321735046528898E-007,0.54054054054054057,3.1436609252548912E-005,0.54054054054054057,2.9829429148243395E-005,0.54054054054054057,3.2848150912780558E-005,0.54054054054054057,7.4722285102734787E-008,0.54054054054054057,7.4682676524623525E-008,0.54054054054054057,7.4758667018768713E-008
0.52631578947368418,1.3820168452468064E-007,0.52631578947368418,3.1432723624260108E-005,0.52631578947368418,2.9805836652821496E-005,0.52631578947368418,3.2864000940704284E-005,0.52631578947368418,6.9627315695332175E-008,0.52631578947368418,6.9580008380450150E-008,0.52631578947368418,6.9670717549230332E-008
0.51282051282051277,1.2497226052269970E-007,0.51282051282051277,3.1447980283816061E-005,0.51282051282051277,2.9799176653022763E-005,0.51282051282051277,3.2901008155308543E-005,0.51282051282051277,6.5514055442754578E-008,0.51282051282051277,6.5460625734526070E-008,0.51282051282051277,6.5563034867685603E-008
0.50000000000000000,1.1328056322763997E-007,0.50000000000000000,3.1482851673385192E-005,0.50000000000000000,2.9809909127112014E-005,0.50000000000000000,3.2959650531345874E-005,0.50000000000000000,6.2165574637411661E-008,0.50000000000000000,6.2107447052464832E-008,0.50000000000000000,6.2218829250154701E-008
0.48780487804878048,1.0291746124621836E-007,0.48780487804878048,3.1537750350225049E-005,0.48780487804878048,2.9838442367575420E-005,0.48780487804878048,3.3040338422766240E-005,0.48780487804878048,5.9408450852473985E-008,0.48780487804878048,5.9346859954432384E-008,0.48780487804878048,5.9464852805797229E-008
0.47619047619047616,9.3706235865181830E-008,0.47619047619047616,3.1613029744355257E-005,0.47619047619047616,2.9885133546900578E-005,0.47619047619047616,3.3143415580635040E-005,0.47619047619047616,5.7106312718288468E-008,0.47619047619047616,5.7042289573145391E-008,0.47619047619047616,5.7164920745263464E-008
0.46511627906976744,8.5496967373423078E-008,0.46511627906976744,3.1708985080282348E-005,0.46511627906976744,2.9950289372369545E-005,0.46511627906976744,3.3269160412582058E-005,0.46511627906976744,5.5153548226667479E-008,0.46511627906976744,5.5087926340462266E-008,0.46511627906976744,5.5213601929909366E-008
0.45454545454545453,7.8161991548025594E-008,0.45454545454545453,3.1825854496034167E-005,0.45454545454545453,3.0034166861240846E-005,0.45454545454545453,3.3417787514721846E-005,0.45454545454545453,5.3469447401023806E-008,0.45454545454545453,5.3402881142834640E-008,0.45454545454545453,5.3530350186373019E-008


==> Figs/data/LAD_dX_Error14C.csv <==
dX_1,Polynomial,dX_2,GaussLegLeg0.5,dX_3,GaussLegUF0.5,dX_4,GaussLegUL0.5,dX_5,GaussLegLeg0.1,dX_6,GaussLegUF0.1,dX_7,GaussLegUL0.1
4.0000000000000000,1.7258322282600818E-004,4.0000000000000000,9.6956207989350052E-005,4.0000000000000000,9.7412421511500530E-005,4.0000000000000000,9.5905252928405837E-005,4.0000000000000000,1.6859621362185531E-004,4.0000000000000000,1.6859743670181955E-004,4.0000000000000000,1.6859358181551366E-004
3.3333333333333335,6.7124249059485522E-005,3.3333333333333335,2.1498164766935494E-005,3.3333333333333335,2.1654646618898914E-005,3.3333333333333335,2.1164102653770622E-005,3.3333333333333335,6.4320445501694150E-005,3.3333333333333335,6.4321133771001583E-005,3.3333333333333335,6.4318823463408535E-005
2.8571428571428572,3.8816930602031865E-005,2.8571428571428572,1.1304150235803494E-005,2.8571428571428572,1.1203013349918665E-005,2.8571428571428572,1.1560564161962807E-005,2.8571428571428572,3.6620866375026840E-005,2.8571428571428572,3.6621460630482610E-005,2.8571428571428572,3.6619521348121978E-005
2.5000000000000000,1.3537672534245785E-005,2.5000000000000000,5.1592762236754822E-006,2.5000000000000000,5.1908628052683674E-006,2.5000000000000000,5.1071533957141280E-006,2.5000000000000000,1.2961921797065214E-005,2.5000000000000000,1.2962032056234537E-005,2.5000000000000000,1.2961631882096530E-005
2.2222222222222223,1.5343651045243848E-005,2.2222222222222223,5.9842735139725408E-006,2.2222222222222223,5.8922640444372764E-006,2.2222222222222223,6.2060613093901619E-006,2.2222222222222223,1.4185151613378292E-005,2.2222222222222223,1.4185483093495221E-005,2.2222222222222223,1.4184416707568440E-005
2.0000000000000000,1.6445913648026583E-006,2.0000000000000000,3.1915412053799994E-006,2.0000000000000000,3.1781696249075279E-006,2.0000000000000000,3.2298213380893341E-006,2.0000000000000000,1.6151127168228001E-006,2.0000000000000000,1.6151191354186846E-006,2.0000000000000000,1.6150892786138230E-006
1.8181818181818181,5.6038892428838581E-006,1.8181818181818181,3.1755558657853711E-006,1.8181818181818181,3.1346829769456605E-006,1.8181818181818181,3.2734405732379785E-006,1.8181818181818181,5.1261434553429210E-006,1.8181818181818181,5.1262815728288268E-006,1.8181818181818181,5.1258376299873458E-006
1.6666666666666667,1.8045910508833048E-006,1.6666666666666667,2.2724359037535039E-006,1.6666666666666667,2.2458065802409571E-006,1.6666666666666667,2.3343991867314903E-006,1.6666666666666667,1.6151862960236706E-006,1.6666666666666667,1.6152485367746734E-006,1.6666666666666667,1.6150523109960796E-006
1.5384615384615385,1.7958990054021508E-006,1.5384615384615385,1.9662386806358499E-006,1.5384615384615385,1.9384317132494394E-006,1.5384615384615385,2.0287272876498015E-006,1.5384615384615385,1.6125356108346580E-006,1.5384615384615385,1.6125899199712084E-006,1.5384615384615385,1.6124159935184895E-006
1.4285714285714286,1.0326743057662156E-006,1.4285714285714286,1.7028450193897217E-006,1.4285714285714286,1.6756118812936080E-006,1.4285714285714286,1.7623561461174087E-006,1.4285714285714286,9.1647920582539759E-007,1.4285714285714286,9.1651562154021586E-007,1.4285714285714286,9.1640024310212894E-007
1.3333333333333333,6.4554090804161786E-007,1.3333333333333333,1.5448134789337683E-006,1.3333333333333333,1.5180376517363008E-006,1.3333333333333333,1.6022921872499374E-006,1.3333333333333333,5.6113379405501690E-007,1.3333333333333333,5.6115965337370627E-007,1.3333333333333333,5.6107747768665239E-007
1.2500000000000000,4.4848902763498305E-007,1.2500000000000000,1.4443559473098767E-006,1.2500000000000000,1.4180709341271643E-006,1.2500000000000000,1.5002572905461644E-006,1.2500000000000000,3.8796718169528646E-007,1.2500000000000000,3.8798581857744967E-007,1.2500000000000000,3.8792673528134392E-007
1.1764705882352942,2.8028333007475026E-007,1.1764705882352942,1.3711565829296209E-006,1.1764705882352942,1.3456998015983184E-006,1.1764705882352942,1.4250194343242407E-006,1.1764705882352942,2.3576659303966685E-007,1.1764705882352942,2.3578025255433362E-007,1.1764705882352942,2.3573698483969974E-007
1.1111111111111112,1.9322826856198773E-007,1.1111111111111112,1.3146104963545447E-006,1.1111111111111112,1.2900980235668379E-006,1.1111111111111112,1.3663576474487997E-006,1.1111111111111112,1.6016365819444156E-007,1.1111111111111112,1.6017372106299409E-007,1.1111111111111112,1.6014185930563288E-007
1.0526315789473684,1.3003798428760528E-007,1.0526315789473684,1.2664649565316974E-006,1.0526315789473684,1.2429564446070897E-006,1.0526315789473684,1.3160486146771441E-006,1.0526315789473684,1.0486608501283388E-007,1.0526315789473684,1.0487369721552226E-007,1.0526315789473684,1.0484961356745134E-007
1.0000000000000000,9.0575726807351653E-008,1.0000000000000000,1.2234953256357820E-006,1.0000000000000000,1.2009820684086006E-006,1.0000000000000000,1.2709732162977927E-006,1.0000000000000000,7.1180787492392536E-008,1.0000000000000000,7.1186597614161575E-008,1.0000000000000000,7.1168225420289994E-008
0.95238095238095233,6.3973624995487370E-008,0.95238095238095233,1.1840234272851756E-006,0.95238095238095233,1.1624634090591113E-006,0.95238095238095233,1.2295013619411991E-006,0.95238095238095233,4.8790395674513670E-008,0.95238095238095233,4.8794899309957306E-008,0.95238095238095233,4.8780667301863889E-008
0.90909090909090906,4.6047076741829509E-008,0.90909090909090906,1.1472965457582034E-006,0.90909090909090906,1.1266307954674433E-006,0.90909090909090906,1.1909054170096079E-006,0.90909090909090906,3.4014934430554559E-008,0.90909090909090906,3.4018463052700292E-008,0.90909090909090906,3.4007318960682306E-008
0.86956521739130432,3.3697466503492144E-008,0.86956521739130432,1.1129411560791431E-006,0.86956521739130432,1.0931046291545572E-006,0.86956521739130432,1.1548195019382229E-006,0.86956521739130432,2.4055603587989999E-008,0.86956521739130432,2.4058395482917408E-008,0.86956521739130432,2.4049583491488038E-008
0.83333333333333337,2.5040966008897398E-008,0.83333333333333337,1.0807461035058904E-006,0.83333333333333337,1.0616736534725673E-006,0.83333333333333337,1.1210303493391327E-006,0.83333333333333337,1.7238653400167641E-008,0.83333333333333337,1.7240880596616868E-008,0.83333333333333337,1.7233855217837400E-008
0.80000000000000004,1.8870230411481002E-008,0.80000000000000004,1.0505623652919895E-006,0.80000000000000004,1.0321918653578196E-006,0.80000000000000004,1.0893816410802131E-006,0.80000000000000004,1.2501689786873802E-008,0.80000000000000004,1.2503478743168922E-008,0.80000000000000004,1.2497839186925777E-008
0.76923076923076927,1.4402018321756648E-008,0.76923076923076927,1.0222622632183248E-006,0.76923076923076927,1.0045360588832646E-006,0.76923076923076927,1.0597360177977228E-006,0.76923076923076927,9.1636293343302200E-009,0.76923076923076927,9.1650744187335450E-009,0.76923076923076927,9.1605217800440128E-009
0.74074074074074070,1.1119875178703164E-008,0.74074074074074070,9.9572464353418808E-007,0.74074074074074070,9.7859006634955864E-007,0.74074074074074070,1.0319618741688620E-006,0.74074074074074070,6.7814523355942475E-009,0.74074074074074070,6.7826248520721782E-009,0.74074074074074070,6.7789333852420524E-009
0.71428571428571430,8.6770735212763418E-009,0.71428571428571430,9.7083091061112070E-007,0.71428571428571430,9.5424028324128413E-007,0.71428571428571430,1.0059302832384572E-006,0.71428571428571430,5.0619950822392322E-009,0.71428571428571430,5.0629495440147784E-009,0.71428571428571430,5.0599468068346550E-009
0.68965517241379315,6.8369564249664024E-009,0.68965517241379315,9.4746513239644559E-007,0.68965517241379315,9.3137551329191031E-007,0.68965517241379315,9.8151556159948297E-007,0.68965517241379315,3.8082381855920307E-009,0.68965517241379315,3.8090166637924144E-009,0.68965517241379315,3.8065696218594528E-009
0.66666666666666663,5.4354295167600399E-009,0.66666666666666663,9.2551531271421874E-007,0.66666666666666663,9.0988812144795842E-007,0.66666666666666663,9.5859675096461519E-007,0.66666666666666663,2.8857906320637101E-009,0.66666666666666663,2.8864258950147250E-009,0.66666666666666663,2.8844309982823789E-009
0.64516129032258063,4.3570388304158767E-009,0.64516129032258063,9.0487468866636801E-007,0.64516129032258063,8.8967529064223285E-007,0.64516129032258063,9.3705898278141602E-007,0.64516129032258063,2.2017151668927625E-009,0.64516129032258063,2.2022329346497780E-009,0.64516129032258063,2.2006089436869720E-009
0.62500000000000000,3.5194471462333787E-009,0.62500000000000000,8.8544268020995591E-007,0.62500000000000000,8.7063997317274170E-007,0.62500000000000000,9.1679441749414581E-007,0.62500000000000000,1.6909235753083339E-009,0.62500000000000000,1.6913441846222382E-009,0.62500000000000000,1.6900269037046182E-009
0.60606060606060608,2.8631959377065362E-009,0.60606060606060608,8.6712543490985385E-007,0.60606060606060608,8.5269145886614946E-007,0.60606060606060608,8.9770273914853007E-007,0.60606060606060608,1.3072983032929029E-009,0.60606060606060608,1.3076379321147554E-009,0.60606060606060608,1.3065762951061273E-009
0.58823529411764708,2.3448480045942364E-009,0.58823529411764708,8.4983602565697921E-007,0.58823529411764708,8.3574560597248895E-007,0.58823529411764708,8.7969128489428464E-007,0.58823529411764708,1.0178103660508491E-009,0.58823529411764708,1.0180819856364414E-009,0.58823529411764708,1.0172350558726512E-009
0.57142857142857140,1.9323276313425117E-009,0.57142857142857140,8.3349438772064410E-007,0.57142857142857140,8.1972481458949086E-007,0.57142857142857140,8.6267490826908061E-007,0.57142857142857140,7.9856620455633807E-010,0.57142857142857140,7.9878030035616360E-010,0.57142857142857140,7.9811496878976762E-010
0.55555555555555558,1.6017108797978880E-009,0.55555555555555558,8.1802707695675220E-007,0.55555555555555558,8.0455782078884102E-007,0.55555555555555558,8.4657566466814784E-007,0.55555555555555558,6.3211431890125869E-010,0.55555555555555558,6.3227947215237537E-010,0.55555555555555558,6.3176859946630095E-010
0.54054054054054057,1.3349867828119600E-009,0.54054054054054057,8.0336691560961041E-007,0.54054054054054057,7.9017937610044795E-007,0.54054054054054057,8.3132238899501277E-007,0.54054054054054057,5.0558609640266948E-010,0.54054054054054057,5.0570947558636470E-010,0.54054054054054057,5.0533036396141986E-010
0.52631578947368418,1.1184772296373046E-009,0.52631578947368418,7.8945257547236702E-007,0.52631578947368418,7.7652986132342164E-007,0.52631578947368418,8.1685021679101866E-007,0.52631578947368418,4.0939695218805646E-010,0.52631578947368418,4.0948470529084124E-010,0.52631578947368418,4.0921782233253716E-010
0.51282051282051277,9.4170950906168967E-010,0.51282051282051277,7.7622813391299052E-007,0.51282051282051277,7.6355486989621736E-007,0.51282051282051277,8.0310008480369130E-007,0.51282051282051277,3.3633031035581546E-010,0.51282051282051277,3.3638790272772916E-010,0.51282051282051277,3.3621583817356017E-010
0.50000000000000000,7.9660341786051436E-010,0.50000000000000000,7.6364262687429642E-007,0.50000000000000000,7.5120478503568084E-007,0.50000000000000000,7.9001823498005601E-007,0.50000000000000000,2.8088940545781659E-010,0.50000000000000000,2.8092184983730781E-010,0.50000000000000000,2.8082856235190040E-010
0.48780487804878048,6.7687961037541164E-010,0.48780487804878048,7.5164961450760822E-007,0.48780487804878048,7.3943436649500034E-007,0.48780487804878048,7.7755573714981358E-007,0.48780487804878048,2.3884163289720128E-010,0.48780487804878048,2.3885363646628048E-010,0.48780487804878048,2.3882408207298682E-010
0.47619047619047616,5.7762496244761884E-010,0.47619047619047616,7.4020676900427224E-007,0.47619047619047616,7.2820235679607051E-007,0.47619047619047616,7.6566803935685110E-007,0.47619047619047616,2.0690366988366800E-010,0.47619047619047616,2.0689963028258804E-010,0.47619047619047616,2.0691974551481413E-010
0.46511627906976744,4.9497058363026048E-010,0.46511627906976744,7.2927548994732734E-007,0.46511627906976744,7.1747111258218061E-007,0.46511627906976744,7.5431455054865116E-007,0.46511627906976744,1.8252687200965030E-010,0.46511627906976744,1.8251078990262032E-010,0.46511627906976744,1.8256779385891225E-010
0.45454545454545453,4.2585135185652903E-010,0.45454545454545453,7.1882054955096953E-007,0.45454545454545453,7.0720626372975259E-007,0.45454545454545453,7.4345825748481661E-007,0.45454545454545453,1.6374841059312828E-010,0.45454545454545453,1.6372377888532572E-010,0.45454545454545453,1.6380658650880816E-010


==> Figs/data/LAD_dX_Error15A.csv <==
dX_1,Polynomial,dX_2,GaussLegLeg0.5,dX_3,GaussLegUF0.5,dX_4,GaussLegUL0.5,dX_5,GaussLegLeg0.1,dX_6,GaussLegUF0.1,dX_7,GaussLegUL0.1
1.2566370614359172,1.4137076266881202E-003,1.2566370614359172,3.8844146545742486E-003,1.2566370614359172,3.4777335127195589E-003,1.2566370614359172,4.0444641080058007E-003,1.2566370614359172,1.2054468338116137E-003,1.2566370614359172,1.2060072043310758E-003,1.2566370614359172,1.2052289084665418E-003
1.0471975511965976,6.7863772493743934E-004,1.0471975511965976,2.9819422666837419E-003,1.0471975511965976,2.7001125480854444E-003,1.0471975511965976,3.0927546227883791E-003,1.0471975511965976,5.3274069967300787E-004,1.0471975511965976,5.3313242695648944E-004,1.0471975511965976,5.3258835950506544E-004
0.89759790102565518,3.9911034438784500E-004,0.89759790102565518,2.4841618689509233E-003,0.89759790102565518,2.2649707099647023E-003,0.89759790102565518,2.5702005241216037E-003,0.89759790102565518,2.8140570314866574E-004,0.89759790102565518,2.8172072755734288E-004,0.89759790102565518,2.8128319264492444E-004
0.78539816339744828,2.6325595269752834E-004,0.78539816339744828,2.2542792942513530E-003,0.78539816339744828,2.0619409086715551E-003,0.78539816339744828,2.3297561603205707E-003,0.78539816339744828,1.6178262430942397E-004,0.78539816339744828,1.6205440150529409E-004,0.78539816339744828,1.6167693218479117E-004
0.69813170079773179,1.7624426719648669E-004,0.69813170079773179,2.0306251425758885E-003,0.69813170079773179,1.8596238592373793E-003,0.69813170079773179,2.0977991302234839E-003,0.69813170079773179,9.0267994192249802E-005,0.69813170079773179,9.0498607448707437E-005,0.69813170079773179,9.0178310545262875E-005
0.62831853071795862,1.1896025323958687E-004,0.62831853071795862,1.7661593157535544E-003,0.62831853071795862,1.6193983331295341E-003,0.62831853071795862,1.8238386860997551E-003,0.62831853071795862,4.7263718327620101E-005,0.62831853071795862,4.7455901080632607E-005,0.62831853071795862,4.7188981007798944E-005
0.57119866428905330,8.3395465400486348E-005,0.57119866428905330,1.5227925302157973E-003,0.57119866428905330,1.3988434908606725E-003,0.57119866428905330,1.5714609569636542E-003,0.57119866428905330,2.2563441043948413E-005,0.57119866428905330,2.2725707442056464E-005,0.57119866428905330,2.2500342093007464E-005
0.52359877559829882,6.1415381332768917E-005,0.52359877559829882,1.3455805725819941E-003,0.52359877559829882,1.2382265412818677E-003,0.52359877559829882,1.3876723820061491E-003,0.52359877559829882,8.2388250098865955E-006,0.52359877559829882,8.3764514470153914E-006,0.52359877559829882,8.1853567837804105E-006
0.48332194670612200,4.6763476296744618E-005,0.48332194670612200,1.2260925369055825E-003,0.48332194670612200,1.1291848495630949E-003,0.48332194670612200,1.2640727836358144E-003,0.48332194670612200,2.2122503803664404E-006,0.48332194670612200,2.1527232597044730E-006,0.48332194670612200,2.2369578418989105E-006
0.44879895051282759,3.6200761688481953E-005,0.44879895051282759,1.1332210231450267E-003,0.44879895051282759,1.0437672936311976E-003,0.44879895051282759,1.1683007121115060E-003,0.44879895051282759,6.9563422904263681E-006,0.44879895051282759,6.8443305249126941E-006,0.44879895051282759,6.9999308702354244E-006
0.41887902047863906,2.8368349583653316E-005,0.41887902047863906,1.0481254937566740E-003,0.41887902047863906,9.6549955279959818E-004,0.41887902047863906,1.0805456130953235E-003,0.41887902047863906,1.0385507854641702E-005,0.41887902047863906,1.0282724762846662E-005,0.41887902047863906,1.0425484262903292E-005
0.39269908169872414,2.2557767689493915E-005,0.39269908169872414,9.6900589808903185E-004,0.39269908169872414,8.9299954115192569E-004,0.39269908169872414,9.9882657836201298E-004,0.39269908169872414,1.2484020559373807E-005,0.39269908169872414,1.2390611876979865E-005,0.39269908169872414,1.2520348139362282E-005
0.36959913571644626,1.8221483781629276E-005,0.36959913571644626,8.9998359087708980E-004,0.36959913571644626,8.2986646141082997E-004,0.36959913571644626,9.2748018316654492E-004,0.36959913571644626,1.3725088385106908E-005,0.36959913571644626,1.3639760377597349E-005,0.36959913571644626,1.3758272563812706E-005
0.34906585039886590,1.4921320258793518E-005,0.34906585039886590,8.4250704607047539E-004,0.34906585039886590,7.7720372231678827E-004,0.34906585039886590,8.6810607028107306E-004,0.34906585039886590,1.4405188129742843E-005,0.34906585039886590,1.4326773085924163E-005,0.34906585039886590,1.4435683570693966E-005
0.33069396353576769,1.2352088759274058E-005,0.33069396353576769,7.9429602427883285E-004,0.33069396353576769,7.3288456586731747E-004,0.33069396353576769,8.1836851131530941E-004,0.33069396353576769,1.4697468442569184E-005,0.33069396353576769,1.4625091745831526E-005,0.33069396353576769,1.4725615458964102E-005
0.31415926535897931,1.0319248407711539E-005,0.31415926535897931,7.5221172504240580E-004,0.31415926535897931,6.9413017171449684E-004,0.31415926535897931,7.7498211409207543E-004,0.31415926535897931,1.4720845535329632E-005,0.31415926535897931,1.4653816036495720E-005,0.31415926535897931,1.4746912980523831E-005
0.29919930034188508,8.6946302673364732E-006,0.29919930034188508,7.1439597733343146E-004,0.29919930034188508,6.5932288620725336E-004,0.29919930034188508,7.3598839087585396E-004,0.29919930034188508,1.4566564739489230E-005,0.29919930034188508,1.4504279598441268E-005,0.29919930034188508,1.4590787086395201E-005
0.28559933214452665,7.3852024952834370E-006,0.28559933214452665,6.8031639071598315E-004,0.28559933214452665,6.2798540122617041E-004,0.28559933214452665,7.0083212234207449E-004,0.28559933214452665,1.4300116685131249E-005,0.28559933214452665,1.4242039660358836E-005,0.28559933214452665,1.4322702493317511E-005
0.27318196987737331,6.3198249410592989E-006,0.27318196987737331,6.4986245583402089E-004,0.27318196987737331,5.9998430896107701E-004,0.27318196987737331,6.6941396480080587E-004,0.27318196987737331,1.3963539529025164E-005,0.27318196987737331,1.3909208604562105E-005,0.27318196987737331,1.3984668484971795E-005
0.26179938779914941,5.4444949974165866E-006,0.26179938779914941,6.2273150512247278E-004,0.26179938779914941,5.7501770218676559E-004,0.26179938779914941,6.4143300046808798E-004,0.26179938779914941,1.3583173994355297E-005,0.26179938779914941,1.3532199938616428E-005,0.26179938779914941,1.3602997474448553E-005
0.25132741228718347,4.7189317491696655E-006,0.25132741228718347,5.9840275579665480E-004,0.25132741228718347,5.5260871937271288E-004,0.25132741228718347,6.1635145402072630E-004,0.25132741228718347,1.3177122655482241E-005,0.25132741228718347,1.3129175161728650E-005,0.25132741228718347,1.3195769117563022E-005
0.24166097335306100,4.1129614317274630E-006,0.24166097335306100,5.7636625125162197E-004,0.24166097335306100,5.3230243586200416E-004,0.24166097335306100,5.9363689332759379E-004,0.24166097335306100,1.2758895643843931E-005,0.24166097335306100,1.2713688546897539E-005,0.24166097335306100,1.2776476378002205E-005
0.23271056693257727,3.6034726561758405E-006,0.23271056693257727,5.5626492104825101E-004,0.23271056693257727,5.1377962505335295E-004,0.23271056693257727,5.7291668389555025E-004,0.23271056693257727,1.2338363253877930E-005,0.23271056693257727,1.2295645321205057E-005,0.23271056693257727,1.2354975964414381E-005
0.22439947525641379,3.1723927012282368E-006,0.22439947525641379,5.3787565620642182E-004,0.22439947525641379,4.9683512814210906E-004,0.22439947525641379,5.5396063051508658E-004,0.22439947525641379,1.1922202022750668E-005,0.22439947525641379,1.1881752160575193E-005,0.22439947525641379,1.1937932692863524E-005
0.21666156231653746,2.8054495773901193E-006,0.21666156231653746,5.2102830574626488E-004,0.21666156231653746,4.8130870011396524E-004,0.21666156231653746,5.3659501622232877E-004,0.21666156231653746,1.1514679332164542E-005,0.21666156231653746,1.1476303048074207E-005,0.21666156231653746,1.1529603599559199E-005
0.20943951023931953,2.4913301056542203E-006,0.20943951023931953,5.0555624604564468E-004,0.20943951023931953,4.6704505375723919E-004,0.20943951023931953,5.2064899962647835E-004,0.20943951023931953,1.1118513211698229E-005,0.20943951023931953,1.1082038942412293E-005,0.20943951023931953,1.1132697796833874E-005
0.20268339700579310,2.2210213304441126E-006,0.20268339700579310,4.9129509984387491E-004,0.20268339700579310,4.5389376063102732E-004,0.20268339700579310,5.0595272120822644E-004,0.20268339700579310,1.0735454637377670E-005,0.20268339700579310,1.0700730198855810E-005,0.20268339700579310,1.0748958724005101E-005
0.19634954084936207,1.9872840262936649E-006,0.19634954084936207,4.7809941368383827E-004,0.19634954084936207,4.4172271900792636E-004,0.19634954084936207,4.9235536584743382E-004,0.19634954084936207,1.0366574143810342E-005,0.19634954084936207,1.0333463802785294E-005,0.19634954084936207,1.0379450517969207E-005
0.19039955476301776,1.7842517080927045E-006,0.19039955476301776,4.6585063352500196E-004,0.19039955476301776,4.3042378941653798E-004,0.19039955476301776,4.7973421324718960E-004,0.19039955476301776,1.0012413080394846E-005,0.19039955476301776,9.9807953064491637E-006,0.19039955476301776,1.0024709004852237E-005
0.18479956785822313,1.6071351300035920E-006,0.18479956785822313,4.5445233133667971E-004,0.18479956785822313,4.1990819680528759E-004,0.18479956785822313,4.6798983756601875E-004,0.18479956785822313,9.6731129817867515E-006,0.18479956785822313,9.6428786519426132E-006,0.18479956785822313,9.6848708938901770E-006
0.17951958020513104,1.4520018121203016E-006,0.17951958020513104,4.4382157265873391E-004,0.17951958020513104,4.1009926593980038E-004,0.17951958020513104,4.5703688919539149E-004,0.17951958020513104,9.3485393537389112E-006,0.17951958020513104,9.3195902125392036E-006,0.17951958020513104,9.3597974643296769E-006
0.17453292519943295,1.3156058067301204E-006,0.17453292519943295,4.3388376709736282E-004,0.17453292519943295,4.0092822994692711E-004,0.17453292519943295,4.4679851615152564E-004,0.17453292519943295,9.0383791017329707E-006,0.17453292519943295,9.0106264083448236E-006,0.17453292519943295,9.0491719217637728E-006
0.16981581911296179,1.1952534340509821E-006,0.16981581911296179,4.2457173714195647E-004,0.16981581911296179,3.9233341828396234E-004,0.16981581911296179,4.3720537473385498E-004,0.16981581911296179,8.7422040169482314E-006,0.16981581911296179,8.7155673772175644E-006,0.16981581911296179,8.7525628112876987E-006
0.16534698176788384,1.0886972229235341E-006,0.16534698176788384,4.1582620368577956E-004,0.16534698176788384,3.8426048192205259E-004,0.16534698176788384,4.2819623552532878E-004,0.16534698176788384,8.4595103702866954E-006,0.16534698176788384,8.4339167463240988E-006,0.16534698176788384,8.4694635428763886E-006
0.16110731556870733,9.9405242036548765E-007,0.16110731556870733,4.0759552495945857E-004,0.16110731556870733,3.7666199192421424E-004,0.16110731556870733,4.1971779509740345E-004,0.16110731556870733,8.1897469563198127E-006,0.16110731556870733,8.1651298253442232E-006,0.16110731556870733,8.1993203774981402E-006
0.15707963267948966,9.0973106323384036E-007,0.15707963267948966,3.9983449537580543E-004,0.15707963267948966,3.6949633582417308E-004,0.15707963267948966,4.1172343940710436E-004,0.15707963267948966,7.9323373674902245E-006,0.15707963267948966,7.9086359969745094E-006,0.15707963267948966,7.9415546557606727E-006
0.15324842212633139,8.3438942596979478E-007,0.15324842212633139,3.9250300153280453E-004,0.15324842212633139,3.6272655969251722E-004,0.15324842212633139,4.0417182005201738E-004,0.15324842212633139,7.6866972263091267E-006,0.15324842212633139,7.6638560428880709E-006,0.15324842212633139,7.6955799937840317E-006
0.14959965017094254,7.6688573261520674E-007,0.14959965017094254,3.8556510854571792E-004,0.14959965017094254,3.5631957991667009E-004,0.14959965017094254,3.9702588550929747E-004,0.14959965017094254,7.4522463078252125E-006,0.14959965017094254,7.4302143468104959E-006,0.14959965017094254,7.4608143743682946E-006
0.14612058853906015,7.0624592242968154E-007,0.14612058853906015,3.7898857461862300E-004,0.14612058853906015,3.5024573554884720E-004,0.14612058853906015,3.9025238022781923E-004,0.14612058853906015,7.2284164822327473E-006,0.14612058853906015,7.2071469064755477E-006,0.14612058853906015,7.2366880624769437E-006
0.14279966607226333,6.5163583235651892E-007,0.14279966607226333,3.7274452450976911E-004,0.14279966607226333,3.4447846390203967E-004,0.14279966607226333,3.8382151964400459E-004,0.14279966607226333,7.0146568783854436E-006,0.14279966607226333,6.9941065582769611E-006,0.14279966607226333,7.0226487451955160E-006


==> Figs/data/LAD_dX_Error15B.csv <==
dX_1,Polynomial,dX_2,GaussLegLeg0.5,dX_3,GaussLegUF0.5,dX_4,GaussLegUL0.5,dX_5,GaussLegLeg0.1,dX_6,GaussLegUF0.1,dX_7,GaussLegUL0.1
1.2566370614359172,8.7145185560433698E-005,1.2566370614359172,2.4018116686127847E-004,1.2566370614359172,2.3898268095460796E-004,1.2566370614359172,2.4214750476945229E-004,1.2566370614359172,6.1740246068815730E-005,1.2566370614359172,6.1761333827554216E-005,1.2566370614359172,6.1720967997607457E-005
1.0471975511965976,3.6138166269882369E-005,1.0471975511965976,1.1871184171338116E-004,1.0471975511965976,1.1669846135632899E-004,1.0471975511965976,1.2100839958603206E-004,1.0471975511965976,2.1046662226888714E-005,1.0471975511965976,2.1059018484404260E-005,1.0471975511965976,2.1035365783887870E-005
0.89759790102565518,1.8377465034926285E-005,0.89759790102565518,1.1560345187890044E-004,0.89759790102565518,1.0938464506694781E-004,0.89759790102565518,1.2114726507901948E-004,0.89759790102565518,8.0404032420847980E-006,0.89759790102565518,8.0487262991262082E-006,0.89759790102565518,8.0327935477166042E-006
0.78539816339744828,1.0654436852105495E-005,0.78539816339744828,1.4670371509176722E-004,0.78539816339744828,1.3800882634141046E-004,0.78539816339744828,1.5422586727200860E-004,0.78539816339744828,2.9451086073030662E-006,0.78539816339744828,2.9511995207821750E-006,0.78539816339744828,2.9395392551486473E-006
0.69813170079773179,6.5030784524080266E-006,0.69813170079773179,1.7800233436381864E-004,0.69813170079773179,1.6762657426248846E-004,0.69813170079773179,1.8693606410577571E-004,0.69813170079773179,6.6074727585676202E-007,0.69813170079773179,6.6519368904913001E-007,0.69813170079773179,6.5668222930524263E-007
0.62831853071795862,4.0893808305034843E-006,0.62831853071795862,1.9950723554485990E-004,0.62831853071795862,1.8817874420027424E-004,0.62831853071795862,2.0926247482306093E-004,0.62831853071795862,3.7844059782523999E-007,0.62831853071795862,3.7517611827247621E-007,0.62831853071795862,3.8142797826281613E-007
0.57119866428905330,2.5752727695621943E-006,0.57119866428905330,2.0264437323249293E-004,0.57119866428905330,1.9142711776480288E-004,0.57119866428905330,2.1231328189057818E-004,0.57119866428905330,7.4585981120297486E-007,0.57119866428905330,7.4343196069335433E-007,0.57119866428905330,7.4808077991679144E-007
0.52359877559829882,1.6412924873623857E-006,0.52359877559829882,1.9088021593681738E-004,0.52359877559829882,1.8057062645385799E-004,0.52359877559829882,1.9977271505044512E-004,0.52359877559829882,8.1123571642455952E-007,0.52359877559829882,8.0950288564402427E-007,0.52359877559829882,8.1282118402119547E-007
0.48332194670612200,1.1267348973695018E-006,0.48332194670612200,1.8166884110153728E-004,0.48332194670612200,1.7212417737263094E-004,0.48332194670612200,1.8990259868681289E-004,0.48332194670612200,7.9019379387249487E-007,0.48332194670612200,7.8889782570211908E-007,0.48332194670612200,7.9137985119852464E-007
0.44879895051282759,8.3269050414314947E-007,0.44879895051282759,1.8495386825927157E-004,0.44879895051282759,1.7544018588673270E-004,0.44879895051282759,1.9316453561415642E-004,0.44879895051282759,7.5631531458802894E-007,0.44879895051282759,7.5529628464234073E-007,0.44879895051282759,7.5724822188038957E-007
0.41887902047863906,6.3254426781824584E-007,0.41887902047863906,1.9545994366093605E-004,0.41887902047863906,1.8546493372258990E-004,0.41887902047863906,2.0409738568719337E-004,0.41887902047863906,7.0345450700847388E-007,0.41887902047863906,7.0265042870445467E-007,0.41887902047863906,7.0419093266216536E-007
0.39269908169872414,4.8056560516624119E-007,0.39269908169872414,2.0370513850479757E-004,0.39269908169872414,1.9328162371284814E-004,0.39269908169872414,2.1272784767216262E-004,0.39269908169872414,6.2863683108759601E-007,0.39269908169872414,6.2801962482770143E-007,0.39269908169872414,6.2920241725338199E-007
0.36959913571644626,3.5770541794697038E-007,0.36959913571644626,2.0113996919402484E-004,0.36959913571644626,1.9086538343331203E-004,0.36959913571644626,2.1004583881087011E-004,0.36959913571644626,5.3323190604430538E-007,0.36959913571644626,5.3278339463204266E-007,0.36959913571644626,5.3364322154168217E-007
0.34906585039886590,2.6479750789540022E-007,0.34906585039886590,1.8815070011599328E-004,0.34906585039886590,1.7862002091929982E-004,0.34906585039886590,1.9641516341490319E-004,0.34906585039886590,4.3775648224022688E-007,0.34906585039886590,4.3744687426310191E-007,0.34906585039886590,4.3804073936495447E-007
0.33069396353576769,2.0432444876748290E-007,0.33069396353576769,1.7601707182537729E-004,0.33069396353576769,1.6723806388624111E-004,0.33069396353576769,1.8362388658523440E-004,0.33069396353576769,3.6588722631989184E-007,0.33069396353576769,3.6567821763254019E-007,0.33069396353576769,3.6607947666390232E-007
0.31415926535897931,1.6557902477597703E-007,0.31415926535897931,1.7360773714832097E-004,0.31415926535897931,1.6504883652800848E-004,0.31415926535897931,1.8101874844462620E-004,0.31415926535897931,3.1480496474110152E-007,0.31415926535897931,3.1467087286397878E-007,0.31415926535897931,3.1492872761582060E-007
0.29919930034188508,1.3681809782847814E-007,0.29919930034188508,1.7883740966464313E-004,0.29919930034188508,1.7000627228564994E-004,0.29919930034188508,1.8648908192531776E-004,0.29919930034188508,2.7090788809724504E-007,0.29919930034188508,2.7083661285273327E-007,0.29919930034188508,2.7097423401761951E-007
0.28559933214452665,1.1242140901662829E-007,0.28559933214452665,1.8430144202646922E-004,0.28559933214452665,1.7512175974112072E-004,0.28559933214452665,1.9226771003533682E-004,0.28559933214452665,2.2710755994365959E-007,0.28559933214452665,2.2709118903194500E-007,0.28559933214452665,2.2712370500768360E-007
0.27318196987737331,9.0587416030465448E-008,0.27318196987737331,1.8292115139842131E-004,0.27318196987737331,1.7375883621443075E-004,0.27318196987737331,1.9088418974293759E-004,0.27318196987737331,1.8240294992343931E-007,0.27318196987737331,1.8243249468714311E-007,0.27318196987737331,1.8237708073948638E-007
0.26179938779914941,7.2570328909404052E-008,0.26179938779914941,1.7370661490225287E-004,0.26179938779914941,1.6503672556715434E-004,0.26179938779914941,1.8124467797629839E-004,0.26179938779914941,1.4170898637369862E-007,0.26179938779914941,1.4177438728152112E-007,0.26179938779914941,1.4165028574066573E-007
0.25132741228718347,5.9682267309607530E-008,0.25132741228718347,1.6370821334308765E-004,0.25132741228718347,1.5564010806749711E-004,0.25132741228718347,1.7071587325839463E-004,0.25132741228718347,1.0944104158505881E-007,0.25132741228718347,1.0953535384632784E-007,0.25132741228718347,1.0935587986484608E-007
0.24166097335306100,5.0739346351910227E-008,0.24166097335306100,1.6008368060159138E-004,0.24166097335306100,1.5227654852592186E-004,0.24166097335306100,1.6685679367202489E-004,0.24166097335306100,8.3975279488508229E-008,0.24166097335306100,8.4094778488517532E-008,0.24166097335306100,8.3867091321255713E-008
0.23271056693257727,4.3741404801236778E-008,0.23271056693257727,1.6280132130946023E-004,0.23271056693257727,1.5484413102709102E-004,0.23271056693257727,1.6970644767767530E-004,0.23271056693257727,6.1878897414845627E-008,0.23271056693257727,6.2018125174386174E-008,0.23271056693257727,6.1752692956183722E-008
0.22439947525641379,3.7490787930173403E-008,0.22439947525641379,1.6674591063276805E-004,0.22439947525641379,1.5850785887349558E-004,0.22439947525641379,1.7390580338200057E-004,0.22439947525641379,4.1932664706119978E-008,0.22439947525641379,4.2077936413714457E-008,0.22439947525641379,4.1801006141218240E-008
0.21666156231653746,3.1659733905182994E-008,0.21666156231653746,1.6638923049924761E-004,0.21666156231653746,1.5809540438404656E-004,0.21666156231653746,1.7360941827982118E-004,0.21666156231653746,2.5647314206147741E-008,0.21666156231653746,2.5759738791203176E-008,0.21666156231653746,2.5546053535328200E-008
0.20943951023931953,2.6633275711406835E-008,0.20943951023931953,1.6022518176294812E-004,0.20943951023931953,1.5224321671405475E-004,0.20943951023931953,1.6717760673893426E-004,0.20943951023931953,1.8166389968918553E-008,0.20943951023931953,1.8145687640704683E-008,0.20943951023931953,1.8187250661799702E-008
0.20268339700579310,2.2798925140804279E-008,0.20268339700579310,1.5256428638221324E-004,0.20268339700579310,1.4504354700011258E-004,0.20268339700579310,1.5910848796485397E-004,0.20268339700579310,2.2999713572917272E-008,0.20268339700579310,2.2847121485044766E-008,0.20268339700579310,2.3139405357876241E-008
0.19634954084936207,1.9960828473731585E-008,0.19634954084936207,1.4885824337538287E-004,0.19634954084936207,1.4159479624327985E-004,0.19634954084936207,1.5516998497985701E-004,0.19634954084936207,3.3201065746586273E-008,0.19634954084936207,3.2998635251912743E-008,0.19634954084936207,3.3385551019782982E-008
0.19039955476301776,1.7648500081386950E-008,0.19039955476301776,1.5006532602409851E-004,0.19039955476301776,1.4273472282810834E-004,0.19039955476301776,1.5643516662009306E-004,0.19039955476301776,4.4334946692402109E-008,0.19039955476301776,4.4108020704430087E-008,0.19039955476301776,4.4541604787437855E-008
0.18479956785822313,1.5533666265686619E-008,0.18479956785822313,1.5286282955223057E-004,0.18479956785822313,1.4531576829630868E-004,0.18479956785822313,1.5943003174719722E-004,0.18479956785822313,5.4711142088658732E-008,0.18479956785822313,5.4469679112419157E-008,0.18479956785822313,5.4931014773830363E-008
0.17951958020513104,1.3533219148230104E-008,0.17951958020513104,1.5303891222167673E-004,0.17951958020513104,1.4540467423053180E-004,0.17951958020513104,1.5969333739176400E-004,0.17951958020513104,6.3407301938538327E-008,0.17951958020513104,6.3158591601886434E-008,0.17951958020513104,6.3633782237774552E-008
0.17453292519943295,1.1766954691448556E-008,0.17453292519943295,1.4897253601297371E-004,0.17453292519943295,1.4152829566593429E-004,0.17453292519943295,1.5546597630590453E-004,0.17453292519943295,7.0621724263804242E-008,0.17453292519943295,7.0369717723434502E-008,0.17453292519943295,7.0851223431608396E-008
0.16981581911296179,1.0353594427546674E-008,0.16981581911296179,1.4322899964368818E-004,0.16981581911296179,1.3613035115580196E-004,0.16981581911296179,1.4941599033294140E-004,0.16981581911296179,7.7466807841478412E-008,0.16981581911296179,7.7210903632422083E-008,0.16981581911296179,7.7699876781122509E-008
0.16534698176788384,9.2499651292595113E-009,0.16534698176788384,1.3983004634316866E-004,0.16534698176788384,1.3296578504274771E-004,0.16534698176788384,1.4580455733309089E-004,0.16534698176788384,8.4600259672480967E-008,0.16534698176788384,8.4338082900954870E-008,0.16534698176788384,8.4839062258369450E-008
0.16110731556870733,8.3211065627955714E-009,0.16110731556870733,1.4010093184901092E-004,0.16110731556870733,1.3322461687479109E-004,0.16110731556870733,1.4608423167991553E-004,0.16110731556870733,9.1592218264778635E-008,0.16110731556870733,9.1323179735420743E-008,0.16110731556870733,9.1837290819591313E-008
0.15707963267948966,7.4631176660683497E-009,0.15707963267948966,1.4200136392578504E-004,0.15707963267948966,1.3496554305107253E-004,0.15707963267948966,1.4813081880169467E-004,0.15707963267948966,9.7519532901874094E-008,0.15707963267948966,9.7245845359005177E-008,0.15707963267948966,9.7768858404341350E-008
0.15324842212633139,6.6505443574001114E-009,0.15324842212633139,1.4238573979405157E-004,0.15324842212633139,1.3525529969554847E-004,0.15324842212633139,1.4860809629575221E-004,0.15324842212633139,1.0187876261600300E-007,0.15324842212633139,1.0160387862733115E-007,0.15324842212633139,1.0212919400911789E-007
0.14959965017094254,5.9228975112296443E-009,0.14959965017094254,1.3971287885328432E-004,0.14959965017094254,1.3269185272351630E-004,0.14959965017094254,1.4584507852043321E-004,0.14959965017094254,1.0522201366469501E-007,0.14959965017094254,1.0494772430830508E-007,0.14959965017094254,1.0547191759275283E-007
0.14612058853906015,5.3187302453039703E-009,0.14612058853906015,1.3544390599178936E-004,0.14612058853906015,1.2867714185817031E-004,0.14612058853906015,1.4135072758251149E-004,0.14612058853906015,1.0866831109758367E-007,0.14612058853906015,1.0839349957001960E-007,0.14612058853906015,1.0891870420959332E-007
0.14279966607226333,4.8258947244103836E-009,0.14279966607226333,1.3248286024792539E-004,0.14279966607226333,1.2591957297602944E-004,0.14279966607226333,1.3820484627770124E-004,0.14279966607226333,1.1269063965318622E-007,0.14279966607226333,1.1241316868910190E-007,0.14279966607226333,1.1294346873077680E-007


==> Figs/data/LAD_dX_Error15C.csv <==
dX_1,Polynomial,dX_2,GaussLegLeg0.5,dX_3,GaussLegUF0.5,dX_4,GaussLegUL0.5,dX_5,GaussLegLeg0.1,dX_6,GaussLegUF0.1,dX_7,GaussLegUL0.1
1.2566370614359172,4.9076890793683945E-006,1.2566370614359172,5.6850463155763300E-005,1.2566370614359172,5.5555154283397689E-005,1.2566370614359172,5.9546592480350943E-005,1.2566370614359172,2.6293847722854984E-006,1.2566370614359172,2.6299652760913729E-006,1.2566370614359172,2.6280736525780920E-006
1.0471975511965976,1.7808053857761771E-006,1.0471975511965976,5.5278293011532458E-005,1.0471975511965976,5.4184698750740044E-005,1.0471975511965976,5.7571520677529122E-005,1.0471975511965976,6.3018398093649448E-007,1.0471975511965976,6.3046410851815120E-007,1.0471975511965976,6.2954821849535510E-007
0.89759790102565518,7.4686954141703333E-007,0.89759790102565518,4.9191877488938056E-005,0.89759790102565518,4.8285158409444791E-005,0.89759790102565518,5.1101521660730757E-005,0.89759790102565518,1.1809649683681848E-007,0.89759790102565518,1.1824081055425366E-007,0.89759790102565518,1.1777059065347369E-007
0.78539816339744828,3.5044802196248501E-007,0.78539816339744828,4.2864625875285363E-005,0.78539816339744828,4.2103945027481088E-005,0.78539816339744828,4.4470800298099505E-005,0.78539816339744828,1.5719808975912378E-008,0.78539816339744828,1.5646499722200779E-008,0.78539816339744828,1.5885848035207909E-008
0.69813170079773179,1.8367767362889697E-007,0.69813170079773179,3.8298905908753833E-005,0.69813170079773179,3.7632700344931619E-005,0.69813170079773179,3.9707981181730880E-005,0.69813170079773179,4.3440603336363871E-008,0.69813170079773179,4.3397983035427802E-008,0.69813170079773179,4.3536388675921729E-008
0.62831853071795862,1.0453674914555819E-007,0.62831853071795862,3.4892332963737146E-005,0.62831853071795862,3.4294040435710831E-005,0.62831853071795862,3.6159197000881378E-005,0.62831853071795862,4.2935029867932618E-008,0.62831853071795862,4.2911806768234543E-008,0.62831853071795862,4.2987256007403593E-008
0.57119866428905330,6.2708402272918923E-008,0.57119866428905330,3.1884085267196713E-005,0.57119866428905330,3.1345261125350942E-005,0.57119866428905330,3.3025818110321807E-005,0.57119866428905330,3.4744620881538504E-008,0.57119866428905330,3.4733151889328878E-008,0.57119866428905330,3.4770391370609785E-008
0.52359877559829882,3.9166792053062745E-008,0.52359877559829882,2.8843532516865915E-005,0.52359877559829882,2.8364408911830986E-005,0.52359877559829882,2.9858911616896416E-005,0.52359877559829882,2.5519781408125083E-008,0.52359877559829882,2.5515658128391952E-008,0.52359877559829882,2.5528977122680443E-008
0.48332194670612200,2.4921832603155604E-008,0.48332194670612200,2.5690995851640208E-005,0.48332194670612200,2.5269969536576723E-005,0.48332194670612200,2.6583444868299916E-005,0.48332194670612200,1.7054525918945426E-008,0.48332194670612200,1.7055068640267968E-008,0.48332194670612200,1.7053292995312144E-008
0.44879895051282759,1.6129556103512337E-008,0.44879895051282759,2.2889111273052208E-005,0.44879895051282759,2.2515082150747390E-005,0.44879895051282759,2.3682523352674594E-005,0.44879895051282759,1.0168683116385037E-008,0.44879895051282759,1.0172026260675796E-008,0.44879895051282759,1.0161285893749682E-008
0.41887902047863906,1.0959156238200406E-008,0.41887902047863906,2.0960932632251388E-005,0.41887902047863906,2.0617261046352286E-005,0.41887902047863906,2.1690493339749749E-005,0.41887902047863906,5.1822340073580443E-009,0.41887902047863906,5.1871340478782554E-009,0.41887902047863906,5.1713953392264588E-009
0.39269908169872414,7.8135414071001303E-009,0.39269908169872414,1.9706882218337318E-005,0.39269908169872414,1.9383414538800022E-005,0.39269908169872414,2.0393831576674199E-005,0.39269908169872414,1.8542695852384978E-009,0.39269908169872414,1.8586055384411904E-009,0.39269908169872414,1.8446967624932678E-009
0.36959913571644626,5.6828903434735773E-009,0.36959913571644626,1.8629891428171416E-005,0.36959913571644626,1.8325453527604511E-005,0.36959913571644626,1.9276455496448437E-005,0.36959913571644626,1.9559483614047142E-009,0.36959913571644626,1.9506603553079808E-009,0.36959913571644626,1.9678771652904952E-009
0.34906585039886590,4.1822112893660599E-009,0.34906585039886590,1.7494788751523150E-005,0.34906585039886590,1.7211739704533565E-005,0.34906585039886590,1.8095708152689089E-005,0.34906585039886590,3.7860933175685923E-009,0.34906585039886590,3.7790543377810661E-009,0.34906585039886590,3.8019452285296031E-009
0.33069396353576769,3.1021154689720411E-009,0.33069396353576769,1.6186308515715718E-005,0.33069396353576769,1.5926932997850273E-005,0.33069396353576769,1.6736815036607863E-005,0.33069396353576769,5.2499550419857643E-009,0.33069396353576769,5.2425567398309198E-009,0.33069396353576769,5.2665959044912412E-009
0.31415926535897931,2.3459218447046555E-009,0.31415926535897931,1.4847588819777669E-005,0.31415926535897931,1.4609930760546004E-005,0.31415926535897931,1.5352184369968956E-005,0.31415926535897931,6.2241932869898788E-009,0.31415926535897931,6.2168904326570891E-009,0.31415926535897931,6.2405629061319237E-009
0.29919930034188508,1.8738676678007336E-009,0.29919930034188508,1.3884502264966874E-005,0.29919930034188508,1.3660771299795344E-005,0.29919930034188508,1.4359861401440989E-005,0.29919930034188508,6.9189221302742551E-009,0.29919930034188508,6.9118059030201136E-009,0.29919930034188508,6.9348277481351488E-009
0.28559933214452665,1.5680666369260437E-009,0.28559933214452665,1.3331680755802469E-005,0.28559933214452665,1.3115746490011572E-005,0.28559933214452665,1.3790667695518382E-005,0.28559933214452665,7.5218274562571133E-009,0.28559933214452665,7.5147885265814740E-009,0.28559933214452665,7.5375505942359276E-009
0.27318196987737331,1.3220861237851001E-009,0.27318196987737331,1.2865829066234238E-005,0.27318196987737331,1.2657799955604009E-005,0.27318196987737331,1.3307993018591261E-005,0.27318196987737331,7.9848459163438338E-009,0.27318196987737331,7.9778453907082462E-009,0.27318196987737331,8.0004965439432272E-009
0.26179938779914941,1.1209540801892330E-009,0.26179938779914941,1.2343443292051931E-005,0.26179938779914941,1.2145436781510660E-005,0.26179938779914941,1.2764109434494054E-005,0.26179938779914941,8.3007963581719239E-009,0.26179938779914941,8.2938501348671930E-009,0.26179938779914941,8.3163420368912045E-009
0.25132741228718347,9.7911822651122287E-010,0.25132741228718347,1.1705547055405184E-005,0.25132741228718347,1.1519422049635384E-005,0.25132741228718347,1.2100794232465620E-005,0.25132741228718347,8.4341222390841819E-009,0.25132741228718347,8.4273329518716692E-009,0.25132741228718347,8.4493213986150515E-009
0.24166097335306100,8.9820311018532295E-010,0.24166097335306100,1.0955811777703595E-005,0.24166097335306100,1.0782003640216849E-005,0.24166097335306100,1.1324948995756590E-005,0.24166097335306100,8.3202180307887256E-009,0.24166097335306100,8.3137672962947928E-009,0.24166097335306100,8.3346507422494188E-009
0.23271056693257727,8.6052300245816465E-010,0.23271056693257727,1.0365459808800784E-005,0.23271056693257727,1.0199926848058231E-005,0.23271056693257727,1.0717254089398545E-005,0.23271056693257727,8.1497538167956933E-009,0.23271056693257727,8.1436668071314000E-009,0.23271056693257727,8.1633588747401924E-009
0.22439947525641379,8.3410112205226650E-010,0.22439947525641379,1.0073004169188569E-005,0.22439947525641379,9.9109128809915092E-006,0.22439947525641379,1.0417676990890637E-005,0.22439947525641379,8.1155327595325456E-009,0.22439947525641379,8.1096614808273554E-009,0.22439947525641379,8.1286461789699678E-009
0.21666156231653746,7.9961691450414636E-010,0.21666156231653746,9.8507545890821953E-006,0.21666156231653746,9.6921941368624507E-006,0.21666156231653746,1.0187921834739498E-005,0.21666156231653746,8.1273882649954654E-009,0.21666156231653746,8.1216328552893248E-009,0.21666156231653746,8.1402431720231653E-009
0.20943951023931953,7.6154297581159710E-010,0.20943951023931953,9.5673972155957630E-006,0.20943951023931953,9.4144666502046975E-006,0.20943951023931953,9.8924308430426317E-006,0.20943951023931953,8.1043348593530496E-009,0.20943951023931953,8.0986694090036500E-009,0.20943951023931953,8.1169960356036431E-009
0.20268339700579310,7.3227229258488395E-010,0.20268339700579310,9.2174452633929882E-006,0.20268339700579310,9.0713640796742153E-006,0.20268339700579310,9.5277555261831983E-006,0.20268339700579310,8.0058187932288658E-009,0.20268339700579310,8.0002843429541642E-009,0.20268339700579310,8.0181943533557189E-009
0.19634954084936207,7.1691192220803998E-010,0.19634954084936207,8.7591713465552699E-006,0.19634954084936207,8.6208541500622881E-006,0.19634954084936207,9.0529724519474729E-006,0.19634954084936207,7.7450947502043306E-009,0.19634954084936207,7.7398194292623931E-009,0.19634954084936207,7.7568935062554280E-009
0.19039955476301776,7.1083195962954133E-010,0.19039955476301776,8.3446749995449755E-006,0.19039955476301776,8.2122259101080934E-006,0.19039955476301776,8.6261656794814427E-006,0.19039955476301776,7.4285922341693858E-009,0.19039955476301776,7.4236293498204895E-009,0.19039955476301776,7.4396870789320013E-009
0.18479956785822313,7.0511831689465128E-010,0.18479956785822313,8.1577452941901378E-006,0.18479956785822313,8.0270761653820911E-006,0.18479956785822313,8.4356461780795988E-006,0.18479956785822313,7.2499880695811252E-009,0.18479956785822313,7.2452345052855079E-009,0.18479956785822313,7.2606047373567083E-009
0.17951958020513104,6.9428107664711682E-010,0.17951958020513104,8.0545442655741355E-006,0.17951958020513104,7.9251831611685064E-006,0.17951958020513104,8.3297071519190979E-006,0.17951958020513104,7.1693026802705240E-009,0.17951958020513104,7.1646557921371506E-009,0.17951958020513104,7.1796759320072307E-009
0.17453292519943295,6.7965762428531675E-010,0.17453292519943295,7.8855979269117215E-006,0.17453292519943295,7.7597177548539458E-006,0.17453292519943295,8.1532245524945743E-006,0.17453292519943295,7.0876327578994589E-009,0.17453292519943295,7.0830567354077775E-009,0.17453292519943295,7.0978521642126728E-009
0.16981581911296179,6.6607575972866198E-010,0.16981581911296179,7.6715065063081208E-006,0.16981581911296179,7.5500967217655765E-006,0.16981581911296179,7.9294706263833231E-006,0.16981581911296179,6.9711439173070424E-009,0.16981581911296179,6.9666525645771613E-009,0.16981581911296179,6.9811834757038446E-009
0.16534698176788384,6.5668728861601667E-010,0.16534698176788384,7.3782091783624513E-006,0.16534698176788384,7.2619868612673903E-006,0.16534698176788384,7.6251038303088957E-006,0.16534698176788384,6.7447561201894672E-009,0.16534698176788384,6.7404381556732722E-009,0.16534698176788384,6.7544152485855043E-009
0.16110731556870733,6.5086747099488905E-010,0.16110731556870733,7.0648768606427449E-006,0.16110731556870733,6.9532490973422321E-006,0.16110731556870733,7.3021031138263379E-006,0.16110731556870733,6.4465381162989866E-009,0.16110731556870733,6.4424617675414599E-009,0.16110731556870733,6.4556552125912574E-009
0.15707963267948966,6.4564641489552874E-010,0.15707963267948966,6.9180021780247255E-006,0.15707963267948966,6.8076524842310613E-006,0.15707963267948966,7.1526900683523446E-006,0.15707963267948966,6.2426883327745791E-009,0.15707963267948966,6.2387966712304542E-009,0.15707963267948966,6.2513816276054168E-009
0.15324842212633139,6.3860986809556964E-010,0.15324842212633139,6.8777461596068098E-006,0.15324842212633139,6.7674472859386752E-006,0.15324842212633139,7.1124142499361486E-006,0.15324842212633139,6.1466944756045451E-009,0.15324842212633139,6.1428959041697297E-009,0.15324842212633139,6.1551713317572119E-009
0.14959965017094254,6.2971326164363769E-010,0.14959965017094254,6.7775718772087696E-006,0.14959965017094254,6.6693835893619098E-006,0.14959965017094254,7.0076539560047088E-006,0.14959965017094254,6.0668584791153474E-009,0.14959965017094254,6.0631129285433980E-009,0.14959965017094254,6.0752200575041201E-009
0.14612058853906015,6.2070088920790154E-010,0.14612058853906015,6.6318719676393342E-006,0.14612058853906015,6.5269490459610521E-006,0.14612058853906015,6.8548542043042336E-006,0.14612058853906015,5.9694059110540669E-009,0.14612058853906015,5.9657132074353055E-009,0.14612058853906015,5.9776607129684301E-009
0.14279966607226333,6.1318990844959691E-010,0.14279966607226333,6.4378824505976490E-006,0.14279966607226333,6.3365959246423759E-006,0.14279966607226333,6.6530704339058582E-006,0.14279966607226333,5.8001868739316460E-009,0.14279966607226333,5.7966051024845797E-009,0.14279966607226333,5.8082038705465314E-009


==> Figs/data/LAD_dX_Error19A.csv <==
dX_1,Polynomial,dX_2,GaussLegUF0.1,dX_3,GaussLegUF0.05,dX_4,GaussLegUF0.025,dX_5,GaussLegUF0.010
4.0000000000000000,1.8535120570207350E-003,4.0000000000000000,1.8392208655183052E-003,4.0000000000000000,1.8498897507784949E-003,4.0000000000000000,1.8526033205579693E-003,4.0000000000000000,1.8533665168573748E-003
3.3333333333333335,1.6631399355034218E-003,3.3333333333333335,1.6183794237856442E-003,3.3333333333333335,1.6518560757574447E-003,3.3333333333333335,1.6603131050881076E-003,3.3333333333333335,1.6626873797773239E-003
2.8571428571428572,1.0831621870189788E-003,2.8571428571428572,1.0662718794454461E-003,2.8571428571428572,1.0788800033590753E-003,2.8571428571428572,1.0820878458343629E-003,2.8571428571428572,1.0829901215931202E-003
2.5000000000000000,7.2628907463166432E-004,2.5000000000000000,7.0293955376485003E-004,2.5000000000000000,7.2040227726281392E-004,2.5000000000000000,7.2481428782934668E-004,2.5000000000000000,7.2605297043432115E-004
2.2222222222222223,6.0340797808695044E-004,2.2222222222222223,5.8813292909303590E-004,2.2222222222222223,5.9953671222207202E-004,2.2222222222222223,6.0243684562027284E-004,2.2222222222222223,6.0325244793737933E-004
2.0000000000000000,2.8569823127268191E-004,2.0000000000000000,2.7550763409890135E-004,2.0000000000000000,2.8312063288506422E-004,2.0000000000000000,2.8505195466055382E-004,2.0000000000000000,2.8559474285576872E-004
1.8181818181818181,2.9702046668093061E-004,1.8181818181818181,2.8761155627357739E-004,1.8181818181818181,2.9463661650871363E-004,1.8181818181818181,2.9642251306519055E-004,1.8181818181818181,2.9692470472853514E-004
1.6666666666666667,1.4084180126423576E-004,1.6666666666666667,1.3537602069979495E-004,1.6666666666666667,1.3945145824929969E-004,1.6666666666666667,1.4049271384176175E-004,1.6666666666666667,1.4078587989598167E-004
1.5384615384615385,1.3098253076872590E-004,1.5384615384615385,1.2597282557888034E-004,1.5384615384615385,1.2971008952300482E-004,1.5384615384615385,1.3066316321543918E-004,1.5384615384615385,1.3093137555042372E-004
1.4285714285714286,7.7418981175191709E-005,1.4285714285714286,7.3911677549457069E-005,1.4285714285714286,7.6524437524370129E-005,1.4285714285714286,7.7194237921676331E-005,1.4285714285714286,7.7382972624757642E-005
1.3333333333333333,5.9976008614261834E-005,1.3333333333333333,5.7064769793987182E-005,1.3333333333333333,5.9233024567249121E-005,1.3333333333333333,5.9789318285862299E-005,1.3333333333333333,5.9946095877193498E-005
1.2500000000000000,4.1581134763551542E-005,1.2500000000000000,3.9260016481992332E-005,1.2500000000000000,4.0987041547154930E-005,1.2500000000000000,4.1431759507986258E-005,1.2500000000000000,4.1557196649726819E-005
1.1764705882352942,3.0889506955784171E-005,1.1764705882352942,2.8957031780443810E-005,1.1764705882352942,3.0393687892393206E-005,1.1764705882352942,3.0764776621823585E-005,1.1764705882352942,3.0869515518083813E-005
1.1111111111111112,2.2948500168454140E-005,1.1111111111111112,2.1320482258337488E-005,1.1111111111111112,2.2529551315053608E-005,1.1111111111111112,2.2843042969815438E-005,1.1111111111111112,2.2931595002662586E-005
1.0526315789473684,1.7469083061436284E-005,1.0526315789473684,1.6072797352678517E-005,1.0526315789473684,1.7108596666193090E-005,1.0526315789473684,1.7378283555560229E-005,1.0526315789473684,1.7454525095948222E-005
1.0000000000000000,1.3498314994739882E-005,1.0000000000000000,1.2286089224508030E-005,1.0000000000000000,1.3184218977936920E-005,1.0000000000000000,1.3419146535067120E-005,1.0000000000000000,1.3485619586535388E-005
0.95238095238095233,1.0604987498456460E-005,0.95238095238095233,9.5418306928597670E-006,0.95238095238095233,1.0328415651475690E-005,0.95238095238095233,1.0535226967275095E-005,0.95238095238095233,1.0593798659401265E-005
0.90909090909090906,8.4480416033501826E-006,0.90909090909090906,7.5081231412259580E-006,0.90909090909090906,8.2024477058590889E-006,0.90909090909090906,8.3860478290745385E-006,0.90909090909090906,8.4380965442986002E-006
0.86956521739130432,6.8162525438753185E-006,0.86956521739130432,5.9799383422476662E-006,0.86956521739130432,6.5966557118170427E-006,0.86956521739130432,6.7607767005341918E-006,0.86956521739130432,6.8073512957242465E-006
0.83333333333333337,5.5615736880534407E-006,0.83333333333333337,4.8134838111418403E-006,0.83333333333333337,5.3640685588037933E-006,0.83333333333333337,5.5116366406033600E-006,0.83333333333333337,5.5535594686104469E-006
0.80000000000000004,4.5835781787325690E-006,0.80000000000000004,3.9114446694690814E-006,0.80000000000000004,4.4050451401794440E-006,0.80000000000000004,4.5383977694650290E-006,0.80000000000000004,4.5763257463069899E-006
0.76923076923076927,3.8116069305338637E-006,0.76923076923076927,3.2054641173253092E-006,0.76923076923076927,3.6495073646557085E-006,0.76923076923076927,3.7705466596571621E-006,0.76923076923076927,3.8050143670890288E-006
0.74074074074074070,3.1954051620515053E-006,0.74074074074074070,2.6470523268469081E-006,0.74074074074074070,3.0476453273489636E-006,0.74074074074074070,3.1579400511414460E-006,0.74074074074074070,3.1893884065593640E-006
0.71428571428571430,2.6985532778592130E-006,0.71428571428571430,2.2011670893812116E-006,0.71428571428571430,2.5633861896011347E-006,0.71428571428571430,2.6642452685578383E-006,0.71428571428571430,2.6930421869435987E-006
0.68965517241379315,2.2942634464998002E-006,0.68965517241379315,1.8421155337322583E-006,0.68965517241379315,2.1702173734648405E-006,0.68965517241379315,2.2627434721413441E-006,0.68965517241379315,2.2891989235545034E-006
0.66666666666666663,1.9625503334972128E-006,0.66666666666666663,1.5507950507926357E-006,0.66666666666666663,1.8483750932817642E-006,0.66666666666666663,1.9335048545015661E-006,0.66666666666666663,1.9578821726372420E-006
0.64516129032258063,1.6883124708774500E-006,0.64516129032258063,1.3128244338192536E-006,0.64516129032258063,1.5829383551373081E-006,0.64516129032258063,1.6614731774492674E-006,0.64516129032258063,1.6839977080927499E-006
0.62500000000000000,1.4600054491224140E-006,0.62500000000000000,1.1172529547818524E-006,0.62500000000000000,1.3625112718350466E-006,0.62500000000000000,1.4351412516559885E-006,0.62500000000000000,1.4560070797790377E-006
0.60606060606060608,1.2687101900926886E-006,0.60606060606060608,9.5565510516232762E-007,0.60606060606060608,1.1782980861307027E-006,0.60606060606060608,1.2456209021986237E-006,0.60606060606060608,1.2649961574730792E-006
0.58823529411764708,1.1074688395978487E-006,0.58823529411764708,8.2148631838484785E-007,0.58823529411764708,1.0234441476521389E-006,0.58823529411764708,1.0859801358361140E-006,0.58823529411764708,1.1040112276058078E-006
0.57142857142857140,9.7080496241863427E-007,0.57142857142857140,7.0961820956106482E-007,0.57142857142857140,8.9255999799614980E-007,0.57142857142857140,9.5076431136998854E-007,0.57142857142857140,9.6757934437443524E-007
0.55555555555555558,8.5437255249261158E-007,0.55555555555555558,6.1599910595413057E-007,0.55555555555555558,7.8137339776492285E-007,0.55555555555555558,8.3564590594871053E-007,0.55555555555555558,8.5135746109279222E-007
0.54054054054054057,7.5469632438353097E-007,0.54054054054054057,5.3740321921930907E-007,0.54054054054054057,6.8647198535164989E-007,0.54054054054054057,7.3716539992098905E-007,0.54054054054054057,7.5187281657175795E-007
0.52631578947368418,6.6897751255471544E-007,0.52631578947368418,4.7124332675905886E-007,0.52631578947368418,6.0511095337192164E-007,0.52631578947368418,6.5253754673739791E-007,0.52631578947368418,6.6632880984495367E-007
0.51282051282051277,5.9494723462487700E-007,0.51282051282051277,4.1542950118977778E-007,0.51282051282051277,5.3506791428786673E-007,0.51282051282051277,5.7950511248064602E-007,0.51282051282051277,5.9245842359110967E-007
0.50000000000000000,5.3075476456781741E-007,0.50000000000000000,3.6826161453596965E-007,0.50000000000000000,4.7453238614398430E-007,0.50000000000000000,5.1622745314630714E-007,0.50000000000000000,5.2841254605081549E-007
0.48780487804878048,4.7488168619303463E-007,0.48780487804878048,3.2834690332552423E-007,0.48780487804878048,4.2202093223834719E-007,0.48780487804878048,4.6119491516310975E-007,0.48780487804878048,4.7267416410360169E-007
0.47619047619047616,4.2607541242113895E-007,0.47619047619047616,2.9453635124251060E-007,0.47619047619047616,3.7631148782164838E-007,0.47619047619047616,4.1316255693091804E-007,0.47619047619047616,4.2399191484288220E-007
0.46511627906976744,3.8329732171096210E-007,0.46511627906976744,2.6587537532986444E-007,0.46511627906976744,3.3639216209428786E-007,0.46511627906976744,3.7109845211738318E-007,0.46511627906976744,3.8132824873002528E-007
0.45454545454545453,3.4568201784069229E-007,0.45454545454545453,2.4156551440199616E-007,0.45454545454545453,3.0142104963927525E-007,0.45454545454545453,3.3414308758778298E-007,0.45454545454545453,3.4381871160098121E-007


==> Figs/data/LAD_dX_Error19B.csv <==
dX_1,Polynomial,dX_2,GaussLegUF0.1,dX_3,GaussLegUF0.05,dX_4,GaussLegUF0.025,dX_5,GaussLegUF0.010
4.0000000000000000,7.5904067406623295E-004,4.0000000000000000,7.4917324243341341E-004,4.0000000000000000,7.5654899468114724E-004,4.0000000000000000,7.5841618981013835E-004,4.0000000000000000,7.5894068634951275E-004
3.3333333333333335,2.3700279970027097E-004,3.3333333333333335,2.3377842309748646E-004,3.3333333333333335,2.3618940279036436E-004,3.3333333333333335,2.3679897855138010E-004,3.3333333333333335,2.3697016699212768E-004
2.8571428571428572,1.0327719640294734E-004,2.8571428571428572,1.0000462494843042E-004,2.8571428571428572,1.0243630993536545E-004,2.8571428571428572,1.0306554541841981E-004,2.8571428571428572,1.0324326812003557E-004
2.5000000000000000,5.0146374256922468E-005,2.5000000000000000,4.7367592017099422E-005,2.5000000000000000,4.9430391789979080E-005,2.5000000000000000,4.9966046495265194E-005,2.5000000000000000,5.0117462109279534E-005
2.2222222222222223,2.6087192014746249E-005,2.2222222222222223,2.3971110760511895E-005,2.2222222222222223,2.5537989356501556E-005,2.2222222222222223,2.5948636221107271E-005,2.2222222222222223,2.6064966917484373E-005
2.0000000000000000,2.0007668017238111E-005,2.0000000000000000,1.7933901494101251E-005,2.0000000000000000,1.9474219594285115E-005,2.0000000000000000,1.9873366155713440E-005,2.0000000000000000,1.9986137578150845E-005
1.8181818181818181,1.2533883134977266E-005,1.8181818181818181,1.0874399594196148E-005,1.8181818181818181,1.2103206653137339E-005,1.8181818181818181,1.2425235794630919E-005,1.8181818181818181,1.2516455808458975E-005
1.6666666666666667,1.0076033661144894E-005,1.6666666666666667,8.6795723760256105E-006,1.6666666666666667,9.7124393156332553E-006,1.6666666666666667,9.9842353367519742E-006,1.6666666666666667,1.0061305642176647E-005
1.5384615384615385,7.3427013453013330E-006,1.5384615384615385,6.1471927487984731E-006,1.5384615384615385,7.0295740202493044E-006,1.5384615384615385,7.2635397499631689E-006,1.5384615384615385,7.3299961445935038E-006
1.4285714285714286,5.7478004019617393E-006,1.4285714285714286,4.7271036744117830E-006,1.4285714285714286,5.4786624199654303E-006,1.4285714285714286,5.6796568775007161E-006,1.4285714285714286,5.7368590409943885E-006
1.3333333333333333,4.4733725455669201E-006,1.3333333333333333,3.5859236992438700E-006,1.3333333333333333,4.2377957906236599E-006,1.3333333333333333,4.4136394876051857E-006,1.3333333333333333,4.4637777940565404E-006
1.2500000000000000,3.5562706708327688E-006,1.2500000000000000,2.7814405426224177E-006,1.2500000000000000,3.3490287107210628E-006,1.2500000000000000,3.5036373801463485E-006,1.2500000000000000,3.5478126338319817E-006
1.1764705882352942,2.8541500223197819E-006,1.1764705882352942,2.1719861192093906E-006,1.1764705882352942,2.6702239436498699E-006,1.1764705882352942,2.8073606934784898E-006,1.1764705882352942,2.8466277265318626E-006
1.1111111111111112,2.3181244727733734E-006,1.1111111111111112,1.7143514605721612E-006,1.1111111111111112,2.1539057448666709E-006,1.1111111111111112,2.2762751912908517E-006,1.1111111111111112,2.3113932145839536E-006
1.0526315789473684,1.9011444263271003E-006,1.0526315789473684,1.3639513110468785E-006,1.0526315789473684,1.7536481839492995E-006,1.0526315789473684,1.8634878363138077E-006,1.0526315789473684,1.8950845807696858E-006
1.0000000000000000,1.5736123266819620E-006,1.0000000000000000,1.0936371388781068E-006,1.0000000000000000,1.4404653382695766E-006,1.0000000000000000,1.5395540041759057E-006,1.0000000000000000,1.5681287388335326E-006
0.95238095238095233,1.3134059427351881E-006,0.95238095238095233,8.8297718102235995E-007,0.95238095238095233,1.1926590182346567E-006,0.95238095238095233,1.2824576771954011E-006,0.95238095238095233,1.3084204610071145E-006
0.90909090909090906,1.1046672482857311E-006,0.90909090909090906,7.1748882759311326E-007,0.90909090909090906,9.9471471485999318E-007,0.90909090909090906,1.0764268016190783E-006,0.90909090909090906,1.1001154809087515E-006
0.86956521739130432,9.3567687242228537E-007,0.86956521739130432,5.8652259090946935E-007,0.86956521739130432,8.3518006412542521E-007,0.86956521739130432,9.0980885697805306E-007,0.86956521739130432,9.3150512822757156E-007
0.83333333333333337,7.9771095549993212E-007,0.83333333333333337,4.8221434927152052E-007,0.83333333333333337,7.0554514179434540E-007,0.83333333333333337,7.7393354090683191E-007,0.83333333333333337,7.9387411587239560E-007
0.80000000000000004,6.8419273732172298E-007,0.80000000000000004,3.9868141497962162E-007,0.80000000000000004,5.9940544672160207E-007,0.80000000000000004,6.6226722014280043E-007,0.80000000000000004,6.8065258686871589E-007
0.76923076923076927,5.9011257135742645E-007,0.76923076923076927,3.3148090262619991E-007,0.76923076923076927,5.1189160636424022E-007,0.76923076923076927,5.6983536746151109E-007,0.76923076923076927,5.8683651615080389E-007
0.74074074074074070,5.1161623908177260E-007,0.74074074074074070,2.7722479788963984E-007,0.74074074074074070,4.3926458519839395E-007,0.74074074074074070,4.9281260230474768E-007,0.74074074074074070,5.0857630130986921E-007
0.71428571428571430,4.4571091468834754E-007,0.71428571428571430,2.3330591451791712E-007,0.71428571428571430,3.7862690612280765E-007,0.71428571428571430,4.2822997117466573E-007,0.71428571428571430,4.4288293786001359E-007
0.68965517241379315,3.9005243185896564E-007,0.68965517241379315,1.9769976733658054E-007,0.68965517241379315,3.2771391124529509E-007,0.68965517241379315,3.7376321414226987E-007,0.68965517241379315,3.8741544595589347E-007
0.66666666666666663,3.4278973973365231E-007,0.66666666666666663,1.6881966071831696E-007,0.66666666666666663,2.8474129839168285E-007,0.66666666666666663,3.2757799196769876E-007,0.66666666666666663,3.4032544989405046E-007
0.64516129032258063,3.0245000391505766E-007,0.64516129032258063,1.4540947514019370E-007,0.64516129032258063,2.4829262014708440E-007,0.64516129032258063,2.8821558736274652E-007,0.64516129032258063,3.0014237511615434E-007
0.62500000000000000,2.6785291543346524E-007,0.62500000000000000,1.2646365856318346E-007,0.62500000000000000,2.1723547738753579E-007,0.62500000000000000,2.5450768572681132E-007,0.62500000000000000,2.6568783272732646E-007
0.60606060606060608,2.3804620317579669E-007,0.60606060606060608,1.1116735526435494E-007,0.60606060606060608,1.9065852561454896E-007,0.60606060606060608,2.2551226155403587E-007,0.60606060606060608,2.3601119176733375E-007
0.58823529411764708,2.1225668769319297E-007,0.58823529411764708,9.8851931886226384E-008,0.58823529411764708,1.6782372249406175E-007,0.58823529411764708,2.0046493102999188E-007,0.58823529411764708,2.1034068082219444E-007
0.57142857142857140,1.8985283062474216E-007,0.57142857142857140,8.8962610508780162E-008,0.57142857142857140,1.4812983824288478E-007,0.57142857142857140,1.7874174204814428E-007,0.57142857142857140,1.8804597602330000E-007
0.55555555555555558,1.7031586061248711E-007,0.55555555555555558,8.1035642940442732E-008,0.55555555555555558,1.3108436059342625E-007,0.55555555555555558,1.5983049512772266E-007,0.55555555555555558,1.6860935810470187E-007
0.54054054054054057,1.5321735046528898E-007,0.54054054054054057,7.4682676767188879E-008,0.54054054054054057,1.1628170748913247E-007,0.54054054054054057,1.4330847967374622E-007,0.54054054054054057,1.5160331506509712E-007
0.52631578947368418,1.3820168452468064E-007,0.52631578947368418,6.9580008558740288E-008,0.52631578947368418,1.0338621624316018E-007,0.52631578947368418,1.2882507195157559E-007,0.52631578947368418,1.3667303043302481E-007
0.51282051282051277,1.2497226052269970E-007,0.51282051282051277,6.5460625855747615E-008,0.51282051282051277,9.2118776073483815E-008,0.51282051282051277,1.1608804476093934E-007,0.51282051282051277,1.2352260239104070E-007
0.50000000000000000,1.1328056322763997E-007,0.50000000000000000,6.2107447129265865E-008,0.50000000000000000,8.2246259251911748E-008,0.50000000000000000,1.0485273057456862E-007,0.50000000000000000,1.1190413173031674E-007
0.48780487804878048,1.0291746124621836E-007,0.48780487804878048,5.9346859992932764E-008,0.48780487804878048,7.3573116111880602E-008,0.48780487804878048,9.4913392966792901E-008,0.48780487804878048,1.0160903062472356E-007
0.47619047619047616,9.3706235865181830E-008,0.47619047619047616,5.7042289581297296E-008,0.47619047619047616,6.5934653797814655E-008,0.47619047619047616,8.6096318035204060E-008,0.47619047619047616,9.2461061437978773E-008
0.46511627906976744,8.5496967373423078E-008,0.46511627906976744,5.5087926323203519E-008,0.46511627906976744,5.9191633057902997E-008,0.46511627906976744,7.8254253395367754E-008,0.46511627906976744,8.4310731544365890E-008
0.45454545454545453,7.8161991548025594E-008,0.45454545454545453,5.3402881104948226E-008,0.45454545454545453,5.3225902607935125E-008,0.45454545454545453,7.1261909219909176E-008,0.45454545454545453,7.7030756900809863E-008


==> Figs/data/LAD_dX_Error19C.csv <==
dX_1,Polynomial,dX_2,GaussLegUF0.1,dX_3,GaussLegUF0.05,dX_4,GaussLegUF0.025,dX_5,GaussLegUF0.010
4.0000000000000000,1.7258322282600818E-004,4.0000000000000000,1.6859733352322912E-004,4.0000000000000000,1.7157857625211054E-004,4.0000000000000000,1.7233154848170825E-004,4.0000000000000000,1.7254293194094342E-004
3.3333333333333335,6.7124249059485522E-005,3.3333333333333335,6.4321150144703172E-005,3.3333333333333335,6.6415553164178451E-005,3.3333333333333335,6.6946579118007542E-005,3.3333333333333335,6.7095799639090980E-005
2.8571428571428572,3.8816930602031865E-005,2.8571428571428572,3.6621455701934155E-005,2.8571428571428572,3.8262264643079404E-005,2.8571428571428572,3.8677902069516255E-005,2.8571428571428572,3.8794669819624633E-005
2.5000000000000000,1.3537672534245785E-005,2.5000000000000000,1.2962043522846850E-005,2.5000000000000000,1.3391303883501776E-005,2.5000000000000000,1.3500925071117706E-005,2.5000000000000000,1.3531785965913553E-005
2.2222222222222223,1.5343651045243848E-005,2.2222222222222223,1.4185479364828045E-005,2.2222222222222223,1.5051135946579118E-005,2.2222222222222223,1.5270336018850810E-005,2.2222222222222223,1.5331912291061457E-005
2.0000000000000000,1.6445913648026583E-006,2.0000000000000000,1.6151270043141574E-006,2.0000000000000000,1.6342042775933761E-006,2.0000000000000000,1.6417994653057062E-006,2.0000000000000000,1.6441358557662586E-006
1.8181818181818181,5.6038892428838581E-006,1.8181818181818181,5.1262805753846486E-006,1.8181818181818181,5.4830667379157781E-006,1.8181818181818181,5.5735947040045017E-006,1.8181818181818181,5.5990381315283313E-006
1.6666666666666667,1.8045910508833048E-006,1.6666666666666667,1.6152487323220821E-006,1.6666666666666667,1.7561855143507491E-006,1.6666666666666667,1.7924240844028433E-006,1.6666666666666667,1.8026414115663702E-006
1.5384615384615385,1.7958990054021508E-006,1.5384615384615385,1.6125898467588086E-006,1.5384615384615385,1.7492859831961195E-006,1.5384615384615385,1.7841969511445846E-006,1.5384615384615385,1.7940244936090242E-006
1.4285714285714286,1.0326743057662156E-006,1.4285714285714286,9.1651559797943803E-007,1.4285714285714286,1.0030169874311873E-006,1.4285714285714286,1.0252218652642537E-006,1.4285714285714286,1.0314802129538192E-006
1.3333333333333333,6.4554090804161786E-007,1.3333333333333333,5.6115969848756756E-007,1.3333333333333333,6.2394066092909644E-007,1.3333333333333333,6.4010973024120190E-007,1.3333333333333333,6.4467053003975738E-007
1.2500000000000000,4.4848902763498305E-007,1.2500000000000000,3.8798584276758112E-007,1.2500000000000000,4.3293696509297347E-007,1.2500000000000000,4.4457481229398825E-007,1.2500000000000000,4.4786158390933875E-007
1.1764705882352942,2.8028333007475026E-007,1.1764705882352942,2.3578028958953416E-007,1.1764705882352942,2.6879845669486404E-007,1.1764705882352942,2.7739011449235962E-007,1.1764705882352942,2.7981943453964743E-007
1.1111111111111112,1.9322826856198773E-007,1.1111111111111112,1.6017375201972220E-007,1.1111111111111112,1.8465047683722291E-007,1.1111111111111112,1.9106464660158496E-007,1.1111111111111112,1.9288123461221042E-007
1.0526315789473684,1.3003798428760528E-007,1.0526315789473684,1.0487372545612604E-007,1.0526315789473684,1.2347411957075991E-007,1.0526315789473684,1.2838043522161000E-007,1.0526315789473684,1.2977203804858617E-007
1.0000000000000000,9.0575726807351653E-008,1.0000000000000000,7.1186621831022717E-008,1.0000000000000000,8.5487482151124195E-008,1.0000000000000000,8.9289085159514850E-008,1.0000000000000000,9.0369215519476921E-008
0.95238095238095233,6.3973624995487370E-008,0.95238095238095233,4.8794919781054247E-008,0.95238095238095233,5.9965225020903969E-008,0.95238095238095233,6.2958657812401107E-008,0.95238095238095233,6.3810658379478018E-008
0.90909090909090906,4.6047076741829509E-008,0.90909090909090906,3.4018480181982701E-008,0.90909090909090906,4.2848930089480070E-008,0.90909090909090906,4.5236104972657531E-008,0.90909090909090906,4.5916813549416093E-008
0.86956521739130432,3.3697466503492144E-008,0.86956521739130432,2.4058409697877702E-008,0.86956521739130432,3.1115953576576353E-008,0.86956521739130432,3.3041868483958829E-008,0.86956521739130432,3.3592117554331999E-008
0.83333333333333337,2.5040966008897398E-008,0.83333333333333337,1.7240892349455440E-008,0.83333333333333337,2.2935589681428711E-008,0.83333333333333337,2.4505439805675469E-008,0.83333333333333337,2.4954875030090962E-008
0.80000000000000004,1.8870230411481002E-008,0.80000000000000004,1.2503488428591569E-008,0.80000000000000004,1.7137222389775116E-008,0.80000000000000004,1.8428688062335142E-008,0.80000000000000004,1.8799216790374958E-008
0.76923076923076927,1.4402018321756648E-008,0.76923076923076927,9.1650823789086806E-009,0.76923076923076927,1.2963546443204911E-008,0.76923076923076927,1.4034881476779998E-008,0.76923076923076927,1.4342944132808362E-008
0.74074074074074070,1.1119875178703164E-008,0.74074074074074070,6.7826313818000696E-009,0.74074074074074070,9.9167793426708029E-009,0.74074074074074070,1.0812253734785750E-008,0.74074074074074070,1.1070353521733234E-008
0.71428571428571430,8.6770735212763418E-009,0.71428571428571430,5.0629548835210982E-009,0.71428571428571430,7.6638358581224088E-009,0.71428571428571430,8.4175042061788444E-009,0.71428571428571430,8.6352665171531102E-009
0.68965517241379315,6.8369564249664024E-009,0.68965517241379315,3.8090210135281341E-009,0.68965517241379315,5.9781701264995253E-009,0.68965517241379315,6.6165168468307175E-009,0.68965517241379315,6.8014333307075350E-009
0.66666666666666663,5.4354295167600399E-009,0.66666666666666663,2.8864294236981266E-009,0.66666666666666663,4.7032764599783488E-009,0.66666666666666663,5.2471051077218329E-009,0.66666666666666663,5.4050653144455799E-009
0.64516129032258063,4.3570388304158767E-009,0.64516129032258063,2.2022357774694604E-009,0.64516129032258063,3.7294622801685805E-009,0.64516129032258063,4.1952640802885957E-009,0.64516129032258063,4.3309407346338018E-009
0.62500000000000000,3.5194471462333787E-009,0.62500000000000000,1.6913464663916650E-009,0.62500000000000000,2.9788107126981751E-009,0.62500000000000000,3.3797688134131797E-009,0.62500000000000000,3.4969006713889476E-009
0.60606060606060608,2.8631959377065362E-009,0.60606060606060608,1.3076397583969318E-009,0.60606060606060608,2.3952876367551480E-009,0.60606060606060608,2.7420228389139510E-009,0.60606060606060608,2.8436247829192767E-009
0.58823529411764708,2.3448480045942364E-009,0.58823529411764708,1.0180834504803042E-009,0.58823529411764708,1.9381326473727290E-009,0.58823529411764708,2.2392631208629134E-009,0.58823529411764708,2.3277839662839007E-009
0.57142857142857140,1.9323276313425117E-009,0.57142857142857140,7.9878149279183458E-010,0.57142857142857140,1.5773799243329977E-009,0.57142857142857140,1.8399455664626611E-009,0.57142857142857140,1.9173877493036320E-009
0.55555555555555558,1.6017108797978880E-009,0.55555555555555558,6.3228048086936680E-010,0.55555555555555558,1.2907815915987259E-009,0.55555555555555558,1.5205687516689683E-009,0.55555555555555558,1.5885799501847792E-009
0.54054054054054057,1.3349867828119600E-009,0.54054054054054057,5.0571038441192883E-010,0.54054054054054057,1.0616678646040638E-009,0.54054054054054057,1.2634599478054459E-009,0.54054054054054057,1.3234038509173807E-009
0.52631578947368418,1.1184772296373046E-009,0.52631578947368418,4.0948559787933720E-010,0.52631578947368418,8.7744125124614088E-010,0.52631578947368418,1.0552136909495231E-009,0.52631578947368418,1.1082250885248014E-009
0.51282051282051277,9.4170950906168967E-010,0.51282051282051277,3.3638886504099623E-010,0.51282051282051277,7.2850537128491067E-010,0.51282051282051277,8.8557844075252936E-010,0.51282051282051277,9.3260642216864973E-010
0.50000000000000000,7.9660341786051436E-010,0.50000000000000000,2.8092296066823491E-010,0.50000000000000000,6.0749511329766031E-010,0.50000000000000000,7.4665454517441887E-010,0.50000000000000000,7.8849662574768988E-010
0.48780487804878048,6.7687961037541164E-010,0.48780487804878048,2.3885496363687418E-010,0.48780487804878048,5.0871807342047255E-010,0.48780487804878048,6.3231087849054660E-010,0.48780487804878048,6.6964013161381266E-010
0.47619047619047616,5.7762496244761884E-010,0.47619047619047616,2.0690123084909154E-010,0.47619047619047616,4.2774560164248771E-010,0.47619047619047616,5.3775668010048591E-010,0.47619047619047616,5.7114345406379692E-010
0.46511627906976744,4.9497058363026048E-010,0.46511627906976744,1.8251270189824411E-010,0.46511627906976744,3.6111086631657358E-010,0.46511627906976744,4.5922461244902491E-010,0.46511627906976744,4.8915400305180599E-010
0.45454545454545453,4.2585135185652903E-010,0.45454545454545453,1.6372601797322504E-010,0.45454545454545453,3.0608412013486476E-010,0.45454545454545453,3.9373425346818080E-010,0.45454545454545453,4.2062024461604912E-010


==> Figs/data/LAD_dX_Error20A.csv <==
dX_1,Polynomial,dX_2,GaussLegUF0.1,dX_3,GaussLegUF0.05,dX_4,GaussLegUF0.025,dX_5,GaussLegUF0.010
1.2566370614359172,1.4137076266881202E-003,1.2566370614359172,1.2060072043276447E-003,1.2566370614359172,1.3616309708637927E-003,1.2566370614359172,1.4006793303771514E-003,1.2566370614359172,1.4116226934499966E-003
1.0471975511965976,6.7863772493743934E-004,1.0471975511965976,5.3313242695400076E-004,1.0471975511965976,6.4211159426254890E-004,1.0471975511965976,6.6949710635428033E-004,1.0471975511965976,6.7717482117695446E-004
0.89759790102565518,3.9911034438784500E-004,0.89759790102565518,2.8172072755561347E-004,0.89759790102565518,3.6961280169843166E-004,0.89759790102565518,3.9172697465326067E-004,0.89759790102565518,3.9792860571397353E-004
0.78539816339744828,2.6325595269752834E-004,0.78539816339744828,1.6205440150393068E-004,0.78539816339744828,2.3783606342930765E-004,0.78539816339744828,2.5689411922298161E-004,0.78539816339744828,2.6223775602189392E-004
0.69813170079773179,1.7624426719648669E-004,0.69813170079773179,9.0498607447886046E-005,0.69813170079773179,1.5471720715887601E-004,0.69813170079773179,1.7085765869932925E-004,0.69813170079773179,1.7538219733721102E-004
0.62831853071795862,1.1896025323958687E-004,0.62831853071795862,4.7455901079983217E-005,0.62831853071795862,1.0100080453047957E-004,0.62831853071795862,1.1446630710484980E-004,0.62831853071795862,1.1824104344899834E-004
0.57119866428905330,8.3395465400486348E-005,0.57119866428905330,2.2725707441812430E-005,0.57119866428905330,6.8134057893110291E-005,0.57119866428905330,7.9576051410888823E-005,0.57119866428905330,8.2784182026736727E-005
0.52359877559829882,6.1415381332768917E-005,0.52359877559829882,8.3764514467836533E-006,0.52359877559829882,4.8026356113300975E-005,0.52359877559829882,5.8064218046364911E-005,0.52359877559829882,6.0879025686367683E-005
0.48332194670612200,4.6763476296744618E-005,0.48332194670612200,2.1527232598932017E-006,0.48332194670612200,3.4795644783002945E-005,0.48332194670612200,4.3768064228747651E-005,0.48332194670612200,4.6284061937994948E-005
0.44879895051282759,3.6200761688481953E-005,0.44879895051282759,6.8443305251630525E-006,0.44879895051282759,2.5454890896877731E-005,0.44879895051282759,3.3511298960008149E-005,0.44879895051282759,3.5770320612789828E-005
0.41887902047863906,2.8368349583653316E-005,0.41887902047863906,1.0282724763010238E-005,0.41887902047863906,1.8699485632186806E-005,0.41887902047863906,2.5948425381808492E-005,0.41887902047863906,2.7981048420019718E-005
0.39269908169872414,2.2557767689493915E-005,0.39269908169872414,1.2390611877114123E-005,0.39269908169872414,1.3807881761505391E-005,0.39269908169872414,2.0367743442663422E-005,0.39269908169872414,2.2207258596571402E-005
0.36959913571644626,1.8221483781629276E-005,0.36959913571644626,1.3639760377654329E-005,0.36959913571644626,1.0241034020166786E-005,0.36959913571644626,1.6223941576579828E-005,0.36959913571644626,1.7901778759906845E-005
0.34906585039886590,1.4921320258793518E-005,0.34906585039886590,1.4326773085970476E-005,0.34906585039886590,7.5940316315257497E-006,0.34906585039886590,1.3087194732167899E-005,0.34906585039886590,1.4627769412346228E-005
0.33069396353576769,1.2352088759274058E-005,0.33069396353576769,1.4625091745910661E-005,0.33069396353576769,5.5933862628393097E-006,0.33069396353576769,1.0660218640916506E-005,0.33069396353576769,1.2081306063358510E-005
0.31415926535897931,1.0319248407711539E-005,0.31415926535897931,1.4653816036487881E-005,0.31415926535897931,4.0626915427059309E-006,0.31415926535897931,8.7529794427763189E-006,0.31415926535897931,1.0068568067697876E-005
0.29919930034188508,8.6946302673364732E-006,0.29919930034188508,1.4504279598390487E-005,0.29919930034188508,2.8828171996370975E-006,0.29919930034188508,7.2395548471687259E-006,0.29919930034188508,8.4617459429493272E-006
0.28559933214452665,7.3852024952834370E-006,0.28559933214452665,1.4242039660323000E-005,0.28559933214452665,1.9677482545255879E-006,0.28559933214452665,6.0286506477919849E-006,0.28559933214452665,7.1680863124343987E-006
0.27318196987737331,6.3198249410592989E-006,0.27318196987737331,1.3909208604551647E-005,0.27318196987737331,1.2539051581743249E-006,0.27318196987737331,5.0509582772372223E-006,0.27318196987737331,6.1167423864539390E-006
0.26179938779914941,5.4444949974165866E-006,0.26179938779914941,1.3532199938516227E-005,0.26179938779914941,6.9503039476937162E-007,0.26179938779914941,4.2541934802592361E-006,0.26179938779914941,5.2539865413669044E-006
0.25132741228718347,4.7189317491696655E-006,0.25132741228718347,1.3129175161673371E-005,0.25132741228718347,2.6203750822804551E-007,0.25132741228718347,3.5994450896339730E-006,0.25132741228718347,4.5397569801801389E-006
0.24166097335306100,4.1129614317274630E-006,0.24166097335306100,1.2713688546843912E-005,0.24166097335306100,1.3525137210600339E-007,0.24166097335306100,3.0575729018456502E-006,0.24166097335306100,3.9440453125193776E-006
0.23271056693257727,3.6034726561758405E-006,0.23271056693257727,1.2295645321141186E-005,0.23271056693257727,3.8977090158278611E-007,0.23271056693257727,2.6062932114842445E-006,0.23271056693257727,3.4438726336131967E-006
0.22439947525641379,3.1723927012282368E-006,0.22439947525641379,1.1881752160491358E-005,0.22439947525641379,6.0528177294619107E-007,0.22439947525641379,2.2282473645539959E-006,0.22439947525641379,3.0212805295976721E-006
0.21666156231653746,2.8054495773901193E-006,0.21666156231653746,1.1476303048009435E-005,0.21666156231653746,7.7702414913424167E-007,0.21666156231653746,1.9097887663147490E-006,0.21666156231653746,2.6620971068511108E-006
0.20943951023931953,2.4913301056542203E-006,0.20943951023931953,1.1082038942316428E-005,0.20943951023931953,9.1266110808006401E-007,0.20943951023931953,1.6401403541308634E-006,0.20943951023931953,2.3550949811074703E-006
0.20268339700579310,2.2210213304441126E-006,0.20268339700579310,1.0700730198766308E-005,0.20268339700579310,1.0190128279475403E-006,0.20268339700579310,1.4107422240922522E-006,0.20268339700579310,2.0913336981050031E-006
0.19634954084936207,1.9872840262936649E-006,0.19634954084936207,1.0333463802711876E-005,0.19634954084936207,1.1016371027193716E-006,0.19634954084936207,1.2147405993427906E-006,0.19634954084936207,1.8636357190668700E-006
0.19039955476301776,1.7842517080927045E-006,0.19039955476301776,9.9807953063462763E-006,0.19039955476301776,1.1650053861052455E-006,0.19039955476301776,1.0466020854845663E-006,0.19039955476301776,1.6661878675402674E-006
0.18479956785822313,1.6071351300035920E-006,0.18479956785822313,9.6428786518600817E-006,0.18479956785822313,1.2127119921750586E-006,0.18479956785822313,9.0182815625271435E-007,0.18479956785822313,1.4942474235897111E-006
0.17951958020513104,1.4520018121203016E-006,0.17951958020513104,9.3195902124350304E-006,0.17951958020513104,1.2476542149156905E-006,0.17951958020513104,7.7674063792425973E-007,0.17951958020513104,1.3439226029384665E-006
0.17453292519943295,1.3156058067301204E-006,0.17453292519943295,9.0106264082668965E-006,0.17453292519943295,1.2721771575478058E-006,0.17453292519943295,6.6831612220732535E-007,0.17453292519943295,1.2120030677287486E-006
0.16981581911296179,1.1952534340509821E-006,0.16981581911296179,8.7155673771078702E-006,0.16981581911296179,1.2881868268236981E-006,0.16981581911296179,5.7405620105730832E-007,0.16981581911296179,1.0958263826327323E-006
0.16534698176788384,1.0886972229235341E-006,0.16534698176788384,8.4339167462665005E-006,0.16534698176788384,1.2972379331848847E-006,0.16534698176788384,4.9188556052542685E-007,0.16534698176788384,9.9317261916192238E-007
0.16110731556870733,9.9405242036548765E-007,0.16110731556870733,8.1651298252751697E-006,0.16110731556870733,1.3006027227787860E-006,0.16110731556870733,4.2007192757933864E-007,0.16110731556870733,9.0218141458332728E-007
0.15707963267948966,9.0973106323384036E-007,0.15707963267948966,7.9086359968721099E-006,0.15707963267948966,1.2993255293141736E-006,0.15707963267948966,3.5716286146943662E-007,0.15707963267948966,8.2128647679301918E-007
0.15324842212633139,8.3438942596979478E-007,0.15324842212633139,7.6638560427955105E-006,0.15324842212633139,1.2942661737722550E-006,0.15324842212633139,3.0193542547917299E-007,0.15324842212633139,7.4916338588639797E-007
0.14959965017094254,7.6688573261520674E-007,0.14959965017094254,7.4302143467111102E-006,0.14959965017094254,1.2861344904258062E-006,0.14959965017094254,2.5335581591311989E-007,0.14959965017094254,6.8468760903694549E-007
0.14612058853906015,7.0624592242968154E-007,0.14612058853906015,7.2071469063922318E-006,0.14612058853906015,1.2755178521576541E-006,0.14612058853906015,2.1054681607081485E-007,0.14612058853906015,6.2690052956960350E-007
0.14279966607226333,6.5163583235651892E-007,0.14279966607226333,6.9941065581933750E-006,0.14279966607226333,1.2629032451424697E-006,0.14279966607226333,1.7276146885029564E-007,0.14279966607226333,5.7498185571987163E-007


==> Figs/data/LAD_dX_Error20B.csv <==
dX_1,Polynomial,dX_2,GaussLegUF0.1,dX_3,GaussLegUF0.05,dX_4,GaussLegUF0.025,dX_5,GaussLegUF0.010
1.2566370614359172,8.7145185560433698E-005,1.2566370614359172,6.1761333768732888E-005,1.2566370614359172,8.0675605267000524E-005,1.2566370614359172,8.5520065096770647E-005,1.2566370614359172,8.6884820110954560E-005
1.0471975511965976,3.6138166269882369E-005,1.0471975511965976,2.1059018449792244E-005,1.0471975511965976,3.2258234621340919E-005,1.0471975511965976,3.5161292120704272E-005,1.0471975511965976,3.5981557461520508E-005
0.89759790102565518,1.8377465034926285E-005,0.89759790102565518,8.0487262828502804E-006,0.89759790102565518,1.5688812814819638E-005,0.89759790102565518,1.7698635717951031E-005,0.89759790102565518,1.8268553321596243E-005
0.78539816339744828,1.0654436852105495E-005,0.78539816339744828,2.9511995144686866E-006,0.78539816339744828,8.6238479704548470E-006,0.78539816339744828,1.0140253159341719E-005,0.78539816339744828,1.0571874259738310E-005
0.69813170079773179,6.5030784524080266E-006,0.69813170079773179,6.6519368311238101E-007,0.69813170079773179,4.9412742771427989E-006,0.69813170079773179,6.1063739628998606E-006,0.69813170079773179,6.4393253559897539E-006
0.62831853071795862,4.0893808305034843E-006,0.62831853071795862,3.7517611817103676E-007,0.62831853071795862,2.8827256335310105E-006,0.62831853071795862,3.7818167863165862E-006,0.62831853071795862,4.0399061805960275E-006
0.57119866428905330,2.5752727695621943E-006,0.57119866428905330,7.4343196220009889E-007,0.57119866428905330,1.6605668331804198E-006,0.57119866428905330,2.3411922859442893E-006,0.57119866428905330,2.5375778033436884E-006
0.52359877559829882,1.6412924873623857E-006,0.52359877559829882,8.0950288641434631E-007,0.52359877559829882,9.5123700576398738E-007,0.52359877559829882,1.4638802453695436E-006,0.52359877559829882,1.6126870711433424E-006
0.48332194670612200,1.1267348973695018E-006,0.48332194670612200,7.8889782502369726E-007,0.48332194670612200,5.7402274604580115E-007,0.48332194670612200,9.8388257121294747E-007,0.48332194670612200,1.1036690465499726E-006
0.44879895051282759,8.3269050414314947E-007,0.44879895051282759,7.5529628351958394E-007,0.44879895051282759,3.6217855590273884E-007,0.44879895051282759,7.1040645953270160E-007,0.44879895051282759,8.1291642434421762E-007
0.41887902047863906,6.3254426781824584E-007,0.41887902047863906,7.0265042816220800E-007,0.41887902047863906,2.2535379033294038E-007,0.41887902047863906,5.2610244349693898E-007,0.41887902047863906,6.1530561050102844E-007
0.39269908169872414,4.8056560516624119E-007,0.39269908169872414,6.2801962471727660E-007,0.39269908169872414,1.3149077534697670E-007,0.39269908169872414,3.8874873668982231E-007,0.39269908169872414,4.6567145302036277E-007
0.36959913571644626,3.5770541794697038E-007,0.36959913571644626,5.3278339430995309E-007,0.36959913571644626,6.7004072950656568E-008,0.36959913571644626,2.8072133677895804E-007,0.36959913571644626,3.4519553519832800E-007
0.34906585039886590,2.6479750789540022E-007,0.34906585039886590,4.3744687319195929E-007,0.34906585039886590,2.5913596567682838E-008,0.34906585039886590,2.0104273084080724E-007,0.34906585039886590,2.5441737371709473E-007
0.33069396353576769,2.0432444876748290E-007,0.33069396353576769,3.6567821610251790E-007,0.33069396353576769,2.6414703894878601E-009,0.33069396353576769,1.4962878923566497E-007,0.33069396353576769,1.9540061666367806E-007
0.31415926535897931,1.6557902477597703E-007,0.31415926535897931,3.1467087151677674E-007,0.31415926535897931,1.5278438648834845E-008,0.31415926535897931,1.1658161832547508E-007,0.31415926535897931,1.5756754705370808E-007
0.29919930034188508,1.3681809782847814E-007,0.29919930034188508,2.7083661202290700E-007,0.29919930034188508,2.6004917835620022E-008,0.29919930034188508,9.2296397834286311E-008,0.29919930034188508,1.2952221895403649E-007
0.28559933214452665,1.1242140901662829E-007,0.28559933214452665,2.2709118845961072E-007,0.28559933214452665,3.2623258887139484E-008,0.28559933214452665,7.2385088242046558E-008,0.28559933214452665,1.0584533972690968E-007
0.27318196987737331,9.0587416030465448E-008,0.27318196987737331,1.8243249388841426E-007,0.27318196987737331,3.5492259418497966E-008,0.27318196987737331,5.5436447415799522E-008,0.27318196987737331,8.4799550285194406E-008
0.26179938779914941,7.2570328909404052E-008,0.26179938779914941,1.4177438593552735E-007,0.26179938779914941,3.5871420232472281E-008,0.26179938779914941,4.2009678876025310E-008,0.26179938779914941,6.7524917628939256E-008
0.25132741228718347,5.9682267309607530E-008,0.25132741228718347,1.0953535220426459E-007,0.25132741228718347,3.5659166469758366E-008,0.25132741228718347,3.2502742581678092E-008,0.25132741228718347,5.5182370819240198E-008
0.24166097335306100,5.0739346351910227E-008,0.24166097335306100,8.4094776979363417E-008,0.24166097335306100,3.5589374454610771E-008,0.24166097335306100,2.5830733170517694E-008,0.24166097335306100,4.6603348522231211E-008
0.23271056693257727,4.3741404801236778E-008,0.23271056693257727,6.2018124019922393E-008,0.23271056693257727,3.5239461036980724E-008,0.23271056693257727,2.0664607507073439E-008,0.23271056693257727,3.9898003346492415E-008
0.22439947525641379,3.7490787930173403E-008,0.22439947525641379,4.2077935459613375E-008,0.22439947525641379,3.4084127642982757E-008,0.22439947525641379,1.6300628169166358E-008,0.22439947525641379,3.3950447553366846E-008
0.21666156231653746,3.1659733905182994E-008,0.21666156231653746,2.5759737503006273E-008,0.21666156231653746,3.2003049145618011E-008,0.21666156231653746,1.2548462862443215E-008,0.21666156231653746,2.8455898330861214E-008
0.20943951023931953,2.6633275711406835E-008,0.20943951023931953,1.8145685923013713E-008,0.20943951023931953,2.9565797738878179E-008,0.20943951023931953,9.5128919676854226E-009,0.20943951023931953,2.3752552043916588E-008
0.20268339700579310,2.2798925140804279E-008,0.20268339700579310,2.2847120371842757E-008,0.20268339700579310,2.7522063666826072E-008,0.20268339700579310,7.2306159275281790E-009,0.20268339700579310,2.0168761544697050E-008
0.19634954084936207,1.9960828473731585E-008,0.19634954084936207,3.2998634736343951E-008,0.19634954084936207,2.5996867483625493E-008,0.19634954084936207,5.5124974875598758E-009,0.19634954084936207,1.7509168221443584E-008
0.19039955476301776,1.7648500081386950E-008,0.19039955476301776,4.4108020522053418E-008,0.19039955476301776,2.4619316925572554E-008,0.19039955476301776,4.1397712583808120E-009,0.19039955476301776,1.5345053235437056E-008
0.18479956785822313,1.5533666265686619E-008,0.18479956785822313,5.4469679217803191E-008,0.18479956785822313,2.3039475301596587E-008,0.18479956785822313,3.0007834479083629E-009,0.18479956785822313,1.3384043026524850E-008
0.17951958020513104,1.3533219148230104E-008,0.17951958020513104,6.3158591943740885E-008,0.17951958020513104,2.1185784003723629E-008,0.17951958020513104,2.0748385984928759E-009,0.17951958020513104,1.1552292499317466E-008
0.17453292519943295,1.1766954691448556E-008,0.17453292519943295,7.0369718167237176E-008,0.17453292519943295,1.9312970171472171E-008,0.17453292519943295,1.3785228496832399E-009,0.17453292519943295,9.9489646008120901E-009
0.16981581911296179,1.0353594427546674E-008,0.16981581911296179,7.7210903993846304E-008,0.16981581911296179,1.7720252993467126E-008,0.16981581911296179,9.2614089897494212E-010,0.16981581911296179,8.6676702744077376E-009
0.16534698176788384,9.2499651292595113E-009,0.16534698176788384,8.4338083142361364E-008,0.16534698176788384,1.6434556171411743E-008,0.16534698176788384,7.4637314296104397E-010,0.16534698176788384,7.6642021241026483E-009
0.16110731556870733,8.3211065627955714E-009,0.16110731556870733,9.1323179971443933E-008,0.16110731556870733,1.5273912835915984E-008,0.16110731556870733,8.1626649444235951E-010,0.16110731556870733,6.8213323135023830E-009
0.15707963267948966,7.4631176660683497E-009,0.15707963267948966,9.7245845659928812E-008,0.15707963267948966,1.4071618924470641E-008,0.15707963267948966,9.9177399178478235E-010,0.15707963267948966,6.0518314213870792E-009
0.15324842212633139,6.6505443574001114E-009,0.15324842212633139,1.0160387906990944E-007,0.15324842212633139,1.2799174294883680E-008,0.15324842212633139,1.1664559132767826E-009,0.15324842212633139,5.3342826559676895E-009
0.14959965017094254,5.9228975112296443E-009,0.14959965017094254,1.0494772479688265E-007,0.14959965017094254,1.1564946474915889E-008,0.14959965017094254,1.3106291575775470E-009,0.14959965017094254,4.6985771227460189E-009
0.14612058853906015,5.3187302453039703E-009,0.14612058853906015,1.0839349999184278E-007,0.14612058853906015,1.0483819917016851E-008,0.14612058853906015,1.4311264102644829E-009,0.14612058853906015,4.1718861921749014E-009
0.14279966607226333,4.8258947244103836E-009,0.14279966607226333,1.1241316902068466E-007,0.14279966607226333,9.5590201924677045E-009,0.14279966607226333,1.5363574892332841E-009,0.14279966607226333,3.7412936616379675E-009


==> Figs/data/LAD_dX_Error20C.csv <==
dX_1,Polynomial,dX_2,GaussLegUF0.1,dX_3,GaussLegUF0.05,dX_4,GaussLegUF0.025,dX_5,GaussLegUF0.010
1.2566370614359172,4.9076890793683945E-006,1.2566370614359172,2.6299657950248163E-006,1.2566370614359172,4.3033307084748678E-006,1.2566370614359172,4.7544120280740440E-006,1.2566370614359172,4.8830666933487617E-006
1.0471975511965976,1.7808053857761771E-006,1.0471975511965976,6.3046567089120733E-007,1.0471975511965976,1.4668923475762246E-006,1.0471975511965976,1.7006801071455501E-006,1.0471975511965976,1.7679115237617122E-006
0.89759790102565518,7.4686954141703333E-007,0.89759790102565518,1.1824167760983875E-007,0.89759790102565518,5.6914406143238580E-007,0.89759790102565518,7.0115349111078811E-007,0.89759790102565518,7.3949739393460296E-007
0.78539816339744828,3.5044802196248501E-007,0.78539816339744828,1.5646090305815004E-008,0.78539816339744828,2.4266727656514568E-007,0.78539816339744828,3.2247078351678601E-007,0.78539816339744828,3.4592540341272287E-007
0.69813170079773179,1.8367767362889697E-007,0.69813170079773179,4.3397922439292830E-008,0.69813170079773179,1.1309927581986019E-007,0.69813170079773179,1.6516427160882543E-007,0.69813170079773179,1.8067658413972102E-007
0.62831853071795862,1.0453674914555819E-007,0.62831853071795862,4.2911787956565334E-008,0.62831853071795862,5.5687227110479934E-008,0.62831853071795862,9.1570053574789026E-008,0.62831853071795862,1.0242827380310692E-007
0.57119866428905330,6.2708402272918923E-008,0.57119866428905330,3.4733145758723893E-008,0.57119866428905330,2.7824869992861144E-008,0.57119866428905330,5.3324121632939113E-008,0.57119866428905330,6.1177220828210270E-008
0.52359877559829882,3.9166792053062745E-008,0.52359877559829882,2.5515687456559793E-008,0.52359877559829882,1.3685861034619909E-008,0.52359877559829882,3.2205453318448990E-008,0.52359877559829882,3.8026604393651964E-008
0.48332194670612200,2.4921832603155604E-008,0.48332194670612200,1.7055122939677502E-008,0.48332194670612200,6.2973518664593082E-009,0.48332194670612200,1.9737571424426836E-008,0.48332194670612200,2.4069065479873218E-008
0.44879895051282759,1.6129556103512337E-008,0.44879895051282759,1.0172079207216147E-008,0.44879895051282759,2.6237944681570982E-009,0.44879895051282759,1.2265578649665994E-008,0.44879895051282759,1.5490850030309610E-008
0.41887902047863906,1.0959156238200406E-008,0.41887902047863906,5.1871767049077300E-009,0.41887902047863906,1.1893986168869390E-009,0.41887902047863906,7.9869867874745695E-009,0.41887902047863906,1.0465021536599405E-008
0.39269908169872414,7.8135414071001303E-009,0.39269908169872414,1.8586750391107056E-009,0.39269908169872414,1.0927760465171482E-009,0.39269908169872414,5.4436487544930271E-009,0.39269908169872414,7.4167476212229036E-009
0.36959913571644626,5.6828903434735773E-009,0.36959913571644626,1.9507144783281640E-009,0.36959913571644626,1.3258258319842700E-009,0.36959913571644626,3.7679065259784469E-009,0.36959913571644626,5.3592526339304835E-009
0.34906585039886590,4.1822112893660599E-009,0.34906585039886590,3.7790581269764986E-009,0.34906585039886590,1.4808246828714061E-009,0.34906585039886590,2.6325594039842296E-009,0.34906585039886590,3.9167077327491193E-009
0.33069396353576769,3.1021154689720411E-009,0.33069396353576769,5.2425424428227084E-009,0.33069396353576769,1.5006710193498199E-009,0.33069396353576769,1.8765220274118025E-009,0.33069396353576769,2.8874917962613985E-009
0.31415926535897931,2.3459218447046555E-009,0.31415926535897931,6.2168802395438384E-009,0.31415926535897931,1.4060901457015949E-009,0.31415926535897931,1.4169645329831700E-009,0.31415926535897931,2.1775559461824436E-009
0.29919930034188508,1.8738676678007336E-009,0.29919930034188508,6.9118080756614481E-009,0.29919930034188508,1.2735509164621075E-009,0.29919930034188508,1.1757074426245753E-009,0.29919930034188508,1.7417949083346457E-009
0.28559933214452665,1.5680666369260437E-009,0.28559933214452665,7.5147969930757915E-009,0.28559933214452665,1.1682077403925525E-009,0.28559933214452665,1.0346756852898946E-009,0.28559933214452665,1.4621455816932816E-009
0.27318196987737331,1.3220861237851001E-009,0.27318196987737331,7.9778484225160862E-009,0.27318196987737331,1.1031194195138692E-009,0.27318196987737331,9.2799226750155927E-010,0.27318196987737331,1.2381454715702630E-009
0.26179938779914941,1.1209540801892330E-009,0.26179938779914941,8.2938411678911601E-009,0.26179938779914941,1.0574747637771548E-009,0.26179938779914941,8.5221303036079907E-010,0.26179938779914941,1.0572141800759678E-009
0.25132741228718347,9.7911822651122287E-010,0.25132741228718347,8.4273165432660012E-009,0.25132741228718347,1.0026325590657238E-009,0.25132741228718347,8.1084683957314403E-010,0.25132741228718347,9.3335096176540384E-010
0.24166097335306100,8.9820311018532295E-010,0.24166097335306100,8.3137541840491142E-009,0.24166097335306100,9.3155726488643302E-010,0.24166097335306100,7.9356117018492092E-010,0.24166097335306100,8.6632805868468696E-010
0.23271056693257727,8.6052300245816465E-010,0.23271056693257727,8.1436641212845752E-009,0.23271056693257727,8.6281710584685733E-010,0.23271056693257727,7.8424014683230990E-010,0.23271056693257727,8.3671169480594550E-010
0.22439947525641379,8.3410112205226650E-010,0.22439947525641379,8.1096666206175288E-009,0.22439947525641379,8.1430003765617282E-010,0.22439947525641379,7.7297073655543501E-010,0.22439947525641379,8.1501732039664458E-010
0.21666156231653746,7.9961691450414636E-010,0.21666156231653746,8.1216364787903064E-009,0.21666156231653746,7.8653260528697108E-010,0.21666156231653746,7.5923706373313485E-010,0.21666156231653746,7.8553908888918364E-010
0.20943951023931953,7.6154297581159710E-010,0.20943951023931953,8.0986645611648373E-009,0.20943951023931953,7.6812286385112655E-010,0.20943951023931953,7.4626179189679274E-010,0.20943951023931953,7.5306197597146758E-010
0.20268339700579310,7.3227229258488395E-010,0.20268339700579310,8.0002723005966367E-009,0.20268339700579310,7.4906284630119186E-010,0.20268339700579310,7.3534392939272690E-010,0.20268339700579310,7.2821950136348289E-010
0.19634954084936207,7.1691192220803998E-010,0.19634954084936207,7.7398077137984298E-009,0.19634954084936207,7.2879258621718961E-010,0.19634954084936207,7.2522664282442641E-010,0.19634954084936207,7.1490346160933736E-010
0.19039955476301776,7.1083195962954133E-010,0.19039955476301776,7.4236252748449153E-009,0.19039955476301776,7.1221136526231153E-010,0.19039955476301776,7.1456648960951091E-010,0.19039955476301776,7.0881573565372380E-010
0.18479956785822313,7.0511831689465128E-010,0.18479956785822313,7.2452384934146948E-009,0.18479956785822313,7.0103552096707597E-010,0.18479956785822313,7.0363122925490360E-010,0.18479956785822313,7.0265034531519183E-010
0.17951958020513104,6.9428107664711682E-010,0.17951958020513104,7.1646607919663559E-009,0.17951958020513104,6.9149120693492791E-010,0.17951958020513104,6.9361781892043969E-010,0.17951958020513104,6.9234529272532541E-010
0.17453292519943295,6.7965762428531675E-010,0.17453292519943295,7.0830555561212804E-009,0.17453292519943295,6.7942155605301076E-010,0.17453292519943295,6.8499906006613067E-010,0.17453292519943295,6.7922873698393210E-010
0.16981581911296179,6.6607575972866198E-010,0.16981581911296179,6.9666442099699181E-009,0.16981581911296179,6.6577429927103333E-010,0.16981581911296179,6.7695516582801780E-010,0.16981581911296179,6.6706661347582477E-010
0.16534698176788384,6.5668728861601667E-010,0.16534698176788384,6.7404280253506831E-009,0.16534698176788384,6.5552661531956719E-010,0.16534698176788384,6.6832002711492519E-010,0.16534698176788384,6.5812324561746570E-010
0.16110731556870733,6.5086747099488905E-010,0.16110731556870733,6.4424569840742040E-009,0.16110731556870733,6.5170833113153998E-010,0.16110731556870733,6.5883808102797426E-010,0.16110731556870733,6.5177770618853251E-010
0.15707963267948966,6.4564641489552874E-010,0.15707963267948966,6.2387997157067837E-009,0.15707963267948966,6.5146763227827773E-010,0.15707963267948966,6.4937177932430498E-010,0.15707963267948966,6.4581352285235577E-010
0.15324842212633139,6.3860986809556964E-010,0.15324842212633139,6.1429018442655184E-009,0.15324842212633139,6.4806077636984994E-010,0.15324842212633139,6.4096227455209062E-010,0.15324842212633139,6.3859041773985199E-010
0.14959965017094254,6.2971326164363769E-010,0.14959965017094254,6.0631146537237070E-009,0.14959965017094254,6.3764058566938071E-010,0.14959965017094254,6.3382418991458930E-010,0.14959965017094254,6.3018625099526301E-010
0.14612058853906015,6.2070088920790154E-010,0.14612058853906015,5.9657079919558578E-009,0.14612058853906015,6.2367759803733648E-010,0.14612058853906015,6.2723671433793854E-010,0.14612058853906015,6.2183080546411820E-010
0.14279966607226333,6.1318990844959691E-010,0.14279966607226333,5.7965965797084342E-009,0.14279966607226333,6.1339420651405475E-010,0.14279966607226333,6.2030416917638173E-010,0.14279966607226333,6.1456219133522805E-010


==> Figs/data/RadialBasisFunctionShapes.csv <==
r,Gaussian,InverseQuadratic,InverseMultiquadratic,Wendland13
-1,0.018316,0.2,0.44721,-0
-0.999,0.018463,0.20032,0.44757,4.7892e-20
-0.998,0.018611,0.20064,0.44793,6.1164e-18
-0.997,0.01876,0.20096,0.44829,1.0427e-16
-0.996,0.01891,0.20129,0.44865,7.7938e-16
-0.995,0.019061,0.20161,0.44901,3.708e-15
-0.994,0.019213,0.20193,0.44937,1.3256e-14
-0.993,0.019367,0.20226,0.44973,3.8911e-14
-0.992,0.019521,0.20258,0.45009,9.8862e-14
-0.991,0.019677,0.20291,0.45045,2.2497e-13
-0.99,0.019833,0.20324,0.45082,4.6928e-13
-0.989,0.019991,0.20356,0.45118,9.1243e-13
-0.988,0.020149,0.20389,0.45154,1.6739e-12
-0.987,0.020309,0.20422,0.45191,2.9247e-12
-0.986,0.02047,0.20455,0.45227,4.9022e-12
-0.985,0.020632,0.20488,0.45264,7.9276e-12
-0.984,0.020795,0.20521,0.453,1.2427e-11
-0.983,0.02096,0.20554,0.45337,1.8953e-11
-0.982,0.021125,0.20588,0.45374,2.8213e-11
-0.981,0.021292,0.20621,0.4541,4.1098e-11
-0.98,0.021459,0.20654,0.45447,5.8717e-11
-0.979,0.021628,0.20688,0.45484,8.2432e-11
-0.978,0.021798,0.20721,0.45521,1.139e-10
-0.977,0.021969,0.20755,0.45558,1.5512e-10
-0.976,0.022141,0.20789,0.45595,2.0848e-10
-0.975,0.022315,0.20822,0.45632,2.768e-10
-0.974,0.02249,0.20856,0.45669,3.6342e-10
-0.973,0.022665,0.2089,0.45706,4.7222e-10
-0.972,0.022842,0.20924,0.45743,6.0772e-10
-0.971,0.023021,0.20958,0.4578,7.7515e-10
-0.97,0.0232,0.20993,0.45818,9.805e-10
-0.969,0.023381,0.21027,0.45855,1.2306e-09
-0.968,0.023563,0.21061,0.45892,1.5334e-09
-0.967,0.023746,0.21095,0.4593,1.8976e-09
-0.966,0.02393,0.2113,0.45967,2.3332e-09
-0.965,0.024116,0.21164,0.46005,2.8515e-09
-0.964,0.024302,0.21199,0.46042,3.4651e-09
-0.963,0.02449,0.21234,0.4608,4.1879e-09
-0.962,0.02468,0.21269,0.46118,5.0358e-09
-0.961,0.02487,0.21303,0.46156,6.026e-09
-0.96,0.025062,0.21338,0.46193,7.1778e-09
-0.959,0.025255,0.21373,0.46231,8.5124e-09
-0.958,0.02545,0.21408,0.46269,1.0053e-08
-0.957,0.025645,0.21444,0.46307,1.1826e-08
-0.956,0.025842,0.21479,0.46345,1.3858e-08
-0.955,0.026041,0.21514,0.46383,1.6181e-08
-0.954,0.02624,0.2155,0.46422,1.8829e-08
-0.953,0.026441,0.21585,0.4646,2.1837e-08
-0.952,0.026643,0.21621,0.46498,2.5245e-08
-0.951,0.026847,0.21656,0.46536,2.9097e-08
-0.95,0.027052,0.21692,0.46575,3.3439e-08
-0.949,0.027258,0.21728,0.46613,3.8322e-08
-0.948,0.027466,0.21764,0.46652,4.3799e-08
-0.947,0.027675,0.218,0.4669,4.9929e-08
-0.946,0.027885,0.21836,0.46729,5.6776e-08
-0.945,0.028097,0.21872,0.46767,6.4406e-08
-0.944,0.02831,0.21908,0.46806,7.2893e-08
-0.943,0.028524,0.21944,0.46845,8.2314e-08
-0.942,0.02874,0.21981,0.46884,9.2752e-08
-0.941,0.028958,0.22017,0.46922,1.043e-07
-0.94,0.029176,0.22054,0.46961,1.1704e-07
-0.939,0.029396,0.2209,0.47,1.3109e-07
-0.938,0.029618,0.22127,0.47039,1.4655e-07
-0.937,0.029841,0.22164,0.47078,1.6353e-07
-0.936,0.030065,0.22201,0.47118,1.8216e-07
-0.935,0.030291,0.22238,0.47157,2.0256e-07
-0.934,0.030518,0.22275,0.47196,2.2488e-07
-0.933,0.030747,0.22312,0.47235,2.4925e-07
-0.932,0.030977,0.22349,0.47275,2.7583e-07
-0.931,0.031209,0.22386,0.47314,3.0479e-07
-0.93,0.031442,0.22424,0.47353,3.3629e-07
-0.929,0.031677,0.22461,0.47393,3.7052e-07
-0.928,0.031913,0.22499,0.47433,4.0766e-07
-0.927,0.032151,0.22536,0.47472,4.4791e-07
-0.926,0.03239,0.22574,0.47512,4.915e-07
-0.925,0.032631,0.22612,0.47552,5.3864e-07
-0.924,0.032873,0.2265,0.47592,5.8956e-07
-0.923,0.033117,0.22687,0.47631,6.4452e-07
-0.922,0.033362,0.22726,0.47671,7.0376e-07
-0.921,0.033609,0.22764,0.47711,7.6757e-07
-0.92,0.033857,0.22802,0.47751,8.3622e-07
-0.919,0.034107,0.2284,0.47791,9.1001e-07
-0.918,0.034359,0.22879,0.47832,9.8926e-07
-0.917,0.034612,0.22917,0.47872,1.0743e-06
-0.916,0.034867,0.22956,0.47912,1.1654e-06
-0.915,0.035123,0.22994,0.47952,1.2631e-06
-0.914,0.035381,0.23033,0.47993,1.3675e-06
-0.913,0.03564,0.23072,0.48033,1.4792e-06
-0.912,0.035902,0.23111,0.48074,1.5986e-06
-0.911,0.036164,0.2315,0.48114,1.726e-06
-0.91,0.036429,0.23189,0.48155,1.862e-06
-0.909,0.036695,0.23228,0.48196,2.0069e-06
-0.908,0.036962,0.23267,0.48236,2.1612e-06
-0.907,0.037232,0.23307,0.48277,2.3255e-06
-0.906,0.037503,0.23346,0.48318,2.5002e-06
-0.905,0.037775,0.23386,0.48359,2.6859e-06
-0.904,0.03805,0.23425,0.484,2.8832e-06
-0.903,0.038326,0.23465,0.48441,3.0927e-06
-0.902,0.038603,0.23505,0.48482,3.3148e-06
-0.901,0.038883,0.23545,0.48523,3.5504e-06
-0.9,0.039164,0.23585,0.48564,3.7999e-06
-0.899,0.039447,0.23625,0.48606,4.0641e-06
-0.898,0.039731,0.23665,0.48647,4.3437e-06
-0.897,0.040018,0.23705,0.48688,4.6395e-06
-0.896,0.040306,0.23746,0.4873,4.952e-06
-0.895,0.040595,0.23786,0.48771,5.2822e-06
-0.894,0.040887,0.23827,0.48813,5.6308e-06
-0.893,0.04118,0.23868,0.48854,5.9987e-06
-0.892,0.041475,0.23908,0.48896,6.3867e-06
-0.891,0.041772,0.23949,0.48938,6.7957e-06
-0.89,0.042071,0.2399,0.4898,7.2267e-06
-0.889,0.042371,0.24031,0.49021,7.6805e-06
-0.888,0.042674,0.24072,0.49063,8.1581e-06
-0.887,0.042978,0.24113,0.49105,8.6606e-06
-0.886,0.043283,0.24155,0.49147,9.189e-06
-0.885,0.043591,0.24196,0.4919,9.7443e-06
-0.884,0.043901,0.24238,0.49232,1.0328e-05
-0.883,0.044212,0.24279,0.49274,1.094e-05
-0.882,0.044525,0.24321,0.49316,1.1583e-05
-0.881,0.04484,0.24363,0.49359,1.2258e-05
-0.88,0.045157,0.24405,0.49401,1.2966e-05
-0.879,0.045476,0.24447,0.49443,1.3707e-05
-0.878,0.045797,0.24489,0.49486,1.4484e-05
-0.877,0.04612,0.24531,0.49529,1.5298e-05
-0.876,0.046444,0.24573,0.49571,1.615e-05
-0.875,0.046771,0.24615,0.49614,1.7042e-05
-0.874,0.047099,0.24658,0.49657,1.7975e-05
-0.873,0.047429,0.247,0.497,1.8951e-05
-0.872,0.047761,0.24743,0.49742,1.9971e-05
-0.871,0.048096,0.24786,0.49785,2.1037e-05
-0.87,0.048432,0.24829,0.49828,2.215e-05
-0.869,0.04877,0.24872,0.49871,2.3313e-05
-0.868,0.04911,0.24915,0.49915,2.4526e-05
-0.867,0.049452,0.24958,0.49958,2.5792e-05
-0.866,0.049796,0.25001,0.50001,2.7113e-05
-0.865,0.050142,0.25044,0.50044,2.849e-05
-0.864,0.05049,0.25088,0.50088,2.9926e-05
-0.863,0.05084,0.25131,0.50131,3.1422e-05
-0.862,0.051192,0.25175,0.50175,3.2981e-05
-0.861,0.051546,0.25219,0.50218,3.4604e-05
-0.86,0.051902,0.25263,0.50262,3.6293e-05
-0.859,0.05226,0.25307,0.50306,3.8052e-05
-0.858,0.05262,0.25351,0.5035,3.9882e-05
-0.857,0.052982,0.25395,0.50393,4.1784e-05
-0.856,0.053347,0.25439,0.50437,4.3763e-05
-0.855,0.053713,0.25484,0.50481,4.582e-05
-0.854,0.054081,0.25528,0.50525,4.7957e-05
-0.853,0.054452,0.25573,0.50569,5.0178e-05
-0.852,0.054825,0.25617,0.50614,5.2484e-05
-0.851,0.055199,0.25662,0.50658,5.4879e-05
-0.85,0.055576,0.25707,0.50702,5.7365e-05
-0.849,0.055955,0.25752,0.50746,5.9944e-05
-0.848,0.056336,0.25797,0.50791,6.262e-05
-0.847,0.05672,0.25842,0.50835,6.5396e-05
-0.846,0.057105,0.25888,0.5088,6.8274e-05
-0.845,0.057493,0.25933,0.50924,7.1257e-05
-0.844,0.057882,0.25978,0.50969,7.4349e-05
-0.843,0.058274,0.26024,0.51014,7.7553e-05
-0.842,0.058668,0.2607,0.51059,8.0872e-05
-0.841,0.059065,0.26116,0.51103,8.4309e-05
-0.84,0.059463,0.26162,0.51148,8.7867e-05
-0.839,0.059864,0.26208,0.51193,9.1551e-05
-0.838,0.060267,0.26254,0.51238,9.5363e-05
-0.837,0.060672,0.263,0.51284,9.9307e-05
-0.836,0.061079,0.26346,0.51329,0.00010339
-0.835,0.061489,0.26393,0.51374,0.00010761
-0.834,0.061901,0.26439,0.51419,0.00011197
-0.833,0.062315,0.26486,0.51465,0.00011648
-0.832,0.062731,0.26533,0.5151,0.00012114
-0.831,0.06315,0.2658,0.51556,0.00012595
-0.83,0.063571,0.26627,0.51601,0.00013093
-0.829,0.063994,0.26674,0.51647,0.00013606
-0.828,0.06442,0.26721,0.51693,0.00014137
-0.827,0.064848,0.26769,0.51738,0.00014684
-0.826,0.065278,0.26816,0.51784,0.0001525
-0.825,0.06571,0.26864,0.5183,0.00015833
-0.824,0.066145,0.26911,0.51876,0.00016435
-0.823,0.066582,0.26959,0.51922,0.00017055
-0.822,0.067022,0.27007,0.51968,0.00017696
-0.821,0.067464,0.27055,0.52014,0.00018356
-0.82,0.067908,0.27103,0.52061,0.00019037
-0.819,0.068355,0.27151,0.52107,0.00019738
-0.818,0.068804,0.272,0.52153,0.00020461
-0.817,0.069255,0.27248,0.522,0.00021206
-0.816,0.069709,0.27297,0.52246,0.00021974
-0.815,0.070165,0.27346,0.52293,0.00022764
-0.814,0.070624,0.27394,0.5234,0.00023578
-0.813,0.071085,0.27443,0.52386,0.00024416
-0.812,0.071549,0.27492,0.52433,0.00025279
-0.811,0.072015,0.27542,0.5248,0.00026167
-0.81,0.072483,0.27591,0.52527,0.00027081
-0.809,0.072954,0.2764,0.52574,0.00028021
-0.808,0.073428,0.2769,0.52621,0.00028989
-0.807,0.073903,0.27739,0.52668,0.00029983
-0.806,0.074382,0.27789,0.52715,0.00031007
-0.805,0.074863,0.27839,0.52763,0.00032059
-0.804,0.075346,0.27889,0.5281,0.0003314
-0.803,0.075832,0.27939,0.52857,0.00034252
-0.802,0.07632,0.27989,0.52905,0.00035395
-0.801,0.076811,0.28039,0.52952,0.00036569
-0.8,0.077305,0.2809,0.53,0.00037775
-0.799,0.077801,0.2814,0.53048,0.00039015
-0.798,0.078299,0.28191,0.53095,0.00040287
-0.797,0.0788,0.28242,0.53143,0.00041594
-0.796,0.079304,0.28293,0.53191,0.00042937
-0.795,0.079811,0.28344,0.53239,0.00044314
-0.794,0.080319,0.28395,0.53287,0.00045729
-0.793,0.080831,0.28446,0.53335,0.0004718
-0.792,0.081345,0.28498,0.53383,0.0004867
-0.791,0.081862,0.28549,0.53431,0.00050198
-0.79,0.082381,0.28601,0.5348,0.00051766
-0.789,0.082903,0.28653,0.53528,0.00053375
-0.788,0.083428,0.28704,0.53577,0.00055024
-0.787,0.083955,0.28756,0.53625,0.00056716
-0.786,0.084485,0.28809,0.53674,0.0005845
-0.785,0.085017,0.28861,0.53722,0.00060229
-0.784,0.085553,0.28913,0.53771,0.00062051
-0.783,0.086091,0.28966,0.5382,0.00063919
-0.782,0.086631,0.29018,0.53869,0.00065834
-0.781,0.087174,0.29071,0.53918,0.00067795
-0.78,0.08772,0.29124,0.53967,0.00069805
-0.779,0.088269,0.29177,0.54016,0.00071864
-0.778,0.088821,0.2923,0.54065,0.00073972
-0.777,0.089375,0.29283,0.54114,0.00076132
-0.776,0.089932,0.29337,0.54163,0.00078343
-0.775,0.090491,0.2939,0.54213,0.00080608
-0.774,0.091054,0.29444,0.54262,0.00082926
-0.773,0.091619,0.29498,0.54312,0.00085298
-0.772,0.092187,0.29551,0.54361,0.00087727
-0.771,0.092758,0.29605,0.54411,0.00090212
-0.77,0.093331,0.2966,0.54461,0.00092755
-0.769,0.093908,0.29714,0.5451,0.00095357
-0.768,0.094487,0.29768,0.5456,0.00098019
-0.767,0.095069,0.29823,0.5461,0.0010074
-0.766,0.095653,0.29877,0.5466,0.0010353
-0.765,0.096241,0.29932,0.5471,0.0010637
-0.764,0.096831,0.29987,0.5476,0.0010929
-0.763,0.097425,0.30042,0.54811,0.0011226
-0.762,0.098021,0.30097,0.54861,0.0011531
-0.761,0.09862,0.30152,0.54911,0.0011842
-0.76,0.099222,0.30208,0.54962,0.001216
-0.759,0.099826,0.30263,0.55012,0.0012485
-0.758,0.10043,0.30319,0.55063,0.0012817
-0.757,0.10104,0.30375,0.55113,0.0013157
-0.756,0.10166,0.30431,0.55164,0.0013503
-0.755,0.10227,0.30487,0.55215,0.0013858
-0.754,0.10289,0.30543,0.55266,0.0014219
-0.753,0.10352,0.30599,0.55317,0.0014589
-0.752,0.10414,0.30656,0.55368,0.0014966
-0.751,0.10477,0.30712,0.55419,0.0015352
-0.75,0.1054,0.30769,0.5547,0.0015745
-0.749,0.10603,0.30826,0.55521,0.0016147
-0.748,0.10667,0.30883,0.55573,0.0016557
-0.747,0.10731,0.3094,0.55624,0.0016976
-0.746,0.10795,0.30998,0.55675,0.0017403
-0.745,0.1086,0.31055,0.55727,0.0017839
-0.744,0.10925,0.31112,0.55779,0.0018284
-0.743,0.1099,0.3117,0.5583,0.0018738
-0.742,0.11055,0.31228,0.55882,0.0019201
-0.741,0.11121,0.31286,0.55934,0.0019673
-0.74,0.11187,0.31344,0.55986,0.0020155
-0.739,0.11254,0.31402,0.56038,0.0020647
-0.738,0.1132,0.31461,0.5609,0.0021148
-0.737,0.11387,0.31519,0.56142,0.0021659
-0.736,0.11455,0.31578,0.56194,0.002218
-0.735,0.11522,0.31637,0.56246,0.0022712
-0.734,0.1159,0.31695,0.56299,0.0023254
-0.733,0.11658,0.31755,0.56351,0.0023806
-0.732,0.11727,0.31814,0.56404,0.0024369
-0.731,0.11796,0.31873,0.56456,0.0024943
-0.73,0.11865,0.31933,0.56509,0.0025528
-0.729,0.11934,0.31992,0.56562,0.0026124
-0.728,0.12004,0.32052,0.56614,0.0026731
-0.727,0.12074,0.32112,0.56667,0.002735
-0.726,0.12144,0.32172,0.5672,0.002798
-0.725,0.12215,0.32232,0.56773,0.0028622
-0.724,0.12286,0.32292,0.56826,0.0029276
-0.723,0.12357,0.32353,0.5688,0.0029943
-0.722,0.12429,0.32413,0.56933,0.0030621
-0.721,0.12501,0.32474,0.56986,0.0031312
-0.72,0.12573,0.32535,0.5704,0.0032016
-0.719,0.12646,0.32596,0.57093,0.0032732
-0.718,0.12719,0.32657,0.57147,0.0033462
-0.717,0.12792,0.32719,0.572,0.0034204
-0.716,0.12865,0.3278,0.57254,0.003496
-0.715,0.12939,0.32842,0.57308,0.0035729
-0.714,0.13013,0.32904,0.57362,0.0036512
-0.713,0.13088,0.32965,0.57416,0.0037309
-0.712,0.13163,0.33028,0.5747,0.003812
-0.711,0.13238,0.3309,0.57524,0.0038946
-0.71,0.13313,0.33152,0.57578,0.0039785
-0.709,0.13389,0.33215,0.57632,0.0040639
-0.708,0.13465,0.33277,0.57686,0.0041509
-0.707,0.13542,0.3334,0.57741,0.0042393
-0.706,0.13618,0.33403,0.57795,0.0043292
-0.705,0.13696,0.33466,0.5785,0.0044206
-0.704,0.13773,0.33529,0.57905,0.0045137
-0.703,0.13851,0.33593,0.57959,0.0046083
-0.702,0.13929,0.33656,0.58014,0.0047045
-0.701,0.14007,0.3372,0.58069,0.0048023
-0.7,0.14086,0.33784,0.58124,0.0049017
-0.699,0.14165,0.33848,0.58179,0.0050028
-0.698,0.14244,0.33912,0.58234,0.0051056
-0.697,0.14324,0.33976,0.58289,0.0052101
-0.696,0.14404,0.34041,0.58344,0.0053163
-0.695,0.14484,0.34105,0.584,0.0054242
-0.694,0.14565,0.3417,0.58455,0.0055339
-0.693,0.14646,0.34235,0.58511,0.0056454
-0.692,0.14727,0.343,0.58566,0.0057587
-0.691,0.14809,0.34365,0.58622,0.0058738
-0.69,0.14891,0.34431,0.58678,0.0059908
-0.689,0.14974,0.34496,0.58733,0.0061096
-0.688,0.15056,0.34562,0.58789,0.0062303
-0.687,0.15139,0.34628,0.58845,0.0063529
-0.686,0.15223,0.34694,0.58901,0.0064775
-0.685,0.15306,0.3476,0.58957,0.006604
-0.684,0.1539,0.34826,0.59013,0.0067325
-0.683,0.15475,0.34892,0.5907,0.0068629
-0.682,0.1556,0.34959,0.59126,0.0069955
-0.681,0.15645,0.35026,0.59183,0.00713
-0.68,0.1573,0.35093,0.59239,0.0072666
-0.679,0.15816,0.3516,0.59296,0.0074053
-0.678,0.15902,0.35227,0.59352,0.0075462
-0.677,0.15988,0.35294,0.59409,0.0076891
-0.676,0.16075,0.35362,0.59466,0.0078343
-0.675,0.16162,0.3543,0.59523,0.0079816
-0.674,0.1625,0.35497,0.5958,0.0081311
-0.673,0.16337,0.35565,0.59637,0.0082829
-0.672,0.16425,0.35634,0.59694,0.0084369
-0.671,0.16514,0.35702,0.59751,0.0085932
-0.67,0.16603,0.3577,0.59808,0.0087517
-0.669,0.16692,0.35839,0.59866,0.0089127
-0.668,0.16781,0.35908,0.59923,0.009076
-0.667,0.16871,0.35977,0.59981,0.0092416
-0.666,0.16962,0.36046,0.60038,0.0094097
-0.665,0.17052,0.36115,0.60096,0.0095802
-0.664,0.17143,0.36185,0.60154,0.0097531
-0.663,0.17234,0.36255,0.60212,0.0099285
-0.662,0.17326,0.36324,0.6027,0.010106
-0.661,0.17418,0.36394,0.60328,0.010287
-0.66,0.1751,0.36464,0.60386,0.01047
-0.659,0.17603,0.36535,0.60444,0.010655
-0.658,0.17696,0.36605,0.60502,0.010844
-0.657,0.17789,0.36676,0.60561,0.011035
-0.656,0.17883,0.36747,0.60619,0.011228
-0.655,0.17977,0.36817,0.60677,0.011424
-0.654,0.18071,0.36889,0.60736,0.011623
-0.653,0.18166,0.3696,0.60795,0.011825
-0.652,0.18261,0.37031,0.60853,0.012029
-0.651,0.18356,0.37103,0.60912,0.012236
-0.65,0.18452,0.37175,0.60971,0.012446
-0.649,0.18548,0.37247,0.6103,0.012659
-0.648,0.18645,0.37319,0.61089,0.012875
-0.647,0.18741,0.37391,0.61148,0.013093
-0.646,0.18839,0.37464,0.61207,0.013315
-0.645,0.18936,0.37536,0.61267,0.013539
-0.644,0.19034,0.37609,0.61326,0.013767
-0.643,0.19132,0.37682,0.61386,0.013997
-0.642,0.19231,0.37755,0.61445,0.014231
-0.641,0.1933,0.37828,0.61505,0.014467
-0.64,0.19429,0.37902,0.61564,0.014707
-0.639,0.19529,0.37975,0.61624,0.01495
-0.638,0.19629,0.38049,0.61684,0.015196
-0.637,0.19729,0.38123,0.61744,0.015445
-0.636,0.1983,0.38197,0.61804,0.015697
-0.635,0.19931,0.38272,0.61864,0.015953
-0.634,0.20032,0.38346,0.61924,0.016211
-0.633,0.20134,0.38421,0.61985,0.016473
-0.632,0.20236,0.38496,0.62045,0.016739
-0.631,0.20339,0.38571,0.62105,0.017007
-0.63,0.20442,0.38646,0.62166,0.01728
-0.629,0.20545,0.38721,0.62226,0.017555
-0.628,0.20648,0.38797,0.62287,0.017834
-0.627,0.20752,0.38872,0.62348,0.018116
-0.626,0.20857,0.38948,0.62409,0.018402
-0.625,0.20961,0.39024,0.6247,0.018692
-0.624,0.21066,0.39101,0.6253,0.018985
-0.623,0.21171,0.39177,0.62592,0.019281
-0.622,0.21277,0.39254,0.62653,0.019581
-0.621,0.21383,0.3933,0.62714,0.019885
-0.62,0.2149,0.39407,0.62775,0.020193
-0.619,0.21596,0.39484,0.62837,0.020504
-0.618,0.21704,0.39562,0.62898,0.020819
-0.617,0.21811,0.39639,0.6296,0.021137
-0.616,0.21919,0.39717,0.63021,0.02146
-0.615,0.22027,0.39795,0.63083,0.021786
-0.614,0.22136,0.39873,0.63145,0.022116
-0.613,0.22244,0.39951,0.63207,0.02245
-0.612,0.22354,0.40029,0.63269,0.022788
-0.611,0.22463,0.40108,0.63331,0.02313
-0.61,0.22573,0.40186,0.63393,0.023475
-0.609,0.22684,0.40265,0.63455,0.023825
-0.608,0.22794,0.40344,0.63517,0.024179
-0.607,0.22905,0.40424,0.6358,0.024537
-0.606,0.23017,0.40503,0.63642,0.024899
-0.605,0.23129,0.40583,0.63705,0.025265
-0.604,0.23241,0.40663,0.63767,0.025635
-0.603,0.23353,0.40743,0.6383,0.02601
-0.602,0.23466,0.40823,0.63893,0.026388
-0.601,0.23579,0.40903,0.63956,0.026771
-0.6,0.23693,0.40984,0.64018,0.027158
-0.599,0.23807,0.41064,0.64081,0.02755
-0.598,0.23921,0.41145,0.64145,0.027945
-0.597,0.24036,0.41226,0.64208,0.028345
-0.596,0.24151,0.41308,0.64271,0.02875
-0.595,0.24266,0.41389,0.64334,0.029159
-0.594,0.24382,0.41471,0.64398,0.029572
-0.593,0.24498,0.41552,0.64461,0.02999
-0.592,0.24614,0.41634,0.64525,0.030413
-0.591,0.24731,0.41717,0.64588,0.03084
-0.59,0.24848,0.41799,0.64652,0.031271
-0.589,0.24965,0.41882,0.64716,0.031708
-0.588,0.25083,0.41964,0.6478,0.032148
-0.587,0.25201,0.42047,0.64844,0.032594
-0.586,0.2532,0.4213,0.64908,0.033044
-0.585,0.25439,0.42214,0.64972,0.033499
-0.584,0.25558,0.42297,0.65036,0.033959
-0.583,0.25677,0.42381,0.65101,0.034424
-0.582,0.25797,0.42465,0.65165,0.034893
-0.581,0.25918,0.42549,0.65229,0.035367
-0.58,0.26038,0.42633,0.65294,0.035846
-0.579,0.26159,0.42717,0.65359,0.036331
-0.578,0.26281,0.42802,0.65423,0.03682
-0.577,0.26402,0.42887,0.65488,0.037314
-0.576,0.26524,0.42972,0.65553,0.037813
-0.575,0.26647,0.43057,0.65618,0.038317
-0.574,0.2677,0.43142,0.65683,0.038826
-0.573,0.26893,0.43228,0.65748,0.03934
-0.572,0.27016,0.43314,0.65813,0.03986
-0.571,0.2714,0.434,0.65878,0.040385
-0.57,0.27264,0.43486,0.65944,0.040915
-0.569,0.27389,0.43572,0.66009,0.04145
-0.568,0.27513,0.43659,0.66075,0.04199
-0.567,0.27639,0.43745,0.6614,0.042536
-0.566,0.27764,0.43832,0.66206,0.043087
-0.565,0.2789,0.43919,0.66272,0.043643
-0.564,0.28016,0.44007,0.66338,0.044205
-0.563,0.28143,0.44094,0.66403,0.044772
-0.562,0.2827,0.44182,0.66469,0.045345
-0.561,0.28397,0.4427,0.66535,0.045923
-0.56,0.28525,0.44358,0.66602,0.046507
-0.559,0.28653,0.44446,0.66668,0.047096
-0.558,0.28781,0.44534,0.66734,0.047691
-0.557,0.2891,0.44623,0.668,0.048292
-0.556,0.29039,0.44712,0.66867,0.048898
-0.555,0.29168,0.44801,0.66933,0.04951
-0.554,0.29298,0.4489,0.67,0.050127
-0.553,0.29428,0.44979,0.67067,0.050751
-0.552,0.29558,0.45069,0.67134,0.05138
-0.551,0.29689,0.45159,0.672,0.052014
-0.55,0.2982,0.45249,0.67267,0.052655
-0.549,0.29951,0.45339,0.67334,0.053302
-0.548,0.30083,0.45429,0.67401,0.053954
-0.547,0.30215,0.4552,0.67469,0.054613
-0.546,0.30347,0.45611,0.67536,0.055277
-0.545,0.3048,0.45702,0.67603,0.055947
-0.544,0.30613,0.45793,0.6767,0.056623
-0.543,0.30746,0.45884,0.67738,0.057306
-0.542,0.3088,0.45976,0.67805,0.057994
-0.541,0.31014,0.46068,0.67873,0.058689
-0.54,0.31149,0.4616,0.67941,0.059389
-0.539,0.31283,0.46252,0.68009,0.060096
-0.538,0.31418,0.46344,0.68076,0.060809
-0.537,0.31554,0.46437,0.68144,0.061529
-0.536,0.3169,0.46529,0.68212,0.062254
-0.535,0.31826,0.46622,0.6828,0.062986
-0.534,0.31962,0.46715,0.68349,0.063724
-0.533,0.32099,0.46809,0.68417,0.064468
-0.532,0.32236,0.46902,0.68485,0.065219
-0.531,0.32373,0.46996,0.68554,0.065976
-0.53,0.32511,0.4709,0.68622,0.06674
-0.529,0.32649,0.47184,0.68691,0.06751
-0.528,0.32787,0.47278,0.68759,0.068287
-0.527,0.32926,0.47373,0.68828,0.06907
-0.526,0.33065,0.47468,0.68897,0.069859
-0.525,0.33204,0.47562,0.68966,0.070656
-0.524,0.33344,0.47658,0.69034,0.071458
-0.523,0.33484,0.47753,0.69103,0.072268
-0.522,0.33624,0.47848,0.69173,0.073084
-0.521,0.33764,0.47944,0.69242,0.073907
-0.52,0.33905,0.4804,0.69311,0.074736
-0.519,0.34046,0.48136,0.6938,0.075572
-0.518,0.34188,0.48232,0.6945,0.076415
-0.517,0.3433,0.48329,0.69519,0.077265
-0.516,0.34472,0.48426,0.69588,0.078121
-0.515,0.34614,0.48522,0.69658,0.078985
-0.514,0.34757,0.4862,0.69728,0.079855
-0.513,0.349,0.48717,0.69797,0.080732
-0.512,0.35044,0.48814,0.69867,0.081616
-0.511,0.35187,0.48912,0.69937,0.082507
-0.51,0.35331,0.4901,0.70007,0.083405
-0.509,0.35476,0.49108,0.70077,0.08431
-0.508,0.3562,0.49206,0.70147,0.085222
-0.507,0.35765,0.49305,0.70217,0.086141
-0.506,0.3591,0.49404,0.70288,0.087067
-0.505,0.36056,0.49502,0.70358,0.088
-0.504,0.36202,0.49602,0.70428,0.08894
-0.503,0.36348,0.49701,0.70499,0.089888
-0.502,0.36494,0.498,0.70569,0.090843
-0.501,0.36641,0.499,0.7064,0.091804
-0.5,0.36788,0.5,0.70711,0.092773
-0.499,0.36935,0.501,0.70781,0.09375
-0.498,0.37083,0.502,0.70852,0.094733
-0.497,0.37231,0.50301,0.70923,0.095724
-0.496,0.37379,0.50402,0.70994,0.096722
-0.495,0.37527,0.50502,0.71065,0.097728
-0.494,0.37676,0.50604,0.71136,0.098741
-0.493,0.37825,0.50705,0.71207,0.099761
-0.492,0.37974,0.50806,0.71279,0.10079
-0.491,0.38124,0.50908,0.7135,0.10182
-0.49,0.38274,0.5101,0.71421,0.10287
-0.489,0.38424,0.51112,0.71493,0.10392
-0.488,0.38575,0.51214,0.71564,0.10497
-0.487,0.38725,0.51317,0.71636,0.10604
-0.486,0.38876,0.5142,0.71707,0.10711
-0.485,0.39028,0.51522,0.71779,0.10819
-0.484,0.39179,0.51626,0.71851,0.10928
-0.483,0.39331,0.51729,0.71923,0.11037
-0.482,0.39483,0.51832,0.71995,0.11148
-0.481,0.39636,0.51936,0.72067,0.11259
-0.48,0.39788,0.5204,0.72139,0.11371
-0.479,0.39941,0.52144,0.72211,0.11483
-0.478,0.40094,0.52248,0.72283,0.11596
-0.477,0.40248,0.52353,0.72355,0.11711
-0.476,0.40401,0.52458,0.72428,0.11825
-0.475,0.40555,0.52562,0.725,0.11941
-0.474,0.4071,0.52668,0.72572,0.12058
-0.473,0.40864,0.52773,0.72645,0.12175
-0.472,0.41019,0.52878,0.72717,0.12293
-0.471,0.41174,0.52984,0.7279,0.12412
-0.47,0.41329,0.5309,0.72863,0.12531
-0.469,0.41485,0.53196,0.72936,0.12651
-0.468,0.41641,0.53302,0.73008,0.12773
-0.467,0.41797,0.53409,0.73081,0.12894
-0.466,0.41953,0.53515,0.73154,0.13017
-0.465,0.42109,0.53622,0.73227,0.13141
-0.464,0.42266,0.53729,0.733,0.13265
-0.463,0.42423,0.53836,0.73373,0.1339
-0.462,0.4258,0.53944,0.73447,0.13516
-0.461,0.42738,0.54052,0.7352,0.13643
-0.46,0.42896,0.54159,0.73593,0.1377
-0.459,0.43054,0.54267,0.73666,0.13898
-0.458,0.43212,0.54376,0.7374,0.14027
-0.457,0.4337,0.54484,0.73813,0.14157
-0.456,0.43529,0.54593,0.73887,0.14288
-0.455,0.43688,0.54702,0.73961,0.1442
-0.454,0.43847,0.54811,0.74034,0.14552
-0.453,0.44006,0.5492,0.74108,0.14685
-0.452,0.44166,0.55029,0.74182,0.14819
-0.451,0.44326,0.55139,0.74256,0.14954
-0.45,0.44486,0.55249,0.74329,0.15089
-0.449,0.44646,0.55359,0.74403,0.15225
-0.448,0.44807,0.55469,0.74477,0.15363
-0.447,0.44967,0.55579,0.74551,0.155
-0.446,0.45128,0.5569,0.74626,0.15639
-0.445,0.45289,0.558,0.747,0.15779
-0.444,0.45451,0.55911,0.74774,0.15919
-0.443,0.45612,0.56023,0.74848,0.1606
-0.442,0.45774,0.56134,0.74923,0.16203
-0.441,0.45936,0.56245,0.74997,0.16345
-0.44,0.46098,0.56357,0.75071,0.16489
-0.439,0.4626,0.56469,0.75146,0.16634
-0.438,0.46423,0.56581,0.7522,0.16779
-0.437,0.46586,0.56693,0.75295,0.16925
-0.436,0.46749,0.56806,0.7537,0.17072
-0.435,0.46912,0.56918,0.75444,0.1722
-0.434,0.47075,0.57031,0.75519,0.17368
-0.433,0.47239,0.57144,0.75594,0.17518
-0.432,0.47402,0.57258,0.75669,0.17668
-0.431,0.47566,0.57371,0.75744,0.17819
-0.43,0.4773,0.57484,0.75819,0.17971
-0.429,0.47895,0.57598,0.75894,0.18124
-0.428,0.48059,0.57712,0.75969,0.18277
-0.427,0.48224,0.57826,0.76044,0.18431
-0.426,0.48389,0.57941,0.76119,0.18587
-0.425,0.48554,0.58055,0.76194,0.18743
-0.424,0.48719,0.5817,0.76269,0.18899
-0.423,0.48884,0.58285,0.76344,0.19057
-0.422,0.4905,0.584,0.7642,0.19216
-0.421,0.49215,0.58515,0.76495,0.19375
-0.42,0.49381,0.5863,0.7657,0.19535
-0.419,0.49547,0.58746,0.76646,0.19696
-0.418,0.49713,0.58862,0.76721,0.19858
-0.417,0.4988,0.58978,0.76797,0.2002
-0.416,0.50046,0.59094,0.76873,0.20184
-0.415,0.50213,0.5921,0.76948,0.20348
-0.414,0.5038,0.59327,0.77024,0.20513
-0.413,0.50547,0.59443,0.77099,0.20679
-0.412,0.50714,0.5956,0.77175,0.20846
-0.411,0.50881,0.59677,0.77251,0.21013
-0.41,0.51048,0.59794,0.77327,0.21182
-0.409,0.51216,0.59912,0.77403,0.21351
-0.408,0.51383,0.60029,0.77479,0.21521
-0.407,0.51551,0.60147,0.77554,0.21691
-0.406,0.51719,0.60265,0.7763,0.21863
-0.405,0.51887,0.60383,0.77706,0.22036
-0.404,0.52055,0.60501,0.77782,0.22209
-0.403,0.52224,0.60619,0.77858,0.22383
-0.402,0.52392,0.60738,0.77935,0.22558
-0.401,0.52561,0.60857,0.78011,0.22733
-0.4,0.52729,0.60976,0.78087,0.2291
-0.399,0.52898,0.61095,0.78163,0.23087
-0.398,0.53067,0.61214,0.78239,0.23265
-0.397,0.53236,0.61333,0.78316,0.23444
-0.396,0.53405,0.61453,0.78392,0.23624
-0.395,0.53574,0.61573,0.78468,0.23805
-0.394,0.53744,0.61692,0.78545,0.23986
-0.393,0.53913,0.61812,0.78621,0.24168
-0.392,0.54083,0.61933,0.78697,0.24351
-0.391,0.54252,0.62053,0.78774,0.24535
-0.39,0.54422,0.62174,0.7885,0.2472
-0.389,0.54592,0.62294,0.78927,0.24905
-0.388,0.54762,0.62415,0.79003,0.25091
-0.387,0.54932,0.62536,0.7908,0.25278
-0.386,0.55102,0.62657,0.79156,0.25466
-0.385,0.55272,0.62779,0.79233,0.25654
-0.384,0.55442,0.629,0.7931,0.25844
-0.383,0.55613,0.63022,0.79386,0.26034
-0.382,0.55783,0.63143,0.79463,0.26225
-0.381,0.55954,0.63265,0.7954,0.26417
-0.38,0.56124,0.63387,0.79616,0.26609
-0.379,0.56295,0.6351,0.79693,0.26802
-0.378,0.56466,0.63632,0.7977,0.26996
-0.377,0.56637,0.63755,0.79846,0.27191
-0.376,0.56807,0.63877,0.79923,0.27387
-0.375,0.56978,0.64,0.8,0.27583
-0.374,0.57149,0.64123,0.80077,0.2778
-0.373,0.5732,0.64246,0.80154,0.27978
-0.372,0.57491,0.64369,0.8023,0.28177
-0.371,0.57662,0.64493,0.80307,0.28376
-0.37,0.57834,0.64616,0.80384,0.28577
-0.369,0.58005,0.6474,0.80461,0.28778
-0.368,0.58176,0.64864,0.80538,0.28979
-0.367,0.58347,0.64988,0.80615,0.29182
-0.366,0.58519,0.65112,0.80692,0.29385
-0.365,0.5869,0.65236,0.80769,0.29589
-0.364,0.58861,0.6536,0.80846,0.29794
-0.363,0.59033,0.65485,0.80923,0.29999
-0.362,0.59204,0.65609,0.81,0.30205
-0.361,0.59376,0.65734,0.81076,0.30412
-0.36,0.59547,0.65859,0.81153,0.3062
-0.359,0.59719,0.65984,0.8123,0.30828
-0.358,0.5989,0.66109,0.81307,0.31038
-0.357,0.60062,0.66234,0.81384,0.31247
-0.356,0.60233,0.66359,0.81461,0.31458
-0.355,0.60405,0.66485,0.81538,0.31669
-0.354,0.60576,0.66611,0.81615,0.31881
-0.353,0.60748,0.66736,0.81692,0.32094
-0.352,0.6092,0.66862,0.81769,0.32307
-0.351,0.61091,0.66988,0.81846,0.32522
-0.35,0.61263,0.67114,0.81923,0.32736
-0.349,0.61434,0.6724,0.82,0.32952
-0.348,0.61606,0.67367,0.82077,0.33168
-0.347,0.61777,0.67493,0.82154,0.33385
-0.346,0.61949,0.67619,0.82231,0.33603
-0.345,0.6212,0.67746,0.82308,0.33821
-0.344,0.62292,0.67873,0.82385,0.3404
-0.343,0.62463,0.68,0.82462,0.3426
-0.342,0.62634,0.68127,0.82539,0.3448
-0.341,0.62806,0.68254,0.82616,0.34701
-0.34,0.62977,0.68381,0.82693,0.34923
-0.339,0.63148,0.68508,0.8277,0.35145
-0.338,0.6332,0.68635,0.82846,0.35368
-0.337,0.63491,0.68763,0.82923,0.35592
-0.336,0.63662,0.6889,0.83,0.35816
-0.335,0.63833,0.69018,0.83077,0.36041
-0.334,0.64004,0.69146,0.83154,0.36266
-0.333,0.64175,0.69273,0.83231,0.36493
-0.332,0.64346,0.69401,0.83307,0.3672
-0.331,0.64517,0.69529,0.83384,0.36947
-0.33,0.64688,0.69657,0.83461,0.37175
-0.329,0.64858,0.69785,0.83538,0.37404
-0.328,0.65029,0.69914,0.83614,0.37633
-0.327,0.652,0.70042,0.83691,0.37863
-0.326,0.6537,0.7017,0.83768,0.38093
-0.325,0.65541,0.70299,0.83844,0.38325
-0.324,0.65711,0.70427,0.83921,0.38556
-0.323,0.65881,0.70556,0.83998,0.38789
-0.322,0.66051,0.70685,0.84074,0.39022
-0.321,0.66222,0.70813,0.84151,0.39255
-0.32,0.66392,0.70942,0.84227,0.39489
-0.319,0.66561,0.71071,0.84304,0.39724
-0.318,0.66731,0.712,0.8438,0.39959
-0.317,0.66901,0.71329,0.84456,0.40195
-0.316,0.67071,0.71458,0.84533,0.40431
-0.315,0.6724,0.71587,0.84609,0.40668
-0.314,0.6741,0.71716,0.84685,0.40905
-0.313,0.67579,0.71845,0.84762,0.41143
-0.312,0.67748,0.71975,0.84838,0.41381
-0.311,0.67917,0.72104,0.84914,0.4162
-0.31,0.68086,0.72233,0.8499,0.4186
-0.309,0.68255,0.72363,0.85066,0.421
-0.308,0.68423,0.72492,0.85142,0.4234
-0.307,0.68592,0.72622,0.85218,0.42581
-0.306,0.6876,0.72751,0.85294,0.42823
-0.305,0.68929,0.72881,0.8537,0.43065
-0.304,0.69097,0.73011,0.85446,0.43307
-0.303,0.69265,0.7314,0.85522,0.4355
-0.302,0.69432,0.7327,0.85598,0.43794
-0.301,0.696,0.734,0.85674,0.44038
-0.3,0.69768,0.73529,0.85749,0.44282
-0.299,0.69935,0.73659,0.85825,0.44527
-0.298,0.70102,0.73789,0.85901,0.44772
-0.297,0.70269,0.73919,0.85976,0.45018
-0.296,0.70436,0.74049,0.86052,0.45264
-0.295,0.70603,0.74178,0.86127,0.4551
-0.294,0.70769,0.74308,0.86202,0.45757
-0.293,0.70936,0.74438,0.86278,0.46005
-0.292,0.71102,0.74568,0.86353,0.46253
-0.291,0.71268,0.74698,0.86428,0.46501
-0.29,0.71434,0.74828,0.86503,0.4675
-0.289,0.71599,0.74958,0.86578,0.46999
-0.288,0.71765,0.75088,0.86653,0.47248
-0.287,0.7193,0.75218,0.86728,0.47498
-0.286,0.72095,0.75348,0.86803,0.47748
-0.285,0.7226,0.75477,0.86878,0.47998
-0.284,0.72425,0.75607,0.86952,0.48249
-0.283,0.72589,0.75737,0.87027,0.48501
-0.282,0.72753,0.75867,0.87102,0.48752
-0.281,0.72917,0.75997,0.87176,0.49004
-0.28,0.73081,0.76127,0.87251,0.49256
-0.279,0.73245,0.76256,0.87325,0.49509
-0.278,0.73408,0.76386,0.87399,0.49762
-0.277,0.73571,0.76516,0.87473,0.50015
-0.276,0.73734,0.76646,0.87548,0.50268
-0.275,0.73897,0.76775,0.87622,0.50522
-0.274,0.74059,0.76905,0.87696,0.50776
-0.273,0.74222,0.77035,0.87769,0.5103
-0.272,0.74384,0.77164,0.87843,0.51285
-0.271,0.74545,0.77294,0.87917,0.5154
-0.27,0.74707,0.77423,0.87991,0.51795
-0.269,0.74868,0.77553,0.88064,0.5205
-0.268,0.75029,0.77682,0.88138,0.52306
-0.267,0.7519,0.77812,0.88211,0.52562
-0.266,0.7535,0.77941,0.88284,0.52818
-0.265,0.7551,0.7807,0.88357,0.53074
-0.264,0.7567,0.78199,0.8843,0.53331
-0.263,0.7583,0.78328,0.88503,0.53587
-0.262,0.75989,0.78457,0.88576,0.53844
-0.261,0.76149,0.78586,0.88649,0.54101
-0.26,0.76307,0.78715,0.88722,0.54359
-0.259,0.76466,0.78844,0.88794,0.54616
-0.258,0.76624,0.78973,0.88867,0.54874
-0.257,0.76782,0.79102,0.88939,0.55131
-0.256,0.7694,0.7923,0.89011,0.55389
-0.255,0.77097,0.79359,0.89084,0.55647
-0.254,0.77255,0.79487,0.89156,0.55906
-0.253,0.77411,0.79616,0.89228,0.56164
-0.252,0.77568,0.79744,0.89299,0.56422
-0.251,0.77724,0.79872,0.89371,0.56681
-0.25,0.7788,0.8,0.89443,0.56939
-0.249,0.78036,0.80128,0.89514,0.57198
-0.248,0.78191,0.80256,0.89586,0.57457
-0.247,0.78346,0.80384,0.89657,0.57715
-0.246,0.78501,0.80511,0.89728,0.57974
-0.245,0.78655,0.80639,0.89799,0.58233
-0.244,0.78809,0.80766,0.8987,0.58492
-0.243,0.78963,0.80893,0.89941,0.58751
-0.242,0.79116,0.8102,0.90011,0.5901
-0.241,0.79269,0.81147,0.90082,0.59269
-0.24,0.79422,0.81274,0.90152,0.59528
-0.239,0.79574,0.81401,0.90223,0.59787
-0.238,0.79726,0.81528,0.90293,0.60046
-0.237,0.79877,0.81654,0.90363,0.60306
-0.236,0.80029,0.81781,0.90433,0.60565
-0.235,0.8018,0.81907,0.90502,0.60824
-0.234,0.8033,0.82033,0.90572,0.61082
-0.233,0.8048,0.82159,0.90641,0.61341
-0.232,0.8063,0.82284,0.90711,0.616
-0.231,0.8078,0.8241,0.9078,0.61859
-0.23,0.80929,0.82535,0.90849,0.62118
-0.229,0.81078,0.82661,0.90918,0.62376
-0.228,0.81226,0.82786,0.90987,0.62635
-0.227,0.81374,0.82911,0.91055,0.62893
-0.226,0.81521,0.83036,0.91124,0.63151
-0.225,0.81669,0.8316,0.91192,0.63409
-0.224,0.81815,0.83284,0.9126,0.63667
-0.223,0.81962,0.83409,0.91328,0.63925
-0.222,0.82108,0.83533,0.91396,0.64183
-0.221,0.82254,0.83657,0.91464,0.6444
-0.22,0.82399,0.8378,0.91532,0.64698
-0.219,0.82544,0.83904,0.91599,0.64955
-0.218,0.82688,0.84027,0.91666,0.65212
-0.217,0.82832,0.8415,0.91733,0.65469
-0.216,0.82976,0.84273,0.918,0.65725
-0.215,0.83119,0.84395,0.91867,0.65981
-0.214,0.83261,0.84518,0.91934,0.66238
-0.213,0.83404,0.8464,0.92,0.66493
-0.212,0.83546,0.84762,0.92066,0.66749
-0.211,0.83687,0.84884,0.92132,0.67004
-0.21,0.83828,0.85005,0.92198,0.67259
-0.209,0.83969,0.85126,0.92264,0.67514
-0.208,0.84109,0.85247,0.9233,0.67769
-0.207,0.84249,0.85368,0.92395,0.68023
-0.206,0.84388,0.85489,0.9246,0.68277
-0.205,0.84527,0.85609,0.92525,0.6853
-0.204,0.84665,0.85729,0.9259,0.68784
-0.203,0.84803,0.85849,0.92655,0.69037
-0.202,0.84941,0.85969,0.92719,0.69289
-0.201,0.85078,0.86088,0.92784,0.69541
-0.2,0.85214,0.86207,0.92848,0.69793
-0.199,0.8535,0.86326,0.92912,0.70045
-0.198,0.85486,0.86444,0.92975,0.70296
-0.197,0.85621,0.86562,0.93039,0.70546
-0.196,0.85756,0.8668,0.93102,0.70797
-0.195,0.8589,0.86798,0.93165,0.71047
-0.194,0.86024,0.86915,0.93228,0.71296
-0.193,0.86157,0.87033,0.93291,0.71545
-0.192,0.8629,0.87149,0.93354,0.71794
-0.191,0.86422,0.87266,0.93416,0.72042
-0.19,0.86554,0.87382,0.93478,0.72289
-0.189,0.86685,0.87498,0.9354,0.72536
-0.188,0.86816,0.87614,0.93602,0.72783
-0.187,0.86947,0.87729,0.93664,0.73029
-0.186,0.87076,0.87844,0.93725,0.73275
-0.185,0.87206,0.87958,0.93786,0.7352
-0.184,0.87335,0.88073,0.93847,0.73765
-0.183,0.87463,0.88187,0.93908,0.74009
-0.182,0.87591,0.88301,0.93968,0.74252
-0.181,0.87718,0.88414,0.94029,0.74495
-0.18,0.87845,0.88527,0.94089,0.74738
-0.179,0.87971,0.8864,0.94149,0.74979
-0.178,0.88097,0.88752,0.94208,0.75221
-0.177,0.88222,0.88864,0.94268,0.75461
-0.176,0.88346,0.88976,0.94327,0.75701
-0.175,0.88471,0.89087,0.94386,0.75941
-0.174,0.88594,0.89198,0.94445,0.76179
-0.173,0.88717,0.89308,0.94503,0.76418
-0.172,0.8884,0.89419,0.94561,0.76655
-0.171,0.88962,0.89528,0.94619,0.76892
-0.17,0.89083,0.89638,0.94677,0.77128
-0.169,0.89204,0.89747,0.94735,0.77364
-0.168,0.89324,0.89856,0.94792,0.77598
-0.167,0.89444,0.89964,0.94849,0.77832
-0.166,0.89563,0.90072,0.94906,0.78066
-0.165,0.89682,0.90179,0.94963,0.78298
-0.164,0.898,0.90287,0.95019,0.7853
-0.163,0.89918,0.90393,0.95075,0.78762
-0.162,0.90035,0.905,0.95131,0.78992
-0.161,0.90151,0.90606,0.95187,0.79222
-0.16,0.90267,0.90711,0.95242,0.79451
-0.159,0.90382,0.90816,0.95298,0.79679
-0.158,0.90497,0.90921,0.95353,0.79906
-0.157,0.90611,0.91025,0.95407,0.80133
-0.156,0.90724,0.91129,0.95462,0.80358
-0.155,0.90837,0.91233,0.95516,0.80583
-0.154,0.9095,0.91336,0.9557,0.80807
-0.153,0.91061,0.91438,0.95623,0.81031
-0.152,0.91173,0.9154,0.95677,0.81253
-0.151,0.91283,0.91642,0.9573,0.81474
-0.15,0.91393,0.91743,0.95783,0.81695
-0.149,0.91502,0.91844,0.95835,0.81915
-0.148,0.91611,0.91944,0.95888,0.82134
-0.147,0.91719,0.92044,0.9594,0.82352
-0.146,0.91827,0.92143,0.95991,0.82569
-0.145,0.91934,0.92242,0.96043,0.82785
-0.144,0.9204,0.92341,0.96094,0.83
-0.143,0.92146,0.92439,0.96145,0.83214
-0.142,0.92251,0.92536,0.96196,0.83428
-0.141,0.92356,0.92633,0.96246,0.8364
-0.14,0.92459,0.9273,0.96296,0.83851
-0.139,0.92563,0.92826,0.96346,0.84062
-0.138,0.92665,0.92922,0.96396,0.84271
-0.137,0.92767,0.93017,0.96445,0.8448
-0.136,0.92869,0.93111,0.96494,0.84687
-0.135,0.92969,0.93205,0.96543,0.84894
-0.134,0.93069,0.93299,0.96591,0.85099
-0.133,0.93169,0.93392,0.9664,0.85303
-0.132,0.93268,0.93485,0.96687,0.85506
-0.131,0.93366,0.93577,0.96735,0.85709
-0.13,0.93463,0.93668,0.96782,0.8591
-0.129,0.9356,0.93759,0.96829,0.8611
-0.128,0.93657,0.93849,0.96876,0.86309
-0.127,0.93752,0.93939,0.96922,0.86507
-0.126,0.93847,0.94029,0.96968,0.86704
-0.125,0.93941,0.94118,0.97014,0.86899
-0.124,0.94035,0.94206,0.9706,0.87094
-0.123,0.94128,0.94294,0.97105,0.87287
-0.122,0.9422,0.94381,0.9715,0.8748
-0.121,0.94312,0.94468,0.97194,0.87671
-0.12,0.94403,0.94554,0.97239,0.87861
-0.119,0.94493,0.94639,0.97283,0.88049
-0.118,0.94583,0.94724,0.97326,0.88237
-0.117,0.94672,0.94809,0.9737,0.88424
-0.116,0.9476,0.94893,0.97413,0.88609
-0.115,0.94847,0.94976,0.97456,0.88793
-0.114,0.94934,0.95058,0.97498,0.88976
-0.113,0.95021,0.95141,0.9754,0.89157
-0.112,0.95106,0.95222,0.97582,0.89338
-0.111,0.95191,0.95303,0.97623,0.89517
-0.11,0.95275,0.95383,0.97664,0.89695
-0.109,0.95359,0.95463,0.97705,0.89871
-0.108,0.95442,0.95542,0.97746,0.90047
-0.107,0.95524,0.95621,0.97786,0.90221
-0.106,0.95605,0.95699,0.97826,0.90393
-0.105,0.95686,0.95776,0.97865,0.90565
-0.104,0.95766,0.95853,0.97905,0.90735
-0.103,0.95845,0.95929,0.97943,0.90904
-0.102,0.95924,0.96005,0.97982,0.91071
-0.101,0.96002,0.9608,0.9802,0.91238
-0.1,0.96079,0.96154,0.98058,0.91403
-0.099,0.96155,0.96227,0.98096,0.91566
-0.098,0.96231,0.96301,0.98133,0.91728
-0.097,0.96306,0.96373,0.9817,0.91889
-0.096,0.96381,0.96445,0.98206,0.92049
-0.095,0.96454,0.96516,0.98242,0.92207
-0.094,0.96527,0.96586,0.98278,0.92363
-0.093,0.966,0.96656,0.98314,0.92519
-0.092,0.96671,0.96725,0.98349,0.92673
-0.091,0.96742,0.96794,0.98384,0.92825
-0.09,0.96812,0.96862,0.98418,0.92976
-0.089,0.96881,0.96929,0.98452,0.93126
-0.088,0.9695,0.96995,0.98486,0.93274
-0.087,0.97018,0.97061,0.9852,0.93421
-0.086,0.97085,0.97127,0.98553,0.93566
-0.085,0.97151,0.97191,0.98586,0.9371
-0.084,0.97217,0.97255,0.98618,0.93852
-0.083,0.97282,0.97318,0.9865,0.93993
-0.082,0.97346,0.97381,0.98682,0.94133
-0.081,0.9741,0.97443,0.98713,0.94271
-0.08,0.97472,0.97504,0.98744,0.94407
-0.079,0.97535,0.97564,0.98775,0.94542
-0.078,0.97596,0.97624,0.98805,0.94676
-0.077,0.97656,0.97683,0.98835,0.94808
-0.076,0.97716,0.97742,0.98864,0.94938
-0.075,0.97775,0.978,0.98894,0.95067
-0.074,0.97833,0.97857,0.98922,0.95195
-0.073,0.97891,0.97913,0.98951,0.9532
-0.072,0.97948,0.97969,0.98979,0.95445
-0.071,0.98004,0.98023,0.99007,0.95567
-0.07,0.98059,0.98078,0.99034,0.95689
-0.069,0.98114,0.98131,0.99061,0.95808
-0.068,0.98167,0.98184,0.99088,0.95926
-0.067,0.9822,0.98236,0.99114,0.96043
-0.066,0.98273,0.98287,0.9914,0.96158
-0.065,0.98324,0.98338,0.99166,0.96271
-0.064,0.98375,0.98388,0.99191,0.96383
-0.063,0.98425,0.98437,0.99216,0.96493
-0.062,0.98474,0.98486,0.9924,0.96601
-0.061,0.98523,0.98533,0.99264,0.96708
-0.06,0.9857,0.9858,0.99288,0.96814
-0.059,0.98617,0.98627,0.99311,0.96917
-0.058,0.98663,0.98672,0.99334,0.97019
-0.057,0.98709,0.98717,0.99356,0.9712
-0.056,0.98753,0.98761,0.99379,0.97218
-0.055,0.98797,0.98804,0.994,0.97315
-0.054,0.9884,0.98847,0.99422,0.97411
-0.053,0.98883,0.98889,0.99443,0.97505
-0.052,0.98924,0.9893,0.99464,0.97597
-0.051,0.98965,0.9897,0.99484,0.97687
-0.05,0.99005,0.9901,0.99504,0.97776
-0.049,0.99044,0.99049,0.99523,0.97863
-0.048,0.99083,0.99087,0.99542,0.97948
-0.047,0.9912,0.99124,0.99561,0.98032
-0.046,0.99157,0.99161,0.99579,0.98114
-0.045,0.99193,0.99197,0.99597,0.98195
-0.044,0.99229,0.99232,0.99615,0.98273
-0.043,0.99263,0.99266,0.99632,0.9835
-0.042,0.99297,0.99299,0.99649,0.98425
-0.041,0.9933,0.99332,0.99665,0.98499
-0.04,0.99362,0.99364,0.99682,0.98571
-0.039,0.99393,0.99395,0.99697,0.98641
-0.038,0.99424,0.99426,0.99712,0.98709
-0.037,0.99454,0.99455,0.99727,0.98776
-0.036,0.99483,0.99484,0.99742,0.98841
-0.035,0.99511,0.99512,0.99756,0.98904
-0.034,0.99539,0.9954,0.9977,0.98965
-0.033,0.99565,0.99566,0.99783,0.99025
-0.032,0.99591,0.99592,0.99796,0.99083
-0.031,0.99616,0.99617,0.99808,0.99139
-0.03,0.99641,0.99641,0.9982,0.99193
-0.029,0.99664,0.99665,0.99832,0.99246
-0.028,0.99687,0.99687,0.99844,0.99297
-0.027,0.99709,0.99709,0.99855,0.99346
-0.026,0.9973,0.9973,0.99865,0.99394
-0.025,0.9975,0.99751,0.99875,0.99439
-0.024,0.9977,0.9977,0.99885,0.99483
-0.023,0.99789,0.99789,0.99894,0.99525
-0.022,0.99807,0.99807,0.99903,0.99565
-0.021,0.99824,0.99824,0.99912,0.99604
-0.02,0.9984,0.9984,0.9992,0.99641
-0.019,0.99856,0.99856,0.99928,0.99676
-0.018,0.9987,0.99871,0.99935,0.99709
-0.017,0.99884,0.99885,0.99942,0.9974
-0.016,0.99898,0.99898,0.99949,0.9977
-0.015,0.9991,0.9991,0.99955,0.99798
-0.014,0.99922,0.99922,0.99961,0.99824
-0.013,0.99932,0.99932,0.99966,0.99848
-0.012,0.99942,0.99942,0.99971,0.9987
-0.011,0.99952,0.99952,0.99976,0.99891
-0.01,0.9996,0.9996,0.9998,0.9991
-0.009,0.99968,0.99968,0.99984,0.99927
-0.008,0.99974,0.99974,0.99987,0.99942
-0.007,0.9998,0.9998,0.9999,0.99956
-0.006,0.99986,0.99986,0.99993,0.99968
-0.005,0.9999,0.9999,0.99995,0.99978
-0.004,0.99994,0.99994,0.99997,0.99986
-0.003,0.99996,0.99996,0.99998,0.99992
-0.002,0.99998,0.99998,0.99999,0.99996
-0.001,1,1,1,0.99999
0,1,1,1,1
0.001,1,1,1,0.99999
0.002,0.99998,0.99998,0.99999,0.99996
0.003,0.99996,0.99996,0.99998,0.99992
0.004,0.99994,0.99994,0.99997,0.99986
0.005,0.9999,0.9999,0.99995,0.99978
0.006,0.99986,0.99986,0.99993,0.99968
0.007,0.9998,0.9998,0.9999,0.99956
0.008,0.99974,0.99974,0.99987,0.99942
0.009,0.99968,0.99968,0.99984,0.99927
0.01,0.9996,0.9996,0.9998,0.9991
0.011,0.99952,0.99952,0.99976,0.99891
0.012,0.99942,0.99942,0.99971,0.9987
0.013,0.99932,0.99932,0.99966,0.99848
0.014,0.99922,0.99922,0.99961,0.99824
0.015,0.9991,0.9991,0.99955,0.99798
0.016,0.99898,0.99898,0.99949,0.9977
0.017,0.99884,0.99885,0.99942,0.9974
0.018,0.9987,0.99871,0.99935,0.99709
0.019,0.99856,0.99856,0.99928,0.99676
0.02,0.9984,0.9984,0.9992,0.99641
0.021,0.99824,0.99824,0.99912,0.99604
0.022,0.99807,0.99807,0.99903,0.99565
0.023,0.99789,0.99789,0.99894,0.99525
0.024,0.9977,0.9977,0.99885,0.99483
0.025,0.9975,0.99751,0.99875,0.99439
0.026,0.9973,0.9973,0.99865,0.99394
0.027,0.99709,0.99709,0.99855,0.99346
0.028,0.99687,0.99687,0.99844,0.99297
0.029,0.99664,0.99665,0.99832,0.99246
0.03,0.99641,0.99641,0.9982,0.99193
0.031,0.99616,0.99617,0.99808,0.99139
0.032,0.99591,0.99592,0.99796,0.99083
0.033,0.99565,0.99566,0.99783,0.99025
0.034,0.99539,0.9954,0.9977,0.98965
0.035,0.99511,0.99512,0.99756,0.98904
0.036,0.99483,0.99484,0.99742,0.98841
0.037,0.99454,0.99455,0.99727,0.98776
0.038,0.99424,0.99426,0.99712,0.98709
0.039,0.99393,0.99395,0.99697,0.98641
0.04,0.99362,0.99364,0.99682,0.98571
0.041,0.9933,0.99332,0.99665,0.98499
0.042,0.99297,0.99299,0.99649,0.98425
0.043,0.99263,0.99266,0.99632,0.9835
0.044,0.99229,0.99232,0.99615,0.98273
0.045,0.99193,0.99197,0.99597,0.98195
0.046,0.99157,0.99161,0.99579,0.98114
0.047,0.9912,0.99124,0.99561,0.98032
0.048,0.99083,0.99087,0.99542,0.97948
0.049,0.99044,0.99049,0.99523,0.97863
0.05,0.99005,0.9901,0.99504,0.97776
0.051,0.98965,0.9897,0.99484,0.97687
0.052,0.98924,0.9893,0.99464,0.97597
0.053,0.98883,0.98889,0.99443,0.97505
0.054,0.9884,0.98847,0.99422,0.97411
0.055,0.98797,0.98804,0.994,0.97315
0.056,0.98753,0.98761,0.99379,0.97218
0.057,0.98709,0.98717,0.99356,0.9712
0.058,0.98663,0.98672,0.99334,0.97019
0.059,0.98617,0.98627,0.99311,0.96917
0.06,0.9857,0.9858,0.99288,0.96814
0.061,0.98523,0.98533,0.99264,0.96708
0.062,0.98474,0.98486,0.9924,0.96601
0.063,0.98425,0.98437,0.99216,0.96493
0.064,0.98375,0.98388,0.99191,0.96383
0.065,0.98324,0.98338,0.99166,0.96271
0.066,0.98273,0.98287,0.9914,0.96158
0.067,0.9822,0.98236,0.99114,0.96043
0.068,0.98167,0.98184,0.99088,0.95926
0.069,0.98114,0.98131,0.99061,0.95808
0.07,0.98059,0.98078,0.99034,0.95689
0.071,0.98004,0.98023,0.99007,0.95567
0.072,0.97948,0.97969,0.98979,0.95445
0.073,0.97891,0.97913,0.98951,0.9532
0.074,0.97833,0.97857,0.98922,0.95195
0.075,0.97775,0.978,0.98894,0.95067
0.076,0.97716,0.97742,0.98864,0.94938
0.077,0.97656,0.97683,0.98835,0.94808
0.078,0.97596,0.97624,0.98805,0.94676
0.079,0.97535,0.97564,0.98775,0.94542
0.08,0.97472,0.97504,0.98744,0.94407
0.081,0.9741,0.97443,0.98713,0.94271
0.082,0.97346,0.97381,0.98682,0.94133
0.083,0.97282,0.97318,0.9865,0.93993
0.084,0.97217,0.97255,0.98618,0.93852
0.085,0.97151,0.97191,0.98586,0.9371
0.086,0.97085,0.97127,0.98553,0.93566
0.087,0.97018,0.97061,0.9852,0.93421
0.088,0.9695,0.96995,0.98486,0.93274
0.089,0.96881,0.96929,0.98452,0.93126
0.09,0.96812,0.96862,0.98418,0.92976
0.091,0.96742,0.96794,0.98384,0.92825
0.092,0.96671,0.96725,0.98349,0.92673
0.093,0.966,0.96656,0.98314,0.92519
0.094,0.96527,0.96586,0.98278,0.92363
0.095,0.96454,0.96516,0.98242,0.92207
0.096,0.96381,0.96445,0.98206,0.92049
0.097,0.96306,0.96373,0.9817,0.91889
0.098,0.96231,0.96301,0.98133,0.91728
0.099,0.96155,0.96227,0.98096,0.91566
0.1,0.96079,0.96154,0.98058,0.91403
0.101,0.96002,0.9608,0.9802,0.91238
0.102,0.95924,0.96005,0.97982,0.91071
0.103,0.95845,0.95929,0.97943,0.90904
0.104,0.95766,0.95853,0.97905,0.90735
0.105,0.95686,0.95776,0.97865,0.90565
0.106,0.95605,0.95699,0.97826,0.90393
0.107,0.95524,0.95621,0.97786,0.90221
0.108,0.95442,0.95542,0.97746,0.90047
0.109,0.95359,0.95463,0.97705,0.89871
0.11,0.95275,0.95383,0.97664,0.89695
0.111,0.95191,0.95303,0.97623,0.89517
0.112,0.95106,0.95222,0.97582,0.89338
0.113,0.95021,0.95141,0.9754,0.89157
0.114,0.94934,0.95058,0.97498,0.88976
0.115,0.94847,0.94976,0.97456,0.88793
0.116,0.9476,0.94893,0.97413,0.88609
0.117,0.94672,0.94809,0.9737,0.88424
0.118,0.94583,0.94724,0.97326,0.88237
0.119,0.94493,0.94639,0.97283,0.88049
0.12,0.94403,0.94554,0.97239,0.87861
0.121,0.94312,0.94468,0.97194,0.87671
0.122,0.9422,0.94381,0.9715,0.8748
0.123,0.94128,0.94294,0.97105,0.87287
0.124,0.94035,0.94206,0.9706,0.87094
0.125,0.93941,0.94118,0.97014,0.86899
0.126,0.93847,0.94029,0.96968,0.86704
0.127,0.93752,0.93939,0.96922,0.86507
0.128,0.93657,0.93849,0.96876,0.86309
0.129,0.9356,0.93759,0.96829,0.8611
0.13,0.93463,0.93668,0.96782,0.8591
0.131,0.93366,0.93577,0.96735,0.85709
0.132,0.93268,0.93485,0.96687,0.85506
0.133,0.93169,0.93392,0.9664,0.85303
0.134,0.93069,0.93299,0.96591,0.85099
0.135,0.92969,0.93205,0.96543,0.84894
0.136,0.92869,0.93111,0.96494,0.84687
0.137,0.92767,0.93017,0.96445,0.8448
0.138,0.92665,0.92922,0.96396,0.84271
0.139,0.92563,0.92826,0.96346,0.84062
0.14,0.92459,0.9273,0.96296,0.83851
0.141,0.92356,0.92633,0.96246,0.8364
0.142,0.92251,0.92536,0.96196,0.83428
0.143,0.92146,0.92439,0.96145,0.83214
0.144,0.9204,0.92341,0.96094,0.83
0.145,0.91934,0.92242,0.96043,0.82785
0.146,0.91827,0.92143,0.95991,0.82569
0.147,0.91719,0.92044,0.9594,0.82352
0.148,0.91611,0.91944,0.95888,0.82134
0.149,0.91502,0.91844,0.95835,0.81915
0.15,0.91393,0.91743,0.95783,0.81695
0.151,0.91283,0.91642,0.9573,0.81474
0.152,0.91173,0.9154,0.95677,0.81253
0.153,0.91061,0.91438,0.95623,0.81031
0.154,0.9095,0.91336,0.9557,0.80807
0.155,0.90837,0.91233,0.95516,0.80583
0.156,0.90724,0.91129,0.95462,0.80358
0.157,0.90611,0.91025,0.95407,0.80133
0.158,0.90497,0.90921,0.95353,0.79906
0.159,0.90382,0.90816,0.95298,0.79679
0.16,0.90267,0.90711,0.95242,0.79451
0.161,0.90151,0.90606,0.95187,0.79222
0.162,0.90035,0.905,0.95131,0.78992
0.163,0.89918,0.90393,0.95075,0.78762
0.164,0.898,0.90287,0.95019,0.7853
0.165,0.89682,0.90179,0.94963,0.78298
0.166,0.89563,0.90072,0.94906,0.78066
0.167,0.89444,0.89964,0.94849,0.77832
0.168,0.89324,0.89856,0.94792,0.77598
0.169,0.89204,0.89747,0.94735,0.77364
0.17,0.89083,0.89638,0.94677,0.77128
0.171,0.88962,0.89528,0.94619,0.76892
0.172,0.8884,0.89419,0.94561,0.76655
0.173,0.88717,0.89308,0.94503,0.76418
0.174,0.88594,0.89198,0.94445,0.76179
0.175,0.88471,0.89087,0.94386,0.75941
0.176,0.88346,0.88976,0.94327,0.75701
0.177,0.88222,0.88864,0.94268,0.75461
0.178,0.88097,0.88752,0.94208,0.75221
0.179,0.87971,0.8864,0.94149,0.74979
0.18,0.87845,0.88527,0.94089,0.74738
0.181,0.87718,0.88414,0.94029,0.74495
0.182,0.87591,0.88301,0.93968,0.74252
0.183,0.87463,0.88187,0.93908,0.74009
0.184,0.87335,0.88073,0.93847,0.73765
0.185,0.87206,0.87958,0.93786,0.7352
0.186,0.87076,0.87844,0.93725,0.73275
0.187,0.86947,0.87729,0.93664,0.73029
0.188,0.86816,0.87614,0.93602,0.72783
0.189,0.86685,0.87498,0.9354,0.72536
0.19,0.86554,0.87382,0.93478,0.72289
0.191,0.86422,0.87266,0.93416,0.72042
0.192,0.8629,0.87149,0.93354,0.71794
0.193,0.86157,0.87033,0.93291,0.71545
0.194,0.86024,0.86915,0.93228,0.71296
0.195,0.8589,0.86798,0.93165,0.71047
0.196,0.85756,0.8668,0.93102,0.70797
0.197,0.85621,0.86562,0.93039,0.70546
0.198,0.85486,0.86444,0.92975,0.70296
0.199,0.8535,0.86326,0.92912,0.70045
0.2,0.85214,0.86207,0.92848,0.69793
0.201,0.85078,0.86088,0.92784,0.69541
0.202,0.84941,0.85969,0.92719,0.69289
0.203,0.84803,0.85849,0.92655,0.69037
0.204,0.84665,0.85729,0.9259,0.68784
0.205,0.84527,0.85609,0.92525,0.6853
0.206,0.84388,0.85489,0.9246,0.68277
0.207,0.84249,0.85368,0.92395,0.68023
0.208,0.84109,0.85247,0.9233,0.67769
0.209,0.83969,0.85126,0.92264,0.67514
0.21,0.83828,0.85005,0.92198,0.67259
0.211,0.83687,0.84884,0.92132,0.67004
0.212,0.83546,0.84762,0.92066,0.66749
0.213,0.83404,0.8464,0.92,0.66493
0.214,0.83261,0.84518,0.91934,0.66238
0.215,0.83119,0.84395,0.91867,0.65981
0.216,0.82976,0.84273,0.918,0.65725
0.217,0.82832,0.8415,0.91733,0.65469
0.218,0.82688,0.84027,0.91666,0.65212
0.219,0.82544,0.83904,0.91599,0.64955
0.22,0.82399,0.8378,0.91532,0.64698
0.221,0.82254,0.83657,0.91464,0.6444
0.222,0.82108,0.83533,0.91396,0.64183
0.223,0.81962,0.83409,0.91328,0.63925
0.224,0.81815,0.83284,0.9126,0.63667
0.225,0.81669,0.8316,0.91192,0.63409
0.226,0.81521,0.83036,0.91124,0.63151
0.227,0.81374,0.82911,0.91055,0.62893
0.228,0.81226,0.82786,0.90987,0.62635
0.229,0.81078,0.82661,0.90918,0.62376
0.23,0.80929,0.82535,0.90849,0.62118
0.231,0.8078,0.8241,0.9078,0.61859
0.232,0.8063,0.82284,0.90711,0.616
0.233,0.8048,0.82159,0.90641,0.61341
0.234,0.8033,0.82033,0.90572,0.61082
0.235,0.8018,0.81907,0.90502,0.60824
0.236,0.80029,0.81781,0.90433,0.60565
0.237,0.79877,0.81654,0.90363,0.60306
0.238,0.79726,0.81528,0.90293,0.60046
0.239,0.79574,0.81401,0.90223,0.59787
0.24,0.79422,0.81274,0.90152,0.59528
0.241,0.79269,0.81147,0.90082,0.59269
0.242,0.79116,0.8102,0.90011,0.5901
0.243,0.78963,0.80893,0.89941,0.58751
0.244,0.78809,0.80766,0.8987,0.58492
0.245,0.78655,0.80639,0.89799,0.58233
0.246,0.78501,0.80511,0.89728,0.57974
0.247,0.78346,0.80384,0.89657,0.57715
0.248,0.78191,0.80256,0.89586,0.57457
0.249,0.78036,0.80128,0.89514,0.57198
0.25,0.7788,0.8,0.89443,0.56939
0.251,0.77724,0.79872,0.89371,0.56681
0.252,0.77568,0.79744,0.89299,0.56422
0.253,0.77411,0.79616,0.89228,0.56164
0.254,0.77255,0.79487,0.89156,0.55906
0.255,0.77097,0.79359,0.89084,0.55647
0.256,0.7694,0.7923,0.89011,0.55389
0.257,0.76782,0.79102,0.88939,0.55131
0.258,0.76624,0.78973,0.88867,0.54874
0.259,0.76466,0.78844,0.88794,0.54616
0.26,0.76307,0.78715,0.88722,0.54359
0.261,0.76149,0.78586,0.88649,0.54101
0.262,0.75989,0.78457,0.88576,0.53844
0.263,0.7583,0.78328,0.88503,0.53587
0.264,0.7567,0.78199,0.8843,0.53331
0.265,0.7551,0.7807,0.88357,0.53074
0.266,0.7535,0.77941,0.88284,0.52818
0.267,0.7519,0.77812,0.88211,0.52562
0.268,0.75029,0.77682,0.88138,0.52306
0.269,0.74868,0.77553,0.88064,0.5205
0.27,0.74707,0.77423,0.87991,0.51795
0.271,0.74545,0.77294,0.87917,0.5154
0.272,0.74384,0.77164,0.87843,0.51285
0.273,0.74222,0.77035,0.87769,0.5103
0.274,0.74059,0.76905,0.87696,0.50776
0.275,0.73897,0.76775,0.87622,0.50522
0.276,0.73734,0.76646,0.87548,0.50268
0.277,0.73571,0.76516,0.87473,0.50015
0.278,0.73408,0.76386,0.87399,0.49762
0.279,0.73245,0.76256,0.87325,0.49509
0.28,0.73081,0.76127,0.87251,0.49256
0.281,0.72917,0.75997,0.87176,0.49004
0.282,0.72753,0.75867,0.87102,0.48752
0.283,0.72589,0.75737,0.87027,0.48501
0.284,0.72425,0.75607,0.86952,0.48249
0.285,0.7226,0.75477,0.86878,0.47998
0.286,0.72095,0.75348,0.86803,0.47748
0.287,0.7193,0.75218,0.86728,0.47498
0.288,0.71765,0.75088,0.86653,0.47248
0.289,0.71599,0.74958,0.86578,0.46999
0.29,0.71434,0.74828,0.86503,0.4675
0.291,0.71268,0.74698,0.86428,0.46501
0.292,0.71102,0.74568,0.86353,0.46253
0.293,0.70936,0.74438,0.86278,0.46005
0.294,0.70769,0.74308,0.86202,0.45757
0.295,0.70603,0.74178,0.86127,0.4551
0.296,0.70436,0.74049,0.86052,0.45264
0.297,0.70269,0.73919,0.85976,0.45018
0.298,0.70102,0.73789,0.85901,0.44772
0.299,0.69935,0.73659,0.85825,0.44527
0.3,0.69768,0.73529,0.85749,0.44282
0.301,0.696,0.734,0.85674,0.44038
0.302,0.69432,0.7327,0.85598,0.43794
0.303,0.69265,0.7314,0.85522,0.4355
0.304,0.69097,0.73011,0.85446,0.43307
0.305,0.68929,0.72881,0.8537,0.43065
0.306,0.6876,0.72751,0.85294,0.42823
0.307,0.68592,0.72622,0.85218,0.42581
0.308,0.68423,0.72492,0.85142,0.4234
0.309,0.68255,0.72363,0.85066,0.421
0.31,0.68086,0.72233,0.8499,0.4186
0.311,0.67917,0.72104,0.84914,0.4162
0.312,0.67748,0.71975,0.84838,0.41381
0.313,0.67579,0.71845,0.84762,0.41143
0.314,0.6741,0.71716,0.84685,0.40905
0.315,0.6724,0.71587,0.84609,0.40668
0.316,0.67071,0.71458,0.84533,0.40431
0.317,0.66901,0.71329,0.84456,0.40195
0.318,0.66731,0.712,0.8438,0.39959
0.319,0.66561,0.71071,0.84304,0.39724
0.32,0.66392,0.70942,0.84227,0.39489
0.321,0.66222,0.70813,0.84151,0.39255
0.322,0.66051,0.70685,0.84074,0.39022
0.323,0.65881,0.70556,0.83998,0.38789
0.324,0.65711,0.70427,0.83921,0.38556
0.325,0.65541,0.70299,0.83844,0.38325
0.326,0.6537,0.7017,0.83768,0.38093
0.327,0.652,0.70042,0.83691,0.37863
0.328,0.65029,0.69914,0.83614,0.37633
0.329,0.64858,0.69785,0.83538,0.37404
0.33,0.64688,0.69657,0.83461,0.37175
0.331,0.64517,0.69529,0.83384,0.36947
0.332,0.64346,0.69401,0.83307,0.3672
0.333,0.64175,0.69273,0.83231,0.36493
0.334,0.64004,0.69146,0.83154,0.36266
0.335,0.63833,0.69018,0.83077,0.36041
0.336,0.63662,0.6889,0.83,0.35816
0.337,0.63491,0.68763,0.82923,0.35592
0.338,0.6332,0.68635,0.82846,0.35368
0.339,0.63148,0.68508,0.8277,0.35145
0.34,0.62977,0.68381,0.82693,0.34923
0.341,0.62806,0.68254,0.82616,0.34701
0.342,0.62634,0.68127,0.82539,0.3448
0.343,0.62463,0.68,0.82462,0.3426
0.344,0.62292,0.67873,0.82385,0.3404
0.345,0.6212,0.67746,0.82308,0.33821
0.346,0.61949,0.67619,0.82231,0.33603
0.347,0.61777,0.67493,0.82154,0.33385
0.348,0.61606,0.67367,0.82077,0.33168
0.349,0.61434,0.6724,0.82,0.32952
0.35,0.61263,0.67114,0.81923,0.32736
0.351,0.61091,0.66988,0.81846,0.32522
0.352,0.6092,0.66862,0.81769,0.32307
0.353,0.60748,0.66736,0.81692,0.32094
0.354,0.60576,0.66611,0.81615,0.31881
0.355,0.60405,0.66485,0.81538,0.31669
0.356,0.60233,0.66359,0.81461,0.31458
0.357,0.60062,0.66234,0.81384,0.31247
0.358,0.5989,0.66109,0.81307,0.31038
0.359,0.59719,0.65984,0.8123,0.30828
0.36,0.59547,0.65859,0.81153,0.3062
0.361,0.59376,0.65734,0.81076,0.30412
0.362,0.59204,0.65609,0.81,0.30205
0.363,0.59033,0.65485,0.80923,0.29999
0.364,0.58861,0.6536,0.80846,0.29794
0.365,0.5869,0.65236,0.80769,0.29589
0.366,0.58519,0.65112,0.80692,0.29385
0.367,0.58347,0.64988,0.80615,0.29182
0.368,0.58176,0.64864,0.80538,0.28979
0.369,0.58005,0.6474,0.80461,0.28778
0.37,0.57834,0.64616,0.80384,0.28577
0.371,0.57662,0.64493,0.80307,0.28376
0.372,0.57491,0.64369,0.8023,0.28177
0.373,0.5732,0.64246,0.80154,0.27978
0.374,0.57149,0.64123,0.80077,0.2778
0.375,0.56978,0.64,0.8,0.27583
0.376,0.56807,0.63877,0.79923,0.27387
0.377,0.56637,0.63755,0.79846,0.27191
0.378,0.56466,0.63632,0.7977,0.26996
0.379,0.56295,0.6351,0.79693,0.26802
0.38,0.56124,0.63387,0.79616,0.26609
0.381,0.55954,0.63265,0.7954,0.26417
0.382,0.55783,0.63143,0.79463,0.26225
0.383,0.55613,0.63022,0.79386,0.26034
0.384,0.55442,0.629,0.7931,0.25844
0.385,0.55272,0.62779,0.79233,0.25654
0.386,0.55102,0.62657,0.79156,0.25466
0.387,0.54932,0.62536,0.7908,0.25278
0.388,0.54762,0.62415,0.79003,0.25091
0.389,0.54592,0.62294,0.78927,0.24905
0.39,0.54422,0.62174,0.7885,0.2472
0.391,0.54252,0.62053,0.78774,0.24535
0.392,0.54083,0.61933,0.78697,0.24351
0.393,0.53913,0.61812,0.78621,0.24168
0.394,0.53744,0.61692,0.78545,0.23986
0.395,0.53574,0.61573,0.78468,0.23805
0.396,0.53405,0.61453,0.78392,0.23624
0.397,0.53236,0.61333,0.78316,0.23444
0.398,0.53067,0.61214,0.78239,0.23265
0.399,0.52898,0.61095,0.78163,0.23087
0.4,0.52729,0.60976,0.78087,0.2291
0.401,0.52561,0.60857,0.78011,0.22733
0.402,0.52392,0.60738,0.77935,0.22558
0.403,0.52224,0.60619,0.77858,0.22383
0.404,0.52055,0.60501,0.77782,0.22209
0.405,0.51887,0.60383,0.77706,0.22036
0.406,0.51719,0.60265,0.7763,0.21863
0.407,0.51551,0.60147,0.77554,0.21691
0.408,0.51383,0.60029,0.77479,0.21521
0.409,0.51216,0.59912,0.77403,0.21351
0.41,0.51048,0.59794,0.77327,0.21182
0.411,0.50881,0.59677,0.77251,0.21013
0.412,0.50714,0.5956,0.77175,0.20846
0.413,0.50547,0.59443,0.77099,0.20679
0.414,0.5038,0.59327,0.77024,0.20513
0.415,0.50213,0.5921,0.76948,0.20348
0.416,0.50046,0.59094,0.76873,0.20184
0.417,0.4988,0.58978,0.76797,0.2002
0.418,0.49713,0.58862,0.76721,0.19858
0.419,0.49547,0.58746,0.76646,0.19696
0.42,0.49381,0.5863,0.7657,0.19535
0.421,0.49215,0.58515,0.76495,0.19375
0.422,0.4905,0.584,0.7642,0.19216
0.423,0.48884,0.58285,0.76344,0.19057
0.424,0.48719,0.5817,0.76269,0.18899
0.425,0.48554,0.58055,0.76194,0.18743
0.426,0.48389,0.57941,0.76119,0.18587
0.427,0.48224,0.57826,0.76044,0.18431
0.428,0.48059,0.57712,0.75969,0.18277
0.429,0.47895,0.57598,0.75894,0.18124
0.43,0.4773,0.57484,0.75819,0.17971
0.431,0.47566,0.57371,0.75744,0.17819
0.432,0.47402,0.57258,0.75669,0.17668
0.433,0.47239,0.57144,0.75594,0.17518
0.434,0.47075,0.57031,0.75519,0.17368
0.435,0.46912,0.56918,0.75444,0.1722
0.436,0.46749,0.56806,0.7537,0.17072
0.437,0.46586,0.56693,0.75295,0.16925
0.438,0.46423,0.56581,0.7522,0.16779
0.439,0.4626,0.56469,0.75146,0.16634
0.44,0.46098,0.56357,0.75071,0.16489
0.441,0.45936,0.56245,0.74997,0.16345
0.442,0.45774,0.56134,0.74923,0.16203
0.443,0.45612,0.56023,0.74848,0.1606
0.444,0.45451,0.55911,0.74774,0.15919
0.445,0.45289,0.558,0.747,0.15779
0.446,0.45128,0.5569,0.74626,0.15639
0.447,0.44967,0.55579,0.74551,0.155
0.448,0.44807,0.55469,0.74477,0.15363
0.449,0.44646,0.55359,0.74403,0.15225
0.45,0.44486,0.55249,0.74329,0.15089
0.451,0.44326,0.55139,0.74256,0.14954
0.452,0.44166,0.55029,0.74182,0.14819
0.453,0.44006,0.5492,0.74108,0.14685
0.454,0.43847,0.54811,0.74034,0.14552
0.455,0.43688,0.54702,0.73961,0.1442
0.456,0.43529,0.54593,0.73887,0.14288
0.457,0.4337,0.54484,0.73813,0.14157
0.458,0.43212,0.54376,0.7374,0.14027
0.459,0.43054,0.54267,0.73666,0.13898
0.46,0.42896,0.54159,0.73593,0.1377
0.461,0.42738,0.54052,0.7352,0.13643
0.462,0.4258,0.53944,0.73447,0.13516
0.463,0.42423,0.53836,0.73373,0.1339
0.464,0.42266,0.53729,0.733,0.13265
0.465,0.42109,0.53622,0.73227,0.13141
0.466,0.41953,0.53515,0.73154,0.13017
0.467,0.41797,0.53409,0.73081,0.12894
0.468,0.41641,0.53302,0.73008,0.12773
0.469,0.41485,0.53196,0.72936,0.12651
0.47,0.41329,0.5309,0.72863,0.12531
0.471,0.41174,0.52984,0.7279,0.12412
0.472,0.41019,0.52878,0.72717,0.12293
0.473,0.40864,0.52773,0.72645,0.12175
0.474,0.4071,0.52668,0.72572,0.12058
0.475,0.40555,0.52562,0.725,0.11941
0.476,0.40401,0.52458,0.72428,0.11825
0.477,0.40248,0.52353,0.72355,0.11711
0.478,0.40094,0.52248,0.72283,0.11596
0.479,0.39941,0.52144,0.72211,0.11483
0.48,0.39788,0.5204,0.72139,0.11371
0.481,0.39636,0.51936,0.72067,0.11259
0.482,0.39483,0.51832,0.71995,0.11148
0.483,0.39331,0.51729,0.71923,0.11037
0.484,0.39179,0.51626,0.71851,0.10928
0.485,0.39028,0.51522,0.71779,0.10819
0.486,0.38876,0.5142,0.71707,0.10711
0.487,0.38725,0.51317,0.71636,0.10604
0.488,0.38575,0.51214,0.71564,0.10497
0.489,0.38424,0.51112,0.71493,0.10392
0.49,0.38274,0.5101,0.71421,0.10287
0.491,0.38124,0.50908,0.7135,0.10182
0.492,0.37974,0.50806,0.71279,0.10079
0.493,0.37825,0.50705,0.71207,0.099761
0.494,0.37676,0.50604,0.71136,0.098741
0.495,0.37527,0.50502,0.71065,0.097728
0.496,0.37379,0.50402,0.70994,0.096722
0.497,0.37231,0.50301,0.70923,0.095724
0.498,0.37083,0.502,0.70852,0.094733
0.499,0.36935,0.501,0.70781,0.09375
0.5,0.36788,0.5,0.70711,0.092773
0.501,0.36641,0.499,0.7064,0.091804
0.502,0.36494,0.498,0.70569,0.090843
0.503,0.36348,0.49701,0.70499,0.089888
0.504,0.36202,0.49602,0.70428,0.08894
0.505,0.36056,0.49502,0.70358,0.088
0.506,0.3591,0.49404,0.70288,0.087067
0.507,0.35765,0.49305,0.70217,0.086141
0.508,0.3562,0.49206,0.70147,0.085222
0.509,0.35476,0.49108,0.70077,0.08431
0.51,0.35331,0.4901,0.70007,0.083405
0.511,0.35187,0.48912,0.69937,0.082507
0.512,0.35044,0.48814,0.69867,0.081616
0.513,0.349,0.48717,0.69797,0.080732
0.514,0.34757,0.4862,0.69728,0.079855
0.515,0.34614,0.48522,0.69658,0.078985
0.516,0.34472,0.48426,0.69588,0.078121
0.517,0.3433,0.48329,0.69519,0.077265
0.518,0.34188,0.48232,0.6945,0.076415
0.519,0.34046,0.48136,0.6938,0.075572
0.52,0.33905,0.4804,0.69311,0.074736
0.521,0.33764,0.47944,0.69242,0.073907
0.522,0.33624,0.47848,0.69173,0.073084
0.523,0.33484,0.47753,0.69103,0.072268
0.524,0.33344,0.47658,0.69034,0.071458
0.525,0.33204,0.47562,0.68966,0.070656
0.526,0.33065,0.47468,0.68897,0.069859
0.527,0.32926,0.47373,0.68828,0.06907
0.528,0.32787,0.47278,0.68759,0.068287
0.529,0.32649,0.47184,0.68691,0.06751
0.53,0.32511,0.4709,0.68622,0.06674
0.531,0.32373,0.46996,0.68554,0.065976
0.532,0.32236,0.46902,0.68485,0.065219
0.533,0.32099,0.46809,0.68417,0.064468
0.534,0.31962,0.46715,0.68349,0.063724
0.535,0.31826,0.46622,0.6828,0.062986
0.536,0.3169,0.46529,0.68212,0.062254
0.537,0.31554,0.46437,0.68144,0.061529
0.538,0.31418,0.46344,0.68076,0.060809
0.539,0.31283,0.46252,0.68009,0.060096
0.54,0.31149,0.4616,0.67941,0.059389
0.541,0.31014,0.46068,0.67873,0.058689
0.542,0.3088,0.45976,0.67805,0.057994
0.543,0.30746,0.45884,0.67738,0.057306
0.544,0.30613,0.45793,0.6767,0.056623
0.545,0.3048,0.45702,0.67603,0.055947
0.546,0.30347,0.45611,0.67536,0.055277
0.547,0.30215,0.4552,0.67469,0.054613
0.548,0.30083,0.45429,0.67401,0.053954
0.549,0.29951,0.45339,0.67334,0.053302
0.55,0.2982,0.45249,0.67267,0.052655
0.551,0.29689,0.45159,0.672,0.052014
0.552,0.29558,0.45069,0.67134,0.05138
0.553,0.29428,0.44979,0.67067,0.050751
0.554,0.29298,0.4489,0.67,0.050127
0.555,0.29168,0.44801,0.66933,0.04951
0.556,0.29039,0.44712,0.66867,0.048898
0.557,0.2891,0.44623,0.668,0.048292
0.558,0.28781,0.44534,0.66734,0.047691
0.559,0.28653,0.44446,0.66668,0.047096
0.56,0.28525,0.44358,0.66602,0.046507
0.561,0.28397,0.4427,0.66535,0.045923
0.562,0.2827,0.44182,0.66469,0.045345
0.563,0.28143,0.44094,0.66403,0.044772
0.564,0.28016,0.44007,0.66338,0.044205
0.565,0.2789,0.43919,0.66272,0.043643
0.566,0.27764,0.43832,0.66206,0.043087
0.567,0.27639,0.43745,0.6614,0.042536
0.568,0.27513,0.43659,0.66075,0.04199
0.569,0.27389,0.43572,0.66009,0.04145
0.57,0.27264,0.43486,0.65944,0.040915
0.571,0.2714,0.434,0.65878,0.040385
0.572,0.27016,0.43314,0.65813,0.03986
0.573,0.26893,0.43228,0.65748,0.03934
0.574,0.2677,0.43142,0.65683,0.038826
0.575,0.26647,0.43057,0.65618,0.038317
0.576,0.26524,0.42972,0.65553,0.037813
0.577,0.26402,0.42887,0.65488,0.037314
0.578,0.26281,0.42802,0.65423,0.03682
0.579,0.26159,0.42717,0.65359,0.036331
0.58,0.26038,0.42633,0.65294,0.035846
0.581,0.25918,0.42549,0.65229,0.035367
0.582,0.25797,0.42465,0.65165,0.034893
0.583,0.25677,0.42381,0.65101,0.034424
0.584,0.25558,0.42297,0.65036,0.033959
0.585,0.25439,0.42214,0.64972,0.033499
0.586,0.2532,0.4213,0.64908,0.033044
0.587,0.25201,0.42047,0.64844,0.032594
0.588,0.25083,0.41964,0.6478,0.032148
0.589,0.24965,0.41882,0.64716,0.031708
0.59,0.24848,0.41799,0.64652,0.031271
0.591,0.24731,0.41717,0.64588,0.03084
0.592,0.24614,0.41634,0.64525,0.030413
0.593,0.24498,0.41552,0.64461,0.02999
0.594,0.24382,0.41471,0.64398,0.029572
0.595,0.24266,0.41389,0.64334,0.029159
0.596,0.24151,0.41308,0.64271,0.02875
0.597,0.24036,0.41226,0.64208,0.028345
0.598,0.23921,0.41145,0.64145,0.027945
0.599,0.23807,0.41064,0.64081,0.02755
0.6,0.23693,0.40984,0.64018,0.027158
0.601,0.23579,0.40903,0.63956,0.026771
0.602,0.23466,0.40823,0.63893,0.026388
0.603,0.23353,0.40743,0.6383,0.02601
0.604,0.23241,0.40663,0.63767,0.025635
0.605,0.23129,0.40583,0.63705,0.025265
0.606,0.23017,0.40503,0.63642,0.024899
0.607,0.22905,0.40424,0.6358,0.024537
0.608,0.22794,0.40344,0.63517,0.024179
0.609,0.22684,0.40265,0.63455,0.023825
0.61,0.22573,0.40186,0.63393,0.023475
0.611,0.22463,0.40108,0.63331,0.02313
0.612,0.22354,0.40029,0.63269,0.022788
0.613,0.22244,0.39951,0.63207,0.02245
0.614,0.22136,0.39873,0.63145,0.022116
0.615,0.22027,0.39795,0.63083,0.021786
0.616,0.21919,0.39717,0.63021,0.02146
0.617,0.21811,0.39639,0.6296,0.021137
0.618,0.21704,0.39562,0.62898,0.020819
0.619,0.21596,0.39484,0.62837,0.020504
0.62,0.2149,0.39407,0.62775,0.020193
0.621,0.21383,0.3933,0.62714,0.019885
0.622,0.21277,0.39254,0.62653,0.019581
0.623,0.21171,0.39177,0.62592,0.019281
0.624,0.21066,0.39101,0.6253,0.018985
0.625,0.20961,0.39024,0.6247,0.018692
0.626,0.20857,0.38948,0.62409,0.018402
0.627,0.20752,0.38872,0.62348,0.018116
0.628,0.20648,0.38797,0.62287,0.017834
0.629,0.20545,0.38721,0.62226,0.017555
0.63,0.20442,0.38646,0.62166,0.01728
0.631,0.20339,0.38571,0.62105,0.017007
0.632,0.20236,0.38496,0.62045,0.016739
0.633,0.20134,0.38421,0.61985,0.016473
0.634,0.20032,0.38346,0.61924,0.016211
0.635,0.19931,0.38272,0.61864,0.015953
0.636,0.1983,0.38197,0.61804,0.015697
0.637,0.19729,0.38123,0.61744,0.015445
0.638,0.19629,0.38049,0.61684,0.015196
0.639,0.19529,0.37975,0.61624,0.01495
0.64,0.19429,0.37902,0.61564,0.014707
0.641,0.1933,0.37828,0.61505,0.014467
0.642,0.19231,0.37755,0.61445,0.014231
0.643,0.19132,0.37682,0.61386,0.013997
0.644,0.19034,0.37609,0.61326,0.013767
0.645,0.18936,0.37536,0.61267,0.013539
0.646,0.18839,0.37464,0.61207,0.013315
0.647,0.18741,0.37391,0.61148,0.013093
0.648,0.18645,0.37319,0.61089,0.012875
0.649,0.18548,0.37247,0.6103,0.012659
0.65,0.18452,0.37175,0.60971,0.012446
0.651,0.18356,0.37103,0.60912,0.012236
0.652,0.18261,0.37031,0.60853,0.012029
0.653,0.18166,0.3696,0.60795,0.011825
0.654,0.18071,0.36889,0.60736,0.011623
0.655,0.17977,0.36817,0.60677,0.011424
0.656,0.17883,0.36747,0.60619,0.011228
0.657,0.17789,0.36676,0.60561,0.011035
0.658,0.17696,0.36605,0.60502,0.010844
0.659,0.17603,0.36535,0.60444,0.010655
0.66,0.1751,0.36464,0.60386,0.01047
0.661,0.17418,0.36394,0.60328,0.010287
0.662,0.17326,0.36324,0.6027,0.010106
0.663,0.17234,0.36255,0.60212,0.0099285
0.664,0.17143,0.36185,0.60154,0.0097531
0.665,0.17052,0.36115,0.60096,0.0095802
0.666,0.16962,0.36046,0.60038,0.0094097
0.667,0.16871,0.35977,0.59981,0.0092416
0.668,0.16781,0.35908,0.59923,0.009076
0.669,0.16692,0.35839,0.59866,0.0089127
0.67,0.16603,0.3577,0.59808,0.0087517
0.671,0.16514,0.35702,0.59751,0.0085932
0.672,0.16425,0.35634,0.59694,0.0084369
0.673,0.16337,0.35565,0.59637,0.0082829
0.674,0.1625,0.35497,0.5958,0.0081311
0.675,0.16162,0.3543,0.59523,0.0079816
0.676,0.16075,0.35362,0.59466,0.0078343
0.677,0.15988,0.35294,0.59409,0.0076891
0.678,0.15902,0.35227,0.59352,0.0075462
0.679,0.15816,0.3516,0.59296,0.0074053
0.68,0.1573,0.35093,0.59239,0.0072666
0.681,0.15645,0.35026,0.59183,0.00713
0.682,0.1556,0.34959,0.59126,0.0069955
0.683,0.15475,0.34892,0.5907,0.0068629
0.684,0.1539,0.34826,0.59013,0.0067325
0.685,0.15306,0.3476,0.58957,0.006604
0.686,0.15223,0.34694,0.58901,0.0064775
0.687,0.15139,0.34628,0.58845,0.0063529
0.688,0.15056,0.34562,0.58789,0.0062303
0.689,0.14974,0.34496,0.58733,0.0061096
0.69,0.14891,0.34431,0.58678,0.0059908
0.691,0.14809,0.34365,0.58622,0.0058738
0.692,0.14727,0.343,0.58566,0.0057587
0.693,0.14646,0.34235,0.58511,0.0056454
0.694,0.14565,0.3417,0.58455,0.0055339
0.695,0.14484,0.34105,0.584,0.0054242
0.696,0.14404,0.34041,0.58344,0.0053163
0.697,0.14324,0.33976,0.58289,0.0052101
0.698,0.14244,0.33912,0.58234,0.0051056
0.699,0.14165,0.33848,0.58179,0.0050028
0.7,0.14086,0.33784,0.58124,0.0049017
0.701,0.14007,0.3372,0.58069,0.0048023
0.702,0.13929,0.33656,0.58014,0.0047045
0.703,0.13851,0.33593,0.57959,0.0046083
0.704,0.13773,0.33529,0.57905,0.0045137
0.705,0.13696,0.33466,0.5785,0.0044206
0.706,0.13618,0.33403,0.57795,0.0043292
0.707,0.13542,0.3334,0.57741,0.0042393
0.708,0.13465,0.33277,0.57686,0.0041509
0.709,0.13389,0.33215,0.57632,0.0040639
0.71,0.13313,0.33152,0.57578,0.0039785
0.711,0.13238,0.3309,0.57524,0.0038946
0.712,0.13163,0.33028,0.5747,0.003812
0.713,0.13088,0.32965,0.57416,0.0037309
0.714,0.13013,0.32904,0.57362,0.0036512
0.715,0.12939,0.32842,0.57308,0.0035729
0.716,0.12865,0.3278,0.57254,0.003496
0.717,0.12792,0.32719,0.572,0.0034204
0.718,0.12719,0.32657,0.57147,0.0033462
0.719,0.12646,0.32596,0.57093,0.0032732
0.72,0.12573,0.32535,0.5704,0.0032016
0.721,0.12501,0.32474,0.56986,0.0031312
0.722,0.12429,0.32413,0.56933,0.0030621
0.723,0.12357,0.32353,0.5688,0.0029943
0.724,0.12286,0.32292,0.56826,0.0029276
0.725,0.12215,0.32232,0.56773,0.0028622
0.726,0.12144,0.32172,0.5672,0.002798
0.727,0.12074,0.32112,0.56667,0.002735
0.728,0.12004,0.32052,0.56614,0.0026731
0.729,0.11934,0.31992,0.56562,0.0026124
0.73,0.11865,0.31933,0.56509,0.0025528
0.731,0.11796,0.31873,0.56456,0.0024943
0.732,0.11727,0.31814,0.56404,0.0024369
0.733,0.11658,0.31755,0.56351,0.0023806
0.734,0.1159,0.31695,0.56299,0.0023254
0.735,0.11522,0.31637,0.56246,0.0022712
0.736,0.11455,0.31578,0.56194,0.002218
0.737,0.11387,0.31519,0.56142,0.0021659
0.738,0.1132,0.31461,0.5609,0.0021148
0.739,0.11254,0.31402,0.56038,0.0020647
0.74,0.11187,0.31344,0.55986,0.0020155
0.741,0.11121,0.31286,0.55934,0.0019673
0.742,0.11055,0.31228,0.55882,0.0019201
0.743,0.1099,0.3117,0.5583,0.0018738
0.744,0.10925,0.31112,0.55779,0.0018284
0.745,0.1086,0.31055,0.55727,0.0017839
0.746,0.10795,0.30998,0.55675,0.0017403
0.747,0.10731,0.3094,0.55624,0.0016976
0.748,0.10667,0.30883,0.55573,0.0016557
0.749,0.10603,0.30826,0.55521,0.0016147
0.75,0.1054,0.30769,0.5547,0.0015745
0.751,0.10477,0.30712,0.55419,0.0015352
0.752,0.10414,0.30656,0.55368,0.0014966
0.753,0.10352,0.30599,0.55317,0.0014589
0.754,0.10289,0.30543,0.55266,0.0014219
0.755,0.10227,0.30487,0.55215,0.0013858
0.756,0.10166,0.30431,0.55164,0.0013503
0.757,0.10104,0.30375,0.55113,0.0013157
0.758,0.10043,0.30319,0.55063,0.0012817
0.759,0.099826,0.30263,0.55012,0.0012485
0.76,0.099222,0.30208,0.54962,0.001216
0.761,0.09862,0.30152,0.54911,0.0011842
0.762,0.098021,0.30097,0.54861,0.0011531
0.763,0.097425,0.30042,0.54811,0.0011226
0.764,0.096831,0.29987,0.5476,0.0010929
0.765,0.096241,0.29932,0.5471,0.0010637
0.766,0.095653,0.29877,0.5466,0.0010353
0.767,0.095069,0.29823,0.5461,0.0010074
0.768,0.094487,0.29768,0.5456,0.00098019
0.769,0.093908,0.29714,0.5451,0.00095357
0.77,0.093331,0.2966,0.54461,0.00092755
0.771,0.092758,0.29605,0.54411,0.00090212
0.772,0.092187,0.29551,0.54361,0.00087727
0.773,0.091619,0.29498,0.54312,0.00085298
0.774,0.091054,0.29444,0.54262,0.00082926
0.775,0.090491,0.2939,0.54213,0.00080608
0.776,0.089932,0.29337,0.54163,0.00078343
0.777,0.089375,0.29283,0.54114,0.00076132
0.778,0.088821,0.2923,0.54065,0.00073972
0.779,0.088269,0.29177,0.54016,0.00071864
0.78,0.08772,0.29124,0.53967,0.00069805
0.781,0.087174,0.29071,0.53918,0.00067795
0.782,0.086631,0.29018,0.53869,0.00065834
0.783,0.086091,0.28966,0.5382,0.00063919
0.784,0.085553,0.28913,0.53771,0.00062051
0.785,0.085017,0.28861,0.53722,0.00060229
0.786,0.084485,0.28809,0.53674,0.0005845
0.787,0.083955,0.28756,0.53625,0.00056716
0.788,0.083428,0.28704,0.53577,0.00055024
0.789,0.082903,0.28653,0.53528,0.00053375
0.79,0.082381,0.28601,0.5348,0.00051766
0.791,0.081862,0.28549,0.53431,0.00050198
0.792,0.081345,0.28498,0.53383,0.0004867
0.793,0.080831,0.28446,0.53335,0.0004718
0.794,0.080319,0.28395,0.53287,0.00045729
0.795,0.079811,0.28344,0.53239,0.00044314
0.796,0.079304,0.28293,0.53191,0.00042937
0.797,0.0788,0.28242,0.53143,0.00041594
0.798,0.078299,0.28191,0.53095,0.00040287
0.799,0.077801,0.2814,0.53048,0.00039015
0.8,0.077305,0.2809,0.53,0.00037775
0.801,0.076811,0.28039,0.52952,0.00036569
0.802,0.07632,0.27989,0.52905,0.00035395
0.803,0.075832,0.27939,0.52857,0.00034252
0.804,0.075346,0.27889,0.5281,0.0003314
0.805,0.074863,0.27839,0.52763,0.00032059
0.806,0.074382,0.27789,0.52715,0.00031007
0.807,0.073903,0.27739,0.52668,0.00029983
0.808,0.073428,0.2769,0.52621,0.00028989
0.809,0.072954,0.2764,0.52574,0.00028021
0.81,0.072483,0.27591,0.52527,0.00027081
0.811,0.072015,0.27542,0.5248,0.00026167
0.812,0.071549,0.27492,0.52433,0.00025279
0.813,0.071085,0.27443,0.52386,0.00024416
0.814,0.070624,0.27394,0.5234,0.00023578
0.815,0.070165,0.27346,0.52293,0.00022764
0.816,0.069709,0.27297,0.52246,0.00021974
0.817,0.069255,0.27248,0.522,0.00021206
0.818,0.068804,0.272,0.52153,0.00020461
0.819,0.068355,0.27151,0.52107,0.00019738
0.82,0.067908,0.27103,0.52061,0.00019037
0.821,0.067464,0.27055,0.52014,0.00018356
0.822,0.067022,0.27007,0.51968,0.00017696
0.823,0.066582,0.26959,0.51922,0.00017055
0.824,0.066145,0.26911,0.51876,0.00016435
0.825,0.06571,0.26864,0.5183,0.00015833
0.826,0.065278,0.26816,0.51784,0.0001525
0.827,0.064848,0.26769,0.51738,0.00014684
0.828,0.06442,0.26721,0.51693,0.00014137
0.829,0.063994,0.26674,0.51647,0.00013606
0.83,0.063571,0.26627,0.51601,0.00013093
0.831,0.06315,0.2658,0.51556,0.00012595
0.832,0.062731,0.26533,0.5151,0.00012114
0.833,0.062315,0.26486,0.51465,0.00011648
0.834,0.061901,0.26439,0.51419,0.00011197
0.835,0.061489,0.26393,0.51374,0.00010761
0.836,0.061079,0.26346,0.51329,0.00010339
0.837,0.060672,0.263,0.51284,9.9307e-05
0.838,0.060267,0.26254,0.51238,9.5363e-05
0.839,0.059864,0.26208,0.51193,9.1551e-05
0.84,0.059463,0.26162,0.51148,8.7867e-05
0.841,0.059065,0.26116,0.51103,8.4309e-05
0.842,0.058668,0.2607,0.51059,8.0872e-05
0.843,0.058274,0.26024,0.51014,7.7553e-05
0.844,0.057882,0.25978,0.50969,7.4349e-05
0.845,0.057493,0.25933,0.50924,7.1257e-05
0.846,0.057105,0.25888,0.5088,6.8274e-05
0.847,0.05672,0.25842,0.50835,6.5396e-05
0.848,0.056336,0.25797,0.50791,6.262e-05
0.849,0.055955,0.25752,0.50746,5.9944e-05
0.85,0.055576,0.25707,0.50702,5.7365e-05
0.851,0.055199,0.25662,0.50658,5.4879e-05
0.852,0.054825,0.25617,0.50614,5.2484e-05
0.853,0.054452,0.25573,0.50569,5.0178e-05
0.854,0.054081,0.25528,0.50525,4.7957e-05
0.855,0.053713,0.25484,0.50481,4.582e-05
0.856,0.053347,0.25439,0.50437,4.3763e-05
0.857,0.052982,0.25395,0.50393,4.1784e-05
0.858,0.05262,0.25351,0.5035,3.9882e-05
0.859,0.05226,0.25307,0.50306,3.8052e-05
0.86,0.051902,0.25263,0.50262,3.6293e-05
0.861,0.051546,0.25219,0.50218,3.4604e-05
0.862,0.051192,0.25175,0.50175,3.2981e-05
0.863,0.05084,0.25131,0.50131,3.1422e-05
0.864,0.05049,0.25088,0.50088,2.9926e-05
0.865,0.050142,0.25044,0.50044,2.849e-05
0.866,0.049796,0.25001,0.50001,2.7113e-05
0.867,0.049452,0.24958,0.49958,2.5792e-05
0.868,0.04911,0.24915,0.49915,2.4526e-05
0.869,0.04877,0.24872,0.49871,2.3313e-05
0.87,0.048432,0.24829,0.49828,2.215e-05
0.871,0.048096,0.24786,0.49785,2.1037e-05
0.872,0.047761,0.24743,0.49742,1.9971e-05
0.873,0.047429,0.247,0.497,1.8951e-05
0.874,0.047099,0.24658,0.49657,1.7975e-05
0.875,0.046771,0.24615,0.49614,1.7042e-05
0.876,0.046444,0.24573,0.49571,1.615e-05
0.877,0.04612,0.24531,0.49529,1.5298e-05
0.878,0.045797,0.24489,0.49486,1.4484e-05
0.879,0.045476,0.24447,0.49443,1.3707e-05
0.88,0.045157,0.24405,0.49401,1.2966e-05
0.881,0.04484,0.24363,0.49359,1.2258e-05
0.882,0.044525,0.24321,0.49316,1.1583e-05
0.883,0.044212,0.24279,0.49274,1.094e-05
0.884,0.043901,0.24238,0.49232,1.0328e-05
0.885,0.043591,0.24196,0.4919,9.7443e-06
0.886,0.043283,0.24155,0.49147,9.189e-06
0.887,0.042978,0.24113,0.49105,8.6606e-06
0.888,0.042674,0.24072,0.49063,8.1581e-06
0.889,0.042371,0.24031,0.49021,7.6805e-06
0.89,0.042071,0.2399,0.4898,7.2267e-06
0.891,0.041772,0.23949,0.48938,6.7957e-06
0.892,0.041475,0.23908,0.48896,6.3867e-06
0.893,0.04118,0.23868,0.48854,5.9987e-06
0.894,0.040887,0.23827,0.48813,5.6308e-06
0.895,0.040595,0.23786,0.48771,5.2822e-06
0.896,0.040306,0.23746,0.4873,4.952e-06
0.897,0.040018,0.23705,0.48688,4.6395e-06
0.898,0.039731,0.23665,0.48647,4.3437e-06
0.899,0.039447,0.23625,0.48606,4.0641e-06
0.9,0.039164,0.23585,0.48564,3.7999e-06
0.901,0.038883,0.23545,0.48523,3.5504e-06
0.902,0.038603,0.23505,0.48482,3.3148e-06
0.903,0.038326,0.23465,0.48441,3.0927e-06
0.904,0.03805,0.23425,0.484,2.8832e-06
0.905,0.037775,0.23386,0.48359,2.6859e-06
0.906,0.037503,0.23346,0.48318,2.5002e-06
0.907,0.037232,0.23307,0.48277,2.3255e-06
0.908,0.036962,0.23267,0.48236,2.1612e-06
0.909,0.036695,0.23228,0.48196,2.0069e-06
0.91,0.036429,0.23189,0.48155,1.862e-06
0.911,0.036164,0.2315,0.48114,1.726e-06
0.912,0.035902,0.23111,0.48074,1.5986e-06
0.913,0.03564,0.23072,0.48033,1.4792e-06
0.914,0.035381,0.23033,0.47993,1.3675e-06
0.915,0.035123,0.22994,0.47952,1.2631e-06
0.916,0.034867,0.22956,0.47912,1.1654e-06
0.917,0.034612,0.22917,0.47872,1.0743e-06
0.918,0.034359,0.22879,0.47832,9.8926e-07
0.919,0.034107,0.2284,0.47791,9.1001e-07
0.92,0.033857,0.22802,0.47751,8.3622e-07
0.921,0.033609,0.22764,0.47711,7.6757e-07
0.922,0.033362,0.22726,0.47671,7.0376e-07
0.923,0.033117,0.22687,0.47631,6.4452e-07
0.924,0.032873,0.2265,0.47592,5.8956e-07
0.925,0.032631,0.22612,0.47552,5.3864e-07
0.926,0.03239,0.22574,0.47512,4.915e-07
0.927,0.032151,0.22536,0.47472,4.4791e-07
0.928,0.031913,0.22499,0.47433,4.0766e-07
0.929,0.031677,0.22461,0.47393,3.7052e-07
0.93,0.031442,0.22424,0.47353,3.3629e-07
0.931,0.031209,0.22386,0.47314,3.0479e-07
0.932,0.030977,0.22349,0.47275,2.7583e-07
0.933,0.030747,0.22312,0.47235,2.4925e-07
0.934,0.030518,0.22275,0.47196,2.2488e-07
0.935,0.030291,0.22238,0.47157,2.0256e-07
0.936,0.030065,0.22201,0.47118,1.8216e-07
0.937,0.029841,0.22164,0.47078,1.6353e-07
0.938,0.029618,0.22127,0.47039,1.4655e-07
0.939,0.029396,0.2209,0.47,1.3109e-07
0.94,0.029176,0.22054,0.46961,1.1704e-07
0.941,0.028958,0.22017,0.46922,1.043e-07
0.942,0.02874,0.21981,0.46884,9.2752e-08
0.943,0.028524,0.21944,0.46845,8.2314e-08
0.944,0.02831,0.21908,0.46806,7.2893e-08
0.945,0.028097,0.21872,0.46767,6.4406e-08
0.946,0.027885,0.21836,0.46729,5.6776e-08
0.947,0.027675,0.218,0.4669,4.9929e-08
0.948,0.027466,0.21764,0.46652,4.3799e-08
0.949,0.027258,0.21728,0.46613,3.8322e-08
0.95,0.027052,0.21692,0.46575,3.3439e-08
0.951,0.026847,0.21656,0.46536,2.9097e-08
0.952,0.026643,0.21621,0.46498,2.5245e-08
0.953,0.026441,0.21585,0.4646,2.1837e-08
0.954,0.02624,0.2155,0.46422,1.8829e-08
0.955,0.026041,0.21514,0.46383,1.6181e-08
0.956,0.025842,0.21479,0.46345,1.3858e-08
0.957,0.025645,0.21444,0.46307,1.1826e-08
0.958,0.02545,0.21408,0.46269,1.0053e-08
0.959,0.025255,0.21373,0.46231,8.5124e-09
0.96,0.025062,0.21338,0.46193,7.1778e-09
0.961,0.02487,0.21303,0.46156,6.026e-09
0.962,0.02468,0.21269,0.46118,5.0358e-09
0.963,0.02449,0.21234,0.4608,4.1879e-09
0.964,0.024302,0.21199,0.46042,3.4651e-09
0.965,0.024116,0.21164,0.46005,2.8515e-09
0.966,0.02393,0.2113,0.45967,2.3332e-09
0.967,0.023746,0.21095,0.4593,1.8976e-09
0.968,0.023563,0.21061,0.45892,1.5334e-09
0.969,0.023381,0.21027,0.45855,1.2306e-09
0.97,0.0232,0.20993,0.45818,9.805e-10
0.971,0.023021,0.20958,0.4578,7.7515e-10
0.972,0.022842,0.20924,0.45743,6.0772e-10
0.973,0.022665,0.2089,0.45706,4.7222e-10
0.974,0.02249,0.20856,0.45669,3.6342e-10
0.975,0.022315,0.20822,0.45632,2.768e-10
0.976,0.022141,0.20789,0.45595,2.0848e-10
0.977,0.021969,0.20755,0.45558,1.5512e-10
0.978,0.021798,0.20721,0.45521,1.139e-10
0.979,0.021628,0.20688,0.45484,8.2432e-11
0.98,0.021459,0.20654,0.45447,5.8717e-11
0.981,0.021292,0.20621,0.4541,4.1098e-11
0.982,0.021125,0.20588,0.45374,2.8213e-11
0.983,0.02096,0.20554,0.45337,1.8953e-11
0.984,0.020795,0.20521,0.453,1.2427e-11
0.985,0.020632,0.20488,0.45264,7.9276e-12
0.986,0.02047,0.20455,0.45227,4.9022e-12
0.987,0.020309,0.20422,0.45191,2.9247e-12
0.988,0.020149,0.20389,0.45154,1.6739e-12
0.989,0.019991,0.20356,0.45118,9.1243e-13
0.99,0.019833,0.20324,0.45082,4.6928e-13
0.991,0.019677,0.20291,0.45045,2.2497e-13
0.992,0.019521,0.20258,0.45009,9.8862e-14
0.993,0.019367,0.20226,0.44973,3.8911e-14
0.994,0.019213,0.20193,0.44937,1.3256e-14
0.995,0.019061,0.20161,0.44901,3.708e-15
0.996,0.01891,0.20129,0.44865,7.7938e-16
0.997,0.01876,0.20096,0.44829,1.0427e-16
0.998,0.018611,0.20064,0.44793,6.1164e-18
0.999,0.018463,0.20032,0.44757,4.7892e-20
1,0.018316,0.2,0.44721,-0


==> Figs/data/bt1200_Legendre03_GaussEps0_100.csv <==
f,P,Pdb
1,1.91e-05,-47.19
2,0.00011902,-33.223
3,0.00041983,-24.227
4,0.0010152,-17.893
5,0.0019616,-13.094
6,0.0035602,-8.9223
7,0.0055147,-5.6828
8,0.0074988,-3.1883
9,0.0097171,-1.0398
10,0.011418,0.57606
11,0.0131,2.0005
12,0.014374,3.1593
13,0.014394,3.8606
14,0.013672,4.2809
15,0.012626,4.5345
16,0.011459,4.6738
17,0.0098077,4.5246
18,0.0086358,4.4685
19,0.0069215,3.9771
20,0.0053029,3.2658
21,0.0043598,2.839
22,0.0035401,2.3386
23,0.0028625,1.8021
24,0.0027185,1.9476
25,0.0023146,1.6036
26,0.0021048,1.5316
27,0.0022646,2.1772
28,0.0019714,1.8909
29,0.0020379,2.3397
30,0.0020138,2.5826
31,0.001963,2.7564
32,0.0015692,2.0597
33,0.0016124,2.4449
34,0.0013686,1.9925
35,0.0013127,2.063
36,0.0010354,1.2771
37,0.00097937,1.2735
38,0.0010009,1.5997
39,0.00097444,1.7088
40,0.00088665,1.5187
41,0.00082883,1.4403
42,0.00083465,1.68
43,0.00081374,1.7742
44,0.00070822,1.3707
45,0.0007206,1.6412
46,0.00062315,1.2011
47,0.00069541,1.8644
48,0.00059889,1.3983
49,0.00058961,1.5095
50,0.00059886,1.7526
51,0.00055186,1.5697
52,0.00053168,1.5765
53,0.00052289,1.6696
54,0.00041334,0.81091
55,0.00045824,1.4182
56,0.00040242,1.0105
57,0.00040412,1.1826
58,0.00042516,1.5541
59,0.00035357,0.90179
60,0.00035385,1.0512
61,0.00036067,1.2777
62,0.0003782,1.6251
63,0.00034609,1.3787
64,0.00032798,1.282
65,0.00031742,1.2746
66,0.00033605,1.655
67,0.00027681,0.94328
68,0.00029661,1.3721
69,0.00029659,1.4985
70,0.00028042,1.3801
71,0.00024414,0.90157
72,0.00026526,1.3834
73,0.00023604,0.99624
74,0.0002627,1.5792
75,0.00023442,1.2011
76,0.00023498,1.3266
77,0.00024514,1.624
78,0.00024968,1.8157
79,0.00021152,1.2061
80,0.00023169,1.7108
81,0.0001965,1.1034
82,0.00020078,1.3034
83,0.00018879,1.1414
84,0.0002173,1.8561
85,0.00021949,2.0026
86,0.00018597,1.3844
87,0.00018675,1.503
88,0.00019841,1.8653
89,0.00017479,1.4129
90,0.00016292,1.2046
91,0.00019487,2.0783
92,0.00015531,1.1877
93,0.00016227,1.472
94,0.00015289,1.3064
95,0.0001612,1.6282
96,0.00015429,1.5287
97,0.00016259,1.8463
98,0.00016393,1.9712
99,0.00015877,1.9203
100,0.00014649,1.658
101,0.00016215,2.1855
102,0.00016093,2.2383
103,0.00014458,1.8579
104,0.00013944,1.7846
105,0.00013666,1.7804
106,0.00014524,2.1268
107,0.00014105,2.0815
108,0.0001244,1.6167
109,0.00013312,1.9911
110,0.0001444,2.4236
111,0.00014255,2.446
112,0.00012519,1.9599
113,0.0001298,2.1944
114,0.00011561,1.7681
115,0.00011887,1.9645
116,0.00011539,1.9109
117,0.00011336,1.9082
118,0.00011627,2.0924
119,0.00011097,1.9631
120,0.00011331,2.1263
121,0.00011231,2.1597
122,0.00012805,2.8009
123,0.00011424,2.3762
124,0.00010563,2.1062
125,0.00010582,2.1839
126,0.00010897,2.3806
127,0.00011628,2.731
128,8.9911e-05,1.6823
129,9.6849e-05,2.0727
130,0.00010584,2.5255
131,9.8071e-05,2.2608
132,9.3976e-05,2.1416
133,9.4732e-05,2.242
134,8.3946e-05,1.7821
135,9.1362e-05,2.2143
136,8.9213e-05,2.175
137,8.1235e-05,1.8318
138,8.7503e-05,2.2178
139,7.9045e-05,1.839
140,8.8443e-05,2.3892
141,7.7146e-05,1.8575
142,8.3312e-05,2.2529
143,7.3459e-05,1.7672
144,7.4937e-05,1.9142
145,6.4146e-05,1.299
146,6.6912e-05,1.5421
147,6.1894e-05,1.2629
148,6.3104e-05,1.4058
149,6.0969e-05,1.3148
150,6.4617e-05,1.6253
151,6.0241e-05,1.3784
152,5.6529e-05,1.1596
153,5.4086e-05,1.0247
154,5.7584e-05,1.3534
155,5.509e-05,1.2173
156,4.7608e-05,0.63927
157,4.3956e-05,0.34822
158,4.5588e-05,0.56169
159,4.5243e-05,0.5835
160,3.5253e-05,-0.44563
161,4.225e-05,0.39478
162,3.9111e-05,0.11326
163,3.6452e-05,-0.13899
164,3.6474e-05,-0.083334
165,3.19e-05,-0.61241
166,3.4919e-05,-0.16717
167,2.7355e-05,-1.1752
168,2.6883e-05,-1.199
169,3.0212e-05,-0.64051
170,2.5629e-05,-1.3038
171,2.8066e-05,-0.85833
172,2.2633e-05,-1.742
173,2.2066e-05,-1.8019
174,1.9894e-05,-2.2018
175,2.0043e-05,-2.1196
176,1.9107e-05,-2.2778
177,1.6855e-05,-2.7731
178,1.6859e-05,-2.7233
179,1.5071e-05,-3.1615
180,1.5179e-05,-3.0822
181,1.5498e-05,-2.9437
182,1.3716e-05,-3.4263
183,1.4176e-05,-3.2355
184,1.1829e-05,-3.9741
185,1.2206e-05,-3.7907
186,1.0229e-05,-4.5112
187,9.3751e-06,-4.8434
188,8.6088e-06,-5.1674
189,8.8278e-06,-5.0122
190,7.7557e-06,-5.5287
191,6.9342e-06,-5.9694
192,7.8569e-06,-5.3814
193,6.7773e-06,-5.9783
194,6.091e-06,-6.3971
195,5.9795e-06,-6.4327
196,6.0191e-06,-6.3596
197,5.6189e-06,-6.6142
198,4.6325e-06,-7.4085
199,4.7409e-06,-7.2643
200,4.1281e-06,-7.8219
201,4.1806e-06,-7.7237
202,3.7024e-06,-8.2082
203,3.5447e-06,-8.3543
204,3.0139e-06,-9.0161
205,3.1032e-06,-8.8468
206,3.0621e-06,-8.8625
207,2.6398e-06,-9.4649
208,2.6853e-06,-9.3489
209,2.4121e-06,-9.7732
210,2.2629e-06,-10.009
211,2.242e-06,-10.008
212,1.9413e-06,-10.592
213,1.8447e-06,-10.773
214,1.6848e-06,-11.126
215,1.5798e-06,-11.365
216,1.4765e-06,-11.619
217,1.2734e-06,-12.221
218,1.2489e-06,-12.266
219,1.2981e-06,-12.058
220,1.142e-06,-12.575
221,1.1161e-06,-12.635
222,1.0196e-06,-12.989
223,9.0494e-07,-13.468
224,8.8583e-07,-13.522
225,8.5314e-07,-13.646
226,8.4034e-07,-13.673
227,7.0495e-07,-14.398
228,7.4325e-07,-14.13
229,6.3807e-07,-14.755
230,5.9819e-07,-14.997
231,5.1737e-07,-15.59
232,5.1085e-07,-15.607
233,5.4523e-07,-15.287
234,4.8724e-07,-15.738
235,4.749e-07,-15.813
236,4.0644e-07,-16.452
237,3.9343e-07,-16.556
238,3.7477e-07,-16.731
239,3.45e-07,-17.054
240,3.2581e-07,-17.266
241,2.9625e-07,-17.643
242,2.8451e-07,-17.783
243,2.4538e-07,-18.39
244,2.3733e-07,-18.499
245,2.5725e-07,-18.113
246,2.3474e-07,-18.475
247,2.1366e-07,-18.849
248,2.1095e-07,-18.869
249,2.0344e-07,-18.992
250,2.052e-07,-18.92
251,1.6275e-07,-19.891
252,1.434e-07,-20.407
253,1.4807e-07,-20.233
254,1.4806e-07,-20.199
255,1.3295e-07,-20.632
256,1.205e-07,-21.025
257,1.2225e-07,-20.929
258,1.1394e-07,-21.201
259,1.0958e-07,-21.337
260,1.0516e-07,-21.482
261,9.5718e-08,-21.857
262,8.9615e-08,-22.11
263,8.4412e-08,-22.337
264,9.4501e-08,-21.814
265,7.548e-08,-22.757
266,7.4288e-08,-22.793
267,6.8324e-08,-23.124
268,6.4603e-08,-23.335
269,5.8735e-08,-23.716
270,6.0142e-08,-23.581
271,5.4773e-08,-23.955
272,4.9726e-08,-24.343
273,4.4705e-08,-24.773
274,4.8674e-08,-24.372
275,5.25e-08,-24.012
276,4.3431e-08,-24.804
277,3.9199e-08,-25.218
278,4.1176e-08,-24.973
279,3.7109e-08,-25.393
280,3.2905e-08,-25.884
281,3.5116e-08,-25.571
282,2.7994e-08,-26.524
283,2.7066e-08,-26.64
284,2.7154e-08,-26.595
285,2.717e-08,-26.562
286,2.5231e-08,-26.853
287,2.5199e-08,-26.829
288,2.2861e-08,-27.221
289,2.0153e-08,-27.739
290,2.0404e-08,-27.655
291,1.8941e-08,-27.948
292,1.5857e-08,-28.69
293,1.6998e-08,-28.359
294,1.7706e-08,-28.152
295,1.6263e-08,-28.492
296,1.4712e-08,-28.897
297,1.459e-08,-28.904
298,1.3679e-08,-29.155
299,1.1954e-08,-29.712
300,1.1473e-08,-29.861
301,1.091e-08,-30.05
302,1.1128e-08,-29.936
303,9.7555e-09,-30.479
304,9.064e-09,-30.769
305,9.2522e-09,-30.652
306,7.9388e-09,-31.288
307,8.5729e-09,-30.926
308,6.7565e-09,-31.932
309,8.3428e-09,-30.988
310,6.4935e-09,-32.048
311,6.246e-09,-32.189
312,5.9915e-09,-32.342
313,5.6829e-09,-32.543
314,5.524e-09,-32.639
315,5.246e-09,-32.836
316,4.9461e-09,-33.064
317,4.5128e-09,-33.434
318,4.3211e-09,-33.596
319,3.6556e-09,-34.295
320,4.2955e-09,-33.567
321,3.5998e-09,-34.307
322,3.624e-09,-34.251
323,3.278e-09,-34.66
324,3.0822e-09,-34.9
325,3.0055e-09,-34.983
326,2.9667e-09,-35.013
327,2.3536e-09,-35.992
328,2.4388e-09,-35.811
329,2.0591e-09,-36.519
330,2.12e-09,-36.366
331,1.8688e-09,-36.888
332,1.7706e-09,-37.096
333,1.7363e-09,-37.155
334,1.5935e-09,-37.502
335,1.4607e-09,-37.854
336,1.5112e-09,-37.68
337,1.3316e-09,-38.204
338,1.3628e-09,-38.077
339,1.1952e-09,-38.621
340,1.1708e-09,-38.685
341,9.6191e-10,-39.514
342,9.5862e-10,-39.503
343,8.8848e-10,-39.808
344,8.2046e-10,-40.128
345,7.6779e-10,-40.391
346,6.4714e-10,-41.109
347,6.4967e-10,-41.067
348,5.6706e-10,-41.632
349,5.218e-10,-41.968
350,5.3758e-10,-41.814
351,4.9679e-10,-42.132
352,4.5922e-10,-42.449
353,3.9205e-10,-43.111
354,3.5711e-10,-43.492
355,3.4632e-10,-43.601
356,3.0105e-10,-44.185
357,2.7549e-10,-44.546
358,2.5942e-10,-44.782
359,2.2336e-10,-45.408
360,2.0445e-10,-45.768
361,1.7825e-10,-46.34
362,1.6942e-10,-46.536
363,1.5424e-10,-46.92
364,1.4773e-10,-47.083
365,1.4955e-10,-47.006
366,1.191e-10,-47.971
367,1.0927e-10,-48.322
368,1.0311e-10,-48.55
369,9.3724e-11,-48.941
370,8.3603e-11,-49.414
371,8.137e-11,-49.508
372,7.3738e-11,-49.912
373,7.0863e-11,-50.062
374,6.8688e-11,-50.174
375,7.5886e-11,-49.718
376,6.6972e-11,-50.237
377,7.719e-11,-49.598
378,7.0385e-11,-49.975
379,7.4256e-11,-49.72
380,8.0043e-11,-49.371
381,9.9732e-11,-48.393
382,1.0095e-10,-48.318
383,1.0425e-10,-48.155
384,1.3018e-10,-47.168
385,1.3314e-10,-47.048
386,1.3225e-10,-47.054
387,1.3385e-10,-46.979
388,1.2285e-10,-47.33
389,1.0373e-10,-48.042
390,8.6364e-11,-48.815
391,6.5719e-11,-49.98
392,4.9924e-11,-51.151
393,3.5545e-11,-52.604
394,2.3993e-11,-54.289
395,1.966e-11,-55.132
396,1.7911e-11,-55.515
397,1.4042e-11,-56.55
398,1.2286e-11,-57.108
399,1.2341e-11,-57.067
400,3.4671e-07,-12.559
401,1.0341e-11,-57.791
402,1.0163e-11,-57.845
403,8.9333e-12,-58.384
404,1.0186e-11,-57.793
405,1.0907e-11,-57.474
406,1.7695e-11,-55.351
407,2.3331e-11,-54.129
408,3.5147e-11,-52.328
409,5.2749e-11,-50.543
410,7.5291e-11,-48.977
411,9.429e-11,-47.978
412,1.2056e-10,-46.89
413,1.3213e-10,-46.471
414,1.3847e-10,-46.246
415,1.3812e-10,-46.236
416,1.301e-10,-46.475
417,1.2563e-10,-46.606
418,1.1115e-10,-47.117
419,8.589e-11,-48.216
420,6.8664e-11,-49.168
421,5.35e-11,-50.231
422,4.4066e-11,-51.053
423,3.2226e-11,-52.391
424,2.8622e-11,-52.886
425,2.1783e-11,-54.051
426,1.7063e-11,-55.091
427,1.6614e-11,-55.187
428,1.1268e-11,-56.853
429,1.0434e-11,-57.167
430,7.2551e-12,-58.724
431,6.5206e-12,-59.168
432,6.6373e-12,-59.07
433,7.7518e-12,-58.376
434,1.1046e-11,-56.818
435,1.4906e-11,-55.497
436,1.7008e-11,-54.904
437,2.3562e-11,-53.468
438,3.6062e-11,-51.6
439,5.1019e-11,-50.073
440,5.6723e-11,-49.593
441,7.3268e-11,-48.462
442,9.0992e-11,-47.502
443,1.1554e-10,-46.445
444,1.2909e-10,-45.943
445,1.5874e-10,-45.026
446,1.7751e-10,-44.521
447,2.4435e-10,-43.114
448,2.4968e-10,-43.001
449,2.9799e-10,-42.213
450,3.6289e-10,-41.338
451,4.0034e-10,-40.892
452,4.5283e-10,-40.338
453,5.2506e-10,-39.676
454,4.7938e-10,-40.052
455,6.1726e-10,-38.935
456,6.1878e-10,-38.905
457,7.2744e-10,-38.184
458,8.7436e-10,-37.366
459,8.3517e-10,-37.546
460,9.2102e-10,-37.102
461,1.0899e-09,-36.352
462,1.2964e-09,-35.58
463,1.3563e-09,-35.365
464,1.4505e-09,-35.055
465,1.5692e-09,-34.694
466,1.8733e-09,-33.906
467,1.7025e-09,-34.303
468,2.0596e-09,-33.457
469,2.2809e-09,-32.995
470,2.4122e-09,-32.734
471,2.32e-09,-32.885
472,2.743e-09,-32.139
473,2.7283e-09,-32.144
474,3.3001e-09,-31.299
475,3.2488e-09,-31.349
476,3.6067e-09,-30.877
477,4.1318e-09,-30.268
478,4.5735e-09,-29.809
479,4.2362e-09,-30.124
480,4.9928e-09,-29.392
481,4.8029e-09,-29.542
482,5.0782e-09,-29.282
483,5.4123e-09,-28.987
484,6.6441e-09,-28.079
485,7.2934e-09,-27.656
486,6.67e-09,-28.026
487,7.2513e-09,-27.645
488,8.3127e-09,-27.034
489,8.0025e-09,-27.182
490,7.9322e-09,-27.202
491,1.0159e-08,-26.11
492,8.8135e-09,-26.709
493,9.9056e-09,-26.184
494,1.0127e-08,-26.071
495,1.1315e-08,-25.571
496,1.1705e-08,-25.407
497,1.3062e-08,-24.913
498,1.3912e-08,-24.621
499,1.45e-08,-24.424
500,1.4482e-08,-24.412
501,1.7161e-08,-23.658
502,1.8053e-08,-23.42
503,1.7052e-08,-23.651
504,1.7795e-08,-23.448
505,1.821e-08,-23.331
506,2.0674e-08,-22.763
507,2.1379e-08,-22.6
508,2.0375e-08,-22.792
509,2.2913e-08,-22.265
510,2.595e-08,-21.707
511,2.7276e-08,-21.474
512,2.5486e-08,-21.752
513,2.7776e-08,-21.361
514,2.6671e-08,-21.52
515,2.8771e-08,-21.174
516,2.9369e-08,-21.068
517,3.0168e-08,-20.935
518,3.32e-08,-20.502
519,3.293e-08,-20.521
520,3.5323e-08,-20.199
521,3.7462e-08,-19.927
522,4.4711e-08,-19.142
523,4.1743e-08,-19.424
524,4.0377e-08,-19.552
525,4.2271e-08,-19.336
526,4.632e-08,-18.923
527,5.221e-08,-18.386
528,4.2301e-08,-19.284
529,4.7121e-08,-18.799
530,5.345e-08,-18.235
531,5.264e-08,-18.285
532,5.2677e-08,-18.266
533,5.6324e-08,-17.959
534,5.1778e-08,-18.308
535,6.0428e-08,-17.621
536,6.0007e-08,-17.635
537,5.7984e-08,-17.767
538,6.3943e-08,-17.326
539,6.1583e-08,-17.474
540,7.0458e-08,-16.873
541,6.4536e-08,-17.238
542,7.2628e-08,-16.709
543,6.5961e-08,-17.111
544,6.9972e-08,-16.839
545,6.3778e-08,-17.225
546,6.8543e-08,-16.897
547,6.5569e-08,-17.073
548,7.1096e-08,-16.706
549,7.2162e-08,-16.625
550,7.6666e-08,-16.347
551,7.4731e-08,-16.442
552,7.5048e-08,-16.408
553,7.4701e-08,-16.412
554,8.0177e-08,-16.089
555,7.9346e-08,-16.119
556,7.3427e-08,-16.44
557,6.7891e-08,-16.765
558,7.578e-08,-16.272
559,7.9768e-08,-16.033
560,6.4848e-08,-16.917
561,7.5513e-08,-16.241
562,7.4402e-08,-16.289
563,6.8635e-08,-16.624
564,7.4065e-08,-16.278
565,6.9443e-08,-16.543
566,7.6759e-08,-16.092
567,6.2324e-08,-16.982
568,6.2876e-08,-16.928
569,7.3976e-08,-16.207
570,6.7566e-08,-16.585
571,7.3371e-08,-16.212
572,6.3189e-08,-16.846
573,6.4637e-08,-16.732
574,6.1531e-08,-16.931
575,6.373e-08,-16.763
576,6.096e-08,-16.941
577,5.4856e-08,-17.384
578,5.726e-08,-17.183
579,5.6625e-08,-17.216
580,5.6778e-08,-17.19
581,6.1847e-08,-16.803
582,5.4205e-08,-17.361
583,5.7686e-08,-17.076
584,4.982e-08,-17.698
585,5.8215e-08,-17.007
586,5.1732e-08,-17.504
587,4.5338e-08,-18.063
588,4.8448e-08,-17.76
589,5.3245e-08,-17.335
590,4.9031e-08,-17.678
591,4.1717e-08,-18.365
592,5.0547e-08,-17.517
593,4.7882e-08,-17.737
594,4.6073e-08,-17.89
595,4.7431e-08,-17.749
596,4.8037e-08,-17.679
597,4.6914e-08,-17.767
598,4.3323e-08,-18.099
599,4.7965e-08,-17.642
600,1.0668e-08,-24.156


==> Figs/data/bt1200_Legendre03_GaussEps0_500.csv <==
f,P,Pdb
1,1.6389e-05,-47.854
2,0.0001074,-33.669
3,0.0003916,-24.529
4,0.00096971,-18.092
5,0.0018904,-13.255
6,0.0034149,-9.1032
7,0.0052851,-5.8675
8,0.0071574,-3.3907
9,0.0091862,-1.2838
10,0.010708,0.29724
11,0.012124,1.6643
12,0.013099,2.756
13,0.012954,3.4028
14,0.012144,3.7661
15,0.01101,3.9396
16,0.0097659,3.9795
17,0.00821,3.7524
18,0.0070956,3.6153
19,0.005569,3.0328
20,0.0041824,2.2348
21,0.0033752,1.7274
22,0.0026791,1.1284
23,0.0021587,0.57648
24,0.0020096,0.63537
25,0.0016997,0.2625
26,0.0015252,0.13281
27,0.0016415,0.77981
28,0.0013873,0.36493
29,0.0014319,0.80724
30,0.001399,1.0007
31,0.0013402,1.0991
32,0.0010459,0.29778
33,0.0010524,0.59225
34,0.00086235,-0.01358
35,0.00081961,0.017455
36,0.00064078,-0.80687
37,0.00059542,-0.88773
38,0.00059791,-0.63799
39,0.00057011,-0.61909
40,0.00051218,-0.86459
41,0.00048395,-0.89633
42,0.00046987,-0.81525
43,0.000455,-0.75055
44,0.00039122,-1.2067
45,0.00039086,-1.0155
46,0.00032353,-1.6457
47,0.00036047,-0.98932
48,0.00030202,-1.5748
49,0.00028869,-1.5917
50,0.00029447,-1.3302
51,0.00026606,-1.5988
52,0.0002574,-1.5739
53,0.00024749,-1.5789
54,0.00018666,-2.6417
55,0.00021432,-1.8822
56,0.00018361,-2.3973
57,0.00017966,-2.338
58,0.00018718,-2.0088
59,0.00015105,-2.7918
60,0.00014926,-2.6977
61,0.00014959,-2.5444
62,0.00015496,-2.2499
63,0.00013885,-2.5877
64,0.00013156,-2.685
65,0.00012779,-2.6768
66,0.00013103,-2.4354
67,0.00010771,-3.156
68,0.00010972,-2.9469
69,0.00011165,-2.7443
70,0.00010296,-2.9714
71,8.7249e-05,-3.5672
72,9.1938e-05,-3.2184
73,8.3069e-05,-3.5392
74,9.1829e-05,-2.9856
75,8.2338e-05,-3.3428
76,7.9972e-05,-3.3544
77,8.0814e-05,-3.1953
78,8.21e-05,-3.0147
79,6.8886e-05,-3.6661
80,7.4307e-05,-3.2279
81,6.1907e-05,-3.9129
82,6.2907e-05,-3.7367
83,5.8438e-05,-3.9515
84,6.6637e-05,-3.2773
85,6.7168e-05,-3.14
86,5.606e-05,-3.8235
87,5.5247e-05,-3.7865
88,5.9384e-05,-3.3736
89,5.175e-05,-3.8731
90,4.8539e-05,-4.0543
91,5.5073e-05,-3.4098
92,4.5093e-05,-4.1832
93,4.7014e-05,-3.9081
94,4.2582e-05,-4.2451
95,4.4389e-05,-3.9728
96,4.3339e-05,-3.9858
97,4.4856e-05,-3.7463
98,4.4678e-05,-3.6745
99,4.368e-05,-3.6844
100,3.8958e-05,-4.094
101,4.2551e-05,-3.6245
102,4.2518e-05,-3.5423
103,3.8553e-05,-3.8827
104,3.6696e-05,-4.0131
105,3.6867e-05,-3.9098
106,3.8134e-05,-3.6807
107,3.6832e-05,-3.7501
108,3.3066e-05,-4.1377
109,3.4837e-05,-3.831
110,3.7642e-05,-3.4155
111,3.7382e-05,-3.3669
112,3.2908e-05,-3.8426
113,3.3911e-05,-3.6351
114,3.1125e-05,-3.9307
115,3.1214e-05,-3.8426
116,3.063e-05,-3.8494
117,2.9868e-05,-3.8843
118,3.0797e-05,-3.6773
119,2.9751e-05,-3.7541
120,3.0402e-05,-3.5873
121,3.0409e-05,-3.5143
122,3.4502e-05,-2.8943
123,3.1592e-05,-3.2061
124,2.9789e-05,-3.391
125,3.0512e-05,-3.2171
126,3.0931e-05,-3.0887
127,3.3387e-05,-2.6882
128,2.6491e-05,-3.6248
129,2.8445e-05,-3.2481
130,3.1697e-05,-2.711
131,2.9738e-05,-2.9215
132,2.9131e-05,-2.9449
133,3.0095e-05,-2.7381
134,2.7244e-05,-3.1052
135,3.0058e-05,-2.6138
136,3.0242e-05,-2.5231
137,2.7659e-05,-2.8472
138,3.0886e-05,-2.3048
139,2.8533e-05,-2.5862
140,3.3573e-05,-1.8175
141,2.9931e-05,-2.2544
142,3.3817e-05,-1.6629
143,3.0909e-05,-1.9924
144,3.1992e-05,-1.7823
145,2.7877e-05,-2.3202
146,3.0504e-05,-1.8693
147,2.9079e-05,-2.0179
148,3.0677e-05,-1.7267
149,3.1513e-05,-1.5513
150,3.4248e-05,-1.1318
151,3.3221e-05,-1.2063
152,3.2603e-05,-1.2306
153,3.2488e-05,-1.189
154,3.628e-05,-0.65286
155,3.5841e-05,-0.64951
156,3.3418e-05,-0.89766
157,3.1076e-05,-1.1578
158,3.4467e-05,-0.65287
159,3.5583e-05,-0.45966
160,2.9346e-05,-1.2421
161,3.6122e-05,-0.28572
162,3.4232e-05,-0.46539
163,3.3911e-05,-0.45286
164,3.5301e-05,-0.22526
165,3.1559e-05,-0.65913
166,3.7095e-05,0.095316
167,2.9901e-05,-0.78886
168,3.0907e-05,-0.59328
169,3.5431e-05,0.051607
170,3.2597e-05,-0.25921
171,3.6879e-05,0.32768
172,3.1558e-05,-0.29835
173,3.1883e-05,-0.20352
174,2.8974e-05,-0.56888
175,3.0968e-05,-0.23014
176,3.0665e-05,-0.22326
177,2.8252e-05,-0.52999
178,2.8098e-05,-0.5049
179,2.7129e-05,-0.60866
180,2.7892e-05,-0.43981
181,2.9376e-05,-0.16644
182,2.6397e-05,-0.58307
183,2.8958e-05,-0.13331
184,2.518e-05,-0.69314
185,2.6684e-05,-0.394
186,2.3272e-05,-0.94135
187,2.1887e-05,-1.1614
188,2.0326e-05,-1.4363
189,2.1709e-05,-1.1044
190,1.9369e-05,-1.5539
191,1.7273e-05,-2.0056
192,2.068e-05,-1.1784
193,1.8517e-05,-1.6131
194,1.6998e-05,-1.9401
195,1.683e-05,-1.9384
196,1.7642e-05,-1.6895
197,1.6278e-05,-1.9945
198,1.3646e-05,-2.7167
199,1.4396e-05,-2.4404
200,1.283e-05,-2.8972
201,1.3141e-05,-2.7499
202,1.1628e-05,-3.2381
203,1.1358e-05,-3.2969
204,9.735e-06,-3.924
205,1.0181e-05,-3.6872
206,1.0062e-05,-3.696
207,8.7676e-06,-4.2518
208,8.9759e-06,-4.1079
209,8.1179e-06,-4.5027
210,7.6983e-06,-4.6917
211,7.7335e-06,-4.6306
212,6.6576e-06,-5.2401
213,6.2919e-06,-5.4446
214,5.6284e-06,-5.8878
215,5.5799e-06,-5.885
216,5.1472e-06,-6.1952
217,4.3778e-06,-6.8583
218,4.2239e-06,-6.9738
219,4.3515e-06,-6.8047
220,3.9e-06,-7.2409
221,3.7725e-06,-7.3458
222,3.3925e-06,-7.7677
223,3.0752e-06,-8.1552
224,2.8989e-06,-8.3727
225,2.7768e-06,-8.5209
226,2.6959e-06,-8.6109
227,2.303e-06,-9.2566
228,2.42e-06,-9.0032
229,1.9988e-06,-9.7955
230,1.885e-06,-10.012
231,1.6304e-06,-10.605
232,1.6031e-06,-10.641
233,1.6203e-06,-10.557
234,1.4041e-06,-11.142
235,1.3943e-06,-11.135
236,1.1623e-06,-11.889
237,1.1428e-06,-11.926
238,1.0459e-06,-12.274
239,9.3303e-07,-12.733
240,9.0235e-07,-12.842
241,8.0357e-07,-13.309
242,7.5377e-07,-13.551
243,6.3196e-07,-14.281
244,5.888e-07,-14.553
245,6.3256e-07,-14.206
246,5.8203e-07,-14.532
247,5.4038e-07,-14.819
248,5.1464e-07,-14.996
249,4.7058e-07,-15.35
250,4.495e-07,-15.514
251,3.8035e-07,-16.205
252,3.2507e-07,-16.852
253,3.2548e-07,-16.812
254,3.0596e-07,-17.047
255,2.7962e-07,-17.404
256,2.4853e-07,-17.881
257,2.4087e-07,-17.983
258,2.2958e-07,-18.158
259,2.0398e-07,-18.638
260,1.9354e-07,-18.833
261,1.8389e-07,-19.022
262,1.6449e-07,-19.473
263,1.5944e-07,-19.575
264,1.6116e-07,-19.495
265,1.3474e-07,-20.24
266,1.2847e-07,-20.414
267,1.1343e-07,-20.922
268,1.0419e-07,-21.259
269,9.7697e-08,-21.506
270,9.2204e-08,-21.725
271,8.772e-08,-21.91
272,7.6343e-08,-22.481
273,6.9706e-08,-22.844
274,7.2698e-08,-22.63
275,7.4109e-08,-22.515
276,6.1609e-08,-23.285
277,5.8675e-08,-23.466
278,5.5102e-08,-23.707
279,5.2436e-08,-23.892
280,4.4801e-08,-24.544
281,4.663e-08,-24.339
282,3.7629e-08,-25.24
283,3.4774e-08,-25.552
284,3.5695e-08,-25.408
285,3.4078e-08,-25.578
286,3.2378e-08,-25.77
287,3.2195e-08,-25.764
288,2.8775e-08,-26.222
289,2.3567e-08,-27.059
290,2.4142e-08,-26.924
291,2.3899e-08,-26.938
292,1.931e-08,-27.834
293,1.9665e-08,-27.726
294,2.0828e-08,-27.447
295,1.7992e-08,-28.053
296,1.7391e-08,-28.171
297,1.616e-08,-28.461
298,1.5854e-08,-28.514
299,1.3586e-08,-29.156
300,1.3329e-08,-29.209
301,1.2592e-08,-29.428
302,1.2245e-08,-29.52
303,1.1352e-08,-29.82
304,1.1059e-08,-29.905
305,1.0698e-08,-30.021
306,9.5835e-09,-30.47
307,1.0248e-08,-30.151
308,8.1494e-09,-31.118
309,9.7278e-09,-30.321
310,7.8784e-09,-31.208
311,7.931e-09,-31.152
312,7.4303e-09,-31.407
313,7.0894e-09,-31.583
314,7.3147e-09,-31.419
315,7.0678e-09,-31.541
316,6.8588e-09,-31.644
317,6.7041e-09,-31.715
318,6.2814e-09,-31.971
319,5.7395e-09,-32.335
320,6.9204e-09,-31.496
321,5.9636e-09,-32.115
322,6.417e-09,-31.77
323,6.1475e-09,-31.929
324,6.2092e-09,-31.859
325,6.281e-09,-31.782
326,6.5756e-09,-31.556
327,5.4999e-09,-32.305
328,6.1367e-09,-31.803
329,5.4202e-09,-32.316
330,6.3291e-09,-31.616
331,6.2498e-09,-31.645
332,6.0979e-09,-31.725
333,6.4257e-09,-31.472
334,6.863e-09,-31.16
335,6.886e-09,-31.119
336,7.3721e-09,-30.797
337,7.3342e-09,-30.794
338,8.2884e-09,-30.237
339,7.86e-09,-30.442
340,8.3237e-09,-30.167
341,7.8068e-09,-30.42
342,9.3932e-09,-29.591
343,9.119e-09,-29.695
344,9.3095e-09,-29.58
345,1.0648e-08,-28.971
346,9.1155e-09,-29.621
347,1.172e-08,-28.504
348,1.2065e-08,-28.353
349,1.2179e-08,-28.287
350,1.3724e-08,-27.744
351,1.3591e-08,-27.761
352,1.4152e-08,-27.561
353,1.6228e-08,-26.942
354,1.4581e-08,-27.382
355,1.7667e-08,-26.524
356,1.737e-08,-26.573
357,1.9848e-08,-25.969
358,2.0527e-08,-25.799
359,2.0315e-08,-25.82
360,2.1698e-08,-25.51
361,2.2998e-08,-25.233
362,2.4206e-08,-24.987
363,2.4058e-08,-24.989
364,2.5631e-08,-24.69
365,3.2077e-08,-23.692
366,3.2595e-08,-23.599
367,3.8807e-08,-22.818
368,3.8045e-08,-22.88
369,4.7874e-08,-21.858
370,4.8342e-08,-21.793
371,4.8873e-08,-21.722
372,4.5414e-08,-22.017
373,5.2657e-08,-21.351
374,4.7567e-08,-21.77
375,5.1037e-08,-21.441
376,5.876e-08,-20.805
377,6.1078e-08,-20.614
378,7.3767e-08,-19.772
379,8.9301e-08,-18.919
380,1.0691e-07,-18.114
381,1.3667e-07,-17.025
382,1.6848e-07,-16.093
383,1.8744e-07,-15.607
384,2.1276e-07,-15.034
385,2.3014e-07,-14.671
386,2.4287e-07,-14.415
387,2.4737e-07,-14.312
388,2.3897e-07,-14.44
389,2.1155e-07,-14.947
390,1.7765e-07,-15.683
391,1.4573e-07,-16.521
392,1.0779e-07,-17.809
393,7.5963e-08,-19.306
394,4.7099e-08,-21.36
395,2.4755e-08,-24.131
396,1.2224e-08,-27.174
397,4.7328e-09,-31.273
398,1.2577e-09,-37.006
399,2.1003e-10,-44.758
400,0.1219,42.901
401,2.1904e-10,-44.532
402,1.1639e-09,-37.256
403,4.0146e-09,-31.857
404,9.8073e-09,-27.957
405,1.9189e-08,-25.02
406,3.5055e-08,-22.382
407,5.4731e-08,-20.426
408,7.5988e-08,-18.979
409,1.0091e-07,-17.726
410,1.2193e-07,-16.883
411,1.446e-07,-16.121
412,1.6413e-07,-15.55
413,1.7189e-07,-15.329
414,1.7101e-07,-15.33
415,1.649e-07,-15.467
416,1.5635e-07,-15.677
417,1.4081e-07,-16.111
418,1.3047e-07,-16.421
419,1.1008e-07,-17.139
420,8.8786e-08,-18.052
421,7.6774e-08,-18.662
422,6.548e-08,-19.333
423,5.6611e-08,-19.944
424,5.6507e-08,-19.932
425,5.1373e-08,-20.325
426,4.9171e-08,-20.495
427,5.6718e-08,-19.854
428,5.1142e-08,-20.283
429,5.6264e-08,-19.849
430,5.864e-08,-19.649
431,5.9727e-08,-19.549
432,4.9512e-08,-20.343
433,5.3016e-08,-20.026
434,4.5991e-08,-20.624
435,4.619e-08,-20.585
436,3.8152e-08,-21.395
437,3.7465e-08,-21.454
438,3.9801e-08,-21.172
439,3.9967e-08,-21.134
440,3.7586e-08,-21.381
441,3.7489e-08,-21.372
442,3.8008e-08,-21.293
443,3.862e-08,-21.204
444,3.474e-08,-21.644
445,3.6298e-08,-21.434
446,3.1348e-08,-22.051
447,3.647e-08,-21.374
448,3.1784e-08,-21.952
449,3.1555e-08,-21.964
450,3.3541e-08,-21.68
451,3.1608e-08,-21.919
452,3.1575e-08,-21.904
453,3.1468e-08,-21.899
454,2.4599e-08,-22.95
455,2.9074e-08,-22.205
456,2.5782e-08,-22.708
457,2.603e-08,-22.647
458,2.7942e-08,-22.32
459,2.3239e-08,-23.102
460,2.3545e-08,-23.026
461,2.4407e-08,-22.851
462,2.5893e-08,-22.575
463,2.3902e-08,-22.904
464,2.3142e-08,-23.026
465,2.3131e-08,-23.009
466,2.4374e-08,-22.763
467,2.0343e-08,-23.529
468,2.1346e-08,-23.302
469,2.2073e-08,-23.138
470,2.0751e-08,-23.388
471,1.8008e-08,-23.985
472,1.9181e-08,-23.692
473,1.7764e-08,-24.007
474,1.982e-08,-23.513
475,1.804e-08,-23.904
476,1.7651e-08,-23.98
477,1.8254e-08,-23.816
478,1.8865e-08,-23.655
479,1.6137e-08,-24.315
480,1.7292e-08,-23.997
481,1.4929e-08,-24.617
482,1.5103e-08,-24.548
483,1.4319e-08,-24.762
484,1.6383e-08,-24.159
485,1.6638e-08,-24.074
486,1.3977e-08,-24.813
487,1.3835e-08,-24.84
488,1.4957e-08,-24.483
489,1.3218e-08,-25.002
490,1.2391e-08,-25.265
491,1.3933e-08,-24.738
492,1.1557e-08,-25.532
493,1.1915e-08,-25.382
494,1.093e-08,-25.739
495,1.1286e-08,-25.582
496,1.131e-08,-25.556
497,1.1548e-08,-25.448
498,1.1242e-08,-25.547
499,1.116e-08,-25.561
500,9.9408e-09,-26.046
501,1.0827e-08,-25.658
502,1.0861e-08,-25.627
503,9.4884e-09,-26.197
504,9.1374e-09,-26.343
505,8.7369e-09,-26.521
506,9.3157e-09,-26.225
507,8.7817e-09,-26.464
508,8.0004e-09,-26.852
509,8.4524e-09,-26.596
510,8.71e-09,-26.448
511,8.4566e-09,-26.56
512,7.5092e-09,-27.059
513,7.7363e-09,-26.912
514,6.8929e-09,-27.397
515,6.6722e-09,-27.521
516,6.6329e-09,-27.53
517,6.1889e-09,-27.814
518,6.4393e-09,-27.625
519,5.9035e-09,-27.986
520,5.9101e-09,-27.964
521,6.0539e-09,-27.843
522,6.462e-09,-27.543
523,6.0727e-09,-27.796
524,5.2741e-09,-28.392
525,5.2816e-09,-28.369
526,5.3731e-09,-28.278
527,5.8032e-09,-27.927
528,4.4333e-09,-29.08
529,4.7618e-09,-28.753
530,4.7675e-09,-28.732
531,4.7915e-09,-28.693
532,4.324e-09,-29.123
533,4.4983e-09,-28.935
534,4.1107e-09,-29.31
535,4.6512e-09,-28.757
536,4.3173e-09,-29.065
537,4.2747e-09,-29.091
538,4.0748e-09,-29.283
539,4.2217e-09,-29.113
540,4.3744e-09,-28.943
541,4.059e-09,-29.252
542,4.5005e-09,-28.787
543,4.049e-09,-29.231
544,3.9854e-09,-29.283
545,4.1715e-09,-29.069
546,4.3725e-09,-28.849
547,4.0533e-09,-29.162
548,4.4475e-09,-28.743
549,4.9968e-09,-28.222
550,5.3281e-09,-27.927
551,5.4229e-09,-27.835
552,5.6234e-09,-27.661
553,5.7515e-09,-27.548
554,6.152e-09,-27.24
555,6.4873e-09,-26.994
556,6.4913e-09,-26.975
557,6.3795e-09,-27.035
558,7.5574e-09,-26.284
559,8.3068e-09,-25.857
560,8.2697e-09,-25.861
561,9.4244e-09,-25.278
562,9.8919e-09,-25.052
563,9.8037e-09,-25.076
564,1.0915e-08,-24.594
565,1.1502e-08,-24.351
566,1.3514e-08,-23.636
567,1.3666e-08,-23.572
568,1.2823e-08,-23.833
569,1.4237e-08,-23.364
570,1.4223e-08,-23.353
571,1.7929e-08,-22.332
572,1.7775e-08,-22.354
573,1.7834e-08,-22.324
574,1.9686e-08,-21.88
575,2.0123e-08,-21.77
576,2.1983e-08,-21.371
577,2.1718e-08,-21.408
578,2.2397e-08,-21.26
579,2.3102e-08,-21.11
580,2.5442e-08,-20.676
581,2.766e-08,-20.298
582,2.8153e-08,-20.206
583,2.8671e-08,-20.112
584,3.1446e-08,-19.696
585,3.0922e-08,-19.754
586,3.0684e-08,-19.773
587,3.368e-08,-19.354
588,3.1402e-08,-19.643
589,3.369e-08,-19.323
590,3.2069e-08,-19.522
591,3.4247e-08,-19.222
592,3.7514e-08,-18.812
593,3.5638e-08,-19.02
594,3.6798e-08,-18.866
595,3.6006e-08,-18.946
596,3.6332e-08,-18.892
597,3.9395e-08,-18.526
598,3.735e-08,-18.743
599,3.9211e-08,-18.517
600,9.4778e-09,-24.67


==> Figs/data/bt1200_Legendre03_GaussEps1_000.csv <==
f,P,Pdb
1,8.7554e-06,-50.577
2,7.5488e-05,-35.201
3,0.00030902,-25.558
4,0.00081484,-18.848
5,0.0015962,-13.99
6,0.0027449,-10.052
7,0.0040566,-7.0164
8,0.0051916,-4.7852
9,0.0061459,-3.0293
10,0.0066035,-1.8023
11,0.0067345,-0.8891
12,0.0064531,-0.3187
13,0.0056939,-0.167
14,0.004734,-0.32511
15,0.0037093,-0.78526
16,0.0028089,-1.4322
17,0.0020366,-2.302
18,0.0015055,-3.1177
19,0.0010135,-4.3669
20,0.00064174,-5.9058
21,0.00045282,-6.9964
22,0.00031518,-8.166
23,0.00023562,-9.0433
24,0.00019314,-9.5371
25,0.00015445,-10.153
26,0.00012344,-10.786
27,0.00012232,-10.498
28,8.5562e-05,-11.734
29,7.9318e-05,-11.758
30,6.7024e-05,-12.195
31,5.5411e-05,-12.737
32,3.6353e-05,-14.292
33,3.0737e-05,-14.753
34,2.1227e-05,-16.102
35,1.7244e-05,-16.752
36,1.2513e-05,-17.901
37,9.9549e-06,-18.656
38,8.8719e-06,-18.924
39,7.2647e-06,-19.567
40,6.068e-06,-20.128
41,5.2338e-06,-20.556
42,4.2849e-06,-21.216
43,3.4588e-06,-21.941
44,2.7429e-06,-22.749
45,2.332e-06,-23.258
46,1.6768e-06,-24.5
47,1.5635e-06,-24.617
48,1.1195e-06,-25.885
49,8.9386e-07,-26.683
50,8.3143e-07,-26.822
51,6.5279e-07,-27.701
52,5.9214e-07,-27.956
53,4.7391e-07,-28.758
54,3.2756e-07,-30.199
55,3.3563e-07,-29.934
56,2.5738e-07,-30.93
57,2.1049e-07,-31.65
58,1.8996e-07,-31.945
59,1.4116e-07,-33.086
60,1.198e-07,-33.652
61,1.0559e-07,-34.057
62,8.8373e-08,-34.689
63,7.3013e-08,-35.379
64,6.2857e-08,-35.893
65,5.6527e-08,-36.219
66,4.7069e-08,-36.882
67,3.5989e-08,-37.917
68,3.0805e-08,-38.464
69,2.7617e-08,-38.811
70,2.2219e-08,-39.631
71,1.7665e-08,-40.504
72,1.5406e-08,-40.976
73,1.3133e-08,-41.55
74,1.2243e-08,-41.737
75,1.0629e-08,-42.234
76,8.822e-09,-42.928
77,7.6477e-09,-43.435
78,6.7069e-09,-43.893
79,5.5177e-09,-44.63
80,5.0611e-09,-44.896
81,3.9027e-09,-45.917
82,3.4011e-09,-46.408
83,2.9373e-09,-46.939
84,2.683e-09,-47.228
85,2.354e-09,-47.694
86,1.963e-09,-48.381
87,1.6769e-09,-48.965
88,1.6268e-09,-48.997
89,1.3185e-09,-49.811
90,1.1946e-09,-50.143
91,1.04e-09,-50.649
92,8.8297e-10,-51.265
93,8.2369e-10,-51.473
94,7.037e-10,-52.064
95,6.1156e-10,-52.581
96,5.5995e-10,-52.873
97,4.8872e-10,-53.374
98,4.4033e-10,-53.738
99,3.9741e-10,-54.095
100,3.3613e-10,-54.735
101,3.016e-10,-55.119
102,2.793e-10,-55.367
103,2.4491e-10,-55.853
104,2.2083e-10,-56.219
105,2.0133e-10,-56.537
106,1.8499e-10,-56.822
107,1.6386e-10,-57.268
108,1.4911e-10,-57.596
109,1.3627e-10,-57.907
110,1.2225e-10,-58.3
111,1.1662e-10,-58.426
112,1.0005e-10,-59.013
113,9.2314e-11,-59.286
114,8.4547e-11,-59.591
115,8.036e-11,-59.736
116,7.5973e-11,-59.904
117,7.5589e-11,-59.852
118,7.1976e-11,-59.99
119,7.1845e-11,-59.925
120,7.1654e-11,-59.864
121,7.4218e-11,-59.639
122,7.4119e-11,-59.573
123,7.3821e-11,-59.52
124,7.4161e-11,-59.43
125,7.4757e-11,-59.325
126,7.3311e-11,-59.341
127,7.4273e-11,-59.216
128,7.4297e-11,-59.146
129,7.5875e-11,-58.987
130,8.2322e-11,-58.566
131,8.7915e-11,-58.214
132,9.5719e-11,-57.779
133,1.11e-10,-57.07
134,1.2519e-10,-56.482
135,1.536e-10,-55.53
136,1.8412e-10,-54.678
137,2.2447e-10,-53.754
138,2.7752e-10,-52.77
139,3.6095e-10,-51.565
140,4.5843e-10,-50.465
141,5.8325e-10,-49.357
142,7.389e-10,-48.268
143,9.1833e-10,-47.263
144,1.1647e-09,-46.17
145,1.4142e-09,-45.268
146,1.6832e-09,-44.452
147,2.0641e-09,-43.506
148,2.4541e-09,-42.696
149,2.8573e-09,-41.977
150,3.3451e-09,-41.234
151,3.8505e-09,-40.565
152,4.4783e-09,-39.852
153,5.0201e-09,-39.299
154,5.7022e-09,-38.689
155,6.3301e-09,-38.179
156,6.9995e-09,-37.687
157,7.8439e-09,-37.137
158,8.4411e-09,-36.763
159,8.9504e-09,-36.454
160,9.494e-09,-36.143
161,1.0096e-08,-35.822
162,1.054e-08,-35.581
163,1.1369e-08,-35.199
164,1.1766e-08,-34.997
165,1.2063e-08,-34.836
166,1.3225e-08,-34.384
167,1.372e-08,-34.172
168,1.5344e-08,-33.634
169,1.6529e-08,-33.26
170,1.8013e-08,-32.835
171,1.9678e-08,-32.4
172,2.1314e-08,-32.003
173,2.3338e-08,-31.558
174,2.4246e-08,-31.343
175,2.6757e-08,-30.865
176,2.7884e-08,-30.636
177,2.8562e-08,-30.483
178,2.9952e-08,-30.227
179,3.0986e-08,-30.031
180,3.0701e-08,-30.023
181,3.1692e-08,-29.837
182,3.0587e-08,-29.943
183,2.9275e-08,-30.086
184,2.9094e-08,-30.066
185,2.6389e-08,-30.442
186,2.5421e-08,-30.558
187,2.3248e-08,-30.899
188,2.105e-08,-31.284
189,1.9025e-08,-31.678
190,1.6471e-08,-32.258
191,1.4265e-08,-32.837
192,1.1994e-08,-33.544
193,1.0335e-08,-34.146
194,8.281e-09,-35.063
195,6.7353e-09,-35.916
196,5.348e-09,-36.873
197,4.2545e-09,-37.822
198,3.3669e-09,-38.794
199,2.6373e-09,-39.811
200,2.072e-09,-40.816
201,1.5465e-09,-42.043
202,1.1976e-09,-43.11
203,8.844e-10,-44.384
204,6.7118e-10,-45.539
205,4.9161e-10,-46.849
206,3.5903e-10,-48.171
207,2.5381e-10,-49.636
208,1.8006e-10,-51.085
209,1.3039e-10,-52.445
210,9.7105e-11,-53.683
211,7.2901e-11,-54.887
212,5.3279e-11,-56.208
213,4.4122e-11,-56.986
214,3.7372e-11,-57.666
215,3.5201e-11,-57.886
216,3.4723e-11,-57.905
217,3.184e-11,-58.241
218,3.1238e-11,-58.284
219,3.2007e-11,-58.139
220,3.0548e-11,-58.302
221,3.136e-11,-58.148
222,2.9967e-11,-58.307
223,2.8078e-11,-58.55
224,2.7654e-11,-58.577
225,2.6365e-11,-58.746
226,2.3906e-11,-59.133
227,2.2881e-11,-59.285
228,2.066e-11,-59.69
229,1.8777e-11,-60.067
230,1.6909e-11,-60.484
231,1.5287e-11,-60.884
232,1.3962e-11,-61.241
233,1.2332e-11,-61.743
234,1.1735e-11,-61.921
235,1.0601e-11,-62.325
236,1.0223e-11,-62.446
237,9.7824e-12,-62.601
238,9.0295e-12,-62.912
239,8.6069e-12,-63.084
240,8.0743e-12,-63.325
241,7.5921e-12,-63.556
242,7.1309e-12,-63.792
243,6.5953e-12,-64.096
244,5.854e-12,-64.578
245,5.2627e-12,-65.005
246,4.7073e-12,-65.454
247,4.1055e-12,-66.012
248,3.6307e-12,-66.511
249,3.0895e-12,-67.177
250,2.6587e-12,-67.795
251,2.2498e-12,-68.485
252,1.9175e-12,-69.145
253,1.6005e-12,-69.895
254,1.2972e-12,-70.773
255,1.0827e-12,-71.524
256,8.8618e-13,-72.36
257,6.938e-13,-73.389
258,5.5482e-13,-74.326
259,4.3499e-13,-75.349
260,3.3989e-13,-76.387
261,2.6569e-13,-77.423
262,2.0278e-13,-78.564
263,1.6263e-13,-79.489
264,1.3234e-13,-80.351
265,1.0956e-13,-81.139
266,8.8683e-14,-82.024
267,7.8095e-14,-82.544
268,6.6855e-14,-83.186
269,6.0902e-14,-83.559
270,5.6584e-14,-83.846
271,5.177e-14,-84.2
272,5.0382e-14,-84.286
273,5.0127e-14,-84.276
274,4.9276e-14,-84.319
275,5.0082e-14,-84.217
276,4.9548e-14,-84.232
277,4.9216e-14,-84.229
278,4.9335e-14,-84.188
279,4.9333e-14,-84.157
280,4.7603e-14,-84.28
281,4.7694e-14,-84.241
282,4.7747e-14,-84.206
283,5.0083e-14,-83.967
284,5.0302e-14,-83.918
285,5.3117e-14,-83.651
286,5.5784e-14,-83.408
287,6.079e-14,-83.004
288,6.5738e-14,-82.634
289,7.6489e-14,-81.946
290,8.0065e-14,-81.718
291,8.9125e-14,-81.222
292,9.7498e-14,-80.802
293,1.0715e-13,-80.363
294,1.2116e-13,-79.799
295,1.3212e-13,-79.394
296,1.4529e-13,-78.952
297,1.6173e-13,-78.457
298,1.8539e-13,-77.835
299,2.0134e-13,-77.447
300,2.2574e-13,-76.922
301,2.6917e-13,-76.128
302,3.0055e-13,-75.621
303,3.3641e-13,-75.102
304,3.8864e-13,-74.447
305,4.2804e-13,-73.999
306,4.9674e-13,-73.324
307,5.8632e-13,-72.576
308,6.3382e-13,-72.209
309,7.5214e-13,-71.438
310,8.7019e-13,-70.777
311,9.6665e-13,-70.292
312,1.2e-12,-69.325
313,1.2466e-12,-69.132
314,1.4717e-12,-68.383
315,1.7804e-12,-67.529
316,2.0488e-12,-66.891
317,2.2645e-12,-66.429
318,2.6493e-12,-65.72
319,3.0712e-12,-65.051
320,4.0271e-12,-63.847
321,4.4372e-12,-63.399
322,5.4542e-12,-62.476
323,6.2822e-12,-61.835
324,7.3257e-12,-61.141
325,8.913e-12,-60.262
326,1.0371e-11,-59.577
327,1.1243e-11,-59.2
328,1.3337e-11,-58.432
329,1.546e-11,-57.764
330,1.967e-11,-56.692
331,2.4724e-11,-55.672
332,2.7885e-11,-55.124
333,3.2944e-11,-54.373
334,4.3549e-11,-53.135
335,5.2889e-11,-52.265
336,5.9441e-11,-51.732
337,6.9832e-11,-51.007
338,8.5399e-11,-50.107
339,1.032e-10,-49.259
340,1.1832e-10,-48.64
341,1.4101e-10,-47.852
342,1.9181e-10,-46.491
343,2.1485e-10,-45.973
344,2.6562e-10,-45.026
345,3.5006e-10,-43.802
346,3.4536e-10,-43.836
347,5.0483e-10,-42.162
348,6.3764e-10,-41.123
349,7.1016e-10,-40.63
350,9.1421e-10,-39.508
351,9.9313e-10,-39.124
352,1.2569e-09,-38.076
353,1.7737e-09,-36.556
354,1.9223e-09,-36.182
355,2.7011e-09,-34.68
356,3.21e-09,-33.906
357,4.0895e-09,-32.83
358,5.118e-09,-31.831
359,6.3151e-09,-30.894
360,7.3964e-09,-30.184
361,8.9459e-09,-29.334
362,1.1037e-08,-28.397
363,1.2511e-08,-27.829
364,1.5886e-08,-26.768
365,2.2115e-08,-25.307
366,2.7503e-08,-24.337
367,4.0232e-08,-22.661
368,4.8074e-08,-21.864
369,7.4033e-08,-19.965
370,9.048e-08,-19.07
371,1.082e-07,-18.27
372,1.1794e-07,-17.873
373,1.7039e-07,-16.251
374,1.7377e-07,-16.143
375,2.1975e-07,-15.1
376,2.7774e-07,-14.06
377,3.4251e-07,-13.126
378,4.6315e-07,-11.793
379,6.7276e-07,-10.149
380,9.6412e-07,-8.563
381,1.5398e-06,-6.5067
382,2.3138e-06,-4.7154
383,3.1663e-06,-3.3305
384,4.4186e-06,-1.8605
385,5.9045e-06,-0.57892
386,7.6269e-06,0.55524
387,9.2857e-06,1.4324
388,1.0654e-05,2.0519
389,1.1259e-05,2.314
390,1.1181e-05,2.3062
391,1.0541e-05,2.0725
392,9.0216e-06,1.4186
393,7.1434e-06,0.42691
394,4.8992e-06,-1.1888
395,2.888e-06,-3.4621
396,1.4948e-06,-6.3003
397,5.7481e-07,-10.429
398,1.4235e-07,-16.469
399,1.6698e-08,-25.754
400,22.305,65.525
401,1.7347e-08,-25.545
402,1.5136e-07,-16.115
403,6.2888e-07,-9.9082
404,1.684e-06,-5.6089
405,3.3513e-06,-2.5987
406,5.8568e-06,-0.1529
407,8.7978e-06,1.6357
408,1.1447e-05,2.8001
409,1.378e-05,3.627
410,1.506e-05,4.0339
411,1.5625e-05,4.215
412,1.5235e-05,4.1265
413,1.3682e-05,3.6805
414,1.158e-05,2.9772
415,9.2387e-06,2.017
416,7.1249e-06,0.90965
417,5.2618e-06,-0.38597
418,3.9628e-06,-1.5965
419,2.718e-06,-3.2132
420,1.754e-06,-5.0946
421,1.2615e-06,-6.5056
422,8.9502e-07,-7.9754
423,6.8215e-07,-9.1344
424,5.7014e-07,-9.8929
425,4.6494e-07,-10.758
426,3.79e-07,-11.625
427,3.8309e-07,-11.558
428,2.7341e-07,-13.003
429,2.586e-07,-13.225
430,2.2298e-07,-13.848
431,1.8812e-07,-14.566
432,1.2596e-07,-16.288
433,1.087e-07,-16.908
434,7.6625e-08,-18.407
435,6.3542e-08,-19.2
436,4.7062e-08,-20.484
437,3.8224e-08,-21.367
438,3.4775e-08,-21.758
439,2.9069e-08,-22.516
440,2.4788e-08,-23.189
441,2.1827e-08,-23.721
442,1.8244e-08,-24.48
443,1.5035e-08,-25.301
444,1.2172e-08,-26.199
445,1.0565e-08,-26.794
446,7.7544e-09,-28.118
447,7.381e-09,-28.313
448,5.3947e-09,-29.655
449,4.3964e-09,-30.524
450,4.1738e-09,-30.73
451,3.3442e-09,-31.674
452,3.0956e-09,-31.99
453,2.5281e-09,-32.85
454,1.7827e-09,-34.348
455,1.8637e-09,-34.136
456,1.458e-09,-35.183
457,1.2162e-09,-35.952
458,1.1195e-09,-36.293
459,8.4834e-10,-37.478
460,7.341e-10,-38.087
461,6.597e-10,-38.533
462,5.6286e-10,-39.203
463,4.7396e-10,-39.931
464,4.1583e-10,-40.48
465,3.8105e-10,-40.841
466,3.2327e-10,-41.537
467,2.5178e-10,-42.604
468,2.1949e-10,-43.181
469,2.0039e-10,-43.558
470,1.6415e-10,-44.406
471,1.3285e-10,-45.306
472,1.1792e-10,-45.805
473,1.023e-10,-46.404
474,9.7029e-11,-46.615
475,8.5691e-11,-47.137
476,7.2338e-11,-47.854
477,6.3763e-11,-48.384
478,5.6855e-11,-48.864
479,4.7542e-11,-49.623
480,4.4319e-11,-49.909
481,3.4721e-11,-50.951
482,3.0737e-11,-51.462
483,2.6959e-11,-52.014
484,2.5006e-11,-52.323
485,2.2272e-11,-52.808
486,1.885e-11,-53.514
487,1.6339e-11,-54.117
488,1.6083e-11,-54.168
489,1.3221e-11,-55.001
490,1.2148e-11,-55.351
491,1.0723e-11,-55.875
492,9.2274e-12,-56.51
493,8.7235e-12,-56.736
494,7.5502e-12,-57.346
495,6.6462e-12,-57.882
496,6.1623e-12,-58.193
497,5.4448e-12,-58.713
498,4.965e-12,-59.096
499,4.5343e-12,-59.473
500,3.8793e-12,-60.133
501,3.5205e-12,-60.537
502,3.2963e-12,-60.806
503,2.9218e-12,-61.312
504,2.6625e-12,-61.699
505,2.4527e-12,-62.038
506,2.2764e-12,-62.344
507,2.0364e-12,-62.811
508,1.8708e-12,-63.162
509,1.7258e-12,-63.496
510,1.5624e-12,-63.911
511,1.5038e-12,-64.06
512,1.3014e-12,-64.67
513,1.211e-12,-64.966
514,1.1184e-12,-65.295
515,1.0716e-12,-65.463
516,1.0212e-12,-65.656
517,1.0239e-12,-65.628
518,9.8223e-13,-65.791
519,9.8744e-13,-65.752
520,9.9168e-13,-65.716
521,1.0339e-12,-65.518
522,1.0391e-12,-65.48
523,1.0411e-12,-65.455
524,1.052e-12,-65.393
525,1.0663e-12,-65.318
526,1.0512e-12,-65.363
527,1.0705e-12,-65.268
528,1.0764e-12,-65.228
529,1.1046e-12,-65.099
530,1.2041e-12,-64.708
531,1.2919e-12,-64.386
532,1.4126e-12,-63.982
533,1.6445e-12,-63.305
534,1.8613e-12,-62.751
535,2.2909e-12,-61.833
536,2.7539e-12,-61.017
537,3.3653e-12,-60.13
538,4.169e-12,-59.184
539,5.4312e-12,-58.019
540,6.9079e-12,-56.959
541,8.7977e-12,-55.892
542,1.1155e-11,-54.845
543,1.3872e-11,-53.883
544,1.7601e-11,-52.833
545,2.1375e-11,-51.973
546,2.544e-11,-51.201
547,3.1191e-11,-50.3
548,3.7069e-11,-49.534
549,4.3133e-11,-48.86
550,5.0456e-11,-48.164
551,5.8023e-11,-47.541
552,6.74e-11,-46.875
553,7.5446e-11,-46.369
554,8.5556e-11,-45.807
555,9.4798e-11,-45.346
556,1.046e-10,-44.903
557,1.1696e-10,-44.402
558,1.2556e-10,-44.079
559,1.3279e-10,-43.82
560,1.4046e-10,-43.561
561,1.4892e-10,-43.291
562,1.55e-10,-43.102
563,1.6664e-10,-42.772
564,1.7187e-10,-42.622
565,1.7561e-10,-42.514
566,1.9181e-10,-42.115
567,1.9825e-10,-41.956
568,2.2083e-10,-41.473
569,2.3691e-10,-41.152
570,2.5702e-10,-40.783
571,2.7951e-10,-40.403
572,3.0131e-10,-40.062
573,3.2829e-10,-39.674
574,3.3931e-10,-39.516
575,3.723e-10,-39.098
576,3.8573e-10,-38.929
577,3.9255e-10,-38.838
578,4.0915e-10,-38.643
579,4.2078e-10,-38.506
580,4.1376e-10,-38.564
581,4.2404e-10,-38.442
582,4.0568e-10,-38.62
583,3.8472e-10,-38.835
584,3.789e-10,-38.887
585,3.3996e-10,-39.343
586,3.2312e-10,-39.548
587,2.9123e-10,-39.985
588,2.5869e-10,-40.485
589,2.2948e-10,-40.99
590,1.9469e-10,-41.689
591,1.6364e-10,-42.429
592,1.3318e-10,-43.309
593,1.0996e-10,-44.127
594,8.3914e-11,-45.286
595,6.4586e-11,-46.408
596,4.8389e-11,-47.648
597,3.644e-11,-48.865
598,2.8273e-11,-49.952
599,2.3184e-11,-50.799
600,5.4847e-12,-57.045


==> Figs/data/bt1200_Legendre03_GaussianGAEps0_010.csv <==
f,P,Pdb
1,1.9097e-05,-47.19
2,0.000119,-33.224
3,0.0004198,-24.227
4,0.0010152,-17.893
5,0.0019617,-13.094
6,0.0035604,-8.9219
7,0.0055154,-5.6822
8,0.0075001,-3.1875
9,0.0097194,-1.0388
10,0.011422,0.57735
11,0.013104,2.002
12,0.01438,3.1611
13,0.014401,3.8628
14,0.01368,4.2835
15,0.012634,4.5374
16,0.011467,4.6769
17,0.0098156,4.5281
18,0.0086436,4.4724
19,0.0069282,3.9813
20,0.0053087,3.2705
21,0.0043649,2.8442
22,0.0035443,2.3438
23,0.0028665,1.808
24,0.0027225,1.9539
25,0.0023182,1.6102
26,0.0021083,1.5387
27,0.0022687,2.185
28,0.001975,1.8989
29,0.0020421,2.3487
30,0.0020184,2.5925
31,0.0019677,2.7668
32,0.001573,2.0703
33,0.0016166,2.4562
34,0.0013722,2.0036
35,0.0013164,2.0754
36,0.0010385,1.29
37,0.00098244,1.2871
38,0.0010041,1.6135
39,0.00097768,1.7233
40,0.00088953,1.5328
41,0.00083196,1.4567
42,0.00083763,1.6955
43,0.00081702,1.7917
44,0.00071109,1.3883
45,0.0007236,1.6592
46,0.00062555,1.2178
47,0.00069842,1.8831
48,0.00060142,1.4166
49,0.00059213,1.5281
50,0.00060157,1.7723
51,0.00055445,1.59
52,0.00053427,1.5976
53,0.00052556,1.6918
54,0.0004152,0.83048
55,0.00046073,1.4418
56,0.00040453,1.0333
57,0.00040626,1.2056
58,0.00042747,1.5777
59,0.00035534,0.92351
60,0.00035567,1.0735
61,0.00036242,1.2988
62,0.0003804,1.6502
63,0.00034786,1.4009
64,0.00032979,1.306
65,0.00031925,1.2996
66,0.00033797,1.6796
67,0.00027853,0.97025
68,0.00029805,1.393
69,0.00029826,1.5229
70,0.00028195,1.4037
71,0.00024537,0.9234
72,0.00026645,1.4028
73,0.00023716,1.017
74,0.00026401,1.6009
75,0.00023565,1.224
76,0.00023611,1.3474
77,0.00024613,1.6414
78,0.00025079,1.835
79,0.00021224,1.2207
80,0.00023245,1.7251
81,0.00019708,1.1161
82,0.00020146,1.3182
83,0.00018927,1.1523
84,0.00021782,1.8666
85,0.00022018,2.0161
86,0.00018637,1.3937
87,0.000187,1.5088
88,0.00019882,1.8743
89,0.00017509,1.4203
90,0.00016321,1.2123
91,0.00019475,2.0756
92,0.00015551,1.1933
93,0.00016225,1.4715
94,0.0001526,1.298
95,0.00016085,1.6186
96,0.0001539,1.5179
97,0.00016218,1.8354
98,0.00016341,1.9573
99,0.00015825,1.9061
100,0.00014558,1.631
101,0.00016104,2.1557
102,0.00015974,2.2063
103,0.0001435,1.8254
104,0.00013834,1.7501
105,0.00013574,1.7509
106,0.00014369,2.0804
107,0.00013958,2.0361
108,0.00012309,1.5707
109,0.00013144,1.9357
110,0.00014249,2.3658
111,0.00014056,2.385
112,0.00012304,1.8848
113,0.0001275,2.1168
114,0.00011369,1.6955
115,0.00011678,1.8875
116,0.00011309,1.8235
117,0.00011074,1.8066
118,0.00011384,2.0005
119,0.00010826,1.8554
120,0.00011036,2.0117
121,0.00010936,2.0442
122,0.00012425,2.6701
123,0.00011103,2.2526
124,0.00010257,1.9787
125,0.00010255,2.0475
126,0.00010518,2.2267
127,0.00011193,2.5656
128,8.6392e-05,1.5089
129,9.299e-05,1.8962
130,0.00010133,2.3364
131,9.3681e-05,2.062
132,8.9778e-05,1.9432
133,9.0237e-05,2.0309
134,7.9855e-05,1.5651
135,8.6674e-05,1.9856
136,8.4578e-05,1.9434
137,7.6754e-05,1.5854
138,8.2284e-05,1.9507
139,7.4433e-05,1.578
140,8.3253e-05,2.1266
141,7.2325e-05,1.5773
142,7.7803e-05,1.9557
143,6.8614e-05,1.4708
144,6.9606e-05,1.5937
145,5.965e-05,0.9835
146,6.1937e-05,1.2065
147,5.7262e-05,0.92499
148,5.8158e-05,1.0513
149,5.6065e-05,0.95068
150,5.9214e-05,1.2461
151,5.5229e-05,1.0012
152,5.1651e-05,0.76762
153,4.9407e-05,0.63171
154,5.2351e-05,0.93967
155,5.002e-05,0.79807
156,4.3171e-05,0.21446
157,3.9757e-05,-0.087869
158,4.1059e-05,0.10726
159,4.0663e-05,0.11992
160,3.1655e-05,-0.91312
161,3.7795e-05,-0.089155
162,3.5001e-05,-0.36891
163,3.2572e-05,-0.62782
164,3.2546e-05,-0.5782
165,2.8358e-05,-1.1236
166,3.1022e-05,-0.68111
167,2.43e-05,-1.6896
168,2.381e-05,-1.7263
169,2.672e-05,-1.1739
170,2.2619e-05,-1.8463
171,2.4742e-05,-1.4058
172,1.9909e-05,-2.299
173,1.9383e-05,-2.3649
174,1.746e-05,-2.7686
175,1.7529e-05,-2.7015
176,1.671e-05,-2.8599
177,1.4741e-05,-3.3552
178,1.4711e-05,-3.3152
179,1.3161e-05,-3.75
180,1.3246e-05,-3.6737
181,1.3502e-05,-3.5423
182,1.1944e-05,-4.0271
183,1.2313e-05,-3.8473
184,1.0281e-05,-4.5834
185,1.0598e-05,-4.4043
186,8.8771e-06,-5.127
187,8.1377e-06,-5.4581
188,7.4662e-06,-5.7859
189,7.6398e-06,-5.64
190,6.7096e-06,-6.158
191,5.9927e-06,-6.6031
192,6.7862e-06,-6.0177
193,5.8531e-06,-6.615
194,5.2697e-06,-7.0261
195,5.1704e-06,-7.0641
196,5.2041e-06,-6.9914
197,4.855e-06,-7.2488
198,4.0063e-06,-8.0393
199,4.0932e-06,-7.9024
200,3.572e-06,-8.4503
201,3.6105e-06,-8.3604
202,3.1978e-06,-8.8445
203,3.0534e-06,-9.0022
204,2.6023e-06,-9.6538
205,2.6772e-06,-9.488
206,2.6403e-06,-9.5061
207,2.2775e-06,-10.106
208,2.3186e-06,-9.9866
209,2.0825e-06,-10.411
210,1.9561e-06,-10.642
211,1.9374e-06,-10.642
212,1.6778e-06,-11.226
213,1.5938e-06,-11.408
214,1.4549e-06,-11.763
215,1.3671e-06,-11.993
216,1.2777e-06,-12.247
217,1.1001e-06,-12.857
218,1.081e-06,-12.893
219,1.123e-06,-12.687
220,9.8949e-07,-13.197
221,9.6709e-07,-13.258
222,8.8205e-07,-13.618
223,7.841e-07,-14.09
224,7.6787e-07,-14.142
225,7.3943e-07,-14.267
226,7.2837e-07,-14.294
227,6.1155e-07,-15.015
228,6.4463e-07,-14.748
229,5.5416e-07,-15.367
230,5.1909e-07,-15.613
231,4.4978e-07,-16.198
232,4.4356e-07,-16.221
233,4.7394e-07,-15.896
234,4.2445e-07,-16.337
235,4.1327e-07,-16.416
236,3.5386e-07,-17.053
237,3.4255e-07,-17.158
238,3.2686e-07,-17.325
239,3.0106e-07,-17.646
240,2.8434e-07,-17.857
241,2.592e-07,-18.223
242,2.4835e-07,-18.373
243,2.1449e-07,-18.974
244,2.0776e-07,-19.077
245,2.2531e-07,-18.689
246,2.0537e-07,-19.056
247,1.8715e-07,-19.424
248,1.8473e-07,-19.446
249,1.7891e-07,-19.55
250,1.8044e-07,-19.478
251,1.4333e-07,-20.443
252,1.2643e-07,-20.954
253,1.3022e-07,-20.791
254,1.3087e-07,-20.735
255,1.1702e-07,-21.187
256,1.0679e-07,-21.55
257,1.0835e-07,-21.453
258,1.006e-07,-21.742
259,9.7414e-08,-21.848
260,9.3548e-08,-21.99
261,8.4943e-08,-22.376
262,8.0068e-08,-22.599
263,7.486e-08,-22.858
264,8.464e-08,-22.292
265,6.7485e-08,-23.243
266,6.646e-08,-23.277
267,6.1672e-08,-23.569
268,5.8147e-08,-23.792
269,5.2609e-08,-24.194
270,5.4296e-08,-24.025
271,4.9168e-08,-24.424
272,4.4802e-08,-24.796
273,4.0692e-08,-25.182
274,4.4215e-08,-24.789
275,4.7583e-08,-24.439
276,3.9601e-08,-25.205
277,3.5603e-08,-25.636
278,3.7783e-08,-25.346
279,3.3773e-08,-25.802
280,3.0247e-08,-26.25
281,3.2181e-08,-25.95
282,2.5777e-08,-26.883
283,2.4962e-08,-26.992
284,2.4934e-08,-26.966
285,2.5151e-08,-26.898
286,2.3277e-08,-27.203
287,2.3199e-08,-27.188
288,2.1178e-08,-27.553
289,1.9139e-08,-27.963
290,1.9186e-08,-27.922
291,1.7556e-08,-28.278
292,1.4924e-08,-28.954
293,1.6093e-08,-28.596
294,1.6627e-08,-28.425
295,1.5483e-08,-28.705
296,1.3891e-08,-29.147
297,1.3861e-08,-29.127
298,1.3006e-08,-29.374
299,1.1486e-08,-29.885
300,1.0941e-08,-30.067
301,1.05e-08,-30.217
302,1.0788e-08,-30.07
303,9.4503e-09,-30.617
304,8.679e-09,-30.958
305,8.9866e-09,-30.778
306,7.7003e-09,-31.42
307,8.3426e-09,-31.044
308,6.6454e-09,-32.004
309,8.2355e-09,-31.044
310,6.3901e-09,-32.118
311,6.1449e-09,-32.26
312,6.036e-09,-32.309
313,5.7049e-09,-32.527
314,5.5051e-09,-32.654
315,5.3507e-09,-32.75
316,5.0435e-09,-32.979
317,4.4984e-09,-33.448
318,4.416e-09,-33.501
319,3.7107e-09,-34.23
320,4.4434e-09,-33.42
321,3.6691e-09,-34.224
322,3.7978e-09,-34.048
323,3.4768e-09,-34.404
324,3.2797e-09,-34.631
325,3.1508e-09,-34.778
326,3.1571e-09,-34.743
327,2.503e-09,-35.724
328,2.6368e-09,-35.472
329,2.2166e-09,-36.199
330,2.3095e-09,-35.995
331,2.0998e-09,-36.382
332,1.9658e-09,-36.642
333,1.9106e-09,-36.739
334,1.8173e-09,-36.931
335,1.6614e-09,-37.294
336,1.7136e-09,-37.134
337,1.5349e-09,-37.587
338,1.5964e-09,-37.39
339,1.399e-09,-37.938
340,1.3728e-09,-37.994
341,1.1472e-09,-38.748
342,1.1919e-09,-38.557
343,1.0797e-09,-38.961
344,1.0047e-09,-39.249
345,9.7841e-10,-39.338
346,8.0396e-10,-40.166
347,8.5458e-10,-39.876
348,7.6349e-10,-40.34
349,7.0398e-10,-40.668
350,7.3293e-10,-40.468
351,6.7397e-10,-40.807
352,6.2924e-10,-41.081
353,5.7373e-10,-41.457
354,4.9921e-10,-42.037
355,5.1713e-10,-41.859
356,4.4471e-10,-42.49
357,4.3318e-10,-42.58
358,4.1403e-10,-42.752
359,3.4117e-10,-43.568
360,3.337e-10,-43.64
361,2.8399e-10,-44.317
362,2.7693e-10,-44.402
363,2.5718e-10,-44.699
364,2.4543e-10,-44.879
365,2.5812e-10,-44.636
366,2.0577e-10,-45.596
367,1.9979e-10,-45.701
368,1.7788e-10,-46.182
369,1.8588e-10,-45.967
370,1.4883e-10,-46.909
371,1.4701e-10,-46.939
372,1.0833e-10,-48.242
373,1.0821e-10,-48.223
374,8.8552e-11,-49.071
375,8.2297e-11,-49.366
376,7.3087e-11,-49.858
377,7.0362e-11,-50
378,6.8661e-11,-50.083
379,5.8935e-11,-50.723
380,5.8233e-11,-50.753
381,5.2202e-11,-51.205
382,5.2879e-11,-51.126
383,4.7774e-11,-51.544
384,3.807e-11,-52.508
385,3.3779e-11,-53.004
386,3.0131e-11,-53.478
387,2.5675e-11,-54.151
388,2.3223e-11,-54.564
389,2.1322e-11,-54.913
390,1.8013e-11,-55.623
391,1.729e-11,-55.779
392,1.5071e-11,-56.353
393,1.366e-11,-56.758
394,1.3528e-11,-56.778
395,1.2149e-11,-57.223
396,1.2964e-11,-56.919
397,1.1008e-11,-57.607
398,9.9066e-12,-58.043
399,1.008e-11,-57.946
400,1.2474e-11,-56.999
401,8.5447e-12,-58.62
402,8.393e-12,-58.676
403,7.2626e-12,-59.283
404,7.6316e-12,-59.046
405,7.1738e-12,-59.293
406,6.6717e-12,-59.587
407,6.3154e-12,-59.804
408,6.0231e-12,-59.989
409,6.3617e-12,-59.73
410,6.0384e-12,-59.935
411,7.3332e-12,-59.07
412,8.6207e-12,-58.347
413,1.0395e-11,-57.513
414,1.3256e-11,-56.436
415,1.6407e-11,-55.489
416,2.0835e-11,-54.43
417,2.1542e-11,-54.264
418,2.709e-11,-53.248
419,3.1515e-11,-52.571
420,3.1447e-11,-52.559
421,3.6585e-11,-51.881
422,3.709e-11,-51.801
423,4.1722e-11,-51.27
424,4.9157e-11,-50.537
425,5.4981e-11,-50.03
426,6.3447e-11,-49.388
427,8.0645e-11,-48.326
428,8.9511e-11,-47.852
429,1.11e-10,-46.897
430,1.4046e-10,-45.855
431,1.6269e-10,-45.197
432,1.6242e-10,-45.184
433,1.9917e-10,-44.278
434,2.0581e-10,-44.115
435,2.3156e-10,-43.584
436,2.1413e-10,-43.904
437,2.4233e-10,-43.346
438,2.9847e-10,-42.421
439,3.4896e-10,-41.723
440,3.5818e-10,-41.59
441,3.9642e-10,-41.13
442,4.5425e-10,-40.519
443,5.1689e-10,-39.938
444,5.2138e-10,-39.881
445,6.0129e-10,-39.242
446,6.0787e-10,-39.175
447,7.8218e-10,-38.061
448,7.572e-10,-38.182
449,8.5157e-10,-37.653
450,9.8425e-10,-37.005
451,1.031e-09,-36.784
452,1.1188e-09,-36.41
453,1.2424e-09,-35.936
454,1.0939e-09,-36.469
455,1.3625e-09,-35.497
456,1.3263e-09,-35.594
457,1.5022e-09,-35.034
458,1.7594e-09,-34.329
459,1.6304e-09,-34.641
460,1.7717e-09,-34.261
461,2.0319e-09,-33.647
462,2.3644e-09,-32.97
463,2.4098e-09,-32.869
464,2.5227e-09,-32.651
465,2.6835e-09,-32.364
466,3.1416e-09,-31.661
467,2.8138e-09,-32.121
468,3.3363e-09,-31.362
469,3.6452e-09,-30.959
470,3.7882e-09,-30.774
471,3.5933e-09,-30.985
472,4.2079e-09,-30.281
473,4.118e-09,-30.356
474,4.9378e-09,-29.549
475,4.8009e-09,-29.653
476,5.2576e-09,-29.24
477,5.9538e-09,-28.682
478,6.5389e-09,-28.256
479,5.991e-09,-28.618
480,7.0152e-09,-27.915
481,6.6256e-09,-28.145
482,7.027e-09,-27.871
483,7.3479e-09,-27.659
484,8.9886e-09,-26.766
485,9.7948e-09,-26.375
486,8.8806e-09,-26.783
487,9.577e-09,-26.437
488,1.0921e-08,-25.849
489,1.0408e-08,-26.04
490,1.0277e-08,-26.077
491,1.3066e-08,-25.017
492,1.1264e-08,-25.644
493,1.2563e-08,-25.152
494,1.2733e-08,-25.076
495,1.4171e-08,-24.594
496,1.4563e-08,-24.458
497,1.6201e-08,-23.977
498,1.7194e-08,-23.702
499,1.7818e-08,-23.529
500,1.7622e-08,-23.56
501,2.0773e-08,-22.828
502,2.1759e-08,-22.609
503,2.0498e-08,-22.851
504,2.1254e-08,-22.677
505,2.1736e-08,-22.562
506,2.4476e-08,-22.03
507,2.5225e-08,-21.882
508,2.3885e-08,-22.101
509,2.6756e-08,-21.592
510,3.025e-08,-21.041
511,3.1638e-08,-20.829
512,2.9337e-08,-21.14
513,3.1878e-08,-20.763
514,3.0466e-08,-20.943
515,3.2764e-08,-20.61
516,3.3306e-08,-20.522
517,3.405e-08,-20.409
518,3.7386e-08,-19.986
519,3.6877e-08,-20.029
520,3.9437e-08,-19.721
521,4.1617e-08,-19.471
522,4.9416e-08,-18.708
523,4.6161e-08,-18.987
524,4.4474e-08,-19.132
525,4.6378e-08,-18.934
526,5.0439e-08,-18.553
527,5.6618e-08,-18.034
528,4.564e-08,-18.954
529,5.0814e-08,-18.471
530,5.739e-08,-17.926
531,5.6218e-08,-17.999
532,5.6139e-08,-17.989
533,5.9652e-08,-17.709
534,5.4714e-08,-18.068
535,6.3444e-08,-17.409
536,6.2935e-08,-17.428
537,6.0489e-08,-17.584
538,6.6367e-08,-17.165
539,6.3789e-08,-17.321
540,7.2968e-08,-16.721
541,6.6417e-08,-17.113
542,7.4412e-08,-16.604
543,6.7498e-08,-17.011
544,7.1109e-08,-16.769
545,6.4712e-08,-17.162
546,6.9121e-08,-16.86
547,6.6057e-08,-17.041
548,7.1189e-08,-16.7
549,7.1952e-08,-16.638
550,7.6184e-08,-16.374
551,7.416e-08,-16.475
552,7.4076e-08,-16.464
553,7.3636e-08,-16.475
554,7.8689e-08,-16.171
555,7.768e-08,-16.211
556,7.1538e-08,-16.553
557,6.6021e-08,-16.886
558,7.3206e-08,-16.422
559,7.6736e-08,-16.202
560,6.223e-08,-17.096
561,7.2313e-08,-16.429
562,7.1064e-08,-16.489
563,6.5636e-08,-16.818
564,7.048e-08,-16.494
565,6.5692e-08,-16.784
566,7.2506e-08,-16.34
567,5.882e-08,-17.233
568,5.923e-08,-17.188
569,6.9471e-08,-16.48
570,6.3246e-08,-16.872
571,6.8498e-08,-16.511
572,5.883e-08,-17.156
573,5.9961e-08,-17.058
574,5.6858e-08,-17.274
575,5.8792e-08,-17.113
576,5.6182e-08,-17.296
577,5.0582e-08,-17.737
578,5.2696e-08,-17.544
579,5.2017e-08,-17.585
580,5.2117e-08,-17.562
581,5.6602e-08,-17.188
582,4.9476e-08,-17.758
583,5.2701e-08,-17.468
584,4.5393e-08,-18.102
585,5.2953e-08,-17.418
586,4.6856e-08,-17.934
587,4.107e-08,-18.492
588,4.3908e-08,-18.187
589,4.8191e-08,-17.768
590,4.4293e-08,-18.12
591,3.7719e-08,-18.803
592,4.5708e-08,-17.954
593,4.3163e-08,-18.188
594,4.1648e-08,-18.328
595,4.2817e-08,-18.193
596,4.3387e-08,-18.121
597,4.2239e-08,-18.223
598,3.8874e-08,-18.569
599,4.3174e-08,-18.099
600,9.6122e-09,-24.609


==> Figs/data/bt1200_Legendre03_Polynomial.csv <==
f,P,Pdb
1,1.9097e-05,-47.19
2,0.000119,-33.224
3,0.0004198,-24.227
4,0.0010152,-17.893
5,0.0019617,-13.094
6,0.0035604,-8.9219
7,0.0055154,-5.6822
8,0.0075002,-3.1875
9,0.0097194,-1.0388
10,0.011422,0.57736
11,0.013104,2.002
12,0.01438,3.1611
13,0.014401,3.8628
14,0.01368,4.2835
15,0.012634,4.5374
16,0.011467,4.677
17,0.0098156,4.5282
18,0.0086437,4.4724
19,0.0069283,3.9813
20,0.0053088,3.2705
21,0.004365,2.8442
22,0.0035444,2.3438
23,0.0028665,1.8081
24,0.0027225,1.954
25,0.0023182,1.6103
26,0.0021083,1.5388
27,0.0022687,2.1851
28,0.0019751,1.899
29,0.0020421,2.3487
30,0.0020184,2.5926
31,0.0019677,2.7669
32,0.001573,2.0704
33,0.0016166,2.4563
34,0.0013722,2.0037
35,0.0013165,2.0755
36,0.0010385,1.2901
37,0.00098246,1.2872
38,0.0010041,1.6136
39,0.0009777,1.7234
40,0.00088956,1.5329
41,0.00083198,1.4568
42,0.00083765,1.6956
43,0.00081705,1.7919
44,0.00071111,1.3884
45,0.00072363,1.6594
46,0.00062557,1.2179
47,0.00069844,1.8833
48,0.00060144,1.4167
49,0.00059215,1.5282
50,0.00060159,1.7724
51,0.00055447,1.5902
52,0.00053429,1.5978
53,0.00052558,1.6919
54,0.00041522,0.83062
55,0.00046075,1.4419
56,0.00040455,1.0334
57,0.00040628,1.2057
58,0.00042749,1.5778
59,0.00035536,0.92367
60,0.00035568,1.0736
61,0.00036244,1.2989
62,0.00038041,1.6504
63,0.00034787,1.401
64,0.0003298,1.3062
65,0.00031927,1.2998
66,0.00033798,1.6798
67,0.00027855,0.97045
68,0.00029806,1.3932
69,0.00029827,1.5231
70,0.00028196,1.4038
71,0.00024538,0.92354
72,0.00026646,1.4029
73,0.00023717,1.0171
74,0.00026402,1.601
75,0.00023566,1.2241
76,0.00023612,1.3476
77,0.00024613,1.6415
78,0.0002508,1.8351
79,0.00021224,1.2208
80,0.00023245,1.7252
81,0.00019708,1.1161
82,0.00020147,1.3183
83,0.00018927,1.1523
84,0.00021782,1.8666
85,0.00022018,2.0161
86,0.00018637,1.3937
87,0.000187,1.5087
88,0.00019882,1.8743
89,0.00017509,1.4203
90,0.00016321,1.2122
91,0.00019474,2.0754
92,0.00015551,1.1932
93,0.00016224,1.4713
94,0.00015259,1.2978
95,0.00016084,1.6184
96,0.0001539,1.5177
97,0.00016217,1.8352
98,0.0001634,1.9571
99,0.00015824,1.9058
100,0.00014556,1.6306
101,0.00016102,2.1553
102,0.00015973,2.2058
103,0.00014349,1.8249
104,0.00013832,1.7496
105,0.00013573,1.7505
106,0.00014367,2.0798
107,0.00013956,2.0354
108,0.00012307,1.5701
109,0.00013141,1.935
110,0.00014247,2.3651
111,0.00014053,2.3842
112,0.00012301,1.8839
113,0.00012747,2.1158
114,0.00011367,1.6945
115,0.00011675,1.8865
116,0.00011306,1.8224
117,0.0001107,1.8054
118,0.00011381,1.9993
119,0.00010822,1.8542
120,0.00011032,2.0103
121,0.00010932,2.0428
122,0.0001242,2.6685
123,0.00011099,2.2511
124,0.00010254,1.9772
125,0.00010251,2.0459
126,0.00010513,2.2249
127,0.00011188,2.5636
128,8.6352e-05,1.5069
129,9.2947e-05,1.8941
130,0.00010128,2.3342
131,9.3632e-05,2.0597
132,8.9731e-05,1.9409
133,9.0187e-05,2.0285
134,7.981e-05,1.5626
135,8.6623e-05,1.983
136,8.4527e-05,1.9408
137,7.6705e-05,1.5826
138,8.2227e-05,1.9477
139,7.4383e-05,1.575
140,8.3197e-05,2.1236
141,7.2274e-05,1.5742
142,7.7744e-05,1.9525
143,6.8562e-05,1.4675
144,6.9549e-05,1.5902
145,5.9603e-05,0.98002
146,6.1884e-05,1.2028
147,5.7213e-05,0.92128
148,5.8106e-05,1.0475
149,5.6014e-05,0.9467
150,5.9158e-05,1.242
151,5.5176e-05,0.99707
152,5.16e-05,0.76336
153,4.9358e-05,0.62744
154,5.2297e-05,0.93519
155,4.9968e-05,0.79353
156,4.3126e-05,0.20987
157,3.9714e-05,-0.092572
158,4.1013e-05,0.10237
159,4.0616e-05,0.11494
160,3.1619e-05,-0.91813
161,3.775e-05,-0.094344
162,3.4959e-05,-0.37408
163,3.2533e-05,-0.63305
164,3.2506e-05,-0.58349
165,2.8322e-05,-1.1291
166,3.0983e-05,-0.68659
167,2.427e-05,-1.6951
168,2.3779e-05,-1.7319
169,2.6685e-05,-1.1796
170,2.2589e-05,-1.852
171,2.4709e-05,-1.4116
172,1.9882e-05,-2.3049
173,1.9356e-05,-2.3709
174,1.7436e-05,-2.7746
175,1.7505e-05,-2.7077
176,1.6687e-05,-2.8661
177,1.472e-05,-3.3614
178,1.469e-05,-3.3215
179,1.3142e-05,-3.7562
180,1.3227e-05,-3.68
181,1.3483e-05,-3.5486
182,1.1926e-05,-4.0335
183,1.2295e-05,-3.8538
184,1.0266e-05,-4.5898
185,1.0582e-05,-4.4108
186,8.8638e-06,-5.1335
187,8.1256e-06,-5.4646
188,7.455e-06,-5.7924
189,7.6281e-06,-5.6466
190,6.6994e-06,-6.1646
191,5.9835e-06,-6.6097
192,6.7758e-06,-6.0244
193,5.8441e-06,-6.6217
194,5.2617e-06,-7.0327
195,5.1625e-06,-7.0707
196,5.1962e-06,-6.998
197,4.8475e-06,-7.2555
198,4.0002e-06,-8.0459
199,4.0868e-06,-7.9091
200,3.5666e-06,-8.4569
201,3.605e-06,-8.3671
202,3.1929e-06,-8.8511
203,3.0487e-06,-9.009
204,2.5983e-06,-9.6605
205,2.6731e-06,-9.4948
206,2.6362e-06,-9.5128
207,2.274e-06,-10.113
208,2.315e-06,-9.9933
209,2.0793e-06,-10.418
210,1.9531e-06,-10.648
211,1.9345e-06,-10.649
212,1.6752e-06,-11.233
213,1.5914e-06,-11.415
214,1.4527e-06,-11.77
215,1.365e-06,-12
216,1.2757e-06,-12.253
217,1.0984e-06,-12.863
218,1.0794e-06,-12.899
219,1.1213e-06,-12.694
220,9.88e-07,-13.204
221,9.6563e-07,-13.264
222,8.807e-07,-13.625
223,7.8292e-07,-14.097
224,7.6671e-07,-14.149
225,7.3832e-07,-14.274
226,7.2727e-07,-14.301
227,6.1063e-07,-15.022
228,6.4366e-07,-14.755
229,5.5334e-07,-15.373
230,5.1832e-07,-15.619
231,4.4912e-07,-16.204
232,4.4289e-07,-16.227
233,4.7323e-07,-15.902
234,4.2383e-07,-16.344
235,4.1266e-07,-16.423
236,3.5334e-07,-17.06
237,3.4205e-07,-17.164
238,3.2639e-07,-17.331
239,3.0063e-07,-17.652
240,2.8394e-07,-17.864
241,2.5884e-07,-18.229
242,2.4799e-07,-18.379
243,2.1419e-07,-18.98
244,2.0747e-07,-19.083
245,2.25e-07,-18.695
246,2.0508e-07,-19.062
247,1.8689e-07,-19.43
248,1.8447e-07,-19.452
249,1.7867e-07,-19.556
250,1.8019e-07,-19.484
251,1.4313e-07,-20.449
252,1.2626e-07,-20.959
253,1.3004e-07,-20.797
254,1.3069e-07,-20.741
255,1.1686e-07,-21.193
256,1.0665e-07,-21.556
257,1.0821e-07,-21.459
258,1.0046e-07,-21.748
259,9.7292e-08,-21.853
260,9.3432e-08,-21.996
261,8.4835e-08,-22.381
262,7.9972e-08,-22.605
263,7.4765e-08,-22.864
264,8.4542e-08,-22.297
265,6.7407e-08,-23.248
266,6.6382e-08,-23.282
267,6.1606e-08,-23.574
268,5.8082e-08,-23.797
269,5.2546e-08,-24.2
270,5.4236e-08,-24.03
271,4.9111e-08,-24.429
272,4.4753e-08,-24.8
273,4.0652e-08,-25.186
274,4.4171e-08,-24.794
275,4.7533e-08,-24.443
276,3.9562e-08,-25.209
277,3.5567e-08,-25.64
278,3.7749e-08,-25.35
279,3.374e-08,-25.806
280,3.0221e-08,-26.254
281,3.2152e-08,-25.954
282,2.5756e-08,-26.886
283,2.494e-08,-26.995
284,2.4911e-08,-26.97
285,2.5131e-08,-26.901
286,2.3258e-08,-27.207
287,2.3178e-08,-27.192
288,2.1161e-08,-27.557
289,1.9129e-08,-27.965
290,1.9174e-08,-27.925
291,1.7543e-08,-28.281
292,1.4915e-08,-28.956
293,1.6084e-08,-28.599
294,1.6617e-08,-28.428
295,1.5476e-08,-28.707
296,1.3884e-08,-29.149
297,1.3854e-08,-29.129
298,1.2999e-08,-29.376
299,1.1481e-08,-29.887
300,1.0936e-08,-30.069
301,1.0497e-08,-30.218
302,1.0785e-08,-30.072
303,9.4476e-09,-30.618
304,8.6755e-09,-30.96
305,8.9845e-09,-30.779
306,7.6985e-09,-31.421
307,8.3409e-09,-31.045
308,6.6447e-09,-32.004
309,8.2348e-09,-31.044
310,6.3894e-09,-32.118
311,6.1444e-09,-32.26
312,6.0369e-09,-32.309
313,5.7056e-09,-32.526
314,5.5054e-09,-32.654
315,5.3523e-09,-32.748
316,5.0449e-09,-32.978
317,4.4988e-09,-33.448
318,4.4172e-09,-33.5
319,3.7118e-09,-34.228
320,4.4454e-09,-33.418
321,3.6701e-09,-34.223
322,3.8e-09,-34.045
323,3.4794e-09,-34.401
324,3.2823e-09,-34.627
325,3.1528e-09,-34.775
326,3.1595e-09,-34.739
327,2.5049e-09,-35.721
328,2.6392e-09,-35.468
329,2.2187e-09,-36.195
330,2.312e-09,-35.99
331,2.1026e-09,-36.376
332,1.9682e-09,-36.636
333,1.9129e-09,-36.734
334,1.8201e-09,-36.924
335,1.664e-09,-37.288
336,1.7162e-09,-37.128
337,1.5375e-09,-37.579
338,1.5993e-09,-37.382
339,1.4015e-09,-37.93
340,1.3752e-09,-37.987
341,1.1496e-09,-38.74
342,1.1949e-09,-38.546
343,1.0822e-09,-38.951
344,1.007e-09,-39.238
345,9.8112e-10,-39.326
346,8.0602e-10,-40.155
347,8.5727e-10,-39.862
348,7.6608e-10,-40.326
349,7.0641e-10,-40.653
350,7.3553e-10,-40.453
351,6.7637e-10,-40.792
352,6.3153e-10,-41.065
353,5.7623e-10,-41.439
354,5.0122e-10,-42.02
355,5.1946e-10,-41.84
356,4.4676e-10,-42.47
357,4.3544e-10,-42.557
358,4.1625e-10,-42.729
359,3.4299e-10,-43.545
360,3.3565e-10,-43.615
361,2.8578e-10,-44.29
362,2.7868e-10,-44.375
363,2.5885e-10,-44.671
364,2.4704e-10,-44.85
365,2.5998e-10,-44.605
366,2.0743e-10,-45.562
367,2.0157e-10,-45.663
368,1.7945e-10,-46.144
369,1.8775e-10,-45.924
370,1.5041e-10,-46.863
371,1.4855e-10,-46.894
372,1.095e-10,-48.195
373,1.0945e-10,-48.173
374,8.9525e-11,-49.023
375,8.3155e-11,-49.32
376,7.4017e-11,-49.803
377,7.1146e-11,-49.952
378,6.9605e-11,-50.024
379,5.9874e-11,-50.655
380,5.9234e-11,-50.679
381,5.3188e-11,-51.123
382,5.4045e-11,-51.031
383,4.8893e-11,-51.444
384,3.8935e-11,-52.41
385,3.4543e-11,-52.907
386,3.0786e-11,-53.385
387,2.6141e-11,-54.073
388,2.3567e-11,-54.5
389,2.1541e-11,-54.868
390,1.8099e-11,-55.602
391,1.7346e-11,-55.765
392,1.506e-11,-56.356
393,1.3637e-11,-56.765
394,1.3518e-11,-56.781
395,1.2114e-11,-57.235
396,1.293e-11,-56.93
397,1.0983e-11,-57.617
398,9.8849e-12,-58.053
399,1.0059e-11,-57.955
400,2.5593e-11,-53.878
401,8.5278e-12,-58.629
402,8.3765e-12,-58.685
403,7.249e-12,-59.291
404,7.6168e-12,-59.055
405,7.1679e-12,-59.297
406,6.6476e-12,-59.603
407,6.3296e-12,-59.794
408,6.0675e-12,-59.957
409,6.4571e-12,-59.665
410,6.1786e-12,-59.835
411,7.633e-12,-58.896
412,9.0581e-12,-58.132
413,1.1033e-11,-57.254
414,1.4077e-11,-56.175
415,1.7421e-11,-55.228
416,2.2081e-11,-54.178
417,2.2796e-11,-54.019
418,2.8541e-11,-53.022
419,3.304e-11,-52.365
420,3.2855e-11,-52.369
421,3.8051e-11,-51.711
422,3.8495e-11,-51.64
423,4.3136e-11,-51.125
424,5.0742e-11,-50.399
425,5.6603e-11,-49.904
426,6.5191e-11,-49.27
427,8.2797e-11,-48.211
428,9.1719e-11,-47.747
429,1.1361e-10,-46.797
430,1.4351e-10,-45.762
431,1.6605e-10,-45.108
432,1.6553e-10,-45.102
433,2.028e-10,-44.199
434,2.0933e-10,-44.042
435,2.3534e-10,-43.513
436,2.1746e-10,-43.836
437,2.4589e-10,-43.283
438,3.0259e-10,-42.362
439,3.5348e-10,-41.667
440,3.6269e-10,-41.536
441,4.0114e-10,-41.078
442,4.5946e-10,-40.469
443,5.2254e-10,-39.891
444,5.2681e-10,-39.836
445,6.0735e-10,-39.198
446,6.1366e-10,-39.134
447,7.893e-10,-38.021
448,7.6386e-10,-38.144
449,8.5874e-10,-37.616
450,9.9221e-10,-36.97
451,1.0391e-09,-36.75
452,1.1272e-09,-36.377
453,1.2513e-09,-35.904
454,1.1016e-09,-36.439
455,1.3716e-09,-35.467
456,1.3349e-09,-35.566
457,1.5116e-09,-35.007
458,1.7701e-09,-34.303
459,1.6399e-09,-34.616
460,1.7819e-09,-34.236
461,2.0431e-09,-33.623
462,2.377e-09,-32.947
463,2.4222e-09,-32.846
464,2.5352e-09,-32.63
465,2.6964e-09,-32.343
466,3.1563e-09,-31.641
467,2.8266e-09,-32.101
468,3.3509e-09,-31.343
469,3.6608e-09,-30.941
470,3.8038e-09,-30.756
471,3.6077e-09,-30.967
472,4.2244e-09,-30.263
473,4.1336e-09,-30.339
474,4.9562e-09,-29.533
475,4.8182e-09,-29.637
476,5.276e-09,-29.225
477,5.9741e-09,-28.667
478,6.5608e-09,-28.242
479,6.0105e-09,-28.604
480,7.0375e-09,-27.901
481,6.6457e-09,-28.132
482,7.0485e-09,-27.858
483,7.3691e-09,-27.647
484,9.0142e-09,-26.754
485,9.822e-09,-26.363
486,8.9047e-09,-26.771
487,9.6022e-09,-26.426
488,1.0949e-08,-25.838
489,1.0434e-08,-26.029
490,1.0303e-08,-26.067
491,1.3097e-08,-25.007
492,1.1291e-08,-25.633
493,1.2591e-08,-25.143
494,1.2761e-08,-25.067
495,1.4201e-08,-24.585
496,1.4593e-08,-24.449
497,1.6234e-08,-23.969
498,1.7229e-08,-23.693
499,1.7853e-08,-23.521
500,1.7654e-08,-23.552
501,2.0811e-08,-22.82
502,2.1798e-08,-22.602
503,2.0534e-08,-22.844
504,2.129e-08,-22.67
505,2.1773e-08,-22.555
506,2.4515e-08,-22.023
507,2.5265e-08,-21.875
508,2.3922e-08,-22.095
509,2.6795e-08,-21.585
510,3.0294e-08,-21.035
511,3.1683e-08,-20.823
512,2.9376e-08,-21.135
513,3.192e-08,-20.757
514,3.0504e-08,-20.937
515,3.2804e-08,-20.605
516,3.3346e-08,-20.517
517,3.4088e-08,-20.404
518,3.7428e-08,-19.981
519,3.6916e-08,-20.025
520,3.9478e-08,-19.716
521,4.1658e-08,-19.466
522,4.9461e-08,-18.704
523,4.6205e-08,-18.983
524,4.4514e-08,-19.128
525,4.6417e-08,-18.93
526,5.0478e-08,-18.549
527,5.666e-08,-18.031
528,4.5671e-08,-18.951
529,5.0849e-08,-18.468
530,5.7426e-08,-17.923
531,5.6252e-08,-17.997
532,5.6171e-08,-17.987
533,5.9682e-08,-17.707
534,5.474e-08,-18.066
535,6.3471e-08,-17.407
536,6.2959e-08,-17.426
537,6.051e-08,-17.582
538,6.6386e-08,-17.164
539,6.3806e-08,-17.32
540,7.2988e-08,-16.72
541,6.6431e-08,-17.112
542,7.4425e-08,-16.603
543,6.7508e-08,-17.01
544,7.1115e-08,-16.768
545,6.4717e-08,-17.162
546,6.9121e-08,-16.86
547,6.6057e-08,-17.041
548,7.1184e-08,-16.701
549,7.1944e-08,-16.639
550,7.6173e-08,-16.375
551,7.4148e-08,-16.476
552,7.4061e-08,-16.465
553,7.362e-08,-16.476
554,7.8668e-08,-16.172
555,7.7657e-08,-16.212
556,7.1514e-08,-16.555
557,6.5997e-08,-16.888
558,7.3175e-08,-16.424
559,7.67e-08,-16.204
560,6.2199e-08,-17.098
561,7.2275e-08,-16.431
562,7.1025e-08,-16.491
563,6.5602e-08,-16.821
564,7.044e-08,-16.496
565,6.565e-08,-16.787
566,7.2458e-08,-16.343
567,5.8781e-08,-17.236
568,5.9191e-08,-17.19
569,6.9422e-08,-16.483
570,6.3201e-08,-16.875
571,6.8445e-08,-16.514
572,5.8784e-08,-17.16
573,5.9912e-08,-17.062
574,5.6808e-08,-17.278
575,5.874e-08,-17.117
576,5.6132e-08,-17.299
577,5.0537e-08,-17.74
578,5.2649e-08,-17.548
579,5.1969e-08,-17.589
580,5.2068e-08,-17.566
581,5.6547e-08,-17.192
582,4.9426e-08,-17.762
583,5.2651e-08,-17.473
584,4.5347e-08,-18.106
585,5.2899e-08,-17.422
586,4.6805e-08,-17.939
587,4.1026e-08,-18.497
588,4.3862e-08,-18.192
589,4.814e-08,-17.773
590,4.4245e-08,-18.124
591,3.7679e-08,-18.807
592,4.566e-08,-17.958
593,4.3115e-08,-18.193
594,4.1603e-08,-18.333
595,4.2771e-08,-18.198
596,4.334e-08,-18.126
597,4.2192e-08,-18.228
598,3.8827e-08,-18.575
599,4.3125e-08,-18.104
600,9.6013e-09,-24.614


==> Figs/data/bt1200_Legendre04_GaussEps0_100.csv <==
f,P,Pdb
1,1.9116e-05,-47.186
2,0.00011908,-33.221
3,0.0004202,-24.223
4,0.0010156,-17.891
5,0.001962,-13.094
6,0.0035603,-8.9221
7,0.005514,-5.6834
8,0.007497,-3.1893
9,0.0097139,-1.0412
10,0.011413,0.57392
11,0.013091,1.9977
12,0.014363,3.1559
13,0.01438,3.8566
14,0.013656,4.2758
15,0.012609,4.5286
16,0.011442,4.6675
17,0.0097911,4.5173
18,0.0086182,4.4596
19,0.0069058,3.9672
20,0.0052884,3.2539
21,0.0043465,2.8257
22,0.0035284,2.3242
23,0.0028514,1.7851
24,0.0027067,1.9287
25,0.0023036,1.5829
26,0.0020935,1.5083
27,0.002251,2.1511
28,0.0019584,1.8623
29,0.0020228,2.3075
30,0.0019971,2.5464
31,0.0019451,2.7166
32,0.0015546,2.0193
33,0.0015954,2.3989
34,0.0013537,1.9448
35,0.0012965,2.0091
36,0.0010218,1.2195
37,0.00096516,1.21
38,0.00098557,1.5325
39,0.00095836,1.6366
40,0.0008717,1.4449
41,0.00081277,1.3554
42,0.00081827,1.594
43,0.00079579,1.6774
44,0.0006919,1.2695
45,0.0007029,1.5332
46,0.00060772,1.0922
47,0.00067646,1.7444
48,0.00058192,1.2734
49,0.00057176,1.3761
50,0.00057993,1.6131
51,0.00053306,1.4191
52,0.00051286,1.42
53,0.00050299,1.5011
54,0.0003973,0.63907
55,0.00043872,1.2291
56,0.0003848,0.8161
57,0.00038529,0.97543
58,0.00040459,1.3388
59,0.00033612,0.682
60,0.00033558,0.82101
61,0.00034136,1.0387
62,0.00035598,1.3621
63,0.0003257,1.1149
64,0.00030739,1.0005
65,0.00029677,0.98246
66,0.0003133,1.3505
67,0.00025653,0.61288
68,0.00027565,1.0537
69,0.00027417,1.1572
70,0.00025855,1.0275
71,0.00022433,0.53399
72,0.00024361,1.0136
73,0.00021572,0.60541
74,0.00023934,1.1748
75,0.00021231,0.77093
76,0.00021225,0.88467
77,0.00022143,1.1821
78,0.00022398,1.3439
79,0.00019021,0.74483
80,0.00020724,1.2265
81,0.00017568,0.61696
82,0.00017791,0.77835
83,0.00016716,0.61297
84,0.00019184,1.3149
85,0.00019211,1.424
86,0.00016225,0.79183
87,0.0001626,0.90168
88,0.00017188,1.242
89,0.00015106,0.7794
90,0.00014027,0.55448
91,0.00016798,1.4335
92,0.00013218,0.48736
93,0.00013857,0.78651
94,0.00013045,0.6171
95,0.00013731,0.9314
96,0.00013081,0.8118
97,0.00013644,1.0848
98,0.00013819,1.2293
99,0.00013285,1.1463
100,0.00012339,0.91281
101,0.00013632,1.4321
102,0.00013507,1.4776
103,0.00012023,1.057
104,0.00011604,0.98683
105,0.00011204,0.91747
106,0.00012076,1.3253
107,0.00011606,1.2347
108,0.00010234,0.76914
109,0.00011009,1.1661
110,0.00011863,1.5697
111,0.00011712,1.5929
112,0.00010407,1.1576
113,0.00010723,1.3645
114,9.5063e-05,0.91823
115,9.7178e-05,1.0896
116,9.5074e-05,1.0698
117,9.5038e-05,1.1427
118,9.5158e-05,1.2221
119,9.2807e-05,1.1867
120,9.4651e-05,1.3449
121,9.3313e-05,1.3551
122,0.00010832,2.0743
123,9.5099e-05,1.5799
124,8.7941e-05,1.3104
125,8.9878e-05,1.4747
126,9.3529e-05,1.7169
127,0.00010056,2.1004
128,7.958e-05,1.1522
129,8.458e-05,1.4845
130,9.4441e-05,2.0305
131,8.8242e-05,1.8022
132,8.4281e-05,1.6688
133,8.6654e-05,1.8549
134,7.7449e-05,1.4322
135,8.5891e-05,1.9462
136,8.2976e-05,1.8603
137,7.7426e-05,1.6233
138,8.6954e-05,2.1905
139,7.8442e-05,1.8058
140,8.6761e-05,2.3058
141,7.8991e-05,1.9602
142,8.6722e-05,2.427
143,7.7399e-05,1.9941
144,8.1972e-05,2.3039
145,7.0588e-05,1.7147
146,7.6786e-05,2.1399
147,7.0493e-05,1.8278
148,7.5274e-05,2.1717
149,7.4126e-05,2.1634
150,8.2839e-05,2.7042
151,7.5843e-05,2.3787
152,7.4347e-05,2.3495
153,7.1886e-05,2.2603
154,8.152e-05,2.863
155,7.9428e-05,2.8064
156,7.0878e-05,2.3676
157,6.8077e-05,2.248
158,7.4946e-05,2.7206
159,7.6978e-05,2.8916
160,6.2687e-05,2.0542
161,7.8404e-05,3.0799
162,7.2291e-05,2.7812
163,7.0404e-05,2.7197
164,7.1101e-05,2.8157
165,6.8183e-05,2.6864
166,7.5787e-05,3.1981
167,6.1702e-05,2.3574
168,6.4082e-05,2.5736
169,7.5294e-05,3.3253
170,6.6742e-05,2.853
171,7.5464e-05,3.4373
172,6.5049e-05,2.8429
173,6.6362e-05,2.9801
174,6.2625e-05,2.7785
175,6.9013e-05,3.2501
176,6.6876e-05,3.1629
177,6.0475e-05,2.7752
178,6.5801e-05,3.1907
179,5.9831e-05,2.8263
180,6.251e-05,3.065
181,6.7232e-05,3.4293
182,6.2163e-05,3.1367
183,6.9223e-05,3.6515
184,5.8985e-05,3.0038
185,6.3823e-05,3.3932
186,5.5714e-05,2.8499
187,5.2978e-05,2.6778
188,5.1537e-05,2.6044
189,5.6663e-05,3.0622
190,5.1231e-05,2.6704
191,4.8717e-05,2.4974
192,5.6705e-05,3.2023
193,5.101e-05,2.7877
194,4.6899e-05,2.4677
195,4.7904e-05,2.6045
196,5.0008e-05,2.8355
197,4.9189e-05,2.808
198,4.1067e-05,2.0683
199,4.4502e-05,2.4609
200,3.904e-05,1.9357
201,4.1879e-05,2.2839
202,3.8185e-05,1.926
203,3.8744e-05,2.032
204,3.3581e-05,1.4536
205,3.5622e-05,1.7523
206,3.6566e-05,1.9082
207,3.2381e-05,1.4224
208,3.3016e-05,1.5485
209,3.0762e-05,1.2831
210,2.9075e-05,1.0795
211,2.9758e-05,1.2217
212,2.6359e-05,0.73606
213,2.5676e-05,0.66283
214,2.3814e-05,0.37655
215,2.2238e-05,0.11965
216,2.1224e-05,-0.042751
217,1.9084e-05,-0.46403
218,1.8434e-05,-0.57458
219,1.9524e-05,-0.28551
220,1.7475e-05,-0.72735
221,1.7591e-05,-0.65928
222,1.6112e-05,-1.0016
223,1.4521e-05,-1.414
224,1.4116e-05,-1.498
225,1.3906e-05,-1.5242
226,1.3697e-05,-1.5515
227,1.1821e-05,-2.153
228,1.2432e-05,-1.8958
229,1.0464e-05,-2.6064
230,1.026e-05,-2.6541
231,8.5456e-06,-3.4104
232,8.5569e-06,-3.3671
233,8.9501e-06,-3.1346
234,7.9694e-06,-3.6014
235,7.9694e-06,-3.5644
236,6.781e-06,-4.2288
237,6.4862e-06,-4.3851
238,6.2262e-06,-4.5263
239,5.5911e-06,-4.957
240,5.4083e-06,-5.0652
241,4.8958e-06,-5.4614
242,4.7358e-06,-5.5697
243,3.8683e-06,-6.4126
244,3.8523e-06,-6.395
245,4.094e-06,-6.0952
246,3.7059e-06,-6.4924
247,3.4536e-06,-6.7634
248,3.3741e-06,-6.8293
249,3.0922e-06,-7.1734
250,3.0779e-06,-7.1587
251,2.5021e-06,-8.0235
252,2.1915e-06,-8.5645
253,2.241e-06,-8.4332
254,2.1333e-06,-8.6129
255,2.0089e-06,-8.8395
256,1.6949e-06,-9.5439
257,1.715e-06,-9.4588
258,1.6619e-06,-9.5615
259,1.496e-06,-9.9847
260,1.4311e-06,-10.144
261,1.3531e-06,-10.354
262,1.172e-06,-10.945
263,1.1812e-06,-10.878
264,1.1946e-06,-10.796
265,1.0188e-06,-11.454
266,9.5566e-07,-11.699
267,8.4817e-07,-12.185
268,7.9175e-07,-12.451
269,7.6283e-07,-12.581
270,7.1669e-07,-12.819
271,6.7102e-07,-13.073
272,6.0982e-07,-13.457
273,5.3038e-07,-14.031
274,5.6589e-07,-13.718
275,5.9547e-07,-13.465
276,4.8399e-07,-14.333
277,4.5529e-07,-14.568
278,4.4129e-07,-14.672
279,4.2725e-07,-14.781
280,3.4922e-07,-15.626
281,3.7126e-07,-15.329
282,3.0475e-07,-16.156
283,2.8118e-07,-16.474
284,2.917e-07,-16.284
285,2.8012e-07,-16.43
286,2.6828e-07,-16.587
287,2.6665e-07,-16.583
288,2.3476e-07,-17.106
289,1.7657e-07,-18.313
290,1.9199e-07,-17.919
291,1.9847e-07,-17.745
292,1.5592e-07,-18.763
293,1.5751e-07,-18.69
294,1.694e-07,-18.344
295,1.4079e-07,-19.118
296,1.3879e-07,-19.151
297,1.3122e-07,-19.365
298,1.2741e-07,-19.464
299,1.112e-07,-20.026
300,1.6308e-07,-18.334
301,9.8416e-08,-20.498
302,9.2338e-08,-20.746
303,8.6247e-08,-21.014
304,8.6616e-08,-20.967
305,8.0794e-08,-21.24
306,7.4028e-08,-21.592
307,7.5298e-08,-21.489
308,5.9724e-08,-22.468
309,6.9019e-08,-21.811
310,5.6806e-08,-22.629
311,5.8316e-08,-22.487
312,4.94e-08,-23.18
313,4.9164e-08,-23.173
314,4.7741e-08,-23.272
315,4.272e-08,-23.727
316,4.0414e-08,-23.941
317,4.2904e-08,-23.654
318,3.5968e-08,-24.392
319,3.5456e-08,-24.427
320,3.5081e-08,-24.446
321,3.4237e-08,-24.525
322,3.2974e-08,-24.661
323,2.8473e-08,-25.272
324,2.6298e-08,-25.59
325,2.8324e-08,-25.241
326,2.7325e-08,-25.37
327,2.4065e-08,-25.895
328,2.2147e-08,-26.229
329,2.0845e-08,-26.466
330,2.2036e-08,-26.198
331,1.8147e-08,-27.015
332,1.9038e-08,-26.781
333,1.9311e-08,-26.693
334,1.7492e-08,-27.097
335,1.7501e-08,-27.069
336,1.7937e-08,-26.936
337,1.672e-08,-27.215
338,1.6333e-08,-27.291
339,1.4544e-08,-27.769
340,1.5967e-08,-27.338
341,1.4727e-08,-27.664
342,1.4072e-08,-27.836
343,1.4057e-08,-27.815
344,1.3847e-08,-27.855
345,1.3321e-08,-27.998
346,1.2791e-08,-28.149
347,1.3784e-08,-27.8
348,1.1576e-08,-28.533
349,1.3041e-08,-27.99
350,1.3891e-08,-27.691
351,1.3282e-08,-27.861
352,1.3978e-08,-27.615
353,1.424e-08,-27.509
354,1.3155e-08,-27.829
355,1.3425e-08,-27.716
356,1.2293e-08,-28.074
357,1.1646e-08,-28.285
358,1.3126e-08,-27.741
359,1.3378e-08,-27.634
360,1.4106e-08,-27.38
361,1.2777e-08,-27.786
362,1.4669e-08,-27.162
363,1.4198e-08,-27.28
364,1.424e-08,-27.243
365,1.6194e-08,-26.661
366,1.449e-08,-27.12
367,1.6697e-08,-26.48
368,1.4768e-08,-26.99
369,1.4905e-08,-26.926
370,1.6973e-08,-26.338
371,1.645e-08,-26.451
372,1.7646e-08,-26.123
373,1.736e-08,-26.17
374,1.8824e-08,-25.796
375,1.8135e-08,-25.934
376,1.7832e-08,-25.984
377,1.7484e-08,-26.047
378,1.8691e-08,-25.734
379,1.9623e-08,-25.499
380,1.8957e-08,-25.627
381,2.0661e-08,-25.23
382,1.874e-08,-25.631
383,1.8149e-08,-25.747
384,2.0088e-08,-25.284
385,2.0296e-08,-25.217
386,2.1003e-08,-25.045
387,2.1687e-08,-24.884
388,2.1756e-08,-24.848
389,2.4127e-08,-24.376
390,2.237e-08,-24.682
391,2.2446e-08,-24.645
392,2.256e-08,-24.601
393,2.2396e-08,-24.61
394,2.2284e-08,-24.61
395,2.2154e-08,-24.614
396,1.9865e-08,-25.065
397,2.2583e-08,-24.486
398,2.2093e-08,-24.56
399,2.2553e-08,-24.448
400,2.0969e-08,-24.743
401,2.2633e-08,-24.39
402,2.1412e-08,-24.609
403,2.2986e-08,-24.279
404,2.3935e-08,-24.082
405,2.1702e-08,-24.486
406,2.0587e-08,-24.694
407,2.0816e-08,-24.624
408,2.1846e-08,-24.393
409,1.9006e-08,-24.977
410,2.0143e-08,-24.703
411,2.0883e-08,-24.525
412,1.8479e-08,-25.035
413,1.8151e-08,-25.092
414,1.8114e-08,-25.08
415,2.0481e-08,-24.526
416,1.931e-08,-24.76
417,2.2094e-08,-24.154
418,1.7501e-08,-25.146
419,1.9139e-08,-24.736
420,1.8799e-08,-24.794
421,1.8404e-08,-24.865
422,1.9799e-08,-24.527
423,1.6971e-08,-25.176
424,1.7113e-08,-25.119
425,1.8012e-08,-24.877
426,1.5904e-08,-25.397
427,1.8542e-08,-24.71
428,1.6441e-08,-25.212
429,1.923e-08,-24.511
430,2.0858e-08,-24.138
431,1.7449e-08,-24.893
432,1.7558e-08,-24.846
433,1.7029e-08,-24.958
434,1.8071e-08,-24.68
435,1.9505e-08,-24.329
436,1.873e-08,-24.485
437,2.0317e-08,-24.112
438,2.015e-08,-24.128
439,2.059e-08,-24.014
440,2.0425e-08,-24.029
441,2.1061e-08,-23.876
442,2.4922e-08,-23.126
443,2.1927e-08,-23.662
444,2.2908e-08,-23.452
445,2.262e-08,-23.488
446,2.449e-08,-23.123
447,2.2331e-08,-23.505
448,2.6577e-08,-22.729
449,2.4683e-08,-23.031
450,2.9931e-08,-22.175
451,2.74e-08,-22.539
452,3.0503e-08,-22.054
453,2.8604e-08,-22.314
454,3.468e-08,-21.458
455,3.5401e-08,-21.35
456,3.2589e-08,-21.69
457,3.3667e-08,-21.53
458,3.9567e-08,-20.809
459,4.0486e-08,-20.691
460,3.4448e-08,-21.373
461,4.5339e-08,-20.161
462,4.3282e-08,-20.344
463,4.5674e-08,-20.092
464,4.6045e-08,-20.038
465,4.7279e-08,-19.904
466,5.3588e-08,-19.342
467,4.5375e-08,-20.045
468,5.0252e-08,-19.584
469,5.9738e-08,-18.814
470,5.9113e-08,-18.841
471,6.7581e-08,-18.241
472,5.9788e-08,-18.755
473,6.3489e-08,-18.476
474,6.142e-08,-18.601
475,7.1384e-08,-17.93
476,7.2039e-08,-17.872
477,6.752e-08,-18.135
478,7.7511e-08,-17.518
479,7.3904e-08,-17.707
480,7.9693e-08,-17.361
481,8.8452e-08,-16.89
482,8.4458e-08,-17.073
483,1.0056e-07,-16.297
484,8.8522e-08,-16.833
485,9.8889e-08,-16.334
486,8.9463e-08,-16.751
487,8.842e-08,-16.784
488,8.9416e-08,-16.717
489,1.0214e-07,-16.122
490,9.5332e-08,-16.404
491,9.3897e-08,-16.452
492,1.1341e-07,-15.614
493,1.0542e-07,-15.914
494,1.008e-07,-16.091
495,1.0769e-07,-15.786
496,1.1622e-07,-15.437
497,1.1727e-07,-15.381
498,1.0235e-07,-15.955
499,1.1429e-07,-15.458
500,1.0421e-07,-15.842
501,1.1511e-07,-15.392
502,1.0879e-07,-15.62
503,1.144e-07,-15.385
504,1.014e-07,-15.891
505,1.12e-07,-15.442
506,1.1779e-07,-15.206
507,1.0881e-07,-15.533
508,1.1401e-07,-15.313
509,1.0991e-07,-15.455
510,1.0752e-07,-15.534
511,1.1367e-07,-15.275
512,1.0375e-07,-15.655
513,1.0378e-07,-15.637
514,9.9453e-08,-15.805
515,9.5484e-08,-15.965
516,9.391e-08,-16.02
517,8.7099e-08,-16.33
518,8.6972e-08,-16.32
519,9.4821e-08,-15.928
520,8.6827e-08,-16.293
521,8.9977e-08,-16.122
522,8.4779e-08,-16.364
523,7.9326e-08,-16.636
524,7.861e-08,-16.659
525,7.9706e-08,-16.582
526,8.1386e-08,-16.475
527,7.1522e-08,-17.019
528,7.8069e-08,-16.623
529,6.7196e-08,-17.257
530,6.7946e-08,-17.193
531,5.8041e-08,-17.861
532,5.9712e-08,-17.721
533,6.3586e-08,-17.432
534,5.8407e-08,-17.785
535,5.9948e-08,-17.655
536,5.2119e-08,-18.247
537,5.1274e-08,-18.302
538,5.0701e-08,-18.334
539,4.6652e-08,-18.68
540,4.6056e-08,-18.719
541,4.2751e-08,-19.027
542,4.2213e-08,-19.066
543,3.5635e-08,-19.785
544,3.6654e-08,-19.647
545,3.9561e-08,-19.299
546,3.6539e-08,-19.629
547,3.5263e-08,-19.767
548,3.521e-08,-19.758
549,3.2589e-08,-20.078
550,3.4035e-08,-19.873
551,2.7905e-08,-20.72
552,2.4969e-08,-21.187
553,2.625e-08,-20.954
554,2.5327e-08,-21.094
555,2.48e-08,-21.17
556,2.1249e-08,-21.825
557,2.1744e-08,-21.71
558,2.1895e-08,-21.664
559,2.0032e-08,-22.035
560,1.9326e-08,-22.175
561,1.9095e-08,-22.212
562,1.6962e-08,-22.71
563,1.7226e-08,-22.628
564,1.8385e-08,-22.33
565,1.5732e-08,-22.991
566,1.5069e-08,-23.163
567,1.3783e-08,-23.535
568,1.3322e-08,-23.667
569,1.3039e-08,-23.745
570,1.2683e-08,-23.85
571,1.2186e-08,-24.009
572,1.1193e-08,-24.363
573,1.0079e-08,-24.803
574,1.1007e-08,-24.405
575,1.1301e-08,-24.276
576,9.9524e-09,-24.812
577,9.3137e-09,-25.085
578,9.5214e-09,-24.974
579,9.6457e-09,-24.903
580,8.155e-09,-25.617
581,8.8764e-09,-25.234
582,7.2619e-09,-26.091
583,7.386e-09,-26.003
584,7.5636e-09,-25.884
585,7.4542e-09,-25.933
586,7.4681e-09,-25.91
587,7.559e-09,-25.843
588,6.6584e-09,-26.379
589,6.0117e-09,-26.808
590,6.3644e-09,-26.545
591,6.8603e-09,-26.205
592,5.6508e-09,-27.032
593,6.1627e-09,-26.641
594,6.5857e-09,-26.338
595,6.3133e-09,-26.507
596,5.8913e-09,-26.793
597,6.2603e-09,-26.515
598,5.7213e-09,-26.891
599,5.6702e-09,-26.916
600,9.0858e-09,-24.853


==> Figs/data/bt1200_Legendre04_GaussEps0_500.csv <==
f,P,Pdb
1,1.6852e-05,-47.733
2,0.0001059,-33.73
3,0.00037545,-24.712
4,0.00091155,-18.361
5,0.0017672,-13.548
6,0.0032131,-9.3678
7,0.004986,-6.1205
8,0.0067971,-3.615
9,0.0088301,-1.4555
10,0.010409,0.17405
11,0.011972,1.6095
12,0.013168,2.7788
13,0.013231,3.4948
14,0.012615,3.9316
15,0.011693,4.201
16,0.010651,4.3562
17,0.0091443,4.2205
18,0.0080634,4.1706
19,0.0064863,3.695
20,0.0049806,2.9934
21,0.004093,2.5649
22,0.003312,2.0494
23,0.0026707,1.5008
24,0.0025225,1.6226
25,0.0021387,1.2603
26,0.0019329,1.1615
27,0.0020741,1.7955
28,0.0018152,1.5323
29,0.0018756,1.9793
30,0.0018525,2.22
31,0.0018117,2.4082
32,0.0014498,1.7161
33,0.0014873,2.0944
34,0.0012644,1.6483
35,0.0012151,1.7275
36,0.00095381,0.92066
37,0.00090976,0.95328
38,0.00092241,1.2449
39,0.00089421,1.3357
40,0.00081567,1.1563
41,0.00075897,1.0579
42,0.00076187,1.2838
43,0.00074165,1.3714
44,0.00064919,0.99277
45,0.00065754,1.2435
46,0.00056631,0.78573
47,0.00063013,1.4362
48,0.00054645,1.0003
49,0.00053386,1.0782
50,0.00054153,1.3156
51,0.00049784,1.1223
52,0.00047845,1.1184
53,0.00046961,1.2029
54,0.00037151,0.34753
55,0.00041103,0.94601
56,0.00035909,0.51579
57,0.00035877,0.66569
58,0.00037787,1.042
59,0.00031446,0.39264
60,0.00031317,0.52089
61,0.00031839,0.73614
62,0.00033224,1.0624
63,0.0003012,0.7753
64,0.0002849,0.67053
65,0.0002744,0.64204
66,0.00029162,1.039
67,0.00023809,0.28882
68,0.0002544,0.7053
69,0.00025422,0.82899
70,0.00023829,0.67309
71,0.00020915,0.22978
72,0.0002251,0.67043
73,0.00019982,0.27275
74,0.0002199,0.80679
75,0.00019556,0.41413
76,0.00019512,0.51923
77,0.00020168,0.77653
78,0.00020395,0.93705
79,0.0001738,0.35309
80,0.00018879,0.82149
81,0.00015814,0.16
82,0.00016014,0.32129
83,0.00015115,0.17565
84,0.00017384,0.88713
85,0.00017269,0.96095
86,0.00014651,0.34874
87,0.00014604,0.43498
88,0.0001538,0.75913
89,0.0001351,0.29435
90,0.00012516,0.05942
91,0.0001487,0.90391
92,0.00011713,-0.0374
93,0.00012193,0.23063
94,0.00011433,0.044215
95,0.00012111,0.38626
96,0.0001149,0.24878
97,0.00011976,0.51872
98,0.00011965,0.60373
99,0.00011496,0.51832
100,0.00010657,0.27636
101,0.0001174,0.78302
102,0.00011606,0.81898
103,0.00010357,0.40891
104,9.8265e-05,0.26464
105,9.6403e-05,0.26468
106,0.0001023,0.60494
107,9.839e-05,0.51718
108,8.5899e-05,0.0083633
109,9.0715e-05,0.32532
110,9.8005e-05,0.74034
111,9.6425e-05,0.74834
112,8.6659e-05,0.36249
113,8.958e-05,0.5837
114,7.878e-05,0.10226
115,7.8855e-05,0.18226
116,7.7566e-05,0.18587
117,7.755e-05,0.25955
118,7.7399e-05,0.32497
119,7.4935e-05,0.25781
120,7.599e-05,0.39116
121,7.4803e-05,0.3949
122,8.6709e-05,1.1078
123,7.5767e-05,0.59288
124,7.1202e-05,0.39337
125,7.0976e-05,0.4493
126,7.3183e-05,0.65154
127,7.944e-05,1.0765
128,6.2376e-05,0.094341
129,6.5417e-05,0.36867
130,7.2823e-05,0.90154
131,6.8438e-05,0.69838
132,6.5465e-05,0.57158
133,6.7268e-05,0.75513
134,5.8973e-05,0.24866
135,6.4947e-05,0.73227
136,6.2893e-05,0.65677
137,5.8148e-05,0.37978
138,6.6019e-05,0.99427
139,5.8433e-05,0.52689
140,6.6124e-05,1.1262
141,5.9429e-05,0.7244
142,6.5257e-05,1.1921
143,5.8564e-05,0.78299
144,6.1647e-05,1.0664
145,5.2549e-05,0.433
146,5.7926e-05,0.91578
147,5.2575e-05,0.55411
148,5.5343e-05,0.83588
149,5.4367e-05,0.81707
150,6.1314e-05,1.3974
151,5.5564e-05,1.0275
152,5.4269e-05,0.98242
153,5.3838e-05,1.0047
154,6.0791e-05,1.5888
155,5.9292e-05,1.5366
156,5.3273e-05,1.1276
157,5.0962e-05,0.99049
158,5.6254e-05,1.4747
159,5.8532e-05,1.7019
160,4.7511e-05,0.8503
161,5.915e-05,1.8561
162,5.2857e-05,1.4214
163,5.2407e-05,1.4377
164,5.3515e-05,1.5817
165,5.1548e-05,1.4718
166,5.7005e-05,1.9613
167,4.7031e-05,1.1782
168,4.9241e-05,1.4295
169,5.7494e-05,2.154
170,5.2617e-05,1.8202
171,5.9677e-05,2.418
172,5.2168e-05,1.8846
173,5.394e-05,2.08
174,5.0121e-05,1.8112
175,5.6894e-05,2.4114
176,5.4845e-05,2.3016
177,5.077e-05,2.0155
178,5.5227e-05,2.4299
179,4.9916e-05,2.0395
180,5.1726e-05,2.2426
181,5.6103e-05,2.6434
182,5.3516e-05,2.4863
183,6.1366e-05,3.1283
184,5.2646e-05,2.51
185,5.7667e-05,2.9527
186,5.2836e-05,2.6196
187,4.9466e-05,2.3799
188,4.9702e-05,2.4469
189,5.5737e-05,2.9906
190,5.1498e-05,2.693
191,5.0378e-05,2.6431
192,6.0123e-05,3.4564
193,5.6509e-05,3.2323
194,5.0212e-05,2.7641
195,5.2506e-05,3.0028
196,5.671e-05,3.3817
197,5.6648e-05,3.4212
198,4.9841e-05,2.9092
199,5.6612e-05,3.5062
200,4.9385e-05,2.9566
201,5.4971e-05,3.4652
202,5.2286e-05,3.2909
203,5.7647e-05,3.7577
204,4.8127e-05,3.0165
205,5.2345e-05,3.4238
206,5.6467e-05,3.7953
207,5.2591e-05,3.5286
208,5.3799e-05,3.669
209,5.2291e-05,3.5872
210,5.1371e-05,3.5515
211,5.3404e-05,3.7614
212,4.9434e-05,3.4669
213,5.0675e-05,3.6155
214,4.9954e-05,3.594
215,4.6574e-05,3.3302
216,4.6171e-05,3.3327
217,4.3409e-05,3.105
218,4.2657e-05,3.0691
219,4.602e-05,3.4384
220,4.2999e-05,3.183
221,4.466e-05,3.387
222,4.3638e-05,3.3257
223,4.0969e-05,3.0906
224,4.0507e-05,3.0802
225,4.138e-05,3.2115
226,4.3266e-05,3.4436
227,3.896e-05,3.0267
228,4.1587e-05,3.3483
229,3.5586e-05,2.7094
230,3.4556e-05,2.6198
231,3.0357e-05,2.0948
232,3.1409e-05,2.2803
233,3.3386e-05,2.5827
234,3.0805e-05,2.2705
235,3.1735e-05,2.4367
236,2.7458e-05,1.8449
237,2.7392e-05,1.8712
238,2.6575e-05,1.7762
239,2.4703e-05,1.4955
240,2.4496e-05,1.4952
241,2.2095e-05,1.0833
242,2.2059e-05,1.1121
243,1.8047e-05,0.27625
244,1.824e-05,0.35803
245,2.0128e-05,0.82131
246,1.8644e-05,0.52416
247,1.774e-05,0.34337
248,1.7384e-05,0.29041
249,1.6336e-05,0.055383
250,1.6141e-05,0.038149
251,1.3475e-05,-0.71137
252,1.1795e-05,-1.2551
253,1.2226e-05,-1.0647
254,1.1763e-05,-1.1981
255,1.1174e-05,-1.3873
256,9.3499e-06,-2.1271
257,9.5056e-06,-2.0216
258,9.3842e-06,-2.0436
259,8.2522e-06,-2.5683
260,8.0582e-06,-2.6382
261,7.8284e-06,-2.7304
262,6.7698e-06,-3.3282
263,6.919e-06,-3.2005
264,6.9874e-06,-3.1248
265,5.9972e-06,-3.7556
266,5.6006e-06,-4.02
267,4.8322e-06,-4.6283
268,4.5961e-06,-4.8134
269,4.4173e-06,-4.9534
270,4.0642e-06,-5.283
271,3.8421e-06,-5.4949
272,3.4696e-06,-5.9058
273,2.9904e-06,-6.5194
274,3.2173e-06,-6.1701
275,3.4205e-06,-5.8724
276,2.7367e-06,-6.8096
277,2.5863e-06,-7.0237
278,2.5246e-06,-7.0972
279,2.4127e-06,-7.2628
280,1.9992e-06,-8.0482
281,2.0648e-06,-7.8771
282,1.6489e-06,-8.823
283,1.5479e-06,-9.0667
284,1.5685e-06,-8.9787
285,1.5268e-06,-9.0653
286,1.4443e-06,-9.2761
287,1.453e-06,-9.2196
288,1.2252e-06,-9.93
289,9.2966e-07,-11.099
290,1.0226e-06,-10.655
291,1.0335e-06,-10.579
292,8.2056e-07,-11.551
293,8.009e-07,-11.627
294,8.6878e-07,-11.244
295,7.2497e-07,-12
296,6.9975e-07,-12.125
297,6.4644e-07,-12.44
298,6.454e-07,-12.417
299,5.3643e-07,-13.191
300,0.016174,31.631
301,4.8232e-07,-13.595
302,4.6638e-07,-13.712
303,4.2271e-07,-14.111
304,4.1048e-07,-14.21
305,3.7967e-07,-14.52
306,3.4237e-07,-14.941
307,3.436e-07,-14.897
308,2.9608e-07,-15.515
309,3.115e-07,-15.266
310,2.6828e-07,-15.887
311,2.8417e-07,-15.609
312,2.485e-07,-16.164
313,2.429e-07,-16.235
314,2.4422e-07,-16.184
315,2.2755e-07,-16.463
316,2.1765e-07,-16.629
317,2.1228e-07,-16.71
318,1.7313e-07,-17.568
319,1.6398e-07,-17.776
320,1.5983e-07,-17.861
321,1.4373e-07,-18.294
322,1.36e-07,-18.507
323,1.137e-07,-19.258
324,1.0905e-07,-19.413
325,1.1121e-07,-19.301
326,1.141e-07,-19.163
327,9.0188e-08,-20.158
328,9.3748e-08,-19.963
329,8.476e-08,-20.374
330,8.7839e-08,-20.193
331,7.6001e-08,-20.795
332,7.4826e-08,-20.837
333,7.1967e-08,-20.98
334,7.0568e-08,-21.039
335,6.338e-08,-21.48
336,6.8522e-08,-21.115
337,5.9787e-08,-21.681
338,5.6018e-08,-21.938
339,5.8525e-08,-21.723
340,5.0453e-08,-22.342
341,4.42e-08,-22.891
342,4.556e-08,-22.734
343,4.8135e-08,-22.47
344,4.2959e-08,-22.938
345,4.3269e-08,-22.882
346,4.2465e-08,-22.938
347,3.8696e-08,-23.317
348,3.7752e-08,-23.399
349,3.5468e-08,-23.645
350,3.9896e-08,-23.109
351,3.9022e-08,-23.181
352,3.5902e-08,-23.518
353,3.1952e-08,-23.999
354,3.4757e-08,-23.61
355,3.4154e-08,-23.661
356,3.2e-08,-23.919
357,2.9581e-08,-24.236
358,3.0455e-08,-24.086
359,2.9178e-08,-24.247
360,2.7328e-08,-24.508
361,3.092e-08,-23.948
362,2.7724e-08,-24.397
363,2.6578e-08,-24.557
364,2.6292e-08,-24.58
365,2.9319e-08,-24.083
366,2.7948e-08,-24.267
367,2.5266e-08,-24.681
368,2.5849e-08,-24.559
369,2.2286e-08,-25.179
370,2.283e-08,-25.051
371,2.2644e-08,-25.063
372,2.6308e-08,-24.388
373,2.0733e-08,-25.399
374,2.357e-08,-24.819
375,2.222e-08,-25.052
376,1.9351e-08,-25.629
377,2.1227e-08,-25.204
378,2.0056e-08,-25.428
379,1.8643e-08,-25.722
380,1.7218e-08,-26.045
381,1.7754e-08,-25.889
382,1.6096e-08,-26.292
383,1.651e-08,-26.159
384,1.512e-08,-26.518
385,1.4521e-08,-26.671
386,1.4664e-08,-26.606
387,1.4247e-08,-26.709
388,1.3479e-08,-26.927
389,1.3665e-08,-26.845
390,1.2724e-08,-27.132
391,1.242e-08,-27.215
392,1.237e-08,-27.211
393,1.0661e-08,-27.834
394,1.1672e-08,-27.419
395,1.0466e-08,-27.87
396,8.8663e-09,-28.569
397,1.028e-08,-27.904
398,8.7945e-09,-28.56
399,8.6183e-09,-28.626
400,7.6706e-09,-29.11
401,7.8986e-09,-28.962
402,6.6519e-09,-29.686
403,6.78e-09,-29.582
404,6.426e-09,-29.793
405,6.3224e-09,-29.842
406,5.4384e-09,-30.475
407,5.5878e-09,-30.336
408,5.736e-09,-30.201
409,4.663e-09,-31.079
410,4.4631e-09,-31.248
411,4.9517e-09,-30.776
412,4.0437e-09,-31.634
413,4.1044e-09,-31.548
414,3.8403e-09,-31.816
415,3.8083e-09,-31.832
416,3.1645e-09,-32.615
417,3.6938e-09,-31.923
418,2.9525e-09,-32.875
419,2.8813e-09,-32.96
420,2.4634e-09,-33.62
421,2.3509e-09,-33.802
422,2.3853e-09,-33.718
423,1.9622e-09,-34.546
424,2.0344e-09,-34.368
425,1.9108e-09,-34.62
426,1.7038e-09,-35.098
427,1.7408e-09,-34.984
428,1.49e-09,-35.639
429,1.6555e-09,-35.161
430,1.4205e-09,-35.806
431,1.2725e-09,-36.264
432,1.1439e-09,-36.707
433,9.6317e-10,-37.433
434,9.9877e-10,-37.256
435,8.5492e-10,-37.911
436,7.7172e-10,-38.336
437,6.8827e-10,-38.813
438,6.8728e-10,-38.799
439,6.8985e-10,-38.763
440,4.9849e-10,-40.154
441,4.9005e-10,-40.209
442,4.87e-10,-40.216
443,4.086e-10,-40.959
444,3.6712e-10,-41.404
445,3.4445e-10,-41.662
446,3.4217e-10,-41.671
447,2.9148e-10,-42.348
448,2.953e-10,-42.272
449,2.5168e-10,-42.947
450,3.1215e-10,-41.992
451,2.8638e-10,-42.347
452,2.9423e-10,-42.21
453,3.1331e-10,-41.918
454,3.7157e-10,-41.158
455,3.5845e-10,-41.295
456,4.1089e-10,-40.683
457,4.7892e-10,-39.999
458,5.0452e-10,-39.754
459,6.5779e-10,-38.583
460,6.5122e-10,-38.608
461,8.7799e-10,-37.291
462,9.381e-10,-36.985
463,9.8313e-10,-36.762
464,1.2021e-09,-35.87
465,1.2761e-09,-35.592
466,1.5905e-09,-34.617
467,1.5383e-09,-34.743
468,1.9052e-09,-33.796
469,2.4808e-09,-32.631
470,2.4219e-09,-32.716
471,3.2892e-09,-31.369
472,2.9765e-09,-31.784
473,3.2979e-09,-31.32
474,3.6938e-09,-30.81
475,4.343e-09,-30.088
476,4.6501e-09,-29.773
477,4.511e-09,-29.887
478,5.424e-09,-29.068
479,5.5707e-09,-28.934
480,6.4339e-09,-28.29
481,7.1127e-09,-27.837
482,7.8929e-09,-27.367
483,9.7299e-09,-26.44
484,9.0504e-09,-26.736
485,1.0665e-08,-26.006
486,1.0799e-08,-25.933
487,1.08e-08,-25.915
488,1.1508e-08,-25.622
489,1.3708e-08,-24.844
490,1.3555e-08,-24.875
491,1.4627e-08,-24.527
492,1.8406e-08,-23.511
493,1.8093e-08,-23.568
494,1.77e-08,-23.646
495,2.0086e-08,-23.079
496,2.2074e-08,-22.652
497,2.3789e-08,-22.309
498,2.2461e-08,-22.541
499,2.7063e-08,-21.714
500,2.6049e-08,-21.863
501,3.0263e-08,-21.194
502,3.0339e-08,-21.166
503,3.5338e-08,-20.486
504,3.1648e-08,-20.948
505,3.62e-08,-20.347
506,4.1625e-08,-19.723
507,3.9198e-08,-19.967
508,4.3495e-08,-19.498
509,4.4117e-08,-19.42
510,4.6457e-08,-19.178
511,5.053e-08,-18.796
512,4.889e-08,-18.922
513,5.2987e-08,-18.556
514,5.4102e-08,-18.449
515,5.4427e-08,-18.406
516,5.6253e-08,-18.246
517,5.5614e-08,-18.278
518,5.7181e-08,-18.141
519,6.4105e-08,-17.628
520,6.3512e-08,-17.651
521,6.8277e-08,-17.32
522,7.107e-08,-17.13
523,6.8374e-08,-17.281
524,7.1602e-08,-17.064
525,7.6056e-08,-16.785
526,8.1596e-08,-16.464
527,7.9092e-08,-16.582
528,8.5061e-08,-16.25
529,7.7342e-08,-16.647
530,7.7574e-08,-16.617
531,7.143e-08,-16.959
532,7.7641e-08,-16.581
533,8.5443e-08,-16.149
534,8.0608e-08,-16.385
535,8.705e-08,-16.035
536,7.9803e-08,-16.397
537,8.2224e-08,-16.251
538,8.0286e-08,-16.338
539,7.9137e-08,-16.384
540,8.1877e-08,-16.221
541,7.7196e-08,-16.46
542,7.9387e-08,-16.323
543,6.7563e-08,-17.007
544,6.9725e-08,-16.854
545,7.9485e-08,-16.269
546,7.6698e-08,-16.408
547,7.4627e-08,-16.511
548,7.628e-08,-16.4
549,7.4817e-08,-16.469
550,7.5288e-08,-16.425
551,6.5747e-08,-16.998
552,5.9124e-08,-17.444
553,6.4203e-08,-17.07
554,6.3406e-08,-17.108
555,6.2326e-08,-17.167
556,5.407e-08,-17.769
557,5.7315e-08,-17.5
558,5.7305e-08,-17.485
559,5.2352e-08,-17.862
560,5.3044e-08,-17.79
561,5.3276e-08,-17.755
562,4.6984e-08,-18.286
563,5.0637e-08,-17.945
564,5.0939e-08,-17.904
565,4.6297e-08,-18.303
566,4.5033e-08,-18.408
567,4.0277e-08,-18.878
568,3.9235e-08,-18.976
569,3.9073e-08,-18.979
570,3.7003e-08,-19.2
571,3.6401e-08,-19.256
572,3.2738e-08,-19.702
573,3.1181e-08,-19.898
574,3.3433e-08,-19.58
575,3.8857e-08,-18.912
576,3.0786e-08,-19.908
577,3.0975e-08,-19.866
578,3.2394e-08,-19.657
579,3.1564e-08,-19.755
580,2.8569e-08,-20.172
581,3.094e-08,-19.811
582,2.9953e-08,-19.937
583,3.1823e-08,-19.659
584,3.3372e-08,-19.438
585,3.4547e-08,-19.273
586,3.5136e-08,-19.184
587,3.6208e-08,-19.039
588,3.4541e-08,-19.229
589,2.9766e-08,-19.86
590,2.9501e-08,-19.885
591,3.0705e-08,-19.696
592,2.3358e-08,-20.869
593,2.3102e-08,-20.902
594,2.1522e-08,-21.195
595,1.9241e-08,-21.667
596,2.0081e-08,-21.467
597,1.6973e-08,-22.183
598,1.8823e-08,-21.719
599,1.6745e-08,-22.213
600,0.0030931,30.467


==> Figs/data/bt1200_Legendre04_GaussEps1_000.csv <==
f,P,Pdb
1,2.6981e-08,-75.689
2,2.8233e-07,-59.472
3,1.3037e-06,-49.306
4,3.7711e-06,-42.194
5,8.2877e-06,-36.836
6,1.574e-05,-32.467
7,2.5954e-05,-28.956
8,3.8414e-05,-26.093
9,5.319e-05,-23.657
10,6.8314e-05,-21.655
11,8.3645e-05,-19.948
12,9.7511e-05,-18.526
13,0.00010771,-17.399
14,0.00011376,-16.517
15,0.00011603,-15.832
16,0.00011501,-15.31
17,0.0001094,-15.001
18,0.00010213,-14.803
19,9.1425e-05,-14.814
20,7.8956e-05,-15.006
21,6.7509e-05,-15.262
22,5.4877e-05,-15.758
23,4.4976e-05,-16.236
24,3.6546e-05,-16.767
25,2.8308e-05,-17.522
26,2.1429e-05,-18.39
27,1.6772e-05,-19.127
28,1.4807e-05,-19.352
29,1.2269e-05,-19.864
30,9.9765e-06,-20.468
31,9.9854e-06,-20.179
32,8.4502e-06,-20.628
33,7.8478e-06,-20.682
34,7.0122e-06,-20.912
35,7.7798e-06,-20.209
36,6.4424e-06,-20.783
37,7.8898e-06,-19.665
38,6.9933e-06,-19.958
39,6.488e-06,-20.058
40,6.1703e-06,-20.056
41,5.1568e-06,-20.621
42,4.8808e-06,-20.65
43,4.6835e-06,-20.625
44,4.8273e-06,-20.294
45,4.1541e-06,-20.751
46,3.1595e-06,-21.749
47,3.49e-06,-21.13
48,3.266e-06,-21.235
49,3.0476e-06,-21.357
50,2.7362e-06,-21.649
51,2.6024e-06,-21.695
52,2.6063e-06,-21.52
53,2.4342e-06,-21.651
54,2.4319e-06,-21.493
55,2.2079e-06,-21.753
56,1.9337e-06,-22.172
57,2.0071e-06,-21.857
58,2.0063e-06,-21.707
59,1.8236e-06,-21.974
60,2.0519e-06,-21.315
61,1.7665e-06,-21.822
62,1.7576e-06,-21.703
63,1.4226e-06,-22.482
64,1.6154e-06,-21.794
65,1.5414e-06,-21.863
66,1.5626e-06,-21.671
67,1.4029e-06,-22.008
68,1.2695e-06,-22.314
69,1.2191e-06,-22.362
70,1.2036e-06,-22.293
71,1.1656e-06,-22.309
72,1.075e-06,-22.539
73,1.0436e-06,-22.548
74,9.5518e-07,-22.815
75,1.0244e-06,-22.394
76,9.2704e-07,-22.713
77,9.6328e-07,-22.433
78,8.5284e-07,-22.849
79,8.8137e-07,-22.596
80,8.3729e-07,-22.709
81,7.1969e-07,-23.259
82,7.4585e-07,-22.997
83,7.7196e-07,-22.742
84,7.2804e-07,-22.893
85,6.8284e-07,-23.068
86,6.1505e-07,-23.421
87,5.8995e-07,-23.501
88,6.1438e-07,-23.226
89,5.879e-07,-23.319
90,5.2307e-07,-23.73
91,5.2005e-07,-23.659
92,4.8865e-07,-23.834
93,4.4083e-07,-24.188
94,4.6663e-07,-23.848
95,4.4778e-07,-23.935
96,4.0382e-07,-24.293
97,4.0406e-07,-24.2
98,3.809e-07,-24.367
99,3.7169e-07,-24.386
100,3.4774e-07,-24.587
101,3.1725e-07,-24.9
102,3.0439e-07,-24.994
103,3.0021e-07,-24.969
104,2.9772e-07,-24.921
105,2.6047e-07,-25.419
106,2.54e-07,-25.446
107,2.3335e-07,-25.732
108,2.3154e-07,-25.685
109,2.2073e-07,-25.813
110,2.2078e-07,-25.732
111,2.1879e-07,-25.693
112,2.0516e-07,-25.895
113,1.8813e-07,-26.194
114,1.8136e-07,-26.277
115,1.7335e-07,-26.397
116,1.7425e-07,-26.299
117,1.4823e-07,-26.927
118,1.4498e-07,-26.949
119,1.2784e-07,-27.422
120,1.3016e-07,-27.272
121,1.2387e-07,-27.415
122,1.1908e-07,-27.514
123,1.1072e-07,-27.76
124,1.0913e-07,-27.752
125,1.0687e-07,-27.773
126,1.0469e-07,-27.794
127,9.5897e-08,-28.106
128,9.1437e-08,-28.245
129,8.7454e-08,-28.37
130,8.026e-08,-28.676
131,8.4059e-08,-28.409
132,7.8308e-08,-28.65
133,7.9787e-08,-28.504
134,7.4157e-08,-28.756
135,6.7544e-08,-29.097
136,6.2825e-08,-29.348
137,6.5064e-08,-29.132
138,5.9174e-08,-29.481
139,5.6888e-08,-29.589
140,5.4154e-08,-29.741
141,5.2118e-08,-29.846
142,5.2076e-08,-29.788
143,4.9485e-08,-29.949
144,4.7903e-08,-30.029
145,4.6596e-08,-30.089
146,4.2856e-08,-30.393
147,4.175e-08,-30.447
148,4.3112e-08,-30.249
149,3.9752e-08,-30.543
150,3.9071e-08,-30.56
151,3.7836e-08,-30.641
152,3.7574e-08,-30.614
153,3.5758e-08,-30.772
154,3.4322e-08,-30.894
155,3.3752e-08,-30.91
156,3.42e-08,-30.797
157,3.195e-08,-31.037
158,3.0755e-08,-31.148
159,3.1109e-08,-31.043
160,2.9071e-08,-31.283
161,2.8754e-08,-31.277
162,2.7689e-08,-31.387
163,2.7941e-08,-31.294
164,2.6112e-08,-31.535
165,2.5955e-08,-31.508
166,2.5126e-08,-31.597
167,2.3888e-08,-31.764
168,2.3952e-08,-31.7
169,2.3949e-08,-31.649
170,2.3523e-08,-31.676
171,2.3448e-08,-31.639
172,2.2897e-08,-31.692
173,2.1992e-08,-31.816
174,2.1883e-08,-31.788
175,2.0923e-08,-31.933
176,2.1001e-08,-31.867
177,2.0084e-08,-32.012
178,2.0131e-08,-31.953
179,1.9243e-08,-32.1
180,1.9591e-08,-31.974
181,1.8905e-08,-32.081
182,1.8628e-08,-32.097
183,1.8336e-08,-32.118
184,1.8049e-08,-32.139
185,1.7637e-08,-32.192
186,1.7671e-08,-32.137
187,1.7306e-08,-32.181
188,1.6581e-08,-32.321
189,1.6315e-08,-32.345
190,1.6113e-08,-32.353
191,1.5293e-08,-32.534
192,1.5162e-08,-32.526
193,1.4876e-08,-32.564
194,1.364e-08,-32.896
195,1.3644e-08,-32.85
196,1.2633e-08,-33.14
197,1.2581e-08,-33.114
198,1.2286e-08,-33.172
199,1.1525e-08,-33.406
200,1.1524e-08,-33.364
201,1.0909e-08,-33.558
202,1.0503e-08,-33.68
203,1.0555e-08,-33.615
204,1.0264e-08,-33.694
205,9.7037e-09,-33.896
206,9.3573e-09,-34.011
207,9.2525e-09,-34.018
208,8.9581e-09,-34.117
209,8.5045e-09,-34.301
210,8.3025e-09,-34.364
211,7.5149e-09,-34.755
212,7.0831e-09,-34.971
213,6.6631e-09,-35.196
214,6.3506e-09,-35.364
215,6.0003e-09,-35.569
216,5.5961e-09,-35.832
217,5.6323e-09,-35.764
218,5.4789e-09,-35.844
219,5.7767e-09,-35.574
220,6.0194e-09,-35.356
221,6.1579e-09,-35.218
222,6.6964e-09,-34.815
223,7.0215e-09,-34.57
224,6.5594e-09,-34.826
225,7.3386e-09,-34.3
226,7.7781e-09,-34.009
227,8.2392e-09,-33.721
228,7.2228e-09,-34.254
229,7.7471e-09,-33.912
230,8.116e-09,-33.672
231,8.7156e-09,-33.325
232,9.4153e-09,-32.952
233,9.9033e-09,-32.695
234,9.8635e-09,-32.675
235,1.1866e-08,-31.836
236,1.0516e-08,-32.323
237,1.2543e-08,-31.521
238,1.1555e-08,-31.841
239,1.172e-08,-31.743
240,1.2742e-08,-31.343
241,1.2289e-08,-31.464
242,1.1578e-08,-31.687
243,1.2726e-08,-31.241
244,1.0258e-08,-32.142
245,1.008e-08,-32.182
246,1.1188e-08,-31.694
247,1.0296e-08,-32.019
248,9.9724e-09,-32.123
249,8.7384e-09,-32.662
250,9.1304e-09,-32.436
251,6.6372e-09,-33.787
252,6.049e-09,-34.155
253,5.1273e-09,-34.839
254,4.5842e-09,-35.291
255,4.0126e-09,-35.835
256,3.6309e-09,-36.235
257,3.0591e-09,-36.945
258,2.7939e-09,-37.305
259,2.3711e-09,-37.984
260,2.086e-09,-38.507
261,1.4628e-09,-40.015
262,1.2273e-09,-40.745
263,9.4775e-10,-41.834
264,6.6451e-10,-43.343
265,5.9775e-10,-43.77
266,5.8023e-10,-43.866
267,4.8797e-10,-44.586
268,5.5706e-10,-43.978
269,5.7032e-10,-43.844
270,5.0866e-10,-44.308
271,5.1485e-10,-44.224
272,5.6698e-10,-43.773
273,5.4108e-10,-43.944
274,6.4599e-10,-43.143
275,7.8565e-10,-42.261
276,9.8614e-10,-41.242
277,1.2399e-09,-40.217
278,1.5943e-09,-39.093
279,1.9467e-09,-38.195
280,2.4171e-09,-37.224
281,2.9266e-09,-36.362
282,3.4141e-09,-35.662
283,3.9488e-09,-35
284,4.3141e-09,-34.585
285,4.547e-09,-34.326
286,4.7579e-09,-34.099
287,4.7116e-09,-34.111
288,4.6414e-09,-34.146
289,4.2035e-09,-34.546
290,3.562e-09,-35.235
291,2.9883e-09,-35.968
292,2.2887e-09,-37.096
293,1.6629e-09,-38.454
294,1.0621e-09,-40.371
295,6.3055e-10,-42.606
296,3.3109e-10,-45.375
297,1.5789e-10,-48.561
298,7.8502e-11,-51.567
299,5.4317e-11,-53.137
300,0.066207,37.751
301,5.2869e-11,-53.197
302,7.2124e-11,-51.819
303,1.8531e-10,-47.692
304,4.533e-10,-43.779
305,1.0082e-09,-40.279
306,1.934e-09,-37.421
307,3.2744e-09,-35.106
308,5.069e-09,-33.18
309,7.244e-09,-31.601
310,9.7019e-09,-30.304
311,1.2478e-08,-29.183
312,1.5177e-08,-28.305
313,1.7424e-08,-27.678
314,1.9185e-08,-27.232
315,2.0299e-08,-26.959
316,2.106e-08,-26.772
317,2.0827e-08,-26.793
318,2.0028e-08,-26.935
319,1.8655e-08,-27.216
320,1.6714e-08,-27.666
321,1.4814e-08,-28.163
322,1.2459e-08,-28.888
323,1.0581e-08,-29.571
324,8.8632e-09,-30.313
325,7.0812e-09,-31.261
326,5.5499e-09,-32.293
327,4.4418e-09,-33.233
328,4.0788e-09,-33.577
329,3.467e-09,-34.257
330,2.9082e-09,-34.994
331,3.0094e-09,-34.819
332,2.62e-09,-35.394
333,2.4927e-09,-35.584
334,2.2956e-09,-35.916
335,2.6124e-09,-35.329
336,2.2091e-09,-36.031
337,2.7568e-09,-35.043
338,2.5053e-09,-35.433
339,2.3558e-09,-35.675
340,2.2764e-09,-35.798
341,1.9424e-09,-36.462
342,1.8853e-09,-36.566
343,1.8599e-09,-36.599
344,1.9709e-09,-36.322
345,1.7381e-09,-36.843
346,1.3553e-09,-37.898
347,1.5178e-09,-37.381
348,1.4183e-09,-37.651
349,1.3374e-09,-37.881
350,1.1891e-09,-38.366
351,1.1446e-09,-38.507
352,1.1608e-09,-38.421
353,1.1119e-09,-38.584
354,1.1315e-09,-38.483
355,1.0728e-09,-38.69
356,9.7928e-10,-39.062
357,1.0361e-09,-38.793
358,1.0486e-09,-38.716
359,9.5831e-10,-39.083
360,1.0774e-09,-38.55
361,9.1334e-10,-39.244
362,9.0073e-10,-39.28
363,7.2061e-10,-40.225
364,8.239e-10,-39.619
365,7.9234e-10,-39.765
366,8.1824e-10,-39.602
367,7.541e-10,-39.932
368,6.993e-10,-40.236
369,6.8461e-10,-40.305
370,6.7877e-10,-40.319
371,6.5719e-10,-40.436
372,6.0164e-10,-40.796
373,5.8225e-10,-40.915
374,5.3322e-10,-41.274
375,5.5952e-10,-41.041
376,5.0046e-10,-41.503
377,5.1639e-10,-41.343
378,4.5511e-10,-41.869
379,4.7432e-10,-41.667
380,4.5157e-10,-41.857
381,3.8911e-10,-42.481
382,4.0592e-10,-42.274
383,4.2224e-10,-42.08
384,3.9985e-10,-42.294
385,3.7383e-10,-42.564
386,3.3344e-10,-43.038
387,3.1967e-10,-43.199
388,3.2815e-10,-43.063
389,3.1415e-10,-43.23
390,2.781e-10,-43.737
391,2.6953e-10,-43.85
392,2.5359e-10,-44.093
393,2.2357e-10,-44.618
394,2.3246e-10,-44.427
395,2.2478e-10,-44.55
396,1.9695e-10,-45.102
397,1.9754e-10,-45.068
398,1.8398e-10,-45.355
399,1.7751e-10,-45.488
400,1.6744e-10,-45.72
401,1.524e-10,-46.107
402,1.4501e-10,-46.302
403,1.4045e-10,-46.419
404,1.4134e-10,-46.37
405,1.2236e-10,-46.975
406,1.1949e-10,-47.056
407,1.0885e-10,-47.44
408,1.0624e-10,-47.524
409,1.0154e-10,-47.699
410,9.7419e-11,-47.858
411,9.6726e-11,-47.868
412,9.1309e-11,-48.097
413,8.1218e-11,-48.584
414,7.882e-11,-48.694
415,7.5337e-11,-48.869
416,7.5693e-11,-48.828
417,6.5154e-11,-49.458
418,6.5043e-11,-49.444
419,5.8049e-11,-49.918
420,5.8648e-11,-49.852
421,5.8567e-11,-49.838
422,5.6318e-11,-49.987
423,5.4633e-11,-50.099
424,5.4254e-11,-50.108
425,5.0741e-11,-50.379
426,5.3591e-11,-50.121
427,5.0996e-11,-50.316
428,4.9125e-11,-50.458
429,4.9903e-11,-50.37
430,4.7652e-11,-50.55
431,4.9072e-11,-50.402
432,4.7977e-11,-50.48
433,4.7979e-11,-50.46
434,4.6751e-11,-50.552
435,4.6792e-11,-50.528
436,4.669e-11,-50.518
437,4.9696e-11,-50.227
438,4.7624e-11,-50.392
439,4.9657e-11,-50.191
440,4.9353e-11,-50.198
441,5.1293e-11,-50.011
442,5.0723e-11,-50.04
443,5.1687e-11,-49.938
444,5.3902e-11,-49.736
445,5.44e-11,-49.677
446,5.263e-11,-49.801
447,5.7601e-11,-49.39
448,5.8034e-11,-49.338
449,5.719e-11,-49.382
450,6.2793e-11,-48.957
451,5.9682e-11,-49.158
452,6.4235e-11,-48.82
453,6.5917e-11,-48.688
454,6.2796e-11,-48.88
455,6.9903e-11,-48.395
456,7.0227e-11,-48.356
457,7.2949e-11,-48.171
458,7.4659e-11,-48.052
459,7.6006e-11,-47.955
460,7.7916e-11,-47.829
461,8.1679e-11,-47.605
462,8.2692e-11,-47.532
463,8.9731e-11,-47.159
464,8.7523e-11,-47.248
465,9.0662e-11,-47.077
466,9.6883e-11,-46.77
467,1.028e-10,-46.494
468,1.0443e-10,-46.407
469,1.0944e-10,-46.185
470,1.064e-10,-46.289
471,1.1267e-10,-46.022
472,1.1493e-10,-45.917
473,1.1856e-10,-45.763
474,1.3078e-10,-45.319
475,1.2497e-10,-45.498
476,1.3282e-10,-45.215
477,1.2961e-10,-45.303
478,1.3752e-10,-45.028
479,1.416e-10,-44.883
480,1.4826e-10,-44.665
481,1.4326e-10,-44.796
482,1.5793e-10,-44.354
483,1.5702e-10,-44.362
484,1.8261e-10,-43.688
485,1.7812e-10,-43.778
486,1.8192e-10,-43.668
487,1.8747e-10,-43.52
488,1.9912e-10,-43.241
489,2.0954e-10,-43.001
490,2.096e-10,-42.982
491,2.0594e-10,-43.041
492,2.1188e-10,-42.9
493,2.075e-10,-42.973
494,2.1796e-10,-42.742
495,2.258e-10,-42.571
496,2.4222e-10,-42.248
497,2.4855e-10,-42.119
498,2.3945e-10,-42.263
499,2.4286e-10,-42.184
500,2.6483e-10,-41.791
501,2.7459e-10,-41.616
502,2.7687e-10,-41.563
503,2.8479e-10,-41.423
504,2.8513e-10,-41.401
505,2.9951e-10,-41.17
506,3.1011e-10,-41.002
507,2.9288e-10,-41.233
508,3.1402e-10,-40.913
509,3.285e-10,-40.7
510,3.2136e-10,-40.779
511,3.5132e-10,-40.375
512,3.5942e-10,-40.259
513,3.3486e-10,-40.549
514,3.395e-10,-40.472
515,3.6715e-10,-40.115
516,3.7355e-10,-40.024
517,3.8406e-10,-39.886
518,3.6911e-10,-40.042
519,3.5049e-10,-40.25
520,3.9884e-10,-39.672
521,4.1826e-10,-39.449
522,4.0602e-10,-39.561
523,4.5594e-10,-39.041
524,4.3296e-10,-39.249
525,4.7051e-10,-38.871
526,4.262e-10,-39.284
527,4.5195e-10,-39.013
528,4.4528e-10,-39.061
529,4.6687e-10,-38.839
530,4.5972e-10,-38.89
531,4.4215e-10,-39.042
532,4.4183e-10,-39.029
533,4.8556e-10,-38.603
534,5.4502e-10,-38.085
535,5.489e-10,-38.038
536,5.7436e-10,-37.825
537,5.2152e-10,-38.228
538,6.3553e-10,-37.353
539,6.3945e-10,-37.31
540,7.171e-10,-36.796
541,6.1156e-10,-37.472
542,6.3547e-10,-37.289
543,5.93e-10,-37.573
544,5.4946e-10,-37.889
545,6.2425e-10,-37.319
546,6.6857e-10,-37.005
547,6.8594e-10,-36.877
548,7.5127e-10,-36.466
549,7.7095e-10,-36.338
550,8.4323e-10,-35.933
551,9.2464e-10,-35.517
552,9.872e-10,-35.217
553,1.0218e-09,-35.052
554,9.0482e-10,-35.564
555,1.148e-09,-34.515
556,1.3138e-09,-33.913
557,1.2634e-09,-34.067
558,1.3209e-09,-33.859
559,1.4039e-09,-33.579
560,1.6981e-09,-32.737
561,1.8058e-09,-32.454
562,1.9513e-09,-32.102
563,2.2092e-09,-31.547
564,1.7971e-09,-32.429
565,2.1554e-09,-31.624
566,1.9349e-09,-32.077
567,2.1619e-09,-31.58
568,2.3198e-09,-31.259
569,2.7469e-09,-30.509
570,2.759e-09,-30.475
571,3.4098e-09,-29.54
572,4.127e-09,-28.696
573,4.7083e-09,-28.108
574,6.0283e-09,-27.02
575,8.0035e-09,-25.774
576,1.0372e-08,-24.633
577,1.2814e-08,-23.7
578,1.5699e-08,-22.803
579,1.9406e-08,-21.867
580,2.279e-08,-21.154
581,2.6503e-08,-20.483
582,2.9733e-08,-19.969
583,3.1959e-08,-19.641
584,3.3744e-08,-19.39
585,3.4201e-08,-19.316
586,3.3647e-08,-19.373
587,3.1978e-08,-19.579
588,2.903e-08,-19.984
589,2.4984e-08,-20.621
590,2.0487e-08,-21.468
591,1.5988e-08,-22.53
592,1.1573e-08,-23.919
593,7.8355e-09,-25.598
594,4.7619e-09,-27.747
595,2.5077e-09,-30.517
596,1.1448e-09,-33.908
597,3.9535e-10,-38.511
598,8.6671e-11,-45.087
599,8.6058e-12,-55.104
600,0.056299,43.068


==> Figs/data/bt1200_Legendre04_GaussianGAEps0_010.csv <==
f,P,Pdb
1,1.9115e-05,-47.186
2,0.00011908,-33.221
3,0.00042019,-24.223
4,0.0010156,-17.892
5,0.001962,-13.094
6,0.0035603,-8.9221
7,0.005514,-5.6833
8,0.0074971,-3.1893
9,0.009714,-1.0412
10,0.011413,0.57401
11,0.013092,1.9978
12,0.014363,3.1561
13,0.014381,3.8567
14,0.013657,4.276
15,0.01261,4.5288
16,0.011443,4.6677
17,0.0097918,4.5176
18,0.0086189,4.46
19,0.0069064,3.9676
20,0.005289,3.2543
21,0.004347,2.8262
22,0.0035288,2.3248
23,0.0028518,1.7858
24,0.0027072,1.9294
25,0.002304,1.5836
26,0.0020939,1.5091
27,0.0022515,2.152
28,0.0019589,1.8633
29,0.0020233,2.3086
30,0.0019976,2.5476
31,0.0019457,2.718
32,0.0015551,2.0207
33,0.0015959,2.4004
34,0.0013542,1.9464
35,0.001297,2.0109
36,0.0010222,1.2214
37,0.00096562,1.2121
38,0.00098607,1.5347
39,0.00095888,1.6389
40,0.00087218,1.4473
41,0.00081328,1.3581
42,0.00081878,1.5967
43,0.00079635,1.6804
44,0.0006924,1.2726
45,0.00070344,1.5365
46,0.00060819,1.0956
47,0.00067704,1.7481
48,0.00058244,1.2773
49,0.00057231,1.3802
50,0.0005805,1.6174
51,0.00053362,1.4237
52,0.00051342,1.4248
53,0.00050358,1.5062
54,0.00039777,0.64424
55,0.00043929,1.2348
56,0.00038531,0.82184
57,0.00038584,0.98156
58,0.00040519,1.3451
59,0.00033662,0.6885
60,0.0003361,0.82776
61,0.0003419,1.0456
62,0.00035662,1.3698
63,0.00032627,1.1226
64,0.00030797,1.0087
65,0.00029735,0.9909
66,0.00031394,1.3593
67,0.00025709,0.62237
68,0.00027623,1.0629
69,0.00027479,1.167
70,0.00025916,1.0376
71,0.00022487,0.54453
72,0.00024421,1.0244
73,0.00021628,0.61658
74,0.00023998,1.1863
75,0.0002129,0.78305
76,0.00021286,0.89723
77,0.00022207,1.1947
78,0.00022467,1.3573
79,0.00019079,0.75812
80,0.00020791,1.2405
81,0.00017625,0.631
82,0.00017853,0.79328
83,0.00016775,0.62806
84,0.00019252,1.3304
85,0.00019285,1.4405
86,0.00016288,0.80874
87,0.00016325,0.91889
88,0.00017259,1.2597
89,0.00015169,0.79738
90,0.00014087,0.57305
91,0.00016871,1.4523
92,0.00013279,0.50731
93,0.00013921,0.8064
94,0.00013106,0.63729
95,0.00013795,0.95168
96,0.00013145,0.83294
97,0.00013714,1.1071
98,0.00013889,1.2512
99,0.00013355,1.1693
100,0.00012402,0.93476
101,0.00013705,1.4551
102,0.00013579,1.5007
103,0.0001209,1.0812
104,0.0001167,1.0114
105,0.0001127,0.94321
106,0.00012145,1.3501
107,0.00011678,1.2612
108,0.00010296,0.79523
109,0.00011077,1.1927
110,0.00011938,1.5973
111,0.00011789,1.6212
112,0.00010471,1.1841
113,0.00010792,1.3927
114,9.5682e-05,0.94641
115,9.7848e-05,1.1195
116,9.572e-05,1.0992
117,9.5643e-05,1.1703
118,9.5828e-05,1.2526
119,9.3415e-05,1.2151
120,9.53e-05,1.3746
121,9.3985e-05,1.3863
122,0.00010907,2.1041
123,9.5797e-05,1.6116
124,8.8585e-05,1.342
125,9.0505e-05,1.5049
126,9.4182e-05,1.7471
127,0.00010128,2.1311
128,8.0094e-05,1.1802
129,8.5179e-05,1.5151
130,9.5104e-05,2.0608
131,8.8857e-05,1.8324
132,8.4863e-05,1.6986
133,8.724e-05,1.8842
134,7.7998e-05,1.4629
135,8.6471e-05,1.9754
136,8.358e-05,1.8918
137,7.7982e-05,1.6544
138,8.7499e-05,2.2176
139,7.8945e-05,1.8336
140,8.7331e-05,2.3342
141,7.9461e-05,1.9859
142,8.7275e-05,2.4546
143,7.7836e-05,2.0185
144,8.246e-05,2.3297
145,7.1008e-05,1.7404
146,7.7174e-05,2.1618
147,7.0906e-05,1.8532
148,7.5697e-05,2.196
149,7.4525e-05,2.1868
150,8.3189e-05,2.7225
151,7.6269e-05,2.403
152,7.4709e-05,2.3706
153,7.2189e-05,2.2785
154,8.182e-05,2.879
155,7.9699e-05,2.8212
156,7.1051e-05,2.3782
157,6.828e-05,2.261
158,7.5073e-05,2.728
159,7.7057e-05,2.8961
160,6.2713e-05,2.056
161,7.8451e-05,3.0825
162,7.2437e-05,2.7899
163,7.0451e-05,2.7226
164,7.1215e-05,2.8226
165,6.8174e-05,2.6859
166,7.5745e-05,3.1957
167,6.1601e-05,2.3502
168,6.3963e-05,2.5655
169,7.5073e-05,3.3126
170,6.6518e-05,2.8384
171,7.5131e-05,3.4181
172,6.4643e-05,2.8158
173,6.5882e-05,2.9486
174,6.2178e-05,2.7474
175,6.8268e-05,3.2029
176,6.6235e-05,3.1211
177,5.9821e-05,2.728
178,6.4998e-05,3.1374
179,5.9052e-05,2.7694
180,6.173e-05,3.0104
181,6.6262e-05,3.3662
182,6.1147e-05,3.0652
183,6.7976e-05,3.5726
184,5.793e-05,2.9254
185,6.2535e-05,3.3046
186,5.4475e-05,2.7522
187,5.1817e-05,2.5815
188,5.0253e-05,2.4948
189,5.509e-05,2.94
190,4.9761e-05,2.5439
191,4.7174e-05,2.3577
192,5.4895e-05,3.0613
193,4.9278e-05,2.6377
194,4.5318e-05,2.3187
195,4.6181e-05,2.4453
196,4.8154e-05,2.6715
197,4.7252e-05,2.6335
198,3.9397e-05,1.8879
199,4.2578e-05,2.269
200,3.735e-05,1.7435
201,3.9944e-05,2.0784
202,3.636e-05,1.7133
203,3.6756e-05,1.8032
204,3.186e-05,1.2251
205,3.3748e-05,1.5176
206,3.4569e-05,1.6642
207,3.0554e-05,1.17
208,3.1133e-05,1.2935
209,2.896e-05,1.0209
210,2.7332e-05,0.81109
211,2.7951e-05,0.94958
212,2.4702e-05,0.4541
213,2.4025e-05,0.37431
214,2.2249e-05,0.08133
215,2.0788e-05,-0.17309
216,1.9806e-05,-0.34303
217,1.7772e-05,-0.77346
218,1.7157e-05,-0.88648
219,1.8159e-05,-0.60027
220,1.6233e-05,-1.0477
221,1.6318e-05,-0.98539
222,1.493e-05,-1.3324
223,1.3438e-05,-1.7504
224,1.3057e-05,-1.8367
225,1.2845e-05,-1.869
226,1.2638e-05,-1.9012
227,1.0894e-05,-2.5075
228,1.1456e-05,-2.2509
229,9.6404e-06,-2.9624
230,9.4436e-06,-3.0141
231,7.8664e-06,-3.77
232,7.8716e-06,-3.7296
233,8.2311e-06,-3.4983
234,7.3244e-06,-3.968
235,7.3201e-06,-3.9335
236,6.224e-06,-4.6011
237,5.9528e-06,-4.7578
238,5.7084e-06,-4.9033
239,5.1267e-06,-5.3336
240,4.9592e-06,-5.4416
241,4.4879e-06,-5.8392
242,4.3381e-06,-5.9507
243,3.5461e-06,-6.7903
244,3.5291e-06,-6.7756
245,3.7506e-06,-6.4757
246,3.3959e-06,-6.8718
247,3.1637e-06,-7.1441
248,3.0912e-06,-7.2097
249,2.8325e-06,-7.5543
250,2.8191e-06,-7.5401
251,2.2931e-06,-8.4024
252,2.0079e-06,-8.9445
253,2.0529e-06,-8.814
254,1.955e-06,-8.9919
255,1.8401e-06,-9.2207
256,1.5538e-06,-9.9212
257,1.5721e-06,-9.8364
258,1.5237e-06,-9.9387
259,1.3721e-06,-10.36
260,1.3126e-06,-10.519
261,1.2413e-06,-10.728
262,1.0757e-06,-11.317
263,1.0842e-06,-11.25
264,1.097e-06,-11.166
265,9.3561e-07,-11.824
266,8.7783e-07,-12.068
267,7.7957e-07,-12.551
268,7.2776e-07,-12.817
269,7.0107e-07,-12.947
270,6.5887e-07,-13.185
271,6.1733e-07,-13.435
272,5.6097e-07,-13.819
273,4.8844e-07,-14.389
274,5.2104e-07,-14.076
275,5.4837e-07,-13.823
276,4.4595e-07,-14.689
277,4.1983e-07,-14.92
278,4.0695e-07,-15.024
279,3.9403e-07,-15.133
280,3.2222e-07,-15.975
281,3.4273e-07,-15.676
282,2.8136e-07,-16.502
283,2.5957e-07,-16.822
284,2.6944e-07,-16.629
285,2.5868e-07,-16.775
286,2.479e-07,-16.93
287,2.465e-07,-16.924
288,2.1718e-07,-17.444
289,1.6356e-07,-18.645
290,1.7774e-07,-18.254
291,1.8381e-07,-18.079
292,1.4443e-07,-19.096
293,1.4599e-07,-19.02
294,1.5705e-07,-18.673
295,1.3057e-07,-19.445
296,1.2872e-07,-19.478
297,1.2175e-07,-19.69
298,1.1823e-07,-19.788
299,1.0323e-07,-20.349
300,9.9536e-08,-20.478
301,9.1386e-08,-20.82
302,8.5743e-08,-21.068
303,8.0156e-08,-21.332
304,8.0544e-08,-21.282
305,7.5121e-08,-21.556
306,6.8896e-08,-21.904
307,7.0099e-08,-21.8
308,5.5601e-08,-22.778
309,6.4326e-08,-22.117
310,5.2938e-08,-22.935
311,5.4315e-08,-22.796
312,4.6037e-08,-23.486
313,4.5821e-08,-23.479
314,4.4523e-08,-23.576
315,3.9842e-08,-24.03
316,3.7713e-08,-24.241
317,4.001e-08,-23.957
318,3.3573e-08,-24.691
319,3.3096e-08,-24.726
320,3.2795e-08,-24.739
321,3.2021e-08,-24.816
322,3.0843e-08,-24.951
323,2.6624e-08,-25.563
324,2.46e-08,-25.88
325,2.6476e-08,-25.534
326,2.5577e-08,-25.657
327,2.2526e-08,-26.182
328,2.0713e-08,-26.52
329,1.9542e-08,-26.746
330,2.0648e-08,-26.481
331,1.7026e-08,-27.292
332,1.7875e-08,-27.055
333,1.815e-08,-26.962
334,1.6432e-08,-27.368
335,1.6422e-08,-27.345
336,1.6885e-08,-27.198
337,1.5714e-08,-27.484
338,1.5329e-08,-27.567
339,1.3668e-08,-28.039
340,1.4991e-08,-27.612
341,1.3873e-08,-27.923
342,1.3274e-08,-28.089
343,1.3222e-08,-28.081
344,1.3038e-08,-28.117
345,1.2558e-08,-28.254
346,1.2058e-08,-28.406
347,1.3044e-08,-28.039
348,1.0932e-08,-28.781
349,1.2317e-08,-28.239
350,1.3173e-08,-27.922
351,1.2567e-08,-28.102
352,1.3267e-08,-27.841
353,1.3501e-08,-27.741
354,1.246e-08,-28.065
355,1.2739e-08,-27.944
356,1.1693e-08,-28.292
357,1.1041e-08,-28.517
358,1.2475e-08,-27.962
359,1.2734e-08,-27.849
360,1.3415e-08,-27.598
361,1.219e-08,-27.99
362,1.4023e-08,-27.357
363,1.3575e-08,-27.474
364,1.3546e-08,-27.46
365,1.5506e-08,-26.849
366,1.3897e-08,-27.301
367,1.5933e-08,-26.684
368,1.4222e-08,-27.154
369,1.4363e-08,-27.087
370,1.6325e-08,-26.508
371,1.5826e-08,-26.619
372,1.7116e-08,-26.255
373,1.6651e-08,-26.352
374,1.8261e-08,-25.927
375,1.7569e-08,-26.072
376,1.7213e-08,-26.138
377,1.7006e-08,-26.167
378,1.8183e-08,-25.854
379,1.9076e-08,-25.622
380,1.8441e-08,-25.746
381,2.0232e-08,-25.321
382,1.8372e-08,-25.717
383,1.7814e-08,-25.828
384,1.9752e-08,-25.357
385,1.9998e-08,-25.281
386,2.0743e-08,-25.099
387,2.1389e-08,-24.944
388,2.1569e-08,-24.885
389,2.4012e-08,-24.397
390,2.228e-08,-24.7
391,2.2424e-08,-24.649
392,2.2492e-08,-24.614
393,2.2504e-08,-24.589
394,2.223e-08,-24.621
395,2.2285e-08,-24.588
396,1.9942e-08,-25.048
397,2.2838e-08,-24.438
398,2.2452e-08,-24.49
399,2.2927e-08,-24.377
400,2.1416e-08,-24.651
401,2.3183e-08,-24.285
402,2.2103e-08,-24.471
403,2.3578e-08,-24.169
404,2.4739e-08,-23.939
405,2.2449e-08,-24.339
406,2.1404e-08,-24.525
407,2.161e-08,-24.462
408,2.2683e-08,-24.23
409,1.9857e-08,-24.786
410,2.1208e-08,-24.479
411,2.2055e-08,-24.288
412,1.9544e-08,-24.792
413,1.9291e-08,-24.827
414,1.921e-08,-24.825
415,2.1779e-08,-24.259
416,2.0664e-08,-24.466
417,2.3605e-08,-23.867
418,1.8725e-08,-24.852
419,2.0611e-08,-24.415
420,2.0312e-08,-24.458
421,1.9983e-08,-24.508
422,2.1588e-08,-24.152
423,1.8515e-08,-24.798
424,1.8633e-08,-24.75
425,1.9636e-08,-24.502
426,1.7446e-08,-24.995
427,2.0448e-08,-24.285
428,1.807e-08,-24.801
429,2.1153e-08,-24.097
430,2.3109e-08,-23.693
431,1.9297e-08,-24.455
432,1.9471e-08,-24.396
433,1.8915e-08,-24.502
434,2.0008e-08,-24.238
435,2.1678e-08,-23.87
436,2.0829e-08,-24.024
437,2.2562e-08,-23.657
438,2.243e-08,-23.662
439,2.2872e-08,-23.558
440,2.2788e-08,-23.554
441,2.3417e-08,-23.416
442,2.7717e-08,-22.664
443,2.4392e-08,-23.199
444,2.5482e-08,-22.99
445,2.5088e-08,-23.038
446,2.7161e-08,-22.674
447,2.4786e-08,-23.052
448,2.9481e-08,-22.279
449,2.7374e-08,-22.582
450,3.3119e-08,-21.735
451,3.0321e-08,-22.099
452,3.3706e-08,-21.62
453,3.1563e-08,-21.886
454,3.8191e-08,-21.039
455,3.8947e-08,-20.935
456,3.5778e-08,-21.285
457,3.6948e-08,-21.126
458,4.3328e-08,-20.415
459,4.4254e-08,-20.304
460,3.7594e-08,-20.994
461,4.9434e-08,-19.786
462,4.7177e-08,-19.97
463,4.9692e-08,-19.725
464,5.0083e-08,-19.673
465,5.1293e-08,-19.55
466,5.8043e-08,-18.995
467,4.9036e-08,-19.708
468,5.428e-08,-19.249
469,6.4356e-08,-18.491
470,6.3655e-08,-18.52
471,7.2604e-08,-17.93
472,6.4019e-08,-18.458
473,6.7874e-08,-18.186
474,6.5558e-08,-18.318
475,7.5863e-08,-17.666
476,7.6563e-08,-17.608
477,7.1617e-08,-17.879
478,8.2073e-08,-17.269
479,7.8129e-08,-17.465
480,8.4211e-08,-17.121
481,9.3178e-08,-16.664
482,8.8686e-08,-16.86
483,1.0542e-07,-16.092
484,9.2732e-08,-16.631
485,1.0323e-07,-16.147
486,9.312e-08,-16.577
487,9.1997e-08,-16.612
488,9.2677e-08,-16.562
489,1.0549e-07,-15.982
490,9.8278e-08,-16.272
491,9.6417e-08,-16.337
492,1.1634e-07,-15.503
493,1.0782e-07,-15.816
494,1.0311e-07,-15.993
495,1.0987e-07,-15.699
496,1.183e-07,-15.361
497,1.1895e-07,-15.319
498,1.0368e-07,-15.898
499,1.1534e-07,-15.418
500,1.0516e-07,-15.802
501,1.1565e-07,-15.372
502,1.0911e-07,-15.607
503,1.1424e-07,-15.391
504,1.011e-07,-15.904
505,1.1156e-07,-15.459
506,1.1693e-07,-15.238
507,1.0781e-07,-15.573
508,1.128e-07,-15.36
509,1.0851e-07,-15.511
510,1.0602e-07,-15.595
511,1.1194e-07,-15.342
512,1.0181e-07,-15.737
513,1.016e-07,-15.729
514,9.7182e-08,-15.905
515,9.333e-08,-16.064
516,9.1546e-08,-16.131
517,8.4762e-08,-16.448
518,8.4501e-08,-16.445
519,9.2071e-08,-16.055
520,8.4055e-08,-16.434
521,8.6947e-08,-16.271
522,8.1913e-08,-16.513
523,7.6501e-08,-16.793
524,7.5665e-08,-16.824
525,7.6658e-08,-16.751
526,7.8141e-08,-16.651
527,6.8525e-08,-17.205
528,7.4797e-08,-16.809
529,6.4302e-08,-17.449
530,6.4965e-08,-17.388
531,5.5487e-08,-18.056
532,5.7071e-08,-17.918
533,6.0606e-08,-17.64
534,5.5628e-08,-17.996
535,5.7084e-08,-17.868
536,4.9575e-08,-18.464
537,4.8781e-08,-18.518
538,4.8105e-08,-18.562
539,4.4283e-08,-18.906
540,4.3702e-08,-18.947
541,4.0555e-08,-19.256
542,3.9996e-08,-19.3
543,3.3776e-08,-20.018
544,3.4711e-08,-19.883
545,3.7411e-08,-19.542
546,3.4586e-08,-19.867
547,3.3327e-08,-20.012
548,3.3305e-08,-19.999
549,3.0793e-08,-20.324
550,3.2165e-08,-20.119
551,2.6351e-08,-20.969
552,2.3575e-08,-21.437
553,2.4788e-08,-21.203
554,2.3911e-08,-21.344
555,2.3415e-08,-21.419
556,2.0055e-08,-22.076
557,2.0527e-08,-21.96
558,2.0657e-08,-21.917
559,1.8892e-08,-22.289
560,1.8209e-08,-22.433
561,1.803e-08,-22.461
562,1.5996e-08,-22.965
563,1.6255e-08,-22.88
564,1.7354e-08,-22.581
565,1.4845e-08,-23.243
566,1.423e-08,-23.412
567,1.3007e-08,-23.787
568,1.2579e-08,-23.916
569,1.2301e-08,-23.998
570,1.1967e-08,-24.103
571,1.1515e-08,-24.255
572,1.0556e-08,-24.617
573,9.5131e-09,-25.054
574,1.039e-08,-24.656
575,1.0667e-08,-24.526
576,9.3984e-09,-25.061
577,8.7929e-09,-25.335
578,8.9896e-09,-25.224
579,9.1112e-09,-25.151
580,7.7044e-09,-25.864
581,8.3959e-09,-25.476
582,6.8625e-09,-26.337
583,6.9923e-09,-26.24
584,7.1565e-09,-26.125
585,7.0521e-09,-26.174
586,7.0607e-09,-26.154
587,7.1459e-09,-26.087
588,6.2965e-09,-26.621
589,5.6875e-09,-27.048
590,6.0206e-09,-26.787
591,6.4902e-09,-26.446
592,5.345e-09,-27.274
593,5.8313e-09,-26.881
594,6.2302e-09,-26.579
595,5.9761e-09,-26.746
596,5.5797e-09,-27.029
597,5.9287e-09,-26.751
598,5.4227e-09,-27.124
599,5.3643e-09,-27.156
600,1.268e-09,-33.406


==> Figs/data/bt1200_Legendre04_Polynomial.csv <==
f,P,Pdb
1,1.9115e-05,-47.186
2,0.00011908,-33.221
3,0.00042019,-24.223
4,0.0010156,-17.892
5,0.001962,-13.094
6,0.0035603,-8.9221
7,0.005514,-5.6833
8,0.0074971,-3.1893
9,0.009714,-1.0412
10,0.011413,0.57401
11,0.013092,1.9978
12,0.014363,3.1561
13,0.014381,3.8567
14,0.013657,4.276
15,0.01261,4.5288
16,0.011443,4.6677
17,0.0097918,4.5176
18,0.0086189,4.46
19,0.0069064,3.9676
20,0.005289,3.2543
21,0.004347,2.8263
22,0.0035288,2.3248
23,0.0028518,1.7858
24,0.0027072,1.9294
25,0.002304,1.5836
26,0.0020939,1.5091
27,0.0022515,2.152
28,0.0019589,1.8633
29,0.0020233,2.3087
30,0.0019977,2.5476
31,0.0019457,2.718
32,0.0015551,2.0207
33,0.0015959,2.4004
34,0.0013542,1.9465
35,0.0012971,2.0109
36,0.0010222,1.2214
37,0.00096563,1.2121
38,0.00098607,1.5348
39,0.00095889,1.639
40,0.00087219,1.4473
41,0.00081329,1.3581
42,0.00081879,1.5967
43,0.00079636,1.6805
44,0.00069241,1.2727
45,0.00070344,1.5365
46,0.0006082,1.0956
47,0.00067705,1.7482
48,0.00058244,1.2774
49,0.00057231,1.3802
50,0.00058051,1.6175
51,0.00053363,1.4238
52,0.00051342,1.4248
53,0.00050359,1.5063
54,0.00039778,0.64429
55,0.0004393,1.2348
56,0.00038531,0.8219
57,0.00038585,0.98163
58,0.00040519,1.3452
59,0.00033663,0.68856
60,0.00033611,0.82783
61,0.00034191,1.0457
62,0.00035662,1.3699
63,0.00032628,1.1227
64,0.00030798,1.0088
65,0.00029735,0.99099
66,0.00031395,1.3594
67,0.0002571,0.62247
68,0.00027624,1.063
69,0.0002748,1.1671
70,0.00025917,1.0378
71,0.00022488,0.54464
72,0.00024422,1.0245
73,0.00021628,0.61669
74,0.00023998,1.1865
75,0.00021291,0.78317
76,0.00021287,0.89736
77,0.00022207,1.1948
78,0.00022468,1.3575
79,0.0001908,0.75825
80,0.00020791,1.2407
81,0.00017626,0.63114
82,0.00017853,0.79344
83,0.00016775,0.62822
84,0.00019253,1.3305
85,0.00019285,1.4407
86,0.00016289,0.80892
87,0.00016326,0.91906
88,0.00017259,1.2599
89,0.0001517,0.79756
90,0.00014088,0.57324
91,0.00016872,1.4524
92,0.00013279,0.50751
93,0.00013922,0.8066
94,0.00013107,0.63749
95,0.00013796,0.95188
96,0.00013145,0.83315
97,0.00013715,1.1073
98,0.0001389,1.2514
99,0.00013356,1.1695
100,0.00012402,0.93498
101,0.00013705,1.4553
102,0.0001358,1.5009
103,0.00012091,1.0814
104,0.00011671,1.0116
105,0.00011271,0.94347
106,0.00012146,1.3503
107,0.00011678,1.2615
108,0.00010297,0.79549
109,0.00011078,1.193
110,0.00011939,1.5976
111,0.0001179,1.6214
112,0.00010471,1.1844
113,0.00010793,1.393
114,9.5688e-05,0.94668
115,9.7855e-05,1.1198
116,9.5726e-05,1.0995
117,9.5649e-05,1.1705
118,9.5835e-05,1.2529
119,9.3421e-05,1.2154
120,9.5307e-05,1.3749
121,9.3992e-05,1.3866
122,0.00010907,2.1044
123,9.5804e-05,1.6119
124,8.8591e-05,1.3423
125,9.0511e-05,1.5052
126,9.4188e-05,1.7474
127,0.00010128,2.1314
128,8.0099e-05,1.1805
129,8.5184e-05,1.5154
130,9.511e-05,2.0611
131,8.8863e-05,1.8327
132,8.4868e-05,1.6989
133,8.7246e-05,1.8845
134,7.8003e-05,1.4632
135,8.6476e-05,1.9756
136,8.3586e-05,1.8921
137,7.7987e-05,1.6547
138,8.7504e-05,2.2179
139,7.895e-05,1.8338
140,8.7336e-05,2.3345
141,7.9466e-05,1.9862
142,8.728e-05,2.4549
143,7.784e-05,2.0187
144,8.2465e-05,2.3299
145,7.1012e-05,1.7407
146,7.7177e-05,2.1619
147,7.091e-05,1.8534
148,7.5701e-05,2.1963
149,7.4529e-05,2.187
150,8.3192e-05,2.7226
151,7.6273e-05,2.4032
152,7.4712e-05,2.3708
153,7.2191e-05,2.2787
154,8.1823e-05,2.8792
155,7.9701e-05,2.8213
156,7.1052e-05,2.3782
157,6.8282e-05,2.2611
158,7.5073e-05,2.728
159,7.7057e-05,2.8961
160,6.2713e-05,2.056
161,7.8451e-05,3.0825
162,7.2437e-05,2.7899
163,7.0451e-05,2.7226
164,7.1216e-05,2.8226
165,6.8173e-05,2.6858
166,7.5743e-05,3.1956
167,6.16e-05,2.3501
168,6.3961e-05,2.5654
169,7.507e-05,3.3124
170,6.6515e-05,2.8381
171,7.5127e-05,3.4179
172,6.4638e-05,2.8155
173,6.5876e-05,2.9482
174,6.2173e-05,2.747
175,6.826e-05,3.2024
176,6.6227e-05,3.1206
177,5.9813e-05,2.7274
178,6.4989e-05,3.1368
179,5.9044e-05,2.7688
180,6.1721e-05,3.0098
181,6.6251e-05,3.3655
182,6.1136e-05,3.0644
183,6.7962e-05,3.5717
184,5.7918e-05,2.9245
185,6.2521e-05,3.3037
186,5.4462e-05,2.7512
187,5.1804e-05,2.5805
188,5.024e-05,2.4936
189,5.5073e-05,2.9387
190,4.9745e-05,2.5426
191,4.7158e-05,2.3562
192,5.4876e-05,3.0598
193,4.9261e-05,2.6361
194,4.5301e-05,2.3171
195,4.6163e-05,2.4436
196,4.8135e-05,2.6697
197,4.7232e-05,2.6317
198,3.938e-05,1.8861
199,4.2559e-05,2.267
200,3.7333e-05,1.7415
201,3.9924e-05,2.0763
202,3.6342e-05,1.7111
203,3.6736e-05,1.8009
204,3.1843e-05,1.2227
205,3.3729e-05,1.5152
206,3.4549e-05,1.6617
207,3.0535e-05,1.1674
208,3.1115e-05,1.2909
209,2.8942e-05,1.0182
210,2.7315e-05,0.80834
211,2.7933e-05,0.94679
212,2.4686e-05,0.45121
213,2.4009e-05,0.37135
214,2.2233e-05,0.078313
215,2.0774e-05,-0.17608
216,1.9792e-05,-0.34609
217,1.7759e-05,-0.77662
218,1.7144e-05,-0.88966
219,1.8145e-05,-0.60348
220,1.622e-05,-1.0509
221,1.6306e-05,-0.98871
222,1.4918e-05,-1.3358
223,1.3428e-05,-1.7538
224,1.3046e-05,-1.8401
225,1.2835e-05,-1.8725
226,1.2627e-05,-1.9048
227,1.0885e-05,-2.5111
228,1.1447e-05,-2.2545
229,9.6324e-06,-2.966
230,9.4357e-06,-3.0177
231,7.8598e-06,-3.7737
232,7.865e-06,-3.7333
233,8.2241e-06,-3.502
234,7.3181e-06,-3.9717
235,7.3138e-06,-3.9372
236,6.2186e-06,-4.6048
237,5.9476e-06,-4.7616
238,5.7034e-06,-4.9071
239,5.1222e-06,-5.3374
240,4.9549e-06,-5.4454
241,4.484e-06,-5.843
242,4.3343e-06,-5.9545
243,3.543e-06,-6.7941
244,3.526e-06,-6.7794
245,3.7473e-06,-6.4795
246,3.3929e-06,-6.8756
247,3.1609e-06,-7.1479
248,3.0885e-06,-7.2135
249,2.83e-06,-7.5581
250,2.8166e-06,-7.5439
251,2.291e-06,-8.4062
252,2.0062e-06,-8.9483
253,2.0511e-06,-8.8178
254,1.9533e-06,-8.9957
255,1.8385e-06,-9.2246
256,1.5525e-06,-9.925
257,1.5708e-06,-9.8402
258,1.5223e-06,-9.9425
259,1.3709e-06,-10.364
260,1.3115e-06,-10.523
261,1.2402e-06,-10.732
262,1.0748e-06,-11.321
263,1.0832e-06,-11.254
264,1.0961e-06,-11.17
265,9.3481e-07,-11.828
266,8.7708e-07,-12.072
267,7.7891e-07,-12.555
268,7.2714e-07,-12.821
269,7.0047e-07,-12.951
270,6.5831e-07,-13.188
271,6.1681e-07,-13.439
272,5.605e-07,-13.823
273,4.8804e-07,-14.392
274,5.206e-07,-14.08
275,5.4792e-07,-13.826
276,4.4558e-07,-14.693
277,4.1949e-07,-14.923
278,4.0662e-07,-15.027
279,3.9371e-07,-15.136
280,3.2196e-07,-15.979
281,3.4246e-07,-15.68
282,2.8113e-07,-16.506
283,2.5937e-07,-16.825
284,2.6922e-07,-16.633
285,2.5847e-07,-16.779
286,2.477e-07,-16.933
287,2.4631e-07,-16.928
288,2.1701e-07,-17.447
289,1.6344e-07,-18.648
290,1.776e-07,-18.258
291,1.8367e-07,-18.082
292,1.4432e-07,-19.099
293,1.4587e-07,-19.023
294,1.5693e-07,-18.676
295,1.3047e-07,-19.448
296,1.2862e-07,-19.481
297,1.2166e-07,-19.693
298,1.1814e-07,-19.792
299,1.0315e-07,-20.352
300,9.9223e-08,-20.491
301,9.1318e-08,-20.823
302,8.5679e-08,-21.071
303,8.0097e-08,-21.335
304,8.0485e-08,-21.285
305,7.5066e-08,-21.56
306,6.8846e-08,-21.907
307,7.0048e-08,-21.803
308,5.5561e-08,-22.781
309,6.4281e-08,-22.12
310,5.2901e-08,-22.938
311,5.4276e-08,-22.799
312,4.6004e-08,-23.489
313,4.5788e-08,-23.482
314,4.4491e-08,-23.579
315,3.9814e-08,-24.033
316,3.7687e-08,-24.244
317,3.9981e-08,-23.96
318,3.355e-08,-24.695
319,3.3072e-08,-24.73
320,3.2773e-08,-24.742
321,3.1999e-08,-24.819
322,3.0822e-08,-24.954
323,2.6606e-08,-25.566
324,2.4584e-08,-25.883
325,2.6458e-08,-25.537
326,2.556e-08,-25.66
327,2.2511e-08,-26.185
328,2.0699e-08,-26.523
329,1.9529e-08,-26.749
330,2.0635e-08,-26.484
331,1.7015e-08,-27.295
332,1.7864e-08,-27.058
333,1.8139e-08,-26.965
334,1.6422e-08,-27.371
335,1.6411e-08,-27.348
336,1.6874e-08,-27.201
337,1.5705e-08,-27.487
338,1.5319e-08,-27.569
339,1.3659e-08,-28.042
340,1.4982e-08,-27.615
341,1.3865e-08,-27.926
342,1.3266e-08,-28.092
343,1.3214e-08,-28.084
344,1.303e-08,-28.119
345,1.255e-08,-28.257
346,1.2051e-08,-28.408
347,1.3037e-08,-28.042
348,1.0926e-08,-28.784
349,1.231e-08,-28.241
350,1.3166e-08,-27.924
351,1.256e-08,-28.104
352,1.326e-08,-27.844
353,1.3494e-08,-27.743
354,1.2453e-08,-28.067
355,1.2733e-08,-27.946
356,1.1687e-08,-28.294
357,1.1035e-08,-28.519
358,1.2468e-08,-27.964
359,1.2727e-08,-27.851
360,1.3408e-08,-27.6
361,1.2184e-08,-27.992
362,1.4017e-08,-27.359
363,1.3569e-08,-27.476
364,1.354e-08,-27.462
365,1.55e-08,-26.851
366,1.3892e-08,-27.303
367,1.5925e-08,-26.686
368,1.4216e-08,-27.155
369,1.4358e-08,-27.088
370,1.6318e-08,-26.509
371,1.582e-08,-26.621
372,1.711e-08,-26.257
373,1.6644e-08,-26.353
374,1.8256e-08,-25.929
375,1.7564e-08,-26.073
376,1.7207e-08,-26.139
377,1.7001e-08,-26.168
378,1.8178e-08,-25.855
379,1.9071e-08,-25.624
380,1.8436e-08,-25.748
381,2.0228e-08,-25.322
382,1.8368e-08,-25.718
383,1.7811e-08,-25.829
384,1.9749e-08,-25.358
385,1.9995e-08,-25.282
386,2.0741e-08,-25.1
387,2.1386e-08,-24.944
388,2.1567e-08,-24.885
389,2.4011e-08,-24.397
390,2.2279e-08,-24.7
391,2.2423e-08,-24.649
392,2.2491e-08,-24.614
393,2.2505e-08,-24.589
394,2.223e-08,-24.621
395,2.2287e-08,-24.588
396,1.9943e-08,-25.048
397,2.2841e-08,-24.437
398,2.2456e-08,-24.489
399,2.2931e-08,-24.376
400,2.142e-08,-24.651
401,2.3189e-08,-24.284
402,2.211e-08,-24.47
403,2.3584e-08,-24.168
404,2.4747e-08,-23.937
405,2.2457e-08,-24.337
406,2.1412e-08,-24.523
407,2.1618e-08,-24.46
408,2.2691e-08,-24.228
409,1.9866e-08,-24.784
410,2.1219e-08,-24.477
411,2.2067e-08,-24.286
412,1.9555e-08,-24.79
413,1.9303e-08,-24.825
414,1.9221e-08,-24.822
415,2.1793e-08,-24.256
416,2.0678e-08,-24.463
417,2.362e-08,-23.864
418,1.8738e-08,-24.849
419,2.0626e-08,-24.412
420,2.0327e-08,-24.454
421,1.9999e-08,-24.504
422,2.1606e-08,-24.148
423,1.8531e-08,-24.794
424,1.8649e-08,-24.746
425,1.9653e-08,-24.498
426,1.7462e-08,-24.991
427,2.0468e-08,-24.281
428,1.8087e-08,-24.797
429,2.1173e-08,-24.093
430,2.3132e-08,-23.688
431,1.9317e-08,-24.451
432,1.9491e-08,-24.392
433,1.8935e-08,-24.498
434,2.0028e-08,-24.234
435,2.1701e-08,-23.865
436,2.0851e-08,-24.019
437,2.2585e-08,-23.652
438,2.2454e-08,-23.658
439,2.2896e-08,-23.553
440,2.2813e-08,-23.549
441,2.3442e-08,-23.411
442,2.7747e-08,-22.659
443,2.4418e-08,-23.195
444,2.5509e-08,-22.985
445,2.5114e-08,-23.034
446,2.7189e-08,-22.669
447,2.4812e-08,-23.047
448,2.9512e-08,-22.274
449,2.7402e-08,-22.577
450,3.3153e-08,-21.731
451,3.0351e-08,-22.095
452,3.374e-08,-21.616
453,3.1594e-08,-21.882
454,3.8227e-08,-21.035
455,3.8983e-08,-20.931
456,3.5812e-08,-21.28
457,3.6983e-08,-21.122
458,4.3367e-08,-20.411
459,4.4293e-08,-20.3
460,3.7627e-08,-20.99
461,4.9476e-08,-19.782
462,4.7217e-08,-19.966
463,4.9734e-08,-19.722
464,5.0125e-08,-19.669
465,5.1335e-08,-19.547
466,5.8089e-08,-18.991
467,4.9074e-08,-19.705
468,5.4322e-08,-19.245
469,6.4404e-08,-18.487
470,6.3702e-08,-18.517
471,7.2656e-08,-17.927
472,6.4062e-08,-18.455
473,6.7918e-08,-18.183
474,6.56e-08,-18.315
475,7.5909e-08,-17.663
476,7.6609e-08,-17.605
477,7.1658e-08,-17.877
478,8.2118e-08,-17.267
479,7.8171e-08,-17.463
480,8.4257e-08,-17.119
481,9.3225e-08,-16.662
482,8.8729e-08,-16.858
483,1.0546e-07,-16.09
484,9.2774e-08,-16.629
485,1.0327e-07,-16.145
486,9.3156e-08,-16.575
487,9.2032e-08,-16.61
488,9.2709e-08,-16.56
489,1.0553e-07,-15.98
490,9.8306e-08,-16.27
491,9.6441e-08,-16.336
492,1.1637e-07,-15.502
493,1.0784e-07,-15.815
494,1.0313e-07,-15.992
495,1.0989e-07,-15.698
496,1.1832e-07,-15.36
497,1.1897e-07,-15.319
498,1.0369e-07,-15.898
499,1.1535e-07,-15.418
500,1.0516e-07,-15.802
501,1.1566e-07,-15.372
502,1.0911e-07,-15.607
503,1.1423e-07,-15.391
504,1.011e-07,-15.904
505,1.1156e-07,-15.459
506,1.1692e-07,-15.238
507,1.078e-07,-15.574
508,1.1278e-07,-15.36
509,1.085e-07,-15.511
510,1.06e-07,-15.595
511,1.1193e-07,-15.342
512,1.0179e-07,-15.737
513,1.0158e-07,-15.73
514,9.7159e-08,-15.906
515,9.3308e-08,-16.065
516,9.1522e-08,-16.132
517,8.4738e-08,-16.449
518,8.4476e-08,-16.446
519,9.2043e-08,-16.057
520,8.4027e-08,-16.436
521,8.6917e-08,-16.272
522,8.1884e-08,-16.515
523,7.6472e-08,-16.795
524,7.5636e-08,-16.826
525,7.6628e-08,-16.753
526,7.8109e-08,-16.653
527,6.8495e-08,-17.207
528,7.4764e-08,-16.81
529,6.4273e-08,-17.451
530,6.4936e-08,-17.39
531,5.5462e-08,-18.058
532,5.7045e-08,-17.92
533,6.0577e-08,-17.642
534,5.56e-08,-17.998
535,5.7056e-08,-17.87
536,4.955e-08,-18.466
537,4.8756e-08,-18.52
538,4.8079e-08,-18.565
539,4.426e-08,-18.908
540,4.3679e-08,-18.949
541,4.0533e-08,-19.258
542,3.9974e-08,-19.302
543,3.3758e-08,-20.02
544,3.4692e-08,-19.886
545,3.739e-08,-19.544
546,3.4567e-08,-19.87
547,3.3308e-08,-20.015
548,3.3286e-08,-20.002
549,3.0775e-08,-20.327
550,3.2147e-08,-20.121
551,2.6336e-08,-20.971
552,2.3561e-08,-21.439
553,2.4774e-08,-21.206
554,2.3897e-08,-21.346
555,2.3402e-08,-21.422
556,2.0044e-08,-22.079
557,2.0515e-08,-21.962
558,2.0645e-08,-21.919
559,1.8881e-08,-22.291
560,1.8198e-08,-22.436
561,1.802e-08,-22.463
562,1.5987e-08,-22.968
563,1.6245e-08,-22.883
564,1.7343e-08,-22.583
565,1.4836e-08,-23.246
566,1.4222e-08,-23.414
567,1.2999e-08,-23.789
568,1.2572e-08,-23.919
569,1.2294e-08,-24.001
570,1.196e-08,-24.105
571,1.1509e-08,-24.257
572,1.055e-08,-24.62
573,9.5076e-09,-25.056
574,1.0384e-08,-24.658
575,1.066e-08,-24.529
576,9.393e-09,-25.063
577,8.7878e-09,-25.338
578,8.9844e-09,-25.227
579,9.106e-09,-25.153
580,7.7e-09,-25.867
581,8.3912e-09,-25.478
582,6.8586e-09,-26.339
583,6.9884e-09,-26.243
584,7.1525e-09,-26.127
585,7.0481e-09,-26.176
586,7.0566e-09,-26.156
587,7.1419e-09,-26.089
588,6.293e-09,-26.624
589,5.6843e-09,-27.051
590,6.0173e-09,-26.789
591,6.4866e-09,-26.448
592,5.342e-09,-27.277
593,5.8281e-09,-26.884
594,6.2268e-09,-26.582
595,5.9727e-09,-26.748
596,5.5767e-09,-27.031
597,5.9254e-09,-26.753
598,5.4197e-09,-27.126
599,5.3613e-09,-27.159
600,1.284e-09,-33.351


==> Figs/data/bt1200_Legendre05_GaussEps0_100.csv <==
f,P,Pdb
1,1.9127e-05,-47.184
2,0.00011931,-33.212
3,0.00042041,-24.221
4,0.0010159,-17.89
5,0.001962,-13.094
6,0.0035614,-8.9208
7,0.0055151,-5.6825
8,0.0074972,-3.1892
9,0.0097159,-1.0403
10,0.011413,0.57391
11,0.013091,1.9977
12,0.014362,3.1557
13,0.014376,3.8552
14,0.013652,4.2744
15,0.012606,4.5277
16,0.011437,4.6657
17,0.0097853,4.5147
18,0.0086124,4.4567
19,0.006901,3.9642
20,0.0052837,3.25
21,0.0043423,2.8216
22,0.0035244,2.3193
23,0.002848,1.78
24,0.0027032,1.923
25,0.0022997,1.5755
26,0.0020903,1.5016
27,0.0022464,2.1421
28,0.0019548,1.8541
29,0.0020182,2.2975
30,0.0019916,2.5345
31,0.0019392,2.7035
32,0.0015499,2.0062
33,0.00159,2.3843
34,0.0013495,1.9312
35,0.0012916,1.9926
36,0.0010179,1.2029
37,0.00096072,1.19
38,0.00098095,1.5121
39,0.00095396,1.6166
40,0.00086771,1.4249
41,0.00080822,1.331
42,0.00081336,1.5678
43,0.00079074,1.6497
44,0.00068734,1.2408
45,0.00069809,1.5034
46,0.00060333,1.0607
47,0.00067133,1.7113
48,0.00057714,1.2376
49,0.00056693,1.3392
50,0.00057465,1.5734
51,0.0005279,1.377
52,0.00050777,1.3767
53,0.00049779,1.456
54,0.00039292,0.59095
55,0.00043362,1.1783
56,0.00037992,0.76068
57,0.00038055,0.9216
58,0.00039921,1.2806
59,0.00033157,0.62276
60,0.00033086,0.75949
61,0.00033634,0.97433
62,0.00034992,1.2875
63,0.00032022,1.0413
64,0.00030205,0.92438
65,0.00029112,0.89902
66,0.00030737,1.2675
67,0.00025141,0.52539
68,0.0002701,0.96535
69,0.00026816,1.0609
70,0.00025278,0.92932
71,0.00021921,0.43375
72,0.00023775,0.90794
73,0.00021041,0.49721
74,0.00023303,1.0587
75,0.00020621,0.64431
76,0.00020628,0.76087
77,0.00021493,1.0528
78,0.00021703,1.2071
79,0.00018427,0.60713
80,0.00020056,1.0843
81,0.0001698,0.46903
82,0.00017161,0.62174
83,0.00016106,0.45142
84,0.00018467,1.1496
85,0.00018455,1.2494
86,0.0001555,0.60726
87,0.00015557,0.70977
88,0.00016423,1.0442
89,0.00014406,0.57315
90,0.00013356,0.34147
91,0.00015979,1.2163
92,0.00012544,0.26007
93,0.00013124,0.55034
94,0.00012364,0.38428
95,0.00012989,0.69022
96,0.00012352,0.56284
97,0.00012827,0.81664
98,0.00012991,0.96085
99,0.00012456,0.86661
100,0.00011563,0.63067
101,0.00012743,1.1391
102,0.00012598,1.1752
103,0.00011174,0.73879
104,0.00010763,0.65985
105,0.00010363,0.5787
106,0.00011147,0.97767
107,0.00010681,0.87374
108,9.4159e-05,0.40708
109,0.00010099,0.79137
110,0.00010841,1.1786
111,0.0001068,1.1924
112,9.4915e-05,0.75771
113,9.7396e-05,0.94699
114,8.6188e-05,0.49257
115,8.785e-05,0.65135
116,8.5646e-05,0.61625
117,8.5645e-05,0.69075
118,8.5335e-05,0.74891
119,8.3084e-05,0.70609
120,8.4481e-05,0.8512
121,8.2857e-05,0.83902
122,9.6198e-05,1.5588
123,8.3974e-05,1.0395
124,7.7571e-05,0.76541
125,7.9106e-05,0.92028
126,8.2278e-05,1.1602
127,8.7906e-05,1.5163
128,6.971e-05,0.57718
129,7.3667e-05,0.88452
130,8.1894e-05,1.4114
131,7.6529e-05,1.1837
132,7.3048e-05,1.0476
133,7.4822e-05,1.2173
134,6.6389e-05,0.76306
135,7.3625e-05,1.277
136,7.0698e-05,1.1648
137,6.5767e-05,0.91447
138,7.4224e-05,1.503
139,6.6741e-05,1.1042
140,7.341e-05,1.5801
141,6.6968e-05,1.2431
142,7.28e-05,1.6671
143,6.5225e-05,1.2508
144,6.8875e-05,1.5479
145,5.9224e-05,0.95231
146,6.4612e-05,1.3902
147,5.8772e-05,1.0381
148,6.2607e-05,1.3714
149,6.1378e-05,1.3439
150,6.9185e-05,1.9219
151,6.2537e-05,1.5409
152,6.1316e-05,1.5126
153,5.959e-05,1.4456
154,6.759e-05,2.0493
155,6.6057e-05,2.0058
156,5.8776e-05,1.5545
157,5.6299e-05,1.423
158,6.2135e-05,1.9065
159,6.4353e-05,2.1136
160,5.2296e-05,1.2671
161,6.5014e-05,2.2666
162,5.9492e-05,1.9349
163,5.8048e-05,1.8816
164,5.8292e-05,1.9529
165,5.655e-05,1.874
166,6.2714e-05,2.3758
167,5.1486e-05,1.5712
168,5.3336e-05,1.7764
169,6.3182e-05,2.5637
170,5.6053e-05,2.095
171,6.3807e-05,2.7086
172,5.58e-05,2.1769
173,5.7225e-05,2.3368
174,5.3842e-05,2.1222
175,6.0999e-05,2.714
176,5.8236e-05,2.5622
177,5.3588e-05,2.2501
178,5.8707e-05,2.6953
179,5.3353e-05,2.3287
180,5.4919e-05,2.5027
181,6.0237e-05,2.9522
182,5.7552e-05,2.802
183,6.3849e-05,3.3006
184,5.4301e-05,2.6444
185,6.0229e-05,3.1415
186,5.4493e-05,2.7536
187,5.0755e-05,2.4916
188,5.1298e-05,2.5842
189,5.8158e-05,3.1754
190,5.3363e-05,2.8475
191,5.3577e-05,2.9105
192,6.1948e-05,3.5863
193,5.7252e-05,3.2891
194,5.196e-05,2.9127
195,5.5143e-05,3.2156
196,5.835e-05,3.5056
197,5.9811e-05,3.6572
198,5.1496e-05,3.051
199,5.7846e-05,3.5998
200,5.0676e-05,3.0686
201,5.7587e-05,3.6672
202,5.4769e-05,3.4924
203,5.9372e-05,3.8857
204,5.195e-05,3.3485
205,5.6181e-05,3.731
206,6.0311e-05,4.0813
207,5.6143e-05,3.8124
208,5.8723e-05,4.0493
209,5.6796e-05,3.9461
210,5.623e-05,3.944
211,5.7856e-05,4.1091
212,5.5083e-05,3.9369
213,5.6121e-05,4.0588
214,5.4301e-05,3.9563
215,5.0362e-05,3.6698
216,5.0519e-05,3.7236
217,4.864e-05,3.5991
218,4.8359e-05,3.6139
219,5.2548e-05,4.0145
220,4.9159e-05,3.7644
221,5.2105e-05,4.0567
222,4.9794e-05,3.8988
223,4.6781e-05,3.6668
224,4.6618e-05,3.6905
225,4.8783e-05,3.9264
226,4.9886e-05,4.0619
227,4.5198e-05,3.6717
228,4.8542e-05,4.0199
229,4.1807e-05,3.4092
230,4.2881e-05,3.5572
231,3.5979e-05,2.8327
232,3.7234e-05,3.0191
233,4.0099e-05,3.3785
234,3.7344e-05,3.1065
235,3.8312e-05,3.2548
236,3.3578e-05,2.7188
237,3.2992e-05,2.6791
238,3.3007e-05,2.7176
239,3.0151e-05,2.3609
240,2.9541e-05,2.3085
241,2.7472e-05,2.0292
242,2.7413e-05,2.0559
243,2.2292e-05,1.1937
244,2.2918e-05,1.3495
245,2.5335e-05,1.8205
246,2.2521e-05,1.3447
247,2.1709e-05,1.2202
248,2.1386e-05,1.1902
249,2.0041e-05,0.94327
250,2.0445e-05,1.0646
251,1.6576e-05,0.18832
252,1.4868e-05,-0.2495
253,1.5223e-05,-0.11248
254,1.4624e-05,-0.25269
255,1.4013e-05,-0.40402
256,1.1795e-05,-1.1181
257,1.2127e-05,-0.96396
258,1.1856e-05,-1.0283
259,1.0689e-05,-1.4447
260,1.0254e-05,-1.5916
261,9.8128e-06,-1.7493
262,8.3411e-06,-2.4217
263,8.448e-06,-2.3333
264,8.5703e-06,-2.2379
265,7.3726e-06,-2.8589
266,6.9302e-06,-3.0949
267,6.1857e-06,-3.5559
268,5.7785e-06,-3.8192
269,5.6107e-06,-3.9148
270,5.1996e-06,-4.2131
271,4.845e-06,-4.4877
272,4.4068e-06,-4.8674
273,3.7778e-06,-5.5044
274,4.0273e-06,-5.1948
275,4.3085e-06,-4.8701
276,3.4496e-06,-5.8042
277,3.2056e-06,-6.0913
278,3.0769e-06,-6.238
279,2.999e-06,-6.3181
280,2.4242e-06,-7.2112
281,2.5662e-06,-6.933
282,2.0908e-06,-7.7919
283,1.9386e-06,-8.0894
284,1.9847e-06,-7.9567
285,1.9179e-06,-8.0748
286,1.8163e-06,-8.2809
287,1.786e-06,-8.3235
288,1.5444e-06,-8.9245
289,1.1602e-06,-10.137
290,1.2574e-06,-9.7574
291,1.263e-06,-9.7081
292,9.916e-07,-10.729
293,9.903e-07,-10.705
294,1.063e-06,-10.368
295,8.7426e-07,-11.187
296,8.6353e-07,-11.211
297,8.1161e-07,-11.451
298,7.954e-07,-11.51
299,6.6742e-07,-12.243
300,6.4471e-07,-12.364
301,5.7843e-07,-12.806
302,5.5196e-07,-12.981
303,5.0659e-07,-13.325
304,5.06e-07,-13.301
305,4.638e-07,-13.651
306,4.1469e-07,-14.108
307,4.1408e-07,-14.086
308,3.2812e-07,-15.069
309,3.7347e-07,-14.478
310,3.0684e-07,-15.304
311,3.1466e-07,-15.166
312,2.5952e-07,-15.975
313,2.5419e-07,-16.037
314,2.5275e-07,-16.034
315,2.236e-07,-16.539
316,2.1217e-07,-16.739
317,2.2162e-07,-16.523
318,1.7904e-07,-17.422
319,1.7499e-07,-17.494
320,1.6978e-07,-17.598
321,1.6243e-07,-17.763
322,1.5046e-07,-18.069
323,1.2864e-07,-18.722
324,1.1993e-07,-19
325,1.272e-07,-18.717
326,1.1713e-07,-19.049
327,1.0012e-07,-19.704
328,9.666e-08,-19.83
329,8.5777e-08,-20.322
330,9.1334e-08,-20.023
331,7.3921e-08,-20.916
332,7.3357e-08,-20.923
333,7.2262e-08,-20.962
334,6.6649e-08,-21.287
335,6.2211e-08,-21.56
336,6.2545e-08,-21.511
337,5.8457e-08,-21.779
338,5.4645e-08,-22.046
339,5.0684e-08,-22.347
340,4.6948e-08,-22.654
341,3.9713e-08,-23.356
342,3.7418e-08,-23.589
343,4.0251e-08,-23.246
344,3.6275e-08,-23.673
345,3.2951e-08,-24.065
346,3.1482e-08,-24.238
347,3.0078e-08,-24.411
348,2.7139e-08,-24.832
349,2.6008e-08,-24.992
350,2.7155e-08,-24.78
351,2.5403e-08,-25.045
352,2.3056e-08,-25.441
353,2.0928e-08,-25.837
354,2.0316e-08,-25.942
355,1.9223e-08,-26.157
356,1.8452e-08,-26.311
357,1.6092e-08,-26.88
358,1.5283e-08,-27.08
359,1.5408e-08,-27.021
360,1.4038e-08,-27.401
361,1.3671e-08,-27.492
362,1.2842e-08,-27.739
363,1.2393e-08,-27.87
364,1.2243e-08,-27.899
365,1.2687e-08,-27.721
366,1.1899e-08,-27.975
367,1.0864e-08,-28.347
368,9.8971e-09,-28.728
369,1.0119e-08,-28.608
370,9.6962e-09,-28.77
371,9.7722e-09,-28.713
372,8.7671e-09,-29.161
373,8.4441e-09,-29.3
374,8.0887e-09,-29.464
375,8.5427e-09,-29.203
376,7.3794e-09,-29.816
377,7.9863e-09,-29.45
378,8.34e-09,-29.239
379,7.8325e-09,-29.488
380,8.9704e-09,-28.876
381,8.2865e-09,-29.198
382,8.3472e-09,-29.143
383,7.8658e-09,-29.379
384,8.9436e-09,-28.798
385,7.7354e-09,-29.406
386,8.9227e-09,-28.763
387,8.7395e-09,-28.831
388,9.0176e-09,-28.672
389,9.0995e-09,-28.611
390,9.7634e-09,-28.283
391,9.7446e-09,-28.269
392,9.8251e-09,-28.211
393,9.674e-09,-28.256
394,1.1034e-08,-27.663
395,1.1668e-08,-27.398
396,1.0825e-08,-27.702
397,1.2396e-08,-27.091
398,1.3226e-08,-26.788
399,1.4002e-08,-26.519
400,1.1918e-08,-27.197
401,1.5628e-08,-25.998
402,1.548e-08,-26.018
403,1.6202e-08,-25.798
404,1.7149e-08,-25.53
405,1.7653e-08,-25.383
406,2.0641e-08,-24.682
407,1.6924e-08,-25.523
408,1.855e-08,-25.103
409,2.2797e-08,-24.187
410,2.2311e-08,-24.259
411,2.5306e-08,-23.691
412,2.3885e-08,-23.921
413,2.6085e-08,-23.517
414,2.5738e-08,-23.554
415,2.945e-08,-22.948
416,2.8295e-08,-23.101
417,3.1887e-08,-22.561
418,3.5662e-08,-22.054
419,3.3106e-08,-22.357
420,3.4742e-08,-22.127
421,4.2195e-08,-21.262
422,4.1153e-08,-21.35
423,4.9683e-08,-20.511
424,4.2871e-08,-21.131
425,5.1274e-08,-20.333
426,4.8085e-08,-20.592
427,4.5273e-08,-20.833
428,5.0785e-08,-20.314
429,5.7714e-08,-19.738
430,5.5817e-08,-19.863
431,5.9087e-08,-19.596
432,7.0758e-08,-18.793
433,7.2768e-08,-18.651
434,6.6933e-08,-18.994
435,7.1461e-08,-18.69
436,7.9163e-08,-18.225
437,8.5947e-08,-17.848
438,8.1538e-08,-18.057
439,9.4196e-08,-17.41
440,8.7187e-08,-17.726
441,1.0219e-07,-17.017
442,1.014e-07,-17.031
443,1.0916e-07,-16.691
444,1.0386e-07,-16.888
445,1.1699e-07,-16.351
446,1.3575e-07,-15.686
447,1.1922e-07,-16.23
448,1.3602e-07,-15.638
449,1.3513e-07,-15.647
450,1.4428e-07,-15.344
451,1.4788e-07,-15.217
452,1.4873e-07,-15.173
453,1.6309e-07,-14.754
454,1.6602e-07,-14.657
455,1.5919e-07,-14.821
456,1.722e-07,-14.46
457,1.6165e-07,-14.716
458,1.6782e-07,-14.534
459,1.8996e-07,-13.977
460,1.7875e-07,-14.222
461,2.0356e-07,-13.639
462,2.0252e-07,-13.643
463,1.9675e-07,-13.749
464,2.0093e-07,-13.639
465,2.2054e-07,-13.216
466,2.3079e-07,-13
467,2.2502e-07,-13.091
468,2.3771e-07,-12.835
469,2.2376e-07,-13.079
470,2.3593e-07,-12.83
471,2.0297e-07,-13.465
472,2.2061e-07,-13.085
473,2.3966e-07,-12.707
474,2.3059e-07,-12.856
475,2.548e-07,-12.404
476,2.16e-07,-13.103
477,2.2823e-07,-12.846
478,2.2467e-07,-12.896
479,2.2231e-07,-12.924
480,2.2203e-07,-12.911
481,2.1636e-07,-13.005
482,2.1323e-07,-13.051
483,1.9405e-07,-13.442
484,1.9261e-07,-13.456
485,2.3214e-07,-12.628
486,2.0518e-07,-13.146
487,2.0543e-07,-13.123
488,2.067e-07,-13.078
489,1.9482e-07,-13.317
490,2.099e-07,-12.976
491,1.8073e-07,-13.608
492,1.6428e-07,-14.005
493,1.7574e-07,-13.694
494,1.693e-07,-13.839
495,1.6686e-07,-13.885
496,1.4401e-07,-14.506
497,1.5052e-07,-14.297
498,1.5162e-07,-14.248
499,1.4237e-07,-14.504
500,1.3301e-07,-14.782
501,1.3533e-07,-14.689
502,1.1858e-07,-15.246
503,1.2046e-07,-15.16
504,1.3101e-07,-14.778
505,1.1336e-07,-15.389
506,1.1143e-07,-15.447
507,1.0221e-07,-15.805
508,9.3563e-08,-16.172
509,9.2235e-08,-16.217
510,9.0598e-08,-16.277
511,8.4094e-08,-16.584
512,8.0408e-08,-16.762
513,6.7839e-08,-17.483
514,8.0234e-08,-16.737
515,8.0605e-08,-16.7
516,6.743e-08,-17.458
517,6.3311e-08,-17.715
518,6.3563e-08,-17.681
519,6.3049e-08,-17.7
520,5.2956e-08,-18.441
521,5.6956e-08,-18.108
522,4.8085e-08,-18.827
523,4.4792e-08,-19.118
524,4.5619e-08,-19.022
525,4.407e-08,-19.155
526,4.3406e-08,-19.205
527,4.4086e-08,-19.121
528,3.8777e-08,-19.662
529,2.9773e-08,-20.793
530,3.2059e-08,-20.455
531,3.3437e-08,-20.256
532,2.7597e-08,-21.073
533,2.6725e-08,-21.196
534,2.9465e-08,-20.756
535,2.6066e-08,-21.272
536,2.4928e-08,-21.45
537,2.4854e-08,-21.447
538,2.3509e-08,-21.672
539,2.1208e-08,-22.103
540,1.9652e-08,-22.418
541,1.8678e-08,-22.623
542,1.8249e-08,-22.708
543,1.7112e-08,-22.971
544,1.6021e-08,-23.241
545,1.5461e-08,-23.38
546,1.43e-08,-23.703
547,1.4557e-08,-23.609
548,1.1992e-08,-24.436
549,1.3513e-08,-23.901
550,1.13e-08,-24.662
551,1.1958e-08,-24.4
552,9.9891e-09,-25.166
553,9.9948e-09,-25.148
554,1.0133e-08,-25.073
555,9.1923e-09,-25.48
556,8.7574e-09,-25.675
557,9.2896e-09,-25.403
558,7.5086e-09,-26.312
559,7.5397e-09,-26.278
560,7.4121e-09,-26.337
561,7.1018e-09,-26.507
562,6.6956e-09,-26.747
563,5.9648e-09,-27.234
564,5.6398e-09,-27.462
565,5.9391e-09,-27.222
566,5.6655e-09,-27.411
567,5.0054e-09,-27.934
568,4.9473e-09,-27.969
569,4.4834e-09,-28.382
570,4.821e-09,-28.051
571,4.1306e-09,-28.707
572,4.0493e-09,-28.778
573,4.0533e-09,-28.759
574,3.7315e-09,-29.103
575,3.6623e-09,-29.169
576,3.7664e-09,-29.032
577,3.417e-09,-29.44
578,3.4027e-09,-29.443
579,3.113e-09,-29.815
580,3.186e-09,-29.699
581,2.5824e-09,-30.596
582,2.5993e-09,-30.553
583,2.7637e-09,-30.272
584,2.6965e-09,-30.364
585,2.6114e-09,-30.488
586,2.4002e-09,-30.84
587,2.3422e-09,-30.931
588,2.228e-09,-31.133
589,2.4119e-09,-30.774
590,2.3617e-09,-30.851
591,2.4851e-09,-30.615
592,2.0922e-09,-31.348
593,2.0439e-09,-31.434
594,2.1969e-09,-31.106
595,2.2373e-09,-31.012
596,2.0599e-09,-31.357
597,1.8927e-09,-31.71
598,1.9372e-09,-31.594
599,2.0516e-09,-31.33
600,4.7014e-10,-37.715


==> Figs/data/bt1200_Legendre05_GaussEps0_500.csv <==
f,P,Pdb
1,1.9138e-05,-47.181
2,0.00011923,-33.215
3,0.00042023,-24.223
4,0.0010156,-17.891
5,0.0019616,-13.094
6,0.00356,-8.9225
7,0.0055132,-5.684
8,0.0074943,-3.1909
9,0.0097113,-1.0424
10,0.011407,0.57184
11,0.013085,1.9956
12,0.014354,3.1535
13,0.014369,3.8531
14,0.013644,4.2719
15,0.012598,4.5247
16,0.011429,4.6625
17,0.0097785,4.5117
18,0.0086054,4.4531
19,0.0068952,3.9605
20,0.0052789,3.2461
21,0.0043379,2.8172
22,0.0035208,2.3148
23,0.0028448,1.7751
24,0.0026997,1.9174
25,0.002297,1.5704
26,0.0020875,1.4958
27,0.0022433,2.1361
28,0.0019521,1.8481
29,0.0020152,2.2912
30,0.0019885,2.5278
31,0.0019361,2.6965
32,0.001547,1.9979
33,0.0015873,2.3769
34,0.0013466,1.922
35,0.0012888,1.9833
36,0.0010156,1.1935
37,0.00095869,1.1808
38,0.00097856,1.5015
39,0.0009514,1.6049
40,0.00086529,1.4128
41,0.00080584,1.3182
42,0.00081119,1.5562
43,0.00078842,1.637
44,0.00068526,1.2276
45,0.00069591,1.4898
46,0.00060133,1.0463
47,0.00066876,1.6947
48,0.00057495,1.2211
49,0.00056451,1.3206
50,0.00057228,1.5555
51,0.00052566,1.3584
52,0.00050533,1.3558
53,0.00049529,1.4341
54,0.00039099,0.56949
55,0.00043129,1.1549
56,0.00037801,0.73885
57,0.00037834,0.89626
58,0.00039669,1.253
59,0.0003295,0.59554
60,0.00032873,0.73144
61,0.00033415,0.94599
62,0.00034736,1.2557
63,0.00031784,1.0089
64,0.00029968,0.89011
65,0.00028887,0.8653
66,0.00030469,1.2294
67,0.00024922,0.48725
68,0.0002676,0.92498
69,0.00026572,1.0212
70,0.0002502,0.88485
71,0.00021691,0.38803
72,0.00023509,0.85901
73,0.00020806,0.44837
74,0.00023031,1.0078
75,0.00020386,0.59461
76,0.0002036,0.70415
77,0.00021212,0.99561
78,0.00021402,1.1464
79,0.00018172,0.54667
80,0.00019756,1.0187
81,0.00016712,0.3999
82,0.00016884,0.55098
83,0.0001584,0.37909
84,0.00018145,1.073
85,0.00018113,1.1682
86,0.00015259,0.52519
87,0.00015264,0.6272
88,0.00016092,0.95584
89,0.00014102,0.48052
90,0.00013064,0.2457
91,0.0001562,1.1178
92,0.00012247,0.15618
93,0.00012808,0.4445
94,0.00012057,0.27506
95,0.00012648,0.57482
96,0.00012023,0.44556
97,0.00012468,0.69355
98,0.00012612,0.83246
99,0.00012077,0.73246
100,0.00011214,0.49766
101,0.00012335,0.99773
102,0.00012183,1.0297
103,0.00010801,0.59155
104,0.00010369,0.49795
105,9.9769e-05,0.41373
106,0.00010733,0.81322
107,0.00010257,0.69808
108,9.0339e-05,0.22722
109,9.6676e-05,0.6017
110,0.00010367,0.98441
111,0.00010189,0.98778
112,9.0662e-05,0.55863
113,9.2768e-05,0.73554
114,8.1947e-05,0.27343
115,8.3295e-05,0.42014
116,8.1143e-05,0.38167
117,8.1091e-05,0.45344
118,8.0501e-05,0.49566
119,7.8406e-05,0.45442
120,7.9546e-05,0.58981
121,7.7765e-05,0.56357
122,9.018e-05,1.2783
123,7.8476e-05,0.74547
124,7.2437e-05,0.46805
125,7.3789e-05,0.61809
126,7.6547e-05,0.84667
127,8.1633e-05,1.1948
128,6.4703e-05,0.25345
129,6.8039e-05,0.5394
130,7.5451e-05,1.0555
131,7.0451e-05,0.82427
132,6.7097e-05,0.67848
133,6.8625e-05,0.84184
134,6.0644e-05,0.36995
135,6.7068e-05,0.87183
136,6.4314e-05,0.75385
137,5.9528e-05,0.48162
138,6.7291e-05,1.0772
139,6.0316e-05,0.66459
140,6.6333e-05,1.1399
141,6.0283e-05,0.78634
142,6.523e-05,1.1902
143,5.8424e-05,0.77263
144,6.16e-05,1.0631
145,5.2708e-05,0.44612
146,5.7436e-05,0.87888
147,5.2001e-05,0.50645
148,5.5178e-05,0.82289
149,5.3987e-05,0.78663
150,6.0839e-05,1.3637
151,5.4704e-05,0.95971
152,5.3441e-05,0.91564
153,5.202e-05,0.85556
154,5.8834e-05,1.4467
155,5.7489e-05,1.4025
156,5.1064e-05,0.94366
157,4.8604e-05,0.78467
158,5.3626e-05,1.2669
159,5.5446e-05,1.4666
160,4.4901e-05,0.60496
161,5.5587e-05,1.5863
162,5.0675e-05,1.2383
163,4.9252e-05,1.168
164,4.9378e-05,1.2322
165,4.7826e-05,1.1464
166,5.2862e-05,1.6336
167,4.3481e-05,0.83731
168,4.4856e-05,1.0243
169,5.3013e-05,1.8016
170,4.7079e-05,1.3373
171,5.3428e-05,1.9376
172,4.6633e-05,1.3975
173,4.7865e-05,1.5611
174,4.4865e-05,1.3301
175,5.0787e-05,1.9183
176,4.8378e-05,1.7567
177,4.4754e-05,1.4677
178,4.8958e-05,1.9067
179,4.3876e-05,1.4794
180,4.5019e-05,1.6394
181,4.9418e-05,2.0924
182,4.7756e-05,1.9917
183,5.2701e-05,2.4672
184,4.4468e-05,1.7769
185,4.9284e-05,2.2705
186,4.4957e-05,1.9182
187,4.1478e-05,1.6151
188,4.2243e-05,1.7407
189,4.7668e-05,2.3115
190,4.4055e-05,2.015
191,4.4428e-05,2.0972
192,5.1094e-05,2.7497
193,4.7534e-05,2.4812
194,4.2768e-05,2.0672
195,4.5379e-05,2.3692
196,4.7734e-05,2.6334
197,4.9168e-05,2.8062
198,4.2517e-05,2.2189
199,4.8164e-05,2.8043
200,4.1675e-05,2.2193
201,4.7726e-05,2.8515
202,4.5587e-05,2.6955
203,4.9515e-05,3.0973
204,4.3113e-05,2.5386
205,4.6772e-05,2.9349
206,5.0529e-05,3.3128
207,4.7239e-05,3.0624
208,4.9679e-05,3.323
209,4.7934e-05,3.2093
210,4.861e-05,3.3116
211,4.925e-05,3.4097
212,4.7354e-05,3.2802
213,4.8879e-05,3.4588
214,4.8922e-05,3.5033
215,4.5096e-05,3.1901
216,4.4567e-05,3.1792
217,4.5005e-05,3.2618
218,4.494e-05,3.2955
219,4.9621e-05,3.7656
220,4.5599e-05,3.438
221,4.8977e-05,3.7877
222,4.9856e-05,3.9042
223,4.6382e-05,3.6296
224,4.7339e-05,3.7572
225,5.1465e-05,4.1588
226,5.3857e-05,4.3946
227,4.8724e-05,3.9979
228,5.398e-05,4.4811
229,4.8182e-05,4.0256
230,4.9946e-05,4.2196
231,4.3731e-05,3.6802
232,4.6056e-05,3.9426
233,5.1067e-05,4.4285
234,4.9482e-05,4.3288
235,5.1553e-05,4.5439
236,4.719e-05,4.1967
237,4.7421e-05,4.2547
238,4.9465e-05,4.4746
239,4.6421e-05,4.2351
240,4.6959e-05,4.3214
241,4.4853e-05,4.1582
242,4.7029e-05,4.4
243,3.9978e-05,3.7304
244,4.2333e-05,4.0146
245,4.7547e-05,4.5545
246,4.3589e-05,4.2125
247,4.3658e-05,4.2546
248,4.449e-05,4.3716
249,4.3067e-05,4.2654
250,4.5566e-05,4.5452
251,3.7693e-05,3.7561
252,3.5285e-05,3.5039
253,3.7376e-05,3.7883
254,3.6667e-05,3.7394
255,3.6748e-05,3.7832
256,3.1348e-05,3.1269
257,3.3406e-05,3.4369
258,3.337e-05,3.466
259,3.0865e-05,3.1607
260,3.0601e-05,3.1569
261,2.9957e-05,3.0977
262,2.5914e-05,2.5013
263,2.7178e-05,2.7413
264,2.7857e-05,2.8814
265,2.4567e-05,2.3684
266,2.3462e-05,2.2013
267,2.1203e-05,1.7943
268,2.0314e-05,1.6407
269,2.0209e-05,1.6504
270,1.8909e-05,1.394
271,1.8023e-05,1.2176
272,1.6794e-05,0.94295
273,1.4351e-05,0.29213
274,1.563e-05,0.69473
275,1.6882e-05,1.0608
276,1.3773e-05,0.20834
277,1.2708e-05,-0.10953
278,1.2507e-05,-0.14756
279,1.2251e-05,-0.20627
280,9.9656e-06,-1.0718
281,1.0612e-05,-0.76772
282,8.7795e-06,-1.5603
283,8.1296e-06,-1.8636
284,8.3908e-06,-1.6956
285,8.189e-06,-1.7708
286,7.7861e-06,-1.9595
287,7.6616e-06,-1.9992
288,6.5702e-06,-2.6364
289,4.9037e-06,-3.8768
290,5.373e-06,-3.4499
291,5.4818e-06,-3.3329
292,4.2781e-06,-4.3799
293,4.2726e-06,-4.3558
294,4.551e-06,-4.052
295,3.7819e-06,-4.8265
296,3.7004e-06,-4.8917
297,3.4788e-06,-5.1306
298,3.3591e-06,-5.2535
299,2.8638e-06,-5.9172
300,2.7157e-06,-6.1187
301,2.4783e-06,-6.4871
302,2.35e-06,-6.6893
303,2.1278e-06,-7.0918
304,2.0929e-06,-7.135
305,1.943e-06,-7.4292
306,1.7101e-06,-7.9554
307,1.71e-06,-7.9274
308,1.3533e-06,-8.9151
309,1.5093e-06,-8.4131
310,1.2409e-06,-9.2353
311,1.2689e-06,-9.1104
312,1.0526e-06,-9.8941
313,1.0216e-06,-9.9962
314,1.0053e-06,-10.038
315,8.8829e-07,-10.548
316,8.3651e-07,-10.782
317,8.6704e-07,-10.598
318,6.8201e-07,-11.614
319,6.7242e-07,-11.648
320,6.4824e-07,-11.78
321,6.0733e-07,-12.036
322,5.6342e-07,-12.335
323,4.7825e-07,-13.019
324,4.4515e-07,-13.304
325,4.6534e-07,-13.085
326,4.3482e-07,-13.353
327,3.6909e-07,-14.038
328,3.4995e-07,-14.242
329,3.1086e-07,-14.73
330,3.2089e-07,-14.566
331,2.5943e-07,-15.463
332,2.6266e-07,-15.383
333,2.565e-07,-15.46
334,2.3024e-07,-15.903
335,2.1397e-07,-16.196
336,2.1703e-07,-16.108
337,1.9263e-07,-16.6
338,1.8453e-07,-16.761
339,1.696e-07,-17.102
340,1.5643e-07,-17.427
341,1.3288e-07,-18.11
342,1.2357e-07,-18.4
343,1.2891e-07,-18.191
344,1.1914e-07,-18.508
345,1.0514e-07,-19.026
346,9.9527e-08,-19.239
347,9.5336e-08,-19.401
348,8.526e-08,-19.861
349,8.1344e-08,-20.04
350,8.3727e-08,-19.89
351,7.7606e-08,-20.195
352,7.085e-08,-20.566
353,6.2638e-08,-21.076
354,6.2521e-08,-21.06
355,5.6298e-08,-21.491
356,5.4732e-08,-21.589
357,4.7886e-08,-22.145
358,4.4956e-08,-22.394
359,4.3494e-08,-22.514
360,3.811e-08,-23.064
361,3.8066e-08,-23.044
362,3.4868e-08,-23.402
363,3.1622e-08,-23.802
364,3.3237e-08,-23.562
365,3.5609e-08,-23.239
366,2.9691e-08,-24.004
367,2.7481e-08,-24.316
368,2.5058e-08,-24.694
369,2.3841e-08,-24.886
370,2.2631e-08,-25.089
371,2.1868e-08,-25.214
372,1.919e-08,-25.758
373,1.827e-08,-25.948
374,1.7119e-08,-26.208
375,1.7129e-08,-26.182
376,1.5476e-08,-26.6
377,1.747e-08,-26.05
378,1.4264e-08,-26.908
379,1.3257e-08,-27.203
380,1.4459e-08,-26.803
381,1.2926e-08,-27.267
382,1.265e-08,-27.338
383,1.1868e-08,-27.592
384,1.2579e-08,-27.317
385,1.0347e-08,-28.143
386,1.0703e-08,-27.973
387,1.0312e-08,-28.112
388,1.0035e-08,-28.208
389,9.775e-09,-28.3
390,9.2377e-09,-28.523
391,8.9372e-09,-28.644
392,9.0531e-09,-28.566
393,8.0534e-09,-29.052
394,8.8012e-09,-28.645
395,9.4032e-09,-28.335
396,8.868e-09,-28.568
397,8.7527e-09,-28.603
398,9.0054e-09,-28.457
399,9.2289e-09,-28.329
400,8.8594e-09,-28.485
401,8.5322e-09,-28.627
402,8.8722e-09,-28.435
403,9.6918e-09,-28.03
404,9.3727e-09,-28.154
405,9.1484e-09,-28.237
406,9.8507e-09,-27.895
407,9.2902e-09,-28.128
408,9.6595e-09,-27.937
409,1.0663e-08,-27.487
410,1.0809e-08,-27.406
411,1.1611e-08,-27.075
412,1.0507e-08,-27.487
413,1.2518e-08,-26.706
414,1.1993e-08,-26.871
415,1.3117e-08,-26.461
416,1.2296e-08,-26.72
417,1.4209e-08,-26.072
418,1.5129e-08,-25.778
419,1.4568e-08,-25.922
420,1.4828e-08,-25.824
421,1.7042e-08,-25.199
422,1.7622e-08,-25.033
423,1.9496e-08,-24.574
424,1.8269e-08,-24.835
425,2.0091e-08,-24.402
426,2.0958e-08,-24.198
427,1.8923e-08,-24.622
428,2.0335e-08,-24.289
429,2.405e-08,-23.54
430,2.2845e-08,-23.743
431,2.1435e-08,-23.999
432,2.6995e-08,-22.978
433,3.0868e-08,-22.375
434,2.9438e-08,-22.561
435,2.951e-08,-22.53
436,3.0405e-08,-22.381
437,3.0801e-08,-22.305
438,3.2342e-08,-22.073
439,3.7503e-08,-21.41
440,3.4761e-08,-21.72
441,3.969e-08,-21.124
442,3.9368e-08,-21.14
443,3.8969e-08,-21.165
444,4.1237e-08,-20.9
445,4.5237e-08,-20.478
446,5.1544e-08,-19.891
447,4.2178e-08,-20.743
448,5.0101e-08,-19.976
449,4.9642e-08,-19.997
450,5.3314e-08,-19.667
451,5.218e-08,-19.741
452,5.2276e-08,-19.714
453,5.78e-08,-19.259
454,6.1933e-08,-18.94
455,5.9133e-08,-19.122
456,6.9054e-08,-18.429
457,6.346e-08,-18.777
458,6.4186e-08,-18.708
459,6.922e-08,-18.361
460,6.5618e-08,-18.575
461,7.3274e-08,-18.076
462,7.7871e-08,-17.793
463,7.6334e-08,-17.861
464,7.596e-08,-17.864
465,8.9793e-08,-17.119
466,9.4436e-08,-16.881
467,9.0363e-08,-17.054
468,9.4585e-08,-16.837
469,9.4408e-08,-16.826
470,1.0071e-07,-16.527
471,9.0961e-08,-16.951
472,9.9284e-08,-16.552
473,1.0941e-07,-16.112
474,1.1047e-07,-16.052
475,1.1584e-07,-15.828
476,1.1122e-07,-15.986
477,1.186e-07,-15.689
478,1.2222e-07,-15.54
479,1.2421e-07,-15.452
480,2.7992e-05,8.0952
481,1.2871e-07,-15.261
482,1.3445e-07,-15.053
483,1.2618e-07,-15.311
484,1.325e-07,-15.081
485,1.509e-07,-14.498
486,1.4715e-07,-14.59
487,1.5247e-07,-14.418
488,1.5992e-07,-14.193
489,1.5847e-07,-14.214
490,1.7517e-07,-13.761
491,1.5382e-07,-14.308
492,1.4702e-07,-14.487
493,1.6361e-07,-14.005
494,1.6686e-07,-13.902
495,1.7156e-07,-13.764
496,1.4944e-07,-14.346
497,1.6588e-07,-13.875
498,1.7027e-07,-13.744
499,1.6393e-07,-13.891
500,1.6553e-07,-13.832
501,1.6817e-07,-13.746
502,1.5445e-07,-14.098
503,1.657e-07,-13.775
504,1.7914e-07,-13.419
505,1.5946e-07,-13.908
506,1.5905e-07,-13.902
507,1.4818e-07,-14.192
508,1.4382e-07,-14.305
509,1.4807e-07,-14.161
510,1.4511e-07,-14.232
511,1.4207e-07,-14.307
512,1.3788e-07,-14.42
513,1.2059e-07,-14.984
514,1.3868e-07,-14.361
515,1.4834e-07,-14.051
516,1.2686e-07,-14.714
517,1.1958e-07,-14.954
518,1.2223e-07,-14.842
519,1.2289e-07,-14.801
520,1.0374e-07,-15.52
521,1.1414e-07,-15.089
522,9.7335e-08,-15.764
523,9.1993e-08,-15.992
524,9.7386e-08,-15.728
525,9.7209e-08,-15.72
526,9.5571e-08,-15.777
527,9.66e-08,-15.714
528,8.5224e-08,-16.242
529,6.4978e-08,-17.403
530,7.315e-08,-16.872
531,7.7155e-08,-16.624
532,6.2028e-08,-17.556
533,6.2851e-08,-17.482
534,6.893e-08,-17.065
535,5.9594e-08,-17.681
536,5.8966e-08,-17.711
537,5.7151e-08,-17.83
538,5.5899e-08,-17.91
539,4.9801e-08,-18.396
540,4.7563e-08,-18.579
541,4.4896e-08,-18.814
542,4.3685e-08,-18.917
543,4.0645e-08,-19.214
544,3.9727e-08,-19.297
545,3.8218e-08,-19.449
546,3.4899e-08,-19.828
547,3.5493e-08,-19.739
548,2.8916e-08,-20.613
549,3.2827e-08,-20.046
550,2.7559e-08,-20.79
551,2.9141e-08,-20.532
552,2.4425e-08,-21.283
553,2.4358e-08,-21.279
554,2.4463e-08,-21.245
555,2.2087e-08,-21.673
556,2.127e-08,-21.821
557,2.2639e-08,-21.534
558,1.8146e-08,-22.479
559,1.8212e-08,-22.448
560,1.7939e-08,-22.498
561,1.7135e-08,-22.682
562,1.6245e-08,-22.898
563,1.4234e-08,-23.457
564,1.3498e-08,-23.672
565,1.4245e-08,-23.422
566,1.3405e-08,-23.671
567,1.1769e-08,-24.221
568,1.168e-08,-24.239
569,1.0489e-08,-24.69
570,1.1289e-08,-24.356
571,9.5987e-09,-25.045
572,9.4861e-09,-25.081
573,9.4049e-09,-25.103
574,8.7966e-09,-25.379
575,8.3383e-09,-25.596
576,8.6637e-09,-25.414
577,7.8157e-09,-25.847
578,7.7183e-09,-25.886
579,7.1085e-09,-26.229
580,7.3112e-09,-26.092
581,5.8387e-09,-27.053
582,5.7328e-09,-27.118
583,6.1743e-09,-26.781
584,5.9136e-09,-26.953
585,5.598e-09,-27.177
586,5.2736e-09,-27.421
587,5.2375e-09,-27.436
588,4.8778e-09,-27.73
589,5.2209e-09,-27.42
590,5.1865e-09,-27.434
591,5.2735e-09,-27.347
592,4.5104e-09,-28.011
593,4.4858e-09,-28.02
594,4.7742e-09,-27.735
595,4.6988e-09,-27.79
596,4.4847e-09,-27.978
597,4.1679e-09,-28.281
598,4.0276e-09,-28.415
599,4.298e-09,-28.119
600,1.0167e-09,-34.365


==> Figs/data/bt1200_Legendre05_GaussEps1_000.csv <==
f,P,Pdb
1,1.7973e-05,-47.454
2,0.00011418,-33.404
3,0.00040808,-24.35
4,0.00099596,-17.976
5,0.001932,-13.161
6,0.0034982,-8.9986
7,0.0054179,-5.7597
8,0.0073548,-3.2725
9,0.0094909,-1.1421
10,0.011123,0.46229
11,0.01269,1.8624
12,0.013842,2.9957
13,0.013787,3.6734
14,0.013033,4.0729
15,0.01195,4.2955
16,0.010753,4.3978
17,0.0091406,4.2187
18,0.0079957,4.134
19,0.0063613,3.6105
20,0.0048347,2.8643
21,0.0039451,2.4049
22,0.0031774,1.8692
23,0.0025565,1.311
24,0.0024088,1.4223
25,0.0020417,1.0587
26,0.0018414,0.95087
27,0.0019799,1.5937
28,0.0017018,1.2523
29,0.0017546,1.6897
30,0.0017218,1.9022
31,0.0016666,2.0455
32,0.0013156,1.2944
33,0.0013405,1.643
34,0.0011199,1.1213
35,0.0010701,1.1758
36,0.00083872,0.36224
37,0.00078712,0.32444
38,0.00079741,0.61248
39,0.00076862,0.67839
40,0.00069464,0.45881
41,0.00064977,0.38329
42,0.00064571,0.56538
43,0.00062895,0.65554
44,0.00054405,0.22544
45,0.00054916,0.46126
46,0.00046756,-0.046512
47,0.00052122,0.61219
48,0.00044361,0.094866
49,0.0004316,0.15477
50,0.00043908,0.40489
51,0.00040127,0.18573
52,0.00038465,0.17075
53,0.00037588,0.23603
54,0.00029158,-0.70451
55,0.00032667,-0.051623
56,0.0002847,-0.4923
57,0.000282,-0.38001
58,0.00029529,-0.028901
59,0.00024214,-0.74223
60,0.00024083,-0.61992
61,0.00024371,-0.42474
62,0.00025413,-0.10154
63,0.00023014,-0.3932
64,0.00021863,-0.47932
65,0.00021029,-0.51352
66,0.00022003,-0.18437
67,0.00017954,-0.93682
68,0.00019028,-0.55582
69,0.00019067,-0.42009
70,0.00017878,-0.57481
71,0.00015311,-1.1247
72,0.00016501,-0.67831
73,0.00014563,-1.101
74,0.00016116,-0.54281
75,0.00014569,-0.8644
76,0.00014084,-0.89662
77,0.000149,-0.53825
78,0.00014864,-0.43683
79,0.00012705,-1.0077
80,0.00013664,-0.58228
81,0.00011585,-1.1915
82,0.00012081,-0.90271
83,0.00010848,-1.2649
84,0.00012567,-0.52205
85,0.0001285,-0.3226
86,0.00010604,-1.0553
87,0.00010675,-0.92588
88,0.00011616,-0.45985
89,0.00010096,-0.97053
90,9.3934e-05,-1.1869
91,0.00011064,-0.37997
92,8.9451e-05,-1.2084
93,9.237e-05,-0.97505
94,8.9419e-05,-1.0231
95,9.2364e-05,-0.79051
96,9.0117e-05,-0.8065
97,9.255e-05,-0.6008
98,9.1056e-05,-0.5824
99,9.1666e-05,-0.46523
100,8.5559e-05,-0.67733
101,9.4265e-05,-0.17007
102,9.1246e-05,-0.22584
103,8.0292e-05,-0.69656
104,7.5992e-05,-0.85165
105,7.766e-05,-0.67427
106,8.2137e-05,-0.34851
107,7.6908e-05,-0.55263
108,6.9715e-05,-0.89823
109,7.1758e-05,-0.69276
110,8.3527e-05,0.046107
111,7.7522e-05,-0.19928
112,7.2931e-05,-0.38651
113,7.4828e-05,-0.19778
114,6.5605e-05,-0.69253
115,6.615e-05,-0.58076
116,6.6524e-05,-0.48104
117,6.5639e-05,-0.46469
118,6.5106e-05,-0.42616
119,6.4727e-05,-0.37821
120,6.2602e-05,-0.4505
121,6.4525e-05,-0.24703
122,7.7424e-05,0.61597
123,6.5171e-05,-0.061336
124,6.1994e-05,-0.20806
125,6.5307e-05,0.0878
126,6.4948e-05,0.13309
127,6.8205e-05,0.41425
128,5.799e-05,-0.22229
129,5.9103e-05,-0.072096
130,6.4174e-05,0.35245
131,6.1651e-05,0.24484
132,5.9464e-05,0.15406
133,5.8868e-05,0.17582
134,5.5363e-05,-0.025705
135,6.0085e-05,0.39433
136,6.0107e-05,0.46
137,5.42e-05,0.074371
138,5.8073e-05,0.4373
139,5.4351e-05,0.21241
140,6.1663e-05,0.82282
141,5.7645e-05,0.592
142,5.6214e-05,0.5442
143,5.2604e-05,0.31693
144,5.6968e-05,0.72354
145,4.7025e-05,-0.049342
146,5.3246e-05,0.54995
147,4.699e-05,0.066366
148,4.8801e-05,0.28951
149,4.6733e-05,0.15999
150,5.2171e-05,0.69615
151,4.6447e-05,0.24911
152,4.7366e-05,0.39154
153,4.8809e-05,0.57887
154,4.9718e-05,0.71557
155,4.9459e-05,0.74906
156,4.4403e-05,0.33658
157,4.1361e-05,0.083883
158,4.6466e-05,0.64449
159,4.3337e-05,0.39652
160,3.9171e-05,0.012035
161,4.8773e-05,1.0183
162,4.2334e-05,0.45716
163,4.3317e-05,0.6103
164,4.3191e-05,0.65084
165,4.1183e-05,0.49682
166,4.5345e-05,0.96744
167,3.6173e-05,0.038213
168,3.8024e-05,0.30671
169,4.3745e-05,0.96702
170,3.918e-05,0.53966
171,4.3781e-05,1.0727
172,3.7637e-05,0.46669
173,3.7323e-05,0.48072
174,3.6921e-05,0.48374
175,3.9308e-05,0.80561
176,3.9895e-05,0.91947
177,3.3902e-05,0.2617
178,3.734e-05,0.73016
179,3.3809e-05,0.34744
180,3.608e-05,0.67806
181,3.756e-05,0.90086
182,3.526e-05,0.67422
183,3.8459e-05,1.099
184,3.5818e-05,0.83737
185,3.7701e-05,1.1069
186,3.3806e-05,0.68019
187,2.9857e-05,0.1873
188,3.3229e-05,0.69828
189,3.3397e-05,0.76625
190,3.1817e-05,0.60164
191,3.3216e-05,0.83409
192,3.6084e-05,1.2391
193,3.2949e-05,0.88959
194,3.2148e-05,0.82752
195,3.4521e-05,1.1815
196,3.4182e-05,1.1831
197,3.175e-05,0.90674
198,2.8953e-05,0.55017
199,3.2709e-05,1.1237
200,3.1454e-05,0.99742
201,3.4311e-05,1.4182
202,3.2922e-05,1.2819
203,3.4242e-05,1.4955
204,3.1339e-05,1.1534
205,3.4329e-05,1.5917
206,3.3293e-05,1.5009
207,3.1812e-05,1.3454
208,3.3981e-05,1.6736
209,3.4356e-05,1.763
210,3.6404e-05,2.0559
211,3.463e-05,1.8801
212,3.6331e-05,2.1295
213,3.4548e-05,1.9519
214,3.401e-05,1.9243
215,3.1029e-05,1.5665
216,3.1795e-05,1.7127
217,2.8e-05,1.2007
218,2.9494e-05,1.4665
219,3.122e-05,1.7532
220,3.1236e-05,1.795
221,3.213e-05,1.9569
222,3.2227e-05,2.0093
223,3.2816e-05,2.1269
224,3.239e-05,2.109
225,3.4183e-05,2.3817
226,3.5827e-05,2.6243
227,4.3091e-05,3.4644
228,4.3109e-05,3.5044
229,4.0179e-05,3.2367
230,4.4338e-05,3.7023
231,4.4689e-05,3.7743
232,4.5913e-05,3.9291
233,5.4968e-05,4.7483
234,5.3307e-05,4.6521
235,5.5945e-05,4.899
236,5.9239e-05,5.1844
237,6.5248e-05,5.6406
238,6.9794e-05,5.9697
239,6.6808e-05,5.8162
240,0.00046231,14.254
241,7.7896e-05,6.5555
242,8.5308e-05,6.9862
243,7.9163e-05,6.6974
244,8.2425e-05,6.9084
245,9.4157e-05,7.5219
246,9.6805e-05,7.6777
247,0.00010429,8.0362
248,0.00010732,8.196
249,9.757e-05,7.8171
250,0.00010296,8.0853
251,9.4853e-05,7.764
252,9.022e-05,7.581
253,9.674e-05,7.9185
254,9.6276e-05,7.9319
255,0.0001019,8.2125
256,8.9708e-05,7.6931
257,8.9081e-05,7.6965
258,9.4441e-05,7.984
259,8.9256e-05,7.7724
260,9.0627e-05,7.872
261,8.9486e-05,7.8503
262,7.9228e-05,7.3548
263,8.182e-05,7.5277
264,8.2846e-05,7.6148
265,7.6137e-05,7.2808
266,6.7839e-05,6.8124
267,6.1347e-05,6.4082
268,6.0726e-05,6.3964
269,5.6759e-05,6.1354
270,5.6687e-05,6.1621
271,5.4769e-05,6.0448
272,4.8907e-05,5.5851
273,4.3643e-05,5.1224
274,4.8063e-05,5.5731
275,4.8415e-05,5.6365
276,4.0149e-05,4.855
277,3.7569e-05,4.5979
278,3.8492e-05,4.7346
279,3.5256e-05,4.3844
280,2.9534e-05,3.6464
281,3.1315e-05,3.9317
282,2.4978e-05,2.9806
283,2.2957e-05,2.6448
284,2.4198e-05,2.9041
285,2.2878e-05,2.6912
286,2.1947e-05,2.5411
287,2.1571e-05,2.4963
288,1.91e-05,1.9981
289,1.4175e-05,0.73304
290,1.5791e-05,1.232
291,1.5628e-05,1.2168
292,1.2341e-05,0.22127
293,1.2237e-05,0.21427
294,1.3094e-05,0.53761
295,1.0949e-05,-0.20999
296,1.0625e-05,-0.31071
297,9.9422e-06,-0.57006
298,9.5858e-06,-0.69939
299,8.0988e-06,-1.4024
300,7.9692e-06,-1.4434
301,7.2843e-06,-1.8048
302,6.7089e-06,-2.1333
303,6.387e-06,-2.3182
304,6.3115e-06,-2.3412
305,5.8761e-06,-2.6231
306,5.1691e-06,-3.1514
307,5.2539e-06,-3.0524
308,4.0626e-06,-4.141
309,4.7415e-06,-3.4417
310,3.8848e-06,-4.279
311,3.9317e-06,-4.199
312,3.2593e-06,-4.9856
313,3.1569e-06,-5.0965
314,3.228e-06,-4.972
315,2.9003e-06,-5.4094
316,2.737e-06,-5.6335
317,2.8055e-06,-5.4987
318,2.2621e-06,-6.4062
319,2.201e-06,-6.498
320,2.2004e-06,-6.472
321,2.1064e-06,-6.6345
322,1.9329e-06,-6.9808
323,1.68e-06,-7.563
324,1.5307e-06,-7.9402
325,1.6369e-06,-7.6221
326,1.5633e-06,-7.7953
327,1.3081e-06,-8.5426
328,1.2365e-06,-8.7606
329,1.1202e-06,-9.1629
330,1.1522e-06,-9.0145
331,9.4876e-07,-9.8319
332,9.6987e-07,-9.7101
333,9.4654e-07,-9.7897
334,8.7417e-07,-10.109
335,8.0172e-07,-10.459
336,8.1916e-07,-10.34
337,7.4044e-07,-10.752
338,7.053e-07,-10.938
339,6.4218e-07,-11.319
340,6.0089e-07,-11.582
341,5.3321e-07,-12.076
342,4.8988e-07,-12.419
343,5.0414e-07,-12.269
344,4.5634e-07,-12.676
345,4.2292e-07,-12.981
346,3.9057e-07,-13.301
347,3.7091e-07,-13.501
348,3.3418e-07,-13.929
349,3.254e-07,-14.019
350,3.1996e-07,-14.068
351,3.1405e-07,-14.124
352,2.8426e-07,-14.532
353,2.5297e-07,-15.014
354,2.4612e-07,-15.109
355,2.273e-07,-15.429
356,2.0788e-07,-15.793
357,1.8368e-07,-16.306
358,1.7519e-07,-16.487
359,1.7509e-07,-16.465
360,1.4707e-07,-17.199
361,1.5105e-07,-17.059
362,1.3975e-07,-17.372
363,1.2558e-07,-17.813
364,1.2619e-07,-17.768
365,1.3379e-07,-17.49
366,1.1017e-07,-18.31
367,1.0238e-07,-18.604
368,9.2226e-08,-19.035
369,8.7403e-08,-19.244
370,8.0723e-08,-19.566
371,8.0407e-08,-19.56
372,6.942e-08,-20.174
373,6.464e-08,-20.461
374,5.9675e-08,-20.785
375,6.2715e-08,-20.546
376,5.3021e-08,-21.252
377,5.7714e-08,-20.86
378,4.9897e-08,-21.469
379,4.4475e-08,-21.946
380,4.4796e-08,-21.892
381,4.1676e-08,-22.183
382,3.9944e-08,-22.344
383,3.5665e-08,-22.814
384,3.6283e-08,-22.716
385,3.0724e-08,-23.416
386,3.0536e-08,-23.42
387,2.9661e-08,-23.524
388,2.8262e-08,-23.711
389,2.7479e-08,-23.811
390,2.5002e-08,-24.199
391,2.4422e-08,-24.279
392,2.2666e-08,-24.581
393,2.0339e-08,-25.029
394,2.0389e-08,-24.996
395,2.0812e-08,-24.885
396,2.0779e-08,-24.87
397,2.0661e-08,-24.873
398,1.8843e-08,-25.251
399,1.8865e-08,-25.224
400,1.6723e-08,-25.726
401,1.7741e-08,-25.447
402,1.7672e-08,-25.443
403,1.7842e-08,-25.379
404,1.8005e-08,-25.318
405,1.68e-08,-25.598
406,1.6973e-08,-25.532
407,1.5375e-08,-25.94
408,1.6221e-08,-25.686
409,1.7179e-08,-25.416
410,1.8031e-08,-25.184
411,1.8507e-08,-25.05
412,1.6442e-08,-25.542
413,1.7525e-08,-25.244
414,1.7627e-08,-25.198
415,1.8908e-08,-24.873
416,1.6908e-08,-25.337
417,2.0033e-08,-24.58
418,2.08e-08,-24.396
419,1.851e-08,-24.882
420,1.8987e-08,-24.751
421,2.0754e-08,-24.343
422,2.0831e-08,-24.307
423,2.1094e-08,-24.232
424,2.4335e-08,-23.59
425,2.4063e-08,-23.619
426,2.3131e-08,-23.77
427,2.1771e-08,-24.013
428,2.427e-08,-23.52
429,2.5821e-08,-23.231
430,2.768e-08,-22.909
431,2.8336e-08,-22.787
432,2.915e-08,-22.644
433,3.1489e-08,-22.289
434,3.0807e-08,-22.364
435,2.9804e-08,-22.487
436,3.3451e-08,-21.966
437,3.0018e-08,-22.417
438,3.5153e-08,-21.711
439,3.3794e-08,-21.862
440,3.3165e-08,-21.924
441,3.9207e-08,-21.178
442,4.2261e-08,-20.832
443,3.8795e-08,-21.184
444,3.6865e-08,-21.386
445,4.4932e-08,-20.507
446,4.7051e-08,-20.288
447,4.7005e-08,-20.272
448,4.7921e-08,-20.169
449,5.4902e-08,-19.559
450,5.9616e-08,-19.182
451,5.1419e-08,-19.805
452,5.0979e-08,-19.823
453,5.9794e-08,-19.111
454,5.4041e-08,-19.532
455,5.8022e-08,-19.204
456,6.4933e-08,-18.696
457,5.8457e-08,-19.133
458,7.3099e-08,-18.144
459,8.1597e-08,-17.647
460,9.0765e-08,-17.166
461,1.0926e-07,-16.341
462,1.2416e-07,-15.767
463,1.3951e-07,-15.242
464,1.5525e-07,-14.759
465,1.6152e-07,-14.569
466,1.7662e-07,-14.162
467,1.9744e-07,-13.659
468,1.7443e-07,-14.179
469,1.6152e-07,-14.494
470,1.3785e-07,-15.164
471,1.1644e-07,-15.878
472,9.6339e-08,-16.683
473,8.4225e-08,-17.248
474,5.7995e-08,-18.851
475,4.9341e-08,-19.534
476,3.576e-08,-20.914
477,3.4502e-08,-21.051
478,3.2596e-08,-21.28
479,3.0036e-08,-21.617
480,0.0779,42.54
481,3.2917e-08,-21.183
482,3.5997e-08,-20.776
483,3.4212e-08,-20.979
484,3.8087e-08,-20.495
485,5.0552e-08,-19.248
486,5.6816e-08,-18.723
487,6.8312e-08,-17.904
488,7.6424e-08,-17.399
489,8.0367e-08,-17.163
490,8.5431e-08,-16.88
491,9.7995e-08,-16.266
492,1.0066e-07,-16.132
493,1.007e-07,-16.113
494,9.3086e-08,-16.437
495,8.6988e-08,-16.713
496,7.8507e-08,-17.141
497,7.1126e-08,-17.553
498,6.5665e-08,-17.882
499,6.0657e-08,-18.209
500,5.242e-08,-18.826
501,4.4325e-08,-19.537
502,3.99e-08,-19.976
503,3.418e-08,-20.631
504,3.7041e-08,-20.265
505,3.2113e-08,-20.867
506,2.8046e-08,-21.438
507,3.2329e-08,-20.804
508,2.6727e-08,-21.613
509,2.7623e-08,-21.453
510,3.0624e-08,-20.988
511,2.8787e-08,-21.24
512,2.7467e-08,-21.427
513,2.6014e-08,-21.646
514,2.714e-08,-21.445
515,2.7977e-08,-21.296
516,2.2805e-08,-22.167
517,2.4164e-08,-21.898
518,2.7681e-08,-21.292
519,2.5687e-08,-21.599
520,2.2956e-08,-22.071
521,2.447e-08,-21.777
522,2.428e-08,-21.794
523,2.2211e-08,-22.164
524,2.4118e-08,-21.79
525,2.3085e-08,-21.964
526,2.4578e-08,-21.675
527,2.5092e-08,-21.568
528,2.4079e-08,-21.731
529,2.278e-08,-21.955
530,2.3295e-08,-21.842
531,2.4129e-08,-21.673
532,2.2447e-08,-21.97
533,2.1904e-08,-22.06
534,2.1786e-08,-22.067
535,2.327e-08,-21.765
536,2.3005e-08,-21.799
537,2.1179e-08,-22.142
538,2.2879e-08,-21.79
539,2.0289e-08,-22.296
540,1.9937e-08,-22.356
541,1.9632e-08,-22.406
542,2.1951e-08,-21.905
543,2.0859e-08,-22.111
544,2.1392e-08,-21.986
545,2.1031e-08,-22.044
546,2.0174e-08,-22.208
547,1.9064e-08,-22.438
548,1.762e-08,-22.764
549,1.9661e-08,-22.272
550,1.7598e-08,-22.738
551,1.7982e-08,-22.629
552,1.6569e-08,-22.968
553,1.7017e-08,-22.837
554,1.7254e-08,-22.761
555,1.7162e-08,-22.768
556,1.7867e-08,-22.578
557,1.8406e-08,-22.433
558,1.5909e-08,-23.051
559,1.589e-08,-23.041
560,1.6017e-08,-22.99
561,1.3966e-08,-23.57
562,1.5584e-08,-23.079
563,1.2849e-08,-23.901
564,1.4029e-08,-23.504
565,1.328e-08,-23.727
566,1.3028e-08,-23.795
567,1.3545e-08,-23.61
568,1.3196e-08,-23.709
569,1.2951e-08,-23.775
570,1.3493e-08,-23.582
571,1.2776e-08,-23.803
572,1.2145e-08,-24.008
573,1.198e-08,-24.052
574,1.1769e-08,-24.114
575,1.0861e-08,-24.448
576,1.1612e-08,-24.142
577,1.0805e-08,-24.44
578,1.1518e-08,-24.148
579,1.0709e-08,-24.449
580,1.1744e-08,-24.033
581,9.7014e-09,-24.848
582,9.429e-09,-24.957
583,9.9442e-09,-24.711
584,9.2388e-09,-25.016
585,9.2063e-09,-25.016
586,9.2962e-09,-24.959
587,9.5847e-09,-24.811
588,8.107e-09,-25.524
589,8.9347e-09,-25.087
590,8.9889e-09,-25.046
591,9.8308e-09,-24.642
592,8.5722e-09,-25.223
593,8.8743e-09,-25.058
594,8.733e-09,-25.113
595,8.1559e-09,-25.395
596,8.4231e-09,-25.24
597,8.4728e-09,-25.2
598,8.5863e-09,-25.128
599,8.1086e-09,-25.362
600,1.8568e-09,-31.749


==> Figs/data/bt1200_Legendre05_GaussianGAEps0_010.csv <==
f,P,Pdb
1,1.9121e-05,-47.185
2,0.00011928,-33.214
3,0.00042027,-24.222
4,0.0010156,-17.892
5,0.0019615,-13.095
6,0.0035603,-8.9221
7,0.0055135,-5.6838
8,0.007495,-3.1905
9,0.0097132,-1.0415
10,0.01141,0.57269
11,0.013088,1.9966
12,0.014358,3.1545
13,0.014372,3.8542
14,0.013648,4.2734
15,0.012603,4.5266
16,0.011435,4.6647
17,0.0097832,4.5138
18,0.0086105,4.4557
19,0.0068997,3.9634
20,0.0052827,3.2492
21,0.0043414,2.8207
22,0.0035236,2.3184
23,0.0028474,1.779
24,0.0027026,1.922
25,0.0022991,1.5744
26,0.0020898,1.5006
27,0.0022458,2.141
28,0.0019543,1.8531
29,0.0020177,2.2965
30,0.0019911,2.5335
31,0.0019388,2.7026
32,0.0015496,2.0052
33,0.0015897,2.3835
34,0.0013492,1.9304
35,0.0012914,1.9919
36,0.0010177,1.2021
37,0.00096058,1.1894
38,0.00098079,1.5114
39,0.0009538,1.6159
40,0.00086755,1.4241
41,0.00080809,1.3303
42,0.00081322,1.5671
43,0.00079062,1.649
44,0.00068725,1.2402
45,0.00069801,1.5029
46,0.00060323,1.06
47,0.00067126,1.7108
48,0.0005771,1.2374
49,0.00056689,1.3389
50,0.00057462,1.5732
51,0.00052787,1.3767
52,0.00050776,1.3766
53,0.00049778,1.4559
54,0.00039293,0.59099
55,0.00043362,1.1783
56,0.00037992,0.76071
57,0.00038056,0.92177
58,0.00039924,1.2809
59,0.00033159,0.62308
60,0.00033089,0.75987
61,0.00033637,0.9748
62,0.00034997,1.2882
63,0.00032026,1.0418
64,0.00030211,0.9252
65,0.00029118,0.89984
66,0.00030745,1.2686
67,0.00025148,0.5266
68,0.00027017,0.96654
69,0.00026824,1.0623
70,0.00025286,0.93082
71,0.00021929,0.43545
72,0.00023786,0.90978
73,0.00021051,0.49914
74,0.00023313,1.0607
75,0.00020632,0.64654
76,0.00020639,0.76318
77,0.00021505,1.0552
78,0.00021716,1.2097
79,0.00018438,0.60969
80,0.0002007,1.0872
81,0.00016991,0.47202
82,0.00017174,0.62493
83,0.00016119,0.45489
84,0.00018482,1.1531
85,0.00018472,1.2534
86,0.00015565,0.61143
87,0.00015573,0.71401
88,0.0001644,1.0487
89,0.00014422,0.57792
90,0.00013371,0.34641
91,0.00015997,1.2213
92,0.0001256,0.26556
93,0.00013141,0.5559
94,0.0001238,0.38989
95,0.00013007,0.69628
96,0.0001237,0.56918
97,0.00012847,0.82339
98,0.00013011,0.96765
99,0.00012477,0.87371
100,0.00011582,0.63771
101,0.00012765,1.1468
102,0.00012621,1.1829
103,0.00011195,0.74704
104,0.00010784,0.66838
105,0.00010385,0.58782
106,0.0001117,0.98658
107,0.00010705,0.88337
108,9.437e-05,0.41679
109,0.00010122,0.80125
110,0.00010867,1.189
111,0.00010707,1.2032
112,9.515e-05,0.76844
113,9.7656e-05,0.95857
114,8.6425e-05,0.50451
115,8.8098e-05,0.66361
116,8.5896e-05,0.62891
117,8.5891e-05,0.70322
118,8.56e-05,0.76236
119,8.3337e-05,0.71929
120,8.475e-05,0.86501
121,8.3136e-05,0.85359
122,9.6523e-05,1.5735
123,8.4272e-05,1.055
124,7.7857e-05,0.78141
125,7.9393e-05,0.93603
126,8.2584e-05,1.1764
127,8.8246e-05,1.533
128,6.9976e-05,0.59368
129,7.3964e-05,0.90202
130,8.2238e-05,1.4296
131,7.685e-05,1.2019
132,7.3362e-05,1.0662
133,7.5149e-05,1.2363
134,6.6692e-05,0.78282
135,7.3966e-05,1.297
136,7.1037e-05,1.1856
137,6.6087e-05,0.93558
138,7.4579e-05,1.5237
139,6.7066e-05,1.1253
140,7.3781e-05,1.602
141,6.7305e-05,1.2649
142,7.319e-05,1.6903
143,6.5568e-05,1.2736
144,6.9245e-05,1.5711
145,5.9548e-05,0.97607
146,6.4968e-05,1.4141
147,5.9115e-05,1.0633
148,6.2979e-05,1.3972
149,6.1744e-05,1.3697
150,6.9588e-05,1.9472
151,6.2928e-05,1.568
152,6.1702e-05,1.5399
153,5.9964e-05,1.4727
154,6.8017e-05,2.0766
155,6.6457e-05,2.0321
156,5.9146e-05,1.5817
157,5.6662e-05,1.4509
158,6.2533e-05,1.9343
159,6.4759e-05,2.1409
160,5.2634e-05,1.2951
161,6.545e-05,2.2956
162,5.9898e-05,1.9644
163,5.8456e-05,1.9121
164,5.8709e-05,1.9839
165,5.6949e-05,1.9045
166,6.3162e-05,2.4067
167,5.1851e-05,1.6019
168,5.3712e-05,1.8069
169,6.3636e-05,2.5947
170,5.6442e-05,2.125
171,6.4246e-05,2.7384
172,5.6192e-05,2.2073
173,5.7611e-05,2.366
174,5.4212e-05,2.152
175,6.1415e-05,2.7435
176,5.8634e-05,2.5917
177,5.3926e-05,2.2774
178,5.9091e-05,2.7236
179,5.3734e-05,2.3596
180,5.5324e-05,2.5346
181,6.0675e-05,2.9837
182,5.7903e-05,2.8284
183,6.43e-05,3.3311
184,5.469e-05,2.6754
185,6.0664e-05,3.1727
186,5.4815e-05,2.7793
187,5.1109e-05,2.5218
188,5.165e-05,2.6139
189,5.854e-05,3.2038
190,5.3701e-05,2.8749
191,5.3871e-05,2.9342
192,6.2305e-05,3.6112
193,5.756e-05,3.3124
194,5.2305e-05,2.9415
195,5.5477e-05,3.2418
196,5.872e-05,3.533
197,6.0176e-05,3.6836
198,5.1783e-05,3.0752
199,5.8133e-05,3.6213
200,5.0986e-05,3.0951
201,5.7856e-05,3.6874
202,5.4976e-05,3.5088
203,5.9521e-05,3.8966
204,5.2108e-05,3.3616
205,5.6331e-05,3.7426
206,6.0457e-05,4.0918
207,5.6199e-05,3.8167
208,5.8739e-05,4.0506
209,5.68e-05,3.9464
210,5.6131e-05,3.9364
211,5.78e-05,4.1049
212,5.4904e-05,3.9228
213,5.5886e-05,4.0406
214,5.3983e-05,3.9308
215,5.0081e-05,3.6455
216,5.0222e-05,3.698
217,4.8185e-05,3.5583
218,4.7863e-05,3.5692
219,5.1948e-05,3.9646
220,4.8571e-05,3.7122
221,5.1407e-05,3.9981
222,4.8979e-05,3.8272
223,4.6001e-05,3.5938
224,4.5776e-05,3.6113
225,4.7765e-05,3.8347
226,4.8774e-05,3.964
227,4.4142e-05,3.569
228,4.7338e-05,3.9108
229,4.0718e-05,3.2946
230,4.1692e-05,3.4351
231,3.4942e-05,2.7057
232,3.6123e-05,2.8876
233,3.883e-05,3.2388
234,3.6082e-05,2.9572
235,3.6992e-05,3.1024
236,3.2357e-05,2.5579
237,3.1763e-05,2.5141
238,3.17e-05,2.5421
239,2.8935e-05,2.1822
240,2.8311e-05,2.1238
241,2.6301e-05,1.8401
242,2.6189e-05,1.8574
243,2.1291e-05,0.99399
244,2.1852e-05,1.1426
245,2.4128e-05,1.6086
246,2.1444e-05,1.1318
247,2.0632e-05,0.99936
248,2.0309e-05,0.96598
249,1.9006e-05,0.71287
250,1.9364e-05,0.82869
251,1.57e-05,-0.047507
252,1.4059e-05,-0.49255
253,1.4389e-05,-0.35743
254,1.3809e-05,-0.50167
255,1.3217e-05,-0.6578
256,1.1124e-05,-1.3727
257,1.1423e-05,-1.2237
258,1.1163e-05,-1.29
259,1.0059e-05,-1.7084
260,9.6375e-06,-1.8609
261,9.2235e-06,-2.0182
262,7.8383e-06,-2.6917
263,7.932e-06,-2.6071
264,8.0506e-06,-2.5097
265,6.9214e-06,-3.1331
266,6.5057e-06,-3.3694
267,5.8049e-06,-3.8318
268,5.4182e-06,-4.0988
269,5.2557e-06,-4.1987
270,4.8752e-06,-4.4928
271,4.5374e-06,-4.7725
272,4.1267e-06,-5.1526
273,3.5364e-06,-5.7912
274,3.7764e-06,-5.4742
275,4.036e-06,-5.1538
276,3.2307e-06,-6.0889
277,3.0027e-06,-6.3754
278,2.883e-06,-6.5207
279,2.8112e-06,-6.5989
280,2.2727e-06,-7.4914
281,2.405e-06,-7.2148
282,1.9593e-06,-8.0741
283,1.8167e-06,-8.3714
284,1.8583e-06,-8.2425
285,1.7958e-06,-8.3606
286,1.7017e-06,-8.564
287,1.6758e-06,-8.6002
288,1.4483e-06,-9.2035
289,1.0898e-06,-10.409
290,1.1802e-06,-10.033
291,1.184e-06,-9.9887
292,9.3164e-07,-11
293,9.2833e-07,-10.986
294,9.981e-07,-10.641
295,8.2201e-07,-11.455
296,8.1119e-07,-11.483
297,7.644e-07,-11.712
298,7.4837e-07,-11.775
299,6.2794e-07,-12.507
300,6.0601e-07,-12.633
301,5.4432e-07,-13.07
302,5.198e-07,-13.241
303,4.7795e-07,-13.577
304,4.7604e-07,-13.566
305,4.3639e-07,-13.915
306,3.9074e-07,-14.367
307,3.9037e-07,-14.343
308,3.0942e-07,-15.323
309,3.5241e-07,-14.73
310,2.9013e-07,-15.547
311,2.968e-07,-15.42
312,2.4498e-07,-16.226
313,2.3976e-07,-16.291
314,2.3914e-07,-16.275
315,2.1183e-07,-16.774
316,2.0079e-07,-16.979
317,2.0963e-07,-16.764
318,1.7005e-07,-17.646
319,1.6551e-07,-17.736
320,1.6058e-07,-17.84
321,1.5404e-07,-17.994
322,1.4277e-07,-18.296
323,1.2226e-07,-18.943
324,1.1345e-07,-19.241
325,1.2078e-07,-18.942
326,1.1099e-07,-19.283
327,9.4879e-08,-19.937
328,9.184e-08,-20.052
329,8.1396e-08,-20.55
330,8.6758e-08,-20.247
331,7.0387e-08,-21.129
332,6.9752e-08,-21.142
333,6.8763e-08,-21.178
334,6.3685e-08,-21.485
335,5.9169e-08,-21.778
336,5.9424e-08,-21.734
337,5.5835e-08,-21.978
338,5.2007e-08,-22.261
339,4.8418e-08,-22.546
340,4.48e-08,-22.858
341,3.7998e-08,-23.547
342,3.5709e-08,-23.792
343,3.8601e-08,-23.428
344,3.4627e-08,-23.875
345,3.1403e-08,-24.274
346,3.0118e-08,-24.43
347,2.8888e-08,-24.586
348,2.6022e-08,-25.015
349,2.489e-08,-25.183
350,2.6068e-08,-24.958
351,2.4232e-08,-25.25
352,2.2197e-08,-25.606
353,2.02e-08,-25.991
354,1.9487e-08,-26.122
355,1.8534e-08,-26.316
356,1.7819e-08,-26.462
357,1.5516e-08,-27.039
358,1.4727e-08,-27.241
359,1.4888e-08,-27.17
360,1.3659e-08,-27.52
361,1.3262e-08,-27.624
362,1.2562e-08,-27.835
363,1.2147e-08,-27.957
364,1.1978e-08,-27.994
365,1.2334e-08,-27.843
366,1.1698e-08,-28.049
367,1.0707e-08,-28.41
368,9.7543e-09,-28.791
369,9.8447e-09,-28.727
370,9.6788e-09,-28.778
371,9.6386e-09,-28.772
372,8.7929e-09,-29.148
373,8.4496e-09,-29.297
374,8.1107e-09,-29.452
375,8.5858e-09,-29.182
376,7.4863e-09,-29.754
377,8.0008e-09,-29.442
378,8.5621e-09,-29.124
379,8.0643e-09,-29.362
380,9.1273e-09,-28.801
381,8.5157e-09,-29.079
382,8.6414e-09,-28.993
383,8.0675e-09,-29.269
384,9.3606e-09,-28.6
385,8.0298e-09,-29.244
386,9.3061e-09,-28.581
387,9.1571e-09,-28.628
388,9.5459e-09,-28.425
389,9.428e-09,-28.457
390,1.0207e-08,-28.09
391,1.0318e-08,-28.02
392,1.034e-08,-27.989
393,1.026e-08,-28.001
394,1.1834e-08,-27.359
395,1.2424e-08,-27.125
396,1.1538e-08,-27.425
397,1.3087e-08,-26.856
398,1.4053e-08,-26.525
399,1.4871e-08,-26.257
400,1.2709e-08,-26.918
401,1.6664e-08,-25.719
402,1.637e-08,-25.775
403,1.7254e-08,-25.525
404,1.8268e-08,-25.255
405,1.8748e-08,-25.121
406,2.1963e-08,-24.412
407,1.8085e-08,-25.235
408,1.986e-08,-24.807
409,2.428e-08,-23.913
410,2.3641e-08,-24.008
411,2.6882e-08,-23.429
412,2.552e-08,-23.633
413,2.7789e-08,-23.242
414,2.7246e-08,-23.307
415,3.1478e-08,-22.659
416,3.0058e-08,-22.839
417,3.3618e-08,-22.332
418,3.7873e-08,-21.793
419,3.5185e-08,-22.092
420,3.6759e-08,-21.881
421,4.4787e-08,-21.003
422,4.3271e-08,-21.132
423,5.2532e-08,-20.269
424,4.5267e-08,-20.895
425,5.4348e-08,-20.08
426,5.0568e-08,-20.373
427,4.7983e-08,-20.581
428,5.3577e-08,-20.081
429,6.1187e-08,-19.484
430,5.8466e-08,-19.662
431,6.1923e-08,-19.392
432,7.4621e-08,-18.562
433,7.605e-08,-18.459
434,7.0405e-08,-18.774
435,7.5169e-08,-18.47
436,8.3589e-08,-17.989
437,9.0352e-08,-17.631
438,8.5625e-08,-17.845
439,9.865e-08,-17.21
440,9.1327e-08,-17.525
441,1.0637e-07,-16.843
442,1.0577e-07,-16.848
443,1.139e-07,-16.507
444,1.0823e-07,-16.709
445,1.2082e-07,-16.211
446,1.4152e-07,-15.505
447,1.247e-07,-16.035
448,1.4194e-07,-15.453
449,1.4088e-07,-15.467
450,1.493e-07,-15.195
451,1.5325e-07,-15.062
452,1.5344e-07,-15.038
453,1.6815e-07,-14.621
454,1.7103e-07,-14.528
455,1.6363e-07,-14.701
456,1.7758e-07,-14.327
457,1.6658e-07,-14.586
458,1.7263e-07,-14.412
459,1.9397e-07,-13.886
460,1.8272e-07,-14.127
461,2.075e-07,-13.556
462,2.0573e-07,-13.574
463,2.0037e-07,-13.67
464,2.0401e-07,-13.573
465,2.2364e-07,-13.155
466,2.3422e-07,-12.936
467,2.2747e-07,-13.044
468,2.3995e-07,-12.794
469,2.2532e-07,-13.049
470,2.3693e-07,-12.812
471,2.038e-07,-13.448
472,2.2106e-07,-13.076
473,2.4009e-07,-12.699
474,2.3041e-07,-12.859
475,2.5271e-07,-12.44
476,2.1567e-07,-13.11
477,2.2731e-07,-12.863
478,2.2333e-07,-12.922
479,2.208e-07,-12.953
480,2.205e-07,-12.941
481,2.1438e-07,-13.045
482,2.108e-07,-13.1
483,1.9172e-07,-13.494
484,1.9024e-07,-13.51
485,2.2719e-07,-12.721
486,2.0194e-07,-13.215
487,2.0199e-07,-13.196
488,2.0286e-07,-13.16
489,1.9104e-07,-13.403
490,2.054e-07,-13.07
491,1.7701e-07,-13.698
492,1.6066e-07,-14.102
493,1.7197e-07,-13.789
494,1.6583e-07,-13.929
495,1.6287e-07,-13.989
496,1.4027e-07,-14.621
497,1.4672e-07,-14.408
498,1.4728e-07,-14.374
499,1.3827e-07,-14.631
500,1.2899e-07,-14.915
501,1.3113e-07,-14.826
502,1.1556e-07,-15.358
503,1.1727e-07,-15.277
504,1.2755e-07,-14.894
505,1.0979e-07,-15.528
506,1.081e-07,-15.579
507,9.8972e-08,-15.945
508,9.0315e-08,-16.325
509,8.9085e-08,-16.368
510,8.76e-08,-16.424
511,8.1522e-08,-16.719
512,7.8017e-08,-16.893
513,6.5747e-08,-17.619
514,7.78e-08,-16.871
515,7.7272e-08,-16.884
516,6.5037e-08,-17.615
517,6.104e-08,-17.874
518,6.1312e-08,-17.838
519,6.0623e-08,-17.87
520,5.1133e-08,-18.593
521,5.4966e-08,-18.262
522,4.65e-08,-18.972
523,4.3219e-08,-19.273
524,4.4085e-08,-19.17
525,4.2416e-08,-19.322
526,4.1808e-08,-19.368
527,4.2364e-08,-19.294
528,3.7373e-08,-19.822
529,2.8582e-08,-20.97
530,3.0734e-08,-20.638
531,3.228e-08,-20.409
532,2.6589e-08,-21.235
533,2.5726e-08,-21.362
534,2.8285e-08,-20.934
535,2.5152e-08,-21.427
536,2.3961e-08,-21.622
537,2.3918e-08,-21.613
538,2.2537e-08,-21.855
539,2.0452e-08,-22.261
540,1.8861e-08,-22.597
541,1.7976e-08,-22.789
542,1.7575e-08,-22.871
543,1.6445e-08,-23.144
544,1.5347e-08,-23.428
545,1.4892e-08,-23.543
546,1.3731e-08,-23.879
547,1.402e-08,-23.773
548,1.154e-08,-24.602
549,1.2989e-08,-24.073
550,1.0867e-08,-24.832
551,1.1489e-08,-24.574
552,9.631e-09,-25.324
553,9.6016e-09,-25.322
554,9.7291e-09,-25.249
555,8.8233e-09,-25.658
556,8.4119e-09,-25.85
557,8.9253e-09,-25.577
558,7.2063e-09,-26.49
559,7.2437e-09,-26.452
560,7.1508e-09,-26.493
561,6.8521e-09,-26.663
562,6.4398e-09,-26.917
563,5.7523e-09,-27.391
564,5.4357e-09,-27.622
565,5.7462e-09,-27.365
566,5.4611e-09,-27.571
567,4.8057e-09,-28.111
568,4.7627e-09,-28.135
569,4.3006e-09,-28.562
570,4.6106e-09,-28.245
571,3.9715e-09,-28.878
572,3.9043e-09,-28.937
573,3.8958e-09,-28.931
574,3.6047e-09,-29.253
575,3.517e-09,-29.345
576,3.6613e-09,-29.155
577,3.3124e-09,-29.575
578,3.2914e-09,-29.588
579,2.9974e-09,-29.979
580,3.0864e-09,-29.837
581,2.5114e-09,-30.717
582,2.5036e-09,-30.716
583,2.6719e-09,-30.418
584,2.6238e-09,-30.482
585,2.4976e-09,-30.682
586,2.3185e-09,-30.99
587,2.2631e-09,-31.08
588,2.1677e-09,-31.253
589,2.335e-09,-30.915
590,2.3026e-09,-30.961
591,2.3842e-09,-30.795
592,2.0203e-09,-31.499
593,1.989e-09,-31.553
594,2.1322e-09,-31.236
595,2.1976e-09,-31.09
596,2.0194e-09,-31.443
597,1.8383e-09,-31.836
598,1.8717e-09,-31.744
599,1.9815e-09,-31.482
600,4.4786e-10,-37.926


==> Figs/data/bt1200_Legendre05_Polynomial.csv <==
f,P,Pdb
1,1.9121e-05,-47.185
2,0.00011928,-33.214
3,0.00042027,-24.222
4,0.0010156,-17.892
5,0.0019615,-13.095
6,0.0035603,-8.9221
7,0.0055135,-5.6838
8,0.007495,-3.1905
9,0.0097132,-1.0415
10,0.01141,0.57269
11,0.013088,1.9966
12,0.014358,3.1545
13,0.014372,3.8542
14,0.013648,4.2734
15,0.012603,4.5266
16,0.011435,4.6647
17,0.0097832,4.5138
18,0.0086105,4.4557
19,0.0068997,3.9634
20,0.0052827,3.2492
21,0.0043414,2.8207
22,0.0035236,2.3184
23,0.0028474,1.779
24,0.0027026,1.922
25,0.0022991,1.5744
26,0.0020898,1.5006
27,0.0022458,2.141
28,0.0019543,1.8531
29,0.0020177,2.2965
30,0.0019911,2.5335
31,0.0019388,2.7026
32,0.0015496,2.0052
33,0.0015897,2.3835
34,0.0013492,1.9304
35,0.0012914,1.9919
36,0.0010177,1.2021
37,0.00096058,1.1894
38,0.00098079,1.5114
39,0.0009538,1.6159
40,0.00086755,1.4241
41,0.00080809,1.3303
42,0.00081322,1.5671
43,0.00079062,1.6491
44,0.00068725,1.2402
45,0.00069801,1.5029
46,0.00060324,1.06
47,0.00067126,1.7108
48,0.00057711,1.2374
49,0.00056689,1.3389
50,0.00057462,1.5732
51,0.00052787,1.3767
52,0.00050776,1.3766
53,0.00049778,1.4559
54,0.00039293,0.591
55,0.00043362,1.1784
56,0.00037992,0.76073
57,0.00038056,0.92178
58,0.00039925,1.281
59,0.00033159,0.62309
60,0.00033089,0.75989
61,0.00033637,0.97482
62,0.00034997,1.2882
63,0.00032026,1.0419
64,0.00030211,0.92522
65,0.00029118,0.89986
66,0.00030745,1.2686
67,0.00025149,0.52662
68,0.00027017,0.96657
69,0.00026825,1.0623
70,0.00025287,0.93085
71,0.0002193,0.43548
72,0.00023786,0.90981
73,0.00021051,0.49917
74,0.00023313,1.0607
75,0.00020632,0.64657
76,0.00020639,0.76322
77,0.00021505,1.0553
78,0.00021716,1.2097
79,0.00018438,0.60973
80,0.0002007,1.0872
81,0.00016992,0.47206
82,0.00017174,0.62498
83,0.00016119,0.45494
84,0.00018482,1.1531
85,0.00018472,1.2535
86,0.00015565,0.61148
87,0.00015573,0.71407
88,0.0001644,1.0488
89,0.00014422,0.57798
90,0.00013371,0.34647
91,0.00015998,1.2214
92,0.0001256,0.26563
93,0.00013141,0.55597
94,0.00012381,0.38996
95,0.00013007,0.69636
96,0.0001237,0.56926
97,0.00012847,0.82347
98,0.00013011,0.96774
99,0.00012477,0.8738
100,0.00011582,0.63779
101,0.00012766,1.1469
102,0.00012621,1.183
103,0.00011195,0.74714
104,0.00010784,0.66849
105,0.00010385,0.58792
106,0.0001117,0.98668
107,0.00010705,0.88348
108,9.4372e-05,0.41691
109,0.00010122,0.80137
110,0.00010867,1.1891
111,0.00010708,1.2034
112,9.5152e-05,0.76856
113,9.7659e-05,0.9587
114,8.6428e-05,0.50465
115,8.8101e-05,0.66375
116,8.5899e-05,0.62905
117,8.5894e-05,0.70336
118,8.5603e-05,0.76252
119,8.3339e-05,0.71944
120,8.4753e-05,0.86516
121,8.3139e-05,0.85376
122,9.6527e-05,1.5737
123,8.4276e-05,1.0551
124,7.786e-05,0.78159
125,7.9396e-05,0.93621
126,8.2588e-05,1.1766
127,8.825e-05,1.5332
128,6.9979e-05,0.59385
129,7.3968e-05,0.90222
130,8.2242e-05,1.4298
131,7.6854e-05,1.2021
132,7.3365e-05,1.0664
133,7.5152e-05,1.2365
134,6.6695e-05,0.78304
135,7.397e-05,1.2972
136,7.1041e-05,1.1859
137,6.6091e-05,0.93582
138,7.4583e-05,1.524
139,6.7069e-05,1.1255
140,7.3785e-05,1.6022
141,6.7309e-05,1.2651
142,7.3194e-05,1.6905
143,6.5572e-05,1.2739
144,6.9249e-05,1.5714
145,5.9552e-05,0.97634
146,6.4972e-05,1.4143
147,5.9119e-05,1.0636
148,6.2984e-05,1.3975
149,6.1748e-05,1.37
150,6.9593e-05,1.9475
151,6.2932e-05,1.5683
152,6.1706e-05,1.5402
153,5.9968e-05,1.473
154,6.8022e-05,2.0769
155,6.6462e-05,2.0324
156,5.915e-05,1.582
157,5.6666e-05,1.4512
158,6.2538e-05,1.9346
159,6.4763e-05,2.1412
160,5.2638e-05,1.2954
161,6.5455e-05,2.296
162,5.9903e-05,1.9648
163,5.8461e-05,1.9124
164,5.8713e-05,1.9843
165,5.6953e-05,1.9049
166,6.3167e-05,2.4071
167,5.1855e-05,1.6023
168,5.3716e-05,1.8073
169,6.3641e-05,2.5951
170,5.6447e-05,2.1254
171,6.4251e-05,2.7387
172,5.6196e-05,2.2076
173,5.7616e-05,2.3663
174,5.4217e-05,2.1523
175,6.1419e-05,2.7438
176,5.8638e-05,2.5921
177,5.393e-05,2.2778
178,5.9096e-05,2.724
179,5.3739e-05,2.3599
180,5.5329e-05,2.535
181,6.0681e-05,2.9841
182,5.7907e-05,2.8288
183,6.4305e-05,3.3315
184,5.4694e-05,2.6758
185,6.0669e-05,3.1731
186,5.4819e-05,2.7796
187,5.1114e-05,2.5222
188,5.1654e-05,2.6142
189,5.8545e-05,3.2041
190,5.3705e-05,2.8752
191,5.3874e-05,2.9345
192,6.2309e-05,3.6115
193,5.7564e-05,3.3126
194,5.231e-05,2.9418
195,5.5481e-05,3.2421
196,5.8725e-05,3.5334
197,6.0181e-05,3.6839
198,5.1786e-05,3.0755
199,5.8137e-05,3.6216
200,5.099e-05,3.0955
201,5.786e-05,3.6877
202,5.4979e-05,3.509
203,5.9523e-05,3.8968
204,5.211e-05,3.3618
205,5.6334e-05,3.7428
206,6.0459e-05,4.092
207,5.62e-05,3.8168
208,5.874e-05,4.0506
209,5.6801e-05,3.9465
210,5.6131e-05,3.9364
211,5.78e-05,4.1049
212,5.4903e-05,3.9227
213,5.5884e-05,4.0405
214,5.398e-05,3.9306
215,5.0079e-05,3.6453
216,5.0219e-05,3.6978
217,4.8181e-05,3.5579
218,4.7859e-05,3.5687
219,5.1942e-05,3.9641
220,4.8565e-05,3.7117
221,5.14e-05,3.9975
222,4.8971e-05,3.8265
223,4.5994e-05,3.5931
224,4.5768e-05,3.6106
225,4.7755e-05,3.8338
226,4.8762e-05,3.963
227,4.4131e-05,3.568
228,4.7326e-05,3.9097
229,4.0707e-05,3.2934
230,4.168e-05,3.4339
231,3.4931e-05,2.7044
232,3.6112e-05,2.8863
233,3.8817e-05,3.2374
234,3.6069e-05,2.9557
235,3.6979e-05,3.1009
236,3.2345e-05,2.5563
237,3.175e-05,2.5124
238,3.1687e-05,2.5403
239,2.8923e-05,2.1803
240,2.8299e-05,2.122
241,2.629e-05,1.8382
242,2.6176e-05,1.8554
243,2.128e-05,0.99191
244,2.1841e-05,1.1405
245,2.4116e-05,1.6064
246,2.1433e-05,1.1296
247,2.0621e-05,0.99707
248,2.0298e-05,0.96365
249,1.8995e-05,0.71049
250,1.9353e-05,0.82625
251,1.5691e-05,-0.049958
252,1.4051e-05,-0.49506
253,1.438e-05,-0.35997
254,1.3801e-05,-0.50424
255,1.3209e-05,-0.66043
256,1.1117e-05,-1.3753
257,1.1415e-05,-1.2264
258,1.1156e-05,-1.2927
259,1.0053e-05,-1.7111
260,9.6313e-06,-1.8637
261,9.2176e-06,-2.021
262,7.8333e-06,-2.6945
263,7.9268e-06,-2.6099
264,8.0453e-06,-2.5125
265,6.9169e-06,-3.136
266,6.5014e-06,-3.3723
267,5.8011e-06,-3.8347
268,5.4146e-06,-4.1017
269,5.2521e-06,-4.2016
270,4.8719e-06,-4.4957
271,4.5343e-06,-4.7755
272,4.1239e-06,-5.1556
273,3.534e-06,-5.7941
274,3.7738e-06,-5.4771
275,4.0333e-06,-5.1568
276,3.2285e-06,-6.0918
277,3.0006e-06,-6.3783
278,2.881e-06,-6.5236
279,2.8094e-06,-6.6018
280,2.2712e-06,-7.4943
281,2.4034e-06,-7.2177
282,1.958e-06,-8.077
283,1.8155e-06,-8.3743
284,1.857e-06,-8.2454
285,1.7946e-06,-8.3635
286,1.7005e-06,-8.5669
287,1.6747e-06,-8.603
288,1.4474e-06,-9.2064
289,1.0891e-06,-10.411
290,1.1794e-06,-10.035
291,1.1832e-06,-9.9915
292,9.3104e-07,-11.003
293,9.2772e-07,-10.988
294,9.9745e-07,-10.644
295,8.2149e-07,-11.458
296,8.1066e-07,-11.486
297,7.6393e-07,-11.714
298,7.479e-07,-11.777
299,6.2754e-07,-12.51
300,6.0563e-07,-12.636
301,5.4398e-07,-13.073
302,5.1948e-07,-13.244
303,4.7766e-07,-13.58
304,4.7575e-07,-13.569
305,4.3612e-07,-13.918
306,3.905e-07,-14.369
307,3.9013e-07,-14.345
308,3.0924e-07,-15.326
309,3.522e-07,-14.733
310,2.8996e-07,-15.549
311,2.9662e-07,-15.423
312,2.4484e-07,-16.228
313,2.3962e-07,-16.294
314,2.3901e-07,-16.277
315,2.1171e-07,-16.776
316,2.0068e-07,-16.981
317,2.0951e-07,-16.767
318,1.6996e-07,-17.648
319,1.6541e-07,-17.739
320,1.6049e-07,-17.843
321,1.5395e-07,-17.996
322,1.427e-07,-18.299
323,1.2219e-07,-18.945
324,1.1339e-07,-19.243
325,1.2072e-07,-18.945
326,1.1093e-07,-19.285
327,9.4827e-08,-19.94
328,9.1792e-08,-20.054
329,8.1353e-08,-20.552
330,8.6713e-08,-20.249
331,7.0352e-08,-21.131
332,6.9716e-08,-21.144
333,6.8728e-08,-21.18
334,6.3655e-08,-21.487
335,5.9139e-08,-21.78
336,5.9394e-08,-21.736
337,5.5809e-08,-21.98
338,5.1981e-08,-22.263
339,4.8396e-08,-22.548
340,4.4779e-08,-22.86
341,3.7981e-08,-23.549
342,3.5692e-08,-23.794
343,3.8584e-08,-23.43
344,3.461e-08,-23.877
345,3.1389e-08,-24.276
346,3.0104e-08,-24.432
347,2.8876e-08,-24.588
348,2.6011e-08,-25.017
349,2.4879e-08,-25.185
350,2.6057e-08,-24.959
351,2.4221e-08,-25.252
352,2.2188e-08,-25.608
353,2.0193e-08,-25.992
354,1.9479e-08,-26.124
355,1.8527e-08,-26.317
356,1.7813e-08,-26.464
357,1.5511e-08,-27.04
358,1.4721e-08,-27.243
359,1.4883e-08,-27.171
360,1.3655e-08,-27.521
361,1.3258e-08,-27.625
362,1.2559e-08,-27.836
363,1.2145e-08,-27.958
364,1.1975e-08,-27.995
365,1.2331e-08,-27.844
366,1.1696e-08,-28.05
367,1.0706e-08,-28.411
368,9.7529e-09,-28.792
369,9.8427e-09,-28.728
370,9.6786e-09,-28.778
371,9.6376e-09,-28.773
372,8.7931e-09,-29.148
373,8.4498e-09,-29.297
374,8.1111e-09,-29.452
375,8.5865e-09,-29.181
376,7.4874e-09,-29.753
377,8.0012e-09,-29.442
378,8.5645e-09,-29.123
379,8.0666e-09,-29.36
380,9.1292e-09,-28.8
381,8.5182e-09,-29.078
382,8.6444e-09,-28.991
383,8.07e-09,-29.267
384,9.3645e-09,-28.599
385,8.0329e-09,-29.242
386,9.31e-09,-28.579
387,9.1613e-09,-28.626
388,9.5509e-09,-28.423
389,9.432e-09,-28.455
390,1.0213e-08,-28.087
391,1.0324e-08,-28.018
392,1.0346e-08,-27.987
393,1.0266e-08,-27.998
394,1.1842e-08,-27.356
395,1.2432e-08,-27.123
396,1.1545e-08,-27.422
397,1.3094e-08,-26.854
398,1.4062e-08,-26.522
399,1.488e-08,-26.254
400,1.2717e-08,-26.915
401,1.6675e-08,-25.716
402,1.638e-08,-25.772
403,1.7265e-08,-25.522
404,1.828e-08,-25.253
405,1.876e-08,-25.119
406,2.1977e-08,-24.41
407,1.8097e-08,-25.232
408,1.9874e-08,-24.804
409,2.4296e-08,-23.91
410,2.3655e-08,-24.005
411,2.6899e-08,-23.426
412,2.5537e-08,-23.63
413,2.7806e-08,-23.24
414,2.7263e-08,-23.304
415,3.1499e-08,-22.656
416,3.0077e-08,-22.836
417,3.3636e-08,-22.329
418,3.7896e-08,-21.791
419,3.5207e-08,-22.089
420,3.6781e-08,-21.879
421,4.4814e-08,-21
422,4.3294e-08,-21.129
423,5.2562e-08,-20.266
424,4.5293e-08,-20.892
425,5.4379e-08,-20.078
426,5.0595e-08,-20.371
427,4.8011e-08,-20.578
428,5.3606e-08,-20.079
429,6.1222e-08,-19.482
430,5.8495e-08,-19.659
431,6.1955e-08,-19.39
432,7.4662e-08,-18.559
433,7.6086e-08,-18.457
434,7.0442e-08,-18.772
435,7.5209e-08,-18.468
436,8.3635e-08,-17.986
437,9.0399e-08,-17.629
438,8.5667e-08,-17.842
439,9.8697e-08,-17.208
440,9.1371e-08,-17.523
441,1.0642e-07,-16.841
442,1.0582e-07,-16.846
443,1.1395e-07,-16.505
444,1.0828e-07,-16.707
445,1.2087e-07,-16.21
446,1.4158e-07,-15.503
447,1.2476e-07,-16.033
448,1.42e-07,-15.452
449,1.4094e-07,-15.465
450,1.4936e-07,-15.193
451,1.5331e-07,-15.061
452,1.535e-07,-15.036
453,1.682e-07,-14.62
454,1.7108e-07,-14.527
455,1.6368e-07,-14.7
456,1.7763e-07,-14.325
457,1.6662e-07,-14.584
458,1.7267e-07,-14.41
459,1.9401e-07,-13.885
460,1.8276e-07,-14.126
461,2.0754e-07,-13.555
462,2.0577e-07,-13.573
463,2.0041e-07,-13.669
464,2.0405e-07,-13.572
465,2.2367e-07,-13.155
466,2.3425e-07,-12.935
467,2.275e-07,-13.044
468,2.3998e-07,-12.793
469,2.2533e-07,-13.048
470,2.3695e-07,-12.812
471,2.0381e-07,-13.447
472,2.2107e-07,-13.076
473,2.401e-07,-12.699
474,2.3041e-07,-12.86
475,2.527e-07,-12.44
476,2.1567e-07,-13.11
477,2.273e-07,-12.864
478,2.2331e-07,-12.922
479,2.2078e-07,-12.954
480,2.2042e-07,-12.943
481,2.1436e-07,-13.046
482,2.1078e-07,-13.101
483,1.917e-07,-13.495
484,1.9022e-07,-13.511
485,2.2715e-07,-12.722
486,2.0191e-07,-13.216
487,2.0196e-07,-13.197
488,2.0282e-07,-13.161
489,1.91e-07,-13.403
490,2.0536e-07,-13.071
491,1.7698e-07,-13.699
492,1.6062e-07,-14.103
493,1.7193e-07,-13.79
494,1.658e-07,-13.93
495,1.6283e-07,-13.99
496,1.4023e-07,-14.622
497,1.4669e-07,-14.409
498,1.4724e-07,-14.375
499,1.3823e-07,-14.632
500,1.2896e-07,-14.916
501,1.3109e-07,-14.828
502,1.1553e-07,-15.359
503,1.1724e-07,-15.278
504,1.2752e-07,-14.896
505,1.0976e-07,-15.53
506,1.0806e-07,-15.58
507,9.8941e-08,-15.946
508,9.0284e-08,-16.327
509,8.9054e-08,-16.369
510,8.7571e-08,-16.425
511,8.1495e-08,-16.72
512,7.7992e-08,-16.894
513,6.5725e-08,-17.62
514,7.7775e-08,-16.872
515,7.7241e-08,-16.885
516,6.5013e-08,-17.617
517,6.1018e-08,-17.876
518,6.129e-08,-17.84
519,6.06e-08,-17.872
520,5.1114e-08,-18.595
521,5.4946e-08,-18.264
522,4.6484e-08,-18.974
523,4.3203e-08,-19.275
524,4.4069e-08,-19.172
525,4.2399e-08,-19.323
526,4.1791e-08,-19.369
527,4.2348e-08,-19.296
528,3.7359e-08,-19.823
529,2.857e-08,-20.972
530,3.0721e-08,-20.64
531,3.2268e-08,-20.41
532,2.6579e-08,-21.236
533,2.5716e-08,-21.363
534,2.8273e-08,-20.935
535,2.5143e-08,-21.429
536,2.3952e-08,-21.623
537,2.3909e-08,-21.615
538,2.2528e-08,-21.857
539,2.0445e-08,-22.262
540,1.8853e-08,-22.598
541,1.7969e-08,-22.791
542,1.7568e-08,-22.873
543,1.6438e-08,-23.145
544,1.534e-08,-23.43
545,1.4886e-08,-23.544
546,1.3725e-08,-23.881
547,1.4015e-08,-23.774
548,1.1535e-08,-24.604
549,1.2984e-08,-24.074
550,1.0863e-08,-24.833
551,1.1485e-08,-24.576
552,9.6273e-09,-25.326
553,9.5977e-09,-25.324
554,9.7252e-09,-25.251
555,8.8197e-09,-25.66
556,8.4085e-09,-25.851
557,8.9217e-09,-25.578
558,7.2034e-09,-26.492
559,7.2408e-09,-26.454
560,7.1481e-09,-26.494
561,6.8495e-09,-26.664
562,6.4372e-09,-26.918
563,5.7502e-09,-27.393
564,5.4337e-09,-27.623
565,5.7442e-09,-27.367
566,5.459e-09,-27.573
567,4.8038e-09,-28.112
568,4.7609e-09,-28.136
569,4.2989e-09,-28.564
570,4.6087e-09,-28.247
571,3.9699e-09,-28.879
572,3.9029e-09,-28.938
573,3.8943e-09,-28.933
574,3.6034e-09,-29.255
575,3.5157e-09,-29.347
576,3.6601e-09,-29.157
577,3.3113e-09,-29.576
578,3.2903e-09,-29.589
579,2.9963e-09,-29.981
580,3.0854e-09,-29.838
581,2.5106e-09,-30.719
582,2.5027e-09,-30.717
583,2.671e-09,-30.42
584,2.623e-09,-30.484
585,2.4966e-09,-30.683
586,2.3178e-09,-30.991
587,2.2623e-09,-31.082
588,2.167e-09,-31.254
589,2.3343e-09,-30.916
590,2.3019e-09,-30.962
591,2.3833e-09,-30.796
592,2.0196e-09,-31.501
593,1.9884e-09,-31.554
594,2.1315e-09,-31.237
595,2.1971e-09,-31.091
596,2.0189e-09,-31.444
597,1.8377e-09,-31.838
598,1.8711e-09,-31.745
599,1.9809e-09,-31.483
600,4.4767e-10,-37.927


==> Figs/data/burgers_turbulence/bt1200_Chebyshev_03_Chebyshev_GaussianGA_Eps0_010.csv <==
f,P,Pdb
1,1.9276e-05,-47.15
2,0.00011883,-33.23
3,0.00041884,-24.237
4,0.0010193,-17.876
5,0.0019675,-13.081
6,0.0035558,-8.9276
7,0.0055078,-5.6882
8,0.00748,-3.1992
9,0.009718,-1.0394
10,0.011413,0.57391
11,0.01312,2.0072
12,0.014398,3.1667
13,0.014404,3.8637
14,0.013642,4.2714
15,0.01264,4.5394
16,0.011487,4.6846
17,0.0097903,4.5169
18,0.0086663,4.4838
19,0.0069013,3.9644
20,0.0053212,3.2807
21,0.0043521,2.8314
22,0.0035467,2.3467
23,0.0028662,1.8075
24,0.0027278,1.9623
25,0.0023057,1.5868
26,0.0021101,1.5424
27,0.0022836,2.2135
28,0.0019686,1.8847
29,0.002033,2.3294
30,0.0020198,2.5955
31,0.0019616,2.7533
32,0.0015892,2.1148
33,0.0016222,2.4712
34,0.0013409,1.9035
35,0.0013172,2.0779
36,0.0010308,1.2579
37,0.00098981,1.3196
38,0.0010053,1.6185
39,0.00098228,1.7436
40,0.00089545,1.5616
41,0.00082807,1.4363
42,0.00083354,1.6742
43,0.00081709,1.7921
44,0.00071347,1.4028
45,0.00072117,1.6446
46,0.00062728,1.2298
47,0.00070052,1.8961
48,0.00060178,1.4192
49,0.00059023,1.5141
50,0.00060274,1.7807
51,0.00055175,1.5688
52,0.00053247,1.583
53,0.00052312,1.6715
54,0.00041869,0.86677
55,0.00045809,1.4167
56,0.00040083,0.99332
57,0.00040634,1.2064
58,0.00042942,1.5974
59,0.00035234,0.88661
60,0.00035848,1.1077
61,0.00036103,1.282
62,0.00038088,1.6557
63,0.00034774,1.3994
64,0.00033105,1.3226
65,0.0003187,1.2921
66,0.00033689,1.6657
67,0.0002803,0.9978
68,0.00029817,1.3948
69,0.00029643,1.4963
70,0.0002801,1.3752
71,0.0002453,0.92216
72,0.00026333,1.3517
73,0.00023644,1.0037
74,0.00026478,1.6134
75,0.00023506,1.2131
76,0.00023656,1.3557
77,0.00024585,1.6364
78,0.0002516,1.849
79,0.00021325,1.2415
80,0.00023187,1.7142
81,0.00019662,1.1059
82,0.0001995,1.2758
83,0.0001882,1.1277
84,0.00021733,1.8569
85,0.00021918,1.9963
86,0.00018516,1.3654
87,0.00018611,1.4881
88,0.00019803,1.8569
89,0.00017474,1.4117
90,0.00016283,1.2021
91,0.00019612,2.1059
92,0.00015572,1.1992
93,0.00016036,1.4206
94,0.0001527,1.301
95,0.00016094,1.621
96,0.00015306,1.494
97,0.00016183,1.8261
98,0.00016231,1.9281
99,0.00015758,1.8876
100,0.00014376,1.5763
101,0.00016035,2.1371
102,0.00015971,2.2054
103,0.00014314,1.8143
104,0.00013819,1.7455
105,0.00013467,1.7166
106,0.00014213,2.0329
107,0.00013864,2.0067
108,0.00012276,1.5591
109,0.00013136,1.9333
110,0.00014188,2.3472
111,0.00013942,2.3498
112,0.00012201,1.8482
113,0.00012705,2.1013
114,0.00011339,1.6837
115,0.00011565,1.8455
116,0.0001125,1.8006
117,0.00010929,1.7497
118,0.00011361,1.9919
119,0.00010731,1.8172
120,0.00010857,1.9406
121,0.00010867,2.0169
122,0.00012306,2.6283
123,0.00010978,2.2034
124,0.00010136,1.9273
125,0.00010134,1.9962
126,0.00010429,2.1899
127,0.00011092,2.526
128,8.5517e-05,1.4647
129,9.196e-05,1.8478
130,0.00010123,2.332
131,9.2937e-05,2.0273
132,8.8545e-05,1.8831
133,8.9664e-05,2.0032
134,7.9269e-05,1.5331
135,8.4502e-05,1.8754
136,8.3728e-05,1.8995
137,7.5562e-05,1.5175
138,8.1011e-05,1.883
139,7.3535e-05,1.5252
140,8.1572e-05,2.038
141,7.1415e-05,1.5223
142,7.6353e-05,1.874
143,6.7681e-05,1.4114
144,6.8998e-05,1.5556
145,5.8576e-05,0.90457
146,6.1556e-05,1.1797
147,5.6218e-05,0.84507
148,5.7183e-05,0.97793
149,5.5198e-05,0.88296
150,5.8044e-05,1.1594
151,5.4272e-05,0.92532
152,5.0706e-05,0.68748
153,4.8275e-05,0.53106
154,5.1201e-05,0.84323
155,4.9147e-05,0.72159
156,4.2419e-05,0.13809
157,3.8884e-05,-0.18425
158,4.0118e-05,0.0065866
159,3.9664e-05,0.011944
160,3.0937e-05,-1.0128
161,3.7274e-05,-0.14946
162,3.4278e-05,-0.4595
163,3.1841e-05,-0.72639
164,3.1573e-05,-0.70994
165,2.7547e-05,-1.2496
166,3.0633e-05,-0.73599
167,2.3517e-05,-1.8319
168,2.3105e-05,-1.8568
169,2.5936e-05,-1.3032
170,2.2157e-05,-1.936
171,2.4049e-05,-1.5291
172,1.9334e-05,-2.4262
173,1.8818e-05,-2.4934
174,1.6996e-05,-2.8855
175,1.7041e-05,-2.8243
176,1.6199e-05,-2.9947
177,1.4264e-05,-3.4981
178,1.4246e-05,-3.4547
179,1.2723e-05,-3.897
180,1.2838e-05,-3.8096
181,1.2965e-05,-3.7188
182,1.1526e-05,-4.1817
183,1.1987e-05,-3.9639
184,9.9782e-06,-4.7131
185,1.0241e-05,-4.5534
186,8.5824e-06,-5.2736
187,7.8211e-06,-5.6305
188,7.1785e-06,-5.9565
189,7.2907e-06,-5.8431
190,6.4349e-06,-6.3395
191,5.7989e-06,-6.7459
192,6.5247e-06,-6.1884
193,5.587e-06,-6.8171
194,5.0834e-06,-7.1824
195,4.9527e-06,-7.2509
196,4.9812e-06,-7.1816
197,4.6444e-06,-7.4414
198,3.8351e-06,-8.2289
199,3.9071e-06,-8.1043
200,3.4108e-06,-8.6508
201,3.457e-06,-8.5491
202,3.0578e-06,-9.0388
203,2.9025e-06,-9.2224
204,2.479e-06,-9.8647
205,2.5355e-06,-9.7243
206,2.4974e-06,-9.7478
207,2.1641e-06,-10.328
208,2.2087e-06,-10.197
209,1.971e-06,-10.65
210,1.8506e-06,-10.883
211,1.8267e-06,-10.898
212,1.5885e-06,-11.464
213,1.5147e-06,-11.629
214,1.3756e-06,-12.007
215,1.2903e-06,-12.244
216,1.205e-06,-12.501
217,1.0368e-06,-13.114
218,1.0141e-06,-13.17
219,1.0529e-06,-12.967
220,9.2841e-07,-13.474
221,9.1085e-07,-13.518
222,8.2778e-07,-13.894
223,7.3253e-07,-14.386
224,7.193e-07,-14.426
225,6.8948e-07,-14.571
226,6.81e-07,-14.586
227,5.7276e-07,-15.3
228,6.025e-07,-15.042
229,5.1459e-07,-15.689
230,4.8256e-07,-15.93
231,4.1758e-07,-16.52
232,4.102e-07,-16.56
233,4.401e-07,-16.217
234,3.9501e-07,-16.65
235,3.8235e-07,-16.754
236,3.2827e-07,-17.379
237,3.1851e-07,-17.474
238,3.0224e-07,-17.665
239,2.7859e-07,-17.982
240,2.624e-07,-18.206
241,2.4042e-07,-18.55
242,2.2791e-07,-18.746
243,1.9618e-07,-19.361
244,1.9146e-07,-19.432
245,2.0618e-07,-19.074
246,1.8905e-07,-19.415
247,1.7265e-07,-19.774
248,1.6777e-07,-19.864
249,1.6419e-07,-19.923
250,1.6524e-07,-19.86
251,1.3086e-07,-20.839
252,1.1567e-07,-21.34
253,1.1855e-07,-21.199
254,1.2002e-07,-21.111
255,1.0673e-07,-21.586
256,9.7412e-08,-21.949
257,9.9468e-08,-21.825
258,9.1463e-08,-22.155
259,8.9176e-08,-22.232
260,8.523e-08,-22.395
261,7.6733e-08,-22.817
262,7.2794e-08,-23.013
263,6.8103e-08,-23.269
264,7.6517e-08,-22.73
265,6.0941e-08,-23.686
266,6.0065e-08,-23.716
267,5.5985e-08,-23.989
268,5.2701e-08,-24.219
269,4.7387e-08,-24.648
270,4.9162e-08,-24.456
271,4.4464e-08,-24.861
272,4.0776e-08,-25.205
273,3.7057e-08,-25.588
274,4.0308e-08,-25.191
275,4.2636e-08,-24.916
276,3.5676e-08,-25.658
277,3.2265e-08,-26.063
278,3.4235e-08,-25.774
279,3.0644e-08,-26.224
280,2.7059e-08,-26.734
281,2.87e-08,-26.447
282,2.3285e-08,-27.324
283,2.2457e-08,-27.451
284,2.2302e-08,-27.45
285,2.2687e-08,-27.345
286,2.089e-08,-27.673
287,2.0805e-08,-27.661
288,1.9105e-08,-28.001
289,1.7313e-08,-28.398
290,1.7296e-08,-28.373
291,1.5764e-08,-28.746
292,1.365e-08,-29.341
293,1.4459e-08,-29.061
294,1.486e-08,-28.913
295,1.383e-08,-29.195
296,1.2541e-08,-29.591
297,1.2442e-08,-29.596
298,1.1626e-08,-29.861
299,1.0345e-08,-30.339
300,9.7227e-09,-30.58
301,9.382e-09,-30.706
302,9.6763e-09,-30.543
303,8.474e-09,-31.09
304,7.8428e-09,-31.398
305,8.1336e-09,-31.211
306,6.9115e-09,-31.89
307,7.4607e-09,-31.529
308,5.9708e-09,-32.469
309,7.3759e-09,-31.523
310,5.6824e-09,-32.627
311,5.4622e-09,-32.771
312,5.42e-09,-32.777
313,5.1332e-09,-32.985
314,4.9472e-09,-33.118
315,4.8155e-09,-33.207
316,4.5232e-09,-33.452
317,4.0055e-09,-33.952
318,3.9162e-09,-34.023
319,3.3109e-09,-34.725
320,3.9592e-09,-33.921
321,3.2861e-09,-34.703
322,3.4143e-09,-34.51
323,3.1161e-09,-34.88
324,2.9768e-09,-35.052
325,2.8041e-09,-35.284
326,2.8181e-09,-35.236
327,2.2369e-09,-36.213
328,2.3483e-09,-35.975
329,1.9889e-09,-36.67
330,2.0646e-09,-36.481
331,1.8825e-09,-36.856
332,1.7546e-09,-37.136
333,1.6943e-09,-37.261
334,1.6254e-09,-37.416
335,1.4802e-09,-37.796
336,1.5291e-09,-37.629
337,1.3711e-09,-38.077
338,1.4288e-09,-37.872
339,1.2456e-09,-38.442
340,1.2138e-09,-38.529
341,1.0147e-09,-39.281
342,1.0736e-09,-39.011
343,9.5696e-10,-39.485
344,8.8574e-10,-39.796
345,8.6845e-10,-39.856
346,7.0945e-10,-40.709
347,7.6303e-10,-40.368
348,6.8186e-10,-40.831
349,6.2433e-10,-41.189
350,6.5726e-10,-40.941
351,5.947e-10,-41.351
352,5.4883e-10,-41.675
353,5.092e-10,-41.976
354,4.417e-10,-42.569
355,4.5356e-10,-42.429
356,3.8865e-10,-43.075
357,3.8344e-10,-43.11
358,3.6441e-10,-43.306
359,2.9445e-10,-44.208
360,2.9553e-10,-44.168
361,2.5194e-10,-44.837
362,2.3934e-10,-45.036
363,2.2344e-10,-45.31
364,2.0791e-10,-45.599
365,2.2171e-10,-45.296
366,1.7654e-10,-46.262
367,1.7481e-10,-46.281
368,1.5503e-10,-46.779
369,1.6105e-10,-46.59
370,1.2711e-10,-47.594
371,1.2609e-10,-47.606
372,9.2626e-11,-48.922
373,9.1308e-11,-48.961
374,7.4683e-11,-49.81
375,6.7703e-11,-50.213
376,6.0913e-11,-50.649
377,5.726e-11,-50.895
378,5.6383e-11,-50.939
379,4.8664e-11,-51.555
380,4.8138e-11,-51.579
381,4.322e-11,-52.025
382,4.4041e-11,-51.92
383,3.9196e-11,-52.404
384,3.1141e-11,-53.38
385,2.8021e-11,-53.816
386,2.4394e-11,-54.395
387,2.0083e-11,-55.217
388,1.8237e-11,-55.614
389,1.6413e-11,-56.049
390,1.3981e-11,-56.723
391,1.2956e-11,-57.032
392,1.1146e-11,-57.663
393,1.0105e-11,-58.067
394,1.0199e-11,-58.005
395,9.1188e-12,-58.469
396,9.5226e-12,-58.259
397,8.4601e-12,-58.75
398,7.7443e-12,-59.113
399,7.9282e-12,-58.989
400,1.5004e-11,-56.197
401,6.7791e-12,-59.625
402,6.7513e-12,-59.622
403,5.8519e-12,-60.221
404,5.7588e-12,-60.269
405,5.5151e-12,-60.435
406,5.1435e-12,-60.717
407,4.8729e-12,-60.93
408,4.8131e-12,-60.963
409,5.2715e-12,-60.546
410,5.4299e-12,-60.396
411,6.9674e-12,-59.292
412,8.6177e-12,-58.348
413,1.0982e-11,-57.274
414,1.4125e-11,-56.16
415,1.7877e-11,-55.116
416,2.2735e-11,-54.051
417,2.3578e-11,-53.872
418,2.9446e-11,-52.886
419,3.3082e-11,-52.36
420,3.3469e-11,-52.289
421,3.8459e-11,-51.664
422,3.8885e-11,-51.596
423,4.3961e-11,-51.043
424,5.1927e-11,-50.299
425,5.7638e-11,-49.825
426,6.6714e-11,-49.17
427,8.642e-11,-48.025
428,9.3735e-11,-47.652
429,1.1722e-10,-46.661
430,1.4966e-10,-45.58
431,1.717e-10,-44.963
432,1.7248e-10,-44.923
433,2.0986e-10,-44.051
434,2.0979e-10,-44.032
435,2.4257e-10,-43.382
436,2.2365e-10,-43.714
437,2.549e-10,-43.127
438,3.1095e-10,-42.244
439,3.6173e-10,-41.567
440,3.743e-10,-41.399
441,4.1075e-10,-40.975
442,4.6944e-10,-40.376
443,5.3596e-10,-39.781
444,5.4305e-10,-39.704
445,6.2207e-10,-39.094
446,6.2704e-10,-39.04
447,8.0884e-10,-37.915
448,7.8284e-10,-38.038
449,8.7269e-10,-37.546
450,1.0138e-09,-36.876
451,1.053e-09,-36.692
452,1.1458e-09,-36.306
453,1.269e-09,-35.843
454,1.1307e-09,-36.325
455,1.3906e-09,-35.408
456,1.3493e-09,-35.52
457,1.5383e-09,-34.931
458,1.8096e-09,-34.207
459,1.6526e-09,-34.582
460,1.8316e-09,-34.117
461,2.0663e-09,-33.574
462,2.4181e-09,-32.872
463,2.4547e-09,-32.788
464,2.581e-09,-32.552
465,2.7325e-09,-32.285
466,3.1904e-09,-31.594
467,2.8874e-09,-32.009
468,3.397e-09,-31.284
469,3.6863e-09,-30.911
470,3.8224e-09,-30.735
471,3.6415e-09,-30.927
472,4.2285e-09,-30.259
473,4.1641e-09,-30.308
474,5.0326e-09,-29.467
475,4.866e-09,-29.594
476,5.3354e-09,-29.176
477,6.0261e-09,-28.629
478,6.6493e-09,-28.184
479,6.1004e-09,-28.54
480,7.1025e-09,-27.861
481,6.6777e-09,-28.111
482,7.0676e-09,-27.846
483,7.3783e-09,-27.641
484,9.0737e-09,-26.725
485,9.8668e-09,-26.343
486,8.9135e-09,-26.767
487,9.6313e-09,-26.413
488,1.0998e-08,-25.818
489,1.0495e-08,-26.004
490,1.037e-08,-26.038
491,1.3295e-08,-24.941
492,1.1378e-08,-25.6
493,1.2522e-08,-25.166
494,1.285e-08,-25.037
495,1.4275e-08,-24.562
496,1.4578e-08,-24.453
497,1.6299e-08,-23.951
498,1.7257e-08,-23.686
499,1.7906e-08,-23.508
500,1.7528e-08,-23.583
501,2.083e-08,-22.816
502,2.1917e-08,-22.578
503,2.0604e-08,-22.829
504,2.1335e-08,-22.66
505,2.1746e-08,-22.56
506,2.4358e-08,-22.051
507,2.5197e-08,-21.886
508,2.3941e-08,-22.091
509,2.6897e-08,-21.569
510,3.0357e-08,-21.026
511,3.1581e-08,-20.837
512,2.9243e-08,-21.154
513,3.1965e-08,-20.751
514,3.0504e-08,-20.937
515,3.2585e-08,-20.634
516,3.3283e-08,-20.525
517,3.3807e-08,-20.44
518,3.7445e-08,-19.98
519,3.6709e-08,-20.049
520,3.9005e-08,-19.769
521,4.1486e-08,-19.484
522,4.9164e-08,-18.73
523,4.5892e-08,-19.013
524,4.4127e-08,-19.166
525,4.6066e-08,-18.963
526,5.0177e-08,-18.575
527,5.6232e-08,-18.064
528,4.5374e-08,-18.979
529,5.0362e-08,-18.51
530,5.7581e-08,-17.912
531,5.5994e-08,-18.017
532,5.557e-08,-18.033
533,5.9436e-08,-17.725
534,5.4471e-08,-18.088
535,6.1916e-08,-17.515
536,6.2406e-08,-17.464
537,5.9644e-08,-17.645
538,6.5477e-08,-17.223
539,6.3181e-08,-17.362
540,7.1836e-08,-16.789
541,6.5704e-08,-17.16
542,7.3254e-08,-16.672
543,6.6691e-08,-17.063
544,7.0741e-08,-16.791
545,6.364e-08,-17.235
546,6.8723e-08,-16.885
547,6.4872e-08,-17.12
548,7.0025e-08,-16.772
549,7.0782e-08,-16.709
550,7.4799e-08,-16.454
551,7.2823e-08,-16.554
552,7.2768e-08,-16.542
553,7.2121e-08,-16.565
554,7.7132e-08,-16.257
555,7.658e-08,-16.273
556,7.0329e-08,-16.627
557,6.4599e-08,-16.981
558,7.1297e-08,-16.537
559,7.4784e-08,-16.314
560,6.0578e-08,-17.213
561,7.1302e-08,-16.49
562,6.9372e-08,-16.593
563,6.4262e-08,-16.91
564,6.8328e-08,-16.628
565,6.3794e-08,-16.911
566,7.1539e-08,-16.398
567,5.6873e-08,-17.379
568,5.7487e-08,-17.317
569,6.7329e-08,-16.616
570,6.1831e-08,-16.97
571,6.6303e-08,-16.652
572,5.6912e-08,-17.3
573,5.8045e-08,-17.199
574,5.4873e-08,-17.428
575,5.6827e-08,-17.261
576,5.4248e-08,-17.448
577,4.8769e-08,-17.895
578,5.0816e-08,-17.701
579,4.9898e-08,-17.766
580,5.054e-08,-17.695
581,5.4337e-08,-17.366
582,4.7662e-08,-17.92
583,5.1112e-08,-17.601
584,4.3821e-08,-18.255
585,5.0913e-08,-17.589
586,4.4869e-08,-18.123
587,3.9211e-08,-18.693
588,4.1831e-08,-18.397
589,4.5862e-08,-17.983
590,4.2239e-08,-18.326
591,3.6158e-08,-18.986
592,4.3697e-08,-18.149
593,4.1152e-08,-18.395
594,3.976e-08,-18.53
595,4.0954e-08,-18.387
596,4.128e-08,-18.338
597,4.0202e-08,-18.438
598,3.7133e-08,-18.768
599,4.1355e-08,-18.286
600,9.15e-09,-24.823


==> Figs/data/burgers_turbulence/bt1200_Chebyshev_04_Chebyshev_GaussianGA_Eps0_010.csv <==
f,P,Pdb
1,1.9295e-05,-47.146
2,0.00011891,-33.227
3,0.00041923,-24.233
4,0.0010197,-17.874
5,0.0019678,-13.081
6,0.0035557,-8.9278
7,0.0055064,-5.6893
8,0.0074769,-3.201
9,0.0097126,-1.0418
10,0.011404,0.57053
11,0.013107,2.003
12,0.014382,3.1617
13,0.014384,3.8575
14,0.013618,4.2638
15,0.012615,4.5308
16,0.011463,4.6753
17,0.0097663,4.5063
18,0.0086412,4.4712
19,0.0068792,3.9505
20,0.0053012,3.2643
21,0.0043341,2.8134
22,0.0035311,2.3275
23,0.0028514,1.7851
24,0.0027123,1.9376
25,0.0022914,1.5599
26,0.0020956,1.5126
27,0.0022662,2.1802
28,0.0019524,1.8489
29,0.0020142,2.289
30,0.0019989,2.5504
31,0.0019395,2.7041
32,0.001571,2.0648
33,0.0016013,2.4151
34,0.0013233,1.8461
35,0.0012977,2.0132
36,0.0010146,1.1892
37,0.00097277,1.2441
38,0.00098718,1.5396
39,0.00096335,1.6591
40,0.00087792,1.4758
41,0.00080946,1.3376
42,0.00081469,1.5749
43,0.00079638,1.6806
44,0.00069472,1.2872
45,0.00070102,1.5215
46,0.00060989,1.1076
47,0.00067904,1.7609
48,0.00058277,1.2798
49,0.00057049,1.3664
50,0.00058164,1.6259
51,0.00053112,1.4033
52,0.00051176,1.4107
53,0.00050128,1.4863
54,0.00040115,0.68091
55,0.00043684,1.2105
56,0.00038188,0.783
57,0.00038597,0.98299
58,0.00040715,1.3661
59,0.00033384,0.65241
60,0.00033882,0.86276
61,0.00034072,1.0306
62,0.00035714,1.3763
63,0.00032632,1.1232
64,0.00030925,1.0268
65,0.00029697,0.98537
66,0.00031311,1.3479
67,0.00025888,0.6525
68,0.00027648,1.0667
69,0.00027331,1.1435
70,0.0002577,1.0131
71,0.00022499,0.54675
72,0.00024158,0.97725
73,0.00021582,0.60734
74,0.00024091,1.2031
75,0.00021251,0.77501
76,0.00021349,0.90998
77,0.0002221,1.1954
78,0.00022571,1.3774
79,0.00019195,0.78445
80,0.00020771,1.2364
81,0.00017612,0.6278
82,0.00017706,0.75757
83,0.00016706,0.61018
84,0.00019244,1.3285
85,0.00019239,1.4303
86,0.00016207,0.78702
87,0.00016281,0.9071
88,0.00017225,1.2514
89,0.00015176,0.79939
90,0.00014087,0.57299
91,0.00017035,1.4942
92,0.00013331,0.52438
93,0.00013792,0.76603
94,0.00013152,0.65241
95,0.00013845,0.96737
96,0.00013111,0.82176
97,0.00013731,1.1125
98,0.00013856,1.2409
99,0.00013344,1.1656
100,0.00012297,0.89817
101,0.00013704,1.4548
102,0.00013631,1.5173
103,0.00012106,1.0867
104,0.00011709,1.026
105,0.0001124,0.93157
106,0.00012055,1.3179
107,0.00011652,1.2518
108,0.00010324,0.80698
109,0.00011141,1.218
110,0.0001196,1.6052
111,0.00011768,1.6135
112,0.00010432,1.1679
113,0.00010815,1.4017
114,9.6019e-05,0.96166
115,9.7505e-05,1.1042
116,9.5778e-05,1.1018
117,9.5036e-05,1.1426
118,9.6428e-05,1.2797
119,9.3299e-05,1.2097
120,9.45e-05,1.3379
121,9.3972e-05,1.3857
122,0.00010901,2.1019
123,9.5614e-05,1.6033
124,8.8316e-05,1.3288
125,9.0223e-05,1.4913
126,9.4254e-05,1.7504
127,0.00010122,2.1289
128,8.0147e-05,1.1831
129,8.5154e-05,1.5138
130,9.5807e-05,2.0928
131,8.9109e-05,1.8446
132,8.469e-05,1.6898
133,8.7677e-05,1.9059
134,7.8208e-05,1.4746
135,8.5231e-05,1.9126
136,8.3788e-05,1.9026
137,7.7695e-05,1.6383
138,8.7262e-05,2.2058
139,7.8971e-05,1.835
140,8.6836e-05,2.3095
141,7.9604e-05,1.9937
142,8.6803e-05,2.4311
143,7.7859e-05,2.0198
144,8.289e-05,2.3523
145,7.0765e-05,1.7255
146,7.7724e-05,2.1926
147,7.0791e-05,1.8461
148,7.5553e-05,2.1878
149,7.468e-05,2.1958
150,8.2819e-05,2.7031
151,7.6189e-05,2.3985
152,7.4812e-05,2.3766
153,7.1863e-05,2.2589
154,8.1404e-05,2.8569
155,7.9793e-05,2.8263
156,7.103e-05,2.3769
157,6.8266e-05,2.26
158,7.469e-05,2.7058
159,7.6569e-05,2.8685
160,6.2588e-05,2.0473
161,7.8788e-05,3.1011
162,7.2536e-05,2.7958
163,7.0203e-05,2.7073
164,7.0712e-05,2.7918
165,6.7901e-05,2.6684
166,7.6497e-05,3.2386
167,6.0915e-05,2.3016
168,6.3455e-05,2.5308
169,7.4558e-05,3.2827
170,6.6817e-05,2.8578
171,7.4835e-05,3.401
172,6.4267e-05,2.7905
173,6.5671e-05,2.9346
174,6.2075e-05,2.7401
175,6.81e-05,3.1922
176,6.59e-05,3.0991
177,5.9496e-05,2.7044
178,6.4771e-05,3.1222
179,5.8648e-05,2.7396
180,6.1439e-05,2.9899
181,6.5399e-05,3.3093
182,6.0846e-05,3.0437
183,6.8239e-05,3.5893
184,5.7927e-05,2.9252
185,6.2308e-05,3.2889
186,5.43e-05,2.7383
187,5.1545e-05,2.5587
188,4.9869e-05,2.4615
189,5.4247e-05,2.873
190,4.936e-05,2.5088
191,4.7233e-05,2.3631
192,5.4548e-05,3.0338
193,4.8598e-05,2.5773
194,4.5361e-05,2.3229
195,4.5807e-05,2.41
196,4.7784e-05,2.638
197,4.6789e-05,2.5907
198,3.9171e-05,1.8629
199,4.2252e-05,2.2355
200,3.7074e-05,1.7113
201,3.9762e-05,2.0585
202,3.6121e-05,1.6846
203,3.6323e-05,1.7518
204,3.1558e-05,1.1837
205,3.325e-05,1.453
206,3.4009e-05,1.5932
207,3.0244e-05,1.1258
208,3.0939e-05,1.2664
209,2.8622e-05,0.96985
210,2.6995e-05,0.75729
211,2.7501e-05,0.87917
212,2.4444e-05,0.40847
213,2.3883e-05,0.34852
214,2.1964e-05,0.025474
215,2.055e-05,-0.22304
216,1.9553e-05,-0.39871
217,1.7559e-05,-0.82579
218,1.6888e-05,-0.95509
219,1.7858e-05,-0.67285
220,1.5972e-05,-1.118
221,1.612e-05,-1.0385
222,1.4697e-05,-1.4006
223,1.3189e-05,-1.8317
224,1.2861e-05,-1.9023
225,1.2597e-05,-1.9538
226,1.242e-05,-1.9768
227,1.0738e-05,-2.5704
228,1.1286e-05,-2.3161
229,9.4363e-06,-3.0553
230,9.2526e-06,-3.1028
231,7.7057e-06,-3.8597
232,7.6837e-06,-3.8345
233,8.0619e-06,-3.5885
234,7.2013e-06,-4.0416
235,7.1651e-06,-4.0264
236,6.107e-06,-4.6835
237,5.8622e-06,-4.8244
238,5.565e-06,-5.0138
239,5.0065e-06,-5.4367
240,4.8445e-06,-5.5433
241,4.4085e-06,-5.9168
242,4.2023e-06,-6.0889
243,3.4415e-06,-6.9204
244,3.4426e-06,-6.8834
245,3.6444e-06,-6.6004
246,3.3173e-06,-6.9735
247,3.1103e-06,-7.218
248,2.9854e-06,-7.361
249,2.748e-06,-7.6858
250,2.7339e-06,-7.6733
251,2.2214e-06,-8.5402
252,1.9416e-06,-9.0905
253,1.9817e-06,-8.9671
254,1.8938e-06,-9.13
255,1.7809e-06,-9.3627
256,1.5067e-06,-10.055
257,1.5343e-06,-9.9424
258,1.4743e-06,-10.082
259,1.33e-06,-10.495
260,1.2764e-06,-10.641
261,1.1938e-06,-10.898
262,1.0334e-06,-11.491
263,1.0477e-06,-11.399
264,1.048e-06,-11.364
265,8.9482e-07,-12.018
266,8.3957e-07,-12.262
267,7.4835e-07,-12.729
268,6.9705e-07,-13.005
269,6.7026e-07,-13.143
270,6.3107e-07,-13.372
271,5.8907e-07,-13.639
272,5.4483e-07,-13.946
273,4.6695e-07,-14.584
274,4.9982e-07,-14.257
275,5.2099e-07,-14.045
276,4.2397e-07,-14.909
277,4.0362e-07,-15.091
278,3.8779e-07,-15.233
279,3.7647e-07,-15.331
280,3.0525e-07,-16.21
281,3.2234e-07,-15.943
282,2.6624e-07,-16.742
283,2.4658e-07,-17.045
284,2.5389e-07,-16.887
285,2.4438e-07,-17.022
286,2.334e-07,-17.192
287,2.3273e-07,-17.174
288,2.0528e-07,-17.689
289,1.5377e-07,-18.913
290,1.6846e-07,-18.487
291,1.7324e-07,-18.336
292,1.3786e-07,-19.298
293,1.3622e-07,-19.32
294,1.4656e-07,-18.973
295,1.2251e-07,-19.722
296,1.205e-07,-19.764
297,1.1378e-07,-19.984
298,1.0936e-07,-20.127
299,9.6314e-08,-20.65
300,9.2081e-08,-20.816
301,8.5078e-08,-21.13
302,7.9809e-08,-21.379
303,7.4395e-08,-21.656
304,7.5245e-08,-21.578
305,6.9927e-08,-21.868
306,6.3951e-08,-22.227
307,6.4772e-08,-22.143
308,5.1177e-08,-23.138
309,5.8937e-08,-22.497
310,4.881e-08,-23.288
311,4.9707e-08,-23.181
312,4.234e-08,-23.849
313,4.2063e-08,-23.85
314,4.1085e-08,-23.925
315,3.6709e-08,-24.386
316,3.4316e-08,-24.651
317,3.6544e-08,-24.351
318,3.0718e-08,-25.077
319,3.0178e-08,-25.127
320,2.9879e-08,-25.143
321,2.9237e-08,-25.211
322,2.8141e-08,-25.349
323,2.4051e-08,-26.005
324,2.2372e-08,-26.292
325,2.4023e-08,-25.956
326,2.3035e-08,-26.112
327,2.0409e-08,-26.611
328,1.8874e-08,-26.924
329,1.7612e-08,-27.198
330,1.8729e-08,-26.905
331,1.5526e-08,-27.693
332,1.6239e-08,-27.472
333,1.6443e-08,-27.391
334,1.4817e-08,-27.817
335,1.4895e-08,-27.769
336,1.54e-08,-27.598
337,1.4234e-08,-27.914
338,1.3885e-08,-27.996
339,1.241e-08,-28.458
340,1.3537e-08,-28.055
341,1.2561e-08,-28.355
342,1.2077e-08,-28.5
343,1.2032e-08,-28.491
344,1.1942e-08,-28.498
345,1.1584e-08,-28.605
346,1.1015e-08,-28.799
347,1.1992e-08,-28.404
348,1.0079e-08,-29.134
349,1.1328e-08,-28.602
350,1.2357e-08,-28.2
351,1.1572e-08,-28.46
352,1.2203e-08,-28.205
353,1.2672e-08,-28.016
354,1.1716e-08,-28.332
355,1.1988e-08,-28.208
356,1.1014e-08,-28.552
357,1.0326e-08,-28.807
358,1.1663e-08,-28.254
359,1.2035e-08,-28.094
360,1.2643e-08,-27.856
361,1.1618e-08,-28.198
362,1.3316e-08,-27.582
363,1.3015e-08,-27.657
364,1.2894e-08,-27.674
365,1.4746e-08,-27.067
366,1.3456e-08,-27.441
367,1.5272e-08,-26.868
368,1.3678e-08,-27.323
369,1.3722e-08,-27.285
370,1.5737e-08,-26.667
371,1.5223e-08,-26.788
372,1.6727e-08,-26.355
373,1.6106e-08,-26.496
374,1.777e-08,-26.046
375,1.6957e-08,-26.226
376,1.671e-08,-26.267
377,1.6546e-08,-26.286
378,1.7633e-08,-25.987
379,1.8651e-08,-25.72
380,1.7948e-08,-25.864
381,1.9738e-08,-25.429
382,1.7929e-08,-25.823
383,1.7455e-08,-25.917
384,1.9315e-08,-25.454
385,1.9578e-08,-25.373
386,2.0315e-08,-25.19
387,2.1032e-08,-25.017
388,2.1171e-08,-24.966
389,2.34e-08,-24.509
390,2.187e-08,-24.78
391,2.2063e-08,-24.72
392,2.2207e-08,-24.669
393,2.2176e-08,-24.653
394,2.1777e-08,-24.71
395,2.1792e-08,-24.685
396,1.9589e-08,-25.126
397,2.2462e-08,-24.51
398,2.213e-08,-24.553
399,2.2763e-08,-24.408
400,2.1114e-08,-24.713
401,2.2939e-08,-24.331
402,2.1845e-08,-24.522
403,2.3209e-08,-24.237
404,2.436e-08,-24.006
405,2.2097e-08,-24.408
406,2.1314e-08,-24.543
407,2.1174e-08,-24.55
408,2.2452e-08,-24.274
409,1.9696e-08,-24.822
410,2.0978e-08,-24.527
411,2.1796e-08,-24.339
412,1.9292e-08,-24.848
413,1.9147e-08,-24.86
414,1.9168e-08,-24.834
415,2.1626e-08,-24.289
416,2.0613e-08,-24.477
417,2.3469e-08,-23.892
418,1.8596e-08,-24.882
419,2.037e-08,-24.466
420,1.9979e-08,-24.529
421,1.9796e-08,-24.549
422,2.1564e-08,-24.156
423,1.8545e-08,-24.791
424,1.8537e-08,-24.772
425,1.9497e-08,-24.532
426,1.7312e-08,-25.028
427,2.0451e-08,-24.284
428,1.7949e-08,-24.831
429,2.1205e-08,-24.086
430,2.3357e-08,-23.646
431,1.9223e-08,-24.472
432,1.9457e-08,-24.4
433,1.8953e-08,-24.494
434,2.0065e-08,-24.226
435,2.1578e-08,-23.89
436,2.0917e-08,-24.005
437,2.2485e-08,-23.671
438,2.2546e-08,-23.64
439,2.2918e-08,-23.549
440,2.271e-08,-23.569
441,2.3547e-08,-23.392
442,2.7727e-08,-22.663
443,2.4541e-08,-23.173
444,2.5687e-08,-22.955
445,2.5031e-08,-23.048
446,2.7375e-08,-22.64
447,2.4832e-08,-23.044
448,2.9724e-08,-22.243
449,2.7761e-08,-22.521
450,3.3156e-08,-21.73
451,3.0626e-08,-22.056
452,3.4069e-08,-21.574
453,3.161e-08,-21.88
454,3.8217e-08,-21.036
455,3.9177e-08,-20.909
456,3.5979e-08,-21.26
457,3.7195e-08,-21.097
458,4.3436e-08,-20.404
459,4.4291e-08,-20.301
460,3.7656e-08,-20.987
461,4.9896e-08,-19.745
462,4.7573e-08,-19.934
463,4.9774e-08,-19.718
464,5.0138e-08,-19.668
465,5.1457e-08,-19.537
466,5.8969e-08,-18.926
467,4.8855e-08,-19.725
468,5.4249e-08,-19.251
469,6.4259e-08,-18.497
470,6.4326e-08,-18.474
471,7.2892e-08,-17.913
472,6.3943e-08,-18.463
473,6.8111e-08,-18.171
474,6.5771e-08,-18.304
475,7.6082e-08,-17.653
476,7.664e-08,-17.603
477,7.1794e-08,-17.869
478,8.2342e-08,-17.255
479,7.8032e-08,-17.471
480,8.4242e-08,-17.12
481,9.2514e-08,-16.695
482,8.8827e-08,-16.854
483,1.0631e-07,-16.056
484,9.3227e-08,-16.608
485,1.0341e-07,-16.139
486,9.337e-08,-16.565
487,9.1956e-08,-16.614
488,9.2397e-08,-16.575
489,1.0449e-07,-16.023
490,9.8097e-08,-16.28
491,9.703e-08,-16.309
492,1.1622e-07,-15.508
493,1.0686e-07,-15.855
494,1.0391e-07,-15.959
495,1.0951e-07,-15.713
496,1.1794e-07,-15.374
497,1.1845e-07,-15.337
498,1.036e-07,-15.902
499,1.1504e-07,-15.429
500,1.049e-07,-15.813
501,1.1575e-07,-15.368
502,1.0894e-07,-15.614
503,1.1342e-07,-15.422
504,1.0062e-07,-15.925
505,1.1041e-07,-15.504
506,1.1567e-07,-15.285
507,1.0721e-07,-15.597
508,1.1268e-07,-15.364
509,1.0777e-07,-15.541
510,1.0526e-07,-15.626
511,1.1072e-07,-15.389
512,1.0124e-07,-15.761
513,1.0149e-07,-15.733
514,9.6381e-08,-15.941
515,9.275e-08,-16.091
516,9.0861e-08,-16.163
517,8.421e-08,-16.477
518,8.3562e-08,-16.493
519,9.1011e-08,-16.106
520,8.3097e-08,-16.484
521,8.6317e-08,-16.302
522,8.1078e-08,-16.558
523,7.5387e-08,-16.857
524,7.4879e-08,-16.87
525,7.5567e-08,-16.814
526,7.7115e-08,-16.709
527,6.7893e-08,-17.246
528,7.4009e-08,-16.854
529,6.323e-08,-17.522
530,6.3929e-08,-17.457
531,5.4582e-08,-18.128
532,5.5962e-08,-18.003
533,5.9696e-08,-17.706
534,5.4968e-08,-18.048
535,5.612e-08,-17.942
536,4.8888e-08,-18.525
537,4.8265e-08,-18.564
538,4.7082e-08,-18.656
539,4.3436e-08,-18.99
540,4.2849e-08,-19.033
541,4.002e-08,-19.313
542,3.8913e-08,-19.419
543,3.2908e-08,-20.131
544,3.3999e-08,-19.973
545,3.6505e-08,-19.649
546,3.3927e-08,-19.951
547,3.2866e-08,-20.073
548,3.2229e-08,-20.142
549,3.0004e-08,-20.437
550,3.1267e-08,-20.242
551,2.5594e-08,-21.096
552,2.2867e-08,-21.569
553,2.3986e-08,-21.346
554,2.3241e-08,-21.467
555,2.2721e-08,-21.55
556,1.9486e-08,-22.201
557,2.0076e-08,-22.056
558,2.0054e-08,-22.045
559,1.8329e-08,-22.42
560,1.7737e-08,-22.548
561,1.7347e-08,-22.628
562,1.5378e-08,-23.136
563,1.5712e-08,-23.027
564,1.6546e-08,-22.788
565,1.4225e-08,-23.429
566,1.3618e-08,-23.603
567,1.2468e-08,-23.97
568,1.2012e-08,-24.117
569,1.1736e-08,-24.203
570,1.1429e-08,-24.302
571,1.0961e-08,-24.469
572,1.0234e-08,-24.752
573,9.055e-09,-25.268
574,9.9143e-09,-24.859
575,1.0115e-08,-24.757
576,8.8883e-09,-25.303
577,8.4024e-09,-25.532
578,8.5142e-09,-25.46
579,8.6035e-09,-25.4
580,7.2466e-09,-26.13
581,7.8363e-09,-25.775
582,6.4439e-09,-26.61
583,6.5878e-09,-26.499
584,6.6896e-09,-26.418
585,6.645e-09,-26.432
586,6.6246e-09,-26.43
587,6.6913e-09,-26.372
588,5.9032e-09,-26.902
589,5.2744e-09,-27.376
590,5.645e-09,-27.066
591,6.0156e-09,-26.775
592,5.0164e-09,-27.55
593,5.3637e-09,-27.244
594,5.7434e-09,-26.933
595,5.5775e-09,-27.045
596,5.1919e-09,-27.342
597,5.5031e-09,-27.074
598,5.0305e-09,-27.45
599,4.9736e-09,-27.485
600,1.1791e-09,-33.721


==> Figs/data/burgers_turbulence/bt1200_Chebyshev_05_Chebyshev_GaussianGA_Eps0_010.csv <==
f,P,Pdb
1,1.9306e-05,-47.143
2,0.00011911,-33.22
3,0.0004193,-24.232
4,0.0010197,-17.874
5,0.0019673,-13.082
6,0.0035556,-8.9278
7,0.0055059,-5.6897
8,0.0074749,-3.2021
9,0.0097117,-1.0422
10,0.011401,0.56926
11,0.013103,2.0017
12,0.014376,3.1601
13,0.014375,3.855
14,0.01361,4.2611
15,0.012609,4.5286
16,0.011455,4.6722
17,0.0097577,4.5024
18,0.0086326,4.4669
19,0.0068725,3.9462
20,0.0052949,3.2592
21,0.0043286,2.8078
22,0.0035259,2.3211
23,0.002847,1.7784
24,0.0027077,1.9302
25,0.0022866,1.5506
26,0.0020915,1.5041
27,0.0022604,2.1691
28,0.0019479,1.8387
29,0.0020086,2.2768
30,0.0019925,2.5363
31,0.0019326,2.6887
32,0.0015655,2.0494
33,0.0015951,2.3981
34,0.0013184,1.8301
35,0.001292,1.9941
36,0.0010101,1.1698
37,0.00096766,1.2213
38,0.00098185,1.5161
39,0.00095821,1.6359
40,0.00087322,1.4525
41,0.00080428,1.3098
42,0.00080913,1.5451
43,0.00079064,1.6491
44,0.00068956,1.2548
45,0.0006956,1.4879
46,0.00060488,1.0719
47,0.00067324,1.7236
48,0.00057742,1.2397
49,0.00056508,1.325
50,0.00057571,1.5814
51,0.00052539,1.3562
52,0.00050609,1.3624
53,0.00049547,1.4357
54,0.00039623,0.6273
55,0.00043118,1.1538
56,0.00037651,0.72154
57,0.00038066,0.92283
58,0.00040114,1.3016
59,0.00032882,0.58661
60,0.00033355,0.79457
61,0.0003352,0.95963
62,0.00035046,1.2942
63,0.00032028,1.0422
64,0.00030333,0.94279
65,0.00029078,0.89385
66,0.00030659,1.2564
67,0.00025321,0.55637
68,0.00027038,0.96989
69,0.00026676,1.0382
70,0.0002514,0.90557
71,0.00021937,0.43695
72,0.00023527,0.86228
73,0.00021002,0.48914
74,0.000234,1.0768
75,0.0002059,0.63779
76,0.00020696,0.77521
77,0.00021506,1.0555
78,0.00021813,1.2291
79,0.00018545,0.63484
80,0.00020047,1.0822
81,0.00016976,0.46795
82,0.0001703,0.58836
83,0.00016048,0.43582
84,0.0001847,1.1503
85,0.00018425,1.2426
86,0.00015482,0.58837
87,0.00015527,0.70126
88,0.00016405,1.0393
89,0.00014426,0.57918
90,0.00013367,0.3452
91,0.0001615,1.2625
92,0.00012604,0.28094
93,0.00013015,0.51394
94,0.0001242,0.40381
95,0.0001305,0.71064
96,0.00012333,0.55598
97,0.00012861,0.82808
98,0.00012978,0.95656
99,0.00012463,0.86878
100,0.00011481,0.59963
101,0.00012762,1.1455
102,0.00012665,1.1981
103,0.00011205,0.75087
104,0.00010817,0.68185
105,0.00010355,0.57532
106,0.00011083,0.95258
107,0.00010678,0.8727
108,9.459e-05,0.42695
109,0.0001018,0.82595
110,0.00010886,1.1965
111,0.00010686,1.1948
112,9.4744e-05,0.74986
113,9.7818e-05,0.96574
114,8.6691e-05,0.51786
115,8.775e-05,0.64641
116,8.5927e-05,0.63047
117,8.5329e-05,0.67468
118,8.6117e-05,0.78852
119,8.3221e-05,0.71328
120,8.4032e-05,0.8281
121,8.3098e-05,0.85162
122,9.6461e-05,1.5707
123,8.4117e-05,1.0469
124,7.7622e-05,0.7683
125,7.9137e-05,0.92198
126,8.2642e-05,1.1794
127,8.8175e-05,1.5295
128,7.0014e-05,0.59607
129,7.3941e-05,0.90067
130,8.2827e-05,1.4606
131,7.7075e-05,1.2146
132,7.3221e-05,1.0578
133,7.5505e-05,1.2568
134,6.6886e-05,0.79546
135,7.2923e-05,1.2353
136,7.1235e-05,1.1977
137,6.5871e-05,0.92138
138,7.4403e-05,1.5135
139,6.7086e-05,1.1266
140,7.3419e-05,1.5806
141,6.7453e-05,1.2744
142,7.2814e-05,1.6679
143,6.5597e-05,1.2756
144,6.962e-05,1.5946
145,5.9366e-05,0.96271
146,6.5439e-05,1.4454
147,5.9119e-05,1.0636
148,6.2889e-05,1.391
149,6.1926e-05,1.3825
150,6.9331e-05,1.9311
151,6.2893e-05,1.5656
152,6.186e-05,1.551
153,5.9785e-05,1.4598
154,6.7754e-05,2.0598
155,6.6648e-05,2.0445
156,5.9207e-05,1.5863
157,5.6749e-05,1.4576
158,6.2269e-05,1.9159
159,6.4491e-05,2.1229
160,5.264e-05,1.2955
161,6.5843e-05,2.3216
162,6.0108e-05,1.9796
163,5.8363e-05,1.9051
164,5.8398e-05,1.9609
165,5.6856e-05,1.8974
166,6.3865e-05,2.4548
167,5.1415e-05,1.5652
168,5.3416e-05,1.7829
169,6.3324e-05,2.5734
170,5.6857e-05,2.1568
171,6.4168e-05,2.7331
172,5.5995e-05,2.1921
173,5.766e-05,2.3697
174,5.4271e-05,2.1567
175,6.1477e-05,2.7479
176,5.852e-05,2.5833
177,5.3887e-05,2.2743
178,5.9188e-05,2.7308
179,5.3601e-05,2.3488
180,5.5279e-05,2.531
181,6.0138e-05,2.9451
182,5.7918e-05,2.8295
183,6.4839e-05,3.3674
184,5.4916e-05,2.6933
185,6.074e-05,3.1782
186,5.4859e-05,2.7827
187,5.1213e-05,2.5306
188,5.1514e-05,2.6024
189,5.8024e-05,3.1653
190,5.3612e-05,2.8677
191,5.4356e-05,2.9732
192,6.2243e-05,3.6069
193,5.7102e-05,3.2777
194,5.2809e-05,2.9831
195,5.5445e-05,3.2393
196,5.8745e-05,3.5348
197,6.0003e-05,3.671
198,5.1901e-05,3.0851
199,5.8227e-05,3.6283
200,5.1051e-05,3.1007
201,5.7975e-05,3.6964
202,5.5085e-05,3.5173
203,5.9284e-05,3.8793
204,5.212e-05,3.3627
205,5.5894e-05,3.7087
206,6.0027e-05,4.0608
207,5.6162e-05,3.8138
208,5.896e-05,4.0668
209,5.6861e-05,3.9511
210,5.6073e-05,3.9319
211,5.7448e-05,4.0784
212,5.5015e-05,3.9315
213,5.6115e-05,4.0584
214,5.3817e-05,3.9175
215,5.0132e-05,3.65
216,5.0192e-05,3.6954
217,4.8291e-05,3.5678
218,4.7808e-05,3.5642
219,5.1804e-05,3.9525
220,4.8357e-05,3.693
221,5.1431e-05,4.0001
222,4.8863e-05,3.8169
223,4.5738e-05,3.5689
224,4.5754e-05,3.6093
225,4.7498e-05,3.8104
226,4.8654e-05,3.9534
227,4.4185e-05,3.5733
228,4.7382e-05,3.9149
229,4.0546e-05,3.2762
230,4.1479e-05,3.4129
231,3.4843e-05,2.6934
232,3.5857e-05,2.8554
233,3.8777e-05,3.2328
234,3.6139e-05,2.9641
235,3.689e-05,3.0904
236,3.2354e-05,2.5575
237,3.1859e-05,2.5273
238,3.1496e-05,2.5141
239,2.8764e-05,2.1565
240,2.8228e-05,2.111
241,2.6353e-05,1.8486
242,2.5882e-05,1.8063
243,2.1102e-05,0.95542
244,2.1774e-05,1.1272
245,2.3962e-05,1.5786
246,2.1432e-05,1.1294
247,2.0754e-05,1.0249
248,2.0077e-05,0.91605
249,1.8881e-05,0.68435
250,1.9227e-05,0.79781
251,1.5581e-05,-0.080604
252,1.3941e-05,-0.52919
253,1.4253e-05,-0.39859
254,1.3722e-05,-0.52908
255,1.3115e-05,-0.69157
256,1.1071e-05,-1.3933
257,1.1451e-05,-1.2128
258,1.1093e-05,-1.3169
259,1.0021e-05,-1.7248
260,9.638e-06,-1.8607
261,9.1256e-06,-2.0646
262,7.7569e-06,-2.7371
263,7.9012e-06,-2.6239
264,7.9225e-06,-2.5793
265,6.8281e-06,-3.1921
266,6.4181e-06,-3.4283
267,5.7474e-06,-3.875
268,5.3586e-06,-4.1468
269,5.1868e-06,-4.256
270,4.8234e-06,-4.5392
271,4.4749e-06,-4.8327
272,4.1452e-06,-5.1332
273,3.4984e-06,-5.838
274,3.7512e-06,-5.5032
275,3.9728e-06,-5.2224
276,3.1857e-06,-6.1497
277,2.9949e-06,-6.3866
278,2.8498e-06,-6.571
279,2.7894e-06,-6.6328
280,2.235e-06,-7.5642
281,2.3513e-06,-7.3128
282,1.9301e-06,-8.1393
283,1.7949e-06,-8.424
284,1.8234e-06,-8.3249
285,1.7673e-06,-8.4301
286,1.6697e-06,-8.6462
287,1.65e-06,-8.6674
288,1.4288e-06,-9.2624
289,1.0695e-06,-10.49
290,1.1673e-06,-10.08
291,1.1652e-06,-10.058
292,9.2943e-07,-11.01
293,9.0613e-07,-11.091
294,9.7705e-07,-10.734
295,8.0734e-07,-11.533
296,7.9794e-07,-11.554
297,7.4812e-07,-11.805
298,7.2793e-07,-11.895
299,6.164e-07,-12.588
300,5.902e-07,-12.748
301,5.3304e-07,-13.161
302,5.0987e-07,-13.325
303,4.66e-07,-13.687
304,4.6916e-07,-13.629
305,4.2749e-07,-14.005
306,3.8316e-07,-14.452
307,3.8048e-07,-14.454
308,3.005e-07,-15.451
309,3.4131e-07,-14.869
310,2.8241e-07,-15.664
311,2.8728e-07,-15.562
312,2.3875e-07,-16.338
313,2.3377e-07,-16.401
314,2.3405e-07,-16.368
315,2.0716e-07,-16.871
316,1.9414e-07,-17.125
317,2.0306e-07,-16.903
318,1.6564e-07,-17.76
319,1.6055e-07,-17.868
320,1.5482e-07,-17.999
321,1.4924e-07,-18.131
322,1.3809e-07,-18.441
323,1.1749e-07,-19.116
324,1.1025e-07,-19.365
325,1.169e-07,-19.084
326,1.0653e-07,-19.461
327,9.1861e-08,-20.078
328,8.8939e-08,-20.192
329,7.8002e-08,-20.735
330,8.3707e-08,-20.402
331,6.7912e-08,-21.284
332,6.7006e-08,-21.316
333,6.6075e-08,-21.351
334,6.0865e-08,-21.681
335,5.693e-08,-21.946
336,5.7062e-08,-21.91
337,5.3562e-08,-22.159
338,5.0083e-08,-22.425
339,4.6286e-08,-22.741
340,4.2637e-08,-23.073
341,3.6037e-08,-23.777
342,3.4043e-08,-23.999
343,3.6675e-08,-23.65
344,3.3177e-08,-24.06
345,2.9858e-08,-24.493
346,2.8644e-08,-24.648
347,2.7575e-08,-24.788
348,2.4857e-08,-25.214
349,2.3602e-08,-25.414
350,2.4821e-08,-25.17
351,2.3063e-08,-25.465
352,2.0947e-08,-25.858
353,1.9212e-08,-26.209
354,1.8579e-08,-26.33
355,1.7561e-08,-26.55
356,1.6752e-08,-26.73
357,1.4673e-08,-27.281
358,1.3967e-08,-27.471
359,1.4085e-08,-27.41
360,1.2863e-08,-27.781
361,1.247e-08,-27.891
362,1.1728e-08,-28.134
363,1.1548e-08,-28.177
364,1.128e-08,-28.255
365,1.1593e-08,-28.112
366,1.1155e-08,-28.256
367,1.0306e-08,-28.576
368,9.2967e-09,-29
369,9.4043e-09,-28.926
370,9.2636e-09,-28.968
371,9.2096e-09,-28.97
372,8.3257e-09,-29.385
373,8.1276e-09,-29.466
374,7.6266e-09,-29.719
375,8.1017e-09,-29.434
376,7.2134e-09,-29.915
377,7.682e-09,-29.618
378,8.2701e-09,-29.275
379,7.7791e-09,-29.518
380,8.9191e-09,-28.901
381,8.3535e-09,-29.163
382,8.3311e-09,-29.152
383,7.8906e-09,-29.365
384,9.057e-09,-28.744
385,7.8096e-09,-29.364
386,9.1762e-09,-28.642
387,9.0266e-09,-28.691
388,9.2851e-09,-28.546
389,9.4171e-09,-28.462
390,1.0177e-08,-28.103
391,1.0169e-08,-28.084
392,1.0411e-08,-27.96
393,1.0239e-08,-28.01
394,1.1755e-08,-27.388
395,1.2382e-08,-27.14
396,1.1525e-08,-27.43
397,1.2997e-08,-26.886
398,1.3852e-08,-26.587
399,1.4876e-08,-26.256
400,1.271e-08,-26.917
401,1.6748e-08,-25.698
402,1.6663e-08,-25.698
403,1.7263e-08,-25.523
404,1.8193e-08,-25.273
405,1.8867e-08,-25.094
406,2.2321e-08,-24.342
407,1.8042e-08,-25.245
408,1.9862e-08,-24.807
409,2.432e-08,-23.906
410,2.3921e-08,-23.957
411,2.6933e-08,-23.42
412,2.5595e-08,-23.621
413,2.805e-08,-23.202
414,2.7541e-08,-23.26
415,3.1582e-08,-22.645
416,3.0194e-08,-22.819
417,3.3825e-08,-22.305
418,3.8071e-08,-21.77
419,3.5401e-08,-22.066
420,3.7027e-08,-21.85
421,4.4549e-08,-21.026
422,4.3576e-08,-21.101
423,5.3238e-08,-20.211
424,4.5935e-08,-20.831
425,5.4702e-08,-20.052
426,5.0957e-08,-20.34
427,4.8274e-08,-20.554
428,5.3749e-08,-20.067
429,6.1127e-08,-19.489
430,5.8892e-08,-19.63
431,6.2563e-08,-19.347
432,7.5167e-08,-18.53
433,7.5818e-08,-18.473
434,7.1096e-08,-18.732
435,7.5853e-08,-18.43
436,8.365e-08,-17.986
437,9.081e-08,-17.609
438,8.6066e-08,-17.822
439,9.9424e-08,-17.176
440,9.1923e-08,-17.497
441,1.0728e-07,-16.806
442,1.0647e-07,-16.819
443,1.1424e-07,-16.494
444,1.0884e-07,-16.684
445,1.2081e-07,-16.212
446,1.4073e-07,-15.529
447,1.2524e-07,-16.017
448,1.43e-07,-15.421
449,1.4132e-07,-15.453
450,1.4982e-07,-15.18
451,1.5278e-07,-15.076
452,1.5451e-07,-15.008
453,1.6923e-07,-14.593
454,1.7104e-07,-14.528
455,1.6447e-07,-14.679
456,1.7848e-07,-14.305
457,1.6777e-07,-14.555
458,1.729e-07,-14.405
459,1.9412e-07,-13.883
460,1.8274e-07,-14.127
461,2.0827e-07,-13.54
462,2.0631e-07,-13.562
463,2.0042e-07,-13.669
464,2.0501e-07,-13.552
465,2.2268e-07,-13.174
466,2.3477e-07,-12.926
467,2.2818e-07,-13.031
468,2.4089e-07,-12.777
469,2.2531e-07,-13.049
470,2.3654e-07,-12.819
471,2.0364e-07,-13.451
472,2.2021e-07,-13.093
473,2.4066e-07,-12.689
474,2.3142e-07,-12.84
475,2.5372e-07,-12.423
476,2.1686e-07,-13.086
477,2.2871e-07,-12.837
478,2.2189e-07,-12.95
479,2.2014e-07,-12.966
480,2.2131e-07,-12.925
481,2.151e-07,-13.031
482,2.0847e-07,-13.149
483,1.911e-07,-13.508
484,1.9083e-07,-13.497
485,2.2742e-07,-12.717
486,2.0255e-07,-13.202
487,2.0354e-07,-13.163
488,2.0144e-07,-13.19
489,1.904e-07,-13.417
490,2.0472e-07,-13.084
491,1.7659e-07,-13.709
492,1.6006e-07,-14.118
493,1.7115e-07,-13.809
494,1.658e-07,-13.93
495,1.6194e-07,-14.014
496,1.4054e-07,-14.612
497,1.4774e-07,-14.378
498,1.4729e-07,-14.374
499,1.3827e-07,-14.631
500,1.2954e-07,-14.897
501,1.3044e-07,-14.849
502,1.1488e-07,-15.383
503,1.1759e-07,-15.265
504,1.2672e-07,-14.923
505,1.0903e-07,-15.559
506,1.0722e-07,-15.614
507,9.8503e-08,-15.965
508,9.0041e-08,-16.338
509,8.8308e-08,-16.406
510,8.7325e-08,-16.437
511,8.0874e-08,-16.753
512,7.8657e-08,-16.857
513,6.5511e-08,-17.635
514,7.7434e-08,-16.891
515,7.6731e-08,-16.914
516,6.4682e-08,-17.639
517,6.128e-08,-17.857
518,6.1064e-08,-17.856
519,6.0641e-08,-17.869
520,5.0781e-08,-18.623
521,5.4292e-08,-18.316
522,4.6102e-08,-19.009
523,4.31e-08,-19.285
524,4.3422e-08,-19.236
525,4.2254e-08,-19.338
526,4.1331e-08,-19.418
527,4.2053e-08,-19.326
528,3.7273e-08,-19.833
529,2.826e-08,-21.019
530,3.0757e-08,-20.635
531,3.2111e-08,-20.432
532,2.6707e-08,-21.216
533,2.5336e-08,-21.428
534,2.7943e-08,-20.986
535,2.4925e-08,-21.467
536,2.3832e-08,-21.645
537,2.3684e-08,-21.656
538,2.2162e-08,-21.928
539,2.0197e-08,-22.315
540,1.8605e-08,-22.656
541,1.7823e-08,-22.826
542,1.7428e-08,-22.908
543,1.6236e-08,-23.199
544,1.5325e-08,-23.434
545,1.474e-08,-23.587
546,1.3619e-08,-23.915
547,1.3844e-08,-23.828
548,1.1349e-08,-24.675
549,1.2698e-08,-24.171
550,1.0718e-08,-24.892
551,1.1254e-08,-24.664
552,9.5126e-09,-25.378
553,9.4737e-09,-25.38
554,9.6586e-09,-25.281
555,8.7385e-09,-25.7
556,8.2503e-09,-25.934
557,8.772e-09,-25.652
558,7.1288e-09,-26.537
559,7.119e-09,-26.528
560,6.9943e-09,-26.589
561,6.7316e-09,-26.74
562,6.2936e-09,-27.016
563,5.609e-09,-27.501
564,5.3455e-09,-27.695
565,5.636e-09,-27.449
566,5.3256e-09,-27.68
567,4.7262e-09,-28.183
568,4.685e-09,-28.206
569,4.1816e-09,-28.684
570,4.5206e-09,-28.331
571,3.8815e-09,-28.977
572,3.8022e-09,-29.052
573,3.8074e-09,-29.031
574,3.4973e-09,-29.384
575,3.4241e-09,-29.461
576,3.5565e-09,-29.281
577,3.2265e-09,-29.689
578,3.2044e-09,-29.704
579,2.9239e-09,-30.087
580,2.9868e-09,-29.979
581,2.4183e-09,-30.881
582,2.4188e-09,-30.866
583,2.5792e-09,-30.572
584,2.5528e-09,-30.602
585,2.4145e-09,-30.829
586,2.2305e-09,-31.158
587,2.1905e-09,-31.222
588,2.0917e-09,-31.408
589,2.2502e-09,-31.075
590,2.2265e-09,-31.107
591,2.294e-09,-30.962
592,1.9592e-09,-31.633
593,1.9316e-09,-31.68
594,2.0664e-09,-31.372
595,2.0929e-09,-31.302
596,1.9289e-09,-31.642
597,1.7656e-09,-32.011
598,1.8005e-09,-31.912
599,1.9074e-09,-31.647
600,4.2921e-10,-38.11


==> Figs/data/burgers_turbulence/bt1200_Legendre_03_Legendre_GaussianGA_Eps0_010.csv <==
f,P,Pdb
1,1.9276e-05,-47.15
2,0.00011883,-33.23
3,0.00041885,-24.237
4,0.0010193,-17.876
5,0.0019675,-13.081
6,0.0035558,-8.9276
7,0.0055078,-5.6882
8,0.00748,-3.1992
9,0.0097179,-1.0394
10,0.011413,0.5739
11,0.01312,2.0072
12,0.014398,3.1667
13,0.014404,3.8637
14,0.013642,4.2713
15,0.01264,4.5394
16,0.011487,4.6845
17,0.0097903,4.5169
18,0.0086662,4.4838
19,0.0069013,3.9644
20,0.0053212,3.2807
21,0.0043521,2.8314
22,0.0035467,2.3467
23,0.0028662,1.8076
24,0.0027278,1.9623
25,0.0023057,1.5868
26,0.0021101,1.5425
27,0.0022836,2.2135
28,0.0019686,1.8848
29,0.002033,2.3294
30,0.0020198,2.5955
31,0.0019616,2.7534
32,0.0015892,2.1149
33,0.0016222,2.4713
34,0.0013409,1.9037
35,0.0013173,2.0781
36,0.0010309,1.2582
37,0.00098987,1.3198
38,0.0010053,1.6188
39,0.00098235,1.744
40,0.00089552,1.562
41,0.00082815,1.4367
42,0.00083362,1.6747
43,0.00081718,1.7925
44,0.00071357,1.4034
45,0.00072127,1.6452
46,0.00062738,1.2304
47,0.00070065,1.8969
48,0.0006019,1.4201
49,0.00059036,1.5151
50,0.00060289,1.7818
51,0.00055189,1.5699
52,0.00053261,1.5842
53,0.00052328,1.6729
54,0.00041882,0.86818
55,0.00045825,1.4183
56,0.00040098,0.99496
57,0.00040651,1.2082
58,0.00042961,1.5993
59,0.00035251,0.88873
60,0.00035867,1.1099
61,0.00036123,1.2844
62,0.0003811,1.6583
63,0.00034796,1.4021
64,0.00033128,1.3256
65,0.00031893,1.2952
66,0.00033715,1.6691
67,0.00028053,1.0013
68,0.00029843,1.3986
69,0.00029671,1.5003
70,0.00028039,1.3795
71,0.00024556,0.92672
72,0.00026363,1.3567
73,0.00023672,1.0088
74,0.00026511,1.6188
75,0.00023536,1.2186
76,0.00023689,1.3618
77,0.0002462,1.6428
78,0.00025199,1.8557
79,0.0002136,1.2485
80,0.00023227,1.7217
81,0.00019697,1.1138
82,0.00019988,1.284
83,0.00018857,1.1362
84,0.00021779,1.8659
85,0.00021965,2.0058
86,0.00018558,1.3752
87,0.00018655,1.4984
88,0.00019852,1.8677
89,0.00017519,1.423
90,0.00016327,1.2139
91,0.00019668,2.1183
92,0.00015618,1.2121
93,0.00016085,1.4339
94,0.0001532,1.315
95,0.00016148,1.6357
96,0.00015359,1.5092
97,0.00016242,1.8419
98,0.00016294,1.9447
99,0.0001582,1.9048
100,0.00014435,1.5941
101,0.00016104,2.1557
102,0.00016042,2.2246
103,0.00014379,1.8342
104,0.00013886,1.7664
105,0.00013534,1.7381
106,0.00014285,2.0551
107,0.00013938,2.0298
108,0.00012344,1.583
109,0.00013212,1.9581
110,0.00014272,2.3728
111,0.00014028,2.3765
112,0.00012278,1.8755
113,0.00012788,2.1297
114,0.00011415,1.7129
115,0.00011647,1.8761
116,0.00011331,1.8318
117,0.00011011,1.782
118,0.00011449,2.0255
119,0.00010816,1.8516
120,0.00010946,1.976
121,0.00010959,2.0536
122,0.00012414,2.6663
123,0.00011077,2.2425
124,0.00010231,1.9675
125,0.00010231,2.0376
126,0.00010532,2.2325
127,0.00011204,2.5696
128,8.6404e-05,1.5095
129,9.2945e-05,1.8941
130,0.00010235,2.3796
131,9.3991e-05,2.0763
132,8.9578e-05,1.9335
133,9.0736e-05,2.0548
134,8.0243e-05,1.5862
135,8.557e-05,1.9299
136,8.4815e-05,1.9555
137,7.6573e-05,1.5752
138,8.2117e-05,1.9419
139,7.4567e-05,1.5858
140,8.2739e-05,2.0997
141,7.2466e-05,1.5857
142,7.7504e-05,1.939
143,6.8729e-05,1.4781
144,7.0094e-05,1.624
145,5.9529e-05,0.97467
146,6.2583e-05,1.2516
147,5.718e-05,0.91876
148,5.8184e-05,1.0533
149,5.6183e-05,0.9598
150,5.9105e-05,1.238
151,5.5291e-05,1.006
152,5.1677e-05,0.76984
153,4.922e-05,0.61526
154,5.2226e-05,0.92932
155,5.0154e-05,0.80972
156,4.3302e-05,0.2276
157,3.9717e-05,-0.092214
158,4.0994e-05,0.10029
159,4.0549e-05,0.10772
160,3.1641e-05,-0.91509
161,3.8143e-05,-0.049284
162,3.5096e-05,-0.35711
163,3.2616e-05,-0.62197
164,3.2358e-05,-0.60334
165,2.8247e-05,-1.1406
166,3.1425e-05,-0.62511
167,2.4138e-05,-1.7187
168,2.3728e-05,-1.7413
169,2.6649e-05,-1.1855
170,2.2777e-05,-1.8161
171,2.4736e-05,-1.4068
172,1.9897e-05,-2.3015
173,1.9376e-05,-2.3665
174,1.7511e-05,-2.7558
175,1.7567e-05,-2.6923
176,1.671e-05,-2.86
177,1.4722e-05,-3.3609
178,1.4713e-05,-3.3145
179,1.3147e-05,-3.7547
180,1.3274e-05,-3.6644
181,1.3413e-05,-3.5712
182,1.1933e-05,-4.0311
183,1.2418e-05,-3.8106
184,1.0344e-05,-4.5569
185,1.0621e-05,-4.3949
186,8.907e-06,-5.1124
187,8.1238e-06,-5.4656
188,7.4604e-06,-5.7892
189,7.5817e-06,-5.6731
190,6.6963e-06,-6.1666
191,6.0399e-06,-6.5691
192,6.7998e-06,-6.009
193,5.826e-06,-6.6351
194,5.3054e-06,-6.9968
195,5.1725e-06,-7.0623
196,5.2058e-06,-6.99
197,4.8581e-06,-7.246
198,4.014e-06,-8.0309
199,4.0924e-06,-7.9032
200,3.5755e-06,-8.446
201,3.6264e-06,-8.3413
202,3.2102e-06,-8.8277
203,3.0497e-06,-9.0075
204,2.6068e-06,-9.6463
205,2.6683e-06,-9.5027
206,2.6306e-06,-9.5221
207,2.2811e-06,-10.099
208,2.3303e-06,-9.9645
209,2.0816e-06,-10.413
210,1.9551e-06,-10.644
211,1.9317e-06,-10.655
212,1.6811e-06,-11.217
213,1.6049e-06,-11.378
214,1.4581e-06,-11.754
215,1.369e-06,-11.987
216,1.2801e-06,-12.239
217,1.1024e-06,-12.847
218,1.0788e-06,-12.901
219,1.121e-06,-12.695
220,9.8965e-07,-13.197
221,9.7179e-07,-13.236
222,8.8433e-07,-13.607
223,7.8324e-07,-14.095
224,7.6934e-07,-14.134
225,7.3811e-07,-14.275
226,7.2945e-07,-14.288
227,6.1428e-07,-14.996
228,6.4707e-07,-14.732
229,5.5285e-07,-15.377
230,5.1926e-07,-15.612
231,4.4949e-07,-16.201
232,4.4235e-07,-16.233
233,4.7462e-07,-15.889
234,4.2615e-07,-16.32
235,4.132e-07,-16.417
236,3.5502e-07,-17.039
237,3.4522e-07,-17.124
238,3.273e-07,-17.319
239,3.0194e-07,-17.633
240,2.8474e-07,-17.851
241,2.6088e-07,-18.195
242,2.4774e-07,-18.384
243,2.1347e-07,-18.995
244,2.0827e-07,-19.066
245,2.248e-07,-18.699
246,2.0627e-07,-19.037
247,1.8858e-07,-19.391
248,1.834e-07,-19.477
249,1.7943e-07,-19.537
250,1.8071e-07,-19.471
251,1.4322e-07,-20.447
252,1.2669e-07,-20.945
253,1.3017e-07,-20.792
254,1.3152e-07,-20.713
255,1.1729e-07,-21.176
256,1.07e-07,-21.541
257,1.0939e-07,-21.412
258,1.0078e-07,-21.734
259,9.8018e-08,-21.821
260,9.3788e-08,-21.979
261,8.4656e-08,-22.391
262,8.0128e-08,-22.596
263,7.5276e-08,-22.834
264,8.4286e-08,-22.31
265,6.72e-08,-23.261
266,6.6396e-08,-23.281
267,6.1733e-08,-23.565
268,5.8212e-08,-23.787
269,5.259e-08,-24.196
270,5.4385e-08,-24.018
271,4.9376e-08,-24.405
272,4.5196e-08,-24.758
273,4.0983e-08,-25.151
274,4.4637e-08,-24.748
275,4.7343e-08,-24.461
276,3.9568e-08,-25.208
277,3.5917e-08,-25.597
278,3.7811e-08,-25.343
279,3.4085e-08,-25.762
280,3.0046e-08,-26.279
281,3.1933e-08,-25.983
282,2.5859e-08,-26.869
283,2.497e-08,-26.99
284,2.4882e-08,-26.975
285,2.5203e-08,-26.889
286,2.3259e-08,-27.207
287,2.3293e-08,-27.17
288,2.1334e-08,-27.521
289,1.9147e-08,-27.961
290,1.9239e-08,-27.91
291,1.7655e-08,-28.254
292,1.5164e-08,-28.884
293,1.6077e-08,-28.601
294,1.6616e-08,-28.428
295,1.5375e-08,-28.735
296,1.399e-08,-29.116
297,1.3883e-08,-29.12
298,1.2986e-08,-29.381
299,1.15e-08,-29.88
300,1.087e-08,-30.095
301,1.0494e-08,-30.219
302,1.0791e-08,-30.069
303,9.4584e-09,-30.613
304,8.8131e-09,-30.891
305,9.0642e-09,-30.741
306,7.7128e-09,-31.413
307,8.3332e-09,-31.049
308,6.6736e-09,-31.985
309,8.2356e-09,-31.044
310,6.373e-09,-32.129
311,6.1241e-09,-32.274
312,6.042e-09,-32.305
313,5.7204e-09,-32.515
314,5.5481e-09,-32.62
315,5.3609e-09,-32.741
316,5.0452e-09,-32.978
317,4.5052e-09,-33.442
318,4.4058e-09,-33.511
319,3.7107e-09,-34.23
320,4.4273e-09,-33.436
321,3.7069e-09,-34.18
322,3.8156e-09,-34.027
323,3.4605e-09,-34.425
324,3.3027e-09,-34.6
325,3.1478e-09,-34.782
326,3.1587e-09,-34.741
327,2.5159e-09,-35.702
328,2.6331e-09,-35.478
329,2.228e-09,-36.177
330,2.3096e-09,-35.994
331,2.0932e-09,-36.395
332,1.9675e-09,-36.638
333,1.9102e-09,-36.74
334,1.8191e-09,-36.926
335,1.6648e-09,-37.285
336,1.714e-09,-37.133
337,1.5424e-09,-37.565
338,1.605e-09,-37.367
339,1.4072e-09,-37.912
340,1.3786e-09,-37.976
341,1.1411e-09,-38.772
342,1.1959e-09,-38.543
343,1.0777e-09,-38.969
344,1.0042e-09,-39.251
345,9.7108e-10,-39.371
346,8.0705e-10,-40.149
347,8.5513e-10,-39.873
348,7.6324e-10,-40.342
349,7.0688e-10,-40.65
350,7.4186e-10,-40.415
351,6.7379e-10,-40.809
352,6.2612e-10,-41.103
353,5.7358e-10,-41.459
354,5.0309e-10,-42.003
355,5.1847e-10,-41.848
356,4.4419e-10,-42.495
357,4.3403e-10,-42.571
358,4.1204e-10,-42.773
359,3.4083e-10,-43.573
360,3.3666e-10,-43.602
361,2.8509e-10,-44.3
362,2.7631e-10,-44.412
363,2.5767e-10,-44.691
364,2.4421e-10,-44.9
365,2.5774e-10,-44.642
366,2.0486e-10,-45.616
367,2.029e-10,-45.634
368,1.7999e-10,-46.131
369,1.8586e-10,-45.968
370,1.4895e-10,-46.906
371,1.4726e-10,-46.932
372,1.0813e-10,-48.25
373,1.0881e-10,-48.199
374,8.7912e-11,-49.102
375,8.1917e-11,-49.386
376,7.2943e-11,-49.866
377,6.989e-11,-50.029
378,6.8708e-11,-50.08
379,5.9317e-11,-50.695
380,5.85e-11,-50.733
381,5.2695e-11,-51.164
382,5.3254e-11,-51.095
383,4.7956e-11,-51.528
384,3.8331e-11,-52.478
385,3.3728e-11,-53.011
386,3.0177e-11,-53.472
387,2.5662e-11,-54.153
388,2.318e-11,-54.572
389,2.1234e-11,-54.931
390,1.8121e-11,-55.597
391,1.7286e-11,-55.78
392,1.5103e-11,-56.344
393,1.3698e-11,-56.746
394,1.3587e-11,-56.759
395,1.2223e-11,-57.196
396,1.2981e-11,-56.913
397,1.1027e-11,-57.6
398,9.9286e-12,-58.033
399,1.0094e-11,-57.94
400,1.3152e-11,-56.769
401,8.5419e-12,-58.622
402,8.3663e-12,-58.69
403,7.3175e-12,-59.25
404,7.6388e-12,-59.042
405,7.1706e-12,-59.295
406,6.7126e-12,-59.561
407,6.3379e-12,-59.789
408,6.0785e-12,-59.949
409,6.3412e-12,-59.744
410,6.0251e-12,-59.945
411,7.3502e-12,-59.06
412,8.6251e-12,-58.344
413,1.0381e-11,-57.519
414,1.323e-11,-56.444
415,1.6524e-11,-55.458
416,2.0832e-11,-54.431
417,2.1453e-11,-54.282
418,2.7182e-11,-53.234
419,3.1327e-11,-52.597
420,3.1544e-11,-52.546
421,3.6367e-11,-51.907
422,3.7213e-11,-51.787
423,4.1718e-11,-51.27
424,4.9288e-11,-50.525
425,5.4922e-11,-50.035
426,6.3551e-11,-49.381
427,8.1096e-11,-48.301
428,8.9155e-11,-47.87
429,1.1049e-10,-46.918
430,1.4062e-10,-45.85
431,1.6217e-10,-45.211
432,1.6392e-10,-45.144
433,1.996e-10,-44.269
434,2.0094e-10,-44.219
435,2.3177e-10,-43.58
436,2.1281e-10,-43.93
437,2.4436e-10,-43.31
438,2.9857e-10,-42.42
439,3.5043e-10,-41.705
440,3.5975e-10,-41.571
441,3.9456e-10,-41.15
442,4.5324e-10,-40.528
443,5.1721e-10,-39.935
444,5.2364e-10,-39.862
445,5.9903e-10,-39.258
446,6.0914e-10,-39.166
447,7.8494e-10,-38.045
448,7.5883e-10,-38.173
449,8.4834e-10,-37.669
450,9.8408e-10,-37.005
451,1.0247e-09,-36.81
452,1.1158e-09,-36.421
453,1.2372e-09,-35.954
454,1.1038e-09,-36.43
455,1.3565e-09,-35.516
456,1.315e-09,-35.631
457,1.5044e-09,-35.028
458,1.769e-09,-34.305
459,1.6173e-09,-34.676
460,1.786e-09,-34.226
461,2.022e-09,-33.668
462,2.3672e-09,-32.965
463,2.4075e-09,-32.873
464,2.5354e-09,-32.629
465,2.6816e-09,-32.367
466,3.133e-09,-31.673
467,2.8357e-09,-32.087
468,3.3431e-09,-31.354
469,3.6281e-09,-30.98
470,3.7673e-09,-30.798
471,3.5906e-09,-30.988
472,4.1636e-09,-30.326
473,4.1061e-09,-30.369
474,4.9583e-09,-29.531
475,4.7999e-09,-29.654
476,5.2725e-09,-29.228
477,5.9595e-09,-28.678
478,6.5668e-09,-28.238
479,6.026e-09,-28.593
480,7.0114e-09,-27.917
481,6.6219e-09,-28.147
482,6.9729e-09,-27.905
483,7.3196e-09,-27.676
484,8.9821e-09,-26.769
485,9.7734e-09,-26.385
486,8.8349e-09,-26.805
487,9.5531e-09,-26.448
488,1.0903e-08,-25.856
489,1.0425e-08,-26.033
490,1.0287e-08,-26.073
491,1.3196e-08,-24.974
492,1.1303e-08,-25.629
493,1.2456e-08,-25.189
494,1.28e-08,-25.053
495,1.4207e-08,-24.583
496,1.4512e-08,-24.473
497,1.6218e-08,-23.973
498,1.7164e-08,-23.709
499,1.7815e-08,-23.53
500,1.748e-08,-23.595
501,2.0786e-08,-22.826
502,2.1857e-08,-22.59
503,2.054e-08,-22.843
504,2.1304e-08,-22.667
505,2.1698e-08,-22.57
506,2.431e-08,-22.059
507,2.5165e-08,-21.892
508,2.3953e-08,-22.089
509,2.6889e-08,-21.57
510,3.0331e-08,-21.03
511,3.1577e-08,-20.838
512,2.9266e-08,-21.151
513,3.1977e-08,-20.749
514,3.0585e-08,-20.926
515,3.2672e-08,-20.622
516,3.3356e-08,-20.515
517,3.3881e-08,-20.431
518,3.7574e-08,-19.964
519,3.683e-08,-20.035
520,3.9134e-08,-19.754
521,4.1682e-08,-19.464
522,4.942e-08,-18.708
523,4.6096e-08,-18.993
524,4.4346e-08,-19.145
525,4.6307e-08,-18.94
526,5.0493e-08,-18.548
527,5.6602e-08,-18.035
528,4.5722e-08,-18.946
529,5.0691e-08,-18.482
530,5.7958e-08,-17.883
531,5.6421e-08,-17.984
532,5.6039e-08,-17.997
533,6.0013e-08,-17.683
534,5.4996e-08,-18.046
535,6.2619e-08,-17.466
536,6.3073e-08,-17.418
537,6.0323e-08,-17.596
538,6.6192e-08,-17.176
539,6.3963e-08,-17.309
540,7.2683e-08,-16.738
541,6.6547e-08,-17.105
542,7.4182e-08,-16.617
543,6.7552e-08,-17.008
544,7.1675e-08,-16.734
545,6.4591e-08,-17.17
546,6.9769e-08,-16.82
547,6.5843e-08,-17.055
548,7.118e-08,-16.701
549,7.2023e-08,-16.634
550,7.6059e-08,-16.381
551,7.4095e-08,-16.479
552,7.4152e-08,-16.46
553,7.3533e-08,-16.481
554,7.8589e-08,-16.176
555,7.8071e-08,-16.189
556,7.1824e-08,-16.536
557,6.5916e-08,-16.893
558,7.2884e-08,-16.441
559,7.6571e-08,-16.211
560,6.2088e-08,-17.106
561,7.2955e-08,-16.39
562,7.1088e-08,-16.487
563,6.5768e-08,-16.81
564,7.0077e-08,-16.519
565,6.5561e-08,-16.793
566,7.3505e-08,-16.28
567,5.8511e-08,-17.256
568,5.9106e-08,-17.197
569,6.9279e-08,-16.492
570,6.3728e-08,-16.839
571,6.8332e-08,-16.521
572,5.8753e-08,-17.162
573,5.9975e-08,-17.057
574,5.6807e-08,-17.278
575,5.8817e-08,-17.112
576,5.6169e-08,-17.297
577,5.0487e-08,-17.745
578,5.265e-08,-17.547
579,5.1814e-08,-17.602
580,5.2478e-08,-17.532
581,5.649e-08,-17.197
582,4.9575e-08,-17.749
583,5.3122e-08,-17.434
584,4.5638e-08,-18.078
585,5.3069e-08,-17.408
586,4.6864e-08,-17.934
587,4.0956e-08,-18.504
588,4.3738e-08,-18.204
589,4.7953e-08,-17.79
590,4.4222e-08,-18.127
591,3.7839e-08,-18.789
592,4.5724e-08,-17.952
593,4.3115e-08,-18.193
594,4.1656e-08,-18.328
595,4.2916e-08,-18.183
596,4.326e-08,-18.134
597,4.2164e-08,-18.231
598,3.9014e-08,-18.554
599,4.3408e-08,-18.076
600,9.6073e-09,-24.611


==> Figs/data/burgers_turbulence/bt1200_Legendre_03_Legendre_Polynomial_Eps0_500.csv <==
f,P,Pdb
1,1.9276e-05,-47.15
2,0.00011883,-33.23
3,0.00041884,-24.237
4,0.0010193,-17.876
5,0.0019675,-13.081
6,0.0035558,-8.9276
7,0.0055078,-5.6882
8,0.00748,-3.1992
9,0.009718,-1.0394
10,0.011413,0.57391
11,0.01312,2.0072
12,0.014398,3.1667
13,0.014404,3.8637
14,0.013642,4.2714
15,0.01264,4.5394
16,0.011487,4.6846
17,0.0097903,4.517
18,0.0086663,4.4838
19,0.0069013,3.9644
20,0.0053212,3.2807
21,0.0043522,2.8314
22,0.0035468,2.3468
23,0.0028662,1.8076
24,0.0027278,1.9623
25,0.0023057,1.5869
26,0.0021101,1.5425
27,0.0022836,2.2135
28,0.0019686,1.8848
29,0.0020331,2.3295
30,0.0020199,2.5956
31,0.0019617,2.7535
32,0.0015893,2.115
33,0.0016222,2.4714
34,0.001341,1.9038
35,0.0013173,2.0782
36,0.0010309,1.2582
37,0.00098989,1.3199
38,0.0010054,1.6189
39,0.00098238,1.7441
40,0.00089554,1.5621
41,0.00082817,1.4369
42,0.00083364,1.6748
43,0.0008172,1.7927
44,0.00071359,1.4035
45,0.00072129,1.6454
46,0.00062739,1.2306
47,0.00070067,1.8971
48,0.00060192,1.4202
49,0.00059038,1.5152
50,0.00060291,1.782
51,0.00055191,1.5701
52,0.00053263,1.5843
53,0.0005233,1.673
54,0.00041884,0.86832
55,0.00045827,1.4185
56,0.00040099,0.99514
57,0.00040652,1.2083
58,0.00042963,1.5995
59,0.00035252,0.88889
60,0.00035868,1.1101
61,0.00036124,1.2846
62,0.00038112,1.6585
63,0.00034797,1.4023
64,0.0003313,1.3258
65,0.00031894,1.2954
66,0.00033716,1.6693
67,0.00028054,1.0015
68,0.00029844,1.3988
69,0.00029672,1.5004
70,0.0002804,1.3797
71,0.00024557,0.92686
72,0.00026364,1.3568
73,0.00023673,1.009
74,0.00026511,1.619
75,0.00023537,1.2188
76,0.0002369,1.3619
77,0.00024621,1.6428
78,0.000252,1.8558
79,0.0002136,1.2485
80,0.00023227,1.7218
81,0.00019697,1.1138
82,0.00019989,1.2841
83,0.00018857,1.1362
84,0.00021779,1.8659
85,0.00021966,2.0058
86,0.00018558,1.3752
87,0.00018655,1.4983
88,0.00019852,1.8677
89,0.00017519,1.423
90,0.00016327,1.2138
91,0.00019667,2.1182
92,0.00015618,1.212
93,0.00016085,1.4338
94,0.00015319,1.3148
95,0.00016147,1.6355
96,0.00015359,1.5089
97,0.00016241,1.8416
98,0.00016293,1.9444
99,0.00015819,1.9045
100,0.00014433,1.5937
101,0.00016102,2.1552
102,0.0001604,2.2242
103,0.00014378,1.8337
104,0.00013884,1.7659
105,0.00013533,1.7377
106,0.00014283,2.0544
107,0.00013936,2.0292
108,0.00012342,1.5824
109,0.00013209,1.9574
110,0.0001427,2.3721
111,0.00014026,2.3757
112,0.00012275,1.8746
113,0.00012785,2.1287
114,0.00011413,1.712
115,0.00011644,1.8752
116,0.00011328,1.8308
117,0.00011008,1.7807
118,0.00011446,2.0244
119,0.00010813,1.8504
120,0.00010942,1.9747
121,0.00010956,2.0522
122,0.0001241,2.6647
123,0.00011074,2.241
124,0.00010227,1.966
125,0.00010228,2.036
126,0.00010528,2.2308
127,0.00011199,2.5678
128,8.6365e-05,1.5076
129,9.2902e-05,1.8921
130,0.0001023,2.3775
131,9.3943e-05,2.0741
132,8.9532e-05,1.9313
133,9.0687e-05,2.0525
134,8.0198e-05,1.5838
135,8.5521e-05,1.9274
136,8.4764e-05,1.9529
137,7.6525e-05,1.5724
138,8.2062e-05,1.939
139,7.4518e-05,1.5829
140,8.2684e-05,2.0968
141,7.2415e-05,1.5827
142,7.7447e-05,1.9358
143,6.8678e-05,1.4749
144,7.0037e-05,1.6206
145,5.9482e-05,0.97124
146,6.2531e-05,1.248
147,5.7132e-05,0.9151
148,5.8133e-05,1.0494
149,5.6133e-05,0.95588
150,5.9049e-05,1.234
151,5.5239e-05,1.002
152,5.1627e-05,0.76563
153,4.9172e-05,0.61105
154,5.2173e-05,0.9249
155,5.0103e-05,0.80524
156,4.3257e-05,0.22308
157,3.9675e-05,-0.096861
158,4.0948e-05,0.095472
159,4.0503e-05,0.10281
160,3.1605e-05,-0.92004
161,3.8099e-05,-0.054398
162,3.5055e-05,-0.36222
163,3.2577e-05,-0.62713
164,3.2319e-05,-0.60856
165,2.8212e-05,-1.146
166,3.1386e-05,-0.63053
167,2.4108e-05,-1.7241
168,2.3697e-05,-1.7468
169,2.6614e-05,-1.1911
170,2.2747e-05,-1.8218
171,2.4703e-05,-1.4125
172,1.987e-05,-2.3074
173,1.935e-05,-2.3724
174,1.7487e-05,-2.7618
175,1.7542e-05,-2.6984
176,1.6687e-05,-2.8661
177,1.4701e-05,-3.367
178,1.4692e-05,-3.3207
179,1.3128e-05,-3.7609
180,1.3256e-05,-3.6705
181,1.3394e-05,-3.5774
182,1.1916e-05,-4.0373
183,1.2399e-05,-3.8169
184,1.0329e-05,-4.5632
185,1.0606e-05,-4.4012
186,8.8939e-06,-5.1188
187,8.1118e-06,-5.472
188,7.4494e-06,-5.7956
189,7.5703e-06,-5.6796
190,6.6862e-06,-6.1731
191,6.0307e-06,-6.5757
192,6.7895e-06,-6.0156
193,5.8172e-06,-6.6417
194,5.2975e-06,-7.0033
195,5.1647e-06,-7.0689
196,5.198e-06,-6.9966
197,4.8507e-06,-7.2526
198,4.0079e-06,-8.0375
199,4.0861e-06,-7.9098
200,3.5701e-06,-8.4526
201,3.6209e-06,-8.3479
202,3.2053e-06,-8.8343
203,3.045e-06,-9.0142
204,2.6028e-06,-9.6529
205,2.6642e-06,-9.5093
206,2.6266e-06,-9.5288
207,2.2776e-06,-10.106
208,2.3268e-06,-9.9712
209,2.0785e-06,-10.42
210,1.9522e-06,-10.65
211,1.9288e-06,-10.661
212,1.6786e-06,-11.224
213,1.6025e-06,-11.384
214,1.4559e-06,-11.76
215,1.3669e-06,-11.994
216,1.2781e-06,-12.245
217,1.1007e-06,-12.854
218,1.0772e-06,-12.908
219,1.1193e-06,-12.702
220,9.8818e-07,-13.203
221,9.7035e-07,-13.243
222,8.83e-07,-13.613
223,7.8207e-07,-14.101
224,7.682e-07,-14.14
225,7.3702e-07,-14.282
226,7.2837e-07,-14.294
227,6.1337e-07,-15.002
228,6.4611e-07,-14.738
229,5.5204e-07,-15.384
230,5.185e-07,-15.618
231,4.4883e-07,-16.207
232,4.417e-07,-16.239
233,4.7393e-07,-15.896
234,4.2553e-07,-16.326
235,4.126e-07,-16.423
236,3.545e-07,-17.046
237,3.4472e-07,-17.13
238,3.2683e-07,-17.325
239,3.0151e-07,-17.639
240,2.8433e-07,-17.857
241,2.6052e-07,-18.201
242,2.4739e-07,-18.39
243,2.1317e-07,-19.001
244,2.0798e-07,-19.072
245,2.2448e-07,-18.705
246,2.0598e-07,-19.043
247,1.8832e-07,-19.397
248,1.8315e-07,-19.483
249,1.7919e-07,-19.543
250,1.8047e-07,-19.477
251,1.4303e-07,-20.452
252,1.2652e-07,-20.95
253,1.3e-07,-20.798
254,1.3135e-07,-20.719
255,1.1714e-07,-21.182
256,1.0686e-07,-21.547
257,1.0925e-07,-21.417
258,1.0065e-07,-21.74
259,9.7898e-08,-21.826
260,9.3673e-08,-21.984
261,8.4551e-08,-22.396
262,8.0034e-08,-22.601
263,7.5182e-08,-22.84
264,8.4189e-08,-22.315
265,6.7122e-08,-23.266
266,6.6319e-08,-23.286
267,6.1667e-08,-23.569
268,5.8148e-08,-23.792
269,5.253e-08,-24.201
270,5.4328e-08,-24.023
271,4.9321e-08,-24.41
272,4.5147e-08,-24.762
273,4.0943e-08,-25.155
274,4.4593e-08,-24.752
275,4.7295e-08,-24.465
276,3.953e-08,-25.213
277,3.5882e-08,-25.602
278,3.7778e-08,-25.347
279,3.4053e-08,-25.766
280,3.002e-08,-26.283
281,3.1905e-08,-25.987
282,2.5838e-08,-26.872
283,2.495e-08,-26.994
284,2.4861e-08,-26.978
285,2.5183e-08,-26.892
286,2.324e-08,-27.21
287,2.3274e-08,-27.174
288,2.1318e-08,-27.525
289,1.9138e-08,-27.963
290,1.9227e-08,-27.913
291,1.7642e-08,-28.257
292,1.5155e-08,-28.887
293,1.6069e-08,-28.603
294,1.6606e-08,-28.43
295,1.5367e-08,-28.738
296,1.3982e-08,-29.118
297,1.3876e-08,-29.122
298,1.298e-08,-29.383
299,1.1496e-08,-29.881
300,1.0865e-08,-30.097
301,1.049e-08,-30.221
302,1.0788e-08,-30.07
303,9.456e-09,-30.614
304,8.8098e-09,-30.893
305,9.0621e-09,-30.742
306,7.711e-09,-31.414
307,8.3314e-09,-31.05
308,6.6731e-09,-31.986
309,8.2352e-09,-31.044
310,6.3726e-09,-32.13
311,6.1237e-09,-32.275
312,6.043e-09,-32.304
313,5.7211e-09,-32.514
314,5.5485e-09,-32.62
315,5.3626e-09,-32.74
316,5.0468e-09,-32.976
317,4.5056e-09,-33.441
318,4.4072e-09,-33.51
319,3.7118e-09,-34.228
320,4.4293e-09,-33.434
321,3.7082e-09,-34.178
322,3.818e-09,-34.025
323,3.4631e-09,-34.421
324,3.3052e-09,-34.597
325,3.1498e-09,-34.779
326,3.1612e-09,-34.737
327,2.5179e-09,-35.699
328,2.6356e-09,-35.474
329,2.2301e-09,-36.173
330,2.312e-09,-35.99
331,2.0961e-09,-36.389
332,1.97e-09,-36.633
333,1.9125e-09,-36.735
334,1.822e-09,-36.92
335,1.6674e-09,-37.279
336,1.7166e-09,-37.126
337,1.545e-09,-37.558
338,1.6079e-09,-37.359
339,1.4098e-09,-37.904
340,1.3811e-09,-37.968
341,1.1434e-09,-38.763
342,1.1988e-09,-38.532
343,1.0801e-09,-38.959
344,1.0065e-09,-39.241
345,9.7375e-10,-39.359
346,8.0915e-10,-40.138
347,8.5779e-10,-39.86
348,7.6581e-10,-40.327
349,7.0932e-10,-40.635
350,7.4447e-10,-40.4
351,6.7617e-10,-40.793
352,6.284e-10,-41.087
353,5.7607e-10,-41.44
354,5.051e-10,-41.986
355,5.2079e-10,-41.829
356,4.4624e-10,-42.475
357,4.3627e-10,-42.549
358,4.1422e-10,-42.75
359,3.4263e-10,-43.55
360,3.3862e-10,-43.577
361,2.8687e-10,-44.273
362,2.7807e-10,-44.384
363,2.5934e-10,-44.663
364,2.458e-10,-44.872
365,2.5959e-10,-44.611
366,2.0646e-10,-45.582
367,2.0467e-10,-45.596
368,1.8155e-10,-46.093
369,1.8771e-10,-45.925
370,1.5051e-10,-46.86
371,1.4878e-10,-46.887
372,1.0928e-10,-48.204
373,1.1005e-10,-48.15
374,8.8871e-11,-49.055
375,8.2757e-11,-49.341
376,7.3856e-11,-49.812
377,7.0657e-11,-49.982
378,6.9635e-11,-50.022
379,6.0247e-11,-50.628
380,5.9485e-11,-50.66
381,5.3666e-11,-51.085
382,5.4405e-11,-51.002
383,4.9049e-11,-51.43
384,3.9181e-11,-52.383
385,3.4464e-11,-52.917
386,3.0812e-11,-53.381
387,2.6119e-11,-54.076
388,2.3509e-11,-54.511
389,2.1439e-11,-54.889
390,1.8205e-11,-55.577
391,1.734e-11,-55.766
392,1.5092e-11,-56.347
393,1.3674e-11,-56.753
394,1.3576e-11,-56.762
395,1.2189e-11,-57.208
396,1.2948e-11,-56.924
397,1.1003e-11,-57.609
398,9.9074e-12,-58.043
399,1.0073e-11,-57.949
400,1.3272e-11,-56.729
401,8.5248e-12,-58.63
402,8.3494e-12,-58.699
403,7.3033e-12,-59.259
404,7.6243e-12,-59.05
405,7.1644e-12,-59.299
406,6.6873e-12,-59.577
407,6.3548e-12,-59.777
408,6.1264e-12,-59.915
409,6.4421e-12,-59.675
410,6.172e-12,-59.84
411,7.6662e-12,-58.877
412,9.0828e-12,-58.12
413,1.104e-11,-57.251
414,1.4072e-11,-56.176
415,1.7571e-11,-55.191
416,2.2106e-11,-54.173
417,2.2726e-11,-54.032
418,2.8658e-11,-53.004
419,3.2862e-11,-52.389
420,3.2971e-11,-52.354
421,3.7841e-11,-51.735
422,3.8633e-11,-51.624
423,4.3144e-11,-51.124
424,5.0891e-11,-50.386
425,5.6549e-11,-49.908
426,6.5312e-11,-49.262
427,8.3272e-11,-48.186
428,9.1366e-11,-47.763
429,1.131e-10,-46.816
430,1.4368e-10,-45.757
431,1.6554e-10,-45.122
432,1.6707e-10,-45.061
433,2.0326e-10,-44.19
434,2.0438e-10,-44.146
435,2.3556e-10,-43.509
436,2.1613e-10,-43.863
437,2.4795e-10,-43.247
438,3.0269e-10,-42.361
439,3.5498e-10,-41.649
440,3.6429e-10,-41.517
441,3.9926e-10,-41.099
442,4.5843e-10,-40.479
443,5.2286e-10,-39.888
444,5.2909e-10,-39.817
445,6.0506e-10,-39.215
446,6.1493e-10,-39.125
447,7.9208e-10,-38.006
448,7.6549e-10,-38.135
449,8.5548e-10,-37.633
450,9.9204e-10,-36.97
451,1.0326e-09,-36.777
452,1.1241e-09,-36.389
453,1.246e-09,-35.923
454,1.1115e-09,-36.4
455,1.3656e-09,-35.487
456,1.3236e-09,-35.603
457,1.5137e-09,-35.001
458,1.7796e-09,-34.279
459,1.6267e-09,-34.651
460,1.7962e-09,-34.201
461,2.0331e-09,-33.644
462,2.3797e-09,-32.942
463,2.4198e-09,-32.851
464,2.5479e-09,-32.608
465,2.6945e-09,-32.346
466,3.1476e-09,-31.652
467,2.8486e-09,-32.067
468,3.3577e-09,-31.335
469,3.6435e-09,-30.961
470,3.7828e-09,-30.78
471,3.605e-09,-30.971
472,4.1799e-09,-30.31
473,4.1216e-09,-30.352
474,4.9767e-09,-29.515
475,4.8172e-09,-29.638
476,5.2909e-09,-29.213
477,5.9796e-09,-28.663
478,6.5886e-09,-28.224
479,6.0454e-09,-28.579
480,7.0335e-09,-27.903
481,6.6418e-09,-28.134
482,6.9941e-09,-27.892
483,7.3405e-09,-27.664
484,9.0076e-09,-26.757
485,9.8004e-09,-26.373
486,8.8587e-09,-26.794
487,9.5781e-09,-26.437
488,1.0931e-08,-25.845
489,1.0451e-08,-26.022
490,1.0312e-08,-26.062
491,1.3227e-08,-24.964
492,1.1329e-08,-25.619
493,1.2484e-08,-25.18
494,1.2828e-08,-25.044
495,1.4237e-08,-24.574
496,1.4542e-08,-24.464
497,1.6251e-08,-23.964
498,1.7198e-08,-23.701
499,1.785e-08,-23.522
500,1.7513e-08,-23.587
501,2.0824e-08,-22.818
502,2.1896e-08,-22.582
503,2.0576e-08,-22.835
504,2.134e-08,-22.659
505,2.1735e-08,-22.563
506,2.4349e-08,-22.052
507,2.5205e-08,-21.885
508,2.399e-08,-22.083
509,2.6928e-08,-21.564
510,3.0375e-08,-21.023
511,3.1621e-08,-20.832
512,2.9305e-08,-21.145
513,3.2019e-08,-20.744
514,3.0623e-08,-20.92
515,3.2712e-08,-20.617
516,3.3395e-08,-20.51
517,3.392e-08,-20.426
518,3.7616e-08,-19.96
519,3.6869e-08,-20.03
520,3.9174e-08,-19.75
521,4.1723e-08,-19.459
522,4.9465e-08,-18.704
523,4.6139e-08,-18.989
524,4.4385e-08,-19.141
525,4.6347e-08,-18.937
526,5.0532e-08,-18.545
527,5.6644e-08,-18.032
528,4.5753e-08,-18.943
529,5.0725e-08,-18.479
530,5.7995e-08,-17.881
531,5.6454e-08,-17.981
532,5.6071e-08,-17.994
533,6.0043e-08,-17.681
534,5.5022e-08,-18.044
535,6.2645e-08,-17.464
536,6.3099e-08,-17.416
537,6.0344e-08,-17.594
538,6.6211e-08,-17.175
539,6.3981e-08,-17.308
540,7.2703e-08,-16.737
541,6.6561e-08,-17.104
542,7.4194e-08,-16.616
543,6.7563e-08,-17.007
544,7.1681e-08,-16.734
545,6.4595e-08,-17.17
546,6.977e-08,-16.819
547,6.5843e-08,-17.055
548,7.1176e-08,-16.701
549,7.2016e-08,-16.634
550,7.6049e-08,-16.382
551,7.4084e-08,-16.48
552,7.4137e-08,-16.461
553,7.3517e-08,-16.482
554,7.8569e-08,-16.177
555,7.8049e-08,-16.19
556,7.18e-08,-16.537
557,6.5893e-08,-16.895
558,7.2854e-08,-16.443
559,7.6536e-08,-16.213
560,6.2059e-08,-17.108
561,7.2918e-08,-16.392
562,7.105e-08,-16.49
563,6.5734e-08,-16.812
564,7.0037e-08,-16.521
565,6.552e-08,-16.795
566,7.3459e-08,-16.283
567,5.8473e-08,-17.259
568,5.9067e-08,-17.2
569,6.9231e-08,-16.495
570,6.3682e-08,-16.842
571,6.8281e-08,-16.524
572,5.8707e-08,-17.165
573,5.9926e-08,-17.061
574,5.6759e-08,-17.281
575,5.8766e-08,-17.115
576,5.612e-08,-17.3
577,5.0443e-08,-17.748
578,5.2603e-08,-17.551
579,5.1766e-08,-17.606
580,5.243e-08,-17.536
581,5.6437e-08,-17.201
582,4.9526e-08,-17.753
583,5.3071e-08,-17.438
584,4.5593e-08,-18.083
585,5.3016e-08,-17.413
586,4.6815e-08,-17.938
587,4.0913e-08,-18.509
588,4.3693e-08,-18.208
589,4.7903e-08,-17.794
590,4.4174e-08,-18.131
591,3.7798e-08,-18.794
592,4.5676e-08,-17.957
593,4.3068e-08,-18.197
594,4.1611e-08,-18.332
595,4.287e-08,-18.188
596,4.3214e-08,-18.139
597,4.2117e-08,-18.236
598,3.897e-08,-18.559
599,4.3359e-08,-18.081
600,9.5967e-09,-24.616


==> Figs/data/burgers_turbulence/bt1200_Legendre_03_UniformFull_GaussianGA_Eps0_001.csv <==
f,P,Pdb
1,1.9276e-05,-47.15
2,0.00011883,-33.23
3,0.00041884,-24.237
4,0.0010193,-17.876
5,0.0019675,-13.081
6,0.0035558,-8.9276
7,0.0055078,-5.6882
8,0.00748,-3.1992
9,0.009718,-1.0394
10,0.011413,0.57391
11,0.01312,2.0072
12,0.014398,3.1667
13,0.014404,3.8637
14,0.013642,4.2714
15,0.01264,4.5394
16,0.011487,4.6846
17,0.0097903,4.517
18,0.0086663,4.4838
19,0.0069013,3.9644
20,0.0053212,3.2807
21,0.0043522,2.8314
22,0.0035468,2.3468
23,0.0028662,1.8076
24,0.0027278,1.9623
25,0.0023057,1.5869
26,0.0021101,1.5425
27,0.0022836,2.2135
28,0.0019686,1.8848
29,0.0020331,2.3295
30,0.0020199,2.5956
31,0.0019617,2.7535
32,0.0015893,2.115
33,0.0016222,2.4714
34,0.001341,1.9038
35,0.0013173,2.0782
36,0.0010309,1.2582
37,0.00098989,1.3199
38,0.0010054,1.6189
39,0.00098238,1.7441
40,0.00089554,1.5621
41,0.00082817,1.4369
42,0.00083364,1.6748
43,0.0008172,1.7927
44,0.00071359,1.4035
45,0.00072129,1.6453
46,0.00062739,1.2306
47,0.00070067,1.8971
48,0.00060192,1.4202
49,0.00059038,1.5152
50,0.00060291,1.782
51,0.00055191,1.5701
52,0.00053263,1.5843
53,0.0005233,1.673
54,0.00041884,0.86832
55,0.00045827,1.4185
56,0.00040099,0.99514
57,0.00040652,1.2083
58,0.00042963,1.5995
59,0.00035252,0.88888
60,0.00035868,1.1101
61,0.00036124,1.2846
62,0.00038112,1.6585
63,0.00034797,1.4023
64,0.0003313,1.3258
65,0.00031894,1.2954
66,0.00033716,1.6693
67,0.00028054,1.0015
68,0.00029844,1.3988
69,0.00029672,1.5004
70,0.0002804,1.3797
71,0.00024557,0.92686
72,0.00026364,1.3568
73,0.00023673,1.009
74,0.00026511,1.619
75,0.00023537,1.2188
76,0.0002369,1.3619
77,0.00024621,1.6428
78,0.000252,1.8558
79,0.0002136,1.2485
80,0.00023227,1.7218
81,0.00019697,1.1138
82,0.00019989,1.2841
83,0.00018857,1.1362
84,0.00021779,1.8659
85,0.00021966,2.0058
86,0.00018558,1.3752
87,0.00018655,1.4983
88,0.00019852,1.8677
89,0.00017519,1.423
90,0.00016327,1.2138
91,0.00019667,2.1182
92,0.00015618,1.212
93,0.00016085,1.4338
94,0.00015319,1.3148
95,0.00016147,1.6355
96,0.00015359,1.509
97,0.00016241,1.8416
98,0.00016293,1.9444
99,0.00015819,1.9045
100,0.00014433,1.5937
101,0.00016102,2.1553
102,0.0001604,2.2242
103,0.00014378,1.8337
104,0.00013884,1.7659
105,0.00013533,1.7377
106,0.00014283,2.0544
107,0.00013936,2.0292
108,0.00012342,1.5824
109,0.00013209,1.9574
110,0.0001427,2.3721
111,0.00014026,2.3757
112,0.00012275,1.8746
113,0.00012786,2.1288
114,0.00011413,1.712
115,0.00011645,1.8752
116,0.00011328,1.8308
117,0.00011008,1.7808
118,0.00011447,2.0244
119,0.00010813,1.8504
120,0.00010942,1.9747
121,0.00010956,2.0522
122,0.0001241,2.6648
123,0.00011074,2.241
124,0.00010227,1.966
125,0.00010228,2.036
126,0.00010528,2.2308
127,0.00011199,2.5678
128,8.6365e-05,1.5076
129,9.2903e-05,1.8921
130,0.0001023,2.3775
131,9.3943e-05,2.0741
132,8.9533e-05,1.9313
133,9.0687e-05,2.0525
134,8.0199e-05,1.5838
135,8.5521e-05,1.9274
136,8.4765e-05,1.9529
137,7.6525e-05,1.5725
138,8.2062e-05,1.939
139,7.4519e-05,1.5829
140,8.2685e-05,2.0968
141,7.2415e-05,1.5827
142,7.7447e-05,1.9358
143,6.8678e-05,1.4749
144,7.0038e-05,1.6206
145,5.9483e-05,0.97128
146,6.2531e-05,1.248
147,5.7132e-05,0.91514
148,5.8133e-05,1.0495
149,5.6133e-05,0.95592
150,5.905e-05,1.234
151,5.5239e-05,1.002
152,5.1627e-05,0.76568
153,4.9173e-05,0.61109
154,5.2174e-05,0.92494
155,5.0103e-05,0.80529
156,4.3258e-05,0.22313
157,3.9675e-05,-0.096815
158,4.0948e-05,0.095521
159,4.0503e-05,0.10286
160,3.1605e-05,-0.91999
161,3.8099e-05,-0.054346
162,3.5055e-05,-0.36217
163,3.2577e-05,-0.62708
164,3.2319e-05,-0.60851
165,2.8212e-05,-1.146
166,3.1386e-05,-0.63048
167,2.4108e-05,-1.7241
168,2.3698e-05,-1.7468
169,2.6615e-05,-1.1911
170,2.2747e-05,-1.8218
171,2.4704e-05,-1.4125
172,1.9871e-05,-2.3073
173,1.935e-05,-2.3723
174,1.7488e-05,-2.7617
175,1.7542e-05,-2.6983
176,1.6687e-05,-2.866
177,1.4701e-05,-3.367
178,1.4693e-05,-3.3206
179,1.3128e-05,-3.7608
180,1.3256e-05,-3.6705
181,1.3394e-05,-3.5773
182,1.1916e-05,-4.0373
183,1.24e-05,-3.8169
184,1.0329e-05,-4.5632
185,1.0606e-05,-4.4012
186,8.894e-06,-5.1188
187,8.1119e-06,-5.4719
188,7.4495e-06,-5.7956
189,7.5704e-06,-5.6796
190,6.6863e-06,-6.1731
191,6.0308e-06,-6.5756
192,6.7896e-06,-6.0156
193,5.8173e-06,-6.6417
194,5.2975e-06,-7.0032
195,5.1648e-06,-7.0688
196,5.198e-06,-6.9965
197,4.8508e-06,-7.2526
198,4.008e-06,-8.0374
199,4.0862e-06,-7.9097
200,3.5702e-06,-8.4525
201,3.621e-06,-8.3478
202,3.2053e-06,-8.8342
203,3.0451e-06,-9.0141
204,2.6029e-06,-9.6529
205,2.6642e-06,-9.5092
206,2.6266e-06,-9.5287
207,2.2776e-06,-10.106
208,2.3268e-06,-9.9711
209,2.0785e-06,-10.42
210,1.9522e-06,-10.65
211,1.9288e-06,-10.661
212,1.6786e-06,-11.224
213,1.6025e-06,-11.384
214,1.4559e-06,-11.76
215,1.367e-06,-11.994
216,1.2782e-06,-12.245
217,1.1008e-06,-12.854
218,1.0772e-06,-12.908
219,1.1193e-06,-12.702
220,9.8819e-07,-13.203
221,9.7036e-07,-13.243
222,8.8301e-07,-13.613
223,7.8209e-07,-14.101
224,7.6821e-07,-14.14
225,7.3703e-07,-14.282
226,7.2838e-07,-14.294
227,6.1338e-07,-15.002
228,6.4612e-07,-14.738
229,5.5205e-07,-15.384
230,5.1851e-07,-15.618
231,4.4884e-07,-16.207
232,4.4171e-07,-16.239
233,4.7393e-07,-15.896
234,4.2554e-07,-16.326
235,4.1261e-07,-16.423
236,3.5451e-07,-17.046
237,3.4473e-07,-17.13
238,3.2684e-07,-17.325
239,3.0151e-07,-17.639
240,2.8434e-07,-17.857
241,2.6052e-07,-18.201
242,2.474e-07,-18.39
243,2.1317e-07,-19.001
244,2.0799e-07,-19.072
245,2.2449e-07,-18.705
246,2.0598e-07,-19.043
247,1.8832e-07,-19.397
248,1.8315e-07,-19.483
249,1.7919e-07,-19.543
250,1.8047e-07,-19.477
251,1.4303e-07,-20.452
252,1.2653e-07,-20.95
253,1.3e-07,-20.798
254,1.3135e-07,-20.719
255,1.1714e-07,-21.182
256,1.0686e-07,-21.547
257,1.0925e-07,-21.417
258,1.0065e-07,-21.739
259,9.7899e-08,-21.826
260,9.3674e-08,-21.984
261,8.4552e-08,-22.396
262,8.0035e-08,-22.601
263,7.5183e-08,-22.84
264,8.419e-08,-22.315
265,6.7123e-08,-23.266
266,6.632e-08,-23.286
267,6.1668e-08,-23.569
268,5.8149e-08,-23.792
269,5.2531e-08,-24.201
270,5.4328e-08,-24.022
271,4.9322e-08,-24.41
272,4.5148e-08,-24.762
273,4.0944e-08,-25.155
274,4.4593e-08,-24.752
275,4.7296e-08,-24.465
276,3.9531e-08,-25.212
277,3.5882e-08,-25.602
278,3.7778e-08,-25.347
279,3.4053e-08,-25.766
280,3.002e-08,-26.283
281,3.1905e-08,-25.987
282,2.5838e-08,-26.872
283,2.495e-08,-26.994
284,2.4861e-08,-26.978
285,2.5183e-08,-26.892
286,2.3241e-08,-27.21
287,2.3274e-08,-27.174
288,2.1318e-08,-27.525
289,1.9138e-08,-27.963
290,1.9227e-08,-27.913
291,1.7642e-08,-28.257
292,1.5155e-08,-28.887
293,1.6069e-08,-28.603
294,1.6606e-08,-28.43
295,1.5368e-08,-28.738
296,1.3982e-08,-29.118
297,1.3876e-08,-29.122
298,1.298e-08,-29.383
299,1.1496e-08,-29.881
300,1.0865e-08,-30.097
301,1.049e-08,-30.221
302,1.0788e-08,-30.07
303,9.456e-09,-30.614
304,8.8098e-09,-30.893
305,9.0622e-09,-30.742
306,7.711e-09,-31.414
307,8.3315e-09,-31.05
308,6.6731e-09,-31.986
309,8.2352e-09,-31.044
310,6.3726e-09,-32.13
311,6.1237e-09,-32.275
312,6.043e-09,-32.304
313,5.7211e-09,-32.514
314,5.5485e-09,-32.62
315,5.3626e-09,-32.74
316,5.0468e-09,-32.976
317,4.5056e-09,-33.441
318,4.4071e-09,-33.51
319,3.7118e-09,-34.228
320,4.4293e-09,-33.434
321,3.7082e-09,-34.178
322,3.818e-09,-34.025
323,3.463e-09,-34.421
324,3.3052e-09,-34.597
325,3.1498e-09,-34.78
326,3.1612e-09,-34.737
327,2.5179e-09,-35.699
328,2.6355e-09,-35.474
329,2.2301e-09,-36.173
330,2.312e-09,-35.99
331,2.096e-09,-36.389
332,1.97e-09,-36.633
333,1.9124e-09,-36.735
334,1.8219e-09,-36.92
335,1.6673e-09,-37.279
336,1.7166e-09,-37.127
337,1.545e-09,-37.558
338,1.6079e-09,-37.359
339,1.4098e-09,-37.904
340,1.3811e-09,-37.968
341,1.1434e-09,-38.763
342,1.1988e-09,-38.532
343,1.0801e-09,-38.959
344,1.0065e-09,-39.241
345,9.7372e-10,-39.359
346,8.0913e-10,-40.138
347,8.5777e-10,-39.86
348,7.6578e-10,-40.327
349,7.093e-10,-40.635
350,7.4445e-10,-40.4
351,6.7615e-10,-40.793
352,6.2838e-10,-41.087
353,5.7605e-10,-41.44
354,5.0508e-10,-41.986
355,5.2077e-10,-41.829
356,4.4622e-10,-42.476
357,4.3625e-10,-42.549
358,4.142e-10,-42.75
359,3.4261e-10,-43.55
360,3.386e-10,-43.577
361,2.8685e-10,-44.273
362,2.7805e-10,-44.385
363,2.5932e-10,-44.663
364,2.4578e-10,-44.872
365,2.5957e-10,-44.612
366,2.0645e-10,-45.582
367,2.0465e-10,-45.597
368,1.8153e-10,-46.093
369,1.8769e-10,-45.925
370,1.5049e-10,-46.861
371,1.4876e-10,-46.888
372,1.0927e-10,-48.204
373,1.1004e-10,-48.15
374,8.8861e-11,-49.055
375,8.2749e-11,-49.342
376,7.3847e-11,-49.813
377,7.0649e-11,-49.982
378,6.9626e-11,-50.022
379,6.0238e-11,-50.629
380,5.9475e-11,-50.661
381,5.3656e-11,-51.085
382,5.4394e-11,-51.003
383,4.9038e-11,-51.431
384,3.9173e-11,-52.384
385,3.4456e-11,-52.918
386,3.0806e-11,-53.382
387,2.6114e-11,-54.077
388,2.3505e-11,-54.512
389,2.1437e-11,-54.889
390,1.8204e-11,-55.577
391,1.7339e-11,-55.766
392,1.5092e-11,-56.347
393,1.3674e-11,-56.753
394,1.3577e-11,-56.762
395,1.219e-11,-57.208
396,1.2948e-11,-56.924
397,1.1003e-11,-57.609
398,9.9076e-12,-58.043
399,1.0074e-11,-57.949
400,1.3272e-11,-56.729
401,8.525e-12,-58.63
402,8.3496e-12,-58.699
403,7.3034e-12,-59.259
404,7.6244e-12,-59.05
405,7.1645e-12,-59.299
406,6.6875e-12,-59.577
407,6.3547e-12,-59.777
408,6.1258e-12,-59.915
409,6.441e-12,-59.676
410,6.1704e-12,-59.841
411,7.6629e-12,-58.879
412,9.078e-12,-58.122
413,1.1033e-11,-57.254
414,1.4064e-11,-56.179
415,1.756e-11,-55.194
416,2.2093e-11,-54.176
417,2.2713e-11,-54.035
418,2.8643e-11,-53.006
419,3.2846e-11,-52.391
420,3.2956e-11,-52.356
421,3.7826e-11,-51.736
422,3.8619e-11,-51.626
423,4.3129e-11,-51.125
424,5.0875e-11,-50.388
425,5.6532e-11,-49.909
426,6.5294e-11,-49.263
427,8.325e-11,-48.188
428,9.1344e-11,-47.764
429,1.1308e-10,-46.817
430,1.4365e-10,-45.758
431,1.655e-10,-45.122
432,1.6704e-10,-45.062
433,2.0322e-10,-44.191
434,2.0434e-10,-44.147
435,2.3552e-10,-43.51
436,2.1609e-10,-43.864
437,2.4791e-10,-43.247
438,3.0265e-10,-42.361
439,3.5493e-10,-41.649
440,3.6424e-10,-41.517
441,3.9921e-10,-41.099
442,4.5838e-10,-40.479
443,5.228e-10,-39.889
444,5.2904e-10,-39.817
445,6.05e-10,-39.215
446,6.1487e-10,-39.125
447,7.92e-10,-38.007
448,7.6542e-10,-38.135
449,8.5541e-10,-37.633
450,9.9196e-10,-36.971
451,1.0326e-09,-36.777
452,1.124e-09,-36.389
453,1.2459e-09,-35.923
454,1.1114e-09,-36.4
455,1.3655e-09,-35.487
456,1.3235e-09,-35.603
457,1.5136e-09,-35.001
458,1.7795e-09,-34.28
459,1.6266e-09,-34.651
460,1.7961e-09,-34.202
461,2.0329e-09,-33.645
462,2.3796e-09,-32.942
463,2.4197e-09,-32.851
464,2.5478e-09,-32.608
465,2.6944e-09,-32.346
466,3.1475e-09,-31.653
467,2.8485e-09,-32.068
468,3.3576e-09,-31.335
469,3.6434e-09,-30.962
470,3.7827e-09,-30.78
471,3.6049e-09,-30.971
472,4.1797e-09,-30.31
473,4.1214e-09,-30.352
474,4.9765e-09,-29.515
475,4.817e-09,-29.638
476,5.2907e-09,-29.213
477,5.9794e-09,-28.663
478,6.5884e-09,-28.224
479,6.0452e-09,-28.579
480,7.0333e-09,-27.904
481,6.6416e-09,-28.134
482,6.9939e-09,-27.892
483,7.3403e-09,-27.664
484,9.0073e-09,-26.757
485,9.8001e-09,-26.373
486,8.8585e-09,-26.794
487,9.5778e-09,-26.437
488,1.093e-08,-25.845
489,1.045e-08,-26.023
490,1.0312e-08,-26.063
491,1.3227e-08,-24.964
492,1.1329e-08,-25.619
493,1.2483e-08,-25.18
494,1.2828e-08,-25.044
495,1.4237e-08,-24.574
496,1.4542e-08,-24.464
497,1.625e-08,-23.964
498,1.7198e-08,-23.701
499,1.785e-08,-23.522
500,1.7512e-08,-23.587
501,2.0823e-08,-22.818
502,2.1895e-08,-22.582
503,2.0576e-08,-22.835
504,2.134e-08,-22.659
505,2.1734e-08,-22.563
506,2.4348e-08,-22.052
507,2.5204e-08,-21.885
508,2.3989e-08,-22.083
509,2.6928e-08,-21.564
510,3.0375e-08,-21.023
511,3.1621e-08,-20.832
512,2.9305e-08,-21.145
513,3.2018e-08,-20.744
514,3.0623e-08,-20.92
515,3.2711e-08,-20.617
516,3.3395e-08,-20.51
517,3.3919e-08,-20.426
518,3.7616e-08,-19.96
519,3.6869e-08,-20.03
520,3.9174e-08,-19.75
521,4.1723e-08,-19.46
522,4.9465e-08,-18.704
523,4.6139e-08,-18.989
524,4.4385e-08,-19.141
525,4.6346e-08,-18.937
526,5.0532e-08,-18.545
527,5.6643e-08,-18.032
528,4.5753e-08,-18.943
529,5.0725e-08,-18.479
530,5.7994e-08,-17.881
531,5.6454e-08,-17.981
532,5.6071e-08,-17.994
533,6.0042e-08,-17.681
534,5.5022e-08,-18.044
535,6.2645e-08,-17.464
536,6.3099e-08,-17.417
537,6.0344e-08,-17.594
538,6.6211e-08,-17.175
539,6.398e-08,-17.308
540,7.2703e-08,-16.737
541,6.6561e-08,-17.104
542,7.4194e-08,-16.616
543,6.7563e-08,-17.007
544,7.1681e-08,-16.734
545,6.4595e-08,-17.17
546,6.977e-08,-16.819
547,6.5843e-08,-17.055
548,7.1176e-08,-16.701
549,7.2016e-08,-16.634
550,7.6049e-08,-16.382
551,7.4084e-08,-16.48
552,7.4137e-08,-16.461
553,7.3517e-08,-16.482
554,7.8569e-08,-16.177
555,7.8049e-08,-16.19
556,7.1801e-08,-16.537
557,6.5893e-08,-16.894
558,7.2854e-08,-16.443
559,7.6536e-08,-16.213
560,6.2059e-08,-17.108
561,7.2918e-08,-16.392
562,7.1051e-08,-16.49
563,6.5734e-08,-16.812
564,7.0038e-08,-16.521
565,6.5521e-08,-16.795
566,7.3459e-08,-16.283
567,5.8474e-08,-17.259
568,5.9067e-08,-17.2
569,6.9231e-08,-16.495
570,6.3682e-08,-16.842
571,6.8281e-08,-16.524
572,5.8708e-08,-17.165
573,5.9926e-08,-17.061
574,5.6759e-08,-17.281
575,5.8766e-08,-17.115
576,5.612e-08,-17.3
577,5.0443e-08,-17.748
578,5.2603e-08,-17.551
579,5.1767e-08,-17.606
580,5.2431e-08,-17.536
581,5.6437e-08,-17.201
582,4.9527e-08,-17.753
583,5.3071e-08,-17.438
584,4.5594e-08,-18.083
585,5.3016e-08,-17.413
586,4.6816e-08,-17.938
587,4.0913e-08,-18.509
588,4.3693e-08,-18.208
589,4.7903e-08,-17.794
590,4.4175e-08,-18.131
591,3.7799e-08,-18.793
592,4.5676e-08,-17.957
593,4.3069e-08,-18.197
594,4.1612e-08,-18.332
595,4.287e-08,-18.188
596,4.3214e-08,-18.139
597,4.2118e-08,-18.236
598,3.897e-08,-18.559
599,4.336e-08,-18.081
600,9.5968e-09,-24.616


==> Figs/data/burgers_turbulence/bt1200_Legendre_03_UniformFull_GaussianGA_Eps0_010.csv <==
f,P,Pdb
1,1.9276e-05,-47.15
2,0.00011883,-33.23
3,0.00041885,-24.237
4,0.0010193,-17.876
5,0.0019675,-13.081
6,0.0035558,-8.9276
7,0.0055078,-5.6882
8,0.00748,-3.1992
9,0.0097179,-1.0394
10,0.011413,0.5739
11,0.01312,2.0072
12,0.014398,3.1667
13,0.014404,3.8637
14,0.013642,4.2713
15,0.01264,4.5394
16,0.011487,4.6845
17,0.0097903,4.5169
18,0.0086662,4.4838
19,0.0069013,3.9644
20,0.0053212,3.2807
21,0.0043521,2.8314
22,0.0035467,2.3467
23,0.0028662,1.8076
24,0.0027278,1.9623
25,0.0023057,1.5868
26,0.0021101,1.5425
27,0.0022836,2.2135
28,0.0019686,1.8848
29,0.002033,2.3294
30,0.0020198,2.5955
31,0.0019616,2.7534
32,0.0015892,2.1149
33,0.0016222,2.4713
34,0.0013409,1.9037
35,0.0013173,2.0781
36,0.0010309,1.2582
37,0.00098987,1.3198
38,0.0010053,1.6188
39,0.00098235,1.744
40,0.00089552,1.562
41,0.00082815,1.4367
42,0.00083362,1.6747
43,0.00081718,1.7925
44,0.00071357,1.4034
45,0.00072127,1.6452
46,0.00062738,1.2304
47,0.00070065,1.8969
48,0.0006019,1.4201
49,0.00059036,1.5151
50,0.00060289,1.7818
51,0.00055189,1.5699
52,0.00053261,1.5842
53,0.00052328,1.6729
54,0.00041882,0.86818
55,0.00045825,1.4183
56,0.00040098,0.99496
57,0.00040651,1.2082
58,0.00042961,1.5993
59,0.00035251,0.88873
60,0.00035867,1.1099
61,0.00036123,1.2844
62,0.0003811,1.6583
63,0.00034796,1.4021
64,0.00033128,1.3256
65,0.00031893,1.2952
66,0.00033715,1.6691
67,0.00028053,1.0013
68,0.00029843,1.3986
69,0.00029671,1.5003
70,0.00028039,1.3795
71,0.00024556,0.92672
72,0.00026363,1.3567
73,0.00023672,1.0088
74,0.00026511,1.6188
75,0.00023536,1.2186
76,0.00023689,1.3618
77,0.0002462,1.6428
78,0.00025199,1.8557
79,0.0002136,1.2485
80,0.00023227,1.7217
81,0.00019697,1.1138
82,0.00019988,1.284
83,0.00018857,1.1362
84,0.00021779,1.8659
85,0.00021965,2.0058
86,0.00018558,1.3752
87,0.00018655,1.4984
88,0.00019852,1.8677
89,0.00017519,1.423
90,0.00016327,1.2139
91,0.00019668,2.1183
92,0.00015618,1.2121
93,0.00016085,1.4339
94,0.0001532,1.315
95,0.00016148,1.6357
96,0.00015359,1.5092
97,0.00016242,1.8419
98,0.00016294,1.9447
99,0.0001582,1.9048
100,0.00014435,1.5941
101,0.00016104,2.1557
102,0.00016042,2.2246
103,0.00014379,1.8342
104,0.00013886,1.7664
105,0.00013534,1.7381
106,0.00014285,2.0551
107,0.00013938,2.0298
108,0.00012344,1.583
109,0.00013212,1.9581
110,0.00014272,2.3728
111,0.00014028,2.3765
112,0.00012278,1.8755
113,0.00012788,2.1297
114,0.00011415,1.7129
115,0.00011647,1.8761
116,0.00011331,1.8318
117,0.00011011,1.782
118,0.00011449,2.0255
119,0.00010816,1.8516
120,0.00010946,1.976
121,0.00010959,2.0536
122,0.00012414,2.6663
123,0.00011077,2.2425
124,0.00010231,1.9675
125,0.00010231,2.0376
126,0.00010532,2.2325
127,0.00011204,2.5696
128,8.6404e-05,1.5095
129,9.2945e-05,1.8941
130,0.00010235,2.3796
131,9.3991e-05,2.0763
132,8.9578e-05,1.9335
133,9.0736e-05,2.0548
134,8.0243e-05,1.5862
135,8.557e-05,1.9299
136,8.4815e-05,1.9555
137,7.6573e-05,1.5752
138,8.2117e-05,1.9419
139,7.4567e-05,1.5858
140,8.2739e-05,2.0997
141,7.2466e-05,1.5857
142,7.7504e-05,1.939
143,6.8729e-05,1.4781
144,7.0094e-05,1.624
145,5.9529e-05,0.97467
146,6.2583e-05,1.2516
147,5.718e-05,0.91876
148,5.8184e-05,1.0533
149,5.6183e-05,0.9598
150,5.9105e-05,1.238
151,5.5291e-05,1.006
152,5.1677e-05,0.76984
153,4.922e-05,0.61526
154,5.2226e-05,0.92931
155,5.0154e-05,0.80972
156,4.3302e-05,0.2276
157,3.9717e-05,-0.092215
158,4.0994e-05,0.10029
159,4.0549e-05,0.10772
160,3.1641e-05,-0.91509
161,3.8143e-05,-0.049284
162,3.5096e-05,-0.35711
163,3.2616e-05,-0.62197
164,3.2358e-05,-0.60334
165,2.8247e-05,-1.1406
166,3.1425e-05,-0.62511
167,2.4138e-05,-1.7187
168,2.3728e-05,-1.7413
169,2.6649e-05,-1.1855
170,2.2777e-05,-1.8161
171,2.4736e-05,-1.4068
172,1.9897e-05,-2.3015
173,1.9376e-05,-2.3665
174,1.7511e-05,-2.7558
175,1.7567e-05,-2.6923
176,1.671e-05,-2.86
177,1.4722e-05,-3.3609
178,1.4713e-05,-3.3145
179,1.3147e-05,-3.7547
180,1.3274e-05,-3.6644
181,1.3413e-05,-3.5712
182,1.1933e-05,-4.0311
183,1.2418e-05,-3.8106
184,1.0344e-05,-4.5569
185,1.0621e-05,-4.3949
186,8.907e-06,-5.1124
187,8.1238e-06,-5.4656
188,7.4604e-06,-5.7892
189,7.5817e-06,-5.6731
190,6.6963e-06,-6.1666
191,6.0399e-06,-6.5691
192,6.7998e-06,-6.009
193,5.826e-06,-6.6351
194,5.3054e-06,-6.9968
195,5.1725e-06,-7.0623
196,5.2058e-06,-6.99
197,4.8581e-06,-7.246
198,4.014e-06,-8.0309
199,4.0924e-06,-7.9032
200,3.5755e-06,-8.446
201,3.6264e-06,-8.3413
202,3.2102e-06,-8.8277
203,3.0497e-06,-9.0075
204,2.6068e-06,-9.6463
205,2.6683e-06,-9.5027
206,2.6306e-06,-9.5221
207,2.2811e-06,-10.099
208,2.3303e-06,-9.9645
209,2.0816e-06,-10.413
210,1.9551e-06,-10.644
211,1.9317e-06,-10.655
212,1.6811e-06,-11.217
213,1.6049e-06,-11.378
214,1.4581e-06,-11.754
215,1.369e-06,-11.987
216,1.2801e-06,-12.239
217,1.1024e-06,-12.847
218,1.0788e-06,-12.901
219,1.121e-06,-12.695
220,9.8965e-07,-13.197
221,9.7179e-07,-13.236
222,8.8433e-07,-13.607
223,7.8324e-07,-14.095
224,7.6934e-07,-14.134
225,7.3811e-07,-14.275
226,7.2945e-07,-14.288
227,6.1428e-07,-14.996
228,6.4707e-07,-14.732
229,5.5285e-07,-15.377
230,5.1926e-07,-15.612
231,4.4949e-07,-16.201
232,4.4235e-07,-16.233
233,4.7462e-07,-15.889
234,4.2615e-07,-16.32
235,4.132e-07,-16.417
236,3.5502e-07,-17.039
237,3.4522e-07,-17.124
238,3.273e-07,-17.319
239,3.0194e-07,-17.633
240,2.8474e-07,-17.851
241,2.6088e-07,-18.195
242,2.4774e-07,-18.384
243,2.1347e-07,-18.995
244,2.0827e-07,-19.066
245,2.248e-07,-18.699
246,2.0627e-07,-19.037
247,1.8858e-07,-19.391
248,1.834e-07,-19.477
249,1.7943e-07,-19.537
250,1.8071e-07,-19.471
251,1.4322e-07,-20.447
252,1.2669e-07,-20.945
253,1.3017e-07,-20.792
254,1.3152e-07,-20.713
255,1.1729e-07,-21.176
256,1.07e-07,-21.541
257,1.0939e-07,-21.412
258,1.0078e-07,-21.734
259,9.8018e-08,-21.821
260,9.3788e-08,-21.979
261,8.4656e-08,-22.391
262,8.0128e-08,-22.596
263,7.5276e-08,-22.834
264,8.4286e-08,-22.31
265,6.72e-08,-23.261
266,6.6396e-08,-23.281
267,6.1733e-08,-23.565
268,5.8212e-08,-23.787
269,5.259e-08,-24.196
270,5.4385e-08,-24.018
271,4.9376e-08,-24.405
272,4.5196e-08,-24.758
273,4.0983e-08,-25.151
274,4.4637e-08,-24.748
275,4.7343e-08,-24.461
276,3.9568e-08,-25.208
277,3.5917e-08,-25.597
278,3.7811e-08,-25.343
279,3.4085e-08,-25.762
280,3.0046e-08,-26.279
281,3.1933e-08,-25.983
282,2.5859e-08,-26.869
283,2.497e-08,-26.99
284,2.4882e-08,-26.975
285,2.5203e-08,-26.889
286,2.3259e-08,-27.207
287,2.3293e-08,-27.17
288,2.1334e-08,-27.521
289,1.9147e-08,-27.961
290,1.9239e-08,-27.91
291,1.7655e-08,-28.254
292,1.5164e-08,-28.884
293,1.6077e-08,-28.601
294,1.6616e-08,-28.428
295,1.5375e-08,-28.735
296,1.399e-08,-29.116
297,1.3883e-08,-29.12
298,1.2986e-08,-29.381
299,1.15e-08,-29.88
300,1.087e-08,-30.095
301,1.0494e-08,-30.219
302,1.0791e-08,-30.069
303,9.4584e-09,-30.613
304,8.8131e-09,-30.891
305,9.0642e-09,-30.741
306,7.7128e-09,-31.413
307,8.3332e-09,-31.049
308,6.6736e-09,-31.985
309,8.2356e-09,-31.044
310,6.373e-09,-32.129
311,6.1241e-09,-32.274
312,6.042e-09,-32.305
313,5.7204e-09,-32.515
314,5.5481e-09,-32.62
315,5.3609e-09,-32.741
316,5.0452e-09,-32.978
317,4.5052e-09,-33.442
318,4.4058e-09,-33.511
319,3.7107e-09,-34.23
320,4.4273e-09,-33.436
321,3.7069e-09,-34.18
322,3.8156e-09,-34.027
323,3.4605e-09,-34.425
324,3.3027e-09,-34.6
325,3.1478e-09,-34.782
326,3.1587e-09,-34.741
327,2.5159e-09,-35.702
328,2.6331e-09,-35.478
329,2.228e-09,-36.177
330,2.3096e-09,-35.994
331,2.0932e-09,-36.395
332,1.9675e-09,-36.638
333,1.9102e-09,-36.74
334,1.8191e-09,-36.926
335,1.6648e-09,-37.285
336,1.714e-09,-37.133
337,1.5424e-09,-37.565
338,1.605e-09,-37.367
339,1.4072e-09,-37.912
340,1.3786e-09,-37.976
341,1.1411e-09,-38.772
342,1.1959e-09,-38.543
343,1.0777e-09,-38.969
344,1.0042e-09,-39.251
345,9.7108e-10,-39.371
346,8.0705e-10,-40.149
347,8.5513e-10,-39.873
348,7.6324e-10,-40.342
349,7.0688e-10,-40.65
350,7.4186e-10,-40.415
351,6.7379e-10,-40.809
352,6.2612e-10,-41.103
353,5.7358e-10,-41.459
354,5.0309e-10,-42.003
355,5.1847e-10,-41.848
356,4.4419e-10,-42.495
357,4.3403e-10,-42.571
358,4.1204e-10,-42.773
359,3.4083e-10,-43.573
360,3.3666e-10,-43.602
361,2.8509e-10,-44.3
362,2.7631e-10,-44.412
363,2.5767e-10,-44.691
364,2.4421e-10,-44.9
365,2.5774e-10,-44.642
366,2.0486e-10,-45.616
367,2.029e-10,-45.634
368,1.7999e-10,-46.131
369,1.8586e-10,-45.968
370,1.4895e-10,-46.906
371,1.4726e-10,-46.932
372,1.0813e-10,-48.25
373,1.0881e-10,-48.199
374,8.7912e-11,-49.102
375,8.1917e-11,-49.386
376,7.2943e-11,-49.866
377,6.989e-11,-50.029
378,6.8708e-11,-50.08
379,5.9317e-11,-50.695
380,5.85e-11,-50.733
381,5.2695e-11,-51.164
382,5.3254e-11,-51.095
383,4.7956e-11,-51.528
384,3.8331e-11,-52.478
385,3.3728e-11,-53.011
386,3.0177e-11,-53.472
387,2.5662e-11,-54.153
388,2.3181e-11,-54.572
389,2.1234e-11,-54.931
390,1.8121e-11,-55.597
391,1.7286e-11,-55.78
392,1.5103e-11,-56.344
393,1.3698e-11,-56.746
394,1.3587e-11,-56.759
395,1.2223e-11,-57.196
396,1.2981e-11,-56.913
397,1.1027e-11,-57.6
398,9.9286e-12,-58.033
399,1.0094e-11,-57.94
400,1.3152e-11,-56.769
401,8.5419e-12,-58.622
402,8.3663e-12,-58.69
403,7.3175e-12,-59.25
404,7.6388e-12,-59.042
405,7.1706e-12,-59.295
406,6.7126e-12,-59.561
407,6.3379e-12,-59.789
408,6.0785e-12,-59.949
409,6.3412e-12,-59.744
410,6.0251e-12,-59.945
411,7.3502e-12,-59.06
412,8.6251e-12,-58.344
413,1.0381e-11,-57.519
414,1.323e-11,-56.444
415,1.6524e-11,-55.458
416,2.0832e-11,-54.431
417,2.1453e-11,-54.282
418,2.7182e-11,-53.234
419,3.1327e-11,-52.597
420,3.1544e-11,-52.546
421,3.6367e-11,-51.907
422,3.7213e-11,-51.787
423,4.1718e-11,-51.27
424,4.9288e-11,-50.525
425,5.4922e-11,-50.035
426,6.3551e-11,-49.381
427,8.1096e-11,-48.301
428,8.9155e-11,-47.87
429,1.1049e-10,-46.918
430,1.4062e-10,-45.85
431,1.6217e-10,-45.211
432,1.6392e-10,-45.144
433,1.996e-10,-44.269
434,2.0094e-10,-44.219
435,2.3177e-10,-43.58
436,2.1281e-10,-43.93
437,2.4436e-10,-43.31
438,2.9857e-10,-42.42
439,3.5043e-10,-41.705
440,3.5975e-10,-41.571
441,3.9456e-10,-41.15
442,4.5324e-10,-40.528
443,5.1721e-10,-39.935
444,5.2364e-10,-39.862
445,5.9903e-10,-39.258
446,6.0914e-10,-39.166
447,7.8494e-10,-38.045
448,7.5883e-10,-38.173
449,8.4834e-10,-37.669
450,9.8408e-10,-37.005
451,1.0247e-09,-36.81
452,1.1158e-09,-36.421
453,1.2372e-09,-35.954
454,1.1038e-09,-36.43
455,1.3565e-09,-35.516
456,1.315e-09,-35.631
457,1.5044e-09,-35.028
458,1.769e-09,-34.305
459,1.6173e-09,-34.676
460,1.786e-09,-34.226
461,2.022e-09,-33.668
462,2.3672e-09,-32.965
463,2.4075e-09,-32.873
464,2.5354e-09,-32.629
465,2.6816e-09,-32.367
466,3.133e-09,-31.673
467,2.8357e-09,-32.087
468,3.3431e-09,-31.354
469,3.6281e-09,-30.98
470,3.7673e-09,-30.798
471,3.5906e-09,-30.988
472,4.1636e-09,-30.326
473,4.1061e-09,-30.369
474,4.9583e-09,-29.531
475,4.7999e-09,-29.654
476,5.2725e-09,-29.228
477,5.9595e-09,-28.678
478,6.5668e-09,-28.238
479,6.026e-09,-28.593
480,7.0114e-09,-27.917
481,6.6219e-09,-28.147
482,6.9729e-09,-27.905
483,7.3196e-09,-27.676
484,8.9821e-09,-26.769
485,9.7734e-09,-26.385
486,8.8349e-09,-26.805
487,9.5531e-09,-26.448
488,1.0903e-08,-25.856
489,1.0425e-08,-26.033
490,1.0287e-08,-26.073
491,1.3196e-08,-24.974
492,1.1303e-08,-25.629
493,1.2456e-08,-25.189
494,1.28e-08,-25.053
495,1.4207e-08,-24.583
496,1.4512e-08,-24.473
497,1.6218e-08,-23.973
498,1.7164e-08,-23.709
499,1.7815e-08,-23.53
500,1.748e-08,-23.595
501,2.0786e-08,-22.826
502,2.1857e-08,-22.59
503,2.054e-08,-22.843
504,2.1304e-08,-22.667
505,2.1698e-08,-22.57
506,2.431e-08,-22.059
507,2.5165e-08,-21.892
508,2.3953e-08,-22.089
509,2.6889e-08,-21.57
510,3.0331e-08,-21.03
511,3.1577e-08,-20.838
512,2.9266e-08,-21.151
513,3.1977e-08,-20.749
514,3.0585e-08,-20.926
515,3.2672e-08,-20.622
516,3.3356e-08,-20.515
517,3.3881e-08,-20.431
518,3.7574e-08,-19.964
519,3.683e-08,-20.035
520,3.9134e-08,-19.754
521,4.1682e-08,-19.464
522,4.942e-08,-18.708
523,4.6096e-08,-18.993
524,4.4346e-08,-19.145
525,4.6307e-08,-18.94
526,5.0493e-08,-18.548
527,5.6602e-08,-18.035
528,4.5722e-08,-18.946
529,5.0691e-08,-18.482
530,5.7958e-08,-17.883
531,5.6421e-08,-17.984
532,5.6039e-08,-17.997
533,6.0013e-08,-17.683
534,5.4996e-08,-18.046
535,6.2619e-08,-17.466
536,6.3073e-08,-17.418
537,6.0323e-08,-17.596
538,6.6192e-08,-17.176
539,6.3963e-08,-17.309
540,7.2683e-08,-16.738
541,6.6547e-08,-17.105
542,7.4182e-08,-16.617
543,6.7552e-08,-17.008
544,7.1675e-08,-16.734
545,6.4591e-08,-17.17
546,6.9769e-08,-16.82
547,6.5843e-08,-17.055
548,7.118e-08,-16.701
549,7.2023e-08,-16.634
550,7.6059e-08,-16.381
551,7.4095e-08,-16.479
552,7.4152e-08,-16.46
553,7.3533e-08,-16.481
554,7.8589e-08,-16.176
555,7.8071e-08,-16.189
556,7.1824e-08,-16.536
557,6.5916e-08,-16.893
558,7.2884e-08,-16.441
559,7.6571e-08,-16.211
560,6.2088e-08,-17.106
561,7.2955e-08,-16.39
562,7.1088e-08,-16.487
563,6.5768e-08,-16.81
564,7.0077e-08,-16.519
565,6.5561e-08,-16.793
566,7.3505e-08,-16.28
567,5.8511e-08,-17.256
568,5.9106e-08,-17.197
569,6.9279e-08,-16.492
570,6.3728e-08,-16.839
571,6.8332e-08,-16.521
572,5.8753e-08,-17.162
573,5.9975e-08,-17.057
574,5.6807e-08,-17.278
575,5.8817e-08,-17.112
576,5.6169e-08,-17.297
577,5.0487e-08,-17.745
578,5.265e-08,-17.547
579,5.1814e-08,-17.602
580,5.2478e-08,-17.532
581,5.649e-08,-17.197
582,4.9575e-08,-17.749
583,5.3122e-08,-17.434
584,4.5638e-08,-18.078
585,5.3069e-08,-17.408
586,4.6864e-08,-17.934
587,4.0956e-08,-18.504
588,4.3738e-08,-18.204
589,4.7953e-08,-17.79
590,4.4222e-08,-18.127
591,3.7839e-08,-18.789
592,4.5724e-08,-17.952
593,4.3115e-08,-18.193
594,4.1656e-08,-18.328
595,4.2916e-08,-18.183
596,4.326e-08,-18.134
597,4.2164e-08,-18.231
598,3.9014e-08,-18.554
599,4.3408e-08,-18.076
600,9.6073e-09,-24.611


==> Figs/data/burgers_turbulence/bt1200_Legendre_03_UniformFull_GaussianGA_Eps0_025.csv <==
f,P,Pdb
1,1.9277e-05,-47.15
2,0.00011883,-33.23
3,0.00041885,-24.237
4,0.0010193,-17.876
5,0.0019676,-13.081
6,0.0035558,-8.9276
7,0.0055078,-5.6882
8,0.00748,-3.1992
9,0.0097179,-1.0394
10,0.011413,0.57385
11,0.01312,2.0071
12,0.014398,3.1666
13,0.014404,3.8636
14,0.013642,4.2712
15,0.01264,4.5393
16,0.011487,4.6844
17,0.00979,4.5168
18,0.008666,4.4836
19,0.006901,3.9642
20,0.005321,3.2805
21,0.004352,2.8312
22,0.0035466,2.3466
23,0.002866,1.8073
24,0.0027276,1.9621
25,0.0023056,1.5866
26,0.00211,1.5422
27,0.0022834,2.2132
28,0.0019685,1.8845
29,0.0020329,2.3291
30,0.0020196,2.5951
31,0.0019614,2.753
32,0.0015891,2.1145
33,0.001622,2.4709
34,0.0013408,1.9033
35,0.0013171,2.0776
36,0.0010308,1.2576
37,0.00098974,1.3192
38,0.0010052,1.6183
39,0.00098222,1.7434
40,0.0008954,1.5614
41,0.00082801,1.4361
42,0.0008335,1.674
43,0.00081704,1.7918
44,0.00071345,1.4027
45,0.00072114,1.6445
46,0.00062728,1.2298
47,0.00070052,1.8962
48,0.0006018,1.4194
49,0.00059026,1.5144
50,0.00060278,1.781
51,0.00055179,1.5691
52,0.00053251,1.5833
53,0.00052317,1.6719
54,0.00041875,0.86743
55,0.00045815,1.4173
56,0.00040089,0.99404
57,0.00040642,1.2072
58,0.00042952,1.5984
59,0.00035244,0.88788
60,0.0003586,1.1091
61,0.00036116,1.2836
62,0.00038102,1.6573
63,0.00034789,1.4013
64,0.00033121,1.3246
65,0.00031886,1.2942
66,0.00033708,1.6682
67,0.00028046,1.0002
68,0.00029838,1.3979
69,0.00029664,1.4994
70,0.00028033,1.3787
71,0.00024552,0.92598
72,0.0002636,1.3561
73,0.00023668,1.0081
74,0.00026506,1.6181
75,0.00023532,1.2178
76,0.00023686,1.3611
77,0.00024618,1.6423
78,0.00025196,1.8552
79,0.00021358,1.2482
80,0.00023226,1.7215
81,0.00019697,1.1136
82,0.00019987,1.2837
83,0.00018857,1.1362
84,0.00021779,1.8659
85,0.00021965,2.0056
86,0.00018558,1.3752
87,0.00018656,1.4987
88,0.00019852,1.8677
89,0.0001752,1.4232
90,0.00016327,1.214
91,0.00019671,2.1191
92,0.00015619,1.2124
93,0.00016088,1.4346
94,0.00015323,1.3161
95,0.00016153,1.6369
96,0.00015364,1.5104
97,0.00016247,1.8431
98,0.00016299,1.9462
99,0.00015825,1.9062
100,0.00014442,1.5962
101,0.00016112,2.158
102,0.00016051,2.2271
103,0.00014387,1.8366
104,0.00013894,1.7689
105,0.00013541,1.7404
106,0.00014296,2.0582
107,0.00013949,2.033
108,0.00012353,1.5862
109,0.00013223,1.9619
110,0.00014285,2.3768
111,0.00014042,2.3806
112,0.00012291,1.8803
113,0.00012803,2.1347
114,0.00011427,1.7176
115,0.0001166,1.8811
116,0.00011345,1.8373
117,0.00011027,1.7882
118,0.00011465,2.0313
119,0.00010833,1.8583
120,0.00010963,1.9831
121,0.00010977,2.0606
122,0.00012437,2.6742
123,0.00011097,2.25
124,0.00010249,1.9752
125,0.00010251,2.0458
126,0.00010554,2.2417
127,0.00011229,2.5794
128,8.6609e-05,1.5198
129,9.3169e-05,1.9045
130,0.00010261,2.3906
131,9.4243e-05,2.0879
132,8.9819e-05,1.9452
133,9.0994e-05,2.0672
134,8.0476e-05,1.5987
135,8.5831e-05,1.9431
136,8.5077e-05,1.9689
137,7.6824e-05,1.5894
138,8.2407e-05,1.9572
139,7.4826e-05,1.6008
140,8.3027e-05,2.1148
141,7.2734e-05,1.6018
142,7.7807e-05,1.956
143,6.8996e-05,1.495
144,7.0388e-05,1.6422
145,5.9775e-05,0.99256
146,6.2857e-05,1.2706
147,5.7432e-05,0.93788
148,5.8452e-05,1.0732
149,5.645e-05,0.98033
150,5.9395e-05,1.2593
151,5.5561e-05,1.0272
152,5.1939e-05,0.79185
153,4.947e-05,0.63728
154,5.2505e-05,0.95242
155,5.0425e-05,0.83313
156,4.3539e-05,0.25126
157,3.994e-05,-0.067901
158,4.1232e-05,0.12552
159,4.0789e-05,0.13342
160,3.183e-05,-0.88917
161,3.8379e-05,-0.02252
162,3.5313e-05,-0.33039
163,3.2819e-05,-0.59496
164,3.2562e-05,-0.57598
165,2.8431e-05,-1.1124
166,3.1631e-05,-0.59676
167,2.4295e-05,-1.6904
168,2.3887e-05,-1.7123
169,2.6829e-05,-1.1562
170,2.2934e-05,-1.7863
171,2.4908e-05,-1.3767
172,2.0037e-05,-2.271
173,1.9514e-05,-2.3356
174,1.7637e-05,-2.7247
175,1.7696e-05,-2.6604
176,1.6833e-05,-2.8281
177,1.483e-05,-3.3291
178,1.4824e-05,-3.2821
179,1.3245e-05,-3.7226
180,1.3374e-05,-3.6321
181,1.3514e-05,-3.5385
182,1.2023e-05,-3.9983
183,1.2514e-05,-3.7772
184,1.0423e-05,-4.5237
185,1.0703e-05,-4.3614
186,8.9761e-06,-5.0789
187,8.1867e-06,-5.4321
188,7.5185e-06,-5.7555
189,7.6416e-06,-5.6389
190,6.7493e-06,-6.1323
191,6.0881e-06,-6.5345
192,6.8542e-06,-5.9744
193,5.8727e-06,-6.6005
194,5.3474e-06,-6.9625
195,5.2136e-06,-7.028
196,5.2472e-06,-6.9556
197,4.8968e-06,-7.2115
198,4.0458e-06,-7.9966
199,4.1252e-06,-7.8685
200,3.6038e-06,-8.4119
201,3.6554e-06,-8.3067
202,3.2358e-06,-8.7931
203,3.0746e-06,-8.9722
204,2.6277e-06,-9.6116
205,2.6898e-06,-9.4678
206,2.6519e-06,-9.4871
207,2.2994e-06,-10.064
208,2.349e-06,-9.9299
209,2.0983e-06,-10.378
210,1.9707e-06,-10.609
211,1.9471e-06,-10.62
212,1.6945e-06,-11.183
213,1.6177e-06,-11.343
214,1.4698e-06,-11.719
215,1.3798e-06,-11.953
216,1.2902e-06,-12.204
217,1.1112e-06,-12.813
218,1.0873e-06,-12.867
219,1.1299e-06,-12.661
220,9.974e-07,-13.163
221,9.7941e-07,-13.203
222,8.9133e-07,-13.573
223,7.8937e-07,-14.061
224,7.7536e-07,-14.1
225,7.439e-07,-14.241
226,7.3516e-07,-14.254
227,6.1905e-07,-14.962
228,6.5211e-07,-14.698
229,5.5712e-07,-15.344
230,5.2329e-07,-15.578
231,4.5293e-07,-16.167
232,4.4577e-07,-16.199
233,4.7826e-07,-15.856
234,4.2938e-07,-16.287
235,4.1635e-07,-16.384
236,3.5772e-07,-17.006
237,3.4785e-07,-17.091
238,3.2975e-07,-17.287
239,3.0419e-07,-17.601
240,2.8687e-07,-17.819
241,2.6279e-07,-18.164
242,2.4959e-07,-18.351
243,2.1505e-07,-18.963
244,2.0979e-07,-19.034
245,2.2643e-07,-18.667
246,2.0778e-07,-19.005
247,1.8996e-07,-19.359
248,1.8474e-07,-19.445
249,1.807e-07,-19.507
250,1.8199e-07,-19.441
251,1.4422e-07,-20.416
252,1.2756e-07,-20.915
253,1.3109e-07,-20.762
254,1.3241e-07,-20.684
255,1.1812e-07,-21.146
256,1.0771e-07,-21.513
257,1.1011e-07,-21.383
258,1.0147e-07,-21.704
259,9.8651e-08,-21.793
260,9.4391e-08,-21.951
261,8.521e-08,-22.362
262,8.0621e-08,-22.569
263,7.5771e-08,-22.806
264,8.4794e-08,-22.284
265,6.7611e-08,-23.235
266,6.6799e-08,-23.255
267,6.2077e-08,-23.54
268,5.8545e-08,-23.762
269,5.2906e-08,-24.17
270,5.4688e-08,-23.994
271,4.9667e-08,-24.38
272,4.5454e-08,-24.733
273,4.1191e-08,-25.129
274,4.4868e-08,-24.726
275,4.7596e-08,-24.438
276,3.9765e-08,-25.187
277,3.6104e-08,-25.575
278,3.7986e-08,-25.323
279,3.4258e-08,-25.74
280,3.0182e-08,-26.259
281,3.2083e-08,-25.963
282,2.5972e-08,-26.85
283,2.5078e-08,-26.971
284,2.4995e-08,-26.955
285,2.5305e-08,-26.871
286,2.3357e-08,-27.188
287,2.3395e-08,-27.151
288,2.1419e-08,-27.504
289,1.9198e-08,-27.949
290,1.93e-08,-27.896
291,1.7724e-08,-28.236
292,1.5211e-08,-28.871
293,1.6122e-08,-28.589
294,1.667e-08,-28.414
295,1.5413e-08,-28.725
296,1.403e-08,-29.104
297,1.3918e-08,-29.109
298,1.3017e-08,-29.371
299,1.1521e-08,-29.872
300,1.0895e-08,-30.085
301,1.0512e-08,-30.212
302,1.0806e-08,-30.063
303,9.4713e-09,-30.607
304,8.8306e-09,-30.883
305,9.0753e-09,-30.735
306,7.7223e-09,-31.408
307,8.3425e-09,-31.044
308,6.6765e-09,-31.984
309,8.2376e-09,-31.043
310,6.3758e-09,-32.127
311,6.1261e-09,-32.273
312,6.0369e-09,-32.309
313,5.7166e-09,-32.518
314,5.5466e-09,-32.621
315,5.3526e-09,-32.748
316,5.0369e-09,-32.985
317,4.5031e-09,-33.444
318,4.3987e-09,-33.518
319,3.705e-09,-34.236
320,4.4167e-09,-33.446
321,3.7004e-09,-34.187
322,3.8033e-09,-34.041
323,3.4471e-09,-34.441
324,3.2896e-09,-34.618
325,3.1376e-09,-34.796
326,3.1457e-09,-34.759
327,2.5056e-09,-35.72
328,2.6204e-09,-35.499
329,2.2171e-09,-36.198
330,2.2969e-09,-36.018
331,2.0784e-09,-36.426
332,1.9544e-09,-36.667
333,1.8984e-09,-36.767
334,1.8044e-09,-36.962
335,1.6515e-09,-37.32
336,1.7006e-09,-37.167
337,1.529e-09,-37.603
338,1.5898e-09,-37.408
339,1.3939e-09,-37.954
340,1.3654e-09,-38.018
341,1.129e-09,-38.818
342,1.1806e-09,-38.598
343,1.0649e-09,-39.021
344,9.9215e-10,-39.303
345,9.5727e-10,-39.433
346,7.9618e-10,-40.208
347,8.4136e-10,-39.944
348,7.4994e-10,-40.418
349,6.9428e-10,-40.728
350,7.2833e-10,-40.495
351,6.6151e-10,-40.888
352,6.1433e-10,-41.185
353,5.6073e-10,-41.557
354,4.927e-10,-42.094
355,5.0646e-10,-41.95
356,4.3365e-10,-42.6
357,4.2247e-10,-42.689
358,4.008e-10,-42.893
359,3.3155e-10,-43.693
360,3.2654e-10,-43.735
361,2.7597e-10,-44.441
362,2.673e-10,-44.556
363,2.4914e-10,-44.837
364,2.361e-10,-45.047
365,2.4827e-10,-44.805
366,1.9668e-10,-45.793
367,1.9387e-10,-45.832
368,1.7206e-10,-46.326
369,1.7646e-10,-46.193
370,1.4104e-10,-47.143
371,1.3957e-10,-47.164
372,1.0233e-10,-48.489
373,1.0258e-10,-48.455
374,8.3123e-11,-49.345
375,7.7756e-11,-49.612
376,6.8424e-11,-50.144
377,6.6136e-11,-50.269
378,6.4149e-11,-50.378
379,5.4778e-11,-51.041
380,5.3721e-11,-51.103
381,4.8058e-11,-51.564
382,4.7729e-11,-51.571
383,4.2746e-11,-52.027
384,3.4432e-11,-52.944
385,3.0419e-11,-53.459
386,2.7363e-11,-53.897
387,2.3752e-11,-54.489
388,2.1875e-11,-54.824
389,2.0478e-11,-55.088
390,1.7915e-11,-55.646
391,1.7166e-11,-55.81
392,1.5259e-11,-56.299
393,1.3879e-11,-56.688
394,1.367e-11,-56.732
395,1.2414e-11,-57.129
396,1.316e-11,-56.853
397,1.1159e-11,-57.548
398,1.004e-11,-57.985
399,1.0204e-11,-57.893
400,1.3341e-11,-56.707
401,8.6316e-12,-58.576
402,8.4553e-12,-58.644
403,7.3933e-12,-59.206
404,7.7191e-12,-58.997
405,7.2146e-12,-59.269
406,6.8769e-12,-59.456
407,6.3169e-12,-59.803
408,5.9498e-12,-60.042
409,6.0139e-12,-59.974
410,5.5536e-12,-60.299
411,6.1089e-12,-59.864
412,6.7759e-12,-59.392
413,7.5745e-12,-58.887
414,9.5351e-12,-57.867
415,1.1812e-11,-56.916
416,1.4962e-11,-55.868
417,1.5567e-11,-55.675
418,2.0227e-11,-54.517
419,2.3983e-11,-53.757
420,2.4666e-11,-53.614
421,2.919e-11,-52.862
422,3.0263e-11,-52.685
423,3.4685e-11,-52.072
424,4.1345e-11,-51.288
425,4.6821e-11,-50.728
426,5.4745e-11,-50.028
427,7.0189e-11,-48.929
428,7.8029e-11,-48.449
429,9.7339e-11,-47.468
430,1.2512e-10,-46.357
431,1.451e-10,-45.694
432,1.479e-10,-45.591
433,1.8101e-10,-44.693
434,1.8341e-10,-44.616
435,2.1243e-10,-43.958
436,1.9586e-10,-44.291
437,2.2596e-10,-43.65
438,2.7741e-10,-42.739
439,3.2709e-10,-42.004
440,3.3642e-10,-41.862
441,3.7038e-10,-41.425
442,4.2648e-10,-40.793
443,4.8806e-10,-40.187
444,4.9552e-10,-40.102
445,5.6792e-10,-39.49
446,5.7922e-10,-39.385
447,7.4806e-10,-38.255
448,7.2439e-10,-38.375
449,8.1139e-10,-37.863
450,9.4286e-10,-37.191
451,9.8355e-10,-36.989
452,1.0726e-09,-36.593
453,1.1911e-09,-36.119
454,1.0641e-09,-36.589
455,1.3094e-09,-35.669
456,1.2707e-09,-35.78
457,1.4557e-09,-35.171
458,1.7135e-09,-34.444
459,1.5684e-09,-34.809
460,1.733e-09,-34.357
461,1.9644e-09,-33.794
462,2.3019e-09,-33.086
463,2.3436e-09,-32.99
464,2.4703e-09,-32.742
465,2.6146e-09,-32.477
466,3.0572e-09,-31.779
467,2.7688e-09,-32.191
468,3.2671e-09,-31.453
469,3.5477e-09,-31.077
470,3.6866e-09,-30.892
471,3.5157e-09,-31.079
472,4.0786e-09,-30.416
473,4.025e-09,-30.455
474,4.8624e-09,-29.616
475,4.7097e-09,-29.736
476,5.1765e-09,-29.307
477,5.8543e-09,-28.755
478,6.453e-09,-28.314
479,5.9245e-09,-28.667
480,6.8955e-09,-27.99
481,6.5179e-09,-28.216
482,6.8625e-09,-27.974
483,7.21e-09,-27.742
484,8.8491e-09,-26.834
485,9.632e-09,-26.448
486,8.7105e-09,-26.867
487,9.4224e-09,-26.508
488,1.0756e-08,-25.915
489,1.029e-08,-26.09
490,1.0156e-08,-26.129
491,1.3032e-08,-25.028
492,1.1166e-08,-25.682
493,1.2309e-08,-25.241
494,1.2655e-08,-25.103
495,1.4048e-08,-24.632
496,1.4354e-08,-24.52
497,1.6044e-08,-24.02
498,1.6984e-08,-23.755
499,1.7633e-08,-23.575
500,1.731e-08,-23.638
501,2.0589e-08,-22.867
502,2.1654e-08,-22.63
503,2.0352e-08,-22.883
504,2.1116e-08,-22.705
505,2.1507e-08,-22.608
506,2.4105e-08,-22.096
507,2.4958e-08,-21.928
508,2.3764e-08,-22.123
509,2.6682e-08,-21.604
510,3.0101e-08,-21.063
511,3.1345e-08,-20.87
512,2.9062e-08,-21.181
513,3.1759e-08,-20.779
514,3.0383e-08,-20.954
515,3.2462e-08,-20.65
516,3.3148e-08,-20.542
517,3.3679e-08,-20.457
518,3.7354e-08,-19.99
519,3.6625e-08,-20.059
520,3.8923e-08,-19.778
521,4.1467e-08,-19.486
522,4.9179e-08,-18.729
523,4.587e-08,-19.015
524,4.4137e-08,-19.165
525,4.6098e-08,-18.96
526,5.0285e-08,-18.566
527,5.6381e-08,-18.052
528,4.5556e-08,-18.962
529,5.0508e-08,-18.497
530,5.7761e-08,-17.898
531,5.6246e-08,-17.997
532,5.5872e-08,-18.01
533,5.9854e-08,-17.695
534,5.4856e-08,-18.057
535,6.248e-08,-17.476
536,6.2937e-08,-17.428
537,6.021e-08,-17.604
538,6.6086e-08,-17.183
539,6.3867e-08,-17.315
540,7.2576e-08,-16.744
541,6.647e-08,-17.11
542,7.4114e-08,-16.621
543,6.7494e-08,-17.011
544,7.164e-08,-16.736
545,6.4564e-08,-17.172
546,6.9762e-08,-16.82
547,6.584e-08,-17.055
548,7.12e-08,-16.7
549,7.206e-08,-16.632
550,7.6111e-08,-16.378
551,7.415e-08,-16.476
552,7.4228e-08,-16.456
553,7.3614e-08,-16.476
554,7.8694e-08,-16.17
555,7.8186e-08,-16.183
556,7.1947e-08,-16.528
557,6.6035e-08,-16.885
558,7.304e-08,-16.432
559,7.6752e-08,-16.201
560,6.2243e-08,-17.095
561,7.3145e-08,-16.379
562,7.1284e-08,-16.475
563,6.5943e-08,-16.798
564,7.0283e-08,-16.506
565,6.5775e-08,-16.778
566,7.375e-08,-16.266
567,5.8708e-08,-17.241
568,5.931e-08,-17.182
569,6.953e-08,-16.476
570,6.397e-08,-16.823
571,6.8601e-08,-16.504
572,5.8992e-08,-17.144
573,6.0231e-08,-17.039
574,5.7061e-08,-17.258
575,5.9085e-08,-17.092
576,5.6427e-08,-17.277
577,5.0718e-08,-17.725
578,5.2896e-08,-17.527
579,5.206e-08,-17.581
580,5.2731e-08,-17.511
581,5.677e-08,-17.175
582,4.9828e-08,-17.727
583,5.339e-08,-17.412
584,4.5875e-08,-18.056
585,5.3349e-08,-17.386
586,4.7123e-08,-17.91
587,4.1181e-08,-18.48
588,4.3977e-08,-18.18
589,4.8218e-08,-17.766
590,4.4471e-08,-18.102
591,3.805e-08,-18.765
592,4.5979e-08,-17.928
593,4.3363e-08,-18.168
594,4.1889e-08,-18.303
595,4.3159e-08,-18.159
596,4.3505e-08,-18.11
597,4.2409e-08,-18.206
598,3.9248e-08,-18.528
599,4.3661e-08,-18.051
600,9.6626e-09,-24.586


==> Figs/data/burgers_turbulence/bt1200_Legendre_03_UniformFull_GaussianGA_Eps0_100.csv <==
f,P,Pdb
1,1.928e-05,-47.149
2,0.00011884,-33.23
3,0.00041887,-24.237
4,0.0010193,-17.876
5,0.0019675,-13.082
6,0.0035556,-8.9279
7,0.0055071,-5.6888
8,0.0074787,-3.2
9,0.0097157,-1.0404
10,0.011409,0.57261
11,0.013115,2.0056
12,0.014392,3.1649
13,0.014397,3.8615
14,0.013634,4.2688
15,0.012632,4.5365
16,0.011479,4.6814
17,0.0097824,4.5134
18,0.0086584,4.4798
19,0.0068946,3.9601
20,0.0053154,3.2759
21,0.004347,2.8263
22,0.0035425,2.3415
23,0.0028622,1.8016
24,0.0027238,1.956
25,0.0023022,1.5802
26,0.0021066,1.5353
27,0.0022795,2.2057
28,0.001965,1.8768
29,0.0020289,2.3205
30,0.0020152,2.5857
31,0.0019569,2.743
32,0.0015854,2.1043
33,0.001618,2.4601
34,0.0013375,1.8926
35,0.0013135,2.0657
36,0.0010278,1.2453
37,0.00098678,1.3062
38,0.0010022,1.6051
39,0.00097911,1.7296
40,0.00089263,1.5479
41,0.00082504,1.4204
42,0.00083065,1.6592
43,0.00081391,1.7751
44,0.00071071,1.3859
45,0.00071828,1.6272
46,0.00062498,1.2138
47,0.00069763,1.8782
48,0.00059937,1.4018
49,0.00058785,1.4966
50,0.00060018,1.7622
51,0.00054933,1.5497
52,0.00053004,1.5632
53,0.00052062,1.6508
54,0.00041694,0.84858
55,0.00045578,1.3948
56,0.0003989,0.9724
57,0.00040436,1.1852
58,0.00042731,1.5759
59,0.00035075,0.86696
60,0.00035684,1.0877
61,0.00035949,1.2635
62,0.00037889,1.633
63,0.0003462,1.3801
64,0.00032945,1.3015
65,0.0003171,1.2703
66,0.00033525,1.6445
67,0.00027881,0.97452
68,0.000297,1.3777
69,0.00029506,1.476
70,0.00027888,1.3561
71,0.00024433,0.90497
72,0.00026246,1.3373
73,0.00023559,0.98804
74,0.00026379,1.5973
75,0.00023412,1.1955
76,0.00023574,1.3407
77,0.00024523,1.6255
78,0.00025088,1.8366
79,0.00021288,1.2339
80,0.00023151,1.7075
81,0.0001964,1.1011
82,0.0001992,1.2692
83,0.00018809,1.1253
84,0.00021726,1.8554
85,0.00021898,1.9924
86,0.00018516,1.3655
87,0.00018631,1.4927
88,0.00019811,1.8587
89,0.0001749,1.4156
90,0.00016297,1.206
91,0.00019679,2.1209
92,0.00015598,1.2064
93,0.00016087,1.4343
94,0.00015348,1.3231
95,0.00016185,1.6456
96,0.00015397,1.5199
97,0.00016283,1.8528
98,0.00016348,1.9591
99,0.00015871,1.9187
100,0.00014525,1.6211
101,0.00016214,2.1854
102,0.0001616,2.2565
103,0.00014486,1.8662
104,0.00013996,1.8008
105,0.00013627,1.7678
106,0.00014435,2.1004
107,0.00014084,2.0748
108,0.00012475,1.6288
109,0.00013383,2.0141
110,0.00014464,2.4308
111,0.00014228,2.4378
112,0.00012489,1.9498
113,0.00013018,2.207
114,0.00011608,1.7855
115,0.00011854,1.9526
116,0.00011559,1.9182
117,0.00011269,1.8827
118,0.00011695,2.1178
119,0.00011086,1.9588
120,0.00011237,2.0902
121,0.00011251,2.1677
122,0.00012793,2.7971
123,0.00011397,2.366
124,0.00010535,2.0948
125,0.00010556,2.1732
126,0.00010911,2.386
127,0.00011636,2.7342
128,8.9931e-05,1.6833
129,9.6802e-05,2.0706
130,0.00010686,2.5671
131,9.8381e-05,2.2745
132,9.3759e-05,2.1316
133,9.5254e-05,2.2659
134,8.4334e-05,1.8021
135,9.0164e-05,2.157
136,8.9451e-05,2.1866
137,8.1027e-05,1.8207
138,8.7311e-05,2.2083
139,7.9173e-05,1.8461
140,8.7888e-05,2.3619
141,7.7286e-05,1.8654
142,8.2975e-05,2.2353
143,7.3566e-05,1.7735
144,7.544e-05,1.9433
145,6.3997e-05,1.2889
146,6.7584e-05,1.5855
147,6.1791e-05,1.2556
148,6.311e-05,1.4062
149,6.109e-05,1.3234
150,6.4478e-05,1.616
151,6.0293e-05,1.3822
152,5.6551e-05,1.1613
153,5.387e-05,1.0073
154,5.7428e-05,1.3416
155,5.5222e-05,1.2278
156,4.7736e-05,0.65092
157,4.3906e-05,0.34326
158,4.5497e-05,0.55296
159,4.5096e-05,0.56932
160,3.5226e-05,-0.44896
161,4.2618e-05,0.43247
162,3.9207e-05,0.12396
163,3.6486e-05,-0.13503
164,3.6252e-05,-0.10975
165,3.1768e-05,-0.63038
166,3.5362e-05,-0.1125
167,2.7159e-05,-1.2065
168,2.6779e-05,-1.2159
169,3.0119e-05,-0.65389
170,2.58e-05,-1.2749
171,2.8048e-05,-0.86103
172,2.2609e-05,-1.7467
173,2.205e-05,-1.8049
174,1.9945e-05,-2.1907
175,2.0077e-05,-2.1122
176,1.9099e-05,-2.2797
177,1.6827e-05,-2.7804
178,1.6856e-05,-2.7241
179,1.5048e-05,-3.1681
180,1.5204e-05,-3.0751
181,1.5387e-05,-2.9749
182,1.3698e-05,-3.4319
183,1.4291e-05,-3.2003
184,1.1897e-05,-3.9495
185,1.2228e-05,-3.783
186,1.026e-05,-4.4984
187,9.3562e-06,-4.8522
188,8.5984e-06,-5.1727
189,8.7568e-06,-5.0473
190,7.737e-06,-5.5392
191,6.9861e-06,-5.937
192,7.8686e-06,-5.375
193,6.7426e-06,-6.0006
194,6.1305e-06,-6.369
195,5.9793e-06,-6.4328
196,6.0187e-06,-6.3598
197,5.6195e-06,-6.6137
198,4.6396e-06,-7.4019
199,4.7381e-06,-7.2669
200,4.131e-06,-7.8189
201,4.197e-06,-7.7067
202,3.715e-06,-8.1934
203,3.5387e-06,-8.3617
204,3.018e-06,-9.0103
205,3.0913e-06,-8.8635
206,3.0493e-06,-8.8806
207,2.6427e-06,-9.4602
208,2.6977e-06,-9.3287
209,2.4102e-06,-9.7765
210,2.2609e-06,-10.013
211,2.2342e-06,-10.023
212,1.9445e-06,-10.585
213,1.8568e-06,-10.745
214,1.6876e-06,-11.119
215,1.5813e-06,-11.361
216,1.4786e-06,-11.612
217,1.2757e-06,-12.213
218,1.2459e-06,-12.276
219,1.2953e-06,-12.068
220,1.1416e-06,-12.576
221,1.1211e-06,-12.616
222,1.0217e-06,-12.98
223,9.0349e-07,-13.475
224,8.8725e-07,-13.515
225,8.5134e-07,-13.655
226,8.4117e-07,-13.669
227,7.0773e-07,-14.381
228,7.4578e-07,-14.115
229,6.3634e-07,-14.766
230,5.9808e-07,-14.998
231,5.1677e-07,-15.595
232,5.0921e-07,-15.621
233,5.4574e-07,-15.283
234,4.8907e-07,-15.722
235,4.7468e-07,-15.815
236,4.0767e-07,-16.439
237,3.9633e-07,-16.524
238,3.7505e-07,-16.728
239,3.4584e-07,-17.043
240,3.2616e-07,-17.261
241,2.9808e-07,-17.616
242,2.8366e-07,-17.796
243,2.441e-07,-18.412
244,2.3781e-07,-18.49
245,2.5653e-07,-18.125
246,2.3565e-07,-18.459
247,2.1528e-07,-18.816
248,2.0936e-07,-18.902
249,2.0393e-07,-18.981
250,2.0538e-07,-18.916
251,1.6259e-07,-19.896
252,1.436e-07,-20.401
253,1.4794e-07,-20.237
254,1.487e-07,-20.18
255,1.332e-07,-20.624
256,1.2071e-07,-21.018
257,1.2341e-07,-20.888
258,1.1411e-07,-21.194
259,1.1021e-07,-21.312
260,1.0542e-07,-21.471
261,9.5362e-08,-21.873
262,8.9628e-08,-22.11
263,8.4849e-08,-22.314
264,9.4057e-08,-21.834
265,7.5145e-08,-22.776
266,7.4168e-08,-22.8
267,6.8364e-08,-23.122
268,6.463e-08,-23.333
269,5.868e-08,-23.72
270,6.0212e-08,-23.576
271,5.4968e-08,-23.94
272,5.0186e-08,-24.303
273,4.5006e-08,-24.744
274,4.9114e-08,-24.333
275,5.2223e-08,-24.035
276,4.3381e-08,-24.809
277,3.9544e-08,-25.18
278,4.1198e-08,-24.97
279,3.7435e-08,-25.355
280,3.2692e-08,-25.912
281,3.4832e-08,-25.606
282,2.8064e-08,-26.514
283,2.7077e-08,-26.638
284,2.7086e-08,-26.606
285,2.7215e-08,-26.555
286,2.5195e-08,-26.86
287,2.5288e-08,-26.813
288,2.302e-08,-27.191
289,2.0157e-08,-27.738
290,2.0462e-08,-27.643
291,1.904e-08,-27.925
292,1.6121e-08,-28.618
293,1.6976e-08,-28.364
294,1.7688e-08,-28.156
295,1.6156e-08,-28.52
296,1.4812e-08,-28.868
297,1.4607e-08,-28.899
298,1.3641e-08,-29.167
299,1.1964e-08,-29.708
300,1.1404e-08,-29.887
301,1.0906e-08,-30.052
302,1.1136e-08,-29.933
303,9.7621e-09,-30.476
304,9.2054e-09,-30.702
305,9.3295e-09,-30.615
306,7.9497e-09,-31.282
307,8.5655e-09,-30.93
308,6.7799e-09,-31.917
309,8.3307e-09,-30.994
310,6.4756e-09,-32.06
311,6.2213e-09,-32.206
312,6.0013e-09,-32.334
313,5.7006e-09,-32.53
314,5.5721e-09,-32.601
315,5.2621e-09,-32.822
316,4.9453e-09,-33.064
317,4.5203e-09,-33.427
318,4.317e-09,-33.6
319,3.6567e-09,-34.293
320,4.2792e-09,-33.583
321,3.6335e-09,-34.267
322,3.639e-09,-34.233
323,3.2618e-09,-34.681
324,3.1053e-09,-34.868
325,3.0044e-09,-34.985
326,2.9657e-09,-35.014
327,2.3683e-09,-35.965
328,2.4412e-09,-35.807
329,2.0679e-09,-36.501
330,2.1224e-09,-36.361
331,1.8659e-09,-36.895
332,1.7717e-09,-37.093
333,1.7355e-09,-37.157
334,1.5953e-09,-37.497
335,1.4647e-09,-37.842
336,1.5117e-09,-37.678
337,1.3391e-09,-38.179
338,1.3715e-09,-38.05
339,1.2042e-09,-38.589
340,1.1742e-09,-38.673
341,9.5819e-10,-39.53
342,9.6148e-10,-39.49
343,8.8728e-10,-39.813
344,8.2327e-10,-40.113
345,7.6298e-10,-40.418
346,6.4816e-10,-41.102
347,6.5201e-10,-41.051
348,5.6831e-10,-41.623
349,5.2427e-10,-41.948
350,5.443e-10,-41.76
351,4.9712e-10,-42.129
352,4.5717e-10,-42.468
353,3.9256e-10,-43.105
354,3.6029e-10,-43.453
355,3.484e-10,-43.575
356,3.0094e-10,-44.186
357,2.7674e-10,-44.526
358,2.5994e-10,-44.774
359,2.2355e-10,-45.404
360,2.0527e-10,-45.751
361,1.7827e-10,-46.339
362,1.682e-10,-46.568
363,1.5447e-10,-46.914
364,1.4772e-10,-47.084
365,1.4904e-10,-47.021
366,1.1959e-10,-47.954
367,1.1134e-10,-48.24
368,1.0441e-10,-48.496
369,9.397e-11,-48.93
370,8.4022e-11,-49.392
371,8.1744e-11,-49.488
372,7.3287e-11,-49.939
373,7.0875e-11,-50.061
374,6.7791e-11,-50.231
375,7.5548e-11,-49.737
376,6.6919e-11,-50.241
377,7.7003e-11,-49.608
378,7.052e-11,-49.967
379,7.3308e-11,-49.776
380,8.0095e-11,-49.368
381,9.8807e-11,-48.434
382,1.0024e-10,-48.348
383,1.0355e-10,-48.184
384,1.2943e-10,-47.193
385,1.3334e-10,-47.041
386,1.3122e-10,-47.088
387,1.3271e-10,-47.017
388,1.2271e-10,-47.335
389,1.0365e-10,-48.045
390,8.5565e-11,-48.856
391,6.505e-11,-50.024
392,4.9548e-11,-51.184
393,3.55e-11,-52.61
394,2.4046e-11,-54.28
395,1.9747e-11,-55.113
396,1.7927e-11,-55.511
397,1.4074e-11,-56.54
398,1.231e-11,-57.1
399,1.235e-11,-57.064
400,3.4751e-07,-12.549
401,1.0327e-11,-57.798
402,1.0131e-11,-57.859
403,9.0005e-12,-58.351
404,1.0168e-11,-57.8
405,1.0889e-11,-57.481
406,1.7655e-11,-55.361
407,2.3193e-11,-54.155
408,3.5078e-11,-52.337
409,5.253e-11,-50.561
410,7.5187e-11,-48.983
411,9.3643e-11,-48.008
412,1.1989e-10,-46.914
413,1.3137e-10,-46.496
414,1.372e-10,-46.286
415,1.368e-10,-46.278
416,1.2942e-10,-46.498
417,1.2441e-10,-46.649
418,1.1074e-10,-47.133
419,8.5176e-11,-48.253
420,6.8301e-11,-49.191
421,5.3095e-11,-50.264
422,4.3621e-11,-51.097
423,3.1907e-11,-52.434
424,2.8284e-11,-52.937
425,2.1356e-11,-54.137
426,1.6747e-11,-55.172
427,1.6484e-11,-55.221
428,1.1108e-11,-56.915
429,1.0302e-11,-57.222
430,7.2154e-12,-58.748
431,6.492e-12,-59.187
432,6.7365e-12,-59.006
433,7.9291e-12,-58.278
434,1.1051e-11,-56.816
435,1.5086e-11,-55.444
436,1.7197e-11,-54.856
437,2.4e-11,-53.388
438,3.6298e-11,-51.572
439,5.154e-11,-50.029
440,5.7132e-11,-49.562
441,7.341e-11,-48.454
442,9.1737e-11,-47.466
443,1.1636e-10,-46.414
444,1.3041e-10,-45.899
445,1.5886e-10,-45.023
446,1.7855e-10,-44.496
447,2.4631e-10,-43.079
448,2.5148e-10,-42.969
449,2.977e-10,-42.217
450,3.634e-10,-41.332
451,3.9872e-10,-40.91
452,4.531e-10,-40.335
453,5.2443e-10,-39.681
454,4.8498e-10,-40.002
455,6.1651e-10,-38.94
456,6.1528e-10,-38.93
457,7.3047e-10,-38.166
458,8.8116e-10,-37.332
459,8.3012e-10,-37.572
460,9.2996e-10,-37.06
461,1.0858e-09,-36.369
462,1.2998e-09,-35.568
463,1.3566e-09,-35.364
464,1.4604e-09,-35.025
465,1.5709e-09,-34.69
466,1.8708e-09,-33.912
467,1.7186e-09,-34.262
468,2.0673e-09,-33.441
469,2.2738e-09,-33.009
470,2.4023e-09,-32.752
471,2.32e-09,-32.885
472,2.7177e-09,-32.179
473,2.7226e-09,-32.153
474,3.3174e-09,-31.276
475,3.2527e-09,-31.344
476,3.6198e-09,-30.861
477,4.1406e-09,-30.259
478,4.5971e-09,-29.787
479,4.2643e-09,-30.095
480,4.9951e-09,-29.39
481,4.8042e-09,-29.541
482,5.044e-09,-29.311
483,5.3957e-09,-29.001
484,6.6439e-09,-28.079
485,7.2841e-09,-27.661
486,6.6391e-09,-28.046
487,7.2387e-09,-27.653
488,8.3045e-09,-27.038
489,8.0225e-09,-27.171
490,7.9461e-09,-27.195
491,1.0265e-08,-26.065
492,8.847e-09,-26.693
493,9.8281e-09,-26.218
494,1.0189e-08,-26.044
495,1.1348e-08,-25.559
496,1.1668e-08,-25.42
497,1.3082e-08,-24.906
498,1.3901e-08,-24.625
499,1.4505e-08,-24.423
500,1.4374e-08,-24.445
501,1.7184e-08,-23.652
502,1.8144e-08,-23.399
503,1.7093e-08,-23.64
504,1.7841e-08,-23.437
505,1.8191e-08,-23.336
506,2.0535e-08,-22.792
507,2.1332e-08,-22.609
508,2.0442e-08,-22.777
509,2.3039e-08,-22.241
510,2.6038e-08,-21.693
511,2.7236e-08,-21.48
512,2.543e-08,-21.761
513,2.7872e-08,-21.346
514,2.6785e-08,-21.502
515,2.8696e-08,-21.186
516,2.9414e-08,-21.061
517,3.0029e-08,-20.955
518,3.3378e-08,-20.479
519,3.2893e-08,-20.526
520,3.5062e-08,-20.232
521,3.752e-08,-19.921
522,4.4736e-08,-19.14
523,4.1703e-08,-19.428
524,4.0272e-08,-19.563
525,4.2215e-08,-19.342
526,4.6379e-08,-18.917
527,5.2195e-08,-18.388
528,4.2403e-08,-19.273
529,4.7013e-08,-18.809
530,5.3972e-08,-18.193
531,5.2839e-08,-18.269
532,5.2599e-08,-18.272
533,5.6681e-08,-17.931
534,5.2047e-08,-18.285
535,5.9636e-08,-17.678
536,6.0142e-08,-17.625
537,5.7828e-08,-17.779
538,6.378e-08,-17.338
539,6.1758e-08,-17.461
540,7.0207e-08,-16.888
541,6.4668e-08,-17.229
542,7.2413e-08,-16.722
543,6.601e-08,-17.108
544,7.0528e-08,-16.804
545,6.3657e-08,-17.234
546,6.9174e-08,-16.857
547,6.5352e-08,-17.088
548,7.1081e-08,-16.707
549,7.2232e-08,-16.621
550,7.6543e-08,-16.354
551,7.4656e-08,-16.446
552,7.5128e-08,-16.403
553,7.4599e-08,-16.418
554,8.0072e-08,-16.095
555,7.9748e-08,-16.097
556,7.3719e-08,-16.423
557,6.7779e-08,-16.772
558,7.5422e-08,-16.292
559,7.9582e-08,-16.044
560,6.4686e-08,-16.928
561,7.6163e-08,-16.203
562,7.4421e-08,-16.288
563,6.8757e-08,-16.617
564,7.3638e-08,-16.303
565,6.9303e-08,-16.551
566,7.7806e-08,-16.034
567,6.1997e-08,-17.005
568,6.2732e-08,-16.938
569,7.3756e-08,-16.22
570,6.8075e-08,-16.553
571,7.3171e-08,-16.224
572,6.3085e-08,-16.853
573,6.4639e-08,-16.732
574,6.1457e-08,-16.936
575,6.3735e-08,-16.763
576,6.0922e-08,-16.944
577,5.4738e-08,-17.394
578,5.7207e-08,-17.187
579,5.6392e-08,-17.234
580,5.716e-08,-17.161
581,6.1711e-08,-16.813
582,5.4302e-08,-17.353
583,5.8134e-08,-17.042
584,5.0081e-08,-17.675
585,5.8325e-08,-16.998
586,5.1732e-08,-17.504
587,4.5207e-08,-18.075
588,4.8245e-08,-17.778
589,5.2961e-08,-17.358
590,4.8944e-08,-17.686
591,4.1836e-08,-18.353
592,5.0546e-08,-17.517
593,4.7808e-08,-17.744
594,4.6076e-08,-17.89
595,4.7517e-08,-17.741
596,4.7886e-08,-17.693
597,4.6821e-08,-17.776
598,4.3465e-08,-18.085
599,4.822e-08,-17.619
600,1.066e-08,-24.159


==> Figs/data/burgers_turbulence/bt1200_Legendre_03_UniformFull_GaussianGA_Eps0_250.csv <==
f,P,Pdb
1,1.9111e-05,-47.187
2,0.00011812,-33.256
3,0.00041713,-24.255
4,0.0010163,-17.888
5,0.0019626,-13.092
6,0.0035457,-8.94
7,0.0054908,-5.7017
8,0.0074538,-3.2144
9,0.0096763,-1.0581
10,0.011356,0.5522
11,0.013041,1.9811
12,0.014295,3.1356
13,0.014286,3.828
14,0.013516,4.231
15,0.012505,4.4928
16,0.011347,4.6313
17,0.0096576,4.4577
18,0.0085363,4.4181
19,0.0067876,3.8922
20,0.0052248,3.2013
21,0.0042672,2.7458
22,0.0034722,2.2546
23,0.0028034,1.7115
24,0.002664,1.8596
25,0.0022501,1.4808
26,0.0020565,1.4307
27,0.0022244,2.0994
28,0.0019137,1.762
29,0.0019745,2.2025
30,0.0019586,2.4619
31,0.0018993,2.6131
32,0.0015363,1.9679
33,0.0015651,2.3157
34,0.0012912,1.7396
35,0.0012662,1.9062
36,0.00098984,1.0817
37,0.0009488,1.1358
38,0.00096243,1.4294
39,0.00093863,1.5462
40,0.00085511,1.3614
41,0.00078949,1.2292
42,0.00079368,1.4614
43,0.0007762,1.5691
44,0.00067715,1.1759
45,0.00068328,1.4102
46,0.00059354,0.98963
47,0.00066146,1.647
48,0.00056747,1.1643
49,0.00055549,1.2507
50,0.00056682,1.5138
51,0.00051786,1.2935
52,0.00049943,1.3048
53,0.00048949,1.383
54,0.00039152,0.57544
55,0.00042764,1.118
56,0.00037391,0.69147
57,0.00037824,0.89517
58,0.0003993,1.2816
59,0.0003275,0.56918
60,0.00033283,0.78521
61,0.00033523,0.96008
62,0.00035193,1.3124
63,0.00032191,1.0642
64,0.00030581,0.9781
65,0.00029411,0.94338
66,0.00031047,1.3111
67,0.00025758,0.63058
68,0.00027485,1.0412
69,0.00027258,1.132
70,0.0002574,1.0081
71,0.00022526,0.552
72,0.00024206,0.98587
73,0.0002172,0.63513
74,0.00024292,1.2393
75,0.00021527,0.83108
76,0.00021673,0.97538
77,0.00022565,1.2641
78,0.00023033,1.4655
79,0.00019616,0.87862
80,0.00021311,1.3479
81,0.00018079,0.74151
82,0.00018293,0.89909
83,0.00017313,0.76517
84,0.00020002,1.4964
85,0.00020094,1.6191
86,0.00017017,0.99873
87,0.00017158,1.1351
88,0.00018201,1.4906
89,0.00016083,1.0516
90,0.00014983,0.84093
91,0.00018191,1.7794
92,0.00014334,0.83955
93,0.00014855,1.0885
94,0.00014231,0.99488
95,0.00015022,1.3217
96,0.00014303,1.1998
97,0.00015092,1.523
98,0.000152,1.643
99,0.00014757,1.6027
100,0.00013645,1.3499
101,0.00015226,1.9122
102,0.00015223,1.9971
103,0.00013651,1.6083
104,0.00013206,1.5485
105,0.00012824,1.5041
106,0.0001375,1.8891
107,0.00013379,1.8518
108,0.00011884,1.4181
109,0.00012844,1.8354
110,0.00013891,2.2553
111,0.00013697,2.2726
112,0.00012183,1.8421
113,0.00012707,2.1019
114,0.00011336,1.6826
115,0.00011545,1.838
116,0.00011386,1.8529
117,0.00011245,1.8733
118,0.00011561,2.0676
119,0.00011133,1.9769
120,0.00011332,2.1268
121,0.00011348,2.2048
122,0.00013079,2.8929
123,0.00011584,2.4368
124,0.00010764,2.1881
125,0.00010903,2.3136
126,0.00011404,2.5781
127,0.00012289,2.9714
128,9.6255e-05,1.9784
129,0.00010342,2.358
130,0.00011553,2.9057
131,0.00010738,2.6547
132,0.00010229,2.5097
133,0.00010537,2.7044
134,9.3918e-05,2.2696
135,0.00010135,2.6649
136,0.00010097,2.7127
137,9.2402e-05,2.3912
138,0.00010212,2.8886
139,9.1997e-05,2.498
140,0.00010262,3.0348
141,9.1892e-05,2.6171
142,0.00010018,3.0535
143,8.8991e-05,2.6002
144,9.3263e-05,2.8643
145,7.8858e-05,2.1958
146,8.5022e-05,2.5824
147,7.7932e-05,2.2635
148,8.1087e-05,2.4948
149,7.9533e-05,2.4692
150,8.5388e-05,2.8358
151,7.9618e-05,2.5896
152,7.6071e-05,2.4491
153,7.2595e-05,2.3029
154,7.9218e-05,2.7387
155,7.6631e-05,2.6507
156,6.7028e-05,2.1251
157,6.2394e-05,1.8694
158,6.5966e-05,2.1664
159,6.6117e-05,2.2311
160,5.2104e-05,1.2511
161,6.4035e-05,2.2007
162,5.8905e-05,1.8918
163,5.537e-05,1.6765
164,5.5461e-05,1.7368
165,4.9566e-05,1.3015
166,5.549e-05,1.8443
167,4.2727e-05,0.76132
168,4.2804e-05,0.82105
169,4.8509e-05,1.416
170,4.2141e-05,0.85605
171,4.6068e-05,1.294
172,3.7621e-05,0.46491
173,3.7023e-05,0.44567
174,3.365e-05,0.080894
175,3.449e-05,0.23768
176,3.2905e-05,0.082858
177,2.9064e-05,-0.407
178,2.9432e-05,-0.30338
179,2.6282e-05,-0.74632
180,2.6689e-05,-0.63124
181,2.7216e-05,-0.49819
182,2.4339e-05,-0.93552
183,2.5754e-05,-0.64257
184,2.1449e-05,-1.3895
185,2.2153e-05,-1.2022
186,1.867e-05,-1.8983
187,1.7059e-05,-2.2437
188,1.5735e-05,-2.5482
189,1.6185e-05,-2.3797
190,1.4336e-05,-2.8605
191,1.3004e-05,-3.2387
192,1.4717e-05,-2.6559
193,1.2643e-05,-3.2704
194,1.1451e-05,-3.6556
195,1.1184e-05,-3.7132
196,1.1291e-05,-3.6276
197,1.0556e-05,-3.8757
198,8.6943e-06,-4.6743
199,8.948e-06,-4.5057
200,7.7466e-06,-5.0883
201,7.9263e-06,-4.9454
202,7.0087e-06,-5.4366
203,6.7467e-06,-5.5592
204,5.7123e-06,-6.2393
205,5.8708e-06,-6.0779
206,5.8071e-06,-6.0831
207,5.02e-06,-6.6736
208,5.1053e-06,-6.5585
209,4.569e-06,-6.9989
210,4.259e-06,-7.2625
211,4.2198e-06,-7.2614
212,3.6679e-06,-7.8292
213,3.5035e-06,-7.9874
214,3.1808e-06,-8.3664
215,2.9668e-06,-8.6283
216,2.7728e-06,-8.8817
217,2.4056e-06,-9.4586
218,2.3263e-06,-9.5642
219,2.4199e-06,-9.3532
220,2.1238e-06,-9.8805
221,2.0833e-06,-9.9247
222,1.9062e-06,-10.271
223,1.679e-06,-10.783
224,1.6415e-06,-10.843
225,1.573e-06,-10.989
226,1.5491e-06,-11.017
227,1.3034e-06,-11.729
228,1.3733e-06,-11.464
229,1.1622e-06,-12.15
230,1.0954e-06,-12.37
231,9.3978e-07,-12.997
232,9.297e-07,-13.007
233,9.8743e-07,-12.708
234,8.7669e-07,-13.187
235,8.5542e-07,-13.257
236,7.3256e-07,-13.893
237,7.113e-07,-13.984
238,6.6706e-07,-14.227
239,6.1244e-07,-14.561
240,5.7848e-07,-14.773
241,5.2323e-07,-15.173
242,5.0111e-07,-15.324
243,4.2752e-07,-15.978
244,4.1456e-07,-16.076
245,4.4535e-07,-15.73
246,4.1119e-07,-16.041
247,3.7567e-07,-16.398
248,3.6396e-07,-16.5
249,3.4775e-07,-16.663
250,3.4821e-07,-16.623
251,2.7675e-07,-17.586
252,2.4253e-07,-18.124
253,2.5174e-07,-17.928
254,2.4712e-07,-17.974
255,2.2597e-07,-18.329
256,1.9943e-07,-18.837
257,2.0331e-07,-18.72
258,1.91e-07,-18.957
259,1.7947e-07,-19.194
260,1.7182e-07,-19.35
261,1.572e-07,-19.703
262,1.4362e-07,-20.062
263,1.4005e-07,-20.138
264,1.4895e-07,-19.837
265,1.2129e-07,-20.697
266,1.184e-07,-20.769
267,1.0588e-07,-21.221
268,1.0082e-07,-21.402
269,9.3442e-08,-21.7
270,9.3095e-08,-21.683
271,8.6271e-08,-21.982
272,7.8892e-08,-22.338
273,6.8417e-08,-22.925
274,7.4929e-08,-22.498
275,7.9684e-08,-22.2
276,6.5168e-08,-23.041
277,6.0764e-08,-23.314
278,6.0876e-08,-23.275
279,5.7145e-08,-23.518
280,4.8249e-08,-24.222
281,5.155e-08,-23.904
282,4.1413e-08,-24.824
283,3.9616e-08,-24.986
284,4.0441e-08,-24.865
285,3.9567e-08,-24.93
286,3.7252e-08,-25.161
287,3.7462e-08,-25.106
288,3.3534e-08,-25.557
289,2.6776e-08,-26.505
290,2.8427e-08,-26.215
291,2.8069e-08,-26.24
292,2.2794e-08,-27.114
293,2.3184e-08,-27.011
294,2.4813e-08,-26.686
295,2.1668e-08,-27.245
296,2.0694e-08,-27.416
297,1.9861e-08,-27.565
298,1.8799e-08,-27.774
299,1.6178e-08,-28.397
300,1.5751e-08,-28.484
301,1.4686e-08,-28.76
302,1.4436e-08,-28.805
303,1.2964e-08,-29.244
304,1.287e-08,-29.247
305,1.2267e-08,-29.427
306,1.0732e-08,-29.979
307,1.1283e-08,-29.733
308,8.76e-09,-30.804
309,1.0379e-08,-30.039
310,8.3812e-09,-30.94
311,8.3449e-09,-30.931
312,7.3254e-09,-31.469
313,7.088e-09,-31.584
314,7.1604e-09,-31.512
315,6.4195e-09,-31.959
316,6.006e-09,-32.22
317,6.1394e-09,-32.098
318,5.1162e-09,-32.862
319,4.892e-09,-33.029
320,4.9826e-09,-32.922
321,4.6202e-09,-33.223
322,4.3281e-09,-33.48
323,3.823e-09,-33.992
324,3.5877e-09,-34.241
325,3.7052e-09,-34.074
326,3.5024e-09,-34.292
327,2.9762e-09,-34.972
328,2.8731e-09,-35.099
329,2.5851e-09,-35.531
330,2.6957e-09,-35.323
331,2.2256e-09,-36.129
332,2.2592e-09,-36.038
333,2.2246e-09,-36.079
334,2.0405e-09,-36.428
335,1.9042e-09,-36.702
336,2.0131e-09,-36.435
337,1.8019e-09,-36.89
338,1.7547e-09,-36.98
339,1.612e-09,-37.322
340,1.4766e-09,-37.678
341,1.4137e-09,-37.841
342,1.4004e-09,-37.857
343,1.438e-09,-37.717
344,1.3111e-09,-38.093
345,1.333e-09,-37.995
346,1.2436e-09,-38.272
347,1.3767e-09,-37.805
348,1.3115e-09,-37.991
349,1.2897e-09,-38.039
350,1.3455e-09,-37.83
351,1.3369e-09,-37.833
352,1.2785e-09,-38.002
353,1.4167e-09,-37.532
354,1.3286e-09,-37.786
355,1.2771e-09,-37.933
356,1.3588e-09,-37.639
357,1.4457e-09,-37.346
358,1.4616e-09,-37.274
359,1.5003e-09,-37.136
360,1.5086e-09,-37.088
361,1.8068e-09,-36.281
362,1.6721e-09,-36.593
363,1.5761e-09,-36.826
364,1.5618e-09,-36.842
365,1.9769e-09,-35.794
366,2.0515e-09,-35.61
367,2.3609e-09,-34.976
368,2.3049e-09,-35.057
369,2.6412e-09,-34.441
370,2.7321e-09,-34.271
371,2.5991e-09,-34.464
372,2.5911e-09,-34.454
373,2.7701e-09,-34.141
374,2.5628e-09,-34.455
375,2.7206e-09,-34.173
376,3.0202e-09,-33.696
377,3.0749e-09,-33.595
378,3.4523e-09,-33.069
379,4.0189e-09,-32.386
380,4.6069e-09,-31.77
381,5.6835e-09,-30.835
382,6.5135e-09,-30.221
383,6.7885e-09,-30.018
384,7.5774e-09,-29.518
385,7.6829e-09,-29.436
386,7.5071e-09,-29.514
387,7.2218e-09,-29.659
388,6.5005e-09,-30.094
389,5.2704e-09,-30.983
390,4.0828e-09,-32.069
391,3.0109e-09,-33.37
392,2.0317e-09,-35.056
393,1.2828e-09,-37.031
394,6.8574e-10,-39.728
395,3.5294e-10,-42.591
396,1.7355e-10,-45.652
397,7.6953e-11,-49.162
398,4.161e-11,-51.81
399,3.1551e-11,-52.99
400,0.00050388,19.064
401,2.3839e-11,-54.164
402,2.5885e-11,-53.785
403,3.5084e-11,-52.443
404,6.6827e-11,-49.623
405,1.2511e-10,-46.878
406,2.8945e-10,-43.214
407,5.7319e-10,-40.225
408,1.002e-09,-37.778
409,1.6281e-09,-35.649
410,2.4285e-09,-33.891
411,3.3547e-09,-32.467
412,4.4816e-09,-31.188
413,5.2941e-09,-30.443
414,5.8764e-09,-29.969
415,6.3167e-09,-29.634
416,6.5743e-09,-29.44
417,6.4227e-09,-29.52
418,6.3773e-09,-29.53
419,5.6238e-09,-30.055
420,4.8336e-09,-30.692
421,4.359e-09,-31.12
422,3.9032e-09,-31.58
423,3.4197e-09,-32.133
424,3.5372e-09,-31.966
425,3.2156e-09,-32.36
426,3.1592e-09,-32.416
427,3.7022e-09,-31.707
428,3.3708e-09,-32.094
429,3.7348e-09,-31.628
430,3.8956e-09,-31.425
431,3.9996e-09,-31.29
432,3.3881e-09,-31.991
433,3.6288e-09,-31.673
434,3.1221e-09,-32.306
435,3.2091e-09,-32.166
436,2.6332e-09,-33.005
437,2.5876e-09,-33.061
438,2.6888e-09,-32.875
439,2.6534e-09,-32.913
440,2.5361e-09,-33.089
441,2.3889e-09,-33.329
442,2.4477e-09,-33.204
443,2.4406e-09,-33.197
444,2.1624e-09,-33.703
445,2.2343e-09,-33.541
446,1.9313e-09,-34.155
447,2.138e-09,-33.694
448,1.872e-09,-34.251
449,1.8227e-09,-34.348
450,1.8447e-09,-34.277
451,1.6707e-09,-34.687
452,1.5814e-09,-34.907
453,1.5223e-09,-35.053
454,1.2295e-09,-35.962
455,1.2817e-09,-35.762
456,1.1307e-09,-36.287
457,1.0859e-09,-36.444
458,1.0937e-09,-36.394
459,8.7514e-10,-37.343
460,9.0116e-10,-37.197
461,8.4138e-10,-37.476
462,8.2691e-10,-37.533
463,7.0839e-10,-38.186
464,6.1684e-10,-38.768
465,5.672e-10,-39.114
466,5.4062e-10,-39.303
467,4.3487e-10,-40.23
468,4.0814e-10,-40.487
469,3.5369e-10,-41.09
470,3.1246e-10,-41.61
471,2.5231e-10,-42.52
472,2.5432e-10,-42.467
473,2.1085e-10,-43.263
474,2.1463e-10,-43.167
475,1.8587e-10,-43.774
476,1.4819e-10,-44.74
477,1.6159e-10,-44.346
478,1.8657e-10,-43.703
479,1.9584e-10,-43.474
480,1.9997e-10,-43.366
481,2.4171e-10,-42.524
482,2.3876e-10,-42.559
483,3.3409e-10,-41.082
484,3.8209e-10,-40.481
485,4.6554e-10,-39.606
486,4.9819e-10,-39.293
487,5.8101e-10,-38.608
488,7.1541e-10,-37.686
489,8.2677e-10,-37.04
490,8.5624e-10,-36.87
491,1.1585e-09,-35.54
492,1.1106e-09,-35.705
493,1.3565e-09,-34.819
494,1.5363e-09,-34.261
495,1.7691e-09,-33.63
496,1.9984e-09,-33.084
497,2.2828e-09,-32.488
498,2.5124e-09,-32.055
499,2.8023e-09,-31.563
500,3.0334e-09,-31.201
501,3.7803e-09,-30.228
502,4.1894e-09,-29.764
503,4.0425e-09,-29.902
504,4.485e-09,-29.434
505,4.6358e-09,-29.273
506,5.5494e-09,-28.475
507,5.9058e-09,-28.187
508,6.0546e-09,-28.062
509,7.0283e-09,-27.397
510,7.9891e-09,-26.824
511,8.6421e-09,-26.465
512,8.5868e-09,-26.476
513,9.6439e-09,-25.955
514,9.7288e-09,-25.9
515,1.0547e-08,-25.533
516,1.1129e-08,-25.282
517,1.1648e-08,-25.068
518,1.3289e-08,-24.478
519,1.3522e-08,-24.386
520,1.464e-08,-24.025
521,1.6324e-08,-23.535
522,1.9916e-08,-22.655
523,1.8708e-08,-22.91
524,1.8546e-08,-22.931
525,1.9981e-08,-22.591
526,2.2756e-08,-22.009
527,2.6127e-08,-21.393
528,2.2152e-08,-22.093
529,2.4459e-08,-21.646
530,2.8627e-08,-20.947
531,2.9073e-08,-20.863
532,2.9327e-08,-20.809
533,3.2754e-08,-20.313
534,3.0555e-08,-20.598
535,3.6282e-08,-19.836
536,3.6817e-08,-19.756
537,3.6388e-08,-19.791
538,4.1102e-08,-19.246
539,4.0589e-08,-19.284
540,4.6341e-08,-18.692
541,4.4023e-08,-18.899
542,5.0443e-08,-18.292
543,4.6403e-08,-18.639
544,5.1102e-08,-18.204
545,4.6992e-08,-18.552
546,5.2534e-08,-18.052
547,4.9894e-08,-18.26
548,5.6175e-08,-17.729
549,5.8576e-08,-17.531
550,6.3266e-08,-17.181
551,6.2088e-08,-17.247
552,6.4563e-08,-17.061
553,6.4755e-08,-17.033
554,7.0966e-08,-16.619
555,7.1673e-08,-16.561
556,6.8484e-08,-16.743
557,6.3455e-08,-17.058
558,7.3092e-08,-16.429
559,7.9118e-08,-16.069
560,6.5494e-08,-16.874
561,7.7524e-08,-16.126
562,7.7045e-08,-16.138
563,7.097e-08,-16.479
564,7.8165e-08,-16.044
565,7.6115e-08,-16.144
566,8.6233e-08,-15.587
567,6.9678e-08,-16.497
568,7.0949e-08,-16.404
569,8.4636e-08,-15.622
570,7.9925e-08,-15.856
571,8.7076e-08,-15.468
572,7.6492e-08,-16.016
573,7.9916e-08,-15.811
574,7.774e-08,-15.915
575,8.124e-08,-15.709
576,7.8326e-08,-15.853
577,7.0324e-08,-16.305
578,7.4392e-08,-16.046
579,7.4579e-08,-16.02
580,7.5925e-08,-15.928
581,8.327e-08,-15.512
582,7.4417e-08,-15.985
583,7.9182e-08,-15.7
584,6.9716e-08,-16.238
585,8.1559e-08,-15.542
586,7.4261e-08,-15.934
587,6.5266e-08,-16.48
588,6.9264e-08,-16.207
589,7.6324e-08,-15.771
590,7.169e-08,-16.028
591,6.1054e-08,-16.711
592,7.3577e-08,-15.886
593,7.066e-08,-16.047
594,6.7501e-08,-16.231
595,6.9883e-08,-16.066
596,7.0315e-08,-16.025
597,6.9874e-08,-16.037
598,6.636e-08,-16.247
599,7.2277e-08,-15.861
600,1.5987e-08,-22.399


==> Figs/data/burgers_turbulence/bt1200_Legendre_03_UniformFull_GaussianGA_Eps0_500.csv <==
f,P,Pdb
1,1.6902e-05,-47.721
2,0.00010881,-33.613
3,0.00039464,-24.496
4,0.0009795,-18.049
5,0.0019054,-13.221
6,0.0034315,-9.0821
7,0.005311,-5.8462
8,0.0071891,-3.3715
9,0.0092623,-1.248
10,0.010804,0.33574
11,0.01228,1.7198
12,0.013299,2.8218
13,0.013163,3.4724
14,0.012333,3.8332
15,0.011244,4.0312
16,0.01002,4.0911
17,0.0084121,3.858
18,0.0073294,3.7561
19,0.0057348,3.1603
20,0.0043455,2.401
21,0.0034981,1.8827
22,0.0027955,1.3131
23,0.0022522,0.76069
24,0.0021072,0.84136
25,0.0017715,0.44215
26,0.0016019,0.34576
27,0.0017344,1.0188
28,0.0014573,0.5787
29,0.0015028,1.017
30,0.0014783,1.2399
31,0.0014149,1.3346
32,0.0011231,0.60717
33,0.0011258,0.88477
34,0.00090396,0.19107
35,0.00088007,0.32654
36,0.00068328,-0.52798
37,0.00064713,-0.52606
38,0.00064657,-0.29816
39,0.00062089,-0.24854
40,0.00055949,-0.48085
41,0.0005219,-0.56849
42,0.00050984,-0.46069
43,0.00049613,-0.37463
44,0.00042853,-0.81118
45,0.00042665,-0.63502
46,0.00035764,-1.2104
47,0.00039881,-0.55038
48,0.00033478,-1.1275
49,0.00032034,-1.14
50,0.00032825,-0.85862
51,0.0002952,-1.1475
52,0.00028572,-1.1205
53,0.00027533,-1.116
54,0.00021212,-2.0862
55,0.00023848,-1.4182
56,0.00020431,-1.9333
57,0.00020267,-1.8146
58,0.00021207,-1.4666
59,0.00016998,-2.2789
60,0.00017101,-2.1068
61,0.00016977,-1.9947
62,0.00017758,-1.6582
63,0.00015912,-1.9959
64,0.0001514,-2.075
65,0.00014596,-2.0993
66,0.00015032,-1.839
67,0.00012454,-2.5254
68,0.00012729,-2.3017
69,0.00012835,-2.1391
70,0.00011882,-2.3493
71,0.00010154,-2.9084
72,0.00010657,-2.5772
73,9.6855e-05,-2.8723
74,0.0001077,-2.2933
75,9.6085e-05,-2.6722
76,9.4229e-05,-2.6419
77,9.5371e-05,-2.476
78,9.7237e-05,-2.2798
79,8.1995e-05,-2.9096
80,8.7987e-05,-2.494
81,7.351e-05,-3.1668
82,7.4279e-05,-3.0151
83,6.9405e-05,-3.2045
84,7.9699e-05,-2.4999
85,8.0093e-05,-2.3757
86,6.693e-05,-3.0538
87,6.6267e-05,-2.9966
88,7.1027e-05,-2.5961
89,6.2209e-05,-3.0737
90,5.8296e-05,-3.2588
91,6.7504e-05,-2.5259
92,5.459e-05,-3.3531
93,5.6304e-05,-3.1249
94,5.2044e-05,-3.3737
95,5.4304e-05,-3.0972
96,5.2566e-05,-3.1475
97,5.4772e-05,-2.879
98,5.444e-05,-2.8163
99,5.337e-05,-2.8143
100,4.7591e-05,-3.2248
101,5.2566e-05,-2.7065
102,5.2754e-05,-2.6055
103,4.7721e-05,-2.9562
104,4.5531e-05,-3.0763
105,4.526e-05,-3.0191
106,4.7172e-05,-2.757
107,4.5637e-05,-2.8192
108,4.1073e-05,-3.196
109,4.3552e-05,-2.8614
110,4.6976e-05,-2.4534
111,4.6475e-05,-2.4214
112,4.1142e-05,-2.8728
113,4.2607e-05,-2.6436
114,3.9078e-05,-2.9425
115,3.8988e-05,-2.8767
116,3.8579e-05,-2.8473
117,3.755e-05,-2.8902
118,3.8944e-05,-2.658
119,3.7654e-05,-2.731
120,3.8157e-05,-2.6006
121,3.8534e-05,-2.4859
122,4.3942e-05,-1.844
123,3.9926e-05,-2.1893
124,3.7569e-05,-2.3832
125,3.8719e-05,-2.1826
126,3.9634e-05,-2.0119
127,4.2912e-05,-1.5981
128,3.4099e-05,-2.5284
129,3.6546e-05,-2.1598
130,4.1306e-05,-1.561
131,3.8512e-05,-1.7986
132,3.7415e-05,-1.858
133,3.919e-05,-1.5913
134,3.5375e-05,-1.9709
135,3.8512e-05,-1.5373
136,3.9272e-05,-1.3883
137,3.5698e-05,-1.7391
138,4.0218e-05,-1.1582
139,3.6976e-05,-1.4605
140,4.3121e-05,-0.73053
141,3.8992e-05,-1.1058
142,4.3784e-05,-0.54107
143,4.0078e-05,-0.86422
144,4.1813e-05,-0.61969
145,3.5848e-05,-1.228
146,3.9782e-05,-0.71609
147,3.7402e-05,-0.9247
148,3.9443e-05,-0.63508
149,4.0584e-05,-0.4527
150,4.4091e-05,-0.03468
151,4.2341e-05,-0.15284
152,4.1601e-05,-0.17209
153,4.0899e-05,-0.18901
154,4.5837e-05,0.36257
155,4.5203e-05,0.35829
156,4.2093e-05,0.1046
157,3.8978e-05,-0.17376
158,4.2999e-05,0.30772
159,4.4181e-05,0.48029
160,3.6305e-05,-0.31791
161,4.4939e-05,0.66276
162,4.202e-05,0.4249
163,4.1342e-05,0.40768
164,4.2503e-05,0.58103
165,3.804e-05,0.15208
166,4.5208e-05,0.95435
167,3.5444e-05,-0.050278
168,3.667e-05,0.14935
169,4.1947e-05,0.78479
170,3.8636e-05,0.47892
171,4.3302e-05,1.025
172,3.6827e-05,0.37226
173,3.7185e-05,0.46458
174,3.3721e-05,0.089975
175,3.6012e-05,0.4252
176,3.5275e-05,0.38494
177,3.2292e-05,0.05043
178,3.2119e-05,0.076065
179,3.0703e-05,-0.071095
180,3.1528e-05,0.092483
181,3.2837e-05,0.31716
182,2.9543e-05,-0.094093
183,3.2683e-05,0.39227
184,2.8133e-05,-0.21156
185,2.9619e-05,0.059125
186,2.5702e-05,-0.51009
187,2.3895e-05,-0.78011
188,2.2204e-05,-1.0524
189,2.3591e-05,-0.74322
190,2.1042e-05,-1.1941
191,1.8922e-05,-1.6097
192,2.2439e-05,-0.82399
193,1.9873e-05,-1.3062
194,1.8316e-05,-1.6158
195,1.8017e-05,-1.6426
196,1.8787e-05,-1.4163
197,1.7322e-05,-1.7247
198,1.4461e-05,-2.4649
199,1.5223e-05,-2.1978
200,1.3479e-05,-2.6828
201,1.3867e-05,-2.5161
202,1.2233e-05,-3.0178
203,1.1939e-05,-3.0805
204,1.0184e-05,-3.7283
205,1.062e-05,-3.5036
206,1.0499e-05,-3.5112
207,9.1563e-06,-4.0634
208,9.3877e-06,-3.9132
209,8.4115e-06,-4.3483
210,7.93e-06,-4.5629
211,7.9968e-06,-4.4852
212,6.8757e-06,-5.1001
213,6.5257e-06,-5.2861
214,5.8329e-06,-5.7328
215,5.735e-06,-5.7659
216,5.2895e-06,-6.0768
217,4.5205e-06,-6.7189
218,4.3298e-06,-6.8662
219,4.483e-06,-6.6755
220,4.0154e-06,-7.1143
221,3.8924e-06,-7.21
222,3.5118e-06,-7.6177
223,3.1624e-06,-8.0338
224,2.9975e-06,-8.2274
225,2.8607e-06,-8.3916
226,2.7863e-06,-8.4675
227,2.3857e-06,-9.1034
228,2.507e-06,-8.8498
229,2.0579e-06,-9.669
230,1.9504e-06,-9.8642
231,1.6858e-06,-10.46
232,1.6558e-06,-10.5
233,1.682e-06,-10.395
234,1.4632e-06,-10.963
235,1.4545e-06,-10.951
236,1.2175e-06,-11.687
237,1.2026e-06,-11.704
238,1.0912e-06,-12.089
239,9.7636e-07,-12.536
240,9.4571e-07,-12.638
241,8.4576e-07,-13.087
242,7.9158e-07,-13.339
243,6.6426e-07,-14.064
244,6.2319e-07,-14.306
245,6.706e-07,-13.952
246,6.2142e-07,-14.247
247,5.8043e-07,-14.509
248,5.47e-07,-14.731
249,5.0227e-07,-15.067
250,4.8217e-07,-15.209
251,4.0518e-07,-15.93
252,3.4622e-07,-16.578
253,3.4975e-07,-16.5
254,3.2925e-07,-16.728
255,3.0282e-07,-17.057
256,2.696e-07,-17.528
257,2.6346e-07,-17.594
258,2.5114e-07,-17.768
259,2.2504e-07,-18.211
260,2.1508e-07,-18.374
261,2.0183e-07,-18.617
262,1.8012e-07,-19.078
263,1.7632e-07,-19.138
264,1.7729e-07,-19.081
265,1.4821e-07,-19.826
266,1.4155e-07,-19.993
267,1.2527e-07,-20.491
268,1.1589e-07,-20.797
269,1.0907e-07,-21.028
270,1.035e-07,-21.223
271,9.8048e-08,-21.426
272,8.7108e-08,-21.908
273,7.8523e-08,-22.327
274,8.2599e-08,-22.075
275,8.4083e-08,-21.966
276,6.967e-08,-22.751
277,6.7158e-08,-22.879
278,6.3092e-08,-23.119
279,6.0318e-08,-23.283
280,5.0846e-08,-23.994
281,5.2985e-08,-23.784
282,4.3105e-08,-24.65
283,4.0029e-08,-24.941
284,4.1129e-08,-24.792
285,3.9399e-08,-24.948
286,3.7444e-08,-25.139
287,3.7596e-08,-25.091
288,3.3556e-08,-25.554
289,2.7108e-08,-26.451
290,2.8178e-08,-26.253
291,2.8097e-08,-26.236
292,2.2878e-08,-27.098
293,2.2779e-08,-27.087
294,2.4246e-08,-26.787
295,2.0962e-08,-27.389
296,2.0454e-08,-27.466
297,1.9002e-08,-27.757
298,1.8469e-08,-27.851
299,1.5951e-08,-28.459
300,1.5672e-08,-28.506
301,1.4796e-08,-28.727
302,1.4404e-08,-28.815
303,1.3311e-08,-29.129
304,1.3171e-08,-29.146
305,1.2685e-08,-29.281
306,1.1299e-08,-29.755
307,1.2065e-08,-29.442
308,9.3979e-09,-30.499
309,1.1244e-08,-29.692
310,9.1018e-09,-30.581
311,9.2219e-09,-30.497
312,8.5184e-09,-30.813
313,8.2378e-09,-30.931
314,8.501e-09,-30.767
315,8.1282e-09,-30.934
316,7.7703e-09,-31.102
317,7.7329e-09,-31.095
318,6.9791e-09,-31.513
319,6.5477e-09,-31.763
320,7.6889e-09,-31.038
321,6.6775e-09,-31.624
322,7.053e-09,-31.359
323,6.741e-09,-31.529
324,6.9232e-09,-31.386
325,6.8683e-09,-31.394
326,7.0731e-09,-31.24
327,5.9068e-09,-31.996
328,6.538e-09,-31.528
329,5.8336e-09,-31.997
330,6.7484e-09,-31.338
331,6.459e-09,-31.502
332,6.3152e-09,-31.573
333,6.6274e-09,-31.338
334,6.9628e-09,-31.097
335,6.9156e-09,-31.101
336,7.6004e-09,-30.665
337,7.4047e-09,-30.752
338,8.3847e-09,-30.187
339,7.8369e-09,-30.455
340,8.2933e-09,-30.183
341,7.7337e-09,-30.461
342,9.3753e-09,-29.6
343,9.0281e-09,-29.738
344,9.056e-09,-29.699
345,1.038e-08,-29.082
346,8.8776e-09,-29.736
347,1.1331e-08,-28.651
348,1.1583e-08,-28.53
349,1.1577e-08,-28.507
350,1.3316e-08,-27.875
351,1.3082e-08,-27.927
352,1.3481e-08,-27.772
353,1.5439e-08,-27.158
354,1.3961e-08,-27.571
355,1.657e-08,-26.802
356,1.6352e-08,-26.835
357,1.8671e-08,-26.235
358,1.9284e-08,-26.07
359,1.8777e-08,-26.162
360,2.05e-08,-25.756
361,2.165e-08,-25.495
362,2.2455e-08,-25.313
363,2.2551e-08,-25.27
364,2.3555e-08,-25.057
365,2.9737e-08,-24.021
366,2.9509e-08,-24.031
367,3.5766e-08,-23.172
368,3.5371e-08,-23.197
369,4.3683e-08,-22.256
370,4.397e-08,-22.204
371,4.4347e-08,-22.144
372,4.1273e-08,-22.432
373,4.7963e-08,-21.757
374,4.3366e-08,-22.171
375,4.5922e-08,-21.899
376,5.3376e-08,-21.223
377,5.5075e-08,-21.064
378,6.6484e-08,-20.223
379,7.996e-08,-19.398
380,9.6029e-08,-18.58
381,1.2165e-07,-17.53
382,1.5058e-07,-16.581
383,1.662e-07,-16.13
384,1.8888e-07,-15.551
385,2.0351e-07,-15.205
386,2.1343e-07,-14.976
387,2.1732e-07,-14.875
388,2.0983e-07,-15.005
389,1.8533e-07,-15.522
390,1.5498e-07,-16.276
391,1.2706e-07,-17.116
392,9.353e-08,-18.425
393,6.5919e-08,-19.922
394,4.0835e-08,-21.98
395,2.1557e-08,-24.732
396,1.0708e-08,-27.749
397,4.146e-09,-31.848
398,1.1141e-09,-37.533
399,1.9865e-10,-45
400,0.10466,42.239
401,2.0206e-10,-44.882
402,1.0126e-09,-37.861
403,3.4509e-09,-32.515
404,8.4545e-09,-28.601
405,1.6539e-08,-25.666
406,3.0019e-08,-23.056
407,4.6843e-08,-21.102
408,6.4919e-08,-19.663
409,8.6522e-08,-18.394
410,1.0436e-07,-17.559
411,1.2434e-07,-16.777
412,1.4129e-07,-16.201
413,1.4807e-07,-15.976
414,1.472e-07,-15.981
415,1.4264e-07,-16.097
416,1.3587e-07,-16.287
417,1.2217e-07,-16.728
418,1.141e-07,-17.003
419,9.6034e-08,-17.731
420,7.8128e-08,-18.607
421,6.7437e-08,-19.225
422,5.789e-08,-19.868
423,5.0005e-08,-20.483
424,5.0133e-08,-20.451
425,4.5348e-08,-20.867
426,4.3703e-08,-21.007
427,5.0748e-08,-20.337
428,4.5441e-08,-20.797
429,4.9987e-08,-20.362
430,5.2485e-08,-20.13
431,5.3373e-08,-20.037
432,4.4962e-08,-20.762
433,4.7972e-08,-20.46
434,4.0767e-08,-21.147
435,4.1959e-08,-21.002
436,3.4401e-08,-21.845
437,3.4407e-08,-21.824
438,3.6383e-08,-21.562
439,3.671e-08,-21.503
440,3.4629e-08,-21.737
441,3.4123e-08,-21.781
442,3.4749e-08,-21.682
443,3.5491e-08,-21.571
444,3.2071e-08,-21.991
445,3.3396e-08,-21.796
446,2.9153e-08,-22.366
447,3.3959e-08,-21.684
448,2.9644e-08,-22.255
449,2.94e-08,-22.272
450,3.136e-08,-21.972
451,2.9441e-08,-22.227
452,2.9376e-08,-22.217
453,2.9303e-08,-22.209
454,2.3424e-08,-23.162
455,2.7032e-08,-22.521
456,2.3981e-08,-23.022
457,2.4504e-08,-22.909
458,2.6374e-08,-22.571
459,2.1793e-08,-23.381
460,2.2499e-08,-23.223
461,2.306e-08,-23.097
462,2.4658e-08,-22.788
463,2.2757e-08,-23.117
464,2.2069e-08,-23.232
465,2.1928e-08,-23.241
466,2.3161e-08,-22.985
467,1.9474e-08,-23.719
468,2.0467e-08,-23.484
469,2.0928e-08,-23.369
470,1.9696e-08,-23.614
471,1.7218e-08,-24.18
472,1.8271e-08,-23.904
473,1.7015e-08,-24.195
474,1.9063e-08,-23.683
475,1.7226e-08,-24.104
476,1.6926e-08,-24.162
477,1.7564e-08,-23.983
478,1.8218e-08,-23.807
479,1.5643e-08,-24.45
480,1.6622e-08,-24.168
481,1.4372e-08,-24.782
482,1.4487e-08,-24.729
483,1.3751e-08,-24.938
484,1.5818e-08,-24.311
485,1.5976e-08,-24.251
486,1.342e-08,-24.99
487,1.329e-08,-25.014
488,1.4332e-08,-24.668
489,1.272e-08,-25.169
490,1.1891e-08,-25.444
491,1.3583e-08,-24.848
492,1.1118e-08,-25.7
493,1.1241e-08,-25.635
494,1.0521e-08,-25.905
495,1.0843e-08,-25.757
496,1.0807e-08,-25.753
497,1.1087e-08,-25.625
498,1.0732e-08,-25.749
499,1.0698e-08,-25.745
500,9.4576e-09,-26.263
501,1.0374e-08,-25.844
502,1.0459e-08,-25.791
503,9.0597e-09,-26.397
504,8.6889e-09,-26.562
505,8.2125e-09,-26.789
506,8.831e-09,-26.457
507,8.2911e-09,-26.714
508,7.5242e-09,-27.118
509,8.0598e-09,-26.802
510,8.2213e-09,-26.699
511,7.8731e-09,-26.87
512,7.0564e-09,-27.329
513,7.35e-09,-27.135
514,6.4327e-09,-27.697
515,6.1525e-09,-27.873
516,6.224e-09,-27.806
517,5.7654e-09,-28.122
518,5.9951e-09,-27.935
519,5.4994e-09,-28.294
520,5.4432e-09,-28.321
521,5.6223e-09,-28.164
522,5.9333e-09,-27.914
523,5.6318e-09,-28.123
524,4.8284e-09,-28.775
525,4.8653e-09,-28.726
526,4.974e-09,-28.613
527,5.3722e-09,-28.262
528,4.1716e-09,-29.344
529,4.4208e-09,-29.076
530,4.4777e-09,-29.004
531,4.5507e-09,-28.917
532,4.0414e-09,-29.417
533,4.2787e-09,-29.152
534,3.9513e-09,-29.482
535,4.4483e-09,-28.951
536,4.1972e-09,-29.187
537,4.212e-09,-29.156
538,4.0229e-09,-29.339
539,4.2859e-09,-29.048
540,4.4595e-09,-28.859
541,4.2251e-09,-29.078
542,4.7025e-09,-28.597
543,4.3308e-09,-28.938
544,4.3614e-09,-28.892
545,4.6219e-09,-28.624
546,4.9698e-09,-28.293
547,4.6282e-09,-28.586
548,5.1729e-09,-28.087
549,5.8739e-09,-27.519
550,6.538e-09,-27.038
551,6.6415e-09,-26.954
552,6.9036e-09,-26.77
553,7.2076e-09,-26.568
554,7.9364e-09,-26.134
555,8.4001e-09,-25.871
556,8.5573e-09,-25.775
557,8.3242e-09,-25.879
558,1.0015e-08,-25.061
559,1.1087e-08,-24.603
560,1.0838e-08,-24.687
561,1.2873e-08,-23.924
562,1.3346e-08,-23.752
563,1.3091e-08,-23.82
564,1.4676e-08,-23.308
565,1.5226e-08,-23.133
566,1.8429e-08,-22.289
567,1.8054e-08,-22.363
568,1.6905e-08,-22.633
569,1.9139e-08,-22.079
570,1.899e-08,-22.097
571,2.3862e-08,-21.09
572,2.3143e-08,-21.208
573,2.3547e-08,-21.118
574,2.5851e-08,-20.697
575,2.6385e-08,-20.593
576,2.8578e-08,-20.231
577,2.7563e-08,-20.373
578,2.8702e-08,-20.182
579,2.9834e-08,-19.999
580,3.2206e-08,-19.652
581,3.5268e-08,-19.243
582,3.5619e-08,-19.185
583,3.6303e-08,-19.087
584,3.934e-08,-18.723
585,3.8691e-08,-18.781
586,3.9043e-08,-18.727
587,4.1588e-08,-18.438
588,3.9152e-08,-18.685
589,4.1143e-08,-18.455
590,3.9958e-08,-18.567
591,4.1828e-08,-18.354
592,4.5952e-08,-17.931
593,4.3577e-08,-18.146
594,4.46e-08,-18.031
595,4.3284e-08,-18.146
596,4.4066e-08,-18.054
597,4.7871e-08,-17.68
598,4.626e-08,-17.814
599,4.7824e-08,-17.655
600,1.1558e-08,-23.808


==> Figs/data/burgers_turbulence/bt1200_Legendre_03_UniformFull_GaussianGA_Eps1_000.csv <==
f,P,Pdb
1,1.2944e-05,-48.879
2,9.2567e-05,-34.315
3,0.00035535,-24.951
4,0.00091275,-18.355
5,0.0017953,-13.479
6,0.0031934,-9.3944
7,0.0048988,-6.1971
8,0.0065455,-3.7788
9,0.008238,-1.7569
10,0.0094056,-0.26613
11,0.010362,0.98221
12,0.010832,1.9309
13,0.010395,2.4473
14,0.009432,2.6686
15,0.0082359,2.679
16,0.0069849,2.524
17,0.0056275,2.1122
18,0.0046853,1.8128
19,0.0035024,1.0187
20,0.0025254,0.043819
21,0.0019478,-0.66006
22,0.0014851,-1.4339
23,0.001177,-2.0578
24,0.0010526,-2.173
25,0.00087412,-2.6255
26,0.0007638,-2.8708
27,0.00081721,-2.2494
28,0.00064773,-2.9429
29,0.000656,-2.583
30,0.000621,-2.5267
31,0.00057062,-2.6093
32,0.00043079,-3.5543
33,0.00040932,-3.5091
34,0.00030956,-4.4629
35,0.00028908,-4.5084
36,0.00022095,-5.4309
37,0.00020199,-5.5826
38,0.00019368,-5.5336
39,0.00017692,-5.701
40,0.0001572,-5.9942
41,0.00014608,-6.0985
42,0.00013438,-6.2516
43,0.00012528,-6.3517
44,0.00010668,-6.8502
45,0.00010196,-6.8515
46,8.0023e-05,-7.7127
47,8.6466e-05,-7.1896
48,6.9396e-05,-7.9618
49,6.2427e-05,-8.2424
50,6.3775e-05,-7.9741
51,5.4682e-05,-8.4701
52,5.3561e-05,-8.3915
53,4.8665e-05,-8.6423
54,3.5595e-05,-9.8382
55,4.0842e-05,-9.0817
56,3.3789e-05,-9.7485
57,3.1783e-05,-9.8606
58,3.2286e-05,-9.6413
59,2.5409e-05,-10.533
60,2.4647e-05,-10.519
61,2.386e-05,-10.517
62,2.3475e-05,-10.446
63,2.0541e-05,-10.887
64,1.9407e-05,-10.997
65,1.8891e-05,-10.979
66,1.8143e-05,-11.022
67,1.4946e-05,-11.733
68,1.4195e-05,-11.828
69,1.4408e-05,-11.637
70,1.2787e-05,-12.03
71,1.0763e-05,-12.656
72,1.0575e-05,-12.611
73,9.9096e-06,-12.773
74,1.0665e-05,-12.336
75,9.7976e-06,-12.588
76,9.1016e-06,-12.793
77,8.6795e-06,-12.885
78,8.7295e-06,-12.748
79,7.5024e-06,-13.295
80,7.7353e-06,-13.053
81,6.3916e-06,-13.774
82,6.2761e-06,-13.747
83,5.8527e-06,-13.945
84,6.3698e-06,-13.473
85,6.3137e-06,-13.409
86,5.4802e-06,-13.922
87,5.1572e-06,-14.085
88,5.5561e-06,-13.663
89,4.8937e-06,-14.116
90,4.8171e-06,-14.087
91,4.835e-06,-13.975
92,4.243e-06,-14.448
93,4.3814e-06,-14.214
94,3.8872e-06,-14.641
95,3.7897e-06,-14.659
96,3.7873e-06,-14.571
97,3.6721e-06,-14.615
98,3.4379e-06,-14.813
99,3.4062e-06,-14.765
100,2.9887e-06,-15.245
101,3.0134e-06,-15.123
102,3.2034e-06,-14.772
103,2.9337e-06,-15.069
104,2.9718e-06,-14.929
105,3.0517e-06,-14.731
106,3.425e-06,-14.147
107,3.8428e-06,-13.566
108,4.2748e-06,-13.022
109,4.9577e-06,-12.299
110,6.1684e-06,-11.27
111,7.0097e-06,-10.637
112,8.595e-06,-9.6732
113,9.4998e-06,-9.1613
114,1.1013e-05,-8.4429
115,1.2942e-05,-7.6661
116,1.4593e-05,-7.0694
117,1.7315e-05,-6.252
118,1.9451e-05,-5.673
119,2.0548e-05,-5.3614
120,2.399e-05,-4.6161
121,2.7136e-05,-4.0088
122,2.9184e-05,-3.6213
123,3.0674e-05,-3.3342
124,3.205e-05,-3.0733
125,3.5474e-05,-2.5627
126,3.4886e-05,-2.5661
127,3.8916e-05,-2.0226
128,3.8085e-05,-2.0483
129,3.7293e-05,-2.072
130,4.0642e-05,-1.6314
131,3.9487e-05,-1.69
132,4.1327e-05,-1.4262
133,3.7888e-05,-1.738
134,3.6569e-05,-1.8268
135,3.6306e-05,-1.7935
136,3.4215e-05,-1.9871
137,3.1362e-05,-2.3015
138,3.2657e-05,-2.0626
139,2.8745e-05,-2.554
140,2.9288e-05,-2.4105
141,2.3267e-05,-3.3482
142,2.1131e-05,-3.7051
143,1.9639e-05,-3.9622
144,1.6818e-05,-4.5749
145,1.4432e-05,-5.1795
146,1.1915e-05,-5.9521
147,1.03e-05,-6.5253
148,9.183e-06,-6.9649
149,7.5917e-06,-7.7329
150,6.9032e-06,-8.0877
151,5.6484e-06,-8.9012
152,4.689e-06,-9.6523
153,3.9528e-06,-10.337
154,3.3478e-06,-11.002
155,2.7676e-06,-11.772
156,2.29e-06,-12.539
157,1.9155e-06,-13.259
158,1.5897e-06,-14.014
159,1.3553e-06,-14.652
160,1.0168e-06,-15.845
161,9.0677e-07,-16.289
162,7.4274e-07,-17.101
163,6.372e-07,-17.713
164,5.437e-07,-18.35
165,4.3363e-07,-19.279
166,3.8924e-07,-19.696
167,3.1825e-07,-20.518
168,2.599e-07,-21.346
169,2.2841e-07,-21.855
170,1.7647e-07,-22.924
171,1.5223e-07,-23.515
172,1.2168e-07,-24.437
173,9.9776e-08,-25.249
174,8.4632e-08,-25.914
175,7.0985e-08,-26.628
176,5.9601e-08,-27.337
177,5.0088e-08,-28.043
178,4.3192e-08,-28.638
179,3.7214e-08,-29.236
180,3.2139e-08,-29.824
181,2.7196e-08,-30.501
182,2.3149e-08,-31.153
183,1.9785e-08,-31.788
184,1.6351e-08,-32.568
185,1.4158e-08,-33.147
186,1.2162e-08,-33.76
187,1.0072e-08,-34.532
188,9.1525e-09,-34.901
189,7.3417e-09,-35.813
190,6.5792e-09,-36.243
191,5.5946e-09,-36.902
192,5.2205e-09,-37.157
193,4.446e-09,-37.809
194,4.0774e-09,-38.14
195,3.5088e-09,-38.748
196,3.2586e-09,-39.025
197,2.7817e-09,-39.668
198,2.4112e-09,-40.244
199,2.1244e-09,-40.751
200,1.8919e-09,-41.21
201,1.7222e-09,-41.575
202,1.5269e-09,-42.055
203,1.314e-09,-42.664
204,1.216e-09,-42.958
205,1.1275e-09,-43.244
206,1.0588e-09,-43.474
207,9.8103e-10,-43.764
208,9.4937e-10,-43.864
209,9.3915e-10,-43.87
210,9.3963e-10,-43.826
211,9.5128e-10,-43.731
212,9.501e-10,-43.696
213,9.8844e-10,-43.483
214,1.0057e-09,-43.367
215,1.1068e-09,-42.91
216,1.1416e-09,-42.736
217,1.198e-09,-42.486
218,1.2794e-09,-42.161
219,1.3798e-09,-41.793
220,1.4388e-09,-41.572
221,1.5201e-09,-41.293
222,1.5791e-09,-41.089
223,1.641e-09,-40.883
224,1.7089e-09,-40.668
225,1.7623e-09,-40.495
226,1.8095e-09,-40.342
227,1.8552e-09,-40.196
228,1.9241e-09,-39.999
229,1.9697e-09,-39.859
230,2.0069e-09,-39.74
231,2.0846e-09,-39.538
232,2.1361e-09,-39.394
233,2.2058e-09,-39.217
234,2.2716e-09,-39.052
235,2.366e-09,-38.838
236,2.4525e-09,-38.646
237,2.6072e-09,-38.343
238,2.7018e-09,-38.152
239,2.8511e-09,-37.882
240,3.0001e-09,-37.624
241,3.2169e-09,-37.285
242,3.4286e-09,-36.972
243,3.7277e-09,-36.573
244,3.9249e-09,-36.314
245,4.2728e-09,-35.91
246,4.6826e-09,-35.476
247,5.0511e-09,-35.112
248,5.4844e-09,-34.72
249,5.666e-09,-34.543
250,5.9944e-09,-34.264
251,6.4261e-09,-33.927
252,7.0815e-09,-33.471
253,7.5851e-09,-33.138
254,8.2207e-09,-32.754
255,9.1254e-09,-32.267
256,1.0037e-08,-31.819
257,1.0949e-08,-31.408
258,1.1622e-08,-31.115
259,1.2034e-08,-30.93
260,1.3746e-08,-30.319
261,1.3874e-08,-30.245
262,1.4642e-08,-29.978
263,1.4613e-08,-29.954
264,1.4886e-08,-29.84
265,1.5521e-08,-29.626
266,1.5811e-08,-29.513
267,1.5713e-08,-29.507
268,1.6649e-08,-29.223
269,1.6078e-08,-29.343
270,1.5606e-08,-29.44
271,1.4831e-08,-29.629
272,1.3812e-08,-29.906
273,1.4119e-08,-29.779
274,1.2615e-08,-30.236
275,1.2187e-08,-30.355
276,1.1085e-08,-30.735
277,1.0513e-08,-30.933
278,9.6726e-09,-31.264
279,9.1146e-09,-31.491
280,8.0989e-09,-31.973
281,7.2532e-09,-32.421
282,6.6177e-09,-32.788
283,6.0112e-09,-33.175
284,5.1814e-09,-33.789
285,4.5345e-09,-34.338
286,3.9803e-09,-34.873
287,3.5551e-09,-35.334
288,3.1201e-09,-35.87
289,2.7391e-09,-36.406
290,2.3524e-09,-37.037
291,2.1544e-09,-37.389
292,1.8107e-09,-38.114
293,1.5659e-09,-38.715
294,1.4459e-09,-39.032
295,1.1522e-09,-39.988
296,1.0534e-09,-40.348
297,1.0462e-09,-40.349
298,1.0559e-09,-40.279
299,9.414e-10,-40.749
300,9.6055e-10,-40.632
301,1.0267e-09,-40.314
302,1.0416e-09,-40.223
303,1.0788e-09,-40.042
304,1.0785e-09,-40.014
305,1.0822e-09,-39.971
306,1.106e-09,-39.848
307,1.2205e-09,-39.392
308,1.2005e-09,-39.435
309,1.3546e-09,-38.883
310,1.3916e-09,-38.737
311,1.414e-09,-38.64
312,1.6088e-09,-38.052
313,1.5242e-09,-38.259
314,1.6428e-09,-37.906
315,1.8975e-09,-37.252
316,1.9486e-09,-37.109
317,1.819e-09,-37.38
318,1.977e-09,-36.991
319,2.0412e-09,-36.825
320,2.4971e-09,-35.923
321,2.4698e-09,-35.943
322,2.9063e-09,-35.21
323,2.9309e-09,-35.146
324,3.1175e-09,-34.851
325,3.4051e-09,-34.441
326,3.7587e-09,-33.985
327,3.5493e-09,-34.208
328,3.8351e-09,-33.845
329,3.9665e-09,-33.672
330,4.772e-09,-32.843
331,5.4632e-09,-32.229
332,5.4566e-09,-32.208
333,5.8299e-09,-31.894
334,7.1796e-09,-30.964
335,7.5803e-09,-30.702
336,7.8932e-09,-30.501
337,8.4771e-09,-30.165
338,9.811e-09,-29.505
339,1.0115e-08,-29.346
340,1.0586e-08,-29.123
341,1.1055e-08,-28.909
342,1.4225e-08,-27.789
343,1.4186e-08,-27.776
344,1.5262e-08,-27.433
345,1.8682e-08,-26.529
346,1.6476e-08,-27.05
347,2.2785e-08,-25.617
348,2.5377e-08,-25.124
349,2.6196e-08,-24.961
350,3.0901e-08,-24.219
351,3.0591e-08,-24.238
352,3.4367e-08,-23.708
353,4.3293e-08,-22.68
354,4.05e-08,-22.945
355,5.2121e-08,-21.825
356,5.5095e-08,-21.56
357,6.5357e-08,-20.794
358,7.0777e-08,-20.423
359,7.7683e-08,-19.995
360,8.4369e-08,-19.612
361,9.5851e-08,-19.034
362,1.0588e-07,-18.578
363,1.1144e-07,-18.331
364,1.2297e-07,-17.88
365,1.6229e-07,-16.651
366,1.7527e-07,-16.293
367,2.3376e-07,-15.019
368,2.4808e-07,-14.737
369,3.3138e-07,-13.456
370,3.6358e-07,-13.03
371,3.8719e-07,-12.733
372,3.8535e-07,-12.731
373,4.9009e-07,-11.663
374,4.6164e-07,-11.9
375,5.3246e-07,-11.257
376,6.4614e-07,-10.393
377,7.281e-07,-9.8512
378,9.2573e-07,-8.7853
379,1.2235e-06,-7.551
380,1.5985e-06,-6.3672
381,2.2344e-06,-4.89
382,3.0122e-06,-3.5699
383,3.6462e-06,-2.7176
384,4.5613e-06,-1.7225
385,5.4209e-06,-0.95007
386,6.258e-06,-0.30387
387,6.9525e-06,0.17565
388,7.3041e-06,0.41228
389,7.0443e-06,0.27736
390,6.4474e-06,-0.084856
391,5.6949e-06,-0.60163
392,4.5631e-06,-1.5417
393,3.4447e-06,-2.7406
394,2.2655e-06,-4.5385
395,1.2846e-06,-6.9803
396,6.5872e-07,-9.8591
397,2.5842e-07,-13.901
398,6.7736e-08,-19.694
399,9.4144e-09,-28.243
400,8.553,61.362
401,1.0013e-08,-27.931
402,7.1317e-08,-19.384
403,2.7579e-07,-13.488
404,7.1519e-07,-9.3282
405,1.4222e-06,-6.3212
406,2.5584e-06,-3.7498
407,3.9702e-06,-1.82
408,5.3681e-06,-0.48856
409,6.8385e-06,0.58406
410,7.9055e-06,1.235
411,8.8195e-06,1.7313
412,9.3412e-06,2.002
413,9.0836e-06,1.9016
414,8.3537e-06,1.5588
415,7.3958e-06,1.0508
416,6.3608e-06,0.41701
417,5.1988e-06,-0.43825
418,4.3918e-06,-1.15
419,3.3319e-06,-2.3288
420,2.439e-06,-3.663
421,1.9101e-06,-4.7037
422,1.4792e-06,-5.7934
423,1.1908e-06,-6.7148
424,1.0821e-06,-7.1099
425,9.1316e-07,-7.8268
426,8.1111e-07,-8.321
427,8.8232e-07,-7.9352
428,7.1126e-07,-8.8509
429,7.3265e-07,-8.7019
430,7.0563e-07,-8.8448
431,6.5976e-07,-9.1166
432,5.0694e-07,-10.241
433,4.9031e-07,-10.366
434,3.7751e-07,-11.481
435,3.5896e-07,-11.68
436,2.7935e-07,-12.749
437,2.6008e-07,-13.039
438,2.5397e-07,-13.123
439,2.3632e-07,-13.416
440,2.139e-07,-13.829
441,2.0247e-07,-14.048
442,1.8978e-07,-14.309
443,1.8029e-07,-14.512
444,1.564e-07,-15.11
445,1.5233e-07,-15.205
446,1.2183e-07,-16.156
447,1.3415e-07,-15.718
448,1.0971e-07,-16.572
449,1.0058e-07,-16.93
450,1.047e-07,-16.736
451,9.1472e-08,-17.304
452,9.1278e-08,-17.294
453,8.4507e-08,-17.609
454,6.2971e-08,-18.867
455,7.3603e-08,-18.171
456,6.2029e-08,-18.895
457,5.9438e-08,-19.061
458,6.1496e-08,-18.894
459,4.9286e-08,-19.837
460,4.8683e-08,-19.871
461,4.7987e-08,-19.915
462,4.8074e-08,-19.888
463,4.2812e-08,-20.373
464,4.117e-08,-20.524
465,4.0781e-08,-20.546
466,3.9855e-08,-20.627
467,3.3403e-08,-21.376
468,3.2269e-08,-21.507
469,3.331e-08,-21.351
470,3.0063e-08,-21.778
471,2.5721e-08,-22.437
472,2.5689e-08,-22.424
473,2.4468e-08,-22.617
474,2.6756e-08,-22.21
475,2.497e-08,-22.492
476,2.3564e-08,-22.725
477,2.282e-08,-22.847
478,2.3306e-08,-22.737
479,2.0328e-08,-23.312
480,2.1271e-08,-23.097
481,1.7838e-08,-23.844
482,1.7763e-08,-23.844
483,1.6805e-08,-24.067
484,1.8549e-08,-23.62
485,1.8637e-08,-23.582
486,1.6399e-08,-24.119
487,1.5633e-08,-24.309
488,1.7066e-08,-23.91
489,1.5222e-08,-24.389
490,1.5173e-08,-24.385
491,1.5417e-08,-24.298
492,1.3689e-08,-24.797
493,1.4306e-08,-24.588
494,1.2842e-08,-25.039
495,1.2658e-08,-25.084
496,1.2797e-08,-25.019
497,1.2549e-08,-25.087
498,1.1864e-08,-25.313
499,1.1885e-08,-25.288
500,1.0544e-08,-25.79
501,1.0729e-08,-25.698
502,1.1536e-08,-25.365
503,1.0655e-08,-25.693
504,1.0923e-08,-25.568
505,1.1305e-08,-25.402
506,1.2853e-08,-24.827
507,1.4566e-08,-24.266
508,1.6379e-08,-23.74
509,1.9128e-08,-23.049
510,2.4003e-08,-22.046
511,2.7443e-08,-21.447
512,3.39e-08,-20.513
513,3.7772e-08,-20.026
514,4.4037e-08,-19.343
515,5.2097e-08,-18.596
516,5.9119e-08,-18.03
517,7.0579e-08,-17.243
518,7.9787e-08,-16.694
519,8.4741e-08,-16.416
520,9.9443e-08,-15.704
521,1.1309e-07,-15.129
522,1.2212e-07,-14.779
523,1.2908e-07,-14.521
524,1.3536e-07,-14.298
525,1.5042e-07,-13.824
526,1.487e-07,-13.857
527,1.6651e-07,-13.349
528,1.6345e-07,-13.413
529,1.6087e-07,-13.466
530,1.7563e-07,-13.069
531,1.7139e-07,-13.158
532,1.7966e-07,-12.937
533,1.6514e-07,-13.287
534,1.5972e-07,-13.416
535,1.5887e-07,-13.423
536,1.499e-07,-13.659
537,1.3784e-07,-14.007
538,1.435e-07,-13.816
539,1.2664e-07,-14.342
540,1.2917e-07,-14.24
541,1.0274e-07,-15.219
542,9.3457e-08,-15.614
543,8.6819e-08,-15.918
544,7.4414e-08,-16.571
545,6.3863e-08,-17.22
546,5.2776e-08,-18.032
547,4.5583e-08,-18.652
548,4.0675e-08,-19.131
549,3.3648e-08,-19.939
550,3.0587e-08,-20.337
551,2.5083e-08,-21.183
552,2.0887e-08,-21.962
553,1.7582e-08,-22.695
554,1.4879e-08,-23.404
555,1.2277e-08,-24.223
556,1.0164e-08,-25.028
557,8.4874e-09,-25.795
558,7.0299e-09,-26.598
559,5.9988e-09,-27.271
560,4.4918e-09,-28.512
561,4.0158e-09,-28.983
562,3.2842e-09,-29.841
563,2.8202e-09,-30.487
564,2.4066e-09,-31.16
565,1.9204e-09,-32.125
566,1.7293e-09,-32.565
567,1.4198e-09,-33.406
568,1.1619e-09,-34.262
569,1.0265e-09,-34.784
570,7.9474e-10,-35.88
571,6.9005e-10,-36.478
572,5.5835e-10,-37.383
573,4.602e-10,-38.207
574,3.9434e-10,-38.863
575,3.3388e-10,-39.571
576,2.8266e-10,-40.279
577,2.3893e-10,-40.994
578,2.0805e-10,-41.58
579,1.8018e-10,-42.189
580,1.5759e-10,-42.756
581,1.335e-10,-43.462
582,1.1508e-10,-44.091
583,9.8285e-11,-44.762
584,8.2468e-11,-45.509
585,7.2339e-11,-46.063
586,6.2207e-11,-46.704
587,5.2389e-11,-47.435
588,4.7384e-11,-47.856
589,3.8568e-11,-48.735
590,3.4953e-11,-49.148
591,3.0542e-11,-49.719
592,2.8338e-11,-50.03
593,2.61e-11,-50.372
594,2.4297e-11,-50.669
595,2.2448e-11,-50.998
596,2.1709e-11,-51.129
597,2.0256e-11,-51.415
598,1.9486e-11,-51.569
599,1.9587e-11,-51.532
600,4.5441e-12,-57.863


==> Figs/data/burgers_turbulence/bt1200_Legendre_03_UniformLess_GaussianGA_Eps0_010.csv <==
f,P,Pdb
1,1.9276e-05,-47.15
2,0.00011883,-33.23
3,0.00041885,-24.237
4,0.0010193,-17.876
5,0.0019675,-13.081
6,0.0035558,-8.9276
7,0.0055078,-5.6882
8,0.00748,-3.1992
9,0.0097179,-1.0394
10,0.011413,0.5739
11,0.01312,2.0072
12,0.014398,3.1667
13,0.014404,3.8637
14,0.013642,4.2713
15,0.01264,4.5394
16,0.011487,4.6845
17,0.0097903,4.5169
18,0.0086662,4.4838
19,0.0069013,3.9644
20,0.0053212,3.2807
21,0.0043521,2.8314
22,0.0035467,2.3467
23,0.0028662,1.8076
24,0.0027278,1.9623
25,0.0023057,1.5868
26,0.0021101,1.5425
27,0.0022836,2.2135
28,0.0019686,1.8848
29,0.002033,2.3294
30,0.0020198,2.5955
31,0.0019616,2.7534
32,0.0015892,2.1149
33,0.0016222,2.4713
34,0.0013409,1.9037
35,0.0013173,2.0781
36,0.0010309,1.2582
37,0.00098987,1.3198
38,0.0010053,1.6188
39,0.00098235,1.744
40,0.00089552,1.562
41,0.00082815,1.4367
42,0.00083362,1.6747
43,0.00081718,1.7925
44,0.00071357,1.4034
45,0.00072127,1.6452
46,0.00062738,1.2304
47,0.00070065,1.8969
48,0.0006019,1.4201
49,0.00059036,1.5151
50,0.00060289,1.7818
51,0.00055189,1.5699
52,0.00053261,1.5842
53,0.00052328,1.6729
54,0.00041882,0.86818
55,0.00045825,1.4183
56,0.00040098,0.99496
57,0.00040651,1.2082
58,0.00042961,1.5993
59,0.00035251,0.88873
60,0.00035867,1.1099
61,0.00036123,1.2844
62,0.0003811,1.6583
63,0.00034796,1.4021
64,0.00033128,1.3256
65,0.00031893,1.2952
66,0.00033715,1.6691
67,0.00028053,1.0013
68,0.00029843,1.3986
69,0.00029671,1.5003
70,0.00028039,1.3795
71,0.00024556,0.92672
72,0.00026363,1.3567
73,0.00023672,1.0088
74,0.00026511,1.6188
75,0.00023536,1.2186
76,0.00023689,1.3618
77,0.0002462,1.6428
78,0.00025199,1.8557
79,0.0002136,1.2485
80,0.00023227,1.7217
81,0.00019697,1.1138
82,0.00019988,1.284
83,0.00018857,1.1362
84,0.00021779,1.8659
85,0.00021965,2.0058
86,0.00018558,1.3752
87,0.00018655,1.4984
88,0.00019852,1.8677
89,0.00017519,1.423
90,0.00016327,1.2139
91,0.00019668,2.1183
92,0.00015618,1.2121
93,0.00016085,1.4339
94,0.0001532,1.315
95,0.00016148,1.6357
96,0.00015359,1.5092
97,0.00016242,1.8419
98,0.00016294,1.9447
99,0.0001582,1.9048
100,0.00014435,1.5941
101,0.00016104,2.1557
102,0.00016042,2.2246
103,0.00014379,1.8342
104,0.00013886,1.7664
105,0.00013534,1.7381
106,0.00014285,2.0551
107,0.00013938,2.0298
108,0.00012344,1.583
109,0.00013212,1.9581
110,0.00014272,2.3728
111,0.00014028,2.3765
112,0.00012278,1.8755
113,0.00012788,2.1297
114,0.00011415,1.7129
115,0.00011647,1.8761
116,0.00011331,1.8318
117,0.00011011,1.782
118,0.00011449,2.0255
119,0.00010816,1.8516
120,0.00010946,1.976
121,0.00010959,2.0536
122,0.00012414,2.6663
123,0.00011077,2.2425
124,0.00010231,1.9675
125,0.00010231,2.0376
126,0.00010532,2.2325
127,0.00011204,2.5696
128,8.6404e-05,1.5095
129,9.2945e-05,1.8941
130,0.00010235,2.3796
131,9.3991e-05,2.0763
132,8.9578e-05,1.9335
133,9.0736e-05,2.0548
134,8.0243e-05,1.5862
135,8.557e-05,1.9299
136,8.4815e-05,1.9555
137,7.6573e-05,1.5752
138,8.2117e-05,1.9419
139,7.4567e-05,1.5858
140,8.2739e-05,2.0997
141,7.2466e-05,1.5857
142,7.7504e-05,1.939
143,6.8729e-05,1.4781
144,7.0094e-05,1.624
145,5.9529e-05,0.97467
146,6.2583e-05,1.2516
147,5.718e-05,0.91876
148,5.8184e-05,1.0533
149,5.6183e-05,0.9598
150,5.9105e-05,1.238
151,5.5291e-05,1.006
152,5.1677e-05,0.76984
153,4.922e-05,0.61526
154,5.2226e-05,0.92932
155,5.0154e-05,0.80972
156,4.3302e-05,0.2276
157,3.9717e-05,-0.092214
158,4.0994e-05,0.10029
159,4.0549e-05,0.10772
160,3.1641e-05,-0.91509
161,3.8143e-05,-0.049284
162,3.5096e-05,-0.35711
163,3.2616e-05,-0.62197
164,3.2358e-05,-0.60334
165,2.8247e-05,-1.1406
166,3.1425e-05,-0.62511
167,2.4138e-05,-1.7187
168,2.3728e-05,-1.7413
169,2.6649e-05,-1.1855
170,2.2777e-05,-1.8161
171,2.4736e-05,-1.4068
172,1.9897e-05,-2.3015
173,1.9376e-05,-2.3665
174,1.7511e-05,-2.7558
175,1.7567e-05,-2.6923
176,1.671e-05,-2.86
177,1.4722e-05,-3.3609
178,1.4713e-05,-3.3145
179,1.3147e-05,-3.7547
180,1.3274e-05,-3.6644
181,1.3413e-05,-3.5712
182,1.1933e-05,-4.0311
183,1.2418e-05,-3.8106
184,1.0344e-05,-4.5569
185,1.0621e-05,-4.3949
186,8.907e-06,-5.1124
187,8.1238e-06,-5.4656
188,7.4604e-06,-5.7892
189,7.5817e-06,-5.6731
190,6.6963e-06,-6.1666
191,6.0399e-06,-6.5691
192,6.7998e-06,-6.009
193,5.826e-06,-6.6351
194,5.3054e-06,-6.9968
195,5.1725e-06,-7.0623
196,5.2058e-06,-6.99
197,4.8581e-06,-7.246
198,4.014e-06,-8.0309
199,4.0924e-06,-7.9032
200,3.5755e-06,-8.446
201,3.6264e-06,-8.3413
202,3.2102e-06,-8.8277
203,3.0497e-06,-9.0075
204,2.6068e-06,-9.6463
205,2.6683e-06,-9.5027
206,2.6306e-06,-9.5221
207,2.2811e-06,-10.099
208,2.3303e-06,-9.9645
209,2.0816e-06,-10.413
210,1.9551e-06,-10.644
211,1.9317e-06,-10.655
212,1.6811e-06,-11.217
213,1.6049e-06,-11.378
214,1.4581e-06,-11.754
215,1.369e-06,-11.987
216,1.2801e-06,-12.239
217,1.1024e-06,-12.847
218,1.0788e-06,-12.901
219,1.121e-06,-12.695
220,9.8965e-07,-13.197
221,9.7179e-07,-13.236
222,8.8433e-07,-13.607
223,7.8324e-07,-14.095
224,7.6934e-07,-14.134
225,7.3811e-07,-14.275
226,7.2945e-07,-14.288
227,6.1428e-07,-14.996
228,6.4707e-07,-14.732
229,5.5285e-07,-15.377
230,5.1926e-07,-15.612
231,4.4949e-07,-16.201
232,4.4235e-07,-16.233
233,4.7462e-07,-15.889
234,4.2615e-07,-16.32
235,4.132e-07,-16.417
236,3.5502e-07,-17.039
237,3.4522e-07,-17.124
238,3.273e-07,-17.319
239,3.0194e-07,-17.633
240,2.8474e-07,-17.851
241,2.6088e-07,-18.195
242,2.4774e-07,-18.384
243,2.1347e-07,-18.995
244,2.0827e-07,-19.066
245,2.248e-07,-18.699
246,2.0627e-07,-19.037
247,1.8858e-07,-19.391
248,1.834e-07,-19.477
249,1.7943e-07,-19.537
250,1.8071e-07,-19.471
251,1.4322e-07,-20.447
252,1.2669e-07,-20.945
253,1.3017e-07,-20.792
254,1.3152e-07,-20.713
255,1.1729e-07,-21.176
256,1.07e-07,-21.541
257,1.0939e-07,-21.412
258,1.0078e-07,-21.734
259,9.8018e-08,-21.821
260,9.3788e-08,-21.979
261,8.4656e-08,-22.391
262,8.0128e-08,-22.596
263,7.5276e-08,-22.834
264,8.4286e-08,-22.31
265,6.72e-08,-23.261
266,6.6396e-08,-23.281
267,6.1733e-08,-23.565
268,5.8212e-08,-23.787
269,5.259e-08,-24.196
270,5.4385e-08,-24.018
271,4.9376e-08,-24.405
272,4.5196e-08,-24.758
273,4.0983e-08,-25.151
274,4.4637e-08,-24.748
275,4.7343e-08,-24.461
276,3.9568e-08,-25.208
277,3.5917e-08,-25.597
278,3.7811e-08,-25.343
279,3.4085e-08,-25.762
280,3.0046e-08,-26.279
281,3.1933e-08,-25.983
282,2.5859e-08,-26.869
283,2.497e-08,-26.99
284,2.4882e-08,-26.975
285,2.5203e-08,-26.889
286,2.3259e-08,-27.207
287,2.3293e-08,-27.17
288,2.1334e-08,-27.521
289,1.9147e-08,-27.961
290,1.9239e-08,-27.91
291,1.7655e-08,-28.254
292,1.5164e-08,-28.884
293,1.6077e-08,-28.601
294,1.6616e-08,-28.428
295,1.5375e-08,-28.735
296,1.399e-08,-29.116
297,1.3883e-08,-29.12
298,1.2986e-08,-29.381
299,1.15e-08,-29.88
300,1.087e-08,-30.095
301,1.0494e-08,-30.219
302,1.0791e-08,-30.069
303,9.4584e-09,-30.613
304,8.8131e-09,-30.891
305,9.0642e-09,-30.741
306,7.7128e-09,-31.413
307,8.3332e-09,-31.049
308,6.6736e-09,-31.985
309,8.2356e-09,-31.044
310,6.373e-09,-32.129
311,6.1241e-09,-32.274
312,6.042e-09,-32.305
313,5.7204e-09,-32.515
314,5.5481e-09,-32.62
315,5.3609e-09,-32.741
316,5.0452e-09,-32.978
317,4.5052e-09,-33.442
318,4.4058e-09,-33.511
319,3.7107e-09,-34.23
320,4.4273e-09,-33.436
321,3.7069e-09,-34.18
322,3.8156e-09,-34.027
323,3.4605e-09,-34.425
324,3.3027e-09,-34.6
325,3.1478e-09,-34.782
326,3.1587e-09,-34.741
327,2.5159e-09,-35.702
328,2.6331e-09,-35.478
329,2.228e-09,-36.177
330,2.3096e-09,-35.994
331,2.0932e-09,-36.395
332,1.9675e-09,-36.638
333,1.9102e-09,-36.74
334,1.8191e-09,-36.926
335,1.6648e-09,-37.285
336,1.714e-09,-37.133
337,1.5424e-09,-37.565
338,1.605e-09,-37.367
339,1.4072e-09,-37.912
340,1.3786e-09,-37.976
341,1.1411e-09,-38.772
342,1.1959e-09,-38.543
343,1.0777e-09,-38.969
344,1.0042e-09,-39.251
345,9.7108e-10,-39.371
346,8.0705e-10,-40.149
347,8.5513e-10,-39.873
348,7.6324e-10,-40.342
349,7.0688e-10,-40.65
350,7.4186e-10,-40.415
351,6.7379e-10,-40.809
352,6.2612e-10,-41.103
353,5.7358e-10,-41.459
354,5.0309e-10,-42.003
355,5.1847e-10,-41.848
356,4.4419e-10,-42.495
357,4.3403e-10,-42.571
358,4.1204e-10,-42.773
359,3.4083e-10,-43.573
360,3.3666e-10,-43.602
361,2.8509e-10,-44.3
362,2.7631e-10,-44.412
363,2.5767e-10,-44.691
364,2.4421e-10,-44.9
365,2.5774e-10,-44.642
366,2.0486e-10,-45.616
367,2.029e-10,-45.634
368,1.7999e-10,-46.131
369,1.8586e-10,-45.968
370,1.4895e-10,-46.906
371,1.4726e-10,-46.932
372,1.0813e-10,-48.25
373,1.0881e-10,-48.199
374,8.7912e-11,-49.102
375,8.1917e-11,-49.386
376,7.2943e-11,-49.866
377,6.989e-11,-50.029
378,6.8708e-11,-50.08
379,5.9317e-11,-50.695
380,5.85e-11,-50.733
381,5.2695e-11,-51.164
382,5.3254e-11,-51.095
383,4.7956e-11,-51.528
384,3.8331e-11,-52.478
385,3.3728e-11,-53.011
386,3.0177e-11,-53.472
387,2.5662e-11,-54.153
388,2.318e-11,-54.572
389,2.1234e-11,-54.931
390,1.8121e-11,-55.597
391,1.7286e-11,-55.78
392,1.5103e-11,-56.344
393,1.3698e-11,-56.746
394,1.3587e-11,-56.759
395,1.2223e-11,-57.196
396,1.2981e-11,-56.913
397,1.1027e-11,-57.6
398,9.9286e-12,-58.033
399,1.0094e-11,-57.94
400,1.3152e-11,-56.769
401,8.5419e-12,-58.622
402,8.3663e-12,-58.69
403,7.3175e-12,-59.25
404,7.6388e-12,-59.042
405,7.1706e-12,-59.295
406,6.7126e-12,-59.561
407,6.3379e-12,-59.789
408,6.0785e-12,-59.949
409,6.3412e-12,-59.744
410,6.0251e-12,-59.945
411,7.3502e-12,-59.06
412,8.6251e-12,-58.344
413,1.0381e-11,-57.519
414,1.323e-11,-56.444
415,1.6524e-11,-55.458
416,2.0832e-11,-54.431
417,2.1453e-11,-54.282
418,2.7182e-11,-53.234
419,3.1327e-11,-52.597
420,3.1544e-11,-52.546
421,3.6367e-11,-51.907
422,3.7213e-11,-51.787
423,4.1718e-11,-51.27
424,4.9288e-11,-50.525
425,5.4922e-11,-50.035
426,6.3551e-11,-49.381
427,8.1096e-11,-48.301
428,8.9155e-11,-47.87
429,1.1049e-10,-46.918
430,1.4062e-10,-45.85
431,1.6217e-10,-45.211
432,1.6392e-10,-45.144
433,1.996e-10,-44.269
434,2.0094e-10,-44.219
435,2.3177e-10,-43.58
436,2.1281e-10,-43.93
437,2.4436e-10,-43.31
438,2.9857e-10,-42.42
439,3.5043e-10,-41.705
440,3.5975e-10,-41.571
441,3.9456e-10,-41.15
442,4.5324e-10,-40.528
443,5.1721e-10,-39.935
444,5.2364e-10,-39.862
445,5.9903e-10,-39.258
446,6.0914e-10,-39.166
447,7.8494e-10,-38.045
448,7.5883e-10,-38.173
449,8.4834e-10,-37.669
450,9.8408e-10,-37.005
451,1.0247e-09,-36.81
452,1.1158e-09,-36.421
453,1.2372e-09,-35.954
454,1.1038e-09,-36.43
455,1.3565e-09,-35.516
456,1.315e-09,-35.631
457,1.5044e-09,-35.028
458,1.769e-09,-34.305
459,1.6173e-09,-34.676
460,1.786e-09,-34.226
461,2.022e-09,-33.668
462,2.3672e-09,-32.965
463,2.4075e-09,-32.873
464,2.5354e-09,-32.629
465,2.6816e-09,-32.367
466,3.133e-09,-31.673
467,2.8357e-09,-32.087
468,3.3431e-09,-31.354
469,3.6281e-09,-30.98
470,3.7673e-09,-30.798
471,3.5906e-09,-30.988
472,4.1636e-09,-30.326
473,4.1061e-09,-30.369
474,4.9583e-09,-29.531
475,4.7999e-09,-29.654
476,5.2725e-09,-29.228
477,5.9595e-09,-28.678
478,6.5668e-09,-28.238
479,6.026e-09,-28.593
480,7.0114e-09,-27.917
481,6.6219e-09,-28.147
482,6.9729e-09,-27.905
483,7.3196e-09,-27.676
484,8.9821e-09,-26.769
485,9.7734e-09,-26.385
486,8.8349e-09,-26.805
487,9.5531e-09,-26.448
488,1.0903e-08,-25.856
489,1.0425e-08,-26.033
490,1.0287e-08,-26.073
491,1.3196e-08,-24.974
492,1.1303e-08,-25.629
493,1.2456e-08,-25.189
494,1.28e-08,-25.053
495,1.4207e-08,-24.583
496,1.4512e-08,-24.473
497,1.6218e-08,-23.973
498,1.7164e-08,-23.709
499,1.7815e-08,-23.53
500,1.748e-08,-23.595
501,2.0786e-08,-22.826
502,2.1857e-08,-22.59
503,2.054e-08,-22.843
504,2.1304e-08,-22.667
505,2.1698e-08,-22.57
506,2.431e-08,-22.059
507,2.5165e-08,-21.892
508,2.3953e-08,-22.089
509,2.6889e-08,-21.57
510,3.0331e-08,-21.03
511,3.1577e-08,-20.838
512,2.9266e-08,-21.151
513,3.1977e-08,-20.749
514,3.0585e-08,-20.926
515,3.2672e-08,-20.622
516,3.3356e-08,-20.515
517,3.3881e-08,-20.431
518,3.7574e-08,-19.964
519,3.683e-08,-20.035
520,3.9134e-08,-19.754
521,4.1682e-08,-19.464
522,4.942e-08,-18.708
523,4.6096e-08,-18.993
524,4.4346e-08,-19.145
525,4.6307e-08,-18.94
526,5.0493e-08,-18.548
527,5.6602e-08,-18.035
528,4.5722e-08,-18.946
529,5.0691e-08,-18.482
530,5.7958e-08,-17.883
531,5.6421e-08,-17.984
532,5.6039e-08,-17.997
533,6.0013e-08,-17.683
534,5.4996e-08,-18.046
535,6.2619e-08,-17.466
536,6.3073e-08,-17.418
537,6.0323e-08,-17.596
538,6.6192e-08,-17.176
539,6.3963e-08,-17.309
540,7.2683e-08,-16.738
541,6.6547e-08,-17.105
542,7.4182e-08,-16.617
543,6.7552e-08,-17.008
544,7.1675e-08,-16.734
545,6.4591e-08,-17.17
546,6.9769e-08,-16.82
547,6.5843e-08,-17.055
548,7.118e-08,-16.701
549,7.2023e-08,-16.634
550,7.6059e-08,-16.381
551,7.4095e-08,-16.479
552,7.4152e-08,-16.46
553,7.3533e-08,-16.481
554,7.8589e-08,-16.176
555,7.8071e-08,-16.189
556,7.1824e-08,-16.536
557,6.5916e-08,-16.893
558,7.2884e-08,-16.441
559,7.6571e-08,-16.211
560,6.2088e-08,-17.106
561,7.2955e-08,-16.39
562,7.1088e-08,-16.487
563,6.5768e-08,-16.81
564,7.0077e-08,-16.519
565,6.5561e-08,-16.793
566,7.3505e-08,-16.28
567,5.8511e-08,-17.256
568,5.9106e-08,-17.197
569,6.9279e-08,-16.492
570,6.3728e-08,-16.839
571,6.8332e-08,-16.521
572,5.8753e-08,-17.162
573,5.9975e-08,-17.057
574,5.6807e-08,-17.278
575,5.8817e-08,-17.112
576,5.6169e-08,-17.297
577,5.0487e-08,-17.745
578,5.265e-08,-17.547
579,5.1814e-08,-17.602
580,5.2478e-08,-17.532
581,5.649e-08,-17.197
582,4.9575e-08,-17.749
583,5.3122e-08,-17.434
584,4.5638e-08,-18.078
585,5.3069e-08,-17.408
586,4.6864e-08,-17.934
587,4.0956e-08,-18.504
588,4.3738e-08,-18.204
589,4.7953e-08,-17.79
590,4.4222e-08,-18.127
591,3.7839e-08,-18.789
592,4.5724e-08,-17.952
593,4.3115e-08,-18.193
594,4.1656e-08,-18.328
595,4.2916e-08,-18.183
596,4.326e-08,-18.134
597,4.2164e-08,-18.231
598,3.9014e-08,-18.554
599,4.3408e-08,-18.076
600,9.6073e-09,-24.611


==> Figs/data/burgers_turbulence/bt1200_Legendre_04_Legendre_GaussianGA_Eps0_010.csv <==
f,P,Pdb
1,1.9294e-05,-47.146
2,0.0001189,-33.227
3,0.00041923,-24.233
4,0.0010197,-17.874
5,0.0019678,-13.081
6,0.0035557,-8.9278
7,0.0055064,-5.6893
8,0.007477,-3.201
9,0.0097126,-1.0418
10,0.011404,0.57056
11,0.013107,2.003
12,0.014382,3.1617
13,0.014384,3.8576
14,0.013619,4.2639
15,0.012615,4.5308
16,0.011463,4.6754
17,0.0097665,4.5064
18,0.0086414,4.4713
19,0.0068794,3.9506
20,0.0053013,3.2645
21,0.0043342,2.8135
22,0.0035312,2.3277
23,0.0028515,1.7853
24,0.0027124,1.9378
25,0.0022916,1.5601
26,0.0020958,1.5129
27,0.0022663,2.1805
28,0.0019526,1.8492
29,0.0020144,2.2894
30,0.0019991,2.5508
31,0.0019397,2.7045
32,0.0015712,2.0652
33,0.0016015,2.4155
34,0.0013234,1.8464
35,0.0012979,2.0136
36,0.0010147,1.1896
37,0.00097288,1.2446
38,0.00098729,1.5401
39,0.00096346,1.6596
40,0.00087803,1.4763
41,0.00080957,1.3382
42,0.00081481,1.5756
43,0.0007965,1.6812
44,0.00069483,1.2878
45,0.00070113,1.5223
46,0.00060998,1.1083
47,0.00067915,1.7616
48,0.00058286,1.2805
49,0.00057058,1.3671
50,0.00058173,1.6266
51,0.00053121,1.4041
52,0.00051186,1.4116
53,0.00050137,1.4871
54,0.00040122,0.68169
55,0.00043693,1.2114
56,0.00038196,0.7839
57,0.00038604,0.98385
58,0.00040723,1.3669
59,0.0003339,0.65323
60,0.00033889,0.86364
61,0.00034079,1.0315
62,0.00035722,1.3772
63,0.00032638,1.1241
64,0.00030932,1.0277
65,0.00029704,0.98638
66,0.00031318,1.3488
67,0.00025894,0.6535
68,0.00027653,1.0676
69,0.00027337,1.1445
70,0.00025775,1.014
71,0.00022503,0.54763
72,0.00024162,0.97798
73,0.00021586,0.60824
74,0.00024096,1.2041
75,0.00021256,0.77609
76,0.00021353,0.91085
77,0.00022215,1.1963
78,0.00022575,1.3783
79,0.00019199,0.78533
80,0.00020775,1.2372
81,0.00017615,0.62856
82,0.0001771,0.75835
83,0.00016709,0.61097
84,0.00019247,1.3293
85,0.00019243,1.4311
86,0.0001621,0.78788
87,0.00016284,0.90791
88,0.00017229,1.2522
89,0.00015179,0.80014
90,0.0001409,0.57386
91,0.00017037,1.4949
92,0.00013333,0.52514
93,0.00013795,0.76689
94,0.00013154,0.65305
95,0.00013847,0.96791
96,0.00013113,0.82237
97,0.00013733,1.1132
98,0.00013858,1.2415
99,0.00013346,1.1662
100,0.00012299,0.89871
101,0.00013705,1.4553
102,0.00013633,1.5179
103,0.00012108,1.0875
104,0.0001171,1.0264
105,0.00011242,0.93222
106,0.00012057,1.3186
107,0.00011654,1.2525
108,0.00010326,0.80764
109,0.00011143,1.2185
110,0.00011962,1.6058
111,0.0001177,1.6141
112,0.00010434,1.1687
113,0.00010816,1.4023
114,9.6036e-05,0.96244
115,9.7518e-05,1.1048
116,9.5796e-05,1.1026
117,9.5052e-05,1.1433
118,9.6444e-05,1.2804
119,9.3318e-05,1.2106
120,9.452e-05,1.3389
121,9.3992e-05,1.3866
122,0.00010903,2.1028
123,9.5637e-05,1.6044
124,8.834e-05,1.33
125,9.0248e-05,1.4926
126,9.4279e-05,1.7516
127,0.00010125,2.1302
128,8.0175e-05,1.1846
129,8.5183e-05,1.5153
130,9.5842e-05,2.0944
131,8.9143e-05,1.8463
132,8.4724e-05,1.6916
133,8.7717e-05,1.9079
134,7.8245e-05,1.4767
135,8.5272e-05,1.9148
136,8.3833e-05,1.9049
137,7.7736e-05,1.6406
138,8.7314e-05,2.2084
139,7.902e-05,1.8377
140,8.6899e-05,2.3127
141,7.9663e-05,1.997
142,8.6871e-05,2.4345
143,7.7924e-05,2.0234
144,8.2961e-05,2.356
145,7.0829e-05,1.7295
146,7.7798e-05,2.1967
147,7.0862e-05,1.8505
148,7.5633e-05,2.1923
149,7.4766e-05,2.2008
150,8.2919e-05,2.7084
151,7.6285e-05,2.4039
152,7.4911e-05,2.3823
153,7.1965e-05,2.265
154,8.1525e-05,2.8633
155,7.9917e-05,2.833
156,7.115e-05,2.3843
157,6.8383e-05,2.2675
158,7.4826e-05,2.7137
159,7.6714e-05,2.8767
160,6.2713e-05,2.056
161,7.8952e-05,3.1102
162,7.2693e-05,2.8052
163,7.0365e-05,2.7173
164,7.0882e-05,2.8022
165,6.8069e-05,2.6792
166,7.6698e-05,3.25
167,6.1083e-05,2.3135
168,6.3636e-05,2.5432
169,7.478e-05,3.2956
170,6.7025e-05,2.8714
171,7.5079e-05,3.4151
172,6.4487e-05,2.8053
173,6.5903e-05,2.95
174,6.2303e-05,2.756
175,6.836e-05,3.2088
176,6.6161e-05,3.1163
177,5.9743e-05,2.7224
178,6.5048e-05,3.1407
179,5.8909e-05,2.7589
180,6.1724e-05,3.01
181,6.5713e-05,3.3301
182,6.1148e-05,3.0653
183,6.859e-05,3.6116
184,5.8238e-05,2.9484
185,6.2653e-05,3.3129
186,5.4613e-05,2.7632
187,5.1851e-05,2.5844
188,5.0175e-05,2.488
189,5.4592e-05,2.9005
190,4.9685e-05,2.5373
191,4.7553e-05,2.3924
192,5.4931e-05,3.0642
193,4.8951e-05,2.6088
194,4.5702e-05,2.3554
195,4.6161e-05,2.4434
196,4.8166e-05,2.6725
197,4.7173e-05,2.6263
198,3.9502e-05,1.8995
199,4.262e-05,2.2732
200,3.7408e-05,1.7503
201,4.013e-05,2.0986
202,3.6466e-05,1.7259
203,3.668e-05,1.7942
204,3.1877e-05,1.2273
205,3.3597e-05,1.4981
206,3.4373e-05,1.6395
207,3.0577e-05,1.1733
208,3.129e-05,1.3153
209,2.8954e-05,1.02
210,2.7319e-05,0.80898
211,2.784e-05,0.93235
212,2.4753e-05,0.46298
213,2.4193e-05,0.40441
214,2.2256e-05,0.082834
215,2.0832e-05,-0.16385
216,1.9828e-05,-0.33811
217,1.7811e-05,-0.76381
218,1.7137e-05,-0.8915
219,1.8128e-05,-0.60755
220,1.622e-05,-1.0511
221,1.6376e-05,-0.97004
222,1.4937e-05,-1.3302
223,1.3409e-05,-1.7598
224,1.3081e-05,-1.8285
225,1.2818e-05,-1.8782
226,1.2642e-05,-1.8996
227,1.0936e-05,-2.491
228,1.1498e-05,-2.2353
229,9.6184e-06,-2.9723
230,9.4348e-06,-3.0181
231,7.8616e-06,-3.7726
232,7.8425e-06,-3.7457
233,8.2328e-06,-3.4974
234,7.3565e-06,-3.949
235,7.3236e-06,-3.9314
236,6.2452e-06,-4.5863
237,5.998e-06,-4.725
238,5.6964e-06,-4.9125
239,5.1271e-06,-5.3333
240,4.9643e-06,-5.4372
241,4.5198e-06,-5.8084
242,4.3108e-06,-5.9781
243,3.5322e-06,-6.8074
244,3.5346e-06,-6.7688
245,3.7443e-06,-6.483
246,3.4105e-06,-6.8532
247,3.1993e-06,-7.0955
248,3.0725e-06,-7.236
249,2.8301e-06,-7.558
250,2.8166e-06,-7.544
251,2.2904e-06,-8.4074
252,2.003e-06,-8.9552
253,2.0458e-06,-8.8289
254,1.9562e-06,-8.9891
255,1.8406e-06,-9.2197
256,1.5585e-06,-9.9082
257,1.588e-06,-9.7927
258,1.5267e-06,-9.9301
259,1.3785e-06,-10.34
260,1.324e-06,-10.482
261,1.2387e-06,-10.737
262,1.0732e-06,-11.327
263,1.0889e-06,-11.231
264,1.0897e-06,-11.195
265,9.3119e-07,-11.845
266,8.7435e-07,-12.086
267,7.7997e-07,-12.549
268,7.2693e-07,-12.822
269,6.9949e-07,-12.957
270,6.5914e-07,-13.183
271,6.1567e-07,-13.447
272,5.6999e-07,-13.75
273,4.8896e-07,-14.384
274,5.2378e-07,-14.053
275,5.4659e-07,-13.837
276,4.4495e-07,-14.699
277,4.2413e-07,-14.875
278,4.0777e-07,-15.015
279,3.9612e-07,-15.11
280,3.2148e-07,-15.985
281,3.397e-07,-15.715
282,2.8099e-07,-16.508
283,2.6032e-07,-16.809
284,2.683e-07,-16.647
285,2.5849e-07,-16.779
286,2.471e-07,-16.944
287,2.4665e-07,-16.922
288,2.1788e-07,-17.43
289,1.6326e-07,-18.653
290,1.7904e-07,-18.223
291,1.8434e-07,-18.066
292,1.4681e-07,-19.025
293,1.4523e-07,-19.042
294,1.5637e-07,-18.691
295,1.3075e-07,-19.439
296,1.2894e-07,-19.47
297,1.2167e-07,-19.693
298,1.1726e-07,-19.824
299,1.0334e-07,-20.344
300,9.8997e-08,-20.501
301,9.1494e-08,-20.815
302,8.597e-08,-21.056
303,8.0029e-08,-21.339
304,8.1211e-08,-21.246
305,7.5377e-08,-21.542
306,6.9077e-08,-21.892
307,7.0086e-08,-21.801
308,5.5416e-08,-22.793
309,6.3913e-08,-22.145
310,5.295e-08,-22.934
311,5.3998e-08,-22.821
312,4.6125e-08,-23.478
313,4.5782e-08,-23.482
314,4.4799e-08,-23.549
315,4.0064e-08,-24.006
316,3.7486e-08,-24.268
317,3.9976e-08,-23.961
318,3.3674e-08,-24.678
319,3.3029e-08,-24.735
320,3.2768e-08,-24.742
321,3.2052e-08,-24.811
322,3.0897e-08,-24.944
323,2.6485e-08,-25.586
324,2.4588e-08,-25.882
325,2.654e-08,-25.523
326,2.5378e-08,-25.691
327,2.25e-08,-26.187
328,2.0827e-08,-26.496
329,1.9371e-08,-26.785
330,2.0643e-08,-26.482
331,1.71e-08,-27.273
332,1.7896e-08,-27.05
333,1.8156e-08,-26.961
334,1.6351e-08,-27.39
335,1.6425e-08,-27.344
336,1.6896e-08,-27.195
337,1.5721e-08,-27.483
338,1.532e-08,-27.569
339,1.3651e-08,-28.044
340,1.4944e-08,-27.626
341,1.3774e-08,-27.954
342,1.3175e-08,-28.122
343,1.3231e-08,-28.078
344,1.3095e-08,-28.098
345,1.2577e-08,-28.248
346,1.2014e-08,-28.422
347,1.3034e-08,-28.043
348,1.0944e-08,-28.777
349,1.2265e-08,-28.257
350,1.323e-08,-27.903
351,1.2514e-08,-28.12
352,1.3091e-08,-27.899
353,1.3562e-08,-27.721
354,1.2563e-08,-28.029
355,1.2757e-08,-27.938
356,1.1682e-08,-28.296
357,1.0989e-08,-28.537
358,1.2393e-08,-27.99
359,1.2779e-08,-27.833
360,1.3374e-08,-27.611
361,1.2192e-08,-27.989
362,1.3969e-08,-27.374
363,1.3667e-08,-27.445
364,1.3559e-08,-27.456
365,1.5441e-08,-26.867
366,1.3973e-08,-27.278
367,1.5976e-08,-26.672
368,1.4221e-08,-27.154
369,1.4275e-08,-27.114
370,1.6311e-08,-26.511
371,1.5787e-08,-26.63
372,1.7148e-08,-26.247
373,1.6746e-08,-26.327
374,1.8253e-08,-25.929
375,1.7486e-08,-26.093
376,1.725e-08,-26.128
377,1.698e-08,-26.174
378,1.8162e-08,-25.858
379,1.9146e-08,-25.607
380,1.8439e-08,-25.747
381,2.0226e-08,-25.322
382,1.834e-08,-25.725
383,1.7843e-08,-25.821
384,1.977e-08,-25.353
385,2.004e-08,-25.272
386,2.0725e-08,-25.103
387,2.1492e-08,-24.923
388,2.1587e-08,-24.882
389,2.3894e-08,-24.418
390,2.2301e-08,-24.695
391,2.2439e-08,-24.646
392,2.2595e-08,-24.594
393,2.2513e-08,-24.588
394,2.2133e-08,-24.64
395,2.2144e-08,-24.616
396,1.9954e-08,-25.046
397,2.2756e-08,-24.453
398,2.2484e-08,-24.484
399,2.3078e-08,-24.348
400,2.1448e-08,-24.645
401,2.3191e-08,-24.284
402,2.2133e-08,-24.465
403,2.3533e-08,-24.177
404,2.467e-08,-23.951
405,2.2384e-08,-24.352
406,2.1605e-08,-24.484
407,2.1413e-08,-24.501
408,2.2704e-08,-24.226
409,1.9912e-08,-24.774
410,2.1196e-08,-24.482
411,2.1935e-08,-24.312
412,1.9445e-08,-24.814
413,1.9269e-08,-24.832
414,1.9319e-08,-24.8
415,2.1797e-08,-24.255
416,2.0762e-08,-24.445
417,2.3666e-08,-23.856
418,1.8746e-08,-24.847
419,2.0471e-08,-24.444
420,2.0145e-08,-24.493
421,1.9886e-08,-24.529
422,2.1602e-08,-24.149
423,1.8592e-08,-24.78
424,1.8567e-08,-24.765
425,1.9561e-08,-24.518
426,1.7355e-08,-25.018
427,2.0438e-08,-24.287
428,1.7953e-08,-24.83
429,2.1262e-08,-24.075
430,2.3304e-08,-23.656
431,1.9207e-08,-24.476
432,1.9447e-08,-24.402
433,1.8906e-08,-24.504
434,2.0062e-08,-24.227
435,2.1502e-08,-23.905
436,2.0871e-08,-24.015
437,2.2417e-08,-23.685
438,2.245e-08,-23.658
439,2.2831e-08,-23.565
440,2.2567e-08,-23.596
441,2.3418e-08,-23.416
442,2.7592e-08,-22.684
443,2.4416e-08,-23.195
444,2.5542e-08,-22.98
445,2.4917e-08,-23.068
446,2.7243e-08,-22.661
447,2.4691e-08,-23.069
448,2.9562e-08,-22.267
449,2.7575e-08,-22.55
450,3.2964e-08,-21.755
451,3.0452e-08,-22.08
452,3.3886e-08,-21.597
453,3.1407e-08,-21.908
454,3.8008e-08,-21.06
455,3.8902e-08,-20.94
456,3.5769e-08,-21.286
457,3.7018e-08,-21.118
458,4.3177e-08,-20.43
459,4.4057e-08,-20.324
460,3.7456e-08,-21.01
461,4.9625e-08,-19.769
462,4.734e-08,-19.955
463,4.9542e-08,-19.739
464,4.9887e-08,-19.69
465,5.1203e-08,-19.558
466,5.8701e-08,-18.946
467,4.863e-08,-19.745
468,5.4038e-08,-19.268
469,6.4028e-08,-18.513
470,6.4143e-08,-18.487
471,7.2666e-08,-17.926
472,6.3755e-08,-18.476
473,6.7881e-08,-18.185
474,6.558e-08,-18.317
475,7.5875e-08,-17.665
476,7.6467e-08,-17.613
477,7.1615e-08,-17.88
478,8.2138e-08,-17.266
479,7.7889e-08,-17.479
480,8.4085e-08,-17.128
481,9.2348e-08,-16.703
482,8.8705e-08,-16.86
483,1.0625e-07,-16.058
484,9.3225e-08,-16.608
485,1.0339e-07,-16.141
486,9.3389e-08,-16.564
487,9.1981e-08,-16.612
488,9.2464e-08,-16.572
489,1.0459e-07,-16.019
490,9.8149e-08,-16.277
491,9.7127e-08,-16.305
492,1.1635e-07,-15.503
493,1.0699e-07,-15.85
494,1.0403e-07,-15.954
495,1.0973e-07,-15.705
496,1.1827e-07,-15.362
497,1.1872e-07,-15.328
498,1.0392e-07,-15.888
499,1.1545e-07,-15.414
500,1.0527e-07,-15.797
501,1.1621e-07,-15.351
502,1.0938e-07,-15.596
503,1.1396e-07,-15.401
504,1.0108e-07,-15.905
505,1.1095e-07,-15.483
506,1.1621e-07,-15.264
507,1.0783e-07,-15.572
508,1.1331e-07,-15.34
509,1.0844e-07,-15.514
510,1.0593e-07,-15.598
511,1.1146e-07,-15.36
512,1.0199e-07,-15.729
513,1.0226e-07,-15.701
514,9.7146e-08,-15.906
515,9.35e-08,-16.056
516,9.1646e-08,-16.126
517,8.4919e-08,-16.44
518,8.4379e-08,-16.451
519,9.1892e-08,-16.064
520,8.3934e-08,-16.441
521,8.7213e-08,-16.257
522,8.1882e-08,-16.515
523,7.6254e-08,-16.807
524,7.5727e-08,-16.821
525,7.6418e-08,-16.765
526,7.8103e-08,-16.654
527,6.8759e-08,-17.191
528,7.5013e-08,-16.796
529,6.4116e-08,-17.461
530,6.487e-08,-17.394
531,5.5395e-08,-18.063
532,5.6803e-08,-17.938
533,6.0622e-08,-17.639
534,5.5835e-08,-17.98
535,5.7039e-08,-17.871
536,4.9703e-08,-18.453
537,4.9096e-08,-18.49
538,4.7948e-08,-18.577
539,4.4235e-08,-18.911
540,4.367e-08,-18.95
541,4.0797e-08,-19.23
542,3.9671e-08,-19.335
543,3.36e-08,-20.041
544,3.4749e-08,-19.879
545,3.7313e-08,-19.553
546,3.4678e-08,-19.856
547,3.3672e-08,-19.968
548,3.3014e-08,-20.037
549,3.0714e-08,-20.335
550,3.209e-08,-20.129
551,2.6267e-08,-20.983
552,2.3465e-08,-21.457
553,2.4661e-08,-21.225
554,2.3876e-08,-21.35
555,2.3388e-08,-21.424
556,2.0079e-08,-22.071
557,2.0673e-08,-21.929
558,2.0688e-08,-21.91
559,1.8927e-08,-22.281
560,1.8319e-08,-22.407
561,1.7919e-08,-22.488
562,1.5924e-08,-22.985
563,1.6265e-08,-22.877
564,1.7162e-08,-22.629
565,1.4765e-08,-23.267
566,1.4135e-08,-23.441
567,1.2971e-08,-23.799
568,1.2509e-08,-23.941
569,1.2219e-08,-24.027
570,1.193e-08,-24.116
571,1.1444e-08,-24.281
572,1.0688e-08,-24.563
573,9.4916e-09,-25.064
574,1.0394e-08,-24.654
575,1.0598e-08,-24.554
576,9.3291e-09,-25.093
577,8.8329e-09,-25.315
578,8.977e-09,-25.23
579,9.0719e-09,-25.169
580,7.6516e-09,-25.894
581,8.2693e-09,-25.542
582,6.8178e-09,-26.365
583,6.9721e-09,-26.253
584,7.0672e-09,-26.179
585,7.031e-09,-26.187
586,7.0218e-09,-26.178
587,7.111e-09,-26.108
588,6.2793e-09,-26.633
589,5.6287e-09,-27.094
590,6.0265e-09,-26.782
591,6.4339e-09,-26.484
592,5.3595e-09,-27.262
593,5.7474e-09,-26.944
594,6.1526e-09,-26.634
595,5.9638e-09,-26.754
596,5.5553e-09,-27.048
597,5.8813e-09,-26.786
598,5.3705e-09,-27.166
599,5.3329e-09,-27.182
600,1.2632e-09,-33.422


==> Figs/data/burgers_turbulence/bt1200_Legendre_04_Legendre_Polynomial_Eps0_500.csv <==
f,P,Pdb
1,1.9294e-05,-47.146
2,0.0001189,-33.227
3,0.00041923,-24.233
4,0.0010197,-17.874
5,0.0019678,-13.081
6,0.0035557,-8.9278
7,0.0055064,-5.6893
8,0.007477,-3.201
9,0.0097126,-1.0418
10,0.011404,0.57056
11,0.013107,2.003
12,0.014382,3.1617
13,0.014384,3.8576
14,0.013619,4.2639
15,0.012615,4.5308
16,0.011463,4.6754
17,0.0097665,4.5064
18,0.0086414,4.4713
19,0.0068794,3.9506
20,0.0053014,3.2645
21,0.0043342,2.8135
22,0.0035312,2.3277
23,0.0028515,1.7853
24,0.0027124,1.9378
25,0.0022916,1.5601
26,0.0020958,1.5129
27,0.0022663,2.1805
28,0.0019526,1.8492
29,0.0020144,2.2894
30,0.0019991,2.5508
31,0.0019397,2.7045
32,0.0015712,2.0652
33,0.0016015,2.4155
34,0.0013234,1.8464
35,0.0012979,2.0136
36,0.0010147,1.1896
37,0.00097289,1.2447
38,0.0009873,1.5401
39,0.00096346,1.6596
40,0.00087803,1.4763
41,0.00080957,1.3382
42,0.00081482,1.5756
43,0.00079651,1.6813
44,0.00069483,1.2879
45,0.00070114,1.5223
46,0.00060998,1.1083
47,0.00067916,1.7616
48,0.00058286,1.2805
49,0.00057059,1.3671
50,0.00058174,1.6267
51,0.00053122,1.4041
52,0.00051186,1.4116
53,0.00050138,1.4872
54,0.00040122,0.68174
55,0.00043693,1.2114
56,0.00038196,0.78396
57,0.00038605,0.98392
58,0.00040723,1.367
59,0.00033391,0.6533
60,0.0003389,0.86371
61,0.0003408,1.0316
62,0.00035723,1.3773
63,0.00032639,1.1241
64,0.00030932,1.0277
65,0.00029704,0.98647
66,0.00031318,1.3489
67,0.00025895,0.6536
68,0.00027654,1.0677
69,0.00027338,1.1446
70,0.00025776,1.0141
71,0.00022504,0.54774
72,0.00024163,0.97809
73,0.00021587,0.60835
74,0.00024097,1.2042
75,0.00021257,0.77622
76,0.00021354,0.91098
77,0.00022216,1.1964
78,0.00022576,1.3784
79,0.000192,0.78546
80,0.00020776,1.2373
81,0.00017616,0.6287
82,0.0001771,0.7585
83,0.00016709,0.61112
84,0.00019248,1.3294
85,0.00019244,1.4313
86,0.00016211,0.78805
87,0.00016284,0.90808
88,0.0001723,1.2524
89,0.00015179,0.80033
90,0.0001409,0.57405
91,0.00017038,1.495
92,0.00013334,0.52534
93,0.00013796,0.76709
94,0.00013154,0.65325
95,0.00013847,0.96811
96,0.00013113,0.82258
97,0.00013734,1.1134
98,0.00013859,1.2417
99,0.00013347,1.1665
100,0.000123,0.89893
101,0.00013706,1.4556
102,0.00013634,1.5181
103,0.00012109,1.0877
104,0.00011711,1.0267
105,0.00011243,0.93248
106,0.00012058,1.3188
107,0.00011655,1.2527
108,0.00010326,0.8079
109,0.00011144,1.2188
110,0.00011962,1.6061
111,0.0001177,1.6144
112,0.00010434,1.1689
113,0.00010817,1.4026
114,9.6042e-05,0.96273
115,9.7525e-05,1.1051
116,9.5802e-05,1.1029
117,9.5058e-05,1.1436
118,9.6451e-05,1.2807
119,9.3324e-05,1.2109
120,9.4526e-05,1.3392
121,9.3999e-05,1.3869
122,0.00010904,2.103
123,9.5644e-05,1.6047
124,8.8346e-05,1.3303
125,9.0255e-05,1.4929
126,9.4286e-05,1.7519
127,0.00010126,2.1305
128,8.018e-05,1.1848
129,8.5189e-05,1.5156
130,9.5848e-05,2.0947
131,8.9149e-05,1.8466
132,8.473e-05,1.6918
133,8.7722e-05,1.9081
134,7.8251e-05,1.477
135,8.5278e-05,1.915
136,8.3839e-05,1.9052
137,7.7741e-05,1.6409
138,8.7319e-05,2.2087
139,7.9025e-05,1.8379
140,8.6905e-05,2.313
141,7.9668e-05,1.9972
142,8.6876e-05,2.4348
143,7.7928e-05,2.0237
144,8.2966e-05,2.3562
145,7.0833e-05,1.7297
146,7.7801e-05,2.1969
147,7.0866e-05,1.8507
148,7.5637e-05,2.1926
149,7.477e-05,2.201
150,8.2922e-05,2.7085
151,7.6289e-05,2.4042
152,7.4914e-05,2.3825
153,7.1968e-05,2.2652
154,8.1528e-05,2.8635
155,7.992e-05,2.8332
156,7.1152e-05,2.3843
157,6.8385e-05,2.2676
158,7.4827e-05,2.7137
159,7.6714e-05,2.8767
160,6.2713e-05,2.056
161,7.8952e-05,3.1102
162,7.2694e-05,2.8053
163,7.0365e-05,2.7173
164,7.0882e-05,2.8023
165,6.8068e-05,2.6791
166,7.6697e-05,3.2499
167,6.1081e-05,2.3134
168,6.3635e-05,2.5431
169,7.4777e-05,3.2954
170,6.7022e-05,2.8712
171,7.5075e-05,3.4149
172,6.4482e-05,2.8049
173,6.5897e-05,2.9496
174,6.2297e-05,2.7557
175,6.8351e-05,3.2082
176,6.6154e-05,3.1158
177,5.9736e-05,2.7218
178,6.5039e-05,3.1401
179,5.8901e-05,2.7583
180,6.1716e-05,3.0094
181,6.5703e-05,3.3294
182,6.1137e-05,3.0645
183,6.8576e-05,3.6108
184,5.8226e-05,2.9475
185,6.2639e-05,3.3119
186,5.4599e-05,2.7621
187,5.1839e-05,2.5834
188,5.0161e-05,2.4869
189,5.4575e-05,2.8992
190,4.9669e-05,2.536
191,4.7536e-05,2.3909
192,5.4912e-05,3.0627
193,4.8933e-05,2.6072
194,4.5686e-05,2.3538
195,4.6143e-05,2.4417
196,4.8146e-05,2.6708
197,4.7153e-05,2.6244
198,3.9485e-05,1.8976
199,4.26e-05,2.2712
200,3.7391e-05,1.7483
201,4.011e-05,2.0965
202,3.6447e-05,1.7237
203,3.666e-05,1.7918
204,3.1859e-05,1.2249
205,3.3578e-05,1.4957
206,3.4353e-05,1.637
207,3.0558e-05,1.1707
208,3.1271e-05,1.3127
209,2.8936e-05,1.0173
210,2.7301e-05,0.8062
211,2.7822e-05,0.92953
212,2.4736e-05,0.46006
213,2.4176e-05,0.40143
214,2.2241e-05,0.079794
215,2.0818e-05,-0.16686
216,1.9814e-05,-0.34121
217,1.7798e-05,-0.767
218,1.7124e-05,-0.89471
219,1.8115e-05,-0.61078
220,1.6208e-05,-1.0544
221,1.6364e-05,-0.97338
222,1.4926e-05,-1.3336
223,1.3399e-05,-1.7633
224,1.3071e-05,-1.832
225,1.2808e-05,-1.8817
226,1.2632e-05,-1.9031
227,1.0927e-05,-2.4946
228,1.1488e-05,-2.2389
229,9.6103e-06,-2.9759
230,9.4269e-06,-3.0218
231,7.855e-06,-3.7763
232,7.8358e-06,-3.7494
233,8.2258e-06,-3.5011
234,7.3502e-06,-3.9527
235,7.3173e-06,-3.9351
236,6.2398e-06,-4.5901
237,5.9927e-06,-4.7288
238,5.6913e-06,-4.9163
239,5.1226e-06,-5.3372
240,4.96e-06,-5.441
241,4.5158e-06,-5.8123
242,4.307e-06,-5.982
243,3.5291e-06,-6.8113
244,3.5315e-06,-6.7726
245,3.741e-06,-6.4868
246,3.4074e-06,-6.857
247,3.1965e-06,-7.0993
248,3.0698e-06,-7.2399
249,2.8276e-06,-7.5618
250,2.8141e-06,-7.5479
251,2.2884e-06,-8.4112
252,2.0012e-06,-8.9591
253,2.044e-06,-8.8327
254,1.9545e-06,-8.9929
255,1.8389e-06,-9.2235
256,1.5571e-06,-9.912
257,1.5866e-06,-9.7966
258,1.5253e-06,-9.9339
259,1.3773e-06,-10.344
260,1.3229e-06,-10.485
261,1.2376e-06,-10.741
262,1.0722e-06,-11.331
263,1.0879e-06,-11.235
264,1.0887e-06,-11.199
265,9.3039e-07,-11.848
266,8.7359e-07,-12.089
267,7.793e-07,-12.553
268,7.2631e-07,-12.826
269,6.9889e-07,-12.961
270,6.5858e-07,-13.187
271,6.1515e-07,-13.451
272,5.6951e-07,-13.754
273,4.8855e-07,-14.388
274,5.2334e-07,-14.057
275,5.4613e-07,-13.84
276,4.4458e-07,-14.702
277,4.2378e-07,-14.879
278,4.0743e-07,-15.019
279,3.9579e-07,-15.113
280,3.2122e-07,-15.989
281,3.3942e-07,-15.718
282,2.8077e-07,-16.512
283,2.6011e-07,-16.813
284,2.6809e-07,-16.651
285,2.5828e-07,-16.782
286,2.469e-07,-16.947
287,2.4645e-07,-16.925
288,2.1771e-07,-17.433
289,1.6314e-07,-18.657
290,1.789e-07,-18.226
291,1.842e-07,-18.069
292,1.4669e-07,-19.028
293,1.4511e-07,-19.046
294,1.5625e-07,-18.695
295,1.3065e-07,-19.442
296,1.2884e-07,-19.474
297,1.2158e-07,-19.696
298,1.1717e-07,-19.827
299,1.0326e-07,-20.347
300,9.8924e-08,-20.505
301,9.1425e-08,-20.818
302,8.5906e-08,-21.06
303,7.9969e-08,-21.342
304,8.1151e-08,-21.25
305,7.5322e-08,-21.545
306,6.9027e-08,-21.895
307,7.0035e-08,-21.804
308,5.5376e-08,-22.796
309,6.3867e-08,-22.148
310,5.2912e-08,-22.937
311,5.3959e-08,-22.824
312,4.6092e-08,-23.481
313,4.5749e-08,-23.485
314,4.4767e-08,-23.552
315,4.0036e-08,-24.009
316,3.746e-08,-24.271
317,3.9947e-08,-23.964
318,3.3651e-08,-24.681
319,3.3006e-08,-24.738
320,3.2746e-08,-24.745
321,3.203e-08,-24.814
322,3.0876e-08,-24.947
323,2.6467e-08,-25.589
324,2.4572e-08,-25.885
325,2.6522e-08,-25.526
326,2.5361e-08,-25.694
327,2.2485e-08,-26.19
328,2.0812e-08,-26.499
329,1.9358e-08,-26.787
330,2.0629e-08,-26.485
331,1.7089e-08,-27.276
332,1.7885e-08,-27.052
333,1.8144e-08,-26.964
334,1.6341e-08,-27.392
335,1.6415e-08,-27.347
336,1.6886e-08,-27.198
337,1.5711e-08,-27.485
338,1.531e-08,-27.572
339,1.3642e-08,-28.047
340,1.4935e-08,-27.628
341,1.3766e-08,-27.957
342,1.3167e-08,-28.124
343,1.3223e-08,-28.081
344,1.3087e-08,-28.1
345,1.2569e-08,-28.25
346,1.2006e-08,-28.424
347,1.3027e-08,-28.045
348,1.0938e-08,-28.779
349,1.2258e-08,-28.259
350,1.3223e-08,-27.905
351,1.2507e-08,-28.122
352,1.3084e-08,-27.902
353,1.3555e-08,-27.724
354,1.2556e-08,-28.031
355,1.2751e-08,-27.94
356,1.1676e-08,-28.298
357,1.0983e-08,-28.539
358,1.2387e-08,-27.993
359,1.2773e-08,-27.835
360,1.3367e-08,-27.614
361,1.2187e-08,-27.991
362,1.3963e-08,-27.376
363,1.3661e-08,-27.447
364,1.3552e-08,-27.458
365,1.5435e-08,-26.869
366,1.3967e-08,-27.279
367,1.5969e-08,-26.674
368,1.4216e-08,-27.155
369,1.427e-08,-27.115
370,1.6305e-08,-26.513
371,1.578e-08,-26.631
372,1.7142e-08,-26.248
373,1.6739e-08,-26.329
374,1.8247e-08,-25.931
375,1.748e-08,-26.094
376,1.7244e-08,-26.13
377,1.6975e-08,-26.175
378,1.8157e-08,-25.86
379,1.914e-08,-25.608
380,1.8434e-08,-25.748
381,2.0222e-08,-25.323
382,1.8337e-08,-25.726
383,1.784e-08,-25.822
384,1.9767e-08,-25.354
385,2.0037e-08,-25.272
386,2.0723e-08,-25.104
387,2.1489e-08,-24.924
388,2.1585e-08,-24.882
389,2.3892e-08,-24.418
390,2.23e-08,-24.696
391,2.2439e-08,-24.646
392,2.2594e-08,-24.594
393,2.2514e-08,-24.588
394,2.2132e-08,-24.64
395,2.2145e-08,-24.615
396,1.9955e-08,-25.046
397,2.2758e-08,-24.453
398,2.2487e-08,-24.483
399,2.3082e-08,-24.348
400,2.1453e-08,-24.644
401,2.3197e-08,-24.283
402,2.214e-08,-24.464
403,2.3539e-08,-24.176
404,2.4678e-08,-23.949
405,2.2391e-08,-24.35
406,2.1613e-08,-24.482
407,2.1421e-08,-24.5
408,2.2712e-08,-24.224
409,1.992e-08,-24.773
410,2.1207e-08,-24.48
411,2.1947e-08,-24.309
412,1.9456e-08,-24.812
413,1.9281e-08,-24.83
414,1.933e-08,-24.798
415,2.1811e-08,-24.252
416,2.0776e-08,-24.443
417,2.3682e-08,-23.853
418,1.8759e-08,-24.844
419,2.0486e-08,-24.441
420,2.016e-08,-24.49
421,1.9902e-08,-24.525
422,2.162e-08,-24.145
423,1.8609e-08,-24.776
424,1.8583e-08,-24.762
425,1.9578e-08,-24.515
426,1.7371e-08,-25.014
427,2.0458e-08,-24.283
428,1.797e-08,-24.826
429,2.1282e-08,-24.071
430,2.3327e-08,-23.652
431,1.9227e-08,-24.471
432,1.9467e-08,-24.397
433,1.8926e-08,-24.5
434,2.0082e-08,-24.222
435,2.1525e-08,-23.901
436,2.0893e-08,-24.01
437,2.244e-08,-23.68
438,2.2474e-08,-23.654
439,2.2855e-08,-23.561
440,2.2591e-08,-23.591
441,2.3442e-08,-23.411
442,2.7621e-08,-22.679
443,2.4442e-08,-23.191
444,2.5569e-08,-22.975
445,2.4942e-08,-23.063
446,2.7271e-08,-22.656
447,2.4716e-08,-23.064
448,2.9593e-08,-22.263
449,2.7603e-08,-22.545
450,3.2997e-08,-21.751
451,3.0482e-08,-22.076
452,3.3919e-08,-21.593
453,3.1438e-08,-21.903
454,3.8044e-08,-21.056
455,3.8939e-08,-20.936
456,3.5803e-08,-21.282
457,3.7052e-08,-21.114
458,4.3216e-08,-20.426
459,4.4096e-08,-20.32
460,3.7488e-08,-21.006
461,4.9667e-08,-19.765
462,4.7381e-08,-19.951
463,4.9584e-08,-19.735
464,4.9929e-08,-19.686
465,5.1245e-08,-19.554
466,5.8748e-08,-18.942
467,4.8668e-08,-19.741
468,5.4079e-08,-19.265
469,6.4075e-08,-18.51
470,6.419e-08,-18.483
471,7.2718e-08,-17.923
472,6.3798e-08,-18.473
473,6.7925e-08,-18.182
474,6.5621e-08,-18.314
475,7.5921e-08,-17.663
476,7.6512e-08,-17.611
477,7.1656e-08,-17.877
478,8.2184e-08,-17.264
479,7.7931e-08,-17.476
480,8.413e-08,-17.126
481,9.2394e-08,-16.701
482,8.8747e-08,-16.858
483,1.063e-07,-16.056
484,9.3267e-08,-16.606
485,1.0343e-07,-16.139
486,9.3425e-08,-16.563
487,9.2016e-08,-16.611
488,9.2496e-08,-16.57
489,1.0462e-07,-16.018
490,9.8177e-08,-16.276
491,9.715e-08,-16.304
492,1.1638e-07,-15.502
493,1.0701e-07,-15.849
494,1.0405e-07,-15.953
495,1.0975e-07,-15.704
496,1.1829e-07,-15.361
497,1.1873e-07,-15.327
498,1.0394e-07,-15.888
499,1.1546e-07,-15.414
500,1.0528e-07,-15.797
501,1.1622e-07,-15.351
502,1.0938e-07,-15.596
503,1.1396e-07,-15.401
504,1.0108e-07,-15.905
505,1.1095e-07,-15.483
506,1.162e-07,-15.265
507,1.0782e-07,-15.573
508,1.133e-07,-15.341
509,1.0842e-07,-15.514
510,1.0592e-07,-15.599
511,1.1144e-07,-15.361
512,1.0197e-07,-15.73
513,1.0224e-07,-15.702
514,9.7122e-08,-15.908
515,9.3477e-08,-16.057
516,9.1621e-08,-16.127
517,8.4894e-08,-16.441
518,8.4353e-08,-16.452
519,9.1864e-08,-16.065
520,8.3905e-08,-16.442
521,8.7182e-08,-16.259
522,8.1852e-08,-16.516
523,7.6225e-08,-16.809
524,7.5697e-08,-16.823
525,7.6387e-08,-16.767
526,7.807e-08,-16.655
527,6.8728e-08,-17.192
528,7.498e-08,-16.798
529,6.4087e-08,-17.463
530,6.484e-08,-17.396
531,5.537e-08,-18.065
532,5.6777e-08,-17.94
533,6.0592e-08,-17.641
534,5.5807e-08,-17.982
535,5.7011e-08,-17.873
536,4.9677e-08,-18.455
537,4.9071e-08,-18.492
538,4.7922e-08,-18.579
539,4.4211e-08,-18.913
540,4.3646e-08,-18.953
541,4.0775e-08,-19.232
542,3.9649e-08,-19.338
543,3.3581e-08,-20.043
544,3.473e-08,-19.881
545,3.7292e-08,-19.556
546,3.4659e-08,-19.858
547,3.3653e-08,-19.97
548,3.2995e-08,-20.04
549,3.0696e-08,-20.338
550,3.2072e-08,-20.132
551,2.6252e-08,-20.985
552,2.3451e-08,-21.46
553,2.4646e-08,-21.228
554,2.3862e-08,-21.353
555,2.3374e-08,-21.427
556,2.0067e-08,-22.074
557,2.0661e-08,-21.931
558,2.0675e-08,-21.913
559,1.8916e-08,-22.284
560,1.8307e-08,-22.41
561,1.7908e-08,-22.49
562,1.5915e-08,-22.987
563,1.6255e-08,-22.88
564,1.7152e-08,-22.631
565,1.4756e-08,-23.269
566,1.4127e-08,-23.443
567,1.2964e-08,-23.801
568,1.2502e-08,-23.943
569,1.2212e-08,-24.03
570,1.1923e-08,-24.119
571,1.1438e-08,-24.284
572,1.0682e-08,-24.566
573,9.486e-09,-25.066
574,1.0388e-08,-24.657
575,1.0592e-08,-24.557
576,9.3237e-09,-25.096
577,8.8277e-09,-25.318
578,8.9717e-09,-25.233
579,9.0666e-09,-25.172
580,7.6471e-09,-25.896
581,8.2646e-09,-25.544
582,6.8139e-09,-26.368
583,6.9682e-09,-26.255
584,7.0632e-09,-26.182
585,7.027e-09,-26.189
586,7.0177e-09,-26.18
587,7.107e-09,-26.11
588,6.2757e-09,-26.636
589,5.6255e-09,-27.096
590,6.0231e-09,-26.785
591,6.4302e-09,-26.486
592,5.3565e-09,-27.265
593,5.7441e-09,-26.947
594,6.1491e-09,-26.636
595,5.9605e-09,-26.757
596,5.5522e-09,-27.05
597,5.878e-09,-26.788
598,5.3676e-09,-27.168
599,5.3299e-09,-27.184
600,1.2624e-09,-33.425


==> Figs/data/burgers_turbulence/bt1200_Legendre_04_UniformFull_GaussianGA_Eps0_001.csv <==
f,P,Pdb
1,1.9294e-05,-47.146
2,0.0001189,-33.227
3,0.00041923,-24.233
4,0.0010197,-17.874
5,0.0019678,-13.081
6,0.0035557,-8.9278
7,0.0055064,-5.6893
8,0.007477,-3.201
9,0.0097126,-1.0418
10,0.011404,0.57056
11,0.013107,2.003
12,0.014382,3.1617
13,0.014384,3.8576
14,0.013619,4.2639
15,0.012615,4.5308
16,0.011463,4.6754
17,0.0097665,4.5064
18,0.0086414,4.4713
19,0.0068794,3.9506
20,0.0053014,3.2645
21,0.0043342,2.8135
22,0.0035312,2.3277
23,0.0028515,1.7853
24,0.0027124,1.9378
25,0.0022916,1.5601
26,0.0020958,1.5129
27,0.0022663,2.1805
28,0.0019526,1.8492
29,0.0020144,2.2894
30,0.0019991,2.5508
31,0.0019397,2.7045
32,0.0015712,2.0652
33,0.0016015,2.4155
34,0.0013234,1.8464
35,0.0012979,2.0136
36,0.0010147,1.1896
37,0.00097289,1.2447
38,0.0009873,1.5401
39,0.00096346,1.6596
40,0.00087803,1.4763
41,0.00080957,1.3382
42,0.00081482,1.5756
43,0.00079651,1.6813
44,0.00069483,1.2879
45,0.00070114,1.5223
46,0.00060998,1.1083
47,0.00067916,1.7616
48,0.00058286,1.2805
49,0.00057059,1.3671
50,0.00058174,1.6267
51,0.00053122,1.4041
52,0.00051186,1.4116
53,0.00050138,1.4872
54,0.00040122,0.68174
55,0.00043693,1.2114
56,0.00038196,0.78395
57,0.00038605,0.98392
58,0.00040723,1.367
59,0.00033391,0.6533
60,0.0003389,0.86371
61,0.0003408,1.0316
62,0.00035723,1.3773
63,0.00032639,1.1241
64,0.00030932,1.0277
65,0.00029704,0.98647
66,0.00031318,1.3489
67,0.00025895,0.6536
68,0.00027654,1.0677
69,0.00027338,1.1446
70,0.00025776,1.0141
71,0.00022504,0.54773
72,0.00024163,0.97809
73,0.00021587,0.60835
74,0.00024097,1.2042
75,0.00021257,0.77622
76,0.00021354,0.91097
77,0.00022216,1.1964
78,0.00022576,1.3784
79,0.000192,0.78546
80,0.00020776,1.2373
81,0.00017616,0.6287
82,0.0001771,0.7585
83,0.00016709,0.61112
84,0.00019248,1.3294
85,0.00019244,1.4313
86,0.00016211,0.78805
87,0.00016284,0.90808
88,0.0001723,1.2524
89,0.00015179,0.80032
90,0.0001409,0.57405
91,0.00017038,1.495
92,0.00013334,0.52534
93,0.00013796,0.76709
94,0.00013154,0.65325
95,0.00013847,0.96811
96,0.00013113,0.82258
97,0.00013734,1.1134
98,0.00013859,1.2417
99,0.00013347,1.1665
100,0.000123,0.89893
101,0.00013706,1.4556
102,0.00013634,1.5181
103,0.00012109,1.0877
104,0.00011711,1.0267
105,0.00011243,0.93248
106,0.00012058,1.3188
107,0.00011655,1.2527
108,0.00010326,0.80789
109,0.00011144,1.2188
110,0.00011962,1.6061
111,0.0001177,1.6144
112,0.00010434,1.1689
113,0.00010817,1.4026
114,9.6042e-05,0.96272
115,9.7525e-05,1.1051
116,9.5802e-05,1.1029
117,9.5058e-05,1.1436
118,9.6451e-05,1.2807
119,9.3324e-05,1.2109
120,9.4526e-05,1.3392
121,9.3999e-05,1.3869
122,0.00010904,2.103
123,9.5644e-05,1.6047
124,8.8346e-05,1.3303
125,9.0255e-05,1.4929
126,9.4285e-05,1.7519
127,0.00010126,2.1305
128,8.018e-05,1.1848
129,8.5189e-05,1.5156
130,9.5848e-05,2.0947
131,8.9149e-05,1.8466
132,8.473e-05,1.6918
133,8.7722e-05,1.9081
134,7.8251e-05,1.477
135,8.5278e-05,1.915
136,8.3839e-05,1.9052
137,7.7741e-05,1.6409
138,8.7319e-05,2.2087
139,7.9025e-05,1.8379
140,8.6905e-05,2.313
141,7.9668e-05,1.9972
142,8.6876e-05,2.4348
143,7.7928e-05,2.0236
144,8.2966e-05,2.3562
145,7.0833e-05,1.7297
146,7.7801e-05,2.1969
147,7.0866e-05,1.8507
148,7.5637e-05,2.1926
149,7.477e-05,2.201
150,8.2922e-05,2.7085
151,7.6289e-05,2.4042
152,7.4914e-05,2.3825
153,7.1968e-05,2.2652
154,8.1527e-05,2.8635
155,7.992e-05,2.8332
156,7.1152e-05,2.3843
157,6.8385e-05,2.2676
158,7.4827e-05,2.7137
159,7.6714e-05,2.8767
160,6.2713e-05,2.056
161,7.8952e-05,3.1102
162,7.2694e-05,2.8053
163,7.0365e-05,2.7173
164,7.0882e-05,2.8023
165,6.8068e-05,2.6791
166,7.6697e-05,3.2499
167,6.1081e-05,2.3134
168,6.3635e-05,2.5431
169,7.4777e-05,3.2954
170,6.7022e-05,2.8712
171,7.5075e-05,3.4149
172,6.4482e-05,2.8049
173,6.5897e-05,2.9496
174,6.2297e-05,2.7557
175,6.8352e-05,3.2082
176,6.6154e-05,3.1158
177,5.9736e-05,2.7218
178,6.5039e-05,3.1401
179,5.8901e-05,2.7583
180,6.1716e-05,3.0094
181,6.5703e-05,3.3294
182,6.1137e-05,3.0645
183,6.8577e-05,3.6108
184,5.8226e-05,2.9475
185,6.2639e-05,3.3119
186,5.4599e-05,2.7621
187,5.1839e-05,2.5834
188,5.0162e-05,2.4869
189,5.4576e-05,2.8992
190,4.9669e-05,2.536
191,4.7536e-05,2.3909
192,5.4913e-05,3.0627
193,4.8933e-05,2.6072
194,4.5686e-05,2.3538
195,4.6143e-05,2.4417
196,4.8147e-05,2.6708
197,4.7153e-05,2.6244
198,3.9485e-05,1.8976
199,4.2601e-05,2.2712
200,3.7391e-05,1.7483
201,4.0111e-05,2.0965
202,3.6447e-05,1.7237
203,3.666e-05,1.7918
204,3.1859e-05,1.225
205,3.3578e-05,1.4957
206,3.4353e-05,1.637
207,3.0558e-05,1.1707
208,3.1271e-05,1.3127
209,2.8936e-05,1.0173
210,2.7301e-05,0.80623
211,2.7822e-05,0.92956
212,2.4736e-05,0.46009
213,2.4176e-05,0.40146
214,2.2241e-05,0.079825
215,2.0818e-05,-0.16683
216,1.9814e-05,-0.34118
217,1.7799e-05,-0.76697
218,1.7125e-05,-0.89467
219,1.8115e-05,-0.61075
220,1.6208e-05,-1.0543
221,1.6364e-05,-0.97335
222,1.4926e-05,-1.3335
223,1.3399e-05,-1.7632
224,1.3071e-05,-1.8319
225,1.2808e-05,-1.8816
226,1.2632e-05,-1.9031
227,1.0927e-05,-2.4945
228,1.1488e-05,-2.2389
229,9.6104e-06,-2.9759
230,9.4269e-06,-3.0217
231,7.855e-06,-3.7763
232,7.8359e-06,-3.7493
233,8.2259e-06,-3.5011
234,7.3502e-06,-3.9527
235,7.3174e-06,-3.9351
236,6.2398e-06,-4.59
237,5.9928e-06,-4.7287
238,5.6914e-06,-4.9163
239,5.1226e-06,-5.3371
240,4.96e-06,-5.441
241,4.5159e-06,-5.8122
242,4.307e-06,-5.9819
243,3.5291e-06,-6.8112
244,3.5315e-06,-6.7726
245,3.741e-06,-6.4868
246,3.4075e-06,-6.857
247,3.1965e-06,-7.0993
248,3.0698e-06,-7.2399
249,2.8276e-06,-7.5618
250,2.8141e-06,-7.5478
251,2.2884e-06,-8.4112
252,2.0012e-06,-8.959
253,2.044e-06,-8.8327
254,1.9545e-06,-8.9929
255,1.839e-06,-9.2235
256,1.5571e-06,-9.9119
257,1.5866e-06,-9.7965
258,1.5254e-06,-9.9339
259,1.3773e-06,-10.344
260,1.3229e-06,-10.485
261,1.2376e-06,-10.741
262,1.0722e-06,-11.331
263,1.0879e-06,-11.235
264,1.0887e-06,-11.199
265,9.304e-07,-11.848
266,8.736e-07,-12.089
267,7.7931e-07,-12.553
268,7.2631e-07,-12.826
269,6.989e-07,-12.961
270,6.5859e-07,-13.187
271,6.1516e-07,-13.451
272,5.6952e-07,-13.754
273,4.8856e-07,-14.388
274,5.2335e-07,-14.057
275,5.4614e-07,-13.84
276,4.4458e-07,-14.702
277,4.2378e-07,-14.879
278,4.0743e-07,-15.019
279,3.958e-07,-15.113
280,3.2122e-07,-15.989
281,3.3943e-07,-15.718
282,2.8077e-07,-16.512
283,2.6011e-07,-16.813
284,2.6809e-07,-16.651
285,2.5829e-07,-16.782
286,2.4691e-07,-16.947
287,2.4646e-07,-16.925
288,2.1771e-07,-17.433
289,1.6314e-07,-18.657
290,1.789e-07,-18.226
291,1.842e-07,-18.069
292,1.4669e-07,-19.028
293,1.4511e-07,-19.046
294,1.5625e-07,-18.695
295,1.3065e-07,-19.442
296,1.2884e-07,-19.474
297,1.2158e-07,-19.696
298,1.1717e-07,-19.827
299,1.0326e-07,-20.347
300,9.8925e-08,-20.505
301,9.1425e-08,-20.818
302,8.5906e-08,-21.06
303,7.997e-08,-21.342
304,8.1151e-08,-21.25
305,7.5322e-08,-21.545
306,6.9027e-08,-21.895
307,7.0036e-08,-21.804
308,5.5376e-08,-22.796
309,6.3868e-08,-22.148
310,5.2912e-08,-22.937
311,5.3959e-08,-22.824
312,4.6092e-08,-23.481
313,4.575e-08,-23.485
314,4.4767e-08,-23.552
315,4.0036e-08,-24.009
316,3.746e-08,-24.271
317,3.9948e-08,-23.964
318,3.3651e-08,-24.681
319,3.3006e-08,-24.738
320,3.2746e-08,-24.745
321,3.203e-08,-24.814
322,3.0876e-08,-24.947
323,2.6467e-08,-25.589
324,2.4572e-08,-25.885
325,2.6522e-08,-25.526
326,2.5361e-08,-25.694
327,2.2485e-08,-26.19
328,2.0813e-08,-26.499
329,1.9359e-08,-26.787
330,2.0629e-08,-26.485
331,1.7089e-08,-27.276
332,1.7885e-08,-27.052
333,1.8144e-08,-26.964
334,1.6341e-08,-27.392
335,1.6415e-08,-27.347
336,1.6886e-08,-27.198
337,1.5711e-08,-27.485
338,1.531e-08,-27.572
339,1.3642e-08,-28.047
340,1.4935e-08,-27.628
341,1.3766e-08,-27.957
342,1.3167e-08,-28.124
343,1.3223e-08,-28.081
344,1.3088e-08,-28.1
345,1.257e-08,-28.25
346,1.2006e-08,-28.424
347,1.3027e-08,-28.045
348,1.0938e-08,-28.779
349,1.2258e-08,-28.259
350,1.3223e-08,-27.905
351,1.2507e-08,-28.122
352,1.3084e-08,-27.902
353,1.3555e-08,-27.724
354,1.2556e-08,-28.031
355,1.2751e-08,-27.94
356,1.1676e-08,-28.298
357,1.0984e-08,-28.539
358,1.2387e-08,-27.993
359,1.2773e-08,-27.835
360,1.3367e-08,-27.614
361,1.2187e-08,-27.991
362,1.3963e-08,-27.376
363,1.3661e-08,-27.447
364,1.3552e-08,-27.458
365,1.5435e-08,-26.869
366,1.3967e-08,-27.279
367,1.5969e-08,-26.674
368,1.4216e-08,-27.155
369,1.427e-08,-27.115
370,1.6305e-08,-26.513
371,1.578e-08,-26.631
372,1.7142e-08,-26.248
373,1.6739e-08,-26.329
374,1.8247e-08,-25.931
375,1.748e-08,-26.094
376,1.7244e-08,-26.13
377,1.6975e-08,-26.175
378,1.8157e-08,-25.86
379,1.914e-08,-25.608
380,1.8434e-08,-25.748
381,2.0222e-08,-25.323
382,1.8337e-08,-25.726
383,1.784e-08,-25.822
384,1.9767e-08,-25.354
385,2.0037e-08,-25.272
386,2.0723e-08,-25.104
387,2.1489e-08,-24.924
388,2.1585e-08,-24.882
389,2.3892e-08,-24.418
390,2.23e-08,-24.696
391,2.2439e-08,-24.646
392,2.2594e-08,-24.594
393,2.2514e-08,-24.588
394,2.2132e-08,-24.64
395,2.2145e-08,-24.615
396,1.9955e-08,-25.046
397,2.2758e-08,-24.453
398,2.2487e-08,-24.483
399,2.3082e-08,-24.348
400,2.1453e-08,-24.644
401,2.3196e-08,-24.283
402,2.214e-08,-24.464
403,2.3539e-08,-24.176
404,2.4678e-08,-23.949
405,2.2391e-08,-24.35
406,2.1613e-08,-24.482
407,2.1421e-08,-24.5
408,2.2712e-08,-24.224
409,1.992e-08,-24.773
410,2.1207e-08,-24.48
411,2.1947e-08,-24.309
412,1.9456e-08,-24.812
413,1.9281e-08,-24.83
414,1.933e-08,-24.798
415,2.181e-08,-24.252
416,2.0776e-08,-24.443
417,2.3681e-08,-23.853
418,1.8758e-08,-24.845
419,2.0486e-08,-24.441
420,2.016e-08,-24.49
421,1.9902e-08,-24.525
422,2.162e-08,-24.145
423,1.8608e-08,-24.776
424,1.8583e-08,-24.762
425,1.9578e-08,-24.515
426,1.7371e-08,-25.014
427,2.0457e-08,-24.283
428,1.797e-08,-24.826
429,2.1282e-08,-24.071
430,2.3327e-08,-23.652
431,1.9227e-08,-24.471
432,1.9467e-08,-24.397
433,1.8926e-08,-24.5
434,2.0082e-08,-24.222
435,2.1525e-08,-23.901
436,2.0893e-08,-24.01
437,2.244e-08,-23.68
438,2.2474e-08,-23.654
439,2.2854e-08,-23.561
440,2.2591e-08,-23.592
441,2.3442e-08,-23.411
442,2.7621e-08,-22.679
443,2.4442e-08,-23.191
444,2.5568e-08,-22.975
445,2.4942e-08,-23.064
446,2.727e-08,-22.656
447,2.4716e-08,-23.064
448,2.9592e-08,-22.263
449,2.7603e-08,-22.546
450,3.2997e-08,-21.751
451,3.0482e-08,-22.076
452,3.3919e-08,-21.593
453,3.1438e-08,-21.904
454,3.8044e-08,-21.056
455,3.8939e-08,-20.936
456,3.5802e-08,-21.282
457,3.7052e-08,-21.114
458,4.3216e-08,-20.426
459,4.4095e-08,-20.32
460,3.7488e-08,-21.006
461,4.9667e-08,-19.765
462,4.738e-08,-19.951
463,4.9583e-08,-19.735
464,4.9928e-08,-19.686
465,5.1244e-08,-19.554
466,5.8747e-08,-18.942
467,4.8667e-08,-19.741
468,5.4079e-08,-19.265
469,6.4075e-08,-18.51
470,6.419e-08,-18.483
471,7.2717e-08,-17.923
472,6.3797e-08,-18.473
473,6.7925e-08,-18.182
474,6.5621e-08,-18.314
475,7.592e-08,-17.663
476,7.6512e-08,-17.611
477,7.1656e-08,-17.877
478,8.2184e-08,-17.264
479,7.793e-08,-17.476
480,8.4129e-08,-17.126
481,9.2394e-08,-16.701
482,8.8746e-08,-16.858
483,1.063e-07,-16.056
484,9.3266e-08,-16.606
485,1.0343e-07,-16.139
486,9.3425e-08,-16.563
487,9.2016e-08,-16.611
488,9.2495e-08,-16.57
489,1.0462e-07,-16.018
490,9.8176e-08,-16.276
491,9.715e-08,-16.304
492,1.1638e-07,-15.502
493,1.0701e-07,-15.849
494,1.0405e-07,-15.953
495,1.0975e-07,-15.704
496,1.1829e-07,-15.361
497,1.1873e-07,-15.327
498,1.0394e-07,-15.888
499,1.1546e-07,-15.414
500,1.0528e-07,-15.797
501,1.1622e-07,-15.351
502,1.0938e-07,-15.596
503,1.1396e-07,-15.401
504,1.0108e-07,-15.905
505,1.1095e-07,-15.483
506,1.162e-07,-15.265
507,1.0782e-07,-15.573
508,1.133e-07,-15.341
509,1.0842e-07,-15.514
510,1.0592e-07,-15.599
511,1.1144e-07,-15.361
512,1.0197e-07,-15.73
513,1.0224e-07,-15.702
514,9.7122e-08,-15.908
515,9.3477e-08,-16.057
516,9.1621e-08,-16.127
517,8.4894e-08,-16.441
518,8.4353e-08,-16.452
519,9.1864e-08,-16.065
520,8.3905e-08,-16.442
521,8.7182e-08,-16.259
522,8.1853e-08,-16.516
523,7.6225e-08,-16.809
524,7.5698e-08,-16.823
525,7.6387e-08,-16.767
526,7.807e-08,-16.655
527,6.8729e-08,-17.192
528,7.498e-08,-16.798
529,6.4087e-08,-17.463
530,6.484e-08,-17.396
531,5.537e-08,-18.065
532,5.6777e-08,-17.94
533,6.0592e-08,-17.641
534,5.5807e-08,-17.982
535,5.7011e-08,-17.873
536,4.9677e-08,-18.455
537,4.9072e-08,-18.492
538,4.7922e-08,-18.579
539,4.4211e-08,-18.913
540,4.3647e-08,-18.953
541,4.0775e-08,-19.232
542,3.9649e-08,-19.338
543,3.3581e-08,-20.043
544,3.473e-08,-19.881
545,3.7292e-08,-19.556
546,3.4659e-08,-19.858
547,3.3653e-08,-19.97
548,3.2995e-08,-20.04
549,3.0696e-08,-20.338
550,3.2072e-08,-20.132
551,2.6252e-08,-20.985
552,2.3451e-08,-21.46
553,2.4647e-08,-21.228
554,2.3862e-08,-21.353
555,2.3374e-08,-21.427
556,2.0067e-08,-22.074
557,2.0661e-08,-21.931
558,2.0676e-08,-21.913
559,1.8916e-08,-22.284
560,1.8308e-08,-22.41
561,1.7909e-08,-22.49
562,1.5915e-08,-22.987
563,1.6255e-08,-22.88
564,1.7152e-08,-22.631
565,1.4756e-08,-23.269
566,1.4127e-08,-23.443
567,1.2964e-08,-23.801
568,1.2502e-08,-23.943
569,1.2212e-08,-24.03
570,1.1923e-08,-24.119
571,1.1438e-08,-24.284
572,1.0682e-08,-24.566
573,9.486e-09,-25.066
574,1.0388e-08,-24.657
575,1.0592e-08,-24.557
576,9.3237e-09,-25.096
577,8.8278e-09,-25.318
578,8.9718e-09,-25.233
579,9.0667e-09,-25.172
580,7.6472e-09,-25.896
581,8.2646e-09,-25.544
582,6.8139e-09,-26.368
583,6.9683e-09,-26.255
584,7.0632e-09,-26.182
585,7.0271e-09,-26.189
586,7.0178e-09,-26.18
587,7.107e-09,-26.11
588,6.2757e-09,-26.636
589,5.6255e-09,-27.096
590,6.0232e-09,-26.785
591,6.4303e-09,-26.486
592,5.3565e-09,-27.265
593,5.7442e-09,-26.947
594,6.1491e-09,-26.636
595,5.9605e-09,-26.757
596,5.5522e-09,-27.05
597,5.8781e-09,-26.788
598,5.3676e-09,-27.168
599,5.3299e-09,-27.184
600,1.2624e-09,-33.425


==> Figs/data/burgers_turbulence/bt1200_Legendre_04_UniformFull_GaussianGA_Eps0_010.csv <==
f,P,Pdb
1,1.9294e-05,-47.146
2,0.0001189,-33.227
3,0.00041923,-24.233
4,0.0010197,-17.874
5,0.0019678,-13.081
6,0.0035557,-8.9278
7,0.0055064,-5.6893
8,0.007477,-3.201
9,0.0097126,-1.0418
10,0.011404,0.57056
11,0.013107,2.003
12,0.014382,3.1617
13,0.014384,3.8576
14,0.013619,4.2639
15,0.012615,4.5308
16,0.011463,4.6754
17,0.0097665,4.5064
18,0.0086414,4.4713
19,0.0068794,3.9506
20,0.0053013,3.2645
21,0.0043342,2.8135
22,0.0035312,2.3277
23,0.0028515,1.7853
24,0.0027124,1.9378
25,0.0022916,1.5601
26,0.0020958,1.5129
27,0.0022663,2.1805
28,0.0019526,1.8492
29,0.0020144,2.2894
30,0.0019991,2.5508
31,0.0019397,2.7045
32,0.0015712,2.0652
33,0.0016015,2.4155
34,0.0013234,1.8464
35,0.0012979,2.0136
36,0.0010147,1.1896
37,0.00097288,1.2446
38,0.00098729,1.5401
39,0.00096346,1.6596
40,0.00087803,1.4763
41,0.00080957,1.3382
42,0.00081481,1.5756
43,0.0007965,1.6812
44,0.00069483,1.2878
45,0.00070113,1.5223
46,0.00060998,1.1083
47,0.00067915,1.7616
48,0.00058286,1.2805
49,0.00057058,1.3671
50,0.00058173,1.6266
51,0.00053121,1.4041
52,0.00051186,1.4116
53,0.00050137,1.4871
54,0.00040122,0.68169
55,0.00043693,1.2114
56,0.00038196,0.7839
57,0.00038604,0.98385
58,0.00040723,1.3669
59,0.0003339,0.65323
60,0.00033889,0.86364
61,0.00034079,1.0315
62,0.00035722,1.3772
63,0.00032638,1.1241
64,0.00030932,1.0277
65,0.00029704,0.98638
66,0.00031318,1.3488
67,0.00025894,0.6535
68,0.00027653,1.0676
69,0.00027337,1.1445
70,0.00025775,1.014
71,0.00022503,0.54763
72,0.00024162,0.97798
73,0.00021586,0.60824
74,0.00024096,1.2041
75,0.00021256,0.77609
76,0.00021353,0.91085
77,0.00022215,1.1963
78,0.00022575,1.3783
79,0.00019199,0.78533
80,0.00020775,1.2372
81,0.00017615,0.62856
82,0.0001771,0.75835
83,0.00016709,0.61097
84,0.00019247,1.3293
85,0.00019243,1.4311
86,0.0001621,0.78788
87,0.00016284,0.90791
88,0.00017229,1.2522
89,0.00015179,0.80014
90,0.0001409,0.57386
91,0.00017037,1.4949
92,0.00013333,0.52514
93,0.00013795,0.76689
94,0.00013154,0.65305
95,0.00013847,0.96791
96,0.00013113,0.82237
97,0.00013733,1.1132
98,0.00013858,1.2415
99,0.00013346,1.1662
100,0.00012299,0.89871
101,0.00013705,1.4553
102,0.00013633,1.5179
103,0.00012108,1.0875
104,0.0001171,1.0264
105,0.00011242,0.93222
106,0.00012057,1.3186
107,0.00011654,1.2525
108,0.00010326,0.80764
109,0.00011143,1.2185
110,0.00011962,1.6058
111,0.0001177,1.6141
112,0.00010434,1.1687
113,0.00010816,1.4023
114,9.6036e-05,0.96244
115,9.7518e-05,1.1048
116,9.5796e-05,1.1026
117,9.5052e-05,1.1433
118,9.6444e-05,1.2804
119,9.3318e-05,1.2106
120,9.452e-05,1.3389
121,9.3992e-05,1.3866
122,0.00010903,2.1028
123,9.5637e-05,1.6044
124,8.834e-05,1.33
125,9.0248e-05,1.4926
126,9.4279e-05,1.7516
127,0.00010125,2.1302
128,8.0175e-05,1.1846
129,8.5183e-05,1.5153
130,9.5842e-05,2.0944
131,8.9143e-05,1.8463
132,8.4724e-05,1.6916
133,8.7717e-05,1.9079
134,7.8245e-05,1.4767
135,8.5272e-05,1.9148
136,8.3833e-05,1.9049
137,7.7736e-05,1.6406
138,8.7314e-05,2.2084
139,7.902e-05,1.8377
140,8.6899e-05,2.3127
141,7.9663e-05,1.997
142,8.6871e-05,2.4345
143,7.7924e-05,2.0234
144,8.2961e-05,2.356
145,7.0829e-05,1.7295
146,7.7798e-05,2.1967
147,7.0862e-05,1.8505
148,7.5633e-05,2.1923
149,7.4766e-05,2.2008
150,8.2919e-05,2.7084
151,7.6285e-05,2.4039
152,7.4911e-05,2.3823
153,7.1965e-05,2.265
154,8.1525e-05,2.8633
155,7.9917e-05,2.833
156,7.115e-05,2.3843
157,6.8383e-05,2.2675
158,7.4826e-05,2.7137
159,7.6714e-05,2.8767
160,6.2713e-05,2.056
161,7.8952e-05,3.1102
162,7.2693e-05,2.8052
163,7.0365e-05,2.7173
164,7.0882e-05,2.8022
165,6.8069e-05,2.6792
166,7.6698e-05,3.25
167,6.1083e-05,2.3135
168,6.3636e-05,2.5432
169,7.478e-05,3.2956
170,6.7025e-05,2.8714
171,7.5079e-05,3.4151
172,6.4487e-05,2.8053
173,6.5903e-05,2.95
174,6.2303e-05,2.756
175,6.836e-05,3.2088
176,6.6161e-05,3.1163
177,5.9743e-05,2.7224
178,6.5048e-05,3.1407
179,5.8909e-05,2.7589
180,6.1724e-05,3.01
181,6.5713e-05,3.3301
182,6.1148e-05,3.0653
183,6.859e-05,3.6116
184,5.8238e-05,2.9484
185,6.2653e-05,3.3129
186,5.4613e-05,2.7632
187,5.1851e-05,2.5844
188,5.0175e-05,2.488
189,5.4592e-05,2.9005
190,4.9685e-05,2.5373
191,4.7553e-05,2.3924
192,5.4931e-05,3.0642
193,4.8951e-05,2.6088
194,4.5702e-05,2.3554
195,4.6161e-05,2.4434
196,4.8166e-05,2.6725
197,4.7173e-05,2.6263
198,3.9502e-05,1.8995
199,4.262e-05,2.2732
200,3.7408e-05,1.7503
201,4.013e-05,2.0986
202,3.6466e-05,1.7259
203,3.668e-05,1.7942
204,3.1877e-05,1.2273
205,3.3597e-05,1.4981
206,3.4373e-05,1.6395
207,3.0577e-05,1.1733
208,3.129e-05,1.3153
209,2.8954e-05,1.02
210,2.7319e-05,0.80898
211,2.784e-05,0.93235
212,2.4753e-05,0.46298
213,2.4193e-05,0.40441
214,2.2256e-05,0.082834
215,2.0832e-05,-0.16385
216,1.9828e-05,-0.33811
217,1.7811e-05,-0.76381
218,1.7137e-05,-0.8915
219,1.8128e-05,-0.60755
220,1.622e-05,-1.0511
221,1.6376e-05,-0.97004
222,1.4937e-05,-1.3302
223,1.3409e-05,-1.7598
224,1.3081e-05,-1.8285
225,1.2818e-05,-1.8782
226,1.2642e-05,-1.8996
227,1.0936e-05,-2.491
228,1.1498e-05,-2.2353
229,9.6184e-06,-2.9723
230,9.4348e-06,-3.0181
231,7.8616e-06,-3.7726
232,7.8425e-06,-3.7457
233,8.2328e-06,-3.4974
234,7.3565e-06,-3.949
235,7.3236e-06,-3.9314
236,6.2452e-06,-4.5863
237,5.998e-06,-4.725
238,5.6964e-06,-4.9125
239,5.1271e-06,-5.3333
240,4.9643e-06,-5.4372
241,4.5198e-06,-5.8084
242,4.3108e-06,-5.9781
243,3.5322e-06,-6.8074
244,3.5346e-06,-6.7688
245,3.7443e-06,-6.483
246,3.4105e-06,-6.8532
247,3.1993e-06,-7.0955
248,3.0725e-06,-7.236
249,2.8301e-06,-7.558
250,2.8166e-06,-7.544
251,2.2904e-06,-8.4074
252,2.003e-06,-8.9552
253,2.0458e-06,-8.8289
254,1.9562e-06,-8.9891
255,1.8406e-06,-9.2197
256,1.5585e-06,-9.9082
257,1.588e-06,-9.7927
258,1.5267e-06,-9.9301
259,1.3785e-06,-10.34
260,1.324e-06,-10.482
261,1.2387e-06,-10.737
262,1.0732e-06,-11.327
263,1.0889e-06,-11.231
264,1.0897e-06,-11.195
265,9.3119e-07,-11.845
266,8.7435e-07,-12.086
267,7.7997e-07,-12.549
268,7.2693e-07,-12.822
269,6.9949e-07,-12.957
270,6.5914e-07,-13.183
271,6.1567e-07,-13.447
272,5.6999e-07,-13.75
273,4.8896e-07,-14.384
274,5.2378e-07,-14.053
275,5.4659e-07,-13.837
276,4.4495e-07,-14.699
277,4.2413e-07,-14.875
278,4.0777e-07,-15.015
279,3.9612e-07,-15.11
280,3.2148e-07,-15.985
281,3.397e-07,-15.715
282,2.8099e-07,-16.508
283,2.6032e-07,-16.809
284,2.683e-07,-16.647
285,2.5849e-07,-16.779
286,2.471e-07,-16.944
287,2.4665e-07,-16.922
288,2.1788e-07,-17.43
289,1.6326e-07,-18.653
290,1.7904e-07,-18.223
291,1.8434e-07,-18.066
292,1.4681e-07,-19.025
293,1.4523e-07,-19.042
294,1.5637e-07,-18.691
295,1.3075e-07,-19.439
296,1.2894e-07,-19.47
297,1.2167e-07,-19.693
298,1.1726e-07,-19.824
299,1.0334e-07,-20.344
300,9.8997e-08,-20.501
301,9.1494e-08,-20.815
302,8.597e-08,-21.056
303,8.0029e-08,-21.339
304,8.1211e-08,-21.246
305,7.5377e-08,-21.542
306,6.9077e-08,-21.892
307,7.0086e-08,-21.801
308,5.5416e-08,-22.793
309,6.3913e-08,-22.145
310,5.295e-08,-22.934
311,5.3998e-08,-22.821
312,4.6125e-08,-23.478
313,4.5782e-08,-23.482
314,4.4799e-08,-23.549
315,4.0064e-08,-24.006
316,3.7486e-08,-24.268
317,3.9976e-08,-23.961
318,3.3674e-08,-24.678
319,3.3029e-08,-24.735
320,3.2768e-08,-24.742
321,3.2052e-08,-24.811
322,3.0897e-08,-24.944
323,2.6485e-08,-25.586
324,2.4588e-08,-25.882
325,2.654e-08,-25.523
326,2.5378e-08,-25.691
327,2.25e-08,-26.187
328,2.0827e-08,-26.496
329,1.9371e-08,-26.785
330,2.0643e-08,-26.482
331,1.71e-08,-27.273
332,1.7896e-08,-27.05
333,1.8156e-08,-26.961
334,1.6351e-08,-27.39
335,1.6425e-08,-27.344
336,1.6896e-08,-27.195
337,1.5721e-08,-27.483
338,1.532e-08,-27.569
339,1.3651e-08,-28.044
340,1.4944e-08,-27.626
341,1.3774e-08,-27.954
342,1.3175e-08,-28.122
343,1.3231e-08,-28.078
344,1.3095e-08,-28.098
345,1.2577e-08,-28.248
346,1.2014e-08,-28.422
347,1.3034e-08,-28.043
348,1.0944e-08,-28.777
349,1.2265e-08,-28.257
350,1.323e-08,-27.903
351,1.2514e-08,-28.12
352,1.3091e-08,-27.899
353,1.3562e-08,-27.721
354,1.2563e-08,-28.029
355,1.2757e-08,-27.938
356,1.1682e-08,-28.296
357,1.0989e-08,-28.537
358,1.2393e-08,-27.99
359,1.2779e-08,-27.833
360,1.3374e-08,-27.611
361,1.2192e-08,-27.989
362,1.3969e-08,-27.374
363,1.3667e-08,-27.445
364,1.3559e-08,-27.456
365,1.5441e-08,-26.867
366,1.3973e-08,-27.278
367,1.5976e-08,-26.672
368,1.4221e-08,-27.154
369,1.4275e-08,-27.114
370,1.6311e-08,-26.511
371,1.5787e-08,-26.63
372,1.7148e-08,-26.247
373,1.6746e-08,-26.327
374,1.8253e-08,-25.929
375,1.7486e-08,-26.093
376,1.725e-08,-26.128
377,1.698e-08,-26.174
378,1.8162e-08,-25.858
379,1.9146e-08,-25.607
380,1.8439e-08,-25.747
381,2.0226e-08,-25.322
382,1.834e-08,-25.725
383,1.7843e-08,-25.821
384,1.977e-08,-25.353
385,2.004e-08,-25.272
386,2.0725e-08,-25.103
387,2.1492e-08,-24.923
388,2.1587e-08,-24.882
389,2.3894e-08,-24.418
390,2.2301e-08,-24.695
391,2.2439e-08,-24.646
392,2.2595e-08,-24.594
393,2.2513e-08,-24.588
394,2.2133e-08,-24.64
395,2.2144e-08,-24.616
396,1.9954e-08,-25.046
397,2.2756e-08,-24.453
398,2.2484e-08,-24.484
399,2.3078e-08,-24.348
400,2.1448e-08,-24.645
401,2.3191e-08,-24.284
402,2.2133e-08,-24.465
403,2.3533e-08,-24.177
404,2.467e-08,-23.951
405,2.2384e-08,-24.352
406,2.1605e-08,-24.484
407,2.1413e-08,-24.501
408,2.2704e-08,-24.226
409,1.9912e-08,-24.774
410,2.1196e-08,-24.482
411,2.1935e-08,-24.312
412,1.9445e-08,-24.814
413,1.9269e-08,-24.832
414,1.9319e-08,-24.8
415,2.1797e-08,-24.255
416,2.0762e-08,-24.445
417,2.3666e-08,-23.856
418,1.8746e-08,-24.847
419,2.0471e-08,-24.444
420,2.0145e-08,-24.493
421,1.9886e-08,-24.529
422,2.1602e-08,-24.149
423,1.8592e-08,-24.78
424,1.8567e-08,-24.765
425,1.9561e-08,-24.518
426,1.7355e-08,-25.018
427,2.0438e-08,-24.287
428,1.7953e-08,-24.83
429,2.1262e-08,-24.075
430,2.3304e-08,-23.656
431,1.9207e-08,-24.476
432,1.9447e-08,-24.402
433,1.8906e-08,-24.504
434,2.0062e-08,-24.227
435,2.1502e-08,-23.905
436,2.0871e-08,-24.015
437,2.2417e-08,-23.685
438,2.245e-08,-23.658
439,2.2831e-08,-23.565
440,2.2567e-08,-23.596
441,2.3418e-08,-23.416
442,2.7592e-08,-22.684
443,2.4416e-08,-23.195
444,2.5542e-08,-22.98
445,2.4917e-08,-23.068
446,2.7243e-08,-22.661
447,2.4691e-08,-23.069
448,2.9562e-08,-22.267
449,2.7575e-08,-22.55
450,3.2964e-08,-21.755
451,3.0452e-08,-22.08
452,3.3886e-08,-21.597
453,3.1407e-08,-21.908
454,3.8008e-08,-21.06
455,3.8902e-08,-20.94
456,3.5769e-08,-21.286
457,3.7018e-08,-21.118
458,4.3177e-08,-20.43
459,4.4057e-08,-20.324
460,3.7456e-08,-21.01
461,4.9625e-08,-19.769
462,4.734e-08,-19.955
463,4.9542e-08,-19.739
464,4.9887e-08,-19.69
465,5.1203e-08,-19.558
466,5.8701e-08,-18.946
467,4.863e-08,-19.745
468,5.4038e-08,-19.268
469,6.4028e-08,-18.513
470,6.4143e-08,-18.487
471,7.2666e-08,-17.926
472,6.3755e-08,-18.476
473,6.7881e-08,-18.185
474,6.558e-08,-18.317
475,7.5875e-08,-17.665
476,7.6467e-08,-17.613
477,7.1615e-08,-17.88
478,8.2138e-08,-17.266
479,7.7889e-08,-17.479
480,8.4085e-08,-17.128
481,9.2348e-08,-16.703
482,8.8705e-08,-16.86
483,1.0625e-07,-16.058
484,9.3225e-08,-16.608
485,1.0339e-07,-16.141
486,9.3389e-08,-16.564
487,9.1981e-08,-16.612
488,9.2464e-08,-16.572
489,1.0459e-07,-16.019
490,9.8149e-08,-16.277
491,9.7127e-08,-16.305
492,1.1635e-07,-15.503
493,1.0699e-07,-15.85
494,1.0403e-07,-15.954
495,1.0973e-07,-15.705
496,1.1827e-07,-15.362
497,1.1872e-07,-15.328
498,1.0392e-07,-15.888
499,1.1545e-07,-15.414
500,1.0527e-07,-15.797
501,1.1621e-07,-15.351
502,1.0938e-07,-15.596
503,1.1396e-07,-15.401
504,1.0108e-07,-15.905
505,1.1095e-07,-15.483
506,1.1621e-07,-15.264
507,1.0783e-07,-15.572
508,1.1331e-07,-15.34
509,1.0844e-07,-15.514
510,1.0593e-07,-15.598
511,1.1146e-07,-15.36
512,1.0199e-07,-15.729
513,1.0226e-07,-15.701
514,9.7146e-08,-15.906
515,9.35e-08,-16.056
516,9.1646e-08,-16.126
517,8.4919e-08,-16.44
518,8.4379e-08,-16.451
519,9.1892e-08,-16.064
520,8.3934e-08,-16.441
521,8.7213e-08,-16.257
522,8.1882e-08,-16.515
523,7.6254e-08,-16.807
524,7.5727e-08,-16.821
525,7.6418e-08,-16.765
526,7.8103e-08,-16.654
527,6.8759e-08,-17.191
528,7.5013e-08,-16.796
529,6.4116e-08,-17.461
530,6.487e-08,-17.394
531,5.5395e-08,-18.063
532,5.6803e-08,-17.938
533,6.0622e-08,-17.639
534,5.5835e-08,-17.98
535,5.7039e-08,-17.871
536,4.9703e-08,-18.453
537,4.9096e-08,-18.49
538,4.7948e-08,-18.577
539,4.4235e-08,-18.911
540,4.367e-08,-18.95
541,4.0797e-08,-19.23
542,3.9671e-08,-19.335
543,3.36e-08,-20.041
544,3.4749e-08,-19.879
545,3.7313e-08,-19.553
546,3.4678e-08,-19.856
547,3.3672e-08,-19.968
548,3.3014e-08,-20.037
549,3.0714e-08,-20.335
550,3.209e-08,-20.129
551,2.6267e-08,-20.983
552,2.3465e-08,-21.457
553,2.4661e-08,-21.225
554,2.3876e-08,-21.35
555,2.3388e-08,-21.424
556,2.0079e-08,-22.071
557,2.0673e-08,-21.929
558,2.0688e-08,-21.91
559,1.8927e-08,-22.281
560,1.8319e-08,-22.407
561,1.7919e-08,-22.488
562,1.5924e-08,-22.985
563,1.6265e-08,-22.877
564,1.7162e-08,-22.629
565,1.4765e-08,-23.267
566,1.4135e-08,-23.441
567,1.2971e-08,-23.799
568,1.2509e-08,-23.941
569,1.2219e-08,-24.027
570,1.193e-08,-24.116
571,1.1444e-08,-24.281
572,1.0688e-08,-24.563
573,9.4916e-09,-25.064
574,1.0394e-08,-24.654
575,1.0598e-08,-24.554
576,9.3291e-09,-25.093
577,8.8329e-09,-25.315
578,8.977e-09,-25.23
579,9.0719e-09,-25.169
580,7.6516e-09,-25.894
581,8.2693e-09,-25.542
582,6.8178e-09,-26.365
583,6.9721e-09,-26.253
584,7.0672e-09,-26.179
585,7.031e-09,-26.187
586,7.0218e-09,-26.178
587,7.111e-09,-26.108
588,6.2793e-09,-26.633
589,5.6287e-09,-27.094
590,6.0265e-09,-26.782
591,6.4339e-09,-26.484
592,5.3595e-09,-27.262
593,5.7474e-09,-26.944
594,6.1526e-09,-26.634
595,5.9638e-09,-26.754
596,5.5552e-09,-27.048
597,5.8813e-09,-26.786
598,5.3705e-09,-27.166
599,5.3329e-09,-27.182
600,1.2632e-09,-33.422


==> Figs/data/burgers_turbulence/bt1200_Legendre_04_UniformFull_GaussianGA_Eps0_025.csv <==
f,P,Pdb
1,1.9294e-05,-47.146
2,0.0001189,-33.227
3,0.00041923,-24.233
4,0.0010197,-17.874
5,0.0019678,-13.081
6,0.0035557,-8.9278
7,0.0055064,-5.6893
8,0.007477,-3.201
9,0.0097126,-1.0418
10,0.011404,0.57056
11,0.013107,2.003
12,0.014382,3.1617
13,0.014384,3.8576
14,0.013618,4.2638
15,0.012615,4.5308
16,0.011463,4.6753
17,0.0097665,4.5064
18,0.0086414,4.4713
19,0.0068794,3.9506
20,0.0053013,3.2644
21,0.0043342,2.8135
22,0.0035312,2.3276
23,0.0028515,1.7852
24,0.0027124,1.9377
25,0.0022915,1.5601
26,0.0020957,1.5128
27,0.0022663,2.1804
28,0.0019525,1.8491
29,0.0020144,2.2893
30,0.0019991,2.5507
31,0.0019396,2.7044
32,0.0015711,2.0652
33,0.0016014,2.4154
34,0.0013234,1.8463
35,0.0012978,2.0135
36,0.0010147,1.1895
37,0.00097286,1.2445
38,0.00098726,1.54
39,0.00096343,1.6595
40,0.000878,1.4762
41,0.00080954,1.3381
42,0.00081478,1.5754
43,0.00079647,1.6811
44,0.0006948,1.2877
45,0.0007011,1.5221
46,0.00060995,1.1081
47,0.00067912,1.7614
48,0.00058283,1.2802
49,0.00057055,1.3669
50,0.0005817,1.6264
51,0.00053118,1.4038
52,0.00051183,1.4113
53,0.00050134,1.4869
54,0.00040119,0.68141
55,0.0004369,1.211
56,0.00038193,0.78358
57,0.00038601,0.98352
58,0.0004072,1.3666
59,0.00033387,0.65288
60,0.00033886,0.86328
61,0.00034076,1.0311
62,0.00035718,1.3768
63,0.00032635,1.1237
64,0.00030929,1.0272
65,0.00029701,0.98592
66,0.00031314,1.3483
67,0.00025891,0.65299
68,0.0002765,1.0671
69,0.00027334,1.144
70,0.00025772,1.0135
71,0.000225,0.54706
72,0.00024159,0.9774
73,0.00021583,0.60764
74,0.00024092,1.2034
75,0.00021253,0.77544
76,0.0002135,0.91017
77,0.00022212,1.1956
78,0.00022572,1.3775
79,0.00019196,0.78462
80,0.00020771,1.2364
81,0.00017612,0.62781
82,0.00017706,0.75755
83,0.00016706,0.61016
84,0.00019244,1.3285
85,0.00019239,1.4302
86,0.00016207,0.78697
87,0.0001628,0.90699
88,0.00017225,1.2513
89,0.00015175,0.79919
90,0.00014086,0.57287
91,0.00017033,1.4939
92,0.0001333,0.52408
93,0.00013792,0.76583
94,0.0001315,0.65198
95,0.00013843,0.96683
96,0.00013109,0.82124
97,0.0001373,1.112
98,0.00013854,1.2403
99,0.00013342,1.165
100,0.00012296,0.89755
101,0.00013702,1.4541
102,0.00013629,1.5167
103,0.00012104,1.0862
104,0.00011707,1.0251
105,0.00011238,0.93086
106,0.00012054,1.3173
107,0.0001165,1.2511
108,0.00010322,0.80626
109,0.00011139,1.2171
110,0.00011958,1.6043
111,0.00011766,1.6126
112,0.0001043,1.1673
113,0.00010813,1.4008
114,9.6004e-05,0.96097
115,9.7483e-05,1.1032
116,9.5762e-05,1.1011
117,9.5021e-05,1.1419
118,9.6409e-05,1.2788
119,9.3286e-05,1.2091
120,9.4486e-05,1.3373
121,9.3957e-05,1.385
122,0.00010899,2.1012
123,9.5601e-05,1.6027
124,8.8306e-05,1.3283
125,9.0216e-05,1.491
126,9.4245e-05,1.75
127,0.00010122,2.1286
128,8.0148e-05,1.1831
129,8.5152e-05,1.5137
130,9.5807e-05,2.0928
131,8.9111e-05,1.8448
132,8.4694e-05,1.69
133,8.7686e-05,1.9063
134,7.8217e-05,1.4751
135,8.5243e-05,1.9133
136,8.3802e-05,1.9033
137,7.7708e-05,1.639
138,8.7286e-05,2.207
139,7.8994e-05,1.8363
140,8.6871e-05,2.3113
141,7.9639e-05,1.9957
142,8.6843e-05,2.4331
143,7.7902e-05,2.0222
144,8.2936e-05,2.3547
145,7.0808e-05,1.7282
146,7.7778e-05,2.1956
147,7.0842e-05,1.8493
148,7.5612e-05,2.1911
149,7.4746e-05,2.1996
150,8.2902e-05,2.7075
151,7.6264e-05,2.4027
152,7.4894e-05,2.3813
153,7.1951e-05,2.2642
154,8.1511e-05,2.8626
155,7.9905e-05,2.8324
156,7.1143e-05,2.3838
157,6.8374e-05,2.2669
158,7.4822e-05,2.7134
159,7.6712e-05,2.8766
160,6.2714e-05,2.0561
161,7.8952e-05,3.1102
162,7.2688e-05,2.8049
163,7.0365e-05,2.7173
164,7.0878e-05,2.802
165,6.8072e-05,2.6794
166,7.6703e-05,3.2503
167,6.1091e-05,2.3141
168,6.3645e-05,2.5438
169,7.4795e-05,3.2964
170,6.704e-05,2.8723
171,7.51e-05,3.4163
172,6.4511e-05,2.8069
173,6.5932e-05,2.9519
174,6.233e-05,2.7579
175,6.8403e-05,3.2115
176,6.6199e-05,3.1187
177,5.9781e-05,2.7251
178,6.5094e-05,3.1438
179,5.8954e-05,2.7622
180,6.1769e-05,3.0132
181,6.5769e-05,3.3338
182,6.1206e-05,3.0694
183,6.8661e-05,3.6161
184,5.8298e-05,2.9529
185,6.2725e-05,3.3179
186,5.4681e-05,2.7687
187,5.1917e-05,2.5899
188,5.0246e-05,2.4942
189,5.4678e-05,2.9074
190,4.9766e-05,2.5444
191,4.7638e-05,2.4002
192,5.503e-05,3.072
193,4.9045e-05,2.6171
194,4.579e-05,2.3637
195,4.6254e-05,2.4522
196,4.8266e-05,2.6816
197,4.7277e-05,2.6359
198,3.9592e-05,1.9094
199,4.2724e-05,2.2838
200,3.75e-05,1.7609
201,4.0234e-05,2.1099
202,3.6564e-05,1.7375
203,3.6785e-05,1.8067
204,3.1968e-05,1.2398
205,3.3696e-05,1.5109
206,3.4478e-05,1.6528
207,3.0673e-05,1.187
208,3.139e-05,1.3292
209,2.9049e-05,1.0342
210,2.741e-05,0.82354
211,2.7935e-05,0.94709
212,2.484e-05,0.47825
213,2.428e-05,0.42001
214,2.2338e-05,0.09877
215,2.0908e-05,-0.14802
216,1.9902e-05,-0.3219
217,1.788e-05,-0.74712
218,1.7204e-05,-0.87467
219,1.8199e-05,-0.59058
220,1.6284e-05,-1.0338
221,1.6442e-05,-0.95249
222,1.4999e-05,-1.3124
223,1.3465e-05,-1.7418
224,1.3136e-05,-1.8103
225,1.2873e-05,-1.8597
226,1.2697e-05,-1.8808
227,1.0984e-05,-2.472
228,1.1548e-05,-2.2162
229,9.6607e-06,-2.9532
230,9.4768e-06,-2.9988
231,7.8966e-06,-3.7534
232,7.8776e-06,-3.7263
233,8.2698e-06,-3.4779
234,7.3898e-06,-3.9294
235,7.357e-06,-3.9116
236,6.2739e-06,-4.5664
237,6.0255e-06,-4.7051
238,5.7228e-06,-4.8923
239,5.1509e-06,-5.3132
240,4.9874e-06,-5.4171
241,4.5409e-06,-5.7883
242,4.331e-06,-5.9578
243,3.5486e-06,-6.7873
244,3.5512e-06,-6.7485
245,3.7618e-06,-6.4627
246,3.4264e-06,-6.8329
247,3.2143e-06,-7.0752
248,3.0869e-06,-7.2158
249,2.8434e-06,-7.5377
250,2.8298e-06,-7.5237
251,2.3011e-06,-8.3872
252,2.0123e-06,-8.935
253,2.0554e-06,-8.8086
254,1.9654e-06,-8.9689
255,1.8492e-06,-9.1994
256,1.5657e-06,-9.8881
257,1.5954e-06,-9.7726
258,1.5338e-06,-9.91
259,1.3848e-06,-10.32
260,1.3301e-06,-10.462
261,1.2444e-06,-10.718
262,1.0781e-06,-11.307
263,1.0938e-06,-11.211
264,1.0946e-06,-11.175
265,9.3542e-07,-11.825
266,8.7831e-07,-12.066
267,7.8347e-07,-12.53
268,7.302e-07,-12.803
269,7.0264e-07,-12.938
270,6.621e-07,-13.163
271,6.1841e-07,-13.428
272,5.7253e-07,-13.731
273,4.9111e-07,-14.365
274,5.2609e-07,-14.034
275,5.4899e-07,-13.818
276,4.4689e-07,-14.68
277,4.2596e-07,-14.857
278,4.0953e-07,-14.996
279,3.9783e-07,-15.091
280,3.2286e-07,-15.967
281,3.4115e-07,-15.696
282,2.8219e-07,-16.49
283,2.6143e-07,-16.791
284,2.6944e-07,-16.629
285,2.5959e-07,-16.76
286,2.4814e-07,-16.926
287,2.4769e-07,-16.903
288,2.1879e-07,-17.412
289,1.6393e-07,-18.636
290,1.7978e-07,-18.205
291,1.851e-07,-18.048
292,1.4741e-07,-19.007
293,1.4581e-07,-19.025
294,1.57e-07,-18.674
295,1.3128e-07,-19.422
296,1.2946e-07,-19.453
297,1.2216e-07,-19.676
298,1.1773e-07,-19.807
299,1.0375e-07,-20.327
300,9.9326e-08,-20.487
301,9.1856e-08,-20.798
302,8.631e-08,-21.039
303,8.0342e-08,-21.322
304,8.1526e-08,-21.23
305,7.5671e-08,-21.525
306,6.9343e-08,-21.876
307,7.0353e-08,-21.784
308,5.5628e-08,-22.776
309,6.4153e-08,-22.129
310,5.3149e-08,-22.918
311,5.4202e-08,-22.805
312,4.6298e-08,-23.461
313,4.5954e-08,-23.466
314,4.4965e-08,-23.533
315,4.0214e-08,-23.99
316,3.7624e-08,-24.252
317,4.0125e-08,-23.945
318,3.3799e-08,-24.662
319,3.3151e-08,-24.719
320,3.2886e-08,-24.727
321,3.2167e-08,-24.796
322,3.1007e-08,-24.928
323,2.658e-08,-25.57
324,2.4676e-08,-25.866
325,2.6636e-08,-25.508
326,2.5468e-08,-25.676
327,2.258e-08,-26.172
328,2.0901e-08,-26.481
329,1.9438e-08,-26.77
330,2.0715e-08,-26.467
331,1.7159e-08,-27.259
332,1.7957e-08,-27.035
333,1.8216e-08,-26.947
334,1.6406e-08,-27.375
335,1.6481e-08,-27.329
336,1.6951e-08,-27.181
337,1.5773e-08,-27.468
338,1.5372e-08,-27.554
339,1.3696e-08,-28.03
340,1.4995e-08,-27.611
341,1.3818e-08,-27.94
342,1.3216e-08,-28.108
343,1.3274e-08,-28.064
344,1.3138e-08,-28.084
345,1.2617e-08,-28.234
346,1.2051e-08,-28.408
347,1.3073e-08,-28.03
348,1.0977e-08,-28.763
349,1.2302e-08,-28.244
350,1.3267e-08,-27.891
351,1.2551e-08,-28.107
352,1.3128e-08,-27.887
353,1.3601e-08,-27.709
354,1.26e-08,-28.016
355,1.2793e-08,-27.926
356,1.1713e-08,-28.284
357,1.1021e-08,-28.525
358,1.2427e-08,-27.979
359,1.2813e-08,-27.822
360,1.341e-08,-27.6
361,1.2223e-08,-27.978
362,1.4003e-08,-27.364
363,1.37e-08,-27.435
364,1.3595e-08,-27.444
365,1.5477e-08,-26.857
366,1.4004e-08,-27.268
367,1.6017e-08,-26.661
368,1.425e-08,-27.145
369,1.4304e-08,-27.105
370,1.6345e-08,-26.502
371,1.5819e-08,-26.621
372,1.7176e-08,-26.24
373,1.6783e-08,-26.317
374,1.8282e-08,-25.922
375,1.7515e-08,-26.085
376,1.7283e-08,-26.12
377,1.7005e-08,-26.167
378,1.8189e-08,-25.852
379,1.9175e-08,-25.6
380,1.8467e-08,-25.74
381,2.0249e-08,-25.318
382,1.836e-08,-25.72
383,1.7861e-08,-25.817
384,1.9788e-08,-25.349
385,2.0057e-08,-25.268
386,2.074e-08,-25.1
387,2.1509e-08,-24.92
388,2.1597e-08,-24.879
389,2.3901e-08,-24.417
390,2.2307e-08,-24.694
391,2.2441e-08,-24.646
392,2.2599e-08,-24.593
393,2.2508e-08,-24.589
394,2.2136e-08,-24.639
395,2.2138e-08,-24.617
396,1.9951e-08,-25.046
397,2.2743e-08,-24.456
398,2.2465e-08,-24.487
399,2.3059e-08,-24.352
400,2.1425e-08,-24.65
401,2.3162e-08,-24.289
402,2.2097e-08,-24.472
403,2.3502e-08,-24.183
404,2.4628e-08,-23.958
405,2.2345e-08,-24.359
406,2.1562e-08,-24.493
407,2.1372e-08,-24.51
408,2.2659e-08,-24.234
409,1.9866e-08,-24.784
410,2.1139e-08,-24.493
411,2.1872e-08,-24.324
412,1.9389e-08,-24.827
413,1.9208e-08,-24.846
414,1.926e-08,-24.814
415,2.1727e-08,-24.269
416,2.0689e-08,-24.461
417,2.3585e-08,-23.871
418,1.8679e-08,-24.863
419,2.0392e-08,-24.461
420,2.0064e-08,-24.511
421,1.9801e-08,-24.548
422,2.1504e-08,-24.169
423,1.8508e-08,-24.8
424,1.8485e-08,-24.785
425,1.9473e-08,-24.538
426,1.7271e-08,-25.039
427,2.0333e-08,-24.309
428,1.7865e-08,-24.851
429,2.1156e-08,-24.096
430,2.3179e-08,-23.68
431,1.9106e-08,-24.499
432,1.9342e-08,-24.425
433,1.8802e-08,-24.528
434,1.9955e-08,-24.25
435,2.1385e-08,-23.929
436,2.0756e-08,-24.039
437,2.2295e-08,-23.708
438,2.2325e-08,-23.683
439,2.2706e-08,-23.589
440,2.2438e-08,-23.621
441,2.3289e-08,-23.44
442,2.744e-08,-22.708
443,2.4281e-08,-23.219
444,2.54e-08,-23.004
445,2.4782e-08,-23.091
446,2.7096e-08,-22.684
447,2.4557e-08,-23.092
448,2.9403e-08,-22.291
449,2.7427e-08,-22.573
450,3.2791e-08,-21.778
451,3.0292e-08,-22.103
452,3.371e-08,-21.62
453,3.1247e-08,-21.93
454,3.7817e-08,-21.082
455,3.8709e-08,-20.962
456,3.5596e-08,-21.307
457,3.684e-08,-21.139
458,4.2974e-08,-20.451
459,4.3853e-08,-20.344
460,3.7286e-08,-21.029
461,4.9403e-08,-19.788
462,4.7129e-08,-19.974
463,4.9326e-08,-19.758
464,4.967e-08,-19.709
465,5.0987e-08,-19.576
466,5.8458e-08,-18.964
467,4.8435e-08,-19.762
468,5.3823e-08,-19.285
469,6.3781e-08,-18.53
470,6.3898e-08,-18.503
471,7.2397e-08,-17.942
472,6.353e-08,-18.491
473,6.7647e-08,-18.2
474,6.536e-08,-18.331
475,7.5638e-08,-17.679
476,7.6228e-08,-17.627
477,7.1398e-08,-17.893
478,8.1898e-08,-17.279
479,7.7667e-08,-17.491
480,8.3848e-08,-17.14
481,9.2102e-08,-16.714
482,8.8485e-08,-16.87
483,1.06e-07,-16.068
484,9.3005e-08,-16.618
485,1.0316e-07,-16.15
486,9.32e-08,-16.573
487,9.1799e-08,-16.621
488,9.2299e-08,-16.58
489,1.0442e-07,-16.026
490,9.8001e-08,-16.284
491,9.7001e-08,-16.311
492,1.162e-07,-15.508
493,1.0688e-07,-15.854
494,1.0392e-07,-15.959
495,1.0963e-07,-15.709
496,1.1817e-07,-15.365
497,1.1864e-07,-15.33
498,1.0386e-07,-15.891
499,1.1541e-07,-15.416
500,1.0523e-07,-15.799
501,1.162e-07,-15.351
502,1.0938e-07,-15.597
503,1.1398e-07,-15.4
504,1.0111e-07,-15.903
505,1.1099e-07,-15.481
506,1.1627e-07,-15.262
507,1.0789e-07,-15.57
508,1.1338e-07,-15.337
509,1.0852e-07,-15.51
510,1.0602e-07,-15.595
511,1.1156e-07,-15.356
512,1.021e-07,-15.724
513,1.0238e-07,-15.695
514,9.7273e-08,-15.901
515,9.362e-08,-16.05
516,9.1777e-08,-16.12
517,8.5048e-08,-16.434
518,8.4514e-08,-16.444
519,9.2043e-08,-16.057
520,8.4084e-08,-16.433
521,8.7378e-08,-16.249
522,8.2037e-08,-16.506
523,7.6406e-08,-16.799
524,7.5886e-08,-16.812
525,7.6581e-08,-16.756
526,7.8277e-08,-16.644
527,6.8919e-08,-17.18
528,7.5188e-08,-16.786
529,6.4269e-08,-17.451
530,6.5028e-08,-17.383
531,5.5531e-08,-18.053
532,5.6943e-08,-17.927
533,6.078e-08,-17.628
534,5.5982e-08,-17.969
535,5.719e-08,-17.86
536,4.9837e-08,-18.441
537,4.9229e-08,-18.478
538,4.8083e-08,-18.564
539,4.4359e-08,-18.898
540,4.3793e-08,-18.938
541,4.0913e-08,-19.217
542,3.9786e-08,-19.323
543,3.3696e-08,-20.028
544,3.4851e-08,-19.866
545,3.7425e-08,-19.54
546,3.4781e-08,-19.843
547,3.3774e-08,-19.954
548,3.3112e-08,-20.025
549,3.0807e-08,-20.322
550,3.2187e-08,-20.116
551,2.6348e-08,-20.97
552,2.3537e-08,-21.444
553,2.4737e-08,-21.212
554,2.3949e-08,-21.337
555,2.346e-08,-21.411
556,2.0141e-08,-22.058
557,2.0737e-08,-21.915
558,2.0752e-08,-21.897
559,1.8986e-08,-22.267
560,1.8377e-08,-22.394
561,1.7974e-08,-22.474
562,1.5974e-08,-22.971
563,1.6315e-08,-22.864
564,1.7215e-08,-22.615
565,1.4811e-08,-23.253
566,1.4178e-08,-23.427
567,1.3011e-08,-23.785
568,1.2547e-08,-23.927
569,1.2257e-08,-24.014
570,1.1967e-08,-24.103
571,1.1479e-08,-24.268
572,1.0722e-08,-24.549
573,9.5208e-09,-25.05
574,1.0426e-08,-24.641
575,1.0631e-08,-24.541
576,9.3577e-09,-25.08
577,8.8601e-09,-25.302
578,9.0046e-09,-25.217
579,9.0995e-09,-25.156
580,7.6749e-09,-25.881
581,8.2938e-09,-25.529
582,6.8385e-09,-26.352
583,6.9925e-09,-26.24
584,7.0882e-09,-26.166
585,7.0518e-09,-26.174
586,7.043e-09,-26.164
587,7.1323e-09,-26.095
588,6.2981e-09,-26.62
589,5.6455e-09,-27.081
590,6.0444e-09,-26.769
591,6.4529e-09,-26.471
592,5.3755e-09,-27.249
593,5.7644e-09,-26.931
594,6.1708e-09,-26.621
595,5.9814e-09,-26.742
596,5.5714e-09,-27.035
597,5.8984e-09,-26.773
598,5.3859e-09,-27.153
599,5.3487e-09,-27.169
600,1.2705e-09,-33.397


==> Figs/data/burgers_turbulence/bt1200_Legendre_04_UniformFull_GaussianGA_Eps0_100.csv <==
f,P,Pdb
1,1.9295e-05,-47.146
2,0.0001189,-33.227
3,0.00041924,-24.233
4,0.0010197,-17.874
5,0.0019678,-13.081
6,0.0035557,-8.9278
7,0.0055064,-5.6894
8,0.0074769,-3.201
9,0.0097125,-1.0418
10,0.011404,0.57048
11,0.013107,2.0029
12,0.014381,3.1616
13,0.014383,3.8574
14,0.013618,4.2637
15,0.012615,4.5306
16,0.011462,4.6751
17,0.0097659,4.5061
18,0.0086407,4.471
19,0.0068788,3.9502
20,0.0053008,3.264
21,0.0043337,2.813
22,0.0035308,2.3271
23,0.0028511,1.7846
24,0.002712,1.9371
25,0.0022912,1.5594
26,0.0020954,1.512
27,0.0022658,2.1796
28,0.0019521,1.8482
29,0.0020139,2.2883
30,0.0019985,2.5495
31,0.001939,2.7031
32,0.0015707,2.0638
33,0.0016009,2.4139
34,0.0013229,1.8448
35,0.0012973,2.0118
36,0.0010143,1.1877
37,0.00097242,1.2426
38,0.00098679,1.5379
39,0.00096294,1.6573
40,0.00087755,1.4739
41,0.00080906,1.3355
42,0.0008143,1.5728
43,0.00079594,1.6782
44,0.00069432,1.2847
45,0.0007006,1.5189
46,0.0006095,1.1049
47,0.00067856,1.7579
48,0.00058233,1.2765
49,0.00057004,1.363
50,0.00058116,1.6223
51,0.00053065,1.3995
52,0.0005113,1.4068
53,0.00050079,1.482
54,0.00040074,0.67652
55,0.00043636,1.2057
56,0.00038145,0.77817
57,0.0003855,0.97772
58,0.00040663,1.3606
59,0.0003334,0.64673
60,0.00033837,0.85689
61,0.00034025,1.0245
62,0.00035658,1.3694
63,0.00032581,1.1164
64,0.00030874,1.0195
65,0.00029646,0.97794
66,0.00031254,1.34
67,0.00025838,0.64403
68,0.00027594,1.0584
69,0.00027276,1.1347
70,0.00025715,1.0039
71,0.00022449,0.53709
72,0.00024102,0.96726
73,0.00021531,0.59708
74,0.00024032,1.1926
75,0.00021197,0.76394
76,0.00021291,0.89827
77,0.00022151,1.1837
78,0.00022506,1.3649
79,0.0001914,0.77204
80,0.00020708,1.2232
81,0.00017558,0.61453
82,0.00017649,0.74344
83,0.00016651,0.59588
84,0.00019179,1.3138
85,0.0001917,1.4146
86,0.00016147,0.77094
87,0.00016219,0.89071
88,0.00017159,1.2345
89,0.00015116,0.78217
90,0.0001403,0.55529
91,0.00016964,1.4761
92,0.00013272,0.50518
93,0.00013732,0.74697
94,0.00013093,0.63287
95,0.00013782,0.94762
96,0.00013049,0.8012
97,0.00013663,1.0909
98,0.00013789,1.2197
99,0.00013276,1.1433
100,0.00012237,0.87678
101,0.00013633,1.4324
102,0.0001356,1.4948
103,0.00012041,1.0632
104,0.00011645,1.0019
105,0.00011176,0.90654
106,0.00011988,1.2937
107,0.00011583,1.2259
108,0.00010264,0.78156
109,0.00011075,1.1919
110,0.00011886,1.5782
111,0.00011694,1.5859
112,0.0001037,1.142
113,0.00010746,1.374
114,9.5415e-05,0.93427
115,9.6849e-05,1.0749
116,9.515e-05,1.0732
117,9.4452e-05,1.1158
118,9.577e-05,1.2499
119,9.2711e-05,1.1823
120,9.3877e-05,1.3092
121,9.3317e-05,1.3553
122,0.00010829,2.073
123,9.4943e-05,1.5728
124,8.7698e-05,1.2984
125,8.9624e-05,1.4624
126,9.3626e-05,1.7214
127,0.00010054,2.0993
128,7.9662e-05,1.1567
129,8.4585e-05,1.4848
130,9.5171e-05,2.0639
131,8.8526e-05,1.8161
132,8.4145e-05,1.6618
133,8.7125e-05,1.8785
134,7.7692e-05,1.4458
135,8.4702e-05,1.8856
136,8.3229e-05,1.8735
137,7.7181e-05,1.6095
138,8.6769e-05,2.1812
139,7.8513e-05,1.8097
140,8.6337e-05,2.2845
141,7.9191e-05,1.9711
142,8.6318e-05,2.4068
143,7.7484e-05,1.9989
144,8.2466e-05,2.33
145,7.041e-05,1.7037
146,7.7403e-05,2.1746
147,7.0457e-05,1.8256
148,7.5207e-05,2.1678
149,7.4365e-05,2.1774
150,8.2567e-05,2.6899
151,7.5853e-05,2.3793
152,7.4549e-05,2.3613
153,7.1664e-05,2.2468
154,8.1224e-05,2.8473
155,7.9648e-05,2.8184
156,7.0973e-05,2.3734
157,6.8184e-05,2.2548
158,7.4696e-05,2.7061
159,7.6636e-05,2.8723
160,6.2689e-05,2.0543
161,7.8901e-05,3.1073
162,7.2549e-05,2.7966
163,7.0312e-05,2.714
164,7.0772e-05,2.7955
165,6.808e-05,2.6798
166,7.6734e-05,3.2521
167,6.1182e-05,2.3206
168,6.3753e-05,2.5512
169,7.4994e-05,3.308
170,6.7248e-05,2.8858
171,7.5408e-05,3.4341
172,6.4884e-05,2.832
173,6.6386e-05,2.9817
174,6.2749e-05,2.7871
175,6.9104e-05,3.2558
176,6.6796e-05,3.1577
177,6.0399e-05,2.7697
178,6.5854e-05,3.1942
179,5.9683e-05,2.8156
180,6.25e-05,3.0642
181,6.6672e-05,3.393
182,6.2165e-05,3.1369
183,6.9846e-05,3.6905
184,5.9295e-05,3.0265
185,6.3937e-05,3.401
186,5.5846e-05,2.8602
187,5.3019e-05,2.6812
188,5.1451e-05,2.5971
189,5.615e-05,3.0227
190,5.1153e-05,2.6638
191,4.9109e-05,2.5323
192,5.6737e-05,3.2047
193,5.0665e-05,2.7582
194,4.73e-05,2.5047
195,4.7881e-05,2.6024
196,5.0019e-05,2.8365
197,4.9101e-05,2.8002
198,4.1175e-05,2.0797
199,4.4546e-05,2.4651
200,3.91e-05,1.9424
201,4.207e-05,2.3037
202,3.8293e-05,1.9382
203,3.866e-05,2.0225
204,3.3596e-05,1.4555
205,3.5458e-05,1.7322
206,3.6355e-05,1.883
207,3.2403e-05,1.4253
208,3.318e-05,1.57
209,3.0756e-05,1.2823
210,2.9059e-05,1.0772
211,2.9637e-05,1.2039
212,2.6412e-05,0.74479
213,2.5852e-05,0.69246
214,2.3819e-05,0.37742
215,2.2284e-05,0.12865
216,2.1246e-05,-0.038161
217,1.9126e-05,-0.45454
218,1.8413e-05,-0.5797
219,1.949e-05,-0.29303
220,1.7459e-05,-0.73128
221,1.7651e-05,-0.64439
222,1.6118e-05,-0.99975
223,1.4488e-05,-1.424
224,1.4141e-05,-1.4902
225,1.3875e-05,-1.5339
226,1.3701e-05,-1.5504
227,1.1864e-05,-2.137
228,1.2476e-05,-1.8805
229,1.0439e-05,-2.6166
230,1.0249e-05,-2.6588
231,8.5399e-06,-3.4132
232,8.5243e-06,-3.3836
233,8.9518e-06,-3.1338
234,8.004e-06,-3.5826
235,7.9727e-06,-3.5626
236,6.8038e-06,-4.2142
237,6.5348e-06,-4.3527
238,6.2123e-06,-4.5359
239,5.5908e-06,-4.9573
240,5.4133e-06,-5.0612
241,4.9302e-06,-5.431
242,4.7053e-06,-5.5978
243,3.8527e-06,-6.4303
244,3.8581e-06,-6.3885
245,4.0868e-06,-6.1028
246,3.7215e-06,-6.4741
247,3.4922e-06,-6.715
248,3.3535e-06,-6.856
249,3.0893e-06,-7.1774
250,3.0748e-06,-7.163
251,2.499e-06,-8.0289
252,2.1859e-06,-8.5756
253,2.2332e-06,-8.4483
254,2.1345e-06,-8.6104
255,2.0093e-06,-8.8388
256,1.6998e-06,-9.5313
257,1.7321e-06,-9.4155
258,1.6651e-06,-9.5532
259,1.5028e-06,-9.9649
260,1.4433e-06,-10.107
261,1.3502e-06,-10.363
262,1.1691e-06,-10.955
263,1.1862e-06,-10.859
264,1.1866e-06,-10.825
265,1.0139e-06,-11.475
266,9.5178e-07,-11.717
267,8.4851e-07,-12.183
268,7.9077e-07,-12.457
269,7.6107e-07,-12.591
270,7.1693e-07,-12.818
271,6.6916e-07,-13.085
272,6.1961e-07,-13.387
273,5.3088e-07,-14.027
274,5.6883e-07,-13.695
275,5.9349e-07,-13.479
276,4.8287e-07,-14.344
277,4.5992e-07,-14.524
278,4.4215e-07,-14.663
279,4.2948e-07,-14.759
280,3.4839e-07,-15.636
281,3.6795e-07,-15.368
282,3.0435e-07,-16.161
283,2.8197e-07,-16.462
284,2.9045e-07,-16.303
285,2.7989e-07,-16.433
286,2.674e-07,-16.601
287,2.6679e-07,-16.581
288,2.355e-07,-17.092
289,1.7623e-07,-18.321
290,1.9339e-07,-17.888
291,1.9904e-07,-17.733
292,1.5847e-07,-18.693
293,1.5667e-07,-18.713
294,1.6866e-07,-18.363
295,1.4099e-07,-19.112
296,1.3902e-07,-19.143
297,1.3113e-07,-19.368
298,1.2635e-07,-19.5
299,1.1131e-07,-20.021
300,1.6494e-07,-18.284
301,9.8525e-08,-20.493
302,9.2574e-08,-20.735
303,8.6106e-08,-21.021
304,8.7335e-08,-20.931
305,8.107e-08,-21.225
306,7.4224e-08,-21.58
307,7.5283e-08,-21.49
308,5.9522e-08,-22.482
309,6.8574e-08,-21.839
310,5.6818e-08,-22.628
311,5.7973e-08,-22.513
312,4.9493e-08,-23.171
313,4.912e-08,-23.177
314,4.8035e-08,-23.246
315,4.2957e-08,-23.703
316,4.0174e-08,-23.967
317,4.2867e-08,-23.658
318,3.6079e-08,-24.379
319,3.5388e-08,-24.436
320,3.5054e-08,-24.45
321,3.4275e-08,-24.52
322,3.3031e-08,-24.654
323,2.8323e-08,-25.295
324,2.6287e-08,-25.592
325,2.8391e-08,-25.231
326,2.7112e-08,-25.404
327,2.404e-08,-25.9
328,2.2268e-08,-26.206
329,2.0664e-08,-26.504
330,2.203e-08,-26.199
331,1.8229e-08,-26.996
332,1.9066e-08,-26.775
333,1.932e-08,-26.691
334,1.7408e-08,-27.118
335,1.7505e-08,-27.067
336,1.7956e-08,-26.931
337,1.673e-08,-27.212
338,1.6327e-08,-27.293
339,1.453e-08,-27.773
340,1.5921e-08,-27.351
341,1.4625e-08,-27.694
342,1.3967e-08,-27.868
343,1.4068e-08,-27.812
344,1.391e-08,-27.836
345,1.3345e-08,-27.99
346,1.2747e-08,-28.164
347,1.3778e-08,-27.801
348,1.1591e-08,-28.527
349,1.2993e-08,-28.006
350,1.3958e-08,-27.671
351,1.323e-08,-27.878
352,1.3797e-08,-27.671
353,1.4306e-08,-27.489
354,1.3269e-08,-27.791
355,1.3449e-08,-27.709
356,1.2284e-08,-28.077
357,1.1594e-08,-28.304
358,1.3046e-08,-27.767
359,1.343e-08,-27.617
360,1.4068e-08,-27.392
361,1.2785e-08,-27.783
362,1.4617e-08,-27.177
363,1.43e-08,-27.248
364,1.4257e-08,-27.238
365,1.6128e-08,-26.678
366,1.4573e-08,-27.095
367,1.6749e-08,-26.467
368,1.4776e-08,-26.988
369,1.4819e-08,-26.951
370,1.6961e-08,-26.341
371,1.6411e-08,-26.461
372,1.7691e-08,-26.112
373,1.7458e-08,-26.146
374,1.8821e-08,-25.796
375,1.8056e-08,-25.953
376,1.7877e-08,-25.973
377,1.7469e-08,-26.051
378,1.8675e-08,-25.737
379,1.9698e-08,-25.483
380,1.8962e-08,-25.626
381,2.0658e-08,-25.231
382,1.8712e-08,-25.638
383,1.8185e-08,-25.739
384,2.0108e-08,-25.28
385,2.0347e-08,-25.206
386,2.0995e-08,-25.047
387,2.1801e-08,-24.861
388,2.1778e-08,-24.843
389,2.4012e-08,-24.397
390,2.2395e-08,-24.677
391,2.2473e-08,-24.64
392,2.2666e-08,-24.581
393,2.2415e-08,-24.607
394,2.2188e-08,-24.629
395,2.2022e-08,-24.639
396,1.9879e-08,-25.062
397,2.251e-08,-24.5
398,2.2132e-08,-24.552
399,2.2706e-08,-24.419
400,2.1005e-08,-24.736
401,2.2646e-08,-24.387
402,2.1446e-08,-24.602
403,2.2943e-08,-24.287
404,2.3878e-08,-24.092
405,2.1646e-08,-24.497
406,2.0793e-08,-24.65
407,2.0632e-08,-24.663
408,2.187e-08,-24.388
409,1.9067e-08,-24.963
410,2.0135e-08,-24.705
411,2.0768e-08,-24.549
412,1.8393e-08,-25.056
413,1.8135e-08,-25.096
414,1.8217e-08,-25.055
415,2.0502e-08,-24.521
416,1.9407e-08,-24.738
417,2.2163e-08,-24.141
418,1.7518e-08,-25.142
419,1.9011e-08,-24.766
420,1.8652e-08,-24.828
421,1.8319e-08,-24.885
422,1.9817e-08,-24.523
423,1.7044e-08,-25.157
424,1.7055e-08,-25.134
425,1.7948e-08,-24.892
426,1.5823e-08,-25.419
427,1.8538e-08,-24.711
428,1.6334e-08,-25.24
429,1.933e-08,-24.489
430,2.1034e-08,-24.101
431,1.7367e-08,-24.913
432,1.7536e-08,-24.851
433,1.7018e-08,-24.961
434,1.8123e-08,-24.668
435,1.9354e-08,-24.363
436,1.8769e-08,-24.476
437,2.0187e-08,-24.14
438,2.0172e-08,-24.123
439,2.0556e-08,-24.021
440,2.0228e-08,-24.071
441,2.1062e-08,-23.876
442,2.4812e-08,-23.145
443,2.1949e-08,-23.658
444,2.2962e-08,-23.442
445,2.2467e-08,-23.517
446,2.4561e-08,-23.111
447,2.2247e-08,-23.521
448,2.6652e-08,-22.717
449,2.4866e-08,-22.999
450,2.9789e-08,-22.195
451,2.7518e-08,-22.52
452,3.067e-08,-22.03
453,2.8465e-08,-22.335
454,3.4513e-08,-21.479
455,3.5363e-08,-21.354
456,3.2581e-08,-21.691
457,3.3735e-08,-21.521
458,3.9431e-08,-20.824
459,4.0308e-08,-20.71
460,3.4324e-08,-21.389
461,4.5515e-08,-20.144
462,4.3434e-08,-20.329
463,4.5535e-08,-20.105
464,4.5869e-08,-20.054
465,4.72e-08,-19.911
466,5.4194e-08,-19.293
467,4.5001e-08,-20.081
468,5.0027e-08,-19.603
469,5.9432e-08,-18.836
470,5.9567e-08,-18.808
471,6.7635e-08,-18.238
472,5.954e-08,-18.773
473,6.3502e-08,-18.475
474,6.1442e-08,-18.6
475,7.1398e-08,-17.929
476,7.1945e-08,-17.878
477,6.7521e-08,-18.135
478,7.7581e-08,-17.514
479,7.3678e-08,-17.72
480,7.9575e-08,-17.367
481,8.7665e-08,-16.929
482,8.448e-08,-17.072
483,1.0136e-07,-16.262
484,8.8991e-08,-16.81
485,9.9033e-08,-16.327
486,8.9711e-08,-16.739
487,8.842e-08,-16.784
488,8.9209e-08,-16.728
489,1.0127e-07,-16.159
490,9.5209e-08,-16.409
491,9.4596e-08,-16.42
492,1.1341e-07,-15.614
493,1.0461e-07,-15.947
494,1.0171e-07,-16.052
495,1.0756e-07,-15.791
496,1.162e-07,-15.438
497,1.1703e-07,-15.39
498,1.0259e-07,-15.944
499,1.144e-07,-15.454
500,1.0433e-07,-15.837
501,1.1565e-07,-15.372
502,1.0906e-07,-15.609
503,1.1411e-07,-15.395
504,1.0138e-07,-15.892
505,1.1138e-07,-15.466
506,1.1706e-07,-15.233
507,1.0882e-07,-15.533
508,1.1452e-07,-15.294
509,1.0985e-07,-15.458
510,1.0744e-07,-15.537
511,1.1318e-07,-15.294
512,1.0392e-07,-15.648
513,1.0444e-07,-15.609
514,9.9408e-08,-15.807
515,9.5653e-08,-15.957
516,9.4006e-08,-16.015
517,8.726e-08,-16.322
518,8.6843e-08,-16.326
519,9.4634e-08,-15.936
520,8.6695e-08,-16.3
521,9.0249e-08,-16.109
522,8.475e-08,-16.365
523,7.9064e-08,-16.65
524,7.8673e-08,-16.655
525,7.9457e-08,-16.595
526,8.1344e-08,-16.477
527,7.1759e-08,-17.005
528,7.829e-08,-16.61
529,6.6996e-08,-17.27
530,6.7841e-08,-17.2
531,5.7943e-08,-17.868
532,5.9432e-08,-17.742
533,6.3601e-08,-17.431
534,5.8623e-08,-17.769
535,5.9897e-08,-17.659
536,5.2253e-08,-18.236
537,5.1605e-08,-18.274
538,5.0531e-08,-18.349
539,4.6599e-08,-18.684
540,4.6023e-08,-18.722
541,4.3004e-08,-19.001
542,4.187e-08,-19.101
543,3.5446e-08,-19.808
544,3.6692e-08,-19.642
545,3.9456e-08,-19.311
546,3.6638e-08,-19.617
547,3.5626e-08,-19.723
548,3.49e-08,-19.796
549,3.2504e-08,-20.089
550,3.3954e-08,-19.884
551,2.7815e-08,-20.734
552,2.485e-08,-21.208
553,2.6115e-08,-20.977
554,2.5289e-08,-21.1
555,2.477e-08,-21.175
556,2.1272e-08,-21.82
557,2.1899e-08,-21.679
558,2.1927e-08,-21.657
559,2.0066e-08,-22.027
560,1.9442e-08,-22.149
561,1.8977e-08,-22.238
562,1.6885e-08,-22.73
563,1.7237e-08,-22.625
564,1.8181e-08,-22.378
565,1.5648e-08,-23.014
566,1.4968e-08,-23.192
567,1.3745e-08,-23.547
568,1.3248e-08,-23.692
569,1.2951e-08,-23.775
570,1.2644e-08,-23.864
571,1.211e-08,-24.036
572,1.1334e-08,-24.308
573,1.0055e-08,-24.813
574,1.1011e-08,-24.403
575,1.1227e-08,-24.304
576,9.8793e-09,-24.844
577,9.3554e-09,-25.066
578,9.5078e-09,-24.981
579,9.6034e-09,-24.922
580,8.0995e-09,-25.647
581,8.742e-09,-25.3
582,7.214e-09,-26.12
583,7.3652e-09,-26.015
584,7.4696e-09,-25.939
585,7.4319e-09,-25.946
586,7.4272e-09,-25.934
587,7.5213e-09,-25.864
588,6.6399e-09,-26.391
589,5.9493e-09,-26.853
590,6.3703e-09,-26.541
591,6.8005e-09,-26.243
592,5.6662e-09,-27.021
593,6.0738e-09,-26.704
594,6.5031e-09,-26.393
595,6.3009e-09,-26.516
596,5.8655e-09,-26.812
597,6.2104e-09,-26.549
598,5.6659e-09,-26.933
599,5.6364e-09,-26.941
600,8.8483e-09,-24.968


==> Figs/data/burgers_turbulence/bt1200_Legendre_04_UniformFull_GaussianGA_Eps0_250.csv <==
f,P,Pdb
1,1.929e-05,-47.147
2,0.00011886,-33.229
3,0.00041911,-24.234
4,0.0010193,-17.876
5,0.001967,-13.083
6,0.0035543,-8.9295
7,0.0055042,-5.6911
8,0.007474,-3.2027
9,0.0097087,-1.0435
10,0.011399,0.56881
11,0.013102,2.0012
12,0.014376,3.16
13,0.014378,3.8559
14,0.013613,4.262
15,0.01261,4.5291
16,0.011458,4.6736
17,0.0097626,4.5047
18,0.0086376,4.4694
19,0.0068764,3.9487
20,0.0052987,3.2623
21,0.0043319,2.8112
22,0.0035291,2.3252
23,0.0028495,1.7822
24,0.0027103,1.9344
25,0.0022896,1.5564
26,0.0020938,1.5088
27,0.0022639,2.1759
28,0.0019504,1.8443
29,0.002012,2.2843
30,0.0019964,2.5449
31,0.0019368,2.6982
32,0.0015689,2.0589
33,0.0015988,2.4083
34,0.0013211,1.839
35,0.0012954,2.0054
36,0.0010127,1.1807
37,0.00097079,1.2353
38,0.00098496,1.5299
39,0.00096102,1.6486
40,0.00087571,1.4648
41,0.00080715,1.3252
42,0.00081239,1.5627
43,0.00079385,1.6668
44,0.00069242,1.2728
45,0.00069859,1.5065
46,0.00060766,1.0917
47,0.00067629,1.7433
48,0.00058027,1.2611
49,0.00056787,1.3464
50,0.00057889,1.6053
51,0.0005284,1.381
52,0.00050909,1.388
53,0.0004984,1.4613
54,0.00039879,0.65534
55,0.00043402,1.1824
56,0.0003794,0.75478
57,0.00038326,0.9524
58,0.00040415,1.334
59,0.00033132,0.61947
60,0.00033615,0.8283
61,0.00033792,0.99468
62,0.00035384,1.3359
63,0.00032335,1.0835
64,0.00030623,0.98402
65,0.00029396,0.94122
66,0.00030974,1.3008
67,0.00025591,0.60232
68,0.00027337,1.0177
69,0.00027005,1.0914
70,0.00025448,0.95843
71,0.00022204,0.48957
72,0.00023831,0.9181
73,0.0002128,0.54627
74,0.00023742,1.1398
75,0.00020928,0.70845
76,0.00021007,0.83996
77,0.00021854,1.1252
78,0.00022185,1.3026
79,0.00018862,0.70841
80,0.00020392,1.1563
81,0.00017288,0.54725
82,0.00017361,0.67213
83,0.00016375,0.52328
84,0.00018851,1.239
85,0.00018823,1.3353
86,0.00015844,0.68863
87,0.00015908,0.80659
88,0.00016822,1.1484
89,0.00014814,0.69461
90,0.00013739,0.46452
91,0.00016602,1.3826
92,0.00012974,0.40649
93,0.0001342,0.64733
94,0.00012788,0.53063
95,0.0001346,0.8449
96,0.0001273,0.69387
97,0.00013315,0.9788
98,0.0001344,1.1084
99,0.00012923,1.0265
100,0.00011921,0.76297
101,0.00013262,1.3126
102,0.00013187,1.3736
103,0.00011695,0.93662
104,0.00011303,0.87242
105,0.00010839,0.77364
106,0.00011628,1.161
107,0.00011214,1.0854
108,9.9408e-05,0.6427
109,0.00010716,1.0489
110,0.00011489,1.4305
111,0.00011293,1.4347
112,0.00010027,0.9961
113,0.00010372,1.2202
114,9.2097e-05,0.78054
115,9.33e-05,0.91279
116,9.1675e-05,0.91165
117,9.1143e-05,0.96094
118,9.2136e-05,1.0819
119,8.9336e-05,1.0212
120,9.0338e-05,1.1423
121,8.9622e-05,1.1799
122,0.00010412,1.9025
123,9.1105e-05,1.3935
124,8.4156e-05,1.1193
125,8.6067e-05,1.2865
126,8.9895e-05,1.5448
127,9.6414e-05,1.9175
128,7.6604e-05,0.9867
129,8.1122e-05,1.3032
130,9.1218e-05,1.8797
131,8.4875e-05,1.6332
132,8.0704e-05,1.4805
133,8.3543e-05,1.6961
134,7.435e-05,1.2549
135,8.117e-05,1.7007
136,7.9599e-05,1.6799
137,7.3803e-05,1.4152
138,8.3279e-05,2.0029
139,7.5284e-05,1.6273
140,8.2766e-05,2.1011
141,7.6065e-05,1.7962
142,8.2716e-05,2.2216
143,7.4468e-05,1.8264
144,7.9143e-05,2.1514
145,6.757e-05,1.5249
146,7.4541e-05,2.011
147,6.7661e-05,1.6498
148,7.2189e-05,1.9899
149,7.1424e-05,2.0021
150,7.9689e-05,2.5358
151,7.2777e-05,2.1995
152,7.1767e-05,2.1961
153,6.9229e-05,2.0967
154,7.8566e-05,2.7028
155,7.7203e-05,2.683
156,6.8989e-05,2.2503
157,6.6121e-05,2.1214
158,7.2768e-05,2.5925
159,7.4985e-05,2.7777
160,6.1386e-05,1.9631
161,7.7144e-05,3.0095
162,7.0526e-05,2.6738
163,6.8683e-05,2.6122
164,6.8964e-05,2.6831
165,6.6731e-05,2.593
166,7.5346e-05,3.1728
167,6.0361e-05,2.2619
168,6.2893e-05,2.4922
169,7.4268e-05,3.2658
170,6.6732e-05,2.8523
171,7.5191e-05,3.4216
172,6.521e-05,2.8537
173,6.7013e-05,3.0225
174,6.319e-05,2.8174
175,7.074e-05,3.3574
176,6.7914e-05,3.2298
177,6.1874e-05,2.8745
178,6.7726e-05,3.3159
179,6.1577e-05,2.9513
180,6.4158e-05,3.178
181,6.9088e-05,3.5476
182,6.5105e-05,3.3375
183,7.3528e-05,3.9135
184,6.2358e-05,3.2453
185,6.7989e-05,3.6678
186,6.0065e-05,3.1765
187,5.6836e-05,2.9831
188,5.5944e-05,2.9607
189,6.195e-05,3.4496
190,5.6727e-05,3.113
191,5.5331e-05,3.0504
192,6.3911e-05,3.7217
193,5.7683e-05,3.3216
194,5.3744e-05,3.0594
195,5.5039e-05,3.2074
196,5.7836e-05,3.4671
197,5.7413e-05,3.4794
198,4.8559e-05,2.796
199,5.327e-05,3.2419
200,4.6742e-05,2.7177
201,5.1096e-05,3.1478
202,4.695e-05,2.8234
203,4.8383e-05,2.9968
204,4.202e-05,2.4272
205,4.4641e-05,2.7324
206,4.6322e-05,2.9353
207,4.1758e-05,2.5268
208,4.2936e-05,2.6895
209,4.0166e-05,2.4415
210,3.8287e-05,2.2749
211,3.9179e-05,2.4162
212,3.5411e-05,2.0181
213,3.4937e-05,2.0004
214,3.25e-05,1.7271
215,3.0343e-05,1.4693
216,2.9208e-05,1.3442
217,2.663e-05,0.98298
218,2.5741e-05,0.87545
219,2.7355e-05,1.1792
220,2.4686e-05,0.77294
221,2.5149e-05,0.89308
222,2.3145e-05,0.57167
223,2.0947e-05,0.1773
224,2.0534e-05,0.12977
225,2.0323e-05,0.12357
226,2.0208e-05,0.13749
227,1.762e-05,-0.41953
228,1.8559e-05,-0.15576
229,1.5563e-05,-0.88244
230,1.5351e-05,-0.90399
231,1.2812e-05,-1.6515
232,1.2839e-05,-1.6051
233,1.3528e-05,-1.3405
234,1.215e-05,-1.7697
235,1.2146e-05,-1.7345
236,1.0414e-05,-2.3657
237,1.0016e-05,-2.4981
238,9.5781e-06,-2.6557
239,8.6219e-06,-3.076
240,8.3571e-06,-3.1752
241,7.6266e-06,-3.5363
242,7.3111e-06,-3.6839
243,5.9684e-06,-4.5293
244,5.9993e-06,-4.4712
245,6.3648e-06,-4.1788
246,5.7895e-06,-4.5549
247,5.4463e-06,-4.785
248,5.2294e-06,-4.9264
249,4.8261e-06,-5.24
250,4.8057e-06,-5.2237
251,3.8984e-06,-6.0977
252,3.4156e-06,-6.6373
253,3.4937e-06,-6.5047
254,3.3348e-06,-6.6726
255,3.1467e-06,-6.8907
256,2.6519e-06,-7.5996
257,2.7051e-06,-7.4795
258,2.5996e-06,-7.6186
259,2.3425e-06,-8.0373
260,2.25e-06,-8.1788
261,2.1038e-06,-8.4371
262,1.8168e-06,-9.0408
263,1.8439e-06,-8.9436
264,1.8399e-06,-8.92
265,1.5721e-06,-9.5702
266,1.4742e-06,-9.8169
267,1.3106e-06,-10.295
268,1.2205e-06,-10.572
269,1.176e-06,-10.701
270,1.1058e-06,-10.936
271,1.0283e-06,-11.219
272,9.5384e-07,-11.514
273,8.1221e-07,-12.18
274,8.7123e-07,-11.844
275,9.0894e-07,-11.628
276,7.3719e-07,-12.506
277,7e-07,-12.699
278,6.7192e-07,-12.846
279,6.5188e-07,-12.946
280,5.2803e-07,-13.83
281,5.5557e-07,-13.578
282,4.6029e-07,-14.365
283,4.2523e-07,-14.678
284,4.3758e-07,-14.523
285,4.2185e-07,-14.652
286,4.0242e-07,-14.826
287,3.9937e-07,-14.829
288,3.5262e-07,-15.339
289,2.6208e-07,-16.598
290,2.8746e-07,-16.166
291,2.9564e-07,-16.015
292,2.3487e-07,-16.984
293,2.3148e-07,-17.017
294,2.4922e-07,-16.667
295,2.074e-07,-17.436
296,2.0529e-07,-17.451
297,1.9231e-07,-17.705
298,1.862e-07,-17.816
299,1.6326e-07,-18.358
300,9.9645e-05,9.527
301,1.4424e-07,-18.838
302,1.3591e-07,-19.067
303,1.2497e-07,-19.403
304,1.2723e-07,-19.297
305,1.1739e-07,-19.618
306,1.07e-07,-19.992
307,1.0911e-07,-19.878
308,8.5803e-08,-20.894
309,9.8622e-08,-20.261
310,8.1605e-08,-21.056
311,8.385e-08,-20.91
312,7.1521e-08,-21.573
313,7.0757e-08,-21.591
314,6.8998e-08,-21.673
315,6.1402e-08,-22.152
316,5.7907e-08,-22.379
317,6.1065e-08,-22.121
318,5.156e-08,-22.828
319,5.0007e-08,-22.934
320,4.9624e-08,-22.94
321,4.8249e-08,-23.035
322,4.6719e-08,-23.148
323,4.0018e-08,-23.793
324,3.6838e-08,-24.126
325,4.0559e-08,-23.682
326,3.796e-08,-23.942
327,3.3654e-08,-24.439
328,3.1227e-08,-24.737
329,2.8552e-08,-25.1
330,3.0607e-08,-24.771
331,2.5239e-08,-25.583
332,2.6297e-08,-25.378
333,2.6754e-08,-25.277
334,2.4183e-08,-25.69
335,2.4172e-08,-25.666
336,2.4329e-08,-25.612
337,2.3273e-08,-25.779
338,2.247e-08,-25.906
339,2.0029e-08,-26.379
340,2.2284e-08,-25.89
341,1.9944e-08,-26.347
342,1.8765e-08,-26.586
343,1.9575e-08,-26.377
344,1.8945e-08,-26.494
345,1.7909e-08,-26.713
346,1.7481e-08,-26.793
347,1.8378e-08,-26.551
348,1.5746e-08,-27.197
349,1.7429e-08,-26.731
350,1.7987e-08,-26.569
351,1.7974e-08,-26.547
352,1.8091e-08,-26.494
353,1.8492e-08,-26.375
354,1.771e-08,-26.538
355,1.7614e-08,-26.537
356,1.575e-08,-26.998
357,1.5265e-08,-27.11
358,1.738e-08,-26.522
359,1.75e-08,-26.468
360,1.8341e-08,-26.24
361,1.6359e-08,-26.712
362,1.8397e-08,-26.178
363,1.8231e-08,-26.194
364,1.8509e-08,-26.104
365,2.025e-08,-25.69
366,1.8102e-08,-26.153
367,2.1115e-08,-25.461
368,1.8033e-08,-26.122
369,1.7942e-08,-26.121
370,2.0365e-08,-25.547
371,1.9812e-08,-25.643
372,2.0567e-08,-25.457
373,2.1406e-08,-25.261
374,2.1731e-08,-25.172
375,2.1494e-08,-25.196
376,2.1204e-08,-25.232
377,1.9955e-08,-25.473
378,2.1733e-08,-25.079
379,2.2379e-08,-24.929
380,2.1526e-08,-25.075
381,2.2664e-08,-24.828
382,2.0282e-08,-25.288
383,1.9969e-08,-25.332
384,2.1556e-08,-24.978
385,2.1775e-08,-24.911
386,2.1938e-08,-24.856
387,2.2905e-08,-24.646
388,2.2224e-08,-24.755
389,2.41e-08,-24.381
390,2.242e-08,-24.672
391,2.2159e-08,-24.701
392,2.248e-08,-24.616
393,2.1366e-08,-24.815
394,2.2044e-08,-24.657
395,2.0928e-08,-24.861
396,1.8965e-08,-25.267
397,2.0658e-08,-24.873
398,1.9881e-08,-25.018
399,2.0215e-08,-24.924
400,1.834e-08,-25.325
401,1.9425e-08,-25.054
402,1.7721e-08,-25.431
403,1.9521e-08,-24.989
404,1.9376e-08,-25
405,1.7735e-08,-25.363
406,1.6742e-08,-25.591
407,1.6547e-08,-25.621
408,1.75e-08,-25.357
409,1.49e-08,-26.034
410,1.5014e-08,-25.979
411,1.5132e-08,-25.924
412,1.3344e-08,-26.449
413,1.2888e-08,-26.579
414,1.3062e-08,-26.5
415,1.4386e-08,-26.06
416,1.3128e-08,-26.436
417,1.5092e-08,-25.81
418,1.1998e-08,-26.785
419,1.2434e-08,-26.61
420,1.2073e-08,-26.717
421,1.1483e-08,-26.914
422,1.2077e-08,-26.674
423,1.0317e-08,-27.338
424,1.0494e-08,-27.243
425,1.0946e-08,-27.04
426,9.4139e-09,-27.674
427,1.0514e-08,-27.174
428,9.4388e-09,-27.622
429,1.127e-08,-26.831
430,1.1494e-08,-26.726
431,9.7233e-09,-27.432
432,9.637e-09,-27.451
433,9.1371e-09,-27.662
434,9.97e-09,-27.263
435,1.0312e-08,-27.097
436,9.9997e-09,-27.21
437,1.0758e-08,-26.873
438,1.0663e-08,-26.892
439,1.1011e-08,-26.732
440,1.0466e-08,-26.933
441,1.1156e-08,-26.636
442,1.3032e-08,-25.941
443,1.161e-08,-26.424
444,1.2069e-08,-26.235
445,1.1992e-08,-26.244
446,1.3194e-08,-25.81
447,1.1915e-08,-26.233
448,1.434e-08,-25.409
449,1.335e-08,-25.7
450,1.6304e-08,-24.813
451,1.5008e-08,-25.153
452,1.6899e-08,-24.619
453,1.5812e-08,-24.888
454,1.9384e-08,-23.984
455,1.9831e-08,-23.866
456,1.8536e-08,-24.14
457,1.9338e-08,-23.938
458,2.2651e-08,-23.232
459,2.3606e-08,-23.034
460,2.0177e-08,-23.696
461,2.6942e-08,-22.422
462,2.5851e-08,-22.582
463,2.7273e-08,-22.331
464,2.7698e-08,-22.245
465,2.8757e-08,-22.064
466,3.3429e-08,-21.391
467,2.8059e-08,-22.133
468,3.1365e-08,-21.631
469,3.7831e-08,-20.798
470,3.7851e-08,-20.777
471,4.3681e-08,-20.137
472,3.9046e-08,-20.605
473,4.1913e-08,-20.279
474,4.1016e-08,-20.355
475,4.8592e-08,-19.6
476,4.8905e-08,-19.554
477,4.6455e-08,-19.759
478,5.3681e-08,-19.113
479,5.1438e-08,-19.28
480,5.572e-08,-18.915
481,6.2265e-08,-18.415
482,6.1189e-08,-18.472
483,7.3787e-08,-17.641
484,6.5104e-08,-18.167
485,7.3685e-08,-17.611
486,6.7898e-08,-17.949
487,6.6948e-08,-17.992
488,6.8892e-08,-17.85
489,7.9516e-08,-17.209
490,7.5602e-08,-17.411
491,7.6782e-08,-17.326
492,9.2381e-08,-16.505
493,8.6592e-08,-16.768
494,8.4113e-08,-16.877
495,9.0185e-08,-16.557
496,9.8697e-08,-16.147
497,1.0111e-07,-16.025
498,8.9433e-08,-16.54
499,1.0171e-07,-15.964
500,9.282e-08,-16.344
501,1.0522e-07,-15.782
502,1.0034e-07,-15.971
503,1.0747e-07,-15.656
504,9.634e-08,-16.113
505,1.0628e-07,-15.67
506,1.1376e-07,-15.357
507,1.071e-07,-15.602
508,1.1362e-07,-15.328
509,1.1038e-07,-15.437
510,1.089e-07,-15.478
511,1.1544e-07,-15.208
512,1.0812e-07,-15.475
513,1.101e-07,-15.38
514,1.0603e-07,-15.527
515,1.0202e-07,-15.677
516,1.0171e-07,-15.673
517,9.5369e-08,-15.936
518,9.587e-08,-15.897
519,1.0496e-07,-15.487
520,9.7778e-08,-15.778
521,1.0281e-07,-15.543
522,9.6908e-08,-15.783
523,9.1217e-08,-16.029
524,9.1984e-08,-15.976
525,9.3413e-08,-15.893
526,9.6598e-08,-15.731
527,8.6418e-08,-16.198
528,9.4024e-08,-15.815
529,8.1227e-08,-16.434
530,8.2729e-08,-16.338
531,7.0826e-08,-16.996
532,7.2719e-08,-16.865
533,7.92e-08,-16.478
534,7.3125e-08,-16.808
535,7.5029e-08,-16.681
536,6.5967e-08,-17.223
537,6.5201e-08,-17.258
538,6.4736e-08,-17.273
539,5.9436e-08,-17.628
540,5.9184e-08,-17.63
541,5.5325e-08,-17.907
542,5.4251e-08,-17.976
543,4.5803e-08,-18.695
544,4.7596e-08,-18.512
545,5.1702e-08,-18.137
546,4.788e-08,-18.455
547,4.7102e-08,-18.51
548,4.5838e-08,-18.612
549,4.2922e-08,-18.882
550,4.4743e-08,-18.686
551,3.6985e-08,-19.497
552,3.2917e-08,-19.987
553,3.4785e-08,-19.732
554,3.3602e-08,-19.866
555,3.2959e-08,-19.934
556,2.8458e-08,-20.556
557,2.9225e-08,-20.425
558,2.9344e-08,-20.392
559,2.7012e-08,-20.736
560,2.6355e-08,-20.828
561,2.5134e-08,-21.018
562,2.2688e-08,-21.447
563,2.3124e-08,-21.349
564,2.4222e-08,-21.132
565,2.1006e-08,-21.736
566,1.994e-08,-21.946
567,1.8437e-08,-22.271
568,1.7682e-08,-22.438
569,1.7288e-08,-22.52
570,1.6972e-08,-22.585
571,1.6083e-08,-22.804
572,1.5151e-08,-23.048
573,1.3574e-08,-23.51
574,1.4792e-08,-23.121
575,1.5143e-08,-23.005
576,1.3154e-08,-23.601
577,1.2593e-08,-23.775
578,1.2874e-08,-23.664
579,1.2868e-08,-23.651
580,1.0781e-08,-24.405
581,1.1567e-08,-24.084
582,9.6677e-09,-24.848
583,9.6872e-09,-24.825
584,9.6641e-09,-24.82
585,9.7088e-09,-24.785
586,9.6731e-09,-24.786
587,1.01e-08,-24.584
588,8.8618e-09,-25.137
589,7.839e-09,-25.655
590,8.5719e-09,-25.252
591,9.1757e-09,-24.942
592,7.5849e-09,-25.754
593,8.189e-09,-25.407
594,8.7429e-09,-25.108
595,8.2389e-09,-25.351
596,7.7284e-09,-25.614
597,8.0643e-09,-25.415
598,7.2957e-09,-25.835
599,7.5198e-09,-25.689
600,1.0594e-05,5.8134


==> Figs/data/burgers_turbulence/bt1200_Legendre_04_UniformFull_GaussianGA_Eps0_500.csv <==
f,P,Pdb
1,1.7256e-05,-47.631
2,0.00010692,-33.689
3,0.00037845,-24.678
4,0.00092374,-18.303
5,0.0017886,-13.496
6,0.0032383,-9.3338
7,0.0050238,-6.0877
8,0.0068386,-3.5886
9,0.0089032,-1.4197
10,0.010486,0.20618
11,0.01208,1.6486
12,0.013287,2.8179
13,0.013333,3.5283
14,0.012669,3.95
15,0.011778,4.2324
16,0.010738,4.3916
17,0.0091788,4.2369
18,0.0081329,4.2079
19,0.0064993,3.7037
20,0.00502,3.0276
21,0.0041043,2.5768
22,0.0033334,2.0773
23,0.0026857,1.5252
24,0.002544,1.6593
25,0.0021412,1.2654
26,0.0019492,1.198
27,0.0021031,1.856
28,0.0018219,1.5484
29,0.0018804,1.9906
30,0.0018673,2.2545
31,0.0018177,2.4224
32,0.0014741,1.7882
33,0.0015023,2.1379
34,0.0012435,1.576
35,0.0012229,1.7552
36,0.00095244,0.91444
37,0.00092142,1.0086
38,0.00092916,1.2766
39,0.00090468,1.3862
40,0.00082564,1.2091
41,0.00076012,1.0645
42,0.00076315,1.2911
43,0.00074642,1.3992
44,0.00065526,1.0332
45,0.00065971,1.2578
46,0.00057139,0.82449
47,0.00063612,1.4773
48,0.00054932,1.0231
49,0.00053534,1.0902
50,0.00054602,1.3515
51,0.00049825,1.1259
52,0.00047969,1.1297
53,0.00046998,1.2063
54,0.00037662,0.40696
55,0.00041088,0.94435
56,0.00035813,0.50422
57,0.00036133,0.69649
58,0.00038179,1.0868
59,0.00031358,0.38055
60,0.00031751,0.58055
61,0.0003189,0.74312
62,0.00033393,1.0844
63,0.00030321,0.8043
64,0.00028792,0.71636
65,0.00027553,0.65997
66,0.00029201,1.0448
67,0.00024098,0.34133
68,0.0002564,0.73938
69,0.00025425,0.82958
70,0.0002383,0.67324
71,0.00021024,0.25225
72,0.00022361,0.64149
73,0.00020048,0.28717
74,0.00022182,0.84456
75,0.00019616,0.42739
76,0.00019668,0.55397
77,0.00020285,0.80165
78,0.00020612,0.98301
79,0.00017566,0.39934
80,0.00018968,0.84192
81,0.00015902,0.18413
82,0.00015983,0.31299
83,0.00015142,0.18339
84,0.00017464,0.90714
85,0.00017335,0.97771
86,0.00014645,0.3468
87,0.00014631,0.44303
88,0.00015434,0.77437
89,0.00013603,0.3241
90,0.00012589,0.084602
91,0.00015103,0.97137
92,0.00011825,0.0039107
93,0.00012154,0.21696
94,0.00011547,0.087161
95,0.0001224,0.43231
96,0.00011526,0.26224
97,0.00012059,0.54856
98,0.00012027,0.62622
99,0.00011565,0.5441
100,0.00010645,0.27153
101,0.00011808,0.80831
102,0.00011725,0.86311
103,0.00010421,0.436
104,9.9267e-05,0.30873
105,9.6834e-05,0.28408
106,0.00010233,0.60593
107,9.8813e-05,0.53581
108,8.6802e-05,0.053757
109,9.2083e-05,0.39034
110,9.9037e-05,0.78584
111,9.7072e-05,0.77742
112,8.697e-05,0.37808
113,9.0268e-05,0.61693
114,7.9668e-05,0.15091
115,7.9259e-05,0.20442
116,7.833e-05,0.22847
117,7.7768e-05,0.27175
118,7.8506e-05,0.38669
119,7.5467e-05,0.2885
120,7.6084e-05,0.39655
121,7.5496e-05,0.43493
122,8.7464e-05,1.1455
123,7.631e-05,0.62394
124,7.1559e-05,0.41507
125,7.1463e-05,0.47901
126,7.4e-05,0.69973
127,8.0082e-05,1.1114
128,6.307e-05,0.14246
129,6.6164e-05,0.41802
130,7.4115e-05,0.97795
131,6.9349e-05,0.7558
132,6.6067e-05,0.61136
133,6.8284e-05,0.82025
134,5.9833e-05,0.31152
135,6.4833e-05,0.72466
136,6.378e-05,0.71761
137,5.8681e-05,0.41938
138,6.6683e-05,1.0377
139,5.9227e-05,0.58546
140,6.6514e-05,1.1517
141,6.0271e-05,0.7855
142,6.5672e-05,1.2196
143,5.9283e-05,0.83605
144,6.2742e-05,1.1429
145,5.3052e-05,0.47438
146,5.9017e-05,0.99684
147,5.3264e-05,0.61066
148,5.6083e-05,0.89353
149,5.5246e-05,0.88671
150,6.1992e-05,1.4452
151,5.6299e-05,1.0845
152,5.5247e-05,1.06
153,5.4417e-05,1.0512
154,6.1355e-05,1.6289
155,6.0285e-05,1.6087
156,5.403e-05,1.1888
157,5.1706e-05,1.0534
158,5.6786e-05,1.5155
159,5.9068e-05,1.7415
160,4.8184e-05,0.91143
161,6.0397e-05,1.9467
162,5.3934e-05,1.5089
163,5.3115e-05,1.4959
164,5.403e-05,1.6233
165,5.2212e-05,1.5274
166,5.856e-05,2.0782
167,4.7297e-05,1.2027
168,4.9658e-05,1.4661
169,5.8072e-05,2.1974
170,5.3731e-05,1.9113
171,6.0553e-05,2.4813
172,5.277e-05,1.9344
173,5.475e-05,2.1447
174,5.095e-05,1.8824
175,5.7839e-05,2.4829
176,5.5597e-05,2.3608
177,5.1599e-05,2.0859
178,5.6098e-05,2.4979
179,5.0591e-05,2.0978
180,5.2312e-05,2.2914
181,5.6481e-05,2.6726
182,5.4394e-05,2.557
183,6.2706e-05,3.2221
184,5.3566e-05,2.5853
185,5.8606e-05,3.0228
186,5.3643e-05,2.6854
187,5.016e-05,2.4404
188,5.0093e-05,2.4809
189,5.6088e-05,3.0179
190,5.2118e-05,2.7449
191,5.1444e-05,2.734
192,6.0773e-05,3.5031
193,5.6638e-05,3.2422
194,5.1243e-05,2.8524
195,5.3118e-05,3.0531
196,5.7326e-05,3.4286
197,5.7068e-05,3.4532
198,5.0375e-05,2.9554
199,5.7142e-05,3.5466
200,4.9884e-05,3.0002
201,5.5618e-05,3.516
202,5.2783e-05,3.332
203,5.7721e-05,3.7632
204,4.8528e-05,3.0526
205,5.2378e-05,3.4266
206,5.6469e-05,3.7954
207,5.281e-05,3.5466
208,5.4247e-05,3.7051
209,5.2537e-05,3.6076
210,5.149e-05,3.5616
211,5.3208e-05,3.7454
212,4.9685e-05,3.489
213,5.0931e-05,3.6374
214,4.9782e-05,3.579
215,4.6611e-05,3.3337
216,4.6049e-05,3.3213
217,4.3443e-05,3.1084
218,4.2509e-05,3.054
219,4.5894e-05,3.4264
220,4.2698e-05,3.1525
221,4.4519e-05,3.3733
222,4.3277e-05,3.2897
223,4.0383e-05,3.0281
224,4.0226e-05,3.0501
225,4.0819e-05,3.1523
226,4.2689e-05,3.3853
227,3.8571e-05,2.9831
228,4.1098e-05,3.2969
229,3.4974e-05,2.6342
230,3.4057e-05,2.5566
231,2.9804e-05,2.0149
232,3.0699e-05,2.181
233,3.2856e-05,2.5132
234,3.0428e-05,2.2171
235,3.1119e-05,2.3516
236,2.7018e-05,1.7748
237,2.6979e-05,1.8052
238,2.596e-05,1.6746
239,2.4113e-05,1.3904
240,2.3896e-05,1.3874
241,2.1682e-05,1.0013
242,2.1338e-05,0.96781
243,1.7467e-05,0.13423
244,1.7811e-05,0.25467
245,1.9542e-05,0.69306
246,1.8166e-05,0.41138
247,1.7414e-05,0.2628
248,1.6748e-05,0.12865
249,1.583e-05,-0.081085
250,1.5649e-05,-0.096264
251,1.3041e-05,-0.85328
252,1.1406e-05,-1.4006
253,1.1784e-05,-1.2247
254,1.137e-05,-1.3456
255,1.0807e-05,-1.532
256,9.0676e-06,-2.2603
257,9.2648e-06,-2.133
258,9.0865e-06,-2.1837
259,8.0228e-06,-2.6907
260,7.8481e-06,-2.7529
261,7.5436e-06,-2.8914
262,6.5272e-06,-3.4867
263,6.6957e-06,-3.3429
264,6.7026e-06,-3.3055
265,5.7596e-06,-3.9312
266,5.3683e-06,-4.204
267,4.6653e-06,-4.781
268,4.4274e-06,-4.9758
269,4.2562e-06,-5.1148
270,3.9241e-06,-5.4353
271,3.6967e-06,-5.6625
272,3.4026e-06,-5.9905
273,2.8929e-06,-6.6634
274,3.1232e-06,-6.299
275,3.2841e-06,-6.0491
276,2.6452e-06,-6.9573
277,2.5241e-06,-7.1293
278,2.4546e-06,-7.2192
279,2.3426e-06,-7.391
280,1.9206e-06,-8.2225
281,1.9729e-06,-8.0747
282,1.6127e-06,-8.9196
283,1.5104e-06,-9.1732
284,1.5339e-06,-9.0757
285,1.503e-06,-9.1335
286,1.4082e-06,-9.386
287,1.4121e-06,-9.3436
288,1.1958e-06,-10.036
289,9.1418e-07,-11.172
290,9.9862e-07,-10.758
291,1.0225e-06,-10.625
292,8.1435e-07,-11.584
293,7.6536e-07,-11.824
294,8.3226e-07,-11.43
295,7.0308e-07,-12.134
296,6.676e-07,-12.329
297,6.2658e-07,-12.575
298,6.103e-07,-12.66
299,5.1919e-07,-13.333
300,0.014892,31.272
301,4.679e-07,-13.727
302,4.4452e-07,-13.921
303,4.1443e-07,-14.197
304,4.1108e-07,-14.203
305,3.8398e-07,-14.471
306,3.3249e-07,-15.068
307,3.2776e-07,-15.102
308,2.6834e-07,-15.942
309,2.9632e-07,-15.483
310,2.601e-07,-16.021
311,2.5698e-07,-16.046
312,2.2442e-07,-16.606
313,2.2104e-07,-16.644
314,2.2625e-07,-16.515
315,2.0432e-07,-16.931
316,1.8713e-07,-17.285
317,2.0068e-07,-16.954
318,1.4936e-07,-18.209
319,1.5905e-07,-17.909
320,1.4597e-07,-18.254
321,1.3911e-07,-18.436
322,1.2024e-07,-19.043
323,1.076e-07,-19.498
324,1.0861e-07,-19.431
325,1.0912e-07,-19.383
326,1.003e-07,-19.723
327,8.9548e-08,-20.189
328,8.8056e-08,-20.235
329,8.1711e-08,-20.533
330,8.6035e-08,-20.283
331,7.157e-08,-21.056
332,6.9694e-08,-21.145
333,6.6042e-08,-21.353
334,6.5023e-08,-21.394
335,6.174e-08,-21.593
336,6.3669e-08,-21.434
337,5.4763e-08,-22.063
338,5.4896e-08,-22.026
339,5.3889e-08,-22.081
340,4.6219e-08,-22.722
341,4.2755e-08,-23.035
342,4.5799e-08,-22.711
343,4.3395e-08,-22.92
344,4.2529e-08,-22.982
345,4.2292e-08,-22.981
346,3.9387e-08,-23.265
347,3.7783e-08,-23.42
348,3.5129e-08,-23.712
349,3.4779e-08,-23.73
350,4.1794e-08,-22.908
351,3.5699e-08,-23.567
352,3.5889e-08,-23.52
353,3.4921e-08,-23.614
354,3.3224e-08,-23.805
355,3.3438e-08,-23.753
356,3.2086e-08,-23.908
357,2.8508e-08,-24.397
358,2.8497e-08,-24.374
359,2.8337e-08,-24.375
360,2.7947e-08,-24.411
361,2.9064e-08,-24.216
362,2.8588e-08,-24.264
363,2.6519e-08,-24.566
364,2.5706e-08,-24.678
365,2.9408e-08,-24.07
366,2.7807e-08,-24.289
367,2.6298e-08,-24.508
368,2.4885e-08,-24.724
369,2.3295e-08,-24.987
370,2.5101e-08,-24.639
371,2.4002e-08,-24.81
372,2.7139e-08,-24.253
373,2.1774e-08,-25.186
374,2.5052e-08,-24.554
375,2.1564e-08,-25.182
376,2.0111e-08,-25.462
377,2.1516e-08,-25.146
378,1.9253e-08,-25.605
379,1.9946e-08,-25.429
380,1.8449e-08,-25.745
381,1.9128e-08,-25.565
382,1.7457e-08,-25.939
383,1.6238e-08,-26.231
384,1.6817e-08,-26.056
385,1.5389e-08,-26.419
386,1.6651e-08,-26.054
387,1.5727e-08,-26.279
388,1.491e-08,-26.488
389,1.4655e-08,-26.541
390,1.3134e-08,-26.995
391,1.3589e-08,-26.825
392,1.2773e-08,-27.071
393,1.2613e-08,-27.104
394,1.1721e-08,-27.401
395,1.0692e-08,-27.778
396,9.9804e-09,-28.055
397,1.1143e-08,-27.554
398,9.6215e-09,-28.17
399,9.6645e-09,-28.129
400,7.749e-09,-29.066
401,9.1707e-09,-28.313
402,7.9184e-09,-28.929
403,7.9072e-09,-28.914
404,8.172e-09,-28.749
405,6.3023e-09,-29.856
406,5.9984e-09,-30.049
407,6.6067e-09,-29.608
408,6.2139e-09,-29.853
409,5.1792e-09,-30.623
410,5.4117e-09,-30.411
411,5.4656e-09,-30.347
412,4.5688e-09,-31.104
413,4.2825e-09,-31.364
414,3.9992e-09,-31.64
415,4.2537e-09,-31.351
416,3.6822e-09,-31.957
417,3.9592e-09,-31.621
418,3.2335e-09,-32.48
419,3.4551e-09,-32.171
420,2.7734e-09,-33.105
421,2.7022e-09,-33.197
422,2.8649e-09,-32.923
423,2.5991e-09,-33.325
424,2.3779e-09,-33.691
425,2.2733e-09,-33.866
426,1.7781e-09,-34.912
427,2.0966e-09,-34.176
428,1.7118e-09,-35.037
429,1.5127e-09,-35.553
430,1.5523e-09,-35.421
431,1.4112e-09,-35.814
432,1.1337e-09,-36.745
433,1.1362e-09,-36.716
434,1.1592e-09,-36.609
435,9.6889e-10,-37.367
436,8.93e-10,-37.702
437,8.1905e-10,-38.057
438,7.6288e-10,-38.346
439,6.9507e-10,-38.73
440,6.0248e-10,-39.332
441,5.7356e-10,-39.525
442,5.482e-10,-39.702
443,4.3386e-10,-40.698
444,4.1634e-10,-40.858
445,3.8957e-10,-41.127
446,3.7769e-10,-41.242
447,3.0087e-10,-42.21
448,3.2351e-10,-41.876
449,2.8993e-10,-42.332
450,2.9733e-10,-42.203
451,2.7543e-10,-42.516
452,3.2089e-10,-41.834
453,3.1808e-10,-41.853
454,3.6988e-10,-41.178
455,4.763e-10,-40.061
456,4.6229e-10,-40.172
457,5.0872e-10,-39.737
458,7.2013e-10,-38.209
459,7.5239e-10,-37.999
460,7.4072e-10,-38.048
461,1.05e-09,-36.514
462,1.0485e-09,-36.502
463,1.2462e-09,-35.733
464,1.3595e-09,-35.336
465,1.6069e-09,-34.591
466,1.8525e-09,-33.955
467,1.7752e-09,-34.121
468,2.0163e-09,-33.549
469,2.5007e-09,-32.596
470,2.8958e-09,-31.94
471,3.2934e-09,-31.363
472,3.2827e-09,-31.359
473,3.9998e-09,-30.482
474,3.7909e-09,-30.697
475,4.9062e-09,-29.559
476,5.1565e-09,-29.324
477,5.4648e-09,-29.054
478,6.7121e-09,-28.143
479,6.3742e-09,-28.349
480,7.0445e-09,-27.897
481,8.4363e-09,-27.096
482,8.3566e-09,-27.119
483,1.0632e-08,-26.055
484,9.8276e-09,-26.379
485,1.1599e-08,-25.641
486,1.1234e-08,-25.762
487,1.1624e-08,-25.596
488,1.2488e-08,-25.267
489,1.5205e-08,-24.394
490,1.5374e-08,-24.328
491,1.5843e-08,-24.18
492,1.9852e-08,-23.183
493,2.0274e-08,-23.074
494,1.9722e-08,-23.176
495,2.1499e-08,-22.784
496,2.4895e-08,-22.129
497,2.6169e-08,-21.895
498,2.4877e-08,-22.098
499,2.9572e-08,-21.329
500,2.7129e-08,-21.686
501,3.181e-08,-20.978
502,3.2643e-08,-20.848
503,3.725e-08,-20.257
504,3.2844e-08,-20.787
505,3.8141e-08,-20.12
506,4.2777e-08,-19.605
507,4.3645e-08,-19.5
508,4.6628e-08,-19.196
509,4.7809e-08,-19.071
510,4.9361e-08,-18.915
511,5.3817e-08,-18.522
512,5.2379e-08,-18.623
513,5.6049e-08,-18.312
514,5.8204e-08,-18.131
515,5.668e-08,-18.23
516,5.8546e-08,-18.072
517,5.8851e-08,-18.033
518,5.9243e-08,-17.987
519,6.787e-08,-17.38
520,6.4744e-08,-17.568
521,7.1056e-08,-17.147
522,7.3271e-08,-16.997
523,7.1443e-08,-17.09
524,7.2876e-08,-16.988
525,7.9351e-08,-16.601
526,8.6068e-08,-16.232
527,7.8799e-08,-16.599
528,9.0351e-08,-15.988
529,7.8684e-08,-16.572
530,7.9909e-08,-16.489
531,7.3343e-08,-16.845
532,7.9118e-08,-16.499
533,8.5855e-08,-16.128
534,8.4908e-08,-16.16
535,8.9804e-08,-15.9
536,7.9842e-08,-16.394
537,8.3273e-08,-16.195
538,8.409e-08,-16.137
539,8.0972e-08,-16.285
540,8.1556e-08,-16.238
541,7.7448e-08,-16.446
542,7.9872e-08,-16.296
543,6.7039e-08,-17.041
544,7.1182e-08,-16.764
545,8.0445e-08,-16.217
546,7.8058e-08,-16.332
547,7.5611e-08,-16.454
548,7.6186e-08,-16.406
549,7.5579e-08,-16.425
550,7.5558e-08,-16.41
551,6.5109e-08,-17.041
552,6.0371e-08,-17.353
553,6.2758e-08,-17.169
554,6.4013e-08,-17.067
555,6.129e-08,-17.24
556,5.3148e-08,-17.844
557,5.7369e-08,-17.496
558,5.6868e-08,-17.519
559,5.1559e-08,-17.929
560,5.2871e-08,-17.804
561,5.3152e-08,-17.766
562,4.653e-08,-18.328
563,4.9451e-08,-18.048
564,5.0961e-08,-17.902
565,4.4981e-08,-18.429
566,4.3794e-08,-18.53
567,3.9131e-08,-19.003
568,3.8006e-08,-19.114
569,3.8486e-08,-19.045
570,3.6104e-08,-19.307
571,3.4481e-08,-19.491
572,3.4992e-08,-19.412
573,2.916e-08,-20.189
574,3.3618e-08,-19.556
575,3.553e-08,-19.301
576,3.0594e-08,-19.935
577,3.0291e-08,-19.963
578,2.9789e-08,-20.021
579,3.0188e-08,-19.948
580,2.8559e-08,-20.174
581,2.9678e-08,-19.992
582,2.8148e-08,-20.207
583,2.7685e-08,-20.264
584,3.2605e-08,-19.539
585,3.1989e-08,-19.607
586,3.4578e-08,-19.254
587,3.2669e-08,-19.486
588,3.311e-08,-19.413
589,2.9957e-08,-19.833
590,2.698e-08,-20.272
591,2.6357e-08,-20.359
592,2.2983e-08,-20.94
593,2.2137e-08,-21.088
594,2.1572e-08,-21.185
595,1.8583e-08,-21.818
596,1.9133e-08,-21.677
597,1.7295e-08,-22.101
598,1.9827e-08,-21.493
599,1.6327e-08,-22.322
600,0.0028114,30.052


==> Figs/data/burgers_turbulence/bt1200_Legendre_04_UniformFull_GaussianGA_Eps1_000.csv <==
f,P,Pdb
1,1.0802e-07,-69.665
2,1.0306e-06,-53.849
3,4.607e-06,-43.823
4,1.3054e-05,-36.801
5,2.8258e-05,-31.509
6,5.3334e-05,-27.167
7,8.7202e-05,-23.693
8,0.00012761,-20.879
9,0.00017541,-18.475
10,0.00022291,-16.519
11,0.00027078,-14.846
12,0.0003134,-13.455
13,0.00034171,-12.385
14,0.00035556,-11.568
15,0.00035845,-10.934
16,0.00035135,-10.46
17,0.0003289,-10.22
18,0.00030443,-10.06
19,0.00026778,-10.147
20,0.00022725,-10.414
21,0.00019185,-10.726
22,0.00015359,-11.288
23,0.0001244,-11.817
24,0.00010228,-12.298
25,7.8958e-05,-13.067
26,6.0534e-05,-13.881
27,4.9979e-05,-14.385
28,4.54e-05,-14.486
29,4.0551e-05,-14.672
30,3.5753e-05,-14.924
31,3.7043e-05,-14.486
32,3.1672e-05,-14.89
33,3.0612e-05,-14.771
34,2.6995e-05,-15.058
35,3.0114e-05,-14.331
36,2.4249e-05,-15.027
37,2.9421e-05,-13.949
38,2.5972e-05,-14.259
39,2.3977e-05,-14.381
40,2.2457e-05,-14.445
41,1.9132e-05,-14.927
42,1.7546e-05,-15.093
43,1.7272e-05,-14.957
44,1.7674e-05,-14.658
45,1.5359e-05,-15.072
46,1.1968e-05,-15.965
47,1.345e-05,-15.271
48,1.2938e-05,-15.257
49,1.1964e-05,-15.417
50,1.1377e-05,-15.46
51,1.0885e-05,-15.48
52,1.1018e-05,-15.259
53,1.0326e-05,-15.375
54,1.0065e-05,-15.324
55,9.5652e-06,-15.386
56,8.2854e-06,-15.853
57,8.4922e-06,-15.592
58,8.7633e-06,-15.305
59,7.5992e-06,-15.775
60,8.6593e-06,-15.062
61,7.6318e-06,-15.467
62,7.6762e-06,-15.301
63,6.1782e-06,-16.105
64,7.1619e-06,-15.326
65,6.757e-06,-15.444
66,6.9696e-06,-15.177
67,6.391e-06,-15.423
68,5.8164e-06,-15.703
69,5.7263e-06,-15.644
70,5.541e-06,-15.662
71,5.5444e-06,-15.536
72,4.9957e-06,-15.867
73,4.8987e-06,-15.833
74,4.6362e-06,-15.954
75,5.1089e-06,-15.415
76,4.5267e-06,-15.826
77,4.74e-06,-15.512
78,4.3386e-06,-15.785
79,4.3831e-06,-15.63
80,4.3511e-06,-15.552
81,3.6368e-06,-16.223
82,3.6582e-06,-16.091
83,4.0664e-06,-15.526
84,3.8799e-06,-15.626
85,3.5881e-06,-15.863
86,3.1671e-06,-16.303
87,3.1646e-06,-16.206
88,3.3256e-06,-15.892
89,3.1735e-06,-15.997
90,2.9566e-06,-16.207
91,2.9014e-06,-16.193
92,2.8637e-06,-16.155
93,2.5816e-06,-16.511
94,2.6588e-06,-16.291
95,2.7483e-06,-16.055
96,2.4931e-06,-16.387
97,2.5307e-06,-16.232
98,2.4445e-06,-16.294
99,2.3069e-06,-16.457
100,2.229e-06,-16.519
101,2.0325e-06,-16.833
102,1.9368e-06,-16.957
103,1.915e-06,-16.922
104,1.9129e-06,-16.842
105,1.7315e-06,-17.192
106,1.675e-06,-17.254
107,1.6478e-06,-17.243
108,1.6546e-06,-17.145
109,1.5324e-06,-17.398
110,1.5985e-06,-17.135
111,1.6038e-06,-17.042
112,1.616e-06,-16.931
113,1.4404e-06,-17.354
114,1.4085e-06,-17.374
115,1.4165e-06,-17.274
116,1.3956e-06,-17.263
117,1.1971e-06,-17.855
118,1.198e-06,-17.778
119,1.0489e-06,-18.282
120,1.0603e-06,-18.162
121,1.0479e-06,-18.141
122,1.0136e-06,-18.214
123,9.692e-07,-18.338
124,9.8175e-07,-18.212
125,1.0342e-06,-17.916
126,9.7075e-07,-18.122
127,8.9903e-07,-18.386
128,9.1233e-07,-18.254
129,8.6833e-07,-18.401
130,7.8345e-07,-18.781
131,8.5443e-07,-18.338
132,7.9207e-07,-18.601
133,8.4228e-07,-18.268
134,7.7174e-07,-18.583
135,7.2996e-07,-18.76
136,6.7415e-07,-19.042
137,7.1311e-07,-18.734
138,6.6226e-07,-18.992
139,6.6559e-07,-18.908
140,6.468e-07,-18.97
141,6.2641e-07,-19.047
142,6.4767e-07,-18.841
143,6.1598e-07,-18.998
144,6.1019e-07,-18.978
145,6.1724e-07,-18.868
146,5.6728e-07,-19.175
147,5.5709e-07,-19.194
148,5.8896e-07,-18.894
149,5.2716e-07,-19.317
150,5.2963e-07,-19.238
151,5.292e-07,-19.184
152,5.5285e-07,-18.937
153,5.2651e-07,-19.092
154,5.1034e-07,-19.171
155,5.1624e-07,-19.065
156,5.235e-07,-18.948
157,5.1881e-07,-18.932
158,5.0065e-07,-19.032
159,5.1151e-07,-18.884
160,4.9431e-07,-18.978
161,4.8126e-07,-19.04
162,4.839e-07,-18.962
163,4.8573e-07,-18.892
164,4.6516e-07,-19.027
165,4.6497e-07,-18.976
166,4.6566e-07,-18.917
167,4.5145e-07,-19
168,4.6484e-07,-18.821
169,4.6935e-07,-18.727
170,4.7681e-07,-18.608
171,4.7155e-07,-18.605
172,4.8225e-07,-18.457
173,4.6396e-07,-18.574
174,4.7829e-07,-18.392
175,4.6543e-07,-18.461
176,4.6565e-07,-18.409
177,4.5331e-07,-18.477
178,4.5405e-07,-18.421
179,4.3779e-07,-18.53
180,4.5755e-07,-18.29
181,4.4073e-07,-18.405
182,4.422e-07,-18.342
183,4.3755e-07,-18.341
184,4.322e-07,-18.347
185,4.4644e-07,-18.159
186,4.1645e-07,-18.414
187,4.2883e-07,-18.24
188,3.9364e-07,-18.566
189,4.0098e-07,-18.44
190,3.9501e-07,-18.459
191,3.7349e-07,-18.656
192,3.7447e-07,-18.6
193,3.6301e-07,-18.69
194,3.3837e-07,-18.95
195,3.4503e-07,-18.821
196,3.1541e-07,-19.166
197,3.1307e-07,-19.154
198,3.0824e-07,-19.178
199,2.8628e-07,-19.455
200,2.8405e-07,-19.445
201,2.6712e-07,-19.669
202,2.5703e-07,-19.793
203,2.3463e-07,-20.146
204,2.3619e-07,-20.075
205,2.0718e-07,-20.601
206,1.9793e-07,-20.758
207,1.8638e-07,-20.977
208,1.7464e-07,-21.217
209,1.6111e-07,-21.526
210,1.5191e-07,-21.74
211,1.4147e-07,-22.008
212,1.3009e-07,-22.331
213,1.2777e-07,-22.368
214,1.1199e-07,-22.9
215,1.0677e-07,-23.067
216,9.841e-08,-23.381
217,9.4036e-08,-23.538
218,8.6067e-08,-23.882
219,8.3496e-08,-23.974
220,7.3089e-08,-24.513
221,7.0014e-08,-24.66
222,6.7618e-08,-24.772
223,6.0307e-08,-25.23
224,5.7657e-08,-25.387
225,5.4266e-08,-25.611
226,4.7427e-08,-26.158
227,4.5979e-08,-26.254
228,4.4424e-08,-26.365
229,3.9433e-08,-26.845
230,3.787e-08,-26.982
231,3.5743e-08,-27.196
232,3.366e-08,-27.419
233,3.0496e-08,-27.81
234,3.1227e-08,-27.67
235,2.8699e-08,-28
236,2.8179e-08,-28.043
237,2.5193e-08,-28.492
238,2.426e-08,-28.62
239,2.4165e-08,-28.6
240,2.1104e-08,-29.152
241,2.0702e-08,-29.2
242,1.9643e-08,-29.392
243,1.9001e-08,-29.5
244,1.712e-08,-29.917
245,1.6724e-08,-29.983
246,1.5036e-08,-30.41
247,1.4306e-08,-30.591
248,1.3861e-08,-30.693
249,1.3577e-08,-30.748
250,1.2352e-08,-31.124
251,1.1713e-08,-31.32
252,1.1222e-08,-31.471
253,1.0917e-08,-31.557
254,1.0464e-08,-31.706
255,1.0039e-08,-31.852
256,9.6455e-09,-31.992
257,8.9673e-09,-32.275
258,8.7139e-09,-32.365
259,8.1872e-09,-32.603
260,8.0298e-09,-32.653
261,7.1957e-09,-33.096
262,7.0798e-09,-33.134
263,6.8685e-09,-33.232
264,6.3243e-09,-33.558
265,6.3829e-09,-33.485
266,6.2591e-09,-33.537
267,5.7451e-09,-33.877
268,5.9085e-09,-33.723
269,5.5388e-09,-33.971
270,5.434e-09,-34.022
271,5.2729e-09,-34.12
272,5.1239e-09,-34.213
273,4.948e-09,-34.332
274,4.8453e-09,-34.392
275,4.8435e-09,-34.362
276,5.2643e-09,-33.968
277,5.7993e-09,-33.517
278,6.1258e-09,-33.247
279,6.6274e-09,-32.874
280,7.6928e-09,-32.196
281,8.4509e-09,-31.757
282,9.4263e-09,-31.252
283,1.0765e-08,-30.644
284,1.2248e-08,-30.053
285,1.1153e-08,-30.429
286,1.2032e-08,-30.069
287,1.1817e-08,-30.117
288,1.23e-08,-29.913
289,1.1417e-08,-30.206
290,9.7058e-09,-30.882
291,8.8452e-09,-31.255
292,7.4627e-09,-31.963
293,5.3668e-09,-33.366
294,4.1713e-09,-34.43
295,3.0055e-09,-35.824
296,2.2294e-09,-37.092
297,1.726e-09,-38.174
298,1.537e-09,-38.649
299,1.4343e-09,-38.92
300,0.085871,38.881
301,1.3658e-09,-39.075
302,1.3494e-09,-39.098
303,1.5713e-09,-38.408
304,2.2037e-09,-36.911
305,3.4709e-09,-34.91
306,5.7054e-09,-32.723
307,8.6146e-09,-30.905
308,1.2843e-08,-29.142
309,1.7584e-08,-27.75
310,2.3472e-08,-26.467
311,2.9069e-08,-25.51
312,3.4295e-08,-24.765
313,3.8543e-08,-24.23
314,4.2071e-08,-23.822
315,4.3437e-08,-23.655
316,4.523e-08,-23.452
317,4.4384e-08,-23.507
318,4.1245e-08,-23.798
319,3.8107e-08,-24.114
320,3.3646e-08,-24.628
321,2.9536e-08,-25.166
322,2.4248e-08,-25.996
323,2.0254e-08,-26.751
324,1.7216e-08,-27.43
325,1.3717e-08,-28.39
326,1.1112e-08,-29.278
327,9.1417e-09,-30.099
328,8.7422e-09,-30.266
329,8.0966e-09,-30.573
330,7.2922e-09,-31.001
331,7.7466e-09,-30.712
332,6.7247e-09,-31.301
333,6.605e-09,-31.352
334,6.0206e-09,-31.729
335,6.9799e-09,-31.061
336,5.6575e-09,-31.947
337,7.0288e-09,-30.979
338,6.3727e-09,-31.378
339,5.8343e-09,-31.736
340,5.7162e-09,-31.799
341,4.9786e-09,-32.374
342,4.5936e-09,-32.698
343,4.5731e-09,-32.692
344,4.7932e-09,-32.463
345,4.1368e-09,-33.077
346,3.4134e-09,-33.887
347,3.8351e-09,-33.356
348,3.7265e-09,-33.455
349,3.5011e-09,-33.701
350,3.3509e-09,-33.867
351,3.2192e-09,-34.016
352,3.3187e-09,-33.859
353,3.1213e-09,-34.101
354,3.0311e-09,-34.204
355,2.9819e-09,-34.251
356,2.6188e-09,-34.79
357,2.6964e-09,-34.639
358,2.8138e-09,-34.429
359,2.448e-09,-35.01
360,2.736e-09,-34.503
361,2.4373e-09,-34.981
362,2.4658e-09,-34.906
363,1.995e-09,-35.803
364,2.3492e-09,-35.069
365,2.2004e-09,-35.329
366,2.2918e-09,-35.129
367,2.1049e-09,-35.474
368,1.9185e-09,-35.853
369,1.9059e-09,-35.858
370,1.8221e-09,-36.03
371,1.7725e-09,-36.127
372,1.6104e-09,-36.52
373,1.5893e-09,-36.554
374,1.4617e-09,-36.894
375,1.6144e-09,-36.439
376,1.4436e-09,-36.902
377,1.5172e-09,-36.663
378,1.4076e-09,-36.965
379,1.3932e-09,-36.987
380,1.3724e-09,-37.03
381,1.1509e-09,-37.771
382,1.1423e-09,-37.781
383,1.2595e-09,-37.334
384,1.1698e-09,-37.632
385,1.1154e-09,-37.816
386,9.6114e-10,-38.44
387,9.4482e-10,-38.492
388,9.9123e-10,-38.262
389,9.2518e-10,-38.539
390,8.6294e-10,-38.819
391,8.3692e-10,-38.93
392,8.0594e-10,-39.071
393,7.3974e-10,-39.421
394,7.4286e-10,-39.381
395,7.433e-10,-39.356
396,7.1783e-10,-39.486
397,7.0313e-10,-39.554
398,6.8201e-10,-39.664
399,6.5432e-10,-39.823
400,6.3671e-10,-39.919
401,5.7644e-10,-40.33
402,5.4978e-10,-40.514
403,5.6635e-10,-40.363
404,5.2939e-10,-40.635
405,5.2838e-10,-40.621
406,4.8556e-10,-40.967
407,4.9022e-10,-40.904
408,4.9517e-10,-40.839
409,4.5746e-10,-41.162
410,4.7429e-10,-40.984
411,4.8859e-10,-40.834
412,4.6748e-10,-41.004
413,4.4723e-10,-41.176
414,4.3116e-10,-41.314
415,4.4958e-10,-41.111
416,4.5306e-10,-41.057
417,4.1055e-10,-41.464
418,4.1543e-10,-41.391
419,3.951e-10,-41.589
420,4.2304e-10,-41.271
421,3.821e-10,-41.693
422,3.9941e-10,-41.48
423,3.8796e-10,-41.585
424,4.0859e-10,-41.34
425,4.1361e-10,-41.266
426,4.3559e-10,-41.021
427,3.968e-10,-41.406
428,4.2207e-10,-41.117
429,4.2259e-10,-41.092
430,4.1657e-10,-41.134
431,4.1462e-10,-41.134
432,4.1429e-10,-41.117
433,4.1267e-10,-41.114
434,4.1326e-10,-41.088
435,4.0474e-10,-41.158
436,3.9952e-10,-41.195
437,4.1708e-10,-40.988
438,4.2826e-10,-40.853
439,4.3311e-10,-40.785
440,4.4264e-10,-40.67
441,4.5031e-10,-40.576
442,4.655e-10,-40.412
443,5.0807e-10,-40.013
444,4.8368e-10,-40.207
445,5.0377e-10,-40.011
446,4.7114e-10,-40.282
447,5.1242e-10,-39.898
448,5.2332e-10,-39.787
449,4.9938e-10,-39.971
450,5.0926e-10,-39.866
451,5.142e-10,-39.805
452,5.6721e-10,-39.36
453,5.6652e-10,-39.346
454,5.5244e-10,-39.436
455,6.1529e-10,-38.949
456,6.0723e-10,-38.987
457,6.5049e-10,-38.669
458,6.3775e-10,-38.736
459,6.2331e-10,-38.817
460,6.3801e-10,-38.697
461,6.5339e-10,-38.574
462,6.7022e-10,-38.445
463,6.8047e-10,-38.36
464,6.6267e-10,-38.457
465,7.1652e-10,-38.099
466,7.6955e-10,-37.77
467,8.0253e-10,-37.569
468,7.7885e-10,-37.681
469,8.115e-10,-37.484
470,7.9669e-10,-37.545
471,8.5822e-10,-37.204
472,9.0173e-10,-36.97
473,8.5921e-10,-37.162
474,9.2365e-10,-36.829
475,9.9404e-10,-36.492
476,9.1116e-10,-36.852
477,8.9916e-10,-36.891
478,9.2594e-10,-36.746
479,8.9771e-10,-36.862
480,9.9273e-10,-36.407
481,9.4176e-10,-36.618
482,1.0075e-09,-36.306
483,1.0282e-09,-36.2
484,1.1106e-09,-35.848
485,1.1483e-09,-35.685
486,1.1284e-09,-35.743
487,1.1587e-09,-35.61
488,1.2052e-09,-35.421
489,1.1826e-09,-35.486
490,1.1997e-09,-35.405
491,1.091e-09,-35.8
492,1.1308e-09,-35.627
493,1.1585e-09,-35.504
494,1.1095e-09,-35.674
495,1.1462e-09,-35.515
496,1.1843e-09,-35.356
497,1.156e-09,-35.443
498,1.196e-09,-35.278
499,1.1935e-09,-35.27
500,1.273e-09,-34.972
501,1.3076e-09,-34.838
502,1.329e-09,-34.751
503,1.3399e-09,-34.698
504,1.3091e-09,-34.782
505,1.4096e-09,-34.443
506,1.34e-09,-34.646
507,1.2243e-09,-35.021
508,1.2894e-09,-34.779
509,1.2845e-09,-34.778
510,1.2773e-09,-34.786
511,1.3463e-09,-34.54
512,1.3926e-09,-34.376
513,1.3077e-09,-34.633
514,1.2937e-09,-34.662
515,1.3922e-09,-34.327
516,1.4824e-09,-34.037
517,1.5139e-09,-33.929
518,1.3184e-09,-34.513
519,1.2923e-09,-34.583
520,1.5183e-09,-33.866
521,1.4701e-09,-33.99
522,1.4149e-09,-34.139
523,1.4884e-09,-33.903
524,1.4148e-09,-34.106
525,1.5771e-09,-33.618
526,1.4203e-09,-34.056
527,1.4477e-09,-33.957
528,1.4683e-09,-33.879
529,1.5848e-09,-33.531
530,1.513e-09,-33.716
531,1.5593e-09,-33.569
532,1.5394e-09,-33.608
533,1.6312e-09,-33.34
534,1.7185e-09,-33.098
535,1.6621e-09,-33.226
536,1.702e-09,-33.107
537,1.4776e-09,-33.705
538,1.7842e-09,-32.87
539,1.7563e-09,-32.922
540,1.9394e-09,-32.475
541,1.6739e-09,-33.099
542,1.8959e-09,-32.542
543,1.8024e-09,-32.745
544,1.7265e-09,-32.916
545,1.9439e-09,-32.385
546,2.024e-09,-32.194
547,2.0236e-09,-32.179
548,2.1659e-09,-31.868
549,2.1131e-09,-31.959
550,2.1994e-09,-31.77
551,2.272e-09,-31.613
552,2.4429e-09,-31.282
553,2.491e-09,-31.182
554,2.1927e-09,-31.72
555,2.7664e-09,-30.695
556,3.1881e-09,-30.063
557,3.0528e-09,-30.236
558,3.1154e-09,-30.132
559,3.3655e-09,-29.781
560,3.9109e-09,-29.113
561,4.1486e-09,-28.842
562,4.475e-09,-28.497
563,5.0763e-09,-27.934
564,4.1937e-09,-28.748
565,5.2047e-09,-27.795
566,4.6503e-09,-28.269
567,5.2641e-09,-27.715
568,5.4128e-09,-27.579
569,6.3729e-09,-26.854
570,6.1153e-09,-27.018
571,6.9464e-09,-26.45
572,7.7853e-09,-25.939
573,8.6043e-09,-25.49
574,1.0415e-08,-24.645
575,1.3613e-08,-23.467
576,1.7664e-08,-22.321
577,2.1456e-08,-21.461
578,2.6572e-08,-20.517
579,3.3326e-08,-19.519
580,3.9537e-08,-18.761
581,4.6763e-08,-18.017
582,5.3359e-08,-17.429
583,5.7617e-08,-17.081
584,6.1668e-08,-16.771
585,6.3489e-08,-16.63
586,6.3004e-08,-16.648
587,6.0835e-08,-16.786
588,5.5808e-08,-17.145
589,4.829e-08,-17.759
590,3.9895e-08,-18.574
591,3.1421e-08,-19.596
592,2.2851e-08,-20.965
593,1.572e-08,-22.575
594,9.5998e-09,-24.702
595,5.0989e-09,-27.435
596,2.3723e-09,-30.743
597,8.5209e-10,-35.176
598,2.0104e-10,-41.433
599,3.4405e-11,-49.085
600,0.061806,43.473


==> Figs/data/burgers_turbulence/bt1200_Legendre_04_UniformLess_GaussianGA_Eps0_010.csv <==
f,P,Pdb
1,1.9294e-05,-47.146
2,0.0001189,-33.227
3,0.00041923,-24.233
4,0.0010197,-17.874
5,0.0019678,-13.081
6,0.0035557,-8.9278
7,0.0055064,-5.6893
8,0.007477,-3.201
9,0.0097126,-1.0418
10,0.011404,0.57056
11,0.013107,2.003
12,0.014382,3.1617
13,0.014384,3.8576
14,0.013619,4.2639
15,0.012615,4.5308
16,0.011463,4.6754
17,0.0097665,4.5064
18,0.0086414,4.4713
19,0.0068794,3.9506
20,0.0053013,3.2645
21,0.0043342,2.8135
22,0.0035312,2.3277
23,0.0028515,1.7853
24,0.0027124,1.9378
25,0.0022916,1.5601
26,0.0020958,1.5129
27,0.0022663,2.1805
28,0.0019526,1.8492
29,0.0020144,2.2894
30,0.0019991,2.5508
31,0.0019397,2.7045
32,0.0015712,2.0652
33,0.0016015,2.4155
34,0.0013234,1.8464
35,0.0012979,2.0136
36,0.0010147,1.1896
37,0.00097288,1.2446
38,0.00098729,1.5401
39,0.00096346,1.6596
40,0.00087803,1.4763
41,0.00080957,1.3382
42,0.00081481,1.5756
43,0.0007965,1.6812
44,0.00069483,1.2878
45,0.00070113,1.5223
46,0.00060998,1.1083
47,0.00067915,1.7616
48,0.00058286,1.2805
49,0.00057058,1.3671
50,0.00058173,1.6266
51,0.00053121,1.4041
52,0.00051186,1.4116
53,0.00050137,1.4871
54,0.00040122,0.68169
55,0.00043693,1.2114
56,0.00038196,0.7839
57,0.00038604,0.98385
58,0.00040723,1.3669
59,0.0003339,0.65323
60,0.00033889,0.86364
61,0.00034079,1.0315
62,0.00035722,1.3772
63,0.00032638,1.1241
64,0.00030932,1.0277
65,0.00029704,0.98638
66,0.00031318,1.3488
67,0.00025894,0.6535
68,0.00027653,1.0676
69,0.00027337,1.1445
70,0.00025775,1.014
71,0.00022503,0.54763
72,0.00024162,0.97798
73,0.00021586,0.60824
74,0.00024096,1.2041
75,0.00021256,0.77609
76,0.00021353,0.91085
77,0.00022215,1.1963
78,0.00022575,1.3783
79,0.00019199,0.78533
80,0.00020775,1.2372
81,0.00017615,0.62856
82,0.0001771,0.75835
83,0.00016709,0.61097
84,0.00019247,1.3293
85,0.00019243,1.4311
86,0.0001621,0.78788
87,0.00016284,0.90791
88,0.00017229,1.2522
89,0.00015179,0.80014
90,0.0001409,0.57386
91,0.00017037,1.4949
92,0.00013333,0.52514
93,0.00013795,0.76689
94,0.00013154,0.65305
95,0.00013847,0.96791
96,0.00013113,0.82237
97,0.00013733,1.1132
98,0.00013858,1.2415
99,0.00013346,1.1662
100,0.00012299,0.89871
101,0.00013705,1.4553
102,0.00013633,1.5179
103,0.00012108,1.0875
104,0.0001171,1.0264
105,0.00011242,0.93222
106,0.00012057,1.3186
107,0.00011654,1.2525
108,0.00010326,0.80764
109,0.00011143,1.2185
110,0.00011962,1.6058
111,0.0001177,1.6141
112,0.00010434,1.1687
113,0.00010816,1.4023
114,9.6036e-05,0.96244
115,9.7518e-05,1.1048
116,9.5796e-05,1.1026
117,9.5052e-05,1.1433
118,9.6444e-05,1.2804
119,9.3318e-05,1.2106
120,9.452e-05,1.3389
121,9.3992e-05,1.3866
122,0.00010903,2.1028
123,9.5637e-05,1.6044
124,8.834e-05,1.33
125,9.0248e-05,1.4926
126,9.4279e-05,1.7516
127,0.00010125,2.1302
128,8.0175e-05,1.1846
129,8.5183e-05,1.5153
130,9.5842e-05,2.0944
131,8.9143e-05,1.8463
132,8.4724e-05,1.6916
133,8.7717e-05,1.9079
134,7.8245e-05,1.4767
135,8.5272e-05,1.9148
136,8.3833e-05,1.9049
137,7.7736e-05,1.6406
138,8.7314e-05,2.2084
139,7.902e-05,1.8377
140,8.6899e-05,2.3127
141,7.9663e-05,1.997
142,8.6871e-05,2.4345
143,7.7924e-05,2.0234
144,8.2961e-05,2.356
145,7.0829e-05,1.7295
146,7.7798e-05,2.1967
147,7.0862e-05,1.8505
148,7.5633e-05,2.1923
149,7.4766e-05,2.2008
150,8.2919e-05,2.7084
151,7.6285e-05,2.4039
152,7.4911e-05,2.3823
153,7.1965e-05,2.265
154,8.1525e-05,2.8633
155,7.9917e-05,2.833
156,7.115e-05,2.3843
157,6.8383e-05,2.2675
158,7.4826e-05,2.7137
159,7.6714e-05,2.8767
160,6.2713e-05,2.056
161,7.8952e-05,3.1102
162,7.2693e-05,2.8052
163,7.0365e-05,2.7173
164,7.0882e-05,2.8022
165,6.8069e-05,2.6792
166,7.6698e-05,3.25
167,6.1083e-05,2.3135
168,6.3636e-05,2.5432
169,7.478e-05,3.2956
170,6.7025e-05,2.8714
171,7.5079e-05,3.4151
172,6.4487e-05,2.8053
173,6.5903e-05,2.95
174,6.2303e-05,2.756
175,6.836e-05,3.2088
176,6.6161e-05,3.1163
177,5.9743e-05,2.7224
178,6.5048e-05,3.1407
179,5.8909e-05,2.7589
180,6.1724e-05,3.01
181,6.5713e-05,3.3301
182,6.1148e-05,3.0653
183,6.859e-05,3.6116
184,5.8238e-05,2.9484
185,6.2653e-05,3.3129
186,5.4613e-05,2.7632
187,5.1851e-05,2.5844
188,5.0175e-05,2.488
189,5.4592e-05,2.9005
190,4.9685e-05,2.5373
191,4.7553e-05,2.3924
192,5.4931e-05,3.0642
193,4.8951e-05,2.6088
194,4.5702e-05,2.3554
195,4.6161e-05,2.4434
196,4.8166e-05,2.6725
197,4.7173e-05,2.6263
198,3.9502e-05,1.8995
199,4.262e-05,2.2732
200,3.7408e-05,1.7503
201,4.013e-05,2.0986
202,3.6466e-05,1.7259
203,3.668e-05,1.7942
204,3.1877e-05,1.2273
205,3.3597e-05,1.4981
206,3.4373e-05,1.6395
207,3.0577e-05,1.1733
208,3.129e-05,1.3153
209,2.8954e-05,1.02
210,2.7319e-05,0.80898
211,2.784e-05,0.93235
212,2.4753e-05,0.46298
213,2.4193e-05,0.40441
214,2.2256e-05,0.082834
215,2.0832e-05,-0.16385
216,1.9828e-05,-0.33811
217,1.7811e-05,-0.76381
218,1.7137e-05,-0.8915
219,1.8128e-05,-0.60755
220,1.622e-05,-1.0511
221,1.6376e-05,-0.97004
222,1.4937e-05,-1.3302
223,1.3409e-05,-1.7598
224,1.3081e-05,-1.8285
225,1.2818e-05,-1.8782
226,1.2642e-05,-1.8996
227,1.0936e-05,-2.491
228,1.1498e-05,-2.2353
229,9.6184e-06,-2.9723
230,9.4348e-06,-3.0181
231,7.8616e-06,-3.7726
232,7.8425e-06,-3.7457
233,8.2328e-06,-3.4974
234,7.3565e-06,-3.949
235,7.3236e-06,-3.9314
236,6.2452e-06,-4.5863
237,5.998e-06,-4.725
238,5.6964e-06,-4.9125
239,5.1271e-06,-5.3333
240,4.9643e-06,-5.4372
241,4.5198e-06,-5.8084
242,4.3108e-06,-5.9781
243,3.5322e-06,-6.8074
244,3.5346e-06,-6.7688
245,3.7443e-06,-6.483
246,3.4105e-06,-6.8532
247,3.1993e-06,-7.0955
248,3.0725e-06,-7.236
249,2.8301e-06,-7.558
250,2.8166e-06,-7.544
251,2.2904e-06,-8.4074
252,2.003e-06,-8.9552
253,2.0458e-06,-8.8289
254,1.9562e-06,-8.9891
255,1.8406e-06,-9.2197
256,1.5585e-06,-9.9082
257,1.588e-06,-9.7927
258,1.5267e-06,-9.9301
259,1.3785e-06,-10.34
260,1.324e-06,-10.482
261,1.2387e-06,-10.737
262,1.0732e-06,-11.327
263,1.0889e-06,-11.231
264,1.0897e-06,-11.195
265,9.3119e-07,-11.845
266,8.7435e-07,-12.086
267,7.7997e-07,-12.549
268,7.2693e-07,-12.822
269,6.9949e-07,-12.957
270,6.5914e-07,-13.183
271,6.1567e-07,-13.447
272,5.6999e-07,-13.75
273,4.8896e-07,-14.384
274,5.2378e-07,-14.053
275,5.4659e-07,-13.837
276,4.4495e-07,-14.699
277,4.2413e-07,-14.875
278,4.0777e-07,-15.015
279,3.9612e-07,-15.11
280,3.2148e-07,-15.985
281,3.397e-07,-15.715
282,2.8099e-07,-16.508
283,2.6032e-07,-16.809
284,2.683e-07,-16.647
285,2.5849e-07,-16.779
286,2.471e-07,-16.944
287,2.4665e-07,-16.922
288,2.1788e-07,-17.43
289,1.6326e-07,-18.653
290,1.7904e-07,-18.223
291,1.8434e-07,-18.066
292,1.4681e-07,-19.025
293,1.4523e-07,-19.042
294,1.5637e-07,-18.691
295,1.3075e-07,-19.439
296,1.2894e-07,-19.47
297,1.2167e-07,-19.693
298,1.1726e-07,-19.824
299,1.0334e-07,-20.344
300,9.8997e-08,-20.501
301,9.1494e-08,-20.815
302,8.597e-08,-21.056
303,8.0029e-08,-21.339
304,8.1211e-08,-21.246
305,7.5377e-08,-21.542
306,6.9077e-08,-21.892
307,7.0086e-08,-21.801
308,5.5416e-08,-22.793
309,6.3913e-08,-22.145
310,5.295e-08,-22.934
311,5.3998e-08,-22.821
312,4.6125e-08,-23.478
313,4.5782e-08,-23.482
314,4.4799e-08,-23.549
315,4.0064e-08,-24.006
316,3.7486e-08,-24.268
317,3.9976e-08,-23.961
318,3.3674e-08,-24.678
319,3.3029e-08,-24.735
320,3.2768e-08,-24.742
321,3.2052e-08,-24.811
322,3.0897e-08,-24.944
323,2.6485e-08,-25.586
324,2.4588e-08,-25.882
325,2.654e-08,-25.523
326,2.5378e-08,-25.691
327,2.25e-08,-26.187
328,2.0827e-08,-26.496
329,1.9371e-08,-26.785
330,2.0643e-08,-26.482
331,1.71e-08,-27.273
332,1.7896e-08,-27.05
333,1.8156e-08,-26.961
334,1.6351e-08,-27.39
335,1.6425e-08,-27.344
336,1.6896e-08,-27.195
337,1.5721e-08,-27.483
338,1.532e-08,-27.569
339,1.3651e-08,-28.044
340,1.4944e-08,-27.626
341,1.3774e-08,-27.954
342,1.3175e-08,-28.122
343,1.3231e-08,-28.078
344,1.3095e-08,-28.098
345,1.2577e-08,-28.248
346,1.2014e-08,-28.422
347,1.3034e-08,-28.043
348,1.0944e-08,-28.777
349,1.2265e-08,-28.257
350,1.323e-08,-27.903
351,1.2514e-08,-28.12
352,1.3091e-08,-27.899
353,1.3562e-08,-27.721
354,1.2563e-08,-28.029
355,1.2757e-08,-27.938
356,1.1682e-08,-28.296
357,1.0989e-08,-28.537
358,1.2393e-08,-27.99
359,1.2779e-08,-27.833
360,1.3374e-08,-27.611
361,1.2192e-08,-27.989
362,1.3969e-08,-27.374
363,1.3667e-08,-27.445
364,1.3559e-08,-27.456
365,1.5441e-08,-26.867
366,1.3973e-08,-27.278
367,1.5976e-08,-26.672
368,1.4221e-08,-27.154
369,1.4275e-08,-27.114
370,1.6311e-08,-26.511
371,1.5787e-08,-26.63
372,1.7148e-08,-26.247
373,1.6746e-08,-26.327
374,1.8253e-08,-25.929
375,1.7486e-08,-26.093
376,1.725e-08,-26.128
377,1.698e-08,-26.174
378,1.8162e-08,-25.858
379,1.9146e-08,-25.607
380,1.8439e-08,-25.747
381,2.0226e-08,-25.322
382,1.834e-08,-25.725
383,1.7843e-08,-25.821
384,1.977e-08,-25.353
385,2.004e-08,-25.272
386,2.0725e-08,-25.103
387,2.1492e-08,-24.923
388,2.1587e-08,-24.882
389,2.3894e-08,-24.418
390,2.2301e-08,-24.695
391,2.2439e-08,-24.646
392,2.2595e-08,-24.594
393,2.2513e-08,-24.588
394,2.2133e-08,-24.64
395,2.2144e-08,-24.616
396,1.9954e-08,-25.046
397,2.2756e-08,-24.453
398,2.2484e-08,-24.484
399,2.3078e-08,-24.348
400,2.1448e-08,-24.645
401,2.3191e-08,-24.284
402,2.2133e-08,-24.465
403,2.3533e-08,-24.177
404,2.467e-08,-23.951
405,2.2384e-08,-24.352
406,2.1605e-08,-24.484
407,2.1413e-08,-24.501
408,2.2704e-08,-24.226
409,1.9912e-08,-24.774
410,2.1196e-08,-24.482
411,2.1935e-08,-24.312
412,1.9445e-08,-24.814
413,1.9269e-08,-24.832
414,1.9319e-08,-24.8
415,2.1797e-08,-24.255
416,2.0762e-08,-24.445
417,2.3666e-08,-23.856
418,1.8746e-08,-24.847
419,2.0471e-08,-24.444
420,2.0145e-08,-24.493
421,1.9886e-08,-24.529
422,2.1602e-08,-24.149
423,1.8592e-08,-24.78
424,1.8567e-08,-24.765
425,1.9561e-08,-24.518
426,1.7355e-08,-25.018
427,2.0438e-08,-24.287
428,1.7953e-08,-24.83
429,2.1262e-08,-24.075
430,2.3304e-08,-23.656
431,1.9207e-08,-24.476
432,1.9447e-08,-24.402
433,1.8906e-08,-24.504
434,2.0062e-08,-24.227
435,2.1502e-08,-23.905
436,2.0871e-08,-24.015
437,2.2417e-08,-23.685
438,2.245e-08,-23.658
439,2.2831e-08,-23.565
440,2.2567e-08,-23.596
441,2.3418e-08,-23.416
442,2.7592e-08,-22.684
443,2.4416e-08,-23.195
444,2.5542e-08,-22.98
445,2.4917e-08,-23.068
446,2.7243e-08,-22.661
447,2.4691e-08,-23.069
448,2.9562e-08,-22.267
449,2.7575e-08,-22.55
450,3.2964e-08,-21.755
451,3.0452e-08,-22.08
452,3.3886e-08,-21.597
453,3.1407e-08,-21.908
454,3.8008e-08,-21.06
455,3.8902e-08,-20.94
456,3.5769e-08,-21.286
457,3.7018e-08,-21.118
458,4.3177e-08,-20.43
459,4.4057e-08,-20.324
460,3.7456e-08,-21.01
461,4.9625e-08,-19.769
462,4.734e-08,-19.955
463,4.9542e-08,-19.739
464,4.9887e-08,-19.69
465,5.1203e-08,-19.558
466,5.8701e-08,-18.946
467,4.863e-08,-19.745
468,5.4038e-08,-19.268
469,6.4028e-08,-18.513
470,6.4143e-08,-18.487
471,7.2666e-08,-17.926
472,6.3755e-08,-18.476
473,6.7881e-08,-18.185
474,6.558e-08,-18.317
475,7.5875e-08,-17.665
476,7.6467e-08,-17.613
477,7.1615e-08,-17.88
478,8.2138e-08,-17.266
479,7.7889e-08,-17.479
480,8.4085e-08,-17.128
481,9.2348e-08,-16.703
482,8.8705e-08,-16.86
483,1.0625e-07,-16.058
484,9.3225e-08,-16.608
485,1.0339e-07,-16.141
486,9.3389e-08,-16.564
487,9.1981e-08,-16.612
488,9.2464e-08,-16.572
489,1.0459e-07,-16.019
490,9.8149e-08,-16.277
491,9.7127e-08,-16.305
492,1.1635e-07,-15.503
493,1.0699e-07,-15.85
494,1.0403e-07,-15.954
495,1.0973e-07,-15.705
496,1.1827e-07,-15.362
497,1.1872e-07,-15.328
498,1.0392e-07,-15.888
499,1.1545e-07,-15.414
500,1.0527e-07,-15.797
501,1.1621e-07,-15.351
502,1.0938e-07,-15.596
503,1.1396e-07,-15.401
504,1.0108e-07,-15.905
505,1.1095e-07,-15.483
506,1.1621e-07,-15.264
507,1.0783e-07,-15.572
508,1.1331e-07,-15.34
509,1.0844e-07,-15.514
510,1.0593e-07,-15.598
511,1.1146e-07,-15.36
512,1.0199e-07,-15.729
513,1.0226e-07,-15.701
514,9.7146e-08,-15.906
515,9.35e-08,-16.056
516,9.1646e-08,-16.126
517,8.4919e-08,-16.44
518,8.4379e-08,-16.451
519,9.1892e-08,-16.064
520,8.3934e-08,-16.441
521,8.7213e-08,-16.257
522,8.1882e-08,-16.515
523,7.6254e-08,-16.807
524,7.5727e-08,-16.821
525,7.6418e-08,-16.765
526,7.8103e-08,-16.654
527,6.8759e-08,-17.191
528,7.5013e-08,-16.796
529,6.4116e-08,-17.461
530,6.487e-08,-17.394
531,5.5395e-08,-18.063
532,5.6803e-08,-17.938
533,6.0622e-08,-17.639
534,5.5835e-08,-17.98
535,5.7039e-08,-17.871
536,4.9703e-08,-18.453
537,4.9096e-08,-18.49
538,4.7948e-08,-18.577
539,4.4235e-08,-18.911
540,4.367e-08,-18.95
541,4.0797e-08,-19.23
542,3.9671e-08,-19.335
543,3.36e-08,-20.041
544,3.4749e-08,-19.879
545,3.7313e-08,-19.553
546,3.4678e-08,-19.856
547,3.3672e-08,-19.968
548,3.3014e-08,-20.037
549,3.0714e-08,-20.335
550,3.209e-08,-20.129
551,2.6267e-08,-20.983
552,2.3465e-08,-21.457
553,2.4661e-08,-21.225
554,2.3876e-08,-21.35
555,2.3388e-08,-21.424
556,2.0079e-08,-22.071
557,2.0673e-08,-21.929
558,2.0688e-08,-21.91
559,1.8927e-08,-22.281
560,1.8319e-08,-22.407
561,1.7919e-08,-22.488
562,1.5924e-08,-22.985
563,1.6265e-08,-22.877
564,1.7162e-08,-22.629
565,1.4765e-08,-23.267
566,1.4135e-08,-23.441
567,1.2971e-08,-23.799
568,1.2509e-08,-23.941
569,1.2219e-08,-24.027
570,1.193e-08,-24.116
571,1.1444e-08,-24.281
572,1.0688e-08,-24.563
573,9.4916e-09,-25.064
574,1.0394e-08,-24.654
575,1.0598e-08,-24.554
576,9.3291e-09,-25.093
577,8.8329e-09,-25.315
578,8.977e-09,-25.23
579,9.0719e-09,-25.169
580,7.6516e-09,-25.894
581,8.2693e-09,-25.542
582,6.8178e-09,-26.365
583,6.9721e-09,-26.253
584,7.0672e-09,-26.179
585,7.031e-09,-26.187
586,7.0218e-09,-26.178
587,7.111e-09,-26.108
588,6.2793e-09,-26.633
589,5.6287e-09,-27.094
590,6.0265e-09,-26.782
591,6.4339e-09,-26.484
592,5.3595e-09,-27.262
593,5.7474e-09,-26.944
594,6.1526e-09,-26.634
595,5.9638e-09,-26.754
596,5.5553e-09,-27.048
597,5.8813e-09,-26.786
598,5.3705e-09,-27.166
599,5.3329e-09,-27.182
600,1.2632e-09,-33.422


==> Figs/data/burgers_turbulence/bt1200_Legendre_05_Legendre_GaussianGA_Eps0_010.csv <==
f,P,Pdb
1,1.9305e-05,-47.143
2,0.00011911,-33.22
3,0.0004193,-24.232
4,0.0010197,-17.874
5,0.0019673,-13.082
6,0.0035556,-8.9278
7,0.0055059,-5.6897
8,0.0074749,-3.2021
9,0.0097118,-1.0422
10,0.011401,0.56929
11,0.013103,2.0017
12,0.014377,3.1602
13,0.014375,3.855
14,0.01361,4.2612
15,0.012609,4.5287
16,0.011455,4.6723
17,0.0097579,4.5025
18,0.0086329,4.467
19,0.0068727,3.9463
20,0.005295,3.2593
21,0.0043287,2.808
22,0.003526,2.3213
23,0.0028471,1.7786
24,0.0027078,1.9304
25,0.0022867,1.5509
26,0.0020916,1.5043
27,0.0022606,2.1694
28,0.001948,1.839
29,0.0020087,2.2772
30,0.0019926,2.5367
31,0.0019328,2.6891
32,0.0015656,2.0498
33,0.0015952,2.3986
34,0.0013185,1.8305
35,0.0012922,1.9946
36,0.0010102,1.1703
37,0.00096779,1.2218
38,0.00098198,1.5167
39,0.00095834,1.6365
40,0.00087335,1.4531
41,0.00080441,1.3105
42,0.00080926,1.5459
43,0.00079078,1.6499
44,0.00068968,1.2556
45,0.00069574,1.4887
46,0.000605,1.0727
47,0.00067337,1.7245
48,0.00057753,1.2405
49,0.00056519,1.3259
50,0.00057583,1.5823
51,0.0005255,1.3571
52,0.00050622,1.3634
53,0.00049559,1.4368
54,0.00039632,0.62832
55,0.00043129,1.155
56,0.00037662,0.72275
57,0.00038076,0.92402
58,0.00040125,1.3028
59,0.00032891,0.5878
60,0.00033364,0.79586
61,0.0003353,0.96099
62,0.00035056,1.2955
63,0.00032038,1.0435
64,0.00030343,0.94412
65,0.00029088,0.89536
66,0.00030669,1.2579
67,0.00025331,0.55796
68,0.00027047,0.97129
69,0.00026686,1.0398
70,0.00025148,0.90706
71,0.00021945,0.43846
72,0.00023534,0.86365
73,0.0002101,0.49074
74,0.00023409,1.0784
75,0.00020599,0.63966
76,0.00020704,0.77684
77,0.00021515,1.0572
78,0.00021822,1.2308
79,0.00018553,0.63662
80,0.00020054,1.0839
81,0.00016982,0.46961
82,0.00017036,0.59007
83,0.00016055,0.43764
84,0.00018477,1.152
85,0.00018433,1.2444
86,0.0001549,0.59037
87,0.00015534,0.70318
88,0.00016412,1.0413
89,0.00014432,0.58106
90,0.00013373,0.34721
91,0.00016157,1.2644
92,0.0001261,0.28293
93,0.00013021,0.51601
94,0.00012425,0.40569
95,0.00013056,0.71243
96,0.00012338,0.55792
97,0.00012866,0.83003
98,0.00012983,0.9584
99,0.00012468,0.87072
100,0.00011485,0.60147
101,0.00012767,1.1473
102,0.0001267,1.1999
103,0.0001121,0.75297
104,0.00010822,0.68361
105,0.0001036,0.5773
106,0.00011088,0.9546
107,0.00010683,0.8746
108,9.4633e-05,0.42889
109,0.00010184,0.82777
110,0.0001089,1.1983
111,0.00010691,1.1965
112,9.4787e-05,0.75186
113,9.7858e-05,0.96755
114,8.6732e-05,0.51987
115,8.7782e-05,0.648
116,8.5964e-05,0.63231
117,8.5363e-05,0.67644
118,8.6149e-05,0.79013
119,8.3255e-05,0.71504
120,8.4067e-05,0.82986
121,8.3131e-05,0.85333
122,9.6492e-05,1.5721
123,8.4146e-05,1.0485
124,7.7652e-05,0.76994
125,7.9167e-05,0.92363
126,8.2669e-05,1.1808
127,8.8207e-05,1.5311
128,7.004e-05,0.59768
129,7.3965e-05,0.90206
130,8.2853e-05,1.4619
131,7.7098e-05,1.2158
132,7.3241e-05,1.059
133,7.5528e-05,1.2581
134,6.6906e-05,0.79672
135,7.294e-05,1.2363
136,7.1258e-05,1.1991
137,6.5884e-05,0.92223
138,7.4421e-05,1.5145
139,6.7099e-05,1.1275
140,7.3444e-05,1.5821
141,6.7469e-05,1.2754
142,7.2833e-05,1.669
143,6.5612e-05,1.2765
144,6.9634e-05,1.5955
145,5.9375e-05,0.96342
146,6.5448e-05,1.4461
147,5.9128e-05,1.0643
148,6.2895e-05,1.3914
149,6.1937e-05,1.3832
150,6.934e-05,1.9316
151,6.29e-05,1.566
152,6.1868e-05,1.5516
153,5.9794e-05,1.4604
154,6.7762e-05,2.0603
155,6.6655e-05,2.0449
156,5.922e-05,1.5871
157,5.6753e-05,1.4578
158,6.2276e-05,1.9163
159,6.4496e-05,2.1233
160,5.2643e-05,1.2958
161,6.5845e-05,2.3218
162,6.0107e-05,1.9796
163,5.8367e-05,1.9054
164,5.8402e-05,1.9612
165,5.6855e-05,1.8973
166,6.387e-05,2.4551
167,5.1417e-05,1.5654
168,5.3418e-05,1.783
169,6.3323e-05,2.5733
170,5.686e-05,2.157
171,6.4173e-05,2.7335
172,5.6001e-05,2.1925
173,5.7665e-05,2.37
174,5.4271e-05,2.1566
175,6.1477e-05,2.7479
176,5.8519e-05,2.5832
177,5.3895e-05,2.2749
178,5.9186e-05,2.7306
179,5.3604e-05,2.3491
180,5.5279e-05,2.531
181,6.0142e-05,2.9454
182,5.792e-05,2.8297
183,6.4845e-05,3.3678
184,5.4922e-05,2.6938
185,6.0748e-05,3.1788
186,5.4869e-05,2.7835
187,5.1218e-05,2.5311
188,5.1522e-05,2.603
189,5.8036e-05,3.1662
190,5.3625e-05,2.8687
191,5.4365e-05,2.9738
192,6.2259e-05,3.6081
193,5.7122e-05,3.2792
194,5.2825e-05,2.9845
195,5.5462e-05,3.2406
196,5.8767e-05,3.5364
197,6.0021e-05,3.6724
198,5.192e-05,3.0866
199,5.8256e-05,3.6305
200,5.1076e-05,3.1028
201,5.8008e-05,3.6988
202,5.5113e-05,3.5196
203,5.9322e-05,3.8821
204,5.2151e-05,3.3652
205,5.5936e-05,3.712
206,6.0073e-05,4.0641
207,5.6204e-05,3.8171
208,5.9009e-05,4.0704
209,5.6906e-05,3.9545
210,5.6127e-05,3.9361
211,5.7512e-05,4.0832
212,5.5075e-05,3.9363
213,5.6177e-05,4.0632
214,5.3885e-05,3.923
215,5.0206e-05,3.6563
216,5.0265e-05,3.7017
217,4.836e-05,3.574
218,4.7883e-05,3.571
219,5.1892e-05,3.9599
220,4.8441e-05,3.7006
221,5.152e-05,4.0076
222,4.8957e-05,3.8252
223,4.5829e-05,3.5775
224,4.5851e-05,3.6185
225,4.7602e-05,3.8199
226,4.8766e-05,3.9634
227,4.4292e-05,3.5838
228,4.7503e-05,3.9259
229,4.0655e-05,3.2878
230,4.1589e-05,3.4243
231,3.4947e-05,2.7064
232,3.5966e-05,2.8687
233,3.8901e-05,3.2468
234,3.6255e-05,2.978
235,3.7017e-05,3.1054
236,3.2467e-05,2.5727
237,3.1976e-05,2.5432
238,3.1615e-05,2.5305
239,2.8877e-05,2.1735
240,2.8344e-05,2.1288
241,2.6466e-05,1.8671
242,2.5997e-05,1.8255
243,2.1202e-05,0.97589
244,2.1877e-05,1.1477
245,2.408e-05,1.5998
246,2.1545e-05,1.1521
247,2.0865e-05,1.0481
248,2.0188e-05,0.93996
249,1.8989e-05,0.70902
250,1.9337e-05,0.82267
251,1.5675e-05,-0.054343
252,1.4026e-05,-0.50254
253,1.4346e-05,-0.37042
254,1.3814e-05,-0.50024
255,1.3205e-05,-0.66185
256,1.1151e-05,-1.3621
257,1.1535e-05,-1.1813
258,1.1177e-05,-1.2843
259,1.0099e-05,-1.6911
260,9.7154e-06,-1.8259
261,9.2006e-06,-2.029
262,7.8234e-06,-2.7
263,7.9706e-06,-2.586
264,7.9946e-06,-2.54
265,6.891e-06,-3.1523
266,6.4797e-06,-3.3868
267,5.803e-06,-3.8333
268,5.4125e-06,-4.1033
269,5.2399e-06,-4.2117
270,4.8751e-06,-4.4929
271,4.5241e-06,-4.7853
272,4.1919e-06,-5.0845
273,3.5391e-06,-5.7878
274,3.7963e-06,-5.4514
275,4.0205e-06,-5.1705
276,3.2254e-06,-6.096
277,3.033e-06,-6.3317
278,2.8871e-06,-6.5146
279,2.8269e-06,-6.5748
280,2.266e-06,-7.5043
281,2.3843e-06,-7.2523
282,1.958e-06,-8.077
283,1.8214e-06,-8.3601
284,1.8512e-06,-8.2591
285,1.7947e-06,-8.3632
286,1.6964e-06,-8.5773
287,1.6772e-06,-8.5965
288,1.453e-06,-9.1895
289,1.0879e-06,-10.416
290,1.1878e-06,-10.005
291,1.1863e-06,-9.9801
292,9.4659e-07,-10.931
293,9.2294e-07,-11.011
294,9.956e-07,-10.652
295,8.2322e-07,-11.448
296,8.1395e-07,-11.468
297,7.6385e-07,-11.715
298,7.4314e-07,-11.805
299,6.2958e-07,-12.496
300,6.03e-07,-12.654
301,5.4513e-07,-13.064
302,5.2162e-07,-13.226
303,4.7696e-07,-13.586
304,4.8025e-07,-13.528
305,4.3803e-07,-13.899
306,3.9245e-07,-14.348
307,3.9034e-07,-14.343
308,3.083e-07,-15.339
309,3.503e-07,-14.756
310,2.9018e-07,-15.546
311,2.9501e-07,-15.446
312,2.4566e-07,-16.214
313,2.4037e-07,-16.28
314,2.4095e-07,-16.242
315,2.1349e-07,-16.74
316,2.0005e-07,-16.995
317,2.0928e-07,-16.771
318,1.7094e-07,-17.623
319,1.6567e-07,-17.732
320,1.5994e-07,-17.857
321,1.5428e-07,-17.987
322,1.4284e-07,-18.295
323,1.2164e-07,-18.965
324,1.1412e-07,-19.215
325,1.2122e-07,-18.927
326,1.1056e-07,-19.3
327,9.5317e-08,-19.917
328,9.2346e-08,-20.028
329,8.0994e-08,-20.572
330,8.682e-08,-20.244
331,7.0574e-08,-21.117
332,6.9806e-08,-21.138
333,6.8885e-08,-21.17
334,6.352e-08,-21.496
335,5.9347e-08,-21.765
336,5.9606e-08,-21.72
337,5.5945e-08,-21.97
338,5.2338e-08,-22.233
339,4.8474e-08,-22.541
340,4.4618e-08,-22.875
341,3.7862e-08,-23.563
342,3.5706e-08,-23.792
343,3.8522e-08,-23.437
344,3.487e-08,-23.844
345,3.128e-08,-24.291
346,3.0105e-08,-24.432
347,2.9055e-08,-24.561
348,2.6182e-08,-24.988
349,2.4833e-08,-25.193
350,2.6163e-08,-24.942
351,2.4233e-08,-25.25
352,2.2172e-08,-25.611
353,2.0305e-08,-25.968
354,1.9623e-08,-26.092
355,1.8592e-08,-26.302
356,1.7751e-08,-26.479
357,1.553e-08,-27.035
358,1.4775e-08,-27.227
359,1.4879e-08,-27.172
360,1.3588e-08,-27.543
361,1.3208e-08,-27.641
362,1.2451e-08,-27.874
363,1.2189e-08,-27.942
364,1.198e-08,-27.993
365,1.2325e-08,-27.846
366,1.1771e-08,-28.022
367,1.0898e-08,-28.333
368,9.8372e-09,-28.754
369,9.8081e-09,-28.744
370,9.7657e-09,-28.739
371,9.6246e-09,-28.779
372,8.7579e-09,-29.165
373,8.4935e-09,-29.275
374,7.9895e-09,-29.517
375,8.4547e-09,-29.248
376,7.5104e-09,-29.74
377,8.0265e-09,-29.428
378,8.593e-09,-29.109
379,8.0696e-09,-29.359
380,9.1395e-09,-28.795
381,8.6124e-09,-29.03
382,8.59e-09,-29.019
383,8.0636e-09,-29.271
384,9.3451e-09,-28.608
385,7.9808e-09,-29.27
386,9.3461e-09,-28.562
387,9.1983e-09,-28.609
388,9.4877e-09,-28.452
389,9.4552e-09,-28.444
390,1.02e-08,-28.093
391,1.0262e-08,-28.044
392,1.042e-08,-27.956
393,1.026e-08,-28.001
394,1.1772e-08,-27.382
395,1.2431e-08,-27.123
396,1.1569e-08,-27.413
397,1.3033e-08,-26.874
398,1.3873e-08,-26.581
399,1.4844e-08,-26.265
400,1.2699e-08,-26.921
401,1.6666e-08,-25.719
402,1.6562e-08,-25.724
403,1.7239e-08,-25.529
404,1.8129e-08,-25.289
405,1.8718e-08,-25.128
406,2.2203e-08,-24.365
407,1.7939e-08,-25.27
408,1.9759e-08,-24.829
409,2.4124e-08,-23.941
410,2.3749e-08,-23.988
411,2.6657e-08,-23.465
412,2.542e-08,-23.65
413,2.7858e-08,-23.232
414,2.7332e-08,-23.293
415,3.1441e-08,-22.664
416,2.9937e-08,-22.856
417,3.3556e-08,-22.34
418,3.7886e-08,-21.792
419,3.5102e-08,-22.102
420,3.6719e-08,-21.886
421,4.4241e-08,-21.056
422,4.3182e-08,-21.141
423,5.2822e-08,-20.245
424,4.5553e-08,-20.868
425,5.4326e-08,-20.082
426,5.0614e-08,-20.369
427,4.7958e-08,-20.583
428,5.3369e-08,-20.098
429,6.0786e-08,-19.513
430,5.8466e-08,-19.662
431,6.2094e-08,-19.38
432,7.4673e-08,-18.559
433,7.5377e-08,-18.498
434,7.0715e-08,-18.755
435,7.5409e-08,-18.456
436,8.3129e-08,-18.013
437,9.0215e-08,-17.638
438,8.5634e-08,-17.844
439,9.8888e-08,-17.199
440,9.1476e-08,-17.518
441,1.0658e-07,-16.834
442,1.059e-07,-16.842
443,1.1361e-07,-16.518
444,1.083e-07,-16.706
445,1.2004e-07,-16.239
446,1.4016e-07,-15.547
447,1.2471e-07,-16.035
448,1.4247e-07,-15.437
449,1.4078e-07,-15.47
450,1.4919e-07,-15.198
451,1.5208e-07,-15.096
452,1.5385e-07,-15.026
453,1.6852e-07,-14.612
454,1.7039e-07,-14.545
455,1.6376e-07,-14.698
456,1.7802e-07,-14.316
457,1.6726e-07,-14.568
458,1.7237e-07,-14.418
459,1.9339e-07,-13.899
460,1.8214e-07,-14.141
461,2.0756e-07,-13.555
462,2.0567e-07,-13.575
463,1.9994e-07,-13.679
464,2.0447e-07,-13.563
465,2.2217e-07,-13.184
466,2.3435e-07,-12.934
467,2.2773e-07,-13.04
468,2.4036e-07,-12.786
469,2.2489e-07,-13.057
470,2.3601e-07,-12.829
471,2.0326e-07,-13.459
472,2.1981e-07,-13.101
473,2.4027e-07,-12.696
474,2.3107e-07,-12.847
475,2.5323e-07,-12.431
476,2.1666e-07,-13.09
477,2.2845e-07,-12.842
478,2.2163e-07,-12.955
479,2.1999e-07,-12.969
480,2.2123e-07,-12.927
481,2.1496e-07,-13.034
482,2.0836e-07,-13.151
483,1.9109e-07,-13.509
484,1.9077e-07,-13.498
485,2.2723e-07,-12.721
486,2.0255e-07,-13.202
487,2.036e-07,-13.162
488,2.0148e-07,-13.189
489,1.9044e-07,-13.416
490,2.048e-07,-13.083
491,1.7667e-07,-13.707
492,1.6016e-07,-14.115
493,1.7132e-07,-13.805
494,1.66e-07,-13.924
495,1.6212e-07,-14.01
496,1.4068e-07,-14.608
497,1.4794e-07,-14.372
498,1.4749e-07,-14.368
499,1.3849e-07,-14.624
500,1.2974e-07,-14.89
501,1.3062e-07,-14.843
502,1.1518e-07,-15.372
503,1.1789e-07,-15.254
504,1.2707e-07,-14.911
505,1.0932e-07,-15.547
506,1.075e-07,-15.603
507,9.8778e-08,-15.953
508,9.0261e-08,-16.328
509,8.8588e-08,-16.392
510,8.759e-08,-16.424
511,8.1174e-08,-16.737
512,7.8973e-08,-16.84
513,6.578e-08,-17.617
514,7.7767e-08,-16.873
515,7.7011e-08,-16.898
516,6.4951e-08,-17.621
517,6.1567e-08,-17.837
518,6.1382e-08,-17.833
519,6.0899e-08,-17.851
520,5.1037e-08,-18.601
521,5.4604e-08,-18.291
522,4.6383e-08,-18.983
523,4.3356e-08,-19.259
524,4.3718e-08,-19.207
525,4.252e-08,-19.311
526,4.1606e-08,-19.389
527,4.2323e-08,-19.298
528,3.753e-08,-19.804
529,2.8457e-08,-20.989
530,3.0979e-08,-20.604
531,3.2384e-08,-20.395
532,2.6928e-08,-21.18
533,2.5557e-08,-21.39
534,2.8183e-08,-20.949
535,2.5158e-08,-21.426
536,2.4054e-08,-21.605
537,2.3884e-08,-21.62
538,2.2368e-08,-21.888
539,2.0414e-08,-22.269
540,1.8802e-08,-22.61
541,1.8014e-08,-22.78
542,1.7624e-08,-22.859
543,1.6425e-08,-23.149
544,1.5497e-08,-23.386
545,1.4928e-08,-23.532
546,1.38e-08,-23.858
547,1.4029e-08,-23.77
548,1.1499e-08,-24.618
549,1.2877e-08,-24.111
550,1.0871e-08,-24.83
551,1.1429e-08,-24.597
552,9.6633e-09,-25.31
553,9.6229e-09,-25.312
554,9.8045e-09,-25.216
555,8.8758e-09,-25.632
556,8.3886e-09,-25.862
557,8.9288e-09,-25.575
558,7.2528e-09,-26.462
559,7.2508e-09,-26.448
560,7.1348e-09,-26.502
561,6.8703e-09,-26.651
562,6.4219e-09,-26.929
563,5.7304e-09,-27.408
564,5.4674e-09,-27.597
565,5.7664e-09,-27.35
566,5.4467e-09,-27.582
567,4.8339e-09,-28.085
568,4.8e-09,-28.101
569,4.2833e-09,-28.58
570,4.625e-09,-28.231
571,3.9858e-09,-28.862
572,3.9093e-09,-28.931
573,3.9088e-09,-28.916
574,3.6006e-09,-29.258
575,3.5165e-09,-29.346
576,3.6762e-09,-29.138
577,3.3276e-09,-29.555
578,3.3093e-09,-29.564
579,3.0144e-09,-29.954
580,3.0955e-09,-29.824
581,2.5078e-09,-30.724
582,2.4995e-09,-30.723
583,2.6707e-09,-30.42
584,2.6521e-09,-30.436
585,2.4915e-09,-30.692
586,2.3123e-09,-31.002
587,2.2748e-09,-31.058
588,2.1758e-09,-31.236
589,2.3402e-09,-30.905
590,2.3216e-09,-30.925
591,2.3813e-09,-30.8
592,2.0381e-09,-31.461
593,2.0175e-09,-31.491
594,2.158e-09,-31.184
595,2.1917e-09,-31.102
596,2.0232e-09,-31.435
597,1.8454e-09,-31.82
598,1.8748e-09,-31.736
599,1.9869e-09,-31.47
600,4.4485e-10,-37.955


==> Figs/data/burgers_turbulence/bt1200_Legendre_05_Legendre_Polynomial_Eps0_500.csv <==
f,P,Pdb
1,1.9305e-05,-47.143
2,0.00011911,-33.22
3,0.0004193,-24.232
4,0.0010197,-17.874
5,0.0019673,-13.082
6,0.0035556,-8.9278
7,0.0055059,-5.6897
8,0.0074749,-3.2021
9,0.0097118,-1.0422
10,0.011401,0.56929
11,0.013103,2.0017
12,0.014377,3.1602
13,0.014375,3.855
14,0.01361,4.2612
15,0.012609,4.5287
16,0.011455,4.6723
17,0.0097579,4.5025
18,0.0086329,4.467
19,0.0068727,3.9463
20,0.0052951,3.2593
21,0.0043287,2.808
22,0.003526,2.3213
23,0.0028471,1.7786
24,0.0027078,1.9304
25,0.0022867,1.5509
26,0.0020916,1.5043
27,0.0022606,2.1694
28,0.001948,1.839
29,0.0020087,2.2772
30,0.0019926,2.5367
31,0.0019328,2.6891
32,0.0015656,2.0498
33,0.0015952,2.3986
34,0.0013185,1.8305
35,0.0012922,1.9946
36,0.0010102,1.1703
37,0.00096779,1.2219
38,0.00098198,1.5167
39,0.00095834,1.6365
40,0.00087335,1.4531
41,0.00080441,1.3105
42,0.00080926,1.5459
43,0.00079078,1.6499
44,0.00068969,1.2556
45,0.00069574,1.4887
46,0.000605,1.0727
47,0.00067337,1.7245
48,0.00057753,1.2406
49,0.00056519,1.3259
50,0.00057583,1.5823
51,0.0005255,1.3572
52,0.00050622,1.3634
53,0.00049559,1.4368
54,0.00039632,0.62833
55,0.00043129,1.155
56,0.00037662,0.72276
57,0.00038076,0.92404
58,0.00040126,1.3028
59,0.00032891,0.58782
60,0.00033365,0.79587
61,0.00033531,0.96101
62,0.00035056,1.2955
63,0.00032038,1.0435
64,0.00030343,0.94415
65,0.00029088,0.89538
66,0.00030669,1.2579
67,0.00025331,0.55798
68,0.00027047,0.97132
69,0.00026686,1.0398
70,0.00025149,0.90709
71,0.00021945,0.43849
72,0.00023534,0.86368
73,0.0002101,0.49078
74,0.00023409,1.0785
75,0.00020599,0.6397
76,0.00020704,0.77688
77,0.00021515,1.0572
78,0.00021822,1.2308
79,0.00018553,0.63666
80,0.00020055,1.0839
81,0.00016982,0.46966
82,0.00017037,0.59012
83,0.00016055,0.43769
84,0.00018478,1.152
85,0.00018434,1.2445
86,0.0001549,0.59042
87,0.00015534,0.70324
88,0.00016412,1.0413
89,0.00014432,0.58113
90,0.00013373,0.34727
91,0.00016157,1.2644
92,0.0001261,0.283
93,0.00013021,0.51608
94,0.00012426,0.40576
95,0.00013056,0.71251
96,0.00012338,0.558
97,0.00012867,0.83011
98,0.00012984,0.95848
99,0.00012468,0.8708
100,0.00011486,0.60156
101,0.00012767,1.1474
102,0.00012671,1.2
103,0.00011211,0.75307
104,0.00010822,0.68372
105,0.0001036,0.57741
106,0.00011088,0.9547
107,0.00010683,0.87472
108,9.4635e-05,0.42901
109,0.00010184,0.82789
110,0.00010891,1.1984
111,0.00010691,1.1967
112,9.479e-05,0.75198
113,9.7861e-05,0.96768
114,8.6734e-05,0.52001
115,8.7785e-05,0.64814
116,8.5966e-05,0.63245
117,8.5366e-05,0.67658
118,8.6152e-05,0.79028
119,8.3258e-05,0.71519
120,8.407e-05,0.83002
121,8.3134e-05,0.8535
122,9.6496e-05,1.5723
123,8.415e-05,1.0486
124,7.7655e-05,0.77012
125,7.917e-05,0.92381
126,8.2672e-05,1.181
127,8.8211e-05,1.5313
128,7.0043e-05,0.59787
129,7.3968e-05,0.90225
130,8.2857e-05,1.4621
131,7.7101e-05,1.216
132,7.3244e-05,1.0592
133,7.5532e-05,1.2583
134,6.6909e-05,0.79694
135,7.2943e-05,1.2365
136,7.1261e-05,1.1993
137,6.5888e-05,0.92246
138,7.4425e-05,1.5147
139,6.7103e-05,1.1277
140,7.3448e-05,1.5823
141,6.7473e-05,1.2757
142,7.2837e-05,1.6693
143,6.5616e-05,1.2768
144,6.9638e-05,1.5957
145,5.9379e-05,0.96368
146,6.5452e-05,1.4463
147,5.9132e-05,1.0645
148,6.2899e-05,1.3917
149,6.1941e-05,1.3835
150,6.9344e-05,1.9319
151,6.2904e-05,1.5663
152,6.1873e-05,1.5519
153,5.9798e-05,1.4607
154,6.7767e-05,2.0606
155,6.6659e-05,2.0452
156,5.9224e-05,1.5874
157,5.6756e-05,1.4581
158,6.228e-05,1.9166
159,6.4501e-05,2.1236
160,5.2647e-05,1.2961
161,6.585e-05,2.3221
162,6.0112e-05,1.9799
163,5.8371e-05,1.9057
164,5.8407e-05,1.9615
165,5.6859e-05,1.8977
166,6.3875e-05,2.4554
167,5.1421e-05,1.5657
168,5.3422e-05,1.7834
169,6.3327e-05,2.5737
170,5.6864e-05,2.1573
171,6.4178e-05,2.7338
172,5.6005e-05,2.1928
173,5.7669e-05,2.3703
174,5.4275e-05,2.157
175,6.1481e-05,2.7482
176,5.8523e-05,2.5836
177,5.3898e-05,2.2752
178,5.919e-05,2.7309
179,5.3608e-05,2.3494
180,5.5283e-05,2.5314
181,6.0147e-05,2.9457
182,5.7924e-05,2.83
183,6.485e-05,3.3681
184,5.4926e-05,2.6942
185,6.0753e-05,3.1791
186,5.4872e-05,2.7838
187,5.1222e-05,2.5314
188,5.1525e-05,2.6034
189,5.804e-05,3.1665
190,5.3629e-05,2.869
191,5.4368e-05,2.9741
192,6.2263e-05,3.6083
193,5.7125e-05,3.2794
194,5.2829e-05,2.9848
195,5.5465e-05,3.2409
196,5.8771e-05,3.5367
197,6.0025e-05,3.6726
198,5.1923e-05,3.0869
199,5.8259e-05,3.6307
200,5.108e-05,3.1031
201,5.8011e-05,3.699
202,5.5115e-05,3.5197
203,5.9324e-05,3.8822
204,5.2153e-05,3.3654
205,5.5938e-05,3.7122
206,6.0074e-05,4.0642
207,5.6205e-05,3.8171
208,5.9009e-05,4.0704
209,5.6906e-05,3.9545
210,5.6126e-05,3.936
211,5.7511e-05,4.0832
212,5.5073e-05,3.9361
213,5.6174e-05,4.063
214,5.3882e-05,3.9227
215,5.0203e-05,3.6561
216,5.0261e-05,3.7014
217,4.8355e-05,3.5736
218,4.7878e-05,3.5705
219,5.1886e-05,3.9594
220,4.8435e-05,3.7
221,5.1513e-05,4.007
222,4.8949e-05,3.8245
223,4.5821e-05,3.5767
224,4.5843e-05,3.6177
225,4.7592e-05,3.819
226,4.8755e-05,3.9624
227,4.4281e-05,3.5827
228,4.749e-05,3.9248
229,4.0643e-05,3.2866
230,4.1577e-05,3.423
231,3.4937e-05,2.7051
232,3.5955e-05,2.8673
233,3.8888e-05,3.2453
234,3.6242e-05,2.9764
235,3.7004e-05,3.1038
236,3.2455e-05,2.5711
237,3.1964e-05,2.5415
238,3.1602e-05,2.5287
239,2.8865e-05,2.1717
240,2.8331e-05,2.1269
241,2.6454e-05,1.8652
242,2.5985e-05,1.8235
243,2.1192e-05,0.97384
244,2.1866e-05,1.1456
245,2.4068e-05,1.5976
246,2.1534e-05,1.1499
247,2.0854e-05,1.0458
248,2.0177e-05,0.93767
249,1.8979e-05,0.70667
250,1.9326e-05,0.82026
251,1.5667e-05,-0.056761
252,1.4018e-05,-0.50501
253,1.4337e-05,-0.37293
254,1.3806e-05,-0.50277
255,1.3197e-05,-0.66443
256,1.1144e-05,-1.3647
257,1.1528e-05,-1.184
258,1.117e-05,-1.287
259,1.0093e-05,-1.6937
260,9.7093e-06,-1.8286
261,9.1949e-06,-2.0317
262,7.8184e-06,-2.7028
263,7.9655e-06,-2.5887
264,7.9895e-06,-2.5427
265,6.8866e-06,-3.1551
266,6.4755e-06,-3.3896
267,5.7992e-06,-3.8361
268,5.409e-06,-4.1061
269,5.2365e-06,-4.2146
270,4.8719e-06,-4.4957
271,4.5211e-06,-4.7881
272,4.1891e-06,-5.0874
273,3.5368e-06,-5.7906
274,3.7938e-06,-5.4543
275,4.0179e-06,-5.1734
276,3.2232e-06,-6.0989
277,3.031e-06,-6.3345
278,2.8851e-06,-6.5174
279,2.825e-06,-6.5777
280,2.2645e-06,-7.5072
281,2.3827e-06,-7.2552
282,1.9567e-06,-8.0799
283,1.8202e-06,-8.363
284,1.85e-06,-8.262
285,1.7935e-06,-8.366
286,1.6953e-06,-8.5802
287,1.6761e-06,-8.5994
288,1.4521e-06,-9.1923
289,1.0872e-06,-10.419
290,1.187e-06,-10.007
291,1.1856e-06,-9.9829
292,9.4598e-07,-10.934
293,9.2235e-07,-11.014
294,9.9497e-07,-10.655
295,8.227e-07,-11.451
296,8.1344e-07,-11.471
297,7.6336e-07,-11.718
298,7.4268e-07,-11.808
299,6.2918e-07,-12.499
300,6.0263e-07,-12.657
301,5.4479e-07,-13.066
302,5.213e-07,-13.229
303,4.7667e-07,-13.589
304,4.7996e-07,-13.53
305,4.3776e-07,-13.902
306,3.9221e-07,-14.35
307,3.9011e-07,-14.345
308,3.0812e-07,-15.342
309,3.5009e-07,-14.759
310,2.9001e-07,-15.549
311,2.9484e-07,-15.449
312,2.4551e-07,-16.216
313,2.4023e-07,-16.283
314,2.4081e-07,-16.245
315,2.1336e-07,-16.743
316,1.9993e-07,-16.997
317,2.0917e-07,-16.774
318,1.7085e-07,-17.625
319,1.6557e-07,-17.734
320,1.5985e-07,-17.86
321,1.542e-07,-17.989
322,1.4276e-07,-18.297
323,1.2157e-07,-18.968
324,1.1406e-07,-19.218
325,1.2115e-07,-18.929
326,1.105e-07,-19.302
327,9.5265e-08,-19.92
328,9.2297e-08,-20.031
329,8.0951e-08,-20.574
330,8.6776e-08,-20.246
331,7.0538e-08,-21.119
332,6.9769e-08,-21.141
333,6.8849e-08,-21.172
334,6.3488e-08,-21.498
335,5.9317e-08,-21.767
336,5.9575e-08,-21.723
337,5.5918e-08,-21.972
338,5.2312e-08,-22.236
339,4.8451e-08,-22.543
340,4.4596e-08,-22.877
341,3.7844e-08,-23.565
342,3.569e-08,-23.794
343,3.8504e-08,-23.439
344,3.4853e-08,-23.846
345,3.1266e-08,-24.293
346,3.0091e-08,-24.434
347,2.9042e-08,-24.563
348,2.617e-08,-24.99
349,2.4823e-08,-25.195
350,2.6152e-08,-24.944
351,2.4223e-08,-25.252
352,2.2163e-08,-25.613
353,2.0298e-08,-25.97
354,1.9615e-08,-26.094
355,1.8585e-08,-26.304
356,1.7745e-08,-26.48
357,1.5524e-08,-27.037
358,1.477e-08,-27.229
359,1.4874e-08,-27.174
360,1.3584e-08,-27.544
361,1.3204e-08,-27.643
362,1.2447e-08,-27.875
363,1.2187e-08,-27.943
364,1.1977e-08,-27.995
365,1.2321e-08,-27.848
366,1.1769e-08,-28.023
367,1.0896e-08,-28.334
368,9.8355e-09,-28.755
369,9.8069e-09,-28.744
370,9.7651e-09,-28.739
371,9.624e-09,-28.779
372,8.7578e-09,-29.165
373,8.4937e-09,-29.275
374,7.9898e-09,-29.517
375,8.4555e-09,-29.248
376,7.5114e-09,-29.739
377,8.0269e-09,-29.428
378,8.5951e-09,-29.108
379,8.0716e-09,-29.358
380,9.1418e-09,-28.794
381,8.6149e-09,-29.029
382,8.5928e-09,-29.017
383,8.0664e-09,-29.269
384,9.3485e-09,-28.606
385,7.9839e-09,-29.269
386,9.3502e-09,-28.56
387,9.2024e-09,-28.607
388,9.4922e-09,-28.45
389,9.4599e-09,-28.442
390,1.0206e-08,-28.09
391,1.0267e-08,-28.042
392,1.0426e-08,-27.953
393,1.0266e-08,-27.998
394,1.1779e-08,-27.379
395,1.2439e-08,-27.12
396,1.1576e-08,-27.41
397,1.304e-08,-26.871
398,1.3882e-08,-26.578
399,1.4854e-08,-26.262
400,1.2707e-08,-26.919
401,1.6678e-08,-25.716
402,1.6573e-08,-25.722
403,1.725e-08,-25.526
404,1.8141e-08,-25.286
405,1.873e-08,-25.125
406,2.2218e-08,-24.362
407,1.7951e-08,-25.267
408,1.9772e-08,-24.826
409,2.414e-08,-23.938
410,2.3764e-08,-23.985
411,2.6675e-08,-23.462
412,2.5436e-08,-23.648
413,2.7875e-08,-23.229
414,2.7349e-08,-23.291
415,3.1461e-08,-22.661
416,2.9957e-08,-22.853
417,3.3575e-08,-22.337
418,3.7909e-08,-21.789
419,3.5123e-08,-22.1
420,3.6741e-08,-21.883
421,4.4267e-08,-21.054
422,4.3208e-08,-21.138
423,5.2853e-08,-20.242
424,4.5579e-08,-20.865
425,5.4357e-08,-20.08
426,5.0642e-08,-20.367
427,4.7986e-08,-20.58
428,5.3398e-08,-20.096
429,6.082e-08,-19.51
430,5.8498e-08,-19.659
431,6.2128e-08,-19.378
432,7.4713e-08,-18.556
433,7.5415e-08,-18.496
434,7.0752e-08,-18.753
435,7.5448e-08,-18.454
436,8.3173e-08,-18.01
437,9.0262e-08,-17.635
438,8.5676e-08,-17.842
439,9.8936e-08,-17.197
440,9.152e-08,-17.516
441,1.0663e-07,-16.832
442,1.0595e-07,-16.84
443,1.1366e-07,-16.516
444,1.0835e-07,-16.704
445,1.201e-07,-16.237
446,1.4022e-07,-15.545
447,1.2476e-07,-16.033
448,1.4252e-07,-15.436
449,1.4084e-07,-15.468
450,1.4925e-07,-15.197
451,1.5214e-07,-15.094
452,1.5391e-07,-15.025
453,1.6858e-07,-14.61
454,1.7044e-07,-14.543
455,1.6382e-07,-14.696
456,1.7807e-07,-14.315
457,1.673e-07,-14.567
458,1.7241e-07,-14.417
459,1.9344e-07,-13.898
460,1.8218e-07,-14.14
461,2.0761e-07,-13.554
462,2.0571e-07,-13.575
463,1.9998e-07,-13.679
464,2.0451e-07,-13.563
465,2.2221e-07,-13.183
466,2.3438e-07,-12.933
467,2.2775e-07,-13.039
468,2.4039e-07,-12.786
469,2.2491e-07,-13.056
470,2.3603e-07,-12.828
471,2.0328e-07,-13.459
472,2.1982e-07,-13.1
473,2.4028e-07,-12.696
474,2.3108e-07,-12.847
475,2.5323e-07,-12.431
476,2.1665e-07,-13.09
477,2.2844e-07,-12.842
478,2.2162e-07,-12.955
479,2.1998e-07,-12.969
480,2.2121e-07,-12.927
481,2.1494e-07,-13.034
482,2.0834e-07,-13.151
483,1.9107e-07,-13.509
484,1.9075e-07,-13.499
485,2.272e-07,-12.721
486,2.0252e-07,-13.203
487,2.0357e-07,-13.162
488,2.0145e-07,-13.19
489,1.9041e-07,-13.417
490,2.0477e-07,-13.084
491,1.7664e-07,-13.707
492,1.6013e-07,-14.116
493,1.7129e-07,-13.806
494,1.6597e-07,-13.925
495,1.6208e-07,-14.011
496,1.4065e-07,-14.609
497,1.479e-07,-14.373
498,1.4745e-07,-14.369
499,1.3846e-07,-14.625
500,1.2971e-07,-14.891
501,1.3059e-07,-14.844
502,1.1515e-07,-15.373
503,1.1785e-07,-15.255
504,1.2704e-07,-14.912
505,1.0929e-07,-15.548
506,1.0747e-07,-15.604
507,9.8751e-08,-15.954
508,9.0235e-08,-16.329
509,8.8561e-08,-16.393
510,8.7564e-08,-16.425
511,8.1149e-08,-16.739
512,7.8948e-08,-16.841
513,6.5759e-08,-17.618
514,7.7744e-08,-16.874
515,7.6986e-08,-16.9
516,6.493e-08,-17.623
517,6.1546e-08,-17.838
518,6.1362e-08,-17.834
519,6.0879e-08,-17.852
520,5.102e-08,-18.603
521,5.4586e-08,-18.292
522,4.6367e-08,-18.984
523,4.3341e-08,-19.261
524,4.3702e-08,-19.208
525,4.2504e-08,-19.313
526,4.159e-08,-19.39
527,4.2308e-08,-19.3
528,3.7516e-08,-19.805
529,2.8446e-08,-20.991
530,3.0967e-08,-20.605
531,3.2371e-08,-20.396
532,2.6918e-08,-21.181
533,2.5547e-08,-21.392
534,2.8172e-08,-20.951
535,2.5149e-08,-21.428
536,2.4045e-08,-21.606
537,2.3875e-08,-21.621
538,2.2359e-08,-21.89
539,2.0406e-08,-22.271
540,1.8795e-08,-22.612
541,1.8007e-08,-22.782
542,1.7617e-08,-22.861
543,1.6419e-08,-23.151
544,1.5491e-08,-23.387
545,1.4922e-08,-23.534
546,1.3794e-08,-23.859
547,1.4024e-08,-23.772
548,1.1495e-08,-24.619
549,1.2872e-08,-24.112
550,1.0867e-08,-24.832
551,1.1425e-08,-24.599
552,9.6595e-09,-25.312
553,9.6191e-09,-25.314
554,9.8008e-09,-25.217
555,8.8724e-09,-25.634
556,8.3853e-09,-25.863
557,8.9253e-09,-25.577
558,7.2501e-09,-26.464
559,7.248e-09,-26.45
560,7.1321e-09,-26.504
561,6.8677e-09,-26.653
562,6.4194e-09,-26.93
563,5.7283e-09,-27.41
564,5.4653e-09,-27.598
565,5.7643e-09,-27.352
566,5.4447e-09,-27.584
567,4.8321e-09,-28.087
568,4.7982e-09,-28.102
569,4.2817e-09,-28.582
570,4.6232e-09,-28.233
571,3.9843e-09,-28.864
572,3.9078e-09,-28.933
573,3.9074e-09,-28.918
574,3.5992e-09,-29.26
575,3.5152e-09,-29.347
576,3.6749e-09,-29.139
577,3.3265e-09,-29.557
578,3.3082e-09,-29.566
579,3.0134e-09,-29.956
580,3.0944e-09,-29.826
581,2.5069e-09,-30.725
582,2.4987e-09,-30.724
583,2.6698e-09,-30.422
584,2.6513e-09,-30.437
585,2.4907e-09,-30.694
586,2.3115e-09,-31.003
587,2.274e-09,-31.059
588,2.1751e-09,-31.238
589,2.3395e-09,-30.906
590,2.3208e-09,-30.927
591,2.3806e-09,-30.801
592,2.0375e-09,-31.463
593,2.0169e-09,-31.492
594,2.1573e-09,-31.185
595,2.1911e-09,-31.103
596,2.0225e-09,-31.436
597,1.8448e-09,-31.821
598,1.8743e-09,-31.738
599,1.9864e-09,-31.471
600,4.4471e-10,-37.956


==> Figs/data/burgers_turbulence/bt1200_Legendre_05_UniformFull_GaussianGA_Eps0_001.csv <==
f,P,Pdb
1,1.9305e-05,-47.143
2,0.00011911,-33.22
3,0.0004193,-24.232
4,0.0010197,-17.874
5,0.0019673,-13.082
6,0.0035556,-8.9278
7,0.0055059,-5.6897
8,0.0074749,-3.2021
9,0.0097118,-1.0422
10,0.011401,0.56929
11,0.013103,2.0017
12,0.014377,3.1602
13,0.014375,3.855
14,0.01361,4.2612
15,0.012609,4.5287
16,0.011455,4.6723
17,0.0097579,4.5025
18,0.0086329,4.467
19,0.0068727,3.9463
20,0.0052951,3.2593
21,0.0043287,2.808
22,0.003526,2.3213
23,0.0028471,1.7786
24,0.0027078,1.9304
25,0.0022867,1.5509
26,0.0020916,1.5043
27,0.0022606,2.1694
28,0.001948,1.839
29,0.0020087,2.2772
30,0.0019926,2.5367
31,0.0019328,2.6891
32,0.0015656,2.0498
33,0.0015952,2.3986
34,0.0013185,1.8305
35,0.0012922,1.9946
36,0.0010102,1.1703
37,0.00096779,1.2219
38,0.00098198,1.5167
39,0.00095834,1.6365
40,0.00087335,1.4531
41,0.00080441,1.3105
42,0.00080926,1.5459
43,0.00079078,1.6499
44,0.00068969,1.2556
45,0.00069574,1.4887
46,0.000605,1.0727
47,0.00067337,1.7245
48,0.00057753,1.2406
49,0.00056519,1.3259
50,0.00057583,1.5823
51,0.0005255,1.3572
52,0.00050622,1.3634
53,0.00049559,1.4368
54,0.00039632,0.62833
55,0.00043129,1.155
56,0.00037662,0.72276
57,0.00038076,0.92404
58,0.00040126,1.3028
59,0.00032891,0.58782
60,0.00033365,0.79587
61,0.00033531,0.96101
62,0.00035056,1.2955
63,0.00032038,1.0435
64,0.00030343,0.94415
65,0.00029088,0.89538
66,0.00030669,1.2579
67,0.00025331,0.55798
68,0.00027047,0.97132
69,0.00026686,1.0398
70,0.00025149,0.90709
71,0.00021945,0.43849
72,0.00023534,0.86368
73,0.0002101,0.49078
74,0.00023409,1.0785
75,0.00020599,0.6397
76,0.00020704,0.77688
77,0.00021515,1.0572
78,0.00021822,1.2308
79,0.00018553,0.63666
80,0.00020055,1.0839
81,0.00016982,0.46966
82,0.00017037,0.59012
83,0.00016055,0.43769
84,0.00018478,1.152
85,0.00018434,1.2445
86,0.0001549,0.59042
87,0.00015534,0.70324
88,0.00016412,1.0413
89,0.00014432,0.58113
90,0.00013373,0.34727
91,0.00016157,1.2644
92,0.0001261,0.283
93,0.00013021,0.51608
94,0.00012426,0.40576
95,0.00013056,0.71251
96,0.00012338,0.558
97,0.00012867,0.83011
98,0.00012984,0.95848
99,0.00012468,0.8708
100,0.00011486,0.60156
101,0.00012767,1.1474
102,0.00012671,1.2
103,0.00011211,0.75307
104,0.00010822,0.68372
105,0.0001036,0.57741
106,0.00011088,0.9547
107,0.00010683,0.87472
108,9.4635e-05,0.429
109,0.00010184,0.82789
110,0.00010891,1.1984
111,0.00010691,1.1967
112,9.479e-05,0.75198
113,9.7861e-05,0.96768
114,8.6734e-05,0.52001
115,8.7785e-05,0.64814
116,8.5966e-05,0.63245
117,8.5366e-05,0.67658
118,8.6152e-05,0.79028
119,8.3258e-05,0.71519
120,8.407e-05,0.83002
121,8.3134e-05,0.8535
122,9.6496e-05,1.5723
123,8.415e-05,1.0486
124,7.7655e-05,0.77012
125,7.917e-05,0.92381
126,8.2672e-05,1.181
127,8.8211e-05,1.5313
128,7.0043e-05,0.59787
129,7.3968e-05,0.90225
130,8.2857e-05,1.4621
131,7.7101e-05,1.216
132,7.3244e-05,1.0592
133,7.5532e-05,1.2583
134,6.6909e-05,0.79694
135,7.2943e-05,1.2365
136,7.1261e-05,1.1993
137,6.5888e-05,0.92246
138,7.4424e-05,1.5147
139,6.7103e-05,1.1277
140,7.3448e-05,1.5823
141,6.7473e-05,1.2757
142,7.2837e-05,1.6693
143,6.5616e-05,1.2768
144,6.9638e-05,1.5957
145,5.9379e-05,0.96368
146,6.5452e-05,1.4463
147,5.9132e-05,1.0645
148,6.2899e-05,1.3917
149,6.1941e-05,1.3835
150,6.9344e-05,1.9319
151,6.2904e-05,1.5663
152,6.1873e-05,1.5519
153,5.9798e-05,1.4607
154,6.7767e-05,2.0606
155,6.6659e-05,2.0452
156,5.9224e-05,1.5874
157,5.6756e-05,1.4581
158,6.228e-05,1.9166
159,6.4501e-05,2.1236
160,5.2647e-05,1.2961
161,6.585e-05,2.3221
162,6.0112e-05,1.9799
163,5.8371e-05,1.9057
164,5.8407e-05,1.9615
165,5.6859e-05,1.8976
166,6.3875e-05,2.4554
167,5.1421e-05,1.5657
168,5.3422e-05,1.7834
169,6.3327e-05,2.5737
170,5.6864e-05,2.1573
171,6.4178e-05,2.7338
172,5.6005e-05,2.1928
173,5.7669e-05,2.3703
174,5.4275e-05,2.157
175,6.1481e-05,2.7482
176,5.8523e-05,2.5836
177,5.3898e-05,2.2752
178,5.919e-05,2.7309
179,5.3608e-05,2.3494
180,5.5283e-05,2.5314
181,6.0147e-05,2.9457
182,5.7924e-05,2.83
183,6.485e-05,3.3681
184,5.4926e-05,2.6942
185,6.0753e-05,3.1791
186,5.4872e-05,2.7838
187,5.1222e-05,2.5314
188,5.1525e-05,2.6034
189,5.804e-05,3.1665
190,5.3629e-05,2.869
191,5.4368e-05,2.9741
192,6.2263e-05,3.6083
193,5.7125e-05,3.2794
194,5.2829e-05,2.9848
195,5.5465e-05,3.2409
196,5.8771e-05,3.5367
197,6.0025e-05,3.6726
198,5.1923e-05,3.0869
199,5.8259e-05,3.6307
200,5.108e-05,3.1031
201,5.8011e-05,3.699
202,5.5115e-05,3.5197
203,5.9324e-05,3.8822
204,5.2153e-05,3.3654
205,5.5938e-05,3.7122
206,6.0074e-05,4.0642
207,5.6205e-05,3.8171
208,5.9009e-05,4.0704
209,5.6906e-05,3.9545
210,5.6126e-05,3.936
211,5.7511e-05,4.0832
212,5.5073e-05,3.9361
213,5.6174e-05,4.063
214,5.3882e-05,3.9227
215,5.0203e-05,3.6561
216,5.0261e-05,3.7014
217,4.8355e-05,3.5736
218,4.7878e-05,3.5705
219,5.1886e-05,3.9594
220,4.8435e-05,3.7
221,5.1513e-05,4.007
222,4.8949e-05,3.8245
223,4.5821e-05,3.5767
224,4.5843e-05,3.6177
225,4.7592e-05,3.819
226,4.8755e-05,3.9624
227,4.4281e-05,3.5827
228,4.7491e-05,3.9248
229,4.0644e-05,3.2866
230,4.1577e-05,3.4231
231,3.4937e-05,2.7051
232,3.5955e-05,2.8674
233,3.8889e-05,3.2453
234,3.6242e-05,2.9764
235,3.7004e-05,3.1038
236,3.2455e-05,2.5711
237,3.1964e-05,2.5415
238,3.1602e-05,2.5287
239,2.8865e-05,2.1717
240,2.8331e-05,2.1269
241,2.6454e-05,1.8652
242,2.5985e-05,1.8236
243,2.1192e-05,0.97386
244,2.1866e-05,1.1456
245,2.4068e-05,1.5977
246,2.1534e-05,1.15
247,2.0854e-05,1.0458
248,2.0177e-05,0.9377
249,1.8979e-05,0.7067
250,1.9326e-05,0.82029
251,1.5667e-05,-0.056737
252,1.4018e-05,-0.50498
253,1.4337e-05,-0.3729
254,1.3806e-05,-0.50275
255,1.3197e-05,-0.6644
256,1.1144e-05,-1.3647
257,1.1528e-05,-1.184
258,1.117e-05,-1.287
259,1.0093e-05,-1.6937
260,9.7094e-06,-1.8286
261,9.1949e-06,-2.0317
262,7.8185e-06,-2.7027
263,7.9656e-06,-2.5887
264,7.9895e-06,-2.5427
265,6.8866e-06,-3.155
266,6.4755e-06,-3.3896
267,5.7992e-06,-3.8361
268,5.4091e-06,-4.1061
269,5.2365e-06,-4.2145
270,4.8719e-06,-4.4957
271,4.5212e-06,-4.7881
272,4.1891e-06,-5.0874
273,3.5368e-06,-5.7906
274,3.7938e-06,-5.4543
275,4.0179e-06,-5.1734
276,3.2232e-06,-6.0989
277,3.031e-06,-6.3345
278,2.8852e-06,-6.5174
279,2.8251e-06,-6.5776
280,2.2645e-06,-7.5072
281,2.3827e-06,-7.2552
282,1.9567e-06,-8.0798
283,1.8203e-06,-8.363
284,1.85e-06,-8.262
285,1.7935e-06,-8.366
286,1.6953e-06,-8.5801
287,1.6761e-06,-8.5993
288,1.4521e-06,-9.1923
289,1.0872e-06,-10.419
290,1.187e-06,-10.007
291,1.1856e-06,-9.9829
292,9.4599e-07,-10.933
293,9.2235e-07,-11.014
294,9.9497e-07,-10.655
295,8.227e-07,-11.451
296,8.1344e-07,-11.471
297,7.6337e-07,-11.718
298,7.4268e-07,-11.808
299,6.2919e-07,-12.499
300,6.0263e-07,-12.657
301,5.4479e-07,-13.066
302,5.213e-07,-13.229
303,4.7667e-07,-13.589
304,4.7996e-07,-13.53
305,4.3777e-07,-13.902
306,3.9222e-07,-14.35
307,3.9011e-07,-14.345
308,3.0812e-07,-15.342
309,3.5009e-07,-14.759
310,2.9001e-07,-15.549
311,2.9484e-07,-15.449
312,2.4551e-07,-16.216
313,2.4023e-07,-16.283
314,2.4081e-07,-16.245
315,2.1337e-07,-16.743
316,1.9993e-07,-16.997
317,2.0917e-07,-16.774
318,1.7085e-07,-17.625
319,1.6557e-07,-17.734
320,1.5985e-07,-17.86
321,1.542e-07,-17.989
322,1.4276e-07,-18.297
323,1.2158e-07,-18.968
324,1.1406e-07,-19.218
325,1.2115e-07,-18.929
326,1.105e-07,-19.302
327,9.5266e-08,-19.92
328,9.2298e-08,-20.031
329,8.0952e-08,-20.574
330,8.6776e-08,-20.246
331,7.0539e-08,-21.119
332,6.977e-08,-21.141
333,6.8849e-08,-21.172
334,6.3489e-08,-21.498
335,5.9317e-08,-21.767
336,5.9576e-08,-21.723
337,5.5919e-08,-21.972
338,5.2313e-08,-22.236
339,4.8451e-08,-22.543
340,4.4597e-08,-22.877
341,3.7844e-08,-23.565
342,3.569e-08,-23.794
343,3.8504e-08,-23.439
344,3.4853e-08,-23.846
345,3.1266e-08,-24.293
346,3.0092e-08,-24.434
347,2.9042e-08,-24.563
348,2.6171e-08,-24.99
349,2.4823e-08,-25.195
350,2.6152e-08,-24.944
351,2.4223e-08,-25.252
352,2.2163e-08,-25.613
353,2.0298e-08,-25.97
354,1.9615e-08,-26.094
355,1.8585e-08,-26.304
356,1.7745e-08,-26.48
357,1.5524e-08,-27.037
358,1.477e-08,-27.229
359,1.4874e-08,-27.174
360,1.3584e-08,-27.544
361,1.3204e-08,-27.643
362,1.2448e-08,-27.875
363,1.2187e-08,-27.943
364,1.1977e-08,-27.995
365,1.2321e-08,-27.848
366,1.1769e-08,-28.023
367,1.0896e-08,-28.334
368,9.8356e-09,-28.755
369,9.8069e-09,-28.744
370,9.7651e-09,-28.739
371,9.624e-09,-28.779
372,8.7578e-09,-29.165
373,8.4937e-09,-29.275
374,7.9898e-09,-29.517
375,8.4555e-09,-29.248
376,7.5114e-09,-29.739
377,8.0269e-09,-29.428
378,8.595e-09,-29.108
379,8.0716e-09,-29.358
380,9.1418e-09,-28.794
381,8.6148e-09,-29.029
382,8.5927e-09,-29.017
383,8.0663e-09,-29.269
384,9.3485e-09,-28.606
385,7.9839e-09,-29.269
386,9.3502e-09,-28.56
387,9.2024e-09,-28.607
388,9.4921e-09,-28.45
389,9.4599e-09,-28.442
390,1.0206e-08,-28.09
391,1.0267e-08,-28.042
392,1.0426e-08,-27.953
393,1.0266e-08,-27.998
394,1.1779e-08,-27.379
395,1.2439e-08,-27.12
396,1.1576e-08,-27.41
397,1.304e-08,-26.871
398,1.3882e-08,-26.578
399,1.4854e-08,-26.262
400,1.2706e-08,-26.919
401,1.6677e-08,-25.716
402,1.6573e-08,-25.722
403,1.725e-08,-25.526
404,1.8141e-08,-25.286
405,1.873e-08,-25.125
406,2.2218e-08,-24.363
407,1.795e-08,-25.267
408,1.9772e-08,-24.826
409,2.414e-08,-23.938
410,2.3764e-08,-23.985
411,2.6675e-08,-23.462
412,2.5436e-08,-23.648
413,2.7875e-08,-23.229
414,2.7349e-08,-23.291
415,3.146e-08,-22.661
416,2.9957e-08,-22.853
417,3.3575e-08,-22.337
418,3.7909e-08,-21.789
419,3.5123e-08,-22.1
420,3.6741e-08,-21.883
421,4.4267e-08,-21.054
422,4.3207e-08,-21.138
423,5.2853e-08,-20.243
424,4.5579e-08,-20.865
425,5.4357e-08,-20.08
426,5.0641e-08,-20.367
427,4.7986e-08,-20.58
428,5.3398e-08,-20.096
429,6.0819e-08,-19.51
430,5.8498e-08,-19.659
431,6.2128e-08,-19.378
432,7.4713e-08,-18.556
433,7.5415e-08,-18.496
434,7.0751e-08,-18.753
435,7.5448e-08,-18.454
436,8.3173e-08,-18.01
437,9.0262e-08,-17.635
438,8.5675e-08,-17.842
439,9.8935e-08,-17.197
440,9.152e-08,-17.516
441,1.0663e-07,-16.832
442,1.0595e-07,-16.841
443,1.1366e-07,-16.516
444,1.0835e-07,-16.704
445,1.201e-07,-16.237
446,1.4022e-07,-15.545
447,1.2476e-07,-16.033
448,1.4252e-07,-15.436
449,1.4084e-07,-15.468
450,1.4925e-07,-15.197
451,1.5214e-07,-15.094
452,1.5391e-07,-15.025
453,1.6858e-07,-14.61
454,1.7044e-07,-14.543
455,1.6382e-07,-14.696
456,1.7807e-07,-14.315
457,1.673e-07,-14.567
458,1.7241e-07,-14.417
459,1.9344e-07,-13.898
460,1.8218e-07,-14.14
461,2.0761e-07,-13.554
462,2.0571e-07,-13.575
463,1.9998e-07,-13.679
464,2.0451e-07,-13.563
465,2.2221e-07,-13.183
466,2.3438e-07,-12.933
467,2.2775e-07,-13.039
468,2.4039e-07,-12.786
469,2.2491e-07,-13.056
470,2.3603e-07,-12.828
471,2.0328e-07,-13.459
472,2.1982e-07,-13.1
473,2.4028e-07,-12.696
474,2.3108e-07,-12.847
475,2.5323e-07,-12.431
476,2.1665e-07,-13.09
477,2.2844e-07,-12.842
478,2.2162e-07,-12.955
479,2.1998e-07,-12.969
480,2.2121e-07,-12.927
481,2.1494e-07,-13.034
482,2.0834e-07,-13.151
483,1.9107e-07,-13.509
484,1.9075e-07,-13.498
485,2.272e-07,-12.721
486,2.0252e-07,-13.203
487,2.0357e-07,-13.162
488,2.0145e-07,-13.19
489,1.9041e-07,-13.417
490,2.0477e-07,-13.084
491,1.7664e-07,-13.707
492,1.6013e-07,-14.116
493,1.7129e-07,-13.806
494,1.6597e-07,-13.925
495,1.6208e-07,-14.011
496,1.4065e-07,-14.609
497,1.479e-07,-14.373
498,1.4745e-07,-14.369
499,1.3846e-07,-14.625
500,1.2971e-07,-14.891
501,1.3059e-07,-14.844
502,1.1515e-07,-15.373
503,1.1785e-07,-15.255
504,1.2704e-07,-14.912
505,1.0929e-07,-15.548
506,1.0747e-07,-15.604
507,9.8751e-08,-15.954
508,9.0235e-08,-16.329
509,8.8561e-08,-16.393
510,8.7564e-08,-16.425
511,8.1149e-08,-16.739
512,7.8949e-08,-16.841
513,6.5759e-08,-17.618
514,7.7744e-08,-16.874
515,7.6986e-08,-16.9
516,6.493e-08,-17.623
517,6.1546e-08,-17.838
518,6.1362e-08,-17.834
519,6.0879e-08,-17.852
520,5.102e-08,-18.603
521,5.4586e-08,-18.292
522,4.6368e-08,-18.984
523,4.3341e-08,-19.261
524,4.3702e-08,-19.208
525,4.2504e-08,-19.312
526,4.159e-08,-19.39
527,4.2308e-08,-19.3
528,3.7516e-08,-19.805
529,2.8447e-08,-20.991
530,3.0967e-08,-20.605
531,3.2371e-08,-20.396
532,2.6918e-08,-21.181
533,2.5547e-08,-21.392
534,2.8173e-08,-20.951
535,2.5149e-08,-21.428
536,2.4045e-08,-21.606
537,2.3875e-08,-21.621
538,2.236e-08,-21.89
539,2.0406e-08,-22.271
540,1.8795e-08,-22.612
541,1.8007e-08,-22.782
542,1.7617e-08,-22.861
543,1.6419e-08,-23.151
544,1.5491e-08,-23.387
545,1.4922e-08,-23.534
546,1.3794e-08,-23.859
547,1.4024e-08,-23.772
548,1.1495e-08,-24.619
549,1.2872e-08,-24.112
550,1.0867e-08,-24.832
551,1.1425e-08,-24.599
552,9.6596e-09,-25.312
553,9.6192e-09,-25.314
554,9.8008e-09,-25.217
555,8.8724e-09,-25.634
556,8.3854e-09,-25.863
557,8.9254e-09,-25.577
558,7.2501e-09,-26.464
559,7.248e-09,-26.45
560,7.1321e-09,-26.504
561,6.8677e-09,-26.653
562,6.4194e-09,-26.93
563,5.7283e-09,-27.41
564,5.4653e-09,-27.598
565,5.7643e-09,-27.352
566,5.4447e-09,-27.584
567,4.8321e-09,-28.087
568,4.7982e-09,-28.102
569,4.2817e-09,-28.582
570,4.6233e-09,-28.233
571,3.9844e-09,-28.864
572,3.9078e-09,-28.933
573,3.9074e-09,-28.918
574,3.5992e-09,-29.26
575,3.5152e-09,-29.347
576,3.6749e-09,-29.139
577,3.3265e-09,-29.557
578,3.3082e-09,-29.566
579,3.0134e-09,-29.956
580,3.0944e-09,-29.826
581,2.5069e-09,-30.725
582,2.4987e-09,-30.724
583,2.6698e-09,-30.422
584,2.6513e-09,-30.437
585,2.4908e-09,-30.694
586,2.3115e-09,-31.003
587,2.274e-09,-31.059
588,2.1751e-09,-31.238
589,2.3395e-09,-30.906
590,2.3208e-09,-30.926
591,2.3806e-09,-30.801
592,2.0375e-09,-31.463
593,2.0169e-09,-31.492
594,2.1573e-09,-31.185
595,2.1911e-09,-31.103
596,2.0225e-09,-31.436
597,1.8448e-09,-31.821
598,1.8743e-09,-31.738
599,1.9864e-09,-31.471
600,4.4471e-10,-37.956


==> Figs/data/burgers_turbulence/bt1200_Legendre_05_UniformFull_GaussianGA_Eps0_010.csv <==
f,P,Pdb
1,1.9305e-05,-47.143
2,0.00011911,-33.22
3,0.0004193,-24.232
4,0.0010197,-17.874
5,0.0019673,-13.082
6,0.0035556,-8.9278
7,0.0055059,-5.6897
8,0.0074749,-3.2021
9,0.0097118,-1.0422
10,0.011401,0.56929
11,0.013103,2.0017
12,0.014377,3.1602
13,0.014375,3.855
14,0.01361,4.2612
15,0.012609,4.5287
16,0.011455,4.6723
17,0.0097579,4.5025
18,0.0086329,4.467
19,0.0068727,3.9463
20,0.005295,3.2593
21,0.0043287,2.808
22,0.003526,2.3213
23,0.0028471,1.7786
24,0.0027078,1.9304
25,0.0022867,1.5509
26,0.0020916,1.5043
27,0.0022606,2.1694
28,0.001948,1.839
29,0.0020087,2.2772
30,0.0019926,2.5367
31,0.0019328,2.6891
32,0.0015656,2.0498
33,0.0015952,2.3986
34,0.0013185,1.8305
35,0.0012922,1.9946
36,0.0010102,1.1703
37,0.00096779,1.2218
38,0.00098198,1.5167
39,0.00095834,1.6365
40,0.00087335,1.4531
41,0.00080441,1.3105
42,0.00080926,1.5459
43,0.00079078,1.6499
44,0.00068968,1.2556
45,0.00069574,1.4887
46,0.000605,1.0727
47,0.00067337,1.7245
48,0.00057753,1.2405
49,0.00056519,1.3259
50,0.00057583,1.5823
51,0.0005255,1.3571
52,0.00050622,1.3634
53,0.00049559,1.4368
54,0.00039632,0.62832
55,0.00043129,1.155
56,0.00037662,0.72275
57,0.00038076,0.92402
58,0.00040125,1.3028
59,0.00032891,0.5878
60,0.00033364,0.79586
61,0.0003353,0.96099
62,0.00035056,1.2955
63,0.00032038,1.0435
64,0.00030343,0.94412
65,0.00029088,0.89536
66,0.00030669,1.2579
67,0.00025331,0.55796
68,0.00027047,0.97129
69,0.00026686,1.0398
70,0.00025148,0.90706
71,0.00021945,0.43846
72,0.00023534,0.86365
73,0.0002101,0.49074
74,0.00023409,1.0784
75,0.00020599,0.63966
76,0.00020704,0.77684
77,0.00021515,1.0572
78,0.00021822,1.2308
79,0.00018553,0.63662
80,0.00020054,1.0839
81,0.00016982,0.46961
82,0.00017036,0.59007
83,0.00016055,0.43764
84,0.00018477,1.152
85,0.00018433,1.2444
86,0.0001549,0.59037
87,0.00015534,0.70318
88,0.00016412,1.0413
89,0.00014432,0.58106
90,0.00013373,0.34721
91,0.00016157,1.2644
92,0.0001261,0.28293
93,0.00013021,0.51601
94,0.00012425,0.40569
95,0.00013056,0.71243
96,0.00012338,0.55792
97,0.00012866,0.83003
98,0.00012983,0.9584
99,0.00012468,0.87072
100,0.00011485,0.60147
101,0.00012767,1.1473
102,0.0001267,1.1999
103,0.0001121,0.75297
104,0.00010822,0.68361
105,0.0001036,0.5773
106,0.00011088,0.9546
107,0.00010683,0.8746
108,9.4633e-05,0.42889
109,0.00010184,0.82777
110,0.0001089,1.1983
111,0.00010691,1.1965
112,9.4787e-05,0.75186
113,9.7858e-05,0.96755
114,8.6732e-05,0.51987
115,8.7782e-05,0.648
116,8.5964e-05,0.63231
117,8.5363e-05,0.67644
118,8.6149e-05,0.79013
119,8.3255e-05,0.71504
120,8.4067e-05,0.82986
121,8.3131e-05,0.85333
122,9.6492e-05,1.5721
123,8.4146e-05,1.0485
124,7.7652e-05,0.76994
125,7.9167e-05,0.92363
126,8.2669e-05,1.1808
127,8.8207e-05,1.5311
128,7.004e-05,0.59768
129,7.3965e-05,0.90206
130,8.2853e-05,1.4619
131,7.7098e-05,1.2158
132,7.3241e-05,1.059
133,7.5528e-05,1.2581
134,6.6906e-05,0.79672
135,7.294e-05,1.2363
136,7.1258e-05,1.1991
137,6.5884e-05,0.92223
138,7.4421e-05,1.5145
139,6.7099e-05,1.1275
140,7.3444e-05,1.5821
141,6.7469e-05,1.2754
142,7.2833e-05,1.669
143,6.5612e-05,1.2765
144,6.9634e-05,1.5955
145,5.9375e-05,0.96342
146,6.5448e-05,1.4461
147,5.9128e-05,1.0643
148,6.2895e-05,1.3914
149,6.1937e-05,1.3832
150,6.934e-05,1.9316
151,6.29e-05,1.566
152,6.1868e-05,1.5516
153,5.9794e-05,1.4604
154,6.7762e-05,2.0603
155,6.6655e-05,2.0449
156,5.922e-05,1.5871
157,5.6753e-05,1.4578
158,6.2276e-05,1.9163
159,6.4496e-05,2.1233
160,5.2643e-05,1.2958
161,6.5845e-05,2.3218
162,6.0107e-05,1.9796
163,5.8367e-05,1.9054
164,5.8402e-05,1.9612
165,5.6855e-05,1.8973
166,6.387e-05,2.4551
167,5.1417e-05,1.5654
168,5.3418e-05,1.783
169,6.3323e-05,2.5733
170,5.686e-05,2.157
171,6.4173e-05,2.7335
172,5.6001e-05,2.1925
173,5.7665e-05,2.37
174,5.4271e-05,2.1566
175,6.1477e-05,2.7479
176,5.8519e-05,2.5832
177,5.3895e-05,2.2749
178,5.9186e-05,2.7306
179,5.3604e-05,2.3491
180,5.5279e-05,2.531
181,6.0142e-05,2.9454
182,5.792e-05,2.8297
183,6.4845e-05,3.3678
184,5.4922e-05,2.6938
185,6.0748e-05,3.1788
186,5.4869e-05,2.7835
187,5.1218e-05,2.5311
188,5.1522e-05,2.603
189,5.8036e-05,3.1662
190,5.3625e-05,2.8687
191,5.4365e-05,2.9738
192,6.2259e-05,3.6081
193,5.7122e-05,3.2792
194,5.2825e-05,2.9845
195,5.5462e-05,3.2406
196,5.8767e-05,3.5364
197,6.0021e-05,3.6724
198,5.192e-05,3.0866
199,5.8256e-05,3.6305
200,5.1076e-05,3.1028
201,5.8008e-05,3.6988
202,5.5113e-05,3.5196
203,5.9322e-05,3.8821
204,5.2151e-05,3.3652
205,5.5936e-05,3.712
206,6.0073e-05,4.0641
207,5.6204e-05,3.8171
208,5.9009e-05,4.0704
209,5.6906e-05,3.9545
210,5.6127e-05,3.9361
211,5.7512e-05,4.0832
212,5.5075e-05,3.9363
213,5.6177e-05,4.0632
214,5.3885e-05,3.923
215,5.0206e-05,3.6563
216,5.0265e-05,3.7017
217,4.836e-05,3.574
218,4.7883e-05,3.571
219,5.1892e-05,3.9599
220,4.8441e-05,3.7006
221,5.152e-05,4.0076
222,4.8957e-05,3.8252
223,4.5829e-05,3.5775
224,4.5851e-05,3.6185
225,4.7602e-05,3.8199
226,4.8766e-05,3.9634
227,4.4292e-05,3.5838
228,4.7503e-05,3.9259
229,4.0655e-05,3.2878
230,4.1589e-05,3.4243
231,3.4947e-05,2.7064
232,3.5966e-05,2.8687
233,3.8901e-05,3.2468
234,3.6255e-05,2.978
235,3.7017e-05,3.1054
236,3.2467e-05,2.5727
237,3.1976e-05,2.5432
238,3.1615e-05,2.5305
239,2.8877e-05,2.1735
240,2.8344e-05,2.1288
241,2.6466e-05,1.8671
242,2.5997e-05,1.8255
243,2.1202e-05,0.97589
244,2.1877e-05,1.1477
245,2.408e-05,1.5998
246,2.1545e-05,1.1521
247,2.0865e-05,1.0481
248,2.0188e-05,0.93996
249,1.8989e-05,0.70902
250,1.9337e-05,0.82267
251,1.5675e-05,-0.054343
252,1.4026e-05,-0.50254
253,1.4346e-05,-0.37042
254,1.3814e-05,-0.50024
255,1.3205e-05,-0.66185
256,1.1151e-05,-1.3621
257,1.1535e-05,-1.1813
258,1.1177e-05,-1.2843
259,1.0099e-05,-1.6911
260,9.7154e-06,-1.8259
261,9.2006e-06,-2.029
262,7.8234e-06,-2.7
263,7.9706e-06,-2.586
264,7.9946e-06,-2.54
265,6.891e-06,-3.1523
266,6.4797e-06,-3.3868
267,5.803e-06,-3.8333
268,5.4125e-06,-4.1033
269,5.2399e-06,-4.2117
270,4.8751e-06,-4.4929
271,4.5241e-06,-4.7853
272,4.1919e-06,-5.0845
273,3.5391e-06,-5.7878
274,3.7963e-06,-5.4514
275,4.0205e-06,-5.1705
276,3.2254e-06,-6.096
277,3.033e-06,-6.3317
278,2.8871e-06,-6.5146
279,2.8269e-06,-6.5748
280,2.266e-06,-7.5043
281,2.3843e-06,-7.2523
282,1.958e-06,-8.077
283,1.8214e-06,-8.3601
284,1.8512e-06,-8.2591
285,1.7947e-06,-8.3632
286,1.6964e-06,-8.5773
287,1.6772e-06,-8.5965
288,1.453e-06,-9.1895
289,1.0879e-06,-10.416
290,1.1878e-06,-10.005
291,1.1863e-06,-9.9801
292,9.4659e-07,-10.931
293,9.2294e-07,-11.011
294,9.956e-07,-10.652
295,8.2322e-07,-11.448
296,8.1395e-07,-11.468
297,7.6385e-07,-11.715
298,7.4314e-07,-11.805
299,6.2958e-07,-12.496
300,6.03e-07,-12.654
301,5.4513e-07,-13.064
302,5.2162e-07,-13.226
303,4.7696e-07,-13.586
304,4.8025e-07,-13.528
305,4.3803e-07,-13.899
306,3.9245e-07,-14.348
307,3.9034e-07,-14.343
308,3.083e-07,-15.339
309,3.503e-07,-14.756
310,2.9018e-07,-15.546
311,2.9501e-07,-15.446
312,2.4566e-07,-16.214
313,2.4037e-07,-16.28
314,2.4095e-07,-16.242
315,2.1349e-07,-16.74
316,2.0005e-07,-16.995
317,2.0928e-07,-16.771
318,1.7094e-07,-17.623
319,1.6567e-07,-17.732
320,1.5994e-07,-17.857
321,1.5428e-07,-17.987
322,1.4284e-07,-18.295
323,1.2164e-07,-18.965
324,1.1412e-07,-19.215
325,1.2122e-07,-18.927
326,1.1056e-07,-19.3
327,9.5317e-08,-19.917
328,9.2346e-08,-20.028
329,8.0994e-08,-20.572
330,8.682e-08,-20.244
331,7.0574e-08,-21.117
332,6.9806e-08,-21.138
333,6.8885e-08,-21.17
334,6.352e-08,-21.496
335,5.9347e-08,-21.765
336,5.9606e-08,-21.72
337,5.5945e-08,-21.97
338,5.2338e-08,-22.233
339,4.8474e-08,-22.541
340,4.4618e-08,-22.875
341,3.7862e-08,-23.563
342,3.5706e-08,-23.792
343,3.8522e-08,-23.437
344,3.487e-08,-23.844
345,3.128e-08,-24.291
346,3.0105e-08,-24.432
347,2.9055e-08,-24.561
348,2.6182e-08,-24.988
349,2.4833e-08,-25.193
350,2.6163e-08,-24.942
351,2.4233e-08,-25.25
352,2.2172e-08,-25.611
353,2.0305e-08,-25.968
354,1.9623e-08,-26.092
355,1.8592e-08,-26.302
356,1.7751e-08,-26.479
357,1.553e-08,-27.035
358,1.4775e-08,-27.227
359,1.4879e-08,-27.172
360,1.3588e-08,-27.543
361,1.3208e-08,-27.641
362,1.2451e-08,-27.874
363,1.2189e-08,-27.942
364,1.198e-08,-27.993
365,1.2325e-08,-27.846
366,1.1771e-08,-28.022
367,1.0898e-08,-28.333
368,9.8372e-09,-28.754
369,9.8081e-09,-28.744
370,9.7657e-09,-28.739
371,9.6246e-09,-28.779
372,8.7579e-09,-29.165
373,8.4935e-09,-29.275
374,7.9895e-09,-29.517
375,8.4547e-09,-29.248
376,7.5104e-09,-29.74
377,8.0265e-09,-29.428
378,8.593e-09,-29.109
379,8.0696e-09,-29.359
380,9.1395e-09,-28.795
381,8.6124e-09,-29.03
382,8.59e-09,-29.019
383,8.0636e-09,-29.271
384,9.3451e-09,-28.608
385,7.9808e-09,-29.27
386,9.3461e-09,-28.562
387,9.1983e-09,-28.609
388,9.4877e-09,-28.452
389,9.4552e-09,-28.444
390,1.02e-08,-28.093
391,1.0262e-08,-28.044
392,1.042e-08,-27.956
393,1.026e-08,-28.001
394,1.1772e-08,-27.382
395,1.2431e-08,-27.123
396,1.1569e-08,-27.413
397,1.3033e-08,-26.874
398,1.3873e-08,-26.581
399,1.4844e-08,-26.265
400,1.2699e-08,-26.921
401,1.6666e-08,-25.719
402,1.6562e-08,-25.724
403,1.7239e-08,-25.529
404,1.8129e-08,-25.289
405,1.8718e-08,-25.128
406,2.2203e-08,-24.365
407,1.7939e-08,-25.27
408,1.9759e-08,-24.829
409,2.4124e-08,-23.941
410,2.3749e-08,-23.988
411,2.6657e-08,-23.465
412,2.542e-08,-23.65
413,2.7858e-08,-23.232
414,2.7332e-08,-23.293
415,3.1441e-08,-22.664
416,2.9937e-08,-22.856
417,3.3556e-08,-22.34
418,3.7886e-08,-21.792
419,3.5102e-08,-22.102
420,3.6719e-08,-21.886
421,4.4241e-08,-21.056
422,4.3182e-08,-21.141
423,5.2822e-08,-20.245
424,4.5553e-08,-20.868
425,5.4326e-08,-20.082
426,5.0614e-08,-20.369
427,4.7958e-08,-20.583
428,5.3369e-08,-20.098
429,6.0786e-08,-19.513
430,5.8466e-08,-19.662
431,6.2094e-08,-19.38
432,7.4673e-08,-18.559
433,7.5377e-08,-18.498
434,7.0715e-08,-18.755
435,7.5409e-08,-18.456
436,8.3129e-08,-18.013
437,9.0215e-08,-17.638
438,8.5634e-08,-17.844
439,9.8888e-08,-17.199
440,9.1476e-08,-17.518
441,1.0658e-07,-16.834
442,1.059e-07,-16.842
443,1.1361e-07,-16.518
444,1.083e-07,-16.706
445,1.2004e-07,-16.239
446,1.4016e-07,-15.547
447,1.2471e-07,-16.035
448,1.4247e-07,-15.437
449,1.4078e-07,-15.47
450,1.4919e-07,-15.198
451,1.5208e-07,-15.096
452,1.5385e-07,-15.026
453,1.6852e-07,-14.612
454,1.7039e-07,-14.545
455,1.6376e-07,-14.698
456,1.7802e-07,-14.316
457,1.6726e-07,-14.568
458,1.7237e-07,-14.418
459,1.9339e-07,-13.899
460,1.8214e-07,-14.141
461,2.0756e-07,-13.555
462,2.0567e-07,-13.575
463,1.9994e-07,-13.679
464,2.0447e-07,-13.563
465,2.2217e-07,-13.184
466,2.3435e-07,-12.934
467,2.2773e-07,-13.04
468,2.4036e-07,-12.786
469,2.2489e-07,-13.057
470,2.3601e-07,-12.829
471,2.0326e-07,-13.459
472,2.1981e-07,-13.101
473,2.4027e-07,-12.696
474,2.3107e-07,-12.847
475,2.5323e-07,-12.431
476,2.1666e-07,-13.09
477,2.2845e-07,-12.842
478,2.2163e-07,-12.955
479,2.1999e-07,-12.969
480,2.2123e-07,-12.927
481,2.1496e-07,-13.034
482,2.0836e-07,-13.151
483,1.9109e-07,-13.509
484,1.9077e-07,-13.498
485,2.2723e-07,-12.721
486,2.0255e-07,-13.202
487,2.036e-07,-13.162
488,2.0148e-07,-13.189
489,1.9044e-07,-13.416
490,2.048e-07,-13.083
491,1.7667e-07,-13.707
492,1.6016e-07,-14.115
493,1.7132e-07,-13.805
494,1.66e-07,-13.924
495,1.6212e-07,-14.01
496,1.4068e-07,-14.608
497,1.4794e-07,-14.372
498,1.4749e-07,-14.368
499,1.3849e-07,-14.624
500,1.2974e-07,-14.89
501,1.3062e-07,-14.843
502,1.1518e-07,-15.372
503,1.1789e-07,-15.254
504,1.2707e-07,-14.911
505,1.0932e-07,-15.547
506,1.075e-07,-15.603
507,9.8778e-08,-15.953
508,9.0261e-08,-16.328
509,8.8588e-08,-16.392
510,8.759e-08,-16.424
511,8.1174e-08,-16.737
512,7.8973e-08,-16.84
513,6.578e-08,-17.617
514,7.7767e-08,-16.873
515,7.7011e-08,-16.898
516,6.4951e-08,-17.621
517,6.1567e-08,-17.837
518,6.1382e-08,-17.833
519,6.0899e-08,-17.851
520,5.1037e-08,-18.601
521,5.4604e-08,-18.291
522,4.6383e-08,-18.983
523,4.3356e-08,-19.259
524,4.3718e-08,-19.207
525,4.252e-08,-19.311
526,4.1606e-08,-19.389
527,4.2323e-08,-19.298
528,3.753e-08,-19.804
529,2.8457e-08,-20.989
530,3.0979e-08,-20.604
531,3.2384e-08,-20.395
532,2.6928e-08,-21.18
533,2.5557e-08,-21.39
534,2.8183e-08,-20.949
535,2.5158e-08,-21.426
536,2.4054e-08,-21.605
537,2.3884e-08,-21.62
538,2.2368e-08,-21.888
539,2.0414e-08,-22.269
540,1.8802e-08,-22.61
541,1.8014e-08,-22.78
542,1.7624e-08,-22.859
543,1.6425e-08,-23.149
544,1.5497e-08,-23.386
545,1.4928e-08,-23.532
546,1.38e-08,-23.858
547,1.4029e-08,-23.77
548,1.1499e-08,-24.618
549,1.2877e-08,-24.111
550,1.0871e-08,-24.83
551,1.1429e-08,-24.597
552,9.6633e-09,-25.31
553,9.6229e-09,-25.312
554,9.8045e-09,-25.216
555,8.8758e-09,-25.632
556,8.3886e-09,-25.862
557,8.9288e-09,-25.575
558,7.2528e-09,-26.462
559,7.2508e-09,-26.448
560,7.1348e-09,-26.502
561,6.8703e-09,-26.651
562,6.4219e-09,-26.929
563,5.7304e-09,-27.408
564,5.4674e-09,-27.597
565,5.7664e-09,-27.35
566,5.4467e-09,-27.582
567,4.8339e-09,-28.085
568,4.8e-09,-28.101
569,4.2833e-09,-28.58
570,4.625e-09,-28.231
571,3.9858e-09,-28.862
572,3.9093e-09,-28.931
573,3.9088e-09,-28.916
574,3.6006e-09,-29.258
575,3.5165e-09,-29.346
576,3.6762e-09,-29.138
577,3.3276e-09,-29.555
578,3.3093e-09,-29.564
579,3.0144e-09,-29.954
580,3.0955e-09,-29.824
581,2.5078e-09,-30.724
582,2.4995e-09,-30.723
583,2.6707e-09,-30.42
584,2.6521e-09,-30.436
585,2.4915e-09,-30.692
586,2.3123e-09,-31.002
587,2.2748e-09,-31.058
588,2.1758e-09,-31.236
589,2.3402e-09,-30.905
590,2.3216e-09,-30.925
591,2.3813e-09,-30.8
592,2.0381e-09,-31.461
593,2.0175e-09,-31.491
594,2.158e-09,-31.184
595,2.1917e-09,-31.102
596,2.0232e-09,-31.435
597,1.8454e-09,-31.82
598,1.8748e-09,-31.736
599,1.9869e-09,-31.47
600,4.4485e-10,-37.955


==> Figs/data/burgers_turbulence/bt1200_Legendre_05_UniformFull_GaussianGA_Eps0_025.csv <==
f,P,Pdb
1,1.9305e-05,-47.143
2,0.00011911,-33.22
3,0.0004193,-24.232
4,0.0010197,-17.874
5,0.0019673,-13.082
6,0.0035556,-8.9278
7,0.0055059,-5.6897
8,0.0074749,-3.2021
9,0.0097118,-1.0422
10,0.011401,0.56929
11,0.013103,2.0017
12,0.014377,3.1602
13,0.014375,3.855
14,0.01361,4.2612
15,0.012609,4.5287
16,0.011455,4.6723
17,0.0097579,4.5025
18,0.0086329,4.467
19,0.0068727,3.9463
20,0.005295,3.2593
21,0.0043287,2.808
22,0.003526,2.3213
23,0.0028471,1.7786
24,0.0027078,1.9304
25,0.0022867,1.5509
26,0.0020916,1.5043
27,0.0022606,2.1694
28,0.001948,1.839
29,0.0020087,2.2772
30,0.0019926,2.5367
31,0.0019328,2.6891
32,0.0015656,2.0498
33,0.0015952,2.3985
34,0.0013185,1.8305
35,0.0012922,1.9946
36,0.0010102,1.1703
37,0.00096778,1.2218
38,0.00098197,1.5167
39,0.00095833,1.6365
40,0.00087334,1.4531
41,0.0008044,1.3104
42,0.00080925,1.5458
43,0.00079078,1.6499
44,0.00068968,1.2555
45,0.00069574,1.4887
46,0.00060499,1.0726
47,0.00067336,1.7244
48,0.00057752,1.2405
49,0.00056518,1.3258
50,0.00057582,1.5823
51,0.00052549,1.3571
52,0.00050621,1.3633
53,0.00049558,1.4367
54,0.00039631,0.62824
55,0.00043129,1.1549
56,0.00037661,0.72267
57,0.00038075,0.92393
58,0.00040125,1.3027
59,0.0003289,0.58771
60,0.00033364,0.79576
61,0.0003353,0.96089
62,0.00035055,1.2954
63,0.00032037,1.0434
64,0.00030342,0.944
65,0.00029087,0.89524
66,0.00030668,1.2577
67,0.0002533,0.55782
68,0.00027046,0.97115
69,0.00026685,1.0396
70,0.00025147,0.9069
71,0.00021944,0.43829
72,0.00023533,0.86347
73,0.00021009,0.49056
74,0.00023408,1.0783
75,0.00020598,0.63947
76,0.00020703,0.77663
77,0.00021514,1.057
78,0.00021821,1.2305
79,0.00018552,0.6364
80,0.00020053,1.0837
81,0.00016981,0.46937
82,0.00017035,0.58981
83,0.00016054,0.43737
84,0.00018476,1.1517
85,0.00018432,1.2441
86,0.00015488,0.59006
87,0.00015533,0.70287
88,0.00016411,1.041
89,0.00014431,0.58073
90,0.00013372,0.34686
91,0.00016155,1.264
92,0.00012609,0.28255
93,0.0001302,0.51563
94,0.00012424,0.40529
95,0.00013054,0.71203
96,0.00012337,0.5575
97,0.00012865,0.82958
98,0.00012982,0.95795
99,0.00012467,0.87025
100,0.00011484,0.601
101,0.00012766,1.1469
102,0.00012669,1.1994
103,0.00011209,0.75245
104,0.0001082,0.68307
105,0.00010358,0.57674
106,0.00011086,0.95403
107,0.00010682,0.87401
108,9.462e-05,0.42829
109,0.00010183,0.82714
110,0.00010889,1.1976
111,0.00010689,1.1959
112,9.4773e-05,0.7512
113,9.7843e-05,0.96685
114,8.6717e-05,0.51916
115,8.7767e-05,0.64726
116,8.5949e-05,0.63154
117,8.5349e-05,0.67568
118,8.6133e-05,0.78933
119,8.324e-05,0.71424
120,8.4051e-05,0.82904
121,8.3114e-05,0.85247
122,9.6473e-05,1.5713
123,8.4129e-05,1.0476
124,7.7635e-05,0.76902
125,7.915e-05,0.9227
126,8.2651e-05,1.1799
127,8.8187e-05,1.5301
128,7.0025e-05,0.59671
129,7.3947e-05,0.90103
130,8.2833e-05,1.4609
131,7.7079e-05,1.2148
132,7.3223e-05,1.0579
133,7.5509e-05,1.257
134,6.6888e-05,0.79558
135,7.292e-05,1.2352
136,7.1238e-05,1.1979
137,6.5866e-05,0.92101
138,7.44e-05,1.5133
139,6.708e-05,1.1263
140,7.3423e-05,1.5809
141,6.7449e-05,1.2742
142,7.281e-05,1.6677
143,6.5592e-05,1.2752
144,6.9613e-05,1.5942
145,5.9357e-05,0.96206
146,6.5428e-05,1.4447
147,5.9109e-05,1.0629
148,6.2874e-05,1.39
149,6.1916e-05,1.3818
150,6.9317e-05,1.9302
151,6.2878e-05,1.5645
152,6.1847e-05,1.55
153,5.9773e-05,1.4589
154,6.7739e-05,2.0588
155,6.6632e-05,2.0435
156,5.9199e-05,1.5856
157,5.6732e-05,1.4563
158,6.2253e-05,1.9148
159,6.4474e-05,2.1218
160,5.2624e-05,1.2943
161,6.5821e-05,2.3202
162,6.0084e-05,1.9779
163,5.8344e-05,1.9037
164,5.8379e-05,1.9595
165,5.6832e-05,1.8956
166,6.3844e-05,2.4534
167,5.1397e-05,1.5637
168,5.3397e-05,1.7814
169,6.3297e-05,2.5716
170,5.6838e-05,2.1554
171,6.4149e-05,2.7318
172,5.5979e-05,2.1908
173,5.7643e-05,2.3684
174,5.425e-05,2.155
175,6.1454e-05,2.7462
176,5.8497e-05,2.5816
177,5.3876e-05,2.2734
178,5.9165e-05,2.729
179,5.3583e-05,2.3474
180,5.5256e-05,2.5293
181,6.0118e-05,2.9436
182,5.79e-05,2.8282
183,6.482e-05,3.3661
184,5.4901e-05,2.6921
185,6.0725e-05,3.1771
186,5.4851e-05,2.7821
187,5.1199e-05,2.5294
188,5.1502e-05,2.6014
189,5.8015e-05,3.1646
190,5.3606e-05,2.8672
191,5.4348e-05,2.9725
192,6.224e-05,3.6067
193,5.7105e-05,3.2779
194,5.2806e-05,2.9829
195,5.5443e-05,3.2392
196,5.8747e-05,3.535
197,6.0001e-05,3.6709
198,5.1904e-05,3.0853
199,5.8241e-05,3.6293
200,5.106e-05,3.1014
201,5.7993e-05,3.6977
202,5.5102e-05,3.5187
203,5.9314e-05,3.8815
204,5.2143e-05,3.3645
205,5.5928e-05,3.7113
206,6.0066e-05,4.0636
207,5.6202e-05,3.8169
208,5.9008e-05,4.0704
209,5.6907e-05,3.9546
210,5.6133e-05,3.9365
211,5.7515e-05,4.0834
212,5.5085e-05,3.9371
213,5.619e-05,4.0642
214,5.3903e-05,3.9244
215,5.0222e-05,3.6577
216,5.0282e-05,3.7032
217,4.8385e-05,3.5763
218,4.7911e-05,3.5735
219,5.1925e-05,3.9626
220,4.8472e-05,3.7034
221,5.1558e-05,4.0108
222,4.9001e-05,3.8291
223,4.5871e-05,3.5815
224,4.5897e-05,3.6228
225,4.7657e-05,3.8249
226,4.8826e-05,3.9687
227,4.435e-05,3.5894
228,4.7568e-05,3.9318
229,4.0713e-05,3.2941
230,4.1652e-05,3.4309
231,3.5003e-05,2.7132
232,3.6025e-05,2.8758
233,3.8969e-05,3.2543
234,3.6322e-05,2.986
235,3.7087e-05,3.1136
236,3.2532e-05,2.5813
237,3.2042e-05,2.5522
238,3.1683e-05,2.5398
239,2.8941e-05,2.1831
240,2.8408e-05,2.1387
241,2.6527e-05,1.8773
242,2.606e-05,1.8361
243,2.1254e-05,0.98663
244,2.1933e-05,1.1587
245,2.4143e-05,1.6112
246,2.1601e-05,1.1635
247,2.0922e-05,1.0599
248,2.0244e-05,0.95198
249,1.9043e-05,0.72132
250,1.9393e-05,0.83527
251,1.5721e-05,-0.041656
252,1.4068e-05,-0.48959
253,1.4389e-05,-0.35725
254,1.3856e-05,-0.48694
255,1.3246e-05,-0.6483
256,1.1186e-05,-1.3486
257,1.1571e-05,-1.1675
258,1.1213e-05,-1.2704
259,1.0132e-05,-1.677
260,9.7472e-06,-1.8117
261,9.231e-06,-2.0147
262,7.8494e-06,-2.6856
263,7.9973e-06,-2.5714
264,8.0216e-06,-2.5253
265,6.9143e-06,-3.1376
266,6.5017e-06,-3.3721
267,5.8227e-06,-3.8185
268,5.431e-06,-4.0885
269,5.258e-06,-4.1967
270,4.8919e-06,-4.478
271,4.5398e-06,-4.7702
272,4.2066e-06,-5.0694
273,3.5514e-06,-5.7727
274,3.8096e-06,-5.4363
275,4.0345e-06,-5.1555
276,3.2366e-06,-6.0809
277,3.0435e-06,-6.3167
278,2.8971e-06,-6.4994
279,2.8367e-06,-6.5598
280,2.2739e-06,-7.4892
281,2.3926e-06,-7.2372
282,1.9648e-06,-8.0618
283,1.8278e-06,-8.3451
284,1.8576e-06,-8.2441
285,1.8009e-06,-8.3481
286,1.7023e-06,-8.5623
287,1.683e-06,-8.5816
288,1.458e-06,-9.1746
289,1.0915e-06,-10.402
290,1.1918e-06,-9.99
291,1.1904e-06,-9.9652
292,9.498e-07,-10.916
293,9.2606e-07,-10.996
294,9.9893e-07,-10.638
295,8.2599e-07,-11.434
296,8.1666e-07,-11.454
297,7.6638e-07,-11.7
298,7.4556e-07,-11.791
299,6.3166e-07,-12.482
300,6.0496e-07,-12.64
301,5.4692e-07,-13.049
302,5.2333e-07,-13.212
303,4.7849e-07,-13.572
304,4.8177e-07,-13.514
305,4.3943e-07,-13.885
306,3.9368e-07,-14.334
307,3.9158e-07,-14.329
308,3.0928e-07,-15.325
309,3.5138e-07,-14.743
310,2.9107e-07,-15.533
311,2.9592e-07,-15.433
312,2.4642e-07,-16.2
313,2.4111e-07,-16.267
314,2.4168e-07,-16.229
315,2.1414e-07,-16.727
316,2.0065e-07,-16.982
317,2.0991e-07,-16.758
318,1.7143e-07,-17.61
319,1.6615e-07,-17.719
320,1.6041e-07,-17.845
321,1.5472e-07,-17.974
322,1.4324e-07,-18.282
323,1.2199e-07,-18.953
324,1.1445e-07,-19.203
325,1.2156e-07,-18.915
326,1.1088e-07,-19.287
327,9.559e-08,-19.905
328,9.2604e-08,-20.016
329,8.1221e-08,-20.559
330,8.7052e-08,-20.232
331,7.0765e-08,-21.105
332,7e-08,-21.126
333,6.9075e-08,-21.158
334,6.3687e-08,-21.485
335,5.9503e-08,-21.754
336,5.9767e-08,-21.709
337,5.6083e-08,-21.959
338,5.2474e-08,-22.222
339,4.8598e-08,-22.53
340,4.4733e-08,-22.864
341,3.7959e-08,-23.552
342,3.5795e-08,-23.781
343,3.8614e-08,-23.427
344,3.4958e-08,-23.833
345,3.1355e-08,-24.281
346,3.0175e-08,-24.422
347,2.9123e-08,-24.551
348,2.6242e-08,-24.978
349,2.4891e-08,-25.183
350,2.6221e-08,-24.932
351,2.4287e-08,-25.24
352,2.2221e-08,-25.601
353,2.0347e-08,-25.96
354,1.9667e-08,-26.083
355,1.8629e-08,-26.294
356,1.7787e-08,-26.47
357,1.5561e-08,-27.026
358,1.4804e-08,-27.219
359,1.4905e-08,-27.165
360,1.3608e-08,-27.536
361,1.323e-08,-27.634
362,1.2468e-08,-27.868
363,1.2203e-08,-27.937
364,1.1996e-08,-27.987
365,1.2344e-08,-27.839
366,1.1782e-08,-28.018
367,1.0907e-08,-28.33
368,9.8461e-09,-28.75
369,9.8147e-09,-28.741
370,9.769e-09,-28.737
371,9.6277e-09,-28.777
372,8.7583e-09,-29.165
373,8.4926e-09,-29.275
374,7.9883e-09,-29.518
375,8.4508e-09,-29.25
376,7.5053e-09,-29.743
377,8.0247e-09,-29.429
378,8.582e-09,-29.114
379,8.059e-09,-29.364
380,9.1276e-09,-28.801
381,8.5997e-09,-29.037
382,8.5756e-09,-29.026
383,8.0492e-09,-29.279
384,9.3274e-09,-28.616
385,7.9643e-09,-29.279
386,9.3247e-09,-28.572
387,9.1769e-09,-28.619
388,9.4642e-09,-28.463
389,9.4302e-09,-28.456
390,1.017e-08,-28.105
391,1.0231e-08,-28.057
392,1.0388e-08,-27.969
393,1.0228e-08,-28.014
394,1.1731e-08,-27.397
395,1.239e-08,-27.137
396,1.1531e-08,-27.427
397,1.2993e-08,-26.887
398,1.3828e-08,-26.595
399,1.4794e-08,-26.28
400,1.2657e-08,-26.935
401,1.6608e-08,-25.734
402,1.6507e-08,-25.739
403,1.7182e-08,-25.543
404,1.8068e-08,-25.303
405,1.8656e-08,-25.143
406,2.2128e-08,-24.38
407,1.7879e-08,-25.285
408,1.9692e-08,-24.844
409,2.404e-08,-23.956
410,2.367e-08,-24.002
411,2.6565e-08,-23.48
412,2.5334e-08,-23.665
413,2.7767e-08,-23.246
414,2.7243e-08,-23.308
415,3.1336e-08,-22.679
416,2.9834e-08,-22.871
417,3.3453e-08,-22.353
418,3.7769e-08,-21.805
419,3.4991e-08,-22.116
420,3.6599e-08,-21.9
421,4.4103e-08,-21.07
422,4.3049e-08,-21.154
423,5.266e-08,-20.258
424,4.5415e-08,-20.881
425,5.4163e-08,-20.095
426,5.0467e-08,-20.382
427,4.7813e-08,-20.596
428,5.3215e-08,-20.111
429,6.0611e-08,-19.525
430,5.8299e-08,-19.674
431,6.1915e-08,-19.392
432,7.4462e-08,-18.571
433,7.5178e-08,-18.509
434,7.0525e-08,-18.767
435,7.5201e-08,-18.468
436,8.2897e-08,-18.025
437,8.9968e-08,-17.65
438,8.5417e-08,-17.855
439,9.8639e-08,-17.21
440,9.1246e-08,-17.529
441,1.0631e-07,-16.845
442,1.0565e-07,-16.853
443,1.1333e-07,-16.529
444,1.0805e-07,-16.716
445,1.1976e-07,-16.25
446,1.3985e-07,-15.557
447,1.2442e-07,-16.045
448,1.4216e-07,-15.447
449,1.4048e-07,-15.479
450,1.4889e-07,-15.207
451,1.5176e-07,-15.105
452,1.5355e-07,-15.035
453,1.6821e-07,-14.62
454,1.701e-07,-14.552
455,1.6348e-07,-14.705
456,1.7775e-07,-14.323
457,1.6701e-07,-14.574
458,1.7213e-07,-14.424
459,1.9311e-07,-13.906
460,1.8188e-07,-14.147
461,2.0729e-07,-13.56
462,2.0544e-07,-13.58
463,1.9973e-07,-13.684
464,2.0426e-07,-13.568
465,2.2199e-07,-13.188
466,2.3418e-07,-12.937
467,2.2758e-07,-13.042
468,2.402e-07,-12.789
469,2.2478e-07,-13.059
470,2.3591e-07,-12.831
471,2.0319e-07,-13.461
472,2.1974e-07,-13.102
473,2.4022e-07,-12.697
474,2.3105e-07,-12.847
475,2.5319e-07,-12.432
476,2.1667e-07,-13.09
477,2.2848e-07,-12.841
478,2.2168e-07,-12.954
479,2.2005e-07,-12.968
480,2.2131e-07,-12.925
481,2.1505e-07,-13.032
482,2.0846e-07,-13.149
483,1.9119e-07,-13.506
484,1.9089e-07,-13.495
485,2.2735e-07,-12.718
486,2.0268e-07,-13.199
487,2.0376e-07,-13.158
488,2.0165e-07,-13.186
489,1.9061e-07,-13.412
490,2.0499e-07,-13.079
491,1.7684e-07,-13.703
492,1.6031e-07,-14.111
493,1.715e-07,-13.8
494,1.6619e-07,-13.919
495,1.6231e-07,-14.005
496,1.4084e-07,-14.603
497,1.4812e-07,-14.367
498,1.4767e-07,-14.363
499,1.3866e-07,-14.618
500,1.2992e-07,-14.884
501,1.308e-07,-14.837
502,1.1535e-07,-15.366
503,1.1806e-07,-15.248
504,1.2726e-07,-14.905
505,1.0948e-07,-15.541
506,1.0766e-07,-15.596
507,9.892e-08,-15.947
508,9.0398e-08,-16.321
509,8.873e-08,-16.385
510,8.7726e-08,-16.417
511,8.131e-08,-16.73
512,7.9105e-08,-16.833
513,6.5892e-08,-17.609
514,7.789e-08,-16.866
515,7.7145e-08,-16.891
516,6.5065e-08,-17.614
517,6.1674e-08,-17.829
518,6.149e-08,-17.825
519,6.1006e-08,-17.843
520,5.1127e-08,-18.593
521,5.4702e-08,-18.283
522,4.6466e-08,-18.975
523,4.3433e-08,-19.252
524,4.38e-08,-19.199
525,4.2603e-08,-19.302
526,4.1687e-08,-19.38
527,4.2403e-08,-19.29
528,3.7601e-08,-19.795
529,2.851e-08,-20.981
530,3.104e-08,-20.595
531,3.2448e-08,-20.386
532,2.6979e-08,-21.171
533,2.5609e-08,-21.382
534,2.8239e-08,-20.941
535,2.5206e-08,-21.418
536,2.4102e-08,-21.596
537,2.3928e-08,-21.611
538,2.2413e-08,-21.879
539,2.0453e-08,-22.261
540,1.8841e-08,-22.601
541,1.805e-08,-22.771
542,1.7659e-08,-22.85
543,1.6457e-08,-23.141
544,1.553e-08,-23.376
545,1.4959e-08,-23.523
546,1.3828e-08,-23.849
547,1.4057e-08,-23.761
548,1.1522e-08,-24.609
549,1.2903e-08,-24.102
550,1.0893e-08,-24.821
551,1.1452e-08,-24.588
552,9.683e-09,-25.301
553,9.6429e-09,-25.303
554,9.824e-09,-25.207
555,8.8935e-09,-25.623
556,8.4058e-09,-25.853
557,8.9473e-09,-25.566
558,7.2675e-09,-26.453
559,7.2656e-09,-26.439
560,7.1491e-09,-26.494
561,6.8839e-09,-26.642
562,6.4351e-09,-26.92
563,5.7416e-09,-27.4
564,5.4783e-09,-27.588
565,5.7774e-09,-27.342
566,5.4573e-09,-27.574
567,4.8435e-09,-28.077
568,4.8094e-09,-28.092
569,4.2918e-09,-28.571
570,4.6341e-09,-28.223
571,3.9935e-09,-28.854
572,3.917e-09,-28.923
573,3.9164e-09,-28.908
574,3.6076e-09,-29.25
575,3.5229e-09,-29.338
576,3.683e-09,-29.129
577,3.3336e-09,-29.547
578,3.3154e-09,-29.556
579,3.0199e-09,-29.946
580,3.1014e-09,-29.816
581,2.5122e-09,-30.716
582,2.5038e-09,-30.716
583,2.6754e-09,-30.413
584,2.6566e-09,-30.428
585,2.4956e-09,-30.685
586,2.3162e-09,-30.994
587,2.2788e-09,-31.05
588,2.1794e-09,-31.229
589,2.344e-09,-30.898
590,2.3254e-09,-30.918
591,2.3852e-09,-30.793
592,2.0414e-09,-31.454
593,2.0209e-09,-31.484
594,2.1616e-09,-31.177
595,2.1948e-09,-31.096
596,2.0265e-09,-31.428
597,1.8485e-09,-31.812
598,1.8775e-09,-31.73
599,1.99e-09,-31.463
600,4.4558e-10,-37.948


==> Figs/data/burgers_turbulence/bt1200_Legendre_05_UniformFull_GaussianGA_Eps0_100.csv <==
f,P,Pdb
1,1.9306e-05,-47.143
2,0.00011911,-33.22
3,0.0004193,-24.232
4,0.0010197,-17.874
5,0.0019673,-13.082
6,0.0035556,-8.9278
7,0.0055059,-5.6897
8,0.0074749,-3.2021
9,0.0097117,-1.0422
10,0.011401,0.56927
11,0.013103,2.0017
12,0.014376,3.1601
13,0.014375,3.855
14,0.01361,4.2611
15,0.012609,4.5286
16,0.011455,4.6722
17,0.0097578,4.5025
18,0.0086327,4.4669
19,0.0068726,3.9463
20,0.0052949,3.2592
21,0.0043286,2.8079
22,0.0035259,2.3212
23,0.002847,1.7784
24,0.0027077,1.9302
25,0.0022866,1.5507
26,0.0020916,1.5041
27,0.0022604,2.1692
28,0.0019479,1.8388
29,0.0020086,2.277
30,0.0019925,2.5364
31,0.0019327,2.6888
32,0.0015655,2.0495
33,0.0015951,2.3982
34,0.0013184,1.8301
35,0.0012921,1.9942
36,0.0010101,1.1698
37,0.00096769,1.2214
38,0.00098186,1.5162
39,0.00095822,1.6359
40,0.00087323,1.4525
41,0.00080429,1.3098
42,0.00080914,1.5452
43,0.00079065,1.6492
44,0.00068957,1.2548
45,0.00069562,1.4879
46,0.00060489,1.0719
47,0.00067322,1.7235
48,0.0005774,1.2396
49,0.00056505,1.3248
50,0.00057569,1.5813
51,0.00052537,1.356
52,0.00050607,1.3622
53,0.00049544,1.4354
54,0.00039619,0.62696
55,0.00043115,1.1535
56,0.00037649,0.72133
57,0.00038062,0.92241
58,0.00040109,1.301
59,0.00032878,0.58609
60,0.0003335,0.79405
61,0.00033516,0.95912
62,0.0003504,1.2934
63,0.00032022,1.0414
64,0.00030327,0.94187
65,0.00029072,0.89308
66,0.00030651,1.2554
67,0.00025315,0.55535
68,0.0002703,0.96864
69,0.00026669,1.037
70,0.00025131,0.90411
71,0.00021929,0.43539
72,0.00023517,0.86046
73,0.00020994,0.48743
74,0.0002339,1.075
75,0.00020582,0.6361
76,0.00020686,0.77303
77,0.00021496,1.0533
78,0.00021801,1.2267
79,0.00018535,0.63252
80,0.00020034,1.0795
81,0.00016964,0.46505
82,0.00017018,0.5853
83,0.00016037,0.43274
84,0.00018456,1.1469
85,0.0001841,1.239
86,0.0001547,0.58474
87,0.00015513,0.69748
88,0.00016389,1.0353
89,0.00014411,0.57486
90,0.00013354,0.34082
91,0.00016132,1.2578
92,0.0001259,0.27597
93,0.00012999,0.50891
94,0.00012405,0.39839
95,0.00013033,0.70488
96,0.00012316,0.55011
97,0.00012842,0.82179
98,0.00012959,0.9501
99,0.00012443,0.86202
100,0.00011463,0.5928
101,0.0001274,1.1382
102,0.00012643,1.1906
103,0.00011186,0.74333
104,0.00010796,0.67344
105,0.00010335,0.56677
106,0.00011061,0.94404
107,0.00010656,0.86351
108,9.4388e-05,0.41766
109,0.00010157,0.81613
110,0.0001086,1.1862
111,0.0001066,1.1841
112,9.4518e-05,0.73951
113,9.7565e-05,0.9545
114,8.6466e-05,0.50654
115,8.7502e-05,0.63412
116,8.5683e-05,0.61811
117,8.5086e-05,0.6623
118,8.5853e-05,0.77519
119,8.297e-05,0.70015
120,8.377e-05,0.81449
121,8.2823e-05,0.83719
122,9.6132e-05,1.5559
123,8.3819e-05,1.0315
124,7.7344e-05,0.75272
125,7.8851e-05,0.90626
126,8.233e-05,1.163
127,8.7835e-05,1.5127
128,6.9748e-05,0.57953
129,7.3638e-05,0.88281
130,8.2477e-05,1.4422
131,7.6746e-05,1.196
132,7.2902e-05,1.0389
133,7.5173e-05,1.2377
134,6.6577e-05,0.77536
135,7.2576e-05,1.2146
136,7.0893e-05,1.1768
137,6.5538e-05,0.89931
138,7.404e-05,1.4922
139,6.6745e-05,1.1045
140,7.3052e-05,1.5589
141,6.7103e-05,1.2518
142,7.2419e-05,1.6443
143,6.5241e-05,1.2519
144,6.9239e-05,1.5708
145,5.9028e-05,0.93794
146,6.5063e-05,1.4204
147,5.8767e-05,1.0377
148,6.2501e-05,1.3641
149,6.1544e-05,1.3556
150,6.8908e-05,1.9045
151,6.2487e-05,1.5374
152,6.1458e-05,1.5227
153,5.9403e-05,1.4319
154,6.7317e-05,2.0316
155,6.6227e-05,2.017
156,5.8829e-05,1.5584
157,5.6367e-05,1.4282
158,6.1853e-05,1.8867
159,6.4066e-05,2.0942
160,5.2287e-05,1.2663
161,6.5383e-05,2.2912
162,5.9671e-05,1.948
163,5.7937e-05,1.8733
164,5.7967e-05,1.9287
165,5.6437e-05,1.8653
166,6.339e-05,2.4224
167,5.1037e-05,1.5332
168,5.3026e-05,1.7511
169,6.2846e-05,2.5405
170,5.6447e-05,2.1254
171,6.371e-05,2.702
172,5.5593e-05,2.1607
173,5.7259e-05,2.3394
174,5.3875e-05,2.1248
175,6.1038e-05,2.7167
176,5.8096e-05,2.5517
177,5.3538e-05,2.2461
178,5.8781e-05,2.7008
179,5.3206e-05,2.3166
180,5.4849e-05,2.4971
181,5.9683e-05,2.9121
182,5.7537e-05,2.8009
183,6.4368e-05,3.3357
184,5.451e-05,2.6611
185,6.0297e-05,3.1464
186,5.4522e-05,2.756
187,5.0846e-05,2.4994
188,5.1152e-05,2.5718
189,5.7639e-05,3.1364
190,5.3258e-05,2.8389
191,5.4038e-05,2.9476
192,6.1878e-05,3.5814
193,5.6794e-05,3.2542
194,5.2459e-05,2.9543
195,5.5103e-05,3.2125
196,5.838e-05,3.5078
197,5.9634e-05,3.6442
198,5.1618e-05,3.0614
199,5.7953e-05,3.6078
200,5.0756e-05,3.0755
201,5.7707e-05,3.6762
202,5.4883e-05,3.5014
203,5.9145e-05,3.8691
204,5.1973e-05,3.3503
205,5.5746e-05,3.6972
206,5.9918e-05,4.0529
207,5.6123e-05,3.8108
208,5.8969e-05,4.0675
209,5.6886e-05,3.953
210,5.6201e-05,3.9418
211,5.7535e-05,4.085
212,5.5228e-05,3.9483
213,5.6386e-05,4.0793
214,5.4182e-05,3.9468
215,5.0468e-05,3.6789
216,5.0558e-05,3.727
217,4.8803e-05,3.6136
218,4.8364e-05,3.6144
219,5.2465e-05,4.0076
220,4.8994e-05,3.7499
221,5.2195e-05,4.0641
222,4.9747e-05,3.8947
223,4.6586e-05,3.6487
224,4.6677e-05,3.696
225,4.8598e-05,3.9098
226,4.986e-05,4.0597
227,4.5344e-05,3.6857
228,4.8691e-05,4.0332
229,4.1733e-05,3.4015
230,4.2754e-05,3.5443
231,3.5967e-05,2.8313
232,3.7061e-05,2.9989
233,4.0161e-05,3.3852
234,3.7511e-05,3.1259
235,3.8328e-05,3.2566
236,3.3676e-05,2.7315
237,3.321e-05,2.7076
238,3.2896e-05,2.703
239,3.0082e-05,2.351
240,2.9565e-05,2.3119
241,2.7635e-05,2.055
242,2.7192e-05,2.0208
243,2.2197e-05,1.175
244,2.2932e-05,1.3523
245,2.528e-05,1.8111
246,2.2621e-05,1.3638
247,2.1949e-05,1.2681
248,2.1254e-05,1.1634
249,2.0017e-05,0.93797
250,2.0411e-05,1.0575
251,1.6552e-05,0.18203
252,1.4828e-05,-0.26106
253,1.518e-05,-0.12476
254,1.4626e-05,-0.25203
255,1.3997e-05,-0.4088
256,1.1821e-05,-1.1087
257,1.2242e-05,-0.92276
258,1.1869e-05,-1.0235
259,1.0729e-05,-1.4283
260,1.0328e-05,-1.5602
261,9.7866e-06,-1.7609
262,8.3247e-06,-2.4303
263,8.4868e-06,-2.3134
264,8.5155e-06,-2.2658
265,7.3414e-06,-2.8773
266,6.9057e-06,-3.1103
267,6.1856e-06,-3.5559
268,5.7703e-06,-3.8253
269,5.5903e-06,-3.9306
270,5.2005e-06,-4.2123
271,4.8287e-06,-4.5023
272,4.4764e-06,-4.7993
273,3.7773e-06,-5.5049
274,4.0535e-06,-5.1666
275,4.2914e-06,-4.8874
276,3.4442e-06,-5.811
277,3.2366e-06,-6.0495
278,3.0825e-06,-6.2301
279,3.0173e-06,-6.2918
280,2.4192e-06,-7.2202
281,2.5453e-06,-6.9685
282,2.0911e-06,-7.7913
283,1.9443e-06,-8.0767
284,1.976e-06,-7.9757
285,1.9156e-06,-8.0802
286,1.8107e-06,-8.2941
287,1.7892e-06,-8.3158
288,1.5497e-06,-8.9098
289,1.159e-06,-10.141
290,1.2657e-06,-9.7288
291,1.2654e-06,-9.6999
292,1.0089e-06,-10.654
293,9.8359e-07,-10.734
294,1.0603e-06,-10.379
295,8.7697e-07,-11.174
296,8.6648e-07,-11.197
297,8.1307e-07,-11.444
298,7.9014e-07,-11.539
299,6.7006e-07,-12.225
300,6.4105e-07,-12.389
301,5.7995e-07,-12.795
302,5.5471e-07,-12.959
303,5.0675e-07,-13.323
304,5.0971e-07,-13.269
305,4.6527e-07,-13.637
306,4.1642e-07,-14.09
307,4.1432e-07,-14.084
308,3.2724e-07,-15.08
309,3.7129e-07,-14.504
310,3.075e-07,-15.294
311,3.1265e-07,-15.194
312,2.6053e-07,-15.958
313,2.5475e-07,-16.028
314,2.5512e-07,-15.994
315,2.2606e-07,-16.492
316,2.1172e-07,-16.749
317,2.2145e-07,-16.526
318,1.8052e-07,-17.386
319,1.7512e-07,-17.491
320,1.6908e-07,-17.616
321,1.6285e-07,-17.752
322,1.5072e-07,-18.061
323,1.2836e-07,-18.732
324,1.2042e-07,-18.982
325,1.2778e-07,-18.698
326,1.1669e-07,-19.065
327,1.0061e-07,-19.683
328,9.7336e-08,-19.8
329,8.5385e-08,-20.342
330,9.131e-08,-20.025
331,7.4265e-08,-20.896
332,7.3562e-08,-20.911
333,7.257e-08,-20.944
334,6.6758e-08,-21.28
335,6.2383e-08,-21.548
336,6.2727e-08,-21.499
337,5.8626e-08,-21.766
338,5.4961e-08,-22.021
339,5.0866e-08,-22.332
340,4.6836e-08,-22.665
341,3.9734e-08,-23.353
342,3.7433e-08,-23.587
343,4.0306e-08,-23.24
344,3.6578e-08,-23.637
345,3.273e-08,-24.094
346,3.1475e-08,-24.239
347,3.0379e-08,-24.368
348,2.7354e-08,-24.798
349,2.5952e-08,-25.002
350,2.729e-08,-24.759
351,2.5286e-08,-25.065
352,2.3125e-08,-25.428
353,2.1109e-08,-25.8
354,2.0467e-08,-25.909
355,1.9318e-08,-26.136
356,1.845e-08,-26.311
357,1.6138e-08,-26.868
358,1.5334e-08,-27.066
359,1.5383e-08,-27.028
360,1.3993e-08,-27.415
361,1.3628e-08,-27.506
362,1.2795e-08,-27.756
363,1.2465e-08,-27.845
364,1.2312e-08,-27.875
365,1.2708e-08,-27.713
366,1.1998e-08,-27.939
367,1.1097e-08,-28.255
368,1.0023e-08,-28.673
369,9.9512e-09,-28.681
370,9.8477e-09,-28.703
371,9.7021e-09,-28.744
372,8.7838e-09,-29.152
373,8.4955e-09,-29.274
374,7.9847e-09,-29.52
375,8.3999e-09,-29.277
376,7.4344e-09,-29.784
377,8.0127e-09,-29.435
378,8.4089e-09,-29.203
379,7.8909e-09,-29.456
380,8.9379e-09,-28.892
381,8.3933e-09,-29.142
382,8.3418e-09,-29.146
383,7.8139e-09,-29.407
384,9.0353e-09,-28.754
385,7.6917e-09,-29.431
386,8.9673e-09,-28.742
387,8.8188e-09,-28.792
388,9.0698e-09,-28.647
389,9.011e-09,-28.653
390,9.663e-09,-28.328
391,9.7181e-09,-28.281
392,9.8515e-09,-28.199
393,9.6821e-09,-28.252
394,1.1043e-08,-27.659
395,1.1698e-08,-27.387
396,1.0891e-08,-27.675
397,1.231e-08,-27.122
398,1.3057e-08,-26.844
399,1.3935e-08,-26.54
400,1.1953e-08,-27.184
401,1.5604e-08,-26.005
402,1.5553e-08,-25.997
403,1.6213e-08,-25.795
404,1.7024e-08,-25.562
405,1.7589e-08,-25.398
406,2.0834e-08,-24.642
407,1.6841e-08,-25.544
408,1.8547e-08,-25.104
409,2.2589e-08,-24.227
410,2.2312e-08,-24.259
411,2.4978e-08,-23.748
412,2.3855e-08,-23.926
413,2.6196e-08,-23.499
414,2.57e-08,-23.561
415,2.953e-08,-22.936
416,2.8061e-08,-23.137
417,3.1676e-08,-22.59
418,3.5742e-08,-22.045
419,3.3073e-08,-22.361
420,3.454e-08,-22.152
421,4.1722e-08,-21.311
422,4.074e-08,-21.394
423,4.9859e-08,-20.496
424,4.3025e-08,-21.115
425,5.1332e-08,-20.328
426,4.7924e-08,-20.606
427,4.53e-08,-20.83
428,5.0547e-08,-20.334
429,5.757e-08,-19.749
430,5.5394e-08,-19.896
431,5.8801e-08,-19.617
432,7.079e-08,-18.791
433,7.1703e-08,-18.715
434,6.7219e-08,-18.975
435,7.1594e-08,-18.681
436,7.8853e-08,-18.242
437,8.565e-08,-17.863
438,8.1616e-08,-18.053
439,9.4287e-08,-17.406
440,8.7232e-08,-17.724
441,1.0165e-07,-17.04
442,1.0117e-07,-17.041
443,1.0843e-07,-16.721
444,1.0359e-07,-16.899
445,1.1479e-07,-16.434
446,1.3435e-07,-15.731
447,1.1932e-07,-16.227
448,1.3672e-07,-15.616
449,1.3511e-07,-15.648
450,1.4353e-07,-15.366
451,1.4601e-07,-15.273
452,1.4811e-07,-15.191
453,1.626e-07,-14.767
454,1.6485e-07,-14.688
455,1.5844e-07,-14.841
456,1.7283e-07,-14.444
457,1.6249e-07,-14.693
458,1.6772e-07,-14.537
459,1.8805e-07,-14.021
460,1.7724e-07,-14.259
461,2.0233e-07,-13.665
462,2.0112e-07,-13.673
463,1.9588e-07,-13.769
464,2.0037e-07,-13.651
465,2.1854e-07,-13.256
466,2.3094e-07,-12.997
467,2.2472e-07,-13.097
468,2.3713e-07,-12.845
469,2.2251e-07,-13.103
470,2.3381e-07,-12.869
471,2.0169e-07,-13.493
472,2.1831e-07,-13.13
473,2.3911e-07,-12.717
474,2.3039e-07,-12.86
475,2.5229e-07,-12.447
476,2.167e-07,-13.089
477,2.2873e-07,-12.836
478,2.2234e-07,-12.941
479,2.2093e-07,-12.951
480,2.2263e-07,-12.899
481,2.1639e-07,-13.005
482,2.1017e-07,-13.113
483,1.9279e-07,-13.47
484,1.9286e-07,-13.451
485,2.2937e-07,-12.68
486,2.0498e-07,-13.15
487,2.0643e-07,-13.102
488,2.044e-07,-13.127
489,1.9357e-07,-13.345
490,2.0828e-07,-13.01
491,1.7967e-07,-13.634
492,1.6297e-07,-14.04
493,1.7462e-07,-13.722
494,1.6948e-07,-13.834
495,1.6564e-07,-13.916
496,1.4363e-07,-14.518
497,1.514e-07,-14.272
498,1.5087e-07,-14.269
499,1.4166e-07,-14.526
500,1.3311e-07,-14.778
501,1.3386e-07,-14.737
502,1.1831e-07,-15.256
503,1.2118e-07,-15.134
504,1.3058e-07,-14.793
505,1.1234e-07,-15.429
506,1.1045e-07,-15.485
507,1.0148e-07,-15.836
508,9.2873e-08,-16.204
509,9.1301e-08,-16.261
510,9.0181e-08,-16.297
511,8.3751e-08,-16.602
512,8.1481e-08,-16.704
513,6.7926e-08,-17.477
514,8.0117e-08,-16.743
515,7.9579e-08,-16.756
516,6.7134e-08,-17.478
517,6.3627e-08,-17.694
518,6.3451e-08,-17.689
519,6.2951e-08,-17.707
520,5.2764e-08,-18.457
521,5.648e-08,-18.144
522,4.7978e-08,-18.836
523,4.4847e-08,-19.113
524,4.5305e-08,-19.052
525,4.412e-08,-19.15
526,4.3176e-08,-19.228
527,4.386e-08,-19.143
528,3.8895e-08,-19.648
529,2.9477e-08,-20.836
530,3.215e-08,-20.443
531,3.3619e-08,-20.232
532,2.7913e-08,-21.024
533,2.6552e-08,-21.225
534,2.9264e-08,-20.786
535,2.6076e-08,-21.27
536,2.4983e-08,-21.44
537,2.4747e-08,-21.465
538,2.3234e-08,-21.723
539,2.1177e-08,-22.11
540,1.9539e-08,-22.443
541,1.8703e-08,-22.617
542,1.8302e-08,-22.695
543,1.7043e-08,-22.989
544,1.6131e-08,-23.212
545,1.5527e-08,-23.361
546,1.4343e-08,-23.69
547,1.4575e-08,-23.604
548,1.1941e-08,-24.454
549,1.3376e-08,-23.945
550,1.1292e-08,-24.665
551,1.1877e-08,-24.43
552,1.0042e-08,-25.143
553,1.0005e-08,-25.143
554,1.0179e-08,-25.053
555,9.2159e-09,-25.469
556,8.7179e-09,-25.694
557,9.2828e-09,-25.406
558,7.5339e-09,-26.297
559,7.5343e-09,-26.281
560,7.41e-09,-26.338
561,7.1318e-09,-26.489
562,6.6758e-09,-26.76
563,5.9446e-09,-27.249
564,5.6766e-09,-27.433
565,5.9782e-09,-27.193
566,5.6497e-09,-27.423
567,5.0177e-09,-27.923
568,4.9806e-09,-27.94
569,4.4469e-09,-28.417
570,4.8e-09,-28.07
571,4.1331e-09,-28.704
572,4.0573e-09,-28.77
573,4.0544e-09,-28.758
574,3.7348e-09,-29.099
575,3.6408e-09,-29.195
576,3.8073e-09,-28.985
577,3.4417e-09,-29.409
578,3.4251e-09,-29.415
579,3.1206e-09,-29.804
580,3.2084e-09,-29.669
581,2.593e-09,-30.578
582,2.581e-09,-30.584
583,2.761e-09,-30.276
584,2.738e-09,-30.297
585,2.5697e-09,-30.558
586,2.3871e-09,-30.863
587,2.3526e-09,-30.912
588,2.2446e-09,-31.101
589,2.4137e-09,-30.771
590,2.3948e-09,-30.79
591,2.4554e-09,-30.667
592,2.1016e-09,-31.328
593,2.0818e-09,-31.355
594,2.2274e-09,-31.046
595,2.253e-09,-30.982
596,2.0867e-09,-31.3
597,1.9053e-09,-31.681
598,1.9267e-09,-31.618
599,2.0455e-09,-31.344
600,4.5908e-10,-37.818


==> Figs/data/burgers_turbulence/bt1200_Legendre_05_UniformFull_GaussianGA_Eps0_250.csv <==
f,P,Pdb
1,1.9312e-05,-47.142
2,0.00011912,-33.219
3,0.00041932,-24.232
4,0.0010197,-17.874
5,0.0019674,-13.082
6,0.0035556,-8.9278
7,0.005506,-5.6897
8,0.0074749,-3.2022
9,0.0097116,-1.0422
10,0.0114,0.56916
11,0.013103,2.0016
12,0.014376,3.16
13,0.014375,3.8549
14,0.013609,4.261
15,0.012608,4.5284
16,0.011454,4.672
17,0.0097573,4.5023
18,0.0086321,4.4666
19,0.006872,3.9459
20,0.0052944,3.2588
21,0.0043282,2.8074
22,0.0035255,2.3207
23,0.0028466,1.7779
24,0.0027073,1.9295
25,0.0022863,1.5502
26,0.0020912,1.5035
27,0.00226,2.1684
28,0.0019476,1.8381
29,0.0020082,2.276
30,0.001992,2.5354
31,0.0019321,2.6876
32,0.001565,2.0481
33,0.0015946,2.3969
34,0.0013179,1.8285
35,0.0012915,1.9924
36,0.0010097,1.1681
37,0.00096727,1.2195
38,0.00098138,1.514
39,0.00095769,1.6336
40,0.00087275,1.4501
41,0.00080376,1.3069
42,0.00080867,1.5427
43,0.00079012,1.6463
44,0.00068909,1.2518
45,0.00069509,1.4847
46,0.00060442,1.0686
47,0.00067261,1.7196
48,0.00057685,1.2355
49,0.00056446,1.3203
50,0.00057509,1.5768
51,0.0005248,1.3513
52,0.00050544,1.3568
53,0.0004948,1.4298
54,0.00039566,0.62115
55,0.00043053,1.1473
56,0.00037597,0.71526
57,0.00038,0.91538
58,0.00040039,1.2934
59,0.00032821,0.57856
60,0.0003329,0.78613
61,0.00033453,0.95093
62,0.00034966,1.2843
63,0.00031954,1.032
64,0.00030257,0.93191
65,0.00029005,0.88304
66,0.00030573,1.2443
67,0.00025248,0.54382
68,0.00026956,0.95675
69,0.00026594,1.0249
70,0.00025055,0.89087
71,0.0002186,0.42158
72,0.00023439,0.84601
73,0.00020922,0.47247
74,0.00023306,1.0594
75,0.00020507,0.62016
76,0.00020604,0.75568
77,0.00021408,1.0356
78,0.00021708,1.208
79,0.00018456,0.61389
80,0.00019941,1.0594
81,0.00016882,0.44404
82,0.00016932,0.56341
83,0.00015954,0.41024
84,0.00018357,1.1236
85,0.00018304,1.2138
86,0.00015378,0.55886
87,0.0001542,0.67122
88,0.00016285,1.0076
89,0.00014316,0.5461
90,0.00013263,0.31113
91,0.00016019,1.2272
92,0.00012496,0.24352
93,0.00012901,0.47578
94,0.00012307,0.36423
95,0.00012927,0.66932
96,0.00012212,0.51341
97,0.00012728,0.78309
98,0.00012842,0.91085
99,0.00012326,0.82093
100,0.00011355,0.55175
101,0.00012614,1.095
102,0.00012514,1.146
103,0.00011068,0.69761
104,0.00010676,0.6248
105,0.00010216,0.51658
106,0.00010933,0.89368
107,0.00010526,0.81041
108,9.3225e-05,0.36378
109,0.00010027,0.76013
110,0.00010716,1.1282
111,0.00010514,1.124
112,9.3232e-05,0.68
113,9.6158e-05,0.89143
114,8.519e-05,0.44199
115,8.6154e-05,0.5667
116,8.4334e-05,0.5492
117,8.3746e-05,0.59335
118,8.4425e-05,0.70234
119,8.1591e-05,0.62735
120,8.233e-05,0.73923
121,8.133e-05,0.75821
122,9.4379e-05,1.476
123,8.223e-05,0.94838
124,7.585e-05,0.66799
125,7.7311e-05,0.82063
126,8.0677e-05,1.0749
127,8.6017e-05,1.4219
128,6.8313e-05,0.48926
129,7.2034e-05,0.78716
130,8.0631e-05,1.3439
131,7.5016e-05,1.097
132,7.123e-05,0.93811
133,7.3419e-05,1.1351
134,6.4958e-05,0.66844
135,7.0772e-05,1.1053
136,6.9094e-05,1.0652
137,6.3818e-05,0.78387
138,7.214e-05,1.3793
139,6.4976e-05,0.9878
140,7.1105e-05,1.4415
141,6.5271e-05,1.1316
142,7.0351e-05,1.5185
143,6.3387e-05,1.1267
144,6.7257e-05,1.4446
145,5.7279e-05,0.80728
146,6.3116e-05,1.2885
147,5.6954e-05,0.90157
148,6.0513e-05,1.2237
149,5.9561e-05,1.2133
150,6.6717e-05,1.7642
151,6.0404e-05,1.3902
152,5.9377e-05,1.373
153,5.7418e-05,1.2843
154,6.5039e-05,1.8821
155,6.4027e-05,1.8702
156,5.683e-05,1.4083
157,5.4389e-05,1.2731
158,5.9679e-05,1.7313
159,6.1829e-05,1.9398
160,5.0434e-05,1.1097
161,6.2987e-05,2.129
162,5.7424e-05,1.7812
163,5.5709e-05,1.703
164,5.571e-05,1.7562
165,5.4258e-05,1.6943
166,6.0889e-05,2.2476
167,4.905e-05,1.3607
168,5.0969e-05,1.5793
169,6.0338e-05,2.3637
170,5.4263e-05,1.954
171,6.1242e-05,2.5304
172,5.3396e-05,1.9856
173,5.5065e-05,2.1696
174,5.175e-05,1.9501
175,5.865e-05,2.5435
176,5.5821e-05,2.3782
177,5.157e-05,2.0834
178,5.6588e-05,2.5356
179,5.1037e-05,2.1359
180,5.2553e-05,2.3114
181,5.7207e-05,2.728
182,5.5413e-05,2.6376
183,6.1809e-05,3.1595
184,5.2267e-05,2.4786
185,5.7838e-05,2.9656
186,5.254e-05,2.5951
187,4.8818e-05,2.3227
188,4.9142e-05,2.3977
189,5.541e-05,2.9652
190,5.122e-05,2.6695
191,5.211e-05,2.7899
192,5.966e-05,3.4228
193,5.4861e-05,3.1038
194,5.0426e-05,2.7826
195,5.3042e-05,3.0469
196,5.6141e-05,3.3379
197,5.7356e-05,3.4751
198,4.977e-05,2.903
199,5.6022e-05,3.4606
200,4.8813e-05,2.9059
201,5.5704e-05,3.5228
202,5.3198e-05,3.366
203,5.7536e-05,3.7493
204,5.0437e-05,3.2201
205,5.4106e-05,3.5675
206,5.8322e-05,3.9357
207,5.4857e-05,3.7117
208,5.7819e-05,3.9819
209,5.5804e-05,3.8695
210,5.5573e-05,3.893
211,5.6597e-05,4.0136
212,5.487e-05,3.9201
213,5.6249e-05,4.0687
214,5.4534e-05,3.9749
215,5.0725e-05,3.701
216,5.0847e-05,3.7518
217,4.9921e-05,3.712
218,4.9654e-05,3.7287
219,5.4142e-05,4.1442
220,5.0537e-05,3.8845
221,5.4248e-05,4.2317
222,5.2581e-05,4.1353
223,4.9243e-05,3.8896
224,4.9724e-05,3.9706
225,5.2537e-05,4.2483
226,5.4284e-05,4.4289
227,4.962e-05,4.0771
228,5.3678e-05,4.4567
229,4.639e-05,3.861
230,4.7856e-05,4.0339
231,4.0544e-05,3.3515
232,4.204e-05,3.5464
233,4.6014e-05,3.976
234,4.349e-05,3.7682
235,4.4606e-05,3.9153
236,3.9574e-05,3.4323
237,3.9289e-05,3.4377
238,3.9317e-05,3.4773
239,3.6192e-05,3.1541
240,3.583e-05,3.1467
241,3.3701e-05,2.9168
242,3.3486e-05,2.9249
243,2.7507e-05,2.1066
244,2.8616e-05,2.3138
245,3.1793e-05,2.8066
246,2.85e-05,2.3671
247,2.7945e-05,2.3169
248,2.72e-05,2.2347
249,2.5797e-05,2.0398
250,2.651e-05,2.193
251,2.1552e-05,1.3283
252,1.9448e-05,0.9168
253,2.0026e-05,1.0784
254,1.9368e-05,0.96745
255,1.8663e-05,0.84053
256,1.5781e-05,0.14602
257,1.6457e-05,0.36206
258,1.6008e-05,0.27565
259,1.4516e-05,-0.11545
260,1.404e-05,-0.22687
261,1.3349e-05,-0.41259
262,1.1383e-05,-1.0715
263,1.1656e-05,-0.93529
264,1.1721e-05,-0.87845
265,1.0125e-05,-1.4811
266,9.5465e-06,-1.7039
267,8.564e-06,-2.143
268,8.0049e-06,-2.4037
269,7.7886e-06,-2.4903
270,7.2433e-06,-2.7734
271,6.7491e-06,-3.0481
272,6.2776e-06,-3.3307
273,5.285e-06,-4.0463
274,5.6861e-06,-3.6968
275,6.0158e-06,-3.4204
276,4.8405e-06,-4.3329
277,4.5349e-06,-4.5847
278,4.333e-06,-4.7512
279,4.237e-06,-4.8174
280,3.401e-06,-5.7407
281,3.5785e-06,-5.4888
282,2.9467e-06,-6.3017
283,2.7346e-06,-6.5954
284,2.78e-06,-6.4932
285,2.6954e-06,-6.5969
286,2.5483e-06,-6.8102
287,2.5119e-06,-6.8423
288,2.1726e-06,-7.4424
289,1.6178e-06,-8.6927
290,1.7688e-06,-8.2752
291,1.776e-06,-8.2277
292,1.4113e-06,-9.196
293,1.3754e-06,-9.2784
294,1.4776e-06,-8.9376
295,1.2243e-06,-9.7248
296,1.2056e-06,-9.7621
297,1.1307e-06,-10.011
298,1.0933e-06,-10.128
299,9.3117e-07,-10.796
300,8.863e-07,-10.982
301,8.0456e-07,-11.373
302,7.6799e-07,-11.546
303,6.9847e-07,-11.93
304,6.9942e-07,-11.895
305,6.4058e-07,-12.248
306,5.7055e-07,-12.723
307,5.6829e-07,-12.712
308,4.4879e-07,-13.709
309,5.0588e-07,-13.16
310,4.1859e-07,-13.955
311,4.2579e-07,-13.853
312,3.5573e-07,-14.606
313,3.4679e-07,-14.688
314,3.4583e-07,-14.673
315,3.0637e-07,-15.171
316,2.8635e-07,-15.437
317,2.991e-07,-15.221
318,2.4164e-07,-16.12
319,2.3541e-07,-16.206
320,2.2721e-07,-16.333
321,2.1732e-07,-16.499
322,2.0095e-07,-16.812
323,1.7106e-07,-17.484
324,1.6052e-07,-17.734
325,1.6946e-07,-17.472
326,1.5563e-07,-17.815
327,1.3416e-07,-18.433
328,1.2899e-07,-18.577
329,1.1323e-07,-19.116
330,1.1981e-07,-18.845
331,9.7634e-08,-19.707
332,9.733e-08,-19.695
333,9.5869e-08,-19.734
334,8.7273e-08,-20.116
335,8.1593e-08,-20.383
336,8.2447e-08,-20.311
337,7.5616e-08,-20.661
338,7.1561e-08,-20.875
339,6.6018e-08,-21.199
340,6.0862e-08,-21.527
341,5.1623e-08,-22.216
342,4.8441e-08,-22.467
343,5.1633e-08,-22.165
344,4.7414e-08,-22.51
345,4.1989e-08,-23.012
346,4.0217e-08,-23.174
347,3.8832e-08,-23.301
348,3.4872e-08,-23.744
349,3.3116e-08,-23.943
350,3.4576e-08,-23.731
351,3.2064e-08,-24.034
352,2.9278e-08,-24.404
353,2.6396e-08,-24.829
354,2.5962e-08,-24.876
355,2.4091e-08,-25.177
356,2.3069e-08,-25.341
357,2.0191e-08,-25.895
358,1.9109e-08,-26.11
359,1.8851e-08,-26.145
360,1.6858e-08,-26.606
361,1.6588e-08,-26.652
362,1.5335e-08,-26.969
363,1.4598e-08,-27.159
364,1.4769e-08,-27.084
365,1.5458e-08,-26.863
366,1.3891e-08,-27.303
367,1.2848e-08,-27.618
368,1.1623e-08,-28.03
369,1.1332e-08,-28.116
370,1.0959e-08,-28.238
371,1.075e-08,-28.299
372,9.5292e-09,-28.799
373,9.1237e-09,-28.964
374,8.5384e-09,-29.229
375,8.7622e-09,-29.093
376,7.7016e-09,-29.63
377,8.5689e-09,-29.144
378,8.1418e-09,-29.343
379,7.6062e-09,-29.616
380,8.5839e-09,-29.067
381,7.9166e-09,-29.396
382,7.7577e-09,-29.461
383,7.2058e-09,-29.759
384,8.1757e-09,-29.188
385,6.8526e-09,-29.932
386,7.7411e-09,-29.38
387,7.5698e-09,-29.455
388,7.6539e-09,-29.385
389,7.4911e-09,-29.456
390,7.7319e-09,-29.296
391,7.7376e-09,-29.27
392,7.7867e-09,-29.221
393,7.5171e-09,-29.352
394,8.3108e-09,-28.894
395,8.9343e-09,-28.557
396,8.3399e-09,-28.834
397,9.4851e-09,-28.254
398,9.8659e-09,-28.061
399,1.0365e-08,-27.825
400,9.0655e-09,-28.385
401,1.1318e-08,-27.4
402,1.1492e-08,-27.312
403,1.2105e-08,-27.064
404,1.2538e-08,-26.89
405,1.2957e-08,-26.726
406,1.5175e-08,-26.018
407,1.2377e-08,-26.882
408,1.3565e-08,-26.462
409,1.6246e-08,-25.658
410,1.6331e-08,-25.614
411,1.7981e-08,-25.175
412,1.7276e-08,-25.328
413,1.9231e-08,-24.841
414,1.8858e-08,-24.905
415,2.1457e-08,-24.323
416,2.0172e-08,-24.571
417,2.363e-08,-23.863
418,2.6513e-08,-23.342
419,2.442e-08,-23.678
420,2.5263e-08,-23.51
421,3.085e-08,-22.622
422,3.0226e-08,-22.69
423,3.6988e-08,-21.793
424,3.2099e-08,-22.388
425,3.8271e-08,-21.604
426,3.6197e-08,-21.825
427,3.3756e-08,-22.108
428,3.8178e-08,-21.553
429,4.3454e-08,-20.971
430,4.1908e-08,-21.108
431,4.4089e-08,-20.867
432,5.349e-08,-20.008
433,5.5333e-08,-19.84
434,5.1818e-08,-20.105
435,5.4696e-08,-19.851
436,5.9761e-08,-19.446
437,6.5058e-08,-19.057
438,6.3349e-08,-19.153
439,7.3347e-08,-18.497
440,6.7957e-08,-18.809
441,7.9066e-08,-18.131
442,7.9176e-08,-18.106
443,8.401e-08,-17.829
444,8.1512e-08,-17.94
445,9.0092e-08,-17.486
446,1.0649e-07,-16.74
447,9.3292e-08,-17.295
448,1.086e-07,-16.616
449,1.0721e-07,-16.653
450,1.1523e-07,-16.32
451,1.1583e-07,-16.278
452,1.1877e-07,-16.15
453,1.3178e-07,-15.68
454,1.3546e-07,-15.541
455,1.3022e-07,-15.693
456,1.4464e-07,-15.218
457,1.3613e-07,-15.462
458,1.4139e-07,-15.279
459,1.5765e-07,-14.787
460,1.4901e-07,-15.013
461,1.7114e-07,-14.392
462,1.7323e-07,-14.321
463,1.6996e-07,-14.385
464,1.7394e-07,-14.266
465,1.9361e-07,-13.782
466,2.062e-07,-13.489
467,2.0151e-07,-13.571
468,2.1239e-07,-13.324
469,2.0245e-07,-13.513
470,2.1409e-07,-13.252
471,1.8641e-07,-13.835
472,2.0272e-07,-13.452
473,2.2426e-07,-12.995
474,2.1839e-07,-13.092
475,2.3773e-07,-12.705
476,2.0893e-07,-13.248
477,2.2147e-07,-12.976
478,2.1781e-07,-13.031
479,2.1761e-07,-13.016
480,2.3274e-07,-12.706
481,2.1604e-07,-13.012
482,2.1239e-07,-13.068
483,1.9515e-07,-13.417
484,1.9762e-07,-13.345
485,2.3299e-07,-12.612
486,2.1155e-07,-13.013
487,2.1513e-07,-12.922
488,2.1395e-07,-12.928
489,2.0486e-07,-13.099
490,2.2121e-07,-12.748
491,1.9096e-07,-13.369
492,1.7417e-07,-13.751
493,1.8822e-07,-13.396
494,1.8463e-07,-13.462
495,1.8159e-07,-13.517
496,1.5703e-07,-14.13
497,1.6769e-07,-13.828
498,1.6711e-07,-13.825
499,1.5703e-07,-14.078
500,1.5008e-07,-14.257
501,1.5024e-07,-14.235
502,1.3423e-07,-14.708
503,1.3842e-07,-14.557
504,1.4883e-07,-14.225
505,1.2834e-07,-14.851
506,1.2621e-07,-14.906
507,1.1609e-07,-15.252
508,1.0733e-07,-15.575
509,1.0648e-07,-15.593
510,1.0467e-07,-15.65
511,9.8296e-08,-15.906
512,9.5697e-08,-16.006
513,8.0218e-08,-16.755
514,9.3596e-08,-16.068
515,9.4471e-08,-16.011
516,7.9841e-08,-16.725
517,7.5621e-08,-16.944
518,7.5517e-08,-16.933
519,7.5033e-08,-16.944
520,6.2897e-08,-17.694
521,6.7532e-08,-17.368
522,5.7392e-08,-18.058
523,5.3721e-08,-18.329
524,5.4767e-08,-18.228
525,5.3683e-08,-18.298
526,5.2515e-08,-18.377
527,5.3069e-08,-18.315
528,4.705e-08,-18.822
529,3.5597e-08,-20.017
530,3.9183e-08,-19.583
531,4.1016e-08,-19.369
532,3.3816e-08,-20.19
533,3.2524e-08,-20.343
534,3.5756e-08,-19.916
535,3.1598e-08,-20.436
536,3.0555e-08,-20.566
537,2.9961e-08,-20.635
538,2.8442e-08,-20.845
539,2.5771e-08,-21.257
540,2.3976e-08,-21.554
541,2.2853e-08,-21.747
542,2.2369e-08,-21.824
543,2.0759e-08,-22.132
544,1.993e-08,-22.293
545,1.9118e-08,-22.458
546,1.7605e-08,-22.8
547,1.7853e-08,-22.723
548,1.4587e-08,-23.585
549,1.6371e-08,-23.068
550,1.3816e-08,-23.789
551,1.4555e-08,-23.547
552,1.2303e-08,-24.261
553,1.2282e-08,-24.253
554,1.2425e-08,-24.187
555,1.1246e-08,-24.604
556,1.0679e-08,-24.813
557,1.1386e-08,-24.519
558,9.2112e-09,-25.424
559,9.2173e-09,-25.406
560,9.0491e-09,-25.47
561,8.691e-09,-25.63
562,8.1814e-09,-25.877
563,7.2228e-09,-26.403
564,6.921e-09,-26.573
565,7.2496e-09,-26.356
566,6.8565e-09,-26.583
567,6.1035e-09,-27.073
568,6.0533e-09,-27.093
569,5.4111e-09,-27.565
570,5.8378e-09,-27.22
571,5.0082e-09,-27.87
572,4.931e-09,-27.923
573,4.9154e-09,-27.921
574,4.5333e-09,-28.258
575,4.3828e-09,-28.389
576,4.5836e-09,-28.18
577,4.1271e-09,-28.62
578,4.1149e-09,-28.618
579,3.7562e-09,-28.999
580,3.8776e-09,-28.846
581,3.1035e-09,-29.798
582,3.0731e-09,-29.826
583,3.3032e-09,-29.497
584,3.2512e-09,-29.551
585,3.0418e-09,-29.826
586,2.8404e-09,-30.108
587,2.821e-09,-30.123
588,2.6614e-09,-30.361
589,2.8585e-09,-30.036
590,2.8398e-09,-30.05
591,2.9036e-09,-29.939
592,2.4872e-09,-30.596
593,2.4735e-09,-30.606
594,2.6444e-09,-30.301
595,2.6286e-09,-30.312
596,2.4697e-09,-30.569
597,2.2691e-09,-30.922
598,2.2494e-09,-30.945
599,2.402e-09,-30.646
600,5.4647e-10,-37.061


==> Figs/data/burgers_turbulence/bt1200_Legendre_05_UniformFull_GaussianGA_Eps0_500.csv <==
f,P,Pdb
1,1.932e-05,-47.14
2,0.00011906,-33.222
3,0.00041926,-24.233
4,0.0010197,-17.874
5,0.0019675,-13.081
6,0.0035554,-8.9281
7,0.0055056,-5.69
8,0.0074742,-3.2025
9,0.00971,-1.0429
10,0.011398,0.56847
11,0.013101,2.0008
12,0.014373,3.1591
13,0.014372,3.854
14,0.013606,4.2597
15,0.012604,4.5268
16,0.011449,4.6702
17,0.0097534,4.5005
18,0.008628,4.4645
19,0.0068684,3.9436
20,0.0052913,3.2563
21,0.0043253,2.8046
22,0.0035232,2.3179
23,0.0028446,1.7747
24,0.002705,1.9259
25,0.0022847,1.547
26,0.0020894,1.4997
27,0.0022581,2.1647
28,0.0019458,1.8342
29,0.0020064,2.2721
30,0.0019901,2.5311
31,0.0019302,2.6832
32,0.001563,2.0425
33,0.0015929,2.3921
34,0.0013161,1.8223
35,0.0012897,1.9862
36,0.0010083,1.1619
37,0.00096593,1.2135
38,0.00097981,1.5071
39,0.00095597,1.6257
40,0.00087115,1.4421
41,0.00080221,1.2985
42,0.00080728,1.5352
43,0.00078862,1.638
44,0.00068771,1.2431
45,0.00069368,1.4758
46,0.00060311,1.0591
47,0.00067091,1.7086
48,0.00057539,1.2244
49,0.00056285,1.3078
50,0.00057353,1.5649
51,0.00052334,1.3392
52,0.00050383,1.3429
53,0.00049315,1.4153
54,0.00039438,0.60703
55,0.000429,1.1319
56,0.00037476,0.70131
57,0.00037856,0.8988
58,0.00039871,1.2751
59,0.00032685,0.56054
60,0.00033149,0.76773
61,0.00033312,0.93257
62,0.00034797,1.2632
63,0.000318,1.011
64,0.000301,0.90929
65,0.00028859,0.86103
66,0.00030396,1.2191
67,0.00025104,0.51893
68,0.00026791,0.93008
69,0.00026437,0.99912
70,0.00024886,0.86152
71,0.00021708,0.3914
72,0.00023263,0.8133
73,0.00020767,0.44019
74,0.00023128,1.026
75,0.00020355,0.58792
76,0.00020425,0.71788
77,0.00021224,0.99816
78,0.00021509,1.1681
79,0.00018288,0.57411
80,0.00019742,1.0158
81,0.00016703,0.39774
82,0.00016751,0.51674
83,0.00015779,0.36233
84,0.00018143,1.0727
85,0.00018078,1.1599
86,0.00015187,0.50461
87,0.00015228,0.61673
88,0.00016066,0.94872
89,0.00014113,0.48409
90,0.00013068,0.24709
91,0.00015778,1.1613
92,0.00012298,0.17401
93,0.00012693,0.40528
94,0.00012103,0.29158
95,0.00012698,0.59167
96,0.00011994,0.43522
97,0.00012489,0.70069
98,0.00012588,0.82414
99,0.00012071,0.73004
100,0.00011123,0.46207
101,0.00012338,0.99884
102,0.00012233,1.0474
103,0.00010818,0.59812
104,0.00010407,0.51395
105,9.955e-05,0.40422
106,0.00010655,0.7815
107,0.00010239,0.69026
108,9.0609e-05,0.2402
109,9.7294e-05,0.6294
110,0.00010392,0.99491
111,0.00010177,0.98258
112,9.0327e-05,0.54255
113,9.2969e-05,0.74496
114,8.226e-05,0.28998
115,8.3015e-05,0.4055
116,8.1229e-05,0.3863
117,8.0617e-05,0.42801
118,8.1044e-05,0.52485
119,7.835e-05,0.45131
120,7.8937e-05,0.55643
121,7.778e-05,0.5644
122,9.0184e-05,1.2785
123,7.839e-05,0.7407
124,7.2273e-05,0.45817
125,7.3609e-05,0.60749
126,7.6654e-05,0.85275
127,8.1617e-05,1.1939
128,6.4791e-05,0.25937
129,6.8069e-05,0.5413
130,7.6049e-05,1.0898
131,7.0712e-05,0.84036
132,6.7023e-05,0.67369
133,6.9002e-05,0.86564
134,6.0863e-05,0.38566
135,6.6175e-05,0.81362
136,6.4551e-05,0.7698
137,5.9383e-05,0.47101
138,6.7187e-05,1.0704
139,6.0368e-05,0.66833
140,6.6077e-05,1.123
141,6.0459e-05,0.79896
142,6.4943e-05,1.1711
143,5.85e-05,0.77828
144,6.1987e-05,1.0903
145,5.2582e-05,0.43575
146,5.7888e-05,0.91297
147,5.2074e-05,0.51258
148,5.5142e-05,0.82004
149,5.4193e-05,0.80317
150,6.0673e-05,1.3518
151,5.4717e-05,0.96077
152,5.3637e-05,0.9315
153,5.1922e-05,0.84732
154,5.8673e-05,1.4348
155,5.7721e-05,1.42
156,5.117e-05,0.95268
157,4.8721e-05,0.79513
158,5.3446e-05,1.2523
159,5.5286e-05,1.4541
160,4.4964e-05,0.61104
161,5.5977e-05,1.6166
162,5.0906e-05,1.258
163,4.9227e-05,1.1658
164,4.9166e-05,1.2135
165,4.7796e-05,1.1436
166,5.3519e-05,1.6873
167,4.3159e-05,0.80509
168,4.4672e-05,1.0066
169,5.2806e-05,1.7845
170,4.749e-05,1.375
171,5.3447e-05,1.9392
172,4.6531e-05,1.388
173,4.798e-05,1.5715
174,4.4965e-05,1.3397
175,5.0913e-05,1.929
176,4.836e-05,1.7551
177,4.4818e-05,1.474
178,4.9105e-05,1.9197
179,4.3836e-05,1.4754
180,4.5031e-05,1.6406
181,4.9015e-05,2.0569
182,4.7836e-05,1.999
183,5.3198e-05,2.508
184,4.4694e-05,1.7989
185,4.9431e-05,2.2835
186,4.5066e-05,1.9288
187,4.1636e-05,1.6316
188,4.2188e-05,1.735
189,4.736e-05,2.2834
190,4.4048e-05,2.0143
191,4.488e-05,2.1412
192,5.113e-05,2.7528
193,4.7281e-05,2.458
194,4.3263e-05,2.1172
195,4.5493e-05,2.3801
196,4.7868e-05,2.6455
197,4.9087e-05,2.799
198,4.2673e-05,2.2348
199,4.836e-05,2.8219
200,4.1878e-05,2.2404
201,4.7871e-05,2.8647
202,4.5755e-05,2.7114
203,4.9418e-05,3.0888
204,4.3226e-05,2.55
205,4.6487e-05,2.9084
206,5.0333e-05,3.2959
207,4.7307e-05,3.0686
208,4.9913e-05,3.3434
209,4.8126e-05,3.2267
210,4.8688e-05,3.3186
211,4.9011e-05,3.3886
212,4.7678e-05,3.3099
213,4.9141e-05,3.482
214,4.8882e-05,3.4997
215,4.5234e-05,3.2034
216,4.4646e-05,3.1869
217,4.5311e-05,3.2912
218,4.5005e-05,3.3017
219,4.9647e-05,3.7678
220,4.5547e-05,3.433
221,4.9124e-05,3.8007
222,4.9901e-05,3.9082
223,4.618e-05,3.6107
224,4.7572e-05,3.7785
225,5.1406e-05,4.1538
226,5.379e-05,4.3892
227,4.8863e-05,4.0103
228,5.4196e-05,4.4983
229,4.8109e-05,4.019
230,4.9799e-05,4.2067
231,4.3637e-05,3.6708
232,4.5871e-05,3.9252
233,5.1219e-05,4.4415
234,4.9856e-05,4.3615
235,5.168e-05,4.5546
236,4.7427e-05,4.2185
237,4.7693e-05,4.2795
238,4.9237e-05,4.4544
239,4.6265e-05,4.2205
240,4.6911e-05,4.317
241,4.5069e-05,4.1792
242,4.6501e-05,4.3509
243,3.9637e-05,3.6931
244,4.2366e-05,4.0179
245,4.7308e-05,4.5326
246,4.3657e-05,4.2192
247,4.4033e-05,4.2917
248,4.412e-05,4.3354
249,4.2869e-05,4.2454
250,4.5275e-05,4.5174
251,3.7482e-05,3.7317
252,3.502e-05,3.4712
253,3.7109e-05,3.7572
254,3.6497e-05,3.7192
255,3.6505e-05,3.7543
256,3.1258e-05,3.1144
257,3.3522e-05,3.452
258,3.3236e-05,3.4485
259,3.0757e-05,3.1455
260,3.0591e-05,3.1555
261,2.9674e-05,3.0566
262,2.5698e-05,2.465
263,2.7117e-05,2.7316
264,2.745e-05,2.8175
265,2.4284e-05,2.3182
266,2.3179e-05,2.1486
267,2.1021e-05,1.7568
268,2.0096e-05,1.5939
269,1.9964e-05,1.5975
270,1.8745e-05,1.3561
271,1.7788e-05,1.1606
272,1.6902e-05,0.97085
273,1.4208e-05,0.24862
274,1.5557e-05,0.67433
275,1.6655e-05,1.0022
276,1.3618e-05,0.15921
277,1.2709e-05,-0.10917
278,1.2412e-05,-0.18063
279,1.2192e-05,-0.22726
280,9.836e-06,-1.1287
281,1.0405e-05,-0.85335
282,8.6714e-06,-1.6141
283,8.0664e-06,-1.8975
284,8.2614e-06,-1.7631
285,8.0944e-06,-1.8212
286,7.6745e-06,-2.0222
287,7.5823e-06,-2.0444
288,6.5194e-06,-2.6701
289,4.8399e-06,-3.9337
290,5.3506e-06,-3.468
291,5.4327e-06,-3.372
292,4.2991e-06,-4.3586
293,4.1964e-06,-4.4339
294,4.4844e-06,-4.116
295,3.7455e-06,-4.8684
296,3.6688e-06,-4.9289
297,3.4369e-06,-5.1832
298,3.2981e-06,-5.333
299,2.8358e-06,-5.9598
300,2.6729e-06,-6.1877
301,2.4534e-06,-6.5309
302,2.3303e-06,-6.7257
303,2.0996e-06,-7.1498
304,2.0899e-06,-7.1413
305,1.9276e-06,-7.4639
306,1.6978e-06,-7.9867
307,1.69e-06,-7.9783
308,1.3328e-06,-8.9812
309,1.4823e-06,-8.4916
310,1.228e-06,-9.2808
311,1.248e-06,-9.1827
312,1.0444e-06,-9.9283
313,1.0122e-06,-10.037
314,1.001e-06,-10.057
315,8.8439e-07,-10.567
316,8.2434e-07,-10.845
317,8.5684e-07,-10.65
318,6.7865e-07,-11.635
319,6.6575e-07,-11.691
320,6.3938e-07,-11.839
321,6.0192e-07,-12.075
322,5.5734e-07,-12.382
323,4.7115e-07,-13.084
324,4.4284e-07,-13.327
325,4.6156e-07,-13.12
326,4.2824e-07,-13.419
327,3.6681e-07,-14.065
328,3.4884e-07,-14.256
329,3.0601e-07,-14.799
330,3.1791e-07,-14.607
331,2.5764e-07,-15.493
332,2.6008e-07,-15.426
333,2.5468e-07,-15.491
334,2.2753e-07,-15.955
335,2.1213e-07,-16.233
336,2.1557e-07,-16.137
337,1.9098e-07,-16.637
338,1.8353e-07,-16.785
339,1.6821e-07,-17.137
340,1.5455e-07,-17.48
341,1.312e-07,-18.166
342,1.2234e-07,-18.444
343,1.2743e-07,-18.241
344,1.1899e-07,-18.514
345,1.0385e-07,-19.08
346,9.8482e-08,-19.285
347,9.5163e-08,-19.409
348,8.4897e-08,-19.879
349,8.0283e-08,-20.097
350,8.331e-08,-19.912
351,7.6794e-08,-20.241
352,7.0161e-08,-20.608
353,6.2331e-08,-21.097
354,6.2316e-08,-21.074
355,5.6055e-08,-21.509
356,5.4187e-08,-21.632
357,4.7595e-08,-22.171
358,4.4971e-08,-22.393
359,4.3079e-08,-22.555
360,3.7627e-08,-23.119
361,3.7626e-08,-23.095
362,3.4235e-08,-23.481
363,3.1455e-08,-23.825
364,3.3019e-08,-23.59
365,3.5127e-08,-23.298
366,2.9551e-08,-24.025
367,2.7731e-08,-24.277
368,2.5125e-08,-24.682
369,2.3777e-08,-24.898
370,2.2658e-08,-25.084
371,2.1804e-08,-25.227
372,1.8943e-08,-25.815
373,1.8164e-08,-25.974
374,1.6839e-08,-26.279
375,1.686e-08,-26.251
376,1.5423e-08,-26.615
377,1.7258e-08,-26.103
378,1.4219e-08,-26.922
379,1.312e-08,-27.248
380,1.4428e-08,-26.812
381,1.297e-08,-27.252
382,1.2642e-08,-27.341
383,1.1897e-08,-27.582
384,1.2542e-08,-27.33
385,1.0348e-08,-28.142
386,1.0679e-08,-27.983
387,1.0209e-08,-28.156
388,9.983e-09,-28.231
389,9.7024e-09,-28.332
390,9.1391e-09,-28.57
391,8.8546e-09,-28.685
392,9.0458e-09,-28.57
393,8.0605e-09,-29.049
394,8.8196e-09,-28.636
395,9.3953e-09,-28.339
396,8.8762e-09,-28.564
397,8.6894e-09,-28.634
398,8.9218e-09,-28.498
399,9.1933e-09,-28.346
400,8.7978e-09,-28.515
401,8.4426e-09,-28.672
402,8.9528e-09,-28.396
403,9.6829e-09,-28.034
404,9.2894e-09,-28.192
405,9.1918e-09,-28.217
406,9.9471e-09,-27.853
407,9.2508e-09,-28.146
408,9.6484e-09,-27.942
409,1.0582e-08,-27.52
410,1.0794e-08,-27.412
411,1.1478e-08,-27.124
412,1.0427e-08,-27.521
413,1.2489e-08,-26.716
414,1.2021e-08,-26.86
415,1.3128e-08,-26.457
416,1.2359e-08,-26.698
417,1.4164e-08,-26.085
418,1.5151e-08,-25.772
419,1.4562e-08,-25.924
420,1.4748e-08,-25.848
421,1.696e-08,-25.22
422,1.752e-08,-25.059
423,1.9495e-08,-24.574
424,1.8345e-08,-24.818
425,2.0132e-08,-24.393
426,2.0909e-08,-24.209
427,1.8764e-08,-24.658
428,2.05e-08,-24.254
429,2.411e-08,-23.529
430,2.3019e-08,-23.71
431,2.1357e-08,-24.015
432,2.7164e-08,-22.95
433,3.0805e-08,-22.384
434,2.9332e-08,-22.577
435,2.9729e-08,-22.498
436,3.0133e-08,-22.42
437,3.0956e-08,-22.283
438,3.2341e-08,-22.073
439,3.75e-08,-21.41
440,3.4861e-08,-21.708
441,3.9954e-08,-21.096
442,3.9621e-08,-21.112
443,3.9372e-08,-21.12
444,4.1397e-08,-20.883
445,4.5288e-08,-20.473
446,5.1476e-08,-19.897
447,4.2362e-08,-20.724
448,5.0791e-08,-19.917
449,4.9745e-08,-19.988
450,5.3722e-08,-19.634
451,5.21e-08,-19.748
452,5.2597e-08,-19.688
453,5.829e-08,-19.222
454,6.2002e-08,-18.935
455,5.9585e-08,-19.088
456,6.9445e-08,-18.404
457,6.4299e-08,-18.72
458,6.4646e-08,-18.677
459,6.9713e-08,-18.331
460,6.6185e-08,-18.537
461,7.3956e-08,-18.036
462,7.8949e-08,-17.734
463,7.6925e-08,-17.828
464,7.7076e-08,-17.8
465,9.0385e-08,-17.09
466,9.5336e-08,-16.84
467,9.1076e-08,-17.02
468,9.5376e-08,-16.801
469,9.4877e-08,-16.805
470,1.0123e-07,-16.505
471,9.1487e-08,-16.926
472,9.977e-08,-16.531
473,1.1105e-07,-16.048
474,1.1219e-07,-15.985
475,1.176e-07,-15.762
476,1.1317e-07,-15.911
477,1.2007e-07,-15.635
478,1.2193e-07,-15.55
479,1.2504e-07,-15.423
480,2.7145e-05,7.9617
481,1.3037e-07,-15.205
482,1.3344e-07,-15.086
483,1.2632e-07,-15.306
484,1.3415e-07,-15.027
485,1.5199e-07,-14.467
486,1.4866e-07,-14.545
487,1.5509e-07,-14.344
488,1.5994e-07,-14.192
489,1.5894e-07,-14.201
490,1.7544e-07,-13.755
491,1.5395e-07,-14.305
492,1.4689e-07,-14.491
493,1.6362e-07,-14.005
494,1.6744e-07,-13.887
495,1.7173e-07,-13.759
496,1.5026e-07,-14.322
497,1.675e-07,-13.833
498,1.7119e-07,-13.721
499,1.6448e-07,-13.877
500,1.6657e-07,-13.805
501,1.6781e-07,-13.755
502,1.5423e-07,-14.104
503,1.6649e-07,-13.755
504,1.7782e-07,-13.452
505,1.5878e-07,-13.926
506,1.5807e-07,-13.928
507,1.4787e-07,-14.201
508,1.431e-07,-14.326
509,1.4711e-07,-14.189
510,1.4483e-07,-14.24
511,1.4105e-07,-14.338
512,1.3945e-07,-14.37
513,1.2006e-07,-15.004
514,1.3858e-07,-14.364
515,1.4728e-07,-14.082
516,1.2618e-07,-14.737
517,1.2025e-07,-14.929
518,1.2203e-07,-14.849
519,1.2292e-07,-14.8
520,1.0301e-07,-15.551
521,1.1258e-07,-15.149
522,9.6582e-08,-15.798
523,9.1804e-08,-16.001
524,9.6226e-08,-15.78
525,9.6675e-08,-15.744
526,9.4591e-08,-15.822
527,9.6039e-08,-15.739
528,8.5002e-08,-16.253
529,6.442e-08,-17.441
530,7.3264e-08,-16.866
531,7.6891e-08,-16.639
532,6.2583e-08,-17.517
533,6.1992e-08,-17.542
534,6.8181e-08,-17.113
535,5.9282e-08,-17.704
536,5.8708e-08,-17.73
537,5.6691e-08,-17.865
538,5.5103e-08,-17.973
539,4.9476e-08,-18.424
540,4.7038e-08,-18.628
541,4.4652e-08,-18.838
542,4.3494e-08,-18.936
543,4.0293e-08,-19.252
544,3.9862e-08,-19.282
545,3.8055e-08,-19.468
546,3.479e-08,-19.842
547,3.5229e-08,-19.771
548,2.8584e-08,-20.663
549,3.2334e-08,-20.112
550,2.7373e-08,-20.819
551,2.8772e-08,-20.587
552,2.4325e-08,-21.301
553,2.4232e-08,-21.302
554,2.4462e-08,-21.245
555,2.2064e-08,-21.677
556,2.1051e-08,-21.866
557,2.2472e-08,-21.566
558,1.8122e-08,-22.485
559,1.8082e-08,-22.479
560,1.7758e-08,-22.542
561,1.7044e-08,-22.705
562,1.6082e-08,-22.942
563,1.4074e-08,-23.506
564,1.3478e-08,-23.678
565,1.4184e-08,-23.441
566,1.3276e-08,-23.713
567,1.1746e-08,-24.229
568,1.1682e-08,-24.238
569,1.0363e-08,-24.743
570,1.1232e-08,-24.378
571,9.563e-09,-25.061
572,9.4255e-09,-25.109
573,9.3633e-09,-25.123
574,8.7202e-09,-25.416
575,8.2793e-09,-25.627
576,8.6282e-09,-25.432
577,7.7819e-09,-25.866
578,7.7082e-09,-25.892
579,7.0875e-09,-26.241
580,7.2739e-09,-26.114
581,5.7791e-09,-27.098
582,5.6866e-09,-27.153
583,6.1275e-09,-26.814
584,5.9298e-09,-26.941
585,5.5321e-09,-27.228
586,5.2209e-09,-27.465
587,5.2296e-09,-27.443
588,4.8696e-09,-27.738
589,5.1879e-09,-27.448
590,5.1948e-09,-27.427
591,5.2174e-09,-27.394
592,4.5088e-09,-28.013
593,4.5235e-09,-27.984
594,4.793e-09,-27.718
595,4.6638e-09,-27.822
596,4.4542e-09,-28.007
597,4.1478e-09,-28.302
598,3.9962e-09,-28.449
599,4.2721e-09,-28.145
600,1.0051e-09,-34.415


==> Figs/data/burgers_turbulence/bt1200_Legendre_05_UniformFull_GaussianGA_Eps1_000.csv <==
f,P,Pdb
1,1.8326e-05,-47.369
2,0.0001148,-33.38
3,0.00040909,-24.339
4,0.0010028,-17.947
5,0.001942,-13.138
6,0.003503,-8.9926
7,0.0054241,-5.7547
8,0.0073551,-3.2723
9,0.0095196,-1.1289
10,0.011153,0.47389
11,0.012758,1.8855
12,0.013928,3.0224
13,0.013866,3.6983
14,0.013077,4.0877
15,0.012039,4.3276
16,0.010858,4.4399
17,0.0091979,4.2459
18,0.0080939,4.187
19,0.0064041,3.6397
20,0.0049017,2.9241
21,0.0039821,2.4455
22,0.003222,1.9297
23,0.0025917,1.3703
24,0.0024495,1.495
25,0.0020622,1.1022
26,0.0018735,1.026
27,0.0020263,1.6943
28,0.0017269,1.3159
29,0.001779,1.7497
30,0.0017562,1.9881
31,0.0016954,2.1199
32,0.0013589,1.4348
33,0.0013767,1.7587
34,0.001123,1.1333
35,0.0010988,1.2904
36,0.00085491,0.44526
37,0.00081574,0.47958
38,0.00082162,0.74236
39,0.00079607,0.83082
40,0.00072149,0.62347
41,0.00066702,0.49705
42,0.00066434,0.68892
43,0.00064949,0.79512
44,0.00056406,0.38227
45,0.00056628,0.59454
46,0.0004861,0.12242
47,0.00054175,0.77997
48,0.00046061,0.25815
49,0.00044717,0.3086
50,0.00045711,0.57963
51,0.00041511,0.33301
52,0.00039865,0.32601
53,0.00038897,0.38463
54,0.00030675,-0.48434
55,0.00033791,0.095223
56,0.0002938,-0.35579
57,0.00029429,-0.1947
58,0.00030949,0.1751
59,0.00025107,-0.58494
60,0.00025383,-0.39149
61,0.00025419,-0.24179
62,0.00026645,0.10392
63,0.0002412,-0.18948
64,0.00022988,-0.26145
65,0.00021983,-0.32091
66,0.00023019,0.011768
67,0.00018956,-0.70097
68,0.00020006,-0.3382
69,0.00019921,-0.22986
70,0.00018687,-0.38253
71,0.00016127,-0.89924
72,0.00017178,-0.50369
73,0.00015325,-0.87964
74,0.00017081,-0.29027
75,0.00015323,-0.64521
76,0.00014955,-0.63589
77,0.00015714,-0.30736
78,0.00015794,-0.17307
79,0.00013454,-0.75905
80,0.00014434,-0.34421
81,0.00012228,-0.95664
82,0.00012613,-0.71545
83,0.00011421,-1.0415
84,0.00013223,-0.30127
85,0.00013529,-0.098996
86,0.00011159,-0.83383
87,0.00011219,-0.7102
88,0.00012134,-0.27028
89,0.00010603,-0.75804
90,9.8805e-05,-0.96736
91,0.00011754,-0.11739
92,9.457e-05,-0.96672
93,9.6498e-05,-0.78517
94,9.4875e-05,-0.76592
95,9.7442e-05,-0.55806
96,9.5172e-05,-0.56947
97,9.8326e-05,-0.3379
98,9.6338e-05,-0.33751
99,9.5455e-05,-0.28929
100,8.9106e-05,-0.50095
101,9.8047e-05,0.0007786
102,9.6266e-05,0.0067296
103,8.5087e-05,-0.44462
104,8.007e-05,-0.62462
105,8.0557e-05,-0.5152
106,8.5063e-05,-0.19647
107,8.0371e-05,-0.36131
108,7.2234e-05,-0.74413
109,7.3971e-05,-0.56088
110,8.6236e-05,0.18475
111,7.9948e-05,-0.065455
112,7.3987e-05,-0.32408
113,7.7321e-05,-0.055477
114,6.7083e-05,-0.59577
115,6.815e-05,-0.45138
116,6.8731e-05,-0.33931
117,6.6945e-05,-0.37907
118,6.6431e-05,-0.33865
119,6.5899e-05,-0.30028
120,6.4939e-05,-0.29134
121,6.5154e-05,-0.20491
122,7.9197e-05,0.7143
123,6.5264e-05,-0.055161
124,6.3025e-05,-0.13644
125,6.5386e-05,0.093075
126,6.6155e-05,0.21301
127,7.0578e-05,0.56279
128,5.8221e-05,-0.20504
129,5.9426e-05,-0.048438
130,6.5611e-05,0.44864
131,6.3474e-05,0.3714
132,5.9535e-05,0.15917
133,6.022e-05,0.27445
134,5.4463e-05,-0.0969
135,5.8394e-05,0.27034
136,5.9285e-05,0.40026
137,5.3764e-05,0.039347
138,5.7893e-05,0.42381
139,5.4865e-05,0.25324
140,6.2923e-05,0.91066
141,5.7474e-05,0.57912
142,5.645e-05,0.56243
143,5.2053e-05,0.2712
144,5.631e-05,0.67307
145,4.7558e-05,-0.00037139
146,5.3898e-05,0.60275
147,4.7029e-05,0.069961
148,4.8964e-05,0.30398
149,4.7822e-05,0.26004
150,5.25e-05,0.7234
151,4.6756e-05,0.27788
152,4.6811e-05,0.34035
153,4.7596e-05,0.46952
154,4.8914e-05,0.64476
155,4.9021e-05,0.71047
156,4.4144e-05,0.31117
157,4.1738e-05,0.12326
158,4.5908e-05,0.59203
159,4.419e-05,0.48122
160,3.9949e-05,0.097475
161,4.8816e-05,1.0222
162,4.178e-05,0.4
163,4.241e-05,0.51846
164,4.2683e-05,0.59941
165,4.2072e-05,0.58965
166,4.4736e-05,0.90871
167,3.596e-05,0.01253
168,3.7996e-05,0.30358
169,4.3249e-05,0.91744
170,3.9196e-05,0.54137
171,4.3667e-05,1.0615
172,3.7124e-05,0.40716
173,3.7192e-05,0.46541
174,3.6978e-05,0.49045
175,3.8783e-05,0.74713
176,3.9009e-05,0.82188
177,3.4887e-05,0.38616
178,3.7397e-05,0.73678
179,3.4043e-05,0.37731
180,3.5641e-05,0.62492
181,3.7017e-05,0.83764
182,3.5453e-05,0.698
183,3.873e-05,1.1295
184,3.5772e-05,0.83177
185,3.827e-05,1.172
186,3.4418e-05,0.75808
187,3.0596e-05,0.2935
188,3.2705e-05,0.62924
189,3.3821e-05,0.82105
190,3.3291e-05,0.7984
191,3.4429e-05,0.98991
192,3.6677e-05,1.3099
193,3.3149e-05,0.91581
194,3.2606e-05,0.88903
195,3.42e-05,1.141
196,3.5107e-05,1.299
197,3.2372e-05,0.99106
198,3.0401e-05,0.76223
199,3.4486e-05,1.3535
200,3.1565e-05,1.0127
201,3.4762e-05,1.475
202,3.3699e-05,1.3832
203,3.3473e-05,1.3968
204,3.1861e-05,1.2251
205,3.3886e-05,1.5352
206,3.4416e-05,1.6449
207,3.2172e-05,1.3942
208,3.5469e-05,1.8597
209,3.3947e-05,1.711
210,3.6089e-05,2.0182
211,3.2741e-05,1.6365
212,3.563e-05,2.0448
213,3.5106e-05,2.0214
214,3.3964e-05,1.9184
215,2.9797e-05,1.3906
216,3.1486e-05,1.6703
217,2.9032e-05,1.3579
218,2.9179e-05,1.4198
219,3.2567e-05,1.9366
220,3.1504e-05,1.8321
221,3.4007e-05,2.2035
222,3.4076e-05,2.2516
223,3.4926e-05,2.3976
224,3.5119e-05,2.4604
225,3.8353e-05,2.8816
226,4.1675e-05,3.2809
227,4.8118e-05,3.9436
228,4.8378e-05,4.0052
229,4.6446e-05,3.8662
230,5.0133e-05,4.2358
231,5.1365e-05,4.3789
232,5.2501e-05,4.5114
233,6.3398e-05,5.3679
234,6.2034e-05,5.3106
235,6.4211e-05,5.4974
236,6.7215e-05,5.7329
237,7.2568e-05,6.1024
238,7.6969e-05,6.3947
239,7.4537e-05,6.2917
240,0.00040005,13.625
241,8.433e-05,6.9002
242,8.9594e-05,7.1991
243,8.4416e-05,6.9764
244,8.8914e-05,7.2375
245,9.7303e-05,7.6646
246,0.00010167,7.8905
247,0.00010922,8.2372
248,0.00010964,8.2885
249,9.9963e-05,7.9224
250,0.00010351,8.1086
251,9.5058e-05,7.7734
252,8.9747e-05,7.5582
253,9.5722e-05,7.8725
254,9.5021e-05,7.8749
255,9.7277e-05,8.0109
256,8.8083e-05,7.6137
257,8.7388e-05,7.6132
258,9.1882e-05,7.8647
259,8.6448e-05,7.6335
260,8.6941e-05,7.6917
261,8.5726e-05,7.6639
262,7.5095e-05,7.1222
263,7.8218e-05,7.3322
264,7.8284e-05,7.3688
265,7.0981e-05,6.9764
266,6.3988e-05,6.5586
267,5.7429e-05,6.1215
268,5.6939e-05,6.1168
269,5.3398e-05,5.8703
270,5.31e-05,5.8782
271,5.0678e-05,5.7076
272,4.6644e-05,5.3793
273,4.0539e-05,4.802
274,4.5119e-05,5.2987
275,4.5456e-05,5.3626
276,3.7251e-05,4.5296
277,3.5272e-05,4.3239
278,3.5856e-05,4.4265
279,3.303e-05,4.1012
280,2.7726e-05,3.3721
281,2.9079e-05,3.6099
282,2.3175e-05,2.6551
283,2.1526e-05,2.3653
284,2.2769e-05,2.6398
285,2.1697e-05,2.4609
286,2.063e-05,2.2724
287,2.0537e-05,2.2829
288,1.7989e-05,1.738
289,1.3307e-05,0.45888
290,1.5022e-05,1.0154
291,1.4851e-05,0.99531
292,1.2024e-05,0.10824
293,1.162e-05,-0.010484
294,1.2432e-05,0.31228
295,1.0447e-05,-0.41358
296,1.023e-05,-0.47523
297,9.514e-06,-0.76124
298,9.171e-06,-0.8915
299,7.8248e-06,-1.5519
300,7.6682e-06,-1.6107
301,7.0901e-06,-1.9221
302,6.5346e-06,-2.2477
303,6.1678e-06,-2.4698
304,6.2092e-06,-2.4122
305,5.7641e-06,-2.7067
306,5.065e-06,-3.2398
307,5.1277e-06,-3.158
308,3.963e-06,-4.2487
309,4.6256e-06,-3.5492
310,3.7788e-06,-4.3992
311,3.8558e-06,-4.2836
312,3.2282e-06,-5.0273
313,3.1152e-06,-5.1542
314,3.2328e-06,-4.9656
315,2.8711e-06,-5.4534
316,2.7021e-06,-5.6893
317,2.7921e-06,-5.5195
318,2.2471e-06,-6.4353
319,2.1959e-06,-6.5081
320,2.1816e-06,-6.5092
321,2.0902e-06,-6.668
322,1.9247e-06,-6.9993
323,1.6648e-06,-7.6024
324,1.5284e-06,-7.9469
325,1.6334e-06,-7.6314
326,1.5549e-06,-7.8185
327,1.3025e-06,-8.5611
328,1.2465e-06,-8.7256
329,1.118e-06,-9.1715
330,1.1644e-06,-8.9685
331,9.4555e-07,-9.8466
332,9.6718e-07,-9.7222
333,9.4997e-07,-9.774
334,8.6628e-07,-10.148
335,8.0604e-07,-10.436
336,8.234e-07,-10.317
337,7.4181e-07,-10.744
338,7.0814e-07,-10.92
339,6.456e-07,-11.296
340,5.9674e-07,-11.613
341,5.2398e-07,-12.152
342,4.9027e-07,-12.415
343,5.0241e-07,-12.284
344,4.6335e-07,-12.61
345,4.251e-07,-12.959
346,3.8991e-07,-13.309
347,3.7467e-07,-13.457
348,3.3455e-07,-13.924
349,3.256e-07,-14.017
350,3.2376e-07,-14.016
351,3.1397e-07,-14.125
352,2.8211e-07,-14.565
353,2.5109e-07,-15.046
354,2.4448e-07,-15.138
355,2.2651e-07,-15.445
356,2.0696e-07,-15.812
357,1.8435e-07,-16.29
358,1.768e-07,-16.448
359,1.7377e-07,-16.498
360,1.4803e-07,-17.17
361,1.4939e-07,-17.107
362,1.3831e-07,-17.417
363,1.2475e-07,-17.842
364,1.2561e-07,-17.788
365,1.3138e-07,-17.569
366,1.1044e-07,-18.299
367,1.0343e-07,-18.56
368,9.2406e-08,-19.026
369,8.8861e-08,-19.172
370,8.0229e-08,-19.593
371,8.173e-08,-19.489
372,6.8329e-08,-20.243
373,6.4802e-08,-20.45
374,5.8942e-08,-20.838
375,6.2876e-08,-20.535
376,5.2097e-08,-21.328
377,5.7475e-08,-20.878
378,4.9803e-08,-21.478
379,4.3715e-08,-22.021
380,4.5856e-08,-21.79
381,4.2114e-08,-22.137
382,3.998e-08,-22.34
383,3.5933e-08,-22.781
384,3.615e-08,-22.732
385,3.1487e-08,-23.31
386,3.0768e-08,-23.387
387,2.9885e-08,-23.491
388,2.7997e-08,-23.752
389,2.8621e-08,-23.634
390,2.6596e-08,-23.931
391,2.5108e-08,-24.158
392,2.3337e-08,-24.454
393,2.0858e-08,-24.919
394,2.0558e-08,-24.96
395,2.0661e-08,-24.917
396,2.1218e-08,-24.779
397,2.1e-08,-24.802
398,1.8953e-08,-25.226
399,1.9389e-08,-25.105
400,1.7144e-08,-25.618
401,1.8336e-08,-25.304
402,1.8375e-08,-25.273
403,1.8417e-08,-25.242
404,1.8315e-08,-25.244
405,1.809e-08,-25.276
406,1.815e-08,-25.241
407,1.6103e-08,-25.739
408,1.6315e-08,-25.661
409,1.7732e-08,-25.278
410,1.8413e-08,-25.093
411,1.9181e-08,-24.895
412,1.6721e-08,-25.47
413,1.7806e-08,-25.175
414,1.8523e-08,-24.983
415,1.8807e-08,-24.896
416,1.7078e-08,-25.294
417,2.1144e-08,-24.345
418,2.0727e-08,-24.411
419,1.895e-08,-24.78
420,1.9769e-08,-24.575
421,2.0701e-08,-24.354
422,2.1126e-08,-24.246
423,2.1415e-08,-24.166
424,2.4854e-08,-23.499
425,2.4165e-08,-23.6
426,2.3665e-08,-23.671
427,2.1846e-08,-23.998
428,2.4663e-08,-23.451
429,2.5444e-08,-23.295
430,2.847e-08,-22.787
431,2.8674e-08,-22.736
432,2.9009e-08,-22.665
433,3.1012e-08,-22.355
434,2.9577e-08,-22.541
435,2.8416e-08,-22.695
436,3.219e-08,-22.133
437,2.9406e-08,-22.506
438,3.4232e-08,-21.826
439,3.2975e-08,-21.969
440,3.1963e-08,-22.084
441,3.8879e-08,-21.214
442,4.0707e-08,-20.995
443,3.7353e-08,-21.349
444,3.6088e-08,-21.479
445,4.3156e-08,-20.682
446,4.4505e-08,-20.529
447,4.4428e-08,-20.517
448,4.5873e-08,-20.359
449,4.9428e-08,-20.015
450,5.3948e-08,-19.616
451,4.6806e-08,-20.213
452,4.6975e-08,-20.179
453,5.6163e-08,-19.384
454,5.028e-08,-19.845
455,5.2563e-08,-19.633
456,5.9878e-08,-19.048
457,5.3112e-08,-19.55
458,6.5639e-08,-18.611
459,7.3515e-08,-18.1
460,8.2597e-08,-17.575
461,9.9515e-08,-16.747
462,1.0893e-07,-16.336
463,1.2385e-07,-15.759
464,1.3739e-07,-15.29
465,1.4287e-07,-15.101
466,1.5643e-07,-14.689
467,1.7491e-07,-14.186
468,1.5387e-07,-14.724
469,1.4382e-07,-14.998
470,1.2199e-07,-15.695
471,1.0319e-07,-16.403
472,8.7216e-08,-17.115
473,7.7157e-08,-17.629
474,5.3916e-08,-19.167
475,4.7386e-08,-19.71
476,3.3888e-08,-21.147
477,3.2929e-08,-21.254
478,3.1036e-08,-21.493
479,2.8576e-08,-21.833
480,0.065927,41.815
481,3.0111e-08,-21.57
482,3.1861e-08,-21.306
483,3.0597e-08,-21.464
484,3.3665e-08,-21.031
485,4.3454e-08,-19.905
486,4.9207e-08,-19.347
487,5.8433e-08,-18.583
488,6.4637e-08,-18.127
489,6.7447e-08,-17.924
490,7.1032e-08,-17.682
491,8.1833e-08,-17.049
492,8.3253e-08,-16.957
493,8.4211e-08,-16.889
494,7.6928e-08,-17.265
495,7.0693e-08,-17.614
496,6.5408e-08,-17.934
497,5.896e-08,-18.367
498,5.501e-08,-18.651
499,5.0844e-08,-18.976
500,4.4177e-08,-19.569
501,3.7484e-08,-20.265
502,3.381e-08,-20.696
503,2.9672e-08,-21.245
504,3.2095e-08,-20.887
505,2.7919e-08,-21.475
506,2.484e-08,-21.965
507,2.8723e-08,-21.318
508,2.3995e-08,-22.082
509,2.485e-08,-21.912
510,2.8013e-08,-21.375
511,2.6436e-08,-21.61
512,2.6543e-08,-21.575
513,2.4517e-08,-21.903
514,2.576e-08,-21.671
515,2.7195e-08,-21.419
516,2.2338e-08,-22.257
517,2.3929e-08,-21.941
518,2.7505e-08,-21.319
519,2.5797e-08,-21.581
520,2.2803e-08,-22.1
521,2.4534e-08,-21.766
522,2.3931e-08,-21.857
523,2.2109e-08,-22.184
524,2.4152e-08,-21.784
525,2.3251e-08,-21.932
526,2.4947e-08,-21.61
527,2.5636e-08,-21.475
528,2.4814e-08,-21.6
529,2.2919e-08,-21.929
530,2.406e-08,-21.701
531,2.4342e-08,-21.635
532,2.3364e-08,-21.796
533,2.1932e-08,-22.055
534,2.2799e-08,-21.87
535,2.3324e-08,-21.755
536,2.3517e-08,-21.703
537,2.199e-08,-21.978
538,2.3469e-08,-21.679
539,2.0429e-08,-22.266
540,2.035e-08,-22.266
541,2.0235e-08,-22.275
542,2.2161e-08,-21.864
543,2.1467e-08,-21.986
544,2.1936e-08,-21.876
545,2.1461e-08,-21.956
546,2.0277e-08,-22.186
547,1.9579e-08,-22.322
548,1.772e-08,-22.74
549,1.98e-08,-22.242
550,1.8011e-08,-22.637
551,1.8355e-08,-22.539
552,1.7087e-08,-22.834
553,1.7172e-08,-22.797
554,1.7969e-08,-22.585
555,1.7981e-08,-22.566
556,1.8218e-08,-22.494
557,1.8822e-08,-22.336
558,1.6111e-08,-22.996
559,1.6095e-08,-22.985
560,1.5894e-08,-23.024
561,1.4361e-08,-23.449
562,1.5853e-08,-23.004
563,1.3261e-08,-23.764
564,1.3616e-08,-23.634
565,1.3289e-08,-23.724
566,1.3172e-08,-23.747
567,1.3837e-08,-23.518
568,1.3228e-08,-23.698
569,1.3039e-08,-23.745
570,1.3562e-08,-23.559
571,1.2864e-08,-23.773
572,1.232e-08,-23.946
573,1.2485e-08,-23.873
574,1.1712e-08,-24.135
575,1.081e-08,-24.468
576,1.141e-08,-24.219
577,1.076e-08,-24.458
578,1.1465e-08,-24.168
579,1.0758e-08,-24.429
580,1.1365e-08,-24.176
581,9.7087e-09,-24.845
582,9.6371e-09,-24.862
583,1.0093e-08,-24.647
584,9.2232e-09,-25.023
585,9.3139e-09,-24.966
586,9.0894e-09,-25.057
587,9.4617e-09,-24.868
588,8.0558e-09,-25.551
589,8.6885e-09,-25.208
590,8.588e-09,-25.244
591,9.5365e-09,-24.774
592,8.6648e-09,-25.176
593,8.8658e-09,-25.062
594,8.5171e-09,-25.221
595,7.9115e-09,-25.527
596,8.1861e-09,-25.364
597,8.2877e-09,-25.296
598,8.6321e-09,-25.105
599,8.0364e-09,-25.401
600,1.8192e-09,-31.838


==> Figs/data/burgers_turbulence/bt1200_Legendre_05_UniformLess_GaussianGA_Eps0_010.csv <==
f,P,Pdb
1,1.9305e-05,-47.143
2,0.00011911,-33.22
3,0.0004193,-24.232
4,0.0010197,-17.874
5,0.0019673,-13.082
6,0.0035556,-8.9278
7,0.0055059,-5.6897
8,0.0074749,-3.2021
9,0.0097118,-1.0422
10,0.011401,0.56929
11,0.013103,2.0017
12,0.014377,3.1602
13,0.014375,3.855
14,0.01361,4.2612
15,0.012609,4.5287
16,0.011455,4.6723
17,0.0097579,4.5025
18,0.0086329,4.467
19,0.0068727,3.9463
20,0.005295,3.2593
21,0.0043287,2.808
22,0.003526,2.3213
23,0.0028471,1.7786
24,0.0027078,1.9304
25,0.0022867,1.5509
26,0.0020916,1.5043
27,0.0022606,2.1694
28,0.001948,1.839
29,0.0020087,2.2772
30,0.0019926,2.5367
31,0.0019328,2.6891
32,0.0015656,2.0498
33,0.0015952,2.3986
34,0.0013185,1.8305
35,0.0012922,1.9946
36,0.0010102,1.1703
37,0.00096779,1.2218
38,0.00098198,1.5167
39,0.00095834,1.6365
40,0.00087335,1.4531
41,0.00080441,1.3105
42,0.00080926,1.5459
43,0.00079078,1.6499
44,0.00068968,1.2556
45,0.00069574,1.4887
46,0.000605,1.0727
47,0.00067337,1.7245
48,0.00057753,1.2405
49,0.00056519,1.3259
50,0.00057583,1.5823
51,0.0005255,1.3571
52,0.00050622,1.3634
53,0.00049559,1.4368
54,0.00039632,0.62832
55,0.00043129,1.155
56,0.00037662,0.72275
57,0.00038076,0.92402
58,0.00040125,1.3028
59,0.00032891,0.5878
60,0.00033364,0.79586
61,0.0003353,0.96099
62,0.00035056,1.2955
63,0.00032038,1.0435
64,0.00030343,0.94412
65,0.00029088,0.89536
66,0.00030669,1.2579
67,0.00025331,0.55796
68,0.00027047,0.97129
69,0.00026686,1.0398
70,0.00025148,0.90706
71,0.00021945,0.43846
72,0.00023534,0.86365
73,0.0002101,0.49074
74,0.00023409,1.0784
75,0.00020599,0.63966
76,0.00020704,0.77684
77,0.00021515,1.0572
78,0.00021822,1.2308
79,0.00018553,0.63662
80,0.00020054,1.0839
81,0.00016982,0.46961
82,0.00017036,0.59007
83,0.00016055,0.43764
84,0.00018477,1.152
85,0.00018433,1.2444
86,0.0001549,0.59037
87,0.00015534,0.70318
88,0.00016412,1.0413
89,0.00014432,0.58106
90,0.00013373,0.34721
91,0.00016157,1.2644
92,0.0001261,0.28293
93,0.00013021,0.51601
94,0.00012425,0.40569
95,0.00013056,0.71243
96,0.00012338,0.55792
97,0.00012866,0.83003
98,0.00012983,0.9584
99,0.00012468,0.87072
100,0.00011485,0.60147
101,0.00012767,1.1473
102,0.0001267,1.1999
103,0.0001121,0.75297
104,0.00010822,0.68361
105,0.0001036,0.5773
106,0.00011088,0.9546
107,0.00010683,0.8746
108,9.4633e-05,0.42889
109,0.00010184,0.82777
110,0.0001089,1.1983
111,0.00010691,1.1965
112,9.4787e-05,0.75186
113,9.7858e-05,0.96755
114,8.6732e-05,0.51987
115,8.7782e-05,0.648
116,8.5964e-05,0.63231
117,8.5363e-05,0.67644
118,8.6149e-05,0.79013
119,8.3255e-05,0.71504
120,8.4067e-05,0.82986
121,8.3131e-05,0.85333
122,9.6492e-05,1.5721
123,8.4146e-05,1.0485
124,7.7652e-05,0.76994
125,7.9167e-05,0.92363
126,8.2669e-05,1.1808
127,8.8207e-05,1.5311
128,7.004e-05,0.59768
129,7.3965e-05,0.90206
130,8.2853e-05,1.4619
131,7.7098e-05,1.2158
132,7.3241e-05,1.059
133,7.5528e-05,1.2581
134,6.6906e-05,0.79672
135,7.294e-05,1.2363
136,7.1258e-05,1.1991
137,6.5884e-05,0.92223
138,7.4421e-05,1.5145
139,6.7099e-05,1.1275
140,7.3444e-05,1.5821
141,6.7469e-05,1.2754
142,7.2833e-05,1.669
143,6.5612e-05,1.2765
144,6.9634e-05,1.5955
145,5.9375e-05,0.96342
146,6.5448e-05,1.4461
147,5.9128e-05,1.0643
148,6.2895e-05,1.3914
149,6.1937e-05,1.3832
150,6.934e-05,1.9316
151,6.29e-05,1.566
152,6.1868e-05,1.5516
153,5.9794e-05,1.4604
154,6.7762e-05,2.0603
155,6.6655e-05,2.0449
156,5.922e-05,1.5871
157,5.6753e-05,1.4578
158,6.2276e-05,1.9163
159,6.4496e-05,2.1233
160,5.2643e-05,1.2958
161,6.5845e-05,2.3218
162,6.0107e-05,1.9796
163,5.8367e-05,1.9054
164,5.8402e-05,1.9612
165,5.6855e-05,1.8973
166,6.387e-05,2.4551
167,5.1417e-05,1.5654
168,5.3418e-05,1.783
169,6.3323e-05,2.5733
170,5.686e-05,2.157
171,6.4173e-05,2.7335
172,5.6001e-05,2.1925
173,5.7665e-05,2.37
174,5.4271e-05,2.1566
175,6.1477e-05,2.7479
176,5.8519e-05,2.5832
177,5.3895e-05,2.2749
178,5.9186e-05,2.7306
179,5.3604e-05,2.3491
180,5.5279e-05,2.531
181,6.0142e-05,2.9454
182,5.792e-05,2.8297
183,6.4845e-05,3.3678
184,5.4922e-05,2.6938
185,6.0748e-05,3.1788
186,5.4869e-05,2.7835
187,5.1218e-05,2.5311
188,5.1522e-05,2.603
189,5.8036e-05,3.1662
190,5.3625e-05,2.8687
191,5.4365e-05,2.9738
192,6.2259e-05,3.6081
193,5.7122e-05,3.2792
194,5.2825e-05,2.9845
195,5.5462e-05,3.2406
196,5.8767e-05,3.5364
197,6.0021e-05,3.6724
198,5.192e-05,3.0866
199,5.8256e-05,3.6305
200,5.1076e-05,3.1028
201,5.8008e-05,3.6988
202,5.5113e-05,3.5196
203,5.9322e-05,3.8821
204,5.2151e-05,3.3652
205,5.5936e-05,3.712
206,6.0073e-05,4.0641
207,5.6204e-05,3.8171
208,5.9009e-05,4.0704
209,5.6906e-05,3.9545
210,5.6127e-05,3.9361
211,5.7512e-05,4.0832
212,5.5075e-05,3.9363
213,5.6177e-05,4.0632
214,5.3885e-05,3.923
215,5.0206e-05,3.6563
216,5.0265e-05,3.7017
217,4.836e-05,3.574
218,4.7883e-05,3.571
219,5.1892e-05,3.9599
220,4.8441e-05,3.7006
221,5.152e-05,4.0076
222,4.8957e-05,3.8252
223,4.5829e-05,3.5775
224,4.5851e-05,3.6185
225,4.7602e-05,3.8199
226,4.8766e-05,3.9634
227,4.4292e-05,3.5838
228,4.7503e-05,3.9259
229,4.0655e-05,3.2878
230,4.1589e-05,3.4243
231,3.4947e-05,2.7064
232,3.5966e-05,2.8687
233,3.8901e-05,3.2468
234,3.6255e-05,2.978
235,3.7017e-05,3.1054
236,3.2467e-05,2.5727
237,3.1976e-05,2.5432
238,3.1615e-05,2.5305
239,2.8877e-05,2.1735
240,2.8344e-05,2.1288
241,2.6466e-05,1.8671
242,2.5997e-05,1.8255
243,2.1202e-05,0.97589
244,2.1877e-05,1.1477
245,2.408e-05,1.5998
246,2.1545e-05,1.1521
247,2.0865e-05,1.0481
248,2.0188e-05,0.93996
249,1.8989e-05,0.70902
250,1.9337e-05,0.82267
251,1.5675e-05,-0.054343
252,1.4026e-05,-0.50254
253,1.4346e-05,-0.37042
254,1.3814e-05,-0.50024
255,1.3205e-05,-0.66185
256,1.1151e-05,-1.3621
257,1.1535e-05,-1.1813
258,1.1177e-05,-1.2843
259,1.0099e-05,-1.6911
260,9.7154e-06,-1.8259
261,9.2006e-06,-2.029
262,7.8234e-06,-2.7
263,7.9706e-06,-2.586
264,7.9946e-06,-2.54
265,6.891e-06,-3.1523
266,6.4797e-06,-3.3868
267,5.803e-06,-3.8333
268,5.4125e-06,-4.1033
269,5.2399e-06,-4.2117
270,4.8751e-06,-4.4929
271,4.5241e-06,-4.7853
272,4.1919e-06,-5.0845
273,3.5391e-06,-5.7878
274,3.7963e-06,-5.4514
275,4.0205e-06,-5.1705
276,3.2254e-06,-6.096
277,3.033e-06,-6.3317
278,2.8871e-06,-6.5146
279,2.8269e-06,-6.5748
280,2.266e-06,-7.5043
281,2.3843e-06,-7.2523
282,1.958e-06,-8.077
283,1.8214e-06,-8.3601
284,1.8512e-06,-8.2591
285,1.7947e-06,-8.3632
286,1.6964e-06,-8.5773
287,1.6772e-06,-8.5965
288,1.453e-06,-9.1895
289,1.0879e-06,-10.416
290,1.1878e-06,-10.005
291,1.1863e-06,-9.9801
292,9.4659e-07,-10.931
293,9.2294e-07,-11.011
294,9.956e-07,-10.652
295,8.2322e-07,-11.448
296,8.1395e-07,-11.468
297,7.6385e-07,-11.715
298,7.4314e-07,-11.805
299,6.2958e-07,-12.496
300,6.03e-07,-12.654
301,5.4513e-07,-13.064
302,5.2162e-07,-13.226
303,4.7696e-07,-13.586
304,4.8025e-07,-13.528
305,4.3803e-07,-13.899
306,3.9245e-07,-14.348
307,3.9034e-07,-14.343
308,3.083e-07,-15.339
309,3.503e-07,-14.756
310,2.9018e-07,-15.546
311,2.9501e-07,-15.446
312,2.4566e-07,-16.214
313,2.4037e-07,-16.28
314,2.4095e-07,-16.242
315,2.1349e-07,-16.74
316,2.0005e-07,-16.995
317,2.0928e-07,-16.771
318,1.7094e-07,-17.623
319,1.6567e-07,-17.732
320,1.5994e-07,-17.857
321,1.5428e-07,-17.987
322,1.4284e-07,-18.295
323,1.2164e-07,-18.965
324,1.1412e-07,-19.215
325,1.2122e-07,-18.927
326,1.1056e-07,-19.3
327,9.5317e-08,-19.917
328,9.2346e-08,-20.028
329,8.0994e-08,-20.572
330,8.682e-08,-20.244
331,7.0574e-08,-21.117
332,6.9806e-08,-21.138
333,6.8885e-08,-21.17
334,6.352e-08,-21.496
335,5.9347e-08,-21.765
336,5.9606e-08,-21.72
337,5.5945e-08,-21.97
338,5.2338e-08,-22.233
339,4.8474e-08,-22.541
340,4.4618e-08,-22.875
341,3.7862e-08,-23.563
342,3.5706e-08,-23.792
343,3.8522e-08,-23.437
344,3.487e-08,-23.844
345,3.128e-08,-24.291
346,3.0105e-08,-24.432
347,2.9055e-08,-24.561
348,2.6182e-08,-24.988
349,2.4833e-08,-25.193
350,2.6163e-08,-24.942
351,2.4233e-08,-25.25
352,2.2172e-08,-25.611
353,2.0305e-08,-25.968
354,1.9623e-08,-26.092
355,1.8592e-08,-26.302
356,1.7751e-08,-26.479
357,1.553e-08,-27.035
358,1.4775e-08,-27.227
359,1.4879e-08,-27.172
360,1.3588e-08,-27.543
361,1.3208e-08,-27.641
362,1.2451e-08,-27.874
363,1.2189e-08,-27.942
364,1.198e-08,-27.993
365,1.2325e-08,-27.846
366,1.1771e-08,-28.022
367,1.0898e-08,-28.333
368,9.8372e-09,-28.754
369,9.8081e-09,-28.744
370,9.7657e-09,-28.739
371,9.6246e-09,-28.779
372,8.7579e-09,-29.165
373,8.4935e-09,-29.275
374,7.9895e-09,-29.517
375,8.4547e-09,-29.248
376,7.5104e-09,-29.74
377,8.0265e-09,-29.428
378,8.593e-09,-29.109
379,8.0696e-09,-29.359
380,9.1395e-09,-28.795
381,8.6124e-09,-29.03
382,8.59e-09,-29.019
383,8.0636e-09,-29.271
384,9.3451e-09,-28.608
385,7.9808e-09,-29.27
386,9.3461e-09,-28.562
387,9.1983e-09,-28.609
388,9.4877e-09,-28.452
389,9.4552e-09,-28.444
390,1.02e-08,-28.093
391,1.0262e-08,-28.044
392,1.042e-08,-27.956
393,1.026e-08,-28.001
394,1.1772e-08,-27.382
395,1.2431e-08,-27.123
396,1.1569e-08,-27.413
397,1.3033e-08,-26.874
398,1.3873e-08,-26.581
399,1.4844e-08,-26.265
400,1.2699e-08,-26.921
401,1.6666e-08,-25.719
402,1.6562e-08,-25.724
403,1.7239e-08,-25.529
404,1.8129e-08,-25.289
405,1.8718e-08,-25.128
406,2.2203e-08,-24.365
407,1.7939e-08,-25.27
408,1.9759e-08,-24.829
409,2.4124e-08,-23.941
410,2.3749e-08,-23.988
411,2.6657e-08,-23.465
412,2.542e-08,-23.65
413,2.7858e-08,-23.232
414,2.7332e-08,-23.293
415,3.1441e-08,-22.664
416,2.9937e-08,-22.856
417,3.3556e-08,-22.34
418,3.7886e-08,-21.792
419,3.5102e-08,-22.102
420,3.6719e-08,-21.886
421,4.4241e-08,-21.056
422,4.3182e-08,-21.141
423,5.2822e-08,-20.245
424,4.5553e-08,-20.868
425,5.4326e-08,-20.082
426,5.0614e-08,-20.369
427,4.7958e-08,-20.583
428,5.3369e-08,-20.098
429,6.0786e-08,-19.513
430,5.8466e-08,-19.662
431,6.2094e-08,-19.38
432,7.4673e-08,-18.559
433,7.5377e-08,-18.498
434,7.0715e-08,-18.755
435,7.5409e-08,-18.456
436,8.3129e-08,-18.013
437,9.0215e-08,-17.638
438,8.5634e-08,-17.844
439,9.8888e-08,-17.199
440,9.1476e-08,-17.518
441,1.0658e-07,-16.834
442,1.059e-07,-16.842
443,1.1361e-07,-16.518
444,1.083e-07,-16.706
445,1.2004e-07,-16.239
446,1.4016e-07,-15.547
447,1.2471e-07,-16.035
448,1.4247e-07,-15.437
449,1.4078e-07,-15.47
450,1.4919e-07,-15.198
451,1.5208e-07,-15.096
452,1.5385e-07,-15.026
453,1.6852e-07,-14.612
454,1.7039e-07,-14.545
455,1.6376e-07,-14.698
456,1.7802e-07,-14.316
457,1.6726e-07,-14.568
458,1.7237e-07,-14.418
459,1.9339e-07,-13.899
460,1.8214e-07,-14.141
461,2.0756e-07,-13.555
462,2.0567e-07,-13.575
463,1.9994e-07,-13.679
464,2.0447e-07,-13.563
465,2.2217e-07,-13.184
466,2.3435e-07,-12.934
467,2.2773e-07,-13.04
468,2.4036e-07,-12.786
469,2.2489e-07,-13.057
470,2.3601e-07,-12.829
471,2.0326e-07,-13.459
472,2.1981e-07,-13.101
473,2.4027e-07,-12.696
474,2.3107e-07,-12.847
475,2.5323e-07,-12.431
476,2.1666e-07,-13.09
477,2.2845e-07,-12.842
478,2.2163e-07,-12.955
479,2.1999e-07,-12.969
480,2.2123e-07,-12.927
481,2.1496e-07,-13.034
482,2.0836e-07,-13.151
483,1.9109e-07,-13.509
484,1.9077e-07,-13.498
485,2.2723e-07,-12.721
486,2.0255e-07,-13.202
487,2.036e-07,-13.162
488,2.0148e-07,-13.189
489,1.9044e-07,-13.416
490,2.048e-07,-13.083
491,1.7667e-07,-13.707
492,1.6016e-07,-14.115
493,1.7132e-07,-13.805
494,1.66e-07,-13.924
495,1.6212e-07,-14.01
496,1.4068e-07,-14.608
497,1.4794e-07,-14.372
498,1.4749e-07,-14.368
499,1.3849e-07,-14.624
500,1.2974e-07,-14.89
501,1.3062e-07,-14.843
502,1.1518e-07,-15.372
503,1.1789e-07,-15.254
504,1.2707e-07,-14.911
505,1.0932e-07,-15.547
506,1.075e-07,-15.603
507,9.8778e-08,-15.953
508,9.0261e-08,-16.328
509,8.8588e-08,-16.392
510,8.759e-08,-16.424
511,8.1174e-08,-16.737
512,7.8973e-08,-16.84
513,6.578e-08,-17.617
514,7.7767e-08,-16.873
515,7.7011e-08,-16.898
516,6.4951e-08,-17.621
517,6.1567e-08,-17.837
518,6.1382e-08,-17.833
519,6.0899e-08,-17.851
520,5.1037e-08,-18.601
521,5.4604e-08,-18.291
522,4.6383e-08,-18.983
523,4.3356e-08,-19.259
524,4.3718e-08,-19.207
525,4.252e-08,-19.311
526,4.1606e-08,-19.389
527,4.2323e-08,-19.298
528,3.753e-08,-19.804
529,2.8457e-08,-20.989
530,3.0979e-08,-20.604
531,3.2384e-08,-20.395
532,2.6928e-08,-21.18
533,2.5557e-08,-21.39
534,2.8183e-08,-20.949
535,2.5158e-08,-21.426
536,2.4054e-08,-21.605
537,2.3884e-08,-21.62
538,2.2368e-08,-21.888
539,2.0414e-08,-22.269
540,1.8802e-08,-22.61
541,1.8014e-08,-22.78
542,1.7624e-08,-22.859
543,1.6425e-08,-23.149
544,1.5497e-08,-23.386
545,1.4928e-08,-23.532
546,1.38e-08,-23.858
547,1.4029e-08,-23.77
548,1.1499e-08,-24.618
549,1.2877e-08,-24.111
550,1.0871e-08,-24.83
551,1.1429e-08,-24.597
552,9.6633e-09,-25.31
553,9.6229e-09,-25.312
554,9.8045e-09,-25.216
555,8.8758e-09,-25.632
556,8.3886e-09,-25.862
557,8.9288e-09,-25.575
558,7.2528e-09,-26.462
559,7.2508e-09,-26.448
560,7.1348e-09,-26.502
561,6.8703e-09,-26.651
562,6.4219e-09,-26.929
563,5.7304e-09,-27.408
564,5.4674e-09,-27.597
565,5.7664e-09,-27.35
566,5.4467e-09,-27.582
567,4.8339e-09,-28.085
568,4.8e-09,-28.101
569,4.2833e-09,-28.58
570,4.625e-09,-28.231
571,3.9858e-09,-28.862
572,3.9093e-09,-28.931
573,3.9088e-09,-28.916
574,3.6006e-09,-29.258
575,3.5165e-09,-29.346
576,3.6762e-09,-29.138
577,3.3276e-09,-29.555
578,3.3093e-09,-29.564
579,3.0144e-09,-29.954
580,3.0955e-09,-29.824
581,2.5078e-09,-30.724
582,2.4995e-09,-30.723
583,2.6707e-09,-30.42
584,2.6521e-09,-30.436
585,2.4915e-09,-30.692
586,2.3123e-09,-31.002
587,2.2748e-09,-31.058
588,2.1758e-09,-31.236
589,2.3402e-09,-30.905
590,2.3216e-09,-30.925
591,2.3813e-09,-30.8
592,2.0381e-09,-31.461
593,2.0175e-09,-31.491
594,2.158e-09,-31.184
595,2.1917e-09,-31.102
596,2.0232e-09,-31.435
597,1.8454e-09,-31.82
598,1.8748e-09,-31.736
599,1.9869e-09,-31.47
600,4.4485e-10,-37.955


==> Figs/data/burgers_turbulence/bt1200_Lobatto_03_Lobatto_GaussianGA_Eps0_010.csv <==
f,P,Pdb
1,1.9276e-05,-47.15
2,0.00011883,-33.23
3,0.00041884,-24.237
4,0.0010193,-17.876
5,0.0019675,-13.081
6,0.0035558,-8.9276
7,0.0055079,-5.6882
8,0.0074801,-3.1991
9,0.009718,-1.0394
10,0.011413,0.57392
11,0.01312,2.0072
12,0.014398,3.1667
13,0.014404,3.8637
14,0.013642,4.2714
15,0.01264,4.5394
16,0.011487,4.6846
17,0.0097903,4.517
18,0.0086663,4.4838
19,0.0069013,3.9644
20,0.0053212,3.2807
21,0.0043522,2.8314
22,0.0035467,2.3467
23,0.0028661,1.8075
24,0.0027277,1.9622
25,0.0023057,1.5868
26,0.00211,1.5424
27,0.0022836,2.2134
28,0.0019686,1.8846
29,0.002033,2.3293
30,0.0020197,2.5953
31,0.0019615,2.7532
32,0.0015891,2.1146
33,0.0016221,2.471
34,0.0013408,1.9032
35,0.0013171,2.0776
36,0.0010307,1.2576
37,0.00098973,1.3192
38,0.0010052,1.6181
39,0.00098216,1.7431
40,0.00089533,1.561
41,0.00082794,1.4357
42,0.00083341,1.6735
43,0.00081694,1.7913
44,0.00071332,1.4019
45,0.000721,1.6436
46,0.00062712,1.2286
47,0.00070031,1.8949
48,0.00060158,1.4178
49,0.00059002,1.5126
50,0.0006025,1.779
51,0.00055151,1.567
52,0.00053223,1.5811
53,0.00052286,1.6694
54,0.00041847,0.86447
55,0.00045782,1.4142
56,0.00040058,0.99065
57,0.00040607,1.2035
58,0.0004291,1.5942
59,0.00035206,0.88318
60,0.00035818,1.104
61,0.00036071,1.2782
62,0.00038051,1.6515
63,0.00034738,1.3949
64,0.00033069,1.3178
65,0.00031834,1.2871
66,0.00033646,1.6602
67,0.00027994,0.99212
68,0.00029774,1.3885
69,0.00029599,1.4897
70,0.00027965,1.3681
71,0.00024488,0.91478
72,0.00026285,1.3436
73,0.00023599,0.99548
74,0.00026424,1.6047
75,0.00023458,1.2041
76,0.00023603,1.346
77,0.00024527,1.6262
78,0.00025098,1.8382
79,0.00021269,1.2301
80,0.00023122,1.7021
81,0.00019604,1.0931
82,0.00019889,1.2625
83,0.0001876,1.1138
84,0.0002166,1.8423
85,0.0002184,1.9809
86,0.00018448,1.3496
87,0.0001854,1.4715
88,0.00019724,1.8395
89,0.00017401,1.3935
90,0.00016211,1.183
91,0.00019521,2.0858
92,0.00015498,1.1784
93,0.00015956,1.399
94,0.00015191,1.2783
95,0.00016005,1.5971
96,0.00015219,1.4694
97,0.00016088,1.8005
98,0.00016131,1.9011
99,0.00015657,1.8597
100,0.0001428,1.5473
101,0.00015924,2.107
102,0.00015857,2.1742
103,0.00014208,1.782
104,0.00013712,1.7116
105,0.00013359,1.6817
106,0.00014095,1.9969
107,0.00013745,1.9692
108,0.00012167,1.5203
109,0.00013015,1.8929
110,0.00014053,2.3055
111,0.00013804,2.3065
112,0.00012077,1.8039
113,0.00012571,2.0552
114,0.00011215,1.6362
115,0.00011434,1.7959
116,0.00011119,1.7498
117,0.00010798,1.6973
118,0.0001122,1.9375
119,0.00010594,1.7613
120,0.00010714,1.8831
121,0.00010719,1.9574
122,0.00012132,2.5665
123,0.00010819,2.14
124,9.9852e-05,1.862
125,9.9789e-05,1.929
126,0.00010264,2.1205
127,0.00010912,2.455
128,8.4094e-05,1.3918
129,9.038e-05,1.7725
130,9.9441e-05,2.2545
131,9.1248e-05,1.9477
132,8.689e-05,1.8012
133,8.7947e-05,1.9192
134,7.7709e-05,1.4468
135,8.2794e-05,1.7866
136,8.199e-05,1.8084
137,7.3948e-05,1.4237
138,7.9242e-05,1.7872
139,7.1887e-05,1.4268
140,7.9708e-05,1.9376
141,6.9738e-05,1.4191
142,7.4515e-05,1.7682
143,6.6009e-05,1.3028
144,6.725e-05,1.4442
145,5.7058e-05,0.79052
146,5.9919e-05,1.0627
147,5.4687e-05,0.72517
148,5.5592e-05,0.85534
149,5.363e-05,0.75782
150,5.6356e-05,1.0312
151,5.2655e-05,0.79391
152,4.9164e-05,0.55332
153,4.6775e-05,0.39395
154,4.9574e-05,0.70291
155,4.7548e-05,0.57797
156,4.1017e-05,-0.0078948
157,3.7564e-05,-0.33429
158,3.873e-05,-0.14635
159,3.8263e-05,-0.14431
160,2.9821e-05,-1.1724
161,3.5896e-05,-0.31301
162,3.2985e-05,-0.62654
163,3.0616e-05,-0.89681
164,3.0334e-05,-0.88389
165,2.6442e-05,-1.4273
166,2.9382e-05,-0.91704
167,2.2537e-05,-2.0167
168,2.2123e-05,-2.0454
169,2.4812e-05,-1.4956
170,2.1179e-05,-2.1319
171,2.2967e-05,-1.7291
172,1.8448e-05,-2.63
173,1.7939e-05,-2.7012
174,1.6186e-05,-3.0977
175,1.6213e-05,-3.0405
176,1.5397e-05,-3.2153
177,1.3545e-05,-3.7227
178,1.3512e-05,-3.6842
179,1.2058e-05,-4.1301
180,1.2154e-05,-4.0472
181,1.2262e-05,-3.9607
182,1.0889e-05,-4.4285
183,1.1313e-05,-4.2153
184,9.4066e-06,-4.9693
185,9.6453e-06,-4.8134
186,8.0752e-06,-5.5382
187,7.3489e-06,-5.901
188,6.7388e-06,-6.231
189,6.8368e-06,-6.1223
190,6.0273e-06,-6.6237
191,5.4235e-06,-7.0365
192,6.0963e-06,-6.4833
193,5.2149e-06,-7.1164
194,4.7386e-06,-7.4875
195,4.6115e-06,-7.5609
196,4.6326e-06,-7.4966
197,4.3132e-06,-7.7627
198,3.5579e-06,-8.5547
199,3.6202e-06,-8.4356
200,3.1561e-06,-8.9879
201,3.195e-06,-8.8914
202,2.8224e-06,-9.3868
203,2.6749e-06,-9.577
204,2.2818e-06,-10.225
205,2.3308e-06,-10.09
206,2.2922e-06,-10.12
207,1.9842e-06,-10.705
208,2.0216e-06,-10.582
209,1.8011e-06,-11.042
210,1.6901e-06,-11.277
211,1.6656e-06,-11.299
212,1.4464e-06,-11.87
213,1.3765e-06,-12.045
214,1.2494e-06,-12.425
215,1.17e-06,-12.669
216,1.0904e-06,-12.935
217,9.3658e-07,-13.555
218,9.1539e-07,-13.615
219,9.4907e-07,-13.418
220,8.3525e-07,-13.933
221,8.1826e-07,-13.983
222,7.4191e-07,-14.369
223,6.5565e-07,-14.867
224,6.4342e-07,-14.91
225,6.1584e-07,-15.062
226,6.0763e-07,-15.081
227,5.1003e-07,-15.804
228,5.3523e-07,-15.556
229,4.5686e-07,-16.205
230,4.2732e-07,-16.458
231,3.6954e-07,-17.051
232,3.6189e-07,-17.104
233,3.8821e-07,-16.762
234,3.4826e-07,-17.197
235,3.3614e-07,-17.314
236,2.8824e-07,-17.944
237,2.7858e-07,-18.056
238,2.6479e-07,-18.239
239,2.4372e-07,-18.563
240,2.2911e-07,-18.795
241,2.0998e-07,-19.138
242,1.9842e-07,-19.348
243,1.7047e-07,-19.972
244,1.665e-07,-20.038
245,1.7858e-07,-19.698
246,1.6356e-07,-20.044
247,1.4911e-07,-20.411
248,1.4471e-07,-20.506
249,1.4167e-07,-20.563
250,1.4242e-07,-20.506
251,1.1268e-07,-21.488
252,9.9486e-08,-21.994
253,1.0148e-07,-21.874
254,1.0312e-07,-21.77
255,9.1262e-08,-22.266
256,8.338e-08,-22.625
257,8.4964e-08,-22.509
258,7.7891e-08,-22.853
259,7.627e-08,-22.91
260,7.2765e-08,-23.081
261,6.5238e-08,-23.522
262,6.2128e-08,-23.701
263,5.7724e-08,-23.987
264,6.5231e-08,-23.423
265,5.1907e-08,-24.383
266,5.0917e-08,-24.434
267,4.7694e-08,-24.685
268,4.4752e-08,-24.929
269,3.9922e-08,-25.393
270,4.164e-08,-25.178
271,3.742e-08,-25.61
272,3.4447e-08,-25.937
273,3.146e-08,-26.299
274,3.4117e-08,-25.915
275,3.59e-08,-25.662
276,3.012e-08,-26.393
277,2.7084e-08,-26.823
278,2.9141e-08,-26.474
279,2.5772e-08,-26.976
280,2.2823e-08,-27.473
281,2.4116e-08,-27.203
282,1.9658e-08,-28.06
283,1.8906e-08,-28.198
284,1.8673e-08,-28.221
285,1.9142e-08,-28.083
286,1.7566e-08,-28.426
287,1.7323e-08,-28.456
288,1.5986e-08,-28.775
289,1.4738e-08,-29.098
290,1.4576e-08,-29.116
291,1.314e-08,-29.536
292,1.1547e-08,-30.068
293,1.2203e-08,-29.798
294,1.242e-08,-29.692
295,1.1672e-08,-29.932
296,1.0538e-08,-30.347
297,1.0442e-08,-30.357
298,9.7571e-09,-30.622
299,8.7622e-09,-31.06
300,8.1501e-09,-31.346
301,7.8538e-09,-31.478
302,8.1373e-09,-31.295
303,7.126e-09,-31.843
304,6.5251e-09,-32.197
305,6.8577e-09,-31.952
306,5.8248e-09,-32.633
307,6.27e-09,-32.285
308,5.0166e-09,-33.225
309,6.2011e-09,-32.276
310,4.7462e-09,-33.409
311,4.5729e-09,-33.543
312,4.5777e-09,-33.51
313,4.3378e-09,-33.716
314,4.1371e-09,-33.894
315,4.081e-09,-33.926
316,3.8203e-09,-34.185
317,3.3422e-09,-34.739
318,3.2538e-09,-34.827
319,2.7852e-09,-35.476
320,3.3267e-09,-34.677
321,2.7271e-09,-35.513
322,2.8788e-09,-35.251
323,2.6577e-09,-35.571
324,2.54e-09,-35.741
325,2.3472e-09,-36.057
326,2.3642e-09,-35.999
327,1.87e-09,-36.991
328,1.9697e-09,-36.739
329,1.6748e-09,-37.416
330,1.743e-09,-37.217
331,1.6058e-09,-37.547
332,1.478e-09,-37.881
333,1.4116e-09,-38.054
334,1.3737e-09,-38.146
335,1.2408e-09,-38.562
336,1.2883e-09,-38.373
337,1.149e-09,-38.844
338,1.1979e-09,-38.637
339,1.0355e-09,-39.245
340,9.97e-10,-39.383
341,8.5102e-10,-40.046
342,9.1395e-10,-39.71
343,8.0106e-10,-40.257
344,7.3249e-10,-40.621
345,7.3562e-10,-40.577
346,5.8607e-10,-41.539
347,6.4559e-10,-41.094
348,5.787e-10,-41.544
349,5.2037e-10,-41.98
350,5.4896e-10,-41.723
351,4.947e-10,-42.15
352,4.5063e-10,-42.531
353,4.2831e-10,-42.727
354,3.6528e-10,-43.394
355,3.7112e-10,-43.3
356,3.193e-10,-43.929
357,3.2004e-10,-43.895
358,3.0443e-10,-44.087
359,2.3796e-10,-45.133
360,2.4419e-10,-44.997
361,2.1247e-10,-45.577
362,1.945e-10,-45.937
363,1.8156e-10,-46.212
364,1.6359e-10,-46.64
365,1.7766e-10,-46.258
366,1.4286e-10,-47.181
367,1.4137e-10,-47.203
368,1.2522e-10,-47.706
369,1.3109e-10,-47.484
370,1.0164e-10,-48.565
371,1.009e-10,-48.573
372,7.53e-11,-49.821
373,7.1379e-11,-50.03
374,5.9811e-11,-50.775
375,5.2195e-11,-51.343
376,4.7917e-11,-51.691
377,4.3821e-11,-52.056
378,4.3048e-11,-52.111
379,3.7349e-11,-52.704
380,3.7143e-11,-52.706
381,3.3533e-11,-53.127
382,3.4286e-11,-53.008
383,3.0044e-11,-53.558
384,2.4208e-11,-54.474
385,2.2867e-11,-54.699
386,1.9286e-11,-55.416
387,1.5266e-11,-56.409
388,1.3984e-11,-56.767
389,1.213e-11,-57.362
390,1.0525e-11,-57.957
391,9.1951e-12,-58.521
392,7.6931e-12,-59.273
393,6.9773e-12,-59.675
394,7.1955e-12,-59.519
395,6.5558e-12,-59.902
396,6.6796e-12,-59.799
397,6.7046e-12,-59.76
398,6.4722e-12,-59.892
399,6.5194e-12,-59.838
400,2.2343e-11,-54.467
401,5.8866e-12,-60.238
402,6.1306e-12,-60.04
403,5.4215e-12,-60.553
404,4.7157e-12,-61.137
405,4.5663e-12,-61.255
406,4.2439e-12,-61.552
407,4.1726e-12,-61.604
408,4.3526e-12,-61.399
409,5.2855e-12,-60.535
410,6.1219e-12,-59.875
411,8.1695e-12,-58.601
412,1.0366e-11,-57.546
413,1.388e-11,-56.257
414,1.7569e-11,-55.213
415,2.2013e-11,-54.212
416,2.7631e-11,-53.204
417,2.9105e-11,-52.958
418,3.5081e-11,-52.126
419,3.786e-11,-51.774
420,3.8489e-11,-51.682
421,4.3627e-11,-51.117
422,4.3471e-11,-51.112
423,4.9366e-11,-50.539
424,5.8177e-11,-49.805
425,6.3986e-11,-49.371
426,7.3719e-11,-48.736
427,9.7355e-11,-47.508
428,1.0335e-10,-47.228
429,1.3051e-10,-46.194
430,1.6674e-10,-45.11
431,1.8981e-10,-44.527
432,1.8885e-10,-44.529
433,2.2911e-10,-43.67
434,2.2675e-10,-43.695
435,2.6282e-10,-43.034
436,2.439e-10,-43.338
437,2.7463e-10,-42.803
438,3.3382e-10,-41.935
439,3.8328e-10,-41.316
440,4.0091e-10,-41.101
441,4.4033e-10,-40.673
442,4.9937e-10,-40.107
443,5.6994e-10,-39.514
444,5.7802e-10,-39.433
445,6.6308e-10,-38.817
446,6.5971e-10,-38.82
447,8.5167e-10,-37.691
448,8.2568e-10,-37.806
449,9.1628e-10,-37.335
450,1.0663e-09,-36.657
451,1.1031e-09,-36.49
452,1.199e-09,-36.109
453,1.3257e-09,-35.654
454,1.1787e-09,-36.145
455,1.4511e-09,-35.223
456,1.4097e-09,-35.329
457,1.5988e-09,-34.764
458,1.8813e-09,-34.038
459,1.715e-09,-34.421
460,1.9108e-09,-33.933
461,2.1441e-09,-33.413
462,2.5071e-09,-32.715
463,2.5372e-09,-32.645
464,2.6621e-09,-32.417
465,2.8217e-09,-32.146
466,3.2901e-09,-31.46
467,2.9778e-09,-31.875
468,3.4914e-09,-31.165
469,3.7878e-09,-30.793
470,3.9198e-09,-30.625
471,3.7313e-09,-30.821
472,4.3411e-09,-30.145
473,4.2658e-09,-30.203
474,5.1617e-09,-29.357
475,4.9821e-09,-29.492
476,5.4469e-09,-29.086
477,6.1437e-09,-28.545
478,6.7926e-09,-28.091
479,6.23e-09,-28.448
480,7.2601e-09,-27.766
481,6.7783e-09,-28.046
482,7.2291e-09,-27.748
483,7.4849e-09,-27.579
484,9.2324e-09,-26.65
485,1.0029e-08,-26.273
486,9.0522e-09,-26.7
487,9.7692e-09,-26.351
488,1.1164e-08,-25.753
489,1.0621e-08,-25.952
490,1.0514e-08,-25.978
491,1.347e-08,-24.885
492,1.1511e-08,-25.55
493,1.2644e-08,-25.124
494,1.2944e-08,-25.005
495,1.4401e-08,-24.524
496,1.4699e-08,-24.417
497,1.6445e-08,-23.912
498,1.742e-08,-23.645
499,1.8067e-08,-23.469
500,1.7621e-08,-23.56
501,2.0918e-08,-22.798
502,2.2029e-08,-22.556
503,2.0723e-08,-22.804
504,2.1403e-08,-22.647
505,2.184e-08,-22.542
506,2.4454e-08,-22.034
507,2.5265e-08,-21.875
508,2.3938e-08,-22.092
509,2.6927e-08,-21.564
510,3.0415e-08,-21.018
511,3.1604e-08,-20.834
512,2.9224e-08,-21.157
513,3.1963e-08,-20.751
514,3.0395e-08,-20.953
515,3.2467e-08,-20.649
516,3.3185e-08,-20.538
517,3.3706e-08,-20.453
518,3.7256e-08,-20.001
519,3.6536e-08,-20.069
520,3.8818e-08,-19.79
521,4.1193e-08,-19.515
522,4.8779e-08,-18.764
523,4.5586e-08,-19.042
524,4.3799e-08,-19.199
525,4.5704e-08,-18.997
526,4.9696e-08,-18.617
527,5.566e-08,-18.108
528,4.484e-08,-19.031
529,4.9856e-08,-18.554
530,5.6998e-08,-17.956
531,5.533e-08,-18.069
532,5.4844e-08,-18.09
533,5.8539e-08,-17.791
534,5.3657e-08,-18.153
535,6.0819e-08,-17.593
536,6.1372e-08,-17.537
537,5.8583e-08,-17.723
538,6.436e-08,-17.298
539,6.196e-08,-17.447
540,7.0509e-08,-16.87
541,6.4386e-08,-17.248
542,7.1797e-08,-16.759
543,6.5344e-08,-17.152
544,6.9272e-08,-16.882
545,6.2152e-08,-17.338
546,6.7084e-08,-16.99
547,6.3351e-08,-17.223
548,6.8212e-08,-16.886
549,6.8836e-08,-16.83
550,7.2824e-08,-16.57
551,7.0832e-08,-16.675
552,7.0599e-08,-16.673
553,6.9908e-08,-16.7
554,7.4844e-08,-16.388
555,7.424e-08,-16.408
556,6.7984e-08,-16.774
557,6.2533e-08,-17.122
558,6.8808e-08,-16.691
559,7.1984e-08,-16.479
560,5.8216e-08,-17.386
561,6.871e-08,-16.651
562,6.6685e-08,-16.765
563,6.1903e-08,-17.073
564,6.5591e-08,-16.806
565,6.1033e-08,-17.103
566,6.8462e-08,-16.589
567,5.4319e-08,-17.579
568,5.4954e-08,-17.513
569,6.4277e-08,-16.817
570,5.8865e-08,-17.184
571,6.3132e-08,-16.865
572,5.404e-08,-17.525
573,5.5032e-08,-17.431
574,5.1861e-08,-17.673
575,5.3721e-08,-17.505
576,5.1255e-08,-17.694
577,4.6088e-08,-18.141
578,4.7956e-08,-17.953
579,4.6915e-08,-18.033
580,4.7522e-08,-17.963
581,5.0986e-08,-17.642
582,4.4687e-08,-18.2
583,4.7977e-08,-17.876
584,4.0996e-08,-18.544
585,4.7557e-08,-17.885
586,4.1772e-08,-18.433
587,3.6504e-08,-19.004
588,3.8871e-08,-18.716
589,4.2613e-08,-18.302
590,3.9163e-08,-18.654
591,3.3548e-08,-19.312
592,4.0546e-08,-18.474
593,3.8104e-08,-18.729
594,3.6816e-08,-18.864
595,3.7906e-08,-18.723
596,3.8204e-08,-18.674
597,3.7157e-08,-18.78
598,3.4222e-08,-19.123
599,3.8172e-08,-18.634
600,8.442e-09,-25.173


==> Figs/data/burgers_turbulence/bt1200_Lobatto_04_Lobatto_GaussianGA_Eps0_010.csv <==
f,P,Pdb
1,1.9295e-05,-47.146
2,0.00011891,-33.227
3,0.00041922,-24.233
4,0.0010197,-17.874
5,0.0019678,-13.081
6,0.0035557,-8.9278
7,0.0055065,-5.6893
8,0.0074769,-3.201
9,0.0097126,-1.0418
10,0.011404,0.57054
11,0.013107,2.003
12,0.014382,3.1617
13,0.014384,3.8575
14,0.013618,4.2638
15,0.012615,4.5308
16,0.011463,4.6753
17,0.0097663,4.5063
18,0.0086413,4.4712
19,0.0068793,3.9505
20,0.0053013,3.2644
21,0.0043342,2.8135
22,0.0035312,2.3276
23,0.0028514,1.7852
24,0.0027124,1.9377
25,0.0022915,1.56
26,0.0020957,1.5128
27,0.0022662,2.1803
28,0.0019525,1.8491
29,0.0020143,2.2892
30,0.001999,2.5506
31,0.0019396,2.7043
32,0.0015711,2.065
33,0.0016014,2.4153
34,0.0013233,1.8462
35,0.0012978,2.0134
36,0.0010147,1.1894
37,0.00097282,1.2444
38,0.00098724,1.5399
39,0.00096341,1.6594
40,0.00087799,1.4761
41,0.00080952,1.3379
42,0.00081476,1.5753
43,0.00079644,1.6809
44,0.00069478,1.2875
45,0.00070108,1.5219
46,0.00060994,1.108
47,0.0006791,1.7613
48,0.00058282,1.2801
49,0.00057055,1.3668
50,0.00058169,1.6263
51,0.00053117,1.4037
52,0.00051181,1.4111
53,0.00050133,1.4868
54,0.00040118,0.6813
55,0.00043689,1.211
56,0.00038192,0.78351
57,0.00038601,0.98351
58,0.00040719,1.3666
59,0.00033387,0.65288
60,0.00033886,0.86325
61,0.00034076,1.0311
62,0.00035718,1.3767
63,0.00032635,1.1237
64,0.00030929,1.0272
65,0.00029701,0.98591
66,0.00031315,1.3484
67,0.00025892,0.65316
68,0.0002765,1.0671
69,0.00027334,1.144
70,0.00025772,1.0134
71,0.00022501,0.54717
72,0.00024159,0.97749
73,0.00021584,0.60777
74,0.00024092,1.2034
75,0.00021253,0.77549
76,0.0002135,0.91033
77,0.00022212,1.1956
78,0.00022572,1.3777
79,0.00019196,0.7847
80,0.00020772,1.2365
81,0.00017612,0.62768
82,0.00017707,0.75761
83,0.00016706,0.61019
84,0.00019244,1.3284
85,0.00019239,1.4301
86,0.00016207,0.78697
87,0.0001628,0.90694
88,0.00017225,1.2512
89,0.00015175,0.799
90,0.00014085,0.57255
91,0.00017032,1.4935
92,0.00013329,0.52384
93,0.0001379,0.76532
94,0.00013149,0.65153
95,0.00013841,0.96624
96,0.00013108,0.8207
97,0.00013728,1.1114
98,0.00013851,1.2393
99,0.0001334,1.1641
100,0.00012293,0.89646
101,0.00013697,1.4527
102,0.00013624,1.5152
103,0.000121,1.0847
104,0.00011702,1.0233
105,0.00011234,0.92913
106,0.00012048,1.3153
107,0.00011644,1.2488
108,0.00010317,0.80381
109,0.00011132,1.2144
110,0.0001195,1.6015
111,0.00011757,1.6095
112,0.00010422,1.1639
113,0.00010803,1.3971
114,9.5919e-05,0.95714
115,9.7386e-05,1.0989
116,9.566e-05,1.0965
117,9.4912e-05,1.1369
118,9.6292e-05,1.2736
119,9.3164e-05,1.2034
120,9.4355e-05,1.3313
121,9.3818e-05,1.3786
122,0.00010881,2.094
123,9.5439e-05,1.5954
124,8.8148e-05,1.3205
125,9.0044e-05,1.4827
126,9.4052e-05,1.7411
127,0.000101,2.1193
128,7.9962e-05,1.173
129,8.4946e-05,1.5032
130,9.5558e-05,2.0815
131,8.8865e-05,1.8327
132,8.4448e-05,1.6774
133,8.7418e-05,1.893
134,7.7967e-05,1.4612
135,8.495e-05,1.8983
136,8.351e-05,1.8882
137,7.7414e-05,1.6226
138,8.694e-05,2.1898
139,7.8662e-05,1.818
140,8.6501e-05,2.2928
141,7.9275e-05,1.9757
142,8.6434e-05,2.4126
143,7.7513e-05,2.0005
144,8.2502e-05,2.3319
145,7.0417e-05,1.7042
146,7.7326e-05,2.1703
147,7.0417e-05,1.8231
148,7.5133e-05,2.1635
149,7.4258e-05,2.1712
150,8.2331e-05,2.6775
151,7.5723e-05,2.3718
152,7.4339e-05,2.349
153,7.1396e-05,2.2305
154,8.0853e-05,2.8274
155,7.9233e-05,2.7957
156,7.0528e-05,2.3461
157,6.775e-05,2.2271
158,7.411e-05,2.6719
159,7.5955e-05,2.8335
160,6.2066e-05,2.0109
161,7.8107e-05,3.0634
162,7.1888e-05,2.7569
163,6.9562e-05,2.6675
164,7.0048e-05,2.7508
165,6.7228e-05,2.6252
166,7.5732e-05,3.195
167,6.0283e-05,2.2562
168,6.2775e-05,2.4841
169,7.3732e-05,3.2343
170,6.606e-05,2.8084
171,7.3968e-05,3.3503
172,6.35e-05,2.7383
173,6.4862e-05,2.8808
174,6.1281e-05,2.6842
175,6.7204e-05,3.1347
176,6.5011e-05,3.0401
177,5.8679e-05,2.6443
178,6.3839e-05,3.0592
179,5.779e-05,2.6756
180,6.0514e-05,2.924
181,6.4391e-05,3.2419
182,5.988e-05,2.9742
183,6.7128e-05,3.5181
184,5.6965e-05,2.8524
185,6.1245e-05,3.2141
186,5.3354e-05,2.6619
187,5.062e-05,2.4801
188,4.8949e-05,2.3806
189,5.3227e-05,2.7906
190,4.8406e-05,2.4241
191,4.6292e-05,2.2757
192,5.3442e-05,2.9448
193,4.7592e-05,2.4865
194,4.4398e-05,2.2297
195,4.481e-05,2.3144
196,4.6724e-05,2.5405
197,4.5718e-05,2.4902
198,3.8257e-05,1.7604
199,4.1247e-05,2.131
200,3.6173e-05,1.6045
201,3.8774e-05,1.9493
202,3.52e-05,1.5724
203,3.5379e-05,1.6374
204,3.0717e-05,1.0664
205,3.2349e-05,1.3337
206,3.3064e-05,1.4709
207,2.9386e-05,1.0008
208,3.0045e-05,1.1389
209,2.7773e-05,0.83912
210,2.6181e-05,0.62427
211,2.6657e-05,0.74369
212,2.3677e-05,0.26994
213,2.3115e-05,0.20651
214,2.1246e-05,-0.11901
215,1.9868e-05,-0.36959
216,1.889e-05,-0.54869
217,1.6949e-05,-0.9794
218,1.6292e-05,-1.1112
219,1.7215e-05,-0.83208
220,1.5385e-05,-1.2805
221,1.5514e-05,-1.2048
222,1.4135e-05,-1.5701
223,1.2676e-05,-2.004
224,1.235e-05,-2.0782
225,1.2087e-05,-2.1332
226,1.1908e-05,-2.1594
227,1.0286e-05,-2.7571
228,1.0804e-05,-2.5054
229,9.0262e-06,-3.2483
230,8.8413e-06,-3.3003
231,7.3591e-06,-4.0595
232,7.3317e-06,-4.0382
233,7.6855e-06,-3.7961
234,6.8587e-06,-4.2533
235,6.8184e-06,-4.2418
236,5.8057e-06,-4.9032
237,5.5682e-06,-5.0478
238,5.281e-06,-5.2413
239,4.7468e-06,-5.668
240,4.5888e-06,-5.7788
241,4.1717e-06,-6.1565
242,3.9726e-06,-6.3329
243,3.2514e-06,-7.1671
244,3.2487e-06,-7.1351
245,3.4353e-06,-6.857
246,3.1244e-06,-7.2336
247,2.9264e-06,-7.4828
248,2.806e-06,-7.63
249,2.5799e-06,-7.96
250,2.5643e-06,-7.9516
251,2.0813e-06,-8.8232
252,1.817e-06,-9.3784
253,1.8527e-06,-9.2595
254,1.7684e-06,-9.4274
255,1.6614e-06,-9.6644
256,1.4041e-06,-10.361
257,1.4277e-06,-10.255
258,1.3707e-06,-10.398
259,1.235e-06,-10.817
260,1.1837e-06,-10.968
261,1.1062e-06,-11.229
262,9.5647e-07,-11.827
263,9.6825e-07,-11.741
264,9.6791e-07,-11.71
265,8.2508e-07,-12.37
266,7.7328e-07,-12.619
267,6.8825e-07,-13.092
268,6.4042e-07,-13.373
269,6.1499e-07,-13.516
270,5.7835e-07,-13.751
271,5.3924e-07,-14.023
272,4.9799e-07,-14.336
273,4.2621e-07,-14.981
274,4.5567e-07,-14.658
275,4.7397e-07,-14.456
276,3.8551e-07,-15.322
277,3.6633e-07,-15.512
278,3.5151e-07,-15.66
279,3.4086e-07,-15.762
280,2.7601e-07,-16.648
281,2.9113e-07,-16.385
282,2.399e-07,-17.195
283,2.2207e-07,-17.499
284,2.2833e-07,-17.348
285,2.1942e-07,-17.49
286,2.0926e-07,-17.666
287,2.083e-07,-17.655
288,1.8337e-07,-18.179
289,1.3727e-07,-19.406
290,1.5012e-07,-18.988
291,1.541e-07,-18.844
292,1.2248e-07,-19.812
293,1.2077e-07,-19.843
294,1.298e-07,-19.5
295,1.0847e-07,-20.251
296,1.063e-07,-20.309
297,1.0043e-07,-20.526
298,9.6161e-08,-20.686
299,8.4578e-08,-21.214
300,8.0623e-08,-21.393
301,7.4468e-08,-21.709
302,6.9697e-08,-21.968
303,6.5084e-08,-22.236
304,6.5509e-08,-22.18
305,6.0981e-08,-22.462
306,5.558e-08,-22.836
307,5.6167e-08,-22.762
308,4.4315e-08,-23.763
309,5.0935e-08,-23.131
310,4.2157e-08,-23.924
311,4.2846e-08,-23.826
312,3.6359e-08,-24.511
313,3.6149e-08,-24.508
314,3.5241e-08,-24.591
315,3.1454e-08,-25.057
316,2.9357e-08,-25.329
317,3.1206e-08,-25.036
318,2.6139e-08,-25.779
319,2.5758e-08,-25.815
320,2.541e-08,-25.847
321,2.4884e-08,-25.911
322,2.3893e-08,-26.06
323,2.0347e-08,-26.731
324,1.8985e-08,-27.005
325,2.023e-08,-26.702
326,1.9485e-08,-26.839
327,1.7238e-08,-27.344
328,1.5943e-08,-27.657
329,1.495e-08,-27.91
330,1.5846e-08,-27.63
331,1.3161e-08,-28.41
332,1.3758e-08,-28.192
333,1.3885e-08,-28.126
334,1.2539e-08,-28.542
335,1.2617e-08,-28.489
336,1.3159e-08,-28.281
337,1.2041e-08,-28.641
338,1.1771e-08,-28.713
339,1.0592e-08,-29.146
340,1.1473e-08,-28.774
341,1.0757e-08,-29.028
342,1.0432e-08,-29.136
343,1.0284e-08,-29.172
344,1.0243e-08,-29.164
345,1.0094e-08,-29.203
346,9.5488e-09,-29.419
347,1.0436e-08,-29.008
348,8.8015e-09,-29.723
349,9.9209e-09,-29.178
350,1.1008e-08,-28.702
351,1.0177e-08,-29.018
352,1.0853e-08,-28.714
353,1.1292e-08,-28.517
354,1.044e-08,-28.833
355,1.0796e-08,-28.663
356,9.9698e-09,-28.984
357,9.3135e-09,-29.256
358,1.0547e-08,-28.691
359,1.0892e-08,-28.527
360,1.1498e-08,-28.268
361,1.0702e-08,-28.555
362,1.2252e-08,-27.944
363,1.1973e-08,-28.02
364,1.1846e-08,-28.042
365,1.3627e-08,-27.41
366,1.2584e-08,-27.732
367,1.4127e-08,-27.206
368,1.2777e-08,-27.619
369,1.2803e-08,-27.586
370,1.4743e-08,-26.95
371,1.4267e-08,-27.069
372,1.5919e-08,-26.57
373,1.5044e-08,-26.792
374,1.687e-08,-26.271
375,1.6042e-08,-26.467
376,1.5772e-08,-26.517
377,1.5755e-08,-26.499
378,1.6719e-08,-26.218
379,1.7743e-08,-25.937
380,1.7064e-08,-26.083
381,1.8838e-08,-25.631
382,1.7148e-08,-26.017
383,1.673e-08,-26.101
384,1.8473e-08,-25.648
385,1.8735e-08,-25.564
386,1.9515e-08,-25.365
387,2.0168e-08,-25.199
388,2.0361e-08,-25.135
389,2.2475e-08,-24.684
390,2.1049e-08,-24.946
391,2.1309e-08,-24.871
392,2.1445e-08,-24.821
393,2.1475e-08,-24.793
394,2.1076e-08,-24.852
395,2.1096e-08,-24.826
396,1.8901e-08,-25.281
397,2.1829e-08,-24.634
398,2.1436e-08,-24.691
399,2.2107e-08,-24.535
400,2.0469e-08,-24.848
401,2.2371e-08,-24.44
402,2.1256e-08,-24.641
403,2.2569e-08,-24.359
404,2.3723e-08,-24.121
405,2.1529e-08,-24.521
406,2.0765e-08,-24.656
407,2.0684e-08,-24.652
408,2.1936e-08,-24.375
409,1.9254e-08,-24.92
410,2.0534e-08,-24.619
411,2.1442e-08,-24.411
412,1.8939e-08,-24.928
413,1.8844e-08,-24.929
414,1.8828e-08,-24.912
415,2.1246e-08,-24.366
416,2.0269e-08,-24.55
417,2.3047e-08,-23.971
418,1.8283e-08,-24.956
419,2.0118e-08,-24.52
420,1.9652e-08,-24.601
421,1.957e-08,-24.598
422,2.1396e-08,-24.19
423,1.8386e-08,-24.828
424,1.8392e-08,-24.806
425,1.9313e-08,-24.574
426,1.7168e-08,-25.065
427,2.0369e-08,-24.302
428,1.7852e-08,-24.854
429,2.1027e-08,-24.123
430,2.3308e-08,-23.656
431,1.9145e-08,-24.49
432,1.9377e-08,-24.417
433,1.8937e-08,-24.497
434,1.9986e-08,-24.243
435,2.1579e-08,-23.89
436,2.0893e-08,-24.01
437,2.2477e-08,-23.673
438,2.2573e-08,-23.635
439,2.2933e-08,-23.546
440,2.2797e-08,-23.552
441,2.3602e-08,-23.382
442,2.7788e-08,-22.653
443,2.4588e-08,-23.165
444,2.5757e-08,-22.943
445,2.5067e-08,-23.042
446,2.7408e-08,-22.635
447,2.4889e-08,-23.034
448,2.9778e-08,-22.236
449,2.7856e-08,-22.506
450,3.3226e-08,-21.721
451,3.069e-08,-22.046
452,3.4121e-08,-21.567
453,3.1696e-08,-21.868
454,3.8271e-08,-21.03
455,3.9295e-08,-20.896
456,3.6045e-08,-21.252
457,3.72e-08,-21.096
458,4.3504e-08,-20.397
459,4.4309e-08,-20.299
460,3.7669e-08,-20.985
461,4.9901e-08,-19.745
462,4.7541e-08,-19.936
463,4.9734e-08,-19.722
464,5.0109e-08,-19.671
465,5.1397e-08,-19.542
466,5.8872e-08,-18.933
467,4.8773e-08,-19.732
468,5.4094e-08,-19.264
469,6.4038e-08,-18.512
470,6.4059e-08,-18.492
471,7.2582e-08,-17.931
472,6.3654e-08,-18.483
473,6.7825e-08,-18.189
474,6.5426e-08,-18.327
475,7.5661e-08,-17.677
476,7.6149e-08,-17.631
477,7.1368e-08,-17.895
478,8.1807e-08,-17.284
479,7.7467e-08,-17.502
480,8.3612e-08,-17.152
481,9.179e-08,-16.729
482,8.806e-08,-16.891
483,1.0527e-07,-16.098
484,9.2263e-08,-16.653
485,1.0234e-07,-16.185
486,9.234e-08,-16.613
487,9.0903e-08,-16.664
488,9.127e-08,-16.628
489,1.0317e-07,-16.078
490,9.6884e-08,-16.334
491,9.5741e-08,-16.367
492,1.1464e-07,-15.567
493,1.0539e-07,-15.915
494,1.0247e-07,-16.02
495,1.0784e-07,-15.78
496,1.1604e-07,-15.444
497,1.1654e-07,-15.408
498,1.0183e-07,-15.977
499,1.1299e-07,-15.508
500,1.03e-07,-15.892
501,1.1357e-07,-15.451
502,1.0685e-07,-15.698
503,1.1112e-07,-15.511
504,9.8556e-08,-16.015
505,1.081e-07,-15.596
506,1.1323e-07,-15.377
507,1.0482e-07,-15.696
508,1.1015e-07,-15.463
509,1.0523e-07,-15.644
510,1.0276e-07,-15.73
511,1.0802e-07,-15.496
512,9.8654e-08,-15.873
513,9.884e-08,-15.848
514,9.3808e-08,-16.058
515,9.0263e-08,-16.209
516,8.8326e-08,-16.286
517,8.1853e-08,-16.6
518,8.1075e-08,-16.625
519,8.8294e-08,-16.237
520,8.0548e-08,-16.619
521,8.3602e-08,-16.441
522,7.8564e-08,-16.694
523,7.289e-08,-17.003
524,7.2393e-08,-17.016
525,7.3052e-08,-16.96
526,7.438e-08,-16.866
527,6.547e-08,-17.403
528,7.1279e-08,-17.018
529,6.085e-08,-17.688
530,6.1438e-08,-17.63
531,5.2454e-08,-18.3
532,5.3752e-08,-18.178
533,5.7281e-08,-17.885
534,5.2702e-08,-18.231
535,5.3761e-08,-18.128
536,4.6799e-08,-18.714
537,4.6166e-08,-18.757
538,4.4947e-08,-18.857
539,4.1455e-08,-19.192
540,4.0852e-08,-19.24
541,3.8129e-08,-19.524
542,3.7065e-08,-19.63
543,3.1283e-08,-20.351
544,3.2257e-08,-20.202
545,3.4618e-08,-19.879
546,3.2177e-08,-20.181
547,3.1059e-08,-20.318
548,3.0461e-08,-20.387
549,2.8373e-08,-20.679
550,2.9451e-08,-20.502
551,2.4109e-08,-21.355
552,2.1536e-08,-21.83
553,2.2528e-08,-21.618
554,2.1846e-08,-21.736
555,2.1292e-08,-21.832
556,1.8236e-08,-22.489
557,1.8798e-08,-22.342
558,1.8725e-08,-22.343
559,1.7089e-08,-22.725
560,1.6529e-08,-22.854
561,1.616e-08,-22.936
562,1.4275e-08,-23.459
563,1.4589e-08,-23.35
564,1.5316e-08,-23.123
565,1.3151e-08,-23.769
566,1.259e-08,-23.944
567,1.1485e-08,-24.327
568,1.1048e-08,-24.48
569,1.0794e-08,-24.566
570,1.0471e-08,-24.682
571,1.0038e-08,-24.851
572,9.3656e-09,-25.137
573,8.2442e-09,-25.675
574,9.0232e-09,-25.268
575,9.2121e-09,-25.163
576,8.0715e-09,-25.722
577,7.6126e-09,-25.961
578,7.6782e-09,-25.909
579,7.7562e-09,-25.85
580,6.5198e-09,-26.589
581,7.0567e-09,-26.23
582,5.7797e-09,-27.083
583,5.9069e-09,-26.973
584,6.0146e-09,-26.88
585,5.9585e-09,-26.906
586,5.9231e-09,-26.917
587,5.9585e-09,-26.876
588,5.2499e-09,-27.411
589,4.6673e-09,-27.907
590,4.9902e-09,-27.602
591,5.3026e-09,-27.323
592,4.429e-09,-28.091
593,4.7144e-09,-27.805
594,5.0487e-09,-27.493
595,4.9178e-09,-27.592
596,4.5751e-09,-27.891
597,4.856e-09,-27.618
598,4.4491e-09,-27.983
599,4.3666e-09,-28.05
600,1.0376e-09,-34.276


==> Figs/data/burgers_turbulence/bt1200_Lobatto_05_Lobatto_GaussianGA_Eps0_010.csv <==
f,P,Pdb
1,1.9306e-05,-47.143
2,0.00011911,-33.22
3,0.0004193,-24.232
4,0.0010197,-17.874
5,0.0019673,-13.082
6,0.0035556,-8.9278
7,0.0055059,-5.6897
8,0.0074749,-3.2021
9,0.0097117,-1.0422
10,0.011401,0.56927
11,0.013103,2.0017
12,0.014376,3.1601
13,0.014375,3.855
14,0.01361,4.2611
15,0.012609,4.5286
16,0.011455,4.6722
17,0.0097577,4.5025
18,0.0086327,4.4669
19,0.0068726,3.9463
20,0.0052949,3.2592
21,0.0043286,2.8079
22,0.0035259,2.3212
23,0.002847,1.7784
24,0.0027077,1.9303
25,0.0022866,1.5507
26,0.0020915,1.5041
27,0.0022605,2.1692
28,0.0019479,1.8388
29,0.0020086,2.2769
30,0.0019925,2.5364
31,0.0019327,2.6888
32,0.0015655,2.0495
33,0.0015951,2.3982
34,0.0013184,1.8302
35,0.0012921,1.9943
36,0.0010101,1.1699
37,0.0009677,1.2215
38,0.0009819,1.5163
39,0.00095825,1.6361
40,0.00087326,1.4526
41,0.00080432,1.31
42,0.00080918,1.5454
43,0.00079068,1.6494
44,0.0006896,1.255
45,0.00069565,1.4881
46,0.00060493,1.0722
47,0.00067328,1.7239
48,0.00057746,1.24
49,0.00056513,1.3254
50,0.00057575,1.5817
51,0.00052543,1.3565
52,0.00050614,1.3628
53,0.00049551,1.4361
54,0.00039626,0.62773
55,0.00043122,1.1543
56,0.00037656,0.72205
57,0.0003807,0.92332
58,0.00040119,1.3021
59,0.00032886,0.58709
60,0.00033358,0.79508
61,0.00033524,0.96017
62,0.00035051,1.2948
63,0.00032033,1.0428
64,0.00030338,0.94347
65,0.00029082,0.89457
66,0.00030664,1.2571
67,0.00025326,0.55716
68,0.00027042,0.97054
69,0.00026681,1.0389
70,0.00025144,0.90632
71,0.00021941,0.43778
72,0.00023531,0.86302
73,0.00021007,0.49007
74,0.00023405,1.0777
75,0.00020595,0.6389
76,0.00020701,0.77621
77,0.00021512,1.0565
78,0.00021818,1.2301
79,0.0001855,0.63592
80,0.00020052,1.0833
81,0.00016979,0.46887
82,0.00017034,0.58955
83,0.00016053,0.43699
84,0.00018475,1.1515
85,0.00018431,1.2438
86,0.00015487,0.58976
87,0.00015532,0.70271
88,0.00016411,1.0409
89,0.00014431,0.58069
90,0.00013372,0.34677
91,0.00016156,1.264
92,0.00012609,0.28258
93,0.0001302,0.51566
94,0.00012425,0.40537
95,0.00013055,0.71214
96,0.00012337,0.55764
97,0.00012866,0.82994
98,0.00012983,0.95812
99,0.00012468,0.87052
100,0.00011485,0.60148
101,0.00012766,1.1471
102,0.0001267,1.1998
103,0.0001121,0.75288
104,0.00010822,0.68359
105,0.0001036,0.57739
106,0.00011089,0.95486
107,0.00010683,0.87473
108,9.4636e-05,0.42903
109,0.00010184,0.82791
110,0.00010891,1.1986
111,0.00010691,1.1968
112,9.4792e-05,0.75208
113,9.7865e-05,0.96783
114,8.6736e-05,0.52009
115,8.7785e-05,0.64818
116,8.597e-05,0.63261
117,8.5371e-05,0.67684
118,8.6156e-05,0.79047
119,8.3265e-05,0.71556
120,8.4075e-05,0.83027
121,8.3136e-05,0.85361
122,9.65e-05,1.5724
123,8.4154e-05,1.0489
124,7.7656e-05,0.7702
125,7.9176e-05,0.92413
126,8.2676e-05,1.1812
127,8.8216e-05,1.5315
128,7.0047e-05,0.59806
129,7.3973e-05,0.90252
130,8.2858e-05,1.4622
131,7.71e-05,1.216
132,7.3243e-05,1.0592
133,7.5526e-05,1.258
134,6.6908e-05,0.79687
135,7.294e-05,1.2363
136,7.1255e-05,1.1989
137,6.588e-05,0.92198
138,7.4418e-05,1.5143
139,6.7092e-05,1.127
140,7.3436e-05,1.5817
141,6.7462e-05,1.2749
142,7.2825e-05,1.6686
143,6.5604e-05,1.276
144,6.9621e-05,1.5946
145,5.9359e-05,0.96225
146,6.5426e-05,1.4445
147,5.9105e-05,1.0626
148,6.2867e-05,1.3895
149,6.1909e-05,1.3812
150,6.9308e-05,1.9296
151,6.2866e-05,1.5637
152,6.1831e-05,1.549
153,5.9755e-05,1.4575
154,6.7714e-05,2.0572
155,6.6605e-05,2.0417
156,5.9176e-05,1.5839
157,5.6699e-05,1.4538
158,6.2216e-05,1.9122
159,6.4429e-05,2.1188
160,5.258e-05,1.2906
161,6.5764e-05,2.3164
162,6.0023e-05,1.9735
163,5.8283e-05,1.8992
164,5.8316e-05,1.9547
165,5.6754e-05,1.8896
166,6.376e-05,2.4477
167,5.1319e-05,1.5571
168,5.3311e-05,1.7743
169,6.3187e-05,2.564
170,5.6731e-05,2.1472
171,6.4024e-05,2.7233
172,5.5857e-05,2.1814
173,5.751e-05,2.3584
174,5.4116e-05,2.1443
175,6.1292e-05,2.7348
176,5.8339e-05,2.5698
177,5.3713e-05,2.2602
178,5.8972e-05,2.7148
179,5.3403e-05,2.3327
180,5.5067e-05,2.5144
181,5.9896e-05,2.9275
182,5.7669e-05,2.8109
183,6.4549e-05,3.3479
184,5.4666e-05,2.6735
185,6.0446e-05,3.1571
186,5.4587e-05,2.7611
187,5.0945e-05,2.5079
188,5.1226e-05,2.578
189,5.7693e-05,3.1404
190,5.3295e-05,2.842
191,5.4006e-05,2.9451
192,6.1838e-05,3.5786
193,5.672e-05,3.2485
194,5.2441e-05,2.9527
195,5.504e-05,3.2075
196,5.8304e-05,3.5021
197,5.9519e-05,3.6359
198,5.1469e-05,3.0487
199,5.7734e-05,3.5914
200,5.0603e-05,3.0624
201,5.7447e-05,3.6566
202,5.4556e-05,3.4754
203,5.8703e-05,3.8365
204,5.1584e-05,3.3178
205,5.5311e-05,3.6632
206,5.9372e-05,4.0131
207,5.553e-05,3.7647
208,5.8275e-05,4.0161
209,5.6171e-05,3.8981
210,5.5377e-05,3.8777
211,5.6729e-05,4.0237
212,5.4292e-05,3.874
213,5.5344e-05,3.9983
214,5.3065e-05,3.8563
215,4.9425e-05,3.5883
216,4.9455e-05,3.6312
217,4.7554e-05,3.501
218,4.7061e-05,3.4957
219,5.0975e-05,3.8825
220,4.7563e-05,3.6212
221,5.0549e-05,3.925
222,4.8007e-05,3.7401
223,4.4914e-05,3.4899
224,4.4914e-05,3.5287
225,4.6597e-05,3.7272
226,4.7709e-05,3.8682
227,4.3302e-05,3.4856
228,4.6414e-05,3.8252
229,3.9697e-05,3.1843
230,4.0577e-05,3.3174
231,3.4081e-05,2.5973
232,3.5049e-05,2.7565
233,3.7884e-05,3.1317
234,3.5279e-05,2.8595
235,3.5995e-05,2.9837
236,3.1549e-05,2.4481
237,3.1047e-05,2.4151
238,3.0673e-05,2.3991
239,2.7994e-05,2.0385
240,2.7459e-05,1.9911
241,2.5615e-05,1.7254
242,2.5143e-05,1.6805
243,2.049e-05,0.82762
244,2.1122e-05,0.99511
245,2.3228e-05,1.4434
246,2.0769e-05,0.99294
247,2.0095e-05,0.88476
248,1.9426e-05,0.77288
249,1.8254e-05,0.53766
250,1.857e-05,0.64702
251,1.504e-05,-0.23396
252,1.3445e-05,-0.68651
253,1.3737e-05,-0.55855
254,1.3215e-05,-0.69267
255,1.262e-05,-0.85874
256,1.0647e-05,-1.5627
257,1.1e-05,-1.3872
258,1.065e-05,-1.4941
259,9.6135e-06,-1.9052
260,9.2386e-06,-2.0445
261,8.7386e-06,-2.2528
262,7.4234e-06,-2.928
263,7.5534e-06,-2.8194
264,7.5673e-06,-2.7785
265,6.5159e-06,-3.3953
266,6.1187e-06,-3.6357
267,5.4743e-06,-4.0865
268,5.0997e-06,-4.3618
269,4.9315e-06,-4.4751
270,4.5816e-06,-4.7626
271,4.2461e-06,-5.0607
272,3.9295e-06,-5.3653
273,3.3139e-06,-6.0733
274,3.5493e-06,-5.7436
275,3.7556e-06,-5.4666
276,3.008e-06,-6.399
277,2.826e-06,-6.6388
278,2.6859e-06,-6.8281
279,2.6259e-06,-6.8951
280,2.1014e-06,-7.8317
281,2.2088e-06,-7.5843
282,1.8106e-06,-8.4168
283,1.6824e-06,-8.705
284,1.7075e-06,-8.6101
285,1.653e-06,-8.7203
286,1.5599e-06,-8.9417
287,1.5397e-06,-8.9679
288,1.332e-06,-9.5672
289,9.9624e-07,-10.798
290,1.0859e-06,-10.394
291,1.0823e-06,-10.379
292,8.6225e-07,-11.336
293,8.3995e-07,-11.42
294,9.0483e-07,-11.067
295,7.4615e-07,-11.875
296,7.3705e-07,-11.899
297,6.895e-07,-12.16
298,6.7085e-07,-12.249
299,5.6682e-07,-12.952
300,5.4272e-07,-13.112
301,4.8906e-07,-13.535
302,4.6711e-07,-13.706
303,4.2657e-07,-14.071
304,4.2941e-07,-14.014
305,3.9036e-07,-14.399
306,3.4963e-07,-14.85
307,3.4636e-07,-14.862
308,2.7315e-07,-15.865
309,3.1016e-07,-15.285
310,2.5607e-07,-16.089
311,2.6049e-07,-15.987
312,2.1576e-07,-16.777
313,2.1124e-07,-16.841
314,2.1112e-07,-16.816
315,1.865e-07,-17.327
316,1.7466e-07,-17.584
317,1.825e-07,-17.366
318,1.486e-07,-18.231
319,1.4397e-07,-18.342
320,1.3847e-07,-18.483
321,1.3336e-07,-18.62
322,1.2325e-07,-18.935
323,1.0462e-07,-19.62
324,9.8138e-08,-19.871
325,1.0383e-07,-19.599
326,9.4397e-08,-19.986
327,8.1351e-08,-20.605
328,7.8653e-08,-20.725
329,6.8904e-08,-21.274
330,7.4078e-08,-20.933
331,5.9866e-08,-21.832
332,5.8845e-08,-21.88
333,5.7927e-08,-21.922
334,5.3315e-08,-22.257
335,4.9868e-08,-22.521
336,4.9845e-08,-22.497
337,4.6817e-08,-22.743
338,4.3696e-08,-23.017
339,4.0261e-08,-23.347
340,3.7047e-08,-23.683
341,3.1194e-08,-24.404
342,2.9527e-08,-24.617
343,3.1728e-08,-24.28
344,2.862e-08,-24.702
345,2.5898e-08,-25.111
346,2.4711e-08,-25.29
347,2.3696e-08,-25.447
348,2.1381e-08,-25.868
349,2.0287e-08,-26.071
350,2.1306e-08,-25.834
351,1.987e-08,-26.112
352,1.7888e-08,-26.543
353,1.645e-08,-26.883
354,1.5884e-08,-27.01
355,1.4989e-08,-27.238
356,1.4275e-08,-27.425
357,1.2519e-08,-27.971
358,1.194e-08,-28.152
359,1.2061e-08,-28.084
360,1.1028e-08,-28.449
361,1.0649e-08,-28.577
362,1.0016e-08,-28.819
363,9.9457e-09,-28.826
364,9.6216e-09,-28.945
365,9.8558e-09,-28.817
366,9.6221e-09,-28.898
367,8.8894e-09,-29.218
368,8.012e-09,-29.646
369,8.2545e-09,-29.493
370,8.0569e-09,-29.574
371,8.0964e-09,-29.53
372,7.2878e-09,-29.963
373,7.195e-09,-29.995
374,6.7323e-09,-30.261
375,7.2071e-09,-29.942
376,6.4622e-09,-30.392
377,6.8324e-09,-30.127
378,7.4735e-09,-29.715
379,7.059e-09,-29.94
380,8.1925e-09,-29.27
381,7.6559e-09,-29.542
382,7.6632e-09,-29.515
383,7.3437e-09,-29.677
384,8.3464e-09,-29.098
385,7.2969e-09,-29.659
386,8.6346e-09,-28.906
387,8.4889e-09,-28.957
388,8.7374e-09,-28.81
389,9.0395e-09,-28.64
390,9.8358e-09,-28.251
391,9.7609e-09,-28.262
392,1.0095e-08,-28.093
393,9.9424e-09,-28.137
394,1.1464e-08,-27.497
395,1.2045e-08,-27.26
396,1.1204e-08,-27.553
397,1.2632e-08,-27.01
398,1.3537e-08,-26.687
399,1.4611e-08,-26.334
400,1.2461e-08,-27.003
401,1.6515e-08,-25.758
402,1.6463e-08,-25.75
403,1.6968e-08,-25.598
404,1.7936e-08,-25.335
405,1.8694e-08,-25.134
406,2.2063e-08,-24.393
407,1.7858e-08,-25.29
408,1.9662e-08,-24.85
409,2.4169e-08,-23.933
410,2.3742e-08,-23.989
411,2.6866e-08,-23.431
412,2.543e-08,-23.649
413,2.7852e-08,-23.232
414,2.7374e-08,-23.287
415,3.134e-08,-22.678
416,3.0145e-08,-22.826
417,3.3621e-08,-22.331
418,3.7728e-08,-21.81
419,3.5266e-08,-22.082
420,3.6892e-08,-21.866
421,4.427e-08,-21.053
422,4.3459e-08,-21.113
423,5.3019e-08,-20.229
424,4.5758e-08,-20.848
425,5.4397e-08,-20.076
426,5.068e-08,-20.363
427,4.8002e-08,-20.579
428,5.3446e-08,-20.092
429,6.0717e-08,-19.518
430,5.8655e-08,-19.648
431,6.2302e-08,-19.365
432,7.4779e-08,-18.553
433,7.5281e-08,-18.503
434,7.0588e-08,-18.763
435,7.5386e-08,-18.457
436,8.3141e-08,-18.012
437,9.0271e-08,-17.635
438,8.5301e-08,-17.861
439,9.8647e-08,-17.21
440,9.1144e-08,-17.534
441,1.0658e-07,-16.834
442,1.0558e-07,-16.856
443,1.134e-07,-16.526
444,1.0788e-07,-16.723
445,1.1999e-07,-16.241
446,1.3929e-07,-15.574
447,1.2407e-07,-16.057
448,1.4149e-07,-15.467
449,1.398e-07,-15.5
450,1.4826e-07,-15.226
451,1.5134e-07,-15.117
452,1.5295e-07,-15.052
453,1.6734e-07,-14.642
454,1.6904e-07,-14.579
455,1.626e-07,-14.729
456,1.7596e-07,-14.367
457,1.655e-07,-14.614
458,1.7052e-07,-14.465
459,1.9171e-07,-13.937
460,1.8035e-07,-14.184
461,2.0542e-07,-13.6
462,2.0336e-07,-13.624
463,1.973e-07,-13.737
464,2.0196e-07,-13.617
465,2.1911e-07,-13.244
466,2.3079e-07,-13
467,2.2426e-07,-13.106
468,2.3687e-07,-12.85
469,2.2134e-07,-13.126
470,2.3229e-07,-12.898
471,1.9995e-07,-13.53
472,2.1612e-07,-13.174
473,2.3606e-07,-12.772
474,2.2687e-07,-12.927
475,2.4894e-07,-12.505
476,2.1229e-07,-13.179
477,2.239e-07,-12.929
478,2.1711e-07,-13.045
479,2.1521e-07,-13.065
480,2.1619e-07,-13.027
481,2.1012e-07,-13.132
482,2.0355e-07,-13.252
483,1.8652e-07,-13.614
484,1.8609e-07,-13.606
485,2.2205e-07,-12.821
486,1.9744e-07,-13.313
487,1.9823e-07,-13.278
488,1.9613e-07,-13.306
489,1.8524e-07,-13.536
490,1.9903e-07,-13.207
491,1.7167e-07,-13.831
492,1.555e-07,-14.243
493,1.6612e-07,-13.939
494,1.6076e-07,-14.064
495,1.5697e-07,-14.15
496,1.3627e-07,-14.746
497,1.4301e-07,-14.519
498,1.4259e-07,-14.515
499,1.338e-07,-14.774
500,1.2518e-07,-15.045
501,1.2606e-07,-14.997
502,1.1079e-07,-15.541
503,1.1329e-07,-15.427
504,1.2207e-07,-15.085
505,1.05e-07,-15.722
506,1.0322e-07,-15.779
507,9.477e-08,-16.133
508,8.6591e-08,-16.508
509,8.4767e-08,-16.583
510,8.3829e-08,-16.615
511,7.7474e-08,-16.94
512,7.5304e-08,-17.046
513,6.2654e-08,-17.828
514,7.4093e-08,-17.083
515,7.334e-08,-17.11
516,6.1733e-08,-17.842
517,5.8431e-08,-18.064
518,5.8175e-08,-18.066
519,5.7787e-08,-18.078
520,4.8313e-08,-18.839
521,5.1577e-08,-18.539
522,4.3742e-08,-19.238
523,4.0884e-08,-19.514
524,4.1087e-08,-19.476
525,3.9953e-08,-19.581
526,3.9043e-08,-19.665
527,3.9737e-08,-19.572
528,3.5177e-08,-20.085
529,2.667e-08,-21.271
530,2.8962e-08,-20.896
531,3.016e-08,-20.704
532,2.5096e-08,-21.486
533,2.3736e-08,-21.711
534,2.6176e-08,-21.27
535,2.3338e-08,-21.752
536,2.2276e-08,-21.938
537,2.2168e-08,-21.943
538,2.0678e-08,-22.229
539,1.8808e-08,-22.625
540,1.73e-08,-22.972
541,1.6572e-08,-23.142
542,1.6177e-08,-23.231
543,1.5063e-08,-23.525
544,1.4182e-08,-23.771
545,1.3616e-08,-23.932
546,1.2558e-08,-24.267
547,1.2763e-08,-24.181
548,1.0454e-08,-25.031
549,1.167e-08,-24.538
550,9.8438e-09,-25.261
551,1.0308e-08,-25.045
552,8.7066e-09,-25.763
553,8.6576e-09,-25.772
554,8.8334e-09,-25.669
555,7.9838e-09,-26.092
556,7.5166e-09,-26.338
557,7.9713e-09,-26.068
558,6.4762e-09,-26.954
559,6.4541e-09,-26.953
560,6.3215e-09,-27.028
561,6.0747e-09,-27.185
562,5.6779e-09,-27.463
563,5.0487e-09,-27.958
564,4.799e-09,-28.163
565,5.0559e-09,-27.921
566,4.7794e-09,-28.15
567,4.2356e-09,-28.659
568,4.1856e-09,-28.695
569,3.7334e-09,-29.177
570,4.0359e-09,-28.823
571,3.4462e-09,-29.494
572,3.373e-09,-29.572
573,3.3803e-09,-29.547
574,3.0902e-09,-29.922
575,3.0317e-09,-29.99
576,3.1254e-09,-29.843
577,2.8373e-09,-30.247
578,2.8131e-09,-30.27
579,2.5707e-09,-30.646
580,2.6041e-09,-30.575
581,2.1099e-09,-31.474
582,2.1186e-09,-31.441
583,2.2485e-09,-31.168
584,2.2176e-09,-31.213
585,2.1144e-09,-31.405
586,1.9398e-09,-31.764
587,1.8989e-09,-31.842
588,1.8091e-09,-32.038
589,1.9443e-09,-31.71
590,1.9176e-09,-31.755
591,1.9864e-09,-31.588
592,1.6926e-09,-32.268
593,1.6579e-09,-32.343
594,1.7738e-09,-32.035
595,1.7911e-09,-31.979
596,1.6463e-09,-32.33
597,1.5121e-09,-32.685
598,1.5536e-09,-32.552
599,1.6418e-09,-32.298
600,3.7179e-10,-38.734


==> Figs/data/burgers_turbulence/bt1200_UniformFull_03_UniformFull_GaussianGA_Eps0_010.csv <==
f,P,Pdb
1,1.9276e-05,-47.15
2,0.00011883,-33.23
3,0.00041884,-24.237
4,0.0010193,-17.876
5,0.0019675,-13.081
6,0.0035558,-8.9276
7,0.0055079,-5.6882
8,0.0074801,-3.1991
9,0.009718,-1.0394
10,0.011413,0.57392
11,0.01312,2.0072
12,0.014398,3.1667
13,0.014404,3.8637
14,0.013642,4.2714
15,0.01264,4.5394
16,0.011487,4.6846
17,0.0097903,4.517
18,0.0086663,4.4838
19,0.0069013,3.9644
20,0.0053212,3.2807
21,0.0043522,2.8314
22,0.0035467,2.3467
23,0.0028661,1.8075
24,0.0027277,1.9622
25,0.0023057,1.5868
26,0.00211,1.5424
27,0.0022836,2.2134
28,0.0019686,1.8846
29,0.002033,2.3293
30,0.0020197,2.5953
31,0.0019615,2.7532
32,0.0015891,2.1146
33,0.0016221,2.471
34,0.0013408,1.9032
35,0.0013171,2.0776
36,0.0010307,1.2576
37,0.00098973,1.3192
38,0.0010052,1.6181
39,0.00098216,1.7431
40,0.00089533,1.561
41,0.00082794,1.4357
42,0.00083341,1.6735
43,0.00081694,1.7913
44,0.00071332,1.4019
45,0.000721,1.6436
46,0.00062712,1.2286
47,0.00070031,1.8949
48,0.00060158,1.4178
49,0.00059002,1.5126
50,0.0006025,1.779
51,0.00055151,1.567
52,0.00053223,1.5811
53,0.00052286,1.6694
54,0.00041847,0.86447
55,0.00045782,1.4142
56,0.00040058,0.99065
57,0.00040607,1.2035
58,0.0004291,1.5942
59,0.00035206,0.88318
60,0.00035818,1.104
61,0.00036071,1.2782
62,0.00038051,1.6515
63,0.00034738,1.3949
64,0.00033069,1.3178
65,0.00031834,1.2871
66,0.00033646,1.6602
67,0.00027994,0.99212
68,0.00029774,1.3885
69,0.00029599,1.4897
70,0.00027965,1.3681
71,0.00024488,0.91478
72,0.00026285,1.3436
73,0.00023599,0.99548
74,0.00026424,1.6047
75,0.00023458,1.2041
76,0.00023603,1.346
77,0.00024527,1.6262
78,0.00025098,1.8382
79,0.00021269,1.2301
80,0.00023122,1.7021
81,0.00019604,1.0931
82,0.00019889,1.2625
83,0.0001876,1.1138
84,0.0002166,1.8423
85,0.0002184,1.9809
86,0.00018448,1.3496
87,0.0001854,1.4715
88,0.00019724,1.8395
89,0.00017401,1.3935
90,0.00016211,1.183
91,0.00019521,2.0858
92,0.00015498,1.1784
93,0.00015956,1.399
94,0.00015191,1.2783
95,0.00016005,1.5971
96,0.00015219,1.4694
97,0.00016088,1.8005
98,0.00016131,1.9011
99,0.00015657,1.8597
100,0.0001428,1.5473
101,0.00015924,2.107
102,0.00015857,2.1742
103,0.00014208,1.782
104,0.00013712,1.7116
105,0.00013359,1.6817
106,0.00014095,1.9969
107,0.00013745,1.9692
108,0.00012167,1.5203
109,0.00013015,1.8929
110,0.00014053,2.3055
111,0.00013804,2.3065
112,0.00012077,1.8039
113,0.00012571,2.0552
114,0.00011215,1.6362
115,0.00011434,1.7959
116,0.00011119,1.7498
117,0.00010798,1.6973
118,0.0001122,1.9375
119,0.00010594,1.7613
120,0.00010714,1.8831
121,0.00010719,1.9574
122,0.00012132,2.5665
123,0.00010819,2.14
124,9.9852e-05,1.862
125,9.9789e-05,1.929
126,0.00010264,2.1205
127,0.00010912,2.455
128,8.4094e-05,1.3918
129,9.038e-05,1.7725
130,9.9441e-05,2.2545
131,9.1248e-05,1.9477
132,8.689e-05,1.8012
133,8.7947e-05,1.9192
134,7.7709e-05,1.4468
135,8.2794e-05,1.7866
136,8.199e-05,1.8084
137,7.3948e-05,1.4237
138,7.9242e-05,1.7872
139,7.1887e-05,1.4268
140,7.9708e-05,1.9376
141,6.9738e-05,1.4191
142,7.4515e-05,1.7682
143,6.6009e-05,1.3028
144,6.725e-05,1.4442
145,5.7058e-05,0.79052
146,5.9919e-05,1.0627
147,5.4687e-05,0.72517
148,5.5592e-05,0.85534
149,5.363e-05,0.75782
150,5.6356e-05,1.0312
151,5.2655e-05,0.79391
152,4.9164e-05,0.55332
153,4.6775e-05,0.39395
154,4.9574e-05,0.70291
155,4.7548e-05,0.57797
156,4.1017e-05,-0.0078948
157,3.7564e-05,-0.33429
158,3.873e-05,-0.14635
159,3.8263e-05,-0.14431
160,2.9821e-05,-1.1724
161,3.5896e-05,-0.31301
162,3.2985e-05,-0.62654
163,3.0616e-05,-0.89681
164,3.0334e-05,-0.88389
165,2.6442e-05,-1.4273
166,2.9382e-05,-0.91704
167,2.2537e-05,-2.0167
168,2.2123e-05,-2.0454
169,2.4812e-05,-1.4956
170,2.1179e-05,-2.1319
171,2.2967e-05,-1.7291
172,1.8448e-05,-2.63
173,1.7939e-05,-2.7012
174,1.6186e-05,-3.0977
175,1.6213e-05,-3.0405
176,1.5397e-05,-3.2153
177,1.3545e-05,-3.7227
178,1.3512e-05,-3.6842
179,1.2058e-05,-4.1301
180,1.2154e-05,-4.0472
181,1.2262e-05,-3.9607
182,1.0889e-05,-4.4285
183,1.1313e-05,-4.2153
184,9.4066e-06,-4.9693
185,9.6453e-06,-4.8134
186,8.0752e-06,-5.5382
187,7.3489e-06,-5.901
188,6.7388e-06,-6.231
189,6.8368e-06,-6.1223
190,6.0273e-06,-6.6237
191,5.4235e-06,-7.0365
192,6.0963e-06,-6.4833
193,5.2149e-06,-7.1164
194,4.7386e-06,-7.4875
195,4.6115e-06,-7.5609
196,4.6326e-06,-7.4966
197,4.3132e-06,-7.7627
198,3.5579e-06,-8.5547
199,3.6202e-06,-8.4356
200,3.1561e-06,-8.9879
201,3.195e-06,-8.8914
202,2.8224e-06,-9.3868
203,2.6749e-06,-9.577
204,2.2818e-06,-10.225
205,2.3308e-06,-10.09
206,2.2922e-06,-10.12
207,1.9842e-06,-10.705
208,2.0216e-06,-10.582
209,1.8011e-06,-11.042
210,1.6901e-06,-11.277
211,1.6656e-06,-11.299
212,1.4464e-06,-11.87
213,1.3765e-06,-12.045
214,1.2494e-06,-12.425
215,1.17e-06,-12.669
216,1.0904e-06,-12.935
217,9.3658e-07,-13.555
218,9.1539e-07,-13.615
219,9.4907e-07,-13.418
220,8.3525e-07,-13.933
221,8.1826e-07,-13.983
222,7.4191e-07,-14.369
223,6.5565e-07,-14.867
224,6.4342e-07,-14.91
225,6.1584e-07,-15.062
226,6.0763e-07,-15.081
227,5.1003e-07,-15.804
228,5.3523e-07,-15.556
229,4.5686e-07,-16.205
230,4.2732e-07,-16.458
231,3.6954e-07,-17.051
232,3.6189e-07,-17.104
233,3.8821e-07,-16.762
234,3.4826e-07,-17.197
235,3.3614e-07,-17.314
236,2.8824e-07,-17.944
237,2.7858e-07,-18.056
238,2.6479e-07,-18.239
239,2.4372e-07,-18.563
240,2.2911e-07,-18.795
241,2.0998e-07,-19.138
242,1.9842e-07,-19.348
243,1.7047e-07,-19.972
244,1.665e-07,-20.038
245,1.7858e-07,-19.698
246,1.6356e-07,-20.044
247,1.4911e-07,-20.411
248,1.4471e-07,-20.506
249,1.4167e-07,-20.563
250,1.4242e-07,-20.506
251,1.1268e-07,-21.488
252,9.9486e-08,-21.994
253,1.0148e-07,-21.874
254,1.0312e-07,-21.77
255,9.1262e-08,-22.266
256,8.338e-08,-22.625
257,8.4964e-08,-22.509
258,7.7891e-08,-22.853
259,7.627e-08,-22.91
260,7.2765e-08,-23.081
261,6.5238e-08,-23.522
262,6.2128e-08,-23.701
263,5.7724e-08,-23.987
264,6.5231e-08,-23.423
265,5.1907e-08,-24.383
266,5.0917e-08,-24.434
267,4.7694e-08,-24.685
268,4.4752e-08,-24.929
269,3.9922e-08,-25.393
270,4.164e-08,-25.178
271,3.742e-08,-25.61
272,3.4447e-08,-25.937
273,3.146e-08,-26.299
274,3.4117e-08,-25.915
275,3.59e-08,-25.662
276,3.012e-08,-26.393
277,2.7084e-08,-26.823
278,2.9141e-08,-26.474
279,2.5772e-08,-26.976
280,2.2823e-08,-27.473
281,2.4116e-08,-27.203
282,1.9658e-08,-28.06
283,1.8906e-08,-28.198
284,1.8673e-08,-28.221
285,1.9142e-08,-28.083
286,1.7566e-08,-28.426
287,1.7323e-08,-28.456
288,1.5986e-08,-28.775
289,1.4738e-08,-29.098
290,1.4576e-08,-29.116
291,1.314e-08,-29.536
292,1.1547e-08,-30.068
293,1.2203e-08,-29.798
294,1.242e-08,-29.692
295,1.1672e-08,-29.932
296,1.0538e-08,-30.347
297,1.0442e-08,-30.357
298,9.7571e-09,-30.622
299,8.7622e-09,-31.06
300,8.1501e-09,-31.346
301,7.8538e-09,-31.478
302,8.1373e-09,-31.295
303,7.126e-09,-31.843
304,6.5251e-09,-32.197
305,6.8577e-09,-31.952
306,5.8248e-09,-32.633
307,6.27e-09,-32.285
308,5.0166e-09,-33.225
309,6.2011e-09,-32.276
310,4.7462e-09,-33.409
311,4.5729e-09,-33.543
312,4.5777e-09,-33.51
313,4.3378e-09,-33.716
314,4.1371e-09,-33.894
315,4.081e-09,-33.926
316,3.8203e-09,-34.185
317,3.3422e-09,-34.739
318,3.2538e-09,-34.827
319,2.7852e-09,-35.476
320,3.3267e-09,-34.677
321,2.7271e-09,-35.513
322,2.8788e-09,-35.251
323,2.6577e-09,-35.571
324,2.54e-09,-35.741
325,2.3472e-09,-36.057
326,2.3642e-09,-35.999
327,1.87e-09,-36.991
328,1.9697e-09,-36.739
329,1.6748e-09,-37.416
330,1.743e-09,-37.217
331,1.6058e-09,-37.547
332,1.478e-09,-37.881
333,1.4116e-09,-38.054
334,1.3737e-09,-38.146
335,1.2408e-09,-38.562
336,1.2883e-09,-38.373
337,1.149e-09,-38.844
338,1.1979e-09,-38.637
339,1.0355e-09,-39.245
340,9.97e-10,-39.383
341,8.5102e-10,-40.046
342,9.1395e-10,-39.71
343,8.0106e-10,-40.257
344,7.3249e-10,-40.621
345,7.3562e-10,-40.577
346,5.8607e-10,-41.539
347,6.4559e-10,-41.094
348,5.787e-10,-41.544
349,5.2037e-10,-41.98
350,5.4896e-10,-41.723
351,4.947e-10,-42.15
352,4.5063e-10,-42.531
353,4.2831e-10,-42.727
354,3.6528e-10,-43.394
355,3.7112e-10,-43.3
356,3.193e-10,-43.929
357,3.2004e-10,-43.895
358,3.0443e-10,-44.087
359,2.3796e-10,-45.133
360,2.4419e-10,-44.997
361,2.1247e-10,-45.577
362,1.945e-10,-45.937
363,1.8156e-10,-46.212
364,1.6359e-10,-46.64
365,1.7766e-10,-46.258
366,1.4286e-10,-47.181
367,1.4137e-10,-47.203
368,1.2522e-10,-47.706
369,1.3109e-10,-47.484
370,1.0164e-10,-48.565
371,1.009e-10,-48.573
372,7.53e-11,-49.821
373,7.1379e-11,-50.03
374,5.9811e-11,-50.775
375,5.2195e-11,-51.343
376,4.7917e-11,-51.691
377,4.3821e-11,-52.056
378,4.3048e-11,-52.111
379,3.7349e-11,-52.704
380,3.7143e-11,-52.706
381,3.3533e-11,-53.127
382,3.4286e-11,-53.008
383,3.0044e-11,-53.558
384,2.4208e-11,-54.474
385,2.2867e-11,-54.699
386,1.9286e-11,-55.416
387,1.5266e-11,-56.409
388,1.3984e-11,-56.767
389,1.213e-11,-57.362
390,1.0525e-11,-57.957
391,9.1951e-12,-58.521
392,7.6931e-12,-59.273
393,6.9773e-12,-59.675
394,7.1955e-12,-59.519
395,6.5558e-12,-59.902
396,6.6796e-12,-59.799
397,6.7046e-12,-59.76
398,6.4722e-12,-59.892
399,6.5194e-12,-59.838
400,2.2343e-11,-54.467
401,5.8866e-12,-60.238
402,6.1306e-12,-60.04
403,5.4215e-12,-60.553
404,4.7157e-12,-61.137
405,4.5663e-12,-61.255
406,4.2439e-12,-61.552
407,4.1726e-12,-61.604
408,4.3526e-12,-61.399
409,5.2855e-12,-60.535
410,6.1219e-12,-59.875
411,8.1695e-12,-58.601
412,1.0366e-11,-57.546
413,1.388e-11,-56.257
414,1.7569e-11,-55.213
415,2.2013e-11,-54.212
416,2.7631e-11,-53.204
417,2.9105e-11,-52.958
418,3.5081e-11,-52.126
419,3.786e-11,-51.774
420,3.8489e-11,-51.682
421,4.3627e-11,-51.117
422,4.3471e-11,-51.112
423,4.9366e-11,-50.539
424,5.8177e-11,-49.805
425,6.3986e-11,-49.371
426,7.3719e-11,-48.736
427,9.7355e-11,-47.508
428,1.0335e-10,-47.228
429,1.3051e-10,-46.194
430,1.6674e-10,-45.11
431,1.8981e-10,-44.527
432,1.8885e-10,-44.529
433,2.2911e-10,-43.67
434,2.2675e-10,-43.695
435,2.6282e-10,-43.034
436,2.439e-10,-43.338
437,2.7463e-10,-42.803
438,3.3382e-10,-41.935
439,3.8328e-10,-41.316
440,4.0091e-10,-41.101
441,4.4033e-10,-40.673
442,4.9937e-10,-40.107
443,5.6994e-10,-39.514
444,5.7802e-10,-39.433
445,6.6308e-10,-38.817
446,6.5971e-10,-38.82
447,8.5167e-10,-37.691
448,8.2568e-10,-37.806
449,9.1628e-10,-37.335
450,1.0663e-09,-36.657
451,1.1031e-09,-36.49
452,1.199e-09,-36.109
453,1.3257e-09,-35.654
454,1.1787e-09,-36.145
455,1.4511e-09,-35.223
456,1.4097e-09,-35.329
457,1.5988e-09,-34.764
458,1.8813e-09,-34.038
459,1.715e-09,-34.421
460,1.9108e-09,-33.933
461,2.1441e-09,-33.413
462,2.5071e-09,-32.715
463,2.5372e-09,-32.645
464,2.6621e-09,-32.417
465,2.8217e-09,-32.146
466,3.2901e-09,-31.46
467,2.9778e-09,-31.875
468,3.4914e-09,-31.165
469,3.7878e-09,-30.793
470,3.9198e-09,-30.625
471,3.7313e-09,-30.821
472,4.3411e-09,-30.145
473,4.2658e-09,-30.203
474,5.1617e-09,-29.357
475,4.9821e-09,-29.492
476,5.4469e-09,-29.086
477,6.1437e-09,-28.545
478,6.7926e-09,-28.091
479,6.23e-09,-28.448
480,7.2601e-09,-27.766
481,6.7783e-09,-28.046
482,7.2291e-09,-27.748
483,7.4849e-09,-27.579
484,9.2324e-09,-26.65
485,1.0029e-08,-26.273
486,9.0522e-09,-26.7
487,9.7692e-09,-26.351
488,1.1164e-08,-25.753
489,1.0621e-08,-25.952
490,1.0514e-08,-25.978
491,1.347e-08,-24.885
492,1.1511e-08,-25.55
493,1.2644e-08,-25.124
494,1.2944e-08,-25.005
495,1.4401e-08,-24.524
496,1.4699e-08,-24.417
497,1.6445e-08,-23.912
498,1.742e-08,-23.645
499,1.8067e-08,-23.469
500,1.7621e-08,-23.56
501,2.0918e-08,-22.798
502,2.2029e-08,-22.556
503,2.0723e-08,-22.804
504,2.1403e-08,-22.647
505,2.184e-08,-22.542
506,2.4454e-08,-22.034
507,2.5265e-08,-21.875
508,2.3938e-08,-22.092
509,2.6927e-08,-21.564
510,3.0415e-08,-21.018
511,3.1604e-08,-20.834
512,2.9224e-08,-21.157
513,3.1963e-08,-20.751
514,3.0395e-08,-20.953
515,3.2467e-08,-20.649
516,3.3185e-08,-20.538
517,3.3706e-08,-20.453
518,3.7256e-08,-20.001
519,3.6536e-08,-20.069
520,3.8818e-08,-19.79
521,4.1193e-08,-19.515
522,4.8779e-08,-18.764
523,4.5586e-08,-19.042
524,4.3799e-08,-19.199
525,4.5704e-08,-18.997
526,4.9696e-08,-18.617
527,5.566e-08,-18.108
528,4.484e-08,-19.031
529,4.9856e-08,-18.554
530,5.6998e-08,-17.956
531,5.533e-08,-18.069
532,5.4844e-08,-18.09
533,5.8539e-08,-17.791
534,5.3657e-08,-18.153
535,6.0819e-08,-17.593
536,6.1372e-08,-17.537
537,5.8583e-08,-17.723
538,6.436e-08,-17.298
539,6.196e-08,-17.447
540,7.0509e-08,-16.87
541,6.4386e-08,-17.248
542,7.1797e-08,-16.759
543,6.5344e-08,-17.152
544,6.9272e-08,-16.882
545,6.2152e-08,-17.338
546,6.7084e-08,-16.99
547,6.3351e-08,-17.223
548,6.8212e-08,-16.886
549,6.8836e-08,-16.83
550,7.2824e-08,-16.57
551,7.0832e-08,-16.675
552,7.0599e-08,-16.673
553,6.9908e-08,-16.7
554,7.4844e-08,-16.388
555,7.424e-08,-16.408
556,6.7984e-08,-16.774
557,6.2533e-08,-17.122
558,6.8808e-08,-16.691
559,7.1984e-08,-16.479
560,5.8216e-08,-17.386
561,6.871e-08,-16.651
562,6.6685e-08,-16.765
563,6.1903e-08,-17.073
564,6.5591e-08,-16.806
565,6.1033e-08,-17.103
566,6.8462e-08,-16.589
567,5.4319e-08,-17.579
568,5.4954e-08,-17.513
569,6.4277e-08,-16.817
570,5.8865e-08,-17.184
571,6.3132e-08,-16.865
572,5.404e-08,-17.525
573,5.5032e-08,-17.431
574,5.1861e-08,-17.673
575,5.3721e-08,-17.505
576,5.1255e-08,-17.694
577,4.6088e-08,-18.141
578,4.7956e-08,-17.953
579,4.6915e-08,-18.033
580,4.7522e-08,-17.963
581,5.0986e-08,-17.642
582,4.4687e-08,-18.2
583,4.7977e-08,-17.876
584,4.0996e-08,-18.544
585,4.7557e-08,-17.885
586,4.1772e-08,-18.433
587,3.6504e-08,-19.004
588,3.8871e-08,-18.716
589,4.2613e-08,-18.302
590,3.9163e-08,-18.654
591,3.3548e-08,-19.312
592,4.0546e-08,-18.474
593,3.8104e-08,-18.729
594,3.6816e-08,-18.864
595,3.7906e-08,-18.723
596,3.8204e-08,-18.674
597,3.7157e-08,-18.78
598,3.4222e-08,-19.123
599,3.8172e-08,-18.634
600,8.442e-09,-25.173


==> Figs/data/burgers_turbulence/bt1200_UniformFull_04_UniformFull_GaussianGA_Eps0_010.csv <==
f,P,Pdb
1,1.9298e-05,-47.145
2,0.00011892,-33.227
3,0.00041926,-24.233
4,0.0010197,-17.874
5,0.0019678,-13.081
6,0.0035557,-8.9278
7,0.0055064,-5.6894
8,0.0074767,-3.2011
9,0.0097121,-1.042
10,0.011403,0.57029
11,0.013106,2.0027
12,0.01438,3.1613
13,0.014382,3.8571
14,0.013617,4.2633
15,0.012614,4.5302
16,0.011461,4.6747
17,0.0097647,4.5056
18,0.0086397,4.4704
19,0.0068779,3.9496
20,0.0053,3.2634
21,0.0043331,2.8124
22,0.0035302,2.3265
23,0.0028505,1.7838
24,0.0027115,1.9363
25,0.0022906,1.5583
26,0.0020949,1.511
27,0.0022651,2.1782
28,0.0019515,1.8469
29,0.0020131,2.2866
30,0.0019978,2.548
31,0.0019383,2.7015
32,0.0015701,2.0622
33,0.0016003,2.4123
34,0.0013225,1.8434
35,0.0012969,2.0103
36,0.0010139,1.186
37,0.00097195,1.2405
38,0.00098635,1.536
39,0.00096256,1.6556
40,0.00087715,1.472
41,0.00080866,1.3333
42,0.00081386,1.5705
43,0.0007955,1.6758
44,0.00069395,1.2823
45,0.00070019,1.5164
46,0.00060923,1.1029
47,0.00067828,1.756
48,0.00058211,1.2749
49,0.00056985,1.3615
50,0.00058095,1.6208
51,0.00053046,1.398
52,0.00051106,1.4048
53,0.00050059,1.4803
54,0.00040063,0.67534
55,0.00043619,1.204
56,0.00038129,0.77634
57,0.00038539,0.97654
58,0.00040654,1.3596
59,0.00033336,0.6462
60,0.00033831,0.85619
61,0.00034019,1.0238
62,0.0003566,1.3696
63,0.00032582,1.1166
64,0.00030877,1.02
65,0.00029646,0.97786
66,0.00031261,1.3409
67,0.00025842,0.6447
68,0.00027608,1.0605
69,0.00027284,1.1361
70,0.00025731,1.0065
71,0.00022464,0.54008
72,0.00024128,0.97184
73,0.00021548,0.60045
74,0.00024053,1.1964
75,0.00021212,0.76699
76,0.00021317,0.90347
77,0.00022177,1.1888
78,0.00022538,1.3711
79,0.00019166,0.77792
80,0.00020744,1.2307
81,0.00017592,0.62286
82,0.00017684,0.75213
83,0.00016685,0.60471
84,0.00019221,1.3234
85,0.00019216,1.425
86,0.00016186,0.78132
87,0.00016261,0.90184
88,0.00017204,1.246
89,0.00015161,0.79501
90,0.00014071,0.56799
91,0.00017022,1.4908
92,0.00013318,0.52023
93,0.00013779,0.76176
94,0.00013144,0.64969
95,0.0001384,0.96584
96,0.00013104,0.81957
97,0.00013724,1.1104
98,0.00013854,1.2402
99,0.00013341,1.1646
100,0.00012297,0.89792
101,0.00013705,1.4553
102,0.00013633,1.518
103,0.00012105,1.0865
104,0.00011716,1.0284
105,0.00011243,0.93262
106,0.00012059,1.3191
107,0.00011659,1.2543
108,0.00010331,0.80984
109,0.00011152,1.2222
110,0.00011972,1.6096
111,0.00011783,1.619
112,0.00010443,1.1724
113,0.0001083,1.4077
114,9.6143e-05,0.96726
115,9.77e-05,1.1129
116,9.5944e-05,1.1093
117,9.5225e-05,1.1512
118,9.6651e-05,1.2897
119,9.3505e-05,1.2193
120,9.4721e-05,1.3481
121,9.422e-05,1.3971
122,0.00010935,2.1156
123,9.5906e-05,1.6165
124,8.8587e-05,1.3422
125,9.0508e-05,1.5051
126,9.4598e-05,1.7662
127,0.00010159,2.1445
128,8.0443e-05,1.1991
129,8.55e-05,1.5314
130,9.6223e-05,2.1117
131,8.952e-05,1.8646
132,8.5097e-05,1.7106
133,8.8105e-05,1.927
134,7.8605e-05,1.4966
135,8.5705e-05,1.9367
136,8.4242e-05,1.9261
137,7.8177e-05,1.6652
138,8.7791e-05,2.2321
139,7.9483e-05,1.863
140,8.7343e-05,2.3349
141,8.0122e-05,2.0219
142,8.7384e-05,2.4601
143,7.8398e-05,2.0498
144,8.3503e-05,2.3843
145,7.1313e-05,1.7591
146,7.8351e-05,2.2275
147,7.1374e-05,1.8818
148,7.6214e-05,2.2256
149,7.5317e-05,2.2326
150,8.355e-05,2.7413
151,7.6896e-05,2.4386
152,7.5519e-05,2.4174
153,7.2542e-05,2.2997
154,8.2203e-05,2.8993
155,8.0599e-05,2.8699
156,7.1719e-05,2.4189
157,6.9003e-05,2.3067
158,7.5496e-05,2.7524
159,7.7424e-05,2.9167
160,6.3308e-05,2.097
161,7.9723e-05,3.1523
162,7.3428e-05,2.8489
163,7.1057e-05,2.7598
164,7.1593e-05,2.8456
165,6.8812e-05,2.7263
166,7.7486e-05,3.2944
167,6.1727e-05,2.3591
168,6.4326e-05,2.5901
169,7.5607e-05,3.3433
170,6.7757e-05,2.9185
171,7.5893e-05,3.4619
172,6.5188e-05,2.8523
173,6.6638e-05,2.9981
174,6.3031e-05,2.8066
175,6.9162e-05,3.2594
176,6.6946e-05,3.1675
177,6.0426e-05,2.7717
178,6.586e-05,3.1946
179,5.962e-05,2.811
180,6.248e-05,3.0629
181,6.6516e-05,3.3828
182,6.1909e-05,3.119
183,6.9449e-05,3.6657
184,5.8953e-05,3.0014
185,6.3429e-05,3.3663
186,5.5275e-05,2.8156
187,5.2501e-05,2.6385
188,5.0815e-05,2.543
189,5.527e-05,2.9541
190,5.031e-05,2.5916
191,4.8169e-05,2.4484
192,5.5619e-05,3.1182
193,4.9552e-05,2.6618
194,4.627e-05,2.409
195,4.6744e-05,2.4979
196,4.8761e-05,2.7259
197,4.7781e-05,2.6819
198,4.0003e-05,1.9543
199,4.3149e-05,2.3267
200,3.7867e-05,1.8033
201,4.0619e-05,2.1512
202,3.692e-05,1.7796
203,3.7124e-05,1.8465
204,3.2273e-05,1.281
205,3.3992e-05,1.5489
206,3.4787e-05,1.6915
207,3.0946e-05,1.2255
208,3.1657e-05,1.3659
209,2.9305e-05,1.0723
210,2.7632e-05,0.8585
211,2.8149e-05,0.98029
212,2.5029e-05,0.51109
213,2.447e-05,0.45384
214,2.2501e-05,0.1303
215,2.1041e-05,-0.1206
216,2.0031e-05,-0.29384
217,1.8e-05,-0.71809
218,1.7308e-05,-0.84832
219,1.8304e-05,-0.56562
220,1.6376e-05,-1.0094
221,1.6538e-05,-0.92725
222,1.5077e-05,-1.2898
223,1.3532e-05,-1.7202
224,1.3196e-05,-1.7907
225,1.2927e-05,-1.8413
226,1.2748e-05,-1.8633
227,1.1024e-05,-2.4561
228,1.1587e-05,-2.2015
229,9.6881e-06,-2.9409
230,9.5085e-06,-2.9843
231,7.9105e-06,-3.7457
232,7.8911e-06,-3.7188
233,8.2803e-06,-3.4724
234,7.4021e-06,-3.9221
235,7.3631e-06,-3.9081
236,6.2777e-06,-4.5637
237,6.0255e-06,-4.7051
238,5.7228e-06,-4.8924
239,5.1488e-06,-5.3149
240,4.9807e-06,-5.4228
241,4.534e-06,-5.7949
242,4.3218e-06,-5.967
243,3.537e-06,-6.8015
244,3.5424e-06,-6.7592
245,3.7504e-06,-6.4759
246,3.4107e-06,-6.8528
247,3.1993e-06,-7.0956
248,3.0711e-06,-7.2381
249,2.8276e-06,-7.5618
250,2.8153e-06,-7.5459
251,2.286e-06,-8.4158
252,1.9991e-06,-8.9637
253,2.0392e-06,-8.8429
254,1.9494e-06,-9.0044
255,1.8337e-06,-9.2359
256,1.5501e-06,-9.9316
257,1.5796e-06,-9.8158
258,1.5178e-06,-9.9554
259,1.3689e-06,-10.37
260,1.3134e-06,-10.516
261,1.2292e-06,-10.771
262,1.0632e-06,-11.368
263,1.0782e-06,-11.274
264,1.0784e-06,-11.24
265,9.2116e-07,-11.892
266,8.6401e-07,-12.137
267,7.7039e-07,-12.603
268,7.1756e-07,-12.879
269,6.9013e-07,-13.016
270,6.4939e-07,-13.248
271,6.0627e-07,-13.514
272,5.606e-07,-13.822
273,4.8023e-07,-14.462
274,5.1387e-07,-14.136
275,5.3594e-07,-13.922
276,4.3611e-07,-14.786
277,4.1486e-07,-14.971
278,3.9862e-07,-15.113
279,3.8713e-07,-15.209
280,3.1377e-07,-16.091
281,3.3139e-07,-15.822
282,2.7358e-07,-16.624
283,2.534e-07,-16.926
284,2.6077e-07,-16.771
285,2.5106e-07,-16.905
286,2.3975e-07,-17.075
287,2.3897e-07,-17.059
288,2.1057e-07,-17.578
289,1.5775e-07,-18.802
290,1.7284e-07,-18.376
291,1.7766e-07,-18.226
292,1.4135e-07,-19.189
293,1.3966e-07,-19.212
294,1.5021e-07,-18.866
295,1.2559e-07,-19.614
296,1.2332e-07,-19.664
297,1.1662e-07,-19.877
298,1.119e-07,-20.027
299,9.8605e-08,-20.548
300,9.4119e-08,-20.721
301,8.6931e-08,-21.037
302,8.1539e-08,-21.286
303,7.606e-08,-21.56
304,7.6803e-08,-21.489
305,7.1463e-08,-21.773
306,6.5305e-08,-22.136
307,6.6058e-08,-22.058
308,5.2229e-08,-23.05
309,6.0054e-08,-22.415
310,4.976e-08,-23.204
311,5.0632e-08,-23.101
312,4.3058e-08,-23.776
313,4.2836e-08,-23.771
314,4.1785e-08,-23.851
315,3.7323e-08,-24.314
316,3.4883e-08,-24.58
317,3.71e-08,-24.285
318,3.1161e-08,-25.015
319,3.0643e-08,-25.061
320,3.0316e-08,-25.08
321,2.9669e-08,-25.147
322,2.8511e-08,-25.293
323,2.4317e-08,-25.957
324,2.2669e-08,-26.235
325,2.4236e-08,-25.918
326,2.3299e-08,-26.062
327,2.0631e-08,-26.564
328,1.9078e-08,-26.877
329,1.7843e-08,-27.141
330,1.8933e-08,-26.857
331,1.5713e-08,-27.641
332,1.6412e-08,-27.426
333,1.661e-08,-27.348
334,1.495e-08,-27.779
335,1.504e-08,-27.727
336,1.5592e-08,-27.544
337,1.4343e-08,-27.881
338,1.3995e-08,-27.962
339,1.2534e-08,-28.415
340,1.3602e-08,-28.034
341,1.2673e-08,-28.316
342,1.2225e-08,-28.447
343,1.2116e-08,-28.461
344,1.2037e-08,-28.464
345,1.1741e-08,-28.547
346,1.1125e-08,-28.756
347,1.2128e-08,-28.355
348,1.0193e-08,-29.085
349,1.1461e-08,-28.551
350,1.2588e-08,-28.119
351,1.1691e-08,-28.415
352,1.2384e-08,-28.141
353,1.286e-08,-27.952
354,1.1862e-08,-28.278
355,1.2193e-08,-28.134
356,1.123e-08,-28.467
357,1.0485e-08,-28.741
358,1.1832e-08,-28.192
359,1.2206e-08,-28.032
360,1.2843e-08,-27.787
361,1.1855e-08,-28.111
362,1.3578e-08,-27.497
363,1.3235e-08,-27.585
364,1.3099e-08,-27.605
365,1.5007e-08,-26.991
366,1.3763e-08,-27.343
367,1.5522e-08,-26.797
368,1.3943e-08,-27.239
369,1.3974e-08,-27.206
370,1.6064e-08,-26.577
371,1.551e-08,-26.706
372,1.7149e-08,-26.247
373,1.636e-08,-26.428
374,1.8175e-08,-25.948
375,1.7286e-08,-26.143
376,1.7009e-08,-26.189
377,1.6902e-08,-26.194
378,1.7947e-08,-25.91
379,1.9017e-08,-25.636
380,1.8279e-08,-25.785
381,2.0114e-08,-25.346
382,1.8286e-08,-25.738
383,1.7797e-08,-25.833
384,1.9664e-08,-25.377
385,1.9907e-08,-25.301
386,2.0702e-08,-25.108
387,2.1407e-08,-24.94
388,2.1556e-08,-24.888
389,2.3782e-08,-24.439
390,2.2239e-08,-24.708
391,2.2469e-08,-24.641
392,2.2588e-08,-24.596
393,2.258e-08,-24.575
394,2.2141e-08,-24.638
395,2.2145e-08,-24.615
396,1.9875e-08,-25.063
397,2.2855e-08,-24.434
398,2.2464e-08,-24.487
399,2.3118e-08,-24.341
400,2.1405e-08,-24.654
401,2.3318e-08,-24.26
402,2.2159e-08,-24.46
403,2.3522e-08,-24.179
404,2.4693e-08,-23.947
405,2.239e-08,-24.35
406,2.1553e-08,-24.494
407,2.1444e-08,-24.495
408,2.2732e-08,-24.22
409,1.9944e-08,-24.767
410,2.1224e-08,-24.476
411,2.2103e-08,-24.279
412,1.9546e-08,-24.791
413,1.9407e-08,-24.801
414,1.9398e-08,-24.783
415,2.1873e-08,-24.24
416,2.0857e-08,-24.426
417,2.3719e-08,-23.846
418,1.879e-08,-24.837
419,2.0595e-08,-24.418
420,2.0155e-08,-24.491
421,2.0012e-08,-24.501
422,2.1836e-08,-24.102
423,1.8755e-08,-24.742
424,1.8773e-08,-24.717
425,1.9704e-08,-24.487
426,1.7508e-08,-24.979
427,2.071e-08,-24.23
428,1.8162e-08,-24.779
429,2.1428e-08,-24.041
430,2.3676e-08,-23.588
431,1.947e-08,-24.417
432,1.9698e-08,-24.346
433,1.9196e-08,-24.438
434,2.0289e-08,-24.178
435,2.1884e-08,-23.829
436,2.1182e-08,-23.951
437,2.279e-08,-23.613
438,2.2876e-08,-23.577
439,2.3243e-08,-23.488
440,2.3074e-08,-23.5
441,2.3924e-08,-23.323
442,2.8131e-08,-22.6
443,2.4929e-08,-23.105
444,2.6105e-08,-22.885
445,2.5413e-08,-22.982
446,2.7818e-08,-22.57
447,2.5256e-08,-22.97
448,3.0236e-08,-22.169
449,2.8266e-08,-22.442
450,3.3755e-08,-21.652
451,3.1183e-08,-21.977
452,3.4681e-08,-21.496
453,3.2214e-08,-21.798
454,3.8932e-08,-20.956
455,3.9968e-08,-20.823
456,3.6656e-08,-21.179
457,3.7897e-08,-21.016
458,4.4281e-08,-20.321
459,4.5178e-08,-20.214
460,3.8409e-08,-20.901
461,5.0929e-08,-19.656
462,4.8568e-08,-19.844
463,5.0785e-08,-19.631
464,5.1211e-08,-19.576
465,5.2593e-08,-19.442
466,6.0247e-08,-18.833
467,4.9929e-08,-19.63
468,5.544e-08,-19.157
469,6.5704e-08,-18.401
470,6.5678e-08,-18.384
471,7.4495e-08,-17.818
472,6.5364e-08,-18.368
473,6.9676e-08,-18.072
474,6.7331e-08,-18.202
475,7.7876e-08,-17.552
476,7.8447e-08,-17.502
477,7.3495e-08,-17.767
478,8.4372e-08,-17.149
479,7.9908e-08,-17.367
480,8.6334e-08,-17.013
481,9.4825e-08,-16.588
482,9.1088e-08,-16.744
483,1.0893e-07,-15.95
484,9.5508e-08,-16.503
485,1.0602e-07,-16.031
486,9.5701e-08,-16.458
487,9.4307e-08,-16.504
488,9.4781e-08,-16.464
489,1.0715e-07,-15.914
490,1.0071e-07,-16.166
491,9.9652e-08,-16.194
492,1.1934e-07,-15.393
493,1.0977e-07,-15.738
494,1.0679e-07,-15.84
495,1.1251e-07,-15.596
496,1.2113e-07,-15.258
497,1.2184e-07,-15.215
498,1.0649e-07,-15.782
499,1.1824e-07,-15.31
500,1.0785e-07,-15.692
501,1.1903e-07,-15.247
502,1.1209e-07,-15.49
503,1.1664e-07,-15.3
504,1.0361e-07,-15.797
505,1.1362e-07,-15.379
506,1.1916e-07,-15.156
507,1.1041e-07,-15.47
508,1.1609e-07,-15.235
509,1.1107e-07,-15.41
510,1.0847e-07,-15.496
511,1.1408e-07,-15.259
512,1.0433e-07,-15.63
513,1.0468e-07,-15.599
514,9.9398e-08,-15.807
515,9.5619e-08,-15.958
516,9.3714e-08,-16.029
517,8.6929e-08,-16.339
518,8.6191e-08,-16.359
519,9.3911e-08,-15.969
520,8.5794e-08,-16.345
521,8.9176e-08,-16.161
522,8.3792e-08,-16.415
523,7.7847e-08,-16.718
524,7.7391e-08,-16.726
525,7.8123e-08,-16.669
526,7.9672e-08,-16.567
527,7.0205e-08,-17.1
528,7.6485e-08,-16.712
529,6.5359e-08,-17.378
530,6.6131e-08,-17.31
531,5.6414e-08,-17.984
532,5.7866e-08,-17.858
533,6.1763e-08,-17.558
534,5.6905e-08,-17.898
535,5.8081e-08,-17.793
536,5.0623e-08,-18.373
537,4.9969e-08,-18.414
538,4.8755e-08,-18.504
539,4.4985e-08,-18.838
540,4.4369e-08,-18.881
541,4.1457e-08,-19.16
542,4.0326e-08,-19.264
543,3.4053e-08,-19.982
544,3.5212e-08,-19.821
545,3.7831e-08,-19.494
546,3.5144e-08,-19.798
547,3.4029e-08,-19.922
548,3.3377e-08,-19.99
549,3.1109e-08,-20.28
550,3.2387e-08,-20.089
551,2.652e-08,-20.941
552,2.3707e-08,-21.412
553,2.4842e-08,-21.194
554,2.4093e-08,-21.311
555,2.3538e-08,-21.397
556,2.0174e-08,-22.051
557,2.0812e-08,-21.9
558,2.0775e-08,-21.892
559,1.8987e-08,-22.267
560,1.8379e-08,-22.393
561,1.7968e-08,-22.476
562,1.5914e-08,-22.988
563,1.6274e-08,-22.875
564,1.7113e-08,-22.641
565,1.4724e-08,-23.279
566,1.4091e-08,-23.454
567,1.2901e-08,-23.822
568,1.2422e-08,-23.971
569,1.2144e-08,-24.054
570,1.1808e-08,-24.161
571,1.1326e-08,-24.327
572,1.0574e-08,-24.609
573,9.3461e-09,-25.131
574,1.0231e-08,-24.723
575,1.0454e-08,-24.614
576,9.1723e-09,-25.167
577,8.6682e-09,-25.397
578,8.7793e-09,-25.327
579,8.8661e-09,-25.269
580,7.4629e-09,-26.002
581,8.0683e-09,-25.649
582,6.6343e-09,-26.484
583,6.7757e-09,-26.377
584,6.8836e-09,-26.294
585,6.8364e-09,-26.309
586,6.8126e-09,-26.309
587,6.8784e-09,-26.252
588,6.0647e-09,-26.784
589,5.411e-09,-27.265
590,5.7929e-09,-26.954
591,6.171e-09,-26.665
592,5.146e-09,-27.439
593,5.4978e-09,-27.137
594,5.8863e-09,-26.826
595,5.7137e-09,-26.941
596,5.3176e-09,-27.238
597,5.6397e-09,-26.968
598,5.1546e-09,-27.344
599,5.0921e-09,-27.382
600,1.2095e-09,-33.611


==> Figs/data/burgers_turbulence/bt1200_UniformFull_05_UniformFull_GaussianGA_Eps0_010.csv <==
f,P,Pdb
1,1.931e-05,-47.142
2,0.00011913,-33.219
3,0.00041934,-24.232
4,0.0010197,-17.874
5,0.0019673,-13.082
6,0.0035556,-8.9278
7,0.0055059,-5.6898
8,0.0074747,-3.2023
9,0.0097113,-1.0424
10,0.0114,0.56903
11,0.013103,2.0014
12,0.014375,3.1598
13,0.014374,3.8546
14,0.013608,4.2606
15,0.012608,4.5281
16,0.011453,4.6717
17,0.0097563,4.5018
18,0.0086312,4.4662
19,0.0068713,3.9455
20,0.0052939,3.2583
21,0.0043277,2.8069
22,0.0035251,2.3202
23,0.0028462,1.7772
24,0.0027069,1.929
25,0.0022858,1.5492
26,0.0020908,1.5026
27,0.0022594,2.1673
28,0.001947,1.8369
29,0.0020076,2.2746
30,0.0019914,2.5341
31,0.0019315,2.6863
32,0.0015646,2.0469
33,0.0015941,2.3955
34,0.0013177,1.8276
35,0.0012912,1.9914
36,0.0010094,1.1668
37,0.00096688,1.2178
38,0.00098106,1.5126
39,0.00095747,1.6325
40,0.00087248,1.4488
41,0.00080351,1.3056
42,0.0008083,1.5407
43,0.00078978,1.6444
44,0.0006888,1.25
45,0.00069479,1.4828
46,0.0006042,1.067
47,0.00067247,1.7187
48,0.00057675,1.2347
49,0.00056441,1.3199
50,0.000575,1.5761
51,0.0005247,1.3505
52,0.00050536,1.3561
53,0.00049475,1.4294
54,0.00039566,0.62108
55,0.00043048,1.1468
56,0.00037587,0.71412
57,0.00038002,0.91558
58,0.00040046,1.2941
59,0.00032827,0.57939
60,0.00033295,0.78687
61,0.00033457,0.95152
62,0.0003498,1.2861
63,0.00031967,1.0338
64,0.00030274,0.93428
65,0.00029015,0.88444
66,0.00030596,1.2475
67,0.00025263,0.54641
68,0.00026984,0.96126
69,0.00026615,1.0282
70,0.00025086,0.89629
71,0.00021888,0.42726
72,0.0002348,0.85362
73,0.00020952,0.47875
74,0.00023344,1.0664
75,0.00020533,0.62565
76,0.00020646,0.76458
77,0.00021451,1.0443
78,0.00021757,1.2179
79,0.00018496,0.62328
80,0.00019997,1.0714
81,0.00016935,0.45756
82,0.00016985,0.57692
83,0.00016005,0.42408
84,0.0001842,1.1385
85,0.00018374,1.2304
86,0.00015435,0.57516
87,0.0001548,0.68818
88,0.00016354,1.0258
89,0.00014383,0.56618
90,0.00013325,0.33139
91,0.00016103,1.25
92,0.00012564,0.26719
93,0.00012971,0.49948
94,0.00012383,0.39086
95,0.00013013,0.69839
96,0.00012295,0.54261
97,0.00012819,0.81398
98,0.0001294,0.94394
99,0.00012424,0.85529
100,0.00011445,0.58624
101,0.00012724,1.1328
102,0.00012627,1.1849
103,0.00011167,0.73599
104,0.00010786,0.66947
105,0.00010321,0.56092
106,0.00011044,0.93729
107,0.00010644,0.85878
108,9.4283e-05,0.41282
109,0.00010149,0.81284
110,0.00010852,1.1829
111,0.00010655,1.182
112,9.4426e-05,0.7353
113,9.7519e-05,0.95247
114,8.6404e-05,0.50343
115,8.7525e-05,0.63527
116,8.5663e-05,0.6171
117,8.5074e-05,0.66169
118,8.5889e-05,0.77701
119,8.2968e-05,0.70006
120,8.3783e-05,0.8152
121,8.2871e-05,0.83974
122,9.6243e-05,1.5609
123,8.3907e-05,1.0361
124,7.7425e-05,0.75723
125,7.8919e-05,0.91001
126,8.2458e-05,1.1697
127,8.7955e-05,1.5187
128,6.9835e-05,0.58496
129,7.378e-05,0.89119
130,8.2662e-05,1.4519
131,7.6942e-05,1.2071
132,7.3107e-05,1.0511
133,7.5384e-05,1.2498
134,6.6777e-05,0.78834
135,7.2843e-05,1.2305
136,7.113e-05,1.1913
137,6.5834e-05,0.91892
138,7.4334e-05,1.5095
139,6.7059e-05,1.1249
140,7.3313e-05,1.5744
141,6.7408e-05,1.2715
142,7.2756e-05,1.6645
143,6.5565e-05,1.2734
144,6.9619e-05,1.5945
145,5.9395e-05,0.96486
146,6.5494e-05,1.4491
147,5.9175e-05,1.0678
148,6.2987e-05,1.3977
149,6.1995e-05,1.3873
150,6.9429e-05,1.9373
151,6.3016e-05,1.574
152,6.1981e-05,1.5595
153,5.9909e-05,1.4687
154,6.7918e-05,2.0702
155,6.6826e-05,2.0561
156,5.932e-05,1.5945
157,5.6953e-05,1.4732
158,6.2477e-05,1.9303
159,6.4736e-05,2.1394
160,5.2873e-05,1.3147
161,6.6164e-05,2.3427
162,6.0449e-05,2.0042
163,5.8673e-05,1.9282
164,5.872e-05,1.9847
165,5.7261e-05,1.9283
166,6.4263e-05,2.4818
167,5.1776e-05,1.5956
168,5.3813e-05,1.8151
169,6.3845e-05,2.609
170,5.7324e-05,2.1923
171,6.4693e-05,2.7685
172,5.6488e-05,2.2301
173,5.82e-05,2.4102
174,5.4844e-05,2.2022
175,6.2146e-05,2.7949
176,5.9183e-05,2.6323
177,5.4487e-05,2.3224
178,5.9975e-05,2.7881
179,5.4301e-05,2.4052
180,5.6041e-05,2.5905
181,6.0992e-05,3.0063
182,5.8787e-05,2.8942
183,6.5836e-05,3.4337
184,5.5775e-05,2.7607
185,6.1742e-05,3.2492
186,5.5773e-05,2.8545
187,5.2134e-05,2.608
188,5.249e-05,2.6839
189,5.9127e-05,3.2471
190,5.4664e-05,2.9521
191,5.553e-05,3.066
192,6.3576e-05,3.699
193,5.8341e-05,3.3709
194,5.4017e-05,3.0813
195,5.677e-05,3.3419
196,6.0176e-05,3.6393
197,6.1587e-05,3.7842
198,5.3307e-05,3.2012
199,5.9796e-05,3.7438
200,5.2481e-05,3.2206
201,5.9643e-05,3.8195
202,5.6766e-05,3.6479
203,6.1097e-05,4.0101
204,5.3813e-05,3.5015
205,5.77e-05,3.8468
206,6.2053e-05,4.205
207,5.8122e-05,3.9628
208,6.1072e-05,4.2197
209,5.9003e-05,4.1116
210,5.8196e-05,4.0933
211,5.9621e-05,4.2396
212,5.7203e-05,4.1009
213,5.8456e-05,4.2359
214,5.6063e-05,4.0951
215,5.2211e-05,3.8264
216,5.2376e-05,3.8804
217,5.0479e-05,3.7603
218,5.0008e-05,3.7596
219,5.4221e-05,4.1505
220,5.0676e-05,3.8965
221,5.4023e-05,4.2137
222,5.1347e-05,4.0322
223,4.813e-05,3.7902
224,4.8167e-05,3.8325
225,5.0086e-05,4.0408
226,5.1355e-05,4.188
227,4.6702e-05,3.8139
228,5.0128e-05,4.1595
229,4.294e-05,3.5254
230,4.4048e-05,3.6738
231,3.6965e-05,2.9502
232,3.8107e-05,3.1198
233,4.1249e-05,3.5012
234,3.8541e-05,3.2436
235,3.9359e-05,3.3718
236,3.4578e-05,2.8463
237,3.4096e-05,2.822
238,3.3759e-05,2.8154
239,3.0878e-05,2.4645
240,3.0323e-05,2.422
241,2.836e-05,2.1674
242,2.7881e-05,2.1293
243,2.2738e-05,1.2797
244,2.3533e-05,1.4646
245,2.5941e-05,1.9232
246,2.3189e-05,1.4716
247,2.2505e-05,1.3768
248,2.1802e-05,1.274
249,2.0541e-05,1.0503
250,2.0974e-05,1.1756
251,1.7006e-05,0.29958
252,1.5254e-05,-0.13811
253,1.5601e-05,-0.0059723
254,1.5051e-05,-0.12759
255,1.4409e-05,-0.28295
256,1.2168e-05,-0.98289
257,1.2628e-05,-0.78815
258,1.2242e-05,-0.88905
259,1.1074e-05,-1.2911
260,1.0665e-05,-1.4208
261,1.0122e-05,-1.6147
262,8.6079e-06,-2.285
263,8.7901e-06,-2.1609
264,8.8253e-06,-2.1106
265,7.6247e-06,-2.7129
266,7.1781e-06,-2.9422
267,6.4444e-06,-3.3779
268,6.0139e-06,-3.6458
269,5.8339e-06,-3.7454
270,5.4314e-06,-4.0236
271,5.0502e-06,-4.3075
272,4.6862e-06,-4.6004
273,3.959e-06,-5.3009
274,4.2534e-06,-4.9576
275,4.5169e-06,-4.665
276,3.629e-06,-5.5839
277,3.4151e-06,-5.8164
278,3.2558e-06,-5.9925
279,3.1946e-06,-6.0438
280,2.5647e-06,-6.9665
281,2.7041e-06,-6.7056
282,2.2254e-06,-7.521
283,2.0718e-06,-7.8008
284,2.1073e-06,-7.6964
285,2.0474e-06,-7.7911
286,1.9385e-06,-7.998
287,1.9189e-06,-8.0118
288,1.664e-06,-8.6005
289,1.2471e-06,-9.8232
290,1.3649e-06,-9.401
291,1.3662e-06,-9.367
292,1.0921e-06,-10.31
293,1.067e-06,-10.381
294,1.1519e-06,-10.019
295,9.5526e-07,-10.802
296,9.4443e-07,-10.822
297,8.8841e-07,-11.059
298,8.6486e-07,-11.146
299,7.3592e-07,-11.818
300,7.04e-07,-11.982
301,6.3783e-07,-12.382
302,6.1203e-07,-12.532
303,5.5975e-07,-12.891
304,5.6366e-07,-12.832
305,5.1536e-07,-13.193
306,4.6348e-07,-13.625
307,4.6091e-07,-13.621
308,3.6557e-07,-14.599
309,4.1503e-07,-14.02
310,3.4431e-07,-14.803
311,3.5092e-07,-14.693
312,2.9253e-07,-15.455
313,2.8727e-07,-15.506
314,2.878e-07,-15.47
315,2.553e-07,-15.963
316,2.3984e-07,-16.207
317,2.5143e-07,-15.975
318,2.0535e-07,-16.827
319,1.9943e-07,-16.926
320,1.9304e-07,-17.041
321,1.8616e-07,-17.171
322,1.7246e-07,-17.476
323,1.4729e-07,-18.134
324,1.3856e-07,-18.373
325,1.4689e-07,-18.092
326,1.344e-07,-18.452
327,1.1628e-07,-19.054
328,1.1272e-07,-19.163
329,9.9239e-08,-19.689
330,1.0632e-07,-19.363
331,8.6661e-08,-20.225
332,8.5745e-08,-20.245
333,8.4815e-08,-20.266
334,7.8034e-08,-20.602
335,7.3332e-08,-20.846
336,7.357e-08,-20.806
337,6.8973e-08,-21.061
338,6.4772e-08,-21.308
339,5.9974e-08,-21.616
340,5.5541e-08,-21.924
341,4.688e-08,-22.635
342,4.4345e-08,-22.851
343,4.7866e-08,-22.494
344,4.3555e-08,-22.878
345,3.9083e-08,-23.324
346,3.7669e-08,-23.459
347,3.6334e-08,-23.59
348,3.2746e-08,-24.017
349,3.1277e-08,-24.191
350,3.2833e-08,-23.956
351,3.0578e-08,-24.24
352,2.7799e-08,-24.629
353,2.5457e-08,-24.987
354,2.48e-08,-25.075
355,2.3361e-08,-25.311
356,2.2353e-08,-25.478
357,1.9629e-08,-26.018
358,1.868e-08,-26.209
359,1.8818e-08,-26.152
360,1.7131e-08,-26.536
361,1.6663e-08,-26.632
362,1.5578e-08,-26.901
363,1.5279e-08,-26.961
364,1.5034e-08,-27.007
365,1.5576e-08,-26.83
366,1.4761e-08,-27.039
367,1.3602e-08,-27.371
368,1.232e-08,-27.777
369,1.2419e-08,-27.719
370,1.2107e-08,-27.806
371,1.2022e-08,-27.813
372,1.0791e-08,-28.258
373,1.0473e-08,-28.365
374,9.8354e-09,-28.615
375,1.0368e-08,-28.362
376,9.1417e-09,-28.886
377,9.8719e-09,-28.529
378,1.0293e-08,-28.325
379,9.6147e-09,-28.598
380,1.1039e-08,-27.975
381,1.0255e-08,-28.272
382,1.0106e-08,-28.313
383,9.5515e-09,-28.535
384,1.0862e-08,-27.954
385,9.3251e-09,-28.594
386,1.0799e-08,-27.934
387,1.0632e-08,-27.98
388,1.0797e-08,-27.89
389,1.0927e-08,-27.816
390,1.1611e-08,-27.53
391,1.1587e-08,-27.517
392,1.18e-08,-27.415
393,1.1498e-08,-27.506
394,1.3039e-08,-26.938
395,1.375e-08,-26.685
396,1.2822e-08,-26.966
397,1.4456e-08,-26.424
398,1.5205e-08,-26.183
399,1.6257e-08,-25.87
400,1.3906e-08,-26.527
401,1.8153e-08,-25.348
402,1.8062e-08,-25.348
403,1.8683e-08,-25.179
404,1.9639e-08,-24.941
405,2.0297e-08,-24.777
406,2.3975e-08,-24.032
407,1.933e-08,-24.946
408,2.1215e-08,-24.52
409,2.5876e-08,-23.637
410,2.5502e-08,-23.679
411,2.849e-08,-23.176
412,2.7095e-08,-23.373
413,2.9742e-08,-22.947
414,2.9179e-08,-23.009
415,3.3281e-08,-22.417
416,3.1654e-08,-22.614
417,3.5807e-08,-22.058
418,4.0243e-08,-21.53
419,3.7228e-08,-21.847
420,3.8929e-08,-21.632
421,4.6953e-08,-20.798
422,4.5768e-08,-20.888
423,5.5866e-08,-20.002
424,4.8231e-08,-20.619
425,5.7447e-08,-19.84
426,5.3511e-08,-20.127
427,5.0671e-08,-20.344
428,5.6468e-08,-19.853
429,6.4068e-08,-19.284
430,6.1617e-08,-19.434
431,6.549e-08,-19.149
432,7.8646e-08,-18.334
433,7.9651e-08,-18.258
434,7.4557e-08,-18.525
435,7.9438e-08,-18.23
436,8.756e-08,-17.787
437,9.5139e-08,-17.407
438,9.0533e-08,-17.602
439,1.0435e-07,-16.966
440,9.6544e-08,-17.284
441,1.1251e-07,-16.599
442,1.1188e-07,-16.604
443,1.1972e-07,-16.29
444,1.1439e-07,-16.468
445,1.2674e-07,-16.004
446,1.4801e-07,-15.31
447,1.3142e-07,-15.807
448,1.504e-07,-15.202
449,1.4876e-07,-15.23
450,1.5771e-07,-14.957
451,1.6053e-07,-14.861
452,1.6254e-07,-14.788
453,1.7847e-07,-14.362
454,1.8048e-07,-14.295
455,1.7351e-07,-14.446
456,1.8889e-07,-14.059
457,1.7747e-07,-14.31
458,1.8297e-07,-14.159
459,2.0517e-07,-13.643
460,1.9324e-07,-13.884
461,2.2068e-07,-13.288
462,2.187e-07,-13.309
463,2.1293e-07,-13.406
464,2.1746e-07,-13.296
465,2.3677e-07,-12.908
466,2.4984e-07,-12.656
467,2.4309e-07,-12.756
468,2.5651e-07,-12.504
469,2.4029e-07,-12.769
470,2.5282e-07,-12.53
471,2.1743e-07,-13.166
472,2.3543e-07,-12.803
473,2.575e-07,-12.395
474,2.4801e-07,-12.54
475,2.7159e-07,-12.127
476,2.3293e-07,-12.776
477,2.4582e-07,-12.523
478,2.3889e-07,-12.629
479,2.3724e-07,-12.641
480,2.3875e-07,-12.596
481,2.3225e-07,-12.697
482,2.2537e-07,-12.81
483,2.0637e-07,-13.175
484,2.0682e-07,-13.147
485,2.4609e-07,-12.374
486,2.1961e-07,-12.851
487,2.2105e-07,-12.804
488,2.1897e-07,-12.828
489,2.074e-07,-13.046
490,2.2344e-07,-12.705
491,1.9267e-07,-13.33
492,1.7492e-07,-13.732
493,1.8724e-07,-13.419
494,1.8182e-07,-13.529
495,1.7779e-07,-13.609
496,1.5425e-07,-14.208
497,1.6283e-07,-13.956
498,1.6225e-07,-13.954
499,1.5241e-07,-14.208
500,1.4331e-07,-14.458
501,1.4433e-07,-14.41
502,1.2738e-07,-14.935
503,1.3075e-07,-14.804
504,1.4087e-07,-14.463
505,1.2144e-07,-15.09
506,1.1953e-07,-15.142
507,1.0999e-07,-15.486
508,1.0078e-07,-15.849
509,9.914e-08,-15.903
510,9.8027e-08,-15.935
511,9.1153e-08,-16.234
512,8.8706e-08,-16.335
513,7.4092e-08,-17.1
514,8.7375e-08,-16.367
515,8.7119e-08,-16.363
516,7.3562e-08,-17.08
517,6.9807e-08,-17.291
518,6.9638e-08,-17.285
519,6.9289e-08,-17.29
520,5.8122e-08,-18.037
521,6.2305e-08,-17.718
522,5.3023e-08,-18.402
523,4.9635e-08,-18.672
524,5.0206e-08,-18.606
525,4.9051e-08,-18.69
526,4.8058e-08,-18.763
527,4.892e-08,-18.669
528,4.3417e-08,-19.171
529,3.2953e-08,-20.352
530,3.6064e-08,-19.944
531,3.7742e-08,-19.73
532,3.1376e-08,-20.516
533,2.9971e-08,-20.698
534,3.3083e-08,-20.253
535,2.9484e-08,-20.737
536,2.8339e-08,-20.893
537,2.8122e-08,-20.91
538,2.6498e-08,-21.152
539,2.4177e-08,-21.534
540,2.2364e-08,-21.857
541,2.1409e-08,-22.03
542,2.1016e-08,-22.095
543,1.9596e-08,-22.382
544,1.8633e-08,-22.585
545,1.7942e-08,-22.733
546,1.6645e-08,-23.043
547,1.6918e-08,-22.957
548,1.3901e-08,-23.794
549,1.5624e-08,-23.271
550,1.321e-08,-23.984
551,1.391e-08,-23.744
552,1.1778e-08,-24.45
553,1.1779e-08,-24.434
554,1.2009e-08,-24.335
555,1.0877e-08,-24.749
556,1.0325e-08,-24.959
557,1.1015e-08,-24.663
558,8.9859e-09,-25.532
559,8.9835e-09,-25.517
560,8.8647e-09,-25.56
561,8.5597e-09,-25.696
562,8.0156e-09,-25.966
563,7.1635e-09,-26.439
564,6.8513e-09,-26.617
565,7.2365e-09,-26.364
566,6.8343e-09,-26.597
567,6.0878e-09,-27.084
568,6.0586e-09,-27.089
569,5.4223e-09,-27.556
570,5.8796e-09,-27.189
571,5.0749e-09,-27.813
572,4.9654e-09,-27.893
573,4.9855e-09,-27.86
574,4.6036e-09,-28.191
575,4.5132e-09,-28.262
576,4.6949e-09,-28.075
577,4.2819e-09,-28.46
578,4.2542e-09,-28.473
579,3.8922e-09,-28.845
580,4.0003e-09,-28.711
581,3.232e-09,-29.622
582,3.2319e-09,-29.607
583,3.4725e-09,-29.28
584,3.4298e-09,-29.319
585,3.2383e-09,-29.554
586,3.0116e-09,-29.854
587,2.969e-09,-29.901
588,2.8391e-09,-30.081
589,3.0601e-09,-29.74
590,3.0348e-09,-29.762
591,3.1186e-09,-29.629
592,2.6724e-09,-30.285
593,2.6466e-09,-30.312
594,2.8296e-09,-30.007
595,2.866e-09,-29.937
596,2.649e-09,-30.264
597,2.4297e-09,-30.625
598,2.456e-09,-30.564
599,2.6148e-09,-30.277
600,5.881e-10,-36.742


==> Figs/data/burgers_turbulence/bt1200_UniformLess_03_UniformLess_GaussianGA_Eps0_010.csv <==
f,P,Pdb
1,1.9276e-05,-47.15
2,0.00011883,-33.23
3,0.00041885,-24.237
4,0.0010193,-17.876
5,0.0019675,-13.081
6,0.0035558,-8.9276
7,0.0055078,-5.6882
8,0.00748,-3.1992
9,0.0097179,-1.0394
10,0.011413,0.57389
11,0.01312,2.0071
12,0.014398,3.1667
13,0.014404,3.8637
14,0.013642,4.2713
15,0.01264,4.5394
16,0.011487,4.6845
17,0.0097903,4.5169
18,0.0086662,4.4838
19,0.0069012,3.9643
20,0.0053212,3.2807
21,0.0043521,2.8314
22,0.0035467,2.3467
23,0.0028662,1.8076
24,0.0027278,1.9623
25,0.0023057,1.5868
26,0.0021101,1.5425
27,0.0022836,2.2135
28,0.0019686,1.8848
29,0.0020331,2.3295
30,0.0020199,2.5956
31,0.0019617,2.7535
32,0.0015893,2.115
33,0.0016223,2.4715
34,0.001341,1.9039
35,0.0013173,2.0783
36,0.0010309,1.2584
37,0.00098992,1.32
38,0.0010054,1.6191
39,0.00098243,1.7443
40,0.0008956,1.5623
41,0.00082823,1.4372
42,0.00083371,1.6751
43,0.00081727,1.793
44,0.00071367,1.404
45,0.00072137,1.6459
46,0.00062748,1.2312
47,0.00070079,1.8978
48,0.00060203,1.421
49,0.0005905,1.5161
50,0.00060305,1.783
51,0.00055204,1.5711
52,0.00053277,1.5855
53,0.00052345,1.6743
54,0.00041897,0.86969
55,0.00045842,1.4199
56,0.00040114,0.99672
57,0.00040668,1.2101
58,0.00042982,1.6014
59,0.00035269,0.89099
60,0.00035887,1.1124
61,0.00036144,1.2869
62,0.00038135,1.6611
63,0.00034819,1.405
64,0.00033153,1.3288
65,0.00031917,1.2985
66,0.00033743,1.6727
67,0.00028077,1.005
68,0.00029872,1.4027
69,0.000297,1.5045
70,0.00028069,1.3842
71,0.00024583,0.93157
72,0.00026396,1.362
73,0.00023702,1.0142
74,0.00026546,1.6246
75,0.00023568,1.2245
76,0.00023724,1.3682
77,0.00024658,1.6494
78,0.0002524,1.8628
79,0.00021396,1.2559
80,0.0002327,1.7297
81,0.00019735,1.1222
82,0.00020029,1.2928
83,0.00018896,1.1453
84,0.00021827,1.8755
85,0.00022016,2.0159
86,0.00018602,1.3856
87,0.00018702,1.5093
88,0.00019904,1.8791
89,0.00017568,1.435
90,0.00016374,1.2263
91,0.00019727,2.1315
92,0.00015667,1.2257
93,0.00016138,1.4481
94,0.00015372,1.3299
95,0.00016207,1.6514
96,0.00015417,1.5253
97,0.00016305,1.8586
98,0.0001636,1.9624
99,0.00015887,1.9231
100,0.00014498,1.613
101,0.00016177,2.1754
102,0.00016118,2.245
103,0.00014449,1.8552
104,0.00013957,1.7885
105,0.00013606,1.7609
106,0.00014363,2.0785
107,0.00014017,2.0542
108,0.00012416,1.6084
109,0.00013292,1.9844
110,0.00014362,2.4
111,0.0001412,2.4048
112,0.00012359,1.9043
113,0.00012877,2.1597
114,0.00011497,1.7439
115,0.00011734,1.9085
116,0.00011418,1.8649
117,0.00011098,1.8161
118,0.00011544,2.061
119,0.00010907,1.8881
120,0.0001104,2.0135
121,0.00011058,2.0924
122,0.00012529,2.7065
123,0.00011183,2.2838
124,0.00010332,2.0101
125,0.00010335,2.0814
126,0.00010642,2.2777
127,0.00011323,2.6158
128,8.7352e-05,1.5569
129,9.3999e-05,1.943
130,0.00010354,2.4299
131,9.5118e-05,2.1281
132,9.0685e-05,1.9868
133,9.1884e-05,2.1094
134,8.1287e-05,1.6423
135,8.6715e-05,1.9876
136,8.598e-05,2.0148
137,7.7657e-05,1.6362
138,8.3302e-05,2.0042
139,7.5675e-05,1.6498
140,8.3992e-05,2.1649
141,7.3593e-05,1.6528
142,7.874e-05,2.0077
143,6.9855e-05,1.5487
144,7.127e-05,1.6963
145,6.0554e-05,1.0488
146,6.3688e-05,1.3276
147,5.8214e-05,0.99666
148,5.926e-05,1.1329
149,5.7243e-05,1.041
150,6.0245e-05,1.3211
151,5.6387e-05,1.0913
152,5.2722e-05,0.85682
153,5.0239e-05,0.70422
154,5.3331e-05,1.0202
155,5.124e-05,0.90276
156,4.4254e-05,0.32206
157,4.0616e-05,0.0049343
158,4.1937e-05,0.19911
159,4.1503e-05,0.20875
160,3.2401e-05,-0.812
161,3.9082e-05,0.05632
162,3.598e-05,-0.2491
163,3.3453e-05,-0.51187
164,3.3206e-05,-0.49089
165,2.9004e-05,-1.0258
166,3.2282e-05,-0.50825
167,2.481e-05,-1.5994
168,2.4402e-05,-1.6196
169,2.742e-05,-1.0615
170,2.3448e-05,-1.6899
171,2.548e-05,-1.278
172,2.0507e-05,-2.1703
173,1.9981e-05,-2.2329
174,1.807e-05,-2.6193
175,1.8137e-05,-2.5535
176,1.7264e-05,-2.7182
177,1.5219e-05,-3.2167
178,1.5222e-05,-3.167
179,1.3608e-05,-3.6051
180,1.375e-05,-3.5117
181,1.3901e-05,-3.416
182,1.2376e-05,-3.8728
183,1.2887e-05,-3.6495
184,1.0742e-05,-4.3927
185,1.1036e-05,-4.2284
186,9.261e-06,-4.9431
187,8.4543e-06,-5.2924
188,7.7684e-06,-5.6136
189,7.8995e-06,-5.4948
190,6.9819e-06,-5.9852
191,6.3034e-06,-6.3836
192,7.1007e-06,-5.821
193,6.0876e-06,-6.4444
194,5.5487e-06,-6.802
195,5.4134e-06,-6.8646
196,5.4521e-06,-6.7892
197,5.0925e-06,-7.0414
198,4.2104e-06,-7.8235
199,4.2958e-06,-7.6925
200,3.7565e-06,-8.2315
201,3.8127e-06,-8.1238
202,3.3777e-06,-8.6068
203,3.2117e-06,-8.7828
204,2.7477e-06,-9.4178
205,2.8146e-06,-9.2708
206,2.7775e-06,-9.2861
207,2.4101e-06,-9.8603
208,2.4647e-06,-9.7212
209,2.2039e-06,-10.165
210,2.0707e-06,-10.395
211,2.048e-06,-10.401
212,1.7836e-06,-10.96
213,1.7049e-06,-11.115
214,1.5494e-06,-11.49
215,1.4563e-06,-11.719
216,1.3633e-06,-11.965
217,1.1753e-06,-12.569
218,1.1507e-06,-12.621
219,1.1968e-06,-12.411
220,1.0578e-06,-12.907
221,1.0397e-06,-12.943
222,9.4736e-07,-13.308
223,8.3982e-07,-13.792
224,8.2517e-07,-13.83
225,7.9242e-07,-13.967
226,7.8356e-07,-13.977
227,6.6072e-07,-14.679
228,6.9695e-07,-14.409
229,5.957e-07,-15.053
230,5.6044e-07,-15.28
231,4.8528e-07,-15.868
232,4.7846e-07,-15.892
233,5.1339e-07,-15.548
234,4.6115e-07,-15.977
235,4.4792e-07,-16.067
236,3.8513e-07,-16.686
237,3.7534e-07,-16.761
238,3.5555e-07,-16.959
239,3.2828e-07,-17.27
240,3.0998e-07,-17.483
241,2.8402e-07,-17.826
242,2.7019e-07,-18.007
243,2.3304e-07,-18.614
244,2.2733e-07,-18.686
245,2.4592e-07,-18.309
246,2.2581e-07,-18.644
247,2.0671e-07,-18.992
248,2.0118e-07,-19.075
249,1.9677e-07,-19.136
250,1.9832e-07,-19.068
251,1.5733e-07,-20.039
252,1.3928e-07,-20.533
253,1.4346e-07,-20.37
254,1.4466e-07,-20.3
255,1.2939e-07,-20.75
256,1.1797e-07,-21.117
257,1.2075e-07,-20.983
258,1.1148e-07,-21.296
259,1.0816e-07,-21.393
260,1.0362e-07,-21.546
261,9.3785e-08,-21.946
262,8.8565e-08,-22.161
263,8.3557e-08,-22.381
264,9.323e-08,-21.872
265,7.4439e-08,-22.817
266,7.3712e-08,-22.827
267,6.8383e-08,-23.12
268,6.4588e-08,-23.336
269,5.8636e-08,-23.723
270,6.0435e-08,-23.56
271,5.5085e-08,-23.93
272,5.0339e-08,-24.29
273,4.5563e-08,-24.691
274,4.9677e-08,-24.283
275,5.2822e-08,-23.985
276,4.4104e-08,-24.737
277,4.0193e-08,-25.109
278,4.1986e-08,-24.888
279,3.812e-08,-25.276
280,3.3545e-08,-25.801
281,3.5722e-08,-25.497
282,2.8889e-08,-26.388
283,2.7923e-08,-26.505
284,2.7924e-08,-26.474
285,2.8164e-08,-26.406
286,2.6056e-08,-26.714
287,2.6234e-08,-26.654
288,2.397e-08,-27.015
289,2.1311e-08,-27.496
290,2.1537e-08,-27.42
291,1.9904e-08,-27.733
292,1.6965e-08,-28.397
293,1.7996e-08,-28.111
294,1.8703e-08,-27.914
295,1.7204e-08,-28.247
296,1.5718e-08,-28.61
297,1.5597e-08,-28.614
298,1.4614e-08,-28.868
299,1.2886e-08,-29.385
300,1.2246e-08,-29.577
301,1.1825e-08,-29.701
302,1.2122e-08,-29.564
303,1.0641e-08,-30.101
304,9.9848e-09,-30.349
305,1.0181e-08,-30.236
306,8.6817e-09,-30.9
307,9.384e-09,-30.533
308,7.5231e-09,-31.465
309,9.2702e-09,-30.53
310,7.2087e-09,-31.594
311,6.9297e-09,-31.738
312,6.7954e-09,-31.795
313,6.4315e-09,-32.006
314,6.2782e-09,-32.083
315,6.0241e-09,-32.235
316,5.6799e-09,-32.463
317,5.1185e-09,-32.887
318,4.9993e-09,-32.962
319,4.2046e-09,-33.687
320,4.9954e-09,-32.911
321,4.2236e-09,-33.613
322,4.3069e-09,-33.501
323,3.883e-09,-33.924
324,3.7007e-09,-34.106
325,3.5699e-09,-34.236
326,3.5762e-09,-34.201
327,2.861e-09,-35.144
328,2.983e-09,-34.936
329,2.5241e-09,-35.635
330,2.6132e-09,-35.458
331,2.3543e-09,-35.885
332,2.233e-09,-36.088
333,2.1781e-09,-36.17
334,2.0608e-09,-36.385
335,1.8952e-09,-36.723
336,1.9444e-09,-36.585
337,1.7564e-09,-37.001
338,1.8238e-09,-36.812
339,1.6089e-09,-37.331
340,1.5827e-09,-37.376
341,1.2993e-09,-38.208
342,1.3483e-09,-38.022
343,1.229e-09,-38.398
344,1.1526e-09,-38.652
345,1.0997e-09,-38.831
346,9.3109e-10,-39.529
347,9.7169e-10,-39.318
348,8.6659e-10,-39.79
349,8.1213e-10,-40.047
350,8.4866e-10,-39.831
351,7.7444e-10,-40.204
352,7.2416e-10,-40.471
353,6.5586e-10,-40.876
354,5.8197e-10,-41.371
355,6.0082e-10,-41.208
356,5.1544e-10,-41.849
357,4.9882e-10,-41.967
358,4.7288e-10,-42.175
359,4.0124e-10,-42.864
360,3.8948e-10,-42.969
361,3.2896e-10,-43.678
362,3.2462e-10,-43.712
363,3.0218e-10,-43.999
364,2.9145e-10,-44.132
365,3.0463e-10,-43.916
366,2.4233e-10,-44.886
367,2.4e-10,-44.905
368,2.1296e-10,-45.4
369,2.1838e-10,-45.267
370,1.7816e-10,-46.128
371,1.7527e-10,-46.175
372,1.2938e-10,-47.47
373,1.3254e-10,-47.342
374,1.0601e-10,-48.289
375,1.0166e-10,-48.448
376,8.9735e-11,-48.967
377,8.7674e-11,-49.044
378,8.5901e-11,-49.11
379,7.43e-11,-49.717
380,7.3085e-11,-49.766
381,6.6249e-11,-50.17
382,6.6213e-11,-50.149
383,6.0357e-11,-50.529
384,4.8894e-11,-51.421
385,4.2345e-11,-52.023
386,3.8955e-11,-52.363
387,3.4218e-11,-52.903
388,3.0786e-11,-53.34
389,2.8577e-11,-53.641
390,2.4586e-11,-54.272
391,2.394e-11,-54.365
392,2.1182e-11,-54.875
393,1.9229e-11,-55.273
394,1.8769e-11,-55.356
395,1.7089e-11,-55.741
396,1.8415e-11,-55.394
397,1.528e-11,-56.183
398,1.3692e-11,-56.638
399,1.3735e-11,-56.602
400,1.3711e-11,-56.588
401,1.1665e-11,-57.268
402,1.1359e-11,-57.362
403,1.0109e-11,-57.847
404,1.0917e-11,-57.491
405,1.0034e-11,-57.836
406,9.4259e-12,-58.086
407,8.966e-12,-58.282
408,8.4353e-12,-58.526
409,8.581e-12,-58.43
410,7.7091e-12,-58.874
411,8.892e-12,-58.233
412,9.7246e-12,-57.823
413,1.0923e-11,-57.297
414,1.3482e-11,-56.362
415,1.6261e-11,-55.527
416,1.9918e-11,-54.626
417,2.046e-11,-54.488
418,2.5953e-11,-53.435
419,3.0622e-11,-52.695
420,3.065e-11,-52.671
421,3.5235e-11,-52.045
422,3.6583e-11,-51.861
423,4.0419e-11,-51.407
424,4.7668e-11,-50.67
425,5.321e-11,-50.172
426,6.1297e-11,-49.537
427,7.6814e-11,-48.537
428,8.559e-11,-48.047
429,1.0476e-10,-47.149
430,1.3246e-10,-46.11
431,1.536e-10,-45.447
432,1.5627e-10,-45.352
433,1.9026e-10,-44.477
434,1.9309e-10,-44.393
435,2.2193e-10,-43.768
436,2.0288e-10,-44.138
437,2.3471e-10,-43.485
438,2.8706e-10,-42.591
439,3.403e-10,-41.832
440,3.4604e-10,-41.74
441,3.7931e-10,-41.321
442,4.3813e-10,-40.676
443,4.9936e-10,-40.088
444,5.0507e-10,-40.019
445,5.767e-10,-39.423
446,5.9227e-10,-39.288
447,7.6191e-10,-38.175
448,7.3562e-10,-38.308
449,8.2489e-10,-37.791
450,9.5504e-10,-37.136
451,9.9722e-10,-36.929
452,1.0865e-09,-36.537
453,1.2062e-09,-36.064
454,1.0779e-09,-36.533
455,1.3233e-09,-35.623
456,1.2814e-09,-35.744
457,1.4715e-09,-35.124
458,1.7291e-09,-34.405
459,1.5827e-09,-34.77
460,1.7408e-09,-34.337
461,1.9784e-09,-33.763
462,2.3168e-09,-33.058
463,2.361e-09,-32.957
464,2.4911e-09,-32.706
465,2.6314e-09,-32.449
466,3.0761e-09,-31.752
467,2.7848e-09,-32.166
468,3.2899e-09,-31.423
469,3.5705e-09,-31.049
470,3.7135e-09,-30.86
471,3.5409e-09,-31.048
472,4.0991e-09,-30.394
473,4.0488e-09,-30.429
474,4.8845e-09,-29.596
475,4.7349e-09,-29.713
476,5.2111e-09,-29.279
477,5.8942e-09,-28.725
478,6.4846e-09,-28.293
479,5.9521e-09,-28.647
480,6.9202e-09,-27.974
481,6.5684e-09,-28.183
482,6.8773e-09,-27.965
483,7.2635e-09,-27.71
484,8.8909e-09,-26.814
485,9.6804e-09,-26.426
486,8.7579e-09,-26.843
487,9.4763e-09,-26.483
488,1.0808e-08,-25.894
489,1.0357e-08,-26.061
490,1.0206e-08,-26.107
491,1.3097e-08,-25.006
492,1.123e-08,-25.657
493,1.2394e-08,-25.211
494,1.2756e-08,-25.068
495,1.4142e-08,-24.603
496,1.4449e-08,-24.492
497,1.6138e-08,-23.994
498,1.7073e-08,-23.732
499,1.7726e-08,-23.552
500,1.7438e-08,-23.606
501,2.0748e-08,-22.834
502,2.1802e-08,-22.601
503,2.0482e-08,-22.855
504,2.1281e-08,-22.671
505,2.1657e-08,-22.578
506,2.4267e-08,-22.067
507,2.5141e-08,-21.896
508,2.3977e-08,-22.085
509,2.6889e-08,-21.57
510,3.0314e-08,-21.032
511,3.1583e-08,-20.837
512,2.9302e-08,-21.146
513,3.2001e-08,-20.746
514,3.0684e-08,-20.912
515,3.2776e-08,-20.608
516,3.3445e-08,-20.504
517,3.397e-08,-20.419
518,3.7724e-08,-19.947
519,3.6972e-08,-20.018
520,3.9282e-08,-19.738
521,4.1905e-08,-19.441
522,4.9706e-08,-18.682
523,4.6325e-08,-18.972
524,4.4591e-08,-19.121
525,4.6579e-08,-18.915
526,5.0843e-08,-18.518
527,5.7008e-08,-18.004
528,4.6105e-08,-18.91
529,5.1053e-08,-18.451
530,5.8372e-08,-17.852
531,5.6889e-08,-17.948
532,5.6555e-08,-17.957
533,6.0644e-08,-17.638
534,5.5572e-08,-18.001
535,6.3387e-08,-17.413
536,6.3805e-08,-17.368
537,6.1065e-08,-17.543
538,6.697e-08,-17.126
539,6.4815e-08,-17.251
540,7.3607e-08,-16.683
541,6.7467e-08,-17.045
542,7.519e-08,-16.558
543,6.849e-08,-16.948
544,7.2689e-08,-16.673
545,6.5627e-08,-17.101
546,7.0909e-08,-16.749
547,6.69e-08,-16.986
548,7.2436e-08,-16.625
549,7.3374e-08,-16.553
550,7.7431e-08,-16.304
551,7.5479e-08,-16.399
552,7.5656e-08,-16.373
553,7.5068e-08,-16.391
554,8.0173e-08,-16.09
555,7.9694e-08,-16.1
556,7.3451e-08,-16.439
557,6.7349e-08,-16.8
558,7.461e-08,-16.339
559,7.8515e-08,-16.102
560,6.3735e-08,-16.992
561,7.4753e-08,-16.284
562,7.2958e-08,-16.375
563,6.7407e-08,-16.703
564,7.1982e-08,-16.402
565,6.7489e-08,-16.667
566,7.565e-08,-16.156
567,6.0301e-08,-17.125
568,6.0871e-08,-17.069
569,7.1402e-08,-16.361
570,6.5796e-08,-16.701
571,7.0545e-08,-16.383
572,6.0763e-08,-17.016
573,6.2081e-08,-16.907
574,5.8923e-08,-17.119
575,6.099e-08,-16.954
576,5.8268e-08,-17.137
577,5.2363e-08,-17.586
578,5.4653e-08,-17.385
579,5.391e-08,-17.43
580,5.4599e-08,-17.36
581,5.8846e-08,-17.019
582,5.1669e-08,-17.569
583,5.5319e-08,-17.258
584,4.763e-08,-17.893
585,5.5429e-08,-17.22
586,4.9052e-08,-17.735
587,4.287e-08,-18.306
588,4.5831e-08,-18.001
589,5.0243e-08,-17.587
590,4.6396e-08,-17.918
591,3.9681e-08,-18.582
592,4.7945e-08,-17.746
593,4.5267e-08,-17.981
594,4.3734e-08,-18.116
595,4.5067e-08,-17.971
596,4.5432e-08,-17.921
597,4.4314e-08,-18.015
598,4.1081e-08,-18.33
599,4.566e-08,-17.856
600,1.011e-08,-24.39


==> Figs/data/burgers_turbulence/bt1200_UniformLess_04_UniformLess_GaussianGA_Eps0_010.csv <==
f,P,Pdb
1,1.9293e-05,-47.146
2,0.0001189,-33.228
3,0.00041923,-24.233
4,0.0010197,-17.874
5,0.0019678,-13.081
6,0.0035557,-8.9278
7,0.0055064,-5.6893
8,0.007477,-3.2009
9,0.0097127,-1.0417
10,0.011404,0.5706
11,0.013107,2.003
12,0.014382,3.1618
13,0.014384,3.8576
14,0.013619,4.2639
15,0.012616,4.5309
16,0.011463,4.6754
17,0.0097668,4.5065
18,0.0086416,4.4714
19,0.0068796,3.9507
20,0.0053015,3.2646
21,0.0043344,2.8136
22,0.0035313,2.3278
23,0.0028516,1.7854
24,0.0027125,1.9379
25,0.0022917,1.5603
26,0.0020958,1.5131
27,0.0022664,2.1807
28,0.0019527,1.8494
29,0.0020145,2.2897
30,0.0019992,2.551
31,0.0019398,2.7048
32,0.0015713,2.0655
33,0.0016016,2.4157
34,0.0013235,1.8467
35,0.0012979,2.0139
36,0.0010148,1.1899
37,0.00097297,1.245
38,0.00098737,1.5405
39,0.00096353,1.6599
40,0.00087809,1.4766
41,0.00080964,1.3386
42,0.00081488,1.5759
43,0.00079658,1.6817
44,0.00069489,1.2882
45,0.0007012,1.5227
46,0.00061003,1.1086
47,0.00067919,1.7619
48,0.00058289,1.2807
49,0.00057061,1.3673
50,0.00058176,1.6269
51,0.00053124,1.4043
52,0.00051189,1.4119
53,0.0005014,1.4874
54,0.00040124,0.68194
55,0.00043695,1.2116
56,0.00038198,0.78416
57,0.00038606,0.98405
58,0.00040724,1.3671
59,0.0003339,0.65325
60,0.0003389,0.86368
61,0.0003408,1.0316
62,0.00035722,1.3772
63,0.00032638,1.124
64,0.00030931,1.0275
65,0.00029703,0.9863
66,0.00031316,1.3485
67,0.00025893,0.65332
68,0.0002765,1.0671
69,0.00027335,1.1441
70,0.00025772,1.0135
71,0.000225,0.547
72,0.00024157,0.97706
73,0.00021583,0.60753
74,0.00024092,1.2033
75,0.00021253,0.77547
76,0.00021348,0.90984
77,0.0002221,1.1953
78,0.00022569,1.3771
79,0.00019193,0.78406
80,0.00020768,1.2357
81,0.00017608,0.62687
82,0.00017703,0.7567
83,0.00016702,0.60927
84,0.00019239,1.3274
85,0.00019234,1.4291
86,0.00016203,0.78599
87,0.00016276,0.90588
88,0.0001722,1.2501
89,0.0001517,0.79774
90,0.00014082,0.57144
91,0.00017027,1.4922
92,0.00013325,0.5224
93,0.00013786,0.76414
94,0.00013144,0.64996
95,0.00013836,0.9645
96,0.00013102,0.81895
97,0.00013723,1.1098
98,0.00013846,1.2376
99,0.00013334,1.1623
100,0.00012288,0.89473
101,0.00013692,1.4511
102,0.00013619,1.5135
103,0.00012096,1.0833
104,0.00011698,1.0216
105,0.0001123,0.92763
106,0.00012044,1.314
107,0.00011641,1.2475
108,0.00010314,0.80257
109,0.00011129,1.2131
110,0.00011946,1.6002
111,0.00011754,1.6083
112,0.0001042,1.1632
113,0.00010802,1.3964
114,9.5907e-05,0.95659
115,9.7369e-05,1.0982
116,9.5657e-05,1.0963
117,9.491e-05,1.1368
118,9.6292e-05,1.2735
119,9.3176e-05,1.204
120,9.437e-05,1.332
121,9.3838e-05,1.3795
122,0.00010884,2.0952
123,9.5472e-05,1.5969
124,8.8188e-05,1.3225
125,9.0093e-05,1.4851
126,9.411e-05,1.7437
127,0.00010108,2.1225
128,8.0034e-05,1.1769
129,8.5026e-05,1.5073
130,9.5662e-05,2.0863
131,8.8973e-05,1.838
132,8.4558e-05,1.6831
133,8.7547e-05,1.8995
134,7.8093e-05,1.4682
135,8.5101e-05,1.906
136,8.3669e-05,1.8964
137,7.7573e-05,1.6315
138,8.7138e-05,2.1997
139,7.8856e-05,1.8287
140,8.6735e-05,2.3045
141,7.9506e-05,1.9884
142,8.6699e-05,2.4259
143,7.777e-05,2.0149
144,8.2794e-05,2.3473
145,7.0683e-05,1.7205
146,7.7638e-05,2.1878
147,7.0719e-05,1.8417
148,7.5476e-05,2.1833
149,7.4622e-05,2.1924
150,8.2759e-05,2.7
151,7.6135e-05,2.3954
152,7.4768e-05,2.3741
153,7.1833e-05,2.2571
154,8.1376e-05,2.8554
155,7.9775e-05,2.8253
156,7.1036e-05,2.3773
157,6.8263e-05,2.2599
158,7.4705e-05,2.7066
159,7.6591e-05,2.8697
160,6.2615e-05,2.0492
161,7.8831e-05,3.1035
162,7.2583e-05,2.7987
163,7.0269e-05,2.7114
164,7.0792e-05,2.7967
165,6.7978e-05,2.6733
166,7.6612e-05,3.2452
167,6.1019e-05,2.3089
168,6.3574e-05,2.539
169,7.4711e-05,3.2916
170,6.6973e-05,2.868
171,7.5034e-05,3.4125
172,6.4455e-05,2.8032
173,6.5877e-05,2.9483
174,6.2282e-05,2.7546
175,6.8346e-05,3.2079
176,6.6156e-05,3.1159
177,5.9754e-05,2.7231
178,6.5056e-05,3.1413
179,5.8932e-05,2.7605
180,6.1757e-05,3.0123
181,6.576e-05,3.3332
182,6.12e-05,3.069
183,6.866e-05,3.6161
184,5.8311e-05,2.9539
185,6.2743e-05,3.3191
186,5.4705e-05,2.7705
187,5.1945e-05,2.5923
188,5.0275e-05,2.4967
189,5.4715e-05,2.9103
190,4.9809e-05,2.5482
191,4.7679e-05,2.4039
192,5.5095e-05,3.0771
193,4.9111e-05,2.623
194,4.5864e-05,2.3708
195,4.6332e-05,2.4595
196,4.8359e-05,2.6899
197,4.7371e-05,2.6445
198,3.968e-05,1.919
199,4.2826e-05,2.2941
200,3.7602e-05,1.7727
201,4.0349e-05,2.1223
202,3.6675e-05,1.7507
203,3.6902e-05,1.8204
204,3.208e-05,1.2549
205,3.3826e-05,1.5276
206,3.4617e-05,1.6703
207,3.0803e-05,1.2054
208,3.1534e-05,1.3491
209,2.9188e-05,1.055
210,2.7553e-05,0.84611
211,2.8092e-05,0.97154
212,2.4985e-05,0.50353
213,2.4428e-05,0.44647
214,2.2483e-05,0.12682
215,2.1058e-05,-0.1171
216,2.005e-05,-0.28988
217,1.8017e-05,-0.71409
218,1.7343e-05,-0.8397
219,1.8355e-05,-0.55349
220,1.6431e-05,-0.99496
221,1.6596e-05,-0.91223
222,1.5146e-05,-1.2699
223,1.3603e-05,-1.6977
224,1.3278e-05,-1.7636
225,1.3017e-05,-1.8111
226,1.2845e-05,-1.8306
227,1.1119e-05,-2.4189
228,1.1694e-05,-2.1617
229,9.7898e-06,-2.8955
230,9.6069e-06,-2.9396
231,8.0116e-06,-3.6905
232,7.9965e-06,-3.6612
233,8.4004e-06,-3.4099
234,7.5089e-06,-3.8599
235,7.4815e-06,-3.8388
236,6.3841e-06,-4.4908
237,6.1355e-06,-4.6265
238,5.8301e-06,-4.8117
239,5.2509e-06,-5.2297
240,5.0889e-06,-5.3296
241,4.6363e-06,-5.6979
242,4.4253e-06,-5.8643
243,3.6287e-06,-6.6904
244,3.6327e-06,-6.6499
245,3.8518e-06,-6.3601
246,3.512e-06,-6.7257
247,3.2967e-06,-6.9652
248,3.1685e-06,-7.1025
249,2.9213e-06,-7.4202
250,2.9083e-06,-7.4048
251,2.368e-06,-8.2627
252,2.0724e-06,-8.8073
253,2.1189e-06,-8.6765
254,2.0279e-06,-8.833
255,1.9092e-06,-9.0608
256,1.6187e-06,-9.7435
257,1.6509e-06,-9.6241
258,1.5882e-06,-9.7586
259,1.4358e-06,-10.163
260,1.3809e-06,-10.299
261,1.2924e-06,-10.553
262,1.1211e-06,-11.137
263,1.1388e-06,-11.037
264,1.1403e-06,-10.998
265,9.7568e-07,-11.642
266,9.1719e-07,-11.878
267,8.1911e-07,-12.336
268,7.6407e-07,-12.606
269,7.3602e-07,-12.736
270,6.9445e-07,-12.956
271,6.4925e-07,-13.216
272,6.0204e-07,-13.512
273,5.1713e-07,-14.141
274,5.5463e-07,-13.805
275,5.7974e-07,-13.581
276,4.722e-07,-14.441
277,4.5101e-07,-14.609
278,4.3399e-07,-14.744
279,4.2203e-07,-14.834
280,3.4302e-07,-15.704
281,3.6282e-07,-15.429
282,3.0082e-07,-16.212
283,2.7877e-07,-16.512
284,2.8783e-07,-16.342
285,2.7769e-07,-16.468
286,2.6584e-07,-16.627
287,2.6575e-07,-16.598
288,2.3534e-07,-17.095
289,1.7642e-07,-18.316
290,1.9374e-07,-17.88
291,1.9987e-07,-17.715
292,1.5937e-07,-18.668
293,1.5793e-07,-18.678
294,1.7028e-07,-18.321
295,1.4248e-07,-19.066
296,1.4108e-07,-19.08
297,1.33e-07,-19.306
298,1.2873e-07,-19.419
299,1.1356e-07,-19.934
300,1.0915e-07,-20.078
301,1.0092e-07,-20.389
302,9.5122e-08,-20.617
303,8.832e-08,-20.911
304,9.012e-08,-20.794
305,8.3474e-08,-21.098
306,7.6729e-08,-21.436
307,7.8084e-08,-21.332
308,6.1811e-08,-22.318
309,7.1457e-08,-21.66
310,5.9243e-08,-22.446
311,6.0555e-08,-22.323
312,5.1984e-08,-22.958
313,5.1508e-08,-22.97
314,5.0582e-08,-23.021
315,4.5323e-08,-23.471
316,4.2462e-08,-23.726
317,4.5385e-08,-23.41
318,3.8355e-08,-24.113
319,3.7551e-08,-24.178
320,3.7353e-08,-24.174
321,3.6522e-08,-24.244
322,3.5275e-08,-24.368
323,3.0409e-08,-24.986
324,2.8161e-08,-25.293
325,3.0636e-08,-24.9
326,2.9184e-08,-25.084
327,2.589e-08,-25.578
328,2.4036e-08,-25.874
329,2.225e-08,-26.183
330,2.378e-08,-25.868
331,1.9697e-08,-26.659
332,2.0636e-08,-26.431
333,2.0991e-08,-26.331
334,1.8906e-08,-26.759
335,1.8969e-08,-26.719
336,1.938e-08,-26.6
337,1.8218e-08,-26.842
338,1.7731e-08,-26.934
339,1.5765e-08,-27.419
340,1.7308e-08,-26.988
341,1.5799e-08,-27.359
342,1.5003e-08,-27.558
343,1.5279e-08,-27.453
344,1.5039e-08,-27.497
345,1.4239e-08,-27.709
346,1.3716e-08,-27.846
347,1.478e-08,-27.497
348,1.2418e-08,-28.228
349,1.3826e-08,-27.736
350,1.4665e-08,-27.456
351,1.4112e-08,-27.598
352,1.457e-08,-27.434
353,1.5005e-08,-27.282
354,1.3984e-08,-27.564
355,1.4021e-08,-27.528
356,1.2781e-08,-27.905
357,1.2098e-08,-28.119
358,1.3605e-08,-27.585
359,1.4009e-08,-27.434
360,1.456e-08,-27.242
361,1.3127e-08,-27.668
362,1.4993e-08,-27.067
363,1.4708e-08,-27.126
364,1.4636e-08,-27.124
365,1.655e-08,-26.566
366,1.4774e-08,-27.035
367,1.7075e-08,-26.383
368,1.507e-08,-26.902
369,1.5128e-08,-26.862
370,1.7162e-08,-26.29
371,1.6638e-08,-26.401
372,1.7711e-08,-26.107
373,1.7725e-08,-26.08
374,1.891e-08,-25.776
375,1.8276e-08,-25.901
376,1.8042e-08,-25.933
377,1.7596e-08,-26.019
378,1.8952e-08,-25.674
379,1.983e-08,-25.454
380,1.9135e-08,-25.586
381,2.0901e-08,-25.18
382,1.8889e-08,-25.597
383,1.8381e-08,-25.692
384,2.0393e-08,-25.219
385,2.068e-08,-25.135
386,2.1248e-08,-24.995
387,2.2108e-08,-24.8
388,2.2115e-08,-24.776
389,2.4551e-08,-24.3
390,2.2867e-08,-24.587
391,2.2904e-08,-24.557
392,2.3086e-08,-24.501
393,2.2902e-08,-24.513
394,2.259e-08,-24.551
395,2.2586e-08,-24.53
396,2.0443e-08,-24.941
397,2.3079e-08,-24.392
398,2.2928e-08,-24.399
399,2.3438e-08,-24.281
400,2.1874e-08,-24.559
401,2.3443e-08,-24.237
402,2.2475e-08,-24.399
403,2.3931e-08,-24.104
404,2.5029e-08,-23.888
405,2.274e-08,-24.283
406,2.1991e-08,-24.407
407,2.1695e-08,-24.445
408,2.2999e-08,-24.17
409,2.0167e-08,-24.719
410,2.1453e-08,-24.429
411,2.2038e-08,-24.291
412,1.9595e-08,-24.781
413,1.9372e-08,-24.809
414,1.9466e-08,-24.767
415,2.1969e-08,-24.221
416,2.0898e-08,-24.417
417,2.3878e-08,-23.817
418,1.8917e-08,-24.808
419,2.0553e-08,-24.427
420,2.0347e-08,-24.45
421,1.996e-08,-24.513
422,2.1573e-08,-24.155
423,1.8595e-08,-24.779
424,1.8535e-08,-24.773
425,1.9588e-08,-24.512
426,1.7361e-08,-25.016
427,2.0332e-08,-24.31
428,1.7886e-08,-24.846
429,2.1274e-08,-24.072
430,2.3109e-08,-23.693
431,1.9101e-08,-24.5
432,1.9355e-08,-24.422
433,1.8761e-08,-24.538
434,1.9988e-08,-24.243
435,2.1293e-08,-23.948
436,2.072e-08,-24.046
437,2.2217e-08,-23.723
438,2.2202e-08,-23.707
439,2.2599e-08,-23.61
440,2.2232e-08,-23.661
441,2.3095e-08,-23.476
442,2.726e-08,-22.736
443,2.4102e-08,-23.251
444,2.5188e-08,-23.04
445,2.4626e-08,-23.119
446,2.6898e-08,-22.716
447,2.4338e-08,-23.131
448,2.9154e-08,-22.327
449,2.713e-08,-22.621
450,3.2485e-08,-21.819
451,3.0017e-08,-22.143
452,3.3416e-08,-21.658
453,3.0911e-08,-21.977
454,3.7468e-08,-21.122
455,3.8228e-08,-21.016
456,3.5236e-08,-21.351
457,3.6528e-08,-21.175
458,4.2503e-08,-20.499
459,4.3423e-08,-20.387
460,3.6906e-08,-21.074
461,4.887e-08,-19.836
462,4.6668e-08,-20.017
463,4.8863e-08,-19.799
464,4.9168e-08,-19.753
465,5.0457e-08,-19.622
466,5.788e-08,-19.007
467,4.7938e-08,-19.807
468,5.333e-08,-19.325
469,6.3216e-08,-18.568
470,6.342e-08,-18.536
471,7.1787e-08,-17.979
472,6.2998e-08,-18.528
473,6.7011e-08,-18.241
474,6.4778e-08,-18.37
475,7.4973e-08,-17.717
476,7.5594e-08,-17.663
477,7.0777e-08,-17.931
478,8.1156e-08,-17.318
479,7.704e-08,-17.526
480,8.3151e-08,-17.177
481,9.1302e-08,-16.752
482,8.776e-08,-16.906
483,1.0529e-07,-16.097
484,9.2451e-08,-16.644
485,1.0245e-07,-16.18
486,9.2616e-08,-16.6
487,9.1209e-08,-16.649
488,9.1757e-08,-16.605
489,1.0381e-07,-16.051
490,9.7327e-08,-16.314
491,9.6377e-08,-16.339
492,1.1546e-07,-15.537
493,1.0617e-07,-15.883
494,1.032e-07,-15.989
495,1.0902e-07,-15.733
496,1.1764e-07,-15.385
497,1.1794e-07,-15.356
498,1.0341e-07,-15.91
499,1.1493e-07,-15.434
500,1.0479e-07,-15.817
501,1.1574e-07,-15.368
502,1.0894e-07,-15.614
503,1.1362e-07,-15.414
504,1.0072e-07,-15.92
505,1.1061e-07,-15.496
506,1.1577e-07,-15.281
507,1.0762e-07,-15.581
508,1.1302e-07,-15.351
509,1.0827e-07,-15.521
510,1.0578e-07,-15.604
511,1.1137e-07,-15.364
512,1.02e-07,-15.729
513,1.0227e-07,-15.7
514,9.7201e-08,-15.904
515,9.3567e-08,-16.053
516,9.1778e-08,-16.12
517,8.4991e-08,-16.436
518,8.464e-08,-16.438
519,9.2146e-08,-16.052
520,8.4202e-08,-16.427
521,8.7514e-08,-16.242
522,8.2087e-08,-16.504
523,7.6644e-08,-16.785
524,7.6079e-08,-16.801
525,7.6754e-08,-16.746
526,7.8642e-08,-16.624
527,6.9209e-08,-17.162
528,7.5594e-08,-16.762
529,6.4655e-08,-17.425
530,6.5479e-08,-17.353
531,5.5931e-08,-18.022
532,5.7351e-08,-17.896
533,6.1242e-08,-17.595
534,5.6409e-08,-17.936
535,5.7686e-08,-17.822
536,5.028e-08,-18.403
537,4.9705e-08,-18.436
538,4.8631e-08,-18.515
539,4.485e-08,-18.851
540,4.4335e-08,-18.885
541,4.1426e-08,-19.163
542,4.0282e-08,-19.269
543,3.4201e-08,-19.964
544,3.5427e-08,-19.795
545,3.8033e-08,-19.47
546,3.5348e-08,-19.772
547,3.4452e-08,-19.868
548,3.3763e-08,-19.94
549,3.1365e-08,-20.244
550,3.2906e-08,-20.02
551,2.6934e-08,-20.874
552,2.4047e-08,-21.351
553,2.5357e-08,-21.105
554,2.451e-08,-21.236
555,2.4086e-08,-21.297
556,2.0717e-08,-21.935
557,2.13e-08,-21.799
558,2.1376e-08,-21.768
559,1.959e-08,-22.131
560,1.8961e-08,-22.258
561,1.8545e-08,-22.339
562,1.6549e-08,-22.818
563,1.6893e-08,-22.713
564,1.7878e-08,-22.451
565,1.5398e-08,-23.084
566,1.474e-08,-23.259
567,1.3576e-08,-23.601
568,1.3112e-08,-23.736
569,1.2801e-08,-23.825
570,1.2549e-08,-23.897
571,1.2042e-08,-24.06
572,1.1249e-08,-24.341
573,1.0052e-08,-24.814
574,1.1008e-08,-24.405
575,1.1213e-08,-24.31
576,9.8951e-09,-24.837
577,9.393e-09,-25.048
578,9.5924e-09,-24.942
579,9.6914e-09,-24.883
580,8.1922e-09,-25.597
581,8.843e-09,-25.251
582,7.3239e-09,-26.054
583,7.4922e-09,-25.941
584,7.5718e-09,-25.88
585,7.5507e-09,-25.877
586,7.5604e-09,-25.857
587,7.6895e-09,-25.768
588,6.7996e-09,-26.288
589,6.127e-09,-26.725
590,6.5622e-09,-26.412
591,7.0259e-09,-26.101
592,5.842e-09,-26.888
593,6.2945e-09,-26.549
594,6.7331e-09,-26.242
595,6.5065e-09,-26.376
596,6.0695e-09,-26.664
597,6.4118e-09,-26.411
598,5.8475e-09,-26.796
599,5.8445e-09,-26.784
600,1.3842e-09,-33.025


==> Figs/data/burgers_turbulence/bt1200_UniformLess_05_UniformLess_GaussianGA_Eps0_010.csv <==
f,P,Pdb
1,1.9303e-05,-47.144
2,0.0001191,-33.22
3,0.00041928,-24.233
4,0.0010197,-17.874
5,0.0019673,-13.082
6,0.0035556,-8.9278
7,0.005506,-5.6897
8,0.007475,-3.2021
9,0.0097119,-1.0421
10,0.011401,0.56939
11,0.013104,2.0018
12,0.014377,3.1603
13,0.014376,3.8552
14,0.013611,4.2614
15,0.01261,4.5289
16,0.011455,4.6725
17,0.0097584,4.5028
18,0.0086335,4.4673
19,0.0068732,3.9466
20,0.0052954,3.2596
21,0.0043291,2.8083
22,0.0035264,2.3217
23,0.0028474,1.779
24,0.0027081,1.9308
25,0.002287,1.5514
26,0.0020919,1.5048
27,0.0022609,2.1701
28,0.0019483,1.8397
29,0.0020091,2.2781
30,0.001993,2.5375
31,0.0019332,2.69
32,0.0015659,2.0506
33,0.0015956,2.3995
34,0.0013188,1.8313
35,0.0012925,1.9955
36,0.0010105,1.1713
37,0.00096808,1.2231
38,0.00098224,1.5179
39,0.00095857,1.6375
40,0.0008736,1.4543
41,0.00080465,1.3118
42,0.00080954,1.5473
43,0.00079108,1.6516
44,0.00068992,1.257
45,0.00069602,1.4905
46,0.00060523,1.0743
47,0.00067358,1.7258
48,0.00057771,1.2419
49,0.00056537,1.3272
50,0.000576,1.5836
51,0.00052569,1.3587
52,0.00050641,1.3651
53,0.00049577,1.4383
54,0.00039648,0.63009
55,0.00043147,1.1568
56,0.0003768,0.72489
57,0.00038093,0.92596
58,0.00040142,1.3045
59,0.00032904,0.58952
60,0.00033379,0.79777
61,0.00033548,0.96325
62,0.0003507,1.2972
63,0.00032052,1.0454
64,0.00030354,0.94581
65,0.00029103,0.89762
66,0.0003068,1.2595
67,0.00025344,0.56024
68,0.00027056,0.97278
69,0.00026699,1.042
70,0.00025157,0.9085
71,0.00021953,0.4401
72,0.00023539,0.86456
73,0.00021019,0.49265
74,0.00023418,1.0802
75,0.00020612,0.64235
76,0.00020711,0.77818
77,0.00021525,1.0592
78,0.0002183,1.2325
79,0.00018561,0.63848
80,0.00020058,1.0848
81,0.00016985,0.47032
82,0.00017041,0.59123
83,0.00016061,0.43916
84,0.00018481,1.1529
85,0.00018437,1.2453
86,0.00015497,0.5924
87,0.0001554,0.70493
88,0.00016417,1.0427
89,0.00014435,0.58206
90,0.00013376,0.34821
91,0.00016159,1.265
92,0.00012612,0.2837
93,0.00013024,0.51715
94,0.00012426,0.40601
95,0.00013055,0.7121
96,0.00012339,0.55822
97,0.00012868,0.83045
98,0.00012981,0.95748
99,0.00012466,0.87013
100,0.00011484,0.60108
101,0.00012765,1.1465
102,0.00012668,1.199
103,0.00011211,0.7531
104,0.00010817,0.68164
105,0.00010357,0.57607
106,0.00011088,0.95459
107,0.0001068,0.87325
108,9.4601e-05,0.42742
109,0.00010179,0.8257
110,0.00010885,1.1961
111,0.00010683,1.1934
112,9.4765e-05,0.75085
113,9.7802e-05,0.96503
114,8.6689e-05,0.51772
115,8.7678e-05,0.64284
116,8.59e-05,0.62907
117,8.5308e-05,0.6736
118,8.6045e-05,0.78492
119,8.3194e-05,0.71185
120,8.3995e-05,0.82614
121,8.3036e-05,0.84835
122,9.6346e-05,1.5655
123,8.4021e-05,1.042
124,7.7537e-05,0.76353
125,7.9065e-05,0.91807
126,8.2536e-05,1.1738
127,8.8087e-05,1.5252
128,6.9956e-05,0.59242
129,7.3839e-05,0.89464
130,8.2702e-05,1.454
131,7.6946e-05,1.2073
132,7.3075e-05,1.0491
133,7.5367e-05,1.2489
134,6.676e-05,0.78727
135,7.2753e-05,1.2252
136,7.109e-05,1.1889
137,6.5679e-05,0.90868
138,7.4225e-05,1.5031
139,6.6889e-05,1.1138
140,7.3267e-05,1.5716
141,6.7279e-05,1.2632
142,7.2628e-05,1.6568
143,6.5411e-05,1.2632
144,6.9406e-05,1.5812
145,5.9147e-05,0.94671
146,6.5193e-05,1.4291
147,5.8885e-05,1.0464
148,6.2611e-05,1.3717
149,6.1685e-05,1.3655
150,6.9046e-05,1.9132
151,6.2597e-05,1.5451
152,6.1581e-05,1.5314
153,5.9507e-05,1.4395
154,6.7431e-05,2.039
155,6.6315e-05,2.0227
156,5.896e-05,1.5681
157,5.6432e-05,1.4332
158,6.1949e-05,1.8935
159,6.4136e-05,2.0989
160,5.2337e-05,1.2705
161,6.5431e-05,2.2943
162,5.9685e-05,1.949
163,5.7981e-05,1.8766
164,5.8005e-05,1.9315
165,5.6417e-05,1.8638
166,6.3416e-05,2.4242
167,5.1033e-05,1.5329
168,5.301e-05,1.7497
169,6.2804e-05,2.5376
170,5.64e-05,2.1218
171,6.3658e-05,2.6985
172,5.5544e-05,2.1569
173,5.7178e-05,2.3332
174,5.3767e-05,2.1161
175,6.0911e-05,2.7077
176,5.7952e-05,2.5409
177,5.3402e-05,2.235
178,5.8552e-05,2.6838
179,5.3047e-05,2.3037
180,5.4663e-05,2.4824
181,5.9478e-05,2.8971
182,5.7261e-05,2.78
183,6.4102e-05,3.3177
184,5.4277e-05,2.6425
185,6.0021e-05,3.1265
186,5.422e-05,2.7318
187,5.0552e-05,2.4742
188,5.0843e-05,2.5455
189,5.7284e-05,3.1095
190,5.2918e-05,2.8111
191,5.3593e-05,2.9118
192,6.1388e-05,3.5468
193,5.6326e-05,3.2183
194,5.204e-05,2.9194
195,5.4615e-05,3.1738
196,5.7861e-05,3.469
197,5.9028e-05,3.5999
198,5.1049e-05,3.0132
199,5.7306e-05,3.5591
200,5.02e-05,3.0277
201,5.7012e-05,3.6236
202,5.4118e-05,3.4404
203,5.8282e-05,3.8053
204,5.1166e-05,3.2824
205,5.4905e-05,3.6312
206,5.8926e-05,3.9804
207,5.5097e-05,3.7307
208,5.7822e-05,3.9822
209,5.5707e-05,3.862
210,5.4957e-05,3.8446
211,5.6321e-05,3.9924
212,5.3896e-05,3.8423
213,5.4915e-05,3.9645
214,5.2702e-05,3.8266
215,4.9116e-05,3.561
216,4.9116e-05,3.6013
217,4.7225e-05,3.4709
218,4.6755e-05,3.4674
219,5.0667e-05,3.8561
220,4.7258e-05,3.5932
221,5.0199e-05,3.8948
222,4.7718e-05,3.7139
223,4.4642e-05,3.4635
224,4.4668e-05,3.5049
225,4.6338e-05,3.703
226,4.7462e-05,3.8456
227,4.3079e-05,3.4632
228,4.6189e-05,3.8041
229,3.9522e-05,3.1651
230,4.0367e-05,3.2948
231,3.3965e-05,2.5826
232,3.4928e-05,2.7414
233,3.7772e-05,3.1188
234,3.515e-05,2.8436
235,3.59e-05,2.9723
236,3.1468e-05,2.4369
237,3.0972e-05,2.4047
238,3.0611e-05,2.3904
239,2.7943e-05,2.0308
240,2.7426e-05,1.9858
241,2.5594e-05,1.7217
242,2.5139e-05,1.6799
243,2.0511e-05,0.83198
244,2.1134e-05,0.99753
245,2.3241e-05,1.4459
246,2.082e-05,1.0036
247,2.0142e-05,0.89494
248,1.9483e-05,0.78558
249,1.8314e-05,0.55176
250,1.8621e-05,0.65891
251,1.5102e-05,-0.21621
252,1.3497e-05,-0.66976
253,1.3815e-05,-0.53401
254,1.3291e-05,-0.66786
255,1.2701e-05,-0.83066
256,1.0728e-05,-1.5298
257,1.1082e-05,-1.3553
258,1.0741e-05,-1.4573
259,9.7032e-06,-1.8649
260,9.3332e-06,-2.0002
261,8.831e-06,-2.2071
262,7.5113e-06,-2.8768
263,7.6467e-06,-2.7662
264,7.6684e-06,-2.7209
265,6.6038e-06,-3.3371
266,6.2094e-06,-3.5719
267,5.5528e-06,-4.0246
268,5.1825e-06,-4.2919
269,5.0137e-06,-4.4034
270,4.6671e-06,-4.6822
271,4.3279e-06,-4.9778
272,4.0097e-06,-5.2775
273,3.3853e-06,-5.9807
274,3.6312e-06,-5.6445
275,3.8398e-06,-5.3702
276,3.0803e-06,-6.2959
277,2.8962e-06,-6.532
278,2.7566e-06,-6.7153
279,2.6981e-06,-6.7773
280,2.1623e-06,-7.7077
281,2.2731e-06,-7.4598
282,1.8662e-06,-8.2854
283,1.7366e-06,-8.5672
284,1.7655e-06,-8.4649
285,1.7107e-06,-8.5714
286,1.6171e-06,-8.7852
287,1.5989e-06,-8.804
288,1.3856e-06,-9.3957
289,1.037e-06,-10.624
290,1.1319e-06,-10.214
291,1.1303e-06,-10.19
292,9.0169e-07,-11.142
293,8.7814e-07,-11.227
294,9.4772e-07,-10.866
295,7.8334e-07,-11.664
296,7.7523e-07,-11.68
297,7.2808e-07,-11.923
298,7.0771e-07,-12.017
299,5.9877e-07,-12.714
300,5.7424e-07,-12.867
301,5.1963e-07,-13.272
302,4.9678e-07,-13.438
303,4.5469e-07,-13.794
304,4.5786e-07,-13.735
305,4.1808e-07,-14.101
306,3.7336e-07,-14.564
307,3.7264e-07,-14.544
308,2.9378e-07,-15.549
309,3.3406e-07,-14.963
310,2.7724e-07,-15.744
311,2.8117e-07,-15.655
312,2.3499e-07,-16.406
313,2.2921e-07,-16.487
314,2.3038e-07,-16.437
315,2.0452e-07,-16.926
316,1.9134e-07,-17.188
317,2.0007e-07,-16.967
318,1.6392e-07,-17.805
319,1.5865e-07,-17.92
320,1.533e-07,-18.041
321,1.4819e-07,-18.162
322,1.3733e-07,-18.465
323,1.17e-07,-19.134
324,1.0961e-07,-19.391
325,1.1702e-07,-19.08
326,1.0679e-07,-19.45
327,9.1906e-08,-20.076
328,8.9127e-08,-20.182
329,7.8082e-08,-20.731
330,8.3518e-08,-20.412
331,6.8098e-08,-21.272
332,6.7734e-08,-21.269
333,6.6911e-08,-21.296
334,6.1923e-08,-21.607
335,5.7576e-08,-21.897
336,5.8098e-08,-21.832
337,5.4589e-08,-22.076
338,5.1066e-08,-22.34
339,4.7565e-08,-22.623
340,4.355e-08,-22.981
341,3.7433e-08,-23.612
342,3.5163e-08,-23.859
343,3.8058e-08,-23.49
344,3.4392e-08,-23.904
345,3.07e-08,-24.372
346,2.9717e-08,-24.488
347,2.8873e-08,-24.588
348,2.6014e-08,-25.016
349,2.4546e-08,-25.244
350,2.6016e-08,-24.966
351,2.3923e-08,-25.306
352,2.2348e-08,-25.577
353,2.0406e-08,-25.947
354,1.9633e-08,-26.09
355,1.8748e-08,-26.266
356,1.7941e-08,-26.432
357,1.5668e-08,-26.997
358,1.4937e-08,-27.18
359,1.4975e-08,-27.144
360,1.3713e-08,-27.503
361,1.3426e-08,-27.57
362,1.2793e-08,-27.756
363,1.2349e-08,-27.885
364,1.2304e-08,-27.877
365,1.2663e-08,-27.729
366,1.196e-08,-27.953
367,1.1175e-08,-28.224
368,1.0137e-08,-28.624
369,9.7435e-09,-28.772
370,1.0004e-08,-28.634
371,9.6519e-09,-28.766
372,8.9799e-09,-29.056
373,8.6171e-09,-29.212
374,8.1691e-09,-29.421
375,8.6105e-09,-29.169
376,7.6227e-09,-29.675
377,8.2194e-09,-29.325
378,8.7728e-09,-29.019
379,8.2118e-09,-29.283
380,8.9606e-09,-28.881
381,8.6788e-09,-28.997
382,8.6939e-09,-28.967
383,7.9904e-09,-29.31
384,9.4987e-09,-28.537
385,7.9635e-09,-29.28
386,9.2626e-09,-28.601
387,9.1439e-09,-28.634
388,9.5403e-09,-28.428
389,9.0583e-09,-28.631
390,9.8154e-09,-28.26
391,1.0062e-08,-28.13
392,9.9864e-09,-28.14
393,9.9164e-09,-28.149
394,1.1413e-08,-27.516
395,1.2136e-08,-27.227
396,1.1283e-08,-27.522
397,1.2625e-08,-27.012
398,1.3493e-08,-26.701
399,1.4295e-08,-26.429
400,1.2271e-08,-27.07
401,1.5943e-08,-25.911
402,1.5808e-08,-25.927
403,1.6663e-08,-25.676
404,1.7447e-08,-25.455
405,1.7783e-08,-25.351
406,2.1261e-08,-24.554
407,1.719e-08,-25.455
408,1.8964e-08,-25.007
409,2.2986e-08,-24.151
410,2.2675e-08,-24.189
411,2.5275e-08,-23.696
412,2.4339e-08,-23.839
413,2.6636e-08,-23.426
414,2.6094e-08,-23.495
415,3.0372e-08,-22.814
416,2.8675e-08,-23.043
417,3.196e-08,-22.551
418,3.6416e-08,-21.964
419,3.3463e-08,-22.31
420,3.503e-08,-22.091
421,4.2283e-08,-21.253
422,4.1129e-08,-21.352
423,5.0466e-08,-20.443
424,4.3416e-08,-21.076
425,5.1985e-08,-20.273
426,4.85e-08,-20.554
427,4.5953e-08,-20.768
428,5.1012e-08,-20.294
429,5.8384e-08,-19.688
430,5.6018e-08,-19.847
431,5.9399e-08,-19.573
432,7.1584e-08,-18.742
433,7.2303e-08,-18.679
434,6.7933e-08,-18.929
435,7.2398e-08,-18.633
436,7.9624e-08,-18.2
437,8.6331e-08,-17.829
438,8.2127e-08,-18.026
439,9.4852e-08,-17.38
440,8.7851e-08,-17.694
441,1.0195e-07,-17.028
442,1.0153e-07,-17.026
443,1.0903e-07,-16.696
444,1.0389e-07,-16.886
445,1.1483e-07,-16.432
446,1.3468e-07,-15.72
447,1.1994e-07,-16.204
448,1.3702e-07,-15.606
449,1.3533e-07,-15.641
450,1.4323e-07,-15.375
451,1.4596e-07,-15.274
452,1.4781e-07,-15.2
453,1.6157e-07,-14.794
454,1.6346e-07,-14.725
455,1.568e-07,-14.886
456,1.7104e-07,-14.49
457,1.6051e-07,-14.747
458,1.6531e-07,-14.6
459,1.8534e-07,-14.084
460,1.7474e-07,-14.321
461,1.988e-07,-13.742
462,1.9708e-07,-13.761
463,1.9179e-07,-13.86
464,1.9613e-07,-13.744
465,2.1301e-07,-13.367
466,2.2484e-07,-13.114
467,2.1825e-07,-13.224
468,2.3023e-07,-12.973
469,2.1546e-07,-13.243
470,2.2555e-07,-13.026
471,1.9456e-07,-13.649
472,2.1021e-07,-13.295
473,2.298e-07,-12.889
474,2.2096e-07,-13.041
475,2.4197e-07,-12.629
476,2.0717e-07,-13.285
477,2.182e-07,-13.041
478,2.1149e-07,-13.159
479,2.1008e-07,-13.169
480,2.113e-07,-13.126
481,2.05e-07,-13.24
482,1.9871e-07,-13.357
483,1.8256e-07,-13.707
484,1.817e-07,-13.71
485,2.1634e-07,-12.934
486,1.9307e-07,-13.41
487,1.9403e-07,-13.371
488,1.9191e-07,-13.401
489,1.8109e-07,-13.635
490,1.9468e-07,-13.303
491,1.6797e-07,-13.926
492,1.5213e-07,-14.338
493,1.6286e-07,-14.025
494,1.5768e-07,-14.148
495,1.5377e-07,-14.239
496,1.3348e-07,-14.836
497,1.4015e-07,-14.607
498,1.3982e-07,-14.6
499,1.3129e-07,-14.856
500,1.2274e-07,-15.131
501,1.2353e-07,-15.086
502,1.0907e-07,-15.609
503,1.1139e-07,-15.5
504,1.2021e-07,-15.152
505,1.0334e-07,-15.792
506,1.0147e-07,-15.853
507,9.3234e-08,-16.204
508,8.4979e-08,-16.59
509,8.3429e-08,-16.652
510,8.2448e-08,-16.687
511,7.6355e-08,-17.003
512,7.4341e-08,-17.102
513,6.1808e-08,-17.887
514,7.3216e-08,-17.135
515,7.216e-08,-17.181
516,6.0828e-08,-17.906
517,5.7704e-08,-18.118
518,5.7617e-08,-18.108
519,5.6918e-08,-18.144
520,4.7726e-08,-18.892
521,5.1111e-08,-18.578
522,4.3391e-08,-19.273
523,4.051e-08,-19.554
524,4.0838e-08,-19.503
525,3.9571e-08,-19.623
526,3.8733e-08,-19.699
527,3.9381e-08,-19.611
528,3.4907e-08,-20.118
529,2.6478e-08,-21.302
530,2.8756e-08,-20.927
531,3.0099e-08,-20.713
532,2.5026e-08,-21.498
533,2.3673e-08,-21.723
534,2.6079e-08,-21.286
535,2.3357e-08,-21.749
536,2.2261e-08,-21.941
537,2.2053e-08,-21.966
538,2.0635e-08,-22.238
539,1.8898e-08,-22.604
540,1.7345e-08,-22.96
541,1.6625e-08,-23.128
542,1.6263e-08,-23.208
543,1.5172e-08,-23.494
544,1.4221e-08,-23.759
545,1.3763e-08,-23.885
546,1.2712e-08,-24.214
547,1.2917e-08,-24.129
548,1.057e-08,-24.984
549,1.1837e-08,-24.476
550,9.992e-09,-25.196
551,1.0521e-08,-24.956
552,8.8961e-09,-25.669
553,8.832e-09,-25.685
554,8.9818e-09,-25.596
555,8.1426e-09,-26.006
556,7.7001e-09,-26.234
557,8.2014e-09,-25.944
558,6.6456e-09,-26.842
559,6.6555e-09,-26.82
560,6.5613e-09,-26.866
561,6.3176e-09,-27.015
562,5.8974e-09,-27.299
563,5.2732e-09,-27.769
564,5.039e-09,-27.951
565,5.3146e-09,-27.704
566,5.0141e-09,-27.942
567,4.4415e-09,-28.453
568,4.4253e-09,-28.454
569,3.9424e-09,-28.94
570,4.2308e-09,-28.618
571,3.6794e-09,-29.209
572,3.6253e-09,-29.259
573,3.6056e-09,-29.267
574,3.3393e-09,-29.585
575,3.2342e-09,-29.709
576,3.4456e-09,-29.419
577,3.0905e-09,-29.876
578,3.0843e-09,-29.87
579,2.7947e-09,-30.283
580,2.9027e-09,-30.103
581,2.3612e-09,-30.985
582,2.3293e-09,-31.029
583,2.496e-09,-30.714
584,2.5017e-09,-30.689
585,2.3083e-09,-31.024
586,2.1653e-09,-31.287
587,2.138e-09,-31.327
588,2.0536e-09,-31.487
589,2.2015e-09,-31.171
590,2.2009e-09,-31.157
591,2.2308e-09,-31.084
592,1.9224e-09,-31.715
593,1.9188e-09,-31.709
594,2.052e-09,-31.403
595,2.1002e-09,-31.287
596,1.9467e-09,-31.602
597,1.7562e-09,-32.035
598,1.7738e-09,-31.977
599,1.8747e-09,-31.722
600,4.1417e-10,-38.265


==> Figs/data/cd_t1_Legendren3_Adv_Gaussian_e0_5.csv <==
K,G,d_psi
3.3333e-06,1.0001,7.2863e-06
0.01579,0.99989,4.0749e-06
0.031577,0.9997,4.2637e-07
0.047364,0.99951,6.1332e-06
0.063151,0.99934,1.2945e-05
0.078938,0.99917,2.0746e-05
0.094725,0.99901,2.9403e-05
0.11051,0.99886,3.8773e-05
0.1263,0.99872,4.8648e-05
0.14209,0.9986,5.9192e-05
0.15787,0.99849,6.9709e-05
0.17366,0.99839,7.9656e-05
0.18945,0.99831,8.9466e-05
0.20523,0.99825,9.9678e-05
0.22102,0.9982,0.00011021
0.23681,0.99816,0.00012041
0.25259,0.99813,0.00012945
0.26838,0.99811,0.00013667
0.28417,0.9981,0.00014166
0.29995,0.99811,0.00014428
0.31574,0.99813,0.00014454
0.33153,0.99817,0.00014253
0.34731,0.99823,0.00013834
0.3631,0.9983,0.00013204
0.37889,0.99838,0.00012366
0.39468,0.99848,0.00011318
0.41046,0.99858,0.00010056
0.42625,0.99869,8.5751e-05
0.44204,0.9988,6.8684e-05
0.45782,0.99892,4.9307e-05
0.47361,0.99903,2.7582e-05
0.4894,0.99914,3.4931e-06
0.50518,0.99925,2.2956e-05
0.52097,0.99935,5.1737e-05
0.53676,0.99944,8.2798e-05
0.55254,0.99953,0.00011607
0.56833,0.99961,0.00015146
0.58412,0.99967,0.00018885
0.5999,0.99973,0.00022814
0.61569,0.99977,0.00026919
0.63148,0.9998,0.00031186
0.64727,0.99981,0.000356
0.66305,0.99981,0.00040145
0.67884,0.99979,0.00044807
0.69463,0.99975,0.00049569
0.71041,0.99968,0.00054416
0.7262,0.9996,0.0005933
0.74199,0.99949,0.00064295
0.75777,0.99936,0.00069296
0.77356,0.9992,0.00074315
0.78935,0.99901,0.00079336
0.80513,0.9988,0.00084342
0.82092,0.99855,0.00089317
0.83671,0.99827,0.00094245
0.85249,0.99795,0.00099108
0.86828,0.9976,0.0010389
0.88407,0.99722,0.0010857
0.89986,0.99679,0.0011314
0.91564,0.99632,0.0011758
0.93143,0.99582,0.0012186
0.94722,0.99527,0.0012598
0.963,0.99467,0.0012992
0.97879,0.99403,0.0013366
0.99458,0.99334,0.0013717
1.0104,0.9926,0.0014045
1.0262,0.99181,0.0014348
1.0419,0.99097,0.0014624
1.0577,0.99007,0.0014871
1.0735,0.98911,0.0015088
1.0893,0.9881,0.0015273
1.1051,0.98703,0.0015424
1.1209,0.98589,0.001554
1.1367,0.9847,0.001562
1.1524,0.98343,0.0015662
1.1682,0.98211,0.0015665
1.184,0.98071,0.0015627
1.1998,0.97924,0.0015548
1.2156,0.9777,0.0015427
1.2314,0.97609,0.0015263
1.2472,0.9744,0.0015055
1.263,0.97263,0.0014803
1.2787,0.97078,0.0014507
1.2945,0.96886,0.0014167
1.3103,0.96685,0.0013783
1.3261,0.96475,0.0013356
1.3419,0.96258,0.0012886
1.3577,0.96031,0.0012375
1.3735,0.95796,0.0011824
1.3892,0.95551,0.0011234
1.405,0.95298,0.0010609
1.4208,0.95035,0.00099506
1.4366,0.94763,0.00092614
1.4524,0.94482,0.00085447
1.4682,0.94191,0.00078044
1.484,0.93891,0.00070444
1.4998,0.93581,0.00062693
1.5155,0.93261,0.0005484
1.5313,0.92932,0.00046938
1.5471,0.92593,0.00039046
1.5629,0.92244,0.00031224
1.5787,0.91886,0.0002354
1.5945,0.91518,0.00016065
1.6103,0.9114,8.8756e-05
1.6261,0.90753,2.0511e-05
1.6418,0.90356,4.3225e-05
1.6576,0.8995,0.00010155
1.6734,0.89534,0.0001535
1.6892,0.89108,0.00019806
1.705,0.88674,0.00023416
1.7208,0.8823,0.00026066
1.7366,0.87777,0.00027635
1.7523,0.87315,0.00027995
1.7681,0.86843,0.00027009
1.7839,0.86363,0.00024533
1.7997,0.85874,0.00020413
1.8155,0.85376,0.00014482
1.8313,0.8487,6.5655e-05
1.8471,0.84354,3.5244e-05
1.8629,0.8383,0.00015988
1.8786,0.83298,0.0003104
1.8944,0.82757,0.00048908
1.9102,0.82208,0.00069835
1.926,0.81651,0.00094078
1.9418,0.81086,0.0012191
1.9576,0.80513,0.0015363
1.9734,0.79932,0.0018953
1.9892,0.79345,0.0022993
2.0049,0.7875,0.0027518
2.0207,0.78149,0.0032563
2.0365,0.77541,0.0038163
2.0523,0.76928,0.0044358
2.0681,0.76309,0.0051185
2.0839,0.75686,0.0058686
2.0997,0.75059,0.00669
2.1154,0.74428,0.007587
2.1312,0.73794,0.0085639
2.147,0.73159,0.0096247
2.1628,0.72522,0.010774
2.1786,0.71885,0.012016
2.1944,0.71249,0.013354
2.2102,0.70614,0.014793
2.226,0.69981,0.016337
2.2417,0.69352,0.01799
2.2575,0.68728,0.019756
2.2733,0.68109,0.021638
2.2891,0.67496,0.02364
2.3049,0.66891,0.025765
2.3207,0.66294,0.028017
2.3365,0.65707,0.030397
2.3522,0.65129,0.03291
2.368,0.64564,0.035556
2.3838,0.6401,0.038339
2.3996,0.63469,0.041261
2.4154,0.62942,0.044323
2.4312,0.62429,0.047526
2.447,0.61932,0.050872
2.4628,0.6145,0.054362
2.4785,0.60985,0.057996
2.4943,0.60536,0.061775
2.5101,0.60104,0.065699
2.5259,0.59691,0.069768
2.5417,0.59295,0.073982
2.5575,0.58917,0.078341
2.5733,0.58558,0.082843
2.5891,0.58217,0.087489
2.6048,0.57894,0.092278
2.6206,0.57591,0.097207
2.6364,0.57306,0.10228
2.6522,0.5704,0.10749
2.668,0.56792,0.11283
2.6838,0.56562,0.11831
2.6996,0.56351,0.12393
2.7153,0.56158,0.12967
2.7311,0.55982,0.13555
2.7469,0.55824,0.14155
2.7627,0.55683,0.14768
2.7785,0.55559,0.15392
2.7943,0.55452,0.16029
2.8101,0.55362,0.16677
2.8259,0.55287,0.17337
2.8416,0.55228,0.18007
2.8574,0.55184,0.18688
2.8732,0.55156,0.19379
2.889,0.55142,0.2008
2.9048,0.55142,0.20789
2.9206,0.55157,0.21507
2.9364,0.55185,0.22233
2.9522,0.55227,0.22966
2.9679,0.55282,0.23705
2.9837,0.5535,0.24451
2.9995,0.55431,0.25201
3.0153,0.55523,0.25955
3.0311,0.55628,0.26713
3.0469,0.55744,0.27473
3.0627,0.55872,0.28234
3.0784,0.56012,0.28996
3.0942,0.56162,0.29756
3.11,0.56323,0.30515
3.1258,0.56495,0.3127
3.1416,0.56677,0.32021


==> Figs/data/cd_t1_Legendren3_Adv_Polynomial.csv <==
K,G,d_psi
3.3333e-05,1,3.6004e-12
0.01582,1,9.1926e-14
0.031607,1,5.6444e-12
0.047394,1,6.3355e-11
0.06318,1,3.5132e-10
0.078967,1,1.3228e-09
0.094754,1,3.8979e-09
0.11054,1,9.7007e-09
0.12633,1,2.1305e-08
0.14211,1,4.256e-08
0.1579,1,7.9311e-08
0.17369,1,1.3847e-07
0.18947,0.99999,2.2776e-07
0.20526,0.99999,3.59e-07
0.22105,0.99998,5.5128e-07
0.23683,0.99998,8.303e-07
0.25262,0.99997,1.2244e-06
0.26841,0.99996,1.7601e-06
0.28419,0.99995,2.4602e-06
0.29998,0.99993,3.344e-06
0.31577,0.99991,4.4297e-06
0.33155,0.99989,5.7382e-06
0.34734,0.99986,7.2966e-06
0.36313,0.99983,9.1409e-06
0.37891,0.99979,1.1318e-05
0.3947,0.99975,1.3887e-05
0.41049,0.99971,1.6918e-05
0.42628,0.99965,2.0492e-05
0.44206,0.99959,2.47e-05
0.45785,0.99953,2.964e-05
0.47364,0.99945,3.5417e-05
0.48942,0.99937,4.214e-05
0.50521,0.99928,4.9921e-05
0.521,0.99918,5.8873e-05
0.53678,0.99907,6.9112e-05
0.55257,0.99895,8.0751e-05
0.56836,0.99881,9.3904e-05
0.58414,0.99866,0.00010868
0.59993,0.9985,0.0001252
0.61572,0.99832,0.00014356
0.6315,0.99812,0.00016388
0.64729,0.99791,0.00018625
0.66308,0.99768,0.0002108
0.67886,0.99743,0.00023762
0.69465,0.99716,0.00026681
0.71044,0.99686,0.0002985
0.72622,0.99655,0.00033277
0.74201,0.99621,0.00036975
0.7578,0.99584,0.00040954
0.77358,0.99545,0.00045226
0.78937,0.99503,0.00049801
0.80516,0.99458,0.00054692
0.82094,0.9941,0.00059912
0.83673,0.99359,0.00065471
0.85252,0.99305,0.00071384
0.8683,0.99248,0.00077662
0.88409,0.99187,0.00084321
0.89988,0.99123,0.00091373
0.91566,0.99054,0.00098832
0.93145,0.98982,0.0010671
0.94724,0.98906,0.0011503
0.96302,0.98826,0.001238
0.97881,0.98742,0.0013304
0.9946,0.98653,0.0014276
1.0104,0.9856,0.0015298
1.0262,0.98462,0.0016371
1.042,0.98359,0.0017497
1.0577,0.98251,0.0018677
1.0735,0.98138,0.0019913
1.0893,0.98019,0.0021207
1.1051,0.97895,0.0022559
1.1209,0.97766,0.0023971
1.1367,0.9763,0.0025445
1.1525,0.97489,0.0026981
1.1683,0.97341,0.002858
1.184,0.97187,0.0030244
1.1998,0.97026,0.0031973
1.2156,0.96858,0.0033767
1.2314,0.96684,0.0035628
1.2472,0.96502,0.0037554
1.263,0.96313,0.0039547
1.2788,0.96117,0.0041605
1.2945,0.95913,0.0043728
1.3103,0.95701,0.0045914
1.3261,0.95481,0.0048163
1.3419,0.95253,0.0050473
1.3577,0.95017,0.0052841
1.3735,0.94772,0.0055265
1.3893,0.94518,0.0057741
1.4051,0.94256,0.0060267
1.4208,0.93985,0.0062838
1.4366,0.93706,0.0065449
1.4524,0.93417,0.0068097
1.4682,0.93119,0.0070774
1.484,0.92812,0.0073474
1.4998,0.92496,0.0076193
1.5156,0.9217,0.0078921
1.5313,0.91836,0.0081651
1.5471,0.91493,0.0084376
1.5629,0.9114,0.0087086
1.5787,0.90779,0.0089772
1.5945,0.90409,0.0092424
1.6103,0.9003,0.0095033
1.6261,0.89643,0.0097588
1.6419,0.89247,0.010008
1.6576,0.88843,0.010249
1.6734,0.88431,0.010481
1.6892,0.88011,0.010704
1.705,0.87583,0.010915
1.7208,0.87148,0.011113
1.7366,0.86706,0.011298
1.7524,0.86256,0.011467
1.7681,0.85799,0.011619
1.7839,0.85335,0.011753
1.7997,0.84865,0.011867
1.8155,0.84388,0.01196
1.8313,0.83904,0.01203
1.8471,0.83415,0.012074
1.8629,0.82918,0.012092
1.8787,0.82416,0.012081
1.8944,0.81908,0.012039
1.9102,0.81394,0.011964
1.926,0.80873,0.011854
1.9418,0.80347,0.011705
1.9576,0.79815,0.011516
1.9734,0.79277,0.011283
1.9892,0.78734,0.011004
2.0049,0.78185,0.010675
2.0207,0.77631,0.010293
2.0365,0.77071,0.0098545
2.0523,0.76507,0.009356
2.0681,0.75938,0.0087937
2.0839,0.75365,0.0081637
2.0997,0.74788,0.0074619
2.1155,0.74207,0.0066843
2.1312,0.73623,0.0058266
2.147,0.73037,0.0048846
2.1628,0.72449,0.0038539
2.1786,0.71859,0.0027303
2.1944,0.71269,0.0015095
2.2102,0.70679,0.00018715
2.226,0.7009,0.0012409
2.2417,0.69502,0.0027787
2.2575,0.68917,0.0044304
2.2733,0.68335,0.0061997
2.2891,0.67758,0.0080904
2.3049,0.67185,0.010106
2.3207,0.66619,0.01225
2.3365,0.66059,0.014525
2.3523,0.65507,0.016934
2.368,0.64963,0.01948
2.3838,0.64429,0.022164
2.3996,0.63905,0.02499
2.4154,0.63391,0.027959
2.4312,0.62889,0.031073
2.447,0.624,0.034332
2.4628,0.61923,0.037737
2.4785,0.61459,0.04129
2.4943,0.61009,0.044991
2.5101,0.60574,0.048839
2.5259,0.60153,0.052836
2.5417,0.59747,0.056979
2.5575,0.59357,0.061269
2.5733,0.58982,0.065706
2.5891,0.58623,0.070287
2.6048,0.5828,0.075011
2.6206,0.57953,0.079878
2.6364,0.57642,0.084886
2.6522,0.57347,0.090032
2.668,0.57068,0.095314
2.6838,0.56806,0.10073
2.6996,0.56559,0.10628
2.7154,0.56328,0.11196
2.7311,0.56113,0.11776
2.7469,0.55913,0.12369
2.7627,0.55729,0.12974
2.7785,0.5556,0.13591
2.7943,0.55406,0.14219
2.8101,0.55267,0.14858
2.8259,0.55142,0.15508
2.8416,0.55032,0.16167
2.8574,0.54936,0.16837
2.8732,0.54853,0.17516
2.889,0.54784,0.18203
2.9048,0.54729,0.18899
2.9206,0.54686,0.19602
2.9364,0.54657,0.20312
2.9522,0.5464,0.21029
2.9679,0.54636,0.21751
2.9837,0.54644,0.22479
2.9995,0.54664,0.2321
3.0153,0.54696,0.23945
3.0311,0.5474,0.24682
3.0469,0.54795,0.25421
3.0627,0.54861,0.26161
3.0784,0.54939,0.269
3.0942,0.55028,0.27638
3.11,0.55128,0.28374
3.1258,0.55238,0.29107
3.1416,0.5536,0.29835


==> Figs/data/cd_t1_Legendren4_Adv_Gaussian_e0_5.csv <==
K,G,d_psi
2.5e-06,0.0003832,1.2542e-05
0.015789,0.99877,1.2426e-05
0.031576,0.99941,1.2249e-05
0.047363,0.99963,1.2022e-05
0.06315,0.99974,1.1744e-05
0.078937,0.99981,1.1427e-05
0.094724,0.99986,1.106e-05
0.11051,0.9999,1.0698e-05
0.1263,0.99992,1.0371e-05
0.14208,0.99995,9.9781e-06
0.15787,0.99996,9.5821e-06
0.17366,0.99998,9.2472e-06
0.18945,0.99999,8.9782e-06
0.20523,0.99999,8.7586e-06
0.22102,1,8.5803e-06
0.23681,1,8.448e-06
0.25259,1,8.3732e-06
0.26838,1,8.367e-06
0.28417,1,8.436e-06
0.29995,1,8.5801e-06
0.31574,1,8.7925e-06
0.33153,0.99999,9.0604e-06
0.34731,0.99999,9.3661e-06
0.3631,0.99999,9.6882e-06
0.37889,0.99998,1.0002e-05
0.39467,0.99998,1.0283e-05
0.41046,0.99998,1.0501e-05
0.42625,0.99997,1.063e-05
0.44204,0.99997,1.064e-05
0.45782,0.99997,1.0502e-05
0.47361,0.99997,1.0188e-05
0.4894,0.99997,9.67e-06
0.50518,0.99997,8.9198e-06
0.52097,0.99997,7.9106e-06
0.53676,0.99998,6.6164e-06
0.55254,0.99998,5.0121e-06
0.56833,0.99998,3.074e-06
0.58412,0.99999,7.7987e-07
0.5999,0.99999,1.8911e-06
0.61569,0.99999,4.9579e-06
0.63148,1,8.4378e-06
0.64726,1,1.2346e-05
0.66305,1,1.6696e-05
0.67884,1,2.15e-05
0.69463,1,2.6768e-05
0.71041,0.99999,3.2508e-05
0.7262,0.99998,3.8729e-05
0.74199,0.99997,4.5438e-05
0.75777,0.99995,5.2639e-05
0.77356,0.99993,6.0339e-05
0.78935,0.9999,6.8541e-05
0.80513,0.99986,7.7249e-05
0.82092,0.99982,8.6463e-05
0.83671,0.99977,9.6182e-05
0.85249,0.99971,0.0001064
0.86828,0.99963,0.00011711
0.88407,0.99955,0.00012831
0.89985,0.99945,0.00013996
0.91564,0.99935,0.00015205
0.93143,0.99922,0.00016454
0.94722,0.99908,0.00017739
0.963,0.99893,0.00019057
0.97879,0.99875,0.00020401
0.99458,0.99856,0.00021766
1.0104,0.99834,0.00023144
1.0262,0.99811,0.00024528
1.0419,0.99784,0.0002591
1.0577,0.99756,0.00027281
1.0735,0.99724,0.00028632
1.0893,0.99689,0.00029953
1.1051,0.99652,0.00031235
1.1209,0.9961,0.00032466
1.1367,0.99566,0.00033636
1.1524,0.99517,0.00034733
1.1682,0.99465,0.00035746
1.184,0.99408,0.00036664
1.1998,0.99347,0.00037472
1.2156,0.99281,0.0003816
1.2314,0.9921,0.00038714
1.2472,0.99134,0.00039121
1.263,0.99052,0.00039365
1.2787,0.98965,0.00039435
1.2945,0.98872,0.00039313
1.3103,0.98773,0.00038986
1.3261,0.98667,0.00038437
1.3419,0.98555,0.00037649
1.3577,0.98435,0.00036607
1.3735,0.98309,0.00035293
1.3892,0.98175,0.00033689
1.405,0.98033,0.00031778
1.4208,0.97883,0.0002954
1.4366,0.97725,0.0002696
1.4524,0.97558,0.00024017
1.4682,0.97382,0.00020694
1.484,0.97197,0.00016974
1.4998,0.97003,0.00012839
1.5155,0.96798,8.2744e-05
1.5313,0.96584,3.2642e-05
1.5471,0.96359,2.2046e-05
1.5629,0.96123,8.1436e-05
1.5787,0.95876,0.00014562
1.5945,0.95618,0.00021467
1.6103,0.95348,0.00028861
1.6261,0.95065,0.00036744
1.6418,0.94771,0.00045111
1.6576,0.94464,0.00053954
1.6734,0.94143,0.00063256
1.6892,0.9381,0.00072997
1.705,0.93462,0.00083147
1.7208,0.93101,0.00093671
1.7366,0.92726,0.0010452
1.7523,0.92336,0.0011565
1.7681,0.91932,0.0012698
1.7839,0.91513,0.0013845
1.7997,0.91079,0.0014996
1.8155,0.9063,0.0016141
1.8313,0.90166,0.0017269
1.8471,0.89687,0.0018367
1.8629,0.89193,0.0019419
1.8786,0.88684,0.002041
1.8944,0.8816,0.0021321
1.9102,0.87622,0.0022134
1.926,0.8707,0.0022826
1.9418,0.86505,0.0023375
1.9576,0.85926,0.0023754
1.9734,0.85336,0.0023939
1.9892,0.84734,0.0023899
2.0049,0.84121,0.0023605
2.0207,0.83498,0.0023025
2.0365,0.82867,0.0022125
2.0523,0.82229,0.002087
2.0681,0.81584,0.0019225
2.0839,0.80934,0.0017152
2.0997,0.8028,0.0014613
2.1154,0.79624,0.0011567
2.1312,0.78968,0.00079759
2.147,0.78313,0.0003798
2.1628,0.7766,0.00010078
2.1786,0.77011,0.00064826
2.1944,0.76367,0.0012668
2.2102,0.75731,0.0019606
2.226,0.75103,0.0027337
2.2417,0.74486,0.0035902
2.2575,0.7388,0.0045341
2.2733,0.73287,0.0055695
2.2891,0.72708,0.0067
2.3049,0.72145,0.0079295
2.3207,0.71599,0.0092615
2.3365,0.7107,0.010699
2.3522,0.70561,0.012246
2.368,0.70071,0.013905
2.3838,0.69602,0.015678
2.3996,0.69154,0.017568
2.4154,0.68728,0.019577
2.4312,0.68326,0.021707
2.447,0.67946,0.023957
2.4628,0.6759,0.02633
2.4785,0.67259,0.028825
2.4943,0.66951,0.031442
2.5101,0.66668,0.03418
2.5259,0.6641,0.037036
2.5417,0.66176,0.04001
2.5575,0.65966,0.043099
2.5733,0.65781,0.046298
2.5891,0.6562,0.049605
2.6048,0.65482,0.053015
2.6206,0.65367,0.056523
2.6364,0.65275,0.060124
2.6522,0.65205,0.063812
2.668,0.65157,0.06758
2.6838,0.6513,0.071423
2.6996,0.65123,0.075334
2.7153,0.65135,0.079304
2.7311,0.65166,0.083328
2.7469,0.65216,0.087397
2.7627,0.65283,0.091504
2.7785,0.65366,0.095641
2.7943,0.65465,0.0998
2.8101,0.65579,0.10397
2.8259,0.65708,0.10815
2.8416,0.6585,0.11233
2.8574,0.66005,0.11649
2.8732,0.66172,0.12064
2.889,0.66351,0.12475
2.9048,0.66541,0.12883
2.9206,0.66741,0.13287
2.9364,0.66951,0.13684
2.9522,0.6717,0.14076
2.9679,0.67398,0.1446
2.9837,0.67634,0.14835
2.9995,0.67877,0.15201
3.0153,0.68128,0.15556
3.0311,0.68385,0.159
3.0469,0.68649,0.16231
3.0627,0.68919,0.16548
3.0784,0.69194,0.1685
3.0942,0.69474,0.17135
3.11,0.69759,0.17403
3.1258,0.70049,0.17653
3.1416,0.70343,0.17882


==> Figs/data/cd_t1_Legendren4_Adv_Polynomial.csv <==
K,G,d_psi
2.5e-05,1,9.9751e-13
0.015812,1,2.9421e-15
0.031599,1,1.3323e-15
0.047385,1,3.6915e-14
0.063172,1,3.5433e-13
0.078959,1,2.1095e-12
0.094746,1,8.9511e-12
0.11053,1,3.0317e-11
0.12632,1,8.5389e-11
0.14211,1,2.2084e-10
0.15789,1,5.124e-10
0.17368,1,1.068e-09
0.18947,1,2.0614e-09
0.20525,1,3.7899e-09
0.22104,1,6.7395e-09
0.23683,1,1.1648e-08
0.25261,1,1.9564e-08
0.2684,1,3.1897e-08
0.28419,1,5.0468e-08
0.29997,1,7.7561e-08
0.31576,1,1.1596e-07
0.33155,1,1.6901e-07
0.34733,0.99999,2.4064e-07
0.36312,0.99999,3.3544e-07
0.37891,0.99999,4.5867e-07
0.39469,0.99999,6.1634e-07
0.41048,0.99998,8.1523e-07
0.42627,0.99998,1.0629e-06
0.44205,0.99997,1.368e-06
0.45784,0.99997,1.7396e-06
0.47363,0.99996,2.1883e-06
0.48941,0.99995,2.7252e-06
0.5052,0.99994,3.3626e-06
0.52099,0.99993,4.1135e-06
0.53678,0.99991,4.992e-06
0.55256,0.9999,6.0127e-06
0.56835,0.99988,7.1907e-06
0.58414,0.99985,8.5413e-06
0.59992,0.99983,1.008e-05
0.61571,0.9998,1.182e-05
0.6315,0.99976,1.3777e-05
0.64728,0.99972,1.596e-05
0.66307,0.99968,1.8381e-05
0.67886,0.99963,2.1047e-05
0.69464,0.99957,2.3964e-05
0.71043,0.99951,2.7136e-05
0.72622,0.99944,3.0564e-05
0.742,0.99936,3.4253e-05
0.75779,0.99928,3.8205e-05
0.77358,0.99918,4.2427e-05
0.78936,0.99908,4.6931e-05
0.80515,0.99897,5.1736e-05
0.82094,0.99885,5.6868e-05
0.83672,0.99872,6.2368e-05
0.85251,0.99858,6.8287e-05
0.8683,0.99843,7.4691e-05
0.88408,0.99827,8.166e-05
0.89987,0.9981,8.9291e-05
0.91566,0.99791,9.7695e-05
0.93144,0.99772,0.000107
0.94723,0.9975,0.00011734
0.96302,0.99727,0.00012886
0.9788,0.99703,0.00014173
0.99459,0.99676,0.00015611
1.0104,0.99647,0.00017217
1.0262,0.99617,0.00019009
1.042,0.99584,0.00021004
1.0577,0.99548,0.0002322
1.0735,0.99509,0.00025672
1.0893,0.99468,0.0002838
1.1051,0.99423,0.00031357
1.1209,0.99375,0.00034621
1.1367,0.99323,0.00038187
1.1525,0.99268,0.00042069
1.1682,0.99208,0.00046282
1.184,0.99144,0.0005084
1.1998,0.99075,0.00055757
1.2156,0.99002,0.00061046
1.2314,0.98923,0.00066721
1.2472,0.9884,0.00072795
1.263,0.9875,0.00079283
1.2788,0.98655,0.00086198
1.2945,0.98554,0.00093556
1.3103,0.98447,0.0010137
1.3261,0.98333,0.0010966
1.3419,0.98213,0.0011843
1.3577,0.98086,0.0012771
1.3735,0.97951,0.0013751
1.3893,0.97809,0.0014785
1.405,0.9766,0.0015875
1.4208,0.97502,0.0017022
1.4366,0.97336,0.0018229
1.4524,0.97162,0.0019497
1.4682,0.96978,0.0020829
1.484,0.96786,0.0022225
1.4998,0.96584,0.0023688
1.5156,0.96373,0.002522
1.5313,0.96152,0.0026822
1.5471,0.9592,0.0028496
1.5629,0.95677,0.0030243
1.5787,0.95424,0.0032063
1.5945,0.95159,0.0033958
1.6103,0.94882,0.0035927
1.6261,0.94594,0.0037972
1.6418,0.94293,0.004009
1.6576,0.93979,0.0042281
1.6734,0.93652,0.0044543
1.6892,0.93312,0.0046873
1.705,0.92957,0.0049268
1.7208,0.92589,0.0051724
1.7366,0.92206,0.0054234
1.7524,0.91808,0.0056792
1.7681,0.91396,0.0059391
1.7839,0.90968,0.0062021
1.7997,0.90525,0.006467
1.8155,0.90066,0.0067327
1.8313,0.89591,0.0069976
1.8471,0.89101,0.0072602
1.8629,0.88595,0.0075187
1.8787,0.88074,0.007771
1.8944,0.87538,0.0080149
1.9102,0.86986,0.0082478
1.926,0.8642,0.0084672
1.9418,0.8584,0.00867
1.9576,0.85247,0.0088532
1.9734,0.84642,0.0090132
1.9892,0.84025,0.0091466
2.0049,0.83397,0.0092494
2.0207,0.8276,0.0093177
2.0365,0.82115,0.0093472
2.0523,0.81464,0.0093337
2.0681,0.80807,0.0092725
2.0839,0.80148,0.0091591
2.0997,0.79486,0.0089887
2.1155,0.78825,0.0087566
2.1312,0.78167,0.0084581
2.147,0.77512,0.0080883
2.1628,0.76863,0.0076426
2.1786,0.76222,0.0071163
2.1944,0.75592,0.0065048
2.2102,0.74972,0.005804
2.226,0.74367,0.0050094
2.2417,0.73776,0.0041173
2.2575,0.73202,0.003124
2.2733,0.72647,0.0020259
2.2891,0.7211,0.00081993
2.3049,0.71594,0.00049663
2.3207,0.711,0.0019262
2.3365,0.70628,0.003471
2.3523,0.70179,0.0051324
2.368,0.69753,0.0069118
2.3838,0.69351,0.00881
2.3996,0.68974,0.010827
2.4154,0.6862,0.012963
2.4312,0.6829,0.015217
2.447,0.67984,0.017588
2.4628,0.67702,0.020074
2.4785,0.67443,0.022673
2.4943,0.67206,0.025382
2.5101,0.66992,0.028198
2.5259,0.668,0.031116
2.5417,0.66629,0.034133
2.5575,0.66478,0.037243
2.5733,0.66347,0.040442
2.5891,0.66235,0.043724
2.6048,0.66142,0.047081
2.6206,0.66066,0.050509
2.6364,0.66007,0.054
2.6522,0.65964,0.057546
2.668,0.65937,0.061142
2.6838,0.65925,0.064779
2.6996,0.65927,0.068449
2.7153,0.65943,0.072145
2.7311,0.65972,0.075859
2.7469,0.66013,0.079583
2.7627,0.66065,0.083308
2.7785,0.66129,0.087028
2.7943,0.66204,0.090733
2.8101,0.66288,0.094415
2.8259,0.66383,0.098066
2.8416,0.66486,0.10168
2.8574,0.66599,0.10524
2.8732,0.6672,0.10875
2.889,0.66848,0.11219
2.9048,0.66985,0.11556
2.9206,0.67129,0.11885
2.9364,0.6728,0.12204
2.9522,0.67437,0.12514
2.9679,0.67601,0.12812
2.9837,0.67772,0.13098
2.9995,0.67948,0.1337
3.0153,0.6813,0.13629
3.0311,0.68317,0.13873
3.0469,0.6851,0.141
3.0627,0.68708,0.14309
3.0784,0.68911,0.145
3.0942,0.69119,0.14671
3.11,0.69332,0.14821
3.1258,0.69549,0.14949
3.1416,0.6977,0.15053


==> Figs/data/cd_t2_Legendren3_Adv_Gaussian_e0_5.csv <==
K,G,d_psi
3.3333e-06,1.0001,1.4573e-05
0.01579,0.99969,1.0683e-05
0.031577,0.9993,4.1543e-06
0.047364,0.99892,4.9018e-06
0.063151,0.99855,1.6341e-05
0.078938,0.99819,2.9986e-05
0.094725,0.99785,4.5628e-05
0.11051,0.99753,6.3027e-05
0.1263,0.99723,8.1916e-05
0.14209,0.99695,0.000102
0.15787,0.9967,0.00012297
0.17366,0.99647,0.00014443
0.18945,0.99626,0.00016605
0.20523,0.99609,0.00018769
0.22102,0.99594,0.00020849
0.23681,0.99582,0.00022781
0.25259,0.99574,0.00024591
0.26838,0.99569,0.00026298
0.28417,0.99566,0.00027837
0.29995,0.99565,0.00029082
0.31574,0.99567,0.00029921
0.33153,0.99572,0.00030301
0.34731,0.9958,0.00030226
0.3631,0.99592,0.00029729
0.37889,0.99606,0.00028834
0.39468,0.99624,0.00027546
0.41046,0.99642,0.00025839
0.42625,0.99663,0.00023674
0.44204,0.99684,0.00020999
0.45782,0.99706,0.00017768
0.47361,0.99729,0.00013943
0.4894,0.99752,9.499e-05
0.50518,0.99776,4.4246e-05
0.52097,0.99799,1.2783e-05
0.53676,0.99822,7.5972e-05
0.55254,0.99845,0.00014511
0.56833,0.99867,0.00021991
0.58412,0.99888,0.00030006
0.5999,0.99907,0.00038518
0.61569,0.99925,0.00047488
0.63148,0.9994,0.00056872
0.64727,0.99952,0.00066627
0.66305,0.99961,0.00076704
0.67884,0.99967,0.00087054
0.69463,0.99969,0.00097623
0.71041,0.99967,0.0010836
0.7262,0.99959,0.001192
0.74199,0.99947,0.0013009
0.75777,0.9993,0.0014096
0.77356,0.99906,0.0015176
0.78935,0.99877,0.0016241
0.80513,0.99841,0.0017284
0.82092,0.99798,0.0018299
0.83671,0.99747,0.0019279
0.85249,0.9969,0.0020215
0.86828,0.99624,0.0021102
0.88407,0.9955,0.002193
0.89986,0.99467,0.0022693
0.91564,0.99375,0.0023384
0.93143,0.99274,0.0023993
0.94722,0.99163,0.0024514
0.963,0.99041,0.0024939
0.97879,0.9891,0.002526
0.99458,0.98767,0.002547
1.0104,0.98613,0.002556
1.0262,0.98447,0.0025523
1.0419,0.9827,0.0025351
1.0577,0.98079,0.0025036
1.0735,0.97876,0.0024572
1.0893,0.9766,0.002395
1.1051,0.9743,0.0023163
1.1209,0.97186,0.0022204
1.1367,0.96927,0.0021065
1.1524,0.96654,0.001974
1.1682,0.96365,0.0018221
1.184,0.9606,0.0016502
1.1998,0.9574,0.0014577
1.2156,0.95402,0.0012438
1.2314,0.95047,0.0010081
1.2472,0.94675,0.00074988
1.263,0.94285,0.00046866
1.2787,0.93876,0.00016395
1.2945,0.93448,0.00016473
1.3103,0.93,0.00051778
1.3261,0.92533,0.00089557
1.3419,0.92045,0.0012984
1.3577,0.91536,0.0017265
1.3735,0.91005,0.0021801
1.3892,0.90452,0.0026592
1.405,0.89877,0.0031639
1.4208,0.89279,0.0036941
1.4366,0.88657,0.0042496
1.4524,0.88011,0.0048301
1.4682,0.87341,0.0054352
1.484,0.86646,0.0060644
1.4998,0.85925,0.0067168
1.5155,0.85178,0.0073917
1.5313,0.84405,0.008088
1.5471,0.83606,0.0088044
1.5629,0.82779,0.0095394
1.5787,0.81925,0.010291
1.5945,0.81044,0.011058
1.6103,0.80135,0.011838
1.6261,0.79198,0.012627
1.6418,0.78233,0.013424
1.6576,0.7724,0.014224
1.6734,0.7622,0.015024
1.6892,0.75172,0.01582
1.705,0.74098,0.016607
1.7208,0.72997,0.01738
1.7366,0.71871,0.018134
1.7523,0.7072,0.018862
1.7681,0.69546,0.019557
1.7839,0.68349,0.020211
1.7997,0.67132,0.020818
1.8155,0.65895,0.021368
1.8313,0.64642,0.021851
1.8471,0.63374,0.022258
1.8629,0.62094,0.022577
1.8786,0.60804,0.022797
1.8944,0.59508,0.022906
1.9102,0.58209,0.02289
1.926,0.56911,0.022737
1.9418,0.55616,0.02243
1.9576,0.5433,0.021956
1.9734,0.53056,0.021299
1.9892,0.51798,0.020441
2.0049,0.50562,0.019367
2.0207,0.49352,0.018059
2.0365,0.48172,0.016499
2.0523,0.47027,0.014669
2.0681,0.45922,0.012551
2.0839,0.44862,0.010125
2.0997,0.43851,0.0073743
2.1154,0.42892,0.0042798
2.1312,0.41991,0.00082377
2.147,0.4115,0.0030112
2.1628,0.40372,0.0072417
2.1786,0.39661,0.011883
2.1944,0.39017,0.01695
2.2102,0.38443,0.022455
2.226,0.37939,0.028408
2.2417,0.37505,0.034818
2.2575,0.3714,0.04169
2.2733,0.36842,0.049027
2.2891,0.36611,0.056828
2.3049,0.36443,0.065089
2.3207,0.36335,0.073802
2.3365,0.36284,0.082953
2.3522,0.36286,0.092526
2.368,0.36337,0.1025
2.3838,0.36433,0.11285
2.3996,0.3657,0.12355
2.4154,0.36743,0.13456
2.4312,0.36949,0.14585
2.447,0.37184,0.15738
2.4628,0.37443,0.16912
2.4785,0.37724,0.18102
2.4943,0.38024,0.19304
2.5101,0.38338,0.20515
2.5259,0.38665,0.2173
2.5417,0.39002,0.22946
2.5575,0.39346,0.24161
2.5733,0.39696,0.25371
2.5891,0.4005,0.26574
2.6048,0.40406,0.27767
2.6206,0.40763,0.2895
2.6364,0.4112,0.3012
2.6522,0.41475,0.31278
2.668,0.41828,0.32421
2.6838,0.42178,0.33551
2.6996,0.42524,0.34667
2.7153,0.42866,0.3577
2.7311,0.43204,0.3686
2.7469,0.43537,0.37937
2.7627,0.43865,0.39003
2.7785,0.44187,0.4006
2.7943,0.44505,0.41107
2.8101,0.44817,0.42146
2.8259,0.45123,0.43179
2.8416,0.45425,0.44206
2.8574,0.45721,0.4523
2.8732,0.46012,0.46251
2.889,0.46298,0.47271
2.9048,0.46579,0.48291
2.9206,0.46856,0.49313
2.9364,0.47128,0.50338
2.9522,0.47395,0.51367
2.9679,0.47659,0.52401
2.9837,0.47919,0.53442
2.9995,0.48175,0.54491
3.0153,0.48428,0.55548
3.0311,0.48678,0.56614
3.0469,0.48925,0.57691
3.0627,0.4917,0.5878
3.0784,0.49412,0.5988
3.0942,0.49652,0.60992
3.11,0.4989,0.62118
3.1258,0.50127,0.63257
3.1416,0.50362,0.64409


==> Figs/data/cd_t2_Legendren3_Adv_Gaussian_e1.csv <==
K,G,d_psi
3.3333e-06,1.0032,0.0016719
0.01579,1,0.0015813
0.031577,0.99694,0.0014715
0.047364,0.99391,0.0013429
0.063151,0.99097,0.0011965
0.078938,0.98811,0.0010329
0.094725,0.98536,0.00085316
0.11051,0.98271,0.00065837
0.1263,0.98019,0.00044908
0.14209,0.97778,0.00022983
0.15787,0.97554,5.562e-06
0.17366,0.97341,0.00024834
0.18945,0.97139,0.00048568
0.20523,0.96963,0.00074149
0.22102,0.9681,0.0010196
0.23681,0.96662,0.0012932
0.25259,0.96519,0.0015412
0.26838,0.9639,0.0017655
0.28417,0.9629,0.0019805
0.29995,0.96223,0.0021988
0.31574,0.96187,0.0024237
0.33153,0.96174,0.0026496
0.34731,0.96177,0.0028666
0.3631,0.96192,0.0030635
0.37889,0.96216,0.0032305
0.39468,0.96248,0.0033604
0.41046,0.96292,0.0034479
0.42625,0.96347,0.0034898
0.44204,0.96416,0.0034839
0.45782,0.965,0.0034288
0.47361,0.96598,0.0033237
0.4894,0.96712,0.0031677
0.50518,0.96839,0.0029604
0.52097,0.96978,0.0027013
0.53676,0.97128,0.0023902
0.55254,0.97287,0.002027
0.56833,0.97454,0.0016122
0.58412,0.97626,0.001146
0.5999,0.97803,0.00062942
0.61569,0.97982,6.3446e-05
0.63148,0.98163,0.00055057
0.64727,0.98343,0.0012111
0.66305,0.98522,0.0019164
0.67884,0.98698,0.0026645
0.69463,0.98871,0.0034535
0.71041,0.99039,0.0042811
0.7262,0.99201,0.0051454
0.74199,0.99356,0.0060439
0.75777,0.99504,0.0069745
0.77356,0.99644,0.0079351
0.78935,0.99775,0.0089234
0.80513,0.99896,0.0099373
0.82092,1.0001,0.010975
0.83671,1.0011,0.012034
0.85249,1.002,0.013112
0.86828,1.0027,0.014209
0.88407,1.0034,0.015321
0.89986,1.0039,0.016447
0.91564,1.0043,0.017586
0.93143,1.0045,0.018735
0.94722,1.0046,0.019894
0.963,1.0046,0.021061
0.97879,1.0044,0.022235
0.99458,1.004,0.023414
1.0104,1.0035,0.024596
1.0262,1.0029,0.025781
1.0419,1.0021,0.026968
1.0577,1.0011,0.028156
1.0735,1,0.029342
1.0893,0.99874,0.030527
1.1051,0.99729,0.03171
1.1209,0.99567,0.032888
1.1367,0.99389,0.034063
1.1524,0.99193,0.035232
1.1682,0.9898,0.036395
1.184,0.9875,0.037552
1.1998,0.98501,0.038701
1.2156,0.98235,0.039842
1.2314,0.97951,0.040974
1.2472,0.97648,0.042097
1.263,0.97327,0.04321
1.2787,0.96987,0.044313
1.2945,0.96628,0.045406
1.3103,0.9625,0.046487
1.3261,0.95852,0.047558
1.3419,0.95435,0.048617
1.3577,0.94997,0.049665
1.3735,0.9454,0.050702
1.3892,0.94062,0.051727
1.405,0.93563,0.052741
1.4208,0.93044,0.053743
1.4366,0.92504,0.054736
1.4524,0.91942,0.055718
1.4682,0.91359,0.05669
1.484,0.90755,0.057654
1.4998,0.90128,0.05861
1.5155,0.8948,0.059558
1.5313,0.8881,0.060501
1.5471,0.88118,0.061439
1.5629,0.87404,0.062374
1.5787,0.86668,0.063307
1.5945,0.8591,0.064241
1.6103,0.85131,0.065177
1.6261,0.84329,0.066117
1.6418,0.83507,0.067065
1.6576,0.82663,0.068023
1.6734,0.81798,0.068993
1.6892,0.80913,0.069979
1.705,0.80009,0.070984
1.7208,0.79085,0.072012
1.7366,0.78143,0.073067
1.7523,0.77183,0.074152
1.7681,0.76206,0.075273
1.7839,0.75213,0.076434
1.7997,0.74206,0.07764
1.8155,0.73185,0.078895
1.8313,0.72152,0.080207
1.8471,0.71107,0.081579
1.8629,0.70053,0.083019
1.8786,0.68992,0.084532
1.8944,0.67924,0.086124
1.9102,0.66851,0.087803
1.926,0.65776,0.089574
1.9418,0.647,0.091446
1.9576,0.63625,0.093424
1.9734,0.62553,0.095517
1.9892,0.61487,0.097731
2.0049,0.60429,0.10007
2.0207,0.5938,0.10255
2.0365,0.58343,0.10518
2.0523,0.57321,0.10795
2.0681,0.56316,0.11088
2.0839,0.55329,0.11398
2.0997,0.54363,0.11725
2.1154,0.53421,0.1207
2.1312,0.52504,0.12434
2.147,0.51615,0.12817
2.1628,0.50756,0.1322
2.1786,0.49928,0.13643
2.1944,0.49134,0.14087
2.2102,0.48375,0.14552
2.226,0.47652,0.1504
2.2417,0.46968,0.15549
2.2575,0.46323,0.16081
2.2733,0.45718,0.16636
2.2891,0.45154,0.17213
2.3049,0.44631,0.17813
2.3207,0.44151,0.18436
2.3365,0.43713,0.19081
2.3522,0.43317,0.19749
2.368,0.42963,0.20439
2.3838,0.4265,0.2115
2.3996,0.42378,0.21883
2.4154,0.42145,0.22637
2.4312,0.41952,0.2341
2.447,0.41796,0.24204
2.4628,0.41676,0.25016
2.4785,0.41592,0.25846
2.4943,0.4154,0.26693
2.5101,0.41521,0.27557
2.5259,0.41531,0.28436
2.5417,0.4157,0.2933
2.5575,0.41636,0.30239
2.5733,0.41727,0.3116
2.5891,0.41841,0.32094
2.6048,0.41977,0.3304
2.6206,0.42133,0.33997
2.6364,0.42308,0.34965
2.6522,0.425,0.35943
2.668,0.42708,0.36931
2.6838,0.42931,0.37929
2.6996,0.43166,0.38936
2.7153,0.43414,0.39952
2.7311,0.43673,0.40977
2.7469,0.43942,0.42011
2.7627,0.4422,0.43054
2.7785,0.44505,0.44107
2.7943,0.44799,0.45169
2.8101,0.45099,0.46242
2.8259,0.45404,0.47325
2.8416,0.45715,0.48418
2.8574,0.46031,0.49522
2.8732,0.46352,0.50638
2.889,0.46676,0.51766
2.9048,0.47003,0.52906
2.9206,0.47334,0.54059
2.9364,0.47667,0.55224
2.9522,0.48003,0.56403
2.9679,0.48341,0.57595
2.9837,0.48682,0.588
2.9995,0.49024,0.60018
3.0153,0.49368,0.61248
3.0311,0.49714,0.62491
3.0469,0.50061,0.63745
3.0627,0.5041,0.65009
3.0784,0.5076,0.66283
3.0942,0.51112,0.67564
3.11,0.51465,0.68853
3.1258,0.51819,0.70145
3.1416,0.52175,0.7144


==> Figs/data/cd_t2_Legendren3_Adv_Gaussian_e1_5.csv <==
K,G,d_psi
3.3333e-06,1.0302,0.023426
0.01579,1.0283,0.023303
0.031577,1.0265,0.02317
0.047364,1.0248,0.02303
0.063151,1.0233,0.022887
0.078938,1.0219,0.022745
0.094725,1.0208,0.022608
0.11051,1.0198,0.02248
0.1263,1.0191,0.022373
0.14209,1.0184,0.022287
0.15787,1.0184,0.022206
0.17366,1.0186,0.022183
0.18945,1.0183,0.022244
0.20523,1.0179,0.022354
0.22102,1.0184,0.022473
0.23681,1.0201,0.022605
0.25259,1.0227,0.022783
0.26838,1.0254,0.023052
0.28417,1.0277,0.023448
0.29995,1.0295,0.023989
0.31574,1.0309,0.024681
0.33153,1.0319,0.025519
0.34731,1.0328,0.026493
0.3631,1.0339,0.02759
0.37889,1.0352,0.028799
0.39468,1.0369,0.030111
0.41046,1.0389,0.031516
0.42625,1.0413,0.033008
0.44204,1.0438,0.034583
0.45782,1.0464,0.036234
0.47361,1.049,0.037958
0.4894,1.0516,0.039751
0.50518,1.054,0.04161
0.52097,1.0562,0.043531
0.53676,1.0581,0.04551
0.55254,1.0598,0.047544
0.56833,1.0611,0.049627
0.58412,1.0622,0.051757
0.5999,1.0631,0.05393
0.61569,1.0636,0.056142
0.63148,1.0639,0.058388
0.64727,1.064,0.060666
0.66305,1.0639,0.062972
0.67884,1.0635,0.065302
0.69463,1.063,0.067654
0.71041,1.0623,0.070024
0.7262,1.0615,0.07241
0.74199,1.0605,0.074809
0.75777,1.0594,0.077219
0.77356,1.0582,0.079638
0.78935,1.0568,0.082064
0.80513,1.0553,0.084495
0.82092,1.0537,0.08693
0.83671,1.052,0.089367
0.85249,1.0502,0.091806
0.86828,1.0483,0.094245
0.88407,1.0463,0.096683
0.89986,1.0442,0.099119
0.91564,1.0419,0.10155
0.93143,1.0396,0.10398
0.94722,1.0372,0.10641
0.963,1.0346,0.10884
0.97879,1.032,0.11126
0.99458,1.0292,0.11367
1.0104,1.0264,0.11609
1.0262,1.0234,0.11849
1.0419,1.0204,0.1209
1.0577,1.0172,0.12329
1.0735,1.0139,0.12569
1.0893,1.0105,0.12808
1.1051,1.007,0.13046
1.1209,1.0034,0.13284
1.1367,0.99966,0.13521
1.1524,0.99583,0.13758
1.1682,0.9919,0.13995
1.184,0.98785,0.14231
1.1998,0.98369,0.14467
1.2156,0.97943,0.14702
1.2314,0.97506,0.14937
1.2472,0.97058,0.15172
1.263,0.966,0.15406
1.2787,0.9613,0.1564
1.2945,0.95651,0.15874
1.3103,0.9516,0.16108
1.3261,0.94659,0.16342
1.3419,0.94148,0.16575
1.3577,0.93626,0.16808
1.3735,0.93094,0.17042
1.3892,0.92552,0.17275
1.405,0.91999,0.17508
1.4208,0.91437,0.17742
1.4366,0.90864,0.17975
1.4524,0.90282,0.18209
1.4682,0.8969,0.18443
1.484,0.89088,0.18678
1.4998,0.88477,0.18913
1.5155,0.87856,0.19149
1.5313,0.87226,0.19385
1.5471,0.86587,0.19622
1.5629,0.85939,0.1986
1.5787,0.85283,0.20099
1.5945,0.84618,0.20339
1.6103,0.83944,0.2058
1.6261,0.83263,0.20822
1.6418,0.82574,0.21066
1.6576,0.81877,0.21312
1.6734,0.81173,0.21559
1.6892,0.80462,0.21809
1.705,0.79744,0.2206
1.7208,0.7902,0.22314
1.7366,0.7829,0.2257
1.7523,0.77554,0.22829
1.7681,0.76813,0.23091
1.7839,0.76068,0.23356
1.7997,0.75318,0.23624
1.8155,0.74564,0.23896
1.8313,0.73807,0.24172
1.8471,0.73047,0.24452
1.8629,0.72285,0.24736
1.8786,0.71522,0.25025
1.8944,0.70757,0.25318
1.9102,0.69993,0.25617
1.926,0.69228,0.25921
1.9418,0.68465,0.2623
1.9576,0.67703,0.26546
1.9734,0.66944,0.26868
1.9892,0.66188,0.27196
2.0049,0.65436,0.27531
2.0207,0.6469,0.27873
2.0365,0.63949,0.28223
2.0523,0.63215,0.2858
2.0681,0.62488,0.28945
2.0839,0.6177,0.29318
2.0997,0.61061,0.297
2.1154,0.60362,0.3009
2.1312,0.59674,0.30489
2.147,0.58999,0.30898
2.1628,0.58336,0.31315
2.1786,0.57688,0.31742
2.1944,0.57054,0.32179
2.2102,0.56436,0.32626
2.226,0.55834,0.33083
2.2417,0.5525,0.3355
2.2575,0.54684,0.34027
2.2733,0.54136,0.34515
2.2891,0.53609,0.35013
2.3049,0.53102,0.35522
2.3207,0.52615,0.36041
2.3365,0.52151,0.36571
2.3522,0.51709,0.37111
2.368,0.51289,0.37662
2.3838,0.50892,0.38222
2.3996,0.50519,0.38794
2.4154,0.5017,0.39375
2.4312,0.49845,0.39967
2.447,0.49544,0.40568
2.4628,0.49268,0.4118
2.4785,0.49016,0.418
2.4943,0.48789,0.42431
2.5101,0.48586,0.4307
2.5259,0.48407,0.43719
2.5417,0.48253,0.44376
2.5575,0.48123,0.45042
2.5733,0.48016,0.45716
2.5891,0.47933,0.46399
2.6048,0.47873,0.47089
2.6206,0.47835,0.47787
2.6364,0.47819,0.48492
2.6522,0.47825,0.49204
2.668,0.47853,0.49924
2.6838,0.479,0.5065
2.6996,0.47968,0.51382
2.7153,0.48055,0.5212
2.7311,0.48161,0.52865
2.7469,0.48284,0.53615
2.7627,0.48426,0.54371
2.7785,0.48584,0.55131
2.7943,0.48759,0.55897
2.8101,0.48949,0.56668
2.8259,0.49154,0.57443
2.8416,0.49374,0.58222
2.8574,0.49607,0.59005
2.8732,0.49854,0.59792
2.889,0.50113,0.60582
2.9048,0.50384,0.61376
2.9206,0.50666,0.62172
2.9364,0.5096,0.6297
2.9522,0.51263,0.63771
2.9679,0.51577,0.64574
2.9837,0.519,0.65377
2.9995,0.52231,0.66182
3.0153,0.52571,0.66987
3.0311,0.52919,0.67792
3.0469,0.53275,0.68596
3.0627,0.53637,0.69399
3.0784,0.54006,0.702
3.0942,0.54381,0.70999
3.11,0.54763,0.71794
3.1258,0.5515,0.72586
3.1416,0.55542,0.73374


==> Figs/data/cd_t2_Legendren3_Adv_Gaussian_e2.csv <==
K,G,d_psi
3.3333e-06,1.1652,0.097872
0.01579,1.1883,0.10134
0.031577,1.21,0.10537
0.047364,1.2301,0.1099
0.063151,1.2483,0.11488
0.078938,1.2645,0.12023
0.094725,1.2783,0.12588
0.11051,1.2898,0.13177
0.1263,1.2993,0.13783
0.14209,1.3069,0.14393
0.15787,1.3117,0.14997
0.17366,1.313,0.15592
0.18945,1.3112,0.16176
0.20523,1.307,0.16749
0.22102,1.3016,0.17311
0.23681,1.2956,0.17858
0.25259,1.2895,0.18389
0.26838,1.2837,0.18899
0.28417,1.278,0.19387
0.29995,1.2724,0.19853
0.31574,1.2667,0.20296
0.33153,1.2607,0.20716
0.34731,1.2545,0.21114
0.3631,1.2479,0.21492
0.37889,1.241,0.2185
0.39468,1.2336,0.22191
0.41046,1.226,0.22515
0.42625,1.218,0.22824
0.44204,1.2098,0.2312
0.45782,1.2015,0.23404
0.47361,1.193,0.23677
0.4894,1.1844,0.2394
0.50518,1.1759,0.24194
0.52097,1.1673,0.24441
0.53676,1.1589,0.24681
0.55254,1.1505,0.24915
0.56833,1.1422,0.25144
0.58412,1.1341,0.25367
0.5999,1.1262,0.25587
0.61569,1.1184,0.25802
0.63148,1.1108,0.26015
0.64727,1.1033,0.26224
0.66305,1.096,0.26431
0.67884,1.0889,0.26635
0.69463,1.082,0.26838
0.71041,1.0752,0.27038
0.7262,1.0686,0.27237
0.74199,1.0622,0.27435
0.75777,1.0559,0.27631
0.77356,1.0498,0.27827
0.78935,1.0438,0.28021
0.80513,1.0379,0.28215
0.82092,1.0321,0.28408
0.83671,1.0265,0.286
0.85249,1.0209,0.28792
0.86828,1.0155,0.28984
0.88407,1.0101,0.29175
0.89986,1.0049,0.29366
0.91564,0.99967,0.29557
0.93143,0.99456,0.29747
0.94722,0.98951,0.29938
0.963,0.98453,0.30128
0.97879,0.9796,0.30319
0.99458,0.97473,0.30509
1.0104,0.9699,0.307
1.0262,0.96512,0.3089
1.0419,0.96038,0.31081
1.0577,0.95567,0.31272
1.0735,0.951,0.31463
1.0893,0.94635,0.31655
1.1051,0.94174,0.31847
1.1209,0.93714,0.32039
1.1367,0.93257,0.32231
1.1524,0.92801,0.32423
1.1682,0.92347,0.32616
1.184,0.91895,0.3281
1.1998,0.91444,0.33003
1.2156,0.90994,0.33197
1.2314,0.90544,0.33392
1.2472,0.90096,0.33587
1.263,0.89648,0.33782
1.2787,0.89201,0.33978
1.2945,0.88754,0.34175
1.3103,0.88307,0.34371
1.3261,0.8786,0.34569
1.3419,0.87414,0.34767
1.3577,0.86967,0.34966
1.3735,0.86521,0.35165
1.3892,0.86074,0.35365
1.405,0.85627,0.35565
1.4208,0.8518,0.35767
1.4366,0.84733,0.35969
1.4524,0.84286,0.36172
1.4682,0.83838,0.36375
1.484,0.8339,0.3658
1.4998,0.82942,0.36785
1.5155,0.82494,0.36991
1.5313,0.82045,0.37198
1.5471,0.81596,0.37406
1.5629,0.81147,0.37616
1.5787,0.80698,0.37826
1.5945,0.80249,0.38037
1.6103,0.79799,0.3825
1.6261,0.7935,0.38464
1.6418,0.78901,0.38679
1.6576,0.78452,0.38896
1.6734,0.78003,0.39114
1.6892,0.77554,0.39333
1.705,0.77106,0.39554
1.7208,0.76659,0.39777
1.7366,0.76212,0.40001
1.7523,0.75765,0.40227
1.7681,0.7532,0.40455
1.7839,0.74876,0.40685
1.7997,0.74433,0.40916
1.8155,0.73991,0.4115
1.8313,0.7355,0.41386
1.8471,0.73112,0.41624
1.8629,0.72675,0.41865
1.8786,0.7224,0.42107
1.8944,0.71807,0.42353
1.9102,0.71377,0.426
1.926,0.7095,0.42851
1.9418,0.70525,0.43103
1.9576,0.70103,0.43359
1.9734,0.69685,0.43618
1.9892,0.6927,0.43879
2.0049,0.68859,0.44143
2.0207,0.68451,0.44411
2.0365,0.68048,0.44681
2.0523,0.6765,0.44955
2.0681,0.67256,0.45232
2.0839,0.66868,0.45512
2.0997,0.66484,0.45795
2.1154,0.66106,0.46082
2.1312,0.65734,0.46372
2.147,0.65368,0.46666
2.1628,0.65009,0.46963
2.1786,0.64656,0.47264
2.1944,0.64309,0.47568
2.2102,0.6397,0.47876
2.226,0.63638,0.48187
2.2417,0.63314,0.48502
2.2575,0.62997,0.48821
2.2733,0.62689,0.49143
2.2891,0.62389,0.49469
2.3049,0.62097,0.49799
2.3207,0.61814,0.50132
2.3365,0.6154,0.50469
2.3522,0.61276,0.50809
2.368,0.6102,0.51153
2.3838,0.60774,0.51501
2.3996,0.60538,0.51851
2.4154,0.60311,0.52206
2.4312,0.60094,0.52563
2.447,0.59888,0.52924
2.4628,0.59692,0.53288
2.4785,0.59506,0.53655
2.4943,0.5933,0.54025
2.5101,0.59165,0.54398
2.5259,0.5901,0.54775
2.5417,0.58866,0.55153
2.5575,0.58733,0.55535
2.5733,0.5861,0.55919
2.5891,0.58498,0.56306
2.6048,0.58397,0.56695
2.6206,0.58306,0.57087
2.6364,0.58226,0.5748
2.6522,0.58157,0.57876
2.668,0.58098,0.58274
2.6838,0.5805,0.58673
2.6996,0.58012,0.59074
2.7153,0.57984,0.59477
2.7311,0.57967,0.59881
2.7469,0.5796,0.60287
2.7627,0.57963,0.60693
2.7785,0.57976,0.61101
2.7943,0.57998,0.61509
2.8101,0.5803,0.61919
2.8259,0.58072,0.62329
2.8416,0.58123,0.62739
2.8574,0.58184,0.63149
2.8732,0.58253,0.6356
2.889,0.58331,0.63971
2.9048,0.58418,0.64381
2.9206,0.58514,0.64791
2.9364,0.58617,0.652
2.9522,0.58729,0.65609
2.9679,0.58849,0.66017
2.9837,0.58977,0.66424
2.9995,0.59112,0.66829
3.0153,0.59254,0.67233
3.0311,0.59404,0.67636
3.0469,0.5956,0.68036
3.0627,0.59724,0.68435
3.0784,0.59894,0.68831
3.0942,0.6007,0.69225
3.11,0.60252,0.69616
3.1258,0.60441,0.70005
3.1416,0.60635,0.7039


==> Figs/data/cd_t2_Legendren3_Adv_Polynomial.csv <==
K,G,d_psi
3.3333e-06,1,1.4759e-11
0.031737,1,1.1691e-11
0.06347,1,7.3867e-10
0.095203,1,8.302e-09
0.12694,1,4.5983e-08
0.15867,0.99999,1.7274e-07
0.1904,0.99998,5.0732e-07
0.22214,0.99997,1.2582e-06
0.25387,0.99994,2.7451e-06
0.2856,0.99989,5.4607e-06
0.31734,0.99981,1.0133e-05
0.34907,0.9997,1.7474e-05
0.3808,0.99954,2.8389e-05
0.41254,0.99934,4.4501e-05
0.44427,0.99906,6.8111e-05
0.476,0.99871,0.00010167
0.50773,0.99826,0.00014739
0.53947,0.99768,0.00020717
0.5712,0.99698,0.00028293
0.60293,0.99613,0.00037688
0.63467,0.99511,0.0004918
0.6664,0.99393,0.00063108
0.69813,0.99256,0.00079867
0.72987,0.99099,0.00099904
0.7616,0.9892,0.001237
0.79333,0.98716,0.0015175
0.82507,0.98486,0.0018458
0.8568,0.98226,0.002227
0.88853,0.97935,0.0026665
0.92027,0.97608,0.0031694
0.952,0.97244,0.003741
0.98373,0.9684,0.0043865
1.0155,0.96393,0.0051111
1.0472,0.959,0.0059201
1.0789,0.95357,0.0068185
1.1107,0.94762,0.0078116
1.1424,0.94111,0.0089042
1.1741,0.93401,0.010101
1.2059,0.92629,0.011408
1.2376,0.9179,0.012828
1.2693,0.90882,0.014365
1.3011,0.89901,0.016024
1.3328,0.88842,0.017806
1.3645,0.87702,0.019715
1.3963,0.86476,0.021751
1.428,0.85161,0.023915
1.4597,0.83752,0.026204
1.4915,0.82246,0.028617
1.5232,0.80638,0.031146
1.5549,0.78926,0.033786
1.5867,0.77105,0.036524
1.6184,0.75175,0.039345
1.6501,0.73132,0.04223
1.6819,0.70978,0.045151
1.7136,0.68713,0.048076
1.7453,0.66341,0.050963
1.7771,0.63868,0.053758
1.8088,0.61306,0.056396
1.8405,0.58667,0.058799
1.8723,0.55971,0.060872
1.904,0.53243,0.062501
1.9357,0.50513,0.063558
1.9675,0.47818,0.06389
1.9992,0.45197,0.063326
2.0309,0.427,0.061674
2.0627,0.40375,0.058722
2.0944,0.38273,0.054241
2.1261,0.36443,0.047986
2.1579,0.34927,0.039707
2.1896,0.33755,0.029158
2.2213,0.3294,0.016113
2.2531,0.32478,0.00039575
2.2848,0.32346,0.018095
2.3165,0.32505,0.039343
2.3483,0.32908,0.063183
2.38,0.33504,0.08928
2.4117,0.34244,0.11713
2.4435,0.35082,0.1461
2.4752,0.35981,0.1755
2.5069,0.36909,0.20467
2.5387,0.37842,0.23307
2.5704,0.38764,0.26029
2.6021,0.39661,0.28609
2.6339,0.40524,0.31037
2.6656,0.41348,0.33317
2.6973,0.42131,0.35458
2.7291,0.42872,0.37473
2.7608,0.43572,0.3938
2.7925,0.44231,0.41196
2.8243,0.44854,0.42937
2.856,0.45441,0.44618
2.8877,0.45997,0.46253
2.9195,0.46524,0.47854
2.9512,0.47026,0.49432
2.9829,0.47505,0.50997
3.0147,0.47964,0.52557
3.0464,0.48408,0.5412
3.0781,0.48837,0.55693
3.1099,0.49256,0.57283
3.1416,0.49667,0.58896


==> Figs/data/cd_t2_Legendren4_Adv_Gaussian_e0_5.csv <==
K,G,d_psi
2.5e-06,1.4684e-07,2.5084e-05
0.015789,0.99754,2.4936e-05
0.031576,0.99881,2.4663e-05
0.047363,0.99924,2.4267e-05
0.06315,0.99947,2.378e-05
0.078937,0.99961,2.3201e-05
0.094724,0.99971,2.2549e-05
0.11051,0.99979,2.1823e-05
0.1263,0.99984,2.1111e-05
0.14208,0.99989,2.0336e-05
0.15787,0.99992,1.9631e-05
0.17366,0.99995,1.8948e-05
0.18945,0.99997,1.8289e-05
0.20523,0.99999,1.7727e-05
0.22102,1,1.7284e-05
0.23681,1,1.6954e-05
0.25259,1,1.6741e-05
0.26838,1,1.6661e-05
0.28417,1,1.6727e-05
0.29995,0.99999,1.6936e-05
0.31574,0.99998,1.7274e-05
0.33153,0.99997,1.7719e-05
0.34731,0.99996,1.8244e-05
0.3631,0.99995,1.8824e-05
0.37889,0.99994,1.9431e-05
0.39467,0.99993,2.0033e-05
0.41046,0.99991,2.0595e-05
0.42625,0.9999,2.1072e-05
0.44204,0.99989,2.1413e-05
0.45782,0.99988,2.1558e-05
0.47361,0.99988,2.1439e-05
0.4894,0.99987,2.0983e-05
0.50518,0.99987,2.0112e-05
0.52097,0.99987,1.8742e-05
0.53676,0.99987,1.6792e-05
0.55254,0.99988,1.4179e-05
0.56833,0.99988,1.0822e-05
0.58412,0.99989,6.6461e-06
0.5999,0.99991,1.5819e-06
0.61569,0.99992,4.4327e-06
0.63148,0.99993,1.1451e-05
0.64726,0.99995,1.9514e-05
0.66305,0.99996,2.8653e-05
0.67884,0.99997,3.8887e-05
0.69463,0.99998,5.0218e-05
0.71041,0.99998,6.2637e-05
0.7262,0.99998,7.6116e-05
0.74199,0.99997,9.0614e-05
0.75777,0.99995,0.00010607
0.77356,0.99993,0.00012241
0.78935,0.99989,0.00013953
0.80513,0.99983,0.00015731
0.82092,0.99976,0.00017562
0.83671,0.99968,0.0001943
0.85249,0.99957,0.00021316
0.86828,0.99944,0.00023201
0.88407,0.99928,0.00025061
0.89985,0.9991,0.00026872
0.91564,0.99888,0.00028608
0.93143,0.99863,0.0003024
0.94722,0.99835,0.0003174
0.963,0.99802,0.00033077
0.97879,0.99765,0.00034217
0.99458,0.99723,0.00035129
1.0104,0.99677,0.00035778
1.0262,0.99625,0.00036129
1.0419,0.99567,0.00036144
1.0577,0.99503,0.00035784
1.0735,0.99433,0.00035011
1.0893,0.99356,0.00033779
1.1051,0.99272,0.00032046
1.1209,0.99181,0.00029762
1.1367,0.99082,0.00026878
1.1524,0.98975,0.00023339
1.1682,0.98859,0.00019088
1.184,0.98735,0.00014065
1.1998,0.98602,8.2066e-05
1.2156,0.98459,1.4452e-05
1.2314,0.98306,6.2892e-05
1.2472,0.98142,0.0001507
1.263,0.97968,0.00024974
1.2787,0.97781,0.0003608
1.2945,0.97583,0.0004847
1.3103,0.97373,0.00062228
1.3261,0.97149,0.0007744
1.3419,0.96912,0.00094196
1.3577,0.9666,0.0011258
1.3735,0.96394,0.001327
1.3892,0.96112,0.0015463
1.405,0.95814,0.0017848
1.4208,0.95499,0.0020433
1.4366,0.95167,0.0023229
1.4524,0.94817,0.0026246
1.4682,0.94448,0.0029492
1.484,0.94059,0.0032978
1.4998,0.93651,0.0036713
1.5155,0.93221,0.0040707
1.5313,0.9277,0.004497
1.5471,0.92296,0.0049511
1.5629,0.91799,0.005434
1.5787,0.91278,0.0059465
1.5945,0.90732,0.0064896
1.6103,0.90161,0.0070641
1.6261,0.89564,0.0076709
1.6418,0.88939,0.0083107
1.6576,0.88287,0.0089843
1.6734,0.87605,0.0096923
1.6892,0.86895,0.010435
1.705,0.86154,0.011214
1.7208,0.85382,0.012029
1.7366,0.84578,0.01288
1.7523,0.83742,0.013768
1.7681,0.82873,0.014693
1.7839,0.81969,0.015655
1.7997,0.81031,0.016654
1.8155,0.80057,0.017689
1.8313,0.79048,0.01876
1.8471,0.78002,0.019867
1.8629,0.76919,0.021008
1.8786,0.75799,0.022182
1.8944,0.74642,0.023389
1.9102,0.73446,0.024626
1.926,0.72212,0.025892
1.9418,0.7094,0.027183
1.9576,0.6963,0.028498
1.9734,0.68282,0.029833
1.9892,0.66897,0.031184
2.0049,0.65475,0.032547
2.0207,0.64017,0.033917
2.0365,0.62525,0.035288
2.0523,0.60999,0.036655
2.0681,0.59443,0.038009
2.0839,0.57857,0.039341
2.0997,0.56245,0.040644
2.1154,0.54609,0.041904
2.1312,0.52955,0.04311
2.147,0.51285,0.044248
2.1628,0.49607,0.045302
2.1786,0.47924,0.046252
2.1944,0.46246,0.047078
2.2102,0.44579,0.047757
2.226,0.42933,0.048261
2.2417,0.41319,0.048559
2.2575,0.39748,0.048617
2.2733,0.38232,0.048394
2.2891,0.36786,0.047845
2.3049,0.35426,0.046917
2.3207,0.34166,0.04555
2.3365,0.33024,0.043676
2.3522,0.32016,0.041215
2.368,0.31158,0.038074
2.3838,0.30462,0.03415
2.3996,0.2994,0.029318
2.4154,0.29599,0.02344
2.4312,0.29442,0.016354
2.447,0.29466,0.0078817
2.4628,0.29665,0.0021765
2.4785,0.30029,0.014031
2.4943,0.30542,0.027893
2.5101,0.3119,0.043949
2.5259,0.31954,0.062327
2.5417,0.32818,0.083046
2.5575,0.33764,0.10596
2.5733,0.34775,0.13072
2.5891,0.35839,0.15674
2.6048,0.36941,0.18329
2.6206,0.3807,0.20953
2.6364,0.39216,0.23471
2.6522,0.40371,0.25824
2.668,0.41527,0.27975
2.6838,0.42678,0.29907
2.6996,0.43819,0.31621
2.7153,0.44946,0.33128
2.7311,0.46056,0.34446
2.7469,0.47145,0.35594
2.7627,0.48213,0.36591
2.7785,0.49257,0.37457
2.7943,0.50277,0.38208
2.8101,0.51271,0.38857
2.8259,0.52239,0.39418
2.8416,0.53182,0.399
2.8574,0.54098,0.40311
2.8732,0.54989,0.4066
2.889,0.55855,0.4095
2.9048,0.56695,0.41188
2.9206,0.57512,0.41375
2.9364,0.58305,0.41515
2.9522,0.59075,0.41608
2.9679,0.59822,0.41656
2.9837,0.60549,0.41659
2.9995,0.61254,0.41617
3.0153,0.6194,0.41527
3.0311,0.62606,0.41389
3.0469,0.63254,0.41201
3.0627,0.63884,0.40958
3.0784,0.64497,0.40659
3.0942,0.65094,0.40298
3.11,0.65675,0.39871
3.1258,0.66241,0.39373
3.1416,0.66793,0.38799


==> Figs/data/cd_t2_Legendren4_Adv_Polynomial.csv <==
K,G,d_psi
2.5e-05,1,1.9949e-12
0.015812,1,5.8287e-15
0.031599,1,2.7756e-15
0.047385,1,7.4496e-14
0.063172,1,7.2986e-13
0.078959,1,4.3332e-12
0.094746,1,1.8555e-11
0.11053,1,6.2857e-11
0.12632,1,1.8064e-10
0.14211,1,4.6382e-10
0.15789,1,1.0686e-09
0.17368,1,2.2389e-09
0.18947,1,4.5021e-09
0.20525,1,8.5512e-09
0.22104,1,1.5239e-08
0.23683,1,2.5915e-08
0.25261,1,4.2775e-08
0.2684,1,6.8977e-08
0.28419,1,1.0863e-07
0.29997,1,1.6678e-07
0.31576,0.99999,2.4958e-07
0.33155,0.99999,3.646e-07
0.34733,0.99999,5.2127e-07
0.36312,0.99998,7.314e-07
0.37891,0.99998,1.0098e-06
0.39469,0.99997,1.375e-06
0.41048,0.99996,1.8494e-06
0.42627,0.99995,2.4606e-06
0.44205,0.99994,3.2409e-06
0.45784,0.99992,4.2289e-06
0.47363,0.9999,5.4691e-06
0.48941,0.99988,7.0128e-06
0.5052,0.99985,8.9185e-06
0.52099,0.99982,1.1252e-05
0.53678,0.99978,1.4088e-05
0.55256,0.99974,1.7508e-05
0.56835,0.99968,2.1604e-05
0.58414,0.99962,2.6475e-05
0.59992,0.99955,3.2232e-05
0.61571,0.99947,3.8993e-05
0.6315,0.99938,4.6888e-05
0.64728,0.99928,5.6056e-05
0.66307,0.99916,6.6648e-05
0.67886,0.99903,7.8824e-05
0.69464,0.99889,9.2759e-05
0.71043,0.99872,0.00010864
0.72622,0.99854,0.00012666
0.742,0.99834,0.00014706
0.75779,0.99811,0.00017005
0.77358,0.99786,0.0001959
0.78936,0.99759,0.0002249
0.80515,0.99729,0.00025735
0.82094,0.99696,0.00029359
0.83672,0.9966,0.00033397
0.85251,0.9962,0.00037885
0.8683,0.99577,0.00042864
0.88408,0.9953,0.00048371
0.89987,0.99478,0.00054448
0.91566,0.99422,0.00061131
0.93144,0.99361,0.00068458
0.94723,0.99295,0.00076463
0.96302,0.99222,0.0008518
0.9788,0.99144,0.00094639
0.99459,0.9906,0.0010487
1.0104,0.9897,0.0011589
1.0262,0.98872,0.0012774
1.042,0.98768,0.0014044
1.0577,0.98657,0.0015401
1.0735,0.98539,0.001685
1.0893,0.98413,0.0018392
1.1051,0.9828,0.0020033
1.1209,0.98139,0.0021776
1.1367,0.97991,0.0023626
1.1525,0.97834,0.0025589
1.1682,0.9767,0.0027671
1.184,0.97497,0.0029879
1.1998,0.97315,0.003222
1.2156,0.97124,0.0034702
1.2314,0.96923,0.0037333
1.2472,0.96713,0.0040124
1.263,0.96492,0.0043082
1.2788,0.96261,0.0046218
1.2945,0.96018,0.0049541
1.3103,0.95763,0.0053063
1.3261,0.95495,0.0056793
1.3419,0.95214,0.0060742
1.3577,0.9492,0.006492
1.3735,0.94611,0.0069339
1.3893,0.94287,0.007401
1.405,0.93947,0.0078942
1.4208,0.9359,0.0084147
1.4366,0.93216,0.0089635
1.4524,0.92824,0.0095417
1.4682,0.92413,0.01015
1.484,0.91982,0.01079
1.4998,0.91532,0.011463
1.5156,0.9106,0.012169
1.5313,0.90566,0.01291
1.5471,0.9005,0.013686
1.5629,0.8951,0.014498
1.5787,0.88946,0.015348
1.5945,0.88357,0.016236
1.6103,0.87742,0.017163
1.6261,0.87101,0.01813
1.6418,0.86433,0.019138
1.6576,0.85736,0.020187
1.6734,0.85011,0.021278
1.6892,0.84256,0.022412
1.705,0.83471,0.023589
1.7208,0.82655,0.024809
1.7366,0.81807,0.026073
1.7524,0.80927,0.027382
1.7681,0.80014,0.028735
1.7839,0.79067,0.030132
1.7997,0.78086,0.031573
1.8155,0.7707,0.033058
1.8313,0.76019,0.034586
1.8471,0.74933,0.036157
1.8629,0.7381,0.037771
1.8787,0.72651,0.039425
1.8944,0.71455,0.041119
1.9102,0.70223,0.042851
1.926,0.68954,0.044619
1.9418,0.67648,0.046422
1.9576,0.66306,0.048257
1.9734,0.64928,0.050122
1.9892,0.63514,0.052013
2.0049,0.62065,0.053926
2.0207,0.60582,0.055859
2.0365,0.59067,0.057806
2.0523,0.5752,0.059762
2.0681,0.55943,0.061721
2.0839,0.54338,0.063677
2.0997,0.52709,0.065622
2.1155,0.51057,0.067547
2.1312,0.49386,0.069443
2.147,0.47701,0.071298
2.1628,0.46006,0.073099
2.1786,0.44308,0.074831
2.1944,0.42612,0.076477
2.2102,0.40927,0.078017
2.226,0.39262,0.079427
2.2417,0.37628,0.08068
2.2575,0.36036,0.081745
2.2733,0.34501,0.082585
2.2891,0.33038,0.083158
2.3049,0.31663,0.083412
2.3207,0.30396,0.083286
2.3365,0.29256,0.08271
2.3523,0.28263,0.081597
2.368,0.27436,0.079844
2.3838,0.26791,0.077323
2.3996,0.26343,0.07388
2.4154,0.26099,0.069323
2.4312,0.26062,0.063418
2.447,0.26228,0.055869
2.4628,0.26586,0.046314
2.4785,0.27121,0.03431
2.4943,0.27814,0.019329
2.5101,0.28644,0.00077983
2.5259,0.29591,0.021928
2.5417,0.30632,0.049233
2.5575,0.31749,0.081163
2.5733,0.32923,0.11702
2.5891,0.3414,0.15522
2.6048,0.35384,0.19351
2.6206,0.36646,0.22964
2.6364,0.37914,0.26197
2.6522,0.3918,0.2898
2.668,0.40437,0.31311
2.6838,0.4168,0.33233
2.6996,0.42904,0.34804
2.7153,0.44105,0.36081
2.7311,0.45281,0.37118
2.7469,0.46428,0.37956
2.7627,0.47546,0.38631
2.7785,0.48634,0.3917
2.7943,0.4969,0.39596
2.8101,0.50714,0.39924
2.8259,0.51707,0.4017
2.8416,0.52669,0.40342
2.8574,0.53599,0.4045
2.8732,0.54499,0.40499
2.889,0.55369,0.40493
2.9048,0.5621,0.40435
2.9206,0.57023,0.40328
2.9364,0.57809,0.40172
2.9522,0.58568,0.39968
2.9679,0.59302,0.39715
2.9837,0.60012,0.39412
2.9995,0.60698,0.39056
3.0153,0.61362,0.38646
3.0311,0.62005,0.38179
3.0469,0.62627,0.3765
3.0627,0.6323,0.37058
3.0784,0.63814,0.36397
3.0942,0.64381,0.35663
3.11,0.64931,0.34854
3.1258,0.65464,0.33964
3.1416,0.65982,0.32992


==> Figs/data/condNumberData.csv <==
Eps,LegendreGauss,LobattoGauss,ChebyshevGauss,UniformLessGauss,UniformFullGauss,LegendrePolynomial,LegendreGaussGA,LobattoGaussGA,ChebyshevGaussGA,UniformLessGaussGA,UniformFullGaussGA
1,318.99837134722,147.419566259826,214.723570573214,222.29394934899,1212.44825260575,3.41409126805631,273.804126031506,156.824910465837,202.76862984228,231.778352494991,861.157709212523
0.9,698.895188409685,305.667131423665,459.956270084677,488.165898875538,2787.94096796006,3.41409126805631,229.536989711147,121.461287814241,164.361116899621,190.329151360077,778.290198503321
0.81,1568.17344624822,656.548522004649,1014.18076602956,1100.20050590633,6485.63309216255,3.41409126805631,200.641950308692,99.7085133239063,139.871765320244,163.736261553699,722.165038858343
0.729,3579.000121099,1448.88314153407,2284.45317535931,2525.45965570616,15195.9410961267,3.41409126805631,181.355613094929,85.7550176198107,123.761078070549,146.084148478609,684.202993254295
0.6561,8263.11966650888,3261.74737738121,5223.87228178927,5868.49145570937,35744.3159650941,3.41409126805631,168.355433620762,76.5464802254706,112.966815886971,134.111349196276,658.863227847882
0.59049,19219.4007157796,7447.02913816549,12067.2253818408,13740.9853281885,84221.4878812456,3.41409126805631,159.606106316356,70.3737895636871,105.689037669176,125.91152518842,642.368006980611
0.531441,44899.2928450745,17165.5088400686,28055.821804126,32311.2762636933,198491.065352403,3.41409126805631,153.78683976115,66.2197126487518,100.804376228958,120.306472768476,632.038671157339
0.4782969,105131.039023076,39810.5189787497,65476.6457164191,76124.0303931925,467489.477981011,3.41409126805631,149.99828678736,63.4417822773942,97.5721784553867,116.526645392085,625.939215237828
0.43046721,246381.165255844,92672.4513192348,153109.864156653,179412.236236905,1099763.84837916,3.41409126805631,147.608409645312,61.6125011553483,95.4827568465283,114.042525970696,622.670097617827
0.387420489,577413.43482874,216166.100890937,358302.481006476,422601.293484124,2583598.49046784,3.41409126805631,146.16735738717,60.4363798031471,94.1764554714291,112.474304946984,621.233176340607
0.3486784401,1352524.86397033,504693.31255766,838493.264322762,994316.711582877,6060739.39773413,3.41409126805631,145.355993228904,59.7051082117331,93.3977375549686,111.543090267638,620.931966718603
0.31381059609,3165674.33959052,1178601.63528916,1961384.97211151,2336273.33626773,14197901.6644984,3.41409126805631,144.951027916694,59.2714612640952,92.9663512400259,111.043434418021,621.293253681896
0.282429536481,7402923.38952807,2751857.53618469,4585028.38740596,5481474.62512408,33217658.0921285,3.41409126805631,144.799287762672,59.0323957393288,92.7571587189429,110.825999775101,622.005106922154
0.2541865828329,17296286.3196182,6422540.84141968,10710229.4266297,12842949.5320512,77628325.0237921,3.41409126805631,144.798075455369,58.9169935447655,92.6850463054447,110.784810576827,622.868985106501
0.22876792454961,40377222.8865703,14981863.1748804,24999478.336561,30051898.7136367,181234535.814049,3.41409126805631,144.880256282544,58.8774265468278,92.6934371839149,110.846883178781,623.763902671596
0.205891132094649,94186381.8982571,34929453.8334989,58311883.5050922,70238954.8810578,422758549.606444,3.41409126805631,145.003185386901,58.8821476721333,92.7456603818365,110.963624413706,624.620473802625
0.185302018885184,219556885.963401,81394112.1878035,135927128.002666,164000921.464605,985441550.933499,3.41409126805631,145.140705737868,58.9108487909435,92.8186246434336,111.103892422826,625.402657024685
0.166771816996666,511508551.003577,189577953.586797,316673125.758857,382594066.573998,2295654877.49608,3.41409126805631,145.277513026155,58.9508188872003,92.8983029565954,111.248631707281,626.095252186067
0.150094635296999,1191085771.40648,441366380.414778,737404077.739095,891889108.067999,5345192732.72472,3.41409126805631,145.405278743734,58.9943783128488,92.976587396065,111.386896089431,626.6955461309
0.135085171767299,2772370836.8098,1027191007.847,1716407651.63561,2077854583.27347,12440524964.4075,3.41409126805631,145.520038286407,59.0371112624492,93.0491456148909,111.513007805965,627.207865413967
0.121576654590569,6450709962.75457,2389829000.38714,3993780818.29969,4838331509.62094,28944383876.1391,3.41409126805631,145.6204656095,59.0766720649572,93.1139884775484,111.624592096052,627.640117029964
0.109418989131512,15005054244.9779,5558622272.26614,9290127640.77521,11261354766.752,67323483581.1188,3.41409126805631,145.70675579446,59.1119934362545,93.1705306773916,111.721255646734,628.001659584605
0.0984770902183612,34895008310.8964,12926205693.3181,21605015599.0415,26201857367.3946,156555941638.415,3.41409126805631,145.779916745263,59.1427704167656,93.2189863883776,111.803721678532,628.302046684527
0.0886293811965251,81134032584.7857,30053434656.4131,50234307468.117,60946435431.0077,363990621657.254,3.41409126805631,145.84133161622,59.1691300735325,93.2599887220735,111.873279607027,628.550330061447
0.0797664430768726,188613338412.168,69863588229.9328,116781935734.942,141729800579.337,846129967763.782,3.41409126805631,145.892497467067,59.191424446459,93.2943563329525,111.931446136311,628.754713280716
0.0717897987691853,438415242239.74,162388016599.131,271449860191.77,329525976005.508,1966667506749.88,3.41409126805631,145.934876653567,59.2101040749853,93.3229552523722,111.979765291733,628.922418459915
0.0646108188922668,1018937382923.85,377405698645.517,630895015857.788,766037572074.414,4570573824195.62,3.41409126805631,145.969818907743,59.2256434326554,93.3466213021709,112.019697712081,629.059677075366
0.0581497370030401,2367960310953.65,877066793868.382,1466216792501.82,1780499504434.63,10622474415119.7,3.41409126805631,145.998526644138,59.2384992524417,93.3661202722851,112.052565860046,629.171788477763
0.0523347633027361,5502171952528.75,2038126598268.74,3407006121651.5,4138377877401.72,24692565353959.9,3.41409126805631,146.022045806564,59.2490892828233,93.3821310346942,112.079533190686,629.263211188287
0.0471012869724625,12787447568077.1,4735661240655.05,7916611462789.9,9616543909725.75,57348452345028.7,3.41409126805631,146.041271046281,59.2577834101273,93.395242090386,112.101603077376,629.337665980998
0.0423911582752162,29736953953575.5,11001170569982.5,18394590131661.7,22351248655834.7,133297105361881,3.41409126805631,146.056958263201,59.2649019964956,93.40595555521,112.119628492744,629.398238669712
0.0381520424476946,69025783052506.5,25568884796406.4,42734406790687.3,51909349860280.6,310908684362527,3.41409126805631,146.069740285778,59.2707181947507,93.4146948780559,112.134326870621,629.447476115319
0.0343368382029252,160175637699239,59432834496074.2,99273050043650.5,120862310534304,719875842083594,3.41409126805631,146.080143218401,59.2754622432809,93.4218140591406,112.146296802109,629.487472407074
0.0309031543826326,372519842924562,138334326505452,231441552742932,279980292169779,1.69942299889676e+15,3.41409126805631,146.088602088087,59.2793265419739,93.427607074287,112.156034642869,629.519944217245
0.0278128389443694,872674931701120,321307055778628,538584999348124,655241221461776,4.04956852023754e+15,3.41409126805631,146.095475103188,59.2824708165497,93.4323167987656,112.163950002663,629.546295492289
0.0250315550499324,2.06845738966517e+15,727415354233301,1.28844390651322e+15,1.52569242519746e+15,8.44737277772098e+15,3.41409126805631,146.1010562464,59.2850269950762,93.4361430852058,112.170379636475,629.567672257822
0.0225283995449392,4.50195046582698e+15,1.72823369339844e+15,2.89495199331987e+15,3.64401035645004e+15,1.5098266719992e+16,3.41409126805631,146.105586161601,59.2871036142904,93.439249865804,112.175599582603,629.585008592468
0.0202755595904453,8.91244950619813e+15,4.1898983252524e+15,6.392366432032e+15,7.11872457869976e+15,9.32727176417697e+16,3.41409126805631,146.109261423621,59.2887896888706,93.4417712727989,112.179835578168,629.599064906558
0.0182480036314007,1.76251462939098e+16,8.90059024057786e+15,2.04304086147692e+16,1.97733121689595e+16,4.21579900567062e+16,3.41409126805631,146.112242343498,59.2901580428702,93.4438168377787,112.183271879773,629.610459631484
0.0164232032682607,9.9968655548201e+16,1.81703965260264e+16,8.68059679442482e+16,1.31188057051415e+17,2.3588769851436e+17,3.41409126805631,146.114659485678,59.2912681378533,93.4454758619512,112.186058660844,629.619695337091
0.0147808829414346,3.81082402630075e+16,1.49060931942956e+17,3.03805301678016e+17,1.01335881262876e+18,4.27023416883572e+16,3.41409126805631,146.116619075041,59.2921684488733,93.4468210604095,112.188318169548,629.627180181564
0.0133027946472911,1.08880623297612e+17,3.03632610617065e+16,2.69242461230146e+17,4.24202126119811e+16,9.93298730676916e+16,3.41409126805631,146.118207460682,59.2928984449695,93.44791158252,112.190149825822,629.633245479706
0.011972515182562,8.59133848810991e+16,4.93131044943529e+16,1.21870884389785e+17,4.00395287281471e+17,1.83481980693747e+17,3.41409126805631,146.119494786809,59.2934902301089,93.4487955034337,112.191634421672,629.638160060282
0.0107752636643058,1.23867248742968e+17,1.35177923492929e+18,5.41764994325848e+16,3.76854158533107e+17,3.61621923884184e+16,3.41409126805631,146.12053800243,59.2939698964741,93.4495118717576,112.192837570487,629.642141978792
0.00969773729787525,4.5009298999017e+16,6.15095488350502e+17,1.24570015546244e+17,7.84879528005226e+16,1.26293278688606e+17,3.41409126805631,146.121383322987,59.2943586364603,93.4500923875598,112.193812531904,629.645368059961
0.00872796356808772,4.81559860325277e+16,6.47588381562958e+16,3.18083955110814e+17,6.33544169667158e+17,1.52891130942227e+17,3.41409126805631,146.122068239914,59.2946736537892,93.4505627742885,112.19460252025,629.64798166283
0.00785516721127895,3.57237267181803e+16,8.44027427331987e+16,2.88885825048725e+18,7.87169147463292e+16,2.28573362811137e+17,3.41409126805631,146.122623158624,59.2949289083321,93.4509438983777,112.195242587706,629.650098994191
0.00706965049015106,9.72012075990579e+16,7.9187568685878e+16,3.03040662994276e+16,1.02323863653136e+17,6.95917974419681e+16,3.41409126805631,146.123072732011,59.2951357238954,93.451252681614,112.195761158413,629.651814238005
0.00636268544113595,2.10261628162638e+17,1.57912452531912e+17,3.21368167386146e+17,6.54533334164629e+16,9.57886474376924e+17,3.41409126805631,146.123436945001,59.2953032834644,93.4515028437514,112.196181276842,629.653203720251
0.00572641689702236,4.69532067930677e+17,1.6156162911566e+17,9.41537444800471e+16,1.87420714742841e+17,7.43351812381047e+16,3.41409126805631,146.123731995936,59.2954390322793,93.4517055063895,112.196521622736,629.654329289295
0.00515377520732012,3.18353338640133e+16,1.23708216373947e+17,6.33494514218482e+16,2.4331009809805e+17,1.28829963520579e+17,3.41409126805631,146.123971012397,59.2955490055924,93.4518696836674,112.196797335695,629.655241058232
0.00463839768658811,7.48786776898502e+16,1.60822239386674e+17,5.68489566874238e+17,1.82375327691613e+17,8.01830759935932e+16,3.41409126805631,146.124164632267,59.2956380949808,93.4520026807395,112.197020684703,629.655979629135
0.0041745579179293,8.46521581127194e+16,1.62474768898553e+17,9.88157675611705e+16,8.8923293597786e+16,3.94520005274746e+16,3.41409126805631,146.12432147521,59.2957102646058,93.4521104172103,112.197201611512,629.656577896543
0.00375710212613637,1.02299814926961e+17,2.1381052455175e+17,4.3554807945642e+16,1.21224773665474e+17,8.24550490135988e+18,3.41409126805631,146.124448525114,59.2957687267394,93.4521976895534,112.197348171487,629.657062509533
0.00338139191352273,4.58388097009136e+16,6.88349179856695e+16,1.33793021144427e+17,4.56633204955647e+17,8.21163935766966e+17,3.41409126805631,146.124551440206,59.2958160841758,93.4522683839577,112.197466891143,629.657455056797
0.00304325272217046,5.78369357997368e+16,6.51717370462041e+17,5.77582280284145e+17,1.18743945272703e+17,6.09410986504007e+16,3.41409126805631,146.124634804495,59.2958544457386,93.4523256489226,112.19756305805,629.657773027138
0.00273892744995341,1.07379574058478e+17,5.43155132019587e+16,1.02246625885277e+17,1.17518907052808e+18,7.72947266889408e+16,3.41409126805631,146.124702331579,59.2958855199425,93.4523720351828,112.19764095586,629.658030587736
0.00246503470495807,1.16580506215668e+17,3.9720421156739e+17,2.58787492266207e+17,5.5083716517039e+16,2.3702575326789e+17,3.41409126805631,146.124757029836,59.2959106909255,93.4524096091285,112.197704054802,629.658239214863
0.00221853123446226,6.9382237975204e+17,3.97891170624176e+17,1.22209467302391e+17,1.03063238512853e+18,3.30928812987403e+17,3.41409126805631,146.12480133629,59.2959310799977,93.4524400447301,112.197755166071,629.658408204827
0.00199667811101604,1.77145260254585e+17,3.12568819682656e+17,1.1686216967472e+17,3.90166786015244e+17,9.48926970402836e+16,3.41409126805631,146.124837225086,59.2959475955241,93.4524646980299,112.197796566938,629.658545088007
0.00179701029991443,1.76258600205508e+17,3.90022419840555e+17,9.39319258619172e+16,9.08053187094253e+16,5.02585875886904e+17,3.41409126805631,146.124866295383,59.2959609733485,93.4524846675064,112.197830102124,629.658655964238
0.00161730926992299,5.16163016559308e+16,1.69935925830363e+17,1.24432086075001e+17,1.23941578003764e+17,1.26338877689961e+18,3.41409126805631,146.124889842568,59.2959718095487,93.4525008429818,112.197857265943,629.658745774547
0.00145557834293069,1.70781605141982e+17,1.84525964449783e+17,1.22139934093183e+17,1.27932001336629e+18,1.03813466738236e+17,3.41409126805631,146.124908915948,59.2959805869777,93.4525139452473,112.197879268845,629.658818521269
0.00131002050863762,1.64029494187346e+17,2.99486385967589e+17,6.35299355080856e+16,7.83098090478252e+17,1.1476985982673e+17,3.41409126805631,146.124924365491,59.2959876967652,93.4525245581684,112.197897091333,629.658877446352
0.00117901845777386,1.21598293239022e+17,1.91829576920343e+17,1.54967188271523e+17,7.72230492111733e+16,2.24200037248522e+17,3.41409126805631,146.12493687969,59.295993455739,93.4525331546906,112.197911527638,629.65892517583
0.00106111661199647,1.52852127160637e+17,1.80416335167022e+17,2.56120162222218e+17,3.86696632593671e+18,1.77499621638016e+17,3.41409126805631,146.124947016237,59.2959981205381,93.4525401179104,112.197923221104,629.658963836812
0.000955004950796827,3.10284599179052e+18,8.55982414351204e+17,1.96960634219739e+17,1.29847397749246e+17,1.21375655780784e+17,3.41409126805631,146.124955226869,59.2960018990449,93.4525457581428,112.197932692849,629.658995152278
0.000859504455717144,1.62907453413578e+17,8.34745867367348e+16,8.24022424562186e+16,4.81815191950531e+17,1.40167354263782e+17,3.41409126805631,146.124961877501,59.2960049596486,93.4525503267469,112.197940364989,629.659020517845
0.00077355401014543,9.24928758299629e+17,1.34190101097731e+17,3.50908295007415e+17,1.98785824714742e+17,9.56556908074825e+16,3.41409126805631,146.124967264525,59.296007438746,93.4525540273267,112.197946579439,629.659041063988
0.000696198609130887,7.54326618509355e+16,8.26028539786072e+16,5.01066345809684e+18,4.90127429684361e+17,1.35652123039959e+17,3.41409126805631,146.124971628023,59.2960094468204,93.4525570248033,112.197951613154,629.659057706386
0.000626578748217798,1.2673865802537e+17,2.31596561961262e+18,6.7683617688994e+17,9.12927892120399e+16,1.12919273834274e+17,3.41409126805631,146.124975162463,59.2960110733645,93.4525594527636,112.19795569047,629.659071186735
0.000563920873396018,1.00005800884836e+17,2.14764556675579e+18,1.40960941758807e+17,3.92192268407862e+17,1.61993582544203e+17,3.41409126805631,146.124978025362,59.2960123908675,93.4525614194143,112.197958993101,629.659082105826
0.000507528786056417,2.71775660692372e+17,4.83920792184581e+17,2.5757269923716e+17,2.304819382332e+18,2.57985099599243e+17,3.41409126805631,146.124980344312,59.2960134580465,93.4525630124036,112.197961668236,629.659090950291
0.000456775907450775,1.16638233246622e+17,2.49430442058003e+17,1.63083685667935e+17,2.18271995919294e+17,2.62522944824404e+17,3.41409126805631,146.124982222664,59.2960143224626,93.4525643027259,112.197963835096,629.65909811432
0.000411098316705697,1.70903690293133e+17,1.75184897312585e+17,7.00292677107493e+17,2.41021712373972e+17,2.10943416067246e+17,3.41409126805631,146.12498374413,59.2960150226404,93.4525653478881,112.197965590254,629.659103917186
0.000369988485035128,1.3738537966931e+17,1.9940091512332e+17,2.77192167382166e+18,2.27717355003439e+17,6.68399968905143e+17,3.41409126805631,146.124984976518,59.2960155897847,93.4525661944698,112.197967011934,629.659108617512
0.000332989636531615,1.17706756387397e+17,3.99974417101119e+17,2.43522619629229e+17,1.16074003054057e+17,1.95756310193044e+17,3.41409126805631,146.124985974753,59.2960160491719,93.4525668802014,112.197968163495,629.659112424766
0.000299690672878453,1.41403140373358e+17,1.24767288047636e+17,4.23751205144825e+17,2.21859303527103e+17,6.4169484409555e+18,3.41409126805631,146.124986783323,59.2960164212757,93.4525674356443,112.197969096259,629.659115508648
0.000269721605590608,1.58020949005629e+18,2.30107554167556e+17,3.47109563140904e+18,5.46754186156554e+18,2.50173914638035e+17,3.41409126805631,146.124987438265,59.29601672268,93.452567885553,112.197969851799,629.659118006594
0.000242749445031547,2.15254947207478e+17,3.93552947094128e+17,1.1540202392757e+17,1.17941947335377e+17,3.94414443371536e+18,3.41409126805631,146.124987968769,59.2960169668175,93.4525682499794,112.197970463786,629.659120029928


==> Figs/data/dd_Legendren3_Adv_Gaussian_e0_01.csv <==
Kref,c_r1,c_r2,c_r3,c_i1,c_i2,c_i3
3.3333e-06,2.3804,-2.3804,3.3333e-06,-0.99993,-0.99991,6.0252e-14
0.01579,2.3958,-2.3643,0.01579,-1.0403,-0.96068,-1.1183e-13
0.031577,2.4104,-2.3474,0.031577,-1.0817,-0.92258,-1.8567e-11
0.047364,2.4242,-2.3299,0.047364,-1.1243,-0.88558,-2.9699e-10
0.063151,2.437,-2.3118,0.063151,-1.168,-0.8497,-1.8629e-09
0.078938,2.4489,-2.2932,0.078938,-1.2128,-0.81492,-7.4617e-09
0.094725,2.4597,-2.2741,0.094725,-1.2587,-0.78123,-2.2852e-08
0.11051,2.4694,-2.2545,0.11051,-1.3057,-0.74862,-5.8452e-08
0.1263,2.4781,-2.2345,0.1263,-1.3537,-0.71707,-1.3133e-07
0.14209,2.4855,-2.2141,0.14209,-1.4027,-0.68657,-2.6752e-07
0.15787,2.4916,-2.1934,0.15787,-1.4528,-0.65711,-5.0464e-07
0.17366,2.4965,-2.1724,0.17366,-1.5038,-0.62866,-8.9479e-07
0.18945,2.4999,-2.1512,0.18945,-1.5558,-0.60121,-1.5078e-06
0.20523,2.502,-2.1297,0.20523,-1.6087,-0.57474,-2.4344e-06
0.22102,2.5025,-2.108,0.22102,-1.6625,-0.54922,-3.7902e-06
0.23681,2.5015,-2.0862,0.23681,-1.7171,-0.52464,-5.7193e-06
0.25259,2.4989,-2.0642,0.25259,-1.7725,-0.50096,-8.3982e-06
0.26838,2.4947,-2.0422,0.26838,-1.8286,-0.47818,-1.204e-05
0.28417,2.4888,-2.02,0.28417,-1.8854,-0.45627,-1.6898e-05
0.29995,2.4811,-1.9979,0.29996,-1.9429,-0.43519,-2.3272e-05
0.31574,2.4717,-1.9756,0.31575,-2.0009,-0.41494,-3.151e-05
0.33153,2.4604,-1.9534,0.33154,-2.0594,-0.39549,-4.2012e-05
0.34731,2.4472,-1.9312,0.34732,-2.1184,-0.37681,-5.5238e-05
0.3631,2.4321,-1.909,0.36312,-2.1778,-0.35887,-7.1708e-05
0.37889,2.4151,-1.8868,0.37891,-2.2374,-0.34167,-9.2009e-05
0.39468,2.3961,-1.8647,0.3947,-2.2973,-0.32516,-0.0001168
0.41046,2.3751,-1.8426,0.41049,-2.3574,-0.30934,-0.0001468
0.42625,2.352,-1.8207,0.42629,-2.4175,-0.29418,-0.00018283
0.44204,2.3269,-1.7988,0.44209,-2.4777,-0.27965,-0.00022577
0.45782,2.2997,-1.777,0.45789,-2.5378,-0.26573,-0.00027659
0.47361,2.2704,-1.7554,0.47369,-2.5977,-0.25241,-0.00033634
0.4894,2.239,-1.7338,0.4895,-2.6573,-0.23966,-0.00040617
0.50518,2.2055,-1.7124,0.50531,-2.7166,-0.22746,-0.00048733
0.52097,2.1699,-1.6911,0.52113,-2.7756,-0.21578,-0.00058113
0.53676,2.1322,-1.67,0.53695,-2.834,-0.20462,-0.000689
0.55254,2.0924,-1.6489,0.55278,-2.8918,-0.19396,-0.00081247
0.56833,2.0504,-1.6281,0.56862,-2.9489,-0.18376,-0.00095316
0.58412,2.0064,-1.6073,0.58446,-3.0052,-0.17402,-0.0011128
0.5999,1.9603,-1.5868,0.60031,-3.0607,-0.16472,-0.0012932
0.61569,1.9122,-1.5663,0.61618,-3.1152,-0.15584,-0.0014962
0.63148,1.862,-1.546,0.63205,-3.1687,-0.14737,-0.001724
0.64727,1.8099,-1.5259,0.64794,-3.2211,-0.13928,-0.0019787
0.66305,1.7558,-1.5059,0.66384,-3.2722,-0.13157,-0.0022624
0.67884,1.6998,-1.4861,0.67976,-3.3221,-0.12422,-0.0025776
0.69463,1.6419,-1.4664,0.6957,-3.3705,-0.11721,-0.0029266
0.71041,1.5822,-1.4469,0.71165,-3.4175,-0.11053,-0.0033121
0.7262,1.5207,-1.4275,0.72763,-3.4629,-0.10417,-0.0037367
0.74199,1.4575,-1.4082,0.74362,-3.5068,-0.098115,-0.0042031
0.75777,1.3927,-1.3891,0.75965,-3.5489,-0.092352,-0.0047144
0.77356,1.3262,-1.3702,0.7757,-3.5892,-0.086869,-0.0052734
0.78935,1.2582,-1.3513,0.79177,-3.6277,-0.081656,-0.0058832
0.80513,1.1888,-1.3326,0.80788,-3.6642,-0.0767,-0.0065472
0.82092,1.1179,-1.3141,0.82403,-3.6988,-0.071991,-0.0072687
0.83671,1.0458,-1.2957,0.84021,-3.7314,-0.06752,-0.008051
0.85249,0.97237,-1.2774,0.85642,-3.7618,-0.063276,-0.0088979
0.86828,0.89782,-1.2592,0.87268,-3.7901,-0.059249,-0.009813
0.88407,0.8222,-1.2411,0.88899,-3.8162,-0.055431,-0.0108
0.89986,0.7456,-1.2232,0.90534,-3.84,-0.051814,-0.011863
0.91564,0.66811,-1.2054,0.92174,-3.8615,-0.048387,-0.013007
0.93143,0.58981,-1.1876,0.93819,-3.8807,-0.045144,-0.014235
0.94722,0.51079,-1.17,0.9547,-3.8975,-0.042077,-0.015552
0.963,0.43116,-1.1525,0.97126,-3.9119,-0.039177,-0.016962
0.97879,0.351,-1.1351,0.98789,-3.9239,-0.036438,-0.01847
0.99458,0.27042,-1.1178,1.0046,-3.9334,-0.033854,-0.020082
1.0104,0.18951,-1.1006,1.0214,-3.9405,-0.031416,-0.021801
1.0262,0.10837,-1.0835,1.0382,-3.945,-0.029119,-0.023634
1.0419,0.027092,-1.0664,1.0551,-3.9471,-0.026956,-0.025586
1.0577,-0.054215,-1.0494,1.0721,-3.9467,-0.024922,-0.027663
1.0735,-0.13546,-1.0326,1.0892,-3.9438,-0.02301,-0.02987
1.0893,-0.21653,-1.0158,1.1063,-3.9384,-0.021215,-0.032213
1.1051,-0.29735,-0.99901,1.1236,-3.9305,-0.019532,-0.034699
1.1209,-0.3778,-0.98234,1.1409,-3.9202,-0.017956,-0.037335
1.1367,-0.45779,-0.96573,1.1584,-3.9074,-0.016481,-0.040126
1.1524,-0.53723,-0.94918,1.1759,-3.8922,-0.015102,-0.043081
1.1682,-0.61601,-0.93269,1.1935,-3.8746,-0.013816,-0.046206
1.184,-0.69405,-0.91626,1.2113,-3.8546,-0.012616,-0.049509
1.1998,-0.77126,-0.89988,1.2292,-3.8323,-0.0115,-0.052999
1.2156,-0.84754,-0.88354,1.2471,-3.8077,-0.010463,-0.056682
1.2314,-0.92281,-0.86725,1.2652,-3.7809,-0.0094999,-0.060569
1.2472,-0.99698,-0.85101,1.2834,-3.7519,-0.008608,-0.064667
1.263,-1.07,-0.8348,1.3018,-3.7207,-0.007783,-0.068986
1.2787,-1.1417,-0.81864,1.3203,-3.6875,-0.0070214,-0.073535
1.2945,-1.2121,-0.80251,1.3389,-3.6523,-0.0063195,-0.078325
1.3103,-1.2811,-0.78641,1.3576,-3.615,-0.0056739,-0.083366
1.3261,-1.3485,-0.77034,1.3765,-3.5759,-0.0050814,-0.088668
1.3419,-1.4145,-0.7543,1.3955,-3.535,-0.0045387,-0.094243
1.3577,-1.4788,-0.73829,1.4146,-3.4923,-0.0040427,-0.1001
1.3735,-1.5414,-0.72229,1.4339,-3.448,-0.0035905,-0.10626
1.3892,-1.6023,-0.70633,1.4534,-3.402,-0.0031793,-0.11272
1.405,-1.6614,-0.69038,1.4729,-3.3545,-0.0028062,-0.11951
1.4208,-1.7187,-0.67445,1.4927,-3.3056,-0.0024688,-0.12663
1.4366,-1.7741,-0.65854,1.5126,-3.2553,-0.0021644,-0.1341
1.4524,-1.8275,-0.64264,1.5326,-3.2037,-0.0018906,-0.14194
1.4682,-1.879,-0.62676,1.5528,-3.151,-0.0016452,-0.15015
1.484,-1.9285,-0.61088,1.5731,-3.0972,-0.0014259,-0.15876
1.4998,-1.9759,-0.59502,1.5936,-3.0423,-0.0012306,-0.16778
1.5155,-2.0213,-0.57917,1.6142,-2.9865,-0.0010573,-0.17722
1.5313,-2.0647,-0.56333,1.635,-2.9299,-0.0009042,-0.18711
1.5471,-2.1059,-0.5475,1.6559,-2.8725,-0.00076945,-0.19746
1.5629,-2.145,-0.53167,1.677,-2.8145,-0.00065136,-0.20829
1.5787,-2.182,-0.51585,1.6982,-2.756,-0.00054834,-0.21962
1.5945,-2.2169,-0.50004,1.7195,-2.6969,-0.00045892,-0.23147
1.6103,-2.2497,-0.48423,1.741,-2.6374,-0.00038168,-0.24385
1.6261,-2.2804,-0.46842,1.7626,-2.5777,-0.00031534,-0.25679
1.6418,-2.309,-0.45262,1.7843,-2.5177,-0.00025869,-0.27031
1.6576,-2.3355,-0.43682,1.8061,-2.4576,-0.00021062,-0.28443
1.6734,-2.3599,-0.42102,1.828,-2.3975,-0.00017009,-0.29916
1.6892,-2.3823,-0.40522,1.85,-2.3373,-0.00013616,-0.31455
1.705,-2.4026,-0.38943,1.8721,-2.2773,-0.00010799,-0.33059
1.7208,-2.421,-0.37364,1.8942,-2.2175,-8.4772e-05,-0.34733
1.7366,-2.4374,-0.35785,1.9164,-2.1579,-6.5818e-05,-0.36477
1.7523,-2.4518,-0.34206,1.9386,-2.0987,-5.0492e-05,-0.38295
1.7681,-2.4643,-0.32627,1.9608,-2.0399,-3.8229e-05,-0.40189
1.7839,-2.475,-0.31048,1.983,-1.9815,-2.8531e-05,-0.42161
1.7997,-2.4839,-0.29469,2.0053,-1.9237,-2.0957e-05,-0.44213
1.8155,-2.4909,-0.2789,2.0274,-1.8664,-1.5125e-05,-0.46348
1.8313,-2.4963,-0.26312,2.0495,-1.8098,-1.0703e-05,-0.48569
1.8471,-2.5,-0.24733,2.0716,-1.7539,-7.4088e-06,-0.50876
1.8629,-2.502,-0.23154,2.0935,-1.6988,-5.0018e-06,-0.53274
1.8786,-2.5025,-0.21575,2.1153,-1.6445,-3.2819e-06,-0.55763
1.8944,-2.5014,-0.19997,2.1369,-1.591,-2.0838e-06,-0.58346
1.9102,-2.4989,-0.18418,2.1583,-1.5384,-1.2734e-06,-0.61026
1.926,-2.495,-0.16839,2.1794,-1.4867,-7.4371e-07,-0.63804
1.9418,-2.4897,-0.15261,2.2003,-1.436,-4.1143e-07,-0.66683
1.9576,-2.4831,-0.13682,2.2209,-1.3863,-2.13e-07,-0.69663
1.9734,-2.4753,-0.12103,2.2412,-1.3376,-1.0148e-07,-0.72748
1.9892,-2.4663,-0.10524,2.2611,-1.2899,-4.3436e-08,-0.75938
2.0049,-2.4562,-0.089458,2.2805,-1.2433,-1.6102e-08,-0.79235
2.0207,-2.445,-0.073671,2.2995,-1.1978,-4.8686e-09,-0.8264
2.0365,-2.4328,-0.057884,2.3179,-1.1533,-1.0759e-09,-0.86155
2.0523,-2.4197,-0.042097,2.3358,-1.11,-1.366e-10,-0.8978
2.0681,-2.4056,-0.02631,2.3531,-1.0678,-4.6407e-12,-0.93516
2.0839,-2.3908,-0.010523,2.3697,-1.0267,-1.0607e-13,-0.97365
2.0997,-2.3751,0.0052634,2.3856,-0.98672,-1.1805e-14,-1.0132
2.1154,-2.3587,0.02105,2.4008,-0.94786,-7.0691e-13,-1.054
2.1312,-2.3417,0.036837,2.4151,-0.91013,-5.5276e-11,-1.0958
2.147,-2.324,0.052624,2.4285,-0.8735,-5.8642e-10,-1.1388
2.1628,-2.3057,0.068411,2.4411,-0.83799,-3.0724e-09,-1.1828
2.1786,-2.2869,0.084198,2.4526,-0.80357,-1.1101e-08,-1.228
2.1944,-2.2676,0.099985,2.4631,-0.77024,-3.1783e-08,-1.2742
2.2102,-2.2479,0.11577,2.4724,-0.73799,-7.7517e-08,-1.3216
2.226,-2.2277,0.13156,2.4807,-0.70679,-1.6808e-07,-1.3699
2.2417,-2.2072,0.14735,2.4877,-0.67664,-3.3307e-07,-1.4193
2.2575,-2.1864,0.16313,2.4934,-0.64752,-6.1458e-07,-1.4697
2.2733,-2.1654,0.17892,2.4978,-0.61941,-1.0703e-06,-1.5211
2.2891,-2.144,0.19471,2.5008,-0.59228,-1.7765e-06,-1.5733
2.3049,-2.1225,0.21049,2.5023,-0.56613,-2.832e-06,-1.6265
2.3207,-2.1008,0.22628,2.5023,-0.54093,-4.3613e-06,-1.6806
2.3365,-2.0789,0.24207,2.5008,-0.51665,-6.5189e-06,-1.7355
2.3522,-2.0569,0.25785,2.4977,-0.49328,-9.493e-06,-1.7911
2.368,-2.0348,0.27364,2.4929,-0.47078,-1.351e-05,-1.8475
2.3838,-2.0127,0.28943,2.4864,-0.44915,-1.8838e-05,-1.9045
2.3996,-1.9904,0.30522,2.4782,-0.42836,-2.5791e-05,-1.9622
2.4154,-1.9682,0.32101,2.4681,-0.40837,-3.4736e-05,-2.0204
2.4312,-1.946,0.3368,2.4562,-0.38918,-4.6092e-05,-2.079
2.447,-1.9238,0.35259,2.4424,-0.37075,-6.0337e-05,-2.1382
2.4628,-1.9016,0.36838,2.4267,-0.35306,-7.8016e-05,-2.1976
2.4785,-1.8794,0.38417,2.409,-0.33609,-9.9736e-05,-2.2574
2.4943,-1.8573,0.39996,2.3893,-0.31982,-0.00012618,-2.3173
2.5101,-1.8353,0.41576,2.3676,-0.30422,-0.0001581,-2.3774
2.5259,-1.8134,0.43155,2.3439,-0.28927,-0.00019632,-2.4376
2.5417,-1.7915,0.44735,2.3181,-0.27494,-0.00024178,-2.4977
2.5575,-1.7698,0.46315,2.2902,-0.26123,-0.00029545,-2.5577
2.5733,-1.7482,0.47896,2.2602,-0.2481,-0.00035843,-2.6176
2.5891,-1.7267,0.49477,2.2281,-0.23553,-0.00043189,-2.6771
2.6048,-1.7053,0.51058,2.1939,-0.22351,-0.00051711,-2.7363
2.6206,-1.6841,0.5264,2.1576,-0.21201,-0.00061543,-2.7951
2.6364,-1.6629,0.54223,2.1192,-0.20102,-0.00072833,-2.8533
2.6522,-1.642,0.55806,2.0786,-0.19051,-0.00085735,-2.9109
2.668,-1.6211,0.5739,2.036,-0.18047,-0.0010042,-2.9677
2.6838,-1.6005,0.58974,1.9913,-0.17088,-0.0011705,-3.0238
2.6996,-1.5799,0.6056,1.9445,-0.16172,-0.0013582,-3.079
2.7153,-1.5595,0.62147,1.8957,-0.15297,-0.0015693,-3.1332
2.7311,-1.5393,0.63735,1.8449,-0.14463,-0.0018058,-3.1863
2.7469,-1.5192,0.65324,1.7921,-0.13667,-0.0020699,-3.2383
2.7627,-1.4993,0.66915,1.7373,-0.12908,-0.0023638,-3.289
2.7785,-1.4795,0.68507,1.6807,-0.12184,-0.00269,-3.3384
2.7943,-1.4599,0.70101,1.6222,-0.11495,-0.0030509,-3.3863
2.8101,-1.4404,0.71697,1.5619,-0.10838,-0.0034491,-3.4328
2.8259,-1.421,0.73295,1.4998,-0.10212,-0.0038873,-3.4777
2.8416,-1.4018,0.74896,1.4361,-0.096163,-0.0043684,-3.521
2.8574,-1.3828,0.76499,1.3707,-0.090495,-0.0048952,-3.5625
2.8732,-1.3639,0.78105,1.3037,-0.085103,-0.0054708,-3.6022
2.889,-1.3451,0.79714,1.2352,-0.079976,-0.0060983,-3.6401
2.9048,-1.3264,0.81326,1.1653,-0.075104,-0.0067811,-3.676
2.9206,-1.3079,0.82941,1.094,-0.070476,-0.0075224,-3.7099
2.9364,-1.2895,0.84561,1.0214,-0.066081,-0.0083259,-3.7417
2.9522,-1.2713,0.86184,0.94765,-0.06191,-0.009195,-3.7715
2.9679,-1.2531,0.87811,0.87274,-0.057954,-0.010134,-3.799
2.9837,-1.2351,0.89443,0.79679,-0.054204,-0.011146,-3.8244
2.9995,-1.2172,0.91079,0.71988,-0.050651,-0.012235,-3.8474
3.0153,-1.1994,0.92721,0.6421,-0.047287,-0.013406,-3.8682
3.0311,-1.1818,0.94368,0.56355,-0.044103,-0.014663,-3.8866
3.0469,-1.1642,0.96021,0.48432,-0.041092,-0.016011,-3.9026
3.0627,-1.1467,0.9768,0.40451,-0.038247,-0.017453,-3.9162
3.0784,-1.1293,0.99345,0.3242,-0.03556,-0.018995,-3.9273
3.0942,-1.1121,1.0102,0.24349,-0.033025,-0.020642,-3.936
3.11,-1.0949,1.027,0.16249,-0.030635,-0.022399,-3.9423
3.1258,-1.0778,1.0438,0.081297,-0.028383,-0.024271,-3.946
3.1416,-1.0608,1.0608,2.0927e-15,-0.026264,-0.026264,-3.9472


==> Figs/data/dd_Legendren3_Adv_Gaussian_e0_5.csv <==
Kref,c_r1,c_r2,c_r3,c_i1,c_i2,c_i3
3.3333e-06,2.2287,-2.2287,3.3333e-06,-0.8293,-0.82929,-1.4146e-13
0.01579,2.242,-2.2147,0.01579,-0.86467,-0.79494,-3.1651e-06
0.031577,2.2545,-2.2001,0.031577,-0.90106,-0.7616,-1.2617e-05
0.047364,2.2663,-2.1849,0.047364,-0.93846,-0.72927,-2.8234e-05
0.063151,2.2772,-2.1692,0.063152,-0.97687,-0.69794,-4.9814e-05
0.078938,2.2872,-2.1529,0.07894,-1.0163,-0.66761,-7.7078e-05
0.094725,2.2963,-2.1361,0.094729,-1.0567,-0.63826,-0.00010967
0.11051,2.3044,-2.119,0.11052,-1.0981,-0.60989,-0.00014716
0.1263,2.3114,-2.1014,0.12631,-1.1404,-0.58247,-0.00018906
0.14209,2.3173,-2.0835,0.1421,-1.1837,-0.55601,-0.00023481
0.15787,2.3221,-2.0653,0.1579,-1.2279,-0.53047,-0.00028379
0.17366,2.3256,-2.0468,0.17369,-1.273,-0.50584,-0.00033533
0.18945,2.3279,-2.0281,0.18949,-1.319,-0.48211,-0.00038872
0.20523,2.3289,-2.0092,0.20529,-1.3658,-0.45925,-0.00044321
0.22102,2.3285,-1.9901,0.22108,-1.4135,-0.43726,-0.00049802
0.23681,2.3268,-1.9708,0.23688,-1.4619,-0.4161,-0.00055236
0.25259,2.3235,-1.9514,0.25268,-1.511,-0.39576,-0.0006054
0.26838,2.3187,-1.9318,0.26849,-1.5608,-0.37621,-0.00065635
0.28417,2.3124,-1.9122,0.28429,-1.6113,-0.35744,-0.0007044
0.29995,2.3045,-1.8926,0.30009,-1.6623,-0.33943,-0.00074875
0.31574,2.295,-1.8729,0.31589,-1.7139,-0.32214,-0.00078867
0.33153,2.2837,-1.8531,0.33169,-1.766,-0.30557,-0.00082344
0.34731,2.2708,-1.8334,0.34748,-1.8185,-0.28969,-0.0008524
0.3631,2.2561,-1.8136,0.36328,-1.8713,-0.27448,-0.00087496
0.37889,2.2396,-1.7939,0.37907,-1.9245,-0.25991,-0.0008906
0.39468,2.2213,-1.7743,0.39486,-1.9779,-0.24597,-0.00089888
0.41046,2.2012,-1.7546,0.41065,-2.0315,-0.23264,-0.00089947
0.42625,2.1792,-1.7351,0.42643,-2.0852,-0.21989,-0.00089215
0.44204,2.1554,-1.7156,0.44221,-2.1389,-0.20771,-0.00087679
0.45782,2.1296,-1.6961,0.45798,-2.1925,-0.19607,-0.00085343
0.47361,2.1019,-1.6768,0.47375,-2.2461,-0.18496,-0.00082221
0.4894,2.0724,-1.6575,0.48951,-2.2994,-0.17435,-0.00078343
0.50518,2.0408,-1.6384,0.50526,-2.3525,-0.16424,-0.00073754
0.52097,2.0074,-1.6193,0.52101,-2.4053,-0.15459,-0.00068514
0.53676,1.972,-1.6004,0.53675,-2.4575,-0.1454,-0.00062699
0.55254,1.9347,-1.5815,0.55248,-2.5093,-0.13664,-0.00056403
0.56833,1.8955,-1.5628,0.5682,-2.5605,-0.12831,-0.00049737
0.58412,1.8544,-1.5442,0.58391,-2.611,-0.12037,-0.00042826
0.5999,1.8115,-1.5257,0.59961,-2.6608,-0.11283,-0.00035816
0.61569,1.7666,-1.5073,0.6153,-2.7097,-0.10566,-0.00028868
0.63148,1.7199,-1.489,0.63098,-2.7577,-0.098841,-0.00022162
0.64727,1.6715,-1.4709,0.64666,-2.8048,-0.09237,-0.00015892
0.66305,1.6212,-1.4528,0.66232,-2.8507,-0.08623,-0.00010272
0.67884,1.5692,-1.4349,0.67798,-2.8955,-0.080406,-5.5312e-05
0.69463,1.5155,-1.4171,0.69362,-2.939,-0.074887,-1.9138e-05
0.71041,1.4602,-1.3994,0.70926,-2.9813,-0.06966,3.1926e-06
0.7262,1.4032,-1.3818,0.7249,-3.0222,-0.064713,8.9179e-06
0.74199,1.3447,-1.3643,0.74053,-3.0616,-0.060034,-4.8692e-06
0.75777,1.2847,-1.347,0.75615,-3.0995,-0.055613,-4.1219e-05
0.77356,1.2232,-1.3297,0.77177,-3.1358,-0.051439,-0.00010332
0.78935,1.1603,-1.3126,0.78739,-3.1704,-0.047501,-0.0001945
0.80513,1.0962,-1.2955,0.803,-3.2033,-0.04379,-0.00031821
0.82092,1.0307,-1.2785,0.81862,-3.2345,-0.040297,-0.00047803
0.83671,0.96409,-1.2617,0.83424,-3.2638,-0.037011,-0.00067766
0.85249,0.89634,-1.2449,0.84987,-3.2912,-0.033925,-0.00092093
0.86828,0.82755,-1.2282,0.86551,-3.3167,-0.031029,-0.0012118
0.88407,0.75778,-1.2116,0.88115,-3.3402,-0.028316,-0.0015543
0.89986,0.68713,-1.1951,0.89681,-3.3617,-0.025777,-0.0019526
0.91564,0.61567,-1.1786,0.91248,-3.3811,-0.023405,-0.002411
0.93143,0.54348,-1.1622,0.92816,-3.3984,-0.021192,-0.0029339
0.94722,0.47065,-1.1459,0.94387,-3.4136,-0.019132,-0.0035258
0.963,0.39726,-1.1297,0.9596,-3.4265,-0.017217,-0.0041914
0.97879,0.32339,-1.1135,0.97536,-3.4373,-0.01544,-0.0049355
0.99458,0.24914,-1.0974,0.99115,-3.4459,-0.013795,-0.005763
1.0104,0.17459,-1.0813,1.007,-3.4523,-0.012277,-0.0066788
1.0262,0.099836,-1.0653,1.0228,-3.4564,-0.010878,-0.0076882
1.0419,0.024959,-1.0493,1.0387,-3.4583,-0.0095925,-0.0087964
1.0577,-0.049947,-1.0334,1.0546,-3.4579,-0.0084153,-0.010009
1.0735,-0.12479,-1.0175,1.0706,-3.4553,-0.0073407,-0.011332
1.0893,-0.19949,-1.0017,1.0867,-3.4504,-0.0063631,-0.01277
1.1051,-0.27395,-0.98588,1.1027,-3.4433,-0.0054773,-0.01433
1.1209,-0.34808,-0.9701,1.1189,-3.434,-0.0046783,-0.016018
1.1367,-0.4218,-0.95435,1.1351,-3.4225,-0.0039609,-0.01784
1.1524,-0.49502,-0.93863,1.1513,-3.4087,-0.0033204,-0.019803
1.1682,-0.56764,-0.92293,1.1677,-3.3929,-0.002752,-0.021913
1.184,-0.6396,-0.90725,1.1841,-3.3749,-0.0022511,-0.024178
1.1998,-0.7108,-0.89158,1.2006,-3.3548,-0.0018132,-0.026605
1.2156,-0.78116,-0.87593,1.2171,-3.3326,-0.001434,-0.029201
1.2314,-0.85061,-0.86029,1.2337,-3.3084,-0.0011092,-0.031975
1.2472,-0.91906,-0.84466,1.2505,-3.2823,-0.00083468,-0.034933
1.263,-0.98644,-0.82903,1.2673,-3.2542,-0.0006064,-0.038085
1.2787,-1.0527,-0.81341,1.2842,-3.2243,-0.00042047,-0.041439
1.2945,-1.1177,-0.79779,1.3012,-3.1925,-0.0002731,-0.045004
1.3103,-1.1815,-0.78218,1.3183,-3.159,-0.00016064,-0.048789
1.3261,-1.2439,-0.76656,1.3355,-3.1238,-7.9539e-05,-0.052804
1.3419,-1.3049,-0.75094,1.3528,-3.087,-2.639e-05,-0.05706
1.3577,-1.3644,-0.73531,1.3702,-3.0486,2.0848e-06,-0.061566
1.3735,-1.4224,-0.71968,1.3877,-3.0087,9.0301e-06,-0.066333
1.3892,-1.4788,-0.70405,1.4053,-2.9673,-2.5508e-06,-0.071372
1.405,-1.5336,-0.68841,1.423,-2.9246,-2.9799e-05,-0.076695
1.4208,-1.5867,-0.67275,1.4409,-2.8807,-7.0005e-05,-0.082315
1.4366,-1.6382,-0.6571,1.4588,-2.8355,-0.00012061,-0.088243
1.4524,-1.6878,-0.64143,1.4769,-2.7892,-0.00017923,-0.094492
1.4682,-1.7357,-0.62575,1.4951,-2.7418,-0.00024361,-0.10108
1.484,-1.7818,-0.61007,1.5134,-2.6935,-0.00031168,-0.10801
1.4998,-1.826,-0.59437,1.5318,-2.6443,-0.00038156,-0.1153
1.5155,-1.8684,-0.57867,1.5504,-2.5943,-0.0004515,-0.12298
1.5313,-1.9088,-0.56295,1.569,-2.5435,-0.00051994,-0.13104
1.5471,-1.9474,-0.54723,1.5878,-2.4921,-0.00058551,-0.13952
1.5629,-1.984,-0.5315,1.6067,-2.4402,-0.00064697,-0.14842
1.5787,-2.0188,-0.51576,1.6257,-2.3877,-0.0007033,-0.15776
1.5945,-2.0516,-0.50001,1.6448,-2.3349,-0.00075361,-0.16756
1.6103,-2.0824,-0.48425,1.664,-2.2817,-0.00079719,-0.17783
1.6261,-2.1114,-0.46849,1.6832,-2.2282,-0.00083349,-0.18861
1.6418,-2.1384,-0.45272,1.7026,-2.1747,-0.00086211,-0.19989
1.6576,-2.1635,-0.43695,1.7221,-2.121,-0.00088281,-0.21171
1.6734,-2.1868,-0.42117,1.7416,-2.0673,-0.00089548,-0.22408
1.6892,-2.2081,-0.40538,1.7612,-2.0136,-0.00090015,-0.23702
1.705,-2.2277,-0.3896,1.7808,-1.9601,-0.00089696,-0.25055
1.7208,-2.2453,-0.37381,1.8005,-1.9067,-0.00088618,-0.2647
1.7366,-2.2612,-0.35801,1.8202,-1.8537,-0.00086818,-0.27948
1.7523,-2.2753,-0.34221,1.84,-1.8009,-0.00084343,-0.29491
1.7681,-2.2877,-0.32642,1.8597,-1.7486,-0.00081246,-0.31102
1.7839,-2.2983,-0.31062,1.8794,-1.6966,-0.00077589,-0.32783
1.7997,-2.3073,-0.29482,1.8991,-1.6452,-0.00073441,-0.34535
1.8155,-2.3147,-0.27901,1.9188,-1.5944,-0.00068874,-0.36362
1.8313,-2.3205,-0.26321,1.9384,-1.5441,-0.00063964,-0.38265
1.8471,-2.3248,-0.24741,1.9578,-1.4945,-0.0005879,-0.40245
1.8629,-2.3275,-0.23161,1.9772,-1.4456,-0.00053433,-0.42307
1.8786,-2.3288,-0.21581,1.9965,-1.3975,-0.00047975,-0.4445
1.8944,-2.3287,-0.20002,2.0155,-1.3501,-0.00042496,-0.46678
1.9102,-2.3273,-0.18422,2.0344,-1.3036,-0.00037075,-0.48993
1.926,-2.3246,-0.16842,2.053,-1.2579,-0.00031789,-0.51396
1.9418,-2.3206,-0.15263,2.0714,-1.2131,-0.00026713,-0.53888
1.9576,-2.3155,-0.13683,2.0895,-1.1692,-0.00021916,-0.56473
1.9734,-2.3092,-0.12104,2.1073,-1.1262,-0.00017463,-0.59151
1.9892,-2.3018,-0.10525,2.1248,-1.0842,-0.00013414,-0.61925
2.0049,-2.2934,-0.089462,2.1418,-1.0431,-9.8229e-05,-0.64794
2.0207,-2.284,-0.073673,2.1584,-1.003,-6.7371e-05,-0.67762
2.0365,-2.2737,-0.057884,2.1745,-0.96394,-4.1967e-05,-0.70828
2.0523,-2.2625,-0.042097,2.1901,-0.92587,-2.2349e-05,-0.73994
2.0681,-2.2505,-0.02631,2.2051,-0.88881,-8.7706e-06,-0.77261
2.0839,-2.2377,-0.010523,2.2195,-0.85276,-1.4066e-06,-0.80628
2.0997,-2.2241,0.0052633,2.2332,-0.81773,-3.5201e-07,-0.84098
2.1154,-2.2099,0.02105,2.2463,-0.78372,-5.6203e-06,-0.87668
2.1312,-2.1951,0.036837,2.2586,-0.75071,-1.7144e-05,-0.91341
2.147,-2.1797,0.052624,2.27,-0.71872,-3.4774e-05,-0.95114
2.1628,-2.1638,0.068412,2.2806,-0.68773,-5.8282e-05,-0.98989
2.1786,-2.1474,0.084201,2.2904,-0.65772,-8.7365e-05,-1.0296
2.1944,-2.1305,0.09999,2.2991,-0.6287,-0.00012164,-1.0704
2.2102,-2.1132,0.11578,2.3068,-0.60065,-0.00016066,-1.1121
2.226,-2.0955,0.13157,2.3135,-0.57355,-0.00020391,-1.1547
2.2417,-2.0775,0.14737,2.319,-0.54739,-0.0002508,-1.1983
2.2575,-2.0592,0.16316,2.3234,-0.52216,-0.00030071,-1.2428
2.2733,-2.0406,0.17896,2.3266,-0.49783,-0.00035295,-1.2883
2.2891,-2.0218,0.19475,2.3284,-0.4744,-0.00040679,-1.3345
2.3049,-2.0028,0.21055,2.329,-0.45183,-0.00046148,-1.3816
2.3207,-1.9836,0.22635,2.3281,-0.43012,-0.00051622,-1.4295
2.3365,-1.9643,0.24215,2.3258,-0.40923,-0.00057022,-1.4782
2.3522,-1.9449,0.25795,2.3221,-0.38916,-0.00062265,-1.5275
2.368,-1.9253,0.27375,2.3168,-0.36987,-0.00067272,-1.5776
2.3838,-1.9057,0.28955,2.31,-0.35136,-0.00071962,-1.6282
2.3996,-1.886,0.30535,2.3015,-0.33359,-0.00076258,-1.6794
2.4154,-1.8663,0.32115,2.2914,-0.31654,-0.00080086,-1.7312
2.4312,-1.8465,0.33695,2.2796,-0.3002,-0.00083377,-1.7834
2.447,-1.8268,0.35275,2.2661,-0.28455,-0.00086066,-1.836
2.4628,-1.8071,0.36854,2.2508,-0.26955,-0.00088096,-1.889
2.4785,-1.7874,0.38434,2.2337,-0.2552,-0.00089419,-1.9423
2.4943,-1.7677,0.40012,2.2148,-0.24146,-0.00089994,-1.9957
2.5101,-1.7481,0.41591,2.1941,-0.22833,-0.00089792,-2.0494
2.5259,-1.7286,0.43169,2.1715,-0.21577,-0.00088792,-2.1031
2.5417,-1.7091,0.44747,2.147,-0.20377,-0.00086989,-2.1568
2.5575,-1.6897,0.46324,2.1206,-0.19231,-0.00084389,-2.2104
2.5733,-1.6704,0.479,2.0923,-0.18137,-0.00081011,-2.2639
2.5891,-1.6511,0.49476,2.0621,-0.17093,-0.00076891,-2.3172
2.6048,-1.632,0.51051,2.0299,-0.16097,-0.00072077,-2.3701
2.6206,-1.613,0.52625,1.9958,-0.15148,-0.00066636,-2.4227
2.6364,-1.5941,0.54199,1.9598,-0.14243,-0.0006065,-2.4749
2.6522,-1.5753,0.55772,1.9219,-0.13382,-0.00054217,-2.5265
2.668,-1.5566,0.57343,1.8821,-0.12562,-0.00047454,-2.5774
2.6838,-1.538,0.58914,1.8403,-0.11782,-0.00040494,-2.6277
2.6996,-1.5195,0.60484,1.7967,-0.1104,-0.00033486,-2.6772
2.7153,-1.5012,0.62053,1.7513,-0.10335,-0.00026598,-2.7258
2.7311,-1.483,0.63621,1.704,-0.096648,-0.00020014,-2.7735
2.7469,-1.4648,0.65188,1.6549,-0.090288,-0.00013937,-2.8202
2.7627,-1.4468,0.66754,1.6041,-0.084255,-8.5833e-05,-2.8658
2.7785,-1.429,0.68319,1.5515,-0.078534,-4.1885e-05,-2.9101
2.7943,-1.4112,0.69884,1.4973,-0.073114,-1.0026e-05,-2.9533
2.8101,-1.3935,0.71447,1.4414,-0.067981,7.0853e-06,-2.9951
2.8259,-1.376,0.73011,1.3839,-0.063124,6.6395e-06,-3.0354
2.8416,-1.3585,0.74573,1.3249,-0.058533,-1.432e-05,-3.0744
2.8574,-1.3412,0.76135,1.2643,-0.054195,-5.889e-05,-3.1117
2.8732,-1.324,0.77697,1.2024,-0.050101,-0.0001303,-3.1475
2.889,-1.3069,0.79259,1.1391,-0.04624,-0.00023193,-3.1816
2.9048,-1.2898,0.80821,1.0745,-0.042603,-0.00036727,-3.2139
2.9206,-1.2729,0.82383,1.0086,-0.039179,-0.00053994,-3.2445
2.9364,-1.2561,0.83945,0.94163,-0.035961,-0.00075368,-3.2732
2.9522,-1.2393,0.85508,0.87353,-0.032939,-0.0010124,-3.2999
2.9679,-1.2226,0.87072,0.80441,-0.030105,-0.0013199,-3.3248
2.9837,-1.2061,0.88637,0.73434,-0.027451,-0.0016806,-3.3476
2.9995,-1.1896,0.90203,0.66341,-0.024969,-0.0020984,-3.3684
3.0153,-1.1731,0.9177,0.5917,-0.02265,-0.0025778,-3.3871
3.0311,-1.1568,0.9334,0.51928,-0.020489,-0.0031232,-3.4037
3.0469,-1.1405,0.94911,0.44626,-0.018478,-0.0037392,-3.4181
3.0627,-1.1243,0.96485,0.3727,-0.01661,-0.0044304,-3.4304
3.0784,-1.1081,0.98062,0.29869,-0.014878,-0.0052017,-3.4405
3.0942,-1.092,0.99641,0.22433,-0.013276,-0.006058,-3.4483
3.11,-1.076,1.0122,0.1497,-0.011798,-0.0070044,-3.4539
3.1258,-1.06,1.0281,0.074897,-0.010437,-0.0080462,-3.4573
3.1416,-1.044,1.044,1.3951e-15,-0.0091886,-0.0091886,-3.4584


==> Figs/data/dd_Legendren3_Adv_Gaussian_e1.csv <==
Kref,c_r1,c_r2,c_r3,c_i1,c_i2,c_i3
3.3333e-06,1.8151,-1.8151,3.325e-06,-0.56718,-0.56716,-1.1179e-12
0.01579,1.8217,-1.8079,0.015751,-0.59168,-0.54334,-2.5076e-05
0.031577,1.8278,-1.8001,0.0315,-0.61686,-0.52018,-0.00010012
0.047364,1.8332,-1.7919,0.047252,-0.64271,-0.4977,-0.00022461
0.063151,1.8379,-1.7832,0.063007,-0.66924,-0.47589,-0.00039771
0.078938,1.8419,-1.774,0.078769,-0.69643,-0.45474,-0.00061824
0.094725,1.8452,-1.7645,0.094537,-0.72427,-0.43425,-0.00088468
0.11051,1.8477,-1.7546,0.11031,-0.75276,-0.41442,-0.0011952
0.1263,1.8494,-1.7443,0.1261,-0.7819,-0.39523,-0.0015476
0.14209,1.8502,-1.7337,0.1419,-0.81165,-0.37667,-0.0019393
0.15787,1.8501,-1.7227,0.1577,-0.84203,-0.35875,-0.0023677
0.17366,1.8491,-1.7116,0.17352,-0.87299,-0.34144,-0.0028294
0.18945,1.8472,-1.7001,0.18936,-0.90454,-0.32473,-0.0033212
0.20523,1.8442,-1.6885,0.2052,-0.93665,-0.30863,-0.0038392
0.22102,1.8403,-1.6766,0.22106,-0.96929,-0.2931,-0.0043794
0.23681,1.8352,-1.6645,0.23694,-1.0025,-0.27815,-0.0049375
0.25259,1.8291,-1.6523,0.25283,-1.0361,-0.26376,-0.0055091
0.26838,1.8218,-1.6399,0.26873,-1.0702,-0.24991,-0.0060894
0.28417,1.8134,-1.6274,0.28465,-1.1048,-0.23659,-0.0066734
0.29995,1.8038,-1.6148,0.30058,-1.1397,-0.2238,-0.0072559
0.31574,1.793,-1.6021,0.31652,-1.175,-0.21151,-0.0078318
0.33153,1.7809,-1.5893,0.33247,-1.2107,-0.19972,-0.0083957
0.34731,1.7676,-1.5764,0.34843,-1.2467,-0.18841,-0.0089421
0.3631,1.753,-1.5634,0.3644,-1.2829,-0.17756,-0.0094656
0.37889,1.7371,-1.5504,0.38037,-1.3193,-0.16717,-0.0099609
0.39468,1.7199,-1.5374,0.39634,-1.356,-0.15721,-0.010423
0.41046,1.7014,-1.5243,0.41231,-1.3927,-0.14769,-0.010846
0.42625,1.6815,-1.5112,0.42827,-1.4296,-0.13858,-0.011226
0.44204,1.6603,-1.4981,0.44422,-1.4665,-0.12987,-0.011558
0.45782,1.6377,-1.485,0.46015,-1.5034,-0.12155,-0.011838
0.47361,1.6138,-1.4718,0.47606,-1.5403,-0.1136,-0.012062
0.4894,1.5885,-1.4587,0.49195,-1.5771,-0.10603,-0.012226
0.50518,1.5618,-1.4455,0.5078,-1.6137,-0.098801,-0.01233
0.52097,1.5338,-1.4324,0.52361,-1.6502,-0.091918,-0.012369
0.53676,1.5045,-1.4193,0.53939,-1.6863,-0.085366,-0.012343
0.55254,1.4738,-1.4062,0.55511,-1.7222,-0.079133,-0.012252
0.56833,1.4418,-1.3932,0.57077,-1.7577,-0.07321,-0.012094
0.58412,1.4085,-1.3801,0.58637,-1.7928,-0.067585,-0.011872
0.5999,1.3739,-1.3671,0.6019,-1.8274,-0.062249,-0.011586
0.61569,1.338,-1.3541,0.61736,-1.8614,-0.057193,-0.011239
0.63148,1.3009,-1.3411,0.63274,-1.8949,-0.052406,-0.010833
0.64727,1.2626,-1.3281,0.64803,-1.9277,-0.04788,-0.010373
0.66305,1.2231,-1.3152,0.66323,-1.9598,-0.043606,-0.009862
0.67884,1.1824,-1.3023,0.67834,-1.9912,-0.039575,-0.0093052
0.69463,1.1406,-1.2894,0.69336,-2.0217,-0.035779,-0.0087077
0.71041,1.0977,-1.2766,0.70827,-2.0513,-0.032211,-0.0080752
0.7262,1.0537,-1.2637,0.72308,-2.08,-0.028862,-0.0074136
0.74199,1.0087,-1.2509,0.73779,-2.1077,-0.025725,-0.0067291
0.75777,0.96276,-1.2381,0.7524,-2.1344,-0.022793,-0.0060283
0.77356,0.91583,-1.2253,0.7669,-2.16,-0.020059,-0.0053177
0.78935,0.86798,-1.2126,0.78129,-2.1844,-0.017517,-0.004604
0.80513,0.81928,-1.1998,0.79558,-2.2077,-0.015159,-0.0038939
0.82092,0.76976,-1.1871,0.80977,-2.2297,-0.01298,-0.0031942
0.83671,0.71947,-1.1743,0.82386,-2.2504,-0.010974,-0.0025115
0.85249,0.66845,-1.1616,0.83784,-2.2698,-0.0091341,-0.0018523
0.86828,0.61675,-1.1489,0.85173,-2.2878,-0.0074553,-0.0012232
0.88407,0.56443,-1.1361,0.86553,-2.3045,-0.005932,-0.00063041
0.89986,0.51154,-1.1234,0.87923,-2.3197,-0.0045586,-8.0199e-05
0.91564,0.45812,-1.1106,0.89285,-2.3334,-0.0033298,0.00042141
0.93143,0.40423,-1.0979,0.90638,-2.3457,-0.0022407,0.00086853
0.94722,0.34993,-1.0851,0.91983,-2.3565,-0.0012859,0.0012554
0.963,0.29527,-1.0723,0.93321,-2.3657,-0.00046055,0.0015765
0.97879,0.24031,-1.0595,0.94651,-2.3733,0.0002403,0.0018263
0.99458,0.18509,-1.0466,0.95975,-2.3794,0.00082154,0.0019995
1.0104,0.12969,-1.0337,0.97293,-2.384,0.0012881,0.0020909
1.0262,0.074152,-1.0208,0.98604,-2.3869,0.0016447,0.0020954
1.0419,0.018538,-1.0078,0.9991,-2.3882,0.0018963,0.002008
1.0577,-0.037096,-0.99475,1.0121,-2.388,0.0020477,0.0018237
1.0735,-0.092692,-0.98167,1.0251,-2.3861,0.0021039,0.0015376
1.0893,-0.14819,-0.96854,1.038,-2.3826,0.0020698,0.0011449
1.1051,-0.20354,-0.95534,1.0509,-2.3776,0.0019506,0.00064063
1.1209,-0.25867,-0.94208,1.0637,-2.371,0.0017512,2.0019e-05
1.1367,-0.31354,-0.92876,1.0766,-2.3628,0.001477,-0.00072181
1.1524,-0.36809,-0.91535,1.0894,-2.353,0.0011334,-0.0015898
1.1682,-0.42226,-0.90188,1.1021,-2.3418,0.00072578,-0.0025888
1.184,-0.476,-0.88832,1.1149,-2.329,0.00025983,-0.003724
1.1998,-0.52924,-0.87467,1.1277,-2.3148,-0.00025865,-0.0050004
1.2156,-0.58195,-0.86094,1.1404,-2.2991,-0.00082374,-0.0064232
1.2314,-0.63407,-0.84711,1.1531,-2.282,-0.0014293,-0.0079979
1.2472,-0.68554,-0.83319,1.1659,-2.2635,-0.0020692,-0.0097297
1.263,-0.73633,-0.81917,1.1786,-2.2436,-0.002737,-0.011624
1.2787,-0.78637,-0.80505,1.1913,-2.2225,-0.0034261,-0.013688
1.2945,-0.83562,-0.79083,1.2041,-2.2,-0.00413,-0.015926
1.3103,-0.88404,-0.7765,1.2168,-2.1764,-0.004842,-0.018344
1.3261,-0.93159,-0.76207,1.2296,-2.1516,-0.0055555,-0.02095
1.3419,-0.97821,-0.74754,1.2424,-2.1256,-0.0062635,-0.023749
1.3577,-1.0239,-0.7329,1.2552,-2.0986,-0.0069596,-0.026748
1.3735,-1.0685,-0.71815,1.268,-2.0706,-0.0076372,-0.029955
1.3892,-1.1121,-0.70331,1.2809,-2.0415,-0.0082897,-0.033376
1.405,-1.1547,-0.68836,1.2937,-2.0116,-0.0089112,-0.03702
1.4208,-1.1961,-0.67331,1.3066,-1.9808,-0.0094957,-0.040893
1.4366,-1.2364,-0.65817,1.3195,-1.9492,-0.010038,-0.045004
1.4524,-1.2755,-0.64294,1.3325,-1.9168,-0.010532,-0.049362
1.4682,-1.3135,-0.62761,1.3454,-1.8838,-0.010975,-0.053974
1.484,-1.3501,-0.61221,1.3584,-1.8501,-0.011361,-0.058849
1.4998,-1.3856,-0.59673,1.3714,-1.8159,-0.011688,-0.063998
1.5155,-1.4197,-0.58117,1.3845,-1.7811,-0.011953,-0.069429
1.5313,-1.4526,-0.56555,1.3975,-1.7459,-0.012154,-0.075152
1.5471,-1.4842,-0.54987,1.4106,-1.7103,-0.01229,-0.081178
1.5629,-1.5144,-0.53413,1.4237,-1.6743,-0.012359,-0.087516
1.5787,-1.5433,-0.51834,1.4368,-1.638,-0.012363,-0.094177
1.5945,-1.5709,-0.50252,1.4499,-1.6015,-0.012302,-0.10117
1.6103,-1.5971,-0.48665,1.4631,-1.5648,-0.012178,-0.10851
1.6261,-1.6219,-0.47076,1.4762,-1.528,-0.011993,-0.11621
1.6418,-1.6454,-0.45484,1.4893,-1.4911,-0.01175,-0.12428
1.6576,-1.6675,-0.4389,1.5025,-1.4542,-0.011453,-0.13273
1.6734,-1.6883,-0.42294,1.5156,-1.4173,-0.011104,-0.14157
1.6892,-1.7077,-0.40698,1.5287,-1.3805,-0.010709,-0.15082
1.705,-1.7258,-0.39101,1.5417,-1.3437,-0.010273,-0.16048
1.7208,-1.7426,-0.37504,1.5548,-1.3072,-0.0097991,-0.17058
1.7366,-1.758,-0.35907,1.5678,-1.2708,-0.0092938,-0.18113
1.7523,-1.7722,-0.34311,1.5807,-1.2346,-0.008762,-0.19213
1.7681,-1.7851,-0.32715,1.5936,-1.1988,-0.0082092,-0.2036
1.7839,-1.7967,-0.3112,1.6063,-1.1632,-0.0076408,-0.21556
1.7997,-1.8071,-0.29526,1.619,-1.128,-0.0070621,-0.22801
1.8155,-1.8163,-0.27934,1.6316,-1.0932,-0.0064784,-0.24098
1.8313,-1.8244,-0.26342,1.6441,-1.0588,-0.0058952,-0.25447
1.8471,-1.8312,-0.24753,1.6564,-1.0248,-0.0053172,-0.2685
1.8629,-1.837,-0.23164,1.6686,-0.99134,-0.0047496,-0.28307
1.8786,-1.8417,-0.21577,1.6806,-0.95834,-0.0041969,-0.29822
1.8944,-1.8453,-0.19991,1.6924,-0.92588,-0.0036637,-0.31393
1.9102,-1.8479,-0.18407,1.704,-0.89395,-0.003154,-0.33024
1.926,-1.8496,-0.16824,1.7153,-0.8626,-0.0026719,-0.34714
1.9418,-1.8502,-0.15243,1.7264,-0.83183,-0.0022209,-0.36466
1.9576,-1.85,-0.13662,1.7372,-0.80166,-0.0018044,-0.38279
1.9734,-1.8489,-0.12083,1.7477,-0.77211,-0.0014255,-0.40156
1.9892,-1.8469,-0.10505,1.7579,-0.74319,-0.0010868,-0.42096
2.0049,-1.8442,-0.089276,1.7677,-0.71491,-0.0007908,-0.44101
2.0207,-1.8407,-0.07351,1.7771,-0.68728,-0.00053948,-0.46172
2.0365,-1.8364,-0.057751,1.7861,-0.66032,-0.00033462,-0.48309
2.0523,-1.8314,-0.041996,1.7947,-0.63401,-0.00017762,-0.50513
2.0681,-1.8258,-0.026245,1.8028,-0.60839,-6.9552e-05,-0.52783
2.0839,-1.8196,-0.010497,1.8103,-0.58343,-1.1141e-05,-0.55121
2.0997,-1.8128,0.0052502,1.8174,-0.55915,-2.7877e-06,-0.57526
2.1154,-1.8054,0.020998,1.8238,-0.53555,-4.4547e-05,-0.6
2.1312,-1.7975,0.036748,1.8296,-0.51262,-0.00013614,-0.6254
2.147,-1.7891,0.052501,1.8348,-0.49036,-0.00027694,-0.65148
2.1628,-1.7802,0.068258,1.8393,-0.46877,-0.00046599,-0.67822
2.1786,-1.7709,0.084022,1.8431,-0.44784,-0.000702,-0.70563
2.1944,-1.7612,0.099793,1.8461,-0.42757,-0.00098335,-0.73369
2.2102,-1.7512,0.11557,1.8483,-0.40795,-0.0013081,-0.7624
2.226,-1.7408,0.13136,1.8497,-0.38897,-0.0016739,-0.79174
2.2417,-1.7301,0.14716,1.8503,-0.37063,-0.0020781,-0.82171
2.2575,-1.719,0.16297,1.8499,-0.35291,-0.002518,-0.85228
2.2733,-1.7078,0.1788,1.8486,-0.3358,-0.0029901,-0.88344
2.2891,-1.6963,0.19463,1.8463,-0.3193,-0.003491,-0.91518
2.3049,-1.6845,0.21049,1.843,-0.30339,-0.0040169,-0.94747
2.3207,-1.6726,0.22635,1.8387,-0.28806,-0.0045636,-0.98029
2.3365,-1.6605,0.24223,1.8333,-0.27329,-0.0051267,-1.0136
2.3522,-1.6482,0.25813,1.8268,-0.25908,-0.0057018,-1.0474
2.368,-1.6358,0.27403,1.8191,-0.24541,-0.0062838,-1.0817
2.3838,-1.6232,0.28996,1.8103,-0.23227,-0.0068679,-1.1164
2.3996,-1.6106,0.30589,1.8003,-0.21965,-0.0074488,-1.1515
2.4154,-1.5978,0.32183,1.7891,-0.20753,-0.0080213,-1.1869
2.4312,-1.585,0.33779,1.7766,-0.1959,-0.0085799,-1.2227
2.447,-1.5721,0.35375,1.7629,-0.18474,-0.0091193,-1.2587
2.4628,-1.5591,0.36972,1.7479,-0.17405,-0.009634,-1.295
2.4785,-1.5461,0.38569,1.7315,-0.1638,-0.010119,-1.3315
2.4943,-1.533,0.40166,1.7139,-0.15399,-0.010568,-1.3682
2.5101,-1.5199,0.41763,1.6949,-0.14461,-0.010978,-1.405
2.5259,-1.5068,0.43358,1.6746,-0.13563,-0.011342,-1.4419
2.5417,-1.4937,0.44953,1.6529,-0.12705,-0.011657,-1.4788
2.5575,-1.4806,0.46545,1.6299,-0.11886,-0.011919,-1.5157
2.5733,-1.4674,0.48136,1.6055,-0.11104,-0.012123,-1.5526
2.5891,-1.4543,0.49723,1.5797,-0.10358,-0.012268,-1.5893
2.6048,-1.4412,0.51307,1.5526,-0.09647,-0.01235,-1.6259
2.6206,-1.4281,0.52887,1.5242,-0.089699,-0.012368,-1.6622
2.6364,-1.415,0.54463,1.4944,-0.083254,-0.01232,-1.6983
2.6522,-1.4019,0.56033,1.4633,-0.077126,-0.012206,-1.7341
2.668,-1.3888,0.57597,1.4308,-0.071303,-0.012027,-1.7694
2.6838,-1.3758,0.59155,1.3971,-0.065776,-0.011784,-1.8044
2.6996,-1.3627,0.60706,1.3621,-0.060534,-0.011477,-1.8388
2.7153,-1.3497,0.62249,1.3258,-0.055568,-0.01111,-1.8726
2.7311,-1.3368,0.63784,1.2883,-0.05087,-0.010686,-1.9059
2.7469,-1.3238,0.6531,1.2496,-0.046428,-0.010208,-1.9385
2.7627,-1.3109,0.66828,1.2097,-0.042236,-0.0096813,-1.9704
2.7785,-1.298,0.68336,1.1686,-0.038284,-0.0091104,-2.0014
2.7943,-1.2851,0.69834,1.1264,-0.034565,-0.0085006,-2.0317
2.8101,-1.2723,0.71322,1.0832,-0.031071,-0.0078577,-2.061
2.8259,-1.2595,0.728,1.0389,-0.027793,-0.0071878,-2.0894
2.8416,-1.2467,0.74267,0.99353,-0.024726,-0.0064971,-2.1167
2.8574,-1.2339,0.75724,0.94722,-0.021861,-0.0057923,-2.1431
2.8732,-1.2211,0.77171,0.89998,-0.019191,-0.0050799,-2.1683
2.889,-1.2083,0.78607,0.85185,-0.016711,-0.0043667,-2.1923
2.9048,-1.1956,0.80032,0.80287,-0.014414,-0.0036593,-2.2151
2.9206,-1.1828,0.81448,0.75309,-0.012293,-0.0029645,-2.2367
2.9364,-1.1701,0.82853,0.70254,-0.010343,-0.0022889,-2.257
2.9522,-1.1574,0.84248,0.65129,-0.0085572,-0.001639,-2.2759
2.9679,-1.1446,0.85634,0.59939,-0.0069308,-0.0010213,-2.2935
2.9837,-1.1319,0.8701,0.54687,-0.005458,-0.00044205,-2.3097
2.9995,-1.1192,0.88378,0.49379,-0.0041333,9.2626e-05,-2.3244
3.0153,-1.1064,0.89737,0.44021,-0.0029517,0.00057672,-2.3377
3.0311,-1.0936,0.91087,0.38618,-0.0019078,0.0010044,-2.3495
3.0469,-1.0808,0.9243,0.33176,-0.00099676,0.00137,-2.3597
3.0627,-1.068,0.93765,0.27699,-0.00021345,0.0016679,-2.3684
3.0784,-1.0552,0.95093,0.22194,0.00044701,0.0018928,-2.3756
3.0942,-1.0423,0.96415,0.16665,0.00098949,0.0020393,-2.3811
3.11,-1.0294,0.9773,0.1112,0.0014188,0.0021023,-2.3851
3.1258,-1.0164,0.9904,0.055628,0.0017399,0.0020768,-2.3875
3.1416,-1.0034,1.0034,6.9757e-16,0.0019576,0.0019576,-2.3883


==> Figs/data/dd_Legendren3_Adv_Gaussian_e1_5.csv <==
Kref,c_r1,c_r2,c_r3,c_i1,c_i2,c_i3
3.3333e-06,1.2233,3.2162e-06,-1.2233,-0.4635,-6.6712e-13,-0.4635
0.01579,1.2225,0.015236,-1.2238,-0.47929,-1.4939e-05,-0.44802
0.031577,1.2212,0.030469,-1.2238,-0.49539,-5.9418e-05,-0.43287
0.047364,1.2194,0.045704,-1.2234,-0.51181,-0.00013246,-0.41803
0.063151,1.2172,0.060941,-1.2227,-0.52853,-0.00023245,-0.4035
0.078938,1.2144,0.076182,-1.2216,-0.54556,-0.00035713,-0.38929
0.094725,1.2112,0.091427,-1.2202,-0.5629,-0.00050359,-0.37539
0.11051,1.2074,0.10668,-1.2184,-0.58054,-0.00066833,-0.36181
0.1263,1.2032,0.12193,-1.2163,-0.59847,-0.00084722,-0.34854
0.14209,1.1983,0.13718,-1.2139,-0.61671,-0.0010356,-0.33558
0.15787,1.1929,0.15244,-1.2112,-0.63522,-0.0012281,-0.32292
0.17366,1.1869,0.1677,-1.2082,-0.65403,-0.0014191,-0.31058
0.18945,1.1804,0.18296,-1.205,-0.67311,-0.0016022,-0.29853
0.20523,1.1732,0.19821,-1.2015,-0.69246,-0.001771,-0.28678
0.22102,1.1654,0.21346,-1.1978,-0.71208,-0.0019183,-0.27533
0.23681,1.157,0.2287,-1.1939,-0.73195,-0.002037,-0.26417
0.25259,1.148,0.24392,-1.1897,-0.75207,-0.0021198,-0.2533
0.26838,1.1383,0.25912,-1.1853,-0.77242,-0.0021594,-0.24272
0.28417,1.128,0.27429,-1.1808,-0.79301,-0.0021485,-0.23241
0.29995,1.117,0.28942,-1.1761,-0.8138,-0.0020805,-0.22238
0.31574,1.1054,0.30451,-1.1711,-0.8348,-0.0019487,-0.21263
0.33153,1.0932,0.31954,-1.1661,-0.85599,-0.0017476,-0.20314
0.34731,1.0803,0.33451,-1.1609,-0.87734,-0.0014722,-0.19392
0.3631,1.0668,0.34941,-1.1555,-0.89885,-0.0011187,-0.18496
0.37889,1.0526,0.36421,-1.15,-0.92049,-0.00068438,-0.17625
0.39468,1.0378,0.37892,-1.1443,-0.94224,-0.00016782,-0.16779
0.41046,1.0224,0.39351,-1.1386,-0.96407,0.00043095,-0.15958
0.42625,1.0064,0.40798,-1.1327,-0.98596,0.0011104,-0.1516
0.44204,0.98974,0.42231,-1.1267,-1.0079,0.0018677,-0.14387
0.45782,0.97251,0.4365,-1.1206,-1.0298,0.0026984,-0.13636
0.47361,0.95468,0.45053,-1.1144,-1.0517,0.0035966,-0.12908
0.4894,0.93628,0.46439,-1.1081,-1.0735,0.0045555,-0.12203
0.50518,0.91731,0.47807,-1.1017,-1.0953,0.0055671,-0.11519
0.52097,0.89777,0.49157,-1.0952,-1.1169,0.0066224,-0.10857
0.53676,0.87769,0.50489,-1.0887,-1.1383,0.0077119,-0.10215
0.55254,0.85706,0.518,-1.082,-1.1595,0.0088256,-0.095938
0.56833,0.83589,0.53092,-1.0753,-1.1805,0.0099534,-0.089928
0.58412,0.8142,0.54364,-1.0685,-1.2012,0.011085,-0.084113
0.5999,0.792,0.55616,-1.0617,-1.2216,0.01221,-0.07849
0.61569,0.76928,0.56849,-1.0548,-1.2416,0.013319,-0.073056
0.63148,0.74607,0.58061,-1.0478,-1.2613,0.014403,-0.067805
0.64727,0.72236,0.59254,-1.0408,-1.2805,0.015452,-0.062735
0.66305,0.69817,0.60428,-1.0337,-1.2993,0.016459,-0.057842
0.67884,0.67351,0.61582,-1.0265,-1.3175,0.017415,-0.053122
0.69463,0.64839,0.62719,-1.0193,-1.3353,0.018313,-0.048571
0.71041,0.62282,0.63837,-1.012,-1.3525,0.019147,-0.044187
0.7262,0.59681,0.64939,-1.0047,-1.3691,0.019911,-0.039966
0.74199,0.57038,0.66023,-0.99736,-1.3851,0.020599,-0.035905
0.75777,0.54353,0.67091,-0.98994,-1.4004,0.021208,-0.032
0.77356,0.51628,0.68143,-0.98246,-1.4151,0.021731,-0.02825
0.78935,0.48865,0.6918,-0.97494,-1.4291,0.022166,-0.02465
0.80513,0.46066,0.70203,-0.96736,-1.4424,0.022509,-0.0212
0.82092,0.43231,0.71211,-0.95973,-1.4549,0.022758,-0.017895
0.83671,0.40364,0.72206,-0.95205,-1.4667,0.022908,-0.014734
0.85249,0.37465,0.73187,-0.94431,-1.4778,0.022959,-0.011713
0.86828,0.34537,0.74156,-0.93652,-1.488,0.022907,-0.0088323
0.88407,0.31581,0.75114,-0.92868,-1.4974,0.022752,-0.0060879
0.89986,0.28601,0.76059,-0.92078,-1.506,0.02249,-0.0034782
0.91564,0.25598,0.76994,-0.91282,-1.5138,0.022121,-0.0010015
0.93143,0.22574,0.77918,-0.9048,-1.5207,0.021644,0.0013443
0.94722,0.19532,0.78832,-0.89673,-1.5268,0.021056,0.0035607
0.963,0.16474,0.79736,-0.88859,-1.532,0.020356,0.0056495
0.97879,0.13403,0.8063,-0.88039,-1.5363,0.019544,0.0076123
0.99458,0.10321,0.81516,-0.87212,-1.5397,0.018619,0.0094504
1.0104,0.0723,0.82393,-0.86379,-1.5422,0.017578,0.011165
1.0262,0.041333,0.83261,-0.85538,-1.5439,0.01642,0.012758
1.0419,0.010332,0.84121,-0.84691,-1.5446,0.015146,0.014231
1.0577,-0.020677,0.84974,-0.83835,-1.5445,0.013753,0.015584
1.0735,-0.051669,0.85819,-0.82972,-1.5434,0.01224,0.016819
1.0893,-0.082619,0.86658,-0.82101,-1.5415,0.010607,0.017938
1.1051,-0.1135,0.87489,-0.81221,-1.5387,0.0088509,0.01894
1.1209,-0.14429,0.88313,-0.80333,-1.5349,0.0069714,0.019828
1.1367,-0.17496,0.89131,-0.79435,-1.5303,0.0049668,0.020602
1.1524,-0.20549,0.89943,-0.78528,-1.5249,0.0028355,0.021264
1.1682,-0.23585,0.90748,-0.77611,-1.5185,0.00057615,0.021815
1.184,-0.26602,0.91548,-0.76683,-1.5113,-0.0018131,0.022257
1.1998,-0.29598,0.92342,-0.75745,-1.5033,-0.004334,0.022589
1.2156,-0.3257,0.9313,-0.74796,-1.4944,-0.0069884,0.022815
1.2314,-0.35517,0.93913,-0.73835,-1.4847,-0.0097782,0.022936
1.2472,-0.38435,0.9469,-0.72861,-1.4742,-0.012705,0.022953
1.263,-0.41324,0.95462,-0.71875,-1.4629,-0.015772,0.022869
1.2787,-0.44181,0.96228,-0.70876,-1.4508,-0.018981,0.022685
1.2945,-0.47004,0.96989,-0.69863,-1.438,-0.022335,0.022405
1.3103,-0.49791,0.97746,-0.68836,-1.4245,-0.025835,0.022031
1.3261,-0.52541,0.98496,-0.67794,-1.4103,-0.029484,0.021566
1.3419,-0.55253,0.99242,-0.66736,-1.3954,-0.033285,0.021014
1.3577,-0.57924,0.99983,-0.65663,-1.3798,-0.037242,0.020379
1.3735,-0.60554,1.0072,-0.64573,-1.3636,-0.041356,0.019664
1.3892,-0.6314,1.0145,-0.63466,-1.3468,-0.045631,0.018876
1.405,-0.65682,1.0217,-0.62342,-1.3294,-0.050071,0.01802
1.4208,-0.68179,1.0289,-0.61199,-1.3115,-0.054678,0.017102
1.4366,-0.7063,1.036,-0.60038,-1.2931,-0.059455,0.016128
1.4524,-0.73032,1.0431,-0.58858,-1.2741,-0.064407,0.015107
1.4682,-0.75387,1.0501,-0.57659,-1.2548,-0.069537,0.014045
1.484,-0.77692,1.0571,-0.5644,-1.235,-0.074848,0.012952
1.4998,-0.79946,1.064,-0.55201,-1.2149,-0.080345,0.011836
1.5155,-0.8215,1.0708,-0.53942,-1.1944,-0.086031,0.010708
1.5313,-0.84301,1.0776,-0.52663,-1.1736,-0.091911,0.0095762
1.5471,-0.864,1.0842,-0.51365,-1.1525,-0.097988,0.008452
1.5629,-0.88445,1.0908,-0.50047,-1.1312,-0.10427,0.0073452
1.5787,-0.90435,1.0974,-0.48709,-1.1097,-0.11075,0.006266
1.5945,-0.9237,1.1038,-0.47353,-1.088,-0.11745,0.0052243
1.6103,-0.94248,1.1102,-0.45978,-1.0663,-0.12436,0.0042294
1.6261,-0.9607,1.1164,-0.44587,-1.0444,-0.13149,0.0032898
1.6418,-0.97833,1.1226,-0.43178,-1.0225,-0.13884,0.0024134
1.6576,-0.99536,1.1287,-0.41755,-1.0006,-0.14642,0.0016067
1.6734,-1.0118,1.1346,-0.40317,-0.97866,-0.15424,0.00087493
1.6892,-1.0276,1.1405,-0.38866,-0.95678,-0.16229,0.00022211
1.705,-1.0428,1.1462,-0.37402,-0.93497,-0.17058,-0.00034932
1.7208,-1.0574,1.1518,-0.35928,-0.91326,-0.17913,-0.00083838
1.7366,-1.0714,1.1573,-0.34445,-0.89166,-0.18792,-0.0012455
1.7523,-1.0847,1.1626,-0.32953,-0.8702,-0.19697,-0.0015726
1.7681,-1.0973,1.1678,-0.31453,-0.8489,-0.20628,-0.0018227
1.7839,-1.1094,1.1728,-0.29948,-0.82778,-0.21585,-0.0020001
1.7997,-1.1207,1.1777,-0.28438,-0.80684,-0.2257,-0.0021099
1.8155,-1.1315,1.1823,-0.26923,-0.78612,-0.23582,-0.0021582
1.8313,-1.1416,1.1868,-0.25405,-0.76561,-0.24622,-0.0021514
1.8471,-1.151,1.1911,-0.23884,-0.74533,-0.2569,-0.0020966
1.8629,-1.1599,1.1952,-0.22361,-0.72529,-0.26786,-0.002001
1.8786,-1.1681,1.1991,-0.20837,-0.7055,-0.27912,-0.001872
1.8944,-1.1756,1.2027,-0.19312,-0.68597,-0.29067,-0.0017167
1.9102,-1.1826,1.2061,-0.17787,-0.66671,-0.30251,-0.0015424
1.926,-1.189,1.2092,-0.16261,-0.64772,-0.31466,-0.0013559
1.9418,-1.1948,1.2121,-0.14735,-0.62901,-0.32711,-0.0011638
1.9576,-1.2,1.2147,-0.13209,-0.61059,-0.33987,-0.000972
1.9734,-1.2046,1.217,-0.11684,-0.59246,-0.35293,-0.00078625
1.9892,-1.2088,1.219,-0.10159,-0.57462,-0.36631,-0.00061158
2.0049,-1.2123,1.2207,-0.086341,-0.55708,-0.37999,-0.00045251
2.0207,-1.2154,1.222,-0.071097,-0.53985,-0.394,-0.00031296
2.0365,-1.218,1.223,-0.055858,-0.52292,-0.40831,-0.00019623
2.0523,-1.22,1.2236,-0.040621,-0.5063,-0.42294,-0.00010501
2.0681,-1.2217,1.2238,-0.025387,-0.48999,-0.43789,-4.1343e-05
2.0839,-1.2228,1.2237,-0.010154,-0.47399,-0.45315,-6.6421e-06
2.0997,-1.2235,1.2231,0.0050785,-0.45831,-0.46873,-1.6626e-06
2.1154,-1.2238,1.2221,0.020311,-0.44294,-0.48462,-2.6512e-05
2.1312,-1.2237,1.2206,0.035545,-0.42789,-0.50083,-8.065e-05
2.147,-1.2232,1.2187,0.050781,-0.41315,-0.51734,-0.00016289
2.1628,-1.2224,1.2163,0.066019,-0.39873,-0.53417,-0.00027138
2.1786,-1.2212,1.2134,0.081261,-0.38462,-0.5513,-0.00040367
2.1944,-1.2196,1.21,0.096507,-0.37083,-0.56874,-0.00055664
2.2102,-1.2177,1.2061,0.11176,-0.35735,-0.58648,-0.00072659
2.226,-1.2155,1.2016,0.12701,-0.34419,-0.60452,-0.00090918
2.2417,-1.213,1.1966,0.14227,-0.33133,-0.62284,-0.0010995
2.2575,-1.2102,1.191,0.15753,-0.31878,-0.64146,-0.0012922
2.2733,-1.2072,1.1848,0.17278,-0.30653,-0.66035,-0.0014813
2.2891,-1.2039,1.178,0.18804,-0.29458,-0.67953,-0.0016604
2.3049,-1.2003,1.1707,0.20329,-0.28293,-0.69897,-0.0018228
2.3207,-1.1965,1.1627,0.21854,-0.27158,-0.71867,-0.0019614
2.3365,-1.1925,1.154,0.23377,-0.26052,-0.73863,-0.0020689
2.3522,-1.1883,1.1448,0.24898,-0.24974,-0.75882,-0.0021382
2.368,-1.1838,1.1349,0.26417,-0.23925,-0.77926,-0.0021617
2.3838,-1.1792,1.1244,0.27933,-0.22904,-0.79991,-0.0021325
2.3996,-1.1744,1.1132,0.29445,-0.2191,-0.82078,-0.0020439
2.4154,-1.1695,1.1014,0.30952,-0.20944,-0.84184,-0.0018897
2.4312,-1.1644,1.089,0.32454,-0.20004,-0.86309,-0.0016643
2.447,-1.1591,1.0759,0.33948,-0.1909,-0.88449,-0.0013633
2.4628,-1.1537,1.0621,0.35435,-0.18203,-0.90605,-0.00098307
2.4785,-1.1481,1.0478,0.36912,-0.1734,-0.92772,-0.00052143
2.4943,-1.1424,1.0328,0.38379,-0.16503,-0.9495,2.2594e-05
2.5101,-1.1366,1.0171,0.39835,-0.15689,-0.97136,0.0006485
2.5259,-1.1307,1.0009,0.41277,-0.149,-0.99327,0.0013543
2.5417,-1.1247,0.98407,0.42706,-0.14134,-1.0152,0.0021366
2.5575,-1.1185,0.96664,0.44119,-0.13391,-1.0371,0.0029905
2.5733,-1.1123,0.94862,0.45517,-0.12671,-1.059,0.0039098
2.5891,-1.106,0.93002,0.46897,-0.11973,-1.0808,0.0048872
2.6048,-1.0995,0.91086,0.48259,-0.11296,-1.1025,0.0059143
2.6206,-1.093,0.89114,0.49603,-0.1064,-1.124,0.0069821
2.6364,-1.0865,0.87087,0.50928,-0.10006,-1.1454,0.0080808
2.6522,-1.0798,0.85006,0.52233,-0.093914,-1.1666,0.0092003
2.668,-1.0731,0.82872,0.53518,-0.087969,-1.1875,0.010331
2.6838,-1.0663,0.80686,0.54784,-0.082218,-1.2081,0.011461
2.6996,-1.0594,0.78448,0.56029,-0.076659,-1.2283,0.012582
2.7153,-1.0525,0.7616,0.57255,-0.071286,-1.2482,0.013684
2.7311,-1.0455,0.73822,0.58461,-0.066096,-1.2677,0.014757
2.7469,-1.0384,0.71435,0.59647,-0.061086,-1.2868,0.015793
2.7627,-1.0313,0.69001,0.60814,-0.05625,-1.3054,0.016783
2.7785,-1.0241,0.66519,0.61963,-0.051587,-1.3235,0.017721
2.7943,-1.0169,0.63992,0.63094,-0.047092,-1.3411,0.018598
2.8101,-1.0096,0.6142,0.64206,-0.042763,-1.3581,0.01941
2.8259,-1.0023,0.58805,0.65302,-0.038595,-1.3745,0.020149
2.8416,-0.99489,0.56147,0.66381,-0.034586,-1.3902,0.020811
2.8574,-0.98745,0.53449,0.67443,-0.030734,-1.4054,0.021392
2.8732,-0.97996,0.50712,0.6849,-0.027034,-1.4198,0.021886
2.889,-0.97242,0.47936,0.69522,-0.023484,-1.4336,0.022291
2.9048,-0.96482,0.45125,0.7054,-0.020082,-1.4467,0.022603
2.9206,-0.95718,0.42279,0.71544,-0.016826,-1.459,0.022819
2.9364,-0.94948,0.39401,0.72534,-0.013712,-1.4705,0.022936
2.9522,-0.94172,0.36492,0.73512,-0.010738,-1.4813,0.022953
2.9679,-0.93391,0.33555,0.74477,-0.0079028,-1.4912,0.022867
2.9837,-0.92605,0.30591,0.7543,-0.0052035,-1.5004,0.022676
2.9995,-0.91813,0.27603,0.76372,-0.0026383,-1.5087,0.022379
3.0153,-0.91015,0.24593,0.77303,-0.00020543,-1.5162,0.021974
3.0311,-0.90212,0.21562,0.78223,0.0020971,-1.5228,0.02146
3.0469,-0.89402,0.18515,0.79134,0.0042708,-1.5286,0.020835
3.0627,-0.88586,0.15452,0.80035,0.0063174,-1.5335,0.020098
3.0784,-0.87764,0.12377,0.80926,0.0082385,-1.5375,0.019249
3.0942,-0.86935,0.092917,0.81809,0.010035,-1.5406,0.018285
3.11,-0.861,0.061987,0.82683,0.01171,-1.5429,0.017205
3.1258,-0.85257,0.031006,0.83549,0.013262,-1.5442,0.016009
3.1416,-0.84406,6.9757e-16,0.84406,0.014695,-1.5447,0.014695


==> Figs/data/dd_Legendren3_Adv_Gaussian_e2.csv <==
Kref,c_r1,c_r2,c_r3,c_i1,c_i2,c_i3
3.3333e-06,0.5688,2.844e-06,-0.56881,-0.43837,7.1208e-12,-0.43836
0.01579,0.56428,0.013465,-0.5732,-0.45118,0.00015954,-0.42583
0.031577,0.55965,0.026884,-0.57746,-0.46424,0.00063502,-0.41356
0.047364,0.55493,0.040218,-0.58156,-0.47756,0.0014175,-0.40156
0.063151,0.55014,0.053428,-0.58549,-0.49111,0.0024926,-0.38984
0.078938,0.54528,0.066477,-0.58924,-0.50488,0.0038406,-0.37837
0.094725,0.54038,0.079332,-0.5928,-0.51885,0.0054378,-0.36717
0.11051,0.53545,0.091964,-0.59616,-0.533,0.0072566,-0.35622
0.1263,0.53048,0.10435,-0.59933,-0.54729,0.0092671,-0.34552
0.14209,0.5255,0.11647,-0.60229,-0.56171,0.011438,-0.33506
0.15787,0.52049,0.12832,-0.60503,-0.57622,0.013737,-0.32482
0.17366,0.51547,0.13988,-0.60757,-0.59079,0.016134,-0.31481
0.18945,0.51041,0.15116,-0.6099,-0.6054,0.018597,-0.30502
0.20523,0.50532,0.16214,-0.61202,-0.62002,0.021098,-0.29544
0.22102,0.50018,0.17285,-0.61394,-0.63463,0.023612,-0.28606
0.23681,0.49498,0.18327,-0.61565,-0.6492,0.026114,-0.27687
0.25259,0.48971,0.19342,-0.61716,-0.66371,0.028584,-0.26788
0.26838,0.48436,0.20331,-0.61847,-0.67814,0.031003,-0.25907
0.28417,0.47891,0.21295,-0.61958,-0.69248,0.033356,-0.25043
0.29995,0.47335,0.22235,-0.62051,-0.70671,0.03563,-0.24197
0.31574,0.46766,0.23152,-0.62125,-0.72081,0.037812,-0.23368
0.33153,0.46183,0.24048,-0.62182,-0.73477,0.039895,-0.22555
0.34731,0.45586,0.24922,-0.6222,-0.74859,0.04187,-0.21758
0.3631,0.44972,0.25777,-0.62241,-0.76224,0.043731,-0.20976
0.37889,0.44341,0.26613,-0.62246,-0.77573,0.045475,-0.2021
0.39468,0.43692,0.27432,-0.62234,-0.78903,0.047098,-0.19459
0.41046,0.43024,0.28234,-0.62206,-0.80215,0.048596,-0.18722
0.42625,0.42337,0.29019,-0.62163,-0.81507,0.049968,-0.17999
0.44204,0.41629,0.2979,-0.62105,-0.82779,0.051214,-0.1729
0.45782,0.40901,0.30545,-0.62033,-0.84029,0.052332,-0.16595
0.47361,0.40151,0.31287,-0.61946,-0.85258,0.053323,-0.15913
0.4894,0.39379,0.32016,-0.61846,-0.86464,0.054187,-0.15244
0.50518,0.38585,0.32731,-0.61732,-0.87646,0.054924,-0.14589
0.52097,0.37769,0.33435,-0.61605,-0.88805,0.055535,-0.13945
0.53676,0.36931,0.34127,-0.61466,-0.89939,0.056022,-0.13315
0.55254,0.3607,0.34807,-0.61315,-0.91047,0.056385,-0.12696
0.56833,0.35187,0.35477,-0.61151,-0.9213,0.056626,-0.1209
0.58412,0.34281,0.36136,-0.60976,-0.93185,0.056747,-0.11496
0.5999,0.33354,0.36785,-0.6079,-0.94213,0.056748,-0.10913
0.61569,0.32404,0.37424,-0.60593,-0.95213,0.056631,-0.10342
0.63148,0.31432,0.38054,-0.60385,-0.96184,0.056398,-0.097816
0.64727,0.30439,0.38674,-0.60167,-0.97125,0.05605,-0.09233
0.66305,0.29424,0.39285,-0.59938,-0.98036,0.055589,-0.086954
0.67884,0.28389,0.39888,-0.597,-0.98916,0.055016,-0.081687
0.69463,0.27334,0.40481,-0.59452,-0.99765,0.054332,-0.076528
0.71041,0.26259,0.41067,-0.59195,-1.0058,0.053539,-0.071476
0.7262,0.25165,0.41644,-0.58928,-1.0137,0.052639,-0.066529
0.74199,0.24052,0.42213,-0.58653,-1.0212,0.051633,-0.061687
0.75777,0.22921,0.42774,-0.58368,-1.0283,0.050521,-0.056947
0.77356,0.21773,0.43327,-0.58075,-1.0351,0.049305,-0.052309
0.78935,0.20608,0.43872,-0.57774,-1.0416,0.047987,-0.047773
0.80513,0.19428,0.4441,-0.57464,-1.0477,0.046567,-0.043336
0.82092,0.18233,0.44941,-0.57146,-1.0535,0.045046,-0.038999
0.83671,0.17023,0.45464,-0.56821,-1.0589,0.043426,-0.03476
0.85249,0.15801,0.4598,-0.56487,-1.0639,0.041707,-0.030619
0.86828,0.14566,0.46488,-0.56146,-1.0685,0.039891,-0.026575
0.88407,0.13319,0.4699,-0.55797,-1.0728,0.037977,-0.022626
0.89986,0.12062,0.47484,-0.5544,-1.0767,0.035967,-0.018774
0.91564,0.10795,0.47972,-0.55076,-1.0802,0.033861,-0.015016
0.93143,0.095198,0.48452,-0.54705,-1.0833,0.03166,-0.011353
0.94722,0.082367,0.48926,-0.54326,-1.086,0.029364,-0.0077839
0.963,0.069471,0.49392,-0.53941,-1.0883,0.026975,-0.0043087
0.97879,0.056519,0.49852,-0.53548,-1.0903,0.024491,-0.00092679
0.99458,0.04352,0.50305,-0.53148,-1.0918,0.021914,0.0023619
1.0104,0.030487,0.50751,-0.52741,-1.0929,0.019244,0.0055577
1.0262,0.017429,0.5119,-0.52327,-1.0937,0.016481,0.0086607
1.0419,0.0043569,0.51622,-0.51907,-1.094,0.013625,0.011671
1.0577,-0.0087188,0.52048,-0.51479,-1.0939,0.010677,0.014588
1.0735,-0.021787,0.52466,-0.51044,-1.0935,0.0076358,0.017413
1.0893,-0.034838,0.52878,-0.50603,-1.0926,0.0045019,0.020145
1.1051,-0.047861,0.53282,-0.50155,-1.0913,0.0012751,0.022784
1.1209,-0.060845,0.5368,-0.497,-1.0897,-0.0020447,0.02533
1.1367,-0.07378,0.5407,-0.49238,-1.0876,-0.0054577,0.027782
1.1524,-0.086656,0.54453,-0.48769,-1.0852,-0.0089641,0.030141
1.1682,-0.099462,0.5483,-0.48293,-1.0823,-0.012564,0.032405
1.184,-0.11219,0.55198,-0.4781,-1.0791,-0.016259,0.034574
1.1998,-0.12482,0.5556,-0.4732,-1.0754,-0.020048,0.036648
1.2156,-0.13736,0.55914,-0.46823,-1.0714,-0.023933,0.038626
1.2314,-0.14979,0.5626,-0.46319,-1.067,-0.027913,0.040508
1.2472,-0.1621,0.56599,-0.45808,-1.0623,-0.03199,0.042292
1.263,-0.17428,0.5693,-0.4529,-1.0571,-0.036164,0.043978
1.2787,-0.18633,0.57253,-0.44765,-1.0516,-0.040435,0.045565
1.2945,-0.19824,0.57568,-0.44232,-1.0457,-0.044805,0.047052
1.3103,-0.20999,0.57875,-0.43691,-1.0395,-0.049275,0.048438
1.3261,-0.22158,0.58174,-0.43143,-1.0329,-0.053845,0.049722
1.3419,-0.233,0.58464,-0.42587,-1.026,-0.058517,0.050903
1.3577,-0.24425,0.58745,-0.42024,-1.0187,-0.063291,0.05198
1.3735,-0.25532,0.59018,-0.41452,-1.0111,-0.068168,0.052951
1.3892,-0.2662,0.59282,-0.40872,-1.0031,-0.07315,0.053816
1.405,-0.27688,0.59536,-0.40284,-0.99485,-0.078237,0.054572
1.4208,-0.28737,0.5978,-0.39688,-0.98626,-0.083432,0.055219
1.4366,-0.29765,0.60015,-0.39082,-0.97736,-0.088735,0.055755
1.4524,-0.30772,0.60241,-0.38468,-0.96814,-0.094148,0.056179
1.4682,-0.31758,0.60455,-0.37845,-0.95863,-0.099672,0.056489
1.484,-0.32723,0.6066,-0.37212,-0.94882,-0.10531,0.056683
1.4998,-0.33666,0.60853,-0.3657,-0.93873,-0.11106,0.056761
1.5155,-0.34586,0.61036,-0.35918,-0.92836,-0.11693,0.05672
1.5313,-0.35484,0.61207,-0.35255,-0.91772,-0.12291,0.05656
1.5471,-0.3636,0.61366,-0.34582,-0.9068,-0.12901,0.056278
1.5629,-0.37213,0.61514,-0.33897,-0.89564,-0.13524,0.055873
1.5787,-0.38044,0.61649,-0.33202,-0.88421,-0.14159,0.055345
1.5945,-0.38852,0.61771,-0.32494,-0.87255,-0.14806,0.054692
1.6103,-0.39639,0.61881,-0.31774,-0.86064,-0.15466,0.053913
1.6261,-0.40403,0.61977,-0.31041,-0.8485,-0.16139,0.053007
1.6418,-0.41146,0.62059,-0.30295,-0.83614,-0.16825,0.051973
1.6576,-0.41868,0.62126,-0.29534,-0.82357,-0.17525,0.050813
1.6734,-0.42569,0.62179,-0.28759,-0.81078,-0.18238,0.049525
1.6892,-0.43249,0.62217,-0.27968,-0.79779,-0.18966,0.04811
1.705,-0.43911,0.6224,-0.27161,-0.78461,-0.19708,0.04657
1.7208,-0.44554,0.62246,-0.26336,-0.77125,-0.20464,0.044907
1.7366,-0.45179,0.62236,-0.25494,-0.75771,-0.21235,0.043123
1.7523,-0.45787,0.62209,-0.24633,-0.744,-0.22022,0.041223
1.7681,-0.46379,0.62165,-0.23751,-0.73013,-0.22824,0.039211
1.7839,-0.46957,0.62103,-0.22849,-0.71612,-0.23642,0.037095
1.7997,-0.47522,0.62022,-0.21924,-0.70197,-0.24477,0.034881
1.8155,-0.48074,0.61923,-0.20976,-0.68771,-0.25329,0.03258
1.8313,-0.48616,0.61805,-0.20004,-0.67334,-0.26198,0.030203
1.8471,-0.49148,0.61668,-0.19006,-0.65888,-0.27086,0.027765
1.8629,-0.49672,0.6151,-0.17982,-0.64434,-0.27992,0.025282
1.8786,-0.5019,0.61332,-0.16931,-0.62976,-0.28917,0.022774
1.8944,-0.50702,0.61134,-0.15851,-0.61514,-0.29861,0.020261
1.9102,-0.5121,0.60915,-0.14743,-0.60052,-0.30827,0.01777
1.926,-0.51715,0.60675,-0.13606,-0.58592,-0.31813,0.015325
1.9418,-0.52217,0.60414,-0.1244,-0.57137,-0.32821,0.012958
1.9576,-0.52716,0.60132,-0.11246,-0.55689,-0.33852,0.010698
1.9734,-0.53214,0.5983,-0.10025,-0.54251,-0.34906,0.008577
1.9892,-0.5371,0.59506,-0.087776,-0.52826,-0.35985,0.0066269
2.0049,-0.54202,0.59163,-0.075067,-0.51417,-0.37088,0.0048789
2.0207,-0.54691,0.58801,-0.062144,-0.50026,-0.38217,0.0033619
2.0365,-0.55174,0.5842,-0.049037,-0.48656,-0.39372,0.0021025
2.0523,-0.55652,0.58021,-0.035782,-0.47309,-0.40554,0.0011231
2.0681,-0.56121,0.57605,-0.022415,-0.45985,-0.41762,0.0004417
2.0839,-0.5658,0.57175,-0.0089764,-0.44687,-0.42998,7.0923e-05
2.0997,-0.57029,0.56731,0.0044904,-0.43416,-0.44261,1.7751e-05
2.1154,-0.57464,0.56275,0.017943,-0.42171,-0.4555,0.00028319
2.1312,-0.57884,0.55809,0.031338,-0.40953,-0.46865,0.00086224
2.147,-0.58289,0.55334,0.044636,-0.39763,-0.48205,0.0017441
2.1628,-0.58676,0.54852,0.057796,-0.38599,-0.49567,0.0029125
2.1786,-0.59045,0.54365,0.070783,-0.37461,-0.50952,0.0043464
2.1944,-0.59394,0.53874,0.083567,-0.3635,-0.52355,0.0060206
2.2102,-0.59724,0.5338,0.09612,-0.35263,-0.53774,0.0079067
2.226,-0.60034,0.52883,0.10842,-0.34201,-0.55208,0.0099742
2.2417,-0.60322,0.52383,0.12045,-0.33162,-0.56653,0.012191
2.2575,-0.6059,0.51882,0.13221,-0.32146,-0.58107,0.014527
2.2733,-0.60837,0.51379,0.14367,-0.31153,-0.59565,0.016949
2.2891,-0.61063,0.50872,0.15485,-0.30181,-0.61027,0.019427
2.3049,-0.61268,0.50361,0.16574,-0.29229,-0.62489,0.021936
2.3207,-0.61453,0.49845,0.17635,-0.28298,-0.63949,0.024448
2.3365,-0.61617,0.49323,0.18668,-0.27386,-0.65404,0.026942
2.3522,-0.61762,0.48794,0.19674,-0.26492,-0.66853,0.029397
2.368,-0.61886,0.48256,0.20655,-0.25617,-0.68293,0.031795
2.3838,-0.61991,0.47707,0.21611,-0.24759,-0.69723,0.034123
2.3996,-0.62078,0.47147,0.22543,-0.23919,-0.71142,0.036367
2.4154,-0.62146,0.46573,0.23453,-0.23095,-0.72548,0.038517
2.4312,-0.62196,0.45986,0.24341,-0.22287,-0.73939,0.040565
2.447,-0.62229,0.45383,0.25209,-0.21496,-0.75316,0.042503
2.4628,-0.62245,0.44764,0.26058,-0.20719,-0.76675,0.044326
2.4785,-0.62244,0.44127,0.26888,-0.19958,-0.78018,0.046029
2.4943,-0.62227,0.43472,0.27701,-0.19211,-0.79342,0.047611
2.5101,-0.62194,0.42798,0.28497,-0.18479,-0.80648,0.049067
2.5259,-0.62146,0.42103,0.29278,-0.17761,-0.81933,0.050398
2.5417,-0.62083,0.41389,0.30043,-0.17057,-0.83198,0.051601
2.5575,-0.62006,0.40653,0.30794,-0.16366,-0.84441,0.052677
2.5733,-0.61914,0.39896,0.31531,-0.15689,-0.85662,0.053625
2.5891,-0.61809,0.39117,0.32256,-0.15024,-0.8686,0.054446
2.6048,-0.61691,0.38316,0.32967,-0.14373,-0.88035,0.055141
2.6206,-0.6156,0.37492,0.33667,-0.13734,-0.89186,0.055711
2.6364,-0.61417,0.36647,0.34355,-0.13107,-0.90311,0.056157
2.6522,-0.61261,0.35778,0.35032,-0.12493,-0.91411,0.056479
2.668,-0.61094,0.34888,0.35698,-0.11891,-0.92484,0.05668
2.6838,-0.60915,0.33975,0.36354,-0.113,-0.93531,0.05676
2.6996,-0.60725,0.33039,0.36999,-0.10721,-0.94549,0.056722
2.7153,-0.60525,0.32082,0.37635,-0.10154,-0.9554,0.056566
2.7311,-0.60313,0.31103,0.38262,-0.095976,-0.96501,0.056295
2.7469,-0.60092,0.30103,0.38879,-0.090526,-0.97432,0.055909
2.7627,-0.5986,0.29082,0.39487,-0.085187,-0.98333,0.05541
2.7785,-0.59618,0.2804,0.40086,-0.079956,-0.99203,0.0548
2.7943,-0.59367,0.26978,0.40677,-0.074833,-1.0004,0.05408
2.8101,-0.59107,0.25896,0.4126,-0.069816,-1.0085,0.053251
2.8259,-0.58837,0.24796,0.41834,-0.064904,-1.0162,0.052316
2.8416,-0.58559,0.23677,0.424,-0.060096,-1.0236,0.051274
2.8574,-0.58272,0.2254,0.42959,-0.05539,-1.0306,0.050127
2.8732,-0.57976,0.21387,0.43509,-0.050787,-1.0373,0.048877
2.889,-0.57672,0.20217,0.44052,-0.046284,-1.0437,0.047525
2.9048,-0.57359,0.19032,0.44588,-0.04188,-1.0497,0.046071
2.9206,-0.57039,0.17831,0.45116,-0.037576,-1.0553,0.044518
2.9364,-0.5671,0.16618,0.45637,-0.03337,-1.0606,0.042865
2.9522,-0.56374,0.15391,0.4615,-0.029261,-1.0655,0.041113
2.9679,-0.5603,0.14152,0.46656,-0.025248,-1.07,0.039264
2.9837,-0.55679,0.12901,0.47155,-0.021332,-1.0741,0.037318
2.9995,-0.5532,0.11641,0.47648,-0.017511,-1.0779,0.035276
3.0153,-0.54953,0.10371,0.48133,-0.013785,-1.0813,0.033138
3.0311,-0.5458,0.090931,0.48611,-0.010153,-1.0842,0.030905
3.0469,-0.54199,0.078077,0.49082,-0.0066156,-1.0868,0.028578
3.0627,-0.53811,0.065161,0.49546,-0.0031715,-1.089,0.026157
3.0784,-0.53415,0.052192,0.50004,0.00017932,-1.0908,0.023643
3.0942,-0.53013,0.039181,0.50454,0.003437,-1.0922,0.021035
3.11,-0.52604,0.026138,0.50898,0.0066019,-1.0932,0.018334
3.1258,-0.52188,0.013075,0.51335,0.0096739,-1.0938,0.01554
3.1416,-0.51765,-1.7439e-16,0.51765,0.012653,-1.094,0.012653


==> Figs/data/dd_Legendren3_Adv_Polynomial.csv <==
Kref,c_r1,c_r2,c_r3,c_i1,c_i2,c_i3
3.3333e-06,2.3805,-2.3805,3.3333e-06,-1,-0.99999,-2.917e-16
0.01579,2.3959,-2.3643,0.01579,-1.0404,-0.96076,-5.2306e-13
0.031577,2.4105,-2.3475,0.031577,-1.0818,-0.92265,-3.3441e-11
0.047364,2.4242,-2.33,0.047364,-1.1244,-0.88566,-3.8057e-10
0.063151,2.4371,-2.3119,0.063151,-1.1681,-0.84977,-2.1361e-09
0.078938,2.4489,-2.2933,0.078938,-1.2129,-0.81499,-8.138e-09
0.094725,2.4598,-2.2741,0.094725,-1.2588,-0.7813,-2.4263e-08
0.11051,2.4695,-2.2545,0.11051,-1.3058,-0.74868,-6.1073e-08
0.1263,2.4781,-2.2345,0.1263,-1.3538,-0.71713,-1.358e-07
0.14209,2.4855,-2.2142,0.14209,-1.4028,-0.68664,-2.7468e-07
0.15787,2.4917,-2.1935,0.15787,-1.4529,-0.65717,-5.1552e-07
0.17366,2.4965,-2.1725,0.17366,-1.5039,-0.62872,-9.1068e-07
0.18945,2.5,-2.1512,0.18945,-1.5559,-0.60127,-1.5302e-06
0.20523,2.502,-2.1297,0.20523,-1.6088,-0.57479,-2.4651e-06
0.22102,2.5026,-2.1081,0.22102,-1.6626,-0.54927,-3.8314e-06
0.23681,2.5016,-2.0862,0.23681,-1.7172,-0.52469,-5.7733e-06
0.25259,2.499,-2.0643,0.25259,-1.7726,-0.50102,-8.4676e-06
0.26838,2.4948,-2.0422,0.26838,-1.8287,-0.47823,-1.2128e-05
0.28417,2.4888,-2.0201,0.28417,-1.8856,-0.45632,-1.7008e-05
0.29995,2.4812,-1.9979,0.29996,-1.943,-0.43524,-2.3408e-05
0.31574,2.4717,-1.9757,0.31575,-2.001,-0.41499,-3.1674e-05
0.33153,2.4604,-1.9534,0.33154,-2.0596,-0.39553,-4.221e-05
0.34731,2.4473,-1.9312,0.34732,-2.1186,-0.37685,-5.5475e-05
0.3631,2.4322,-1.909,0.36312,-2.1779,-0.35892,-7.1989e-05
0.37889,2.4152,-1.8868,0.37891,-2.2376,-0.34171,-9.2339e-05
0.39468,2.3962,-1.8647,0.3947,-2.2975,-0.3252,-0.00011718
0.41046,2.3751,-1.8427,0.41049,-2.3575,-0.30938,-0.00014725
0.42625,2.3521,-1.8207,0.42629,-2.4177,-0.29421,-0.00018334
0.44204,2.327,-1.7988,0.44209,-2.4778,-0.27968,-0.00022636
0.45782,2.2998,-1.7771,0.45789,-2.5379,-0.26577,-0.00027725
0.47361,2.2705,-1.7554,0.47369,-2.5978,-0.25244,-0.00033709
0.4894,2.2391,-1.7339,0.4895,-2.6575,-0.23969,-0.00040702
0.50518,2.2056,-1.7124,0.50531,-2.7168,-0.22749,-0.00048828
0.52097,2.17,-1.6912,0.52113,-2.7757,-0.21582,-0.00058219
0.53676,2.1323,-1.67,0.53695,-2.8341,-0.20465,-0.00069018
0.55254,2.0924,-1.649,0.55278,-2.8919,-0.19399,-0.00081378
0.56833,2.0505,-1.6281,0.56862,-2.949,-0.18379,-0.0009546
0.58412,2.0065,-1.6074,0.58446,-3.0054,-0.17405,-0.0011144
0.5999,1.9604,-1.5868,0.60032,-3.0609,-0.16475,-0.0012949
0.61569,1.9122,-1.5663,0.61618,-3.1154,-0.15587,-0.0014982
0.63148,1.8621,-1.5461,0.63205,-3.1689,-0.14739,-0.0017261
0.64727,1.8099,-1.5259,0.64794,-3.2213,-0.13931,-0.0019809
0.66305,1.7558,-1.5059,0.66385,-3.2724,-0.13159,-0.0022649
0.67884,1.6998,-1.4861,0.67976,-3.3222,-0.12424,-0.0025802
0.69463,1.642,-1.4664,0.6957,-3.3707,-0.11723,-0.0029295
0.71041,1.5822,-1.4469,0.71165,-3.4177,-0.11055,-0.0033152
0.7262,1.5208,-1.4275,0.72763,-3.4631,-0.10419,-0.00374
0.74199,1.4576,-1.4082,0.74363,-3.5069,-0.098135,-0.0042067
0.75777,1.3927,-1.3891,0.75965,-3.5491,-0.092371,-0.0047181
0.77356,1.3262,-1.3702,0.7757,-3.5894,-0.086888,-0.0052774
0.78935,1.2582,-1.3513,0.79178,-3.6279,-0.081674,-0.0058875
0.80513,1.1888,-1.3327,0.80789,-3.6644,-0.076717,-0.0065518
0.82092,1.1179,-1.3141,0.82403,-3.699,-0.072008,-0.0072735
0.83671,1.0458,-1.2957,0.84021,-3.7316,-0.067536,-0.0080562
0.85249,0.9724,-1.2774,0.85643,-3.762,-0.063291,-0.0089033
0.86828,0.89785,-1.2592,0.87269,-3.7903,-0.059264,-0.0098188
0.88407,0.82223,-1.2411,0.88899,-3.8164,-0.055446,-0.010806
0.89986,0.74563,-1.2232,0.90534,-3.8402,-0.051828,-0.01187
0.91564,0.66813,-1.2054,0.92174,-3.8617,-0.048401,-0.013014
0.93143,0.58982,-1.1877,0.93819,-3.8809,-0.045157,-0.014242
0.94722,0.51081,-1.17,0.9547,-3.8977,-0.042089,-0.015559
0.963,0.43117,-1.1525,0.97127,-3.9121,-0.039189,-0.01697
0.97879,0.35101,-1.1351,0.9879,-3.9241,-0.03645,-0.018478
0.99458,0.27043,-1.1178,1.0046,-3.9336,-0.033865,-0.02009
1.0104,0.18952,-1.1006,1.0214,-3.9407,-0.031427,-0.02181
1.0262,0.10837,-1.0835,1.0382,-3.9452,-0.029129,-0.023644
1.0419,0.027093,-1.0664,1.0551,-3.9473,-0.026966,-0.025596
1.0577,-0.054217,-1.0495,1.0721,-3.9469,-0.024931,-0.027673
1.0735,-0.13546,-1.0326,1.0892,-3.944,-0.023019,-0.02988
1.0893,-0.21654,-1.0158,1.1063,-3.9386,-0.021224,-0.032224
1.1051,-0.29736,-0.99902,1.1236,-3.9307,-0.019541,-0.034711
1.1209,-0.37781,-0.98234,1.1409,-3.9204,-0.017964,-0.037347
1.1367,-0.4578,-0.96574,1.1584,-3.9076,-0.016488,-0.040139
1.1524,-0.53724,-0.94919,1.1759,-3.8924,-0.015109,-0.043094
1.1682,-0.61603,-0.9327,1.1936,-3.8748,-0.013822,-0.04622
1.184,-0.69408,-0.91626,1.2113,-3.8548,-0.012623,-0.049523
1.1998,-0.77129,-0.89988,1.2292,-3.8325,-0.011506,-0.053013
1.2156,-0.84757,-0.88355,1.2471,-3.8079,-0.010469,-0.056697
1.2314,-0.92284,-0.86726,1.2652,-3.7811,-0.0095055,-0.060584
1.2472,-0.99701,-0.85101,1.2835,-3.7521,-0.0086133,-0.064683
1.263,-1.07,-0.83481,1.3018,-3.7209,-0.0077881,-0.069002
1.2787,-1.1417,-0.81864,1.3203,-3.6877,-0.0070261,-0.073552
1.2945,-1.2121,-0.80251,1.3389,-3.6525,-0.006324,-0.078343
1.3103,-1.2811,-0.78641,1.3576,-3.6152,-0.0056781,-0.083384
1.3261,-1.3486,-0.77034,1.3765,-3.5761,-0.0050853,-0.088687
1.3419,-1.4145,-0.7543,1.3955,-3.5352,-0.0045423,-0.094263
1.3577,-1.4788,-0.73829,1.4146,-3.4925,-0.0040461,-0.10012
1.3735,-1.5415,-0.7223,1.4339,-3.4482,-0.0035937,-0.10628
1.3892,-1.6024,-0.70633,1.4534,-3.4022,-0.0031823,-0.11274
1.405,-1.6615,-0.69038,1.473,-3.3547,-0.002809,-0.11953
1.4208,-1.7187,-0.67445,1.4927,-3.3058,-0.0024714,-0.12665
1.4366,-1.7741,-0.65854,1.5126,-3.2555,-0.0021668,-0.13413
1.4524,-1.8276,-0.64264,1.5326,-3.2039,-0.0018928,-0.14196
1.4682,-1.879,-0.62676,1.5528,-3.1512,-0.0016472,-0.15018
1.484,-1.9285,-0.61089,1.5731,-3.0973,-0.0014277,-0.15879
1.4998,-1.976,-0.59503,1.5936,-3.0425,-0.0012323,-0.1678
1.5155,-2.0214,-0.57918,1.6143,-2.9867,-0.0010589,-0.17725
1.5313,-2.0647,-0.56333,1.635,-2.9301,-0.0009056,-0.18714
1.5471,-2.1059,-0.5475,1.656,-2.8727,-0.00077071,-0.19749
1.5629,-2.1451,-0.53167,1.677,-2.8147,-0.0006525,-0.20832
1.5787,-2.1821,-0.51585,1.6982,-2.7561,-0.00054937,-0.21965
1.5945,-2.217,-0.50004,1.7196,-2.6971,-0.00045983,-0.2315
1.6103,-2.2498,-0.48423,1.741,-2.6376,-0.0003825,-0.24388
1.6261,-2.2805,-0.46842,1.7626,-2.5779,-0.00031607,-0.25682
1.6418,-2.3091,-0.45262,1.7843,-2.5179,-0.00025933,-0.27034
1.6576,-2.3356,-0.43682,1.8061,-2.4578,-0.00021118,-0.28446
1.6734,-2.36,-0.42102,1.828,-2.3976,-0.00017058,-0.2992
1.6892,-2.3824,-0.40522,1.85,-2.3375,-0.00013659,-0.31459
1.705,-2.4027,-0.38943,1.8721,-2.2775,-0.00010835,-0.33063
1.7208,-2.4211,-0.37364,1.8942,-2.2176,-8.5084e-05,-0.34737
1.7366,-2.4374,-0.35785,1.9164,-2.1581,-6.6083e-05,-0.36482
1.7523,-2.4519,-0.34206,1.9386,-2.0988,-5.0715e-05,-0.383
1.7681,-2.4644,-0.32627,1.9609,-2.04,-3.8416e-05,-0.40194
1.7839,-2.4751,-0.31048,1.9831,-1.9816,-2.8685e-05,-0.42166
1.7997,-2.4839,-0.29469,2.0053,-1.9238,-2.1083e-05,-0.44218
1.8155,-2.491,-0.2789,2.0275,-1.8665,-1.5227e-05,-0.46353
1.8313,-2.4964,-0.26312,2.0496,-1.8099,-1.0785e-05,-0.48574
1.8471,-2.5,-0.24733,2.0716,-1.754,-7.4727e-06,-0.50881
1.8629,-2.5021,-0.23154,2.0935,-1.6989,-5.0512e-06,-0.53279
1.8786,-2.5026,-0.21575,2.1153,-1.6446,-3.3193e-06,-0.55768
1.8944,-2.5015,-0.19997,2.1369,-1.5911,-2.1115e-06,-0.58352
1.9102,-2.499,-0.18418,2.1583,-1.5385,-1.2934e-06,-0.61032
1.926,-2.4951,-0.16839,2.1795,-1.4868,-7.5777e-07,-0.6381
1.9418,-2.4898,-0.15261,2.2004,-1.4361,-4.2094e-07,-0.66689
1.9576,-2.4832,-0.13682,2.221,-1.3864,-2.1915e-07,-0.6967
1.9734,-2.4754,-0.12103,2.2412,-1.3377,-1.0525e-07,-0.72754
1.9892,-2.4664,-0.10524,2.2611,-1.29,-4.5591e-08,-0.75944
2.0049,-2.4563,-0.089458,2.2806,-1.2434,-1.7223e-08,-0.79242
2.0207,-2.4451,-0.073671,2.2995,-1.1979,-5.38e-09,-0.82647
2.0365,-2.4329,-0.057884,2.318,-1.1534,-1.2672e-09,-0.86162
2.0523,-2.4197,-0.042097,2.3359,-1.1101,-1.8766e-10,-0.89787
2.0681,-2.4057,-0.02631,2.3532,-1.0679,-1.1191e-11,-0.93524
2.0839,-2.3908,-0.010523,2.3698,-1.0268,-4.5664e-14,-0.97372
2.0997,-2.3752,0.0052634,2.3857,-0.9868,-8.7968e-16,-1.0133
2.1154,-2.3588,0.02105,2.4008,-0.94794,-2.9355e-12,-1.0541
2.1312,-2.3417,0.036837,2.4152,-0.9102,-8.427e-11,-1.0959
2.147,-2.324,0.052624,2.4286,-0.87358,-7.157e-10,-1.1389
2.1628,-2.3057,0.068411,2.4411,-0.83806,-3.4509e-09,-1.1829
2.1786,-2.2869,0.084198,2.4527,-0.80364,-1.1979e-08,-1.2281
2.1944,-2.2676,0.099985,2.4631,-0.77031,-3.3537e-08,-1.2743
2.2102,-2.2479,0.11577,2.4725,-0.73805,-8.0675e-08,-1.3217
2.226,-2.2278,0.13156,2.4807,-0.70686,-1.7335e-07,-1.37
2.2417,-2.2073,0.14735,2.4877,-0.6767,-3.4134e-07,-1.4194
2.2575,-2.1865,0.16313,2.4935,-0.64758,-6.2698e-07,-1.4698
2.2733,-2.1654,0.17892,2.4978,-0.61947,-1.0881e-06,-1.5212
2.2891,-2.1441,0.19471,2.5008,-0.59234,-1.8015e-06,-1.5735
2.3049,-2.1225,0.21049,2.5024,-0.56619,-2.8659e-06,-1.6267
2.3207,-2.1008,0.22628,2.5024,-0.54098,-4.4064e-06,-1.6807
2.3365,-2.0789,0.24207,2.5009,-0.5167,-6.5777e-06,-1.7356
2.3522,-2.0569,0.25785,2.4978,-0.49333,-9.5683e-06,-1.7912
2.368,-2.0349,0.27364,2.493,-0.47083,-1.3605e-05,-1.8476
2.3838,-2.0127,0.28943,2.4865,-0.4492,-1.8956e-05,-1.9046
2.3996,-1.9905,0.30522,2.4782,-0.4284,-2.5936e-05,-1.9623
2.4154,-1.9683,0.32101,2.4682,-0.40842,-3.4911e-05,-2.0205
2.4312,-1.946,0.3368,2.4563,-0.38922,-4.6302e-05,-2.0792
2.447,-1.9238,0.35259,2.4425,-0.37079,-6.0589e-05,-2.1383
2.4628,-1.9016,0.36838,2.4267,-0.3531,-7.8312e-05,-2.1978
2.4785,-1.8795,0.38417,2.4091,-0.33613,-0.00010008,-2.2575
2.4943,-1.8574,0.39996,2.3894,-0.31986,-0.00012658,-2.3175
2.5101,-1.8354,0.41576,2.3677,-0.30426,-0.00015856,-2.3776
2.5259,-1.8134,0.43155,2.3439,-0.2893,-0.00019686,-2.4377
2.5417,-1.7916,0.44735,2.3181,-0.27498,-0.00024239,-2.4979
2.5575,-1.7698,0.46316,2.2903,-0.26126,-0.00029614,-2.5579
2.5733,-1.7482,0.47896,2.2603,-0.24813,-0.00035921,-2.6177
2.5891,-1.7267,0.49477,2.2282,-0.23556,-0.00043278,-2.6773
2.6048,-1.7053,0.51058,2.194,-0.22354,-0.0005181,-2.7365
2.6206,-1.6841,0.5264,2.1577,-0.21204,-0.00061653,-2.7952
2.6364,-1.663,0.54223,2.1192,-0.20105,-0.00072955,-2.8535
2.6522,-1.642,0.55806,2.0787,-0.19054,-0.0008587,-2.911
2.668,-1.6212,0.5739,2.0361,-0.1805,-0.0010056,-2.9679
2.6838,-1.6005,0.58974,1.9913,-0.1709,-0.0011721,-3.024
2.6996,-1.58,0.6056,1.9446,-0.16174,-0.00136,-3.0792
2.7153,-1.5596,0.62147,1.8958,-0.153,-0.0015713,-3.1334
2.7311,-1.5393,0.63735,1.8449,-0.14466,-0.0018079,-3.1865
2.7469,-1.5192,0.65324,1.7921,-0.1367,-0.0020722,-3.2384
2.7627,-1.4993,0.66915,1.7374,-0.1291,-0.0023663,-3.2892
2.7785,-1.4795,0.68507,1.6808,-0.12187,-0.0026927,-3.3386
2.7943,-1.4599,0.70101,1.6223,-0.11497,-0.0030538,-3.3865
2.8101,-1.4404,0.71697,1.562,-0.1084,-0.0034522,-3.433
2.8259,-1.4211,0.73296,1.4999,-0.10214,-0.0038907,-3.4779
2.8416,-1.4019,0.74896,1.4361,-0.096183,-0.004372,-3.5212
2.8574,-1.3828,0.76499,1.3707,-0.090514,-0.004899,-3.5627
2.8732,-1.3639,0.78105,1.3037,-0.085121,-0.0054749,-3.6024
2.889,-1.3451,0.79714,1.2353,-0.079994,-0.0061027,-3.6403
2.9048,-1.3265,0.81326,1.1653,-0.075121,-0.0067857,-3.6762
2.9206,-1.3079,0.82942,1.094,-0.070492,-0.0075273,-3.7101
2.9364,-1.2896,0.84561,1.0215,-0.066097,-0.0083311,-3.7419
2.9522,-1.2713,0.86184,0.94768,-0.061926,-0.0092006,-3.7717
2.9679,-1.2532,0.87811,0.87277,-0.057969,-0.01014,-3.7992
2.9837,-1.2351,0.89443,0.79681,-0.054219,-0.011152,-3.8246
2.9995,-1.2172,0.9108,0.7199,-0.050665,-0.012242,-3.8476
3.0153,-1.1995,0.92722,0.64212,-0.0473,-0.013413,-3.8684
3.0311,-1.1818,0.94369,0.56357,-0.044116,-0.014671,-3.8868
3.0469,-1.1642,0.96022,0.48434,-0.041105,-0.016018,-3.9028
3.0627,-1.1467,0.9768,0.40452,-0.038259,-0.017461,-3.9164
3.0784,-1.1294,0.99345,0.32421,-0.035572,-0.019004,-3.9275
3.0942,-1.1121,1.0102,0.2435,-0.033036,-0.020651,-3.9362
3.11,-1.0949,1.027,0.1625,-0.030646,-0.022408,-3.9425
3.1258,-1.0778,1.0438,0.081299,-0.028394,-0.024281,-3.9462
3.1416,-1.0608,1.0608,6.9757e-16,-0.026274,-0.026274,-3.9475


==> Figs/data/dd_Legendren4_Adv_Gaussian_e0_01.csv <==
Kref,c_r1,c_r2,c_r3,c_r4,c_i1,c_i2,c_i3,c_i4
2.5e-06,-7.662e-05,6.6084,-6.6084,1e-05,-19.173,-0.42109,-0.42108,4.1219e-12
0.015789,-0.48375,6.6928,-6.5251,0.063158,-19.164,-0.44818,-0.3954,-2.8263e-12
0.031576,-0.96647,6.7781,-6.4427,0.12631,-19.136,-0.47677,-0.37108,3.8549e-10
0.047363,-1.4473,6.8645,-6.3612,0.18945,-19.089,-0.50692,-0.34805,2.392e-09
0.06315,-1.9253,6.952,-6.2806,0.2526,-19.023,-0.53872,-0.32624,8.0362e-09
0.078937,-2.3994,7.0405,-6.201,0.31575,-18.94,-0.57224,-0.3056,2.0095e-08
0.094724,-2.8689,7.1302,-6.1221,0.3789,-18.838,-0.60757,-0.28607,4.202e-08
0.11051,-3.3328,7.2209,-6.0441,0.44204,-18.718,-0.64481,-0.2676,7.7796e-08
0.1263,-3.7902,7.3129,-5.9669,0.50519,-18.581,-0.68405,-0.25014,1.317e-07
0.14208,-4.2403,7.406,-5.8904,0.56834,-18.427,-0.72538,-0.23364,2.0791e-07
0.15787,-4.6822,7.5002,-5.8147,0.63149,-18.256,-0.76892,-0.21805,3.0999e-07
0.17366,-5.1152,7.5957,-5.7397,0.69463,-18.069,-0.81476,-0.20334,4.4012e-07
0.18945,-5.5385,7.6923,-5.6654,0.75778,-17.867,-0.86303,-0.18945,5.9802e-07
0.20523,-5.9513,7.7902,-5.5917,0.82093,-17.65,-0.91384,-0.17636,7.7963e-07
0.22102,-6.353,7.8893,-5.5186,0.88408,-17.418,-0.96732,-0.16401,9.7536e-07
0.23681,-6.743,7.9896,-5.4462,0.94722,-17.173,-1.0236,-0.15238,1.1679e-06
0.25259,-7.1207,8.091,-5.3743,1.0104,-16.915,-1.0828,-0.14144,1.3297e-06
0.26838,-7.4854,8.1937,-5.303,1.0735,-16.644,-1.1451,-0.13114,1.4193e-06
0.28417,-7.8368,8.2976,-5.2322,1.1367,-16.362,-1.2106,-0.12146,1.3782e-06
0.29995,-8.1743,8.4026,-5.1619,1.1998,-16.07,-1.2794,-0.11237,1.1258e-06
0.31574,-8.4976,8.5087,-5.0921,1.263,-15.767,-1.3518,-0.10383,5.5445e-07
0.33153,-8.8063,8.6159,-5.0228,1.3261,-15.456,-1.4279,-0.095826,-4.7642e-07
0.34731,-9.1001,8.7241,-4.9539,1.3893,-15.136,-1.5078,-0.088327,-2.1472e-06
0.3631,-9.3788,8.8334,-4.8854,1.4524,-14.809,-1.5918,-0.081308,-4.6853e-06
0.37889,-9.6422,8.9435,-4.8173,1.5156,-14.476,-1.68,-0.074743,-8.374e-06
0.39467,-9.8901,9.0545,-4.7495,1.5787,-14.136,-1.7725,-0.068612,-1.3561e-05
0.41046,-10.122,9.1663,-4.6821,1.6419,-13.792,-1.8696,-0.06289,-2.0669e-05
0.42625,-10.339,9.2788,-4.6151,1.705,-13.444,-1.9715,-0.057558,-3.0207e-05
0.44204,-10.54,9.3918,-4.5483,1.7682,-13.093,-2.0784,-0.052594,-4.2781e-05
0.45782,-10.726,9.5052,-4.4818,1.8313,-12.739,-2.1904,-0.047979,-5.9106e-05
0.47361,-10.896,9.619,-4.4156,1.8945,-12.383,-2.3078,-0.043695,-8.0021e-05
0.4894,-11.051,9.7329,-4.3497,1.9576,-12.027,-2.4307,-0.039723,-0.0001065
0.50518,-11.191,9.8469,-4.284,2.0208,-11.671,-2.5594,-0.036046,-0.00013968
0.52097,-11.317,9.9606,-4.2185,2.0839,-11.316,-2.694,-0.032646,-0.00018084
0.53676,-11.427,10.074,-4.1533,2.1471,-10.962,-2.8349,-0.02951,-0.00023147
0.55254,-11.524,10.187,-4.0882,2.2103,-10.61,-2.982,-0.02662,-0.00029325
0.56833,-11.607,10.299,-4.0233,2.2734,-10.26,-3.1358,-0.023962,-0.00036805
0.58412,-11.676,10.41,-3.9586,2.3366,-9.9143,-3.2963,-0.021522,-0.00045801
0.5999,-11.732,10.519,-3.8941,2.3998,-9.5723,-3.4637,-0.019286,-0.00056549
0.61569,-11.776,10.627,-3.8296,2.463,-9.2348,-3.6382,-0.017242,-0.00069312
0.63148,-11.807,10.733,-3.7653,2.5262,-8.9022,-3.8199,-0.015376,-0.00084382
0.64726,-11.827,10.836,-3.7012,2.5894,-8.575,-4.0091,-0.013678,-0.0010208
0.66305,-11.836,10.937,-3.6371,2.6527,-8.2537,-4.2059,-0.012134,-0.0012276
0.67884,-11.834,11.035,-3.5732,2.7159,-7.9386,-4.4103,-0.010736,-0.001468
0.69463,-11.822,11.13,-3.5093,2.7792,-7.6301,-4.6225,-0.0094711,-0.0017463
0.71041,-11.801,11.22,-3.4455,2.8425,-7.3285,-4.8426,-0.0083306,-0.002067
0.7262,-11.77,11.306,-3.3818,2.9058,-7.0341,-5.0707,-0.0073048,-0.002435
0.74199,-11.731,11.388,-3.3182,2.9691,-6.747,-5.3067,-0.0063847,-0.0028556
0.75777,-11.684,11.465,-3.2546,3.0325,-6.4675,-5.5507,-0.0055617,-0.0033345
0.77356,-11.63,11.535,-3.1911,3.0959,-6.1957,-5.8028,-0.0048279,-0.0038779
0.78935,-11.568,11.6,-3.1276,3.1593,-5.9317,-6.0628,-0.0041756,-0.0044921
0.80513,-11.501,11.658,-3.0642,3.2228,-5.6757,-6.3307,-0.0035976,-0.0051843
0.82092,-11.427,11.709,-3.0008,3.2864,-5.4277,-6.6063,-0.0030873,-0.0059617
0.83671,-11.348,11.752,-2.9374,3.35,-5.1876,-6.8896,-0.0026383,-0.0068323
0.85249,-11.264,11.787,-2.8741,3.4137,-4.9556,-7.1804,-0.0022447,-0.0078042
0.86828,-11.175,11.813,-2.8108,3.4774,-4.7315,-7.4785,-0.001901,-0.0088862
0.88407,-11.083,11.83,-2.7475,3.5412,-4.5154,-7.7836,-0.0016021,-0.010088
0.89985,-10.987,11.836,-2.6843,3.6051,-4.3071,-8.0954,-0.0013433,-0.011418
0.91564,-10.887,11.833,-2.621,3.6692,-4.1065,-8.4137,-0.0011202,-0.012888
0.93143,-10.785,11.819,-2.5578,3.7333,-3.9135,-8.738,-0.00092878,-0.014507
0.94722,-10.68,11.793,-2.4946,3.7975,-3.7281,-9.0679,-0.00076536,-0.016288
0.963,-10.573,11.756,-2.4314,3.8618,-3.55,-9.403,-0.00062658,-0.018241
0.97879,-10.464,11.706,-2.3682,3.9263,-3.379,-9.7429,-0.00050937,-0.02038
0.99458,-10.354,11.643,-2.305,3.991,-3.2151,-10.087,-0.00041097,-0.022716
1.0104,-10.243,11.567,-2.2418,4.0558,-3.058,-10.435,-0.00032887,-0.025263
1.0262,-10.13,11.477,-2.1787,4.1207,-2.9076,-10.785,-0.00026084,-0.028035
1.0419,-10.017,11.374,-2.1155,4.1859,-2.7636,-11.138,-0.00020486,-0.031047
1.0577,-9.9038,11.256,-2.0523,4.2513,-2.6259,-11.493,-0.00015916,-0.034313
1.0735,-9.7899,11.123,-1.9892,4.3168,-2.4943,-11.849,-0.00012217,-0.037849
1.0893,-9.6759,10.976,-1.926,4.3827,-2.3685,-12.206,-9.2493e-05,-0.041672
1.1051,-9.5621,10.813,-1.8629,4.4487,-2.2484,-12.561,-6.8927e-05,-0.045798
1.1209,-9.4484,10.635,-1.7997,4.515,-2.1337,-12.916,-5.0421e-05,-0.050246
1.1367,-9.3352,10.442,-1.7366,4.5817,-2.0243,-13.269,-3.607e-05,-0.055032
1.1524,-9.2224,10.233,-1.6734,4.6486,-1.92,-13.619,-2.5097e-05,-0.060178
1.1682,-9.1103,10.008,-1.6103,4.7158,-1.8205,-13.965,-1.6844e-05,-0.065702
1.184,-8.9989,9.768,-1.5471,4.7834,-1.7256,-14.307,-1.0754e-05,-0.071626
1.1998,-8.8883,9.5124,-1.484,4.8513,-1.6353,-14.643,-6.3648e-06,-0.077972
1.2156,-8.7786,9.2413,-1.4208,4.9196,-1.5493,-14.974,-3.2909e-06,-0.084761
1.2314,-8.6699,8.955,-1.3577,4.9883,-1.4674,-15.297,-1.2184e-06,-0.092017
1.2472,-8.5621,8.6538,-1.2945,5.0574,-1.3894,-15.613,1.0695e-07,-0.099766
1.263,-8.4555,8.3377,-1.2314,5.127,-1.3152,-15.92,8.8806e-07,-0.10803
1.2787,-8.3499,8.0073,-1.1682,5.197,-1.2446,-16.217,1.2845e-06,-0.11684
1.2945,-8.2455,7.6628,-1.1051,5.2676,-1.1774,-16.505,1.4196e-06,-0.12623
1.3103,-8.1422,7.3046,-1.0419,5.3386,-1.1135,-16.781,1.3867e-06,-0.13621
1.3261,-8.0401,6.9333,-0.97878,5.4102,-1.0528,-17.045,1.2548e-06,-0.14683
1.3419,-7.9392,6.5494,-0.91564,5.4824,-0.99508,-17.297,1.0734e-06,-0.15811
1.3577,-7.8396,6.1535,-0.85249,5.5551,-0.94023,-17.536,8.7655e-07,-0.17009
1.3735,-7.7411,5.7461,-0.78934,5.6285,-0.8881,-17.76,6.8626e-07,-0.18281
1.3892,-7.6438,5.328,-0.72619,5.7025,-0.83857,-17.97,5.1571e-07,-0.1963
1.405,-7.5478,4.8998,-0.66304,5.7771,-0.79153,-18.165,3.7147e-07,-0.21059
1.4208,-7.4529,4.4622,-0.5999,5.8525,-0.74686,-18.343,2.5551e-07,-0.22574
1.4366,-7.3592,4.0161,-0.53675,5.9286,-0.70444,-18.506,1.6675e-07,-0.24177
1.4524,-7.2667,3.5623,-0.4736,6.0054,-0.66416,-18.652,1.022e-07,-0.25875
1.4682,-7.1754,3.1015,-0.41045,6.083,-0.62594,-18.78,5.7905e-08,-0.27671
1.484,-7.0852,2.6347,-0.34731,6.1614,-0.58967,-18.891,2.958e-08,-0.2957
1.4998,-6.9961,2.1628,-0.28416,6.2407,-0.55525,-18.984,1.306e-08,-0.31578
1.5155,-6.9081,1.6866,-0.22101,6.3208,-0.5226,-19.059,4.6016e-09,-0.337
1.5313,-6.8212,1.2071,-0.15786,6.4018,-0.49164,-19.115,1.0781e-09,-0.35941
1.5471,-6.7353,0.72518,-0.094716,6.4838,-0.46228,-19.152,8.437e-11,-0.38308
1.5629,-6.6505,0.24186,-0.031569,6.5666,-0.43445,-19.171,-4.0172e-12,-0.40808
1.5787,-6.5666,-0.24194,0.031579,6.6505,-0.40807,-19.171,-4.0195e-12,-0.43445
1.5945,-6.4837,-0.72525,0.094726,6.7353,-0.38308,-19.152,8.4423e-11,-0.46228
1.6103,-6.4018,-1.2071,0.15787,6.8212,-0.35941,-19.115,1.0784e-09,-0.49164
1.6261,-6.3208,-1.6866,0.22102,6.9081,-0.337,-19.059,4.6024e-09,-0.52261
1.6418,-6.2407,-2.1628,0.28417,6.9961,-0.31578,-18.984,1.3061e-08,-0.55525
1.6576,-6.1614,-2.6348,0.34732,7.0852,-0.2957,-18.891,2.9584e-08,-0.58967
1.6734,-6.083,-3.1016,0.41046,7.1754,-0.27671,-18.78,5.791e-08,-0.62595
1.6892,-6.0054,-3.5623,0.47361,7.2668,-0.25875,-18.652,1.0221e-07,-0.66417
1.705,-5.9286,-4.0162,0.53676,7.3593,-0.24177,-18.506,1.6676e-07,-0.70444
1.7208,-5.8525,-4.4623,0.59991,7.4529,-0.22573,-18.343,2.5553e-07,-0.74686
1.7366,-5.7771,-4.8998,0.66305,7.5478,-0.21059,-18.165,3.7149e-07,-0.79154
1.7523,-5.7024,-5.328,0.7262,7.6438,-0.19629,-17.97,5.1573e-07,-0.83858
1.7681,-5.6284,-5.7462,0.78935,7.7411,-0.18281,-17.76,6.8629e-07,-0.88811
1.7839,-5.5551,-6.1536,0.8525,7.8396,-0.17009,-17.535,8.7658e-07,-0.94023
1.7997,-5.4823,-6.5495,0.91565,7.9393,-0.15811,-17.297,1.0735e-06,-0.99509
1.8155,-5.4102,-6.9334,0.97879,8.0401,-0.14683,-17.045,1.2549e-06,-1.0528
1.8313,-5.3386,-7.3047,1.0419,8.1422,-0.13621,-16.781,1.3867e-06,-1.1135
1.8471,-5.2676,-7.6628,1.1051,8.2455,-0.12622,-16.505,1.4196e-06,-1.1774
1.8629,-5.197,-8.0073,1.1682,8.3499,-0.11684,-16.217,1.2845e-06,-1.2446
1.8786,-5.127,-8.3378,1.2314,8.4555,-0.10803,-15.92,8.8797e-07,-1.3152
1.8944,-5.0574,-8.6538,1.2945,8.5621,-0.099764,-15.613,1.0679e-07,-1.3894
1.9102,-4.9883,-8.9551,1.3577,8.6699,-0.092016,-15.297,-1.2187e-06,-1.4674
1.926,-4.9196,-9.2414,1.4208,8.7786,-0.08476,-14.974,-3.2913e-06,-1.5493
1.9418,-4.8513,-9.5124,1.484,8.8883,-0.077971,-14.643,-6.3654e-06,-1.6353
1.9576,-4.7833,-9.768,1.5471,8.9989,-0.071625,-14.307,-1.0755e-05,-1.7257
1.9734,-4.7158,-10.008,1.6103,9.1103,-0.065702,-13.965,-1.6845e-05,-1.8205
1.9892,-4.6485,-10.233,1.6734,9.2224,-0.060177,-13.619,-2.5098e-05,-1.92
2.0049,-4.5816,-10.442,1.7366,9.3352,-0.055032,-13.269,-3.6072e-05,-2.0243
2.0207,-4.515,-10.635,1.7997,9.4484,-0.050245,-12.916,-5.0424e-05,-2.1337
2.0365,-4.4487,-10.813,1.8629,9.5621,-0.045797,-12.561,-6.893e-05,-2.2484
2.0523,-4.3826,-10.976,1.926,9.676,-0.041671,-12.205,-9.2497e-05,-2.3685
2.0681,-4.3168,-11.123,1.9892,9.7899,-0.037849,-11.849,-0.00012217,-2.4943
2.0839,-4.2513,-11.256,2.0524,9.9038,-0.034312,-11.493,-0.00015917,-2.626
2.0997,-4.1859,-11.374,2.1155,10.017,-0.031046,-11.138,-0.00020487,-2.7637
2.1154,-4.1207,-11.477,2.1787,10.13,-0.028035,-10.785,-0.00026085,-2.9076
2.1312,-4.0558,-11.567,2.2419,10.243,-0.025263,-10.435,-0.00032889,-3.0581
2.147,-3.991,-11.643,2.305,10.354,-0.022715,-10.087,-0.00041098,-3.2151
2.1628,-3.9263,-11.706,2.3682,10.464,-0.020379,-9.7428,-0.00050939,-3.3791
2.1786,-3.8618,-11.756,2.4314,10.573,-0.018241,-9.403,-0.0006266,-3.55
2.1944,-3.7975,-11.793,2.4946,10.68,-0.016288,-9.0678,-0.00076538,-3.7281
2.2102,-3.7333,-11.819,2.5578,10.785,-0.014507,-8.7379,-0.0009288,-3.9136
2.226,-3.6691,-11.833,2.621,10.887,-0.012887,-8.4136,-0.0011202,-4.1065
2.2417,-3.6051,-11.836,2.6843,10.987,-0.011418,-8.0954,-0.0013433,-4.3071
2.2575,-3.5412,-11.83,2.7475,11.083,-0.010087,-7.7836,-0.0016021,-4.5154
2.2733,-3.4774,-11.813,2.8108,11.175,-0.008886,-7.4785,-0.001901,-4.7316
2.2891,-3.4137,-11.787,2.8741,11.264,-0.007804,-7.1804,-0.0022447,-4.9556
2.3049,-3.35,-11.752,2.9374,11.348,-0.0068321,-6.8896,-0.0026383,-5.1877
2.3207,-3.2864,-11.709,3.0008,11.427,-0.0059616,-6.6063,-0.0030874,-5.4277
2.3365,-3.2228,-11.658,3.0642,11.501,-0.0051842,-6.3306,-0.0035977,-5.6757
2.3522,-3.1593,-11.6,3.1276,11.568,-0.004492,-6.0627,-0.0041757,-5.9318
2.368,-3.0959,-11.535,3.1911,11.63,-0.0038778,-5.8027,-0.004828,-6.1957
2.3838,-3.0325,-11.465,3.2546,11.684,-0.0033344,-5.5507,-0.0055618,-6.4675
2.3996,-2.9691,-11.388,3.3182,11.731,-0.0028555,-5.3067,-0.0063848,-6.747
2.4154,-2.9058,-11.306,3.3818,11.77,-0.0024349,-5.0706,-0.0073049,-7.0341
2.4312,-2.8424,-11.22,3.4455,11.801,-0.0020669,-4.8426,-0.0083308,-7.3286
2.447,-2.7792,-11.13,3.5093,11.822,-0.0017463,-4.6225,-0.0094713,-7.6302
2.4628,-2.7159,-11.035,3.5732,11.834,-0.001468,-4.4103,-0.010736,-7.9387
2.4785,-2.6526,-10.937,3.6371,11.836,-0.0012276,-4.2058,-0.012135,-8.2538
2.4943,-2.5894,-10.836,3.7012,11.827,-0.0010208,-4.0091,-0.013678,-8.5751
2.5101,-2.5262,-10.733,3.7654,11.807,-0.0008438,-3.8199,-0.015377,-8.9022
2.5259,-2.463,-10.627,3.8296,11.776,-0.0006931,-3.6381,-0.017242,-9.2348
2.5417,-2.3998,-10.519,3.8941,11.732,-0.00056547,-3.4636,-0.019286,-9.5724
2.5575,-2.3366,-10.41,3.9586,11.676,-0.00045799,-3.2962,-0.021522,-9.9144
2.5733,-2.2734,-10.299,4.0233,11.607,-0.00036804,-3.1357,-0.023962,-10.26
2.5891,-2.2103,-10.187,4.0882,11.524,-0.00029323,-2.982,-0.02662,-10.61
2.6048,-2.1471,-10.074,4.1533,11.427,-0.00023146,-2.8348,-0.02951,-10.962
2.6206,-2.0839,-9.9606,4.2186,11.317,-0.00018084,-2.694,-0.032647,-11.316
2.6364,-2.0208,-9.8469,4.284,11.191,-0.00013967,-2.5594,-0.036046,-11.671
2.6522,-1.9576,-9.7329,4.3497,11.051,-0.0001065,-2.4307,-0.039723,-12.027
2.668,-1.8945,-9.619,4.4157,10.896,-8.0017e-05,-2.3078,-0.043696,-12.383
2.6838,-1.8313,-9.5052,4.4818,10.726,-5.9103e-05,-2.1904,-0.04798,-12.739
2.6996,-1.7681,-9.3918,4.5483,10.54,-4.2779e-05,-2.0784,-0.052595,-13.093
2.7153,-1.705,-9.2787,4.6151,10.339,-3.0206e-05,-1.9715,-0.057559,-13.444
2.7311,-1.6418,-9.1663,4.6821,10.122,-2.0668e-05,-1.8696,-0.062891,-13.792
2.7469,-1.5787,-9.0545,4.7495,9.89,-1.356e-05,-1.7725,-0.068613,-14.136
2.7627,-1.5155,-8.9435,4.8173,9.6421,-8.3733e-06,-1.6799,-0.074744,-14.476
2.7785,-1.4524,-8.8333,4.8854,9.3788,-4.6848e-06,-1.5918,-0.081309,-14.809
2.7943,-1.3893,-8.7241,4.9539,9.1001,-2.1468e-06,-1.5078,-0.088328,-15.136
2.8101,-1.3261,-8.6159,5.0228,8.8063,-4.7622e-07,-1.4279,-0.095828,-15.456
2.8259,-1.263,-8.5087,5.0921,8.4976,5.5457e-07,-1.3518,-0.10383,-15.767
2.8416,-1.1998,-8.4025,5.162,8.1743,1.1258e-06,-1.2794,-0.11237,-16.07
2.8574,-1.1367,-8.2975,5.2322,7.8368,1.3782e-06,-1.2106,-0.12146,-16.362
2.8732,-1.0735,-8.1937,5.303,7.4854,1.4193e-06,-1.1451,-0.13114,-16.644
2.889,-1.0104,-8.091,5.3743,7.1206,1.3296e-06,-1.0828,-0.14144,-16.915
2.9048,-0.94721,-7.9895,5.4462,6.743,1.1679e-06,-1.0236,-0.15239,-17.173
2.9206,-0.88407,-7.8893,5.5186,6.353,9.7533e-07,-0.96731,-0.16401,-17.418
2.9364,-0.82092,-7.7902,5.5917,5.9512,7.796e-07,-0.91383,-0.17636,-17.65
2.9522,-0.75777,-7.6923,5.6654,5.5384,5.9799e-07,-0.86302,-0.18945,-17.867
2.9679,-0.69462,-7.5957,5.7397,5.1151,4.401e-07,-0.81475,-0.20334,-18.069
2.9837,-0.63148,-7.5002,5.8147,4.6821,3.0998e-07,-0.76891,-0.21805,-18.256
2.9995,-0.56833,-7.4059,5.8904,4.2402,2.0789e-07,-0.72537,-0.23364,-18.427
3.0153,-0.50518,-7.3129,5.9669,3.7901,1.3169e-07,-0.68404,-0.25014,-18.581
3.0311,-0.44203,-7.2209,6.0441,3.3327,7.7789e-08,-0.64481,-0.2676,-18.718
3.0469,-0.37889,-7.1302,6.1221,2.8688,4.2016e-08,-0.60757,-0.28607,-18.838
3.0627,-0.31574,-7.0405,6.201,2.3994,2.0092e-08,-0.57223,-0.3056,-18.94
3.0784,-0.25259,-6.952,6.2806,1.9252,8.0349e-09,-0.53871,-0.32624,-19.024
3.0942,-0.18944,-6.8645,6.3612,1.4472,2.3914e-09,-0.50692,-0.34805,-19.089
3.11,-0.1263,-6.7781,6.4427,0.9664,3.8535e-10,-0.47676,-0.37109,-19.136
3.1258,-0.063148,-6.6928,6.5251,0.48368,-2.8348e-12,-0.44818,-0.39541,-19.164
3.1416,-1.4787e-15,-6.6084,6.6084,0,4.1211e-12,-0.42108,-0.42108,-19.173


==> Figs/data/dd_Legendren4_Adv_Gaussian_e0_5.csv <==
Kref,c_r1,c_r2,c_r3,c_r4,c_i1,c_i2,c_i3,c_i4
2.5e-06,-1.7896e-05,-1.6101,1.6101,2.5001e-06,-4.3364,-0.073266,-0.073268,-1.9667e-05
0.015789,-0.11299,-1.591,1.6293,0.01579,-4.3342,-0.068094,-0.078755,-1.949e-05
0.031576,-0.22574,-1.5722,1.6488,0.031578,-4.3277,-0.06322,-0.084572,-1.8964e-05
0.047363,-0.33805,-1.5535,1.6684,0.047365,-4.3168,-0.058631,-0.090738,-1.8107e-05
0.06315,-0.44969,-1.5351,1.6883,0.063153,-4.3017,-0.054313,-0.097268,-1.6946e-05
0.078937,-0.56046,-1.5168,1.7084,0.078941,-4.2823,-0.050252,-0.10418,-1.5521e-05
0.094724,-0.67013,-1.4986,1.7287,0.094728,-4.2588,-0.046436,-0.1115,-1.3879e-05
0.11051,-0.7785,-1.4806,1.7493,0.11052,-4.2311,-0.042852,-0.11924,-1.2077e-05
0.1263,-0.88536,-1.4628,1.7701,0.1263,-4.1994,-0.039489,-0.12743,-1.0178e-05
0.14208,-0.99052,-1.4451,1.7912,0.14209,-4.1637,-0.036337,-0.13609,-8.2504e-06
0.15787,-1.0938,-1.4276,1.8125,0.15788,-4.1243,-0.033385,-0.14524,-6.3661e-06
0.17366,-1.195,-1.4102,1.834,0.17366,-4.0811,-0.030622,-0.15491,-4.5993e-06
0.18945,-1.2939,-1.3929,1.8558,0.18945,-4.0343,-0.02804,-0.16512,-3.0236e-06
0.20523,-1.3904,-1.3758,1.8779,0.20524,-3.9841,-0.025629,-0.1759,-1.7102e-06
0.22102,-1.4843,-1.3587,1.9002,0.22103,-3.9306,-0.023381,-0.18729,-7.2635e-07
0.23681,-1.5755,-1.3418,1.9228,0.23681,-3.874,-0.021287,-0.1993,-1.3269e-07
0.25259,-1.6639,-1.3249,1.9456,0.2526,-3.8144,-0.019339,-0.21197,1.8352e-08
0.26838,-1.7492,-1.3082,1.9687,0.26839,-3.7519,-0.017531,-0.22533,-3.1542e-07
0.28417,-1.8314,-1.2916,1.992,0.28418,-3.6868,-0.015854,-0.23943,-1.1643e-06
0.29995,-1.9105,-1.275,2.0156,0.29996,-3.6193,-0.014301,-0.25428,-2.5451e-06
0.31574,-1.9862,-1.2585,2.0394,0.31575,-3.5495,-0.012867,-0.26993,-4.46e-06
0.33153,-2.0585,-1.2421,2.0634,0.33154,-3.4777,-0.011543,-0.28642,-6.8951e-06
0.34731,-2.1273,-1.2258,2.0877,0.34733,-3.4039,-0.010326,-0.30378,-9.8203e-06
0.3631,-2.1927,-1.2095,2.1122,0.36311,-3.3285,-0.009207,-0.32206,-1.3189e-05
0.37889,-2.2545,-1.1933,2.1369,0.3789,-3.2516,-0.0081819,-0.34129,-1.6936e-05
0.39467,-2.3127,-1.1771,2.1618,0.39469,-3.1733,-0.0072449,-0.36152,-2.0983e-05
0.41046,-2.3673,-1.161,2.1868,0.41048,-3.094,-0.0063907,-0.3828,-2.5233e-05
0.42625,-2.4183,-1.145,2.212,0.42627,-3.0138,-0.0056141,-0.40517,-2.9578e-05
0.44204,-2.4656,-1.129,2.2372,0.44205,-2.9329,-0.0049102,-0.42867,-3.3896e-05
0.45782,-2.5094,-1.113,2.2626,0.45784,-2.8514,-0.0042743,-0.45335,-3.8056e-05
0.47361,-2.5496,-1.097,2.2881,0.47363,-2.7697,-0.0037018,-0.47926,-4.1922e-05
0.4894,-2.5863,-1.0811,2.3135,0.48942,-2.6877,-0.0031884,-0.50644,-4.5353e-05
0.50518,-2.6195,-1.0652,2.339,0.5052,-2.6058,-0.0027297,-0.53495,-4.821e-05
0.52097,-2.6493,-1.0494,2.3644,0.52099,-2.5241,-0.0023219,-0.56483,-5.0362e-05
0.53676,-2.6757,-1.0335,2.3898,0.53678,-2.4428,-0.0019608,-0.59612,-5.1686e-05
0.55254,-2.6988,-1.0177,2.4149,0.55256,-2.362,-0.001643,-0.62889,-5.2078e-05
0.56833,-2.7188,-1.0019,2.4399,0.56835,-2.2818,-0.0013647,-0.66317,-5.1458e-05
0.58412,-2.7356,-0.98609,2.4646,0.58413,-2.2024,-0.0011225,-0.699,-4.9774e-05
0.5999,-2.7494,-0.97031,2.4891,0.59991,-2.124,-0.00091331,-0.73644,-4.7011e-05
0.61569,-2.7603,-0.95453,2.5131,0.61569,-2.0467,-0.00073391,-0.77552,-4.3199e-05
0.63148,-2.7684,-0.93876,2.5367,0.63147,-1.9706,-0.0005814,-0.81629,-3.8421e-05
0.64726,-2.7738,-0.923,2.5597,0.64724,-1.8957,-0.00045301,-0.85878,-3.2818e-05
0.66305,-2.7767,-0.90725,2.5821,0.66302,-1.8222,-0.00034614,-0.90303,-2.6601e-05
0.67884,-2.7771,-0.8915,2.6039,0.67879,-1.7503,-0.00025832,-0.94906,-2.0054e-05
0.69463,-2.7751,-0.87575,2.6248,0.69456,-1.6798,-0.00018728,-0.99691,-1.3549e-05
0.71041,-2.771,-0.86,2.6449,0.71033,-1.611,-0.00013087,-1.0466,-7.5478e-06
0.7262,-2.7648,-0.84425,2.664,0.72609,-1.5439,-8.7114e-05,-1.0981,-2.6118e-06
0.74199,-2.7566,-0.8285,2.682,0.74185,-1.4785,-5.4192e-05,-1.1515,5.888e-07
0.75777,-2.7466,-0.81275,2.6988,0.75761,-1.4149,-3.0432e-05,-1.2068,1.2697e-06
0.77356,-2.7348,-0.797,2.7143,0.77337,-1.3532,-1.4309e-05,-1.264,-1.4749e-06
0.78935,-2.7215,-0.78124,2.7284,0.78912,-1.2932,-4.4479e-06,-1.323,-8.6787e-06
0.80513,-2.7067,-0.76549,2.7409,0.80488,-1.2351,3.8778e-07,-1.3838,-2.1509e-05
0.82092,-2.6905,-0.74973,2.7518,0.82063,-1.1789,1.2977e-06,-1.4465,-4.1271e-05
0.83671,-2.6731,-0.73397,2.7609,0.83638,-1.1246,-7.4911e-07,-1.511,-6.9415e-05
0.85249,-2.6545,-0.7182,2.7681,0.85213,-1.0721,-4.9085e-06,-1.5773,-0.00010754
0.86828,-2.635,-0.70244,2.7733,0.86787,-1.0215,-1.0454e-05,-1.6452,-0.00015738
0.88407,-2.6144,-0.68667,2.7764,0.88362,-0.97274,-1.6772e-05,-1.7149,-0.00022086
0.89985,-2.5931,-0.6709,2.7772,0.89938,-0.92581,-2.3349e-05,-1.7861,-0.00030001
0.91564,-2.571,-0.65513,2.7756,0.91513,-0.88067,-2.9772e-05,-1.8588,-0.00039707
0.93143,-2.5482,-0.63935,2.7715,0.93089,-0.83731,-3.5713e-05,-1.933,-0.00051439
0.94722,-2.5249,-0.62358,2.7647,0.94665,-0.79568,-4.0925e-05,-2.0085,-0.0006545
0.963,-2.5011,-0.6078,2.7552,0.96242,-0.75576,-4.5233e-05,-2.0853,-0.00082011
0.97879,-2.4769,-0.59202,2.7429,0.9782,-0.71751,-4.8527e-05,-2.1631,-0.0010141
0.99458,-2.4523,-0.57623,2.7276,0.99399,-0.68088,-5.0751e-05,-2.242,-0.0012394
1.0104,-2.4274,-0.56045,2.7092,1.0098,-0.64583,-5.1899e-05,-2.3218,-0.0014992
1.0262,-2.4024,-0.54467,2.6877,1.0256,-0.61231,-5.2004e-05,-2.4023,-0.0017968
1.0419,-2.3771,-0.52888,2.6629,1.0414,-0.58029,-5.1134e-05,-2.4834,-0.0021358
1.0577,-2.3517,-0.51309,2.6348,1.0573,-0.54971,-4.9382e-05,-2.565,-0.0025198
1.0735,-2.3263,-0.49731,2.6033,1.0732,-0.52052,-4.6861e-05,-2.6468,-0.0029526
1.0893,-2.3008,-0.48152,2.5684,1.0891,-0.49268,-4.37e-05,-2.7287,-0.0034381
1.1051,-2.2753,-0.46573,2.53,1.105,-0.46614,-4.0034e-05,-2.8106,-0.0039805
1.1209,-2.2499,-0.44995,2.488,1.121,-0.44085,-3.6003e-05,-2.8922,-0.0045842
1.1367,-2.2246,-0.43416,2.4424,1.137,-0.41677,-3.1748e-05,-2.9734,-0.0052535
1.1524,-2.1993,-0.41837,2.3932,1.153,-0.39384,-2.74e-05,-3.054,-0.0059932
1.1682,-2.1742,-0.40258,2.3404,1.1691,-0.37202,-2.3088e-05,-3.1338,-0.006808
1.184,-2.1493,-0.38679,2.284,1.1852,-0.35127,-1.8927e-05,-3.2126,-0.007703
1.1998,-2.1245,-0.371,2.224,1.2014,-0.33155,-1.5019e-05,-3.2902,-0.0086833
1.2156,-2.0999,-0.35522,2.1604,1.2176,-0.3128,-1.1452e-05,-3.3664,-0.0097545
1.2314,-2.0755,-0.33943,2.0933,1.2339,-0.29498,-8.2983e-06,-3.441,-0.010922
1.2472,-2.0514,-0.32364,2.0227,1.2503,-0.27806,-5.6134e-06,-3.5139,-0.012192
1.263,-2.0274,-0.30785,1.9487,1.2668,-0.262,-3.4358e-06,-3.5847,-0.01357
1.2787,-2.0037,-0.29207,1.8713,1.2833,-0.24675,-1.7874e-06,-3.6534,-0.015063
1.2945,-1.9803,-0.27628,1.7907,1.2999,-0.23228,-6.7389e-07,-3.7197,-0.016677
1.3103,-1.9571,-0.26049,1.7069,1.3166,-0.21856,-8.5664e-08,-3.7835,-0.018419
1.3261,-1.9341,-0.2447,1.6201,1.3334,-0.20555,1.0171e-09,-3.8445,-0.020296
1.3419,-1.9114,-0.22892,1.5303,1.3502,-0.19321,-3.774e-07,-3.9027,-0.022315
1.3577,-1.889,-0.21313,1.4377,1.3672,-0.18152,-1.1734e-06,-3.9578,-0.024485
1.3735,-1.8668,-0.19734,1.3425,1.3843,-0.17044,-2.3301e-06,-4.0097,-0.026814
1.3892,-1.8449,-0.18155,1.2447,1.4015,-0.15994,-3.7834e-06,-4.0582,-0.029309
1.405,-1.8232,-0.16577,1.1446,1.4189,-0.15001,-5.4639e-06,-4.1032,-0.031981
1.4208,-1.8018,-0.14998,1.0424,1.4363,-0.1406,-7.2987e-06,-4.1445,-0.034837
1.4366,-1.7806,-0.13419,0.93814,1.454,-0.1317,-9.2138e-06,-4.1821,-0.037888
1.4524,-1.7597,-0.11841,0.83211,1.4717,-0.12328,-1.1136e-05,-4.2157,-0.041144
1.4682,-1.739,-0.10262,0.72446,1.4896,-0.11532,-1.2995e-05,-4.2454,-0.044616
1.484,-1.7185,-0.086831,0.61541,1.5077,-0.10779,-1.4724e-05,-4.2711,-0.048315
1.4998,-1.6983,-0.071043,0.50517,1.5259,-0.10067,-1.6264e-05,-4.2925,-0.052252
1.5155,-1.6783,-0.055256,0.39394,1.5443,-0.093955,-1.7563e-05,-4.3098,-0.05644
1.5313,-1.6586,-0.039468,0.28194,1.5629,-0.087609,-1.8576e-05,-4.3228,-0.060892
1.5471,-1.639,-0.02368,0.16938,1.5816,-0.08162,-1.927e-05,-4.3315,-0.065622
1.5629,-1.6197,-0.0078926,0.056491,1.6005,-0.07597,-1.9623e-05,-4.3358,-0.070643
1.5787,-1.6005,0.0078951,-0.056509,1.6197,-0.070642,-1.9623e-05,-4.3358,-0.07597
1.5945,-1.5816,0.023683,-0.1694,1.639,-0.065621,-1.927e-05,-4.3315,-0.081621
1.6103,-1.5629,0.03947,-0.28195,1.6586,-0.060891,-1.8575e-05,-4.3228,-0.08761
1.6261,-1.5443,0.055258,-0.39396,1.6783,-0.05644,-1.7562e-05,-4.3098,-0.093956
1.6418,-1.5259,0.071046,-0.50519,1.6983,-0.052251,-1.6264e-05,-4.2925,-0.10068
1.6576,-1.5077,0.086833,-0.61543,1.7186,-0.048314,-1.4724e-05,-4.2711,-0.10779
1.6734,-1.4896,0.10262,-0.72448,1.739,-0.044616,-1.2995e-05,-4.2454,-0.11532
1.6892,-1.4717,0.11841,-0.83212,1.7597,-0.041144,-1.1136e-05,-4.2157,-0.12328
1.705,-1.454,0.1342,-0.93816,1.7806,-0.037888,-9.2135e-06,-4.1821,-0.1317
1.7208,-1.4363,0.14998,-1.0424,1.8018,-0.034837,-7.2984e-06,-4.1445,-0.1406
1.7366,-1.4189,0.16577,-1.1446,1.8232,-0.03198,-5.4636e-06,-4.1032,-0.15001
1.7523,-1.4015,0.18156,-1.2447,1.8449,-0.029309,-3.7832e-06,-4.0582,-0.15995
1.7681,-1.3843,0.19734,-1.3425,1.8668,-0.026814,-2.3299e-06,-4.0097,-0.17044
1.7839,-1.3672,0.21313,-1.4377,1.889,-0.024485,-1.1732e-06,-3.9578,-0.18152
1.7997,-1.3502,0.22892,-1.5303,1.9114,-0.022315,-3.773e-07,-3.9027,-0.19321
1.8155,-1.3333,0.24471,-1.6201,1.9341,-0.020295,1.0413e-09,-3.8445,-0.20555
1.8313,-1.3166,0.26049,-1.7069,1.9571,-0.018418,-8.5716e-08,-3.7835,-0.21856
1.8471,-1.2999,0.27628,-1.7907,1.9803,-0.016676,-6.7403e-07,-3.7197,-0.23229
1.8629,-1.2833,0.29207,-1.8713,2.0038,-0.015062,-1.7876e-06,-3.6534,-0.24675
1.8786,-1.2668,0.30786,-1.9487,2.0275,-0.01357,-3.4361e-06,-3.5847,-0.262
1.8944,-1.2503,0.32364,-2.0227,2.0514,-0.012192,-5.6138e-06,-3.5138,-0.27806
1.9102,-1.2339,0.33943,-2.0933,2.0756,-0.010922,-8.2988e-06,-3.441,-0.29498
1.926,-1.2176,0.35522,-2.1605,2.0999,-0.0097543,-1.1452e-05,-3.3664,-0.3128
1.9418,-1.2014,0.37101,-2.224,2.1245,-0.0086832,-1.5019e-05,-3.2902,-0.33155
1.9576,-1.1852,0.3868,-2.284,2.1493,-0.0077028,-1.8927e-05,-3.2126,-0.35128
1.9734,-1.1691,0.40258,-2.3404,2.1742,-0.0068078,-2.3089e-05,-3.1338,-0.37203
1.9892,-1.153,0.41837,-2.3932,2.1993,-0.005993,-2.7401e-05,-3.054,-0.39384
2.0049,-1.137,0.43416,-2.4424,2.2246,-0.0052534,-3.1748e-05,-2.9734,-0.41677
2.0207,-1.121,0.44995,-2.488,2.2499,-0.0045841,-3.6004e-05,-2.8922,-0.44085
2.0365,-1.105,0.46574,-2.53,2.2753,-0.0039804,-4.0035e-05,-2.8106,-0.46614
2.0523,-1.0891,0.48152,-2.5684,2.3008,-0.003438,-4.37e-05,-2.7287,-0.49268
2.0681,-1.0732,0.49731,-2.6033,2.3263,-0.0029525,-4.6861e-05,-2.6468,-0.52052
2.0839,-1.0573,0.5131,-2.6348,2.3517,-0.0025197,-4.9382e-05,-2.5649,-0.54971
2.0997,-1.0414,0.52888,-2.6629,2.3771,-0.0021358,-5.1134e-05,-2.4834,-0.58029
2.1154,-1.0256,0.54467,-2.6877,2.4024,-0.0017968,-5.2004e-05,-2.4023,-0.61232
2.1312,-1.0098,0.56045,-2.7092,2.4274,-0.0014991,-5.1899e-05,-2.3218,-0.64583
2.147,-0.99399,0.57624,-2.7276,2.4523,-0.0012393,-5.0751e-05,-2.242,-0.68088
2.1628,-0.9782,0.59202,-2.7429,2.4769,-0.001014,-4.8526e-05,-2.1631,-0.71751
2.1786,-0.96242,0.6078,-2.7552,2.5011,-0.00082008,-4.5232e-05,-2.0852,-0.75577
2.1944,-0.94665,0.62358,-2.7647,2.5249,-0.00065448,-4.0924e-05,-2.0085,-0.79569
2.2102,-0.93089,0.63935,-2.7715,2.5482,-0.00051437,-3.5712e-05,-1.933,-0.83731
2.226,-0.91513,0.65513,-2.7756,2.571,-0.00039705,-2.9771e-05,-1.8588,-0.88068
2.2417,-0.89937,0.6709,-2.7772,2.5931,-0.0003,-2.3348e-05,-1.7861,-0.92581
2.2575,-0.88362,0.68667,-2.7764,2.6144,-0.00022085,-1.6771e-05,-1.7149,-0.97275
2.2733,-0.86787,0.70244,-2.7733,2.635,-0.00015738,-1.0453e-05,-1.6452,-1.0215
2.2891,-0.85212,0.71821,-2.7681,2.6545,-0.00010753,-4.9077e-06,-1.5773,-1.0721
2.3049,-0.83637,0.73397,-2.7609,2.6731,-6.941e-05,-7.486e-07,-1.511,-1.1246
2.3207,-0.82062,0.74973,-2.7518,2.6905,-4.1267e-05,1.2979e-06,-1.4465,-1.1789
2.3365,-0.80487,0.76549,-2.7409,2.7067,-2.1506e-05,3.8735e-07,-1.3838,-1.2351
2.3522,-0.78912,0.78125,-2.7284,2.7215,-8.6771e-06,-4.4491e-06,-1.323,-1.2932
2.368,-0.77337,0.797,-2.7143,2.7348,-1.4741e-06,-1.4311e-05,-1.2639,-1.3532
2.3838,-0.75761,0.81275,-2.6988,2.7466,1.2699e-06,-3.0435e-05,-1.2068,-1.4149
2.3996,-0.74185,0.8285,-2.682,2.7566,5.8847e-07,-5.4197e-05,-1.1515,-1.4785
2.4154,-0.72609,0.84425,-2.664,2.7648,-2.6125e-06,-8.712e-05,-1.0981,-1.5439
2.4312,-0.71032,0.86,-2.6449,2.771,-7.5487e-06,-0.00013088,-1.0466,-1.611
2.447,-0.69456,0.87575,-2.6248,2.7751,-1.355e-05,-0.00018729,-0.9969,-1.6798
2.4628,-0.67879,0.8915,-2.6039,2.7771,-2.0056e-05,-0.00025833,-0.94905,-1.7503
2.4785,-0.66302,0.90725,-2.5821,2.7767,-2.6602e-05,-0.00034615,-0.90302,-1.8223
2.4943,-0.64724,0.92301,-2.5597,2.7738,-3.2819e-05,-0.00045303,-0.85877,-1.8957
2.5101,-0.63147,0.93877,-2.5367,2.7684,-3.8422e-05,-0.00058142,-0.81628,-1.9706
2.5259,-0.61569,0.95453,-2.5131,2.7603,-4.32e-05,-0.00073393,-0.77552,-2.0467
2.5417,-0.59991,0.97031,-2.489,2.7494,-4.7011e-05,-0.00091334,-0.73643,-2.1241
2.5575,-0.58413,0.98609,-2.4646,2.7356,-4.9774e-05,-0.0011226,-0.699,-2.2025
2.5733,-0.56834,1.0019,-2.4399,2.7188,-5.1458e-05,-0.0013647,-0.66316,-2.2818
2.5891,-0.55256,1.0177,-2.4149,2.6988,-5.2078e-05,-0.001643,-0.62888,-2.362
2.6048,-0.53677,1.0335,-2.3897,2.6757,-5.1686e-05,-0.0019609,-0.59612,-2.4428
2.6206,-0.52099,1.0494,-2.3644,2.6493,-5.0361e-05,-0.0023219,-0.56482,-2.5241
2.6364,-0.5052,1.0652,-2.339,2.6195,-4.821e-05,-0.0027298,-0.53494,-2.6058
2.6522,-0.48942,1.0811,-2.3135,2.5863,-4.5352e-05,-0.0031884,-0.50644,-2.6877
2.668,-0.47363,1.097,-2.2881,2.5496,-4.1921e-05,-0.0037019,-0.47925,-2.7697
2.6838,-0.45784,1.113,-2.2626,2.5094,-3.8056e-05,-0.0042744,-0.45334,-2.8514
2.6996,-0.44205,1.129,-2.2372,2.4656,-3.3895e-05,-0.0049103,-0.42866,-2.9329
2.7153,-0.42626,1.145,-2.2119,2.4183,-2.9578e-05,-0.0056142,-0.40516,-3.0138
2.7311,-0.41048,1.161,-2.1868,2.3673,-2.5233e-05,-0.0063908,-0.3828,-3.094
2.7469,-0.39469,1.1771,-2.1617,2.3127,-2.0982e-05,-0.0072451,-0.36152,-3.1733
2.7627,-0.3789,1.1933,-2.1369,2.2545,-1.6936e-05,-0.0081821,-0.34129,-3.2516
2.7785,-0.36311,1.2095,-2.1122,2.1927,-1.3188e-05,-0.0092071,-0.32205,-3.3285
2.7943,-0.34732,1.2258,-2.0877,2.1273,-9.8198e-06,-0.010326,-0.30378,-3.4039
2.8101,-0.33154,1.2421,-2.0634,2.0585,-6.8947e-06,-0.011544,-0.28641,-3.4777
2.8259,-0.31575,1.2585,-2.0394,1.9861,-4.4596e-06,-0.012867,-0.26993,-3.5495
2.8416,-0.29996,1.275,-2.0156,1.9104,-2.5449e-06,-0.014301,-0.25428,-3.6193
2.8574,-0.28417,1.2916,-1.992,1.8314,-1.1641e-06,-0.015854,-0.23942,-3.6868
2.8732,-0.26839,1.3082,-1.9687,1.7492,-3.1533e-07,-0.017531,-0.22533,-3.7519
2.889,-0.2526,1.3249,-1.9456,1.6639,1.8365e-08,-0.01934,-0.21197,-3.8144
2.9048,-0.23681,1.3418,-1.9228,1.5755,-1.3275e-07,-0.021287,-0.1993,-3.874
2.9206,-0.22102,1.3587,-1.9002,1.4843,-7.2648e-07,-0.023381,-0.18728,-3.9306
2.9364,-0.20524,1.3758,-1.8779,1.3904,-1.7104e-06,-0.025629,-0.1759,-3.9841
2.9522,-0.18945,1.3929,-1.8558,1.2939,-3.0238e-06,-0.02804,-0.16512,-4.0343
2.9679,-0.17366,1.4102,-1.834,1.195,-4.5996e-06,-0.030622,-0.15491,-4.0811
2.9837,-0.15788,1.4276,-1.8125,1.0938,-6.3664e-06,-0.033385,-0.14524,-4.1243
2.9995,-0.14209,1.4451,-1.7912,0.99051,-8.2507e-06,-0.036337,-0.13609,-4.1638
3.0153,-0.1263,1.4628,-1.7701,0.88535,-1.0178e-05,-0.03949,-0.12743,-4.1994
3.0311,-0.11051,1.4806,-1.7493,0.77848,-1.2078e-05,-0.042852,-0.11924,-4.2311
3.0469,-0.094726,1.4986,-1.7287,0.67011,-1.388e-05,-0.046436,-0.1115,-4.2588
3.0627,-0.078938,1.5168,-1.7084,0.56044,-1.5521e-05,-0.050253,-0.10418,-4.2823
3.0784,-0.063151,1.5351,-1.6883,0.44967,-1.6946e-05,-0.054314,-0.097267,-4.3017
3.0942,-0.047363,1.5535,-1.6684,0.33803,-1.8107e-05,-0.058632,-0.090737,-4.3168
3.11,-0.031575,1.5722,-1.6488,0.22572,-1.8964e-05,-0.063221,-0.084571,-4.3277
3.1258,-0.015788,1.5911,-1.6293,0.11297,-1.949e-05,-0.068094,-0.078754,-4.3342
3.1416,-4.3468e-16,1.6101,-1.6101,0,-1.9667e-05,-0.073267,-0.073267,-4.3364


==> Figs/data/dd_Legendren4_Adv_Gaussian_e1.csv <==
Kref,c_r1,c_r2,c_r3,c_r4,c_i1,c_i2,c_i3,c_i4
2.5e-06,-1.4323e-05,-1.5173,1.5173,2.5198e-06,-3.2558,-0.034552,-0.034554,-0.0023226
0.015789,-0.090431,-1.5028,1.532,0.015914,-3.2541,-0.031156,-0.038192,-0.0023155
0.031576,-0.18068,-1.4883,1.5467,0.031825,-3.2491,-0.027991,-0.042083,-0.0022942
0.047363,-0.27058,-1.4739,1.5615,0.047735,-3.2408,-0.025046,-0.046241,-0.0022589
0.06315,-0.35998,-1.4595,1.5764,0.063642,-3.2292,-0.022311,-0.050678,-0.0022102
0.078937,-0.4487,-1.4452,1.5914,0.079547,-3.2144,-0.019777,-0.055406,-0.0021485
0.094724,-0.53658,-1.431,1.6065,0.095449,-3.1963,-0.017434,-0.060442,-0.0020746
0.11051,-0.62347,-1.4168,1.6217,0.11135,-3.1751,-0.015273,-0.065799,-0.0019894
0.1263,-0.7092,-1.4026,1.637,0.12724,-3.1508,-0.013286,-0.071493,-0.001894
0.14208,-0.79362,-1.3885,1.6525,0.14313,-3.1235,-0.011465,-0.077541,-0.0017894
0.15787,-0.87658,-1.3744,1.668,0.15901,-3.0933,-0.0098022,-0.083961,-0.001677
0.17366,-0.95796,-1.3603,1.6837,0.17489,-3.0602,-0.0082895,-0.09077,-0.001558
0.18945,-1.0376,-1.3463,1.6995,0.19076,-3.0243,-0.0069197,-0.097988,-0.0014339
0.20523,-1.1154,-1.3322,1.7155,0.20663,-2.9859,-0.0056858,-0.10563,-0.0013061
0.22102,-1.1912,-1.3182,1.7315,0.22249,-2.9449,-0.0045809,-0.11373,-0.0011762
0.23681,-1.2649,-1.3041,1.7477,0.23835,-2.9015,-0.0035981,-0.1223,-0.0010457
0.25259,-1.3364,-1.2901,1.764,0.2542,-2.8558,-0.0027309,-0.13136,-0.00091627
0.26838,-1.4057,-1.276,1.7805,0.27005,-2.8079,-0.0019728,-0.14095,-0.00078931
0.28417,-1.4725,-1.2619,1.797,0.28589,-2.7581,-0.0013174,-0.15108,-0.00066638
0.29995,-1.5369,-1.2478,1.8137,0.30172,-2.7063,-0.00075842,-0.16177,-0.00054895
0.31574,-1.5987,-1.2337,1.8305,0.31756,-2.6529,-0.00028967,-0.17307,-0.00043842
0.33153,-1.658,-1.2195,1.8474,0.33339,-2.5978,9.5e-05,-0.185,-0.0003361
0.34731,-1.7146,-1.2053,1.8644,0.34921,-2.5413,0.00040166,-0.19758,-0.00024323
0.3631,-1.7686,-1.191,1.8814,0.36504,-2.4835,0.00063635,-0.21085,-0.00016091
0.37889,-1.8198,-1.1767,1.8986,0.38086,-2.4246,0.00080505,-0.22484,-9.0127e-05
0.39467,-1.8682,-1.1624,1.9158,0.39668,-2.3647,0.00091369,-0.23958,-3.1732e-05
0.41046,-1.914,-1.148,1.9331,0.4125,-2.304,0.00096814,-0.2551,1.3582e-05
0.42625,-1.9569,-1.1335,1.9504,0.42831,-2.2425,0.00097421,-0.27145,4.528e-05
0.44204,-1.9971,-1.119,1.9677,0.44413,-2.1806,0.00093766,-0.28865,6.3001e-05
0.45782,-2.0346,-1.1044,1.9851,0.45995,-2.1183,0.00086413,-0.30674,6.6563e-05
0.47361,-2.0693,-1.0897,2.0024,0.47577,-2.0557,0.00075914,-0.32576,5.597e-05
0.4894,-2.1013,-1.075,2.0196,0.49159,-1.9931,0.00062812,-0.34574,3.1418e-05
0.50518,-2.1306,-1.0602,2.0368,0.50742,-1.9305,0.0004763,-0.36673,-6.7028e-06
0.52097,-2.1574,-1.0454,2.0538,0.52324,-1.868,0.00030874,-0.38876,-5.7805e-05
0.53676,-2.1815,-1.0305,2.0708,0.53907,-1.8059,0.00013027,-0.41187,-0.00012111
0.55254,-2.2032,-1.0155,2.0875,0.5549,-1.7442,-5.4515e-05,-0.4361,-0.00019564
0.56833,-2.2224,-1.0004,2.104,0.57073,-1.683,-0.00024132,-0.46148,-0.00028023
0.58412,-2.2392,-0.98532,2.1202,0.58656,-1.6225,-0.00042615,-0.48804,-0.00037355
0.5999,-2.2537,-0.97014,2.1362,0.60239,-1.5628,-0.00060535,-0.51584,-0.00047409
0.61569,-2.2659,-0.9549,2.1517,0.61822,-1.5039,-0.00077566,-0.54489,-0.00058018
0.63148,-2.276,-0.93961,2.1669,0.63405,-1.4459,-0.00093417,-0.57524,-0.00069003
0.64726,-2.2841,-0.92425,2.1815,0.64988,-1.389,-0.0010784,-0.60691,-0.00080172
0.66305,-2.2901,-0.90885,2.1957,0.6657,-1.3332,-0.0012063,-0.63993,-0.00091323
0.67884,-2.2942,-0.89339,2.2092,0.68152,-1.2785,-0.0013162,-0.67433,-0.0010225
0.69463,-2.2965,-0.87789,2.222,0.69733,-1.2251,-0.001407,-0.71013,-0.0011273
0.71041,-2.2971,-0.86234,2.2342,0.71314,-1.1729,-0.0014778,-0.74735,-0.0012257
0.7262,-2.2961,-0.84676,2.2455,0.72893,-1.1221,-0.0015283,-0.78601,-0.0013154
0.74199,-2.2935,-0.83113,2.2559,0.74471,-1.0726,-0.0015584,-0.82612,-0.0013944
0.75777,-2.2895,-0.81548,2.2653,0.76048,-1.0246,-0.0015687,-0.86768,-0.0014607
0.77356,-2.2841,-0.79979,2.2737,0.77622,-0.97795,-0.0015597,-0.9107,-0.0015126
0.78935,-2.2775,-0.78408,2.281,0.79194,-0.93275,-0.0015325,-0.95518,-0.0015483
0.80513,-2.2696,-0.76835,2.287,0.80764,-0.889,-0.0014885,-1.0011,-0.0015665
0.82092,-2.2607,-0.75259,2.2917,0.82331,-0.84671,-0.0014292,-1.0484,-0.001566
0.83671,-2.2508,-0.73682,2.295,0.83895,-0.80588,-0.0013563,-1.0972,-0.0015459
0.85249,-2.2399,-0.72103,2.2968,0.85456,-0.76649,-0.0012717,-1.1474,-0.0015056
0.86828,-2.2282,-0.70523,2.297,0.87013,-0.72856,-0.0011774,-1.1988,-0.0014449
0.88407,-2.2157,-0.68942,2.2956,0.88565,-0.69205,-0.0010756,-1.2516,-0.0013641
0.89985,-2.2025,-0.67361,2.2924,0.90113,-0.65695,-0.00096825,-1.3057,-0.0012636
0.91564,-2.1887,-0.65779,2.2873,0.91656,-0.62324,-0.0008576,-1.3609,-0.0011445
0.93143,-2.1743,-0.64196,2.2803,0.93194,-0.5909,-0.00074574,-1.4173,-0.0010082
0.94722,-2.1593,-0.62613,2.2713,0.94727,-0.5599,-0.00063473,-1.4748,-0.00085651
0.963,-2.144,-0.6103,2.2601,0.96253,-0.5302,-0.00052652,-1.5332,-0.00069177
0.97879,-2.1282,-0.59447,2.2467,0.97774,-0.50178,-0.00042299,-1.5926,-0.00051662
0.99458,-2.1121,-0.57864,2.2311,0.99288,-0.4746,-0.00032587,-1.6527,-0.00033417
1.0104,-2.0958,-0.56281,2.2131,1.008,-0.44863,-0.00023673,-1.7136,-0.00014788
1.0262,-2.0791,-0.54698,2.1927,1.023,-0.42384,-0.00015702,-1.775,3.8436e-05
1.0419,-2.0623,-0.53115,2.1698,1.0379,-0.40018,-8.7973e-05,-1.8369,0.00022062
1.0577,-2.0453,-0.51533,2.1443,1.0528,-0.37761,-3.0663e-05,-1.8992,0.00039422
1.0735,-2.0282,-0.4995,2.1163,1.0676,-0.35611,1.403e-05,-1.9618,0.00055453
1.0893,-2.011,-0.48368,2.0856,1.0824,-0.33562,4.5425e-05,-2.0244,0.00069659
1.1051,-1.9937,-0.46786,2.0522,1.0971,-0.31613,6.303e-05,-2.087,0.00081525
1.1209,-1.9764,-0.45204,2.0162,1.1117,-0.29757,6.6555e-05,-2.1495,0.00090518
1.1367,-1.9591,-0.43622,1.9773,1.1262,-0.27993,5.5899e-05,-2.2116,0.00096092
1.1524,-1.9417,-0.4204,1.9358,1.1407,-0.26316,3.1152e-05,-2.2733,0.00097686
1.1682,-1.9244,-0.40458,1.8914,1.1552,-0.24723,-7.4131e-06,-2.3344,0.00094731
1.184,-1.9072,-0.38876,1.8443,1.1696,-0.23211,-5.9348e-05,-2.3948,0.00086648
1.1998,-1.89,-0.37294,1.7945,1.1839,-0.21775,-0.00012404,-2.4542,0.00072854
1.2156,-1.8729,-0.35712,1.7419,1.1982,-0.20412,-0.0002007,-2.5126,0.00052758
1.2314,-1.8558,-0.3413,1.6866,1.2124,-0.1912,-0.00028843,-2.5697,0.00025763
1.2472,-1.8389,-0.32547,1.6287,1.2266,-0.17895,-0.00038618,-2.6255,-8.7296e-05
1.263,-1.8221,-0.30964,1.5681,1.2408,-0.16734,-0.00049276,-2.6798,-0.00051326
1.2787,-1.8053,-0.2938,1.505,1.2549,-0.15635,-0.00060692,-2.7324,-0.0010264
1.2945,-1.7887,-0.27796,1.4394,1.269,-0.14594,-0.00072727,-2.7833,-0.0016328
1.3103,-1.7722,-0.26212,1.3713,1.2831,-0.13609,-0.00085241,-2.8321,-0.0023388
1.3261,-1.7559,-0.24627,1.3009,1.2971,-0.12677,-0.00098082,-2.8789,-0.0031507
1.3419,-1.7396,-0.23042,1.2283,1.3112,-0.11795,-0.001111,-2.9235,-0.0040749
1.3577,-1.7235,-0.21456,1.1535,1.3252,-0.10962,-0.0012413,-2.9657,-0.0051179
1.3735,-1.7075,-0.19869,1.0767,1.3393,-0.10175,-0.0013704,-3.0054,-0.0062865
1.3892,-1.6916,-0.18282,0.99798,1.3533,-0.094325,-0.0014965,-3.0426,-0.0075875
1.405,-1.6759,-0.16695,0.91746,1.3674,-0.087314,-0.0016182,-3.0771,-0.0090279
1.4208,-1.6602,-0.15107,0.83527,1.3815,-0.080702,-0.0017341,-3.1088,-0.010615
1.4366,-1.6447,-0.13518,0.75156,1.3956,-0.07447,-0.0018428,-3.1375,-0.012356
1.4524,-1.6294,-0.11929,0.66647,1.4097,-0.068601,-0.001943,-3.1634,-0.014259
1.4682,-1.6141,-0.10339,0.58014,1.4239,-0.063078,-0.0020334,-3.1861,-0.016332
1.484,-1.5989,-0.087494,0.49274,1.4381,-0.057884,-0.002113,-3.2057,-0.018582
1.4998,-1.5839,-0.071591,0.40441,1.4524,-0.053004,-0.0021809,-3.2222,-0.02102
1.5155,-1.5689,-0.055685,0.31533,1.4667,-0.048423,-0.0022362,-3.2354,-0.023654
1.5313,-1.5541,-0.039776,0.22566,1.4811,-0.044127,-0.0022783,-3.2454,-0.026492
1.5471,-1.5393,-0.023866,0.13556,1.4955,-0.040104,-0.0023066,-3.252,-0.029546
1.5629,-1.5246,-0.0079546,0.045212,1.51,-0.036341,-0.0023209,-3.2554,-0.032826
1.5787,-1.51,0.0079571,-0.045226,1.5246,-0.032825,-0.0023209,-3.2554,-0.036341
1.5945,-1.4955,0.023869,-0.13558,1.5393,-0.029546,-0.0023066,-3.252,-0.040105
1.6103,-1.4811,0.039779,-0.22568,1.5541,-0.026492,-0.0022783,-3.2454,-0.044128
1.6261,-1.4667,0.055687,-0.31535,1.5689,-0.023653,-0.0022362,-3.2354,-0.048423
1.6418,-1.4524,0.071594,-0.40443,1.5839,-0.02102,-0.0021809,-3.2222,-0.053004
1.6576,-1.4381,0.087497,-0.49275,1.5989,-0.018582,-0.002113,-3.2057,-0.057885
1.6734,-1.4239,0.1034,-0.58015,1.6141,-0.016331,-0.0020334,-3.1861,-0.063079
1.6892,-1.4097,0.11929,-0.66648,1.6294,-0.014259,-0.0019429,-3.1633,-0.068602
1.705,-1.3956,0.13518,-0.75157,1.6447,-0.012356,-0.0018428,-3.1375,-0.074471
1.7208,-1.3815,0.15107,-0.83529,1.6602,-0.010615,-0.0017341,-3.1088,-0.080703
1.7366,-1.3674,0.16695,-0.91747,1.6759,-0.0090276,-0.0016182,-3.0771,-0.087315
1.7523,-1.3533,0.18283,-0.998,1.6916,-0.0075873,-0.0014965,-3.0426,-0.094326
1.7681,-1.3393,0.1987,-1.0767,1.7075,-0.0062863,-0.0013703,-3.0054,-0.10176
1.7839,-1.3252,0.21456,-1.1535,1.7235,-0.0051177,-0.0012413,-2.9657,-0.10962
1.7997,-1.3112,0.23042,-1.2283,1.7396,-0.0040747,-0.001111,-2.9235,-0.11795
1.8155,-1.2971,0.24627,-1.3009,1.7559,-0.0031505,-0.0009808,-2.8789,-0.12677
1.8313,-1.2831,0.26212,-1.3713,1.7722,-0.0023387,-0.00085239,-2.8321,-0.13609
1.8471,-1.269,0.27797,-1.4394,1.7887,-0.0016327,-0.00072726,-2.7832,-0.14594
1.8629,-1.2549,0.29381,-1.505,1.8053,-0.0010263,-0.0006069,-2.7324,-0.15635
1.8786,-1.2407,0.30964,-1.5681,1.8221,-0.00051319,-0.00049274,-2.6798,-0.16735
1.8944,-1.2266,0.32547,-1.6287,1.8389,-8.7235e-05,-0.00038616,-2.6255,-0.17895
1.9102,-1.2124,0.3413,-1.6866,1.8558,0.00025768,-0.00028842,-2.5697,-0.1912
1.926,-1.1982,0.35712,-1.7419,1.8729,0.00052761,-0.00020069,-2.5126,-0.20412
1.9418,-1.1839,0.37294,-1.7945,1.89,0.00072857,-0.00012402,-2.4542,-0.21775
1.9576,-1.1696,0.38877,-1.8444,1.9072,0.0008665,-5.9338e-05,-2.3948,-0.23211
1.9734,-1.1552,0.40458,-1.8914,1.9244,0.00094732,-7.4059e-06,-2.3344,-0.24724
1.9892,-1.1407,0.4204,-1.9358,1.9417,0.00097686,3.1157e-05,-2.2733,-0.26317
2.0049,-1.1262,0.43622,-1.9774,1.9591,0.00096091,5.5902e-05,-2.2116,-0.27994
2.0207,-1.1117,0.45204,-2.0162,1.9764,0.00090517,6.6556e-05,-2.1495,-0.29758
2.0365,-1.0971,0.46786,-2.0523,1.9937,0.00081523,6.3029e-05,-2.087,-0.31613
2.0523,-1.0824,0.48368,-2.0856,2.011,0.00069657,4.5421e-05,-2.0244,-0.33563
2.0681,-1.0676,0.4995,-2.1163,2.0282,0.0005545,1.4024e-05,-1.9618,-0.35611
2.0839,-1.0528,0.51533,-2.1443,2.0453,0.00039419,-3.0672e-05,-1.8992,-0.37761
2.0997,-1.0379,0.53115,-2.1698,2.0623,0.00022059,-8.7983e-05,-1.8369,-0.40018
2.1154,-1.023,0.54698,-2.1927,2.0791,3.8407e-05,-0.00015703,-1.775,-0.42384
2.1312,-1.008,0.56281,-2.2131,2.0958,-0.00014791,-0.00023675,-1.7135,-0.44864
2.147,-0.99288,0.57864,-2.2311,2.1122,-0.0003342,-0.00032588,-1.6527,-0.47461
2.1628,-0.97774,0.59447,-2.2467,2.1282,-0.00051665,-0.00042301,-1.5926,-0.50178
2.1786,-0.96253,0.6103,-2.2601,2.144,-0.00069179,-0.00052654,-1.5332,-0.5302
2.1944,-0.94726,0.62613,-2.2713,2.1593,-0.00085654,-0.00063475,-1.4748,-0.5599
2.2102,-0.93194,0.64196,-2.2803,2.1743,-0.0010082,-0.00074576,-1.4173,-0.59091
2.226,-0.91656,0.65779,-2.2873,2.1887,-0.0011445,-0.00085762,-1.3609,-0.62325
2.2417,-0.90113,0.67361,-2.2924,2.2025,-0.0012636,-0.00096826,-1.3057,-0.65696
2.2575,-0.88565,0.68943,-2.2956,2.2157,-0.0013641,-0.0010756,-1.2516,-0.69205
2.2733,-0.87012,0.70524,-2.297,2.2282,-0.0014449,-0.0011774,-1.1988,-0.72856
2.2891,-0.85456,0.72103,-2.2968,2.2399,-0.0015056,-0.0012717,-1.1473,-0.7665
2.3049,-0.83895,0.73682,-2.295,2.2508,-0.0015459,-0.0013563,-1.0972,-0.80588
2.3207,-0.82331,0.75259,-2.2917,2.2607,-0.001566,-0.0014292,-1.0484,-0.84672
2.3365,-0.80764,0.76835,-2.287,2.2696,-0.0015665,-0.0014885,-1.0011,-0.88901
2.3522,-0.79194,0.78408,-2.2809,2.2775,-0.0015483,-0.0015325,-0.95517,-0.93275
2.368,-0.77622,0.7998,-2.2737,2.2841,-0.0015126,-0.0015597,-0.9107,-0.97795
2.3838,-0.76047,0.81548,-2.2653,2.2895,-0.0014607,-0.0015687,-0.86768,-1.0246
2.3996,-0.74471,0.83114,-2.2559,2.2935,-0.0013943,-0.0015584,-0.82611,-1.0727
2.4154,-0.72893,0.84676,-2.2455,2.2961,-0.0013153,-0.0015283,-0.78601,-1.1221
2.4312,-0.71314,0.86235,-2.2342,2.2971,-0.0012257,-0.0014778,-0.74735,-1.1729
2.447,-0.69733,0.87789,-2.222,2.2965,-0.0011273,-0.001407,-0.71013,-1.2251
2.4628,-0.68152,0.89339,-2.2092,2.2942,-0.0010225,-0.0013162,-0.67433,-1.2785
2.4785,-0.6657,0.90885,-2.1956,2.2901,-0.00091321,-0.0012063,-0.63993,-1.3332
2.4943,-0.64987,0.92426,-2.1815,2.2841,-0.0008017,-0.0010784,-0.6069,-1.389
2.5101,-0.63405,0.93961,-2.1669,2.276,-0.00069001,-0.00093414,-0.57523,-1.4459
2.5259,-0.61822,0.9549,-2.1517,2.2659,-0.00058016,-0.00077563,-0.54489,-1.5039
2.5417,-0.60239,0.97014,-2.1362,2.2537,-0.00047407,-0.00060533,-0.51583,-1.5628
2.5575,-0.58655,0.98532,-2.1202,2.2392,-0.00037353,-0.00042612,-0.48804,-1.6225
2.5733,-0.57072,1.0004,-2.104,2.2224,-0.00028022,-0.00024129,-0.46147,-1.683
2.5891,-0.55489,1.0155,-2.0875,2.2032,-0.00019562,-5.4485e-05,-0.43609,-1.7442
2.6048,-0.53907,1.0305,-2.0708,2.1815,-0.0001211,0.0001303,-0.41187,-1.8059
2.6206,-0.52324,1.0454,-2.0538,2.1574,-5.7796e-05,0.00030877,-0.38876,-1.868
2.6364,-0.50741,1.0602,-2.0368,2.1306,-6.6958e-06,0.00047633,-0.36673,-1.9305
2.6522,-0.49159,1.075,-2.0196,2.1013,3.1423e-05,0.00062814,-0.34574,-1.9931
2.668,-0.47577,1.0897,-2.0024,2.0693,5.5973e-05,0.00075916,-0.32576,-2.0557
2.6838,-0.45995,1.1044,-1.9851,2.0345,6.6563e-05,0.00086414,-0.30674,-2.1183
2.6996,-0.44413,1.119,-1.9677,1.9971,6.2999e-05,0.00093767,-0.28864,-2.1806
2.7153,-0.42831,1.1335,-1.9504,1.9569,4.5276e-05,0.00097422,-0.27144,-2.2426
2.7311,-0.41249,1.148,-1.9331,1.914,1.3576e-05,0.00096813,-0.2551,-2.304
2.7469,-0.39667,1.1624,-1.9158,1.8682,-3.174e-05,0.00091367,-0.23957,-2.3647
2.7627,-0.38085,1.1767,-1.8986,1.8198,-9.0137e-05,0.00080503,-0.22483,-2.4246
2.7785,-0.36503,1.191,-1.8814,1.7686,-0.00016092,0.00063632,-0.21085,-2.4835
2.7943,-0.34921,1.2053,-1.8644,1.7146,-0.00024324,0.00040162,-0.19758,-2.5413
2.8101,-0.33338,1.2195,-1.8474,1.658,-0.00033612,9.4946e-05,-0.185,-2.5978
2.8259,-0.31755,1.2337,-1.8305,1.5987,-0.00043843,-0.00028973,-0.17307,-2.6529
2.8416,-0.30172,1.2478,-1.8137,1.5369,-0.00054897,-0.0007585,-0.16177,-2.7063
2.8574,-0.28589,1.2619,-1.797,1.4725,-0.0006664,-0.0013175,-0.15107,-2.7581
2.8732,-0.27004,1.276,-1.7805,1.4056,-0.00078933,-0.0019729,-0.14095,-2.8079
2.889,-0.2542,1.2901,-1.764,1.3364,-0.00091629,-0.002731,-0.13136,-2.8558
2.9048,-0.23835,1.3041,-1.7477,1.2649,-0.0010458,-0.0035983,-0.1223,-2.9015
2.9206,-0.22249,1.3182,-1.7315,1.1912,-0.0011762,-0.004581,-0.11373,-2.9449
2.9364,-0.20663,1.3322,-1.7155,1.1154,-0.0013061,-0.005686,-0.10563,-2.9859
2.9522,-0.19076,1.3463,-1.6995,1.0376,-0.0014339,-0.0069199,-0.097986,-3.0244
2.9679,-0.17489,1.3604,-1.6837,0.95794,-0.001558,-0.0082897,-0.090769,-3.0602
2.9837,-0.15901,1.3744,-1.668,0.87657,-0.001677,-0.0098025,-0.08396,-3.0933
2.9995,-0.14313,1.3885,-1.6525,0.7936,-0.0017894,-0.011466,-0.07754,-3.1235
3.0153,-0.12724,1.4026,-1.637,0.70918,-0.001894,-0.013287,-0.071492,-3.1508
3.0311,-0.11134,1.4168,-1.6217,0.62345,-0.0019895,-0.015273,-0.065798,-3.1751
3.0469,-0.095446,1.431,-1.6065,0.53657,-0.0020746,-0.017434,-0.060441,-3.1963
3.0627,-0.079544,1.4452,-1.5914,0.44869,-0.0021485,-0.019777,-0.055406,-3.2144
3.0784,-0.06364,1.4595,-1.5764,0.35997,-0.0022102,-0.022312,-0.050677,-3.2292
3.0942,-0.047732,1.4739,-1.5615,0.27057,-0.0022589,-0.025047,-0.04624,-3.2408
3.11,-0.031823,1.4883,-1.5467,0.18066,-0.0022942,-0.027992,-0.042083,-3.2491
3.1258,-0.015912,1.5028,-1.5319,0.090417,-0.0023155,-0.031157,-0.038191,-3.2541
3.1416,2.0367e-17,1.5173,-1.5173,1.3951e-15,-0.0023226,-0.034553,-0.034553,-3.2558


==> Figs/data/dd_Legendren4_Adv_Gaussian_e1_5.csv <==
Kref,c_r1,c_r2,c_r3,c_r4,c_i1,c_i2,c_i3,c_i4
2.5e-06,-9.7263e-06,-1.3648,1.3648,2.7184e-06,-2.1848,-0.035407,-0.035408,-0.021947
0.015789,-0.061411,-1.3559,1.3738,0.017168,-2.1838,-0.031432,-0.039579,-0.021901
0.031576,-0.12271,-1.3468,1.3827,0.034326,-2.1808,-0.027647,-0.043953,-0.021765
0.047363,-0.18379,-1.3378,1.3917,0.051471,-2.1759,-0.024047,-0.048536,-0.021539
0.06315,-0.24455,-1.3287,1.4006,0.068595,-2.1691,-0.020625,-0.053336,-0.021226
0.078937,-0.30489,-1.3196,1.4094,0.085693,-2.1604,-0.017376,-0.058361,-0.020829
0.094724,-0.3647,-1.3104,1.4183,0.10276,-2.1497,-0.014296,-0.063618,-0.020353
0.11051,-0.4239,-1.3012,1.4271,0.11979,-2.1372,-0.011381,-0.069117,-0.0198
0.1263,-0.48237,-1.292,1.436,0.13677,-2.1228,-0.0086254,-0.074867,-0.019178
0.14208,-0.54003,-1.2827,1.4448,0.15371,-2.1066,-0.0060257,-0.080878,-0.018491
0.15787,-0.59678,-1.2733,1.4536,0.1706,-2.0887,-0.0035782,-0.087159,-0.017746
0.17366,-0.65254,-1.2639,1.4624,0.18744,-2.069,-0.0012794,-0.093721,-0.016949
0.18945,-0.70724,-1.2544,1.4711,0.20422,-2.0477,0.00087423,-0.10058,-0.016107
0.20523,-0.76078,-1.2449,1.4799,0.22095,-2.0248,0.0028858,-0.10774,-0.015227
0.22102,-0.81311,-1.2353,1.4886,0.23762,-2.0003,0.0047582,-0.11521,-0.014315
0.23681,-0.86415,-1.2256,1.4973,0.25423,-1.9743,0.0064946,-0.12302,-0.013379
0.25259,-0.91383,-1.2158,1.506,0.27078,-1.9469,0.0080975,-0.13117,-0.012424
0.26838,-0.96212,-1.2059,1.5146,0.28728,-1.9181,0.0095699,-0.13968,-0.011458
0.28417,-1.0089,-1.1959,1.5232,0.30372,-1.888,0.010914,-0.14856,-0.010486
0.29995,-1.0543,-1.1859,1.5318,0.3201,-1.8568,0.012133,-0.15782,-0.0095145
0.31574,-1.098,-1.1757,1.5403,0.33644,-1.8244,0.01323,-0.16749,-0.0085486
0.33153,-1.1402,-1.1654,1.5488,0.35272,-1.7909,0.014206,-0.17759,-0.0075933
0.34731,-1.1808,-1.155,1.5572,0.36895,-1.7564,0.015065,-0.18811,-0.0066534
0.3631,-1.2198,-1.1445,1.5655,0.38513,-1.7211,0.015809,-0.1991,-0.0057331
0.37889,-1.2571,-1.1339,1.5738,0.40127,-1.685,0.016442,-0.21056,-0.0048359
0.39467,-1.2928,-1.1231,1.5819,0.41736,-1.6481,0.016967,-0.22251,-0.0039653
0.41046,-1.3268,-1.1122,1.59,0.43342,-1.6107,0.017387,-0.23497,-0.0031238
0.42625,-1.3591,-1.1011,1.5979,0.44944,-1.5726,0.017705,-0.24797,-0.0023137
0.44204,-1.3897,-1.0899,1.6057,0.46542,-1.5341,0.017926,-0.26152,-0.0015367
0.45782,-1.4187,-1.0785,1.6134,0.48136,-1.4953,0.018053,-0.27564,-0.00079384
0.47361,-1.4461,-1.067,1.6209,0.49728,-1.4561,0.018092,-0.29035,-8.5884e-05
0.4894,-1.4718,-1.0553,1.6282,0.51316,-1.4168,0.018047,-0.30568,0.0005871
0.50518,-1.496,-1.0434,1.6353,0.52901,-1.3773,0.017923,-0.32165,0.0012255
0.52097,-1.5185,-1.0314,1.6421,0.54483,-1.3377,0.017726,-0.33828,0.0018302
0.53676,-1.5395,-1.0192,1.6488,0.56062,-1.2982,0.017461,-0.35558,0.0024027
0.55254,-1.5591,-1.0068,1.6551,0.57638,-1.2589,0.017136,-0.37359,0.0029448
0.56833,-1.5771,-0.99418,1.6612,0.59211,-1.2197,0.016756,-0.39231,0.0034588
0.58412,-1.5937,-0.98141,1.667,0.60781,-1.1807,0.016329,-0.41178,0.0039475
0.5999,-1.6089,-0.96846,1.6723,0.62348,-1.1421,0.015861,-0.43201,0.004414
0.61569,-1.6227,-0.95533,1.6774,0.6391,-1.1039,0.01536,-0.45302,0.0048618
0.63148,-1.6352,-0.94201,1.682,0.6547,-1.0662,0.014832,-0.47483,0.0052946
0.64726,-1.6465,-0.92852,1.6861,0.67024,-1.0289,0.014284,-0.49745,0.0057163
0.66305,-1.6565,-0.91485,1.6898,0.68575,-0.99222,0.013724,-0.5209,0.0061309
0.67884,-1.6654,-0.90101,1.693,0.7012,-0.95614,0.013157,-0.54519,0.0065425
0.69463,-1.6731,-0.887,1.6956,0.71659,-0.92073,0.012589,-0.57034,0.0069552
0.71041,-1.6798,-0.87284,1.6976,0.73192,-0.88602,0.012025,-0.59634,0.0073726
0.7262,-1.6854,-0.85852,1.699,0.74718,-0.85205,0.01147,-0.62321,0.0077985
0.74199,-1.69,-0.84406,1.6997,0.76236,-0.81884,0.010927,-0.65095,0.0082358
0.75777,-1.6937,-0.82947,1.6998,0.77745,-0.78643,0.010399,-0.67956,0.0086872
0.77356,-1.6965,-0.81474,1.699,0.79245,-0.75484,0.0098882,-0.70904,0.0091546
0.78935,-1.6984,-0.7999,1.6975,0.80734,-0.72409,0.0093946,-0.73937,0.0096393
0.80513,-1.6995,-0.78496,1.6952,0.82212,-0.69418,0.0089187,-0.77054,0.010142
0.82092,-1.6998,-0.76991,1.692,0.83678,-0.66514,0.0084595,-0.80254,0.010661
0.83671,-1.6994,-0.75477,1.6878,0.85131,-0.63697,0.0080154,-0.83535,0.011197
0.85249,-1.6984,-0.73955,1.6827,0.8657,-0.60966,0.0075842,-0.86895,0.011747
0.86828,-1.6967,-0.72426,1.6766,0.87994,-0.58323,0.007163,-0.90329,0.012306
0.88407,-1.6943,-0.7089,1.6694,0.89403,-0.55765,0.0067484,-0.93836,0.012873
0.89985,-1.6914,-0.69347,1.6611,0.90795,-0.53294,0.0063367,-0.97411,0.013441
0.91564,-1.688,-0.678,1.6516,0.92171,-0.50907,0.0059241,-1.0105,0.014005
0.93143,-1.6841,-0.66247,1.641,0.93529,-0.48603,0.0055065,-1.0475,0.01456
0.94722,-1.6797,-0.6469,1.6291,0.9487,-0.46382,0.0050797,-1.085,0.015099
0.963,-1.6749,-0.63129,1.6159,0.96192,-0.44241,0.0046399,-1.123,0.015614
0.97879,-1.6697,-0.61564,1.6014,0.97496,-0.4218,0.0041832,-1.1614,0.0161
0.99458,-1.6641,-0.59996,1.5856,0.98782,-0.40195,0.003706,-1.2002,0.016548
1.0104,-1.6582,-0.58425,1.5682,1.0005,-0.38285,0.003205,-1.2393,0.016953
1.0262,-1.652,-0.5685,1.5495,1.013,-0.36449,0.0026773,-1.2785,0.017306
1.0419,-1.6455,-0.55272,1.5292,1.0253,-0.34684,0.0021203,-1.318,0.017602
1.0577,-1.6387,-0.53692,1.5074,1.0374,-0.32988,0.0015319,-1.3575,0.017833
1.0735,-1.6317,-0.52108,1.4841,1.0494,-0.31358,0.00091042,-1.397,0.017994
1.0893,-1.6245,-0.50522,1.4592,1.0612,-0.29794,0.00025481,-1.4365,0.01808
1.1051,-1.6171,-0.48932,1.4326,1.0728,-0.28292,-0.00043565,-1.4757,0.018084
1.1209,-1.6096,-0.47339,1.4044,1.0842,-0.2685,-0.0011611,-1.5148,0.018001
1.1367,-1.6018,-0.45743,1.3746,1.0955,-0.25467,-0.0019212,-1.5534,0.017827
1.1524,-1.594,-0.44143,1.3431,1.1067,-0.2414,-0.0027149,-1.5917,0.017558
1.1682,-1.586,-0.42539,1.31,1.1176,-0.22867,-0.003541,-1.6295,0.01719
1.184,-1.5779,-0.40932,1.2751,1.1285,-0.21647,-0.0043973,-1.6667,0.016718
1.1998,-1.5697,-0.3932,1.2386,1.1392,-0.20477,-0.0052816,-1.7032,0.016139
1.2156,-1.5614,-0.37704,1.2005,1.1498,-0.19355,-0.0061908,-1.7389,0.015451
1.2314,-1.553,-0.36083,1.1607,1.1603,-0.18279,-0.0071214,-1.7738,0.01465
1.2472,-1.5446,-0.34458,1.1193,1.1706,-0.17248,-0.0080695,-1.8078,0.013732
1.263,-1.5361,-0.32827,1.0763,1.1808,-0.1626,-0.0090307,-1.8407,0.012696
1.2787,-1.5275,-0.31191,1.0318,1.1909,-0.15314,-0.01,-1.8726,0.011539
1.2945,-1.5189,-0.2955,0.9857,1.2009,-0.14407,-0.010973,-1.9032,0.010258
1.3103,-1.5103,-0.27903,0.93814,1.2109,-0.13537,-0.011942,-1.9327,0.0088495
1.3261,-1.5017,-0.26251,0.88915,1.2207,-0.12705,-0.012904,-1.9608,0.0073122
1.3419,-1.493,-0.24593,0.83878,1.2304,-0.11907,-0.01385,-1.9875,0.0056428
1.3577,-1.4842,-0.22929,0.78709,1.2401,-0.11143,-0.014775,-2.0127,0.0038387
1.3735,-1.4755,-0.21259,0.73415,1.2497,-0.10412,-0.015672,-2.0365,0.0018971
1.3892,-1.4668,-0.19584,0.68002,1.2592,-0.09711,-0.016533,-2.0586,-0.00018513
1.405,-1.458,-0.17903,0.62478,1.2686,-0.090403,-0.017354,-2.0791,-0.002411
1.4208,-1.4492,-0.16216,0.56851,1.278,-0.083982,-0.018125,-2.0979,-0.0047838
1.4366,-1.4404,-0.14525,0.51129,1.2873,-0.077838,-0.018842,-2.115,-0.0073069
1.4524,-1.4316,-0.12828,0.45321,1.2966,-0.071959,-0.019498,-2.1302,-0.0099841
1.4682,-1.4227,-0.11127,0.39437,1.3058,-0.066336,-0.020086,-2.1437,-0.012819
1.484,-1.4139,-0.094227,0.33485,1.315,-0.060958,-0.020601,-2.1553,-0.015816
1.4998,-1.405,-0.077144,0.27476,1.3242,-0.055818,-0.021038,-2.165,-0.01898
1.5155,-1.3961,-0.060032,0.2142,1.3333,-0.050907,-0.021394,-2.1728,-0.022314
1.5313,-1.3872,-0.042897,0.15326,1.3423,-0.046217,-0.021663,-2.1786,-0.025825
1.5471,-1.3783,-0.025744,0.092064,1.3513,-0.041739,-0.021845,-2.1825,-0.029517
1.5629,-1.3693,-0.0085816,0.030702,1.3603,-0.037468,-0.021936,-2.1845,-0.033396
1.5787,-1.3603,0.0085844,-0.030712,1.3693,-0.033396,-0.021936,-2.1845,-0.037468
1.5945,-1.3513,0.025747,-0.092073,1.3783,-0.029517,-0.021845,-2.1825,-0.04174
1.6103,-1.3423,0.042899,-0.15327,1.3872,-0.025825,-0.021663,-2.1786,-0.046217
1.6261,-1.3333,0.060035,-0.21421,1.3961,-0.022314,-0.021393,-2.1728,-0.050908
1.6418,-1.3242,0.077147,-0.27477,1.405,-0.018979,-0.021038,-2.165,-0.055819
1.6576,-1.315,0.094229,-0.33486,1.4139,-0.015816,-0.020601,-2.1553,-0.060959
1.6734,-1.3058,0.11128,-0.39438,1.4227,-0.012819,-0.020086,-2.1437,-0.066337
1.6892,-1.2966,0.12829,-0.45322,1.4316,-0.0099836,-0.019497,-2.1302,-0.07196
1.705,-1.2873,0.14525,-0.5113,1.4404,-0.0073065,-0.018842,-2.1149,-0.077839
1.7208,-1.278,0.16216,-0.56852,1.4492,-0.0047834,-0.018125,-2.0979,-0.083983
1.7366,-1.2686,0.17903,-0.62479,1.458,-0.0024106,-0.017354,-2.0791,-0.090404
1.7523,-1.2592,0.19584,-0.68003,1.4668,-0.00018479,-0.016533,-2.0586,-0.097111
1.7681,-1.2497,0.21259,-0.73415,1.4755,0.0018974,-0.015671,-2.0364,-0.10412
1.7839,-1.2401,0.22929,-0.7871,1.4843,0.003839,-0.014775,-2.0127,-0.11143
1.7997,-1.2304,0.24593,-0.83879,1.493,0.0056431,-0.01385,-1.9875,-0.11907
1.8155,-1.2207,0.26251,-0.88916,1.5017,0.0073124,-0.012903,-1.9608,-0.12705
1.8313,-1.2109,0.27904,-0.93815,1.5103,0.0088498,-0.011942,-1.9327,-0.13538
1.8471,-1.2009,0.29551,-0.98571,1.5189,0.010258,-0.010973,-1.9032,-0.14407
1.8629,-1.1909,0.31192,-1.0318,1.5275,0.011539,-0.01,-1.8725,-0.15314
1.8786,-1.1808,0.32828,-1.0763,1.5361,0.012696,-0.0090306,-1.8407,-0.16261
1.8944,-1.1706,0.34458,-1.1193,1.5446,0.013732,-0.0080694,-1.8077,-0.17249
1.9102,-1.1602,0.36084,-1.1607,1.553,0.01465,-0.0071212,-1.7738,-0.18279
1.926,-1.1498,0.37704,-1.2005,1.5614,0.015451,-0.0061906,-1.7389,-0.19355
1.9418,-1.1392,0.3932,-1.2387,1.5697,0.016139,-0.0052815,-1.7032,-0.20477
1.9576,-1.1285,0.40932,-1.2751,1.5779,0.016718,-0.0043972,-1.6667,-0.21647
1.9734,-1.1176,0.4254,-1.31,1.586,0.01719,-0.0035408,-1.6295,-0.22867
1.9892,-1.1067,0.44143,-1.3431,1.594,0.017558,-0.0027148,-1.5917,-0.2414
2.0049,-1.0955,0.45743,-1.3746,1.6018,0.017827,-0.001921,-1.5534,-0.25467
2.0207,-1.0842,0.47339,-1.4044,1.6096,0.018001,-0.001161,-1.5148,-0.2685
2.0365,-1.0728,0.48932,-1.4326,1.6171,0.018084,-0.00043554,-1.4757,-0.28292
2.0523,-1.0612,0.50522,-1.4592,1.6245,0.01808,0.00025491,-1.4365,-0.29794
2.0681,-1.0494,0.52108,-1.4841,1.6317,0.017994,0.00091052,-1.397,-0.31358
2.0839,-1.0374,0.53692,-1.5074,1.6387,0.017833,0.001532,-1.3575,-0.32988
2.0997,-1.0253,0.55273,-1.5292,1.6455,0.017602,0.0021203,-1.318,-0.34684
2.1154,-1.013,0.5685,-1.5495,1.652,0.017306,0.0026774,-1.2785,-0.36449
2.1312,-1.0005,0.58425,-1.5682,1.6582,0.016953,0.0032051,-1.2392,-0.38286
2.147,-0.98782,0.59996,-1.5856,1.6641,0.016548,0.0037061,-1.2002,-0.40195
2.1628,-0.97496,0.61565,-1.6014,1.6697,0.0161,0.0041833,-1.1614,-0.4218
2.1786,-0.96192,0.63129,-1.6159,1.6749,0.015614,0.00464,-1.123,-0.44242
2.1944,-0.94869,0.6469,-1.6291,1.6797,0.015099,0.0050798,-1.085,-0.46382
2.2102,-0.93529,0.66247,-1.641,1.6841,0.01456,0.0055065,-1.0475,-0.48604
2.226,-0.92171,0.678,-1.6517,1.688,0.014005,0.0059242,-1.0105,-0.50907
2.2417,-0.90795,0.69348,-1.6611,1.6914,0.013441,0.0063368,-0.9741,-0.53294
2.2575,-0.89403,0.7089,-1.6694,1.6943,0.012873,0.0067484,-0.93835,-0.55766
2.2733,-0.87994,0.72426,-1.6766,1.6967,0.012306,0.007163,-0.90329,-0.58323
2.2891,-0.8657,0.73956,-1.6827,1.6984,0.011746,0.0075843,-0.86894,-0.60967
2.3049,-0.85131,0.75478,-1.6878,1.6994,0.011197,0.0080155,-0.83535,-0.63697
2.3207,-0.83678,0.76991,-1.692,1.6998,0.010661,0.0084595,-0.80254,-0.66515
2.3365,-0.82212,0.78496,-1.6952,1.6995,0.010142,0.0089188,-0.77053,-0.69419
2.3522,-0.80734,0.79991,-1.6975,1.6984,0.0096393,0.0093947,-0.73936,-0.72409
2.368,-0.79245,0.81475,-1.699,1.6965,0.0091545,0.0098883,-0.70903,-0.75484
2.3838,-0.77745,0.82947,-1.6998,1.6937,0.0086871,0.010399,-0.67956,-0.78644
2.3996,-0.76235,0.84406,-1.6997,1.69,0.0082357,0.010927,-0.65095,-0.81884
2.4154,-0.74717,0.85852,-1.699,1.6854,0.0077984,0.01147,-0.62321,-0.85205
2.4312,-0.73192,0.87284,-1.6976,1.6798,0.0073726,0.012025,-0.59634,-0.88603
2.447,-0.71659,0.887,-1.6956,1.6731,0.0069551,0.012589,-0.57033,-0.92074
2.4628,-0.70119,0.90101,-1.693,1.6654,0.0065425,0.013157,-0.54519,-0.95615
2.4785,-0.68574,0.91485,-1.6898,1.6565,0.0061308,0.013724,-0.5209,-0.99222
2.4943,-0.67024,0.92852,-1.6861,1.6465,0.0057162,0.014284,-0.49745,-1.0289
2.5101,-0.65469,0.94201,-1.682,1.6352,0.0052945,0.014832,-0.47483,-1.0662
2.5259,-0.6391,0.95533,-1.6774,1.6227,0.0048618,0.01536,-0.45302,-1.1039
2.5417,-0.62347,0.96846,-1.6723,1.6089,0.004414,0.015861,-0.43201,-1.1421
2.5575,-0.60781,0.98141,-1.667,1.5937,0.0039474,0.016329,-0.41178,-1.1807
2.5733,-0.59211,0.99418,-1.6612,1.5771,0.0034587,0.016756,-0.39231,-1.2197
2.5891,-0.57638,1.0068,-1.6551,1.5591,0.0029447,0.017136,-0.37358,-1.2589
2.6048,-0.56062,1.0192,-1.6488,1.5395,0.0024026,0.017461,-0.35558,-1.2983
2.6206,-0.54483,1.0314,-1.6421,1.5185,0.0018301,0.017726,-0.33827,-1.3377
2.6364,-0.52901,1.0434,-1.6353,1.496,0.0012254,0.017923,-0.32165,-1.3773
2.6522,-0.51315,1.0553,-1.6282,1.4718,0.00058699,0.018047,-0.30568,-1.4168
2.668,-0.49727,1.067,-1.6209,1.4461,-8.5993e-05,0.018092,-0.29035,-1.4561
2.6838,-0.48136,1.0785,-1.6134,1.4187,-0.00079396,0.018053,-0.27563,-1.4953
2.6996,-0.46541,1.0899,-1.6057,1.3897,-0.0015368,0.017926,-0.26151,-1.5341
2.7153,-0.44943,1.1011,-1.5979,1.3591,-0.0023138,0.017705,-0.24797,-1.5726
2.7311,-0.43342,1.1122,-1.59,1.3267,-0.0031239,0.017387,-0.23497,-1.6107
2.7469,-0.41736,1.1231,-1.5819,1.2928,-0.0039654,0.016967,-0.22251,-1.6481
2.7627,-0.40127,1.1339,-1.5738,1.2571,-0.0048361,0.016442,-0.21056,-1.685
2.7785,-0.38513,1.1445,-1.5655,1.2198,-0.0057332,0.015809,-0.1991,-1.7211
2.7943,-0.36894,1.155,-1.5572,1.1808,-0.0066536,0.015065,-0.18811,-1.7565
2.8101,-0.35271,1.1654,-1.5488,1.1402,-0.0075935,0.014206,-0.17758,-1.7909
2.8259,-0.33643,1.1757,-1.5403,1.098,-0.0085487,0.013229,-0.16749,-1.8244
2.8416,-0.3201,1.1859,-1.5318,1.0543,-0.0095147,0.012133,-0.15782,-1.8568
2.8574,-0.30372,1.196,-1.5232,1.0089,-0.010486,0.010914,-0.14855,-1.888
2.8732,-0.28728,1.2059,-1.5146,0.96211,-0.011458,0.0095697,-0.13967,-1.9181
2.889,-0.27078,1.2158,-1.506,0.91383,-0.012424,0.0080973,-0.13117,-1.9469
2.9048,-0.25423,1.2256,-1.4973,0.86414,-0.013379,0.0064943,-0.12302,-1.9743
2.9206,-0.23762,1.2353,-1.4886,0.8131,-0.014315,0.0047579,-0.11521,-2.0003
2.9364,-0.22095,1.2449,-1.4799,0.76078,-0.015227,0.0028854,-0.10773,-2.0248
2.9522,-0.20422,1.2544,-1.4711,0.70723,-0.016107,0.0008739,-0.10058,-2.0477
2.9679,-0.18744,1.2639,-1.4624,0.65254,-0.016949,-0.0012797,-0.09372,-2.069
2.9837,-0.1706,1.2733,-1.4536,0.59677,-0.017746,-0.0035786,-0.087158,-2.0887
2.9995,-0.15371,1.2827,-1.4448,0.54002,-0.018491,-0.0060261,-0.080877,-2.1066
3.0153,-0.13677,1.292,-1.436,0.48236,-0.019178,-0.0086258,-0.074866,-2.1228
3.0311,-0.11979,1.3012,-1.4271,0.42389,-0.0198,-0.011381,-0.069116,-2.1372
3.0469,-0.10276,1.3104,-1.4183,0.3647,-0.020353,-0.014297,-0.063617,-2.1497
3.0627,-0.085691,1.3196,-1.4094,0.30488,-0.020829,-0.017377,-0.05836,-2.1604
3.0784,-0.068593,1.3287,-1.4006,0.24454,-0.021226,-0.020625,-0.053335,-2.1691
3.0942,-0.051468,1.3378,-1.3917,0.18378,-0.021539,-0.024047,-0.048535,-2.1759
3.11,-0.034323,1.3468,-1.3827,0.1227,-0.021765,-0.027648,-0.043952,-2.1808
3.1258,-0.017165,1.3559,-1.3738,0.061401,-0.021902,-0.031433,-0.039578,-2.1838
3.1416,-2.5738e-16,1.3648,-1.3648,6.9757e-16,-0.021947,-0.035408,-0.035408,-2.1848


==> Figs/data/dd_Legendren4_Adv_Gaussian_e2.csv <==
Kref,c_r1,c_r2,c_r3,c_r4,c_i1,c_i2,c_i3,c_i4
2.5e-06,-6.2043e-06,-1.1001,3.1783e-06,1.1001,-1.4419,-0.06659,-0.081293,-0.066592
0.015789,-0.039171,-1.0962,0.020068,1.1039,-1.4415,-0.060762,-0.081132,-0.072583
0.031576,-0.078255,-1.0922,0.040098,1.1076,-1.4404,-0.055092,-0.08065,-0.078741
0.047363,-0.11718,-1.0881,0.060064,1.1112,-1.4386,-0.049576,-0.079856,-0.08507
0.06315,-0.15587,-1.084,0.079933,1.1147,-1.436,-0.044211,-0.078761,-0.091577
0.078937,-0.19424,-1.0797,0.09968,1.1181,-1.4327,-0.038993,-0.077382,-0.098267
0.094724,-0.23224,-1.0754,0.11928,1.1215,-1.4287,-0.033919,-0.075739,-0.10515
0.11051,-0.2698,-1.0709,0.13871,1.1247,-1.4239,-0.028986,-0.073854,-0.11222
0.1263,-0.30685,-1.0664,0.15796,1.1278,-1.4183,-0.024192,-0.071748,-0.11949
0.14208,-0.34334,-1.0618,0.17702,1.1308,-1.4119,-0.019535,-0.069446,-0.12698
0.15787,-0.37923,-1.0571,0.19588,1.1337,-1.4048,-0.015012,-0.066971,-0.13468
0.17366,-0.41447,-1.0523,0.21453,1.1365,-1.3969,-0.010622,-0.064345,-0.1426
0.18945,-0.44902,-1.0474,0.23297,1.1392,-1.3881,-0.0063631,-0.061589,-0.15076
0.20523,-0.48284,-1.0424,0.2512,1.1418,-1.3786,-0.0022341,-0.058721,-0.15916
0.22102,-0.5159,-1.0374,0.26923,1.1442,-1.3684,0.001766,-0.055761,-0.16781
0.23681,-0.54818,-1.0322,0.28705,1.1466,-1.3573,0.0056379,-0.052722,-0.17672
0.25259,-0.57965,-1.027,0.30467,1.1488,-1.3455,0.0093823,-0.049618,-0.18589
0.26838,-0.61029,-1.0216,0.3221,1.1509,-1.333,0.012999,-0.04646,-0.19535
0.28417,-0.64007,-1.0161,0.33934,1.1528,-1.3197,0.016489,-0.043258,-0.2051
0.29995,-0.66899,-1.0106,0.35639,1.1547,-1.3058,0.019852,-0.04002,-0.21515
0.31574,-0.69702,-1.0049,0.37326,1.1564,-1.2911,0.023087,-0.036751,-0.22551
0.33153,-0.72416,-0.99917,0.38996,1.158,-1.2759,0.026194,-0.033456,-0.23619
0.34731,-0.75039,-0.99331,0.40648,1.1594,-1.26,0.029173,-0.03014,-0.24721
0.3631,-0.77571,-0.98734,0.42282,1.1607,-1.2435,0.032021,-0.026804,-0.25858
0.37889,-0.80011,-0.98126,0.43899,1.1619,-1.2265,0.034738,-0.02345,-0.2703
0.39467,-0.82359,-0.97508,0.45498,1.1629,-1.209,0.037323,-0.020079,-0.28238
0.41046,-0.84615,-0.96878,0.47079,1.1638,-1.1909,0.039774,-0.016694,-0.29484
0.42625,-0.86778,-0.96237,0.48643,1.1645,-1.1724,0.042089,-0.013294,-0.30769
0.44204,-0.8885,-0.95584,0.50187,1.1652,-1.1535,0.044267,-0.0098817,-0.32093
0.45782,-0.9083,-0.94919,0.51712,1.1657,-1.1342,0.046305,-0.0064593,-0.33457
0.47361,-0.92719,-0.94242,0.53216,1.166,-1.1146,0.048202,-0.0030298,-0.34861
0.4894,-0.94518,-0.93553,0.547,1.1663,-1.0946,0.049954,0.00040249,-0.36306
0.50518,-0.96228,-0.92851,0.56162,1.1664,-1.0744,0.051559,0.003832,-0.37791
0.52097,-0.9785,-0.92136,0.576,1.1663,-1.0539,0.053014,0.0072516,-0.39317
0.53676,-0.99385,-0.91408,0.59015,1.1662,-1.0332,0.054318,0.010653,-0.40883
0.55254,-1.0084,-0.90666,0.60406,1.1659,-1.0122,0.055467,0.014026,-0.42489
0.56833,-1.022,-0.89911,0.61771,1.1654,-0.99118,0.056457,0.01736,-0.44133
0.58412,-1.0349,-0.89141,0.6311,1.1649,-0.97,0.057287,0.020642,-0.45815
0.5999,-1.0469,-0.88356,0.64422,1.1641,-0.94872,0.057954,0.02386,-0.47534
0.61569,-1.0582,-0.87557,0.65708,1.1632,-0.92737,0.058453,0.027,-0.49289
0.63148,-1.0688,-0.86742,0.66967,1.1621,-0.90597,0.058783,0.030048,-0.51078
0.64726,-1.0786,-0.85911,0.68198,1.1608,-0.88457,0.058941,0.032992,-0.52899
0.66305,-1.0877,-0.85064,0.69403,1.1593,-0.86317,0.058924,0.035819,-0.54752
0.67884,-1.0961,-0.842,0.70582,1.1575,-0.8418,0.05873,0.038517,-0.56634
0.69463,-1.1038,-0.83318,0.71734,1.1555,-0.82049,0.058356,0.041075,-0.58545
0.71041,-1.111,-0.82419,0.72861,1.1531,-0.79926,0.057802,0.043484,-0.60482
0.7262,-1.1175,-0.81501,0.73963,1.1505,-0.77812,0.057064,0.045735,-0.62444
0.74199,-1.1235,-0.80564,0.75041,1.1475,-0.7571,0.056143,0.047822,-0.64431
0.75777,-1.1289,-0.79608,0.76095,1.1441,-0.73621,0.055038,0.049737,-0.66439
0.77356,-1.1339,-0.78631,0.77126,1.1404,-0.71547,0.05375,0.051477,-0.68468
0.78935,-1.1383,-0.77633,0.78135,1.1361,-0.6949,0.05228,0.053038,-0.70516
0.80513,-1.1423,-0.76613,0.79122,1.1315,-0.67451,0.050629,0.054418,-0.72582
0.82092,-1.1459,-0.7557,0.80089,1.1263,-0.65432,0.0488,0.055614,-0.74664
0.83671,-1.149,-0.74505,0.81035,1.1206,-0.63434,0.046799,0.056627,-0.7676
0.85249,-1.1519,-0.73415,0.81963,1.1143,-0.6146,0.044629,0.057456,-0.78868
0.86828,-1.1543,-0.72301,0.82871,1.1075,-0.5951,0.042298,0.058102,-0.80987
0.88407,-1.1565,-0.71161,0.83761,1.1,-0.57585,0.039814,0.058566,-0.83115
0.89985,-1.1584,-0.69996,0.84634,1.092,-0.55689,0.037184,0.05885,-0.85249
0.91564,-1.1601,-0.68804,0.85489,1.0832,-0.53821,0.03442,0.058955,-0.87387
0.93143,-1.1615,-0.67586,0.86328,1.0738,-0.51984,0.031533,0.058884,-0.89528
0.94722,-1.1627,-0.6634,0.87151,1.0636,-0.50179,0.028535,0.05864,-0.91668
0.963,-1.1637,-0.65068,0.87959,1.0527,-0.48407,0.02544,0.058224,-0.93805
0.97879,-1.1645,-0.63769,0.88751,1.041,-0.4667,0.022259,0.057641,-0.95937
0.99458,-1.1652,-0.62443,0.89528,1.0286,-0.44969,0.019007,0.056893,-0.98061
1.0104,-1.1657,-0.61091,0.9029,1.0153,-0.43306,0.015698,0.055982,-1.0017
1.0262,-1.166,-0.59713,0.91039,1.0012,-0.4168,0.012343,0.054912,-1.0227
1.0419,-1.1663,-0.5831,0.91774,0.98628,-0.40095,0.0089543,0.053685,-1.0435
1.0577,-1.1664,-0.56884,0.92496,0.97049,-0.38548,0.0055427,0.052305,-1.0642
1.0735,-1.1663,-0.55433,0.93204,0.95383,-0.37043,0.0021172,0.050774,-1.0845
1.0893,-1.1662,-0.53961,0.93899,0.93629,-0.35578,-0.0013145,0.049095,-1.1046
1.1051,-1.1659,-0.52466,0.94583,0.91785,-0.34153,-0.004746,0.047271,-1.1245
1.1209,-1.1654,-0.50951,0.95253,0.89851,-0.3277,-0.0081724,0.045303,-1.1439
1.1367,-1.1649,-0.49417,0.95912,0.87825,-0.31426,-0.01159,0.043195,-1.163
1.1524,-1.1642,-0.47863,0.96559,0.85707,-0.30122,-0.014996,0.040948,-1.1817
1.1682,-1.1634,-0.46291,0.97195,0.83498,-0.28856,-0.018389,0.038565,-1.2
1.184,-1.1624,-0.447,0.97819,0.81196,-0.27629,-0.021767,0.036047,-1.2178
1.1998,-1.1613,-0.43092,0.98432,0.78802,-0.26439,-0.02513,0.033395,-1.2351
1.2156,-1.1601,-0.41467,0.99034,0.76316,-0.25285,-0.028475,0.030612,-1.2518
1.2314,-1.1587,-0.39824,0.99625,0.73738,-0.24166,-0.031801,0.027699,-1.268
1.2472,-1.1572,-0.38163,1.0021,0.71069,-0.23081,-0.035107,0.024656,-1.2836
1.263,-1.1555,-0.36485,1.0078,0.68311,-0.22029,-0.038389,0.021485,-1.2985
1.2787,-1.1538,-0.34788,1.0134,0.65463,-0.21008,-0.041644,0.018186,-1.3128
1.2945,-1.1519,-0.33074,1.0189,0.62528,-0.20019,-0.044865,0.01476,-1.3264
1.3103,-1.1498,-0.31341,1.0243,0.59507,-0.19059,-0.048046,0.011206,-1.3393
1.3261,-1.1477,-0.29588,1.0296,0.56401,-0.18127,-0.051178,0.0075252,-1.3515
1.3419,-1.1454,-0.27816,1.0348,0.53214,-0.17223,-0.054251,0.003717,-1.3629
1.3577,-1.143,-0.26023,1.0399,0.49946,-0.16345,-0.057252,-0.00021893,-1.3736
1.3735,-1.1405,-0.24211,1.045,0.46601,-0.15493,-0.060168,-0.0042834,-1.3835
1.3892,-1.1379,-0.22377,1.0499,0.43182,-0.14665,-0.062982,-0.0084772,-1.3926
1.405,-1.1351,-0.20522,1.0547,0.39692,-0.13861,-0.065676,-0.012802,-1.4009
1.4208,-1.1323,-0.18647,1.0595,0.36136,-0.1308,-0.068229,-0.017258,-1.4085
1.4366,-1.1293,-0.16751,1.0641,0.32516,-0.12321,-0.070621,-0.021848,-1.4152
1.4524,-1.1263,-0.14836,1.0687,0.28838,-0.11583,-0.072827,-0.026573,-1.4212
1.4682,-1.1231,-0.12901,1.0732,0.25107,-0.10866,-0.074826,-0.031436,-1.4264
1.484,-1.1198,-0.10949,1.0776,0.21329,-0.10168,-0.076593,-0.036439,-1.4308
1.4998,-1.1164,-0.089819,1.0819,0.17509,-0.094897,-0.078106,-0.041585,-1.4345
1.5155,-1.113,-0.070007,1.0861,0.13655,-0.0883,-0.079345,-0.046876,-1.4374
1.5313,-1.1094,-0.050087,1.0902,0.097733,-0.081882,-0.080291,-0.052316,-1.4396
1.5471,-1.1058,-0.030084,1.0942,0.058719,-0.075639,-0.080931,-0.057909,-1.441
1.5629,-1.102,-0.010033,1.0982,0.019584,-0.069565,-0.081253,-0.063657,-1.4418
1.5787,-1.0982,0.010036,1.102,-0.019591,-0.063656,-0.081253,-0.069566,-1.4418
1.5945,-1.0942,0.030088,1.1058,-0.058725,-0.057908,-0.080931,-0.07564,-1.441
1.6103,-1.0902,0.05009,1.1094,-0.097739,-0.052315,-0.080291,-0.081883,-1.4396
1.6261,-1.0861,0.070011,1.113,-0.13655,-0.046875,-0.079345,-0.088301,-1.4374
1.6418,-1.0819,0.089822,1.1164,-0.1751,-0.041584,-0.078106,-0.094899,-1.4345
1.6576,-1.0776,0.1095,1.1198,-0.21329,-0.036438,-0.076593,-0.10168,-1.4308
1.6734,-1.0732,0.12902,1.1231,-0.25108,-0.031435,-0.074826,-0.10866,-1.4264
1.6892,-1.0687,0.14836,1.1263,-0.28839,-0.026572,-0.072827,-0.11583,-1.4212
1.705,-1.0641,0.16752,1.1293,-0.32516,-0.021847,-0.07062,-0.12321,-1.4152
1.7208,-1.0595,0.18647,1.1323,-0.36136,-0.017257,-0.068229,-0.1308,-1.4085
1.7366,-1.0547,0.20523,1.1351,-0.39693,-0.012801,-0.065676,-0.13861,-1.4009
1.7523,-1.0499,0.22377,1.1379,-0.43183,-0.0084765,-0.062982,-0.14665,-1.3926
1.7681,-1.0449,0.24211,1.1405,-0.46602,-0.0042827,-0.060168,-0.15493,-1.3835
1.7839,-1.0399,0.26024,1.143,-0.49946,-0.0002183,-0.057252,-0.16345,-1.3736
1.7997,-1.0348,0.27816,1.1454,-0.53214,0.0037176,-0.05425,-0.17223,-1.3629
1.8155,-1.0296,0.29588,1.1477,-0.56402,0.0075257,-0.051177,-0.18127,-1.3515
1.8313,-1.0243,0.31341,1.1498,-0.59507,0.011206,-0.048045,-0.19059,-1.3393
1.8471,-1.0189,0.33074,1.1519,-0.62529,0.01476,-0.044864,-0.20019,-1.3264
1.8629,-1.0134,0.34789,1.1538,-0.65464,0.018187,-0.041643,-0.21009,-1.3128
1.8786,-1.0078,0.36485,1.1555,-0.68311,0.021486,-0.038389,-0.22029,-1.2985
1.8944,-1.0021,0.38163,1.1572,-0.7107,0.024657,-0.035107,-0.23081,-1.2836
1.9102,-0.99625,0.39824,1.1587,-0.73738,0.027699,-0.031801,-0.24166,-1.268
1.926,-0.99034,0.41467,1.1601,-0.76316,0.030613,-0.028474,-0.25285,-1.2518
1.9418,-0.98432,0.43092,1.1613,-0.78802,0.033396,-0.025129,-0.26439,-1.2351
1.9576,-0.97819,0.44701,1.1624,-0.81196,0.036047,-0.021767,-0.27629,-1.2178
1.9734,-0.97194,0.46291,1.1634,-0.83498,0.038565,-0.018389,-0.28856,-1.2
1.9892,-0.96559,0.47863,1.1642,-0.85708,0.040949,-0.014996,-0.30122,-1.1817
2.0049,-0.95912,0.49417,1.1649,-0.87825,0.043195,-0.011589,-0.31426,-1.163
2.0207,-0.95253,0.50952,1.1654,-0.89851,0.045304,-0.0081719,-0.3277,-1.1439
2.0365,-0.94582,0.52467,1.1659,-0.91785,0.047271,-0.0047455,-0.34154,-1.1245
2.0523,-0.93899,0.53961,1.1662,-0.93629,0.049096,-0.001314,-0.35578,-1.1046
2.0681,-0.93204,0.55433,1.1663,-0.95384,0.050774,0.0021177,-0.37043,-1.0845
2.0839,-0.92495,0.56884,1.1664,-0.97049,0.052305,0.0055432,-0.38549,-1.0642
2.0997,-0.91774,0.58311,1.1663,-0.98628,0.053685,0.0089549,-0.40095,-1.0435
2.1154,-0.91039,0.59713,1.166,-1.0012,0.054912,0.012343,-0.41681,-1.0227
2.1312,-0.9029,0.61091,1.1657,-1.0153,0.055982,0.015698,-0.43306,-1.0017
2.147,-0.89528,0.62443,1.1652,-1.0286,0.056893,0.019008,-0.44969,-0.98061
2.1628,-0.8875,0.63769,1.1645,-1.041,0.057641,0.02226,-0.4667,-0.95937
2.1786,-0.87958,0.65068,1.1637,-1.0527,0.058224,0.02544,-0.48407,-0.93805
2.1944,-0.87151,0.66341,1.1627,-1.0636,0.05864,0.028536,-0.50179,-0.91667
2.2102,-0.86328,0.67586,1.1615,-1.0738,0.058884,0.031534,-0.51984,-0.89527
2.226,-0.85489,0.68804,1.1601,-1.0832,0.058955,0.034421,-0.53821,-0.87387
2.2417,-0.84634,0.69996,1.1584,-1.092,0.058849,0.037185,-0.55689,-0.85248
2.2575,-0.83761,0.71161,1.1565,-1.1,0.058566,0.039814,-0.57586,-0.83114
2.2733,-0.82871,0.72301,1.1543,-1.1075,0.058102,0.042299,-0.5951,-0.80987
2.2891,-0.81962,0.73415,1.1519,-1.1143,0.057456,0.04463,-0.6146,-0.78868
2.3049,-0.81035,0.74505,1.149,-1.1206,0.056627,0.046799,-0.63434,-0.76759
2.3207,-0.80089,0.7557,1.1459,-1.1263,0.055614,0.048801,-0.65432,-0.74664
2.3365,-0.79122,0.76613,1.1423,-1.1315,0.054417,0.050629,-0.67451,-0.72582
2.3522,-0.78134,0.77633,1.1383,-1.1361,0.053038,0.05228,-0.6949,-0.70516
2.368,-0.77126,0.78631,1.1339,-1.1404,0.051477,0.05375,-0.71547,-0.68468
2.3838,-0.76094,0.79608,1.1289,-1.1441,0.049737,0.055039,-0.73621,-0.66439
2.3996,-0.75041,0.80564,1.1235,-1.1475,0.047821,0.056143,-0.7571,-0.6443
2.4154,-0.73963,0.81501,1.1175,-1.1505,0.045735,0.057064,-0.77812,-0.62444
2.4312,-0.72861,0.82419,1.111,-1.1531,0.043484,0.057802,-0.79926,-0.60482
2.447,-0.71734,0.83318,1.1038,-1.1555,0.041075,0.058356,-0.8205,-0.58544
2.4628,-0.70582,0.842,1.0961,-1.1575,0.038517,0.05873,-0.84181,-0.56634
2.4785,-0.69403,0.85064,1.0877,-1.1593,0.035819,0.058924,-0.86317,-0.54751
2.4943,-0.68198,0.85911,1.0786,-1.1608,0.032992,0.058941,-0.88457,-0.52899
2.5101,-0.66966,0.86742,1.0688,-1.1621,0.030048,0.058783,-0.90598,-0.51077
2.5259,-0.65708,0.87557,1.0582,-1.1632,0.026999,0.058453,-0.92737,-0.49289
2.5417,-0.64422,0.88356,1.0469,-1.1641,0.023859,0.057954,-0.94872,-0.47534
2.5575,-0.63109,0.89141,1.0349,-1.1649,0.020642,0.057287,-0.97,-0.45815
2.5733,-0.6177,0.89911,1.022,-1.1654,0.017359,0.056457,-0.99119,-0.44133
2.5891,-0.60405,0.90666,1.0084,-1.1659,0.014026,0.055467,-1.0122,-0.42488
2.6048,-0.59015,0.91408,0.99385,-1.1662,0.010652,0.054318,-1.0332,-0.40883
2.6206,-0.576,0.92136,0.97849,-1.1663,0.0072511,0.053014,-1.0539,-0.39317
2.6364,-0.56161,0.92851,0.96227,-1.1664,0.0038314,0.051558,-1.0744,-0.37791
2.6522,-0.547,0.93553,0.94517,-1.1663,0.00040195,0.049953,-1.0946,-0.36305
2.668,-0.53216,0.94243,0.92718,-1.166,-0.0030303,0.048201,-1.1146,-0.34861
2.6838,-0.51712,0.94919,0.90829,-1.1657,-0.0064598,0.046305,-1.1342,-0.33457
2.6996,-0.50187,0.95584,0.88849,-1.1652,-0.0098822,0.044267,-1.1535,-0.32093
2.7153,-0.48642,0.96237,0.86778,-1.1645,-0.013294,0.042089,-1.1724,-0.30769
2.7311,-0.47079,0.96878,0.84614,-1.1638,-0.016694,0.039774,-1.1909,-0.29484
2.7469,-0.45498,0.97508,0.82359,-1.1629,-0.02008,0.037323,-1.209,-0.28238
2.7627,-0.43899,0.98127,0.80011,-1.1619,-0.02345,0.034738,-1.2265,-0.27029
2.7785,-0.42282,0.98734,0.7757,-1.1607,-0.026804,0.03202,-1.2435,-0.25857
2.7943,-0.40647,0.99331,0.75038,-1.1594,-0.03014,0.029172,-1.26,-0.24721
2.8101,-0.38996,0.99917,0.72415,-1.158,-0.033457,0.026194,-1.2759,-0.23619
2.8259,-0.37326,1.0049,0.69702,-1.1564,-0.036751,0.023087,-1.2911,-0.22551
2.8416,-0.35639,1.0106,0.66898,-1.1547,-0.04002,0.019852,-1.3058,-0.21515
2.8574,-0.33934,1.0161,0.64007,-1.1528,-0.043258,0.016489,-1.3197,-0.2051
2.8732,-0.3221,1.0216,0.61028,-1.1509,-0.04646,0.012999,-1.333,-0.19535
2.889,-0.30467,1.027,0.57965,-1.1488,-0.049618,0.0093817,-1.3455,-0.18589
2.9048,-0.28705,1.0322,0.54818,-1.1466,-0.052722,0.0056373,-1.3573,-0.17672
2.9206,-0.26922,1.0374,0.5159,-1.1442,-0.055761,0.0017654,-1.3684,-0.16781
2.9364,-0.2512,1.0424,0.48283,-1.1418,-0.058722,-0.0022347,-1.3786,-0.15916
2.9522,-0.23297,1.0474,0.44901,-1.1392,-0.061589,-0.0063637,-1.3881,-0.15076
2.9679,-0.21452,1.0523,0.41446,-1.1365,-0.064345,-0.010623,-1.3969,-0.1426
2.9837,-0.19588,1.0571,0.37922,-1.1337,-0.066971,-0.015013,-1.4048,-0.13468
2.9995,-0.17702,1.0618,0.34334,-1.1308,-0.069446,-0.019536,-1.4119,-0.12698
3.0153,-0.15796,1.0664,0.30684,-1.1278,-0.071748,-0.024193,-1.4183,-0.11949
3.0311,-0.13871,1.0709,0.26979,-1.1247,-0.073854,-0.028987,-1.4239,-0.11222
3.0469,-0.11928,1.0754,0.23224,-1.1215,-0.07574,-0.03392,-1.4287,-0.10514
3.0627,-0.099677,1.0797,0.19424,-1.1181,-0.077383,-0.038993,-1.4327,-0.098266
3.0784,-0.07993,1.084,0.15586,-1.1147,-0.078761,-0.044212,-1.436,-0.091576
3.0942,-0.060061,1.0881,0.11717,-1.1112,-0.079856,-0.049577,-1.4386,-0.085069
3.11,-0.040095,1.0922,0.078249,-1.1076,-0.08065,-0.055093,-1.4404,-0.07874
3.1258,-0.020064,1.0962,0.039165,-1.1039,-0.081132,-0.060763,-1.4415,-0.072582
3.1416,1.9799e-16,1.1001,3.4879e-16,-1.1001,-0.081293,-0.066591,-1.4419,-0.066591


==> Figs/data/dd_Legendren4_Adv_Polynomial.csv <==
Kref,c_r1,c_r2,c_r3,c_r4,c_i1,c_i2,c_i3,c_i4
2.5e-06,-1.9137e-05,1.6521,-1.6521,2.5e-06,-4.7892,-0.10539,-0.10539,7.4019e-17
0.015789,-0.12082,1.6732,-1.6313,0.015789,-4.7869,-0.11217,-0.098967,1.2966e-16
0.031576,-0.24139,1.6945,-1.6107,0.031576,-4.7798,-0.11932,-0.092884,-1.1993e-14
0.047363,-0.36148,1.7161,-1.5903,0.047363,-4.7681,-0.12686,-0.087123,-2.9333e-13
0.06315,-0.48086,1.738,-1.5702,0.06315,-4.7518,-0.13481,-0.081668,-2.9288e-12
0.078937,-0.5993,1.7601,-1.5503,0.078937,-4.7309,-0.14319,-0.076505,-1.7431e-11
0.094724,-0.71656,1.7825,-1.5305,0.094724,-4.7054,-0.15203,-0.07162,-7.481e-11
0.11051,-0.83242,1.8052,-1.511,0.11051,-4.6755,-0.16134,-0.067,-2.5621e-10
0.1263,-0.94667,1.8281,-1.4917,0.1263,-4.6413,-0.17115,-0.062632,-7.4381e-10
0.14208,-1.0591,1.8514,-1.4726,0.14208,-4.6028,-0.18149,-0.058505,-1.9031e-09
0.15787,-1.1695,1.875,-1.4537,0.15787,-4.5602,-0.19238,-0.054606,-4.4073e-09
0.17366,-1.2776,1.8988,-1.435,0.17366,-4.5135,-0.20384,-0.050925,-9.415e-09
0.18945,-1.3833,1.923,-1.4164,0.18945,-4.463,-0.21591,-0.047451,-1.8815e-08
0.20523,-1.4865,1.9474,-1.398,0.20523,-4.4088,-0.22862,-0.044175,-3.5547e-08
0.22102,-1.5868,1.9722,-1.3797,0.22102,-4.3509,-0.24199,-0.041087,-6.4027e-08
0.23681,-1.6842,1.9972,-1.3616,0.23681,-4.2897,-0.25606,-0.038178,-1.1066e-07
0.25259,-1.7786,2.0226,-1.3436,0.25259,-4.2252,-0.27086,-0.03544,-1.8451e-07
0.26838,-1.8697,2.0482,-1.3258,0.26838,-4.1577,-0.28643,-0.032863,-2.9805e-07
0.28417,-1.9575,2.0742,-1.3081,0.28417,-4.0874,-0.30281,-0.030441,-4.6814e-07
0.29995,-2.0418,2.1004,-1.2905,0.29995,-4.0143,-0.32002,-0.028166,-7.1709e-07
0.31574,-2.1226,2.1269,-1.2731,0.31574,-3.9388,-0.33812,-0.02603,-1.074e-06
0.33153,-2.1997,2.1537,-1.2557,0.33153,-3.8611,-0.35714,-0.024027,-1.576e-06
0.34731,-2.2731,2.1807,-1.2385,0.34731,-3.7813,-0.37712,-0.022151,-2.2703e-06
0.3631,-2.3427,2.208,-1.2214,0.3631,-3.6996,-0.39811,-0.020394,-3.2158e-06
0.37889,-2.4085,2.2355,-1.2044,0.37889,-3.6163,-0.42015,-0.018751,-4.485e-06
0.39467,-2.4705,2.2632,-1.1874,0.39468,-3.5316,-0.44329,-0.017217,-6.1667e-06
0.41046,-2.5285,2.2912,-1.1706,0.41046,-3.4456,-0.46757,-0.015784,-8.3682e-06
0.42625,-2.5827,2.3192,-1.1538,0.42625,-3.3587,-0.49304,-0.01445,-1.1218e-05
0.44204,-2.633,2.3475,-1.1371,0.44204,-3.271,-0.51975,-0.013207,-1.4869e-05
0.45782,-2.6794,2.3758,-1.1205,0.45783,-3.1826,-0.54775,-0.012052,-1.95e-05
0.47361,-2.722,2.4042,-1.1039,0.47362,-3.0939,-0.57709,-0.010979,-2.5324e-05
0.4894,-2.7607,2.4327,-1.0875,0.4894,-3.005,-0.60781,-0.0099844,-3.2584e-05
0.50518,-2.7957,2.4611,-1.071,0.50519,-2.916,-0.63997,-0.0090635,-4.1563e-05
0.52097,-2.8271,2.4895,-1.0547,0.52098,-2.8272,-0.67363,-0.0082122,-5.2584e-05
0.53676,-2.8548,2.5178,-1.0383,0.53678,-2.7388,-0.70882,-0.0074264,-6.6018e-05
0.55254,-2.8789,2.546,-1.0221,0.55257,-2.6509,-0.7456,-0.0067023,-8.2282e-05
0.56833,-2.8996,2.5739,-1.0059,0.56836,-2.5637,-0.78402,-0.0060363,-0.00010185
0.58412,-2.917,2.6016,-0.98968,0.58416,-2.4773,-0.82412,-0.0054248,-0.00012525
0.5999,-2.9311,2.6289,-0.97354,0.59995,-2.3919,-0.86595,-0.0048644,-0.00015307
0.61569,-2.942,2.6558,-0.95743,0.61575,-2.3076,-0.90956,-0.0043518,-0.00018598
0.63148,-2.9499,2.6822,-0.94136,0.63155,-2.2245,-0.95498,-0.0038839,-0.00022469
0.64726,-2.955,2.7081,-0.92531,0.64736,-2.1428,-1.0023,-0.0034577,-0.00027002
0.66305,-2.9572,2.7332,-0.9093,0.66317,-2.0626,-1.0514,-0.0030704,-0.00032283
0.67884,-2.9568,2.7577,-0.89331,0.67898,-1.9839,-1.1025,-0.0027193,-0.0003841
0.69463,-2.9539,2.7812,-0.87734,0.6948,-1.9068,-1.1555,-0.0024016,-0.00045486
0.71041,-2.9485,2.8038,-0.86139,0.71062,-1.8315,-1.2105,-0.0021151,-0.00053625
0.7262,-2.9409,2.8254,-0.84547,0.72645,-1.7579,-1.2675,-0.0018572,-0.00062951
0.74199,-2.9312,2.8457,-0.82955,0.74228,-1.6862,-1.3264,-0.0016257,-0.00073594
0.75777,-2.9195,2.8648,-0.81366,0.75813,-1.6164,-1.3874,-0.0014186,-0.00085698
0.77356,-2.906,2.8824,-0.79778,0.77398,-1.5485,-1.4504,-0.0012337,-0.00099416
0.78935,-2.8907,2.8985,-0.78191,0.78985,-1.4826,-1.5153,-0.0010693,-0.0011491
0.80513,-2.8738,2.913,-0.76605,0.80572,-1.4186,-1.5822,-0.00092342,-0.0013235
0.82092,-2.8554,2.9256,-0.7502,0.82161,-1.3567,-1.6511,-0.00079452,-0.0015193
0.83671,-2.8357,2.9363,-0.73436,0.83751,-1.2967,-1.7219,-0.00068096,-0.0017383
0.85249,-2.8147,2.945,-0.71853,0.85343,-1.2387,-1.7945,-0.00058129,-0.0019827
0.86828,-2.7927,2.9515,-0.7027,0.86937,-1.1827,-1.869,-0.00049413,-0.0022547
0.88407,-2.7696,2.9556,-0.68688,0.88533,-1.1287,-1.9452,-0.00041821,-0.0025565
0.89985,-2.7456,2.9573,-0.67107,0.9013,-1.0767,-2.023,-0.00035233,-0.0028906
0.91564,-2.7207,2.9564,-0.65526,0.91731,-1.0266,-2.1025,-0.00029542,-0.0032595
0.93143,-2.6952,2.9528,-0.63945,0.93334,-0.97837,-2.1835,-0.00024647,-0.0036659
0.94722,-2.6691,2.9463,-0.62365,0.94939,-0.93203,-2.2659,-0.00020455,-0.0041125
0.963,-2.6424,2.9369,-0.60785,0.96548,-0.88752,-2.3496,-0.00016884,-0.0046024
0.97879,-2.6153,2.9244,-0.59205,0.98161,-0.84481,-2.4345,-0.00013856,-0.0051385
0.99458,-2.5878,2.9087,-0.57625,0.99777,-0.80385,-2.5204,-0.00011303,-0.0057241
1.0104,-2.56,2.8897,-0.56046,1.014,-0.76459,-2.6072,-9.1617e-05,-0.0063625
1.0262,-2.5319,2.8673,-0.54467,1.0302,-0.727,-2.6948,-7.3764e-05,-0.0070571
1.0419,-2.5037,2.8413,-0.52888,1.0465,-0.69102,-2.783,-5.8971e-05,-0.0078115
1.0577,-2.4753,2.8119,-0.51309,1.0628,-0.6566,-2.8716,-4.6793e-05,-0.0086296
1.0735,-2.4469,2.7787,-0.4973,1.0792,-0.6237,-2.9605,-3.6837e-05,-0.0095153
1.0893,-2.4184,2.7418,-0.48151,1.0957,-0.59226,-3.0495,-2.8756e-05,-0.010473
1.1051,-2.39,2.7012,-0.46572,1.1122,-0.56224,-3.1383,-2.2247e-05,-0.011506
1.1209,-2.3616,2.6567,-0.44993,1.1288,-0.53358,-3.2269,-1.7048e-05,-0.012619
1.1367,-2.3333,2.6083,-0.43414,1.1454,-0.50623,-3.3149,-1.2932e-05,-0.013818
1.1524,-2.3052,2.5561,-0.41835,1.1622,-0.48015,-3.4023,-9.7024e-06,-0.015106
1.1682,-2.2772,2.5,-0.40257,1.179,-0.45528,-3.4888,-7.1945e-06,-0.016488
1.184,-2.2494,2.44,-0.38678,1.1959,-0.43158,-3.5741,-5.2677e-06,-0.017971
1.1998,-2.2217,2.3761,-0.37099,1.2129,-0.40899,-3.6582,-3.8045e-06,-0.019559
1.2156,-2.1943,2.3084,-0.3552,1.2299,-0.38749,-3.7407,-2.7073e-06,-0.021258
1.2314,-2.1672,2.2368,-0.33942,1.2471,-0.36701,-3.8214,-1.8956e-06,-0.023074
1.2472,-2.1403,2.1616,-0.32363,1.2644,-0.34751,-3.9003,-1.304e-06,-0.025013
1.263,-2.1136,2.0826,-0.30784,1.2818,-0.32896,-3.9769,-8.7983e-07,-0.027081
1.2787,-2.0872,2.0001,-0.29206,1.2993,-0.3113,-4.0512,-5.8105e-07,-0.029286
1.2945,-2.0612,1.914,-0.27627,1.3169,-0.29451,-4.1229,-3.7473e-07,-0.031634
1.3103,-2.0354,1.8245,-0.26048,1.3347,-0.27855,-4.1919,-2.3535e-07,-0.034132
1.3261,-2.0099,1.7318,-0.2447,1.3526,-0.26336,-4.2579,-1.4348e-07,-0.036789
1.3419,-1.9846,1.6359,-0.22891,1.3706,-0.24893,-4.3207,-8.4569e-08,-0.039612
1.3577,-1.9597,1.537,-0.21312,1.3888,-0.23521,-4.3803,-4.7965e-08,-0.042609
1.3735,-1.9351,1.4352,-0.19733,1.4071,-0.22218,-4.4363,-2.6025e-08,-0.04579
1.3892,-1.9108,1.3308,-0.18155,1.4256,-0.20979,-4.4888,-1.3409e-08,-0.049164
1.405,-1.8868,1.2238,-0.16576,1.4443,-0.19803,-4.5374,-6.4995e-09,-0.05274
1.4208,-1.8631,1.1145,-0.14997,1.4631,-0.18686,-4.582,-2.928e-09,-0.056529
1.4366,-1.8397,1.0031,-0.13419,1.4822,-0.17625,-4.6226,-1.2062e-09,-0.06054
1.4524,-1.8166,0.88974,-0.1184,1.5014,-0.16618,-4.659,-4.443e-10,-0.064787
1.4682,-1.7938,0.77465,-0.10261,1.5208,-0.15662,-4.691,-1.4174e-10,-0.069279
1.484,-1.7712,0.65806,-0.086827,1.5404,-0.14755,-4.7187,-3.7318e-11,-0.07403
1.4998,-1.749,0.54018,-0.07104,1.5602,-0.13894,-4.7419,-7.5059e-12,-0.079052
1.5155,-1.727,0.42125,-0.055253,1.5802,-0.13078,-4.7605,-1.0064e-12,-0.084359
1.5313,-1.7053,0.30148,-0.039466,1.6005,-0.12304,-4.7746,-6.8771e-14,-0.089965
1.5471,-1.6838,0.18112,-0.023679,1.6209,-0.11569,-4.7839,-1.0468e-15,-0.095886
1.5629,-1.6626,0.060408,-0.0078922,1.6417,-0.10873,-4.7886,4.5599e-16,-0.10214
1.5787,-1.6416,-0.060427,0.0078947,1.6626,-0.10214,-4.7886,4.5789e-17,-0.10873
1.5945,-1.6209,-0.18114,0.023682,1.6838,-0.095885,-4.7839,-1.4897e-15,-0.11569
1.6103,-1.6005,-0.3015,0.039468,1.7053,-0.089964,-4.7746,-6.7669e-14,-0.12304
1.6261,-1.5802,-0.42127,0.055255,1.727,-0.084358,-4.7605,-1.0069e-12,-0.13078
1.6418,-1.5602,-0.5402,0.071042,1.749,-0.079051,-4.7419,-7.5078e-12,-0.13895
1.6576,-1.5404,-0.65808,0.086829,1.7712,-0.074029,-4.7187,-3.7326e-11,-0.14755
1.6734,-1.5208,-0.77467,0.10262,1.7938,-0.069278,-4.691,-1.4176e-10,-0.15662
1.6892,-1.5014,-0.88975,0.1184,1.8166,-0.064786,-4.659,-4.4437e-10,-0.16618
1.705,-1.4822,-1.0031,0.13419,1.8397,-0.06054,-4.6226,-1.2063e-09,-0.17625
1.7208,-1.4631,-1.1145,0.14998,1.8631,-0.056528,-4.582,-2.9284e-09,-0.18686
1.7366,-1.4443,-1.2238,0.16576,1.8868,-0.052739,-4.5373,-6.5003e-09,-0.19803
1.7523,-1.4256,-1.3308,0.18155,1.9108,-0.049163,-4.4887,-1.341e-08,-0.2098
1.7681,-1.4071,-1.4352,0.19734,1.9351,-0.04579,-4.4363,-2.6027e-08,-0.22218
1.7839,-1.3888,-1.537,0.21312,1.9597,-0.042609,-4.3803,-4.797e-08,-0.23522
1.7997,-1.3706,-1.6359,0.22891,1.9847,-0.039611,-4.3207,-8.4576e-08,-0.24893
1.8155,-1.3526,-1.7318,0.2447,2.0099,-0.036788,-4.2579,-1.4349e-07,-0.26337
1.8313,-1.3347,-1.8245,0.26048,2.0354,-0.034132,-4.1919,-2.3537e-07,-0.27855
1.8471,-1.3169,-1.914,0.27627,2.0612,-0.031633,-4.1229,-3.7476e-07,-0.29452
1.8629,-1.2993,-2.0001,0.29206,2.0872,-0.029286,-4.0512,-5.8109e-07,-0.31131
1.8786,-1.2818,-2.0826,0.30785,2.1136,-0.027081,-3.9769,-8.7988e-07,-0.32896
1.8944,-1.2644,-2.1616,0.32363,2.1403,-0.025013,-3.9002,-1.3041e-06,-0.34751
1.9102,-1.2471,-2.2369,0.33942,2.1672,-0.023074,-3.8214,-1.8957e-06,-0.36701
1.926,-1.2299,-2.3084,0.35521,2.1943,-0.021258,-3.7407,-2.7074e-06,-0.38749
1.9418,-1.2129,-2.3761,0.37099,2.2217,-0.019559,-3.6582,-3.8047e-06,-0.409
1.9576,-1.1959,-2.44,0.38678,2.2494,-0.017971,-3.5741,-5.268e-06,-0.43158
1.9734,-1.179,-2.5,0.40257,2.2772,-0.016488,-3.4888,-7.1948e-06,-0.45528
1.9892,-1.1622,-2.5561,0.41836,2.3052,-0.015105,-3.4023,-9.7028e-06,-0.48015
2.0049,-1.1454,-2.6083,0.43414,2.3333,-0.013817,-3.3149,-1.2932e-05,-0.50624
2.0207,-1.1288,-2.6567,0.44993,2.3616,-0.012619,-3.2269,-1.7049e-05,-0.53358
2.0365,-1.1122,-2.7012,0.46572,2.39,-0.011506,-3.1383,-2.2248e-05,-0.56224
2.0523,-1.0957,-2.7418,0.48151,2.4184,-0.010472,-3.0494,-2.8757e-05,-0.59227
2.0681,-1.0792,-2.7787,0.4973,2.4469,-0.0095151,-2.9605,-3.6838e-05,-0.62371
2.0839,-1.0628,-2.8119,0.51309,2.4753,-0.0086295,-2.8716,-4.6795e-05,-0.65661
2.0997,-1.0465,-2.8414,0.52888,2.5037,-0.0078114,-2.783,-5.8973e-05,-0.69103
2.1154,-1.0302,-2.8673,0.54467,2.5319,-0.0070569,-2.6948,-7.3767e-05,-0.72701
2.1312,-1.014,-2.8897,0.56046,2.56,-0.0063624,-2.6072,-9.162e-05,-0.7646
2.147,-0.99777,-2.9087,0.57626,2.5878,-0.005724,-2.5204,-0.00011303,-0.80385
2.1628,-0.9816,-2.9244,0.59205,2.6153,-0.0051384,-2.4345,-0.00013857,-0.84482
2.1786,-0.96548,-2.9369,0.60785,2.6424,-0.0046023,-2.3496,-0.00016885,-0.88753
2.1944,-0.94939,-2.9463,0.62365,2.6691,-0.0041125,-2.2659,-0.00020456,-0.93204
2.2102,-0.93333,-2.9528,0.63945,2.6952,-0.0036658,-2.1835,-0.00024647,-0.97838
2.226,-0.9173,-2.9564,0.65526,2.7207,-0.0032594,-2.1025,-0.00029543,-1.0266
2.2417,-0.9013,-2.9573,0.67107,2.7456,-0.0028905,-2.023,-0.00035234,-1.0767
2.2575,-0.88532,-2.9556,0.68689,2.7696,-0.0025565,-1.9451,-0.00041822,-1.1288
2.2733,-0.86937,-2.9515,0.70271,2.7927,-0.0022547,-1.8689,-0.00049415,-1.1828
2.2891,-0.85343,-2.945,0.71853,2.8147,-0.0019827,-1.7945,-0.00058131,-1.2387
2.3049,-0.83751,-2.9363,0.73436,2.8357,-0.0017383,-1.7219,-0.00068098,-1.2967
2.3207,-0.82161,-2.9256,0.7502,2.8554,-0.0015192,-1.6511,-0.00079454,-1.3567
2.3365,-0.80572,-2.913,0.76605,2.8738,-0.0013235,-1.5822,-0.00092344,-1.4186
2.3522,-0.78984,-2.8985,0.78191,2.8907,-0.0011491,-1.5153,-0.0010693,-1.4826
2.368,-0.77398,-2.8824,0.79778,2.906,-0.00099413,-1.4504,-0.0012337,-1.5485
2.3838,-0.75813,-2.8648,0.81366,2.9195,-0.00085696,-1.3874,-0.0014186,-1.6164
2.3996,-0.74228,-2.8457,0.82956,2.9312,-0.00073592,-1.3264,-0.0016257,-1.6862
2.4154,-0.72645,-2.8254,0.84547,2.9409,-0.00062949,-1.2675,-0.0018572,-1.758
2.4312,-0.71062,-2.8038,0.8614,2.9485,-0.00053624,-1.2105,-0.0021151,-1.8315
2.447,-0.69479,-2.7812,0.87734,2.9539,-0.00045485,-1.1555,-0.0024017,-1.9068
2.4628,-0.67898,-2.7577,0.89331,2.9568,-0.00038409,-1.1025,-0.0027193,-1.9839
2.4785,-0.66316,-2.7332,0.9093,2.9572,-0.00032282,-1.0514,-0.0030705,-2.0626
2.4943,-0.64736,-2.7081,0.92532,2.955,-0.00027001,-1.0022,-0.0034578,-2.1428
2.5101,-0.63155,-2.6822,0.94136,2.9499,-0.00022469,-0.95497,-0.003884,-2.2245
2.5259,-0.61575,-2.6558,0.95743,2.942,-0.00018597,-0.90955,-0.0043518,-2.3076
2.5417,-0.59995,-2.6289,0.97354,2.9311,-0.00015307,-0.86595,-0.0048644,-2.3919
2.5575,-0.58415,-2.6016,0.98968,2.917,-0.00012525,-0.82412,-0.0054249,-2.4773
2.5733,-0.56836,-2.5739,1.0059,2.8996,-0.00010185,-0.78401,-0.0060364,-2.5637
2.5891,-0.55257,-2.546,1.0221,2.8789,-8.2279e-05,-0.7456,-0.0067024,-2.6509
2.6048,-0.53677,-2.5178,1.0384,2.8548,-6.6015e-05,-0.70881,-0.0074265,-2.7388
2.6206,-0.52098,-2.4895,1.0547,2.8271,-5.2582e-05,-0.67362,-0.0082123,-2.8273
2.6364,-0.50519,-2.4611,1.071,2.7957,-4.1561e-05,-0.63997,-0.0090637,-2.916
2.6522,-0.4894,-2.4327,1.0875,2.7607,-3.2583e-05,-0.60781,-0.0099846,-3.005
2.668,-0.47361,-2.4042,1.1039,2.722,-2.5323e-05,-0.57708,-0.010979,-3.0939
2.6838,-0.45782,-2.3758,1.1205,2.6794,-1.95e-05,-0.54774,-0.012052,-3.1826
2.6996,-0.44204,-2.3475,1.1371,2.633,-1.4868e-05,-0.51975,-0.013207,-3.271
2.7153,-0.42625,-2.3192,1.1538,2.5827,-1.1217e-05,-0.49304,-0.01445,-3.3587
2.7311,-0.41046,-2.2912,1.1706,2.5285,-8.3678e-06,-0.46757,-0.015785,-3.4457
2.7469,-0.39467,-2.2632,1.1874,2.4705,-6.1664e-06,-0.44329,-0.017217,-3.5316
2.7627,-0.37889,-2.2355,1.2044,2.4085,-4.4848e-06,-0.42015,-0.018751,-3.6163
2.7785,-0.3631,-2.208,1.2214,2.3427,-3.2156e-06,-0.39811,-0.020394,-3.6996
2.7943,-0.34731,-2.1807,1.2385,2.2731,-2.2702e-06,-0.37712,-0.022151,-3.7813
2.8101,-0.33152,-2.1537,1.2557,2.1997,-1.5759e-06,-0.35714,-0.024028,-3.8611
2.8259,-0.31574,-2.1269,1.2731,2.1226,-1.0739e-06,-0.33812,-0.02603,-3.9389
2.8416,-0.29995,-2.1004,1.2905,2.0418,-7.1704e-07,-0.32002,-0.028166,-4.0144
2.8574,-0.28416,-2.0742,1.3081,1.9575,-4.681e-07,-0.30281,-0.030441,-4.0874
2.8732,-0.26838,-2.0482,1.3258,1.8697,-2.9803e-07,-0.28643,-0.032863,-4.1577
2.889,-0.25259,-2.0226,1.3436,1.7786,-1.8449e-07,-0.27086,-0.03544,-4.2253
2.9048,-0.2368,-1.9972,1.3616,1.6842,-1.1065e-07,-0.25606,-0.038179,-4.2897
2.9206,-0.22102,-1.9722,1.3797,1.5868,-6.4021e-08,-0.24199,-0.041088,-4.3509
2.9364,-0.20523,-1.9474,1.398,1.4865,-3.5544e-08,-0.22861,-0.044176,-4.4088
2.9522,-0.18944,-1.923,1.4164,1.3833,-1.8813e-08,-0.21591,-0.047452,-4.463
2.9679,-0.17366,-1.8988,1.435,1.2776,-9.414e-09,-0.20384,-0.050926,-4.5135
2.9837,-0.15787,-1.875,1.4537,1.1695,-4.4068e-09,-0.19237,-0.054607,-4.5602
2.9995,-0.14208,-1.8514,1.4726,1.0591,-1.9029e-09,-0.18149,-0.058506,-4.6028
3.0153,-0.1263,-1.8281,1.4917,0.94665,-7.4369e-10,-0.17115,-0.062633,-4.6413
3.0311,-0.11051,-1.8052,1.511,0.8324,-2.5617e-10,-0.16134,-0.067001,-4.6755
3.0469,-0.094721,-1.7825,1.5305,0.71654,-7.4794e-11,-0.15203,-0.071621,-4.7054
3.0627,-0.078934,-1.7601,1.5503,0.59928,-1.7426e-11,-0.14319,-0.076506,-4.7309
3.0784,-0.063148,-1.738,1.5702,0.48084,-2.9284e-12,-0.13481,-0.081669,-4.7518
3.0942,-0.047361,-1.7161,1.5903,0.36146,-2.9341e-13,-0.12686,-0.087123,-4.7681
3.11,-0.031574,-1.6945,1.6107,0.24137,-1.1667e-14,-0.11932,-0.092885,-4.7798
3.1258,-0.015787,-1.6732,1.6313,0.12081,-1.5581e-16,-0.11217,-0.098968,-4.7869
3.1416,-1.7368e-17,-1.6521,1.6521,-6.9757e-16,-5.744e-16,-0.10539,-0.10539,-4.7892


==> Figs/data/fourier/dd_p2_x_Chebyshev_c_Chebyshev_Adv_GaussianGA_e0.01.csv <==
Kref,c_r1,c_r2,c_r3,c_i1,c_i2,c_i3
3.3333e-06,2.3804,-2.3804,3.3333e-06,-0.99993,-0.99991,1.9403e-16
0.01579,2.3958,-2.3642,0.01579,-1.0403,-0.96068,1.1748e-14
0.031577,2.4104,-2.3474,0.031577,-1.0817,-0.92258,-2.0407e-11
0.047364,2.4241,-2.3299,0.047364,-1.1243,-0.88558,-3.1048e-10
0.063151,2.437,-2.3118,0.063151,-1.168,-0.8497,-1.9103e-09
0.078938,2.4488,-2.2932,0.078938,-1.2128,-0.81492,-7.5827e-09
0.094725,2.4597,-2.274,0.094725,-1.2587,-0.78123,-2.3109e-08
0.11051,2.4694,-2.2545,0.11051,-1.3057,-0.74862,-5.8935e-08
0.1263,2.478,-2.2345,0.1263,-1.3537,-0.71707,-1.3216e-07
0.14209,2.4854,-2.2141,0.14209,-1.4027,-0.68657,-2.6886e-07
0.15787,2.4916,-2.1934,0.15787,-1.4528,-0.65711,-5.0668e-07
0.17366,2.4964,-2.1724,0.17366,-1.5038,-0.62866,-8.9779e-07
0.18945,2.4999,-2.1511,0.18945,-1.5558,-0.60121,-1.512e-06
0.20523,2.5019,-2.1297,0.20523,-1.6087,-0.57474,-2.4402e-06
0.22102,2.5025,-2.108,0.22102,-1.6625,-0.54922,-3.7981e-06
0.23681,2.5015,-2.0862,0.23681,-1.7171,-0.52464,-5.7297e-06
0.25259,2.4989,-2.0642,0.25259,-1.7725,-0.50097,-8.4116e-06
0.26838,2.4947,-2.0422,0.26838,-1.8286,-0.47818,-1.2057e-05
0.28417,2.4888,-2.02,0.28417,-1.8854,-0.45627,-1.692e-05
0.29995,2.4811,-1.9978,0.29996,-1.9429,-0.4352,-2.3299e-05
0.31574,2.4716,-1.9756,0.31575,-2.0009,-0.41495,-3.1542e-05
0.33153,2.4603,-1.9534,0.33153,-2.0594,-0.39549,-4.2051e-05
0.34731,2.4472,-1.9311,0.34732,-2.1184,-0.37681,-5.5285e-05
0.3631,2.4321,-1.9089,0.36311,-2.1778,-0.35888,-7.1764e-05
0.37889,2.4151,-1.8868,0.37891,-2.2374,-0.34167,-9.2075e-05
0.39468,2.3961,-1.8647,0.3947,-2.2973,-0.32517,-0.00011688
0.41046,2.375,-1.8426,0.41049,-2.3574,-0.30935,-0.00014689
0.42625,2.352,-1.8207,0.42629,-2.4175,-0.29418,-0.00018294
0.44204,2.3269,-1.7988,0.44209,-2.4777,-0.27965,-0.00022589
0.45782,2.2997,-1.777,0.45789,-2.5378,-0.26574,-0.00027672
0.47361,2.2704,-1.7554,0.47369,-2.5977,-0.25241,-0.0003365
0.4894,2.239,-1.7338,0.4895,-2.6573,-0.23966,-0.00040635
0.50518,2.2055,-1.7124,0.50531,-2.7166,-0.22746,-0.00048752
0.52097,2.1699,-1.6911,0.52113,-2.7756,-0.21579,-0.00058135
0.53676,2.1322,-1.6699,0.53695,-2.834,-0.20463,-0.00068925
0.55254,2.0923,-1.6489,0.55278,-2.8918,-0.19396,-0.00081274
0.56833,2.0504,-1.6281,0.56862,-2.9489,-0.18376,-0.00095346
0.58412,2.0064,-1.6073,0.58446,-3.0052,-0.17403,-0.0011131
0.5999,1.9603,-1.5867,0.60031,-3.0607,-0.16473,-0.0012935
0.61569,1.9122,-1.5663,0.61618,-3.1152,-0.15585,-0.0014967
0.63148,1.862,-1.546,0.63205,-3.1687,-0.14737,-0.0017245
0.64727,1.8099,-1.5259,0.64794,-3.2211,-0.13929,-0.0019792
0.66305,1.7558,-1.5059,0.66384,-3.2722,-0.13157,-0.0022629
0.67884,1.6998,-1.4861,0.67976,-3.3221,-0.12422,-0.0025781
0.69463,1.6419,-1.4664,0.69569,-3.3705,-0.11721,-0.0029272
0.71041,1.5822,-1.4468,0.71165,-3.4175,-0.11053,-0.0033127
0.7262,1.5207,-1.4275,0.72762,-3.4629,-0.10417,-0.0037374
0.74199,1.4575,-1.4082,0.74362,-3.5068,-0.098118,-0.0042039
0.75777,1.3926,-1.3891,0.75964,-3.5489,-0.092355,-0.0047152
0.77356,1.3262,-1.3701,0.77569,-3.5892,-0.086872,-0.0052742
0.78935,1.2582,-1.3513,0.79177,-3.6277,-0.081659,-0.0058842
0.80513,1.1887,-1.3326,0.80788,-3.6642,-0.076703,-0.0065482
0.82092,1.1179,-1.3141,0.82402,-3.6988,-0.071994,-0.0072697
0.83671,1.0458,-1.2956,0.8402,-3.7314,-0.067523,-0.0080521
0.85249,0.97236,-1.2773,0.85642,-3.7618,-0.063278,-0.0088991
0.86828,0.89781,-1.2592,0.87268,-3.7901,-0.059252,-0.0098142
0.88407,0.8222,-1.2411,0.88898,-3.8162,-0.055434,-0.010802
0.89986,0.7456,-1.2232,0.90533,-3.84,-0.051816,-0.011865
0.91564,0.6681,-1.2053,0.92173,-3.8615,-0.04839,-0.013008
0.93143,0.5898,-1.1876,0.93818,-3.8807,-0.045147,-0.014236
0.94722,0.51079,-1.17,0.95469,-3.8975,-0.042079,-0.015553
0.963,0.43116,-1.1525,0.97126,-3.9119,-0.039179,-0.016963
0.97879,0.351,-1.1351,0.98789,-3.9239,-0.036441,-0.018472
0.99458,0.27042,-1.1178,1.0046,-3.9334,-0.033856,-0.020084
1.0104,0.18951,-1.1006,1.0213,-3.9405,-0.031418,-0.021803
1.0262,0.10837,-1.0835,1.0382,-3.945,-0.029121,-0.023636
1.0419,0.027092,-1.0664,1.0551,-3.9471,-0.026958,-0.025588
1.0577,-0.054215,-1.0494,1.0721,-3.9467,-0.024924,-0.027665
1.0735,-0.13546,-1.0326,1.0892,-3.9438,-0.023012,-0.029872
1.0893,-0.21653,-1.0157,1.1063,-3.9384,-0.021217,-0.032215
1.1051,-0.29734,-0.999,1.1236,-3.9305,-0.019534,-0.034701
1.1209,-0.3778,-0.98233,1.1409,-3.9202,-0.017957,-0.037337
1.1367,-0.45779,-0.96572,1.1583,-3.9074,-0.016482,-0.040129
1.1524,-0.53722,-0.94918,1.1759,-3.8922,-0.015104,-0.043083
1.1682,-0.61601,-0.93269,1.1935,-3.8745,-0.013817,-0.046209
1.184,-0.69405,-0.91625,1.2113,-3.8546,-0.012618,-0.049512
1.1998,-0.77126,-0.89987,1.2291,-3.8323,-0.011501,-0.053001
1.2156,-0.84754,-0.88354,1.2471,-3.8077,-0.010464,-0.056685
1.2314,-0.92281,-0.86725,1.2652,-3.7809,-0.0095011,-0.060572
1.2472,-0.99698,-0.851,1.2834,-3.7519,-0.0086091,-0.06467
1.263,-1.07,-0.8348,1.3018,-3.7207,-0.0077841,-0.068989
1.2787,-1.1417,-0.81863,1.3202,-3.6875,-0.0070224,-0.073538
1.2945,-1.2121,-0.8025,1.3388,-3.6523,-0.0063205,-0.078328
1.3103,-1.281,-0.7864,1.3576,-3.615,-0.0056748,-0.083369
1.3261,-1.3485,-0.77034,1.3764,-3.5759,-0.0050822,-0.088671
1.3419,-1.4145,-0.7543,1.3955,-3.535,-0.0045395,-0.094246
1.3577,-1.4788,-0.73828,1.4146,-3.4923,-0.0040434,-0.10011
1.3735,-1.5414,-0.72229,1.4339,-3.448,-0.0035912,-0.10626
1.3892,-1.6023,-0.70632,1.4533,-3.402,-0.0031799,-0.11273
1.405,-1.6614,-0.69038,1.4729,-3.3545,-0.0028068,-0.11951
1.4208,-1.7187,-0.67445,1.4927,-3.3056,-0.0024693,-0.12663
1.4366,-1.774,-0.65853,1.5126,-3.2553,-0.0021649,-0.13411
1.4524,-1.8275,-0.64264,1.5326,-3.2037,-0.0018911,-0.14194
1.4682,-1.879,-0.62675,1.5528,-3.151,-0.0016456,-0.15015
1.484,-1.9285,-0.61088,1.5731,-3.0972,-0.0014262,-0.15876
1.4998,-1.9759,-0.59502,1.5936,-3.0423,-0.0012309,-0.16778
1.5155,-2.0213,-0.57917,1.6142,-2.9865,-0.0010576,-0.17723
1.5313,-2.0646,-0.56333,1.635,-2.9299,-0.0009045,-0.18711
1.5471,-2.1059,-0.5475,1.6559,-2.8725,-0.00076971,-0.19746
1.5629,-2.145,-0.53167,1.677,-2.8145,-0.00065159,-0.20829
1.5787,-2.182,-0.51585,1.6982,-2.756,-0.00054856,-0.21962
1.5945,-2.2169,-0.50004,1.7195,-2.6969,-0.00045911,-0.23147
1.6103,-2.2497,-0.48423,1.741,-2.6374,-0.00038185,-0.24385
1.6261,-2.2804,-0.46842,1.7626,-2.5777,-0.00031549,-0.25679
1.6418,-2.309,-0.45262,1.7843,-2.5177,-0.00025882,-0.27031
1.6576,-2.3355,-0.43682,1.8061,-2.4576,-0.00021073,-0.28443
1.6734,-2.3599,-0.42102,1.828,-2.3975,-0.00017019,-0.29917
1.6892,-2.3823,-0.40522,1.85,-2.3373,-0.00013625,-0.31455
1.705,-2.4026,-0.38943,1.872,-2.2773,-0.00010806,-0.3306
1.7208,-2.421,-0.37364,1.8942,-2.2175,-8.4834e-05,-0.34733
1.7366,-2.4373,-0.35785,1.9163,-2.1579,-6.587e-05,-0.36478
1.7523,-2.4518,-0.34206,1.9386,-2.0987,-5.0536e-05,-0.38296
1.7681,-2.4643,-0.32627,1.9608,-2.0399,-3.8266e-05,-0.40189
1.7839,-2.475,-0.31048,1.983,-1.9815,-2.8561e-05,-0.42161
1.7997,-2.4838,-0.29469,2.0052,-1.9237,-2.0982e-05,-0.44213
1.8155,-2.4909,-0.2789,2.0274,-1.8664,-1.5145e-05,-0.46349
1.8313,-2.4963,-0.26311,2.0495,-1.8098,-1.0719e-05,-0.48569
1.8471,-2.5,-0.24733,2.0716,-1.7539,-7.4211e-06,-0.50876
1.8629,-2.502,-0.23154,2.0935,-1.6988,-5.0113e-06,-0.53274
1.8786,-2.5025,-0.21575,2.1152,-1.6445,-3.2891e-06,-0.55763
1.8944,-2.5014,-0.19997,2.1368,-1.591,-2.0891e-06,-0.58346
1.9102,-2.4989,-0.18418,2.1583,-1.5384,-1.2772e-06,-0.61026
1.926,-2.495,-0.16839,2.1794,-1.4867,-7.4636e-07,-0.63804
1.9418,-2.4897,-0.15261,2.2003,-1.436,-4.1321e-07,-0.66683
1.9576,-2.4831,-0.13682,2.2209,-1.3863,-2.1414e-07,-0.69663
1.9734,-2.4753,-0.12103,2.2412,-1.3376,-1.0218e-07,-0.72748
1.9892,-2.4663,-0.10524,2.261,-1.2899,-4.3831e-08,-0.75938
2.0049,-2.4562,-0.089458,2.2805,-1.2433,-1.6305e-08,-0.79235
2.0207,-2.445,-0.073671,2.2995,-1.1978,-4.9594e-09,-0.8264
2.0365,-2.4328,-0.057884,2.3179,-1.1533,-1.1085e-09,-0.86155
2.0523,-2.4197,-0.042097,2.3358,-1.11,-1.4446e-10,-0.8978
2.0681,-2.4056,-0.02631,2.3531,-1.0678,-5.2247e-12,-0.93516
2.0839,-2.3907,-0.010523,2.3697,-1.0267,-3.2418e-14,-0.97365
2.0997,-2.3751,0.0052634,2.3856,-0.98672,-3.1033e-14,-1.0132
2.1154,-2.3587,0.02105,2.4008,-0.94786,-7.2928e-13,-1.054
2.1312,-2.3416,0.036837,2.4151,-0.91013,-5.9406e-11,-1.0958
2.147,-2.3239,0.052624,2.4285,-0.8735,-6.0797e-10,-1.1388
2.1628,-2.3057,0.068411,2.441,-0.83799,-3.1389e-09,-1.1828
2.1786,-2.2869,0.084198,2.4526,-0.80357,-1.1259e-08,-1.228
2.1944,-2.2676,0.099985,2.463,-0.77024,-3.2104e-08,-1.2742
2.2102,-2.2478,0.11577,2.4724,-0.73799,-7.81e-08,-1.3216
2.226,-2.2277,0.13156,2.4806,-0.70679,-1.6906e-07,-1.3699
2.2417,-2.2072,0.14735,2.4876,-0.67664,-3.3462e-07,-1.4193
2.2575,-2.1864,0.16313,2.4934,-0.64752,-6.1692e-07,-1.4697
2.2733,-2.1653,0.17892,2.4977,-0.61941,-1.0736e-06,-1.5211
2.2891,-2.144,0.19471,2.5007,-0.59229,-1.7812e-06,-1.5733
2.3049,-2.1225,0.21049,2.5023,-0.56613,-2.8384e-06,-1.6265
2.3207,-2.1007,0.22628,2.5023,-0.54093,-4.3699e-06,-1.6806
2.3365,-2.0789,0.24207,2.5008,-0.51665,-6.5302e-06,-1.7355
2.3522,-2.0569,0.25785,2.4977,-0.49328,-9.5076e-06,-1.7911
2.368,-2.0348,0.27364,2.4929,-0.47079,-1.3528e-05,-1.8475
2.3838,-2.0126,0.28943,2.4864,-0.44916,-1.8861e-05,-1.9045
2.3996,-1.9904,0.30522,2.4781,-0.42836,-2.582e-05,-1.9622
2.4154,-1.9682,0.32101,2.4681,-0.40838,-3.477e-05,-2.0204
2.4312,-1.946,0.3368,2.4562,-0.38918,-4.6133e-05,-2.079
2.447,-1.9237,0.35259,2.4424,-0.37075,-6.0387e-05,-2.1382
2.4628,-1.9016,0.36838,2.4266,-0.35306,-7.8075e-05,-2.1976
2.4785,-1.8794,0.38417,2.409,-0.33609,-9.9805e-05,-2.2574
2.4943,-1.8573,0.39996,2.3893,-0.31982,-0.00012626,-2.3173
2.5101,-1.8353,0.41576,2.3676,-0.30422,-0.00015819,-2.3774
2.5259,-1.8134,0.43155,2.3439,-0.28927,-0.00019643,-2.4376
2.5417,-1.7915,0.44735,2.3181,-0.27495,-0.0002419,-2.4977
2.5575,-1.7698,0.46315,2.2902,-0.26123,-0.00029559,-2.5577
2.5733,-1.7482,0.47896,2.2602,-0.2481,-0.00035859,-2.6176
2.5891,-1.7267,0.49477,2.2281,-0.23553,-0.00043208,-2.6771
2.6048,-1.7053,0.51058,2.1939,-0.22351,-0.00051731,-2.7363
2.6206,-1.684,0.5264,2.1576,-0.21201,-0.00061566,-2.7951
2.6364,-1.6629,0.54222,2.1191,-0.20102,-0.00072858,-2.8533
2.6522,-1.642,0.55806,2.0786,-0.19051,-0.00085763,-2.9109
2.668,-1.6211,0.57389,2.036,-0.18047,-0.0010045,-2.9677
2.6838,-1.6004,0.58974,1.9913,-0.17088,-0.0011708,-3.0238
2.6996,-1.5799,0.6056,1.9445,-0.16172,-0.0013586,-3.079
2.7153,-1.5595,0.62146,1.8957,-0.15298,-0.0015697,-3.1332
2.7311,-1.5393,0.63734,1.8449,-0.14463,-0.0018062,-3.1863
2.7469,-1.5192,0.65324,1.7921,-0.13668,-0.0020704,-3.2383
2.7627,-1.4993,0.66914,1.7373,-0.12908,-0.0023643,-3.289
2.7785,-1.4795,0.68507,1.6807,-0.12185,-0.0026906,-3.3384
2.7943,-1.4599,0.70101,1.6222,-0.11495,-0.0030515,-3.3863
2.8101,-1.4404,0.71697,1.5619,-0.10838,-0.0034498,-3.4328
2.8259,-1.421,0.73295,1.4998,-0.10212,-0.003888,-3.4777
2.8416,-1.4018,0.74896,1.4361,-0.096166,-0.0043691,-3.521
2.8574,-1.3828,0.76499,1.3707,-0.090498,-0.004896,-3.5625
2.8732,-1.3639,0.78105,1.3037,-0.085106,-0.0054717,-3.6022
2.889,-1.3451,0.79713,1.2352,-0.079979,-0.0060993,-3.6401
2.9048,-1.3264,0.81325,1.1653,-0.075107,-0.0067821,-3.676
2.9206,-1.3079,0.82941,1.094,-0.070478,-0.0075235,-3.7099
2.9364,-1.2895,0.8456,1.0214,-0.066084,-0.008327,-3.7417
2.9522,-1.2713,0.86183,0.94765,-0.061913,-0.0091962,-3.7715
2.9679,-1.2531,0.87811,0.87273,-0.057957,-0.010135,-3.799
2.9837,-1.2351,0.89442,0.79678,-0.054207,-0.011147,-3.8244
2.9995,-1.2172,0.91079,0.71987,-0.050654,-0.012237,-3.8474
3.0153,-1.1994,0.92721,0.6421,-0.047289,-0.013408,-3.8682
3.0311,-1.1818,0.94368,0.56355,-0.044105,-0.014665,-3.8866
3.0469,-1.1642,0.9602,0.48432,-0.041095,-0.016012,-3.9026
3.0627,-1.1467,0.97679,0.4045,-0.038249,-0.017455,-3.9162
3.0784,-1.1293,0.99344,0.3242,-0.035563,-0.018997,-3.9273
3.0942,-1.1121,1.0102,0.24349,-0.033028,-0.020644,-3.936
3.11,-1.0949,1.0269,0.16249,-0.030637,-0.022401,-3.9423
3.1258,-1.0778,1.0438,0.081296,-0.028386,-0.024273,-3.946
3.1416,-1.0607,1.0607,0,-0.026266,-0.026266,-3.9472


==> Figs/data/fourier/dd_p2_x_Legendre_c_Legendre_Adv_GaussianGA_e0.01.csv <==
Kref,c_r1,c_r2,c_r3,c_i1,c_i2,c_i3
3.3333e-06,2.3804,-2.3804,3.3333e-06,-0.99993,-0.99991,2.24e-16
0.01579,2.3958,-2.3643,0.01579,-1.0403,-0.96068,-1.7374e-15
0.031577,2.4104,-2.3474,0.031577,-1.0817,-0.92258,-1.7949e-11
0.047364,2.4242,-2.3299,0.047364,-1.1243,-0.88558,-2.9552e-10
0.063151,2.437,-2.3118,0.063151,-1.168,-0.8497,-1.8602e-09
0.078938,2.4489,-2.2932,0.078938,-1.2128,-0.81492,-7.4575e-09
0.094725,2.4597,-2.2741,0.094725,-1.2587,-0.78123,-2.2846e-08
0.11051,2.4694,-2.2545,0.11051,-1.3057,-0.74862,-5.8444e-08
0.1263,2.4781,-2.2345,0.1263,-1.3537,-0.71707,-1.3132e-07
0.14209,2.4855,-2.2141,0.14209,-1.4027,-0.68657,-2.6751e-07
0.15787,2.4916,-2.1934,0.15787,-1.4528,-0.65711,-5.0462e-07
0.17366,2.4965,-2.1724,0.17366,-1.5038,-0.62866,-8.9477e-07
0.18945,2.4999,-2.1512,0.18945,-1.5558,-0.60121,-1.5077e-06
0.20523,2.502,-2.1297,0.20523,-1.6087,-0.57474,-2.4343e-06
0.22102,2.5025,-2.108,0.22102,-1.6625,-0.54922,-3.7902e-06
0.23681,2.5015,-2.0862,0.23681,-1.7171,-0.52464,-5.7193e-06
0.25259,2.4989,-2.0642,0.25259,-1.7725,-0.50096,-8.3982e-06
0.26838,2.4947,-2.0422,0.26838,-1.8286,-0.47818,-1.204e-05
0.28417,2.4888,-2.02,0.28417,-1.8854,-0.45627,-1.6898e-05
0.29995,2.4811,-1.9979,0.29996,-1.9429,-0.43519,-2.3272e-05
0.31574,2.4717,-1.9756,0.31575,-2.0009,-0.41494,-3.151e-05
0.33153,2.4604,-1.9534,0.33154,-2.0594,-0.39549,-4.2012e-05
0.34731,2.4472,-1.9312,0.34732,-2.1184,-0.37681,-5.5237e-05
0.3631,2.4321,-1.909,0.36312,-2.1778,-0.35887,-7.1708e-05
0.37889,2.4151,-1.8868,0.37891,-2.2374,-0.34167,-9.2009e-05
0.39468,2.3961,-1.8647,0.3947,-2.2973,-0.32516,-0.0001168
0.41046,2.3751,-1.8426,0.41049,-2.3574,-0.30934,-0.0001468
0.42625,2.352,-1.8207,0.42629,-2.4175,-0.29418,-0.00018283
0.44204,2.3269,-1.7988,0.44209,-2.4777,-0.27965,-0.00022577
0.45782,2.2997,-1.777,0.45789,-2.5378,-0.26573,-0.00027659
0.47361,2.2704,-1.7554,0.47369,-2.5977,-0.25241,-0.00033634
0.4894,2.239,-1.7338,0.4895,-2.6573,-0.23966,-0.00040617
0.50518,2.2055,-1.7124,0.50531,-2.7166,-0.22746,-0.00048733
0.52097,2.1699,-1.6911,0.52113,-2.7756,-0.21578,-0.00058113
0.53676,2.1322,-1.67,0.53695,-2.834,-0.20462,-0.000689
0.55254,2.0924,-1.6489,0.55278,-2.8918,-0.19396,-0.00081247
0.56833,2.0504,-1.6281,0.56862,-2.9489,-0.18376,-0.00095316
0.58412,2.0064,-1.6073,0.58446,-3.0052,-0.17402,-0.0011128
0.5999,1.9603,-1.5868,0.60031,-3.0607,-0.16472,-0.0012932
0.61569,1.9122,-1.5663,0.61618,-3.1152,-0.15584,-0.0014962
0.63148,1.862,-1.546,0.63205,-3.1687,-0.14737,-0.001724
0.64727,1.8099,-1.5259,0.64794,-3.2211,-0.13928,-0.0019787
0.66305,1.7558,-1.5059,0.66384,-3.2722,-0.13157,-0.0022624
0.67884,1.6998,-1.4861,0.67976,-3.3221,-0.12422,-0.0025776
0.69463,1.6419,-1.4664,0.6957,-3.3705,-0.11721,-0.0029266
0.71041,1.5822,-1.4469,0.71165,-3.4175,-0.11053,-0.0033121
0.7262,1.5207,-1.4275,0.72763,-3.4629,-0.10417,-0.0037367
0.74199,1.4575,-1.4082,0.74362,-3.5068,-0.098115,-0.0042031
0.75777,1.3927,-1.3891,0.75965,-3.5489,-0.092352,-0.0047144
0.77356,1.3262,-1.3702,0.7757,-3.5892,-0.086869,-0.0052734
0.78935,1.2582,-1.3513,0.79177,-3.6277,-0.081656,-0.0058832
0.80513,1.1888,-1.3326,0.80788,-3.6642,-0.0767,-0.0065472
0.82092,1.1179,-1.3141,0.82403,-3.6988,-0.071991,-0.0072687
0.83671,1.0458,-1.2957,0.84021,-3.7314,-0.06752,-0.008051
0.85249,0.97237,-1.2774,0.85642,-3.7618,-0.063276,-0.0088979
0.86828,0.89782,-1.2592,0.87268,-3.7901,-0.059249,-0.009813
0.88407,0.8222,-1.2411,0.88899,-3.8162,-0.055431,-0.0108
0.89986,0.7456,-1.2232,0.90534,-3.84,-0.051814,-0.011863
0.91564,0.66811,-1.2054,0.92174,-3.8615,-0.048387,-0.013007
0.93143,0.58981,-1.1876,0.93819,-3.8807,-0.045144,-0.014235
0.94722,0.51079,-1.17,0.9547,-3.8975,-0.042077,-0.015552
0.963,0.43116,-1.1525,0.97126,-3.9119,-0.039177,-0.016962
0.97879,0.351,-1.1351,0.98789,-3.9239,-0.036438,-0.01847
0.99458,0.27042,-1.1178,1.0046,-3.9334,-0.033854,-0.020082
1.0104,0.18951,-1.1006,1.0214,-3.9405,-0.031416,-0.021801
1.0262,0.10837,-1.0835,1.0382,-3.945,-0.029119,-0.023634
1.0419,0.027092,-1.0664,1.0551,-3.9471,-0.026956,-0.025586
1.0577,-0.054215,-1.0494,1.0721,-3.9467,-0.024922,-0.027663
1.0735,-0.13546,-1.0326,1.0892,-3.9438,-0.02301,-0.02987
1.0893,-0.21653,-1.0158,1.1063,-3.9384,-0.021215,-0.032213
1.1051,-0.29735,-0.99901,1.1236,-3.9305,-0.019532,-0.034699
1.1209,-0.3778,-0.98234,1.1409,-3.9202,-0.017956,-0.037335
1.1367,-0.45779,-0.96573,1.1584,-3.9074,-0.016481,-0.040126
1.1524,-0.53723,-0.94918,1.1759,-3.8922,-0.015102,-0.043081
1.1682,-0.61601,-0.93269,1.1935,-3.8746,-0.013816,-0.046206
1.184,-0.69405,-0.91626,1.2113,-3.8546,-0.012616,-0.049509
1.1998,-0.77126,-0.89988,1.2292,-3.8323,-0.0115,-0.052999
1.2156,-0.84754,-0.88354,1.2471,-3.8077,-0.010463,-0.056682
1.2314,-0.92281,-0.86725,1.2652,-3.7809,-0.0094999,-0.060569
1.2472,-0.99698,-0.85101,1.2834,-3.7519,-0.008608,-0.064667
1.263,-1.07,-0.8348,1.3018,-3.7207,-0.007783,-0.068986
1.2787,-1.1417,-0.81864,1.3203,-3.6875,-0.0070214,-0.073535
1.2945,-1.2121,-0.80251,1.3389,-3.6523,-0.0063195,-0.078325
1.3103,-1.2811,-0.78641,1.3576,-3.615,-0.0056739,-0.083366
1.3261,-1.3485,-0.77034,1.3765,-3.5759,-0.0050814,-0.088668
1.3419,-1.4145,-0.7543,1.3955,-3.535,-0.0045387,-0.094243
1.3577,-1.4788,-0.73829,1.4146,-3.4923,-0.0040427,-0.1001
1.3735,-1.5414,-0.72229,1.4339,-3.448,-0.0035905,-0.10626
1.3892,-1.6023,-0.70633,1.4534,-3.402,-0.0031793,-0.11272
1.405,-1.6614,-0.69038,1.4729,-3.3545,-0.0028062,-0.11951
1.4208,-1.7187,-0.67445,1.4927,-3.3056,-0.0024688,-0.12663
1.4366,-1.7741,-0.65854,1.5126,-3.2553,-0.0021644,-0.1341
1.4524,-1.8275,-0.64264,1.5326,-3.2037,-0.0018906,-0.14194
1.4682,-1.879,-0.62676,1.5528,-3.151,-0.0016452,-0.15015
1.484,-1.9285,-0.61088,1.5731,-3.0972,-0.0014259,-0.15876
1.4998,-1.9759,-0.59502,1.5936,-3.0423,-0.0012306,-0.16778
1.5155,-2.0213,-0.57917,1.6142,-2.9865,-0.0010573,-0.17722
1.5313,-2.0647,-0.56333,1.635,-2.9299,-0.0009042,-0.18711
1.5471,-2.1059,-0.5475,1.6559,-2.8725,-0.00076945,-0.19746
1.5629,-2.145,-0.53167,1.677,-2.8145,-0.00065136,-0.20829
1.5787,-2.182,-0.51585,1.6982,-2.756,-0.00054834,-0.21962
1.5945,-2.2169,-0.50004,1.7195,-2.6969,-0.00045892,-0.23147
1.6103,-2.2497,-0.48423,1.741,-2.6374,-0.00038168,-0.24385
1.6261,-2.2804,-0.46842,1.7626,-2.5777,-0.00031534,-0.25679
1.6418,-2.309,-0.45262,1.7843,-2.5177,-0.00025869,-0.27031
1.6576,-2.3355,-0.43682,1.8061,-2.4576,-0.00021062,-0.28443
1.6734,-2.3599,-0.42102,1.828,-2.3975,-0.00017009,-0.29916
1.6892,-2.3823,-0.40522,1.85,-2.3373,-0.00013616,-0.31455
1.705,-2.4026,-0.38943,1.8721,-2.2773,-0.00010799,-0.33059
1.7208,-2.421,-0.37364,1.8942,-2.2175,-8.4771e-05,-0.34733
1.7366,-2.4374,-0.35785,1.9164,-2.1579,-6.5818e-05,-0.36477
1.7523,-2.4518,-0.34206,1.9386,-2.0987,-5.0492e-05,-0.38295
1.7681,-2.4643,-0.32627,1.9608,-2.0399,-3.8229e-05,-0.40189
1.7839,-2.475,-0.31048,1.983,-1.9815,-2.8531e-05,-0.42161
1.7997,-2.4839,-0.29469,2.0053,-1.9237,-2.0957e-05,-0.44213
1.8155,-2.4909,-0.2789,2.0274,-1.8664,-1.5125e-05,-0.46348
1.8313,-2.4963,-0.26312,2.0495,-1.8098,-1.0703e-05,-0.48569
1.8471,-2.5,-0.24733,2.0716,-1.7539,-7.4088e-06,-0.50876
1.8629,-2.502,-0.23154,2.0935,-1.6988,-5.0018e-06,-0.53274
1.8786,-2.5025,-0.21575,2.1153,-1.6445,-3.2819e-06,-0.55763
1.8944,-2.5014,-0.19997,2.1369,-1.591,-2.0838e-06,-0.58346
1.9102,-2.4989,-0.18418,2.1583,-1.5384,-1.2733e-06,-0.61026
1.926,-2.495,-0.16839,2.1794,-1.4867,-7.4369e-07,-0.63804
1.9418,-2.4897,-0.15261,2.2003,-1.436,-4.1141e-07,-0.66683
1.9576,-2.4831,-0.13682,2.2209,-1.3863,-2.1298e-07,-0.69663
1.9734,-2.4753,-0.12103,2.2412,-1.3376,-1.0147e-07,-0.72748
1.9892,-2.4663,-0.10524,2.2611,-1.2899,-4.3428e-08,-0.75938
2.0049,-2.4562,-0.089458,2.2805,-1.2433,-1.6097e-08,-0.79235
2.0207,-2.445,-0.073671,2.2995,-1.1978,-4.865e-09,-0.8264
2.0365,-2.4328,-0.057884,2.3179,-1.1533,-1.0737e-09,-0.86155
2.0523,-2.4197,-0.042097,2.3358,-1.11,-1.3546e-10,-0.8978
2.0681,-2.4056,-0.02631,2.3531,-1.0678,-4.2304e-12,-0.93516
2.0839,-2.3908,-0.010523,2.3697,-1.0267,-9.0544e-14,-0.97365
2.0997,-2.3751,0.0052634,2.3856,-0.98672,-5.3331e-14,-1.0132
2.1154,-2.3587,0.02105,2.4008,-0.94786,-4.6556e-13,-1.054
2.1312,-2.3417,0.036837,2.4151,-0.91013,-5.4413e-11,-1.0958
2.147,-2.324,0.052624,2.4285,-0.8735,-5.8459e-10,-1.1388
2.1628,-2.3057,0.068411,2.4411,-0.83799,-3.0693e-09,-1.1828
2.1786,-2.2869,0.084198,2.4526,-0.80357,-1.1096e-08,-1.228
2.1944,-2.2676,0.099985,2.4631,-0.77024,-3.1776e-08,-1.2742
2.2102,-2.2479,0.11577,2.4724,-0.73799,-7.7507e-08,-1.3216
2.226,-2.2277,0.13156,2.4807,-0.70679,-1.6807e-07,-1.3699
2.2417,-2.2072,0.14735,2.4877,-0.67664,-3.3305e-07,-1.4193
2.2575,-2.1864,0.16313,2.4934,-0.64752,-6.1457e-07,-1.4697
2.2733,-2.1654,0.17892,2.4978,-0.61941,-1.0702e-06,-1.5211
2.2891,-2.144,0.19471,2.5008,-0.59228,-1.7765e-06,-1.5733
2.3049,-2.1225,0.21049,2.5023,-0.56613,-2.8319e-06,-1.6265
2.3207,-2.1008,0.22628,2.5023,-0.54093,-4.3612e-06,-1.6806
2.3365,-2.0789,0.24207,2.5008,-0.51665,-6.5188e-06,-1.7355
2.3522,-2.0569,0.25785,2.4977,-0.49328,-9.493e-06,-1.7911
2.368,-2.0348,0.27364,2.4929,-0.47078,-1.351e-05,-1.8475
2.3838,-2.0127,0.28943,2.4864,-0.44915,-1.8838e-05,-1.9045
2.3996,-1.9904,0.30522,2.4782,-0.42836,-2.5791e-05,-1.9622
2.4154,-1.9682,0.32101,2.4681,-0.40837,-3.4736e-05,-2.0204
2.4312,-1.946,0.3368,2.4562,-0.38918,-4.6091e-05,-2.079
2.447,-1.9238,0.35259,2.4424,-0.37075,-6.0337e-05,-2.1382
2.4628,-1.9016,0.36838,2.4267,-0.35306,-7.8016e-05,-2.1976
2.4785,-1.8794,0.38417,2.409,-0.33609,-9.9736e-05,-2.2574
2.4943,-1.8573,0.39996,2.3893,-0.31982,-0.00012618,-2.3173
2.5101,-1.8353,0.41576,2.3676,-0.30422,-0.0001581,-2.3774
2.5259,-1.8134,0.43155,2.3439,-0.28927,-0.00019632,-2.4376
2.5417,-1.7915,0.44735,2.3181,-0.27494,-0.00024178,-2.4977
2.5575,-1.7698,0.46315,2.2902,-0.26123,-0.00029545,-2.5577
2.5733,-1.7482,0.47896,2.2602,-0.2481,-0.00035843,-2.6176
2.5891,-1.7267,0.49477,2.2281,-0.23553,-0.00043189,-2.6771
2.6048,-1.7053,0.51058,2.1939,-0.22351,-0.00051711,-2.7363
2.6206,-1.6841,0.5264,2.1576,-0.21201,-0.00061543,-2.7951
2.6364,-1.6629,0.54223,2.1192,-0.20102,-0.00072833,-2.8533
2.6522,-1.642,0.55806,2.0786,-0.19051,-0.00085735,-2.9109
2.668,-1.6211,0.5739,2.036,-0.18047,-0.0010041,-2.9677
2.6838,-1.6005,0.58974,1.9913,-0.17088,-0.0011705,-3.0238
2.6996,-1.5799,0.6056,1.9445,-0.16172,-0.0013582,-3.079
2.7153,-1.5595,0.62147,1.8957,-0.15297,-0.0015693,-3.1332
2.7311,-1.5393,0.63735,1.8449,-0.14463,-0.0018058,-3.1863
2.7469,-1.5192,0.65324,1.7921,-0.13667,-0.0020699,-3.2383
2.7627,-1.4993,0.66915,1.7373,-0.12908,-0.0023638,-3.289
2.7785,-1.4795,0.68507,1.6807,-0.12184,-0.00269,-3.3384
2.7943,-1.4599,0.70101,1.6222,-0.11495,-0.0030509,-3.3863
2.8101,-1.4404,0.71697,1.5619,-0.10838,-0.0034491,-3.4328
2.8259,-1.421,0.73295,1.4998,-0.10212,-0.0038873,-3.4777
2.8416,-1.4018,0.74896,1.4361,-0.096163,-0.0043684,-3.521
2.8574,-1.3828,0.76499,1.3707,-0.090495,-0.0048952,-3.5625
2.8732,-1.3639,0.78105,1.3037,-0.085103,-0.0054708,-3.6022
2.889,-1.3451,0.79714,1.2352,-0.079976,-0.0060983,-3.6401
2.9048,-1.3264,0.81326,1.1653,-0.075104,-0.0067811,-3.676
2.9206,-1.3079,0.82941,1.094,-0.070476,-0.0075224,-3.7099
2.9364,-1.2895,0.84561,1.0214,-0.066081,-0.0083259,-3.7417
2.9522,-1.2713,0.86184,0.94765,-0.06191,-0.009195,-3.7715
2.9679,-1.2531,0.87811,0.87274,-0.057954,-0.010134,-3.799
2.9837,-1.2351,0.89443,0.79679,-0.054204,-0.011146,-3.8244
2.9995,-1.2172,0.91079,0.71988,-0.050651,-0.012235,-3.8474
3.0153,-1.1994,0.92721,0.6421,-0.047287,-0.013406,-3.8682
3.0311,-1.1818,0.94368,0.56355,-0.044103,-0.014663,-3.8866
3.0469,-1.1642,0.96021,0.48432,-0.041092,-0.016011,-3.9026
3.0627,-1.1467,0.9768,0.40451,-0.038247,-0.017453,-3.9162
3.0784,-1.1293,0.99345,0.3242,-0.03556,-0.018995,-3.9273
3.0942,-1.1121,1.0102,0.24349,-0.033025,-0.020642,-3.936
3.11,-1.0949,1.027,0.16249,-0.030635,-0.022399,-3.9423
3.1258,-1.0778,1.0438,0.081297,-0.028383,-0.024271,-3.946
3.1416,-1.0608,1.0608,0,-0.026264,-0.026264,-3.9472


==> Figs/data/fourier/dd_p2_x_Legendre_c_UniformFull_Adv_GaussianGA_e0.01.csv <==
Kref,c_r1,c_r2,c_r3,c_i1,c_i2,c_i3
3.3333e-06,2.3804,-2.3804,3.3333e-06,-0.99993,-0.99991,-4.819e-17
0.01579,2.3958,-2.3643,0.01579,-1.0403,-0.96068,-2.2688e-15
0.031577,2.4104,-2.3474,0.031577,-1.0817,-0.92258,-1.795e-11
0.047364,2.4242,-2.3299,0.047364,-1.1243,-0.88558,-2.9552e-10
0.063151,2.437,-2.3118,0.063151,-1.168,-0.8497,-1.8602e-09
0.078938,2.4489,-2.2932,0.078938,-1.2128,-0.81492,-7.4575e-09
0.094725,2.4597,-2.2741,0.094725,-1.2587,-0.78123,-2.2846e-08
0.11051,2.4694,-2.2545,0.11051,-1.3057,-0.74862,-5.8444e-08
0.1263,2.4781,-2.2345,0.1263,-1.3537,-0.71707,-1.3132e-07
0.14209,2.4855,-2.2141,0.14209,-1.4027,-0.68657,-2.6751e-07
0.15787,2.4916,-2.1934,0.15787,-1.4528,-0.65711,-5.0462e-07
0.17366,2.4965,-2.1724,0.17366,-1.5038,-0.62866,-8.9477e-07
0.18945,2.4999,-2.1512,0.18945,-1.5558,-0.60121,-1.5077e-06
0.20523,2.502,-2.1297,0.20523,-1.6087,-0.57474,-2.4343e-06
0.22102,2.5025,-2.108,0.22102,-1.6625,-0.54922,-3.7902e-06
0.23681,2.5015,-2.0862,0.23681,-1.7171,-0.52464,-5.7193e-06
0.25259,2.4989,-2.0642,0.25259,-1.7725,-0.50096,-8.3982e-06
0.26838,2.4947,-2.0422,0.26838,-1.8286,-0.47818,-1.204e-05
0.28417,2.4888,-2.02,0.28417,-1.8854,-0.45627,-1.6898e-05
0.29995,2.4811,-1.9979,0.29996,-1.9429,-0.43519,-2.3272e-05
0.31574,2.4717,-1.9756,0.31575,-2.0009,-0.41494,-3.151e-05
0.33153,2.4604,-1.9534,0.33154,-2.0594,-0.39549,-4.2012e-05
0.34731,2.4472,-1.9312,0.34732,-2.1184,-0.37681,-5.5237e-05
0.3631,2.4321,-1.909,0.36312,-2.1778,-0.35887,-7.1708e-05
0.37889,2.4151,-1.8868,0.37891,-2.2374,-0.34167,-9.2009e-05
0.39468,2.3961,-1.8647,0.3947,-2.2973,-0.32516,-0.0001168
0.41046,2.3751,-1.8426,0.41049,-2.3574,-0.30934,-0.0001468
0.42625,2.352,-1.8207,0.42629,-2.4175,-0.29418,-0.00018283
0.44204,2.3269,-1.7988,0.44209,-2.4777,-0.27965,-0.00022577
0.45782,2.2997,-1.777,0.45789,-2.5378,-0.26573,-0.00027659
0.47361,2.2704,-1.7554,0.47369,-2.5977,-0.25241,-0.00033634
0.4894,2.239,-1.7338,0.4895,-2.6573,-0.23966,-0.00040617
0.50518,2.2055,-1.7124,0.50531,-2.7166,-0.22746,-0.00048733
0.52097,2.1699,-1.6911,0.52113,-2.7756,-0.21578,-0.00058113
0.53676,2.1322,-1.67,0.53695,-2.834,-0.20462,-0.000689
0.55254,2.0924,-1.6489,0.55278,-2.8918,-0.19396,-0.00081247
0.56833,2.0504,-1.6281,0.56862,-2.9489,-0.18376,-0.00095316
0.58412,2.0064,-1.6073,0.58446,-3.0052,-0.17402,-0.0011128
0.5999,1.9603,-1.5868,0.60031,-3.0607,-0.16472,-0.0012932
0.61569,1.9122,-1.5663,0.61618,-3.1152,-0.15584,-0.0014962
0.63148,1.862,-1.546,0.63205,-3.1687,-0.14737,-0.001724
0.64727,1.8099,-1.5259,0.64794,-3.2211,-0.13928,-0.0019787
0.66305,1.7558,-1.5059,0.66384,-3.2722,-0.13157,-0.0022624
0.67884,1.6998,-1.4861,0.67976,-3.3221,-0.12422,-0.0025776
0.69463,1.6419,-1.4664,0.6957,-3.3705,-0.11721,-0.0029266
0.71041,1.5822,-1.4469,0.71165,-3.4175,-0.11053,-0.0033121
0.7262,1.5207,-1.4275,0.72763,-3.4629,-0.10417,-0.0037367
0.74199,1.4575,-1.4082,0.74362,-3.5068,-0.098115,-0.0042031
0.75777,1.3927,-1.3891,0.75965,-3.5489,-0.092352,-0.0047144
0.77356,1.3262,-1.3702,0.7757,-3.5892,-0.086869,-0.0052734
0.78935,1.2582,-1.3513,0.79177,-3.6277,-0.081656,-0.0058832
0.80513,1.1888,-1.3326,0.80788,-3.6642,-0.0767,-0.0065472
0.82092,1.1179,-1.3141,0.82403,-3.6988,-0.071991,-0.0072687
0.83671,1.0458,-1.2957,0.84021,-3.7314,-0.06752,-0.008051
0.85249,0.97237,-1.2774,0.85642,-3.7618,-0.063276,-0.0088979
0.86828,0.89782,-1.2592,0.87268,-3.7901,-0.059249,-0.009813
0.88407,0.8222,-1.2411,0.88899,-3.8162,-0.055431,-0.0108
0.89986,0.7456,-1.2232,0.90534,-3.84,-0.051814,-0.011863
0.91564,0.66811,-1.2054,0.92174,-3.8615,-0.048387,-0.013007
0.93143,0.58981,-1.1876,0.93819,-3.8807,-0.045144,-0.014235
0.94722,0.51079,-1.17,0.9547,-3.8975,-0.042077,-0.015552
0.963,0.43116,-1.1525,0.97126,-3.9119,-0.039177,-0.016962
0.97879,0.351,-1.1351,0.98789,-3.9239,-0.036438,-0.01847
0.99458,0.27042,-1.1178,1.0046,-3.9334,-0.033854,-0.020082
1.0104,0.18951,-1.1006,1.0214,-3.9405,-0.031416,-0.021801
1.0262,0.10837,-1.0835,1.0382,-3.945,-0.029119,-0.023634
1.0419,0.027092,-1.0664,1.0551,-3.9471,-0.026956,-0.025586
1.0577,-0.054215,-1.0494,1.0721,-3.9467,-0.024922,-0.027663
1.0735,-0.13546,-1.0326,1.0892,-3.9438,-0.02301,-0.02987
1.0893,-0.21653,-1.0158,1.1063,-3.9384,-0.021215,-0.032213
1.1051,-0.29735,-0.99901,1.1236,-3.9305,-0.019532,-0.034699
1.1209,-0.3778,-0.98234,1.1409,-3.9202,-0.017956,-0.037335
1.1367,-0.45779,-0.96573,1.1584,-3.9074,-0.016481,-0.040126
1.1524,-0.53723,-0.94918,1.1759,-3.8922,-0.015102,-0.043081
1.1682,-0.61601,-0.93269,1.1935,-3.8746,-0.013816,-0.046206
1.184,-0.69405,-0.91626,1.2113,-3.8546,-0.012616,-0.049509
1.1998,-0.77126,-0.89988,1.2292,-3.8323,-0.0115,-0.052999
1.2156,-0.84754,-0.88354,1.2471,-3.8077,-0.010463,-0.056682
1.2314,-0.92281,-0.86725,1.2652,-3.7809,-0.0094999,-0.060569
1.2472,-0.99698,-0.85101,1.2834,-3.7519,-0.008608,-0.064667
1.263,-1.07,-0.8348,1.3018,-3.7207,-0.007783,-0.068986
1.2787,-1.1417,-0.81864,1.3203,-3.6875,-0.0070214,-0.073535
1.2945,-1.2121,-0.80251,1.3389,-3.6523,-0.0063195,-0.078325
1.3103,-1.2811,-0.78641,1.3576,-3.615,-0.0056739,-0.083366
1.3261,-1.3485,-0.77034,1.3765,-3.5759,-0.0050814,-0.088668
1.3419,-1.4145,-0.7543,1.3955,-3.535,-0.0045387,-0.094243
1.3577,-1.4788,-0.73829,1.4146,-3.4923,-0.0040427,-0.1001
1.3735,-1.5414,-0.72229,1.4339,-3.448,-0.0035905,-0.10626
1.3892,-1.6023,-0.70633,1.4534,-3.402,-0.0031793,-0.11272
1.405,-1.6614,-0.69038,1.4729,-3.3545,-0.0028062,-0.11951
1.4208,-1.7187,-0.67445,1.4927,-3.3056,-0.0024688,-0.12663
1.4366,-1.7741,-0.65854,1.5126,-3.2553,-0.0021644,-0.1341
1.4524,-1.8275,-0.64264,1.5326,-3.2037,-0.0018906,-0.14194
1.4682,-1.879,-0.62676,1.5528,-3.151,-0.0016452,-0.15015
1.484,-1.9285,-0.61088,1.5731,-3.0972,-0.0014259,-0.15876
1.4998,-1.9759,-0.59502,1.5936,-3.0423,-0.0012306,-0.16778
1.5155,-2.0213,-0.57917,1.6142,-2.9865,-0.0010573,-0.17722
1.5313,-2.0647,-0.56333,1.635,-2.9299,-0.0009042,-0.18711
1.5471,-2.1059,-0.5475,1.6559,-2.8725,-0.00076945,-0.19746
1.5629,-2.145,-0.53167,1.677,-2.8145,-0.00065136,-0.20829
1.5787,-2.182,-0.51585,1.6982,-2.756,-0.00054834,-0.21962
1.5945,-2.2169,-0.50004,1.7195,-2.6969,-0.00045892,-0.23147
1.6103,-2.2497,-0.48423,1.741,-2.6374,-0.00038168,-0.24385
1.6261,-2.2804,-0.46842,1.7626,-2.5777,-0.00031534,-0.25679
1.6418,-2.309,-0.45262,1.7843,-2.5177,-0.00025869,-0.27031
1.6576,-2.3355,-0.43682,1.8061,-2.4576,-0.00021062,-0.28443
1.6734,-2.3599,-0.42102,1.828,-2.3975,-0.00017009,-0.29917
1.6892,-2.3823,-0.40522,1.85,-2.3373,-0.00013616,-0.31455
1.705,-2.4026,-0.38943,1.8721,-2.2773,-0.00010799,-0.33059
1.7208,-2.421,-0.37364,1.8942,-2.2175,-8.4771e-05,-0.34733
1.7366,-2.4374,-0.35785,1.9164,-2.1579,-6.5818e-05,-0.36477
1.7523,-2.4518,-0.34206,1.9386,-2.0987,-5.0492e-05,-0.38295
1.7681,-2.4643,-0.32627,1.9608,-2.0399,-3.8229e-05,-0.40189
1.7839,-2.475,-0.31048,1.983,-1.9815,-2.8531e-05,-0.42161
1.7997,-2.4839,-0.29469,2.0053,-1.9237,-2.0957e-05,-0.44213
1.8155,-2.4909,-0.2789,2.0274,-1.8664,-1.5125e-05,-0.46348
1.8313,-2.4963,-0.26312,2.0495,-1.8098,-1.0703e-05,-0.48569
1.8471,-2.5,-0.24733,2.0716,-1.7539,-7.4088e-06,-0.50876
1.8629,-2.502,-0.23154,2.0935,-1.6988,-5.0018e-06,-0.53274
1.8786,-2.5025,-0.21575,2.1153,-1.6445,-3.2819e-06,-0.55763
1.8944,-2.5014,-0.19997,2.1369,-1.591,-2.0838e-06,-0.58346
1.9102,-2.4989,-0.18418,2.1583,-1.5384,-1.2733e-06,-0.61026
1.926,-2.495,-0.16839,2.1794,-1.4867,-7.4369e-07,-0.63804
1.9418,-2.4897,-0.15261,2.2003,-1.436,-4.1141e-07,-0.66683
1.9576,-2.4831,-0.13682,2.2209,-1.3863,-2.1298e-07,-0.69663
1.9734,-2.4753,-0.12103,2.2412,-1.3376,-1.0147e-07,-0.72748
1.9892,-2.4663,-0.10524,2.2611,-1.2899,-4.3428e-08,-0.75938
2.0049,-2.4562,-0.089458,2.2805,-1.2433,-1.6097e-08,-0.79235
2.0207,-2.445,-0.073671,2.2995,-1.1978,-4.865e-09,-0.8264
2.0365,-2.4328,-0.057884,2.3179,-1.1533,-1.0737e-09,-0.86155
2.0523,-2.4197,-0.042097,2.3358,-1.11,-1.3546e-10,-0.8978
2.0681,-2.4056,-0.02631,2.3531,-1.0678,-4.2306e-12,-0.93516
2.0839,-2.3908,-0.010523,2.3697,-1.0267,-9.1086e-14,-0.97365
2.0997,-2.3751,0.0052634,2.3856,-0.98672,-5.3357e-14,-1.0132
2.1154,-2.3587,0.02105,2.4008,-0.94786,-4.6584e-13,-1.054
2.1312,-2.3417,0.036837,2.4151,-0.91013,-5.4414e-11,-1.0958
2.147,-2.324,0.052624,2.4285,-0.8735,-5.8459e-10,-1.1388
2.1628,-2.3057,0.068411,2.4411,-0.83799,-3.0693e-09,-1.1828
2.1786,-2.2869,0.084198,2.4526,-0.80357,-1.1096e-08,-1.228
2.1944,-2.2676,0.099985,2.4631,-0.77024,-3.1777e-08,-1.2742
2.2102,-2.2479,0.11577,2.4724,-0.73799,-7.7508e-08,-1.3216
2.226,-2.2277,0.13156,2.4807,-0.70679,-1.6807e-07,-1.3699
2.2417,-2.2072,0.14735,2.4877,-0.67664,-3.3306e-07,-1.4193
2.2575,-2.1864,0.16313,2.4934,-0.64752,-6.1457e-07,-1.4697
2.2733,-2.1654,0.17892,2.4978,-0.61941,-1.0702e-06,-1.5211
2.2891,-2.144,0.19471,2.5008,-0.59228,-1.7765e-06,-1.5733
2.3049,-2.1225,0.21049,2.5023,-0.56613,-2.8319e-06,-1.6265
2.3207,-2.1008,0.22628,2.5023,-0.54093,-4.3612e-06,-1.6806
2.3365,-2.0789,0.24207,2.5008,-0.51665,-6.5188e-06,-1.7355
2.3522,-2.0569,0.25785,2.4977,-0.49328,-9.493e-06,-1.7911
2.368,-2.0348,0.27364,2.4929,-0.47078,-1.351e-05,-1.8475
2.3838,-2.0127,0.28943,2.4864,-0.44915,-1.8838e-05,-1.9045
2.3996,-1.9904,0.30522,2.4782,-0.42836,-2.5791e-05,-1.9622
2.4154,-1.9682,0.32101,2.4681,-0.40837,-3.4736e-05,-2.0204
2.4312,-1.946,0.3368,2.4562,-0.38918,-4.6091e-05,-2.079
2.447,-1.9238,0.35259,2.4424,-0.37075,-6.0337e-05,-2.1382
2.4628,-1.9016,0.36838,2.4267,-0.35306,-7.8016e-05,-2.1976
2.4785,-1.8794,0.38417,2.409,-0.33609,-9.9736e-05,-2.2574
2.4943,-1.8573,0.39996,2.3893,-0.31982,-0.00012618,-2.3173
2.5101,-1.8353,0.41576,2.3676,-0.30422,-0.0001581,-2.3774
2.5259,-1.8134,0.43155,2.3439,-0.28927,-0.00019632,-2.4376
2.5417,-1.7915,0.44735,2.3181,-0.27494,-0.00024178,-2.4977
2.5575,-1.7698,0.46315,2.2902,-0.26123,-0.00029545,-2.5577
2.5733,-1.7482,0.47896,2.2602,-0.2481,-0.00035843,-2.6176
2.5891,-1.7267,0.49477,2.2281,-0.23553,-0.00043189,-2.6771
2.6048,-1.7053,0.51058,2.1939,-0.22351,-0.00051711,-2.7363
2.6206,-1.6841,0.5264,2.1576,-0.21201,-0.00061543,-2.7951
2.6364,-1.6629,0.54223,2.1192,-0.20102,-0.00072833,-2.8533
2.6522,-1.642,0.55806,2.0786,-0.19051,-0.00085735,-2.9109
2.668,-1.6211,0.5739,2.036,-0.18047,-0.0010041,-2.9677
2.6838,-1.6005,0.58974,1.9913,-0.17088,-0.0011705,-3.0238
2.6996,-1.5799,0.6056,1.9445,-0.16172,-0.0013582,-3.079
2.7153,-1.5595,0.62147,1.8957,-0.15297,-0.0015693,-3.1332
2.7311,-1.5393,0.63735,1.8449,-0.14463,-0.0018058,-3.1863
2.7469,-1.5192,0.65324,1.7921,-0.13667,-0.0020699,-3.2383
2.7627,-1.4993,0.66915,1.7373,-0.12908,-0.0023638,-3.289
2.7785,-1.4795,0.68507,1.6807,-0.12184,-0.00269,-3.3384
2.7943,-1.4599,0.70101,1.6222,-0.11495,-0.0030509,-3.3863
2.8101,-1.4404,0.71697,1.5619,-0.10838,-0.0034491,-3.4328
2.8259,-1.421,0.73295,1.4998,-0.10212,-0.0038873,-3.4777
2.8416,-1.4018,0.74896,1.4361,-0.096163,-0.0043684,-3.521
2.8574,-1.3828,0.76499,1.3707,-0.090495,-0.0048952,-3.5625
2.8732,-1.3639,0.78105,1.3037,-0.085103,-0.0054708,-3.6022
2.889,-1.3451,0.79714,1.2352,-0.079976,-0.0060983,-3.6401
2.9048,-1.3264,0.81326,1.1653,-0.075104,-0.0067811,-3.676
2.9206,-1.3079,0.82941,1.094,-0.070476,-0.0075224,-3.7099
2.9364,-1.2895,0.84561,1.0214,-0.066081,-0.0083259,-3.7417
2.9522,-1.2713,0.86184,0.94765,-0.06191,-0.009195,-3.7715
2.9679,-1.2531,0.87811,0.87274,-0.057954,-0.010134,-3.799
2.9837,-1.2351,0.89443,0.79679,-0.054204,-0.011146,-3.8244
2.9995,-1.2172,0.91079,0.71988,-0.050651,-0.012235,-3.8474
3.0153,-1.1994,0.92721,0.6421,-0.047287,-0.013406,-3.8682
3.0311,-1.1818,0.94368,0.56355,-0.044103,-0.014663,-3.8866
3.0469,-1.1642,0.96021,0.48432,-0.041092,-0.016011,-3.9026
3.0627,-1.1467,0.9768,0.40451,-0.038247,-0.017453,-3.9162
3.0784,-1.1293,0.99345,0.3242,-0.03556,-0.018995,-3.9273
3.0942,-1.1121,1.0102,0.24349,-0.033025,-0.020642,-3.936
3.11,-1.0949,1.027,0.16249,-0.030635,-0.022399,-3.9423
3.1258,-1.0778,1.0438,0.081297,-0.028383,-0.024271,-3.946
3.1416,-1.0608,1.0608,6.9757e-16,-0.026264,-0.026264,-3.9472


==> Figs/data/fourier/dd_p2_x_Legendre_c_UniformFull_Adv_GaussianGA_e0.025.csv <==
Kref,c_r1,c_r2,c_r3,c_i1,c_i2,c_i3
3.3333e-06,2.3801,-2.3801,3.3333e-06,-0.99951,-0.99949,-2.8433e-16
0.01579,2.3955,-2.3639,0.01579,-1.0398,-0.96027,-1.6886e-11
0.031577,2.4101,-2.3471,0.031577,-1.0813,-0.92218,-1.5033e-11
0.047364,2.4238,-2.3296,0.047364,-1.1239,-0.8852,-2.5283e-11
0.063151,2.4367,-2.3115,0.063151,-1.1676,-0.84932,-7.2517e-10
0.078938,2.4485,-2.2929,0.078938,-1.2124,-0.81455,-4.3731e-09
0.094725,2.4593,-2.2738,0.094725,-1.2582,-0.78087,-1.6106e-08
0.11051,2.4691,-2.2542,0.11051,-1.3052,-0.74827,-4.5592e-08
0.1263,2.4777,-2.2342,0.1263,-1.3532,-0.71673,-1.0902e-07
0.14209,2.4851,-2.2138,0.14209,-1.4022,-0.68624,-2.3143e-07
0.15787,2.4913,-2.1931,0.15787,-1.4523,-0.65679,-4.4932e-07
0.17366,2.4961,-2.1721,0.17366,-1.5033,-0.62835,-8.1358e-07
0.18945,2.4996,-2.1509,0.18945,-1.5553,-0.60091,-1.3927e-06
0.20523,2.5016,-2.1294,0.20523,-1.6081,-0.57444,-2.276e-06
0.22102,2.5021,-2.1078,0.22102,-1.6619,-0.54893,-3.5777e-06
0.23681,2.5011,-2.0859,0.23681,-1.7165,-0.52436,-5.4401e-06
0.25259,2.4986,-2.064,0.25259,-1.7719,-0.50069,-8.0383e-06
0.26838,2.4943,-2.0419,0.26838,-1.828,-0.47792,-1.1584e-05
0.28417,2.4884,-2.0198,0.28417,-1.8848,-0.45601,-1.6328e-05
0.29995,2.4807,-1.9976,0.29996,-1.9422,-0.43495,-2.2569e-05
0.31574,2.4713,-1.9754,0.31575,-2.0002,-0.4147,-3.0652e-05
0.33153,2.46,-1.9532,0.33153,-2.0588,-0.39525,-4.0976e-05
0.34731,2.4468,-1.9309,0.34732,-2.1177,-0.37658,-5.4e-05
0.3631,2.4317,-1.9087,0.36311,-2.1771,-0.35865,-7.0242e-05
0.37889,2.4147,-1.8866,0.37891,-2.2367,-0.34145,-9.0287e-05
0.39468,2.3957,-1.8645,0.3947,-2.2966,-0.32496,-0.00011479
0.41046,2.3747,-1.8424,0.41049,-2.3566,-0.30914,-0.00014448
0.42625,2.3516,-1.8205,0.42629,-2.4168,-0.29398,-0.00018015
0.44204,2.3265,-1.7986,0.44209,-2.4769,-0.27946,-0.00022271
0.45782,2.2994,-1.7769,0.45789,-2.537,-0.26555,-0.0002731
0.47361,2.2701,-1.7552,0.47369,-2.5969,-0.25223,-0.00033239
0.4894,2.2387,-1.7337,0.4895,-2.6565,-0.23948,-0.00040173
0.50518,2.2052,-1.7122,0.50531,-2.7158,-0.22729,-0.00048234
0.52097,2.1696,-1.691,0.52113,-2.7747,-0.21562,-0.00057556
0.53676,2.1319,-1.6698,0.53695,-2.8331,-0.20447,-0.00068281
0.55254,2.092,-1.6488,0.55278,-2.8909,-0.1938,-0.00080561
0.56833,2.0501,-1.6279,0.56861,-2.948,-0.18361,-0.00094559
0.58412,2.0061,-1.6072,0.58446,-3.0043,-0.17388,-0.0011045
0.5999,1.96,-1.5866,0.60031,-3.0598,-0.16458,-0.001284
0.61569,1.9119,-1.5662,0.61617,-3.1143,-0.15571,-0.0014863
0.63148,1.8617,-1.5459,0.63205,-3.1678,-0.14724,-0.0017132
0.64727,1.8096,-1.5258,0.64794,-3.2201,-0.13915,-0.0019669
0.66305,1.7555,-1.5058,0.66384,-3.2713,-0.13145,-0.0022496
0.67884,1.6995,-1.486,0.67975,-3.3211,-0.1241,-0.0025637
0.69463,1.6416,-1.4663,0.69569,-3.3695,-0.11709,-0.0029117
0.71041,1.5819,-1.4467,0.71164,-3.4165,-0.11042,-0.003296
0.7262,1.5205,-1.4274,0.72762,-3.4619,-0.10406,-0.0037194
0.74199,1.4573,-1.4081,0.74361,-3.5058,-0.09801,-0.0041846
0.75777,1.3924,-1.389,0.75964,-3.5478,-0.09225,-0.0046946
0.77356,1.326,-1.3701,0.77568,-3.5882,-0.086771,-0.0052523
0.78935,1.258,-1.3512,0.79176,-3.6266,-0.08156,-0.0058608
0.80513,1.1886,-1.3325,0.80787,-3.6632,-0.076607,-0.0065233
0.82092,1.1177,-1.314,0.82401,-3.6978,-0.071902,-0.0072433
0.83671,1.0456,-1.2956,0.84019,-3.7303,-0.067434,-0.0080241
0.85249,0.97221,-1.2773,0.8564,-3.7607,-0.063192,-0.0088694
0.86828,0.89767,-1.2591,0.87266,-3.789,-0.059169,-0.0097829
0.88407,0.82207,-1.2411,0.88896,-3.8151,-0.055354,-0.010768
0.89986,0.74548,-1.2231,0.90531,-3.8389,-0.051739,-0.01183
0.91564,0.668,-1.2053,0.92171,-3.8604,-0.048315,-0.012972
0.93143,0.58971,-1.1876,0.93816,-3.8796,-0.045075,-0.014198
0.94722,0.51071,-1.17,0.95467,-3.8964,-0.04201,-0.015513
0.963,0.43109,-1.1525,0.97123,-3.9108,-0.039113,-0.016921
0.97879,0.35095,-1.1351,0.98786,-3.9228,-0.036377,-0.018427
0.99458,0.27038,-1.1178,1.0046,-3.9323,-0.033794,-0.020037
1.0104,0.18948,-1.1005,1.0213,-3.9394,-0.031359,-0.021755
1.0262,0.10835,-1.0834,1.0381,-3.9439,-0.029064,-0.023586
1.0419,0.027088,-1.0664,1.0551,-3.946,-0.026903,-0.025535
1.0577,-0.054207,-1.0494,1.072,-3.9456,-0.024871,-0.02761
1.0735,-0.13544,-1.0325,1.0891,-3.9427,-0.022962,-0.029814
1.0893,-0.2165,-1.0157,1.1063,-3.9373,-0.021169,-0.032155
1.1051,-0.2973,-0.99898,1.1235,-3.9294,-0.019488,-0.034639
1.1209,-0.37774,-0.98231,1.1409,-3.9191,-0.017914,-0.037272
1.1367,-0.45772,-0.9657,1.1583,-3.9063,-0.016441,-0.040061
1.1524,-0.53714,-0.94915,1.1758,-3.8911,-0.015064,-0.043013
1.1682,-0.61591,-0.93267,1.1935,-3.8735,-0.013779,-0.046136
1.184,-0.69394,-0.91623,1.2112,-3.8535,-0.012582,-0.049436
1.1998,-0.77114,-0.89985,1.2291,-3.8312,-0.011467,-0.052923
1.2156,-0.84741,-0.88352,1.2471,-3.8066,-0.010431,-0.056604
1.2314,-0.92266,-0.86723,1.2652,-3.7798,-0.0094704,-0.060487
1.2472,-0.99682,-0.85099,1.2834,-3.7508,-0.00858,-0.064583
1.263,-1.0698,-0.83479,1.3017,-3.7197,-0.0077566,-0.068899
1.2787,-1.1415,-0.81862,1.3202,-3.6865,-0.0069965,-0.073445
1.2945,-1.2119,-0.80249,1.3388,-3.6512,-0.0062961,-0.078232
1.3103,-1.2808,-0.78639,1.3575,-3.614,-0.0056519,-0.083269
1.3261,-1.3483,-0.77033,1.3764,-3.5749,-0.0050607,-0.088568
1.3419,-1.4142,-0.75429,1.3954,-3.534,-0.0045193,-0.09414
1.3577,-1.4785,-0.73827,1.4145,-3.4913,-0.0040246,-0.099996
1.3735,-1.5412,-0.72229,1.4338,-3.447,-0.0035737,-0.10615
1.3892,-1.6021,-0.70632,1.4532,-3.401,-0.0031636,-0.11261
1.405,-1.6612,-0.69037,1.4728,-3.3535,-0.0027917,-0.11939
1.4208,-1.7184,-0.67444,1.4926,-3.3046,-0.0024553,-0.12651
1.4366,-1.7738,-0.65853,1.5124,-3.2543,-0.0021519,-0.13398
1.4524,-1.8272,-0.64263,1.5325,-3.2028,-0.0018791,-0.14181
1.4682,-1.8787,-0.62675,1.5527,-3.1501,-0.0016346,-0.15002
1.484,-1.9282,-0.61088,1.573,-3.0962,-0.0014162,-0.15862
1.4998,-1.9756,-0.59502,1.5935,-3.0414,-0.0012217,-0.16764
1.5155,-2.021,-0.57917,1.6141,-2.9856,-0.0010492,-0.17708
1.5313,-2.0643,-0.56333,1.6349,-2.929,-0.00089688,-0.18696
1.5471,-2.1056,-0.5475,1.6558,-2.8717,-0.00076282,-0.19731
1.5629,-2.1447,-0.53167,1.6768,-2.8137,-0.00064538,-0.20813
1.5787,-2.1817,-0.51585,1.698,-2.7551,-0.00054297,-0.21945
1.5945,-2.2166,-0.50004,1.7194,-2.6961,-0.00045412,-0.2313
1.6103,-2.2494,-0.48423,1.7408,-2.6366,-0.00037741,-0.24367
1.6261,-2.2801,-0.46842,1.7624,-2.5769,-0.00031156,-0.25661
1.6418,-2.3087,-0.45262,1.7841,-2.5169,-0.00025535,-0.27012
1.6576,-2.3351,-0.43682,1.8059,-2.4568,-0.00020769,-0.28423
1.6734,-2.3596,-0.42102,1.8278,-2.3967,-0.00016753,-0.29897
1.6892,-2.3819,-0.40522,1.8498,-2.3366,-0.00013395,-0.31434
1.705,-2.4023,-0.38943,1.8718,-2.2766,-0.00010608,-0.33038
1.7208,-2.4206,-0.37364,1.894,-2.2168,-8.3138e-05,-0.34711
1.7366,-2.437,-0.35785,1.9161,-2.1572,-6.4431e-05,-0.36455
1.7523,-2.4514,-0.34206,1.9384,-2.098,-4.9325e-05,-0.38273
1.7681,-2.464,-0.32627,1.9606,-2.0392,-3.7256e-05,-0.40166
1.7839,-2.4746,-0.31048,1.9828,-1.9808,-2.7727e-05,-0.42137
1.7997,-2.4835,-0.29469,2.005,-1.923,-2.03e-05,-0.44188
1.8155,-2.4906,-0.2789,2.0272,-1.8658,-1.4595e-05,-0.46323
1.8313,-2.4959,-0.26311,2.0493,-1.8092,-1.0281e-05,-0.48542
1.8471,-2.4996,-0.24733,2.0713,-1.7533,-7.0775e-06,-0.50849
1.8629,-2.5016,-0.23154,2.0932,-1.6982,-4.7464e-06,-0.53245
1.8786,-2.5021,-0.21575,2.115,-1.6439,-3.0887e-06,-0.55734
1.8944,-2.5011,-0.19997,2.1366,-1.5904,-1.941e-06,-0.58317
1.9102,-2.4986,-0.18418,2.158,-1.5378,-1.1705e-06,-0.60996
1.926,-2.4946,-0.16839,2.1792,-1.4862,-6.7195e-07,-0.63773
1.9418,-2.4894,-0.15261,2.2001,-1.4355,-3.632e-07,-0.6665
1.9576,-2.4828,-0.13682,2.2207,-1.3857,-1.8205e-07,-0.6963
1.9734,-2.475,-0.12103,2.2409,-1.337,-8.2751e-08,-0.72714
1.9892,-2.466,-0.10524,2.2608,-1.2894,-3.294e-08,-0.75903
2.0049,-2.4558,-0.089458,2.2802,-1.2428,-1.081e-08,-0.79199
2.0207,-2.4447,-0.073671,2.2992,-1.1973,-2.5871e-09,-0.82603
2.0365,-2.4325,-0.057884,2.3176,-1.1529,-3.2083e-10,-0.86117
2.0523,-2.4193,-0.042097,2.3355,-1.1096,-6.8227e-13,-0.89741
2.0681,-2.4053,-0.02631,2.3528,-1.0674,-2.2136e-11,-0.93476
2.0839,-2.3904,-0.010523,2.3694,-1.0263,-9.0401e-12,-0.97323
2.0997,-2.3748,0.0052634,2.3853,-0.9863,-2.5101e-12,-1.0128
2.1154,-2.3584,0.02105,2.4004,-0.94746,-2.2356e-11,-1.0535
2.1312,-2.3413,0.036837,2.4148,-0.90973,-4.3564e-12,-1.0954
2.147,-2.3236,0.052624,2.4282,-0.87312,-1.1382e-10,-1.1383
2.1628,-2.3054,0.068411,2.4407,-0.83762,-1.4331e-09,-1.1824
2.1786,-2.2866,0.084198,2.4522,-0.80321,-7.0179e-09,-1.2275
2.1944,-2.2673,0.099985,2.4627,-0.76989,-2.3314e-08,-1.2738
2.2102,-2.2476,0.11577,2.4721,-0.73764,-6.1925e-08,-1.3211
2.226,-2.2274,0.13156,2.4803,-0.70646,-1.4172e-07,-1.3694
2.2417,-2.207,0.14735,2.4873,-0.67632,-2.9123e-07,-1.4188
2.2575,-2.1862,0.16313,2.493,-0.6472,-5.5144e-07,-1.4692
2.2733,-2.1651,0.17892,2.4974,-0.6191,-9.7871e-07,-1.5205
2.2891,-2.1438,0.19471,2.5004,-0.59198,-1.6481e-06,-1.5728
2.3049,-2.1222,0.21049,2.5019,-0.56584,-2.6568e-06,-1.626
2.3207,-2.1005,0.22628,2.502,-0.54064,-4.128e-06,-1.68
2.3365,-2.0786,0.24207,2.5005,-0.51637,-6.2145e-06,-1.7349
2.3522,-2.0567,0.25785,2.4973,-0.49301,-9.1028e-06,-1.7905
2.368,-2.0346,0.27364,2.4925,-0.47053,-1.3017e-05,-1.8468
2.3838,-2.0124,0.28943,2.486,-0.4489,-1.8225e-05,-1.9039
2.3996,-1.9902,0.30522,2.4778,-0.42811,-2.5039e-05,-1.9615
2.4154,-1.968,0.32101,2.4677,-0.40814,-3.3821e-05,-2.0197
2.4312,-1.9458,0.3368,2.4558,-0.38895,-4.4992e-05,-2.0784
2.447,-1.9235,0.35259,2.442,-0.37052,-5.9027e-05,-2.1375
2.4628,-1.9014,0.36838,2.4263,-0.35284,-7.6468e-05,-2.1969
2.4785,-1.8792,0.38417,2.4086,-0.33588,-9.7922e-05,-2.2566
2.4943,-1.8571,0.39996,2.3889,-0.31961,-0.00012407,-2.3166
2.5101,-1.8351,0.41576,2.3672,-0.30402,-0.00015566,-2.3767
2.5259,-1.8132,0.43155,2.3435,-0.28907,-0.00019352,-2.4368
2.5417,-1.7914,0.44735,2.3177,-0.27476,-0.00023858,-2.4969
2.5575,-1.7696,0.46315,2.2898,-0.26105,-0.00029181,-2.5569
2.5733,-1.748,0.47896,2.2598,-0.24792,-0.00035432,-2.6168
2.5891,-1.7265,0.49477,2.2278,-0.23536,-0.00042727,-2.6763
2.6048,-1.7051,0.51058,2.1936,-0.22334,-0.00051193,-2.7355
2.6206,-1.6839,0.5264,2.1573,-0.21185,-0.00060966,-2.7942
2.6364,-1.6628,0.54222,2.1188,-0.20086,-0.00072192,-2.8524
2.6522,-1.6418,0.55805,2.0783,-0.19036,-0.00085026,-2.91
2.668,-1.621,0.57389,2.0357,-0.18032,-0.00099634,-2.9669
2.6838,-1.6003,0.58974,1.991,-0.17073,-0.0011619,-3.0229
2.6996,-1.5798,0.60559,1.9442,-0.16158,-0.0013488,-3.0781
2.7153,-1.5594,0.62146,1.8954,-0.15284,-0.001559,-3.1323
2.7311,-1.5392,0.63734,1.8446,-0.1445,-0.0017946,-3.1854
2.7469,-1.5191,0.65323,1.7918,-0.13655,-0.0020577,-3.2373
2.7627,-1.4992,0.66914,1.7371,-0.12896,-0.0023507,-3.288
2.7785,-1.4794,0.68506,1.6804,-0.12173,-0.0026758,-3.3374
2.7943,-1.4598,0.701,1.6219,-0.11483,-0.0030356,-3.3854
2.8101,-1.4403,0.71696,1.5617,-0.10827,-0.0034326,-3.4318
2.8259,-1.4209,0.73294,1.4996,-0.10201,-0.0038696,-3.4767
2.8416,-1.4017,0.74895,1.4359,-0.096059,-0.0043494,-3.52
2.8574,-1.3827,0.76498,1.3705,-0.090394,-0.004875,-3.5615
2.8732,-1.3638,0.78104,1.3035,-0.085005,-0.0054492,-3.6012
2.889,-1.345,0.79712,1.235,-0.079882,-0.0060754,-3.639
2.9048,-1.3264,0.81324,1.1651,-0.075013,-0.0067567,-3.6749
2.9206,-1.3078,0.8294,1.0938,-0.070387,-0.0074965,-3.7089
2.9364,-1.2895,0.84559,1.0213,-0.065996,-0.0082984,-3.7407
2.9522,-1.2712,0.86182,0.9475,-0.061828,-0.009166,-3.7704
2.9679,-1.2531,0.87809,0.8726,-0.057875,-0.010103,-3.798
2.9837,-1.2351,0.89441,0.79666,-0.054128,-0.011114,-3.8233
2.9995,-1.2172,0.91077,0.71976,-0.050577,-0.012201,-3.8463
3.0153,-1.1994,0.92719,0.642,-0.047215,-0.013371,-3.8671
3.0311,-1.1817,0.94365,0.56346,-0.044034,-0.014626,-3.8855
3.0469,-1.1641,0.96018,0.48424,-0.041026,-0.015971,-3.9015
3.0627,-1.1467,0.97677,0.40444,-0.038184,-0.017412,-3.9151
3.0784,-1.1293,0.99341,0.32414,-0.035499,-0.018952,-3.9262
3.0942,-1.112,1.0101,0.24345,-0.032967,-0.020597,-3.9349
3.11,-1.0948,1.0269,0.16247,-0.030579,-0.022352,-3.9412
3.1258,-1.0777,1.0438,0.081284,-0.028329,-0.024222,-3.9449
3.1416,-1.0607,1.0607,-1.3951e-15,-0.026212,-0.026212,-3.9461


==> Figs/data/fourier/dd_p2_x_Legendre_c_UniformFull_Adv_GaussianGA_e0.1.csv <==
Kref,c_r1,c_r2,c_r3,c_i1,c_i2,c_i3
3.3333e-06,2.3742,-2.3742,3.3333e-06,-0.99208,-0.99206,1.6298e-16
0.01579,2.3896,-2.3582,0.01579,-1.0322,-0.95304,-5.8055e-09
0.031577,2.4041,-2.3414,0.031577,-1.0735,-0.91513,-2.1896e-08
0.047364,2.4178,-2.324,0.047364,-1.1158,-0.87834,-4.4507e-08
0.063151,2.4305,-2.306,0.063151,-1.1593,-0.84265,-6.8014e-08
0.078938,2.4423,-2.2875,0.078938,-1.2039,-0.80806,-8.5905e-08
0.094725,2.4531,-2.2684,0.094725,-1.2496,-0.77455,-9.2131e-08
0.11051,2.4628,-2.2489,0.11051,-1.2963,-0.74212,-8.2826e-08
0.1263,2.4713,-2.229,0.1263,-1.3441,-0.71075,-5.8376e-08
0.14209,2.4787,-2.2087,0.14209,-1.3929,-0.68043,-2.5841e-08
0.15787,2.4848,-2.1881,0.15787,-1.4427,-0.65114,-1.6818e-09
0.17366,2.4896,-2.1672,0.17366,-1.4935,-0.62286,-1.4806e-08
0.18945,2.493,-2.1461,0.18945,-1.5452,-0.59557,-1.0988e-07
0.20523,2.495,-2.1247,0.20523,-1.5979,-0.56925,-3.5088e-07
0.22102,2.4955,-2.1031,0.22102,-1.6514,-0.54389,-8.2492e-07
0.23681,2.4945,-2.0814,0.23681,-1.7058,-0.51945,-1.6462e-06
0.25259,2.4919,-2.0596,0.25259,-1.7609,-0.49593,-2.9602e-06
0.26838,2.4877,-2.0376,0.26838,-1.8168,-0.47329,-4.9478e-06
0.28417,2.4817,-2.0156,0.28417,-1.8733,-0.45151,-7.8299e-06
0.29995,2.4741,-1.9935,0.29996,-1.9305,-0.43058,-1.1872e-05
0.31574,2.4646,-1.9714,0.31574,-1.9883,-0.41046,-1.7387e-05
0.33153,2.4533,-1.9492,0.33153,-2.0466,-0.39113,-2.4744e-05
0.34731,2.4402,-1.9271,0.34732,-2.1053,-0.37258,-3.4366e-05
0.3631,2.4251,-1.905,0.36311,-2.1644,-0.35477,-4.6741e-05
0.37889,2.4081,-1.8829,0.3789,-2.2238,-0.33768,-6.2421e-05
0.39468,2.3892,-1.8609,0.39469,-2.2834,-0.32129,-8.203e-05
0.41046,2.3682,-1.839,0.41048,-2.3432,-0.30558,-0.00010627
0.42625,2.3452,-1.8171,0.42627,-2.4031,-0.29053,-0.0001359
0.44204,2.3201,-1.7953,0.44207,-2.463,-0.27611,-0.0001718
0.45782,2.293,-1.7736,0.45787,-2.5228,-0.2623,-0.00021489
0.47361,2.2638,-1.7521,0.47367,-2.5825,-0.24907,-0.00026622
0.4894,2.2325,-1.7306,0.48947,-2.6419,-0.23642,-0.00032689
0.50518,2.199,-1.7093,0.50528,-2.701,-0.22431,-0.00039812
0.52097,2.1635,-1.6881,0.52109,-2.7596,-0.21274,-0.00048122
0.53676,2.1259,-1.667,0.53691,-2.8178,-0.20167,-0.0005776
0.55254,2.0862,-1.6461,0.55273,-2.8753,-0.19109,-0.00068875
0.56833,2.0443,-1.6253,0.56856,-2.9322,-0.18098,-0.00081629
0.58412,2.0004,-1.6046,0.58439,-2.9883,-0.17133,-0.00096192
0.5999,1.9545,-1.5841,0.60024,-3.0436,-0.16211,-0.0011274
0.61569,1.9065,-1.5638,0.61609,-3.0979,-0.15331,-0.0013148
0.63148,1.8565,-1.5436,0.63195,-3.1512,-0.14491,-0.001526
0.64727,1.8045,-1.5235,0.64783,-3.2033,-0.1369,-0.0017631
0.66305,1.7505,-1.5036,0.66372,-3.2543,-0.12926,-0.0020284
0.67884,1.6947,-1.4839,0.67963,-3.3039,-0.12198,-0.0023243
0.69463,1.637,-1.4643,0.69555,-3.3522,-0.11504,-0.0026531
0.71041,1.5774,-1.4448,0.71149,-3.399,-0.10844,-0.0030175
0.7262,1.5161,-1.4255,0.72744,-3.4442,-0.10214,-0.00342
0.74199,1.4531,-1.4063,0.74342,-3.4879,-0.096152,-0.0038635
0.75777,1.3884,-1.3873,0.75943,-3.5298,-0.090453,-0.0043509
0.77356,1.3222,-1.3684,0.77546,-3.57,-0.085032,-0.0048851
0.78935,1.2544,-1.3496,0.79151,-3.6083,-0.079879,-0.0054693
0.80513,1.1851,-1.331,0.8076,-3.6447,-0.074983,-0.0061068
0.82092,1.1145,-1.3125,0.82372,-3.6792,-0.070332,-0.0068007
0.83671,1.0426,-1.2941,0.83988,-3.7116,-0.065917,-0.0075547
0.85249,0.9694,-1.2759,0.85607,-3.7419,-0.061728,-0.0083723
0.86828,0.89508,-1.2578,0.8723,-3.7701,-0.057756,-0.0092572
0.88407,0.81969,-1.2398,0.88857,-3.7961,-0.053991,-0.010213
0.89986,0.74332,-1.2219,0.90489,-3.8198,-0.050424,-0.011245
0.91564,0.66606,-1.2041,0.92126,-3.8412,-0.047048,-0.012355
0.93143,0.588,-1.1865,0.93768,-3.8603,-0.043855,-0.013549
0.94722,0.50923,-1.1689,0.95415,-3.8771,-0.040835,-0.014831
0.963,0.42984,-1.1515,0.97069,-3.8914,-0.037983,-0.016206
0.97879,0.34993,-1.1341,0.98728,-3.9034,-0.03529,-0.017678
0.99458,0.26959,-1.1169,1.0039,-3.9129,-0.03275,-0.019252
1.0104,0.18893,-1.0997,1.0207,-3.9199,-0.030356,-0.020933
1.0262,0.10804,-1.0826,1.0375,-3.9244,-0.028102,-0.022727
1.0419,0.027009,-1.0656,1.0543,-3.9265,-0.025981,-0.024639
1.0577,-0.054049,-1.0487,1.0713,-3.9261,-0.023987,-0.026674
1.0735,-0.13504,-1.0318,1.0883,-3.9232,-0.022116,-0.028839
1.0893,-0.21587,-1.0151,1.1054,-3.9178,-0.02036,-0.031139
1.1051,-0.29644,-0.99837,1.1226,-3.91,-0.018715,-0.033581
1.1209,-0.37664,-0.98174,1.1399,-3.8997,-0.017176,-0.036171
1.1367,-0.45639,-0.96516,1.1573,-3.8869,-0.015737,-0.038916
1.1524,-0.53558,-0.94865,1.1748,-3.8718,-0.014394,-0.041824
1.1682,-0.61413,-0.9322,1.1924,-3.8542,-0.013141,-0.0449
1.184,-0.69193,-0.91579,1.2101,-3.8343,-0.011976,-0.048154
1.1998,-0.76891,-0.89944,1.2279,-3.8121,-0.010892,-0.051593
1.2156,-0.84496,-0.88314,1.2458,-3.7877,-0.0098862,-0.055224
1.2314,-0.92,-0.86688,1.2638,-3.7609,-0.0089543,-0.059058
1.2472,-0.99394,-0.85066,1.282,-3.732,-0.0080922,-0.063101
1.263,-1.0667,-0.83448,1.3003,-3.701,-0.0072963,-0.067365
1.2787,-1.1382,-0.81834,1.3187,-3.6679,-0.0065627,-0.071857
1.2945,-1.2084,-0.80223,1.3372,-3.6328,-0.005888,-0.076589
1.3103,-1.2772,-0.78615,1.3559,-3.5957,-0.0052687,-0.08157
1.3261,-1.3444,-0.77011,1.3747,-3.5568,-0.0047015,-0.086811
1.3419,-1.4102,-0.75409,1.3936,-3.516,-0.0041832,-0.092323
1.3577,-1.4743,-0.73809,1.4127,-3.4735,-0.0037108,-0.098118
1.3735,-1.5368,-0.72212,1.4319,-3.4293,-0.0032813,-0.10421
1.3892,-1.5975,-0.70617,1.4513,-3.3835,-0.0028918,-0.1106
1.405,-1.6564,-0.69023,1.4708,-3.3362,-0.0025396,-0.11732
1.4208,-1.7135,-0.67432,1.4904,-3.2875,-0.002222,-0.12437
1.4366,-1.7687,-0.65842,1.5103,-3.2374,-0.0019366,-0.13177
1.4524,-1.822,-0.64253,1.5302,-3.1861,-0.001681,-0.13953
1.4682,-1.8734,-0.62666,1.5503,-3.1335,-0.0014527,-0.14767
1.484,-1.9227,-0.6108,1.5706,-3.0799,-0.0012497,-0.1562
1.4998,-1.97,-0.59495,1.591,-3.0253,-0.0010699,-0.16514
1.5155,-2.0153,-0.57911,1.6115,-2.9697,-0.00091121,-0.1745
1.5313,-2.0585,-0.56327,1.6322,-2.9133,-0.00077182,-0.1843
1.5471,-2.0996,-0.54745,1.653,-2.8562,-0.00064993,-0.19457
1.5629,-2.1387,-0.53163,1.674,-2.7984,-0.00054388,-0.20531
1.5787,-2.1756,-0.51581,1.6951,-2.7401,-0.0004521,-0.21654
1.5945,-2.2104,-0.5,1.7164,-2.6813,-0.00037311,-0.22829
1.6103,-2.2431,-0.4842,1.7378,-2.6221,-0.00030554,-0.24058
1.6261,-2.2737,-0.4684,1.7592,-2.5626,-0.00024811,-0.25342
1.6418,-2.3023,-0.4526,1.7809,-2.5029,-0.00019965,-0.26684
1.6576,-2.3287,-0.4368,1.8026,-2.443,-0.00015907,-0.28085
1.6734,-2.3531,-0.42101,1.8244,-2.3831,-0.00012536,-0.29548
1.6892,-2.3754,-0.40521,1.8463,-2.3233,-9.762e-05,-0.31075
1.705,-2.3957,-0.38942,1.8682,-2.2635,-7.501e-05,-0.32668
1.7208,-2.414,-0.37363,1.8903,-2.2039,-5.6785e-05,-0.3433
1.7366,-2.4304,-0.35784,1.9123,-2.1446,-4.2274e-05,-0.36063
1.7523,-2.4448,-0.34205,1.9345,-2.0856,-3.0875e-05,-0.37868
1.7681,-2.4573,-0.32626,1.9566,-2.0271,-2.206e-05,-0.39749
1.7839,-2.468,-0.31048,1.9787,-1.969,-1.5362e-05,-0.41708
1.7997,-2.4768,-0.29469,2.0009,-1.9114,-1.0376e-05,-0.43747
1.8155,-2.4839,-0.2789,2.0229,-1.8544,-6.7535e-06,-0.45868
1.8313,-2.4893,-0.26311,2.0449,-1.7981,-4.197e-06,-0.48075
1.8471,-2.493,-0.24733,2.0669,-1.7424,-2.4566e-06,-0.50368
1.8629,-2.495,-0.23154,2.0887,-1.6875,-1.3253e-06,-0.5275
1.8786,-2.4955,-0.21575,2.1104,-1.6335,-6.3442e-07,-0.55225
1.8944,-2.4945,-0.19997,2.1319,-1.5802,-2.494e-07,-0.57792
1.9102,-2.492,-0.18418,2.1532,-1.5279,-6.5539e-08,-0.60456
1.926,-2.4881,-0.16839,2.1742,-1.4764,-3.8882e-09,-0.63218
1.9418,-2.4829,-0.15261,2.195,-1.426,-7.317e-09,-0.6608
1.9576,-2.4764,-0.13682,2.2155,-1.3765,-3.6803e-08,-0.69043
1.9734,-2.4686,-0.12103,2.2357,-1.328,-6.7947e-08,-0.7211
1.9892,-2.4597,-0.10524,2.2555,-1.2806,-8.7745e-08,-0.75282
2.0049,-2.4496,-0.089458,2.2748,-1.2342,-9.1655e-08,-0.78561
2.0207,-2.4385,-0.073671,2.2937,-1.1889,-8.096e-08,-0.81948
2.0365,-2.4264,-0.057884,2.3121,-1.1447,-6.0469e-08,-0.85443
2.0523,-2.4133,-0.042097,2.3299,-1.1016,-3.6557e-08,-0.89049
2.0681,-2.3993,-0.02631,2.3471,-1.0596,-1.5572e-08,-0.92766
2.0839,-2.3845,-0.010523,2.3636,-1.0187,-2.6062e-09,-0.96593
2.0997,-2.369,0.0052634,2.3794,-0.97894,-6.5614e-10,-1.0053
2.1154,-2.3527,0.02105,2.3945,-0.94029,-1.0164e-08,-1.0458
2.1312,-2.3357,0.036837,2.4087,-0.90275,-2.8953e-08,-1.0875
2.147,-2.3181,0.052624,2.4221,-0.86632,-5.2554e-08,-1.1302
2.1628,-2.2999,0.068411,2.4346,-0.831,-7.4922e-08,-1.1741
2.1786,-2.2812,0.084198,2.446,-0.79677,-8.9529e-08,-1.219
2.1944,-2.262,0.099985,2.4564,-0.76363,-9.0846e-08,-1.265
2.2102,-2.2423,0.11577,2.4658,-0.73155,-7.6175e-08,-1.3121
2.226,-2.2223,0.13156,2.4739,-0.70054,-4.7843e-08,-1.3602
2.2417,-2.2019,0.14735,2.4809,-0.67056,-1.572e-08,-1.4094
2.2575,-2.1812,0.16313,2.4865,-0.6416,-6.5536e-11,-1.4595
2.2733,-2.1602,0.17892,2.4909,-0.61366,-3.4654e-08,-1.5106
2.2891,-2.139,0.19471,2.4938,-0.58669,-1.7018e-07,-1.5627
2.3049,-2.1175,0.21049,2.4954,-0.5607,-4.779e-07,-1.6156
2.3207,-2.0959,0.22628,2.4954,-0.53564,-1.0535e-06,-1.6694
2.3365,-2.0741,0.24207,2.4938,-0.51152,-2.0211e-06,-1.7241
2.3522,-2.0523,0.25785,2.4907,-0.48829,-3.5375e-06,-1.7794
2.368,-2.0303,0.27364,2.4859,-0.46594,-5.7966e-06,-1.8356
2.3838,-2.0082,0.28943,2.4794,-0.44445,-9.0333e-06,-1.8923
2.3996,-1.9861,0.30522,2.4711,-0.42379,-1.3529e-05,-1.9497
2.4154,-1.964,0.321,2.4611,-0.40393,-1.9614e-05,-2.0077
2.4312,-1.9418,0.33679,2.4492,-0.38487,-2.7675e-05,-2.0661
2.447,-1.9197,0.35258,2.4354,-0.36656,-3.8157e-05,-2.1249
2.4628,-1.8976,0.36837,2.4197,-0.34899,-5.1569e-05,-2.1841
2.4785,-1.8756,0.38416,2.402,-0.33214,-6.8485e-05,-2.2436
2.4943,-1.8536,0.39995,2.3824,-0.31599,-8.9555e-05,-2.3033
2.5101,-1.8317,0.41574,2.3607,-0.3005,-0.0001155,-2.3632
2.5259,-1.8098,0.43154,2.337,-0.28565,-0.00014712,-2.4231
2.5417,-1.7881,0.44733,2.3113,-0.27144,-0.00018531,-2.4829
2.5575,-1.7664,0.46313,2.2835,-0.25783,-0.00023103,-2.5427
2.5733,-1.7449,0.47893,2.2536,-0.2448,-0.00028534,-2.6023
2.5891,-1.7235,0.49474,2.2216,-0.23233,-0.00034939,-2.6616
2.6048,-1.7022,0.51055,2.1874,-0.2204,-0.00042443,-2.7206
2.6206,-1.681,0.52636,2.1512,-0.20899,-0.00051179,-2.7791
2.6364,-1.66,0.54218,2.1129,-0.19809,-0.00061292,-2.837
2.6522,-1.6391,0.558,2.0725,-0.18767,-0.00072935,-2.8944
2.668,-1.6184,0.57383,2.0299,-0.17771,-0.00086272,-2.951
2.6838,-1.5978,0.58967,1.9853,-0.16821,-0.0010148,-3.0069
2.6996,-1.5773,0.60552,1.9387,-0.15913,-0.0011873,-3.0618
2.7153,-1.557,0.62138,1.89,-0.15047,-0.0013824,-3.1158
2.7311,-1.5369,0.63724,1.8393,-0.1422,-0.001602,-3.1687
2.7469,-1.5169,0.65312,1.7867,-0.13432,-0.0018483,-3.2204
2.7627,-1.497,0.66902,1.7321,-0.1268,-0.0021235,-3.271
2.7785,-1.4773,0.68493,1.6756,-0.11963,-0.00243,-3.3201
2.7943,-1.4578,0.70086,1.6173,-0.11281,-0.0027704,-3.3679
2.8101,-1.4383,0.7168,1.5572,-0.1063,-0.0031472,-3.4142
2.8259,-1.4191,0.73277,1.4953,-0.10011,-0.0035631,-3.459
2.8416,-1.4,0.74875,1.4317,-0.094222,-0.0040209,-3.502
2.8574,-1.381,0.76477,1.3665,-0.088617,-0.0045236,-3.5434
2.8732,-1.3621,0.7808,1.2998,-0.083286,-0.0050741,-3.583
2.889,-1.3434,0.79687,1.2315,-0.07822,-0.0056757,-3.6207
2.9048,-1.3248,0.81297,1.1618,-0.073407,-0.0063315,-3.6564
2.9206,-1.3064,0.8291,1.0907,-0.068836,-0.0070451,-3.6902
2.9364,-1.2881,0.84527,1.0183,-0.064497,-0.0078199,-3.7219
2.9522,-1.2699,0.86147,0.94476,-0.060381,-0.0086595,-3.7516
2.9679,-1.2518,0.87772,0.87008,-0.056479,-0.0095677,-3.779
2.9837,-1.2338,0.89401,0.79435,-0.052781,-0.010548,-3.8042
2.9995,-1.216,0.91034,0.71768,-0.049279,-0.011606,-3.8272
3.0153,-1.1983,0.92673,0.64014,-0.045964,-0.012744,-3.8479
3.0311,-1.1806,0.94316,0.56183,-0.042829,-0.013966,-3.8662
3.0469,-1.1631,0.95966,0.48284,-0.039866,-0.015279,-3.8821
3.0627,-1.1457,0.97621,0.40327,-0.037068,-0.016685,-3.8957
3.0784,-1.1284,0.99282,0.3232,-0.034427,-0.018191,-3.9068
3.0942,-1.1111,1.0095,0.24275,-0.031936,-0.0198,-3.9155
3.11,-1.094,1.0262,0.162,-0.02959,-0.021518,-3.9217
3.1258,-1.0769,1.0431,0.081048,-0.027381,-0.023351,-3.9254
3.1416,-1.06,1.06,0,-0.025303,-0.025303,-3.9266


==> Figs/data/fourier/dd_p2_x_Legendre_c_UniformFull_Adv_GaussianGA_e0.5.csv <==
Kref,c_r1,c_r2,c_r3,c_i1,c_i2,c_i3
3.3333e-06,2.2309,-2.2309,3.3333e-06,-0.84106,-0.84105,-1.2068e-13
0.01579,2.2441,-2.217,0.01579,-0.87663,-0.80649,-2.7097e-06
0.031577,2.2566,-2.2025,0.031577,-0.91322,-0.77295,-1.0799e-05
0.047364,2.2683,-2.1873,0.047364,-0.95081,-0.74041,-2.4157e-05
0.063151,2.2791,-2.1716,0.063151,-0.98941,-0.70887,-4.2599e-05
0.078938,2.289,-2.1554,0.078939,-1.029,-0.67833,-6.587e-05
0.094725,2.298,-2.1387,0.094728,-1.0696,-0.64876,-9.3644e-05
0.11051,2.306,-2.1216,0.11052,-1.1112,-0.62018,-0.00012553
0.1263,2.3129,-2.1041,0.12631,-1.1537,-0.59255,-0.00016109
0.14209,2.3188,-2.0862,0.1421,-1.1971,-0.56586,-0.00019979
0.15787,2.3234,-2.068,0.15789,-1.2415,-0.5401,-0.0002411
0.17366,2.3269,-2.0496,0.17369,-1.2868,-0.51526,-0.0002844
0.18945,2.3291,-2.0309,0.18948,-1.3329,-0.49131,-0.00032904
0.20523,2.33,-2.0119,0.20528,-1.3799,-0.46824,-0.00037436
0.22102,2.3295,-1.9928,0.22107,-1.4277,-0.44603,-0.00041965
0.23681,2.3276,-1.9735,0.23687,-1.4762,-0.42466,-0.00046421
0.25259,2.3242,-1.9541,0.25267,-1.5254,-0.40411,-0.0005073
0.26838,2.3194,-1.9346,0.26846,-1.5754,-0.38435,-0.00054822
0.28417,2.313,-1.915,0.28426,-1.626,-0.36537,-0.00058627
0.29995,2.305,-1.8953,0.30006,-1.6771,-0.34715,-0.00062075
0.31574,2.2953,-1.8756,0.31585,-1.7288,-0.32966,-0.00065103
0.33153,2.284,-1.8558,0.33165,-1.781,-0.31289,-0.0006765
0.34731,2.271,-1.8361,0.34744,-1.8336,-0.2968,-0.00069661
0.3631,2.2562,-1.8163,0.36323,-1.8865,-0.28139,-0.00071089
0.37889,2.2396,-1.7966,0.37902,-1.9397,-0.26663,-0.00071892
0.39468,2.2212,-1.7769,0.39481,-1.9932,-0.2525,-0.00072039
0.41046,2.201,-1.7572,0.41059,-2.0469,-0.23897,-0.00071507
0.42625,2.179,-1.7376,0.42636,-2.1006,-0.22604,-0.00070285
0.44204,2.155,-1.7181,0.44214,-2.1544,-0.21367,-0.00068373
0.45782,2.1292,-1.6986,0.4579,-2.2081,-0.20185,-0.00065783
0.47361,2.1015,-1.6792,0.47367,-2.2617,-0.19056,-0.00062541
0.4894,2.0718,-1.6599,0.48942,-2.315,-0.17978,-0.00058687
0.50518,2.0403,-1.6407,0.50517,-2.3682,-0.16949,-0.00054275
0.52097,2.0068,-1.6216,0.52091,-2.4209,-0.15968,-0.00049374
0.53676,1.9713,-1.6026,0.53664,-2.4732,-0.15032,-0.0004407
0.55254,1.934,-1.5837,0.55237,-2.525,-0.1414,-0.00038465
0.56833,1.8948,-1.5649,0.56808,-2.5762,-0.13291,-0.00032675
0.58412,1.8536,-1.5462,0.58379,-2.6267,-0.12482,-0.00026834
0.5999,1.8106,-1.5277,0.59949,-2.6765,-0.11712,-0.00021094
0.61569,1.7658,-1.5092,0.61518,-2.7254,-0.1098,-0.00015622
0.63148,1.7191,-1.4909,0.63087,-2.7734,-0.10284,-0.00010601
0.64727,1.6706,-1.4727,0.64654,-2.8204,-0.096221,-6.2309e-05
0.66305,1.6203,-1.4546,0.66221,-2.8664,-0.08994,-2.7285e-05
0.67884,1.5683,-1.4366,0.67786,-2.9111,-0.083979,-3.2558e-06
0.69463,1.5146,-1.4187,0.69352,-2.9547,-0.078325,7.3037e-06
0.71041,1.4593,-1.401,0.70916,-2.9969,-0.072966,1.7675e-06
0.7262,1.4023,-1.3833,0.7248,-3.0378,-0.06789,-2.2637e-05
0.74199,1.3438,-1.3658,0.74044,-3.0772,-0.063086,-6.8828e-05
0.75777,1.2838,-1.3483,0.75607,-3.115,-0.058542,-0.00013986
0.77356,1.2224,-1.331,0.7717,-3.1513,-0.054248,-0.00023892
0.78935,1.1596,-1.3138,0.78733,-3.1859,-0.050193,-0.00036933
0.80513,1.0954,-1.2967,0.80296,-3.2188,-0.046367,-0.00053455
0.82092,1.03,-1.2797,0.8186,-3.25,-0.042762,-0.00073813
0.83671,0.9634,-1.2627,0.83424,-3.2793,-0.039367,-0.00098379
0.85249,0.89569,-1.2459,0.84989,-3.3067,-0.036174,-0.0012753
0.86828,0.82694,-1.2292,0.86554,-3.3321,-0.033174,-0.0016167
0.88407,0.75723,-1.2125,0.88121,-3.3556,-0.030359,-0.0020119
0.89986,0.68662,-1.1959,0.89689,-3.3771,-0.027721,-0.0024651
0.91564,0.61521,-1.1794,0.91259,-3.3964,-0.025252,-0.0029807
0.93143,0.54307,-1.163,0.9283,-3.4137,-0.022945,-0.003563
0.94722,0.47029,-1.1466,0.94404,-3.4289,-0.020793,-0.0042164
0.963,0.39695,-1.1303,0.95981,-3.4419,-0.018788,-0.0049458
0.97879,0.32314,-1.1141,0.9756,-3.4526,-0.016924,-0.0057558
0.99458,0.24895,-1.0979,0.99142,-3.4612,-0.015194,-0.0066513
1.0104,0.17446,-1.0818,1.0073,-3.4676,-0.013592,-0.0076375
1.0262,0.099759,-1.0658,1.0232,-3.4717,-0.012113,-0.0087193
1.0419,0.02494,-1.0497,1.0391,-3.4736,-0.010749,-0.0099022
1.0577,-0.049908,-1.0338,1.0551,-3.4732,-0.009496,-0.011192
1.0735,-0.1247,-1.0179,1.0711,-3.4706,-0.0083474,-0.012593
1.0893,-0.19934,-1.002,1.0872,-3.4657,-0.0072981,-0.014113
1.1051,-0.27374,-0.98614,1.1033,-3.4586,-0.0063428,-0.015757
1.1209,-0.34782,-0.97032,1.1195,-3.4493,-0.0054763,-0.01753
1.1367,-0.42148,-0.95454,1.1357,-3.4378,-0.0046938,-0.019441
1.1524,-0.49464,-0.93879,1.1521,-3.4241,-0.0039902,-0.021494
1.1682,-0.56722,-0.92306,1.1684,-3.4082,-0.003361,-0.023697
1.184,-0.63912,-0.90735,1.1849,-3.3902,-0.0028015,-0.026057
1.1998,-0.71027,-0.89166,1.2014,-3.3701,-0.0023072,-0.028582
1.2156,-0.78059,-0.87598,1.218,-3.348,-0.0018738,-0.031278
1.2314,-0.84999,-0.86032,1.2347,-3.3238,-0.001497,-0.034154
1.2472,-0.9184,-0.84467,1.2515,-3.2977,-0.0011727,-0.037217
1.263,-0.98575,-0.82902,1.2684,-3.2697,-0.00089693,-0.040477
1.2787,-1.052,-0.81338,1.2853,-3.2398,-0.00066572,-0.043941
1.2945,-1.1169,-0.79775,1.3024,-3.208,-0.00047534,-0.047619
1.3103,-1.1807,-0.78212,1.3195,-3.1746,-0.00032213,-0.05152
1.3261,-1.243,-0.76649,1.3368,-3.1394,-0.00020255,-0.055653
1.3419,-1.304,-0.75086,1.3542,-3.1026,-0.00011321,-0.06003
1.3577,-1.3635,-0.73522,1.3716,-3.0642,-5.081e-05,-0.064659
1.3735,-1.4215,-0.71959,1.3892,-3.0243,-1.2221e-05,-0.069553
1.3892,-1.4779,-0.70394,1.4069,-2.983,5.5719e-06,-0.074722
1.405,-1.5327,-0.6883,1.4247,-2.9403,5.4372e-06,-0.080178
1.4208,-1.5859,-0.67264,1.4426,-2.8963,-9.9004e-06,-0.085933
1.4366,-1.6373,-0.65698,1.4606,-2.8512,-3.7865e-05,-0.091999
1.4524,-1.687,-0.64131,1.4787,-2.8049,-7.6033e-05,-0.09839
1.4682,-1.7349,-0.62563,1.497,-2.7575,-0.00012214,-0.10512
1.484,-1.781,-0.60995,1.5154,-2.7092,-0.00017407,-0.1122
1.4998,-1.8252,-0.59426,1.5338,-2.66,-0.00022988,-0.11965
1.5155,-1.8676,-0.57855,1.5524,-2.61,-0.0002878,-0.12747
1.5313,-1.9081,-0.56284,1.5712,-2.5592,-0.00034619,-0.1357
1.5471,-1.9467,-0.54712,1.59,-2.5078,-0.00040362,-0.14433
1.5629,-1.9834,-0.53139,1.6089,-2.4558,-0.00045879,-0.15339
1.5787,-2.0181,-0.51566,1.6279,-2.4034,-0.00051058,-0.1629
1.5945,-2.051,-0.49992,1.6471,-2.3505,-0.00055805,-0.17287
1.6103,-2.0819,-0.48417,1.6663,-2.2973,-0.00060038,-0.18332
1.6261,-2.1109,-0.46841,1.6857,-2.2438,-0.00063693,-0.19427
1.6418,-2.138,-0.45264,1.7051,-2.1902,-0.00066721,-0.20573
1.6576,-2.1632,-0.43688,1.7246,-2.1364,-0.00069087,-0.21773
1.6734,-2.1865,-0.4211,1.7441,-2.0827,-0.0007077,-0.23029
1.6892,-2.208,-0.40532,1.7638,-2.029,-0.00071761,-0.24342
1.705,-2.2276,-0.38954,1.7834,-1.9754,-0.00072064,-0.25714
1.7208,-2.2453,-0.37375,1.8032,-1.922,-0.00071696,-0.27148
1.7366,-2.2613,-0.35796,1.8229,-1.8688,-0.0007068,-0.28646
1.7523,-2.2755,-0.34217,1.8427,-1.816,-0.00069053,-0.30209
1.7681,-2.288,-0.32638,1.8624,-1.7635,-0.00066857,-0.3184
1.7839,-2.2987,-0.31058,1.8822,-1.7115,-0.00064143,-0.33541
1.7997,-2.3078,-0.29479,1.9019,-1.66,-0.00060968,-0.35314
1.8155,-2.3153,-0.27899,1.9215,-1.609,-0.00057394,-0.37162
1.8313,-2.3212,-0.26319,1.9411,-1.5586,-0.00053486,-0.39085
1.8471,-2.3255,-0.2474,1.9606,-1.5089,-0.00049313,-0.41087
1.8629,-2.3284,-0.2316,1.98,-1.4599,-0.00044947,-0.4317
1.8786,-2.3298,-0.2158,1.9992,-1.4116,-0.00040459,-0.45335
1.8944,-2.3298,-0.20001,2.0183,-1.3641,-0.00035921,-0.47584
1.9102,-2.3285,-0.18421,2.0371,-1.3174,-0.00031404,-0.49921
1.926,-2.3259,-0.16842,2.0558,-1.2716,-0.00026977,-0.52345
1.9418,-2.322,-0.15262,2.0741,-1.2266,-0.00022707,-0.54859
1.9576,-2.3169,-0.13683,2.0922,-1.1825,-0.00018656,-0.57466
1.9734,-2.3107,-0.12104,2.1099,-1.1394,-0.00014885,-0.60166
1.9892,-2.3034,-0.10525,2.1273,-1.0972,-0.00011446,-0.62961
2.0049,-2.2951,-0.08946,2.1443,-1.0559,-8.39e-05,-0.65852
2.0207,-2.2858,-0.073672,2.1609,-1.0157,-5.7588e-05,-0.68841
2.0365,-2.2756,-0.057884,2.1769,-0.97642,-3.5896e-05,-0.71928
2.0523,-2.2645,-0.042097,2.1924,-0.93816,-1.9125e-05,-0.75115
2.0681,-2.2525,-0.02631,2.2074,-0.9009,-7.5078e-06,-0.78402
2.0839,-2.2398,-0.010523,2.2217,-0.86465,-1.2043e-06,-0.81791
2.0997,-2.2264,0.0052633,2.2354,-0.82942,-3.0138e-07,-0.8528
2.1154,-2.2122,0.02105,2.2484,-0.7952,-4.8114e-06,-0.88871
2.1312,-2.1975,0.036837,2.2606,-0.76199,-1.4672e-05,-0.92563
2.147,-2.1821,0.052624,2.272,-0.72979,-2.9748e-05,-0.96356
2.1628,-2.1663,0.068411,2.2825,-0.69858,-4.9831e-05,-1.0025
2.1786,-2.1499,0.0842,2.2921,-0.66837,-7.4642e-05,-1.0424
2.1944,-2.133,0.099989,2.3008,-0.63913,-0.00010383,-1.0833
2.2102,-2.1158,0.11578,2.3084,-0.61086,-0.000137,-1.1252
2.226,-2.0982,0.13157,2.315,-0.58355,-0.00017366,-1.168
2.2417,-2.0802,0.14736,2.3204,-0.55718,-0.0002133,-1.2118
2.2575,-2.0619,0.16315,2.3247,-0.53173,-0.00025534,-1.2565
2.2733,-2.0434,0.17895,2.3278,-0.50718,-0.00029915,-1.3021
2.2891,-2.0246,0.19474,2.3295,-0.48353,-0.0003441,-1.3485
2.3049,-2.0056,0.21054,2.33,-0.46075,-0.00038949,-1.3957
2.3207,-1.9864,0.22634,2.329,-0.43882,-0.00043461,-1.4437
2.3365,-1.9671,0.24213,2.3266,-0.41772,-0.00047876,-1.4925
2.3522,-1.9476,0.25793,2.3228,-0.39744,-0.00052121,-1.542
2.368,-1.9281,0.27373,2.3174,-0.37794,-0.00056125,-1.5922
2.3838,-1.9084,0.28952,2.3105,-0.35922,-0.00059818,-1.6429
2.3996,-1.8887,0.30532,2.3019,-0.34124,-0.00063134,-1.6943
2.4154,-1.869,0.32112,2.2917,-0.32399,-0.00066008,-1.7461
2.4312,-1.8493,0.33691,2.2798,-0.30745,-0.00068382,-1.7984
2.447,-1.8295,0.3527,2.2662,-0.29159,-0.00070204,-1.8512
2.4628,-1.8097,0.36849,2.2509,-0.2764,-0.00071427,-1.9042
2.4785,-1.79,0.38428,2.2337,-0.26185,-0.00072015,-1.9575
2.4943,-1.7703,0.40006,2.2147,-0.24792,-0.00071938,-2.0111
2.5101,-1.7507,0.41584,2.1939,-0.2346,-0.00071177,-2.0648
2.5259,-1.7311,0.43162,2.1712,-0.22185,-0.00069724,-2.1185
2.5417,-1.7116,0.44739,2.1466,-0.20967,-0.00067584,-2.1723
2.5575,-1.6921,0.46316,2.1202,-0.19803,-0.00064774,-2.2259
2.5733,-1.6728,0.47892,2.0918,-0.18691,-0.00061323,-2.2795
2.5891,-1.6535,0.49467,2.0615,-0.1763,-0.00057276,-2.3328
2.6048,-1.6343,0.51041,2.0293,-0.16617,-0.00052692,-2.3858
2.6206,-1.6152,0.52615,1.9952,-0.15651,-0.00047647,-2.4384
2.6364,-1.5963,0.54188,1.9591,-0.1473,-0.00042231,-2.4905
2.6522,-1.5774,0.55761,1.9212,-0.13853,-0.0003655,-2.5422
2.668,-1.5587,0.57332,1.8813,-0.13017,-0.00030727,-2.5931
2.6838,-1.54,0.58902,1.8395,-0.12221,-0.00024903,-2.6434
2.6996,-1.5215,0.60472,1.7959,-0.11464,-0.00019233,-2.6929
2.7153,-1.5031,0.62041,1.7504,-0.10744,-0.00013889,-2.7415
2.7311,-1.4848,0.63609,1.7031,-0.10059,-9.0621e-05,-2.7892
2.7469,-1.4666,0.65176,1.654,-0.094092,-4.9564e-05,-2.8359
2.7627,-1.4486,0.66742,1.6032,-0.087919,-1.7938e-05,-2.8814
2.7785,-1.4306,0.68308,1.5506,-0.082062,1.8854e-06,-2.9258
2.7943,-1.4128,0.69873,1.4964,-0.076508,7.381e-06,-2.9689
2.8101,-1.3951,0.71437,1.4405,-0.071244,-4.1269e-06,-3.0107
2.8259,-1.3775,0.73001,1.383,-0.06626,-3.546e-05,-3.051
2.8416,-1.36,0.74565,1.324,-0.061544,-8.958e-05,-3.0899
2.8574,-1.3426,0.76128,1.2635,-0.057084,-0.00016959,-3.1273
2.8732,-1.3253,0.77691,1.2016,-0.05287,-0.00027872,-3.163
2.889,-1.3081,0.79254,1.1383,-0.048893,-0.00042034,-3.1971
2.9048,-1.291,0.80817,1.0737,-0.045142,-0.00059794,-3.2294
2.9206,-1.274,0.82381,1.0079,-0.041608,-0.00081513,-3.2599
2.9364,-1.2571,0.83945,0.94096,-0.038281,-0.0010756,-3.2886
2.9522,-1.2403,0.8551,0.8729,-0.035153,-0.0013833,-3.3154
2.9679,-1.2236,0.87076,0.80382,-0.032216,-0.0017422,-3.3402
2.9837,-1.207,0.88643,0.7338,-0.029461,-0.0021563,-3.363
2.9995,-1.1904,0.90212,0.66292,-0.02688,-0.0026298,-3.3838
3.0153,-1.1739,0.91782,0.59125,-0.024466,-0.0031671,-3.4024
3.0311,-1.1575,0.93355,0.51889,-0.022211,-0.0037726,-3.419
3.0469,-1.1412,0.94929,0.44592,-0.020109,-0.0044508,-3.4334
3.0627,-1.1249,0.96506,0.37241,-0.018151,-0.0052065,-3.4457
3.0784,-1.1087,0.98086,0.29846,-0.016333,-0.0060444,-3.4557
3.0942,-1.0925,0.9967,0.22416,-0.014647,-0.0069696,-3.4636
3.11,-1.0765,1.0126,0.14959,-0.013086,-0.007987,-3.4692
3.1258,-1.0604,1.0285,0.074839,-0.011646,-0.0091019,-3.4726
3.1416,-1.0444,1.0444,0,-0.01032,-0.01032,-3.4737


==> Figs/data/fourier/dd_p2_x_Legendre_c_UniformFull_Adv_GaussianGA_e1.5.csv <==
Kref,c_r1,c_r2,c_r3,c_i1,c_i2,c_i3
3.3333e-06,1.2997,-1.2997,2.91e-06,-0.81577,-0.81576,-1.8081e-15
0.01579,1.2988,-1.3002,0.013784,-0.83693,-0.79489,-4.6239e-08
0.031577,1.2974,-1.3002,0.027563,-0.85838,-0.77432,-2.1344e-07
0.047364,1.2955,-1.2997,0.041337,-0.88012,-0.75405,-5.8765e-07
0.063151,1.2931,-1.2989,0.055103,-0.90212,-0.7341,-1.3141e-06
0.078938,1.2902,-1.2976,0.068858,-0.92438,-0.71446,-2.5995e-06
0.094725,1.2868,-1.2959,0.082601,-0.94689,-0.69514,-4.7161e-06
0.11051,1.2828,-1.2938,0.096328,-0.96964,-0.67615,-8.0054e-06
0.1263,1.2783,-1.2914,0.11004,-0.99262,-0.65748,-1.2884e-05
0.14209,1.2732,-1.2886,0.12373,-1.0158,-0.63914,-1.9847e-05
0.15787,1.2676,-1.2854,0.13739,-1.0392,-0.62113,-2.9479e-05
0.17366,1.2614,-1.2819,0.15103,-1.0628,-0.60345,-4.2454e-05
0.18945,1.2546,-1.2781,0.16464,-1.0866,-0.5861,-5.9547e-05
0.20523,1.2471,-1.274,0.17822,-1.1105,-0.56909,-8.1638e-05
0.22102,1.2391,-1.2695,0.19176,-1.1346,-0.55241,-0.00010972
0.23681,1.2305,-1.2648,0.20527,-1.1587,-0.53606,-0.0001449
0.25259,1.2212,-1.2598,0.21874,-1.183,-0.52003,-0.0001884
0.26838,1.2113,-1.2545,0.23217,-1.2074,-0.50434,-0.00024159
0.28417,1.2008,-1.249,0.24556,-1.2319,-0.48898,-0.00030594
0.29995,1.1897,-1.2432,0.2589,-1.2564,-0.47394,-0.00038307
0.31574,1.1778,-1.2372,0.27219,-1.2809,-0.45923,-0.00047472
0.33153,1.1654,-1.231,0.28543,-1.3054,-0.44484,-0.00058277
0.34731,1.1522,-1.2245,0.29862,-1.3299,-0.43077,-0.00070923
0.3631,1.1385,-1.2179,0.31175,-1.3544,-0.41702,-0.00085621
0.37889,1.124,-1.211,0.32482,-1.3788,-0.40357,-0.001026
0.39468,1.1089,-1.204,0.33784,-1.4031,-0.39044,-0.0012209
0.41046,1.0931,-1.1968,0.3508,-1.4273,-0.37761,-0.0014434
0.42625,1.0767,-1.1894,0.3637,-1.4514,-0.36509,-0.001696
0.44204,1.0596,-1.1818,0.37653,-1.4753,-0.35287,-0.0019815
0.45782,1.0418,-1.1741,0.3893,-1.499,-0.34094,-0.0023026
0.47361,1.0234,-1.1662,0.40201,-1.5225,-0.3293,-0.002662
0.4894,1.0043,-1.1582,0.41464,-1.5458,-0.31795,-0.0030628
0.50518,0.9846,-1.1501,0.42722,-1.5688,-0.30688,-0.0035076
0.52097,0.96422,-1.1418,0.43972,-1.5915,-0.29609,-0.0039997
0.53676,0.9432,-1.1334,0.45216,-1.6139,-0.28557,-0.0045419
0.55254,0.92154,-1.1249,0.46453,-1.6359,-0.27533,-0.0051372
0.56833,0.89925,-1.1163,0.47683,-1.6576,-0.26535,-0.0057888
0.58412,0.87635,-1.1076,0.48906,-1.6789,-0.25563,-0.0064996
0.5999,0.85283,-1.0988,0.50123,-1.6997,-0.24617,-0.0072728
0.61569,0.82872,-1.0898,0.51332,-1.7201,-0.23696,-0.0081112
0.63148,0.80401,-1.0808,0.52535,-1.74,-0.22799,-0.009018
0.64727,0.77873,-1.0717,0.53732,-1.7594,-0.21928,-0.0099962
0.66305,0.75288,-1.0626,0.54921,-1.7783,-0.2108,-0.011049
0.67884,0.72649,-1.0533,0.56104,-1.7966,-0.20256,-0.012179
0.69463,0.69955,-1.044,0.57281,-1.8144,-0.19454,-0.013389
0.71041,0.6721,-1.0346,0.58451,-1.8316,-0.18676,-0.014682
0.7262,0.64414,-1.0251,0.59615,-1.8481,-0.17919,-0.016061
0.74199,0.6157,-1.0156,0.60773,-1.864,-0.17185,-0.017529
0.75777,0.58679,-1.006,0.61924,-1.8792,-0.16471,-0.019089
0.77356,0.55743,-0.9963,0.63069,-1.8938,-0.15779,-0.020744
0.78935,0.52764,-0.98658,0.64209,-1.9076,-0.15107,-0.022495
0.80513,0.49744,-0.9768,0.65343,-1.9208,-0.14456,-0.024347
0.82092,0.46685,-0.96697,0.66471,-1.9331,-0.13824,-0.026302
0.83671,0.4359,-0.95708,0.67593,-1.9448,-0.13212,-0.028362
0.85249,0.4046,-0.94714,0.6871,-1.9556,-0.12618,-0.03053
0.86828,0.37298,-0.93715,0.69821,-1.9657,-0.12044,-0.03281
0.88407,0.34107,-0.92711,0.70927,-1.9749,-0.11487,-0.035203
0.89986,0.30888,-0.91702,0.72028,-1.9834,-0.10949,-0.037713
0.91564,0.27644,-0.90689,0.73124,-1.991,-0.10428,-0.040341
0.93143,0.24379,-0.89671,0.74214,-1.9978,-0.099242,-0.043092
0.94722,0.21093,-0.88648,0.753,-2.0037,-0.094373,-0.045967
0.963,0.17791,-0.87621,0.76381,-2.0088,-0.08967,-0.048969
0.97879,0.14474,-0.86589,0.77457,-2.0131,-0.08513,-0.052102
0.99458,0.11145,-0.85552,0.78528,-2.0164,-0.080748,-0.055368
1.0104,0.078075,-0.84512,0.79595,-2.0189,-0.076522,-0.058769
1.0262,0.044634,-0.83466,0.80657,-2.0205,-0.072448,-0.062309
1.0419,0.011158,-0.82416,0.81714,-2.0212,-0.068524,-0.065991
1.0577,-0.022328,-0.81362,0.82767,-2.0211,-0.064746,-0.069817
1.0735,-0.055796,-0.80303,0.83815,-2.0201,-0.061112,-0.07379
1.0893,-0.089218,-0.79239,0.84859,-2.0182,-0.057619,-0.077914
1.1051,-0.12257,-0.78171,0.85899,-2.0154,-0.054263,-0.082192
1.1209,-0.15582,-0.77098,0.86934,-2.0117,-0.051042,-0.086627
1.1367,-0.18894,-0.76021,0.87964,-2.0072,-0.047953,-0.091221
1.1524,-0.22191,-0.74938,0.8899,-2.0019,-0.044994,-0.095979
1.1682,-0.2547,-0.73851,0.90011,-1.9956,-0.04216,-0.1009
1.184,-0.28729,-0.72759,0.91028,-1.9886,-0.039451,-0.106
1.1998,-0.31965,-0.71661,0.9204,-1.9807,-0.036862,-0.11126
1.2156,-0.35174,-0.70559,0.93047,-1.9719,-0.034392,-0.11671
1.2314,-0.38356,-0.69451,0.94049,-1.9624,-0.032037,-0.12233
1.2472,-0.41508,-0.68338,0.95046,-1.9521,-0.029795,-0.12814
1.263,-0.44626,-0.67219,0.96038,-1.941,-0.027663,-0.13414
1.2787,-0.4771,-0.66095,0.97025,-1.9291,-0.025638,-0.14033
1.2945,-0.50756,-0.64965,0.98007,-1.9165,-0.023718,-0.14671
1.3103,-0.53762,-0.63829,0.98983,-1.9031,-0.0219,-0.15329
1.3261,-0.56727,-0.62688,0.99953,-1.889,-0.020181,-0.16008
1.3419,-0.59649,-0.61541,1.0092,-1.8742,-0.018558,-0.16707
1.3577,-0.62524,-0.60387,1.0188,-1.8588,-0.017029,-0.17427
1.3735,-0.65353,-0.59227,1.0283,-1.8427,-0.015591,-0.18169
1.3892,-0.68132,-0.58061,1.0377,-1.8259,-0.014241,-0.18933
1.405,-0.7086,-0.56889,1.0471,-1.8085,-0.012976,-0.19719
1.4208,-0.73535,-0.5571,1.0564,-1.7906,-0.011793,-0.20528
1.4366,-0.76157,-0.54525,1.0656,-1.7721,-0.010689,-0.2136
1.4524,-0.78723,-0.53333,1.0748,-1.753,-0.0096617,-0.22216
1.4682,-0.81232,-0.52135,1.0839,-1.7334,-0.0087077,-0.23096
1.484,-0.83683,-0.50929,1.0928,-1.7133,-0.007824,-0.24
1.4998,-0.86074,-0.49718,1.1017,-1.6928,-0.0070077,-0.24929
1.5155,-0.88406,-0.48499,1.1105,-1.6718,-0.0062557,-0.25884
1.5313,-0.90676,-0.47273,1.1192,-1.6504,-0.005565,-0.26865
1.5471,-0.92883,-0.46041,1.1278,-1.6286,-0.0049325,-0.27871
1.5629,-0.95028,-0.44802,1.1362,-1.6065,-0.0043552,-0.28905
1.5787,-0.97109,-0.43556,1.1446,-1.584,-0.0038301,-0.29966
1.5945,-0.99125,-0.42303,1.1528,-1.5612,-0.0033541,-0.31054
1.6103,-1.0108,-0.41044,1.1609,-1.5381,-0.0029243,-0.3217
1.6261,-1.0296,-0.39777,1.1689,-1.5147,-0.0025377,-0.33315
1.6418,-1.0478,-0.38505,1.1767,-1.4911,-0.0021914,-0.34488
1.6576,-1.0654,-0.37226,1.1843,-1.4674,-0.0018825,-0.35691
1.6734,-1.0823,-0.3594,1.1918,-1.4434,-0.0016082,-0.36923
1.6892,-1.0985,-0.34648,1.1992,-1.4193,-0.0013659,-0.38186
1.705,-1.114,-0.33351,1.2063,-1.395,-0.0011529,-0.39479
1.7208,-1.1289,-0.32047,1.2133,-1.3707,-0.00096666,-0.40802
1.7366,-1.1431,-0.30737,1.2201,-1.3462,-0.00080476,-0.42157
1.7523,-1.1567,-0.29422,1.2267,-1.3217,-0.00066487,-0.43543
1.7681,-1.1696,-0.28102,1.2331,-1.2972,-0.00054478,-0.44961
1.7839,-1.1818,-0.26776,1.2393,-1.2727,-0.00044242,-0.46411
1.7997,-1.1934,-0.25445,1.2452,-1.2482,-0.00035581,-0.47893
1.8155,-1.2044,-0.2411,1.2509,-1.2237,-0.00028313,-0.49407
1.8313,-1.2147,-0.2277,1.2563,-1.1993,-0.00022268,-0.50954
1.8471,-1.2244,-0.21425,1.2615,-1.1749,-0.00017288,-0.52534
1.8629,-1.2334,-0.20077,1.2664,-1.1507,-0.0001323,-0.54147
1.8786,-1.2419,-0.18725,1.2711,-1.1265,-9.9618e-05,-0.55793
1.8944,-1.2497,-0.17369,1.2754,-1.1025,-7.3653e-05,-0.57473
1.9102,-1.2569,-0.1601,1.2794,-1.0786,-5.3334e-05,-0.59185
1.926,-1.2635,-0.14648,1.2831,-1.0549,-3.7708e-05,-0.60931
1.9418,-1.2695,-0.13283,1.2865,-1.0314,-2.5929e-05,-0.6271
1.9576,-1.275,-0.11916,1.2896,-1.0081,-1.7258e-05,-0.64522
1.9734,-1.2799,-0.10547,1.2922,-0.98493,-1.1051e-05,-0.66367
1.9892,-1.2842,-0.091751,1.2946,-0.96203,-6.7536e-06,-0.68245
2.0049,-1.288,-0.078018,1.2965,-0.93935,-3.898e-06,-0.70155
2.0207,-1.2912,-0.064271,1.2981,-0.91692,-2.0931e-06,-0.72098
2.0365,-1.294,-0.050511,1.2992,-0.89475,-1.0211e-06,-0.74072
2.0523,-1.2962,-0.036742,1.2999,-0.87284,-4.3207e-07,-0.76078
2.0681,-1.2979,-0.022967,1.3002,-0.8512,-1.4009e-07,-0.78115
2.0839,-1.2991,-0.0091868,1.3001,-0.82984,-1.9952e-08,-0.80182
2.0997,-1.2999,0.0045949,1.2995,-0.80877,-4.9034e-09,-0.82279
2.1154,-1.3002,0.018376,1.2984,-0.788,-8.5456e-08,-0.84405
2.1312,-1.3001,0.032153,1.2968,-0.76753,-3.0919e-07,-0.86559
2.147,-1.2995,0.045925,1.2948,-0.74737,-7.8165e-07,-0.88742
2.1628,-1.2985,0.059687,1.2922,-0.72752,-1.6682e-06,-0.90951
2.1786,-1.2971,0.073439,1.2891,-0.70799,-3.1971e-06,-0.93185
2.1944,-1.2953,0.087177,1.2855,-0.68878,-5.6629e-06,-0.95445
2.2102,-1.2931,0.1009,1.2814,-0.66989,-9.4315e-06,-0.97728
2.226,-1.2905,0.1146,1.2767,-0.65133,-1.4945e-05,-1.0003
2.2417,-1.2876,0.12828,1.2714,-0.6331,-2.2728e-05,-1.0236
2.2575,-1.2843,0.14194,1.2656,-0.6152,-3.3394e-05,-1.0471
2.2733,-1.2807,0.15557,1.2592,-0.59763,-4.765e-05,-1.0707
2.2891,-1.2768,0.16917,1.2522,-0.5804,-6.6305e-05,-1.0945
2.3049,-1.2725,0.18274,1.2445,-0.56349,-9.0276e-05,-1.1185
2.3207,-1.268,0.19627,1.2363,-0.54692,-0.00012059,-1.1426
2.3365,-1.2632,0.20977,1.2275,-0.53068,-0.0001584,-1.1668
2.3522,-1.2581,0.22322,1.218,-0.51477,-0.00020497,-1.1911
2.368,-1.2527,0.23664,1.2079,-0.49919,-0.00026171,-1.2156
2.3838,-1.2471,0.25001,1.1972,-0.48394,-0.00033013,-1.24
2.3996,-1.2413,0.26333,1.1858,-0.46901,-0.0004119,-1.2645
2.4154,-1.2352,0.27661,1.1738,-0.4544,-0.00050881,-1.2891
2.4312,-1.2289,0.28983,1.1611,-0.44012,-0.00062276,-1.3136
2.447,-1.2223,0.303,1.1477,-0.42615,-0.00075581,-1.3381
2.4628,-1.2156,0.31611,1.1337,-0.4125,-0.00091013,-1.3625
2.4785,-1.2087,0.32917,1.1191,-0.39916,-0.001088,-1.3869
2.4943,-1.2016,0.34217,1.1037,-0.38613,-0.0012918,-1.4112
2.5101,-1.1943,0.3551,1.0877,-0.37341,-0.0015241,-1.4354
2.5259,-1.1869,0.36798,1.0711,-0.36098,-0.0017874,-1.4594
2.5417,-1.1792,0.38079,1.0537,-0.34886,-0.0020844,-1.4832
2.5575,-1.1715,0.39354,1.0358,-0.33703,-0.002418,-1.5069
2.5733,-1.1636,0.40622,1.0171,-0.32548,-0.0027908,-1.5303
2.5891,-1.1555,0.41884,0.99783,-0.31423,-0.0032059,-1.5535
2.6048,-1.1473,0.43139,0.97788,-0.30325,-0.0036662,-1.5764
2.6206,-1.139,0.44387,0.95728,-0.29255,-0.0041746,-1.599
2.6364,-1.1306,0.45629,0.93605,-0.28213,-0.0047342,-1.6213
2.6522,-1.1221,0.46863,0.91418,-0.27197,-0.0053479,-1.6432
2.668,-1.1134,0.48091,0.89169,-0.26208,-0.0060189,-1.6647
2.6838,-1.1047,0.49312,0.86858,-0.25245,-0.0067502,-1.6859
2.6996,-1.0958,0.50526,0.84486,-0.24307,-0.0075447,-1.7066
2.7153,-1.0869,0.51734,0.82055,-0.23394,-0.0084056,-1.7268
2.7311,-1.0778,0.52935,0.79565,-0.22506,-0.0093359,-1.7465
2.7469,-1.0687,0.54129,0.77018,-0.21643,-0.010338,-1.7658
2.7627,-1.0595,0.55316,0.74415,-0.20803,-0.011416,-1.7845
2.7785,-1.0502,0.56497,0.71757,-0.19986,-0.012573,-1.8026
2.7943,-1.0409,0.57672,0.69046,-0.19192,-0.01381,-1.8202
2.8101,-1.0314,0.5884,0.66284,-0.18421,-0.015132,-1.8371
2.8259,-1.0219,0.60001,0.63472,-0.17672,-0.01654,-1.8535
2.8416,-1.0124,0.61157,0.60612,-0.16945,-0.018039,-1.8692
2.8574,-1.0028,0.62306,0.57706,-0.16238,-0.01963,-1.8842
2.8732,-0.99307,0.6345,0.54755,-0.15553,-0.021316,-1.8985
2.889,-0.98333,0.64587,0.51762,-0.14888,-0.023101,-1.9121
2.9048,-0.97353,0.65719,0.48729,-0.14243,-0.024987,-1.925
2.9206,-0.96368,0.66845,0.45658,-0.13618,-0.026976,-1.9371
2.9364,-0.95377,0.67966,0.42551,-0.13012,-0.029072,-1.9485
2.9522,-0.94382,0.69081,0.3941,-0.12425,-0.031277,-1.9591
2.9679,-0.93381,0.7019,0.36238,-0.11856,-0.033594,-1.9689
2.9837,-0.92376,0.71294,0.33037,-0.11306,-0.036026,-1.9779
2.9995,-0.91365,0.72394,0.2981,-0.10773,-0.038575,-1.986
3.0153,-0.9035,0.73488,0.26559,-0.10258,-0.041244,-1.9934
3.0311,-0.8933,0.74577,0.23286,-0.097601,-0.044036,-1.9999
3.0469,-0.88306,0.75661,0.19995,-0.092788,-0.046953,-2.0055
3.0627,-0.87277,0.7674,0.16687,-0.08814,-0.049998,-2.0103
3.0784,-0.86244,0.77814,0.13366,-0.083652,-0.053175,-2.0143
3.0942,-0.85206,0.78884,0.10034,-0.079322,-0.056486,-2.0173
3.11,-0.84164,0.79949,0.066938,-0.075147,-0.059933,-2.0195
3.1258,-0.83117,0.8101,0.033483,-0.071124,-0.06352,-2.0209
3.1416,-0.82066,0.82066,6.9757e-16,-0.067249,-0.067249,-2.0213


==> Figs/data/fourier/dd_p2_x_Legendre_c_UniformFull_Adv_GaussianGA_e1.csv <==
Kref,c_r1,c_r2,c_r3,c_i1,c_i2,c_i3
3.3333e-06,1.84,-1.84,3.3127e-06,-0.69125,-0.69124,-4.4901e-13
0.01579,1.8462,-1.8332,0.015692,-0.71821,-0.66495,-1.0071e-05
0.031577,1.8517,-1.8259,0.031382,-0.74583,-0.63934,-4.0172e-05
0.047364,1.8566,-1.818,0.047072,-0.77411,-0.61439,-8.9989e-05
0.063151,1.8608,-1.8096,0.062764,-0.80305,-0.59011,-0.000159
0.078938,1.8642,-1.8007,0.078457,-0.83264,-0.5665,-0.00024648
0.094725,1.8668,-1.7913,0.094152,-0.86286,-0.54355,-0.00035151
0.11051,1.8687,-1.7816,0.10985,-0.89371,-0.52126,-0.00047297
0.1263,1.8697,-1.7714,0.12555,-0.92517,-0.49963,-0.00060955
0.14209,1.8698,-1.7609,0.14125,-0.95724,-0.47864,-0.00075976
0.15787,1.869,-1.75,0.15695,-0.98988,-0.4583,-0.00092197
0.17366,1.8673,-1.7388,0.17266,-1.0231,-0.43858,-0.0010944
0.18945,1.8646,-1.7273,0.18837,-1.0569,-0.41949,-0.001275
0.20523,1.8609,-1.7155,0.20408,-1.0911,-0.40101,-0.0014617
0.22102,1.8562,-1.7035,0.21979,-1.1259,-0.38314,-0.0016524
0.23681,1.8504,-1.6913,0.2355,-1.1612,-0.36586,-0.0018448
0.25259,1.8435,-1.6788,0.25121,-1.1969,-0.34916,-0.0020365
0.26838,1.8355,-1.6662,0.26692,-1.233,-0.33304,-0.0022251
0.28417,1.8263,-1.6534,0.28262,-1.2695,-0.31747,-0.0024082
0.29995,1.816,-1.6404,0.29832,-1.3064,-0.30245,-0.0025833
0.31574,1.8045,-1.6273,0.31402,-1.3435,-0.28797,-0.0027481
0.33153,1.7917,-1.6141,0.3297,-1.381,-0.274,-0.0029002
0.34731,1.7778,-1.6007,0.34538,-1.4187,-0.26055,-0.0030373
0.3631,1.7625,-1.5873,0.36104,-1.4566,-0.2476,-0.0031573
0.37889,1.746,-1.5738,0.37669,-1.4947,-0.23513,-0.0032583
0.39468,1.7282,-1.5602,0.39232,-1.5329,-0.22314,-0.0033384
0.41046,1.7091,-1.5465,0.40794,-1.5711,-0.2116,-0.0033961
0.42625,1.6887,-1.5328,0.42352,-1.6094,-0.20052,-0.0034299
0.44204,1.667,-1.519,0.43909,-1.6477,-0.18987,-0.0034389
0.45782,1.644,-1.5053,0.45462,-1.6859,-0.17964,-0.0034221
0.47361,1.6196,-1.4914,0.47012,-1.724,-0.16982,-0.0033793
0.4894,1.5939,-1.4776,0.48559,-1.7619,-0.1604,-0.0033102
0.50518,1.5669,-1.4638,0.50101,-1.7996,-0.15137,-0.003215
0.52097,1.5386,-1.4499,0.5164,-1.837,-0.14271,-0.0030944
0.53676,1.5089,-1.4361,0.53174,-1.8741,-0.13442,-0.0029492
0.55254,1.478,-1.4222,0.54703,-1.9108,-0.12648,-0.0027809
0.56833,1.4457,-1.4084,0.56227,-1.9471,-0.11888,-0.0025912
0.58412,1.4122,-1.3945,0.57746,-1.9828,-0.11161,-0.002382
0.5999,1.3774,-1.3807,0.59259,-2.0181,-0.10467,-0.0021558
0.61569,1.3414,-1.3669,0.60766,-2.0527,-0.09803,-0.0019153
0.63148,1.3041,-1.3531,0.62267,-2.0867,-0.091696,-0.0016636
0.64727,1.2657,-1.3393,0.63761,-2.1199,-0.085652,-0.0014041
0.66305,1.226,-1.3256,0.65249,-2.1524,-0.079891,-0.0011403
0.67884,1.1852,-1.3119,0.66731,-2.184,-0.074403,-0.00087606
0.69463,1.1433,-1.2982,0.68206,-2.2148,-0.069178,-0.00061555
0.71041,1.1003,-1.2845,0.69674,-2.2447,-0.064209,-0.00036298
0.7262,1.0562,-1.2708,0.71135,-2.2735,-0.059486,-0.00012277
0.74199,1.0111,-1.2572,0.7259,-2.3014,-0.055003,0.00010053
0.75777,0.96499,-1.2436,0.74038,-2.3281,-0.050751,0.00030226
0.77356,0.91796,-1.23,0.75479,-2.3537,-0.046722,0.00047766
0.78935,0.87001,-1.2164,0.76913,-2.3782,-0.042909,0.00062193
0.80513,0.82121,-1.2028,0.78341,-2.4014,-0.039305,0.00073021
0.82092,0.77158,-1.1893,0.79763,-2.4234,-0.035903,0.00079761
0.83671,0.72117,-1.1758,0.81179,-2.4441,-0.032696,0.00081925
0.85249,0.67004,-1.1622,0.82588,-2.4635,-0.029678,0.00079021
0.86828,0.61823,-1.1487,0.83992,-2.4814,-0.026842,0.0007056
0.88407,0.5658,-1.1353,0.8539,-2.498,-0.024182,0.00056053
0.89986,0.51278,-1.1218,0.86783,-2.5132,-0.021693,0.00035014
0.91564,0.45924,-1.1083,0.88171,-2.5269,-0.019368,6.9571e-05
0.93143,0.40523,-1.0948,0.89554,-2.5391,-0.017201,-0.000286
0.94722,0.35079,-1.0813,0.90932,-2.5498,-0.015187,-0.0007214
0.963,0.296,-1.0679,0.92307,-2.5589,-0.013321,-0.0012414
0.97879,0.2409,-1.0544,0.93677,-2.5665,-0.011596,-0.0018509
0.99458,0.18555,-1.0409,0.95044,-2.5726,-0.010009,-0.0025545
1.0104,0.13001,-1.0274,0.96407,-2.5771,-0.0085538,-0.0033572
1.0262,0.074337,-1.0138,0.97768,-2.58,-0.007225,-0.0042637
1.0419,0.018584,-1.0003,0.99126,-2.5813,-0.006018,-0.0052788
1.0577,-0.037189,-0.98673,1.0048,-2.581,-0.0049278,-0.0064075
1.0735,-0.092923,-0.97314,1.0183,-2.5792,-0.0039494,-0.0076546
1.0893,-0.14856,-0.95953,1.0319,-2.5758,-0.0030781,-0.009025
1.1051,-0.20404,-0.94588,1.0454,-2.5707,-0.002309,-0.010524
1.1209,-0.25932,-0.9322,1.0589,-2.5642,-0.0016373,-0.012156
1.1367,-0.31432,-0.91849,1.0723,-2.556,-0.0010582,-0.013927
1.1524,-0.369,-0.90473,1.0858,-2.5464,-0.00056698,-0.015842
1.1682,-0.42329,-0.89093,1.0993,-2.5352,-0.00015874,-0.017906
1.184,-0.47716,-0.87708,1.1128,-2.5225,0.00017127,-0.020125
1.1998,-0.53053,-0.86319,1.1263,-2.5083,0.00042789,-0.022505
1.2156,-0.58336,-0.84924,1.1398,-2.4927,0.00061595,-0.025051
1.2314,-0.63559,-0.83524,1.1532,-2.4756,0.0007403,-0.027768
1.2472,-0.68718,-0.82119,1.1668,-2.4572,0.00080583,-0.030664
1.263,-0.73807,-0.80707,1.1803,-2.4374,0.00081742,-0.033745
1.2787,-0.78822,-0.79289,1.1938,-2.4162,0.00077997,-0.037016
1.2945,-0.83758,-0.77866,1.2073,-2.3938,0.00069838,-0.040484
1.3103,-0.88611,-0.76435,1.2209,-2.3702,0.00057755,-0.044157
1.3261,-0.93375,-0.74999,1.2345,-2.3453,0.00042236,-0.048041
1.3419,-0.98047,-0.73555,1.2481,-2.3193,0.00023765,-0.052144
1.3577,-1.0262,-0.72105,1.2617,-2.2922,2.8203e-05,-0.056473
1.3735,-1.071,-0.70648,1.2754,-2.264,-0.00020125,-0.061035
1.3892,-1.1147,-0.69185,1.289,-2.2348,-0.00044609,-0.065839
1.405,-1.1574,-0.67714,1.3027,-2.2046,-0.00070179,-0.070892
1.4208,-1.1989,-0.66237,1.3164,-2.1736,-0.00096399,-0.076204
1.4366,-1.2394,-0.64754,1.3302,-2.1416,-0.0012285,-0.081782
1.4524,-1.2786,-0.63263,1.3439,-2.1089,-0.0014913,-0.087637
1.4682,-1.3167,-0.61766,1.3577,-2.0754,-0.0017486,-0.093776
1.484,-1.3536,-0.60263,1.3715,-2.0412,-0.0019969,-0.10021
1.4998,-1.3892,-0.58754,1.3853,-2.0064,-0.002233,-0.10695
1.5155,-1.4235,-0.5724,1.3991,-1.971,-0.0024538,-0.114
1.5313,-1.4567,-0.55719,1.413,-1.935,-0.0026567,-0.12138
1.5471,-1.4885,-0.54193,1.4268,-1.8986,-0.0028396,-0.12909
1.5629,-1.519,-0.52663,1.4407,-1.8618,-0.0030003,-0.13714
1.5787,-1.5482,-0.51127,1.4545,-1.8246,-0.0031374,-0.14556
1.5945,-1.5761,-0.49587,1.4684,-1.787,-0.0032496,-0.15434
1.6103,-1.6027,-0.48043,1.4822,-1.7493,-0.0033361,-0.1635
1.6261,-1.6279,-0.46495,1.4961,-1.7113,-0.0033965,-0.17305
1.6418,-1.6518,-0.44944,1.5099,-1.6732,-0.0034306,-0.183
1.6576,-1.6744,-0.4339,1.5236,-1.6349,-0.0034387,-0.19337
1.6734,-1.6957,-0.41833,1.5374,-1.5966,-0.0034213,-0.20417
1.6892,-1.7157,-0.40273,1.5511,-1.5584,-0.0033794,-0.2154
1.705,-1.7343,-0.38711,1.5647,-1.5201,-0.0033141,-0.22709
1.7208,-1.7517,-0.37147,1.5783,-1.482,-0.0032269,-0.23924
1.7366,-1.7677,-0.35582,1.5918,-1.4439,-0.0031193,-0.25187
1.7523,-1.7826,-0.34015,1.6052,-1.4061,-0.0029933,-0.26499
1.7681,-1.7961,-0.32447,1.6185,-1.3685,-0.002851,-0.2786
1.7839,-1.8085,-0.30878,1.6317,-1.3311,-0.0026944,-0.29274
1.7997,-1.8196,-0.29308,1.6447,-1.294,-0.0025259,-0.3074
1.8155,-1.8295,-0.27738,1.6577,-1.2573,-0.0023479,-0.3226
1.8313,-1.8383,-0.26168,1.6704,-1.2209,-0.0021627,-0.33835
1.8471,-1.8459,-0.24597,1.683,-1.1849,-0.0019728,-0.35467
1.8629,-1.8524,-0.23026,1.6954,-1.1494,-0.0017806,-0.37156
1.8786,-1.8579,-0.21455,1.7075,-1.1143,-0.0015885,-0.38904
1.8944,-1.8623,-0.19884,1.7195,-1.0796,-0.0013989,-0.40711
1.9102,-1.8656,-0.18313,1.7312,-1.0455,-0.0012139,-0.42579
1.926,-1.868,-0.16742,1.7426,-1.012,-0.0010358,-0.44509
1.9418,-1.8694,-0.15171,1.7536,-0.97893,-0.00086663,-0.46501
1.9576,-1.8699,-0.13601,1.7644,-0.94647,-0.00070823,-0.48557
1.9734,-1.8694,-0.12031,1.7748,-0.91461,-0.00056239,-0.50677
1.9892,-1.8681,-0.10461,1.7849,-0.88335,-0.0004307,-0.52863
2.0049,-1.866,-0.088916,1.7945,-0.85271,-0.00031459,-0.55113
2.0207,-1.8631,-0.073221,1.8037,-0.8227,-0.0002153,-0.5743
2.0365,-1.8595,-0.057529,1.8124,-0.79333,-0.00013388,-0.59814
2.0523,-1.8551,-0.041838,1.8207,-0.76461,-7.1206e-05,-0.62264
2.0681,-1.85,-0.026148,1.8284,-0.73654,-2.7919e-05,-0.64781
2.0839,-1.8442,-0.010458,1.8356,-0.70914,-4.4755e-06,-0.67365
2.0997,-1.8378,0.0052308,1.8422,-0.68241,-1.1199e-06,-0.70016
2.1154,-1.8309,0.02092,1.8481,-0.65634,-1.7887e-05,-0.72734
2.1312,-1.8233,0.03661,1.8534,-0.63095,-5.4602e-05,-0.75518
2.147,-1.8152,0.052301,1.8581,-0.60623,-0.00011088,-0.78368
2.1628,-1.8067,0.067993,1.862,-0.58217,-0.00018614,-0.81284
2.1786,-1.7976,0.083686,1.8652,-0.55878,-0.00027958,-0.84264
2.1944,-1.7881,0.099382,1.8675,-0.53605,-0.00039022,-0.87307
2.2102,-1.7782,0.11508,1.8691,-0.51398,-0.00051686,-0.90412
2.226,-1.7679,0.13078,1.8698,-0.49257,-0.00065816,-0.93579
2.2417,-1.7573,0.14648,1.8696,-0.47179,-0.00081256,-0.96805
2.2575,-1.7463,0.16219,1.8685,-0.45166,-0.00097837,-1.0009
2.2733,-1.735,0.17789,1.8665,-0.43215,-0.0011537,-1.0343
2.2891,-1.7234,0.1936,1.8635,-0.41327,-0.0013366,-1.0682
2.3049,-1.7116,0.20931,1.8594,-0.39499,-0.0015249,-1.1027
2.3207,-1.6995,0.22502,1.8544,-0.37732,-0.0017165,-1.1376
2.3365,-1.6871,0.24073,1.8482,-0.36023,-0.0019089,-1.173
2.3522,-1.6746,0.25644,1.841,-0.34373,-0.0020998,-1.2089
2.368,-1.6619,0.27215,1.8326,-0.32779,-0.0022868,-1.2451
2.3838,-1.6491,0.28785,1.823,-0.3124,-0.0024675,-1.2817
2.3996,-1.636,0.30355,1.8123,-0.29756,-0.0026395,-1.3187
2.4154,-1.6229,0.31924,1.8004,-0.28326,-0.0028003,-1.356
2.4312,-1.6096,0.33493,1.7872,-0.26947,-0.0029476,-1.3935
2.447,-1.5962,0.3506,1.7728,-0.25618,-0.0030793,-1.4313
2.4628,-1.5828,0.36626,1.7572,-0.24339,-0.0031932,-1.4693
2.4785,-1.5692,0.3819,1.7402,-0.23109,-0.0032874,-1.5074
2.4943,-1.5556,0.39753,1.722,-0.21925,-0.0033602,-1.5456
2.5101,-1.5419,0.41313,1.7025,-0.20786,-0.0034101,-1.5839
2.5259,-1.5282,0.42871,1.6816,-0.19692,-0.0034357,-1.6222
2.5417,-1.5145,0.44427,1.6595,-0.18641,-0.0034362,-1.6604
2.5575,-1.5007,0.45979,1.636,-0.17632,-0.0034108,-1.6986
2.5733,-1.4868,0.47528,1.6112,-0.16664,-0.0033592,-1.7366
2.5891,-1.473,0.49073,1.5851,-0.15735,-0.0032813,-1.7745
2.6048,-1.4592,0.50615,1.5576,-0.14844,-0.0031776,-1.8121
2.6206,-1.4453,0.52152,1.5289,-0.13991,-0.0030487,-1.8494
2.6364,-1.4315,0.53684,1.4988,-0.13173,-0.0028957,-1.8864
2.6522,-1.4176,0.55211,1.4674,-0.12391,-0.00272,-1.9229
2.668,-1.4038,0.56734,1.4347,-0.11642,-0.0025235,-1.9591
2.6838,-1.3899,0.5825,1.4008,-0.10926,-0.0023084,-1.9946
2.6996,-1.3761,0.59761,1.3656,-0.10242,-0.0020771,-2.0297
2.7153,-1.3623,0.61266,1.3291,-0.095886,-0.0018325,-2.0641
2.7311,-1.3485,0.62765,1.2914,-0.08965,-0.0015778,-2.0978
2.7469,-1.3348,0.64258,1.2526,-0.083702,-0.0013164,-2.1308
2.7627,-1.321,0.65744,1.2125,-0.078032,-0.0010521,-2.163
2.7785,-1.3073,0.67223,1.1714,-0.072633,-0.00078864,-2.1944
2.7943,-1.2936,0.68696,1.1291,-0.067494,-0.0005303,-2.2249
2.8101,-1.2799,0.70162,1.0857,-0.062608,-0.00028134,-2.2544
2.8259,-1.2663,0.71621,1.0413,-0.057966,-4.6257e-05,-2.2829
2.8416,-1.2526,0.73073,0.99583,-0.053561,0.00017037,-2.3104
2.8574,-1.239,0.74519,0.94942,-0.049384,0.00036386,-2.3368
2.8732,-1.2254,0.75958,0.90208,-0.045428,0.00052942,-2.362
2.889,-1.2119,0.7739,0.85384,-0.041685,0.00066224,-2.3861
2.9048,-1.1983,0.78816,0.80476,-0.038149,0.00075745,-2.4089
2.9206,-1.1848,0.80235,0.75487,-0.034813,0.00081015,-2.4305
2.9364,-1.1713,0.81649,0.70422,-0.03167,0.00081544,-2.4507
2.9522,-1.1577,0.83056,0.65285,-0.028713,0.00076843,-2.4696
2.9679,-1.1442,0.84458,0.60083,-0.025937,0.00066422,-2.4871
2.9837,-1.1308,0.85855,0.54819,-0.023334,0.00049793,-2.5032
2.9995,-1.1173,0.87246,0.495,-0.0209,0.00026469,-2.5179
3.0153,-1.1038,0.88632,0.44129,-0.018628,-4.0334e-05,-2.5311
3.0311,-1.0903,0.90013,0.38713,-0.016513,-0.00042197,-2.5428
3.0469,-1.0768,0.91391,0.33258,-0.014549,-0.00088503,-2.553
3.0627,-1.0634,0.92764,0.27767,-0.012731,-0.0014343,-2.5616
3.0784,-1.0499,0.94133,0.22249,-0.011053,-0.0020746,-2.5687
3.0942,-1.0364,0.95498,0.16707,-0.0095099,-0.0028107,-2.5743
3.11,-1.0229,0.96861,0.11147,-0.0080972,-0.0036475,-2.5782
3.1258,-1.0093,0.98221,0.055766,-0.0068096,-0.0045896,-2.5806
3.1416,-0.99578,0.99578,1.0464e-15,-0.005642,-0.005642,-2.5814


==> Figs/data/fourier/dd_p2_x_Legendre_c_UniformLess_Adv_GaussianGA_e0.01.csv <==
Kref,c_r1,c_r2,c_r3,c_i1,c_i2,c_i3
3.3333e-06,2.3804,-2.3804,3.3333e-06,-0.99993,-0.99991,1.1423e-16
0.01579,2.3958,-2.3643,0.01579,-1.0403,-0.96068,-2.6791e-15
0.031577,2.4104,-2.3474,0.031577,-1.0817,-0.92258,-1.795e-11
0.047364,2.4242,-2.3299,0.047364,-1.1243,-0.88558,-2.9552e-10
0.063151,2.437,-2.3118,0.063151,-1.168,-0.8497,-1.8602e-09
0.078938,2.4489,-2.2932,0.078938,-1.2128,-0.81492,-7.4575e-09
0.094725,2.4597,-2.2741,0.094725,-1.2587,-0.78123,-2.2846e-08
0.11051,2.4694,-2.2545,0.11051,-1.3057,-0.74862,-5.8444e-08
0.1263,2.4781,-2.2345,0.1263,-1.3537,-0.71707,-1.3132e-07
0.14209,2.4855,-2.2141,0.14209,-1.4027,-0.68657,-2.6751e-07
0.15787,2.4916,-2.1934,0.15787,-1.4528,-0.65711,-5.0462e-07
0.17366,2.4965,-2.1724,0.17366,-1.5038,-0.62866,-8.9477e-07
0.18945,2.4999,-2.1512,0.18945,-1.5558,-0.60121,-1.5077e-06
0.20523,2.502,-2.1297,0.20523,-1.6087,-0.57474,-2.4343e-06
0.22102,2.5025,-2.108,0.22102,-1.6625,-0.54922,-3.7902e-06
0.23681,2.5015,-2.0862,0.23681,-1.7171,-0.52464,-5.7193e-06
0.25259,2.4989,-2.0642,0.25259,-1.7725,-0.50096,-8.3982e-06
0.26838,2.4947,-2.0422,0.26838,-1.8286,-0.47818,-1.204e-05
0.28417,2.4888,-2.02,0.28417,-1.8854,-0.45627,-1.6898e-05
0.29995,2.4811,-1.9979,0.29996,-1.9429,-0.43519,-2.3272e-05
0.31574,2.4717,-1.9756,0.31575,-2.0009,-0.41494,-3.151e-05
0.33153,2.4604,-1.9534,0.33154,-2.0594,-0.39549,-4.2012e-05
0.34731,2.4472,-1.9312,0.34732,-2.1184,-0.37681,-5.5237e-05
0.3631,2.4321,-1.909,0.36312,-2.1778,-0.35887,-7.1708e-05
0.37889,2.4151,-1.8868,0.37891,-2.2374,-0.34167,-9.2009e-05
0.39468,2.3961,-1.8647,0.3947,-2.2973,-0.32516,-0.0001168
0.41046,2.3751,-1.8426,0.41049,-2.3574,-0.30934,-0.0001468
0.42625,2.352,-1.8207,0.42629,-2.4175,-0.29418,-0.00018283
0.44204,2.3269,-1.7988,0.44209,-2.4777,-0.27965,-0.00022577
0.45782,2.2997,-1.777,0.45789,-2.5378,-0.26573,-0.00027659
0.47361,2.2704,-1.7554,0.47369,-2.5977,-0.25241,-0.00033634
0.4894,2.239,-1.7338,0.4895,-2.6573,-0.23966,-0.00040617
0.50518,2.2055,-1.7124,0.50531,-2.7166,-0.22746,-0.00048733
0.52097,2.1699,-1.6911,0.52113,-2.7756,-0.21578,-0.00058113
0.53676,2.1322,-1.67,0.53695,-2.834,-0.20462,-0.000689
0.55254,2.0924,-1.6489,0.55278,-2.8918,-0.19396,-0.00081247
0.56833,2.0504,-1.6281,0.56862,-2.9489,-0.18376,-0.00095316
0.58412,2.0064,-1.6073,0.58446,-3.0052,-0.17402,-0.0011128
0.5999,1.9603,-1.5868,0.60031,-3.0607,-0.16472,-0.0012932
0.61569,1.9122,-1.5663,0.61618,-3.1152,-0.15584,-0.0014962
0.63148,1.862,-1.546,0.63205,-3.1687,-0.14737,-0.001724
0.64727,1.8099,-1.5259,0.64794,-3.2211,-0.13928,-0.0019787
0.66305,1.7558,-1.5059,0.66384,-3.2722,-0.13157,-0.0022624
0.67884,1.6998,-1.4861,0.67976,-3.3221,-0.12422,-0.0025776
0.69463,1.6419,-1.4664,0.6957,-3.3705,-0.11721,-0.0029266
0.71041,1.5822,-1.4469,0.71165,-3.4175,-0.11053,-0.0033121
0.7262,1.5207,-1.4275,0.72763,-3.4629,-0.10417,-0.0037367
0.74199,1.4575,-1.4082,0.74362,-3.5068,-0.098115,-0.0042031
0.75777,1.3927,-1.3891,0.75965,-3.5489,-0.092352,-0.0047144
0.77356,1.3262,-1.3702,0.7757,-3.5892,-0.086869,-0.0052734
0.78935,1.2582,-1.3513,0.79177,-3.6277,-0.081656,-0.0058832
0.80513,1.1888,-1.3326,0.80788,-3.6642,-0.0767,-0.0065472
0.82092,1.1179,-1.3141,0.82403,-3.6988,-0.071991,-0.0072687
0.83671,1.0458,-1.2957,0.84021,-3.7314,-0.06752,-0.008051
0.85249,0.97237,-1.2774,0.85642,-3.7618,-0.063276,-0.0088979
0.86828,0.89782,-1.2592,0.87268,-3.7901,-0.059249,-0.009813
0.88407,0.8222,-1.2411,0.88899,-3.8162,-0.055431,-0.0108
0.89986,0.7456,-1.2232,0.90534,-3.84,-0.051814,-0.011863
0.91564,0.66811,-1.2054,0.92174,-3.8615,-0.048387,-0.013007
0.93143,0.58981,-1.1876,0.93819,-3.8807,-0.045144,-0.014235
0.94722,0.51079,-1.17,0.9547,-3.8975,-0.042077,-0.015552
0.963,0.43116,-1.1525,0.97126,-3.9119,-0.039177,-0.016962
0.97879,0.351,-1.1351,0.98789,-3.9239,-0.036438,-0.01847
0.99458,0.27042,-1.1178,1.0046,-3.9334,-0.033854,-0.020082
1.0104,0.18951,-1.1006,1.0214,-3.9405,-0.031416,-0.021801
1.0262,0.10837,-1.0835,1.0382,-3.945,-0.029119,-0.023634
1.0419,0.027092,-1.0664,1.0551,-3.9471,-0.026956,-0.025586
1.0577,-0.054215,-1.0494,1.0721,-3.9467,-0.024922,-0.027663
1.0735,-0.13546,-1.0326,1.0892,-3.9438,-0.02301,-0.02987
1.0893,-0.21653,-1.0158,1.1063,-3.9384,-0.021215,-0.032213
1.1051,-0.29735,-0.99901,1.1236,-3.9305,-0.019532,-0.034699
1.1209,-0.3778,-0.98234,1.1409,-3.9202,-0.017956,-0.037335
1.1367,-0.45779,-0.96573,1.1584,-3.9074,-0.016481,-0.040126
1.1524,-0.53723,-0.94918,1.1759,-3.8922,-0.015102,-0.043081
1.1682,-0.61601,-0.93269,1.1935,-3.8746,-0.013816,-0.046206
1.184,-0.69405,-0.91626,1.2113,-3.8546,-0.012616,-0.049509
1.1998,-0.77126,-0.89988,1.2292,-3.8323,-0.0115,-0.052999
1.2156,-0.84754,-0.88354,1.2471,-3.8077,-0.010463,-0.056682
1.2314,-0.92281,-0.86725,1.2652,-3.7809,-0.0094999,-0.060569
1.2472,-0.99698,-0.85101,1.2834,-3.7519,-0.008608,-0.064667
1.263,-1.07,-0.8348,1.3018,-3.7207,-0.007783,-0.068986
1.2787,-1.1417,-0.81864,1.3203,-3.6875,-0.0070214,-0.073535
1.2945,-1.2121,-0.80251,1.3389,-3.6523,-0.0063195,-0.078325
1.3103,-1.2811,-0.78641,1.3576,-3.615,-0.0056739,-0.083366
1.3261,-1.3485,-0.77034,1.3765,-3.5759,-0.0050814,-0.088668
1.3419,-1.4145,-0.7543,1.3955,-3.535,-0.0045387,-0.094243
1.3577,-1.4788,-0.73829,1.4146,-3.4923,-0.0040427,-0.1001
1.3735,-1.5414,-0.72229,1.4339,-3.448,-0.0035905,-0.10626
1.3892,-1.6023,-0.70633,1.4534,-3.402,-0.0031793,-0.11272
1.405,-1.6614,-0.69038,1.4729,-3.3545,-0.0028062,-0.11951
1.4208,-1.7187,-0.67445,1.4927,-3.3056,-0.0024688,-0.12663
1.4366,-1.7741,-0.65854,1.5126,-3.2553,-0.0021644,-0.1341
1.4524,-1.8275,-0.64264,1.5326,-3.2037,-0.0018906,-0.14194
1.4682,-1.879,-0.62676,1.5528,-3.151,-0.0016452,-0.15015
1.484,-1.9285,-0.61088,1.5731,-3.0972,-0.0014259,-0.15876
1.4998,-1.9759,-0.59502,1.5936,-3.0423,-0.0012306,-0.16778
1.5155,-2.0213,-0.57917,1.6142,-2.9865,-0.0010573,-0.17722
1.5313,-2.0647,-0.56333,1.635,-2.9299,-0.0009042,-0.18711
1.5471,-2.1059,-0.5475,1.6559,-2.8725,-0.00076945,-0.19746
1.5629,-2.145,-0.53167,1.677,-2.8145,-0.00065136,-0.20829
1.5787,-2.182,-0.51585,1.6982,-2.756,-0.00054834,-0.21962
1.5945,-2.2169,-0.50004,1.7195,-2.6969,-0.00045892,-0.23147
1.6103,-2.2497,-0.48423,1.741,-2.6374,-0.00038168,-0.24385
1.6261,-2.2804,-0.46842,1.7626,-2.5777,-0.00031534,-0.25679
1.6418,-2.309,-0.45262,1.7843,-2.5177,-0.00025869,-0.27031
1.6576,-2.3355,-0.43682,1.8061,-2.4576,-0.00021062,-0.28443
1.6734,-2.3599,-0.42102,1.828,-2.3975,-0.00017009,-0.29916
1.6892,-2.3823,-0.40522,1.85,-2.3373,-0.00013616,-0.31455
1.705,-2.4026,-0.38943,1.8721,-2.2773,-0.00010799,-0.33059
1.7208,-2.421,-0.37364,1.8942,-2.2175,-8.4771e-05,-0.34733
1.7366,-2.4374,-0.35785,1.9164,-2.1579,-6.5818e-05,-0.36477
1.7523,-2.4518,-0.34206,1.9386,-2.0987,-5.0492e-05,-0.38295
1.7681,-2.4643,-0.32627,1.9608,-2.0399,-3.8229e-05,-0.40189
1.7839,-2.475,-0.31048,1.983,-1.9815,-2.8531e-05,-0.42161
1.7997,-2.4839,-0.29469,2.0053,-1.9237,-2.0957e-05,-0.44213
1.8155,-2.4909,-0.2789,2.0274,-1.8664,-1.5125e-05,-0.46348
1.8313,-2.4963,-0.26312,2.0495,-1.8098,-1.0703e-05,-0.48569
1.8471,-2.5,-0.24733,2.0716,-1.7539,-7.4088e-06,-0.50876
1.8629,-2.502,-0.23154,2.0935,-1.6988,-5.0018e-06,-0.53274
1.8786,-2.5025,-0.21575,2.1153,-1.6445,-3.2819e-06,-0.55763
1.8944,-2.5014,-0.19997,2.1369,-1.591,-2.0838e-06,-0.58346
1.9102,-2.4989,-0.18418,2.1583,-1.5384,-1.2733e-06,-0.61026
1.926,-2.495,-0.16839,2.1794,-1.4867,-7.4369e-07,-0.63804
1.9418,-2.4897,-0.15261,2.2003,-1.436,-4.1141e-07,-0.66683
1.9576,-2.4831,-0.13682,2.2209,-1.3863,-2.1298e-07,-0.69663
1.9734,-2.4753,-0.12103,2.2412,-1.3376,-1.0147e-07,-0.72748
1.9892,-2.4663,-0.10524,2.2611,-1.2899,-4.3428e-08,-0.75938
2.0049,-2.4562,-0.089458,2.2805,-1.2433,-1.6097e-08,-0.79235
2.0207,-2.445,-0.073671,2.2995,-1.1978,-4.865e-09,-0.8264
2.0365,-2.4328,-0.057884,2.3179,-1.1533,-1.0737e-09,-0.86155
2.0523,-2.4197,-0.042097,2.3358,-1.11,-1.3546e-10,-0.8978
2.0681,-2.4056,-0.02631,2.3531,-1.0678,-4.2305e-12,-0.93516
2.0839,-2.3908,-0.010523,2.3697,-1.0267,-9.1275e-14,-0.97365
2.0997,-2.3751,0.0052634,2.3856,-0.98672,-5.337e-14,-1.0132
2.1154,-2.3587,0.02105,2.4008,-0.94786,-4.652e-13,-1.054
2.1312,-2.3417,0.036837,2.4151,-0.91013,-5.4414e-11,-1.0958
2.147,-2.324,0.052624,2.4285,-0.8735,-5.8459e-10,-1.1388
2.1628,-2.3057,0.068411,2.4411,-0.83799,-3.0693e-09,-1.1828
2.1786,-2.2869,0.084198,2.4526,-0.80357,-1.1096e-08,-1.228
2.1944,-2.2676,0.099985,2.4631,-0.77024,-3.1776e-08,-1.2742
2.2102,-2.2479,0.11577,2.4724,-0.73799,-7.7507e-08,-1.3216
2.226,-2.2277,0.13156,2.4807,-0.70679,-1.6807e-07,-1.3699
2.2417,-2.2072,0.14735,2.4877,-0.67664,-3.3305e-07,-1.4193
2.2575,-2.1864,0.16313,2.4934,-0.64752,-6.1457e-07,-1.4697
2.2733,-2.1654,0.17892,2.4978,-0.61941,-1.0702e-06,-1.5211
2.2891,-2.144,0.19471,2.5008,-0.59228,-1.7765e-06,-1.5733
2.3049,-2.1225,0.21049,2.5023,-0.56613,-2.8319e-06,-1.6265
2.3207,-2.1008,0.22628,2.5023,-0.54093,-4.3612e-06,-1.6806
2.3365,-2.0789,0.24207,2.5008,-0.51665,-6.5188e-06,-1.7355
2.3522,-2.0569,0.25785,2.4977,-0.49328,-9.493e-06,-1.7911
2.368,-2.0348,0.27364,2.4929,-0.47078,-1.351e-05,-1.8475
2.3838,-2.0127,0.28943,2.4864,-0.44915,-1.8838e-05,-1.9045
2.3996,-1.9904,0.30522,2.4782,-0.42836,-2.5791e-05,-1.9622
2.4154,-1.9682,0.32101,2.4681,-0.40837,-3.4736e-05,-2.0204
2.4312,-1.946,0.3368,2.4562,-0.38918,-4.6091e-05,-2.079
2.447,-1.9238,0.35259,2.4424,-0.37075,-6.0337e-05,-2.1382
2.4628,-1.9016,0.36838,2.4267,-0.35306,-7.8016e-05,-2.1976
2.4785,-1.8794,0.38417,2.409,-0.33609,-9.9736e-05,-2.2574
2.4943,-1.8573,0.39996,2.3893,-0.31982,-0.00012618,-2.3173
2.5101,-1.8353,0.41576,2.3676,-0.30422,-0.0001581,-2.3774
2.5259,-1.8134,0.43155,2.3439,-0.28927,-0.00019632,-2.4376
2.5417,-1.7915,0.44735,2.3181,-0.27494,-0.00024178,-2.4977
2.5575,-1.7698,0.46315,2.2902,-0.26123,-0.00029545,-2.5577
2.5733,-1.7482,0.47896,2.2602,-0.2481,-0.00035843,-2.6176
2.5891,-1.7267,0.49477,2.2281,-0.23553,-0.00043189,-2.6771
2.6048,-1.7053,0.51058,2.1939,-0.22351,-0.00051711,-2.7363
2.6206,-1.6841,0.5264,2.1576,-0.21201,-0.00061543,-2.7951
2.6364,-1.6629,0.54223,2.1192,-0.20102,-0.00072833,-2.8533
2.6522,-1.642,0.55806,2.0786,-0.19051,-0.00085735,-2.9109
2.668,-1.6211,0.5739,2.036,-0.18047,-0.0010041,-2.9677
2.6838,-1.6005,0.58974,1.9913,-0.17088,-0.0011705,-3.0238
2.6996,-1.5799,0.6056,1.9445,-0.16172,-0.0013582,-3.079
2.7153,-1.5595,0.62147,1.8957,-0.15297,-0.0015693,-3.1332
2.7311,-1.5393,0.63735,1.8449,-0.14463,-0.0018058,-3.1863
2.7469,-1.5192,0.65324,1.7921,-0.13667,-0.0020699,-3.2383
2.7627,-1.4993,0.66915,1.7373,-0.12908,-0.0023638,-3.289
2.7785,-1.4795,0.68507,1.6807,-0.12184,-0.00269,-3.3384
2.7943,-1.4599,0.70101,1.6222,-0.11495,-0.0030509,-3.3863
2.8101,-1.4404,0.71697,1.5619,-0.10838,-0.0034491,-3.4328
2.8259,-1.421,0.73295,1.4998,-0.10212,-0.0038873,-3.4777
2.8416,-1.4018,0.74896,1.4361,-0.096163,-0.0043684,-3.521
2.8574,-1.3828,0.76499,1.3707,-0.090495,-0.0048952,-3.5625
2.8732,-1.3639,0.78105,1.3037,-0.085103,-0.0054708,-3.6022
2.889,-1.3451,0.79714,1.2352,-0.079976,-0.0060983,-3.6401
2.9048,-1.3264,0.81326,1.1653,-0.075104,-0.0067811,-3.676
2.9206,-1.3079,0.82941,1.094,-0.070476,-0.0075224,-3.7099
2.9364,-1.2895,0.84561,1.0214,-0.066081,-0.0083259,-3.7417
2.9522,-1.2713,0.86184,0.94765,-0.06191,-0.009195,-3.7715
2.9679,-1.2531,0.87811,0.87274,-0.057954,-0.010134,-3.799
2.9837,-1.2351,0.89443,0.79679,-0.054204,-0.011146,-3.8244
2.9995,-1.2172,0.91079,0.71988,-0.050651,-0.012235,-3.8474
3.0153,-1.1994,0.92721,0.6421,-0.047287,-0.013406,-3.8682
3.0311,-1.1818,0.94368,0.56355,-0.044103,-0.014663,-3.8866
3.0469,-1.1642,0.96021,0.48432,-0.041092,-0.016011,-3.9026
3.0627,-1.1467,0.9768,0.40451,-0.038247,-0.017453,-3.9162
3.0784,-1.1293,0.99345,0.3242,-0.03556,-0.018995,-3.9273
3.0942,-1.1121,1.0102,0.24349,-0.033025,-0.020642,-3.936
3.11,-1.0949,1.027,0.16249,-0.030635,-0.022399,-3.9423
3.1258,-1.0778,1.0438,0.081297,-0.028383,-0.024271,-3.946
3.1416,-1.0608,1.0608,1.3951e-15,-0.026264,-0.026264,-3.9472


==> Figs/data/fourier/dd_p2_x_Lobatto_c_Lobatto_Adv_GaussianGA_e0.01.csv <==
Kref,c_r1,c_r2,c_r3,c_i1,c_i2,c_i3
3.3333e-06,2.3804,-2.3804,3.3333e-06,-0.99993,-0.99991,-1.6933e-16
0.01579,2.3958,-2.3642,0.01579,-1.0403,-0.96068,3.5991e-14
0.031577,2.4104,-2.3474,0.031577,-1.0817,-0.92258,-2.4505e-11
0.047364,2.4241,-2.3299,0.047364,-1.1243,-0.88558,-3.3542e-10
0.063151,2.4369,-2.3118,0.063151,-1.168,-0.8497,-1.9937e-09
0.078938,2.4488,-2.2931,0.078938,-1.2128,-0.81492,-7.7915e-09
0.094725,2.4596,-2.274,0.094725,-1.2587,-0.78123,-2.3547e-08
0.11051,2.4694,-2.2544,0.11051,-1.3057,-0.74862,-5.9753e-08
0.1263,2.478,-2.2344,0.1263,-1.3537,-0.71707,-1.3356e-07
0.14209,2.4854,-2.214,0.14209,-1.4027,-0.68658,-2.7111e-07
0.15787,2.4916,-2.1933,0.15787,-1.4528,-0.65711,-5.1012e-07
0.17366,2.4964,-2.1724,0.17366,-1.5038,-0.62867,-9.0282e-07
0.18945,2.4999,-2.1511,0.18945,-1.5558,-0.60122,-1.5191e-06
0.20523,2.5019,-2.1296,0.20523,-1.6087,-0.57474,-2.45e-06
0.22102,2.5025,-2.108,0.22102,-1.6625,-0.54923,-3.8112e-06
0.23681,2.5015,-2.0861,0.23681,-1.7171,-0.52464,-5.747e-06
0.25259,2.4989,-2.0642,0.25259,-1.7725,-0.50097,-8.434e-06
0.26838,2.4946,-2.0421,0.26838,-1.8286,-0.47819,-1.2086e-05
0.28417,2.4887,-2.02,0.28417,-1.8854,-0.45627,-1.6956e-05
0.29995,2.4811,-1.9978,0.29996,-1.9429,-0.4352,-2.3343e-05
0.31574,2.4716,-1.9756,0.31575,-2.0009,-0.41495,-3.1596e-05
0.33153,2.4603,-1.9533,0.33153,-2.0594,-0.3955,-4.2116e-05
0.34731,2.4471,-1.9311,0.34732,-2.1184,-0.37681,-5.5363e-05
0.3631,2.4321,-1.9089,0.36311,-2.1778,-0.35888,-7.1857e-05
0.37889,2.415,-1.8867,0.37891,-2.2374,-0.34168,-9.2185e-05
0.39468,2.396,-1.8646,0.3947,-2.2973,-0.32517,-0.000117
0.41046,2.375,-1.8426,0.41049,-2.3574,-0.30935,-0.00014704
0.42625,2.352,-1.8206,0.42629,-2.4175,-0.29419,-0.00018311
0.44204,2.3269,-1.7988,0.44209,-2.4777,-0.27966,-0.00022609
0.45782,2.2997,-1.777,0.45789,-2.5377,-0.26574,-0.00027695
0.47361,2.2704,-1.7553,0.47369,-2.5977,-0.25242,-0.00033675
0.4894,2.239,-1.7338,0.4895,-2.6573,-0.23967,-0.00040664
0.50518,2.2055,-1.7124,0.50531,-2.7166,-0.22746,-0.00048785
0.52097,2.1699,-1.6911,0.52113,-2.7755,-0.21579,-0.00058172
0.53676,2.1322,-1.6699,0.53695,-2.8339,-0.20463,-0.00068966
0.55254,2.0923,-1.6489,0.55278,-2.8918,-0.19396,-0.0008132
0.56833,2.0504,-1.628,0.56861,-2.9489,-0.18377,-0.00095397
0.58412,2.0064,-1.6073,0.58446,-3.0052,-0.17403,-0.0011137
0.5999,1.9603,-1.5867,0.60031,-3.0607,-0.16473,-0.0012942
0.61569,1.9122,-1.5663,0.61617,-3.1152,-0.15585,-0.0014973
0.63148,1.862,-1.546,0.63205,-3.1687,-0.14738,-0.0017252
0.64727,1.8099,-1.5259,0.64794,-3.2211,-0.13929,-0.00198
0.66305,1.7558,-1.5059,0.66384,-3.2722,-0.13158,-0.0022638
0.67884,1.6998,-1.486,0.67975,-3.3221,-0.12423,-0.0025791
0.69463,1.6419,-1.4664,0.69569,-3.3705,-0.11722,-0.0029282
0.71041,1.5822,-1.4468,0.71164,-3.4175,-0.11054,-0.0033139
0.7262,1.5207,-1.4274,0.72762,-3.4629,-0.10418,-0.0037386
0.74199,1.4575,-1.4082,0.74362,-3.5067,-0.098124,-0.0042052
0.75777,1.3926,-1.3891,0.75964,-3.5489,-0.09236,-0.0047165
0.77356,1.3262,-1.3701,0.77569,-3.5892,-0.086877,-0.0052757
0.78935,1.2582,-1.3513,0.79176,-3.6277,-0.081664,-0.0058857
0.80513,1.1887,-1.3326,0.80787,-3.6642,-0.076708,-0.0065499
0.82092,1.1179,-1.3141,0.82402,-3.6988,-0.071999,-0.0072715
0.83671,1.0457,-1.2956,0.84019,-3.7314,-0.067527,-0.008054
0.85249,0.97235,-1.2773,0.85641,-3.7618,-0.063283,-0.008901
0.86828,0.89781,-1.2591,0.87267,-3.7901,-0.059257,-0.0098163
0.88407,0.82219,-1.2411,0.88897,-3.8162,-0.055439,-0.010804
0.89986,0.74559,-1.2232,0.90532,-3.84,-0.051821,-0.011867
0.91564,0.6681,-1.2053,0.92172,-3.8615,-0.048394,-0.013011
0.93143,0.5898,-1.1876,0.93817,-3.8807,-0.045151,-0.014239
0.94722,0.51078,-1.17,0.95468,-3.8975,-0.042083,-0.015556
0.963,0.43115,-1.1525,0.97125,-3.9119,-0.039183,-0.016966
0.97879,0.351,-1.1351,0.98788,-3.9239,-0.036445,-0.018475
0.99458,0.27042,-1.1178,1.0046,-3.9334,-0.03386,-0.020087
1.0104,0.18951,-1.1006,1.0213,-3.9404,-0.031422,-0.021806
1.0262,0.10837,-1.0834,1.0382,-3.945,-0.029124,-0.02364
1.0419,0.027092,-1.0664,1.0551,-3.9471,-0.026961,-0.025592
1.0577,-0.054215,-1.0494,1.0721,-3.9467,-0.024927,-0.027668
1.0735,-0.13546,-1.0325,1.0891,-3.9438,-0.023015,-0.029875
1.0893,-0.21653,-1.0157,1.1063,-3.9384,-0.02122,-0.032219
1.1051,-0.29734,-0.99899,1.1236,-3.9305,-0.019537,-0.034705
1.1209,-0.37779,-0.98232,1.1409,-3.9201,-0.01796,-0.037341
1.1367,-0.45778,-0.96571,1.1583,-3.9074,-0.016485,-0.040133
1.1524,-0.53722,-0.94917,1.1759,-3.8921,-0.015106,-0.043087
1.1682,-0.616,-0.93268,1.1935,-3.8745,-0.013819,-0.046213
1.184,-0.69404,-0.91624,1.2113,-3.8546,-0.01262,-0.049516
1.1998,-0.77125,-0.89986,1.2291,-3.8323,-0.011504,-0.053006
1.2156,-0.84753,-0.88353,1.2471,-3.8077,-0.010466,-0.05669
1.2314,-0.9228,-0.86724,1.2652,-3.7809,-0.0095031,-0.060576
1.2472,-0.99697,-0.851,1.2834,-3.7519,-0.008611,-0.064674
1.263,-1.07,-0.83479,1.3018,-3.7207,-0.0077859,-0.068993
1.2787,-1.1417,-0.81863,1.3202,-3.6875,-0.0070241,-0.073543
1.2945,-1.2121,-0.8025,1.3388,-3.6523,-0.0063221,-0.078333
1.3103,-1.281,-0.7864,1.3576,-3.615,-0.0056764,-0.083374
1.3261,-1.3485,-0.77033,1.3764,-3.5759,-0.0050837,-0.088676
1.3419,-1.4144,-0.75429,1.3954,-3.535,-0.0045408,-0.094251
1.3577,-1.4788,-0.73828,1.4146,-3.4923,-0.0040447,-0.10011
1.3735,-1.5414,-0.72229,1.4339,-3.448,-0.0035924,-0.10627
1.3892,-1.6023,-0.70632,1.4533,-3.402,-0.003181,-0.11273
1.405,-1.6614,-0.69037,1.4729,-3.3545,-0.0028078,-0.11952
1.4208,-1.7187,-0.67444,1.4926,-3.3056,-0.0024703,-0.12664
1.4366,-1.774,-0.65853,1.5125,-3.2553,-0.0021657,-0.13411
1.4524,-1.8275,-0.64263,1.5326,-3.2037,-0.0018919,-0.14195
1.4682,-1.879,-0.62675,1.5527,-3.151,-0.0016463,-0.15016
1.484,-1.9284,-0.61088,1.5731,-3.0971,-0.0014269,-0.15877
1.4998,-1.9759,-0.59502,1.5936,-3.0423,-0.0012315,-0.16779
1.5155,-2.0213,-0.57917,1.6142,-2.9865,-0.0010582,-0.17723
1.5313,-2.0646,-0.56333,1.635,-2.9299,-0.00090499,-0.18712
1.5471,-2.1058,-0.5475,1.6559,-2.8725,-0.00077015,-0.19747
1.5629,-2.145,-0.53167,1.677,-2.8145,-0.00065199,-0.2083
1.5787,-2.182,-0.51585,1.6982,-2.7559,-0.00054891,-0.21963
1.5945,-2.2169,-0.50003,1.7195,-2.6969,-0.00045942,-0.23147
1.6103,-2.2497,-0.48422,1.741,-2.6374,-0.00038213,-0.24386
1.6261,-2.2804,-0.46842,1.7625,-2.5777,-0.00031574,-0.2568
1.6418,-2.309,-0.45262,1.7842,-2.5177,-0.00025904,-0.27032
1.6576,-2.3355,-0.43682,1.806,-2.4576,-0.00021092,-0.28443
1.6734,-2.3599,-0.42102,1.828,-2.3975,-0.00017035,-0.29917
1.6892,-2.3823,-0.40522,1.8499,-2.3373,-0.00013639,-0.31455
1.705,-2.4026,-0.38943,1.872,-2.2773,-0.00010818,-0.3306
1.7208,-2.4209,-0.37364,1.8941,-2.2175,-8.4938e-05,-0.34734
1.7366,-2.4373,-0.35785,1.9163,-2.1579,-6.5959e-05,-0.36478
1.7523,-2.4518,-0.34206,1.9385,-2.0987,-5.061e-05,-0.38296
1.7681,-2.4643,-0.32627,1.9608,-2.0399,-3.8327e-05,-0.4019
1.7839,-2.475,-0.31048,1.983,-1.9815,-2.8612e-05,-0.42162
1.7997,-2.4838,-0.29469,2.0052,-1.9237,-2.1023e-05,-0.44214
1.8155,-2.4909,-0.2789,2.0274,-1.8664,-1.5178e-05,-0.46349
1.8313,-2.4962,-0.26311,2.0495,-1.8098,-1.0745e-05,-0.48569
1.8471,-2.4999,-0.24733,2.0715,-1.7539,-7.4417e-06,-0.50877
1.8629,-2.502,-0.23154,2.0934,-1.6988,-5.0271e-06,-0.53274
1.8786,-2.5024,-0.21575,2.1152,-1.6445,-3.301e-06,-0.55763
1.8944,-2.5014,-0.19997,2.1368,-1.591,-2.0979e-06,-0.58347
1.9102,-2.4989,-0.18418,2.1582,-1.5384,-1.2835e-06,-0.61027
1.926,-2.4949,-0.16839,2.1794,-1.4867,-7.5081e-07,-0.63805
1.9418,-2.4897,-0.15261,2.2003,-1.436,-4.1621e-07,-0.66683
1.9576,-2.4831,-0.13682,2.2209,-1.3863,-2.1608e-07,-0.69664
1.9734,-2.4753,-0.12103,2.2411,-1.3376,-1.0336e-07,-0.72748
1.9892,-2.4663,-0.10524,2.261,-1.2899,-4.4503e-08,-0.75938
2.0049,-2.4561,-0.089458,2.2804,-1.2433,-1.6653e-08,-0.79235
2.0207,-2.445,-0.073671,2.2994,-1.1978,-5.1168e-09,-0.8264
2.0365,-2.4328,-0.057884,2.3179,-1.1533,-1.1666e-09,-0.86155
2.0523,-2.4196,-0.042097,2.3358,-1.11,-1.5947e-10,-0.8978
2.0681,-2.4056,-0.02631,2.3531,-1.0678,-6.8825e-12,-0.93517
2.0839,-2.3907,-0.010523,2.3697,-1.0267,6.4645e-14,-0.97365
2.0997,-2.3751,0.0052634,2.3856,-0.98672,6.6879e-15,-1.0132
2.1154,-2.3587,0.02105,2.4007,-0.94786,-1.1698e-12,-1.054
2.1312,-2.3416,0.036837,2.415,-0.91013,-6.7728e-11,-1.0958
2.147,-2.3239,0.052624,2.4285,-0.87351,-6.4694e-10,-1.1388
2.1628,-2.3056,0.068411,2.441,-0.83799,-3.255e-09,-1.1828
2.1786,-2.2868,0.084198,2.4525,-0.80357,-1.1531e-08,-1.228
2.1944,-2.2675,0.099985,2.463,-0.77024,-3.265e-08,-1.2742
2.2102,-2.2478,0.11577,2.4724,-0.73799,-7.9087e-08,-1.3216
2.226,-2.2277,0.13156,2.4806,-0.7068,-1.7071e-07,-1.3699
2.2417,-2.2072,0.14735,2.4876,-0.67665,-3.3722e-07,-1.4193
2.2575,-2.1864,0.16313,2.4933,-0.64752,-6.2083e-07,-1.4697
2.2733,-2.1653,0.17892,2.4977,-0.61941,-1.0793e-06,-1.5211
2.2891,-2.144,0.19471,2.5007,-0.59229,-1.7892e-06,-1.5733
2.3049,-2.1224,0.21049,2.5023,-0.56614,-2.8493e-06,-1.6265
2.3207,-2.1007,0.22628,2.5023,-0.54093,-4.3844e-06,-1.6806
2.3365,-2.0788,0.24207,2.5008,-0.51665,-6.5491e-06,-1.7355
2.3522,-2.0568,0.25785,2.4977,-0.49328,-9.5318e-06,-1.7911
2.368,-2.0348,0.27364,2.4929,-0.47079,-1.3559e-05,-1.8475
2.3838,-2.0126,0.28943,2.4864,-0.44916,-1.8899e-05,-1.9045
2.3996,-1.9904,0.30522,2.4781,-0.42836,-2.5867e-05,-1.9622
2.4154,-1.9682,0.32101,2.468,-0.40838,-3.4828e-05,-2.0204
2.4312,-1.9459,0.33679,2.4561,-0.38919,-4.6203e-05,-2.079
2.447,-1.9237,0.35258,2.4423,-0.37076,-6.047e-05,-2.1381
2.4628,-1.9015,0.36838,2.4266,-0.35307,-7.8173e-05,-2.1976
2.4785,-1.8794,0.38417,2.4089,-0.3361,-9.9921e-05,-2.2574
2.4943,-1.8573,0.39996,2.3893,-0.31983,-0.00012639,-2.3173
2.5101,-1.8353,0.41575,2.3676,-0.30423,-0.00015835,-2.3774
2.5259,-1.8133,0.43155,2.3438,-0.28928,-0.00019661,-2.4376
2.5417,-1.7915,0.44735,2.318,-0.27495,-0.00024211,-2.4977
2.5575,-1.7698,0.46315,2.2901,-0.26124,-0.00029583,-2.5577
2.5733,-1.7481,0.47896,2.2602,-0.24811,-0.00035886,-2.6176
2.5891,-1.7266,0.49477,2.2281,-0.23554,-0.00043238,-2.6771
2.6048,-1.7053,0.51058,2.1939,-0.22352,-0.00051765,-2.7363
2.6206,-1.684,0.5264,2.1576,-0.21202,-0.00061605,-2.7951
2.6364,-1.6629,0.54222,2.1191,-0.20102,-0.00072901,-2.8533
2.6522,-1.6419,0.55805,2.0786,-0.19052,-0.00085811,-2.9109
2.668,-1.6211,0.57389,2.036,-0.18048,-0.001005,-2.9677
2.6838,-1.6004,0.58974,1.9912,-0.17088,-0.0011714,-3.0238
2.6996,-1.5799,0.60559,1.9445,-0.16173,-0.0013592,-3.079
2.7153,-1.5595,0.62146,1.8957,-0.15298,-0.0015704,-3.1332
2.7311,-1.5393,0.63734,1.8448,-0.14464,-0.001807,-3.1863
2.7469,-1.5192,0.65323,1.7921,-0.13668,-0.0020712,-3.2382
2.7627,-1.4993,0.66914,1.7373,-0.12909,-0.0023652,-3.289
2.7785,-1.4795,0.68506,1.6807,-0.12185,-0.0026915,-3.3384
2.7943,-1.4598,0.701,1.6222,-0.11496,-0.0030526,-3.3863
2.8101,-1.4403,0.71696,1.5619,-0.10839,-0.0034509,-3.4328
2.8259,-1.421,0.73295,1.4998,-0.10213,-0.0038892,-3.4777
2.8416,-1.4018,0.74895,1.4361,-0.096171,-0.0043704,-3.521
2.8574,-1.3827,0.76498,1.3707,-0.090503,-0.0048974,-3.5625
2.8732,-1.3638,0.78104,1.3037,-0.085111,-0.0054731,-3.6022
2.889,-1.3451,0.79713,1.2352,-0.079984,-0.0061008,-3.6401
2.9048,-1.3264,0.81325,1.1653,-0.075112,-0.0067837,-3.676
2.9206,-1.3079,0.8294,1.094,-0.070483,-0.0075252,-3.7099
2.9364,-1.2895,0.84559,1.0214,-0.066088,-0.0083289,-3.7417
2.9522,-1.2713,0.86182,0.94764,-0.061918,-0.0091982,-3.7715
2.9679,-1.2531,0.8781,0.87273,-0.057962,-0.010137,-3.799
2.9837,-1.2351,0.89441,0.79677,-0.054211,-0.011149,-3.8243
2.9995,-1.2172,0.91078,0.71987,-0.050658,-0.012239,-3.8474
3.0153,-1.1994,0.9272,0.64209,-0.047293,-0.01341,-3.8681
3.0311,-1.1817,0.94367,0.56355,-0.04411,-0.014668,-3.8865
3.0469,-1.1642,0.96019,0.48432,-0.041099,-0.016015,-3.9026
3.0627,-1.1467,0.97678,0.4045,-0.038253,-0.017458,-3.9162
3.0784,-1.1293,0.99343,0.32419,-0.035567,-0.019,-3.9273
3.0942,-1.112,1.0101,0.24349,-0.033031,-0.020647,-3.936
3.11,-1.0949,1.0269,0.16249,-0.030641,-0.022404,-3.9422
3.1258,-1.0777,1.0438,0.081296,-0.028389,-0.024277,-3.946
3.1416,-1.0607,1.0607,-2.0927e-15,-0.02627,-0.02627,-3.9472


==> Figs/data/fourier/dd_p2_x_UniformFull_c_UniformFull_Adv_GaussianGA_e0.01.csv <==
Kref,c_r1,c_r2,c_r3,c_i1,c_i2,c_i3
3.3333e-06,2.3804,-2.3804,3.3333e-06,-0.99993,-0.99991,-1.6933e-16
0.01579,2.3958,-2.3642,0.01579,-1.0403,-0.96068,3.5991e-14
0.031577,2.4104,-2.3474,0.031577,-1.0817,-0.92258,-2.4505e-11
0.047364,2.4241,-2.3299,0.047364,-1.1243,-0.88558,-3.3542e-10
0.063151,2.4369,-2.3118,0.063151,-1.168,-0.8497,-1.9937e-09
0.078938,2.4488,-2.2931,0.078938,-1.2128,-0.81492,-7.7915e-09
0.094725,2.4596,-2.274,0.094725,-1.2587,-0.78123,-2.3547e-08
0.11051,2.4694,-2.2544,0.11051,-1.3057,-0.74862,-5.9753e-08
0.1263,2.478,-2.2344,0.1263,-1.3537,-0.71707,-1.3356e-07
0.14209,2.4854,-2.214,0.14209,-1.4027,-0.68658,-2.7111e-07
0.15787,2.4916,-2.1933,0.15787,-1.4528,-0.65711,-5.1012e-07
0.17366,2.4964,-2.1724,0.17366,-1.5038,-0.62867,-9.0282e-07
0.18945,2.4999,-2.1511,0.18945,-1.5558,-0.60122,-1.5191e-06
0.20523,2.5019,-2.1296,0.20523,-1.6087,-0.57474,-2.45e-06
0.22102,2.5025,-2.108,0.22102,-1.6625,-0.54923,-3.8112e-06
0.23681,2.5015,-2.0861,0.23681,-1.7171,-0.52464,-5.747e-06
0.25259,2.4989,-2.0642,0.25259,-1.7725,-0.50097,-8.434e-06
0.26838,2.4946,-2.0421,0.26838,-1.8286,-0.47819,-1.2086e-05
0.28417,2.4887,-2.02,0.28417,-1.8854,-0.45627,-1.6956e-05
0.29995,2.4811,-1.9978,0.29996,-1.9429,-0.4352,-2.3343e-05
0.31574,2.4716,-1.9756,0.31575,-2.0009,-0.41495,-3.1596e-05
0.33153,2.4603,-1.9533,0.33153,-2.0594,-0.3955,-4.2116e-05
0.34731,2.4471,-1.9311,0.34732,-2.1184,-0.37681,-5.5363e-05
0.3631,2.4321,-1.9089,0.36311,-2.1778,-0.35888,-7.1857e-05
0.37889,2.415,-1.8867,0.37891,-2.2374,-0.34168,-9.2185e-05
0.39468,2.396,-1.8646,0.3947,-2.2973,-0.32517,-0.000117
0.41046,2.375,-1.8426,0.41049,-2.3574,-0.30935,-0.00014704
0.42625,2.352,-1.8206,0.42629,-2.4175,-0.29419,-0.00018311
0.44204,2.3269,-1.7988,0.44209,-2.4777,-0.27966,-0.00022609
0.45782,2.2997,-1.777,0.45789,-2.5377,-0.26574,-0.00027695
0.47361,2.2704,-1.7553,0.47369,-2.5977,-0.25242,-0.00033675
0.4894,2.239,-1.7338,0.4895,-2.6573,-0.23967,-0.00040664
0.50518,2.2055,-1.7124,0.50531,-2.7166,-0.22746,-0.00048785
0.52097,2.1699,-1.6911,0.52113,-2.7755,-0.21579,-0.00058172
0.53676,2.1322,-1.6699,0.53695,-2.8339,-0.20463,-0.00068966
0.55254,2.0923,-1.6489,0.55278,-2.8918,-0.19396,-0.0008132
0.56833,2.0504,-1.628,0.56861,-2.9489,-0.18377,-0.00095397
0.58412,2.0064,-1.6073,0.58446,-3.0052,-0.17403,-0.0011137
0.5999,1.9603,-1.5867,0.60031,-3.0607,-0.16473,-0.0012942
0.61569,1.9122,-1.5663,0.61617,-3.1152,-0.15585,-0.0014973
0.63148,1.862,-1.546,0.63205,-3.1687,-0.14738,-0.0017252
0.64727,1.8099,-1.5259,0.64794,-3.2211,-0.13929,-0.00198
0.66305,1.7558,-1.5059,0.66384,-3.2722,-0.13158,-0.0022638
0.67884,1.6998,-1.486,0.67975,-3.3221,-0.12423,-0.0025791
0.69463,1.6419,-1.4664,0.69569,-3.3705,-0.11722,-0.0029282
0.71041,1.5822,-1.4468,0.71164,-3.4175,-0.11054,-0.0033139
0.7262,1.5207,-1.4274,0.72762,-3.4629,-0.10418,-0.0037386
0.74199,1.4575,-1.4082,0.74362,-3.5067,-0.098124,-0.0042052
0.75777,1.3926,-1.3891,0.75964,-3.5489,-0.09236,-0.0047165
0.77356,1.3262,-1.3701,0.77569,-3.5892,-0.086877,-0.0052757
0.78935,1.2582,-1.3513,0.79176,-3.6277,-0.081664,-0.0058857
0.80513,1.1887,-1.3326,0.80787,-3.6642,-0.076708,-0.0065499
0.82092,1.1179,-1.3141,0.82402,-3.6988,-0.071999,-0.0072715
0.83671,1.0457,-1.2956,0.84019,-3.7314,-0.067527,-0.008054
0.85249,0.97235,-1.2773,0.85641,-3.7618,-0.063283,-0.008901
0.86828,0.89781,-1.2591,0.87267,-3.7901,-0.059257,-0.0098163
0.88407,0.82219,-1.2411,0.88897,-3.8162,-0.055439,-0.010804
0.89986,0.74559,-1.2232,0.90532,-3.84,-0.051821,-0.011867
0.91564,0.6681,-1.2053,0.92172,-3.8615,-0.048394,-0.013011
0.93143,0.5898,-1.1876,0.93817,-3.8807,-0.045151,-0.014239
0.94722,0.51078,-1.17,0.95468,-3.8975,-0.042083,-0.015556
0.963,0.43115,-1.1525,0.97125,-3.9119,-0.039183,-0.016966
0.97879,0.351,-1.1351,0.98788,-3.9239,-0.036445,-0.018475
0.99458,0.27042,-1.1178,1.0046,-3.9334,-0.03386,-0.020087
1.0104,0.18951,-1.1006,1.0213,-3.9404,-0.031422,-0.021806
1.0262,0.10837,-1.0834,1.0382,-3.945,-0.029124,-0.02364
1.0419,0.027092,-1.0664,1.0551,-3.9471,-0.026961,-0.025592
1.0577,-0.054215,-1.0494,1.0721,-3.9467,-0.024927,-0.027668
1.0735,-0.13546,-1.0325,1.0891,-3.9438,-0.023015,-0.029875
1.0893,-0.21653,-1.0157,1.1063,-3.9384,-0.02122,-0.032219
1.1051,-0.29734,-0.99899,1.1236,-3.9305,-0.019537,-0.034705
1.1209,-0.37779,-0.98232,1.1409,-3.9201,-0.01796,-0.037341
1.1367,-0.45778,-0.96571,1.1583,-3.9074,-0.016485,-0.040133
1.1524,-0.53722,-0.94917,1.1759,-3.8921,-0.015106,-0.043087
1.1682,-0.616,-0.93268,1.1935,-3.8745,-0.013819,-0.046213
1.184,-0.69404,-0.91624,1.2113,-3.8546,-0.01262,-0.049516
1.1998,-0.77125,-0.89986,1.2291,-3.8323,-0.011504,-0.053006
1.2156,-0.84753,-0.88353,1.2471,-3.8077,-0.010466,-0.05669
1.2314,-0.9228,-0.86724,1.2652,-3.7809,-0.0095031,-0.060576
1.2472,-0.99697,-0.851,1.2834,-3.7519,-0.008611,-0.064674
1.263,-1.07,-0.83479,1.3018,-3.7207,-0.0077859,-0.068993
1.2787,-1.1417,-0.81863,1.3202,-3.6875,-0.0070241,-0.073543
1.2945,-1.2121,-0.8025,1.3388,-3.6523,-0.0063221,-0.078333
1.3103,-1.281,-0.7864,1.3576,-3.615,-0.0056764,-0.083374
1.3261,-1.3485,-0.77033,1.3764,-3.5759,-0.0050837,-0.088676
1.3419,-1.4144,-0.75429,1.3954,-3.535,-0.0045408,-0.094251
1.3577,-1.4788,-0.73828,1.4146,-3.4923,-0.0040447,-0.10011
1.3735,-1.5414,-0.72229,1.4339,-3.448,-0.0035924,-0.10627
1.3892,-1.6023,-0.70632,1.4533,-3.402,-0.003181,-0.11273
1.405,-1.6614,-0.69037,1.4729,-3.3545,-0.0028078,-0.11952
1.4208,-1.7187,-0.67444,1.4926,-3.3056,-0.0024703,-0.12664
1.4366,-1.774,-0.65853,1.5125,-3.2553,-0.0021657,-0.13411
1.4524,-1.8275,-0.64263,1.5326,-3.2037,-0.0018919,-0.14195
1.4682,-1.879,-0.62675,1.5527,-3.151,-0.0016463,-0.15016
1.484,-1.9284,-0.61088,1.5731,-3.0971,-0.0014269,-0.15877
1.4998,-1.9759,-0.59502,1.5936,-3.0423,-0.0012315,-0.16779
1.5155,-2.0213,-0.57917,1.6142,-2.9865,-0.0010582,-0.17723
1.5313,-2.0646,-0.56333,1.635,-2.9299,-0.00090499,-0.18712
1.5471,-2.1058,-0.5475,1.6559,-2.8725,-0.00077015,-0.19747
1.5629,-2.145,-0.53167,1.677,-2.8145,-0.00065199,-0.2083
1.5787,-2.182,-0.51585,1.6982,-2.7559,-0.00054891,-0.21963
1.5945,-2.2169,-0.50003,1.7195,-2.6969,-0.00045942,-0.23147
1.6103,-2.2497,-0.48422,1.741,-2.6374,-0.00038213,-0.24386
1.6261,-2.2804,-0.46842,1.7625,-2.5777,-0.00031574,-0.2568
1.6418,-2.309,-0.45262,1.7842,-2.5177,-0.00025904,-0.27032
1.6576,-2.3355,-0.43682,1.806,-2.4576,-0.00021092,-0.28443
1.6734,-2.3599,-0.42102,1.828,-2.3975,-0.00017035,-0.29917
1.6892,-2.3823,-0.40522,1.8499,-2.3373,-0.00013639,-0.31455
1.705,-2.4026,-0.38943,1.872,-2.2773,-0.00010818,-0.3306
1.7208,-2.4209,-0.37364,1.8941,-2.2175,-8.4938e-05,-0.34734
1.7366,-2.4373,-0.35785,1.9163,-2.1579,-6.5959e-05,-0.36478
1.7523,-2.4518,-0.34206,1.9385,-2.0987,-5.061e-05,-0.38296
1.7681,-2.4643,-0.32627,1.9608,-2.0399,-3.8327e-05,-0.4019
1.7839,-2.475,-0.31048,1.983,-1.9815,-2.8612e-05,-0.42162
1.7997,-2.4838,-0.29469,2.0052,-1.9237,-2.1023e-05,-0.44214
1.8155,-2.4909,-0.2789,2.0274,-1.8664,-1.5178e-05,-0.46349
1.8313,-2.4962,-0.26311,2.0495,-1.8098,-1.0745e-05,-0.48569
1.8471,-2.4999,-0.24733,2.0715,-1.7539,-7.4417e-06,-0.50877
1.8629,-2.502,-0.23154,2.0934,-1.6988,-5.0271e-06,-0.53274
1.8786,-2.5024,-0.21575,2.1152,-1.6445,-3.301e-06,-0.55763
1.8944,-2.5014,-0.19997,2.1368,-1.591,-2.0979e-06,-0.58347
1.9102,-2.4989,-0.18418,2.1582,-1.5384,-1.2835e-06,-0.61027
1.926,-2.4949,-0.16839,2.1794,-1.4867,-7.5081e-07,-0.63805
1.9418,-2.4897,-0.15261,2.2003,-1.436,-4.1621e-07,-0.66683
1.9576,-2.4831,-0.13682,2.2209,-1.3863,-2.1608e-07,-0.69664
1.9734,-2.4753,-0.12103,2.2411,-1.3376,-1.0336e-07,-0.72748
1.9892,-2.4663,-0.10524,2.261,-1.2899,-4.4503e-08,-0.75938
2.0049,-2.4561,-0.089458,2.2804,-1.2433,-1.6653e-08,-0.79235
2.0207,-2.445,-0.073671,2.2994,-1.1978,-5.1168e-09,-0.8264
2.0365,-2.4328,-0.057884,2.3179,-1.1533,-1.1666e-09,-0.86155
2.0523,-2.4196,-0.042097,2.3358,-1.11,-1.5947e-10,-0.8978
2.0681,-2.4056,-0.02631,2.3531,-1.0678,-6.8825e-12,-0.93517
2.0839,-2.3907,-0.010523,2.3697,-1.0267,6.4645e-14,-0.97365
2.0997,-2.3751,0.0052634,2.3856,-0.98672,6.6879e-15,-1.0132
2.1154,-2.3587,0.02105,2.4007,-0.94786,-1.1698e-12,-1.054
2.1312,-2.3416,0.036837,2.415,-0.91013,-6.7728e-11,-1.0958
2.147,-2.3239,0.052624,2.4285,-0.87351,-6.4694e-10,-1.1388
2.1628,-2.3056,0.068411,2.441,-0.83799,-3.255e-09,-1.1828
2.1786,-2.2868,0.084198,2.4525,-0.80357,-1.1531e-08,-1.228
2.1944,-2.2675,0.099985,2.463,-0.77024,-3.265e-08,-1.2742
2.2102,-2.2478,0.11577,2.4724,-0.73799,-7.9087e-08,-1.3216
2.226,-2.2277,0.13156,2.4806,-0.7068,-1.7071e-07,-1.3699
2.2417,-2.2072,0.14735,2.4876,-0.67665,-3.3722e-07,-1.4193
2.2575,-2.1864,0.16313,2.4933,-0.64752,-6.2083e-07,-1.4697
2.2733,-2.1653,0.17892,2.4977,-0.61941,-1.0793e-06,-1.5211
2.2891,-2.144,0.19471,2.5007,-0.59229,-1.7892e-06,-1.5733
2.3049,-2.1224,0.21049,2.5023,-0.56614,-2.8493e-06,-1.6265
2.3207,-2.1007,0.22628,2.5023,-0.54093,-4.3844e-06,-1.6806
2.3365,-2.0788,0.24207,2.5008,-0.51665,-6.5491e-06,-1.7355
2.3522,-2.0568,0.25785,2.4977,-0.49328,-9.5318e-06,-1.7911
2.368,-2.0348,0.27364,2.4929,-0.47079,-1.3559e-05,-1.8475
2.3838,-2.0126,0.28943,2.4864,-0.44916,-1.8899e-05,-1.9045
2.3996,-1.9904,0.30522,2.4781,-0.42836,-2.5867e-05,-1.9622
2.4154,-1.9682,0.32101,2.468,-0.40838,-3.4828e-05,-2.0204
2.4312,-1.9459,0.33679,2.4561,-0.38919,-4.6203e-05,-2.079
2.447,-1.9237,0.35258,2.4423,-0.37076,-6.047e-05,-2.1381
2.4628,-1.9015,0.36838,2.4266,-0.35307,-7.8173e-05,-2.1976
2.4785,-1.8794,0.38417,2.4089,-0.3361,-9.9921e-05,-2.2574
2.4943,-1.8573,0.39996,2.3893,-0.31983,-0.00012639,-2.3173
2.5101,-1.8353,0.41575,2.3676,-0.30423,-0.00015835,-2.3774
2.5259,-1.8133,0.43155,2.3438,-0.28928,-0.00019661,-2.4376
2.5417,-1.7915,0.44735,2.318,-0.27495,-0.00024211,-2.4977
2.5575,-1.7698,0.46315,2.2901,-0.26124,-0.00029583,-2.5577
2.5733,-1.7481,0.47896,2.2602,-0.24811,-0.00035886,-2.6176
2.5891,-1.7266,0.49477,2.2281,-0.23554,-0.00043238,-2.6771
2.6048,-1.7053,0.51058,2.1939,-0.22352,-0.00051765,-2.7363
2.6206,-1.684,0.5264,2.1576,-0.21202,-0.00061605,-2.7951
2.6364,-1.6629,0.54222,2.1191,-0.20102,-0.00072901,-2.8533
2.6522,-1.6419,0.55805,2.0786,-0.19052,-0.00085811,-2.9109
2.668,-1.6211,0.57389,2.036,-0.18048,-0.001005,-2.9677
2.6838,-1.6004,0.58974,1.9912,-0.17088,-0.0011714,-3.0238
2.6996,-1.5799,0.60559,1.9445,-0.16173,-0.0013592,-3.079
2.7153,-1.5595,0.62146,1.8957,-0.15298,-0.0015704,-3.1332
2.7311,-1.5393,0.63734,1.8448,-0.14464,-0.001807,-3.1863
2.7469,-1.5192,0.65323,1.7921,-0.13668,-0.0020712,-3.2382
2.7627,-1.4993,0.66914,1.7373,-0.12909,-0.0023652,-3.289
2.7785,-1.4795,0.68506,1.6807,-0.12185,-0.0026915,-3.3384
2.7943,-1.4598,0.701,1.6222,-0.11496,-0.0030526,-3.3863
2.8101,-1.4403,0.71696,1.5619,-0.10839,-0.0034509,-3.4328
2.8259,-1.421,0.73295,1.4998,-0.10213,-0.0038892,-3.4777
2.8416,-1.4018,0.74895,1.4361,-0.096171,-0.0043704,-3.521
2.8574,-1.3827,0.76498,1.3707,-0.090503,-0.0048974,-3.5625
2.8732,-1.3638,0.78104,1.3037,-0.085111,-0.0054731,-3.6022
2.889,-1.3451,0.79713,1.2352,-0.079984,-0.0061008,-3.6401
2.9048,-1.3264,0.81325,1.1653,-0.075112,-0.0067837,-3.676
2.9206,-1.3079,0.8294,1.094,-0.070483,-0.0075252,-3.7099
2.9364,-1.2895,0.84559,1.0214,-0.066088,-0.0083289,-3.7417
2.9522,-1.2713,0.86182,0.94764,-0.061918,-0.0091982,-3.7715
2.9679,-1.2531,0.8781,0.87273,-0.057962,-0.010137,-3.799
2.9837,-1.2351,0.89441,0.79677,-0.054211,-0.011149,-3.8243
2.9995,-1.2172,0.91078,0.71987,-0.050658,-0.012239,-3.8474
3.0153,-1.1994,0.9272,0.64209,-0.047293,-0.01341,-3.8681
3.0311,-1.1817,0.94367,0.56355,-0.04411,-0.014668,-3.8865
3.0469,-1.1642,0.96019,0.48432,-0.041099,-0.016015,-3.9026
3.0627,-1.1467,0.97678,0.4045,-0.038253,-0.017458,-3.9162
3.0784,-1.1293,0.99343,0.32419,-0.035567,-0.019,-3.9273
3.0942,-1.112,1.0101,0.24349,-0.033031,-0.020647,-3.936
3.11,-1.0949,1.0269,0.16249,-0.030641,-0.022404,-3.9422
3.1258,-1.0777,1.0438,0.081296,-0.028389,-0.024277,-3.946
3.1416,-1.0607,1.0607,-2.0927e-15,-0.02627,-0.02627,-3.9472


==> Figs/data/fourier/dd_p2_x_UniformLess_c_UniformLess_Adv_GaussianGA_e0.01.csv <==
Kref,c_r1,c_r2,c_r3,c_i1,c_i2,c_i3
3.3333e-06,2.3804,-2.3804,3.3333e-06,-0.99993,-0.99991,-1.5966e-16
0.01579,2.3958,-2.3643,0.01579,-1.0403,-0.96068,1.4548e-15
0.031577,2.4104,-2.3474,0.031577,-1.0817,-0.92258,-1.8605e-11
0.047364,2.4242,-2.3299,0.047364,-1.1243,-0.88558,-2.9951e-10
0.063151,2.437,-2.3118,0.063151,-1.168,-0.8497,-1.8736e-09
0.078938,2.4489,-2.2932,0.078938,-1.2128,-0.81492,-7.4909e-09
0.094725,2.4597,-2.2741,0.094725,-1.2587,-0.78123,-2.2916e-08
0.11051,2.4694,-2.2545,0.11051,-1.3057,-0.74862,-5.8574e-08
0.1263,2.4781,-2.2345,0.1263,-1.3537,-0.71707,-1.3154e-07
0.14209,2.4855,-2.2141,0.14209,-1.4027,-0.68657,-2.6787e-07
0.15787,2.4916,-2.1934,0.15787,-1.4528,-0.65711,-5.0517e-07
0.17366,2.4965,-2.1724,0.17366,-1.5038,-0.62866,-8.9557e-07
0.18945,2.4999,-2.1511,0.18945,-1.5558,-0.60121,-1.5089e-06
0.20523,2.502,-2.1297,0.20523,-1.6087,-0.57474,-2.4359e-06
0.22102,2.5025,-2.108,0.22102,-1.6625,-0.54922,-3.7923e-06
0.23681,2.5015,-2.0862,0.23681,-1.7171,-0.52464,-5.722e-06
0.25259,2.4989,-2.0642,0.25259,-1.7725,-0.50096,-8.4018e-06
0.26838,2.4947,-2.0422,0.26838,-1.8286,-0.47818,-1.2045e-05
0.28417,2.4888,-2.02,0.28417,-1.8854,-0.45627,-1.6904e-05
0.29995,2.4811,-1.9978,0.29996,-1.9429,-0.4352,-2.3279e-05
0.31574,2.4716,-1.9756,0.31575,-2.0009,-0.41494,-3.1518e-05
0.33153,2.4604,-1.9534,0.33153,-2.0594,-0.39549,-4.2022e-05
0.34731,2.4472,-1.9312,0.34732,-2.1184,-0.37681,-5.525e-05
0.3631,2.4321,-1.909,0.36312,-2.1778,-0.35887,-7.1723e-05
0.37889,2.4151,-1.8868,0.37891,-2.2374,-0.34167,-9.2027e-05
0.39468,2.3961,-1.8647,0.3947,-2.2973,-0.32517,-0.00011682
0.41046,2.3751,-1.8426,0.41049,-2.3574,-0.30934,-0.00014683
0.42625,2.352,-1.8207,0.42629,-2.4175,-0.29418,-0.00018286
0.44204,2.3269,-1.7988,0.44209,-2.4777,-0.27965,-0.0002258
0.45782,2.2997,-1.777,0.45789,-2.5378,-0.26573,-0.00027662
0.47361,2.2704,-1.7554,0.47369,-2.5977,-0.25241,-0.00033638
0.4894,2.239,-1.7338,0.4895,-2.6573,-0.23966,-0.00040622
0.50518,2.2055,-1.7124,0.50531,-2.7166,-0.22746,-0.00048738
0.52097,2.1699,-1.6911,0.52113,-2.7756,-0.21578,-0.00058119
0.53676,2.1322,-1.67,0.53695,-2.834,-0.20462,-0.00068907
0.55254,2.0924,-1.6489,0.55278,-2.8918,-0.19396,-0.00081254
0.56833,2.0504,-1.6281,0.56862,-2.9489,-0.18376,-0.00095324
0.58412,2.0064,-1.6073,0.58446,-3.0052,-0.17402,-0.0011129
0.5999,1.9603,-1.5868,0.60031,-3.0607,-0.16472,-0.0012933
0.61569,1.9122,-1.5663,0.61618,-3.1152,-0.15584,-0.0014964
0.63148,1.862,-1.546,0.63205,-3.1687,-0.14737,-0.0017242
0.64727,1.8099,-1.5259,0.64794,-3.2211,-0.13928,-0.0019788
0.66305,1.7558,-1.5059,0.66384,-3.2722,-0.13157,-0.0022625
0.67884,1.6998,-1.4861,0.67976,-3.3221,-0.12422,-0.0025777
0.69463,1.6419,-1.4664,0.6957,-3.3705,-0.11721,-0.0029268
0.71041,1.5822,-1.4469,0.71165,-3.4175,-0.11053,-0.0033123
0.7262,1.5207,-1.4275,0.72763,-3.4629,-0.10417,-0.0037369
0.74199,1.4575,-1.4082,0.74362,-3.5068,-0.098116,-0.0042033
0.75777,1.3927,-1.3891,0.75965,-3.5489,-0.092353,-0.0047146
0.77356,1.3262,-1.3701,0.7757,-3.5892,-0.08687,-0.0052736
0.78935,1.2582,-1.3513,0.79177,-3.6277,-0.081656,-0.0058835
0.80513,1.1888,-1.3326,0.80788,-3.6642,-0.076701,-0.0065475
0.82092,1.1179,-1.3141,0.82403,-3.6988,-0.071992,-0.0072689
0.83671,1.0458,-1.2957,0.84021,-3.7314,-0.067521,-0.0080513
0.85249,0.97236,-1.2774,0.85642,-3.7618,-0.063276,-0.0088982
0.86828,0.89782,-1.2592,0.87268,-3.7901,-0.05925,-0.0098133
0.88407,0.8222,-1.2411,0.88898,-3.8162,-0.055432,-0.010801
0.89986,0.7456,-1.2232,0.90533,-3.84,-0.051814,-0.011864
0.91564,0.66811,-1.2054,0.92173,-3.8615,-0.048388,-0.013007
0.93143,0.58981,-1.1876,0.93819,-3.8807,-0.045145,-0.014235
0.94722,0.51079,-1.17,0.95469,-3.8975,-0.042077,-0.015552
0.963,0.43116,-1.1525,0.97126,-3.9119,-0.039178,-0.016962
0.97879,0.351,-1.1351,0.98789,-3.9239,-0.036439,-0.018471
0.99458,0.27042,-1.1178,1.0046,-3.9334,-0.033854,-0.020082
1.0104,0.18951,-1.1006,1.0214,-3.9405,-0.031416,-0.021802
1.0262,0.10837,-1.0835,1.0382,-3.945,-0.029119,-0.023635
1.0419,0.027092,-1.0664,1.0551,-3.9471,-0.026957,-0.025587
1.0577,-0.054215,-1.0494,1.0721,-3.9467,-0.024922,-0.027663
1.0735,-0.13546,-1.0326,1.0892,-3.9438,-0.023011,-0.02987
1.0893,-0.21653,-1.0157,1.1063,-3.9384,-0.021216,-0.032214
1.1051,-0.29735,-0.99901,1.1236,-3.9305,-0.019533,-0.0347
1.1209,-0.3778,-0.98234,1.1409,-3.9202,-0.017956,-0.037335
1.1367,-0.45779,-0.96573,1.1584,-3.9074,-0.016481,-0.040127
1.1524,-0.53723,-0.94918,1.1759,-3.8922,-0.015103,-0.043082
1.1682,-0.61601,-0.93269,1.1935,-3.8745,-0.013816,-0.046207
1.184,-0.69405,-0.91626,1.2113,-3.8546,-0.012617,-0.04951
1.1998,-0.77126,-0.89987,1.2292,-3.8323,-0.0115,-0.053
1.2156,-0.84754,-0.88354,1.2471,-3.8077,-0.010463,-0.056683
1.2314,-0.92281,-0.86725,1.2652,-3.7809,-0.0095002,-0.06057
1.2472,-0.99698,-0.85101,1.2834,-3.7519,-0.0086083,-0.064668
1.263,-1.07,-0.8348,1.3018,-3.7207,-0.0077833,-0.068987
1.2787,-1.1417,-0.81864,1.3203,-3.6875,-0.0070217,-0.073536
1.2945,-1.2121,-0.80251,1.3389,-3.6523,-0.0063197,-0.078326
1.3103,-1.2811,-0.78641,1.3576,-3.615,-0.0056742,-0.083367
1.3261,-1.3485,-0.77034,1.3765,-3.5759,-0.0050816,-0.088669
1.3419,-1.4145,-0.7543,1.3955,-3.535,-0.0045389,-0.094244
1.3577,-1.4788,-0.73828,1.4146,-3.4923,-0.0040429,-0.1001
1.3735,-1.5414,-0.72229,1.4339,-3.448,-0.0035907,-0.10626
1.3892,-1.6023,-0.70633,1.4534,-3.402,-0.0031794,-0.11272
1.405,-1.6614,-0.69038,1.4729,-3.3545,-0.0028064,-0.11951
1.4208,-1.7187,-0.67445,1.4927,-3.3056,-0.0024689,-0.12663
1.4366,-1.7741,-0.65854,1.5126,-3.2553,-0.0021645,-0.1341
1.4524,-1.8275,-0.64264,1.5326,-3.2037,-0.0018907,-0.14194
1.4682,-1.879,-0.62676,1.5528,-3.151,-0.0016453,-0.15015
1.484,-1.9285,-0.61088,1.5731,-3.0972,-0.001426,-0.15876
1.4998,-1.9759,-0.59502,1.5936,-3.0423,-0.0012307,-0.16778
1.5155,-2.0213,-0.57917,1.6142,-2.9865,-0.0010574,-0.17722
1.5313,-2.0646,-0.56333,1.635,-2.9299,-0.00090428,-0.18711
1.5471,-2.1059,-0.5475,1.6559,-2.8725,-0.00076952,-0.19746
1.5629,-2.145,-0.53167,1.677,-2.8145,-0.00065142,-0.20829
1.5787,-2.182,-0.51585,1.6982,-2.756,-0.0005484,-0.21962
1.5945,-2.2169,-0.50004,1.7195,-2.6969,-0.00045897,-0.23147
1.6103,-2.2497,-0.48423,1.741,-2.6374,-0.00038173,-0.24385
1.6261,-2.2804,-0.46842,1.7626,-2.5777,-0.00031538,-0.25679
1.6418,-2.309,-0.45262,1.7843,-2.5177,-0.00025873,-0.27031
1.6576,-2.3355,-0.43682,1.8061,-2.4576,-0.00021065,-0.28443
1.6734,-2.3599,-0.42102,1.828,-2.3975,-0.00017012,-0.29917
1.6892,-2.3823,-0.40522,1.85,-2.3373,-0.00013619,-0.31455
1.705,-2.4026,-0.38943,1.872,-2.2773,-0.00010801,-0.33059
1.7208,-2.421,-0.37364,1.8942,-2.2175,-8.4788e-05,-0.34733
1.7366,-2.4374,-0.35785,1.9164,-2.1579,-6.5832e-05,-0.36478
1.7523,-2.4518,-0.34206,1.9386,-2.0987,-5.0503e-05,-0.38295
1.7681,-2.4643,-0.32627,1.9608,-2.0399,-3.8239e-05,-0.40189
1.7839,-2.475,-0.31048,1.983,-1.9815,-2.8539e-05,-0.42161
1.7997,-2.4839,-0.29469,2.0053,-1.9237,-2.0964e-05,-0.44213
1.8155,-2.4909,-0.2789,2.0274,-1.8664,-1.513e-05,-0.46348
1.8313,-2.4963,-0.26311,2.0495,-1.8098,-1.0707e-05,-0.48569
1.8471,-2.5,-0.24733,2.0716,-1.7539,-7.412e-06,-0.50876
1.8629,-2.502,-0.23154,2.0935,-1.6988,-5.0043e-06,-0.53274
1.8786,-2.5025,-0.21575,2.1153,-1.6445,-3.2838e-06,-0.55763
1.8944,-2.5014,-0.19997,2.1369,-1.591,-2.0852e-06,-0.58346
1.9102,-2.4989,-0.18418,2.1583,-1.5384,-1.2743e-06,-0.61026
1.926,-2.495,-0.16839,2.1794,-1.4867,-7.444e-07,-0.63804
1.9418,-2.4897,-0.15261,2.2003,-1.436,-4.1189e-07,-0.66683
1.9576,-2.4831,-0.13682,2.2209,-1.3863,-2.1329e-07,-0.69663
1.9734,-2.4753,-0.12103,2.2412,-1.3376,-1.0166e-07,-0.72748
1.9892,-2.4663,-0.10524,2.2611,-1.2899,-4.3536e-08,-0.75938
2.0049,-2.4562,-0.089458,2.2805,-1.2433,-1.6152e-08,-0.79235
2.0207,-2.445,-0.073671,2.2995,-1.1978,-4.8902e-09,-0.8264
2.0365,-2.4328,-0.057884,2.3179,-1.1533,-1.083e-09,-0.86155
2.0523,-2.4197,-0.042097,2.3358,-1.11,-1.3786e-10,-0.8978
2.0681,-2.4056,-0.02631,2.3531,-1.0678,-4.4959e-12,-0.93516
2.0839,-2.3908,-0.010523,2.3697,-1.0267,-7.5172e-14,-0.97365
2.0997,-2.3751,0.0052634,2.3856,-0.98672,-4.7668e-14,-1.0132
2.1154,-2.3587,0.02105,2.4008,-0.94786,-5.3606e-13,-1.054
2.1312,-2.3416,0.036837,2.4151,-0.91013,-5.5745e-11,-1.0958
2.147,-2.324,0.052624,2.4285,-0.8735,-5.9083e-10,-1.1388
2.1628,-2.3057,0.068411,2.4411,-0.83799,-3.0878e-09,-1.1828
2.1786,-2.2869,0.084198,2.4526,-0.80357,-1.114e-08,-1.228
2.1944,-2.2676,0.099985,2.4631,-0.77024,-3.1864e-08,-1.2742
2.2102,-2.2478,0.11577,2.4724,-0.73799,-7.7665e-08,-1.3216
2.226,-2.2277,0.13156,2.4807,-0.70679,-1.6834e-07,-1.3699
2.2417,-2.2072,0.14735,2.4877,-0.67664,-3.3347e-07,-1.4193
2.2575,-2.1864,0.16313,2.4934,-0.64752,-6.1519e-07,-1.4697
2.2733,-2.1653,0.17892,2.4978,-0.61941,-1.0711e-06,-1.5211
2.2891,-2.144,0.19471,2.5008,-0.59228,-1.7777e-06,-1.5733
2.3049,-2.1225,0.21049,2.5023,-0.56613,-2.8337e-06,-1.6265
2.3207,-2.1008,0.22628,2.5023,-0.54093,-4.3636e-06,-1.6806
2.3365,-2.0789,0.24207,2.5008,-0.51665,-6.5219e-06,-1.7355
2.3522,-2.0569,0.25785,2.4977,-0.49328,-9.4969e-06,-1.7911
2.368,-2.0348,0.27364,2.4929,-0.47079,-1.3515e-05,-1.8475
2.3838,-2.0126,0.28943,2.4864,-0.44915,-1.8844e-05,-1.9045
2.3996,-1.9904,0.30522,2.4782,-0.42836,-2.5799e-05,-1.9622
2.4154,-1.9682,0.32101,2.4681,-0.40837,-3.4745e-05,-2.0204
2.4312,-1.946,0.3368,2.4562,-0.38918,-4.6103e-05,-2.079
2.447,-1.9238,0.35259,2.4424,-0.37075,-6.0351e-05,-2.1382
2.4628,-1.9016,0.36838,2.4267,-0.35306,-7.8031e-05,-2.1976
2.4785,-1.8794,0.38417,2.409,-0.33609,-9.9754e-05,-2.2574
2.4943,-1.8573,0.39996,2.3893,-0.31982,-0.0001262,-2.3173
2.5101,-1.8353,0.41576,2.3676,-0.30422,-0.00015812,-2.3774
2.5259,-1.8134,0.43155,2.3439,-0.28927,-0.00019635,-2.4376
2.5417,-1.7915,0.44735,2.3181,-0.27495,-0.00024181,-2.4977
2.5575,-1.7698,0.46315,2.2902,-0.26123,-0.00029549,-2.5577
2.5733,-1.7482,0.47896,2.2602,-0.2481,-0.00035847,-2.6176
2.5891,-1.7267,0.49477,2.2281,-0.23553,-0.00043194,-2.6771
2.6048,-1.7053,0.51058,2.1939,-0.22351,-0.00051716,-2.7363
2.6206,-1.6841,0.5264,2.1576,-0.21201,-0.00061549,-2.7951
2.6364,-1.6629,0.54223,2.1192,-0.20102,-0.0007284,-2.8533
2.6522,-1.642,0.55806,2.0786,-0.19051,-0.00085742,-2.9109
2.668,-1.6211,0.57389,2.036,-0.18047,-0.0010042,-2.9677
2.6838,-1.6005,0.58974,1.9913,-0.17088,-0.0011706,-3.0238
2.6996,-1.5799,0.6056,1.9445,-0.16172,-0.0013583,-3.079
2.7153,-1.5595,0.62147,1.8957,-0.15298,-0.0015694,-3.1332
2.7311,-1.5393,0.63735,1.8449,-0.14463,-0.0018059,-3.1863
2.7469,-1.5192,0.65324,1.7921,-0.13667,-0.00207,-3.2383
2.7627,-1.4993,0.66915,1.7373,-0.12908,-0.002364,-3.289
2.7785,-1.4795,0.68507,1.6807,-0.12185,-0.0026901,-3.3384
2.7943,-1.4599,0.70101,1.6222,-0.11495,-0.003051,-3.3863
2.8101,-1.4404,0.71697,1.5619,-0.10838,-0.0034493,-3.4328
2.8259,-1.421,0.73295,1.4998,-0.10212,-0.0038875,-3.4777
2.8416,-1.4018,0.74896,1.4361,-0.096164,-0.0043686,-3.521
2.8574,-1.3828,0.76499,1.3707,-0.090495,-0.0048954,-3.5625
2.8732,-1.3639,0.78105,1.3037,-0.085104,-0.005471,-3.6022
2.889,-1.3451,0.79714,1.2352,-0.079977,-0.0060986,-3.6401
2.9048,-1.3264,0.81326,1.1653,-0.075105,-0.0067813,-3.676
2.9206,-1.3079,0.82941,1.094,-0.070476,-0.0075227,-3.7099
2.9364,-1.2895,0.8456,1.0214,-0.066082,-0.0083262,-3.7417
2.9522,-1.2713,0.86184,0.94765,-0.061911,-0.0091954,-3.7715
2.9679,-1.2531,0.87811,0.87274,-0.057955,-0.010134,-3.799
2.9837,-1.2351,0.89443,0.79678,-0.054205,-0.011146,-3.8244
2.9995,-1.2172,0.91079,0.71988,-0.050652,-0.012236,-3.8474
3.0153,-1.1994,0.92721,0.6421,-0.047287,-0.013407,-3.8682
3.0311,-1.1818,0.94368,0.56355,-0.044104,-0.014664,-3.8866
3.0469,-1.1642,0.96021,0.48432,-0.041093,-0.016011,-3.9026
3.0627,-1.1467,0.9768,0.40451,-0.038248,-0.017454,-3.9162
3.0784,-1.1293,0.99345,0.3242,-0.035561,-0.018996,-3.9273
3.0942,-1.1121,1.0102,0.24349,-0.033026,-0.020643,-3.936
3.11,-1.0949,1.027,0.16249,-0.030636,-0.0224,-3.9423
3.1258,-1.0778,1.0438,0.081297,-0.028384,-0.024272,-3.946
3.1416,-1.0607,1.0607,-1.3951e-15,-0.026265,-0.026265,-3.9472


==> Figs/data/fourier/dd_p3_x_Chebyshev_c_Chebyshev_Adv_GaussianGA_e0.01.csv <==
Kref,c_r1,c_r2,c_r3,c_r4,c_i1,c_i2,c_i3,c_i4
2.5e-06,-1.9136e-05,-1.6521,1.6521,2.5e-06,-4.789,-0.10538,-0.10538,2.1067e-15
0.015789,-0.12082,-1.6312,1.6732,0.015789,-4.7867,-0.098955,-0.11215,-2.1502e-15
0.031576,-0.24138,-1.6106,1.6945,0.031576,-4.7796,-0.092872,-0.1193,2.1665e-13
0.047363,-0.36147,-1.5903,1.7161,0.047363,-4.7679,-0.087111,-0.12684,1.1528e-12
0.06315,-0.48085,-1.5701,1.7379,0.06315,-4.7516,-0.081656,-0.13479,2.09e-12
0.078937,-0.59928,-1.5502,1.7601,0.078937,-4.7307,-0.076494,-0.14318,-4.3564e-12
0.094724,-0.71654,-1.5305,1.7825,0.094724,-4.7052,-0.07161,-0.15201,-4.6085e-11
0.11051,-0.8324,-1.511,1.8051,0.11051,-4.6753,-0.06699,-0.16132,-1.9988e-10
0.1263,-0.94664,-1.4917,1.8281,0.1263,-4.6411,-0.062623,-0.17114,-6.4196e-10
0.14208,-1.0591,-1.4726,1.8514,0.14208,-4.6026,-0.058496,-0.18147,-1.73e-09
0.15787,-1.1694,-1.4537,1.8749,0.15787,-4.56,-0.054597,-0.19236,-4.1268e-09
0.17366,-1.2776,-1.4349,1.8988,0.17366,-4.5133,-0.050917,-0.20382,-8.9779e-09
0.18945,-1.3833,-1.4164,1.9229,0.18945,-4.4628,-0.047443,-0.21589,-1.8155e-08
0.20523,-1.4864,-1.3979,1.9474,0.20523,-4.4086,-0.044168,-0.22859,-3.458e-08
0.22102,-1.5868,-1.3797,1.9721,0.22102,-4.3507,-0.04108,-0.24196,-6.2641e-08
0.23681,-1.6842,-1.3616,1.9972,0.23681,-4.2895,-0.038171,-0.25603,-1.0872e-07
0.25259,-1.7785,-1.3436,2.0225,0.25259,-4.2251,-0.035433,-0.27084,-1.8183e-07
0.26838,-1.8696,-1.3258,2.0482,0.26838,-4.1576,-0.032857,-0.28641,-2.9443e-07
0.28417,-1.9574,-1.3081,2.0741,0.28417,-4.0872,-0.030435,-0.30278,-4.633e-07
0.29995,-2.0417,-1.2905,2.1003,0.29995,-4.0142,-0.02816,-0.32,-7.1073e-07
0.31574,-2.1225,-1.2731,2.1269,0.31574,-3.9387,-0.026024,-0.33809,-1.0657e-06
0.33153,-2.1996,-1.2557,2.1536,0.33153,-3.8609,-0.024022,-0.35711,-1.5654e-06
0.34731,-2.273,-1.2385,2.1807,0.34731,-3.7811,-0.022145,-0.37709,-2.2568e-06
0.3631,-2.3427,-1.2214,2.208,0.3631,-3.6994,-0.020389,-0.39808,-3.1988e-06
0.37889,-2.4085,-1.2043,2.2355,0.37889,-3.6161,-0.018746,-0.42012,-4.4639e-06
0.39467,-2.4704,-1.1874,2.2632,0.39468,-3.5314,-0.017212,-0.44326,-6.1406e-06
0.41046,-2.5285,-1.1706,2.2911,0.41046,-3.4455,-0.01578,-0.46753,-8.3361e-06
0.42625,-2.5826,-1.1538,2.3192,0.42625,-3.3586,-0.014446,-0.493,-1.1179e-05
0.44204,-2.6329,-1.1371,2.3474,0.44204,-3.2708,-0.013203,-0.51971,-1.4822e-05
0.45782,-2.6793,-1.1205,2.3757,0.45783,-3.1825,-0.012048,-0.54771,-1.9444e-05
0.47361,-2.7219,-1.1039,2.4041,0.47362,-3.0937,-0.010976,-0.57704,-2.5257e-05
0.4894,-2.7606,-1.0875,2.4326,0.4894,-3.0048,-0.0099812,-0.60777,-3.2504e-05
0.50518,-2.7957,-1.071,2.461,0.50519,-2.9159,-0.0090605,-0.63993,-4.1469e-05
0.52097,-2.827,-1.0547,2.4894,0.52098,-2.8271,-0.0082093,-0.67358,-5.2474e-05
0.53676,-2.8547,-1.0383,2.5177,0.53678,-2.7387,-0.0074237,-0.70877,-6.5889e-05
0.55254,-2.8788,-1.0221,2.5459,0.55257,-2.6508,-0.0066998,-0.74555,-8.2133e-05
0.56833,-2.8995,-1.0059,2.5738,0.56836,-2.5636,-0.0060339,-0.78397,-0.00010168
0.58412,-2.9169,-0.98968,2.6015,0.58416,-2.4772,-0.0054226,-0.82407,-0.00012505
0.5999,-2.931,-0.97353,2.6288,0.59995,-2.3918,-0.0048623,-0.8659,-0.00015285
0.61569,-2.9419,-0.95743,2.6557,0.61575,-2.3075,-0.0043498,-0.9095,-0.00018572
0.63148,-2.9498,-0.94135,2.6821,0.63155,-2.2244,-0.0038821,-0.95492,-0.0002244
0.64726,-2.9549,-0.92531,2.708,0.64736,-2.1427,-0.003456,-1.0022,-0.00026969
0.66305,-2.9571,-0.9093,2.7332,0.66317,-2.0625,-0.0030689,-1.0513,-0.00032246
0.67884,-2.9567,-0.89331,2.7576,0.67898,-1.9838,-0.0027178,-1.1024,-0.00038368
0.69463,-2.9538,-0.87734,2.7811,0.6948,-1.9067,-0.0024003,-1.1554,-0.00045439
0.71041,-2.9484,-0.86139,2.8038,0.71062,-1.8314,-0.0021138,-1.2104,-0.00053573
0.7262,-2.9409,-0.84546,2.8253,0.72645,-1.7578,-0.001856,-1.2674,-0.00062893
0.74199,-2.9311,-0.82955,2.8456,0.74228,-1.6861,-0.0016246,-1.3264,-0.00073531
0.75777,-2.9194,-0.81366,2.8647,0.75813,-1.6163,-0.0014176,-1.3873,-0.00085628
0.77356,-2.9059,-0.79778,2.8823,0.77398,-1.5484,-0.0012328,-1.4503,-0.00099338
0.78935,-2.8906,-0.78191,2.8985,0.78984,-1.4825,-0.0010684,-1.5152,-0.0011482
0.80513,-2.8737,-0.76605,2.9129,0.80572,-1.4185,-0.00092269,-1.5822,-0.0013226
0.82092,-2.8553,-0.7502,2.9255,0.82161,-1.3566,-0.00079385,-1.651,-0.0015183
0.83671,-2.8356,-0.73436,2.9363,0.83751,-1.2966,-0.00068036,-1.7218,-0.0017372
0.85249,-2.8147,-0.71853,2.9449,0.85343,-1.2387,-0.00058075,-1.7944,-0.0019815
0.86828,-2.7926,-0.7027,2.9514,0.86937,-1.1827,-0.00049364,-1.8689,-0.0022534
0.88407,-2.7695,-0.68688,2.9555,0.88532,-1.1287,-0.00041777,-1.9451,-0.0025551
0.89985,-2.7455,-0.67107,2.9572,0.9013,-1.0766,-0.00035194,-2.0229,-0.0028891
0.91564,-2.7207,-0.65526,2.9563,0.9173,-1.0265,-0.00029507,-2.1024,-0.0032578
0.93143,-2.6951,-0.63945,2.9527,0.93333,-0.97831,-0.00024616,-2.1834,-0.0036641
0.94722,-2.669,-0.62365,2.9463,0.94939,-0.93197,-0.00020428,-2.2658,-0.0041106
0.963,-2.6423,-0.60785,2.9368,0.96548,-0.88746,-0.0001686,-2.3495,-0.0046004
0.97879,-2.6152,-0.59205,2.9243,0.9816,-0.84475,-0.00013835,-2.4344,-0.0051364
0.99458,-2.5877,-0.57625,2.9086,0.99776,-0.80379,-0.00011285,-2.5203,-0.0057218
1.0104,-2.5599,-0.56046,2.8896,1.014,-0.76454,-9.1457e-05,-2.6071,-0.00636
1.0262,-2.5318,-0.54467,2.8672,1.0302,-0.72695,-7.3626e-05,-2.6947,-0.0070544
1.0419,-2.5036,-0.52888,2.8413,1.0465,-0.69097,-5.8852e-05,-2.7829,-0.0078087
1.0577,-2.4752,-0.51309,2.8118,1.0628,-0.65656,-4.6692e-05,-2.8715,-0.0086267
1.0735,-2.4468,-0.4973,2.7786,1.0792,-0.62366,-3.675e-05,-2.9604,-0.0095121
1.0893,-2.4184,-0.48151,2.7417,1.0957,-0.59222,-2.8682e-05,-3.0493,-0.010469
1.1051,-2.3899,-0.46572,2.7011,1.1122,-0.5622,-2.2186e-05,-3.1382,-0.011502
1.1209,-2.3616,-0.44993,2.6566,1.1288,-0.53354,-1.6997e-05,-3.2267,-0.012615
1.1367,-2.3333,-0.43414,2.6082,1.1454,-0.50619,-1.2889e-05,-3.3148,-0.013814
1.1524,-2.3051,-0.41835,2.556,1.1622,-0.48011,-9.667e-06,-3.4022,-0.015101
1.1682,-2.2771,-0.40257,2.4999,1.179,-0.45524,-7.1655e-06,-3.4886,-0.016484
1.184,-2.2493,-0.38678,2.4399,1.1959,-0.43154,-5.2441e-06,-3.574,-0.017966
1.1998,-2.2217,-0.37099,2.376,1.2128,-0.40896,-3.7855e-06,-3.658,-0.019554
1.2156,-2.1943,-0.3552,2.3083,1.2299,-0.38745,-2.6921e-06,-3.7405,-0.021253
1.2314,-2.1671,-0.33942,2.2368,1.2471,-0.36697,-1.8836e-06,-3.8213,-0.023069
1.2472,-2.1402,-0.32363,2.1615,1.2644,-0.34748,-1.2946e-06,-3.9001,-0.025007
1.263,-2.1136,-0.30784,2.0826,1.2818,-0.32893,-8.7257e-07,-3.9767,-0.027076
1.2787,-2.0872,-0.29206,2,1.2993,-0.31128,-5.755e-07,-4.051,-0.02928
1.2945,-2.0611,-0.27627,1.9139,1.3169,-0.29449,-3.7054e-07,-4.1227,-0.031627
1.3103,-2.0353,-0.26048,1.8245,1.3347,-0.27852,-2.3223e-07,-4.1917,-0.034125
1.3261,-2.0098,-0.2447,1.7317,1.3526,-0.26334,-1.4119e-07,-4.2577,-0.036782
1.3419,-1.9846,-0.22891,1.6358,1.3706,-0.24891,-8.2924e-08,-4.3206,-0.039604
1.3577,-1.9597,-0.21312,1.5369,1.3888,-0.23519,-4.6805e-08,-4.3801,-0.042601
1.3735,-1.9351,-0.19733,1.4352,1.4071,-0.22216,-2.5224e-08,-4.4362,-0.045782
1.3892,-1.9108,-0.18155,1.3307,1.4256,-0.20977,-1.287e-08,-4.4886,-0.049155
1.405,-1.8868,-0.16576,1.2238,1.4443,-0.19801,-6.1478e-09,-4.5372,-0.052731
1.4208,-1.8631,-0.14997,1.1145,1.4631,-0.18684,-2.7064e-09,-4.5818,-0.056519
1.4366,-1.8397,-0.13419,1.0031,1.4821,-0.17623,-1.0725e-09,-4.6224,-0.060531
1.4524,-1.8166,-0.1184,0.88971,1.5014,-0.16616,-3.679e-10,-4.6588,-0.064777
1.4682,-1.7938,-0.10261,0.77463,1.5208,-0.15661,-1.0104e-10,-4.6908,-0.069269
1.484,-1.7712,-0.086827,0.65804,1.5404,-0.14753,-1.7611e-11,-4.7185,-0.074019
1.4998,-1.749,-0.07104,0.54017,1.5602,-0.13893,8.0925e-13,-4.7417,-0.079041
1.5155,-1.727,-0.055253,0.42123,1.5802,-0.13076,1.818e-12,-4.7603,-0.084347
1.5313,-1.7052,-0.039466,0.30147,1.6004,-0.12302,5.7553e-13,-4.7744,-0.089953
1.5471,-1.6838,-0.023679,0.18112,1.6209,-0.11568,4.8585e-14,-4.7837,-0.095873
1.5629,-1.6626,-0.0078922,0.060406,1.6416,-0.10872,-2.1343e-15,-4.7884,-0.10212
1.5787,-1.6416,0.0078947,-0.060425,1.6626,-0.10212,-1.8438e-15,-4.7884,-0.10872
1.5945,-1.6209,0.023682,-0.18114,1.6838,-0.095872,4.8282e-14,-4.7837,-0.11568
1.6103,-1.6004,0.039468,-0.30149,1.7052,-0.089952,5.754e-13,-4.7744,-0.12302
1.6261,-1.5802,0.055255,-0.42125,1.727,-0.084347,1.8187e-12,-4.7603,-0.13077
1.6418,-1.5602,0.071042,-0.54019,1.749,-0.07904,8.0849e-13,-4.7417,-0.13893
1.6576,-1.5404,0.086829,-0.65806,1.7712,-0.074018,-1.7617e-11,-4.7185,-0.14754
1.6734,-1.5208,0.10262,-0.77465,1.7938,-0.069268,-1.0106e-10,-4.6908,-0.15661
1.6892,-1.5014,0.1184,-0.88973,1.8166,-0.064776,-3.6797e-10,-4.6588,-0.16617
1.705,-1.4821,0.13419,-1.0031,1.8397,-0.06053,-1.0727e-09,-4.6224,-0.17624
1.7208,-1.4631,0.14998,-1.1145,1.8631,-0.056519,-2.7068e-09,-4.5818,-0.18684
1.7366,-1.4443,0.16576,-1.2238,1.8868,-0.052731,-6.1486e-09,-4.5372,-0.19801
1.7523,-1.4256,0.18155,-1.3307,1.9108,-0.049155,-1.2872e-08,-4.4886,-0.20978
1.7681,-1.4071,0.19734,-1.4352,1.9351,-0.045782,-2.5226e-08,-4.4362,-0.22216
1.7839,-1.3888,0.21312,-1.5369,1.9597,-0.042601,-4.6809e-08,-4.3801,-0.23519
1.7997,-1.3706,0.22891,-1.6359,1.9846,-0.039604,-8.2931e-08,-4.3206,-0.24891
1.8155,-1.3526,0.2447,-1.7317,2.0098,-0.036781,-1.412e-07,-4.2577,-0.26334
1.8313,-1.3347,0.26048,-1.8245,2.0353,-0.034125,-2.3225e-07,-4.1917,-0.27852
1.8471,-1.3169,0.27627,-1.9139,2.0611,-0.031627,-3.7057e-07,-4.1227,-0.29449
1.8629,-1.2993,0.29206,-2,2.0872,-0.02928,-5.7554e-07,-4.051,-0.31128
1.8786,-1.2818,0.30785,-2.0826,2.1136,-0.027075,-8.7262e-07,-3.9767,-0.32893
1.8944,-1.2644,0.32363,-2.1615,2.1402,-0.025007,-1.2947e-06,-3.9001,-0.34748
1.9102,-1.2471,0.33942,-2.2368,2.1671,-0.023068,-1.8837e-06,-3.8213,-0.36698
1.926,-1.2299,0.35521,-2.3083,2.1943,-0.021253,-2.6923e-06,-3.7405,-0.38746
1.9418,-1.2128,0.37099,-2.376,2.2217,-0.019554,-3.7857e-06,-3.658,-0.40896
1.9576,-1.1959,0.38678,-2.4399,2.2493,-0.017966,-5.2444e-06,-3.574,-0.43155
1.9734,-1.179,0.40257,-2.4999,2.2771,-0.016484,-7.1658e-06,-3.4886,-0.45525
1.9892,-1.1622,0.41836,-2.556,2.3051,-0.015101,-9.6674e-06,-3.4021,-0.48011
2.0049,-1.1454,0.43414,-2.6083,2.3333,-0.013813,-1.2889e-05,-3.3148,-0.5062
2.0207,-1.1288,0.44993,-2.6566,2.3616,-0.012615,-1.6997e-05,-3.2267,-0.53354
2.0365,-1.1122,0.46572,-2.7011,2.3899,-0.011502,-2.2187e-05,-3.1382,-0.5622
2.0523,-1.0957,0.48151,-2.7417,2.4184,-0.010469,-2.8684e-05,-3.0493,-0.59223
2.0681,-1.0792,0.4973,-2.7786,2.4468,-0.009512,-3.6752e-05,-2.9603,-0.62366
2.0839,-1.0628,0.51309,-2.8118,2.4752,-0.0086265,-4.6693e-05,-2.8715,-0.65656
2.0997,-1.0465,0.52888,-2.8413,2.5036,-0.0078086,-5.8854e-05,-2.7829,-0.69098
2.1154,-1.0302,0.54467,-2.8672,2.5318,-0.0070543,-7.3628e-05,-2.6947,-0.72696
2.1312,-1.014,0.56046,-2.8896,2.5599,-0.0063599,-9.146e-05,-2.6071,-0.76455
2.147,-0.99776,0.57626,-2.9086,2.5877,-0.0057217,-0.00011285,-2.5203,-0.8038
2.1628,-0.9816,0.59205,-2.9243,2.6152,-0.0051363,-0.00013836,-2.4344,-0.84476
2.1786,-0.96548,0.60785,-2.9368,2.6423,-0.0046003,-0.0001686,-2.3495,-0.88747
2.1944,-0.94939,0.62365,-2.9463,2.669,-0.0041106,-0.00020429,-2.2658,-0.93198
2.2102,-0.93333,0.63945,-2.9527,2.6951,-0.003664,-0.00024616,-2.1834,-0.97832
2.226,-0.9173,0.65526,-2.9563,2.7207,-0.0032578,-0.00029508,-2.1024,-1.0265
2.2417,-0.9013,0.67107,-2.9572,2.7455,-0.002889,-0.00035195,-2.0229,-1.0766
2.2575,-0.88532,0.68689,-2.9555,2.7695,-0.002555,-0.00041778,-1.945,-1.1287
2.2733,-0.86936,0.70271,-2.9514,2.7926,-0.0022533,-0.00049366,-1.8688,-1.1827
2.2891,-0.85343,0.71853,-2.9449,2.8147,-0.0019815,-0.00058076,-1.7944,-1.2387
2.3049,-0.83751,0.73436,-2.9363,2.8356,-0.0017372,-0.00068038,-1.7218,-1.2966
2.3207,-0.82161,0.7502,-2.9255,2.8553,-0.0015182,-0.00079387,-1.651,-1.3566
2.3365,-0.80572,0.76605,-2.9129,2.8737,-0.0013226,-0.00092271,-1.5821,-1.4186
2.3522,-0.78984,0.78191,-2.8985,2.8906,-0.0011482,-0.0010685,-1.5152,-1.4825
2.368,-0.77398,0.79778,-2.8823,2.9059,-0.00099336,-0.0012328,-1.4503,-1.5484
2.3838,-0.75813,0.81366,-2.8647,2.9194,-0.00085626,-0.0014176,-1.3873,-1.6163
2.3996,-0.74228,0.82956,-2.8456,2.9311,-0.00073529,-0.0016247,-1.3264,-1.6862
2.4154,-0.72645,0.84547,-2.8253,2.9409,-0.00062891,-0.0018561,-1.2674,-1.7579
2.4312,-0.71062,0.86139,-2.8037,2.9484,-0.00053572,-0.0021139,-1.2104,-1.8314
2.447,-0.69479,0.87734,-2.7811,2.9538,-0.00045438,-0.0024003,-1.1554,-1.9067
2.4628,-0.67898,0.89331,-2.7576,2.9567,-0.00038367,-0.0027179,-1.1024,-1.9838
2.4785,-0.66316,0.9093,-2.7332,2.9571,-0.00032245,-0.0030689,-1.0513,-2.0625
2.4943,-0.64736,0.92531,-2.708,2.9549,-0.00026968,-0.0034561,-1.0022,-2.1427
2.5101,-0.63155,0.94136,-2.6821,2.9498,-0.0002244,-0.0038821,-0.95491,-2.2244
2.5259,-0.61575,0.95743,-2.6557,2.9419,-0.00018572,-0.0043499,-0.90949,-2.3075
2.5417,-0.59995,0.97354,-2.6288,2.931,-0.00015284,-0.0048623,-0.86589,-2.3918
2.5575,-0.58415,0.98968,-2.6015,2.9169,-0.00012505,-0.0054226,-0.82406,-2.4772
2.5733,-0.56836,1.0059,-2.5738,2.8995,-0.00010167,-0.006034,-0.78396,-2.5636
2.5891,-0.55257,1.0221,-2.5459,2.8788,-8.2131e-05,-0.0066999,-0.74554,-2.6508
2.6048,-0.53677,1.0383,-2.5177,2.8547,-6.5887e-05,-0.0074238,-0.70877,-2.7387
2.6206,-0.52098,1.0547,-2.4894,2.827,-5.2472e-05,-0.0082094,-0.67357,-2.8271
2.6364,-0.50519,1.071,-2.461,2.7957,-4.1467e-05,-0.0090606,-0.63992,-2.9159
2.6522,-0.4894,1.0875,-2.4326,2.7606,-3.2503e-05,-0.0099814,-0.60776,-3.0048
2.668,-0.47361,1.1039,-2.4041,2.7219,-2.5256e-05,-0.010976,-0.57704,-3.0938
2.6838,-0.45782,1.1205,-2.3757,2.6793,-1.9443e-05,-0.012048,-0.5477,-3.1825
2.6996,-0.44204,1.1371,-2.3474,2.6329,-1.4821e-05,-0.013204,-0.51971,-3.2708
2.7153,-0.42625,1.1538,-2.3192,2.5826,-1.1178e-05,-0.014446,-0.493,-3.3586
2.7311,-0.41046,1.1706,-2.2911,2.5285,-8.3357e-06,-0.01578,-0.46753,-3.4455
2.7469,-0.39467,1.1874,-2.2632,2.4704,-6.1403e-06,-0.017212,-0.44325,-3.5314
2.7627,-0.37889,1.2043,-2.2355,2.4084,-4.4636e-06,-0.018747,-0.42012,-3.6162
2.7785,-0.3631,1.2214,-2.2079,2.3426,-3.1987e-06,-0.020389,-0.39808,-3.6995
2.7943,-0.34731,1.2385,-2.1807,2.273,-2.2567e-06,-0.022146,-0.37709,-3.7811
2.8101,-0.33152,1.2557,-2.1536,2.1996,-1.5653e-06,-0.024022,-0.35711,-3.8609
2.8259,-0.31574,1.2731,-2.1269,2.1225,-1.0656e-06,-0.026025,-0.33809,-3.9387
2.8416,-0.29995,1.2905,-2.1003,2.0417,-7.1068e-07,-0.02816,-0.31999,-4.0142
2.8574,-0.28416,1.3081,-2.0741,1.9574,-4.6327e-07,-0.030435,-0.30278,-4.0872
2.8732,-0.26838,1.3258,-2.0482,1.8696,-2.944e-07,-0.032857,-0.2864,-4.1576
2.889,-0.25259,1.3436,-2.0225,1.7785,-1.8182e-07,-0.035433,-0.27083,-4.2251
2.9048,-0.2368,1.3616,-1.9972,1.6842,-1.0871e-07,-0.038171,-0.25603,-4.2895
2.9206,-0.22102,1.3797,-1.9721,1.5868,-6.2636e-08,-0.04108,-0.24196,-4.3508
2.9364,-0.20523,1.3979,-1.9474,1.4864,-3.4577e-08,-0.044168,-0.22859,-4.4086
2.9522,-0.18944,1.4164,-1.9229,1.3833,-1.8153e-08,-0.047444,-0.21589,-4.4628
2.9679,-0.17366,1.4349,-1.8988,1.2776,-8.9769e-09,-0.050917,-0.20382,-4.5133
2.9837,-0.15787,1.4537,-1.8749,1.1694,-4.1263e-09,-0.054598,-0.19235,-4.56
2.9995,-0.14208,1.4726,-1.8514,1.059,-1.7297e-09,-0.058496,-0.18147,-4.6026
3.0153,-0.1263,1.4917,-1.8281,0.94662,-6.4185e-10,-0.062624,-0.17113,-4.6411
3.0311,-0.11051,1.511,-1.8051,0.83238,-1.9984e-10,-0.066991,-0.16132,-4.6754
3.0469,-0.094721,1.5305,-1.7825,0.71652,-4.6072e-11,-0.07161,-0.15201,-4.7052
3.0627,-0.078934,1.5502,-1.76,0.59926,-4.3536e-12,-0.076495,-0.14318,-4.7307
3.0784,-0.063148,1.5701,-1.7379,0.48083,2.0901e-12,-0.081657,-0.13479,-4.7516
3.0942,-0.047361,1.5903,-1.7161,0.36145,1.1529e-12,-0.087112,-0.12684,-4.7679
3.11,-0.031574,1.6106,-1.6945,0.24136,2.1647e-13,-0.092873,-0.1193,-4.7796
3.1258,-0.015787,1.6312,-1.6731,0.1208,-9.897e-16,-0.098956,-0.11215,-4.7867
3.1416,-2.0465e-16,1.6521,-1.6521,-6.9757e-16,2.4423e-15,-0.10538,-0.10538,-4.789


==> Figs/data/fourier/dd_p3_x_Legendre_c_Legendre_Adv_GaussianGA_e0.01.csv <==
Kref,c_r1,c_r2,c_r3,c_r4,c_i1,c_i2,c_i3,c_i4
2.5e-06,-1.9136e-05,1.6521,-1.6521,2.5e-06,-4.789,-0.10538,-0.10537,1.6708e-16
0.015789,-0.12082,1.6732,-1.6312,0.015789,-4.7867,-0.11215,-0.098952,-7.0488e-16
0.031576,-0.24138,1.6945,-1.6106,0.031576,-4.7796,-0.1193,-0.092869,-6.3214e-15
0.047363,-0.36147,1.7161,-1.5903,0.047363,-4.7679,-0.12684,-0.087108,-2.2148e-13
0.06315,-0.48085,1.7379,-1.5702,0.06315,-4.7516,-0.13479,-0.081654,-2.5076e-12
0.078937,-0.59928,1.7601,-1.5502,0.078937,-4.7307,-0.14317,-0.076492,-1.58e-11
0.094724,-0.71654,1.7825,-1.5305,0.094724,-4.7052,-0.15201,-0.071608,-6.9913e-11
0.11051,-0.8324,1.8051,-1.511,0.11051,-4.6754,-0.16132,-0.066988,-2.4384e-10
0.1263,-0.94665,1.8281,-1.4917,0.1263,-4.6411,-0.17113,-0.062621,-7.1623e-10
0.14208,-1.0591,1.8514,-1.4726,0.14208,-4.6026,-0.18147,-0.058494,-1.8473e-09
0.15787,-1.1694,1.8749,-1.4537,0.15787,-4.56,-0.19235,-0.054595,-4.3025e-09
0.17366,-1.2776,1.8988,-1.4349,0.17366,-4.5133,-0.20382,-0.050915,-9.23e-09
0.18945,-1.3833,1.9229,-1.4164,0.18945,-4.4628,-0.21589,-0.047442,-1.8504e-08
0.20523,-1.4864,1.9474,-1.3979,0.20523,-4.4086,-0.22859,-0.044166,-3.5048e-08
0.22102,-1.5868,1.9721,-1.3797,0.22102,-4.3508,-0.24196,-0.041078,-6.3251e-08
0.23681,-1.6842,1.9972,-1.3616,0.23681,-4.2895,-0.25603,-0.038169,-1.095e-07
0.25259,-1.7785,2.0225,-1.3436,0.25259,-4.2251,-0.27083,-0.035431,-1.828e-07
0.26838,-1.8697,2.0482,-1.3258,0.26838,-4.1576,-0.2864,-0.032855,-2.9561e-07
0.28417,-1.9574,2.0741,-1.3081,0.28417,-4.0872,-0.30278,-0.030433,-4.6473e-07
0.29995,-2.0417,2.1004,-1.2905,0.29995,-4.0142,-0.31999,-0.028158,-7.1241e-07
0.31574,-2.1225,2.1269,-1.2731,0.31574,-3.9387,-0.33809,-0.026023,-1.0676e-06
0.33153,-2.1996,2.1536,-1.2557,0.33153,-3.8609,-0.35711,-0.024021,-1.5676e-06
0.34731,-2.273,2.1807,-1.2385,0.34731,-3.7811,-0.37709,-0.022144,-2.2593e-06
0.3631,-2.3427,2.208,-1.2214,0.3631,-3.6994,-0.39808,-0.020388,-3.2016e-06
0.37889,-2.4085,2.2355,-1.2043,0.37889,-3.6162,-0.42012,-0.018745,-4.4669e-06
0.39467,-2.4704,2.2632,-1.1874,0.39468,-3.5314,-0.44325,-0.017211,-6.1438e-06
0.41046,-2.5285,2.2911,-1.1706,0.41046,-3.4455,-0.46753,-0.015779,-8.3395e-06
0.42625,-2.5826,2.3192,-1.1538,0.42625,-3.3586,-0.493,-0.014445,-1.1182e-05
0.44204,-2.6329,2.3474,-1.1371,0.44204,-3.2708,-0.51971,-0.013203,-1.4825e-05
0.45782,-2.6793,2.3758,-1.1205,0.45783,-3.1825,-0.5477,-0.012047,-1.9447e-05
0.47361,-2.7219,2.4042,-1.1039,0.47362,-3.0938,-0.57704,-0.010975,-2.526e-05
0.4894,-2.7607,2.4326,-1.0875,0.4894,-3.0048,-0.60776,-0.0099806,-3.2507e-05
0.50518,-2.7957,2.4611,-1.071,0.50519,-2.9159,-0.63993,-0.0090599,-4.147e-05
0.52097,-2.827,2.4895,-1.0547,0.52098,-2.8271,-0.67358,-0.0082087,-5.2475e-05
0.53676,-2.8547,2.5178,-1.0383,0.53678,-2.7387,-0.70877,-0.0074232,-6.5889e-05
0.55254,-2.8788,2.5459,-1.0221,0.55257,-2.6508,-0.74555,-0.0066993,-8.2131e-05
0.56833,-2.8995,2.5738,-1.0059,0.56836,-2.5636,-0.78396,-0.0060335,-0.00010167
0.58412,-2.9169,2.6015,-0.98968,0.58416,-2.4772,-0.82407,-0.0054221,-0.00012505
0.5999,-2.931,2.6288,-0.97354,0.59995,-2.3918,-0.8659,-0.0048619,-0.00015284
0.61569,-2.9419,2.6557,-0.95743,0.61575,-2.3075,-0.9095,-0.0043495,-0.00018571
0.63148,-2.9499,2.6822,-0.94136,0.63155,-2.2244,-0.95492,-0.0038817,-0.00022439
0.64726,-2.9549,2.708,-0.92531,0.64736,-2.1427,-1.0022,-0.0034557,-0.00026967
0.66305,-2.9571,2.7332,-0.9093,0.66317,-2.0625,-1.0513,-0.0030686,-0.00032244
0.67884,-2.9567,2.7576,-0.89331,0.67898,-1.9838,-1.1024,-0.0027176,-0.00038365
0.69463,-2.9538,2.7812,-0.87734,0.6948,-1.9067,-1.1554,-0.0024001,-0.00045435
0.71041,-2.9485,2.8038,-0.86139,0.71062,-1.8314,-1.2104,-0.0021136,-0.00053569
0.7262,-2.9409,2.8253,-0.84546,0.72645,-1.7578,-1.2674,-0.0018558,-0.00062887
0.74199,-2.9312,2.8457,-0.82955,0.74228,-1.6861,-1.3264,-0.0016245,-0.00073524
0.75777,-2.9195,2.8647,-0.81366,0.75813,-1.6163,-1.3873,-0.0014175,-0.0008562
0.77356,-2.9059,2.8824,-0.79778,0.77398,-1.5484,-1.4503,-0.0012327,-0.00099329
0.78935,-2.8906,2.8985,-0.78191,0.78985,-1.4825,-1.5152,-0.0010684,-0.0011481
0.80513,-2.8737,2.9129,-0.76605,0.80572,-1.4185,-1.5822,-0.0009226,-0.0013225
0.82092,-2.8554,2.9256,-0.7502,0.82161,-1.3566,-1.651,-0.00079377,-0.0015181
0.83671,-2.8356,2.9363,-0.73436,0.83751,-1.2966,-1.7218,-0.0006803,-0.0017371
0.85249,-2.8147,2.9449,-0.71853,0.85343,-1.2387,-1.7944,-0.00058069,-0.0019814
0.86828,-2.7926,2.9514,-0.7027,0.86937,-1.1827,-1.8689,-0.0004936,-0.0022532
0.88407,-2.7695,2.9556,-0.68688,0.88532,-1.1287,-1.9451,-0.00041773,-0.0025549
0.89985,-2.7455,2.9572,-0.67107,0.9013,-1.0766,-2.0229,-0.00035191,-0.0028888
0.91564,-2.7207,2.9563,-0.65526,0.91731,-1.0265,-2.1024,-0.00029505,-0.0032576
0.93143,-2.6952,2.9527,-0.63945,0.93333,-0.97831,-2.1834,-0.00024614,-0.0036638
0.94722,-2.669,2.9463,-0.62365,0.94939,-0.93197,-2.2658,-0.00020427,-0.0041103
0.963,-2.6423,2.9368,-0.60785,0.96548,-0.88746,-2.3495,-0.00016859,-0.0046
0.97879,-2.6152,2.9243,-0.59205,0.98161,-0.84475,-2.4344,-0.00013834,-0.005136
0.99458,-2.5877,2.9086,-0.57625,0.99777,-0.80379,-2.5203,-0.00011284,-0.0057214
1.0104,-2.5599,2.8896,-0.56046,1.014,-0.76454,-2.6071,-9.1454e-05,-0.0063595
1.0262,-2.5318,2.8672,-0.54467,1.0302,-0.72695,-2.6947,-7.3625e-05,-0.0070539
1.0419,-2.5036,2.8413,-0.52888,1.0465,-0.69097,-2.7829,-5.8853e-05,-0.0078082
1.0577,-2.4753,2.8118,-0.51309,1.0628,-0.65655,-2.8715,-4.6693e-05,-0.0086261
1.0735,-2.4468,2.7786,-0.4973,1.0792,-0.62365,-2.9604,-3.6753e-05,-0.0095115
1.0893,-2.4184,2.7417,-0.48151,1.0957,-0.59222,-3.0493,-2.8685e-05,-0.010469
1.1051,-2.3899,2.7011,-0.46572,1.1122,-0.5622,-3.1382,-2.2189e-05,-0.011501
1.1209,-2.3616,2.6566,-0.44993,1.1288,-0.53354,-3.2267,-1.7e-05,-0.012615
1.1367,-2.3333,2.6083,-0.43414,1.1454,-0.50619,-3.3148,-1.2892e-05,-0.013813
1.1524,-2.3051,2.556,-0.41835,1.1622,-0.48011,-3.4022,-9.6704e-06,-0.015101
1.1682,-2.2771,2.4999,-0.40257,1.179,-0.45524,-3.4886,-7.1688e-06,-0.016483
1.184,-2.2493,2.4399,-0.38678,1.1959,-0.43154,-3.574,-5.2473e-06,-0.017965
1.1998,-2.2217,2.376,-0.37099,1.2129,-0.40896,-3.658,-3.7884e-06,-0.019553
1.2156,-2.1943,2.3083,-0.3552,1.2299,-0.38745,-3.7405,-2.6948e-06,-0.021252
1.2314,-2.1671,2.2368,-0.33942,1.2471,-0.36697,-3.8213,-1.886e-06,-0.023068
1.2472,-2.1402,2.1615,-0.32363,1.2644,-0.34748,-3.9001,-1.2967e-06,-0.025006
1.263,-2.1136,2.0826,-0.30784,1.2818,-0.32892,-3.9767,-8.7438e-07,-0.027074
1.2787,-2.0872,2,-0.29206,1.2993,-0.31127,-4.051,-5.7705e-07,-0.029279
1.2945,-2.0611,1.9139,-0.27627,1.3169,-0.29448,-4.1227,-3.7184e-07,-0.031626
1.3103,-2.0353,1.8245,-0.26048,1.3347,-0.27852,-4.1917,-2.3331e-07,-0.034124
1.3261,-2.0098,1.7317,-0.2447,1.3526,-0.26334,-4.2577,-1.4206e-07,-0.03678
1.3419,-1.9846,1.6358,-0.22891,1.3706,-0.2489,-4.3206,-8.3614e-08,-0.039603
1.3577,-1.9597,1.5369,-0.21312,1.3888,-0.23519,-4.3801,-4.734e-08,-0.0426
1.3735,-1.9351,1.4352,-0.19733,1.4071,-0.22215,-4.4362,-2.5629e-08,-0.04578
1.3892,-1.9108,1.3307,-0.18155,1.4256,-0.20977,-4.4886,-1.3168e-08,-0.049154
1.405,-1.8868,1.2238,-0.16576,1.4443,-0.19801,-4.5372,-6.3593e-09,-0.052729
1.4208,-1.8631,1.1145,-0.14997,1.4631,-0.18684,-4.5818,-2.8509e-09,-0.056518
1.4366,-1.8397,1.0031,-0.13419,1.4822,-0.17623,-4.6224,-1.1665e-09,-0.060529
1.4524,-1.8166,0.88971,-0.1184,1.5014,-0.16616,-4.6588,-4.2558e-10,-0.064775
1.4682,-1.7938,0.77463,-0.10261,1.5208,-0.1566,-4.6909,-1.3381e-10,-0.069267
1.484,-1.7712,0.65804,-0.086827,1.5404,-0.14753,-4.7185,-3.4421e-11,-0.074017
1.4998,-1.749,0.54017,-0.07104,1.5602,-0.13893,-4.7417,-6.6449e-12,-0.079039
1.5155,-1.727,0.42124,-0.055253,1.5802,-0.13076,-4.7603,-8.1945e-13,-0.084345
1.5313,-1.7052,0.30147,-0.039466,1.6004,-0.12302,-4.7744,-4.4524e-14,-0.089951
1.5471,-1.6838,0.18112,-0.023679,1.6209,-0.11568,-4.7837,-5.9384e-16,-0.095871
1.5629,-1.6626,0.060406,-0.0078922,1.6416,-0.10872,-4.7884,4.4246e-16,-0.10212
1.5787,-1.6416,-0.060425,0.0078947,1.6626,-0.10212,-4.7884,-1.2357e-16,-0.10872
1.5945,-1.6209,-0.18114,0.023682,1.6838,-0.09587,-4.7837,2.6007e-16,-0.11568
1.6103,-1.6004,-0.30149,0.039468,1.7053,-0.08995,-4.7744,-4.5398e-14,-0.12302
1.6261,-1.5802,-0.42125,0.055255,1.727,-0.084344,-4.7603,-8.2045e-13,-0.13076
1.6418,-1.5602,-0.54019,0.071042,1.749,-0.079038,-4.7417,-6.6474e-12,-0.13893
1.6576,-1.5404,-0.65806,0.086829,1.7712,-0.074016,-4.7185,-3.4429e-11,-0.14753
1.6734,-1.5208,-0.77465,0.10262,1.7938,-0.069266,-4.6908,-1.3384e-10,-0.1566
1.6892,-1.5014,-0.88973,0.1184,1.8166,-0.064774,-4.6588,-4.2565e-10,-0.16616
1.705,-1.4822,-1.0031,0.13419,1.8397,-0.060528,-4.6224,-1.1667e-09,-0.17623
1.7208,-1.4631,-1.1145,0.14998,1.8631,-0.056517,-4.5818,-2.8513e-09,-0.18684
1.7366,-1.4443,-1.2238,0.16576,1.8868,-0.052729,-4.5372,-6.3601e-09,-0.19801
1.7523,-1.4256,-1.3308,0.18155,1.9108,-0.049153,-4.4886,-1.3169e-08,-0.20977
1.7681,-1.4071,-1.4352,0.19734,1.9351,-0.04578,-4.4362,-2.5631e-08,-0.22216
1.7839,-1.3888,-1.537,0.21312,1.9597,-0.042599,-4.3801,-4.7345e-08,-0.23519
1.7997,-1.3706,-1.6359,0.22891,1.9846,-0.039602,-4.3206,-8.3621e-08,-0.24891
1.8155,-1.3526,-1.7318,0.2447,2.0098,-0.03678,-4.2577,-1.4207e-07,-0.26334
1.8313,-1.3347,-1.8245,0.26048,2.0353,-0.034124,-4.1917,-2.3332e-07,-0.27852
1.8471,-1.3169,-1.914,0.27627,2.0611,-0.031626,-4.1227,-3.7187e-07,-0.29449
1.8629,-1.2993,-2,0.29206,2.0872,-0.029278,-4.051,-5.7709e-07,-0.31128
1.8786,-1.2818,-2.0826,0.30785,2.1136,-0.027074,-3.9767,-8.7444e-07,-0.32893
1.8944,-1.2644,-2.1615,0.32363,2.1402,-0.025006,-3.9001,-1.2968e-06,-0.34748
1.9102,-1.2471,-2.2368,0.33942,2.1671,-0.023067,-3.8213,-1.8861e-06,-0.36697
1.926,-1.2299,-2.3083,0.35521,2.1943,-0.021252,-3.7405,-2.6949e-06,-0.38745
1.9418,-1.2129,-2.376,0.37099,2.2217,-0.019553,-3.658,-3.7886e-06,-0.40896
1.9576,-1.1959,-2.4399,0.38678,2.2493,-0.017965,-3.574,-5.2475e-06,-0.43154
1.9734,-1.179,-2.4999,0.40257,2.2771,-0.016483,-3.4886,-7.1691e-06,-0.45524
1.9892,-1.1622,-2.556,0.41836,2.3051,-0.0151,-3.4021,-9.6709e-06,-0.48011
2.0049,-1.1454,-2.6083,0.43414,2.3333,-0.013813,-3.3148,-1.2893e-05,-0.50619
2.0207,-1.1288,-2.6566,0.44993,2.3616,-0.012614,-3.2267,-1.7001e-05,-0.53354
2.0365,-1.1122,-2.7011,0.46572,2.3899,-0.011501,-3.1382,-2.219e-05,-0.5622
2.0523,-1.0957,-2.7417,0.48151,2.4184,-0.010468,-3.0493,-2.8686e-05,-0.59222
2.0681,-1.0792,-2.7786,0.4973,2.4468,-0.0095113,-2.9603,-3.6754e-05,-0.62366
2.0839,-1.0628,-2.8118,0.51309,2.4753,-0.0086259,-2.8715,-4.6695e-05,-0.65656
2.0997,-1.0465,-2.8413,0.52888,2.5036,-0.0078081,-2.7829,-5.8855e-05,-0.69098
2.1154,-1.0302,-2.8672,0.54467,2.5318,-0.0070538,-2.6947,-7.3627e-05,-0.72695
2.1312,-1.014,-2.8896,0.56046,2.5599,-0.0063594,-2.6071,-9.1457e-05,-0.76455
2.147,-0.99776,-2.9086,0.57626,2.5877,-0.0057213,-2.5203,-0.00011284,-0.8038
2.1628,-0.9816,-2.9243,0.59205,2.6152,-0.0051359,-2.4344,-0.00013835,-0.84476
2.1786,-0.96548,-2.9368,0.60785,2.6423,-0.0045999,-2.3495,-0.00016859,-0.88747
2.1944,-0.94939,-2.9463,0.62365,2.669,-0.0041102,-2.2658,-0.00020427,-0.93198
2.2102,-0.93333,-2.9527,0.63945,2.6952,-0.0036637,-2.1834,-0.00024615,-0.97832
2.226,-0.9173,-2.9563,0.65526,2.7207,-0.0032575,-2.1024,-0.00029505,-1.0265
2.2417,-0.9013,-2.9572,0.67107,2.7455,-0.0028888,-2.0229,-0.00035192,-1.0766
2.2575,-0.88532,-2.9556,0.68689,2.7695,-0.0025548,-1.945,-0.00041774,-1.1287
2.2733,-0.86936,-2.9514,0.70271,2.7926,-0.0022532,-1.8688,-0.00049361,-1.1827
2.2891,-0.85343,-2.9449,0.71853,2.8147,-0.0019813,-1.7944,-0.00058071,-1.2387
2.3049,-0.83751,-2.9363,0.73436,2.8356,-0.001737,-1.7218,-0.00068031,-1.2966
2.3207,-0.82161,-2.9256,0.7502,2.8554,-0.0015181,-1.651,-0.00079379,-1.3566
2.3365,-0.80572,-2.9129,0.76605,2.8737,-0.0013224,-1.5821,-0.00092262,-1.4186
2.3522,-0.78984,-2.8985,0.78191,2.8906,-0.0011481,-1.5152,-0.0010684,-1.4825
2.368,-0.77398,-2.8824,0.79778,2.9059,-0.00099327,-1.4503,-0.0012327,-1.5484
2.3838,-0.75813,-2.8647,0.81366,2.9195,-0.00085618,-1.3873,-0.0014175,-1.6163
2.3996,-0.74228,-2.8457,0.82956,2.9312,-0.00073522,-1.3264,-0.0016245,-1.6862
2.4154,-0.72645,-2.8253,0.84547,2.9409,-0.00062886,-1.2674,-0.0018559,-1.7579
2.4312,-0.71062,-2.8038,0.8614,2.9485,-0.00053567,-1.2104,-0.0021137,-1.8314
2.447,-0.69479,-2.7812,0.87734,2.9538,-0.00045434,-1.1554,-0.0024001,-1.9067
2.4628,-0.67898,-2.7576,0.89331,2.9567,-0.00038364,-1.1024,-0.0027176,-1.9838
2.4785,-0.66316,-2.7332,0.9093,2.9571,-0.00032243,-1.0513,-0.0030687,-2.0625
2.4943,-0.64736,-2.708,0.92532,2.9549,-0.00026966,-1.0022,-0.0034558,-2.1427
2.5101,-0.63155,-2.6822,0.94136,2.9499,-0.00022438,-0.95491,-0.0038818,-2.2244
2.5259,-0.61575,-2.6557,0.95743,2.9419,-0.0001857,-0.90949,-0.0043495,-2.3075
2.5417,-0.59995,-2.6288,0.97354,2.931,-0.00015283,-0.86589,-0.004862,-2.3918
2.5575,-0.58415,-2.6015,0.98968,2.9169,-0.00012504,-0.82406,-0.0054222,-2.4772
2.5733,-0.56836,-2.5738,1.0059,2.8995,-0.00010167,-0.78396,-0.0060336,-2.5636
2.5891,-0.55257,-2.5459,1.0221,2.8788,-8.2129e-05,-0.74554,-0.0066994,-2.6508
2.6048,-0.53677,-2.5177,1.0383,2.8547,-6.5887e-05,-0.70876,-0.0074233,-2.7387
2.6206,-0.52098,-2.4894,1.0547,2.827,-5.2473e-05,-0.67357,-0.0082089,-2.8271
2.6364,-0.50519,-2.4611,1.071,2.7957,-4.1469e-05,-0.63992,-0.00906,-2.9159
2.6522,-0.4894,-2.4326,1.0875,2.7607,-3.2505e-05,-0.60776,-0.0099807,-3.0048
2.668,-0.47361,-2.4042,1.1039,2.7219,-2.5259e-05,-0.57704,-0.010975,-3.0938
2.6838,-0.45782,-2.3757,1.1205,2.6793,-1.9446e-05,-0.5477,-0.012048,-3.1825
2.6996,-0.44204,-2.3474,1.1371,2.6329,-1.4824e-05,-0.5197,-0.013203,-3.2708
2.7153,-0.42625,-2.3192,1.1538,2.5826,-1.1182e-05,-0.493,-0.014445,-3.3586
2.7311,-0.41046,-2.2911,1.1706,2.5285,-8.3391e-06,-0.46753,-0.01578,-3.4455
2.7469,-0.39467,-2.2632,1.1874,2.4704,-6.1435e-06,-0.44325,-0.017211,-3.5314
2.7627,-0.37889,-2.2355,1.2043,2.4085,-4.4667e-06,-0.42011,-0.018746,-3.6162
2.7785,-0.3631,-2.208,1.2214,2.3427,-3.2014e-06,-0.39807,-0.020388,-3.6995
2.7943,-0.34731,-2.1807,1.2385,2.273,-2.2592e-06,-0.37709,-0.022145,-3.7811
2.8101,-0.33152,-2.1536,1.2557,2.1996,-1.5675e-06,-0.35711,-0.024021,-3.8609
2.8259,-0.31574,-2.1269,1.2731,2.1225,-1.0676e-06,-0.33809,-0.026023,-3.9387
2.8416,-0.29995,-2.1004,1.2905,2.0417,-7.1236e-07,-0.31999,-0.028159,-4.0142
2.8574,-0.28416,-2.0741,1.3081,1.9574,-4.6469e-07,-0.30277,-0.030434,-4.0872
2.8732,-0.26838,-2.0482,1.3258,1.8696,-2.9559e-07,-0.2864,-0.032855,-4.1576
2.889,-0.25259,-2.0225,1.3436,1.7785,-1.8279e-07,-0.27083,-0.035432,-4.2251
2.9048,-0.2368,-1.9972,1.3616,1.6842,-1.0949e-07,-0.25603,-0.03817,-4.2895
2.9206,-0.22102,-1.9721,1.3797,1.5868,-6.3246e-08,-0.24196,-0.041079,-4.3508
2.9364,-0.20523,-1.9474,1.3979,1.4864,-3.5044e-08,-0.22859,-0.044166,-4.4086
2.9522,-0.18944,-1.9229,1.4164,1.3833,-1.8502e-08,-0.21588,-0.047442,-4.4628
2.9679,-0.17366,-1.8988,1.4349,1.2776,-9.2289e-09,-0.20381,-0.050915,-4.5133
2.9837,-0.15787,-1.8749,1.4537,1.1694,-4.302e-09,-0.19235,-0.054596,-4.56
2.9995,-0.14208,-1.8514,1.4726,1.059,-1.847e-09,-0.18147,-0.058494,-4.6026
3.0153,-0.1263,-1.8281,1.4917,0.94663,-7.1612e-10,-0.17113,-0.062621,-4.6411
3.0311,-0.11051,-1.8051,1.511,0.83238,-2.4379e-10,-0.16132,-0.066989,-4.6754
3.0469,-0.094721,-1.7825,1.5305,0.71652,-6.9899e-11,-0.15201,-0.071608,-4.7052
3.0627,-0.078934,-1.7601,1.5502,0.59926,-1.5797e-11,-0.14317,-0.076493,-4.7307
3.0784,-0.063148,-1.7379,1.5702,0.48083,-2.5064e-12,-0.13479,-0.081655,-4.7516
3.0942,-0.047361,-1.7161,1.5903,0.36145,-2.2088e-13,-0.12684,-0.087109,-4.7679
3.11,-0.031574,-1.6945,1.6107,0.24137,-5.4795e-15,-0.1193,-0.09287,-4.7796
3.1258,-0.015787,-1.6732,1.6312,0.1208,2.5573e-16,-0.11215,-0.098953,-4.7867
3.1416,1.3688e-16,-1.6521,1.6521,6.9757e-16,-7.9666e-17,-0.10537,-0.10537,-4.789


==> Figs/data/fourier/dd_p3_x_Legendre_c_UniformFull_Adv_GaussianGA_e0.01.csv <==
Kref,c_r1,c_r2,c_r3,c_r4,c_i1,c_i2,c_i3,c_i4
2.5e-06,-1.9136e-05,1.6521,-1.6521,2.5e-06,-4.789,-0.10538,-0.10537,9.0705e-18
0.015789,-0.12082,1.6732,-1.6312,0.015789,-4.7867,-0.11215,-0.098952,-6.8831e-16
0.031576,-0.24138,1.6945,-1.6106,0.031576,-4.7796,-0.1193,-0.092869,-6.2342e-15
0.047363,-0.36147,1.7161,-1.5903,0.047363,-4.7679,-0.12684,-0.087108,-2.2203e-13
0.06315,-0.48085,1.7379,-1.5702,0.06315,-4.7516,-0.13479,-0.081654,-2.5081e-12
0.078937,-0.59928,1.7601,-1.5502,0.078937,-4.7307,-0.14317,-0.076492,-1.5801e-11
0.094724,-0.71654,1.7825,-1.5305,0.094724,-4.7052,-0.15201,-0.071608,-6.9913e-11
0.11051,-0.8324,1.8051,-1.511,0.11051,-4.6754,-0.16132,-0.066988,-2.4384e-10
0.1263,-0.94665,1.8281,-1.4917,0.1263,-4.6411,-0.17113,-0.062621,-7.1623e-10
0.14208,-1.0591,1.8514,-1.4726,0.14208,-4.6026,-0.18147,-0.058494,-1.8473e-09
0.15787,-1.1694,1.8749,-1.4537,0.15787,-4.56,-0.19235,-0.054595,-4.3025e-09
0.17366,-1.2776,1.8988,-1.4349,0.17366,-4.5133,-0.20382,-0.050915,-9.23e-09
0.18945,-1.3833,1.9229,-1.4164,0.18945,-4.4628,-0.21589,-0.047442,-1.8504e-08
0.20523,-1.4864,1.9474,-1.3979,0.20523,-4.4086,-0.22859,-0.044166,-3.5048e-08
0.22102,-1.5868,1.9721,-1.3797,0.22102,-4.3508,-0.24196,-0.041078,-6.3251e-08
0.23681,-1.6842,1.9972,-1.3616,0.23681,-4.2895,-0.25603,-0.038169,-1.095e-07
0.25259,-1.7785,2.0225,-1.3436,0.25259,-4.2251,-0.27083,-0.035431,-1.828e-07
0.26838,-1.8697,2.0482,-1.3258,0.26838,-4.1576,-0.2864,-0.032855,-2.9561e-07
0.28417,-1.9574,2.0741,-1.3081,0.28417,-4.0872,-0.30278,-0.030433,-4.6473e-07
0.29995,-2.0417,2.1004,-1.2905,0.29995,-4.0142,-0.31999,-0.028158,-7.1241e-07
0.31574,-2.1225,2.1269,-1.2731,0.31574,-3.9387,-0.33809,-0.026023,-1.0676e-06
0.33153,-2.1996,2.1536,-1.2557,0.33153,-3.8609,-0.35711,-0.024021,-1.5676e-06
0.34731,-2.273,2.1807,-1.2385,0.34731,-3.7811,-0.37709,-0.022144,-2.2593e-06
0.3631,-2.3427,2.208,-1.2214,0.3631,-3.6994,-0.39808,-0.020388,-3.2016e-06
0.37889,-2.4085,2.2355,-1.2043,0.37889,-3.6162,-0.42012,-0.018745,-4.4669e-06
0.39467,-2.4704,2.2632,-1.1874,0.39468,-3.5314,-0.44325,-0.017211,-6.1438e-06
0.41046,-2.5285,2.2911,-1.1706,0.41046,-3.4455,-0.46753,-0.015779,-8.3395e-06
0.42625,-2.5826,2.3192,-1.1538,0.42625,-3.3586,-0.493,-0.014445,-1.1182e-05
0.44204,-2.6329,2.3474,-1.1371,0.44204,-3.2708,-0.51971,-0.013203,-1.4825e-05
0.45782,-2.6793,2.3758,-1.1205,0.45783,-3.1825,-0.5477,-0.012047,-1.9447e-05
0.47361,-2.7219,2.4042,-1.1039,0.47362,-3.0938,-0.57704,-0.010975,-2.526e-05
0.4894,-2.7607,2.4326,-1.0875,0.4894,-3.0048,-0.60776,-0.0099806,-3.2507e-05
0.50518,-2.7957,2.4611,-1.071,0.50519,-2.9159,-0.63993,-0.0090599,-4.147e-05
0.52097,-2.827,2.4895,-1.0547,0.52098,-2.8271,-0.67358,-0.0082087,-5.2475e-05
0.53676,-2.8547,2.5178,-1.0383,0.53678,-2.7387,-0.70877,-0.0074232,-6.5889e-05
0.55254,-2.8788,2.5459,-1.0221,0.55257,-2.6508,-0.74555,-0.0066993,-8.2131e-05
0.56833,-2.8995,2.5738,-1.0059,0.56836,-2.5636,-0.78396,-0.0060335,-0.00010167
0.58412,-2.9169,2.6015,-0.98968,0.58416,-2.4772,-0.82407,-0.0054221,-0.00012505
0.5999,-2.931,2.6288,-0.97354,0.59995,-2.3918,-0.8659,-0.0048619,-0.00015284
0.61569,-2.9419,2.6557,-0.95743,0.61575,-2.3075,-0.9095,-0.0043495,-0.00018571
0.63148,-2.9499,2.6822,-0.94136,0.63155,-2.2244,-0.95492,-0.0038817,-0.00022439
0.64726,-2.9549,2.708,-0.92531,0.64736,-2.1427,-1.0022,-0.0034557,-0.00026967
0.66305,-2.9571,2.7332,-0.9093,0.66317,-2.0625,-1.0513,-0.0030686,-0.00032244
0.67884,-2.9567,2.7576,-0.89331,0.67898,-1.9838,-1.1024,-0.0027176,-0.00038365
0.69463,-2.9538,2.7812,-0.87734,0.6948,-1.9067,-1.1554,-0.0024001,-0.00045435
0.71041,-2.9485,2.8038,-0.86139,0.71062,-1.8314,-1.2104,-0.0021136,-0.00053569
0.7262,-2.9409,2.8253,-0.84546,0.72645,-1.7578,-1.2674,-0.0018558,-0.00062887
0.74199,-2.9312,2.8457,-0.82955,0.74228,-1.6861,-1.3264,-0.0016245,-0.00073524
0.75777,-2.9195,2.8647,-0.81366,0.75813,-1.6163,-1.3873,-0.0014175,-0.0008562
0.77356,-2.9059,2.8824,-0.79778,0.77398,-1.5484,-1.4503,-0.0012327,-0.00099329
0.78935,-2.8906,2.8985,-0.78191,0.78985,-1.4825,-1.5152,-0.0010684,-0.0011481
0.80513,-2.8737,2.9129,-0.76605,0.80572,-1.4185,-1.5822,-0.0009226,-0.0013225
0.82092,-2.8554,2.9256,-0.7502,0.82161,-1.3566,-1.651,-0.00079377,-0.0015181
0.83671,-2.8356,2.9363,-0.73436,0.83751,-1.2966,-1.7218,-0.0006803,-0.0017371
0.85249,-2.8147,2.9449,-0.71853,0.85343,-1.2387,-1.7944,-0.00058069,-0.0019814
0.86828,-2.7926,2.9514,-0.7027,0.86937,-1.1827,-1.8689,-0.0004936,-0.0022532
0.88407,-2.7695,2.9556,-0.68688,0.88532,-1.1287,-1.9451,-0.00041773,-0.0025549
0.89985,-2.7455,2.9572,-0.67107,0.9013,-1.0766,-2.0229,-0.00035191,-0.0028888
0.91564,-2.7207,2.9563,-0.65526,0.91731,-1.0265,-2.1024,-0.00029505,-0.0032576
0.93143,-2.6952,2.9527,-0.63945,0.93333,-0.97831,-2.1834,-0.00024614,-0.0036638
0.94722,-2.669,2.9463,-0.62365,0.94939,-0.93197,-2.2658,-0.00020427,-0.0041103
0.963,-2.6423,2.9368,-0.60785,0.96548,-0.88746,-2.3495,-0.00016859,-0.0046
0.97879,-2.6152,2.9243,-0.59205,0.98161,-0.84475,-2.4344,-0.00013834,-0.005136
0.99458,-2.5877,2.9086,-0.57625,0.99777,-0.80379,-2.5203,-0.00011284,-0.0057214
1.0104,-2.5599,2.8896,-0.56046,1.014,-0.76454,-2.6071,-9.1454e-05,-0.0063595
1.0262,-2.5318,2.8672,-0.54467,1.0302,-0.72695,-2.6947,-7.3625e-05,-0.0070539
1.0419,-2.5036,2.8413,-0.52888,1.0465,-0.69097,-2.7829,-5.8853e-05,-0.0078082
1.0577,-2.4753,2.8118,-0.51309,1.0628,-0.65655,-2.8715,-4.6693e-05,-0.0086261
1.0735,-2.4468,2.7786,-0.4973,1.0792,-0.62365,-2.9604,-3.6753e-05,-0.0095115
1.0893,-2.4184,2.7417,-0.48151,1.0957,-0.59222,-3.0493,-2.8685e-05,-0.010469
1.1051,-2.3899,2.7011,-0.46572,1.1122,-0.5622,-3.1382,-2.2189e-05,-0.011501
1.1209,-2.3616,2.6566,-0.44993,1.1288,-0.53354,-3.2267,-1.7e-05,-0.012615
1.1367,-2.3333,2.6083,-0.43414,1.1454,-0.50619,-3.3148,-1.2892e-05,-0.013813
1.1524,-2.3051,2.556,-0.41835,1.1622,-0.48011,-3.4022,-9.6704e-06,-0.015101
1.1682,-2.2771,2.4999,-0.40257,1.179,-0.45524,-3.4886,-7.1688e-06,-0.016483
1.184,-2.2493,2.4399,-0.38678,1.1959,-0.43154,-3.574,-5.2473e-06,-0.017965
1.1998,-2.2217,2.376,-0.37099,1.2129,-0.40896,-3.658,-3.7884e-06,-0.019553
1.2156,-2.1943,2.3083,-0.3552,1.2299,-0.38745,-3.7405,-2.6948e-06,-0.021252
1.2314,-2.1671,2.2368,-0.33942,1.2471,-0.36697,-3.8213,-1.886e-06,-0.023068
1.2472,-2.1402,2.1615,-0.32363,1.2644,-0.34748,-3.9001,-1.2967e-06,-0.025006
1.263,-2.1136,2.0826,-0.30784,1.2818,-0.32892,-3.9767,-8.7438e-07,-0.027074
1.2787,-2.0872,2,-0.29206,1.2993,-0.31127,-4.051,-5.7705e-07,-0.029279
1.2945,-2.0611,1.9139,-0.27627,1.3169,-0.29448,-4.1227,-3.7184e-07,-0.031626
1.3103,-2.0353,1.8245,-0.26048,1.3347,-0.27852,-4.1917,-2.3331e-07,-0.034124
1.3261,-2.0098,1.7317,-0.2447,1.3526,-0.26334,-4.2577,-1.4206e-07,-0.03678
1.3419,-1.9846,1.6358,-0.22891,1.3706,-0.2489,-4.3206,-8.3614e-08,-0.039603
1.3577,-1.9597,1.5369,-0.21312,1.3888,-0.23519,-4.3801,-4.734e-08,-0.0426
1.3735,-1.9351,1.4352,-0.19733,1.4071,-0.22215,-4.4362,-2.5629e-08,-0.04578
1.3892,-1.9108,1.3307,-0.18155,1.4256,-0.20977,-4.4886,-1.3168e-08,-0.049154
1.405,-1.8868,1.2238,-0.16576,1.4443,-0.19801,-4.5372,-6.3593e-09,-0.052729
1.4208,-1.8631,1.1145,-0.14997,1.4631,-0.18684,-4.5818,-2.8509e-09,-0.056518
1.4366,-1.8397,1.0031,-0.13419,1.4822,-0.17623,-4.6224,-1.1665e-09,-0.060529
1.4524,-1.8166,0.88971,-0.1184,1.5014,-0.16616,-4.6588,-4.2558e-10,-0.064775
1.4682,-1.7938,0.77463,-0.10261,1.5208,-0.1566,-4.6909,-1.3381e-10,-0.069267
1.484,-1.7712,0.65804,-0.086827,1.5404,-0.14753,-4.7185,-3.4421e-11,-0.074017
1.4998,-1.749,0.54017,-0.07104,1.5602,-0.13893,-4.7417,-6.6453e-12,-0.079039
1.5155,-1.727,0.42124,-0.055253,1.5802,-0.13076,-4.7603,-8.2008e-13,-0.084345
1.5313,-1.7052,0.30147,-0.039466,1.6004,-0.12302,-4.7744,-4.4793e-14,-0.089951
1.5471,-1.6838,0.18112,-0.023679,1.6209,-0.11568,-4.7837,-3.81e-16,-0.095871
1.5629,-1.6626,0.060406,-0.0078922,1.6416,-0.10872,-4.7884,1.5346e-16,-0.10212
1.5787,-1.6416,-0.060425,0.0078947,1.6626,-0.10212,-4.7884,-1.7898e-16,-0.10872
1.5945,-1.6209,-0.18114,0.023682,1.6838,-0.09587,-4.7837,-9.528e-16,-0.11568
1.6103,-1.6004,-0.30149,0.039468,1.7053,-0.08995,-4.7744,-4.4685e-14,-0.12302
1.6261,-1.5802,-0.42125,0.055255,1.727,-0.084344,-4.7603,-8.203e-13,-0.13076
1.6418,-1.5602,-0.54019,0.071042,1.749,-0.079038,-4.7417,-6.6469e-12,-0.13893
1.6576,-1.5404,-0.65806,0.086829,1.7712,-0.074016,-4.7185,-3.4429e-11,-0.14753
1.6734,-1.5208,-0.77465,0.10262,1.7938,-0.069266,-4.6908,-1.3384e-10,-0.1566
1.6892,-1.5014,-0.88973,0.1184,1.8166,-0.064774,-4.6588,-4.2565e-10,-0.16616
1.705,-1.4822,-1.0031,0.13419,1.8397,-0.060528,-4.6224,-1.1667e-09,-0.17623
1.7208,-1.4631,-1.1145,0.14998,1.8631,-0.056517,-4.5818,-2.8513e-09,-0.18684
1.7366,-1.4443,-1.2238,0.16576,1.8868,-0.052729,-4.5372,-6.3601e-09,-0.19801
1.7523,-1.4256,-1.3308,0.18155,1.9108,-0.049153,-4.4886,-1.3169e-08,-0.20977
1.7681,-1.4071,-1.4352,0.19734,1.9351,-0.04578,-4.4362,-2.5631e-08,-0.22216
1.7839,-1.3888,-1.537,0.21312,1.9597,-0.042599,-4.3801,-4.7345e-08,-0.23519
1.7997,-1.3706,-1.6359,0.22891,1.9846,-0.039602,-4.3206,-8.3621e-08,-0.24891
1.8155,-1.3526,-1.7318,0.2447,2.0098,-0.03678,-4.2577,-1.4207e-07,-0.26334
1.8313,-1.3347,-1.8245,0.26048,2.0353,-0.034124,-4.1917,-2.3332e-07,-0.27852
1.8471,-1.3169,-1.914,0.27627,2.0611,-0.031626,-4.1227,-3.7187e-07,-0.29449
1.8629,-1.2993,-2,0.29206,2.0872,-0.029278,-4.051,-5.7709e-07,-0.31128
1.8786,-1.2818,-2.0826,0.30785,2.1136,-0.027074,-3.9767,-8.7444e-07,-0.32893
1.8944,-1.2644,-2.1615,0.32363,2.1402,-0.025006,-3.9001,-1.2968e-06,-0.34748
1.9102,-1.2471,-2.2368,0.33942,2.1671,-0.023067,-3.8213,-1.8861e-06,-0.36697
1.926,-1.2299,-2.3083,0.35521,2.1943,-0.021252,-3.7405,-2.6949e-06,-0.38745
1.9418,-1.2129,-2.376,0.37099,2.2217,-0.019553,-3.658,-3.7886e-06,-0.40896
1.9576,-1.1959,-2.4399,0.38678,2.2493,-0.017965,-3.574,-5.2475e-06,-0.43154
1.9734,-1.179,-2.4999,0.40257,2.2771,-0.016483,-3.4886,-7.1691e-06,-0.45524
1.9892,-1.1622,-2.556,0.41836,2.3051,-0.0151,-3.4021,-9.6709e-06,-0.48011
2.0049,-1.1454,-2.6083,0.43414,2.3333,-0.013813,-3.3148,-1.2893e-05,-0.50619
2.0207,-1.1288,-2.6566,0.44993,2.3616,-0.012614,-3.2267,-1.7001e-05,-0.53354
2.0365,-1.1122,-2.7011,0.46572,2.3899,-0.011501,-3.1382,-2.219e-05,-0.5622
2.0523,-1.0957,-2.7417,0.48151,2.4184,-0.010468,-3.0493,-2.8686e-05,-0.59222
2.0681,-1.0792,-2.7786,0.4973,2.4468,-0.0095113,-2.9603,-3.6754e-05,-0.62366
2.0839,-1.0628,-2.8118,0.51309,2.4753,-0.0086259,-2.8715,-4.6695e-05,-0.65656
2.0997,-1.0465,-2.8413,0.52888,2.5036,-0.0078081,-2.7829,-5.8855e-05,-0.69098
2.1154,-1.0302,-2.8672,0.54467,2.5318,-0.0070538,-2.6947,-7.3627e-05,-0.72695
2.1312,-1.014,-2.8896,0.56046,2.5599,-0.0063594,-2.6071,-9.1457e-05,-0.76455
2.147,-0.99776,-2.9086,0.57626,2.5877,-0.0057213,-2.5203,-0.00011284,-0.8038
2.1628,-0.9816,-2.9243,0.59205,2.6152,-0.0051359,-2.4344,-0.00013835,-0.84476
2.1786,-0.96548,-2.9368,0.60785,2.6423,-0.0045999,-2.3495,-0.00016859,-0.88747
2.1944,-0.94939,-2.9463,0.62365,2.669,-0.0041102,-2.2658,-0.00020427,-0.93198
2.2102,-0.93333,-2.9527,0.63945,2.6952,-0.0036637,-2.1834,-0.00024615,-0.97832
2.226,-0.9173,-2.9563,0.65526,2.7207,-0.0032575,-2.1024,-0.00029505,-1.0265
2.2417,-0.9013,-2.9572,0.67107,2.7455,-0.0028888,-2.0229,-0.00035192,-1.0766
2.2575,-0.88532,-2.9556,0.68689,2.7695,-0.0025548,-1.945,-0.00041774,-1.1287
2.2733,-0.86936,-2.9514,0.70271,2.7926,-0.0022532,-1.8688,-0.00049361,-1.1827
2.2891,-0.85343,-2.9449,0.71853,2.8147,-0.0019813,-1.7944,-0.00058071,-1.2387
2.3049,-0.83751,-2.9363,0.73436,2.8356,-0.001737,-1.7218,-0.00068031,-1.2966
2.3207,-0.82161,-2.9256,0.7502,2.8554,-0.0015181,-1.651,-0.00079379,-1.3566
2.3365,-0.80572,-2.9129,0.76605,2.8737,-0.0013224,-1.5821,-0.00092262,-1.4186
2.3522,-0.78984,-2.8985,0.78191,2.8906,-0.0011481,-1.5152,-0.0010684,-1.4825
2.368,-0.77398,-2.8824,0.79778,2.9059,-0.00099327,-1.4503,-0.0012327,-1.5484
2.3838,-0.75813,-2.8647,0.81366,2.9195,-0.00085618,-1.3873,-0.0014175,-1.6163
2.3996,-0.74228,-2.8457,0.82956,2.9312,-0.00073522,-1.3264,-0.0016245,-1.6862
2.4154,-0.72645,-2.8253,0.84547,2.9409,-0.00062886,-1.2674,-0.0018559,-1.7579
2.4312,-0.71062,-2.8038,0.8614,2.9485,-0.00053567,-1.2104,-0.0021137,-1.8314
2.447,-0.69479,-2.7812,0.87734,2.9538,-0.00045434,-1.1554,-0.0024001,-1.9067
2.4628,-0.67898,-2.7576,0.89331,2.9567,-0.00038364,-1.1024,-0.0027176,-1.9838
2.4785,-0.66316,-2.7332,0.9093,2.9571,-0.00032243,-1.0513,-0.0030687,-2.0625
2.4943,-0.64736,-2.708,0.92532,2.9549,-0.00026966,-1.0022,-0.0034558,-2.1427
2.5101,-0.63155,-2.6822,0.94136,2.9499,-0.00022438,-0.95491,-0.0038818,-2.2244
2.5259,-0.61575,-2.6557,0.95743,2.9419,-0.0001857,-0.90949,-0.0043495,-2.3075
2.5417,-0.59995,-2.6288,0.97354,2.931,-0.00015283,-0.86589,-0.004862,-2.3918
2.5575,-0.58415,-2.6015,0.98968,2.9169,-0.00012504,-0.82406,-0.0054222,-2.4772
2.5733,-0.56836,-2.5738,1.0059,2.8995,-0.00010167,-0.78396,-0.0060336,-2.5636
2.5891,-0.55257,-2.5459,1.0221,2.8788,-8.2129e-05,-0.74554,-0.0066994,-2.6508
2.6048,-0.53677,-2.5177,1.0383,2.8547,-6.5887e-05,-0.70876,-0.0074233,-2.7387
2.6206,-0.52098,-2.4894,1.0547,2.827,-5.2473e-05,-0.67357,-0.0082089,-2.8271
2.6364,-0.50519,-2.4611,1.071,2.7957,-4.1469e-05,-0.63992,-0.00906,-2.9159
2.6522,-0.4894,-2.4326,1.0875,2.7607,-3.2505e-05,-0.60776,-0.0099807,-3.0048
2.668,-0.47361,-2.4042,1.1039,2.7219,-2.5259e-05,-0.57704,-0.010975,-3.0938
2.6838,-0.45782,-2.3757,1.1205,2.6793,-1.9446e-05,-0.5477,-0.012048,-3.1825
2.6996,-0.44204,-2.3474,1.1371,2.6329,-1.4824e-05,-0.5197,-0.013203,-3.2708
2.7153,-0.42625,-2.3192,1.1538,2.5826,-1.1182e-05,-0.493,-0.014445,-3.3586
2.7311,-0.41046,-2.2911,1.1706,2.5285,-8.3391e-06,-0.46753,-0.01578,-3.4455
2.7469,-0.39467,-2.2632,1.1874,2.4704,-6.1435e-06,-0.44325,-0.017211,-3.5314
2.7627,-0.37889,-2.2355,1.2043,2.4085,-4.4667e-06,-0.42011,-0.018746,-3.6162
2.7785,-0.3631,-2.208,1.2214,2.3427,-3.2014e-06,-0.39807,-0.020388,-3.6995
2.7943,-0.34731,-2.1807,1.2385,2.273,-2.2592e-06,-0.37709,-0.022145,-3.7811
2.8101,-0.33152,-2.1536,1.2557,2.1996,-1.5675e-06,-0.35711,-0.024021,-3.8609
2.8259,-0.31574,-2.1269,1.2731,2.1225,-1.0676e-06,-0.33809,-0.026023,-3.9387
2.8416,-0.29995,-2.1004,1.2905,2.0417,-7.1236e-07,-0.31999,-0.028159,-4.0142
2.8574,-0.28416,-2.0741,1.3081,1.9574,-4.6469e-07,-0.30277,-0.030434,-4.0872
2.8732,-0.26838,-2.0482,1.3258,1.8696,-2.9559e-07,-0.2864,-0.032855,-4.1576
2.889,-0.25259,-2.0225,1.3436,1.7785,-1.8279e-07,-0.27083,-0.035432,-4.2251
2.9048,-0.2368,-1.9972,1.3616,1.6842,-1.0949e-07,-0.25603,-0.03817,-4.2895
2.9206,-0.22102,-1.9721,1.3797,1.5868,-6.3246e-08,-0.24196,-0.041079,-4.3508
2.9364,-0.20523,-1.9474,1.3979,1.4864,-3.5044e-08,-0.22859,-0.044166,-4.4086
2.9522,-0.18944,-1.9229,1.4164,1.3833,-1.8502e-08,-0.21588,-0.047442,-4.4628
2.9679,-0.17366,-1.8988,1.4349,1.2776,-9.2289e-09,-0.20381,-0.050915,-4.5133
2.9837,-0.15787,-1.8749,1.4537,1.1694,-4.302e-09,-0.19235,-0.054596,-4.56
2.9995,-0.14208,-1.8514,1.4726,1.059,-1.847e-09,-0.18147,-0.058494,-4.6026
3.0153,-0.1263,-1.8281,1.4917,0.94663,-7.1612e-10,-0.17113,-0.062621,-4.6411
3.0311,-0.11051,-1.8051,1.511,0.83238,-2.4379e-10,-0.16132,-0.066989,-4.6754
3.0469,-0.094721,-1.7825,1.5305,0.71652,-6.9899e-11,-0.15201,-0.071608,-4.7052
3.0627,-0.078934,-1.7601,1.5502,0.59926,-1.5796e-11,-0.14317,-0.076493,-4.7307
3.0784,-0.063148,-1.7379,1.5702,0.48083,-2.5066e-12,-0.13479,-0.081655,-4.7516
3.0942,-0.047361,-1.7161,1.5903,0.36145,-2.2126e-13,-0.12684,-0.087109,-4.7679
3.11,-0.031574,-1.6945,1.6107,0.24137,-5.8823e-15,-0.1193,-0.09287,-4.7796
3.1258,-0.015787,-1.6732,1.6312,0.1208,3.3378e-16,-0.11215,-0.098953,-4.7867
3.1416,-1.7145e-16,-1.6521,1.6521,-2.0927e-15,-1.7554e-16,-0.10537,-0.10537,-4.789


==> Figs/data/fourier/dd_p3_x_Legendre_c_UniformFull_Adv_GaussianGA_e0.025.csv <==
Kref,c_r1,c_r2,c_r3,c_r4,c_i1,c_i2,c_i3,c_i4
2.5e-06,-1.9134e-05,1.652,-1.652,2.5e-06,-4.788,-0.10529,-0.10529,-5.4428e-16
0.015789,-0.1208,1.6731,-1.6311,0.015789,-4.7857,-0.11206,-0.098872,-1.9601e-16
0.031576,-0.24135,1.6944,-1.6106,0.031576,-4.7786,-0.11921,-0.092792,-4.0208e-15
0.047363,-0.36142,1.716,-1.5902,0.047363,-4.7669,-0.12675,-0.087034,-1.4497e-14
0.06315,-0.48078,1.7378,-1.5701,0.06315,-4.7506,-0.13469,-0.081583,-8.8172e-13
0.078937,-0.5992,1.7599,-1.5502,0.078937,-4.7297,-0.14307,-0.076423,-8.7134e-12
0.094724,-0.71644,1.7823,-1.5305,0.094724,-4.7042,-0.15191,-0.071541,-4.7292e-11
0.11051,-0.83229,1.805,-1.511,0.11051,-4.6744,-0.16121,-0.066924,-1.8461e-10
0.1263,-0.94652,1.828,-1.4917,0.1263,-4.6401,-0.17102,-0.06256,-5.8127e-10
0.14208,-1.0589,1.8512,-1.4726,0.14208,-4.6016,-0.18135,-0.058435,-1.5699e-09
0.15787,-1.1693,1.8748,-1.4536,0.15787,-4.559,-0.19223,-0.054539,-3.7763e-09
0.17366,-1.2774,1.8986,-1.4349,0.17366,-4.5124,-0.20369,-0.050861,-8.2935e-09
0.18945,-1.3831,1.9228,-1.4163,0.18945,-4.4619,-0.21576,-0.04739,-1.6922e-08
0.20523,-1.4862,1.9472,-1.3979,0.20523,-4.4076,-0.22846,-0.044116,-3.2492e-08
0.22102,-1.5866,1.972,-1.3796,0.22102,-4.3498,-0.24182,-0.04103,-5.9271e-08
0.23681,-1.684,1.997,-1.3615,0.23681,-4.2886,-0.25589,-0.038124,-1.0349e-07
0.25259,-1.7783,2.0224,-1.3436,0.25259,-4.2242,-0.27069,-0.035387,-1.7399e-07
0.26838,-1.8694,2.048,-1.3257,0.26838,-4.1567,-0.28625,-0.032813,-2.83e-07
0.28417,-1.9572,2.0739,-1.308,0.28417,-4.0863,-0.30262,-0.030393,-4.4706e-07
0.29995,-2.0415,2.1002,-1.2905,0.29995,-4.0133,-0.31983,-0.02812,-6.8813e-07
0.31574,-2.1222,2.1267,-1.273,0.31574,-3.9378,-0.33792,-0.025987,-1.0348e-06
0.33153,-2.1993,2.1534,-1.2557,0.33153,-3.8601,-0.35693,-0.023986,-1.524e-06
0.34731,-2.2727,2.1805,-1.2385,0.34731,-3.7803,-0.37691,-0.022111,-2.2022e-06
0.3631,-2.3424,2.2078,-1.2213,0.3631,-3.6986,-0.39789,-0.020356,-3.1277e-06
0.37889,-2.4081,2.2353,-1.2043,0.37889,-3.6153,-0.41992,-0.018716,-4.3724e-06
0.39467,-2.4701,2.263,-1.1874,0.39468,-3.5306,-0.44305,-0.017183,-6.0243e-06
0.41046,-2.5281,2.2909,-1.1705,0.41046,-3.4447,-0.46732,-0.015752,-8.1898e-06
0.42625,-2.5823,2.319,-1.1538,0.42625,-3.3578,-0.49278,-0.014419,-1.0997e-05
0.44204,-2.6326,2.3472,-1.1371,0.44204,-3.2701,-0.51949,-0.013178,-1.4597e-05
0.45782,-2.679,2.3755,-1.1205,0.45783,-3.1817,-0.54747,-0.012025,-1.9169e-05
0.47361,-2.7215,2.4039,-1.1039,0.47362,-3.093,-0.5768,-0.010953,-2.4923e-05
0.4894,-2.7603,2.4323,-1.0874,0.4894,-3.0041,-0.60752,-0.0099602,-3.2102e-05
0.50518,-2.7953,2.4608,-1.071,0.50519,-2.9152,-0.63967,-0.0090407,-4.0988e-05
0.52097,-2.8266,2.4892,-1.0546,0.52098,-2.8264,-0.67332,-0.0081907,-5.1903e-05
0.53676,-2.8543,2.5175,-1.0383,0.53678,-2.738,-0.7085,-0.0074062,-6.5216e-05
0.55254,-2.8785,2.5456,-1.0221,0.55257,-2.6501,-0.74527,-0.0066834,-8.1342e-05
0.56833,-2.8992,2.5735,-1.0058,0.56836,-2.5629,-0.78367,-0.0060186,-0.00010075
0.58412,-2.9165,2.6012,-0.98967,0.58416,-2.4766,-0.82377,-0.0054082,-0.00012398
0.5999,-2.9306,2.6285,-0.97353,0.59995,-2.3912,-0.86559,-0.0048489,-0.00015161
0.61569,-2.9415,2.6554,-0.95742,0.61575,-2.3069,-0.90918,-0.0043374,-0.0001843
0.63148,-2.9495,2.6818,-0.94135,0.63155,-2.2238,-0.95459,-0.0038705,-0.00022277
0.64726,-2.9545,2.7077,-0.92531,0.64736,-2.1421,-1.0018,-0.0034453,-0.00026783
0.66305,-2.9567,2.7329,-0.90929,0.66317,-2.0619,-1.051,-0.003059,-0.00032035
0.67884,-2.9563,2.7573,-0.8933,0.67898,-1.9832,-1.1021,-0.0027087,-0.0003813
0.69463,-2.9534,2.7808,-0.87733,0.6948,-1.9062,-1.1551,-0.0023919,-0.00045171
0.71041,-2.9481,2.8034,-0.86139,0.71062,-1.8309,-1.21,-0.0021061,-0.00053272
0.7262,-2.9405,2.825,-0.84546,0.72645,-1.7574,-1.267,-0.0018489,-0.00062556
0.74199,-2.9308,2.8453,-0.82955,0.74228,-1.6857,-1.326,-0.0016182,-0.00073155
0.75777,-2.9191,2.8644,-0.81366,0.75813,-1.6159,-1.3869,-0.0014117,-0.0008521
0.77356,-2.9055,2.882,-0.79777,0.77398,-1.548,-1.4499,-0.0012275,-0.00098876
0.78935,-2.8902,2.8981,-0.78191,0.78984,-1.4821,-1.5148,-0.0010636,-0.0011431
0.80513,-2.8734,2.9125,-0.76605,0.80572,-1.4181,-1.5817,-0.00091829,-0.001317
0.82092,-2.855,2.9252,-0.7502,0.8216,-1.3562,-1.6505,-0.00078988,-0.0015121
0.83671,-2.8353,2.9359,-0.73436,0.83751,-1.2962,-1.7213,-0.0006768,-0.0017305
0.85249,-2.8143,2.9446,-0.71853,0.85343,-1.2383,-1.7939,-0.00057756,-0.0019741
0.86828,-2.7922,2.951,-0.7027,0.86936,-1.1823,-1.8683,-0.00049079,-0.0022453
0.88407,-2.7692,2.9552,-0.68688,0.88532,-1.1283,-1.9445,-0.00041523,-0.0025463
0.89985,-2.7452,2.9569,-0.67107,0.9013,-1.0763,-2.0224,-0.00034969,-0.0028796
0.91564,-2.7203,2.956,-0.65526,0.9173,-1.0262,-2.1019,-0.00029309,-0.0032476
0.93143,-2.6948,2.9523,-0.63945,0.93333,-0.97797,-2.1828,-0.00024442,-0.003653
0.94722,-2.6687,2.9459,-0.62365,0.94938,-0.93164,-2.2652,-0.00020275,-0.0040987
0.963,-2.642,2.9365,-0.60785,0.96547,-0.88715,-2.3489,-0.00016727,-0.0045875
0.97879,-2.6149,2.9239,-0.59205,0.98159,-0.84445,-2.4338,-0.0001372,-0.0051225
0.99458,-2.5874,2.9082,-0.57625,0.99775,-0.8035,-2.5197,-0.00011185,-0.005707
1.0104,-2.5596,2.8892,-0.56046,1.014,-0.76425,-2.6065,-9.0602e-05,-0.0063442
1.0262,-2.5316,2.8668,-0.54467,1.0302,-0.72667,-2.694,-7.2895e-05,-0.0070375
1.0419,-2.5033,2.8409,-0.52888,1.0465,-0.6907,-2.7822,-5.8232e-05,-0.0077907
1.0577,-2.475,2.8114,-0.51308,1.0628,-0.6563,-2.8708,-4.6168e-05,-0.0086074
1.0735,-2.4466,2.7783,-0.4973,1.0792,-0.6234,-2.9597,-3.6311e-05,-0.0094917
1.0893,-2.4181,2.7414,-0.48151,1.0957,-0.59198,-3.0486,-2.8316e-05,-0.010448
1.1051,-2.3897,2.7007,-0.46572,1.1122,-0.56196,-3.1374,-2.1883e-05,-0.011479
1.1209,-2.3613,2.6562,-0.44993,1.1288,-0.53331,-3.226,-1.6748e-05,-0.012591
1.1367,-2.333,2.6079,-0.43414,1.1454,-0.50597,-3.314,-1.2686e-05,-0.013788
1.1524,-2.3049,2.5557,-0.41835,1.1621,-0.4799,-3.4014,-9.5036e-06,-0.015074
1.1682,-2.2769,2.4996,-0.40257,1.179,-0.45504,-3.4878,-7.0349e-06,-0.016455
1.184,-2.2491,2.4396,-0.38678,1.1958,-0.43134,-3.5732,-5.1408e-06,-0.017936
1.1998,-2.2215,2.3757,-0.37099,1.2128,-0.40877,-3.6572,-3.7047e-06,-0.019523
1.2156,-2.1941,2.308,-0.3552,1.2299,-0.38727,-3.7397,-2.6296e-06,-0.02122
1.2314,-2.1669,2.2365,-0.33942,1.2471,-0.36679,-3.8204,-1.836e-06,-0.023034
1.2472,-2.14,2.1612,-0.32363,1.2644,-0.3473,-3.8992,-1.2588e-06,-0.024971
1.263,-2.1134,2.0823,-0.30784,1.2817,-0.32876,-3.9759,-8.4611e-07,-0.027037
1.2787,-2.087,1.9997,-0.29206,1.2992,-0.31111,-4.0501,-5.5629e-07,-0.029239
1.2945,-2.0609,1.9137,-0.27627,1.3169,-0.29433,-4.1219,-3.5688e-07,-0.031585
1.3103,-2.0351,1.8242,-0.26048,1.3346,-0.27837,-4.1908,-2.2274e-07,-0.034081
1.3261,-2.0097,1.7315,-0.2447,1.3525,-0.26319,-4.2568,-1.3477e-07,-0.036735
1.3419,-1.9845,1.6356,-0.22891,1.3706,-0.24876,-4.3196,-7.8708e-08,-0.039556
1.3577,-1.9596,1.5367,-0.21312,1.3887,-0.23505,-4.3792,-4.4137e-08,-0.042551
1.3735,-1.935,1.435,-0.19733,1.4071,-0.22202,-4.4352,-2.3608e-08,-0.045729
1.3892,-1.9107,1.3306,-0.18155,1.4256,-0.20964,-4.4876,-1.1944e-08,-0.049101
1.405,-1.8867,1.2236,-0.16576,1.4442,-0.19789,-4.5362,-5.6524e-09,-0.052674
1.4208,-1.863,1.1143,-0.14997,1.4631,-0.18672,-4.5809,-2.4655e-09,-0.05646
1.4366,-1.8396,1.0029,-0.13419,1.4821,-0.17612,-4.6214,-9.7088e-10,-0.060469
1.4524,-1.8165,0.88959,-0.1184,1.5013,-0.16605,-4.6578,-3.3486e-10,-0.064712
1.4682,-1.7936,0.77453,-0.10261,1.5207,-0.1565,-4.6899,-9.6465e-11,-0.069202
1.484,-1.7711,0.65795,-0.086827,1.5403,-0.14743,-4.7175,-2.1378e-11,-0.073949
1.4998,-1.7488,0.5401,-0.07104,1.5601,-0.13883,-4.7407,-3.0781e-12,-0.078968
1.5155,-1.7269,0.42118,-0.055253,1.5801,-0.13067,-4.7594,-1.7553e-13,-0.084272
1.5313,-1.7051,0.30143,-0.039466,1.6004,-0.12293,-4.7734,-8.7304e-16,-0.089875
1.5471,-1.6837,0.18109,-0.023679,1.6208,-0.11559,-4.7827,-2.4492e-15,-0.095792
1.5629,-1.6625,0.060398,-0.0078922,1.6415,-0.10863,-4.7874,-2.8009e-16,-0.10204
1.5787,-1.6415,-0.060417,0.0078947,1.6625,-0.10204,-4.7874,2.148e-16,-0.10863
1.5945,-1.6208,-0.18111,0.023682,1.6837,-0.095791,-4.7827,-2.1998e-15,-0.11559
1.6103,-1.6004,-0.30145,0.039468,1.7051,-0.089874,-4.7734,-1.8062e-16,-0.12293
1.6261,-1.5801,-0.4212,0.055255,1.7269,-0.084271,-4.7594,-1.7587e-13,-0.13067
1.6418,-1.5601,-0.54011,0.071042,1.7488,-0.078968,-4.7407,-3.0799e-12,-0.13883
1.6576,-1.5403,-0.65797,0.086829,1.7711,-0.073949,-4.7175,-2.1382e-11,-0.14743
1.6734,-1.5207,-0.77454,0.10262,1.7936,-0.069201,-4.6899,-9.6486e-11,-0.1565
1.6892,-1.5013,-0.88961,0.1184,1.8165,-0.064712,-4.6578,-3.3492e-10,-0.16605
1.705,-1.4821,-1.0029,0.13419,1.8396,-0.060468,-4.6214,-9.7104e-10,-0.17612
1.7208,-1.4631,-1.1144,0.14998,1.863,-0.056459,-4.5808,-2.4658e-09,-0.18672
1.7366,-1.4442,-1.2236,0.16576,1.8867,-0.052673,-4.5362,-5.6531e-09,-0.19789
1.7523,-1.4256,-1.3306,0.18155,1.9107,-0.0491,-4.4876,-1.1945e-08,-0.20965
1.7681,-1.4071,-1.435,0.19734,1.935,-0.045729,-4.4352,-2.3611e-08,-0.22203
1.7839,-1.3887,-1.5367,0.21312,1.9596,-0.042551,-4.3792,-4.4141e-08,-0.23505
1.7997,-1.3706,-1.6356,0.22891,1.9845,-0.039555,-4.3196,-7.8715e-08,-0.24877
1.8155,-1.3525,-1.7315,0.2447,2.0097,-0.036735,-4.2568,-1.3478e-07,-0.26319
1.8313,-1.3346,-1.8242,0.26048,2.0352,-0.034081,-4.1908,-2.2275e-07,-0.27837
1.8471,-1.3169,-1.9137,0.27627,2.0609,-0.031585,-4.1218,-3.569e-07,-0.29433
1.8629,-1.2992,-1.9997,0.29206,2.087,-0.029239,-4.0501,-5.5633e-07,-0.31112
1.8786,-1.2817,-2.0823,0.30785,2.1134,-0.027037,-3.9759,-8.4616e-07,-0.32876
1.8944,-1.2643,-2.1612,0.32363,2.14,-0.02497,-3.8992,-1.2589e-06,-0.34731
1.9102,-1.2471,-2.2365,0.33942,2.1669,-0.023033,-3.8204,-1.8361e-06,-0.3668
1.926,-1.2299,-2.308,0.35521,2.1941,-0.021219,-3.7397,-2.6298e-06,-0.38727
1.9418,-1.2128,-2.3757,0.37099,2.2215,-0.019522,-3.6572,-3.7049e-06,-0.40877
1.9576,-1.1958,-2.4396,0.38678,2.2491,-0.017936,-3.5732,-5.1411e-06,-0.43135
1.9734,-1.179,-2.4996,0.40257,2.2769,-0.016455,-3.4878,-7.0352e-06,-0.45504
1.9892,-1.1621,-2.5557,0.41836,2.3049,-0.015074,-3.4014,-9.504e-06,-0.4799
2.0049,-1.1454,-2.6079,0.43414,2.333,-0.013788,-3.314,-1.2687e-05,-0.50598
2.0207,-1.1288,-2.6562,0.44993,2.3613,-0.012591,-3.226,-1.6749e-05,-0.53331
2.0365,-1.1122,-2.7007,0.46572,2.3897,-0.011479,-3.1374,-2.1884e-05,-0.56197
2.0523,-1.0957,-2.7414,0.48151,2.4181,-0.010447,-3.0486,-2.8317e-05,-0.59198
2.0681,-1.0792,-2.7783,0.4973,2.4466,-0.0094916,-2.9596,-3.6312e-05,-0.62341
2.0839,-1.0628,-2.8114,0.51309,2.475,-0.0086073,-2.8708,-4.6169e-05,-0.6563
2.0997,-1.0465,-2.8409,0.52888,2.5033,-0.0077906,-2.7822,-5.8234e-05,-0.69071
2.1154,-1.0302,-2.8668,0.54467,2.5316,-0.0070374,-2.694,-7.2898e-05,-0.72668
2.1312,-1.014,-2.8892,0.56046,2.5596,-0.006344,-2.6064,-9.0605e-05,-0.76426
2.147,-0.99775,-2.9082,0.57626,2.5874,-0.0057069,-2.5196,-0.00011185,-0.8035
2.1628,-0.98159,-2.9239,0.59205,2.6149,-0.0051225,-2.4337,-0.0001372,-0.84445
2.1786,-0.96547,-2.9365,0.60785,2.642,-0.0045874,-2.3489,-0.00016728,-0.88716
2.1944,-0.94938,-2.9459,0.62365,2.6687,-0.0040986,-2.2652,-0.00020276,-0.93165
2.2102,-0.93332,-2.9523,0.63945,2.6948,-0.0036529,-2.1828,-0.00024442,-0.97798
2.226,-0.9173,-2.956,0.65526,2.7204,-0.0032475,-2.1018,-0.0002931,-1.0262
2.2417,-0.90129,-2.9569,0.67107,2.7452,-0.0028795,-2.0224,-0.0003497,-1.0763
2.2575,-0.88532,-2.9552,0.68688,2.7692,-0.0025463,-1.9445,-0.00041524,-1.1283
2.2733,-0.86936,-2.951,0.7027,2.7922,-0.0022453,-1.8683,-0.00049081,-1.1823
2.2891,-0.85342,-2.9446,0.71853,2.8143,-0.0019741,-1.7939,-0.00057757,-1.2383
2.3049,-0.8375,-2.9359,0.73436,2.8353,-0.0017304,-1.7213,-0.00067681,-1.2962
2.3207,-0.8216,-2.9252,0.7502,2.855,-0.001512,-1.6505,-0.0007899,-1.3562
2.3365,-0.80571,-2.9125,0.76605,2.8734,-0.0013169,-1.5817,-0.00091831,-1.4181
2.3522,-0.78984,-2.8981,0.78191,2.8902,-0.0011431,-1.5148,-0.0010636,-1.4821
2.368,-0.77398,-2.882,0.79778,2.9055,-0.00098873,-1.4498,-0.0012275,-1.548
2.3838,-0.75812,-2.8644,0.81366,2.9191,-0.00085208,-1.3869,-0.0014117,-1.6159
2.3996,-0.74228,-2.8453,0.82955,2.9308,-0.00073153,-1.3259,-0.0016182,-1.6857
2.4154,-0.72644,-2.8249,0.84546,2.9405,-0.00062554,-1.267,-0.001849,-1.7574
2.4312,-0.71062,-2.8034,0.86139,2.9481,-0.0005327,-1.21,-0.0021061,-1.8309
2.447,-0.69479,-2.7808,0.87734,2.9534,-0.0004517,-1.1551,-0.0023919,-1.9062
2.4628,-0.67898,-2.7573,0.8933,2.9563,-0.00038129,-1.1021,-0.0027087,-1.9833
2.4785,-0.66316,-2.7328,0.90929,2.9567,-0.00032034,-1.051,-0.003059,-2.0619
2.4943,-0.64736,-2.7077,0.92531,2.9545,-0.00026782,-1.0018,-0.0034454,-2.1422
2.5101,-0.63155,-2.6818,0.94135,2.9495,-0.00022277,-0.95458,-0.0038706,-2.2239
2.5259,-0.61575,-2.6554,0.95742,2.9415,-0.00018429,-0.90917,-0.0043375,-2.3069
2.5417,-0.59995,-2.6285,0.97353,2.9306,-0.0001516,-0.86558,-0.004849,-2.3912
2.5575,-0.58415,-2.6012,0.98967,2.9165,-0.00012398,-0.82376,-0.0054083,-2.4766
2.5733,-0.56836,-2.5735,1.0058,2.8992,-0.00010075,-0.78367,-0.0060187,-2.5629
2.5891,-0.55256,-2.5456,1.0221,2.8785,-8.134e-05,-0.74526,-0.0066835,-2.6502
2.6048,-0.53677,-2.5175,1.0383,2.8543,-6.5213e-05,-0.70849,-0.0074063,-2.738
2.6206,-0.52098,-2.4892,1.0547,2.8266,-5.1901e-05,-0.67331,-0.0081908,-2.8264
2.6364,-0.50519,-2.4608,1.071,2.7953,-4.0987e-05,-0.63967,-0.0090408,-2.9152
2.6522,-0.4894,-2.4323,1.0874,2.7603,-3.2101e-05,-0.60751,-0.0099603,-3.0041
2.668,-0.47361,-2.4039,1.1039,2.7215,-2.4922e-05,-0.5768,-0.010954,-3.093
2.6838,-0.45782,-2.3755,1.1205,2.679,-1.9168e-05,-0.54747,-0.012025,-3.1818
2.6996,-0.44204,-2.3472,1.1371,2.6326,-1.4596e-05,-0.51948,-0.013179,-3.2701
2.7153,-0.42625,-2.319,1.1538,2.5823,-1.0996e-05,-0.49278,-0.014419,-3.3578
2.7311,-0.41046,-2.2909,1.1705,2.5281,-8.1894e-06,-0.46732,-0.015753,-3.4447
2.7469,-0.39467,-2.263,1.1874,2.4701,-6.024e-06,-0.44305,-0.017183,-3.5306
2.7627,-0.37889,-2.2353,1.2043,2.4081,-4.3721e-06,-0.41992,-0.018716,-3.6153
2.7785,-0.3631,-2.2077,1.2213,2.3423,-3.1275e-06,-0.39789,-0.020357,-3.6986
2.7943,-0.34731,-2.1805,1.2385,2.2727,-2.2021e-06,-0.37691,-0.022112,-3.7803
2.8101,-0.33152,-2.1534,1.2557,2.1993,-1.5239e-06,-0.35693,-0.023986,-3.8601
2.8259,-0.31574,-2.1267,1.273,2.1222,-1.0348e-06,-0.33792,-0.025987,-3.9378
2.8416,-0.29995,-2.1002,1.2905,2.0415,-6.8808e-07,-0.31983,-0.028121,-4.0133
2.8574,-0.28416,-2.0739,1.308,1.9571,-4.4703e-07,-0.30262,-0.030394,-4.0863
2.8732,-0.26838,-2.048,1.3257,1.8694,-2.8298e-07,-0.28625,-0.032814,-4.1567
2.889,-0.25259,-2.0224,1.3436,1.7783,-1.7398e-07,-0.27068,-0.035388,-4.2242
2.9048,-0.2368,-1.997,1.3615,1.684,-1.0348e-07,-0.25589,-0.038124,-4.2886
2.9206,-0.22102,-1.972,1.3796,1.5865,-5.9265e-08,-0.24182,-0.041031,-4.3498
2.9364,-0.20523,-1.9472,1.3979,1.4862,-3.2488e-08,-0.22846,-0.044116,-4.4076
2.9522,-0.18944,-1.9228,1.4163,1.3831,-1.6921e-08,-0.21576,-0.04739,-4.4619
2.9679,-0.17366,-1.8986,1.4349,1.2774,-8.2925e-09,-0.20369,-0.050861,-4.5124
2.9837,-0.15787,-1.8748,1.4536,1.1693,-3.7758e-09,-0.19223,-0.054539,-4.559
2.9995,-0.14208,-1.8512,1.4726,1.0589,-1.5697e-09,-0.18135,-0.058436,-4.6017
3.0153,-0.1263,-1.828,1.4917,0.9465,-5.8117e-10,-0.17102,-0.06256,-4.6401
3.0311,-0.11051,-1.805,1.511,0.83227,-1.8457e-10,-0.16121,-0.066925,-4.6744
3.0469,-0.094721,-1.7823,1.5305,0.71642,-4.728e-11,-0.1519,-0.071542,-4.7043
3.0627,-0.078934,-1.7599,1.5502,0.59918,-8.7108e-12,-0.14307,-0.076424,-4.7297
3.0784,-0.063148,-1.7378,1.5701,0.48076,-8.8135e-13,-0.13469,-0.081583,-4.7506
3.0942,-0.047361,-1.716,1.5902,0.3614,-1.4464e-14,-0.12675,-0.087035,-4.7669
3.11,-0.031574,-1.6944,1.6106,0.24133,-4.1636e-15,-0.11921,-0.092793,-4.7786
3.1258,-0.015787,-1.6731,1.6312,0.12079,-5.7531e-18,-0.11206,-0.098873,-4.7857
3.1416,-9.0066e-17,-1.652,1.652,6.9757e-16,-8.2528e-16,-0.10529,-0.10529,-4.788


==> Figs/data/fourier/dd_p3_x_Legendre_c_UniformFull_Adv_GaussianGA_e0.1.csv <==
Kref,c_r1,c_r2,c_r3,c_r4,c_i1,c_i2,c_i3,c_i4
2.5e-06,-1.9087e-05,1.6502,-1.6502,2.5e-06,-4.7702,-0.10382,-0.10382,-6.4426e-11
0.015789,-0.12051,1.6712,-1.6295,0.015789,-4.7679,-0.11054,-0.097453,-5.2245e-11
0.031576,-0.24077,1.6925,-1.609,0.031576,-4.7609,-0.11762,-0.091426,-2.4153e-11
0.047363,-0.36055,1.714,-1.5887,0.047363,-4.7492,-0.1251,-0.085719,-1.7709e-12
0.06315,-0.47962,1.7358,-1.5686,0.06315,-4.7329,-0.13299,-0.080317,-9.7121e-12
0.078937,-0.59774,1.7578,-1.5488,0.078937,-4.712,-0.1413,-0.075205,-6.1763e-11
0.094724,-0.7147,1.7801,-1.5291,0.094724,-4.6867,-0.15007,-0.07037,-1.4807e-10
0.11051,-0.83027,1.8027,-1.5097,0.11051,-4.6569,-0.15931,-0.065799,-2.2977e-10
0.1263,-0.94422,1.8256,-1.4904,0.1263,-4.6227,-0.16905,-0.061478,-2.4919e-10
0.14208,-1.0563,1.8488,-1.4714,0.14208,-4.5843,-0.17931,-0.057396,-1.6525e-10
0.15787,-1.1664,1.8722,-1.4525,0.15787,-4.5418,-0.19012,-0.053541,-2.5187e-11
0.17366,-1.2743,1.896,-1.4338,0.17366,-4.4953,-0.2015,-0.049903,-8.4899e-11
0.18945,-1.3798,1.9201,-1.4153,0.18945,-4.445,-0.21349,-0.046471,-9.9135e-10
0.20523,-1.4826,1.9444,-1.3969,0.20523,-4.3909,-0.2261,-0.043236,-4.0412e-09
0.22102,-1.5827,1.9691,-1.3787,0.22102,-4.3332,-0.23939,-0.040187,-1.1531e-08
0.23681,-1.6799,1.994,-1.3607,0.23681,-4.2722,-0.25336,-0.037316,-2.7212e-08
0.25259,-1.774,2.0193,-1.3427,0.25259,-4.2079,-0.26807,-0.034615,-5.6872e-08
0.26838,-1.8649,2.0448,-1.325,0.26838,-4.1406,-0.28354,-0.032075,-1.0904e-07
0.28417,-1.9524,2.0706,-1.3073,0.28417,-4.0704,-0.29982,-0.029688,-1.9588e-07
0.29995,-2.0365,2.0968,-1.2898,0.29995,-3.9976,-0.31693,-0.027446,-3.3419e-07
0.31574,-2.1171,2.1232,-1.2724,0.31574,-3.9224,-0.33492,-0.025344,-5.4662e-07
0.33153,-2.194,2.1498,-1.2551,0.33153,-3.8448,-0.35383,-0.023373,-8.6312e-07
0.34731,-2.2672,2.1768,-1.2379,0.34731,-3.7653,-0.37369,-0.021528,-1.3225e-06
0.3631,-2.3367,2.2039,-1.2208,0.3631,-3.6838,-0.39456,-0.019801,-1.9742e-06
0.37889,-2.4023,2.2313,-1.2038,0.37889,-3.6008,-0.41648,-0.018188,-2.8804e-06
0.39467,-2.4641,2.2589,-1.1869,0.39468,-3.5163,-0.43949,-0.016682,-4.1184e-06
0.41046,-2.522,2.2867,-1.1701,0.41046,-3.4307,-0.46364,-0.015277,-5.7828e-06
0.42625,-2.5761,2.3147,-1.1534,0.42625,-3.344,-0.48897,-0.013969,-7.9882e-06
0.44204,-2.6262,2.3428,-1.1367,0.44204,-3.2565,-0.51554,-0.012752,-1.0873e-05
0.45782,-2.6725,2.371,-1.1201,0.45783,-3.1685,-0.5434,-0.011622,-1.46e-05
0.47361,-2.715,2.3993,-1.1036,0.47361,-3.08,-0.57258,-0.010573,-1.9364e-05
0.4894,-2.7537,2.4276,-1.0871,0.4894,-2.9914,-0.60315,-0.0096017,-2.539e-05
0.50518,-2.7886,2.456,-1.0707,0.50519,-2.9027,-0.63516,-0.0087032,-3.2943e-05
0.52097,-2.8199,2.4842,-1.0544,0.52098,-2.8142,-0.66865,-0.0078734,-4.2326e-05
0.53676,-2.8475,2.5124,-1.0381,0.53677,-2.7261,-0.70368,-0.0071084,-5.3887e-05
0.55254,-2.8716,2.5405,-1.0218,0.55256,-2.6385,-0.74029,-0.0064044,-6.8023e-05
0.56833,-2.8923,2.5683,-1.0056,0.56835,-2.5515,-0.77853,-0.0057575,-8.5184e-05
0.58412,-2.9096,2.5958,-0.98948,0.58415,-2.4654,-0.81845,-0.0051644,-0.00010588
0.5999,-2.9237,2.623,-0.97335,0.59994,-2.3803,-0.86009,-0.0046216,-0.00013067
0.61569,-2.9346,2.6498,-0.95726,0.61574,-2.2963,-0.90351,-0.0041259,-0.00016019
0.63148,-2.9425,2.6762,-0.9412,0.63154,-2.2135,-0.94873,-0.0036741,-0.00019515
0.64726,-2.9476,2.7019,-0.92517,0.64734,-2.1321,-0.9958,-0.0032633,-0.00023632
0.66305,-2.9498,2.727,-0.90917,0.66315,-2.0521,-1.0448,-0.0028906,-0.00028456
0.67884,-2.9494,2.7513,-0.89319,0.67896,-1.9737,-1.0956,-0.0025533,-0.0003408
0.69463,-2.9465,2.7747,-0.87724,0.69477,-1.8969,-1.1484,-0.0022488,-0.00040607
0.71041,-2.9412,2.7972,-0.8613,0.71059,-1.8218,-1.2032,-0.0019746,-0.00048147
0.7262,-2.9337,2.8187,-0.84538,0.72642,-1.7485,-1.2599,-0.0017284,-0.00056822
0.74199,-2.9241,2.839,-0.82948,0.74225,-1.6771,-1.3187,-0.001508,-0.00066761
0.75777,-2.9124,2.8579,-0.81359,0.75809,-1.6075,-1.3794,-0.0013113,-0.00078104
0.77356,-2.8989,2.8755,-0.79772,0.77393,-1.5399,-1.4421,-0.0011362,-0.00091003
0.78935,-2.8837,2.8915,-0.78186,0.78979,-1.4742,-1.5068,-0.00098081,-0.0010562
0.80513,-2.8669,2.9059,-0.766,0.80566,-1.4105,-1.5735,-0.00084346,-0.0012212
0.82092,-2.8486,2.9185,-0.75016,0.82154,-1.3488,-1.6421,-0.00072245,-0.0014069
0.83671,-2.829,2.9291,-0.73433,0.83743,-1.289,-1.7126,-0.00061622,-0.0016152
0.85249,-2.8081,2.9378,-0.7185,0.85334,-1.2313,-1.785,-0.00052333,-0.0018482
0.86828,-2.7861,2.9442,-0.70268,0.86927,-1.1755,-1.8592,-0.00044241,-0.0021081
0.88407,-2.7631,2.9483,-0.68686,0.88522,-1.1218,-1.9351,-0.00037222,-0.0023971
0.89985,-2.7392,2.9499,-0.67105,0.90118,-1.0699,-2.0127,-0.0003116,-0.0027177
0.91564,-2.7145,2.949,-0.65524,0.91717,-1.02,-2.0919,-0.00025949,-0.0030724
0.93143,-2.6891,2.9454,-0.63944,0.93319,-0.97202,-2.1726,-0.0002149,-0.0034638
0.94722,-2.6631,2.9389,-0.62364,0.94923,-0.92588,-2.2547,-0.00017694,-0.0038948
0.963,-2.6365,2.9295,-0.60784,0.96531,-0.88157,-2.3382,-0.00014479,-0.0043682
0.97879,-2.6095,2.917,-0.59204,0.98141,-0.83904,-2.4228,-0.00011772,-0.0048871
0.99458,-2.5821,2.9013,-0.57625,0.99756,-0.79827,-2.5084,-9.5049e-05,-0.0054546
1.0104,-2.5544,2.8824,-0.56045,1.0137,-0.75919,-2.5949,-7.6191e-05,-0.0060742
1.0262,-2.5265,2.86,-0.54466,1.03,-0.72177,-2.6822,-6.0603e-05,-0.0067492
1.0419,-2.4983,2.8341,-0.52887,1.0462,-0.68596,-2.7701,-4.7808e-05,-0.0074833
1.0577,-2.4701,2.8047,-0.51308,1.0626,-0.65171,-2.8584,-3.7383e-05,-0.0082802
1.0735,-2.4418,2.7716,-0.49729,1.0789,-0.61897,-2.947,-2.8956e-05,-0.0091438
1.0893,-2.4135,2.7348,-0.4815,1.0954,-0.58769,-3.0357,-2.2202e-05,-0.010078
1.1051,-2.3851,2.6942,-0.46572,1.1118,-0.55781,-3.1243,-1.6838e-05,-0.011088
1.1209,-2.3569,2.6499,-0.44993,1.1284,-0.5293,-3.2126,-1.2619e-05,-0.012177
1.1367,-2.3287,2.6016,-0.43414,1.145,-0.50209,-3.3004,-9.3353e-06,-0.01335
1.1524,-2.3007,2.5495,-0.41835,1.1617,-0.47615,-3.3875,-6.8093e-06,-0.014612
1.1682,-2.2728,2.4936,-0.40257,1.1785,-0.45141,-3.4737,-4.8902e-06,-0.015967
1.184,-2.2451,2.4337,-0.38678,1.1954,-0.42784,-3.5588,-3.4522e-06,-0.017422
1.1998,-2.2176,2.37,-0.37099,1.2123,-0.40538,-3.6425,-2.3908e-06,-0.018981
1.2156,-2.1903,2.3024,-0.3552,1.2293,-0.38399,-3.7248,-1.6206e-06,-0.02065
1.2314,-2.1633,2.2311,-0.33942,1.2465,-0.36363,-3.8053,-1.072e-06,-0.022436
1.2472,-2.1365,2.156,-0.32363,1.2637,-0.34425,-3.8839,-6.8959e-07,-0.024343
1.263,-2.1099,2.0772,-0.30784,1.2811,-0.32581,-3.9603,-4.2941e-07,-0.026379
1.2787,-2.0837,1.9949,-0.29206,1.2985,-0.30826,-4.0344,-2.5731e-07,-0.02855
1.2945,-2.0577,1.909,-0.27627,1.3161,-0.29157,-4.1059,-1.4718e-07,-0.030863
1.3103,-2.032,1.8198,-0.26048,1.3338,-0.27571,-4.1746,-7.9468e-08,-0.033326
1.3261,-2.0066,1.7273,-0.2447,1.3517,-0.26062,-4.2404,-3.9828e-08,-0.035946
1.3419,-1.9815,1.6317,-0.22891,1.3697,-0.24628,-4.3031,-1.8038e-08,-0.038731
1.3577,-1.9567,1.533,-0.21312,1.3878,-0.23266,-4.3625,-7.0351e-09,-0.041689
1.3735,-1.9322,1.4315,-0.19733,1.4061,-0.21971,-4.4184,-2.1324e-09,-0.04483
1.3892,-1.908,1.3273,-0.18155,1.4245,-0.20741,-4.4706,-3.6988e-10,-0.048163
1.405,-1.8841,1.2206,-0.16576,1.4432,-0.19573,-4.5191,-1.4169e-12,-0.051697
1.4208,-1.8605,1.1116,-0.14997,1.4619,-0.18464,-4.5636,-9.2968e-11,-0.055442
1.4366,-1.8372,1.0005,-0.13419,1.4809,-0.17411,-4.6041,-2.2042e-10,-0.059409
1.4524,-1.8141,0.88743,-0.1184,1.5,-0.16411,-4.6403,-2.5085e-10,-0.063609
1.4682,-1.7914,0.77265,-0.10261,1.5194,-0.15463,-4.6723,-1.9291e-10,-0.068053
1.484,-1.7689,0.65636,-0.086827,1.5389,-0.14563,-4.6999,-1.0238e-10,-0.072755
1.4998,-1.7468,0.53878,-0.07104,1.5587,-0.13709,-4.723,-3.0157e-11,-0.077727
1.5155,-1.7249,0.42016,-0.055253,1.5786,-0.12899,-4.7416,-6.6522e-13,-0.082982
1.5313,-1.7032,0.3007,-0.039466,1.5988,-0.12131,-4.7556,-1.0632e-11,-0.088535
1.5471,-1.6818,0.18065,-0.023679,1.6192,-0.11403,-4.765,-3.906e-11,-0.0944
1.5629,-1.6607,0.060251,-0.0078922,1.6398,-0.10713,-4.7696,-6.1243e-11,-0.10059
1.5787,-1.6398,-0.060271,0.0078947,1.6607,-0.10059,-4.7696,-6.1241e-11,-0.10713
1.5945,-1.6192,-0.18067,0.023682,1.6818,-0.094399,-4.7649,-3.9055e-11,-0.11403
1.6103,-1.5988,-0.30072,0.039468,1.7032,-0.088534,-4.7556,-1.0628e-11,-0.12131
1.6261,-1.5786,-0.42017,0.055255,1.7249,-0.082981,-4.7416,-6.6595e-13,-0.12899
1.6418,-1.5587,-0.5388,0.071042,1.7468,-0.077726,-4.723,-3.0164e-11,-0.13709
1.6576,-1.5389,-0.65638,0.086829,1.7689,-0.072755,-4.6999,-1.024e-10,-0.14563
1.6734,-1.5194,-0.77266,0.10262,1.7914,-0.068053,-4.6723,-1.9292e-10,-0.15463
1.6892,-1.5,-0.88745,0.1184,1.8141,-0.063608,-4.6403,-2.5085e-10,-0.16412
1.705,-1.4809,-1.0005,0.13419,1.8372,-0.059408,-4.6041,-2.2041e-10,-0.17411
1.7208,-1.4619,-1.1117,0.14998,1.8605,-0.055441,-4.5636,-9.2943e-11,-0.18464
1.7366,-1.4431,-1.2207,0.16576,1.8841,-0.051696,-4.5191,-1.4214e-12,-0.19573
1.7523,-1.4245,-1.3273,0.18155,1.908,-0.048162,-4.4706,-3.7002e-10,-0.20741
1.7681,-1.4061,-1.4315,0.19734,1.9322,-0.04483,-4.4184,-2.1328e-09,-0.21971
1.7839,-1.3878,-1.533,0.21312,1.9567,-0.041689,-4.3625,-7.0362e-09,-0.23266
1.7997,-1.3697,-1.6317,0.22891,1.9815,-0.03873,-4.3031,-1.804e-08,-0.24629
1.8155,-1.3517,-1.7273,0.2447,2.0066,-0.035945,-4.2404,-3.9833e-08,-0.26062
1.8313,-1.3338,-1.8198,0.26048,2.032,-0.033325,-4.1746,-7.9477e-08,-0.27571
1.8471,-1.3161,-1.9091,0.27627,2.0577,-0.030863,-4.1059,-1.472e-07,-0.29158
1.8629,-1.2985,-1.9949,0.29206,2.0837,-0.028549,-4.0344,-2.5733e-07,-0.30827
1.8786,-1.2811,-2.0773,0.30785,2.1099,-0.026378,-3.9603,-4.2944e-07,-0.32581
1.8944,-1.2637,-2.156,0.32363,2.1365,-0.024343,-3.8839,-6.8964e-07,-0.34425
1.9102,-1.2465,-2.2311,0.33942,2.1633,-0.022435,-3.8053,-1.0721e-06,-0.36363
1.926,-1.2293,-2.3024,0.35521,2.1903,-0.02065,-3.7248,-1.6207e-06,-0.384
1.9418,-1.2123,-2.37,0.37099,2.2176,-0.018981,-3.6425,-2.391e-06,-0.40539
1.9576,-1.1954,-2.4337,0.38678,2.2451,-0.017422,-3.5587,-3.4524e-06,-0.42784
1.9734,-1.1785,-2.4936,0.40257,2.2728,-0.015967,-3.4737,-4.8905e-06,-0.45141
1.9892,-1.1617,-2.5495,0.41835,2.3007,-0.014611,-3.3875,-6.8096e-06,-0.47615
2.0049,-1.145,-2.6016,0.43414,2.3287,-0.013349,-3.3004,-9.3357e-06,-0.5021
2.0207,-1.1284,-2.6499,0.44993,2.3569,-0.012176,-3.2126,-1.2619e-05,-0.5293
2.0365,-1.1118,-2.6942,0.46572,2.3852,-0.011088,-3.1243,-1.6839e-05,-0.55782
2.0523,-1.0954,-2.7348,0.48151,2.4135,-0.010078,-3.0357,-2.2203e-05,-0.58769
2.0681,-1.0789,-2.7716,0.4973,2.4418,-0.0091436,-2.947,-2.8957e-05,-0.61897
2.0839,-1.0626,-2.8047,0.51308,2.4701,-0.00828,-2.8584,-3.7384e-05,-0.65172
2.0997,-1.0462,-2.8341,0.52887,2.4983,-0.0074831,-2.7701,-4.781e-05,-0.68597
2.1154,-1.03,-2.86,0.54467,2.5265,-0.0067491,-2.6822,-6.0605e-05,-0.72178
2.1312,-1.0137,-2.8824,0.56046,2.5544,-0.0060741,-2.5949,-7.6194e-05,-0.7592
2.147,-0.99755,-2.9013,0.57625,2.5821,-0.0054545,-2.5084,-9.5053e-05,-0.79827
2.1628,-0.98141,-2.917,0.59204,2.6095,-0.004887,-2.4227,-0.00011772,-0.83905
2.1786,-0.9653,-2.9295,0.60784,2.6365,-0.0043681,-2.3381,-0.00014479,-0.88157
2.1944,-0.94923,-2.9389,0.62364,2.6631,-0.0038947,-2.2547,-0.00017694,-0.92589
2.2102,-0.93319,-2.9454,0.63944,2.6891,-0.0034638,-2.1726,-0.0002149,-0.97203
2.226,-0.91717,-2.949,0.65524,2.7145,-0.0030724,-2.0919,-0.00025949,-1.02
2.2417,-0.90118,-2.9499,0.67105,2.7392,-0.0027177,-2.0127,-0.00031161,-1.0699
2.2575,-0.88521,-2.9483,0.68686,2.7631,-0.0023971,-1.9351,-0.00037223,-1.1218
2.2733,-0.86927,-2.9442,0.70268,2.7861,-0.0021081,-1.8592,-0.00044242,-1.1756
2.2891,-0.85334,-2.9378,0.7185,2.8081,-0.0018482,-1.785,-0.00052334,-1.2313
2.3049,-0.83743,-2.9291,0.73433,2.829,-0.0016152,-1.7126,-0.00061624,-1.2891
2.3207,-0.82154,-2.9185,0.75016,2.8486,-0.0014068,-1.6421,-0.00072247,-1.3488
2.3365,-0.80566,-2.9059,0.76601,2.8669,-0.0012211,-1.5735,-0.00084348,-1.4105
2.3522,-0.78979,-2.8915,0.78186,2.8837,-0.0010561,-1.5068,-0.00098083,-1.4742
2.368,-0.77393,-2.8755,0.79772,2.8989,-0.00091,-1.4421,-0.0011362,-1.5399
2.3838,-0.75808,-2.8579,0.8136,2.9124,-0.00078102,-1.3794,-0.0013113,-1.6075
2.3996,-0.74224,-2.8389,0.82948,2.9241,-0.00066759,-1.3187,-0.0015081,-1.6771
2.4154,-0.72641,-2.8187,0.84539,2.9337,-0.0005682,-1.2599,-0.0017285,-1.7486
2.4312,-0.71059,-2.7972,0.8613,2.9412,-0.00048146,-1.2032,-0.0019747,-1.8218
2.447,-0.69477,-2.7747,0.87724,2.9465,-0.00040605,-1.1484,-0.0022488,-1.8969
2.4628,-0.67896,-2.7513,0.8932,2.9494,-0.00034079,-1.0956,-0.0025533,-1.9737
2.4785,-0.66315,-2.727,0.90917,2.9498,-0.00028455,-1.0447,-0.0028906,-2.0521
2.4943,-0.64734,-2.7019,0.92518,2.9476,-0.00023631,-0.99579,-0.0032633,-2.1321
2.5101,-0.63154,-2.6761,0.94121,2.9425,-0.00019514,-0.94872,-0.0036742,-2.2135
2.5259,-0.61574,-2.6498,0.95727,2.9346,-0.00016019,-0.9035,-0.004126,-2.2963
2.5417,-0.59994,-2.623,0.97336,2.9237,-0.00013066,-0.86009,-0.0046217,-2.3803
2.5575,-0.58415,-2.5958,0.98948,2.9096,-0.00010587,-0.81844,-0.0051645,-2.4654
2.5733,-0.56835,-2.5683,1.0056,2.8923,-8.5181e-05,-0.77852,-0.0057576,-2.5515
2.5891,-0.55256,-2.5405,1.0218,2.8716,-6.8021e-05,-0.74028,-0.0064045,-2.6385
2.6048,-0.53677,-2.5124,1.0381,2.8475,-5.3885e-05,-0.70367,-0.0071086,-2.7261
2.6206,-0.52098,-2.4842,1.0544,2.8199,-4.2324e-05,-0.66865,-0.0078736,-2.8142
2.6364,-0.50519,-2.456,1.0707,2.7886,-3.2942e-05,-0.63516,-0.0087033,-2.9027
2.6522,-0.4894,-2.4276,1.0871,2.7537,-2.5389e-05,-0.60315,-0.0096018,-2.9914
2.668,-0.47361,-2.3993,1.1036,2.715,-1.9363e-05,-0.57258,-0.010573,-3.08
2.6838,-0.45782,-2.371,1.1201,2.6725,-1.4599e-05,-0.54339,-0.011622,-3.1685
2.6996,-0.44204,-2.3428,1.1367,2.6262,-1.0872e-05,-0.51554,-0.012752,-3.2565
2.7153,-0.42625,-2.3147,1.1534,2.5761,-7.9878e-06,-0.48897,-0.013969,-3.344
2.7311,-0.41046,-2.2867,1.1701,2.522,-5.7825e-06,-0.46363,-0.015277,-3.4307
2.7469,-0.39467,-2.2589,1.1869,2.4641,-4.1182e-06,-0.43948,-0.016682,-3.5164
2.7627,-0.37889,-2.2313,1.2038,2.4023,-2.8803e-06,-0.41648,-0.018188,-3.6008
2.7785,-0.3631,-2.2039,1.2208,2.3367,-1.9741e-06,-0.39456,-0.019801,-3.6839
2.7943,-0.34731,-2.1768,1.2379,2.2672,-1.3224e-06,-0.37369,-0.021528,-3.7653
2.8101,-0.33152,-2.1498,1.2551,2.194,-8.6306e-07,-0.35382,-0.023373,-3.8448
2.8259,-0.31574,-2.1232,1.2724,2.1171,-5.4658e-07,-0.33492,-0.025344,-3.9224
2.8416,-0.29995,-2.0968,1.2898,2.0365,-3.3416e-07,-0.31693,-0.027447,-3.9976
2.8574,-0.28416,-2.0706,1.3073,1.9524,-1.9587e-07,-0.29982,-0.029688,-4.0705
2.8732,-0.26838,-2.0448,1.325,1.8649,-1.0903e-07,-0.28354,-0.032075,-4.1406
2.889,-0.25259,-2.0193,1.3428,1.774,-5.6866e-08,-0.26807,-0.034615,-4.2079
2.9048,-0.2368,-1.994,1.3607,1.6799,-2.7209e-08,-0.25336,-0.037317,-4.2722
2.9206,-0.22102,-1.9691,1.3787,1.5827,-1.1529e-08,-0.23938,-0.040188,-4.3332
2.9364,-0.20523,-1.9444,1.3969,1.4826,-4.0405e-09,-0.2261,-0.043236,-4.3909
2.9522,-0.18944,-1.9201,1.4153,1.3798,-9.9108e-10,-0.21348,-0.046472,-4.445
2.9679,-0.17366,-1.896,1.4338,1.2743,-8.4846e-11,-0.2015,-0.049904,-4.4953
2.9837,-0.15787,-1.8722,1.4525,1.1664,-2.5204e-11,-0.19012,-0.053542,-4.5418
2.9995,-0.14208,-1.8488,1.4714,1.0563,-1.6527e-10,-0.17931,-0.057396,-4.5844
3.0153,-0.1263,-1.8256,1.4904,0.9442,-2.4919e-10,-0.16905,-0.061479,-4.6227
3.0311,-0.11051,-1.8027,1.5097,0.83025,-2.2976e-10,-0.15931,-0.065799,-4.6569
3.0469,-0.094721,-1.7801,1.5291,0.71468,-1.4805e-10,-0.15007,-0.070371,-4.6867
3.0627,-0.078934,-1.7578,1.5488,0.59773,-6.1751e-11,-0.1413,-0.075206,-4.712
3.0784,-0.063148,-1.7358,1.5686,0.4796,-9.708e-12,-0.13299,-0.080318,-4.7329
3.0942,-0.047361,-1.714,1.5887,0.36053,-1.7726e-12,-0.1251,-0.08572,-4.7492
3.11,-0.031574,-1.6925,1.609,0.24075,-2.4158e-11,-0.11762,-0.091427,-4.7609
3.1258,-0.015787,-1.6712,1.6295,0.12049,-5.2248e-11,-0.11054,-0.097454,-4.7679
3.1416,7.3218e-17,-1.6502,1.6502,3.4879e-15,-6.4426e-11,-0.10382,-0.10382,-4.7702


==> Figs/data/fourier/dd_p3_x_Legendre_c_UniformFull_Adv_GaussianGA_e0.5.csv <==
Kref,c_r1,c_r2,c_r3,c_r4,c_i1,c_i2,c_i3,c_i4
2.5e-06,-1.7896e-05,-1.6107,1.6107,2.5001e-06,-4.3413,-0.074097,-0.074099,-1.7918e-05
0.015789,-0.11299,-1.5916,1.6299,0.01579,-4.3392,-0.068889,-0.079623,-1.7753e-05
0.031576,-0.22573,-1.5727,1.6494,0.031578,-4.3326,-0.06398,-0.085479,-1.7263e-05
0.047363,-0.33804,-1.554,1.6691,0.047365,-4.3218,-0.059358,-0.091684,-1.6465e-05
0.06315,-0.44968,-1.5355,1.689,0.063153,-4.3067,-0.055007,-0.098255,-1.5385e-05
0.078937,-0.56044,-1.5172,1.7091,0.07894,-4.2873,-0.050914,-0.10521,-1.4061e-05
0.094724,-0.67011,-1.4991,1.7295,0.094728,-4.2638,-0.047067,-0.11257,-1.2537e-05
0.11051,-0.77849,-1.481,1.7501,0.11052,-4.2361,-0.043453,-0.12036,-1.0868e-05
0.1263,-0.88535,-1.4632,1.7709,0.1263,-4.2044,-0.040062,-0.1286,-9.1138e-06
0.14208,-0.99052,-1.4455,1.792,0.14209,-4.1688,-0.036882,-0.1373,-7.3385e-06
0.15787,-1.0938,-1.4279,1.8133,0.15788,-4.1293,-0.033902,-0.1465,-5.6105e-06
0.17366,-1.195,-1.4105,1.8349,0.17366,-4.0861,-0.031113,-0.15622,-3.9997e-06
0.18945,-1.2939,-1.3932,1.8567,0.18945,-4.0394,-0.028506,-0.16648,-2.5754e-06
0.20523,-1.3904,-1.376,1.8788,0.20524,-3.9892,-0.026071,-0.17732,-1.4044e-06
0.22102,-1.4844,-1.359,1.9011,0.22103,-3.9357,-0.023799,-0.18876,-5.4936e-07
0.23681,-1.5756,-1.342,1.9237,0.23681,-3.879,-0.021682,-0.20082,-6.6582e-08
0.25259,-1.6639,-1.3252,1.9466,0.2526,-3.8194,-0.019713,-0.21355,-4.1646e-09
0.26838,-1.7493,-1.3084,1.9697,0.26839,-3.757,-0.017883,-0.22698,-4.0023e-07
0.28417,-1.8315,-1.2918,1.9931,0.28418,-3.6919,-0.016185,-0.24113,-1.2813e-06
0.29995,-1.9106,-1.2752,2.0167,0.29996,-3.6244,-0.014613,-0.25605,-2.6608e-06
0.31574,-1.9863,-1.2587,2.0405,0.31575,-3.5546,-0.013159,-0.27176,-4.5379e-06
0.33153,-2.0586,-1.2423,2.0646,0.33154,-3.4828,-0.011818,-0.28831,-6.8966e-06
0.34731,-2.1275,-1.2259,2.0889,0.34733,-3.409,-0.010582,-0.30574,-9.7049e-06
0.3631,-2.1929,-1.2096,2.1134,0.36311,-3.3336,-0.0094464,-0.32409,-1.2915e-05
0.37889,-2.2547,-1.1934,2.1381,0.3789,-3.2567,-0.008405,-0.34339,-1.6463e-05
0.39467,-2.313,-1.1773,2.163,0.39469,-3.1785,-0.0074523,-0.3637,-2.0269e-05
0.41046,-2.3676,-1.1611,2.188,0.41048,-3.0991,-0.0065831,-0.38505,-2.424e-05
0.42625,-2.4186,-1.1451,2.2132,0.42627,-3.0189,-0.0057921,-0.40749,-2.8269e-05
0.44204,-2.466,-1.129,2.2385,0.44205,-2.938,-0.0050745,-0.43107,-3.2239e-05
0.45782,-2.5098,-1.113,2.2639,0.45784,-2.8565,-0.0044254,-0.45583,-3.6023e-05
0.47361,-2.5501,-1.0971,2.2894,0.47363,-2.7747,-0.0038405,-0.48181,-3.9492e-05
0.4894,-2.5868,-1.0812,2.3149,0.48942,-2.6928,-0.0033151,-0.50908,-4.2512e-05
0.50518,-2.62,-1.0653,2.3404,0.5052,-2.6109,-0.0028452,-0.53766,-4.4953e-05
0.52097,-2.6499,-1.0494,2.3658,0.52099,-2.5291,-0.0024267,-0.56762,-4.6693e-05
0.53676,-2.6763,-1.0336,2.3911,0.53677,-2.4478,-0.0020556,-0.599,-4.7622e-05
0.55254,-2.6995,-1.0177,2.4163,0.55256,-2.3669,-0.0017282,-0.63185,-4.7647e-05
0.56833,-2.7195,-1.0019,2.4413,0.56834,-2.2867,-0.001441,-0.66621,-4.6701e-05
0.58412,-2.7363,-0.98611,2.466,0.58412,-2.2073,-0.0011905,-0.70213,-4.4747e-05
0.5999,-2.7502,-0.97032,2.4904,0.59991,-2.1289,-0.0009734,-0.73966,-4.1788e-05
0.61569,-2.7611,-0.95454,2.5145,0.61569,-2.0515,-0.00078671,-0.77882,-3.787e-05
0.63148,-2.7693,-0.93877,2.538,0.63146,-1.9753,-0.00062744,-0.81968,-3.3093e-05
0.64726,-2.7748,-0.92301,2.5611,0.64724,-1.9004,-0.0004928,-0.86225,-2.7617e-05
0.66305,-2.7776,-0.90725,2.5835,0.66301,-1.8269,-0.00038017,-0.90658,-2.1674e-05
0.67884,-2.7781,-0.8915,2.6052,0.67878,-1.7549,-0.00028709,-0.9527,-1.5568e-05
0.69463,-2.7762,-0.87575,2.6262,0.69455,-1.6844,-0.00021124,-1.0006,-9.6925e-06
0.71041,-2.7721,-0.86,2.6462,0.71032,-1.6155,-0.00015048,-1.0504,-4.5297e-06
0.7262,-2.7659,-0.84425,2.6653,0.72608,-1.5483,-0.0001028,-1.102,-6.642e-07
0.74199,-2.7577,-0.82849,2.6832,0.74185,-1.4829,-6.6375e-05,-1.1555,1.2121e-06
0.75777,-2.7477,-0.81274,2.7,0.75761,-1.4192,-3.9501e-05,-1.2108,2.9268e-07
0.77356,-2.736,-0.79699,2.7155,0.77336,-1.3574,-2.0639e-05,-1.2681,-4.3505e-06
0.78935,-2.7227,-0.78124,2.7296,0.78912,-1.2974,-8.3911e-06,-1.3272,-1.3773e-05
0.80513,-2.7079,-0.76548,2.7421,0.80487,-1.2392,-1.4994e-06,-1.3881,-2.9164e-05
0.82092,-2.6918,-0.74972,2.753,0.82062,-1.1829,1.1572e-06,-1.4509,-5.185e-05
0.83671,-2.6744,-0.73396,2.762,0.83637,-1.1285,5.698e-07,-1.5154,-8.3301e-05
0.85249,-2.6559,-0.7182,2.7692,0.85212,-1.076,-2.3951e-06,-1.5817,-0.00012513
0.86828,-2.6363,-0.70243,2.7744,0.86787,-1.0253,-6.9891e-06,-1.6498,-0.00017912
0.88407,-2.6158,-0.68667,2.7774,0.88363,-0.97642,-1.2575e-05,-1.7194,-0.00024716
0.89985,-2.5944,-0.67089,2.7782,0.89938,-0.9294,-1.862e-05,-1.7907,-0.00033135
0.91564,-2.5724,-0.65512,2.7765,0.91514,-0.88418,-2.4688e-05,-1.8635,-0.00043392
0.93143,-2.5496,-0.63935,2.7723,0.9309,-0.84074,-3.0431e-05,-1.9377,-0.00055724
0.94722,-2.5263,-0.62357,2.7656,0.94666,-0.79903,-3.5581e-05,-2.0133,-0.00070386
0.963,-2.5025,-0.60779,2.756,0.96244,-0.75902,-3.9945e-05,-2.0901,-0.00087649
0.97879,-2.4783,-0.59201,2.7436,0.97822,-0.72068,-4.3392e-05,-2.168,-0.001078
0.99458,-2.4537,-0.57623,2.7283,0.99401,-0.68397,-4.5851e-05,-2.2469,-0.0013114
1.0104,-2.4288,-0.56045,2.7099,1.0098,-0.64883,-4.7299e-05,-2.3267,-0.0015799
1.0262,-2.4037,-0.54466,2.6883,1.0256,-0.61523,-4.7752e-05,-2.4073,-0.0018867
1.0419,-2.3785,-0.52888,2.6635,1.0415,-0.58313,-4.7265e-05,-2.4884,-0.0022355
1.0577,-2.3531,-0.51309,2.6354,1.0573,-0.55246,-4.5918e-05,-2.57,-0.0026299
1.0735,-2.3276,-0.49731,2.6038,1.0732,-0.52319,-4.3812e-05,-2.6518,-0.0030736
1.0893,-2.3021,-0.48152,2.5689,1.0891,-0.49527,-4.1065e-05,-2.7338,-0.0035707
1.1051,-2.2767,-0.46573,2.5304,1.1051,-0.46866,-3.7804e-05,-2.8157,-0.0041254
1.1209,-2.2512,-0.44994,2.4884,1.121,-0.44329,-3.4161e-05,-2.8973,-0.0047418
1.1367,-2.2259,-0.43416,2.4428,1.1371,-0.41913,-3.0268e-05,-2.9785,-0.0054246
1.1524,-2.2006,-0.41837,2.3935,1.1531,-0.39613,-2.6253e-05,-3.0591,-0.0061783
1.1682,-2.1755,-0.40258,2.3407,1.1692,-0.37424,-2.2239e-05,-3.1389,-0.0070078
1.184,-2.1505,-0.38679,2.2843,1.1853,-0.35341,-1.8338e-05,-3.2177,-0.0079181
1.1998,-2.1257,-0.371,2.2242,1.2015,-0.33361,-1.465e-05,-3.2953,-0.0089145
1.2156,-2.1011,-0.35522,2.1606,1.2178,-0.31479,-1.1263e-05,-3.3715,-0.010002
1.2314,-2.0767,-0.33943,2.0935,1.2341,-0.29691,-8.2465e-06,-3.4461,-0.011187
1.2472,-2.0525,-0.32364,2.0229,1.2505,-0.27993,-5.6581e-06,-3.519,-0.012475
1.263,-2.0286,-0.30785,1.9488,1.2669,-0.2638,-3.5373e-06,-3.5898,-0.013872
1.2787,-2.0048,-0.29207,1.8714,1.2835,-0.24849,-1.9081e-06,-3.6585,-0.015384
1.2945,-1.9814,-0.27628,1.7908,1.3001,-0.23396,-7.7877e-07,-3.7248,-0.017018
1.3103,-1.9581,-0.26049,1.707,1.3168,-0.22017,-1.4285e-07,-3.7886,-0.018781
1.3261,-1.9351,-0.2447,1.6201,1.3336,-0.2071,1.9793e-08,-3.8496,-0.02068
1.3419,-1.9124,-0.22892,1.5303,1.3505,-0.19471,-2.5833e-07,-3.9078,-0.022722
1.3577,-1.8899,-0.21313,1.4377,1.3675,-0.18296,-9.3389e-07,-3.9628,-0.024915
1.3735,-1.8677,-0.19734,1.3425,1.3846,-0.17183,-1.9544e-06,-4.0147,-0.027268
1.3892,-1.8458,-0.18155,1.2447,1.4019,-0.16128,-3.2603e-06,-4.0632,-0.029788
1.405,-1.8241,-0.16577,1.1446,1.4192,-0.15129,-4.7865e-06,-4.1082,-0.032485
1.4208,-1.8026,-0.14998,1.0424,1.4367,-0.14184,-6.4646e-06,-4.1495,-0.035368
1.4366,-1.7814,-0.13419,0.93813,1.4543,-0.13289,-8.225e-06,-4.1871,-0.038447
1.4524,-1.7605,-0.11841,0.83209,1.4721,-0.12442,-9.9983e-06,-4.2207,-0.041731
1.4682,-1.7398,-0.10262,0.72445,1.49,-0.11641,-1.1718e-05,-4.2504,-0.045232
1.484,-1.7193,-0.08683,0.6154,1.5081,-0.10884,-1.3321e-05,-4.2761,-0.048961
1.4998,-1.699,-0.071043,0.50516,1.5264,-0.10168,-1.4751e-05,-4.2975,-0.05293
1.5155,-1.679,-0.055255,0.39393,1.5448,-0.094921,-1.5958e-05,-4.3148,-0.05715
1.5313,-1.6592,-0.039468,0.28193,1.5634,-0.088535,-1.6901e-05,-4.3278,-0.061635
1.5471,-1.6396,-0.02368,0.16937,1.5821,-0.082507,-1.7548e-05,-4.3364,-0.066399
1.5629,-1.6203,-0.0078926,0.056489,1.6011,-0.076819,-1.7876e-05,-4.3408,-0.071456
1.5787,-1.6011,0.0078951,-0.056507,1.6203,-0.071455,-1.7876e-05,-4.3408,-0.07682
1.5945,-1.5821,0.023683,-0.16939,1.6396,-0.066398,-1.7547e-05,-4.3364,-0.082508
1.6103,-1.5634,0.03947,-0.28195,1.6592,-0.061635,-1.6901e-05,-4.3278,-0.088536
1.6261,-1.5448,0.055258,-0.39395,1.679,-0.057149,-1.5958e-05,-4.3148,-0.094922
1.6418,-1.5264,0.071045,-0.50518,1.699,-0.052929,-1.4751e-05,-4.2975,-0.10168
1.6576,-1.5081,0.086833,-0.61542,1.7193,-0.048961,-1.3321e-05,-4.2761,-0.10884
1.6734,-1.49,0.10262,-0.72447,1.7398,-0.045232,-1.1718e-05,-4.2504,-0.11641
1.6892,-1.4721,0.11841,-0.83211,1.7605,-0.041731,-9.9981e-06,-4.2207,-0.12442
1.705,-1.4543,0.1342,-0.93815,1.7814,-0.038446,-8.2247e-06,-4.1871,-0.13289
1.7208,-1.4367,0.14998,-1.0424,1.8026,-0.035368,-6.4643e-06,-4.1495,-0.14184
1.7366,-1.4192,0.16577,-1.1446,1.8241,-0.032485,-4.7862e-06,-4.1082,-0.15129
1.7523,-1.4019,0.18156,-1.2447,1.8458,-0.029788,-3.2601e-06,-4.0632,-0.16128
1.7681,-1.3846,0.19734,-1.3425,1.8677,-0.027267,-1.9543e-06,-4.0147,-0.17183
1.7839,-1.3675,0.21313,-1.4377,1.8899,-0.024915,-9.3375e-07,-3.9628,-0.18296
1.7997,-1.3505,0.22892,-1.5303,1.9124,-0.022722,-2.5826e-07,-3.9078,-0.19471
1.8155,-1.3336,0.24471,-1.6201,1.9351,-0.02068,1.9803e-08,-3.8496,-0.2071
1.8313,-1.3168,0.26049,-1.707,1.9581,-0.018781,-1.4291e-07,-3.7886,-0.22018
1.8471,-1.3001,0.27628,-1.7908,1.9814,-0.017018,-7.7891e-07,-3.7248,-0.23396
1.8629,-1.2835,0.29207,-1.8714,2.0048,-0.015384,-1.9083e-06,-3.6585,-0.24849
1.8786,-1.2669,0.30786,-1.9488,2.0286,-0.013872,-3.5376e-06,-3.5898,-0.2638
1.8944,-1.2505,0.32364,-2.0229,2.0525,-0.012475,-5.6585e-06,-3.519,-0.27993
1.9102,-1.2341,0.33943,-2.0935,2.0767,-0.011187,-8.2469e-06,-3.4461,-0.29692
1.926,-1.2178,0.35522,-2.1606,2.1011,-0.010002,-1.1263e-05,-3.3715,-0.3148
1.9418,-1.2015,0.37101,-2.2242,2.1257,-0.0089144,-1.4651e-05,-3.2953,-0.33362
1.9576,-1.1853,0.38679,-2.2843,2.1505,-0.007918,-1.8339e-05,-3.2177,-0.35342
1.9734,-1.1692,0.40258,-2.3407,2.1755,-0.0070077,-2.224e-05,-3.1389,-0.37424
1.9892,-1.1531,0.41837,-2.3935,2.2006,-0.0061782,-2.6254e-05,-3.0591,-0.39613
2.0049,-1.137,0.43416,-2.4428,2.2259,-0.0054245,-3.0269e-05,-2.9785,-0.41913
2.0207,-1.121,0.44995,-2.4884,2.2512,-0.0047417,-3.4162e-05,-2.8973,-0.44329
2.0365,-1.1051,0.46573,-2.5304,2.2767,-0.0041253,-3.7805e-05,-2.8157,-0.46866
2.0523,-1.0891,0.48152,-2.5689,2.3021,-0.0035707,-4.1066e-05,-2.7338,-0.49528
2.0681,-1.0732,0.49731,-2.6039,2.3276,-0.0030736,-4.3813e-05,-2.6518,-0.5232
2.0839,-1.0573,0.51309,-2.6354,2.3531,-0.0026298,-4.5918e-05,-2.57,-0.55247
2.0997,-1.0415,0.52888,-2.6635,2.3785,-0.0022355,-4.7265e-05,-2.4884,-0.58313
2.1154,-1.0256,0.54467,-2.6883,2.4037,-0.0018867,-4.7752e-05,-2.4073,-0.61524
2.1312,-1.0098,0.56045,-2.7099,2.4288,-0.0015798,-4.7298e-05,-2.3267,-0.64884
2.147,-0.99401,0.57623,-2.7283,2.4537,-0.0013114,-4.5851e-05,-2.2469,-0.68397
2.1628,-0.97822,0.59201,-2.7436,2.4783,-0.001078,-4.3392e-05,-2.168,-0.72069
2.1786,-0.96243,0.60779,-2.756,2.5025,-0.00087646,-3.9944e-05,-2.0901,-0.75903
2.1944,-0.94666,0.62357,-2.7656,2.5263,-0.00070384,-3.558e-05,-2.0133,-0.79903
2.2102,-0.93089,0.63935,-2.7724,2.5496,-0.00055721,-3.043e-05,-1.9377,-0.84074
2.226,-0.91513,0.65512,-2.7765,2.5724,-0.0004339,-2.4687e-05,-1.8635,-0.88419
2.2417,-0.89938,0.6709,-2.7782,2.5945,-0.00033134,-1.862e-05,-1.7907,-0.92941
2.2575,-0.88362,0.68667,-2.7774,2.6158,-0.00024715,-1.2574e-05,-1.7194,-0.97643
2.2733,-0.86787,0.70244,-2.7744,2.6363,-0.00017911,-6.9883e-06,-1.6498,-1.0253
2.2891,-0.85212,0.7182,-2.7692,2.6559,-0.00012513,-2.3945e-06,-1.5817,-1.076
2.3049,-0.83637,0.73396,-2.762,2.6744,-8.3296e-05,5.701e-07,-1.5154,-1.1285
2.3207,-0.82062,0.74973,-2.753,2.6918,-5.1846e-05,1.157e-06,-1.4508,-1.1829
2.3365,-0.80487,0.76548,-2.7421,2.7079,-2.9161e-05,-1.5002e-06,-1.3881,-1.2392
2.3522,-0.78912,0.78124,-2.7296,2.7227,-1.3771e-05,-8.3925e-06,-1.3271,-1.2974
2.368,-0.77336,0.79699,-2.7155,2.736,-4.3494e-06,-2.0642e-05,-1.2681,-1.3574
2.3838,-0.7576,0.81275,-2.7,2.7477,2.931e-07,-3.9505e-05,-1.2108,-1.4192
2.3996,-0.74184,0.8285,-2.6832,2.7577,1.212e-06,-6.638e-05,-1.1555,-1.4829
2.4154,-0.72608,0.84425,-2.6653,2.7659,-6.6467e-07,-0.00010281,-1.102,-1.5484
2.4312,-0.71032,0.86,-2.6462,2.7721,-4.5304e-06,-0.00015049,-1.0504,-1.6155
2.447,-0.69455,0.87575,-2.6262,2.7762,-9.6934e-06,-0.00021125,-1.0006,-1.6844
2.4628,-0.67878,0.8915,-2.6052,2.7781,-1.5569e-05,-0.0002871,-0.95269,-1.7549
2.4785,-0.66301,0.90726,-2.5835,2.7776,-2.1675e-05,-0.00038019,-0.90657,-1.8269
2.4943,-0.64724,0.92301,-2.5611,2.7748,-2.7618e-05,-0.00049282,-0.86224,-1.9004
2.5101,-0.63146,0.93878,-2.538,2.7693,-3.3093e-05,-0.00062746,-0.81967,-1.9753
2.5259,-0.61568,0.95455,-2.5145,2.7611,-3.787e-05,-0.00078674,-0.77882,-2.0515
2.5417,-0.5999,0.97032,-2.4904,2.7502,-4.1789e-05,-0.00097343,-0.73965,-2.1289
2.5575,-0.58412,0.98611,-2.466,2.7363,-4.4748e-05,-0.0011905,-0.70213,-2.2074
2.5733,-0.56834,1.0019,-2.4413,2.7195,-4.6701e-05,-0.001441,-0.66621,-2.2867
2.5891,-0.55256,1.0177,-2.4163,2.6995,-4.7647e-05,-0.0017283,-0.63185,-2.3669
2.6048,-0.53677,1.0336,-2.3911,2.6763,-4.7622e-05,-0.0020556,-0.599,-2.4478
2.6206,-0.52099,1.0494,-2.3658,2.6499,-4.6693e-05,-0.0024267,-0.56762,-2.5291
2.6364,-0.5052,1.0653,-2.3404,2.62,-4.4953e-05,-0.0028453,-0.53766,-2.6109
2.6522,-0.48941,1.0812,-2.3149,2.5868,-4.2511e-05,-0.0033152,-0.50907,-2.6928
2.668,-0.47363,1.0971,-2.2894,2.5501,-3.9491e-05,-0.0038406,-0.48181,-2.7747
2.6838,-0.45784,1.1131,-2.2639,2.5098,-3.6023e-05,-0.0044255,-0.45582,-2.8565
2.6996,-0.44205,1.129,-2.2385,2.466,-3.2238e-05,-0.0050746,-0.43106,-2.938
2.7153,-0.42626,1.1451,-2.2132,2.4186,-2.8268e-05,-0.0057922,-0.40749,-3.0189
2.7311,-0.41048,1.1611,-2.188,2.3676,-2.4239e-05,-0.0065832,-0.38505,-3.0991
2.7469,-0.39469,1.1773,-2.163,2.3129,-2.0268e-05,-0.0074525,-0.3637,-3.1785
2.7627,-0.3789,1.1934,-2.1381,2.2547,-1.6462e-05,-0.0084052,-0.34339,-3.2567
2.7785,-0.36311,1.2096,-2.1134,2.1929,-1.2914e-05,-0.0094466,-0.32409,-3.3336
2.7943,-0.34732,1.2259,-2.0889,2.1275,-9.7044e-06,-0.010582,-0.30574,-3.409
2.8101,-0.33154,1.2423,-2.0646,2.0586,-6.8962e-06,-0.011818,-0.28831,-3.4828
2.8259,-0.31575,1.2587,-2.0405,1.9863,-4.5376e-06,-0.013159,-0.27176,-3.5546
2.8416,-0.29996,1.2752,-2.0167,1.9105,-2.6605e-06,-0.014613,-0.25604,-3.6244
2.8574,-0.28417,1.2918,-1.9931,1.8315,-1.2811e-06,-0.016185,-0.24113,-3.6919
2.8732,-0.26839,1.3084,-1.9697,1.7493,-4.0013e-07,-0.017883,-0.22698,-3.757
2.889,-0.2526,1.3252,-1.9466,1.6639,-4.1391e-09,-0.019713,-0.21355,-3.8194
2.9048,-0.23681,1.342,-1.9237,1.5756,-6.6626e-08,-0.021682,-0.20082,-3.8791
2.9206,-0.22102,1.359,-1.9011,1.4844,-5.4946e-07,-0.023799,-0.18875,-3.9357
2.9364,-0.20524,1.376,-1.8788,1.3904,-1.4045e-06,-0.026071,-0.17732,-3.9892
2.9522,-0.18945,1.3932,-1.8567,1.2939,-2.5756e-06,-0.028506,-0.16648,-4.0394
2.9679,-0.17366,1.4105,-1.8349,1.195,-4e-06,-0.031114,-0.15622,-4.0861
2.9837,-0.15787,1.4279,-1.8133,1.0938,-5.6108e-06,-0.033903,-0.1465,-4.1293
2.9995,-0.14209,1.4455,-1.792,0.9905,-7.3387e-06,-0.036882,-0.1373,-4.1688
3.0153,-0.1263,1.4632,-1.7709,0.88533,-9.1141e-06,-0.040062,-0.1286,-4.2044
3.0311,-0.11051,1.4811,-1.7501,0.77847,-1.0869e-05,-0.043454,-0.12036,-4.2361
3.0469,-0.094725,1.4991,-1.7295,0.6701,-1.2538e-05,-0.047067,-0.11257,-4.2638
3.0627,-0.078938,1.5172,-1.7091,0.56043,-1.4061e-05,-0.050914,-0.10521,-4.2873
3.0784,-0.06315,1.5355,-1.689,0.44966,-1.5385e-05,-0.055007,-0.098254,-4.3067
3.0942,-0.047363,1.554,-1.6691,0.33802,-1.6465e-05,-0.059358,-0.091683,-4.3218
3.11,-0.031575,1.5727,-1.6494,0.22572,-1.7263e-05,-0.063981,-0.085478,-4.3326
3.1258,-0.015788,1.5916,-1.6299,0.11297,-1.7753e-05,-0.068889,-0.079622,-4.3392
3.1416,-1.4213e-16,1.6107,-1.6107,1.3951e-15,-1.7918e-05,-0.074098,-0.074098,-4.3413


==> Figs/data/fourier/dd_p3_x_Legendre_c_UniformFull_Adv_GaussianGA_e1.5.csv <==
Kref,c_r1,c_r2,c_r3,c_r4,c_i1,c_i2,c_i3,c_i4
2.5e-06,-9.8637e-06,-1.3692,1.3692,2.5836e-06,-2.4226,-0.068221,-0.068223,-0.0065618
0.015789,-0.06228,-1.3589,1.3794,0.016317,-2.4216,-0.063213,-0.073466,-0.0065454
0.031576,-0.12445,-1.3487,1.3896,0.032629,-2.4185,-0.058431,-0.078952,-0.0064964
0.047363,-0.18641,-1.3384,1.3998,0.048935,-2.4134,-0.053869,-0.08469,-0.0064152
0.06315,-0.24808,-1.3281,1.41,0.065233,-2.4063,-0.04952,-0.090688,-0.0063027
0.078937,-0.30934,-1.3178,1.4202,0.081521,-2.3971,-0.045375,-0.096957,-0.00616
0.094724,-0.3701,-1.3075,1.4304,0.097795,-2.386,-0.041431,-0.1035,-0.0059883
0.11051,-0.43027,-1.2972,1.4406,0.11405,-2.373,-0.037679,-0.11034,-0.0057895
0.1263,-0.48975,-1.2868,1.4507,0.1303,-2.358,-0.034114,-0.11748,-0.0055652
0.14208,-0.54845,-1.2764,1.4609,0.14652,-2.3411,-0.030732,-0.12494,-0.0053176
0.15787,-0.60629,-1.2659,1.471,0.16272,-2.3224,-0.027525,-0.13271,-0.0050489
0.17366,-0.66317,-1.2554,1.4812,0.1789,-2.3019,-0.024491,-0.14082,-0.0047615
0.18945,-0.71903,-1.2449,1.4913,0.19506,-2.2797,-0.021622,-0.14929,-0.0044578
0.20523,-0.77378,-1.2344,1.5014,0.21119,-2.2558,-0.018916,-0.15811,-0.0041405
0.22102,-0.82735,-1.2237,1.5115,0.22729,-2.2303,-0.016367,-0.16732,-0.0038119
0.23681,-0.87967,-1.2131,1.5215,0.24337,-2.2032,-0.013972,-0.17691,-0.0034748
0.25259,-0.93068,-1.2024,1.5315,0.25942,-2.1746,-0.011726,-0.18691,-0.0031317
0.26838,-0.98032,-1.1916,1.5415,0.27544,-2.1446,-0.0096246,-0.19733,-0.0027849
0.28417,-1.0285,-1.1807,1.5514,0.29143,-2.1133,-0.0076646,-0.20819,-0.0024369
0.29995,-1.0753,-1.1698,1.5613,0.3074,-2.0807,-0.0058419,-0.21951,-0.0020899
0.31574,-1.1205,-1.1588,1.5711,0.32334,-2.0469,-0.0041529,-0.23129,-0.0017459
0.33153,-1.1642,-1.1478,1.5808,0.33925,-2.012,-0.0025937,-0.24357,-0.0014069
0.34731,-1.2063,-1.1366,1.5905,0.35513,-1.976,-0.0011607,-0.25635,-0.0010745
0.3631,-1.2467,-1.1254,1.6001,0.37098,-1.9391,0.00014986,-0.26966,-0.00075024
0.37889,-1.2856,-1.1141,1.6095,0.38681,-1.9014,0.0013418,-0.28351,-0.00043535
0.39467,-1.3227,-1.1027,1.6189,0.40261,-1.8629,0.0024188,-0.29792,-0.00013083
0.41046,-1.3582,-1.0912,1.6281,0.41838,-1.8236,0.0033849,-0.31292,0.00016258
0.42625,-1.3921,-1.0795,1.6372,0.43413,-1.7838,0.0042439,-0.32852,0.00044439
0.44204,-1.4242,-1.0678,1.6461,0.44984,-1.7435,0.005,-0.34474,0.00071437
0.45782,-1.4547,-1.056,1.6549,0.46553,-1.7027,0.0056573,-0.3616,0.00097259
0.47361,-1.4835,-1.044,1.6634,0.48119,-1.6616,0.0062203,-0.37912,0.0012193
0.4894,-1.5107,-1.032,1.6717,0.49682,-1.6202,0.0066933,-0.39732,0.0014551
0.50518,-1.5362,-1.0198,1.6798,0.51242,-1.5786,0.0070812,-0.41622,0.0016808
0.52097,-1.5601,-1.0075,1.6876,0.52799,-1.5369,0.0073887,-0.43585,0.0018974
0.53676,-1.5824,-0.99502,1.6952,0.54353,-1.4951,0.0076208,-0.45621,0.0021061
0.55254,-1.6031,-0.98244,1.7024,0.55903,-1.4535,0.0077828,-0.47732,0.0023083
0.56833,-1.6223,-0.96973,1.7093,0.57449,-1.4119,0.0078798,-0.49921,0.0025056
0.58412,-1.64,-0.95689,1.7158,0.58992,-1.3705,0.0079173,-0.52188,0.0026995
0.5999,-1.6562,-0.94391,1.7219,0.6053,-1.3294,0.0079009,-0.54536,0.0028918
0.61569,-1.671,-0.9308,1.7275,0.62064,-1.2886,0.0078362,-0.56966,0.0030843
0.63148,-1.6844,-0.91755,1.7328,0.63594,-1.2482,0.0077286,-0.59479,0.0032786
0.64726,-1.6965,-0.90416,1.7375,0.65118,-1.2082,0.0075838,-0.62076,0.0034763
0.66305,-1.7072,-0.89064,1.7416,0.66636,-1.1687,0.0074073,-0.64757,0.003679
0.67884,-1.7167,-0.87698,1.7452,0.68148,-1.1298,0.0072044,-0.67525,0.0038879
0.69463,-1.725,-0.8632,1.7482,0.69653,-1.0914,0.0069802,-0.70378,0.0041041
0.71041,-1.7321,-0.84928,1.7505,0.71152,-1.0537,0.0067396,-0.73317,0.0043283
0.7262,-1.7381,-0.83524,1.7522,0.72643,-1.0167,0.0064872,-0.76342,0.0045608
0.74199,-1.7431,-0.82108,1.7531,0.74125,-0.98037,0.006227,-0.79453,0.0048016
0.75777,-1.747,-0.8068,1.7532,0.75599,-0.94479,0.0059629,-0.82648,0.0050503
0.77356,-1.7499,-0.79242,1.7526,0.77064,-0.90998,0.0056981,-0.85927,0.0053057
0.78935,-1.7519,-0.77792,1.751,0.78518,-0.87596,0.0054354,-0.89288,0.0055664
0.80513,-1.753,-0.76332,1.7486,0.79963,-0.84276,0.0051771,-0.9273,0.0058305
0.82092,-1.7533,-0.74863,1.7451,0.81396,-0.81039,0.004925,-0.96249,0.0060953
0.83671,-1.7527,-0.73385,1.7407,0.82818,-0.77886,0.0046802,-0.99845,0.0063579
0.85249,-1.7515,-0.71898,1.7353,0.84228,-0.74818,0.0044435,-1.0351,0.0066147
0.86828,-1.7495,-0.70403,1.7287,0.85626,-0.71836,0.0042151,-1.0725,0.0068617
0.88407,-1.7468,-0.68901,1.721,0.87011,-0.6894,0.003995,-1.1105,0.0070947
0.89985,-1.7435,-0.67392,1.7121,0.88383,-0.6613,0.0037826,-1.1492,0.0073089
0.91564,-1.7396,-0.65877,1.702,0.89742,-0.63405,0.0035769,-1.1884,0.0074992
0.93143,-1.7352,-0.64356,1.6906,0.91088,-0.60766,0.0033769,-1.2281,0.0076605
0.94722,-1.7302,-0.62829,1.6779,0.92419,-0.58212,0.003181,-1.2683,0.0077874
0.963,-1.7248,-0.61298,1.6638,0.93738,-0.5574,0.0029879,-1.309,0.0078743
0.97879,-1.7189,-0.59761,1.6483,0.95042,-0.53352,0.0027957,-1.3499,0.0079155
0.99458,-1.7126,-0.58221,1.6313,0.96333,-0.51044,0.0026028,-1.3912,0.0079057
1.0104,-1.7059,-0.56676,1.6129,0.97611,-0.48816,0.0024074,-1.4327,0.007839
1.0262,-1.6988,-0.55128,1.5929,0.98875,-0.46666,0.0022079,-1.4743,0.0077102
1.0419,-1.6914,-0.53576,1.5714,1.0013,-0.44593,0.0020026,-1.516,0.0075138
1.0577,-1.6838,-0.52021,1.5483,1.0136,-0.42594,0.0017901,-1.5577,0.0072446
1.0735,-1.6758,-0.50462,1.5236,1.0259,-0.40668,0.0015691,-1.5994,0.0068975
1.0893,-1.6676,-0.489,1.4973,1.038,-0.38813,0.0013385,-1.6409,0.0064676
1.1051,-1.6592,-0.47336,1.4693,1.05,-0.37027,0.0010973,-1.6822,0.0059502
1.1209,-1.6505,-0.45769,1.4397,1.0619,-0.35308,0.00084488,-1.7231,0.0053406
1.1367,-1.6417,-0.44198,1.4083,1.0737,-0.33654,0.0005808,-1.7637,0.0046344
1.1524,-1.6327,-0.42625,1.3754,1.0854,-0.32064,0.00030489,-1.8038,0.0038273
1.1682,-1.6235,-0.4105,1.3407,1.0969,-0.30534,1.7234e-05,-1.8433,0.0029152
1.184,-1.6142,-0.39471,1.3043,1.1084,-0.29064,-0.00028181,-1.8822,0.0018942
1.1998,-1.6048,-0.3789,1.2663,1.1198,-0.27651,-0.00059163,-1.9204,0.00076013
1.2156,-1.5953,-0.36306,1.2267,1.131,-0.26293,-0.00091134,-1.9577,-0.00049068
1.2314,-1.5857,-0.34719,1.1854,1.1422,-0.24989,-0.0012398,-1.9941,-0.001862
1.2472,-1.576,-0.33129,1.1425,1.1533,-0.23737,-0.0015757,-2.0296,-0.0033577
1.263,-1.5662,-0.31537,1.0981,1.1643,-0.22534,-0.0019175,-2.0639,-0.0049814
1.2787,-1.5563,-0.29942,1.0521,1.1753,-0.21379,-0.0022632,-2.0971,-0.0067368
1.2945,-1.5464,-0.28344,1.0046,1.1862,-0.20271,-0.002611,-2.1291,-0.0086276
1.3103,-1.5365,-0.26743,0.95566,1.197,-0.19207,-0.0029587,-2.1598,-0.010658
1.3261,-1.5265,-0.25139,0.90533,1.2077,-0.18186,-0.0033039,-2.1891,-0.012831
1.3419,-1.5165,-0.23533,0.85366,1.2184,-0.17206,-0.0036444,-2.2169,-0.015151
1.3577,-1.5064,-0.21924,0.8007,1.2291,-0.16266,-0.0039775,-2.2432,-0.017623
1.3735,-1.4963,-0.20312,0.74654,1.2396,-0.15365,-0.0043008,-2.268,-0.02025
1.3892,-1.4862,-0.18698,0.69122,1.2502,-0.14501,-0.0046116,-2.291,-0.023037
1.405,-1.4761,-0.17081,0.63484,1.2607,-0.13672,-0.0049075,-2.3124,-0.025988
1.4208,-1.466,-0.15462,0.57747,1.2711,-0.12878,-0.0051858,-2.332,-0.029107
1.4366,-1.4558,-0.13841,0.51919,1.2816,-0.12117,-0.0054442,-2.3498,-0.032401
1.4524,-1.4457,-0.12217,0.46009,1.292,-0.11387,-0.0056804,-2.3657,-0.035874
1.4682,-1.4355,-0.10592,0.40025,1.3023,-0.10689,-0.0058922,-2.3797,-0.039532
1.484,-1.4253,-0.089656,0.33977,1.3127,-0.10019,-0.0060777,-2.3918,-0.043379
1.4998,-1.4151,-0.073374,0.27875,1.323,-0.093787,-0.0062351,-2.402,-0.047423
1.5155,-1.4049,-0.057081,0.21728,1.3333,-0.087655,-0.0063628,-2.4101,-0.051669
1.5313,-1.3947,-0.040779,0.15545,1.3436,-0.081788,-0.0064598,-2.4162,-0.056124
1.5471,-1.3845,-0.024469,0.093368,1.3538,-0.076177,-0.0065249,-2.4203,-0.060795
1.5629,-1.3743,-0.008156,0.031136,1.3641,-0.070814,-0.0065577,-2.4223,-0.06569
1.5787,-1.3641,0.0081586,-0.031146,1.3743,-0.065689,-0.0065577,-2.4223,-0.070814
1.5945,-1.3538,0.024472,-0.093378,1.3845,-0.060795,-0.0065249,-2.4203,-0.076178
1.6103,-1.3436,0.040781,-0.15546,1.3947,-0.056124,-0.0064598,-2.4162,-0.081789
1.6261,-1.3333,0.057084,-0.21728,1.4049,-0.051669,-0.0063628,-2.4101,-0.087656
1.6418,-1.323,0.073377,-0.27876,1.4151,-0.047423,-0.0062351,-2.402,-0.093788
1.6576,-1.3127,0.089658,-0.33978,1.4253,-0.043379,-0.0060777,-2.3918,-0.10019
1.6734,-1.3023,0.10593,-0.40026,1.4355,-0.039531,-0.0058922,-2.3797,-0.10689
1.6892,-1.292,0.12218,-0.4601,1.4457,-0.035874,-0.0056804,-2.3657,-0.11387
1.705,-1.2816,0.13841,-0.5192,1.4558,-0.032401,-0.0054442,-2.3498,-0.12117
1.7208,-1.2711,0.15462,-0.57748,1.466,-0.029107,-0.0051858,-2.332,-0.12878
1.7366,-1.2607,0.17081,-0.63485,1.4761,-0.025987,-0.0049074,-2.3124,-0.13672
1.7523,-1.2502,0.18698,-0.69123,1.4862,-0.023036,-0.0046116,-2.291,-0.14501
1.7681,-1.2396,0.20312,-0.74654,1.4963,-0.02025,-0.0043007,-2.268,-0.15365
1.7839,-1.2291,0.21924,-0.80071,1.5064,-0.017623,-0.0039775,-2.2432,-0.16267
1.7997,-1.2184,0.23533,-0.85367,1.5165,-0.015151,-0.0036443,-2.2169,-0.17206
1.8155,-1.2077,0.25139,-0.90534,1.5265,-0.012831,-0.0033039,-2.1891,-0.18186
1.8313,-1.197,0.26743,-0.95567,1.5365,-0.010657,-0.0029586,-2.1598,-0.19207
1.8471,-1.1862,0.28344,-1.0046,1.5464,-0.0086273,-0.0026109,-2.1291,-0.20271
1.8629,-1.1753,0.29942,-1.0521,1.5563,-0.0067365,-0.0022632,-2.0971,-0.21379
1.8786,-1.1643,0.31537,-1.0981,1.5662,-0.0049811,-0.0019174,-2.0639,-0.22534
1.8944,-1.1533,0.3313,-1.1425,1.576,-0.0033575,-0.0015757,-2.0296,-0.23737
1.9102,-1.1422,0.34719,-1.1854,1.5857,-0.0018618,-0.0012398,-1.9941,-0.24989
1.926,-1.131,0.36306,-1.2267,1.5953,-0.00049047,-0.00091129,-1.9577,-0.26294
1.9418,-1.1197,0.3789,-1.2663,1.6048,0.00076032,-0.00059158,-1.9204,-0.27651
1.9576,-1.1084,0.39471,-1.3044,1.6142,0.0018943,-0.00028176,-1.8822,-0.29064
1.9734,-1.0969,0.4105,-1.3407,1.6235,0.0029154,1.728e-05,-1.8433,-0.30535
1.9892,-1.0854,0.42626,-1.3754,1.6327,0.0038274,0.00030493,-1.8038,-0.32064
2.0049,-1.0737,0.44199,-1.4084,1.6417,0.0046345,0.00058084,-1.7637,-0.33655
2.0207,-1.0619,0.45769,-1.4397,1.6505,0.0053407,0.00084492,-1.7231,-0.35308
2.0365,-1.05,0.47336,-1.4693,1.6592,0.0059503,0.0010973,-1.6822,-0.37027
2.0523,-1.038,0.48901,-1.4973,1.6676,0.0064677,0.0013385,-1.6409,-0.38813
2.0681,-1.0259,0.50462,-1.5236,1.6758,0.0068976,0.0015692,-1.5994,-0.40668
2.0839,-1.0136,0.52021,-1.5483,1.6838,0.0072447,0.0017902,-1.5577,-0.42594
2.0997,-1.0013,0.53576,-1.5714,1.6914,0.0075139,0.0020027,-1.516,-0.44593
2.1154,-0.98875,0.55128,-1.5929,1.6988,0.0077102,0.0022079,-1.4743,-0.46667
2.1312,-0.97611,0.56676,-1.6129,1.7059,0.0078391,0.0024074,-1.4327,-0.48816
2.147,-0.96333,0.58221,-1.6313,1.7126,0.0079057,0.0026028,-1.3912,-0.51044
2.1628,-0.95042,0.59762,-1.6483,1.7189,0.0079155,0.0027957,-1.3499,-0.53352
2.1786,-0.93738,0.61298,-1.6638,1.7248,0.0078742,0.0029879,-1.309,-0.55741
2.1944,-0.92419,0.6283,-1.6779,1.7302,0.0077874,0.0031811,-1.2683,-0.58212
2.2102,-0.91087,0.64356,-1.6906,1.7352,0.0076605,0.0033769,-1.2281,-0.60767
2.226,-0.89742,0.65877,-1.702,1.7396,0.0074992,0.003577,-1.1884,-0.63406
2.2417,-0.88383,0.67393,-1.7121,1.7435,0.0073088,0.0037826,-1.1492,-0.6613
2.2575,-0.87011,0.68901,-1.721,1.7468,0.0070947,0.0039951,-1.1105,-0.6894
2.2733,-0.85626,0.70404,-1.7287,1.7495,0.0068617,0.0042152,-1.0725,-0.71836
2.2891,-0.84228,0.71898,-1.7353,1.7515,0.0066146,0.0044435,-1.0351,-0.74818
2.3049,-0.82818,0.73385,-1.7407,1.7527,0.0063578,0.0046802,-0.99844,-0.77886
2.3207,-0.81396,0.74863,-1.7451,1.7533,0.0060953,0.004925,-0.96249,-0.81039
2.3365,-0.79963,0.76333,-1.7486,1.753,0.0058304,0.0051772,-0.92729,-0.84277
2.3522,-0.78518,0.77792,-1.751,1.7519,0.0055664,0.0054355,-0.89287,-0.87597
2.368,-0.77064,0.79242,-1.7526,1.7499,0.0053056,0.0056982,-0.85926,-0.90999
2.3838,-0.75599,0.80681,-1.7532,1.747,0.0050502,0.0059629,-0.82647,-0.9448
2.3996,-0.74125,0.82108,-1.7531,1.7431,0.0048016,0.006227,-0.79452,-0.98038
2.4154,-0.72643,0.83524,-1.7522,1.7381,0.0045608,0.0064872,-0.76341,-1.0167
2.4312,-0.71152,0.84928,-1.7505,1.7321,0.0043283,0.0067397,-0.73316,-1.0537
2.447,-0.69653,0.8632,-1.7482,1.725,0.0041041,0.0069802,-0.70377,-1.0914
2.4628,-0.68148,0.87699,-1.7452,1.7167,0.0038879,0.0072044,-0.67524,-1.1298
2.4785,-0.66636,0.89064,-1.7416,1.7072,0.003679,0.0074073,-0.64757,-1.1687
2.4943,-0.65117,0.90416,-1.7375,1.6965,0.0034763,0.0075838,-0.62075,-1.2082
2.5101,-0.63593,0.91755,-1.7328,1.6844,0.0032785,0.0077286,-0.59479,-1.2482
2.5259,-0.62064,0.9308,-1.7275,1.671,0.0030842,0.0078362,-0.56966,-1.2886
2.5417,-0.6053,0.94392,-1.7219,1.6562,0.0028918,0.0079009,-0.54536,-1.3294
2.5575,-0.58992,0.95689,-1.7158,1.64,0.0026995,0.0079173,-0.52188,-1.3705
2.5733,-0.57449,0.96974,-1.7093,1.6223,0.0025055,0.0078798,-0.4992,-1.4119
2.5891,-0.55903,0.98244,-1.7024,1.6031,0.0023083,0.0077828,-0.47732,-1.4535
2.6048,-0.54352,0.99502,-1.6952,1.5824,0.0021061,0.0076208,-0.4562,-1.4951
2.6206,-0.52799,1.0075,-1.6876,1.5601,0.0018974,0.0073887,-0.43584,-1.5369
2.6364,-0.51242,1.0198,-1.6798,1.5362,0.0016808,0.0070812,-0.41622,-1.5786
2.6522,-0.49682,1.032,-1.6717,1.5107,0.0014551,0.0066933,-0.39732,-1.6202
2.668,-0.48119,1.044,-1.6634,1.4835,0.0012193,0.0062202,-0.37912,-1.6616
2.6838,-0.46553,1.056,-1.6549,1.4547,0.00097255,0.0056572,-0.3616,-1.7027
2.6996,-0.44984,1.0678,-1.6461,1.4242,0.00071433,0.0049999,-0.34473,-1.7435
2.7153,-0.43412,1.0795,-1.6372,1.3921,0.00044434,0.0042438,-0.32852,-1.7838
2.7311,-0.41838,1.0912,-1.6281,1.3582,0.00016254,0.0033847,-0.31292,-1.8237
2.7469,-0.40261,1.1027,-1.6189,1.3227,-0.00013087,0.0024187,-0.29792,-1.8629
2.7627,-0.38681,1.1141,-1.6095,1.2856,-0.0004354,0.0013416,-0.28351,-1.9014
2.7785,-0.37098,1.1254,-1.6001,1.2467,-0.00075029,0.00014966,-0.26966,-1.9391
2.7943,-0.35513,1.1366,-1.5905,1.2063,-0.0010745,-0.001161,-0.25635,-1.976
2.8101,-0.33925,1.1478,-1.5808,1.1642,-0.0014069,-0.002594,-0.24357,-2.012
2.8259,-0.32334,1.1588,-1.5711,1.1205,-0.001746,-0.0041532,-0.23129,-2.0469
2.8416,-0.3074,1.1698,-1.5613,1.0753,-0.0020899,-0.0058422,-0.21951,-2.0807
2.8574,-0.29143,1.1807,-1.5514,1.0285,-0.002437,-0.0076649,-0.20819,-2.1133
2.8732,-0.27544,1.1916,-1.5415,0.98031,-0.002785,-0.0096249,-0.19733,-2.1446
2.889,-0.25941,1.2024,-1.5315,0.93067,-0.0031317,-0.011726,-0.18691,-2.1746
2.9048,-0.24336,1.2131,-1.5215,0.87966,-0.0034749,-0.013972,-0.17691,-2.2032
2.9206,-0.22729,1.2237,-1.5114,0.82734,-0.003812,-0.016368,-0.16731,-2.2303
2.9364,-0.21118,1.2344,-1.5014,0.77377,-0.0041405,-0.018917,-0.15811,-2.2558
2.9522,-0.19505,1.2449,-1.4913,0.71902,-0.0044579,-0.021623,-0.14929,-2.2797
2.9679,-0.1789,1.2554,-1.4812,0.66317,-0.0047615,-0.024491,-0.14082,-2.3019
2.9837,-0.16272,1.2659,-1.471,0.60628,-0.005049,-0.027526,-0.13271,-2.3224
2.9995,-0.14652,1.2764,-1.4609,0.54844,-0.0053176,-0.030732,-0.12493,-2.3411
3.0153,-0.13029,1.2868,-1.4507,0.48974,-0.0055652,-0.034115,-0.11748,-2.358
3.0311,-0.11405,1.2972,-1.4406,0.43026,-0.0057895,-0.037679,-0.11034,-2.373
3.0469,-0.097793,1.3075,-1.4304,0.37009,-0.0059884,-0.041431,-0.1035,-2.386
3.0627,-0.081518,1.3178,-1.4202,0.30933,-0.00616,-0.045376,-0.096956,-2.3971
3.0784,-0.06523,1.3281,-1.41,0.24807,-0.0063027,-0.04952,-0.090687,-2.4063
3.0942,-0.048932,1.3384,-1.3998,0.1864,-0.0064152,-0.05387,-0.084689,-2.4134
3.11,-0.032626,1.3487,-1.3896,0.12444,-0.0064964,-0.058432,-0.078952,-2.4185
3.1258,-0.016314,1.3589,-1.3794,0.06227,-0.0065454,-0.063214,-0.073465,-2.4216
3.1416,-1.684e-16,1.3692,-1.3692,-3.4879e-16,-0.0065618,-0.068222,-0.068222,-2.4226


==> Figs/data/fourier/dd_p3_x_Legendre_c_UniformFull_Adv_GaussianGA_e1.csv <==
Kref,c_r1,c_r2,c_r3,c_r4,c_i1,c_i2,c_i3,c_i4
2.5e-06,-1.435e-05,-1.5208,1.5208,2.5147e-06,-3.326,-0.042302,-0.042304,-0.001477
0.015789,-0.090604,-1.5059,1.5358,0.015882,-3.3243,-0.038502,-0.046359,-0.001472
0.031576,-0.18102,-1.4911,1.5509,0.031762,-3.3193,-0.034946,-0.050681,-0.0014571
0.047363,-0.27111,-1.4764,1.566,0.04764,-3.311,-0.031623,-0.055284,-0.0014323
0.06315,-0.36069,-1.4617,1.5813,0.063517,-3.2994,-0.028521,-0.06018,-0.0013982
0.078937,-0.44959,-1.4471,1.5966,0.079391,-3.2846,-0.025632,-0.065384,-0.001355
0.094724,-0.53767,-1.4326,1.6121,0.095264,-3.2665,-0.022944,-0.070911,-0.0013035
0.11051,-0.62475,-1.4181,1.6277,0.11113,-3.2453,-0.020451,-0.076775,-0.0012442
0.1263,-0.71069,-1.4037,1.6434,0.127,-3.221,-0.018141,-0.082994,-0.0011779
0.14208,-0.79533,-1.3893,1.6592,0.14286,-3.1937,-0.016007,-0.089584,-0.0011054
0.15787,-0.87852,-1.375,1.6752,0.15872,-3.1634,-0.014041,-0.096563,-0.0010279
0.17366,-0.96013,-1.3607,1.6913,0.17458,-3.1303,-0.012235,-0.10395,-0.00094611
0.18945,-1.04,-1.3464,1.7075,0.19043,-3.0944,-0.010581,-0.11177,-0.00086127
0.20523,-1.1181,-1.3321,1.7238,0.20628,-3.0559,-0.0090715,-0.12003,-0.00077446
0.22102,-1.1942,-1.3178,1.7402,0.22212,-3.0148,-0.0077002,-0.12876,-0.0006868
0.23681,-1.2682,-1.3036,1.7568,0.23796,-2.9713,-0.0064598,-0.13799,-0.00059945
0.25259,-1.34,-1.2893,1.7735,0.25379,-2.9255,-0.0053435,-0.14773,-0.00051356
0.26838,-1.4095,-1.2751,1.7903,0.26962,-2.8776,-0.0043449,-0.15802,-0.00043026
0.28417,-1.4767,-1.2608,1.8073,0.28545,-2.8276,-0.0034575,-0.16887,-0.00035065
0.29995,-1.5414,-1.2466,1.8243,0.30128,-2.7757,-0.002675,-0.18031,-0.00027579
0.31574,-1.6036,-1.2323,1.8415,0.3171,-2.7221,-0.0019911,-0.19237,-0.00020667
0.33153,-1.6632,-1.218,1.8587,0.33292,-2.6669,-0.0013998,-0.20509,-0.00014423
0.34731,-1.7202,-1.2037,1.8761,0.34873,-2.6102,-0.0008951,-0.21848,-8.9289e-05
0.3631,-1.7745,-1.1893,1.8935,0.36455,-2.5522,-0.00047103,-0.23259,-4.2605e-05
0.37889,-1.8262,-1.1749,1.911,0.38036,-2.493,-0.00012174,-0.24743,-4.8084e-06
0.39467,-1.875,-1.1605,1.9286,0.39617,-2.4329,0.00015855,-0.26306,2.3586e-05
0.41046,-1.9211,-1.146,1.9462,0.41198,-2.3718,0.00037556,-0.27949,4.2192e-05
0.42625,-1.9645,-1.1315,1.9638,0.4278,-2.3101,0.00053494,-0.29676,5.0757e-05
0.44204,-2.0051,-1.1169,1.9815,0.44361,-2.2478,0.00064226,-0.31491,4.9173e-05
0.45782,-2.043,-1.1023,1.9991,0.45942,-2.1851,0.00070298,-0.33397,3.748e-05
0.47361,-2.0781,-1.0876,2.0167,0.47523,-2.1221,0.00072247,-0.35399,1.5869e-05
0.4894,-2.1106,-1.0729,2.0342,0.49104,-2.0589,0.00070599,-0.37499,-1.5312e-05
0.50518,-2.1403,-1.0581,2.0516,0.50685,-1.9958,0.00065864,-0.39701,-5.5564e-05
0.52097,-2.1675,-1.0432,2.0689,0.52266,-1.9328,0.00058539,-0.42009,-0.00010423
0.53676,-2.1921,-1.0283,2.086,0.53847,-1.8701,0.00049101,-0.44427,-0.00016051
0.55254,-2.2141,-1.0134,2.1029,0.55428,-1.8078,0.00038007,-0.46959,-0.00022346
0.56833,-2.2337,-0.99837,2.1196,0.57009,-1.746,0.0002569,-0.49607,-0.00029198
0.58412,-2.2509,-0.9833,2.136,0.5859,-1.6848,0.00012561,-0.52376,-0.00036486
0.5999,-2.2658,-0.96817,2.152,0.6017,-1.6243,-9.9986e-06,-0.55268,-0.00044079
0.61569,-2.2785,-0.95299,2.1677,0.6175,-1.5646,-0.00014642,-0.58288,-0.00051834
0.63148,-2.2889,-0.93775,2.1829,0.6333,-1.5059,-0.00028046,-0.61437,-0.00059599
0.64726,-2.2973,-0.92246,2.1976,0.6491,-1.4481,-0.00040926,-0.6472,-0.00067218
0.66305,-2.3037,-0.90711,2.2118,0.66488,-1.3914,-0.00053032,-0.68138,-0.0007453
0.67884,-2.3081,-0.89172,2.2253,0.68066,-1.3358,-0.00064151,-0.71695,-0.00081373
0.69463,-2.3107,-0.87629,2.2381,0.69643,-1.2814,-0.00074105,-0.75391,-0.00087586
0.71041,-2.3116,-0.86081,2.2502,0.71219,-1.2283,-0.00082752,-0.7923,-0.00093011
0.7262,-2.3108,-0.84529,2.2615,0.72793,-1.1764,-0.00089989,-0.83211,-0.000975
0.74199,-2.3085,-0.82974,2.2718,0.74366,-1.126,-0.00095747,-0.87337,-0.0010091
0.75777,-2.3047,-0.81415,2.2811,0.75936,-1.0768,-0.00099989,-0.91607,-0.0010312
0.77356,-2.2995,-0.79853,2.2893,0.77505,-1.0291,-0.0010271,-0.96021,-0.0010402
0.78935,-2.293,-0.78288,2.2964,0.79071,-0.98281,-0.0010394,-1.0058,-0.0010351
0.80513,-2.2854,-0.76721,2.3023,0.80635,-0.93795,-0.0010374,-1.0528,-0.0010154
0.82092,-2.2766,-0.75151,2.3068,0.82195,-0.89452,-0.0010217,-1.1012,-0.00098057
0.83671,-2.2667,-0.73579,2.3099,0.83752,-0.85255,-0.00099348,-1.151,-0.00093055
0.85249,-2.2559,-0.72006,2.3114,0.85306,-0.81201,-0.00095381,-1.2022,-0.00086551
0.86828,-2.2443,-0.70431,2.3114,0.86856,-0.77292,-0.00090405,-1.2547,-0.00078597
0.88407,-2.2318,-0.68854,2.3096,0.88402,-0.73525,-0.00084567,-1.3085,-0.00069281
0.89985,-2.2186,-0.67277,2.3061,0.89943,-0.69898,-0.00078019,-1.3634,-0.00058724
0.91564,-2.2048,-0.65699,2.3007,0.91479,-0.66411,-0.00070921,-1.4196,-0.00047087
0.93143,-2.1903,-0.6412,2.2934,0.93011,-0.63061,-0.00063435,-1.4768,-0.00034564
0.94722,-2.1753,-0.6254,2.284,0.94538,-0.59845,-0.00055723,-1.5351,-0.00021389
0.963,-2.1599,-0.6096,2.2724,0.96059,-0.56761,-0.00047944,-1.5944,-7.8282e-05
0.97879,-2.144,-0.59379,2.2587,0.97575,-0.53806,-0.00040252,-1.6545,5.8152e-05
0.99458,-2.1278,-0.57799,2.2426,0.99085,-0.50975,-0.00032794,-1.7153,0.00019206
1.0104,-2.1113,-0.56218,2.2242,1.0059,-0.48267,-0.00025708,-1.7768,0.00031978
1.0262,-2.0945,-0.54637,2.2034,1.0209,-0.45678,-0.0001912,-1.8389,0.00043736
1.0419,-2.0774,-0.53056,2.1801,1.0358,-0.43204,-0.00013146,-1.9015,0.00054057
1.0577,-2.0602,-0.51475,2.1542,1.0507,-0.40841,-7.8881e-05,-1.9643,0.00062497
1.0735,-2.0429,-0.49894,2.1258,1.0655,-0.38586,-3.4332e-05,-2.0274,0.00068587
1.0893,-2.0254,-0.48313,2.0947,1.0802,-0.36436,1.4546e-06,-2.0905,0.00071841
1.1051,-2.0079,-0.46732,2.0609,1.0949,-0.34385,2.7901e-05,-2.1536,0.00071754
1.1209,-1.9903,-0.45151,2.0244,1.1096,-0.32432,4.4584e-05,-2.2165,0.00067809
1.1367,-1.9726,-0.4357,1.9852,1.1242,-0.30572,5.1235e-05,-2.279,0.00059474
1.1524,-1.955,-0.41989,1.9432,1.1387,-0.28801,4.7738e-05,-2.341,0.00046207
1.1682,-1.9374,-0.40408,1.8984,1.1532,-0.27116,3.4127e-05,-2.4024,0.00027456
1.184,-1.9198,-0.38826,1.8509,1.1677,-0.25514,1.0585e-05,-2.4631,2.66e-05
1.1998,-1.9023,-0.37245,1.8007,1.1821,-0.23991,-2.257e-05,-2.5228,-0.00028748
1.2156,-1.8848,-0.35664,1.7477,1.1965,-0.22544,-6.4884e-05,-2.5814,-0.00067345
1.2314,-1.8674,-0.34082,1.6921,1.2108,-0.2117,-0.00011578,-2.6387,-0.0011371
1.2472,-1.8501,-0.325,1.6337,1.2251,-0.19865,-0.00017458,-2.6947,-0.0016844
1.263,-1.8329,-0.30918,1.5728,1.2394,-0.18626,-0.00024047,-2.7492,-0.0023212
1.2787,-1.8158,-0.29336,1.5093,1.2537,-0.17451,-0.00031258,-2.8019,-0.0030537
1.2945,-1.7988,-0.27754,1.4434,1.268,-0.16337,-0.00038995,-2.8529,-0.0038879
1.3103,-1.7819,-0.26171,1.375,1.2822,-0.1528,-0.00047154,-2.9018,-0.0048302
1.3261,-1.7651,-0.24587,1.3043,1.2965,-0.14279,-0.00055628,-2.9487,-0.0058868
1.3419,-1.7485,-0.23004,1.2314,1.3107,-0.13331,-0.00064304,-2.9934,-0.0070643
1.3577,-1.732,-0.21419,1.1563,1.325,-0.12433,-0.00073068,-3.0357,-0.0083693
1.3735,-1.7156,-0.19835,1.0793,1.3392,-0.11584,-0.00081806,-3.0755,-0.0098087
1.3892,-1.6993,-0.1825,1.0003,1.3535,-0.1078,-0.00090403,-3.1127,-0.011389
1.405,-1.6832,-0.16665,0.91951,1.3678,-0.1002,-0.00098745,-3.1472,-0.013119
1.4208,-1.6672,-0.15079,0.83709,1.3821,-0.093022,-0.0010672,-3.1789,-0.015004
1.4366,-1.6513,-0.13493,0.75316,1.3965,-0.08624,-0.0011424,-3.2077,-0.017053
1.4524,-1.6355,-0.11906,0.66785,1.4109,-0.079838,-0.0012118,-3.2335,-0.019274
1.4682,-1.6199,-0.1032,0.58132,1.4254,-0.073798,-0.0012748,-3.2563,-0.021675
1.484,-1.6044,-0.087324,0.49372,1.4399,-0.068105,-0.0013303,-3.276,-0.024264
1.4998,-1.5889,-0.07145,0.40521,1.4544,-0.062742,-0.0013777,-3.2924,-0.027051
1.5155,-1.5736,-0.055575,0.31595,1.4691,-0.057694,-0.0014164,-3.3056,-0.030046
1.5313,-1.5584,-0.039697,0.2261,1.4838,-0.052946,-0.0014459,-3.3156,-0.033257
1.5471,-1.5433,-0.023818,0.13582,1.4985,-0.048485,-0.0014658,-3.3223,-0.036695
1.5629,-1.5283,-0.0079387,0.045298,1.5134,-0.044298,-0.0014758,-3.3256,-0.040372
1.5787,-1.5134,0.0079412,-0.045313,1.5283,-0.040372,-0.0014758,-3.3256,-0.044298
1.5945,-1.4985,0.023821,-0.13584,1.5433,-0.036695,-0.0014658,-3.3223,-0.048485
1.6103,-1.4838,0.0397,-0.22611,1.5584,-0.033256,-0.0014459,-3.3156,-0.052947
1.6261,-1.4691,0.055577,-0.31596,1.5736,-0.030045,-0.0014164,-3.3056,-0.057694
1.6418,-1.4544,0.071453,-0.40523,1.5889,-0.027051,-0.0013777,-3.2924,-0.062743
1.6576,-1.4399,0.087327,-0.49374,1.6044,-0.024264,-0.0013303,-3.2759,-0.068106
1.6734,-1.4254,0.1032,-0.58134,1.6199,-0.021674,-0.0012747,-3.2563,-0.073799
1.6892,-1.4109,0.11907,-0.66787,1.6355,-0.019273,-0.0012118,-3.2335,-0.079839
1.705,-1.3965,0.13493,-0.75317,1.6513,-0.017053,-0.0011424,-3.2077,-0.086241
1.7208,-1.3821,0.15079,-0.83711,1.6672,-0.015004,-0.0010672,-3.1789,-0.093023
1.7366,-1.3678,0.16665,-0.91953,1.6832,-0.013118,-0.00098744,-3.1472,-0.1002
1.7523,-1.3535,0.1825,-1.0003,1.6993,-0.011389,-0.00090401,-3.1127,-0.1078
1.7681,-1.3392,0.19835,-1.0793,1.7156,-0.0098085,-0.00081805,-3.0755,-0.11584
1.7839,-1.325,0.2142,-1.1564,1.732,-0.0083691,-0.00073067,-3.0357,-0.12434
1.7997,-1.3107,0.23004,-1.2314,1.7485,-0.0070641,-0.00064302,-2.9934,-0.13331
1.8155,-1.2965,0.24587,-1.3043,1.7651,-0.0058866,-0.00055626,-2.9487,-0.14279
1.8313,-1.2822,0.26171,-1.375,1.7819,-0.00483,-0.00047153,-2.9018,-0.1528
1.8471,-1.268,0.27754,-1.4434,1.7988,-0.0038878,-0.00038994,-2.8529,-0.16337
1.8629,-1.2537,0.29336,-1.5094,1.8158,-0.0030536,-0.00031257,-2.8019,-0.17451
1.8786,-1.2394,0.30919,-1.5728,1.8329,-0.0023211,-0.00024046,-2.7491,-0.18626
1.8944,-1.2251,0.32501,-1.6337,1.8501,-0.0016843,-0.00017457,-2.6947,-0.19865
1.9102,-1.2108,0.34083,-1.6921,1.8674,-0.001137,-0.00011577,-2.6387,-0.2117
1.926,-1.1965,0.35664,-1.7477,1.8848,-0.00067338,-6.4877e-05,-2.5814,-0.22544
1.9418,-1.1821,0.37245,-1.8007,1.9023,-0.00028743,-2.2564e-05,-2.5227,-0.23991
1.9576,-1.1677,0.38827,-1.8509,1.9198,2.6644e-05,1.0589e-05,-2.4631,-0.25514
1.9734,-1.1532,0.40408,-1.8984,1.9374,0.00027459,3.413e-05,-2.4024,-0.27117
1.9892,-1.1387,0.41989,-1.9432,1.955,0.00046209,4.7739e-05,-2.341,-0.28801
2.0049,-1.1242,0.4357,-1.9852,1.9726,0.00059476,5.1235e-05,-2.279,-0.30572
2.0207,-1.1096,0.45151,-2.0244,1.9903,0.0006781,4.4582e-05,-2.2165,-0.32432
2.0365,-1.0949,0.46732,-2.0609,2.0079,0.00071754,2.7898e-05,-2.1536,-0.34386
2.0523,-1.0802,0.48313,-2.0947,2.0254,0.0007184,1.4497e-06,-2.0905,-0.36436
2.0681,-1.0655,0.49894,-2.1258,2.0429,0.00068586,-3.4338e-05,-2.0274,-0.38587
2.0839,-1.0507,0.51475,-2.1543,2.0602,0.00062496,-7.8889e-05,-1.9643,-0.40841
2.0997,-1.0358,0.53056,-2.1801,2.0774,0.00054056,-0.00013147,-1.9015,-0.43204
2.1154,-1.0209,0.54637,-2.2034,2.0945,0.00043734,-0.00019121,-1.8389,-0.45678
2.1312,-1.0059,0.56218,-2.2242,2.1113,0.00031976,-0.00025709,-1.7768,-0.48268
2.147,-0.99085,0.57799,-2.2426,2.1278,0.00019204,-0.00032795,-1.7153,-0.50976
2.1628,-0.97575,0.5938,-2.2587,2.144,5.8131e-05,-0.00040253,-1.6544,-0.53806
2.1786,-0.96059,0.6096,-2.2724,2.1599,-7.8304e-05,-0.00047945,-1.5944,-0.56762
2.1944,-0.94537,0.6254,-2.284,2.1753,-0.00021391,-0.00055724,-1.5351,-0.59846
2.2102,-0.93011,0.6412,-2.2934,2.1903,-0.00034567,-0.00063436,-1.4768,-0.63062
2.226,-0.91479,0.65699,-2.3007,2.2048,-0.00047089,-0.00070922,-1.4196,-0.66412
2.2417,-0.89943,0.67277,-2.3061,2.2186,-0.00058726,-0.0007802,-1.3634,-0.69899
2.2575,-0.88401,0.68855,-2.3096,2.2318,-0.00069282,-0.00084568,-1.3084,-0.73525
2.2733,-0.86856,0.70431,-2.3114,2.2443,-0.00078598,-0.00090406,-1.2547,-0.77292
2.2891,-0.85306,0.72006,-2.3114,2.2559,-0.00086552,-0.00095381,-1.2022,-0.81202
2.3049,-0.83752,0.73579,-2.3099,2.2667,-0.00093056,-0.00099348,-1.151,-0.85255
2.3207,-0.82195,0.75151,-2.3068,2.2766,-0.00098058,-0.0010217,-1.1012,-0.89453
2.3365,-0.80634,0.76721,-2.3023,2.2854,-0.0010154,-0.0010374,-1.0528,-0.93795
2.3522,-0.79071,0.78288,-2.2964,2.293,-0.0010351,-0.0010394,-1.0058,-0.98282
2.368,-0.77505,0.79853,-2.2893,2.2995,-0.0010402,-0.0010271,-0.9602,-1.0291
2.3838,-0.75936,0.81415,-2.2811,2.3047,-0.0010312,-0.00099989,-0.91606,-1.0768
2.3996,-0.74365,0.82974,-2.2718,2.3085,-0.0010091,-0.00095746,-0.87336,-1.126
2.4154,-0.72793,0.8453,-2.2615,2.3108,-0.00097499,-0.00089988,-0.8321,-1.1765
2.4312,-0.71219,0.86081,-2.2502,2.3116,-0.00093011,-0.00082751,-0.79229,-1.2283
2.447,-0.69643,0.87629,-2.2381,2.3107,-0.00087585,-0.00074103,-0.75391,-1.2814
2.4628,-0.68066,0.89173,-2.2253,2.3081,-0.00081372,-0.00064149,-0.71694,-1.3358
2.4785,-0.66488,0.90712,-2.2118,2.3037,-0.00074529,-0.0005303,-0.68138,-1.3914
2.4943,-0.64909,0.92246,-2.1976,2.2973,-0.00067217,-0.00040924,-0.6472,-1.4481
2.5101,-0.6333,0.93775,-2.1829,2.2889,-0.00059597,-0.00028043,-0.61437,-1.5059
2.5259,-0.6175,0.95299,-2.1677,2.2785,-0.00051832,-0.0001464,-0.58287,-1.5646
2.5417,-0.6017,0.96817,-2.152,2.2658,-0.00044078,-9.9769e-06,-0.55268,-1.6243
2.5575,-0.58589,0.9833,-2.136,2.2509,-0.00036485,0.00012563,-0.52375,-1.6848
2.5733,-0.57008,0.99838,-2.1196,2.2337,-0.00029197,0.00025692,-0.49607,-1.746
2.5891,-0.55428,1.0134,-2.1029,2.2141,-0.00022344,0.00038008,-0.46958,-1.8078
2.6048,-0.53846,1.0284,-2.086,2.1921,-0.0001605,0.00049102,-0.44427,-1.8701
2.6206,-0.52265,1.0432,-2.0689,2.1675,-0.00010422,0.0005854,-0.42009,-1.9329
2.6364,-0.50684,1.0581,-2.0516,2.1403,-5.5557e-05,0.00065865,-0.39701,-1.9958
2.6522,-0.49103,1.0729,-2.0342,2.1106,-1.5307e-05,0.00070599,-0.37498,-2.059
2.668,-0.47522,1.0876,-2.0167,2.0781,1.5873e-05,0.00072247,-0.35398,-2.1221
2.6838,-0.45941,1.1023,-1.9991,2.043,3.7482e-05,0.00070297,-0.33397,-2.1851
2.6996,-0.4436,1.1169,-1.9815,2.0051,4.9174e-05,0.00064225,-0.31491,-2.2478
2.7153,-0.42779,1.1315,-1.9638,1.9645,5.0756e-05,0.00053492,-0.29675,-2.3101
2.7311,-0.41198,1.146,-1.9462,1.9211,4.219e-05,0.00037553,-0.27948,-2.3718
2.7469,-0.39617,1.1605,-1.9286,1.875,2.3583e-05,0.00015851,-0.26305,-2.4329
2.7627,-0.38036,1.1749,-1.911,1.8261,-4.8136e-06,-0.00012179,-0.24743,-2.493
2.7785,-0.36455,1.1893,-1.8935,1.7745,-4.2612e-05,-0.00047109,-0.23259,-2.5522
2.7943,-0.34873,1.2037,-1.8761,1.7202,-8.9297e-05,-0.00089517,-0.21848,-2.6102
2.8101,-0.33292,1.218,-1.8587,1.6632,-0.00014424,-0.0013999,-0.20509,-2.6669
2.8259,-0.3171,1.2323,-1.8415,1.6036,-0.00020668,-0.0019912,-0.19237,-2.7221
2.8416,-0.30127,1.2466,-1.8243,1.5414,-0.0002758,-0.0026751,-0.18031,-2.7758
2.8574,-0.28545,1.2608,-1.8073,1.4767,-0.00035066,-0.0034576,-0.16886,-2.8276
2.8732,-0.26962,1.2751,-1.7903,1.4095,-0.00043028,-0.0043451,-0.15801,-2.8776
2.889,-0.25379,1.2893,-1.7735,1.34,-0.00051358,-0.0053437,-0.14773,-2.9256
2.9048,-0.23796,1.3036,-1.7568,1.2681,-0.00059947,-0.0064599,-0.13799,-2.9713
2.9206,-0.22212,1.3178,-1.7402,1.1941,-0.00068682,-0.0077004,-0.12876,-3.0148
2.9364,-0.20627,1.3321,-1.7238,1.1181,-0.00077447,-0.0090717,-0.12003,-3.0559
2.9522,-0.19043,1.3464,-1.7075,1.04,-0.00086129,-0.010581,-0.11176,-3.0944
2.9679,-0.17457,1.3607,-1.6913,0.96012,-0.00094612,-0.012235,-0.10395,-3.1303
2.9837,-0.15872,1.375,-1.6752,0.87851,-0.0010279,-0.014041,-0.096562,-3.1634
2.9995,-0.14286,1.3893,-1.6592,0.79531,-0.0011055,-0.016007,-0.089583,-3.1937
3.0153,-0.127,1.4037,-1.6434,0.71068,-0.0011779,-0.018141,-0.082993,-3.221
3.0311,-0.11113,1.4181,-1.6277,0.62474,-0.0012442,-0.020451,-0.076774,-3.2453
3.0469,-0.095261,1.4326,-1.6121,0.53766,-0.0013035,-0.022945,-0.07091,-3.2665
3.0627,-0.079389,1.4472,-1.5966,0.44958,-0.0013551,-0.025632,-0.065384,-3.2846
3.0784,-0.063514,1.4617,-1.5813,0.36067,-0.0013982,-0.028522,-0.06018,-3.2994
3.0942,-0.047637,1.4764,-1.566,0.27109,-0.0014323,-0.031623,-0.055283,-3.311
3.11,-0.031759,1.4911,-1.5509,0.18101,-0.0014571,-0.034947,-0.050681,-3.3193
3.1258,-0.01588,1.5059,-1.5358,0.09059,-0.001472,-0.038503,-0.046358,-3.3243
3.1416,-1.3057e-16,1.5208,-1.5208,1.0464e-15,-0.001477,-0.042303,-0.042303,-3.326


==> Figs/data/fourier/dd_p3_x_Legendre_c_UniformLess_Adv_GaussianGA_e0.01.csv <==
Kref,c_r1,c_r2,c_r3,c_r4,c_i1,c_i2,c_i3,c_i4
2.5e-06,-1.9136e-05,1.6521,-1.6521,2.5e-06,-4.789,-0.10538,-0.10537,-3.4198e-16
0.015789,-0.12082,1.6732,-1.6312,0.015789,-4.7867,-0.11215,-0.098952,1.5205e-16
0.031576,-0.24138,1.6945,-1.6106,0.031576,-4.7796,-0.1193,-0.092869,-6.1469e-15
0.047363,-0.36147,1.7161,-1.5903,0.047363,-4.7679,-0.12684,-0.087108,-2.2067e-13
0.06315,-0.48085,1.7379,-1.5702,0.06315,-4.7516,-0.13479,-0.081654,-2.5074e-12
0.078937,-0.59928,1.7601,-1.5502,0.078937,-4.7307,-0.14317,-0.076492,-1.5801e-11
0.094724,-0.71654,1.7825,-1.5305,0.094724,-4.7052,-0.15201,-0.071608,-6.9914e-11
0.11051,-0.8324,1.8051,-1.511,0.11051,-4.6754,-0.16132,-0.066988,-2.4384e-10
0.1263,-0.94665,1.8281,-1.4917,0.1263,-4.6411,-0.17113,-0.062621,-7.1623e-10
0.14208,-1.0591,1.8514,-1.4726,0.14208,-4.6026,-0.18147,-0.058494,-1.8473e-09
0.15787,-1.1694,1.8749,-1.4537,0.15787,-4.56,-0.19235,-0.054595,-4.3025e-09
0.17366,-1.2776,1.8988,-1.4349,0.17366,-4.5133,-0.20382,-0.050915,-9.23e-09
0.18945,-1.3833,1.9229,-1.4164,0.18945,-4.4628,-0.21589,-0.047442,-1.8504e-08
0.20523,-1.4864,1.9474,-1.3979,0.20523,-4.4086,-0.22859,-0.044166,-3.5048e-08
0.22102,-1.5868,1.9721,-1.3797,0.22102,-4.3508,-0.24196,-0.041078,-6.3251e-08
0.23681,-1.6842,1.9972,-1.3616,0.23681,-4.2895,-0.25603,-0.038169,-1.095e-07
0.25259,-1.7785,2.0225,-1.3436,0.25259,-4.2251,-0.27083,-0.035431,-1.828e-07
0.26838,-1.8697,2.0482,-1.3258,0.26838,-4.1576,-0.2864,-0.032855,-2.9561e-07
0.28417,-1.9574,2.0741,-1.3081,0.28417,-4.0872,-0.30278,-0.030433,-4.6473e-07
0.29995,-2.0417,2.1004,-1.2905,0.29995,-4.0142,-0.31999,-0.028158,-7.1241e-07
0.31574,-2.1225,2.1269,-1.2731,0.31574,-3.9387,-0.33809,-0.026023,-1.0676e-06
0.33153,-2.1996,2.1536,-1.2557,0.33153,-3.8609,-0.35711,-0.024021,-1.5676e-06
0.34731,-2.273,2.1807,-1.2385,0.34731,-3.7811,-0.37709,-0.022144,-2.2593e-06
0.3631,-2.3427,2.208,-1.2214,0.3631,-3.6994,-0.39808,-0.020388,-3.2016e-06
0.37889,-2.4085,2.2355,-1.2043,0.37889,-3.6162,-0.42012,-0.018745,-4.4669e-06
0.39467,-2.4704,2.2632,-1.1874,0.39468,-3.5314,-0.44325,-0.017211,-6.1438e-06
0.41046,-2.5285,2.2911,-1.1706,0.41046,-3.4455,-0.46753,-0.015779,-8.3395e-06
0.42625,-2.5826,2.3192,-1.1538,0.42625,-3.3586,-0.493,-0.014445,-1.1182e-05
0.44204,-2.6329,2.3474,-1.1371,0.44204,-3.2708,-0.51971,-0.013203,-1.4825e-05
0.45782,-2.6793,2.3758,-1.1205,0.45783,-3.1825,-0.5477,-0.012047,-1.9447e-05
0.47361,-2.7219,2.4042,-1.1039,0.47362,-3.0938,-0.57704,-0.010975,-2.526e-05
0.4894,-2.7607,2.4326,-1.0875,0.4894,-3.0048,-0.60776,-0.0099806,-3.2507e-05
0.50518,-2.7957,2.4611,-1.071,0.50519,-2.9159,-0.63993,-0.0090599,-4.147e-05
0.52097,-2.827,2.4895,-1.0547,0.52098,-2.8271,-0.67358,-0.0082087,-5.2475e-05
0.53676,-2.8547,2.5178,-1.0383,0.53678,-2.7387,-0.70877,-0.0074232,-6.5889e-05
0.55254,-2.8788,2.5459,-1.0221,0.55257,-2.6508,-0.74555,-0.0066993,-8.2131e-05
0.56833,-2.8995,2.5738,-1.0059,0.56836,-2.5636,-0.78396,-0.0060335,-0.00010167
0.58412,-2.9169,2.6015,-0.98968,0.58416,-2.4772,-0.82407,-0.0054221,-0.00012505
0.5999,-2.931,2.6288,-0.97354,0.59995,-2.3918,-0.8659,-0.0048619,-0.00015284
0.61569,-2.9419,2.6557,-0.95743,0.61575,-2.3075,-0.9095,-0.0043495,-0.00018571
0.63148,-2.9499,2.6822,-0.94136,0.63155,-2.2244,-0.95492,-0.0038817,-0.00022439
0.64726,-2.9549,2.708,-0.92531,0.64736,-2.1427,-1.0022,-0.0034557,-0.00026967
0.66305,-2.9571,2.7332,-0.9093,0.66317,-2.0625,-1.0513,-0.0030686,-0.00032244
0.67884,-2.9567,2.7576,-0.89331,0.67898,-1.9838,-1.1024,-0.0027176,-0.00038365
0.69463,-2.9538,2.7812,-0.87734,0.6948,-1.9067,-1.1554,-0.0024001,-0.00045435
0.71041,-2.9485,2.8038,-0.86139,0.71062,-1.8314,-1.2104,-0.0021136,-0.00053569
0.7262,-2.9409,2.8253,-0.84546,0.72645,-1.7578,-1.2674,-0.0018558,-0.00062887
0.74199,-2.9312,2.8457,-0.82955,0.74228,-1.6861,-1.3264,-0.0016245,-0.00073524
0.75777,-2.9195,2.8647,-0.81366,0.75813,-1.6163,-1.3873,-0.0014175,-0.0008562
0.77356,-2.9059,2.8824,-0.79778,0.77398,-1.5484,-1.4503,-0.0012327,-0.00099329
0.78935,-2.8906,2.8985,-0.78191,0.78985,-1.4825,-1.5152,-0.0010684,-0.0011481
0.80513,-2.8737,2.9129,-0.76605,0.80572,-1.4185,-1.5822,-0.0009226,-0.0013225
0.82092,-2.8554,2.9256,-0.7502,0.82161,-1.3566,-1.651,-0.00079377,-0.0015181
0.83671,-2.8356,2.9363,-0.73436,0.83751,-1.2966,-1.7218,-0.0006803,-0.0017371
0.85249,-2.8147,2.9449,-0.71853,0.85343,-1.2387,-1.7944,-0.00058069,-0.0019814
0.86828,-2.7926,2.9514,-0.7027,0.86937,-1.1827,-1.8689,-0.0004936,-0.0022532
0.88407,-2.7695,2.9556,-0.68688,0.88532,-1.1287,-1.9451,-0.00041773,-0.0025549
0.89985,-2.7455,2.9572,-0.67107,0.9013,-1.0766,-2.0229,-0.00035191,-0.0028888
0.91564,-2.7207,2.9563,-0.65526,0.91731,-1.0265,-2.1024,-0.00029505,-0.0032576
0.93143,-2.6952,2.9527,-0.63945,0.93333,-0.97831,-2.1834,-0.00024614,-0.0036638
0.94722,-2.669,2.9463,-0.62365,0.94939,-0.93197,-2.2658,-0.00020427,-0.0041103
0.963,-2.6423,2.9368,-0.60785,0.96548,-0.88746,-2.3495,-0.00016859,-0.0046
0.97879,-2.6152,2.9243,-0.59205,0.98161,-0.84475,-2.4344,-0.00013834,-0.005136
0.99458,-2.5877,2.9086,-0.57625,0.99777,-0.80379,-2.5203,-0.00011284,-0.0057214
1.0104,-2.5599,2.8896,-0.56046,1.014,-0.76454,-2.6071,-9.1454e-05,-0.0063595
1.0262,-2.5318,2.8672,-0.54467,1.0302,-0.72695,-2.6947,-7.3625e-05,-0.0070539
1.0419,-2.5036,2.8413,-0.52888,1.0465,-0.69097,-2.7829,-5.8853e-05,-0.0078082
1.0577,-2.4753,2.8118,-0.51309,1.0628,-0.65655,-2.8715,-4.6693e-05,-0.0086261
1.0735,-2.4468,2.7786,-0.4973,1.0792,-0.62365,-2.9604,-3.6753e-05,-0.0095115
1.0893,-2.4184,2.7417,-0.48151,1.0957,-0.59222,-3.0493,-2.8685e-05,-0.010469
1.1051,-2.3899,2.7011,-0.46572,1.1122,-0.5622,-3.1382,-2.2189e-05,-0.011501
1.1209,-2.3616,2.6566,-0.44993,1.1288,-0.53354,-3.2267,-1.7e-05,-0.012615
1.1367,-2.3333,2.6083,-0.43414,1.1454,-0.50619,-3.3148,-1.2892e-05,-0.013813
1.1524,-2.3051,2.556,-0.41835,1.1622,-0.48011,-3.4022,-9.6704e-06,-0.015101
1.1682,-2.2771,2.4999,-0.40257,1.179,-0.45524,-3.4886,-7.1688e-06,-0.016483
1.184,-2.2493,2.4399,-0.38678,1.1959,-0.43154,-3.574,-5.2473e-06,-0.017965
1.1998,-2.2217,2.376,-0.37099,1.2129,-0.40896,-3.658,-3.7884e-06,-0.019553
1.2156,-2.1943,2.3083,-0.3552,1.2299,-0.38745,-3.7405,-2.6948e-06,-0.021252
1.2314,-2.1671,2.2368,-0.33942,1.2471,-0.36697,-3.8213,-1.886e-06,-0.023068
1.2472,-2.1402,2.1615,-0.32363,1.2644,-0.34748,-3.9001,-1.2967e-06,-0.025006
1.263,-2.1136,2.0826,-0.30784,1.2818,-0.32892,-3.9767,-8.7438e-07,-0.027074
1.2787,-2.0872,2,-0.29206,1.2993,-0.31127,-4.051,-5.7705e-07,-0.029279
1.2945,-2.0611,1.9139,-0.27627,1.3169,-0.29448,-4.1227,-3.7184e-07,-0.031626
1.3103,-2.0353,1.8245,-0.26048,1.3347,-0.27852,-4.1917,-2.3331e-07,-0.034124
1.3261,-2.0098,1.7317,-0.2447,1.3526,-0.26334,-4.2577,-1.4206e-07,-0.03678
1.3419,-1.9846,1.6358,-0.22891,1.3706,-0.2489,-4.3206,-8.3614e-08,-0.039603
1.3577,-1.9597,1.5369,-0.21312,1.3888,-0.23519,-4.3801,-4.734e-08,-0.0426
1.3735,-1.9351,1.4352,-0.19733,1.4071,-0.22215,-4.4362,-2.5629e-08,-0.04578
1.3892,-1.9108,1.3307,-0.18155,1.4256,-0.20977,-4.4886,-1.3168e-08,-0.049154
1.405,-1.8868,1.2238,-0.16576,1.4443,-0.19801,-4.5372,-6.3593e-09,-0.052729
1.4208,-1.8631,1.1145,-0.14997,1.4631,-0.18684,-4.5818,-2.8509e-09,-0.056518
1.4366,-1.8397,1.0031,-0.13419,1.4822,-0.17623,-4.6224,-1.1665e-09,-0.060529
1.4524,-1.8166,0.88971,-0.1184,1.5014,-0.16616,-4.6588,-4.2558e-10,-0.064775
1.4682,-1.7938,0.77463,-0.10261,1.5208,-0.1566,-4.6909,-1.3381e-10,-0.069267
1.484,-1.7712,0.65804,-0.086827,1.5404,-0.14753,-4.7185,-3.4422e-11,-0.074017
1.4998,-1.749,0.54017,-0.07104,1.5602,-0.13893,-4.7417,-6.6455e-12,-0.079039
1.5155,-1.727,0.42124,-0.055253,1.5802,-0.13076,-4.7603,-8.1988e-13,-0.084345
1.5313,-1.7052,0.30147,-0.039466,1.6004,-0.12302,-4.7744,-4.5133e-14,-0.089951
1.5471,-1.6838,0.18112,-0.023679,1.6209,-0.11568,-4.7837,-2.1202e-16,-0.095871
1.5629,-1.6626,0.060406,-0.0078922,1.6416,-0.10872,-4.7884,-3.3559e-16,-0.10212
1.5787,-1.6416,-0.060425,0.0078947,1.6626,-0.10212,-4.7884,-2.4396e-17,-0.10872
1.5945,-1.6209,-0.18114,0.023682,1.6838,-0.09587,-4.7837,-3.0077e-16,-0.11568
1.6103,-1.6004,-0.30149,0.039468,1.7053,-0.08995,-4.7744,-4.4428e-14,-0.12302
1.6261,-1.5802,-0.42125,0.055255,1.727,-0.084344,-4.7603,-8.1995e-13,-0.13076
1.6418,-1.5602,-0.54019,0.071042,1.749,-0.079038,-4.7417,-6.6473e-12,-0.13893
1.6576,-1.5404,-0.65806,0.086829,1.7712,-0.074016,-4.7185,-3.4429e-11,-0.14753
1.6734,-1.5208,-0.77465,0.10262,1.7938,-0.069266,-4.6908,-1.3384e-10,-0.1566
1.6892,-1.5014,-0.88973,0.1184,1.8166,-0.064774,-4.6588,-4.2565e-10,-0.16616
1.705,-1.4822,-1.0031,0.13419,1.8397,-0.060528,-4.6224,-1.1667e-09,-0.17623
1.7208,-1.4631,-1.1145,0.14998,1.8631,-0.056517,-4.5818,-2.8513e-09,-0.18684
1.7366,-1.4443,-1.2238,0.16576,1.8868,-0.052729,-4.5372,-6.3601e-09,-0.19801
1.7523,-1.4256,-1.3308,0.18155,1.9108,-0.049153,-4.4886,-1.3169e-08,-0.20977
1.7681,-1.4071,-1.4352,0.19734,1.9351,-0.04578,-4.4362,-2.5631e-08,-0.22216
1.7839,-1.3888,-1.537,0.21312,1.9597,-0.042599,-4.3801,-4.7345e-08,-0.23519
1.7997,-1.3706,-1.6359,0.22891,1.9846,-0.039602,-4.3206,-8.3621e-08,-0.24891
1.8155,-1.3526,-1.7318,0.2447,2.0098,-0.03678,-4.2577,-1.4207e-07,-0.26334
1.8313,-1.3347,-1.8245,0.26048,2.0353,-0.034124,-4.1917,-2.3332e-07,-0.27852
1.8471,-1.3169,-1.914,0.27627,2.0611,-0.031626,-4.1227,-3.7187e-07,-0.29449
1.8629,-1.2993,-2,0.29206,2.0872,-0.029278,-4.051,-5.7709e-07,-0.31128
1.8786,-1.2818,-2.0826,0.30785,2.1136,-0.027074,-3.9767,-8.7444e-07,-0.32893
1.8944,-1.2644,-2.1615,0.32363,2.1402,-0.025006,-3.9001,-1.2968e-06,-0.34748
1.9102,-1.2471,-2.2368,0.33942,2.1671,-0.023067,-3.8213,-1.8861e-06,-0.36697
1.926,-1.2299,-2.3083,0.35521,2.1943,-0.021252,-3.7405,-2.6949e-06,-0.38745
1.9418,-1.2129,-2.376,0.37099,2.2217,-0.019553,-3.658,-3.7886e-06,-0.40896
1.9576,-1.1959,-2.4399,0.38678,2.2493,-0.017965,-3.574,-5.2475e-06,-0.43154
1.9734,-1.179,-2.4999,0.40257,2.2771,-0.016483,-3.4886,-7.1691e-06,-0.45524
1.9892,-1.1622,-2.556,0.41836,2.3051,-0.0151,-3.4021,-9.6708e-06,-0.48011
2.0049,-1.1454,-2.6083,0.43414,2.3333,-0.013813,-3.3148,-1.2893e-05,-0.50619
2.0207,-1.1288,-2.6566,0.44993,2.3616,-0.012614,-3.2267,-1.7001e-05,-0.53354
2.0365,-1.1122,-2.7011,0.46572,2.3899,-0.011501,-3.1382,-2.219e-05,-0.5622
2.0523,-1.0957,-2.7417,0.48151,2.4184,-0.010468,-3.0493,-2.8686e-05,-0.59222
2.0681,-1.0792,-2.7786,0.4973,2.4468,-0.0095113,-2.9603,-3.6754e-05,-0.62366
2.0839,-1.0628,-2.8118,0.51309,2.4753,-0.0086259,-2.8715,-4.6695e-05,-0.65656
2.0997,-1.0465,-2.8413,0.52888,2.5036,-0.0078081,-2.7829,-5.8855e-05,-0.69098
2.1154,-1.0302,-2.8672,0.54467,2.5318,-0.0070538,-2.6947,-7.3627e-05,-0.72695
2.1312,-1.014,-2.8896,0.56046,2.5599,-0.0063594,-2.6071,-9.1457e-05,-0.76455
2.147,-0.99776,-2.9086,0.57626,2.5877,-0.0057213,-2.5203,-0.00011284,-0.8038
2.1628,-0.9816,-2.9243,0.59205,2.6152,-0.0051359,-2.4344,-0.00013835,-0.84476
2.1786,-0.96548,-2.9368,0.60785,2.6423,-0.0045999,-2.3495,-0.00016859,-0.88747
2.1944,-0.94939,-2.9463,0.62365,2.669,-0.0041102,-2.2658,-0.00020427,-0.93198
2.2102,-0.93333,-2.9527,0.63945,2.6952,-0.0036637,-2.1834,-0.00024615,-0.97832
2.226,-0.9173,-2.9563,0.65526,2.7207,-0.0032575,-2.1024,-0.00029505,-1.0265
2.2417,-0.9013,-2.9572,0.67107,2.7455,-0.0028888,-2.0229,-0.00035192,-1.0766
2.2575,-0.88532,-2.9556,0.68689,2.7695,-0.0025548,-1.945,-0.00041774,-1.1287
2.2733,-0.86936,-2.9514,0.70271,2.7926,-0.0022532,-1.8688,-0.00049361,-1.1827
2.2891,-0.85343,-2.9449,0.71853,2.8147,-0.0019813,-1.7944,-0.00058071,-1.2387
2.3049,-0.83751,-2.9363,0.73436,2.8356,-0.001737,-1.7218,-0.00068031,-1.2966
2.3207,-0.82161,-2.9256,0.7502,2.8554,-0.0015181,-1.651,-0.00079379,-1.3566
2.3365,-0.80572,-2.9129,0.76605,2.8737,-0.0013224,-1.5821,-0.00092262,-1.4186
2.3522,-0.78984,-2.8985,0.78191,2.8906,-0.0011481,-1.5152,-0.0010684,-1.4825
2.368,-0.77398,-2.8824,0.79778,2.9059,-0.00099327,-1.4503,-0.0012327,-1.5484
2.3838,-0.75813,-2.8647,0.81366,2.9195,-0.00085618,-1.3873,-0.0014175,-1.6163
2.3996,-0.74228,-2.8457,0.82956,2.9312,-0.00073522,-1.3264,-0.0016245,-1.6862
2.4154,-0.72645,-2.8253,0.84547,2.9409,-0.00062886,-1.2674,-0.0018559,-1.7579
2.4312,-0.71062,-2.8038,0.8614,2.9485,-0.00053567,-1.2104,-0.0021137,-1.8314
2.447,-0.69479,-2.7812,0.87734,2.9538,-0.00045434,-1.1554,-0.0024001,-1.9067
2.4628,-0.67898,-2.7576,0.89331,2.9567,-0.00038364,-1.1024,-0.0027176,-1.9838
2.4785,-0.66316,-2.7332,0.9093,2.9571,-0.00032243,-1.0513,-0.0030687,-2.0625
2.4943,-0.64736,-2.708,0.92532,2.9549,-0.00026966,-1.0022,-0.0034558,-2.1427
2.5101,-0.63155,-2.6822,0.94136,2.9499,-0.00022438,-0.95491,-0.0038818,-2.2244
2.5259,-0.61575,-2.6557,0.95743,2.9419,-0.0001857,-0.90949,-0.0043495,-2.3075
2.5417,-0.59995,-2.6288,0.97354,2.931,-0.00015283,-0.86589,-0.004862,-2.3918
2.5575,-0.58415,-2.6015,0.98968,2.9169,-0.00012504,-0.82406,-0.0054222,-2.4772
2.5733,-0.56836,-2.5738,1.0059,2.8995,-0.00010167,-0.78396,-0.0060336,-2.5636
2.5891,-0.55257,-2.5459,1.0221,2.8788,-8.2129e-05,-0.74554,-0.0066994,-2.6508
2.6048,-0.53677,-2.5177,1.0383,2.8547,-6.5887e-05,-0.70876,-0.0074233,-2.7387
2.6206,-0.52098,-2.4894,1.0547,2.827,-5.2473e-05,-0.67357,-0.0082089,-2.8271
2.6364,-0.50519,-2.4611,1.071,2.7957,-4.1469e-05,-0.63992,-0.00906,-2.9159
2.6522,-0.4894,-2.4326,1.0875,2.7607,-3.2505e-05,-0.60776,-0.0099807,-3.0048
2.668,-0.47361,-2.4042,1.1039,2.7219,-2.5259e-05,-0.57704,-0.010975,-3.0938
2.6838,-0.45782,-2.3757,1.1205,2.6793,-1.9446e-05,-0.5477,-0.012048,-3.1825
2.6996,-0.44204,-2.3474,1.1371,2.6329,-1.4824e-05,-0.5197,-0.013203,-3.2708
2.7153,-0.42625,-2.3192,1.1538,2.5826,-1.1182e-05,-0.493,-0.014445,-3.3586
2.7311,-0.41046,-2.2911,1.1706,2.5285,-8.3391e-06,-0.46753,-0.01578,-3.4455
2.7469,-0.39467,-2.2632,1.1874,2.4704,-6.1435e-06,-0.44325,-0.017211,-3.5314
2.7627,-0.37889,-2.2355,1.2043,2.4085,-4.4667e-06,-0.42011,-0.018746,-3.6162
2.7785,-0.3631,-2.208,1.2214,2.3427,-3.2014e-06,-0.39807,-0.020388,-3.6995
2.7943,-0.34731,-2.1807,1.2385,2.273,-2.2592e-06,-0.37709,-0.022145,-3.7811
2.8101,-0.33152,-2.1536,1.2557,2.1996,-1.5675e-06,-0.35711,-0.024021,-3.8609
2.8259,-0.31574,-2.1269,1.2731,2.1225,-1.0676e-06,-0.33809,-0.026023,-3.9387
2.8416,-0.29995,-2.1004,1.2905,2.0417,-7.1236e-07,-0.31999,-0.028159,-4.0142
2.8574,-0.28416,-2.0741,1.3081,1.9574,-4.6469e-07,-0.30277,-0.030434,-4.0872
2.8732,-0.26838,-2.0482,1.3258,1.8696,-2.9559e-07,-0.2864,-0.032855,-4.1576
2.889,-0.25259,-2.0225,1.3436,1.7785,-1.8279e-07,-0.27083,-0.035432,-4.2251
2.9048,-0.2368,-1.9972,1.3616,1.6842,-1.0949e-07,-0.25603,-0.03817,-4.2895
2.9206,-0.22102,-1.9721,1.3797,1.5868,-6.3246e-08,-0.24196,-0.041079,-4.3508
2.9364,-0.20523,-1.9474,1.3979,1.4864,-3.5044e-08,-0.22859,-0.044166,-4.4086
2.9522,-0.18944,-1.9229,1.4164,1.3833,-1.8502e-08,-0.21588,-0.047442,-4.4628
2.9679,-0.17366,-1.8988,1.4349,1.2776,-9.2289e-09,-0.20381,-0.050915,-4.5133
2.9837,-0.15787,-1.8749,1.4537,1.1694,-4.302e-09,-0.19235,-0.054596,-4.56
2.9995,-0.14208,-1.8514,1.4726,1.059,-1.847e-09,-0.18147,-0.058494,-4.6026
3.0153,-0.1263,-1.8281,1.4917,0.94663,-7.1612e-10,-0.17113,-0.062621,-4.6411
3.0311,-0.11051,-1.8051,1.511,0.83238,-2.4379e-10,-0.16132,-0.066989,-4.6754
3.0469,-0.094721,-1.7825,1.5305,0.71652,-6.9899e-11,-0.15201,-0.071608,-4.7052
3.0627,-0.078934,-1.7601,1.5502,0.59926,-1.5797e-11,-0.14317,-0.076493,-4.7307
3.0784,-0.063148,-1.7379,1.5702,0.48083,-2.5072e-12,-0.13479,-0.081655,-4.7516
3.0942,-0.047361,-1.7161,1.5903,0.36145,-2.2099e-13,-0.12684,-0.087109,-4.7679
3.11,-0.031574,-1.6945,1.6107,0.24137,-5.6119e-15,-0.1193,-0.09287,-4.7796
3.1258,-0.015787,-1.6732,1.6312,0.1208,-5.3562e-16,-0.11215,-0.098953,-4.7867
3.1416,-1.1149e-16,-1.6521,1.6521,-2.0927e-15,7.0787e-16,-0.10537,-0.10537,-4.789


==> Figs/data/fourier/dd_p3_x_Lobatto_c_Lobatto_Adv_GaussianGA_e0.01.csv <==
Kref,c_r1,c_r2,c_r3,c_r4,c_i1,c_i2,c_i3,c_i4
2.5e-06,-1.9136e-05,-1.6521,1.6521,2.5e-06,-4.789,-0.10538,-0.10538,2.5411e-16
0.015789,-0.12082,-1.6312,1.6731,0.015789,-4.7867,-0.098958,-0.11216,3.1201e-16
0.031576,-0.24138,-1.6106,1.6945,0.031576,-4.7796,-0.092875,-0.11931,-8.0036e-15
0.047363,-0.36147,-1.5903,1.7161,0.047363,-4.7679,-0.087114,-0.12685,-2.4422e-13
0.06315,-0.48085,-1.5701,1.7379,0.06315,-4.7516,-0.08166,-0.1348,-2.6454e-12
0.078937,-0.59928,-1.5502,1.76,0.078937,-4.7307,-0.076497,-0.14318,-1.6338e-11
0.094724,-0.71653,-1.5305,1.7824,0.094724,-4.7052,-0.071613,-0.15202,-7.1538e-11
0.11051,-0.83239,-1.511,1.8051,0.11051,-4.6753,-0.066993,-0.16133,-2.4796e-10
0.1263,-0.94664,-1.4917,1.8281,0.1263,-4.6411,-0.062626,-0.17114,-7.2545e-10
0.14208,-1.0591,-1.4726,1.8514,0.14208,-4.6026,-0.058499,-0.18148,-1.866e-09
0.15787,-1.1694,-1.4537,1.8749,0.15787,-4.56,-0.0546,-0.19236,-4.3377e-09
0.17366,-1.2776,-1.4349,1.8988,0.17366,-4.5133,-0.050919,-0.20382,-9.2924e-09
0.18945,-1.3833,-1.4163,1.9229,0.18945,-4.4628,-0.047446,-0.21589,-1.8609e-08
0.20523,-1.4864,-1.3979,1.9474,0.20523,-4.4086,-0.04417,-0.2286,-3.5217e-08
0.22102,-1.5868,-1.3797,1.9721,0.22102,-4.3507,-0.041082,-0.24197,-6.3515e-08
0.23681,-1.6842,-1.3616,1.9972,0.23681,-4.2895,-0.038173,-0.25604,-1.0989e-07
0.25259,-1.7785,-1.3436,2.0225,0.25259,-4.2251,-0.035435,-0.27084,-1.8339e-07
0.26838,-1.8696,-1.3258,2.0482,0.26838,-4.1576,-0.032859,-0.28641,-2.9645e-07
0.28417,-1.9574,-1.3081,2.0741,0.28417,-4.0872,-0.030437,-0.30278,-4.659e-07
0.29995,-2.0417,-1.2905,2.1003,0.29995,-4.0142,-0.028162,-0.32,-7.1403e-07
0.31574,-2.1225,-1.2731,2.1268,0.31574,-3.9387,-0.026026,-0.3381,-1.0698e-06
0.33153,-2.1996,-1.2557,2.1536,0.33153,-3.8609,-0.024024,-0.35712,-1.5705e-06
0.34731,-2.273,-1.2385,2.1807,0.34731,-3.7811,-0.022147,-0.3771,-2.2632e-06
0.3631,-2.3426,-1.2214,2.2079,0.3631,-3.6994,-0.020391,-0.39808,-3.2066e-06
0.37889,-2.4084,-1.2043,2.2354,0.37889,-3.6161,-0.018748,-0.42012,-4.4733e-06
0.39467,-2.4704,-1.1874,2.2632,0.39468,-3.5314,-0.017214,-0.44326,-6.152e-06
0.41046,-2.5284,-1.1706,2.2911,0.41046,-3.4455,-0.015782,-0.46754,-8.3498e-06
0.42625,-2.5826,-1.1538,2.3192,0.42625,-3.3585,-0.014447,-0.49301,-1.1195e-05
0.44204,-2.6329,-1.1371,2.3474,0.44204,-3.2708,-0.013205,-0.51971,-1.4841e-05
0.45782,-2.6793,-1.1205,2.3757,0.45783,-3.1825,-0.01205,-0.54771,-1.9467e-05
0.47361,-2.7219,-1.1039,2.4041,0.47362,-3.0937,-0.010977,-0.57705,-2.5283e-05
0.4894,-2.7606,-1.0874,2.4326,0.4894,-3.0048,-0.0099824,-0.60777,-3.2535e-05
0.50518,-2.7956,-1.071,2.461,0.50519,-2.9159,-0.0090616,-0.63993,-4.1505e-05
0.52097,-2.827,-1.0547,2.4894,0.52098,-2.8271,-0.0082103,-0.67358,-5.2516e-05
0.53676,-2.8547,-1.0383,2.5177,0.53678,-2.7387,-0.0074247,-0.70877,-6.5938e-05
0.55254,-2.8788,-1.0221,2.5459,0.55257,-2.6508,-0.0067007,-0.74555,-8.2189e-05
0.56833,-2.8995,-1.0059,2.5738,0.56836,-2.5636,-0.0060348,-0.78397,-0.00010174
0.58412,-2.9169,-0.98967,2.6015,0.58416,-2.4772,-0.0054234,-0.82407,-0.00012512
0.5999,-2.931,-0.97353,2.6288,0.59995,-2.3918,-0.004863,-0.8659,-0.00015293
0.61569,-2.9419,-0.95743,2.6557,0.61575,-2.3075,-0.0043505,-0.9095,-0.00018582
0.63148,-2.9498,-0.94135,2.6821,0.63155,-2.2244,-0.0038827,-0.95492,-0.00022451
0.64726,-2.9549,-0.92531,2.708,0.64736,-2.1427,-0.0034566,-1.0022,-0.00026981
0.66305,-2.9571,-0.90929,2.7331,0.66317,-2.0625,-0.0030694,-1.0513,-0.0003226
0.67884,-2.9567,-0.8933,2.7576,0.67898,-1.9838,-0.0027183,-1.1024,-0.00038383
0.69463,-2.9537,-0.87734,2.7811,0.6948,-1.9067,-0.0024008,-1.1554,-0.00045456
0.71041,-2.9484,-0.86139,2.8037,0.71062,-1.8314,-0.0021143,-1.2104,-0.00053592
0.7262,-2.9408,-0.84546,2.8253,0.72645,-1.7578,-0.0018564,-1.2674,-0.00062913
0.74199,-2.9311,-0.82955,2.8456,0.74228,-1.6861,-0.001625,-1.3264,-0.00073553
0.75777,-2.9194,-0.81366,2.8647,0.75813,-1.6163,-0.0014179,-1.3873,-0.00085653
0.77356,-2.9059,-0.79778,2.8823,0.77398,-1.5484,-0.0012331,-1.4503,-0.00099366
0.78935,-2.8906,-0.78191,2.8984,0.78984,-1.4825,-0.0010687,-1.5152,-0.0011485
0.80513,-2.8737,-0.76605,2.9129,0.80572,-1.4185,-0.00092295,-1.5822,-0.0013229
0.82092,-2.8553,-0.7502,2.9255,0.82161,-1.3566,-0.00079408,-1.651,-0.0015186
0.83671,-2.8356,-0.73436,2.9362,0.83751,-1.2966,-0.00068057,-1.7218,-0.0017376
0.85249,-2.8146,-0.71853,2.9449,0.85343,-1.2387,-0.00058094,-1.7944,-0.001982
0.86828,-2.7926,-0.7027,2.9514,0.86936,-1.1827,-0.00049382,-1.8689,-0.0022539
0.88407,-2.7695,-0.68688,2.9555,0.88532,-1.1287,-0.00041792,-1.9451,-0.0025556
0.89985,-2.7455,-0.67107,2.9572,0.9013,-1.0766,-0.00035208,-2.0229,-0.0028896
0.91564,-2.7206,-0.65526,2.9563,0.9173,-1.0265,-0.0002952,-2.1024,-0.0032584
0.93143,-2.6951,-0.63945,2.9527,0.93333,-0.97831,-0.00024627,-2.1834,-0.0036647
0.94722,-2.669,-0.62365,2.9462,0.94939,-0.93197,-0.00020438,-2.2658,-0.0041113
0.963,-2.6423,-0.60785,2.9368,0.96548,-0.88747,-0.00016869,-2.3495,-0.0046011
0.97879,-2.6152,-0.59205,2.9243,0.9816,-0.84476,-0.00013843,-2.4344,-0.0051371
0.99458,-2.5877,-0.57625,2.9086,0.99776,-0.8038,-0.00011291,-2.5203,-0.0057226
1.0104,-2.5599,-0.56046,2.8896,1.014,-0.76454,-9.1516e-05,-2.6071,-0.0063609
1.0262,-2.5318,-0.54467,2.8672,1.0302,-0.72695,-7.3678e-05,-2.6947,-0.0070554
1.0419,-2.5036,-0.52888,2.8412,1.0465,-0.69097,-5.8897e-05,-2.7829,-0.0078097
1.0577,-2.4752,-0.51308,2.8118,1.0628,-0.65656,-4.6731e-05,-2.8715,-0.0086277
1.0735,-2.4468,-0.4973,2.7786,1.0792,-0.62366,-3.6784e-05,-2.9604,-0.0095132
1.0893,-2.4183,-0.48151,2.7417,1.0957,-0.59222,-2.8711e-05,-3.0493,-0.01047
1.1051,-2.3899,-0.46572,2.7011,1.1122,-0.5622,-2.221e-05,-3.1382,-0.011503
1.1209,-2.3615,-0.44993,2.6566,1.1288,-0.53354,-1.7018e-05,-3.2267,-0.012617
1.1367,-2.3333,-0.43414,2.6082,1.1454,-0.5062,-1.2907e-05,-3.3148,-0.013815
1.1524,-2.3051,-0.41835,2.556,1.1622,-0.48011,-9.6819e-06,-3.4022,-0.015103
1.1682,-2.2771,-0.40257,2.4999,1.179,-0.45525,-7.178e-06,-3.4886,-0.016486
1.184,-2.2493,-0.38678,2.4399,1.1959,-0.43155,-5.2545e-06,-3.574,-0.017968
1.1998,-2.2217,-0.37099,2.376,1.2128,-0.40896,-3.7941e-06,-3.658,-0.019556
1.2156,-2.1943,-0.3552,2.3083,1.2299,-0.38746,-2.6992e-06,-3.7405,-0.021255
1.2314,-2.1671,-0.33942,2.2368,1.2471,-0.36698,-1.8893e-06,-3.8213,-0.023071
1.2472,-2.1402,-0.32363,2.1615,1.2644,-0.34748,-1.2993e-06,-3.9001,-0.025009
1.263,-2.1135,-0.30784,2.0825,1.2818,-0.32893,-8.7627e-07,-3.9767,-0.027078
1.2787,-2.0872,-0.29206,2,1.2993,-0.31128,-5.7843e-07,-4.051,-0.029282
1.2945,-2.0611,-0.27627,1.9139,1.3169,-0.29449,-3.7284e-07,-4.1227,-0.03163
1.3103,-2.0353,-0.26048,1.8245,1.3347,-0.27852,-2.3401e-07,-4.1917,-0.034128
1.3261,-2.0098,-0.2447,1.7317,1.3526,-0.26334,-1.4255e-07,-4.2577,-0.036784
1.3419,-1.9846,-0.22891,1.6358,1.3706,-0.24891,-8.3939e-08,-4.3206,-0.039607
1.3577,-1.9597,-0.21312,1.5369,1.3888,-0.23519,-4.7552e-08,-4.3801,-0.042604
1.3735,-1.9351,-0.19733,1.4352,1.4071,-0.22216,-2.5763e-08,-4.4362,-0.045785
1.3892,-1.9108,-0.18155,1.3307,1.4256,-0.20978,-1.3249e-08,-4.4886,-0.049158
1.405,-1.8868,-0.16576,1.2238,1.4443,-0.19802,-6.4065e-09,-4.5372,-0.052734
1.4208,-1.8631,-0.14997,1.1145,1.4631,-0.18684,-2.8768e-09,-4.5818,-0.056522
1.4366,-1.8397,-0.13419,1.0031,1.4821,-0.17624,-1.1798e-09,-4.6224,-0.060534
1.4524,-1.8166,-0.1184,0.88971,1.5013,-0.16617,-4.3182e-10,-4.6588,-0.06478
1.4682,-1.7937,-0.10261,0.77463,1.5207,-0.15661,-1.3644e-10,-4.6908,-0.069272
1.484,-1.7712,-0.086827,0.65804,1.5403,-0.14754,-3.538e-11,-4.7185,-0.074022
1.4998,-1.7489,-0.07104,0.54017,1.5602,-0.13893,-6.9285e-12,-4.7417,-0.079044
1.5155,-1.727,-0.055253,0.42123,1.5802,-0.13077,-8.8078e-13,-4.7603,-0.084351
1.5313,-1.7052,-0.039466,0.30147,1.6004,-0.12302,-5.2033e-14,-4.7744,-0.089957
1.5471,-1.6838,-0.023679,0.18112,1.6209,-0.11568,-2.6668e-16,-4.7837,-0.095877
1.5629,-1.6626,-0.0078922,0.060406,1.6416,-0.10872,-1.862e-16,-4.7884,-0.10213
1.5787,-1.6416,0.0078947,-0.060425,1.6626,-0.10213,1.9238e-16,-4.7884,-0.10872
1.5945,-1.6209,0.023682,-0.18114,1.6838,-0.095876,-6.4702e-16,-4.7837,-0.11568
1.6103,-1.6004,0.039468,-0.30149,1.7052,-0.089956,-5.2205e-14,-4.7744,-0.12303
1.6261,-1.5802,0.055255,-0.42125,1.727,-0.08435,-8.8098e-13,-4.7603,-0.13077
1.6418,-1.5602,0.071042,-0.54018,1.7489,-0.079043,-6.9302e-12,-4.7417,-0.13893
1.6576,-1.5403,0.086829,-0.65806,1.7712,-0.074021,-3.5388e-11,-4.7185,-0.14754
1.6734,-1.5207,0.10262,-0.77464,1.7937,-0.069271,-1.3647e-10,-4.6908,-0.15661
1.6892,-1.5013,0.1184,-0.88972,1.8166,-0.064779,-4.319e-10,-4.6588,-0.16617
1.705,-1.4821,0.13419,-1.0031,1.8397,-0.060533,-1.18e-09,-4.6224,-0.17624
1.7208,-1.4631,0.14998,-1.1145,1.8631,-0.056522,-2.8771e-09,-4.5818,-0.18685
1.7366,-1.4443,0.16576,-1.2238,1.8868,-0.052733,-6.4073e-09,-4.5371,-0.19802
1.7523,-1.4256,0.18155,-1.3307,1.9108,-0.049158,-1.3251e-08,-4.4885,-0.20978
1.7681,-1.4071,0.19734,-1.4352,1.9351,-0.045784,-2.5765e-08,-4.4361,-0.22216
1.7839,-1.3888,0.21312,-1.5369,1.9597,-0.042603,-4.7557e-08,-4.3801,-0.2352
1.7997,-1.3706,0.22891,-1.6358,1.9846,-0.039606,-8.3947e-08,-4.3205,-0.24891
1.8155,-1.3526,0.2447,-1.7317,2.0098,-0.036784,-1.4256e-07,-4.2577,-0.26334
1.8313,-1.3347,0.26048,-1.8245,2.0353,-0.034127,-2.3403e-07,-4.1917,-0.27853
1.8471,-1.3169,0.27627,-1.9139,2.0611,-0.031629,-3.7286e-07,-4.1227,-0.29449
1.8629,-1.2993,0.29206,-2,2.0872,-0.029282,-5.7847e-07,-4.051,-0.31128
1.8786,-1.2818,0.30785,-2.0826,2.1136,-0.027077,-8.7633e-07,-3.9767,-0.32893
1.8944,-1.2644,0.32363,-2.1615,2.1402,-0.025009,-1.2993e-06,-3.9001,-0.34749
1.9102,-1.2471,0.33942,-2.2368,2.1671,-0.02307,-1.8895e-06,-3.8213,-0.36698
1.926,-1.2299,0.35521,-2.3083,2.1943,-0.021255,-2.6993e-06,-3.7405,-0.38746
1.9418,-1.2128,0.37099,-2.376,2.2217,-0.019556,-3.7943e-06,-3.658,-0.40897
1.9576,-1.1959,0.38678,-2.4399,2.2493,-0.017968,-5.2548e-06,-3.574,-0.43155
1.9734,-1.179,0.40257,-2.4999,2.2771,-0.016485,-7.1783e-06,-3.4886,-0.45525
1.9892,-1.1622,0.41836,-2.556,2.3051,-0.015103,-9.6824e-06,-3.4021,-0.48012
2.0049,-1.1454,0.43414,-2.6082,2.3333,-0.013815,-1.2907e-05,-3.3148,-0.5062
2.0207,-1.1288,0.44993,-2.6566,2.3615,-0.012617,-1.7018e-05,-3.2267,-0.53355
2.0365,-1.1122,0.46572,-2.7011,2.3899,-0.011503,-2.2211e-05,-3.1382,-0.56221
2.0523,-1.0957,0.48151,-2.7417,2.4183,-0.01047,-2.8713e-05,-3.0493,-0.59223
2.0681,-1.0792,0.4973,-2.7786,2.4468,-0.0095131,-3.6785e-05,-2.9603,-0.62366
2.0839,-1.0628,0.51309,-2.8118,2.4752,-0.0086276,-4.6732e-05,-2.8715,-0.65657
2.0997,-1.0465,0.52888,-2.8413,2.5036,-0.0078096,-5.8899e-05,-2.7828,-0.69098
2.1154,-1.0302,0.54467,-2.8672,2.5318,-0.0070553,-7.368e-05,-2.6947,-0.72696
2.1312,-1.014,0.56046,-2.8896,2.5599,-0.0063608,-9.1519e-05,-2.6071,-0.76455
2.147,-0.99776,0.57626,-2.9086,2.5877,-0.0057225,-0.00011292,-2.5203,-0.8038
2.1628,-0.9816,0.59205,-2.9243,2.6152,-0.0051371,-0.00013843,-2.4344,-0.84476
2.1786,-0.96548,0.60785,-2.9368,2.6423,-0.004601,-0.00016869,-2.3495,-0.88747
2.1944,-0.94939,0.62365,-2.9462,2.669,-0.0041112,-0.00020439,-2.2658,-0.93198
2.2102,-0.93333,0.63945,-2.9527,2.6951,-0.0036647,-0.00024628,-2.1834,-0.97832
2.226,-0.9173,0.65526,-2.9563,2.7206,-0.0032584,-0.0002952,-2.1024,-1.0265
2.2417,-0.9013,0.67107,-2.9572,2.7455,-0.0028896,-0.00035209,-2.0229,-1.0766
2.2575,-0.88532,0.68689,-2.9555,2.7695,-0.0025555,-0.00041793,-1.945,-1.1287
2.2733,-0.86936,0.7027,-2.9514,2.7926,-0.0022538,-0.00049383,-1.8688,-1.1827
2.2891,-0.85343,0.71853,-2.9449,2.8146,-0.0019819,-0.00058096,-1.7944,-1.2387
2.3049,-0.83751,0.73436,-2.9362,2.8356,-0.0017376,-0.00068059,-1.7218,-1.2966
2.3207,-0.8216,0.7502,-2.9255,2.8553,-0.0015186,-0.0007941,-1.651,-1.3566
2.3365,-0.80572,0.76605,-2.9129,2.8737,-0.0013229,-0.00092297,-1.5821,-1.4186
2.3522,-0.78984,0.78191,-2.8984,2.8906,-0.0011485,-0.0010688,-1.5152,-1.4825
2.368,-0.77398,0.79778,-2.8823,2.9059,-0.00099363,-0.0012332,-1.4503,-1.5484
2.3838,-0.75812,0.81366,-2.8647,2.9194,-0.00085651,-0.001418,-1.3873,-1.6163
2.3996,-0.74228,0.82955,-2.8456,2.9311,-0.00073551,-0.0016251,-1.3264,-1.6862
2.4154,-0.72644,0.84547,-2.8253,2.9408,-0.00062912,-0.0018565,-1.2674,-1.7579
2.4312,-0.71062,0.86139,-2.8037,2.9484,-0.0005359,-0.0021143,-1.2104,-1.8314
2.447,-0.69479,0.87734,-2.7811,2.9537,-0.00045455,-0.0024008,-1.1554,-1.9067
2.4628,-0.67898,0.89331,-2.7576,2.9567,-0.00038382,-0.0027184,-1.1024,-1.9838
2.4785,-0.66316,0.9093,-2.7331,2.9571,-0.00032259,-0.0030695,-1.0513,-2.0625
2.4943,-0.64736,0.92531,-2.708,2.9549,-0.0002698,-0.0034567,-1.0022,-2.1427
2.5101,-0.63155,0.94136,-2.6821,2.9498,-0.0002245,-0.0038828,-0.95491,-2.2244
2.5259,-0.61575,0.95743,-2.6557,2.9419,-0.00018581,-0.0043506,-0.9095,-2.3075
2.5417,-0.59995,0.97353,-2.6288,2.931,-0.00015293,-0.0048631,-0.86589,-2.3918
2.5575,-0.58415,0.98968,-2.6015,2.9169,-0.00012512,-0.0054235,-0.82406,-2.4772
2.5733,-0.56836,1.0059,-2.5738,2.8995,-0.00010174,-0.0060349,-0.78396,-2.5636
2.5891,-0.55256,1.0221,-2.5459,2.8788,-8.2186e-05,-0.0067008,-0.74555,-2.6508
2.6048,-0.53677,1.0383,-2.5177,2.8547,-6.5935e-05,-0.0074248,-0.70877,-2.7387
2.6206,-0.52098,1.0547,-2.4894,2.827,-5.2514e-05,-0.0082105,-0.67358,-2.8271
2.6364,-0.50519,1.071,-2.461,2.7956,-4.1503e-05,-0.0090617,-0.63993,-2.9159
2.6522,-0.4894,1.0875,-2.4326,2.7606,-3.2534e-05,-0.0099825,-0.60776,-3.0048
2.668,-0.47361,1.1039,-2.4041,2.7219,-2.5282e-05,-0.010977,-0.57704,-3.0938
2.6838,-0.45782,1.1205,-2.3757,2.6793,-1.9466e-05,-0.01205,-0.54771,-3.1825
2.6996,-0.44204,1.1371,-2.3474,2.6329,-1.484e-05,-0.013205,-0.51971,-3.2708
2.7153,-0.42625,1.1538,-2.3192,2.5826,-1.1195e-05,-0.014447,-0.493,-3.3586
2.7311,-0.41046,1.1706,-2.2911,2.5284,-8.3494e-06,-0.015782,-0.46753,-3.4455
2.7469,-0.39467,1.1874,-2.2632,2.4704,-6.1517e-06,-0.017214,-0.44326,-3.5314
2.7627,-0.37889,1.2043,-2.2354,2.4084,-4.4731e-06,-0.018748,-0.42012,-3.6162
2.7785,-0.3631,1.2214,-2.2079,2.3426,-3.2064e-06,-0.020391,-0.39808,-3.6995
2.7943,-0.34731,1.2385,-2.1807,2.273,-2.2631e-06,-0.022148,-0.37709,-3.7811
2.8101,-0.33152,1.2557,-2.1536,2.1996,-1.5705e-06,-0.024024,-0.35711,-3.8609
2.8259,-0.31574,1.2731,-2.1268,2.1225,-1.0698e-06,-0.026027,-0.33809,-3.9387
2.8416,-0.29995,1.2905,-2.1003,2.0417,-7.1398e-07,-0.028162,-0.32,-4.0142
2.8574,-0.28416,1.3081,-2.0741,1.9574,-4.6587e-07,-0.030437,-0.30278,-4.0872
2.8732,-0.26838,1.3258,-2.0482,1.8696,-2.9643e-07,-0.032859,-0.28641,-4.1576
2.889,-0.25259,1.3436,-2.0225,1.7785,-1.8337e-07,-0.035435,-0.27084,-4.2251
2.9048,-0.2368,1.3616,-1.9972,1.6842,-1.0988e-07,-0.038174,-0.25604,-4.2895
2.9206,-0.22102,1.3797,-1.9721,1.5868,-6.3509e-08,-0.041083,-0.24197,-4.3508
2.9364,-0.20523,1.3979,-1.9474,1.4864,-3.5214e-08,-0.044171,-0.2286,-4.4086
2.9522,-0.18944,1.4164,-1.9229,1.3833,-1.8607e-08,-0.047446,-0.21589,-4.4628
2.9679,-0.17366,1.4349,-1.8988,1.2776,-9.2913e-09,-0.05092,-0.20382,-4.5133
2.9837,-0.15787,1.4537,-1.8749,1.1694,-4.3372e-09,-0.054601,-0.19236,-4.56
2.9995,-0.14208,1.4726,-1.8514,1.059,-1.8657e-09,-0.058499,-0.18147,-4.6026
3.0153,-0.1263,1.4917,-1.8281,0.94662,-7.2533e-10,-0.062626,-0.17114,-4.6411
3.0311,-0.11051,1.511,-1.8051,0.83238,-2.4791e-10,-0.066994,-0.16133,-4.6753
3.0469,-0.094721,1.5305,-1.7824,0.71652,-7.1523e-11,-0.071614,-0.15202,-4.7052
3.0627,-0.078934,1.5502,-1.76,0.59926,-1.6335e-11,-0.076498,-0.14318,-4.7307
3.0784,-0.063148,1.5701,-1.7379,0.48083,-2.6444e-12,-0.081661,-0.1348,-4.7516
3.0942,-0.047361,1.5903,-1.7161,0.36145,-2.4442e-13,-0.087115,-0.12685,-4.7679
3.11,-0.031574,1.6106,-1.6945,0.24136,-7.2568e-15,-0.092876,-0.1193,-4.7796
3.1258,-0.015787,1.6312,-1.6731,0.1208,-2.9536e-16,-0.098959,-0.11216,-4.7867
3.1416,-9.0917e-17,1.6521,-1.6521,6.9757e-16,1.0328e-16,-0.10538,-0.10538,-4.789


==> Figs/data/fourier/dd_p3_x_UniformFull_c_UniformFull_Adv_GaussianGA_e0.01.csv <==
Kref,c_r1,c_r2,c_r3,c_r4,c_i1,c_i2,c_i3,c_i4
2.5e-06,-1.9136e-05,-1.6521,1.6521,2.5e-06,-4.789,-0.10538,-0.10538,1.6246e-14
0.015789,-0.12082,-1.6312,1.6731,0.015789,-4.7867,-0.098956,-0.11216,-1.1765e-14
0.031576,-0.24138,-1.6106,1.6945,0.031576,-4.7796,-0.092873,-0.1193,1.578e-12
0.047363,-0.36147,-1.5903,1.7161,0.047363,-4.7679,-0.087112,-0.12684,9.5998e-12
0.06315,-0.48084,-1.5701,1.7379,0.06315,-4.7516,-0.081658,-0.1348,3.0491e-11
0.078937,-0.59928,-1.5502,1.76,0.078937,-4.7307,-0.076496,-0.14318,6.6779e-11
0.094724,-0.71653,-1.5305,1.7824,0.094724,-4.7052,-0.071611,-0.15202,1.0314e-10
0.11051,-0.83239,-1.511,1.8051,0.11051,-4.6753,-0.066992,-0.16133,7.7922e-11
0.1263,-0.94664,-1.4917,1.8281,0.1263,-4.6411,-0.062624,-0.17114,-1.6761e-10
0.14208,-1.0591,-1.4726,1.8514,0.14208,-4.6026,-0.058497,-0.18147,-9.7137e-10
0.15787,-1.1694,-1.4537,1.8749,0.15787,-4.56,-0.054598,-0.19236,-2.9745e-09
0.17366,-1.2776,-1.4349,1.8988,0.17366,-4.5133,-0.050918,-0.20382,-7.299e-09
0.18945,-1.3833,-1.4164,1.9229,0.18945,-4.4628,-0.047444,-0.21589,-1.5792e-08
0.20523,-1.4864,-1.3979,1.9474,0.20523,-4.4086,-0.044168,-0.2286,-3.1348e-08
0.22102,-1.5868,-1.3797,1.9721,0.22102,-4.3507,-0.041081,-0.24197,-5.8329e-08
0.23681,-1.6842,-1.3616,1.9972,0.23681,-4.2895,-0.038172,-0.25604,-1.0309e-07
0.25259,-1.7785,-1.3436,2.0225,0.25259,-4.2251,-0.035433,-0.27084,-1.7461e-07
0.26838,-1.8696,-1.3258,2.0482,0.26838,-4.1576,-0.032857,-0.28641,-2.8532e-07
0.28417,-1.9574,-1.3081,2.0741,0.28417,-4.0872,-0.030435,-0.30278,-4.5199e-07
0.29995,-2.0417,-1.2905,2.1003,0.29995,-4.0142,-0.02816,-0.32,-6.9685e-07
0.31574,-2.1225,-1.2731,2.1268,0.31574,-3.9387,-0.026025,-0.3381,-1.0489e-06
0.33153,-2.1996,-1.2557,2.1536,0.33153,-3.8609,-0.024022,-0.35711,-1.5452e-06
0.34731,-2.273,-1.2385,2.1807,0.34731,-3.7811,-0.022146,-0.3771,-2.2329e-06
0.3631,-2.3426,-1.2214,2.2079,0.3631,-3.6994,-0.020389,-0.39808,-3.1707e-06
0.37889,-2.4084,-1.2043,2.2355,0.37889,-3.6161,-0.018747,-0.42012,-4.4311e-06
0.39467,-2.4704,-1.1874,2.2632,0.39468,-3.5314,-0.017212,-0.44326,-6.1026e-06
0.41046,-2.5284,-1.1706,2.2911,0.41046,-3.4455,-0.01578,-0.46754,-8.2925e-06
0.42625,-2.5826,-1.1538,2.3192,0.42625,-3.3585,-0.014446,-0.49301,-1.1129e-05
0.44204,-2.6329,-1.1371,2.3474,0.44204,-3.2708,-0.013203,-0.51971,-1.4765e-05
0.45782,-2.6793,-1.1205,2.3757,0.45783,-3.1825,-0.012048,-0.54771,-1.938e-05
0.47361,-2.7219,-1.1039,2.4041,0.47362,-3.0937,-0.010976,-0.57705,-2.5186e-05
0.4894,-2.7606,-1.0875,2.4326,0.4894,-3.0048,-0.0099812,-0.60777,-3.2425e-05
0.50518,-2.7956,-1.071,2.461,0.50519,-2.9159,-0.0090604,-0.63993,-4.1381e-05
0.52097,-2.827,-1.0547,2.4894,0.52098,-2.8271,-0.0082092,-0.67358,-5.2377e-05
0.53676,-2.8547,-1.0383,2.5177,0.53678,-2.7387,-0.0074235,-0.70877,-6.5783e-05
0.55254,-2.8788,-1.0221,2.5459,0.55257,-2.6508,-0.0066996,-0.74555,-8.2018e-05
0.56833,-2.8995,-1.0059,2.5738,0.56836,-2.5636,-0.0060337,-0.78397,-0.00010155
0.58412,-2.9169,-0.98968,2.6015,0.58416,-2.4772,-0.0054223,-0.82407,-0.00012492
0.5999,-2.931,-0.97353,2.6288,0.59995,-2.3918,-0.004862,-0.8659,-0.0001527
0.61569,-2.9419,-0.95743,2.6557,0.61575,-2.3075,-0.0043496,-0.9095,-0.00018557
0.63148,-2.9498,-0.94136,2.6821,0.63155,-2.2244,-0.0038818,-0.95492,-0.00022424
0.64726,-2.9549,-0.92531,2.708,0.64736,-2.1427,-0.0034558,-1.0022,-0.00026951
0.66305,-2.9571,-0.9093,2.7331,0.66317,-2.0625,-0.0030686,-1.0513,-0.00032227
0.67884,-2.9567,-0.89331,2.7576,0.67898,-1.9838,-0.0027175,-1.1024,-0.00038348
0.69463,-2.9537,-0.87734,2.7811,0.6948,-1.9067,-0.0024,-1.1554,-0.00045418
0.71041,-2.9484,-0.86139,2.8037,0.71062,-1.8314,-0.0021135,-1.2104,-0.00053552
0.7262,-2.9408,-0.84547,2.8253,0.72645,-1.7578,-0.0018557,-1.2674,-0.0006287
0.74199,-2.9311,-0.82955,2.8456,0.74228,-1.6861,-0.0016244,-1.3264,-0.00073507
0.75777,-2.9194,-0.81366,2.8647,0.75813,-1.6163,-0.0014173,-1.3873,-0.00085604
0.77356,-2.9059,-0.79778,2.8823,0.77398,-1.5484,-0.0012326,-1.4503,-0.00099313
0.78935,-2.8906,-0.78191,2.8984,0.78985,-1.4825,-0.0010682,-1.5152,-0.001148
0.80513,-2.8737,-0.76605,2.9129,0.80572,-1.4185,-0.00092244,-1.5822,-0.0013223
0.82092,-2.8553,-0.7502,2.9255,0.82161,-1.3566,-0.00079361,-1.651,-0.001518
0.83671,-2.8356,-0.73436,2.9362,0.83751,-1.2966,-0.00068013,-1.7218,-0.0017369
0.85249,-2.8146,-0.71853,2.9449,0.85343,-1.2387,-0.00058052,-1.7944,-0.0019813
0.86828,-2.7926,-0.7027,2.9514,0.86937,-1.1827,-0.00049343,-1.8689,-0.0022531
0.88407,-2.7695,-0.68688,2.9555,0.88532,-1.1287,-0.00041756,-1.9451,-0.0025548
0.89985,-2.7455,-0.67107,2.9572,0.9013,-1.0766,-0.00035174,-2.0229,-0.0028888
0.91564,-2.7206,-0.65526,2.9563,0.91731,-1.0265,-0.00029489,-2.1024,-0.0032576
0.93143,-2.6951,-0.63945,2.9527,0.93333,-0.97831,-0.00024598,-2.1834,-0.0036639
0.94722,-2.669,-0.62365,2.9462,0.94939,-0.93197,-0.00020412,-2.2658,-0.0041104
0.963,-2.6423,-0.60785,2.9368,0.96548,-0.88747,-0.00016845,-2.3495,-0.0046001
0.97879,-2.6152,-0.59205,2.9243,0.9816,-0.84476,-0.00013821,-2.4344,-0.0051361
0.99458,-2.5877,-0.57626,2.9086,0.99777,-0.8038,-0.00011271,-2.5203,-0.0057216
1.0104,-2.5599,-0.56046,2.8896,1.014,-0.76454,-9.1336e-05,-2.6071,-0.0063598
1.0262,-2.5318,-0.54467,2.8672,1.0302,-0.72695,-7.3515e-05,-2.6947,-0.0070543
1.0419,-2.5036,-0.52888,2.8412,1.0465,-0.69097,-5.8751e-05,-2.7829,-0.0078086
1.0577,-2.4752,-0.51309,2.8118,1.0628,-0.65656,-4.66e-05,-2.8715,-0.0086265
1.0735,-2.4468,-0.4973,2.7786,1.0792,-0.62366,-3.6667e-05,-2.9604,-0.009512
1.0893,-2.4183,-0.48151,2.7417,1.0957,-0.59222,-2.8607e-05,-3.0493,-0.010469
1.1051,-2.3899,-0.46572,2.7011,1.1122,-0.5622,-2.2118e-05,-3.1382,-0.011502
1.1209,-2.3615,-0.44993,2.6566,1.1288,-0.53354,-1.6937e-05,-3.2267,-0.012615
1.1367,-2.3333,-0.43414,2.6082,1.1454,-0.5062,-1.2836e-05,-3.3148,-0.013814
1.1524,-2.3051,-0.41835,2.556,1.1622,-0.48011,-9.6204e-06,-3.4022,-0.015102
1.1682,-2.2771,-0.40257,2.4999,1.179,-0.45525,-7.1248e-06,-3.4886,-0.016484
1.184,-2.2493,-0.38678,2.4399,1.1959,-0.43155,-5.2088e-06,-3.574,-0.017967
1.1998,-2.2217,-0.37099,2.376,1.2128,-0.40896,-3.7551e-06,-3.658,-0.019555
1.2156,-2.1943,-0.3552,2.3083,1.2299,-0.38746,-2.6662e-06,-3.7405,-0.021253
1.2314,-2.1671,-0.33942,2.2368,1.2471,-0.36698,-1.8616e-06,-3.8213,-0.023069
1.2472,-2.1402,-0.32363,2.1615,1.2644,-0.34748,-1.2762e-06,-3.9001,-0.025008
1.263,-2.1136,-0.30784,2.0825,1.2818,-0.32893,-8.5728e-07,-3.9767,-0.027076
1.2787,-2.0872,-0.29206,2,1.2993,-0.31128,-5.6295e-07,-4.051,-0.02928
1.2945,-2.0611,-0.27627,1.9139,1.3169,-0.29449,-3.6037e-07,-4.1227,-0.031628
1.3103,-2.0353,-0.26048,1.8245,1.3347,-0.27852,-2.2411e-07,-4.1917,-0.034126
1.3261,-2.0098,-0.2447,1.7317,1.3526,-0.26334,-1.348e-07,-4.2577,-0.036783
1.3419,-1.9846,-0.22891,1.6358,1.3706,-0.24891,-7.7983e-08,-4.3206,-0.039605
1.3577,-1.9597,-0.21312,1.5369,1.3888,-0.23519,-4.3061e-08,-4.3801,-0.042602
1.3735,-1.9351,-0.19733,1.4352,1.4071,-0.22216,-2.2451e-08,-4.4362,-0.045783
1.3892,-1.9108,-0.18155,1.3307,1.4256,-0.20978,-1.087e-08,-4.4886,-0.049157
1.405,-1.8868,-0.16576,1.2238,1.4443,-0.19801,-4.7505e-09,-4.5372,-0.052732
1.4208,-1.8631,-0.14997,1.1145,1.4631,-0.18684,-1.7662e-09,-4.5818,-0.056521
1.4366,-1.8397,-0.13419,1.0031,1.4821,-0.17624,-4.6835e-10,-4.6224,-0.060532
1.4524,-1.8166,-0.1184,0.8897,1.5014,-0.16617,-1.5512e-12,-4.6588,-0.064778
1.4682,-1.7937,-0.10261,0.77463,1.5208,-0.15661,1.051e-10,-4.6908,-0.06927
1.484,-1.7712,-0.086827,0.65804,1.5404,-0.14754,8.7246e-11,-4.7185,-0.074021
1.4998,-1.7489,-0.07104,0.54016,1.5602,-0.13893,4.6996e-11,-4.7417,-0.079042
1.5155,-1.727,-0.055253,0.42123,1.5802,-0.13077,1.8074e-11,-4.7603,-0.084349
1.5313,-1.7052,-0.039466,0.30147,1.6004,-0.12302,4.3822e-12,-4.7744,-0.089955
1.5471,-1.6838,-0.023679,0.18112,1.6209,-0.11568,3.4636e-13,-4.7837,-0.095875
1.5629,-1.6626,-0.0078922,0.060406,1.6416,-0.10872,-1.673e-14,-4.7884,-0.10213
1.5787,-1.6416,0.0078947,-0.060425,1.6626,-0.10212,-1.6333e-14,-4.7884,-0.10872
1.5945,-1.6209,0.023682,-0.18114,1.6838,-0.095874,3.465e-13,-4.7837,-0.11568
1.6103,-1.6004,0.039468,-0.30149,1.7052,-0.089954,4.384e-12,-4.7744,-0.12302
1.6261,-1.5802,0.055255,-0.42125,1.727,-0.084348,1.8077e-11,-4.7603,-0.13077
1.6418,-1.5602,0.071042,-0.54018,1.7489,-0.079042,4.7001e-11,-4.7417,-0.13893
1.6576,-1.5403,0.086829,-0.65806,1.7712,-0.07402,8.7252e-11,-4.7185,-0.14754
1.6734,-1.5207,0.10262,-0.77464,1.7938,-0.069269,1.0509e-10,-4.6908,-0.15661
1.6892,-1.5013,0.1184,-0.88972,1.8166,-0.064777,-1.5876e-12,-4.6588,-0.16617
1.705,-1.4821,0.13419,-1.0031,1.8397,-0.060532,-4.6847e-10,-4.6224,-0.17624
1.7208,-1.4631,0.14998,-1.1145,1.8631,-0.05652,-1.7665e-09,-4.5818,-0.18685
1.7366,-1.4443,0.16576,-1.2238,1.8868,-0.052732,-4.7512e-09,-4.5372,-0.19802
1.7523,-1.4256,0.18155,-1.3307,1.9108,-0.049156,-1.0872e-08,-4.4886,-0.20978
1.7681,-1.4071,0.19734,-1.4352,1.9351,-0.045783,-2.2453e-08,-4.4361,-0.22216
1.7839,-1.3888,0.21312,-1.5369,1.9597,-0.042602,-4.3065e-08,-4.3801,-0.2352
1.7997,-1.3706,0.22891,-1.6358,1.9846,-0.039605,-7.799e-08,-4.3206,-0.24891
1.8155,-1.3526,0.2447,-1.7317,2.0098,-0.036782,-1.3481e-07,-4.2577,-0.26334
1.8313,-1.3347,0.26049,-1.8245,2.0353,-0.034126,-2.2413e-07,-4.1917,-0.27853
1.8471,-1.3169,0.27627,-1.9139,2.0611,-0.031628,-3.604e-07,-4.1227,-0.29449
1.8629,-1.2993,0.29206,-2,2.0872,-0.02928,-5.6299e-07,-4.051,-0.31128
1.8786,-1.2818,0.30785,-2.0826,2.1136,-0.027076,-8.5733e-07,-3.9767,-0.32893
1.8944,-1.2644,0.32363,-2.1615,2.1402,-0.025008,-1.2763e-06,-3.9001,-0.34749
1.9102,-1.2471,0.33942,-2.2368,2.1671,-0.023069,-1.8617e-06,-3.8213,-0.36698
1.926,-1.2299,0.35521,-2.3083,2.1943,-0.021253,-2.6663e-06,-3.7405,-0.38746
1.9418,-1.2128,0.37099,-2.376,2.2217,-0.019554,-3.7553e-06,-3.658,-0.40897
1.9576,-1.1959,0.38678,-2.4399,2.2493,-0.017966,-5.2091e-06,-3.574,-0.43155
1.9734,-1.179,0.40257,-2.4999,2.2771,-0.016484,-7.1251e-06,-3.4886,-0.45525
1.9892,-1.1622,0.41836,-2.556,2.3051,-0.015101,-9.6209e-06,-3.4021,-0.48012
2.0049,-1.1454,0.43414,-2.6082,2.3333,-0.013813,-1.2836e-05,-3.3148,-0.5062
2.0207,-1.1288,0.44993,-2.6566,2.3615,-0.012615,-1.6938e-05,-3.2267,-0.53355
2.0365,-1.1122,0.46572,-2.7011,2.3899,-0.011502,-2.2119e-05,-3.1382,-0.56221
2.0523,-1.0957,0.48151,-2.7417,2.4184,-0.010469,-2.8609e-05,-3.0493,-0.59223
2.0681,-1.0792,0.4973,-2.7786,2.4468,-0.0095119,-3.6668e-05,-2.9603,-0.62366
2.0839,-1.0628,0.51309,-2.8118,2.4752,-0.0086264,-4.6601e-05,-2.8715,-0.65656
2.0997,-1.0465,0.52888,-2.8413,2.5036,-0.0078085,-5.8753e-05,-2.7828,-0.69098
2.1154,-1.0302,0.54467,-2.8672,2.5318,-0.0070542,-7.3518e-05,-2.6947,-0.72696
2.1312,-1.014,0.56046,-2.8896,2.5599,-0.0063597,-9.1339e-05,-2.6071,-0.76455
2.147,-0.99776,0.57626,-2.9086,2.5877,-0.0057215,-0.00011272,-2.5203,-0.8038
2.1628,-0.9816,0.59205,-2.9243,2.6152,-0.0051361,-0.00013821,-2.4344,-0.84476
2.1786,-0.96548,0.60785,-2.9368,2.6423,-0.0046001,-0.00016845,-2.3495,-0.88747
2.1944,-0.94939,0.62365,-2.9462,2.669,-0.0041103,-0.00020412,-2.2658,-0.93198
2.2102,-0.93333,0.63946,-2.9527,2.6951,-0.0036638,-0.00024599,-2.1834,-0.97832
2.226,-0.9173,0.65526,-2.9563,2.7206,-0.0032575,-0.0002949,-2.1024,-1.0265
2.2417,-0.9013,0.67107,-2.9572,2.7455,-0.0028887,-0.00035175,-2.0229,-1.0766
2.2575,-0.88532,0.68689,-2.9555,2.7695,-0.0025548,-0.00041757,-1.945,-1.1287
2.2733,-0.86937,0.70271,-2.9514,2.7926,-0.0022531,-0.00049344,-1.8688,-1.1827
2.2891,-0.85343,0.71853,-2.9449,2.8146,-0.0019812,-0.00058054,-1.7944,-1.2387
2.3049,-0.83751,0.73436,-2.9362,2.8356,-0.0017369,-0.00068014,-1.7218,-1.2966
2.3207,-0.82161,0.7502,-2.9255,2.8553,-0.001518,-0.00079362,-1.651,-1.3566
2.3365,-0.80572,0.76605,-2.9129,2.8737,-0.0013223,-0.00092246,-1.5821,-1.4186
2.3522,-0.78984,0.78191,-2.8984,2.8906,-0.001148,-0.0010682,-1.5152,-1.4825
2.368,-0.77398,0.79778,-2.8823,2.9059,-0.00099311,-0.0012326,-1.4503,-1.5484
2.3838,-0.75813,0.81366,-2.8647,2.9194,-0.00085602,-0.0014173,-1.3873,-1.6163
2.3996,-0.74228,0.82956,-2.8456,2.9311,-0.00073505,-0.0016244,-1.3264,-1.6862
2.4154,-0.72645,0.84547,-2.8253,2.9408,-0.00062869,-0.0018558,-1.2674,-1.7579
2.4312,-0.71062,0.8614,-2.8037,2.9484,-0.0005355,-0.0021136,-1.2104,-1.8314
2.447,-0.69479,0.87734,-2.7811,2.9537,-0.00045417,-0.0024001,-1.1554,-1.9067
2.4628,-0.67898,0.89331,-2.7576,2.9567,-0.00038347,-0.0027176,-1.1024,-1.9838
2.4785,-0.66317,0.9093,-2.7331,2.9571,-0.00032227,-0.0030687,-1.0513,-2.0625
2.4943,-0.64736,0.92532,-2.708,2.9549,-0.0002695,-0.0034558,-1.0022,-2.1427
2.5101,-0.63155,0.94136,-2.6821,2.9498,-0.00022423,-0.0038819,-0.95491,-2.2244
2.5259,-0.61575,0.95743,-2.6557,2.9419,-0.00018556,-0.0043496,-0.9095,-2.3075
2.5417,-0.59995,0.97354,-2.6288,2.9309,-0.0001527,-0.0048621,-0.86589,-2.3918
2.5575,-0.58415,0.98968,-2.6015,2.9169,-0.00012491,-0.0054224,-0.82406,-2.4772
2.5733,-0.56836,1.0059,-2.5738,2.8995,-0.00010155,-0.0060338,-0.78396,-2.5636
2.5891,-0.55257,1.0221,-2.5459,2.8788,-8.2015e-05,-0.0066997,-0.74555,-2.6508
2.6048,-0.53677,1.0383,-2.5177,2.8547,-6.5781e-05,-0.0074237,-0.70877,-2.7387
2.6206,-0.52098,1.0547,-2.4894,2.827,-5.2375e-05,-0.0082093,-0.67358,-2.8271
2.6364,-0.50519,1.071,-2.461,2.7956,-4.1379e-05,-0.0090605,-0.63993,-2.9159
2.6522,-0.4894,1.0875,-2.4326,2.7606,-3.2424e-05,-0.0099813,-0.60776,-3.0048
2.668,-0.47361,1.1039,-2.4041,2.7219,-2.5184e-05,-0.010976,-0.57704,-3.0938
2.6838,-0.45782,1.1205,-2.3757,2.6793,-1.938e-05,-0.012048,-0.54771,-3.1825
2.6996,-0.44204,1.1371,-2.3474,2.6329,-1.4765e-05,-0.013204,-0.51971,-3.2708
2.7153,-0.42625,1.1538,-2.3192,2.5826,-1.1129e-05,-0.014446,-0.493,-3.3586
2.7311,-0.41046,1.1706,-2.2911,2.5284,-8.2921e-06,-0.015781,-0.46753,-3.4455
2.7469,-0.39467,1.1874,-2.2632,2.4704,-6.1023e-06,-0.017213,-0.44325,-3.5314
2.7627,-0.37889,1.2043,-2.2354,2.4084,-4.4309e-06,-0.018747,-0.42012,-3.6162
2.7785,-0.3631,1.2214,-2.2079,2.3426,-3.1705e-06,-0.02039,-0.39808,-3.6995
2.7943,-0.34731,1.2385,-2.1807,2.273,-2.2328e-06,-0.022146,-0.37709,-3.7811
2.8101,-0.33153,1.2557,-2.1536,2.1996,-1.5451e-06,-0.024023,-0.35711,-3.8609
2.8259,-0.31574,1.2731,-2.1268,2.1225,-1.0488e-06,-0.026025,-0.33809,-3.9387
2.8416,-0.29995,1.2905,-2.1003,2.0417,-6.9681e-07,-0.028161,-0.32,-4.0142
2.8574,-0.28416,1.3081,-2.0741,1.9574,-4.5196e-07,-0.030436,-0.30278,-4.0872
2.8732,-0.26838,1.3258,-2.0482,1.8696,-2.853e-07,-0.032858,-0.28641,-4.1576
2.889,-0.25259,1.3436,-2.0225,1.7785,-1.746e-07,-0.035434,-0.27084,-4.2251
2.9048,-0.2368,1.3616,-1.9972,1.6842,-1.0308e-07,-0.038172,-0.25603,-4.2895
2.9206,-0.22102,1.3797,-1.9721,1.5868,-5.8323e-08,-0.041081,-0.24196,-4.3508
2.9364,-0.20523,1.3979,-1.9474,1.4864,-3.1345e-08,-0.044169,-0.22859,-4.4086
2.9522,-0.18944,1.4164,-1.9229,1.3833,-1.579e-08,-0.047445,-0.21589,-4.4628
2.9679,-0.17366,1.4349,-1.8988,1.2776,-7.2981e-09,-0.050918,-0.20382,-4.5133
2.9837,-0.15787,1.4537,-1.8749,1.1694,-2.974e-09,-0.054599,-0.19236,-4.56
2.9995,-0.14208,1.4726,-1.8514,1.059,-9.7117e-10,-0.058498,-0.18147,-4.6026
3.0153,-0.1263,1.4917,-1.8281,0.94662,-1.6754e-10,-0.062625,-0.17114,-4.6411
3.0311,-0.11051,1.511,-1.8051,0.83238,7.7938e-11,-0.066992,-0.16133,-4.6753
3.0469,-0.094721,1.5305,-1.7824,0.71652,1.0314e-10,-0.071612,-0.15201,-4.7052
3.0627,-0.078934,1.5502,-1.76,0.59926,6.6773e-11,-0.076496,-0.14318,-4.7307
3.0784,-0.063148,1.5701,-1.7379,0.48083,3.0486e-11,-0.081659,-0.13479,-4.7516
3.0942,-0.047361,1.5903,-1.7161,0.36145,9.5981e-12,-0.087113,-0.12684,-4.7679
3.11,-0.031574,1.6106,-1.6945,0.24136,1.577e-12,-0.092874,-0.1193,-4.7796
3.1258,-0.015787,1.6312,-1.6731,0.1208,-1.1785e-14,-0.098957,-0.11215,-4.7867
3.1416,-1.5584e-16,1.6521,-1.6521,6.9757e-16,1.7061e-14,-0.10538,-0.10538,-4.789


==> Figs/data/fourier/dd_p3_x_UniformLess_c_UniformLess_Adv_GaussianGA_e0.01.csv <==
Kref,c_r1,c_r2,c_r3,c_r4,c_i1,c_i2,c_i3,c_i4
2.5e-06,-1.9136e-05,1.6521,-1.6521,2.5e-06,-4.789,-0.10537,-0.10537,-2.9819e-15
0.015789,-0.12082,1.6732,-1.6312,0.015789,-4.7867,-0.11215,-0.09895,1.8197e-15
0.031576,-0.24139,1.6945,-1.6107,0.031576,-4.7796,-0.1193,-0.092867,-2.3175e-13
0.047363,-0.36147,1.7161,-1.5903,0.047363,-4.7679,-0.12684,-0.087106,-1.6182e-12
0.06315,-0.48085,1.7379,-1.5702,0.06315,-4.7516,-0.13479,-0.081652,-7.182e-12
0.078937,-0.59928,1.7601,-1.5502,0.078937,-4.7307,-0.14317,-0.07649,-2.7437e-11
0.094724,-0.71654,1.7825,-1.5305,0.094724,-4.7052,-0.15201,-0.071605,-9.414e-11
0.11051,-0.8324,1.8052,-1.511,0.11051,-4.6754,-0.16132,-0.066986,-2.8853e-10
0.1263,-0.94665,1.8281,-1.4917,0.1263,-4.6411,-0.17113,-0.062619,-7.9173e-10
0.14208,-1.0591,1.8514,-1.4726,0.14208,-4.6026,-0.18147,-0.058492,-1.9666e-09
0.15787,-1.1694,1.8749,-1.4537,0.15787,-4.56,-0.19235,-0.054593,-4.4812e-09
0.17366,-1.2776,1.8988,-1.4349,0.17366,-4.5133,-0.20381,-0.050913,-9.4862e-09
0.18945,-1.3833,1.9229,-1.4164,0.18945,-4.4628,-0.21588,-0.04744,-1.8858e-08
0.20523,-1.4864,1.9474,-1.3979,0.20523,-4.4086,-0.22859,-0.044164,-3.5523e-08
0.22102,-1.5868,1.9721,-1.3797,0.22102,-4.3508,-0.24196,-0.041076,-6.3871e-08
0.23681,-1.6842,1.9972,-1.3616,0.23681,-4.2895,-0.25603,-0.038168,-1.1028e-07
0.25259,-1.7785,2.0226,-1.3436,0.25259,-4.2251,-0.27083,-0.03543,-1.8379e-07
0.26838,-1.8697,2.0482,-1.3258,0.26838,-4.1576,-0.2864,-0.032854,-2.9681e-07
0.28417,-1.9574,2.0741,-1.3081,0.28417,-4.0872,-0.30277,-0.030432,-4.6617e-07
0.29995,-2.0418,2.1004,-1.2905,0.29995,-4.0142,-0.31999,-0.028157,-7.1411e-07
0.31574,-2.1225,2.1269,-1.2731,0.31574,-3.9387,-0.33809,-0.026022,-1.0696e-06
0.33153,-2.1996,2.1537,-1.2557,0.33153,-3.8609,-0.35711,-0.024019,-1.5699e-06
0.34731,-2.273,2.1807,-1.2385,0.34731,-3.7811,-0.37709,-0.022143,-2.2619e-06
0.3631,-2.3427,2.208,-1.2214,0.3631,-3.6995,-0.39808,-0.020387,-3.2044e-06
0.37889,-2.4085,2.2355,-1.2043,0.37889,-3.6162,-0.42011,-0.018744,-4.4699e-06
0.39467,-2.4704,2.2632,-1.1874,0.39468,-3.5314,-0.44325,-0.01721,-6.1471e-06
0.41046,-2.5285,2.2911,-1.1706,0.41046,-3.4455,-0.46753,-0.015778,-8.3429e-06
0.42625,-2.5827,2.3192,-1.1538,0.42625,-3.3586,-0.493,-0.014444,-1.1186e-05
0.44204,-2.6329,2.3474,-1.1371,0.44204,-3.2708,-0.51971,-0.013202,-1.4828e-05
0.45782,-2.6793,2.3758,-1.1205,0.45783,-3.1825,-0.5477,-0.012047,-1.9451e-05
0.47361,-2.7219,2.4042,-1.1039,0.47362,-3.0938,-0.57704,-0.010974,-2.5263e-05
0.4894,-2.7607,2.4326,-1.0875,0.4894,-3.0048,-0.60776,-0.0099799,-3.2509e-05
0.50518,-2.7957,2.4611,-1.071,0.50519,-2.9159,-0.63992,-0.0090592,-4.1472e-05
0.52097,-2.827,2.4895,-1.0547,0.52098,-2.8271,-0.67358,-0.0082082,-5.2476e-05
0.53676,-2.8547,2.5178,-1.0383,0.53678,-2.7387,-0.70877,-0.0074226,-6.5889e-05
0.55254,-2.8789,2.5459,-1.0221,0.55257,-2.6508,-0.74555,-0.0066988,-8.2129e-05
0.56833,-2.8996,2.5739,-1.0059,0.56836,-2.5636,-0.78396,-0.006033,-0.00010167
0.58412,-2.9169,2.6015,-0.98968,0.58416,-2.4772,-0.82406,-0.0054217,-0.00012504
0.5999,-2.931,2.6289,-0.97354,0.59995,-2.3918,-0.86589,-0.0048615,-0.00015283
0.61569,-2.942,2.6558,-0.95743,0.61575,-2.3075,-0.9095,-0.0043491,-0.0001857
0.63148,-2.9499,2.6822,-0.94136,0.63155,-2.2244,-0.95492,-0.0038814,-0.00022437
0.64726,-2.9549,2.708,-0.92531,0.64736,-2.1427,-1.0022,-0.0034555,-0.00026965
0.66305,-2.9571,2.7332,-0.9093,0.66317,-2.0625,-1.0513,-0.0030683,-0.00032241
0.67884,-2.9567,2.7576,-0.89331,0.67898,-1.9838,-1.1024,-0.0027173,-0.00038361
0.69463,-2.9538,2.7812,-0.87734,0.6948,-1.9067,-1.1554,-0.0023999,-0.00045431
0.71041,-2.9485,2.8038,-0.86139,0.71062,-1.8314,-1.2104,-0.0021134,-0.00053564
0.7262,-2.9409,2.8253,-0.84547,0.72645,-1.7578,-1.2674,-0.0018557,-0.00062881
0.74199,-2.9312,2.8457,-0.82955,0.74228,-1.6861,-1.3264,-0.0016243,-0.00073517
0.75777,-2.9195,2.8647,-0.81366,0.75813,-1.6163,-1.3873,-0.0014173,-0.00085612
0.77356,-2.9059,2.8824,-0.79778,0.77398,-1.5484,-1.4503,-0.0012326,-0.0009932
0.78935,-2.8906,2.8985,-0.78191,0.78985,-1.4825,-1.5152,-0.0010682,-0.001148
0.80513,-2.8737,2.9129,-0.76605,0.80572,-1.4185,-1.5822,-0.00092251,-0.0013223
0.82092,-2.8554,2.9256,-0.7502,0.82161,-1.3566,-1.651,-0.0007937,-0.001518
0.83671,-2.8356,2.9363,-0.73436,0.83751,-1.2966,-1.7218,-0.00068023,-0.0017369
0.85249,-2.8147,2.945,-0.71853,0.85343,-1.2387,-1.7944,-0.00058064,-0.0019812
0.86828,-2.7926,2.9514,-0.7027,0.86937,-1.1827,-1.8689,-0.00049355,-0.002253
0.88407,-2.7695,2.9556,-0.68688,0.88532,-1.1287,-1.9451,-0.00041769,-0.0025547
0.89985,-2.7455,2.9573,-0.67107,0.9013,-1.0766,-2.0229,-0.00035188,-0.0028886
0.91564,-2.7207,2.9564,-0.65526,0.91731,-1.0265,-2.1024,-0.00029502,-0.0032573
0.93143,-2.6952,2.9527,-0.63945,0.93334,-0.97831,-2.1834,-0.00024612,-0.0036635
0.94722,-2.669,2.9463,-0.62365,0.94939,-0.93197,-2.2658,-0.00020425,-0.00411
0.963,-2.6424,2.9369,-0.60785,0.96548,-0.88746,-2.3495,-0.00016858,-0.0045996
0.97879,-2.6152,2.9243,-0.59205,0.98161,-0.84475,-2.4344,-0.00013834,-0.0051356
0.99458,-2.5877,2.9086,-0.57625,0.99777,-0.80379,-2.5203,-0.00011283,-0.0057209
1.0104,-2.5599,2.8896,-0.56046,1.014,-0.76454,-2.6071,-9.1451e-05,-0.0063591
1.0262,-2.5319,2.8672,-0.54467,1.0302,-0.72695,-2.6947,-7.3623e-05,-0.0070534
1.0419,-2.5036,2.8413,-0.52888,1.0465,-0.69097,-2.7829,-5.8853e-05,-0.0078076
1.0577,-2.4753,2.8118,-0.51309,1.0628,-0.65655,-2.8715,-4.6694e-05,-0.0086255
1.0735,-2.4468,2.7786,-0.4973,1.0792,-0.62365,-2.9604,-3.6755e-05,-0.0095108
1.0893,-2.4184,2.7418,-0.48151,1.0957,-0.59222,-3.0493,-2.8688e-05,-0.010468
1.1051,-2.39,2.7011,-0.46572,1.1122,-0.56219,-3.1382,-2.2192e-05,-0.011501
1.1209,-2.3616,2.6566,-0.44993,1.1288,-0.53353,-3.2267,-1.7004e-05,-0.012614
1.1367,-2.3333,2.6083,-0.43414,1.1454,-0.50619,-3.3148,-1.2896e-05,-0.013812
1.1524,-2.3051,2.556,-0.41835,1.1622,-0.4801,-3.4022,-9.6739e-06,-0.0151
1.1682,-2.2771,2.4999,-0.40257,1.179,-0.45524,-3.4886,-7.1721e-06,-0.016482
1.184,-2.2493,2.4399,-0.38678,1.1959,-0.43154,-3.574,-5.2504e-06,-0.017964
1.1998,-2.2217,2.376,-0.37099,1.2129,-0.40896,-3.658,-3.7914e-06,-0.019552
1.2156,-2.1943,2.3083,-0.3552,1.2299,-0.38745,-3.7405,-2.6974e-06,-0.021251
1.2314,-2.1671,2.2368,-0.33942,1.2471,-0.36697,-3.8213,-1.8884e-06,-0.023066
1.2472,-2.1402,2.1615,-0.32363,1.2644,-0.34747,-3.9001,-1.2988e-06,-0.025005
1.263,-2.1136,2.0826,-0.30784,1.2818,-0.32892,-3.9767,-8.7622e-07,-0.027073
1.2787,-2.0872,2,-0.29206,1.2993,-0.31127,-4.051,-5.7862e-07,-0.029277
1.2945,-2.0611,1.914,-0.27627,1.3169,-0.29448,-4.1228,-3.7316e-07,-0.031625
1.3103,-2.0353,1.8245,-0.26048,1.3347,-0.27851,-4.1917,-2.344e-07,-0.034122
1.3261,-2.0098,1.7317,-0.2447,1.3526,-0.26333,-4.2577,-1.4294e-07,-0.036779
1.3419,-1.9846,1.6358,-0.22891,1.3706,-0.2489,-4.3206,-8.4315e-08,-0.039601
1.3577,-1.9597,1.5369,-0.21312,1.3888,-0.23518,-4.3801,-4.7884e-08,-0.042598
1.3735,-1.9351,1.4352,-0.19733,1.4071,-0.22215,-4.4362,-2.604e-08,-0.045779
1.3892,-1.9108,1.3307,-0.18155,1.4256,-0.20977,-4.4886,-1.347e-08,-0.049152
1.405,-1.8868,1.2238,-0.16576,1.4443,-0.19801,-4.5372,-6.5743e-09,-0.052727
1.4208,-1.8631,1.1145,-0.14997,1.4631,-0.18683,-4.5818,-2.9977e-09,-0.056516
1.4366,-1.8397,1.0031,-0.13419,1.4822,-0.17623,-4.6224,-1.2621e-09,-0.060527
1.4524,-1.8166,0.88972,-0.1184,1.5014,-0.16616,-4.6588,-4.8421e-10,-0.064773
1.4682,-1.7938,0.77463,-0.10261,1.5208,-0.1566,-4.6909,-1.6713e-10,-0.069264
1.484,-1.7712,0.65805,-0.086827,1.5404,-0.14753,-4.7185,-5.1511e-11,-0.074015
1.4998,-1.749,0.54017,-0.07104,1.5602,-0.13892,-4.7417,-1.4225e-11,-0.079036
1.5155,-1.727,0.42124,-0.055253,1.5802,-0.13076,-4.7604,-3.5018e-12,-0.084343
1.5313,-1.7053,0.30148,-0.039466,1.6005,-0.12302,-4.7744,-6.7516e-13,-0.089948
1.5471,-1.6838,0.18112,-0.023679,1.6209,-0.11567,-4.7838,-4.9835e-14,-0.095868
1.5629,-1.6626,0.060407,-0.0078922,1.6416,-0.10871,-4.7884,2.4069e-15,-0.10212
1.5787,-1.6416,-0.060426,0.0078947,1.6626,-0.10212,-4.7884,2.6381e-15,-0.10871
1.5945,-1.6209,-0.18114,0.023682,1.6838,-0.095867,-4.7838,-4.9602e-14,-0.11567
1.6103,-1.6004,-0.30149,0.039468,1.7053,-0.089948,-4.7744,-6.7604e-13,-0.12302
1.6261,-1.5802,-0.42126,0.055255,1.727,-0.084342,-4.7604,-3.503e-12,-0.13076
1.6418,-1.5602,-0.54019,0.071042,1.749,-0.079035,-4.7417,-1.4228e-11,-0.13892
1.6576,-1.5404,-0.65806,0.086829,1.7712,-0.074014,-4.7185,-5.1522e-11,-0.14753
1.6734,-1.5208,-0.77465,0.10262,1.7938,-0.069264,-4.6909,-1.6716e-10,-0.1566
1.6892,-1.5014,-0.88973,0.1184,1.8166,-0.064772,-4.6588,-4.8429e-10,-0.16616
1.705,-1.4822,-1.0031,0.13419,1.8397,-0.060526,-4.6224,-1.2623e-09,-0.17623
1.7208,-1.4631,-1.1145,0.14998,1.8631,-0.056515,-4.5818,-2.9981e-09,-0.18684
1.7366,-1.4443,-1.2238,0.16576,1.8868,-0.052727,-4.5372,-6.5751e-09,-0.19801
1.7523,-1.4256,-1.3308,0.18155,1.9108,-0.049151,-4.4886,-1.3472e-08,-0.20977
1.7681,-1.4071,-1.4352,0.19734,1.9351,-0.045778,-4.4362,-2.6043e-08,-0.22215
1.7839,-1.3888,-1.537,0.21312,1.9597,-0.042598,-4.3801,-4.7889e-08,-0.23519
1.7997,-1.3706,-1.6359,0.22891,1.9846,-0.039601,-4.3206,-8.4323e-08,-0.2489
1.8155,-1.3526,-1.7318,0.2447,2.0098,-0.036778,-4.2577,-1.4296e-07,-0.26333
1.8313,-1.3347,-1.8245,0.26048,2.0353,-0.034122,-4.1917,-2.3441e-07,-0.27852
1.8471,-1.3169,-1.914,0.27627,2.0611,-0.031624,-4.1227,-3.7319e-07,-0.29448
1.8629,-1.2993,-2,0.29206,2.0872,-0.029277,-4.051,-5.7866e-07,-0.31127
1.8786,-1.2818,-2.0826,0.30785,2.1136,-0.027073,-3.9767,-8.7628e-07,-0.32892
1.8944,-1.2644,-2.1615,0.32363,2.1402,-0.025005,-3.9001,-1.2989e-06,-0.34748
1.9102,-1.2471,-2.2368,0.33942,2.1671,-0.023066,-3.8213,-1.8885e-06,-0.36697
1.926,-1.2299,-2.3083,0.35521,2.1943,-0.021251,-3.7405,-2.6976e-06,-0.38745
1.9418,-1.2129,-2.3761,0.37099,2.2217,-0.019552,-3.658,-3.7916e-06,-0.40896
1.9576,-1.1959,-2.4399,0.38678,2.2493,-0.017964,-3.574,-5.2507e-06,-0.43154
1.9734,-1.179,-2.4999,0.40257,2.2771,-0.016482,-3.4886,-7.1725e-06,-0.45524
1.9892,-1.1622,-2.556,0.41836,2.3051,-0.015099,-3.4021,-9.6743e-06,-0.48011
2.0049,-1.1454,-2.6083,0.43414,2.3333,-0.013812,-3.3148,-1.2896e-05,-0.50619
2.0207,-1.1288,-2.6566,0.44993,2.3616,-0.012614,-3.2267,-1.7004e-05,-0.53354
2.0365,-1.1122,-2.7011,0.46572,2.39,-0.011501,-3.1382,-2.2193e-05,-0.5622
2.0523,-1.0957,-2.7418,0.48151,2.4184,-0.010468,-3.0493,-2.8689e-05,-0.59222
2.0681,-1.0792,-2.7786,0.4973,2.4468,-0.0095107,-2.9604,-3.6756e-05,-0.62366
2.0839,-1.0628,-2.8118,0.51309,2.4753,-0.0086253,-2.8715,-4.6696e-05,-0.65656
2.0997,-1.0465,-2.8413,0.52888,2.5036,-0.0078075,-2.7829,-5.8855e-05,-0.69097
2.1154,-1.0302,-2.8672,0.54467,2.5319,-0.0070533,-2.6947,-7.3626e-05,-0.72695
2.1312,-1.014,-2.8896,0.56046,2.5599,-0.0063589,-2.6071,-9.1454e-05,-0.76454
2.147,-0.99776,-2.9086,0.57626,2.5877,-0.0057208,-2.5203,-0.00011284,-0.8038
2.1628,-0.9816,-2.9243,0.59205,2.6152,-0.0051355,-2.4344,-0.00013834,-0.84476
2.1786,-0.96548,-2.9369,0.60785,2.6424,-0.0045996,-2.3495,-0.00016858,-0.88747
2.1944,-0.94939,-2.9463,0.62365,2.669,-0.0041099,-2.2658,-0.00020426,-0.93197
2.2102,-0.93333,-2.9527,0.63945,2.6952,-0.0036634,-2.1834,-0.00024613,-0.97831
2.226,-0.9173,-2.9564,0.65526,2.7207,-0.0032572,-2.1024,-0.00029503,-1.0265
2.2417,-0.9013,-2.9573,0.67107,2.7455,-0.0028885,-2.0229,-0.00035189,-1.0766
2.2575,-0.88532,-2.9556,0.68689,2.7695,-0.0025546,-1.945,-0.0004177,-1.1287
2.2733,-0.86937,-2.9514,0.70271,2.7926,-0.002253,-1.8688,-0.00049356,-1.1827
2.2891,-0.85343,-2.945,0.71853,2.8147,-0.0019811,-1.7944,-0.00058066,-1.2387
2.3049,-0.83751,-2.9363,0.73436,2.8357,-0.0017369,-1.7218,-0.00068025,-1.2966
2.3207,-0.82161,-2.9256,0.7502,2.8554,-0.0015179,-1.651,-0.00079372,-1.3566
2.3365,-0.80572,-2.9129,0.76605,2.8737,-0.0013223,-1.5821,-0.00092253,-1.4186
2.3522,-0.78984,-2.8985,0.78191,2.8906,-0.001148,-1.5152,-0.0010683,-1.4825
2.368,-0.77398,-2.8824,0.79778,2.9059,-0.00099317,-1.4503,-0.0012326,-1.5484
2.3838,-0.75813,-2.8647,0.81366,2.9195,-0.0008561,-1.3873,-0.0014174,-1.6163
2.3996,-0.74228,-2.8457,0.82956,2.9312,-0.00073515,-1.3264,-0.0016244,-1.6862
2.4154,-0.72645,-2.8253,0.84547,2.9409,-0.0006288,-1.2674,-0.0018557,-1.7579
2.4312,-0.71062,-2.8038,0.8614,2.9485,-0.00053562,-1.2104,-0.0021135,-1.8314
2.447,-0.69479,-2.7812,0.87734,2.9538,-0.0004543,-1.1554,-0.0023999,-1.9067
2.4628,-0.67898,-2.7576,0.89331,2.9567,-0.0003836,-1.1024,-0.0027174,-1.9838
2.4785,-0.66316,-2.7332,0.9093,2.9571,-0.0003224,-1.0513,-0.0030684,-2.0625
2.4943,-0.64736,-2.708,0.92532,2.9549,-0.00026964,-1.0022,-0.0034555,-2.1427
2.5101,-0.63155,-2.6822,0.94136,2.9499,-0.00022436,-0.95491,-0.0038815,-2.2244
2.5259,-0.61575,-2.6558,0.95743,2.9419,-0.00018569,-0.90949,-0.0043492,-2.3075
2.5417,-0.59995,-2.6288,0.97354,2.931,-0.00015282,-0.86589,-0.0048616,-2.3918
2.5575,-0.58415,-2.6015,0.98968,2.9169,-0.00012504,-0.82406,-0.0054218,-2.4772
2.5733,-0.56836,-2.5739,1.0059,2.8996,-0.00010167,-0.78396,-0.0060331,-2.5636
2.5891,-0.55257,-2.5459,1.0221,2.8788,-8.2126e-05,-0.74554,-0.0066989,-2.6508
2.6048,-0.53677,-2.5178,1.0384,2.8547,-6.5886e-05,-0.70876,-0.0074227,-2.7387
2.6206,-0.52098,-2.4895,1.0547,2.827,-5.2474e-05,-0.67357,-0.0082083,-2.8271
2.6364,-0.50519,-2.4611,1.071,2.7957,-4.1471e-05,-0.63992,-0.0090594,-2.9159
2.6522,-0.4894,-2.4326,1.0875,2.7607,-3.2508e-05,-0.60776,-0.00998,-3.0048
2.668,-0.47361,-2.4042,1.1039,2.7219,-2.5262e-05,-0.57703,-0.010974,-3.0938
2.6838,-0.45782,-2.3758,1.1205,2.6793,-1.945e-05,-0.5477,-0.012047,-3.1825
2.6996,-0.44204,-2.3474,1.1371,2.6329,-1.4828e-05,-0.5197,-0.013202,-3.2708
2.7153,-0.42625,-2.3192,1.1538,2.5826,-1.1185e-05,-0.49299,-0.014444,-3.3586
2.7311,-0.41046,-2.2911,1.1706,2.5285,-8.3425e-06,-0.46752,-0.015779,-3.4455
2.7469,-0.39467,-2.2632,1.1874,2.4704,-6.1468e-06,-0.44325,-0.01721,-3.5314
2.7627,-0.37889,-2.2355,1.2044,2.4085,-4.4697e-06,-0.42011,-0.018745,-3.6162
2.7785,-0.3631,-2.208,1.2214,2.3427,-3.2042e-06,-0.39807,-0.020387,-3.6995
2.7943,-0.34731,-2.1807,1.2385,2.273,-2.2618e-06,-0.37708,-0.022143,-3.7811
2.8101,-0.33152,-2.1537,1.2557,2.1996,-1.5698e-06,-0.3571,-0.02402,-3.8609
2.8259,-0.31574,-2.1269,1.2731,2.1225,-1.0696e-06,-0.33808,-0.026022,-3.9387
2.8416,-0.29995,-2.1004,1.2905,2.0417,-7.1406e-07,-0.31999,-0.028157,-4.0142
2.8574,-0.28416,-2.0741,1.3081,1.9574,-4.6614e-07,-0.30277,-0.030432,-4.0872
2.8732,-0.26838,-2.0482,1.3258,1.8696,-2.9679e-07,-0.2864,-0.032854,-4.1576
2.889,-0.25259,-2.0225,1.3436,1.7785,-1.8377e-07,-0.27083,-0.03543,-4.2251
2.9048,-0.2368,-1.9972,1.3616,1.6842,-1.1028e-07,-0.25603,-0.038168,-4.2895
2.9206,-0.22102,-1.9721,1.3797,1.5868,-6.3865e-08,-0.24196,-0.041077,-4.3508
2.9364,-0.20523,-1.9474,1.398,1.4864,-3.5519e-08,-0.22859,-0.044165,-4.4086
2.9522,-0.18944,-1.9229,1.4164,1.3833,-1.8856e-08,-0.21588,-0.04744,-4.4628
2.9679,-0.17366,-1.8988,1.4349,1.2776,-9.4851e-09,-0.20381,-0.050913,-4.5134
2.9837,-0.15787,-1.8749,1.4537,1.1694,-4.4806e-09,-0.19235,-0.054594,-4.56
2.9995,-0.14208,-1.8514,1.4726,1.059,-1.9663e-09,-0.18146,-0.058492,-4.6026
3.0153,-0.1263,-1.8281,1.4917,0.94663,-7.9161e-10,-0.17113,-0.062619,-4.6411
3.0311,-0.11051,-1.8052,1.511,0.83239,-2.8848e-10,-0.16132,-0.066987,-4.6754
3.0469,-0.094721,-1.7825,1.5305,0.71652,-9.4121e-11,-0.15201,-0.071606,-4.7052
3.0627,-0.078934,-1.7601,1.5502,0.59926,-2.7431e-11,-0.14317,-0.07649,-4.7307
3.0784,-0.063148,-1.7379,1.5702,0.48083,-7.1801e-12,-0.13479,-0.081653,-4.7516
3.0942,-0.047361,-1.7161,1.5903,0.36145,-1.6171e-12,-0.12684,-0.087107,-4.7679
3.11,-0.031574,-1.6945,1.6107,0.24137,-2.3097e-13,-0.1193,-0.092868,-4.7796
3.1258,-0.015787,-1.6732,1.6313,0.1208,1.9677e-15,-0.11215,-0.098951,-4.7867
3.1416,-1.96e-16,-1.6521,1.6521,-1.3951e-15,-2.0829e-15,-0.10537,-0.10537,-4.789


==> Figs/data/fourier/dd_p4_x_Chebyshev_c_Chebyshev_Adv_GaussianGA_e0.01.csv <==
Kref,c_r1,c_r2,c_r3,c_r4,c_r5,c_i1,c_i2,c_i3,c_i4,c_i5
2e-06,-3.3394,3.3394,-1.2654,1.2654,2e-06,-1.9883,-1.9883,-0.011626,-0.011626,-1.4769e-16
0.015789,-3.3231,3.3527,-1.2487,1.2822,0.015789,-1.8951,-2.0845,-0.010563,-0.012775,4.5003e-16
0.031576,-3.3041,3.3627,-1.2321,1.2991,0.031576,-1.805,-2.1836,-0.0095797,-0.014013,3.9553e-16
0.047363,-3.2825,3.3693,-1.2156,1.3161,0.047363,-1.7181,-2.2856,-0.0086725,-0.015348,2.7671e-15
0.06315,-3.2587,3.372,-1.1991,1.3332,0.06315,-1.6342,-2.3904,-0.0078364,-0.016784,1.2249e-14
0.078936,-3.2328,3.3707,-1.1827,1.3504,0.078936,-1.5536,-2.4977,-0.0070672,-0.018327,2.5352e-14
0.094723,-3.2051,3.3651,-1.1663,1.3677,0.094723,-1.476,-2.6075,-0.0063606,-0.019984,-4.5207e-14
0.11051,-3.1758,3.355,-1.15,1.3851,0.11051,-1.4016,-2.7196,-0.0057128,-0.02176,-6.2519e-13
0.1263,-3.145,3.3402,-1.1338,1.4027,0.1263,-1.3302,-2.8336,-0.00512,-0.023663,-3.1491e-12
0.14208,-3.113,3.3203,-1.1176,1.4204,0.14208,-1.2619,-2.9495,-0.0045785,-0.0257,-1.1572e-11
0.15787,-3.08,3.2952,-1.1014,1.4382,0.15787,-1.1965,-3.067,-0.0040849,-0.027877,-3.537e-11
0.17366,-3.0461,3.2647,-1.0853,1.4562,0.17366,-1.1341,-3.1858,-0.003636,-0.030204,-9.5054e-11
0.18944,-3.0114,3.2285,-1.0692,1.4744,0.18944,-1.0744,-3.3055,-0.0032285,-0.032687,-2.3159e-10
0.20523,-2.9762,3.1866,-1.0532,1.4928,0.20523,-1.0176,-3.4259,-0.0028594,-0.035336,-5.2165e-10
0.22102,-2.9405,3.1388,-1.0371,1.5113,0.22102,-0.96336,-3.5467,-0.002526,-0.038159,-1.1012e-09
0.23681,-2.9044,3.0849,-1.0212,1.53,0.23681,-0.91175,-3.6675,-0.0022255,-0.041167,-2.2007e-09
0.25259,-2.8682,3.0248,-1.0052,1.549,0.25259,-0.86263,-3.7879,-0.0019554,-0.044369,-4.1955e-09
0.26838,-2.8318,2.9585,-0.98924,1.5681,0.26838,-0.81592,-3.9075,-0.0017131,-0.047775,-7.6772e-09
0.28417,-2.7954,2.8858,-0.97331,1.5875,0.28417,-0.77153,-4.026,-0.0014965,-0.051397,-1.355e-08
0.29995,-2.7591,2.8069,-0.9574,1.6071,0.29995,-0.72936,-4.1429,-0.0013033,-0.055247,-2.3162e-08
0.31574,-2.7228,2.7216,-0.94151,1.6269,0.31574,-0.68933,-4.2579,-0.0011315,-0.059337,-3.8471e-08
0.33153,-2.6868,2.6301,-0.92563,1.647,0.33153,-0.65134,-4.3705,-0.00097918,-0.063679,-6.2269e-08
0.34731,-2.651,2.5324,-0.90976,1.6673,0.34731,-0.61531,-4.4804,-0.00084455,-0.068288,-9.8457e-08
0.3631,-2.6155,2.4285,-0.8939,1.688,0.3631,-0.58115,-4.587,-0.00072592,-0.073179,-1.5239e-07
0.37889,-2.5803,2.3187,-0.87806,1.7089,0.37889,-0.54877,-4.6901,-0.00062175,-0.078366,-2.3131e-07
0.39467,-2.5456,2.2031,-0.86222,1.7301,0.39467,-0.51809,-4.7891,-0.00053057,-0.083866,-3.4486e-07
0.41046,-2.5112,2.0818,-0.84639,1.7516,0.41046,-0.48902,-4.8837,-0.00045104,-0.089697,-5.0572e-07
0.42625,-2.4773,1.9551,-0.83057,1.7735,0.42625,-0.4615,-4.9736,-0.00038194,-0.095875,-7.3035e-07
0.44203,-2.4438,1.8233,-0.81475,1.7957,0.44204,-0.43543,-5.0583,-0.00032211,-0.10242,-1.0399e-06
0.45782,-2.4108,1.6867,-0.79894,1.8182,0.45782,-0.41076,-5.1375,-0.00027051,-0.10936,-1.4611e-06
0.47361,-2.3784,1.5455,-0.78313,1.8411,0.47361,-0.38741,-5.2109,-0.00022619,-0.1167,-2.0276e-06
0.4894,-2.3464,1.4,-0.76732,1.8643,0.4894,-0.36532,-5.2781,-0.00018828,-0.12448,-2.7815e-06
0.50518,-2.3149,1.2507,-0.75152,1.888,0.50518,-0.34441,-5.3389,-0.00015599,-0.13271,-3.7745e-06
0.52097,-2.2839,1.098,-0.73572,1.912,0.52097,-0.32463,-5.393,-0.00012861,-0.14143,-5.0697e-06
0.53676,-2.2535,0.94214,-0.71992,1.9365,0.53676,-0.30592,-5.4401,-0.0001055,-0.15065,-6.7442e-06
0.55254,-2.2235,0.78365,-0.70413,1.9613,0.55255,-0.28822,-5.4801,-8.6084e-05,-0.16041,-8.8903e-06
0.56833,-2.1941,0.62294,-0.68833,1.9866,0.56833,-0.27148,-5.5128,-6.986e-05,-0.17074,-1.1619e-05
0.58412,-2.1652,0.46045,-0.67254,2.0124,0.58412,-0.25565,-5.5381,-5.637e-05,-0.18167,-1.5061e-05
0.5999,-2.1368,0.29665,-0.65675,2.0386,0.59991,-0.24068,-5.5557,-4.5215e-05,-0.19324,-1.9373e-05
0.61569,-2.1089,0.132,-0.64096,2.0652,0.6157,-0.22652,-5.5657,-3.6042e-05,-0.20547,-2.4735e-05
0.63148,-2.0814,-0.03303,-0.62517,2.0924,0.63149,-0.21314,-5.568,-2.8543e-05,-0.21841,-3.1361e-05
0.64726,-2.0545,-0.19796,-0.60938,2.12,0.64728,-0.20049,-5.5627,-2.245e-05,-0.23209,-3.9495e-05
0.66305,-2.028,-0.36233,-0.59359,2.1481,0.66307,-0.18853,-5.5496,-1.7532e-05,-0.24657,-4.9423e-05
0.67884,-2.002,-0.52566,-0.5778,2.1767,0.67886,-0.17722,-5.5289,-1.3589e-05,-0.26188,-6.1467e-05
0.69463,-1.9764,-0.68749,-0.56202,2.2058,0.69465,-0.16654,-5.5006,-1.0449e-05,-0.27807,-7.6e-05
0.71041,-1.9513,-0.84737,-0.54623,2.2354,0.71045,-0.15644,-5.465,-7.9682e-06,-0.29518,-9.3443e-05
0.7262,-1.9266,-1.0049,-0.53044,2.2656,0.72624,-0.1469,-5.4221,-6.023e-06,-0.31328,-0.00011427
0.74199,-1.9023,-1.1595,-0.51465,2.2962,0.74204,-0.13788,-5.3721,-4.5105e-06,-0.33241,-0.00013902
0.75777,-1.8785,-1.3109,-0.49887,2.3274,0.75784,-0.12936,-5.3154,-3.3446e-06,-0.35264,-0.00016828
0.77356,-1.855,-1.4587,-0.48308,2.3591,0.77365,-0.12131,-5.252,-2.4543e-06,-0.37401,-0.00020273
0.78935,-1.8319,-1.6025,-0.46729,2.3913,0.78945,-0.11371,-5.1822,-1.781e-06,-0.3966,-0.00024311
0.80513,-1.8091,-1.7419,-0.4515,2.424,0.80526,-0.10653,-5.1065,-1.2771e-06,-0.42047,-0.00029024
0.82092,-1.7867,-1.8767,-0.43572,2.4572,0.82108,-0.099757,-5.025,-9.0423e-07,-0.44569,-0.00034501
0.83671,-1.7647,-2.0065,-0.41993,2.4908,0.8369,-0.09336,-4.9382,-6.3157e-07,-0.47233,-0.00040842
0.85249,-1.743,-2.131,-0.40414,2.5249,0.85272,-0.087322,-4.8464,-4.3471e-07,-0.50046,-0.00048155
0.86828,-1.7216,-2.25,-0.38836,2.5594,0.86856,-0.081626,-4.75,-2.9453e-07,-0.53017,-0.00056559
0.88407,-1.7005,-2.3634,-0.37257,2.5944,0.8844,-0.076253,-4.6493,-1.9617e-07,-0.56152,-0.0006618
0.89985,-1.6797,-2.4708,-0.35678,2.6297,0.90025,-0.071187,-4.5447,-1.2826e-07,-0.5946,-0.00077158
0.91564,-1.6592,-2.5722,-0.341,2.6653,0.91611,-0.066411,-4.4368,-8.2182e-08,-0.6295,-0.00089641
0.93143,-1.6389,-2.6675,-0.32521,2.7012,0.93198,-0.06191,-4.3258,-5.1505e-08,-0.66631,-0.0010379
0.94722,-1.6189,-2.7565,-0.30942,2.7373,0.94787,-0.05767,-4.2121,-3.1503e-08,-0.7051,-0.0011978
0.963,-1.5992,-2.8392,-0.29363,2.7736,0.96377,-0.053678,-4.0963,-1.8757e-08,-0.74598,-0.0013779
0.97879,-1.5797,-2.9157,-0.27785,2.81,0.97968,-0.049921,-3.9787,-1.0838e-08,-0.78902,-0.0015803
0.99458,-1.5604,-2.9858,-0.26206,2.8464,0.99562,-0.046387,-3.8597,-6.0558e-09,-0.83433,-0.0018069
1.0104,-1.5414,-3.0496,-0.24627,2.8827,1.0116,-0.043064,-3.7397,-3.2577e-09,-0.88199,-0.00206
1.0261,-1.5225,-3.1072,-0.23049,2.9189,1.0276,-0.039941,-3.6192,-1.6782e-09,-0.9321,-0.002342
1.0419,-1.5039,-3.1586,-0.2147,2.9548,1.0436,-0.037008,-3.4984,-8.224e-10,-0.98474,-0.0026554
1.0577,-1.4854,-3.2041,-0.19891,2.9903,1.0596,-0.034255,-3.3777,-3.8012e-10,-1.04,-0.0030027
1.0735,-1.4671,-3.2437,-0.18313,3.0254,1.0756,-0.031674,-3.2575,-1.6385e-10,-1.098,-0.0033868
1.0893,-1.449,-3.2775,-0.16734,3.0597,1.0917,-0.029254,-3.1381,-6.4843e-11,-1.1587,-0.0038105
1.1051,-1.4311,-3.3059,-0.15155,3.0933,1.1079,-0.026988,-3.0198,-2.3022e-11,-1.2223,-0.0042769
1.1209,-1.4133,-3.3288,-0.13577,3.126,1.1241,-0.024868,-2.903,-7.06e-12,-1.2889,-0.0047892
1.1367,-1.3956,-3.3467,-0.11998,3.1575,1.1403,-0.022886,-2.7878,-1.7354e-12,-1.3584,-0.0053509
1.1524,-1.3781,-3.3596,-0.10419,3.1877,1.1565,-0.021035,-2.6745,-2.7508e-13,-1.431,-0.0059652
1.1682,-1.3607,-3.3679,-0.088405,3.2164,1.1729,-0.019307,-2.5633,7.5813e-15,-1.5067,-0.0066361
1.184,-1.3435,-3.3717,-0.072618,3.2434,1.1892,-0.017696,-2.4545,2.1287e-14,-1.5855,-0.0073673
1.1998,-1.3263,-3.3714,-0.056832,3.2685,1.2057,-0.016197,-2.3481,7.0979e-15,-1.6674,-0.0081627
1.2156,-1.3093,-3.3671,-0.041045,3.2914,1.2222,-0.014802,-2.2445,1.1867e-15,-1.7525,-0.0090268
1.2314,-1.2923,-3.3591,-0.025258,3.312,1.2388,-0.013506,-2.1436,4.374e-17,-1.8407,-0.0099637
1.2472,-1.2755,-3.3478,-0.0094709,3.33,1.2554,-0.012304,-2.0456,1.9656e-16,-1.932,-0.010978
1.263,-1.2587,-3.3333,0.006316,3.3451,1.2721,-0.011191,-1.9506,-5.7913e-17,-2.0264,-0.012075
1.2787,-1.2421,-3.3158,0.022103,3.3571,1.289,-0.01016,-1.8587,-3.0031e-17,-2.1238,-0.013259
1.2945,-1.2255,-3.2958,0.03789,3.3658,1.3059,-0.009208,-1.7699,7.7226e-16,-2.2241,-0.014535
1.3103,-1.209,-3.2733,0.053677,3.3708,1.3229,-0.0083298,-1.6842,5.0297e-15,-2.3272,-0.01591
1.3261,-1.1925,-3.2486,0.069464,3.372,1.34,-0.007521,-1.6016,1.8039e-14,-2.433,-0.017388
1.3419,-1.1761,-3.2219,0.08525,3.369,1.3573,-0.0067773,-1.5222,1.8698e-14,-2.5414,-0.018976
1.3577,-1.1598,-3.1935,0.10104,3.3616,1.3746,-0.0060947,-1.4459,-1.6933e-13,-2.6521,-0.02068
1.3735,-1.1435,-3.1636,0.11682,3.3497,1.3921,-0.0054693,-1.3727,-1.26e-12,-2.765,-0.022506
1.3892,-1.1273,-3.1324,0.13261,3.3328,1.4097,-0.0048974,-1.3026,-5.4482e-12,-2.8798,-0.024461
1.405,-1.1111,-3.0999,0.1484,3.3109,1.4275,-0.0043755,-1.2354,-1.8423e-11,-2.9964,-0.026553
1.4208,-1.095,-3.0665,0.16418,3.2836,1.4454,-0.0039002,-1.1712,-5.3231e-11,-3.1144,-0.028789
1.4366,-1.0789,-3.0323,0.17997,3.2509,1.4635,-0.0034682,-1.1099,-1.3716e-10,-3.2336,-0.031178
1.4524,-1.0628,-2.9974,0.19576,3.2125,1.4817,-0.0030764,-1.0514,-3.2321e-10,-3.3536,-0.033726
1.4682,-1.0468,-2.9619,0.21155,3.1682,1.5002,-0.002722,-0.99557,-7.0838e-10,-3.4742,-0.036444
1.484,-1.0307,-2.9261,0.22733,3.118,1.5188,-0.0024021,-0.94242,-1.4614e-09,-3.595,-0.03934
1.4998,-1.0148,-2.89,0.24312,3.0616,1.5376,-0.002114,-0.89181,-2.8637e-09,-3.7157,-0.042424
1.5155,-0.9988,-2.8536,0.25891,2.999,1.5566,-0.0018553,-0.84366,-5.3672e-09,-3.8358,-0.045706
1.5313,-0.98286,-2.8172,0.27469,2.9302,1.5758,-0.0016235,-0.79789,-9.6753e-09,-3.955,-0.049197
1.5471,-0.96694,-2.7809,0.29048,2.855,1.5953,-0.0014165,-0.7544,-1.6852e-08,-4.073,-0.052909
1.5629,-0.95104,-2.7445,0.30627,2.7736,1.615,-0.0012321,-0.7131,-2.8466e-08,-4.1892,-0.056853
1.5787,-0.93515,-2.7084,0.32205,2.6858,1.6349,-0.0010683,-0.6739,-4.678e-08,-4.3033,-0.061042
1.5945,-0.91928,-2.6724,0.33784,2.5918,1.6551,-0.00092331,-0.6367,-7.4993e-08,-4.4148,-0.06549
1.6103,-0.90342,-2.6368,0.35363,2.4916,1.6756,-0.00079527,-0.60143,-1.1754e-07,-4.5234,-0.07021
1.6261,-0.88757,-2.6014,0.36941,2.3853,1.6963,-0.00068261,-0.56799,-1.8048e-07,-4.6287,-0.075217
1.6418,-0.87172,-2.5664,0.3852,2.2731,1.7173,-0.0005838,-0.5363,-2.7194e-07,-4.7302,-0.080527
1.6576,-0.85589,-2.5318,0.40099,2.1552,1.7387,-0.00049744,-0.50627,-4.0269e-07,-4.8275,-0.086157
1.6734,-0.84006,-2.4976,0.41678,2.0318,1.7603,-0.00042222,-0.47783,-5.8684e-07,-4.9203,-0.092125
1.6892,-0.82424,-2.4639,0.43256,1.903,1.7823,-0.00035696,-0.4509,-8.4259e-07,-5.0081,-0.098449
1.705,-0.80842,-2.4306,0.44835,1.7692,1.8046,-0.00030054,-0.4254,-1.1932e-06,-5.0907,-0.10515
1.7208,-0.79261,-2.3978,0.46414,1.6307,1.8273,-0.00025196,-0.40127,-1.6681e-06,-5.1676,-0.11224
1.7366,-0.7768,-2.3655,0.47992,1.4878,1.8503,-0.0002103,-0.37843,-2.304e-06,-5.2385,-0.11976
1.7523,-0.761,-2.3337,0.49571,1.3408,1.8737,-0.00017473,-0.35681,-3.1467e-06,-5.3032,-0.12771
1.7681,-0.7452,-2.3024,0.5115,1.19,1.8975,-0.00014448,-0.33636,-4.2522e-06,-5.3613,-0.13614
1.7839,-0.7294,-2.2717,0.52728,1.036,1.9217,-0.00011888,-0.31702,-5.6891e-06,-5.4127,-0.14505
1.7997,-0.7136,-2.2414,0.54307,0.87905,1.9464,-9.7318e-05,-0.29872,-7.5401e-06,-5.457,-0.15449
1.8155,-0.69781,-2.2117,0.55886,0.71962,1.9714,-7.9239e-05,-0.28141,-9.9048e-06,-5.4941,-0.16447
1.8313,-0.68202,-2.1825,0.57465,0.55814,1.9969,-6.416e-05,-0.26504,-1.2902e-05,-5.5238,-0.17504
1.8471,-0.66622,-2.1538,0.59044,0.39507,2.0228,-5.1649e-05,-0.24956,-1.6672e-05,-5.546,-0.18622
1.8629,-0.65043,-2.1255,0.60622,0.23087,2.0492,-4.1326e-05,-0.23492,-2.138e-05,-5.5607,-0.19805
1.8786,-0.63464,-2.0978,0.62201,0.066015,2.076,-3.2857e-05,-0.22108,-2.7221e-05,-5.5676,-0.21056
1.8944,-0.61885,-2.0706,0.6378,-0.099033,2.1033,-2.5951e-05,-0.208,-3.4418e-05,-5.5668,-0.22379
1.9102,-0.60307,-2.0438,0.65359,-0.2638,2.1312,-2.0354e-05,-0.19563,-4.3233e-05,-5.5583,-0.23779
1.926,-0.58728,-2.0176,0.66938,-0.42781,2.1595,-1.5848e-05,-0.18393,-5.3966e-05,-5.5422,-0.25259
1.9418,-0.57149,-1.9917,0.68518,-0.59059,2.1883,-1.2245e-05,-0.17288,-6.6959e-05,-5.5185,-0.26824
1.9576,-0.5557,-1.9663,0.70097,-0.7517,2.2176,-9.3852e-06,-0.16243,-8.2602e-05,-5.4873,-0.2848
1.9734,-0.53991,-1.9414,0.71677,-0.91067,2.2474,-7.1321e-06,-0.15256,-0.00010134,-5.4487,-0.3023
1.9891,-0.52413,-1.9169,0.73256,-1.0671,2.2778,-5.3713e-06,-0.14323,-0.00012366,-5.403,-0.3208
2.0049,-0.50834,-1.8927,0.74836,-1.2205,2.3087,-4.0069e-06,-0.13441,-0.00015014,-5.3502,-0.34037
2.0207,-0.49255,-1.869,0.76416,-1.3705,2.34,-2.959e-06,-0.12609,-0.0001814,-5.2908,-0.36104
2.0365,-0.47676,-1.8457,0.77997,-1.5167,2.3719,-2.1618e-06,-0.11822,-0.00021813,-5.2248,-0.3829
2.0523,-0.46098,-1.8227,0.79578,-1.6588,2.4043,-1.5615e-06,-0.11079,-0.0002611,-5.1527,-0.40599
2.0681,-0.44519,-1.8001,0.81159,-1.7964,2.4372,-1.1141e-06,-0.10378,-0.00031117,-5.0746,-0.4304
2.0839,-0.4294,-1.7779,0.8274,-1.9292,2.4706,-7.8465e-07,-0.097154,-0.00036927,-4.991,-0.45617
2.0997,-0.41362,-1.756,0.84323,-2.0569,2.5044,-5.4491e-07,-0.090903,-0.00043644,-4.9021,-0.4834
2.1154,-0.39783,-1.7344,0.85906,-2.1793,2.5387,-3.7276e-07,-0.085004,-0.00051378,-4.8084,-0.51215
2.1312,-0.38204,-1.7131,0.87489,-2.296,2.5734,-2.5088e-07,-0.07944,-0.00060253,-4.7102,-0.5425
2.147,-0.36626,-1.6921,0.89074,-2.407,2.6084,-1.6589e-07,-0.074191,-0.00070399,-4.6079,-0.57454
2.1628,-0.35047,-1.6714,0.90659,-2.5121,2.6439,-1.0762e-07,-0.069243,-0.00081961,-4.5019,-0.60834
2.1786,-0.33468,-1.651,0.92246,-2.6111,2.6796,-6.8363e-08,-0.064578,-0.00095091,-4.3927,-0.64399
2.1944,-0.31889,-1.6309,0.93833,-2.7038,2.7156,-4.2441e-08,-0.060184,-0.0010996,-4.2806,-0.68158
2.2102,-0.30311,-1.611,0.95422,-2.7904,2.7518,-2.569e-08,-0.056045,-0.0012673,-4.1661,-0.72119
2.226,-0.28732,-1.5914,0.97013,-2.8706,2.7881,-1.5119e-08,-0.052148,-0.0014561,-4.0495,-0.76293
2.2417,-0.27153,-1.572,0.98605,-2.9445,2.8245,-8.624e-09,-0.048481,-0.0016679,-3.9313,-0.80687
2.2575,-0.25575,-1.5528,1.002,-3.012,2.8609,-4.7487e-09,-0.045033,-0.0019048,-3.8118,-0.8531
2.2733,-0.23996,-1.5338,1.018,-3.0734,2.8972,-2.5125e-09,-0.041791,-0.0021692,-3.6916,-0.90173
2.2891,-0.22417,-1.515,1.0339,-3.1285,2.9333,-1.2698e-09,-0.038746,-0.0024634,-3.5709,-0.95285
2.3049,-0.20839,-1.4965,1.05,-3.1775,2.9691,-6.0859e-10,-0.035886,-0.0027901,-3.4501,-1.0065
2.3207,-0.1926,-1.4781,1.066,-3.2206,3.0044,-2.7397e-10,-0.033203,-0.0031517,-3.3295,-1.0629
2.3365,-0.17681,-1.4599,1.0821,-3.2579,3.0392,-1.1438e-10,-0.030687,-0.0035513,-3.2096,-1.1219
2.3522,-0.16103,-1.4418,1.0982,-3.2895,3.0733,-4.3489e-11,-0.02833,-0.0039917,-3.0906,-1.1838
2.368,-0.14524,-1.4239,1.1143,-3.3157,3.1065,-1.4647e-11,-0.026123,-0.0044761,-2.9729,-1.2486
2.3838,-0.12945,-1.4062,1.1305,-3.3366,3.1387,-4.1632e-12,-0.024059,-0.0050078,-2.8567,-1.3163
2.3996,-0.11367,-1.3886,1.1468,-3.3524,3.1697,-8.9718e-13,-0.02213,-0.00559,-2.7422,-1.3871
2.4154,-0.097878,-1.3711,1.1631,-3.3635,3.1994,-9.5457e-14,-0.020329,-0.0062266,-2.6297,-1.4609
2.4312,-0.082091,-1.3538,1.1794,-3.3699,3.2274,2.3992e-14,-0.018649,-0.0069211,-2.5195,-1.5378
2.447,-0.066305,-1.3366,1.1958,-3.3721,3.2537,1.5036e-14,-0.017084,-0.0076775,-2.4116,-1.6179
2.4628,-0.050518,-1.3195,1.2123,-3.3701,3.2779,3.775e-15,-0.015627,-0.0084998,-2.3064,-1.7011
2.4785,-0.034731,-1.3025,1.2288,-3.3643,3.3,4.0218e-17,-0.014272,-0.0093925,-2.2038,-1.7874
2.4943,-0.018944,-1.2856,1.2454,-3.355,3.3195,1.3743e-16,-0.013015,-0.01036,-2.1041,-1.8769
2.5101,-0.003157,-1.2688,1.2621,-3.3423,3.3364,2.8989e-16,-0.011849,-0.011407,-2.0073,-1.9694
2.5259,0.01263,-1.2521,1.2789,-3.3266,3.3503,1.2524e-16,-0.010769,-0.012538,-1.9135,-2.065
2.5417,0.028417,-1.2354,1.2957,-3.3081,3.361,-6.8221e-17,-0.0097702,-0.013758,-1.8228,-2.1636
2.5575,0.044204,-1.2189,1.3127,-3.287,3.3682,1.6542e-15,-0.0088482,-0.015073,-1.7352,-2.265
2.5733,0.059991,-1.2024,1.3297,-3.2636,3.3718,9.4479e-15,-0.0079982,-0.016488,-1.6508,-2.3692
2.5891,0.075777,-1.186,1.3469,-3.2381,3.3713,2.4196e-14,-0.0072159,-0.01801,-1.5695,-2.4761
2.6048,0.091564,-1.1696,1.3642,-3.2108,3.3666,-1.2228e-14,-0.0064972,-0.019643,-1.4913,-2.5854
2.6206,0.10735,-1.1533,1.3816,-3.1817,3.3574,-4.2315e-13,-0.0058379,-0.021395,-1.4162,-2.697
2.6364,0.12314,-1.137,1.3991,-3.1513,3.3435,-2.3537e-12,-0.0052344,-0.023272,-1.3443,-2.8107
2.6522,0.13893,-1.1208,1.4168,-3.1195,3.3247,-9.074e-12,-0.0046829,-0.025281,-1.2753,-2.9262
2.668,0.15471,-1.1046,1.4346,-3.0867,3.3006,-2.8613e-11,-0.00418,-0.02743,-1.2094,-3.0434
2.6838,0.1705,-1.0885,1.4526,-3.0529,3.2712,-7.867e-11,-0.0037224,-0.029726,-1.1463,-3.1619
2.6996,0.18629,-1.0724,1.4708,-3.0184,3.2362,-1.9511e-10,-0.0033068,-0.032177,-1.0862,-3.2815
2.7153,0.20207,-1.0564,1.4891,-2.9833,3.1955,-4.4589e-10,-0.0029303,-0.034792,-1.0287,-3.4018
2.7311,0.21786,-1.0403,1.5076,-2.9476,3.1488,-9.5272e-10,-0.00259,-0.03758,-0.974,-3.5225
2.7469,0.23365,-1.0244,1.5263,-2.9117,3.0961,-1.9236e-09,-0.0022832,-0.04055,-0.92187,-3.6433
2.7627,0.24943,-1.0084,1.5452,-2.8755,3.0373,-3.7001e-09,-0.0020071,-0.043712,-0.87226,-3.7638
2.7785,0.26522,-0.99243,1.5643,-2.8391,2.9722,-6.8235e-09,-0.0017595,-0.047077,-0.82508,-3.8836
2.7943,0.28101,-0.9765,1.5836,-2.8027,2.9009,-1.2127e-08,-0.0015379,-0.050655,-0.78023,-4.0024
2.8101,0.29679,-0.96058,1.6031,-2.7663,2.8232,-2.0855e-08,-0.0013402,-0.054458,-0.73763,-4.1197
2.8259,0.31258,-0.94469,1.6229,-2.7301,2.7392,-3.4831e-08,-0.0011643,-0.058498,-0.69717,-4.2351
2.8416,0.32837,-0.9288,1.6429,-2.694,2.6489,-5.6659e-08,-0.0010082,-0.062789,-0.65879,-4.3482
2.8574,0.34415,-0.91293,1.6632,-2.6581,2.5524,-8.9991e-08,-0.00087015,-0.067344,-0.62237,-4.4586
2.8732,0.35994,-0.89708,1.6838,-2.6226,2.4498,-1.3986e-07,-0.00074845,-0.072177,-0.58784,-4.5659
2.889,0.37573,-0.88123,1.7047,-2.5874,2.3411,-2.131e-07,-0.00064151,-0.077303,-0.55511,-4.6697
2.9048,0.39152,-0.86539,1.7258,-2.5525,2.2267,-3.1881e-07,-0.00054784,-0.08274,-0.52409,-4.7696
2.9206,0.4073,-0.84956,1.7473,-2.5181,2.1065,-4.6902e-07,-0.00046609,-0.088503,-0.49471,-4.8652
2.9364,0.42309,-0.83373,1.7691,-2.484,1.9809,-6.7936e-07,-0.00039499,-0.09461,-0.46688,-4.956
2.9522,0.43888,-0.81791,1.7912,-2.4505,1.8501,-9.6994e-07,-0.00033339,-0.10108,-0.44054,-5.0418
2.9679,0.45466,-0.8021,1.8136,-2.4174,1.7144,-1.3663e-06,-0.00028022,-0.10794,-0.41559,-5.1221
2.9837,0.47045,-0.78629,1.8365,-2.3848,1.5741,-1.9007e-06,-0.00023452,-0.1152,-0.39198,-5.1967
2.9995,0.48624,-0.77048,1.8596,-2.3527,1.4295,-2.6133e-06,-0.00019539,-0.12289,-0.36964,-5.2652
3.0153,0.50202,-0.75468,1.8832,-2.3211,1.2809,-3.5538e-06,-0.00016203,-0.13103,-0.3485,-5.3273
3.0311,0.51781,-0.73888,1.9072,-2.2901,1.1288,-4.7829e-06,-0.00013372,-0.13964,-0.3285,-5.3827
3.0469,0.5336,-0.72308,1.9315,-2.2595,0.97355,-6.3746e-06,-0.00010981,-0.14876,-0.30958,-5.4313
3.0627,0.54939,-0.70729,1.9563,-2.2295,0.81556,-8.4181e-06,-8.9698e-05,-0.15841,-0.29168,-5.4727
3.0784,0.56517,-0.69149,1.9815,-2.1999,0.65525,-1.102e-05,-7.2874e-05,-0.16863,-0.27475,-5.5069
3.0942,0.58096,-0.6757,2.0072,-2.1709,0.49308,-1.4308e-05,-5.8871e-05,-0.17944,-0.25874,-5.5336
3.11,0.59675,-0.65991,2.0333,-2.1424,0.32951,-1.8432e-05,-4.7278e-05,-0.19087,-0.24361,-5.5528
3.1258,0.61254,-0.64412,2.0598,-2.1144,0.16499,-2.3568e-05,-3.7734e-05,-0.20296,-0.22929,-5.5643
3.1416,0.62833,-0.62833,2.0869,-2.0869,0,-2.9923e-05,-2.9923e-05,-0.21576,-0.21576,-5.5682


==> Figs/data/fourier/dd_p4_x_Legendre_c_Legendre_Adv_GaussianGA_e0.01.csv <==
Kref,c_r1,c_r2,c_r3,c_r4,c_r5,c_i1,c_i2,c_i3,c_i4,c_i5
2e-06,-3.3394,3.3395,-1.2654,1.2654,2e-06,-1.9883,-1.9883,-0.011625,-0.011626,1.9897e-17
0.015789,-3.3232,3.3527,-1.2487,1.2822,0.015789,-1.8951,-2.0845,-0.010562,-0.012774,1.1401e-17
0.031576,-3.3041,3.3628,-1.2321,1.2991,0.031576,-1.805,-2.1836,-0.0095793,-0.014013,-3.5357e-16
0.047363,-3.2825,3.3693,-1.2156,1.3161,0.047363,-1.7181,-2.2856,-0.0086722,-0.015347,-1.8629e-16
0.06315,-3.2587,3.372,-1.1991,1.3332,0.06315,-1.6342,-2.3904,-0.0078361,-0.016783,-3.7554e-15
0.078936,-3.2328,3.3707,-1.1827,1.3504,0.078936,-1.5536,-2.4977,-0.0070669,-0.018327,-3.5873e-14
0.094723,-3.2051,3.3651,-1.1663,1.3677,0.094723,-1.476,-2.6075,-0.0063604,-0.019983,-2.2949e-13
0.11051,-3.1758,3.355,-1.15,1.3851,0.11051,-1.4016,-2.7196,-0.0057126,-0.02176,-1.0903e-12
0.1263,-3.145,3.3402,-1.1338,1.4027,0.1263,-1.3302,-2.8336,-0.0051198,-0.023662,-4.1851e-12
0.14208,-3.113,3.3203,-1.1176,1.4204,0.14208,-1.2619,-2.9495,-0.0045783,-0.025699,-1.3661e-11
0.15787,-3.08,3.2952,-1.1014,1.4382,0.15787,-1.1965,-3.067,-0.0040848,-0.027876,-3.9274e-11
0.17366,-3.0461,3.2647,-1.0853,1.4562,0.17366,-1.1341,-3.1858,-0.0036358,-0.030203,-1.0191e-10
0.18944,-3.0114,3.2286,-1.0692,1.4744,0.18944,-1.0744,-3.3055,-0.0032283,-0.032686,-2.4303e-10
0.20523,-2.9762,3.1866,-1.0532,1.4928,0.20523,-1.0176,-3.4259,-0.0028593,-0.035335,-5.3991e-10
0.22102,-2.9405,3.1388,-1.0371,1.5113,0.22102,-0.96336,-3.5467,-0.0025259,-0.038158,-1.1293e-09
0.23681,-2.9045,3.0849,-1.0212,1.53,0.23681,-0.91175,-3.6675,-0.0022255,-0.041166,-2.2425e-09
0.25259,-2.8682,3.0248,-1.0052,1.549,0.25259,-0.86263,-3.7879,-0.0019553,-0.044368,-4.2562e-09
0.26838,-2.8318,2.9585,-0.98924,1.5681,0.26838,-0.81592,-3.9075,-0.0017131,-0.047774,-7.763e-09
0.28417,-2.7954,2.8858,-0.97331,1.5875,0.28417,-0.77153,-4.026,-0.0014965,-0.051396,-1.3669e-08
0.29995,-2.7591,2.8069,-0.9574,1.6071,0.29995,-0.72936,-4.1429,-0.0013033,-0.055246,-2.3322e-08
0.31574,-2.7228,2.7216,-0.94151,1.6269,0.31574,-0.68933,-4.2579,-0.0011315,-0.059335,-3.8685e-08
0.33153,-2.6868,2.6301,-0.92563,1.647,0.33153,-0.65134,-4.3705,-0.00097916,-0.063677,-6.2549e-08
0.34731,-2.651,2.5324,-0.90976,1.6673,0.34731,-0.61531,-4.4804,-0.00084453,-0.068287,-9.8818e-08
0.3631,-2.6155,2.4285,-0.8939,1.688,0.3631,-0.58115,-4.587,-0.00072591,-0.073177,-1.5285e-07
0.37889,-2.5804,2.3187,-0.87806,1.7089,0.37889,-0.54877,-4.6901,-0.00062174,-0.078364,-2.3189e-07
0.39467,-2.5456,2.2031,-0.86222,1.7301,0.39467,-0.51808,-4.7891,-0.00053056,-0.083864,-3.4558e-07
0.41046,-2.5112,2.0818,-0.84639,1.7516,0.41046,-0.48902,-4.8837,-0.00045104,-0.089695,-5.066e-07
0.42625,-2.4773,1.9551,-0.83057,1.7735,0.42625,-0.46149,-4.9736,-0.00038194,-0.095874,-7.3141e-07
0.44203,-2.4438,1.8233,-0.81475,1.7957,0.44204,-0.43543,-5.0583,-0.00032211,-0.10242,-1.0411e-06
0.45782,-2.4109,1.6867,-0.79894,1.8182,0.45782,-0.41076,-5.1375,-0.00027051,-0.10935,-1.4626e-06
0.47361,-2.3784,1.5455,-0.78313,1.8411,0.47361,-0.38741,-5.2109,-0.00022619,-0.1167,-2.0294e-06
0.4894,-2.3464,1.4,-0.76732,1.8643,0.4894,-0.36531,-5.2781,-0.00018828,-0.12448,-2.7836e-06
0.50518,-2.3149,1.2507,-0.75152,1.888,0.50518,-0.34441,-5.3389,-0.00015599,-0.13271,-3.7768e-06
0.52097,-2.2839,1.098,-0.73572,1.912,0.52097,-0.32462,-5.393,-0.00012861,-0.14142,-5.0725e-06
0.53676,-2.2535,0.94215,-0.71992,1.9365,0.53676,-0.30591,-5.4401,-0.0001055,-0.15065,-6.7473e-06
0.55254,-2.2235,0.78365,-0.70413,1.9613,0.55255,-0.28821,-5.4801,-8.609e-05,-0.16041,-8.8938e-06
0.56833,-2.1941,0.62294,-0.68833,1.9866,0.56833,-0.27148,-5.5128,-6.9866e-05,-0.17074,-1.1623e-05
0.58412,-2.1652,0.46045,-0.67254,2.0124,0.58412,-0.25565,-5.5381,-5.6376e-05,-0.18167,-1.5066e-05
0.5999,-2.1368,0.29665,-0.65675,2.0386,0.59991,-0.24068,-5.5557,-4.5221e-05,-0.19323,-1.9377e-05
0.61569,-2.1089,0.132,-0.64096,2.0652,0.6157,-0.22652,-5.5657,-3.6047e-05,-0.20547,-2.474e-05
0.63148,-2.0814,-0.03303,-0.62517,2.0924,0.63149,-0.21314,-5.5681,-2.8548e-05,-0.2184,-3.1366e-05
0.64726,-2.0545,-0.19796,-0.60938,2.12,0.64728,-0.20049,-5.5627,-2.2455e-05,-0.23209,-3.9501e-05
0.66305,-2.028,-0.36233,-0.59359,2.1481,0.66307,-0.18853,-5.5496,-1.7537e-05,-0.24657,-4.9429e-05
0.67884,-2.002,-0.52566,-0.5778,2.1767,0.67886,-0.17722,-5.5289,-1.3593e-05,-0.26187,-6.1474e-05
0.69463,-1.9764,-0.6875,-0.56202,2.2058,0.69465,-0.16654,-5.5006,-1.0453e-05,-0.27806,-7.6007e-05
0.71041,-1.9513,-0.84737,-0.54623,2.2354,0.71045,-0.15644,-5.465,-7.9715e-06,-0.29518,-9.3449e-05
0.7262,-1.9266,-1.0049,-0.53044,2.2656,0.72624,-0.14689,-5.4221,-6.026e-06,-0.31328,-0.00011428
0.74199,-1.9023,-1.1595,-0.51465,2.2963,0.74204,-0.13788,-5.3722,-4.5131e-06,-0.33241,-0.00013902
0.75777,-1.8785,-1.3109,-0.49887,2.3274,0.75784,-0.12936,-5.3154,-3.3469e-06,-0.35263,-0.00016829
0.77356,-1.855,-1.4587,-0.48308,2.3591,0.77365,-0.12131,-5.252,-2.4562e-06,-0.37401,-0.00020274
0.78935,-1.8319,-1.6025,-0.46729,2.3913,0.78945,-0.11371,-5.1822,-1.7826e-06,-0.3966,-0.00024311
0.80513,-1.8091,-1.7419,-0.4515,2.424,0.80526,-0.10653,-5.1065,-1.2785e-06,-0.42047,-0.00029024
0.82092,-1.7867,-1.8767,-0.43572,2.4572,0.82108,-0.099755,-5.0251,-9.0542e-07,-0.44569,-0.00034501
0.83671,-1.7647,-2.0065,-0.41993,2.4908,0.8369,-0.093358,-4.9382,-6.3255e-07,-0.47233,-0.00040842
0.85249,-1.743,-2.131,-0.40414,2.5249,0.85272,-0.087321,-4.8464,-4.3552e-07,-0.50046,-0.00048155
0.86828,-1.7216,-2.25,-0.38836,2.5595,0.86856,-0.081625,-4.75,-2.9518e-07,-0.53016,-0.00056558
0.88407,-1.7005,-2.3634,-0.37257,2.5944,0.8844,-0.076252,-4.6493,-1.967e-07,-0.56152,-0.00066179
0.89985,-1.6797,-2.4708,-0.35678,2.6297,0.90025,-0.071185,-4.5447,-1.2868e-07,-0.5946,-0.00077156
0.91564,-1.6592,-2.5722,-0.341,2.6653,0.91611,-0.066409,-4.4368,-8.2508e-08,-0.6295,-0.00089639
0.93143,-1.6389,-2.6675,-0.32521,2.7012,0.93198,-0.061908,-4.3258,-5.1757e-08,-0.6663,-0.0010379
0.94722,-1.6189,-2.7565,-0.30942,2.7373,0.94787,-0.057669,-4.2122,-3.1694e-08,-0.7051,-0.0011978
0.963,-1.5992,-2.8393,-0.29363,2.7736,0.96377,-0.053677,-4.0963,-1.89e-08,-0.74597,-0.0013779
0.97879,-1.5797,-2.9157,-0.27785,2.81,0.97968,-0.04992,-3.9787,-1.0943e-08,-0.78902,-0.0015802
0.99458,-1.5604,-2.9858,-0.26206,2.8464,0.99562,-0.046385,-3.8597,-6.1307e-09,-0.83433,-0.0018068
1.0104,-1.5414,-3.0496,-0.24627,2.8827,1.0116,-0.043062,-3.7398,-3.3102e-09,-0.88199,-0.0020599
1.0261,-1.5225,-3.1072,-0.23049,2.9189,1.0276,-0.03994,-3.6192,-1.714e-09,-0.9321,-0.0023419
1.0419,-1.5039,-3.1587,-0.2147,2.9548,1.0436,-0.037007,-3.4984,-8.4614e-10,-0.98474,-0.0026553
1.0577,-1.4854,-3.2041,-0.19891,2.9903,1.0596,-0.034254,-3.3777,-3.9533e-10,-1.04,-0.0030026
1.0735,-1.4671,-3.2437,-0.18313,3.0254,1.0756,-0.031673,-3.2575,-1.7322e-10,-1.098,-0.0033866
1.0893,-1.449,-3.2776,-0.16734,3.0597,1.0917,-0.029253,-3.1381,-7.0352e-11,-1.1587,-0.0038103
1.1051,-1.4311,-3.3059,-0.15155,3.0933,1.1079,-0.026988,-3.0198,-2.6087e-11,-1.2223,-0.0042767
1.1209,-1.4133,-3.3289,-0.13577,3.126,1.1241,-0.024867,-2.903,-8.6538e-12,-1.2889,-0.0047891
1.1367,-1.3956,-3.3467,-0.11998,3.1575,1.1403,-0.022885,-2.7878,-2.4973e-12,-1.3584,-0.0053506
1.1524,-1.3781,-3.3596,-0.10419,3.1877,1.1565,-0.021034,-2.6745,-6.0186e-13,-1.431,-0.005965
1.1682,-1.3607,-3.3679,-0.088405,3.2164,1.1729,-0.019306,-2.5633,-1.1364e-13,-1.5067,-0.0066358
1.184,-1.3435,-3.3717,-0.072618,3.2434,1.1892,-0.017696,-2.4545,-1.502e-14,-1.5855,-0.007367
1.1998,-1.3263,-3.3714,-0.056832,3.2685,1.2057,-0.016196,-2.3481,-1.1548e-15,-1.6674,-0.0081624
1.2156,-1.3093,-3.3671,-0.041045,3.2915,1.2222,-0.014802,-2.2445,2.6879e-16,-1.7525,-0.0090264
1.2314,-1.2923,-3.3592,-0.025258,3.312,1.2388,-0.013506,-2.1436,-1.785e-16,-1.8407,-0.0099633
1.2472,-1.2755,-3.3478,-0.0094709,3.33,1.2554,-0.012304,-2.0456,-2.9935e-17,-1.932,-0.010978
1.263,-1.2587,-3.3333,0.006316,3.3451,1.2721,-0.01119,-1.9506,7.1881e-17,-2.0264,-0.012074
1.2787,-1.2421,-3.3159,0.022103,3.3571,1.289,-0.01016,-1.8587,7.3555e-18,-2.1238,-0.013258
1.2945,-1.2255,-3.2958,0.03789,3.3658,1.3059,-0.0092077,-1.7699,1.5741e-16,-2.2241,-0.014535
1.3103,-1.209,-3.2733,0.053677,3.3708,1.3229,-0.0083295,-1.6842,-3.7067e-16,-2.3272,-0.015909
1.3261,-1.1925,-3.2486,0.069464,3.372,1.34,-0.0075207,-1.6016,-9.4998e-15,-2.433,-0.017387
1.3419,-1.1761,-3.2219,0.08525,3.369,1.3573,-0.006777,-1.5222,-7.8759e-14,-2.5414,-0.018975
1.3577,-1.1598,-3.1936,0.10104,3.3617,1.3746,-0.0060944,-1.4459,-4.4059e-13,-2.6521,-0.020679
1.3735,-1.1435,-3.1636,0.11682,3.3497,1.3921,-0.0054691,-1.3727,-1.9096e-12,-2.765,-0.022505
1.3892,-1.1273,-3.1324,0.13261,3.3328,1.4097,-0.0048972,-1.3025,-6.8335e-12,-2.8798,-0.024461
1.405,-1.1111,-3.0999,0.1484,3.3109,1.4275,-0.0043754,-1.2354,-2.1128e-11,-2.9964,-0.026553
1.4208,-1.095,-3.0665,0.16418,3.2837,1.4454,-0.0039,-1.1712,-5.8154e-11,-3.1144,-0.028789
1.4366,-1.0789,-3.0323,0.17997,3.2509,1.4635,-0.003468,-1.1099,-1.4561e-10,-3.2336,-0.031177
1.4524,-1.0628,-2.9974,0.19576,3.2125,1.4817,-0.0030763,-1.0514,-3.3706e-10,-3.3536,-0.033725
1.4682,-1.0468,-2.962,0.21155,3.1682,1.5002,-0.0027219,-0.99557,-7.3017e-10,-3.4742,-0.036443
1.484,-1.0307,-2.9261,0.22733,3.118,1.5188,-0.002402,-0.94241,-1.4945e-09,-3.595,-0.039339
1.4998,-1.0148,-2.89,0.24312,3.0616,1.5376,-0.0021139,-0.89181,-2.9124e-09,-3.7157,-0.042423
1.5155,-0.9988,-2.8537,0.25891,2.999,1.5566,-0.0018552,-0.84366,-5.4371e-09,-3.8358,-0.045705
1.5313,-0.98286,-2.8173,0.27469,2.9302,1.5758,-0.0016235,-0.79789,-9.7731e-09,-3.955,-0.049196
1.5471,-0.96694,-2.7809,0.29048,2.855,1.5953,-0.0014165,-0.7544,-1.6986e-08,-4.073,-0.052908
1.5629,-0.95104,-2.7446,0.30627,2.7736,1.615,-0.0012321,-0.7131,-2.8646e-08,-4.1892,-0.056852
1.5787,-0.93515,-2.7084,0.32205,2.6858,1.6349,-0.0010683,-0.6739,-4.7019e-08,-4.3033,-0.061041
1.5945,-0.91928,-2.6724,0.33784,2.5918,1.6551,-0.00092329,-0.6367,-7.5303e-08,-4.4148,-0.065488
1.6103,-0.90342,-2.6368,0.35363,2.4916,1.6756,-0.00079525,-0.60143,-1.1794e-07,-4.5234,-0.070208
1.6261,-0.88757,-2.6014,0.36941,2.3853,1.6963,-0.00068259,-0.56799,-1.8098e-07,-4.6287,-0.075215
1.6418,-0.87172,-2.5664,0.3852,2.2731,1.7173,-0.00058379,-0.5363,-2.7256e-07,-4.7302,-0.080526
1.6576,-0.85589,-2.5318,0.40099,2.1552,1.7387,-0.00049743,-0.50627,-4.0347e-07,-4.8275,-0.086156
1.6734,-0.84006,-2.4976,0.41678,2.0318,1.7603,-0.00042222,-0.47783,-5.8779e-07,-4.9203,-0.092123
1.6892,-0.82424,-2.4639,0.43256,1.903,1.7823,-0.00035696,-0.4509,-8.4373e-07,-5.0081,-0.098447
1.705,-0.80842,-2.4306,0.44835,1.7693,1.8046,-0.00030054,-0.4254,-1.1946e-06,-5.0907,-0.10515
1.7208,-0.79261,-2.3978,0.46414,1.6307,1.8273,-0.00025197,-0.40127,-1.6697e-06,-5.1676,-0.11224
1.7366,-0.7768,-2.3655,0.47992,1.4878,1.8503,-0.00021031,-0.37843,-2.3059e-06,-5.2385,-0.11976
1.7523,-0.761,-2.3337,0.49571,1.3408,1.8737,-0.00017474,-0.35681,-3.1489e-06,-5.3032,-0.12771
1.7681,-0.7452,-2.3024,0.5115,1.19,1.8975,-0.00014449,-0.33636,-4.2548e-06,-5.3613,-0.13613
1.7839,-0.7294,-2.2717,0.52728,1.036,1.9217,-0.00011889,-0.31702,-5.692e-06,-5.4127,-0.14505
1.7997,-0.7136,-2.2414,0.54307,0.87905,1.9464,-9.7325e-05,-0.29872,-7.5434e-06,-5.457,-0.15449
1.8155,-0.69781,-2.2117,0.55886,0.71962,1.9714,-7.9246e-05,-0.28141,-9.9085e-06,-5.4941,-0.16447
1.8313,-0.68202,-2.1825,0.57465,0.55814,1.9969,-6.4166e-05,-0.26504,-1.2906e-05,-5.5238,-0.17504
1.8471,-0.66622,-2.1538,0.59044,0.39507,2.0228,-5.1655e-05,-0.24956,-1.6676e-05,-5.5461,-0.18622
1.8629,-0.65043,-2.1256,0.60622,0.23087,2.0492,-4.1332e-05,-0.23492,-2.1385e-05,-5.5607,-0.19804
1.8786,-0.63464,-2.0978,0.62201,0.066015,2.076,-3.2863e-05,-0.22108,-2.7226e-05,-5.5676,-0.21055
1.8944,-0.61885,-2.0706,0.6378,-0.099033,2.1033,-2.5956e-05,-0.20799,-3.4424e-05,-5.5668,-0.22379
1.9102,-0.60307,-2.0439,0.65359,-0.2638,2.1312,-2.0359e-05,-0.19562,-4.3239e-05,-5.5583,-0.23778
1.926,-0.58728,-2.0176,0.66938,-0.42781,2.1595,-1.5852e-05,-0.18393,-5.3972e-05,-5.5422,-0.25259
1.9418,-0.57149,-1.9917,0.68518,-0.59059,2.1883,-1.2249e-05,-0.17287,-6.6965e-05,-5.5185,-0.26824
1.9576,-0.5557,-1.9663,0.70097,-0.7517,2.2176,-9.3887e-06,-0.16243,-8.2608e-05,-5.4873,-0.28479
1.9734,-0.53991,-1.9414,0.71677,-0.91067,2.2474,-7.1353e-06,-0.15255,-0.00010134,-5.4487,-0.3023
1.9891,-0.52413,-1.9169,0.73256,-1.0671,2.2778,-5.3741e-06,-0.14323,-0.00012367,-5.403,-0.3208
2.0049,-0.50834,-1.8928,0.74836,-1.2205,2.3087,-4.0094e-06,-0.13441,-0.00015015,-5.3502,-0.34036
2.0207,-0.49255,-1.869,0.76416,-1.3705,2.34,-2.9611e-06,-0.12608,-0.0001814,-5.2908,-0.36104
2.0365,-0.47676,-1.8457,0.77997,-1.5167,2.3719,-2.1637e-06,-0.11822,-0.00021813,-5.2248,-0.3829
2.0523,-0.46098,-1.8227,0.79578,-1.6588,2.4043,-1.563e-06,-0.11079,-0.0002611,-5.1527,-0.40599
2.0681,-0.44519,-1.8001,0.81159,-1.7964,2.4372,-1.1155e-06,-0.10377,-0.00031117,-5.0746,-0.43039
2.0839,-0.4294,-1.7779,0.8274,-1.9292,2.4706,-7.8575e-07,-0.097152,-0.00036927,-4.991,-0.45617
2.0997,-0.41362,-1.756,0.84323,-2.0569,2.5044,-5.4582e-07,-0.090901,-0.00043644,-4.9021,-0.4834
2.1154,-0.39783,-1.7344,0.85906,-2.1793,2.5387,-3.735e-07,-0.085003,-0.00051378,-4.8084,-0.51215
2.1312,-0.38204,-1.7131,0.87489,-2.2961,2.5734,-2.5148e-07,-0.079438,-0.00060252,-4.7102,-0.5425
2.147,-0.36626,-1.6921,0.89074,-2.4071,2.6085,-1.6638e-07,-0.074189,-0.00070398,-4.6079,-0.57454
2.1628,-0.35047,-1.6714,0.90659,-2.5121,2.6439,-1.0799e-07,-0.069241,-0.00081959,-4.502,-0.60834
2.1786,-0.33468,-1.651,0.92246,-2.6111,2.6796,-6.8657e-08,-0.064577,-0.00095089,-4.3927,-0.64399
2.1944,-0.31889,-1.6309,0.93833,-2.7039,2.7156,-4.2667e-08,-0.060182,-0.0010995,-4.2806,-0.68158
2.2102,-0.30311,-1.611,0.95422,-2.7904,2.7518,-2.586e-08,-0.056043,-0.0012673,-4.1661,-0.72119
2.226,-0.28732,-1.5914,0.97013,-2.8706,2.7881,-1.5246e-08,-0.052147,-0.001456,-4.0495,-0.76292
2.2417,-0.27153,-1.572,0.98605,-2.9445,2.8245,-8.7156e-09,-0.04848,-0.0016678,-3.9313,-0.80686
2.2575,-0.25575,-1.5528,1.002,-3.012,2.8609,-4.8139e-09,-0.045032,-0.0019048,-3.8118,-0.8531
2.2733,-0.23996,-1.5338,1.018,-3.0734,2.8972,-2.5577e-09,-0.04179,-0.0021691,-3.6916,-0.90173
2.2891,-0.22417,-1.515,1.0339,-3.1285,2.9333,-1.3003e-09,-0.038744,-0.0024633,-3.5709,-0.95284
2.3049,-0.20839,-1.4965,1.05,-3.1776,2.9691,-6.2855e-10,-0.035885,-0.00279,-3.4501,-1.0065
2.3207,-0.1926,-1.4781,1.066,-3.2206,3.0044,-2.8657e-10,-0.033202,-0.0031516,-3.3295,-1.0629
2.3365,-0.17681,-1.4599,1.0821,-3.2579,3.0392,-1.22e-10,-0.030686,-0.0035512,-3.2096,-1.1219
2.3522,-0.16103,-1.4418,1.0982,-3.2895,3.0733,-4.7878e-11,-0.028329,-0.0039916,-3.0907,-1.1838
2.368,-0.14524,-1.4239,1.1143,-3.3157,3.1065,-1.7027e-11,-0.026123,-0.004476,-2.9729,-1.2486
2.3838,-0.12945,-1.4062,1.1305,-3.3366,3.1387,-5.3632e-12,-0.024059,-0.0050076,-2.8567,-1.3163
2.3996,-0.11367,-1.3886,1.1468,-3.3525,3.1697,-1.4481e-12,-0.022129,-0.0055898,-2.7422,-1.3871
2.4154,-0.097878,-1.3711,1.1631,-3.3635,3.1994,-3.1991e-13,-0.020328,-0.0062263,-2.6297,-1.4609
2.4312,-0.082091,-1.3538,1.1794,-3.3699,3.2274,-5.3669e-14,-0.018648,-0.0069208,-2.5195,-1.5378
2.447,-0.066305,-1.3366,1.1958,-3.3721,3.2537,-5.6633e-15,-0.017083,-0.0076772,-2.4116,-1.6179
2.4628,-0.050518,-1.3195,1.2123,-3.3701,3.278,-2.8235e-16,-0.015626,-0.0084995,-2.3064,-1.7011
2.4785,-0.034731,-1.3025,1.2288,-3.3643,3.3,2.3824e-17,-0.014272,-0.0093921,-2.2038,-1.7874
2.4943,-0.018944,-1.2856,1.2454,-3.355,3.3196,-2.2527e-16,-0.013014,-0.010359,-2.1041,-1.8769
2.5101,-0.003157,-1.2688,1.2621,-3.3424,3.3364,-1.1253e-16,-0.011848,-0.011406,-2.0073,-1.9694
2.5259,0.01263,-1.2521,1.2789,-3.3266,3.3503,1.1182e-16,-0.010768,-0.012537,-1.9135,-2.065
2.5417,0.028417,-1.2354,1.2957,-3.3081,3.361,1.0536e-16,-0.0097698,-0.013758,-1.8228,-2.1636
2.5575,0.044204,-1.2189,1.3127,-3.287,3.3683,2.4413e-16,-0.0088479,-0.015072,-1.7352,-2.265
2.5733,0.059991,-1.2024,1.3297,-3.2636,3.3718,-2.5903e-15,-0.0079979,-0.016488,-1.6508,-2.3692
2.5891,0.075777,-1.186,1.3469,-3.2382,3.3713,-2.3792e-14,-0.0072157,-0.018009,-1.5695,-2.4761
2.6048,0.091564,-1.1696,1.3642,-3.2108,3.3666,-1.6209e-13,-0.0064969,-0.019642,-1.4913,-2.5854
2.6206,0.10735,-1.1533,1.3816,-3.1818,3.3574,-8.137e-13,-0.0058377,-0.021394,-1.4162,-2.697
2.6364,0.12314,-1.137,1.3991,-3.1513,3.3435,-3.2438e-12,-0.0052342,-0.023271,-1.3443,-2.8107
2.6522,0.13893,-1.1208,1.4168,-3.1195,3.3247,-1.0901e-11,-0.0046827,-0.02528,-1.2753,-2.9262
2.668,0.15471,-1.1046,1.4346,-3.0867,3.3006,-3.2076e-11,-0.0041799,-0.027429,-1.2094,-3.0434
2.6838,0.1705,-1.0885,1.4526,-3.0529,3.2712,-8.4822e-11,-0.0037222,-0.029725,-1.1463,-3.1619
2.6996,0.18629,-1.0724,1.4708,-3.0184,3.2362,-2.0547e-10,-0.0033067,-0.032176,-1.0862,-3.2815
2.7153,0.20207,-1.0564,1.4891,-2.9833,3.1955,-4.6257e-10,-0.0029302,-0.034791,-1.0287,-3.4018
2.7311,0.21786,-1.0403,1.5076,-2.9477,3.1488,-9.7857e-10,-0.0025899,-0.037579,-0.974,-3.5225
2.7469,0.23365,-1.0244,1.5263,-2.9117,3.0962,-1.9624e-09,-0.0022831,-0.040549,-0.92187,-3.6433
2.7627,0.24943,-1.0084,1.5452,-2.8755,3.0373,-3.7565e-09,-0.0020071,-0.043711,-0.87226,-3.7638
2.7785,0.26522,-0.99243,1.5643,-2.8391,2.9722,-6.9037e-09,-0.0017594,-0.047075,-0.82508,-3.8836
2.7943,0.28101,-0.9765,1.5836,-2.8027,2.9009,-1.2238e-08,-0.0015379,-0.050653,-0.78023,-4.0024
2.8101,0.29679,-0.96058,1.6031,-2.7663,2.8232,-2.1007e-08,-0.0013401,-0.054456,-0.73762,-4.1197
2.8259,0.31258,-0.94469,1.6229,-2.7301,2.7392,-3.5034e-08,-0.0011642,-0.058497,-0.69717,-4.2351
2.8416,0.32837,-0.9288,1.6429,-2.694,2.6489,-5.6924e-08,-0.0010082,-0.062788,-0.65878,-4.3482
2.8574,0.34415,-0.91293,1.6632,-2.6581,2.5524,-9.0334e-08,-0.00087013,-0.067342,-0.62237,-4.4586
2.8732,0.35994,-0.89708,1.6838,-2.6226,2.4498,-1.403e-07,-0.00074844,-0.072175,-0.58784,-4.566
2.889,0.37573,-0.88123,1.7047,-2.5874,2.3412,-2.1365e-07,-0.0006415,-0.077302,-0.55511,-4.6698
2.9048,0.39152,-0.86539,1.7258,-2.5525,2.2267,-3.1949e-07,-0.00054783,-0.082738,-0.52409,-4.7696
2.9206,0.4073,-0.84956,1.7473,-2.5181,2.1065,-4.6986e-07,-0.00046608,-0.088501,-0.49471,-4.8652
2.9364,0.42309,-0.83373,1.7691,-2.4841,1.9809,-6.8038e-07,-0.00039499,-0.094608,-0.46688,-4.956
2.9522,0.43888,-0.81791,1.7912,-2.4505,1.8501,-9.7117e-07,-0.00033339,-0.10108,-0.44053,-5.0418
2.9679,0.45466,-0.8021,1.8137,-2.4174,1.7144,-1.3678e-06,-0.00028023,-0.10793,-0.41559,-5.1221
2.9837,0.47045,-0.78629,1.8365,-2.3848,1.5741,-1.9025e-06,-0.00023452,-0.1152,-0.39198,-5.1967
2.9995,0.48624,-0.77048,1.8597,-2.3527,1.4295,-2.6154e-06,-0.00019539,-0.12288,-0.36964,-5.2652
3.0153,0.50202,-0.75468,1.8832,-2.3211,1.2809,-3.5561e-06,-0.00016204,-0.13102,-0.3485,-5.3273
3.0311,0.51781,-0.73888,1.9072,-2.2901,1.1288,-4.7855e-06,-0.00013373,-0.13964,-0.3285,-5.3827
3.0469,0.5336,-0.72308,1.9315,-2.2595,0.97356,-6.3776e-06,-0.00010981,-0.14876,-0.30957,-5.4313
3.0627,0.54939,-0.70729,1.9563,-2.2295,0.81556,-8.4215e-06,-8.9704e-05,-0.15841,-0.29168,-5.4727
3.0784,0.56517,-0.69149,1.9815,-2.2,0.65525,-1.1024e-05,-7.288e-05,-0.16863,-0.27475,-5.5069
3.0942,0.58096,-0.6757,2.0072,-2.1709,0.49309,-1.4312e-05,-5.8877e-05,-0.17943,-0.25874,-5.5336
3.11,0.59675,-0.65991,2.0333,-2.1424,0.32951,-1.8437e-05,-4.7284e-05,-0.19087,-0.2436,-5.5528
3.1258,0.61254,-0.64412,2.0598,-2.1144,0.16499,-2.3573e-05,-3.774e-05,-0.20296,-0.22929,-5.5644
3.1416,0.62833,-0.62833,2.0869,-2.0869,1.3951e-15,-2.9928e-05,-2.9928e-05,-0.21576,-0.21576,-5.5682


==> Figs/data/fourier/dd_p4_x_Legendre_c_UniformFull_Adv_GaussianGA_e0.01.csv <==
Kref,c_r1,c_r2,c_r3,c_r4,c_r5,c_i1,c_i2,c_i3,c_i4,c_i5
2e-06,-3.3394,3.3395,-1.2654,1.2654,2e-06,-1.9883,-1.9883,-0.011625,-0.011626,2.4054e-16
0.015789,-3.3232,3.3527,-1.2487,1.2822,0.015789,-1.8951,-2.0845,-0.010562,-0.012774,-2.456e-16
0.031576,-3.3041,3.3628,-1.2321,1.2991,0.031576,-1.805,-2.1836,-0.0095793,-0.014013,-6.6981e-17
0.047363,-3.2825,3.3693,-1.2156,1.3161,0.047363,-1.7181,-2.2856,-0.0086722,-0.015347,-5.7763e-16
0.06315,-3.2587,3.372,-1.1991,1.3332,0.06315,-1.6342,-2.3904,-0.0078361,-0.016783,-3.8503e-15
0.078936,-3.2328,3.3707,-1.1827,1.3504,0.078936,-1.5536,-2.4977,-0.0070669,-0.018327,-3.5855e-14
0.094723,-3.2051,3.3651,-1.1663,1.3677,0.094723,-1.476,-2.6075,-0.0063604,-0.019983,-2.2934e-13
0.11051,-3.1758,3.355,-1.15,1.3851,0.11051,-1.4016,-2.7196,-0.0057126,-0.02176,-1.0905e-12
0.1263,-3.145,3.3402,-1.1338,1.4027,0.1263,-1.3302,-2.8336,-0.0051198,-0.023662,-4.1852e-12
0.14208,-3.113,3.3203,-1.1176,1.4204,0.14208,-1.2619,-2.9495,-0.0045783,-0.025699,-1.3661e-11
0.15787,-3.08,3.2952,-1.1014,1.4382,0.15787,-1.1965,-3.067,-0.0040848,-0.027876,-3.9274e-11
0.17366,-3.0461,3.2647,-1.0853,1.4562,0.17366,-1.1341,-3.1858,-0.0036358,-0.030203,-1.0191e-10
0.18944,-3.0114,3.2286,-1.0692,1.4744,0.18944,-1.0744,-3.3055,-0.0032283,-0.032686,-2.4303e-10
0.20523,-2.9762,3.1866,-1.0532,1.4928,0.20523,-1.0176,-3.4259,-0.0028593,-0.035335,-5.3991e-10
0.22102,-2.9405,3.1388,-1.0371,1.5113,0.22102,-0.96336,-3.5467,-0.0025259,-0.038158,-1.1293e-09
0.23681,-2.9045,3.0849,-1.0212,1.53,0.23681,-0.91175,-3.6675,-0.0022255,-0.041166,-2.2425e-09
0.25259,-2.8682,3.0248,-1.0052,1.549,0.25259,-0.86263,-3.7879,-0.0019553,-0.044368,-4.2562e-09
0.26838,-2.8318,2.9585,-0.98924,1.5681,0.26838,-0.81592,-3.9075,-0.0017131,-0.047774,-7.763e-09
0.28417,-2.7954,2.8858,-0.97331,1.5875,0.28417,-0.77153,-4.026,-0.0014965,-0.051396,-1.3669e-08
0.29995,-2.7591,2.8069,-0.9574,1.6071,0.29995,-0.72936,-4.1429,-0.0013033,-0.055246,-2.3322e-08
0.31574,-2.7228,2.7216,-0.94151,1.6269,0.31574,-0.68933,-4.2579,-0.0011315,-0.059335,-3.8685e-08
0.33153,-2.6868,2.6301,-0.92563,1.647,0.33153,-0.65134,-4.3705,-0.00097916,-0.063677,-6.2549e-08
0.34731,-2.651,2.5324,-0.90976,1.6673,0.34731,-0.61531,-4.4804,-0.00084453,-0.068287,-9.8818e-08
0.3631,-2.6155,2.4285,-0.8939,1.688,0.3631,-0.58115,-4.587,-0.00072591,-0.073177,-1.5285e-07
0.37889,-2.5804,2.3187,-0.87806,1.7089,0.37889,-0.54877,-4.6901,-0.00062174,-0.078364,-2.3189e-07
0.39467,-2.5456,2.2031,-0.86222,1.7301,0.39467,-0.51808,-4.7891,-0.00053056,-0.083864,-3.4558e-07
0.41046,-2.5112,2.0818,-0.84639,1.7516,0.41046,-0.48902,-4.8837,-0.00045104,-0.089695,-5.066e-07
0.42625,-2.4773,1.9551,-0.83057,1.7735,0.42625,-0.46149,-4.9736,-0.00038194,-0.095874,-7.3141e-07
0.44203,-2.4438,1.8233,-0.81475,1.7957,0.44204,-0.43543,-5.0583,-0.00032211,-0.10242,-1.0411e-06
0.45782,-2.4109,1.6867,-0.79894,1.8182,0.45782,-0.41076,-5.1375,-0.00027051,-0.10935,-1.4626e-06
0.47361,-2.3784,1.5455,-0.78313,1.8411,0.47361,-0.38741,-5.2109,-0.00022619,-0.1167,-2.0294e-06
0.4894,-2.3464,1.4,-0.76732,1.8643,0.4894,-0.36531,-5.2781,-0.00018828,-0.12448,-2.7836e-06
0.50518,-2.3149,1.2507,-0.75152,1.888,0.50518,-0.34441,-5.3389,-0.00015599,-0.13271,-3.7768e-06
0.52097,-2.2839,1.098,-0.73572,1.912,0.52097,-0.32462,-5.393,-0.00012861,-0.14142,-5.0725e-06
0.53676,-2.2535,0.94215,-0.71992,1.9365,0.53676,-0.30591,-5.4401,-0.0001055,-0.15065,-6.7473e-06
0.55254,-2.2235,0.78365,-0.70413,1.9613,0.55255,-0.28821,-5.4801,-8.609e-05,-0.16041,-8.8938e-06
0.56833,-2.1941,0.62294,-0.68833,1.9866,0.56833,-0.27148,-5.5128,-6.9866e-05,-0.17074,-1.1623e-05
0.58412,-2.1652,0.46045,-0.67254,2.0124,0.58412,-0.25565,-5.5381,-5.6376e-05,-0.18167,-1.5066e-05
0.5999,-2.1368,0.29665,-0.65675,2.0386,0.59991,-0.24068,-5.5557,-4.5221e-05,-0.19323,-1.9377e-05
0.61569,-2.1089,0.132,-0.64096,2.0652,0.6157,-0.22652,-5.5657,-3.6047e-05,-0.20547,-2.474e-05
0.63148,-2.0814,-0.03303,-0.62517,2.0924,0.63149,-0.21314,-5.5681,-2.8548e-05,-0.2184,-3.1366e-05
0.64726,-2.0545,-0.19796,-0.60938,2.12,0.64728,-0.20049,-5.5627,-2.2455e-05,-0.23209,-3.9501e-05
0.66305,-2.028,-0.36233,-0.59359,2.1481,0.66307,-0.18853,-5.5496,-1.7537e-05,-0.24657,-4.9429e-05
0.67884,-2.002,-0.52566,-0.5778,2.1767,0.67886,-0.17722,-5.5289,-1.3593e-05,-0.26187,-6.1474e-05
0.69463,-1.9764,-0.6875,-0.56202,2.2058,0.69465,-0.16654,-5.5006,-1.0453e-05,-0.27806,-7.6007e-05
0.71041,-1.9513,-0.84737,-0.54623,2.2354,0.71045,-0.15644,-5.465,-7.9715e-06,-0.29518,-9.3449e-05
0.7262,-1.9266,-1.0049,-0.53044,2.2656,0.72624,-0.14689,-5.4221,-6.026e-06,-0.31328,-0.00011428
0.74199,-1.9023,-1.1595,-0.51465,2.2963,0.74204,-0.13788,-5.3722,-4.5131e-06,-0.33241,-0.00013902
0.75777,-1.8785,-1.3109,-0.49887,2.3274,0.75784,-0.12936,-5.3154,-3.3469e-06,-0.35263,-0.00016829
0.77356,-1.855,-1.4587,-0.48308,2.3591,0.77365,-0.12131,-5.252,-2.4562e-06,-0.37401,-0.00020274
0.78935,-1.8319,-1.6025,-0.46729,2.3913,0.78945,-0.11371,-5.1822,-1.7826e-06,-0.3966,-0.00024311
0.80513,-1.8091,-1.7419,-0.4515,2.424,0.80526,-0.10653,-5.1065,-1.2785e-06,-0.42047,-0.00029024
0.82092,-1.7867,-1.8767,-0.43572,2.4572,0.82108,-0.099755,-5.0251,-9.0542e-07,-0.44569,-0.00034501
0.83671,-1.7647,-2.0065,-0.41993,2.4908,0.8369,-0.093358,-4.9382,-6.3255e-07,-0.47233,-0.00040842
0.85249,-1.743,-2.131,-0.40414,2.5249,0.85272,-0.087321,-4.8464,-4.3552e-07,-0.50046,-0.00048155
0.86828,-1.7216,-2.25,-0.38836,2.5595,0.86856,-0.081625,-4.75,-2.9518e-07,-0.53016,-0.00056558
0.88407,-1.7005,-2.3634,-0.37257,2.5944,0.8844,-0.076252,-4.6493,-1.967e-07,-0.56152,-0.00066179
0.89985,-1.6797,-2.4708,-0.35678,2.6297,0.90025,-0.071185,-4.5447,-1.2868e-07,-0.5946,-0.00077156
0.91564,-1.6592,-2.5722,-0.341,2.6653,0.91611,-0.066409,-4.4368,-8.2508e-08,-0.6295,-0.00089639
0.93143,-1.6389,-2.6675,-0.32521,2.7012,0.93198,-0.061908,-4.3258,-5.1757e-08,-0.6663,-0.0010379
0.94722,-1.6189,-2.7565,-0.30942,2.7373,0.94787,-0.057669,-4.2122,-3.1694e-08,-0.7051,-0.0011978
0.963,-1.5992,-2.8393,-0.29363,2.7736,0.96377,-0.053677,-4.0963,-1.89e-08,-0.74597,-0.0013779
0.97879,-1.5797,-2.9157,-0.27785,2.81,0.97968,-0.04992,-3.9787,-1.0943e-08,-0.78902,-0.0015802
0.99458,-1.5604,-2.9858,-0.26206,2.8464,0.99562,-0.046385,-3.8597,-6.1307e-09,-0.83433,-0.0018068
1.0104,-1.5414,-3.0496,-0.24627,2.8827,1.0116,-0.043062,-3.7398,-3.3102e-09,-0.88199,-0.00206
1.0261,-1.5225,-3.1072,-0.23049,2.9189,1.0276,-0.03994,-3.6192,-1.714e-09,-0.9321,-0.0023419
1.0419,-1.5039,-3.1587,-0.2147,2.9548,1.0436,-0.037007,-3.4984,-8.4614e-10,-0.98474,-0.0026553
1.0577,-1.4854,-3.2041,-0.19891,2.9903,1.0596,-0.034254,-3.3777,-3.9533e-10,-1.04,-0.0030026
1.0735,-1.4671,-3.2437,-0.18313,3.0254,1.0756,-0.031673,-3.2575,-1.7322e-10,-1.098,-0.0033866
1.0893,-1.449,-3.2776,-0.16734,3.0597,1.0917,-0.029253,-3.1381,-7.0352e-11,-1.1587,-0.0038103
1.1051,-1.4311,-3.3059,-0.15155,3.0933,1.1079,-0.026988,-3.0198,-2.6087e-11,-1.2223,-0.0042767
1.1209,-1.4133,-3.3289,-0.13577,3.126,1.1241,-0.024867,-2.903,-8.6535e-12,-1.2889,-0.0047891
1.1367,-1.3956,-3.3467,-0.11998,3.1575,1.1403,-0.022885,-2.7878,-2.497e-12,-1.3584,-0.0053506
1.1524,-1.3781,-3.3596,-0.10419,3.1877,1.1565,-0.021034,-2.6745,-6.0225e-13,-1.431,-0.005965
1.1682,-1.3607,-3.3679,-0.088405,3.2164,1.1729,-0.019306,-2.5633,-1.1408e-13,-1.5067,-0.0066358
1.184,-1.3435,-3.3717,-0.072618,3.2434,1.1892,-0.017696,-2.4545,-1.493e-14,-1.5855,-0.007367
1.1998,-1.3263,-3.3714,-0.056832,3.2685,1.2057,-0.016196,-2.3481,-9.238e-16,-1.6674,-0.0081624
1.2156,-1.3093,-3.3671,-0.041045,3.2915,1.2222,-0.014802,-2.2445,2.0519e-17,-1.7525,-0.0090264
1.2314,-1.2923,-3.3592,-0.025258,3.312,1.2388,-0.013506,-2.1436,-1.1282e-16,-1.8407,-0.0099633
1.2472,-1.2755,-3.3478,-0.0094709,3.33,1.2554,-0.012304,-2.0456,-2.0956e-17,-1.932,-0.010978
1.263,-1.2587,-3.3333,0.006316,3.3451,1.2721,-0.01119,-1.9506,3.936e-16,-2.0264,-0.012074
1.2787,-1.2421,-3.3159,0.022103,3.3571,1.289,-0.01016,-1.8587,1.8154e-16,-2.1238,-0.013258
1.2945,-1.2255,-3.2958,0.03789,3.3658,1.3059,-0.0092077,-1.7699,2.2487e-17,-2.2241,-0.014535
1.3103,-1.209,-3.2733,0.053677,3.3708,1.3229,-0.0083295,-1.6842,-6.5333e-16,-2.3272,-0.015909
1.3261,-1.1925,-3.2486,0.069464,3.372,1.34,-0.0075207,-1.6016,-9.6374e-15,-2.433,-0.017387
1.3419,-1.1761,-3.2219,0.08525,3.369,1.3573,-0.006777,-1.5222,-7.8782e-14,-2.5414,-0.018975
1.3577,-1.1598,-3.1936,0.10104,3.3617,1.3746,-0.0060944,-1.4459,-4.4108e-13,-2.6521,-0.020679
1.3735,-1.1435,-3.1636,0.11682,3.3497,1.3921,-0.0054691,-1.3727,-1.9094e-12,-2.765,-0.022505
1.3892,-1.1273,-3.1324,0.13261,3.3328,1.4097,-0.0048972,-1.3025,-6.8335e-12,-2.8798,-0.024461
1.405,-1.1111,-3.0999,0.1484,3.3109,1.4275,-0.0043754,-1.2354,-2.1128e-11,-2.9964,-0.026553
1.4208,-1.095,-3.0665,0.16418,3.2837,1.4454,-0.0039,-1.1712,-5.8154e-11,-3.1144,-0.028789
1.4366,-1.0789,-3.0323,0.17997,3.2509,1.4635,-0.003468,-1.1099,-1.4561e-10,-3.2336,-0.031177
1.4524,-1.0628,-2.9974,0.19576,3.2125,1.4817,-0.0030763,-1.0514,-3.3706e-10,-3.3536,-0.033725
1.4682,-1.0468,-2.962,0.21155,3.1682,1.5002,-0.0027219,-0.99557,-7.3017e-10,-3.4742,-0.036443
1.484,-1.0307,-2.9261,0.22733,3.118,1.5188,-0.002402,-0.94241,-1.4945e-09,-3.595,-0.039339
1.4998,-1.0148,-2.89,0.24312,3.0616,1.5376,-0.0021139,-0.89181,-2.9124e-09,-3.7157,-0.042423
1.5155,-0.9988,-2.8537,0.25891,2.999,1.5566,-0.0018552,-0.84366,-5.4371e-09,-3.8358,-0.045705
1.5313,-0.98286,-2.8173,0.27469,2.9302,1.5758,-0.0016235,-0.79789,-9.7731e-09,-3.955,-0.049196
1.5471,-0.96694,-2.7809,0.29048,2.855,1.5953,-0.0014165,-0.7544,-1.6986e-08,-4.073,-0.052908
1.5629,-0.95104,-2.7446,0.30627,2.7736,1.615,-0.0012321,-0.7131,-2.8646e-08,-4.1892,-0.056852
1.5787,-0.93515,-2.7084,0.32205,2.6858,1.6349,-0.0010683,-0.6739,-4.7019e-08,-4.3033,-0.061041
1.5945,-0.91928,-2.6724,0.33784,2.5918,1.6551,-0.00092329,-0.6367,-7.5303e-08,-4.4148,-0.065488
1.6103,-0.90342,-2.6368,0.35363,2.4916,1.6756,-0.00079525,-0.60143,-1.1794e-07,-4.5234,-0.070208
1.6261,-0.88757,-2.6014,0.36941,2.3853,1.6963,-0.00068259,-0.56799,-1.8098e-07,-4.6287,-0.075215
1.6418,-0.87172,-2.5664,0.3852,2.2731,1.7173,-0.00058379,-0.5363,-2.7256e-07,-4.7302,-0.080526
1.6576,-0.85589,-2.5318,0.40099,2.1552,1.7387,-0.00049743,-0.50627,-4.0347e-07,-4.8275,-0.086156
1.6734,-0.84006,-2.4976,0.41678,2.0318,1.7603,-0.00042222,-0.47783,-5.8779e-07,-4.9203,-0.092123
1.6892,-0.82424,-2.4639,0.43256,1.903,1.7823,-0.00035696,-0.4509,-8.4373e-07,-5.0081,-0.098447
1.705,-0.80842,-2.4306,0.44835,1.7693,1.8046,-0.00030054,-0.4254,-1.1946e-06,-5.0907,-0.10515
1.7208,-0.79261,-2.3978,0.46414,1.6307,1.8273,-0.00025197,-0.40127,-1.6697e-06,-5.1676,-0.11224
1.7366,-0.7768,-2.3655,0.47992,1.4878,1.8503,-0.00021031,-0.37843,-2.3059e-06,-5.2385,-0.11976
1.7523,-0.761,-2.3337,0.49571,1.3408,1.8737,-0.00017474,-0.35681,-3.1489e-06,-5.3032,-0.12771
1.7681,-0.7452,-2.3024,0.5115,1.19,1.8975,-0.00014449,-0.33636,-4.2548e-06,-5.3613,-0.13613
1.7839,-0.7294,-2.2717,0.52728,1.036,1.9217,-0.00011889,-0.31702,-5.692e-06,-5.4127,-0.14505
1.7997,-0.7136,-2.2414,0.54307,0.87905,1.9464,-9.7325e-05,-0.29872,-7.5434e-06,-5.457,-0.15449
1.8155,-0.69781,-2.2117,0.55886,0.71962,1.9714,-7.9246e-05,-0.28141,-9.9085e-06,-5.4941,-0.16447
1.8313,-0.68202,-2.1825,0.57465,0.55814,1.9969,-6.4166e-05,-0.26504,-1.2906e-05,-5.5238,-0.17504
1.8471,-0.66622,-2.1538,0.59044,0.39507,2.0228,-5.1655e-05,-0.24956,-1.6676e-05,-5.5461,-0.18622
1.8629,-0.65043,-2.1256,0.60622,0.23087,2.0492,-4.1332e-05,-0.23492,-2.1385e-05,-5.5607,-0.19804
1.8786,-0.63464,-2.0978,0.62201,0.066015,2.076,-3.2863e-05,-0.22108,-2.7226e-05,-5.5676,-0.21055
1.8944,-0.61885,-2.0706,0.6378,-0.099033,2.1033,-2.5956e-05,-0.20799,-3.4424e-05,-5.5668,-0.22379
1.9102,-0.60307,-2.0439,0.65359,-0.2638,2.1312,-2.0359e-05,-0.19562,-4.3239e-05,-5.5583,-0.23778
1.926,-0.58728,-2.0176,0.66938,-0.42781,2.1595,-1.5852e-05,-0.18393,-5.3972e-05,-5.5422,-0.25259
1.9418,-0.57149,-1.9917,0.68518,-0.59059,2.1883,-1.2249e-05,-0.17287,-6.6965e-05,-5.5185,-0.26824
1.9576,-0.5557,-1.9663,0.70097,-0.7517,2.2176,-9.3887e-06,-0.16243,-8.2608e-05,-5.4873,-0.28479
1.9734,-0.53991,-1.9414,0.71677,-0.91067,2.2474,-7.1353e-06,-0.15255,-0.00010134,-5.4487,-0.3023
1.9891,-0.52413,-1.9169,0.73256,-1.0671,2.2778,-5.3741e-06,-0.14323,-0.00012367,-5.403,-0.3208
2.0049,-0.50834,-1.8928,0.74836,-1.2205,2.3087,-4.0094e-06,-0.13441,-0.00015015,-5.3502,-0.34036
2.0207,-0.49255,-1.869,0.76416,-1.3705,2.34,-2.9611e-06,-0.12608,-0.0001814,-5.2908,-0.36104
2.0365,-0.47676,-1.8457,0.77997,-1.5167,2.3719,-2.1637e-06,-0.11822,-0.00021813,-5.2248,-0.3829
2.0523,-0.46098,-1.8227,0.79578,-1.6588,2.4043,-1.563e-06,-0.11079,-0.0002611,-5.1527,-0.40599
2.0681,-0.44519,-1.8001,0.81159,-1.7964,2.4372,-1.1155e-06,-0.10377,-0.00031117,-5.0746,-0.43039
2.0839,-0.4294,-1.7779,0.8274,-1.9292,2.4706,-7.8575e-07,-0.097152,-0.00036927,-4.991,-0.45617
2.0997,-0.41362,-1.756,0.84323,-2.0569,2.5044,-5.4582e-07,-0.090901,-0.00043644,-4.9021,-0.4834
2.1154,-0.39783,-1.7344,0.85906,-2.1793,2.5387,-3.735e-07,-0.085003,-0.00051378,-4.8084,-0.51215
2.1312,-0.38204,-1.7131,0.87489,-2.2961,2.5734,-2.5148e-07,-0.079438,-0.00060252,-4.7102,-0.5425
2.147,-0.36626,-1.6921,0.89074,-2.4071,2.6085,-1.6638e-07,-0.074189,-0.00070398,-4.6079,-0.57454
2.1628,-0.35047,-1.6714,0.90659,-2.5121,2.6439,-1.0799e-07,-0.069241,-0.00081959,-4.502,-0.60834
2.1786,-0.33468,-1.651,0.92246,-2.6111,2.6796,-6.8657e-08,-0.064577,-0.00095089,-4.3927,-0.64399
2.1944,-0.31889,-1.6309,0.93833,-2.7039,2.7156,-4.2667e-08,-0.060182,-0.0010995,-4.2806,-0.68158
2.2102,-0.30311,-1.611,0.95422,-2.7904,2.7518,-2.586e-08,-0.056043,-0.0012673,-4.1661,-0.72119
2.226,-0.28732,-1.5914,0.97013,-2.8706,2.7881,-1.5246e-08,-0.052147,-0.001456,-4.0495,-0.76292
2.2417,-0.27153,-1.572,0.98605,-2.9445,2.8245,-8.7156e-09,-0.04848,-0.0016678,-3.9313,-0.80686
2.2575,-0.25575,-1.5528,1.002,-3.012,2.8609,-4.8139e-09,-0.045032,-0.0019048,-3.8118,-0.8531
2.2733,-0.23996,-1.5338,1.018,-3.0734,2.8972,-2.5577e-09,-0.04179,-0.0021691,-3.6916,-0.90173
2.2891,-0.22417,-1.515,1.0339,-3.1285,2.9333,-1.3003e-09,-0.038744,-0.0024633,-3.5709,-0.95284
2.3049,-0.20839,-1.4965,1.05,-3.1776,2.9691,-6.2855e-10,-0.035885,-0.00279,-3.4501,-1.0065
2.3207,-0.1926,-1.4781,1.066,-3.2206,3.0044,-2.8657e-10,-0.033202,-0.0031516,-3.3295,-1.0629
2.3365,-0.17681,-1.4599,1.0821,-3.2579,3.0392,-1.22e-10,-0.030686,-0.0035512,-3.2096,-1.1219
2.3522,-0.16103,-1.4418,1.0982,-3.2895,3.0733,-4.7878e-11,-0.028329,-0.0039916,-3.0907,-1.1838
2.368,-0.14524,-1.4239,1.1143,-3.3157,3.1065,-1.7028e-11,-0.026123,-0.004476,-2.9729,-1.2486
2.3838,-0.12945,-1.4062,1.1305,-3.3366,3.1387,-5.3631e-12,-0.024059,-0.0050076,-2.8567,-1.3163
2.3996,-0.11367,-1.3886,1.1468,-3.3525,3.1697,-1.4484e-12,-0.022129,-0.0055898,-2.7422,-1.3871
2.4154,-0.097878,-1.3711,1.1631,-3.3635,3.1994,-3.1957e-13,-0.020328,-0.0062263,-2.6297,-1.4609
2.4312,-0.082091,-1.3538,1.1794,-3.3699,3.2274,-5.3694e-14,-0.018648,-0.0069208,-2.5195,-1.5378
2.447,-0.066305,-1.3366,1.1958,-3.3721,3.2537,-5.9242e-15,-0.017083,-0.0076772,-2.4116,-1.6179
2.4628,-0.050518,-1.3195,1.2123,-3.3701,3.278,-3.8575e-16,-0.015626,-0.0084995,-2.3064,-1.7011
2.4785,-0.034731,-1.3025,1.2288,-3.3643,3.3,9.8862e-17,-0.014272,-0.0093921,-2.2038,-1.7874
2.4943,-0.018944,-1.2856,1.2454,-3.355,3.3196,1.3731e-16,-0.013014,-0.010359,-2.1041,-1.8769
2.5101,-0.003157,-1.2688,1.2621,-3.3424,3.3364,3.7444e-18,-0.011848,-0.011406,-2.0073,-1.9694
2.5259,0.01263,-1.2521,1.2789,-3.3266,3.3503,-3.2043e-16,-0.010768,-0.012537,-1.9135,-2.065
2.5417,0.028417,-1.2354,1.2957,-3.3081,3.361,4.1354e-16,-0.0097698,-0.013758,-1.8228,-2.1636
2.5575,0.044204,-1.2189,1.3127,-3.287,3.3683,-1.173e-16,-0.0088479,-0.015072,-1.7352,-2.265
2.5733,0.059991,-1.2024,1.3297,-3.2636,3.3718,-2.2087e-15,-0.0079979,-0.016488,-1.6508,-2.3692
2.5891,0.075777,-1.186,1.3469,-3.2382,3.3713,-2.3489e-14,-0.0072157,-0.018009,-1.5695,-2.4761
2.6048,0.091564,-1.1696,1.3642,-3.2108,3.3666,-1.6262e-13,-0.0064969,-0.019642,-1.4913,-2.5854
2.6206,0.10735,-1.1533,1.3816,-3.1818,3.3574,-8.1357e-13,-0.0058377,-0.021394,-1.4162,-2.697
2.6364,0.12314,-1.137,1.3991,-3.1513,3.3435,-3.2438e-12,-0.0052342,-0.023271,-1.3443,-2.8107
2.6522,0.13893,-1.1208,1.4168,-3.1195,3.3247,-1.0902e-11,-0.0046827,-0.02528,-1.2753,-2.9262
2.668,0.15471,-1.1046,1.4346,-3.0867,3.3006,-3.2077e-11,-0.0041799,-0.027429,-1.2094,-3.0434
2.6838,0.1705,-1.0885,1.4526,-3.0529,3.2712,-8.4822e-11,-0.0037222,-0.029725,-1.1463,-3.1619
2.6996,0.18629,-1.0724,1.4708,-3.0184,3.2362,-2.0547e-10,-0.0033067,-0.032176,-1.0862,-3.2815
2.7153,0.20207,-1.0564,1.4891,-2.9833,3.1955,-4.6257e-10,-0.0029302,-0.034791,-1.0287,-3.4018
2.7311,0.21786,-1.0403,1.5076,-2.9477,3.1488,-9.7857e-10,-0.0025899,-0.037579,-0.974,-3.5225
2.7469,0.23365,-1.0244,1.5263,-2.9117,3.0962,-1.9624e-09,-0.0022831,-0.040549,-0.92187,-3.6433
2.7627,0.24943,-1.0084,1.5452,-2.8755,3.0373,-3.7565e-09,-0.0020071,-0.043711,-0.87226,-3.7638
2.7785,0.26522,-0.99243,1.5643,-2.8391,2.9722,-6.9037e-09,-0.0017594,-0.047075,-0.82508,-3.8836
2.7943,0.28101,-0.9765,1.5836,-2.8027,2.9009,-1.2238e-08,-0.0015379,-0.050653,-0.78023,-4.0024
2.8101,0.29679,-0.96058,1.6031,-2.7663,2.8232,-2.1007e-08,-0.0013401,-0.054456,-0.73762,-4.1197
2.8259,0.31258,-0.94469,1.6229,-2.7301,2.7392,-3.5034e-08,-0.0011642,-0.058497,-0.69717,-4.2351
2.8416,0.32837,-0.9288,1.6429,-2.694,2.6489,-5.6924e-08,-0.0010082,-0.062788,-0.65878,-4.3482
2.8574,0.34415,-0.91293,1.6632,-2.6581,2.5524,-9.0334e-08,-0.00087013,-0.067342,-0.62237,-4.4586
2.8732,0.35994,-0.89708,1.6838,-2.6226,2.4498,-1.403e-07,-0.00074844,-0.072175,-0.58784,-4.566
2.889,0.37573,-0.88123,1.7047,-2.5874,2.3412,-2.1365e-07,-0.0006415,-0.077302,-0.55511,-4.6698
2.9048,0.39152,-0.86539,1.7258,-2.5525,2.2267,-3.1949e-07,-0.00054783,-0.082738,-0.52409,-4.7696
2.9206,0.4073,-0.84956,1.7473,-2.5181,2.1065,-4.6986e-07,-0.00046608,-0.088501,-0.49471,-4.8652
2.9364,0.42309,-0.83373,1.7691,-2.4841,1.9809,-6.8038e-07,-0.00039499,-0.094608,-0.46688,-4.956
2.9522,0.43888,-0.81791,1.7912,-2.4505,1.8501,-9.7117e-07,-0.00033339,-0.10108,-0.44053,-5.0418
2.9679,0.45466,-0.8021,1.8137,-2.4174,1.7144,-1.3678e-06,-0.00028023,-0.10793,-0.41559,-5.1221
2.9837,0.47045,-0.78629,1.8365,-2.3848,1.5741,-1.9025e-06,-0.00023452,-0.1152,-0.39198,-5.1967
2.9995,0.48624,-0.77048,1.8597,-2.3527,1.4295,-2.6154e-06,-0.00019539,-0.12288,-0.36964,-5.2652
3.0153,0.50202,-0.75468,1.8832,-2.3211,1.2809,-3.5561e-06,-0.00016204,-0.13102,-0.3485,-5.3273
3.0311,0.51781,-0.73888,1.9072,-2.2901,1.1288,-4.7855e-06,-0.00013373,-0.13964,-0.3285,-5.3827
3.0469,0.5336,-0.72308,1.9315,-2.2595,0.97356,-6.3776e-06,-0.00010981,-0.14876,-0.30957,-5.4313
3.0627,0.54939,-0.70729,1.9563,-2.2295,0.81556,-8.4215e-06,-8.9704e-05,-0.15841,-0.29168,-5.4727
3.0784,0.56517,-0.69149,1.9815,-2.2,0.65525,-1.1024e-05,-7.288e-05,-0.16863,-0.27475,-5.5069
3.0942,0.58096,-0.6757,2.0072,-2.1709,0.49309,-1.4312e-05,-5.8877e-05,-0.17943,-0.25874,-5.5336
3.11,0.59675,-0.65991,2.0333,-2.1424,0.32951,-1.8437e-05,-4.7284e-05,-0.19087,-0.2436,-5.5528
3.1258,0.61254,-0.64412,2.0598,-2.1144,0.16499,-2.3573e-05,-3.774e-05,-0.20296,-0.22929,-5.5644
3.1416,0.62833,-0.62833,2.0869,-2.0869,2.0927e-15,-2.9928e-05,-2.9928e-05,-0.21576,-0.21576,-5.5682


==> Figs/data/fourier/dd_p4_x_Legendre_c_UniformLess_Adv_GaussianGA_e0.01.csv <==
Kref,c_r1,c_r2,c_r3,c_r4,c_r5,c_i1,c_i2,c_i3,c_i4,c_i5
2e-06,-3.3394,3.3395,-1.2654,1.2654,2e-06,-1.9883,-1.9883,-0.011625,-0.011626,-8.8118e-17
0.015789,-3.3232,3.3527,-1.2487,1.2822,0.015789,-1.8951,-2.0845,-0.010562,-0.012774,-5.2727e-17
0.031576,-3.3041,3.3628,-1.2321,1.2991,0.031576,-1.805,-2.1836,-0.0095793,-0.014013,-1.2749e-16
0.047363,-3.2825,3.3693,-1.2156,1.3161,0.047363,-1.7181,-2.2856,-0.0086722,-0.015347,1.2468e-16
0.06315,-3.2587,3.372,-1.1991,1.3332,0.06315,-1.6342,-2.3904,-0.0078361,-0.016783,-3.3381e-15
0.078936,-3.2328,3.3707,-1.1827,1.3504,0.078936,-1.5536,-2.4977,-0.0070669,-0.018327,-3.5697e-14
0.094723,-3.2051,3.3651,-1.1663,1.3677,0.094723,-1.476,-2.6075,-0.0063604,-0.019983,-2.2935e-13
0.11051,-3.1758,3.355,-1.15,1.3851,0.11051,-1.4016,-2.7196,-0.0057126,-0.02176,-1.0905e-12
0.1263,-3.145,3.3402,-1.1338,1.4027,0.1263,-1.3302,-2.8336,-0.0051198,-0.023662,-4.1852e-12
0.14208,-3.113,3.3203,-1.1176,1.4204,0.14208,-1.2619,-2.9495,-0.0045783,-0.025699,-1.3661e-11
0.15787,-3.08,3.2952,-1.1014,1.4382,0.15787,-1.1965,-3.067,-0.0040848,-0.027876,-3.9274e-11
0.17366,-3.0461,3.2647,-1.0853,1.4562,0.17366,-1.1341,-3.1858,-0.0036358,-0.030203,-1.0191e-10
0.18944,-3.0114,3.2286,-1.0692,1.4744,0.18944,-1.0744,-3.3055,-0.0032283,-0.032686,-2.4303e-10
0.20523,-2.9762,3.1866,-1.0532,1.4928,0.20523,-1.0176,-3.4259,-0.0028593,-0.035335,-5.3991e-10
0.22102,-2.9405,3.1388,-1.0371,1.5113,0.22102,-0.96336,-3.5467,-0.0025259,-0.038158,-1.1293e-09
0.23681,-2.9045,3.0849,-1.0212,1.53,0.23681,-0.91175,-3.6675,-0.0022255,-0.041166,-2.2425e-09
0.25259,-2.8682,3.0248,-1.0052,1.549,0.25259,-0.86263,-3.7879,-0.0019553,-0.044368,-4.2562e-09
0.26838,-2.8318,2.9585,-0.98924,1.5681,0.26838,-0.81592,-3.9075,-0.0017131,-0.047774,-7.763e-09
0.28417,-2.7954,2.8858,-0.97331,1.5875,0.28417,-0.77153,-4.026,-0.0014965,-0.051396,-1.3669e-08
0.29995,-2.7591,2.8069,-0.9574,1.6071,0.29995,-0.72936,-4.1429,-0.0013033,-0.055246,-2.3322e-08
0.31574,-2.7228,2.7216,-0.94151,1.6269,0.31574,-0.68933,-4.2579,-0.0011315,-0.059335,-3.8685e-08
0.33153,-2.6868,2.6301,-0.92563,1.647,0.33153,-0.65134,-4.3705,-0.00097916,-0.063677,-6.2549e-08
0.34731,-2.651,2.5324,-0.90976,1.6673,0.34731,-0.61531,-4.4804,-0.00084453,-0.068287,-9.8818e-08
0.3631,-2.6155,2.4285,-0.8939,1.688,0.3631,-0.58115,-4.587,-0.00072591,-0.073177,-1.5285e-07
0.37889,-2.5804,2.3187,-0.87806,1.7089,0.37889,-0.54877,-4.6901,-0.00062174,-0.078364,-2.3189e-07
0.39467,-2.5456,2.2031,-0.86222,1.7301,0.39467,-0.51808,-4.7891,-0.00053056,-0.083864,-3.4558e-07
0.41046,-2.5112,2.0818,-0.84639,1.7516,0.41046,-0.48902,-4.8837,-0.00045104,-0.089695,-5.066e-07
0.42625,-2.4773,1.9551,-0.83057,1.7735,0.42625,-0.46149,-4.9736,-0.00038194,-0.095874,-7.3141e-07
0.44203,-2.4438,1.8233,-0.81475,1.7957,0.44204,-0.43543,-5.0583,-0.00032211,-0.10242,-1.0411e-06
0.45782,-2.4109,1.6867,-0.79894,1.8182,0.45782,-0.41076,-5.1375,-0.00027051,-0.10935,-1.4626e-06
0.47361,-2.3784,1.5455,-0.78313,1.8411,0.47361,-0.38741,-5.2109,-0.00022619,-0.1167,-2.0294e-06
0.4894,-2.3464,1.4,-0.76732,1.8643,0.4894,-0.36531,-5.2781,-0.00018828,-0.12448,-2.7836e-06
0.50518,-2.3149,1.2507,-0.75152,1.888,0.50518,-0.34441,-5.3389,-0.00015599,-0.13271,-3.7768e-06
0.52097,-2.2839,1.098,-0.73572,1.912,0.52097,-0.32462,-5.393,-0.00012861,-0.14142,-5.0725e-06
0.53676,-2.2535,0.94215,-0.71992,1.9365,0.53676,-0.30591,-5.4401,-0.0001055,-0.15065,-6.7473e-06
0.55254,-2.2235,0.78365,-0.70413,1.9613,0.55255,-0.28821,-5.4801,-8.609e-05,-0.16041,-8.8938e-06
0.56833,-2.1941,0.62294,-0.68833,1.9866,0.56833,-0.27148,-5.5128,-6.9866e-05,-0.17074,-1.1623e-05
0.58412,-2.1652,0.46045,-0.67254,2.0124,0.58412,-0.25565,-5.5381,-5.6376e-05,-0.18167,-1.5066e-05
0.5999,-2.1368,0.29665,-0.65675,2.0386,0.59991,-0.24068,-5.5557,-4.5221e-05,-0.19323,-1.9377e-05
0.61569,-2.1089,0.132,-0.64096,2.0652,0.6157,-0.22652,-5.5657,-3.6047e-05,-0.20547,-2.474e-05
0.63148,-2.0814,-0.03303,-0.62517,2.0924,0.63149,-0.21314,-5.5681,-2.8548e-05,-0.2184,-3.1366e-05
0.64726,-2.0545,-0.19796,-0.60938,2.12,0.64728,-0.20049,-5.5627,-2.2455e-05,-0.23209,-3.9501e-05
0.66305,-2.028,-0.36233,-0.59359,2.1481,0.66307,-0.18853,-5.5496,-1.7537e-05,-0.24657,-4.9429e-05
0.67884,-2.002,-0.52566,-0.5778,2.1767,0.67886,-0.17722,-5.5289,-1.3593e-05,-0.26187,-6.1474e-05
0.69463,-1.9764,-0.6875,-0.56202,2.2058,0.69465,-0.16654,-5.5006,-1.0453e-05,-0.27806,-7.6007e-05
0.71041,-1.9513,-0.84737,-0.54623,2.2354,0.71045,-0.15644,-5.465,-7.9715e-06,-0.29518,-9.3449e-05
0.7262,-1.9266,-1.0049,-0.53044,2.2656,0.72624,-0.14689,-5.4221,-6.026e-06,-0.31328,-0.00011428
0.74199,-1.9023,-1.1595,-0.51465,2.2963,0.74204,-0.13788,-5.3722,-4.5131e-06,-0.33241,-0.00013902
0.75777,-1.8785,-1.3109,-0.49887,2.3274,0.75784,-0.12936,-5.3154,-3.3469e-06,-0.35263,-0.00016829
0.77356,-1.855,-1.4587,-0.48308,2.3591,0.77365,-0.12131,-5.252,-2.4562e-06,-0.37401,-0.00020274
0.78935,-1.8319,-1.6025,-0.46729,2.3913,0.78945,-0.11371,-5.1822,-1.7826e-06,-0.3966,-0.00024311
0.80513,-1.8091,-1.7419,-0.4515,2.424,0.80526,-0.10653,-5.1065,-1.2785e-06,-0.42047,-0.00029024
0.82092,-1.7867,-1.8767,-0.43572,2.4572,0.82108,-0.099755,-5.0251,-9.0542e-07,-0.44569,-0.00034501
0.83671,-1.7647,-2.0065,-0.41993,2.4908,0.8369,-0.093358,-4.9382,-6.3255e-07,-0.47233,-0.00040842
0.85249,-1.743,-2.131,-0.40414,2.5249,0.85272,-0.087321,-4.8464,-4.3552e-07,-0.50046,-0.00048155
0.86828,-1.7216,-2.25,-0.38836,2.5595,0.86856,-0.081625,-4.75,-2.9518e-07,-0.53016,-0.00056558
0.88407,-1.7005,-2.3634,-0.37257,2.5944,0.8844,-0.076252,-4.6493,-1.967e-07,-0.56152,-0.00066179
0.89985,-1.6797,-2.4708,-0.35678,2.6297,0.90025,-0.071185,-4.5447,-1.2868e-07,-0.5946,-0.00077156
0.91564,-1.6592,-2.5722,-0.341,2.6653,0.91611,-0.066409,-4.4368,-8.2508e-08,-0.6295,-0.00089639
0.93143,-1.6389,-2.6675,-0.32521,2.7012,0.93198,-0.061908,-4.3258,-5.1757e-08,-0.6663,-0.0010379
0.94722,-1.6189,-2.7565,-0.30942,2.7373,0.94787,-0.057669,-4.2122,-3.1694e-08,-0.7051,-0.0011978
0.963,-1.5992,-2.8393,-0.29363,2.7736,0.96377,-0.053677,-4.0963,-1.89e-08,-0.74597,-0.0013779
0.97879,-1.5797,-2.9157,-0.27785,2.81,0.97968,-0.04992,-3.9787,-1.0943e-08,-0.78902,-0.0015802
0.99458,-1.5604,-2.9858,-0.26206,2.8464,0.99562,-0.046385,-3.8597,-6.1307e-09,-0.83433,-0.0018068
1.0104,-1.5414,-3.0496,-0.24627,2.8827,1.0116,-0.043062,-3.7398,-3.3102e-09,-0.88199,-0.0020599
1.0261,-1.5225,-3.1072,-0.23049,2.9189,1.0276,-0.03994,-3.6192,-1.714e-09,-0.9321,-0.0023419
1.0419,-1.5039,-3.1587,-0.2147,2.9548,1.0436,-0.037007,-3.4984,-8.4614e-10,-0.98474,-0.0026553
1.0577,-1.4854,-3.2041,-0.19891,2.9903,1.0596,-0.034254,-3.3777,-3.9533e-10,-1.04,-0.0030026
1.0735,-1.4671,-3.2437,-0.18313,3.0254,1.0756,-0.031673,-3.2575,-1.7322e-10,-1.098,-0.0033866
1.0893,-1.449,-3.2776,-0.16734,3.0597,1.0917,-0.029253,-3.1381,-7.0352e-11,-1.1587,-0.0038103
1.1051,-1.4311,-3.3059,-0.15155,3.0933,1.1079,-0.026988,-3.0198,-2.6087e-11,-1.2223,-0.0042767
1.1209,-1.4133,-3.3289,-0.13577,3.126,1.1241,-0.024867,-2.903,-8.6532e-12,-1.2889,-0.0047891
1.1367,-1.3956,-3.3467,-0.11998,3.1575,1.1403,-0.022885,-2.7878,-2.4969e-12,-1.3584,-0.0053506
1.1524,-1.3781,-3.3596,-0.10419,3.1877,1.1565,-0.021034,-2.6745,-6.0173e-13,-1.431,-0.005965
1.1682,-1.3607,-3.3679,-0.088405,3.2164,1.1729,-0.019306,-2.5633,-1.1373e-13,-1.5067,-0.0066358
1.184,-1.3435,-3.3717,-0.072618,3.2434,1.1892,-0.017696,-2.4545,-1.5679e-14,-1.5855,-0.007367
1.1998,-1.3263,-3.3714,-0.056832,3.2685,1.2057,-0.016196,-2.3481,-1.4141e-15,-1.6674,-0.0081624
1.2156,-1.3093,-3.3671,-0.041045,3.2915,1.2222,-0.014802,-2.2445,-2.48e-16,-1.7525,-0.0090264
1.2314,-1.2923,-3.3592,-0.025258,3.312,1.2388,-0.013506,-2.1436,-1.7625e-16,-1.8407,-0.0099633
1.2472,-1.2755,-3.3478,-0.0094709,3.33,1.2554,-0.012304,-2.0456,2.9351e-17,-1.932,-0.010978
1.263,-1.2587,-3.3333,0.006316,3.3451,1.2721,-0.01119,-1.9506,-7.7003e-17,-2.0264,-0.012074
1.2787,-1.2421,-3.3159,0.022103,3.3571,1.289,-0.01016,-1.8587,-1.443e-16,-2.1238,-0.013258
1.2945,-1.2255,-3.2958,0.03789,3.3658,1.3059,-0.0092077,-1.7699,9.3864e-17,-2.2241,-0.014535
1.3103,-1.209,-3.2733,0.053677,3.3708,1.3229,-0.0083295,-1.6842,-7.8291e-16,-2.3272,-0.015909
1.3261,-1.1925,-3.2486,0.069464,3.372,1.34,-0.0075207,-1.6016,-9.7182e-15,-2.433,-0.017387
1.3419,-1.1761,-3.2219,0.08525,3.369,1.3573,-0.006777,-1.5222,-7.896e-14,-2.5414,-0.018975
1.3577,-1.1598,-3.1936,0.10104,3.3617,1.3746,-0.0060944,-1.4459,-4.4105e-13,-2.6521,-0.020679
1.3735,-1.1435,-3.1636,0.11682,3.3497,1.3921,-0.0054691,-1.3727,-1.9098e-12,-2.765,-0.022505
1.3892,-1.1273,-3.1324,0.13261,3.3328,1.4097,-0.0048972,-1.3025,-6.8336e-12,-2.8798,-0.024461
1.405,-1.1111,-3.0999,0.1484,3.3109,1.4275,-0.0043754,-1.2354,-2.1127e-11,-2.9964,-0.026553
1.4208,-1.095,-3.0665,0.16418,3.2837,1.4454,-0.0039,-1.1712,-5.8153e-11,-3.1144,-0.028789
1.4366,-1.0789,-3.0323,0.17997,3.2509,1.4635,-0.003468,-1.1099,-1.4562e-10,-3.2336,-0.031177
1.4524,-1.0628,-2.9974,0.19576,3.2125,1.4817,-0.0030763,-1.0514,-3.3706e-10,-3.3536,-0.033725
1.4682,-1.0468,-2.962,0.21155,3.1682,1.5002,-0.0027219,-0.99557,-7.3017e-10,-3.4742,-0.036443
1.484,-1.0307,-2.9261,0.22733,3.118,1.5188,-0.002402,-0.94241,-1.4945e-09,-3.595,-0.039339
1.4998,-1.0148,-2.89,0.24312,3.0616,1.5376,-0.0021139,-0.89181,-2.9124e-09,-3.7157,-0.042423
1.5155,-0.9988,-2.8537,0.25891,2.999,1.5566,-0.0018552,-0.84366,-5.4371e-09,-3.8358,-0.045705
1.5313,-0.98286,-2.8173,0.27469,2.9302,1.5758,-0.0016235,-0.79789,-9.7731e-09,-3.955,-0.049196
1.5471,-0.96694,-2.7809,0.29048,2.855,1.5953,-0.0014165,-0.7544,-1.6986e-08,-4.073,-0.052908
1.5629,-0.95104,-2.7446,0.30627,2.7736,1.615,-0.0012321,-0.7131,-2.8646e-08,-4.1892,-0.056852
1.5787,-0.93515,-2.7084,0.32205,2.6858,1.6349,-0.0010683,-0.6739,-4.7019e-08,-4.3033,-0.061041
1.5945,-0.91928,-2.6724,0.33784,2.5918,1.6551,-0.00092329,-0.6367,-7.5303e-08,-4.4148,-0.065488
1.6103,-0.90342,-2.6368,0.35363,2.4916,1.6756,-0.00079525,-0.60143,-1.1794e-07,-4.5234,-0.070208
1.6261,-0.88757,-2.6014,0.36941,2.3853,1.6963,-0.00068259,-0.56799,-1.8098e-07,-4.6287,-0.075215
1.6418,-0.87172,-2.5664,0.3852,2.2731,1.7173,-0.00058379,-0.5363,-2.7256e-07,-4.7302,-0.080526
1.6576,-0.85589,-2.5318,0.40099,2.1552,1.7387,-0.00049743,-0.50627,-4.0347e-07,-4.8275,-0.086156
1.6734,-0.84006,-2.4976,0.41678,2.0318,1.7603,-0.00042222,-0.47783,-5.8779e-07,-4.9203,-0.092123
1.6892,-0.82424,-2.4639,0.43256,1.903,1.7823,-0.00035696,-0.4509,-8.4373e-07,-5.0081,-0.098447
1.705,-0.80842,-2.4306,0.44835,1.7693,1.8046,-0.00030054,-0.4254,-1.1946e-06,-5.0907,-0.10515
1.7208,-0.79261,-2.3978,0.46414,1.6307,1.8273,-0.00025197,-0.40127,-1.6697e-06,-5.1676,-0.11224
1.7366,-0.7768,-2.3655,0.47992,1.4878,1.8503,-0.00021031,-0.37843,-2.3059e-06,-5.2385,-0.11976
1.7523,-0.761,-2.3337,0.49571,1.3408,1.8737,-0.00017474,-0.35681,-3.1489e-06,-5.3032,-0.12771
1.7681,-0.7452,-2.3024,0.5115,1.19,1.8975,-0.00014449,-0.33636,-4.2548e-06,-5.3613,-0.13613
1.7839,-0.7294,-2.2717,0.52728,1.036,1.9217,-0.00011889,-0.31702,-5.692e-06,-5.4127,-0.14505
1.7997,-0.7136,-2.2414,0.54307,0.87905,1.9464,-9.7325e-05,-0.29872,-7.5434e-06,-5.457,-0.15449
1.8155,-0.69781,-2.2117,0.55886,0.71962,1.9714,-7.9246e-05,-0.28141,-9.9085e-06,-5.4941,-0.16447
1.8313,-0.68202,-2.1825,0.57465,0.55814,1.9969,-6.4166e-05,-0.26504,-1.2906e-05,-5.5238,-0.17504
1.8471,-0.66622,-2.1538,0.59044,0.39507,2.0228,-5.1655e-05,-0.24956,-1.6676e-05,-5.5461,-0.18622
1.8629,-0.65043,-2.1256,0.60622,0.23087,2.0492,-4.1332e-05,-0.23492,-2.1385e-05,-5.5607,-0.19804
1.8786,-0.63464,-2.0978,0.62201,0.066015,2.076,-3.2863e-05,-0.22108,-2.7226e-05,-5.5676,-0.21055
1.8944,-0.61885,-2.0706,0.6378,-0.099033,2.1033,-2.5956e-05,-0.20799,-3.4424e-05,-5.5668,-0.22379
1.9102,-0.60307,-2.0439,0.65359,-0.2638,2.1312,-2.0359e-05,-0.19562,-4.3239e-05,-5.5583,-0.23778
1.926,-0.58728,-2.0176,0.66938,-0.42781,2.1595,-1.5852e-05,-0.18393,-5.3972e-05,-5.5422,-0.25259
1.9418,-0.57149,-1.9917,0.68518,-0.59059,2.1883,-1.2249e-05,-0.17287,-6.6965e-05,-5.5185,-0.26824
1.9576,-0.5557,-1.9663,0.70097,-0.7517,2.2176,-9.3887e-06,-0.16243,-8.2608e-05,-5.4873,-0.28479
1.9734,-0.53991,-1.9414,0.71677,-0.91067,2.2474,-7.1353e-06,-0.15255,-0.00010134,-5.4487,-0.3023
1.9891,-0.52413,-1.9169,0.73256,-1.0671,2.2778,-5.3741e-06,-0.14323,-0.00012367,-5.403,-0.3208
2.0049,-0.50834,-1.8928,0.74836,-1.2205,2.3087,-4.0094e-06,-0.13441,-0.00015015,-5.3502,-0.34036
2.0207,-0.49255,-1.869,0.76416,-1.3705,2.34,-2.9611e-06,-0.12608,-0.0001814,-5.2908,-0.36104
2.0365,-0.47676,-1.8457,0.77997,-1.5167,2.3719,-2.1637e-06,-0.11822,-0.00021813,-5.2248,-0.3829
2.0523,-0.46098,-1.8227,0.79578,-1.6588,2.4043,-1.563e-06,-0.11079,-0.0002611,-5.1527,-0.40599
2.0681,-0.44519,-1.8001,0.81159,-1.7964,2.4372,-1.1155e-06,-0.10377,-0.00031117,-5.0746,-0.43039
2.0839,-0.4294,-1.7779,0.8274,-1.9292,2.4706,-7.8575e-07,-0.097152,-0.00036927,-4.991,-0.45617
2.0997,-0.41362,-1.756,0.84323,-2.0569,2.5044,-5.4582e-07,-0.090901,-0.00043644,-4.9021,-0.4834
2.1154,-0.39783,-1.7344,0.85906,-2.1793,2.5387,-3.735e-07,-0.085003,-0.00051378,-4.8084,-0.51215
2.1312,-0.38204,-1.7131,0.87489,-2.2961,2.5734,-2.5148e-07,-0.079438,-0.00060252,-4.7102,-0.5425
2.147,-0.36626,-1.6921,0.89074,-2.4071,2.6085,-1.6638e-07,-0.074189,-0.00070398,-4.6079,-0.57454
2.1628,-0.35047,-1.6714,0.90659,-2.5121,2.6439,-1.0799e-07,-0.069241,-0.00081959,-4.502,-0.60834
2.1786,-0.33468,-1.651,0.92246,-2.6111,2.6796,-6.8657e-08,-0.064577,-0.00095089,-4.3927,-0.64399
2.1944,-0.31889,-1.6309,0.93833,-2.7039,2.7156,-4.2667e-08,-0.060182,-0.0010995,-4.2806,-0.68158
2.2102,-0.30311,-1.611,0.95422,-2.7904,2.7518,-2.586e-08,-0.056043,-0.0012673,-4.1661,-0.72119
2.226,-0.28732,-1.5914,0.97013,-2.8706,2.7881,-1.5246e-08,-0.052147,-0.001456,-4.0495,-0.76292
2.2417,-0.27153,-1.572,0.98605,-2.9445,2.8245,-8.7156e-09,-0.04848,-0.0016678,-3.9313,-0.80686
2.2575,-0.25575,-1.5528,1.002,-3.012,2.8609,-4.8139e-09,-0.045032,-0.0019048,-3.8118,-0.8531
2.2733,-0.23996,-1.5338,1.018,-3.0734,2.8972,-2.5577e-09,-0.04179,-0.0021691,-3.6916,-0.90173
2.2891,-0.22417,-1.515,1.0339,-3.1285,2.9333,-1.3003e-09,-0.038744,-0.0024633,-3.5709,-0.95284
2.3049,-0.20839,-1.4965,1.05,-3.1776,2.9691,-6.2855e-10,-0.035885,-0.00279,-3.4501,-1.0065
2.3207,-0.1926,-1.4781,1.066,-3.2206,3.0044,-2.8657e-10,-0.033202,-0.0031516,-3.3295,-1.0629
2.3365,-0.17681,-1.4599,1.0821,-3.2579,3.0392,-1.22e-10,-0.030686,-0.0035512,-3.2096,-1.1219
2.3522,-0.16103,-1.4418,1.0982,-3.2895,3.0733,-4.7877e-11,-0.028329,-0.0039916,-3.0907,-1.1838
2.368,-0.14524,-1.4239,1.1143,-3.3157,3.1065,-1.7027e-11,-0.026123,-0.004476,-2.9729,-1.2486
2.3838,-0.12945,-1.4062,1.1305,-3.3366,3.1387,-5.3632e-12,-0.024059,-0.0050076,-2.8567,-1.3163
2.3996,-0.11367,-1.3886,1.1468,-3.3525,3.1697,-1.4482e-12,-0.022129,-0.0055898,-2.7422,-1.3871
2.4154,-0.097878,-1.3711,1.1631,-3.3635,3.1994,-3.1974e-13,-0.020328,-0.0062263,-2.6297,-1.4609
2.4312,-0.082091,-1.3538,1.1794,-3.3699,3.2274,-5.3516e-14,-0.018648,-0.0069208,-2.5195,-1.5378
2.447,-0.066305,-1.3366,1.1958,-3.3721,3.2537,-5.9238e-15,-0.017083,-0.0076772,-2.4116,-1.6179
2.4628,-0.050518,-1.3195,1.2123,-3.3701,3.278,-1.3421e-16,-0.015626,-0.0084995,-2.3064,-1.7011
2.4785,-0.034731,-1.3025,1.2288,-3.3643,3.3,-5.2414e-17,-0.014272,-0.0093921,-2.2038,-1.7874
2.4943,-0.018944,-1.2856,1.2454,-3.355,3.3196,-1.6345e-16,-0.013014,-0.010359,-2.1041,-1.8769
2.5101,-0.003157,-1.2688,1.2621,-3.3424,3.3364,1.7918e-16,-0.011848,-0.011406,-2.0073,-1.9694
2.5259,0.01263,-1.2521,1.2789,-3.3266,3.3503,-1.952e-16,-0.010768,-0.012537,-1.9135,-2.065
2.5417,0.028417,-1.2354,1.2957,-3.3081,3.361,-1.8334e-18,-0.0097698,-0.013758,-1.8228,-2.1636
2.5575,0.044204,-1.2189,1.3127,-3.287,3.3683,-3.7746e-16,-0.0088479,-0.015072,-1.7352,-2.265
2.5733,0.059991,-1.2024,1.3297,-3.2636,3.3718,-2.3185e-15,-0.0079979,-0.016488,-1.6508,-2.3692
2.5891,0.075777,-1.186,1.3469,-3.2382,3.3713,-2.3397e-14,-0.0072157,-0.018009,-1.5695,-2.4761
2.6048,0.091564,-1.1696,1.3642,-3.2108,3.3666,-1.6311e-13,-0.0064969,-0.019642,-1.4913,-2.5854
2.6206,0.10735,-1.1533,1.3816,-3.1818,3.3574,-8.1381e-13,-0.0058377,-0.021394,-1.4162,-2.697
2.6364,0.12314,-1.137,1.3991,-3.1513,3.3435,-3.2438e-12,-0.0052342,-0.023271,-1.3443,-2.8107
2.6522,0.13893,-1.1208,1.4168,-3.1195,3.3247,-1.0902e-11,-0.0046827,-0.02528,-1.2753,-2.9262
2.668,0.15471,-1.1046,1.4346,-3.0867,3.3006,-3.2077e-11,-0.0041799,-0.027429,-1.2094,-3.0434
2.6838,0.1705,-1.0885,1.4526,-3.0529,3.2712,-8.4821e-11,-0.0037222,-0.029725,-1.1463,-3.1619
2.6996,0.18629,-1.0724,1.4708,-3.0184,3.2362,-2.0547e-10,-0.0033067,-0.032176,-1.0862,-3.2815
2.7153,0.20207,-1.0564,1.4891,-2.9833,3.1955,-4.6257e-10,-0.0029302,-0.034791,-1.0287,-3.4018
2.7311,0.21786,-1.0403,1.5076,-2.9477,3.1488,-9.7857e-10,-0.0025899,-0.037579,-0.974,-3.5225
2.7469,0.23365,-1.0244,1.5263,-2.9117,3.0962,-1.9624e-09,-0.0022831,-0.040549,-0.92187,-3.6433
2.7627,0.24943,-1.0084,1.5452,-2.8755,3.0373,-3.7565e-09,-0.0020071,-0.043711,-0.87226,-3.7638
2.7785,0.26522,-0.99243,1.5643,-2.8391,2.9722,-6.9037e-09,-0.0017594,-0.047075,-0.82508,-3.8836
2.7943,0.28101,-0.9765,1.5836,-2.8027,2.9009,-1.2238e-08,-0.0015379,-0.050653,-0.78023,-4.0024
2.8101,0.29679,-0.96058,1.6031,-2.7663,2.8232,-2.1007e-08,-0.0013401,-0.054456,-0.73762,-4.1197
2.8259,0.31258,-0.94469,1.6229,-2.7301,2.7392,-3.5034e-08,-0.0011642,-0.058497,-0.69717,-4.2351
2.8416,0.32837,-0.9288,1.6429,-2.694,2.6489,-5.6924e-08,-0.0010082,-0.062788,-0.65878,-4.3482
2.8574,0.34415,-0.91293,1.6632,-2.6581,2.5524,-9.0334e-08,-0.00087013,-0.067342,-0.62237,-4.4586
2.8732,0.35994,-0.89708,1.6838,-2.6226,2.4498,-1.403e-07,-0.00074844,-0.072175,-0.58784,-4.566
2.889,0.37573,-0.88123,1.7047,-2.5874,2.3412,-2.1365e-07,-0.0006415,-0.077302,-0.55511,-4.6698
2.9048,0.39152,-0.86539,1.7258,-2.5525,2.2267,-3.1949e-07,-0.00054783,-0.082738,-0.52409,-4.7696
2.9206,0.4073,-0.84956,1.7473,-2.5181,2.1065,-4.6986e-07,-0.00046608,-0.088501,-0.49471,-4.8652
2.9364,0.42309,-0.83373,1.7691,-2.4841,1.9809,-6.8038e-07,-0.00039499,-0.094608,-0.46688,-4.956
2.9522,0.43888,-0.81791,1.7912,-2.4505,1.8501,-9.7117e-07,-0.00033339,-0.10108,-0.44053,-5.0418
2.9679,0.45466,-0.8021,1.8137,-2.4174,1.7144,-1.3678e-06,-0.00028023,-0.10793,-0.41559,-5.1221
2.9837,0.47045,-0.78629,1.8365,-2.3848,1.5741,-1.9025e-06,-0.00023452,-0.1152,-0.39198,-5.1967
2.9995,0.48624,-0.77048,1.8597,-2.3527,1.4295,-2.6154e-06,-0.00019539,-0.12288,-0.36964,-5.2652
3.0153,0.50202,-0.75468,1.8832,-2.3211,1.2809,-3.5561e-06,-0.00016204,-0.13102,-0.3485,-5.3273
3.0311,0.51781,-0.73888,1.9072,-2.2901,1.1288,-4.7855e-06,-0.00013373,-0.13964,-0.3285,-5.3827
3.0469,0.5336,-0.72308,1.9315,-2.2595,0.97356,-6.3776e-06,-0.00010981,-0.14876,-0.30957,-5.4313
3.0627,0.54939,-0.70729,1.9563,-2.2295,0.81556,-8.4215e-06,-8.9704e-05,-0.15841,-0.29168,-5.4727
3.0784,0.56517,-0.69149,1.9815,-2.2,0.65525,-1.1024e-05,-7.288e-05,-0.16863,-0.27475,-5.5069
3.0942,0.58096,-0.6757,2.0072,-2.1709,0.49309,-1.4312e-05,-5.8877e-05,-0.17943,-0.25874,-5.5336
3.11,0.59675,-0.65991,2.0333,-2.1424,0.32951,-1.8437e-05,-4.7284e-05,-0.19087,-0.2436,-5.5528
3.1258,0.61254,-0.64412,2.0598,-2.1144,0.16499,-2.3573e-05,-3.774e-05,-0.20296,-0.22929,-5.5644
3.1416,0.62833,-0.62833,2.0869,-2.0869,0,-2.9928e-05,-2.9928e-05,-0.21576,-0.21576,-5.5682


==> Figs/data/fourier/dd_p4_x_Lobatto_c_Lobatto_Adv_GaussianGA_e0.01.csv <==
Kref,c_r1,c_r2,c_r3,c_r4,c_r5,c_i1,c_i2,c_i3,c_i4,c_i5
2e-06,-3.3394,3.3394,-1.2654,1.2654,2e-06,-1.9883,-1.9883,-0.011627,-0.011627,-8.6628e-18
0.015789,-3.3231,3.3527,-1.2487,1.2822,0.015789,-1.8951,-2.0845,-0.010563,-0.012775,-7.5305e-17
0.031576,-3.3041,3.3627,-1.2321,1.2991,0.031576,-1.805,-2.1836,-0.0095805,-0.014014,-1.0522e-16
0.047363,-3.2825,3.3692,-1.2156,1.3161,0.047363,-1.7181,-2.2856,-0.0086733,-0.015349,-8.2206e-17
0.06315,-3.2587,3.372,-1.1991,1.3332,0.06315,-1.6342,-2.3904,-0.0078371,-0.016785,-4.018e-15
0.078936,-3.2328,3.3707,-1.1827,1.3504,0.078936,-1.5536,-2.4977,-0.0070678,-0.018328,-3.7131e-14
0.094723,-3.2051,3.3651,-1.1663,1.3677,0.094723,-1.476,-2.6075,-0.0063612,-0.019985,-2.3398e-13
0.11051,-3.1757,3.355,-1.15,1.3851,0.11051,-1.4016,-2.7196,-0.0057134,-0.021762,-1.1054e-12
0.1263,-3.145,3.3401,-1.1338,1.4027,0.1263,-1.3302,-2.8336,-0.0051205,-0.023665,-4.2283e-12
0.14208,-3.113,3.3203,-1.1176,1.4204,0.14208,-1.2619,-2.9495,-0.004579,-0.025701,-1.3772e-11
0.15787,-3.08,3.2952,-1.1014,1.4382,0.15787,-1.1965,-3.067,-0.0040854,-0.027879,-3.9532e-11
0.17366,-3.0461,3.2647,-1.0853,1.4562,0.17366,-1.1341,-3.1858,-0.0036364,-0.030205,-1.0246e-10
0.18944,-3.0114,3.2285,-1.0692,1.4744,0.18944,-1.0744,-3.3055,-0.0032289,-0.032689,-2.4413e-10
0.20523,-2.9762,3.1866,-1.0532,1.4928,0.20523,-1.0176,-3.4259,-0.0028598,-0.035338,-5.42e-10
0.22102,-2.9405,3.1388,-1.0371,1.5113,0.22102,-0.96337,-3.5467,-0.0025264,-0.038161,-1.1331e-09
0.23681,-2.9044,3.0849,-1.0212,1.53,0.23681,-0.91175,-3.6675,-0.0022259,-0.041169,-2.2491e-09
0.25259,-2.8682,3.0248,-1.0052,1.549,0.25259,-0.86263,-3.7879,-0.0019557,-0.044371,-4.2671e-09
0.26838,-2.8318,2.9585,-0.98924,1.5681,0.26838,-0.81592,-3.9075,-0.0017134,-0.047777,-7.7806e-09
0.28417,-2.7954,2.8858,-0.97331,1.5875,0.28417,-0.77153,-4.026,-0.0014968,-0.051399,-1.3696e-08
0.29995,-2.759,2.8069,-0.9574,1.6071,0.29995,-0.72936,-4.1429,-0.0013035,-0.055249,-2.3365e-08
0.31574,-2.7228,2.7216,-0.94151,1.6269,0.31574,-0.68933,-4.2579,-0.0011317,-0.059339,-3.8748e-08
0.33153,-2.6868,2.6301,-0.92563,1.647,0.33153,-0.65135,-4.3705,-0.00097937,-0.063681,-6.2642e-08
0.34731,-2.651,2.5324,-0.90976,1.6673,0.34731,-0.61532,-4.4804,-0.00084472,-0.06829,-9.8952e-08
0.3631,-2.6155,2.4285,-0.8939,1.688,0.3631,-0.58115,-4.587,-0.00072608,-0.073181,-1.5304e-07
0.37889,-2.5803,2.3187,-0.87806,1.7089,0.37889,-0.54877,-4.6901,-0.00062188,-0.078368,-2.3215e-07
0.39467,-2.5456,2.2031,-0.86222,1.7301,0.39467,-0.51809,-4.7891,-0.00053069,-0.083869,-3.4594e-07
0.41046,-2.5112,2.0818,-0.84639,1.7516,0.41046,-0.48902,-4.8837,-0.00045116,-0.089699,-5.071e-07
0.42625,-2.4773,1.9551,-0.83057,1.7735,0.42625,-0.4615,-4.9736,-0.00038204,-0.095878,-7.3208e-07
0.44203,-2.4438,1.8233,-0.81475,1.7957,0.44204,-0.43544,-5.0583,-0.0003222,-0.10242,-1.042e-06
0.45782,-2.4108,1.6867,-0.79893,1.8182,0.45782,-0.41077,-5.1375,-0.00027059,-0.10936,-1.4637e-06
0.47361,-2.3783,1.5455,-0.78313,1.8411,0.47361,-0.38742,-5.2109,-0.00022626,-0.1167,-2.0309e-06
0.4894,-2.3464,1.4,-0.76732,1.8643,0.4894,-0.36532,-5.2781,-0.00018834,-0.12448,-2.7856e-06
0.50518,-2.3149,1.2507,-0.75152,1.888,0.50518,-0.34441,-5.3389,-0.00015604,-0.13271,-3.7793e-06
0.52097,-2.2839,1.098,-0.73572,1.912,0.52097,-0.32463,-5.393,-0.00012865,-0.14143,-5.0756e-06
0.53676,-2.2535,0.94214,-0.71992,1.9364,0.53676,-0.30592,-5.4401,-0.00010554,-0.15065,-6.7513e-06
0.55254,-2.2235,0.78365,-0.70413,1.9613,0.55255,-0.28822,-5.4801,-8.6121e-05,-0.16042,-8.8988e-06
0.56833,-2.1941,0.62294,-0.68833,1.9866,0.56833,-0.27148,-5.5128,-6.9892e-05,-0.17075,-1.1629e-05
0.58412,-2.1652,0.46045,-0.67254,2.0124,0.58412,-0.25565,-5.5381,-5.6398e-05,-0.18167,-1.5073e-05
0.5999,-2.1368,0.29665,-0.65675,2.0385,0.59991,-0.24068,-5.5557,-4.5239e-05,-0.19324,-1.9387e-05
0.61569,-2.1088,0.132,-0.64096,2.0652,0.6157,-0.22653,-5.5657,-3.6063e-05,-0.20547,-2.4752e-05
0.63148,-2.0814,-0.03303,-0.62517,2.0923,0.63149,-0.21314,-5.568,-2.8561e-05,-0.21841,-3.138e-05
0.64726,-2.0545,-0.19796,-0.60938,2.12,0.64728,-0.20049,-5.5626,-2.2466e-05,-0.2321,-3.9518e-05
0.66305,-2.028,-0.36233,-0.59359,2.1481,0.66307,-0.18853,-5.5496,-1.7545e-05,-0.24657,-4.9448e-05
0.67884,-2.002,-0.52566,-0.5778,2.1767,0.67886,-0.17723,-5.5289,-1.36e-05,-0.26188,-6.1497e-05
0.69463,-1.9764,-0.68749,-0.56202,2.2058,0.69465,-0.16654,-5.5006,-1.0458e-05,-0.27807,-7.6035e-05
0.71041,-1.9513,-0.84737,-0.54623,2.2354,0.71045,-0.15644,-5.465,-7.9761e-06,-0.29519,-9.3482e-05
0.7262,-1.9266,-1.0049,-0.53044,2.2656,0.72624,-0.1469,-5.4221,-6.0296e-06,-0.31328,-0.00011431
0.74199,-1.9023,-1.1595,-0.51465,2.2962,0.74204,-0.13788,-5.3721,-4.516e-06,-0.33242,-0.00013907
0.75777,-1.8785,-1.3109,-0.49887,2.3274,0.75784,-0.12936,-5.3153,-3.3491e-06,-0.35264,-0.00016834
0.77356,-1.855,-1.4587,-0.48308,2.3591,0.77365,-0.12131,-5.252,-2.458e-06,-0.37402,-0.0002028
0.78935,-1.8319,-1.6025,-0.46729,2.3913,0.78945,-0.11371,-5.1822,-1.784e-06,-0.39661,-0.00024319
0.80513,-1.8091,-1.7419,-0.4515,2.424,0.80526,-0.10654,-5.1065,-1.2796e-06,-0.42048,-0.00029032
0.82092,-1.7867,-1.8767,-0.43572,2.4572,0.82108,-0.099759,-5.025,-9.0621e-07,-0.4457,-0.0003451
0.83671,-1.7647,-2.0065,-0.41993,2.4908,0.8369,-0.093362,-4.9382,-6.3314e-07,-0.47234,-0.00040852
0.85249,-1.743,-2.131,-0.40414,2.5249,0.85272,-0.087325,-4.8464,-4.3596e-07,-0.50047,-0.00048167
0.86828,-1.7216,-2.25,-0.38836,2.5594,0.86856,-0.081629,-4.75,-2.9551e-07,-0.53017,-0.00056572
0.88407,-1.7005,-2.3634,-0.37257,2.5944,0.8844,-0.076256,-4.6493,-1.9693e-07,-0.56152,-0.00066194
0.89985,-1.6797,-2.4708,-0.35678,2.6297,0.90025,-0.071189,-4.5447,-1.2884e-07,-0.59461,-0.00077174
0.91564,-1.6592,-2.5722,-0.341,2.6653,0.91611,-0.066413,-4.4368,-8.2625e-08,-0.62951,-0.00089659
0.93143,-1.6389,-2.6675,-0.32521,2.7012,0.93198,-0.061912,-4.3258,-5.1837e-08,-0.66631,-0.0010381
0.94722,-1.6189,-2.7565,-0.30942,2.7373,0.94786,-0.057672,-4.2121,-3.1748e-08,-0.7051,-0.001198
0.963,-1.5992,-2.8392,-0.29363,2.7736,0.96376,-0.05368,-4.0963,-1.8935e-08,-0.74598,-0.0013782
0.97879,-1.5797,-2.9157,-0.27785,2.81,0.97968,-0.049923,-3.9787,-1.0966e-08,-0.78902,-0.0015805
0.99458,-1.5604,-2.9858,-0.26206,2.8464,0.99562,-0.046389,-3.8597,-6.1453e-09,-0.83433,-0.0018072
1.0104,-1.5414,-3.0496,-0.24627,2.8827,1.0116,-0.043065,-3.7397,-3.3191e-09,-0.88199,-0.0020603
1.0261,-1.5225,-3.1072,-0.23049,2.9189,1.0275,-0.039943,-3.6192,-1.7193e-09,-0.9321,-0.0023424
1.0419,-1.5039,-3.1586,-0.2147,2.9548,1.0436,-0.03701,-3.4984,-8.4914e-10,-0.98474,-0.0026557
1.0577,-1.4854,-3.2041,-0.19891,2.9903,1.0596,-0.034257,-3.3777,-3.9696e-10,-1.04,-0.0030031
1.0735,-1.4671,-3.2437,-0.18313,3.0253,1.0756,-0.031675,-3.2575,-1.7406e-10,-1.098,-0.0033872
1.0893,-1.449,-3.2775,-0.16734,3.0597,1.0917,-0.029256,-3.1381,-7.0763e-11,-1.1587,-0.0038109
1.1051,-1.4311,-3.3059,-0.15155,3.0933,1.1079,-0.02699,-3.0198,-2.6273e-11,-1.2223,-0.0042774
1.1209,-1.4133,-3.3288,-0.13577,3.1259,1.1241,-0.02487,-2.903,-8.7311e-12,-1.2889,-0.0047898
1.1367,-1.3956,-3.3467,-0.11998,3.1575,1.1403,-0.022887,-2.7878,-2.5259e-12,-1.3584,-0.0053514
1.1524,-1.3781,-3.3596,-0.10419,3.1877,1.1565,-0.021036,-2.6745,-6.1123e-13,-1.431,-0.0059659
1.1682,-1.3607,-3.3679,-0.088405,3.2164,1.1729,-0.019308,-2.5633,-1.1664e-13,-1.5067,-0.0066367
1.184,-1.3435,-3.3717,-0.072618,3.2434,1.1892,-0.017698,-2.4545,-1.591e-14,-1.5855,-0.007368
1.1998,-1.3263,-3.3714,-0.056832,3.2685,1.2057,-0.016198,-2.3481,-1.1951e-15,-1.6674,-0.0081635
1.2156,-1.3093,-3.3671,-0.041045,3.2914,1.2222,-0.014803,-2.2445,7.0785e-18,-1.7525,-0.0090276
1.2314,-1.2923,-3.3591,-0.025258,3.312,1.2388,-0.013507,-2.1436,2.5038e-16,-1.8407,-0.0099645
1.2472,-1.2755,-3.3478,-0.0094709,3.33,1.2554,-0.012305,-2.0456,-5.5168e-17,-1.932,-0.010979
1.263,-1.2587,-3.3333,0.006316,3.3451,1.2721,-0.011191,-1.9506,3.0564e-16,-2.0264,-0.012076
1.2787,-1.2421,-3.3158,0.022103,3.3571,1.289,-0.010161,-1.8587,-3.3204e-16,-2.1238,-0.01326
1.2945,-1.2255,-3.2957,0.03789,3.3658,1.3059,-0.0092088,-1.7699,-1.9044e-16,-2.2241,-0.014536
1.3103,-1.209,-3.2732,0.053677,3.3708,1.3229,-0.0083306,-1.6842,-1.0957e-15,-2.3272,-0.015911
1.3261,-1.1925,-3.2486,0.069464,3.372,1.34,-0.0075217,-1.6016,-1.0477e-14,-2.433,-0.017389
1.3419,-1.1761,-3.2219,0.08525,3.369,1.3573,-0.0067779,-1.5222,-8.0642e-14,-2.5414,-0.018977
1.3577,-1.1598,-3.1935,0.10104,3.3616,1.3746,-0.0060953,-1.4459,-4.4844e-13,-2.6521,-0.020681
1.3735,-1.1435,-3.1636,0.11682,3.3497,1.3921,-0.0054699,-1.3727,-1.9325e-12,-2.7649,-0.022507
1.3892,-1.1273,-3.1323,0.13261,3.3328,1.4097,-0.004898,-1.3026,-6.8974e-12,-2.8798,-0.024463
1.405,-1.1111,-3.0999,0.1484,3.3109,1.4275,-0.004376,-1.2354,-2.1285e-11,-2.9963,-0.026555
1.4208,-1.095,-3.0665,0.16418,3.2836,1.4454,-0.0039007,-1.1712,-5.8506e-11,-3.1144,-0.028791
1.4366,-1.0789,-3.0323,0.17997,3.2509,1.4635,-0.0034686,-1.1099,-1.4635e-10,-3.2336,-0.031179
1.4524,-1.0628,-2.9974,0.19576,3.2125,1.4817,-0.0030768,-1.0514,-3.385e-10,-3.3536,-0.033728
1.4682,-1.0468,-2.9619,0.21155,3.1682,1.5002,-0.0027223,-0.99558,-7.3283e-10,-3.4742,-0.036446
1.484,-1.0307,-2.9261,0.22733,3.1179,1.5188,-0.0024024,-0.94242,-1.4992e-09,-3.595,-0.039342
1.4998,-1.0148,-2.8899,0.24312,3.0616,1.5376,-0.0021143,-0.89181,-2.9204e-09,-3.7157,-0.042426
1.5155,-0.9988,-2.8536,0.25891,2.999,1.5566,-0.0018556,-0.84367,-5.4503e-09,-3.8358,-0.045708
1.5313,-0.98286,-2.8172,0.27469,2.9302,1.5758,-0.0016238,-0.79789,-9.7943e-09,-3.955,-0.049199
1.5471,-0.96694,-2.7808,0.29048,2.855,1.5953,-0.0014168,-0.7544,-1.7019e-08,-4.073,-0.052911
1.5629,-0.95104,-2.7445,0.30627,2.7735,1.615,-0.0012324,-0.7131,-2.8696e-08,-4.1892,-0.056855
1.5787,-0.93515,-2.7084,0.32205,2.6858,1.6349,-0.0010685,-0.6739,-4.7093e-08,-4.3032,-0.061044
1.5945,-0.91928,-2.6724,0.33784,2.5918,1.6551,-0.00092349,-0.63671,-7.5411e-08,-4.4148,-0.065492
1.6103,-0.90342,-2.6367,0.35363,2.4916,1.6756,-0.00079543,-0.60143,-1.1809e-07,-4.5234,-0.070212
1.6261,-0.88756,-2.6014,0.36941,2.3853,1.6963,-0.00068275,-0.56799,-1.812e-07,-4.6287,-0.075219
1.6418,-0.87172,-2.5664,0.3852,2.2731,1.7173,-0.00058393,-0.5363,-2.7287e-07,-4.7302,-0.08053
1.6576,-0.85589,-2.5318,0.40099,2.1552,1.7387,-0.00049755,-0.50628,-4.0388e-07,-4.8275,-0.08616
1.6734,-0.84006,-2.4976,0.41678,2.0318,1.7603,-0.00042233,-0.47784,-5.8835e-07,-4.9203,-0.092128
1.6892,-0.82424,-2.4638,0.43256,1.903,1.7823,-0.00035705,-0.4509,-8.4448e-07,-5.0081,-0.098451
1.705,-0.80842,-2.4306,0.44835,1.7692,1.8046,-0.00030063,-0.42541,-1.1956e-06,-5.0907,-0.10515
1.7208,-0.79261,-2.3978,0.46414,1.6307,1.8273,-0.00025204,-0.40127,-1.671e-06,-5.1676,-0.11225
1.7366,-0.7768,-2.3655,0.47992,1.4878,1.8503,-0.00021037,-0.37843,-2.3076e-06,-5.2385,-0.11976
1.7523,-0.761,-2.3337,0.49571,1.3408,1.8737,-0.00017479,-0.35682,-3.1511e-06,-5.3032,-0.12772
1.7681,-0.7452,-2.3024,0.5115,1.19,1.8975,-0.00014454,-0.33637,-4.2575e-06,-5.3613,-0.13614
1.7839,-0.7294,-2.2717,0.52728,1.036,1.9217,-0.00011893,-0.31702,-5.6955e-06,-5.4127,-0.14506
1.7997,-0.7136,-2.2414,0.54307,0.87905,1.9463,-9.7358e-05,-0.29872,-7.5478e-06,-5.457,-0.15449
1.8155,-0.69781,-2.2117,0.55886,0.71961,1.9714,-7.9274e-05,-0.28141,-9.9139e-06,-5.4941,-0.16448
1.8313,-0.68202,-2.1825,0.57465,0.55814,1.9969,-6.4191e-05,-0.26504,-1.2913e-05,-5.5238,-0.17504
1.8471,-0.66622,-2.1538,0.59044,0.39507,2.0228,-5.1676e-05,-0.24956,-1.6685e-05,-5.546,-0.18622
1.8629,-0.65043,-2.1255,0.60622,0.23087,2.0492,-4.1349e-05,-0.23493,-2.1395e-05,-5.5606,-0.19805
1.8786,-0.63464,-2.0978,0.62201,0.066014,2.076,-3.2877e-05,-0.22108,-2.7238e-05,-5.5676,-0.21056
1.8944,-0.61885,-2.0706,0.6378,-0.099033,2.1033,-2.5968e-05,-0.208,-3.4439e-05,-5.5668,-0.22379
1.9102,-0.60307,-2.0438,0.65359,-0.2638,2.1311,-2.0369e-05,-0.19563,-4.3257e-05,-5.5583,-0.23779
1.926,-0.58728,-2.0176,0.66938,-0.4278,2.1595,-1.586e-05,-0.18393,-5.3993e-05,-5.5422,-0.25259
1.9418,-0.57149,-1.9917,0.68518,-0.59059,2.1883,-1.2256e-05,-0.17288,-6.699e-05,-5.5185,-0.26825
1.9576,-0.5557,-1.9663,0.70097,-0.75169,2.2176,-9.3939e-06,-0.16243,-8.2638e-05,-5.4873,-0.2848
1.9734,-0.53991,-1.9414,0.71677,-0.91067,2.2474,-7.1394e-06,-0.15256,-0.00010138,-5.4487,-0.3023
1.9891,-0.52413,-1.9169,0.73256,-1.0671,2.2778,-5.3775e-06,-0.14323,-0.00012371,-5.403,-0.32081
2.0049,-0.50834,-1.8927,0.74836,-1.2205,2.3086,-4.012e-06,-0.13442,-0.0001502,-5.3502,-0.34037
2.0207,-0.49255,-1.869,0.76416,-1.3705,2.34,-2.9632e-06,-0.12609,-0.00018146,-5.2908,-0.36105
2.0365,-0.47676,-1.8457,0.77997,-1.5167,2.3719,-2.1653e-06,-0.11822,-0.0002182,-5.2248,-0.3829
2.0523,-0.46098,-1.8227,0.79578,-1.6588,2.4043,-1.5642e-06,-0.11079,-0.00026118,-5.1526,-0.406
2.0681,-0.44519,-1.8001,0.81159,-1.7964,2.4372,-1.1164e-06,-0.10378,-0.00031126,-5.0746,-0.4304
2.0839,-0.4294,-1.7779,0.8274,-1.9292,2.4706,-7.8646e-07,-0.097156,-0.00036937,-4.9909,-0.45618
2.0997,-0.41362,-1.756,0.84323,-2.0569,2.5044,-5.4635e-07,-0.090906,-0.00043655,-4.9021,-0.4834
2.1154,-0.39783,-1.7344,0.85906,-2.1793,2.5387,-3.739e-07,-0.085007,-0.00051391,-4.8084,-0.51215
2.1312,-0.38204,-1.7131,0.87489,-2.296,2.5734,-2.5176e-07,-0.079442,-0.00060266,-4.7102,-0.54251
2.147,-0.36626,-1.6921,0.89074,-2.407,2.6084,-1.6658e-07,-0.074194,-0.00070415,-4.6079,-0.57454
2.1628,-0.35047,-1.6714,0.90659,-2.5121,2.6439,-1.0814e-07,-0.069245,-0.00081978,-4.5019,-0.60834
2.1786,-0.33468,-1.651,0.92245,-2.6111,2.6796,-6.8758e-08,-0.064581,-0.0009511,-4.3927,-0.64399
2.1944,-0.31889,-1.6309,0.93833,-2.7038,2.7156,-4.2736e-08,-0.060186,-0.0010998,-4.2806,-0.68158
2.2102,-0.30311,-1.611,0.95422,-2.7904,2.7518,-2.5906e-08,-0.056047,-0.0012675,-4.1661,-0.7212
2.226,-0.28732,-1.5914,0.97013,-2.8706,2.7881,-1.5276e-08,-0.05215,-0.0014563,-4.0495,-0.76293
2.2417,-0.27153,-1.572,0.98605,-2.9444,2.8245,-8.7349e-09,-0.048483,-0.0016681,-3.9313,-0.80687
2.2575,-0.25575,-1.5528,1.002,-3.012,2.8609,-4.8259e-09,-0.045035,-0.0019051,-3.8118,-0.85311
2.2733,-0.23996,-1.5338,1.018,-3.0733,2.8972,-2.5649e-09,-0.041793,-0.0021695,-3.6916,-0.90174
2.2891,-0.22417,-1.515,1.0339,-3.1285,2.9333,-1.3046e-09,-0.038747,-0.0024638,-3.5709,-0.95285
2.3049,-0.20839,-1.4965,1.05,-3.1775,2.9691,-6.3091e-10,-0.035888,-0.0027904,-3.4501,-1.0065
2.3207,-0.1926,-1.4781,1.066,-3.2206,3.0044,-2.8783e-10,-0.033205,-0.0031521,-3.3295,-1.0629
2.3365,-0.17681,-1.4599,1.0821,-3.2579,3.0392,-1.2264e-10,-0.030689,-0.0035517,-3.2096,-1.1219
2.3522,-0.16103,-1.4418,1.0982,-3.2895,3.0733,-4.818e-11,-0.028332,-0.0039922,-3.0906,-1.1838
2.368,-0.14524,-1.4239,1.1143,-3.3157,3.1065,-1.716e-11,-0.026125,-0.0044766,-2.9729,-1.2486
2.3838,-0.12945,-1.4062,1.1305,-3.3366,3.1387,-5.4158e-12,-0.024061,-0.0050083,-2.8567,-1.3163
2.3996,-0.11367,-1.3886,1.1468,-3.3524,3.1697,-1.4671e-12,-0.022132,-0.0055906,-2.7422,-1.3871
2.4154,-0.097878,-1.3711,1.1631,-3.3635,3.1993,-3.2563e-13,-0.02033,-0.0062272,-2.6297,-1.4609
2.4312,-0.082091,-1.3538,1.1794,-3.3699,3.2274,-5.5231e-14,-0.01865,-0.0069217,-2.5195,-1.5378
2.447,-0.066305,-1.3366,1.1958,-3.3721,3.2537,-6.3777e-15,-0.017085,-0.0076782,-2.4116,-1.6179
2.4628,-0.050518,-1.3195,1.2123,-3.3701,3.2779,-3.6959e-16,-0.015628,-0.0085006,-2.3064,-1.7011
2.4785,-0.034731,-1.3025,1.2288,-3.3643,3.3,3.1319e-18,-0.014273,-0.0093933,-2.2038,-1.7874
2.4943,-0.018944,-1.2856,1.2454,-3.355,3.3195,-2.4231e-16,-0.013016,-0.010361,-2.1041,-1.8769
2.5101,-0.003157,-1.2688,1.2621,-3.3423,3.3364,-2.8201e-16,-0.01185,-0.011408,-2.0073,-1.9694
2.5259,0.01263,-1.2521,1.2789,-3.3266,3.3503,-6.7874e-17,-0.01077,-0.012539,-1.9135,-2.065
2.5417,0.028417,-1.2354,1.2957,-3.3081,3.361,-1.6959e-16,-0.009771,-0.013759,-1.8228,-2.1636
2.5575,0.044204,-1.2189,1.3127,-3.287,3.3682,2.7978e-17,-0.008849,-0.015074,-1.7352,-2.265
2.5733,0.059991,-1.2024,1.3297,-3.2636,3.3717,-2.3896e-15,-0.007999,-0.016489,-1.6508,-2.3692
2.5891,0.075777,-1.186,1.3469,-3.2381,3.3713,-2.447e-14,-0.0072166,-0.018011,-1.5695,-2.476
2.6048,0.091564,-1.1696,1.3642,-3.2108,3.3666,-1.6609e-13,-0.0064978,-0.019644,-1.4913,-2.5854
2.6206,0.10735,-1.1533,1.3816,-3.1817,3.3574,-8.2591e-13,-0.0058385,-0.021396,-1.4162,-2.697
2.6364,0.12314,-1.137,1.3991,-3.1513,3.3435,-3.2792e-12,-0.0052349,-0.023273,-1.3443,-2.8107
2.6522,0.13893,-1.1208,1.4168,-3.1195,3.3247,-1.0995e-11,-0.0046834,-0.025283,-1.2753,-2.9262
2.668,0.15471,-1.1046,1.4346,-3.0867,3.3006,-3.2296e-11,-0.0041805,-0.027431,-1.2094,-3.0434
2.6838,0.1705,-1.0885,1.4526,-3.0529,3.2712,-8.5298e-11,-0.0037228,-0.029727,-1.1463,-3.1619
2.6996,0.18629,-1.0724,1.4708,-3.0184,3.2362,-2.0644e-10,-0.0033073,-0.032179,-1.0862,-3.2815
2.7153,0.20207,-1.0564,1.4891,-2.9832,3.1955,-4.6442e-10,-0.0029307,-0.034794,-1.0287,-3.4018
2.7311,0.21786,-1.0403,1.5076,-2.9476,3.1488,-9.8193e-10,-0.0025904,-0.037582,-0.974,-3.5225
2.7469,0.23365,-1.0244,1.5263,-2.9117,3.0961,-1.9682e-09,-0.0022835,-0.040552,-0.92188,-3.6433
2.7627,0.24943,-1.0084,1.5452,-2.8754,3.0373,-3.7664e-09,-0.0020074,-0.043714,-0.87226,-3.7638
2.7785,0.26522,-0.99243,1.5643,-2.8391,2.9722,-6.9197e-09,-0.0017598,-0.047079,-0.82508,-3.8836
2.7943,0.28101,-0.97649,1.5836,-2.8027,2.9009,-1.2263e-08,-0.0015382,-0.050657,-0.78023,-4.0024
2.8101,0.29679,-0.96058,1.6031,-2.7663,2.8232,-2.1046e-08,-0.0013404,-0.05446,-0.73763,-4.1197
2.8259,0.31258,-0.94469,1.6229,-2.73,2.7392,-3.5092e-08,-0.0011645,-0.058501,-0.69718,-4.2351
2.8416,0.32837,-0.9288,1.6429,-2.694,2.6489,-5.7011e-08,-0.0010084,-0.062791,-0.65879,-4.3482
2.8574,0.34415,-0.91293,1.6632,-2.6581,2.5524,-9.046e-08,-0.00087033,-0.067346,-0.62237,-4.4586
2.8732,0.35994,-0.89708,1.6838,-2.6226,2.4498,-1.4048e-07,-0.00074861,-0.072179,-0.58784,-4.5659
2.889,0.37573,-0.88123,1.7047,-2.5873,2.3411,-2.139e-07,-0.00064165,-0.077306,-0.55511,-4.6697
2.9048,0.39152,-0.86539,1.7258,-2.5525,2.2266,-3.1984e-07,-0.00054797,-0.082742,-0.5241,-4.7696
2.9206,0.4073,-0.84956,1.7473,-2.518,2.1065,-4.7033e-07,-0.0004662,-0.088505,-0.49471,-4.8652
2.9364,0.42309,-0.83373,1.7691,-2.484,1.9809,-6.8101e-07,-0.00039509,-0.094613,-0.46689,-4.956
2.9522,0.43888,-0.81791,1.7912,-2.4505,1.8501,-9.7201e-07,-0.00033348,-0.10108,-0.44054,-5.0418
2.9679,0.45466,-0.8021,1.8136,-2.4174,1.7144,-1.3689e-06,-0.00028031,-0.10794,-0.4156,-5.1221
2.9837,0.47045,-0.78629,1.8365,-2.3848,1.5741,-1.9039e-06,-0.00023459,-0.1152,-0.39199,-5.1967
2.9995,0.48624,-0.77048,1.8596,-2.3527,1.4295,-2.6172e-06,-0.00019545,-0.12289,-0.36964,-5.2652
3.0153,0.50202,-0.75468,1.8832,-2.3211,1.2809,-3.5585e-06,-0.00016209,-0.13103,-0.3485,-5.3272
3.0311,0.51781,-0.73888,1.9072,-2.2901,1.1288,-4.7886e-06,-0.00013377,-0.13964,-0.3285,-5.3827
3.0469,0.5336,-0.72308,1.9315,-2.2595,0.97355,-6.3814e-06,-0.00010985,-0.14877,-0.30958,-5.4313
3.0627,0.54939,-0.70729,1.9563,-2.2295,0.81556,-8.4263e-06,-8.9736e-05,-0.15842,-0.29168,-5.4727
3.0784,0.56517,-0.69149,1.9815,-2.1999,0.65525,-1.103e-05,-7.2907e-05,-0.16863,-0.27476,-5.5069
3.0942,0.58096,-0.6757,2.0072,-2.1709,0.49308,-1.432e-05,-5.89e-05,-0.17944,-0.25875,-5.5336
3.11,0.59675,-0.65991,2.0333,-2.1424,0.32951,-1.8446e-05,-4.7303e-05,-0.19087,-0.24361,-5.5528
3.1258,0.61254,-0.64412,2.0598,-2.1144,0.16499,-2.3584e-05,-3.7756e-05,-0.20297,-0.2293,-5.5643
3.1416,0.62833,-0.62833,2.0869,-2.0869,-2.0927e-15,-2.9941e-05,-2.9941e-05,-0.21576,-0.21576,-5.5682


==> Figs/data/fourier/dd_p4_x_UniformFull_c_UniformFull_Adv_GaussianGA_e0.01.csv <==
Kref,c_r1,c_r2,c_r3,c_r4,c_r5,c_i1,c_i2,c_i3,c_i4,c_i5
2e-06,-3.3394,3.3394,-1.2654,1.2654,2e-06,-1.9883,-1.9883,-0.011625,-0.011625,2.6745e-16
0.015789,-3.3231,3.3527,-1.2487,1.2822,0.015789,-1.8951,-2.0845,-0.010561,-0.012773,3.1178e-16
0.031576,-3.3041,3.3627,-1.2321,1.2991,0.031576,-1.805,-2.1836,-0.0095786,-0.014012,1.6155e-15
0.047363,-3.2825,3.3692,-1.2156,1.3161,0.047363,-1.7181,-2.2856,-0.0086714,-0.015347,2.1006e-14
0.06315,-3.2587,3.372,-1.1991,1.3332,0.06315,-1.6343,-2.3904,-0.0078353,-0.016783,1.221e-13
0.078936,-3.2328,3.3707,-1.1827,1.3504,0.078936,-1.5536,-2.4977,-0.0070661,-0.018326,4.5493e-13
0.094723,-3.2051,3.3651,-1.1663,1.3677,0.094723,-1.476,-2.6075,-0.0063596,-0.019983,1.2557e-12
0.11051,-3.1757,3.355,-1.15,1.3851,0.11051,-1.4016,-2.7196,-0.0057118,-0.021759,2.6787e-12
0.1263,-3.145,3.3401,-1.1338,1.4027,0.1263,-1.3302,-2.8336,-0.005119,-0.023662,4.2305e-12
0.14208,-3.113,3.3203,-1.1176,1.4204,0.14208,-1.2619,-2.9495,-0.0045776,-0.025699,3.3934e-12
0.15787,-3.08,3.2952,-1.1014,1.4382,0.15787,-1.1965,-3.067,-0.0040841,-0.027876,-7.2528e-12
0.17366,-3.0461,3.2647,-1.0853,1.4562,0.17366,-1.1341,-3.1858,-0.0036351,-0.030203,-4.538e-11
0.18944,-3.0114,3.2285,-1.0692,1.4744,0.18944,-1.0744,-3.3055,-0.0032277,-0.032686,-1.4818e-10
0.20523,-2.9762,3.1866,-1.0532,1.4928,0.20523,-1.0176,-3.4259,-0.0028587,-0.035335,-3.8744e-10
0.22102,-2.9405,3.1388,-1.0371,1.5113,0.22102,-0.96337,-3.5467,-0.0025253,-0.038158,-8.9297e-10
0.23681,-2.9044,3.0849,-1.0212,1.53,0.23681,-0.91175,-3.6675,-0.0022249,-0.041166,-1.8876e-09
0.25259,-2.8682,3.0248,-1.0052,1.549,0.25259,-0.86263,-3.7879,-0.0019547,-0.044368,-3.7374e-09
0.26838,-2.8318,2.9585,-0.98924,1.5681,0.26838,-0.81592,-3.9075,-0.0017125,-0.047774,-7.0229e-09
0.28417,-2.7954,2.8858,-0.97331,1.5875,0.28417,-0.77153,-4.026,-0.0014959,-0.051396,-1.2636e-08
0.29995,-2.759,2.8069,-0.9574,1.6071,0.29995,-0.72936,-4.1429,-0.0013028,-0.055246,-2.1907e-08
0.31574,-2.7228,2.7216,-0.94151,1.6269,0.31574,-0.68933,-4.2579,-0.001131,-0.059336,-3.6779e-08
0.33153,-2.6868,2.6301,-0.92563,1.647,0.33153,-0.65135,-4.3705,-0.0009787,-0.063678,-6.0024e-08
0.34731,-2.651,2.5324,-0.90976,1.6673,0.34731,-0.61532,-4.4804,-0.0008441,-0.068287,-9.5519e-08
0.3631,-2.6155,2.4285,-0.89391,1.688,0.3631,-0.58115,-4.587,-0.0007255,-0.073178,-1.486e-07
0.37889,-2.5803,2.3187,-0.87806,1.7089,0.37889,-0.54877,-4.6901,-0.00062136,-0.078365,-2.2647e-07
0.39467,-2.5456,2.2031,-0.86222,1.7301,0.39467,-0.51809,-4.7891,-0.00053021,-0.083866,-3.3874e-07
0.41046,-2.5112,2.0818,-0.84639,1.7516,0.41046,-0.48902,-4.8837,-0.00045071,-0.089696,-4.9808e-07
0.42625,-2.4773,1.9551,-0.83057,1.7735,0.42625,-0.4615,-4.9736,-0.00038163,-0.095875,-7.2088e-07
0.44203,-2.4438,1.8233,-0.81475,1.7957,0.44204,-0.43544,-5.0583,-0.00032183,-0.10242,-1.0282e-06
0.45782,-2.4108,1.6867,-0.79894,1.8182,0.45782,-0.41076,-5.1375,-0.00027025,-0.10936,-1.4469e-06
0.47361,-2.3783,1.5455,-0.78313,1.8411,0.47361,-0.38741,-5.2109,-0.00022596,-0.1167,-2.0105e-06
0.4894,-2.3464,1.4,-0.76732,1.8643,0.4894,-0.36532,-5.2781,-0.00018806,-0.12448,-2.761e-06
0.50518,-2.3149,1.2507,-0.75152,1.888,0.50518,-0.34441,-5.3389,-0.00015579,-0.13271,-3.75e-06
0.52097,-2.2839,1.098,-0.73572,1.912,0.52097,-0.32463,-5.393,-0.00012843,-0.14143,-5.0408e-06
0.53676,-2.2535,0.94214,-0.71992,1.9365,0.53676,-0.30592,-5.4401,-0.00010534,-0.15065,-6.7101e-06
0.55254,-2.2235,0.78365,-0.70413,1.9613,0.55255,-0.28822,-5.4801,-8.5944e-05,-0.16041,-8.8505e-06
0.56833,-2.1941,0.62294,-0.68833,1.9866,0.56833,-0.27148,-5.5128,-6.9735e-05,-0.17074,-1.1573e-05
0.58412,-2.1652,0.46045,-0.67254,2.0124,0.58412,-0.25565,-5.5381,-5.6259e-05,-0.18167,-1.5008e-05
0.5999,-2.1368,0.29665,-0.65675,2.0386,0.59991,-0.24068,-5.5557,-4.5116e-05,-0.19324,-1.9311e-05
0.61569,-2.1089,0.132,-0.64096,2.0652,0.6157,-0.22652,-5.5657,-3.5954e-05,-0.20547,-2.4664e-05
0.63148,-2.0814,-0.03303,-0.62517,2.0923,0.63149,-0.21314,-5.568,-2.8466e-05,-0.21841,-3.128e-05
0.64726,-2.0545,-0.19796,-0.60938,2.12,0.64728,-0.20049,-5.5627,-2.2383e-05,-0.23209,-3.9404e-05
0.66305,-2.028,-0.36233,-0.59359,2.1481,0.66307,-0.18853,-5.5496,-1.7474e-05,-0.24657,-4.9319e-05
0.67884,-2.002,-0.52566,-0.5778,2.1767,0.67886,-0.17722,-5.5289,-1.3538e-05,-0.26188,-6.135e-05
0.69463,-1.9764,-0.68749,-0.56202,2.2058,0.69465,-0.16654,-5.5006,-1.0405e-05,-0.27807,-7.5869e-05
0.71041,-1.9513,-0.84737,-0.54623,2.2354,0.71045,-0.15644,-5.465,-7.9308e-06,-0.29518,-9.3296e-05
0.7262,-1.9266,-1.0049,-0.53044,2.2656,0.72624,-0.1469,-5.4221,-5.9911e-06,-0.31328,-0.00011411
0.74199,-1.9023,-1.1595,-0.51465,2.2962,0.74204,-0.13788,-5.3721,-4.4834e-06,-0.33241,-0.00013884
0.75777,-1.8785,-1.3109,-0.49887,2.3274,0.75784,-0.12936,-5.3154,-3.3218e-06,-0.35264,-0.00016808
0.77356,-1.855,-1.4587,-0.48308,2.3591,0.77365,-0.12131,-5.252,-2.4352e-06,-0.37401,-0.00020251
0.78935,-1.8319,-1.6025,-0.46729,2.3913,0.78945,-0.11371,-5.1822,-1.7651e-06,-0.39661,-0.00024287
0.80513,-1.8091,-1.7419,-0.4515,2.424,0.80526,-0.10653,-5.1065,-1.264e-06,-0.42048,-0.00028997
0.82092,-1.7867,-1.8767,-0.43572,2.4572,0.82108,-0.099756,-5.025,-8.9351e-07,-0.4457,-0.00034472
0.83671,-1.7647,-2.0065,-0.41993,2.4908,0.8369,-0.093359,-4.9382,-6.2286e-07,-0.47233,-0.0004081
0.85249,-1.743,-2.131,-0.40414,2.5249,0.85273,-0.087322,-4.8464,-4.2771e-07,-0.50047,-0.00048121
0.86828,-1.7216,-2.25,-0.38836,2.5594,0.86856,-0.081626,-4.75,-2.8895e-07,-0.53017,-0.00056521
0.88407,-1.7005,-2.3634,-0.37257,2.5944,0.8844,-0.076253,-4.6493,-1.9177e-07,-0.56152,-0.0006614
0.89985,-1.6797,-2.4708,-0.35678,2.6297,0.90025,-0.071186,-4.5447,-1.2483e-07,-0.59461,-0.00077115
0.91564,-1.6592,-2.5722,-0.341,2.6653,0.91611,-0.06641,-4.4368,-7.9539e-08,-0.62951,-0.00089595
0.93143,-1.6389,-2.6675,-0.32521,2.7012,0.93198,-0.061909,-4.3258,-4.9497e-08,-0.66631,-0.0010374
0.94722,-1.6189,-2.7565,-0.30942,2.7373,0.94787,-0.057669,-4.2121,-2.9999e-08,-0.7051,-0.0011973
0.963,-1.5992,-2.8392,-0.29363,2.7736,0.96377,-0.053677,-4.0963,-1.7649e-08,-0.74598,-0.0013774
0.97879,-1.5797,-2.9157,-0.27785,2.81,0.97968,-0.04992,-3.9787,-1.0036e-08,-0.78902,-0.0015797
0.99458,-1.5604,-2.9857,-0.26206,2.8464,0.99562,-0.046386,-3.8597,-5.487e-09,-0.83433,-0.0018063
1.0104,-1.5414,-3.0496,-0.24627,2.8827,1.0116,-0.043062,-3.7397,-2.8631e-09,-0.88199,-0.0020594
1.0261,-1.5225,-3.1072,-0.23049,2.9189,1.0276,-0.03994,-3.6192,-1.4113e-09,-0.9321,-0.0023413
1.0419,-1.5039,-3.1586,-0.2147,2.9548,1.0436,-0.037007,-3.4984,-6.4703e-10,-0.98474,-0.0026546
1.0577,-1.4854,-3.2041,-0.19891,2.9903,1.0596,-0.034254,-3.3777,-2.6865e-10,-1.04,-0.0030019
1.0735,-1.4671,-3.2437,-0.18313,3.0253,1.0757,-0.031673,-3.2575,-9.5685e-11,-1.098,-0.003386
1.0893,-1.449,-3.2775,-0.16734,3.0597,1.0917,-0.029253,-3.1381,-2.5023e-11,-1.1587,-0.0038096
1.1051,-1.4311,-3.3059,-0.15155,3.0933,1.1079,-0.026987,-3.0198,-9.9872e-13,-1.2223,-0.004276
1.1209,-1.4133,-3.3288,-0.13577,3.1259,1.1241,-0.024867,-2.903,4.3322e-12,-1.2889,-0.0047883
1.1367,-1.3956,-3.3467,-0.11998,3.1575,1.1403,-0.022885,-2.7878,3.685e-12,-1.3584,-0.0053499
1.1524,-1.3781,-3.3596,-0.10419,3.1877,1.1565,-0.021033,-2.6745,2.0405e-12,-1.431,-0.0059643
1.1682,-1.3607,-3.3679,-0.088405,3.2164,1.1729,-0.019306,-2.5633,8.6403e-13,-1.5067,-0.0066351
1.184,-1.3435,-3.3717,-0.072618,3.2434,1.1892,-0.017695,-2.4545,2.794e-13,-1.5855,-0.0073662
1.1998,-1.3263,-3.3714,-0.056832,3.2685,1.2057,-0.016196,-2.3481,6.3567e-14,-1.6674,-0.0081617
1.2156,-1.3093,-3.3671,-0.041045,3.2914,1.2222,-0.014801,-2.2445,7.9756e-15,-1.7525,-0.0090257
1.2314,-1.2923,-3.3591,-0.025258,3.312,1.2388,-0.013505,-2.1436,5.8479e-16,-1.8407,-0.0099626
1.2472,-1.2755,-3.3478,-0.0094709,3.33,1.2554,-0.012303,-2.0456,-2.3206e-16,-1.932,-0.010977
1.263,-1.2587,-3.3333,0.006316,3.3451,1.2721,-0.011189,-1.9506,1.9951e-16,-2.0264,-0.012074
1.2787,-1.2421,-3.3158,0.022103,3.3571,1.289,-0.010159,-1.8587,6.8351e-16,-2.1238,-0.013258
1.2945,-1.2255,-3.2957,0.03789,3.3658,1.3059,-0.0092069,-1.7699,4.9106e-15,-2.2241,-0.014534
1.3103,-1.209,-3.2732,0.053677,3.3708,1.3229,-0.0083287,-1.6842,4.5141e-14,-2.3272,-0.015909
1.3261,-1.1925,-3.2486,0.069464,3.372,1.34,-0.0075199,-1.6016,2.1544e-13,-2.433,-0.017387
1.3419,-1.1761,-3.2219,0.08525,3.369,1.3573,-0.0067763,-1.5222,7.0541e-13,-2.5414,-0.018975
1.3577,-1.1598,-3.1935,0.10104,3.3616,1.3746,-0.0060937,-1.4459,1.7537e-12,-2.6521,-0.020678
1.3735,-1.1435,-3.1636,0.11682,3.3496,1.3921,-0.0054683,-1.3727,3.3573e-12,-2.765,-0.022505
1.3892,-1.1273,-3.1323,0.13261,3.3328,1.4097,-0.0048965,-1.3026,4.4453e-12,-2.8798,-0.02446
1.405,-1.1111,-3.0999,0.1484,3.3109,1.4275,-0.0043746,-1.2354,9.944e-13,-2.9964,-0.026552
1.4208,-1.095,-3.0665,0.16418,3.2836,1.4454,-0.0038993,-1.1712,-1.7689e-11,-3.1144,-0.028788
1.4366,-1.0789,-3.0323,0.17997,3.2509,1.4635,-0.0034674,-1.1099,-7.5696e-11,-3.2336,-0.031176
1.4524,-1.0628,-2.9974,0.19576,3.2125,1.4817,-0.0030756,-1.0514,-2.2184e-10,-3.3536,-0.033725
1.4682,-1.0468,-2.9619,0.21155,3.1682,1.5002,-0.0027212,-0.99558,-5.4774e-10,-3.4742,-0.036443
1.484,-1.0307,-2.9261,0.22733,3.1179,1.5188,-0.0024013,-0.94242,-1.2154e-09,-3.595,-0.039339
1.4998,-1.0148,-2.89,0.24312,3.0616,1.5376,-0.0021133,-0.89181,-2.498e-09,-3.7157,-0.042423
1.5155,-0.99881,-2.8536,0.25891,2.999,1.5566,-0.0018546,-0.84367,-4.8374e-09,-3.8358,-0.045705
1.5313,-0.98287,-2.8172,0.27469,2.9302,1.5758,-0.0016229,-0.79789,-8.9254e-09,-3.955,-0.049196
1.5471,-0.96695,-2.7808,0.29048,2.855,1.5953,-0.001416,-0.7544,-1.5812e-08,-4.073,-0.052908
1.5629,-0.95104,-2.7445,0.30627,2.7735,1.615,-0.0012316,-0.7131,-2.7049e-08,-4.1892,-0.056852
1.5787,-0.93516,-2.7084,0.32205,2.6858,1.6349,-0.0010678,-0.6739,-4.4883e-08,-4.3033,-0.061041
1.5945,-0.91928,-2.6724,0.33784,2.5918,1.6551,-0.00092284,-0.63671,-7.2488e-08,-4.4148,-0.065489
1.6103,-0.90342,-2.6368,0.35363,2.4916,1.6756,-0.00079483,-0.60143,-1.1428e-07,-4.5234,-0.070209
1.6261,-0.88757,-2.6014,0.36941,2.3853,1.6963,-0.0006822,-0.56799,-1.7629e-07,-4.6287,-0.075216
1.6418,-0.87172,-2.5664,0.3852,2.2731,1.7173,-0.00058342,-0.5363,-2.6661e-07,-4.7302,-0.080527
1.6576,-0.85589,-2.5318,0.40099,2.1552,1.7387,-0.00049709,-0.50627,-3.96e-07,-4.8275,-0.086157
1.6734,-0.84006,-2.4976,0.41678,2.0318,1.7603,-0.0004219,-0.47783,-5.7851e-07,-4.9203,-0.092124
1.6892,-0.82424,-2.4638,0.43256,1.903,1.7823,-0.00035666,-0.4509,-8.323e-07,-5.0081,-0.098448
1.705,-0.80842,-2.4306,0.44835,1.7692,1.8046,-0.00030027,-0.42541,-1.1806e-06,-5.0907,-0.10515
1.7208,-0.79261,-2.3978,0.46414,1.6307,1.8273,-0.00025171,-0.40127,-1.6528e-06,-5.1676,-0.11224
1.7366,-0.77681,-2.3655,0.47992,1.4878,1.8503,-0.00021008,-0.37843,-2.2856e-06,-5.2385,-0.11976
1.7523,-0.761,-2.3337,0.49571,1.3408,1.8737,-0.00017453,-0.35682,-3.1247e-06,-5.3032,-0.12771
1.7681,-0.7452,-2.3024,0.5115,1.19,1.8975,-0.0001443,-0.33637,-4.2261e-06,-5.3613,-0.13614
1.7839,-0.7294,-2.2717,0.52729,1.036,1.9217,-0.00011872,-0.31702,-5.6582e-06,-5.4127,-0.14505
1.7997,-0.71361,-2.2414,0.54307,0.87905,1.9464,-9.7168e-05,-0.29872,-7.5039e-06,-5.457,-0.15449
1.8155,-0.69781,-2.2117,0.55886,0.71961,1.9714,-7.9105e-05,-0.28141,-9.8625e-06,-5.4941,-0.16447
1.8313,-0.68202,-2.1825,0.57465,0.55814,1.9969,-6.404e-05,-0.26504,-1.2853e-05,-5.5238,-0.17504
1.8471,-0.66623,-2.1538,0.59044,0.39507,2.0228,-5.1543e-05,-0.24956,-1.6615e-05,-5.546,-0.18622
1.8629,-0.65043,-2.1255,0.60622,0.23087,2.0492,-4.1232e-05,-0.23492,-2.1315e-05,-5.5607,-0.19805
1.8786,-0.63464,-2.0978,0.62201,0.066014,2.076,-3.2775e-05,-0.22108,-2.7146e-05,-5.5676,-0.21056
1.8944,-0.61885,-2.0706,0.6378,-0.099033,2.1033,-2.5878e-05,-0.208,-3.4333e-05,-5.5668,-0.22379
1.9102,-0.60307,-2.0438,0.65359,-0.2638,2.1312,-2.0291e-05,-0.19563,-4.3137e-05,-5.5583,-0.23779
1.926,-0.58728,-2.0176,0.66939,-0.4278,2.1595,-1.5793e-05,-0.18393,-5.3857e-05,-5.5422,-0.25259
1.9418,-0.57149,-1.9917,0.68518,-0.59059,2.1883,-1.2197e-05,-0.17288,-6.6836e-05,-5.5185,-0.26824
1.9576,-0.5557,-1.9663,0.70097,-0.75169,2.2176,-9.3441e-06,-0.16243,-8.2465e-05,-5.4873,-0.2848
1.9734,-0.53991,-1.9414,0.71677,-0.91067,2.2474,-7.097e-06,-0.15256,-0.00010118,-5.4487,-0.3023
1.9891,-0.52413,-1.9169,0.73256,-1.0671,2.2778,-5.3414e-06,-0.14323,-0.00012349,-5.403,-0.32081
2.0049,-0.50834,-1.8927,0.74836,-1.2205,2.3086,-3.9816e-06,-0.13441,-0.00014995,-5.3502,-0.34037
2.0207,-0.49255,-1.869,0.76416,-1.3705,2.34,-2.9378e-06,-0.12609,-0.00018119,-5.2908,-0.36105
2.0365,-0.47676,-1.8457,0.77997,-1.5167,2.3719,-2.1441e-06,-0.11822,-0.0002179,-5.2248,-0.3829
2.0523,-0.46098,-1.8227,0.79578,-1.6588,2.4043,-1.5468e-06,-0.11079,-0.00026085,-5.1527,-0.40599
2.0681,-0.44519,-1.8001,0.81159,-1.7964,2.4372,-1.102e-06,-0.10378,-0.0003109,-5.0746,-0.4304
2.0839,-0.4294,-1.7779,0.82741,-1.9292,2.4706,-7.7478e-07,-0.097153,-0.00036897,-4.991,-0.45617
2.0997,-0.41362,-1.756,0.84323,-2.0569,2.5044,-5.3693e-07,-0.090902,-0.00043611,-4.9021,-0.4834
2.1154,-0.39783,-1.7344,0.85906,-2.1793,2.5387,-3.6636e-07,-0.085004,-0.00051343,-4.8084,-0.51215
2.1312,-0.38204,-1.7131,0.87489,-2.296,2.5734,-2.458e-07,-0.079439,-0.00060215,-4.7102,-0.54251
2.147,-0.36626,-1.6921,0.89074,-2.407,2.6084,-1.6191e-07,-0.07419,-0.00070358,-4.6079,-0.57454
2.1628,-0.35047,-1.6714,0.90659,-2.5121,2.6439,-1.0452e-07,-0.069242,-0.00081917,-4.5019,-0.60834
2.1786,-0.33468,-1.651,0.92246,-2.6111,2.6796,-6.5991e-08,-0.064577,-0.00095044,-4.3927,-0.64399
2.1944,-0.31889,-1.6309,0.93833,-2.7038,2.7156,-4.0649e-08,-0.060183,-0.0010991,-4.2806,-0.68158
2.2102,-0.30311,-1.611,0.95422,-2.7904,2.7518,-2.4356e-08,-0.056044,-0.0012668,-4.1661,-0.7212
2.226,-0.28732,-1.5914,0.97013,-2.8706,2.7881,-1.4144e-08,-0.052147,-0.0014555,-4.0495,-0.76293
2.2417,-0.27153,-1.572,0.98605,-2.9444,2.8245,-7.9232e-09,-0.04848,-0.0016673,-3.9313,-0.80687
2.2575,-0.25575,-1.5528,1.002,-3.012,2.8609,-4.2559e-09,-0.045032,-0.0019042,-3.8118,-0.85311
2.2733,-0.23996,-1.5338,1.018,-3.0733,2.8972,-2.1739e-09,-0.04179,-0.0021685,-3.6916,-0.90174
2.2891,-0.22417,-1.515,1.034,-3.1285,2.9333,-1.0434e-09,-0.038744,-0.0024627,-3.5709,-0.95285
2.3049,-0.20839,-1.4965,1.05,-3.1775,2.9691,-4.6166e-10,-0.035885,-0.0027893,-3.4501,-1.0065
2.3207,-0.1926,-1.4781,1.066,-3.2206,3.0044,-1.8195e-10,-0.033202,-0.0031509,-3.3295,-1.0629
2.3365,-0.17681,-1.4599,1.0821,-3.2579,3.0392,-5.9076e-11,-0.030686,-0.0035505,-3.2096,-1.1219
2.3522,-0.16103,-1.4418,1.0982,-3.2895,3.0733,-1.1842e-11,-0.028329,-0.0039909,-3.0906,-1.1838
2.368,-0.14524,-1.4239,1.1143,-3.3157,3.1065,2.4227e-12,-0.026122,-0.0044752,-2.9729,-1.2486
2.3838,-0.12945,-1.4062,1.1305,-3.3366,3.1387,4.3966e-12,-0.024058,-0.0050068,-2.8567,-1.3163
2.3996,-0.11367,-1.3886,1.1468,-3.3524,3.1697,3.0167e-12,-0.022129,-0.0055891,-2.7422,-1.3871
2.4154,-0.097878,-1.3711,1.1631,-3.3635,3.1993,1.4907e-12,-0.020328,-0.0062256,-2.6297,-1.4609
2.4312,-0.082091,-1.3538,1.1794,-3.3699,3.2274,5.6957e-13,-0.018648,-0.00692,-2.5195,-1.5378
2.447,-0.066305,-1.3366,1.1958,-3.3721,3.2537,1.6283e-13,-0.017082,-0.0076764,-2.4116,-1.6179
2.4628,-0.050518,-1.3195,1.2123,-3.3701,3.2779,3.0823e-14,-0.015626,-0.0084988,-2.3064,-1.7011
2.4785,-0.034731,-1.3025,1.2288,-3.3643,3.3,2.5332e-15,-0.014271,-0.0093914,-2.2038,-1.7874
2.4943,-0.018944,-1.2856,1.2454,-3.355,3.3195,6.1797e-16,-0.013014,-0.010359,-2.1041,-1.8769
2.5101,-0.003157,-1.2688,1.2621,-3.3423,3.3364,-2.291e-16,-0.011847,-0.011405,-2.0073,-1.9694
2.5259,0.01263,-1.2521,1.2789,-3.3266,3.3503,-2.1727e-16,-0.010768,-0.012536,-1.9135,-2.065
2.5417,0.028417,-1.2354,1.2957,-3.3081,3.361,4.3864e-16,-0.0097691,-0.013757,-1.8228,-2.1636
2.5575,0.044204,-1.2189,1.3127,-3.287,3.3682,1.3617e-14,-0.0088471,-0.015072,-1.7352,-2.265
2.5733,0.059991,-1.2024,1.3297,-3.2636,3.3717,8.8926e-14,-0.0079972,-0.016487,-1.6508,-2.3692
2.5891,0.075777,-1.186,1.3469,-3.2381,3.3713,3.5909e-13,-0.0072149,-0.018008,-1.5695,-2.4761
2.6048,0.091564,-1.1696,1.3642,-3.2108,3.3666,1.0466e-12,-0.0064962,-0.019642,-1.4913,-2.5854
2.6206,0.10735,-1.1533,1.3816,-3.1817,3.3574,2.3507e-12,-0.0058369,-0.021394,-1.4162,-2.697
2.6364,0.12314,-1.137,1.3991,-3.1513,3.3435,3.9841e-12,-0.0052334,-0.023271,-1.3443,-2.8107
2.6522,0.13893,-1.1208,1.4168,-3.1195,3.3247,4.0038e-12,-0.004682,-0.02528,-1.2753,-2.9262
2.668,0.15471,-1.1047,1.4346,-3.0867,3.3006,-3.6969e-12,-0.0041791,-0.027429,-1.2094,-3.0434
2.6838,0.1705,-1.0885,1.4526,-3.0529,3.2712,-3.4148e-11,-0.0037215,-0.029725,-1.1463,-3.1619
2.6996,0.18629,-1.0724,1.4708,-3.0184,3.2362,-1.1965e-10,-0.003306,-0.032176,-1.0862,-3.2815
2.7153,0.20207,-1.0564,1.4891,-2.9833,3.1955,-3.2349e-10,-0.0029296,-0.034791,-1.0287,-3.4018
2.7311,0.21786,-1.0404,1.5076,-2.9476,3.1488,-7.615e-10,-0.0025893,-0.037579,-0.974,-3.5225
2.7469,0.23365,-1.0244,1.5263,-2.9117,3.0961,-1.6344e-09,-0.0022825,-0.040549,-0.92188,-3.6433
2.7627,0.24943,-1.0084,1.5452,-2.8754,3.0373,-3.2747e-09,-0.0020065,-0.043711,-0.87226,-3.7638
2.7785,0.26522,-0.99243,1.5643,-2.8391,2.9722,-6.2132e-09,-0.0017589,-0.047076,-0.82508,-3.8836
2.7943,0.28101,-0.9765,1.5836,-2.8027,2.9009,-1.127e-08,-0.0015373,-0.050654,-0.78023,-4.0024
2.8101,0.29679,-0.96058,1.6031,-2.7663,2.8232,-1.9676e-08,-0.0013396,-0.054457,-0.73763,-4.1197
2.8259,0.31258,-0.94469,1.6229,-2.7301,2.7392,-3.3236e-08,-0.0011637,-0.058497,-0.69718,-4.2351
2.8416,0.32837,-0.92881,1.6429,-2.694,2.6489,-5.4535e-08,-0.0010077,-0.062788,-0.65879,-4.3482
2.8574,0.34415,-0.91294,1.6632,-2.6581,2.5524,-8.7204e-08,-0.0008697,-0.067343,-0.62237,-4.4586
2.8732,0.35994,-0.89708,1.6838,-2.6226,2.4498,-1.3625e-07,-0.00074803,-0.072176,-0.58784,-4.5659
2.889,0.37573,-0.88123,1.7047,-2.5873,2.3411,-2.0848e-07,-0.00064111,-0.077303,-0.55511,-4.6697
2.9048,0.39152,-0.86539,1.7258,-2.5525,2.2266,-3.1297e-07,-0.00054747,-0.082739,-0.5241,-4.7696
2.9206,0.4073,-0.84956,1.7473,-2.5181,2.1065,-4.617e-07,-0.00046575,-0.088502,-0.49471,-4.8652
2.9364,0.42309,-0.83373,1.7691,-2.484,1.9809,-6.7028e-07,-0.00039468,-0.09461,-0.46689,-4.956
2.9522,0.43888,-0.81791,1.7912,-2.4505,1.8501,-9.5878e-07,-0.0003331,-0.10108,-0.44054,-5.0418
2.9679,0.45466,-0.8021,1.8137,-2.4174,1.7144,-1.3527e-06,-0.00027996,-0.10794,-0.41559,-5.1221
2.9837,0.47045,-0.78629,1.8365,-2.3848,1.5741,-1.8843e-06,-0.00023428,-0.1152,-0.39198,-5.1967
2.9995,0.48624,-0.77048,1.8596,-2.3527,1.4295,-2.5936e-06,-0.00019517,-0.12289,-0.36964,-5.2652
3.0153,0.50202,-0.75468,1.8832,-2.3211,1.2809,-3.5302e-06,-0.00016184,-0.13103,-0.3485,-5.3273
3.0311,0.51781,-0.73888,1.9072,-2.2901,1.1288,-4.7549e-06,-0.00013355,-0.13964,-0.3285,-5.3827
3.0469,0.5336,-0.72308,1.9315,-2.2595,0.97355,-6.3416e-06,-0.00010965,-0.14876,-0.30958,-5.4313
3.0627,0.54939,-0.70729,1.9563,-2.2295,0.81556,-8.3795e-06,-8.9554e-05,-0.15841,-0.29168,-5.4727
3.0784,0.56517,-0.69149,1.9815,-2.1999,0.65525,-1.0975e-05,-7.2746e-05,-0.16863,-0.27475,-5.5069
3.0942,0.58096,-0.6757,2.0072,-2.1709,0.49308,-1.4256e-05,-5.8756e-05,-0.17944,-0.25875,-5.5336
3.11,0.59675,-0.65991,2.0333,-2.1424,0.32951,-1.8372e-05,-4.7177e-05,-0.19087,-0.24361,-5.5528
3.1258,0.61254,-0.64412,2.0598,-2.1144,0.16499,-2.3499e-05,-3.7644e-05,-0.20296,-0.22929,-5.5643
3.1416,0.62833,-0.62833,2.0869,-2.0869,4.883e-15,-2.9844e-05,-2.9844e-05,-0.21576,-0.21576,-5.5682


==> Figs/data/fourier/dd_p4_x_UniformLess_c_UniformLess_Adv_GaussianGA_e0.01.csv <==
Kref,c_r1,c_r2,c_r3,c_r4,c_r5,c_i1,c_i2,c_i3,c_i4,c_i5
2e-06,-3.3395,3.3395,-1.2654,1.2654,2e-06,-1.9883,-1.9883,-0.011625,-0.011625,-1.9915e-16
0.015789,-3.3232,3.3528,-1.2487,1.2822,0.015789,-1.8951,-2.0845,-0.010562,-0.012774,2.1566e-16
0.031576,-3.3041,3.3628,-1.2321,1.2991,0.031576,-1.805,-2.1836,-0.0095791,-0.014012,-1.8444e-15
0.047363,-3.2826,3.3693,-1.2156,1.3161,0.047363,-1.7181,-2.2856,-0.008672,-0.015347,-1.5274e-14
0.06315,-3.2587,3.372,-1.1991,1.3332,0.06315,-1.6342,-2.3904,-0.007836,-0.016783,-9.1743e-14
0.078936,-3.2329,3.3707,-1.1827,1.3504,0.078936,-1.5536,-2.4977,-0.0070668,-0.018326,-3.8574e-13
0.094723,-3.2051,3.3652,-1.1663,1.3677,0.094723,-1.476,-2.6075,-0.0063603,-0.019982,-1.2861e-12
0.11051,-3.1758,3.3551,-1.15,1.3851,0.11051,-1.4016,-2.7196,-0.0057126,-0.021759,-3.7699e-12
0.1263,-3.145,3.3402,-1.1338,1.4027,0.1263,-1.3302,-2.8336,-0.0051198,-0.023661,-1.0162e-11
0.14208,-3.1131,3.3203,-1.1176,1.4204,0.14208,-1.2619,-2.9496,-0.0045784,-0.025698,-2.5756e-11
0.15787,-3.08,3.2952,-1.1014,1.4382,0.15787,-1.1965,-3.067,-0.0040848,-0.027875,-6.1951e-11
0.17366,-3.0461,3.2647,-1.0853,1.4562,0.17366,-1.1341,-3.1858,-0.0036359,-0.030201,-1.4188e-10
0.18944,-3.0115,3.2286,-1.0692,1.4744,0.18944,-1.0744,-3.3055,-0.0032285,-0.032684,-3.0997e-10
0.20523,-2.9762,3.1867,-1.0532,1.4928,0.20523,-1.0176,-3.4259,-0.0028595,-0.035333,-6.4732e-10
0.22102,-2.9405,3.1388,-1.0371,1.5113,0.22102,-0.96336,-3.5467,-0.0025261,-0.038157,-1.2954e-09
0.23681,-2.9045,3.0849,-1.0212,1.53,0.23681,-0.91174,-3.6675,-0.0022256,-0.041164,-2.4915e-09
0.25259,-2.8682,3.0248,-1.0052,1.549,0.25259,-0.86262,-3.7879,-0.0019555,-0.044365,-4.6191e-09
0.26838,-2.8319,2.9585,-0.98924,1.5681,0.26838,-0.81591,-3.9075,-0.0017133,-0.047772,-8.2793e-09
0.28417,-2.7954,2.8859,-0.97331,1.5875,0.28417,-0.77152,-4.026,-0.0014966,-0.051393,-1.4388e-08
0.29995,-2.7591,2.8069,-0.9574,1.6071,0.29995,-0.72935,-4.1429,-0.0013035,-0.055243,-2.4304e-08
0.31574,-2.7229,2.7217,-0.94151,1.6269,0.31574,-0.68932,-4.2579,-0.0011317,-0.059332,-4.0002e-08
0.33153,-2.6868,2.6301,-0.92563,1.647,0.33153,-0.65134,-4.3705,-0.00097934,-0.063674,-6.4288e-08
0.34731,-2.651,2.5324,-0.90976,1.6674,0.34731,-0.6153,-4.4804,-0.00084471,-0.068283,-1.0108e-07
0.3631,-2.6155,2.4285,-0.8939,1.688,0.3631,-0.58114,-4.587,-0.00072608,-0.073174,-1.5576e-07
0.37889,-2.5804,2.3187,-0.87806,1.7089,0.37889,-0.54876,-4.6901,-0.00062191,-0.078361,-2.3558e-07
0.39467,-2.5456,2.2031,-0.86222,1.7301,0.39467,-0.51808,-4.7891,-0.00053073,-0.083861,-3.5021e-07
0.41046,-2.5113,2.0818,-0.84639,1.7516,0.41046,-0.48901,-4.8838,-0.0004512,-0.089691,-5.1235e-07
0.42625,-2.4773,1.9552,-0.83057,1.7735,0.42625,-0.46149,-4.9736,-0.00038209,-0.09587,-7.3848e-07
0.44203,-2.4439,1.8234,-0.81475,1.7957,0.44204,-0.43542,-5.0583,-0.00032225,-0.10242,-1.0497e-06
0.45782,-2.4109,1.6867,-0.79893,1.8182,0.45782,-0.41075,-5.1375,-0.00027065,-0.10935,-1.473e-06
0.47361,-2.3784,1.5455,-0.78313,1.8411,0.47361,-0.3874,-5.2109,-0.00022632,-0.11669,-2.0419e-06
0.4894,-2.3464,1.4,-0.76732,1.8643,0.4894,-0.36531,-5.2781,-0.0001884,-0.12447,-2.7984e-06
0.50518,-2.3149,1.2508,-0.75152,1.888,0.50518,-0.3444,-5.3389,-0.0001561,-0.1327,-3.7943e-06
0.52097,-2.2839,1.098,-0.73572,1.912,0.52097,-0.32462,-5.393,-0.00012871,-0.14142,-5.0929e-06
0.53676,-2.2535,0.94215,-0.71992,1.9365,0.53676,-0.30591,-5.4401,-0.00010559,-0.15064,-6.7711e-06
0.55254,-2.2235,0.78366,-0.70413,1.9613,0.55255,-0.28821,-5.4802,-8.6175e-05,-0.1604,-8.9214e-06
0.56833,-2.1941,0.62294,-0.68833,1.9866,0.56833,-0.27147,-5.5129,-6.9943e-05,-0.17073,-1.1654e-05
0.58412,-2.1652,0.46046,-0.67254,2.0124,0.58412,-0.25564,-5.5381,-5.6446e-05,-0.18166,-1.5102e-05
0.5999,-2.1368,0.29665,-0.65675,2.0386,0.59991,-0.24067,-5.5557,-4.5283e-05,-0.19323,-1.9419e-05
0.61569,-2.1089,0.132,-0.64096,2.0652,0.6157,-0.22652,-5.5658,-3.6103e-05,-0.20546,-2.4787e-05
0.63148,-2.0815,-0.03303,-0.62517,2.0924,0.63149,-0.21313,-5.5681,-2.8598e-05,-0.2184,-3.1419e-05
0.64726,-2.0545,-0.19797,-0.60938,2.12,0.64728,-0.20048,-5.5627,-2.25e-05,-0.23208,-3.956e-05
0.66305,-2.028,-0.36233,-0.59359,2.1481,0.66307,-0.18852,-5.5496,-1.7576e-05,-0.24656,-4.9494e-05
0.67884,-2.002,-0.52567,-0.5778,2.1767,0.67886,-0.17722,-5.5289,-1.3627e-05,-0.26187,-6.1546e-05
0.69463,-1.9765,-0.6875,-0.56201,2.2058,0.69465,-0.16653,-5.5007,-1.0483e-05,-0.27806,-7.6087e-05
0.71041,-1.9513,-0.84738,-0.54623,2.2355,0.71045,-0.15643,-5.465,-7.9975e-06,-0.29517,-9.3537e-05
0.7262,-1.9266,-1.0049,-0.53044,2.2656,0.72624,-0.14689,-5.4221,-6.0484e-06,-0.31327,-0.00011437
0.74199,-1.9024,-1.1595,-0.51465,2.2963,0.74204,-0.13787,-5.3722,-4.5323e-06,-0.3324,-0.00013913
0.75777,-1.8785,-1.3109,-0.49887,2.3274,0.75784,-0.12935,-5.3154,-3.3632e-06,-0.35263,-0.0001684
0.77356,-1.855,-1.4587,-0.48308,2.3591,0.77365,-0.1213,-5.252,-2.47e-06,-0.374,-0.00020286
0.78935,-1.8319,-1.6025,-0.46729,2.3913,0.78945,-0.1137,-5.1823,-1.7942e-06,-0.39659,-0.00024324
0.80513,-1.8091,-1.742,-0.4515,2.424,0.80526,-0.10653,-5.1065,-1.2882e-06,-0.42046,-0.00029038
0.82092,-1.7868,-1.8767,-0.43572,2.4572,0.82108,-0.099751,-5.0251,-9.1338e-07,-0.44568,-0.00034515
0.83671,-1.7647,-2.0065,-0.41993,2.4909,0.8369,-0.093354,-4.9383,-6.3906e-07,-0.47232,-0.00040857
0.85249,-1.743,-2.131,-0.40414,2.525,0.85272,-0.087317,-4.8464,-4.4079e-07,-0.50045,-0.00048171
0.86828,-1.7216,-2.25,-0.38836,2.5595,0.86856,-0.081621,-4.75,-2.9942e-07,-0.53016,-0.00056575
0.88407,-1.7005,-2.3634,-0.37257,2.5944,0.8844,-0.076248,-4.6493,-2.0006e-07,-0.56151,-0.00066196
0.89985,-1.6797,-2.4708,-0.35678,2.6297,0.90025,-0.071182,-4.5448,-1.3131e-07,-0.59459,-0.00077174
0.91564,-1.6592,-2.5723,-0.341,2.6653,0.91611,-0.066406,-4.4368,-8.4549e-08,-0.62949,-0.00089658
0.93143,-1.6389,-2.6675,-0.32521,2.7012,0.93198,-0.061905,-4.3258,-5.3316e-08,-0.6663,-0.0010381
0.94722,-1.6189,-2.7565,-0.30942,2.7373,0.94786,-0.057666,-4.2122,-3.2867e-08,-0.70509,-0.001198
0.963,-1.5992,-2.8393,-0.29363,2.7736,0.96376,-0.053674,-4.0963,-1.9768e-08,-0.74597,-0.0013781
0.97879,-1.5797,-2.9157,-0.27785,2.81,0.97968,-0.049917,-3.9787,-1.1574e-08,-0.78901,-0.0015804
0.99458,-1.5604,-2.9858,-0.26206,2.8464,0.99562,-0.046383,-3.8597,-6.5803e-09,-0.83432,-0.001807
1.0104,-1.5414,-3.0496,-0.24627,2.8828,1.0116,-0.04306,-3.7398,-3.6232e-09,-0.88198,-0.0020601
1.0261,-1.5225,-3.1072,-0.23049,2.9189,1.0275,-0.039938,-3.6192,-1.9265e-09,-0.93209,-0.0023421
1.0419,-1.5039,-3.1587,-0.2147,2.9548,1.0436,-0.037005,-3.4984,-9.8623e-10,-0.98474,-0.0026554
1.0577,-1.4854,-3.2041,-0.19891,2.9904,1.0596,-0.034253,-3.3777,-4.8464e-10,-1.04,-0.0030027
1.0735,-1.4671,-3.2437,-0.18313,3.0254,1.0756,-0.031671,-3.2575,-2.2798e-10,-1.098,-0.0033868
1.0893,-1.449,-3.2776,-0.16734,3.0598,1.0917,-0.029252,-3.1381,-1.0242e-10,-1.1587,-0.0038104
1.1051,-1.4311,-3.3059,-0.15155,3.0934,1.1079,-0.026986,-3.0198,-4.3865e-11,-1.2223,-0.0042768
1.1209,-1.4133,-3.3289,-0.13577,3.126,1.1241,-0.024866,-2.903,-1.7869e-11,-1.2889,-0.0047891
1.1367,-1.3956,-3.3467,-0.11998,3.1575,1.1403,-0.022884,-2.7878,-6.8888e-12,-1.3584,-0.0053507
1.1524,-1.3781,-3.3597,-0.10419,3.1877,1.1565,-0.021033,-2.6745,-2.4813e-12,-1.431,-0.005965
1.1682,-1.3607,-3.3679,-0.088405,3.2164,1.1729,-0.019305,-2.5633,-8.1011e-13,-1.5067,-0.0066358
1.184,-1.3435,-3.3718,-0.072618,3.2434,1.1892,-0.017695,-2.4545,-2.2566e-13,-1.5855,-0.0073669
1.1998,-1.3263,-3.3714,-0.056832,3.2685,1.2057,-0.016196,-2.3482,-4.7694e-14,-1.6674,-0.0081623
1.2156,-1.3093,-3.3671,-0.041045,3.2915,1.2222,-0.014801,-2.2445,-5.6848e-15,-1.7525,-0.0090262
1.2314,-1.2923,-3.3592,-0.025258,3.3121,1.2388,-0.013505,-2.1436,-3.141e-16,-1.8407,-0.0099631
1.2472,-1.2755,-3.3478,-0.0094709,3.3301,1.2554,-0.012303,-2.0456,-3.619e-16,-1.932,-0.010977
1.263,-1.2587,-3.3333,0.006316,3.3452,1.2721,-0.01119,-1.9506,-1.0121e-15,-2.0264,-0.012074
1.2787,-1.2421,-3.3159,0.022103,3.3572,1.289,-0.010159,-1.8587,-2.0908e-16,-2.1238,-0.013258
1.2945,-1.2255,-3.2958,0.03789,3.3658,1.3059,-0.0092075,-1.7699,-3.8266e-15,-2.2241,-0.014534
1.3103,-1.209,-3.2733,0.053677,3.3709,1.3229,-0.0083293,-1.6842,-3.3739e-14,-2.3272,-0.015909
1.3261,-1.1925,-3.2486,0.069464,3.372,1.34,-0.0075206,-1.6016,-1.6995e-13,-2.433,-0.017387
1.3419,-1.1761,-3.222,0.08525,3.369,1.3573,-0.0067769,-1.5222,-6.3639e-13,-2.5414,-0.018974
1.3577,-1.1598,-3.1936,0.10104,3.3617,1.3746,-0.0060944,-1.4459,-2.002e-12,-2.6521,-0.020678
1.3735,-1.1435,-3.1637,0.11682,3.3497,1.3921,-0.0054691,-1.3727,-5.6516e-12,-2.765,-0.022504
1.3892,-1.1273,-3.1324,0.13261,3.3329,1.4097,-0.0048973,-1.3025,-1.4838e-11,-2.8798,-0.024459
1.405,-1.1111,-3.1,0.1484,3.3109,1.4275,-0.0043754,-1.2354,-3.6809e-11,-2.9964,-0.026551
1.4208,-1.095,-3.0666,0.16418,3.2837,1.4454,-0.0039001,-1.1712,-8.6793e-11,-3.1144,-0.028787
1.4366,-1.0789,-3.0323,0.17997,3.2509,1.4635,-0.0034682,-1.1099,-1.9502e-10,-3.2336,-0.031175
1.4524,-1.0628,-2.9974,0.19576,3.2125,1.4817,-0.0030764,-1.0514,-4.1833e-10,-3.3536,-0.033723
1.4682,-1.0468,-2.962,0.21155,3.1682,1.5002,-0.002722,-0.99557,-8.5857e-10,-3.4742,-0.036441
1.484,-1.0307,-2.9261,0.22733,3.118,1.5188,-0.0024021,-0.94241,-1.6905e-09,-3.595,-0.039337
1.4998,-1.0148,-2.89,0.24312,3.0616,1.5376,-0.0021141,-0.8918,-3.2028e-09,-3.7157,-0.04242
1.5155,-0.9988,-2.8537,0.25891,2.999,1.5566,-0.0018554,-0.84366,-5.8561e-09,-3.8358,-0.045703
1.5313,-0.98286,-2.8173,0.27469,2.9302,1.5758,-0.0016237,-0.79788,-1.0364e-08,-3.9551,-0.049194
1.5471,-0.96694,-2.7809,0.29048,2.8551,1.5953,-0.0014167,-0.75439,-1.7802e-08,-4.073,-0.052905
1.5629,-0.95104,-2.7446,0.30627,2.7736,1.615,-0.0012323,-0.71309,-2.9752e-08,-4.1892,-0.056849
1.5787,-0.93515,-2.7084,0.32205,2.6858,1.6349,-0.0010685,-0.67389,-4.8493e-08,-4.3033,-0.061038
1.5945,-0.91928,-2.6725,0.33784,2.5918,1.6551,-0.00092347,-0.63669,-7.7239e-08,-4.4148,-0.065485
1.6103,-0.90342,-2.6368,0.35363,2.4916,1.6756,-0.00079543,-0.60142,-1.2044e-07,-4.5234,-0.070205
1.6261,-0.88756,-2.6014,0.36941,2.3853,1.6963,-0.00068277,-0.56798,-1.8418e-07,-4.6287,-0.075212
1.6418,-0.87172,-2.5664,0.3852,2.2732,1.7173,-0.00058396,-0.53629,-2.7661e-07,-4.7302,-0.080522
1.6576,-0.85589,-2.5318,0.40099,2.1552,1.7387,-0.00049759,-0.50626,-4.0852e-07,-4.8275,-0.086152
1.6734,-0.84006,-2.4976,0.41678,2.0318,1.7603,-0.00042237,-0.47782,-5.9404e-07,-4.9203,-0.092119
1.6892,-0.82424,-2.4639,0.43256,1.903,1.7823,-0.0003571,-0.45089,-8.5139e-07,-5.0081,-0.098442
1.705,-0.80842,-2.4306,0.44835,1.7693,1.8046,-0.00030068,-0.42539,-1.2039e-06,-5.0907,-0.10514
1.7208,-0.79261,-2.3978,0.46414,1.6307,1.8273,-0.0002521,-0.40126,-1.6809e-06,-5.1676,-0.11224
1.7366,-0.7768,-2.3655,0.47992,1.4878,1.8503,-0.00021043,-0.37842,-2.3193e-06,-5.2385,-0.11975
1.7523,-0.761,-2.3337,0.49571,1.3408,1.8738,-0.00017485,-0.3568,-3.1647e-06,-5.3032,-0.12771
1.7681,-0.7452,-2.3025,0.5115,1.1901,1.8976,-0.00014459,-0.33636,-4.2734e-06,-5.3614,-0.13613
1.7839,-0.7294,-2.2717,0.52728,1.036,1.9218,-0.00011899,-0.31701,-5.7138e-06,-5.4127,-0.14504
1.7997,-0.7136,-2.2415,0.54307,0.87906,1.9464,-9.7414e-05,-0.29871,-7.5687e-06,-5.457,-0.15448
1.8155,-0.69781,-2.2117,0.55886,0.71962,1.9714,-7.9327e-05,-0.2814,-9.9377e-06,-5.4941,-0.16447
1.8313,-0.68202,-2.1825,0.57465,0.55814,1.9969,-6.424e-05,-0.26503,-1.2939e-05,-5.5238,-0.17503
1.8471,-0.66622,-2.1538,0.59044,0.39507,2.0228,-5.1722e-05,-0.24955,-1.6715e-05,-5.5461,-0.18621
1.8629,-0.65043,-2.1256,0.60622,0.23088,2.0492,-4.1392e-05,-0.23491,-2.1428e-05,-5.5607,-0.19804
1.8786,-0.63464,-2.0979,0.62201,0.066015,2.076,-3.2917e-05,-0.22107,-2.7275e-05,-5.5676,-0.21055
1.8944,-0.61885,-2.0706,0.6378,-0.099034,2.1034,-2.6004e-05,-0.20799,-3.4479e-05,-5.5668,-0.22378
1.9102,-0.60306,-2.0439,0.65359,-0.2638,2.1312,-2.0401e-05,-0.19562,-4.3301e-05,-5.5584,-0.23778
1.926,-0.58728,-2.0176,0.66938,-0.42781,2.1595,-1.589e-05,-0.18392,-5.404e-05,-5.5422,-0.25258
1.9418,-0.57149,-1.9917,0.68518,-0.5906,2.1883,-1.2282e-05,-0.17287,-6.704e-05,-5.5185,-0.26823
1.9576,-0.5557,-1.9664,0.70097,-0.7517,2.2176,-9.4171e-06,-0.16242,-8.2691e-05,-5.4873,-0.28479
1.9734,-0.53991,-1.9414,0.71676,-0.91068,2.2475,-7.1598e-06,-0.15255,-0.00010143,-5.4487,-0.30229
1.9891,-0.52413,-1.9169,0.73256,-1.0671,2.2778,-5.3953e-06,-0.14322,-0.00012377,-5.403,-0.32079
2.0049,-0.50834,-1.8928,0.74836,-1.2205,2.3087,-4.0274e-06,-0.13441,-0.00015026,-5.3503,-0.34036
2.0207,-0.49255,-1.869,0.76416,-1.3705,2.3401,-2.9764e-06,-0.12608,-0.00018152,-5.2908,-0.36103
2.0365,-0.47676,-1.8457,0.77997,-1.5167,2.372,-2.1766e-06,-0.11821,-0.00021826,-5.2248,-0.38289
2.0523,-0.46098,-1.8227,0.79577,-1.6588,2.4043,-1.5738e-06,-0.11078,-0.00026124,-5.1527,-0.40598
2.0681,-0.44519,-1.8001,0.81159,-1.7964,2.4372,-1.1244e-06,-0.10377,-0.00031131,-5.0746,-0.43039
2.0839,-0.4294,-1.7779,0.8274,-1.9292,2.4706,-7.9311e-07,-0.097148,-0.00036942,-4.991,-0.45616
2.0997,-0.41362,-1.756,0.84323,-2.0569,2.5044,-5.5182e-07,-0.090897,-0.00043659,-4.9021,-0.48339
2.1154,-0.39783,-1.7344,0.85906,-2.1793,2.5387,-3.7834e-07,-0.084999,-0.00051394,-4.8084,-0.51214
2.1312,-0.38204,-1.7131,0.87489,-2.2961,2.5734,-2.5534e-07,-0.079434,-0.00060269,-4.7102,-0.54249
2.147,-0.36626,-1.6921,0.89074,-2.4071,2.6085,-1.6943e-07,-0.074186,-0.00070416,-4.6079,-0.57453
2.1628,-0.35047,-1.6715,0.90659,-2.5121,2.6439,-1.1038e-07,-0.069238,-0.00081977,-4.502,-0.60833
2.1786,-0.33468,-1.651,0.92245,-2.6111,2.6796,-7.0493e-08,-0.064574,-0.00095108,-4.3927,-0.64398
2.1944,-0.31889,-1.6309,0.93833,-2.7039,2.7156,-4.4061e-08,-0.060179,-0.0010997,-4.2806,-0.68157
2.2102,-0.30311,-1.611,0.95422,-2.7904,2.7518,-2.6902e-08,-0.056041,-0.0012675,-4.1661,-0.72119
2.226,-0.28732,-1.5914,0.97013,-2.8706,2.7882,-1.6012e-08,-0.052144,-0.0014562,-4.0495,-0.76292
2.2417,-0.27153,-1.572,0.98605,-2.9445,2.8246,-9.2681e-09,-0.048478,-0.001668,-3.9313,-0.80686
2.2575,-0.25575,-1.5528,1.002,-3.0121,2.861,-5.204e-09,-0.045029,-0.0019049,-3.8119,-0.8531
2.2733,-0.23996,-1.5338,1.018,-3.0734,2.8973,-2.8267e-09,-0.041788,-0.0021693,-3.6916,-0.90173
2.2891,-0.22417,-1.515,1.0339,-3.1285,2.9333,-1.4809e-09,-0.038743,-0.0024635,-3.5709,-0.95284
2.3049,-0.20839,-1.4965,1.05,-3.1776,2.9691,-7.4606e-10,-0.035883,-0.0027901,-3.4501,-1.0065
2.3207,-0.1926,-1.4781,1.066,-3.2207,3.0045,-3.6038e-10,-0.0332,-0.0031518,-3.3295,-1.0629
2.3365,-0.17681,-1.4599,1.0821,-3.2579,3.0392,-1.6648e-10,-0.030685,-0.0035513,-3.2096,-1.1219
2.3522,-0.16103,-1.4418,1.0982,-3.2896,3.0733,-7.3391e-11,-0.028328,-0.0039917,-3.0907,-1.1838
2.368,-0.14524,-1.4239,1.1143,-3.3157,3.1065,-3.0818e-11,-0.026121,-0.004476,-2.9729,-1.2486
2.3838,-0.12945,-1.4062,1.1305,-3.3366,3.1388,-1.2292e-11,-0.024057,-0.0050076,-2.8567,-1.3163
2.3996,-0.11367,-1.3886,1.1468,-3.3525,3.1698,-4.6222e-12,-0.022128,-0.0055898,-2.7422,-1.3871
2.4154,-0.097878,-1.3711,1.1631,-3.3635,3.1994,-1.6079e-12,-0.020327,-0.0062263,-2.6297,-1.4609
2.4312,-0.082091,-1.3538,1.1794,-3.37,3.2275,-4.9789e-13,-0.018648,-0.0069207,-2.5195,-1.5378
2.447,-0.066305,-1.3366,1.1958,-3.3721,3.2537,-1.2748e-13,-0.017082,-0.007677,-2.4116,-1.6179
2.4628,-0.050518,-1.3195,1.2123,-3.3702,3.278,-2.3064e-14,-0.015626,-0.0084993,-2.3064,-1.7011
2.4785,-0.034731,-1.3025,1.2288,-3.3644,3.3,-2.2339e-15,-0.014271,-0.0093919,-2.2038,-1.7874
2.4943,-0.018944,-1.2856,1.2454,-3.355,3.3196,-4.0465e-16,-0.013014,-0.010359,-2.1041,-1.8769
2.5101,-0.003157,-1.2688,1.2621,-3.3424,3.3365,-1.3895e-16,-0.011848,-0.011406,-2.0073,-1.9694
2.5259,0.01263,-1.2521,1.2789,-3.3267,3.3504,-4.3388e-16,-0.010768,-0.012537,-1.9135,-2.065
2.5417,0.028417,-1.2354,1.2957,-3.3082,3.3611,-2.3194e-16,-0.0097695,-0.013757,-1.8228,-2.1636
2.5575,0.044204,-1.2189,1.3127,-3.2871,3.3683,-9.437e-15,-0.0088477,-0.015072,-1.7352,-2.265
2.5733,0.059991,-1.2024,1.3297,-3.2637,3.3718,-6.7275e-14,-0.0079978,-0.016487,-1.6508,-2.3692
2.5891,0.075777,-1.186,1.3469,-3.2382,3.3713,-2.9622e-13,-0.0072156,-0.018008,-1.5695,-2.4761
2.6048,0.091564,-1.1696,1.3642,-3.2108,3.3666,-1.0234e-12,-0.0064969,-0.019641,-1.4913,-2.5854
2.6206,0.10735,-1.1533,1.3816,-3.1818,3.3575,-3.0636e-12,-0.0058377,-0.021393,-1.4162,-2.697
2.6364,0.12314,-1.137,1.3991,-3.1513,3.3436,-8.3777e-12,-0.0052342,-0.02327,-1.3443,-2.8107
2.6522,0.13893,-1.1208,1.4168,-3.1196,3.3247,-2.1475e-11,-0.0046828,-0.025279,-1.2753,-2.9262
2.668,0.15471,-1.1046,1.4346,-3.0867,3.3007,-5.2181e-11,-0.0041799,-0.027428,-1.2094,-3.0434
2.6838,0.1705,-1.0885,1.4526,-3.053,3.2713,-1.2066e-10,-0.0037223,-0.029724,-1.1463,-3.1619
2.6996,0.18629,-1.0724,1.4708,-3.0184,3.2363,-2.6607e-10,-0.0033068,-0.032175,-1.0861,-3.2815
2.7153,0.20207,-1.0564,1.4891,-2.9833,3.1955,-5.6059e-10,-0.0029304,-0.03479,-1.0287,-3.4018
2.7311,0.21786,-1.0403,1.5076,-2.9477,3.1489,-1.1312e-09,-0.0025901,-0.037577,-0.97399,-3.5225
2.7469,0.23365,-1.0244,1.5263,-2.9117,3.0962,-2.1925e-09,-0.0022832,-0.040547,-0.92187,-3.6433
2.7627,0.24943,-1.0084,1.5452,-2.8755,3.0373,-4.0938e-09,-0.0020072,-0.043709,-0.87225,-3.7638
2.7785,0.26522,-0.99243,1.5643,-2.8391,2.9723,-7.3857e-09,-0.0017596,-0.047073,-0.82507,-3.8836
2.7943,0.28101,-0.97649,1.5836,-2.8027,2.9009,-1.2912e-08,-0.001538,-0.050651,-0.78022,-4.0024
2.8101,0.29679,-0.96058,1.6031,-2.7664,2.8232,-2.193e-08,-0.0013403,-0.054454,-0.73762,-4.1197
2.8259,0.31258,-0.94469,1.6229,-2.7301,2.7392,-3.6277e-08,-0.0011644,-0.058494,-0.69717,-4.2351
2.8416,0.32837,-0.9288,1.643,-2.694,2.649,-5.8571e-08,-0.0010083,-0.062785,-0.65878,-4.3482
2.8574,0.34415,-0.91293,1.6633,-2.6582,2.5524,-9.2484e-08,-0.00087032,-0.067339,-0.62236,-4.4586
2.8732,0.35994,-0.89708,1.6838,-2.6226,2.4498,-1.4307e-07,-0.00074862,-0.072172,-0.58783,-4.566
2.889,0.37573,-0.88123,1.7047,-2.5874,2.3412,-2.1717e-07,-0.00064167,-0.077298,-0.5551,-4.6698
2.9048,0.39152,-0.86539,1.7258,-2.5525,2.2267,-3.2392e-07,-0.000548,-0.082734,-0.52408,-4.7696
2.9206,0.4073,-0.84956,1.7473,-2.5181,2.1065,-4.7537e-07,-0.00046624,-0.088497,-0.4947,-4.8652
2.9364,0.42309,-0.83373,1.7691,-2.4841,1.9809,-6.8717e-07,-0.00039514,-0.094604,-0.46687,-4.956
2.9522,0.43888,-0.81791,1.7912,-2.4505,1.8501,-9.7945e-07,-0.00033353,-0.10108,-0.44053,-5.0418
2.9679,0.45466,-0.8021,1.8137,-2.4174,1.7144,-1.3778e-06,-0.00028036,-0.10793,-0.41558,-5.1221
2.9837,0.47045,-0.78629,1.8365,-2.3848,1.5741,-1.9145e-06,-0.00023465,-0.11519,-0.39197,-5.1967
2.9995,0.48624,-0.77048,1.8597,-2.3528,1.4295,-2.6297e-06,-0.00019551,-0.12288,-0.36963,-5.2652
3.0153,0.50202,-0.75468,1.8832,-2.3212,1.2809,-3.573e-06,-0.00016215,-0.13102,-0.34849,-5.3273
3.0311,0.51781,-0.73888,1.9072,-2.2901,1.1288,-4.8054e-06,-0.00013383,-0.13963,-0.32849,-5.3827
3.0469,0.5336,-0.72308,1.9315,-2.2595,0.97356,-6.4007e-06,-0.00010991,-0.14875,-0.30957,-5.4313
3.0627,0.54939,-0.70729,1.9563,-2.2295,0.81557,-8.4483e-06,-8.979e-05,-0.15841,-0.29167,-5.4727
3.0784,0.56517,-0.69149,1.9815,-2.2,0.65526,-1.1055e-05,-7.2958e-05,-0.16862,-0.27474,-5.5069
3.0942,0.58096,-0.6757,2.0072,-2.171,0.49309,-1.4348e-05,-5.8948e-05,-0.17943,-0.25874,-5.5336
3.11,0.59675,-0.65991,2.0333,-2.1424,0.32951,-1.8477e-05,-4.7348e-05,-0.19086,-0.2436,-5.5528
3.1258,0.61254,-0.64412,2.0599,-2.1144,0.16499,-2.3619e-05,-3.7797e-05,-0.20296,-0.22928,-5.5644
3.1416,0.62833,-0.62833,2.0869,-2.0869,-6.9757e-16,-2.9979e-05,-2.9979e-05,-0.21575,-0.21575,-5.5682


==> Figs/data/fourier/dmax_cLegendre_xLegendre_n3_Adv_GaussianGA.csv <==
eps,diss_max
0.01,6.72e-16
0.015029,0
0.022588,0
0.033948,6.2506e-16
0.051021,7.0347e-16
0.076681,0
0.11525,0
0.17321,1.1954e-09
0.26031,5.7865e-08
0.39123,2.9375e-06
0.58799,0.00011038
0.88371,0.0026702
1.3281,0.0366
1.9961,0.16993
3,0.052204


==> Figs/data/fourier/dmax_cLegendre_xLegendre_n4_Adv_GaussianGA.csv <==
eps,diss_max
0.01,1.7698e-15
0.015029,8.46e-16
0.022588,0
0.033948,0
0.051021,0
0.076681,2.2618e-15
0.11525,1.5681e-13
0.17321,0
0.26031,3.2475e-09
0.39123,3.2438e-07
0.58799,2.8933e-05
0.88371,0.0013772
1.3281,0.033242
1.9961,0.23487
3,0.14364


==> Figs/data/fourier/dmax_cLegendre_xLegendre_n5_Adv_GaussianGA.csv <==
eps,diss_max
0.01,1.344e-15
0.015029,2.605e-15
0.022588,1.6772e-15
0.033948,2.0205e-15
0.051021,1.7692e-15
0.076681,0
0.11525,0
0.17321,4.2478e-13
0.26031,1.1896e-10
0.39123,4.375e-08
0.58799,6.9311e-06
0.88371,0.00060881
1.3281,0.023495
1.9961,0.25066
3,0.20938


==> Figs/data/sbp/sbp_LegendreN3_Adv_GaussianGA.csv <==
eps,cons_test,stab_test
0.01,1.037e-13,0.00013727
0.013501,6.0307e-13,0.0002502
0.018228,3.6269e-12,0.00045602
0.024611,2.1939e-11,0.00083107
0.033228,1.3279e-10,0.0015143
0.044862,8.0349e-10,0.0027583
0.060569,4.8584e-09,0.0050214
0.081776,2.9336e-08,0.0091313
0.11041,1.7669e-07,0.016572
0.14906,1.0593e-06,0.029968
0.20126,6.2969e-06,0.05384
0.27172,3.686e-05,0.095587
0.36686,0.00020976,0.1661
0.4953,0.0011337,0.27777
0.66872,0.0055739,0.43418
0.90286,0.023065,0.60595
1.219,0.070103,0.71313
1.6458,0.12217,0.68477
2.222,0.027454,0.55923
3,0.29446,0.55664


==> Figs/data/sbp/sbp_LegendreN4_Adv_GaussianGA.csv <==
eps,cons_test,stab_test
0.01,3.8938e-14,0.00018212
0.013501,2.4611e-13,0.00033195
0.018228,1.5032e-12,0.00060503
0.024611,9.1108e-12,0.0011026
0.033228,5.5164e-11,0.0020092
0.044862,3.3374e-10,0.00366
0.060569,2.0172e-09,0.0066634
0.081776,1.2171e-08,0.012119
0.11041,7.32e-08,0.022002
0.14906,4.3772e-07,0.039809
0.20126,2.5901e-06,0.071592
0.27172,1.5036e-05,0.12733
0.36686,8.4307e-05,0.22199
0.4953,0.00044409,0.37335
0.66872,0.002095,0.5892
0.90286,0.0082334,0.83397
1.219,0.02536,0.99578
1.6458,0.067258,0.96504
2.222,0.16471,0.80522
3,0.20213,0.64414


==> Figs/data/sbp/sbp_LegendreN5_Adv_GaussianGA.csv <==
eps,cons_test,stab_test
0.01,2.6142e-14,0.00022697
0.013501,1.6196e-13,0.00041372
0.018228,9.9646e-13,0.00075406
0.024611,6.0401e-12,0.0013743
0.033228,3.6579e-11,0.0025042
0.044862,2.2135e-10,0.0045619
0.060569,1.3385e-09,0.0083059
0.081776,8.0828e-09,0.015108
0.11041,4.8688e-08,0.027434
0.14906,2.9196e-07,0.049657
0.20126,1.7364e-06,0.089363
0.27172,1.0174e-05,0.15914
0.36686,5.8018e-05,0.27806
0.4953,0.00031504,0.46946
0.66872,0.001567,0.74556
0.90286,0.0066756,1.0646
1.219,0.021755,1.2794
1.6458,0.044086,1.2309
2.222,0.020045,1.0194
3,0.13749,0.80722

